Tri-boson and WH production in the $\mathrm{W}^+\mathrm{W}^+\mathrm{j}\mathrm{j}$ channel: predictions at full NLO accuracy and beyond

In this work, we present the first full NLO predictions for the process $\mathrm{p}\mathrm{p}\to\mu^+\nu_\mu\mathrm{e}^+\nu_\mathrm{e}\mathrm{j}\mathrm{j}$ at the LHC in a typical tri-boson phase space. The NLO corrections reach 50% at the level of the fiducial cross section and have a very different hierarchy with respect to vector-boson-scattering phase spaces. By comparing the cross section of the full off-shell process with the sum of contributing on-shell electroweak-boson production subchannels, we find that the process is dominated by WWW and WH production, while vector-boson-scattering topologies still play a non-negligible role. In addition, NLO QCD predictions matched to parton shower which are supplemented by approximate electroweak corrections are provided. For the fiducial cross section, the electroweak corrections turn out to be small but the QCD corrections reach 47%. For the inclusive cross section, matching to parton shower affects the predictions by 7%. However, for differential distributions corrections due to the parton shower can be much more sizeable, depending on the region of phase space.

==> plots/full_NLO/costheta_jj.dat <==
# BEGIN PLOT
Legend=1
LogY=0
Title=$\mathrm{pp}\to \text{e}^+\nu_\text{e}\mu^+\nu_\mu \text{jj}$
RatioPlot=0
RatioPlot1=1
RatioPlot1YMax=99.99
RatioPlot1YMin=-20
RatioPlot1YSize=4
RatioPlot1Reference=LOvar
RatioPlot1YLabel=$\delta_{\mathrm{NLO}}[\%]$
LegendXPos=0.1
LegendYPos=0.9
PlotSize=10,6
Legend1XPos=0.05
Legend2XPos=0.15
XLabel=$\cos\theta_{\text{j}_1\text{j}_2}$
YLabel=d$\sigma$/d$\cos\theta_{\text{j}_1\text{j}_2}$ [fb]
RatioPlot1Mode=deltapercent
LegendOnly=LOvar NLOvar
DrawOnly=LOvar NLOvar
YMax=4.5
# END PLOT

# BEGIN HISTO1D /LO
ErrorBars=1
ErrorBreakdown={0: {"": {up: 7.439747165437316e-05, dn: 7.439747165437316e-05}}, 1: {"": {up: 7.285370816194684e-05, dn: 7.285370816194684e-05}}, 2: {"": {up: 7.0824301984323e-05, dn: 7.0824301984323e-05}}, 3: {"": {up: 7.034345972059886e-05, dn: 7.034345972059886e-05}}, 4: {"": {up: 6.776413509752465e-05, dn: 6.776413509752465e-05}}, 5: {"": {up: 6.927736283667076e-05, dn: 6.927736283667076e-05}}, 6: {"": {up: 6.90025092968777e-05, dn: 6.90025092968777e-05}}, 7: {"": {up: 6.882350037294276e-05, dn: 6.882350037294276e-05}}, 8: {"": {up: 7.243286110081876e-05, dn: 7.243286110081876e-05}}, 9: {"": {up: 6.961024360978517e-05, dn: 6.961024360978517e-05}}, 10: {"": {up: 7.233147478081968e-05, dn: 7.233147478081968e-05}}, 11: {"": {up: 7.360701170781198e-05, dn: 7.360701170781198e-05}}, 12: {"": {up: 7.370496842444332e-05, dn: 7.370496842444332e-05}}, 13: {"": {up: 7.4973636797614e-05, dn: 7.4973636797614e-05}}, 14: {"": {up: 7.638407383808915e-05, dn: 7.638407383808915e-05}}, 15: {"": {up: 7.939151266926374e-05, dn: 7.939151266926374e-05}}, 16: {"": {up: 8.166280352517964e-05, dn: 8.166280352517964e-05}}, 17: {"": {up: 8.443306908669177e-05, dn: 8.443306908669177e-05}}, 18: {"": {up: 8.686547771159165e-05, dn: 8.686547771159165e-05}}, 19: {"": {up: 8.159791341487416e-05, dn: 8.159791341487416e-05}}}
LineColor=blue
LineStyle=solid
LineWidth=1.5pt
Name=LO
Path=LO
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.867027e-01	1.215554e-04	1.215554e-04
-9.000000e-01	-8.000000e-01	1.940017e-01	1.219917e-04	1.219917e-04
-8.000000e-01	-7.000000e-01	2.024209e-01	1.229755e-04	1.229755e-04
-7.000000e-01	-6.000000e-01	2.122161e-01	1.234732e-04	1.234732e-04
-6.000000e-01	-5.000000e-01	2.230331e-01	1.248890e-04	1.248890e-04
-5.000000e-01	-4.000000e-01	2.361743e-01	1.306417e-04	1.306417e-04
-4.000000e-01	-3.000000e-01	2.508059e-01	1.296051e-04	1.296051e-04
-3.000000e-01	-2.000000e-01	2.681257e-01	1.339522e-04	1.339522e-04
-2.000000e-01	-1.000000e-01	2.886603e-01	1.401986e-04	1.401986e-04
-1.000000e-01	0.000000e+00	3.136775e-01	1.521141e-04	1.521141e-04
0.000000e+00	1.000000e-01	3.447142e-01	1.512020e-04	1.512020e-04
1.000000e-01	2.000000e-01	3.846900e-01	1.616319e-04	1.616319e-04
2.000000e-01	3.000000e-01	4.385228e-01	1.694284e-04	1.694284e-04
3.000000e-01	4.000000e-01	4.986403e-01	1.956109e-04	1.956109e-04
4.000000e-01	5.000000e-01	5.715383e-01	2.192985e-04	2.192985e-04
5.000000e-01	6.000000e-01	6.668904e-01	2.188484e-04	2.188484e-04
6.000000e-01	7.000000e-01	8.000383e-01	2.297109e-04	2.297109e-04
7.000000e-01	8.000000e-01	1.008160e+00	2.896532e-04	2.896532e-04
8.000000e-01	9.000000e-01	1.390570e+00	3.445588e-04	3.445588e-04
9.000000e-01	1.000000e+00	2.041057e+00	4.791767e-04	4.791767e-04
# END HISTO1D


# BEGIN HISTO1D /LOvar
ErrorBandColor=blue
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
ErrorBreakdown={0: {"": {up: 0.01316970000000001, dn: 0.01012160000000001}}, 1: {"": {up: 0.01338320000000001, dn: 0.01028879999999999}}, 2: {"": {up: 0.01367020000000002, dn: 0.01051159999999998}}, 3: {"": {up: 0.0140245, dn: 0.0107865}}, 4: {"": {up: 0.0144301, dn: 0.01110060000000002}}, 5: {"": {up: 0.014936, dn: 0.0114919}}, 6: {"": {up: 0.0155245, dn: 0.01194720000000002}}, 7: {"": {up: 0.01621919999999999, dn: 0.01248440000000001}}, 8: {"": {up: 0.01705950000000001, dn: 0.01313309999999995}}, 9: {"": {up: 0.01808930000000003, dn: 0.01392840000000001}}, 10: {"": {up: 0.01937889999999998, dn: 0.01492340000000003}}, 11: {"": {up: 0.02108210000000005, dn: 0.01623699999999995}}, 12: {"": {up: 0.02333879999999999, dn: 0.01797709999999997}}, 13: {"": {up: 0.02573949999999997, dn: 0.01982780000000001}}, 14: {"": {up: 0.02853889999999992, dn: 0.02198570000000011}}, 15: {"": {up: 0.03211399999999998, dn: 0.02474130000000008}}, 16: {"": {up: 0.03706900000000002, dn: 0.02856009999999998}}, 17: {"": {up: 0.04456499999999997, dn: 0.03433629999999999}}, 18: {"": {up: 0.05783099999999997, dn: 0.04455700000000018}}, 19: {"": {up: 0.08548700000000009, dn: 0.07376699999999992}}}
ErrorTubes=1
LineColor=blue
LineStyle=solid
LineWidth=1.5pt
Name=LOvar
Path=LOvar
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.867027e-01	1.012160e-02	1.316970e-02
-9.000000e-01	-8.000000e-01	1.940017e-01	1.028880e-02	1.338320e-02
-8.000000e-01	-7.000000e-01	2.024209e-01	1.051160e-02	1.367020e-02
-7.000000e-01	-6.000000e-01	2.122162e-01	1.078650e-02	1.402450e-02
-6.000000e-01	-5.000000e-01	2.230331e-01	1.110060e-02	1.443010e-02
-5.000000e-01	-4.000000e-01	2.361743e-01	1.149190e-02	1.493600e-02
-4.000000e-01	-3.000000e-01	2.508059e-01	1.194720e-02	1.552450e-02
-3.000000e-01	-2.000000e-01	2.681257e-01	1.248440e-02	1.621920e-02
-2.000000e-01	-1.000000e-01	2.886603e-01	1.313310e-02	1.705950e-02
-1.000000e-01	0.000000e+00	3.136774e-01	1.392840e-02	1.808930e-02
0.000000e+00	1.000000e-01	3.447142e-01	1.492340e-02	1.937890e-02
1.000000e-01	2.000000e-01	3.846899e-01	1.623700e-02	2.108210e-02
2.000000e-01	3.000000e-01	4.385228e-01	1.797710e-02	2.333880e-02
3.000000e-01	4.000000e-01	4.986403e-01	1.982780e-02	2.573950e-02
4.000000e-01	5.000000e-01	5.715383e-01	2.198570e-02	2.853890e-02
5.000000e-01	6.000000e-01	6.668905e-01	2.474130e-02	3.211400e-02
6.000000e-01	7.000000e-01	8.000383e-01	2.856010e-02	3.706900e-02
7.000000e-01	8.000000e-01	1.008159e+00	3.433630e-02	4.456500e-02
8.000000e-01	9.000000e-01	1.390570e+00	4.455700e-02	5.783100e-02
9.000000e-01	1.000000e+00	2.041057e+00	7.376700e-02	8.548700e-02
# END HISTO1D


# BEGIN HISTO1D /NLOvar
ErrorBandColor=red
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
ErrorBreakdown={0: {"": {up: 0.01720349999999998, dn: 0.01508009999999999}}, 1: {"": {up: 0.01469339999999997, dn: 0.01311980000000001}}, 2: {"": {up: 0.01552739999999997, dn: 0.0138143}}, 3: {"": {up: 0.01608700000000002, dn: 0.01432259999999996}}, 4: {"": {up: 0.01715709999999998, dn: 0.01517200000000002}}, 5: {"": {up: 0.01749309999999998, dn: 0.01554729999999999}}, 6: {"": {up: 0.01849640000000002, dn: 0.0163874}}, 7: {"": {up: 0.0205516, dn: 0.0180399}}, 8: {"": {up: 0.02143539999999999, dn: 0.01884659999999999}}, 9: {"": {up: 0.02344489999999999, dn: 0.02055079999999998}}, 10: {"": {up: 0.02468559999999997, dn: 0.02165050000000002}}, 11: {"": {up: 0.02845920000000002, dn: 0.024779}}, 12: {"": {up: 0.03272589999999997, dn: 0.02843020000000007}}, 13: {"": {up: 0.03804109999999994, dn: 0.03283340000000001}}, 14: {"": {up: 0.04301200000000005, dn: 0.03700749999999997}}, 15: {"": {up: 0.0515255, dn: 0.04410340000000001}}, 16: {"": {up: 0.0639139999999998, dn: 0.05431600000000003}}, 17: {"": {up: 0.08311299999999999, dn: 0.07007499999999989}}, 18: {"": {up: 0.1283949999999998, dn: 0.1068840000000002}}, 19: {"": {up: 0.2831390000000003, dn: 0.2276609999999999}}}
ErrorTubes=1
LineColor=red
LineStyle=solid
LineWidth=1.5pt
Name=NLOvar
Path=NLOvar
Title=NLO
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	2.795397e-01	1.508010e-02	1.720350e-02
-9.000000e-01	-8.000000e-01	2.618206e-01	1.311980e-02	1.469340e-02
-8.000000e-01	-7.000000e-01	2.752606e-01	1.381430e-02	1.552740e-02
-7.000000e-01	-6.000000e-01	2.880987e-01	1.432260e-02	1.608700e-02
-6.000000e-01	-5.000000e-01	3.021364e-01	1.517200e-02	1.715710e-02
-5.000000e-01	-4.000000e-01	3.199346e-01	1.554730e-02	1.749310e-02
-4.000000e-01	-3.000000e-01	3.380819e-01	1.638740e-02	1.849640e-02
-3.000000e-01	-2.000000e-01	3.651497e-01	1.803990e-02	2.055160e-02
-2.000000e-01	-1.000000e-01	3.908102e-01	1.884660e-02	2.143540e-02
-1.000000e-01	0.000000e+00	4.296098e-01	2.055080e-02	2.344490e-02
0.000000e+00	1.000000e-01	4.595229e-01	2.165050e-02	2.468560e-02
1.000000e-01	2.000000e-01	5.214004e-01	2.477900e-02	2.845920e-02
2.000000e-01	3.000000e-01	5.996025e-01	2.843020e-02	3.272590e-02
3.000000e-01	4.000000e-01	6.874447e-01	3.283340e-02	3.804110e-02
4.000000e-01	5.000000e-01	7.782941e-01	3.700750e-02	4.301200e-02
5.000000e-01	6.000000e-01	9.178707e-01	4.410340e-02	5.152550e-02
6.000000e-01	7.000000e-01	1.124764e+00	5.431600e-02	6.391400e-02
7.000000e-01	8.000000e-01	1.423595e+00	7.007500e-02	8.311300e-02
8.000000e-01	9.000000e-01	2.077468e+00	1.068840e-01	1.283950e-01
9.000000e-01	1.000000e+00	3.610943e+00	2.276610e-01	2.831390e-01
# END HISTO1D


# BEGIN HISTO1D /NLO
ErrorBars=1
ErrorBreakdown={0: {"": {up: 7.439747165437316e-05, dn: 7.439747165437316e-05}}, 1: {"": {up: 7.285370816194684e-05, dn: 7.285370816194684e-05}}, 2: {"": {up: 7.0824301984323e-05, dn: 7.0824301984323e-05}}, 3: {"": {up: 7.034345972059886e-05, dn: 7.034345972059886e-05}}, 4: {"": {up: 6.776413509752465e-05, dn: 6.776413509752465e-05}}, 5: {"": {up: 6.927736283667076e-05, dn: 6.927736283667076e-05}}, 6: {"": {up: 6.90025092968777e-05, dn: 6.90025092968777e-05}}, 7: {"": {up: 6.882350037294276e-05, dn: 6.882350037294276e-05}}, 8: {"": {up: 7.243286110081876e-05, dn: 7.243286110081876e-05}}, 9: {"": {up: 6.961024360978517e-05, dn: 6.961024360978517e-05}}, 10: {"": {up: 7.233147478081968e-05, dn: 7.233147478081968e-05}}, 11: {"": {up: 7.360701170781198e-05, dn: 7.360701170781198e-05}}, 12: {"": {up: 7.370496842444332e-05, dn: 7.370496842444332e-05}}, 13: {"": {up: 7.4973636797614e-05, dn: 7.4973636797614e-05}}, 14: {"": {up: 7.638407383808915e-05, dn: 7.638407383808915e-05}}, 15: {"": {up: 7.939151266926374e-05, dn: 7.939151266926374e-05}}, 16: {"": {up: 8.166280352517964e-05, dn: 8.166280352517964e-05}}, 17: {"": {up: 8.443306908669177e-05, dn: 8.443306908669177e-05}}, 18: {"": {up: 8.686547771159165e-05, dn: 8.686547771159165e-05}}, 19: {"": {up: 8.159791341487416e-05, dn: 8.159791341487416e-05}}}
LineColor=red
LineStyle=solid
LineWidth=1.5pt
Name=NLO
Path=NLO
Title=NLO
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	2.795397e-01	2.688956e-03	2.688956e-03
-9.000000e-01	-8.000000e-01	2.618207e-01	2.714541e-03	2.714541e-03
-8.000000e-01	-7.000000e-01	2.752605e-01	2.717622e-03	2.717622e-03
-7.000000e-01	-6.000000e-01	2.880986e-01	2.957921e-03	2.957921e-03
-6.000000e-01	-5.000000e-01	3.021365e-01	3.208778e-03	3.208778e-03
-5.000000e-01	-4.000000e-01	3.199346e-01	2.978963e-03	2.978963e-03
-4.000000e-01	-3.000000e-01	3.380820e-01	3.091877e-03	3.091877e-03
-3.000000e-01	-2.000000e-01	3.651497e-01	3.153023e-03	3.153023e-03
-2.000000e-01	-1.000000e-01	3.908102e-01	3.173918e-03	3.173918e-03
-1.000000e-01	0.000000e+00	4.296099e-01	3.454898e-03	3.454898e-03
0.000000e+00	1.000000e-01	4.595229e-01	3.603654e-03	3.603654e-03
1.000000e-01	2.000000e-01	5.214004e-01	4.111622e-03	4.111622e-03
2.000000e-01	3.000000e-01	5.996025e-01	4.033494e-03	4.033494e-03
3.000000e-01	4.000000e-01	6.874447e-01	5.309646e-03	5.309646e-03
4.000000e-01	5.000000e-01	7.782941e-01	4.965275e-03	4.965275e-03
5.000000e-01	6.000000e-01	9.178706e-01	5.359288e-03	5.359288e-03
6.000000e-01	7.000000e-01	1.124764e+00	4.767429e-03	4.767429e-03
7.000000e-01	8.000000e-01	1.423595e+00	5.656973e-03	5.656973e-03
8.000000e-01	9.000000e-01	2.077468e+00	6.730159e-03	6.730159e-03
9.000000e-01	1.000000e+00	3.610943e+00	9.240180e-03	9.240180e-03
# END HISTO1D



==> plots/full_NLO/costheta_jj_contribs.dat <==
# BEGIN PLOT
Legend=0
LogY=0
Title=$\mathrm{pp}\to \text{e}^+\nu_\text{e}\mu^+\nu_\mu \text{jj}$
RatioPlot=0
RatioPlot1=1
RatioPlot1YMax=79.9
RatioPlot1YMin=-9.9
RatioPlot1YSize=4
RatioPlot1Reference=LO
RatioPlot1YLabel=$\delta_{\mathrm{NLO}}[\%]$
PlotSize=10,6
XLabel=$\cos\theta_{\text{j}_1\text{j}_2}$
YLabel=d$\sigma$/d$\cos\theta_{\text{j}_1\text{j}_2}$ [fb]
DrawOnly=NLO LO  LO_EW LO_QCD LO_INT 
RatioPlot1Mode=deltapercent
RatioPlot2Mode=deltapercent
RatioPlot1DrawOnly=LO NLO NLO_alpha6alphas NLO_alpha4alphas3
RatioPlot2DrawOnly=LO NLO_alpha7 NLO_alpha5alphas2 
RatioPlot2=1
RatioPlot2YMax=4.99
RatioPlot2YMin=-4.99
RatioPlot2YSize=4
RatioPlot2Reference=LO
RatioPlot2YLabel=$\delta_{\mathrm{NLO}}[\%]$
Legend1=1
Legend1Only=LO_EW LO_QCD LO_INT LO NLO
Legend2=1
Legend2Only=NLO_alpha6alphas NLO_alpha4alphas3
Legend3=1
Legend3Only=NLO_alpha7 NLO_alpha5alphas2 
Legend1XPos=0.1
Legend1YPos=0.9
Legend2XPos=0.1
Legend2YPos=-0.1
Legend3XPos=0.1
Legend3YPos=-0.77
LegendOnly=LO_EW LO_QCD LO_INT LO NLO NLO_alpha4alphas3 NLO_alpha5alphas2 NLO_alpha6alphas NLO_alpha7
YMax=4.5
# END PLOT

# BEGIN HISTO1D /LO_EW
ErrorBreakdown={0: {"": {up: 9.159875589707745e-05, dn: 9.159875589707745e-05}}, 1: {"": {up: 9.360797548025216e-05, dn: 9.360797548025216e-05}}, 2: {"": {up: 9.660608300158926e-05, dn: 9.660608300158926e-05}}, 3: {"": {up: 9.768521469638016e-05, dn: 9.768521469638016e-05}}, 4: {"": {up: 0.0001013940466626847, dn: 0.0001013940466626847}}, 5: {"": {up: 0.0001074388061356252, dn: 0.0001074388061356252}}, 6: {"": {up: 0.0001064383104443893, dn: 0.0001064383104443893}}, 7: {"": {up: 0.0001118226699950751, dn: 0.0001118226699950751}}, 8: {"": {up: 0.0001170780943313723, dn: 0.0001170780943313723}}, 9: {"": {up: 0.0001326817054398333, dn: 0.0001326817054398333}}, 10: {"": {up: 0.0001300473106146657, dn: 0.0001300473106146657}}, 11: {"": {up: 0.0001413111312654215, dn: 0.0001413111312654215}}, 12: {"": {up: 0.000150054895867516, dn: 0.000150054895867516}}, 13: {"": {up: 0.000178430719331347, dn: 0.000178430719331347}}, 14: {"": {up: 0.000203480674230606, dn: 0.000203480674230606}}, 15: {"": {up: 0.0002016974920117594, dn: 0.0002016974920117594}}, 16: {"": {up: 0.0002123837549254578, dn: 0.0002123837549254578}}, 17: {"": {up: 0.00027507007972705, dn: 0.00027507007972705}}, 18: {"": {up: 0.0003316037091518737, dn: 0.0003316037091518737}}, 19: {"": {up: 0.0004710778096073992, dn: 0.0004710778096073992}}}
LineColor=blue
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=LO_EW
Path=LO_EW
Title=LO EW
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.187007e-01	9.159876e-05	9.159876e-05
-9.000000e-01	-8.000000e-01	1.248058e-01	9.360798e-05	9.360798e-05
-8.000000e-01	-7.000000e-01	1.317029e-01	9.660608e-05	9.660608e-05
-7.000000e-01	-6.000000e-01	1.396169e-01	9.768521e-05	9.768521e-05
-6.000000e-01	-5.000000e-01	1.483298e-01	1.013940e-04	1.013940e-04
-5.000000e-01	-4.000000e-01	1.588259e-01	1.074388e-04	1.074388e-04
-4.000000e-01	-3.000000e-01	1.703857e-01	1.064383e-04	1.064383e-04
-3.000000e-01	-2.000000e-01	1.840892e-01	1.118227e-04	1.118227e-04
-2.000000e-01	-1.000000e-01	2.003147e-01	1.170781e-04	1.170781e-04
-1.000000e-01	0.000000e+00	2.200081e-01	1.326817e-04	1.326817e-04
0.000000e+00	1.000000e-01	2.444608e-01	1.300473e-04	1.300473e-04
1.000000e-01	2.000000e-01	2.757685e-01	1.413111e-04	1.413111e-04
2.000000e-01	3.000000e-01	3.181813e-01	1.500549e-04	1.500549e-04
3.000000e-01	4.000000e-01	3.661664e-01	1.784307e-04	1.784307e-04
4.000000e-01	5.000000e-01	4.248970e-01	2.034807e-04	2.034807e-04
5.000000e-01	6.000000e-01	5.021396e-01	2.016975e-04	2.016975e-04
6.000000e-01	7.000000e-01	6.101793e-01	2.123838e-04	2.123838e-04
7.000000e-01	8.000000e-01	7.802541e-01	2.750701e-04	2.750701e-04
8.000000e-01	9.000000e-01	1.095482e+00	3.316037e-04	3.316037e-04
9.000000e-01	1.000000e+00	1.640594e+00	4.710778e-04	4.710778e-04
# END HISTO1D


# BEGIN HISTO1D /LO_QCD
ErrorBreakdown={0: {"": {up: 7.439747165437316e-05, dn: 7.439747165437316e-05}}, 1: {"": {up: 7.285370816194684e-05, dn: 7.285370816194684e-05}}, 2: {"": {up: 7.0824301984323e-05, dn: 7.0824301984323e-05}}, 3: {"": {up: 7.034345972059886e-05, dn: 7.034345972059886e-05}}, 4: {"": {up: 6.776413509752465e-05, dn: 6.776413509752465e-05}}, 5: {"": {up: 6.927736283667076e-05, dn: 6.927736283667076e-05}}, 6: {"": {up: 6.90025092968777e-05, dn: 6.90025092968777e-05}}, 7: {"": {up: 6.882350037294276e-05, dn: 6.882350037294276e-05}}, 8: {"": {up: 7.243286110081876e-05, dn: 7.243286110081876e-05}}, 9: {"": {up: 6.961024360978517e-05, dn: 6.961024360978517e-05}}, 10: {"": {up: 7.233147478081968e-05, dn: 7.233147478081968e-05}}, 11: {"": {up: 7.360701170781198e-05, dn: 7.360701170781198e-05}}, 12: {"": {up: 7.370496842444332e-05, dn: 7.370496842444332e-05}}, 13: {"": {up: 7.4973636797614e-05, dn: 7.4973636797614e-05}}, 14: {"": {up: 7.638407383808915e-05, dn: 7.638407383808915e-05}}, 15: {"": {up: 7.939151266926374e-05, dn: 7.939151266926374e-05}}, 16: {"": {up: 8.166280352517964e-05, dn: 8.166280352517964e-05}}, 17: {"": {up: 8.443306908669177e-05, dn: 8.443306908669177e-05}}, 18: {"": {up: 8.686547771159165e-05, dn: 8.686547771159165e-05}}, 19: {"": {up: 8.159791341487416e-05, dn: 8.159791341487416e-05}}}
LineColor=red
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=LO_QCD
Path=LO_QCD
Title=LO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.354385e-02	7.439747e-05	7.439747e-05
-9.000000e-01	-8.000000e-01	6.464020e-02	7.285371e-05	7.285371e-05
-8.000000e-01	-7.000000e-01	6.614297e-02	7.082430e-05	7.082430e-05
-7.000000e-01	-6.000000e-01	6.797176e-02	7.034346e-05	7.034346e-05
-6.000000e-01	-5.000000e-01	7.009916e-02	6.776414e-05	6.776414e-05
-5.000000e-01	-4.000000e-01	7.269224e-02	6.927736e-05	6.927736e-05
-4.000000e-01	-3.000000e-01	7.570952e-02	6.900251e-05	6.900251e-05
-3.000000e-01	-2.000000e-01	7.927688e-02	6.882350e-05	6.882350e-05
-2.000000e-01	-1.000000e-01	8.361990e-02	7.243286e-05	7.243286e-05
-1.000000e-01	0.000000e+00	8.891730e-02	6.961024e-05	6.961024e-05
0.000000e+00	1.000000e-01	9.560843e-02	7.233147e-05	7.233147e-05
1.000000e-01	2.000000e-01	1.044570e-01	7.360701e-05	7.360701e-05
2.000000e-01	3.000000e-01	1.162694e-01	7.370497e-05	7.370497e-05
3.000000e-01	4.000000e-01	1.288431e-01	7.497364e-05	7.497364e-05
4.000000e-01	5.000000e-01	1.434578e-01	7.638407e-05	7.638407e-05
5.000000e-01	6.000000e-01	1.620597e-01	7.939151e-05	7.939151e-05
6.000000e-01	7.000000e-01	1.877927e-01	8.166280e-05	8.166280e-05
7.000000e-01	8.000000e-01	2.265941e-01	8.443307e-05	8.443307e-05
8.000000e-01	9.000000e-01	2.953150e-01	8.686548e-05	8.686548e-05
9.000000e-01	1.000000e+00	3.994795e-01	8.159791e-05	8.159791e-05
# END HISTO1D


# BEGIN HISTO1D /LO_INT
ErrorBreakdown={0: {"": {up: 2.916157863073862e-05, dn: 2.916157863073862e-05}}, 1: {"": {up: 2.849325598304047e-05, dn: 2.849325598304047e-05}}, 2: {"": {up: 2.782350533163796e-05, dn: 2.782350533163796e-05}}, 3: {"": {up: 2.747764396312414e-05, dn: 2.747764396312414e-05}}, 4: {"": {up: 2.69168853516887e-05, dn: 2.69168853516887e-05}}, 5: {"": {up: 2.692229172458097e-05, dn: 2.692229172458097e-05}}, 6: {"": {up: 2.659001167719042e-05, dn: 2.659001167719042e-05}}, 7: {"": {up: 2.649900194947115e-05, dn: 2.649900194947115e-05}}, 8: {"": {up: 2.649259970208411e-05, dn: 2.649259970208411e-05}}, 9: {"": {up: 2.624290131708952e-05, dn: 2.624290131708952e-05}}, 10: {"": {up: 2.679338036681667e-05, dn: 2.679338036681667e-05}}, 11: {"": {up: 2.716713042601122e-05, dn: 2.716713042601122e-05}}, 12: {"": {up: 2.751550754005816e-05, dn: 2.751550754005816e-05}}, 13: {"": {up: 2.837341202634318e-05, dn: 2.837341202634318e-05}}, 14: {"": {up: 2.920499840089725e-05, dn: 2.920499840089725e-05}}, 15: {"": {up: 3.016209453656446e-05, dn: 3.016209453656446e-05}}, 16: {"": {up: 3.148656506619999e-05, dn: 3.148656506619999e-05}}, 17: {"": {up: 3.326426059686218e-05, dn: 3.326426059686218e-05}}, 18: {"": {up: 3.48444745968e-05, dn: 3.48444745968e-05}}, 19: {"": {up: 3.221524327557196e-05, dn: 3.221524327557196e-05}}}
LineColor=green
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=LO_INT
Path=LO_INT
Title=LO INT
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	4.458138e-03	2.916158e-05	2.916158e-05
-9.000000e-01	-8.000000e-01	4.555701e-03	2.849326e-05	2.849326e-05
-8.000000e-01	-7.000000e-01	4.575022e-03	2.782351e-05	2.782351e-05
-7.000000e-01	-6.000000e-01	4.627489e-03	2.747764e-05	2.747764e-05
-6.000000e-01	-5.000000e-01	4.604173e-03	2.691689e-05	2.691689e-05
-5.000000e-01	-4.000000e-01	4.656147e-03	2.692229e-05	2.692229e-05
-4.000000e-01	-3.000000e-01	4.710686e-03	2.659001e-05	2.659001e-05
-3.000000e-01	-2.000000e-01	4.759577e-03	2.649900e-05	2.649900e-05
-2.000000e-01	-1.000000e-01	4.725694e-03	2.649260e-05	2.649260e-05
-1.000000e-01	0.000000e+00	4.752059e-03	2.624290e-05	2.624290e-05
0.000000e+00	1.000000e-01	4.644964e-03	2.679338e-05	2.679338e-05
1.000000e-01	2.000000e-01	4.464475e-03	2.716713e-05	2.716713e-05
2.000000e-01	3.000000e-01	4.072113e-03	2.751551e-05	2.751551e-05
3.000000e-01	4.000000e-01	3.630819e-03	2.837341e-05	2.837341e-05
4.000000e-01	5.000000e-01	3.183519e-03	2.920500e-05	2.920500e-05
5.000000e-01	6.000000e-01	2.691122e-03	3.016209e-05	3.016209e-05
6.000000e-01	7.000000e-01	2.066308e-03	3.148657e-05	3.148657e-05
7.000000e-01	8.000000e-01	1.311312e-03	3.326426e-05	3.326426e-05
8.000000e-01	9.000000e-01	-2.268806e-04	3.484447e-05	3.484447e-05
9.000000e-01	1.000000e+00	9.835357e-04	3.221524e-05	3.221524e-05
# END HISTO1D


# BEGIN HISTO1D /LO
ErrorBreakdown={0: {"": {up: 7.439747165437316e-05, dn: 7.439747165437316e-05}}, 1: {"": {up: 7.285370816194684e-05, dn: 7.285370816194684e-05}}, 2: {"": {up: 7.0824301984323e-05, dn: 7.0824301984323e-05}}, 3: {"": {up: 7.034345972059886e-05, dn: 7.034345972059886e-05}}, 4: {"": {up: 6.776413509752465e-05, dn: 6.776413509752465e-05}}, 5: {"": {up: 6.927736283667076e-05, dn: 6.927736283667076e-05}}, 6: {"": {up: 6.90025092968777e-05, dn: 6.90025092968777e-05}}, 7: {"": {up: 6.882350037294276e-05, dn: 6.882350037294276e-05}}, 8: {"": {up: 7.243286110081876e-05, dn: 7.243286110081876e-05}}, 9: {"": {up: 6.961024360978517e-05, dn: 6.961024360978517e-05}}, 10: {"": {up: 7.233147478081968e-05, dn: 7.233147478081968e-05}}, 11: {"": {up: 7.360701170781198e-05, dn: 7.360701170781198e-05}}, 12: {"": {up: 7.370496842444332e-05, dn: 7.370496842444332e-05}}, 13: {"": {up: 7.4973636797614e-05, dn: 7.4973636797614e-05}}, 14: {"": {up: 7.638407383808915e-05, dn: 7.638407383808915e-05}}, 15: {"": {up: 7.939151266926374e-05, dn: 7.939151266926374e-05}}, 16: {"": {up: 8.166280352517964e-05, dn: 8.166280352517964e-05}}, 17: {"": {up: 8.443306908669177e-05, dn: 8.443306908669177e-05}}, 18: {"": {up: 8.686547771159165e-05, dn: 8.686547771159165e-05}}, 19: {"": {up: 8.159791341487416e-05, dn: 8.159791341487416e-05}}}
LineColor=black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=LO
Path=LO
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.867027e-01	1.215554e-04	1.215554e-04
-9.000000e-01	-8.000000e-01	1.940017e-01	1.219917e-04	1.219917e-04
-8.000000e-01	-7.000000e-01	2.024209e-01	1.229755e-04	1.229755e-04
-7.000000e-01	-6.000000e-01	2.122161e-01	1.234732e-04	1.234732e-04
-6.000000e-01	-5.000000e-01	2.230331e-01	1.248890e-04	1.248890e-04
-5.000000e-01	-4.000000e-01	2.361743e-01	1.306417e-04	1.306417e-04
-4.000000e-01	-3.000000e-01	2.508059e-01	1.296051e-04	1.296051e-04
-3.000000e-01	-2.000000e-01	2.681257e-01	1.339522e-04	1.339522e-04
-2.000000e-01	-1.000000e-01	2.886603e-01	1.401986e-04	1.401986e-04
-1.000000e-01	0.000000e+00	3.136775e-01	1.521141e-04	1.521141e-04
0.000000e+00	1.000000e-01	3.447142e-01	1.512020e-04	1.512020e-04
1.000000e-01	2.000000e-01	3.846900e-01	1.616319e-04	1.616319e-04
2.000000e-01	3.000000e-01	4.385228e-01	1.694284e-04	1.694284e-04
3.000000e-01	4.000000e-01	4.986403e-01	1.956109e-04	1.956109e-04
4.000000e-01	5.000000e-01	5.715383e-01	2.192985e-04	2.192985e-04
5.000000e-01	6.000000e-01	6.668904e-01	2.188484e-04	2.188484e-04
6.000000e-01	7.000000e-01	8.000383e-01	2.297109e-04	2.297109e-04
7.000000e-01	8.000000e-01	1.008160e+00	2.896532e-04	2.896532e-04
8.000000e-01	9.000000e-01	1.390570e+00	3.445588e-04	3.445588e-04
9.000000e-01	1.000000e+00	2.041057e+00	4.791767e-04	4.791767e-04
# END HISTO1D


# BEGIN HISTO1D /NLO
ErrorBreakdown={0: {"": {up: 7.439747165437316e-05, dn: 7.439747165437316e-05}}, 1: {"": {up: 7.285370816194684e-05, dn: 7.285370816194684e-05}}, 2: {"": {up: 7.0824301984323e-05, dn: 7.0824301984323e-05}}, 3: {"": {up: 7.034345972059886e-05, dn: 7.034345972059886e-05}}, 4: {"": {up: 6.776413509752465e-05, dn: 6.776413509752465e-05}}, 5: {"": {up: 6.927736283667076e-05, dn: 6.927736283667076e-05}}, 6: {"": {up: 6.90025092968777e-05, dn: 6.90025092968777e-05}}, 7: {"": {up: 6.882350037294276e-05, dn: 6.882350037294276e-05}}, 8: {"": {up: 7.243286110081876e-05, dn: 7.243286110081876e-05}}, 9: {"": {up: 6.961024360978517e-05, dn: 6.961024360978517e-05}}, 10: {"": {up: 7.233147478081968e-05, dn: 7.233147478081968e-05}}, 11: {"": {up: 7.360701170781198e-05, dn: 7.360701170781198e-05}}, 12: {"": {up: 7.370496842444332e-05, dn: 7.370496842444332e-05}}, 13: {"": {up: 7.4973636797614e-05, dn: 7.4973636797614e-05}}, 14: {"": {up: 7.638407383808915e-05, dn: 7.638407383808915e-05}}, 15: {"": {up: 7.939151266926374e-05, dn: 7.939151266926374e-05}}, 16: {"": {up: 8.166280352517964e-05, dn: 8.166280352517964e-05}}, 17: {"": {up: 8.443306908669177e-05, dn: 8.443306908669177e-05}}, 18: {"": {up: 8.686547771159165e-05, dn: 8.686547771159165e-05}}, 19: {"": {up: 8.159791341487416e-05, dn: 8.159791341487416e-05}}}
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=NLO
Path=NLO
Title=NLO
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	2.795397e-01	2.688956e-03	2.688956e-03
-9.000000e-01	-8.000000e-01	2.618207e-01	2.714541e-03	2.714541e-03
-8.000000e-01	-7.000000e-01	2.752605e-01	2.717622e-03	2.717622e-03
-7.000000e-01	-6.000000e-01	2.880986e-01	2.957921e-03	2.957921e-03
-6.000000e-01	-5.000000e-01	3.021365e-01	3.208778e-03	3.208778e-03
-5.000000e-01	-4.000000e-01	3.199346e-01	2.978963e-03	2.978963e-03
-4.000000e-01	-3.000000e-01	3.380820e-01	3.091877e-03	3.091877e-03
-3.000000e-01	-2.000000e-01	3.651497e-01	3.153023e-03	3.153023e-03
-2.000000e-01	-1.000000e-01	3.908102e-01	3.173918e-03	3.173918e-03
-1.000000e-01	0.000000e+00	4.296099e-01	3.454898e-03	3.454898e-03
0.000000e+00	1.000000e-01	4.595229e-01	3.603654e-03	3.603654e-03
1.000000e-01	2.000000e-01	5.214004e-01	4.111622e-03	4.111622e-03
2.000000e-01	3.000000e-01	5.996025e-01	4.033494e-03	4.033494e-03
3.000000e-01	4.000000e-01	6.874447e-01	5.309646e-03	5.309646e-03
4.000000e-01	5.000000e-01	7.782941e-01	4.965275e-03	4.965275e-03
5.000000e-01	6.000000e-01	9.178706e-01	5.359288e-03	5.359288e-03
6.000000e-01	7.000000e-01	1.124764e+00	4.767429e-03	4.767429e-03
7.000000e-01	8.000000e-01	1.423595e+00	5.656973e-03	5.656973e-03
8.000000e-01	9.000000e-01	2.077468e+00	6.730159e-03	6.730159e-03
9.000000e-01	1.000000e+00	3.610943e+00	9.240180e-03	9.240180e-03
# END HISTO1D


# BEGIN HISTO1D /NLO_alpha4alphas3
ErrorBreakdown={0: {"": {up: 7.439747165437316e-05, dn: 7.439747165437316e-05}}, 1: {"": {up: 7.285370816194684e-05, dn: 7.285370816194684e-05}}, 2: {"": {up: 7.0824301984323e-05, dn: 7.0824301984323e-05}}, 3: {"": {up: 7.034345972059886e-05, dn: 7.034345972059886e-05}}, 4: {"": {up: 6.776413509752465e-05, dn: 6.776413509752465e-05}}, 5: {"": {up: 6.927736283667076e-05, dn: 6.927736283667076e-05}}, 6: {"": {up: 6.90025092968777e-05, dn: 6.90025092968777e-05}}, 7: {"": {up: 6.882350037294276e-05, dn: 6.882350037294276e-05}}, 8: {"": {up: 7.243286110081876e-05, dn: 7.243286110081876e-05}}, 9: {"": {up: 6.961024360978517e-05, dn: 6.961024360978517e-05}}, 10: {"": {up: 7.233147478081968e-05, dn: 7.233147478081968e-05}}, 11: {"": {up: 7.360701170781198e-05, dn: 7.360701170781198e-05}}, 12: {"": {up: 7.370496842444332e-05, dn: 7.370496842444332e-05}}, 13: {"": {up: 7.4973636797614e-05, dn: 7.4973636797614e-05}}, 14: {"": {up: 7.638407383808915e-05, dn: 7.638407383808915e-05}}, 15: {"": {up: 7.939151266926374e-05, dn: 7.939151266926374e-05}}, 16: {"": {up: 8.166280352517964e-05, dn: 8.166280352517964e-05}}, 17: {"": {up: 8.443306908669177e-05, dn: 8.443306908669177e-05}}, 18: {"": {up: 8.686547771159165e-05, dn: 8.686547771159165e-05}}, 19: {"": {up: 8.159791341487416e-05, dn: 8.159791341487416e-05}}}
LineColor=orange
LineStyle=solid
LineWidth=1.5pt
Name=NLO_alpha4alphas3
Path=NLO_alpha4alphas3
Title=$\alpha_\text{s}^3\alpha^4$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	2.280483e-01	1.179961e-03	1.179961e-03
-9.000000e-01	-8.000000e-01	2.358166e-01	1.344083e-03	1.344083e-03
-8.000000e-01	-7.000000e-01	2.456310e-01	1.299639e-03	1.299639e-03
-7.000000e-01	-6.000000e-01	2.558542e-01	1.548354e-03	1.548354e-03
-6.000000e-01	-5.000000e-01	2.686516e-01	1.526937e-03	1.526937e-03
-5.000000e-01	-4.000000e-01	2.836633e-01	1.250812e-03	1.250812e-03
-4.000000e-01	-3.000000e-01	3.013231e-01	1.175289e-03	1.175289e-03
-3.000000e-01	-2.000000e-01	3.227174e-01	1.175837e-03	1.175837e-03
-2.000000e-01	-1.000000e-01	3.464726e-01	1.369901e-03	1.369901e-03
-1.000000e-01	0.000000e+00	3.756273e-01	1.395603e-03	1.395603e-03
0.000000e+00	1.000000e-01	4.119327e-01	1.386059e-03	1.386059e-03
1.000000e-01	2.000000e-01	4.596450e-01	1.567465e-03	1.567465e-03
2.000000e-01	3.000000e-01	5.237479e-01	1.637963e-03	1.637963e-03
3.000000e-01	4.000000e-01	5.972338e-01	1.381464e-03	1.381464e-03
4.000000e-01	5.000000e-01	6.845521e-01	1.626226e-03	1.626226e-03
5.000000e-01	6.000000e-01	7.972155e-01	1.314267e-03	1.314267e-03
6.000000e-01	7.000000e-01	9.595239e-01	1.159818e-03	1.159818e-03
7.000000e-01	8.000000e-01	1.214187e+00	1.306931e-03	1.306931e-03
8.000000e-01	9.000000e-01	1.692550e+00	1.242279e-03	1.242279e-03
9.000000e-01	1.000000e+00	2.576926e+00	1.356499e-03	1.356499e-03
# END HISTO1D


# BEGIN HISTO1D /NLO_alpha5alphas2
ErrorBreakdown={0: {"": {up: 7.439747165437316e-05, dn: 7.439747165437316e-05}}, 1: {"": {up: 7.285370816194684e-05, dn: 7.285370816194684e-05}}, 2: {"": {up: 7.0824301984323e-05, dn: 7.0824301984323e-05}}, 3: {"": {up: 7.034345972059886e-05, dn: 7.034345972059886e-05}}, 4: {"": {up: 6.776413509752465e-05, dn: 6.776413509752465e-05}}, 5: {"": {up: 6.927736283667076e-05, dn: 6.927736283667076e-05}}, 6: {"": {up: 6.90025092968777e-05, dn: 6.90025092968777e-05}}, 7: {"": {up: 6.882350037294276e-05, dn: 6.882350037294276e-05}}, 8: {"": {up: 7.243286110081876e-05, dn: 7.243286110081876e-05}}, 9: {"": {up: 6.961024360978517e-05, dn: 6.961024360978517e-05}}, 10: {"": {up: 7.233147478081968e-05, dn: 7.233147478081968e-05}}, 11: {"": {up: 7.360701170781198e-05, dn: 7.360701170781198e-05}}, 12: {"": {up: 7.370496842444332e-05, dn: 7.370496842444332e-05}}, 13: {"": {up: 7.4973636797614e-05, dn: 7.4973636797614e-05}}, 14: {"": {up: 7.638407383808915e-05, dn: 7.638407383808915e-05}}, 15: {"": {up: 7.939151266926374e-05, dn: 7.939151266926374e-05}}, 16: {"": {up: 8.166280352517964e-05, dn: 8.166280352517964e-05}}, 17: {"": {up: 8.443306908669177e-05, dn: 8.443306908669177e-05}}, 18: {"": {up: 8.686547771159165e-05, dn: 8.686547771159165e-05}}, 19: {"": {up: 8.159791341487416e-05, dn: 8.159791341487416e-05}}}
LineColor=red
LineStyle=solid
LineWidth=1.5pt
Name=NLO_alpha5alphas2
Path=NLO_alpha5alphas2
Title=$\alpha_\text{s}^2\alpha^5$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.857156e-01	4.438928e-04	4.438928e-04
-9.000000e-01	-8.000000e-01	1.906445e-01	7.283914e-04	7.283914e-04
-8.000000e-01	-7.000000e-01	1.997713e-01	7.889690e-04	7.889690e-04
-7.000000e-01	-6.000000e-01	2.094909e-01	6.121650e-04	6.121650e-04
-6.000000e-01	-5.000000e-01	2.231292e-01	6.779004e-04	6.779004e-04
-5.000000e-01	-4.000000e-01	2.325736e-01	6.742751e-04	6.742751e-04
-4.000000e-01	-3.000000e-01	2.470895e-01	8.235993e-04	8.235993e-04
-3.000000e-01	-2.000000e-01	2.653455e-01	7.379943e-04	7.379943e-04
-2.000000e-01	-1.000000e-01	2.853297e-01	6.902410e-04	6.902410e-04
-1.000000e-01	0.000000e+00	3.107386e-01	6.687931e-04	6.687931e-04
0.000000e+00	1.000000e-01	3.405268e-01	7.722809e-04	7.722809e-04
1.000000e-01	2.000000e-01	3.827710e-01	7.118574e-04	7.118574e-04
2.000000e-01	3.000000e-01	4.364117e-01	7.201105e-04	7.201105e-04
3.000000e-01	4.000000e-01	4.952166e-01	7.041757e-04	7.041757e-04
4.000000e-01	5.000000e-01	5.682982e-01	8.596607e-04	8.596607e-04
5.000000e-01	6.000000e-01	6.652479e-01	1.038094e-03	1.038094e-03
6.000000e-01	7.000000e-01	7.976527e-01	8.555324e-04	8.555324e-04
7.000000e-01	8.000000e-01	1.007745e+00	9.574388e-04	9.574388e-04
8.000000e-01	9.000000e-01	1.392028e+00	9.747140e-04	9.747140e-04
9.000000e-01	1.000000e+00	2.053013e+00	1.065253e-03	1.065253e-03
# END HISTO1D


# BEGIN HISTO1D /NLO_alpha6alphas
ErrorBreakdown={0: {"": {up: 7.439747165437316e-05, dn: 7.439747165437316e-05}}, 1: {"": {up: 7.285370816194684e-05, dn: 7.285370816194684e-05}}, 2: {"": {up: 7.0824301984323e-05, dn: 7.0824301984323e-05}}, 3: {"": {up: 7.034345972059886e-05, dn: 7.034345972059886e-05}}, 4: {"": {up: 6.776413509752465e-05, dn: 6.776413509752465e-05}}, 5: {"": {up: 6.927736283667076e-05, dn: 6.927736283667076e-05}}, 6: {"": {up: 6.90025092968777e-05, dn: 6.90025092968777e-05}}, 7: {"": {up: 6.882350037294276e-05, dn: 6.882350037294276e-05}}, 8: {"": {up: 7.243286110081876e-05, dn: 7.243286110081876e-05}}, 9: {"": {up: 6.961024360978517e-05, dn: 6.961024360978517e-05}}, 10: {"": {up: 7.233147478081968e-05, dn: 7.233147478081968e-05}}, 11: {"": {up: 7.360701170781198e-05, dn: 7.360701170781198e-05}}, 12: {"": {up: 7.370496842444332e-05, dn: 7.370496842444332e-05}}, 13: {"": {up: 7.4973636797614e-05, dn: 7.4973636797614e-05}}, 14: {"": {up: 7.638407383808915e-05, dn: 7.638407383808915e-05}}, 15: {"": {up: 7.939151266926374e-05, dn: 7.939151266926374e-05}}, 16: {"": {up: 8.166280352517964e-05, dn: 8.166280352517964e-05}}, 17: {"": {up: 8.443306908669177e-05, dn: 8.443306908669177e-05}}, 18: {"": {up: 8.686547771159165e-05, dn: 8.686547771159165e-05}}, 19: {"": {up: 8.159791341487416e-05, dn: 8.159791341487416e-05}}}
LineColor=purple
LineStyle=solid
LineWidth=1.5pt
Name=NLO_alpha6alphas
Path=NLO_alpha6alphas
Title=$\alpha_\text{s}\alpha^6$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	2.392897e-01	1.872751e-03	1.872751e-03
-9.000000e-01	-8.000000e-01	2.253621e-01	2.073599e-03	2.073599e-03
-8.000000e-01	-7.000000e-01	2.371323e-01	1.898365e-03	1.898365e-03
-7.000000e-01	-6.000000e-01	2.512170e-01	1.896823e-03	1.896823e-03
-6.000000e-01	-5.000000e-01	2.611597e-01	2.171154e-03	2.171154e-03
-5.000000e-01	-4.000000e-01	2.807648e-01	2.200900e-03	2.200900e-03
-4.000000e-01	-3.000000e-01	2.972231e-01	2.018715e-03	2.018715e-03
-3.000000e-01	-2.000000e-01	3.205279e-01	2.366665e-03	2.366665e-03
-2.000000e-01	-1.000000e-01	3.429703e-01	2.419320e-03	2.419320e-03
-1.000000e-01	0.000000e+00	3.756215e-01	2.579786e-03	2.579786e-03
0.000000e+00	1.000000e-01	4.067210e-01	2.712264e-03	2.712264e-03
1.000000e-01	2.000000e-01	4.575588e-01	2.881730e-03	2.881730e-03
2.000000e-01	3.000000e-01	5.280033e-01	3.157696e-03	3.157696e-03
3.000000e-01	4.000000e-01	6.060111e-01	4.803231e-03	4.803231e-03
4.000000e-01	5.000000e-01	6.891434e-01	3.861583e-03	3.861583e-03
5.000000e-01	6.000000e-01	8.179571e-01	3.463035e-03	3.463035e-03
6.000000e-01	7.000000e-01	9.952003e-01	3.556377e-03	3.556377e-03
7.000000e-01	8.000000e-01	1.263846e+00	4.273745e-03	4.273745e-03
8.000000e-01	9.000000e-01	1.830487e+00	4.306126e-03	4.306126e-03
9.000000e-01	1.000000e+00	3.149060e+00	5.433011e-03	5.433011e-03
# END HISTO1D


# BEGIN HISTO1D /NLO_alpha7
ErrorBreakdown={0: {"": {up: 7.439747165437316e-05, dn: 7.439747165437316e-05}}, 1: {"": {up: 7.285370816194684e-05, dn: 7.285370816194684e-05}}, 2: {"": {up: 7.0824301984323e-05, dn: 7.0824301984323e-05}}, 3: {"": {up: 7.034345972059886e-05, dn: 7.034345972059886e-05}}, 4: {"": {up: 6.776413509752465e-05, dn: 6.776413509752465e-05}}, 5: {"": {up: 6.927736283667076e-05, dn: 6.927736283667076e-05}}, 6: {"": {up: 6.90025092968777e-05, dn: 6.90025092968777e-05}}, 7: {"": {up: 6.882350037294276e-05, dn: 6.882350037294276e-05}}, 8: {"": {up: 7.243286110081876e-05, dn: 7.243286110081876e-05}}, 9: {"": {up: 6.961024360978517e-05, dn: 6.961024360978517e-05}}, 10: {"": {up: 7.233147478081968e-05, dn: 7.233147478081968e-05}}, 11: {"": {up: 7.360701170781198e-05, dn: 7.360701170781198e-05}}, 12: {"": {up: 7.370496842444332e-05, dn: 7.370496842444332e-05}}, 13: {"": {up: 7.4973636797614e-05, dn: 7.4973636797614e-05}}, 14: {"": {up: 7.638407383808915e-05, dn: 7.638407383808915e-05}}, 15: {"": {up: 7.939151266926374e-05, dn: 7.939151266926374e-05}}, 16: {"": {up: 8.166280352517964e-05, dn: 8.166280352517964e-05}}, 17: {"": {up: 8.443306908669177e-05, dn: 8.443306908669177e-05}}, 18: {"": {up: 8.686547771159165e-05, dn: 8.686547771159165e-05}}, 19: {"": {up: 8.159791341487416e-05, dn: 8.159791341487416e-05}}}
LineColor=blue
LineStyle=solid
LineWidth=1.5pt
Name=NLO_alpha7
Path=NLO_alpha7
Title=$\alpha^7$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.865943e-01	1.475895e-03	1.475895e-03
-9.000000e-01	-8.000000e-01	1.920025e-01	8.811631e-04	8.811631e-04
-8.000000e-01	-7.000000e-01	1.999886e-01	1.231062e-03	1.231062e-03
-7.000000e-01	-6.000000e-01	2.081849e-01	1.557226e-03	1.557226e-03
-6.000000e-01	-5.000000e-01	2.182952e-01	1.684653e-03	1.684653e-03
-5.000000e-01	-4.000000e-01	2.314559e-01	1.436066e-03	1.436066e-03
-4.000000e-01	-3.000000e-01	2.448639e-01	1.864206e-03	1.864206e-03
-3.000000e-01	-2.000000e-01	2.609360e-01	1.570685e-03	1.570685e-03
-2.000000e-01	-1.000000e-01	2.820186e-01	1.388002e-03	1.388002e-03
-1.000000e-01	0.000000e+00	3.086550e-01	1.719142e-03	1.719142e-03
0.000000e+00	1.000000e-01	3.344849e-01	1.783523e-03	1.783523e-03
1.000000e-01	2.000000e-01	3.754956e-01	2.390765e-03	2.390765e-03
2.000000e-01	3.000000e-01	4.270080e-01	1.784002e-03	1.784002e-03
3.000000e-01	4.000000e-01	4.849042e-01	1.682796e-03	1.682796e-03
4.000000e-01	5.000000e-01	5.509154e-01	2.550055e-03	2.550055e-03
5.000000e-01	6.000000e-01	6.381213e-01	3.750748e-03	3.750748e-03
6.000000e-01	7.000000e-01	7.725023e-01	2.856878e-03	2.856878e-03
7.000000e-01	8.000000e-01	9.622980e-01	3.370962e-03	3.370962e-03
8.000000e-01	9.000000e-01	1.334113e+00	4.961366e-03	4.961366e-03
9.000000e-01	1.000000e+00	1.955115e+00	7.319651e-03	7.319651e-03
# END HISTO1D



==> plots/full_NLO/dy_em.dat <==
# BEGIN PLOT
Legend=1
LogY=0
Title=$\mathrm{pp}\to \text{e}^+\nu_\text{e}\mu^+\nu_\mu \text{jj}$
RatioPlot=0
RatioPlot1=1
RatioPlot1YMax=159.9
RatioPlot1YMin=-20
RatioPlot1YSize=4
RatioPlot1Reference=LOvar
RatioPlot1YLabel=$\delta_{\mathrm{NLO}}[\%]$
LegendXPos=0.7
LegendYPos=0.9
PlotSize=10,6
XLabel=$|\Delta y_{\text{e}^+\mu^+}|$
YLabel=d$\sigma$/d$|\Delta y_{\text{e}^+\mu^+}|$ [fb]
RatioPlot1Mode=deltapercent
LegendOnly=LOvar NLOvar
DrawOnly=LOvar NLOvar
XMin=0.
YMax=0.8
# END PLOT

# BEGIN HISTO1D /LO
ErrorBars=1
ErrorBreakdown={0: {"": {up: 6.339993379154034e-06, dn: 6.339993379154034e-06}}, 1: {"": {up: 1.468820414578074e-05, dn: 1.468820414578074e-05}}, 2: {"": {up: 1.946274349609742e-05, dn: 1.946274349609742e-05}}, 3: {"": {up: 2.467056591728937e-05, dn: 2.467056591728937e-05}}, 4: {"": {up: 2.555420380646885e-05, dn: 2.555420380646885e-05}}, 5: {"": {up: 2.795978489557596e-05, dn: 2.795978489557596e-05}}, 6: {"": {up: 2.890998722055125e-05, dn: 2.890998722055125e-05}}, 7: {"": {up: 2.852011007390255e-05, dn: 2.852011007390255e-05}}, 8: {"": {up: 2.772942726435413e-05, dn: 2.772942726435413e-05}}, 9: {"": {up: 2.67205971438321e-05, dn: 2.67205971438321e-05}}, 10: {"": {up: 2.527235834086489e-05, dn: 2.527235834086489e-05}}, 11: {"": {up: 2.3195587807814e-05, dn: 2.3195587807814e-05}}, 12: {"": {up: 2.138393222913049e-05, dn: 2.138393222913049e-05}}, 13: {"": {up: 1.901662093369651e-05, dn: 1.901662093369651e-05}}, 14: {"": {up: 1.676228423304595e-05, dn: 1.676228423304595e-05}}, 15: {"": {up: 1.454176279442505e-05, dn: 1.454176279442505e-05}}, 16: {"": {up: 1.260714651157179e-05, dn: 1.260714651157179e-05}}, 17: {"": {up: 1.116017066165596e-05, dn: 1.116017066165596e-05}}, 18: {"": {up: 1.004048302606512e-05, dn: 1.004048302606512e-05}}, 19: {"": {up: 9.565599729875569e-06, dn: 9.565599729875569e-06}}, 20: {"": {up: 9.574864725088501e-06, dn: 9.574864725088501e-06}}, 21: {"": {up: 1.005000582640929e-05, dn: 1.005000582640929e-05}}, 22: {"": {up: 1.109846443652202e-05, dn: 1.109846443652202e-05}}, 23: {"": {up: 1.264990274016046e-05, dn: 1.264990274016046e-05}}, 24: {"": {up: 1.455794705062928e-05, dn: 1.455794705062928e-05}}, 25: {"": {up: 1.684533119020129e-05, dn: 1.684533119020129e-05}}, 26: {"": {up: 1.902348875163218e-05, dn: 1.902348875163218e-05}}, 27: {"": {up: 2.113914045091574e-05, dn: 2.113914045091574e-05}}, 28: {"": {up: 2.319624515272013e-05, dn: 2.319624515272013e-05}}, 29: {"": {up: 2.509744295602577e-05, dn: 2.509744295602577e-05}}, 30: {"": {up: 2.724706146313866e-05, dn: 2.724706146313866e-05}}, 31: {"": {up: 2.872866881670271e-05, dn: 2.872866881670271e-05}}, 32: {"": {up: 2.871585737705577e-05, dn: 2.871585737705577e-05}}, 33: {"": {up: 2.941257328372321e-05, dn: 2.941257328372321e-05}}, 34: {"": {up: 2.845371193226017e-05, dn: 2.845371193226017e-05}}, 35: {"": {up: 2.61620390068471e-05, dn: 2.61620390068471e-05}}, 36: {"": {up: 2.487240895609644e-05, dn: 2.487240895609644e-05}}, 37: {"": {up: 2.160828678853099e-05, dn: 2.160828678853099e-05}}, 38: {"": {up: 1.618788493492917e-05, dn: 1.618788493492917e-05}}, 39: {"": {up: 6.356216627809721e-06, dn: 6.356216627809721e-06}}}
ErrorTubes=1
LineColor=blue
LineStyle=solid
LineWidth=1.5pt
Name=LO
Path=LO
Title=LO
Scale=2.
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e+00	-4.750000e+00	3.818331e-04	7.144276e-06	7.144276e-06
-4.750000e+00	-4.500000e+00	1.913882e-03	1.642000e-05	1.642000e-05
-4.500000e+00	-4.250000e+00	4.851741e-03	2.272626e-05	2.272626e-05
-4.250000e+00	-4.000000e+00	9.485711e-03	2.963620e-05	2.963620e-05
-4.000000e+00	-3.750000e+00	1.602992e-02	3.328432e-05	3.328432e-05
-3.750000e+00	-3.500000e+00	2.472348e-02	3.842053e-05	3.842053e-05
-3.500000e+00	-3.250000e+00	3.539224e-02	4.352504e-05	4.352504e-05
-3.250000e+00	-3.000000e+00	4.809327e-02	4.574722e-05	4.574722e-05
-3.000000e+00	-2.750000e+00	6.260212e-02	5.143301e-05	5.143301e-05
-2.750000e+00	-2.500000e+00	7.872718e-02	5.154561e-05	5.154561e-05
-2.500000e+00	-2.250000e+00	9.642085e-02	5.312353e-05	5.312353e-05
-2.250000e+00	-2.000000e+00	1.155178e-01	5.435409e-05	5.435409e-05
-2.000000e+00	-1.750000e+00	1.361830e-01	5.829683e-05	5.829683e-05
-1.750000e+00	-1.500000e+00	1.584387e-01	6.356014e-05	6.356014e-05
-1.500000e+00	-1.250000e+00	1.813306e-01	7.808455e-05	7.808455e-05
-1.250000e+00	-1.000000e+00	2.012277e-01	7.588171e-05	7.588171e-05
-1.000000e+00	-7.500000e-01	2.168633e-01	8.645447e-05	8.645447e-05
-7.500000e-01	-5.000000e-01	2.286960e-01	8.543564e-05	8.543564e-05
-5.000000e-01	-2.500000e-01	2.389907e-01	8.839499e-05	8.839499e-05
-2.500000e-01	0.000000e+00	2.481511e-01	8.990126e-05	8.990126e-05
0.000000e+00	2.500000e-01	2.482239e-01	9.550820e-05	9.550820e-05
2.500000e-01	5.000000e-01	2.390062e-01	9.108184e-05	9.108184e-05
5.000000e-01	7.500000e-01	2.286293e-01	7.882385e-05	7.882385e-05
7.500000e-01	1.000000e+00	2.167385e-01	7.859090e-05	7.859090e-05
1.000000e+00	1.250000e+00	2.014010e-01	8.646393e-05	8.646393e-05
1.250000e+00	1.500000e+00	1.812306e-01	7.230200e-05	7.230200e-05
1.500000e+00	1.750000e+00	1.585191e-01	6.349547e-05	6.349547e-05
1.750000e+00	2.000000e+00	1.361383e-01	5.716295e-05	5.716295e-05
2.000000e+00	2.250000e+00	1.155430e-01	5.477209e-05	5.477209e-05
2.250000e+00	2.500000e+00	9.647285e-02	5.396274e-05	5.396274e-05
2.500000e+00	2.750000e+00	7.873489e-02	5.193534e-05	5.193534e-05
2.750000e+00	3.000000e+00	6.264283e-02	4.989106e-05	4.989106e-05
3.000000e+00	3.250000e+00	4.799321e-02	4.563790e-05	4.563790e-05
3.250000e+00	3.500000e+00	3.546369e-02	4.283816e-05	4.283816e-05
3.500000e+00	3.750000e+00	2.470566e-02	4.000333e-05	4.000333e-05
3.750000e+00	4.000000e+00	1.609756e-02	3.385844e-05	3.385844e-05
4.000000e+00	4.250000e+00	9.495334e-03	2.982257e-05	2.982257e-05
4.250000e+00	4.500000e+00	4.878986e-03	2.464517e-05	2.464517e-05
4.500000e+00	4.750000e+00	1.926690e-03	1.772748e-05	1.772748e-05
4.750000e+00	5.000000e+00	3.929672e-04	7.254526e-06	7.254526e-06
# END HISTO1D


# BEGIN HISTO1D /LOvar
ErrorBandColor=blue
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
ErrorBreakdown={0: {"": {up: 5.93023e-05, dn: 4.571770000000005e-05}}, 1: {"": {up: 0.0002817749999999997, dn: 0.00021823}}, 2: {"": {up: 0.0006669760000000005, dn: 0.0005206209999999998}}, 3: {"": {up: 0.001209238999999999, dn: 0.0009511910000000005}}, 4: {"": {up: 0.001887900000000001, dn: 0.00149665}}, 5: {"": {up: 0.002707279999999999, dn: 0.002160550000000001}}, 6: {"": {up: 0.003579640000000002, dn: 0.002875949999999995}}, 7: {"": {up: 0.00448527, dn: 0.003626959999999999}}, 8: {"": {up: 0.005346280000000009, dn: 0.004351139999999996}}, 9: {"": {up: 0.006120380000000009, dn: 0.005011669999999996}}, 10: {"": {up: 0.006772449999999999, dn: 0.005559800000000004}}, 11: {"": {up: 0.007563799999999996, dn: 0.00591330000000001}}, 12: {"": {up: 0.008247000000000004, dn: 0.006349300000000002}}, 13: {"": {up: 0.008760900000000016, dn: 0.006747799999999998}}, 14: {"": {up: 0.009036199999999994, dn: 0.006963200000000003}}, 15: {"": {up: 0.00893629999999998, dn: 0.006889500000000021}}, 16: {"": {up: 0.008467799999999998, dn: 0.006532200000000016}}, 17: {"": {up: 0.007851899999999995, dn: 0.006059900000000007}}, 18: {"": {up: 0.007380799999999993, dn: 0.005697599999999997}}, 19: {"": {up: 0.0072353, dn: 0.005585600000000024}}, 20: {"": {up: 0.007238999999999995, dn: 0.005588499999999996}}, 21: {"": {up: 0.007382, dn: 0.005698700000000001}}, 22: {"": {up: 0.007851999999999998, dn: 0.00606000000000001}}, 23: {"": {up: 0.008467100000000005, dn: 0.006531399999999993}}, 24: {"": {up: 0.008937899999999999, dn: 0.006890800000000002}}, 25: {"": {up: 0.009041199999999999, dn: 0.006967199999999979}}, 26: {"": {up: 0.008766099999999999, dn: 0.006752000000000008}}, 27: {"": {up: 0.008237000000000022, dn: 0.0063415}}, 28: {"": {up: 0.007567399999999988, dn: 0.005914600000000006}}, 29: {"": {up: 0.006768259999999998, dn: 0.00555551}}, 30: {"": {up: 0.006127270000000004, dn: 0.005017010000000002}}, 31: {"": {up: 0.005362329999999998, dn: 0.004363269999999995}}, 32: {"": {up: 0.004472079999999996, dn: 0.003616630000000003}}, 33: {"": {up: 0.003594109999999998, dn: 0.002887250000000001}}, 34: {"": {up: 0.002696560000000001, dn: 0.002152210000000002}}, 35: {"": {up: 0.0018999, dn: 0.00150573}}, 36: {"": {up: 0.001209196000000001, dn: 0.0009511109999999993}}, 37: {"": {up: 0.0006717149999999998, dn: 0.0005239550000000004}}, 38: {"": {up: 0.000284702, dn: 0.0002204219999999998}}, 39: {"": {up: 6.124139999999999e-05, dn: 4.715059999999997e-05}}}
ErrorTubes=1
LineColor=blue
LineStyle=solid
LineWidth=1.5pt
Name=LOvar
Path=LOvar
Title=LO
Scale=2.
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e+00	-4.750000e+00	3.818331e-04	4.571770e-05	5.930230e-05
-4.750000e+00	-4.500000e+00	1.913881e-03	2.182300e-04	2.817750e-04
-4.500000e+00	-4.250000e+00	4.851741e-03	5.206210e-04	6.669760e-04
-4.250000e+00	-4.000000e+00	9.485711e-03	9.511910e-04	1.209239e-03
-4.000000e+00	-3.750000e+00	1.602992e-02	1.496650e-03	1.887900e-03
-3.750000e+00	-3.500000e+00	2.472347e-02	2.160550e-03	2.707280e-03
-3.500000e+00	-3.250000e+00	3.539224e-02	2.875950e-03	3.579640e-03
-3.250000e+00	-3.000000e+00	4.809327e-02	3.626960e-03	4.485270e-03
-3.000000e+00	-2.750000e+00	6.260212e-02	4.351140e-03	5.346280e-03
-2.750000e+00	-2.500000e+00	7.872718e-02	5.011670e-03	6.120380e-03
-2.500000e+00	-2.250000e+00	9.642085e-02	5.559800e-03	6.772450e-03
-2.250000e+00	-2.000000e+00	1.155178e-01	5.913300e-03	7.563800e-03
-2.000000e+00	-1.750000e+00	1.361830e-01	6.349300e-03	8.247000e-03
-1.750000e+00	-1.500000e+00	1.584387e-01	6.747800e-03	8.760900e-03
-1.500000e+00	-1.250000e+00	1.813306e-01	6.963200e-03	9.036200e-03
-1.250000e+00	-1.000000e+00	2.012277e-01	6.889500e-03	8.936300e-03
-1.000000e+00	-7.500000e-01	2.168633e-01	6.532200e-03	8.467800e-03
-7.500000e-01	-5.000000e-01	2.286960e-01	6.059900e-03	7.851900e-03
-5.000000e-01	-2.500000e-01	2.389907e-01	5.697600e-03	7.380800e-03
-2.500000e-01	0.000000e+00	2.481511e-01	5.585600e-03	7.235300e-03
0.000000e+00	2.500000e-01	2.482239e-01	5.588500e-03	7.239000e-03
2.500000e-01	5.000000e-01	2.390063e-01	5.698700e-03	7.382000e-03
5.000000e-01	7.500000e-01	2.286293e-01	6.060000e-03	7.852000e-03
7.500000e-01	1.000000e+00	2.167385e-01	6.531400e-03	8.467100e-03
1.000000e+00	1.250000e+00	2.014010e-01	6.890800e-03	8.937900e-03
1.250000e+00	1.500000e+00	1.812306e-01	6.967200e-03	9.041200e-03
1.500000e+00	1.750000e+00	1.585191e-01	6.752000e-03	8.766100e-03
1.750000e+00	2.000000e+00	1.361383e-01	6.341500e-03	8.237000e-03
2.000000e+00	2.250000e+00	1.155430e-01	5.914600e-03	7.567400e-03
2.250000e+00	2.500000e+00	9.647284e-02	5.555510e-03	6.768260e-03
2.500000e+00	2.750000e+00	7.873490e-02	5.017010e-03	6.127270e-03
2.750000e+00	3.000000e+00	6.264283e-02	4.363270e-03	5.362330e-03
3.000000e+00	3.250000e+00	4.799322e-02	3.616630e-03	4.472080e-03
3.250000e+00	3.500000e+00	3.546369e-02	2.887250e-03	3.594110e-03
3.500000e+00	3.750000e+00	2.470566e-02	2.152210e-03	2.696560e-03
3.750000e+00	4.000000e+00	1.609756e-02	1.505730e-03	1.899900e-03
4.000000e+00	4.250000e+00	9.495334e-03	9.511110e-04	1.209196e-03
4.250000e+00	4.500000e+00	4.878986e-03	5.239550e-04	6.717150e-04
4.500000e+00	4.750000e+00	1.926691e-03	2.204220e-04	2.847020e-04
4.750000e+00	5.000000e+00	3.929672e-04	4.715060e-05	6.124140e-05
# END HISTO1D


# BEGIN HISTO1D /NLOvar
ErrorBandColor=red
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
ErrorBreakdown={0: {"": {up: 0.000145208, dn: 0.0001113553}}, 1: {"": {up: 0.0005791720000000002, dn: 0.0004442260000000003}}, 2: {"": {up: 0.001592814, dn: 0.001225606000000001}}, 3: {"": {up: 0.002616529999999999, dn: 0.002004780000000001}}, 4: {"": {up: 0.003928919999999999, dn: 0.003100369999999998}}, 5: {"": {up: 0.00536818, dn: 0.004242340000000004}}, 6: {"": {up: 0.006445730000000004, dn: 0.005205319999999999}}, 7: {"": {up: 0.008248790000000006, dn: 0.006680359999999996}}, 8: {"": {up: 0.008948499999999998, dn: 0.007320930000000003}}, 9: {"": {up: 0.010404, dn: 0.008640200000000015}}, 10: {"": {up: 0.0113559, dn: 0.009511999999999993}}, 11: {"": {up: 0.01242279999999998, dn: 0.010492}}, 12: {"": {up: 0.013435, dn: 0.01143839999999999}}, 13: {"": {up: 0.01436200000000001, dn: 0.01228879999999999}}, 14: {"": {up: 0.01502989999999998, dn: 0.01293030000000001}}, 15: {"": {up: 0.01544620000000002, dn: 0.01330769999999998}}, 16: {"": {up: 0.01542669999999996, dn: 0.0133141}}, 17: {"": {up: 0.01524970000000003, dn: 0.01316049999999996}}, 18: {"": {up: 0.01486980000000004, dn: 0.0128489}}, 19: {"": {up: 0.01448379999999999, dn: 0.01253499999999996}}, 20: {"": {up: 0.01499079999999997, dn: 0.01295040000000003}}, 21: {"": {up: 0.01470770000000005, dn: 0.0127139}}, 22: {"": {up: 0.01517099999999999, dn: 0.01310919999999999}}, 23: {"": {up: 0.0155883, dn: 0.01344479999999998}}, 24: {"": {up: 0.0156154, dn: 0.01345170000000001}}, 25: {"": {up: 0.01513749999999997, dn: 0.01300350000000003}}, 26: {"": {up: 0.0142196, dn: 0.0121677}}, 27: {"": {up: 0.01348419999999997, dn: 0.01147870000000001}}, 28: {"": {up: 0.0121607, dn: 0.01028860000000001}}, 29: {"": {up: 0.011624, dn: 0.009744499999999989}}, 30: {"": {up: 0.0103254, dn: 0.008523699999999995}}, 31: {"": {up: 0.009200399999999997, dn: 0.007488980000000006}}, 32: {"": {up: 0.00749764, dn: 0.006128079999999994}}, 33: {"": {up: 0.006325039999999997, dn: 0.005086919999999995}}, 34: {"": {up: 0.004762820000000001, dn: 0.003826019999999999}}, 35: {"": {up: 0.003915589999999997, dn: 0.003066869999999999}}, 36: {"": {up: 0.002623299999999999, dn: 0.002032760000000002}}, 37: {"": {up: 0.001362129, dn: 0.001051897999999999}}, 38: {"": {up: 0.0005354539999999999, dn: 0.0004254379999999998}}, 39: {"": {up: 0.0001836752000000001, dn: 0.0001322192}}}
ErrorTubes=1
LineColor=red
LineStyle=solid
LineWidth=1.5pt
Name=NLOvar
Path=NLOvar
Title=NLO
Scale=2.
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e+00	-4.750000e+00	9.199790e-04	1.113553e-04	1.452080e-04
-4.750000e+00	-4.500000e+00	3.570244e-03	4.442260e-04	5.791720e-04
-4.500000e+00	-4.250000e+00	9.864536e-03	1.225606e-03	1.592814e-03
-4.250000e+00	-4.000000e+00	1.777954e-02	2.004780e-03	2.616530e-03
-4.000000e+00	-3.750000e+00	3.036471e-02	3.100370e-03	3.928920e-03
-3.750000e+00	-3.500000e+00	4.397277e-02	4.242340e-03	5.368180e-03
-3.500000e+00	-3.250000e+00	6.062375e-02	5.205320e-03	6.445730e-03
-3.250000e+00	-3.000000e+00	8.069559e-02	6.680360e-03	8.248790e-03
-3.000000e+00	-2.750000e+00	1.003111e-01	7.320930e-03	8.948500e-03
-2.750000e+00	-2.500000e+00	1.254251e-01	8.640200e-03	1.040400e-02
-2.500000e+00	-2.250000e+00	1.481893e-01	9.512000e-03	1.135590e-02
-2.250000e+00	-2.000000e+00	1.747014e-01	1.049200e-02	1.242280e-02
-2.000000e+00	-1.750000e+00	2.021663e-01	1.143840e-02	1.343500e-02
-1.750000e+00	-1.500000e+00	2.326810e-01	1.228880e-02	1.436200e-02
-1.500000e+00	-1.250000e+00	2.642861e-01	1.293030e-02	1.502990e-02
-1.250000e+00	-1.000000e+00	2.902123e-01	1.330770e-02	1.544620e-02
-1.000000e+00	-7.500000e-01	3.072594e-01	1.331410e-02	1.542670e-02
-7.500000e-01	-5.000000e-01	3.231919e-01	1.316050e-02	1.524970e-02
-5.000000e-01	-2.500000e-01	3.334387e-01	1.284890e-02	1.486980e-02
-2.500000e-01	0.000000e+00	3.391609e-01	1.253500e-02	1.448380e-02
0.000000e+00	2.500000e-01	3.446421e-01	1.295040e-02	1.499080e-02
2.500000e-01	5.000000e-01	3.311028e-01	1.271390e-02	1.470770e-02
5.000000e-01	7.500000e-01	3.238920e-01	1.310920e-02	1.517100e-02
7.500000e-01	1.000000e+00	3.083861e-01	1.344480e-02	1.558830e-02
1.000000e+00	1.250000e+00	2.905002e-01	1.345170e-02	1.561540e-02
1.250000e+00	1.500000e+00	2.627322e-01	1.300350e-02	1.513750e-02
1.500000e+00	1.750000e+00	2.324787e-01	1.216770e-02	1.421960e-02
1.750000e+00	2.000000e+00	2.030540e-01	1.147870e-02	1.348420e-02
2.000000e+00	2.250000e+00	1.730111e-01	1.028860e-02	1.216070e-02
2.250000e+00	2.500000e+00	1.515453e-01	9.744500e-03	1.162400e-02
2.500000e+00	2.750000e+00	1.249028e-01	8.523700e-03	1.032540e-02
2.750000e+00	3.000000e+00	1.000482e-01	7.488980e-03	9.200400e-03
3.000000e+00	3.250000e+00	7.982689e-02	6.128080e-03	7.497640e-03
3.250000e+00	3.500000e+00	6.082463e-02	5.086920e-03	6.325040e-03
3.500000e+00	3.750000e+00	4.284038e-02	3.826020e-03	4.762820e-03
3.750000e+00	4.000000e+00	3.006516e-02	3.066870e-03	3.915590e-03
4.000000e+00	4.250000e+00	1.806813e-02	2.032760e-03	2.623300e-03
4.250000e+00	4.500000e+00	9.095991e-03	1.051898e-03	1.362129e-03
4.500000e+00	4.750000e+00	3.857519e-03	4.254380e-04	5.354540e-04
4.750000e+00	5.000000e+00	8.504758e-04	1.322192e-04	1.836752e-04
# END HISTO1D


# BEGIN HISTO1D /NLO
ErrorBars=1
ErrorBreakdown={0: {"": {up: 6.339993379154034e-06, dn: 6.339993379154034e-06}}, 1: {"": {up: 1.468820414578074e-05, dn: 1.468820414578074e-05}}, 2: {"": {up: 1.946274349609742e-05, dn: 1.946274349609742e-05}}, 3: {"": {up: 2.467056591728937e-05, dn: 2.467056591728937e-05}}, 4: {"": {up: 2.555420380646885e-05, dn: 2.555420380646885e-05}}, 5: {"": {up: 2.795978489557596e-05, dn: 2.795978489557596e-05}}, 6: {"": {up: 2.890998722055125e-05, dn: 2.890998722055125e-05}}, 7: {"": {up: 2.852011007390255e-05, dn: 2.852011007390255e-05}}, 8: {"": {up: 2.772942726435413e-05, dn: 2.772942726435413e-05}}, 9: {"": {up: 2.67205971438321e-05, dn: 2.67205971438321e-05}}, 10: {"": {up: 2.527235834086489e-05, dn: 2.527235834086489e-05}}, 11: {"": {up: 2.3195587807814e-05, dn: 2.3195587807814e-05}}, 12: {"": {up: 2.138393222913049e-05, dn: 2.138393222913049e-05}}, 13: {"": {up: 1.901662093369651e-05, dn: 1.901662093369651e-05}}, 14: {"": {up: 1.676228423304595e-05, dn: 1.676228423304595e-05}}, 15: {"": {up: 1.454176279442505e-05, dn: 1.454176279442505e-05}}, 16: {"": {up: 1.260714651157179e-05, dn: 1.260714651157179e-05}}, 17: {"": {up: 1.116017066165596e-05, dn: 1.116017066165596e-05}}, 18: {"": {up: 1.004048302606512e-05, dn: 1.004048302606512e-05}}, 19: {"": {up: 9.565599729875569e-06, dn: 9.565599729875569e-06}}, 20: {"": {up: 9.574864725088501e-06, dn: 9.574864725088501e-06}}, 21: {"": {up: 1.005000582640929e-05, dn: 1.005000582640929e-05}}, 22: {"": {up: 1.109846443652202e-05, dn: 1.109846443652202e-05}}, 23: {"": {up: 1.264990274016046e-05, dn: 1.264990274016046e-05}}, 24: {"": {up: 1.455794705062928e-05, dn: 1.455794705062928e-05}}, 25: {"": {up: 1.684533119020129e-05, dn: 1.684533119020129e-05}}, 26: {"": {up: 1.902348875163218e-05, dn: 1.902348875163218e-05}}, 27: {"": {up: 2.113914045091574e-05, dn: 2.113914045091574e-05}}, 28: {"": {up: 2.319624515272013e-05, dn: 2.319624515272013e-05}}, 29: {"": {up: 2.509744295602577e-05, dn: 2.509744295602577e-05}}, 30: {"": {up: 2.724706146313866e-05, dn: 2.724706146313866e-05}}, 31: {"": {up: 2.872866881670271e-05, dn: 2.872866881670271e-05}}, 32: {"": {up: 2.871585737705577e-05, dn: 2.871585737705577e-05}}, 33: {"": {up: 2.941257328372321e-05, dn: 2.941257328372321e-05}}, 34: {"": {up: 2.845371193226017e-05, dn: 2.845371193226017e-05}}, 35: {"": {up: 2.61620390068471e-05, dn: 2.61620390068471e-05}}, 36: {"": {up: 2.487240895609644e-05, dn: 2.487240895609644e-05}}, 37: {"": {up: 2.160828678853099e-05, dn: 2.160828678853099e-05}}, 38: {"": {up: 1.618788493492917e-05, dn: 1.618788493492917e-05}}, 39: {"": {up: 6.356216627809721e-06, dn: 6.356216627809721e-06}}}
LineColor=red
LineStyle=solid
LineWidth=1.5pt
Name=NLO
Path=NLO
Title=NLO
Scale=2.
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e+00	-4.750000e+00	9.199791e-04	1.087569e-04	1.087569e-04
-4.750000e+00	-4.500000e+00	3.570244e-03	2.304647e-04	2.304647e-04
-4.500000e+00	-4.250000e+00	9.864537e-03	3.674246e-04	3.674246e-04
-4.250000e+00	-4.000000e+00	1.777954e-02	4.437507e-04	4.437507e-04
-4.000000e+00	-3.750000e+00	3.036472e-02	5.071168e-04	5.071168e-04
-3.750000e+00	-3.500000e+00	4.397277e-02	5.946322e-04	5.946322e-04
-3.500000e+00	-3.250000e+00	6.062375e-02	6.040706e-04	6.040706e-04
-3.250000e+00	-3.000000e+00	8.069559e-02	7.942779e-04	7.942779e-04
-3.000000e+00	-2.750000e+00	1.003111e-01	7.656359e-04	7.656359e-04
-2.750000e+00	-2.500000e+00	1.254251e-01	1.507341e-03	1.507341e-03
-2.500000e+00	-2.250000e+00	1.481893e-01	7.399865e-04	7.399865e-04
-2.250000e+00	-2.000000e+00	1.747014e-01	9.141951e-04	9.141951e-04
-2.000000e+00	-1.750000e+00	2.021663e-01	1.083225e-03	1.083225e-03
-1.750000e+00	-1.500000e+00	2.326809e-01	1.075889e-03	1.075889e-03
-1.500000e+00	-1.250000e+00	2.642861e-01	1.158181e-03	1.158181e-03
-1.250000e+00	-1.000000e+00	2.902123e-01	1.696563e-03	1.696563e-03
-1.000000e+00	-7.500000e-01	3.072595e-01	1.781603e-03	1.781603e-03
-7.500000e-01	-5.000000e-01	3.231919e-01	1.545816e-03	1.545816e-03
-5.000000e-01	-2.500000e-01	3.334386e-01	1.782190e-03	1.782190e-03
-2.500000e-01	0.000000e+00	3.391609e-01	1.703897e-03	1.703897e-03
0.000000e+00	2.500000e-01	3.446422e-01	2.737553e-03	2.737553e-03
2.500000e-01	5.000000e-01	3.311028e-01	2.403167e-03	2.403167e-03
5.000000e-01	7.500000e-01	3.238920e-01	2.143357e-03	2.143357e-03
7.500000e-01	1.000000e+00	3.083861e-01	1.678177e-03	1.678177e-03
1.000000e+00	1.250000e+00	2.905002e-01	1.353983e-03	1.353983e-03
1.250000e+00	1.500000e+00	2.627322e-01	1.191636e-03	1.191636e-03
1.500000e+00	1.750000e+00	2.324787e-01	1.275471e-03	1.275471e-03
1.750000e+00	2.000000e+00	2.030540e-01	1.046442e-03	1.046442e-03
2.000000e+00	2.250000e+00	1.730111e-01	8.702700e-04	8.702700e-04
2.250000e+00	2.500000e+00	1.515453e-01	8.443383e-04	8.443383e-04
2.500000e+00	2.750000e+00	1.249028e-01	7.845489e-04	7.845489e-04
2.750000e+00	3.000000e+00	1.000482e-01	7.128756e-04	7.128756e-04
3.000000e+00	3.250000e+00	7.982689e-02	6.683701e-04	6.683701e-04
3.250000e+00	3.500000e+00	6.082463e-02	5.678964e-04	5.678964e-04
3.500000e+00	3.750000e+00	4.284038e-02	5.773678e-04	5.773678e-04
3.750000e+00	4.000000e+00	3.006516e-02	5.798918e-04	5.798918e-04
4.000000e+00	4.250000e+00	1.806813e-02	4.141780e-04	4.141780e-04
4.250000e+00	4.500000e+00	9.095991e-03	2.987168e-04	2.987168e-04
4.500000e+00	4.750000e+00	3.857518e-03	2.110374e-04	2.110374e-04
4.750000e+00	5.000000e+00	8.504758e-04	1.106521e-04	1.106521e-04
# END HISTO1D



==> plots/full_NLO/dy_em_contribs.dat <==
# BEGIN PLOT
Legend=0
LogY=0
Title=$\mathrm{pp}\to \text{e}^+\nu_\text{e}\mu^+\nu_\mu \text{jj}$
RatioPlot=0
RatioPlot1=1
RatioPlot1YMax=99.9
RatioPlot1YMin=-9.9
RatioPlot1YSize=4
RatioPlot1Reference=LO
RatioPlot1YLabel=$\delta_{\mathrm{NLO}}[\%]$
LegendXPos=0.75
LegendYPos=0.93
PlotSize=10,6
XLabel=$|\Delta y_{\text{e}^+\mu^+}|$
YLabel=d$\sigma$/d$|\Delta y_{\text{e}^+\mu^+}|$ [fb]
DrawOnly=NLO LO  LO_EW LO_QCD LO_INT 
RatioPlot1Mode=deltapercent
RatioPlot2Mode=deltapercent
RatioPlot1DrawOnly=LO NLO NLO_alpha6alphas NLO_alpha4alphas3
RatioPlot2DrawOnly=LO NLO_alpha7 NLO_alpha5alphas2 
RatioPlot2=1
RatioPlot2YMax=4.99
RatioPlot2YMin=-5.99
RatioPlot2YSize=4
RatioPlot2Reference=LO
RatioPlot2YLabel=$\delta_{\mathrm{NLO}}[\%]$
Legend1=1
Legend1Only=LO_EW LO_QCD LO_INT LO NLO
Legend2=1
Legend2Only=NLO_alpha6alphas NLO_alpha4alphas3
Legend3=1
Legend3Only=NLO_alpha7 NLO_alpha5alphas2 
XMin=0.
XMax=5.
YMin=0.
YMax=0.8
Legend1XPos=0.7
Legend1YPos=0.9
Legend2XPos=0.1
Legend2YPos=-0.1
Legend3XPos=0.1
Legend3YPos=-0.77
LegendOnly=LO_EW LO_QCD LO_INT LO NLO NLO_alpha4alphas3 NLO_alpha5alphas2 NLO_alpha6alphas NLO_alpha7
# END PLOT

# BEGIN HISTO1D /LO_EW
ErrorBreakdown={0: {"": {up: 2.862446639570009e-06, dn: 2.862446639570009e-06}}, 1: {"": {up: 6.546210062087329e-06, dn: 6.546210062087329e-06}}, 2: {"": {up: 1.066292676945323e-05, dn: 1.066292676945323e-05}}, 3: {"": {up: 1.527361107905781e-05, dn: 1.527361107905781e-05}}, 4: {"": {up: 1.99982396518178e-05, dn: 1.99982396518178e-05}}, 5: {"": {up: 2.486352158527825e-05, dn: 2.486352158527825e-05}}, 6: {"": {up: 3.102289094974785e-05, dn: 3.102289094974785e-05}}, 7: {"": {up: 3.420895920029573e-05, dn: 3.420895920029573e-05}}, 8: {"": {up: 4.195436557161413e-05, dn: 4.195436557161413e-05}}, 9: {"": {up: 4.269232406880673e-05, dn: 4.269232406880673e-05}}, 10: {"": {up: 4.543408783040742e-05, dn: 4.543408783040742e-05}}, 11: {"": {up: 4.802551810436035e-05, dn: 4.802551810436035e-05}}, 12: {"": {up: 5.330356347382659e-05, dn: 5.330356347382659e-05}}, 13: {"": {up: 5.993861989286491e-05, dn: 5.993861989286491e-05}}, 14: {"": {up: 7.579062017002789e-05, dn: 7.579062017002789e-05}}, 15: {"": {up: 7.409920294916893e-05, dn: 7.409920294916893e-05}}, 16: {"": {up: 8.527652413960036e-05, dn: 8.527652413960036e-05}}, 17: {"": {up: 8.450581640527298e-05, dn: 8.450581640527298e-05}}, 18: {"": {up: 8.766724025784621e-05, dn: 8.766724025784621e-05}}, 19: {"": {up: 8.925236912831409e-05, dn: 8.925236912831409e-05}}, 20: {"": {up: 9.489701123146476e-05, dn: 9.489701123146476e-05}}, 21: {"": {up: 9.037305572441923e-05, dn: 9.037305572441923e-05}}, 22: {"": {up: 7.782113164763406e-05, dn: 7.782113164763406e-05}}, 23: {"": {up: 7.728495507380222e-05, dn: 7.728495507380222e-05}}, 24: {"": {up: 8.489763023065354e-05, dn: 8.489763023065354e-05}}, 25: {"": {up: 6.980208665823654e-05, dn: 6.980208665823654e-05}}, 26: {"": {up: 5.985893596884395e-05, dn: 5.985893596884395e-05}}, 27: {"": {up: 5.216231117059883e-05, dn: 5.216231117059883e-05}}, 28: {"": {up: 4.846176804264487e-05, dn: 4.846176804264487e-05}}, 29: {"": {up: 4.650181744676688e-05, dn: 4.650181744676688e-05}}, 30: {"": {up: 4.282203273617986e-05, dn: 4.282203273617986e-05}}, 31: {"": {up: 3.929628010975024e-05, dn: 3.929628010975024e-05}}, 32: {"": {up: 3.390032790442326e-05, dn: 3.390032790442326e-05}}, 33: {"": {up: 2.950887756557619e-05, dn: 2.950887756557619e-05}}, 34: {"": {up: 2.673588462662258e-05, dn: 2.673588462662258e-05}}, 35: {"": {up: 2.008744831359311e-05, dn: 2.008744831359311e-05}}, 36: {"": {up: 1.526609422229171e-05, dn: 1.526609422229171e-05}}, 37: {"": {up: 1.081802825394107e-05, dn: 1.081802825394107e-05}}, 38: {"": {up: 6.557561464734935e-06, dn: 6.557561464734935e-06}}, 39: {"": {up: 3.189715974686949e-06, dn: 3.189715974686949e-06}}}
LineColor=blue
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=LO_EW
Path=LO_EW
Title=LO EW
Scale=2.
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e+00	-4.750000e+00	1.588173e-04	2.862447e-06	2.862447e-06
-4.750000e+00	-4.500000e+00	8.394699e-04	6.546210e-06	6.546210e-06
-4.500000e+00	-4.250000e+00	2.244539e-03	1.066293e-05	1.066293e-05
-4.250000e+00	-4.000000e+00	4.641900e-03	1.527361e-05	1.527361e-05
-4.000000e+00	-3.750000e+00	8.270293e-03	1.999824e-05	1.999824e-05
-3.750000e+00	-3.500000e+00	1.328749e-02	2.486352e-05	2.486352e-05
-3.500000e+00	-3.250000e+00	1.981076e-02	3.102289e-05	3.102289e-05
-3.250000e+00	-3.000000e+00	2.791798e-02	3.420896e-05	3.420896e-05
-3.000000e+00	-2.750000e+00	3.764812e-02	4.195437e-05	4.195437e-05
-2.750000e+00	-2.500000e+00	4.893564e-02	4.269232e-05	4.269232e-05
-2.500000e+00	-2.250000e+00	6.194083e-02	4.543409e-05	4.543409e-05
-2.250000e+00	-2.000000e+00	7.686523e-02	4.802552e-05	4.802552e-05
-2.000000e+00	-1.750000e+00	9.390491e-02	5.330356e-05	5.330356e-05
-1.750000e+00	-1.500000e+00	1.133896e-01	5.993862e-05	5.993862e-05
-1.500000e+00	-1.250000e+00	1.347018e-01	7.579062e-05	7.579062e-05
-1.250000e+00	-1.000000e+00	1.549710e-01	7.409920e-05	7.409920e-05
-1.000000e+00	-7.500000e-01	1.728762e-01	8.527652e-05	8.527652e-05
-7.500000e-01	-5.000000e-01	1.877813e-01	8.450582e-05	8.450582e-05
-5.000000e-01	-2.500000e-01	2.004440e-01	8.766724e-05	8.766724e-05
-2.500000e-01	0.000000e+00	2.103278e-01	8.925237e-05	8.925237e-05
0.000000e+00	2.500000e-01	2.103820e-01	9.489701e-05	9.489701e-05
2.500000e-01	5.000000e-01	2.004487e-01	9.037306e-05	9.037306e-05
5.000000e-01	7.500000e-01	1.877086e-01	7.782113e-05	7.782113e-05
7.500000e-01	1.000000e+00	1.727661e-01	7.728496e-05	7.728496e-05
1.000000e+00	1.250000e+00	1.551318e-01	8.489763e-05	8.489763e-05
1.250000e+00	1.500000e+00	1.345772e-01	6.980209e-05	6.980209e-05
1.500000e+00	1.750000e+00	1.134309e-01	5.985894e-05	5.985894e-05
1.750000e+00	2.000000e+00	9.392465e-02	5.216231e-05	5.216231e-05
2.000000e+00	2.250000e+00	7.688729e-02	4.846177e-05	4.846177e-05
2.250000e+00	2.500000e+00	6.200448e-02	4.650182e-05	4.650182e-05
2.500000e+00	2.750000e+00	4.891326e-02	4.282203e-05	4.282203e-05
2.750000e+00	3.000000e+00	3.761889e-02	3.929628e-05	3.929628e-05
3.000000e+00	3.250000e+00	2.786921e-02	3.390033e-05	3.390033e-05
3.250000e+00	3.500000e+00	1.981437e-02	2.950888e-05	2.950888e-05
3.500000e+00	3.750000e+00	1.331532e-02	2.673588e-05	2.673588e-05
3.750000e+00	4.000000e+00	8.290201e-03	2.008745e-05	2.008745e-05
4.000000e+00	4.250000e+00	4.654555e-03	1.526609e-05	1.526609e-05
4.250000e+00	4.500000e+00	2.259579e-03	1.081803e-05	1.081803e-05
4.500000e+00	4.750000e+00	8.429238e-04	6.557561e-06	6.557561e-06
4.750000e+00	5.000000e+00	1.634145e-04	3.189716e-06	3.189716e-06
# END HISTO1D


# BEGIN HISTO1D /LO_QCD
ErrorBreakdown={0: {"": {up: 6.339993379154034e-06, dn: 6.339993379154034e-06}}, 1: {"": {up: 1.468820414578074e-05, dn: 1.468820414578074e-05}}, 2: {"": {up: 1.946274349609742e-05, dn: 1.946274349609742e-05}}, 3: {"": {up: 2.467056591728937e-05, dn: 2.467056591728937e-05}}, 4: {"": {up: 2.555420380646885e-05, dn: 2.555420380646885e-05}}, 5: {"": {up: 2.795978489557596e-05, dn: 2.795978489557596e-05}}, 6: {"": {up: 2.890998722055125e-05, dn: 2.890998722055125e-05}}, 7: {"": {up: 2.852011007390255e-05, dn: 2.852011007390255e-05}}, 8: {"": {up: 2.772942726435413e-05, dn: 2.772942726435413e-05}}, 9: {"": {up: 2.67205971438321e-05, dn: 2.67205971438321e-05}}, 10: {"": {up: 2.527235834086489e-05, dn: 2.527235834086489e-05}}, 11: {"": {up: 2.3195587807814e-05, dn: 2.3195587807814e-05}}, 12: {"": {up: 2.138393222913049e-05, dn: 2.138393222913049e-05}}, 13: {"": {up: 1.901662093369651e-05, dn: 1.901662093369651e-05}}, 14: {"": {up: 1.676228423304595e-05, dn: 1.676228423304595e-05}}, 15: {"": {up: 1.454176279442505e-05, dn: 1.454176279442505e-05}}, 16: {"": {up: 1.260714651157179e-05, dn: 1.260714651157179e-05}}, 17: {"": {up: 1.116017066165596e-05, dn: 1.116017066165596e-05}}, 18: {"": {up: 1.004048302606512e-05, dn: 1.004048302606512e-05}}, 19: {"": {up: 9.565599729875569e-06, dn: 9.565599729875569e-06}}, 20: {"": {up: 9.574864725088501e-06, dn: 9.574864725088501e-06}}, 21: {"": {up: 1.005000582640929e-05, dn: 1.005000582640929e-05}}, 22: {"": {up: 1.109846443652202e-05, dn: 1.109846443652202e-05}}, 23: {"": {up: 1.264990274016046e-05, dn: 1.264990274016046e-05}}, 24: {"": {up: 1.455794705062928e-05, dn: 1.455794705062928e-05}}, 25: {"": {up: 1.684533119020129e-05, dn: 1.684533119020129e-05}}, 26: {"": {up: 1.902348875163218e-05, dn: 1.902348875163218e-05}}, 27: {"": {up: 2.113914045091574e-05, dn: 2.113914045091574e-05}}, 28: {"": {up: 2.319624515272013e-05, dn: 2.319624515272013e-05}}, 29: {"": {up: 2.509744295602577e-05, dn: 2.509744295602577e-05}}, 30: {"": {up: 2.724706146313866e-05, dn: 2.724706146313866e-05}}, 31: {"": {up: 2.872866881670271e-05, dn: 2.872866881670271e-05}}, 32: {"": {up: 2.871585737705577e-05, dn: 2.871585737705577e-05}}, 33: {"": {up: 2.941257328372321e-05, dn: 2.941257328372321e-05}}, 34: {"": {up: 2.845371193226017e-05, dn: 2.845371193226017e-05}}, 35: {"": {up: 2.61620390068471e-05, dn: 2.61620390068471e-05}}, 36: {"": {up: 2.487240895609644e-05, dn: 2.487240895609644e-05}}, 37: {"": {up: 2.160828678853099e-05, dn: 2.160828678853099e-05}}, 38: {"": {up: 1.618788493492917e-05, dn: 1.618788493492917e-05}}, 39: {"": {up: 6.356216627809721e-06, dn: 6.356216627809721e-06}}}
LineColor=red
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=LO_QCD
Path=LO_QCD
Title=LO QCD
Scale=2.
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e+00	-4.750000e+00	2.160642e-04	6.339993e-06	6.339993e-06
-4.750000e+00	-4.500000e+00	1.048581e-03	1.468820e-05	1.468820e-05
-4.500000e+00	-4.250000e+00	2.552127e-03	1.946274e-05	1.946274e-05
-4.250000e+00	-4.000000e+00	4.755028e-03	2.467057e-05	2.467057e-05
-4.000000e+00	-3.750000e+00	7.655351e-03	2.555420e-05	2.555420e-05
-3.750000e+00	-3.500000e+00	1.129546e-02	2.795978e-05	2.795978e-05
-3.500000e+00	-3.250000e+00	1.540471e-02	2.890999e-05	2.890999e-05
-3.250000e+00	-3.000000e+00	1.996139e-02	2.852011e-05	2.852011e-05
-3.000000e+00	-2.750000e+00	2.464695e-02	2.772943e-05	2.772943e-05
-2.750000e+00	-2.500000e+00	2.939498e-02	2.672060e-05	2.672060e-05
-2.500000e+00	-2.250000e+00	3.393741e-02	2.527236e-05	2.527236e-05
-2.250000e+00	-2.000000e+00	3.789810e-02	2.319559e-05	2.319559e-05
-2.000000e+00	-1.750000e+00	4.131643e-02	2.138393e-05	2.138393e-05
-1.750000e+00	-1.500000e+00	4.386586e-02	1.901662e-05	1.901662e-05
-1.500000e+00	-1.250000e+00	4.519772e-02	1.676228e-05	1.676228e-05
-1.250000e+00	-1.000000e+00	4.469914e-02	1.454176e-05	1.454176e-05
-1.000000e+00	-7.500000e-01	4.236483e-02	1.260715e-05	1.260715e-05
-7.500000e-01	-5.000000e-01	3.927594e-02	1.116017e-05	1.116017e-05
-5.000000e-01	-2.500000e-01	3.686004e-02	1.004048e-05	1.004048e-05
-2.500000e-01	0.000000e+00	3.608610e-02	9.565600e-06	9.565600e-06
0.000000e+00	2.500000e-01	3.610551e-02	9.574865e-06	9.574865e-06
2.500000e-01	5.000000e-01	3.686255e-02	1.005001e-05	1.005001e-05
5.000000e-01	7.500000e-01	3.927094e-02	1.109846e-05	1.109846e-05
7.500000e-01	1.000000e+00	4.237119e-02	1.264990e-05	1.264990e-05
1.000000e+00	1.250000e+00	4.470074e-02	1.455795e-05	1.455795e-05
1.250000e+00	1.500000e+00	4.522643e-02	1.684533e-05	1.684533e-05
1.500000e+00	1.750000e+00	4.388172e-02	1.902349e-05	1.902349e-05
1.750000e+00	2.000000e+00	4.127885e-02	2.113914e-05	2.113914e-05
2.000000e+00	2.250000e+00	3.792835e-02	2.319625e-05	2.319625e-05
2.250000e+00	2.500000e+00	3.390869e-02	2.509744e-05	2.509744e-05
2.500000e+00	2.750000e+00	2.939729e-02	2.724706e-05	2.724706e-05
2.750000e+00	3.000000e+00	2.471844e-02	2.872867e-05	2.872867e-05
3.000000e+00	3.250000e+00	1.990440e-02	2.871586e-05	2.871586e-05
3.250000e+00	3.500000e+00	1.546566e-02	2.941257e-05	2.941257e-05
3.500000e+00	3.750000e+00	1.125113e-02	2.845371e-05	2.845371e-05
3.750000e+00	4.000000e+00	7.698757e-03	2.616204e-05	2.616204e-05
4.000000e+00	4.250000e+00	4.752958e-03	2.487241e-05	2.487241e-05
4.250000e+00	4.500000e+00	2.560852e-03	2.160829e-05	2.160829e-05
4.500000e+00	4.750000e+00	1.057433e-03	1.618788e-05	1.618788e-05
4.750000e+00	5.000000e+00	2.221052e-04	6.356217e-06	6.356217e-06
# END HISTO1D


# BEGIN HISTO1D /LO_INT
ErrorBreakdown={0: {"": {up: 1.628362230401045e-06, dn: 1.628362230401045e-06}}, 1: {"": {up: 3.319684630309319e-06, dn: 3.319684630309319e-06}}, 2: {"": {up: 4.897608054021067e-06, dn: 4.897608054021067e-06}}, 3: {"": {up: 6.031902594634229e-06, dn: 6.031902594634229e-06}}, 4: {"": {up: 7.409402265943935e-06, dn: 7.409402265943935e-06}}, 5: {"": {up: 8.728884955863952e-06, dn: 8.728884955863952e-06}}, 6: {"": {up: 9.80928678145738e-06, dn: 9.80928678145738e-06}}, 7: {"": {up: 1.044788746542246e-05, dn: 1.044788746542246e-05}}, 8: {"": {up: 1.07826138733735e-05, dn: 1.07826138733735e-05}}, 9: {"": {up: 1.096927501652446e-05, dn: 1.096927501652446e-05}}, 10: {"": {up: 1.091609582798533e-05, dn: 1.091609582798533e-05}}, 11: {"": {up: 1.048242970174846e-05, dn: 1.048242970174846e-05}}, 12: {"": {up: 9.998873500184849e-06, dn: 9.998873500184849e-06}}, 13: {"": {up: 9.253199487679553e-06, dn: 9.253199487679553e-06}}, 14: {"": {up: 8.485524569125611e-06, dn: 8.485524569125611e-06}}, 15: {"": {up: 7.475283113585816e-06, dn: 7.475283113585816e-06}}, 16: {"": {up: 6.58409537898686e-06, dn: 6.58409537898686e-06}}, 17: {"": {up: 5.784924760538633e-06, dn: 5.784924760538633e-06}}, 18: {"": {up: 5.22664813021737e-06, dn: 5.22664813021737e-06}}, 19: {"": {up: 4.974946450338535e-06, dn: 4.974946450338535e-06}}, 20: {"": {up: 4.969403918549611e-06, dn: 4.969403918549611e-06}}, 21: {"": {up: 5.254493985132508e-06, dn: 5.254493985132508e-06}}, 22: {"": {up: 5.821910811648812e-06, dn: 5.821910811648812e-06}}, 23: {"": {up: 6.598867545703656e-06, dn: 6.598867545703656e-06}}, 24: {"": {up: 7.514597247113582e-06, dn: 7.514597247113582e-06}}, 25: {"": {up: 8.454779304600339e-06, dn: 8.454779304600339e-06}}, 26: {"": {up: 9.310730549155535e-06, dn: 9.310730549155535e-06}}, 27: {"": {up: 9.991620156347736e-06, dn: 9.991620156347736e-06}}, 28: {"": {up: 1.064768395819145e-05, dn: 1.064768395819145e-05}}, 29: {"": {up: 1.093970283198511e-05, dn: 1.093970283198511e-05}}, 30: {"": {up: 1.100682899007118e-05, dn: 1.100682899007118e-05}}, 31: {"": {up: 1.093544733159208e-05, dn: 1.093544733159208e-05}}, 32: {"": {up: 1.043958374465782e-05, dn: 1.043958374465782e-05}}, 33: {"": {up: 9.96168465148326e-06, dn: 9.96168465148326e-06}}, 34: {"": {up: 8.708914064745124e-06, dn: 8.708914064745124e-06}}, 35: {"": {up: 7.644328583089599e-06, dn: 7.644328583089599e-06}}, 36: {"": {up: 6.139669548333619e-06, dn: 6.139669548333619e-06}}, 37: {"": {up: 4.841125468702533e-06, dn: 4.841125468702533e-06}}, 38: {"": {up: 3.035512222863977e-06, dn: 3.035512222863977e-06}}, 39: {"": {up: 1.432608242910683e-06, dn: 1.432608242910683e-06}}}
LineColor=green
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=LO_INT
Path=LO_INT
Title=LO INT
Scale=2.
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e+00	-4.750000e+00	6.951648e-06	1.628362e-06	1.628362e-06
-4.750000e+00	-4.500000e+00	2.583086e-05	3.319685e-06	3.319685e-06
-4.500000e+00	-4.250000e+00	5.507531e-05	4.897608e-06	4.897608e-06
-4.250000e+00	-4.000000e+00	8.878344e-05	6.031903e-06	6.031903e-06
-4.000000e+00	-3.750000e+00	1.042743e-04	7.409402e-06	7.409402e-06
-3.750000e+00	-3.500000e+00	1.405267e-04	8.728885e-06	8.728885e-06
-3.500000e+00	-3.250000e+00	1.767728e-04	9.809287e-06	9.809287e-06
-3.250000e+00	-3.000000e+00	2.139025e-04	1.044789e-05	1.044789e-05
-3.000000e+00	-2.750000e+00	3.070459e-04	1.078261e-05	1.078261e-05
-2.750000e+00	-2.500000e+00	3.965593e-04	1.096928e-05	1.096928e-05
-2.500000e+00	-2.250000e+00	5.426086e-04	1.091610e-05	1.091610e-05
-2.250000e+00	-2.000000e+00	7.544201e-04	1.048243e-05	1.048243e-05
-2.000000e+00	-1.750000e+00	9.616890e-04	9.998874e-06	9.998874e-06
-1.750000e+00	-1.500000e+00	1.183208e-03	9.253199e-06	9.253199e-06
-1.500000e+00	-1.250000e+00	1.431076e-03	8.485525e-06	8.485525e-06
-1.250000e+00	-1.000000e+00	1.557594e-03	7.475283e-06	7.475283e-06
-1.000000e+00	-7.500000e-01	1.622276e-03	6.584095e-06	6.584095e-06
-7.500000e-01	-5.000000e-01	1.638777e-03	5.784925e-06	5.784925e-06
-5.000000e-01	-2.500000e-01	1.686649e-03	5.226648e-06	5.226648e-06
-2.500000e-01	0.000000e+00	1.737248e-03	4.974946e-06	4.974946e-06
0.000000e+00	2.500000e-01	1.736418e-03	4.969404e-06	4.969404e-06
2.500000e-01	5.000000e-01	1.694987e-03	5.254494e-06	5.254494e-06
5.000000e-01	7.500000e-01	1.649743e-03	5.821911e-06	5.821911e-06
7.500000e-01	1.000000e+00	1.601231e-03	6.598868e-06	6.598868e-06
1.000000e+00	1.250000e+00	1.568457e-03	7.514597e-06	7.514597e-06
1.250000e+00	1.500000e+00	1.426967e-03	8.454779e-06	8.454779e-06
1.500000e+00	1.750000e+00	1.206468e-03	9.310731e-06	9.310731e-06
1.750000e+00	2.000000e+00	9.347651e-04	9.991620e-06	9.991620e-06
2.000000e+00	2.250000e+00	7.273324e-04	1.064768e-05	1.064768e-05
2.250000e+00	2.500000e+00	5.596788e-04	1.093970e-05	1.093970e-05
2.500000e+00	2.750000e+00	4.243411e-04	1.100683e-05	1.100683e-05
2.750000e+00	3.000000e+00	3.055027e-04	1.093545e-05	1.093545e-05
3.000000e+00	3.250000e+00	2.196016e-04	1.043958e-05	1.043958e-05
3.250000e+00	3.500000e+00	1.836573e-04	9.961685e-06	9.961685e-06
3.500000e+00	3.750000e+00	1.392143e-04	8.708914e-06	8.708914e-06
3.750000e+00	4.000000e+00	1.085978e-04	7.644329e-06	7.644329e-06
4.000000e+00	4.250000e+00	8.782130e-05	6.139670e-06	6.139670e-06
4.250000e+00	4.500000e+00	5.855530e-05	4.841125e-06	4.841125e-06
4.500000e+00	4.750000e+00	2.633340e-05	3.035512e-06	3.035512e-06
4.750000e+00	5.000000e+00	7.447471e-06	1.432608e-06	1.432608e-06
# END HISTO1D


# BEGIN HISTO1D /LO
ErrorBreakdown={0: {"": {up: 6.339993379154034e-06, dn: 6.339993379154034e-06}}, 1: {"": {up: 1.468820414578074e-05, dn: 1.468820414578074e-05}}, 2: {"": {up: 1.946274349609742e-05, dn: 1.946274349609742e-05}}, 3: {"": {up: 2.467056591728937e-05, dn: 2.467056591728937e-05}}, 4: {"": {up: 2.555420380646885e-05, dn: 2.555420380646885e-05}}, 5: {"": {up: 2.795978489557596e-05, dn: 2.795978489557596e-05}}, 6: {"": {up: 2.890998722055125e-05, dn: 2.890998722055125e-05}}, 7: {"": {up: 2.852011007390255e-05, dn: 2.852011007390255e-05}}, 8: {"": {up: 2.772942726435413e-05, dn: 2.772942726435413e-05}}, 9: {"": {up: 2.67205971438321e-05, dn: 2.67205971438321e-05}}, 10: {"": {up: 2.527235834086489e-05, dn: 2.527235834086489e-05}}, 11: {"": {up: 2.3195587807814e-05, dn: 2.3195587807814e-05}}, 12: {"": {up: 2.138393222913049e-05, dn: 2.138393222913049e-05}}, 13: {"": {up: 1.901662093369651e-05, dn: 1.901662093369651e-05}}, 14: {"": {up: 1.676228423304595e-05, dn: 1.676228423304595e-05}}, 15: {"": {up: 1.454176279442505e-05, dn: 1.454176279442505e-05}}, 16: {"": {up: 1.260714651157179e-05, dn: 1.260714651157179e-05}}, 17: {"": {up: 1.116017066165596e-05, dn: 1.116017066165596e-05}}, 18: {"": {up: 1.004048302606512e-05, dn: 1.004048302606512e-05}}, 19: {"": {up: 9.565599729875569e-06, dn: 9.565599729875569e-06}}, 20: {"": {up: 9.574864725088501e-06, dn: 9.574864725088501e-06}}, 21: {"": {up: 1.005000582640929e-05, dn: 1.005000582640929e-05}}, 22: {"": {up: 1.109846443652202e-05, dn: 1.109846443652202e-05}}, 23: {"": {up: 1.264990274016046e-05, dn: 1.264990274016046e-05}}, 24: {"": {up: 1.455794705062928e-05, dn: 1.455794705062928e-05}}, 25: {"": {up: 1.684533119020129e-05, dn: 1.684533119020129e-05}}, 26: {"": {up: 1.902348875163218e-05, dn: 1.902348875163218e-05}}, 27: {"": {up: 2.113914045091574e-05, dn: 2.113914045091574e-05}}, 28: {"": {up: 2.319624515272013e-05, dn: 2.319624515272013e-05}}, 29: {"": {up: 2.509744295602577e-05, dn: 2.509744295602577e-05}}, 30: {"": {up: 2.724706146313866e-05, dn: 2.724706146313866e-05}}, 31: {"": {up: 2.872866881670271e-05, dn: 2.872866881670271e-05}}, 32: {"": {up: 2.871585737705577e-05, dn: 2.871585737705577e-05}}, 33: {"": {up: 2.941257328372321e-05, dn: 2.941257328372321e-05}}, 34: {"": {up: 2.845371193226017e-05, dn: 2.845371193226017e-05}}, 35: {"": {up: 2.61620390068471e-05, dn: 2.61620390068471e-05}}, 36: {"": {up: 2.487240895609644e-05, dn: 2.487240895609644e-05}}, 37: {"": {up: 2.160828678853099e-05, dn: 2.160828678853099e-05}}, 38: {"": {up: 1.618788493492917e-05, dn: 1.618788493492917e-05}}, 39: {"": {up: 6.356216627809721e-06, dn: 6.356216627809721e-06}}}
LineColor=black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=LO
Path=LO
Title=LO
Scale=2.
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e+00	-4.750000e+00	3.818331e-04	7.144276e-06	7.144276e-06
-4.750000e+00	-4.500000e+00	1.913882e-03	1.642000e-05	1.642000e-05
-4.500000e+00	-4.250000e+00	4.851741e-03	2.272626e-05	2.272626e-05
-4.250000e+00	-4.000000e+00	9.485711e-03	2.963620e-05	2.963620e-05
-4.000000e+00	-3.750000e+00	1.602992e-02	3.328432e-05	3.328432e-05
-3.750000e+00	-3.500000e+00	2.472348e-02	3.842053e-05	3.842053e-05
-3.500000e+00	-3.250000e+00	3.539224e-02	4.352504e-05	4.352504e-05
-3.250000e+00	-3.000000e+00	4.809327e-02	4.574722e-05	4.574722e-05
-3.000000e+00	-2.750000e+00	6.260212e-02	5.143301e-05	5.143301e-05
-2.750000e+00	-2.500000e+00	7.872718e-02	5.154561e-05	5.154561e-05
-2.500000e+00	-2.250000e+00	9.642085e-02	5.312353e-05	5.312353e-05
-2.250000e+00	-2.000000e+00	1.155178e-01	5.435409e-05	5.435409e-05
-2.000000e+00	-1.750000e+00	1.361830e-01	5.829683e-05	5.829683e-05
-1.750000e+00	-1.500000e+00	1.584387e-01	6.356014e-05	6.356014e-05
-1.500000e+00	-1.250000e+00	1.813306e-01	7.808455e-05	7.808455e-05
-1.250000e+00	-1.000000e+00	2.012277e-01	7.588171e-05	7.588171e-05
-1.000000e+00	-7.500000e-01	2.168633e-01	8.645447e-05	8.645447e-05
-7.500000e-01	-5.000000e-01	2.286960e-01	8.543564e-05	8.543564e-05
-5.000000e-01	-2.500000e-01	2.389907e-01	8.839499e-05	8.839499e-05
-2.500000e-01	0.000000e+00	2.481511e-01	8.990126e-05	8.990126e-05
0.000000e+00	2.500000e-01	2.482239e-01	9.550820e-05	9.550820e-05
2.500000e-01	5.000000e-01	2.390062e-01	9.108184e-05	9.108184e-05
5.000000e-01	7.500000e-01	2.286293e-01	7.882385e-05	7.882385e-05
7.500000e-01	1.000000e+00	2.167385e-01	7.859090e-05	7.859090e-05
1.000000e+00	1.250000e+00	2.014010e-01	8.646393e-05	8.646393e-05
1.250000e+00	1.500000e+00	1.812306e-01	7.230200e-05	7.230200e-05
1.500000e+00	1.750000e+00	1.585191e-01	6.349547e-05	6.349547e-05
1.750000e+00	2.000000e+00	1.361383e-01	5.716295e-05	5.716295e-05
2.000000e+00	2.250000e+00	1.155430e-01	5.477209e-05	5.477209e-05
2.250000e+00	2.500000e+00	9.647285e-02	5.396274e-05	5.396274e-05
2.500000e+00	2.750000e+00	7.873489e-02	5.193534e-05	5.193534e-05
2.750000e+00	3.000000e+00	6.264283e-02	4.989106e-05	4.989106e-05
3.000000e+00	3.250000e+00	4.799321e-02	4.563790e-05	4.563790e-05
3.250000e+00	3.500000e+00	3.546369e-02	4.283816e-05	4.283816e-05
3.500000e+00	3.750000e+00	2.470566e-02	4.000333e-05	4.000333e-05
3.750000e+00	4.000000e+00	1.609756e-02	3.385844e-05	3.385844e-05
4.000000e+00	4.250000e+00	9.495334e-03	2.982257e-05	2.982257e-05
4.250000e+00	4.500000e+00	4.878986e-03	2.464517e-05	2.464517e-05
4.500000e+00	4.750000e+00	1.926690e-03	1.772748e-05	1.772748e-05
4.750000e+00	5.000000e+00	3.929672e-04	7.254526e-06	7.254526e-06
# END HISTO1D


# BEGIN HISTO1D /NLO
ErrorBreakdown={0: {"": {up: 6.339993379154034e-06, dn: 6.339993379154034e-06}}, 1: {"": {up: 1.468820414578074e-05, dn: 1.468820414578074e-05}}, 2: {"": {up: 1.946274349609742e-05, dn: 1.946274349609742e-05}}, 3: {"": {up: 2.467056591728937e-05, dn: 2.467056591728937e-05}}, 4: {"": {up: 2.555420380646885e-05, dn: 2.555420380646885e-05}}, 5: {"": {up: 2.795978489557596e-05, dn: 2.795978489557596e-05}}, 6: {"": {up: 2.890998722055125e-05, dn: 2.890998722055125e-05}}, 7: {"": {up: 2.852011007390255e-05, dn: 2.852011007390255e-05}}, 8: {"": {up: 2.772942726435413e-05, dn: 2.772942726435413e-05}}, 9: {"": {up: 2.67205971438321e-05, dn: 2.67205971438321e-05}}, 10: {"": {up: 2.527235834086489e-05, dn: 2.527235834086489e-05}}, 11: {"": {up: 2.3195587807814e-05, dn: 2.3195587807814e-05}}, 12: {"": {up: 2.138393222913049e-05, dn: 2.138393222913049e-05}}, 13: {"": {up: 1.901662093369651e-05, dn: 1.901662093369651e-05}}, 14: {"": {up: 1.676228423304595e-05, dn: 1.676228423304595e-05}}, 15: {"": {up: 1.454176279442505e-05, dn: 1.454176279442505e-05}}, 16: {"": {up: 1.260714651157179e-05, dn: 1.260714651157179e-05}}, 17: {"": {up: 1.116017066165596e-05, dn: 1.116017066165596e-05}}, 18: {"": {up: 1.004048302606512e-05, dn: 1.004048302606512e-05}}, 19: {"": {up: 9.565599729875569e-06, dn: 9.565599729875569e-06}}, 20: {"": {up: 9.574864725088501e-06, dn: 9.574864725088501e-06}}, 21: {"": {up: 1.005000582640929e-05, dn: 1.005000582640929e-05}}, 22: {"": {up: 1.109846443652202e-05, dn: 1.109846443652202e-05}}, 23: {"": {up: 1.264990274016046e-05, dn: 1.264990274016046e-05}}, 24: {"": {up: 1.455794705062928e-05, dn: 1.455794705062928e-05}}, 25: {"": {up: 1.684533119020129e-05, dn: 1.684533119020129e-05}}, 26: {"": {up: 1.902348875163218e-05, dn: 1.902348875163218e-05}}, 27: {"": {up: 2.113914045091574e-05, dn: 2.113914045091574e-05}}, 28: {"": {up: 2.319624515272013e-05, dn: 2.319624515272013e-05}}, 29: {"": {up: 2.509744295602577e-05, dn: 2.509744295602577e-05}}, 30: {"": {up: 2.724706146313866e-05, dn: 2.724706146313866e-05}}, 31: {"": {up: 2.872866881670271e-05, dn: 2.872866881670271e-05}}, 32: {"": {up: 2.871585737705577e-05, dn: 2.871585737705577e-05}}, 33: {"": {up: 2.941257328372321e-05, dn: 2.941257328372321e-05}}, 34: {"": {up: 2.845371193226017e-05, dn: 2.845371193226017e-05}}, 35: {"": {up: 2.61620390068471e-05, dn: 2.61620390068471e-05}}, 36: {"": {up: 2.487240895609644e-05, dn: 2.487240895609644e-05}}, 37: {"": {up: 2.160828678853099e-05, dn: 2.160828678853099e-05}}, 38: {"": {up: 1.618788493492917e-05, dn: 1.618788493492917e-05}}, 39: {"": {up: 6.356216627809721e-06, dn: 6.356216627809721e-06}}}
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=NLO
Path=NLO
Title=NLO
Scale=2.
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e+00	-4.750000e+00	9.199791e-04	1.087569e-04	1.087569e-04
-4.750000e+00	-4.500000e+00	3.570244e-03	2.304647e-04	2.304647e-04
-4.500000e+00	-4.250000e+00	9.864537e-03	3.674246e-04	3.674246e-04
-4.250000e+00	-4.000000e+00	1.777954e-02	4.437507e-04	4.437507e-04
-4.000000e+00	-3.750000e+00	3.036472e-02	5.071168e-04	5.071168e-04
-3.750000e+00	-3.500000e+00	4.397277e-02	5.946322e-04	5.946322e-04
-3.500000e+00	-3.250000e+00	6.062375e-02	6.040706e-04	6.040706e-04
-3.250000e+00	-3.000000e+00	8.069559e-02	7.942779e-04	7.942779e-04
-3.000000e+00	-2.750000e+00	1.003111e-01	7.656359e-04	7.656359e-04
-2.750000e+00	-2.500000e+00	1.254251e-01	1.507341e-03	1.507341e-03
-2.500000e+00	-2.250000e+00	1.481893e-01	7.399865e-04	7.399865e-04
-2.250000e+00	-2.000000e+00	1.747014e-01	9.141951e-04	9.141951e-04
-2.000000e+00	-1.750000e+00	2.021663e-01	1.083225e-03	1.083225e-03
-1.750000e+00	-1.500000e+00	2.326809e-01	1.075889e-03	1.075889e-03
-1.500000e+00	-1.250000e+00	2.642861e-01	1.158181e-03	1.158181e-03
-1.250000e+00	-1.000000e+00	2.902123e-01	1.696563e-03	1.696563e-03
-1.000000e+00	-7.500000e-01	3.072595e-01	1.781603e-03	1.781603e-03
-7.500000e-01	-5.000000e-01	3.231919e-01	1.545816e-03	1.545816e-03
-5.000000e-01	-2.500000e-01	3.334386e-01	1.782190e-03	1.782190e-03
-2.500000e-01	0.000000e+00	3.391609e-01	1.703897e-03	1.703897e-03
0.000000e+00	2.500000e-01	3.446422e-01	2.737553e-03	2.737553e-03
2.500000e-01	5.000000e-01	3.311028e-01	2.403167e-03	2.403167e-03
5.000000e-01	7.500000e-01	3.238920e-01	2.143357e-03	2.143357e-03
7.500000e-01	1.000000e+00	3.083861e-01	1.678177e-03	1.678177e-03
1.000000e+00	1.250000e+00	2.905002e-01	1.353983e-03	1.353983e-03
1.250000e+00	1.500000e+00	2.627322e-01	1.191636e-03	1.191636e-03
1.500000e+00	1.750000e+00	2.324787e-01	1.275471e-03	1.275471e-03
1.750000e+00	2.000000e+00	2.030540e-01	1.046442e-03	1.046442e-03
2.000000e+00	2.250000e+00	1.730111e-01	8.702700e-04	8.702700e-04
2.250000e+00	2.500000e+00	1.515453e-01	8.443383e-04	8.443383e-04
2.500000e+00	2.750000e+00	1.249028e-01	7.845489e-04	7.845489e-04
2.750000e+00	3.000000e+00	1.000482e-01	7.128756e-04	7.128756e-04
3.000000e+00	3.250000e+00	7.982689e-02	6.683701e-04	6.683701e-04
3.250000e+00	3.500000e+00	6.082463e-02	5.678964e-04	5.678964e-04
3.500000e+00	3.750000e+00	4.284038e-02	5.773678e-04	5.773678e-04
3.750000e+00	4.000000e+00	3.006516e-02	5.798918e-04	5.798918e-04
4.000000e+00	4.250000e+00	1.806813e-02	4.141780e-04	4.141780e-04
4.250000e+00	4.500000e+00	9.095991e-03	2.987168e-04	2.987168e-04
4.500000e+00	4.750000e+00	3.857518e-03	2.110374e-04	2.110374e-04
4.750000e+00	5.000000e+00	8.504758e-04	1.106521e-04	1.106521e-04
# END HISTO1D


# BEGIN HISTO1D /NLO_alpha4alphas3
ErrorBreakdown={0: {"": {up: 6.339993379154034e-06, dn: 6.339993379154034e-06}}, 1: {"": {up: 1.468820414578074e-05, dn: 1.468820414578074e-05}}, 2: {"": {up: 1.946274349609742e-05, dn: 1.946274349609742e-05}}, 3: {"": {up: 2.467056591728937e-05, dn: 2.467056591728937e-05}}, 4: {"": {up: 2.555420380646885e-05, dn: 2.555420380646885e-05}}, 5: {"": {up: 2.795978489557596e-05, dn: 2.795978489557596e-05}}, 6: {"": {up: 2.890998722055125e-05, dn: 2.890998722055125e-05}}, 7: {"": {up: 2.852011007390255e-05, dn: 2.852011007390255e-05}}, 8: {"": {up: 2.772942726435413e-05, dn: 2.772942726435413e-05}}, 9: {"": {up: 2.67205971438321e-05, dn: 2.67205971438321e-05}}, 10: {"": {up: 2.527235834086489e-05, dn: 2.527235834086489e-05}}, 11: {"": {up: 2.3195587807814e-05, dn: 2.3195587807814e-05}}, 12: {"": {up: 2.138393222913049e-05, dn: 2.138393222913049e-05}}, 13: {"": {up: 1.901662093369651e-05, dn: 1.901662093369651e-05}}, 14: {"": {up: 1.676228423304595e-05, dn: 1.676228423304595e-05}}, 15: {"": {up: 1.454176279442505e-05, dn: 1.454176279442505e-05}}, 16: {"": {up: 1.260714651157179e-05, dn: 1.260714651157179e-05}}, 17: {"": {up: 1.116017066165596e-05, dn: 1.116017066165596e-05}}, 18: {"": {up: 1.004048302606512e-05, dn: 1.004048302606512e-05}}, 19: {"": {up: 9.565599729875569e-06, dn: 9.565599729875569e-06}}, 20: {"": {up: 9.574864725088501e-06, dn: 9.574864725088501e-06}}, 21: {"": {up: 1.005000582640929e-05, dn: 1.005000582640929e-05}}, 22: {"": {up: 1.109846443652202e-05, dn: 1.109846443652202e-05}}, 23: {"": {up: 1.264990274016046e-05, dn: 1.264990274016046e-05}}, 24: {"": {up: 1.455794705062928e-05, dn: 1.455794705062928e-05}}, 25: {"": {up: 1.684533119020129e-05, dn: 1.684533119020129e-05}}, 26: {"": {up: 1.902348875163218e-05, dn: 1.902348875163218e-05}}, 27: {"": {up: 2.113914045091574e-05, dn: 2.113914045091574e-05}}, 28: {"": {up: 2.319624515272013e-05, dn: 2.319624515272013e-05}}, 29: {"": {up: 2.509744295602577e-05, dn: 2.509744295602577e-05}}, 30: {"": {up: 2.724706146313866e-05, dn: 2.724706146313866e-05}}, 31: {"": {up: 2.872866881670271e-05, dn: 2.872866881670271e-05}}, 32: {"": {up: 2.871585737705577e-05, dn: 2.871585737705577e-05}}, 33: {"": {up: 2.941257328372321e-05, dn: 2.941257328372321e-05}}, 34: {"": {up: 2.845371193226017e-05, dn: 2.845371193226017e-05}}, 35: {"": {up: 2.61620390068471e-05, dn: 2.61620390068471e-05}}, 36: {"": {up: 2.487240895609644e-05, dn: 2.487240895609644e-05}}, 37: {"": {up: 2.160828678853099e-05, dn: 2.160828678853099e-05}}, 38: {"": {up: 1.618788493492917e-05, dn: 1.618788493492917e-05}}, 39: {"": {up: 6.356216627809721e-06, dn: 6.356216627809721e-06}}}
LineColor=orange
LineStyle=solid
LineWidth=1.5pt
Name=NLO_alpha4alphas3
Path=NLO_alpha4alphas3
Title=$\alpha_\text{s}^3\alpha^4$
Scale=2.
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e+00	-4.750000e+00	8.451909e-04	8.955506e-05	8.955506e-05
-4.750000e+00	-4.500000e+00	3.401013e-03	1.792853e-04	1.792853e-04
-4.500000e+00	-4.250000e+00	9.272951e-03	2.882422e-04	2.882422e-04
-4.250000e+00	-4.000000e+00	1.650949e-02	3.436333e-04	3.436333e-04
-4.000000e+00	-3.750000e+00	2.701006e-02	3.742490e-04	3.742490e-04
-3.750000e+00	-3.500000e+00	3.946196e-02	4.075851e-04	4.075851e-04
-3.500000e+00	-3.250000e+00	5.395277e-02	3.358493e-04	3.358493e-04
-3.250000e+00	-3.000000e+00	7.201659e-02	5.944848e-04	5.944848e-04
-3.000000e+00	-2.750000e+00	8.776597e-02	4.397391e-04	4.397391e-04
-2.750000e+00	-2.500000e+00	1.086949e-01	3.074459e-04	3.074459e-04
-2.500000e+00	-2.250000e+00	1.288027e-01	2.993042e-04	2.993042e-04
-2.250000e+00	-2.000000e+00	1.495809e-01	2.808843e-04	2.808843e-04
-2.000000e+00	-1.750000e+00	1.711966e-01	2.215954e-04	2.215954e-04
-1.750000e+00	-1.500000e+00	1.942511e-01	2.092280e-04	2.092280e-04
-1.500000e+00	-1.250000e+00	2.163989e-01	1.858034e-04	1.858034e-04
-1.250000e+00	-1.000000e+00	2.350263e-01	1.495549e-04	1.495549e-04
-1.000000e+00	-7.500000e-01	2.480396e-01	1.380873e-04	1.380873e-04
-7.500000e-01	-5.000000e-01	2.569007e-01	1.196091e-04	1.196091e-04
-5.000000e-01	-2.500000e-01	2.649484e-01	1.138735e-04	1.138735e-04
-2.500000e-01	0.000000e+00	2.732429e-01	1.098409e-04	1.098409e-04
0.000000e+00	2.500000e-01	2.733715e-01	1.143459e-04	1.143459e-04
2.500000e-01	5.000000e-01	2.648854e-01	1.155121e-04	1.155121e-04
5.000000e-01	7.500000e-01	2.566852e-01	1.265514e-04	1.265514e-04
7.500000e-01	1.000000e+00	2.479796e-01	1.304197e-04	1.304197e-04
1.000000e+00	1.250000e+00	2.353329e-01	1.572298e-04	1.572298e-04
1.250000e+00	1.500000e+00	2.166198e-01	1.714873e-04	1.714873e-04
1.500000e+00	1.750000e+00	1.942435e-01	1.888429e-04	1.888429e-04
1.750000e+00	2.000000e+00	1.711994e-01	2.163263e-04	2.163263e-04
2.000000e+00	2.250000e+00	1.492398e-01	2.451250e-04	2.451250e-04
2.250000e+00	2.500000e+00	1.284909e-01	2.831001e-04	2.831001e-04
2.500000e+00	2.750000e+00	1.081768e-01	2.887772e-04	2.887772e-04
2.750000e+00	3.000000e+00	8.880518e-02	3.219414e-04	3.219414e-04
3.000000e+00	3.250000e+00	7.073677e-02	3.602948e-04	3.602948e-04
3.250000e+00	3.500000e+00	5.409765e-02	3.607329e-04	3.607329e-04
3.500000e+00	3.750000e+00	3.935409e-02	3.739711e-04	3.739711e-04
3.750000e+00	4.000000e+00	2.672820e-02	4.116720e-04	4.116720e-04
4.000000e+00	4.250000e+00	1.651870e-02	2.973438e-04	2.973438e-04
4.250000e+00	4.500000e+00	8.476462e-03	2.137356e-04	2.137356e-04
4.500000e+00	4.750000e+00	3.573426e-03	1.503047e-04	1.503047e-04
4.750000e+00	5.000000e+00	6.930965e-04	7.770670e-05	7.770670e-05
# END HISTO1D


# BEGIN HISTO1D /NLO_alpha5alphas2
ErrorBreakdown={0: {"": {up: 6.339993379154034e-06, dn: 6.339993379154034e-06}}, 1: {"": {up: 1.468820414578074e-05, dn: 1.468820414578074e-05}}, 2: {"": {up: 1.946274349609742e-05, dn: 1.946274349609742e-05}}, 3: {"": {up: 2.467056591728937e-05, dn: 2.467056591728937e-05}}, 4: {"": {up: 2.555420380646885e-05, dn: 2.555420380646885e-05}}, 5: {"": {up: 2.795978489557596e-05, dn: 2.795978489557596e-05}}, 6: {"": {up: 2.890998722055125e-05, dn: 2.890998722055125e-05}}, 7: {"": {up: 2.852011007390255e-05, dn: 2.852011007390255e-05}}, 8: {"": {up: 2.772942726435413e-05, dn: 2.772942726435413e-05}}, 9: {"": {up: 2.67205971438321e-05, dn: 2.67205971438321e-05}}, 10: {"": {up: 2.527235834086489e-05, dn: 2.527235834086489e-05}}, 11: {"": {up: 2.3195587807814e-05, dn: 2.3195587807814e-05}}, 12: {"": {up: 2.138393222913049e-05, dn: 2.138393222913049e-05}}, 13: {"": {up: 1.901662093369651e-05, dn: 1.901662093369651e-05}}, 14: {"": {up: 1.676228423304595e-05, dn: 1.676228423304595e-05}}, 15: {"": {up: 1.454176279442505e-05, dn: 1.454176279442505e-05}}, 16: {"": {up: 1.260714651157179e-05, dn: 1.260714651157179e-05}}, 17: {"": {up: 1.116017066165596e-05, dn: 1.116017066165596e-05}}, 18: {"": {up: 1.004048302606512e-05, dn: 1.004048302606512e-05}}, 19: {"": {up: 9.565599729875569e-06, dn: 9.565599729875569e-06}}, 20: {"": {up: 9.574864725088501e-06, dn: 9.574864725088501e-06}}, 21: {"": {up: 1.005000582640929e-05, dn: 1.005000582640929e-05}}, 22: {"": {up: 1.109846443652202e-05, dn: 1.109846443652202e-05}}, 23: {"": {up: 1.264990274016046e-05, dn: 1.264990274016046e-05}}, 24: {"": {up: 1.455794705062928e-05, dn: 1.455794705062928e-05}}, 25: {"": {up: 1.684533119020129e-05, dn: 1.684533119020129e-05}}, 26: {"": {up: 1.902348875163218e-05, dn: 1.902348875163218e-05}}, 27: {"": {up: 2.113914045091574e-05, dn: 2.113914045091574e-05}}, 28: {"": {up: 2.319624515272013e-05, dn: 2.319624515272013e-05}}, 29: {"": {up: 2.509744295602577e-05, dn: 2.509744295602577e-05}}, 30: {"": {up: 2.724706146313866e-05, dn: 2.724706146313866e-05}}, 31: {"": {up: 2.872866881670271e-05, dn: 2.872866881670271e-05}}, 32: {"": {up: 2.871585737705577e-05, dn: 2.871585737705577e-05}}, 33: {"": {up: 2.941257328372321e-05, dn: 2.941257328372321e-05}}, 34: {"": {up: 2.845371193226017e-05, dn: 2.845371193226017e-05}}, 35: {"": {up: 2.61620390068471e-05, dn: 2.61620390068471e-05}}, 36: {"": {up: 2.487240895609644e-05, dn: 2.487240895609644e-05}}, 37: {"": {up: 2.160828678853099e-05, dn: 2.160828678853099e-05}}, 38: {"": {up: 1.618788493492917e-05, dn: 1.618788493492917e-05}}, 39: {"": {up: 6.356216627809721e-06, dn: 6.356216627809721e-06}}}
LineColor=red
LineStyle=solid
LineWidth=1.5pt
Name=NLO_alpha5alphas2
Path=NLO_alpha5alphas2
Title=$\alpha_\text{s}^2\alpha^5$
Scale=2.
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e+00	-4.750000e+00	3.555211e-04	2.816047e-05	2.816047e-05
-4.750000e+00	-4.500000e+00	1.833442e-03	9.713546e-05	9.713546e-05
-4.500000e+00	-4.250000e+00	4.733836e-03	1.355817e-04	1.355817e-04
-4.250000e+00	-4.000000e+00	9.154272e-03	1.576318e-04	1.576318e-04
-4.000000e+00	-3.750000e+00	1.599989e-02	1.840822e-04	1.840822e-04
-3.750000e+00	-3.500000e+00	2.479515e-02	2.118300e-04	2.118300e-04
-3.500000e+00	-3.250000e+00	3.485890e-02	2.459956e-04	2.459956e-04
-3.250000e+00	-3.000000e+00	4.774757e-02	2.958078e-04	2.958078e-04
-3.000000e+00	-2.750000e+00	6.223172e-02	3.548989e-04	3.548989e-04
-2.750000e+00	-2.500000e+00	7.820079e-02	2.772210e-04	2.772210e-04
-2.500000e+00	-2.250000e+00	9.552785e-02	2.522360e-04	2.522360e-04
-2.250000e+00	-2.000000e+00	1.149169e-01	2.790217e-04	2.790217e-04
-2.000000e+00	-1.750000e+00	1.358706e-01	2.135544e-04	2.135544e-04
-1.750000e+00	-1.500000e+00	1.578771e-01	2.278228e-04	2.278228e-04
-1.500000e+00	-1.250000e+00	1.806618e-01	1.936439e-04	1.936439e-04
-1.250000e+00	-1.000000e+00	2.008827e-01	2.031269e-04	2.031269e-04
-1.000000e+00	-7.500000e-01	2.165028e-01	1.646376e-04	1.646376e-04
-7.500000e-01	-5.000000e-01	2.285877e-01	1.816872e-04	1.816872e-04
-5.000000e-01	-2.500000e-01	2.387158e-01	1.435692e-04	1.435692e-04
-2.500000e-01	0.000000e+00	2.475736e-01	2.198914e-04	2.198914e-04
0.000000e+00	2.500000e-01	2.479238e-01	1.570358e-04	1.570358e-04
2.500000e-01	5.000000e-01	2.387818e-01	1.584043e-04	1.584043e-04
5.000000e-01	7.500000e-01	2.280037e-01	1.724109e-04	1.724109e-04
7.500000e-01	1.000000e+00	2.165152e-01	1.571978e-04	1.571978e-04
1.000000e+00	1.250000e+00	2.009734e-01	1.861512e-04	1.861512e-04
1.250000e+00	1.500000e+00	1.809065e-01	2.166325e-04	2.166325e-04
1.500000e+00	1.750000e+00	1.581616e-01	2.100116e-04	2.100116e-04
1.750000e+00	2.000000e+00	1.355527e-01	2.250529e-04	2.250529e-04
2.000000e+00	2.250000e+00	1.152016e-01	2.292209e-04	2.292209e-04
2.250000e+00	2.500000e+00	9.653569e-02	2.221970e-04	2.221970e-04
2.500000e+00	2.750000e+00	7.820188e-02	2.518835e-04	2.518835e-04
2.750000e+00	3.000000e+00	6.181634e-02	2.410995e-04	2.410995e-04
3.000000e+00	3.250000e+00	4.744681e-02	3.203113e-04	3.203113e-04
3.250000e+00	3.500000e+00	3.516452e-02	2.063888e-04	2.063888e-04
3.500000e+00	3.750000e+00	2.440468e-02	2.239441e-04	2.239441e-04
3.750000e+00	4.000000e+00	1.593572e-02	1.771032e-04	1.771032e-04
4.000000e+00	4.250000e+00	9.844556e-03	1.918314e-04	1.918314e-04
4.250000e+00	4.500000e+00	4.704271e-03	1.319854e-04	1.319854e-04
4.500000e+00	4.750000e+00	1.951723e-03	1.004425e-04	1.004425e-04
4.750000e+00	5.000000e+00	4.410599e-04	6.019163e-05	6.019163e-05
# END HISTO1D


# BEGIN HISTO1D /NLO_alpha6alphas
ErrorBreakdown={0: {"": {up: 6.339993379154034e-06, dn: 6.339993379154034e-06}}, 1: {"": {up: 1.468820414578074e-05, dn: 1.468820414578074e-05}}, 2: {"": {up: 1.946274349609742e-05, dn: 1.946274349609742e-05}}, 3: {"": {up: 2.467056591728937e-05, dn: 2.467056591728937e-05}}, 4: {"": {up: 2.555420380646885e-05, dn: 2.555420380646885e-05}}, 5: {"": {up: 2.795978489557596e-05, dn: 2.795978489557596e-05}}, 6: {"": {up: 2.890998722055125e-05, dn: 2.890998722055125e-05}}, 7: {"": {up: 2.852011007390255e-05, dn: 2.852011007390255e-05}}, 8: {"": {up: 2.772942726435413e-05, dn: 2.772942726435413e-05}}, 9: {"": {up: 2.67205971438321e-05, dn: 2.67205971438321e-05}}, 10: {"": {up: 2.527235834086489e-05, dn: 2.527235834086489e-05}}, 11: {"": {up: 2.3195587807814e-05, dn: 2.3195587807814e-05}}, 12: {"": {up: 2.138393222913049e-05, dn: 2.138393222913049e-05}}, 13: {"": {up: 1.901662093369651e-05, dn: 1.901662093369651e-05}}, 14: {"": {up: 1.676228423304595e-05, dn: 1.676228423304595e-05}}, 15: {"": {up: 1.454176279442505e-05, dn: 1.454176279442505e-05}}, 16: {"": {up: 1.260714651157179e-05, dn: 1.260714651157179e-05}}, 17: {"": {up: 1.116017066165596e-05, dn: 1.116017066165596e-05}}, 18: {"": {up: 1.004048302606512e-05, dn: 1.004048302606512e-05}}, 19: {"": {up: 9.565599729875569e-06, dn: 9.565599729875569e-06}}, 20: {"": {up: 9.574864725088501e-06, dn: 9.574864725088501e-06}}, 21: {"": {up: 1.005000582640929e-05, dn: 1.005000582640929e-05}}, 22: {"": {up: 1.109846443652202e-05, dn: 1.109846443652202e-05}}, 23: {"": {up: 1.264990274016046e-05, dn: 1.264990274016046e-05}}, 24: {"": {up: 1.455794705062928e-05, dn: 1.455794705062928e-05}}, 25: {"": {up: 1.684533119020129e-05, dn: 1.684533119020129e-05}}, 26: {"": {up: 1.902348875163218e-05, dn: 1.902348875163218e-05}}, 27: {"": {up: 2.113914045091574e-05, dn: 2.113914045091574e-05}}, 28: {"": {up: 2.319624515272013e-05, dn: 2.319624515272013e-05}}, 29: {"": {up: 2.509744295602577e-05, dn: 2.509744295602577e-05}}, 30: {"": {up: 2.724706146313866e-05, dn: 2.724706146313866e-05}}, 31: {"": {up: 2.872866881670271e-05, dn: 2.872866881670271e-05}}, 32: {"": {up: 2.871585737705577e-05, dn: 2.871585737705577e-05}}, 33: {"": {up: 2.941257328372321e-05, dn: 2.941257328372321e-05}}, 34: {"": {up: 2.845371193226017e-05, dn: 2.845371193226017e-05}}, 35: {"": {up: 2.61620390068471e-05, dn: 2.61620390068471e-05}}, 36: {"": {up: 2.487240895609644e-05, dn: 2.487240895609644e-05}}, 37: {"": {up: 2.160828678853099e-05, dn: 2.160828678853099e-05}}, 38: {"": {up: 1.618788493492917e-05, dn: 1.618788493492917e-05}}, 39: {"": {up: 6.356216627809721e-06, dn: 6.356216627809721e-06}}}
LineColor=purple
LineStyle=solid
LineWidth=1.5pt
Name=NLO_alpha6alphas
Path=NLO_alpha6alphas
Title=$\alpha_\text{s}\alpha^6$
Scale=2.
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e+00	-4.750000e+00	4.928828e-04	5.509152e-05	5.509152e-05
-4.750000e+00	-4.500000e+00	2.140593e-03	1.070305e-04	1.070305e-04
-4.500000e+00	-4.250000e+00	5.523545e-03	1.825793e-04	1.825793e-04
-4.250000e+00	-4.000000e+00	1.091635e-02	2.303255e-04	2.303255e-04
-4.000000e+00	-3.750000e+00	1.937682e-02	2.832753e-04	2.832753e-04
-3.750000e+00	-3.500000e+00	2.894986e-02	3.710940e-04	3.710940e-04
-3.500000e+00	-3.250000e+00	4.231903e-02	4.313581e-04	4.313581e-04
-3.250000e+00	-3.000000e+00	5.704772e-02	4.265521e-04	4.265521e-04
-3.000000e+00	-2.750000e+00	7.603259e-02	4.824352e-04	4.824352e-04
-2.750000e+00	-2.500000e+00	9.712669e-02	1.434333e-03	1.434333e-03
-2.500000e+00	-2.250000e+00	1.182836e-01	5.184281e-04	5.184281e-04
-2.250000e+00	-2.000000e+00	1.434777e-01	6.404983e-04	6.404983e-04
-2.000000e+00	-1.750000e+00	1.720265e-01	8.151199e-04	8.151199e-04
-1.750000e+00	-1.500000e+00	2.026305e-01	7.966687e-04	7.966687e-04
-1.500000e+00	-1.250000e+00	2.352682e-01	8.129349e-04	8.129349e-04
-1.250000e+00	-1.000000e+00	2.630294e-01	9.920082e-04	9.920082e-04
-1.000000e+00	-7.500000e-01	2.869585e-01	1.405284e-03	1.405284e-03
-7.500000e-01	-5.000000e-01	3.053899e-01	1.046033e-03	1.046033e-03
-5.000000e-01	-2.500000e-01	3.191351e-01	1.134527e-03	1.134527e-03
-2.500000e-01	0.000000e+00	3.274963e-01	1.070185e-03	1.070185e-03
0.000000e+00	2.500000e-01	3.319359e-01	1.491591e-03	1.491591e-03
2.500000e-01	5.000000e-01	3.175347e-01	1.792881e-03	1.792881e-03
5.000000e-01	7.500000e-01	3.061039e-01	1.373139e-03	1.373139e-03
7.500000e-01	1.000000e+00	2.879925e-01	1.050846e-03	1.050846e-03
1.000000e+00	1.250000e+00	2.649477e-01	9.091123e-04	9.091123e-04
1.250000e+00	1.500000e+00	2.345537e-01	8.999501e-04	8.999501e-04
1.500000e+00	1.750000e+00	2.009386e-01	9.443095e-04	9.443095e-04
1.750000e+00	2.000000e+00	1.728687e-01	8.213988e-04	8.213988e-04
2.000000e+00	2.250000e+00	1.415960e-01	7.099666e-04	7.099666e-04
2.250000e+00	2.500000e+00	1.205846e-01	7.035635e-04	7.035635e-04
2.500000e+00	2.750000e+00	9.611855e-02	5.874517e-04	5.874517e-04
2.750000e+00	3.000000e+00	7.489698e-02	5.789337e-04	5.789337e-04
3.000000e+00	3.250000e+00	5.741819e-02	4.485111e-04	4.485111e-04
3.250000e+00	3.500000e+00	4.251035e-02	3.780798e-04	3.780798e-04
3.500000e+00	3.750000e+00	2.818985e-02	3.746157e-04	3.746157e-04
3.750000e+00	4.000000e+00	1.945399e-02	3.647637e-04	3.647637e-04
4.000000e+00	4.250000e+00	1.061538e-02	2.119466e-04	2.119466e-04
4.250000e+00	4.500000e+00	5.567255e-03	1.601653e-04	1.601653e-04
4.500000e+00	4.750000e+00	2.160072e-03	1.085466e-04	1.085466e-04
4.750000e+00	5.000000e+00	4.940356e-04	5.143200e-05	5.143200e-05
# END HISTO1D


# BEGIN HISTO1D /NLO_alpha7
ErrorBreakdown={0: {"": {up: 6.339993379154034e-06, dn: 6.339993379154034e-06}}, 1: {"": {up: 1.468820414578074e-05, dn: 1.468820414578074e-05}}, 2: {"": {up: 1.946274349609742e-05, dn: 1.946274349609742e-05}}, 3: {"": {up: 2.467056591728937e-05, dn: 2.467056591728937e-05}}, 4: {"": {up: 2.555420380646885e-05, dn: 2.555420380646885e-05}}, 5: {"": {up: 2.795978489557596e-05, dn: 2.795978489557596e-05}}, 6: {"": {up: 2.890998722055125e-05, dn: 2.890998722055125e-05}}, 7: {"": {up: 2.852011007390255e-05, dn: 2.852011007390255e-05}}, 8: {"": {up: 2.772942726435413e-05, dn: 2.772942726435413e-05}}, 9: {"": {up: 2.67205971438321e-05, dn: 2.67205971438321e-05}}, 10: {"": {up: 2.527235834086489e-05, dn: 2.527235834086489e-05}}, 11: {"": {up: 2.3195587807814e-05, dn: 2.3195587807814e-05}}, 12: {"": {up: 2.138393222913049e-05, dn: 2.138393222913049e-05}}, 13: {"": {up: 1.901662093369651e-05, dn: 1.901662093369651e-05}}, 14: {"": {up: 1.676228423304595e-05, dn: 1.676228423304595e-05}}, 15: {"": {up: 1.454176279442505e-05, dn: 1.454176279442505e-05}}, 16: {"": {up: 1.260714651157179e-05, dn: 1.260714651157179e-05}}, 17: {"": {up: 1.116017066165596e-05, dn: 1.116017066165596e-05}}, 18: {"": {up: 1.004048302606512e-05, dn: 1.004048302606512e-05}}, 19: {"": {up: 9.565599729875569e-06, dn: 9.565599729875569e-06}}, 20: {"": {up: 9.574864725088501e-06, dn: 9.574864725088501e-06}}, 21: {"": {up: 1.005000582640929e-05, dn: 1.005000582640929e-05}}, 22: {"": {up: 1.109846443652202e-05, dn: 1.109846443652202e-05}}, 23: {"": {up: 1.264990274016046e-05, dn: 1.264990274016046e-05}}, 24: {"": {up: 1.455794705062928e-05, dn: 1.455794705062928e-05}}, 25: {"": {up: 1.684533119020129e-05, dn: 1.684533119020129e-05}}, 26: {"": {up: 1.902348875163218e-05, dn: 1.902348875163218e-05}}, 27: {"": {up: 2.113914045091574e-05, dn: 2.113914045091574e-05}}, 28: {"": {up: 2.319624515272013e-05, dn: 2.319624515272013e-05}}, 29: {"": {up: 2.509744295602577e-05, dn: 2.509744295602577e-05}}, 30: {"": {up: 2.724706146313866e-05, dn: 2.724706146313866e-05}}, 31: {"": {up: 2.872866881670271e-05, dn: 2.872866881670271e-05}}, 32: {"": {up: 2.871585737705577e-05, dn: 2.871585737705577e-05}}, 33: {"": {up: 2.941257328372321e-05, dn: 2.941257328372321e-05}}, 34: {"": {up: 2.845371193226017e-05, dn: 2.845371193226017e-05}}, 35: {"": {up: 2.61620390068471e-05, dn: 2.61620390068471e-05}}, 36: {"": {up: 2.487240895609644e-05, dn: 2.487240895609644e-05}}, 37: {"": {up: 2.160828678853099e-05, dn: 2.160828678853099e-05}}, 38: {"": {up: 1.618788493492917e-05, dn: 1.618788493492917e-05}}, 39: {"": {up: 6.356216627809721e-06, dn: 6.356216627809721e-06}}}
LineColor=blue
LineStyle=solid
LineWidth=1.5pt
Name=NLO_alpha7
Path=NLO_alpha7
Title=$\alpha^7$
Scale=2.
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e+00	-4.750000e+00	3.718836e-04	1.153247e-05	1.153247e-05
-4.750000e+00	-4.500000e+00	1.936842e-03	2.981248e-05	2.981248e-05
-4.500000e+00	-4.250000e+00	4.889427e-03	4.182243e-05	4.182243e-05
-4.250000e+00	-4.000000e+00	9.656560e-03	5.973408e-05	5.973408e-05
-4.000000e+00	-3.750000e+00	1.606771e-02	7.935651e-05	7.935651e-05
-3.750000e+00	-3.500000e+00	2.493624e-02	9.647529e-05	9.647529e-05
-3.500000e+00	-3.250000e+00	3.566977e-02	1.058588e-04	1.058588e-04
-3.250000e+00	-3.000000e+00	4.816351e-02	1.195605e-04	1.195605e-04
-3.000000e+00	-2.750000e+00	6.208721e-02	2.051024e-04	2.051024e-04
-2.750000e+00	-2.500000e+00	7.758426e-02	2.266340e-04	2.266340e-04
-2.500000e+00	-2.250000e+00	9.483772e-02	3.661593e-04	3.661593e-04
-2.250000e+00	-2.000000e+00	1.132794e-01	5.269048e-04	5.269048e-04
-2.000000e+00	-1.750000e+00	1.316216e-01	6.514914e-04	6.514914e-04
-1.750000e+00	-1.500000e+00	1.532383e-01	6.627943e-04	6.627943e-04
-1.500000e+00	-1.250000e+00	1.759490e-01	7.917009e-04	7.917009e-04
-1.250000e+00	-1.000000e+00	1.949570e-01	1.359372e-03	1.359372e-03
-1.000000e+00	-7.500000e-01	2.063485e-01	1.084220e-03	1.084220e-03
-7.500000e-01	-5.000000e-01	2.184017e-01	1.126917e-03	1.126917e-03
-5.000000e-01	-2.500000e-01	2.276114e-01	1.370735e-03	1.370735e-03
-2.500000e-01	0.000000e+00	2.353013e-01	1.312173e-03	1.312173e-03
0.000000e+00	2.500000e-01	2.360827e-01	2.293247e-03	2.293247e-03
2.500000e-01	5.000000e-01	2.269195e-01	1.596008e-03	1.596008e-03
5.000000e-01	7.500000e-01	2.189872e-01	1.637488e-03	1.637488e-03
7.500000e-01	1.000000e+00	2.061143e-01	1.299542e-03	1.299542e-03
1.000000e+00	1.250000e+00	1.934492e-01	9.848038e-04	9.848038e-04
1.250000e+00	1.500000e+00	1.743439e-01	7.412361e-04	7.412361e-04
1.500000e+00	1.750000e+00	1.546922e-01	8.169671e-04	8.169671e-04
1.750000e+00	2.000000e+00	1.318482e-01	5.768037e-04	5.768037e-04
2.000000e+00	2.250000e+00	1.136027e-01	3.868962e-04	3.868962e-04
2.250000e+00	2.500000e+00	9.535263e-02	3.116479e-04	3.116479e-04
2.500000e+00	2.750000e+00	7.861020e-02	3.628660e-04	3.628660e-04
2.750000e+00	3.000000e+00	6.245820e-02	1.368193e-04	1.368193e-04
3.000000e+00	3.250000e+00	4.820475e-02	1.392592e-04	1.392592e-04
3.250000e+00	3.500000e+00	3.544318e-02	1.110979e-04	1.110979e-04
3.500000e+00	3.750000e+00	2.500873e-02	8.838581e-05	8.838581e-05
3.750000e+00	4.000000e+00	1.623994e-02	7.630039e-05	7.630039e-05
4.000000e+00	4.250000e+00	9.575486e-03	6.385631e-05	6.385631e-05
4.250000e+00	4.500000e+00	4.984961e-03	4.793684e-05	4.793684e-05
4.500000e+00	4.750000e+00	1.952368e-03	3.189075e-05	3.189075e-05
4.750000e+00	5.000000e+00	4.011854e-04	9.754985e-06	9.754985e-06
# END HISTO1D



==> plots/full_NLO/m_jj.dat <==
# BEGIN PLOT
Legend=1
LogY=1
Title=$\mathrm{pp}\to \text{e}^+\nu_\text{e}\mu^+\nu_\mu \text{jj}$
RatioPlot=0
RatioPlot1=1
RatioPlot1YMax=349.9
RatioPlot1YMin=-149.9
RatioPlot1YSize=4
RatioPlot1Reference=LOvar
RatioPlot1YLabel=$\delta_{\mathrm{NLO}}[\%]$
LegendXPos=0.7
LegendYPos=0.9
PlotSize=10,6
XLabel=$m_{\text{j}_1\text{j}_2}$ [GeV]
YLabel=d$\sigma$/d$m_{\text{j}_1\text{j}_2}$ [fb/GeV]
XMax=160.
YMax=3e-1
YMin=1e-4
RatioPlot1Mode=deltapercent
LegendOnly=LOvar NLOvar
DrawOnly=LOvar NLOvar
# END PLOT

# BEGIN HISTO1D /LO
ErrorBars=1
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 0, dn: 0}}, 2: {"": {up: 0, dn: 0}}, 3: {"": {up: 8.920915536531176e-13, dn: 8.920915536531176e-13}}, 4: {"": {up: 9.888903900683236e-08, dn: 9.888903900683236e-08}}, 5: {"": {up: 3.558315885327409e-07, dn: 3.558315885327409e-07}}, 6: {"": {up: 4.916146815758237e-07, dn: 4.916146815758237e-07}}, 7: {"": {up: 6.22582265686923e-07, dn: 6.22582265686923e-07}}, 8: {"": {up: 7.521813809714536e-07, dn: 7.521813809714536e-07}}, 9: {"": {up: 8.067806295739426e-07, dn: 8.067806295739426e-07}}, 10: {"": {up: 8.612146477849523e-07, dn: 8.612146477849523e-07}}, 11: {"": {up: 9.73014101294088e-07, dn: 9.73014101294088e-07}}, 12: {"": {up: 1.03503014990624e-06, dn: 1.03503014990624e-06}}, 13: {"": {up: 1.049643582404729e-06, dn: 1.049643582404729e-06}}, 14: {"": {up: 1.173278115766183e-06, dn: 1.173278115766183e-06}}, 15: {"": {up: 1.191005667448618e-06, dn: 1.191005667448618e-06}}, 16: {"": {up: 1.320611381005487e-06, dn: 1.320611381005487e-06}}, 17: {"": {up: 1.292171759408139e-06, dn: 1.292171759408139e-06}}, 18: {"": {up: 1.416497989716324e-06, dn: 1.416497989716324e-06}}, 19: {"": {up: 1.528841455654419e-06, dn: 1.528841455654419e-06}}, 20: {"": {up: 1.544262813614479e-06, dn: 1.544262813614479e-06}}, 21: {"": {up: 1.639659763430267e-06, dn: 1.639659763430267e-06}}, 22: {"": {up: 2.030769641640435e-06, dn: 2.030769641640435e-06}}, 23: {"": {up: 1.975992137314367e-06, dn: 1.975992137314367e-06}}, 24: {"": {up: 1.971302678360512e-06, dn: 1.971302678360512e-06}}, 25: {"": {up: 1.946645309342685e-06, dn: 1.946645309342685e-06}}, 26: {"": {up: 2.307626140594636e-06, dn: 2.307626140594636e-06}}, 27: {"": {up: 2.253387147953452e-06, dn: 2.253387147953452e-06}}, 28: {"": {up: 2.236118013985585e-06, dn: 2.236118013985585e-06}}, 29: {"": {up: 2.386341941859806e-06, dn: 2.386341941859806e-06}}, 30: {"": {up: 2.296081155962497e-06, dn: 2.296081155962497e-06}}, 31: {"": {up: 2.294652780057829e-06, dn: 2.294652780057829e-06}}, 32: {"": {up: 2.36345616915143e-06, dn: 2.36345616915143e-06}}, 33: {"": {up: 2.307360012319992e-06, dn: 2.307360012319992e-06}}, 34: {"": {up: 2.444030229260981e-06, dn: 2.444030229260981e-06}}, 35: {"": {up: 2.352517062323703e-06, dn: 2.352517062323703e-06}}, 36: {"": {up: 2.326433633959859e-06, dn: 2.326433633959859e-06}}, 37: {"": {up: 2.355439008551156e-06, dn: 2.355439008551156e-06}}, 38: {"": {up: 2.23070186601916e-06, dn: 2.23070186601916e-06}}, 39: {"": {up: 2.347903284039945e-06, dn: 2.347903284039945e-06}}, 40: {"": {up: 2.318270351555349e-06, dn: 2.318270351555349e-06}}, 41: {"": {up: 2.285844194251812e-06, dn: 2.285844194251812e-06}}, 42: {"": {up: 2.239165475220141e-06, dn: 2.239165475220141e-06}}, 43: {"": {up: 2.250588763647622e-06, dn: 2.250588763647622e-06}}, 44: {"": {up: 2.230887918798438e-06, dn: 2.230887918798438e-06}}, 45: {"": {up: 2.233515557986341e-06, dn: 2.233515557986341e-06}}, 46: {"": {up: 2.244824539656823e-06, dn: 2.244824539656823e-06}}, 47: {"": {up: 2.282371529046349e-06, dn: 2.282371529046349e-06}}, 48: {"": {up: 2.355804043013775e-06, dn: 2.355804043013775e-06}}, 49: {"": {up: 2.129507750871162e-06, dn: 2.129507750871162e-06}}, 50: {"": {up: 2.171989253405753e-06, dn: 2.171989253405753e-06}}, 51: {"": {up: 2.193720365388299e-06, dn: 2.193720365388299e-06}}, 52: {"": {up: 2.121235302835239e-06, dn: 2.121235302835239e-06}}, 53: {"": {up: 2.165061215867334e-06, dn: 2.165061215867334e-06}}, 54: {"": {up: 2.126869224829112e-06, dn: 2.126869224829112e-06}}, 55: {"": {up: 2.227791938609435e-06, dn: 2.227791938609435e-06}}, 56: {"": {up: 2.065684602382286e-06, dn: 2.065684602382286e-06}}, 57: {"": {up: 1.983979703209901e-06, dn: 1.983979703209901e-06}}, 58: {"": {up: 2.003590309021076e-06, dn: 2.003590309021076e-06}}, 59: {"": {up: 1.959677680529971e-06, dn: 1.959677680529971e-06}}, 60: {"": {up: 2.035283445397865e-06, dn: 2.035283445397865e-06}}, 61: {"": {up: 2.083180314687377e-06, dn: 2.083180314687377e-06}}, 62: {"": {up: 1.974010189622089e-06, dn: 1.974010189622089e-06}}, 63: {"": {up: 1.900211669239665e-06, dn: 1.900211669239665e-06}}, 64: {"": {up: 2.048009517110275e-06, dn: 2.048009517110275e-06}}, 65: {"": {up: 1.912050422092215e-06, dn: 1.912050422092215e-06}}, 66: {"": {up: 1.968183888188665e-06, dn: 1.968183888188665e-06}}, 67: {"": {up: 1.910373844642819e-06, dn: 1.910373844642819e-06}}, 68: {"": {up: 1.882448595168773e-06, dn: 1.882448595168773e-06}}, 69: {"": {up: 1.838240867271954e-06, dn: 1.838240867271954e-06}}, 70: {"": {up: 1.865738160158948e-06, dn: 1.865738160158948e-06}}, 71: {"": {up: 1.903391307039619e-06, dn: 1.903391307039619e-06}}, 72: {"": {up: 1.935034720735033e-06, dn: 1.935034720735033e-06}}, 73: {"": {up: 1.824439882066222e-06, dn: 1.824439882066222e-06}}, 74: {"": {up: 1.809450643436846e-06, dn: 1.809450643436846e-06}}, 75: {"": {up: 1.766781199667411e-06, dn: 1.766781199667411e-06}}, 76: {"": {up: 1.777652077510563e-06, dn: 1.777652077510563e-06}}, 77: {"": {up: 1.753454520346761e-06, dn: 1.753454520346761e-06}}, 78: {"": {up: 1.763309774372366e-06, dn: 1.763309774372366e-06}}, 79: {"": {up: 1.727722950222568e-06, dn: 1.727722950222568e-06}}, 80: {"": {up: 0, dn: 0}}, 81: {"": {up: 0, dn: 0}}, 82: {"": {up: 0, dn: 0}}, 83: {"": {up: 0, dn: 0}}, 84: {"": {up: 0, dn: 0}}, 85: {"": {up: 0, dn: 0}}, 86: {"": {up: 0, dn: 0}}, 87: {"": {up: 0, dn: 0}}, 88: {"": {up: 0, dn: 0}}, 89: {"": {up: 0, dn: 0}}, 90: {"": {up: 0, dn: 0}}, 91: {"": {up: 0, dn: 0}}, 92: {"": {up: 0, dn: 0}}, 93: {"": {up: 0, dn: 0}}, 94: {"": {up: 0, dn: 0}}, 95: {"": {up: 0, dn: 0}}, 96: {"": {up: 0, dn: 0}}, 97: {"": {up: 0, dn: 0}}, 98: {"": {up: 0, dn: 0}}, 99: {"": {up: 0, dn: 0}}, 100: {"": {up: 0, dn: 0}}, 101: {"": {up: 0, dn: 0}}, 102: {"": {up: 0, dn: 0}}, 103: {"": {up: 0, dn: 0}}, 104: {"": {up: 0, dn: 0}}, 105: {"": {up: 0, dn: 0}}, 106: {"": {up: 0, dn: 0}}, 107: {"": {up: 0, dn: 0}}, 108: {"": {up: 0, dn: 0}}, 109: {"": {up: 0, dn: 0}}, 110: {"": {up: 0, dn: 0}}, 111: {"": {up: 0, dn: 0}}, 112: {"": {up: 0, dn: 0}}, 113: {"": {up: 0, dn: 0}}, 114: {"": {up: 0, dn: 0}}, 115: {"": {up: 0, dn: 0}}, 116: {"": {up: 0, dn: 0}}, 117: {"": {up: 0, dn: 0}}, 118: {"": {up: 0, dn: 0}}, 119: {"": {up: 0, dn: 0}}, 120: {"": {up: 0, dn: 0}}, 121: {"": {up: 0, dn: 0}}, 122: {"": {up: 0, dn: 0}}, 123: {"": {up: 0, dn: 0}}, 124: {"": {up: 0, dn: 0}}, 125: {"": {up: 0, dn: 0}}, 126: {"": {up: 0, dn: 0}}, 127: {"": {up: 0, dn: 0}}, 128: {"": {up: 0, dn: 0}}, 129: {"": {up: 0, dn: 0}}, 130: {"": {up: 0, dn: 0}}, 131: {"": {up: 0, dn: 0}}, 132: {"": {up: 0, dn: 0}}, 133: {"": {up: 0, dn: 0}}, 134: {"": {up: 0, dn: 0}}, 135: {"": {up: 0, dn: 0}}, 136: {"": {up: 0, dn: 0}}, 137: {"": {up: 0, dn: 0}}, 138: {"": {up: 0, dn: 0}}, 139: {"": {up: 0, dn: 0}}, 140: {"": {up: 0, dn: 0}}, 141: {"": {up: 0, dn: 0}}, 142: {"": {up: 0, dn: 0}}, 143: {"": {up: 0, dn: 0}}, 144: {"": {up: 0, dn: 0}}, 145: {"": {up: 0, dn: 0}}, 146: {"": {up: 0, dn: 0}}, 147: {"": {up: 0, dn: 0}}, 148: {"": {up: 0, dn: 0}}, 149: {"": {up: 0, dn: 0}}, 150: {"": {up: 0, dn: 0}}, 151: {"": {up: 0, dn: 0}}, 152: {"": {up: 0, dn: 0}}, 153: {"": {up: 0, dn: 0}}, 154: {"": {up: 0, dn: 0}}, 155: {"": {up: 0, dn: 0}}, 156: {"": {up: 0, dn: 0}}, 157: {"": {up: 0, dn: 0}}, 158: {"": {up: 0, dn: 0}}, 159: {"": {up: 0, dn: 0}}, 160: {"": {up: 0, dn: 0}}, 161: {"": {up: 0, dn: 0}}, 162: {"": {up: 0, dn: 0}}, 163: {"": {up: 0, dn: 0}}, 164: {"": {up: 0, dn: 0}}, 165: {"": {up: 0, dn: 0}}, 166: {"": {up: 0, dn: 0}}, 167: {"": {up: 0, dn: 0}}, 168: {"": {up: 0, dn: 0}}, 169: {"": {up: 0, dn: 0}}, 170: {"": {up: 0, dn: 0}}, 171: {"": {up: 0, dn: 0}}, 172: {"": {up: 0, dn: 0}}, 173: {"": {up: 0, dn: 0}}, 174: {"": {up: 0, dn: 0}}, 175: {"": {up: 0, dn: 0}}, 176: {"": {up: 0, dn: 0}}, 177: {"": {up: 0, dn: 0}}, 178: {"": {up: 0, dn: 0}}, 179: {"": {up: 0, dn: 0}}, 180: {"": {up: 0, dn: 0}}, 181: {"": {up: 0, dn: 0}}, 182: {"": {up: 0, dn: 0}}, 183: {"": {up: 0, dn: 0}}, 184: {"": {up: 0, dn: 0}}, 185: {"": {up: 0, dn: 0}}, 186: {"": {up: 0, dn: 0}}, 187: {"": {up: 0, dn: 0}}, 188: {"": {up: 0, dn: 0}}, 189: {"": {up: 0, dn: 0}}, 190: {"": {up: 0, dn: 0}}, 191: {"": {up: 0, dn: 0}}, 192: {"": {up: 0, dn: 0}}, 193: {"": {up: 0, dn: 0}}, 194: {"": {up: 0, dn: 0}}, 195: {"": {up: 0, dn: 0}}, 196: {"": {up: 0, dn: 0}}, 197: {"": {up: 0, dn: 0}}, 198: {"": {up: 0, dn: 0}}, 199: {"": {up: 0, dn: 0}}, 200: {"": {up: 0, dn: 0}}, 201: {"": {up: 0, dn: 0}}, 202: {"": {up: 0, dn: 0}}, 203: {"": {up: 0, dn: 0}}, 204: {"": {up: 0, dn: 0}}, 205: {"": {up: 0, dn: 0}}, 206: {"": {up: 0, dn: 0}}, 207: {"": {up: 0, dn: 0}}, 208: {"": {up: 0, dn: 0}}, 209: {"": {up: 0, dn: 0}}, 210: {"": {up: 0, dn: 0}}, 211: {"": {up: 0, dn: 0}}, 212: {"": {up: 0, dn: 0}}, 213: {"": {up: 0, dn: 0}}, 214: {"": {up: 0, dn: 0}}, 215: {"": {up: 0, dn: 0}}, 216: {"": {up: 0, dn: 0}}, 217: {"": {up: 0, dn: 0}}, 218: {"": {up: 0, dn: 0}}, 219: {"": {up: 0, dn: 0}}, 220: {"": {up: 0, dn: 0}}, 221: {"": {up: 0, dn: 0}}, 222: {"": {up: 0, dn: 0}}, 223: {"": {up: 0, dn: 0}}, 224: {"": {up: 0, dn: 0}}, 225: {"": {up: 0, dn: 0}}, 226: {"": {up: 0, dn: 0}}, 227: {"": {up: 0, dn: 0}}, 228: {"": {up: 0, dn: 0}}, 229: {"": {up: 0, dn: 0}}, 230: {"": {up: 0, dn: 0}}, 231: {"": {up: 0, dn: 0}}, 232: {"": {up: 0, dn: 0}}, 233: {"": {up: 0, dn: 0}}, 234: {"": {up: 0, dn: 0}}, 235: {"": {up: 0, dn: 0}}, 236: {"": {up: 0, dn: 0}}, 237: {"": {up: 0, dn: 0}}, 238: {"": {up: 0, dn: 0}}, 239: {"": {up: 0, dn: 0}}, 240: {"": {up: 0, dn: 0}}, 241: {"": {up: 0, dn: 0}}, 242: {"": {up: 0, dn: 0}}, 243: {"": {up: 0, dn: 0}}, 244: {"": {up: 0, dn: 0}}, 245: {"": {up: 0, dn: 0}}, 246: {"": {up: 0, dn: 0}}, 247: {"": {up: 0, dn: 0}}, 248: {"": {up: 0, dn: 0}}, 249: {"": {up: 0, dn: 0}}, 250: {"": {up: 0, dn: 0}}, 251: {"": {up: 0, dn: 0}}, 252: {"": {up: 0, dn: 0}}, 253: {"": {up: 0, dn: 0}}, 254: {"": {up: 0, dn: 0}}, 255: {"": {up: 0, dn: 0}}, 256: {"": {up: 0, dn: 0}}, 257: {"": {up: 0, dn: 0}}, 258: {"": {up: 0, dn: 0}}, 259: {"": {up: 0, dn: 0}}, 260: {"": {up: 0, dn: 0}}, 261: {"": {up: 0, dn: 0}}, 262: {"": {up: 0, dn: 0}}, 263: {"": {up: 0, dn: 0}}, 264: {"": {up: 0, dn: 0}}, 265: {"": {up: 0, dn: 0}}, 266: {"": {up: 0, dn: 0}}, 267: {"": {up: 0, dn: 0}}, 268: {"": {up: 0, dn: 0}}, 269: {"": {up: 0, dn: 0}}, 270: {"": {up: 0, dn: 0}}, 271: {"": {up: 0, dn: 0}}, 272: {"": {up: 0, dn: 0}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 0, dn: 0}}, 276: {"": {up: 0, dn: 0}}, 277: {"": {up: 0, dn: 0}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 0, dn: 0}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 0, dn: 0}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 0, dn: 0}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 0, dn: 0}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}, 650: {"": {up: 0, dn: 0}}, 651: {"": {up: 0, dn: 0}}, 652: {"": {up: 0, dn: 0}}, 653: {"": {up: 0, dn: 0}}, 654: {"": {up: 0, dn: 0}}, 655: {"": {up: 0, dn: 0}}, 656: {"": {up: 0, dn: 0}}, 657: {"": {up: 0, dn: 0}}, 658: {"": {up: 0, dn: 0}}, 659: {"": {up: 0, dn: 0}}, 660: {"": {up: 0, dn: 0}}, 661: {"": {up: 0, dn: 0}}, 662: {"": {up: 0, dn: 0}}, 663: {"": {up: 0, dn: 0}}, 664: {"": {up: 0, dn: 0}}, 665: {"": {up: 0, dn: 0}}, 666: {"": {up: 0, dn: 0}}, 667: {"": {up: 0, dn: 0}}, 668: {"": {up: 0, dn: 0}}, 669: {"": {up: 0, dn: 0}}, 670: {"": {up: 0, dn: 0}}, 671: {"": {up: 0, dn: 0}}, 672: {"": {up: 0, dn: 0}}, 673: {"": {up: 0, dn: 0}}, 674: {"": {up: 0, dn: 0}}, 675: {"": {up: 0, dn: 0}}, 676: {"": {up: 0, dn: 0}}, 677: {"": {up: 0, dn: 0}}, 678: {"": {up: 0, dn: 0}}, 679: {"": {up: 0, dn: 0}}, 680: {"": {up: 0, dn: 0}}, 681: {"": {up: 0, dn: 0}}, 682: {"": {up: 0, dn: 0}}, 683: {"": {up: 0, dn: 0}}, 684: {"": {up: 0, dn: 0}}, 685: {"": {up: 0, dn: 0}}, 686: {"": {up: 0, dn: 0}}, 687: {"": {up: 0, dn: 0}}, 688: {"": {up: 0, dn: 0}}, 689: {"": {up: 0, dn: 0}}, 690: {"": {up: 0, dn: 0}}, 691: {"": {up: 0, dn: 0}}, 692: {"": {up: 0, dn: 0}}, 693: {"": {up: 0, dn: 0}}, 694: {"": {up: 0, dn: 0}}, 695: {"": {up: 0, dn: 0}}, 696: {"": {up: 0, dn: 0}}, 697: {"": {up: 0, dn: 0}}, 698: {"": {up: 0, dn: 0}}, 699: {"": {up: 0, dn: 0}}, 700: {"": {up: 0, dn: 0}}, 701: {"": {up: 0, dn: 0}}, 702: {"": {up: 0, dn: 0}}, 703: {"": {up: 0, dn: 0}}, 704: {"": {up: 0, dn: 0}}, 705: {"": {up: 0, dn: 0}}, 706: {"": {up: 0, dn: 0}}, 707: {"": {up: 0, dn: 0}}, 708: {"": {up: 0, dn: 0}}, 709: {"": {up: 0, dn: 0}}, 710: {"": {up: 0, dn: 0}}, 711: {"": {up: 0, dn: 0}}, 712: {"": {up: 0, dn: 0}}, 713: {"": {up: 0, dn: 0}}, 714: {"": {up: 0, dn: 0}}, 715: {"": {up: 0, dn: 0}}, 716: {"": {up: 0, dn: 0}}, 717: {"": {up: 0, dn: 0}}, 718: {"": {up: 0, dn: 0}}, 719: {"": {up: 0, dn: 0}}, 720: {"": {up: 0, dn: 0}}, 721: {"": {up: 0, dn: 0}}, 722: {"": {up: 0, dn: 0}}, 723: {"": {up: 0, dn: 0}}, 724: {"": {up: 0, dn: 0}}, 725: {"": {up: 0, dn: 0}}, 726: {"": {up: 0, dn: 0}}, 727: {"": {up: 0, dn: 0}}, 728: {"": {up: 0, dn: 0}}, 729: {"": {up: 0, dn: 0}}, 730: {"": {up: 0, dn: 0}}, 731: {"": {up: 0, dn: 0}}, 732: {"": {up: 0, dn: 0}}, 733: {"": {up: 0, dn: 0}}, 734: {"": {up: 0, dn: 0}}, 735: {"": {up: 0, dn: 0}}, 736: {"": {up: 0, dn: 0}}, 737: {"": {up: 0, dn: 0}}, 738: {"": {up: 0, dn: 0}}, 739: {"": {up: 0, dn: 0}}, 740: {"": {up: 0, dn: 0}}, 741: {"": {up: 0, dn: 0}}, 742: {"": {up: 0, dn: 0}}, 743: {"": {up: 0, dn: 0}}, 744: {"": {up: 0, dn: 0}}, 745: {"": {up: 0, dn: 0}}, 746: {"": {up: 0, dn: 0}}, 747: {"": {up: 0, dn: 0}}, 748: {"": {up: 0, dn: 0}}, 749: {"": {up: 0, dn: 0}}, 750: {"": {up: 0, dn: 0}}, 751: {"": {up: 0, dn: 0}}, 752: {"": {up: 0, dn: 0}}, 753: {"": {up: 0, dn: 0}}, 754: {"": {up: 0, dn: 0}}, 755: {"": {up: 0, dn: 0}}, 756: {"": {up: 0, dn: 0}}, 757: {"": {up: 0, dn: 0}}, 758: {"": {up: 0, dn: 0}}, 759: {"": {up: 0, dn: 0}}, 760: {"": {up: 0, dn: 0}}, 761: {"": {up: 0, dn: 0}}, 762: {"": {up: 0, dn: 0}}, 763: {"": {up: 0, dn: 0}}, 764: {"": {up: 0, dn: 0}}, 765: {"": {up: 0, dn: 0}}, 766: {"": {up: 0, dn: 0}}, 767: {"": {up: 0, dn: 0}}, 768: {"": {up: 0, dn: 0}}, 769: {"": {up: 0, dn: 0}}, 770: {"": {up: 0, dn: 0}}, 771: {"": {up: 0, dn: 0}}, 772: {"": {up: 0, dn: 0}}, 773: {"": {up: 0, dn: 0}}, 774: {"": {up: 0, dn: 0}}, 775: {"": {up: 0, dn: 0}}, 776: {"": {up: 0, dn: 0}}, 777: {"": {up: 0, dn: 0}}, 778: {"": {up: 0, dn: 0}}, 779: {"": {up: 0, dn: 0}}, 780: {"": {up: 0, dn: 0}}, 781: {"": {up: 0, dn: 0}}, 782: {"": {up: 0, dn: 0}}, 783: {"": {up: 0, dn: 0}}, 784: {"": {up: 0, dn: 0}}, 785: {"": {up: 0, dn: 0}}, 786: {"": {up: 0, dn: 0}}, 787: {"": {up: 0, dn: 0}}, 788: {"": {up: 0, dn: 0}}, 789: {"": {up: 0, dn: 0}}, 790: {"": {up: 0, dn: 0}}, 791: {"": {up: 0, dn: 0}}, 792: {"": {up: 0, dn: 0}}, 793: {"": {up: 0, dn: 0}}, 794: {"": {up: 0, dn: 0}}, 795: {"": {up: 0, dn: 0}}, 796: {"": {up: 0, dn: 0}}, 797: {"": {up: 0, dn: 0}}, 798: {"": {up: 0, dn: 0}}, 799: {"": {up: 0, dn: 0}}, 800: {"": {up: 0, dn: 0}}, 801: {"": {up: 0, dn: 0}}, 802: {"": {up: 0, dn: 0}}, 803: {"": {up: 0, dn: 0}}, 804: {"": {up: 0, dn: 0}}, 805: {"": {up: 0, dn: 0}}, 806: {"": {up: 0, dn: 0}}, 807: {"": {up: 0, dn: 0}}, 808: {"": {up: 0, dn: 0}}, 809: {"": {up: 0, dn: 0}}, 810: {"": {up: 0, dn: 0}}, 811: {"": {up: 0, dn: 0}}, 812: {"": {up: 0, dn: 0}}, 813: {"": {up: 0, dn: 0}}, 814: {"": {up: 0, dn: 0}}, 815: {"": {up: 0, dn: 0}}, 816: {"": {up: 0, dn: 0}}, 817: {"": {up: 0, dn: 0}}, 818: {"": {up: 0, dn: 0}}, 819: {"": {up: 0, dn: 0}}, 820: {"": {up: 0, dn: 0}}, 821: {"": {up: 0, dn: 0}}, 822: {"": {up: 0, dn: 0}}, 823: {"": {up: 0, dn: 0}}, 824: {"": {up: 0, dn: 0}}, 825: {"": {up: 0, dn: 0}}, 826: {"": {up: 0, dn: 0}}, 827: {"": {up: 0, dn: 0}}, 828: {"": {up: 0, dn: 0}}, 829: {"": {up: 0, dn: 0}}, 830: {"": {up: 0, dn: 0}}, 831: {"": {up: 0, dn: 0}}, 832: {"": {up: 0, dn: 0}}, 833: {"": {up: 0, dn: 0}}, 834: {"": {up: 0, dn: 0}}, 835: {"": {up: 0, dn: 0}}, 836: {"": {up: 0, dn: 0}}, 837: {"": {up: 0, dn: 0}}, 838: {"": {up: 0, dn: 0}}, 839: {"": {up: 0, dn: 0}}, 840: {"": {up: 0, dn: 0}}, 841: {"": {up: 0, dn: 0}}, 842: {"": {up: 0, dn: 0}}, 843: {"": {up: 0, dn: 0}}, 844: {"": {up: 0, dn: 0}}, 845: {"": {up: 0, dn: 0}}, 846: {"": {up: 0, dn: 0}}, 847: {"": {up: 0, dn: 0}}, 848: {"": {up: 0, dn: 0}}, 849: {"": {up: 0, dn: 0}}, 850: {"": {up: 0, dn: 0}}, 851: {"": {up: 0, dn: 0}}, 852: {"": {up: 0, dn: 0}}, 853: {"": {up: 0, dn: 0}}, 854: {"": {up: 0, dn: 0}}, 855: {"": {up: 0, dn: 0}}, 856: {"": {up: 0, dn: 0}}, 857: {"": {up: 0, dn: 0}}, 858: {"": {up: 0, dn: 0}}, 859: {"": {up: 0, dn: 0}}, 860: {"": {up: 0, dn: 0}}, 861: {"": {up: 0, dn: 0}}, 862: {"": {up: 0, dn: 0}}, 863: {"": {up: 0, dn: 0}}, 864: {"": {up: 0, dn: 0}}, 865: {"": {up: 0, dn: 0}}, 866: {"": {up: 0, dn: 0}}, 867: {"": {up: 0, dn: 0}}, 868: {"": {up: 0, dn: 0}}, 869: {"": {up: 0, dn: 0}}, 870: {"": {up: 0, dn: 0}}, 871: {"": {up: 0, dn: 0}}, 872: {"": {up: 0, dn: 0}}, 873: {"": {up: 0, dn: 0}}, 874: {"": {up: 0, dn: 0}}, 875: {"": {up: 0, dn: 0}}, 876: {"": {up: 0, dn: 0}}, 877: {"": {up: 0, dn: 0}}, 878: {"": {up: 0, dn: 0}}, 879: {"": {up: 0, dn: 0}}, 880: {"": {up: 0, dn: 0}}, 881: {"": {up: 0, dn: 0}}, 882: {"": {up: 0, dn: 0}}, 883: {"": {up: 0, dn: 0}}, 884: {"": {up: 0, dn: 0}}, 885: {"": {up: 0, dn: 0}}, 886: {"": {up: 0, dn: 0}}, 887: {"": {up: 0, dn: 0}}, 888: {"": {up: 0, dn: 0}}, 889: {"": {up: 0, dn: 0}}, 890: {"": {up: 0, dn: 0}}, 891: {"": {up: 0, dn: 0}}, 892: {"": {up: 0, dn: 0}}, 893: {"": {up: 0, dn: 0}}, 894: {"": {up: 0, dn: 0}}, 895: {"": {up: 0, dn: 0}}, 896: {"": {up: 0, dn: 0}}, 897: {"": {up: 0, dn: 0}}, 898: {"": {up: 0, dn: 0}}, 899: {"": {up: 0, dn: 0}}, 900: {"": {up: 0, dn: 0}}, 901: {"": {up: 0, dn: 0}}, 902: {"": {up: 0, dn: 0}}, 903: {"": {up: 0, dn: 0}}, 904: {"": {up: 0, dn: 0}}, 905: {"": {up: 0, dn: 0}}, 906: {"": {up: 0, dn: 0}}, 907: {"": {up: 0, dn: 0}}, 908: {"": {up: 0, dn: 0}}, 909: {"": {up: 0, dn: 0}}, 910: {"": {up: 0, dn: 0}}, 911: {"": {up: 0, dn: 0}}, 912: {"": {up: 0, dn: 0}}, 913: {"": {up: 0, dn: 0}}, 914: {"": {up: 0, dn: 0}}, 915: {"": {up: 0, dn: 0}}, 916: {"": {up: 0, dn: 0}}, 917: {"": {up: 0, dn: 0}}, 918: {"": {up: 0, dn: 0}}, 919: {"": {up: 0, dn: 0}}, 920: {"": {up: 0, dn: 0}}, 921: {"": {up: 0, dn: 0}}, 922: {"": {up: 0, dn: 0}}, 923: {"": {up: 0, dn: 0}}, 924: {"": {up: 0, dn: 0}}, 925: {"": {up: 0, dn: 0}}, 926: {"": {up: 0, dn: 0}}, 927: {"": {up: 0, dn: 0}}, 928: {"": {up: 0, dn: 0}}, 929: {"": {up: 0, dn: 0}}, 930: {"": {up: 0, dn: 0}}, 931: {"": {up: 0, dn: 0}}, 932: {"": {up: 0, dn: 0}}, 933: {"": {up: 0, dn: 0}}, 934: {"": {up: 0, dn: 0}}, 935: {"": {up: 0, dn: 0}}, 936: {"": {up: 0, dn: 0}}, 937: {"": {up: 0, dn: 0}}, 938: {"": {up: 0, dn: 0}}, 939: {"": {up: 0, dn: 0}}, 940: {"": {up: 0, dn: 0}}, 941: {"": {up: 0, dn: 0}}, 942: {"": {up: 0, dn: 0}}, 943: {"": {up: 0, dn: 0}}, 944: {"": {up: 0, dn: 0}}, 945: {"": {up: 0, dn: 0}}, 946: {"": {up: 0, dn: 0}}, 947: {"": {up: 0, dn: 0}}, 948: {"": {up: 0, dn: 0}}, 949: {"": {up: 0, dn: 0}}, 950: {"": {up: 0, dn: 0}}, 951: {"": {up: 0, dn: 0}}, 952: {"": {up: 0, dn: 0}}, 953: {"": {up: 0, dn: 0}}, 954: {"": {up: 0, dn: 0}}, 955: {"": {up: 0, dn: 0}}, 956: {"": {up: 0, dn: 0}}, 957: {"": {up: 0, dn: 0}}, 958: {"": {up: 0, dn: 0}}, 959: {"": {up: 0, dn: 0}}, 960: {"": {up: 0, dn: 0}}, 961: {"": {up: 0, dn: 0}}, 962: {"": {up: 0, dn: 0}}, 963: {"": {up: 0, dn: 0}}, 964: {"": {up: 0, dn: 0}}, 965: {"": {up: 0, dn: 0}}, 966: {"": {up: 0, dn: 0}}, 967: {"": {up: 0, dn: 0}}, 968: {"": {up: 0, dn: 0}}, 969: {"": {up: 0, dn: 0}}, 970: {"": {up: 0, dn: 0}}, 971: {"": {up: 0, dn: 0}}, 972: {"": {up: 0, dn: 0}}, 973: {"": {up: 0, dn: 0}}, 974: {"": {up: 0, dn: 0}}, 975: {"": {up: 0, dn: 0}}, 976: {"": {up: 0, dn: 0}}, 977: {"": {up: 0, dn: 0}}, 978: {"": {up: 0, dn: 0}}, 979: {"": {up: 0, dn: 0}}, 980: {"": {up: 0, dn: 0}}, 981: {"": {up: 0, dn: 0}}, 982: {"": {up: 0, dn: 0}}, 983: {"": {up: 0, dn: 0}}, 984: {"": {up: 0, dn: 0}}, 985: {"": {up: 0, dn: 0}}, 986: {"": {up: 0, dn: 0}}, 987: {"": {up: 0, dn: 0}}, 988: {"": {up: 0, dn: 0}}, 989: {"": {up: 0, dn: 0}}, 990: {"": {up: 0, dn: 0}}, 991: {"": {up: 0, dn: 0}}, 992: {"": {up: 0, dn: 0}}, 993: {"": {up: 0, dn: 0}}, 994: {"": {up: 0, dn: 0}}, 995: {"": {up: 0, dn: 0}}, 996: {"": {up: 0, dn: 0}}, 997: {"": {up: 0, dn: 0}}, 998: {"": {up: 0, dn: 0}}, 999: {"": {up: 0, dn: 0}}}
LineColor=blue
LineStyle=solid
LineWidth=1.5pt
Name=LO
Path=LO
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	1.107601e-12	9.177537e-13	9.177537e-13
8.000000e+00	1.000000e+01	4.372346e-05	4.032449e-07	4.032449e-07
1.000000e+01	1.200000e+01	2.665364e-04	1.556870e-06	1.556870e-06
1.200000e+01	1.400000e+01	6.025780e-04	2.438266e-06	2.438266e-06
1.400000e+01	1.600000e+01	9.772488e-04	4.410447e-06	4.410447e-06
1.600000e+01	1.800000e+01	1.352477e-03	5.081559e-06	5.081559e-06
1.800000e+01	2.000000e+01	1.713021e-03	6.726237e-06	6.726237e-06
2.000000e+01	2.200000e+01	2.067469e-03	5.484361e-06	5.484361e-06
2.200000e+01	2.400000e+01	2.427609e-03	7.117081e-06	7.117081e-06
2.400000e+01	2.600000e+01	2.787572e-03	8.151867e-06	8.151867e-06
2.600000e+01	2.800000e+01	3.148511e-03	6.781033e-06	6.781033e-06
2.800000e+01	3.000000e+01	3.526048e-03	8.415181e-06	8.415181e-06
3.000000e+01	3.200000e+01	3.901532e-03	7.329804e-06	7.329804e-06
3.200000e+01	3.400000e+01	4.316870e-03	8.684514e-06	8.684514e-06
3.400000e+01	3.600000e+01	4.739064e-03	7.768107e-06	7.768107e-06
3.600000e+01	3.800000e+01	5.180383e-03	8.902899e-06	8.902899e-06
3.800000e+01	4.000000e+01	5.563617e-03	8.459626e-06	8.459626e-06
4.000000e+01	4.200000e+01	5.845803e-03	8.791777e-06	8.791777e-06
4.200000e+01	4.400000e+01	5.509733e-03	1.019538e-05	1.019538e-05
4.400000e+01	4.600000e+01	3.898880e-03	7.873100e-06	7.873100e-06
4.600000e+01	4.800000e+01	3.004190e-03	5.990380e-06	5.990380e-06
4.800000e+01	5.000000e+01	2.829603e-03	5.099719e-06	5.099719e-06
5.000000e+01	5.200000e+01	2.836757e-03	4.666893e-06	4.666893e-06
5.200000e+01	5.400000e+01	2.918301e-03	4.569200e-06	4.569200e-06
5.400000e+01	5.600000e+01	3.034458e-03	4.434055e-06	4.434055e-06
5.600000e+01	5.800000e+01	3.173231e-03	4.163855e-06	4.163855e-06
5.800000e+01	6.000000e+01	3.343132e-03	4.100741e-06	4.100741e-06
6.000000e+01	6.200000e+01	3.540507e-03	3.946656e-06	3.946656e-06
6.200000e+01	6.400000e+01	3.787282e-03	3.988252e-06	3.988252e-06
6.400000e+01	6.600000e+01	4.109704e-03	4.277692e-06	4.277692e-06
6.600000e+01	6.800000e+01	4.540124e-03	3.848161e-06	3.848161e-06
6.800000e+01	7.000000e+01	5.172587e-03	4.043653e-06	4.043653e-06
7.000000e+01	7.200000e+01	6.165932e-03	4.112435e-06	4.112435e-06
7.200000e+01	7.400000e+01	7.963218e-03	4.447741e-06	4.447741e-06
7.400000e+01	7.600000e+01	1.190666e-02	5.236154e-06	5.236154e-06
7.600000e+01	7.800000e+01	2.396764e-02	7.126778e-06	7.126778e-06
7.800000e+01	8.000000e+01	9.067387e-02	1.368965e-05	1.368965e-05
8.000000e+01	8.200000e+01	1.359285e-01	1.703654e-05	1.703654e-05
8.200000e+01	8.400000e+01	2.876794e-02	8.217039e-06	8.217039e-06
8.400000e+01	8.600000e+01	1.061964e-02	5.274545e-06	5.274545e-06
8.600000e+01	8.800000e+01	6.254776e-03	4.223655e-06	4.223655e-06
8.800000e+01	9.000000e+01	4.640997e-03	3.693232e-06	3.693232e-06
9.000000e+01	9.200000e+01	3.894905e-03	3.404462e-06	3.404462e-06
9.200000e+01	9.400000e+01	3.500381e-03	3.235449e-06	3.235449e-06
9.400000e+01	9.600000e+01	3.283278e-03	3.141716e-06	3.141716e-06
9.600000e+01	9.800000e+01	3.144876e-03	3.127445e-06	3.127445e-06
9.800000e+01	1.000000e+02	3.045706e-03	2.885637e-06	2.885637e-06
1.000000e+02	1.020000e+02	2.986307e-03	2.878995e-06	2.878995e-06
1.020000e+02	1.040000e+02	2.950405e-03	2.869649e-06	2.869649e-06
1.040000e+02	1.060000e+02	2.915716e-03	2.775025e-06	2.775025e-06
1.060000e+02	1.080000e+02	2.891834e-03	2.785777e-06	2.785777e-06
1.080000e+02	1.100000e+02	2.871807e-03	2.732722e-06	2.732722e-06
1.100000e+02	1.120000e+02	2.856432e-03	2.841964e-06	2.841964e-06
1.120000e+02	1.140000e+02	2.840630e-03	2.688064e-06	2.688064e-06
1.140000e+02	1.160000e+02	2.828795e-03	2.629151e-06	2.629151e-06
1.160000e+02	1.180000e+02	2.814611e-03	2.640407e-06	2.640407e-06
1.180000e+02	1.200000e+02	2.797999e-03	2.604285e-06	2.604285e-06
1.200000e+02	1.220000e+02	2.792617e-03	2.664111e-06	2.664111e-06
1.220000e+02	1.240000e+02	2.777953e-03	2.705645e-06	2.705645e-06
1.240000e+02	1.260000e+02	2.764489e-03	2.629524e-06	2.629524e-06
1.260000e+02	1.280000e+02	2.751859e-03	2.567349e-06	2.567349e-06
1.280000e+02	1.300000e+02	2.748289e-03	2.694210e-06	2.694210e-06
1.300000e+02	1.320000e+02	2.731984e-03	2.595699e-06	2.595699e-06
1.320000e+02	1.340000e+02	2.723807e-03	2.645906e-06	2.645906e-06
1.340000e+02	1.360000e+02	2.708306e-03	2.607848e-06	2.607848e-06
1.360000e+02	1.380000e+02	2.695313e-03	2.595758e-06	2.595758e-06
1.380000e+02	1.400000e+02	2.678529e-03	2.564627e-06	2.564627e-06
1.400000e+02	1.420000e+02	2.665241e-03	2.605669e-06	2.605669e-06
1.420000e+02	1.440000e+02	2.652537e-03	2.626783e-06	2.626783e-06
1.440000e+02	1.460000e+02	2.634786e-03	2.652157e-06	2.652157e-06
1.460000e+02	1.480000e+02	2.624679e-03	2.604485e-06	2.604485e-06
1.480000e+02	1.500000e+02	2.607379e-03	2.600636e-06	2.600636e-06
1.500000e+02	1.520000e+02	2.587727e-03	2.564220e-06	2.564220e-06
1.520000e+02	1.540000e+02	2.577935e-03	2.588464e-06	2.588464e-06
1.540000e+02	1.560000e+02	2.561704e-03	2.596603e-06	2.596603e-06
1.560000e+02	1.580000e+02	2.544984e-03	2.606352e-06	2.606352e-06
1.580000e+02	1.600000e+02	2.530382e-03	2.576301e-06	2.576301e-06
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+02	2.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.020000e+02	2.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+02	2.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.060000e+02	2.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.080000e+02	2.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+02	2.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.120000e+02	2.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.140000e+02	2.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+02	2.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.180000e+02	2.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+02	2.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+02	2.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.240000e+02	2.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.260000e+02	2.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+02	2.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+02	2.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.320000e+02	2.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+02	2.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.360000e+02	2.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.380000e+02	2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	2.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.420000e+02	2.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.440000e+02	2.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+02	2.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.480000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+02	2.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.540000e+02	2.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.560000e+02	2.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+02	2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	2.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.620000e+02	2.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+02	2.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.660000e+02	2.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.720000e+02	2.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.740000e+02	2.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+02	2.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.780000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	2.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+02	2.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.840000e+02	2.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.860000e+02	2.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	2.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.920000e+02	2.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+02	2.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.960000e+02	2.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.980000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+02	3.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+02	3.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.040000e+02	3.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.060000e+02	3.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.080000e+02	3.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+02	3.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.120000e+02	3.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.140000e+02	3.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.160000e+02	3.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.180000e+02	3.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+02	3.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+02	3.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.240000e+02	3.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.260000e+02	3.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.280000e+02	3.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+02	3.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.320000e+02	3.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.340000e+02	3.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+02	3.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.380000e+02	3.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+02	3.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.420000e+02	3.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.440000e+02	3.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.460000e+02	3.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.480000e+02	3.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+02	3.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.520000e+02	3.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.540000e+02	3.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.560000e+02	3.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.580000e+02	3.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+02	3.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.620000e+02	3.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.640000e+02	3.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.660000e+02	3.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.680000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+02	3.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.720000e+02	3.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.740000e+02	3.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.760000e+02	3.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.780000e+02	3.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+02	3.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.820000e+02	3.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.840000e+02	3.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.860000e+02	3.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.880000e+02	3.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+02	3.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.920000e+02	3.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.940000e+02	3.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.960000e+02	3.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+02	4.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+02	4.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.020000e+02	4.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.040000e+02	4.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.060000e+02	4.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.080000e+02	4.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+02	4.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+02	4.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.140000e+02	4.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.160000e+02	4.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.180000e+02	4.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+02	4.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+02	4.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.240000e+02	4.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.260000e+02	4.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.280000e+02	4.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+02	4.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+02	4.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+02	4.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+02	4.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.380000e+02	4.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+02	4.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+02	4.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+02	4.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+02	4.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+02	4.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+02	4.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+02	4.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+02	4.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+02	4.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+02	4.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+02	4.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+02	4.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+02	4.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+02	4.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+02	4.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+02	4.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+02	4.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+02	4.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+02	4.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+02	4.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+02	4.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+02	4.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+02	4.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+02	4.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+02	4.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+02	4.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+02	4.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+02	4.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+02	4.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+02	5.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+02	5.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+02	5.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+02	5.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+02	5.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+02	5.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+02	5.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+02	5.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+02	5.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+02	5.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+02	5.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+02	5.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+02	5.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+02	5.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+02	5.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+02	5.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+02	5.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+02	5.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+02	5.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+02	5.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+02	5.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+02	5.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+02	5.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+02	5.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+02	5.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+02	5.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+02	5.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+02	5.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+02	5.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+02	5.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+02	5.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+02	5.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+02	5.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+02	5.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+02	5.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+02	5.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+02	5.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+02	5.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+02	5.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+02	5.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+02	5.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+02	5.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+02	5.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+02	5.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+02	5.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+02	5.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+02	5.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+02	5.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+02	6.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+02	6.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+02	6.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+02	6.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+02	6.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+02	6.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+02	6.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+02	6.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+02	6.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+02	6.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+02	6.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+02	6.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+02	6.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+02	6.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+02	6.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+02	6.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+02	6.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+02	6.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+02	6.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+02	6.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+02	6.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+02	6.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+02	6.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+02	6.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+02	6.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+02	6.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+02	6.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+02	6.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+02	6.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+02	6.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+02	6.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+02	6.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+02	6.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+02	6.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+02	6.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+02	6.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+02	6.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+02	6.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+02	6.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+02	6.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+02	6.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+02	6.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+02	6.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+02	6.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+02	6.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+02	6.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+02	6.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+02	6.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+02	6.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+02	6.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+02	7.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+02	7.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+02	7.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+02	7.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+02	7.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+02	7.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+02	7.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+02	7.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+02	7.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+02	7.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+02	7.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+02	7.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+02	7.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+02	7.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+02	7.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+02	7.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+02	7.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+02	7.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+02	7.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+02	7.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+02	7.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+02	7.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+02	7.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+02	7.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+02	7.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+02	7.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+02	7.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+02	7.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+02	7.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+02	7.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+02	7.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+02	7.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+02	7.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+02	7.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+02	7.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+02	7.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+02	7.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+02	7.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+02	7.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+02	7.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+02	7.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+02	7.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+02	7.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+02	7.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+02	7.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+02	7.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+02	7.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+02	7.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+02	7.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+02	7.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+02	8.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+02	8.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+02	8.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+02	8.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+02	8.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+02	8.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+02	8.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+02	8.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+02	8.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+02	8.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+02	8.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+02	8.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+02	8.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+02	8.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+02	8.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+02	8.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+02	8.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+02	8.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+02	8.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+02	8.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+02	8.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+02	8.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+02	8.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+02	8.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+02	8.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+02	8.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+02	8.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+02	8.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+02	8.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+02	8.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+02	8.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+02	8.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+02	8.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+02	8.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+02	8.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+02	8.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+02	8.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+02	8.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+02	8.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+02	8.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+02	8.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+02	8.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+02	8.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+02	8.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+02	8.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+02	8.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+02	8.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+02	8.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+02	8.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+02	8.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+02	9.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+02	9.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+02	9.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+02	9.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+02	9.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+02	9.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+02	9.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+02	9.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+02	9.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+02	9.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+02	9.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+02	9.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+02	9.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+02	9.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+02	9.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+02	9.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+02	9.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+02	9.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+02	9.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+02	9.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+02	9.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+02	9.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+02	9.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+02	9.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+02	9.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+02	9.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+02	9.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+02	9.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+02	9.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+02	9.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+02	9.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+02	9.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+02	9.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+02	9.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+02	9.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+02	9.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+02	9.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+02	9.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+02	9.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+02	9.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+02	9.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+02	9.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+02	9.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+02	9.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+02	9.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+02	9.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+02	9.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+02	9.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+02	9.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+02	9.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+03	1.002000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+03	1.004000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+03	1.006000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+03	1.008000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+03	1.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+03	1.012000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+03	1.014000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+03	1.016000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+03	1.018000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+03	1.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+03	1.022000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+03	1.024000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+03	1.026000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+03	1.028000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+03	1.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+03	1.032000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+03	1.034000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+03	1.036000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+03	1.038000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+03	1.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+03	1.042000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+03	1.044000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+03	1.046000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+03	1.048000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+03	1.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+03	1.052000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+03	1.054000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+03	1.056000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+03	1.058000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+03	1.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+03	1.062000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+03	1.064000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+03	1.066000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+03	1.068000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+03	1.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+03	1.072000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+03	1.074000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+03	1.076000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+03	1.078000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+03	1.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+03	1.082000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+03	1.084000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+03	1.086000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+03	1.088000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+03	1.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+03	1.092000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+03	1.094000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+03	1.096000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+03	1.098000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+03	1.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+03	1.102000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+03	1.104000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+03	1.106000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+03	1.108000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+03	1.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+03	1.112000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+03	1.114000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+03	1.116000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+03	1.118000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+03	1.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+03	1.122000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+03	1.124000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+03	1.126000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+03	1.128000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+03	1.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+03	1.132000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+03	1.134000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+03	1.136000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+03	1.138000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+03	1.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+03	1.142000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+03	1.144000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+03	1.146000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+03	1.148000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+03	1.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+03	1.152000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+03	1.154000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+03	1.156000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+03	1.158000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+03	1.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+03	1.162000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+03	1.164000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+03	1.166000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+03	1.168000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+03	1.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+03	1.172000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+03	1.174000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+03	1.176000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+03	1.178000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+03	1.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+03	1.182000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+03	1.184000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+03	1.186000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+03	1.188000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+03	1.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+03	1.192000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+03	1.194000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+03	1.196000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+03	1.198000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+03	1.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+03	1.202000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+03	1.204000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+03	1.206000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+03	1.208000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+03	1.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+03	1.212000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+03	1.214000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+03	1.216000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+03	1.218000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+03	1.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+03	1.222000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+03	1.224000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+03	1.226000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+03	1.228000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+03	1.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+03	1.232000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+03	1.234000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+03	1.236000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+03	1.238000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+03	1.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+03	1.242000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+03	1.244000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+03	1.246000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+03	1.248000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+03	1.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+03	1.252000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+03	1.254000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+03	1.256000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+03	1.258000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+03	1.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+03	1.262000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+03	1.264000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+03	1.266000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+03	1.268000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+03	1.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+03	1.272000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+03	1.274000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+03	1.276000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+03	1.278000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+03	1.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+03	1.282000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+03	1.284000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+03	1.286000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+03	1.288000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+03	1.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+03	1.292000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+03	1.294000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+03	1.296000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+03	1.298000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+03	1.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+03	1.302000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.302000e+03	1.304000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.304000e+03	1.306000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.306000e+03	1.308000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.308000e+03	1.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.310000e+03	1.312000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.312000e+03	1.314000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.314000e+03	1.316000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.316000e+03	1.318000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.318000e+03	1.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.320000e+03	1.322000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.322000e+03	1.324000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.324000e+03	1.326000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.326000e+03	1.328000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.328000e+03	1.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.330000e+03	1.332000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.332000e+03	1.334000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.334000e+03	1.336000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.336000e+03	1.338000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.338000e+03	1.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.340000e+03	1.342000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.342000e+03	1.344000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.344000e+03	1.346000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.346000e+03	1.348000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.348000e+03	1.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.350000e+03	1.352000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.352000e+03	1.354000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.354000e+03	1.356000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.356000e+03	1.358000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.358000e+03	1.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+03	1.362000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.362000e+03	1.364000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.364000e+03	1.366000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.366000e+03	1.368000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.368000e+03	1.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.370000e+03	1.372000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.372000e+03	1.374000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.374000e+03	1.376000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.376000e+03	1.378000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.378000e+03	1.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+03	1.382000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.382000e+03	1.384000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.384000e+03	1.386000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.386000e+03	1.388000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.388000e+03	1.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.390000e+03	1.392000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.392000e+03	1.394000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.394000e+03	1.396000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.396000e+03	1.398000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.398000e+03	1.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+03	1.402000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.402000e+03	1.404000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.404000e+03	1.406000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.406000e+03	1.408000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.408000e+03	1.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.410000e+03	1.412000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.412000e+03	1.414000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.414000e+03	1.416000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.416000e+03	1.418000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.418000e+03	1.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.420000e+03	1.422000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.422000e+03	1.424000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.424000e+03	1.426000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.426000e+03	1.428000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.428000e+03	1.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.430000e+03	1.432000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.432000e+03	1.434000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.434000e+03	1.436000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.436000e+03	1.438000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.438000e+03	1.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+03	1.442000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.442000e+03	1.444000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.444000e+03	1.446000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.446000e+03	1.448000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.448000e+03	1.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.450000e+03	1.452000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.452000e+03	1.454000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.454000e+03	1.456000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.456000e+03	1.458000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.458000e+03	1.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.460000e+03	1.462000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.462000e+03	1.464000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.464000e+03	1.466000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.466000e+03	1.468000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.468000e+03	1.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.470000e+03	1.472000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.472000e+03	1.474000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.474000e+03	1.476000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.476000e+03	1.478000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.478000e+03	1.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.480000e+03	1.482000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.482000e+03	1.484000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.484000e+03	1.486000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.486000e+03	1.488000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.488000e+03	1.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.490000e+03	1.492000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.492000e+03	1.494000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.494000e+03	1.496000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.496000e+03	1.498000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.498000e+03	1.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+03	1.502000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.502000e+03	1.504000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.504000e+03	1.506000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.506000e+03	1.508000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.508000e+03	1.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.510000e+03	1.512000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.512000e+03	1.514000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.514000e+03	1.516000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.516000e+03	1.518000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.518000e+03	1.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+03	1.522000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.522000e+03	1.524000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.524000e+03	1.526000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.526000e+03	1.528000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.528000e+03	1.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.530000e+03	1.532000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.532000e+03	1.534000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.534000e+03	1.536000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.536000e+03	1.538000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.538000e+03	1.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+03	1.542000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.542000e+03	1.544000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.544000e+03	1.546000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.546000e+03	1.548000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.548000e+03	1.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.550000e+03	1.552000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.552000e+03	1.554000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.554000e+03	1.556000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.556000e+03	1.558000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.558000e+03	1.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+03	1.562000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.562000e+03	1.564000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.564000e+03	1.566000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.566000e+03	1.568000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.568000e+03	1.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.570000e+03	1.572000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.572000e+03	1.574000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.574000e+03	1.576000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.576000e+03	1.578000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.578000e+03	1.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e+03	1.582000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.582000e+03	1.584000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.584000e+03	1.586000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.586000e+03	1.588000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.588000e+03	1.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.590000e+03	1.592000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.592000e+03	1.594000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.594000e+03	1.596000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.596000e+03	1.598000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.598000e+03	1.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+03	1.602000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.602000e+03	1.604000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.604000e+03	1.606000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.606000e+03	1.608000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.608000e+03	1.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.610000e+03	1.612000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.612000e+03	1.614000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.614000e+03	1.616000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.616000e+03	1.618000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.618000e+03	1.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+03	1.622000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.622000e+03	1.624000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.624000e+03	1.626000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.626000e+03	1.628000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.628000e+03	1.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.630000e+03	1.632000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.632000e+03	1.634000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.634000e+03	1.636000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.636000e+03	1.638000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.638000e+03	1.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+03	1.642000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.642000e+03	1.644000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.644000e+03	1.646000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.646000e+03	1.648000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.648000e+03	1.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.650000e+03	1.652000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.652000e+03	1.654000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.654000e+03	1.656000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.656000e+03	1.658000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.658000e+03	1.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+03	1.662000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.662000e+03	1.664000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.664000e+03	1.666000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.666000e+03	1.668000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.668000e+03	1.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.670000e+03	1.672000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.672000e+03	1.674000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.674000e+03	1.676000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.676000e+03	1.678000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.678000e+03	1.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+03	1.682000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.682000e+03	1.684000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.684000e+03	1.686000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.686000e+03	1.688000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.688000e+03	1.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.690000e+03	1.692000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.692000e+03	1.694000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.694000e+03	1.696000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.696000e+03	1.698000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.698000e+03	1.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+03	1.702000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.702000e+03	1.704000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.704000e+03	1.706000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.706000e+03	1.708000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.708000e+03	1.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.710000e+03	1.712000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.712000e+03	1.714000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.714000e+03	1.716000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.716000e+03	1.718000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.718000e+03	1.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+03	1.722000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.722000e+03	1.724000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.724000e+03	1.726000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.726000e+03	1.728000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.728000e+03	1.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.730000e+03	1.732000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.732000e+03	1.734000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.734000e+03	1.736000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.736000e+03	1.738000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.738000e+03	1.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+03	1.742000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.742000e+03	1.744000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.744000e+03	1.746000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.746000e+03	1.748000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.748000e+03	1.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.750000e+03	1.752000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.752000e+03	1.754000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.754000e+03	1.756000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.756000e+03	1.758000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.758000e+03	1.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+03	1.762000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.762000e+03	1.764000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.764000e+03	1.766000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.766000e+03	1.768000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.768000e+03	1.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.770000e+03	1.772000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.772000e+03	1.774000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.774000e+03	1.776000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.776000e+03	1.778000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.778000e+03	1.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+03	1.782000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.782000e+03	1.784000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.784000e+03	1.786000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.786000e+03	1.788000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.788000e+03	1.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.790000e+03	1.792000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.792000e+03	1.794000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.794000e+03	1.796000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.796000e+03	1.798000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.798000e+03	1.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+03	1.802000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.802000e+03	1.804000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.804000e+03	1.806000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.806000e+03	1.808000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.808000e+03	1.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.810000e+03	1.812000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.812000e+03	1.814000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.814000e+03	1.816000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.816000e+03	1.818000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.818000e+03	1.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+03	1.822000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.822000e+03	1.824000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.824000e+03	1.826000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.826000e+03	1.828000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.828000e+03	1.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.830000e+03	1.832000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.832000e+03	1.834000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.834000e+03	1.836000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.836000e+03	1.838000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.838000e+03	1.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+03	1.842000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.842000e+03	1.844000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.844000e+03	1.846000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.846000e+03	1.848000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.848000e+03	1.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+03	1.852000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.852000e+03	1.854000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.854000e+03	1.856000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.856000e+03	1.858000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.858000e+03	1.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+03	1.862000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.862000e+03	1.864000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.864000e+03	1.866000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.866000e+03	1.868000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.868000e+03	1.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.870000e+03	1.872000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.872000e+03	1.874000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.874000e+03	1.876000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.876000e+03	1.878000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.878000e+03	1.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+03	1.882000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.882000e+03	1.884000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.884000e+03	1.886000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.886000e+03	1.888000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.888000e+03	1.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.890000e+03	1.892000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.892000e+03	1.894000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.894000e+03	1.896000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.896000e+03	1.898000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.898000e+03	1.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+03	1.902000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.902000e+03	1.904000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.904000e+03	1.906000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.906000e+03	1.908000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.908000e+03	1.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.910000e+03	1.912000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.912000e+03	1.914000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.914000e+03	1.916000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.916000e+03	1.918000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.918000e+03	1.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+03	1.922000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.922000e+03	1.924000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.924000e+03	1.926000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.926000e+03	1.928000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.928000e+03	1.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.930000e+03	1.932000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.932000e+03	1.934000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.934000e+03	1.936000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.936000e+03	1.938000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.938000e+03	1.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+03	1.942000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.942000e+03	1.944000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.944000e+03	1.946000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.946000e+03	1.948000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.948000e+03	1.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.950000e+03	1.952000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.952000e+03	1.954000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.954000e+03	1.956000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.956000e+03	1.958000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.958000e+03	1.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+03	1.962000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.962000e+03	1.964000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.964000e+03	1.966000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.966000e+03	1.968000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.968000e+03	1.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+03	1.972000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.972000e+03	1.974000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.974000e+03	1.976000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.976000e+03	1.978000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.978000e+03	1.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+03	1.982000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.982000e+03	1.984000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.984000e+03	1.986000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.986000e+03	1.988000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.988000e+03	1.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+03	1.992000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.992000e+03	1.994000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.994000e+03	1.996000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.996000e+03	1.998000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.998000e+03	2.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LOvar
ErrorBandColor=blue
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 0, dn: 0}}, 2: {"": {up: 0, dn: 0}}, 3: {"": {up: 2.11644e-13, dn: 1.615028999999999e-13}}, 4: {"": {up: 1.29829e-06, dn: 1.640489999999998e-06}}, 5: {"": {up: 7.090799999999963e-06, dn: 9.097700000000033e-06}}, 6: {"": {up: 1.415450000000001e-05, dn: 1.849309999999999e-05}}, 7: {"": {up: 2.430420000000002e-05, dn: 2.713310000000007e-05}}, 8: {"": {up: 3.657599999999997e-05, dn: 3.402200000000009e-05}}, 9: {"": {up: 4.883200000000017e-05, dn: 3.967299999999984e-05}}, 10: {"": {up: 6.150800000000005e-05, dn: 4.688099999999992e-05}}, 11: {"": {up: 7.468100000000005e-05, dn: 5.696900000000003e-05}}, 12: {"": {up: 8.724199999999996e-05, dn: 6.658899999999971e-05}}, 13: {"": {up: 9.948899999999991e-05, dn: 7.597900000000032e-05}}, 14: {"": {up: 0.0001125990000000001, dn: 8.603300000000012e-05}}, 15: {"": {up: 0.0001251869999999997, dn: 9.569000000000027e-05}}, 16: {"": {up: 0.0001378879999999992, dn: 0.0001054360000000004}}, 17: {"": {up: 0.0001512220000000003, dn: 0.000115675}}, 18: {"": {up: 0.0001652500000000005, dn: 0.0001264499999999993}}, 19: {"": {up: 0.0001801959999999997, dn: 0.0001379090000000003}}, 20: {"": {up: 0.0001964890000000002, dn: 0.0001504139999999998}}, 21: {"": {up: 0.0002148990000000002, dn: 0.0001645499999999994}}, 22: {"": {up: 0.0002331759999999999, dn: 0.0001785760000000002}}, 23: {"": {up: 0.0002531999999999999, dn: 0.0001939619999999998}}, 24: {"": {up: 0.0002715130000000001, dn: 0.000208064}}, 25: {"": {up: 0.0002905109999999998, dn: 0.0002227079999999998}}, 26: {"": {up: 0.0003094020000000003, dn: 0.000237274}}, 27: {"": {up: 0.0003281530000000003, dn: 0.0002517649999999997}}, 28: {"": {up: 0.0003456510000000002, dn: 0.0002653320000000001}}, 29: {"": {up: 0.0003627780000000002, dn: 0.0002786400000000001}}, 30: {"": {up: 0.0003778430000000001, dn: 0.0002903960000000001}}, 31: {"": {up: 0.0003926180000000004, dn: 0.000301979}}, 32: {"": {up: 0.0004095110000000004, dn: 0.0003152299999999997}}, 33: {"": {up: 0.0004241999999999996, dn: 0.000326855}}, 34: {"": {up: 0.0004408980000000003, dn: 0.0003401419999999999}}, 35: {"": {up: 0.0004573290000000002, dn: 0.0003533629999999998}}, 36: {"": {up: 0.0004769830000000003, dn: 0.0003693349999999993}}, 37: {"": {up: 0.000504280000000001, dn: 0.00039171}}, 38: {"": {up: 0.0005493700000000004, dn: 0.0004290199999999987}}, 39: {"": {up: 0.0006165100000000007, dn: 0.001035620000000001}}, 40: {"": {up: 0.000694100000000003, dn: 0.001354000000000022}}, 41: {"": {up: 0.0003215400000000021, dn: 0.0002379900000000004}}, 42: {"": {up: 0.0003759200000000001, dn: 0.0002833200000000001}}, 43: {"": {up: 0.0004040900000000002, dn: 0.0003066800000000001}}, 44: {"": {up: 0.0004205379999999998, dn: 0.0003203429999999998}}, 45: {"": {up: 0.0004315959999999998, dn: 0.0003295559999999999}}, 46: {"": {up: 0.0004393710000000005, dn: 0.0003360699999999999}}, 47: {"": {up: 0.0004463709999999997, dn: 0.0003418560000000002}}, 48: {"": {up: 0.000450261, dn: 0.0003452080000000001}}, 49: {"": {up: 0.000452821, dn: 0.0003474860000000001}}, 50: {"": {up: 0.0004550719999999999, dn: 0.0003494730000000003}}, 51: {"": {up: 0.000457149, dn: 0.00035133}}, 52: {"": {up: 0.0004577840000000001, dn: 0.0003520400000000001}}, 53: {"": {up: 0.0004586820000000002, dn: 0.000352935}}, 54: {"": {up: 0.0004583600000000001, dn: 0.0003533429999999999}}, 55: {"": {up: 0.000457903, dn: 0.0003536999999999998}}, 56: {"": {up: 0.0004569640000000002, dn: 0.0003535979999999997}}, 57: {"": {up: 0.0004557070000000001, dn: 0.0003533489999999998}}, 58: {"": {up: 0.000454575, dn: 0.0003531839999999999}}, 59: {"": {up: 0.0004524190000000003, dn: 0.0003522519999999999}}, 60: {"": {up: 0.0004512170000000003, dn: 0.000352167}}, 61: {"": {up: 0.0004491689999999997, dn: 0.000351301}}, 62: {"": {up: 0.0004465979999999999, dn: 0.0003499760000000001}}, 63: {"": {up: 0.0004441699999999998, dn: 0.0003487130000000001}}, 64: {"": {up: 0.0004425480000000001, dn: 0.0003483700000000002}}, 65: {"": {up: 0.0004398510000000002, dn: 0.0003468059999999999}}, 66: {"": {up: 0.000437626, dn: 0.0003458799999999998}}, 67: {"": {up: 0.000434238, dn: 0.000343908}}, 68: {"": {up: 0.0004313390000000002, dn: 0.0003422289999999999}}, 69: {"": {up: 0.0004279469999999997, dn: 0.0003401840000000003}}, 70: {"": {up: 0.000425539, dn: 0.0003388790000000003}}, 71: {"": {up: 0.000423756, dn: 0.0003374289999999998}}, 72: {"": {up: 0.000420779, dn: 0.0003350670000000001}}, 73: {"": {up: 0.0004184089999999998, dn: 0.0003331879999999999}}, 74: {"": {up: 0.0004153350000000002, dn: 0.0003307649999999998}}, 75: {"": {up: 0.0004126989999999999, dn: 0.000328629}}, 76: {"": {up: 0.0004108110000000001, dn: 0.000327131}}, 77: {"": {up: 0.0004077899999999999, dn: 0.0003247230000000003}}, 78: {"": {up: 0.0004051509999999999, dn: 0.000322616}}, 79: {"": {up: 0.000403212, dn: 0.0003210579999999999}}, 80: {"": {up: 0, dn: 0}}, 81: {"": {up: 0, dn: 0}}, 82: {"": {up: 0, dn: 0}}, 83: {"": {up: 0, dn: 0}}, 84: {"": {up: 0, dn: 0}}, 85: {"": {up: 0, dn: 0}}, 86: {"": {up: 0, dn: 0}}, 87: {"": {up: 0, dn: 0}}, 88: {"": {up: 0, dn: 0}}, 89: {"": {up: 0, dn: 0}}, 90: {"": {up: 0, dn: 0}}, 91: {"": {up: 0, dn: 0}}, 92: {"": {up: 0, dn: 0}}, 93: {"": {up: 0, dn: 0}}, 94: {"": {up: 0, dn: 0}}, 95: {"": {up: 0, dn: 0}}, 96: {"": {up: 0, dn: 0}}, 97: {"": {up: 0, dn: 0}}, 98: {"": {up: 0, dn: 0}}, 99: {"": {up: 0, dn: 0}}, 100: {"": {up: 0, dn: 0}}, 101: {"": {up: 0, dn: 0}}, 102: {"": {up: 0, dn: 0}}, 103: {"": {up: 0, dn: 0}}, 104: {"": {up: 0, dn: 0}}, 105: {"": {up: 0, dn: 0}}, 106: {"": {up: 0, dn: 0}}, 107: {"": {up: 0, dn: 0}}, 108: {"": {up: 0, dn: 0}}, 109: {"": {up: 0, dn: 0}}, 110: {"": {up: 0, dn: 0}}, 111: {"": {up: 0, dn: 0}}, 112: {"": {up: 0, dn: 0}}, 113: {"": {up: 0, dn: 0}}, 114: {"": {up: 0, dn: 0}}, 115: {"": {up: 0, dn: 0}}, 116: {"": {up: 0, dn: 0}}, 117: {"": {up: 0, dn: 0}}, 118: {"": {up: 0, dn: 0}}, 119: {"": {up: 0, dn: 0}}, 120: {"": {up: 0, dn: 0}}, 121: {"": {up: 0, dn: 0}}, 122: {"": {up: 0, dn: 0}}, 123: {"": {up: 0, dn: 0}}, 124: {"": {up: 0, dn: 0}}, 125: {"": {up: 0, dn: 0}}, 126: {"": {up: 0, dn: 0}}, 127: {"": {up: 0, dn: 0}}, 128: {"": {up: 0, dn: 0}}, 129: {"": {up: 0, dn: 0}}, 130: {"": {up: 0, dn: 0}}, 131: {"": {up: 0, dn: 0}}, 132: {"": {up: 0, dn: 0}}, 133: {"": {up: 0, dn: 0}}, 134: {"": {up: 0, dn: 0}}, 135: {"": {up: 0, dn: 0}}, 136: {"": {up: 0, dn: 0}}, 137: {"": {up: 0, dn: 0}}, 138: {"": {up: 0, dn: 0}}, 139: {"": {up: 0, dn: 0}}, 140: {"": {up: 0, dn: 0}}, 141: {"": {up: 0, dn: 0}}, 142: {"": {up: 0, dn: 0}}, 143: {"": {up: 0, dn: 0}}, 144: {"": {up: 0, dn: 0}}, 145: {"": {up: 0, dn: 0}}, 146: {"": {up: 0, dn: 0}}, 147: {"": {up: 0, dn: 0}}, 148: {"": {up: 0, dn: 0}}, 149: {"": {up: 0, dn: 0}}, 150: {"": {up: 0, dn: 0}}, 151: {"": {up: 0, dn: 0}}, 152: {"": {up: 0, dn: 0}}, 153: {"": {up: 0, dn: 0}}, 154: {"": {up: 0, dn: 0}}, 155: {"": {up: 0, dn: 0}}, 156: {"": {up: 0, dn: 0}}, 157: {"": {up: 0, dn: 0}}, 158: {"": {up: 0, dn: 0}}, 159: {"": {up: 0, dn: 0}}, 160: {"": {up: 0, dn: 0}}, 161: {"": {up: 0, dn: 0}}, 162: {"": {up: 0, dn: 0}}, 163: {"": {up: 0, dn: 0}}, 164: {"": {up: 0, dn: 0}}, 165: {"": {up: 0, dn: 0}}, 166: {"": {up: 0, dn: 0}}, 167: {"": {up: 0, dn: 0}}, 168: {"": {up: 0, dn: 0}}, 169: {"": {up: 0, dn: 0}}, 170: {"": {up: 0, dn: 0}}, 171: {"": {up: 0, dn: 0}}, 172: {"": {up: 0, dn: 0}}, 173: {"": {up: 0, dn: 0}}, 174: {"": {up: 0, dn: 0}}, 175: {"": {up: 0, dn: 0}}, 176: {"": {up: 0, dn: 0}}, 177: {"": {up: 0, dn: 0}}, 178: {"": {up: 0, dn: 0}}, 179: {"": {up: 0, dn: 0}}, 180: {"": {up: 0, dn: 0}}, 181: {"": {up: 0, dn: 0}}, 182: {"": {up: 0, dn: 0}}, 183: {"": {up: 0, dn: 0}}, 184: {"": {up: 0, dn: 0}}, 185: {"": {up: 0, dn: 0}}, 186: {"": {up: 0, dn: 0}}, 187: {"": {up: 0, dn: 0}}, 188: {"": {up: 0, dn: 0}}, 189: {"": {up: 0, dn: 0}}, 190: {"": {up: 0, dn: 0}}, 191: {"": {up: 0, dn: 0}}, 192: {"": {up: 0, dn: 0}}, 193: {"": {up: 0, dn: 0}}, 194: {"": {up: 0, dn: 0}}, 195: {"": {up: 0, dn: 0}}, 196: {"": {up: 0, dn: 0}}, 197: {"": {up: 0, dn: 0}}, 198: {"": {up: 0, dn: 0}}, 199: {"": {up: 0, dn: 0}}, 200: {"": {up: 0, dn: 0}}, 201: {"": {up: 0, dn: 0}}, 202: {"": {up: 0, dn: 0}}, 203: {"": {up: 0, dn: 0}}, 204: {"": {up: 0, dn: 0}}, 205: {"": {up: 0, dn: 0}}, 206: {"": {up: 0, dn: 0}}, 207: {"": {up: 0, dn: 0}}, 208: {"": {up: 0, dn: 0}}, 209: {"": {up: 0, dn: 0}}, 210: {"": {up: 0, dn: 0}}, 211: {"": {up: 0, dn: 0}}, 212: {"": {up: 0, dn: 0}}, 213: {"": {up: 0, dn: 0}}, 214: {"": {up: 0, dn: 0}}, 215: {"": {up: 0, dn: 0}}, 216: {"": {up: 0, dn: 0}}, 217: {"": {up: 0, dn: 0}}, 218: {"": {up: 0, dn: 0}}, 219: {"": {up: 0, dn: 0}}, 220: {"": {up: 0, dn: 0}}, 221: {"": {up: 0, dn: 0}}, 222: {"": {up: 0, dn: 0}}, 223: {"": {up: 0, dn: 0}}, 224: {"": {up: 0, dn: 0}}, 225: {"": {up: 0, dn: 0}}, 226: {"": {up: 0, dn: 0}}, 227: {"": {up: 0, dn: 0}}, 228: {"": {up: 0, dn: 0}}, 229: {"": {up: 0, dn: 0}}, 230: {"": {up: 0, dn: 0}}, 231: {"": {up: 0, dn: 0}}, 232: {"": {up: 0, dn: 0}}, 233: {"": {up: 0, dn: 0}}, 234: {"": {up: 0, dn: 0}}, 235: {"": {up: 0, dn: 0}}, 236: {"": {up: 0, dn: 0}}, 237: {"": {up: 0, dn: 0}}, 238: {"": {up: 0, dn: 0}}, 239: {"": {up: 0, dn: 0}}, 240: {"": {up: 0, dn: 0}}, 241: {"": {up: 0, dn: 0}}, 242: {"": {up: 0, dn: 0}}, 243: {"": {up: 0, dn: 0}}, 244: {"": {up: 0, dn: 0}}, 245: {"": {up: 0, dn: 0}}, 246: {"": {up: 0, dn: 0}}, 247: {"": {up: 0, dn: 0}}, 248: {"": {up: 0, dn: 0}}, 249: {"": {up: 0, dn: 0}}, 250: {"": {up: 0, dn: 0}}, 251: {"": {up: 0, dn: 0}}, 252: {"": {up: 0, dn: 0}}, 253: {"": {up: 0, dn: 0}}, 254: {"": {up: 0, dn: 0}}, 255: {"": {up: 0, dn: 0}}, 256: {"": {up: 0, dn: 0}}, 257: {"": {up: 0, dn: 0}}, 258: {"": {up: 0, dn: 0}}, 259: {"": {up: 0, dn: 0}}, 260: {"": {up: 0, dn: 0}}, 261: {"": {up: 0, dn: 0}}, 262: {"": {up: 0, dn: 0}}, 263: {"": {up: 0, dn: 0}}, 264: {"": {up: 0, dn: 0}}, 265: {"": {up: 0, dn: 0}}, 266: {"": {up: 0, dn: 0}}, 267: {"": {up: 0, dn: 0}}, 268: {"": {up: 0, dn: 0}}, 269: {"": {up: 0, dn: 0}}, 270: {"": {up: 0, dn: 0}}, 271: {"": {up: 0, dn: 0}}, 272: {"": {up: 0, dn: 0}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 0, dn: 0}}, 276: {"": {up: 0, dn: 0}}, 277: {"": {up: 0, dn: 0}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 0, dn: 0}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 0, dn: 0}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 0, dn: 0}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 0, dn: 0}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}, 650: {"": {up: 0, dn: 0}}, 651: {"": {up: 0, dn: 0}}, 652: {"": {up: 0, dn: 0}}, 653: {"": {up: 0, dn: 0}}, 654: {"": {up: 0, dn: 0}}, 655: {"": {up: 0, dn: 0}}, 656: {"": {up: 0, dn: 0}}, 657: {"": {up: 0, dn: 0}}, 658: {"": {up: 0, dn: 0}}, 659: {"": {up: 0, dn: 0}}, 660: {"": {up: 0, dn: 0}}, 661: {"": {up: 0, dn: 0}}, 662: {"": {up: 0, dn: 0}}, 663: {"": {up: 0, dn: 0}}, 664: {"": {up: 0, dn: 0}}, 665: {"": {up: 0, dn: 0}}, 666: {"": {up: 0, dn: 0}}, 667: {"": {up: 0, dn: 0}}, 668: {"": {up: 0, dn: 0}}, 669: {"": {up: 0, dn: 0}}, 670: {"": {up: 0, dn: 0}}, 671: {"": {up: 0, dn: 0}}, 672: {"": {up: 0, dn: 0}}, 673: {"": {up: 0, dn: 0}}, 674: {"": {up: 0, dn: 0}}, 675: {"": {up: 0, dn: 0}}, 676: {"": {up: 0, dn: 0}}, 677: {"": {up: 0, dn: 0}}, 678: {"": {up: 0, dn: 0}}, 679: {"": {up: 0, dn: 0}}, 680: {"": {up: 0, dn: 0}}, 681: {"": {up: 0, dn: 0}}, 682: {"": {up: 0, dn: 0}}, 683: {"": {up: 0, dn: 0}}, 684: {"": {up: 0, dn: 0}}, 685: {"": {up: 0, dn: 0}}, 686: {"": {up: 0, dn: 0}}, 687: {"": {up: 0, dn: 0}}, 688: {"": {up: 0, dn: 0}}, 689: {"": {up: 0, dn: 0}}, 690: {"": {up: 0, dn: 0}}, 691: {"": {up: 0, dn: 0}}, 692: {"": {up: 0, dn: 0}}, 693: {"": {up: 0, dn: 0}}, 694: {"": {up: 0, dn: 0}}, 695: {"": {up: 0, dn: 0}}, 696: {"": {up: 0, dn: 0}}, 697: {"": {up: 0, dn: 0}}, 698: {"": {up: 0, dn: 0}}, 699: {"": {up: 0, dn: 0}}, 700: {"": {up: 0, dn: 0}}, 701: {"": {up: 0, dn: 0}}, 702: {"": {up: 0, dn: 0}}, 703: {"": {up: 0, dn: 0}}, 704: {"": {up: 0, dn: 0}}, 705: {"": {up: 0, dn: 0}}, 706: {"": {up: 0, dn: 0}}, 707: {"": {up: 0, dn: 0}}, 708: {"": {up: 0, dn: 0}}, 709: {"": {up: 0, dn: 0}}, 710: {"": {up: 0, dn: 0}}, 711: {"": {up: 0, dn: 0}}, 712: {"": {up: 0, dn: 0}}, 713: {"": {up: 0, dn: 0}}, 714: {"": {up: 0, dn: 0}}, 715: {"": {up: 0, dn: 0}}, 716: {"": {up: 0, dn: 0}}, 717: {"": {up: 0, dn: 0}}, 718: {"": {up: 0, dn: 0}}, 719: {"": {up: 0, dn: 0}}, 720: {"": {up: 0, dn: 0}}, 721: {"": {up: 0, dn: 0}}, 722: {"": {up: 0, dn: 0}}, 723: {"": {up: 0, dn: 0}}, 724: {"": {up: 0, dn: 0}}, 725: {"": {up: 0, dn: 0}}, 726: {"": {up: 0, dn: 0}}, 727: {"": {up: 0, dn: 0}}, 728: {"": {up: 0, dn: 0}}, 729: {"": {up: 0, dn: 0}}, 730: {"": {up: 0, dn: 0}}, 731: {"": {up: 0, dn: 0}}, 732: {"": {up: 0, dn: 0}}, 733: {"": {up: 0, dn: 0}}, 734: {"": {up: 0, dn: 0}}, 735: {"": {up: 0, dn: 0}}, 736: {"": {up: 0, dn: 0}}, 737: {"": {up: 0, dn: 0}}, 738: {"": {up: 0, dn: 0}}, 739: {"": {up: 0, dn: 0}}, 740: {"": {up: 0, dn: 0}}, 741: {"": {up: 0, dn: 0}}, 742: {"": {up: 0, dn: 0}}, 743: {"": {up: 0, dn: 0}}, 744: {"": {up: 0, dn: 0}}, 745: {"": {up: 0, dn: 0}}, 746: {"": {up: 0, dn: 0}}, 747: {"": {up: 0, dn: 0}}, 748: {"": {up: 0, dn: 0}}, 749: {"": {up: 0, dn: 0}}, 750: {"": {up: 0, dn: 0}}, 751: {"": {up: 0, dn: 0}}, 752: {"": {up: 0, dn: 0}}, 753: {"": {up: 0, dn: 0}}, 754: {"": {up: 0, dn: 0}}, 755: {"": {up: 0, dn: 0}}, 756: {"": {up: 0, dn: 0}}, 757: {"": {up: 0, dn: 0}}, 758: {"": {up: 0, dn: 0}}, 759: {"": {up: 0, dn: 0}}, 760: {"": {up: 0, dn: 0}}, 761: {"": {up: 0, dn: 0}}, 762: {"": {up: 0, dn: 0}}, 763: {"": {up: 0, dn: 0}}, 764: {"": {up: 0, dn: 0}}, 765: {"": {up: 0, dn: 0}}, 766: {"": {up: 0, dn: 0}}, 767: {"": {up: 0, dn: 0}}, 768: {"": {up: 0, dn: 0}}, 769: {"": {up: 0, dn: 0}}, 770: {"": {up: 0, dn: 0}}, 771: {"": {up: 0, dn: 0}}, 772: {"": {up: 0, dn: 0}}, 773: {"": {up: 0, dn: 0}}, 774: {"": {up: 0, dn: 0}}, 775: {"": {up: 0, dn: 0}}, 776: {"": {up: 0, dn: 0}}, 777: {"": {up: 0, dn: 0}}, 778: {"": {up: 0, dn: 0}}, 779: {"": {up: 0, dn: 0}}, 780: {"": {up: 0, dn: 0}}, 781: {"": {up: 0, dn: 0}}, 782: {"": {up: 0, dn: 0}}, 783: {"": {up: 0, dn: 0}}, 784: {"": {up: 0, dn: 0}}, 785: {"": {up: 0, dn: 0}}, 786: {"": {up: 0, dn: 0}}, 787: {"": {up: 0, dn: 0}}, 788: {"": {up: 0, dn: 0}}, 789: {"": {up: 0, dn: 0}}, 790: {"": {up: 0, dn: 0}}, 791: {"": {up: 0, dn: 0}}, 792: {"": {up: 0, dn: 0}}, 793: {"": {up: 0, dn: 0}}, 794: {"": {up: 0, dn: 0}}, 795: {"": {up: 0, dn: 0}}, 796: {"": {up: 0, dn: 0}}, 797: {"": {up: 0, dn: 0}}, 798: {"": {up: 0, dn: 0}}, 799: {"": {up: 0, dn: 0}}, 800: {"": {up: 0, dn: 0}}, 801: {"": {up: 0, dn: 0}}, 802: {"": {up: 0, dn: 0}}, 803: {"": {up: 0, dn: 0}}, 804: {"": {up: 0, dn: 0}}, 805: {"": {up: 0, dn: 0}}, 806: {"": {up: 0, dn: 0}}, 807: {"": {up: 0, dn: 0}}, 808: {"": {up: 0, dn: 0}}, 809: {"": {up: 0, dn: 0}}, 810: {"": {up: 0, dn: 0}}, 811: {"": {up: 0, dn: 0}}, 812: {"": {up: 0, dn: 0}}, 813: {"": {up: 0, dn: 0}}, 814: {"": {up: 0, dn: 0}}, 815: {"": {up: 0, dn: 0}}, 816: {"": {up: 0, dn: 0}}, 817: {"": {up: 0, dn: 0}}, 818: {"": {up: 0, dn: 0}}, 819: {"": {up: 0, dn: 0}}, 820: {"": {up: 0, dn: 0}}, 821: {"": {up: 0, dn: 0}}, 822: {"": {up: 0, dn: 0}}, 823: {"": {up: 0, dn: 0}}, 824: {"": {up: 0, dn: 0}}, 825: {"": {up: 0, dn: 0}}, 826: {"": {up: 0, dn: 0}}, 827: {"": {up: 0, dn: 0}}, 828: {"": {up: 0, dn: 0}}, 829: {"": {up: 0, dn: 0}}, 830: {"": {up: 0, dn: 0}}, 831: {"": {up: 0, dn: 0}}, 832: {"": {up: 0, dn: 0}}, 833: {"": {up: 0, dn: 0}}, 834: {"": {up: 0, dn: 0}}, 835: {"": {up: 0, dn: 0}}, 836: {"": {up: 0, dn: 0}}, 837: {"": {up: 0, dn: 0}}, 838: {"": {up: 0, dn: 0}}, 839: {"": {up: 0, dn: 0}}, 840: {"": {up: 0, dn: 0}}, 841: {"": {up: 0, dn: 0}}, 842: {"": {up: 0, dn: 0}}, 843: {"": {up: 0, dn: 0}}, 844: {"": {up: 0, dn: 0}}, 845: {"": {up: 0, dn: 0}}, 846: {"": {up: 0, dn: 0}}, 847: {"": {up: 0, dn: 0}}, 848: {"": {up: 0, dn: 0}}, 849: {"": {up: 0, dn: 0}}, 850: {"": {up: 0, dn: 0}}, 851: {"": {up: 0, dn: 0}}, 852: {"": {up: 0, dn: 0}}, 853: {"": {up: 0, dn: 0}}, 854: {"": {up: 0, dn: 0}}, 855: {"": {up: 0, dn: 0}}, 856: {"": {up: 0, dn: 0}}, 857: {"": {up: 0, dn: 0}}, 858: {"": {up: 0, dn: 0}}, 859: {"": {up: 0, dn: 0}}, 860: {"": {up: 0, dn: 0}}, 861: {"": {up: 0, dn: 0}}, 862: {"": {up: 0, dn: 0}}, 863: {"": {up: 0, dn: 0}}, 864: {"": {up: 0, dn: 0}}, 865: {"": {up: 0, dn: 0}}, 866: {"": {up: 0, dn: 0}}, 867: {"": {up: 0, dn: 0}}, 868: {"": {up: 0, dn: 0}}, 869: {"": {up: 0, dn: 0}}, 870: {"": {up: 0, dn: 0}}, 871: {"": {up: 0, dn: 0}}, 872: {"": {up: 0, dn: 0}}, 873: {"": {up: 0, dn: 0}}, 874: {"": {up: 0, dn: 0}}, 875: {"": {up: 0, dn: 0}}, 876: {"": {up: 0, dn: 0}}, 877: {"": {up: 0, dn: 0}}, 878: {"": {up: 0, dn: 0}}, 879: {"": {up: 0, dn: 0}}, 880: {"": {up: 0, dn: 0}}, 881: {"": {up: 0, dn: 0}}, 882: {"": {up: 0, dn: 0}}, 883: {"": {up: 0, dn: 0}}, 884: {"": {up: 0, dn: 0}}, 885: {"": {up: 0, dn: 0}}, 886: {"": {up: 0, dn: 0}}, 887: {"": {up: 0, dn: 0}}, 888: {"": {up: 0, dn: 0}}, 889: {"": {up: 0, dn: 0}}, 890: {"": {up: 0, dn: 0}}, 891: {"": {up: 0, dn: 0}}, 892: {"": {up: 0, dn: 0}}, 893: {"": {up: 0, dn: 0}}, 894: {"": {up: 0, dn: 0}}, 895: {"": {up: 0, dn: 0}}, 896: {"": {up: 0, dn: 0}}, 897: {"": {up: 0, dn: 0}}, 898: {"": {up: 0, dn: 0}}, 899: {"": {up: 0, dn: 0}}, 900: {"": {up: 0, dn: 0}}, 901: {"": {up: 0, dn: 0}}, 902: {"": {up: 0, dn: 0}}, 903: {"": {up: 0, dn: 0}}, 904: {"": {up: 0, dn: 0}}, 905: {"": {up: 0, dn: 0}}, 906: {"": {up: 0, dn: 0}}, 907: {"": {up: 0, dn: 0}}, 908: {"": {up: 0, dn: 0}}, 909: {"": {up: 0, dn: 0}}, 910: {"": {up: 0, dn: 0}}, 911: {"": {up: 0, dn: 0}}, 912: {"": {up: 0, dn: 0}}, 913: {"": {up: 0, dn: 0}}, 914: {"": {up: 0, dn: 0}}, 915: {"": {up: 0, dn: 0}}, 916: {"": {up: 0, dn: 0}}, 917: {"": {up: 0, dn: 0}}, 918: {"": {up: 0, dn: 0}}, 919: {"": {up: 0, dn: 0}}, 920: {"": {up: 0, dn: 0}}, 921: {"": {up: 0, dn: 0}}, 922: {"": {up: 0, dn: 0}}, 923: {"": {up: 0, dn: 0}}, 924: {"": {up: 0, dn: 0}}, 925: {"": {up: 0, dn: 0}}, 926: {"": {up: 0, dn: 0}}, 927: {"": {up: 0, dn: 0}}, 928: {"": {up: 0, dn: 0}}, 929: {"": {up: 0, dn: 0}}, 930: {"": {up: 0, dn: 0}}, 931: {"": {up: 0, dn: 0}}, 932: {"": {up: 0, dn: 0}}, 933: {"": {up: 0, dn: 0}}, 934: {"": {up: 0, dn: 0}}, 935: {"": {up: 0, dn: 0}}, 936: {"": {up: 0, dn: 0}}, 937: {"": {up: 0, dn: 0}}, 938: {"": {up: 0, dn: 0}}, 939: {"": {up: 0, dn: 0}}, 940: {"": {up: 0, dn: 0}}, 941: {"": {up: 0, dn: 0}}, 942: {"": {up: 0, dn: 0}}, 943: {"": {up: 0, dn: 0}}, 944: {"": {up: 0, dn: 0}}, 945: {"": {up: 0, dn: 0}}, 946: {"": {up: 0, dn: 0}}, 947: {"": {up: 0, dn: 0}}, 948: {"": {up: 0, dn: 0}}, 949: {"": {up: 0, dn: 0}}, 950: {"": {up: 0, dn: 0}}, 951: {"": {up: 0, dn: 0}}, 952: {"": {up: 0, dn: 0}}, 953: {"": {up: 0, dn: 0}}, 954: {"": {up: 0, dn: 0}}, 955: {"": {up: 0, dn: 0}}, 956: {"": {up: 0, dn: 0}}, 957: {"": {up: 0, dn: 0}}, 958: {"": {up: 0, dn: 0}}, 959: {"": {up: 0, dn: 0}}, 960: {"": {up: 0, dn: 0}}, 961: {"": {up: 0, dn: 0}}, 962: {"": {up: 0, dn: 0}}, 963: {"": {up: 0, dn: 0}}, 964: {"": {up: 0, dn: 0}}, 965: {"": {up: 0, dn: 0}}, 966: {"": {up: 0, dn: 0}}, 967: {"": {up: 0, dn: 0}}, 968: {"": {up: 0, dn: 0}}, 969: {"": {up: 0, dn: 0}}, 970: {"": {up: 0, dn: 0}}, 971: {"": {up: 0, dn: 0}}, 972: {"": {up: 0, dn: 0}}, 973: {"": {up: 0, dn: 0}}, 974: {"": {up: 0, dn: 0}}, 975: {"": {up: 0, dn: 0}}, 976: {"": {up: 0, dn: 0}}, 977: {"": {up: 0, dn: 0}}, 978: {"": {up: 0, dn: 0}}, 979: {"": {up: 0, dn: 0}}, 980: {"": {up: 0, dn: 0}}, 981: {"": {up: 0, dn: 0}}, 982: {"": {up: 0, dn: 0}}, 983: {"": {up: 0, dn: 0}}, 984: {"": {up: 0, dn: 0}}, 985: {"": {up: 0, dn: 0}}, 986: {"": {up: 0, dn: 0}}, 987: {"": {up: 0, dn: 0}}, 988: {"": {up: 0, dn: 0}}, 989: {"": {up: 0, dn: 0}}, 990: {"": {up: 0, dn: 0}}, 991: {"": {up: 0, dn: 0}}, 992: {"": {up: 0, dn: 0}}, 993: {"": {up: 0, dn: 0}}, 994: {"": {up: 0, dn: 0}}, 995: {"": {up: 0, dn: 0}}, 996: {"": {up: 0, dn: 0}}, 997: {"": {up: 0, dn: 0}}, 998: {"": {up: 0, dn: 0}}, 999: {"": {up: 0, dn: 0}}}
ErrorTubes=1
LineColor=blue
LineStyle=solid
LineWidth=1.5pt
Name=LOvar
Path=LOvar
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	1.107601e-12	1.615029e-13	2.116440e-13
8.000000e+00	1.000000e+01	4.372346e-05	1.640490e-06	1.298290e-06
1.000000e+01	1.200000e+01	2.665364e-04	9.097700e-06	7.090800e-06
1.200000e+01	1.400000e+01	6.025780e-04	1.849310e-05	1.415450e-05
1.400000e+01	1.600000e+01	9.772488e-04	2.713310e-05	2.430420e-05
1.600000e+01	1.800000e+01	1.352478e-03	3.402200e-05	3.657600e-05
1.800000e+01	2.000000e+01	1.713021e-03	3.967300e-05	4.883200e-05
2.000000e+01	2.200000e+01	2.067468e-03	4.688100e-05	6.150800e-05
2.200000e+01	2.400000e+01	2.427608e-03	5.696900e-05	7.468100e-05
2.400000e+01	2.600000e+01	2.787572e-03	6.658900e-05	8.724200e-05
2.600000e+01	2.800000e+01	3.148510e-03	7.597900e-05	9.948900e-05
2.800000e+01	3.000000e+01	3.526048e-03	8.603300e-05	1.125990e-04
3.000000e+01	3.200000e+01	3.901532e-03	9.569000e-05	1.251870e-04
3.200000e+01	3.400000e+01	4.316870e-03	1.054360e-04	1.378880e-04
3.400000e+01	3.600000e+01	4.739065e-03	1.156750e-04	1.512220e-04
3.600000e+01	3.800000e+01	5.180384e-03	1.264500e-04	1.652500e-04
3.800000e+01	4.000000e+01	5.563616e-03	1.379090e-04	1.801960e-04
4.000000e+01	4.200000e+01	5.845803e-03	1.504140e-04	1.964890e-04
4.200000e+01	4.400000e+01	5.509734e-03	1.645500e-04	2.148990e-04
4.400000e+01	4.600000e+01	3.898879e-03	1.785760e-04	2.331760e-04
4.600000e+01	4.800000e+01	3.004189e-03	1.939620e-04	2.532000e-04
4.800000e+01	5.000000e+01	2.829604e-03	2.080640e-04	2.715130e-04
5.000000e+01	5.200000e+01	2.836758e-03	2.227080e-04	2.905110e-04
5.200000e+01	5.400000e+01	2.918301e-03	2.372740e-04	3.094020e-04
5.400000e+01	5.600000e+01	3.034458e-03	2.517650e-04	3.281530e-04
5.600000e+01	5.800000e+01	3.173231e-03	2.653320e-04	3.456510e-04
5.800000e+01	6.000000e+01	3.343132e-03	2.786400e-04	3.627780e-04
6.000000e+01	6.200000e+01	3.540507e-03	2.903960e-04	3.778430e-04
6.200000e+01	6.400000e+01	3.787282e-03	3.019790e-04	3.926180e-04
6.400000e+01	6.600000e+01	4.109704e-03	3.152300e-04	4.095110e-04
6.600000e+01	6.800000e+01	4.540124e-03	3.268550e-04	4.242000e-04
6.800000e+01	7.000000e+01	5.172586e-03	3.401420e-04	4.408980e-04
7.000000e+01	7.200000e+01	6.165932e-03	3.533630e-04	4.573290e-04
7.200000e+01	7.400000e+01	7.963218e-03	3.693350e-04	4.769830e-04
7.400000e+01	7.600000e+01	1.190666e-02	3.917100e-04	5.042800e-04
7.600000e+01	7.800000e+01	2.396764e-02	4.290200e-04	5.493700e-04
7.800000e+01	8.000000e+01	9.067387e-02	1.035620e-03	6.165100e-04
8.000000e+01	8.200000e+01	1.359286e-01	1.354000e-03	6.941000e-04
8.200000e+01	8.400000e+01	2.876794e-02	2.379900e-04	3.215400e-04
8.400000e+01	8.600000e+01	1.061964e-02	2.833200e-04	3.759200e-04
8.600000e+01	8.800000e+01	6.254776e-03	3.066800e-04	4.040900e-04
8.800000e+01	9.000000e+01	4.640997e-03	3.203430e-04	4.205380e-04
9.000000e+01	9.200000e+01	3.894905e-03	3.295560e-04	4.315960e-04
9.200000e+01	9.400000e+01	3.500381e-03	3.360700e-04	4.393710e-04
9.400000e+01	9.600000e+01	3.283278e-03	3.418560e-04	4.463710e-04
9.600000e+01	9.800000e+01	3.144876e-03	3.452080e-04	4.502610e-04
9.800000e+01	1.000000e+02	3.045706e-03	3.474860e-04	4.528210e-04
1.000000e+02	1.020000e+02	2.986307e-03	3.494730e-04	4.550720e-04
1.020000e+02	1.040000e+02	2.950405e-03	3.513300e-04	4.571490e-04
1.040000e+02	1.060000e+02	2.915717e-03	3.520400e-04	4.577840e-04
1.060000e+02	1.080000e+02	2.891834e-03	3.529350e-04	4.586820e-04
1.080000e+02	1.100000e+02	2.871807e-03	3.533430e-04	4.583600e-04
1.100000e+02	1.120000e+02	2.856432e-03	3.537000e-04	4.579030e-04
1.120000e+02	1.140000e+02	2.840630e-03	3.535980e-04	4.569640e-04
1.140000e+02	1.160000e+02	2.828795e-03	3.533490e-04	4.557070e-04
1.160000e+02	1.180000e+02	2.814611e-03	3.531840e-04	4.545750e-04
1.180000e+02	1.200000e+02	2.797999e-03	3.522520e-04	4.524190e-04
1.200000e+02	1.220000e+02	2.792617e-03	3.521670e-04	4.512170e-04
1.220000e+02	1.240000e+02	2.777953e-03	3.513010e-04	4.491690e-04
1.240000e+02	1.260000e+02	2.764489e-03	3.499760e-04	4.465980e-04
1.260000e+02	1.280000e+02	2.751859e-03	3.487130e-04	4.441700e-04
1.280000e+02	1.300000e+02	2.748289e-03	3.483700e-04	4.425480e-04
1.300000e+02	1.320000e+02	2.731984e-03	3.468060e-04	4.398510e-04
1.320000e+02	1.340000e+02	2.723807e-03	3.458800e-04	4.376260e-04
1.340000e+02	1.360000e+02	2.708306e-03	3.439080e-04	4.342380e-04
1.360000e+02	1.380000e+02	2.695313e-03	3.422290e-04	4.313390e-04
1.380000e+02	1.400000e+02	2.678530e-03	3.401840e-04	4.279470e-04
1.400000e+02	1.420000e+02	2.665241e-03	3.388790e-04	4.255390e-04
1.420000e+02	1.440000e+02	2.652537e-03	3.374290e-04	4.237560e-04
1.440000e+02	1.460000e+02	2.634786e-03	3.350670e-04	4.207790e-04
1.460000e+02	1.480000e+02	2.624678e-03	3.331880e-04	4.184090e-04
1.480000e+02	1.500000e+02	2.607379e-03	3.307650e-04	4.153350e-04
1.500000e+02	1.520000e+02	2.587727e-03	3.286290e-04	4.126990e-04
1.520000e+02	1.540000e+02	2.577935e-03	3.271310e-04	4.108110e-04
1.540000e+02	1.560000e+02	2.561704e-03	3.247230e-04	4.077900e-04
1.560000e+02	1.580000e+02	2.544984e-03	3.226160e-04	4.051510e-04
1.580000e+02	1.600000e+02	2.530382e-03	3.210580e-04	4.032120e-04
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+02	2.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.020000e+02	2.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+02	2.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.060000e+02	2.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.080000e+02	2.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+02	2.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.120000e+02	2.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.140000e+02	2.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+02	2.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.180000e+02	2.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+02	2.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+02	2.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.240000e+02	2.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.260000e+02	2.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+02	2.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+02	2.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.320000e+02	2.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+02	2.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.360000e+02	2.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.380000e+02	2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	2.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.420000e+02	2.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.440000e+02	2.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+02	2.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.480000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+02	2.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.540000e+02	2.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.560000e+02	2.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+02	2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	2.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.620000e+02	2.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+02	2.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.660000e+02	2.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.720000e+02	2.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.740000e+02	2.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+02	2.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.780000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	2.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+02	2.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.840000e+02	2.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.860000e+02	2.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	2.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.920000e+02	2.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+02	2.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.960000e+02	2.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.980000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+02	3.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+02	3.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.040000e+02	3.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.060000e+02	3.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.080000e+02	3.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+02	3.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.120000e+02	3.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.140000e+02	3.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.160000e+02	3.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.180000e+02	3.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+02	3.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+02	3.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.240000e+02	3.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.260000e+02	3.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.280000e+02	3.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+02	3.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.320000e+02	3.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.340000e+02	3.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+02	3.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.380000e+02	3.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+02	3.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.420000e+02	3.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.440000e+02	3.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.460000e+02	3.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.480000e+02	3.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+02	3.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.520000e+02	3.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.540000e+02	3.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.560000e+02	3.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.580000e+02	3.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+02	3.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.620000e+02	3.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.640000e+02	3.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.660000e+02	3.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.680000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+02	3.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.720000e+02	3.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.740000e+02	3.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.760000e+02	3.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.780000e+02	3.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+02	3.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.820000e+02	3.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.840000e+02	3.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.860000e+02	3.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.880000e+02	3.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+02	3.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.920000e+02	3.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.940000e+02	3.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.960000e+02	3.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+02	4.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+02	4.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.020000e+02	4.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.040000e+02	4.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.060000e+02	4.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.080000e+02	4.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+02	4.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+02	4.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.140000e+02	4.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.160000e+02	4.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.180000e+02	4.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+02	4.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+02	4.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.240000e+02	4.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.260000e+02	4.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.280000e+02	4.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+02	4.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+02	4.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+02	4.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+02	4.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.380000e+02	4.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+02	4.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+02	4.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+02	4.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+02	4.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+02	4.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+02	4.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+02	4.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+02	4.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+02	4.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+02	4.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+02	4.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+02	4.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+02	4.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+02	4.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+02	4.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+02	4.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+02	4.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+02	4.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+02	4.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+02	4.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+02	4.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+02	4.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+02	4.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+02	4.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+02	4.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+02	4.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+02	4.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+02	4.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+02	4.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+02	5.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+02	5.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+02	5.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+02	5.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+02	5.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+02	5.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+02	5.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+02	5.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+02	5.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+02	5.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+02	5.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+02	5.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+02	5.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+02	5.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+02	5.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+02	5.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+02	5.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+02	5.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+02	5.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+02	5.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+02	5.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+02	5.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+02	5.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+02	5.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+02	5.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+02	5.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+02	5.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+02	5.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+02	5.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+02	5.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+02	5.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+02	5.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+02	5.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+02	5.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+02	5.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+02	5.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+02	5.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+02	5.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+02	5.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+02	5.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+02	5.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+02	5.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+02	5.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+02	5.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+02	5.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+02	5.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+02	5.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+02	5.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+02	6.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+02	6.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+02	6.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+02	6.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+02	6.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+02	6.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+02	6.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+02	6.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+02	6.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+02	6.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+02	6.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+02	6.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+02	6.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+02	6.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+02	6.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+02	6.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+02	6.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+02	6.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+02	6.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+02	6.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+02	6.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+02	6.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+02	6.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+02	6.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+02	6.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+02	6.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+02	6.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+02	6.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+02	6.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+02	6.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+02	6.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+02	6.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+02	6.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+02	6.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+02	6.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+02	6.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+02	6.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+02	6.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+02	6.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+02	6.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+02	6.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+02	6.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+02	6.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+02	6.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+02	6.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+02	6.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+02	6.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+02	6.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+02	6.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+02	6.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+02	7.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+02	7.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+02	7.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+02	7.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+02	7.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+02	7.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+02	7.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+02	7.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+02	7.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+02	7.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+02	7.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+02	7.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+02	7.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+02	7.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+02	7.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+02	7.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+02	7.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+02	7.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+02	7.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+02	7.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+02	7.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+02	7.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+02	7.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+02	7.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+02	7.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+02	7.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+02	7.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+02	7.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+02	7.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+02	7.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+02	7.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+02	7.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+02	7.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+02	7.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+02	7.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+02	7.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+02	7.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+02	7.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+02	7.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+02	7.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+02	7.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+02	7.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+02	7.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+02	7.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+02	7.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+02	7.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+02	7.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+02	7.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+02	7.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+02	7.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+02	8.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+02	8.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+02	8.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+02	8.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+02	8.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+02	8.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+02	8.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+02	8.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+02	8.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+02	8.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+02	8.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+02	8.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+02	8.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+02	8.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+02	8.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+02	8.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+02	8.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+02	8.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+02	8.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+02	8.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+02	8.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+02	8.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+02	8.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+02	8.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+02	8.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+02	8.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+02	8.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+02	8.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+02	8.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+02	8.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+02	8.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+02	8.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+02	8.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+02	8.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+02	8.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+02	8.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+02	8.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+02	8.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+02	8.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+02	8.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+02	8.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+02	8.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+02	8.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+02	8.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+02	8.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+02	8.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+02	8.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+02	8.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+02	8.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+02	8.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+02	9.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+02	9.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+02	9.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+02	9.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+02	9.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+02	9.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+02	9.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+02	9.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+02	9.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+02	9.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+02	9.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+02	9.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+02	9.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+02	9.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+02	9.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+02	9.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+02	9.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+02	9.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+02	9.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+02	9.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+02	9.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+02	9.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+02	9.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+02	9.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+02	9.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+02	9.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+02	9.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+02	9.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+02	9.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+02	9.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+02	9.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+02	9.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+02	9.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+02	9.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+02	9.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+02	9.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+02	9.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+02	9.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+02	9.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+02	9.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+02	9.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+02	9.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+02	9.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+02	9.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+02	9.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+02	9.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+02	9.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+02	9.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+02	9.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+02	9.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+03	1.002000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+03	1.004000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+03	1.006000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+03	1.008000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+03	1.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+03	1.012000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+03	1.014000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+03	1.016000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+03	1.018000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+03	1.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+03	1.022000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+03	1.024000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+03	1.026000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+03	1.028000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+03	1.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+03	1.032000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+03	1.034000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+03	1.036000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+03	1.038000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+03	1.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+03	1.042000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+03	1.044000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+03	1.046000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+03	1.048000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+03	1.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+03	1.052000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+03	1.054000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+03	1.056000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+03	1.058000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+03	1.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+03	1.062000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+03	1.064000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+03	1.066000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+03	1.068000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+03	1.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+03	1.072000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+03	1.074000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+03	1.076000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+03	1.078000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+03	1.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+03	1.082000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+03	1.084000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+03	1.086000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+03	1.088000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+03	1.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+03	1.092000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+03	1.094000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+03	1.096000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+03	1.098000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+03	1.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+03	1.102000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+03	1.104000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+03	1.106000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+03	1.108000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+03	1.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+03	1.112000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+03	1.114000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+03	1.116000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+03	1.118000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+03	1.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+03	1.122000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+03	1.124000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+03	1.126000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+03	1.128000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+03	1.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+03	1.132000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+03	1.134000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+03	1.136000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+03	1.138000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+03	1.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+03	1.142000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+03	1.144000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+03	1.146000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+03	1.148000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+03	1.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+03	1.152000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+03	1.154000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+03	1.156000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+03	1.158000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+03	1.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+03	1.162000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+03	1.164000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+03	1.166000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+03	1.168000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+03	1.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+03	1.172000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+03	1.174000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+03	1.176000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+03	1.178000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+03	1.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+03	1.182000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+03	1.184000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+03	1.186000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+03	1.188000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+03	1.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+03	1.192000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+03	1.194000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+03	1.196000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+03	1.198000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+03	1.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+03	1.202000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+03	1.204000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+03	1.206000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+03	1.208000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+03	1.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+03	1.212000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+03	1.214000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+03	1.216000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+03	1.218000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+03	1.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+03	1.222000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+03	1.224000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+03	1.226000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+03	1.228000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+03	1.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+03	1.232000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+03	1.234000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+03	1.236000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+03	1.238000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+03	1.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+03	1.242000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+03	1.244000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+03	1.246000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+03	1.248000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+03	1.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+03	1.252000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+03	1.254000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+03	1.256000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+03	1.258000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+03	1.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+03	1.262000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+03	1.264000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+03	1.266000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+03	1.268000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+03	1.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+03	1.272000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+03	1.274000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+03	1.276000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+03	1.278000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+03	1.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+03	1.282000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+03	1.284000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+03	1.286000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+03	1.288000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+03	1.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+03	1.292000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+03	1.294000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+03	1.296000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+03	1.298000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+03	1.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+03	1.302000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.302000e+03	1.304000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.304000e+03	1.306000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.306000e+03	1.308000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.308000e+03	1.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.310000e+03	1.312000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.312000e+03	1.314000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.314000e+03	1.316000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.316000e+03	1.318000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.318000e+03	1.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.320000e+03	1.322000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.322000e+03	1.324000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.324000e+03	1.326000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.326000e+03	1.328000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.328000e+03	1.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.330000e+03	1.332000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.332000e+03	1.334000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.334000e+03	1.336000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.336000e+03	1.338000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.338000e+03	1.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.340000e+03	1.342000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.342000e+03	1.344000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.344000e+03	1.346000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.346000e+03	1.348000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.348000e+03	1.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.350000e+03	1.352000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.352000e+03	1.354000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.354000e+03	1.356000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.356000e+03	1.358000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.358000e+03	1.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+03	1.362000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.362000e+03	1.364000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.364000e+03	1.366000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.366000e+03	1.368000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.368000e+03	1.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.370000e+03	1.372000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.372000e+03	1.374000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.374000e+03	1.376000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.376000e+03	1.378000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.378000e+03	1.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+03	1.382000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.382000e+03	1.384000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.384000e+03	1.386000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.386000e+03	1.388000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.388000e+03	1.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.390000e+03	1.392000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.392000e+03	1.394000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.394000e+03	1.396000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.396000e+03	1.398000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.398000e+03	1.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+03	1.402000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.402000e+03	1.404000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.404000e+03	1.406000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.406000e+03	1.408000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.408000e+03	1.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.410000e+03	1.412000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.412000e+03	1.414000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.414000e+03	1.416000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.416000e+03	1.418000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.418000e+03	1.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.420000e+03	1.422000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.422000e+03	1.424000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.424000e+03	1.426000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.426000e+03	1.428000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.428000e+03	1.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.430000e+03	1.432000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.432000e+03	1.434000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.434000e+03	1.436000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.436000e+03	1.438000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.438000e+03	1.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+03	1.442000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.442000e+03	1.444000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.444000e+03	1.446000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.446000e+03	1.448000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.448000e+03	1.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.450000e+03	1.452000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.452000e+03	1.454000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.454000e+03	1.456000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.456000e+03	1.458000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.458000e+03	1.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.460000e+03	1.462000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.462000e+03	1.464000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.464000e+03	1.466000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.466000e+03	1.468000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.468000e+03	1.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.470000e+03	1.472000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.472000e+03	1.474000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.474000e+03	1.476000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.476000e+03	1.478000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.478000e+03	1.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.480000e+03	1.482000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.482000e+03	1.484000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.484000e+03	1.486000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.486000e+03	1.488000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.488000e+03	1.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.490000e+03	1.492000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.492000e+03	1.494000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.494000e+03	1.496000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.496000e+03	1.498000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.498000e+03	1.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+03	1.502000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.502000e+03	1.504000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.504000e+03	1.506000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.506000e+03	1.508000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.508000e+03	1.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.510000e+03	1.512000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.512000e+03	1.514000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.514000e+03	1.516000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.516000e+03	1.518000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.518000e+03	1.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+03	1.522000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.522000e+03	1.524000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.524000e+03	1.526000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.526000e+03	1.528000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.528000e+03	1.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.530000e+03	1.532000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.532000e+03	1.534000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.534000e+03	1.536000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.536000e+03	1.538000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.538000e+03	1.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+03	1.542000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.542000e+03	1.544000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.544000e+03	1.546000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.546000e+03	1.548000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.548000e+03	1.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.550000e+03	1.552000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.552000e+03	1.554000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.554000e+03	1.556000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.556000e+03	1.558000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.558000e+03	1.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+03	1.562000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.562000e+03	1.564000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.564000e+03	1.566000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.566000e+03	1.568000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.568000e+03	1.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.570000e+03	1.572000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.572000e+03	1.574000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.574000e+03	1.576000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.576000e+03	1.578000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.578000e+03	1.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e+03	1.582000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.582000e+03	1.584000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.584000e+03	1.586000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.586000e+03	1.588000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.588000e+03	1.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.590000e+03	1.592000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.592000e+03	1.594000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.594000e+03	1.596000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.596000e+03	1.598000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.598000e+03	1.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+03	1.602000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.602000e+03	1.604000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.604000e+03	1.606000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.606000e+03	1.608000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.608000e+03	1.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.610000e+03	1.612000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.612000e+03	1.614000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.614000e+03	1.616000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.616000e+03	1.618000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.618000e+03	1.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+03	1.622000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.622000e+03	1.624000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.624000e+03	1.626000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.626000e+03	1.628000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.628000e+03	1.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.630000e+03	1.632000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.632000e+03	1.634000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.634000e+03	1.636000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.636000e+03	1.638000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.638000e+03	1.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+03	1.642000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.642000e+03	1.644000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.644000e+03	1.646000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.646000e+03	1.648000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.648000e+03	1.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.650000e+03	1.652000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.652000e+03	1.654000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.654000e+03	1.656000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.656000e+03	1.658000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.658000e+03	1.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+03	1.662000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.662000e+03	1.664000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.664000e+03	1.666000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.666000e+03	1.668000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.668000e+03	1.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.670000e+03	1.672000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.672000e+03	1.674000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.674000e+03	1.676000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.676000e+03	1.678000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.678000e+03	1.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+03	1.682000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.682000e+03	1.684000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.684000e+03	1.686000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.686000e+03	1.688000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.688000e+03	1.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.690000e+03	1.692000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.692000e+03	1.694000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.694000e+03	1.696000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.696000e+03	1.698000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.698000e+03	1.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+03	1.702000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.702000e+03	1.704000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.704000e+03	1.706000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.706000e+03	1.708000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.708000e+03	1.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.710000e+03	1.712000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.712000e+03	1.714000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.714000e+03	1.716000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.716000e+03	1.718000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.718000e+03	1.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+03	1.722000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.722000e+03	1.724000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.724000e+03	1.726000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.726000e+03	1.728000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.728000e+03	1.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.730000e+03	1.732000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.732000e+03	1.734000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.734000e+03	1.736000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.736000e+03	1.738000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.738000e+03	1.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+03	1.742000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.742000e+03	1.744000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.744000e+03	1.746000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.746000e+03	1.748000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.748000e+03	1.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.750000e+03	1.752000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.752000e+03	1.754000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.754000e+03	1.756000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.756000e+03	1.758000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.758000e+03	1.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+03	1.762000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.762000e+03	1.764000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.764000e+03	1.766000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.766000e+03	1.768000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.768000e+03	1.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.770000e+03	1.772000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.772000e+03	1.774000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.774000e+03	1.776000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.776000e+03	1.778000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.778000e+03	1.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+03	1.782000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.782000e+03	1.784000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.784000e+03	1.786000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.786000e+03	1.788000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.788000e+03	1.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.790000e+03	1.792000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.792000e+03	1.794000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.794000e+03	1.796000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.796000e+03	1.798000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.798000e+03	1.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+03	1.802000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.802000e+03	1.804000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.804000e+03	1.806000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.806000e+03	1.808000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.808000e+03	1.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.810000e+03	1.812000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.812000e+03	1.814000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.814000e+03	1.816000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.816000e+03	1.818000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.818000e+03	1.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+03	1.822000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.822000e+03	1.824000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.824000e+03	1.826000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.826000e+03	1.828000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.828000e+03	1.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.830000e+03	1.832000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.832000e+03	1.834000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.834000e+03	1.836000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.836000e+03	1.838000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.838000e+03	1.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+03	1.842000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.842000e+03	1.844000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.844000e+03	1.846000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.846000e+03	1.848000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.848000e+03	1.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+03	1.852000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.852000e+03	1.854000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.854000e+03	1.856000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.856000e+03	1.858000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.858000e+03	1.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+03	1.862000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.862000e+03	1.864000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.864000e+03	1.866000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.866000e+03	1.868000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.868000e+03	1.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.870000e+03	1.872000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.872000e+03	1.874000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.874000e+03	1.876000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.876000e+03	1.878000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.878000e+03	1.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+03	1.882000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.882000e+03	1.884000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.884000e+03	1.886000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.886000e+03	1.888000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.888000e+03	1.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.890000e+03	1.892000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.892000e+03	1.894000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.894000e+03	1.896000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.896000e+03	1.898000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.898000e+03	1.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+03	1.902000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.902000e+03	1.904000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.904000e+03	1.906000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.906000e+03	1.908000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.908000e+03	1.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.910000e+03	1.912000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.912000e+03	1.914000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.914000e+03	1.916000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.916000e+03	1.918000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.918000e+03	1.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+03	1.922000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.922000e+03	1.924000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.924000e+03	1.926000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.926000e+03	1.928000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.928000e+03	1.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.930000e+03	1.932000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.932000e+03	1.934000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.934000e+03	1.936000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.936000e+03	1.938000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.938000e+03	1.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+03	1.942000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.942000e+03	1.944000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.944000e+03	1.946000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.946000e+03	1.948000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.948000e+03	1.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.950000e+03	1.952000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.952000e+03	1.954000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.954000e+03	1.956000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.956000e+03	1.958000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.958000e+03	1.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+03	1.962000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.962000e+03	1.964000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.964000e+03	1.966000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.966000e+03	1.968000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.968000e+03	1.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+03	1.972000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.972000e+03	1.974000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.974000e+03	1.976000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.976000e+03	1.978000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.978000e+03	1.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+03	1.982000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.982000e+03	1.984000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.984000e+03	1.986000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.986000e+03	1.988000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.988000e+03	1.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+03	1.992000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.992000e+03	1.994000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.994000e+03	1.996000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.996000e+03	1.998000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.998000e+03	2.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLOvar
ErrorBandColor=red
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 0, dn: 0}}, 2: {"": {up: 0, dn: 0}}, 3: {"": {up: 1.49138e-13, dn: 1.432459000000001e-13}}, 4: {"": {up: 7.693629999999999e-06, dn: 5.762249999999994e-06}}, 5: {"": {up: 5.492669999999998e-05, dn: 4.262510000000005e-05}}, 6: {"": {up: 0.000107247, dn: 8.345900000000014e-05}}, 7: {"": {up: 0.000205191, dn: 0.000160552}}, 8: {"": {up: 0.0002668779999999999, dn: 0.0002102430000000001}}, 9: {"": {up: 0.0003214189999999999, dn: 0.0002541220000000003}}, 10: {"": {up: 0.0003667419999999998, dn: 0.0002905240000000003}}, 11: {"": {up: 0.0004284120000000004, dn: 0.0003406689999999992}}, 12: {"": {up: 0.000463265, dn: 0.0003683899999999997}}, 13: {"": {up: 0.0004645470000000001, dn: 0.0003717629999999998}}, 14: {"": {up: 0.0005045279999999997, dn: 0.000401846}}, 15: {"": {up: 0.0005341320000000005, dn: 0.0004281119999999996}}, 16: {"": {up: 0.0005363319999999996, dn: 0.0004295600000000007}}, 17: {"": {up: 0.0005792239999999997, dn: 0.0004673170000000001}}, 18: {"": {up: 0.0005609100000000013, dn: 0.0004509299999999996}}, 19: {"": {up: 0.0005329239999999989, dn: 0.000430090000000001}}, 20: {"": {up: 0.0005510240000000007, dn: 0.0004439099999999988}}, 21: {"": {up: 0.0005748030000000005, dn: 0.0004640909999999998}}, 22: {"": {up: 0.0007028799999999995, dn: 0.0005744979999999997}}, 23: {"": {up: 0.0007907890000000001, dn: 0.0006535750000000009}}, 24: {"": {up: 0.0008889380000000006, dn: 0.0007304869999999984}}, 25: {"": {up: 0.0009860449999999996, dn: 0.0008100420000000004}}, 26: {"": {up: 0.0009943139999999996, dn: 0.0008242600000000003}}, 27: {"": {up: 0.001065470000000001, dn: 0.0008836339999999995}}, 28: {"": {up: 0.001156549999999999, dn: 0.000956160000000001}}, 29: {"": {up: 0.001212139999999999, dn: 0.00101066}}, 30: {"": {up: 0.00131761, dn: 0.00109272}}, 31: {"": {up: 0.0014178, dn: 0.001181040000000001}}, 32: {"": {up: 0.00146016, dn: 0.001223999999999999}}, 33: {"": {up: 0.001663399999999999, dn: 0.001386470000000001}}, 34: {"": {up: 0.001804750000000001, dn: 0.001509959999999998}}, 35: {"": {up: 0.001982119999999997, dn: 0.00165995}}, 36: {"": {up: 0.002256349999999997, dn: 0.00189278}}, 37: {"": {up: 0.002630379999999995, dn: 0.002209280000000001}}, 38: {"": {up: 0.003013749999999996, dn: 0.002534870000000002}}, 39: {"": {up: 0.001771250000000002, dn: 0.001755469999999995}}, 40: {"": {up: 0.008822719999999996, dn: 0.009664580000000001}}, 41: {"": {up: 0.0009569399999999999, dn: 0.0009624899999999999}}, 42: {"": {up: 0.0004693000000000006, dn: 0.0003979099999999996}}, 43: {"": {up: 0.0007195300000000012, dn: 0.0006118689999999993}}, 44: {"": {up: 0.0008190869999999996, dn: 0.0006965030000000011}}, 45: {"": {up: 0.0008505200000000004, dn: 0.0007270330000000002}}, 46: {"": {up: 0.0008813580000000005, dn: 0.0007486420000000008}}, 47: {"": {up: 0.0008316210000000011, dn: 0.000719819}}, 48: {"": {up: 0.0008199079999999994, dn: 0.0007117460000000001}}, 49: {"": {up: 0.0008233909999999997, dn: 0.0007161049999999999}}, 50: {"": {up: 0.0008222779999999992, dn: 0.0007111069999999999}}, 51: {"": {up: 0.0008218770000000004, dn: 0.0007124900000000005}}, 52: {"": {up: 0.0007636209999999999, dn: 0.000670693}}, 53: {"": {up: 0.0008270059999999999, dn: 0.0007161010000000002}}, 54: {"": {up: 0.0007599930000000005, dn: 0.0006694379999999996}}, 55: {"": {up: 0.0007890840000000007, dn: 0.0006851540000000003}}, 56: {"": {up: 0.000782002999999999, dn: 0.0006789860000000003}}, 57: {"": {up: 0.000729398, dn: 0.0006422119999999996}}, 58: {"": {up: 0.000748622, dn: 0.0006542729999999995}}, 59: {"": {up: 0.0007427390000000001, dn: 0.0006471109999999997}}, 60: {"": {up: 0.000726857, dn: 0.0006353599999999997}}, 61: {"": {up: 0.0007472830000000005, dn: 0.000651754}}, 62: {"": {up: 0.0006977770000000001, dn: 0.0006130169999999996}}, 63: {"": {up: 0.0007321689999999995, dn: 0.0006318960000000007}}, 64: {"": {up: 0.0006851769999999995, dn: 0.0006013609999999999}}, 65: {"": {up: 0.0006699289999999997, dn: 0.0005946610000000007}}, 66: {"": {up: 0.0006991610000000002, dn: 0.0006079969999999999}}, 67: {"": {up: 0.0006632039999999997, dn: 0.0005832110000000001}}, 68: {"": {up: 0.0006283950000000003, dn: 0.0005570789999999994}}, 69: {"": {up: 0.0006290500000000008, dn: 0.0005559439999999992}}, 70: {"": {up: 0.0006779389999999998, dn: 0.0005891080000000005}}, 71: {"": {up: 0.0006239749999999997, dn: 0.0005492250000000004}}, 72: {"": {up: 0.0006570289999999999, dn: 0.0005703370000000006}}, 73: {"": {up: 0.0005664749999999994, dn: 0.000507703}}, 74: {"": {up: 0.000625151, dn: 0.0005504199999999994}}, 75: {"": {up: 0.0005806440000000008, dn: 0.0005143739999999997}}, 76: {"": {up: 0.0005936159999999999, dn: 0.0005215970000000004}}, 77: {"": {up: 0.000576493, dn: 0.0005081419999999996}}, 78: {"": {up: 0.0006010820000000002, dn: 0.0005255099999999999}}, 79: {"": {up: 0.0005716769999999996, dn: 0.0005028419999999999}}, 80: {"": {up: 4.551769999999999e-07, dn: 3.359349999999999e-07}}, 81: {"": {up: 4.260869999999999e-07, dn: 3.18677e-07}}, 82: {"": {up: 4.275509999999996e-07, dn: 3.26678e-07}}, 83: {"": {up: 4.967349999999997e-07, dn: 3.71324e-07}}, 84: {"": {up: 5.449180000000001e-07, dn: 3.9937e-07}}, 85: {"": {up: 4.358709999999998e-07, dn: 3.37869e-07}}, 86: {"": {up: 5.256280000000005e-07, dn: 4.033049999999995e-07}}, 87: {"": {up: 5.04739e-07, dn: 3.74564e-07}}, 88: {"": {up: 4.43521e-07, dn: 3.367689999999997e-07}}, 89: {"": {up: 4.616860000000002e-07, dn: 3.413200000000001e-07}}, 90: {"": {up: 4.76744e-07, dn: 3.583259999999999e-07}}, 91: {"": {up: 4.352620000000001e-07, dn: 3.297609999999998e-07}}, 92: {"": {up: 4.575030000000001e-07, dn: 3.45021e-07}}, 93: {"": {up: 5.58667e-07, dn: 4.098879999999998e-07}}, 94: {"": {up: 4.354590000000002e-07, dn: 3.26915e-07}}, 95: {"": {up: 4.967569999999995e-07, dn: 3.739380000000001e-07}}, 96: {"": {up: 4.714019999999999e-07, dn: 3.533460000000001e-07}}, 97: {"": {up: 7.426149999999997e-07, dn: 5.376810000000001e-07}}, 98: {"": {up: 6.696900000000003e-07, dn: 4.911869999999999e-07}}, 99: {"": {up: 4.548390000000003e-07, dn: 3.534179999999999e-07}}, 100: {"": {up: 5.247170000000001e-07, dn: 3.911369999999999e-07}}, 101: {"": {up: 4.976780000000002e-07, dn: 3.720480000000001e-07}}, 102: {"": {up: 5.103879999999999e-07, dn: 3.813250000000001e-07}}, 103: {"": {up: 6.755889999999998e-07, dn: 5.117770000000003e-07}}, 104: {"": {up: 4.998620000000003e-07, dn: 3.758610000000001e-07}}, 105: {"": {up: 4.79715e-07, dn: 3.640900000000002e-07}}, 106: {"": {up: 5.41117e-07, dn: 3.98542e-07}}, 107: {"": {up: 4.275670000000001e-07, dn: 3.22897e-07}}, 108: {"": {up: 5.322050000000001e-07, dn: 3.99749e-07}}, 109: {"": {up: 6.345389999999996e-07, dn: 4.821410000000001e-07}}, 110: {"": {up: 4.661839999999999e-07, dn: 3.51702e-07}}, 111: {"": {up: 5.556350000000001e-07, dn: 4.223319999999998e-07}}, 112: {"": {up: 4.396929999999998e-07, dn: 3.332800000000001e-07}}, 113: {"": {up: 6.853360000000002e-07, dn: 5.041549999999996e-07}}, 114: {"": {up: 4.79998e-07, dn: 3.617760000000003e-07}}, 115: {"": {up: 8.018569999999998e-07, dn: 6.147269999999999e-07}}, 116: {"": {up: 5.352129999999997e-07, dn: 4.088420000000001e-07}}, 117: {"": {up: 4.922619999999997e-07, dn: 3.680620000000001e-07}}, 118: {"": {up: 4.165290000000003e-07, dn: 3.16895e-07}}, 119: {"": {up: 5.384869999999999e-07, dn: 4.025500000000001e-07}}, 120: {"": {up: 5.047609999999998e-07, dn: 3.748659999999999e-07}}, 121: {"": {up: 6.875600000000002e-07, dn: 5.071050000000001e-07}}, 122: {"": {up: 5.128279999999999e-07, dn: 3.89244e-07}}, 123: {"": {up: 5.48702e-07, dn: 4.186699999999999e-07}}, 124: {"": {up: 4.370159999999998e-07, dn: 3.3237e-07}}, 125: {"": {up: 4.669849999999997e-07, dn: 3.446710000000001e-07}}, 126: {"": {up: 4.66533e-07, dn: 3.539289999999999e-07}}, 127: {"": {up: 6.238069999999998e-07, dn: 4.857379999999996e-07}}, 128: {"": {up: 5.393460000000001e-07, dn: 4.089320000000001e-07}}, 129: {"": {up: 6.117080000000002e-07, dn: 4.454490000000003e-07}}, 130: {"": {up: 4.943120000000004e-07, dn: 3.767779999999997e-07}}, 131: {"": {up: 5.841930000000003e-07, dn: 4.31622e-07}}, 132: {"": {up: 6.169379999999998e-07, dn: 4.52495e-07}}, 133: {"": {up: 5.258499999999998e-07, dn: 3.889070000000002e-07}}, 134: {"": {up: 7.549499999999994e-07, dn: 5.586750000000002e-07}}, 135: {"": {up: 4.45292e-07, dn: 3.35921e-07}}, 136: {"": {up: 5.467210000000001e-07, dn: 4.07603e-07}}, 137: {"": {up: 6.910560000000001e-07, dn: 5.038820000000003e-07}}, 138: {"": {up: 4.824160000000003e-07, dn: 3.66954e-07}}, 139: {"": {up: 4.85435e-07, dn: 3.623980000000001e-07}}, 140: {"": {up: 5.748960000000001e-07, dn: 4.176540000000003e-07}}, 141: {"": {up: 4.161940000000002e-07, dn: 3.152129999999997e-07}}, 142: {"": {up: 5.427690000000003e-07, dn: 4.00545e-07}}, 143: {"": {up: 5.073569999999999e-07, dn: 3.82142e-07}}, 144: {"": {up: 5.642960000000001e-07, dn: 4.150509999999998e-07}}, 145: {"": {up: 4.946349999999998e-07, dn: 3.756920000000003e-07}}, 146: {"": {up: 4.790820000000001e-07, dn: 3.611889999999999e-07}}, 147: {"": {up: 5.074279999999999e-07, dn: 3.8214e-07}}, 148: {"": {up: 5.044670000000001e-07, dn: 3.822329999999998e-07}}, 149: {"": {up: 5.012750000000001e-07, dn: 3.810719999999997e-07}}, 150: {"": {up: 4.601919999999996e-07, dn: 3.491710000000002e-07}}, 151: {"": {up: 4.905589999999999e-07, dn: 3.622609999999999e-07}}, 152: {"": {up: 4.855120000000002e-07, dn: 3.650939999999999e-07}}, 153: {"": {up: 4.682609999999998e-07, dn: 3.473259999999999e-07}}, 154: {"": {up: 5.370070000000001e-07, dn: 4.022350000000001e-07}}, 155: {"": {up: 5.513330000000004e-07, dn: 4.202669999999997e-07}}, 156: {"": {up: 5.12945e-07, dn: 3.813859999999999e-07}}, 157: {"": {up: 4.748749999999998e-07, dn: 3.580490000000001e-07}}, 158: {"": {up: 5.001679999999999e-07, dn: 3.810620000000003e-07}}, 159: {"": {up: 4.51513e-07, dn: 3.38462e-07}}, 160: {"": {up: 6.546140000000004e-07, dn: 4.69106e-07}}, 161: {"": {up: 4.587649999999998e-07, dn: 3.491510000000001e-07}}, 162: {"": {up: 5.09571e-07, dn: 3.85879e-07}}, 163: {"": {up: 4.786430000000001e-07, dn: 3.585259999999999e-07}}, 164: {"": {up: 5.767149999999997e-07, dn: 4.368650000000001e-07}}, 165: {"": {up: 4.561000000000002e-07, dn: 3.44428e-07}}, 166: {"": {up: 4.229330000000001e-07, dn: 3.163499999999999e-07}}, 167: {"": {up: 4.490330000000001e-07, dn: 3.3191e-07}}, 168: {"": {up: 4.542049999999997e-07, dn: 3.403130000000001e-07}}, 169: {"": {up: 3.659710000000002e-07, dn: 2.831849999999999e-07}}, 170: {"": {up: 4.574409999999997e-07, dn: 3.391110000000004e-07}}, 171: {"": {up: 5.252249999999997e-07, dn: 3.936520000000001e-07}}, 172: {"": {up: 4.110930000000002e-07, dn: 3.102779999999996e-07}}, 173: {"": {up: 4.635410000000004e-07, dn: 3.442539999999998e-07}}, 174: {"": {up: 4.89788e-07, dn: 3.766389999999999e-07}}, 175: {"": {up: 5.058170000000001e-07, dn: 3.814739999999998e-07}}, 176: {"": {up: 4.634179999999997e-07, dn: 3.505030000000002e-07}}, 177: {"": {up: 5.708900000000001e-07, dn: 4.250799999999998e-07}}, 178: {"": {up: 4.422800000000003e-07, dn: 3.29608e-07}}, 179: {"": {up: 4.668949999999998e-07, dn: 3.50267e-07}}, 180: {"": {up: 4.737050000000002e-07, dn: 3.528569999999999e-07}}, 181: {"": {up: 4.343069999999998e-07, dn: 3.264080000000002e-07}}, 182: {"": {up: 4.307489999999998e-07, dn: 3.275630000000001e-07}}, 183: {"": {up: 4.861249999999999e-07, dn: 3.647149999999999e-07}}, 184: {"": {up: 5.028129999999998e-07, dn: 3.764910000000001e-07}}, 185: {"": {up: 4.060860000000003e-07, dn: 3.09126e-07}}, 186: {"": {up: 4.94142e-07, dn: 3.652689999999999e-07}}, 187: {"": {up: 5.90788e-07, dn: 4.256689999999998e-07}}, 188: {"": {up: 4.756249999999998e-07, dn: 3.51992e-07}}, 189: {"": {up: 4.396419999999999e-07, dn: 3.325760000000002e-07}}, 190: {"": {up: 7.624349999999996e-07, dn: 5.35161e-07}}, 191: {"": {up: 4.699209999999999e-07, dn: 3.508410000000002e-07}}, 192: {"": {up: 5.56457e-07, dn: 4.096860000000001e-07}}, 193: {"": {up: 7.178729999999998e-07, dn: 5.552580000000001e-07}}, 194: {"": {up: 4.321420000000004e-07, dn: 3.268849999999996e-07}}, 195: {"": {up: 4.713420000000004e-07, dn: 3.51785e-07}}, 196: {"": {up: 4.142570000000003e-07, dn: 3.181119999999999e-07}}, 197: {"": {up: 4.573770000000001e-07, dn: 3.45037e-07}}, 198: {"": {up: 5.559219999999998e-07, dn: 4.22961e-07}}, 199: {"": {up: 4.22131e-07, dn: 3.229540000000001e-07}}, 200: {"": {up: 4.95126e-07, dn: 3.666060000000002e-07}}, 201: {"": {up: 5.035509999999998e-07, dn: 3.79573e-07}}, 202: {"": {up: 4.551620000000001e-07, dn: 3.43209e-07}}, 203: {"": {up: 4.496950000000002e-07, dn: 3.357739999999999e-07}}, 204: {"": {up: 4.1097e-07, dn: 3.084150000000001e-07}}, 205: {"": {up: 3.88876e-07, dn: 2.946250000000002e-07}}, 206: {"": {up: 5.744060000000001e-07, dn: 4.266319999999999e-07}}, 207: {"": {up: 4.884119999999998e-07, dn: 3.662220000000002e-07}}, 208: {"": {up: 3.596770000000001e-07, dn: 2.757820000000001e-07}}, 209: {"": {up: 4.444009999999997e-07, dn: 3.27851e-07}}, 210: {"": {up: 4.710429999999999e-07, dn: 3.528580000000002e-07}}, 211: {"": {up: 4.603929999999999e-07, dn: 3.426980000000001e-07}}, 212: {"": {up: 5.025419999999997e-07, dn: 3.686970000000001e-07}}, 213: {"": {up: 4.420199999999999e-07, dn: 3.342020000000002e-07}}, 214: {"": {up: 4.167789999999996e-07, dn: 3.14043e-07}}, 215: {"": {up: 5.469419999999997e-07, dn: 4.016090000000001e-07}}, 216: {"": {up: 4.376190000000002e-07, dn: 3.28573e-07}}, 217: {"": {up: 4.138190000000001e-07, dn: 3.174129999999999e-07}}, 218: {"": {up: 3.963030000000002e-07, dn: 2.99205e-07}}, 219: {"": {up: 6.002779999999998e-07, dn: 4.392400000000002e-07}}, 220: {"": {up: 4.040309999999997e-07, dn: 3.126420000000001e-07}}, 221: {"": {up: 4.302440000000001e-07, dn: 3.222039999999998e-07}}, 222: {"": {up: 4.86267e-07, dn: 3.690370000000002e-07}}, 223: {"": {up: 3.694899999999997e-07, dn: 2.797310000000003e-07}}, 224: {"": {up: 4.840400000000002e-07, dn: 3.627909999999997e-07}}, 225: {"": {up: 3.717679999999999e-07, dn: 2.86618e-07}}, 226: {"": {up: 4.632469999999999e-07, dn: 3.397459999999999e-07}}, 227: {"": {up: 5.175130000000003e-07, dn: 3.876549999999999e-07}}, 228: {"": {up: 4.08364e-07, dn: 3.06693e-07}}, 229: {"": {up: 4.696050000000001e-07, dn: 3.437749999999999e-07}}, 230: {"": {up: 3.428849999999999e-07, dn: 2.597090000000001e-07}}, 231: {"": {up: 4.50147e-07, dn: 3.411250000000001e-07}}, 232: {"": {up: 4.8934e-07, dn: 3.641430000000002e-07}}, 233: {"": {up: 3.985869999999997e-07, dn: 2.957970000000001e-07}}, 234: {"": {up: 3.900290000000002e-07, dn: 2.926369999999999e-07}}, 235: {"": {up: 4.150810000000002e-07, dn: 3.143000000000001e-07}}, 236: {"": {up: 4.14843e-07, dn: 3.098239999999998e-07}}, 237: {"": {up: 3.649329999999999e-07, dn: 2.72619e-07}}, 238: {"": {up: 3.8656e-07, dn: 2.928999999999998e-07}}, 239: {"": {up: 3.562000000000001e-07, dn: 2.660640000000002e-07}}, 240: {"": {up: 5.028880000000004e-07, dn: 3.766499999999996e-07}}, 241: {"": {up: 3.412119999999999e-07, dn: 2.570410000000001e-07}}, 242: {"": {up: 3.634409999999998e-07, dn: 2.725140000000001e-07}}, 243: {"": {up: 3.62916e-07, dn: 2.744920000000003e-07}}, 244: {"": {up: 3.83018e-07, dn: 2.892269999999998e-07}}, 245: {"": {up: 4.260470000000001e-07, dn: 3.206010000000002e-07}}, 246: {"": {up: 3.715640000000002e-07, dn: 2.813479999999998e-07}}, 247: {"": {up: 4.265619999999997e-07, dn: 3.194740000000002e-07}}, 248: {"": {up: 3.455669999999999e-07, dn: 2.636290000000001e-07}}, 249: {"": {up: 3.856810000000001e-07, dn: 2.975300000000001e-07}}, 250: {"": {up: 3.71149e-07, dn: 2.851320000000001e-07}}, 251: {"": {up: 3.247699999999999e-07, dn: 2.499539999999999e-07}}, 252: {"": {up: 4.65643e-07, dn: 3.543280000000001e-07}}, 253: {"": {up: 6.574649999999997e-07, dn: 4.888770000000001e-07}}, 254: {"": {up: 3.664209999999999e-07, dn: 2.788280000000001e-07}}, 255: {"": {up: 3.818950000000002e-07, dn: 2.92134e-07}}, 256: {"": {up: 4.593059999999997e-07, dn: 3.515420000000003e-07}}, 257: {"": {up: 4.515390000000003e-07, dn: 3.454139999999997e-07}}, 258: {"": {up: 4.38218e-07, dn: 3.25543e-07}}, 259: {"": {up: 4.804360000000002e-07, dn: 3.588939999999999e-07}}, 260: {"": {up: 3.706599999999999e-07, dn: 2.76323e-07}}, 261: {"": {up: 3.301470000000001e-07, dn: 2.51707e-07}}, 262: {"": {up: 3.892550000000001e-07, dn: 2.95034e-07}}, 263: {"": {up: 3.659939999999998e-07, dn: 2.823240000000003e-07}}, 264: {"": {up: 3.410820000000004e-07, dn: 2.607819999999998e-07}}, 265: {"": {up: 3.990550000000004e-07, dn: 3.074589999999999e-07}}, 266: {"": {up: 4.20238e-07, dn: 3.169460000000001e-07}}, 267: {"": {up: 4.471239999999997e-07, dn: 3.338860000000001e-07}}, 268: {"": {up: 4.049800000000002e-07, dn: 3.030369999999999e-07}}, 269: {"": {up: 4.34069e-07, dn: 3.21891e-07}}, 270: {"": {up: 3.4482e-07, dn: 2.594899999999999e-07}}, 271: {"": {up: 4.210709999999999e-07, dn: 3.152730000000001e-07}}, 272: {"": {up: 4.075290000000001e-07, dn: 3.110250000000001e-07}}, 273: {"": {up: 3.42956e-07, dn: 2.641230000000001e-07}}, 274: {"": {up: 4.410239999999999e-07, dn: 3.295870000000003e-07}}, 275: {"": {up: 5.112720000000002e-07, dn: 3.904940000000002e-07}}, 276: {"": {up: 4.56784e-07, dn: 3.498259999999999e-07}}, 277: {"": {up: 3.508850000000001e-07, dn: 2.70184e-07}}, 278: {"": {up: 3.862639999999999e-07, dn: 2.961579999999999e-07}}, 279: {"": {up: 3.355140000000002e-07, dn: 2.49902e-07}}, 280: {"": {up: 3.392869999999997e-07, dn: 2.59806e-07}}, 281: {"": {up: 5.09909e-07, dn: 3.877459999999997e-07}}, 282: {"": {up: 3.583e-07, dn: 2.759729999999999e-07}}, 283: {"": {up: 4.588359999999999e-07, dn: 3.501240000000001e-07}}, 284: {"": {up: 6.73576e-07, dn: 4.723020000000002e-07}}, 285: {"": {up: 4.242159999999997e-07, dn: 3.24063e-07}}, 286: {"": {up: 3.650999999999999e-07, dn: 2.73721e-07}}, 287: {"": {up: 4.50731e-07, dn: 3.380470000000002e-07}}, 288: {"": {up: 3.9035e-07, dn: 2.994090000000001e-07}}, 289: {"": {up: 4.419949999999998e-07, dn: 3.356400000000001e-07}}, 290: {"": {up: 3.742330000000002e-07, dn: 2.796399999999999e-07}}, 291: {"": {up: 3.57985e-07, dn: 2.681809999999999e-07}}, 292: {"": {up: 4.639820000000001e-07, dn: 3.492359999999997e-07}}, 293: {"": {up: 3.69415e-07, dn: 2.81571e-07}}, 294: {"": {up: 3.94515e-07, dn: 2.99466e-07}}, 295: {"": {up: 3.51839e-07, dn: 2.66373e-07}}, 296: {"": {up: 4.947009999999999e-07, dn: 3.756770000000001e-07}}, 297: {"": {up: 4.182469999999999e-07, dn: 3.120839999999999e-07}}, 298: {"": {up: 5.149430000000001e-07, dn: 3.857930000000002e-07}}, 299: {"": {up: 3.098290000000001e-07, dn: 2.33648e-07}}, 300: {"": {up: 3.58805e-07, dn: 2.74672e-07}}, 301: {"": {up: 5.21447e-07, dn: 3.999499999999999e-07}}, 302: {"": {up: 4.00414e-07, dn: 3.099e-07}}, 303: {"": {up: 3.683700000000002e-07, dn: 2.844409999999998e-07}}, 304: {"": {up: 3.880299999999999e-07, dn: 2.959200000000001e-07}}, 305: {"": {up: 3.079270000000002e-07, dn: 2.3502e-07}}, 306: {"": {up: 4.093259999999999e-07, dn: 3.113219999999999e-07}}, 307: {"": {up: 3.691120000000001e-07, dn: 2.790430000000001e-07}}, 308: {"": {up: 3.39038e-07, dn: 2.546849999999999e-07}}, 309: {"": {up: 5.858730000000001e-07, dn: 4.38549e-07}}, 310: {"": {up: 3.050170000000001e-07, dn: 2.314809999999999e-07}}, 311: {"": {up: 4.437769999999999e-07, dn: 3.352750000000001e-07}}, 312: {"": {up: 4.679530000000002e-07, dn: 3.378199999999999e-07}}, 313: {"": {up: 3.716969999999999e-07, dn: 2.82146e-07}}, 314: {"": {up: 3.877980000000003e-07, dn: 2.977149999999999e-07}}, 315: {"": {up: 3.34172e-07, dn: 2.573860000000001e-07}}, 316: {"": {up: 3.945829999999997e-07, dn: 2.986910000000002e-07}}, 317: {"": {up: 3.249280000000002e-07, dn: 2.439619999999999e-07}}, 318: {"": {up: 3.296650000000001e-07, dn: 2.50985e-07}}, 319: {"": {up: 2.949900000000001e-07, dn: 2.239779999999999e-07}}, 320: {"": {up: 5.069210000000001e-07, dn: 3.743060000000001e-07}}, 321: {"": {up: 3.472149999999998e-07, dn: 2.648209999999999e-07}}, 322: {"": {up: 3.88986e-07, dn: 3.012009999999998e-07}}, 323: {"": {up: 3.440009999999998e-07, dn: 2.605140000000001e-07}}, 324: {"": {up: 4.35612e-07, dn: 3.365449999999998e-07}}, 325: {"": {up: 3.552400000000003e-07, dn: 2.700439999999999e-07}}, 326: {"": {up: 3.508749999999998e-07, dn: 2.708039999999999e-07}}, 327: {"": {up: 4.640690000000001e-07, dn: 3.414849999999998e-07}}, 328: {"": {up: 3.88661e-07, dn: 2.830320000000001e-07}}, 329: {"": {up: 3.70581e-07, dn: 2.804239999999999e-07}}, 330: {"": {up: 4.036650000000001e-07, dn: 3.121789999999998e-07}}, 331: {"": {up: 3.289909999999999e-07, dn: 2.52128e-07}}, 332: {"": {up: 3.981100000000001e-07, dn: 2.951060000000001e-07}}, 333: {"": {up: 3.473969999999998e-07, dn: 2.684250000000001e-07}}, 334: {"": {up: 3.509999999999999e-07, dn: 2.674430000000001e-07}}, 335: {"": {up: 3.154770000000002e-07, dn: 2.416419999999998e-07}}, 336: {"": {up: 3.525779999999998e-07, dn: 2.63696e-07}}, 337: {"": {up: 2.747000000000001e-07, dn: 2.092619999999999e-07}}, 338: {"": {up: 3.07652e-07, dn: 2.364889999999999e-07}}, 339: {"": {up: 3.41032e-07, dn: 2.565189999999999e-07}}, 340: {"": {up: 3.237110000000001e-07, dn: 2.50065e-07}}, 341: {"": {up: 4.54337e-07, dn: 3.429450000000001e-07}}, 342: {"": {up: 3.276620000000001e-07, dn: 2.50823e-07}}, 343: {"": {up: 3.008780000000002e-07, dn: 2.32158e-07}}, 344: {"": {up: 2.460419999999999e-07, dn: 1.888020000000001e-07}}, 345: {"": {up: 3.195930000000001e-07, dn: 2.397250000000001e-07}}, 346: {"": {up: 3.053060000000002e-07, dn: 2.353459999999999e-07}}, 347: {"": {up: 4.53555e-07, dn: 3.51088e-07}}, 348: {"": {up: 5.49392e-07, dn: 4.192109999999998e-07}}, 349: {"": {up: 3.273779999999998e-07, dn: 2.52357e-07}}, 350: {"": {up: 3.13107e-07, dn: 2.38402e-07}}, 351: {"": {up: 2.99944e-07, dn: 2.297699999999999e-07}}, 352: {"": {up: 3.911879999999998e-07, dn: 3.028790000000002e-07}}, 353: {"": {up: 4.13019e-07, dn: 3.18861e-07}}, 354: {"": {up: 4.428190000000001e-07, dn: 3.387439999999998e-07}}, 355: {"": {up: 3.13837e-07, dn: 2.379789999999999e-07}}, 356: {"": {up: 2.851119999999999e-07, dn: 2.17316e-07}}, 357: {"": {up: 4.756749999999999e-07, dn: 3.540599999999999e-07}}, 358: {"": {up: 3.47084e-07, dn: 2.66366e-07}}, 359: {"": {up: 3.06602e-07, dn: 2.360829999999999e-07}}, 360: {"": {up: 3.772960000000001e-07, dn: 2.810750000000001e-07}}, 361: {"": {up: 4.368229999999998e-07, dn: 3.276580000000002e-07}}, 362: {"": {up: 3.458089999999998e-07, dn: 2.638760000000001e-07}}, 363: {"": {up: 3.13658e-07, dn: 2.41495e-07}}, 364: {"": {up: 3.28512e-07, dn: 2.55549e-07}}, 365: {"": {up: 3.790570000000002e-07, dn: 2.914709999999999e-07}}, 366: {"": {up: 5.54279e-07, dn: 4.203550000000001e-07}}, 367: {"": {up: 3.181220000000002e-07, dn: 2.37735e-07}}, 368: {"": {up: 4.443990000000001e-07, dn: 3.384170000000001e-07}}, 369: {"": {up: 3.515840000000001e-07, dn: 2.66433e-07}}, 370: {"": {up: 5.878449999999999e-07, dn: 4.542950000000001e-07}}, 371: {"": {up: 4.26038e-07, dn: 3.244840000000002e-07}}, 372: {"": {up: 4.94061e-07, dn: 3.700920000000001e-07}}, 373: {"": {up: 3.139939999999997e-07, dn: 2.394120000000001e-07}}, 374: {"": {up: 3.868530000000002e-07, dn: 2.949129999999999e-07}}, 375: {"": {up: 2.549380000000001e-07, dn: 1.94761e-07}}, 376: {"": {up: 3.16829e-07, dn: 2.42907e-07}}, 377: {"": {up: 3.143930000000001e-07, dn: 2.407220000000001e-07}}, 378: {"": {up: 2.768180000000001e-07, dn: 2.080449999999999e-07}}, 379: {"": {up: 4.45e-07, dn: 3.337849999999999e-07}}, 380: {"": {up: 3.07168e-07, dn: 2.33325e-07}}, 381: {"": {up: 3.706510000000002e-07, dn: 2.74035e-07}}, 382: {"": {up: 3.452800000000002e-07, dn: 2.60436e-07}}, 383: {"": {up: 7.464059999999999e-07, dn: 5.73926e-07}}, 384: {"": {up: 5.479319999999999e-07, dn: 4.246659999999998e-07}}, 385: {"": {up: 4.014730000000002e-07, dn: 3.148519999999999e-07}}, 386: {"": {up: 3.60453e-07, dn: 2.721240000000001e-07}}, 387: {"": {up: 5.225220000000003e-07, dn: 3.996450000000001e-07}}, 388: {"": {up: 4.015069999999999e-07, dn: 3.068219999999999e-07}}, 389: {"": {up: 4.258430000000004e-07, dn: 3.260779999999998e-07}}, 390: {"": {up: 2.69258e-07, dn: 2.035909999999998e-07}}, 391: {"": {up: 3.560270000000002e-07, dn: 2.749289999999999e-07}}, 392: {"": {up: 1.027379e-06, dn: 7.99696e-07}}, 393: {"": {up: 4.732369999999999e-07, dn: 3.59305e-07}}, 394: {"": {up: 3.408650000000001e-07, dn: 2.569930000000001e-07}}, 395: {"": {up: 3.272730000000001e-07, dn: 2.52311e-07}}, 396: {"": {up: 3.779840000000002e-07, dn: 2.87008e-07}}, 397: {"": {up: 4.486530000000002e-07, dn: 3.430259999999998e-07}}, 398: {"": {up: 3.45166e-07, dn: 2.632880000000002e-07}}, 399: {"": {up: 3.601100000000002e-07, dn: 2.700109999999998e-07}}, 400: {"": {up: 3.30697e-07, dn: 2.557920000000002e-07}}, 401: {"": {up: 3.766980000000001e-07, dn: 2.883339999999999e-07}}, 402: {"": {up: 3.999850000000002e-07, dn: 3.062439999999999e-07}}, 403: {"": {up: 3.639100000000001e-07, dn: 2.784909999999999e-07}}, 404: {"": {up: 5.029680000000001e-07, dn: 3.87613e-07}}, 405: {"": {up: 2.562910000000002e-07, dn: 1.993829999999999e-07}}, 406: {"": {up: 3.433040000000001e-07, dn: 2.652720000000001e-07}}, 407: {"": {up: 2.77442e-07, dn: 2.089790000000001e-07}}, 408: {"": {up: 2.786219999999999e-07, dn: 2.14544e-07}}, 409: {"": {up: 3.567680000000001e-07, dn: 2.72946e-07}}, 410: {"": {up: 2.84599e-07, dn: 2.18365e-07}}, 411: {"": {up: 4.267000000000001e-07, dn: 3.15354e-07}}, 412: {"": {up: 4.278299999999999e-07, dn: 3.312709999999999e-07}}, 413: {"": {up: 4.37829e-07, dn: 3.429920000000001e-07}}, 414: {"": {up: 3.443879999999999e-07, dn: 2.635300000000001e-07}}, 415: {"": {up: 3.456339999999998e-07, dn: 2.65597e-07}}, 416: {"": {up: 5.426170000000004e-07, dn: 3.862799999999999e-07}}, 417: {"": {up: 3.090069999999999e-07, dn: 2.368590000000001e-07}}, 418: {"": {up: 2.94528e-07, dn: 2.198790000000001e-07}}, 419: {"": {up: 3.38352e-07, dn: 2.61738e-07}}, 420: {"": {up: 2.86756e-07, dn: 2.197949999999999e-07}}, 421: {"": {up: 3.168910000000001e-07, dn: 2.444440000000001e-07}}, 422: {"": {up: 4.962290000000002e-07, dn: 3.74983e-07}}, 423: {"": {up: 4.02355e-07, dn: 3.084359999999998e-07}}, 424: {"": {up: 2.51996e-07, dn: 1.93649e-07}}, 425: {"": {up: 3.569509999999998e-07, dn: 2.69059e-07}}, 426: {"": {up: 3.097389999999998e-07, dn: 2.386410000000002e-07}}, 427: {"": {up: 3.338530000000001e-07, dn: 2.58519e-07}}, 428: {"": {up: 4.327129999999998e-07, dn: 3.268070000000002e-07}}, 429: {"": {up: 3.66e-07, dn: 2.817610000000002e-07}}, 430: {"": {up: 4.069670000000002e-07, dn: 3.124569999999998e-07}}, 431: {"": {up: 4.382290000000001e-07, dn: 3.30566e-07}}, 432: {"": {up: 3.26379e-07, dn: 2.469900000000001e-07}}, 433: {"": {up: 3.530340000000001e-07, dn: 2.72273e-07}}, 434: {"": {up: 3.014899999999999e-07, dn: 2.280680000000002e-07}}, 435: {"": {up: 3.568380000000001e-07, dn: 2.72565e-07}}, 436: {"": {up: 5.097529999999999e-07, dn: 3.956980000000002e-07}}, 437: {"": {up: 2.676729999999999e-07, dn: 2.058640000000001e-07}}, 438: {"": {up: 3.13446e-07, dn: 2.411090000000002e-07}}, 439: {"": {up: 3.496550000000003e-07, dn: 2.68328e-07}}, 440: {"": {up: 3.02115e-07, dn: 2.30364e-07}}, 441: {"": {up: 3.952780000000001e-07, dn: 3.047149999999998e-07}}, 442: {"": {up: 2.27434e-07, dn: 1.773430000000001e-07}}, 443: {"": {up: 3.295809999999999e-07, dn: 2.530049999999999e-07}}, 444: {"": {up: 3.89055e-07, dn: 2.980619999999997e-07}}, 445: {"": {up: 3.89561e-07, dn: 3.003749999999999e-07}}, 446: {"": {up: 4.446529999999999e-07, dn: 3.447879999999997e-07}}, 447: {"": {up: 2.458149999999998e-07, dn: 1.899080000000001e-07}}, 448: {"": {up: 2.556320000000002e-07, dn: 1.939189999999998e-07}}, 449: {"": {up: 2.795169999999999e-07, dn: 2.130160000000001e-07}}, 450: {"": {up: 3.51225e-07, dn: 2.68995e-07}}, 451: {"": {up: 2.839730000000001e-07, dn: 2.16317e-07}}, 452: {"": {up: 2.62344e-07, dn: 1.98145e-07}}, 453: {"": {up: 3.09669e-07, dn: 2.37773e-07}}, 454: {"": {up: 4.201799999999997e-07, dn: 3.26763e-07}}, 455: {"": {up: 2.95193e-07, dn: 2.268760000000001e-07}}, 456: {"": {up: 3.75881e-07, dn: 2.84494e-07}}, 457: {"": {up: 2.248350000000001e-07, dn: 1.711816999999999e-07}}, 458: {"": {up: 2.555430000000001e-07, dn: 1.944500000000001e-07}}, 459: {"": {up: 2.80272e-07, dn: 2.156450000000001e-07}}, 460: {"": {up: 2.55772e-07, dn: 1.970289999999999e-07}}, 461: {"": {up: 3.263679999999999e-07, dn: 2.506730000000001e-07}}, 462: {"": {up: 3.414679999999998e-07, dn: 2.622330000000001e-07}}, 463: {"": {up: 2.61265e-07, dn: 2.043699999999999e-07}}, 464: {"": {up: 2.58601e-07, dn: 1.990829999999999e-07}}, 465: {"": {up: 3.905530000000003e-07, dn: 2.87107e-07}}, 466: {"": {up: 3.950199999999999e-07, dn: 2.978520000000001e-07}}, 467: {"": {up: 3.251089999999999e-07, dn: 2.42577e-07}}, 468: {"": {up: 3.484609999999999e-07, dn: 2.66628e-07}}, 469: {"": {up: 2.288559999999999e-07, dn: 1.740929000000001e-07}}, 470: {"": {up: 3.156570000000001e-07, dn: 2.404230000000001e-07}}, 471: {"": {up: 3.944939999999998e-07, dn: 2.993470000000001e-07}}, 472: {"": {up: 2.53355e-07, dn: 1.921879999999999e-07}}, 473: {"": {up: 4.121720000000001e-07, dn: 3.114769999999999e-07}}, 474: {"": {up: 4.683759999999998e-07, dn: 3.570740000000001e-07}}, 475: {"": {up: 3.668449999999998e-07, dn: 2.820110000000001e-07}}, 476: {"": {up: 3.44975e-07, dn: 2.55824e-07}}, 477: {"": {up: 2.578589999999998e-07, dn: 1.988240000000001e-07}}, 478: {"": {up: 3.818690000000001e-07, dn: 2.76544e-07}}, 479: {"": {up: 2.074309999999999e-07, dn: 1.588362e-07}}, 480: {"": {up: 3.142609999999999e-07, dn: 2.421180000000001e-07}}, 481: {"": {up: 2.922890000000001e-07, dn: 2.236320000000001e-07}}, 482: {"": {up: 2.96322e-07, dn: 2.242369999999999e-07}}, 483: {"": {up: 4.08524e-07, dn: 3.05061e-07}}, 484: {"": {up: 2.897639999999998e-07, dn: 2.21258e-07}}, 485: {"": {up: 3.274289999999998e-07, dn: 2.511170000000001e-07}}, 486: {"": {up: 3.495440000000002e-07, dn: 2.572109999999999e-07}}, 487: {"": {up: 1.960900000000001e-07, dn: 1.507230999999999e-07}}, 488: {"": {up: 2.904e-07, dn: 2.16877e-07}}, 489: {"": {up: 3.159429999999999e-07, dn: 2.429650000000001e-07}}, 490: {"": {up: 2.744500000000002e-07, dn: 2.06015e-07}}, 491: {"": {up: 2.157690000000001e-07, dn: 1.658054e-07}}, 492: {"": {up: 2.711400000000001e-07, dn: 2.081679999999999e-07}}, 493: {"": {up: 3.619099999999999e-07, dn: 2.774240000000001e-07}}, 494: {"": {up: 2.486850000000001e-07, dn: 1.903760000000001e-07}}, 495: {"": {up: 2.823410000000001e-07, dn: 2.15327e-07}}, 496: {"": {up: 2.0883e-07, dn: 1.597886999999999e-07}}, 497: {"": {up: 2.35612e-07, dn: 1.812029999999999e-07}}, 498: {"": {up: 2.340880000000001e-07, dn: 1.779499999999999e-07}}, 499: {"": {up: 7.81022e-07, dn: 6.183360000000002e-07}}, 500: {"": {up: 4.343509999999997e-07, dn: 3.322950000000001e-07}}, 501: {"": {up: 3.00219e-07, dn: 2.30986e-07}}, 502: {"": {up: 2.30993e-07, dn: 1.77875e-07}}, 503: {"": {up: 3.125130000000001e-07, dn: 2.409609999999999e-07}}, 504: {"": {up: 2.76275e-07, dn: 2.12597e-07}}, 505: {"": {up: 3.456090000000002e-07, dn: 2.640389999999999e-07}}, 506: {"": {up: 3.205479999999998e-07, dn: 2.46497e-07}}, 507: {"": {up: 2.287570000000001e-07, dn: 1.749604999999999e-07}}, 508: {"": {up: 2.806170000000002e-07, dn: 2.131589999999999e-07}}, 509: {"": {up: 3.507900000000002e-07, dn: 2.673639999999998e-07}}, 510: {"": {up: 2.625950000000001e-07, dn: 1.947969999999999e-07}}, 511: {"": {up: 3.028010000000001e-07, dn: 2.334959999999999e-07}}, 512: {"": {up: 6.96838e-07, dn: 5.398259999999998e-07}}, 513: {"": {up: 2.752309999999999e-07, dn: 2.077460000000001e-07}}, 514: {"": {up: 2.628549999999999e-07, dn: 2.040170000000001e-07}}, 515: {"": {up: 2.538440000000002e-07, dn: 1.953099999999999e-07}}, 516: {"": {up: 2.95256e-07, dn: 2.27593e-07}}, 517: {"": {up: 3.72301e-07, dn: 2.802330000000002e-07}}, 518: {"": {up: 3.107550000000001e-07, dn: 2.360980000000001e-07}}, 519: {"": {up: 3.894030000000001e-07, dn: 2.98531e-07}}, 520: {"": {up: 2.470980000000001e-07, dn: 1.859953999999999e-07}}, 521: {"": {up: 3.1376e-07, dn: 2.41741e-07}}, 522: {"": {up: 3.74623e-07, dn: 2.818500000000001e-07}}, 523: {"": {up: 4.02156e-07, dn: 2.94513e-07}}, 524: {"": {up: 3.42206e-07, dn: 2.5439e-07}}, 525: {"": {up: 1.950949999999999e-07, dn: 1.502727000000001e-07}}, 526: {"": {up: 4.57382e-07, dn: 3.511960000000002e-07}}, 527: {"": {up: 4.966110000000001e-07, dn: 3.655600000000001e-07}}, 528: {"": {up: 3.37234e-07, dn: 2.591249999999998e-07}}, 529: {"": {up: 3.265350000000001e-07, dn: 2.54336e-07}}, 530: {"": {up: 2.375660000000002e-07, dn: 1.821219999999999e-07}}, 531: {"": {up: 3.087349999999998e-07, dn: 2.29805e-07}}, 532: {"": {up: 4.734e-07, dn: 3.459479999999998e-07}}, 533: {"": {up: 2.77204e-07, dn: 2.11693e-07}}, 534: {"": {up: 2.890920000000001e-07, dn: 2.193589999999999e-07}}, 535: {"": {up: 4.53507e-07, dn: 3.489990000000001e-07}}, 536: {"": {up: 4.203340000000001e-07, dn: 3.224099999999997e-07}}, 537: {"": {up: 3.87196e-07, dn: 2.944159999999999e-07}}, 538: {"": {up: 3.529319999999999e-07, dn: 2.699229999999999e-07}}, 539: {"": {up: 3.020110000000001e-07, dn: 2.264380000000001e-07}}, 540: {"": {up: 3.896689999999998e-07, dn: 2.977929999999999e-07}}, 541: {"": {up: 3.187589999999999e-07, dn: 2.452790000000001e-07}}, 542: {"": {up: 3.83737e-07, dn: 2.89049e-07}}, 543: {"": {up: 3.150370000000001e-07, dn: 2.412299999999999e-07}}, 544: {"": {up: 3.964149999999999e-07, dn: 3.070749999999999e-07}}, 545: {"": {up: 1.502503999999999e-07, dn: 1.153737000000001e-07}}, 546: {"": {up: 2.873339999999999e-07, dn: 2.199710000000001e-07}}, 547: {"": {up: 3.579010000000002e-07, dn: 2.757669999999999e-07}}, 548: {"": {up: 3.15225e-07, dn: 2.38978e-07}}, 549: {"": {up: 2.64832e-07, dn: 2.017239999999999e-07}}, 550: {"": {up: 2.646970000000001e-07, dn: 1.992052999999999e-07}}, 551: {"": {up: 3.112829999999998e-07, dn: 2.40866e-07}}, 552: {"": {up: 2.717319999999999e-07, dn: 2.055890000000001e-07}}, 553: {"": {up: 2.497320000000002e-07, dn: 1.915109999999999e-07}}, 554: {"": {up: 2.926070000000002e-07, dn: 2.243319999999999e-07}}, 555: {"": {up: 2.704730000000001e-07, dn: 2.043439999999998e-07}}, 556: {"": {up: 2.816049999999999e-07, dn: 2.172560000000001e-07}}, 557: {"": {up: 3.13927e-07, dn: 2.383750000000001e-07}}, 558: {"": {up: 2.87386e-07, dn: 2.15957e-07}}, 559: {"": {up: 6.494169999999999e-07, dn: 4.96439e-07}}, 560: {"": {up: 3.933679999999999e-07, dn: 2.93691e-07}}, 561: {"": {up: 2.614510000000001e-07, dn: 1.953939999999999e-07}}, 562: {"": {up: 3.640780000000001e-07, dn: 2.802469999999999e-07}}, 563: {"": {up: 2.73721e-07, dn: 2.107120000000001e-07}}, 564: {"": {up: 3.602049999999999e-07, dn: 2.74367e-07}}, 565: {"": {up: 2.90453e-07, dn: 2.088021e-07}}, 566: {"": {up: 2.38057e-07, dn: 1.79738e-07}}, 567: {"": {up: 2.77022e-07, dn: 2.11684e-07}}, 568: {"": {up: 2.48927e-07, dn: 1.897099999999999e-07}}, 569: {"": {up: 1.976770999999999e-07, dn: 1.458561000000001e-07}}, 570: {"": {up: 5.453500000000002e-07, dn: 4.109830000000001e-07}}, 571: {"": {up: 6.061880000000003e-07, dn: 4.679369999999998e-07}}, 572: {"": {up: 2.911160000000001e-07, dn: 2.17976e-07}}, 573: {"": {up: 2.84763e-07, dn: 2.1739e-07}}, 574: {"": {up: 3.174910000000001e-07, dn: 2.36862e-07}}, 575: {"": {up: 2.541250000000001e-07, dn: 1.96923e-07}}, 576: {"": {up: 1.775915e-07, dn: 1.343422e-07}}, 577: {"": {up: 2.460029999999999e-07, dn: 1.88109e-07}}, 578: {"": {up: 2.07282e-07, dn: 1.60525e-07}}, 579: {"": {up: 3.08549e-07, dn: 2.37015e-07}}, 580: {"": {up: 2.87554e-07, dn: 2.225580000000001e-07}}, 581: {"": {up: 2.647489999999999e-07, dn: 2.018929999999999e-07}}, 582: {"": {up: 7.654639999999996e-07, dn: 5.89431e-07}}, 583: {"": {up: 2.85482e-07, dn: 2.157450000000001e-07}}, 584: {"": {up: 2.421639999999998e-07, dn: 1.834181000000001e-07}}, 585: {"": {up: 2.07418e-07, dn: 1.597308e-07}}, 586: {"": {up: 3.18509e-07, dn: 2.44079e-07}}, 587: {"": {up: 2.296919999999999e-07, dn: 1.762764000000001e-07}}, 588: {"": {up: 3.17005e-07, dn: 2.413300000000001e-07}}, 589: {"": {up: 2.762270000000001e-07, dn: 2.116419999999999e-07}}, 590: {"": {up: 2.8041e-07, dn: 2.15089e-07}}, 591: {"": {up: 3.083630000000001e-07, dn: 2.29174e-07}}, 592: {"": {up: 4.248909999999999e-07, dn: 3.262599999999999e-07}}, 593: {"": {up: 3.446479999999999e-07, dn: 2.69428e-07}}, 594: {"": {up: 2.837669999999999e-07, dn: 2.160200000000001e-07}}, 595: {"": {up: 2.48745e-07, dn: 1.893098999999999e-07}}, 596: {"": {up: 3.181669999999999e-07, dn: 2.44502e-07}}, 597: {"": {up: 2.43889e-07, dn: 1.855218000000001e-07}}, 598: {"": {up: 2.534210000000001e-07, dn: 1.927159999999999e-07}}, 599: {"": {up: 2.19072e-07, dn: 1.672e-07}}, 600: {"": {up: 2.327310000000001e-07, dn: 1.764086999999999e-07}}, 601: {"": {up: 3.028239999999999e-07, dn: 2.271780000000002e-07}}, 602: {"": {up: 2.195639999999998e-07, dn: 1.672198000000001e-07}}, 603: {"": {up: 8.528410000000002e-07, dn: 5.709459999999999e-07}}, 604: {"": {up: 1.717978000000001e-07, dn: 1.275724e-07}}, 605: {"": {up: 3.04462e-07, dn: 2.315119999999999e-07}}, 606: {"": {up: 2.74115e-07, dn: 2.028745e-07}}, 607: {"": {up: 2.247220000000001e-07, dn: 1.713895e-07}}, 608: {"": {up: 3.892029999999999e-07, dn: 2.969760000000001e-07}}, 609: {"": {up: 2.257029999999999e-07, dn: 1.738830000000001e-07}}, 610: {"": {up: 2.387979999999999e-07, dn: 1.814619e-07}}, 611: {"": {up: 2.693140000000001e-07, dn: 2.082959999999999e-07}}, 612: {"": {up: 4.52242e-07, dn: 3.429280000000001e-07}}, 613: {"": {up: 5.720720000000001e-07, dn: 4.365580000000003e-07}}, 614: {"": {up: 2.085109999999999e-07, dn: 1.592074000000001e-07}}, 615: {"": {up: 2.41202e-07, dn: 1.86737e-07}}, 616: {"": {up: 4.432939999999999e-07, dn: 3.35885e-07}}, 617: {"": {up: 1.779853999999999e-07, dn: 1.360748e-07}}, 618: {"": {up: 3.252479999999999e-07, dn: 2.420670000000001e-07}}, 619: {"": {up: 3.19933e-07, dn: 2.47871e-07}}, 620: {"": {up: 2.771650000000002e-07, dn: 2.140669999999999e-07}}, 621: {"": {up: 2.040878000000001e-07, dn: 1.535605e-07}}, 622: {"": {up: 2.69042e-07, dn: 2.043909999999999e-07}}, 623: {"": {up: 3.25413e-07, dn: 2.49042e-07}}, 624: {"": {up: 2.361070000000001e-07, dn: 1.777194999999999e-07}}, 625: {"": {up: 3.99577e-07, dn: 3.072359999999999e-07}}, 626: {"": {up: 2.057754e-07, dn: 1.5356e-07}}, 627: {"": {up: 1.819102000000001e-07, dn: 1.388039e-07}}, 628: {"": {up: 2.12682e-07, dn: 1.635658e-07}}, 629: {"": {up: 5.48918e-07, dn: 4.236819999999998e-07}}, 630: {"": {up: 2.040824e-07, dn: 1.556766e-07}}, 631: {"": {up: 2.7584e-07, dn: 2.118889999999999e-07}}, 632: {"": {up: 6.0926e-07, dn: 4.33041e-07}}, 633: {"": {up: 3.90281e-07, dn: 2.97919e-07}}, 634: {"": {up: 4.311750000000002e-07, dn: 3.312160000000001e-07}}, 635: {"": {up: 3.86115e-07, dn: 2.923010000000002e-07}}, 636: {"": {up: 4.372650000000001e-07, dn: 3.312759999999999e-07}}, 637: {"": {up: 2.063055999999998e-07, dn: 1.572128000000001e-07}}, 638: {"": {up: 2.853879999999999e-07, dn: 2.204970000000002e-07}}, 639: {"": {up: 2.0596e-07, dn: 1.580555e-07}}, 640: {"": {up: 2.02639e-07, dn: 1.562420999999999e-07}}, 641: {"": {up: 2.109120000000001e-07, dn: 1.615371e-07}}, 642: {"": {up: 4.378300000000003e-07, dn: 3.420879999999997e-07}}, 643: {"": {up: 3.717319999999998e-07, dn: 2.778990000000001e-07}}, 644: {"": {up: 3.23646e-07, dn: 2.433789999999999e-07}}, 645: {"": {up: 1.490639e-07, dn: 1.12698e-07}}, 646: {"": {up: 2.75104e-07, dn: 2.045930999999999e-07}}, 647: {"": {up: 2.317400000000001e-07, dn: 1.745986999999999e-07}}, 648: {"": {up: 4.175929999999998e-07, dn: 3.139080000000001e-07}}, 649: {"": {up: 3.578970000000001e-07, dn: 2.75064e-07}}, 650: {"": {up: 2.26406e-07, dn: 1.761441e-07}}, 651: {"": {up: 2.71757e-07, dn: 2.058260000000001e-07}}, 652: {"": {up: 3.38231e-07, dn: 2.60137e-07}}, 653: {"": {up: 2.91756e-07, dn: 2.233250000000001e-07}}, 654: {"": {up: 2.596480000000001e-07, dn: 1.986750000000001e-07}}, 655: {"": {up: 3.417159999999999e-07, dn: 2.57054e-07}}, 656: {"": {up: 4.09153e-07, dn: 3.09831e-07}}, 657: {"": {up: 2.965099999999999e-07, dn: 2.243690000000001e-07}}, 658: {"": {up: 4.53955e-07, dn: 3.385509999999999e-07}}, 659: {"": {up: 3.631960000000001e-07, dn: 2.776060000000001e-07}}, 660: {"": {up: 2.767410000000001e-07, dn: 2.091339999999999e-07}}, 661: {"": {up: 3.307390000000001e-07, dn: 2.52111e-07}}, 662: {"": {up: 3.08403e-07, dn: 2.354560000000002e-07}}, 663: {"": {up: 1.358053e-07, dn: 1.047893999999999e-07}}, 664: {"": {up: 3.476160000000001e-07, dn: 2.66565e-07}}, 665: {"": {up: 1.845450000000001e-07, dn: 1.404984999999999e-07}}, 666: {"": {up: 2.093287000000001e-07, dn: 1.567332999999999e-07}}, 667: {"": {up: 3.652209999999999e-07, dn: 2.78377e-07}}, 668: {"": {up: 2.81131e-07, dn: 2.156450000000001e-07}}, 669: {"": {up: 3.283160000000001e-07, dn: 2.462619999999999e-07}}, 670: {"": {up: 2.58128e-07, dn: 1.95074e-07}}, 671: {"": {up: 3.856980000000001e-07, dn: 2.936400000000001e-07}}, 672: {"": {up: 3.233000000000001e-07, dn: 2.45301e-07}}, 673: {"": {up: 2.275139999999999e-07, dn: 1.696877000000001e-07}}, 674: {"": {up: 3.537210000000003e-07, dn: 2.6655e-07}}, 675: {"": {up: 2.94134e-07, dn: 2.247090000000002e-07}}, 676: {"": {up: 1.419779e-07, dn: 1.084275e-07}}, 677: {"": {up: 4.68453e-07, dn: 3.598389999999999e-07}}, 678: {"": {up: 1.949909999999999e-07, dn: 1.476255e-07}}, 679: {"": {up: 2.273460000000001e-07, dn: 1.725968999999999e-07}}, 680: {"": {up: 3.332529999999998e-07, dn: 2.57703e-07}}, 681: {"": {up: 2.63964e-07, dn: 2.025759999999999e-07}}, 682: {"": {up: 2.105285999999999e-07, dn: 1.559348e-07}}, 683: {"": {up: 1.184299e-07, dn: 8.822289999999996e-08}}, 684: {"": {up: 1.917957000000001e-07, dn: 1.437991e-07}}, 685: {"": {up: 3.208750000000001e-07, dn: 2.459789999999999e-07}}, 686: {"": {up: 3.922269999999999e-07, dn: 2.96247e-07}}, 687: {"": {up: 2.031515e-07, dn: 1.508199e-07}}, 688: {"": {up: 2.39859e-07, dn: 1.823928000000001e-07}}, 689: {"": {up: 1.760750999999999e-07, dn: 1.354552e-07}}, 690: {"": {up: 2.423613e-07, dn: 1.729737e-07}}, 691: {"": {up: 2.26775e-07, dn: 1.745447999999999e-07}}, 692: {"": {up: 2.25225e-07, dn: 1.699489e-07}}, 693: {"": {up: 2.439610000000001e-07, dn: 1.850059999999999e-07}}, 694: {"": {up: 3.1086e-07, dn: 2.298750000000001e-07}}, 695: {"": {up: 8.647739999999995e-07, dn: 6.681910000000002e-07}}, 696: {"": {up: 2.046114e-07, dn: 1.505758e-07}}, 697: {"": {up: 5.4226e-07, dn: 4.13695e-07}}, 698: {"": {up: 2.409849999999999e-07, dn: 1.838922e-07}}, 699: {"": {up: 2.69801e-07, dn: 2.05172e-07}}, 700: {"": {up: 1.738034000000001e-07, dn: 1.313955e-07}}, 701: {"": {up: 5.196679999999998e-07, dn: 4.007480000000003e-07}}, 702: {"": {up: 2.49051e-07, dn: 1.832564e-07}}, 703: {"": {up: 2.763820000000002e-07, dn: 2.098769999999999e-07}}, 704: {"": {up: 7.238270000000003e-07, dn: 5.45781e-07}}, 705: {"": {up: 3.924880000000001e-07, dn: 3.01224e-07}}, 706: {"": {up: 1.271469e-07, dn: 9.844210000000002e-08}}, 707: {"": {up: 2.2945e-07, dn: 1.746078e-07}}, 708: {"": {up: 2.76731e-07, dn: 2.09414e-07}}, 709: {"": {up: 4.938179999999999e-07, dn: 3.7852e-07}}, 710: {"": {up: 2.28708e-07, dn: 1.739980999999999e-07}}, 711: {"": {up: 2.090916999999999e-07, dn: 1.574135e-07}}, 712: {"": {up: 1.942180000000001e-07, dn: 1.440928000000001e-07}}, 713: {"": {up: 1.387661e-07, dn: 1.034508e-07}}, 714: {"": {up: 3.943340000000001e-07, dn: 2.97043e-07}}, 715: {"": {up: 2.94303e-07, dn: 2.236530000000001e-07}}, 716: {"": {up: 2.141178e-07, dn: 1.62137e-07}}, 717: {"": {up: 4.567529999999998e-07, dn: 3.445090000000001e-07}}, 718: {"": {up: 1.735028000000001e-07, dn: 1.328116999999999e-07}}, 719: {"": {up: 2.31345e-07, dn: 1.755167e-07}}, 720: {"": {up: 1.415009e-07, dn: 1.078649e-07}}, 721: {"": {up: 7.342629999999999e-07, dn: 5.494189999999997e-07}}, 722: {"": {up: 2.40191e-07, dn: 1.841456000000001e-07}}, 723: {"": {up: 2.636619999999999e-07, dn: 1.991283000000001e-07}}, 724: {"": {up: 3.18606e-07, dn: 2.41655e-07}}, 725: {"": {up: 2.082646999999999e-07, dn: 1.57488e-07}}, 726: {"": {up: 1.816128e-07, dn: 1.362211e-07}}, 727: {"": {up: 1.884721e-07, dn: 1.401050000000001e-07}}, 728: {"": {up: 2.776319999999999e-07, dn: 2.11836e-07}}, 729: {"": {up: 1.433327999999999e-07, dn: 1.081920000000001e-07}}, 730: {"": {up: 2.697529999999999e-07, dn: 2.05017e-07}}, 731: {"": {up: 1.305686e-07, dn: 9.713799999999998e-08}}, 732: {"": {up: 1.865041e-07, dn: 1.396373e-07}}, 733: {"": {up: 3.264370000000001e-07, dn: 2.467139999999999e-07}}, 734: {"": {up: 2.826860000000001e-07, dn: 2.146929999999998e-07}}, 735: {"": {up: 3.487080000000002e-07, dn: 2.52625e-07}}, 736: {"": {up: 3.666799999999999e-07, dn: 2.77894e-07}}, 737: {"": {up: 1.791667e-07, dn: 1.345702e-07}}, 738: {"": {up: 3.660060000000001e-07, dn: 2.781050000000001e-07}}, 739: {"": {up: 1.829624999999999e-07, dn: 1.401548e-07}}, 740: {"": {up: 4.33126e-07, dn: 3.07799e-07}}, 741: {"": {up: 1.417857e-07, dn: 1.07595e-07}}, 742: {"": {up: 3.27354e-07, dn: 2.467699999999999e-07}}, 743: {"": {up: 2.350760000000001e-07, dn: 1.759969e-07}}, 744: {"": {up: 1.824552e-07, dn: 1.3706e-07}}, 745: {"": {up: 2.110601000000001e-07, dn: 1.570259e-07}}, 746: {"": {up: 2.95785e-07, dn: 2.230430000000002e-07}}, 747: {"": {up: 2.7402e-07, dn: 2.08026e-07}}, 748: {"": {up: 1.239438000000001e-07, dn: 9.495339999999999e-08}}, 749: {"": {up: 1.913757e-07, dn: 1.441743e-07}}, 750: {"": {up: 2.245450000000001e-07, dn: 1.710025999999999e-07}}, 751: {"": {up: 1.792602e-07, dn: 1.363840000000001e-07}}, 752: {"": {up: 3.412879999999999e-07, dn: 2.58417e-07}}, 753: {"": {up: 2.309640000000001e-07, dn: 1.770632999999999e-07}}, 754: {"": {up: 5.205770000000001e-07, dn: 3.959759999999999e-07}}, 755: {"": {up: 1.985607000000001e-07, dn: 1.514552999999999e-07}}, 756: {"": {up: 3.13361e-07, dn: 2.397579999999999e-07}}, 757: {"": {up: 3.536549999999999e-07, dn: 2.68443e-07}}, 758: {"": {up: 2.585350000000001e-07, dn: 1.987080000000001e-07}}, 759: {"": {up: 2.989970000000001e-07, dn: 2.25599e-07}}, 760: {"": {up: 4.871930000000002e-07, dn: 3.66506e-07}}, 761: {"": {up: 1.32454e-07, dn: 9.877230000000001e-08}}, 762: {"": {up: 3.813290000000002e-07, dn: 2.8667e-07}}, 763: {"": {up: 1.925451e-07, dn: 1.465211999999999e-07}}, 764: {"": {up: 8.087450000000003e-08, dn: 6.123799999999998e-08}}, 765: {"": {up: 3.616989999999998e-07, dn: 2.724430000000001e-07}}, 766: {"": {up: 2.70854e-07, dn: 2.040738999999999e-07}}, 767: {"": {up: 3.449000000000001e-07, dn: 2.611459999999999e-07}}, 768: {"": {up: 2.01762e-07, dn: 1.521345000000001e-07}}, 769: {"": {up: 1.770622e-07, dn: 1.352685e-07}}, 770: {"": {up: 2.796569999999999e-07, dn: 2.123469999999999e-07}}, 771: {"": {up: 3.675589999999998e-07, dn: 2.827610000000001e-07}}, 772: {"": {up: 2.933630000000001e-07, dn: 2.255180000000001e-07}}, 773: {"": {up: 1.658538e-07, dn: 1.245303e-07}}, 774: {"": {up: 2.36379e-07, dn: 1.809259999999999e-07}}, 775: {"": {up: 2.345489999999999e-07, dn: 1.765505000000001e-07}}, 776: {"": {up: 3.0318e-07, dn: 2.307299999999999e-07}}, 777: {"": {up: 2.301919999999999e-07, dn: 1.761078e-07}}, 778: {"": {up: 2.4158e-07, dn: 1.803193e-07}}, 779: {"": {up: 2.369170000000001e-07, dn: 1.794817e-07}}, 780: {"": {up: 2.049651e-07, dn: 1.555784e-07}}, 781: {"": {up: 5.209819999999997e-07, dn: 3.94729e-07}}, 782: {"": {up: 1.785492e-07, dn: 1.352674e-07}}, 783: {"": {up: 3.294260000000001e-07, dn: 2.48667e-07}}, 784: {"": {up: 1.740682e-07, dn: 1.311082999999999e-07}}, 785: {"": {up: 1.973161e-07, dn: 1.501336e-07}}, 786: {"": {up: 3.12027e-07, dn: 2.365419999999999e-07}}, 787: {"": {up: 3.948390000000002e-07, dn: 3.017399999999998e-07}}, 788: {"": {up: 4.250620000000002e-07, dn: 3.20746e-07}}, 789: {"": {up: 3.031610000000001e-07, dn: 2.32604e-07}}, 790: {"": {up: 1.956976000000001e-07, dn: 1.487123999999999e-07}}, 791: {"": {up: 2.81661e-07, dn: 2.14407e-07}}, 792: {"": {up: 1.979944e-07, dn: 1.504908e-07}}, 793: {"": {up: 2.29105e-07, dn: 1.752021e-07}}, 794: {"": {up: 2.44364e-07, dn: 1.863305e-07}}, 795: {"": {up: 3.40687e-07, dn: 2.548470000000001e-07}}, 796: {"": {up: 6.235869999999997e-07, dn: 4.731449999999999e-07}}, 797: {"": {up: 9.477270000000005e-08, dn: 7.095089999999997e-08}}, 798: {"": {up: 1.525749e-07, dn: 1.154307e-07}}, 799: {"": {up: 1.814316e-07, dn: 1.370657e-07}}, 800: {"": {up: 9.280480000000003e-08, dn: 7.023589999999998e-08}}, 801: {"": {up: 2.693720000000002e-07, dn: 2.067019999999999e-07}}, 802: {"": {up: 2.96551e-07, dn: 2.24087e-07}}, 803: {"": {up: 1.732503e-07, dn: 1.321472e-07}}, 804: {"": {up: 1.822993000000001e-07, dn: 1.384903e-07}}, 805: {"": {up: 2.905910000000002e-07, dn: 2.21325e-07}}, 806: {"": {up: 2.214808999999999e-07, dn: 1.668200000000001e-07}}, 807: {"": {up: 9.240659999999997e-08, dn: 6.986999999999998e-08}}, 808: {"": {up: 3.482330000000002e-07, dn: 2.62445e-07}}, 809: {"": {up: 2.29758e-07, dn: 1.751816999999999e-07}}, 810: {"": {up: 2.085048e-07, dn: 1.586358999999999e-07}}, 811: {"": {up: 1.959544999999999e-07, dn: 1.480912000000001e-07}}, 812: {"": {up: 2.82329e-07, dn: 2.1677e-07}}, 813: {"": {up: 2.888530000000001e-07, dn: 2.22116e-07}}, 814: {"": {up: 4.729730000000003e-07, dn: 3.598519999999999e-07}}, 815: {"": {up: 2.307368000000001e-07, dn: 1.659101e-07}}, 816: {"": {up: 1.684760999999999e-07, dn: 1.288281e-07}}, 817: {"": {up: 1.903448e-07, dn: 1.4326e-07}}, 818: {"": {up: 2.629179999999999e-07, dn: 1.95927e-07}}, 819: {"": {up: 1.841737000000001e-07, dn: 1.397426999999999e-07}}, 820: {"": {up: 2.060234e-07, dn: 1.528553e-07}}, 821: {"": {up: 2.565640000000001e-07, dn: 1.966359999999999e-07}}, 822: {"": {up: 1.238826e-07, dn: 9.297740000000002e-08}}, 823: {"": {up: 2.905999999999998e-07, dn: 2.20415e-07}}, 824: {"": {up: 1.777975999999999e-07, dn: 1.343699e-07}}, 825: {"": {up: 1.533929e-07, dn: 1.146980000000001e-07}}, 826: {"": {up: 4.523000000000003e-07, dn: 3.424309999999999e-07}}, 827: {"": {up: 1.531653999999999e-07, dn: 1.116579e-07}}, 828: {"": {up: 1.862736999999999e-07, dn: 1.418349e-07}}, 829: {"": {up: 2.16861e-07, dn: 1.644285e-07}}, 830: {"": {up: 4.648530000000002e-07, dn: 3.586699999999999e-07}}, 831: {"": {up: 2.125167e-07, dn: 1.589041e-07}}, 832: {"": {up: 2.280531999999998e-07, dn: 1.710042e-07}}, 833: {"": {up: 3.339020000000002e-07, dn: 2.55865e-07}}, 834: {"": {up: 4.379469999999999e-07, dn: 3.392399999999999e-07}}, 835: {"": {up: 2.695600000000001e-07, dn: 2.057819999999999e-07}}, 836: {"": {up: 2.067314999999999e-07, dn: 1.543818e-07}}, 837: {"": {up: 2.343520000000002e-07, dn: 1.79282e-07}}, 838: {"": {up: 3.08966e-07, dn: 2.33102e-07}}, 839: {"": {up: 1.135458000000001e-07, dn: 8.676519999999998e-08}}, 840: {"": {up: 2.208530000000001e-07, dn: 1.677786e-07}}, 841: {"": {up: 1.758289999999999e-07, dn: 1.322983000000001e-07}}, 842: {"": {up: 2.280083000000001e-07, dn: 1.674465999999999e-07}}, 843: {"": {up: 2.30049e-07, dn: 1.716533999999999e-07}}, 844: {"": {up: 1.359405e-07, dn: 1.027784e-07}}, 845: {"": {up: 3.146219999999999e-07, dn: 2.35573e-07}}, 846: {"": {up: 2.325929999999999e-07, dn: 1.780662e-07}}, 847: {"": {up: 5.920659999999997e-07, dn: 4.597260000000003e-07}}, 848: {"": {up: 1.845924e-07, dn: 1.409358000000001e-07}}, 849: {"": {up: 2.62806e-07, dn: 1.992540999999999e-07}}, 850: {"": {up: 2.019317999999999e-07, dn: 1.543382e-07}}, 851: {"": {up: 1.597876e-07, dn: 1.214812e-07}}, 852: {"": {up: 2.748389999999999e-07, dn: 2.079689999999999e-07}}, 853: {"": {up: 1.662348e-07, dn: 1.266277e-07}}, 854: {"": {up: 2.463850000000001e-07, dn: 1.872189999999999e-07}}, 855: {"": {up: 3.066339999999998e-07, dn: 2.31385e-07}}, 856: {"": {up: 1.302471999999999e-07, dn: 9.663469999999999e-08}}, 857: {"": {up: 1.083989e-07, dn: 8.188890000000003e-08}}, 858: {"": {up: 2.33931e-07, dn: 1.775490000000001e-07}}, 859: {"": {up: 1.390523e-07, dn: 1.057955999999999e-07}}, 860: {"": {up: 1.575564999999999e-07, dn: 1.200551e-07}}, 861: {"": {up: 2.33817e-07, dn: 1.762991999999999e-07}}, 862: {"": {up: 2.80465e-07, dn: 2.084961e-07}}, 863: {"": {up: 2.088653e-07, dn: 1.557097999999999e-07}}, 864: {"": {up: 2.267559999999999e-07, dn: 1.707805e-07}}, 865: {"": {up: 1.484923000000001e-07, dn: 1.114349e-07}}, 866: {"": {up: 1.477708e-07, dn: 1.114583e-07}}, 867: {"": {up: 2.325629999999999e-07, dn: 1.757095e-07}}, 868: {"": {up: 2.90477e-07, dn: 2.17897e-07}}, 869: {"": {up: 2.99515e-07, dn: 2.268939999999999e-07}}, 870: {"": {up: 1.745457000000001e-07, dn: 1.314245e-07}}, 871: {"": {up: 1.194052999999999e-07, dn: 9.129380000000004e-08}}, 872: {"": {up: 4.00522e-07, dn: 2.995479999999999e-07}}, 873: {"": {up: 6.00928e-07, dn: 4.545699999999999e-07}}, 874: {"": {up: 1.335919000000001e-06, dn: 1.012847999999999e-06}}, 875: {"": {up: 1.515963e-07, dn: 1.149774e-07}}, 876: {"": {up: 3.004220000000001e-07, dn: 2.3057e-07}}, 877: {"": {up: 2.44825e-07, dn: 1.843838000000001e-07}}, 878: {"": {up: 2.165080999999999e-07, dn: 1.635583e-07}}, 879: {"": {up: 1.460568000000001e-07, dn: 1.058631e-07}}, 880: {"": {up: 9.772219999999999e-08, dn: 7.460780000000002e-08}}, 881: {"": {up: 3.342069999999999e-07, dn: 2.512370000000002e-07}}, 882: {"": {up: 1.222165e-07, dn: 9.252850000000006e-08}}, 883: {"": {up: 2.260163e-07, dn: 1.66073e-07}}, 884: {"": {up: 7.728360000000002e-07, dn: 5.901909999999998e-07}}, 885: {"": {up: 2.45667e-07, dn: 1.865823e-07}}, 886: {"": {up: 1.513712e-07, dn: 1.16156e-07}}, 887: {"": {up: 2.254819999999999e-07, dn: 1.724121e-07}}, 888: {"": {up: 2.01551e-07, dn: 1.500888e-07}}, 889: {"": {up: 3.03765e-07, dn: 2.29014e-07}}, 890: {"": {up: 8.018549999999997e-07, dn: 6.127790000000004e-07}}, 891: {"": {up: 4.653110000000001e-07, dn: 3.474020000000001e-07}}, 892: {"": {up: 1.959488999999999e-07, dn: 1.467434e-07}}, 893: {"": {up: 2.016925999999999e-07, dn: 1.534411000000001e-07}}, 894: {"": {up: 1.344426e-07, dn: 1.017926e-07}}, 895: {"": {up: 2.195013e-07, dn: 1.647284e-07}}, 896: {"": {up: 7.387920000000002e-07, dn: 5.652300000000001e-07}}, 897: {"": {up: 1.065297e-07, dn: 8.207749999999999e-08}}, 898: {"": {up: 2.835670000000001e-07, dn: 2.16102e-07}}, 899: {"": {up: 2.056098e-07, dn: 1.557416999999999e-07}}, 900: {"": {up: 2.428880000000001e-07, dn: 1.827022999999999e-07}}, 901: {"": {up: 4.407079999999999e-07, dn: 3.30867e-07}}, 902: {"": {up: 2.520150000000001e-07, dn: 1.840331000000001e-07}}, 903: {"": {up: 3.25574e-07, dn: 2.43529e-07}}, 904: {"": {up: 2.81922e-07, dn: 2.157620000000001e-07}}, 905: {"": {up: 1.826459e-07, dn: 1.366571e-07}}, 906: {"": {up: 1.375303e-07, dn: 1.035886e-07}}, 907: {"": {up: 8.501920000000005e-07, dn: 6.36894e-07}}, 908: {"": {up: 9.4636e-08, dn: 7.206470000000003e-08}}, 909: {"": {up: 3.02542e-07, dn: 2.26703e-07}}, 910: {"": {up: 1.851532e-07, dn: 1.395267e-07}}, 911: {"": {up: 1.804124999999999e-07, dn: 1.354798e-07}}, 912: {"": {up: 3.478249999999999e-07, dn: 2.596200000000002e-07}}, 913: {"": {up: 1.283817e-07, dn: 9.678420000000004e-08}}, 914: {"": {up: 3.245699999999998e-07, dn: 2.436010000000001e-07}}, 915: {"": {up: 8.189169999999997e-08, dn: 6.240740000000003e-08}}, 916: {"": {up: 4.682859999999999e-07, dn: 3.544400000000002e-07}}, 917: {"": {up: 2.3183e-07, dn: 1.741970999999999e-07}}, 918: {"": {up: 1.219932e-07, dn: 9.147680000000001e-08}}, 919: {"": {up: 2.116475e-07, dn: 1.599296000000001e-07}}, 920: {"": {up: 1.366212e-07, dn: 1.033612e-07}}, 921: {"": {up: 1.022838999999999e-07, dn: 7.732470000000001e-08}}, 922: {"": {up: 1.497758e-07, dn: 1.144798e-07}}, 923: {"": {up: 1.365594e-07, dn: 1.032652e-07}}, 924: {"": {up: 2.279286e-07, dn: 1.710444000000001e-07}}, 925: {"": {up: 4.384119999999998e-07, dn: 3.29171e-07}}, 926: {"": {up: 1.994948e-07, dn: 1.490169e-07}}, 927: {"": {up: 1.718298e-07, dn: 1.290890000000001e-07}}, 928: {"": {up: 2.63065e-07, dn: 1.986957e-07}}, 929: {"": {up: 1.14542e-07, dn: 8.47651e-08}}, 930: {"": {up: 2.399432999999999e-07, dn: 1.757353e-07}}, 931: {"": {up: 1.354783999999999e-07, dn: 1.021755e-07}}, 932: {"": {up: 3.39634e-07, dn: 2.6114e-07}}, 933: {"": {up: 1.513449e-07, dn: 1.137359e-07}}, 934: {"": {up: 2.189640999999999e-07, dn: 1.647899e-07}}, 935: {"": {up: 4.856059999999998e-07, dn: 3.682680000000001e-07}}, 936: {"": {up: 1.943316999999999e-07, dn: 1.475679e-07}}, 937: {"": {up: 1.929387000000001e-07, dn: 1.445165e-07}}, 938: {"": {up: 1.747632e-07, dn: 1.305247e-07}}, 939: {"": {up: 2.9926e-07, dn: 2.216224000000001e-07}}, 940: {"": {up: 4.77006e-07, dn: 3.711480000000002e-07}}, 941: {"": {up: 5.063889999999998e-07, dn: 3.75206e-07}}, 942: {"": {up: 7.955720000000001e-08, dn: 5.97255e-08}}, 943: {"": {up: 2.377540000000001e-07, dn: 1.775185999999999e-07}}, 944: {"": {up: 2.80774e-07, dn: 2.084259e-07}}, 945: {"": {up: 1.062103e-07, dn: 7.781970000000001e-08}}, 946: {"": {up: 3.516830000000001e-07, dn: 2.657189999999999e-07}}, 947: {"": {up: 2.846650000000001e-07, dn: 2.170560000000001e-07}}, 948: {"": {up: 3.54685e-07, dn: 2.66044e-07}}, 949: {"": {up: 1.001908e-07, dn: 7.665180000000001e-08}}, 950: {"": {up: 7.179259999999999e-08, dn: 5.46443e-08}}, 951: {"": {up: 1.857762999999999e-07, dn: 1.40853e-07}}, 952: {"": {up: 3.211899999999999e-07, dn: 2.425210000000002e-07}}, 953: {"": {up: 1.381331999999999e-07, dn: 1.012815000000001e-07}}, 954: {"": {up: 2.3914e-07, dn: 1.789990999999999e-07}}, 955: {"": {up: 1.906578999999999e-07, dn: 1.461599e-07}}, 956: {"": {up: 1.811672e-07, dn: 1.365934e-07}}, 957: {"": {up: 4.6279e-07, dn: 3.424290000000001e-07}}, 958: {"": {up: 3.099870000000001e-07, dn: 2.334119999999999e-07}}, 959: {"": {up: 2.17423e-07, dn: 1.660001e-07}}, 960: {"": {up: 1.130486e-07, dn: 8.636199999999999e-08}}, 961: {"": {up: 2.291869e-07, dn: 1.725741e-07}}, 962: {"": {up: 1.750235000000001e-07, dn: 1.327077e-07}}, 963: {"": {up: 1.265339e-07, dn: 9.612569999999997e-08}}, 964: {"": {up: 3.246880000000001e-07, dn: 2.44286e-07}}, 965: {"": {up: 2.064022999999999e-07, dn: 1.574738e-07}}, 966: {"": {up: 3.162050000000002e-07, dn: 2.45575e-07}}, 967: {"": {up: 2.263714999999999e-07, dn: 1.691912000000001e-07}}, 968: {"": {up: 1.407144e-07, dn: 1.072793e-07}}, 969: {"": {up: 8.308819999999999e-07, dn: 6.238100000000001e-07}}, 970: {"": {up: 1.693570999999999e-07, dn: 1.288298e-07}}, 971: {"": {up: 1.961454000000001e-07, dn: 1.479178e-07}}, 972: {"": {up: 2.536018e-07, dn: 1.850225e-07}}, 973: {"": {up: 3.54769e-07, dn: 2.66763e-07}}, 974: {"": {up: 2.31562e-07, dn: 1.742092999999999e-07}}, 975: {"": {up: 7.92584e-08, dn: 5.945369999999999e-08}}, 976: {"": {up: 4.480109999999999e-07, dn: 3.382349999999999e-07}}, 977: {"": {up: 5.072660000000001e-07, dn: 3.765229999999999e-07}}, 978: {"": {up: 5.142730000000002e-07, dn: 3.922950000000001e-07}}, 979: {"": {up: 3.302729999999999e-07, dn: 2.467070000000001e-07}}, 980: {"": {up: 1.599456e-07, dn: 1.189802e-07}}, 981: {"": {up: 1.117164e-07, dn: 8.459710000000002e-08}}, 982: {"": {up: 8.892520000000005e-08, dn: 6.644309999999997e-08}}, 983: {"": {up: 2.504190000000001e-07, dn: 1.90057e-07}}, 984: {"": {up: 1.718089e-07, dn: 1.301744e-07}}, 985: {"": {up: 1.891386e-07, dn: 1.418144e-07}}, 986: {"": {up: 2.56922e-07, dn: 1.91944e-07}}, 987: {"": {up: 3.225319999999999e-07, dn: 2.44526e-07}}, 988: {"": {up: 1.654978999999999e-07, dn: 1.217633e-07}}, 989: {"": {up: 6.583440000000001e-07, dn: 4.871899999999999e-07}}, 990: {"": {up: 2.336110000000001e-07, dn: 1.753283e-07}}, 991: {"": {up: 1.754351e-07, dn: 1.306463999999999e-07}}, 992: {"": {up: 1.078952e-07, dn: 8.070869999999998e-08}}, 993: {"": {up: 3.453149999999999e-07, dn: 2.61095e-07}}, 994: {"": {up: 2.814739999999999e-07, dn: 2.14277e-07}}, 995: {"": {up: 1.988920999999999e-07, dn: 1.525706e-07}}, 996: {"": {up: 3.147670000000001e-07, dn: 2.37198e-07}}, 997: {"": {up: 3.204370000000001e-07, dn: 2.402169999999999e-07}}, 998: {"": {up: 1.484983e-07, dn: 1.092865999999999e-07}}, 999: {"": {up: 2.862540000000001e-07, dn: 2.173859999999999e-07}}}
ErrorTubes=1
LineColor=red
LineStyle=solid
LineWidth=1.5pt
Name=NLOvar
Path=NLOvar
Title=NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	1.086487e-12	1.432459e-13	1.491380e-13
8.000000e+00	1.000000e+01	7.560854e-05	5.762250e-06	7.693630e-06
1.000000e+01	1.200000e+01	6.012866e-04	4.262510e-05	5.492670e-05
1.200000e+01	1.400000e+01	1.244595e-03	8.345900e-05	1.072470e-04
1.400000e+01	1.600000e+01	2.202070e-03	1.605520e-04	2.051910e-04
1.600000e+01	1.800000e+01	3.054100e-03	2.102430e-04	2.668780e-04
1.800000e+01	2.000000e+01	3.675208e-03	2.541220e-04	3.214190e-04
2.000000e+01	2.200000e+01	4.291930e-03	2.905240e-04	3.667420e-04
2.200000e+01	2.400000e+01	5.034176e-03	3.406690e-04	4.284120e-04
2.400000e+01	2.600000e+01	5.517149e-03	3.683900e-04	4.632650e-04
2.600000e+01	2.800000e+01	6.038836e-03	3.717630e-04	4.645470e-04
2.800000e+01	3.000000e+01	6.443594e-03	4.018460e-04	5.045280e-04
3.000000e+01	3.200000e+01	7.132288e-03	4.281120e-04	5.341320e-04
3.200000e+01	3.400000e+01	7.225386e-03	4.295600e-04	5.363320e-04
3.400000e+01	3.600000e+01	8.035679e-03	4.673170e-04	5.792240e-04
3.600000e+01	3.800000e+01	8.095294e-03	4.509300e-04	5.609100e-04
3.800000e+01	4.000000e+01	7.911001e-03	4.300900e-04	5.329240e-04
4.000000e+01	4.200000e+01	8.384154e-03	4.439100e-04	5.510240e-04
4.200000e+01	4.400000e+01	8.320633e-03	4.640910e-04	5.748030e-04
4.400000e+01	4.600000e+01	8.212469e-03	5.744980e-04	7.028800e-04
4.600000e+01	4.800000e+01	8.421104e-03	6.535750e-04	7.907890e-04
4.800000e+01	5.000000e+01	8.698794e-03	7.304870e-04	8.889380e-04
5.000000e+01	5.200000e+01	9.432835e-03	8.100420e-04	9.860450e-04
5.200000e+01	5.400000e+01	9.899916e-03	8.242600e-04	9.943140e-04
5.400000e+01	5.600000e+01	1.073531e-02	8.836340e-04	1.065470e-03
5.600000e+01	5.800000e+01	1.130183e-02	9.561600e-04	1.156550e-03
5.800000e+01	6.000000e+01	1.229995e-02	1.010660e-03	1.212140e-03
6.000000e+01	6.200000e+01	1.305561e-02	1.092720e-03	1.317610e-03
6.200000e+01	6.400000e+01	1.458970e-02	1.181040e-03	1.417800e-03
6.400000e+01	6.600000e+01	1.556553e-02	1.224000e-03	1.460160e-03
6.600000e+01	6.800000e+01	1.756976e-02	1.386470e-03	1.663400e-03
6.800000e+01	7.000000e+01	1.969849e-02	1.509960e-03	1.804750e-03
7.000000e+01	7.200000e+01	2.239212e-02	1.659950e-03	1.982120e-03
7.200000e+01	7.400000e+01	2.706980e-02	1.892780e-03	2.256350e-03
7.400000e+01	7.600000e+01	3.482757e-02	2.209280e-03	2.630380e-03
7.600000e+01	7.800000e+01	5.004970e-02	2.534870e-03	3.013750e-03
7.800000e+01	8.000000e+01	7.062265e-02	1.755470e-03	1.771250e-03
8.000000e+01	8.200000e+01	2.253151e-02	9.664580e-03	8.822720e-03
8.200000e+01	8.400000e+01	1.455720e-02	9.624900e-04	9.569400e-04
8.400000e+01	8.600000e+01	1.200800e-02	3.979100e-04	4.693000e-04
8.600000e+01	8.800000e+01	1.044094e-02	6.118690e-04	7.195300e-04
8.800000e+01	9.000000e+01	9.793703e-03	6.965030e-04	8.190870e-04
9.000000e+01	9.200000e+01	9.252210e-03	7.270330e-04	8.505200e-04
9.200000e+01	9.400000e+01	9.002431e-03	7.486420e-04	8.813580e-04
9.400000e+01	9.600000e+01	8.580715e-03	7.198190e-04	8.316210e-04
9.600000e+01	9.800000e+01	8.383270e-03	7.117460e-04	8.199080e-04
9.800000e+01	1.000000e+02	8.198773e-03	7.161050e-04	8.233910e-04
1.000000e+02	1.020000e+02	8.042146e-03	7.111070e-04	8.222780e-04
1.020000e+02	1.040000e+02	7.947176e-03	7.124900e-04	8.218770e-04
1.040000e+02	1.060000e+02	7.668007e-03	6.706930e-04	7.636210e-04
1.060000e+02	1.080000e+02	7.843028e-03	7.161010e-04	8.270060e-04
1.080000e+02	1.100000e+02	7.580267e-03	6.694380e-04	7.599930e-04
1.100000e+02	1.120000e+02	7.529338e-03	6.851540e-04	7.890840e-04
1.120000e+02	1.140000e+02	7.378138e-03	6.789860e-04	7.820030e-04
1.140000e+02	1.160000e+02	7.205766e-03	6.422120e-04	7.293980e-04
1.160000e+02	1.180000e+02	7.199514e-03	6.542730e-04	7.486220e-04
1.180000e+02	1.200000e+02	7.063924e-03	6.471110e-04	7.427390e-04
1.200000e+02	1.220000e+02	6.955483e-03	6.353600e-04	7.268570e-04
1.220000e+02	1.240000e+02	7.073139e-03	6.517540e-04	7.472830e-04
1.240000e+02	1.260000e+02	6.793929e-03	6.130170e-04	6.977770e-04
1.260000e+02	1.280000e+02	6.715455e-03	6.318960e-04	7.321690e-04
1.280000e+02	1.300000e+02	6.632680e-03	6.013610e-04	6.851770e-04
1.300000e+02	1.320000e+02	6.633428e-03	5.946610e-04	6.699290e-04
1.320000e+02	1.340000e+02	6.546690e-03	6.079970e-04	6.991610e-04
1.340000e+02	1.360000e+02	6.339430e-03	5.832110e-04	6.632040e-04
1.360000e+02	1.380000e+02	6.277550e-03	5.570790e-04	6.283950e-04
1.380000e+02	1.400000e+02	6.179150e-03	5.559440e-04	6.290500e-04
1.400000e+02	1.420000e+02	6.275944e-03	5.891080e-04	6.779390e-04
1.420000e+02	1.440000e+02	6.007954e-03	5.492250e-04	6.239750e-04
1.440000e+02	1.460000e+02	6.075785e-03	5.703370e-04	6.570290e-04
1.460000e+02	1.480000e+02	5.781299e-03	5.077030e-04	5.664750e-04
1.480000e+02	1.500000e+02	5.987474e-03	5.504200e-04	6.251510e-04
1.500000e+02	1.520000e+02	5.708458e-03	5.143740e-04	5.806440e-04
1.520000e+02	1.540000e+02	5.670645e-03	5.215970e-04	5.936160e-04
1.540000e+02	1.560000e+02	5.606580e-03	5.081420e-04	5.764930e-04
1.560000e+02	1.580000e+02	5.673167e-03	5.255100e-04	6.010820e-04
1.580000e+02	1.600000e+02	5.456224e-03	5.028420e-04	5.716770e-04
1.600000e+02	1.620000e+02	2.770790e-06	3.359350e-07	4.551770e-07
1.620000e+02	1.640000e+02	2.791416e-06	3.186770e-07	4.260870e-07
1.640000e+02	1.660000e+02	3.163273e-06	3.266780e-07	4.275510e-07
1.660000e+02	1.680000e+02	3.191632e-06	3.713240e-07	4.967350e-07
1.680000e+02	1.700000e+02	3.145723e-06	3.993700e-07	5.449180e-07
1.700000e+02	1.720000e+02	3.331098e-06	3.378690e-07	4.358710e-07
1.720000e+02	1.740000e+02	3.934912e-06	4.033050e-07	5.256280e-07
1.740000e+02	1.760000e+02	3.104909e-06	3.745640e-07	5.047390e-07
1.760000e+02	1.780000e+02	2.990662e-06	3.367690e-07	4.435210e-07
1.780000e+02	1.800000e+02	2.888546e-06	3.413200e-07	4.616860e-07
1.800000e+02	1.820000e+02	3.100848e-06	3.583260e-07	4.767440e-07
1.820000e+02	1.840000e+02	3.018174e-06	3.297610e-07	4.352620e-07
1.840000e+02	1.860000e+02	3.037066e-06	3.450210e-07	4.575030e-07
1.860000e+02	1.880000e+02	3.270134e-06	4.098880e-07	5.586670e-07
1.880000e+02	1.900000e+02	3.173844e-06	3.269150e-07	4.354590e-07
1.900000e+02	1.920000e+02	3.563273e-06	3.739380e-07	4.967570e-07
1.920000e+02	1.940000e+02	3.107754e-06	3.533460e-07	4.714020e-07
1.940000e+02	1.960000e+02	3.943966e-06	5.376810e-07	7.426150e-07
1.960000e+02	1.980000e+02	3.716767e-06	4.911870e-07	6.696900e-07
1.980000e+02	2.000000e+02	3.338951e-06	3.534180e-07	4.548390e-07
2.000000e+02	2.020000e+02	3.183002e-06	3.911370e-07	5.247170e-07
2.020000e+02	2.040000e+02	3.177528e-06	3.720480e-07	4.976780e-07
2.040000e+02	2.060000e+02	3.233396e-06	3.813250e-07	5.103880e-07
2.060000e+02	2.080000e+02	4.191967e-06	5.117770e-07	6.755890e-07
2.080000e+02	2.100000e+02	3.201389e-06	3.758610e-07	4.998620e-07
2.100000e+02	2.120000e+02	3.177390e-06	3.640900e-07	4.797150e-07
2.120000e+02	2.140000e+02	3.193408e-06	3.985420e-07	5.411170e-07
2.140000e+02	2.160000e+02	2.867202e-06	3.228970e-07	4.275670e-07
2.160000e+02	2.180000e+02	3.341086e-06	3.997490e-07	5.322050e-07
2.180000e+02	2.200000e+02	3.941457e-06	4.821410e-07	6.345390e-07
2.200000e+02	2.220000e+02	3.049544e-06	3.517020e-07	4.661840e-07
2.220000e+02	2.240000e+02	3.570772e-06	4.223320e-07	5.556350e-07
2.240000e+02	2.260000e+02	2.967929e-06	3.332800e-07	4.396930e-07
2.260000e+02	2.280000e+02	3.874060e-06	5.041550e-07	6.853360e-07
2.280000e+02	2.300000e+02	3.144093e-06	3.617760e-07	4.799980e-07
2.300000e+02	2.320000e+02	4.808728e-06	6.147270e-07	8.018570e-07
2.320000e+02	2.340000e+02	3.462603e-06	4.088420e-07	5.352130e-07
2.340000e+02	2.360000e+02	3.003854e-06	3.680620e-07	4.922620e-07
2.360000e+02	2.380000e+02	2.852909e-06	3.168950e-07	4.165290e-07
2.380000e+02	2.400000e+02	3.253324e-06	4.025500e-07	5.384870e-07
2.400000e+02	2.420000e+02	3.009475e-06	3.748660e-07	5.047610e-07
2.420000e+02	2.440000e+02	3.759356e-06	5.071050e-07	6.875600e-07
2.440000e+02	2.460000e+02	3.529365e-06	3.892440e-07	5.128280e-07
2.460000e+02	2.480000e+02	3.520770e-06	4.186700e-07	5.487020e-07
2.480000e+02	2.500000e+02	2.941477e-06	3.323700e-07	4.370160e-07
2.500000e+02	2.520000e+02	2.858082e-06	3.446710e-07	4.669850e-07
2.520000e+02	2.540000e+02	3.097942e-06	3.539290e-07	4.665330e-07
2.540000e+02	2.560000e+02	4.071319e-06	4.857380e-07	6.238070e-07
2.560000e+02	2.580000e+02	3.372017e-06	4.089320e-07	5.393460e-07
2.580000e+02	2.600000e+02	3.351598e-06	4.454490e-07	6.117080e-07
2.600000e+02	2.620000e+02	3.192710e-06	3.767780e-07	4.943120e-07
2.620000e+02	2.640000e+02	3.310699e-06	4.316220e-07	5.841930e-07
2.640000e+02	2.660000e+02	3.263974e-06	4.524950e-07	6.169380e-07
2.660000e+02	2.680000e+02	3.041835e-06	3.889070e-07	5.258500e-07
2.680000e+02	2.700000e+02	4.044993e-06	5.586750e-07	7.549500e-07
2.700000e+02	2.720000e+02	2.783252e-06	3.359210e-07	4.452920e-07
2.720000e+02	2.740000e+02	3.210807e-06	4.076030e-07	5.467210e-07
2.740000e+02	2.760000e+02	3.590224e-06	5.038820e-07	6.910560e-07
2.760000e+02	2.780000e+02	3.053970e-06	3.669540e-07	4.824160e-07
2.780000e+02	2.800000e+02	2.916263e-06	3.623980e-07	4.854350e-07
2.800000e+02	2.820000e+02	2.993947e-06	4.176540e-07	5.748960e-07
2.820000e+02	2.840000e+02	2.660233e-06	3.152130e-07	4.161940e-07
2.840000e+02	2.860000e+02	3.033585e-06	4.005450e-07	5.427690e-07
2.860000e+02	2.880000e+02	3.031213e-06	3.821420e-07	5.073570e-07
2.880000e+02	2.900000e+02	3.077987e-06	4.150510e-07	5.642960e-07
2.900000e+02	2.920000e+02	3.047856e-06	3.756920e-07	4.946350e-07
2.920000e+02	2.940000e+02	2.903598e-06	3.611890e-07	4.790820e-07
2.940000e+02	2.960000e+02	3.041618e-06	3.821400e-07	5.074280e-07
2.960000e+02	2.980000e+02	3.061306e-06	3.822330e-07	5.044670e-07
2.980000e+02	3.000000e+02	3.060640e-06	3.810720e-07	5.012750e-07
3.000000e+02	3.020000e+02	2.820501e-06	3.491710e-07	4.601920e-07
3.020000e+02	3.040000e+02	2.790791e-06	3.622610e-07	4.905590e-07
3.040000e+02	3.060000e+02	2.880147e-06	3.650940e-07	4.855120e-07
3.060000e+02	3.080000e+02	2.659197e-06	3.473260e-07	4.682610e-07
3.080000e+02	3.100000e+02	3.081341e-06	4.022350e-07	5.370070e-07
3.100000e+02	3.120000e+02	3.305011e-06	4.202670e-07	5.513330e-07
3.120000e+02	3.140000e+02	2.882129e-06	3.813860e-07	5.129450e-07
3.140000e+02	3.160000e+02	2.819563e-06	3.580490e-07	4.748750e-07
3.160000e+02	3.180000e+02	3.047996e-06	3.810620e-07	5.001680e-07
3.180000e+02	3.200000e+02	2.613900e-06	3.384620e-07	4.515130e-07
3.200000e+02	3.220000e+02	3.262947e-06	4.691060e-07	6.546140e-07
3.220000e+02	3.240000e+02	2.817206e-06	3.491510e-07	4.587650e-07
3.240000e+02	3.260000e+02	2.963137e-06	3.858790e-07	5.095710e-07
3.260000e+02	3.280000e+02	2.741506e-06	3.585260e-07	4.786430e-07
3.280000e+02	3.300000e+02	3.327251e-06	4.368650e-07	5.767150e-07
3.300000e+02	3.320000e+02	2.633452e-06	3.444280e-07	4.561000e-07
3.320000e+02	3.340000e+02	2.604811e-06	3.163500e-07	4.229330e-07
3.340000e+02	3.360000e+02	2.465610e-06	3.319100e-07	4.490330e-07
3.360000e+02	3.380000e+02	2.638834e-06	3.403130e-07	4.542050e-07
3.380000e+02	3.400000e+02	2.516765e-06	2.831850e-07	3.659710e-07
3.400000e+02	3.420000e+02	2.502001e-06	3.391110e-07	4.574410e-07
3.420000e+02	3.440000e+02	3.010657e-06	3.936520e-07	5.252250e-07
3.440000e+02	3.460000e+02	2.413093e-06	3.102780e-07	4.110930e-07
3.460000e+02	3.480000e+02	2.525854e-06	3.442540e-07	4.635410e-07
3.480000e+02	3.500000e+02	3.101671e-06	3.766390e-07	4.897880e-07
3.500000e+02	3.520000e+02	2.953571e-06	3.814740e-07	5.058170e-07
3.520000e+02	3.540000e+02	2.660880e-06	3.505030e-07	4.634180e-07
3.540000e+02	3.560000e+02	3.054832e-06	4.250800e-07	5.708900e-07
3.560000e+02	3.580000e+02	2.478239e-06	3.296080e-07	4.422800e-07
3.580000e+02	3.600000e+02	2.630300e-06	3.502670e-07	4.668950e-07
3.600000e+02	3.620000e+02	2.600532e-06	3.528570e-07	4.737050e-07
3.620000e+02	3.640000e+02	2.440760e-06	3.264080e-07	4.343070e-07
3.640000e+02	3.660000e+02	2.525308e-06	3.275630e-07	4.307490e-07
3.660000e+02	3.680000e+02	2.696426e-06	3.647150e-07	4.861250e-07
3.680000e+02	3.700000e+02	2.692964e-06	3.764910e-07	5.028130e-07
3.700000e+02	3.720000e+02	2.474092e-06	3.091260e-07	4.060860e-07
3.720000e+02	3.740000e+02	2.656215e-06	3.652690e-07	4.941420e-07
3.740000e+02	3.760000e+02	2.765611e-06	4.256690e-07	5.907880e-07
3.760000e+02	3.780000e+02	2.518417e-06	3.519920e-07	4.756250e-07
3.780000e+02	3.800000e+02	2.545320e-06	3.325760e-07	4.396420e-07
3.800000e+02	3.820000e+02	3.110061e-06	5.351610e-07	7.624350e-07
3.820000e+02	3.840000e+02	2.532681e-06	3.508410e-07	4.699210e-07
3.840000e+02	3.860000e+02	2.753751e-06	4.096860e-07	5.564570e-07
3.860000e+02	3.880000e+02	4.298411e-06	5.552580e-07	7.178730e-07
3.880000e+02	3.900000e+02	2.439711e-06	3.268850e-07	4.321420e-07
3.900000e+02	3.920000e+02	2.490366e-06	3.517850e-07	4.713420e-07
3.920000e+02	3.940000e+02	2.506409e-06	3.181120e-07	4.142570e-07
3.940000e+02	3.960000e+02	2.614478e-06	3.450370e-07	4.573770e-07
3.960000e+02	3.980000e+02	3.140119e-06	4.229610e-07	5.559220e-07
3.980000e+02	4.000000e+02	2.517067e-06	3.229540e-07	4.221310e-07
4.000000e+02	4.020000e+02	2.561550e-06	3.666060e-07	4.951260e-07
4.020000e+02	4.040000e+02	2.694924e-06	3.795730e-07	5.035510e-07
4.040000e+02	4.060000e+02	2.519949e-06	3.432090e-07	4.551620e-07
4.060000e+02	4.080000e+02	2.421450e-06	3.357740e-07	4.496950e-07
4.080000e+02	4.100000e+02	2.274597e-06	3.084150e-07	4.109700e-07
4.100000e+02	4.120000e+02	2.499655e-06	2.946250e-07	3.888760e-07
4.120000e+02	4.140000e+02	2.967456e-06	4.266320e-07	5.744060e-07
4.140000e+02	4.160000e+02	2.636631e-06	3.662220e-07	4.884120e-07
4.160000e+02	4.180000e+02	2.169351e-06	2.757820e-07	3.596770e-07
4.180000e+02	4.200000e+02	2.242229e-06	3.278510e-07	4.444010e-07
4.200000e+02	4.220000e+02	2.481623e-06	3.528580e-07	4.710430e-07
4.220000e+02	4.240000e+02	2.390388e-06	3.426980e-07	4.603930e-07
4.240000e+02	4.260000e+02	2.441933e-06	3.686970e-07	5.025420e-07
4.260000e+02	4.280000e+02	2.474749e-06	3.342020e-07	4.420200e-07
4.280000e+02	4.300000e+02	2.281281e-06	3.140430e-07	4.167790e-07
4.300000e+02	4.320000e+02	2.647212e-06	4.016090e-07	5.469420e-07
4.320000e+02	4.340000e+02	2.312891e-06	3.285730e-07	4.376190e-07
4.340000e+02	4.360000e+02	2.476758e-06	3.174130e-07	4.138190e-07
4.360000e+02	4.380000e+02	2.186982e-06	2.992050e-07	3.963030e-07
4.380000e+02	4.400000e+02	2.747863e-06	4.392400e-07	6.002780e-07
4.400000e+02	4.420000e+02	2.435459e-06	3.126420e-07	4.040310e-07
4.420000e+02	4.440000e+02	2.284969e-06	3.222040e-07	4.302440e-07
4.440000e+02	4.460000e+02	2.633508e-06	3.690370e-07	4.862670e-07
4.460000e+02	4.480000e+02	2.061465e-06	2.797310e-07	3.694900e-07
4.480000e+02	4.500000e+02	2.492277e-06	3.627910e-07	4.840400e-07
4.500000e+02	4.520000e+02	2.234192e-06	2.866180e-07	3.717680e-07
4.520000e+02	4.540000e+02	2.248245e-06	3.397460e-07	4.632470e-07
4.540000e+02	4.560000e+02	2.650608e-06	3.876550e-07	5.175130e-07
4.560000e+02	4.580000e+02	2.177792e-06	3.066930e-07	4.083640e-07
4.580000e+02	4.600000e+02	2.284597e-06	3.437750e-07	4.696050e-07
4.600000e+02	4.620000e+02	1.918007e-06	2.597090e-07	3.428850e-07
4.620000e+02	4.640000e+02	2.398400e-06	3.411250e-07	4.501470e-07
4.640000e+02	4.660000e+02	2.471998e-06	3.641430e-07	4.893400e-07
4.660000e+02	4.680000e+02	2.033594e-06	2.957970e-07	3.985870e-07
4.680000e+02	4.700000e+02	2.076657e-06	2.926370e-07	3.900290e-07
4.700000e+02	4.720000e+02	2.254356e-06	3.143000e-07	4.150810e-07
4.720000e+02	4.740000e+02	2.219057e-06	3.098240e-07	4.148430e-07
4.740000e+02	4.760000e+02	1.922434e-06	2.726190e-07	3.649330e-07
4.760000e+02	4.780000e+02	2.129023e-06	2.929000e-07	3.865600e-07
4.780000e+02	4.800000e+02	1.865052e-06	2.660640e-07	3.562000e-07
4.800000e+02	4.820000e+02	2.554958e-06	3.766500e-07	5.028880e-07
4.820000e+02	4.840000e+02	1.871642e-06	2.570410e-07	3.412120e-07
4.840000e+02	4.860000e+02	1.958879e-06	2.725140e-07	3.634410e-07
4.860000e+02	4.880000e+02	1.948681e-06	2.744920e-07	3.629160e-07
4.880000e+02	4.900000e+02	2.048749e-06	2.892270e-07	3.830180e-07
4.900000e+02	4.920000e+02	2.243954e-06	3.206010e-07	4.260470e-07
4.920000e+02	4.940000e+02	2.008360e-06	2.813480e-07	3.715640e-07
4.940000e+02	4.960000e+02	2.285117e-06	3.194740e-07	4.265620e-07
4.960000e+02	4.980000e+02	1.935992e-06	2.636290e-07	3.455670e-07
4.980000e+02	5.000000e+02	2.252594e-06	2.975300e-07	3.856810e-07
5.000000e+02	5.020000e+02	2.130579e-06	2.851320e-07	3.711490e-07
5.020000e+02	5.040000e+02	1.909036e-06	2.499540e-07	3.247700e-07
5.040000e+02	5.060000e+02	2.457559e-06	3.543280e-07	4.656430e-07
5.060000e+02	5.080000e+02	3.172128e-06	4.888770e-07	6.574650e-07
5.080000e+02	5.100000e+02	2.013811e-06	2.788280e-07	3.664210e-07
5.100000e+02	5.120000e+02	2.111093e-06	2.921340e-07	3.818950e-07
5.120000e+02	5.140000e+02	2.458692e-06	3.515420e-07	4.593060e-07
5.140000e+02	5.160000e+02	2.539073e-06	3.454140e-07	4.515390e-07
5.160000e+02	5.180000e+02	2.162160e-06	3.255430e-07	4.382180e-07
5.180000e+02	5.200000e+02	2.385764e-06	3.588940e-07	4.804360e-07
5.200000e+02	5.220000e+02	1.891337e-06	2.763230e-07	3.706600e-07
5.220000e+02	5.240000e+02	1.860031e-06	2.517070e-07	3.301470e-07
5.240000e+02	5.260000e+02	2.083314e-06	2.950340e-07	3.892550e-07
5.260000e+02	5.280000e+02	2.134336e-06	2.823240e-07	3.659940e-07
5.280000e+02	5.300000e+02	1.907710e-06	2.607820e-07	3.410820e-07
5.300000e+02	5.320000e+02	2.432600e-06	3.074590e-07	3.990550e-07
5.320000e+02	5.340000e+02	2.171156e-06	3.169460e-07	4.202380e-07
5.340000e+02	5.360000e+02	2.234750e-06	3.338860e-07	4.471240e-07
5.360000e+02	5.380000e+02	2.049963e-06	3.030370e-07	4.049800e-07
5.380000e+02	5.400000e+02	2.109939e-06	3.218910e-07	4.340690e-07
5.400000e+02	5.420000e+02	1.841989e-06	2.594900e-07	3.448200e-07
5.420000e+02	5.440000e+02	2.140592e-06	3.152730e-07	4.210710e-07
5.440000e+02	5.460000e+02	2.170448e-06	3.110250e-07	4.075290e-07
5.460000e+02	5.480000e+02	1.979471e-06	2.641230e-07	3.429560e-07
5.480000e+02	5.500000e+02	2.195147e-06	3.295870e-07	4.410240e-07
5.500000e+02	5.520000e+02	2.649830e-06	3.904940e-07	5.112720e-07
5.520000e+02	5.540000e+02	2.433715e-06	3.498260e-07	4.567840e-07
5.540000e+02	5.560000e+02	1.946610e-06	2.701840e-07	3.508850e-07
5.560000e+02	5.580000e+02	2.118685e-06	2.961580e-07	3.862640e-07
5.580000e+02	5.600000e+02	1.675519e-06	2.499020e-07	3.355140e-07
5.600000e+02	5.620000e+02	1.850414e-06	2.598060e-07	3.392870e-07
5.620000e+02	5.640000e+02	2.574996e-06	3.877460e-07	5.099090e-07
5.640000e+02	5.660000e+02	1.996070e-06	2.759730e-07	3.583000e-07
5.660000e+02	5.680000e+02	2.393670e-06	3.501240e-07	4.588360e-07
5.680000e+02	5.700000e+02	2.589294e-06	4.723020e-07	6.735760e-07
5.700000e+02	5.720000e+02	2.235046e-06	3.240630e-07	4.242160e-07
5.720000e+02	5.740000e+02	1.856119e-06	2.737210e-07	3.651000e-07
5.740000e+02	5.760000e+02	2.229566e-06	3.380470e-07	4.507310e-07
5.760000e+02	5.780000e+02	2.126474e-06	2.994090e-07	3.903500e-07
5.780000e+02	5.800000e+02	2.283698e-06	3.356400e-07	4.419950e-07
5.800000e+02	5.820000e+02	1.855901e-06	2.796400e-07	3.742330e-07
5.820000e+02	5.840000e+02	1.792616e-06	2.681810e-07	3.579850e-07
5.840000e+02	5.860000e+02	2.351111e-06	3.492360e-07	4.639820e-07
5.860000e+02	5.880000e+02	1.983871e-06	2.815710e-07	3.694150e-07
5.880000e+02	5.900000e+02	2.050774e-06	2.994660e-07	3.945150e-07
5.900000e+02	5.920000e+02	1.843008e-06	2.663730e-07	3.518390e-07
5.920000e+02	5.940000e+02	2.481319e-06	3.756770e-07	4.947010e-07
5.940000e+02	5.960000e+02	2.008785e-06	3.120840e-07	4.182470e-07
5.960000e+02	5.980000e+02	2.507323e-06	3.857930e-07	5.149430e-07
5.980000e+02	6.000000e+02	1.602465e-06	2.336480e-07	3.098290e-07
6.000000e+02	6.020000e+02	1.901708e-06	2.746720e-07	3.588050e-07
6.020000e+02	6.040000e+02	2.657107e-06	3.999500e-07	5.214470e-07
6.040000e+02	6.060000e+02	2.210111e-06	3.099000e-07	4.004140e-07
6.060000e+02	6.080000e+02	1.994529e-06	2.844410e-07	3.683700e-07
6.080000e+02	6.100000e+02	2.060651e-06	2.959200e-07	3.880300e-07
6.100000e+02	6.120000e+02	1.649066e-06	2.350200e-07	3.079270e-07
6.120000e+02	6.140000e+02	2.105289e-06	3.113220e-07	4.093260e-07
6.140000e+02	6.160000e+02	1.891096e-06	2.790430e-07	3.691120e-07
6.160000e+02	6.180000e+02	1.772078e-06	2.546850e-07	3.390380e-07
6.180000e+02	6.200000e+02	2.789609e-06	4.385490e-07	5.858730e-07
6.200000e+02	6.220000e+02	1.626552e-06	2.314810e-07	3.050170e-07
6.220000e+02	6.240000e+02	2.210685e-06	3.352750e-07	4.437770e-07
6.240000e+02	6.260000e+02	2.081636e-06	3.378200e-07	4.679530e-07
6.260000e+02	6.280000e+02	1.936686e-06	2.821460e-07	3.716970e-07
6.280000e+02	6.300000e+02	2.076576e-06	2.977150e-07	3.877980e-07
6.300000e+02	6.320000e+02	1.793148e-06	2.573860e-07	3.341720e-07
6.320000e+02	6.340000e+02	2.056661e-06	2.986910e-07	3.945830e-07
6.340000e+02	6.360000e+02	1.621847e-06	2.439620e-07	3.249280e-07
6.360000e+02	6.380000e+02	1.716035e-06	2.509850e-07	3.296650e-07
6.380000e+02	6.400000e+02	1.533928e-06	2.239780e-07	2.949900e-07
6.400000e+02	6.420000e+02	2.292342e-06	3.743060e-07	5.069210e-07
6.420000e+02	6.440000e+02	1.796957e-06	2.648210e-07	3.472150e-07
6.440000e+02	6.460000e+02	2.086721e-06	3.012010e-07	3.889860e-07
6.460000e+02	6.480000e+02	1.748531e-06	2.605140e-07	3.440010e-07
6.480000e+02	6.500000e+02	2.356067e-06	3.365450e-07	4.356120e-07
6.500000e+02	6.520000e+02	1.836524e-06	2.700440e-07	3.552400e-07
6.520000e+02	6.540000e+02	1.946219e-06	2.708040e-07	3.508750e-07
6.540000e+02	6.560000e+02	2.125162e-06	3.414850e-07	4.640690e-07
6.560000e+02	6.580000e+02	1.712023e-06	2.830320e-07	3.886610e-07
6.580000e+02	6.600000e+02	1.914469e-06	2.804240e-07	3.705810e-07
6.600000e+02	6.620000e+02	2.151384e-06	3.121790e-07	4.036650e-07
6.620000e+02	6.640000e+02	1.716083e-06	2.521280e-07	3.289910e-07
6.640000e+02	6.660000e+02	1.847460e-06	2.951060e-07	3.981100e-07
6.660000e+02	6.680000e+02	1.892692e-06	2.684250e-07	3.473970e-07
6.680000e+02	6.700000e+02	1.828050e-06	2.674430e-07	3.510000e-07
6.700000e+02	6.720000e+02	1.678156e-06	2.416420e-07	3.154770e-07
6.720000e+02	6.740000e+02	1.736502e-06	2.636960e-07	3.525780e-07
6.740000e+02	6.760000e+02	1.464117e-06	2.092620e-07	2.747000e-07
6.760000e+02	6.780000e+02	1.659293e-06	2.364890e-07	3.076520e-07
6.780000e+02	6.800000e+02	1.656815e-06	2.565190e-07	3.410320e-07
6.800000e+02	6.820000e+02	1.773663e-06	2.500650e-07	3.237110e-07
6.820000e+02	6.840000e+02	2.223879e-06	3.429450e-07	4.543370e-07
6.840000e+02	6.860000e+02	1.715309e-06	2.508230e-07	3.276620e-07
6.860000e+02	6.880000e+02	1.627701e-06	2.321580e-07	3.008780e-07
6.880000e+02	6.900000e+02	1.338465e-06	1.888020e-07	2.460420e-07
6.900000e+02	6.920000e+02	1.573397e-06	2.397250e-07	3.195930e-07
6.920000e+02	6.940000e+02	1.672601e-06	2.353460e-07	3.053060e-07
6.940000e+02	6.960000e+02	2.392691e-06	3.510880e-07	4.535550e-07
6.960000e+02	6.980000e+02	2.723200e-06	4.192110e-07	5.493920e-07
6.980000e+02	7.000000e+02	1.759083e-06	2.523570e-07	3.273780e-07
7.000000e+02	7.020000e+02	1.594218e-06	2.384020e-07	3.131070e-07
7.020000e+02	7.040000e+02	1.593833e-06	2.297700e-07	2.999440e-07
7.040000e+02	7.060000e+02	2.122152e-06	3.028790e-07	3.911880e-07
7.060000e+02	7.080000e+02	2.182476e-06	3.188610e-07	4.130190e-07
7.080000e+02	7.100000e+02	2.270738e-06	3.387440e-07	4.428190e-07
7.100000e+02	7.120000e+02	1.578976e-06	2.379790e-07	3.138370e-07
7.120000e+02	7.140000e+02	1.472012e-06	2.173160e-07	2.851120e-07
7.140000e+02	7.160000e+02	2.206498e-06	3.540600e-07	4.756750e-07
7.160000e+02	7.180000e+02	1.816182e-06	2.663660e-07	3.470840e-07
7.180000e+02	7.200000e+02	1.655444e-06	2.360830e-07	3.066020e-07
7.200000e+02	7.220000e+02	1.759361e-06	2.810750e-07	3.772960e-07
7.220000e+02	7.240000e+02	2.045854e-06	3.276580e-07	4.368230e-07
7.240000e+02	7.260000e+02	1.814480e-06	2.638760e-07	3.458090e-07
7.260000e+02	7.280000e+02	1.688986e-06	2.414950e-07	3.136580e-07
7.280000e+02	7.300000e+02	1.789287e-06	2.555490e-07	3.285120e-07
7.300000e+02	7.320000e+02	1.966915e-06	2.914710e-07	3.790570e-07
7.320000e+02	7.340000e+02	2.778137e-06	4.203550e-07	5.542790e-07
7.340000e+02	7.360000e+02	1.524245e-06	2.377350e-07	3.181220e-07
7.360000e+02	7.380000e+02	2.231935e-06	3.384170e-07	4.443990e-07
7.380000e+02	7.400000e+02	1.760513e-06	2.664330e-07	3.515840e-07
7.400000e+02	7.420000e+02	3.036044e-06	4.542950e-07	5.878450e-07
7.420000e+02	7.440000e+02	2.141015e-06	3.244840e-07	4.260380e-07
7.440000e+02	7.460000e+02	2.258003e-06	3.700920e-07	4.940610e-07
7.460000e+02	7.480000e+02	1.630676e-06	2.394120e-07	3.139940e-07
7.480000e+02	7.500000e+02	1.992979e-06	2.949130e-07	3.868530e-07
7.500000e+02	7.520000e+02	1.338423e-06	1.947610e-07	2.549380e-07
7.520000e+02	7.540000e+02	1.656656e-06	2.429070e-07	3.168290e-07
7.540000e+02	7.560000e+02	1.610216e-06	2.407220e-07	3.143930e-07
7.560000e+02	7.580000e+02	1.355605e-06	2.080450e-07	2.768180e-07
7.580000e+02	7.600000e+02	2.127760e-06	3.337850e-07	4.450000e-07
7.600000e+02	7.620000e+02	1.529065e-06	2.333250e-07	3.071680e-07
7.620000e+02	7.640000e+02	1.698845e-06	2.740350e-07	3.706510e-07
7.640000e+02	7.660000e+02	1.676532e-06	2.604360e-07	3.452800e-07
7.660000e+02	7.680000e+02	3.727510e-06	5.739260e-07	7.464060e-07
7.680000e+02	7.700000e+02	2.846766e-06	4.246660e-07	5.479320e-07
7.700000e+02	7.720000e+02	2.220501e-06	3.148520e-07	4.014730e-07
7.720000e+02	7.740000e+02	1.741036e-06	2.721240e-07	3.604530e-07
7.740000e+02	7.760000e+02	2.539176e-06	3.996450e-07	5.225220e-07
7.760000e+02	7.780000e+02	2.036840e-06	3.068220e-07	4.015070e-07
7.780000e+02	7.800000e+02	2.157430e-06	3.260780e-07	4.258430e-07
7.800000e+02	7.820000e+02	1.343645e-06	2.035910e-07	2.692580e-07
7.820000e+02	7.840000e+02	1.885514e-06	2.749290e-07	3.560270e-07
7.840000e+02	7.860000e+02	5.323537e-06	7.996960e-07	1.027379e-06
7.860000e+02	7.880000e+02	2.326304e-06	3.593050e-07	4.732370e-07
7.880000e+02	7.900000e+02	1.669973e-06	2.569930e-07	3.408650e-07
7.900000e+02	7.920000e+02	1.702412e-06	2.523110e-07	3.272730e-07
7.920000e+02	7.940000e+02	1.862869e-06	2.870080e-07	3.779840e-07
7.940000e+02	7.960000e+02	2.277221e-06	3.430260e-07	4.486530e-07
7.960000e+02	7.980000e+02	1.704237e-06	2.632880e-07	3.451660e-07
7.980000e+02	8.000000e+02	1.674942e-06	2.700110e-07	3.601100e-07
8.000000e+02	8.020000e+02	1.775120e-06	2.557920e-07	3.306970e-07
8.020000e+02	8.040000e+02	1.907792e-06	2.883340e-07	3.766980e-07
8.040000e+02	8.060000e+02	1.979323e-06	3.062440e-07	3.999850e-07
8.060000e+02	8.080000e+02	1.825691e-06	2.784910e-07	3.639100e-07
8.080000e+02	8.100000e+02	2.544989e-06	3.876130e-07	5.029680e-07
8.100000e+02	8.120000e+02	1.408530e-06	1.993830e-07	2.562910e-07
8.120000e+02	8.140000e+02	1.843902e-06	2.652720e-07	3.433040e-07
8.140000e+02	8.160000e+02	1.357376e-06	2.089790e-07	2.774420e-07
8.160000e+02	8.180000e+02	1.461197e-06	2.145440e-07	2.786220e-07
8.180000e+02	8.200000e+02	1.792561e-06	2.729460e-07	3.567680e-07
8.200000e+02	8.220000e+02	1.455489e-06	2.183650e-07	2.845990e-07
8.220000e+02	8.240000e+02	1.905294e-06	3.153540e-07	4.267000e-07
8.240000e+02	8.260000e+02	2.198242e-06	3.312710e-07	4.278300e-07
8.260000e+02	8.280000e+02	2.420593e-06	3.429920e-07	4.378290e-07
8.280000e+02	8.300000e+02	1.716439e-06	2.635300e-07	3.443880e-07
8.300000e+02	8.320000e+02	1.764393e-06	2.655970e-07	3.456340e-07
8.320000e+02	8.340000e+02	2.092468e-06	3.862800e-07	5.426170e-07
8.340000e+02	8.360000e+02	1.617558e-06	2.368590e-07	3.090070e-07
8.360000e+02	8.380000e+02	1.418983e-06	2.198790e-07	2.945280e-07
8.380000e+02	8.400000e+02	1.764881e-06	2.617380e-07	3.383520e-07
8.400000e+02	8.420000e+02	1.462047e-06	2.197950e-07	2.867560e-07
8.420000e+02	8.440000e+02	1.681137e-06	2.444440e-07	3.168910e-07
8.440000e+02	8.460000e+02	2.355327e-06	3.749830e-07	4.962290e-07
8.460000e+02	8.480000e+02	2.011653e-06	3.084360e-07	4.023550e-07
8.480000e+02	8.500000e+02	1.314688e-06	1.936490e-07	2.519960e-07
8.500000e+02	8.520000e+02	1.713227e-06	2.690590e-07	3.569510e-07
8.520000e+02	8.540000e+02	1.616661e-06	2.386410e-07	3.097390e-07
8.540000e+02	8.560000e+02	1.726046e-06	2.585190e-07	3.338530e-07
8.560000e+02	8.580000e+02	2.041556e-06	3.268070e-07	4.327130e-07
8.580000e+02	8.600000e+02	1.900501e-06	2.817610e-07	3.660000e-07
8.600000e+02	8.620000e+02	2.056501e-06	3.124570e-07	4.069670e-07
8.620000e+02	8.640000e+02	2.043065e-06	3.305660e-07	4.382290e-07
8.640000e+02	8.660000e+02	1.581723e-06	2.469900e-07	3.263790e-07
8.660000e+02	8.680000e+02	1.844038e-06	2.722730e-07	3.530340e-07
8.680000e+02	8.700000e+02	1.477509e-06	2.280680e-07	3.014900e-07
8.700000e+02	8.720000e+02	1.751603e-06	2.725650e-07	3.568380e-07
8.720000e+02	8.740000e+02	2.646260e-06	3.956980e-07	5.097530e-07
8.740000e+02	8.760000e+02	1.437363e-06	2.058640e-07	2.676730e-07
8.760000e+02	8.780000e+02	1.611152e-06	2.411090e-07	3.134460e-07
8.780000e+02	8.800000e+02	1.749938e-06	2.683280e-07	3.496550e-07
8.800000e+02	8.820000e+02	1.483216e-06	2.303640e-07	3.021150e-07
8.820000e+02	8.840000e+02	2.025319e-06	3.047150e-07	3.952780e-07
8.840000e+02	8.860000e+02	1.245648e-06	1.773430e-07	2.274340e-07
8.860000e+02	8.880000e+02	1.659944e-06	2.530050e-07	3.295810e-07
8.880000e+02	8.900000e+02	1.938932e-06	2.980620e-07	3.890550e-07
8.900000e+02	8.920000e+02	1.991930e-06	3.003750e-07	3.895610e-07
8.920000e+02	8.940000e+02	2.347620e-06	3.447880e-07	4.446530e-07
8.940000e+02	8.960000e+02	1.329782e-06	1.899080e-07	2.458150e-07
8.960000e+02	8.980000e+02	1.261071e-06	1.939190e-07	2.556320e-07
8.980000e+02	9.000000e+02	1.405414e-06	2.130160e-07	2.795170e-07
9.000000e+02	9.020000e+02	1.754167e-06	2.689950e-07	3.512250e-07
9.020000e+02	9.040000e+02	1.380576e-06	2.163170e-07	2.839730e-07
9.040000e+02	9.060000e+02	1.285444e-06	1.981450e-07	2.623440e-07
9.060000e+02	9.080000e+02	1.561975e-06	2.377730e-07	3.096690e-07
9.080000e+02	9.100000e+02	2.240876e-06	3.267630e-07	4.201800e-07
9.100000e+02	9.120000e+02	1.484510e-06	2.268760e-07	2.951930e-07
9.120000e+02	9.140000e+02	1.831316e-06	2.844940e-07	3.758810e-07
9.140000e+02	9.160000e+02	1.122819e-06	1.711817e-07	2.248350e-07
9.160000e+02	9.180000e+02	1.263506e-06	1.944500e-07	2.555430e-07
9.180000e+02	9.200000e+02	1.414796e-06	2.156450e-07	2.802720e-07
9.200000e+02	9.220000e+02	1.330047e-06	1.970290e-07	2.557720e-07
9.220000e+02	9.240000e+02	1.651280e-06	2.506730e-07	3.263680e-07
9.240000e+02	9.260000e+02	1.715183e-06	2.622330e-07	3.414680e-07
9.260000e+02	9.280000e+02	1.437338e-06	2.043700e-07	2.612650e-07
9.280000e+02	9.300000e+02	1.323171e-06	1.990830e-07	2.586010e-07
9.300000e+02	9.320000e+02	1.659544e-06	2.871070e-07	3.905530e-07
9.320000e+02	9.340000e+02	1.866364e-06	2.978520e-07	3.950200e-07
9.340000e+02	9.360000e+02	1.471217e-06	2.425770e-07	3.251090e-07
9.360000e+02	9.380000e+02	1.746060e-06	2.666280e-07	3.484610e-07
9.380000e+02	9.400000e+02	1.125984e-06	1.740929e-07	2.288560e-07
9.400000e+02	9.420000e+02	1.544277e-06	2.404230e-07	3.156570e-07
9.420000e+02	9.440000e+02	1.887863e-06	2.993470e-07	3.944940e-07
9.440000e+02	9.460000e+02	1.240174e-06	1.921880e-07	2.533550e-07
9.460000e+02	9.480000e+02	1.964270e-06	3.114770e-07	4.121720e-07
9.480000e+02	9.500000e+02	2.257930e-06	3.570740e-07	4.683760e-07
9.500000e+02	9.520000e+02	1.853227e-06	2.820110e-07	3.668450e-07
9.520000e+02	9.540000e+02	1.513582e-06	2.558240e-07	3.449750e-07
9.540000e+02	9.560000e+02	1.327688e-06	1.988240e-07	2.578590e-07
9.560000e+02	9.580000e+02	1.544732e-06	2.765440e-07	3.818690e-07
9.580000e+02	9.600000e+02	1.068538e-06	1.588362e-07	2.074310e-07
9.600000e+02	9.620000e+02	1.587348e-06	2.421180e-07	3.142610e-07
9.620000e+02	9.640000e+02	1.449491e-06	2.236320e-07	2.922890e-07
9.640000e+02	9.660000e+02	1.415597e-06	2.242370e-07	2.963220e-07
9.660000e+02	9.680000e+02	1.816655e-06	3.050610e-07	4.085240e-07
9.680000e+02	9.700000e+02	1.443011e-06	2.212580e-07	2.897640e-07
9.700000e+02	9.720000e+02	1.605167e-06	2.511170e-07	3.274290e-07
9.720000e+02	9.740000e+02	1.498492e-06	2.572110e-07	3.495440e-07
9.740000e+02	9.760000e+02	1.013395e-06	1.507231e-07	1.960900e-07
9.760000e+02	9.780000e+02	1.331593e-06	2.168770e-07	2.904000e-07
9.780000e+02	9.800000e+02	1.567976e-06	2.429650e-07	3.159430e-07
9.800000e+02	9.820000e+02	1.280019e-06	2.060150e-07	2.744500e-07
9.820000e+02	9.840000e+02	1.117080e-06	1.658054e-07	2.157690e-07
9.840000e+02	9.860000e+02	1.386607e-06	2.081680e-07	2.711400e-07
9.860000e+02	9.880000e+02	1.780251e-06	2.774240e-07	3.619100e-07
9.880000e+02	9.900000e+02	1.242572e-06	1.903760e-07	2.486850e-07
9.900000e+02	9.920000e+02	1.382371e-06	2.153270e-07	2.823410e-07
9.920000e+02	9.940000e+02	1.065536e-06	1.597887e-07	2.088300e-07
9.940000e+02	9.960000e+02	1.233542e-06	1.812030e-07	2.356120e-07
9.960000e+02	9.980000e+02	1.149253e-06	1.779500e-07	2.340880e-07
9.980000e+02	1.000000e+03	4.430333e-06	6.183360e-07	7.810220e-07
1.000000e+03	1.002000e+03	2.132423e-06	3.322950e-07	4.343510e-07
1.002000e+03	1.004000e+03	1.523813e-06	2.309860e-07	3.002190e-07
1.004000e+03	1.006000e+03	1.207596e-06	1.778750e-07	2.309930e-07
1.006000e+03	1.008000e+03	1.592145e-06	2.409610e-07	3.125130e-07
1.008000e+03	1.010000e+03	1.406153e-06	2.125970e-07	2.762750e-07
1.010000e+03	1.012000e+03	1.669373e-06	2.640390e-07	3.456090e-07
1.012000e+03	1.014000e+03	1.611666e-06	2.464970e-07	3.205480e-07
1.014000e+03	1.016000e+03	1.151248e-06	1.749605e-07	2.287570e-07
1.016000e+03	1.018000e+03	1.369498e-06	2.131590e-07	2.806170e-07
1.018000e+03	1.020000e+03	1.698109e-06	2.673640e-07	3.507900e-07
1.020000e+03	1.022000e+03	1.179472e-06	1.947970e-07	2.625950e-07
1.022000e+03	1.024000e+03	1.530857e-06	2.334960e-07	3.028010e-07
1.024000e+03	1.026000e+03	3.505768e-06	5.398260e-07	6.968380e-07
1.026000e+03	1.028000e+03	1.300561e-06	2.077460e-07	2.752310e-07
1.028000e+03	1.030000e+03	1.385146e-06	2.040170e-07	2.628550e-07
1.030000e+03	1.032000e+03	1.274074e-06	1.953100e-07	2.538440e-07
1.032000e+03	1.034000e+03	1.493534e-06	2.275930e-07	2.952560e-07
1.034000e+03	1.036000e+03	1.703439e-06	2.802330e-07	3.723010e-07
1.036000e+03	1.038000e+03	1.468577e-06	2.360980e-07	3.107550e-07
1.038000e+03	1.040000e+03	1.903200e-06	2.985310e-07	3.894030e-07
1.040000e+03	1.042000e+03	1.138569e-06	1.859954e-07	2.470980e-07
1.042000e+03	1.044000e+03	1.580520e-06	2.417410e-07	3.137600e-07
1.044000e+03	1.046000e+03	1.715581e-06	2.818500e-07	3.746230e-07
1.046000e+03	1.048000e+03	1.678591e-06	2.945130e-07	4.021560e-07
1.048000e+03	1.050000e+03	1.517632e-06	2.543900e-07	3.422060e-07
1.050000e+03	1.052000e+03	1.002951e-06	1.502727e-07	1.950950e-07
1.052000e+03	1.054000e+03	2.240959e-06	3.511960e-07	4.573820e-07
1.054000e+03	1.056000e+03	2.070589e-06	3.655600e-07	4.966110e-07
1.056000e+03	1.058000e+03	1.683280e-06	2.591250e-07	3.372340e-07
1.058000e+03	1.060000e+03	1.684912e-06	2.543360e-07	3.265350e-07
1.060000e+03	1.062000e+03	1.187648e-06	1.821220e-07	2.375660e-07
1.062000e+03	1.064000e+03	1.376393e-06	2.298050e-07	3.087350e-07
1.064000e+03	1.066000e+03	1.923606e-06	3.459480e-07	4.734000e-07
1.066000e+03	1.068000e+03	1.339082e-06	2.116930e-07	2.772040e-07
1.068000e+03	1.070000e+03	1.350220e-06	2.193590e-07	2.890920e-07
1.070000e+03	1.072000e+03	2.250103e-06	3.489990e-07	4.535070e-07
1.072000e+03	1.074000e+03	2.034633e-06	3.224100e-07	4.203340e-07
1.074000e+03	1.076000e+03	1.819661e-06	2.944160e-07	3.871960e-07
1.076000e+03	1.078000e+03	1.704062e-06	2.699230e-07	3.529320e-07
1.078000e+03	1.080000e+03	1.369093e-06	2.264380e-07	3.020110e-07
1.080000e+03	1.082000e+03	1.873641e-06	2.977930e-07	3.896690e-07
1.082000e+03	1.084000e+03	1.573874e-06	2.452790e-07	3.187590e-07
1.084000e+03	1.086000e+03	1.740223e-06	2.890490e-07	3.837370e-07
1.086000e+03	1.088000e+03	1.517732e-06	2.412300e-07	3.150370e-07
1.088000e+03	1.090000e+03	2.046826e-06	3.070750e-07	3.964150e-07
1.090000e+03	1.092000e+03	7.804072e-07	1.153737e-07	1.502504e-07
1.092000e+03	1.094000e+03	1.440387e-06	2.199710e-07	2.873340e-07
1.094000e+03	1.096000e+03	1.811760e-06	2.757670e-07	3.579010e-07
1.096000e+03	1.098000e+03	1.492228e-06	2.389780e-07	3.152250e-07
1.098000e+03	1.100000e+03	1.289478e-06	2.017240e-07	2.648320e-07
1.100000e+03	1.102000e+03	1.194271e-06	1.992053e-07	2.646970e-07
1.102000e+03	1.104000e+03	1.616423e-06	2.408660e-07	3.112830e-07
1.104000e+03	1.106000e+03	1.296363e-06	2.055890e-07	2.717320e-07
1.106000e+03	1.108000e+03	1.219952e-06	1.915110e-07	2.497320e-07
1.108000e+03	1.110000e+03	1.461501e-06	2.243320e-07	2.926070e-07
1.110000e+03	1.112000e+03	1.282934e-06	2.043440e-07	2.704730e-07
1.112000e+03	1.114000e+03	1.424338e-06	2.172560e-07	2.816050e-07
1.114000e+03	1.116000e+03	1.441435e-06	2.383750e-07	3.139270e-07
1.116000e+03	1.118000e+03	1.301059e-06	2.159570e-07	2.873860e-07
1.118000e+03	1.120000e+03	3.001596e-06	4.964390e-07	6.494170e-07
1.120000e+03	1.122000e+03	1.724717e-06	2.936910e-07	3.933680e-07
1.122000e+03	1.124000e+03	1.198020e-06	1.953940e-07	2.614510e-07
1.124000e+03	1.126000e+03	1.811186e-06	2.802470e-07	3.640780e-07
1.126000e+03	1.128000e+03	1.366848e-06	2.107120e-07	2.737210e-07
1.128000e+03	1.130000e+03	1.728663e-06	2.743670e-07	3.602050e-07
1.130000e+03	1.132000e+03	1.138847e-06	2.088021e-07	2.904530e-07
1.132000e+03	1.134000e+03	1.123765e-06	1.797380e-07	2.380570e-07
1.134000e+03	1.136000e+03	1.333662e-06	2.116840e-07	2.770220e-07
1.136000e+03	1.138000e+03	1.208309e-06	1.897100e-07	2.489270e-07
1.138000e+03	1.140000e+03	8.683869e-07	1.458561e-07	1.976771e-07
1.140000e+03	1.142000e+03	2.475375e-06	4.109830e-07	5.453500e-07
1.142000e+03	1.144000e+03	2.999376e-06	4.679370e-07	6.061880e-07
1.144000e+03	1.146000e+03	1.286602e-06	2.179760e-07	2.911160e-07
1.146000e+03	1.148000e+03	1.365575e-06	2.173900e-07	2.847630e-07
1.148000e+03	1.150000e+03	1.404826e-06	2.368620e-07	3.174910e-07
1.150000e+03	1.152000e+03	1.319727e-06	1.969230e-07	2.541250e-07
1.152000e+03	1.154000e+03	8.538635e-07	1.343422e-07	1.775915e-07
1.154000e+03	1.156000e+03	1.210406e-06	1.881090e-07	2.460030e-07
1.156000e+03	1.158000e+03	1.066305e-06	1.605250e-07	2.072820e-07
1.158000e+03	1.160000e+03	1.516798e-06	2.370150e-07	3.085490e-07
1.160000e+03	1.162000e+03	1.454164e-06	2.225580e-07	2.875540e-07
1.162000e+03	1.164000e+03	1.268133e-06	2.018930e-07	2.647490e-07
1.164000e+03	1.166000e+03	3.742142e-06	5.894310e-07	7.654640e-07
1.166000e+03	1.168000e+03	1.300516e-06	2.157450e-07	2.854820e-07
1.168000e+03	1.170000e+03	1.120246e-06	1.834181e-07	2.421640e-07
1.170000e+03	1.172000e+03	1.028529e-06	1.597308e-07	2.074180e-07
1.172000e+03	1.174000e+03	1.530363e-06	2.440790e-07	3.185090e-07
1.174000e+03	1.176000e+03	1.123581e-06	1.762764e-07	2.296920e-07
1.176000e+03	1.178000e+03	1.482433e-06	2.413300e-07	3.170050e-07
1.178000e+03	1.180000e+03	1.344243e-06	2.116420e-07	2.762270e-07
1.180000e+03	1.182000e+03	1.406277e-06	2.150890e-07	2.804100e-07
1.182000e+03	1.184000e+03	1.377423e-06	2.291740e-07	3.083630e-07
1.184000e+03	1.186000e+03	2.082185e-06	3.262600e-07	4.248910e-07
1.186000e+03	1.188000e+03	1.840266e-06	2.694280e-07	3.446480e-07
1.188000e+03	1.190000e+03	1.353048e-06	2.160200e-07	2.837670e-07
1.190000e+03	1.192000e+03	1.181114e-06	1.893099e-07	2.487450e-07
1.192000e+03	1.194000e+03	1.547661e-06	2.445020e-07	3.181670e-07
1.194000e+03	1.196000e+03	1.153447e-06	1.855218e-07	2.438890e-07
1.196000e+03	1.198000e+03	1.219530e-06	1.927160e-07	2.534210e-07
1.198000e+03	1.200000e+03	1.066113e-06	1.672000e-07	2.190720e-07
1.200000e+03	1.202000e+03	1.078039e-06	1.764087e-07	2.327310e-07
1.202000e+03	1.204000e+03	1.388054e-06	2.271780e-07	3.028240e-07
1.204000e+03	1.206000e+03	1.045879e-06	1.672198e-07	2.195640e-07
1.206000e+03	1.208000e+03	2.535067e-06	5.709460e-07	8.528410e-07
1.208000e+03	1.210000e+03	7.804763e-07	1.275724e-07	1.717978e-07
1.210000e+03	1.212000e+03	1.425493e-06	2.315120e-07	3.044620e-07
1.212000e+03	1.214000e+03	1.167228e-06	2.028745e-07	2.741150e-07
1.214000e+03	1.216000e+03	1.080389e-06	1.713895e-07	2.247220e-07
1.216000e+03	1.218000e+03	1.816104e-06	2.969760e-07	3.892030e-07
1.218000e+03	1.220000e+03	1.140107e-06	1.738830e-07	2.257030e-07
1.220000e+03	1.222000e+03	1.122753e-06	1.814619e-07	2.387980e-07
1.222000e+03	1.224000e+03	1.385469e-06	2.082960e-07	2.693140e-07
1.224000e+03	1.226000e+03	2.020198e-06	3.429280e-07	4.522420e-07
1.226000e+03	1.228000e+03	2.670040e-06	4.365580e-07	5.720720e-07
1.228000e+03	1.230000e+03	1.025503e-06	1.592074e-07	2.085110e-07
1.230000e+03	1.232000e+03	1.235822e-06	1.867370e-07	2.412020e-07
1.232000e+03	1.234000e+03	1.994705e-06	3.358850e-07	4.432940e-07
1.234000e+03	1.236000e+03	8.741706e-07	1.360748e-07	1.779854e-07
1.236000e+03	1.238000e+03	1.389909e-06	2.420670e-07	3.252480e-07
1.238000e+03	1.240000e+03	1.619591e-06	2.478710e-07	3.199330e-07
1.240000e+03	1.242000e+03	1.410401e-06	2.140670e-07	2.771650e-07
1.242000e+03	1.244000e+03	9.444032e-07	1.535605e-07	2.040878e-07
1.244000e+03	1.246000e+03	1.280857e-06	2.043910e-07	2.690420e-07
1.246000e+03	1.248000e+03	1.562274e-06	2.490420e-07	3.254130e-07
1.248000e+03	1.250000e+03	1.062353e-06	1.777195e-07	2.361070e-07
1.250000e+03	1.252000e+03	1.961798e-06	3.072360e-07	3.995770e-07
1.252000e+03	1.254000e+03	9.101636e-07	1.535600e-07	2.057754e-07
1.254000e+03	1.256000e+03	9.154958e-07	1.388039e-07	1.819102e-07
1.256000e+03	1.258000e+03	1.052445e-06	1.635658e-07	2.126820e-07
1.258000e+03	1.260000e+03	2.694099e-06	4.236820e-07	5.489180e-07
1.260000e+03	1.262000e+03	9.832586e-07	1.556766e-07	2.040824e-07
1.262000e+03	1.264000e+03	1.374220e-06	2.118890e-07	2.758400e-07
1.264000e+03	1.266000e+03	2.210594e-06	4.330410e-07	6.092600e-07
1.266000e+03	1.268000e+03	1.871710e-06	2.979190e-07	3.902810e-07
1.268000e+03	1.270000e+03	2.102110e-06	3.312160e-07	4.311750e-07
1.270000e+03	1.272000e+03	1.774568e-06	2.923010e-07	3.861150e-07
1.272000e+03	1.274000e+03	1.963270e-06	3.312760e-07	4.372650e-07
1.274000e+03	1.276000e+03	9.718604e-07	1.572128e-07	2.063056e-07
1.276000e+03	1.278000e+03	1.425160e-06	2.204970e-07	2.853880e-07
1.278000e+03	1.280000e+03	1.007556e-06	1.580555e-07	2.059600e-07
1.280000e+03	1.282000e+03	1.032227e-06	1.562421e-07	2.026390e-07
1.282000e+03	1.284000e+03	1.018618e-06	1.615371e-07	2.109120e-07
1.284000e+03	1.286000e+03	2.330795e-06	3.420880e-07	4.378300e-07
1.286000e+03	1.288000e+03	1.644031e-06	2.778990e-07	3.717320e-07
1.288000e+03	1.290000e+03	1.453664e-06	2.433790e-07	3.236460e-07
1.290000e+03	1.292000e+03	7.249579e-07	1.126980e-07	1.490639e-07
1.292000e+03	1.294000e+03	1.182600e-06	2.045931e-07	2.751040e-07
1.294000e+03	1.296000e+03	1.053386e-06	1.745987e-07	2.317400e-07
1.296000e+03	1.298000e+03	1.834726e-06	3.139080e-07	4.175930e-07
1.298000e+03	1.300000e+03	1.739371e-06	2.750640e-07	3.578970e-07
1.300000e+03	1.302000e+03	1.168774e-06	1.761441e-07	2.264060e-07
1.302000e+03	1.304000e+03	1.239297e-06	2.058260e-07	2.717570e-07
1.304000e+03	1.306000e+03	1.661306e-06	2.601370e-07	3.382310e-07
1.306000e+03	1.308000e+03	1.405258e-06	2.233250e-07	2.917560e-07
1.308000e+03	1.310000e+03	1.253970e-06	1.986750e-07	2.596480e-07
1.310000e+03	1.312000e+03	1.542385e-06	2.570540e-07	3.417160e-07
1.312000e+03	1.314000e+03	1.860331e-06	3.098310e-07	4.091530e-07
1.314000e+03	1.316000e+03	1.336418e-06	2.243690e-07	2.965100e-07
1.316000e+03	1.318000e+03	1.922345e-06	3.385510e-07	4.539550e-07
1.318000e+03	1.320000e+03	1.716905e-06	2.776060e-07	3.631960e-07
1.320000e+03	1.322000e+03	1.259866e-06	2.091340e-07	2.767410e-07
1.322000e+03	1.324000e+03	1.568640e-06	2.521110e-07	3.307390e-07
1.324000e+03	1.326000e+03	1.444638e-06	2.354560e-07	3.084030e-07
1.326000e+03	1.328000e+03	6.944136e-07	1.047894e-07	1.358053e-07
1.328000e+03	1.330000e+03	1.703431e-06	2.665650e-07	3.476160e-07
1.330000e+03	1.332000e+03	8.780030e-07	1.404985e-07	1.845450e-07
1.332000e+03	1.334000e+03	9.161473e-07	1.567333e-07	2.093287e-07
1.334000e+03	1.336000e+03	1.788090e-06	2.783770e-07	3.652210e-07
1.336000e+03	1.338000e+03	1.354628e-06	2.156450e-07	2.811310e-07
1.338000e+03	1.340000e+03	1.423428e-06	2.462620e-07	3.283160e-07
1.340000e+03	1.342000e+03	1.160366e-06	1.950740e-07	2.581280e-07
1.342000e+03	1.344000e+03	1.772979e-06	2.936400e-07	3.856980e-07
1.344000e+03	1.346000e+03	1.463611e-06	2.453010e-07	3.233000e-07
1.346000e+03	1.348000e+03	1.017089e-06	1.696877e-07	2.275140e-07
1.348000e+03	1.350000e+03	1.561245e-06	2.665500e-07	3.537210e-07
1.350000e+03	1.352000e+03	1.401072e-06	2.247090e-07	2.941340e-07
1.352000e+03	1.354000e+03	6.899269e-07	1.084275e-07	1.419779e-07
1.354000e+03	1.356000e+03	2.260612e-06	3.598390e-07	4.684530e-07
1.356000e+03	1.358000e+03	8.952920e-07	1.476255e-07	1.949910e-07
1.358000e+03	1.360000e+03	1.067922e-06	1.725969e-07	2.273460e-07
1.360000e+03	1.362000e+03	1.679994e-06	2.577030e-07	3.332530e-07
1.362000e+03	1.364000e+03	1.277289e-06	2.025760e-07	2.639640e-07
1.364000e+03	1.366000e+03	9.030994e-07	1.559348e-07	2.105286e-07
1.366000e+03	1.368000e+03	5.333433e-07	8.822290e-08	1.184299e-07
1.368000e+03	1.370000e+03	8.598533e-07	1.437991e-07	1.917957e-07
1.370000e+03	1.372000e+03	1.519243e-06	2.459790e-07	3.208750e-07
1.372000e+03	1.374000e+03	1.740422e-06	2.962470e-07	3.922270e-07
1.374000e+03	1.376000e+03	8.710675e-07	1.508199e-07	2.031515e-07
1.376000e+03	1.378000e+03	1.160160e-06	1.823928e-07	2.398590e-07
1.378000e+03	1.380000e+03	8.688399e-07	1.354552e-07	1.760751e-07
1.380000e+03	1.382000e+03	9.284577e-07	1.729737e-07	2.423613e-07
1.382000e+03	1.384000e+03	1.133626e-06	1.745448e-07	2.267750e-07
1.384000e+03	1.386000e+03	1.023467e-06	1.699489e-07	2.252250e-07
1.386000e+03	1.388000e+03	1.129399e-06	1.850060e-07	2.439610e-07
1.388000e+03	1.390000e+03	1.297282e-06	2.298750e-07	3.108600e-07
1.390000e+03	1.392000e+03	4.305039e-06	6.681910e-07	8.647740e-07
1.392000e+03	1.394000e+03	8.740356e-07	1.505758e-07	2.046114e-07
1.394000e+03	1.396000e+03	2.522150e-06	4.136950e-07	5.422600e-07
1.396000e+03	1.398000e+03	1.111553e-06	1.838922e-07	2.409850e-07
1.398000e+03	1.400000e+03	1.248883e-06	2.051720e-07	2.698010e-07
1.400000e+03	1.402000e+03	8.166018e-07	1.313955e-07	1.738034e-07
1.402000e+03	1.404000e+03	2.554018e-06	4.007480e-07	5.196680e-07
1.404000e+03	1.406000e+03	1.057591e-06	1.832564e-07	2.490510e-07
1.406000e+03	1.408000e+03	1.267844e-06	2.098770e-07	2.763820e-07
1.408000e+03	1.410000e+03	3.146531e-06	5.457810e-07	7.238270e-07
1.410000e+03	1.412000e+03	1.882085e-06	3.012240e-07	3.924880e-07
1.412000e+03	1.414000e+03	6.507102e-07	9.844210e-08	1.271469e-07
1.414000e+03	1.416000e+03	1.076150e-06	1.746078e-07	2.294500e-07
1.416000e+03	1.418000e+03	1.237506e-06	2.094140e-07	2.767310e-07
1.418000e+03	1.420000e+03	2.318796e-06	3.785200e-07	4.938180e-07
1.420000e+03	1.422000e+03	1.073638e-06	1.739981e-07	2.287080e-07
1.422000e+03	1.424000e+03	9.474023e-07	1.574135e-07	2.090917e-07
1.424000e+03	1.426000e+03	8.313930e-07	1.440928e-07	1.942180e-07
1.426000e+03	1.428000e+03	6.202666e-07	1.034508e-07	1.387661e-07
1.428000e+03	1.430000e+03	1.726013e-06	2.970430e-07	3.943340e-07
1.430000e+03	1.432000e+03	1.374274e-06	2.236530e-07	2.943030e-07
1.432000e+03	1.434000e+03	9.785862e-07	1.621370e-07	2.141178e-07
1.434000e+03	1.436000e+03	2.020738e-06	3.445090e-07	4.567530e-07
1.436000e+03	1.438000e+03	8.426032e-07	1.328117e-07	1.735028e-07
1.438000e+03	1.440000e+03	1.067149e-06	1.755167e-07	2.313450e-07
1.440000e+03	1.442000e+03	6.758083e-07	1.078649e-07	1.415009e-07
1.442000e+03	1.444000e+03	3.027187e-06	5.494190e-07	7.342630e-07
1.444000e+03	1.446000e+03	1.149726e-06	1.841456e-07	2.401910e-07
1.446000e+03	1.448000e+03	1.177996e-06	1.991283e-07	2.636620e-07
1.448000e+03	1.450000e+03	1.458835e-06	2.416550e-07	3.186060e-07
1.450000e+03	1.452000e+03	9.403293e-07	1.574880e-07	2.082647e-07
1.452000e+03	1.454000e+03	8.152219e-07	1.362211e-07	1.816128e-07
1.454000e+03	1.456000e+03	8.201839e-07	1.401050e-07	1.884721e-07
1.456000e+03	1.458000e+03	1.316829e-06	2.118360e-07	2.776320e-07
1.458000e+03	1.460000e+03	6.840171e-07	1.081920e-07	1.433328e-07
1.460000e+03	1.462000e+03	1.242915e-06	2.050170e-07	2.697530e-07
1.462000e+03	1.464000e+03	5.782791e-07	9.713800e-08	1.305686e-07
1.464000e+03	1.466000e+03	8.064832e-07	1.396373e-07	1.865041e-07
1.466000e+03	1.468000e+03	1.447715e-06	2.467140e-07	3.264370e-07
1.468000e+03	1.470000e+03	1.310988e-06	2.146930e-07	2.826860e-07
1.470000e+03	1.472000e+03	1.369436e-06	2.526250e-07	3.487080e-07
1.472000e+03	1.474000e+03	1.644424e-06	2.778940e-07	3.666800e-07
1.474000e+03	1.476000e+03	8.072744e-07	1.345702e-07	1.791667e-07
1.476000e+03	1.478000e+03	1.704447e-06	2.781050e-07	3.660060e-07
1.478000e+03	1.480000e+03	8.737275e-07	1.401548e-07	1.829625e-07
1.480000e+03	1.482000e+03	1.588123e-06	3.077990e-07	4.331260e-07
1.482000e+03	1.484000e+03	6.683729e-07	1.075950e-07	1.417857e-07
1.484000e+03	1.486000e+03	1.438328e-06	2.467700e-07	3.273540e-07
1.486000e+03	1.488000e+03	1.045513e-06	1.759969e-07	2.350760e-07
1.488000e+03	1.490000e+03	8.113291e-07	1.370600e-07	1.824552e-07
1.490000e+03	1.492000e+03	9.198029e-07	1.570259e-07	2.110601e-07
1.492000e+03	1.494000e+03	1.337875e-06	2.230430e-07	2.957850e-07
1.494000e+03	1.496000e+03	1.243337e-06	2.080260e-07	2.740200e-07
1.496000e+03	1.498000e+03	6.078640e-07	9.495340e-08	1.239438e-07
1.498000e+03	1.500000e+03	8.584443e-07	1.441743e-07	1.913757e-07
1.500000e+03	1.502000e+03	1.046458e-06	1.710026e-07	2.245450e-07
1.502000e+03	1.504000e+03	8.444528e-07	1.363840e-07	1.792602e-07
1.504000e+03	1.506000e+03	1.513255e-06	2.584170e-07	3.412880e-07
1.506000e+03	1.508000e+03	1.123893e-06	1.770633e-07	2.309640e-07
1.508000e+03	1.510000e+03	2.364579e-06	3.959760e-07	5.205770e-07
1.510000e+03	1.512000e+03	9.600523e-07	1.514553e-07	1.985607e-07
1.512000e+03	1.514000e+03	1.517034e-06	2.397580e-07	3.133610e-07
1.514000e+03	1.516000e+03	1.629253e-06	2.684430e-07	3.536550e-07
1.516000e+03	1.518000e+03	1.294315e-06	1.987080e-07	2.585350e-07
1.518000e+03	1.520000e+03	1.344536e-06	2.255990e-07	2.989970e-07
1.520000e+03	1.522000e+03	2.089678e-06	3.665060e-07	4.871930e-07
1.522000e+03	1.524000e+03	5.817638e-07	9.877230e-08	1.324540e-07
1.524000e+03	1.526000e+03	1.673554e-06	2.866700e-07	3.813290e-07
1.526000e+03	1.528000e+03	8.866689e-07	1.465212e-07	1.925451e-07
1.528000e+03	1.530000e+03	4.000614e-07	6.123800e-08	8.087450e-08
1.530000e+03	1.532000e+03	1.579176e-06	2.724430e-07	3.616990e-07
1.532000e+03	1.534000e+03	1.199002e-06	2.040739e-07	2.708540e-07
1.534000e+03	1.536000e+03	1.552947e-06	2.611460e-07	3.449000e-07
1.536000e+03	1.538000e+03	8.990750e-07	1.521345e-07	2.017620e-07
1.538000e+03	1.540000e+03	8.529548e-07	1.352685e-07	1.770622e-07
1.540000e+03	1.542000e+03	1.283136e-06	2.123470e-07	2.796570e-07
1.542000e+03	1.544000e+03	1.766742e-06	2.827610e-07	3.675590e-07
1.544000e+03	1.546000e+03	1.428117e-06	2.255180e-07	2.933630e-07
1.546000e+03	1.548000e+03	7.269595e-07	1.245303e-07	1.658538e-07
1.548000e+03	1.550000e+03	1.122427e-06	1.809260e-07	2.363790e-07
1.550000e+03	1.552000e+03	1.038462e-06	1.765505e-07	2.345490e-07
1.552000e+03	1.554000e+03	1.400640e-06	2.307300e-07	3.031800e-07
1.554000e+03	1.556000e+03	1.104025e-06	1.761078e-07	2.301920e-07
1.556000e+03	1.558000e+03	1.042471e-06	1.803193e-07	2.415800e-07
1.558000e+03	1.560000e+03	1.060866e-06	1.794817e-07	2.369170e-07
1.560000e+03	1.562000e+03	9.477109e-07	1.555784e-07	2.049651e-07
1.562000e+03	1.564000e+03	2.326525e-06	3.947290e-07	5.209820e-07
1.564000e+03	1.566000e+03	8.082473e-07	1.352674e-07	1.785492e-07
1.566000e+03	1.568000e+03	1.478924e-06	2.486670e-07	3.294260e-07
1.568000e+03	1.570000e+03	7.713304e-07	1.311083e-07	1.740682e-07
1.570000e+03	1.572000e+03	9.179699e-07	1.501336e-07	1.973161e-07
1.572000e+03	1.574000e+03	1.416101e-06	2.365420e-07	3.120270e-07
1.574000e+03	1.576000e+03	1.836799e-06	3.017400e-07	3.948390e-07
1.576000e+03	1.578000e+03	1.857921e-06	3.207460e-07	4.250620e-07
1.578000e+03	1.580000e+03	1.447887e-06	2.326040e-07	3.031610e-07
1.580000e+03	1.582000e+03	8.902624e-07	1.487124e-07	1.956976e-07
1.582000e+03	1.584000e+03	1.307078e-06	2.144070e-07	2.816610e-07
1.584000e+03	1.586000e+03	9.097716e-07	1.504908e-07	1.979944e-07
1.586000e+03	1.588000e+03	1.077367e-06	1.752021e-07	2.291050e-07
1.588000e+03	1.590000e+03	1.130915e-06	1.863305e-07	2.443640e-07
1.590000e+03	1.592000e+03	1.424637e-06	2.548470e-07	3.406870e-07
1.592000e+03	1.594000e+03	2.764996e-06	4.731450e-07	6.235870e-07
1.594000e+03	1.596000e+03	4.361542e-07	7.095090e-08	9.477270e-08
1.596000e+03	1.598000e+03	6.990107e-07	1.154307e-07	1.525749e-07
1.598000e+03	1.600000e+03	8.302404e-07	1.370657e-07	1.814316e-07
1.600000e+03	1.602000e+03	4.387032e-07	7.023590e-08	9.280480e-08
1.602000e+03	1.604000e+03	1.318782e-06	2.067020e-07	2.693720e-07
1.604000e+03	1.606000e+03	1.335741e-06	2.240870e-07	2.965510e-07
1.606000e+03	1.608000e+03	8.193727e-07	1.321472e-07	1.732503e-07
1.608000e+03	1.610000e+03	8.412877e-07	1.384903e-07	1.822993e-07
1.610000e+03	1.612000e+03	1.348117e-06	2.213250e-07	2.905910e-07
1.612000e+03	1.614000e+03	9.641201e-07	1.668200e-07	2.214809e-07
1.614000e+03	1.616000e+03	4.444600e-07	6.987000e-08	9.240660e-08
1.616000e+03	1.618000e+03	1.557991e-06	2.624450e-07	3.482330e-07
1.618000e+03	1.620000e+03	1.099790e-06	1.751817e-07	2.297580e-07
1.620000e+03	1.622000e+03	9.735362e-07	1.586359e-07	2.085048e-07
1.622000e+03	1.624000e+03	8.898425e-07	1.480912e-07	1.959545e-07
1.624000e+03	1.626000e+03	1.361827e-06	2.167700e-07	2.823290e-07
1.626000e+03	1.628000e+03	1.389781e-06	2.221160e-07	2.888530e-07
1.628000e+03	1.630000e+03	2.158189e-06	3.598520e-07	4.729730e-07
1.630000e+03	1.632000e+03	8.709722e-07	1.659101e-07	2.307368e-07
1.632000e+03	1.634000e+03	8.067056e-07	1.288281e-07	1.684761e-07
1.634000e+03	1.636000e+03	8.404102e-07	1.432600e-07	1.903448e-07
1.636000e+03	1.638000e+03	1.105123e-06	1.959270e-07	2.629180e-07
1.638000e+03	1.640000e+03	8.310563e-07	1.397427e-07	1.841737e-07
1.640000e+03	1.642000e+03	8.461516e-07	1.528553e-07	2.060234e-07
1.642000e+03	1.644000e+03	1.207527e-06	1.966360e-07	2.565640e-07
1.644000e+03	1.646000e+03	5.524216e-07	9.297740e-08	1.238826e-07
1.646000e+03	1.648000e+03	1.292944e-06	2.204150e-07	2.906000e-07
1.648000e+03	1.650000e+03	7.996425e-07	1.343699e-07	1.777976e-07
1.650000e+03	1.652000e+03	6.559561e-07	1.146980e-07	1.533929e-07
1.652000e+03	1.654000e+03	1.991213e-06	3.424310e-07	4.523000e-07
1.654000e+03	1.656000e+03	6.242515e-07	1.116579e-07	1.531654e-07
1.656000e+03	1.658000e+03	8.704793e-07	1.418349e-07	1.862737e-07
1.658000e+03	1.660000e+03	1.000062e-06	1.644285e-07	2.168610e-07
1.660000e+03	1.662000e+03	2.253177e-06	3.586700e-07	4.648530e-07
1.662000e+03	1.664000e+03	9.011743e-07	1.589041e-07	2.125167e-07
1.664000e+03	1.666000e+03	9.877788e-07	1.710042e-07	2.280532e-07
1.666000e+03	1.668000e+03	1.579733e-06	2.558650e-07	3.339020e-07
1.668000e+03	1.670000e+03	2.202386e-06	3.392400e-07	4.379470e-07
1.670000e+03	1.672000e+03	1.239316e-06	2.057820e-07	2.695600e-07
1.672000e+03	1.674000e+03	8.710085e-07	1.543818e-07	2.067315e-07
1.674000e+03	1.676000e+03	1.100915e-06	1.792820e-07	2.343520e-07
1.676000e+03	1.678000e+03	1.378455e-06	2.331020e-07	3.089660e-07
1.678000e+03	1.680000e+03	5.458149e-07	8.676520e-08	1.135458e-07
1.680000e+03	1.682000e+03	1.021644e-06	1.677786e-07	2.208530e-07
1.682000e+03	1.684000e+03	7.858035e-07	1.322983e-07	1.758290e-07
1.684000e+03	1.686000e+03	9.088227e-07	1.674466e-07	2.280083e-07
1.686000e+03	1.688000e+03	9.657860e-07	1.716534e-07	2.300490e-07
1.688000e+03	1.690000e+03	6.286021e-07	1.027784e-07	1.359405e-07
1.690000e+03	1.692000e+03	1.334543e-06	2.355730e-07	3.146220e-07
1.692000e+03	1.694000e+03	1.085931e-06	1.780662e-07	2.325930e-07
1.694000e+03	1.696000e+03	2.987008e-06	4.597260e-07	5.920660e-07
1.696000e+03	1.698000e+03	8.790956e-07	1.409358e-07	1.845924e-07
1.698000e+03	1.700000e+03	1.182035e-06	1.992541e-07	2.628060e-07
1.700000e+03	1.702000e+03	9.657012e-07	1.543382e-07	2.019318e-07
1.702000e+03	1.704000e+03	7.434811e-07	1.214812e-07	1.597876e-07
1.704000e+03	1.706000e+03	1.219940e-06	2.079690e-07	2.748390e-07
1.706000e+03	1.708000e+03	7.767432e-07	1.266277e-07	1.662348e-07
1.708000e+03	1.710000e+03	1.127573e-06	1.872190e-07	2.463850e-07
1.710000e+03	1.712000e+03	1.355328e-06	2.313850e-07	3.066340e-07
1.712000e+03	1.714000e+03	5.525209e-07	9.663470e-08	1.302472e-07
1.714000e+03	1.716000e+03	4.998459e-07	8.188890e-08	1.083989e-07
1.716000e+03	1.718000e+03	1.057124e-06	1.775490e-07	2.339310e-07
1.718000e+03	1.720000e+03	6.514341e-07	1.057956e-07	1.390523e-07
1.720000e+03	1.722000e+03	7.442566e-07	1.200551e-07	1.575565e-07
1.722000e+03	1.724000e+03	1.034082e-06	1.762992e-07	2.338170e-07
1.724000e+03	1.726000e+03	1.178647e-06	2.084961e-07	2.804650e-07
1.726000e+03	1.728000e+03	8.815897e-07	1.557098e-07	2.088653e-07
1.728000e+03	1.730000e+03	1.000263e-06	1.707805e-07	2.267560e-07
1.730000e+03	1.732000e+03	6.633479e-07	1.114349e-07	1.484923e-07
1.732000e+03	1.734000e+03	6.716609e-07	1.114583e-07	1.477708e-07
1.734000e+03	1.736000e+03	1.033717e-06	1.757095e-07	2.325630e-07
1.736000e+03	1.738000e+03	1.227098e-06	2.178970e-07	2.904770e-07
1.738000e+03	1.740000e+03	1.326195e-06	2.268940e-07	2.995150e-07
1.740000e+03	1.742000e+03	7.610835e-07	1.314245e-07	1.745457e-07
1.742000e+03	1.744000e+03	5.753862e-07	9.129380e-08	1.194053e-07
1.744000e+03	1.746000e+03	1.671606e-06	2.995480e-07	4.005220e-07
1.746000e+03	1.748000e+03	2.623158e-06	4.545700e-07	6.009280e-07
1.748000e+03	1.750000e+03	5.772587e-06	1.012848e-06	1.335919e-06
1.750000e+03	1.752000e+03	7.055909e-07	1.149774e-07	1.515963e-07
1.752000e+03	1.754000e+03	1.434477e-06	2.305700e-07	3.004220e-07
1.754000e+03	1.756000e+03	1.059565e-06	1.843838e-07	2.448250e-07
1.756000e+03	1.758000e+03	9.890529e-07	1.635583e-07	2.165081e-07
1.758000e+03	1.760000e+03	5.800794e-07	1.058631e-07	1.460568e-07
1.760000e+03	1.762000e+03	4.619280e-07	7.460780e-08	9.772220e-08
1.762000e+03	1.764000e+03	1.433568e-06	2.512370e-07	3.342070e-07
1.764000e+03	1.766000e+03	5.481135e-07	9.252850e-08	1.222165e-07
1.766000e+03	1.768000e+03	9.237667e-07	1.660730e-07	2.260163e-07
1.768000e+03	1.770000e+03	3.553399e-06	5.901910e-07	7.728360e-07
1.770000e+03	1.772000e+03	1.116492e-06	1.865823e-07	2.456670e-07
1.772000e+03	1.774000e+03	7.340641e-07	1.161560e-07	1.513712e-07
1.774000e+03	1.776000e+03	1.050572e-06	1.724121e-07	2.254820e-07
1.776000e+03	1.778000e+03	8.429830e-07	1.500888e-07	2.015510e-07
1.778000e+03	1.780000e+03	1.326670e-06	2.290140e-07	3.037650e-07
1.780000e+03	1.782000e+03	3.725385e-06	6.127790e-07	8.018550e-07
1.782000e+03	1.784000e+03	1.941617e-06	3.474020e-07	4.653110e-07
1.784000e+03	1.786000e+03	8.413031e-07	1.467434e-07	1.959489e-07
1.786000e+03	1.788000e+03	9.279594e-07	1.534411e-07	2.016926e-07
1.788000e+03	1.790000e+03	6.183202e-07	1.017926e-07	1.344426e-07
1.790000e+03	1.792000e+03	9.441157e-07	1.647284e-07	2.195013e-07
1.792000e+03	1.794000e+03	3.372647e-06	5.652300e-07	7.387920e-07
1.794000e+03	1.796000e+03	5.386448e-07	8.207750e-08	1.065297e-07
1.796000e+03	1.798000e+03	1.304109e-06	2.161020e-07	2.835670e-07
1.798000e+03	1.800000e+03	9.236592e-07	1.557417e-07	2.056098e-07
1.800000e+03	1.802000e+03	1.063755e-06	1.827023e-07	2.428880e-07
1.802000e+03	1.804000e+03	1.903085e-06	3.308670e-07	4.407080e-07
1.804000e+03	1.806000e+03	1.017102e-06	1.840331e-07	2.520150e-07
1.806000e+03	1.808000e+03	1.376360e-06	2.435290e-07	3.255740e-07
1.808000e+03	1.810000e+03	1.311300e-06	2.157620e-07	2.819220e-07
1.810000e+03	1.812000e+03	7.818827e-07	1.366571e-07	1.826459e-07
1.812000e+03	1.814000e+03	6.210870e-07	1.035886e-07	1.375303e-07
1.814000e+03	1.816000e+03	3.524376e-06	6.368940e-07	8.501920e-07
1.816000e+03	1.818000e+03	4.523004e-07	7.206470e-08	9.463600e-08
1.818000e+03	1.820000e+03	1.276870e-06	2.267030e-07	3.025420e-07
1.820000e+03	1.822000e+03	8.148568e-07	1.395267e-07	1.851532e-07
1.822000e+03	1.824000e+03	7.917081e-07	1.354798e-07	1.804125e-07
1.824000e+03	1.826000e+03	1.459090e-06	2.596200e-07	3.478250e-07
1.826000e+03	1.828000e+03	5.710235e-07	9.678420e-08	1.283817e-07
1.828000e+03	1.830000e+03	1.369696e-06	2.436010e-07	3.245700e-07
1.830000e+03	1.832000e+03	3.989331e-07	6.240740e-08	8.189170e-08
1.832000e+03	1.834000e+03	2.055090e-06	3.544400e-07	4.682860e-07
1.834000e+03	1.836000e+03	1.003989e-06	1.741971e-07	2.318300e-07
1.836000e+03	1.838000e+03	5.291201e-07	9.147680e-08	1.219932e-07
1.838000e+03	1.840000e+03	9.371855e-07	1.599296e-07	2.116475e-07
1.840000e+03	1.842000e+03	6.381799e-07	1.033612e-07	1.366212e-07
1.842000e+03	1.844000e+03	4.609119e-07	7.732470e-08	1.022839e-07
1.844000e+03	1.846000e+03	7.240477e-07	1.144798e-07	1.497758e-07
1.846000e+03	1.848000e+03	6.211269e-07	1.032652e-07	1.365594e-07
1.848000e+03	1.850000e+03	9.822064e-07	1.710444e-07	2.279286e-07
1.850000e+03	1.852000e+03	1.851334e-06	3.291710e-07	4.384120e-07
1.852000e+03	1.854000e+03	8.423082e-07	1.490169e-07	1.994948e-07
1.854000e+03	1.856000e+03	7.520713e-07	1.290890e-07	1.718298e-07
1.856000e+03	1.858000e+03	1.148565e-06	1.986957e-07	2.630650e-07
1.858000e+03	1.860000e+03	4.704394e-07	8.476510e-08	1.145420e-07
1.860000e+03	1.862000e+03	9.477807e-07	1.757353e-07	2.399433e-07
1.862000e+03	1.864000e+03	6.161768e-07	1.021755e-07	1.354784e-07
1.864000e+03	1.866000e+03	1.637354e-06	2.611400e-07	3.396340e-07
1.866000e+03	1.868000e+03	6.661038e-07	1.137359e-07	1.513449e-07
1.868000e+03	1.870000e+03	9.647339e-07	1.647899e-07	2.189641e-07
1.870000e+03	1.872000e+03	2.186553e-06	3.682680e-07	4.856060e-07
1.872000e+03	1.874000e+03	8.895143e-07	1.475679e-07	1.943317e-07
1.874000e+03	1.876000e+03	8.186633e-07	1.445165e-07	1.929387e-07
1.876000e+03	1.878000e+03	7.315723e-07	1.305247e-07	1.747632e-07
1.878000e+03	1.880000e+03	1.216126e-06	2.216224e-07	2.992600e-07
1.880000e+03	1.882000e+03	2.425067e-06	3.711480e-07	4.770060e-07
1.882000e+03	1.884000e+03	1.990354e-06	3.752060e-07	5.063890e-07
1.884000e+03	1.886000e+03	3.554760e-07	5.972550e-08	7.955720e-08
1.886000e+03	1.888000e+03	1.048291e-06	1.775186e-07	2.377540e-07
1.888000e+03	1.890000e+03	1.144900e-06	2.084259e-07	2.807740e-07
1.890000e+03	1.892000e+03	4.174081e-07	7.781970e-08	1.062103e-07
1.892000e+03	1.894000e+03	1.535493e-06	2.657190e-07	3.516830e-07
1.894000e+03	1.896000e+03	1.314443e-06	2.170560e-07	2.846650e-07
1.896000e+03	1.898000e+03	1.521469e-06	2.660440e-07	3.546850e-07
1.898000e+03	1.900000e+03	4.921945e-07	7.665180e-08	1.001908e-07
1.900000e+03	1.902000e+03	3.430763e-07	5.464430e-08	7.179260e-08
1.902000e+03	1.904000e+03	8.339217e-07	1.408530e-07	1.857763e-07
1.904000e+03	1.906000e+03	1.395587e-06	2.425210e-07	3.211900e-07
1.906000e+03	1.908000e+03	5.655094e-07	1.012815e-07	1.381332e-07
1.908000e+03	1.910000e+03	1.025898e-06	1.789991e-07	2.391400e-07
1.910000e+03	1.912000e+03	9.143391e-07	1.461599e-07	1.906579e-07
1.912000e+03	1.914000e+03	7.859200e-07	1.365934e-07	1.811672e-07
1.914000e+03	1.916000e+03	1.833986e-06	3.424290e-07	4.627900e-07
1.916000e+03	1.918000e+03	1.354401e-06	2.334120e-07	3.099870e-07
1.918000e+03	1.920000e+03	1.041733e-06	1.660001e-07	2.174230e-07
1.920000e+03	1.922000e+03	5.383066e-07	8.636200e-08	1.130486e-07
1.922000e+03	1.924000e+03	9.979321e-07	1.725741e-07	2.291869e-07
1.924000e+03	1.926000e+03	8.091360e-07	1.327077e-07	1.750235e-07
1.926000e+03	1.928000e+03	5.860537e-07	9.612570e-08	1.265339e-07
1.928000e+03	1.930000e+03	1.384781e-06	2.442860e-07	3.246880e-07
1.930000e+03	1.932000e+03	9.515657e-07	1.574738e-07	2.064023e-07
1.932000e+03	1.934000e+03	1.572237e-06	2.455750e-07	3.162050e-07
1.934000e+03	1.936000e+03	9.341135e-07	1.691912e-07	2.263715e-07
1.936000e+03	1.938000e+03	6.603775e-07	1.072793e-07	1.407144e-07
1.938000e+03	1.940000e+03	3.478844e-06	6.238100e-07	8.308820e-07
1.940000e+03	1.942000e+03	7.668132e-07	1.288298e-07	1.693571e-07
1.942000e+03	1.944000e+03	8.626666e-07	1.479178e-07	1.961454e-07
1.944000e+03	1.946000e+03	9.765392e-07	1.850225e-07	2.536018e-07
1.946000e+03	1.948000e+03	1.530556e-06	2.667630e-07	3.547690e-07
1.948000e+03	1.950000e+03	1.005529e-06	1.742093e-07	2.315620e-07
1.950000e+03	1.952000e+03	3.609346e-07	5.945370e-08	7.925840e-08
1.952000e+03	1.954000e+03	1.963256e-06	3.382350e-07	4.480110e-07
1.954000e+03	1.956000e+03	2.027958e-06	3.765230e-07	5.072660e-07
1.956000e+03	1.958000e+03	2.358760e-06	3.922950e-07	5.142730e-07
1.958000e+03	1.960000e+03	1.382212e-06	2.467070e-07	3.302730e-07
1.960000e+03	1.962000e+03	6.633451e-07	1.189802e-07	1.599456e-07
1.962000e+03	1.964000e+03	5.083386e-07	8.459710e-08	1.117164e-07
1.964000e+03	1.966000e+03	3.825063e-07	6.644310e-08	8.892520e-08
1.966000e+03	1.968000e+03	1.142111e-06	1.900570e-07	2.504190e-07
1.968000e+03	1.970000e+03	7.630490e-07	1.301744e-07	1.718089e-07
1.970000e+03	1.972000e+03	8.181494e-07	1.418144e-07	1.891386e-07
1.972000e+03	1.974000e+03	1.076560e-06	1.919440e-07	2.569220e-07
1.974000e+03	1.976000e+03	1.443025e-06	2.445260e-07	3.225320e-07
1.976000e+03	1.978000e+03	6.667573e-07	1.217633e-07	1.654979e-07
1.978000e+03	1.980000e+03	2.563483e-06	4.871900e-07	6.583440e-07
1.980000e+03	1.982000e+03	1.003148e-06	1.753283e-07	2.336110e-07
1.982000e+03	1.984000e+03	7.249503e-07	1.306464e-07	1.754351e-07
1.984000e+03	1.986000e+03	4.735804e-07	8.070870e-08	1.078952e-07
1.986000e+03	1.988000e+03	1.509098e-06	2.610950e-07	3.453150e-07
1.988000e+03	1.990000e+03	1.297683e-06	2.142770e-07	2.814740e-07
1.990000e+03	1.992000e+03	9.518439e-07	1.525706e-07	1.988921e-07
1.992000e+03	1.994000e+03	1.361036e-06	2.371980e-07	3.147670e-07
1.994000e+03	1.996000e+03	1.382741e-06	2.402170e-07	3.204370e-07
1.996000e+03	1.998000e+03	5.918783e-07	1.092866e-07	1.484983e-07
1.998000e+03	2.000000e+03	1.299266e-06	2.173860e-07	2.862540e-07
# END HISTO1D


# BEGIN HISTO1D /NLO
ErrorBars=1
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 0, dn: 0}}, 2: {"": {up: 0, dn: 0}}, 3: {"": {up: 8.920915536531176e-13, dn: 8.920915536531176e-13}}, 4: {"": {up: 9.888903900683236e-08, dn: 9.888903900683236e-08}}, 5: {"": {up: 3.558315885327409e-07, dn: 3.558315885327409e-07}}, 6: {"": {up: 4.916146815758237e-07, dn: 4.916146815758237e-07}}, 7: {"": {up: 6.22582265686923e-07, dn: 6.22582265686923e-07}}, 8: {"": {up: 7.521813809714536e-07, dn: 7.521813809714536e-07}}, 9: {"": {up: 8.067806295739426e-07, dn: 8.067806295739426e-07}}, 10: {"": {up: 8.612146477849523e-07, dn: 8.612146477849523e-07}}, 11: {"": {up: 9.73014101294088e-07, dn: 9.73014101294088e-07}}, 12: {"": {up: 1.03503014990624e-06, dn: 1.03503014990624e-06}}, 13: {"": {up: 1.049643582404729e-06, dn: 1.049643582404729e-06}}, 14: {"": {up: 1.173278115766183e-06, dn: 1.173278115766183e-06}}, 15: {"": {up: 1.191005667448618e-06, dn: 1.191005667448618e-06}}, 16: {"": {up: 1.320611381005487e-06, dn: 1.320611381005487e-06}}, 17: {"": {up: 1.292171759408139e-06, dn: 1.292171759408139e-06}}, 18: {"": {up: 1.416497989716324e-06, dn: 1.416497989716324e-06}}, 19: {"": {up: 1.528841455654419e-06, dn: 1.528841455654419e-06}}, 20: {"": {up: 1.544262813614479e-06, dn: 1.544262813614479e-06}}, 21: {"": {up: 1.639659763430267e-06, dn: 1.639659763430267e-06}}, 22: {"": {up: 2.030769641640435e-06, dn: 2.030769641640435e-06}}, 23: {"": {up: 1.975992137314367e-06, dn: 1.975992137314367e-06}}, 24: {"": {up: 1.971302678360512e-06, dn: 1.971302678360512e-06}}, 25: {"": {up: 1.946645309342685e-06, dn: 1.946645309342685e-06}}, 26: {"": {up: 2.307626140594636e-06, dn: 2.307626140594636e-06}}, 27: {"": {up: 2.253387147953452e-06, dn: 2.253387147953452e-06}}, 28: {"": {up: 2.236118013985585e-06, dn: 2.236118013985585e-06}}, 29: {"": {up: 2.386341941859806e-06, dn: 2.386341941859806e-06}}, 30: {"": {up: 2.296081155962497e-06, dn: 2.296081155962497e-06}}, 31: {"": {up: 2.294652780057829e-06, dn: 2.294652780057829e-06}}, 32: {"": {up: 2.36345616915143e-06, dn: 2.36345616915143e-06}}, 33: {"": {up: 2.307360012319992e-06, dn: 2.307360012319992e-06}}, 34: {"": {up: 2.444030229260981e-06, dn: 2.444030229260981e-06}}, 35: {"": {up: 2.352517062323703e-06, dn: 2.352517062323703e-06}}, 36: {"": {up: 2.326433633959859e-06, dn: 2.326433633959859e-06}}, 37: {"": {up: 2.355439008551156e-06, dn: 2.355439008551156e-06}}, 38: {"": {up: 2.23070186601916e-06, dn: 2.23070186601916e-06}}, 39: {"": {up: 2.347903284039945e-06, dn: 2.347903284039945e-06}}, 40: {"": {up: 2.318270351555349e-06, dn: 2.318270351555349e-06}}, 41: {"": {up: 2.285844194251812e-06, dn: 2.285844194251812e-06}}, 42: {"": {up: 2.239165475220141e-06, dn: 2.239165475220141e-06}}, 43: {"": {up: 2.250588763647622e-06, dn: 2.250588763647622e-06}}, 44: {"": {up: 2.230887918798438e-06, dn: 2.230887918798438e-06}}, 45: {"": {up: 2.233515557986341e-06, dn: 2.233515557986341e-06}}, 46: {"": {up: 2.244824539656823e-06, dn: 2.244824539656823e-06}}, 47: {"": {up: 2.282371529046349e-06, dn: 2.282371529046349e-06}}, 48: {"": {up: 2.355804043013775e-06, dn: 2.355804043013775e-06}}, 49: {"": {up: 2.129507750871162e-06, dn: 2.129507750871162e-06}}, 50: {"": {up: 2.171989253405753e-06, dn: 2.171989253405753e-06}}, 51: {"": {up: 2.193720365388299e-06, dn: 2.193720365388299e-06}}, 52: {"": {up: 2.121235302835239e-06, dn: 2.121235302835239e-06}}, 53: {"": {up: 2.165061215867334e-06, dn: 2.165061215867334e-06}}, 54: {"": {up: 2.126869224829112e-06, dn: 2.126869224829112e-06}}, 55: {"": {up: 2.227791938609435e-06, dn: 2.227791938609435e-06}}, 56: {"": {up: 2.065684602382286e-06, dn: 2.065684602382286e-06}}, 57: {"": {up: 1.983979703209901e-06, dn: 1.983979703209901e-06}}, 58: {"": {up: 2.003590309021076e-06, dn: 2.003590309021076e-06}}, 59: {"": {up: 1.959677680529971e-06, dn: 1.959677680529971e-06}}, 60: {"": {up: 2.035283445397865e-06, dn: 2.035283445397865e-06}}, 61: {"": {up: 2.083180314687377e-06, dn: 2.083180314687377e-06}}, 62: {"": {up: 1.974010189622089e-06, dn: 1.974010189622089e-06}}, 63: {"": {up: 1.900211669239665e-06, dn: 1.900211669239665e-06}}, 64: {"": {up: 2.048009517110275e-06, dn: 2.048009517110275e-06}}, 65: {"": {up: 1.912050422092215e-06, dn: 1.912050422092215e-06}}, 66: {"": {up: 1.968183888188665e-06, dn: 1.968183888188665e-06}}, 67: {"": {up: 1.910373844642819e-06, dn: 1.910373844642819e-06}}, 68: {"": {up: 1.882448595168773e-06, dn: 1.882448595168773e-06}}, 69: {"": {up: 1.838240867271954e-06, dn: 1.838240867271954e-06}}, 70: {"": {up: 1.865738160158948e-06, dn: 1.865738160158948e-06}}, 71: {"": {up: 1.903391307039619e-06, dn: 1.903391307039619e-06}}, 72: {"": {up: 1.935034720735033e-06, dn: 1.935034720735033e-06}}, 73: {"": {up: 1.824439882066222e-06, dn: 1.824439882066222e-06}}, 74: {"": {up: 1.809450643436846e-06, dn: 1.809450643436846e-06}}, 75: {"": {up: 1.766781199667411e-06, dn: 1.766781199667411e-06}}, 76: {"": {up: 1.777652077510563e-06, dn: 1.777652077510563e-06}}, 77: {"": {up: 1.753454520346761e-06, dn: 1.753454520346761e-06}}, 78: {"": {up: 1.763309774372366e-06, dn: 1.763309774372366e-06}}, 79: {"": {up: 1.727722950222568e-06, dn: 1.727722950222568e-06}}, 80: {"": {up: 0, dn: 0}}, 81: {"": {up: 0, dn: 0}}, 82: {"": {up: 0, dn: 0}}, 83: {"": {up: 0, dn: 0}}, 84: {"": {up: 0, dn: 0}}, 85: {"": {up: 0, dn: 0}}, 86: {"": {up: 0, dn: 0}}, 87: {"": {up: 0, dn: 0}}, 88: {"": {up: 0, dn: 0}}, 89: {"": {up: 0, dn: 0}}, 90: {"": {up: 0, dn: 0}}, 91: {"": {up: 0, dn: 0}}, 92: {"": {up: 0, dn: 0}}, 93: {"": {up: 0, dn: 0}}, 94: {"": {up: 0, dn: 0}}, 95: {"": {up: 0, dn: 0}}, 96: {"": {up: 0, dn: 0}}, 97: {"": {up: 0, dn: 0}}, 98: {"": {up: 0, dn: 0}}, 99: {"": {up: 0, dn: 0}}, 100: {"": {up: 0, dn: 0}}, 101: {"": {up: 0, dn: 0}}, 102: {"": {up: 0, dn: 0}}, 103: {"": {up: 0, dn: 0}}, 104: {"": {up: 0, dn: 0}}, 105: {"": {up: 0, dn: 0}}, 106: {"": {up: 0, dn: 0}}, 107: {"": {up: 0, dn: 0}}, 108: {"": {up: 0, dn: 0}}, 109: {"": {up: 0, dn: 0}}, 110: {"": {up: 0, dn: 0}}, 111: {"": {up: 0, dn: 0}}, 112: {"": {up: 0, dn: 0}}, 113: {"": {up: 0, dn: 0}}, 114: {"": {up: 0, dn: 0}}, 115: {"": {up: 0, dn: 0}}, 116: {"": {up: 0, dn: 0}}, 117: {"": {up: 0, dn: 0}}, 118: {"": {up: 0, dn: 0}}, 119: {"": {up: 0, dn: 0}}, 120: {"": {up: 0, dn: 0}}, 121: {"": {up: 0, dn: 0}}, 122: {"": {up: 0, dn: 0}}, 123: {"": {up: 0, dn: 0}}, 124: {"": {up: 0, dn: 0}}, 125: {"": {up: 0, dn: 0}}, 126: {"": {up: 0, dn: 0}}, 127: {"": {up: 0, dn: 0}}, 128: {"": {up: 0, dn: 0}}, 129: {"": {up: 0, dn: 0}}, 130: {"": {up: 0, dn: 0}}, 131: {"": {up: 0, dn: 0}}, 132: {"": {up: 0, dn: 0}}, 133: {"": {up: 0, dn: 0}}, 134: {"": {up: 0, dn: 0}}, 135: {"": {up: 0, dn: 0}}, 136: {"": {up: 0, dn: 0}}, 137: {"": {up: 0, dn: 0}}, 138: {"": {up: 0, dn: 0}}, 139: {"": {up: 0, dn: 0}}, 140: {"": {up: 0, dn: 0}}, 141: {"": {up: 0, dn: 0}}, 142: {"": {up: 0, dn: 0}}, 143: {"": {up: 0, dn: 0}}, 144: {"": {up: 0, dn: 0}}, 145: {"": {up: 0, dn: 0}}, 146: {"": {up: 0, dn: 0}}, 147: {"": {up: 0, dn: 0}}, 148: {"": {up: 0, dn: 0}}, 149: {"": {up: 0, dn: 0}}, 150: {"": {up: 0, dn: 0}}, 151: {"": {up: 0, dn: 0}}, 152: {"": {up: 0, dn: 0}}, 153: {"": {up: 0, dn: 0}}, 154: {"": {up: 0, dn: 0}}, 155: {"": {up: 0, dn: 0}}, 156: {"": {up: 0, dn: 0}}, 157: {"": {up: 0, dn: 0}}, 158: {"": {up: 0, dn: 0}}, 159: {"": {up: 0, dn: 0}}, 160: {"": {up: 0, dn: 0}}, 161: {"": {up: 0, dn: 0}}, 162: {"": {up: 0, dn: 0}}, 163: {"": {up: 0, dn: 0}}, 164: {"": {up: 0, dn: 0}}, 165: {"": {up: 0, dn: 0}}, 166: {"": {up: 0, dn: 0}}, 167: {"": {up: 0, dn: 0}}, 168: {"": {up: 0, dn: 0}}, 169: {"": {up: 0, dn: 0}}, 170: {"": {up: 0, dn: 0}}, 171: {"": {up: 0, dn: 0}}, 172: {"": {up: 0, dn: 0}}, 173: {"": {up: 0, dn: 0}}, 174: {"": {up: 0, dn: 0}}, 175: {"": {up: 0, dn: 0}}, 176: {"": {up: 0, dn: 0}}, 177: {"": {up: 0, dn: 0}}, 178: {"": {up: 0, dn: 0}}, 179: {"": {up: 0, dn: 0}}, 180: {"": {up: 0, dn: 0}}, 181: {"": {up: 0, dn: 0}}, 182: {"": {up: 0, dn: 0}}, 183: {"": {up: 0, dn: 0}}, 184: {"": {up: 0, dn: 0}}, 185: {"": {up: 0, dn: 0}}, 186: {"": {up: 0, dn: 0}}, 187: {"": {up: 0, dn: 0}}, 188: {"": {up: 0, dn: 0}}, 189: {"": {up: 0, dn: 0}}, 190: {"": {up: 0, dn: 0}}, 191: {"": {up: 0, dn: 0}}, 192: {"": {up: 0, dn: 0}}, 193: {"": {up: 0, dn: 0}}, 194: {"": {up: 0, dn: 0}}, 195: {"": {up: 0, dn: 0}}, 196: {"": {up: 0, dn: 0}}, 197: {"": {up: 0, dn: 0}}, 198: {"": {up: 0, dn: 0}}, 199: {"": {up: 0, dn: 0}}, 200: {"": {up: 0, dn: 0}}, 201: {"": {up: 0, dn: 0}}, 202: {"": {up: 0, dn: 0}}, 203: {"": {up: 0, dn: 0}}, 204: {"": {up: 0, dn: 0}}, 205: {"": {up: 0, dn: 0}}, 206: {"": {up: 0, dn: 0}}, 207: {"": {up: 0, dn: 0}}, 208: {"": {up: 0, dn: 0}}, 209: {"": {up: 0, dn: 0}}, 210: {"": {up: 0, dn: 0}}, 211: {"": {up: 0, dn: 0}}, 212: {"": {up: 0, dn: 0}}, 213: {"": {up: 0, dn: 0}}, 214: {"": {up: 0, dn: 0}}, 215: {"": {up: 0, dn: 0}}, 216: {"": {up: 0, dn: 0}}, 217: {"": {up: 0, dn: 0}}, 218: {"": {up: 0, dn: 0}}, 219: {"": {up: 0, dn: 0}}, 220: {"": {up: 0, dn: 0}}, 221: {"": {up: 0, dn: 0}}, 222: {"": {up: 0, dn: 0}}, 223: {"": {up: 0, dn: 0}}, 224: {"": {up: 0, dn: 0}}, 225: {"": {up: 0, dn: 0}}, 226: {"": {up: 0, dn: 0}}, 227: {"": {up: 0, dn: 0}}, 228: {"": {up: 0, dn: 0}}, 229: {"": {up: 0, dn: 0}}, 230: {"": {up: 0, dn: 0}}, 231: {"": {up: 0, dn: 0}}, 232: {"": {up: 0, dn: 0}}, 233: {"": {up: 0, dn: 0}}, 234: {"": {up: 0, dn: 0}}, 235: {"": {up: 0, dn: 0}}, 236: {"": {up: 0, dn: 0}}, 237: {"": {up: 0, dn: 0}}, 238: {"": {up: 0, dn: 0}}, 239: {"": {up: 0, dn: 0}}, 240: {"": {up: 0, dn: 0}}, 241: {"": {up: 0, dn: 0}}, 242: {"": {up: 0, dn: 0}}, 243: {"": {up: 0, dn: 0}}, 244: {"": {up: 0, dn: 0}}, 245: {"": {up: 0, dn: 0}}, 246: {"": {up: 0, dn: 0}}, 247: {"": {up: 0, dn: 0}}, 248: {"": {up: 0, dn: 0}}, 249: {"": {up: 0, dn: 0}}, 250: {"": {up: 0, dn: 0}}, 251: {"": {up: 0, dn: 0}}, 252: {"": {up: 0, dn: 0}}, 253: {"": {up: 0, dn: 0}}, 254: {"": {up: 0, dn: 0}}, 255: {"": {up: 0, dn: 0}}, 256: {"": {up: 0, dn: 0}}, 257: {"": {up: 0, dn: 0}}, 258: {"": {up: 0, dn: 0}}, 259: {"": {up: 0, dn: 0}}, 260: {"": {up: 0, dn: 0}}, 261: {"": {up: 0, dn: 0}}, 262: {"": {up: 0, dn: 0}}, 263: {"": {up: 0, dn: 0}}, 264: {"": {up: 0, dn: 0}}, 265: {"": {up: 0, dn: 0}}, 266: {"": {up: 0, dn: 0}}, 267: {"": {up: 0, dn: 0}}, 268: {"": {up: 0, dn: 0}}, 269: {"": {up: 0, dn: 0}}, 270: {"": {up: 0, dn: 0}}, 271: {"": {up: 0, dn: 0}}, 272: {"": {up: 0, dn: 0}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 0, dn: 0}}, 276: {"": {up: 0, dn: 0}}, 277: {"": {up: 0, dn: 0}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 0, dn: 0}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 0, dn: 0}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 0, dn: 0}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 0, dn: 0}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}, 650: {"": {up: 0, dn: 0}}, 651: {"": {up: 0, dn: 0}}, 652: {"": {up: 0, dn: 0}}, 653: {"": {up: 0, dn: 0}}, 654: {"": {up: 0, dn: 0}}, 655: {"": {up: 0, dn: 0}}, 656: {"": {up: 0, dn: 0}}, 657: {"": {up: 0, dn: 0}}, 658: {"": {up: 0, dn: 0}}, 659: {"": {up: 0, dn: 0}}, 660: {"": {up: 0, dn: 0}}, 661: {"": {up: 0, dn: 0}}, 662: {"": {up: 0, dn: 0}}, 663: {"": {up: 0, dn: 0}}, 664: {"": {up: 0, dn: 0}}, 665: {"": {up: 0, dn: 0}}, 666: {"": {up: 0, dn: 0}}, 667: {"": {up: 0, dn: 0}}, 668: {"": {up: 0, dn: 0}}, 669: {"": {up: 0, dn: 0}}, 670: {"": {up: 0, dn: 0}}, 671: {"": {up: 0, dn: 0}}, 672: {"": {up: 0, dn: 0}}, 673: {"": {up: 0, dn: 0}}, 674: {"": {up: 0, dn: 0}}, 675: {"": {up: 0, dn: 0}}, 676: {"": {up: 0, dn: 0}}, 677: {"": {up: 0, dn: 0}}, 678: {"": {up: 0, dn: 0}}, 679: {"": {up: 0, dn: 0}}, 680: {"": {up: 0, dn: 0}}, 681: {"": {up: 0, dn: 0}}, 682: {"": {up: 0, dn: 0}}, 683: {"": {up: 0, dn: 0}}, 684: {"": {up: 0, dn: 0}}, 685: {"": {up: 0, dn: 0}}, 686: {"": {up: 0, dn: 0}}, 687: {"": {up: 0, dn: 0}}, 688: {"": {up: 0, dn: 0}}, 689: {"": {up: 0, dn: 0}}, 690: {"": {up: 0, dn: 0}}, 691: {"": {up: 0, dn: 0}}, 692: {"": {up: 0, dn: 0}}, 693: {"": {up: 0, dn: 0}}, 694: {"": {up: 0, dn: 0}}, 695: {"": {up: 0, dn: 0}}, 696: {"": {up: 0, dn: 0}}, 697: {"": {up: 0, dn: 0}}, 698: {"": {up: 0, dn: 0}}, 699: {"": {up: 0, dn: 0}}, 700: {"": {up: 0, dn: 0}}, 701: {"": {up: 0, dn: 0}}, 702: {"": {up: 0, dn: 0}}, 703: {"": {up: 0, dn: 0}}, 704: {"": {up: 0, dn: 0}}, 705: {"": {up: 0, dn: 0}}, 706: {"": {up: 0, dn: 0}}, 707: {"": {up: 0, dn: 0}}, 708: {"": {up: 0, dn: 0}}, 709: {"": {up: 0, dn: 0}}, 710: {"": {up: 0, dn: 0}}, 711: {"": {up: 0, dn: 0}}, 712: {"": {up: 0, dn: 0}}, 713: {"": {up: 0, dn: 0}}, 714: {"": {up: 0, dn: 0}}, 715: {"": {up: 0, dn: 0}}, 716: {"": {up: 0, dn: 0}}, 717: {"": {up: 0, dn: 0}}, 718: {"": {up: 0, dn: 0}}, 719: {"": {up: 0, dn: 0}}, 720: {"": {up: 0, dn: 0}}, 721: {"": {up: 0, dn: 0}}, 722: {"": {up: 0, dn: 0}}, 723: {"": {up: 0, dn: 0}}, 724: {"": {up: 0, dn: 0}}, 725: {"": {up: 0, dn: 0}}, 726: {"": {up: 0, dn: 0}}, 727: {"": {up: 0, dn: 0}}, 728: {"": {up: 0, dn: 0}}, 729: {"": {up: 0, dn: 0}}, 730: {"": {up: 0, dn: 0}}, 731: {"": {up: 0, dn: 0}}, 732: {"": {up: 0, dn: 0}}, 733: {"": {up: 0, dn: 0}}, 734: {"": {up: 0, dn: 0}}, 735: {"": {up: 0, dn: 0}}, 736: {"": {up: 0, dn: 0}}, 737: {"": {up: 0, dn: 0}}, 738: {"": {up: 0, dn: 0}}, 739: {"": {up: 0, dn: 0}}, 740: {"": {up: 0, dn: 0}}, 741: {"": {up: 0, dn: 0}}, 742: {"": {up: 0, dn: 0}}, 743: {"": {up: 0, dn: 0}}, 744: {"": {up: 0, dn: 0}}, 745: {"": {up: 0, dn: 0}}, 746: {"": {up: 0, dn: 0}}, 747: {"": {up: 0, dn: 0}}, 748: {"": {up: 0, dn: 0}}, 749: {"": {up: 0, dn: 0}}, 750: {"": {up: 0, dn: 0}}, 751: {"": {up: 0, dn: 0}}, 752: {"": {up: 0, dn: 0}}, 753: {"": {up: 0, dn: 0}}, 754: {"": {up: 0, dn: 0}}, 755: {"": {up: 0, dn: 0}}, 756: {"": {up: 0, dn: 0}}, 757: {"": {up: 0, dn: 0}}, 758: {"": {up: 0, dn: 0}}, 759: {"": {up: 0, dn: 0}}, 760: {"": {up: 0, dn: 0}}, 761: {"": {up: 0, dn: 0}}, 762: {"": {up: 0, dn: 0}}, 763: {"": {up: 0, dn: 0}}, 764: {"": {up: 0, dn: 0}}, 765: {"": {up: 0, dn: 0}}, 766: {"": {up: 0, dn: 0}}, 767: {"": {up: 0, dn: 0}}, 768: {"": {up: 0, dn: 0}}, 769: {"": {up: 0, dn: 0}}, 770: {"": {up: 0, dn: 0}}, 771: {"": {up: 0, dn: 0}}, 772: {"": {up: 0, dn: 0}}, 773: {"": {up: 0, dn: 0}}, 774: {"": {up: 0, dn: 0}}, 775: {"": {up: 0, dn: 0}}, 776: {"": {up: 0, dn: 0}}, 777: {"": {up: 0, dn: 0}}, 778: {"": {up: 0, dn: 0}}, 779: {"": {up: 0, dn: 0}}, 780: {"": {up: 0, dn: 0}}, 781: {"": {up: 0, dn: 0}}, 782: {"": {up: 0, dn: 0}}, 783: {"": {up: 0, dn: 0}}, 784: {"": {up: 0, dn: 0}}, 785: {"": {up: 0, dn: 0}}, 786: {"": {up: 0, dn: 0}}, 787: {"": {up: 0, dn: 0}}, 788: {"": {up: 0, dn: 0}}, 789: {"": {up: 0, dn: 0}}, 790: {"": {up: 0, dn: 0}}, 791: {"": {up: 0, dn: 0}}, 792: {"": {up: 0, dn: 0}}, 793: {"": {up: 0, dn: 0}}, 794: {"": {up: 0, dn: 0}}, 795: {"": {up: 0, dn: 0}}, 796: {"": {up: 0, dn: 0}}, 797: {"": {up: 0, dn: 0}}, 798: {"": {up: 0, dn: 0}}, 799: {"": {up: 0, dn: 0}}, 800: {"": {up: 0, dn: 0}}, 801: {"": {up: 0, dn: 0}}, 802: {"": {up: 0, dn: 0}}, 803: {"": {up: 0, dn: 0}}, 804: {"": {up: 0, dn: 0}}, 805: {"": {up: 0, dn: 0}}, 806: {"": {up: 0, dn: 0}}, 807: {"": {up: 0, dn: 0}}, 808: {"": {up: 0, dn: 0}}, 809: {"": {up: 0, dn: 0}}, 810: {"": {up: 0, dn: 0}}, 811: {"": {up: 0, dn: 0}}, 812: {"": {up: 0, dn: 0}}, 813: {"": {up: 0, dn: 0}}, 814: {"": {up: 0, dn: 0}}, 815: {"": {up: 0, dn: 0}}, 816: {"": {up: 0, dn: 0}}, 817: {"": {up: 0, dn: 0}}, 818: {"": {up: 0, dn: 0}}, 819: {"": {up: 0, dn: 0}}, 820: {"": {up: 0, dn: 0}}, 821: {"": {up: 0, dn: 0}}, 822: {"": {up: 0, dn: 0}}, 823: {"": {up: 0, dn: 0}}, 824: {"": {up: 0, dn: 0}}, 825: {"": {up: 0, dn: 0}}, 826: {"": {up: 0, dn: 0}}, 827: {"": {up: 0, dn: 0}}, 828: {"": {up: 0, dn: 0}}, 829: {"": {up: 0, dn: 0}}, 830: {"": {up: 0, dn: 0}}, 831: {"": {up: 0, dn: 0}}, 832: {"": {up: 0, dn: 0}}, 833: {"": {up: 0, dn: 0}}, 834: {"": {up: 0, dn: 0}}, 835: {"": {up: 0, dn: 0}}, 836: {"": {up: 0, dn: 0}}, 837: {"": {up: 0, dn: 0}}, 838: {"": {up: 0, dn: 0}}, 839: {"": {up: 0, dn: 0}}, 840: {"": {up: 0, dn: 0}}, 841: {"": {up: 0, dn: 0}}, 842: {"": {up: 0, dn: 0}}, 843: {"": {up: 0, dn: 0}}, 844: {"": {up: 0, dn: 0}}, 845: {"": {up: 0, dn: 0}}, 846: {"": {up: 0, dn: 0}}, 847: {"": {up: 0, dn: 0}}, 848: {"": {up: 0, dn: 0}}, 849: {"": {up: 0, dn: 0}}, 850: {"": {up: 0, dn: 0}}, 851: {"": {up: 0, dn: 0}}, 852: {"": {up: 0, dn: 0}}, 853: {"": {up: 0, dn: 0}}, 854: {"": {up: 0, dn: 0}}, 855: {"": {up: 0, dn: 0}}, 856: {"": {up: 0, dn: 0}}, 857: {"": {up: 0, dn: 0}}, 858: {"": {up: 0, dn: 0}}, 859: {"": {up: 0, dn: 0}}, 860: {"": {up: 0, dn: 0}}, 861: {"": {up: 0, dn: 0}}, 862: {"": {up: 0, dn: 0}}, 863: {"": {up: 0, dn: 0}}, 864: {"": {up: 0, dn: 0}}, 865: {"": {up: 0, dn: 0}}, 866: {"": {up: 0, dn: 0}}, 867: {"": {up: 0, dn: 0}}, 868: {"": {up: 0, dn: 0}}, 869: {"": {up: 0, dn: 0}}, 870: {"": {up: 0, dn: 0}}, 871: {"": {up: 0, dn: 0}}, 872: {"": {up: 0, dn: 0}}, 873: {"": {up: 0, dn: 0}}, 874: {"": {up: 0, dn: 0}}, 875: {"": {up: 0, dn: 0}}, 876: {"": {up: 0, dn: 0}}, 877: {"": {up: 0, dn: 0}}, 878: {"": {up: 0, dn: 0}}, 879: {"": {up: 0, dn: 0}}, 880: {"": {up: 0, dn: 0}}, 881: {"": {up: 0, dn: 0}}, 882: {"": {up: 0, dn: 0}}, 883: {"": {up: 0, dn: 0}}, 884: {"": {up: 0, dn: 0}}, 885: {"": {up: 0, dn: 0}}, 886: {"": {up: 0, dn: 0}}, 887: {"": {up: 0, dn: 0}}, 888: {"": {up: 0, dn: 0}}, 889: {"": {up: 0, dn: 0}}, 890: {"": {up: 0, dn: 0}}, 891: {"": {up: 0, dn: 0}}, 892: {"": {up: 0, dn: 0}}, 893: {"": {up: 0, dn: 0}}, 894: {"": {up: 0, dn: 0}}, 895: {"": {up: 0, dn: 0}}, 896: {"": {up: 0, dn: 0}}, 897: {"": {up: 0, dn: 0}}, 898: {"": {up: 0, dn: 0}}, 899: {"": {up: 0, dn: 0}}, 900: {"": {up: 0, dn: 0}}, 901: {"": {up: 0, dn: 0}}, 902: {"": {up: 0, dn: 0}}, 903: {"": {up: 0, dn: 0}}, 904: {"": {up: 0, dn: 0}}, 905: {"": {up: 0, dn: 0}}, 906: {"": {up: 0, dn: 0}}, 907: {"": {up: 0, dn: 0}}, 908: {"": {up: 0, dn: 0}}, 909: {"": {up: 0, dn: 0}}, 910: {"": {up: 0, dn: 0}}, 911: {"": {up: 0, dn: 0}}, 912: {"": {up: 0, dn: 0}}, 913: {"": {up: 0, dn: 0}}, 914: {"": {up: 0, dn: 0}}, 915: {"": {up: 0, dn: 0}}, 916: {"": {up: 0, dn: 0}}, 917: {"": {up: 0, dn: 0}}, 918: {"": {up: 0, dn: 0}}, 919: {"": {up: 0, dn: 0}}, 920: {"": {up: 0, dn: 0}}, 921: {"": {up: 0, dn: 0}}, 922: {"": {up: 0, dn: 0}}, 923: {"": {up: 0, dn: 0}}, 924: {"": {up: 0, dn: 0}}, 925: {"": {up: 0, dn: 0}}, 926: {"": {up: 0, dn: 0}}, 927: {"": {up: 0, dn: 0}}, 928: {"": {up: 0, dn: 0}}, 929: {"": {up: 0, dn: 0}}, 930: {"": {up: 0, dn: 0}}, 931: {"": {up: 0, dn: 0}}, 932: {"": {up: 0, dn: 0}}, 933: {"": {up: 0, dn: 0}}, 934: {"": {up: 0, dn: 0}}, 935: {"": {up: 0, dn: 0}}, 936: {"": {up: 0, dn: 0}}, 937: {"": {up: 0, dn: 0}}, 938: {"": {up: 0, dn: 0}}, 939: {"": {up: 0, dn: 0}}, 940: {"": {up: 0, dn: 0}}, 941: {"": {up: 0, dn: 0}}, 942: {"": {up: 0, dn: 0}}, 943: {"": {up: 0, dn: 0}}, 944: {"": {up: 0, dn: 0}}, 945: {"": {up: 0, dn: 0}}, 946: {"": {up: 0, dn: 0}}, 947: {"": {up: 0, dn: 0}}, 948: {"": {up: 0, dn: 0}}, 949: {"": {up: 0, dn: 0}}, 950: {"": {up: 0, dn: 0}}, 951: {"": {up: 0, dn: 0}}, 952: {"": {up: 0, dn: 0}}, 953: {"": {up: 0, dn: 0}}, 954: {"": {up: 0, dn: 0}}, 955: {"": {up: 0, dn: 0}}, 956: {"": {up: 0, dn: 0}}, 957: {"": {up: 0, dn: 0}}, 958: {"": {up: 0, dn: 0}}, 959: {"": {up: 0, dn: 0}}, 960: {"": {up: 0, dn: 0}}, 961: {"": {up: 0, dn: 0}}, 962: {"": {up: 0, dn: 0}}, 963: {"": {up: 0, dn: 0}}, 964: {"": {up: 0, dn: 0}}, 965: {"": {up: 0, dn: 0}}, 966: {"": {up: 0, dn: 0}}, 967: {"": {up: 0, dn: 0}}, 968: {"": {up: 0, dn: 0}}, 969: {"": {up: 0, dn: 0}}, 970: {"": {up: 0, dn: 0}}, 971: {"": {up: 0, dn: 0}}, 972: {"": {up: 0, dn: 0}}, 973: {"": {up: 0, dn: 0}}, 974: {"": {up: 0, dn: 0}}, 975: {"": {up: 0, dn: 0}}, 976: {"": {up: 0, dn: 0}}, 977: {"": {up: 0, dn: 0}}, 978: {"": {up: 0, dn: 0}}, 979: {"": {up: 0, dn: 0}}, 980: {"": {up: 0, dn: 0}}, 981: {"": {up: 0, dn: 0}}, 982: {"": {up: 0, dn: 0}}, 983: {"": {up: 0, dn: 0}}, 984: {"": {up: 0, dn: 0}}, 985: {"": {up: 0, dn: 0}}, 986: {"": {up: 0, dn: 0}}, 987: {"": {up: 0, dn: 0}}, 988: {"": {up: 0, dn: 0}}, 989: {"": {up: 0, dn: 0}}, 990: {"": {up: 0, dn: 0}}, 991: {"": {up: 0, dn: 0}}, 992: {"": {up: 0, dn: 0}}, 993: {"": {up: 0, dn: 0}}, 994: {"": {up: 0, dn: 0}}, 995: {"": {up: 0, dn: 0}}, 996: {"": {up: 0, dn: 0}}, 997: {"": {up: 0, dn: 0}}, 998: {"": {up: 0, dn: 0}}, 999: {"": {up: 0, dn: 0}}}
LineColor=red
LineStyle=solid
LineWidth=1.5pt
Name=NLO
Path=NLO
Title=NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	1.086487e-12	9.998984e-13	9.998984e-13
8.000000e+00	1.000000e+01	7.560853e-05	1.600328e-05	1.600328e-05
1.000000e+01	1.200000e+01	6.012867e-04	6.729704e-05	6.729704e-05
1.200000e+01	1.400000e+01	1.244595e-03	6.461165e-05	6.461165e-05
1.400000e+01	1.600000e+01	2.202070e-03	7.723140e-05	7.723140e-05
1.600000e+01	1.800000e+01	3.054099e-03	7.888638e-05	7.888638e-05
1.800000e+01	2.000000e+01	3.675208e-03	7.747664e-05	7.747664e-05
2.000000e+01	2.200000e+01	4.291931e-03	1.046494e-04	1.046494e-04
2.200000e+01	2.400000e+01	5.034176e-03	1.042907e-04	1.042907e-04
2.400000e+01	2.600000e+01	5.517149e-03	9.540469e-05	9.540469e-05
2.600000e+01	2.800000e+01	6.038837e-03	1.102086e-04	1.102086e-04
2.800000e+01	3.000000e+01	6.443594e-03	1.157359e-04	1.157359e-04
3.000000e+01	3.200000e+01	7.132287e-03	1.230105e-04	1.230105e-04
3.200000e+01	3.400000e+01	7.225385e-03	1.315815e-04	1.315815e-04
3.400000e+01	3.600000e+01	8.035680e-03	2.170677e-04	2.170677e-04
3.600000e+01	3.800000e+01	8.095293e-03	1.852774e-04	1.852774e-04
3.800000e+01	4.000000e+01	7.911002e-03	2.976843e-04	2.976843e-04
4.000000e+01	4.200000e+01	8.384155e-03	2.118482e-04	2.118482e-04
4.200000e+01	4.400000e+01	8.320633e-03	2.104627e-04	2.104627e-04
4.400000e+01	4.600000e+01	8.212470e-03	1.853265e-04	1.853265e-04
4.600000e+01	4.800000e+01	8.421105e-03	1.591310e-04	1.591310e-04
4.800000e+01	5.000000e+01	8.698792e-03	1.668622e-04	1.668622e-04
5.000000e+01	5.200000e+01	9.432835e-03	1.466435e-04	1.466435e-04
5.200000e+01	5.400000e+01	9.899916e-03	1.134471e-04	1.134471e-04
5.400000e+01	5.600000e+01	1.073531e-02	1.449383e-04	1.449383e-04
5.600000e+01	5.800000e+01	1.130183e-02	1.239498e-04	1.239498e-04
5.800000e+01	6.000000e+01	1.229995e-02	1.406053e-04	1.406053e-04
6.000000e+01	6.200000e+01	1.305561e-02	1.426519e-04	1.426519e-04
6.200000e+01	6.400000e+01	1.458970e-02	1.631208e-04	1.631208e-04
6.400000e+01	6.600000e+01	1.556553e-02	1.577265e-04	1.577265e-04
6.600000e+01	6.800000e+01	1.756977e-02	1.524951e-04	1.524951e-04
6.800000e+01	7.000000e+01	1.969850e-02	1.344974e-04	1.344974e-04
7.000000e+01	7.200000e+01	2.239212e-02	1.679682e-04	1.679682e-04
7.200000e+01	7.400000e+01	2.706979e-02	1.953470e-04	1.953470e-04
7.400000e+01	7.600000e+01	3.482757e-02	2.240568e-04	2.240568e-04
7.600000e+01	7.800000e+01	5.004970e-02	3.110265e-04	3.110265e-04
7.800000e+01	8.000000e+01	7.062264e-02	4.569898e-04	4.569898e-04
8.000000e+01	8.200000e+01	2.253146e-02	4.547594e-04	4.547594e-04
8.200000e+01	8.400000e+01	1.455720e-02	2.056182e-04	2.056182e-04
8.400000e+01	8.600000e+01	1.200800e-02	1.163529e-04	1.163529e-04
8.600000e+01	8.800000e+01	1.044094e-02	9.517788e-05	9.517788e-05
8.800000e+01	9.000000e+01	9.793703e-03	8.081955e-05	8.081955e-05
9.000000e+01	9.200000e+01	9.252211e-03	1.100380e-04	1.100380e-04
9.200000e+01	9.400000e+01	9.002431e-03	7.774118e-05	7.774118e-05
9.400000e+01	9.600000e+01	8.580715e-03	7.682334e-05	7.682334e-05
9.600000e+01	9.800000e+01	8.383269e-03	8.780232e-05	8.780232e-05
9.800000e+01	1.000000e+02	8.198773e-03	7.402136e-05	7.402136e-05
1.000000e+02	1.020000e+02	8.042145e-03	7.427675e-05	7.427675e-05
1.020000e+02	1.040000e+02	7.947176e-03	6.716193e-05	6.716193e-05
1.040000e+02	1.060000e+02	7.668007e-03	6.982908e-05	6.982908e-05
1.060000e+02	1.080000e+02	7.843028e-03	8.015172e-05	8.015172e-05
1.080000e+02	1.100000e+02	7.580267e-03	7.774270e-05	7.774270e-05
1.100000e+02	1.120000e+02	7.529338e-03	7.170852e-05	7.170852e-05
1.120000e+02	1.140000e+02	7.378139e-03	7.302249e-05	7.302249e-05
1.140000e+02	1.160000e+02	7.205766e-03	7.418741e-05	7.418741e-05
1.160000e+02	1.180000e+02	7.199514e-03	6.352391e-05	6.352391e-05
1.180000e+02	1.200000e+02	7.063924e-03	6.084791e-05	6.084791e-05
1.200000e+02	1.220000e+02	6.955482e-03	6.738090e-05	6.738090e-05
1.220000e+02	1.240000e+02	7.073140e-03	6.868634e-05	6.868634e-05
1.240000e+02	1.260000e+02	6.793929e-03	6.619726e-05	6.619726e-05
1.260000e+02	1.280000e+02	6.715454e-03	6.479525e-05	6.479525e-05
1.280000e+02	1.300000e+02	6.632680e-03	6.516214e-05	6.516214e-05
1.300000e+02	1.320000e+02	6.633427e-03	6.288935e-05	6.288935e-05
1.320000e+02	1.340000e+02	6.546690e-03	6.255859e-05	6.255859e-05
1.340000e+02	1.360000e+02	6.339430e-03	6.483884e-05	6.483884e-05
1.360000e+02	1.380000e+02	6.277550e-03	5.836188e-05	5.836188e-05
1.380000e+02	1.400000e+02	6.179150e-03	5.792457e-05	5.792457e-05
1.400000e+02	1.420000e+02	6.275943e-03	8.643340e-05	8.643340e-05
1.420000e+02	1.440000e+02	6.007955e-03	8.719973e-05	8.719973e-05
1.440000e+02	1.460000e+02	6.075785e-03	8.442286e-05	8.442286e-05
1.460000e+02	1.480000e+02	5.781299e-03	7.895506e-05	7.895506e-05
1.480000e+02	1.500000e+02	5.987473e-03	5.939706e-05	5.939706e-05
1.500000e+02	1.520000e+02	5.708459e-03	5.809685e-05	5.809685e-05
1.520000e+02	1.540000e+02	5.670646e-03	5.344508e-05	5.344508e-05
1.540000e+02	1.560000e+02	5.606581e-03	6.750598e-05	6.750598e-05
1.560000e+02	1.580000e+02	5.673168e-03	6.722994e-05	6.722994e-05
1.580000e+02	1.600000e+02	5.456224e-03	5.711985e-05	5.711985e-05
1.600000e+02	1.620000e+02	2.770790e-06	2.026823e-07	2.026823e-07
1.620000e+02	1.640000e+02	2.791415e-06	1.683520e-07	1.683520e-07
1.640000e+02	1.660000e+02	3.163273e-06	2.580226e-07	2.580226e-07
1.660000e+02	1.680000e+02	3.191632e-06	2.550065e-07	2.550065e-07
1.680000e+02	1.700000e+02	3.145723e-06	2.925393e-07	2.925393e-07
1.700000e+02	1.720000e+02	3.331098e-06	3.025862e-07	3.025862e-07
1.720000e+02	1.740000e+02	3.934912e-06	7.827892e-07	7.827892e-07
1.740000e+02	1.760000e+02	3.104909e-06	2.077009e-07	2.077009e-07
1.760000e+02	1.780000e+02	2.990662e-06	2.270847e-07	2.270847e-07
1.780000e+02	1.800000e+02	2.888545e-06	1.416500e-07	1.416500e-07
1.800000e+02	1.820000e+02	3.100848e-06	1.922775e-07	1.922775e-07
1.820000e+02	1.840000e+02	3.018175e-06	1.939918e-07	1.939918e-07
1.840000e+02	1.860000e+02	3.037066e-06	1.712108e-07	1.712108e-07
1.860000e+02	1.880000e+02	3.270134e-06	2.961824e-07	2.961824e-07
1.880000e+02	1.900000e+02	3.173844e-06	2.957166e-07	2.957166e-07
1.900000e+02	1.920000e+02	3.563273e-06	4.073540e-07	4.073540e-07
1.920000e+02	1.940000e+02	3.107754e-06	2.234572e-07	2.234572e-07
1.940000e+02	1.960000e+02	3.943966e-06	5.175065e-07	5.175065e-07
1.960000e+02	1.980000e+02	3.716767e-06	4.357103e-07	4.357103e-07
1.980000e+02	2.000000e+02	3.338951e-06	2.880937e-07	2.880937e-07
2.000000e+02	2.020000e+02	3.183002e-06	1.643414e-07	1.643414e-07
2.020000e+02	2.040000e+02	3.177528e-06	2.788621e-07	2.788621e-07
2.040000e+02	2.060000e+02	3.233396e-06	2.551757e-07	2.551757e-07
2.060000e+02	2.080000e+02	4.191967e-06	8.235386e-07	8.235386e-07
2.080000e+02	2.100000e+02	3.201389e-06	1.868252e-07	1.868252e-07
2.100000e+02	2.120000e+02	3.177390e-06	2.195226e-07	2.195226e-07
2.120000e+02	2.140000e+02	3.193408e-06	2.636567e-07	2.636567e-07
2.140000e+02	2.160000e+02	2.867201e-06	1.662549e-07	1.662549e-07
2.160000e+02	2.180000e+02	3.341086e-06	2.251753e-07	2.251753e-07
2.180000e+02	2.200000e+02	3.941457e-06	3.340359e-07	3.340359e-07
2.200000e+02	2.220000e+02	3.049544e-06	1.507314e-07	1.507314e-07
2.220000e+02	2.240000e+02	3.570773e-06	2.858271e-07	2.858271e-07
2.240000e+02	2.260000e+02	2.967928e-06	2.119949e-07	2.119949e-07
2.260000e+02	2.280000e+02	3.874061e-06	4.044314e-07	4.044314e-07
2.280000e+02	2.300000e+02	3.144093e-06	2.269909e-07	2.269909e-07
2.300000e+02	2.320000e+02	4.808728e-06	1.192051e-06	1.192051e-06
2.320000e+02	2.340000e+02	3.462603e-06	3.118432e-07	3.118432e-07
2.340000e+02	2.360000e+02	3.003854e-06	1.642274e-07	1.642274e-07
2.360000e+02	2.380000e+02	2.852909e-06	1.590297e-07	1.590297e-07
2.380000e+02	2.400000e+02	3.253324e-06	2.623762e-07	2.623762e-07
2.400000e+02	2.420000e+02	3.009475e-06	1.543003e-07	1.543003e-07
2.420000e+02	2.440000e+02	3.759355e-06	3.486060e-07	3.486060e-07
2.440000e+02	2.460000e+02	3.529365e-06	3.629613e-07	3.629613e-07
2.460000e+02	2.480000e+02	3.520770e-06	2.716157e-07	2.716157e-07
2.480000e+02	2.500000e+02	2.941477e-06	2.156490e-07	2.156490e-07
2.500000e+02	2.520000e+02	2.858083e-06	2.101249e-07	2.101249e-07
2.520000e+02	2.540000e+02	3.097942e-06	2.244741e-07	2.244741e-07
2.540000e+02	2.560000e+02	4.071319e-06	1.289106e-06	1.289106e-06
2.560000e+02	2.580000e+02	3.372017e-06	2.701963e-07	2.701963e-07
2.580000e+02	2.600000e+02	3.351597e-06	3.343916e-07	3.343916e-07
2.600000e+02	2.620000e+02	3.192710e-06	2.529237e-07	2.529237e-07
2.620000e+02	2.640000e+02	3.310699e-06	2.114610e-07	2.114610e-07
2.640000e+02	2.660000e+02	3.263974e-06	3.806071e-07	3.806071e-07
2.660000e+02	2.680000e+02	3.041835e-06	2.728745e-07	2.728745e-07
2.680000e+02	2.700000e+02	4.044993e-06	5.172665e-07	5.172665e-07
2.700000e+02	2.720000e+02	2.783251e-06	1.756092e-07	1.756092e-07
2.720000e+02	2.740000e+02	3.210807e-06	3.495074e-07	3.495074e-07
2.740000e+02	2.760000e+02	3.590225e-06	4.228974e-07	4.228974e-07
2.760000e+02	2.780000e+02	3.053970e-06	2.368251e-07	2.368251e-07
2.780000e+02	2.800000e+02	2.916263e-06	2.134438e-07	2.134438e-07
2.800000e+02	2.820000e+02	2.993947e-06	2.136452e-07	2.136452e-07
2.820000e+02	2.840000e+02	2.660233e-06	1.661724e-07	1.661724e-07
2.840000e+02	2.860000e+02	3.033585e-06	2.952137e-07	2.952137e-07
2.860000e+02	2.880000e+02	3.031213e-06	2.124530e-07	2.124530e-07
2.880000e+02	2.900000e+02	3.077987e-06	2.436007e-07	2.436007e-07
2.900000e+02	2.920000e+02	3.047856e-06	2.187131e-07	2.187131e-07
2.920000e+02	2.940000e+02	2.903597e-06	1.737323e-07	1.737323e-07
2.940000e+02	2.960000e+02	3.041618e-06	2.172389e-07	2.172389e-07
2.960000e+02	2.980000e+02	3.061306e-06	2.562406e-07	2.562406e-07
2.980000e+02	3.000000e+02	3.060640e-06	2.210904e-07	2.210904e-07
3.000000e+02	3.020000e+02	2.820501e-06	1.721479e-07	1.721479e-07
3.020000e+02	3.040000e+02	2.790791e-06	2.007183e-07	2.007183e-07
3.040000e+02	3.060000e+02	2.880148e-06	2.307129e-07	2.307129e-07
3.060000e+02	3.080000e+02	2.659197e-06	1.278922e-07	1.278922e-07
3.080000e+02	3.100000e+02	3.081341e-06	2.843846e-07	2.843846e-07
3.100000e+02	3.120000e+02	3.305010e-06	6.387565e-07	6.387565e-07
3.120000e+02	3.140000e+02	2.882129e-06	2.498317e-07	2.498317e-07
3.140000e+02	3.160000e+02	2.819564e-06	1.951972e-07	1.951972e-07
3.160000e+02	3.180000e+02	3.047996e-06	3.023225e-07	3.023225e-07
3.180000e+02	3.200000e+02	2.613900e-06	1.674049e-07	1.674049e-07
3.200000e+02	3.220000e+02	3.262946e-06	3.647752e-07	3.647752e-07
3.220000e+02	3.240000e+02	2.817206e-06	2.250026e-07	2.250026e-07
3.240000e+02	3.260000e+02	2.963137e-06	2.696632e-07	2.696632e-07
3.260000e+02	3.280000e+02	2.741505e-06	2.239827e-07	2.239827e-07
3.280000e+02	3.300000e+02	3.327251e-06	3.926798e-07	3.926798e-07
3.300000e+02	3.320000e+02	2.633452e-06	1.549612e-07	1.549612e-07
3.320000e+02	3.340000e+02	2.604811e-06	2.248815e-07	2.248815e-07
3.340000e+02	3.360000e+02	2.465610e-06	1.532722e-07	1.532722e-07
3.360000e+02	3.380000e+02	2.638834e-06	1.623596e-07	1.623596e-07
3.380000e+02	3.400000e+02	2.516765e-06	1.866134e-07	1.866134e-07
3.400000e+02	3.420000e+02	2.502001e-06	1.743336e-07	1.743336e-07
3.420000e+02	3.440000e+02	3.010657e-06	2.716630e-07	2.716630e-07
3.440000e+02	3.460000e+02	2.413093e-06	1.373613e-07	1.373613e-07
3.460000e+02	3.480000e+02	2.525854e-06	1.927292e-07	1.927292e-07
3.480000e+02	3.500000e+02	3.101671e-06	2.713421e-07	2.713421e-07
3.500000e+02	3.520000e+02	2.953571e-06	2.848891e-07	2.848891e-07
3.520000e+02	3.540000e+02	2.660880e-06	1.750699e-07	1.750699e-07
3.540000e+02	3.560000e+02	3.054832e-06	2.514160e-07	2.514160e-07
3.560000e+02	3.580000e+02	2.478239e-06	1.853284e-07	1.853284e-07
3.580000e+02	3.600000e+02	2.630300e-06	2.182979e-07	2.182979e-07
3.600000e+02	3.620000e+02	2.600532e-06	2.138847e-07	2.138847e-07
3.620000e+02	3.640000e+02	2.440760e-06	1.483080e-07	1.483080e-07
3.640000e+02	3.660000e+02	2.525308e-06	2.094518e-07	2.094518e-07
3.660000e+02	3.680000e+02	2.696426e-06	2.540032e-07	2.540032e-07
3.680000e+02	3.700000e+02	2.692964e-06	1.983048e-07	1.983048e-07
3.700000e+02	3.720000e+02	2.474092e-06	1.986953e-07	1.986953e-07
3.720000e+02	3.740000e+02	2.656215e-06	2.380773e-07	2.380773e-07
3.740000e+02	3.760000e+02	2.765612e-06	3.337747e-07	3.337747e-07
3.760000e+02	3.780000e+02	2.518417e-06	2.231376e-07	2.231376e-07
3.780000e+02	3.800000e+02	2.545320e-06	2.387306e-07	2.387306e-07
3.800000e+02	3.820000e+02	3.110061e-06	8.551040e-07	8.551040e-07
3.820000e+02	3.840000e+02	2.532681e-06	2.143106e-07	2.143106e-07
3.840000e+02	3.860000e+02	2.753751e-06	2.269016e-07	2.269016e-07
3.860000e+02	3.880000e+02	4.298411e-06	1.927249e-06	1.927249e-06
3.880000e+02	3.900000e+02	2.439711e-06	1.820134e-07	1.820134e-07
3.900000e+02	3.920000e+02	2.490365e-06	2.095081e-07	2.095081e-07
3.920000e+02	3.940000e+02	2.506409e-06	2.755797e-07	2.755797e-07
3.940000e+02	3.960000e+02	2.614478e-06	2.681978e-07	2.681978e-07
3.960000e+02	3.980000e+02	3.140119e-06	4.042583e-07	4.042583e-07
3.980000e+02	4.000000e+02	2.517067e-06	1.778204e-07	1.778204e-07
4.000000e+02	4.020000e+02	2.561550e-06	2.166917e-07	2.166917e-07
4.020000e+02	4.040000e+02	2.694924e-06	2.706272e-07	2.706272e-07
4.040000e+02	4.060000e+02	2.519949e-06	2.312642e-07	2.312642e-07
4.060000e+02	4.080000e+02	2.421450e-06	2.003861e-07	2.003861e-07
4.080000e+02	4.100000e+02	2.274597e-06	2.409915e-07	2.409915e-07
4.100000e+02	4.120000e+02	2.499655e-06	3.432560e-07	3.432560e-07
4.120000e+02	4.140000e+02	2.967456e-06	3.671119e-07	3.671119e-07
4.140000e+02	4.160000e+02	2.636632e-06	3.762217e-07	3.762217e-07
4.160000e+02	4.180000e+02	2.169350e-06	1.825695e-07	1.825695e-07
4.180000e+02	4.200000e+02	2.242229e-06	2.421002e-07	2.421002e-07
4.200000e+02	4.220000e+02	2.481623e-06	2.599309e-07	2.599309e-07
4.220000e+02	4.240000e+02	2.390387e-06	1.819650e-07	1.819650e-07
4.240000e+02	4.260000e+02	2.441933e-06	2.203492e-07	2.203492e-07
4.260000e+02	4.280000e+02	2.474750e-06	2.415620e-07	2.415620e-07
4.280000e+02	4.300000e+02	2.281281e-06	1.474034e-07	1.474034e-07
4.300000e+02	4.320000e+02	2.647212e-06	3.436337e-07	3.436337e-07
4.320000e+02	4.340000e+02	2.312891e-06	2.616175e-07	2.616175e-07
4.340000e+02	4.360000e+02	2.476757e-06	2.223059e-07	2.223059e-07
4.360000e+02	4.380000e+02	2.186982e-06	1.621781e-07	1.621781e-07
4.380000e+02	4.400000e+02	2.747863e-06	3.958122e-07	3.958122e-07
4.400000e+02	4.420000e+02	2.435459e-06	3.908443e-07	3.908443e-07
4.420000e+02	4.440000e+02	2.284969e-06	1.635124e-07	1.635124e-07
4.440000e+02	4.460000e+02	2.633508e-06	2.646818e-07	2.646818e-07
4.460000e+02	4.480000e+02	2.061466e-06	1.593846e-07	1.593846e-07
4.480000e+02	4.500000e+02	2.492277e-06	2.517058e-07	2.517058e-07
4.500000e+02	4.520000e+02	2.234192e-06	3.045747e-07	3.045747e-07
4.520000e+02	4.540000e+02	2.248245e-06	2.900025e-07	2.900025e-07
4.540000e+02	4.560000e+02	2.650608e-06	2.585851e-07	2.585851e-07
4.560000e+02	4.580000e+02	2.177792e-06	1.740317e-07	1.740317e-07
4.580000e+02	4.600000e+02	2.284597e-06	2.195154e-07	2.195154e-07
4.600000e+02	4.620000e+02	1.918007e-06	1.416832e-07	1.416832e-07
4.620000e+02	4.640000e+02	2.398400e-06	3.332496e-07	3.332496e-07
4.640000e+02	4.660000e+02	2.471998e-06	2.282581e-07	2.282581e-07
4.660000e+02	4.680000e+02	2.033594e-06	1.489319e-07	1.489319e-07
4.680000e+02	4.700000e+02	2.076657e-06	1.441510e-07	1.441510e-07
4.700000e+02	4.720000e+02	2.254356e-06	1.906736e-07	1.906736e-07
4.720000e+02	4.740000e+02	2.219057e-06	4.131548e-07	4.131548e-07
4.740000e+02	4.760000e+02	1.922434e-06	1.663179e-07	1.663179e-07
4.760000e+02	4.780000e+02	2.129024e-06	2.452303e-07	2.452303e-07
4.780000e+02	4.800000e+02	1.865052e-06	1.173042e-07	1.173042e-07
4.800000e+02	4.820000e+02	2.554958e-06	3.058539e-07	3.058539e-07
4.820000e+02	4.840000e+02	1.871642e-06	1.406408e-07	1.406408e-07
4.840000e+02	4.860000e+02	1.958878e-06	2.061608e-07	2.061608e-07
4.860000e+02	4.880000e+02	1.948681e-06	1.430022e-07	1.430022e-07
4.880000e+02	4.900000e+02	2.048750e-06	1.790548e-07	1.790548e-07
4.900000e+02	4.920000e+02	2.243954e-06	3.132241e-07	3.132241e-07
4.920000e+02	4.940000e+02	2.008359e-06	1.929843e-07	1.929843e-07
4.940000e+02	4.960000e+02	2.285117e-06	2.235406e-07	2.235406e-07
4.960000e+02	4.980000e+02	1.935992e-06	1.469645e-07	1.469645e-07
4.980000e+02	5.000000e+02	2.252594e-06	2.482649e-07	2.482649e-07
5.000000e+02	5.020000e+02	2.130579e-06	2.230758e-07	2.230758e-07
5.020000e+02	5.040000e+02	1.909036e-06	1.813116e-07	1.813116e-07
5.040000e+02	5.060000e+02	2.457560e-06	2.962013e-07	2.962013e-07
5.060000e+02	5.080000e+02	3.172128e-06	9.401206e-07	9.401206e-07
5.080000e+02	5.100000e+02	2.013811e-06	1.608357e-07	1.608357e-07
5.100000e+02	5.120000e+02	2.111094e-06	3.420375e-07	3.420375e-07
5.120000e+02	5.140000e+02	2.458693e-06	3.021106e-07	3.021106e-07
5.140000e+02	5.160000e+02	2.539073e-06	3.103598e-07	3.103598e-07
5.160000e+02	5.180000e+02	2.162160e-06	2.817014e-07	2.817014e-07
5.180000e+02	5.200000e+02	2.385764e-06	3.086494e-07	3.086494e-07
5.200000e+02	5.220000e+02	1.891338e-06	1.738842e-07	1.738842e-07
5.220000e+02	5.240000e+02	1.860030e-06	1.464182e-07	1.464182e-07
5.240000e+02	5.260000e+02	2.083314e-06	2.399358e-07	2.399358e-07
5.260000e+02	5.280000e+02	2.134336e-06	4.090968e-07	4.090968e-07
5.280000e+02	5.300000e+02	1.907710e-06	1.462976e-07	1.462976e-07
5.300000e+02	5.320000e+02	2.432599e-06	3.802374e-07	3.802374e-07
5.320000e+02	5.340000e+02	2.171155e-06	2.178137e-07	2.178137e-07
5.340000e+02	5.360000e+02	2.234750e-06	2.443560e-07	2.443560e-07
5.360000e+02	5.380000e+02	2.049963e-06	1.679593e-07	1.679593e-07
5.380000e+02	5.400000e+02	2.109939e-06	2.770773e-07	2.770773e-07
5.400000e+02	5.420000e+02	1.841989e-06	1.720264e-07	1.720264e-07
5.420000e+02	5.440000e+02	2.140592e-06	2.681267e-07	2.681267e-07
5.440000e+02	5.460000e+02	2.170448e-06	2.637483e-07	2.637483e-07
5.460000e+02	5.480000e+02	1.979471e-06	2.515238e-07	2.515238e-07
5.480000e+02	5.500000e+02	2.195147e-06	2.588933e-07	2.588933e-07
5.500000e+02	5.520000e+02	2.649830e-06	5.580853e-07	5.580853e-07
5.520000e+02	5.540000e+02	2.433714e-06	4.504360e-07	4.504360e-07
5.540000e+02	5.560000e+02	1.946610e-06	1.742521e-07	1.742521e-07
5.560000e+02	5.580000e+02	2.118685e-06	2.230900e-07	2.230900e-07
5.580000e+02	5.600000e+02	1.675518e-06	1.870466e-07	1.870466e-07
5.600000e+02	5.620000e+02	1.850414e-06	1.744251e-07	1.744251e-07
5.620000e+02	5.640000e+02	2.574996e-06	4.448210e-07	4.448210e-07
5.640000e+02	5.660000e+02	1.996070e-06	3.501748e-07	3.501748e-07
5.660000e+02	5.680000e+02	2.393670e-06	7.569307e-07	7.569307e-07
5.680000e+02	5.700000e+02	2.589294e-06	7.614329e-07	7.614329e-07
5.700000e+02	5.720000e+02	2.235045e-06	2.927900e-07	2.927900e-07
5.720000e+02	5.740000e+02	1.856119e-06	1.998331e-07	1.998331e-07
5.740000e+02	5.760000e+02	2.229566e-06	2.674725e-07	2.674725e-07
5.760000e+02	5.780000e+02	2.126474e-06	2.410238e-07	2.410238e-07
5.780000e+02	5.800000e+02	2.283699e-06	3.086495e-07	3.086495e-07
5.800000e+02	5.820000e+02	1.855901e-06	1.699300e-07	1.699300e-07
5.820000e+02	5.840000e+02	1.792617e-06	1.709357e-07	1.709357e-07
5.840000e+02	5.860000e+02	2.351110e-06	3.788970e-07	3.788970e-07
5.860000e+02	5.880000e+02	1.983870e-06	2.390331e-07	2.390331e-07
5.880000e+02	5.900000e+02	2.050774e-06	2.321831e-07	2.321831e-07
5.900000e+02	5.920000e+02	1.843007e-06	2.420065e-07	2.420065e-07
5.920000e+02	5.940000e+02	2.481319e-06	3.113285e-07	3.113285e-07
5.940000e+02	5.960000e+02	2.008785e-06	1.854391e-07	1.854391e-07
5.960000e+02	5.980000e+02	2.507323e-06	3.418448e-07	3.418448e-07
5.980000e+02	6.000000e+02	1.602465e-06	1.237024e-07	1.237024e-07
6.000000e+02	6.020000e+02	1.901709e-06	2.391871e-07	2.391871e-07
6.020000e+02	6.040000e+02	2.657107e-06	4.679617e-07	4.679617e-07
6.040000e+02	6.060000e+02	2.210111e-06	3.453673e-07	3.453673e-07
6.060000e+02	6.080000e+02	1.994529e-06	2.113736e-07	2.113736e-07
6.080000e+02	6.100000e+02	2.060651e-06	2.263626e-07	2.263626e-07
6.100000e+02	6.120000e+02	1.649066e-06	1.837239e-07	1.837239e-07
6.120000e+02	6.140000e+02	2.105289e-06	3.083617e-07	3.083617e-07
6.140000e+02	6.160000e+02	1.891095e-06	2.315195e-07	2.315195e-07
6.160000e+02	6.180000e+02	1.772079e-06	1.718652e-07	1.718652e-07
6.180000e+02	6.200000e+02	2.789610e-06	4.019106e-07	4.019106e-07
6.200000e+02	6.220000e+02	1.626552e-06	1.743863e-07	1.743863e-07
6.220000e+02	6.240000e+02	2.210685e-06	4.782327e-07	4.782327e-07
6.240000e+02	6.260000e+02	2.081635e-06	2.437204e-07	2.437204e-07
6.260000e+02	6.280000e+02	1.936686e-06	2.858559e-07	2.858559e-07
6.280000e+02	6.300000e+02	2.076576e-06	3.614122e-07	3.614122e-07
6.300000e+02	6.320000e+02	1.793148e-06	1.797108e-07	1.797108e-07
6.320000e+02	6.340000e+02	2.056661e-06	2.841465e-07	2.841465e-07
6.340000e+02	6.360000e+02	1.621848e-06	1.753369e-07	1.753369e-07
6.360000e+02	6.380000e+02	1.716035e-06	1.588960e-07	1.588960e-07
6.380000e+02	6.400000e+02	1.533929e-06	1.373930e-07	1.373930e-07
6.400000e+02	6.420000e+02	2.292342e-06	3.157633e-07	3.157633e-07
6.420000e+02	6.440000e+02	1.796957e-06	1.894590e-07	1.894590e-07
6.440000e+02	6.460000e+02	2.086721e-06	4.380172e-07	4.380172e-07
6.460000e+02	6.480000e+02	1.748531e-06	2.034601e-07	2.034601e-07
6.480000e+02	6.500000e+02	2.356067e-06	3.493424e-07	3.493424e-07
6.500000e+02	6.520000e+02	1.836524e-06	1.715700e-07	1.715700e-07
6.520000e+02	6.540000e+02	1.946219e-06	2.951443e-07	2.951443e-07
6.540000e+02	6.560000e+02	2.125162e-06	3.734614e-07	3.734614e-07
6.560000e+02	6.580000e+02	1.712023e-06	2.866934e-07	2.866934e-07
6.580000e+02	6.600000e+02	1.914469e-06	2.179537e-07	2.179537e-07
6.600000e+02	6.620000e+02	2.151384e-06	3.959622e-07	3.959622e-07
6.620000e+02	6.640000e+02	1.716083e-06	2.497370e-07	2.497370e-07
6.640000e+02	6.660000e+02	1.847459e-06	2.344131e-07	2.344131e-07
6.660000e+02	6.680000e+02	1.892692e-06	2.333962e-07	2.333962e-07
6.680000e+02	6.700000e+02	1.828050e-06	2.011117e-07	2.011117e-07
6.700000e+02	6.720000e+02	1.678156e-06	1.667087e-07	1.667087e-07
6.720000e+02	6.740000e+02	1.736502e-06	1.993659e-07	1.993659e-07
6.740000e+02	6.760000e+02	1.464117e-06	1.708028e-07	1.708028e-07
6.760000e+02	6.780000e+02	1.659293e-06	3.537725e-07	3.537725e-07
6.780000e+02	6.800000e+02	1.656815e-06	2.079122e-07	2.079122e-07
6.800000e+02	6.820000e+02	1.773663e-06	1.909407e-07	1.909407e-07
6.820000e+02	6.840000e+02	2.223878e-06	2.839385e-07	2.839385e-07
6.840000e+02	6.860000e+02	1.715309e-06	1.940484e-07	1.940484e-07
6.860000e+02	6.880000e+02	1.627701e-06	1.763993e-07	1.763993e-07
6.880000e+02	6.900000e+02	1.338465e-06	1.459533e-07	1.459533e-07
6.900000e+02	6.920000e+02	1.573397e-06	1.583431e-07	1.583431e-07
6.920000e+02	6.940000e+02	1.672601e-06	2.385109e-07	2.385109e-07
6.940000e+02	6.960000e+02	2.392691e-06	7.391568e-07	7.391568e-07
6.960000e+02	6.980000e+02	2.723201e-06	7.038455e-07	7.038455e-07
6.980000e+02	7.000000e+02	1.759083e-06	2.252036e-07	2.252036e-07
7.000000e+02	7.020000e+02	1.594219e-06	2.011517e-07	2.011517e-07
7.020000e+02	7.040000e+02	1.593833e-06	1.672288e-07	1.672288e-07
7.040000e+02	7.060000e+02	2.122152e-06	5.057509e-07	5.057509e-07
7.060000e+02	7.080000e+02	2.182476e-06	3.255955e-07	3.255955e-07
7.080000e+02	7.100000e+02	2.270737e-06	3.830260e-07	3.830260e-07
7.100000e+02	7.120000e+02	1.578976e-06	2.130215e-07	2.130215e-07
7.120000e+02	7.140000e+02	1.472012e-06	1.523226e-07	1.523226e-07
7.140000e+02	7.160000e+02	2.206498e-06	3.802871e-07	3.802871e-07
7.160000e+02	7.180000e+02	1.816182e-06	3.336056e-07	3.336056e-07
7.180000e+02	7.200000e+02	1.655444e-06	2.655127e-07	2.655127e-07
7.200000e+02	7.220000e+02	1.759361e-06	2.495443e-07	2.495443e-07
7.220000e+02	7.240000e+02	2.045854e-06	3.981487e-07	3.981487e-07
7.240000e+02	7.260000e+02	1.814481e-06	2.061534e-07	2.061534e-07
7.260000e+02	7.280000e+02	1.688986e-06	2.427104e-07	2.427104e-07
7.280000e+02	7.300000e+02	1.789286e-06	3.128040e-07	3.128040e-07
7.300000e+02	7.320000e+02	1.966915e-06	3.371541e-07	3.371541e-07
7.320000e+02	7.340000e+02	2.778137e-06	7.596433e-07	7.596433e-07
7.340000e+02	7.360000e+02	1.524245e-06	1.517090e-07	1.517090e-07
7.360000e+02	7.380000e+02	2.231935e-06	3.170202e-07	3.170202e-07
7.380000e+02	7.400000e+02	1.760512e-06	2.234365e-07	2.234365e-07
7.400000e+02	7.420000e+02	3.036044e-06	1.436083e-06	1.436083e-06
7.420000e+02	7.440000e+02	2.141015e-06	3.612931e-07	3.612931e-07
7.440000e+02	7.460000e+02	2.258002e-06	3.997497e-07	3.997497e-07
7.460000e+02	7.480000e+02	1.630675e-06	2.168485e-07	2.168485e-07
7.480000e+02	7.500000e+02	1.992979e-06	2.963718e-07	2.963718e-07
7.500000e+02	7.520000e+02	1.338423e-06	1.567894e-07	1.567894e-07
7.520000e+02	7.540000e+02	1.656656e-06	1.795275e-07	1.795275e-07
7.540000e+02	7.560000e+02	1.610216e-06	2.341648e-07	2.341648e-07
7.560000e+02	7.580000e+02	1.355605e-06	1.814202e-07	1.814202e-07
7.580000e+02	7.600000e+02	2.127760e-06	3.148105e-07	3.148105e-07
7.600000e+02	7.620000e+02	1.529065e-06	1.816391e-07	1.816391e-07
7.620000e+02	7.640000e+02	1.698845e-06	2.716709e-07	2.716709e-07
7.640000e+02	7.660000e+02	1.676532e-06	1.837968e-07	1.837968e-07
7.660000e+02	7.680000e+02	3.727510e-06	1.618294e-06	1.618294e-06
7.680000e+02	7.700000e+02	2.846766e-06	1.032845e-06	1.032845e-06
7.700000e+02	7.720000e+02	2.220501e-06	6.649609e-07	6.649609e-07
7.720000e+02	7.740000e+02	1.741036e-06	4.084189e-07	4.084189e-07
7.740000e+02	7.760000e+02	2.539176e-06	1.144352e-06	1.144352e-06
7.760000e+02	7.780000e+02	2.036841e-06	3.080509e-07	3.080509e-07
7.780000e+02	7.800000e+02	2.157430e-06	4.788671e-07	4.788671e-07
7.800000e+02	7.820000e+02	1.343645e-06	1.515851e-07	1.515851e-07
7.820000e+02	7.840000e+02	1.885514e-06	3.740517e-07	3.740517e-07
7.840000e+02	7.860000e+02	5.323537e-06	2.878428e-06	2.878428e-06
7.860000e+02	7.880000e+02	2.326305e-06	6.127379e-07	6.127379e-07
7.880000e+02	7.900000e+02	1.669973e-06	3.785122e-07	3.785122e-07
7.900000e+02	7.920000e+02	1.702412e-06	2.719835e-07	2.719835e-07
7.920000e+02	7.940000e+02	1.862869e-06	2.540594e-07	2.540594e-07
7.940000e+02	7.960000e+02	2.277221e-06	3.860700e-07	3.860700e-07
7.960000e+02	7.980000e+02	1.704237e-06	2.656220e-07	2.656220e-07
7.980000e+02	8.000000e+02	1.674942e-06	2.476248e-07	2.476248e-07
8.000000e+02	8.020000e+02	1.775120e-06	3.343937e-07	3.343937e-07
8.020000e+02	8.040000e+02	1.907791e-06	2.921136e-07	2.921136e-07
8.040000e+02	8.060000e+02	1.979323e-06	3.659303e-07	3.659303e-07
8.060000e+02	8.080000e+02	1.825690e-06	3.372987e-07	3.372987e-07
8.080000e+02	8.100000e+02	2.544989e-06	4.352400e-07	4.352400e-07
8.100000e+02	8.120000e+02	1.408530e-06	2.285928e-07	2.285928e-07
8.120000e+02	8.140000e+02	1.843902e-06	3.752372e-07	3.752372e-07
8.140000e+02	8.160000e+02	1.357376e-06	1.585263e-07	1.585263e-07
8.160000e+02	8.180000e+02	1.461198e-06	2.025961e-07	2.025961e-07
8.180000e+02	8.200000e+02	1.792561e-06	2.389852e-07	2.389852e-07
8.200000e+02	8.220000e+02	1.455489e-06	1.890523e-07	1.890523e-07
8.220000e+02	8.240000e+02	1.905294e-06	2.936710e-07	2.936710e-07
8.240000e+02	8.260000e+02	2.198242e-06	3.279040e-07	3.279040e-07
8.260000e+02	8.280000e+02	2.420592e-06	7.037690e-07	7.037690e-07
8.280000e+02	8.300000e+02	1.716439e-06	2.576289e-07	2.576289e-07
8.300000e+02	8.320000e+02	1.764393e-06	3.607636e-07	3.607636e-07
8.320000e+02	8.340000e+02	2.092468e-06	4.773468e-07	4.773468e-07
8.340000e+02	8.360000e+02	1.617559e-06	2.533098e-07	2.533098e-07
8.360000e+02	8.380000e+02	1.418983e-06	1.756335e-07	1.756335e-07
8.380000e+02	8.400000e+02	1.764881e-06	2.805528e-07	2.805528e-07
8.400000e+02	8.420000e+02	1.462046e-06	1.818368e-07	1.818368e-07
8.420000e+02	8.440000e+02	1.681137e-06	3.959378e-07	3.959378e-07
8.440000e+02	8.460000e+02	2.355327e-06	5.104896e-07	5.104896e-07
8.460000e+02	8.480000e+02	2.011653e-06	3.846985e-07	3.846985e-07
8.480000e+02	8.500000e+02	1.314688e-06	1.792217e-07	1.792217e-07
8.500000e+02	8.520000e+02	1.713227e-06	2.530442e-07	2.530442e-07
8.520000e+02	8.540000e+02	1.616661e-06	2.647406e-07	2.647406e-07
8.540000e+02	8.560000e+02	1.726045e-06	2.990624e-07	2.990624e-07
8.560000e+02	8.580000e+02	2.041556e-06	3.267683e-07	3.267683e-07
8.580000e+02	8.600000e+02	1.900501e-06	3.827816e-07	3.827816e-07
8.600000e+02	8.620000e+02	2.056502e-06	3.687830e-07	3.687830e-07
8.620000e+02	8.640000e+02	2.043064e-06	5.688126e-07	5.688126e-07
8.640000e+02	8.660000e+02	1.581723e-06	2.767315e-07	2.767315e-07
8.660000e+02	8.680000e+02	1.844038e-06	3.173872e-07	3.173872e-07
8.680000e+02	8.700000e+02	1.477509e-06	2.015868e-07	2.015868e-07
8.700000e+02	8.720000e+02	1.751603e-06	3.411400e-07	3.411400e-07
8.720000e+02	8.740000e+02	2.646261e-06	1.021690e-06	1.021690e-06
8.740000e+02	8.760000e+02	1.437363e-06	2.104050e-07	2.104050e-07
8.760000e+02	8.780000e+02	1.611152e-06	2.166475e-07	2.166475e-07
8.780000e+02	8.800000e+02	1.749937e-06	2.277943e-07	2.277943e-07
8.800000e+02	8.820000e+02	1.483216e-06	2.148415e-07	2.148415e-07
8.820000e+02	8.840000e+02	2.025319e-06	6.734328e-07	6.734328e-07
8.840000e+02	8.860000e+02	1.245649e-06	2.186234e-07	2.186234e-07
8.860000e+02	8.880000e+02	1.659944e-06	2.306656e-07	2.306656e-07
8.880000e+02	8.900000e+02	1.938932e-06	3.823129e-07	3.823129e-07
8.900000e+02	8.920000e+02	1.991929e-06	5.611664e-07	5.611664e-07
8.920000e+02	8.940000e+02	2.347620e-06	6.858836e-07	6.858836e-07
8.940000e+02	8.960000e+02	1.329782e-06	2.072965e-07	2.072965e-07
8.960000e+02	8.980000e+02	1.261071e-06	1.485114e-07	1.485114e-07
8.980000e+02	9.000000e+02	1.405413e-06	2.195716e-07	2.195716e-07
9.000000e+02	9.020000e+02	1.754167e-06	2.659929e-07	2.659929e-07
9.020000e+02	9.040000e+02	1.380576e-06	2.232876e-07	2.232876e-07
9.040000e+02	9.060000e+02	1.285444e-06	2.341738e-07	2.341738e-07
9.060000e+02	9.080000e+02	1.561975e-06	2.164670e-07	2.164670e-07
9.080000e+02	9.100000e+02	2.240876e-06	1.220631e-06	1.220631e-06
9.100000e+02	9.120000e+02	1.484510e-06	2.302197e-07	2.302197e-07
9.120000e+02	9.140000e+02	1.831316e-06	2.686761e-07	2.686761e-07
9.140000e+02	9.160000e+02	1.122819e-06	1.764417e-07	1.764417e-07
9.160000e+02	9.180000e+02	1.263505e-06	1.614913e-07	1.614913e-07
9.180000e+02	9.200000e+02	1.414796e-06	2.040147e-07	2.040147e-07
9.200000e+02	9.220000e+02	1.330047e-06	1.894407e-07	1.894407e-07
9.220000e+02	9.240000e+02	1.651280e-06	3.664032e-07	3.664032e-07
9.240000e+02	9.260000e+02	1.715183e-06	3.250602e-07	3.250602e-07
9.260000e+02	9.280000e+02	1.437338e-06	3.282456e-07	3.282456e-07
9.280000e+02	9.300000e+02	1.323170e-06	1.650954e-07	1.650954e-07
9.300000e+02	9.320000e+02	1.659544e-06	3.389676e-07	3.389676e-07
9.320000e+02	9.340000e+02	1.866364e-06	4.519499e-07	4.519499e-07
9.340000e+02	9.360000e+02	1.471217e-06	2.791791e-07	2.791791e-07
9.360000e+02	9.380000e+02	1.746060e-06	3.340358e-07	3.340358e-07
9.380000e+02	9.400000e+02	1.125984e-06	1.400966e-07	1.400966e-07
9.400000e+02	9.420000e+02	1.544277e-06	2.700533e-07	2.700533e-07
9.420000e+02	9.440000e+02	1.887863e-06	3.038917e-07	3.038917e-07
9.440000e+02	9.460000e+02	1.240174e-06	1.977662e-07	1.977662e-07
9.460000e+02	9.480000e+02	1.964270e-06	3.579054e-07	3.579054e-07
9.480000e+02	9.500000e+02	2.257930e-06	5.175554e-07	5.175554e-07
9.500000e+02	9.520000e+02	1.853228e-06	7.007239e-07	7.007239e-07
9.520000e+02	9.540000e+02	1.513582e-06	2.746358e-07	2.746358e-07
9.540000e+02	9.560000e+02	1.327688e-06	2.321976e-07	2.321976e-07
9.560000e+02	9.580000e+02	1.544731e-06	3.268211e-07	3.268211e-07
9.580000e+02	9.600000e+02	1.068538e-06	1.364038e-07	1.364038e-07
9.600000e+02	9.620000e+02	1.587348e-06	3.722401e-07	3.722401e-07
9.620000e+02	9.640000e+02	1.449491e-06	2.842088e-07	2.842088e-07
9.640000e+02	9.660000e+02	1.415597e-06	1.979768e-07	1.979768e-07
9.660000e+02	9.680000e+02	1.816654e-06	3.438756e-07	3.438756e-07
9.680000e+02	9.700000e+02	1.443010e-06	1.873501e-07	1.873501e-07
9.700000e+02	9.720000e+02	1.605167e-06	5.597149e-07	5.597149e-07
9.720000e+02	9.740000e+02	1.498492e-06	2.888862e-07	2.888862e-07
9.740000e+02	9.760000e+02	1.013395e-06	1.402741e-07	1.402741e-07
9.760000e+02	9.780000e+02	1.331593e-06	1.802487e-07	1.802487e-07
9.780000e+02	9.800000e+02	1.567976e-06	2.982531e-07	2.982531e-07
9.800000e+02	9.820000e+02	1.280019e-06	1.749828e-07	1.749828e-07
9.820000e+02	9.840000e+02	1.117080e-06	1.628737e-07	1.628737e-07
9.840000e+02	9.860000e+02	1.386607e-06	3.223212e-07	3.223212e-07
9.860000e+02	9.880000e+02	1.780251e-06	4.181472e-07	4.181472e-07
9.880000e+02	9.900000e+02	1.242573e-06	1.905118e-07	1.905118e-07
9.900000e+02	9.920000e+02	1.382371e-06	2.397457e-07	2.397457e-07
9.920000e+02	9.940000e+02	1.065536e-06	1.384519e-07	1.384519e-07
9.940000e+02	9.960000e+02	1.233542e-06	2.311550e-07	2.311550e-07
9.960000e+02	9.980000e+02	1.149253e-06	1.919456e-07	1.919456e-07
9.980000e+02	1.000000e+03	4.430333e-06	2.923740e-06	2.923740e-06
1.000000e+03	1.002000e+03	2.132423e-06	4.689290e-07	4.689290e-07
1.002000e+03	1.004000e+03	1.523813e-06	3.312699e-07	3.312699e-07
1.004000e+03	1.006000e+03	1.207595e-06	2.406774e-07	2.406774e-07
1.006000e+03	1.008000e+03	1.592144e-06	3.817547e-07	3.817547e-07
1.008000e+03	1.010000e+03	1.406154e-06	3.557330e-07	3.557330e-07
1.010000e+03	1.012000e+03	1.669373e-06	2.917913e-07	2.917913e-07
1.012000e+03	1.014000e+03	1.611666e-06	3.101361e-07	3.101361e-07
1.014000e+03	1.016000e+03	1.151248e-06	1.995980e-07	1.995980e-07
1.016000e+03	1.018000e+03	1.369498e-06	2.257039e-07	2.257039e-07
1.018000e+03	1.020000e+03	1.698109e-06	2.619253e-07	2.619253e-07
1.020000e+03	1.022000e+03	1.179472e-06	1.628695e-07	1.628695e-07
1.022000e+03	1.024000e+03	1.530858e-06	2.418979e-07	2.418979e-07
1.024000e+03	1.026000e+03	3.505768e-06	2.097134e-06	2.097134e-06
1.026000e+03	1.028000e+03	1.300561e-06	2.460192e-07	2.460192e-07
1.028000e+03	1.030000e+03	1.385146e-06	2.732216e-07	2.732216e-07
1.030000e+03	1.032000e+03	1.274075e-06	1.796186e-07	1.796186e-07
1.032000e+03	1.034000e+03	1.493534e-06	3.913798e-07	3.913798e-07
1.034000e+03	1.036000e+03	1.703439e-06	2.892916e-07	2.892916e-07
1.036000e+03	1.038000e+03	1.468577e-06	2.138853e-07	2.138853e-07
1.038000e+03	1.040000e+03	1.903201e-06	6.195546e-07	6.195546e-07
1.040000e+03	1.042000e+03	1.138569e-06	1.697775e-07	1.697775e-07
1.042000e+03	1.044000e+03	1.580520e-06	3.139232e-07	3.139232e-07
1.044000e+03	1.046000e+03	1.715581e-06	2.795842e-07	2.795842e-07
1.046000e+03	1.048000e+03	1.678591e-06	3.315377e-07	3.315377e-07
1.048000e+03	1.050000e+03	1.517633e-06	2.480048e-07	2.480048e-07
1.050000e+03	1.052000e+03	1.002951e-06	1.464559e-07	1.464559e-07
1.052000e+03	1.054000e+03	2.240959e-06	5.782416e-07	5.782416e-07
1.054000e+03	1.056000e+03	2.070590e-06	4.993293e-07	4.993293e-07
1.056000e+03	1.058000e+03	1.683280e-06	3.946434e-07	3.946434e-07
1.058000e+03	1.060000e+03	1.684912e-06	3.687317e-07	3.687317e-07
1.060000e+03	1.062000e+03	1.187648e-06	2.175251e-07	2.175251e-07
1.062000e+03	1.064000e+03	1.376393e-06	2.382057e-07	2.382057e-07
1.064000e+03	1.066000e+03	1.923606e-06	5.528197e-07	5.528197e-07
1.066000e+03	1.068000e+03	1.339082e-06	2.386355e-07	2.386355e-07
1.068000e+03	1.070000e+03	1.350220e-06	2.148387e-07	2.148387e-07
1.070000e+03	1.072000e+03	2.250103e-06	5.299328e-07	5.299328e-07
1.072000e+03	1.074000e+03	2.034634e-06	4.971174e-07	4.971174e-07
1.074000e+03	1.076000e+03	1.819661e-06	3.403913e-07	3.403913e-07
1.076000e+03	1.078000e+03	1.704062e-06	4.184712e-07	4.184712e-07
1.078000e+03	1.080000e+03	1.369093e-06	2.166861e-07	2.166861e-07
1.080000e+03	1.082000e+03	1.873640e-06	4.059371e-07	4.059371e-07
1.082000e+03	1.084000e+03	1.573873e-06	2.696282e-07	2.696282e-07
1.084000e+03	1.086000e+03	1.740222e-06	3.433641e-07	3.433641e-07
1.086000e+03	1.088000e+03	1.517732e-06	3.176503e-07	3.176503e-07
1.088000e+03	1.090000e+03	2.046826e-06	5.772357e-07	5.772357e-07
1.090000e+03	1.092000e+03	7.804071e-07	1.303197e-07	1.303197e-07
1.092000e+03	1.094000e+03	1.440386e-06	2.750616e-07	2.750616e-07
1.094000e+03	1.096000e+03	1.811761e-06	3.998174e-07	3.998174e-07
1.096000e+03	1.098000e+03	1.492228e-06	3.643059e-07	3.643059e-07
1.098000e+03	1.100000e+03	1.289478e-06	1.799724e-07	1.799724e-07
1.100000e+03	1.102000e+03	1.194270e-06	3.502588e-07	3.502588e-07
1.102000e+03	1.104000e+03	1.616424e-06	4.266809e-07	4.266809e-07
1.104000e+03	1.106000e+03	1.296362e-06	1.915048e-07	1.915048e-07
1.106000e+03	1.108000e+03	1.219951e-06	2.102521e-07	2.102521e-07
1.108000e+03	1.110000e+03	1.461501e-06	3.528383e-07	3.528383e-07
1.110000e+03	1.112000e+03	1.282934e-06	1.804425e-07	1.804425e-07
1.112000e+03	1.114000e+03	1.424338e-06	2.334188e-07	2.334188e-07
1.114000e+03	1.116000e+03	1.441436e-06	4.054368e-07	4.054368e-07
1.116000e+03	1.118000e+03	1.301059e-06	2.995708e-07	2.995708e-07
1.118000e+03	1.120000e+03	3.001596e-06	1.790083e-06	1.790083e-06
1.120000e+03	1.122000e+03	1.724717e-06	3.509793e-07	3.509793e-07
1.122000e+03	1.124000e+03	1.198020e-06	2.390510e-07	2.390510e-07
1.124000e+03	1.126000e+03	1.811187e-06	5.957330e-07	5.957330e-07
1.126000e+03	1.128000e+03	1.366847e-06	2.858697e-07	2.858697e-07
1.128000e+03	1.130000e+03	1.728663e-06	3.439336e-07	3.439336e-07
1.130000e+03	1.132000e+03	1.138847e-06	2.981003e-07	2.981003e-07
1.132000e+03	1.134000e+03	1.123765e-06	1.957636e-07	1.957636e-07
1.134000e+03	1.136000e+03	1.333662e-06	2.221497e-07	2.221497e-07
1.136000e+03	1.138000e+03	1.208309e-06	1.839299e-07	1.839299e-07
1.138000e+03	1.140000e+03	8.683869e-07	1.661977e-07	1.661977e-07
1.140000e+03	1.142000e+03	2.475374e-06	9.198430e-07	9.198430e-07
1.142000e+03	1.144000e+03	2.999376e-06	1.344513e-06	1.344513e-06
1.144000e+03	1.146000e+03	1.286601e-06	2.243504e-07	2.243504e-07
1.146000e+03	1.148000e+03	1.365576e-06	3.393426e-07	3.393426e-07
1.148000e+03	1.150000e+03	1.404827e-06	2.189995e-07	2.189995e-07
1.150000e+03	1.152000e+03	1.319727e-06	2.308359e-07	2.308359e-07
1.152000e+03	1.154000e+03	8.538634e-07	1.057389e-07	1.057389e-07
1.154000e+03	1.156000e+03	1.210406e-06	2.495798e-07	2.495798e-07
1.156000e+03	1.158000e+03	1.066305e-06	1.918559e-07	1.918559e-07
1.158000e+03	1.160000e+03	1.516797e-06	3.671910e-07	3.671910e-07
1.160000e+03	1.162000e+03	1.454164e-06	4.369878e-07	4.369878e-07
1.162000e+03	1.164000e+03	1.268133e-06	2.043431e-07	2.043431e-07
1.164000e+03	1.166000e+03	3.742142e-06	2.592343e-06	2.592343e-06
1.166000e+03	1.168000e+03	1.300516e-06	3.642809e-07	3.642809e-07
1.168000e+03	1.170000e+03	1.120246e-06	2.389804e-07	2.389804e-07
1.170000e+03	1.172000e+03	1.028529e-06	3.391175e-07	3.391175e-07
1.172000e+03	1.174000e+03	1.530363e-06	4.844292e-07	4.844292e-07
1.174000e+03	1.176000e+03	1.123580e-06	2.091248e-07	2.091248e-07
1.176000e+03	1.178000e+03	1.482433e-06	3.062335e-07	3.062335e-07
1.178000e+03	1.180000e+03	1.344243e-06	2.953797e-07	2.953797e-07
1.180000e+03	1.182000e+03	1.406277e-06	2.269469e-07	2.269469e-07
1.182000e+03	1.184000e+03	1.377423e-06	2.332424e-07	2.332424e-07
1.184000e+03	1.186000e+03	2.082185e-06	7.532504e-07	7.532504e-07
1.186000e+03	1.188000e+03	1.840266e-06	6.967592e-07	6.967592e-07
1.188000e+03	1.190000e+03	1.353048e-06	2.905716e-07	2.905716e-07
1.190000e+03	1.192000e+03	1.181114e-06	2.466638e-07	2.466638e-07
1.192000e+03	1.194000e+03	1.547660e-06	4.336786e-07	4.336786e-07
1.194000e+03	1.196000e+03	1.153447e-06	1.672520e-07	1.672520e-07
1.196000e+03	1.198000e+03	1.219530e-06	2.178800e-07	2.178800e-07
1.198000e+03	1.200000e+03	1.066113e-06	1.806643e-07	1.806643e-07
1.200000e+03	1.202000e+03	1.078039e-06	1.826349e-07	1.826349e-07
1.202000e+03	1.204000e+03	1.388054e-06	2.406623e-07	2.406623e-07
1.204000e+03	1.206000e+03	1.045879e-06	2.378613e-07	2.378613e-07
1.206000e+03	1.208000e+03	2.535067e-06	1.155247e-06	1.155247e-06
1.208000e+03	1.210000e+03	7.804763e-07	1.026143e-07	1.026143e-07
1.210000e+03	1.212000e+03	1.425493e-06	2.811211e-07	2.811211e-07
1.212000e+03	1.214000e+03	1.167228e-06	4.517251e-07	4.517251e-07
1.214000e+03	1.216000e+03	1.080389e-06	2.428546e-07	2.428546e-07
1.216000e+03	1.218000e+03	1.816104e-06	3.814094e-07	3.814094e-07
1.218000e+03	1.220000e+03	1.140107e-06	2.417327e-07	2.417327e-07
1.220000e+03	1.222000e+03	1.122753e-06	1.996243e-07	1.996243e-07
1.222000e+03	1.224000e+03	1.385469e-06	4.938167e-07	4.938167e-07
1.224000e+03	1.226000e+03	2.020199e-06	4.720106e-07	4.720106e-07
1.226000e+03	1.228000e+03	2.670040e-06	1.476449e-06	1.476449e-06
1.228000e+03	1.230000e+03	1.025503e-06	1.891583e-07	1.891583e-07
1.230000e+03	1.232000e+03	1.235822e-06	3.947938e-07	3.947938e-07
1.232000e+03	1.234000e+03	1.994705e-06	8.335586e-07	8.335586e-07
1.234000e+03	1.236000e+03	8.741706e-07	1.542770e-07	1.542770e-07
1.236000e+03	1.238000e+03	1.389909e-06	3.049501e-07	3.049501e-07
1.238000e+03	1.240000e+03	1.619591e-06	4.899499e-07	4.899499e-07
1.240000e+03	1.242000e+03	1.410401e-06	2.824950e-07	2.824950e-07
1.242000e+03	1.244000e+03	9.444031e-07	1.488190e-07	1.488190e-07
1.244000e+03	1.246000e+03	1.280857e-06	2.879114e-07	2.879114e-07
1.246000e+03	1.248000e+03	1.562274e-06	3.918679e-07	3.918679e-07
1.248000e+03	1.250000e+03	1.062353e-06	1.824582e-07	1.824582e-07
1.250000e+03	1.252000e+03	1.961797e-06	1.059416e-06	1.059416e-06
1.252000e+03	1.254000e+03	9.101636e-07	1.593655e-07	1.593655e-07
1.254000e+03	1.256000e+03	9.154958e-07	1.674759e-07	1.674759e-07
1.256000e+03	1.258000e+03	1.052445e-06	2.028673e-07	2.028673e-07
1.258000e+03	1.260000e+03	2.694099e-06	1.562336e-06	1.562336e-06
1.260000e+03	1.262000e+03	9.832586e-07	1.954372e-07	1.954372e-07
1.262000e+03	1.264000e+03	1.374220e-06	3.365354e-07	3.365354e-07
1.264000e+03	1.266000e+03	2.210594e-06	6.542003e-07	6.542003e-07
1.266000e+03	1.268000e+03	1.871709e-06	8.118828e-07	8.118828e-07
1.268000e+03	1.270000e+03	2.102110e-06	6.591023e-07	6.591023e-07
1.270000e+03	1.272000e+03	1.774568e-06	4.748032e-07	4.748032e-07
1.272000e+03	1.274000e+03	1.963270e-06	7.653680e-07	7.653680e-07
1.274000e+03	1.276000e+03	9.718604e-07	2.452431e-07	2.452431e-07
1.276000e+03	1.278000e+03	1.425161e-06	3.548047e-07	3.548047e-07
1.278000e+03	1.280000e+03	1.007556e-06	1.738670e-07	1.738670e-07
1.280000e+03	1.282000e+03	1.032227e-06	1.815066e-07	1.815066e-07
1.282000e+03	1.284000e+03	1.018618e-06	2.424903e-07	2.424903e-07
1.284000e+03	1.286000e+03	2.330795e-06	1.256011e-06	1.256011e-06
1.286000e+03	1.288000e+03	1.644031e-06	4.431872e-07	4.431872e-07
1.288000e+03	1.290000e+03	1.453663e-06	2.593600e-07	2.593600e-07
1.290000e+03	1.292000e+03	7.249579e-07	1.039826e-07	1.039826e-07
1.292000e+03	1.294000e+03	1.182600e-06	2.178534e-07	2.178534e-07
1.294000e+03	1.296000e+03	1.053386e-06	2.003425e-07	2.003425e-07
1.296000e+03	1.298000e+03	1.834725e-06	5.199094e-07	5.199094e-07
1.298000e+03	1.300000e+03	1.739370e-06	5.869888e-07	5.869888e-07
1.300000e+03	1.302000e+03	1.168774e-06	3.116016e-07	3.116016e-07
1.302000e+03	1.304000e+03	1.239297e-06	2.574251e-07	2.574251e-07
1.304000e+03	1.306000e+03	1.661306e-06	3.866375e-07	3.866375e-07
1.306000e+03	1.308000e+03	1.405258e-06	3.650660e-07	3.650660e-07
1.308000e+03	1.310000e+03	1.253970e-06	2.847033e-07	2.847033e-07
1.310000e+03	1.312000e+03	1.542385e-06	3.989133e-07	3.989133e-07
1.312000e+03	1.314000e+03	1.860331e-06	4.488373e-07	4.488373e-07
1.314000e+03	1.316000e+03	1.336419e-06	4.362545e-07	4.362545e-07
1.316000e+03	1.318000e+03	1.922346e-06	5.550865e-07	5.550865e-07
1.318000e+03	1.320000e+03	1.716906e-06	4.878145e-07	4.878145e-07
1.320000e+03	1.322000e+03	1.259867e-06	3.029976e-07	3.029976e-07
1.322000e+03	1.324000e+03	1.568640e-06	4.884519e-07	4.884519e-07
1.324000e+03	1.326000e+03	1.444638e-06	2.766224e-07	2.766224e-07
1.326000e+03	1.328000e+03	6.944135e-07	1.289597e-07	1.289597e-07
1.328000e+03	1.330000e+03	1.703431e-06	5.175605e-07	5.175605e-07
1.330000e+03	1.332000e+03	8.780030e-07	1.963860e-07	1.963860e-07
1.332000e+03	1.334000e+03	9.161474e-07	1.783703e-07	1.783703e-07
1.334000e+03	1.336000e+03	1.788089e-06	4.752204e-07	4.752204e-07
1.336000e+03	1.338000e+03	1.354628e-06	2.816809e-07	2.816809e-07
1.338000e+03	1.340000e+03	1.423428e-06	3.515532e-07	3.515532e-07
1.340000e+03	1.342000e+03	1.160367e-06	2.198764e-07	2.198764e-07
1.342000e+03	1.344000e+03	1.772979e-06	5.491173e-07	5.491173e-07
1.344000e+03	1.346000e+03	1.463612e-06	4.091029e-07	4.091029e-07
1.346000e+03	1.348000e+03	1.017089e-06	1.840342e-07	1.840342e-07
1.348000e+03	1.350000e+03	1.561245e-06	4.085884e-07	4.085884e-07
1.350000e+03	1.352000e+03	1.401073e-06	2.981239e-07	2.981239e-07
1.352000e+03	1.354000e+03	6.899269e-07	1.040212e-07	1.040212e-07
1.354000e+03	1.356000e+03	2.260612e-06	7.434591e-07	7.434591e-07
1.356000e+03	1.358000e+03	8.952920e-07	2.795673e-07	2.795673e-07
1.358000e+03	1.360000e+03	1.067922e-06	1.846370e-07	1.846370e-07
1.360000e+03	1.362000e+03	1.679994e-06	6.774515e-07	6.774515e-07
1.362000e+03	1.364000e+03	1.277288e-06	2.307097e-07	2.307097e-07
1.364000e+03	1.366000e+03	9.030994e-07	2.276225e-07	2.276225e-07
1.366000e+03	1.368000e+03	5.333433e-07	1.346202e-07	1.346202e-07
1.368000e+03	1.370000e+03	8.598533e-07	1.683188e-07	1.683188e-07
1.370000e+03	1.372000e+03	1.519243e-06	4.902936e-07	4.902936e-07
1.372000e+03	1.374000e+03	1.740422e-06	6.761083e-07	6.761083e-07
1.374000e+03	1.376000e+03	8.710675e-07	1.683090e-07	1.683090e-07
1.376000e+03	1.378000e+03	1.160160e-06	4.076555e-07	4.076555e-07
1.378000e+03	1.380000e+03	8.688399e-07	2.149189e-07	2.149189e-07
1.380000e+03	1.382000e+03	9.284578e-07	2.436856e-07	2.436856e-07
1.382000e+03	1.384000e+03	1.133626e-06	2.165496e-07	2.165496e-07
1.384000e+03	1.386000e+03	1.023467e-06	1.900563e-07	1.900563e-07
1.386000e+03	1.388000e+03	1.129399e-06	3.687335e-07	3.687335e-07
1.388000e+03	1.390000e+03	1.297282e-06	2.919040e-07	2.919040e-07
1.390000e+03	1.392000e+03	4.305040e-06	3.465698e-06	3.465698e-06
1.392000e+03	1.394000e+03	8.740356e-07	1.568890e-07	1.568890e-07
1.394000e+03	1.396000e+03	2.522150e-06	8.389509e-07	8.389509e-07
1.396000e+03	1.398000e+03	1.111553e-06	1.740498e-07	1.740498e-07
1.398000e+03	1.400000e+03	1.248883e-06	3.417720e-07	3.417720e-07
1.400000e+03	1.402000e+03	8.166018e-07	1.114011e-07	1.114011e-07
1.402000e+03	1.404000e+03	2.554018e-06	1.808732e-06	1.808732e-06
1.404000e+03	1.406000e+03	1.057591e-06	1.799930e-07	1.799930e-07
1.406000e+03	1.408000e+03	1.267844e-06	3.111475e-07	3.111475e-07
1.408000e+03	1.410000e+03	3.146531e-06	1.291507e-06	1.291507e-06
1.410000e+03	1.412000e+03	1.882085e-06	7.917016e-07	7.917016e-07
1.412000e+03	1.414000e+03	6.507102e-07	1.874790e-07	1.874790e-07
1.414000e+03	1.416000e+03	1.076150e-06	3.204026e-07	3.204026e-07
1.416000e+03	1.418000e+03	1.237506e-06	4.741025e-07	4.741025e-07
1.418000e+03	1.420000e+03	2.318796e-06	1.177922e-06	1.177922e-06
1.420000e+03	1.422000e+03	1.073638e-06	2.499128e-07	2.499128e-07
1.422000e+03	1.424000e+03	9.474023e-07	2.023959e-07	2.023959e-07
1.424000e+03	1.426000e+03	8.313930e-07	1.651777e-07	1.651777e-07
1.426000e+03	1.428000e+03	6.202666e-07	9.306155e-08	9.306155e-08
1.428000e+03	1.430000e+03	1.726013e-06	4.154013e-07	4.154013e-07
1.430000e+03	1.432000e+03	1.374274e-06	3.007122e-07	3.007122e-07
1.432000e+03	1.434000e+03	9.785863e-07	3.723923e-07	3.723923e-07
1.434000e+03	1.436000e+03	2.020738e-06	7.476063e-07	7.476063e-07
1.436000e+03	1.438000e+03	8.426032e-07	1.496550e-07	1.496550e-07
1.438000e+03	1.440000e+03	1.067149e-06	2.809413e-07	2.809413e-07
1.440000e+03	1.442000e+03	6.758082e-07	1.170385e-07	1.170385e-07
1.442000e+03	1.444000e+03	3.027188e-06	1.284332e-06	1.284332e-06
1.444000e+03	1.446000e+03	1.149726e-06	3.139885e-07	3.139885e-07
1.446000e+03	1.448000e+03	1.177996e-06	3.640261e-07	3.640261e-07
1.448000e+03	1.450000e+03	1.458835e-06	5.033230e-07	5.033230e-07
1.450000e+03	1.452000e+03	9.403293e-07	2.391254e-07	2.391254e-07
1.452000e+03	1.454000e+03	8.152218e-07	1.419312e-07	1.419312e-07
1.454000e+03	1.456000e+03	8.201839e-07	1.758438e-07	1.758438e-07
1.456000e+03	1.458000e+03	1.316829e-06	5.708280e-07	5.708280e-07
1.458000e+03	1.460000e+03	6.840172e-07	1.335424e-07	1.335424e-07
1.460000e+03	1.462000e+03	1.242914e-06	4.177359e-07	4.177359e-07
1.462000e+03	1.464000e+03	5.782791e-07	1.234185e-07	1.234185e-07
1.464000e+03	1.466000e+03	8.064832e-07	1.600783e-07	1.600783e-07
1.466000e+03	1.468000e+03	1.447715e-06	6.534671e-07	6.534671e-07
1.468000e+03	1.470000e+03	1.310988e-06	2.630217e-07	2.630217e-07
1.470000e+03	1.472000e+03	1.369436e-06	3.364301e-07	3.364301e-07
1.472000e+03	1.474000e+03	1.644424e-06	4.709866e-07	4.709866e-07
1.474000e+03	1.476000e+03	8.072744e-07	1.825635e-07	1.825635e-07
1.476000e+03	1.478000e+03	1.704448e-06	4.563216e-07	4.563216e-07
1.478000e+03	1.480000e+03	8.737275e-07	1.496010e-07	1.496010e-07
1.480000e+03	1.482000e+03	1.588123e-06	4.423552e-07	4.423552e-07
1.482000e+03	1.484000e+03	6.683729e-07	1.261437e-07	1.261437e-07
1.484000e+03	1.486000e+03	1.438328e-06	4.694001e-07	4.694001e-07
1.486000e+03	1.488000e+03	1.045513e-06	1.921714e-07	1.921714e-07
1.488000e+03	1.490000e+03	8.113291e-07	1.603568e-07	1.603568e-07
1.490000e+03	1.492000e+03	9.198029e-07	1.860930e-07	1.860930e-07
1.492000e+03	1.494000e+03	1.337876e-06	3.738860e-07	3.738860e-07
1.494000e+03	1.496000e+03	1.243337e-06	3.659160e-07	3.659160e-07
1.496000e+03	1.498000e+03	6.078639e-07	1.337675e-07	1.337675e-07
1.498000e+03	1.500000e+03	8.584443e-07	1.685983e-07	1.685983e-07
1.500000e+03	1.502000e+03	1.046458e-06	3.025547e-07	3.025547e-07
1.502000e+03	1.504000e+03	8.444528e-07	2.298416e-07	2.298416e-07
1.504000e+03	1.506000e+03	1.513255e-06	4.688866e-07	4.688866e-07
1.506000e+03	1.508000e+03	1.123892e-06	4.104873e-07	4.104873e-07
1.508000e+03	1.510000e+03	2.364579e-06	8.218139e-07	8.218139e-07
1.510000e+03	1.512000e+03	9.600523e-07	2.580128e-07	2.580128e-07
1.512000e+03	1.514000e+03	1.517034e-06	6.046544e-07	6.046544e-07
1.514000e+03	1.516000e+03	1.629253e-06	6.713939e-07	6.713939e-07
1.516000e+03	1.518000e+03	1.294315e-06	4.317838e-07	4.317838e-07
1.518000e+03	1.520000e+03	1.344536e-06	4.568043e-07	4.568043e-07
1.520000e+03	1.522000e+03	2.089678e-06	1.138764e-06	1.138764e-06
1.522000e+03	1.524000e+03	5.817638e-07	9.074159e-08	9.074159e-08
1.524000e+03	1.526000e+03	1.673554e-06	4.202135e-07	4.202135e-07
1.526000e+03	1.528000e+03	8.866689e-07	2.104538e-07	2.104538e-07
1.528000e+03	1.530000e+03	4.000614e-07	7.482561e-08	7.482561e-08
1.530000e+03	1.532000e+03	1.579176e-06	4.156607e-07	4.156607e-07
1.532000e+03	1.534000e+03	1.199001e-06	3.792921e-07	3.792921e-07
1.534000e+03	1.536000e+03	1.552947e-06	3.938611e-07	3.938611e-07
1.536000e+03	1.538000e+03	8.990751e-07	2.080447e-07	2.080447e-07
1.538000e+03	1.540000e+03	8.529548e-07	2.103274e-07	2.103274e-07
1.540000e+03	1.542000e+03	1.283136e-06	2.694897e-07	2.694897e-07
1.542000e+03	1.544000e+03	1.766742e-06	6.624036e-07	6.624036e-07
1.544000e+03	1.546000e+03	1.428117e-06	4.637751e-07	4.637751e-07
1.546000e+03	1.548000e+03	7.269595e-07	1.675486e-07	1.675486e-07
1.548000e+03	1.550000e+03	1.122427e-06	4.476451e-07	4.476451e-07
1.550000e+03	1.552000e+03	1.038462e-06	2.319285e-07	2.319285e-07
1.552000e+03	1.554000e+03	1.400640e-06	3.994066e-07	3.994066e-07
1.554000e+03	1.556000e+03	1.104024e-06	3.631025e-07	3.631025e-07
1.556000e+03	1.558000e+03	1.042471e-06	2.385846e-07	2.385846e-07
1.558000e+03	1.560000e+03	1.060866e-06	3.443483e-07	3.443483e-07
1.560000e+03	1.562000e+03	9.477109e-07	2.282134e-07	2.282134e-07
1.562000e+03	1.564000e+03	2.326524e-06	1.052515e-06	1.052515e-06
1.564000e+03	1.566000e+03	8.082473e-07	1.982977e-07	1.982977e-07
1.566000e+03	1.568000e+03	1.478924e-06	4.427550e-07	4.427550e-07
1.568000e+03	1.570000e+03	7.713304e-07	2.001859e-07	2.001859e-07
1.570000e+03	1.572000e+03	9.179699e-07	2.708062e-07	2.708062e-07
1.572000e+03	1.574000e+03	1.416101e-06	4.393019e-07	4.393019e-07
1.574000e+03	1.576000e+03	1.836799e-06	6.192849e-07	6.192849e-07
1.576000e+03	1.578000e+03	1.857920e-06	4.940606e-07	4.940606e-07
1.578000e+03	1.580000e+03	1.447887e-06	5.691606e-07	5.691606e-07
1.580000e+03	1.582000e+03	8.902624e-07	2.662134e-07	2.662134e-07
1.582000e+03	1.584000e+03	1.307078e-06	3.939927e-07	3.939927e-07
1.584000e+03	1.586000e+03	9.097716e-07	1.692819e-07	1.692819e-07
1.586000e+03	1.588000e+03	1.077367e-06	2.810131e-07	2.810131e-07
1.588000e+03	1.590000e+03	1.130915e-06	2.656734e-07	2.656734e-07
1.590000e+03	1.592000e+03	1.424637e-06	6.648629e-07	6.648629e-07
1.592000e+03	1.594000e+03	2.764996e-06	1.615078e-06	1.615078e-06
1.594000e+03	1.596000e+03	4.361542e-07	7.958595e-08	7.958595e-08
1.596000e+03	1.598000e+03	6.990107e-07	1.525076e-07	1.525076e-07
1.598000e+03	1.600000e+03	8.302405e-07	2.214952e-07	2.214952e-07
1.600000e+03	1.602000e+03	4.387032e-07	7.971047e-08	7.971047e-08
1.602000e+03	1.604000e+03	1.318782e-06	5.261437e-07	5.261437e-07
1.604000e+03	1.606000e+03	1.335741e-06	5.026341e-07	5.026341e-07
1.606000e+03	1.608000e+03	8.193726e-07	1.769336e-07	1.769336e-07
1.608000e+03	1.610000e+03	8.412878e-07	2.295654e-07	2.295654e-07
1.610000e+03	1.612000e+03	1.348117e-06	3.608100e-07	3.608100e-07
1.612000e+03	1.614000e+03	9.641201e-07	2.236563e-07	2.236563e-07
1.614000e+03	1.616000e+03	4.444600e-07	9.437621e-08	9.437621e-08
1.616000e+03	1.618000e+03	1.557992e-06	6.552204e-07	6.552204e-07
1.618000e+03	1.620000e+03	1.099790e-06	2.490777e-07	2.490777e-07
1.620000e+03	1.622000e+03	9.735362e-07	2.353234e-07	2.353234e-07
1.622000e+03	1.624000e+03	8.898425e-07	2.155359e-07	2.155359e-07
1.624000e+03	1.626000e+03	1.361827e-06	5.583285e-07	5.583285e-07
1.626000e+03	1.628000e+03	1.389781e-06	5.233281e-07	5.233281e-07
1.628000e+03	1.630000e+03	2.158189e-06	7.569587e-07	7.569587e-07
1.630000e+03	1.632000e+03	8.709721e-07	2.366591e-07	2.366591e-07
1.632000e+03	1.634000e+03	8.067056e-07	1.591096e-07	1.591096e-07
1.634000e+03	1.636000e+03	8.404102e-07	1.918715e-07	1.918715e-07
1.636000e+03	1.638000e+03	1.105123e-06	4.624884e-07	4.624884e-07
1.638000e+03	1.640000e+03	8.310563e-07	2.888068e-07	2.888068e-07
1.640000e+03	1.642000e+03	8.461517e-07	1.911437e-07	1.911437e-07
1.642000e+03	1.644000e+03	1.207527e-06	4.020893e-07	4.020893e-07
1.644000e+03	1.646000e+03	5.524216e-07	1.136411e-07	1.136411e-07
1.646000e+03	1.648000e+03	1.292943e-06	5.639073e-07	5.639073e-07
1.648000e+03	1.650000e+03	7.996425e-07	2.465267e-07	2.465267e-07
1.650000e+03	1.652000e+03	6.559560e-07	1.642316e-07	1.642316e-07
1.652000e+03	1.654000e+03	1.991213e-06	4.883238e-07	4.883238e-07
1.654000e+03	1.656000e+03	6.242515e-07	1.385568e-07	1.385568e-07
1.656000e+03	1.658000e+03	8.704793e-07	2.159720e-07	2.159720e-07
1.658000e+03	1.660000e+03	1.000062e-06	2.901293e-07	2.901293e-07
1.660000e+03	1.662000e+03	2.253177e-06	9.614932e-07	9.614932e-07
1.662000e+03	1.664000e+03	9.011742e-07	1.994022e-07	1.994022e-07
1.664000e+03	1.666000e+03	9.877788e-07	3.680768e-07	3.680768e-07
1.666000e+03	1.668000e+03	1.579734e-06	7.234466e-07	7.234466e-07
1.668000e+03	1.670000e+03	2.202386e-06	1.156144e-06	1.156144e-06
1.670000e+03	1.672000e+03	1.239316e-06	5.079444e-07	5.079444e-07
1.672000e+03	1.674000e+03	8.710085e-07	2.407693e-07	2.407693e-07
1.674000e+03	1.676000e+03	1.100915e-06	4.553511e-07	4.553511e-07
1.676000e+03	1.678000e+03	1.378455e-06	5.958241e-07	5.958241e-07
1.678000e+03	1.680000e+03	5.458149e-07	1.234130e-07	1.234130e-07
1.680000e+03	1.682000e+03	1.021644e-06	3.360124e-07	3.360124e-07
1.682000e+03	1.684000e+03	7.858035e-07	1.874753e-07	1.874753e-07
1.684000e+03	1.686000e+03	9.088228e-07	2.873625e-07	2.873625e-07
1.686000e+03	1.688000e+03	9.657860e-07	3.041108e-07	3.041108e-07
1.688000e+03	1.690000e+03	6.286021e-07	1.634525e-07	1.634525e-07
1.690000e+03	1.692000e+03	1.334543e-06	2.832033e-07	2.832033e-07
1.692000e+03	1.694000e+03	1.085931e-06	3.181843e-07	3.181843e-07
1.694000e+03	1.696000e+03	2.987008e-06	1.779136e-06	1.779136e-06
1.696000e+03	1.698000e+03	8.790956e-07	2.591841e-07	2.591841e-07
1.698000e+03	1.700000e+03	1.182035e-06	3.111187e-07	3.111187e-07
1.700000e+03	1.702000e+03	9.657012e-07	4.436972e-07	4.436972e-07
1.702000e+03	1.704000e+03	7.434811e-07	1.516195e-07	1.516195e-07
1.704000e+03	1.706000e+03	1.219939e-06	4.324327e-07	4.324327e-07
1.706000e+03	1.708000e+03	7.767432e-07	2.248757e-07	2.248757e-07
1.708000e+03	1.710000e+03	1.127573e-06	3.116781e-07	3.116781e-07
1.710000e+03	1.712000e+03	1.355328e-06	3.964721e-07	3.964721e-07
1.712000e+03	1.714000e+03	5.525209e-07	1.091215e-07	1.091215e-07
1.714000e+03	1.716000e+03	4.998459e-07	8.971601e-08	8.971601e-08
1.716000e+03	1.718000e+03	1.057124e-06	3.918553e-07	3.918553e-07
1.718000e+03	1.720000e+03	6.514341e-07	1.962275e-07	1.962275e-07
1.720000e+03	1.722000e+03	7.442566e-07	1.599623e-07	1.599623e-07
1.722000e+03	1.724000e+03	1.034082e-06	3.693051e-07	3.693051e-07
1.724000e+03	1.726000e+03	1.178647e-06	3.750567e-07	3.750567e-07
1.726000e+03	1.728000e+03	8.815898e-07	2.288171e-07	2.288171e-07
1.728000e+03	1.730000e+03	1.000263e-06	3.761642e-07	3.761642e-07
1.730000e+03	1.732000e+03	6.633479e-07	1.931781e-07	1.931781e-07
1.732000e+03	1.734000e+03	6.716609e-07	1.914453e-07	1.914453e-07
1.734000e+03	1.736000e+03	1.033717e-06	4.105758e-07	4.105758e-07
1.736000e+03	1.738000e+03	1.227098e-06	2.568911e-07	2.568911e-07
1.738000e+03	1.740000e+03	1.326195e-06	4.313279e-07	4.313279e-07
1.740000e+03	1.742000e+03	7.610836e-07	1.779329e-07	1.779329e-07
1.742000e+03	1.744000e+03	5.753862e-07	1.896210e-07	1.896210e-07
1.744000e+03	1.746000e+03	1.671607e-06	6.835447e-07	6.835447e-07
1.746000e+03	1.748000e+03	2.623157e-06	1.231308e-06	1.231308e-06
1.748000e+03	1.750000e+03	5.772587e-06	3.161725e-06	3.161725e-06
1.750000e+03	1.752000e+03	7.055909e-07	1.597461e-07	1.597461e-07
1.752000e+03	1.754000e+03	1.434477e-06	6.187678e-07	6.187678e-07
1.754000e+03	1.756000e+03	1.059566e-06	3.407338e-07	3.407338e-07
1.756000e+03	1.758000e+03	9.890529e-07	3.090887e-07	3.090887e-07
1.758000e+03	1.760000e+03	5.800793e-07	1.187506e-07	1.187506e-07
1.760000e+03	1.762000e+03	4.619279e-07	1.085676e-07	1.085676e-07
1.762000e+03	1.764000e+03	1.433567e-06	6.806754e-07	6.806754e-07
1.764000e+03	1.766000e+03	5.481135e-07	1.516075e-07	1.516075e-07
1.766000e+03	1.768000e+03	9.237667e-07	3.407454e-07	3.407454e-07
1.768000e+03	1.770000e+03	3.553399e-06	2.434810e-06	2.434810e-06
1.770000e+03	1.772000e+03	1.116493e-06	5.697105e-07	5.697105e-07
1.772000e+03	1.774000e+03	7.340641e-07	2.646600e-07	2.646600e-07
1.774000e+03	1.776000e+03	1.050572e-06	4.225339e-07	4.225339e-07
1.776000e+03	1.778000e+03	8.429831e-07	1.792742e-07	1.792742e-07
1.778000e+03	1.780000e+03	1.326670e-06	5.394426e-07	5.394426e-07
1.780000e+03	1.782000e+03	3.725385e-06	1.634671e-06	1.634671e-06
1.782000e+03	1.784000e+03	1.941617e-06	8.910177e-07	8.910177e-07
1.784000e+03	1.786000e+03	8.413031e-07	3.069429e-07	3.069429e-07
1.786000e+03	1.788000e+03	9.279594e-07	3.335881e-07	3.335881e-07
1.788000e+03	1.790000e+03	6.183201e-07	1.362266e-07	1.362266e-07
1.790000e+03	1.792000e+03	9.441157e-07	2.756945e-07	2.756945e-07
1.792000e+03	1.794000e+03	3.372647e-06	1.643653e-06	1.643653e-06
1.794000e+03	1.796000e+03	5.386448e-07	1.484721e-07	1.484721e-07
1.796000e+03	1.798000e+03	1.304109e-06	3.547030e-07	3.547030e-07
1.798000e+03	1.800000e+03	9.236592e-07	2.263905e-07	2.263905e-07
1.800000e+03	1.802000e+03	1.063755e-06	3.864410e-07	3.864410e-07
1.802000e+03	1.804000e+03	1.903085e-06	8.648459e-07	8.648459e-07
1.804000e+03	1.806000e+03	1.017102e-06	4.506256e-07	4.506256e-07
1.806000e+03	1.808000e+03	1.376360e-06	4.990788e-07	4.990788e-07
1.808000e+03	1.810000e+03	1.311300e-06	5.172828e-07	5.172828e-07
1.810000e+03	1.812000e+03	7.818827e-07	2.088496e-07	2.088496e-07
1.812000e+03	1.814000e+03	6.210870e-07	1.589719e-07	1.589719e-07
1.814000e+03	1.816000e+03	3.524375e-06	1.949250e-06	1.949250e-06
1.816000e+03	1.818000e+03	4.523003e-07	1.024335e-07	1.024335e-07
1.818000e+03	1.820000e+03	1.276870e-06	3.135217e-07	3.135217e-07
1.820000e+03	1.822000e+03	8.148568e-07	1.778560e-07	1.778560e-07
1.822000e+03	1.824000e+03	7.917081e-07	2.137363e-07	2.137363e-07
1.824000e+03	1.826000e+03	1.459090e-06	5.269752e-07	5.269752e-07
1.826000e+03	1.828000e+03	5.710234e-07	1.738061e-07	1.738061e-07
1.828000e+03	1.830000e+03	1.369696e-06	5.581997e-07	5.581997e-07
1.830000e+03	1.832000e+03	3.989331e-07	7.967785e-08	7.967785e-08
1.832000e+03	1.834000e+03	2.055090e-06	8.668766e-07	8.668766e-07
1.834000e+03	1.836000e+03	1.003989e-06	3.125105e-07	3.125105e-07
1.836000e+03	1.838000e+03	5.291201e-07	1.722878e-07	1.722878e-07
1.838000e+03	1.840000e+03	9.371854e-07	2.862493e-07	2.862493e-07
1.840000e+03	1.842000e+03	6.381799e-07	2.278326e-07	2.278326e-07
1.842000e+03	1.844000e+03	4.609119e-07	1.129517e-07	1.129517e-07
1.844000e+03	1.846000e+03	7.240477e-07	2.834951e-07	2.834951e-07
1.846000e+03	1.848000e+03	6.211269e-07	1.903715e-07	1.903715e-07
1.848000e+03	1.850000e+03	9.822064e-07	3.810149e-07	3.810149e-07
1.850000e+03	1.852000e+03	1.851334e-06	6.319063e-07	6.319063e-07
1.852000e+03	1.854000e+03	8.423082e-07	2.478284e-07	2.478284e-07
1.854000e+03	1.856000e+03	7.520713e-07	3.361800e-07	3.361800e-07
1.856000e+03	1.858000e+03	1.148565e-06	5.620556e-07	5.620556e-07
1.858000e+03	1.860000e+03	4.704393e-07	9.706477e-08	9.706477e-08
1.860000e+03	1.862000e+03	9.477807e-07	2.146832e-07	2.146832e-07
1.862000e+03	1.864000e+03	6.161768e-07	1.529657e-07	1.529657e-07
1.864000e+03	1.866000e+03	1.637354e-06	7.518510e-07	7.518510e-07
1.866000e+03	1.868000e+03	6.661038e-07	1.516414e-07	1.516414e-07
1.868000e+03	1.870000e+03	9.647339e-07	2.793267e-07	2.793267e-07
1.870000e+03	1.872000e+03	2.186553e-06	1.260890e-06	1.260890e-06
1.872000e+03	1.874000e+03	8.895143e-07	2.142588e-07	2.142588e-07
1.874000e+03	1.876000e+03	8.186633e-07	3.968205e-07	3.968205e-07
1.876000e+03	1.878000e+03	7.315723e-07	1.701318e-07	1.701318e-07
1.878000e+03	1.880000e+03	1.216126e-06	5.017669e-07	5.017669e-07
1.880000e+03	1.882000e+03	2.425067e-06	1.762808e-06	1.762808e-06
1.882000e+03	1.884000e+03	1.990354e-06	9.339675e-07	9.339675e-07
1.884000e+03	1.886000e+03	3.554760e-07	6.031475e-08	6.031475e-08
1.886000e+03	1.888000e+03	1.048291e-06	3.733922e-07	3.733922e-07
1.888000e+03	1.890000e+03	1.144900e-06	6.331356e-07	6.331356e-07
1.890000e+03	1.892000e+03	4.174081e-07	1.181463e-07	1.181463e-07
1.892000e+03	1.894000e+03	1.535493e-06	3.507241e-07	3.507241e-07
1.894000e+03	1.896000e+03	1.314443e-06	8.338166e-07	8.338166e-07
1.896000e+03	1.898000e+03	1.521469e-06	6.462371e-07	6.462371e-07
1.898000e+03	1.900000e+03	4.921945e-07	1.598140e-07	1.598140e-07
1.900000e+03	1.902000e+03	3.430763e-07	8.048863e-08	8.048863e-08
1.902000e+03	1.904000e+03	8.339217e-07	2.341252e-07	2.341252e-07
1.904000e+03	1.906000e+03	1.395587e-06	5.251778e-07	5.251778e-07
1.906000e+03	1.908000e+03	5.655094e-07	1.389052e-07	1.389052e-07
1.908000e+03	1.910000e+03	1.025898e-06	3.957591e-07	3.957591e-07
1.910000e+03	1.912000e+03	9.143390e-07	3.903471e-07	3.903471e-07
1.912000e+03	1.914000e+03	7.859199e-07	2.903515e-07	2.903515e-07
1.914000e+03	1.916000e+03	1.833986e-06	1.020378e-06	1.020378e-06
1.916000e+03	1.918000e+03	1.354401e-06	8.152343e-07	8.152343e-07
1.918000e+03	1.920000e+03	1.041733e-06	5.014847e-07	5.014847e-07
1.920000e+03	1.922000e+03	5.383067e-07	1.443924e-07	1.443924e-07
1.922000e+03	1.924000e+03	9.979321e-07	3.305245e-07	3.305245e-07
1.924000e+03	1.926000e+03	8.091360e-07	4.706248e-07	4.706248e-07
1.926000e+03	1.928000e+03	5.860537e-07	1.481873e-07	1.481873e-07
1.928000e+03	1.930000e+03	1.384781e-06	5.434702e-07	5.434702e-07
1.930000e+03	1.932000e+03	9.515657e-07	2.573281e-07	2.573281e-07
1.932000e+03	1.934000e+03	1.572237e-06	1.045364e-06	1.045364e-06
1.934000e+03	1.936000e+03	9.341135e-07	3.028599e-07	3.028599e-07
1.936000e+03	1.938000e+03	6.603776e-07	2.553016e-07	2.553016e-07
1.938000e+03	1.940000e+03	3.478844e-06	2.683312e-06	2.683312e-06
1.940000e+03	1.942000e+03	7.668132e-07	2.082475e-07	2.082475e-07
1.942000e+03	1.944000e+03	8.626667e-07	2.277135e-07	2.277135e-07
1.944000e+03	1.946000e+03	9.765392e-07	3.279118e-07	3.279118e-07
1.946000e+03	1.948000e+03	1.530557e-06	7.031722e-07	7.031722e-07
1.948000e+03	1.950000e+03	1.005529e-06	3.347226e-07	3.347226e-07
1.950000e+03	1.952000e+03	3.609346e-07	6.991565e-08	6.991565e-08
1.952000e+03	1.954000e+03	1.963256e-06	8.370449e-07	8.370449e-07
1.954000e+03	1.956000e+03	2.027959e-06	9.952209e-07	9.952209e-07
1.956000e+03	1.958000e+03	2.358760e-06	1.242964e-06	1.242964e-06
1.958000e+03	1.960000e+03	1.382211e-06	5.645230e-07	5.645230e-07
1.960000e+03	1.962000e+03	6.633451e-07	3.168946e-07	3.168946e-07
1.962000e+03	1.964000e+03	5.083386e-07	1.215501e-07	1.215501e-07
1.964000e+03	1.966000e+03	3.825063e-07	8.613081e-08	8.613081e-08
1.966000e+03	1.968000e+03	1.142110e-06	3.988935e-07	3.988935e-07
1.968000e+03	1.970000e+03	7.630490e-07	1.903622e-07	1.903622e-07
1.970000e+03	1.972000e+03	8.181494e-07	2.670930e-07	2.670930e-07
1.972000e+03	1.974000e+03	1.076560e-06	5.583722e-07	5.583722e-07
1.974000e+03	1.976000e+03	1.443024e-06	9.940287e-07	9.940287e-07
1.976000e+03	1.978000e+03	6.667574e-07	1.666086e-07	1.666086e-07
1.978000e+03	1.980000e+03	2.563483e-06	2.023806e-06	2.023806e-06
1.980000e+03	1.982000e+03	1.003148e-06	3.700156e-07	3.700156e-07
1.982000e+03	1.984000e+03	7.249503e-07	2.900447e-07	2.900447e-07
1.984000e+03	1.986000e+03	4.735803e-07	9.003336e-08	9.003336e-08
1.986000e+03	1.988000e+03	1.509098e-06	6.673022e-07	6.673022e-07
1.988000e+03	1.990000e+03	1.297683e-06	6.949305e-07	6.949305e-07
1.990000e+03	1.992000e+03	9.518439e-07	3.604992e-07	3.604992e-07
1.992000e+03	1.994000e+03	1.361036e-06	5.406606e-07	5.406606e-07
1.994000e+03	1.996000e+03	1.382742e-06	5.456460e-07	5.456460e-07
1.996000e+03	1.998000e+03	5.918783e-07	1.216076e-07	1.216076e-07
1.998000e+03	2.000000e+03	1.299266e-06	5.787052e-07	5.787052e-07
# END HISTO1D



==> plots/full_NLO/m_jj_contribs.dat <==
# BEGIN PLOT
Legend=0
LogY=1
Title=$\mathrm{pp}\to \text{e}^+\nu_\text{e}\mu^+\nu_\mu \text{jj}$
RatioPlot=0
RatioPlot1=1
RatioPlot1YMax=299.9
RatioPlot1YMin=-99.9
RatioPlot1YSize=4
RatioPlot1Reference=LO
RatioPlot1YLabel=$\delta_{\mathrm{NLO}}[\%]$
LegendXPos=0.75
LegendYPos=0.93
PlotSize=10,6
XLabel=$m_{\text{j}_1\text{j}_2}$ [GeV]
YLabel=d$\sigma$/d$m_{\text{j}_1\text{j}_2}$ [fb/GeV]
XMax=160.
YMax=3e-1
YMin=1e-4
DrawOnly=NLO LO  LO_EW LO_QCD LO_INT 
RatioPlot1Mode=deltapercent
RatioPlot2Mode=deltapercent
RatioPlot1DrawOnly=LO NLO NLO_alpha6alphas NLO_alpha4alphas3
RatioPlot2DrawOnly=LO NLO_alpha7 NLO_alpha5alphas2 
RatioPlot2=1
RatioPlot2YMax=14.999
RatioPlot2YMin=-9.999
RatioPlot2YSize=4
RatioPlot2Reference=LO
RatioPlot2YLabel=$\delta_{\mathrm{NLO}}[\%]$
Legend1=1
Legend1Only=LO NLO
Legend2=1
Legend2Only=NLO_alpha6alphas NLO_alpha4alphas3
Legend3=1
Legend3Only=NLO_alpha7 NLO_alpha5alphas2 
Legend4=1
Legend4Only=LO_EW LO_QCD LO_INT
Legend1XPos=0.1
Legend1YPos=0.9
Legend2XPos=0.1
Legend2YPos=-0.1
Legend3XPos=0.7
Legend3YPos=-0.77
Legend4XPos=0.7
Legend4YPos=0.9
LegendOnly=LO_EW LO_QCD LO_INT LO NLO NLO_alpha4alphas3 NLO_alpha5alphas2 NLO_alpha6alphas NLO_alpha7
# END PLOT

# BEGIN HISTO1D /LO_EW
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 0, dn: 0}}, 2: {"": {up: 0, dn: 0}}, 3: {"": {up: 0, dn: 0}}, 4: {"": {up: 3.905777559392858e-07, dn: 3.905777559392858e-07}}, 5: {"": {up: 1.514999661371269e-06, dn: 1.514999661371269e-06}}, 6: {"": {up: 2.387234694557163e-06, dn: 2.387234694557163e-06}}, 7: {"": {up: 4.36544076319125e-06, dn: 4.36544076319125e-06}}, 8: {"": {up: 5.024288977666823e-06, dn: 5.024288977666823e-06}}, 9: {"": {up: 6.67649986235071e-06, dn: 6.67649986235071e-06}}, 10: {"": {up: 5.414461204200819e-06, dn: 5.414461204200819e-06}}, 11: {"": {up: 7.048670230710004e-06, dn: 7.048670230710004e-06}}, 12: {"": {up: 8.084285177551964e-06, dn: 8.084285177551964e-06}}, 13: {"": {up: 6.697113362497822e-06, dn: 6.697113362497822e-06}}, 14: {"": {up: 8.33088760352288e-06, dn: 8.33088760352288e-06}}, 15: {"": {up: 7.230085134429265e-06, dn: 7.230085134429265e-06}}, 16: {"": {up: 8.581297793130048e-06, dn: 8.581297793130048e-06}}, 17: {"": {up: 7.657215863880569e-06, dn: 7.657215863880569e-06}}, 18: {"": {up: 8.786953208895032e-06, dn: 8.786953208895032e-06}}, 19: {"": {up: 8.317444335462287e-06, dn: 8.317444335462287e-06}}, 20: {"": {up: 8.651822661729675e-06, dn: 8.651822661729675e-06}}, 21: {"": {up: 1.005909281516039e-05, dn: 1.005909281516039e-05}}, 22: {"": {up: 7.601301930042735e-06, dn: 7.601301930042735e-06}}, 23: {"": {up: 5.6462632753659e-06, dn: 5.6462632753659e-06}}, 24: {"": {up: 4.689049720769769e-06, dn: 4.689049720769769e-06}}, 25: {"": {up: 4.221991664950285e-06, dn: 4.221991664950285e-06}}, 26: {"": {up: 3.920450588963208e-06, dn: 3.920450588963208e-06}}, 27: {"": {up: 3.790919379007299e-06, dn: 3.790919379007299e-06}}, 28: {"": {up: 3.473057104580628e-06, dn: 3.473057104580628e-06}}, 29: {"": {up: 3.286357884891313e-06, dn: 3.286357884891313e-06}}, 30: {"": {up: 3.152441960822027e-06, dn: 3.152441960822027e-06}}, 31: {"": {up: 3.192326367221875e-06, dn: 3.192326367221875e-06}}, 32: {"": {up: 3.487247291538343e-06, dn: 3.487247291538343e-06}}, 33: {"": {up: 2.972127450004744e-06, dn: 2.972127450004744e-06}}, 34: {"": {up: 3.095480975927784e-06, dn: 3.095480975927784e-06}}, 35: {"": {up: 3.233496090723802e-06, dn: 3.233496090723802e-06}}, 36: {"": {up: 3.639883280102091e-06, dn: 3.639883280102091e-06}}, 37: {"": {up: 4.532465474306806e-06, dn: 4.532465474306806e-06}}, 38: {"": {up: 6.65912822509389e-06, dn: 6.65912822509389e-06}}, 39: {"": {up: 1.343596046933415e-05, dn: 1.343596046933415e-05}}, 40: {"": {up: 1.684178655670495e-05, dn: 1.684178655670495e-05}}, 41: {"": {up: 7.787299703102813e-06, dn: 7.787299703102813e-06}}, 42: {"": {up: 4.603079828800586e-06, dn: 4.603079828800586e-06}}, 43: {"": {up: 3.354326414264342e-06, dn: 3.354326414264342e-06}}, 44: {"": {up: 2.701139172332963e-06, dn: 2.701139172332963e-06}}, 45: {"": {up: 2.319951766543549e-06, dn: 2.319951766543549e-06}}, 46: {"": {up: 2.070901628830754e-06, dn: 2.070901628830754e-06}}, 47: {"": {up: 1.906338079916286e-06, dn: 1.906338079916286e-06}}, 48: {"": {up: 1.809863112007039e-06, dn: 1.809863112007039e-06}}, 49: {"": {up: 1.702099495525206e-06, dn: 1.702099495525206e-06}}, 50: {"": {up: 1.649758684844475e-06, dn: 1.649758684844475e-06}}, 51: {"": {up: 1.617558010527369e-06, dn: 1.617558010527369e-06}}, 52: {"": {up: 1.56995673018901e-06, dn: 1.56995673018901e-06}}, 53: {"": {up: 1.541005500607582e-06, dn: 1.541005500607582e-06}}, 54: {"": {up: 1.507540732732385e-06, dn: 1.507540732732385e-06}}, 55: {"": {up: 1.562631975432047e-06, dn: 1.562631975432047e-06}}, 56: {"": {up: 1.524463333554192e-06, dn: 1.524463333554192e-06}}, 57: {"": {up: 1.535406594346295e-06, dn: 1.535406594346295e-06}}, 58: {"": {up: 1.53229465612434e-06, dn: 1.53229465612434e-06}}, 59: {"": {up: 1.53233836032496e-06, dn: 1.53233836032496e-06}}, 60: {"": {up: 1.546258505220274e-06, dn: 1.546258505220274e-06}}, 61: {"": {up: 1.549676936575526e-06, dn: 1.549676936575526e-06}}, 62: {"": {up: 1.56403112475799e-06, dn: 1.56403112475799e-06}}, 63: {"": {up: 1.555922537581473e-06, dn: 1.555922537581473e-06}}, 64: {"": {up: 1.587261764371715e-06, dn: 1.587261764371715e-06}}, 65: {"": {up: 1.585952391694398e-06, dn: 1.585952391694398e-06}}, 66: {"": {up: 1.605366568444101e-06, dn: 1.605366568444101e-06}}, 67: {"": {up: 1.61404106684227e-06, dn: 1.61404106684227e-06}}, 68: {"": {up: 1.627385823760212e-06, dn: 1.627385823760212e-06}}, 69: {"": {up: 1.633613638278527e-06, dn: 1.633613638278527e-06}}, 70: {"": {up: 1.662459154093476e-06, dn: 1.662459154093476e-06}}, 71: {"": {up: 1.650156836230262e-06, dn: 1.650156836230262e-06}}, 72: {"": {up: 1.661859984186991e-06, dn: 1.661859984186991e-06}}, 73: {"": {up: 1.708659862206195e-06, dn: 1.708659862206195e-06}}, 74: {"": {up: 1.721019195596035e-06, dn: 1.721019195596035e-06}}, 75: {"": {up: 1.710407426747555e-06, dn: 1.710407426747555e-06}}, 76: {"": {up: 1.730359143804063e-06, dn: 1.730359143804063e-06}}, 77: {"": {up: 1.772058590667509e-06, dn: 1.772058590667509e-06}}, 78: {"": {up: 1.776143254960521e-06, dn: 1.776143254960521e-06}}, 79: {"": {up: 1.766124749870715e-06, dn: 1.766124749870715e-06}}, 80: {"": {up: 0, dn: 0}}, 81: {"": {up: 0, dn: 0}}, 82: {"": {up: 0, dn: 0}}, 83: {"": {up: 0, dn: 0}}, 84: {"": {up: 0, dn: 0}}, 85: {"": {up: 0, dn: 0}}, 86: {"": {up: 0, dn: 0}}, 87: {"": {up: 0, dn: 0}}, 88: {"": {up: 0, dn: 0}}, 89: {"": {up: 0, dn: 0}}, 90: {"": {up: 0, dn: 0}}, 91: {"": {up: 0, dn: 0}}, 92: {"": {up: 0, dn: 0}}, 93: {"": {up: 0, dn: 0}}, 94: {"": {up: 0, dn: 0}}, 95: {"": {up: 0, dn: 0}}, 96: {"": {up: 0, dn: 0}}, 97: {"": {up: 0, dn: 0}}, 98: {"": {up: 0, dn: 0}}, 99: {"": {up: 0, dn: 0}}, 100: {"": {up: 0, dn: 0}}, 101: {"": {up: 0, dn: 0}}, 102: {"": {up: 0, dn: 0}}, 103: {"": {up: 0, dn: 0}}, 104: {"": {up: 0, dn: 0}}, 105: {"": {up: 0, dn: 0}}, 106: {"": {up: 0, dn: 0}}, 107: {"": {up: 0, dn: 0}}, 108: {"": {up: 0, dn: 0}}, 109: {"": {up: 0, dn: 0}}, 110: {"": {up: 0, dn: 0}}, 111: {"": {up: 0, dn: 0}}, 112: {"": {up: 0, dn: 0}}, 113: {"": {up: 0, dn: 0}}, 114: {"": {up: 0, dn: 0}}, 115: {"": {up: 0, dn: 0}}, 116: {"": {up: 0, dn: 0}}, 117: {"": {up: 0, dn: 0}}, 118: {"": {up: 0, dn: 0}}, 119: {"": {up: 0, dn: 0}}, 120: {"": {up: 0, dn: 0}}, 121: {"": {up: 0, dn: 0}}, 122: {"": {up: 0, dn: 0}}, 123: {"": {up: 0, dn: 0}}, 124: {"": {up: 0, dn: 0}}, 125: {"": {up: 0, dn: 0}}, 126: {"": {up: 0, dn: 0}}, 127: {"": {up: 0, dn: 0}}, 128: {"": {up: 0, dn: 0}}, 129: {"": {up: 0, dn: 0}}, 130: {"": {up: 0, dn: 0}}, 131: {"": {up: 0, dn: 0}}, 132: {"": {up: 0, dn: 0}}, 133: {"": {up: 0, dn: 0}}, 134: {"": {up: 0, dn: 0}}, 135: {"": {up: 0, dn: 0}}, 136: {"": {up: 0, dn: 0}}, 137: {"": {up: 0, dn: 0}}, 138: {"": {up: 0, dn: 0}}, 139: {"": {up: 0, dn: 0}}, 140: {"": {up: 0, dn: 0}}, 141: {"": {up: 0, dn: 0}}, 142: {"": {up: 0, dn: 0}}, 143: {"": {up: 0, dn: 0}}, 144: {"": {up: 0, dn: 0}}, 145: {"": {up: 0, dn: 0}}, 146: {"": {up: 0, dn: 0}}, 147: {"": {up: 0, dn: 0}}, 148: {"": {up: 0, dn: 0}}, 149: {"": {up: 0, dn: 0}}, 150: {"": {up: 0, dn: 0}}, 151: {"": {up: 0, dn: 0}}, 152: {"": {up: 0, dn: 0}}, 153: {"": {up: 0, dn: 0}}, 154: {"": {up: 0, dn: 0}}, 155: {"": {up: 0, dn: 0}}, 156: {"": {up: 0, dn: 0}}, 157: {"": {up: 0, dn: 0}}, 158: {"": {up: 0, dn: 0}}, 159: {"": {up: 0, dn: 0}}, 160: {"": {up: 0, dn: 0}}, 161: {"": {up: 0, dn: 0}}, 162: {"": {up: 0, dn: 0}}, 163: {"": {up: 0, dn: 0}}, 164: {"": {up: 0, dn: 0}}, 165: {"": {up: 0, dn: 0}}, 166: {"": {up: 0, dn: 0}}, 167: {"": {up: 0, dn: 0}}, 168: {"": {up: 0, dn: 0}}, 169: {"": {up: 0, dn: 0}}, 170: {"": {up: 0, dn: 0}}, 171: {"": {up: 0, dn: 0}}, 172: {"": {up: 0, dn: 0}}, 173: {"": {up: 0, dn: 0}}, 174: {"": {up: 0, dn: 0}}, 175: {"": {up: 0, dn: 0}}, 176: {"": {up: 0, dn: 0}}, 177: {"": {up: 0, dn: 0}}, 178: {"": {up: 0, dn: 0}}, 179: {"": {up: 0, dn: 0}}, 180: {"": {up: 0, dn: 0}}, 181: {"": {up: 0, dn: 0}}, 182: {"": {up: 0, dn: 0}}, 183: {"": {up: 0, dn: 0}}, 184: {"": {up: 0, dn: 0}}, 185: {"": {up: 0, dn: 0}}, 186: {"": {up: 0, dn: 0}}, 187: {"": {up: 0, dn: 0}}, 188: {"": {up: 0, dn: 0}}, 189: {"": {up: 0, dn: 0}}, 190: {"": {up: 0, dn: 0}}, 191: {"": {up: 0, dn: 0}}, 192: {"": {up: 0, dn: 0}}, 193: {"": {up: 0, dn: 0}}, 194: {"": {up: 0, dn: 0}}, 195: {"": {up: 0, dn: 0}}, 196: {"": {up: 0, dn: 0}}, 197: {"": {up: 0, dn: 0}}, 198: {"": {up: 0, dn: 0}}, 199: {"": {up: 0, dn: 0}}, 200: {"": {up: 0, dn: 0}}, 201: {"": {up: 0, dn: 0}}, 202: {"": {up: 0, dn: 0}}, 203: {"": {up: 0, dn: 0}}, 204: {"": {up: 0, dn: 0}}, 205: {"": {up: 0, dn: 0}}, 206: {"": {up: 0, dn: 0}}, 207: {"": {up: 0, dn: 0}}, 208: {"": {up: 0, dn: 0}}, 209: {"": {up: 0, dn: 0}}, 210: {"": {up: 0, dn: 0}}, 211: {"": {up: 0, dn: 0}}, 212: {"": {up: 0, dn: 0}}, 213: {"": {up: 0, dn: 0}}, 214: {"": {up: 0, dn: 0}}, 215: {"": {up: 0, dn: 0}}, 216: {"": {up: 0, dn: 0}}, 217: {"": {up: 0, dn: 0}}, 218: {"": {up: 0, dn: 0}}, 219: {"": {up: 0, dn: 0}}, 220: {"": {up: 0, dn: 0}}, 221: {"": {up: 0, dn: 0}}, 222: {"": {up: 0, dn: 0}}, 223: {"": {up: 0, dn: 0}}, 224: {"": {up: 0, dn: 0}}, 225: {"": {up: 0, dn: 0}}, 226: {"": {up: 0, dn: 0}}, 227: {"": {up: 0, dn: 0}}, 228: {"": {up: 0, dn: 0}}, 229: {"": {up: 0, dn: 0}}, 230: {"": {up: 0, dn: 0}}, 231: {"": {up: 0, dn: 0}}, 232: {"": {up: 0, dn: 0}}, 233: {"": {up: 0, dn: 0}}, 234: {"": {up: 0, dn: 0}}, 235: {"": {up: 0, dn: 0}}, 236: {"": {up: 0, dn: 0}}, 237: {"": {up: 0, dn: 0}}, 238: {"": {up: 0, dn: 0}}, 239: {"": {up: 0, dn: 0}}, 240: {"": {up: 0, dn: 0}}, 241: {"": {up: 0, dn: 0}}, 242: {"": {up: 0, dn: 0}}, 243: {"": {up: 0, dn: 0}}, 244: {"": {up: 0, dn: 0}}, 245: {"": {up: 0, dn: 0}}, 246: {"": {up: 0, dn: 0}}, 247: {"": {up: 0, dn: 0}}, 248: {"": {up: 0, dn: 0}}, 249: {"": {up: 0, dn: 0}}, 250: {"": {up: 0, dn: 0}}, 251: {"": {up: 0, dn: 0}}, 252: {"": {up: 0, dn: 0}}, 253: {"": {up: 0, dn: 0}}, 254: {"": {up: 0, dn: 0}}, 255: {"": {up: 0, dn: 0}}, 256: {"": {up: 0, dn: 0}}, 257: {"": {up: 0, dn: 0}}, 258: {"": {up: 0, dn: 0}}, 259: {"": {up: 0, dn: 0}}, 260: {"": {up: 0, dn: 0}}, 261: {"": {up: 0, dn: 0}}, 262: {"": {up: 0, dn: 0}}, 263: {"": {up: 0, dn: 0}}, 264: {"": {up: 0, dn: 0}}, 265: {"": {up: 0, dn: 0}}, 266: {"": {up: 0, dn: 0}}, 267: {"": {up: 0, dn: 0}}, 268: {"": {up: 0, dn: 0}}, 269: {"": {up: 0, dn: 0}}, 270: {"": {up: 0, dn: 0}}, 271: {"": {up: 0, dn: 0}}, 272: {"": {up: 0, dn: 0}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 0, dn: 0}}, 276: {"": {up: 0, dn: 0}}, 277: {"": {up: 0, dn: 0}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 0, dn: 0}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 0, dn: 0}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 0, dn: 0}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 0, dn: 0}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}, 650: {"": {up: 0, dn: 0}}, 651: {"": {up: 0, dn: 0}}, 652: {"": {up: 0, dn: 0}}, 653: {"": {up: 0, dn: 0}}, 654: {"": {up: 0, dn: 0}}, 655: {"": {up: 0, dn: 0}}, 656: {"": {up: 0, dn: 0}}, 657: {"": {up: 0, dn: 0}}, 658: {"": {up: 0, dn: 0}}, 659: {"": {up: 0, dn: 0}}, 660: {"": {up: 0, dn: 0}}, 661: {"": {up: 0, dn: 0}}, 662: {"": {up: 0, dn: 0}}, 663: {"": {up: 0, dn: 0}}, 664: {"": {up: 0, dn: 0}}, 665: {"": {up: 0, dn: 0}}, 666: {"": {up: 0, dn: 0}}, 667: {"": {up: 0, dn: 0}}, 668: {"": {up: 0, dn: 0}}, 669: {"": {up: 0, dn: 0}}, 670: {"": {up: 0, dn: 0}}, 671: {"": {up: 0, dn: 0}}, 672: {"": {up: 0, dn: 0}}, 673: {"": {up: 0, dn: 0}}, 674: {"": {up: 0, dn: 0}}, 675: {"": {up: 0, dn: 0}}, 676: {"": {up: 0, dn: 0}}, 677: {"": {up: 0, dn: 0}}, 678: {"": {up: 0, dn: 0}}, 679: {"": {up: 0, dn: 0}}, 680: {"": {up: 0, dn: 0}}, 681: {"": {up: 0, dn: 0}}, 682: {"": {up: 0, dn: 0}}, 683: {"": {up: 0, dn: 0}}, 684: {"": {up: 0, dn: 0}}, 685: {"": {up: 0, dn: 0}}, 686: {"": {up: 0, dn: 0}}, 687: {"": {up: 0, dn: 0}}, 688: {"": {up: 0, dn: 0}}, 689: {"": {up: 0, dn: 0}}, 690: {"": {up: 0, dn: 0}}, 691: {"": {up: 0, dn: 0}}, 692: {"": {up: 0, dn: 0}}, 693: {"": {up: 0, dn: 0}}, 694: {"": {up: 0, dn: 0}}, 695: {"": {up: 0, dn: 0}}, 696: {"": {up: 0, dn: 0}}, 697: {"": {up: 0, dn: 0}}, 698: {"": {up: 0, dn: 0}}, 699: {"": {up: 0, dn: 0}}, 700: {"": {up: 0, dn: 0}}, 701: {"": {up: 0, dn: 0}}, 702: {"": {up: 0, dn: 0}}, 703: {"": {up: 0, dn: 0}}, 704: {"": {up: 0, dn: 0}}, 705: {"": {up: 0, dn: 0}}, 706: {"": {up: 0, dn: 0}}, 707: {"": {up: 0, dn: 0}}, 708: {"": {up: 0, dn: 0}}, 709: {"": {up: 0, dn: 0}}, 710: {"": {up: 0, dn: 0}}, 711: {"": {up: 0, dn: 0}}, 712: {"": {up: 0, dn: 0}}, 713: {"": {up: 0, dn: 0}}, 714: {"": {up: 0, dn: 0}}, 715: {"": {up: 0, dn: 0}}, 716: {"": {up: 0, dn: 0}}, 717: {"": {up: 0, dn: 0}}, 718: {"": {up: 0, dn: 0}}, 719: {"": {up: 0, dn: 0}}, 720: {"": {up: 0, dn: 0}}, 721: {"": {up: 0, dn: 0}}, 722: {"": {up: 0, dn: 0}}, 723: {"": {up: 0, dn: 0}}, 724: {"": {up: 0, dn: 0}}, 725: {"": {up: 0, dn: 0}}, 726: {"": {up: 0, dn: 0}}, 727: {"": {up: 0, dn: 0}}, 728: {"": {up: 0, dn: 0}}, 729: {"": {up: 0, dn: 0}}, 730: {"": {up: 0, dn: 0}}, 731: {"": {up: 0, dn: 0}}, 732: {"": {up: 0, dn: 0}}, 733: {"": {up: 0, dn: 0}}, 734: {"": {up: 0, dn: 0}}, 735: {"": {up: 0, dn: 0}}, 736: {"": {up: 0, dn: 0}}, 737: {"": {up: 0, dn: 0}}, 738: {"": {up: 0, dn: 0}}, 739: {"": {up: 0, dn: 0}}, 740: {"": {up: 0, dn: 0}}, 741: {"": {up: 0, dn: 0}}, 742: {"": {up: 0, dn: 0}}, 743: {"": {up: 0, dn: 0}}, 744: {"": {up: 0, dn: 0}}, 745: {"": {up: 0, dn: 0}}, 746: {"": {up: 0, dn: 0}}, 747: {"": {up: 0, dn: 0}}, 748: {"": {up: 0, dn: 0}}, 749: {"": {up: 0, dn: 0}}, 750: {"": {up: 0, dn: 0}}, 751: {"": {up: 0, dn: 0}}, 752: {"": {up: 0, dn: 0}}, 753: {"": {up: 0, dn: 0}}, 754: {"": {up: 0, dn: 0}}, 755: {"": {up: 0, dn: 0}}, 756: {"": {up: 0, dn: 0}}, 757: {"": {up: 0, dn: 0}}, 758: {"": {up: 0, dn: 0}}, 759: {"": {up: 0, dn: 0}}, 760: {"": {up: 0, dn: 0}}, 761: {"": {up: 0, dn: 0}}, 762: {"": {up: 0, dn: 0}}, 763: {"": {up: 0, dn: 0}}, 764: {"": {up: 0, dn: 0}}, 765: {"": {up: 0, dn: 0}}, 766: {"": {up: 0, dn: 0}}, 767: {"": {up: 0, dn: 0}}, 768: {"": {up: 0, dn: 0}}, 769: {"": {up: 0, dn: 0}}, 770: {"": {up: 0, dn: 0}}, 771: {"": {up: 0, dn: 0}}, 772: {"": {up: 0, dn: 0}}, 773: {"": {up: 0, dn: 0}}, 774: {"": {up: 0, dn: 0}}, 775: {"": {up: 0, dn: 0}}, 776: {"": {up: 0, dn: 0}}, 777: {"": {up: 0, dn: 0}}, 778: {"": {up: 0, dn: 0}}, 779: {"": {up: 0, dn: 0}}, 780: {"": {up: 0, dn: 0}}, 781: {"": {up: 0, dn: 0}}, 782: {"": {up: 0, dn: 0}}, 783: {"": {up: 0, dn: 0}}, 784: {"": {up: 0, dn: 0}}, 785: {"": {up: 0, dn: 0}}, 786: {"": {up: 0, dn: 0}}, 787: {"": {up: 0, dn: 0}}, 788: {"": {up: 0, dn: 0}}, 789: {"": {up: 0, dn: 0}}, 790: {"": {up: 0, dn: 0}}, 791: {"": {up: 0, dn: 0}}, 792: {"": {up: 0, dn: 0}}, 793: {"": {up: 0, dn: 0}}, 794: {"": {up: 0, dn: 0}}, 795: {"": {up: 0, dn: 0}}, 796: {"": {up: 0, dn: 0}}, 797: {"": {up: 0, dn: 0}}, 798: {"": {up: 0, dn: 0}}, 799: {"": {up: 0, dn: 0}}, 800: {"": {up: 0, dn: 0}}, 801: {"": {up: 0, dn: 0}}, 802: {"": {up: 0, dn: 0}}, 803: {"": {up: 0, dn: 0}}, 804: {"": {up: 0, dn: 0}}, 805: {"": {up: 0, dn: 0}}, 806: {"": {up: 0, dn: 0}}, 807: {"": {up: 0, dn: 0}}, 808: {"": {up: 0, dn: 0}}, 809: {"": {up: 0, dn: 0}}, 810: {"": {up: 0, dn: 0}}, 811: {"": {up: 0, dn: 0}}, 812: {"": {up: 0, dn: 0}}, 813: {"": {up: 0, dn: 0}}, 814: {"": {up: 0, dn: 0}}, 815: {"": {up: 0, dn: 0}}, 816: {"": {up: 0, dn: 0}}, 817: {"": {up: 0, dn: 0}}, 818: {"": {up: 0, dn: 0}}, 819: {"": {up: 0, dn: 0}}, 820: {"": {up: 0, dn: 0}}, 821: {"": {up: 0, dn: 0}}, 822: {"": {up: 0, dn: 0}}, 823: {"": {up: 0, dn: 0}}, 824: {"": {up: 0, dn: 0}}, 825: {"": {up: 0, dn: 0}}, 826: {"": {up: 0, dn: 0}}, 827: {"": {up: 0, dn: 0}}, 828: {"": {up: 0, dn: 0}}, 829: {"": {up: 0, dn: 0}}, 830: {"": {up: 0, dn: 0}}, 831: {"": {up: 0, dn: 0}}, 832: {"": {up: 0, dn: 0}}, 833: {"": {up: 0, dn: 0}}, 834: {"": {up: 0, dn: 0}}, 835: {"": {up: 0, dn: 0}}, 836: {"": {up: 0, dn: 0}}, 837: {"": {up: 0, dn: 0}}, 838: {"": {up: 0, dn: 0}}, 839: {"": {up: 0, dn: 0}}, 840: {"": {up: 0, dn: 0}}, 841: {"": {up: 0, dn: 0}}, 842: {"": {up: 0, dn: 0}}, 843: {"": {up: 0, dn: 0}}, 844: {"": {up: 0, dn: 0}}, 845: {"": {up: 0, dn: 0}}, 846: {"": {up: 0, dn: 0}}, 847: {"": {up: 0, dn: 0}}, 848: {"": {up: 0, dn: 0}}, 849: {"": {up: 0, dn: 0}}, 850: {"": {up: 0, dn: 0}}, 851: {"": {up: 0, dn: 0}}, 852: {"": {up: 0, dn: 0}}, 853: {"": {up: 0, dn: 0}}, 854: {"": {up: 0, dn: 0}}, 855: {"": {up: 0, dn: 0}}, 856: {"": {up: 0, dn: 0}}, 857: {"": {up: 0, dn: 0}}, 858: {"": {up: 0, dn: 0}}, 859: {"": {up: 0, dn: 0}}, 860: {"": {up: 0, dn: 0}}, 861: {"": {up: 0, dn: 0}}, 862: {"": {up: 0, dn: 0}}, 863: {"": {up: 0, dn: 0}}, 864: {"": {up: 0, dn: 0}}, 865: {"": {up: 0, dn: 0}}, 866: {"": {up: 0, dn: 0}}, 867: {"": {up: 0, dn: 0}}, 868: {"": {up: 0, dn: 0}}, 869: {"": {up: 0, dn: 0}}, 870: {"": {up: 0, dn: 0}}, 871: {"": {up: 0, dn: 0}}, 872: {"": {up: 0, dn: 0}}, 873: {"": {up: 0, dn: 0}}, 874: {"": {up: 0, dn: 0}}, 875: {"": {up: 0, dn: 0}}, 876: {"": {up: 0, dn: 0}}, 877: {"": {up: 0, dn: 0}}, 878: {"": {up: 0, dn: 0}}, 879: {"": {up: 0, dn: 0}}, 880: {"": {up: 0, dn: 0}}, 881: {"": {up: 0, dn: 0}}, 882: {"": {up: 0, dn: 0}}, 883: {"": {up: 0, dn: 0}}, 884: {"": {up: 0, dn: 0}}, 885: {"": {up: 0, dn: 0}}, 886: {"": {up: 0, dn: 0}}, 887: {"": {up: 0, dn: 0}}, 888: {"": {up: 0, dn: 0}}, 889: {"": {up: 0, dn: 0}}, 890: {"": {up: 0, dn: 0}}, 891: {"": {up: 0, dn: 0}}, 892: {"": {up: 0, dn: 0}}, 893: {"": {up: 0, dn: 0}}, 894: {"": {up: 0, dn: 0}}, 895: {"": {up: 0, dn: 0}}, 896: {"": {up: 0, dn: 0}}, 897: {"": {up: 0, dn: 0}}, 898: {"": {up: 0, dn: 0}}, 899: {"": {up: 0, dn: 0}}, 900: {"": {up: 0, dn: 0}}, 901: {"": {up: 0, dn: 0}}, 902: {"": {up: 0, dn: 0}}, 903: {"": {up: 0, dn: 0}}, 904: {"": {up: 0, dn: 0}}, 905: {"": {up: 0, dn: 0}}, 906: {"": {up: 0, dn: 0}}, 907: {"": {up: 0, dn: 0}}, 908: {"": {up: 0, dn: 0}}, 909: {"": {up: 0, dn: 0}}, 910: {"": {up: 0, dn: 0}}, 911: {"": {up: 0, dn: 0}}, 912: {"": {up: 0, dn: 0}}, 913: {"": {up: 0, dn: 0}}, 914: {"": {up: 0, dn: 0}}, 915: {"": {up: 0, dn: 0}}, 916: {"": {up: 0, dn: 0}}, 917: {"": {up: 0, dn: 0}}, 918: {"": {up: 0, dn: 0}}, 919: {"": {up: 0, dn: 0}}, 920: {"": {up: 0, dn: 0}}, 921: {"": {up: 0, dn: 0}}, 922: {"": {up: 0, dn: 0}}, 923: {"": {up: 0, dn: 0}}, 924: {"": {up: 0, dn: 0}}, 925: {"": {up: 0, dn: 0}}, 926: {"": {up: 0, dn: 0}}, 927: {"": {up: 0, dn: 0}}, 928: {"": {up: 0, dn: 0}}, 929: {"": {up: 0, dn: 0}}, 930: {"": {up: 0, dn: 0}}, 931: {"": {up: 0, dn: 0}}, 932: {"": {up: 0, dn: 0}}, 933: {"": {up: 0, dn: 0}}, 934: {"": {up: 0, dn: 0}}, 935: {"": {up: 0, dn: 0}}, 936: {"": {up: 0, dn: 0}}, 937: {"": {up: 0, dn: 0}}, 938: {"": {up: 0, dn: 0}}, 939: {"": {up: 0, dn: 0}}, 940: {"": {up: 0, dn: 0}}, 941: {"": {up: 0, dn: 0}}, 942: {"": {up: 0, dn: 0}}, 943: {"": {up: 0, dn: 0}}, 944: {"": {up: 0, dn: 0}}, 945: {"": {up: 0, dn: 0}}, 946: {"": {up: 0, dn: 0}}, 947: {"": {up: 0, dn: 0}}, 948: {"": {up: 0, dn: 0}}, 949: {"": {up: 0, dn: 0}}, 950: {"": {up: 0, dn: 0}}, 951: {"": {up: 0, dn: 0}}, 952: {"": {up: 0, dn: 0}}, 953: {"": {up: 0, dn: 0}}, 954: {"": {up: 0, dn: 0}}, 955: {"": {up: 0, dn: 0}}, 956: {"": {up: 0, dn: 0}}, 957: {"": {up: 0, dn: 0}}, 958: {"": {up: 0, dn: 0}}, 959: {"": {up: 0, dn: 0}}, 960: {"": {up: 0, dn: 0}}, 961: {"": {up: 0, dn: 0}}, 962: {"": {up: 0, dn: 0}}, 963: {"": {up: 0, dn: 0}}, 964: {"": {up: 0, dn: 0}}, 965: {"": {up: 0, dn: 0}}, 966: {"": {up: 0, dn: 0}}, 967: {"": {up: 0, dn: 0}}, 968: {"": {up: 0, dn: 0}}, 969: {"": {up: 0, dn: 0}}, 970: {"": {up: 0, dn: 0}}, 971: {"": {up: 0, dn: 0}}, 972: {"": {up: 0, dn: 0}}, 973: {"": {up: 0, dn: 0}}, 974: {"": {up: 0, dn: 0}}, 975: {"": {up: 0, dn: 0}}, 976: {"": {up: 0, dn: 0}}, 977: {"": {up: 0, dn: 0}}, 978: {"": {up: 0, dn: 0}}, 979: {"": {up: 0, dn: 0}}, 980: {"": {up: 0, dn: 0}}, 981: {"": {up: 0, dn: 0}}, 982: {"": {up: 0, dn: 0}}, 983: {"": {up: 0, dn: 0}}, 984: {"": {up: 0, dn: 0}}, 985: {"": {up: 0, dn: 0}}, 986: {"": {up: 0, dn: 0}}, 987: {"": {up: 0, dn: 0}}, 988: {"": {up: 0, dn: 0}}, 989: {"": {up: 0, dn: 0}}, 990: {"": {up: 0, dn: 0}}, 991: {"": {up: 0, dn: 0}}, 992: {"": {up: 0, dn: 0}}, 993: {"": {up: 0, dn: 0}}, 994: {"": {up: 0, dn: 0}}, 995: {"": {up: 0, dn: 0}}, 996: {"": {up: 0, dn: 0}}, 997: {"": {up: 0, dn: 0}}, 998: {"": {up: 0, dn: 0}}, 999: {"": {up: 0, dn: 0}}}
LineColor=blue
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=LO_EW
Path=LO_EW
Title=LO EW
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	3.980583e-05	3.905778e-07	3.905778e-07
1.000000e+01	1.200000e+01	2.406465e-04	1.515000e-06	1.515000e-06
1.200000e+01	1.400000e+01	5.371095e-04	2.387235e-06	2.387235e-06
1.400000e+01	1.600000e+01	8.610861e-04	4.365441e-06	4.365441e-06
1.600000e+01	1.800000e+01	1.177073e-03	5.024289e-06	5.024289e-06
1.800000e+01	2.000000e+01	1.478060e-03	6.676500e-06	6.676500e-06
2.000000e+01	2.200000e+01	1.770605e-03	5.414461e-06	5.414461e-06
2.200000e+01	2.400000e+01	2.065864e-03	7.048670e-06	7.048670e-06
2.400000e+01	2.600000e+01	2.363961e-03	8.084285e-06	8.084285e-06
2.600000e+01	2.800000e+01	2.664051e-03	6.697113e-06	6.697113e-06
2.800000e+01	3.000000e+01	2.976256e-03	8.330888e-06	8.330888e-06
3.000000e+01	3.200000e+01	3.288735e-03	7.230085e-06	7.230085e-06
3.200000e+01	3.400000e+01	3.640293e-03	8.581298e-06	8.581298e-06
3.400000e+01	3.600000e+01	3.994920e-03	7.657216e-06	7.657216e-06
3.600000e+01	3.800000e+01	4.364840e-03	8.786953e-06	8.786953e-06
3.800000e+01	4.000000e+01	4.671901e-03	8.317444e-06	8.317444e-06
4.000000e+01	4.200000e+01	4.870328e-03	8.651823e-06	8.651823e-06
4.200000e+01	4.400000e+01	4.438878e-03	1.005909e-05	1.005909e-05
4.400000e+01	4.600000e+01	2.733119e-03	7.601302e-06	7.601302e-06
4.600000e+01	4.800000e+01	1.733370e-03	5.646263e-06	5.646263e-06
4.800000e+01	5.000000e+01	1.460775e-03	4.689050e-06	4.689050e-06
5.000000e+01	5.200000e+01	1.365542e-03	4.221992e-06	4.221992e-06
5.200000e+01	5.400000e+01	1.344861e-03	3.920451e-06	3.920451e-06
5.400000e+01	5.600000e+01	1.357585e-03	3.790919e-06	3.790919e-06
5.600000e+01	5.800000e+01	1.397131e-03	3.473057e-06	3.473057e-06
5.800000e+01	6.000000e+01	1.468439e-03	3.286358e-06	3.286358e-06
6.000000e+01	6.200000e+01	1.575688e-03	3.152442e-06	3.152442e-06
6.200000e+01	6.400000e+01	1.730165e-03	3.192326e-06	3.192326e-06
6.400000e+01	6.600000e+01	1.946498e-03	3.487247e-06	3.487247e-06
6.600000e+01	6.800000e+01	2.277891e-03	2.972127e-06	2.972127e-06
6.800000e+01	7.000000e+01	2.791752e-03	3.095481e-06	3.095481e-06
7.000000e+01	7.200000e+01	3.657738e-03	3.233496e-06	3.233496e-06
7.200000e+01	7.400000e+01	5.289859e-03	3.639883e-06	3.639883e-06
7.400000e+01	7.600000e+01	8.987709e-03	4.532465e-06	4.532465e-06
7.600000e+01	7.800000e+01	2.061347e-02	6.659128e-06	6.659128e-06
7.800000e+01	8.000000e+01	8.665228e-02	1.343596e-05	1.343596e-05
8.000000e+01	8.200000e+01	1.348178e-01	1.684179e-05	1.684179e-05
8.200000e+01	8.400000e+01	2.784368e-02	7.787300e-06	7.787300e-06
8.400000e+01	8.600000e+01	9.144472e-03	4.603080e-06	4.603080e-06
8.600000e+01	8.800000e+01	4.505654e-03	3.354326e-06	3.354326e-06
8.800000e+01	9.000000e+01	2.732581e-03	2.701139e-06	2.701139e-06
9.000000e+01	9.200000e+01	1.878332e-03	2.319952e-06	2.319952e-06
9.200000e+01	9.400000e+01	1.406752e-03	2.070902e-06	2.070902e-06
9.400000e+01	9.600000e+01	1.126225e-03	1.906338e-06	1.906338e-06
9.600000e+01	9.800000e+01	9.444186e-04	1.809863e-06	1.809863e-06
9.800000e+01	1.000000e+02	8.130465e-04	1.702099e-06	1.702099e-06
1.000000e+02	1.020000e+02	7.259778e-04	1.649759e-06	1.649759e-06
1.020000e+02	1.040000e+02	6.636074e-04	1.617558e-06	1.617558e-06
1.040000e+02	1.060000e+02	6.129828e-04	1.569957e-06	1.569957e-06
1.060000e+02	1.080000e+02	5.725852e-04	1.541006e-06	1.541006e-06
1.080000e+02	1.100000e+02	5.425738e-04	1.507541e-06	1.507541e-06
1.100000e+02	1.120000e+02	5.205164e-04	1.562632e-06	1.562632e-06
1.120000e+02	1.140000e+02	4.999220e-04	1.524463e-06	1.524463e-06
1.140000e+02	1.160000e+02	4.854187e-04	1.535407e-06	1.535407e-06
1.160000e+02	1.180000e+02	4.691610e-04	1.532295e-06	1.532295e-06
1.180000e+02	1.200000e+02	4.564817e-04	1.532338e-06	1.532338e-06
1.200000e+02	1.220000e+02	4.502348e-04	1.546259e-06	1.546259e-06
1.220000e+02	1.240000e+02	4.388060e-04	1.549677e-06	1.549677e-06
1.240000e+02	1.260000e+02	4.323084e-04	1.564031e-06	1.564031e-06
1.260000e+02	1.280000e+02	4.250840e-04	1.555923e-06	1.555923e-06
1.280000e+02	1.300000e+02	4.240345e-04	1.587262e-06	1.587262e-06
1.300000e+02	1.320000e+02	4.165282e-04	1.585952e-06	1.585952e-06
1.320000e+02	1.340000e+02	4.136980e-04	1.605367e-06	1.605367e-06
1.340000e+02	1.360000e+02	4.110508e-04	1.614041e-06	1.614041e-06
1.360000e+02	1.380000e+02	4.080715e-04	1.627386e-06	1.627386e-06
1.380000e+02	1.400000e+02	4.045925e-04	1.633614e-06	1.633614e-06
1.400000e+02	1.420000e+02	3.995875e-04	1.662459e-06	1.662459e-06
1.420000e+02	1.440000e+02	3.973564e-04	1.650157e-06	1.650157e-06
1.440000e+02	1.460000e+02	3.945233e-04	1.661860e-06	1.661860e-06
1.460000e+02	1.480000e+02	3.969727e-04	1.708660e-06	1.708660e-06
1.480000e+02	1.500000e+02	3.955963e-04	1.721019e-06	1.721019e-06
1.500000e+02	1.520000e+02	3.913162e-04	1.710407e-06	1.710407e-06
1.520000e+02	1.540000e+02	3.907083e-04	1.730359e-06	1.730359e-06
1.540000e+02	1.560000e+02	3.907788e-04	1.772059e-06	1.772059e-06
1.560000e+02	1.580000e+02	3.888268e-04	1.776143e-06	1.776143e-06
1.580000e+02	1.600000e+02	3.845638e-04	1.766125e-06	1.766125e-06
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+02	2.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.020000e+02	2.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+02	2.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.060000e+02	2.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.080000e+02	2.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+02	2.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.120000e+02	2.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.140000e+02	2.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+02	2.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.180000e+02	2.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+02	2.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+02	2.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.240000e+02	2.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.260000e+02	2.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+02	2.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+02	2.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.320000e+02	2.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+02	2.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.360000e+02	2.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.380000e+02	2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	2.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.420000e+02	2.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.440000e+02	2.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+02	2.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.480000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+02	2.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.540000e+02	2.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.560000e+02	2.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+02	2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	2.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.620000e+02	2.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+02	2.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.660000e+02	2.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.720000e+02	2.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.740000e+02	2.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+02	2.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.780000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	2.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+02	2.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.840000e+02	2.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.860000e+02	2.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	2.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.920000e+02	2.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+02	2.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.960000e+02	2.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.980000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+02	3.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+02	3.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.040000e+02	3.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.060000e+02	3.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.080000e+02	3.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+02	3.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.120000e+02	3.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.140000e+02	3.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.160000e+02	3.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.180000e+02	3.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+02	3.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+02	3.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.240000e+02	3.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.260000e+02	3.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.280000e+02	3.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+02	3.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.320000e+02	3.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.340000e+02	3.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+02	3.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.380000e+02	3.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+02	3.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.420000e+02	3.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.440000e+02	3.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.460000e+02	3.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.480000e+02	3.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+02	3.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.520000e+02	3.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.540000e+02	3.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.560000e+02	3.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.580000e+02	3.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+02	3.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.620000e+02	3.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.640000e+02	3.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.660000e+02	3.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.680000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+02	3.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.720000e+02	3.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.740000e+02	3.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.760000e+02	3.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.780000e+02	3.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+02	3.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.820000e+02	3.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.840000e+02	3.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.860000e+02	3.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.880000e+02	3.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+02	3.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.920000e+02	3.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.940000e+02	3.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.960000e+02	3.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+02	4.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+02	4.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.020000e+02	4.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.040000e+02	4.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.060000e+02	4.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.080000e+02	4.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+02	4.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+02	4.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.140000e+02	4.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.160000e+02	4.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.180000e+02	4.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+02	4.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+02	4.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.240000e+02	4.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.260000e+02	4.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.280000e+02	4.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+02	4.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+02	4.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+02	4.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+02	4.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.380000e+02	4.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+02	4.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+02	4.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+02	4.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+02	4.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+02	4.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+02	4.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+02	4.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+02	4.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+02	4.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+02	4.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+02	4.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+02	4.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+02	4.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+02	4.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+02	4.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+02	4.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+02	4.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+02	4.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+02	4.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+02	4.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+02	4.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+02	4.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+02	4.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+02	4.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+02	4.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+02	4.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+02	4.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+02	4.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+02	4.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+02	5.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+02	5.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+02	5.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+02	5.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+02	5.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+02	5.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+02	5.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+02	5.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+02	5.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+02	5.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+02	5.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+02	5.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+02	5.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+02	5.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+02	5.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+02	5.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+02	5.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+02	5.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+02	5.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+02	5.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+02	5.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+02	5.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+02	5.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+02	5.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+02	5.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+02	5.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+02	5.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+02	5.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+02	5.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+02	5.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+02	5.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+02	5.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+02	5.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+02	5.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+02	5.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+02	5.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+02	5.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+02	5.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+02	5.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+02	5.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+02	5.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+02	5.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+02	5.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+02	5.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+02	5.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+02	5.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+02	5.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+02	5.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+02	6.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+02	6.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+02	6.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+02	6.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+02	6.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+02	6.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+02	6.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+02	6.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+02	6.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+02	6.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+02	6.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+02	6.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+02	6.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+02	6.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+02	6.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+02	6.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+02	6.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+02	6.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+02	6.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+02	6.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+02	6.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+02	6.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+02	6.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+02	6.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+02	6.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+02	6.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+02	6.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+02	6.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+02	6.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+02	6.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+02	6.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+02	6.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+02	6.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+02	6.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+02	6.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+02	6.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+02	6.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+02	6.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+02	6.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+02	6.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+02	6.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+02	6.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+02	6.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+02	6.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+02	6.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+02	6.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+02	6.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+02	6.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+02	6.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+02	6.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+02	7.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+02	7.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+02	7.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+02	7.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+02	7.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+02	7.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+02	7.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+02	7.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+02	7.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+02	7.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+02	7.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+02	7.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+02	7.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+02	7.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+02	7.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+02	7.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+02	7.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+02	7.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+02	7.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+02	7.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+02	7.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+02	7.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+02	7.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+02	7.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+02	7.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+02	7.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+02	7.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+02	7.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+02	7.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+02	7.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+02	7.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+02	7.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+02	7.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+02	7.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+02	7.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+02	7.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+02	7.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+02	7.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+02	7.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+02	7.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+02	7.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+02	7.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+02	7.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+02	7.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+02	7.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+02	7.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+02	7.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+02	7.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+02	7.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+02	7.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+02	8.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+02	8.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+02	8.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+02	8.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+02	8.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+02	8.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+02	8.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+02	8.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+02	8.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+02	8.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+02	8.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+02	8.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+02	8.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+02	8.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+02	8.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+02	8.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+02	8.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+02	8.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+02	8.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+02	8.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+02	8.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+02	8.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+02	8.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+02	8.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+02	8.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+02	8.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+02	8.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+02	8.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+02	8.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+02	8.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+02	8.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+02	8.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+02	8.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+02	8.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+02	8.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+02	8.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+02	8.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+02	8.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+02	8.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+02	8.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+02	8.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+02	8.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+02	8.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+02	8.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+02	8.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+02	8.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+02	8.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+02	8.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+02	8.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+02	8.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+02	9.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+02	9.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+02	9.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+02	9.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+02	9.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+02	9.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+02	9.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+02	9.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+02	9.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+02	9.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+02	9.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+02	9.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+02	9.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+02	9.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+02	9.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+02	9.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+02	9.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+02	9.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+02	9.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+02	9.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+02	9.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+02	9.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+02	9.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+02	9.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+02	9.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+02	9.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+02	9.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+02	9.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+02	9.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+02	9.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+02	9.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+02	9.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+02	9.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+02	9.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+02	9.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+02	9.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+02	9.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+02	9.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+02	9.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+02	9.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+02	9.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+02	9.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+02	9.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+02	9.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+02	9.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+02	9.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+02	9.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+02	9.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+02	9.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+02	9.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+03	1.002000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+03	1.004000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+03	1.006000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+03	1.008000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+03	1.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+03	1.012000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+03	1.014000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+03	1.016000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+03	1.018000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+03	1.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+03	1.022000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+03	1.024000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+03	1.026000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+03	1.028000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+03	1.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+03	1.032000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+03	1.034000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+03	1.036000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+03	1.038000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+03	1.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+03	1.042000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+03	1.044000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+03	1.046000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+03	1.048000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+03	1.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+03	1.052000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+03	1.054000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+03	1.056000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+03	1.058000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+03	1.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+03	1.062000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+03	1.064000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+03	1.066000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+03	1.068000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+03	1.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+03	1.072000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+03	1.074000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+03	1.076000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+03	1.078000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+03	1.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+03	1.082000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+03	1.084000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+03	1.086000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+03	1.088000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+03	1.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+03	1.092000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+03	1.094000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+03	1.096000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+03	1.098000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+03	1.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+03	1.102000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+03	1.104000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+03	1.106000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+03	1.108000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+03	1.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+03	1.112000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+03	1.114000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+03	1.116000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+03	1.118000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+03	1.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+03	1.122000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+03	1.124000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+03	1.126000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+03	1.128000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+03	1.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+03	1.132000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+03	1.134000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+03	1.136000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+03	1.138000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+03	1.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+03	1.142000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+03	1.144000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+03	1.146000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+03	1.148000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+03	1.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+03	1.152000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+03	1.154000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+03	1.156000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+03	1.158000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+03	1.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+03	1.162000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+03	1.164000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+03	1.166000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+03	1.168000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+03	1.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+03	1.172000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+03	1.174000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+03	1.176000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+03	1.178000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+03	1.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+03	1.182000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+03	1.184000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+03	1.186000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+03	1.188000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+03	1.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+03	1.192000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+03	1.194000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+03	1.196000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+03	1.198000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+03	1.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+03	1.202000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+03	1.204000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+03	1.206000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+03	1.208000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+03	1.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+03	1.212000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+03	1.214000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+03	1.216000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+03	1.218000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+03	1.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+03	1.222000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+03	1.224000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+03	1.226000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+03	1.228000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+03	1.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+03	1.232000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+03	1.234000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+03	1.236000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+03	1.238000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+03	1.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+03	1.242000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+03	1.244000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+03	1.246000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+03	1.248000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+03	1.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+03	1.252000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+03	1.254000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+03	1.256000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+03	1.258000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+03	1.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+03	1.262000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+03	1.264000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+03	1.266000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+03	1.268000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+03	1.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+03	1.272000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+03	1.274000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+03	1.276000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+03	1.278000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+03	1.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+03	1.282000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+03	1.284000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+03	1.286000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+03	1.288000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+03	1.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+03	1.292000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+03	1.294000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+03	1.296000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+03	1.298000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+03	1.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+03	1.302000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.302000e+03	1.304000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.304000e+03	1.306000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.306000e+03	1.308000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.308000e+03	1.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.310000e+03	1.312000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.312000e+03	1.314000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.314000e+03	1.316000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.316000e+03	1.318000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.318000e+03	1.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.320000e+03	1.322000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.322000e+03	1.324000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.324000e+03	1.326000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.326000e+03	1.328000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.328000e+03	1.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.330000e+03	1.332000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.332000e+03	1.334000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.334000e+03	1.336000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.336000e+03	1.338000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.338000e+03	1.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.340000e+03	1.342000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.342000e+03	1.344000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.344000e+03	1.346000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.346000e+03	1.348000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.348000e+03	1.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.350000e+03	1.352000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.352000e+03	1.354000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.354000e+03	1.356000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.356000e+03	1.358000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.358000e+03	1.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+03	1.362000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.362000e+03	1.364000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.364000e+03	1.366000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.366000e+03	1.368000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.368000e+03	1.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.370000e+03	1.372000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.372000e+03	1.374000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.374000e+03	1.376000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.376000e+03	1.378000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.378000e+03	1.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+03	1.382000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.382000e+03	1.384000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.384000e+03	1.386000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.386000e+03	1.388000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.388000e+03	1.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.390000e+03	1.392000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.392000e+03	1.394000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.394000e+03	1.396000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.396000e+03	1.398000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.398000e+03	1.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+03	1.402000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.402000e+03	1.404000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.404000e+03	1.406000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.406000e+03	1.408000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.408000e+03	1.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.410000e+03	1.412000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.412000e+03	1.414000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.414000e+03	1.416000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.416000e+03	1.418000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.418000e+03	1.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.420000e+03	1.422000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.422000e+03	1.424000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.424000e+03	1.426000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.426000e+03	1.428000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.428000e+03	1.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.430000e+03	1.432000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.432000e+03	1.434000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.434000e+03	1.436000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.436000e+03	1.438000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.438000e+03	1.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+03	1.442000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.442000e+03	1.444000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.444000e+03	1.446000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.446000e+03	1.448000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.448000e+03	1.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.450000e+03	1.452000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.452000e+03	1.454000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.454000e+03	1.456000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.456000e+03	1.458000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.458000e+03	1.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.460000e+03	1.462000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.462000e+03	1.464000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.464000e+03	1.466000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.466000e+03	1.468000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.468000e+03	1.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.470000e+03	1.472000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.472000e+03	1.474000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.474000e+03	1.476000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.476000e+03	1.478000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.478000e+03	1.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.480000e+03	1.482000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.482000e+03	1.484000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.484000e+03	1.486000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.486000e+03	1.488000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.488000e+03	1.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.490000e+03	1.492000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.492000e+03	1.494000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.494000e+03	1.496000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.496000e+03	1.498000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.498000e+03	1.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+03	1.502000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.502000e+03	1.504000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.504000e+03	1.506000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.506000e+03	1.508000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.508000e+03	1.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.510000e+03	1.512000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.512000e+03	1.514000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.514000e+03	1.516000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.516000e+03	1.518000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.518000e+03	1.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+03	1.522000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.522000e+03	1.524000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.524000e+03	1.526000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.526000e+03	1.528000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.528000e+03	1.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.530000e+03	1.532000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.532000e+03	1.534000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.534000e+03	1.536000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.536000e+03	1.538000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.538000e+03	1.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+03	1.542000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.542000e+03	1.544000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.544000e+03	1.546000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.546000e+03	1.548000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.548000e+03	1.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.550000e+03	1.552000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.552000e+03	1.554000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.554000e+03	1.556000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.556000e+03	1.558000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.558000e+03	1.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+03	1.562000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.562000e+03	1.564000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.564000e+03	1.566000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.566000e+03	1.568000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.568000e+03	1.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.570000e+03	1.572000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.572000e+03	1.574000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.574000e+03	1.576000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.576000e+03	1.578000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.578000e+03	1.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e+03	1.582000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.582000e+03	1.584000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.584000e+03	1.586000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.586000e+03	1.588000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.588000e+03	1.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.590000e+03	1.592000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.592000e+03	1.594000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.594000e+03	1.596000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.596000e+03	1.598000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.598000e+03	1.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+03	1.602000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.602000e+03	1.604000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.604000e+03	1.606000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.606000e+03	1.608000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.608000e+03	1.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.610000e+03	1.612000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.612000e+03	1.614000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.614000e+03	1.616000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.616000e+03	1.618000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.618000e+03	1.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+03	1.622000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.622000e+03	1.624000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.624000e+03	1.626000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.626000e+03	1.628000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.628000e+03	1.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.630000e+03	1.632000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.632000e+03	1.634000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.634000e+03	1.636000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.636000e+03	1.638000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.638000e+03	1.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+03	1.642000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.642000e+03	1.644000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.644000e+03	1.646000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.646000e+03	1.648000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.648000e+03	1.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.650000e+03	1.652000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.652000e+03	1.654000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.654000e+03	1.656000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.656000e+03	1.658000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.658000e+03	1.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+03	1.662000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.662000e+03	1.664000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.664000e+03	1.666000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.666000e+03	1.668000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.668000e+03	1.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.670000e+03	1.672000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.672000e+03	1.674000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.674000e+03	1.676000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.676000e+03	1.678000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.678000e+03	1.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+03	1.682000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.682000e+03	1.684000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.684000e+03	1.686000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.686000e+03	1.688000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.688000e+03	1.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.690000e+03	1.692000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.692000e+03	1.694000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.694000e+03	1.696000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.696000e+03	1.698000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.698000e+03	1.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+03	1.702000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.702000e+03	1.704000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.704000e+03	1.706000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.706000e+03	1.708000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.708000e+03	1.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.710000e+03	1.712000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.712000e+03	1.714000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.714000e+03	1.716000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.716000e+03	1.718000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.718000e+03	1.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+03	1.722000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.722000e+03	1.724000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.724000e+03	1.726000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.726000e+03	1.728000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.728000e+03	1.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.730000e+03	1.732000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.732000e+03	1.734000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.734000e+03	1.736000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.736000e+03	1.738000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.738000e+03	1.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+03	1.742000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.742000e+03	1.744000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.744000e+03	1.746000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.746000e+03	1.748000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.748000e+03	1.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.750000e+03	1.752000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.752000e+03	1.754000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.754000e+03	1.756000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.756000e+03	1.758000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.758000e+03	1.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+03	1.762000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.762000e+03	1.764000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.764000e+03	1.766000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.766000e+03	1.768000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.768000e+03	1.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.770000e+03	1.772000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.772000e+03	1.774000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.774000e+03	1.776000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.776000e+03	1.778000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.778000e+03	1.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+03	1.782000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.782000e+03	1.784000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.784000e+03	1.786000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.786000e+03	1.788000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.788000e+03	1.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.790000e+03	1.792000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.792000e+03	1.794000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.794000e+03	1.796000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.796000e+03	1.798000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.798000e+03	1.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+03	1.802000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.802000e+03	1.804000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.804000e+03	1.806000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.806000e+03	1.808000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.808000e+03	1.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.810000e+03	1.812000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.812000e+03	1.814000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.814000e+03	1.816000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.816000e+03	1.818000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.818000e+03	1.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+03	1.822000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.822000e+03	1.824000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.824000e+03	1.826000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.826000e+03	1.828000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.828000e+03	1.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.830000e+03	1.832000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.832000e+03	1.834000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.834000e+03	1.836000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.836000e+03	1.838000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.838000e+03	1.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+03	1.842000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.842000e+03	1.844000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.844000e+03	1.846000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.846000e+03	1.848000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.848000e+03	1.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+03	1.852000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.852000e+03	1.854000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.854000e+03	1.856000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.856000e+03	1.858000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.858000e+03	1.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+03	1.862000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.862000e+03	1.864000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.864000e+03	1.866000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.866000e+03	1.868000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.868000e+03	1.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.870000e+03	1.872000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.872000e+03	1.874000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.874000e+03	1.876000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.876000e+03	1.878000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.878000e+03	1.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+03	1.882000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.882000e+03	1.884000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.884000e+03	1.886000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.886000e+03	1.888000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.888000e+03	1.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.890000e+03	1.892000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.892000e+03	1.894000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.894000e+03	1.896000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.896000e+03	1.898000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.898000e+03	1.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+03	1.902000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.902000e+03	1.904000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.904000e+03	1.906000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.906000e+03	1.908000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.908000e+03	1.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.910000e+03	1.912000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.912000e+03	1.914000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.914000e+03	1.916000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.916000e+03	1.918000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.918000e+03	1.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+03	1.922000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.922000e+03	1.924000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.924000e+03	1.926000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.926000e+03	1.928000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.928000e+03	1.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.930000e+03	1.932000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.932000e+03	1.934000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.934000e+03	1.936000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.936000e+03	1.938000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.938000e+03	1.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+03	1.942000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.942000e+03	1.944000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.944000e+03	1.946000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.946000e+03	1.948000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.948000e+03	1.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.950000e+03	1.952000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.952000e+03	1.954000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.954000e+03	1.956000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.956000e+03	1.958000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.958000e+03	1.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+03	1.962000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.962000e+03	1.964000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.964000e+03	1.966000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.966000e+03	1.968000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.968000e+03	1.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+03	1.972000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.972000e+03	1.974000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.974000e+03	1.976000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.976000e+03	1.978000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.978000e+03	1.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+03	1.982000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.982000e+03	1.984000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.984000e+03	1.986000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.986000e+03	1.988000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.988000e+03	1.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+03	1.992000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.992000e+03	1.994000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.994000e+03	1.996000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.996000e+03	1.998000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.998000e+03	2.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO_QCD
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 0, dn: 0}}, 2: {"": {up: 0, dn: 0}}, 3: {"": {up: 8.920915536531176e-13, dn: 8.920915536531176e-13}}, 4: {"": {up: 9.888903900683236e-08, dn: 9.888903900683236e-08}}, 5: {"": {up: 3.558315885327409e-07, dn: 3.558315885327409e-07}}, 6: {"": {up: 4.916146815758237e-07, dn: 4.916146815758237e-07}}, 7: {"": {up: 6.22582265686923e-07, dn: 6.22582265686923e-07}}, 8: {"": {up: 7.521813809714536e-07, dn: 7.521813809714536e-07}}, 9: {"": {up: 8.067806295739426e-07, dn: 8.067806295739426e-07}}, 10: {"": {up: 8.612146477849523e-07, dn: 8.612146477849523e-07}}, 11: {"": {up: 9.73014101294088e-07, dn: 9.73014101294088e-07}}, 12: {"": {up: 1.03503014990624e-06, dn: 1.03503014990624e-06}}, 13: {"": {up: 1.049643582404729e-06, dn: 1.049643582404729e-06}}, 14: {"": {up: 1.173278115766183e-06, dn: 1.173278115766183e-06}}, 15: {"": {up: 1.191005667448618e-06, dn: 1.191005667448618e-06}}, 16: {"": {up: 1.320611381005487e-06, dn: 1.320611381005487e-06}}, 17: {"": {up: 1.292171759408139e-06, dn: 1.292171759408139e-06}}, 18: {"": {up: 1.416497989716324e-06, dn: 1.416497989716324e-06}}, 19: {"": {up: 1.528841455654419e-06, dn: 1.528841455654419e-06}}, 20: {"": {up: 1.544262813614479e-06, dn: 1.544262813614479e-06}}, 21: {"": {up: 1.639659763430267e-06, dn: 1.639659763430267e-06}}, 22: {"": {up: 2.030769641640435e-06, dn: 2.030769641640435e-06}}, 23: {"": {up: 1.975992137314367e-06, dn: 1.975992137314367e-06}}, 24: {"": {up: 1.971302678360512e-06, dn: 1.971302678360512e-06}}, 25: {"": {up: 1.946645309342685e-06, dn: 1.946645309342685e-06}}, 26: {"": {up: 2.307626140594636e-06, dn: 2.307626140594636e-06}}, 27: {"": {up: 2.253387147953452e-06, dn: 2.253387147953452e-06}}, 28: {"": {up: 2.236118013985585e-06, dn: 2.236118013985585e-06}}, 29: {"": {up: 2.386341941859806e-06, dn: 2.386341941859806e-06}}, 30: {"": {up: 2.296081155962497e-06, dn: 2.296081155962497e-06}}, 31: {"": {up: 2.294652780057829e-06, dn: 2.294652780057829e-06}}, 32: {"": {up: 2.36345616915143e-06, dn: 2.36345616915143e-06}}, 33: {"": {up: 2.307360012319992e-06, dn: 2.307360012319992e-06}}, 34: {"": {up: 2.444030229260981e-06, dn: 2.444030229260981e-06}}, 35: {"": {up: 2.352517062323703e-06, dn: 2.352517062323703e-06}}, 36: {"": {up: 2.326433633959859e-06, dn: 2.326433633959859e-06}}, 37: {"": {up: 2.355439008551156e-06, dn: 2.355439008551156e-06}}, 38: {"": {up: 2.23070186601916e-06, dn: 2.23070186601916e-06}}, 39: {"": {up: 2.347903284039945e-06, dn: 2.347903284039945e-06}}, 40: {"": {up: 2.318270351555349e-06, dn: 2.318270351555349e-06}}, 41: {"": {up: 2.285844194251812e-06, dn: 2.285844194251812e-06}}, 42: {"": {up: 2.239165475220141e-06, dn: 2.239165475220141e-06}}, 43: {"": {up: 2.250588763647622e-06, dn: 2.250588763647622e-06}}, 44: {"": {up: 2.230887918798438e-06, dn: 2.230887918798438e-06}}, 45: {"": {up: 2.233515557986341e-06, dn: 2.233515557986341e-06}}, 46: {"": {up: 2.244824539656823e-06, dn: 2.244824539656823e-06}}, 47: {"": {up: 2.282371529046349e-06, dn: 2.282371529046349e-06}}, 48: {"": {up: 2.355804043013775e-06, dn: 2.355804043013775e-06}}, 49: {"": {up: 2.129507750871162e-06, dn: 2.129507750871162e-06}}, 50: {"": {up: 2.171989253405753e-06, dn: 2.171989253405753e-06}}, 51: {"": {up: 2.193720365388299e-06, dn: 2.193720365388299e-06}}, 52: {"": {up: 2.121235302835239e-06, dn: 2.121235302835239e-06}}, 53: {"": {up: 2.165061215867334e-06, dn: 2.165061215867334e-06}}, 54: {"": {up: 2.126869224829112e-06, dn: 2.126869224829112e-06}}, 55: {"": {up: 2.227791938609435e-06, dn: 2.227791938609435e-06}}, 56: {"": {up: 2.065684602382286e-06, dn: 2.065684602382286e-06}}, 57: {"": {up: 1.983979703209901e-06, dn: 1.983979703209901e-06}}, 58: {"": {up: 2.003590309021076e-06, dn: 2.003590309021076e-06}}, 59: {"": {up: 1.959677680529971e-06, dn: 1.959677680529971e-06}}, 60: {"": {up: 2.035283445397865e-06, dn: 2.035283445397865e-06}}, 61: {"": {up: 2.083180314687377e-06, dn: 2.083180314687377e-06}}, 62: {"": {up: 1.974010189622089e-06, dn: 1.974010189622089e-06}}, 63: {"": {up: 1.900211669239665e-06, dn: 1.900211669239665e-06}}, 64: {"": {up: 2.048009517110275e-06, dn: 2.048009517110275e-06}}, 65: {"": {up: 1.912050422092215e-06, dn: 1.912050422092215e-06}}, 66: {"": {up: 1.968183888188665e-06, dn: 1.968183888188665e-06}}, 67: {"": {up: 1.910373844642819e-06, dn: 1.910373844642819e-06}}, 68: {"": {up: 1.882448595168773e-06, dn: 1.882448595168773e-06}}, 69: {"": {up: 1.838240867271954e-06, dn: 1.838240867271954e-06}}, 70: {"": {up: 1.865738160158948e-06, dn: 1.865738160158948e-06}}, 71: {"": {up: 1.903391307039619e-06, dn: 1.903391307039619e-06}}, 72: {"": {up: 1.935034720735033e-06, dn: 1.935034720735033e-06}}, 73: {"": {up: 1.824439882066222e-06, dn: 1.824439882066222e-06}}, 74: {"": {up: 1.809450643436846e-06, dn: 1.809450643436846e-06}}, 75: {"": {up: 1.766781199667411e-06, dn: 1.766781199667411e-06}}, 76: {"": {up: 1.777652077510563e-06, dn: 1.777652077510563e-06}}, 77: {"": {up: 1.753454520346761e-06, dn: 1.753454520346761e-06}}, 78: {"": {up: 1.763309774372366e-06, dn: 1.763309774372366e-06}}, 79: {"": {up: 1.727722950222568e-06, dn: 1.727722950222568e-06}}, 80: {"": {up: 0, dn: 0}}, 81: {"": {up: 0, dn: 0}}, 82: {"": {up: 0, dn: 0}}, 83: {"": {up: 0, dn: 0}}, 84: {"": {up: 0, dn: 0}}, 85: {"": {up: 0, dn: 0}}, 86: {"": {up: 0, dn: 0}}, 87: {"": {up: 0, dn: 0}}, 88: {"": {up: 0, dn: 0}}, 89: {"": {up: 0, dn: 0}}, 90: {"": {up: 0, dn: 0}}, 91: {"": {up: 0, dn: 0}}, 92: {"": {up: 0, dn: 0}}, 93: {"": {up: 0, dn: 0}}, 94: {"": {up: 0, dn: 0}}, 95: {"": {up: 0, dn: 0}}, 96: {"": {up: 0, dn: 0}}, 97: {"": {up: 0, dn: 0}}, 98: {"": {up: 0, dn: 0}}, 99: {"": {up: 0, dn: 0}}, 100: {"": {up: 0, dn: 0}}, 101: {"": {up: 0, dn: 0}}, 102: {"": {up: 0, dn: 0}}, 103: {"": {up: 0, dn: 0}}, 104: {"": {up: 0, dn: 0}}, 105: {"": {up: 0, dn: 0}}, 106: {"": {up: 0, dn: 0}}, 107: {"": {up: 0, dn: 0}}, 108: {"": {up: 0, dn: 0}}, 109: {"": {up: 0, dn: 0}}, 110: {"": {up: 0, dn: 0}}, 111: {"": {up: 0, dn: 0}}, 112: {"": {up: 0, dn: 0}}, 113: {"": {up: 0, dn: 0}}, 114: {"": {up: 0, dn: 0}}, 115: {"": {up: 0, dn: 0}}, 116: {"": {up: 0, dn: 0}}, 117: {"": {up: 0, dn: 0}}, 118: {"": {up: 0, dn: 0}}, 119: {"": {up: 0, dn: 0}}, 120: {"": {up: 0, dn: 0}}, 121: {"": {up: 0, dn: 0}}, 122: {"": {up: 0, dn: 0}}, 123: {"": {up: 0, dn: 0}}, 124: {"": {up: 0, dn: 0}}, 125: {"": {up: 0, dn: 0}}, 126: {"": {up: 0, dn: 0}}, 127: {"": {up: 0, dn: 0}}, 128: {"": {up: 0, dn: 0}}, 129: {"": {up: 0, dn: 0}}, 130: {"": {up: 0, dn: 0}}, 131: {"": {up: 0, dn: 0}}, 132: {"": {up: 0, dn: 0}}, 133: {"": {up: 0, dn: 0}}, 134: {"": {up: 0, dn: 0}}, 135: {"": {up: 0, dn: 0}}, 136: {"": {up: 0, dn: 0}}, 137: {"": {up: 0, dn: 0}}, 138: {"": {up: 0, dn: 0}}, 139: {"": {up: 0, dn: 0}}, 140: {"": {up: 0, dn: 0}}, 141: {"": {up: 0, dn: 0}}, 142: {"": {up: 0, dn: 0}}, 143: {"": {up: 0, dn: 0}}, 144: {"": {up: 0, dn: 0}}, 145: {"": {up: 0, dn: 0}}, 146: {"": {up: 0, dn: 0}}, 147: {"": {up: 0, dn: 0}}, 148: {"": {up: 0, dn: 0}}, 149: {"": {up: 0, dn: 0}}, 150: {"": {up: 0, dn: 0}}, 151: {"": {up: 0, dn: 0}}, 152: {"": {up: 0, dn: 0}}, 153: {"": {up: 0, dn: 0}}, 154: {"": {up: 0, dn: 0}}, 155: {"": {up: 0, dn: 0}}, 156: {"": {up: 0, dn: 0}}, 157: {"": {up: 0, dn: 0}}, 158: {"": {up: 0, dn: 0}}, 159: {"": {up: 0, dn: 0}}, 160: {"": {up: 0, dn: 0}}, 161: {"": {up: 0, dn: 0}}, 162: {"": {up: 0, dn: 0}}, 163: {"": {up: 0, dn: 0}}, 164: {"": {up: 0, dn: 0}}, 165: {"": {up: 0, dn: 0}}, 166: {"": {up: 0, dn: 0}}, 167: {"": {up: 0, dn: 0}}, 168: {"": {up: 0, dn: 0}}, 169: {"": {up: 0, dn: 0}}, 170: {"": {up: 0, dn: 0}}, 171: {"": {up: 0, dn: 0}}, 172: {"": {up: 0, dn: 0}}, 173: {"": {up: 0, dn: 0}}, 174: {"": {up: 0, dn: 0}}, 175: {"": {up: 0, dn: 0}}, 176: {"": {up: 0, dn: 0}}, 177: {"": {up: 0, dn: 0}}, 178: {"": {up: 0, dn: 0}}, 179: {"": {up: 0, dn: 0}}, 180: {"": {up: 0, dn: 0}}, 181: {"": {up: 0, dn: 0}}, 182: {"": {up: 0, dn: 0}}, 183: {"": {up: 0, dn: 0}}, 184: {"": {up: 0, dn: 0}}, 185: {"": {up: 0, dn: 0}}, 186: {"": {up: 0, dn: 0}}, 187: {"": {up: 0, dn: 0}}, 188: {"": {up: 0, dn: 0}}, 189: {"": {up: 0, dn: 0}}, 190: {"": {up: 0, dn: 0}}, 191: {"": {up: 0, dn: 0}}, 192: {"": {up: 0, dn: 0}}, 193: {"": {up: 0, dn: 0}}, 194: {"": {up: 0, dn: 0}}, 195: {"": {up: 0, dn: 0}}, 196: {"": {up: 0, dn: 0}}, 197: {"": {up: 0, dn: 0}}, 198: {"": {up: 0, dn: 0}}, 199: {"": {up: 0, dn: 0}}, 200: {"": {up: 0, dn: 0}}, 201: {"": {up: 0, dn: 0}}, 202: {"": {up: 0, dn: 0}}, 203: {"": {up: 0, dn: 0}}, 204: {"": {up: 0, dn: 0}}, 205: {"": {up: 0, dn: 0}}, 206: {"": {up: 0, dn: 0}}, 207: {"": {up: 0, dn: 0}}, 208: {"": {up: 0, dn: 0}}, 209: {"": {up: 0, dn: 0}}, 210: {"": {up: 0, dn: 0}}, 211: {"": {up: 0, dn: 0}}, 212: {"": {up: 0, dn: 0}}, 213: {"": {up: 0, dn: 0}}, 214: {"": {up: 0, dn: 0}}, 215: {"": {up: 0, dn: 0}}, 216: {"": {up: 0, dn: 0}}, 217: {"": {up: 0, dn: 0}}, 218: {"": {up: 0, dn: 0}}, 219: {"": {up: 0, dn: 0}}, 220: {"": {up: 0, dn: 0}}, 221: {"": {up: 0, dn: 0}}, 222: {"": {up: 0, dn: 0}}, 223: {"": {up: 0, dn: 0}}, 224: {"": {up: 0, dn: 0}}, 225: {"": {up: 0, dn: 0}}, 226: {"": {up: 0, dn: 0}}, 227: {"": {up: 0, dn: 0}}, 228: {"": {up: 0, dn: 0}}, 229: {"": {up: 0, dn: 0}}, 230: {"": {up: 0, dn: 0}}, 231: {"": {up: 0, dn: 0}}, 232: {"": {up: 0, dn: 0}}, 233: {"": {up: 0, dn: 0}}, 234: {"": {up: 0, dn: 0}}, 235: {"": {up: 0, dn: 0}}, 236: {"": {up: 0, dn: 0}}, 237: {"": {up: 0, dn: 0}}, 238: {"": {up: 0, dn: 0}}, 239: {"": {up: 0, dn: 0}}, 240: {"": {up: 0, dn: 0}}, 241: {"": {up: 0, dn: 0}}, 242: {"": {up: 0, dn: 0}}, 243: {"": {up: 0, dn: 0}}, 244: {"": {up: 0, dn: 0}}, 245: {"": {up: 0, dn: 0}}, 246: {"": {up: 0, dn: 0}}, 247: {"": {up: 0, dn: 0}}, 248: {"": {up: 0, dn: 0}}, 249: {"": {up: 0, dn: 0}}, 250: {"": {up: 0, dn: 0}}, 251: {"": {up: 0, dn: 0}}, 252: {"": {up: 0, dn: 0}}, 253: {"": {up: 0, dn: 0}}, 254: {"": {up: 0, dn: 0}}, 255: {"": {up: 0, dn: 0}}, 256: {"": {up: 0, dn: 0}}, 257: {"": {up: 0, dn: 0}}, 258: {"": {up: 0, dn: 0}}, 259: {"": {up: 0, dn: 0}}, 260: {"": {up: 0, dn: 0}}, 261: {"": {up: 0, dn: 0}}, 262: {"": {up: 0, dn: 0}}, 263: {"": {up: 0, dn: 0}}, 264: {"": {up: 0, dn: 0}}, 265: {"": {up: 0, dn: 0}}, 266: {"": {up: 0, dn: 0}}, 267: {"": {up: 0, dn: 0}}, 268: {"": {up: 0, dn: 0}}, 269: {"": {up: 0, dn: 0}}, 270: {"": {up: 0, dn: 0}}, 271: {"": {up: 0, dn: 0}}, 272: {"": {up: 0, dn: 0}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 0, dn: 0}}, 276: {"": {up: 0, dn: 0}}, 277: {"": {up: 0, dn: 0}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 0, dn: 0}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 0, dn: 0}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 0, dn: 0}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 0, dn: 0}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}, 650: {"": {up: 0, dn: 0}}, 651: {"": {up: 0, dn: 0}}, 652: {"": {up: 0, dn: 0}}, 653: {"": {up: 0, dn: 0}}, 654: {"": {up: 0, dn: 0}}, 655: {"": {up: 0, dn: 0}}, 656: {"": {up: 0, dn: 0}}, 657: {"": {up: 0, dn: 0}}, 658: {"": {up: 0, dn: 0}}, 659: {"": {up: 0, dn: 0}}, 660: {"": {up: 0, dn: 0}}, 661: {"": {up: 0, dn: 0}}, 662: {"": {up: 0, dn: 0}}, 663: {"": {up: 0, dn: 0}}, 664: {"": {up: 0, dn: 0}}, 665: {"": {up: 0, dn: 0}}, 666: {"": {up: 0, dn: 0}}, 667: {"": {up: 0, dn: 0}}, 668: {"": {up: 0, dn: 0}}, 669: {"": {up: 0, dn: 0}}, 670: {"": {up: 0, dn: 0}}, 671: {"": {up: 0, dn: 0}}, 672: {"": {up: 0, dn: 0}}, 673: {"": {up: 0, dn: 0}}, 674: {"": {up: 0, dn: 0}}, 675: {"": {up: 0, dn: 0}}, 676: {"": {up: 0, dn: 0}}, 677: {"": {up: 0, dn: 0}}, 678: {"": {up: 0, dn: 0}}, 679: {"": {up: 0, dn: 0}}, 680: {"": {up: 0, dn: 0}}, 681: {"": {up: 0, dn: 0}}, 682: {"": {up: 0, dn: 0}}, 683: {"": {up: 0, dn: 0}}, 684: {"": {up: 0, dn: 0}}, 685: {"": {up: 0, dn: 0}}, 686: {"": {up: 0, dn: 0}}, 687: {"": {up: 0, dn: 0}}, 688: {"": {up: 0, dn: 0}}, 689: {"": {up: 0, dn: 0}}, 690: {"": {up: 0, dn: 0}}, 691: {"": {up: 0, dn: 0}}, 692: {"": {up: 0, dn: 0}}, 693: {"": {up: 0, dn: 0}}, 694: {"": {up: 0, dn: 0}}, 695: {"": {up: 0, dn: 0}}, 696: {"": {up: 0, dn: 0}}, 697: {"": {up: 0, dn: 0}}, 698: {"": {up: 0, dn: 0}}, 699: {"": {up: 0, dn: 0}}, 700: {"": {up: 0, dn: 0}}, 701: {"": {up: 0, dn: 0}}, 702: {"": {up: 0, dn: 0}}, 703: {"": {up: 0, dn: 0}}, 704: {"": {up: 0, dn: 0}}, 705: {"": {up: 0, dn: 0}}, 706: {"": {up: 0, dn: 0}}, 707: {"": {up: 0, dn: 0}}, 708: {"": {up: 0, dn: 0}}, 709: {"": {up: 0, dn: 0}}, 710: {"": {up: 0, dn: 0}}, 711: {"": {up: 0, dn: 0}}, 712: {"": {up: 0, dn: 0}}, 713: {"": {up: 0, dn: 0}}, 714: {"": {up: 0, dn: 0}}, 715: {"": {up: 0, dn: 0}}, 716: {"": {up: 0, dn: 0}}, 717: {"": {up: 0, dn: 0}}, 718: {"": {up: 0, dn: 0}}, 719: {"": {up: 0, dn: 0}}, 720: {"": {up: 0, dn: 0}}, 721: {"": {up: 0, dn: 0}}, 722: {"": {up: 0, dn: 0}}, 723: {"": {up: 0, dn: 0}}, 724: {"": {up: 0, dn: 0}}, 725: {"": {up: 0, dn: 0}}, 726: {"": {up: 0, dn: 0}}, 727: {"": {up: 0, dn: 0}}, 728: {"": {up: 0, dn: 0}}, 729: {"": {up: 0, dn: 0}}, 730: {"": {up: 0, dn: 0}}, 731: {"": {up: 0, dn: 0}}, 732: {"": {up: 0, dn: 0}}, 733: {"": {up: 0, dn: 0}}, 734: {"": {up: 0, dn: 0}}, 735: {"": {up: 0, dn: 0}}, 736: {"": {up: 0, dn: 0}}, 737: {"": {up: 0, dn: 0}}, 738: {"": {up: 0, dn: 0}}, 739: {"": {up: 0, dn: 0}}, 740: {"": {up: 0, dn: 0}}, 741: {"": {up: 0, dn: 0}}, 742: {"": {up: 0, dn: 0}}, 743: {"": {up: 0, dn: 0}}, 744: {"": {up: 0, dn: 0}}, 745: {"": {up: 0, dn: 0}}, 746: {"": {up: 0, dn: 0}}, 747: {"": {up: 0, dn: 0}}, 748: {"": {up: 0, dn: 0}}, 749: {"": {up: 0, dn: 0}}, 750: {"": {up: 0, dn: 0}}, 751: {"": {up: 0, dn: 0}}, 752: {"": {up: 0, dn: 0}}, 753: {"": {up: 0, dn: 0}}, 754: {"": {up: 0, dn: 0}}, 755: {"": {up: 0, dn: 0}}, 756: {"": {up: 0, dn: 0}}, 757: {"": {up: 0, dn: 0}}, 758: {"": {up: 0, dn: 0}}, 759: {"": {up: 0, dn: 0}}, 760: {"": {up: 0, dn: 0}}, 761: {"": {up: 0, dn: 0}}, 762: {"": {up: 0, dn: 0}}, 763: {"": {up: 0, dn: 0}}, 764: {"": {up: 0, dn: 0}}, 765: {"": {up: 0, dn: 0}}, 766: {"": {up: 0, dn: 0}}, 767: {"": {up: 0, dn: 0}}, 768: {"": {up: 0, dn: 0}}, 769: {"": {up: 0, dn: 0}}, 770: {"": {up: 0, dn: 0}}, 771: {"": {up: 0, dn: 0}}, 772: {"": {up: 0, dn: 0}}, 773: {"": {up: 0, dn: 0}}, 774: {"": {up: 0, dn: 0}}, 775: {"": {up: 0, dn: 0}}, 776: {"": {up: 0, dn: 0}}, 777: {"": {up: 0, dn: 0}}, 778: {"": {up: 0, dn: 0}}, 779: {"": {up: 0, dn: 0}}, 780: {"": {up: 0, dn: 0}}, 781: {"": {up: 0, dn: 0}}, 782: {"": {up: 0, dn: 0}}, 783: {"": {up: 0, dn: 0}}, 784: {"": {up: 0, dn: 0}}, 785: {"": {up: 0, dn: 0}}, 786: {"": {up: 0, dn: 0}}, 787: {"": {up: 0, dn: 0}}, 788: {"": {up: 0, dn: 0}}, 789: {"": {up: 0, dn: 0}}, 790: {"": {up: 0, dn: 0}}, 791: {"": {up: 0, dn: 0}}, 792: {"": {up: 0, dn: 0}}, 793: {"": {up: 0, dn: 0}}, 794: {"": {up: 0, dn: 0}}, 795: {"": {up: 0, dn: 0}}, 796: {"": {up: 0, dn: 0}}, 797: {"": {up: 0, dn: 0}}, 798: {"": {up: 0, dn: 0}}, 799: {"": {up: 0, dn: 0}}, 800: {"": {up: 0, dn: 0}}, 801: {"": {up: 0, dn: 0}}, 802: {"": {up: 0, dn: 0}}, 803: {"": {up: 0, dn: 0}}, 804: {"": {up: 0, dn: 0}}, 805: {"": {up: 0, dn: 0}}, 806: {"": {up: 0, dn: 0}}, 807: {"": {up: 0, dn: 0}}, 808: {"": {up: 0, dn: 0}}, 809: {"": {up: 0, dn: 0}}, 810: {"": {up: 0, dn: 0}}, 811: {"": {up: 0, dn: 0}}, 812: {"": {up: 0, dn: 0}}, 813: {"": {up: 0, dn: 0}}, 814: {"": {up: 0, dn: 0}}, 815: {"": {up: 0, dn: 0}}, 816: {"": {up: 0, dn: 0}}, 817: {"": {up: 0, dn: 0}}, 818: {"": {up: 0, dn: 0}}, 819: {"": {up: 0, dn: 0}}, 820: {"": {up: 0, dn: 0}}, 821: {"": {up: 0, dn: 0}}, 822: {"": {up: 0, dn: 0}}, 823: {"": {up: 0, dn: 0}}, 824: {"": {up: 0, dn: 0}}, 825: {"": {up: 0, dn: 0}}, 826: {"": {up: 0, dn: 0}}, 827: {"": {up: 0, dn: 0}}, 828: {"": {up: 0, dn: 0}}, 829: {"": {up: 0, dn: 0}}, 830: {"": {up: 0, dn: 0}}, 831: {"": {up: 0, dn: 0}}, 832: {"": {up: 0, dn: 0}}, 833: {"": {up: 0, dn: 0}}, 834: {"": {up: 0, dn: 0}}, 835: {"": {up: 0, dn: 0}}, 836: {"": {up: 0, dn: 0}}, 837: {"": {up: 0, dn: 0}}, 838: {"": {up: 0, dn: 0}}, 839: {"": {up: 0, dn: 0}}, 840: {"": {up: 0, dn: 0}}, 841: {"": {up: 0, dn: 0}}, 842: {"": {up: 0, dn: 0}}, 843: {"": {up: 0, dn: 0}}, 844: {"": {up: 0, dn: 0}}, 845: {"": {up: 0, dn: 0}}, 846: {"": {up: 0, dn: 0}}, 847: {"": {up: 0, dn: 0}}, 848: {"": {up: 0, dn: 0}}, 849: {"": {up: 0, dn: 0}}, 850: {"": {up: 0, dn: 0}}, 851: {"": {up: 0, dn: 0}}, 852: {"": {up: 0, dn: 0}}, 853: {"": {up: 0, dn: 0}}, 854: {"": {up: 0, dn: 0}}, 855: {"": {up: 0, dn: 0}}, 856: {"": {up: 0, dn: 0}}, 857: {"": {up: 0, dn: 0}}, 858: {"": {up: 0, dn: 0}}, 859: {"": {up: 0, dn: 0}}, 860: {"": {up: 0, dn: 0}}, 861: {"": {up: 0, dn: 0}}, 862: {"": {up: 0, dn: 0}}, 863: {"": {up: 0, dn: 0}}, 864: {"": {up: 0, dn: 0}}, 865: {"": {up: 0, dn: 0}}, 866: {"": {up: 0, dn: 0}}, 867: {"": {up: 0, dn: 0}}, 868: {"": {up: 0, dn: 0}}, 869: {"": {up: 0, dn: 0}}, 870: {"": {up: 0, dn: 0}}, 871: {"": {up: 0, dn: 0}}, 872: {"": {up: 0, dn: 0}}, 873: {"": {up: 0, dn: 0}}, 874: {"": {up: 0, dn: 0}}, 875: {"": {up: 0, dn: 0}}, 876: {"": {up: 0, dn: 0}}, 877: {"": {up: 0, dn: 0}}, 878: {"": {up: 0, dn: 0}}, 879: {"": {up: 0, dn: 0}}, 880: {"": {up: 0, dn: 0}}, 881: {"": {up: 0, dn: 0}}, 882: {"": {up: 0, dn: 0}}, 883: {"": {up: 0, dn: 0}}, 884: {"": {up: 0, dn: 0}}, 885: {"": {up: 0, dn: 0}}, 886: {"": {up: 0, dn: 0}}, 887: {"": {up: 0, dn: 0}}, 888: {"": {up: 0, dn: 0}}, 889: {"": {up: 0, dn: 0}}, 890: {"": {up: 0, dn: 0}}, 891: {"": {up: 0, dn: 0}}, 892: {"": {up: 0, dn: 0}}, 893: {"": {up: 0, dn: 0}}, 894: {"": {up: 0, dn: 0}}, 895: {"": {up: 0, dn: 0}}, 896: {"": {up: 0, dn: 0}}, 897: {"": {up: 0, dn: 0}}, 898: {"": {up: 0, dn: 0}}, 899: {"": {up: 0, dn: 0}}, 900: {"": {up: 0, dn: 0}}, 901: {"": {up: 0, dn: 0}}, 902: {"": {up: 0, dn: 0}}, 903: {"": {up: 0, dn: 0}}, 904: {"": {up: 0, dn: 0}}, 905: {"": {up: 0, dn: 0}}, 906: {"": {up: 0, dn: 0}}, 907: {"": {up: 0, dn: 0}}, 908: {"": {up: 0, dn: 0}}, 909: {"": {up: 0, dn: 0}}, 910: {"": {up: 0, dn: 0}}, 911: {"": {up: 0, dn: 0}}, 912: {"": {up: 0, dn: 0}}, 913: {"": {up: 0, dn: 0}}, 914: {"": {up: 0, dn: 0}}, 915: {"": {up: 0, dn: 0}}, 916: {"": {up: 0, dn: 0}}, 917: {"": {up: 0, dn: 0}}, 918: {"": {up: 0, dn: 0}}, 919: {"": {up: 0, dn: 0}}, 920: {"": {up: 0, dn: 0}}, 921: {"": {up: 0, dn: 0}}, 922: {"": {up: 0, dn: 0}}, 923: {"": {up: 0, dn: 0}}, 924: {"": {up: 0, dn: 0}}, 925: {"": {up: 0, dn: 0}}, 926: {"": {up: 0, dn: 0}}, 927: {"": {up: 0, dn: 0}}, 928: {"": {up: 0, dn: 0}}, 929: {"": {up: 0, dn: 0}}, 930: {"": {up: 0, dn: 0}}, 931: {"": {up: 0, dn: 0}}, 932: {"": {up: 0, dn: 0}}, 933: {"": {up: 0, dn: 0}}, 934: {"": {up: 0, dn: 0}}, 935: {"": {up: 0, dn: 0}}, 936: {"": {up: 0, dn: 0}}, 937: {"": {up: 0, dn: 0}}, 938: {"": {up: 0, dn: 0}}, 939: {"": {up: 0, dn: 0}}, 940: {"": {up: 0, dn: 0}}, 941: {"": {up: 0, dn: 0}}, 942: {"": {up: 0, dn: 0}}, 943: {"": {up: 0, dn: 0}}, 944: {"": {up: 0, dn: 0}}, 945: {"": {up: 0, dn: 0}}, 946: {"": {up: 0, dn: 0}}, 947: {"": {up: 0, dn: 0}}, 948: {"": {up: 0, dn: 0}}, 949: {"": {up: 0, dn: 0}}, 950: {"": {up: 0, dn: 0}}, 951: {"": {up: 0, dn: 0}}, 952: {"": {up: 0, dn: 0}}, 953: {"": {up: 0, dn: 0}}, 954: {"": {up: 0, dn: 0}}, 955: {"": {up: 0, dn: 0}}, 956: {"": {up: 0, dn: 0}}, 957: {"": {up: 0, dn: 0}}, 958: {"": {up: 0, dn: 0}}, 959: {"": {up: 0, dn: 0}}, 960: {"": {up: 0, dn: 0}}, 961: {"": {up: 0, dn: 0}}, 962: {"": {up: 0, dn: 0}}, 963: {"": {up: 0, dn: 0}}, 964: {"": {up: 0, dn: 0}}, 965: {"": {up: 0, dn: 0}}, 966: {"": {up: 0, dn: 0}}, 967: {"": {up: 0, dn: 0}}, 968: {"": {up: 0, dn: 0}}, 969: {"": {up: 0, dn: 0}}, 970: {"": {up: 0, dn: 0}}, 971: {"": {up: 0, dn: 0}}, 972: {"": {up: 0, dn: 0}}, 973: {"": {up: 0, dn: 0}}, 974: {"": {up: 0, dn: 0}}, 975: {"": {up: 0, dn: 0}}, 976: {"": {up: 0, dn: 0}}, 977: {"": {up: 0, dn: 0}}, 978: {"": {up: 0, dn: 0}}, 979: {"": {up: 0, dn: 0}}, 980: {"": {up: 0, dn: 0}}, 981: {"": {up: 0, dn: 0}}, 982: {"": {up: 0, dn: 0}}, 983: {"": {up: 0, dn: 0}}, 984: {"": {up: 0, dn: 0}}, 985: {"": {up: 0, dn: 0}}, 986: {"": {up: 0, dn: 0}}, 987: {"": {up: 0, dn: 0}}, 988: {"": {up: 0, dn: 0}}, 989: {"": {up: 0, dn: 0}}, 990: {"": {up: 0, dn: 0}}, 991: {"": {up: 0, dn: 0}}, 992: {"": {up: 0, dn: 0}}, 993: {"": {up: 0, dn: 0}}, 994: {"": {up: 0, dn: 0}}, 995: {"": {up: 0, dn: 0}}, 996: {"": {up: 0, dn: 0}}, 997: {"": {up: 0, dn: 0}}, 998: {"": {up: 0, dn: 0}}, 999: {"": {up: 0, dn: 0}}}
LineColor=red
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=LO_QCD
Path=LO_QCD
Title=LO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	8.920916e-13	8.920916e-13	8.920916e-13
8.000000e+00	1.000000e+01	3.953825e-06	9.888904e-08	9.888904e-08
1.000000e+01	1.200000e+01	2.637760e-05	3.558316e-07	3.558316e-07
1.200000e+01	1.400000e+01	6.684548e-05	4.916147e-07	4.916147e-07
1.400000e+01	1.600000e+01	1.188102e-04	6.225823e-07	6.225823e-07
1.600000e+01	1.800000e+01	1.799276e-04	7.521814e-07	7.521814e-07
1.800000e+01	2.000000e+01	2.415650e-04	8.067806e-07	8.067806e-07
2.000000e+01	2.200000e+01	3.054623e-04	8.612146e-07	8.612146e-07
2.200000e+01	2.400000e+01	3.719328e-04	9.730141e-07	9.730141e-07
2.400000e+01	2.600000e+01	4.355968e-04	1.035030e-06	1.035030e-06
2.600000e+01	2.800000e+01	4.975472e-04	1.049644e-06	1.049644e-06
2.800000e+01	3.000000e+01	5.634403e-04	1.173278e-06	1.173278e-06
3.000000e+01	3.200000e+01	6.266653e-04	1.191006e-06	1.191006e-06
3.200000e+01	3.400000e+01	6.901123e-04	1.320611e-06	1.320611e-06
3.400000e+01	3.600000e+01	7.560452e-04	1.292172e-06	1.292172e-06
3.600000e+01	3.800000e+01	8.248050e-04	1.416498e-06	1.416498e-06
3.800000e+01	4.000000e+01	8.969965e-04	1.528841e-06	1.528841e-06
4.000000e+01	4.200000e+01	9.747697e-04	1.544263e-06	1.544263e-06
4.200000e+01	4.400000e+01	1.061625e-03	1.639660e-06	1.639660e-06
4.400000e+01	4.600000e+01	1.146922e-03	2.030770e-06	2.030770e-06
4.600000e+01	4.800000e+01	1.239734e-03	1.975992e-06	1.975992e-06
4.800000e+01	5.000000e+01	1.323253e-03	1.971303e-06	1.971303e-06
5.000000e+01	5.200000e+01	1.409729e-03	1.946645e-06	1.946645e-06
5.200000e+01	5.400000e+01	1.495015e-03	2.307626e-06	2.307626e-06
5.400000e+01	5.600000e+01	1.578713e-03	2.253387e-06	2.253387e-06
5.600000e+01	5.800000e+01	1.655176e-03	2.236118e-06	2.236118e-06
5.800000e+01	6.000000e+01	1.728899e-03	2.386342e-06	2.386342e-06
6.000000e+01	6.200000e+01	1.791806e-03	2.296081e-06	2.296081e-06
6.200000e+01	6.400000e+01	1.849999e-03	2.294653e-06	2.294653e-06
6.400000e+01	6.600000e+01	1.915797e-03	2.363456e-06	2.363456e-06
6.600000e+01	6.800000e+01	1.968057e-03	2.307360e-06	2.307360e-06
6.800000e+01	7.000000e+01	2.021456e-03	2.444030e-06	2.444030e-06
7.000000e+01	7.200000e+01	2.064811e-03	2.352517e-06	2.352517e-06
7.200000e+01	7.400000e+01	2.104227e-03	2.326434e-06	2.326434e-06
7.400000e+01	7.600000e+01	2.142806e-03	2.355439e-06	2.355439e-06
7.600000e+01	7.800000e+01	2.176158e-03	2.230702e-06	2.230702e-06
7.800000e+01	8.000000e+01	2.206767e-03	2.347903e-06	2.347903e-06
8.000000e+01	8.200000e+01	2.236461e-03	2.318270e-06	2.318270e-06
8.200000e+01	8.400000e+01	2.259572e-03	2.285844e-06	2.285844e-06
8.400000e+01	8.600000e+01	2.275297e-03	2.239165e-06	2.239165e-06
8.600000e+01	8.800000e+01	2.296550e-03	2.250589e-06	2.250589e-06
8.800000e+01	9.000000e+01	2.311940e-03	2.230888e-06	2.230888e-06
9.000000e+01	9.200000e+01	2.323028e-03	2.233516e-06	2.233516e-06
9.200000e+01	9.400000e+01	2.331430e-03	2.244825e-06	2.244825e-06
9.400000e+01	9.600000e+01	2.345065e-03	2.282372e-06	2.282372e-06
9.600000e+01	9.800000e+01	2.347522e-03	2.355804e-06	2.355804e-06
9.800000e+01	1.000000e+02	2.347576e-03	2.129508e-06	2.129508e-06
1.000000e+02	1.020000e+02	2.348526e-03	2.171989e-06	2.171989e-06
1.020000e+02	1.040000e+02	2.348925e-03	2.193720e-06	2.193720e-06
1.040000e+02	1.060000e+02	2.345429e-03	2.121235e-06	2.121235e-06
1.060000e+02	1.080000e+02	2.343657e-03	2.165061e-06	2.165061e-06
1.080000e+02	1.100000e+02	2.336005e-03	2.126869e-06	2.126869e-06
1.100000e+02	1.120000e+02	2.330055e-03	2.227792e-06	2.227792e-06
1.120000e+02	1.140000e+02	2.321198e-03	2.065685e-06	2.065685e-06
1.140000e+02	1.160000e+02	2.311389e-03	1.983980e-06	1.983980e-06
1.160000e+02	1.180000e+02	2.302519e-03	2.003590e-06	2.003590e-06
1.180000e+02	1.200000e+02	2.289827e-03	1.959678e-06	1.959678e-06
1.200000e+02	1.220000e+02	2.281559e-03	2.035283e-06	2.035283e-06
1.220000e+02	1.240000e+02	2.268663e-03	2.083180e-06	2.083180e-06
1.240000e+02	1.260000e+02	2.254256e-03	1.974010e-06	1.974010e-06
1.260000e+02	1.280000e+02	2.239791e-03	1.900212e-06	1.900212e-06
1.280000e+02	1.300000e+02	2.230133e-03	2.048010e-06	2.048010e-06
1.300000e+02	1.320000e+02	2.215785e-03	1.912050e-06	1.912050e-06
1.320000e+02	1.340000e+02	2.202773e-03	1.968184e-06	1.968184e-06
1.340000e+02	1.360000e+02	2.185238e-03	1.910374e-06	1.910374e-06
1.360000e+02	1.380000e+02	2.169749e-03	1.882449e-06	1.882449e-06
1.380000e+02	1.400000e+02	2.152433e-03	1.838241e-06	1.838241e-06
1.400000e+02	1.420000e+02	2.138352e-03	1.865738e-06	1.865738e-06
1.420000e+02	1.440000e+02	2.123840e-03	1.903391e-06	1.903391e-06
1.440000e+02	1.460000e+02	2.103353e-03	1.935035e-06	1.935035e-06
1.460000e+02	1.480000e+02	2.088071e-03	1.824440e-06	1.824440e-06
1.480000e+02	1.500000e+02	2.068223e-03	1.809451e-06	1.809451e-06
1.500000e+02	1.520000e+02	2.051056e-03	1.766781e-06	1.766781e-06
1.520000e+02	1.540000e+02	2.035777e-03	1.777652e-06	1.777652e-06
1.540000e+02	1.560000e+02	2.016851e-03	1.753455e-06	1.753455e-06
1.560000e+02	1.580000e+02	1.999870e-03	1.763310e-06	1.763310e-06
1.580000e+02	1.600000e+02	1.984976e-03	1.727723e-06	1.727723e-06
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+02	2.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.020000e+02	2.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+02	2.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.060000e+02	2.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.080000e+02	2.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+02	2.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.120000e+02	2.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.140000e+02	2.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+02	2.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.180000e+02	2.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+02	2.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+02	2.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.240000e+02	2.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.260000e+02	2.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+02	2.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+02	2.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.320000e+02	2.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+02	2.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.360000e+02	2.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.380000e+02	2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	2.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.420000e+02	2.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.440000e+02	2.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+02	2.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.480000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+02	2.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.540000e+02	2.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.560000e+02	2.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+02	2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	2.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.620000e+02	2.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+02	2.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.660000e+02	2.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.720000e+02	2.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.740000e+02	2.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+02	2.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.780000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	2.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+02	2.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.840000e+02	2.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.860000e+02	2.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	2.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.920000e+02	2.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+02	2.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.960000e+02	2.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.980000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+02	3.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+02	3.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.040000e+02	3.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.060000e+02	3.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.080000e+02	3.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+02	3.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.120000e+02	3.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.140000e+02	3.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.160000e+02	3.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.180000e+02	3.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+02	3.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+02	3.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.240000e+02	3.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.260000e+02	3.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.280000e+02	3.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+02	3.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.320000e+02	3.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.340000e+02	3.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+02	3.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.380000e+02	3.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+02	3.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.420000e+02	3.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.440000e+02	3.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.460000e+02	3.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.480000e+02	3.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+02	3.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.520000e+02	3.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.540000e+02	3.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.560000e+02	3.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.580000e+02	3.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+02	3.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.620000e+02	3.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.640000e+02	3.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.660000e+02	3.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.680000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+02	3.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.720000e+02	3.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.740000e+02	3.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.760000e+02	3.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.780000e+02	3.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+02	3.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.820000e+02	3.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.840000e+02	3.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.860000e+02	3.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.880000e+02	3.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+02	3.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.920000e+02	3.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.940000e+02	3.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.960000e+02	3.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+02	4.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+02	4.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.020000e+02	4.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.040000e+02	4.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.060000e+02	4.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.080000e+02	4.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+02	4.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+02	4.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.140000e+02	4.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.160000e+02	4.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.180000e+02	4.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+02	4.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+02	4.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.240000e+02	4.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.260000e+02	4.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.280000e+02	4.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+02	4.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+02	4.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+02	4.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+02	4.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.380000e+02	4.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+02	4.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+02	4.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+02	4.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+02	4.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+02	4.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+02	4.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+02	4.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+02	4.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+02	4.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+02	4.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+02	4.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+02	4.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+02	4.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+02	4.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+02	4.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+02	4.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+02	4.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+02	4.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+02	4.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+02	4.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+02	4.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+02	4.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+02	4.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+02	4.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+02	4.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+02	4.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+02	4.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+02	4.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+02	4.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+02	5.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+02	5.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+02	5.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+02	5.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+02	5.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+02	5.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+02	5.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+02	5.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+02	5.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+02	5.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+02	5.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+02	5.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+02	5.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+02	5.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+02	5.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+02	5.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+02	5.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+02	5.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+02	5.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+02	5.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+02	5.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+02	5.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+02	5.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+02	5.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+02	5.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+02	5.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+02	5.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+02	5.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+02	5.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+02	5.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+02	5.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+02	5.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+02	5.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+02	5.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+02	5.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+02	5.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+02	5.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+02	5.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+02	5.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+02	5.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+02	5.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+02	5.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+02	5.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+02	5.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+02	5.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+02	5.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+02	5.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+02	5.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+02	6.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+02	6.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+02	6.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+02	6.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+02	6.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+02	6.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+02	6.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+02	6.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+02	6.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+02	6.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+02	6.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+02	6.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+02	6.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+02	6.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+02	6.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+02	6.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+02	6.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+02	6.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+02	6.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+02	6.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+02	6.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+02	6.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+02	6.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+02	6.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+02	6.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+02	6.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+02	6.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+02	6.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+02	6.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+02	6.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+02	6.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+02	6.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+02	6.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+02	6.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+02	6.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+02	6.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+02	6.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+02	6.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+02	6.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+02	6.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+02	6.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+02	6.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+02	6.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+02	6.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+02	6.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+02	6.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+02	6.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+02	6.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+02	6.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+02	6.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+02	7.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+02	7.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+02	7.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+02	7.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+02	7.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+02	7.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+02	7.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+02	7.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+02	7.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+02	7.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+02	7.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+02	7.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+02	7.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+02	7.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+02	7.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+02	7.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+02	7.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+02	7.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+02	7.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+02	7.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+02	7.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+02	7.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+02	7.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+02	7.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+02	7.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+02	7.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+02	7.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+02	7.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+02	7.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+02	7.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+02	7.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+02	7.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+02	7.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+02	7.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+02	7.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+02	7.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+02	7.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+02	7.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+02	7.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+02	7.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+02	7.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+02	7.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+02	7.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+02	7.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+02	7.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+02	7.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+02	7.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+02	7.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+02	7.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+02	7.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+02	8.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+02	8.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+02	8.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+02	8.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+02	8.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+02	8.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+02	8.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+02	8.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+02	8.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+02	8.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+02	8.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+02	8.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+02	8.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+02	8.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+02	8.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+02	8.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+02	8.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+02	8.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+02	8.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+02	8.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+02	8.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+02	8.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+02	8.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+02	8.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+02	8.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+02	8.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+02	8.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+02	8.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+02	8.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+02	8.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+02	8.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+02	8.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+02	8.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+02	8.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+02	8.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+02	8.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+02	8.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+02	8.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+02	8.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+02	8.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+02	8.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+02	8.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+02	8.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+02	8.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+02	8.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+02	8.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+02	8.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+02	8.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+02	8.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+02	8.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+02	9.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+02	9.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+02	9.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+02	9.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+02	9.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+02	9.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+02	9.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+02	9.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+02	9.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+02	9.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+02	9.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+02	9.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+02	9.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+02	9.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+02	9.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+02	9.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+02	9.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+02	9.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+02	9.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+02	9.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+02	9.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+02	9.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+02	9.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+02	9.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+02	9.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+02	9.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+02	9.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+02	9.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+02	9.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+02	9.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+02	9.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+02	9.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+02	9.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+02	9.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+02	9.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+02	9.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+02	9.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+02	9.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+02	9.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+02	9.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+02	9.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+02	9.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+02	9.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+02	9.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+02	9.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+02	9.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+02	9.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+02	9.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+02	9.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+02	9.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+03	1.002000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+03	1.004000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+03	1.006000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+03	1.008000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+03	1.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+03	1.012000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+03	1.014000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+03	1.016000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+03	1.018000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+03	1.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+03	1.022000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+03	1.024000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+03	1.026000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+03	1.028000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+03	1.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+03	1.032000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+03	1.034000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+03	1.036000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+03	1.038000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+03	1.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+03	1.042000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+03	1.044000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+03	1.046000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+03	1.048000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+03	1.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+03	1.052000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+03	1.054000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+03	1.056000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+03	1.058000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+03	1.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+03	1.062000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+03	1.064000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+03	1.066000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+03	1.068000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+03	1.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+03	1.072000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+03	1.074000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+03	1.076000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+03	1.078000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+03	1.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+03	1.082000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+03	1.084000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+03	1.086000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+03	1.088000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+03	1.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+03	1.092000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+03	1.094000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+03	1.096000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+03	1.098000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+03	1.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+03	1.102000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+03	1.104000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+03	1.106000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+03	1.108000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+03	1.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+03	1.112000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+03	1.114000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+03	1.116000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+03	1.118000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+03	1.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+03	1.122000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+03	1.124000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+03	1.126000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+03	1.128000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+03	1.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+03	1.132000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+03	1.134000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+03	1.136000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+03	1.138000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+03	1.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+03	1.142000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+03	1.144000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+03	1.146000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+03	1.148000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+03	1.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+03	1.152000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+03	1.154000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+03	1.156000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+03	1.158000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+03	1.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+03	1.162000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+03	1.164000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+03	1.166000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+03	1.168000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+03	1.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+03	1.172000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+03	1.174000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+03	1.176000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+03	1.178000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+03	1.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+03	1.182000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+03	1.184000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+03	1.186000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+03	1.188000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+03	1.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+03	1.192000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+03	1.194000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+03	1.196000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+03	1.198000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+03	1.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+03	1.202000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+03	1.204000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+03	1.206000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+03	1.208000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+03	1.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+03	1.212000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+03	1.214000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+03	1.216000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+03	1.218000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+03	1.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+03	1.222000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+03	1.224000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+03	1.226000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+03	1.228000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+03	1.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+03	1.232000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+03	1.234000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+03	1.236000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+03	1.238000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+03	1.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+03	1.242000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+03	1.244000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+03	1.246000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+03	1.248000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+03	1.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+03	1.252000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+03	1.254000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+03	1.256000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+03	1.258000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+03	1.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+03	1.262000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+03	1.264000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+03	1.266000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+03	1.268000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+03	1.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+03	1.272000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+03	1.274000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+03	1.276000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+03	1.278000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+03	1.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+03	1.282000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+03	1.284000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+03	1.286000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+03	1.288000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+03	1.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+03	1.292000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+03	1.294000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+03	1.296000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+03	1.298000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+03	1.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+03	1.302000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.302000e+03	1.304000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.304000e+03	1.306000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.306000e+03	1.308000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.308000e+03	1.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.310000e+03	1.312000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.312000e+03	1.314000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.314000e+03	1.316000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.316000e+03	1.318000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.318000e+03	1.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.320000e+03	1.322000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.322000e+03	1.324000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.324000e+03	1.326000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.326000e+03	1.328000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.328000e+03	1.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.330000e+03	1.332000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.332000e+03	1.334000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.334000e+03	1.336000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.336000e+03	1.338000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.338000e+03	1.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.340000e+03	1.342000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.342000e+03	1.344000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.344000e+03	1.346000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.346000e+03	1.348000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.348000e+03	1.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.350000e+03	1.352000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.352000e+03	1.354000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.354000e+03	1.356000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.356000e+03	1.358000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.358000e+03	1.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+03	1.362000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.362000e+03	1.364000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.364000e+03	1.366000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.366000e+03	1.368000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.368000e+03	1.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.370000e+03	1.372000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.372000e+03	1.374000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.374000e+03	1.376000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.376000e+03	1.378000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.378000e+03	1.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+03	1.382000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.382000e+03	1.384000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.384000e+03	1.386000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.386000e+03	1.388000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.388000e+03	1.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.390000e+03	1.392000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.392000e+03	1.394000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.394000e+03	1.396000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.396000e+03	1.398000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.398000e+03	1.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+03	1.402000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.402000e+03	1.404000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.404000e+03	1.406000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.406000e+03	1.408000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.408000e+03	1.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.410000e+03	1.412000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.412000e+03	1.414000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.414000e+03	1.416000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.416000e+03	1.418000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.418000e+03	1.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.420000e+03	1.422000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.422000e+03	1.424000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.424000e+03	1.426000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.426000e+03	1.428000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.428000e+03	1.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.430000e+03	1.432000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.432000e+03	1.434000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.434000e+03	1.436000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.436000e+03	1.438000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.438000e+03	1.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+03	1.442000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.442000e+03	1.444000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.444000e+03	1.446000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.446000e+03	1.448000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.448000e+03	1.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.450000e+03	1.452000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.452000e+03	1.454000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.454000e+03	1.456000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.456000e+03	1.458000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.458000e+03	1.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.460000e+03	1.462000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.462000e+03	1.464000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.464000e+03	1.466000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.466000e+03	1.468000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.468000e+03	1.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.470000e+03	1.472000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.472000e+03	1.474000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.474000e+03	1.476000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.476000e+03	1.478000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.478000e+03	1.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.480000e+03	1.482000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.482000e+03	1.484000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.484000e+03	1.486000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.486000e+03	1.488000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.488000e+03	1.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.490000e+03	1.492000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.492000e+03	1.494000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.494000e+03	1.496000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.496000e+03	1.498000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.498000e+03	1.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+03	1.502000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.502000e+03	1.504000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.504000e+03	1.506000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.506000e+03	1.508000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.508000e+03	1.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.510000e+03	1.512000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.512000e+03	1.514000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.514000e+03	1.516000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.516000e+03	1.518000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.518000e+03	1.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+03	1.522000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.522000e+03	1.524000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.524000e+03	1.526000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.526000e+03	1.528000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.528000e+03	1.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.530000e+03	1.532000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.532000e+03	1.534000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.534000e+03	1.536000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.536000e+03	1.538000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.538000e+03	1.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+03	1.542000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.542000e+03	1.544000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.544000e+03	1.546000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.546000e+03	1.548000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.548000e+03	1.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.550000e+03	1.552000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.552000e+03	1.554000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.554000e+03	1.556000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.556000e+03	1.558000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.558000e+03	1.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+03	1.562000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.562000e+03	1.564000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.564000e+03	1.566000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.566000e+03	1.568000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.568000e+03	1.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.570000e+03	1.572000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.572000e+03	1.574000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.574000e+03	1.576000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.576000e+03	1.578000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.578000e+03	1.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e+03	1.582000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.582000e+03	1.584000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.584000e+03	1.586000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.586000e+03	1.588000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.588000e+03	1.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.590000e+03	1.592000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.592000e+03	1.594000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.594000e+03	1.596000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.596000e+03	1.598000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.598000e+03	1.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+03	1.602000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.602000e+03	1.604000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.604000e+03	1.606000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.606000e+03	1.608000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.608000e+03	1.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.610000e+03	1.612000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.612000e+03	1.614000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.614000e+03	1.616000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.616000e+03	1.618000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.618000e+03	1.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+03	1.622000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.622000e+03	1.624000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.624000e+03	1.626000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.626000e+03	1.628000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.628000e+03	1.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.630000e+03	1.632000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.632000e+03	1.634000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.634000e+03	1.636000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.636000e+03	1.638000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.638000e+03	1.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+03	1.642000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.642000e+03	1.644000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.644000e+03	1.646000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.646000e+03	1.648000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.648000e+03	1.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.650000e+03	1.652000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.652000e+03	1.654000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.654000e+03	1.656000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.656000e+03	1.658000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.658000e+03	1.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+03	1.662000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.662000e+03	1.664000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.664000e+03	1.666000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.666000e+03	1.668000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.668000e+03	1.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.670000e+03	1.672000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.672000e+03	1.674000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.674000e+03	1.676000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.676000e+03	1.678000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.678000e+03	1.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+03	1.682000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.682000e+03	1.684000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.684000e+03	1.686000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.686000e+03	1.688000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.688000e+03	1.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.690000e+03	1.692000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.692000e+03	1.694000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.694000e+03	1.696000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.696000e+03	1.698000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.698000e+03	1.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+03	1.702000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.702000e+03	1.704000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.704000e+03	1.706000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.706000e+03	1.708000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.708000e+03	1.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.710000e+03	1.712000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.712000e+03	1.714000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.714000e+03	1.716000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.716000e+03	1.718000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.718000e+03	1.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+03	1.722000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.722000e+03	1.724000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.724000e+03	1.726000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.726000e+03	1.728000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.728000e+03	1.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.730000e+03	1.732000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.732000e+03	1.734000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.734000e+03	1.736000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.736000e+03	1.738000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.738000e+03	1.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+03	1.742000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.742000e+03	1.744000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.744000e+03	1.746000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.746000e+03	1.748000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.748000e+03	1.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.750000e+03	1.752000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.752000e+03	1.754000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.754000e+03	1.756000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.756000e+03	1.758000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.758000e+03	1.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+03	1.762000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.762000e+03	1.764000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.764000e+03	1.766000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.766000e+03	1.768000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.768000e+03	1.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.770000e+03	1.772000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.772000e+03	1.774000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.774000e+03	1.776000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.776000e+03	1.778000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.778000e+03	1.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+03	1.782000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.782000e+03	1.784000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.784000e+03	1.786000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.786000e+03	1.788000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.788000e+03	1.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.790000e+03	1.792000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.792000e+03	1.794000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.794000e+03	1.796000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.796000e+03	1.798000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.798000e+03	1.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+03	1.802000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.802000e+03	1.804000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.804000e+03	1.806000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.806000e+03	1.808000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.808000e+03	1.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.810000e+03	1.812000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.812000e+03	1.814000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.814000e+03	1.816000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.816000e+03	1.818000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.818000e+03	1.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+03	1.822000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.822000e+03	1.824000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.824000e+03	1.826000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.826000e+03	1.828000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.828000e+03	1.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.830000e+03	1.832000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.832000e+03	1.834000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.834000e+03	1.836000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.836000e+03	1.838000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.838000e+03	1.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+03	1.842000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.842000e+03	1.844000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.844000e+03	1.846000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.846000e+03	1.848000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.848000e+03	1.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+03	1.852000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.852000e+03	1.854000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.854000e+03	1.856000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.856000e+03	1.858000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.858000e+03	1.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+03	1.862000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.862000e+03	1.864000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.864000e+03	1.866000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.866000e+03	1.868000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.868000e+03	1.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.870000e+03	1.872000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.872000e+03	1.874000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.874000e+03	1.876000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.876000e+03	1.878000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.878000e+03	1.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+03	1.882000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.882000e+03	1.884000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.884000e+03	1.886000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.886000e+03	1.888000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.888000e+03	1.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.890000e+03	1.892000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.892000e+03	1.894000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.894000e+03	1.896000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.896000e+03	1.898000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.898000e+03	1.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+03	1.902000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.902000e+03	1.904000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.904000e+03	1.906000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.906000e+03	1.908000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.908000e+03	1.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.910000e+03	1.912000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.912000e+03	1.914000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.914000e+03	1.916000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.916000e+03	1.918000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.918000e+03	1.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+03	1.922000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.922000e+03	1.924000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.924000e+03	1.926000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.926000e+03	1.928000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.928000e+03	1.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.930000e+03	1.932000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.932000e+03	1.934000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.934000e+03	1.936000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.936000e+03	1.938000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.938000e+03	1.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+03	1.942000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.942000e+03	1.944000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.944000e+03	1.946000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.946000e+03	1.948000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.948000e+03	1.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.950000e+03	1.952000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.952000e+03	1.954000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.954000e+03	1.956000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.956000e+03	1.958000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.958000e+03	1.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+03	1.962000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.962000e+03	1.964000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.964000e+03	1.966000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.966000e+03	1.968000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.968000e+03	1.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+03	1.972000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.972000e+03	1.974000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.974000e+03	1.976000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.976000e+03	1.978000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.978000e+03	1.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+03	1.982000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.982000e+03	1.984000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.984000e+03	1.986000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.986000e+03	1.988000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.988000e+03	1.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+03	1.992000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.992000e+03	1.994000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.994000e+03	1.996000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.996000e+03	1.998000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.998000e+03	2.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO_INT
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 0, dn: 0}}, 2: {"": {up: 0, dn: 0}}, 3: {"": {up: 2.155098638179157e-13, dn: 2.155098638179157e-13}}, 4: {"": {up: 1.662491128804801e-08, dn: 1.662491128804801e-08}}, 5: {"": {up: 4.475279766407661e-08, dn: 4.475279766407661e-08}}, 6: {"": {up: 6.75731692433469e-08, dn: 6.75731692433469e-08}}, 7: {"": {up: 8.581412467788805e-08, dn: 8.581412467788805e-08}}, 8: {"": {up: 1.139420829281777e-07, dn: 1.139420829281777e-07}}, 9: {"": {up: 1.253806439585276e-07, dn: 1.253806439585276e-07}}, 10: {"": {up: 1.418854096573634e-07, dn: 1.418854096573634e-07}}, 11: {"": {up: 1.494380152210738e-07, dn: 1.494380152210738e-07}}, 12: {"": {up: 1.611848845320118e-07, dn: 1.611848845320118e-07}}, 13: {"": {up: 1.712714099425086e-07, dn: 1.712714099425086e-07}}, 14: {"": {up: 1.870823101456778e-07, dn: 1.870823101456778e-07}}, 15: {"": {up: 1.827561286881242e-07, dn: 1.827561286881242e-07}}, 16: {"": {up: 1.951913658829617e-07, dn: 1.951913658829617e-07}}, 17: {"": {up: 2.02040069491868e-07, dn: 2.02040069491868e-07}}, 18: {"": {up: 2.11200284787957e-07, dn: 2.11200284787957e-07}}, 19: {"": {up: 2.191869966742293e-07, dn: 2.191869966742293e-07}}, 20: {"": {up: 2.378131446169683e-07, dn: 2.378131446169683e-07}}, 21: {"": {up: 2.683379728359871e-07, dn: 2.683379728359871e-07}}, 22: {"": {up: 2.861615755157946e-07, dn: 2.861615755157946e-07}}, 23: {"": {up: 3.159511795949474e-07, dn: 3.159511795949474e-07}}, 24: {"": {up: 3.659398215470141e-07, dn: 3.659398215470141e-07}}, 25: {"": {up: 4.065106653966303e-07, dn: 4.065106653966303e-07}}, 26: {"": {up: 4.272180275011363e-07, dn: 4.272180275011363e-07}}, 27: {"": {up: 4.604581661673091e-07, dn: 4.604581661673091e-07}}, 28: {"": {up: 5.247275683485859e-07, dn: 5.247275683485859e-07}}, 29: {"": {up: 5.668315016604096e-07, dn: 5.668315016604096e-07}}, 30: {"": {up: 6.051553392041584e-07, dn: 6.051553392041584e-07}}, 31: {"": {up: 6.706498925103666e-07, dn: 6.706498925103666e-07}}, 32: {"": {up: 7.428532587609405e-07, dn: 7.428532587609405e-07}}, 33: {"": {up: 8.067761866266691e-07, dn: 8.067761866266691e-07}}, 34: {"": {up: 8.920990108812238e-07, dn: 8.920990108812238e-07}}, 35: {"": {up: 9.603580757434889e-07, dn: 9.603580757434889e-07}}, 36: {"": {up: 1.058940725924747e-06, dn: 1.058940725924747e-06}}, 37: {"": {up: 1.151509444728081e-06, dn: 1.151509444728081e-06}}, 38: {"": {up: 1.21282384138707e-06, dn: 1.21282384138707e-06}}, 39: {"": {up: 1.169919332695455e-06, dn: 1.169919332695455e-06}}, 40: {"": {up: 1.106211235766856e-06, dn: 1.106211235766856e-06}}, 41: {"": {up: 1.285539491799764e-06, dn: 1.285539491799764e-06}}, 42: {"": {up: 1.272248794281295e-06, dn: 1.272248794281295e-06}}, 43: {"": {up: 1.233939512334333e-06, dn: 1.233939512334333e-06}}, 44: {"": {up: 1.169167261853547e-06, dn: 1.169167261853547e-06}}, 45: {"": {up: 1.10435249216905e-06, dn: 1.10435249216905e-06}}, 46: {"": {up: 1.067828294411052e-06, dn: 1.067828294411052e-06}}, 47: {"": {up: 1.013426069253281e-06, dn: 1.013426069253281e-06}}, 48: {"": {up: 9.774939868022996e-07, dn: 9.774939868022996e-07}}, 49: {"": {up: 9.460188901573876e-07, dn: 9.460188901573876e-07}}, 50: {"": {up: 9.216142692767429e-07, dn: 9.216142692767429e-07}}, 51: {"": {up: 8.977656898914947e-07, dn: 8.977656898914947e-07}}, 52: {"": {up: 8.581155460213432e-07, dn: 8.581155460213432e-07}}, 53: {"": {up: 8.356841783625731e-07, dn: 8.356841783625731e-07}}, 54: {"": {up: 8.194630918667294e-07, dn: 8.194630918667294e-07}}, 55: {"": {up: 8.196852194983688e-07, dn: 8.196852194983688e-07}}, 56: {"": {up: 7.966463553515483e-07, dn: 7.966463553515483e-07}}, 57: {"": {up: 7.866297751268265e-07, dn: 7.866297751268265e-07}}, 58: {"": {up: 7.806725693787501e-07, dn: 7.806725693787501e-07}}, 59: {"": {up: 7.706515927039869e-07, dn: 7.706515927039869e-07}}, 60: {"": {up: 7.51128107098231e-07, dn: 7.51128107098231e-07}}, 61: {"": {up: 7.611673181798851e-07, dn: 7.611673181798851e-07}}, 62: {"": {up: 7.559692850414808e-07, dn: 7.559692850414808e-07}}, 63: {"": {up: 7.48050040585855e-07, dn: 7.48050040585855e-07}}, 64: {"": {up: 7.38255542216558e-07, dn: 7.38255542216558e-07}}, 65: {"": {up: 7.526449430649316e-07, dn: 7.526449430649316e-07}}, 66: {"": {up: 7.415298055010712e-07, dn: 7.415298055010712e-07}}, 67: {"": {up: 7.390612183414454e-07, dn: 7.390612183414454e-07}}, 68: {"": {up: 7.388928347391333e-07, dn: 7.388928347391333e-07}}, 69: {"": {up: 7.276586856262208e-07, dn: 7.276586856262208e-07}}, 70: {"": {up: 7.380785623951406e-07, dn: 7.380785623951406e-07}}, 71: {"": {up: 7.443613936051054e-07, dn: 7.443613936051054e-07}}, 72: {"": {up: 7.264972213692694e-07, dn: 7.264972213692694e-07}}, 73: {"": {up: 7.316017978598357e-07, dn: 7.316017978598357e-07}}, 74: {"": {up: 7.261453056959889e-07, dn: 7.261453056959889e-07}}, 75: {"": {up: 7.267859960767553e-07, dn: 7.267859960767553e-07}}, 76: {"": {up: 7.388893317797329e-07, dn: 7.388893317797329e-07}}, 77: {"": {up: 7.263269190122142e-07, dn: 7.263269190122142e-07}}, 78: {"": {up: 7.274094073036192e-07, dn: 7.274094073036192e-07}}, 79: {"": {up: 7.301393481330927e-07, dn: 7.301393481330927e-07}}, 80: {"": {up: 0, dn: 0}}, 81: {"": {up: 0, dn: 0}}, 82: {"": {up: 0, dn: 0}}, 83: {"": {up: 0, dn: 0}}, 84: {"": {up: 0, dn: 0}}, 85: {"": {up: 0, dn: 0}}, 86: {"": {up: 0, dn: 0}}, 87: {"": {up: 0, dn: 0}}, 88: {"": {up: 0, dn: 0}}, 89: {"": {up: 0, dn: 0}}, 90: {"": {up: 0, dn: 0}}, 91: {"": {up: 0, dn: 0}}, 92: {"": {up: 0, dn: 0}}, 93: {"": {up: 0, dn: 0}}, 94: {"": {up: 0, dn: 0}}, 95: {"": {up: 0, dn: 0}}, 96: {"": {up: 0, dn: 0}}, 97: {"": {up: 0, dn: 0}}, 98: {"": {up: 0, dn: 0}}, 99: {"": {up: 0, dn: 0}}, 100: {"": {up: 0, dn: 0}}, 101: {"": {up: 0, dn: 0}}, 102: {"": {up: 0, dn: 0}}, 103: {"": {up: 0, dn: 0}}, 104: {"": {up: 0, dn: 0}}, 105: {"": {up: 0, dn: 0}}, 106: {"": {up: 0, dn: 0}}, 107: {"": {up: 0, dn: 0}}, 108: {"": {up: 0, dn: 0}}, 109: {"": {up: 0, dn: 0}}, 110: {"": {up: 0, dn: 0}}, 111: {"": {up: 0, dn: 0}}, 112: {"": {up: 0, dn: 0}}, 113: {"": {up: 0, dn: 0}}, 114: {"": {up: 0, dn: 0}}, 115: {"": {up: 0, dn: 0}}, 116: {"": {up: 0, dn: 0}}, 117: {"": {up: 0, dn: 0}}, 118: {"": {up: 0, dn: 0}}, 119: {"": {up: 0, dn: 0}}, 120: {"": {up: 0, dn: 0}}, 121: {"": {up: 0, dn: 0}}, 122: {"": {up: 0, dn: 0}}, 123: {"": {up: 0, dn: 0}}, 124: {"": {up: 0, dn: 0}}, 125: {"": {up: 0, dn: 0}}, 126: {"": {up: 0, dn: 0}}, 127: {"": {up: 0, dn: 0}}, 128: {"": {up: 0, dn: 0}}, 129: {"": {up: 0, dn: 0}}, 130: {"": {up: 0, dn: 0}}, 131: {"": {up: 0, dn: 0}}, 132: {"": {up: 0, dn: 0}}, 133: {"": {up: 0, dn: 0}}, 134: {"": {up: 0, dn: 0}}, 135: {"": {up: 0, dn: 0}}, 136: {"": {up: 0, dn: 0}}, 137: {"": {up: 0, dn: 0}}, 138: {"": {up: 0, dn: 0}}, 139: {"": {up: 0, dn: 0}}, 140: {"": {up: 0, dn: 0}}, 141: {"": {up: 0, dn: 0}}, 142: {"": {up: 0, dn: 0}}, 143: {"": {up: 0, dn: 0}}, 144: {"": {up: 0, dn: 0}}, 145: {"": {up: 0, dn: 0}}, 146: {"": {up: 0, dn: 0}}, 147: {"": {up: 0, dn: 0}}, 148: {"": {up: 0, dn: 0}}, 149: {"": {up: 0, dn: 0}}, 150: {"": {up: 0, dn: 0}}, 151: {"": {up: 0, dn: 0}}, 152: {"": {up: 0, dn: 0}}, 153: {"": {up: 0, dn: 0}}, 154: {"": {up: 0, dn: 0}}, 155: {"": {up: 0, dn: 0}}, 156: {"": {up: 0, dn: 0}}, 157: {"": {up: 0, dn: 0}}, 158: {"": {up: 0, dn: 0}}, 159: {"": {up: 0, dn: 0}}, 160: {"": {up: 0, dn: 0}}, 161: {"": {up: 0, dn: 0}}, 162: {"": {up: 0, dn: 0}}, 163: {"": {up: 0, dn: 0}}, 164: {"": {up: 0, dn: 0}}, 165: {"": {up: 0, dn: 0}}, 166: {"": {up: 0, dn: 0}}, 167: {"": {up: 0, dn: 0}}, 168: {"": {up: 0, dn: 0}}, 169: {"": {up: 0, dn: 0}}, 170: {"": {up: 0, dn: 0}}, 171: {"": {up: 0, dn: 0}}, 172: {"": {up: 0, dn: 0}}, 173: {"": {up: 0, dn: 0}}, 174: {"": {up: 0, dn: 0}}, 175: {"": {up: 0, dn: 0}}, 176: {"": {up: 0, dn: 0}}, 177: {"": {up: 0, dn: 0}}, 178: {"": {up: 0, dn: 0}}, 179: {"": {up: 0, dn: 0}}, 180: {"": {up: 0, dn: 0}}, 181: {"": {up: 0, dn: 0}}, 182: {"": {up: 0, dn: 0}}, 183: {"": {up: 0, dn: 0}}, 184: {"": {up: 0, dn: 0}}, 185: {"": {up: 0, dn: 0}}, 186: {"": {up: 0, dn: 0}}, 187: {"": {up: 0, dn: 0}}, 188: {"": {up: 0, dn: 0}}, 189: {"": {up: 0, dn: 0}}, 190: {"": {up: 0, dn: 0}}, 191: {"": {up: 0, dn: 0}}, 192: {"": {up: 0, dn: 0}}, 193: {"": {up: 0, dn: 0}}, 194: {"": {up: 0, dn: 0}}, 195: {"": {up: 0, dn: 0}}, 196: {"": {up: 0, dn: 0}}, 197: {"": {up: 0, dn: 0}}, 198: {"": {up: 0, dn: 0}}, 199: {"": {up: 0, dn: 0}}, 200: {"": {up: 0, dn: 0}}, 201: {"": {up: 0, dn: 0}}, 202: {"": {up: 0, dn: 0}}, 203: {"": {up: 0, dn: 0}}, 204: {"": {up: 0, dn: 0}}, 205: {"": {up: 0, dn: 0}}, 206: {"": {up: 0, dn: 0}}, 207: {"": {up: 0, dn: 0}}, 208: {"": {up: 0, dn: 0}}, 209: {"": {up: 0, dn: 0}}, 210: {"": {up: 0, dn: 0}}, 211: {"": {up: 0, dn: 0}}, 212: {"": {up: 0, dn: 0}}, 213: {"": {up: 0, dn: 0}}, 214: {"": {up: 0, dn: 0}}, 215: {"": {up: 0, dn: 0}}, 216: {"": {up: 0, dn: 0}}, 217: {"": {up: 0, dn: 0}}, 218: {"": {up: 0, dn: 0}}, 219: {"": {up: 0, dn: 0}}, 220: {"": {up: 0, dn: 0}}, 221: {"": {up: 0, dn: 0}}, 222: {"": {up: 0, dn: 0}}, 223: {"": {up: 0, dn: 0}}, 224: {"": {up: 0, dn: 0}}, 225: {"": {up: 0, dn: 0}}, 226: {"": {up: 0, dn: 0}}, 227: {"": {up: 0, dn: 0}}, 228: {"": {up: 0, dn: 0}}, 229: {"": {up: 0, dn: 0}}, 230: {"": {up: 0, dn: 0}}, 231: {"": {up: 0, dn: 0}}, 232: {"": {up: 0, dn: 0}}, 233: {"": {up: 0, dn: 0}}, 234: {"": {up: 0, dn: 0}}, 235: {"": {up: 0, dn: 0}}, 236: {"": {up: 0, dn: 0}}, 237: {"": {up: 0, dn: 0}}, 238: {"": {up: 0, dn: 0}}, 239: {"": {up: 0, dn: 0}}, 240: {"": {up: 0, dn: 0}}, 241: {"": {up: 0, dn: 0}}, 242: {"": {up: 0, dn: 0}}, 243: {"": {up: 0, dn: 0}}, 244: {"": {up: 0, dn: 0}}, 245: {"": {up: 0, dn: 0}}, 246: {"": {up: 0, dn: 0}}, 247: {"": {up: 0, dn: 0}}, 248: {"": {up: 0, dn: 0}}, 249: {"": {up: 0, dn: 0}}, 250: {"": {up: 0, dn: 0}}, 251: {"": {up: 0, dn: 0}}, 252: {"": {up: 0, dn: 0}}, 253: {"": {up: 0, dn: 0}}, 254: {"": {up: 0, dn: 0}}, 255: {"": {up: 0, dn: 0}}, 256: {"": {up: 0, dn: 0}}, 257: {"": {up: 0, dn: 0}}, 258: {"": {up: 0, dn: 0}}, 259: {"": {up: 0, dn: 0}}, 260: {"": {up: 0, dn: 0}}, 261: {"": {up: 0, dn: 0}}, 262: {"": {up: 0, dn: 0}}, 263: {"": {up: 0, dn: 0}}, 264: {"": {up: 0, dn: 0}}, 265: {"": {up: 0, dn: 0}}, 266: {"": {up: 0, dn: 0}}, 267: {"": {up: 0, dn: 0}}, 268: {"": {up: 0, dn: 0}}, 269: {"": {up: 0, dn: 0}}, 270: {"": {up: 0, dn: 0}}, 271: {"": {up: 0, dn: 0}}, 272: {"": {up: 0, dn: 0}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 0, dn: 0}}, 276: {"": {up: 0, dn: 0}}, 277: {"": {up: 0, dn: 0}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 0, dn: 0}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 0, dn: 0}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 0, dn: 0}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 0, dn: 0}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}, 650: {"": {up: 0, dn: 0}}, 651: {"": {up: 0, dn: 0}}, 652: {"": {up: 0, dn: 0}}, 653: {"": {up: 0, dn: 0}}, 654: {"": {up: 0, dn: 0}}, 655: {"": {up: 0, dn: 0}}, 656: {"": {up: 0, dn: 0}}, 657: {"": {up: 0, dn: 0}}, 658: {"": {up: 0, dn: 0}}, 659: {"": {up: 0, dn: 0}}, 660: {"": {up: 0, dn: 0}}, 661: {"": {up: 0, dn: 0}}, 662: {"": {up: 0, dn: 0}}, 663: {"": {up: 0, dn: 0}}, 664: {"": {up: 0, dn: 0}}, 665: {"": {up: 0, dn: 0}}, 666: {"": {up: 0, dn: 0}}, 667: {"": {up: 0, dn: 0}}, 668: {"": {up: 0, dn: 0}}, 669: {"": {up: 0, dn: 0}}, 670: {"": {up: 0, dn: 0}}, 671: {"": {up: 0, dn: 0}}, 672: {"": {up: 0, dn: 0}}, 673: {"": {up: 0, dn: 0}}, 674: {"": {up: 0, dn: 0}}, 675: {"": {up: 0, dn: 0}}, 676: {"": {up: 0, dn: 0}}, 677: {"": {up: 0, dn: 0}}, 678: {"": {up: 0, dn: 0}}, 679: {"": {up: 0, dn: 0}}, 680: {"": {up: 0, dn: 0}}, 681: {"": {up: 0, dn: 0}}, 682: {"": {up: 0, dn: 0}}, 683: {"": {up: 0, dn: 0}}, 684: {"": {up: 0, dn: 0}}, 685: {"": {up: 0, dn: 0}}, 686: {"": {up: 0, dn: 0}}, 687: {"": {up: 0, dn: 0}}, 688: {"": {up: 0, dn: 0}}, 689: {"": {up: 0, dn: 0}}, 690: {"": {up: 0, dn: 0}}, 691: {"": {up: 0, dn: 0}}, 692: {"": {up: 0, dn: 0}}, 693: {"": {up: 0, dn: 0}}, 694: {"": {up: 0, dn: 0}}, 695: {"": {up: 0, dn: 0}}, 696: {"": {up: 0, dn: 0}}, 697: {"": {up: 0, dn: 0}}, 698: {"": {up: 0, dn: 0}}, 699: {"": {up: 0, dn: 0}}, 700: {"": {up: 0, dn: 0}}, 701: {"": {up: 0, dn: 0}}, 702: {"": {up: 0, dn: 0}}, 703: {"": {up: 0, dn: 0}}, 704: {"": {up: 0, dn: 0}}, 705: {"": {up: 0, dn: 0}}, 706: {"": {up: 0, dn: 0}}, 707: {"": {up: 0, dn: 0}}, 708: {"": {up: 0, dn: 0}}, 709: {"": {up: 0, dn: 0}}, 710: {"": {up: 0, dn: 0}}, 711: {"": {up: 0, dn: 0}}, 712: {"": {up: 0, dn: 0}}, 713: {"": {up: 0, dn: 0}}, 714: {"": {up: 0, dn: 0}}, 715: {"": {up: 0, dn: 0}}, 716: {"": {up: 0, dn: 0}}, 717: {"": {up: 0, dn: 0}}, 718: {"": {up: 0, dn: 0}}, 719: {"": {up: 0, dn: 0}}, 720: {"": {up: 0, dn: 0}}, 721: {"": {up: 0, dn: 0}}, 722: {"": {up: 0, dn: 0}}, 723: {"": {up: 0, dn: 0}}, 724: {"": {up: 0, dn: 0}}, 725: {"": {up: 0, dn: 0}}, 726: {"": {up: 0, dn: 0}}, 727: {"": {up: 0, dn: 0}}, 728: {"": {up: 0, dn: 0}}, 729: {"": {up: 0, dn: 0}}, 730: {"": {up: 0, dn: 0}}, 731: {"": {up: 0, dn: 0}}, 732: {"": {up: 0, dn: 0}}, 733: {"": {up: 0, dn: 0}}, 734: {"": {up: 0, dn: 0}}, 735: {"": {up: 0, dn: 0}}, 736: {"": {up: 0, dn: 0}}, 737: {"": {up: 0, dn: 0}}, 738: {"": {up: 0, dn: 0}}, 739: {"": {up: 0, dn: 0}}, 740: {"": {up: 0, dn: 0}}, 741: {"": {up: 0, dn: 0}}, 742: {"": {up: 0, dn: 0}}, 743: {"": {up: 0, dn: 0}}, 744: {"": {up: 0, dn: 0}}, 745: {"": {up: 0, dn: 0}}, 746: {"": {up: 0, dn: 0}}, 747: {"": {up: 0, dn: 0}}, 748: {"": {up: 0, dn: 0}}, 749: {"": {up: 0, dn: 0}}, 750: {"": {up: 0, dn: 0}}, 751: {"": {up: 0, dn: 0}}, 752: {"": {up: 0, dn: 0}}, 753: {"": {up: 0, dn: 0}}, 754: {"": {up: 0, dn: 0}}, 755: {"": {up: 0, dn: 0}}, 756: {"": {up: 0, dn: 0}}, 757: {"": {up: 0, dn: 0}}, 758: {"": {up: 0, dn: 0}}, 759: {"": {up: 0, dn: 0}}, 760: {"": {up: 0, dn: 0}}, 761: {"": {up: 0, dn: 0}}, 762: {"": {up: 0, dn: 0}}, 763: {"": {up: 0, dn: 0}}, 764: {"": {up: 0, dn: 0}}, 765: {"": {up: 0, dn: 0}}, 766: {"": {up: 0, dn: 0}}, 767: {"": {up: 0, dn: 0}}, 768: {"": {up: 0, dn: 0}}, 769: {"": {up: 0, dn: 0}}, 770: {"": {up: 0, dn: 0}}, 771: {"": {up: 0, dn: 0}}, 772: {"": {up: 0, dn: 0}}, 773: {"": {up: 0, dn: 0}}, 774: {"": {up: 0, dn: 0}}, 775: {"": {up: 0, dn: 0}}, 776: {"": {up: 0, dn: 0}}, 777: {"": {up: 0, dn: 0}}, 778: {"": {up: 0, dn: 0}}, 779: {"": {up: 0, dn: 0}}, 780: {"": {up: 0, dn: 0}}, 781: {"": {up: 0, dn: 0}}, 782: {"": {up: 0, dn: 0}}, 783: {"": {up: 0, dn: 0}}, 784: {"": {up: 0, dn: 0}}, 785: {"": {up: 0, dn: 0}}, 786: {"": {up: 0, dn: 0}}, 787: {"": {up: 0, dn: 0}}, 788: {"": {up: 0, dn: 0}}, 789: {"": {up: 0, dn: 0}}, 790: {"": {up: 0, dn: 0}}, 791: {"": {up: 0, dn: 0}}, 792: {"": {up: 0, dn: 0}}, 793: {"": {up: 0, dn: 0}}, 794: {"": {up: 0, dn: 0}}, 795: {"": {up: 0, dn: 0}}, 796: {"": {up: 0, dn: 0}}, 797: {"": {up: 0, dn: 0}}, 798: {"": {up: 0, dn: 0}}, 799: {"": {up: 0, dn: 0}}, 800: {"": {up: 0, dn: 0}}, 801: {"": {up: 0, dn: 0}}, 802: {"": {up: 0, dn: 0}}, 803: {"": {up: 0, dn: 0}}, 804: {"": {up: 0, dn: 0}}, 805: {"": {up: 0, dn: 0}}, 806: {"": {up: 0, dn: 0}}, 807: {"": {up: 0, dn: 0}}, 808: {"": {up: 0, dn: 0}}, 809: {"": {up: 0, dn: 0}}, 810: {"": {up: 0, dn: 0}}, 811: {"": {up: 0, dn: 0}}, 812: {"": {up: 0, dn: 0}}, 813: {"": {up: 0, dn: 0}}, 814: {"": {up: 0, dn: 0}}, 815: {"": {up: 0, dn: 0}}, 816: {"": {up: 0, dn: 0}}, 817: {"": {up: 0, dn: 0}}, 818: {"": {up: 0, dn: 0}}, 819: {"": {up: 0, dn: 0}}, 820: {"": {up: 0, dn: 0}}, 821: {"": {up: 0, dn: 0}}, 822: {"": {up: 0, dn: 0}}, 823: {"": {up: 0, dn: 0}}, 824: {"": {up: 0, dn: 0}}, 825: {"": {up: 0, dn: 0}}, 826: {"": {up: 0, dn: 0}}, 827: {"": {up: 0, dn: 0}}, 828: {"": {up: 0, dn: 0}}, 829: {"": {up: 0, dn: 0}}, 830: {"": {up: 0, dn: 0}}, 831: {"": {up: 0, dn: 0}}, 832: {"": {up: 0, dn: 0}}, 833: {"": {up: 0, dn: 0}}, 834: {"": {up: 0, dn: 0}}, 835: {"": {up: 0, dn: 0}}, 836: {"": {up: 0, dn: 0}}, 837: {"": {up: 0, dn: 0}}, 838: {"": {up: 0, dn: 0}}, 839: {"": {up: 0, dn: 0}}, 840: {"": {up: 0, dn: 0}}, 841: {"": {up: 0, dn: 0}}, 842: {"": {up: 0, dn: 0}}, 843: {"": {up: 0, dn: 0}}, 844: {"": {up: 0, dn: 0}}, 845: {"": {up: 0, dn: 0}}, 846: {"": {up: 0, dn: 0}}, 847: {"": {up: 0, dn: 0}}, 848: {"": {up: 0, dn: 0}}, 849: {"": {up: 0, dn: 0}}, 850: {"": {up: 0, dn: 0}}, 851: {"": {up: 0, dn: 0}}, 852: {"": {up: 0, dn: 0}}, 853: {"": {up: 0, dn: 0}}, 854: {"": {up: 0, dn: 0}}, 855: {"": {up: 0, dn: 0}}, 856: {"": {up: 0, dn: 0}}, 857: {"": {up: 0, dn: 0}}, 858: {"": {up: 0, dn: 0}}, 859: {"": {up: 0, dn: 0}}, 860: {"": {up: 0, dn: 0}}, 861: {"": {up: 0, dn: 0}}, 862: {"": {up: 0, dn: 0}}, 863: {"": {up: 0, dn: 0}}, 864: {"": {up: 0, dn: 0}}, 865: {"": {up: 0, dn: 0}}, 866: {"": {up: 0, dn: 0}}, 867: {"": {up: 0, dn: 0}}, 868: {"": {up: 0, dn: 0}}, 869: {"": {up: 0, dn: 0}}, 870: {"": {up: 0, dn: 0}}, 871: {"": {up: 0, dn: 0}}, 872: {"": {up: 0, dn: 0}}, 873: {"": {up: 0, dn: 0}}, 874: {"": {up: 0, dn: 0}}, 875: {"": {up: 0, dn: 0}}, 876: {"": {up: 0, dn: 0}}, 877: {"": {up: 0, dn: 0}}, 878: {"": {up: 0, dn: 0}}, 879: {"": {up: 0, dn: 0}}, 880: {"": {up: 0, dn: 0}}, 881: {"": {up: 0, dn: 0}}, 882: {"": {up: 0, dn: 0}}, 883: {"": {up: 0, dn: 0}}, 884: {"": {up: 0, dn: 0}}, 885: {"": {up: 0, dn: 0}}, 886: {"": {up: 0, dn: 0}}, 887: {"": {up: 0, dn: 0}}, 888: {"": {up: 0, dn: 0}}, 889: {"": {up: 0, dn: 0}}, 890: {"": {up: 0, dn: 0}}, 891: {"": {up: 0, dn: 0}}, 892: {"": {up: 0, dn: 0}}, 893: {"": {up: 0, dn: 0}}, 894: {"": {up: 0, dn: 0}}, 895: {"": {up: 0, dn: 0}}, 896: {"": {up: 0, dn: 0}}, 897: {"": {up: 0, dn: 0}}, 898: {"": {up: 0, dn: 0}}, 899: {"": {up: 0, dn: 0}}, 900: {"": {up: 0, dn: 0}}, 901: {"": {up: 0, dn: 0}}, 902: {"": {up: 0, dn: 0}}, 903: {"": {up: 0, dn: 0}}, 904: {"": {up: 0, dn: 0}}, 905: {"": {up: 0, dn: 0}}, 906: {"": {up: 0, dn: 0}}, 907: {"": {up: 0, dn: 0}}, 908: {"": {up: 0, dn: 0}}, 909: {"": {up: 0, dn: 0}}, 910: {"": {up: 0, dn: 0}}, 911: {"": {up: 0, dn: 0}}, 912: {"": {up: 0, dn: 0}}, 913: {"": {up: 0, dn: 0}}, 914: {"": {up: 0, dn: 0}}, 915: {"": {up: 0, dn: 0}}, 916: {"": {up: 0, dn: 0}}, 917: {"": {up: 0, dn: 0}}, 918: {"": {up: 0, dn: 0}}, 919: {"": {up: 0, dn: 0}}, 920: {"": {up: 0, dn: 0}}, 921: {"": {up: 0, dn: 0}}, 922: {"": {up: 0, dn: 0}}, 923: {"": {up: 0, dn: 0}}, 924: {"": {up: 0, dn: 0}}, 925: {"": {up: 0, dn: 0}}, 926: {"": {up: 0, dn: 0}}, 927: {"": {up: 0, dn: 0}}, 928: {"": {up: 0, dn: 0}}, 929: {"": {up: 0, dn: 0}}, 930: {"": {up: 0, dn: 0}}, 931: {"": {up: 0, dn: 0}}, 932: {"": {up: 0, dn: 0}}, 933: {"": {up: 0, dn: 0}}, 934: {"": {up: 0, dn: 0}}, 935: {"": {up: 0, dn: 0}}, 936: {"": {up: 0, dn: 0}}, 937: {"": {up: 0, dn: 0}}, 938: {"": {up: 0, dn: 0}}, 939: {"": {up: 0, dn: 0}}, 940: {"": {up: 0, dn: 0}}, 941: {"": {up: 0, dn: 0}}, 942: {"": {up: 0, dn: 0}}, 943: {"": {up: 0, dn: 0}}, 944: {"": {up: 0, dn: 0}}, 945: {"": {up: 0, dn: 0}}, 946: {"": {up: 0, dn: 0}}, 947: {"": {up: 0, dn: 0}}, 948: {"": {up: 0, dn: 0}}, 949: {"": {up: 0, dn: 0}}, 950: {"": {up: 0, dn: 0}}, 951: {"": {up: 0, dn: 0}}, 952: {"": {up: 0, dn: 0}}, 953: {"": {up: 0, dn: 0}}, 954: {"": {up: 0, dn: 0}}, 955: {"": {up: 0, dn: 0}}, 956: {"": {up: 0, dn: 0}}, 957: {"": {up: 0, dn: 0}}, 958: {"": {up: 0, dn: 0}}, 959: {"": {up: 0, dn: 0}}, 960: {"": {up: 0, dn: 0}}, 961: {"": {up: 0, dn: 0}}, 962: {"": {up: 0, dn: 0}}, 963: {"": {up: 0, dn: 0}}, 964: {"": {up: 0, dn: 0}}, 965: {"": {up: 0, dn: 0}}, 966: {"": {up: 0, dn: 0}}, 967: {"": {up: 0, dn: 0}}, 968: {"": {up: 0, dn: 0}}, 969: {"": {up: 0, dn: 0}}, 970: {"": {up: 0, dn: 0}}, 971: {"": {up: 0, dn: 0}}, 972: {"": {up: 0, dn: 0}}, 973: {"": {up: 0, dn: 0}}, 974: {"": {up: 0, dn: 0}}, 975: {"": {up: 0, dn: 0}}, 976: {"": {up: 0, dn: 0}}, 977: {"": {up: 0, dn: 0}}, 978: {"": {up: 0, dn: 0}}, 979: {"": {up: 0, dn: 0}}, 980: {"": {up: 0, dn: 0}}, 981: {"": {up: 0, dn: 0}}, 982: {"": {up: 0, dn: 0}}, 983: {"": {up: 0, dn: 0}}, 984: {"": {up: 0, dn: 0}}, 985: {"": {up: 0, dn: 0}}, 986: {"": {up: 0, dn: 0}}, 987: {"": {up: 0, dn: 0}}, 988: {"": {up: 0, dn: 0}}, 989: {"": {up: 0, dn: 0}}, 990: {"": {up: 0, dn: 0}}, 991: {"": {up: 0, dn: 0}}, 992: {"": {up: 0, dn: 0}}, 993: {"": {up: 0, dn: 0}}, 994: {"": {up: 0, dn: 0}}, 995: {"": {up: 0, dn: 0}}, 996: {"": {up: 0, dn: 0}}, 997: {"": {up: 0, dn: 0}}, 998: {"": {up: 0, dn: 0}}, 999: {"": {up: 0, dn: 0}}}
LineColor=green
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=LO_INT
Path=LO_INT
Title=LO INT
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	2.155099e-13	2.155099e-13	2.155099e-13
8.000000e+00	1.000000e+01	-3.619201e-08	1.662491e-08	1.662491e-08
1.000000e+01	1.200000e+01	-4.876671e-07	4.475280e-08	4.475280e-08
1.200000e+01	1.400000e+01	-1.377021e-06	6.757317e-08	6.757317e-08
1.400000e+01	1.600000e+01	-2.647517e-06	8.581412e-08	8.581412e-08
1.600000e+01	1.800000e+01	-4.523191e-06	1.139421e-07	1.139421e-07
1.800000e+01	2.000000e+01	-6.603954e-06	1.253806e-07	1.253806e-07
2.000000e+01	2.200000e+01	-8.598505e-06	1.418854e-07	1.418854e-07
2.200000e+01	2.400000e+01	-1.018816e-05	1.494380e-07	1.494380e-07
2.400000e+01	2.600000e+01	-1.198574e-05	1.611849e-07	1.611849e-07
2.600000e+01	2.800000e+01	-1.308770e-05	1.712714e-07	1.712714e-07
2.800000e+01	3.000000e+01	-1.364880e-05	1.870823e-07	1.870823e-07
3.000000e+01	3.200000e+01	-1.386867e-05	1.827561e-07	1.827561e-07
3.200000e+01	3.400000e+01	-1.353537e-05	1.951914e-07	1.951914e-07
3.400000e+01	3.600000e+01	-1.190087e-05	2.020401e-07	2.020401e-07
3.600000e+01	3.800000e+01	-9.261647e-06	2.112003e-07	2.112003e-07
3.800000e+01	4.000000e+01	-5.280891e-06	2.191870e-07	2.191870e-07
4.000000e+01	4.200000e+01	7.055447e-07	2.378131e-07	2.378131e-07
4.200000e+01	4.400000e+01	9.230323e-06	2.683380e-07	2.683380e-07
4.400000e+01	4.600000e+01	1.883854e-05	2.861616e-07	2.861616e-07
4.600000e+01	4.800000e+01	3.108571e-05	3.159512e-07	3.159512e-07
4.800000e+01	5.000000e+01	4.557522e-05	3.659398e-07	3.659398e-07
5.000000e+01	5.200000e+01	6.148606e-05	4.065107e-07	4.065107e-07
5.200000e+01	5.400000e+01	7.842461e-05	4.272180e-07	4.272180e-07
5.400000e+01	5.600000e+01	9.816049e-05	4.604582e-07	4.604582e-07
5.600000e+01	5.800000e+01	1.209243e-04	5.247276e-07	5.247276e-07
5.800000e+01	6.000000e+01	1.457937e-04	5.668315e-07	5.668315e-07
6.000000e+01	6.200000e+01	1.730127e-04	6.051553e-07	6.051553e-07
6.200000e+01	6.400000e+01	2.071183e-04	6.706499e-07	6.706499e-07
6.400000e+01	6.600000e+01	2.474088e-04	7.428533e-07	7.428533e-07
6.600000e+01	6.800000e+01	2.941758e-04	8.067762e-07	8.067762e-07
6.800000e+01	7.000000e+01	3.593787e-04	8.920990e-07	8.920990e-07
7.000000e+01	7.200000e+01	4.433833e-04	9.603581e-07	9.603581e-07
7.200000e+01	7.400000e+01	5.691324e-04	1.058941e-06	1.058941e-06
7.400000e+01	7.600000e+01	7.761474e-04	1.151509e-06	1.151509e-06
7.600000e+01	7.800000e+01	1.178010e-03	1.212824e-06	1.212824e-06
7.800000e+01	8.000000e+01	1.814819e-03	1.169919e-06	1.169919e-06
8.000000e+01	8.200000e+01	-1.125732e-03	1.106211e-06	1.106211e-06
8.200000e+01	8.400000e+01	-1.335310e-03	1.285539e-06	1.285539e-06
8.400000e+01	8.600000e+01	-8.001289e-04	1.272249e-06	1.272249e-06
8.600000e+01	8.800000e+01	-5.474284e-04	1.233940e-06	1.233940e-06
8.800000e+01	9.000000e+01	-4.035245e-04	1.169167e-06	1.169167e-06
9.000000e+01	9.200000e+01	-3.064553e-04	1.104352e-06	1.104352e-06
9.200000e+01	9.400000e+01	-2.378011e-04	1.067828e-06	1.067828e-06
9.400000e+01	9.600000e+01	-1.880119e-04	1.013426e-06	1.013426e-06
9.600000e+01	9.800000e+01	-1.470647e-04	9.774940e-07	9.774940e-07
9.800000e+01	1.000000e+02	-1.149168e-04	9.460189e-07	9.460189e-07
1.000000e+02	1.020000e+02	-8.819644e-05	9.216143e-07	9.216143e-07
1.020000e+02	1.040000e+02	-6.212737e-05	8.977657e-07	8.977657e-07
1.040000e+02	1.060000e+02	-4.269536e-05	8.581155e-07	8.581155e-07
1.060000e+02	1.080000e+02	-2.440857e-05	8.356842e-07	8.356842e-07
1.080000e+02	1.100000e+02	-6.771315e-06	8.194631e-07	8.194631e-07
1.100000e+02	1.120000e+02	5.860521e-06	8.196852e-07	8.196852e-07
1.120000e+02	1.140000e+02	1.951042e-05	7.966464e-07	7.966464e-07
1.140000e+02	1.160000e+02	3.198773e-05	7.866298e-07	7.866298e-07
1.160000e+02	1.180000e+02	4.293059e-05	7.806726e-07	7.806726e-07
1.180000e+02	1.200000e+02	5.169009e-05	7.706516e-07	7.706516e-07
1.200000e+02	1.220000e+02	6.082347e-05	7.511281e-07	7.511281e-07
1.220000e+02	1.240000e+02	7.048362e-05	7.611673e-07	7.611673e-07
1.240000e+02	1.260000e+02	7.792445e-05	7.559693e-07	7.559693e-07
1.260000e+02	1.280000e+02	8.698423e-05	7.480500e-07	7.480500e-07
1.280000e+02	1.300000e+02	9.412168e-05	7.382555e-07	7.382555e-07
1.300000e+02	1.320000e+02	9.967118e-05	7.526449e-07	7.526449e-07
1.320000e+02	1.340000e+02	1.073358e-04	7.415298e-07	7.415298e-07
1.340000e+02	1.360000e+02	1.120169e-04	7.390612e-07	7.390612e-07
1.360000e+02	1.380000e+02	1.174927e-04	7.388928e-07	7.388928e-07
1.380000e+02	1.400000e+02	1.215039e-04	7.276587e-07	7.276587e-07
1.400000e+02	1.420000e+02	1.273016e-04	7.380786e-07	7.380786e-07
1.420000e+02	1.440000e+02	1.313405e-04	7.443614e-07	7.443614e-07
1.440000e+02	1.460000e+02	1.369100e-04	7.264972e-07	7.264972e-07
1.460000e+02	1.480000e+02	1.396351e-04	7.316018e-07	7.316018e-07
1.480000e+02	1.500000e+02	1.435596e-04	7.261453e-07	7.261453e-07
1.500000e+02	1.520000e+02	1.453552e-04	7.267860e-07	7.267860e-07
1.520000e+02	1.540000e+02	1.514499e-04	7.388893e-07	7.388893e-07
1.540000e+02	1.560000e+02	1.540743e-04	7.263269e-07	7.263269e-07
1.560000e+02	1.580000e+02	1.562873e-04	7.274094e-07	7.274094e-07
1.580000e+02	1.600000e+02	1.608419e-04	7.301393e-07	7.301393e-07
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+02	2.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.020000e+02	2.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+02	2.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.060000e+02	2.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.080000e+02	2.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+02	2.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.120000e+02	2.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.140000e+02	2.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+02	2.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.180000e+02	2.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+02	2.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+02	2.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.240000e+02	2.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.260000e+02	2.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+02	2.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+02	2.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.320000e+02	2.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+02	2.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.360000e+02	2.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.380000e+02	2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	2.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.420000e+02	2.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.440000e+02	2.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+02	2.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.480000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+02	2.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.540000e+02	2.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.560000e+02	2.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+02	2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	2.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.620000e+02	2.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+02	2.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.660000e+02	2.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.720000e+02	2.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.740000e+02	2.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+02	2.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.780000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	2.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+02	2.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.840000e+02	2.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.860000e+02	2.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	2.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.920000e+02	2.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+02	2.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.960000e+02	2.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.980000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+02	3.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+02	3.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.040000e+02	3.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.060000e+02	3.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.080000e+02	3.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+02	3.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.120000e+02	3.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.140000e+02	3.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.160000e+02	3.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.180000e+02	3.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+02	3.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+02	3.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.240000e+02	3.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.260000e+02	3.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.280000e+02	3.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+02	3.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.320000e+02	3.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.340000e+02	3.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+02	3.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.380000e+02	3.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+02	3.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.420000e+02	3.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.440000e+02	3.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.460000e+02	3.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.480000e+02	3.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+02	3.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.520000e+02	3.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.540000e+02	3.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.560000e+02	3.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.580000e+02	3.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+02	3.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.620000e+02	3.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.640000e+02	3.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.660000e+02	3.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.680000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+02	3.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.720000e+02	3.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.740000e+02	3.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.760000e+02	3.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.780000e+02	3.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+02	3.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.820000e+02	3.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.840000e+02	3.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.860000e+02	3.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.880000e+02	3.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+02	3.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.920000e+02	3.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.940000e+02	3.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.960000e+02	3.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+02	4.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+02	4.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.020000e+02	4.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.040000e+02	4.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.060000e+02	4.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.080000e+02	4.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+02	4.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+02	4.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.140000e+02	4.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.160000e+02	4.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.180000e+02	4.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+02	4.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+02	4.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.240000e+02	4.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.260000e+02	4.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.280000e+02	4.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+02	4.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+02	4.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+02	4.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+02	4.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.380000e+02	4.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+02	4.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+02	4.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+02	4.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+02	4.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+02	4.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+02	4.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+02	4.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+02	4.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+02	4.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+02	4.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+02	4.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+02	4.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+02	4.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+02	4.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+02	4.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+02	4.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+02	4.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+02	4.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+02	4.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+02	4.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+02	4.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+02	4.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+02	4.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+02	4.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+02	4.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+02	4.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+02	4.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+02	4.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+02	4.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+02	5.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+02	5.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+02	5.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+02	5.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+02	5.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+02	5.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+02	5.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+02	5.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+02	5.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+02	5.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+02	5.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+02	5.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+02	5.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+02	5.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+02	5.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+02	5.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+02	5.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+02	5.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+02	5.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+02	5.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+02	5.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+02	5.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+02	5.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+02	5.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+02	5.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+02	5.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+02	5.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+02	5.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+02	5.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+02	5.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+02	5.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+02	5.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+02	5.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+02	5.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+02	5.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+02	5.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+02	5.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+02	5.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+02	5.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+02	5.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+02	5.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+02	5.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+02	5.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+02	5.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+02	5.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+02	5.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+02	5.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+02	5.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+02	6.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+02	6.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+02	6.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+02	6.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+02	6.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+02	6.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+02	6.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+02	6.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+02	6.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+02	6.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+02	6.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+02	6.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+02	6.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+02	6.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+02	6.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+02	6.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+02	6.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+02	6.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+02	6.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+02	6.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+02	6.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+02	6.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+02	6.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+02	6.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+02	6.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+02	6.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+02	6.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+02	6.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+02	6.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+02	6.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+02	6.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+02	6.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+02	6.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+02	6.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+02	6.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+02	6.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+02	6.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+02	6.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+02	6.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+02	6.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+02	6.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+02	6.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+02	6.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+02	6.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+02	6.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+02	6.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+02	6.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+02	6.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+02	6.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+02	6.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+02	7.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+02	7.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+02	7.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+02	7.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+02	7.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+02	7.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+02	7.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+02	7.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+02	7.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+02	7.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+02	7.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+02	7.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+02	7.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+02	7.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+02	7.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+02	7.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+02	7.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+02	7.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+02	7.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+02	7.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+02	7.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+02	7.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+02	7.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+02	7.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+02	7.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+02	7.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+02	7.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+02	7.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+02	7.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+02	7.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+02	7.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+02	7.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+02	7.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+02	7.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+02	7.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+02	7.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+02	7.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+02	7.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+02	7.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+02	7.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+02	7.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+02	7.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+02	7.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+02	7.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+02	7.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+02	7.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+02	7.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+02	7.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+02	7.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+02	7.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+02	8.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+02	8.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+02	8.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+02	8.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+02	8.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+02	8.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+02	8.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+02	8.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+02	8.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+02	8.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+02	8.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+02	8.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+02	8.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+02	8.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+02	8.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+02	8.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+02	8.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+02	8.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+02	8.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+02	8.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+02	8.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+02	8.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+02	8.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+02	8.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+02	8.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+02	8.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+02	8.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+02	8.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+02	8.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+02	8.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+02	8.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+02	8.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+02	8.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+02	8.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+02	8.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+02	8.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+02	8.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+02	8.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+02	8.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+02	8.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+02	8.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+02	8.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+02	8.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+02	8.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+02	8.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+02	8.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+02	8.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+02	8.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+02	8.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+02	8.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+02	9.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+02	9.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+02	9.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+02	9.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+02	9.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+02	9.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+02	9.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+02	9.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+02	9.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+02	9.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+02	9.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+02	9.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+02	9.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+02	9.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+02	9.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+02	9.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+02	9.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+02	9.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+02	9.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+02	9.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+02	9.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+02	9.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+02	9.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+02	9.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+02	9.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+02	9.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+02	9.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+02	9.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+02	9.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+02	9.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+02	9.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+02	9.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+02	9.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+02	9.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+02	9.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+02	9.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+02	9.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+02	9.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+02	9.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+02	9.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+02	9.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+02	9.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+02	9.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+02	9.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+02	9.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+02	9.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+02	9.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+02	9.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+02	9.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+02	9.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+03	1.002000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+03	1.004000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+03	1.006000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+03	1.008000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+03	1.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+03	1.012000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+03	1.014000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+03	1.016000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+03	1.018000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+03	1.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+03	1.022000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+03	1.024000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+03	1.026000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+03	1.028000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+03	1.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+03	1.032000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+03	1.034000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+03	1.036000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+03	1.038000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+03	1.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+03	1.042000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+03	1.044000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+03	1.046000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+03	1.048000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+03	1.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+03	1.052000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+03	1.054000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+03	1.056000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+03	1.058000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+03	1.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+03	1.062000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+03	1.064000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+03	1.066000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+03	1.068000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+03	1.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+03	1.072000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+03	1.074000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+03	1.076000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+03	1.078000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+03	1.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+03	1.082000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+03	1.084000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+03	1.086000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+03	1.088000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+03	1.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+03	1.092000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+03	1.094000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+03	1.096000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+03	1.098000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+03	1.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+03	1.102000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+03	1.104000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+03	1.106000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+03	1.108000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+03	1.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+03	1.112000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+03	1.114000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+03	1.116000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+03	1.118000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+03	1.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+03	1.122000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+03	1.124000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+03	1.126000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+03	1.128000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+03	1.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+03	1.132000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+03	1.134000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+03	1.136000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+03	1.138000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+03	1.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+03	1.142000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+03	1.144000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+03	1.146000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+03	1.148000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+03	1.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+03	1.152000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+03	1.154000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+03	1.156000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+03	1.158000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+03	1.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+03	1.162000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+03	1.164000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+03	1.166000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+03	1.168000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+03	1.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+03	1.172000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+03	1.174000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+03	1.176000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+03	1.178000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+03	1.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+03	1.182000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+03	1.184000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+03	1.186000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+03	1.188000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+03	1.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+03	1.192000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+03	1.194000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+03	1.196000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+03	1.198000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+03	1.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+03	1.202000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+03	1.204000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+03	1.206000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+03	1.208000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+03	1.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+03	1.212000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+03	1.214000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+03	1.216000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+03	1.218000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+03	1.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+03	1.222000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+03	1.224000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+03	1.226000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+03	1.228000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+03	1.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+03	1.232000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+03	1.234000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+03	1.236000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+03	1.238000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+03	1.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+03	1.242000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+03	1.244000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+03	1.246000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+03	1.248000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+03	1.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+03	1.252000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+03	1.254000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+03	1.256000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+03	1.258000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+03	1.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+03	1.262000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+03	1.264000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+03	1.266000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+03	1.268000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+03	1.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+03	1.272000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+03	1.274000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+03	1.276000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+03	1.278000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+03	1.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+03	1.282000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+03	1.284000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+03	1.286000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+03	1.288000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+03	1.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+03	1.292000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+03	1.294000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+03	1.296000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+03	1.298000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+03	1.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+03	1.302000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.302000e+03	1.304000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.304000e+03	1.306000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.306000e+03	1.308000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.308000e+03	1.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.310000e+03	1.312000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.312000e+03	1.314000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.314000e+03	1.316000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.316000e+03	1.318000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.318000e+03	1.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.320000e+03	1.322000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.322000e+03	1.324000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.324000e+03	1.326000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.326000e+03	1.328000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.328000e+03	1.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.330000e+03	1.332000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.332000e+03	1.334000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.334000e+03	1.336000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.336000e+03	1.338000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.338000e+03	1.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.340000e+03	1.342000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.342000e+03	1.344000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.344000e+03	1.346000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.346000e+03	1.348000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.348000e+03	1.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.350000e+03	1.352000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.352000e+03	1.354000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.354000e+03	1.356000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.356000e+03	1.358000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.358000e+03	1.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+03	1.362000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.362000e+03	1.364000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.364000e+03	1.366000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.366000e+03	1.368000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.368000e+03	1.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.370000e+03	1.372000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.372000e+03	1.374000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.374000e+03	1.376000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.376000e+03	1.378000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.378000e+03	1.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+03	1.382000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.382000e+03	1.384000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.384000e+03	1.386000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.386000e+03	1.388000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.388000e+03	1.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.390000e+03	1.392000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.392000e+03	1.394000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.394000e+03	1.396000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.396000e+03	1.398000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.398000e+03	1.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+03	1.402000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.402000e+03	1.404000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.404000e+03	1.406000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.406000e+03	1.408000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.408000e+03	1.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.410000e+03	1.412000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.412000e+03	1.414000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.414000e+03	1.416000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.416000e+03	1.418000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.418000e+03	1.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.420000e+03	1.422000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.422000e+03	1.424000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.424000e+03	1.426000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.426000e+03	1.428000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.428000e+03	1.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.430000e+03	1.432000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.432000e+03	1.434000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.434000e+03	1.436000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.436000e+03	1.438000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.438000e+03	1.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+03	1.442000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.442000e+03	1.444000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.444000e+03	1.446000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.446000e+03	1.448000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.448000e+03	1.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.450000e+03	1.452000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.452000e+03	1.454000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.454000e+03	1.456000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.456000e+03	1.458000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.458000e+03	1.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.460000e+03	1.462000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.462000e+03	1.464000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.464000e+03	1.466000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.466000e+03	1.468000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.468000e+03	1.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.470000e+03	1.472000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.472000e+03	1.474000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.474000e+03	1.476000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.476000e+03	1.478000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.478000e+03	1.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.480000e+03	1.482000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.482000e+03	1.484000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.484000e+03	1.486000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.486000e+03	1.488000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.488000e+03	1.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.490000e+03	1.492000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.492000e+03	1.494000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.494000e+03	1.496000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.496000e+03	1.498000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.498000e+03	1.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+03	1.502000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.502000e+03	1.504000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.504000e+03	1.506000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.506000e+03	1.508000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.508000e+03	1.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.510000e+03	1.512000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.512000e+03	1.514000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.514000e+03	1.516000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.516000e+03	1.518000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.518000e+03	1.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+03	1.522000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.522000e+03	1.524000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.524000e+03	1.526000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.526000e+03	1.528000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.528000e+03	1.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.530000e+03	1.532000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.532000e+03	1.534000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.534000e+03	1.536000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.536000e+03	1.538000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.538000e+03	1.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+03	1.542000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.542000e+03	1.544000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.544000e+03	1.546000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.546000e+03	1.548000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.548000e+03	1.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.550000e+03	1.552000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.552000e+03	1.554000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.554000e+03	1.556000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.556000e+03	1.558000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.558000e+03	1.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+03	1.562000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.562000e+03	1.564000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.564000e+03	1.566000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.566000e+03	1.568000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.568000e+03	1.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.570000e+03	1.572000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.572000e+03	1.574000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.574000e+03	1.576000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.576000e+03	1.578000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.578000e+03	1.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e+03	1.582000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.582000e+03	1.584000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.584000e+03	1.586000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.586000e+03	1.588000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.588000e+03	1.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.590000e+03	1.592000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.592000e+03	1.594000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.594000e+03	1.596000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.596000e+03	1.598000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.598000e+03	1.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+03	1.602000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.602000e+03	1.604000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.604000e+03	1.606000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.606000e+03	1.608000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.608000e+03	1.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.610000e+03	1.612000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.612000e+03	1.614000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.614000e+03	1.616000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.616000e+03	1.618000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.618000e+03	1.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+03	1.622000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.622000e+03	1.624000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.624000e+03	1.626000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.626000e+03	1.628000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.628000e+03	1.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.630000e+03	1.632000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.632000e+03	1.634000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.634000e+03	1.636000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.636000e+03	1.638000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.638000e+03	1.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+03	1.642000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.642000e+03	1.644000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.644000e+03	1.646000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.646000e+03	1.648000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.648000e+03	1.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.650000e+03	1.652000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.652000e+03	1.654000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.654000e+03	1.656000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.656000e+03	1.658000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.658000e+03	1.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+03	1.662000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.662000e+03	1.664000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.664000e+03	1.666000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.666000e+03	1.668000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.668000e+03	1.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.670000e+03	1.672000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.672000e+03	1.674000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.674000e+03	1.676000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.676000e+03	1.678000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.678000e+03	1.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+03	1.682000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.682000e+03	1.684000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.684000e+03	1.686000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.686000e+03	1.688000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.688000e+03	1.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.690000e+03	1.692000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.692000e+03	1.694000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.694000e+03	1.696000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.696000e+03	1.698000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.698000e+03	1.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+03	1.702000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.702000e+03	1.704000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.704000e+03	1.706000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.706000e+03	1.708000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.708000e+03	1.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.710000e+03	1.712000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.712000e+03	1.714000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.714000e+03	1.716000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.716000e+03	1.718000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.718000e+03	1.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+03	1.722000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.722000e+03	1.724000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.724000e+03	1.726000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.726000e+03	1.728000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.728000e+03	1.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.730000e+03	1.732000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.732000e+03	1.734000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.734000e+03	1.736000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.736000e+03	1.738000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.738000e+03	1.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+03	1.742000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.742000e+03	1.744000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.744000e+03	1.746000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.746000e+03	1.748000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.748000e+03	1.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.750000e+03	1.752000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.752000e+03	1.754000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.754000e+03	1.756000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.756000e+03	1.758000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.758000e+03	1.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+03	1.762000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.762000e+03	1.764000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.764000e+03	1.766000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.766000e+03	1.768000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.768000e+03	1.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.770000e+03	1.772000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.772000e+03	1.774000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.774000e+03	1.776000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.776000e+03	1.778000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.778000e+03	1.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+03	1.782000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.782000e+03	1.784000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.784000e+03	1.786000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.786000e+03	1.788000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.788000e+03	1.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.790000e+03	1.792000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.792000e+03	1.794000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.794000e+03	1.796000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.796000e+03	1.798000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.798000e+03	1.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+03	1.802000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.802000e+03	1.804000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.804000e+03	1.806000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.806000e+03	1.808000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.808000e+03	1.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.810000e+03	1.812000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.812000e+03	1.814000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.814000e+03	1.816000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.816000e+03	1.818000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.818000e+03	1.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+03	1.822000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.822000e+03	1.824000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.824000e+03	1.826000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.826000e+03	1.828000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.828000e+03	1.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.830000e+03	1.832000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.832000e+03	1.834000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.834000e+03	1.836000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.836000e+03	1.838000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.838000e+03	1.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+03	1.842000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.842000e+03	1.844000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.844000e+03	1.846000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.846000e+03	1.848000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.848000e+03	1.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+03	1.852000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.852000e+03	1.854000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.854000e+03	1.856000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.856000e+03	1.858000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.858000e+03	1.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+03	1.862000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.862000e+03	1.864000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.864000e+03	1.866000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.866000e+03	1.868000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.868000e+03	1.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.870000e+03	1.872000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.872000e+03	1.874000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.874000e+03	1.876000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.876000e+03	1.878000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.878000e+03	1.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+03	1.882000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.882000e+03	1.884000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.884000e+03	1.886000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.886000e+03	1.888000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.888000e+03	1.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.890000e+03	1.892000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.892000e+03	1.894000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.894000e+03	1.896000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.896000e+03	1.898000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.898000e+03	1.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+03	1.902000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.902000e+03	1.904000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.904000e+03	1.906000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.906000e+03	1.908000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.908000e+03	1.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.910000e+03	1.912000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.912000e+03	1.914000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.914000e+03	1.916000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.916000e+03	1.918000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.918000e+03	1.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+03	1.922000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.922000e+03	1.924000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.924000e+03	1.926000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.926000e+03	1.928000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.928000e+03	1.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.930000e+03	1.932000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.932000e+03	1.934000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.934000e+03	1.936000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.936000e+03	1.938000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.938000e+03	1.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+03	1.942000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.942000e+03	1.944000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.944000e+03	1.946000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.946000e+03	1.948000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.948000e+03	1.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.950000e+03	1.952000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.952000e+03	1.954000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.954000e+03	1.956000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.956000e+03	1.958000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.958000e+03	1.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+03	1.962000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.962000e+03	1.964000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.964000e+03	1.966000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.966000e+03	1.968000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.968000e+03	1.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+03	1.972000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.972000e+03	1.974000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.974000e+03	1.976000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.976000e+03	1.978000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.978000e+03	1.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+03	1.982000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.982000e+03	1.984000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.984000e+03	1.986000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.986000e+03	1.988000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.988000e+03	1.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+03	1.992000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.992000e+03	1.994000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.994000e+03	1.996000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.996000e+03	1.998000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.998000e+03	2.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 0, dn: 0}}, 2: {"": {up: 0, dn: 0}}, 3: {"": {up: 8.920915536531176e-13, dn: 8.920915536531176e-13}}, 4: {"": {up: 9.888903900683236e-08, dn: 9.888903900683236e-08}}, 5: {"": {up: 3.558315885327409e-07, dn: 3.558315885327409e-07}}, 6: {"": {up: 4.916146815758237e-07, dn: 4.916146815758237e-07}}, 7: {"": {up: 6.22582265686923e-07, dn: 6.22582265686923e-07}}, 8: {"": {up: 7.521813809714536e-07, dn: 7.521813809714536e-07}}, 9: {"": {up: 8.067806295739426e-07, dn: 8.067806295739426e-07}}, 10: {"": {up: 8.612146477849523e-07, dn: 8.612146477849523e-07}}, 11: {"": {up: 9.73014101294088e-07, dn: 9.73014101294088e-07}}, 12: {"": {up: 1.03503014990624e-06, dn: 1.03503014990624e-06}}, 13: {"": {up: 1.049643582404729e-06, dn: 1.049643582404729e-06}}, 14: {"": {up: 1.173278115766183e-06, dn: 1.173278115766183e-06}}, 15: {"": {up: 1.191005667448618e-06, dn: 1.191005667448618e-06}}, 16: {"": {up: 1.320611381005487e-06, dn: 1.320611381005487e-06}}, 17: {"": {up: 1.292171759408139e-06, dn: 1.292171759408139e-06}}, 18: {"": {up: 1.416497989716324e-06, dn: 1.416497989716324e-06}}, 19: {"": {up: 1.528841455654419e-06, dn: 1.528841455654419e-06}}, 20: {"": {up: 1.544262813614479e-06, dn: 1.544262813614479e-06}}, 21: {"": {up: 1.639659763430267e-06, dn: 1.639659763430267e-06}}, 22: {"": {up: 2.030769641640435e-06, dn: 2.030769641640435e-06}}, 23: {"": {up: 1.975992137314367e-06, dn: 1.975992137314367e-06}}, 24: {"": {up: 1.971302678360512e-06, dn: 1.971302678360512e-06}}, 25: {"": {up: 1.946645309342685e-06, dn: 1.946645309342685e-06}}, 26: {"": {up: 2.307626140594636e-06, dn: 2.307626140594636e-06}}, 27: {"": {up: 2.253387147953452e-06, dn: 2.253387147953452e-06}}, 28: {"": {up: 2.236118013985585e-06, dn: 2.236118013985585e-06}}, 29: {"": {up: 2.386341941859806e-06, dn: 2.386341941859806e-06}}, 30: {"": {up: 2.296081155962497e-06, dn: 2.296081155962497e-06}}, 31: {"": {up: 2.294652780057829e-06, dn: 2.294652780057829e-06}}, 32: {"": {up: 2.36345616915143e-06, dn: 2.36345616915143e-06}}, 33: {"": {up: 2.307360012319992e-06, dn: 2.307360012319992e-06}}, 34: {"": {up: 2.444030229260981e-06, dn: 2.444030229260981e-06}}, 35: {"": {up: 2.352517062323703e-06, dn: 2.352517062323703e-06}}, 36: {"": {up: 2.326433633959859e-06, dn: 2.326433633959859e-06}}, 37: {"": {up: 2.355439008551156e-06, dn: 2.355439008551156e-06}}, 38: {"": {up: 2.23070186601916e-06, dn: 2.23070186601916e-06}}, 39: {"": {up: 2.347903284039945e-06, dn: 2.347903284039945e-06}}, 40: {"": {up: 2.318270351555349e-06, dn: 2.318270351555349e-06}}, 41: {"": {up: 2.285844194251812e-06, dn: 2.285844194251812e-06}}, 42: {"": {up: 2.239165475220141e-06, dn: 2.239165475220141e-06}}, 43: {"": {up: 2.250588763647622e-06, dn: 2.250588763647622e-06}}, 44: {"": {up: 2.230887918798438e-06, dn: 2.230887918798438e-06}}, 45: {"": {up: 2.233515557986341e-06, dn: 2.233515557986341e-06}}, 46: {"": {up: 2.244824539656823e-06, dn: 2.244824539656823e-06}}, 47: {"": {up: 2.282371529046349e-06, dn: 2.282371529046349e-06}}, 48: {"": {up: 2.355804043013775e-06, dn: 2.355804043013775e-06}}, 49: {"": {up: 2.129507750871162e-06, dn: 2.129507750871162e-06}}, 50: {"": {up: 2.171989253405753e-06, dn: 2.171989253405753e-06}}, 51: {"": {up: 2.193720365388299e-06, dn: 2.193720365388299e-06}}, 52: {"": {up: 2.121235302835239e-06, dn: 2.121235302835239e-06}}, 53: {"": {up: 2.165061215867334e-06, dn: 2.165061215867334e-06}}, 54: {"": {up: 2.126869224829112e-06, dn: 2.126869224829112e-06}}, 55: {"": {up: 2.227791938609435e-06, dn: 2.227791938609435e-06}}, 56: {"": {up: 2.065684602382286e-06, dn: 2.065684602382286e-06}}, 57: {"": {up: 1.983979703209901e-06, dn: 1.983979703209901e-06}}, 58: {"": {up: 2.003590309021076e-06, dn: 2.003590309021076e-06}}, 59: {"": {up: 1.959677680529971e-06, dn: 1.959677680529971e-06}}, 60: {"": {up: 2.035283445397865e-06, dn: 2.035283445397865e-06}}, 61: {"": {up: 2.083180314687377e-06, dn: 2.083180314687377e-06}}, 62: {"": {up: 1.974010189622089e-06, dn: 1.974010189622089e-06}}, 63: {"": {up: 1.900211669239665e-06, dn: 1.900211669239665e-06}}, 64: {"": {up: 2.048009517110275e-06, dn: 2.048009517110275e-06}}, 65: {"": {up: 1.912050422092215e-06, dn: 1.912050422092215e-06}}, 66: {"": {up: 1.968183888188665e-06, dn: 1.968183888188665e-06}}, 67: {"": {up: 1.910373844642819e-06, dn: 1.910373844642819e-06}}, 68: {"": {up: 1.882448595168773e-06, dn: 1.882448595168773e-06}}, 69: {"": {up: 1.838240867271954e-06, dn: 1.838240867271954e-06}}, 70: {"": {up: 1.865738160158948e-06, dn: 1.865738160158948e-06}}, 71: {"": {up: 1.903391307039619e-06, dn: 1.903391307039619e-06}}, 72: {"": {up: 1.935034720735033e-06, dn: 1.935034720735033e-06}}, 73: {"": {up: 1.824439882066222e-06, dn: 1.824439882066222e-06}}, 74: {"": {up: 1.809450643436846e-06, dn: 1.809450643436846e-06}}, 75: {"": {up: 1.766781199667411e-06, dn: 1.766781199667411e-06}}, 76: {"": {up: 1.777652077510563e-06, dn: 1.777652077510563e-06}}, 77: {"": {up: 1.753454520346761e-06, dn: 1.753454520346761e-06}}, 78: {"": {up: 1.763309774372366e-06, dn: 1.763309774372366e-06}}, 79: {"": {up: 1.727722950222568e-06, dn: 1.727722950222568e-06}}, 80: {"": {up: 0, dn: 0}}, 81: {"": {up: 0, dn: 0}}, 82: {"": {up: 0, dn: 0}}, 83: {"": {up: 0, dn: 0}}, 84: {"": {up: 0, dn: 0}}, 85: {"": {up: 0, dn: 0}}, 86: {"": {up: 0, dn: 0}}, 87: {"": {up: 0, dn: 0}}, 88: {"": {up: 0, dn: 0}}, 89: {"": {up: 0, dn: 0}}, 90: {"": {up: 0, dn: 0}}, 91: {"": {up: 0, dn: 0}}, 92: {"": {up: 0, dn: 0}}, 93: {"": {up: 0, dn: 0}}, 94: {"": {up: 0, dn: 0}}, 95: {"": {up: 0, dn: 0}}, 96: {"": {up: 0, dn: 0}}, 97: {"": {up: 0, dn: 0}}, 98: {"": {up: 0, dn: 0}}, 99: {"": {up: 0, dn: 0}}, 100: {"": {up: 0, dn: 0}}, 101: {"": {up: 0, dn: 0}}, 102: {"": {up: 0, dn: 0}}, 103: {"": {up: 0, dn: 0}}, 104: {"": {up: 0, dn: 0}}, 105: {"": {up: 0, dn: 0}}, 106: {"": {up: 0, dn: 0}}, 107: {"": {up: 0, dn: 0}}, 108: {"": {up: 0, dn: 0}}, 109: {"": {up: 0, dn: 0}}, 110: {"": {up: 0, dn: 0}}, 111: {"": {up: 0, dn: 0}}, 112: {"": {up: 0, dn: 0}}, 113: {"": {up: 0, dn: 0}}, 114: {"": {up: 0, dn: 0}}, 115: {"": {up: 0, dn: 0}}, 116: {"": {up: 0, dn: 0}}, 117: {"": {up: 0, dn: 0}}, 118: {"": {up: 0, dn: 0}}, 119: {"": {up: 0, dn: 0}}, 120: {"": {up: 0, dn: 0}}, 121: {"": {up: 0, dn: 0}}, 122: {"": {up: 0, dn: 0}}, 123: {"": {up: 0, dn: 0}}, 124: {"": {up: 0, dn: 0}}, 125: {"": {up: 0, dn: 0}}, 126: {"": {up: 0, dn: 0}}, 127: {"": {up: 0, dn: 0}}, 128: {"": {up: 0, dn: 0}}, 129: {"": {up: 0, dn: 0}}, 130: {"": {up: 0, dn: 0}}, 131: {"": {up: 0, dn: 0}}, 132: {"": {up: 0, dn: 0}}, 133: {"": {up: 0, dn: 0}}, 134: {"": {up: 0, dn: 0}}, 135: {"": {up: 0, dn: 0}}, 136: {"": {up: 0, dn: 0}}, 137: {"": {up: 0, dn: 0}}, 138: {"": {up: 0, dn: 0}}, 139: {"": {up: 0, dn: 0}}, 140: {"": {up: 0, dn: 0}}, 141: {"": {up: 0, dn: 0}}, 142: {"": {up: 0, dn: 0}}, 143: {"": {up: 0, dn: 0}}, 144: {"": {up: 0, dn: 0}}, 145: {"": {up: 0, dn: 0}}, 146: {"": {up: 0, dn: 0}}, 147: {"": {up: 0, dn: 0}}, 148: {"": {up: 0, dn: 0}}, 149: {"": {up: 0, dn: 0}}, 150: {"": {up: 0, dn: 0}}, 151: {"": {up: 0, dn: 0}}, 152: {"": {up: 0, dn: 0}}, 153: {"": {up: 0, dn: 0}}, 154: {"": {up: 0, dn: 0}}, 155: {"": {up: 0, dn: 0}}, 156: {"": {up: 0, dn: 0}}, 157: {"": {up: 0, dn: 0}}, 158: {"": {up: 0, dn: 0}}, 159: {"": {up: 0, dn: 0}}, 160: {"": {up: 0, dn: 0}}, 161: {"": {up: 0, dn: 0}}, 162: {"": {up: 0, dn: 0}}, 163: {"": {up: 0, dn: 0}}, 164: {"": {up: 0, dn: 0}}, 165: {"": {up: 0, dn: 0}}, 166: {"": {up: 0, dn: 0}}, 167: {"": {up: 0, dn: 0}}, 168: {"": {up: 0, dn: 0}}, 169: {"": {up: 0, dn: 0}}, 170: {"": {up: 0, dn: 0}}, 171: {"": {up: 0, dn: 0}}, 172: {"": {up: 0, dn: 0}}, 173: {"": {up: 0, dn: 0}}, 174: {"": {up: 0, dn: 0}}, 175: {"": {up: 0, dn: 0}}, 176: {"": {up: 0, dn: 0}}, 177: {"": {up: 0, dn: 0}}, 178: {"": {up: 0, dn: 0}}, 179: {"": {up: 0, dn: 0}}, 180: {"": {up: 0, dn: 0}}, 181: {"": {up: 0, dn: 0}}, 182: {"": {up: 0, dn: 0}}, 183: {"": {up: 0, dn: 0}}, 184: {"": {up: 0, dn: 0}}, 185: {"": {up: 0, dn: 0}}, 186: {"": {up: 0, dn: 0}}, 187: {"": {up: 0, dn: 0}}, 188: {"": {up: 0, dn: 0}}, 189: {"": {up: 0, dn: 0}}, 190: {"": {up: 0, dn: 0}}, 191: {"": {up: 0, dn: 0}}, 192: {"": {up: 0, dn: 0}}, 193: {"": {up: 0, dn: 0}}, 194: {"": {up: 0, dn: 0}}, 195: {"": {up: 0, dn: 0}}, 196: {"": {up: 0, dn: 0}}, 197: {"": {up: 0, dn: 0}}, 198: {"": {up: 0, dn: 0}}, 199: {"": {up: 0, dn: 0}}, 200: {"": {up: 0, dn: 0}}, 201: {"": {up: 0, dn: 0}}, 202: {"": {up: 0, dn: 0}}, 203: {"": {up: 0, dn: 0}}, 204: {"": {up: 0, dn: 0}}, 205: {"": {up: 0, dn: 0}}, 206: {"": {up: 0, dn: 0}}, 207: {"": {up: 0, dn: 0}}, 208: {"": {up: 0, dn: 0}}, 209: {"": {up: 0, dn: 0}}, 210: {"": {up: 0, dn: 0}}, 211: {"": {up: 0, dn: 0}}, 212: {"": {up: 0, dn: 0}}, 213: {"": {up: 0, dn: 0}}, 214: {"": {up: 0, dn: 0}}, 215: {"": {up: 0, dn: 0}}, 216: {"": {up: 0, dn: 0}}, 217: {"": {up: 0, dn: 0}}, 218: {"": {up: 0, dn: 0}}, 219: {"": {up: 0, dn: 0}}, 220: {"": {up: 0, dn: 0}}, 221: {"": {up: 0, dn: 0}}, 222: {"": {up: 0, dn: 0}}, 223: {"": {up: 0, dn: 0}}, 224: {"": {up: 0, dn: 0}}, 225: {"": {up: 0, dn: 0}}, 226: {"": {up: 0, dn: 0}}, 227: {"": {up: 0, dn: 0}}, 228: {"": {up: 0, dn: 0}}, 229: {"": {up: 0, dn: 0}}, 230: {"": {up: 0, dn: 0}}, 231: {"": {up: 0, dn: 0}}, 232: {"": {up: 0, dn: 0}}, 233: {"": {up: 0, dn: 0}}, 234: {"": {up: 0, dn: 0}}, 235: {"": {up: 0, dn: 0}}, 236: {"": {up: 0, dn: 0}}, 237: {"": {up: 0, dn: 0}}, 238: {"": {up: 0, dn: 0}}, 239: {"": {up: 0, dn: 0}}, 240: {"": {up: 0, dn: 0}}, 241: {"": {up: 0, dn: 0}}, 242: {"": {up: 0, dn: 0}}, 243: {"": {up: 0, dn: 0}}, 244: {"": {up: 0, dn: 0}}, 245: {"": {up: 0, dn: 0}}, 246: {"": {up: 0, dn: 0}}, 247: {"": {up: 0, dn: 0}}, 248: {"": {up: 0, dn: 0}}, 249: {"": {up: 0, dn: 0}}, 250: {"": {up: 0, dn: 0}}, 251: {"": {up: 0, dn: 0}}, 252: {"": {up: 0, dn: 0}}, 253: {"": {up: 0, dn: 0}}, 254: {"": {up: 0, dn: 0}}, 255: {"": {up: 0, dn: 0}}, 256: {"": {up: 0, dn: 0}}, 257: {"": {up: 0, dn: 0}}, 258: {"": {up: 0, dn: 0}}, 259: {"": {up: 0, dn: 0}}, 260: {"": {up: 0, dn: 0}}, 261: {"": {up: 0, dn: 0}}, 262: {"": {up: 0, dn: 0}}, 263: {"": {up: 0, dn: 0}}, 264: {"": {up: 0, dn: 0}}, 265: {"": {up: 0, dn: 0}}, 266: {"": {up: 0, dn: 0}}, 267: {"": {up: 0, dn: 0}}, 268: {"": {up: 0, dn: 0}}, 269: {"": {up: 0, dn: 0}}, 270: {"": {up: 0, dn: 0}}, 271: {"": {up: 0, dn: 0}}, 272: {"": {up: 0, dn: 0}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 0, dn: 0}}, 276: {"": {up: 0, dn: 0}}, 277: {"": {up: 0, dn: 0}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 0, dn: 0}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 0, dn: 0}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 0, dn: 0}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 0, dn: 0}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}, 650: {"": {up: 0, dn: 0}}, 651: {"": {up: 0, dn: 0}}, 652: {"": {up: 0, dn: 0}}, 653: {"": {up: 0, dn: 0}}, 654: {"": {up: 0, dn: 0}}, 655: {"": {up: 0, dn: 0}}, 656: {"": {up: 0, dn: 0}}, 657: {"": {up: 0, dn: 0}}, 658: {"": {up: 0, dn: 0}}, 659: {"": {up: 0, dn: 0}}, 660: {"": {up: 0, dn: 0}}, 661: {"": {up: 0, dn: 0}}, 662: {"": {up: 0, dn: 0}}, 663: {"": {up: 0, dn: 0}}, 664: {"": {up: 0, dn: 0}}, 665: {"": {up: 0, dn: 0}}, 666: {"": {up: 0, dn: 0}}, 667: {"": {up: 0, dn: 0}}, 668: {"": {up: 0, dn: 0}}, 669: {"": {up: 0, dn: 0}}, 670: {"": {up: 0, dn: 0}}, 671: {"": {up: 0, dn: 0}}, 672: {"": {up: 0, dn: 0}}, 673: {"": {up: 0, dn: 0}}, 674: {"": {up: 0, dn: 0}}, 675: {"": {up: 0, dn: 0}}, 676: {"": {up: 0, dn: 0}}, 677: {"": {up: 0, dn: 0}}, 678: {"": {up: 0, dn: 0}}, 679: {"": {up: 0, dn: 0}}, 680: {"": {up: 0, dn: 0}}, 681: {"": {up: 0, dn: 0}}, 682: {"": {up: 0, dn: 0}}, 683: {"": {up: 0, dn: 0}}, 684: {"": {up: 0, dn: 0}}, 685: {"": {up: 0, dn: 0}}, 686: {"": {up: 0, dn: 0}}, 687: {"": {up: 0, dn: 0}}, 688: {"": {up: 0, dn: 0}}, 689: {"": {up: 0, dn: 0}}, 690: {"": {up: 0, dn: 0}}, 691: {"": {up: 0, dn: 0}}, 692: {"": {up: 0, dn: 0}}, 693: {"": {up: 0, dn: 0}}, 694: {"": {up: 0, dn: 0}}, 695: {"": {up: 0, dn: 0}}, 696: {"": {up: 0, dn: 0}}, 697: {"": {up: 0, dn: 0}}, 698: {"": {up: 0, dn: 0}}, 699: {"": {up: 0, dn: 0}}, 700: {"": {up: 0, dn: 0}}, 701: {"": {up: 0, dn: 0}}, 702: {"": {up: 0, dn: 0}}, 703: {"": {up: 0, dn: 0}}, 704: {"": {up: 0, dn: 0}}, 705: {"": {up: 0, dn: 0}}, 706: {"": {up: 0, dn: 0}}, 707: {"": {up: 0, dn: 0}}, 708: {"": {up: 0, dn: 0}}, 709: {"": {up: 0, dn: 0}}, 710: {"": {up: 0, dn: 0}}, 711: {"": {up: 0, dn: 0}}, 712: {"": {up: 0, dn: 0}}, 713: {"": {up: 0, dn: 0}}, 714: {"": {up: 0, dn: 0}}, 715: {"": {up: 0, dn: 0}}, 716: {"": {up: 0, dn: 0}}, 717: {"": {up: 0, dn: 0}}, 718: {"": {up: 0, dn: 0}}, 719: {"": {up: 0, dn: 0}}, 720: {"": {up: 0, dn: 0}}, 721: {"": {up: 0, dn: 0}}, 722: {"": {up: 0, dn: 0}}, 723: {"": {up: 0, dn: 0}}, 724: {"": {up: 0, dn: 0}}, 725: {"": {up: 0, dn: 0}}, 726: {"": {up: 0, dn: 0}}, 727: {"": {up: 0, dn: 0}}, 728: {"": {up: 0, dn: 0}}, 729: {"": {up: 0, dn: 0}}, 730: {"": {up: 0, dn: 0}}, 731: {"": {up: 0, dn: 0}}, 732: {"": {up: 0, dn: 0}}, 733: {"": {up: 0, dn: 0}}, 734: {"": {up: 0, dn: 0}}, 735: {"": {up: 0, dn: 0}}, 736: {"": {up: 0, dn: 0}}, 737: {"": {up: 0, dn: 0}}, 738: {"": {up: 0, dn: 0}}, 739: {"": {up: 0, dn: 0}}, 740: {"": {up: 0, dn: 0}}, 741: {"": {up: 0, dn: 0}}, 742: {"": {up: 0, dn: 0}}, 743: {"": {up: 0, dn: 0}}, 744: {"": {up: 0, dn: 0}}, 745: {"": {up: 0, dn: 0}}, 746: {"": {up: 0, dn: 0}}, 747: {"": {up: 0, dn: 0}}, 748: {"": {up: 0, dn: 0}}, 749: {"": {up: 0, dn: 0}}, 750: {"": {up: 0, dn: 0}}, 751: {"": {up: 0, dn: 0}}, 752: {"": {up: 0, dn: 0}}, 753: {"": {up: 0, dn: 0}}, 754: {"": {up: 0, dn: 0}}, 755: {"": {up: 0, dn: 0}}, 756: {"": {up: 0, dn: 0}}, 757: {"": {up: 0, dn: 0}}, 758: {"": {up: 0, dn: 0}}, 759: {"": {up: 0, dn: 0}}, 760: {"": {up: 0, dn: 0}}, 761: {"": {up: 0, dn: 0}}, 762: {"": {up: 0, dn: 0}}, 763: {"": {up: 0, dn: 0}}, 764: {"": {up: 0, dn: 0}}, 765: {"": {up: 0, dn: 0}}, 766: {"": {up: 0, dn: 0}}, 767: {"": {up: 0, dn: 0}}, 768: {"": {up: 0, dn: 0}}, 769: {"": {up: 0, dn: 0}}, 770: {"": {up: 0, dn: 0}}, 771: {"": {up: 0, dn: 0}}, 772: {"": {up: 0, dn: 0}}, 773: {"": {up: 0, dn: 0}}, 774: {"": {up: 0, dn: 0}}, 775: {"": {up: 0, dn: 0}}, 776: {"": {up: 0, dn: 0}}, 777: {"": {up: 0, dn: 0}}, 778: {"": {up: 0, dn: 0}}, 779: {"": {up: 0, dn: 0}}, 780: {"": {up: 0, dn: 0}}, 781: {"": {up: 0, dn: 0}}, 782: {"": {up: 0, dn: 0}}, 783: {"": {up: 0, dn: 0}}, 784: {"": {up: 0, dn: 0}}, 785: {"": {up: 0, dn: 0}}, 786: {"": {up: 0, dn: 0}}, 787: {"": {up: 0, dn: 0}}, 788: {"": {up: 0, dn: 0}}, 789: {"": {up: 0, dn: 0}}, 790: {"": {up: 0, dn: 0}}, 791: {"": {up: 0, dn: 0}}, 792: {"": {up: 0, dn: 0}}, 793: {"": {up: 0, dn: 0}}, 794: {"": {up: 0, dn: 0}}, 795: {"": {up: 0, dn: 0}}, 796: {"": {up: 0, dn: 0}}, 797: {"": {up: 0, dn: 0}}, 798: {"": {up: 0, dn: 0}}, 799: {"": {up: 0, dn: 0}}, 800: {"": {up: 0, dn: 0}}, 801: {"": {up: 0, dn: 0}}, 802: {"": {up: 0, dn: 0}}, 803: {"": {up: 0, dn: 0}}, 804: {"": {up: 0, dn: 0}}, 805: {"": {up: 0, dn: 0}}, 806: {"": {up: 0, dn: 0}}, 807: {"": {up: 0, dn: 0}}, 808: {"": {up: 0, dn: 0}}, 809: {"": {up: 0, dn: 0}}, 810: {"": {up: 0, dn: 0}}, 811: {"": {up: 0, dn: 0}}, 812: {"": {up: 0, dn: 0}}, 813: {"": {up: 0, dn: 0}}, 814: {"": {up: 0, dn: 0}}, 815: {"": {up: 0, dn: 0}}, 816: {"": {up: 0, dn: 0}}, 817: {"": {up: 0, dn: 0}}, 818: {"": {up: 0, dn: 0}}, 819: {"": {up: 0, dn: 0}}, 820: {"": {up: 0, dn: 0}}, 821: {"": {up: 0, dn: 0}}, 822: {"": {up: 0, dn: 0}}, 823: {"": {up: 0, dn: 0}}, 824: {"": {up: 0, dn: 0}}, 825: {"": {up: 0, dn: 0}}, 826: {"": {up: 0, dn: 0}}, 827: {"": {up: 0, dn: 0}}, 828: {"": {up: 0, dn: 0}}, 829: {"": {up: 0, dn: 0}}, 830: {"": {up: 0, dn: 0}}, 831: {"": {up: 0, dn: 0}}, 832: {"": {up: 0, dn: 0}}, 833: {"": {up: 0, dn: 0}}, 834: {"": {up: 0, dn: 0}}, 835: {"": {up: 0, dn: 0}}, 836: {"": {up: 0, dn: 0}}, 837: {"": {up: 0, dn: 0}}, 838: {"": {up: 0, dn: 0}}, 839: {"": {up: 0, dn: 0}}, 840: {"": {up: 0, dn: 0}}, 841: {"": {up: 0, dn: 0}}, 842: {"": {up: 0, dn: 0}}, 843: {"": {up: 0, dn: 0}}, 844: {"": {up: 0, dn: 0}}, 845: {"": {up: 0, dn: 0}}, 846: {"": {up: 0, dn: 0}}, 847: {"": {up: 0, dn: 0}}, 848: {"": {up: 0, dn: 0}}, 849: {"": {up: 0, dn: 0}}, 850: {"": {up: 0, dn: 0}}, 851: {"": {up: 0, dn: 0}}, 852: {"": {up: 0, dn: 0}}, 853: {"": {up: 0, dn: 0}}, 854: {"": {up: 0, dn: 0}}, 855: {"": {up: 0, dn: 0}}, 856: {"": {up: 0, dn: 0}}, 857: {"": {up: 0, dn: 0}}, 858: {"": {up: 0, dn: 0}}, 859: {"": {up: 0, dn: 0}}, 860: {"": {up: 0, dn: 0}}, 861: {"": {up: 0, dn: 0}}, 862: {"": {up: 0, dn: 0}}, 863: {"": {up: 0, dn: 0}}, 864: {"": {up: 0, dn: 0}}, 865: {"": {up: 0, dn: 0}}, 866: {"": {up: 0, dn: 0}}, 867: {"": {up: 0, dn: 0}}, 868: {"": {up: 0, dn: 0}}, 869: {"": {up: 0, dn: 0}}, 870: {"": {up: 0, dn: 0}}, 871: {"": {up: 0, dn: 0}}, 872: {"": {up: 0, dn: 0}}, 873: {"": {up: 0, dn: 0}}, 874: {"": {up: 0, dn: 0}}, 875: {"": {up: 0, dn: 0}}, 876: {"": {up: 0, dn: 0}}, 877: {"": {up: 0, dn: 0}}, 878: {"": {up: 0, dn: 0}}, 879: {"": {up: 0, dn: 0}}, 880: {"": {up: 0, dn: 0}}, 881: {"": {up: 0, dn: 0}}, 882: {"": {up: 0, dn: 0}}, 883: {"": {up: 0, dn: 0}}, 884: {"": {up: 0, dn: 0}}, 885: {"": {up: 0, dn: 0}}, 886: {"": {up: 0, dn: 0}}, 887: {"": {up: 0, dn: 0}}, 888: {"": {up: 0, dn: 0}}, 889: {"": {up: 0, dn: 0}}, 890: {"": {up: 0, dn: 0}}, 891: {"": {up: 0, dn: 0}}, 892: {"": {up: 0, dn: 0}}, 893: {"": {up: 0, dn: 0}}, 894: {"": {up: 0, dn: 0}}, 895: {"": {up: 0, dn: 0}}, 896: {"": {up: 0, dn: 0}}, 897: {"": {up: 0, dn: 0}}, 898: {"": {up: 0, dn: 0}}, 899: {"": {up: 0, dn: 0}}, 900: {"": {up: 0, dn: 0}}, 901: {"": {up: 0, dn: 0}}, 902: {"": {up: 0, dn: 0}}, 903: {"": {up: 0, dn: 0}}, 904: {"": {up: 0, dn: 0}}, 905: {"": {up: 0, dn: 0}}, 906: {"": {up: 0, dn: 0}}, 907: {"": {up: 0, dn: 0}}, 908: {"": {up: 0, dn: 0}}, 909: {"": {up: 0, dn: 0}}, 910: {"": {up: 0, dn: 0}}, 911: {"": {up: 0, dn: 0}}, 912: {"": {up: 0, dn: 0}}, 913: {"": {up: 0, dn: 0}}, 914: {"": {up: 0, dn: 0}}, 915: {"": {up: 0, dn: 0}}, 916: {"": {up: 0, dn: 0}}, 917: {"": {up: 0, dn: 0}}, 918: {"": {up: 0, dn: 0}}, 919: {"": {up: 0, dn: 0}}, 920: {"": {up: 0, dn: 0}}, 921: {"": {up: 0, dn: 0}}, 922: {"": {up: 0, dn: 0}}, 923: {"": {up: 0, dn: 0}}, 924: {"": {up: 0, dn: 0}}, 925: {"": {up: 0, dn: 0}}, 926: {"": {up: 0, dn: 0}}, 927: {"": {up: 0, dn: 0}}, 928: {"": {up: 0, dn: 0}}, 929: {"": {up: 0, dn: 0}}, 930: {"": {up: 0, dn: 0}}, 931: {"": {up: 0, dn: 0}}, 932: {"": {up: 0, dn: 0}}, 933: {"": {up: 0, dn: 0}}, 934: {"": {up: 0, dn: 0}}, 935: {"": {up: 0, dn: 0}}, 936: {"": {up: 0, dn: 0}}, 937: {"": {up: 0, dn: 0}}, 938: {"": {up: 0, dn: 0}}, 939: {"": {up: 0, dn: 0}}, 940: {"": {up: 0, dn: 0}}, 941: {"": {up: 0, dn: 0}}, 942: {"": {up: 0, dn: 0}}, 943: {"": {up: 0, dn: 0}}, 944: {"": {up: 0, dn: 0}}, 945: {"": {up: 0, dn: 0}}, 946: {"": {up: 0, dn: 0}}, 947: {"": {up: 0, dn: 0}}, 948: {"": {up: 0, dn: 0}}, 949: {"": {up: 0, dn: 0}}, 950: {"": {up: 0, dn: 0}}, 951: {"": {up: 0, dn: 0}}, 952: {"": {up: 0, dn: 0}}, 953: {"": {up: 0, dn: 0}}, 954: {"": {up: 0, dn: 0}}, 955: {"": {up: 0, dn: 0}}, 956: {"": {up: 0, dn: 0}}, 957: {"": {up: 0, dn: 0}}, 958: {"": {up: 0, dn: 0}}, 959: {"": {up: 0, dn: 0}}, 960: {"": {up: 0, dn: 0}}, 961: {"": {up: 0, dn: 0}}, 962: {"": {up: 0, dn: 0}}, 963: {"": {up: 0, dn: 0}}, 964: {"": {up: 0, dn: 0}}, 965: {"": {up: 0, dn: 0}}, 966: {"": {up: 0, dn: 0}}, 967: {"": {up: 0, dn: 0}}, 968: {"": {up: 0, dn: 0}}, 969: {"": {up: 0, dn: 0}}, 970: {"": {up: 0, dn: 0}}, 971: {"": {up: 0, dn: 0}}, 972: {"": {up: 0, dn: 0}}, 973: {"": {up: 0, dn: 0}}, 974: {"": {up: 0, dn: 0}}, 975: {"": {up: 0, dn: 0}}, 976: {"": {up: 0, dn: 0}}, 977: {"": {up: 0, dn: 0}}, 978: {"": {up: 0, dn: 0}}, 979: {"": {up: 0, dn: 0}}, 980: {"": {up: 0, dn: 0}}, 981: {"": {up: 0, dn: 0}}, 982: {"": {up: 0, dn: 0}}, 983: {"": {up: 0, dn: 0}}, 984: {"": {up: 0, dn: 0}}, 985: {"": {up: 0, dn: 0}}, 986: {"": {up: 0, dn: 0}}, 987: {"": {up: 0, dn: 0}}, 988: {"": {up: 0, dn: 0}}, 989: {"": {up: 0, dn: 0}}, 990: {"": {up: 0, dn: 0}}, 991: {"": {up: 0, dn: 0}}, 992: {"": {up: 0, dn: 0}}, 993: {"": {up: 0, dn: 0}}, 994: {"": {up: 0, dn: 0}}, 995: {"": {up: 0, dn: 0}}, 996: {"": {up: 0, dn: 0}}, 997: {"": {up: 0, dn: 0}}, 998: {"": {up: 0, dn: 0}}, 999: {"": {up: 0, dn: 0}}}
LineColor=black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=LO
Path=LO
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	1.107601e-12	9.177537e-13	9.177537e-13
8.000000e+00	1.000000e+01	4.372346e-05	4.032449e-07	4.032449e-07
1.000000e+01	1.200000e+01	2.665364e-04	1.556870e-06	1.556870e-06
1.200000e+01	1.400000e+01	6.025780e-04	2.438266e-06	2.438266e-06
1.400000e+01	1.600000e+01	9.772488e-04	4.410447e-06	4.410447e-06
1.600000e+01	1.800000e+01	1.352477e-03	5.081559e-06	5.081559e-06
1.800000e+01	2.000000e+01	1.713021e-03	6.726237e-06	6.726237e-06
2.000000e+01	2.200000e+01	2.067469e-03	5.484361e-06	5.484361e-06
2.200000e+01	2.400000e+01	2.427609e-03	7.117081e-06	7.117081e-06
2.400000e+01	2.600000e+01	2.787572e-03	8.151867e-06	8.151867e-06
2.600000e+01	2.800000e+01	3.148511e-03	6.781033e-06	6.781033e-06
2.800000e+01	3.000000e+01	3.526048e-03	8.415181e-06	8.415181e-06
3.000000e+01	3.200000e+01	3.901532e-03	7.329804e-06	7.329804e-06
3.200000e+01	3.400000e+01	4.316870e-03	8.684514e-06	8.684514e-06
3.400000e+01	3.600000e+01	4.739064e-03	7.768107e-06	7.768107e-06
3.600000e+01	3.800000e+01	5.180383e-03	8.902899e-06	8.902899e-06
3.800000e+01	4.000000e+01	5.563617e-03	8.459626e-06	8.459626e-06
4.000000e+01	4.200000e+01	5.845803e-03	8.791777e-06	8.791777e-06
4.200000e+01	4.400000e+01	5.509733e-03	1.019538e-05	1.019538e-05
4.400000e+01	4.600000e+01	3.898880e-03	7.873100e-06	7.873100e-06
4.600000e+01	4.800000e+01	3.004190e-03	5.990380e-06	5.990380e-06
4.800000e+01	5.000000e+01	2.829603e-03	5.099719e-06	5.099719e-06
5.000000e+01	5.200000e+01	2.836757e-03	4.666893e-06	4.666893e-06
5.200000e+01	5.400000e+01	2.918301e-03	4.569200e-06	4.569200e-06
5.400000e+01	5.600000e+01	3.034458e-03	4.434055e-06	4.434055e-06
5.600000e+01	5.800000e+01	3.173231e-03	4.163855e-06	4.163855e-06
5.800000e+01	6.000000e+01	3.343132e-03	4.100741e-06	4.100741e-06
6.000000e+01	6.200000e+01	3.540507e-03	3.946656e-06	3.946656e-06
6.200000e+01	6.400000e+01	3.787282e-03	3.988252e-06	3.988252e-06
6.400000e+01	6.600000e+01	4.109704e-03	4.277692e-06	4.277692e-06
6.600000e+01	6.800000e+01	4.540124e-03	3.848161e-06	3.848161e-06
6.800000e+01	7.000000e+01	5.172587e-03	4.043653e-06	4.043653e-06
7.000000e+01	7.200000e+01	6.165932e-03	4.112435e-06	4.112435e-06
7.200000e+01	7.400000e+01	7.963218e-03	4.447741e-06	4.447741e-06
7.400000e+01	7.600000e+01	1.190666e-02	5.236154e-06	5.236154e-06
7.600000e+01	7.800000e+01	2.396764e-02	7.126778e-06	7.126778e-06
7.800000e+01	8.000000e+01	9.067387e-02	1.368965e-05	1.368965e-05
8.000000e+01	8.200000e+01	1.359285e-01	1.703654e-05	1.703654e-05
8.200000e+01	8.400000e+01	2.876794e-02	8.217039e-06	8.217039e-06
8.400000e+01	8.600000e+01	1.061964e-02	5.274545e-06	5.274545e-06
8.600000e+01	8.800000e+01	6.254776e-03	4.223655e-06	4.223655e-06
8.800000e+01	9.000000e+01	4.640997e-03	3.693232e-06	3.693232e-06
9.000000e+01	9.200000e+01	3.894905e-03	3.404462e-06	3.404462e-06
9.200000e+01	9.400000e+01	3.500381e-03	3.235449e-06	3.235449e-06
9.400000e+01	9.600000e+01	3.283278e-03	3.141716e-06	3.141716e-06
9.600000e+01	9.800000e+01	3.144876e-03	3.127445e-06	3.127445e-06
9.800000e+01	1.000000e+02	3.045706e-03	2.885637e-06	2.885637e-06
1.000000e+02	1.020000e+02	2.986307e-03	2.878995e-06	2.878995e-06
1.020000e+02	1.040000e+02	2.950405e-03	2.869649e-06	2.869649e-06
1.040000e+02	1.060000e+02	2.915716e-03	2.775025e-06	2.775025e-06
1.060000e+02	1.080000e+02	2.891834e-03	2.785777e-06	2.785777e-06
1.080000e+02	1.100000e+02	2.871807e-03	2.732722e-06	2.732722e-06
1.100000e+02	1.120000e+02	2.856432e-03	2.841964e-06	2.841964e-06
1.120000e+02	1.140000e+02	2.840630e-03	2.688064e-06	2.688064e-06
1.140000e+02	1.160000e+02	2.828795e-03	2.629151e-06	2.629151e-06
1.160000e+02	1.180000e+02	2.814611e-03	2.640407e-06	2.640407e-06
1.180000e+02	1.200000e+02	2.797999e-03	2.604285e-06	2.604285e-06
1.200000e+02	1.220000e+02	2.792617e-03	2.664111e-06	2.664111e-06
1.220000e+02	1.240000e+02	2.777953e-03	2.705645e-06	2.705645e-06
1.240000e+02	1.260000e+02	2.764489e-03	2.629524e-06	2.629524e-06
1.260000e+02	1.280000e+02	2.751859e-03	2.567349e-06	2.567349e-06
1.280000e+02	1.300000e+02	2.748289e-03	2.694210e-06	2.694210e-06
1.300000e+02	1.320000e+02	2.731984e-03	2.595699e-06	2.595699e-06
1.320000e+02	1.340000e+02	2.723807e-03	2.645906e-06	2.645906e-06
1.340000e+02	1.360000e+02	2.708306e-03	2.607848e-06	2.607848e-06
1.360000e+02	1.380000e+02	2.695313e-03	2.595758e-06	2.595758e-06
1.380000e+02	1.400000e+02	2.678529e-03	2.564627e-06	2.564627e-06
1.400000e+02	1.420000e+02	2.665241e-03	2.605669e-06	2.605669e-06
1.420000e+02	1.440000e+02	2.652537e-03	2.626783e-06	2.626783e-06
1.440000e+02	1.460000e+02	2.634786e-03	2.652157e-06	2.652157e-06
1.460000e+02	1.480000e+02	2.624679e-03	2.604485e-06	2.604485e-06
1.480000e+02	1.500000e+02	2.607379e-03	2.600636e-06	2.600636e-06
1.500000e+02	1.520000e+02	2.587727e-03	2.564220e-06	2.564220e-06
1.520000e+02	1.540000e+02	2.577935e-03	2.588464e-06	2.588464e-06
1.540000e+02	1.560000e+02	2.561704e-03	2.596603e-06	2.596603e-06
1.560000e+02	1.580000e+02	2.544984e-03	2.606352e-06	2.606352e-06
1.580000e+02	1.600000e+02	2.530382e-03	2.576301e-06	2.576301e-06
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+02	2.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.020000e+02	2.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+02	2.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.060000e+02	2.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.080000e+02	2.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+02	2.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.120000e+02	2.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.140000e+02	2.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+02	2.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.180000e+02	2.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+02	2.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+02	2.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.240000e+02	2.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.260000e+02	2.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+02	2.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+02	2.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.320000e+02	2.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+02	2.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.360000e+02	2.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.380000e+02	2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	2.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.420000e+02	2.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.440000e+02	2.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+02	2.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.480000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+02	2.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.540000e+02	2.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.560000e+02	2.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+02	2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	2.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.620000e+02	2.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+02	2.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.660000e+02	2.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.720000e+02	2.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.740000e+02	2.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+02	2.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.780000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	2.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+02	2.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.840000e+02	2.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.860000e+02	2.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	2.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.920000e+02	2.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+02	2.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.960000e+02	2.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.980000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+02	3.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+02	3.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.040000e+02	3.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.060000e+02	3.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.080000e+02	3.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+02	3.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.120000e+02	3.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.140000e+02	3.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.160000e+02	3.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.180000e+02	3.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+02	3.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+02	3.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.240000e+02	3.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.260000e+02	3.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.280000e+02	3.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+02	3.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.320000e+02	3.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.340000e+02	3.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+02	3.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.380000e+02	3.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+02	3.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.420000e+02	3.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.440000e+02	3.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.460000e+02	3.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.480000e+02	3.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+02	3.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.520000e+02	3.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.540000e+02	3.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.560000e+02	3.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.580000e+02	3.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+02	3.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.620000e+02	3.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.640000e+02	3.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.660000e+02	3.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.680000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+02	3.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.720000e+02	3.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.740000e+02	3.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.760000e+02	3.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.780000e+02	3.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+02	3.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.820000e+02	3.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.840000e+02	3.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.860000e+02	3.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.880000e+02	3.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+02	3.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.920000e+02	3.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.940000e+02	3.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.960000e+02	3.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+02	4.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+02	4.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.020000e+02	4.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.040000e+02	4.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.060000e+02	4.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.080000e+02	4.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+02	4.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+02	4.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.140000e+02	4.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.160000e+02	4.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.180000e+02	4.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+02	4.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+02	4.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.240000e+02	4.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.260000e+02	4.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.280000e+02	4.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+02	4.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+02	4.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+02	4.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+02	4.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.380000e+02	4.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+02	4.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+02	4.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+02	4.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+02	4.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+02	4.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+02	4.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+02	4.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+02	4.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+02	4.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+02	4.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+02	4.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+02	4.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+02	4.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+02	4.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+02	4.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+02	4.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+02	4.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+02	4.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+02	4.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+02	4.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+02	4.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+02	4.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+02	4.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+02	4.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+02	4.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+02	4.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+02	4.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+02	4.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+02	4.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+02	5.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+02	5.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+02	5.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+02	5.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+02	5.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+02	5.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+02	5.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+02	5.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+02	5.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+02	5.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+02	5.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+02	5.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+02	5.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+02	5.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+02	5.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+02	5.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+02	5.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+02	5.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+02	5.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+02	5.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+02	5.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+02	5.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+02	5.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+02	5.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+02	5.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+02	5.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+02	5.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+02	5.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+02	5.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+02	5.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+02	5.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+02	5.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+02	5.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+02	5.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+02	5.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+02	5.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+02	5.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+02	5.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+02	5.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+02	5.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+02	5.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+02	5.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+02	5.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+02	5.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+02	5.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+02	5.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+02	5.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+02	5.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+02	6.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+02	6.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+02	6.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+02	6.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+02	6.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+02	6.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+02	6.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+02	6.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+02	6.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+02	6.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+02	6.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+02	6.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+02	6.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+02	6.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+02	6.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+02	6.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+02	6.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+02	6.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+02	6.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+02	6.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+02	6.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+02	6.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+02	6.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+02	6.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+02	6.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+02	6.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+02	6.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+02	6.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+02	6.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+02	6.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+02	6.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+02	6.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+02	6.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+02	6.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+02	6.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+02	6.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+02	6.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+02	6.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+02	6.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+02	6.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+02	6.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+02	6.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+02	6.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+02	6.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+02	6.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+02	6.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+02	6.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+02	6.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+02	6.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+02	6.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+02	7.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+02	7.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+02	7.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+02	7.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+02	7.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+02	7.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+02	7.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+02	7.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+02	7.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+02	7.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+02	7.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+02	7.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+02	7.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+02	7.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+02	7.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+02	7.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+02	7.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+02	7.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+02	7.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+02	7.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+02	7.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+02	7.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+02	7.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+02	7.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+02	7.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+02	7.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+02	7.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+02	7.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+02	7.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+02	7.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+02	7.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+02	7.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+02	7.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+02	7.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+02	7.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+02	7.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+02	7.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+02	7.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+02	7.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+02	7.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+02	7.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+02	7.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+02	7.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+02	7.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+02	7.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+02	7.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+02	7.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+02	7.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+02	7.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+02	7.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+02	8.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+02	8.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+02	8.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+02	8.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+02	8.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+02	8.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+02	8.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+02	8.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+02	8.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+02	8.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+02	8.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+02	8.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+02	8.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+02	8.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+02	8.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+02	8.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+02	8.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+02	8.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+02	8.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+02	8.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+02	8.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+02	8.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+02	8.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+02	8.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+02	8.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+02	8.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+02	8.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+02	8.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+02	8.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+02	8.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+02	8.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+02	8.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+02	8.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+02	8.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+02	8.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+02	8.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+02	8.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+02	8.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+02	8.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+02	8.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+02	8.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+02	8.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+02	8.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+02	8.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+02	8.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+02	8.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+02	8.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+02	8.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+02	8.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+02	8.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+02	9.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+02	9.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+02	9.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+02	9.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+02	9.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+02	9.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+02	9.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+02	9.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+02	9.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+02	9.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+02	9.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+02	9.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+02	9.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+02	9.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+02	9.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+02	9.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+02	9.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+02	9.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+02	9.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+02	9.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+02	9.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+02	9.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+02	9.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+02	9.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+02	9.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+02	9.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+02	9.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+02	9.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+02	9.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+02	9.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+02	9.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+02	9.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+02	9.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+02	9.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+02	9.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+02	9.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+02	9.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+02	9.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+02	9.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+02	9.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+02	9.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+02	9.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+02	9.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+02	9.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+02	9.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+02	9.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+02	9.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+02	9.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+02	9.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+02	9.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+03	1.002000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+03	1.004000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+03	1.006000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+03	1.008000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+03	1.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+03	1.012000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+03	1.014000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+03	1.016000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+03	1.018000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+03	1.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+03	1.022000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+03	1.024000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+03	1.026000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+03	1.028000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+03	1.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+03	1.032000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+03	1.034000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+03	1.036000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+03	1.038000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+03	1.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+03	1.042000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+03	1.044000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+03	1.046000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+03	1.048000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+03	1.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+03	1.052000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+03	1.054000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+03	1.056000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+03	1.058000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+03	1.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+03	1.062000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+03	1.064000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+03	1.066000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+03	1.068000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+03	1.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+03	1.072000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+03	1.074000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+03	1.076000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+03	1.078000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+03	1.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+03	1.082000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+03	1.084000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+03	1.086000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+03	1.088000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+03	1.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+03	1.092000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+03	1.094000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+03	1.096000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+03	1.098000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+03	1.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+03	1.102000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+03	1.104000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+03	1.106000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+03	1.108000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+03	1.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+03	1.112000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+03	1.114000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+03	1.116000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+03	1.118000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+03	1.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+03	1.122000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+03	1.124000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+03	1.126000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+03	1.128000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+03	1.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+03	1.132000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+03	1.134000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+03	1.136000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+03	1.138000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+03	1.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+03	1.142000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+03	1.144000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+03	1.146000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+03	1.148000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+03	1.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+03	1.152000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+03	1.154000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+03	1.156000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+03	1.158000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+03	1.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+03	1.162000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+03	1.164000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+03	1.166000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+03	1.168000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+03	1.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+03	1.172000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+03	1.174000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+03	1.176000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+03	1.178000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+03	1.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+03	1.182000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+03	1.184000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+03	1.186000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+03	1.188000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+03	1.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+03	1.192000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+03	1.194000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+03	1.196000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+03	1.198000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+03	1.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+03	1.202000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+03	1.204000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+03	1.206000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+03	1.208000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+03	1.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+03	1.212000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+03	1.214000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+03	1.216000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+03	1.218000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+03	1.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+03	1.222000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+03	1.224000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+03	1.226000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+03	1.228000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+03	1.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+03	1.232000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+03	1.234000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+03	1.236000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+03	1.238000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+03	1.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+03	1.242000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+03	1.244000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+03	1.246000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+03	1.248000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+03	1.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+03	1.252000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+03	1.254000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+03	1.256000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+03	1.258000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+03	1.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+03	1.262000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+03	1.264000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+03	1.266000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+03	1.268000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+03	1.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+03	1.272000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+03	1.274000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+03	1.276000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+03	1.278000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+03	1.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+03	1.282000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+03	1.284000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+03	1.286000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+03	1.288000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+03	1.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+03	1.292000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+03	1.294000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+03	1.296000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+03	1.298000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+03	1.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+03	1.302000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.302000e+03	1.304000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.304000e+03	1.306000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.306000e+03	1.308000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.308000e+03	1.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.310000e+03	1.312000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.312000e+03	1.314000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.314000e+03	1.316000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.316000e+03	1.318000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.318000e+03	1.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.320000e+03	1.322000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.322000e+03	1.324000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.324000e+03	1.326000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.326000e+03	1.328000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.328000e+03	1.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.330000e+03	1.332000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.332000e+03	1.334000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.334000e+03	1.336000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.336000e+03	1.338000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.338000e+03	1.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.340000e+03	1.342000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.342000e+03	1.344000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.344000e+03	1.346000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.346000e+03	1.348000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.348000e+03	1.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.350000e+03	1.352000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.352000e+03	1.354000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.354000e+03	1.356000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.356000e+03	1.358000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.358000e+03	1.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+03	1.362000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.362000e+03	1.364000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.364000e+03	1.366000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.366000e+03	1.368000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.368000e+03	1.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.370000e+03	1.372000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.372000e+03	1.374000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.374000e+03	1.376000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.376000e+03	1.378000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.378000e+03	1.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+03	1.382000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.382000e+03	1.384000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.384000e+03	1.386000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.386000e+03	1.388000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.388000e+03	1.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.390000e+03	1.392000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.392000e+03	1.394000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.394000e+03	1.396000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.396000e+03	1.398000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.398000e+03	1.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+03	1.402000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.402000e+03	1.404000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.404000e+03	1.406000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.406000e+03	1.408000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.408000e+03	1.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.410000e+03	1.412000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.412000e+03	1.414000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.414000e+03	1.416000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.416000e+03	1.418000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.418000e+03	1.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.420000e+03	1.422000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.422000e+03	1.424000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.424000e+03	1.426000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.426000e+03	1.428000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.428000e+03	1.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.430000e+03	1.432000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.432000e+03	1.434000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.434000e+03	1.436000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.436000e+03	1.438000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.438000e+03	1.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+03	1.442000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.442000e+03	1.444000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.444000e+03	1.446000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.446000e+03	1.448000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.448000e+03	1.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.450000e+03	1.452000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.452000e+03	1.454000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.454000e+03	1.456000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.456000e+03	1.458000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.458000e+03	1.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.460000e+03	1.462000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.462000e+03	1.464000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.464000e+03	1.466000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.466000e+03	1.468000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.468000e+03	1.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.470000e+03	1.472000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.472000e+03	1.474000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.474000e+03	1.476000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.476000e+03	1.478000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.478000e+03	1.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.480000e+03	1.482000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.482000e+03	1.484000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.484000e+03	1.486000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.486000e+03	1.488000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.488000e+03	1.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.490000e+03	1.492000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.492000e+03	1.494000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.494000e+03	1.496000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.496000e+03	1.498000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.498000e+03	1.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+03	1.502000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.502000e+03	1.504000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.504000e+03	1.506000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.506000e+03	1.508000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.508000e+03	1.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.510000e+03	1.512000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.512000e+03	1.514000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.514000e+03	1.516000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.516000e+03	1.518000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.518000e+03	1.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+03	1.522000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.522000e+03	1.524000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.524000e+03	1.526000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.526000e+03	1.528000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.528000e+03	1.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.530000e+03	1.532000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.532000e+03	1.534000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.534000e+03	1.536000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.536000e+03	1.538000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.538000e+03	1.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+03	1.542000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.542000e+03	1.544000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.544000e+03	1.546000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.546000e+03	1.548000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.548000e+03	1.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.550000e+03	1.552000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.552000e+03	1.554000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.554000e+03	1.556000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.556000e+03	1.558000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.558000e+03	1.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+03	1.562000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.562000e+03	1.564000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.564000e+03	1.566000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.566000e+03	1.568000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.568000e+03	1.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.570000e+03	1.572000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.572000e+03	1.574000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.574000e+03	1.576000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.576000e+03	1.578000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.578000e+03	1.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e+03	1.582000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.582000e+03	1.584000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.584000e+03	1.586000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.586000e+03	1.588000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.588000e+03	1.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.590000e+03	1.592000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.592000e+03	1.594000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.594000e+03	1.596000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.596000e+03	1.598000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.598000e+03	1.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+03	1.602000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.602000e+03	1.604000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.604000e+03	1.606000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.606000e+03	1.608000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.608000e+03	1.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.610000e+03	1.612000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.612000e+03	1.614000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.614000e+03	1.616000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.616000e+03	1.618000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.618000e+03	1.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+03	1.622000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.622000e+03	1.624000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.624000e+03	1.626000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.626000e+03	1.628000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.628000e+03	1.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.630000e+03	1.632000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.632000e+03	1.634000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.634000e+03	1.636000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.636000e+03	1.638000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.638000e+03	1.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+03	1.642000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.642000e+03	1.644000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.644000e+03	1.646000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.646000e+03	1.648000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.648000e+03	1.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.650000e+03	1.652000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.652000e+03	1.654000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.654000e+03	1.656000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.656000e+03	1.658000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.658000e+03	1.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+03	1.662000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.662000e+03	1.664000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.664000e+03	1.666000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.666000e+03	1.668000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.668000e+03	1.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.670000e+03	1.672000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.672000e+03	1.674000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.674000e+03	1.676000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.676000e+03	1.678000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.678000e+03	1.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+03	1.682000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.682000e+03	1.684000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.684000e+03	1.686000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.686000e+03	1.688000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.688000e+03	1.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.690000e+03	1.692000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.692000e+03	1.694000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.694000e+03	1.696000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.696000e+03	1.698000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.698000e+03	1.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+03	1.702000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.702000e+03	1.704000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.704000e+03	1.706000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.706000e+03	1.708000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.708000e+03	1.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.710000e+03	1.712000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.712000e+03	1.714000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.714000e+03	1.716000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.716000e+03	1.718000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.718000e+03	1.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+03	1.722000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.722000e+03	1.724000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.724000e+03	1.726000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.726000e+03	1.728000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.728000e+03	1.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.730000e+03	1.732000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.732000e+03	1.734000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.734000e+03	1.736000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.736000e+03	1.738000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.738000e+03	1.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+03	1.742000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.742000e+03	1.744000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.744000e+03	1.746000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.746000e+03	1.748000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.748000e+03	1.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.750000e+03	1.752000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.752000e+03	1.754000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.754000e+03	1.756000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.756000e+03	1.758000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.758000e+03	1.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+03	1.762000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.762000e+03	1.764000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.764000e+03	1.766000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.766000e+03	1.768000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.768000e+03	1.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.770000e+03	1.772000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.772000e+03	1.774000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.774000e+03	1.776000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.776000e+03	1.778000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.778000e+03	1.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+03	1.782000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.782000e+03	1.784000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.784000e+03	1.786000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.786000e+03	1.788000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.788000e+03	1.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.790000e+03	1.792000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.792000e+03	1.794000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.794000e+03	1.796000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.796000e+03	1.798000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.798000e+03	1.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+03	1.802000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.802000e+03	1.804000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.804000e+03	1.806000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.806000e+03	1.808000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.808000e+03	1.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.810000e+03	1.812000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.812000e+03	1.814000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.814000e+03	1.816000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.816000e+03	1.818000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.818000e+03	1.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+03	1.822000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.822000e+03	1.824000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.824000e+03	1.826000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.826000e+03	1.828000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.828000e+03	1.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.830000e+03	1.832000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.832000e+03	1.834000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.834000e+03	1.836000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.836000e+03	1.838000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.838000e+03	1.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+03	1.842000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.842000e+03	1.844000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.844000e+03	1.846000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.846000e+03	1.848000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.848000e+03	1.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+03	1.852000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.852000e+03	1.854000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.854000e+03	1.856000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.856000e+03	1.858000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.858000e+03	1.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+03	1.862000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.862000e+03	1.864000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.864000e+03	1.866000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.866000e+03	1.868000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.868000e+03	1.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.870000e+03	1.872000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.872000e+03	1.874000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.874000e+03	1.876000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.876000e+03	1.878000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.878000e+03	1.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+03	1.882000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.882000e+03	1.884000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.884000e+03	1.886000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.886000e+03	1.888000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.888000e+03	1.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.890000e+03	1.892000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.892000e+03	1.894000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.894000e+03	1.896000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.896000e+03	1.898000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.898000e+03	1.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+03	1.902000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.902000e+03	1.904000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.904000e+03	1.906000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.906000e+03	1.908000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.908000e+03	1.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.910000e+03	1.912000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.912000e+03	1.914000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.914000e+03	1.916000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.916000e+03	1.918000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.918000e+03	1.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+03	1.922000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.922000e+03	1.924000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.924000e+03	1.926000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.926000e+03	1.928000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.928000e+03	1.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.930000e+03	1.932000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.932000e+03	1.934000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.934000e+03	1.936000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.936000e+03	1.938000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.938000e+03	1.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+03	1.942000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.942000e+03	1.944000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.944000e+03	1.946000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.946000e+03	1.948000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.948000e+03	1.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.950000e+03	1.952000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.952000e+03	1.954000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.954000e+03	1.956000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.956000e+03	1.958000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.958000e+03	1.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+03	1.962000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.962000e+03	1.964000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.964000e+03	1.966000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.966000e+03	1.968000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.968000e+03	1.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+03	1.972000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.972000e+03	1.974000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.974000e+03	1.976000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.976000e+03	1.978000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.978000e+03	1.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+03	1.982000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.982000e+03	1.984000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.984000e+03	1.986000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.986000e+03	1.988000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.988000e+03	1.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+03	1.992000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.992000e+03	1.994000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.994000e+03	1.996000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.996000e+03	1.998000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.998000e+03	2.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 0, dn: 0}}, 2: {"": {up: 0, dn: 0}}, 3: {"": {up: 8.920915536531176e-13, dn: 8.920915536531176e-13}}, 4: {"": {up: 9.888903900683236e-08, dn: 9.888903900683236e-08}}, 5: {"": {up: 3.558315885327409e-07, dn: 3.558315885327409e-07}}, 6: {"": {up: 4.916146815758237e-07, dn: 4.916146815758237e-07}}, 7: {"": {up: 6.22582265686923e-07, dn: 6.22582265686923e-07}}, 8: {"": {up: 7.521813809714536e-07, dn: 7.521813809714536e-07}}, 9: {"": {up: 8.067806295739426e-07, dn: 8.067806295739426e-07}}, 10: {"": {up: 8.612146477849523e-07, dn: 8.612146477849523e-07}}, 11: {"": {up: 9.73014101294088e-07, dn: 9.73014101294088e-07}}, 12: {"": {up: 1.03503014990624e-06, dn: 1.03503014990624e-06}}, 13: {"": {up: 1.049643582404729e-06, dn: 1.049643582404729e-06}}, 14: {"": {up: 1.173278115766183e-06, dn: 1.173278115766183e-06}}, 15: {"": {up: 1.191005667448618e-06, dn: 1.191005667448618e-06}}, 16: {"": {up: 1.320611381005487e-06, dn: 1.320611381005487e-06}}, 17: {"": {up: 1.292171759408139e-06, dn: 1.292171759408139e-06}}, 18: {"": {up: 1.416497989716324e-06, dn: 1.416497989716324e-06}}, 19: {"": {up: 1.528841455654419e-06, dn: 1.528841455654419e-06}}, 20: {"": {up: 1.544262813614479e-06, dn: 1.544262813614479e-06}}, 21: {"": {up: 1.639659763430267e-06, dn: 1.639659763430267e-06}}, 22: {"": {up: 2.030769641640435e-06, dn: 2.030769641640435e-06}}, 23: {"": {up: 1.975992137314367e-06, dn: 1.975992137314367e-06}}, 24: {"": {up: 1.971302678360512e-06, dn: 1.971302678360512e-06}}, 25: {"": {up: 1.946645309342685e-06, dn: 1.946645309342685e-06}}, 26: {"": {up: 2.307626140594636e-06, dn: 2.307626140594636e-06}}, 27: {"": {up: 2.253387147953452e-06, dn: 2.253387147953452e-06}}, 28: {"": {up: 2.236118013985585e-06, dn: 2.236118013985585e-06}}, 29: {"": {up: 2.386341941859806e-06, dn: 2.386341941859806e-06}}, 30: {"": {up: 2.296081155962497e-06, dn: 2.296081155962497e-06}}, 31: {"": {up: 2.294652780057829e-06, dn: 2.294652780057829e-06}}, 32: {"": {up: 2.36345616915143e-06, dn: 2.36345616915143e-06}}, 33: {"": {up: 2.307360012319992e-06, dn: 2.307360012319992e-06}}, 34: {"": {up: 2.444030229260981e-06, dn: 2.444030229260981e-06}}, 35: {"": {up: 2.352517062323703e-06, dn: 2.352517062323703e-06}}, 36: {"": {up: 2.326433633959859e-06, dn: 2.326433633959859e-06}}, 37: {"": {up: 2.355439008551156e-06, dn: 2.355439008551156e-06}}, 38: {"": {up: 2.23070186601916e-06, dn: 2.23070186601916e-06}}, 39: {"": {up: 2.347903284039945e-06, dn: 2.347903284039945e-06}}, 40: {"": {up: 2.318270351555349e-06, dn: 2.318270351555349e-06}}, 41: {"": {up: 2.285844194251812e-06, dn: 2.285844194251812e-06}}, 42: {"": {up: 2.239165475220141e-06, dn: 2.239165475220141e-06}}, 43: {"": {up: 2.250588763647622e-06, dn: 2.250588763647622e-06}}, 44: {"": {up: 2.230887918798438e-06, dn: 2.230887918798438e-06}}, 45: {"": {up: 2.233515557986341e-06, dn: 2.233515557986341e-06}}, 46: {"": {up: 2.244824539656823e-06, dn: 2.244824539656823e-06}}, 47: {"": {up: 2.282371529046349e-06, dn: 2.282371529046349e-06}}, 48: {"": {up: 2.355804043013775e-06, dn: 2.355804043013775e-06}}, 49: {"": {up: 2.129507750871162e-06, dn: 2.129507750871162e-06}}, 50: {"": {up: 2.171989253405753e-06, dn: 2.171989253405753e-06}}, 51: {"": {up: 2.193720365388299e-06, dn: 2.193720365388299e-06}}, 52: {"": {up: 2.121235302835239e-06, dn: 2.121235302835239e-06}}, 53: {"": {up: 2.165061215867334e-06, dn: 2.165061215867334e-06}}, 54: {"": {up: 2.126869224829112e-06, dn: 2.126869224829112e-06}}, 55: {"": {up: 2.227791938609435e-06, dn: 2.227791938609435e-06}}, 56: {"": {up: 2.065684602382286e-06, dn: 2.065684602382286e-06}}, 57: {"": {up: 1.983979703209901e-06, dn: 1.983979703209901e-06}}, 58: {"": {up: 2.003590309021076e-06, dn: 2.003590309021076e-06}}, 59: {"": {up: 1.959677680529971e-06, dn: 1.959677680529971e-06}}, 60: {"": {up: 2.035283445397865e-06, dn: 2.035283445397865e-06}}, 61: {"": {up: 2.083180314687377e-06, dn: 2.083180314687377e-06}}, 62: {"": {up: 1.974010189622089e-06, dn: 1.974010189622089e-06}}, 63: {"": {up: 1.900211669239665e-06, dn: 1.900211669239665e-06}}, 64: {"": {up: 2.048009517110275e-06, dn: 2.048009517110275e-06}}, 65: {"": {up: 1.912050422092215e-06, dn: 1.912050422092215e-06}}, 66: {"": {up: 1.968183888188665e-06, dn: 1.968183888188665e-06}}, 67: {"": {up: 1.910373844642819e-06, dn: 1.910373844642819e-06}}, 68: {"": {up: 1.882448595168773e-06, dn: 1.882448595168773e-06}}, 69: {"": {up: 1.838240867271954e-06, dn: 1.838240867271954e-06}}, 70: {"": {up: 1.865738160158948e-06, dn: 1.865738160158948e-06}}, 71: {"": {up: 1.903391307039619e-06, dn: 1.903391307039619e-06}}, 72: {"": {up: 1.935034720735033e-06, dn: 1.935034720735033e-06}}, 73: {"": {up: 1.824439882066222e-06, dn: 1.824439882066222e-06}}, 74: {"": {up: 1.809450643436846e-06, dn: 1.809450643436846e-06}}, 75: {"": {up: 1.766781199667411e-06, dn: 1.766781199667411e-06}}, 76: {"": {up: 1.777652077510563e-06, dn: 1.777652077510563e-06}}, 77: {"": {up: 1.753454520346761e-06, dn: 1.753454520346761e-06}}, 78: {"": {up: 1.763309774372366e-06, dn: 1.763309774372366e-06}}, 79: {"": {up: 1.727722950222568e-06, dn: 1.727722950222568e-06}}, 80: {"": {up: 0, dn: 0}}, 81: {"": {up: 0, dn: 0}}, 82: {"": {up: 0, dn: 0}}, 83: {"": {up: 0, dn: 0}}, 84: {"": {up: 0, dn: 0}}, 85: {"": {up: 0, dn: 0}}, 86: {"": {up: 0, dn: 0}}, 87: {"": {up: 0, dn: 0}}, 88: {"": {up: 0, dn: 0}}, 89: {"": {up: 0, dn: 0}}, 90: {"": {up: 0, dn: 0}}, 91: {"": {up: 0, dn: 0}}, 92: {"": {up: 0, dn: 0}}, 93: {"": {up: 0, dn: 0}}, 94: {"": {up: 0, dn: 0}}, 95: {"": {up: 0, dn: 0}}, 96: {"": {up: 0, dn: 0}}, 97: {"": {up: 0, dn: 0}}, 98: {"": {up: 0, dn: 0}}, 99: {"": {up: 0, dn: 0}}, 100: {"": {up: 0, dn: 0}}, 101: {"": {up: 0, dn: 0}}, 102: {"": {up: 0, dn: 0}}, 103: {"": {up: 0, dn: 0}}, 104: {"": {up: 0, dn: 0}}, 105: {"": {up: 0, dn: 0}}, 106: {"": {up: 0, dn: 0}}, 107: {"": {up: 0, dn: 0}}, 108: {"": {up: 0, dn: 0}}, 109: {"": {up: 0, dn: 0}}, 110: {"": {up: 0, dn: 0}}, 111: {"": {up: 0, dn: 0}}, 112: {"": {up: 0, dn: 0}}, 113: {"": {up: 0, dn: 0}}, 114: {"": {up: 0, dn: 0}}, 115: {"": {up: 0, dn: 0}}, 116: {"": {up: 0, dn: 0}}, 117: {"": {up: 0, dn: 0}}, 118: {"": {up: 0, dn: 0}}, 119: {"": {up: 0, dn: 0}}, 120: {"": {up: 0, dn: 0}}, 121: {"": {up: 0, dn: 0}}, 122: {"": {up: 0, dn: 0}}, 123: {"": {up: 0, dn: 0}}, 124: {"": {up: 0, dn: 0}}, 125: {"": {up: 0, dn: 0}}, 126: {"": {up: 0, dn: 0}}, 127: {"": {up: 0, dn: 0}}, 128: {"": {up: 0, dn: 0}}, 129: {"": {up: 0, dn: 0}}, 130: {"": {up: 0, dn: 0}}, 131: {"": {up: 0, dn: 0}}, 132: {"": {up: 0, dn: 0}}, 133: {"": {up: 0, dn: 0}}, 134: {"": {up: 0, dn: 0}}, 135: {"": {up: 0, dn: 0}}, 136: {"": {up: 0, dn: 0}}, 137: {"": {up: 0, dn: 0}}, 138: {"": {up: 0, dn: 0}}, 139: {"": {up: 0, dn: 0}}, 140: {"": {up: 0, dn: 0}}, 141: {"": {up: 0, dn: 0}}, 142: {"": {up: 0, dn: 0}}, 143: {"": {up: 0, dn: 0}}, 144: {"": {up: 0, dn: 0}}, 145: {"": {up: 0, dn: 0}}, 146: {"": {up: 0, dn: 0}}, 147: {"": {up: 0, dn: 0}}, 148: {"": {up: 0, dn: 0}}, 149: {"": {up: 0, dn: 0}}, 150: {"": {up: 0, dn: 0}}, 151: {"": {up: 0, dn: 0}}, 152: {"": {up: 0, dn: 0}}, 153: {"": {up: 0, dn: 0}}, 154: {"": {up: 0, dn: 0}}, 155: {"": {up: 0, dn: 0}}, 156: {"": {up: 0, dn: 0}}, 157: {"": {up: 0, dn: 0}}, 158: {"": {up: 0, dn: 0}}, 159: {"": {up: 0, dn: 0}}, 160: {"": {up: 0, dn: 0}}, 161: {"": {up: 0, dn: 0}}, 162: {"": {up: 0, dn: 0}}, 163: {"": {up: 0, dn: 0}}, 164: {"": {up: 0, dn: 0}}, 165: {"": {up: 0, dn: 0}}, 166: {"": {up: 0, dn: 0}}, 167: {"": {up: 0, dn: 0}}, 168: {"": {up: 0, dn: 0}}, 169: {"": {up: 0, dn: 0}}, 170: {"": {up: 0, dn: 0}}, 171: {"": {up: 0, dn: 0}}, 172: {"": {up: 0, dn: 0}}, 173: {"": {up: 0, dn: 0}}, 174: {"": {up: 0, dn: 0}}, 175: {"": {up: 0, dn: 0}}, 176: {"": {up: 0, dn: 0}}, 177: {"": {up: 0, dn: 0}}, 178: {"": {up: 0, dn: 0}}, 179: {"": {up: 0, dn: 0}}, 180: {"": {up: 0, dn: 0}}, 181: {"": {up: 0, dn: 0}}, 182: {"": {up: 0, dn: 0}}, 183: {"": {up: 0, dn: 0}}, 184: {"": {up: 0, dn: 0}}, 185: {"": {up: 0, dn: 0}}, 186: {"": {up: 0, dn: 0}}, 187: {"": {up: 0, dn: 0}}, 188: {"": {up: 0, dn: 0}}, 189: {"": {up: 0, dn: 0}}, 190: {"": {up: 0, dn: 0}}, 191: {"": {up: 0, dn: 0}}, 192: {"": {up: 0, dn: 0}}, 193: {"": {up: 0, dn: 0}}, 194: {"": {up: 0, dn: 0}}, 195: {"": {up: 0, dn: 0}}, 196: {"": {up: 0, dn: 0}}, 197: {"": {up: 0, dn: 0}}, 198: {"": {up: 0, dn: 0}}, 199: {"": {up: 0, dn: 0}}, 200: {"": {up: 0, dn: 0}}, 201: {"": {up: 0, dn: 0}}, 202: {"": {up: 0, dn: 0}}, 203: {"": {up: 0, dn: 0}}, 204: {"": {up: 0, dn: 0}}, 205: {"": {up: 0, dn: 0}}, 206: {"": {up: 0, dn: 0}}, 207: {"": {up: 0, dn: 0}}, 208: {"": {up: 0, dn: 0}}, 209: {"": {up: 0, dn: 0}}, 210: {"": {up: 0, dn: 0}}, 211: {"": {up: 0, dn: 0}}, 212: {"": {up: 0, dn: 0}}, 213: {"": {up: 0, dn: 0}}, 214: {"": {up: 0, dn: 0}}, 215: {"": {up: 0, dn: 0}}, 216: {"": {up: 0, dn: 0}}, 217: {"": {up: 0, dn: 0}}, 218: {"": {up: 0, dn: 0}}, 219: {"": {up: 0, dn: 0}}, 220: {"": {up: 0, dn: 0}}, 221: {"": {up: 0, dn: 0}}, 222: {"": {up: 0, dn: 0}}, 223: {"": {up: 0, dn: 0}}, 224: {"": {up: 0, dn: 0}}, 225: {"": {up: 0, dn: 0}}, 226: {"": {up: 0, dn: 0}}, 227: {"": {up: 0, dn: 0}}, 228: {"": {up: 0, dn: 0}}, 229: {"": {up: 0, dn: 0}}, 230: {"": {up: 0, dn: 0}}, 231: {"": {up: 0, dn: 0}}, 232: {"": {up: 0, dn: 0}}, 233: {"": {up: 0, dn: 0}}, 234: {"": {up: 0, dn: 0}}, 235: {"": {up: 0, dn: 0}}, 236: {"": {up: 0, dn: 0}}, 237: {"": {up: 0, dn: 0}}, 238: {"": {up: 0, dn: 0}}, 239: {"": {up: 0, dn: 0}}, 240: {"": {up: 0, dn: 0}}, 241: {"": {up: 0, dn: 0}}, 242: {"": {up: 0, dn: 0}}, 243: {"": {up: 0, dn: 0}}, 244: {"": {up: 0, dn: 0}}, 245: {"": {up: 0, dn: 0}}, 246: {"": {up: 0, dn: 0}}, 247: {"": {up: 0, dn: 0}}, 248: {"": {up: 0, dn: 0}}, 249: {"": {up: 0, dn: 0}}, 250: {"": {up: 0, dn: 0}}, 251: {"": {up: 0, dn: 0}}, 252: {"": {up: 0, dn: 0}}, 253: {"": {up: 0, dn: 0}}, 254: {"": {up: 0, dn: 0}}, 255: {"": {up: 0, dn: 0}}, 256: {"": {up: 0, dn: 0}}, 257: {"": {up: 0, dn: 0}}, 258: {"": {up: 0, dn: 0}}, 259: {"": {up: 0, dn: 0}}, 260: {"": {up: 0, dn: 0}}, 261: {"": {up: 0, dn: 0}}, 262: {"": {up: 0, dn: 0}}, 263: {"": {up: 0, dn: 0}}, 264: {"": {up: 0, dn: 0}}, 265: {"": {up: 0, dn: 0}}, 266: {"": {up: 0, dn: 0}}, 267: {"": {up: 0, dn: 0}}, 268: {"": {up: 0, dn: 0}}, 269: {"": {up: 0, dn: 0}}, 270: {"": {up: 0, dn: 0}}, 271: {"": {up: 0, dn: 0}}, 272: {"": {up: 0, dn: 0}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 0, dn: 0}}, 276: {"": {up: 0, dn: 0}}, 277: {"": {up: 0, dn: 0}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 0, dn: 0}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 0, dn: 0}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 0, dn: 0}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 0, dn: 0}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}, 650: {"": {up: 0, dn: 0}}, 651: {"": {up: 0, dn: 0}}, 652: {"": {up: 0, dn: 0}}, 653: {"": {up: 0, dn: 0}}, 654: {"": {up: 0, dn: 0}}, 655: {"": {up: 0, dn: 0}}, 656: {"": {up: 0, dn: 0}}, 657: {"": {up: 0, dn: 0}}, 658: {"": {up: 0, dn: 0}}, 659: {"": {up: 0, dn: 0}}, 660: {"": {up: 0, dn: 0}}, 661: {"": {up: 0, dn: 0}}, 662: {"": {up: 0, dn: 0}}, 663: {"": {up: 0, dn: 0}}, 664: {"": {up: 0, dn: 0}}, 665: {"": {up: 0, dn: 0}}, 666: {"": {up: 0, dn: 0}}, 667: {"": {up: 0, dn: 0}}, 668: {"": {up: 0, dn: 0}}, 669: {"": {up: 0, dn: 0}}, 670: {"": {up: 0, dn: 0}}, 671: {"": {up: 0, dn: 0}}, 672: {"": {up: 0, dn: 0}}, 673: {"": {up: 0, dn: 0}}, 674: {"": {up: 0, dn: 0}}, 675: {"": {up: 0, dn: 0}}, 676: {"": {up: 0, dn: 0}}, 677: {"": {up: 0, dn: 0}}, 678: {"": {up: 0, dn: 0}}, 679: {"": {up: 0, dn: 0}}, 680: {"": {up: 0, dn: 0}}, 681: {"": {up: 0, dn: 0}}, 682: {"": {up: 0, dn: 0}}, 683: {"": {up: 0, dn: 0}}, 684: {"": {up: 0, dn: 0}}, 685: {"": {up: 0, dn: 0}}, 686: {"": {up: 0, dn: 0}}, 687: {"": {up: 0, dn: 0}}, 688: {"": {up: 0, dn: 0}}, 689: {"": {up: 0, dn: 0}}, 690: {"": {up: 0, dn: 0}}, 691: {"": {up: 0, dn: 0}}, 692: {"": {up: 0, dn: 0}}, 693: {"": {up: 0, dn: 0}}, 694: {"": {up: 0, dn: 0}}, 695: {"": {up: 0, dn: 0}}, 696: {"": {up: 0, dn: 0}}, 697: {"": {up: 0, dn: 0}}, 698: {"": {up: 0, dn: 0}}, 699: {"": {up: 0, dn: 0}}, 700: {"": {up: 0, dn: 0}}, 701: {"": {up: 0, dn: 0}}, 702: {"": {up: 0, dn: 0}}, 703: {"": {up: 0, dn: 0}}, 704: {"": {up: 0, dn: 0}}, 705: {"": {up: 0, dn: 0}}, 706: {"": {up: 0, dn: 0}}, 707: {"": {up: 0, dn: 0}}, 708: {"": {up: 0, dn: 0}}, 709: {"": {up: 0, dn: 0}}, 710: {"": {up: 0, dn: 0}}, 711: {"": {up: 0, dn: 0}}, 712: {"": {up: 0, dn: 0}}, 713: {"": {up: 0, dn: 0}}, 714: {"": {up: 0, dn: 0}}, 715: {"": {up: 0, dn: 0}}, 716: {"": {up: 0, dn: 0}}, 717: {"": {up: 0, dn: 0}}, 718: {"": {up: 0, dn: 0}}, 719: {"": {up: 0, dn: 0}}, 720: {"": {up: 0, dn: 0}}, 721: {"": {up: 0, dn: 0}}, 722: {"": {up: 0, dn: 0}}, 723: {"": {up: 0, dn: 0}}, 724: {"": {up: 0, dn: 0}}, 725: {"": {up: 0, dn: 0}}, 726: {"": {up: 0, dn: 0}}, 727: {"": {up: 0, dn: 0}}, 728: {"": {up: 0, dn: 0}}, 729: {"": {up: 0, dn: 0}}, 730: {"": {up: 0, dn: 0}}, 731: {"": {up: 0, dn: 0}}, 732: {"": {up: 0, dn: 0}}, 733: {"": {up: 0, dn: 0}}, 734: {"": {up: 0, dn: 0}}, 735: {"": {up: 0, dn: 0}}, 736: {"": {up: 0, dn: 0}}, 737: {"": {up: 0, dn: 0}}, 738: {"": {up: 0, dn: 0}}, 739: {"": {up: 0, dn: 0}}, 740: {"": {up: 0, dn: 0}}, 741: {"": {up: 0, dn: 0}}, 742: {"": {up: 0, dn: 0}}, 743: {"": {up: 0, dn: 0}}, 744: {"": {up: 0, dn: 0}}, 745: {"": {up: 0, dn: 0}}, 746: {"": {up: 0, dn: 0}}, 747: {"": {up: 0, dn: 0}}, 748: {"": {up: 0, dn: 0}}, 749: {"": {up: 0, dn: 0}}, 750: {"": {up: 0, dn: 0}}, 751: {"": {up: 0, dn: 0}}, 752: {"": {up: 0, dn: 0}}, 753: {"": {up: 0, dn: 0}}, 754: {"": {up: 0, dn: 0}}, 755: {"": {up: 0, dn: 0}}, 756: {"": {up: 0, dn: 0}}, 757: {"": {up: 0, dn: 0}}, 758: {"": {up: 0, dn: 0}}, 759: {"": {up: 0, dn: 0}}, 760: {"": {up: 0, dn: 0}}, 761: {"": {up: 0, dn: 0}}, 762: {"": {up: 0, dn: 0}}, 763: {"": {up: 0, dn: 0}}, 764: {"": {up: 0, dn: 0}}, 765: {"": {up: 0, dn: 0}}, 766: {"": {up: 0, dn: 0}}, 767: {"": {up: 0, dn: 0}}, 768: {"": {up: 0, dn: 0}}, 769: {"": {up: 0, dn: 0}}, 770: {"": {up: 0, dn: 0}}, 771: {"": {up: 0, dn: 0}}, 772: {"": {up: 0, dn: 0}}, 773: {"": {up: 0, dn: 0}}, 774: {"": {up: 0, dn: 0}}, 775: {"": {up: 0, dn: 0}}, 776: {"": {up: 0, dn: 0}}, 777: {"": {up: 0, dn: 0}}, 778: {"": {up: 0, dn: 0}}, 779: {"": {up: 0, dn: 0}}, 780: {"": {up: 0, dn: 0}}, 781: {"": {up: 0, dn: 0}}, 782: {"": {up: 0, dn: 0}}, 783: {"": {up: 0, dn: 0}}, 784: {"": {up: 0, dn: 0}}, 785: {"": {up: 0, dn: 0}}, 786: {"": {up: 0, dn: 0}}, 787: {"": {up: 0, dn: 0}}, 788: {"": {up: 0, dn: 0}}, 789: {"": {up: 0, dn: 0}}, 790: {"": {up: 0, dn: 0}}, 791: {"": {up: 0, dn: 0}}, 792: {"": {up: 0, dn: 0}}, 793: {"": {up: 0, dn: 0}}, 794: {"": {up: 0, dn: 0}}, 795: {"": {up: 0, dn: 0}}, 796: {"": {up: 0, dn: 0}}, 797: {"": {up: 0, dn: 0}}, 798: {"": {up: 0, dn: 0}}, 799: {"": {up: 0, dn: 0}}, 800: {"": {up: 0, dn: 0}}, 801: {"": {up: 0, dn: 0}}, 802: {"": {up: 0, dn: 0}}, 803: {"": {up: 0, dn: 0}}, 804: {"": {up: 0, dn: 0}}, 805: {"": {up: 0, dn: 0}}, 806: {"": {up: 0, dn: 0}}, 807: {"": {up: 0, dn: 0}}, 808: {"": {up: 0, dn: 0}}, 809: {"": {up: 0, dn: 0}}, 810: {"": {up: 0, dn: 0}}, 811: {"": {up: 0, dn: 0}}, 812: {"": {up: 0, dn: 0}}, 813: {"": {up: 0, dn: 0}}, 814: {"": {up: 0, dn: 0}}, 815: {"": {up: 0, dn: 0}}, 816: {"": {up: 0, dn: 0}}, 817: {"": {up: 0, dn: 0}}, 818: {"": {up: 0, dn: 0}}, 819: {"": {up: 0, dn: 0}}, 820: {"": {up: 0, dn: 0}}, 821: {"": {up: 0, dn: 0}}, 822: {"": {up: 0, dn: 0}}, 823: {"": {up: 0, dn: 0}}, 824: {"": {up: 0, dn: 0}}, 825: {"": {up: 0, dn: 0}}, 826: {"": {up: 0, dn: 0}}, 827: {"": {up: 0, dn: 0}}, 828: {"": {up: 0, dn: 0}}, 829: {"": {up: 0, dn: 0}}, 830: {"": {up: 0, dn: 0}}, 831: {"": {up: 0, dn: 0}}, 832: {"": {up: 0, dn: 0}}, 833: {"": {up: 0, dn: 0}}, 834: {"": {up: 0, dn: 0}}, 835: {"": {up: 0, dn: 0}}, 836: {"": {up: 0, dn: 0}}, 837: {"": {up: 0, dn: 0}}, 838: {"": {up: 0, dn: 0}}, 839: {"": {up: 0, dn: 0}}, 840: {"": {up: 0, dn: 0}}, 841: {"": {up: 0, dn: 0}}, 842: {"": {up: 0, dn: 0}}, 843: {"": {up: 0, dn: 0}}, 844: {"": {up: 0, dn: 0}}, 845: {"": {up: 0, dn: 0}}, 846: {"": {up: 0, dn: 0}}, 847: {"": {up: 0, dn: 0}}, 848: {"": {up: 0, dn: 0}}, 849: {"": {up: 0, dn: 0}}, 850: {"": {up: 0, dn: 0}}, 851: {"": {up: 0, dn: 0}}, 852: {"": {up: 0, dn: 0}}, 853: {"": {up: 0, dn: 0}}, 854: {"": {up: 0, dn: 0}}, 855: {"": {up: 0, dn: 0}}, 856: {"": {up: 0, dn: 0}}, 857: {"": {up: 0, dn: 0}}, 858: {"": {up: 0, dn: 0}}, 859: {"": {up: 0, dn: 0}}, 860: {"": {up: 0, dn: 0}}, 861: {"": {up: 0, dn: 0}}, 862: {"": {up: 0, dn: 0}}, 863: {"": {up: 0, dn: 0}}, 864: {"": {up: 0, dn: 0}}, 865: {"": {up: 0, dn: 0}}, 866: {"": {up: 0, dn: 0}}, 867: {"": {up: 0, dn: 0}}, 868: {"": {up: 0, dn: 0}}, 869: {"": {up: 0, dn: 0}}, 870: {"": {up: 0, dn: 0}}, 871: {"": {up: 0, dn: 0}}, 872: {"": {up: 0, dn: 0}}, 873: {"": {up: 0, dn: 0}}, 874: {"": {up: 0, dn: 0}}, 875: {"": {up: 0, dn: 0}}, 876: {"": {up: 0, dn: 0}}, 877: {"": {up: 0, dn: 0}}, 878: {"": {up: 0, dn: 0}}, 879: {"": {up: 0, dn: 0}}, 880: {"": {up: 0, dn: 0}}, 881: {"": {up: 0, dn: 0}}, 882: {"": {up: 0, dn: 0}}, 883: {"": {up: 0, dn: 0}}, 884: {"": {up: 0, dn: 0}}, 885: {"": {up: 0, dn: 0}}, 886: {"": {up: 0, dn: 0}}, 887: {"": {up: 0, dn: 0}}, 888: {"": {up: 0, dn: 0}}, 889: {"": {up: 0, dn: 0}}, 890: {"": {up: 0, dn: 0}}, 891: {"": {up: 0, dn: 0}}, 892: {"": {up: 0, dn: 0}}, 893: {"": {up: 0, dn: 0}}, 894: {"": {up: 0, dn: 0}}, 895: {"": {up: 0, dn: 0}}, 896: {"": {up: 0, dn: 0}}, 897: {"": {up: 0, dn: 0}}, 898: {"": {up: 0, dn: 0}}, 899: {"": {up: 0, dn: 0}}, 900: {"": {up: 0, dn: 0}}, 901: {"": {up: 0, dn: 0}}, 902: {"": {up: 0, dn: 0}}, 903: {"": {up: 0, dn: 0}}, 904: {"": {up: 0, dn: 0}}, 905: {"": {up: 0, dn: 0}}, 906: {"": {up: 0, dn: 0}}, 907: {"": {up: 0, dn: 0}}, 908: {"": {up: 0, dn: 0}}, 909: {"": {up: 0, dn: 0}}, 910: {"": {up: 0, dn: 0}}, 911: {"": {up: 0, dn: 0}}, 912: {"": {up: 0, dn: 0}}, 913: {"": {up: 0, dn: 0}}, 914: {"": {up: 0, dn: 0}}, 915: {"": {up: 0, dn: 0}}, 916: {"": {up: 0, dn: 0}}, 917: {"": {up: 0, dn: 0}}, 918: {"": {up: 0, dn: 0}}, 919: {"": {up: 0, dn: 0}}, 920: {"": {up: 0, dn: 0}}, 921: {"": {up: 0, dn: 0}}, 922: {"": {up: 0, dn: 0}}, 923: {"": {up: 0, dn: 0}}, 924: {"": {up: 0, dn: 0}}, 925: {"": {up: 0, dn: 0}}, 926: {"": {up: 0, dn: 0}}, 927: {"": {up: 0, dn: 0}}, 928: {"": {up: 0, dn: 0}}, 929: {"": {up: 0, dn: 0}}, 930: {"": {up: 0, dn: 0}}, 931: {"": {up: 0, dn: 0}}, 932: {"": {up: 0, dn: 0}}, 933: {"": {up: 0, dn: 0}}, 934: {"": {up: 0, dn: 0}}, 935: {"": {up: 0, dn: 0}}, 936: {"": {up: 0, dn: 0}}, 937: {"": {up: 0, dn: 0}}, 938: {"": {up: 0, dn: 0}}, 939: {"": {up: 0, dn: 0}}, 940: {"": {up: 0, dn: 0}}, 941: {"": {up: 0, dn: 0}}, 942: {"": {up: 0, dn: 0}}, 943: {"": {up: 0, dn: 0}}, 944: {"": {up: 0, dn: 0}}, 945: {"": {up: 0, dn: 0}}, 946: {"": {up: 0, dn: 0}}, 947: {"": {up: 0, dn: 0}}, 948: {"": {up: 0, dn: 0}}, 949: {"": {up: 0, dn: 0}}, 950: {"": {up: 0, dn: 0}}, 951: {"": {up: 0, dn: 0}}, 952: {"": {up: 0, dn: 0}}, 953: {"": {up: 0, dn: 0}}, 954: {"": {up: 0, dn: 0}}, 955: {"": {up: 0, dn: 0}}, 956: {"": {up: 0, dn: 0}}, 957: {"": {up: 0, dn: 0}}, 958: {"": {up: 0, dn: 0}}, 959: {"": {up: 0, dn: 0}}, 960: {"": {up: 0, dn: 0}}, 961: {"": {up: 0, dn: 0}}, 962: {"": {up: 0, dn: 0}}, 963: {"": {up: 0, dn: 0}}, 964: {"": {up: 0, dn: 0}}, 965: {"": {up: 0, dn: 0}}, 966: {"": {up: 0, dn: 0}}, 967: {"": {up: 0, dn: 0}}, 968: {"": {up: 0, dn: 0}}, 969: {"": {up: 0, dn: 0}}, 970: {"": {up: 0, dn: 0}}, 971: {"": {up: 0, dn: 0}}, 972: {"": {up: 0, dn: 0}}, 973: {"": {up: 0, dn: 0}}, 974: {"": {up: 0, dn: 0}}, 975: {"": {up: 0, dn: 0}}, 976: {"": {up: 0, dn: 0}}, 977: {"": {up: 0, dn: 0}}, 978: {"": {up: 0, dn: 0}}, 979: {"": {up: 0, dn: 0}}, 980: {"": {up: 0, dn: 0}}, 981: {"": {up: 0, dn: 0}}, 982: {"": {up: 0, dn: 0}}, 983: {"": {up: 0, dn: 0}}, 984: {"": {up: 0, dn: 0}}, 985: {"": {up: 0, dn: 0}}, 986: {"": {up: 0, dn: 0}}, 987: {"": {up: 0, dn: 0}}, 988: {"": {up: 0, dn: 0}}, 989: {"": {up: 0, dn: 0}}, 990: {"": {up: 0, dn: 0}}, 991: {"": {up: 0, dn: 0}}, 992: {"": {up: 0, dn: 0}}, 993: {"": {up: 0, dn: 0}}, 994: {"": {up: 0, dn: 0}}, 995: {"": {up: 0, dn: 0}}, 996: {"": {up: 0, dn: 0}}, 997: {"": {up: 0, dn: 0}}, 998: {"": {up: 0, dn: 0}}, 999: {"": {up: 0, dn: 0}}}
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=NLO
Path=NLO
Title=NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	1.086487e-12	9.998984e-13	9.998984e-13
8.000000e+00	1.000000e+01	7.560853e-05	1.600328e-05	1.600328e-05
1.000000e+01	1.200000e+01	6.012867e-04	6.729704e-05	6.729704e-05
1.200000e+01	1.400000e+01	1.244595e-03	6.461165e-05	6.461165e-05
1.400000e+01	1.600000e+01	2.202070e-03	7.723140e-05	7.723140e-05
1.600000e+01	1.800000e+01	3.054099e-03	7.888638e-05	7.888638e-05
1.800000e+01	2.000000e+01	3.675208e-03	7.747664e-05	7.747664e-05
2.000000e+01	2.200000e+01	4.291931e-03	1.046494e-04	1.046494e-04
2.200000e+01	2.400000e+01	5.034176e-03	1.042907e-04	1.042907e-04
2.400000e+01	2.600000e+01	5.517149e-03	9.540469e-05	9.540469e-05
2.600000e+01	2.800000e+01	6.038837e-03	1.102086e-04	1.102086e-04
2.800000e+01	3.000000e+01	6.443594e-03	1.157359e-04	1.157359e-04
3.000000e+01	3.200000e+01	7.132287e-03	1.230105e-04	1.230105e-04
3.200000e+01	3.400000e+01	7.225385e-03	1.315815e-04	1.315815e-04
3.400000e+01	3.600000e+01	8.035680e-03	2.170677e-04	2.170677e-04
3.600000e+01	3.800000e+01	8.095293e-03	1.852774e-04	1.852774e-04
3.800000e+01	4.000000e+01	7.911002e-03	2.976843e-04	2.976843e-04
4.000000e+01	4.200000e+01	8.384155e-03	2.118482e-04	2.118482e-04
4.200000e+01	4.400000e+01	8.320633e-03	2.104627e-04	2.104627e-04
4.400000e+01	4.600000e+01	8.212470e-03	1.853265e-04	1.853265e-04
4.600000e+01	4.800000e+01	8.421105e-03	1.591310e-04	1.591310e-04
4.800000e+01	5.000000e+01	8.698792e-03	1.668622e-04	1.668622e-04
5.000000e+01	5.200000e+01	9.432835e-03	1.466435e-04	1.466435e-04
5.200000e+01	5.400000e+01	9.899916e-03	1.134471e-04	1.134471e-04
5.400000e+01	5.600000e+01	1.073531e-02	1.449383e-04	1.449383e-04
5.600000e+01	5.800000e+01	1.130183e-02	1.239498e-04	1.239498e-04
5.800000e+01	6.000000e+01	1.229995e-02	1.406053e-04	1.406053e-04
6.000000e+01	6.200000e+01	1.305561e-02	1.426519e-04	1.426519e-04
6.200000e+01	6.400000e+01	1.458970e-02	1.631208e-04	1.631208e-04
6.400000e+01	6.600000e+01	1.556553e-02	1.577265e-04	1.577265e-04
6.600000e+01	6.800000e+01	1.756977e-02	1.524951e-04	1.524951e-04
6.800000e+01	7.000000e+01	1.969850e-02	1.344974e-04	1.344974e-04
7.000000e+01	7.200000e+01	2.239212e-02	1.679682e-04	1.679682e-04
7.200000e+01	7.400000e+01	2.706979e-02	1.953470e-04	1.953470e-04
7.400000e+01	7.600000e+01	3.482757e-02	2.240568e-04	2.240568e-04
7.600000e+01	7.800000e+01	5.004970e-02	3.110265e-04	3.110265e-04
7.800000e+01	8.000000e+01	7.062264e-02	4.569898e-04	4.569898e-04
8.000000e+01	8.200000e+01	2.253146e-02	4.547594e-04	4.547594e-04
8.200000e+01	8.400000e+01	1.455720e-02	2.056182e-04	2.056182e-04
8.400000e+01	8.600000e+01	1.200800e-02	1.163529e-04	1.163529e-04
8.600000e+01	8.800000e+01	1.044094e-02	9.517788e-05	9.517788e-05
8.800000e+01	9.000000e+01	9.793703e-03	8.081955e-05	8.081955e-05
9.000000e+01	9.200000e+01	9.252211e-03	1.100380e-04	1.100380e-04
9.200000e+01	9.400000e+01	9.002431e-03	7.774118e-05	7.774118e-05
9.400000e+01	9.600000e+01	8.580715e-03	7.682334e-05	7.682334e-05
9.600000e+01	9.800000e+01	8.383269e-03	8.780232e-05	8.780232e-05
9.800000e+01	1.000000e+02	8.198773e-03	7.402136e-05	7.402136e-05
1.000000e+02	1.020000e+02	8.042145e-03	7.427675e-05	7.427675e-05
1.020000e+02	1.040000e+02	7.947176e-03	6.716193e-05	6.716193e-05
1.040000e+02	1.060000e+02	7.668007e-03	6.982908e-05	6.982908e-05
1.060000e+02	1.080000e+02	7.843028e-03	8.015172e-05	8.015172e-05
1.080000e+02	1.100000e+02	7.580267e-03	7.774270e-05	7.774270e-05
1.100000e+02	1.120000e+02	7.529338e-03	7.170852e-05	7.170852e-05
1.120000e+02	1.140000e+02	7.378139e-03	7.302249e-05	7.302249e-05
1.140000e+02	1.160000e+02	7.205766e-03	7.418741e-05	7.418741e-05
1.160000e+02	1.180000e+02	7.199514e-03	6.352391e-05	6.352391e-05
1.180000e+02	1.200000e+02	7.063924e-03	6.084791e-05	6.084791e-05
1.200000e+02	1.220000e+02	6.955482e-03	6.738090e-05	6.738090e-05
1.220000e+02	1.240000e+02	7.073140e-03	6.868634e-05	6.868634e-05
1.240000e+02	1.260000e+02	6.793929e-03	6.619726e-05	6.619726e-05
1.260000e+02	1.280000e+02	6.715454e-03	6.479525e-05	6.479525e-05
1.280000e+02	1.300000e+02	6.632680e-03	6.516214e-05	6.516214e-05
1.300000e+02	1.320000e+02	6.633427e-03	6.288935e-05	6.288935e-05
1.320000e+02	1.340000e+02	6.546690e-03	6.255859e-05	6.255859e-05
1.340000e+02	1.360000e+02	6.339430e-03	6.483884e-05	6.483884e-05
1.360000e+02	1.380000e+02	6.277550e-03	5.836188e-05	5.836188e-05
1.380000e+02	1.400000e+02	6.179150e-03	5.792457e-05	5.792457e-05
1.400000e+02	1.420000e+02	6.275943e-03	8.643340e-05	8.643340e-05
1.420000e+02	1.440000e+02	6.007955e-03	8.719973e-05	8.719973e-05
1.440000e+02	1.460000e+02	6.075785e-03	8.442286e-05	8.442286e-05
1.460000e+02	1.480000e+02	5.781299e-03	7.895506e-05	7.895506e-05
1.480000e+02	1.500000e+02	5.987473e-03	5.939706e-05	5.939706e-05
1.500000e+02	1.520000e+02	5.708459e-03	5.809685e-05	5.809685e-05
1.520000e+02	1.540000e+02	5.670646e-03	5.344508e-05	5.344508e-05
1.540000e+02	1.560000e+02	5.606581e-03	6.750598e-05	6.750598e-05
1.560000e+02	1.580000e+02	5.673168e-03	6.722994e-05	6.722994e-05
1.580000e+02	1.600000e+02	5.456224e-03	5.711985e-05	5.711985e-05
1.600000e+02	1.620000e+02	2.770790e-06	2.026823e-07	2.026823e-07
1.620000e+02	1.640000e+02	2.791415e-06	1.683520e-07	1.683520e-07
1.640000e+02	1.660000e+02	3.163273e-06	2.580226e-07	2.580226e-07
1.660000e+02	1.680000e+02	3.191632e-06	2.550065e-07	2.550065e-07
1.680000e+02	1.700000e+02	3.145723e-06	2.925393e-07	2.925393e-07
1.700000e+02	1.720000e+02	3.331098e-06	3.025862e-07	3.025862e-07
1.720000e+02	1.740000e+02	3.934912e-06	7.827892e-07	7.827892e-07
1.740000e+02	1.760000e+02	3.104909e-06	2.077009e-07	2.077009e-07
1.760000e+02	1.780000e+02	2.990662e-06	2.270847e-07	2.270847e-07
1.780000e+02	1.800000e+02	2.888545e-06	1.416500e-07	1.416500e-07
1.800000e+02	1.820000e+02	3.100848e-06	1.922775e-07	1.922775e-07
1.820000e+02	1.840000e+02	3.018175e-06	1.939918e-07	1.939918e-07
1.840000e+02	1.860000e+02	3.037066e-06	1.712108e-07	1.712108e-07
1.860000e+02	1.880000e+02	3.270134e-06	2.961824e-07	2.961824e-07
1.880000e+02	1.900000e+02	3.173844e-06	2.957166e-07	2.957166e-07
1.900000e+02	1.920000e+02	3.563273e-06	4.073540e-07	4.073540e-07
1.920000e+02	1.940000e+02	3.107754e-06	2.234572e-07	2.234572e-07
1.940000e+02	1.960000e+02	3.943966e-06	5.175065e-07	5.175065e-07
1.960000e+02	1.980000e+02	3.716767e-06	4.357103e-07	4.357103e-07
1.980000e+02	2.000000e+02	3.338951e-06	2.880937e-07	2.880937e-07
2.000000e+02	2.020000e+02	3.183002e-06	1.643414e-07	1.643414e-07
2.020000e+02	2.040000e+02	3.177528e-06	2.788621e-07	2.788621e-07
2.040000e+02	2.060000e+02	3.233396e-06	2.551757e-07	2.551757e-07
2.060000e+02	2.080000e+02	4.191967e-06	8.235386e-07	8.235386e-07
2.080000e+02	2.100000e+02	3.201389e-06	1.868252e-07	1.868252e-07
2.100000e+02	2.120000e+02	3.177390e-06	2.195226e-07	2.195226e-07
2.120000e+02	2.140000e+02	3.193408e-06	2.636567e-07	2.636567e-07
2.140000e+02	2.160000e+02	2.867201e-06	1.662549e-07	1.662549e-07
2.160000e+02	2.180000e+02	3.341086e-06	2.251753e-07	2.251753e-07
2.180000e+02	2.200000e+02	3.941457e-06	3.340359e-07	3.340359e-07
2.200000e+02	2.220000e+02	3.049544e-06	1.507314e-07	1.507314e-07
2.220000e+02	2.240000e+02	3.570773e-06	2.858271e-07	2.858271e-07
2.240000e+02	2.260000e+02	2.967928e-06	2.119949e-07	2.119949e-07
2.260000e+02	2.280000e+02	3.874061e-06	4.044314e-07	4.044314e-07
2.280000e+02	2.300000e+02	3.144093e-06	2.269909e-07	2.269909e-07
2.300000e+02	2.320000e+02	4.808728e-06	1.192051e-06	1.192051e-06
2.320000e+02	2.340000e+02	3.462603e-06	3.118432e-07	3.118432e-07
2.340000e+02	2.360000e+02	3.003854e-06	1.642274e-07	1.642274e-07
2.360000e+02	2.380000e+02	2.852909e-06	1.590297e-07	1.590297e-07
2.380000e+02	2.400000e+02	3.253324e-06	2.623762e-07	2.623762e-07
2.400000e+02	2.420000e+02	3.009475e-06	1.543003e-07	1.543003e-07
2.420000e+02	2.440000e+02	3.759355e-06	3.486060e-07	3.486060e-07
2.440000e+02	2.460000e+02	3.529365e-06	3.629613e-07	3.629613e-07
2.460000e+02	2.480000e+02	3.520770e-06	2.716157e-07	2.716157e-07
2.480000e+02	2.500000e+02	2.941477e-06	2.156490e-07	2.156490e-07
2.500000e+02	2.520000e+02	2.858083e-06	2.101249e-07	2.101249e-07
2.520000e+02	2.540000e+02	3.097942e-06	2.244741e-07	2.244741e-07
2.540000e+02	2.560000e+02	4.071319e-06	1.289106e-06	1.289106e-06
2.560000e+02	2.580000e+02	3.372017e-06	2.701963e-07	2.701963e-07
2.580000e+02	2.600000e+02	3.351597e-06	3.343916e-07	3.343916e-07
2.600000e+02	2.620000e+02	3.192710e-06	2.529237e-07	2.529237e-07
2.620000e+02	2.640000e+02	3.310699e-06	2.114610e-07	2.114610e-07
2.640000e+02	2.660000e+02	3.263974e-06	3.806071e-07	3.806071e-07
2.660000e+02	2.680000e+02	3.041835e-06	2.728745e-07	2.728745e-07
2.680000e+02	2.700000e+02	4.044993e-06	5.172665e-07	5.172665e-07
2.700000e+02	2.720000e+02	2.783251e-06	1.756092e-07	1.756092e-07
2.720000e+02	2.740000e+02	3.210807e-06	3.495074e-07	3.495074e-07
2.740000e+02	2.760000e+02	3.590225e-06	4.228974e-07	4.228974e-07
2.760000e+02	2.780000e+02	3.053970e-06	2.368251e-07	2.368251e-07
2.780000e+02	2.800000e+02	2.916263e-06	2.134438e-07	2.134438e-07
2.800000e+02	2.820000e+02	2.993947e-06	2.136452e-07	2.136452e-07
2.820000e+02	2.840000e+02	2.660233e-06	1.661724e-07	1.661724e-07
2.840000e+02	2.860000e+02	3.033585e-06	2.952137e-07	2.952137e-07
2.860000e+02	2.880000e+02	3.031213e-06	2.124530e-07	2.124530e-07
2.880000e+02	2.900000e+02	3.077987e-06	2.436007e-07	2.436007e-07
2.900000e+02	2.920000e+02	3.047856e-06	2.187131e-07	2.187131e-07
2.920000e+02	2.940000e+02	2.903597e-06	1.737323e-07	1.737323e-07
2.940000e+02	2.960000e+02	3.041618e-06	2.172389e-07	2.172389e-07
2.960000e+02	2.980000e+02	3.061306e-06	2.562406e-07	2.562406e-07
2.980000e+02	3.000000e+02	3.060640e-06	2.210904e-07	2.210904e-07
3.000000e+02	3.020000e+02	2.820501e-06	1.721479e-07	1.721479e-07
3.020000e+02	3.040000e+02	2.790791e-06	2.007183e-07	2.007183e-07
3.040000e+02	3.060000e+02	2.880148e-06	2.307129e-07	2.307129e-07
3.060000e+02	3.080000e+02	2.659197e-06	1.278922e-07	1.278922e-07
3.080000e+02	3.100000e+02	3.081341e-06	2.843846e-07	2.843846e-07
3.100000e+02	3.120000e+02	3.305010e-06	6.387565e-07	6.387565e-07
3.120000e+02	3.140000e+02	2.882129e-06	2.498317e-07	2.498317e-07
3.140000e+02	3.160000e+02	2.819564e-06	1.951972e-07	1.951972e-07
3.160000e+02	3.180000e+02	3.047996e-06	3.023225e-07	3.023225e-07
3.180000e+02	3.200000e+02	2.613900e-06	1.674049e-07	1.674049e-07
3.200000e+02	3.220000e+02	3.262946e-06	3.647752e-07	3.647752e-07
3.220000e+02	3.240000e+02	2.817206e-06	2.250026e-07	2.250026e-07
3.240000e+02	3.260000e+02	2.963137e-06	2.696632e-07	2.696632e-07
3.260000e+02	3.280000e+02	2.741505e-06	2.239827e-07	2.239827e-07
3.280000e+02	3.300000e+02	3.327251e-06	3.926798e-07	3.926798e-07
3.300000e+02	3.320000e+02	2.633452e-06	1.549612e-07	1.549612e-07
3.320000e+02	3.340000e+02	2.604811e-06	2.248815e-07	2.248815e-07
3.340000e+02	3.360000e+02	2.465610e-06	1.532722e-07	1.532722e-07
3.360000e+02	3.380000e+02	2.638834e-06	1.623596e-07	1.623596e-07
3.380000e+02	3.400000e+02	2.516765e-06	1.866134e-07	1.866134e-07
3.400000e+02	3.420000e+02	2.502001e-06	1.743336e-07	1.743336e-07
3.420000e+02	3.440000e+02	3.010657e-06	2.716630e-07	2.716630e-07
3.440000e+02	3.460000e+02	2.413093e-06	1.373613e-07	1.373613e-07
3.460000e+02	3.480000e+02	2.525854e-06	1.927292e-07	1.927292e-07
3.480000e+02	3.500000e+02	3.101671e-06	2.713421e-07	2.713421e-07
3.500000e+02	3.520000e+02	2.953571e-06	2.848891e-07	2.848891e-07
3.520000e+02	3.540000e+02	2.660880e-06	1.750699e-07	1.750699e-07
3.540000e+02	3.560000e+02	3.054832e-06	2.514160e-07	2.514160e-07
3.560000e+02	3.580000e+02	2.478239e-06	1.853284e-07	1.853284e-07
3.580000e+02	3.600000e+02	2.630300e-06	2.182979e-07	2.182979e-07
3.600000e+02	3.620000e+02	2.600532e-06	2.138847e-07	2.138847e-07
3.620000e+02	3.640000e+02	2.440760e-06	1.483080e-07	1.483080e-07
3.640000e+02	3.660000e+02	2.525308e-06	2.094518e-07	2.094518e-07
3.660000e+02	3.680000e+02	2.696426e-06	2.540032e-07	2.540032e-07
3.680000e+02	3.700000e+02	2.692964e-06	1.983048e-07	1.983048e-07
3.700000e+02	3.720000e+02	2.474092e-06	1.986953e-07	1.986953e-07
3.720000e+02	3.740000e+02	2.656215e-06	2.380773e-07	2.380773e-07
3.740000e+02	3.760000e+02	2.765612e-06	3.337747e-07	3.337747e-07
3.760000e+02	3.780000e+02	2.518417e-06	2.231376e-07	2.231376e-07
3.780000e+02	3.800000e+02	2.545320e-06	2.387306e-07	2.387306e-07
3.800000e+02	3.820000e+02	3.110061e-06	8.551040e-07	8.551040e-07
3.820000e+02	3.840000e+02	2.532681e-06	2.143106e-07	2.143106e-07
3.840000e+02	3.860000e+02	2.753751e-06	2.269016e-07	2.269016e-07
3.860000e+02	3.880000e+02	4.298411e-06	1.927249e-06	1.927249e-06
3.880000e+02	3.900000e+02	2.439711e-06	1.820134e-07	1.820134e-07
3.900000e+02	3.920000e+02	2.490365e-06	2.095081e-07	2.095081e-07
3.920000e+02	3.940000e+02	2.506409e-06	2.755797e-07	2.755797e-07
3.940000e+02	3.960000e+02	2.614478e-06	2.681978e-07	2.681978e-07
3.960000e+02	3.980000e+02	3.140119e-06	4.042583e-07	4.042583e-07
3.980000e+02	4.000000e+02	2.517067e-06	1.778204e-07	1.778204e-07
4.000000e+02	4.020000e+02	2.561550e-06	2.166917e-07	2.166917e-07
4.020000e+02	4.040000e+02	2.694924e-06	2.706272e-07	2.706272e-07
4.040000e+02	4.060000e+02	2.519949e-06	2.312642e-07	2.312642e-07
4.060000e+02	4.080000e+02	2.421450e-06	2.003861e-07	2.003861e-07
4.080000e+02	4.100000e+02	2.274597e-06	2.409915e-07	2.409915e-07
4.100000e+02	4.120000e+02	2.499655e-06	3.432560e-07	3.432560e-07
4.120000e+02	4.140000e+02	2.967456e-06	3.671119e-07	3.671119e-07
4.140000e+02	4.160000e+02	2.636632e-06	3.762217e-07	3.762217e-07
4.160000e+02	4.180000e+02	2.169350e-06	1.825695e-07	1.825695e-07
4.180000e+02	4.200000e+02	2.242229e-06	2.421002e-07	2.421002e-07
4.200000e+02	4.220000e+02	2.481623e-06	2.599309e-07	2.599309e-07
4.220000e+02	4.240000e+02	2.390387e-06	1.819650e-07	1.819650e-07
4.240000e+02	4.260000e+02	2.441933e-06	2.203492e-07	2.203492e-07
4.260000e+02	4.280000e+02	2.474750e-06	2.415620e-07	2.415620e-07
4.280000e+02	4.300000e+02	2.281281e-06	1.474034e-07	1.474034e-07
4.300000e+02	4.320000e+02	2.647212e-06	3.436337e-07	3.436337e-07
4.320000e+02	4.340000e+02	2.312891e-06	2.616175e-07	2.616175e-07
4.340000e+02	4.360000e+02	2.476757e-06	2.223059e-07	2.223059e-07
4.360000e+02	4.380000e+02	2.186982e-06	1.621781e-07	1.621781e-07
4.380000e+02	4.400000e+02	2.747863e-06	3.958122e-07	3.958122e-07
4.400000e+02	4.420000e+02	2.435459e-06	3.908443e-07	3.908443e-07
4.420000e+02	4.440000e+02	2.284969e-06	1.635124e-07	1.635124e-07
4.440000e+02	4.460000e+02	2.633508e-06	2.646818e-07	2.646818e-07
4.460000e+02	4.480000e+02	2.061466e-06	1.593846e-07	1.593846e-07
4.480000e+02	4.500000e+02	2.492277e-06	2.517058e-07	2.517058e-07
4.500000e+02	4.520000e+02	2.234192e-06	3.045747e-07	3.045747e-07
4.520000e+02	4.540000e+02	2.248245e-06	2.900025e-07	2.900025e-07
4.540000e+02	4.560000e+02	2.650608e-06	2.585851e-07	2.585851e-07
4.560000e+02	4.580000e+02	2.177792e-06	1.740317e-07	1.740317e-07
4.580000e+02	4.600000e+02	2.284597e-06	2.195154e-07	2.195154e-07
4.600000e+02	4.620000e+02	1.918007e-06	1.416832e-07	1.416832e-07
4.620000e+02	4.640000e+02	2.398400e-06	3.332496e-07	3.332496e-07
4.640000e+02	4.660000e+02	2.471998e-06	2.282581e-07	2.282581e-07
4.660000e+02	4.680000e+02	2.033594e-06	1.489319e-07	1.489319e-07
4.680000e+02	4.700000e+02	2.076657e-06	1.441510e-07	1.441510e-07
4.700000e+02	4.720000e+02	2.254356e-06	1.906736e-07	1.906736e-07
4.720000e+02	4.740000e+02	2.219057e-06	4.131548e-07	4.131548e-07
4.740000e+02	4.760000e+02	1.922434e-06	1.663179e-07	1.663179e-07
4.760000e+02	4.780000e+02	2.129024e-06	2.452303e-07	2.452303e-07
4.780000e+02	4.800000e+02	1.865052e-06	1.173042e-07	1.173042e-07
4.800000e+02	4.820000e+02	2.554958e-06	3.058539e-07	3.058539e-07
4.820000e+02	4.840000e+02	1.871642e-06	1.406408e-07	1.406408e-07
4.840000e+02	4.860000e+02	1.958878e-06	2.061608e-07	2.061608e-07
4.860000e+02	4.880000e+02	1.948681e-06	1.430022e-07	1.430022e-07
4.880000e+02	4.900000e+02	2.048750e-06	1.790548e-07	1.790548e-07
4.900000e+02	4.920000e+02	2.243954e-06	3.132241e-07	3.132241e-07
4.920000e+02	4.940000e+02	2.008359e-06	1.929843e-07	1.929843e-07
4.940000e+02	4.960000e+02	2.285117e-06	2.235406e-07	2.235406e-07
4.960000e+02	4.980000e+02	1.935992e-06	1.469645e-07	1.469645e-07
4.980000e+02	5.000000e+02	2.252594e-06	2.482649e-07	2.482649e-07
5.000000e+02	5.020000e+02	2.130579e-06	2.230758e-07	2.230758e-07
5.020000e+02	5.040000e+02	1.909036e-06	1.813116e-07	1.813116e-07
5.040000e+02	5.060000e+02	2.457560e-06	2.962013e-07	2.962013e-07
5.060000e+02	5.080000e+02	3.172128e-06	9.401206e-07	9.401206e-07
5.080000e+02	5.100000e+02	2.013811e-06	1.608357e-07	1.608357e-07
5.100000e+02	5.120000e+02	2.111094e-06	3.420375e-07	3.420375e-07
5.120000e+02	5.140000e+02	2.458693e-06	3.021106e-07	3.021106e-07
5.140000e+02	5.160000e+02	2.539073e-06	3.103598e-07	3.103598e-07
5.160000e+02	5.180000e+02	2.162160e-06	2.817014e-07	2.817014e-07
5.180000e+02	5.200000e+02	2.385764e-06	3.086494e-07	3.086494e-07
5.200000e+02	5.220000e+02	1.891338e-06	1.738842e-07	1.738842e-07
5.220000e+02	5.240000e+02	1.860030e-06	1.464182e-07	1.464182e-07
5.240000e+02	5.260000e+02	2.083314e-06	2.399358e-07	2.399358e-07
5.260000e+02	5.280000e+02	2.134336e-06	4.090968e-07	4.090968e-07
5.280000e+02	5.300000e+02	1.907710e-06	1.462976e-07	1.462976e-07
5.300000e+02	5.320000e+02	2.432599e-06	3.802374e-07	3.802374e-07
5.320000e+02	5.340000e+02	2.171155e-06	2.178137e-07	2.178137e-07
5.340000e+02	5.360000e+02	2.234750e-06	2.443560e-07	2.443560e-07
5.360000e+02	5.380000e+02	2.049963e-06	1.679593e-07	1.679593e-07
5.380000e+02	5.400000e+02	2.109939e-06	2.770773e-07	2.770773e-07
5.400000e+02	5.420000e+02	1.841989e-06	1.720264e-07	1.720264e-07
5.420000e+02	5.440000e+02	2.140592e-06	2.681267e-07	2.681267e-07
5.440000e+02	5.460000e+02	2.170448e-06	2.637483e-07	2.637483e-07
5.460000e+02	5.480000e+02	1.979471e-06	2.515238e-07	2.515238e-07
5.480000e+02	5.500000e+02	2.195147e-06	2.588933e-07	2.588933e-07
5.500000e+02	5.520000e+02	2.649830e-06	5.580853e-07	5.580853e-07
5.520000e+02	5.540000e+02	2.433714e-06	4.504360e-07	4.504360e-07
5.540000e+02	5.560000e+02	1.946610e-06	1.742521e-07	1.742521e-07
5.560000e+02	5.580000e+02	2.118685e-06	2.230900e-07	2.230900e-07
5.580000e+02	5.600000e+02	1.675518e-06	1.870466e-07	1.870466e-07
5.600000e+02	5.620000e+02	1.850414e-06	1.744251e-07	1.744251e-07
5.620000e+02	5.640000e+02	2.574996e-06	4.448210e-07	4.448210e-07
5.640000e+02	5.660000e+02	1.996070e-06	3.501748e-07	3.501748e-07
5.660000e+02	5.680000e+02	2.393670e-06	7.569307e-07	7.569307e-07
5.680000e+02	5.700000e+02	2.589294e-06	7.614329e-07	7.614329e-07
5.700000e+02	5.720000e+02	2.235045e-06	2.927900e-07	2.927900e-07
5.720000e+02	5.740000e+02	1.856119e-06	1.998331e-07	1.998331e-07
5.740000e+02	5.760000e+02	2.229566e-06	2.674725e-07	2.674725e-07
5.760000e+02	5.780000e+02	2.126474e-06	2.410238e-07	2.410238e-07
5.780000e+02	5.800000e+02	2.283699e-06	3.086495e-07	3.086495e-07
5.800000e+02	5.820000e+02	1.855901e-06	1.699300e-07	1.699300e-07
5.820000e+02	5.840000e+02	1.792617e-06	1.709357e-07	1.709357e-07
5.840000e+02	5.860000e+02	2.351110e-06	3.788970e-07	3.788970e-07
5.860000e+02	5.880000e+02	1.983870e-06	2.390331e-07	2.390331e-07
5.880000e+02	5.900000e+02	2.050774e-06	2.321831e-07	2.321831e-07
5.900000e+02	5.920000e+02	1.843007e-06	2.420065e-07	2.420065e-07
5.920000e+02	5.940000e+02	2.481319e-06	3.113285e-07	3.113285e-07
5.940000e+02	5.960000e+02	2.008785e-06	1.854391e-07	1.854391e-07
5.960000e+02	5.980000e+02	2.507323e-06	3.418448e-07	3.418448e-07
5.980000e+02	6.000000e+02	1.602465e-06	1.237024e-07	1.237024e-07
6.000000e+02	6.020000e+02	1.901709e-06	2.391871e-07	2.391871e-07
6.020000e+02	6.040000e+02	2.657107e-06	4.679617e-07	4.679617e-07
6.040000e+02	6.060000e+02	2.210111e-06	3.453673e-07	3.453673e-07
6.060000e+02	6.080000e+02	1.994529e-06	2.113736e-07	2.113736e-07
6.080000e+02	6.100000e+02	2.060651e-06	2.263626e-07	2.263626e-07
6.100000e+02	6.120000e+02	1.649066e-06	1.837239e-07	1.837239e-07
6.120000e+02	6.140000e+02	2.105289e-06	3.083617e-07	3.083617e-07
6.140000e+02	6.160000e+02	1.891095e-06	2.315195e-07	2.315195e-07
6.160000e+02	6.180000e+02	1.772079e-06	1.718652e-07	1.718652e-07
6.180000e+02	6.200000e+02	2.789610e-06	4.019106e-07	4.019106e-07
6.200000e+02	6.220000e+02	1.626552e-06	1.743863e-07	1.743863e-07
6.220000e+02	6.240000e+02	2.210685e-06	4.782327e-07	4.782327e-07
6.240000e+02	6.260000e+02	2.081635e-06	2.437204e-07	2.437204e-07
6.260000e+02	6.280000e+02	1.936686e-06	2.858559e-07	2.858559e-07
6.280000e+02	6.300000e+02	2.076576e-06	3.614122e-07	3.614122e-07
6.300000e+02	6.320000e+02	1.793148e-06	1.797108e-07	1.797108e-07
6.320000e+02	6.340000e+02	2.056661e-06	2.841465e-07	2.841465e-07
6.340000e+02	6.360000e+02	1.621848e-06	1.753369e-07	1.753369e-07
6.360000e+02	6.380000e+02	1.716035e-06	1.588960e-07	1.588960e-07
6.380000e+02	6.400000e+02	1.533929e-06	1.373930e-07	1.373930e-07
6.400000e+02	6.420000e+02	2.292342e-06	3.157633e-07	3.157633e-07
6.420000e+02	6.440000e+02	1.796957e-06	1.894590e-07	1.894590e-07
6.440000e+02	6.460000e+02	2.086721e-06	4.380172e-07	4.380172e-07
6.460000e+02	6.480000e+02	1.748531e-06	2.034601e-07	2.034601e-07
6.480000e+02	6.500000e+02	2.356067e-06	3.493424e-07	3.493424e-07
6.500000e+02	6.520000e+02	1.836524e-06	1.715700e-07	1.715700e-07
6.520000e+02	6.540000e+02	1.946219e-06	2.951443e-07	2.951443e-07
6.540000e+02	6.560000e+02	2.125162e-06	3.734614e-07	3.734614e-07
6.560000e+02	6.580000e+02	1.712023e-06	2.866934e-07	2.866934e-07
6.580000e+02	6.600000e+02	1.914469e-06	2.179537e-07	2.179537e-07
6.600000e+02	6.620000e+02	2.151384e-06	3.959622e-07	3.959622e-07
6.620000e+02	6.640000e+02	1.716083e-06	2.497370e-07	2.497370e-07
6.640000e+02	6.660000e+02	1.847459e-06	2.344131e-07	2.344131e-07
6.660000e+02	6.680000e+02	1.892692e-06	2.333962e-07	2.333962e-07
6.680000e+02	6.700000e+02	1.828050e-06	2.011117e-07	2.011117e-07
6.700000e+02	6.720000e+02	1.678156e-06	1.667087e-07	1.667087e-07
6.720000e+02	6.740000e+02	1.736502e-06	1.993659e-07	1.993659e-07
6.740000e+02	6.760000e+02	1.464117e-06	1.708028e-07	1.708028e-07
6.760000e+02	6.780000e+02	1.659293e-06	3.537725e-07	3.537725e-07
6.780000e+02	6.800000e+02	1.656815e-06	2.079122e-07	2.079122e-07
6.800000e+02	6.820000e+02	1.773663e-06	1.909407e-07	1.909407e-07
6.820000e+02	6.840000e+02	2.223878e-06	2.839385e-07	2.839385e-07
6.840000e+02	6.860000e+02	1.715309e-06	1.940484e-07	1.940484e-07
6.860000e+02	6.880000e+02	1.627701e-06	1.763993e-07	1.763993e-07
6.880000e+02	6.900000e+02	1.338465e-06	1.459533e-07	1.459533e-07
6.900000e+02	6.920000e+02	1.573397e-06	1.583431e-07	1.583431e-07
6.920000e+02	6.940000e+02	1.672601e-06	2.385109e-07	2.385109e-07
6.940000e+02	6.960000e+02	2.392691e-06	7.391568e-07	7.391568e-07
6.960000e+02	6.980000e+02	2.723201e-06	7.038455e-07	7.038455e-07
6.980000e+02	7.000000e+02	1.759083e-06	2.252036e-07	2.252036e-07
7.000000e+02	7.020000e+02	1.594219e-06	2.011517e-07	2.011517e-07
7.020000e+02	7.040000e+02	1.593833e-06	1.672288e-07	1.672288e-07
7.040000e+02	7.060000e+02	2.122152e-06	5.057509e-07	5.057509e-07
7.060000e+02	7.080000e+02	2.182476e-06	3.255955e-07	3.255955e-07
7.080000e+02	7.100000e+02	2.270737e-06	3.830260e-07	3.830260e-07
7.100000e+02	7.120000e+02	1.578976e-06	2.130215e-07	2.130215e-07
7.120000e+02	7.140000e+02	1.472012e-06	1.523226e-07	1.523226e-07
7.140000e+02	7.160000e+02	2.206498e-06	3.802871e-07	3.802871e-07
7.160000e+02	7.180000e+02	1.816182e-06	3.336056e-07	3.336056e-07
7.180000e+02	7.200000e+02	1.655444e-06	2.655127e-07	2.655127e-07
7.200000e+02	7.220000e+02	1.759361e-06	2.495443e-07	2.495443e-07
7.220000e+02	7.240000e+02	2.045854e-06	3.981487e-07	3.981487e-07
7.240000e+02	7.260000e+02	1.814481e-06	2.061534e-07	2.061534e-07
7.260000e+02	7.280000e+02	1.688986e-06	2.427104e-07	2.427104e-07
7.280000e+02	7.300000e+02	1.789286e-06	3.128040e-07	3.128040e-07
7.300000e+02	7.320000e+02	1.966915e-06	3.371541e-07	3.371541e-07
7.320000e+02	7.340000e+02	2.778137e-06	7.596433e-07	7.596433e-07
7.340000e+02	7.360000e+02	1.524245e-06	1.517090e-07	1.517090e-07
7.360000e+02	7.380000e+02	2.231935e-06	3.170202e-07	3.170202e-07
7.380000e+02	7.400000e+02	1.760512e-06	2.234365e-07	2.234365e-07
7.400000e+02	7.420000e+02	3.036044e-06	1.436083e-06	1.436083e-06
7.420000e+02	7.440000e+02	2.141015e-06	3.612931e-07	3.612931e-07
7.440000e+02	7.460000e+02	2.258002e-06	3.997497e-07	3.997497e-07
7.460000e+02	7.480000e+02	1.630675e-06	2.168485e-07	2.168485e-07
7.480000e+02	7.500000e+02	1.992979e-06	2.963718e-07	2.963718e-07
7.500000e+02	7.520000e+02	1.338423e-06	1.567894e-07	1.567894e-07
7.520000e+02	7.540000e+02	1.656656e-06	1.795275e-07	1.795275e-07
7.540000e+02	7.560000e+02	1.610216e-06	2.341648e-07	2.341648e-07
7.560000e+02	7.580000e+02	1.355605e-06	1.814202e-07	1.814202e-07
7.580000e+02	7.600000e+02	2.127760e-06	3.148105e-07	3.148105e-07
7.600000e+02	7.620000e+02	1.529065e-06	1.816391e-07	1.816391e-07
7.620000e+02	7.640000e+02	1.698845e-06	2.716709e-07	2.716709e-07
7.640000e+02	7.660000e+02	1.676532e-06	1.837968e-07	1.837968e-07
7.660000e+02	7.680000e+02	3.727510e-06	1.618294e-06	1.618294e-06
7.680000e+02	7.700000e+02	2.846766e-06	1.032845e-06	1.032845e-06
7.700000e+02	7.720000e+02	2.220501e-06	6.649609e-07	6.649609e-07
7.720000e+02	7.740000e+02	1.741036e-06	4.084189e-07	4.084189e-07
7.740000e+02	7.760000e+02	2.539176e-06	1.144352e-06	1.144352e-06
7.760000e+02	7.780000e+02	2.036841e-06	3.080509e-07	3.080509e-07
7.780000e+02	7.800000e+02	2.157430e-06	4.788671e-07	4.788671e-07
7.800000e+02	7.820000e+02	1.343645e-06	1.515851e-07	1.515851e-07
7.820000e+02	7.840000e+02	1.885514e-06	3.740517e-07	3.740517e-07
7.840000e+02	7.860000e+02	5.323537e-06	2.878428e-06	2.878428e-06
7.860000e+02	7.880000e+02	2.326305e-06	6.127379e-07	6.127379e-07
7.880000e+02	7.900000e+02	1.669973e-06	3.785122e-07	3.785122e-07
7.900000e+02	7.920000e+02	1.702412e-06	2.719835e-07	2.719835e-07
7.920000e+02	7.940000e+02	1.862869e-06	2.540594e-07	2.540594e-07
7.940000e+02	7.960000e+02	2.277221e-06	3.860700e-07	3.860700e-07
7.960000e+02	7.980000e+02	1.704237e-06	2.656220e-07	2.656220e-07
7.980000e+02	8.000000e+02	1.674942e-06	2.476248e-07	2.476248e-07
8.000000e+02	8.020000e+02	1.775120e-06	3.343937e-07	3.343937e-07
8.020000e+02	8.040000e+02	1.907791e-06	2.921136e-07	2.921136e-07
8.040000e+02	8.060000e+02	1.979323e-06	3.659303e-07	3.659303e-07
8.060000e+02	8.080000e+02	1.825690e-06	3.372987e-07	3.372987e-07
8.080000e+02	8.100000e+02	2.544989e-06	4.352400e-07	4.352400e-07
8.100000e+02	8.120000e+02	1.408530e-06	2.285928e-07	2.285928e-07
8.120000e+02	8.140000e+02	1.843902e-06	3.752372e-07	3.752372e-07
8.140000e+02	8.160000e+02	1.357376e-06	1.585263e-07	1.585263e-07
8.160000e+02	8.180000e+02	1.461198e-06	2.025961e-07	2.025961e-07
8.180000e+02	8.200000e+02	1.792561e-06	2.389852e-07	2.389852e-07
8.200000e+02	8.220000e+02	1.455489e-06	1.890523e-07	1.890523e-07
8.220000e+02	8.240000e+02	1.905294e-06	2.936710e-07	2.936710e-07
8.240000e+02	8.260000e+02	2.198242e-06	3.279040e-07	3.279040e-07
8.260000e+02	8.280000e+02	2.420592e-06	7.037690e-07	7.037690e-07
8.280000e+02	8.300000e+02	1.716439e-06	2.576289e-07	2.576289e-07
8.300000e+02	8.320000e+02	1.764393e-06	3.607636e-07	3.607636e-07
8.320000e+02	8.340000e+02	2.092468e-06	4.773468e-07	4.773468e-07
8.340000e+02	8.360000e+02	1.617559e-06	2.533098e-07	2.533098e-07
8.360000e+02	8.380000e+02	1.418983e-06	1.756335e-07	1.756335e-07
8.380000e+02	8.400000e+02	1.764881e-06	2.805528e-07	2.805528e-07
8.400000e+02	8.420000e+02	1.462046e-06	1.818368e-07	1.818368e-07
8.420000e+02	8.440000e+02	1.681137e-06	3.959378e-07	3.959378e-07
8.440000e+02	8.460000e+02	2.355327e-06	5.104896e-07	5.104896e-07
8.460000e+02	8.480000e+02	2.011653e-06	3.846985e-07	3.846985e-07
8.480000e+02	8.500000e+02	1.314688e-06	1.792217e-07	1.792217e-07
8.500000e+02	8.520000e+02	1.713227e-06	2.530442e-07	2.530442e-07
8.520000e+02	8.540000e+02	1.616661e-06	2.647406e-07	2.647406e-07
8.540000e+02	8.560000e+02	1.726045e-06	2.990624e-07	2.990624e-07
8.560000e+02	8.580000e+02	2.041556e-06	3.267683e-07	3.267683e-07
8.580000e+02	8.600000e+02	1.900501e-06	3.827816e-07	3.827816e-07
8.600000e+02	8.620000e+02	2.056502e-06	3.687830e-07	3.687830e-07
8.620000e+02	8.640000e+02	2.043064e-06	5.688126e-07	5.688126e-07
8.640000e+02	8.660000e+02	1.581723e-06	2.767315e-07	2.767315e-07
8.660000e+02	8.680000e+02	1.844038e-06	3.173872e-07	3.173872e-07
8.680000e+02	8.700000e+02	1.477509e-06	2.015868e-07	2.015868e-07
8.700000e+02	8.720000e+02	1.751603e-06	3.411400e-07	3.411400e-07
8.720000e+02	8.740000e+02	2.646261e-06	1.021690e-06	1.021690e-06
8.740000e+02	8.760000e+02	1.437363e-06	2.104050e-07	2.104050e-07
8.760000e+02	8.780000e+02	1.611152e-06	2.166475e-07	2.166475e-07
8.780000e+02	8.800000e+02	1.749937e-06	2.277943e-07	2.277943e-07
8.800000e+02	8.820000e+02	1.483216e-06	2.148415e-07	2.148415e-07
8.820000e+02	8.840000e+02	2.025319e-06	6.734328e-07	6.734328e-07
8.840000e+02	8.860000e+02	1.245649e-06	2.186234e-07	2.186234e-07
8.860000e+02	8.880000e+02	1.659944e-06	2.306656e-07	2.306656e-07
8.880000e+02	8.900000e+02	1.938932e-06	3.823129e-07	3.823129e-07
8.900000e+02	8.920000e+02	1.991929e-06	5.611664e-07	5.611664e-07
8.920000e+02	8.940000e+02	2.347620e-06	6.858836e-07	6.858836e-07
8.940000e+02	8.960000e+02	1.329782e-06	2.072965e-07	2.072965e-07
8.960000e+02	8.980000e+02	1.261071e-06	1.485114e-07	1.485114e-07
8.980000e+02	9.000000e+02	1.405413e-06	2.195716e-07	2.195716e-07
9.000000e+02	9.020000e+02	1.754167e-06	2.659929e-07	2.659929e-07
9.020000e+02	9.040000e+02	1.380576e-06	2.232876e-07	2.232876e-07
9.040000e+02	9.060000e+02	1.285444e-06	2.341738e-07	2.341738e-07
9.060000e+02	9.080000e+02	1.561975e-06	2.164670e-07	2.164670e-07
9.080000e+02	9.100000e+02	2.240876e-06	1.220631e-06	1.220631e-06
9.100000e+02	9.120000e+02	1.484510e-06	2.302197e-07	2.302197e-07
9.120000e+02	9.140000e+02	1.831316e-06	2.686761e-07	2.686761e-07
9.140000e+02	9.160000e+02	1.122819e-06	1.764417e-07	1.764417e-07
9.160000e+02	9.180000e+02	1.263505e-06	1.614913e-07	1.614913e-07
9.180000e+02	9.200000e+02	1.414796e-06	2.040147e-07	2.040147e-07
9.200000e+02	9.220000e+02	1.330047e-06	1.894407e-07	1.894407e-07
9.220000e+02	9.240000e+02	1.651280e-06	3.664032e-07	3.664032e-07
9.240000e+02	9.260000e+02	1.715183e-06	3.250602e-07	3.250602e-07
9.260000e+02	9.280000e+02	1.437338e-06	3.282456e-07	3.282456e-07
9.280000e+02	9.300000e+02	1.323170e-06	1.650954e-07	1.650954e-07
9.300000e+02	9.320000e+02	1.659544e-06	3.389676e-07	3.389676e-07
9.320000e+02	9.340000e+02	1.866364e-06	4.519499e-07	4.519499e-07
9.340000e+02	9.360000e+02	1.471217e-06	2.791791e-07	2.791791e-07
9.360000e+02	9.380000e+02	1.746060e-06	3.340358e-07	3.340358e-07
9.380000e+02	9.400000e+02	1.125984e-06	1.400966e-07	1.400966e-07
9.400000e+02	9.420000e+02	1.544277e-06	2.700533e-07	2.700533e-07
9.420000e+02	9.440000e+02	1.887863e-06	3.038917e-07	3.038917e-07
9.440000e+02	9.460000e+02	1.240174e-06	1.977662e-07	1.977662e-07
9.460000e+02	9.480000e+02	1.964270e-06	3.579054e-07	3.579054e-07
9.480000e+02	9.500000e+02	2.257930e-06	5.175554e-07	5.175554e-07
9.500000e+02	9.520000e+02	1.853228e-06	7.007239e-07	7.007239e-07
9.520000e+02	9.540000e+02	1.513582e-06	2.746358e-07	2.746358e-07
9.540000e+02	9.560000e+02	1.327688e-06	2.321976e-07	2.321976e-07
9.560000e+02	9.580000e+02	1.544731e-06	3.268211e-07	3.268211e-07
9.580000e+02	9.600000e+02	1.068538e-06	1.364038e-07	1.364038e-07
9.600000e+02	9.620000e+02	1.587348e-06	3.722401e-07	3.722401e-07
9.620000e+02	9.640000e+02	1.449491e-06	2.842088e-07	2.842088e-07
9.640000e+02	9.660000e+02	1.415597e-06	1.979768e-07	1.979768e-07
9.660000e+02	9.680000e+02	1.816654e-06	3.438756e-07	3.438756e-07
9.680000e+02	9.700000e+02	1.443010e-06	1.873501e-07	1.873501e-07
9.700000e+02	9.720000e+02	1.605167e-06	5.597149e-07	5.597149e-07
9.720000e+02	9.740000e+02	1.498492e-06	2.888862e-07	2.888862e-07
9.740000e+02	9.760000e+02	1.013395e-06	1.402741e-07	1.402741e-07
9.760000e+02	9.780000e+02	1.331593e-06	1.802487e-07	1.802487e-07
9.780000e+02	9.800000e+02	1.567976e-06	2.982531e-07	2.982531e-07
9.800000e+02	9.820000e+02	1.280019e-06	1.749828e-07	1.749828e-07
9.820000e+02	9.840000e+02	1.117080e-06	1.628737e-07	1.628737e-07
9.840000e+02	9.860000e+02	1.386607e-06	3.223212e-07	3.223212e-07
9.860000e+02	9.880000e+02	1.780251e-06	4.181472e-07	4.181472e-07
9.880000e+02	9.900000e+02	1.242573e-06	1.905118e-07	1.905118e-07
9.900000e+02	9.920000e+02	1.382371e-06	2.397457e-07	2.397457e-07
9.920000e+02	9.940000e+02	1.065536e-06	1.384519e-07	1.384519e-07
9.940000e+02	9.960000e+02	1.233542e-06	2.311550e-07	2.311550e-07
9.960000e+02	9.980000e+02	1.149253e-06	1.919456e-07	1.919456e-07
9.980000e+02	1.000000e+03	4.430333e-06	2.923740e-06	2.923740e-06
1.000000e+03	1.002000e+03	2.132423e-06	4.689290e-07	4.689290e-07
1.002000e+03	1.004000e+03	1.523813e-06	3.312699e-07	3.312699e-07
1.004000e+03	1.006000e+03	1.207595e-06	2.406774e-07	2.406774e-07
1.006000e+03	1.008000e+03	1.592144e-06	3.817547e-07	3.817547e-07
1.008000e+03	1.010000e+03	1.406154e-06	3.557330e-07	3.557330e-07
1.010000e+03	1.012000e+03	1.669373e-06	2.917913e-07	2.917913e-07
1.012000e+03	1.014000e+03	1.611666e-06	3.101361e-07	3.101361e-07
1.014000e+03	1.016000e+03	1.151248e-06	1.995980e-07	1.995980e-07
1.016000e+03	1.018000e+03	1.369498e-06	2.257039e-07	2.257039e-07
1.018000e+03	1.020000e+03	1.698109e-06	2.619253e-07	2.619253e-07
1.020000e+03	1.022000e+03	1.179472e-06	1.628695e-07	1.628695e-07
1.022000e+03	1.024000e+03	1.530858e-06	2.418979e-07	2.418979e-07
1.024000e+03	1.026000e+03	3.505768e-06	2.097134e-06	2.097134e-06
1.026000e+03	1.028000e+03	1.300561e-06	2.460192e-07	2.460192e-07
1.028000e+03	1.030000e+03	1.385146e-06	2.732216e-07	2.732216e-07
1.030000e+03	1.032000e+03	1.274075e-06	1.796186e-07	1.796186e-07
1.032000e+03	1.034000e+03	1.493534e-06	3.913798e-07	3.913798e-07
1.034000e+03	1.036000e+03	1.703439e-06	2.892916e-07	2.892916e-07
1.036000e+03	1.038000e+03	1.468577e-06	2.138853e-07	2.138853e-07
1.038000e+03	1.040000e+03	1.903201e-06	6.195546e-07	6.195546e-07
1.040000e+03	1.042000e+03	1.138569e-06	1.697775e-07	1.697775e-07
1.042000e+03	1.044000e+03	1.580520e-06	3.139232e-07	3.139232e-07
1.044000e+03	1.046000e+03	1.715581e-06	2.795842e-07	2.795842e-07
1.046000e+03	1.048000e+03	1.678591e-06	3.315377e-07	3.315377e-07
1.048000e+03	1.050000e+03	1.517633e-06	2.480048e-07	2.480048e-07
1.050000e+03	1.052000e+03	1.002951e-06	1.464559e-07	1.464559e-07
1.052000e+03	1.054000e+03	2.240959e-06	5.782416e-07	5.782416e-07
1.054000e+03	1.056000e+03	2.070590e-06	4.993293e-07	4.993293e-07
1.056000e+03	1.058000e+03	1.683280e-06	3.946434e-07	3.946434e-07
1.058000e+03	1.060000e+03	1.684912e-06	3.687317e-07	3.687317e-07
1.060000e+03	1.062000e+03	1.187648e-06	2.175251e-07	2.175251e-07
1.062000e+03	1.064000e+03	1.376393e-06	2.382057e-07	2.382057e-07
1.064000e+03	1.066000e+03	1.923606e-06	5.528197e-07	5.528197e-07
1.066000e+03	1.068000e+03	1.339082e-06	2.386355e-07	2.386355e-07
1.068000e+03	1.070000e+03	1.350220e-06	2.148387e-07	2.148387e-07
1.070000e+03	1.072000e+03	2.250103e-06	5.299328e-07	5.299328e-07
1.072000e+03	1.074000e+03	2.034634e-06	4.971174e-07	4.971174e-07
1.074000e+03	1.076000e+03	1.819661e-06	3.403913e-07	3.403913e-07
1.076000e+03	1.078000e+03	1.704062e-06	4.184712e-07	4.184712e-07
1.078000e+03	1.080000e+03	1.369093e-06	2.166861e-07	2.166861e-07
1.080000e+03	1.082000e+03	1.873640e-06	4.059371e-07	4.059371e-07
1.082000e+03	1.084000e+03	1.573873e-06	2.696282e-07	2.696282e-07
1.084000e+03	1.086000e+03	1.740222e-06	3.433641e-07	3.433641e-07
1.086000e+03	1.088000e+03	1.517732e-06	3.176503e-07	3.176503e-07
1.088000e+03	1.090000e+03	2.046826e-06	5.772357e-07	5.772357e-07
1.090000e+03	1.092000e+03	7.804071e-07	1.303197e-07	1.303197e-07
1.092000e+03	1.094000e+03	1.440386e-06	2.750616e-07	2.750616e-07
1.094000e+03	1.096000e+03	1.811761e-06	3.998174e-07	3.998174e-07
1.096000e+03	1.098000e+03	1.492228e-06	3.643059e-07	3.643059e-07
1.098000e+03	1.100000e+03	1.289478e-06	1.799724e-07	1.799724e-07
1.100000e+03	1.102000e+03	1.194270e-06	3.502588e-07	3.502588e-07
1.102000e+03	1.104000e+03	1.616424e-06	4.266809e-07	4.266809e-07
1.104000e+03	1.106000e+03	1.296362e-06	1.915048e-07	1.915048e-07
1.106000e+03	1.108000e+03	1.219951e-06	2.102521e-07	2.102521e-07
1.108000e+03	1.110000e+03	1.461501e-06	3.528383e-07	3.528383e-07
1.110000e+03	1.112000e+03	1.282934e-06	1.804425e-07	1.804425e-07
1.112000e+03	1.114000e+03	1.424338e-06	2.334188e-07	2.334188e-07
1.114000e+03	1.116000e+03	1.441436e-06	4.054368e-07	4.054368e-07
1.116000e+03	1.118000e+03	1.301059e-06	2.995708e-07	2.995708e-07
1.118000e+03	1.120000e+03	3.001596e-06	1.790083e-06	1.790083e-06
1.120000e+03	1.122000e+03	1.724717e-06	3.509793e-07	3.509793e-07
1.122000e+03	1.124000e+03	1.198020e-06	2.390510e-07	2.390510e-07
1.124000e+03	1.126000e+03	1.811187e-06	5.957330e-07	5.957330e-07
1.126000e+03	1.128000e+03	1.366847e-06	2.858697e-07	2.858697e-07
1.128000e+03	1.130000e+03	1.728663e-06	3.439336e-07	3.439336e-07
1.130000e+03	1.132000e+03	1.138847e-06	2.981003e-07	2.981003e-07
1.132000e+03	1.134000e+03	1.123765e-06	1.957636e-07	1.957636e-07
1.134000e+03	1.136000e+03	1.333662e-06	2.221497e-07	2.221497e-07
1.136000e+03	1.138000e+03	1.208309e-06	1.839299e-07	1.839299e-07
1.138000e+03	1.140000e+03	8.683869e-07	1.661977e-07	1.661977e-07
1.140000e+03	1.142000e+03	2.475374e-06	9.198430e-07	9.198430e-07
1.142000e+03	1.144000e+03	2.999376e-06	1.344513e-06	1.344513e-06
1.144000e+03	1.146000e+03	1.286601e-06	2.243504e-07	2.243504e-07
1.146000e+03	1.148000e+03	1.365576e-06	3.393426e-07	3.393426e-07
1.148000e+03	1.150000e+03	1.404827e-06	2.189995e-07	2.189995e-07
1.150000e+03	1.152000e+03	1.319727e-06	2.308359e-07	2.308359e-07
1.152000e+03	1.154000e+03	8.538634e-07	1.057389e-07	1.057389e-07
1.154000e+03	1.156000e+03	1.210406e-06	2.495798e-07	2.495798e-07
1.156000e+03	1.158000e+03	1.066305e-06	1.918559e-07	1.918559e-07
1.158000e+03	1.160000e+03	1.516797e-06	3.671910e-07	3.671910e-07
1.160000e+03	1.162000e+03	1.454164e-06	4.369878e-07	4.369878e-07
1.162000e+03	1.164000e+03	1.268133e-06	2.043431e-07	2.043431e-07
1.164000e+03	1.166000e+03	3.742142e-06	2.592343e-06	2.592343e-06
1.166000e+03	1.168000e+03	1.300516e-06	3.642809e-07	3.642809e-07
1.168000e+03	1.170000e+03	1.120246e-06	2.389804e-07	2.389804e-07
1.170000e+03	1.172000e+03	1.028529e-06	3.391175e-07	3.391175e-07
1.172000e+03	1.174000e+03	1.530363e-06	4.844292e-07	4.844292e-07
1.174000e+03	1.176000e+03	1.123580e-06	2.091248e-07	2.091248e-07
1.176000e+03	1.178000e+03	1.482433e-06	3.062335e-07	3.062335e-07
1.178000e+03	1.180000e+03	1.344243e-06	2.953797e-07	2.953797e-07
1.180000e+03	1.182000e+03	1.406277e-06	2.269469e-07	2.269469e-07
1.182000e+03	1.184000e+03	1.377423e-06	2.332424e-07	2.332424e-07
1.184000e+03	1.186000e+03	2.082185e-06	7.532504e-07	7.532504e-07
1.186000e+03	1.188000e+03	1.840266e-06	6.967592e-07	6.967592e-07
1.188000e+03	1.190000e+03	1.353048e-06	2.905716e-07	2.905716e-07
1.190000e+03	1.192000e+03	1.181114e-06	2.466638e-07	2.466638e-07
1.192000e+03	1.194000e+03	1.547660e-06	4.336786e-07	4.336786e-07
1.194000e+03	1.196000e+03	1.153447e-06	1.672520e-07	1.672520e-07
1.196000e+03	1.198000e+03	1.219530e-06	2.178800e-07	2.178800e-07
1.198000e+03	1.200000e+03	1.066113e-06	1.806643e-07	1.806643e-07
1.200000e+03	1.202000e+03	1.078039e-06	1.826349e-07	1.826349e-07
1.202000e+03	1.204000e+03	1.388054e-06	2.406623e-07	2.406623e-07
1.204000e+03	1.206000e+03	1.045879e-06	2.378613e-07	2.378613e-07
1.206000e+03	1.208000e+03	2.535067e-06	1.155247e-06	1.155247e-06
1.208000e+03	1.210000e+03	7.804763e-07	1.026143e-07	1.026143e-07
1.210000e+03	1.212000e+03	1.425493e-06	2.811211e-07	2.811211e-07
1.212000e+03	1.214000e+03	1.167228e-06	4.517251e-07	4.517251e-07
1.214000e+03	1.216000e+03	1.080389e-06	2.428546e-07	2.428546e-07
1.216000e+03	1.218000e+03	1.816104e-06	3.814094e-07	3.814094e-07
1.218000e+03	1.220000e+03	1.140107e-06	2.417327e-07	2.417327e-07
1.220000e+03	1.222000e+03	1.122753e-06	1.996243e-07	1.996243e-07
1.222000e+03	1.224000e+03	1.385469e-06	4.938167e-07	4.938167e-07
1.224000e+03	1.226000e+03	2.020199e-06	4.720106e-07	4.720106e-07
1.226000e+03	1.228000e+03	2.670040e-06	1.476449e-06	1.476449e-06
1.228000e+03	1.230000e+03	1.025503e-06	1.891583e-07	1.891583e-07
1.230000e+03	1.232000e+03	1.235822e-06	3.947938e-07	3.947938e-07
1.232000e+03	1.234000e+03	1.994705e-06	8.335586e-07	8.335586e-07
1.234000e+03	1.236000e+03	8.741706e-07	1.542770e-07	1.542770e-07
1.236000e+03	1.238000e+03	1.389909e-06	3.049501e-07	3.049501e-07
1.238000e+03	1.240000e+03	1.619591e-06	4.899499e-07	4.899499e-07
1.240000e+03	1.242000e+03	1.410401e-06	2.824950e-07	2.824950e-07
1.242000e+03	1.244000e+03	9.444031e-07	1.488190e-07	1.488190e-07
1.244000e+03	1.246000e+03	1.280857e-06	2.879114e-07	2.879114e-07
1.246000e+03	1.248000e+03	1.562274e-06	3.918679e-07	3.918679e-07
1.248000e+03	1.250000e+03	1.062353e-06	1.824582e-07	1.824582e-07
1.250000e+03	1.252000e+03	1.961797e-06	1.059416e-06	1.059416e-06
1.252000e+03	1.254000e+03	9.101636e-07	1.593655e-07	1.593655e-07
1.254000e+03	1.256000e+03	9.154958e-07	1.674759e-07	1.674759e-07
1.256000e+03	1.258000e+03	1.052445e-06	2.028673e-07	2.028673e-07
1.258000e+03	1.260000e+03	2.694099e-06	1.562336e-06	1.562336e-06
1.260000e+03	1.262000e+03	9.832586e-07	1.954372e-07	1.954372e-07
1.262000e+03	1.264000e+03	1.374220e-06	3.365354e-07	3.365354e-07
1.264000e+03	1.266000e+03	2.210594e-06	6.542003e-07	6.542003e-07
1.266000e+03	1.268000e+03	1.871709e-06	8.118828e-07	8.118828e-07
1.268000e+03	1.270000e+03	2.102110e-06	6.591023e-07	6.591023e-07
1.270000e+03	1.272000e+03	1.774568e-06	4.748032e-07	4.748032e-07
1.272000e+03	1.274000e+03	1.963270e-06	7.653680e-07	7.653680e-07
1.274000e+03	1.276000e+03	9.718604e-07	2.452431e-07	2.452431e-07
1.276000e+03	1.278000e+03	1.425161e-06	3.548047e-07	3.548047e-07
1.278000e+03	1.280000e+03	1.007556e-06	1.738670e-07	1.738670e-07
1.280000e+03	1.282000e+03	1.032227e-06	1.815066e-07	1.815066e-07
1.282000e+03	1.284000e+03	1.018618e-06	2.424903e-07	2.424903e-07
1.284000e+03	1.286000e+03	2.330795e-06	1.256011e-06	1.256011e-06
1.286000e+03	1.288000e+03	1.644031e-06	4.431872e-07	4.431872e-07
1.288000e+03	1.290000e+03	1.453663e-06	2.593600e-07	2.593600e-07
1.290000e+03	1.292000e+03	7.249579e-07	1.039826e-07	1.039826e-07
1.292000e+03	1.294000e+03	1.182600e-06	2.178534e-07	2.178534e-07
1.294000e+03	1.296000e+03	1.053386e-06	2.003425e-07	2.003425e-07
1.296000e+03	1.298000e+03	1.834725e-06	5.199094e-07	5.199094e-07
1.298000e+03	1.300000e+03	1.739370e-06	5.869888e-07	5.869888e-07
1.300000e+03	1.302000e+03	1.168774e-06	3.116016e-07	3.116016e-07
1.302000e+03	1.304000e+03	1.239297e-06	2.574251e-07	2.574251e-07
1.304000e+03	1.306000e+03	1.661306e-06	3.866375e-07	3.866375e-07
1.306000e+03	1.308000e+03	1.405258e-06	3.650660e-07	3.650660e-07
1.308000e+03	1.310000e+03	1.253970e-06	2.847033e-07	2.847033e-07
1.310000e+03	1.312000e+03	1.542385e-06	3.989133e-07	3.989133e-07
1.312000e+03	1.314000e+03	1.860331e-06	4.488373e-07	4.488373e-07
1.314000e+03	1.316000e+03	1.336419e-06	4.362545e-07	4.362545e-07
1.316000e+03	1.318000e+03	1.922346e-06	5.550865e-07	5.550865e-07
1.318000e+03	1.320000e+03	1.716906e-06	4.878145e-07	4.878145e-07
1.320000e+03	1.322000e+03	1.259867e-06	3.029976e-07	3.029976e-07
1.322000e+03	1.324000e+03	1.568640e-06	4.884519e-07	4.884519e-07
1.324000e+03	1.326000e+03	1.444638e-06	2.766224e-07	2.766224e-07
1.326000e+03	1.328000e+03	6.944135e-07	1.289597e-07	1.289597e-07
1.328000e+03	1.330000e+03	1.703431e-06	5.175605e-07	5.175605e-07
1.330000e+03	1.332000e+03	8.780030e-07	1.963860e-07	1.963860e-07
1.332000e+03	1.334000e+03	9.161474e-07	1.783703e-07	1.783703e-07
1.334000e+03	1.336000e+03	1.788089e-06	4.752204e-07	4.752204e-07
1.336000e+03	1.338000e+03	1.354628e-06	2.816809e-07	2.816809e-07
1.338000e+03	1.340000e+03	1.423428e-06	3.515532e-07	3.515532e-07
1.340000e+03	1.342000e+03	1.160367e-06	2.198764e-07	2.198764e-07
1.342000e+03	1.344000e+03	1.772979e-06	5.491173e-07	5.491173e-07
1.344000e+03	1.346000e+03	1.463612e-06	4.091029e-07	4.091029e-07
1.346000e+03	1.348000e+03	1.017089e-06	1.840342e-07	1.840342e-07
1.348000e+03	1.350000e+03	1.561245e-06	4.085884e-07	4.085884e-07
1.350000e+03	1.352000e+03	1.401073e-06	2.981239e-07	2.981239e-07
1.352000e+03	1.354000e+03	6.899269e-07	1.040212e-07	1.040212e-07
1.354000e+03	1.356000e+03	2.260612e-06	7.434591e-07	7.434591e-07
1.356000e+03	1.358000e+03	8.952920e-07	2.795673e-07	2.795673e-07
1.358000e+03	1.360000e+03	1.067922e-06	1.846370e-07	1.846370e-07
1.360000e+03	1.362000e+03	1.679994e-06	6.774515e-07	6.774515e-07
1.362000e+03	1.364000e+03	1.277288e-06	2.307097e-07	2.307097e-07
1.364000e+03	1.366000e+03	9.030994e-07	2.276225e-07	2.276225e-07
1.366000e+03	1.368000e+03	5.333433e-07	1.346202e-07	1.346202e-07
1.368000e+03	1.370000e+03	8.598533e-07	1.683188e-07	1.683188e-07
1.370000e+03	1.372000e+03	1.519243e-06	4.902936e-07	4.902936e-07
1.372000e+03	1.374000e+03	1.740422e-06	6.761083e-07	6.761083e-07
1.374000e+03	1.376000e+03	8.710675e-07	1.683090e-07	1.683090e-07
1.376000e+03	1.378000e+03	1.160160e-06	4.076555e-07	4.076555e-07
1.378000e+03	1.380000e+03	8.688399e-07	2.149189e-07	2.149189e-07
1.380000e+03	1.382000e+03	9.284578e-07	2.436856e-07	2.436856e-07
1.382000e+03	1.384000e+03	1.133626e-06	2.165496e-07	2.165496e-07
1.384000e+03	1.386000e+03	1.023467e-06	1.900563e-07	1.900563e-07
1.386000e+03	1.388000e+03	1.129399e-06	3.687335e-07	3.687335e-07
1.388000e+03	1.390000e+03	1.297282e-06	2.919040e-07	2.919040e-07
1.390000e+03	1.392000e+03	4.305040e-06	3.465698e-06	3.465698e-06
1.392000e+03	1.394000e+03	8.740356e-07	1.568890e-07	1.568890e-07
1.394000e+03	1.396000e+03	2.522150e-06	8.389509e-07	8.389509e-07
1.396000e+03	1.398000e+03	1.111553e-06	1.740498e-07	1.740498e-07
1.398000e+03	1.400000e+03	1.248883e-06	3.417720e-07	3.417720e-07
1.400000e+03	1.402000e+03	8.166018e-07	1.114011e-07	1.114011e-07
1.402000e+03	1.404000e+03	2.554018e-06	1.808732e-06	1.808732e-06
1.404000e+03	1.406000e+03	1.057591e-06	1.799930e-07	1.799930e-07
1.406000e+03	1.408000e+03	1.267844e-06	3.111475e-07	3.111475e-07
1.408000e+03	1.410000e+03	3.146531e-06	1.291507e-06	1.291507e-06
1.410000e+03	1.412000e+03	1.882085e-06	7.917016e-07	7.917016e-07
1.412000e+03	1.414000e+03	6.507102e-07	1.874790e-07	1.874790e-07
1.414000e+03	1.416000e+03	1.076150e-06	3.204026e-07	3.204026e-07
1.416000e+03	1.418000e+03	1.237506e-06	4.741025e-07	4.741025e-07
1.418000e+03	1.420000e+03	2.318796e-06	1.177922e-06	1.177922e-06
1.420000e+03	1.422000e+03	1.073638e-06	2.499128e-07	2.499128e-07
1.422000e+03	1.424000e+03	9.474023e-07	2.023959e-07	2.023959e-07
1.424000e+03	1.426000e+03	8.313930e-07	1.651777e-07	1.651777e-07
1.426000e+03	1.428000e+03	6.202666e-07	9.306155e-08	9.306155e-08
1.428000e+03	1.430000e+03	1.726013e-06	4.154013e-07	4.154013e-07
1.430000e+03	1.432000e+03	1.374274e-06	3.007122e-07	3.007122e-07
1.432000e+03	1.434000e+03	9.785863e-07	3.723923e-07	3.723923e-07
1.434000e+03	1.436000e+03	2.020738e-06	7.476063e-07	7.476063e-07
1.436000e+03	1.438000e+03	8.426032e-07	1.496550e-07	1.496550e-07
1.438000e+03	1.440000e+03	1.067149e-06	2.809413e-07	2.809413e-07
1.440000e+03	1.442000e+03	6.758082e-07	1.170385e-07	1.170385e-07
1.442000e+03	1.444000e+03	3.027188e-06	1.284332e-06	1.284332e-06
1.444000e+03	1.446000e+03	1.149726e-06	3.139885e-07	3.139885e-07
1.446000e+03	1.448000e+03	1.177996e-06	3.640261e-07	3.640261e-07
1.448000e+03	1.450000e+03	1.458835e-06	5.033230e-07	5.033230e-07
1.450000e+03	1.452000e+03	9.403293e-07	2.391254e-07	2.391254e-07
1.452000e+03	1.454000e+03	8.152218e-07	1.419312e-07	1.419312e-07
1.454000e+03	1.456000e+03	8.201839e-07	1.758438e-07	1.758438e-07
1.456000e+03	1.458000e+03	1.316829e-06	5.708280e-07	5.708280e-07
1.458000e+03	1.460000e+03	6.840172e-07	1.335424e-07	1.335424e-07
1.460000e+03	1.462000e+03	1.242914e-06	4.177359e-07	4.177359e-07
1.462000e+03	1.464000e+03	5.782791e-07	1.234185e-07	1.234185e-07
1.464000e+03	1.466000e+03	8.064832e-07	1.600783e-07	1.600783e-07
1.466000e+03	1.468000e+03	1.447715e-06	6.534671e-07	6.534671e-07
1.468000e+03	1.470000e+03	1.310988e-06	2.630217e-07	2.630217e-07
1.470000e+03	1.472000e+03	1.369436e-06	3.364301e-07	3.364301e-07
1.472000e+03	1.474000e+03	1.644424e-06	4.709866e-07	4.709866e-07
1.474000e+03	1.476000e+03	8.072744e-07	1.825635e-07	1.825635e-07
1.476000e+03	1.478000e+03	1.704448e-06	4.563216e-07	4.563216e-07
1.478000e+03	1.480000e+03	8.737275e-07	1.496010e-07	1.496010e-07
1.480000e+03	1.482000e+03	1.588123e-06	4.423552e-07	4.423552e-07
1.482000e+03	1.484000e+03	6.683729e-07	1.261437e-07	1.261437e-07
1.484000e+03	1.486000e+03	1.438328e-06	4.694001e-07	4.694001e-07
1.486000e+03	1.488000e+03	1.045513e-06	1.921714e-07	1.921714e-07
1.488000e+03	1.490000e+03	8.113291e-07	1.603568e-07	1.603568e-07
1.490000e+03	1.492000e+03	9.198029e-07	1.860930e-07	1.860930e-07
1.492000e+03	1.494000e+03	1.337876e-06	3.738860e-07	3.738860e-07
1.494000e+03	1.496000e+03	1.243337e-06	3.659160e-07	3.659160e-07
1.496000e+03	1.498000e+03	6.078639e-07	1.337675e-07	1.337675e-07
1.498000e+03	1.500000e+03	8.584443e-07	1.685983e-07	1.685983e-07
1.500000e+03	1.502000e+03	1.046458e-06	3.025547e-07	3.025547e-07
1.502000e+03	1.504000e+03	8.444528e-07	2.298416e-07	2.298416e-07
1.504000e+03	1.506000e+03	1.513255e-06	4.688866e-07	4.688866e-07
1.506000e+03	1.508000e+03	1.123892e-06	4.104873e-07	4.104873e-07
1.508000e+03	1.510000e+03	2.364579e-06	8.218139e-07	8.218139e-07
1.510000e+03	1.512000e+03	9.600523e-07	2.580128e-07	2.580128e-07
1.512000e+03	1.514000e+03	1.517034e-06	6.046544e-07	6.046544e-07
1.514000e+03	1.516000e+03	1.629253e-06	6.713939e-07	6.713939e-07
1.516000e+03	1.518000e+03	1.294315e-06	4.317838e-07	4.317838e-07
1.518000e+03	1.520000e+03	1.344536e-06	4.568043e-07	4.568043e-07
1.520000e+03	1.522000e+03	2.089678e-06	1.138764e-06	1.138764e-06
1.522000e+03	1.524000e+03	5.817638e-07	9.074159e-08	9.074159e-08
1.524000e+03	1.526000e+03	1.673554e-06	4.202135e-07	4.202135e-07
1.526000e+03	1.528000e+03	8.866689e-07	2.104538e-07	2.104538e-07
1.528000e+03	1.530000e+03	4.000614e-07	7.482561e-08	7.482561e-08
1.530000e+03	1.532000e+03	1.579176e-06	4.156607e-07	4.156607e-07
1.532000e+03	1.534000e+03	1.199001e-06	3.792921e-07	3.792921e-07
1.534000e+03	1.536000e+03	1.552947e-06	3.938611e-07	3.938611e-07
1.536000e+03	1.538000e+03	8.990751e-07	2.080447e-07	2.080447e-07
1.538000e+03	1.540000e+03	8.529548e-07	2.103274e-07	2.103274e-07
1.540000e+03	1.542000e+03	1.283136e-06	2.694897e-07	2.694897e-07
1.542000e+03	1.544000e+03	1.766742e-06	6.624036e-07	6.624036e-07
1.544000e+03	1.546000e+03	1.428117e-06	4.637751e-07	4.637751e-07
1.546000e+03	1.548000e+03	7.269595e-07	1.675486e-07	1.675486e-07
1.548000e+03	1.550000e+03	1.122427e-06	4.476451e-07	4.476451e-07
1.550000e+03	1.552000e+03	1.038462e-06	2.319285e-07	2.319285e-07
1.552000e+03	1.554000e+03	1.400640e-06	3.994066e-07	3.994066e-07
1.554000e+03	1.556000e+03	1.104024e-06	3.631025e-07	3.631025e-07
1.556000e+03	1.558000e+03	1.042471e-06	2.385846e-07	2.385846e-07
1.558000e+03	1.560000e+03	1.060866e-06	3.443483e-07	3.443483e-07
1.560000e+03	1.562000e+03	9.477109e-07	2.282134e-07	2.282134e-07
1.562000e+03	1.564000e+03	2.326524e-06	1.052515e-06	1.052515e-06
1.564000e+03	1.566000e+03	8.082473e-07	1.982977e-07	1.982977e-07
1.566000e+03	1.568000e+03	1.478924e-06	4.427550e-07	4.427550e-07
1.568000e+03	1.570000e+03	7.713304e-07	2.001859e-07	2.001859e-07
1.570000e+03	1.572000e+03	9.179699e-07	2.708062e-07	2.708062e-07
1.572000e+03	1.574000e+03	1.416101e-06	4.393019e-07	4.393019e-07
1.574000e+03	1.576000e+03	1.836799e-06	6.192849e-07	6.192849e-07
1.576000e+03	1.578000e+03	1.857920e-06	4.940606e-07	4.940606e-07
1.578000e+03	1.580000e+03	1.447887e-06	5.691606e-07	5.691606e-07
1.580000e+03	1.582000e+03	8.902624e-07	2.662134e-07	2.662134e-07
1.582000e+03	1.584000e+03	1.307078e-06	3.939927e-07	3.939927e-07
1.584000e+03	1.586000e+03	9.097716e-07	1.692819e-07	1.692819e-07
1.586000e+03	1.588000e+03	1.077367e-06	2.810131e-07	2.810131e-07
1.588000e+03	1.590000e+03	1.130915e-06	2.656734e-07	2.656734e-07
1.590000e+03	1.592000e+03	1.424637e-06	6.648629e-07	6.648629e-07
1.592000e+03	1.594000e+03	2.764996e-06	1.615078e-06	1.615078e-06
1.594000e+03	1.596000e+03	4.361542e-07	7.958595e-08	7.958595e-08
1.596000e+03	1.598000e+03	6.990107e-07	1.525076e-07	1.525076e-07
1.598000e+03	1.600000e+03	8.302405e-07	2.214952e-07	2.214952e-07
1.600000e+03	1.602000e+03	4.387032e-07	7.971047e-08	7.971047e-08
1.602000e+03	1.604000e+03	1.318782e-06	5.261437e-07	5.261437e-07
1.604000e+03	1.606000e+03	1.335741e-06	5.026341e-07	5.026341e-07
1.606000e+03	1.608000e+03	8.193726e-07	1.769336e-07	1.769336e-07
1.608000e+03	1.610000e+03	8.412878e-07	2.295654e-07	2.295654e-07
1.610000e+03	1.612000e+03	1.348117e-06	3.608100e-07	3.608100e-07
1.612000e+03	1.614000e+03	9.641201e-07	2.236563e-07	2.236563e-07
1.614000e+03	1.616000e+03	4.444600e-07	9.437621e-08	9.437621e-08
1.616000e+03	1.618000e+03	1.557992e-06	6.552204e-07	6.552204e-07
1.618000e+03	1.620000e+03	1.099790e-06	2.490777e-07	2.490777e-07
1.620000e+03	1.622000e+03	9.735362e-07	2.353234e-07	2.353234e-07
1.622000e+03	1.624000e+03	8.898425e-07	2.155359e-07	2.155359e-07
1.624000e+03	1.626000e+03	1.361827e-06	5.583285e-07	5.583285e-07
1.626000e+03	1.628000e+03	1.389781e-06	5.233281e-07	5.233281e-07
1.628000e+03	1.630000e+03	2.158189e-06	7.569587e-07	7.569587e-07
1.630000e+03	1.632000e+03	8.709721e-07	2.366591e-07	2.366591e-07
1.632000e+03	1.634000e+03	8.067056e-07	1.591096e-07	1.591096e-07
1.634000e+03	1.636000e+03	8.404102e-07	1.918715e-07	1.918715e-07
1.636000e+03	1.638000e+03	1.105123e-06	4.624884e-07	4.624884e-07
1.638000e+03	1.640000e+03	8.310563e-07	2.888068e-07	2.888068e-07
1.640000e+03	1.642000e+03	8.461517e-07	1.911437e-07	1.911437e-07
1.642000e+03	1.644000e+03	1.207527e-06	4.020893e-07	4.020893e-07
1.644000e+03	1.646000e+03	5.524216e-07	1.136411e-07	1.136411e-07
1.646000e+03	1.648000e+03	1.292943e-06	5.639073e-07	5.639073e-07
1.648000e+03	1.650000e+03	7.996425e-07	2.465267e-07	2.465267e-07
1.650000e+03	1.652000e+03	6.559560e-07	1.642316e-07	1.642316e-07
1.652000e+03	1.654000e+03	1.991213e-06	4.883238e-07	4.883238e-07
1.654000e+03	1.656000e+03	6.242515e-07	1.385568e-07	1.385568e-07
1.656000e+03	1.658000e+03	8.704793e-07	2.159720e-07	2.159720e-07
1.658000e+03	1.660000e+03	1.000062e-06	2.901293e-07	2.901293e-07
1.660000e+03	1.662000e+03	2.253177e-06	9.614932e-07	9.614932e-07
1.662000e+03	1.664000e+03	9.011742e-07	1.994022e-07	1.994022e-07
1.664000e+03	1.666000e+03	9.877788e-07	3.680768e-07	3.680768e-07
1.666000e+03	1.668000e+03	1.579734e-06	7.234466e-07	7.234466e-07
1.668000e+03	1.670000e+03	2.202386e-06	1.156144e-06	1.156144e-06
1.670000e+03	1.672000e+03	1.239316e-06	5.079444e-07	5.079444e-07
1.672000e+03	1.674000e+03	8.710085e-07	2.407693e-07	2.407693e-07
1.674000e+03	1.676000e+03	1.100915e-06	4.553511e-07	4.553511e-07
1.676000e+03	1.678000e+03	1.378455e-06	5.958241e-07	5.958241e-07
1.678000e+03	1.680000e+03	5.458149e-07	1.234130e-07	1.234130e-07
1.680000e+03	1.682000e+03	1.021644e-06	3.360124e-07	3.360124e-07
1.682000e+03	1.684000e+03	7.858035e-07	1.874753e-07	1.874753e-07
1.684000e+03	1.686000e+03	9.088228e-07	2.873625e-07	2.873625e-07
1.686000e+03	1.688000e+03	9.657860e-07	3.041108e-07	3.041108e-07
1.688000e+03	1.690000e+03	6.286021e-07	1.634525e-07	1.634525e-07
1.690000e+03	1.692000e+03	1.334543e-06	2.832033e-07	2.832033e-07
1.692000e+03	1.694000e+03	1.085931e-06	3.181843e-07	3.181843e-07
1.694000e+03	1.696000e+03	2.987008e-06	1.779136e-06	1.779136e-06
1.696000e+03	1.698000e+03	8.790956e-07	2.591841e-07	2.591841e-07
1.698000e+03	1.700000e+03	1.182035e-06	3.111187e-07	3.111187e-07
1.700000e+03	1.702000e+03	9.657012e-07	4.436972e-07	4.436972e-07
1.702000e+03	1.704000e+03	7.434811e-07	1.516195e-07	1.516195e-07
1.704000e+03	1.706000e+03	1.219939e-06	4.324327e-07	4.324327e-07
1.706000e+03	1.708000e+03	7.767432e-07	2.248757e-07	2.248757e-07
1.708000e+03	1.710000e+03	1.127573e-06	3.116781e-07	3.116781e-07
1.710000e+03	1.712000e+03	1.355328e-06	3.964721e-07	3.964721e-07
1.712000e+03	1.714000e+03	5.525209e-07	1.091215e-07	1.091215e-07
1.714000e+03	1.716000e+03	4.998459e-07	8.971601e-08	8.971601e-08
1.716000e+03	1.718000e+03	1.057124e-06	3.918553e-07	3.918553e-07
1.718000e+03	1.720000e+03	6.514341e-07	1.962275e-07	1.962275e-07
1.720000e+03	1.722000e+03	7.442566e-07	1.599623e-07	1.599623e-07
1.722000e+03	1.724000e+03	1.034082e-06	3.693051e-07	3.693051e-07
1.724000e+03	1.726000e+03	1.178647e-06	3.750567e-07	3.750567e-07
1.726000e+03	1.728000e+03	8.815898e-07	2.288171e-07	2.288171e-07
1.728000e+03	1.730000e+03	1.000263e-06	3.761642e-07	3.761642e-07
1.730000e+03	1.732000e+03	6.633479e-07	1.931781e-07	1.931781e-07
1.732000e+03	1.734000e+03	6.716609e-07	1.914453e-07	1.914453e-07
1.734000e+03	1.736000e+03	1.033717e-06	4.105758e-07	4.105758e-07
1.736000e+03	1.738000e+03	1.227098e-06	2.568911e-07	2.568911e-07
1.738000e+03	1.740000e+03	1.326195e-06	4.313279e-07	4.313279e-07
1.740000e+03	1.742000e+03	7.610836e-07	1.779329e-07	1.779329e-07
1.742000e+03	1.744000e+03	5.753862e-07	1.896210e-07	1.896210e-07
1.744000e+03	1.746000e+03	1.671607e-06	6.835447e-07	6.835447e-07
1.746000e+03	1.748000e+03	2.623157e-06	1.231308e-06	1.231308e-06
1.748000e+03	1.750000e+03	5.772587e-06	3.161725e-06	3.161725e-06
1.750000e+03	1.752000e+03	7.055909e-07	1.597461e-07	1.597461e-07
1.752000e+03	1.754000e+03	1.434477e-06	6.187678e-07	6.187678e-07
1.754000e+03	1.756000e+03	1.059566e-06	3.407338e-07	3.407338e-07
1.756000e+03	1.758000e+03	9.890529e-07	3.090887e-07	3.090887e-07
1.758000e+03	1.760000e+03	5.800793e-07	1.187506e-07	1.187506e-07
1.760000e+03	1.762000e+03	4.619279e-07	1.085676e-07	1.085676e-07
1.762000e+03	1.764000e+03	1.433567e-06	6.806754e-07	6.806754e-07
1.764000e+03	1.766000e+03	5.481135e-07	1.516075e-07	1.516075e-07
1.766000e+03	1.768000e+03	9.237667e-07	3.407454e-07	3.407454e-07
1.768000e+03	1.770000e+03	3.553399e-06	2.434810e-06	2.434810e-06
1.770000e+03	1.772000e+03	1.116493e-06	5.697105e-07	5.697105e-07
1.772000e+03	1.774000e+03	7.340641e-07	2.646600e-07	2.646600e-07
1.774000e+03	1.776000e+03	1.050572e-06	4.225339e-07	4.225339e-07
1.776000e+03	1.778000e+03	8.429831e-07	1.792742e-07	1.792742e-07
1.778000e+03	1.780000e+03	1.326670e-06	5.394426e-07	5.394426e-07
1.780000e+03	1.782000e+03	3.725385e-06	1.634671e-06	1.634671e-06
1.782000e+03	1.784000e+03	1.941617e-06	8.910177e-07	8.910177e-07
1.784000e+03	1.786000e+03	8.413031e-07	3.069429e-07	3.069429e-07
1.786000e+03	1.788000e+03	9.279594e-07	3.335881e-07	3.335881e-07
1.788000e+03	1.790000e+03	6.183201e-07	1.362266e-07	1.362266e-07
1.790000e+03	1.792000e+03	9.441157e-07	2.756945e-07	2.756945e-07
1.792000e+03	1.794000e+03	3.372647e-06	1.643653e-06	1.643653e-06
1.794000e+03	1.796000e+03	5.386448e-07	1.484721e-07	1.484721e-07
1.796000e+03	1.798000e+03	1.304109e-06	3.547030e-07	3.547030e-07
1.798000e+03	1.800000e+03	9.236592e-07	2.263905e-07	2.263905e-07
1.800000e+03	1.802000e+03	1.063755e-06	3.864410e-07	3.864410e-07
1.802000e+03	1.804000e+03	1.903085e-06	8.648459e-07	8.648459e-07
1.804000e+03	1.806000e+03	1.017102e-06	4.506256e-07	4.506256e-07
1.806000e+03	1.808000e+03	1.376360e-06	4.990788e-07	4.990788e-07
1.808000e+03	1.810000e+03	1.311300e-06	5.172828e-07	5.172828e-07
1.810000e+03	1.812000e+03	7.818827e-07	2.088496e-07	2.088496e-07
1.812000e+03	1.814000e+03	6.210870e-07	1.589719e-07	1.589719e-07
1.814000e+03	1.816000e+03	3.524375e-06	1.949250e-06	1.949250e-06
1.816000e+03	1.818000e+03	4.523003e-07	1.024335e-07	1.024335e-07
1.818000e+03	1.820000e+03	1.276870e-06	3.135217e-07	3.135217e-07
1.820000e+03	1.822000e+03	8.148568e-07	1.778560e-07	1.778560e-07
1.822000e+03	1.824000e+03	7.917081e-07	2.137363e-07	2.137363e-07
1.824000e+03	1.826000e+03	1.459090e-06	5.269752e-07	5.269752e-07
1.826000e+03	1.828000e+03	5.710234e-07	1.738061e-07	1.738061e-07
1.828000e+03	1.830000e+03	1.369696e-06	5.581997e-07	5.581997e-07
1.830000e+03	1.832000e+03	3.989331e-07	7.967785e-08	7.967785e-08
1.832000e+03	1.834000e+03	2.055090e-06	8.668766e-07	8.668766e-07
1.834000e+03	1.836000e+03	1.003989e-06	3.125105e-07	3.125105e-07
1.836000e+03	1.838000e+03	5.291201e-07	1.722878e-07	1.722878e-07
1.838000e+03	1.840000e+03	9.371854e-07	2.862493e-07	2.862493e-07
1.840000e+03	1.842000e+03	6.381799e-07	2.278326e-07	2.278326e-07
1.842000e+03	1.844000e+03	4.609119e-07	1.129517e-07	1.129517e-07
1.844000e+03	1.846000e+03	7.240477e-07	2.834951e-07	2.834951e-07
1.846000e+03	1.848000e+03	6.211269e-07	1.903715e-07	1.903715e-07
1.848000e+03	1.850000e+03	9.822064e-07	3.810149e-07	3.810149e-07
1.850000e+03	1.852000e+03	1.851334e-06	6.319063e-07	6.319063e-07
1.852000e+03	1.854000e+03	8.423082e-07	2.478284e-07	2.478284e-07
1.854000e+03	1.856000e+03	7.520713e-07	3.361800e-07	3.361800e-07
1.856000e+03	1.858000e+03	1.148565e-06	5.620556e-07	5.620556e-07
1.858000e+03	1.860000e+03	4.704393e-07	9.706477e-08	9.706477e-08
1.860000e+03	1.862000e+03	9.477807e-07	2.146832e-07	2.146832e-07
1.862000e+03	1.864000e+03	6.161768e-07	1.529657e-07	1.529657e-07
1.864000e+03	1.866000e+03	1.637354e-06	7.518510e-07	7.518510e-07
1.866000e+03	1.868000e+03	6.661038e-07	1.516414e-07	1.516414e-07
1.868000e+03	1.870000e+03	9.647339e-07	2.793267e-07	2.793267e-07
1.870000e+03	1.872000e+03	2.186553e-06	1.260890e-06	1.260890e-06
1.872000e+03	1.874000e+03	8.895143e-07	2.142588e-07	2.142588e-07
1.874000e+03	1.876000e+03	8.186633e-07	3.968205e-07	3.968205e-07
1.876000e+03	1.878000e+03	7.315723e-07	1.701318e-07	1.701318e-07
1.878000e+03	1.880000e+03	1.216126e-06	5.017669e-07	5.017669e-07
1.880000e+03	1.882000e+03	2.425067e-06	1.762808e-06	1.762808e-06
1.882000e+03	1.884000e+03	1.990354e-06	9.339675e-07	9.339675e-07
1.884000e+03	1.886000e+03	3.554760e-07	6.031475e-08	6.031475e-08
1.886000e+03	1.888000e+03	1.048291e-06	3.733922e-07	3.733922e-07
1.888000e+03	1.890000e+03	1.144900e-06	6.331356e-07	6.331356e-07
1.890000e+03	1.892000e+03	4.174081e-07	1.181463e-07	1.181463e-07
1.892000e+03	1.894000e+03	1.535493e-06	3.507241e-07	3.507241e-07
1.894000e+03	1.896000e+03	1.314443e-06	8.338166e-07	8.338166e-07
1.896000e+03	1.898000e+03	1.521469e-06	6.462371e-07	6.462371e-07
1.898000e+03	1.900000e+03	4.921945e-07	1.598140e-07	1.598140e-07
1.900000e+03	1.902000e+03	3.430763e-07	8.048863e-08	8.048863e-08
1.902000e+03	1.904000e+03	8.339217e-07	2.341252e-07	2.341252e-07
1.904000e+03	1.906000e+03	1.395587e-06	5.251778e-07	5.251778e-07
1.906000e+03	1.908000e+03	5.655094e-07	1.389052e-07	1.389052e-07
1.908000e+03	1.910000e+03	1.025898e-06	3.957591e-07	3.957591e-07
1.910000e+03	1.912000e+03	9.143390e-07	3.903471e-07	3.903471e-07
1.912000e+03	1.914000e+03	7.859199e-07	2.903515e-07	2.903515e-07
1.914000e+03	1.916000e+03	1.833986e-06	1.020378e-06	1.020378e-06
1.916000e+03	1.918000e+03	1.354401e-06	8.152343e-07	8.152343e-07
1.918000e+03	1.920000e+03	1.041733e-06	5.014847e-07	5.014847e-07
1.920000e+03	1.922000e+03	5.383067e-07	1.443924e-07	1.443924e-07
1.922000e+03	1.924000e+03	9.979321e-07	3.305245e-07	3.305245e-07
1.924000e+03	1.926000e+03	8.091360e-07	4.706248e-07	4.706248e-07
1.926000e+03	1.928000e+03	5.860537e-07	1.481873e-07	1.481873e-07
1.928000e+03	1.930000e+03	1.384781e-06	5.434702e-07	5.434702e-07
1.930000e+03	1.932000e+03	9.515657e-07	2.573281e-07	2.573281e-07
1.932000e+03	1.934000e+03	1.572237e-06	1.045364e-06	1.045364e-06
1.934000e+03	1.936000e+03	9.341135e-07	3.028599e-07	3.028599e-07
1.936000e+03	1.938000e+03	6.603776e-07	2.553016e-07	2.553016e-07
1.938000e+03	1.940000e+03	3.478844e-06	2.683312e-06	2.683312e-06
1.940000e+03	1.942000e+03	7.668132e-07	2.082475e-07	2.082475e-07
1.942000e+03	1.944000e+03	8.626667e-07	2.277135e-07	2.277135e-07
1.944000e+03	1.946000e+03	9.765392e-07	3.279118e-07	3.279118e-07
1.946000e+03	1.948000e+03	1.530557e-06	7.031722e-07	7.031722e-07
1.948000e+03	1.950000e+03	1.005529e-06	3.347226e-07	3.347226e-07
1.950000e+03	1.952000e+03	3.609346e-07	6.991565e-08	6.991565e-08
1.952000e+03	1.954000e+03	1.963256e-06	8.370449e-07	8.370449e-07
1.954000e+03	1.956000e+03	2.027959e-06	9.952209e-07	9.952209e-07
1.956000e+03	1.958000e+03	2.358760e-06	1.242964e-06	1.242964e-06
1.958000e+03	1.960000e+03	1.382211e-06	5.645230e-07	5.645230e-07
1.960000e+03	1.962000e+03	6.633451e-07	3.168946e-07	3.168946e-07
1.962000e+03	1.964000e+03	5.083386e-07	1.215501e-07	1.215501e-07
1.964000e+03	1.966000e+03	3.825063e-07	8.613081e-08	8.613081e-08
1.966000e+03	1.968000e+03	1.142110e-06	3.988935e-07	3.988935e-07
1.968000e+03	1.970000e+03	7.630490e-07	1.903622e-07	1.903622e-07
1.970000e+03	1.972000e+03	8.181494e-07	2.670930e-07	2.670930e-07
1.972000e+03	1.974000e+03	1.076560e-06	5.583722e-07	5.583722e-07
1.974000e+03	1.976000e+03	1.443024e-06	9.940287e-07	9.940287e-07
1.976000e+03	1.978000e+03	6.667574e-07	1.666086e-07	1.666086e-07
1.978000e+03	1.980000e+03	2.563483e-06	2.023806e-06	2.023806e-06
1.980000e+03	1.982000e+03	1.003148e-06	3.700156e-07	3.700156e-07
1.982000e+03	1.984000e+03	7.249503e-07	2.900447e-07	2.900447e-07
1.984000e+03	1.986000e+03	4.735803e-07	9.003336e-08	9.003336e-08
1.986000e+03	1.988000e+03	1.509098e-06	6.673022e-07	6.673022e-07
1.988000e+03	1.990000e+03	1.297683e-06	6.949305e-07	6.949305e-07
1.990000e+03	1.992000e+03	9.518439e-07	3.604992e-07	3.604992e-07
1.992000e+03	1.994000e+03	1.361036e-06	5.406606e-07	5.406606e-07
1.994000e+03	1.996000e+03	1.382742e-06	5.456460e-07	5.456460e-07
1.996000e+03	1.998000e+03	5.918783e-07	1.216076e-07	1.216076e-07
1.998000e+03	2.000000e+03	1.299266e-06	5.787052e-07	5.787052e-07
# END HISTO1D


# BEGIN HISTO1D /NLO_alpha4alphas3
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 0, dn: 0}}, 2: {"": {up: 0, dn: 0}}, 3: {"": {up: 8.920915536531176e-13, dn: 8.920915536531176e-13}}, 4: {"": {up: 9.888903900683236e-08, dn: 9.888903900683236e-08}}, 5: {"": {up: 3.558315885327409e-07, dn: 3.558315885327409e-07}}, 6: {"": {up: 4.916146815758237e-07, dn: 4.916146815758237e-07}}, 7: {"": {up: 6.22582265686923e-07, dn: 6.22582265686923e-07}}, 8: {"": {up: 7.521813809714536e-07, dn: 7.521813809714536e-07}}, 9: {"": {up: 8.067806295739426e-07, dn: 8.067806295739426e-07}}, 10: {"": {up: 8.612146477849523e-07, dn: 8.612146477849523e-07}}, 11: {"": {up: 9.73014101294088e-07, dn: 9.73014101294088e-07}}, 12: {"": {up: 1.03503014990624e-06, dn: 1.03503014990624e-06}}, 13: {"": {up: 1.049643582404729e-06, dn: 1.049643582404729e-06}}, 14: {"": {up: 1.173278115766183e-06, dn: 1.173278115766183e-06}}, 15: {"": {up: 1.191005667448618e-06, dn: 1.191005667448618e-06}}, 16: {"": {up: 1.320611381005487e-06, dn: 1.320611381005487e-06}}, 17: {"": {up: 1.292171759408139e-06, dn: 1.292171759408139e-06}}, 18: {"": {up: 1.416497989716324e-06, dn: 1.416497989716324e-06}}, 19: {"": {up: 1.528841455654419e-06, dn: 1.528841455654419e-06}}, 20: {"": {up: 1.544262813614479e-06, dn: 1.544262813614479e-06}}, 21: {"": {up: 1.639659763430267e-06, dn: 1.639659763430267e-06}}, 22: {"": {up: 2.030769641640435e-06, dn: 2.030769641640435e-06}}, 23: {"": {up: 1.975992137314367e-06, dn: 1.975992137314367e-06}}, 24: {"": {up: 1.971302678360512e-06, dn: 1.971302678360512e-06}}, 25: {"": {up: 1.946645309342685e-06, dn: 1.946645309342685e-06}}, 26: {"": {up: 2.307626140594636e-06, dn: 2.307626140594636e-06}}, 27: {"": {up: 2.253387147953452e-06, dn: 2.253387147953452e-06}}, 28: {"": {up: 2.236118013985585e-06, dn: 2.236118013985585e-06}}, 29: {"": {up: 2.386341941859806e-06, dn: 2.386341941859806e-06}}, 30: {"": {up: 2.296081155962497e-06, dn: 2.296081155962497e-06}}, 31: {"": {up: 2.294652780057829e-06, dn: 2.294652780057829e-06}}, 32: {"": {up: 2.36345616915143e-06, dn: 2.36345616915143e-06}}, 33: {"": {up: 2.307360012319992e-06, dn: 2.307360012319992e-06}}, 34: {"": {up: 2.444030229260981e-06, dn: 2.444030229260981e-06}}, 35: {"": {up: 2.352517062323703e-06, dn: 2.352517062323703e-06}}, 36: {"": {up: 2.326433633959859e-06, dn: 2.326433633959859e-06}}, 37: {"": {up: 2.355439008551156e-06, dn: 2.355439008551156e-06}}, 38: {"": {up: 2.23070186601916e-06, dn: 2.23070186601916e-06}}, 39: {"": {up: 2.347903284039945e-06, dn: 2.347903284039945e-06}}, 40: {"": {up: 2.318270351555349e-06, dn: 2.318270351555349e-06}}, 41: {"": {up: 2.285844194251812e-06, dn: 2.285844194251812e-06}}, 42: {"": {up: 2.239165475220141e-06, dn: 2.239165475220141e-06}}, 43: {"": {up: 2.250588763647622e-06, dn: 2.250588763647622e-06}}, 44: {"": {up: 2.230887918798438e-06, dn: 2.230887918798438e-06}}, 45: {"": {up: 2.233515557986341e-06, dn: 2.233515557986341e-06}}, 46: {"": {up: 2.244824539656823e-06, dn: 2.244824539656823e-06}}, 47: {"": {up: 2.282371529046349e-06, dn: 2.282371529046349e-06}}, 48: {"": {up: 2.355804043013775e-06, dn: 2.355804043013775e-06}}, 49: {"": {up: 2.129507750871162e-06, dn: 2.129507750871162e-06}}, 50: {"": {up: 2.171989253405753e-06, dn: 2.171989253405753e-06}}, 51: {"": {up: 2.193720365388299e-06, dn: 2.193720365388299e-06}}, 52: {"": {up: 2.121235302835239e-06, dn: 2.121235302835239e-06}}, 53: {"": {up: 2.165061215867334e-06, dn: 2.165061215867334e-06}}, 54: {"": {up: 2.126869224829112e-06, dn: 2.126869224829112e-06}}, 55: {"": {up: 2.227791938609435e-06, dn: 2.227791938609435e-06}}, 56: {"": {up: 2.065684602382286e-06, dn: 2.065684602382286e-06}}, 57: {"": {up: 1.983979703209901e-06, dn: 1.983979703209901e-06}}, 58: {"": {up: 2.003590309021076e-06, dn: 2.003590309021076e-06}}, 59: {"": {up: 1.959677680529971e-06, dn: 1.959677680529971e-06}}, 60: {"": {up: 2.035283445397865e-06, dn: 2.035283445397865e-06}}, 61: {"": {up: 2.083180314687377e-06, dn: 2.083180314687377e-06}}, 62: {"": {up: 1.974010189622089e-06, dn: 1.974010189622089e-06}}, 63: {"": {up: 1.900211669239665e-06, dn: 1.900211669239665e-06}}, 64: {"": {up: 2.048009517110275e-06, dn: 2.048009517110275e-06}}, 65: {"": {up: 1.912050422092215e-06, dn: 1.912050422092215e-06}}, 66: {"": {up: 1.968183888188665e-06, dn: 1.968183888188665e-06}}, 67: {"": {up: 1.910373844642819e-06, dn: 1.910373844642819e-06}}, 68: {"": {up: 1.882448595168773e-06, dn: 1.882448595168773e-06}}, 69: {"": {up: 1.838240867271954e-06, dn: 1.838240867271954e-06}}, 70: {"": {up: 1.865738160158948e-06, dn: 1.865738160158948e-06}}, 71: {"": {up: 1.903391307039619e-06, dn: 1.903391307039619e-06}}, 72: {"": {up: 1.935034720735033e-06, dn: 1.935034720735033e-06}}, 73: {"": {up: 1.824439882066222e-06, dn: 1.824439882066222e-06}}, 74: {"": {up: 1.809450643436846e-06, dn: 1.809450643436846e-06}}, 75: {"": {up: 1.766781199667411e-06, dn: 1.766781199667411e-06}}, 76: {"": {up: 1.777652077510563e-06, dn: 1.777652077510563e-06}}, 77: {"": {up: 1.753454520346761e-06, dn: 1.753454520346761e-06}}, 78: {"": {up: 1.763309774372366e-06, dn: 1.763309774372366e-06}}, 79: {"": {up: 1.727722950222568e-06, dn: 1.727722950222568e-06}}, 80: {"": {up: 0, dn: 0}}, 81: {"": {up: 0, dn: 0}}, 82: {"": {up: 0, dn: 0}}, 83: {"": {up: 0, dn: 0}}, 84: {"": {up: 0, dn: 0}}, 85: {"": {up: 0, dn: 0}}, 86: {"": {up: 0, dn: 0}}, 87: {"": {up: 0, dn: 0}}, 88: {"": {up: 0, dn: 0}}, 89: {"": {up: 0, dn: 0}}, 90: {"": {up: 0, dn: 0}}, 91: {"": {up: 0, dn: 0}}, 92: {"": {up: 0, dn: 0}}, 93: {"": {up: 0, dn: 0}}, 94: {"": {up: 0, dn: 0}}, 95: {"": {up: 0, dn: 0}}, 96: {"": {up: 0, dn: 0}}, 97: {"": {up: 0, dn: 0}}, 98: {"": {up: 0, dn: 0}}, 99: {"": {up: 0, dn: 0}}, 100: {"": {up: 0, dn: 0}}, 101: {"": {up: 0, dn: 0}}, 102: {"": {up: 0, dn: 0}}, 103: {"": {up: 0, dn: 0}}, 104: {"": {up: 0, dn: 0}}, 105: {"": {up: 0, dn: 0}}, 106: {"": {up: 0, dn: 0}}, 107: {"": {up: 0, dn: 0}}, 108: {"": {up: 0, dn: 0}}, 109: {"": {up: 0, dn: 0}}, 110: {"": {up: 0, dn: 0}}, 111: {"": {up: 0, dn: 0}}, 112: {"": {up: 0, dn: 0}}, 113: {"": {up: 0, dn: 0}}, 114: {"": {up: 0, dn: 0}}, 115: {"": {up: 0, dn: 0}}, 116: {"": {up: 0, dn: 0}}, 117: {"": {up: 0, dn: 0}}, 118: {"": {up: 0, dn: 0}}, 119: {"": {up: 0, dn: 0}}, 120: {"": {up: 0, dn: 0}}, 121: {"": {up: 0, dn: 0}}, 122: {"": {up: 0, dn: 0}}, 123: {"": {up: 0, dn: 0}}, 124: {"": {up: 0, dn: 0}}, 125: {"": {up: 0, dn: 0}}, 126: {"": {up: 0, dn: 0}}, 127: {"": {up: 0, dn: 0}}, 128: {"": {up: 0, dn: 0}}, 129: {"": {up: 0, dn: 0}}, 130: {"": {up: 0, dn: 0}}, 131: {"": {up: 0, dn: 0}}, 132: {"": {up: 0, dn: 0}}, 133: {"": {up: 0, dn: 0}}, 134: {"": {up: 0, dn: 0}}, 135: {"": {up: 0, dn: 0}}, 136: {"": {up: 0, dn: 0}}, 137: {"": {up: 0, dn: 0}}, 138: {"": {up: 0, dn: 0}}, 139: {"": {up: 0, dn: 0}}, 140: {"": {up: 0, dn: 0}}, 141: {"": {up: 0, dn: 0}}, 142: {"": {up: 0, dn: 0}}, 143: {"": {up: 0, dn: 0}}, 144: {"": {up: 0, dn: 0}}, 145: {"": {up: 0, dn: 0}}, 146: {"": {up: 0, dn: 0}}, 147: {"": {up: 0, dn: 0}}, 148: {"": {up: 0, dn: 0}}, 149: {"": {up: 0, dn: 0}}, 150: {"": {up: 0, dn: 0}}, 151: {"": {up: 0, dn: 0}}, 152: {"": {up: 0, dn: 0}}, 153: {"": {up: 0, dn: 0}}, 154: {"": {up: 0, dn: 0}}, 155: {"": {up: 0, dn: 0}}, 156: {"": {up: 0, dn: 0}}, 157: {"": {up: 0, dn: 0}}, 158: {"": {up: 0, dn: 0}}, 159: {"": {up: 0, dn: 0}}, 160: {"": {up: 0, dn: 0}}, 161: {"": {up: 0, dn: 0}}, 162: {"": {up: 0, dn: 0}}, 163: {"": {up: 0, dn: 0}}, 164: {"": {up: 0, dn: 0}}, 165: {"": {up: 0, dn: 0}}, 166: {"": {up: 0, dn: 0}}, 167: {"": {up: 0, dn: 0}}, 168: {"": {up: 0, dn: 0}}, 169: {"": {up: 0, dn: 0}}, 170: {"": {up: 0, dn: 0}}, 171: {"": {up: 0, dn: 0}}, 172: {"": {up: 0, dn: 0}}, 173: {"": {up: 0, dn: 0}}, 174: {"": {up: 0, dn: 0}}, 175: {"": {up: 0, dn: 0}}, 176: {"": {up: 0, dn: 0}}, 177: {"": {up: 0, dn: 0}}, 178: {"": {up: 0, dn: 0}}, 179: {"": {up: 0, dn: 0}}, 180: {"": {up: 0, dn: 0}}, 181: {"": {up: 0, dn: 0}}, 182: {"": {up: 0, dn: 0}}, 183: {"": {up: 0, dn: 0}}, 184: {"": {up: 0, dn: 0}}, 185: {"": {up: 0, dn: 0}}, 186: {"": {up: 0, dn: 0}}, 187: {"": {up: 0, dn: 0}}, 188: {"": {up: 0, dn: 0}}, 189: {"": {up: 0, dn: 0}}, 190: {"": {up: 0, dn: 0}}, 191: {"": {up: 0, dn: 0}}, 192: {"": {up: 0, dn: 0}}, 193: {"": {up: 0, dn: 0}}, 194: {"": {up: 0, dn: 0}}, 195: {"": {up: 0, dn: 0}}, 196: {"": {up: 0, dn: 0}}, 197: {"": {up: 0, dn: 0}}, 198: {"": {up: 0, dn: 0}}, 199: {"": {up: 0, dn: 0}}, 200: {"": {up: 0, dn: 0}}, 201: {"": {up: 0, dn: 0}}, 202: {"": {up: 0, dn: 0}}, 203: {"": {up: 0, dn: 0}}, 204: {"": {up: 0, dn: 0}}, 205: {"": {up: 0, dn: 0}}, 206: {"": {up: 0, dn: 0}}, 207: {"": {up: 0, dn: 0}}, 208: {"": {up: 0, dn: 0}}, 209: {"": {up: 0, dn: 0}}, 210: {"": {up: 0, dn: 0}}, 211: {"": {up: 0, dn: 0}}, 212: {"": {up: 0, dn: 0}}, 213: {"": {up: 0, dn: 0}}, 214: {"": {up: 0, dn: 0}}, 215: {"": {up: 0, dn: 0}}, 216: {"": {up: 0, dn: 0}}, 217: {"": {up: 0, dn: 0}}, 218: {"": {up: 0, dn: 0}}, 219: {"": {up: 0, dn: 0}}, 220: {"": {up: 0, dn: 0}}, 221: {"": {up: 0, dn: 0}}, 222: {"": {up: 0, dn: 0}}, 223: {"": {up: 0, dn: 0}}, 224: {"": {up: 0, dn: 0}}, 225: {"": {up: 0, dn: 0}}, 226: {"": {up: 0, dn: 0}}, 227: {"": {up: 0, dn: 0}}, 228: {"": {up: 0, dn: 0}}, 229: {"": {up: 0, dn: 0}}, 230: {"": {up: 0, dn: 0}}, 231: {"": {up: 0, dn: 0}}, 232: {"": {up: 0, dn: 0}}, 233: {"": {up: 0, dn: 0}}, 234: {"": {up: 0, dn: 0}}, 235: {"": {up: 0, dn: 0}}, 236: {"": {up: 0, dn: 0}}, 237: {"": {up: 0, dn: 0}}, 238: {"": {up: 0, dn: 0}}, 239: {"": {up: 0, dn: 0}}, 240: {"": {up: 0, dn: 0}}, 241: {"": {up: 0, dn: 0}}, 242: {"": {up: 0, dn: 0}}, 243: {"": {up: 0, dn: 0}}, 244: {"": {up: 0, dn: 0}}, 245: {"": {up: 0, dn: 0}}, 246: {"": {up: 0, dn: 0}}, 247: {"": {up: 0, dn: 0}}, 248: {"": {up: 0, dn: 0}}, 249: {"": {up: 0, dn: 0}}, 250: {"": {up: 0, dn: 0}}, 251: {"": {up: 0, dn: 0}}, 252: {"": {up: 0, dn: 0}}, 253: {"": {up: 0, dn: 0}}, 254: {"": {up: 0, dn: 0}}, 255: {"": {up: 0, dn: 0}}, 256: {"": {up: 0, dn: 0}}, 257: {"": {up: 0, dn: 0}}, 258: {"": {up: 0, dn: 0}}, 259: {"": {up: 0, dn: 0}}, 260: {"": {up: 0, dn: 0}}, 261: {"": {up: 0, dn: 0}}, 262: {"": {up: 0, dn: 0}}, 263: {"": {up: 0, dn: 0}}, 264: {"": {up: 0, dn: 0}}, 265: {"": {up: 0, dn: 0}}, 266: {"": {up: 0, dn: 0}}, 267: {"": {up: 0, dn: 0}}, 268: {"": {up: 0, dn: 0}}, 269: {"": {up: 0, dn: 0}}, 270: {"": {up: 0, dn: 0}}, 271: {"": {up: 0, dn: 0}}, 272: {"": {up: 0, dn: 0}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 0, dn: 0}}, 276: {"": {up: 0, dn: 0}}, 277: {"": {up: 0, dn: 0}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 0, dn: 0}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 0, dn: 0}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 0, dn: 0}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 0, dn: 0}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}, 650: {"": {up: 0, dn: 0}}, 651: {"": {up: 0, dn: 0}}, 652: {"": {up: 0, dn: 0}}, 653: {"": {up: 0, dn: 0}}, 654: {"": {up: 0, dn: 0}}, 655: {"": {up: 0, dn: 0}}, 656: {"": {up: 0, dn: 0}}, 657: {"": {up: 0, dn: 0}}, 658: {"": {up: 0, dn: 0}}, 659: {"": {up: 0, dn: 0}}, 660: {"": {up: 0, dn: 0}}, 661: {"": {up: 0, dn: 0}}, 662: {"": {up: 0, dn: 0}}, 663: {"": {up: 0, dn: 0}}, 664: {"": {up: 0, dn: 0}}, 665: {"": {up: 0, dn: 0}}, 666: {"": {up: 0, dn: 0}}, 667: {"": {up: 0, dn: 0}}, 668: {"": {up: 0, dn: 0}}, 669: {"": {up: 0, dn: 0}}, 670: {"": {up: 0, dn: 0}}, 671: {"": {up: 0, dn: 0}}, 672: {"": {up: 0, dn: 0}}, 673: {"": {up: 0, dn: 0}}, 674: {"": {up: 0, dn: 0}}, 675: {"": {up: 0, dn: 0}}, 676: {"": {up: 0, dn: 0}}, 677: {"": {up: 0, dn: 0}}, 678: {"": {up: 0, dn: 0}}, 679: {"": {up: 0, dn: 0}}, 680: {"": {up: 0, dn: 0}}, 681: {"": {up: 0, dn: 0}}, 682: {"": {up: 0, dn: 0}}, 683: {"": {up: 0, dn: 0}}, 684: {"": {up: 0, dn: 0}}, 685: {"": {up: 0, dn: 0}}, 686: {"": {up: 0, dn: 0}}, 687: {"": {up: 0, dn: 0}}, 688: {"": {up: 0, dn: 0}}, 689: {"": {up: 0, dn: 0}}, 690: {"": {up: 0, dn: 0}}, 691: {"": {up: 0, dn: 0}}, 692: {"": {up: 0, dn: 0}}, 693: {"": {up: 0, dn: 0}}, 694: {"": {up: 0, dn: 0}}, 695: {"": {up: 0, dn: 0}}, 696: {"": {up: 0, dn: 0}}, 697: {"": {up: 0, dn: 0}}, 698: {"": {up: 0, dn: 0}}, 699: {"": {up: 0, dn: 0}}, 700: {"": {up: 0, dn: 0}}, 701: {"": {up: 0, dn: 0}}, 702: {"": {up: 0, dn: 0}}, 703: {"": {up: 0, dn: 0}}, 704: {"": {up: 0, dn: 0}}, 705: {"": {up: 0, dn: 0}}, 706: {"": {up: 0, dn: 0}}, 707: {"": {up: 0, dn: 0}}, 708: {"": {up: 0, dn: 0}}, 709: {"": {up: 0, dn: 0}}, 710: {"": {up: 0, dn: 0}}, 711: {"": {up: 0, dn: 0}}, 712: {"": {up: 0, dn: 0}}, 713: {"": {up: 0, dn: 0}}, 714: {"": {up: 0, dn: 0}}, 715: {"": {up: 0, dn: 0}}, 716: {"": {up: 0, dn: 0}}, 717: {"": {up: 0, dn: 0}}, 718: {"": {up: 0, dn: 0}}, 719: {"": {up: 0, dn: 0}}, 720: {"": {up: 0, dn: 0}}, 721: {"": {up: 0, dn: 0}}, 722: {"": {up: 0, dn: 0}}, 723: {"": {up: 0, dn: 0}}, 724: {"": {up: 0, dn: 0}}, 725: {"": {up: 0, dn: 0}}, 726: {"": {up: 0, dn: 0}}, 727: {"": {up: 0, dn: 0}}, 728: {"": {up: 0, dn: 0}}, 729: {"": {up: 0, dn: 0}}, 730: {"": {up: 0, dn: 0}}, 731: {"": {up: 0, dn: 0}}, 732: {"": {up: 0, dn: 0}}, 733: {"": {up: 0, dn: 0}}, 734: {"": {up: 0, dn: 0}}, 735: {"": {up: 0, dn: 0}}, 736: {"": {up: 0, dn: 0}}, 737: {"": {up: 0, dn: 0}}, 738: {"": {up: 0, dn: 0}}, 739: {"": {up: 0, dn: 0}}, 740: {"": {up: 0, dn: 0}}, 741: {"": {up: 0, dn: 0}}, 742: {"": {up: 0, dn: 0}}, 743: {"": {up: 0, dn: 0}}, 744: {"": {up: 0, dn: 0}}, 745: {"": {up: 0, dn: 0}}, 746: {"": {up: 0, dn: 0}}, 747: {"": {up: 0, dn: 0}}, 748: {"": {up: 0, dn: 0}}, 749: {"": {up: 0, dn: 0}}, 750: {"": {up: 0, dn: 0}}, 751: {"": {up: 0, dn: 0}}, 752: {"": {up: 0, dn: 0}}, 753: {"": {up: 0, dn: 0}}, 754: {"": {up: 0, dn: 0}}, 755: {"": {up: 0, dn: 0}}, 756: {"": {up: 0, dn: 0}}, 757: {"": {up: 0, dn: 0}}, 758: {"": {up: 0, dn: 0}}, 759: {"": {up: 0, dn: 0}}, 760: {"": {up: 0, dn: 0}}, 761: {"": {up: 0, dn: 0}}, 762: {"": {up: 0, dn: 0}}, 763: {"": {up: 0, dn: 0}}, 764: {"": {up: 0, dn: 0}}, 765: {"": {up: 0, dn: 0}}, 766: {"": {up: 0, dn: 0}}, 767: {"": {up: 0, dn: 0}}, 768: {"": {up: 0, dn: 0}}, 769: {"": {up: 0, dn: 0}}, 770: {"": {up: 0, dn: 0}}, 771: {"": {up: 0, dn: 0}}, 772: {"": {up: 0, dn: 0}}, 773: {"": {up: 0, dn: 0}}, 774: {"": {up: 0, dn: 0}}, 775: {"": {up: 0, dn: 0}}, 776: {"": {up: 0, dn: 0}}, 777: {"": {up: 0, dn: 0}}, 778: {"": {up: 0, dn: 0}}, 779: {"": {up: 0, dn: 0}}, 780: {"": {up: 0, dn: 0}}, 781: {"": {up: 0, dn: 0}}, 782: {"": {up: 0, dn: 0}}, 783: {"": {up: 0, dn: 0}}, 784: {"": {up: 0, dn: 0}}, 785: {"": {up: 0, dn: 0}}, 786: {"": {up: 0, dn: 0}}, 787: {"": {up: 0, dn: 0}}, 788: {"": {up: 0, dn: 0}}, 789: {"": {up: 0, dn: 0}}, 790: {"": {up: 0, dn: 0}}, 791: {"": {up: 0, dn: 0}}, 792: {"": {up: 0, dn: 0}}, 793: {"": {up: 0, dn: 0}}, 794: {"": {up: 0, dn: 0}}, 795: {"": {up: 0, dn: 0}}, 796: {"": {up: 0, dn: 0}}, 797: {"": {up: 0, dn: 0}}, 798: {"": {up: 0, dn: 0}}, 799: {"": {up: 0, dn: 0}}, 800: {"": {up: 0, dn: 0}}, 801: {"": {up: 0, dn: 0}}, 802: {"": {up: 0, dn: 0}}, 803: {"": {up: 0, dn: 0}}, 804: {"": {up: 0, dn: 0}}, 805: {"": {up: 0, dn: 0}}, 806: {"": {up: 0, dn: 0}}, 807: {"": {up: 0, dn: 0}}, 808: {"": {up: 0, dn: 0}}, 809: {"": {up: 0, dn: 0}}, 810: {"": {up: 0, dn: 0}}, 811: {"": {up: 0, dn: 0}}, 812: {"": {up: 0, dn: 0}}, 813: {"": {up: 0, dn: 0}}, 814: {"": {up: 0, dn: 0}}, 815: {"": {up: 0, dn: 0}}, 816: {"": {up: 0, dn: 0}}, 817: {"": {up: 0, dn: 0}}, 818: {"": {up: 0, dn: 0}}, 819: {"": {up: 0, dn: 0}}, 820: {"": {up: 0, dn: 0}}, 821: {"": {up: 0, dn: 0}}, 822: {"": {up: 0, dn: 0}}, 823: {"": {up: 0, dn: 0}}, 824: {"": {up: 0, dn: 0}}, 825: {"": {up: 0, dn: 0}}, 826: {"": {up: 0, dn: 0}}, 827: {"": {up: 0, dn: 0}}, 828: {"": {up: 0, dn: 0}}, 829: {"": {up: 0, dn: 0}}, 830: {"": {up: 0, dn: 0}}, 831: {"": {up: 0, dn: 0}}, 832: {"": {up: 0, dn: 0}}, 833: {"": {up: 0, dn: 0}}, 834: {"": {up: 0, dn: 0}}, 835: {"": {up: 0, dn: 0}}, 836: {"": {up: 0, dn: 0}}, 837: {"": {up: 0, dn: 0}}, 838: {"": {up: 0, dn: 0}}, 839: {"": {up: 0, dn: 0}}, 840: {"": {up: 0, dn: 0}}, 841: {"": {up: 0, dn: 0}}, 842: {"": {up: 0, dn: 0}}, 843: {"": {up: 0, dn: 0}}, 844: {"": {up: 0, dn: 0}}, 845: {"": {up: 0, dn: 0}}, 846: {"": {up: 0, dn: 0}}, 847: {"": {up: 0, dn: 0}}, 848: {"": {up: 0, dn: 0}}, 849: {"": {up: 0, dn: 0}}, 850: {"": {up: 0, dn: 0}}, 851: {"": {up: 0, dn: 0}}, 852: {"": {up: 0, dn: 0}}, 853: {"": {up: 0, dn: 0}}, 854: {"": {up: 0, dn: 0}}, 855: {"": {up: 0, dn: 0}}, 856: {"": {up: 0, dn: 0}}, 857: {"": {up: 0, dn: 0}}, 858: {"": {up: 0, dn: 0}}, 859: {"": {up: 0, dn: 0}}, 860: {"": {up: 0, dn: 0}}, 861: {"": {up: 0, dn: 0}}, 862: {"": {up: 0, dn: 0}}, 863: {"": {up: 0, dn: 0}}, 864: {"": {up: 0, dn: 0}}, 865: {"": {up: 0, dn: 0}}, 866: {"": {up: 0, dn: 0}}, 867: {"": {up: 0, dn: 0}}, 868: {"": {up: 0, dn: 0}}, 869: {"": {up: 0, dn: 0}}, 870: {"": {up: 0, dn: 0}}, 871: {"": {up: 0, dn: 0}}, 872: {"": {up: 0, dn: 0}}, 873: {"": {up: 0, dn: 0}}, 874: {"": {up: 0, dn: 0}}, 875: {"": {up: 0, dn: 0}}, 876: {"": {up: 0, dn: 0}}, 877: {"": {up: 0, dn: 0}}, 878: {"": {up: 0, dn: 0}}, 879: {"": {up: 0, dn: 0}}, 880: {"": {up: 0, dn: 0}}, 881: {"": {up: 0, dn: 0}}, 882: {"": {up: 0, dn: 0}}, 883: {"": {up: 0, dn: 0}}, 884: {"": {up: 0, dn: 0}}, 885: {"": {up: 0, dn: 0}}, 886: {"": {up: 0, dn: 0}}, 887: {"": {up: 0, dn: 0}}, 888: {"": {up: 0, dn: 0}}, 889: {"": {up: 0, dn: 0}}, 890: {"": {up: 0, dn: 0}}, 891: {"": {up: 0, dn: 0}}, 892: {"": {up: 0, dn: 0}}, 893: {"": {up: 0, dn: 0}}, 894: {"": {up: 0, dn: 0}}, 895: {"": {up: 0, dn: 0}}, 896: {"": {up: 0, dn: 0}}, 897: {"": {up: 0, dn: 0}}, 898: {"": {up: 0, dn: 0}}, 899: {"": {up: 0, dn: 0}}, 900: {"": {up: 0, dn: 0}}, 901: {"": {up: 0, dn: 0}}, 902: {"": {up: 0, dn: 0}}, 903: {"": {up: 0, dn: 0}}, 904: {"": {up: 0, dn: 0}}, 905: {"": {up: 0, dn: 0}}, 906: {"": {up: 0, dn: 0}}, 907: {"": {up: 0, dn: 0}}, 908: {"": {up: 0, dn: 0}}, 909: {"": {up: 0, dn: 0}}, 910: {"": {up: 0, dn: 0}}, 911: {"": {up: 0, dn: 0}}, 912: {"": {up: 0, dn: 0}}, 913: {"": {up: 0, dn: 0}}, 914: {"": {up: 0, dn: 0}}, 915: {"": {up: 0, dn: 0}}, 916: {"": {up: 0, dn: 0}}, 917: {"": {up: 0, dn: 0}}, 918: {"": {up: 0, dn: 0}}, 919: {"": {up: 0, dn: 0}}, 920: {"": {up: 0, dn: 0}}, 921: {"": {up: 0, dn: 0}}, 922: {"": {up: 0, dn: 0}}, 923: {"": {up: 0, dn: 0}}, 924: {"": {up: 0, dn: 0}}, 925: {"": {up: 0, dn: 0}}, 926: {"": {up: 0, dn: 0}}, 927: {"": {up: 0, dn: 0}}, 928: {"": {up: 0, dn: 0}}, 929: {"": {up: 0, dn: 0}}, 930: {"": {up: 0, dn: 0}}, 931: {"": {up: 0, dn: 0}}, 932: {"": {up: 0, dn: 0}}, 933: {"": {up: 0, dn: 0}}, 934: {"": {up: 0, dn: 0}}, 935: {"": {up: 0, dn: 0}}, 936: {"": {up: 0, dn: 0}}, 937: {"": {up: 0, dn: 0}}, 938: {"": {up: 0, dn: 0}}, 939: {"": {up: 0, dn: 0}}, 940: {"": {up: 0, dn: 0}}, 941: {"": {up: 0, dn: 0}}, 942: {"": {up: 0, dn: 0}}, 943: {"": {up: 0, dn: 0}}, 944: {"": {up: 0, dn: 0}}, 945: {"": {up: 0, dn: 0}}, 946: {"": {up: 0, dn: 0}}, 947: {"": {up: 0, dn: 0}}, 948: {"": {up: 0, dn: 0}}, 949: {"": {up: 0, dn: 0}}, 950: {"": {up: 0, dn: 0}}, 951: {"": {up: 0, dn: 0}}, 952: {"": {up: 0, dn: 0}}, 953: {"": {up: 0, dn: 0}}, 954: {"": {up: 0, dn: 0}}, 955: {"": {up: 0, dn: 0}}, 956: {"": {up: 0, dn: 0}}, 957: {"": {up: 0, dn: 0}}, 958: {"": {up: 0, dn: 0}}, 959: {"": {up: 0, dn: 0}}, 960: {"": {up: 0, dn: 0}}, 961: {"": {up: 0, dn: 0}}, 962: {"": {up: 0, dn: 0}}, 963: {"": {up: 0, dn: 0}}, 964: {"": {up: 0, dn: 0}}, 965: {"": {up: 0, dn: 0}}, 966: {"": {up: 0, dn: 0}}, 967: {"": {up: 0, dn: 0}}, 968: {"": {up: 0, dn: 0}}, 969: {"": {up: 0, dn: 0}}, 970: {"": {up: 0, dn: 0}}, 971: {"": {up: 0, dn: 0}}, 972: {"": {up: 0, dn: 0}}, 973: {"": {up: 0, dn: 0}}, 974: {"": {up: 0, dn: 0}}, 975: {"": {up: 0, dn: 0}}, 976: {"": {up: 0, dn: 0}}, 977: {"": {up: 0, dn: 0}}, 978: {"": {up: 0, dn: 0}}, 979: {"": {up: 0, dn: 0}}, 980: {"": {up: 0, dn: 0}}, 981: {"": {up: 0, dn: 0}}, 982: {"": {up: 0, dn: 0}}, 983: {"": {up: 0, dn: 0}}, 984: {"": {up: 0, dn: 0}}, 985: {"": {up: 0, dn: 0}}, 986: {"": {up: 0, dn: 0}}, 987: {"": {up: 0, dn: 0}}, 988: {"": {up: 0, dn: 0}}, 989: {"": {up: 0, dn: 0}}, 990: {"": {up: 0, dn: 0}}, 991: {"": {up: 0, dn: 0}}, 992: {"": {up: 0, dn: 0}}, 993: {"": {up: 0, dn: 0}}, 994: {"": {up: 0, dn: 0}}, 995: {"": {up: 0, dn: 0}}, 996: {"": {up: 0, dn: 0}}, 997: {"": {up: 0, dn: 0}}, 998: {"": {up: 0, dn: 0}}, 999: {"": {up: 0, dn: 0}}}
LineColor=orange
LineStyle=solid
LineWidth=1.5pt
Name=NLO_alpha4alphas3
Path=NLO_alpha4alphas3
Title=$\alpha_\text{s}^3\alpha^4$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	1.108857e-12	9.177546e-13	9.177546e-13
8.000000e+00	1.000000e+01	6.057712e-05	2.632775e-06	2.632775e-06
1.000000e+01	1.200000e+01	3.515235e-04	9.087104e-06	9.087104e-06
1.200000e+01	1.400000e+01	7.893594e-04	7.256882e-06	7.256882e-06
1.400000e+01	1.600000e+01	1.309449e-03	1.886447e-05	1.886447e-05
1.600000e+01	1.800000e+01	1.788638e-03	1.638933e-05	1.638933e-05
1.800000e+01	2.000000e+01	2.249618e-03	1.752078e-05	1.752078e-05
2.000000e+01	2.200000e+01	2.699015e-03	2.476215e-05	2.476215e-05
2.200000e+01	2.400000e+01	3.161244e-03	2.555942e-05	2.555942e-05
2.400000e+01	2.600000e+01	3.612544e-03	2.116966e-05	2.116966e-05
2.600000e+01	2.800000e+01	4.000671e-03	2.063560e-05	2.063560e-05
2.800000e+01	3.000000e+01	4.525508e-03	2.301611e-05	2.301611e-05
3.000000e+01	3.200000e+01	4.931050e-03	2.265096e-05	2.265096e-05
3.200000e+01	3.400000e+01	5.411683e-03	2.548585e-05	2.548585e-05
3.400000e+01	3.600000e+01	5.844837e-03	3.553733e-05	3.553733e-05
3.600000e+01	3.800000e+01	6.384552e-03	3.327650e-05	3.327650e-05
3.800000e+01	4.000000e+01	6.774676e-03	3.129888e-05	3.129888e-05
4.000000e+01	4.200000e+01	7.154514e-03	3.201949e-05	3.201949e-05
4.200000e+01	4.400000e+01	6.895692e-03	3.507246e-05	3.507246e-05
4.400000e+01	4.600000e+01	5.316128e-03	4.310686e-05	4.310686e-05
4.600000e+01	4.800000e+01	4.359434e-03	4.329774e-05	4.329774e-05
4.800000e+01	5.000000e+01	4.400849e-03	4.673234e-05	4.673234e-05
5.000000e+01	5.200000e+01	4.504999e-03	4.786366e-05	4.786366e-05
5.200000e+01	5.400000e+01	4.487486e-03	4.380378e-05	4.380378e-05
5.400000e+01	5.600000e+01	4.697513e-03	4.872199e-05	4.872199e-05
5.600000e+01	5.800000e+01	4.986819e-03	6.134786e-05	6.134786e-05
5.800000e+01	6.000000e+01	5.025860e-03	6.984482e-05	6.984482e-05
6.000000e+01	6.200000e+01	5.408592e-03	5.337468e-05	5.337468e-05
6.200000e+01	6.400000e+01	5.627949e-03	5.875059e-05	5.875059e-05
6.400000e+01	6.600000e+01	5.831820e-03	5.195315e-05	5.195315e-05
6.600000e+01	6.800000e+01	6.501585e-03	5.506931e-05	5.506931e-05
6.800000e+01	7.000000e+01	7.067888e-03	5.092908e-05	5.092908e-05
7.000000e+01	7.200000e+01	8.079699e-03	6.132661e-05	6.132661e-05
7.200000e+01	7.400000e+01	9.877118e-03	6.761459e-05	6.761459e-05
7.400000e+01	7.600000e+01	1.382050e-02	8.485207e-05	8.485207e-05
7.600000e+01	7.800000e+01	2.591300e-02	1.012038e-04	1.012038e-04
7.800000e+01	8.000000e+01	9.254086e-02	9.202498e-05	9.202498e-05
8.000000e+01	8.200000e+01	1.378504e-01	5.739445e-05	5.739445e-05
8.200000e+01	8.400000e+01	3.061365e-02	5.141682e-05	5.141682e-05
8.400000e+01	8.600000e+01	1.255971e-02	6.516351e-05	6.516351e-05
8.600000e+01	8.800000e+01	8.138951e-03	6.715631e-05	6.715631e-05
8.800000e+01	9.000000e+01	6.538795e-03	5.669263e-05	5.669263e-05
9.000000e+01	9.200000e+01	5.860714e-03	7.661622e-05	7.661622e-05
9.200000e+01	9.400000e+01	5.533176e-03	6.445974e-05	6.445974e-05
9.400000e+01	9.600000e+01	5.090129e-03	6.456715e-05	6.456715e-05
9.600000e+01	9.800000e+01	4.964360e-03	6.641490e-05	6.641490e-05
9.800000e+01	1.000000e+02	4.934653e-03	6.219631e-05	6.219631e-05
1.000000e+02	1.020000e+02	4.794383e-03	6.628403e-05	6.628403e-05
1.020000e+02	1.040000e+02	4.786228e-03	5.858810e-05	5.858810e-05
1.040000e+02	1.060000e+02	4.612696e-03	6.328304e-05	6.328304e-05
1.060000e+02	1.080000e+02	4.792096e-03	6.987454e-05	6.987454e-05
1.080000e+02	1.100000e+02	4.606992e-03	6.924404e-05	6.924404e-05
1.100000e+02	1.120000e+02	4.660450e-03	6.340864e-05	6.340864e-05
1.120000e+02	1.140000e+02	4.624257e-03	6.557694e-05	6.557694e-05
1.140000e+02	1.160000e+02	4.471750e-03	6.531703e-05	6.531703e-05
1.160000e+02	1.180000e+02	4.504127e-03	5.416593e-05	5.416593e-05
1.180000e+02	1.200000e+02	4.480666e-03	5.379602e-05	5.379602e-05
1.200000e+02	1.220000e+02	4.467393e-03	6.046358e-05	6.046358e-05
1.220000e+02	1.240000e+02	4.586769e-03	5.827865e-05	5.827865e-05
1.240000e+02	1.260000e+02	4.388577e-03	5.467592e-05	5.467592e-05
1.260000e+02	1.280000e+02	4.388358e-03	5.857644e-05	5.857644e-05
1.280000e+02	1.300000e+02	4.315620e-03	5.803946e-05	5.803946e-05
1.300000e+02	1.320000e+02	4.411265e-03	5.691700e-05	5.691700e-05
1.320000e+02	1.340000e+02	4.395840e-03	5.646883e-05	5.646883e-05
1.340000e+02	1.360000e+02	4.246831e-03	5.869986e-05	5.869986e-05
1.360000e+02	1.380000e+02	4.179879e-03	5.069828e-05	5.069828e-05
1.380000e+02	1.400000e+02	4.147416e-03	5.067111e-05	5.067111e-05
1.400000e+02	1.420000e+02	4.294982e-03	8.189763e-05	8.189763e-05
1.420000e+02	1.440000e+02	4.088725e-03	8.259274e-05	8.259274e-05
1.440000e+02	1.460000e+02	4.227372e-03	8.045525e-05	8.045525e-05
1.460000e+02	1.480000e+02	3.989600e-03	7.503430e-05	7.503430e-05
1.480000e+02	1.500000e+02	4.167434e-03	5.230003e-05	5.230003e-05
1.500000e+02	1.520000e+02	3.970973e-03	5.216378e-05	5.216378e-05
1.520000e+02	1.540000e+02	4.006854e-03	4.698128e-05	4.698128e-05
1.540000e+02	1.560000e+02	3.936989e-03	6.040560e-05	6.040560e-05
1.560000e+02	1.580000e+02	4.003560e-03	5.952253e-05	5.952253e-05
1.580000e+02	1.600000e+02	3.886242e-03	5.131745e-05	5.131745e-05
1.600000e+02	1.620000e+02	6.498487e-07	1.447839e-07	1.447839e-07
1.620000e+02	1.640000e+02	5.515899e-07	6.536607e-08	6.536607e-08
1.640000e+02	1.660000e+02	4.459580e-07	6.122174e-08	6.122174e-08
1.660000e+02	1.680000e+02	6.321421e-07	1.186416e-07	1.186416e-07
1.680000e+02	1.700000e+02	8.558370e-07	2.420643e-07	2.420643e-07
1.700000e+02	1.720000e+02	3.915353e-07	4.833846e-08	4.833846e-08
1.720000e+02	1.740000e+02	5.354070e-07	7.871564e-08	7.871564e-08
1.740000e+02	1.760000e+02	6.553797e-07	1.475319e-07	1.475319e-07
1.760000e+02	1.780000e+02	4.532066e-07	5.547413e-08	5.547413e-08
1.780000e+02	1.800000e+02	6.149118e-07	6.904332e-08	6.904332e-08
1.800000e+02	1.820000e+02	5.693211e-07	8.397790e-08	8.397790e-08
1.820000e+02	1.840000e+02	4.830338e-07	8.094181e-08	8.094181e-08
1.840000e+02	1.860000e+02	5.025455e-07	6.845940e-08	6.845940e-08
1.860000e+02	1.880000e+02	8.052195e-07	2.107730e-07	2.107730e-07
1.880000e+02	1.900000e+02	5.161563e-07	9.075293e-08	9.075293e-08
1.900000e+02	1.920000e+02	5.297236e-07	7.653047e-08	7.653047e-08
1.920000e+02	1.940000e+02	5.861273e-07	6.848400e-08	6.848400e-08
1.940000e+02	1.960000e+02	9.026181e-07	3.569811e-07	3.569811e-07
1.960000e+02	1.980000e+02	9.018214e-07	3.774672e-07	3.774672e-07
1.980000e+02	2.000000e+02	3.567116e-07	5.773906e-08	5.773906e-08
2.000000e+02	2.020000e+02	6.510977e-07	1.009467e-07	1.009467e-07
2.020000e+02	2.040000e+02	6.129223e-07	8.387028e-08	8.387028e-08
2.040000e+02	2.060000e+02	6.150543e-07	1.940415e-07	1.940415e-07
2.060000e+02	2.080000e+02	8.150027e-07	1.628272e-07	1.628272e-07
2.080000e+02	2.100000e+02	5.805396e-07	8.651228e-08	8.651228e-08
2.100000e+02	2.120000e+02	5.379650e-07	8.559974e-08	8.559974e-08
2.120000e+02	2.140000e+02	7.169164e-07	1.324393e-07	1.324393e-07
2.140000e+02	2.160000e+02	4.531215e-07	8.889231e-08	8.889231e-08
2.160000e+02	2.180000e+02	6.010155e-07	8.015501e-08	8.015501e-08
2.180000e+02	2.200000e+02	6.225235e-07	9.354907e-08	9.354907e-08
2.200000e+02	2.220000e+02	5.150271e-07	5.832418e-08	5.832418e-08
2.220000e+02	2.240000e+02	5.377144e-07	1.174063e-07	1.174063e-07
2.240000e+02	2.260000e+02	4.716389e-07	5.262283e-08	5.262283e-08
2.260000e+02	2.280000e+02	9.414562e-07	3.499426e-07	3.499426e-07
2.280000e+02	2.300000e+02	5.653275e-07	9.663595e-08	9.663595e-08
2.300000e+02	2.320000e+02	6.421117e-07	1.057307e-07	1.057307e-07
2.320000e+02	2.340000e+02	5.033818e-07	8.459630e-08	8.459630e-08
2.340000e+02	2.360000e+02	6.042160e-07	1.091994e-07	1.091994e-07
2.360000e+02	2.380000e+02	4.202049e-07	5.081939e-08	5.081939e-08
2.380000e+02	2.400000e+02	6.428210e-07	1.284526e-07	1.284526e-07
2.400000e+02	2.420000e+02	5.635347e-07	8.481236e-08	8.481236e-08
2.420000e+02	2.440000e+02	9.407198e-07	2.740352e-07	2.740352e-07
2.440000e+02	2.460000e+02	5.188896e-07	7.682158e-08	7.682158e-08
2.460000e+02	2.480000e+02	5.596276e-07	7.907012e-08	7.907012e-08
2.480000e+02	2.500000e+02	4.173686e-07	4.149240e-08	4.149240e-08
2.500000e+02	2.520000e+02	5.613526e-07	1.494817e-07	1.494817e-07
2.520000e+02	2.540000e+02	4.633883e-07	6.094385e-08	6.094385e-08
2.540000e+02	2.560000e+02	4.543230e-07	4.640266e-08	4.640266e-08
2.560000e+02	2.580000e+02	5.523056e-07	1.035730e-07	1.035730e-07
2.580000e+02	2.600000e+02	8.227379e-07	2.505118e-07	2.505118e-07
2.600000e+02	2.620000e+02	4.587029e-07	5.487853e-08	5.487853e-08
2.620000e+02	2.640000e+02	7.709643e-07	1.365244e-07	1.365244e-07
2.640000e+02	2.660000e+02	7.985405e-07	2.926060e-07	2.926060e-07
2.660000e+02	2.680000e+02	6.548350e-07	9.178749e-08	9.178749e-08
2.680000e+02	2.700000e+02	9.020063e-07	2.444890e-07	2.444890e-07
2.700000e+02	2.720000e+02	4.495954e-07	5.563023e-08	5.563023e-08
2.720000e+02	2.740000e+02	6.195362e-07	8.677108e-08	8.677108e-08
2.740000e+02	2.760000e+02	9.233848e-07	3.717636e-07	3.717636e-07
2.760000e+02	2.780000e+02	4.774394e-07	6.458486e-08	6.458486e-08
2.780000e+02	2.800000e+02	5.030311e-07	1.192871e-07	1.192871e-07
2.800000e+02	2.820000e+02	8.255177e-07	1.780242e-07	1.780242e-07
2.820000e+02	2.840000e+02	4.067749e-07	5.299909e-08	5.299909e-08
2.840000e+02	2.860000e+02	6.734697e-07	1.439183e-07	1.439183e-07
2.860000e+02	2.880000e+02	5.437003e-07	8.881987e-08	8.881987e-08
2.880000e+02	2.900000e+02	7.350927e-07	1.808288e-07	1.808288e-07
2.900000e+02	2.920000e+02	4.754298e-07	6.424748e-08	6.424748e-08
2.920000e+02	2.940000e+02	4.596797e-07	5.775680e-08	5.775680e-08
2.940000e+02	2.960000e+02	5.189478e-07	1.226767e-07	1.226767e-07
2.960000e+02	2.980000e+02	4.984934e-07	6.986106e-08	6.986106e-08
2.980000e+02	3.000000e+02	4.669324e-07	8.176118e-08	8.176118e-08
3.000000e+02	3.020000e+02	3.899286e-07	6.156004e-08	6.156004e-08
3.020000e+02	3.040000e+02	6.456674e-07	1.406124e-07	1.406124e-07
3.040000e+02	3.060000e+02	4.673651e-07	6.947505e-08	6.947505e-08
3.060000e+02	3.080000e+02	5.315641e-07	6.899084e-08	6.899084e-08
3.080000e+02	3.100000e+02	5.751412e-07	1.158907e-07	1.158907e-07
3.100000e+02	3.120000e+02	4.285641e-07	6.602502e-08	6.602502e-08
3.120000e+02	3.140000e+02	5.422622e-07	9.409576e-08	9.409576e-08
3.140000e+02	3.160000e+02	4.374741e-07	8.306791e-08	8.306791e-08
3.160000e+02	3.180000e+02	4.094331e-07	5.241944e-08	5.241944e-08
3.180000e+02	3.200000e+02	5.104382e-07	1.189025e-07	1.189025e-07
3.200000e+02	3.220000e+02	8.981880e-07	2.701075e-07	2.701075e-07
3.220000e+02	3.240000e+02	3.858836e-07	5.802141e-08	5.802141e-08
3.240000e+02	3.260000e+02	4.399471e-07	4.863521e-08	4.863521e-08
3.260000e+02	3.280000e+02	4.974226e-07	1.418985e-07	1.418985e-07
3.280000e+02	3.300000e+02	5.384953e-07	1.210925e-07	1.210925e-07
3.300000e+02	3.320000e+02	4.181586e-07	5.943485e-08	5.943485e-08
3.320000e+02	3.340000e+02	4.585421e-07	8.196849e-08	8.196849e-08
3.340000e+02	3.360000e+02	5.464139e-07	8.036633e-08	8.036633e-08
3.360000e+02	3.380000e+02	4.920991e-07	7.210137e-08	7.210137e-08
3.380000e+02	3.400000e+02	2.741126e-07	2.871211e-08	2.871211e-08
3.400000e+02	3.420000e+02	5.190378e-07	8.001180e-08	8.001180e-08
3.420000e+02	3.440000e+02	5.929099e-07	1.101134e-07	1.101134e-07
3.440000e+02	3.460000e+02	3.873573e-07	5.272392e-08	5.272392e-08
3.460000e+02	3.480000e+02	6.020025e-07	1.487226e-07	1.487226e-07
3.480000e+02	3.500000e+02	3.695622e-07	7.325868e-08	7.325868e-08
3.500000e+02	3.520000e+02	4.612461e-07	8.105031e-08	8.105031e-08
3.520000e+02	3.540000e+02	4.425724e-07	9.113973e-08	9.113973e-08
3.540000e+02	3.560000e+02	6.125864e-07	1.847957e-07	1.847957e-07
3.560000e+02	3.580000e+02	4.945530e-07	9.201044e-08	9.201044e-08
3.580000e+02	3.600000e+02	5.231344e-07	1.477318e-07	1.477318e-07
3.600000e+02	3.620000e+02	4.798855e-07	7.946608e-08	7.946608e-08
3.620000e+02	3.640000e+02	4.320384e-07	6.937790e-08	6.937790e-08
3.640000e+02	3.660000e+02	3.619410e-07	4.717519e-08	4.717519e-08
3.660000e+02	3.680000e+02	5.361049e-07	1.217131e-07	1.217131e-07
3.680000e+02	3.700000e+02	4.783060e-07	7.852394e-08	7.852394e-08
3.700000e+02	3.720000e+02	2.922923e-07	3.768351e-08	3.768351e-08
3.720000e+02	3.740000e+02	5.704247e-07	1.923105e-07	1.923105e-07
3.740000e+02	3.760000e+02	7.943855e-07	2.805330e-07	2.805330e-07
3.760000e+02	3.780000e+02	5.470940e-07	1.710098e-07	1.710098e-07
3.780000e+02	3.800000e+02	3.797840e-07	9.301763e-08	9.301763e-08
3.800000e+02	3.820000e+02	1.151923e-06	8.442935e-07	8.442935e-07
3.820000e+02	3.840000e+02	4.543366e-07	1.274095e-07	1.274095e-07
3.840000e+02	3.860000e+02	6.351497e-07	1.146203e-07	1.146203e-07
3.860000e+02	3.880000e+02	5.180802e-07	1.022707e-07	1.022707e-07
3.880000e+02	3.900000e+02	3.874985e-07	5.402917e-08	5.402917e-08
3.900000e+02	3.920000e+02	4.990096e-07	1.220010e-07	1.220010e-07
3.920000e+02	3.940000e+02	3.768218e-07	7.142693e-08	7.142693e-08
3.940000e+02	3.960000e+02	4.169570e-07	8.183665e-08	8.183665e-08
3.960000e+02	3.980000e+02	5.016469e-07	8.983885e-08	8.983885e-08
3.980000e+02	4.000000e+02	3.204215e-07	4.530538e-08	4.530538e-08
4.000000e+02	4.020000e+02	5.151430e-07	1.471001e-07	1.471001e-07
4.020000e+02	4.040000e+02	3.640536e-07	8.233460e-08	8.233460e-08
4.040000e+02	4.060000e+02	4.264145e-07	6.765725e-08	6.765725e-08
4.060000e+02	4.080000e+02	3.984045e-07	7.785748e-08	7.785748e-08
4.080000e+02	4.100000e+02	3.790441e-07	1.217112e-07	1.217112e-07
4.100000e+02	4.120000e+02	3.581314e-07	6.035744e-08	6.035744e-08
4.120000e+02	4.140000e+02	5.690619e-07	1.623636e-07	1.623636e-07
4.140000e+02	4.160000e+02	4.515220e-07	1.145747e-07	1.145747e-07
4.160000e+02	4.180000e+02	2.637358e-07	3.195919e-08	3.195919e-08
4.180000e+02	4.200000e+02	5.140438e-07	2.105748e-07	2.105748e-07
4.200000e+02	4.220000e+02	4.590911e-07	1.536859e-07	1.536859e-07
4.220000e+02	4.240000e+02	3.943454e-07	7.534421e-08	7.534421e-08
4.240000e+02	4.260000e+02	5.836871e-07	1.565599e-07	1.565599e-07
4.260000e+02	4.280000e+02	3.959066e-07	8.146242e-08	8.146242e-08
4.280000e+02	4.300000e+02	3.634338e-07	6.687117e-08	6.687117e-08
4.300000e+02	4.320000e+02	6.357432e-07	2.478543e-07	2.478543e-07
4.320000e+02	4.340000e+02	4.698841e-07	1.898954e-07	1.898954e-07
4.340000e+02	4.360000e+02	2.854123e-07	4.848976e-08	4.848976e-08
4.360000e+02	4.380000e+02	3.082518e-07	5.008375e-08	5.008375e-08
4.380000e+02	4.400000e+02	7.300546e-07	3.444628e-07	3.444628e-07
4.400000e+02	4.420000e+02	2.561172e-07	6.010623e-08	6.010623e-08
4.420000e+02	4.440000e+02	3.555895e-07	8.333623e-08	8.333623e-08
4.440000e+02	4.460000e+02	3.341912e-07	7.786511e-08	7.786511e-08
4.460000e+02	4.480000e+02	2.846339e-07	6.114030e-08	6.114030e-08
4.480000e+02	4.500000e+02	4.231301e-07	1.008207e-07	1.008207e-07
4.500000e+02	4.520000e+02	2.830335e-07	3.740679e-08	3.740679e-08
4.520000e+02	4.540000e+02	6.010203e-07	2.515429e-07	2.515429e-07
4.540000e+02	4.560000e+02	5.425069e-07	1.723092e-07	1.723092e-07
4.560000e+02	4.580000e+02	3.662842e-07	8.452921e-08	8.452921e-08
4.580000e+02	4.600000e+02	4.242155e-07	1.030763e-07	1.030763e-07
4.600000e+02	4.620000e+02	2.581697e-07	6.568273e-08	6.568273e-08
4.620000e+02	4.640000e+02	3.577355e-07	1.050219e-07	1.050219e-07
4.640000e+02	4.660000e+02	4.551070e-07	1.241767e-07	1.241767e-07
4.660000e+02	4.680000e+02	4.131692e-07	9.453030e-08	9.453030e-08
4.680000e+02	4.700000e+02	3.470627e-07	6.230185e-08	6.230185e-08
4.700000e+02	4.720000e+02	3.179828e-07	7.152247e-08	7.152247e-08
4.720000e+02	4.740000e+02	4.972666e-07	1.491486e-07	1.491486e-07
4.740000e+02	4.760000e+02	3.106175e-07	8.667677e-08	8.667677e-08
4.760000e+02	4.780000e+02	3.347212e-07	8.073768e-08	8.073768e-08
4.780000e+02	4.800000e+02	3.241500e-07	6.534526e-08	6.534526e-08
4.800000e+02	4.820000e+02	4.399235e-07	1.494539e-07	1.494539e-07
4.820000e+02	4.840000e+02	2.921472e-07	5.817971e-08	5.817971e-08
4.840000e+02	4.860000e+02	3.187810e-07	6.057672e-08	6.057672e-08
4.860000e+02	4.880000e+02	2.453044e-07	4.296443e-08	4.296443e-08
4.880000e+02	4.900000e+02	3.190279e-07	7.199468e-08	7.199468e-08
4.900000e+02	4.920000e+02	3.758096e-07	1.237502e-07	1.237502e-07
4.920000e+02	4.940000e+02	2.568632e-07	4.357667e-08	4.357667e-08
4.940000e+02	4.960000e+02	3.344337e-07	9.893588e-08	9.893588e-08
4.960000e+02	4.980000e+02	2.242993e-07	3.387737e-08	3.387737e-08
4.980000e+02	5.000000e+02	1.912354e-07	2.930392e-08	2.930392e-08
5.000000e+02	5.020000e+02	2.103418e-07	4.753354e-08	4.753354e-08
5.020000e+02	5.040000e+02	1.900066e-07	5.162650e-08	5.162650e-08
5.040000e+02	5.060000e+02	3.247302e-07	7.644095e-08	7.644095e-08
5.060000e+02	5.080000e+02	7.227856e-07	2.373973e-07	2.373973e-07
5.080000e+02	5.100000e+02	2.307985e-07	3.612133e-08	3.612133e-08
5.100000e+02	5.120000e+02	2.440062e-07	5.746732e-08	5.746732e-08
5.120000e+02	5.140000e+02	2.513797e-07	4.319359e-08	4.319359e-08
5.140000e+02	5.160000e+02	2.940617e-07	6.225275e-08	6.225275e-08
5.160000e+02	5.180000e+02	4.191239e-07	1.847584e-07	1.847584e-07
5.180000e+02	5.200000e+02	4.373957e-07	9.618226e-08	9.618226e-08
5.200000e+02	5.220000e+02	3.540462e-07	7.975299e-08	7.975299e-08
5.220000e+02	5.240000e+02	2.132532e-07	2.905821e-08	2.905821e-08
5.240000e+02	5.260000e+02	2.798965e-07	7.028703e-08	7.028703e-08
5.260000e+02	5.280000e+02	2.755818e-07	5.991516e-08	5.991516e-08
5.280000e+02	5.300000e+02	2.111164e-07	4.769498e-08	4.769498e-08
5.300000e+02	5.320000e+02	2.371740e-07	5.348256e-08	5.348256e-08
5.320000e+02	5.340000e+02	2.584135e-07	5.606894e-08	5.606894e-08
5.340000e+02	5.360000e+02	4.386726e-07	1.415075e-07	1.415075e-07
5.360000e+02	5.380000e+02	3.127306e-07	7.808481e-08	7.808481e-08
5.380000e+02	5.400000e+02	3.554329e-07	1.092084e-07	1.092084e-07
5.400000e+02	5.420000e+02	2.936264e-07	7.176808e-08	7.176808e-08
5.420000e+02	5.440000e+02	3.487422e-07	1.548917e-07	1.548917e-07
5.440000e+02	5.460000e+02	2.593370e-07	6.336954e-08	6.336954e-08
5.460000e+02	5.480000e+02	2.283398e-07	4.468841e-08	4.468841e-08
5.480000e+02	5.500000e+02	4.004742e-07	1.230517e-07	1.230517e-07
5.500000e+02	5.520000e+02	2.931205e-07	7.035075e-08	7.035075e-08
5.520000e+02	5.540000e+02	2.443216e-07	5.020546e-08	5.020546e-08
5.540000e+02	5.560000e+02	1.461489e-07	2.390605e-08	2.390605e-08
5.560000e+02	5.580000e+02	2.082580e-07	3.945277e-08	3.945277e-08
5.580000e+02	5.600000e+02	3.279260e-07	1.006347e-07	1.006347e-07
5.600000e+02	5.620000e+02	1.798836e-07	3.099816e-08	3.099816e-08
5.620000e+02	5.640000e+02	3.294693e-07	6.888008e-08	6.888008e-08
5.640000e+02	5.660000e+02	2.274542e-07	6.871081e-08	6.871081e-08
5.660000e+02	5.680000e+02	2.018790e-07	4.122613e-08	4.122613e-08
5.680000e+02	5.700000e+02	9.277952e-07	7.258692e-07	7.258692e-07
5.700000e+02	5.720000e+02	2.181323e-07	6.286306e-08	6.286306e-08
5.720000e+02	5.740000e+02	2.584773e-07	8.762699e-08	8.762699e-08
5.740000e+02	5.760000e+02	3.762016e-07	1.230238e-07	1.230238e-07
5.760000e+02	5.780000e+02	1.857379e-07	4.296027e-08	4.296027e-08
5.780000e+02	5.800000e+02	2.522582e-07	1.287946e-07	1.287946e-07
5.800000e+02	5.820000e+02	3.341005e-07	8.268798e-08	8.268798e-08
5.820000e+02	5.840000e+02	2.912372e-07	9.282927e-08	9.282927e-08
5.840000e+02	5.860000e+02	3.243588e-07	8.573165e-08	8.573165e-08
5.860000e+02	5.880000e+02	2.410462e-07	7.841310e-08	7.841310e-08
5.880000e+02	5.900000e+02	2.233076e-07	5.272603e-08	5.272603e-08
5.900000e+02	5.920000e+02	2.874133e-07	1.191022e-07	1.191022e-07
5.920000e+02	5.940000e+02	3.386470e-07	1.509466e-07	1.509466e-07
5.940000e+02	5.960000e+02	3.232494e-07	8.463318e-08	8.463318e-08
5.960000e+02	5.980000e+02	3.230720e-07	1.611906e-07	1.611906e-07
5.980000e+02	6.000000e+02	2.389595e-07	5.345452e-08	5.345452e-08
6.000000e+02	6.020000e+02	1.812579e-07	4.248317e-08	4.248317e-08
6.020000e+02	6.040000e+02	1.903636e-07	4.275153e-08	4.275153e-08
6.040000e+02	6.060000e+02	1.770118e-07	3.918223e-08	3.918223e-08
6.060000e+02	6.080000e+02	1.495534e-07	2.474635e-08	2.474635e-08
6.080000e+02	6.100000e+02	2.129589e-07	5.853534e-08	5.853534e-08
6.100000e+02	6.120000e+02	1.916882e-07	4.190459e-08	4.190459e-08
6.120000e+02	6.140000e+02	2.382139e-07	5.896226e-08	5.896226e-08
6.140000e+02	6.160000e+02	2.589159e-07	6.943748e-08	6.943748e-08
6.160000e+02	6.180000e+02	2.483473e-07	8.789596e-08	8.789596e-08
6.180000e+02	6.200000e+02	5.015435e-07	2.254429e-07	2.254429e-07
6.200000e+02	6.220000e+02	1.963056e-07	6.345440e-08	6.345440e-08
6.220000e+02	6.240000e+02	2.482143e-07	8.688892e-08	8.688892e-08
6.240000e+02	6.260000e+02	4.310852e-07	1.900635e-07	1.900635e-07
6.260000e+02	6.280000e+02	2.978460e-07	9.207603e-08	9.207603e-08
6.280000e+02	6.300000e+02	1.784104e-07	3.443289e-08	3.443289e-08
6.300000e+02	6.320000e+02	9.135724e-08	1.525181e-08	1.525181e-08
6.320000e+02	6.340000e+02	2.770551e-07	6.555409e-08	6.555409e-08
6.340000e+02	6.360000e+02	2.552948e-07	8.901565e-08	8.901565e-08
6.360000e+02	6.380000e+02	1.599163e-07	3.683117e-08	3.683117e-08
6.380000e+02	6.400000e+02	1.698842e-07	3.131663e-08	3.131663e-08
6.400000e+02	6.420000e+02	4.500607e-07	2.164360e-07	2.164360e-07
6.420000e+02	6.440000e+02	1.685958e-07	4.401046e-08	4.401046e-08
6.440000e+02	6.460000e+02	9.918877e-08	1.569363e-08	1.569363e-08
6.460000e+02	6.480000e+02	1.679653e-07	4.484704e-08	4.484704e-08
6.480000e+02	6.500000e+02	1.718967e-07	4.290577e-08	4.290577e-08
6.500000e+02	6.520000e+02	2.181901e-07	6.165967e-08	6.165967e-08
6.520000e+02	6.540000e+02	1.603725e-07	3.229263e-08	3.229263e-08
6.540000e+02	6.560000e+02	4.355820e-07	2.119272e-07	2.119272e-07
6.560000e+02	6.580000e+02	3.944331e-07	2.543736e-07	2.543736e-07
6.580000e+02	6.600000e+02	2.687843e-07	7.789835e-08	7.789835e-08
6.600000e+02	6.620000e+02	1.321983e-07	2.994368e-08	2.994368e-08
6.620000e+02	6.640000e+02	1.282724e-07	2.489388e-08	2.489388e-08
6.640000e+02	6.660000e+02	3.312388e-07	1.491900e-07	1.491900e-07
6.660000e+02	6.680000e+02	1.091725e-07	1.931020e-08	1.931020e-08
6.680000e+02	6.700000e+02	1.676391e-07	6.687349e-08	6.687349e-08
6.700000e+02	6.720000e+02	1.517276e-07	4.336070e-08	4.336070e-08
6.720000e+02	6.740000e+02	2.503686e-07	8.837471e-08	8.837471e-08
6.740000e+02	6.760000e+02	1.409072e-07	3.304429e-08	3.304429e-08
6.760000e+02	6.780000e+02	1.024533e-07	1.597404e-08	1.597404e-08
6.780000e+02	6.800000e+02	1.632792e-07	3.355548e-08	3.355548e-08
6.800000e+02	6.820000e+02	1.267108e-07	4.425017e-08	4.425017e-08
6.820000e+02	6.840000e+02	2.754400e-07	1.034777e-07	1.034777e-07
6.840000e+02	6.860000e+02	1.578284e-07	4.601853e-08	4.601853e-08
6.860000e+02	6.880000e+02	7.888796e-08	1.604187e-08	1.604187e-08
6.880000e+02	6.900000e+02	1.030906e-07	2.101364e-08	2.101364e-08
6.900000e+02	6.920000e+02	1.995123e-07	5.595305e-08	5.595305e-08
6.920000e+02	6.940000e+02	1.251818e-07	3.219064e-08	3.219064e-08
6.940000e+02	6.960000e+02	1.162959e-07	2.281777e-08	2.281777e-08
6.960000e+02	6.980000e+02	2.514929e-07	9.889721e-08	9.889721e-08
6.980000e+02	7.000000e+02	1.291132e-07	2.324728e-08	2.324728e-08
7.000000e+02	7.020000e+02	1.220201e-07	2.323129e-08	2.323129e-08
7.020000e+02	7.040000e+02	1.321812e-07	3.331975e-08	3.331975e-08
7.040000e+02	7.060000e+02	1.532825e-07	6.193739e-08	6.193739e-08
7.060000e+02	7.080000e+02	1.246077e-07	2.631937e-08	2.631937e-08
7.080000e+02	7.100000e+02	2.265608e-07	8.686750e-08	8.686750e-08
7.100000e+02	7.120000e+02	1.831031e-07	5.218897e-08	5.218897e-08
7.120000e+02	7.140000e+02	9.272314e-08	2.362239e-08	2.362239e-08
7.140000e+02	7.160000e+02	3.318180e-07	1.851333e-07	1.851333e-07
7.160000e+02	7.180000e+02	1.524043e-07	3.585520e-08	3.585520e-08
7.180000e+02	7.200000e+02	9.521636e-08	1.702799e-08	1.702799e-08
7.200000e+02	7.220000e+02	2.588333e-07	1.443243e-07	1.443243e-07
7.220000e+02	7.240000e+02	3.011291e-07	1.511737e-07	1.511737e-07
7.240000e+02	7.260000e+02	1.769767e-07	6.675662e-08	6.675662e-08
7.260000e+02	7.280000e+02	1.330861e-07	2.896941e-08	2.896941e-08
7.280000e+02	7.300000e+02	6.880512e-08	1.314145e-08	1.314145e-08
7.300000e+02	7.320000e+02	1.394766e-07	5.332067e-08	5.332067e-08
7.320000e+02	7.340000e+02	3.019103e-07	1.297427e-07	1.297427e-07
7.340000e+02	7.360000e+02	2.328504e-07	6.411364e-08	6.411364e-08
7.360000e+02	7.380000e+02	1.560590e-07	4.799495e-08	4.799495e-08
7.380000e+02	7.400000e+02	1.600116e-07	4.885007e-08	4.885007e-08
7.400000e+02	7.420000e+02	1.670302e-07	6.439178e-08	6.439178e-08
7.420000e+02	7.440000e+02	1.567342e-07	4.517063e-08	4.517063e-08
7.440000e+02	7.460000e+02	3.229686e-07	1.772186e-07	1.772186e-07
7.460000e+02	7.480000e+02	1.499926e-07	5.877664e-08	5.877664e-08
7.480000e+02	7.500000e+02	1.957662e-07	7.578213e-08	7.578213e-08
7.500000e+02	7.520000e+02	1.059285e-07	2.480352e-08	2.480352e-08
7.520000e+02	7.540000e+02	1.352731e-07	4.059886e-08	4.059886e-08
7.540000e+02	7.560000e+02	9.448649e-08	2.525230e-08	2.525230e-08
7.560000e+02	7.580000e+02	1.843379e-07	1.097324e-07	1.097324e-07
7.580000e+02	7.600000e+02	3.099582e-07	1.195371e-07	1.195371e-07
7.600000e+02	7.620000e+02	9.304181e-08	1.975527e-08	1.975527e-08
7.620000e+02	7.640000e+02	2.793408e-07	1.374447e-07	1.374447e-07
7.640000e+02	7.660000e+02	1.800378e-07	8.995483e-08	8.995483e-08
7.660000e+02	7.680000e+02	1.017523e-07	2.920102e-08	2.920102e-08
7.680000e+02	7.700000e+02	9.498426e-08	2.111971e-08	2.111971e-08
7.700000e+02	7.720000e+02	4.398948e-08	9.639859e-09	9.639859e-09
7.720000e+02	7.740000e+02	1.654939e-07	7.863606e-08	7.863606e-08
7.740000e+02	7.760000e+02	1.105462e-07	2.986432e-08	2.986432e-08
7.760000e+02	7.780000e+02	2.084390e-07	7.588499e-08	7.588499e-08
7.780000e+02	7.800000e+02	1.786825e-07	6.600867e-08	6.600867e-08
7.800000e+02	7.820000e+02	1.088146e-07	3.168886e-08	3.168886e-08
7.820000e+02	7.840000e+02	1.307916e-07	3.447687e-08	3.447687e-08
7.840000e+02	7.860000e+02	9.461725e-08	2.250185e-08	2.250185e-08
7.860000e+02	7.880000e+02	2.568259e-07	1.079214e-07	1.079214e-07
7.880000e+02	7.900000e+02	1.737610e-07	6.945301e-08	6.945301e-08
7.900000e+02	7.920000e+02	1.142023e-07	2.938412e-08	2.938412e-08
7.920000e+02	7.940000e+02	1.255618e-07	3.497995e-08	3.497995e-08
7.940000e+02	7.960000e+02	1.855796e-07	1.282762e-07	1.282762e-07
7.960000e+02	7.980000e+02	1.142185e-07	2.827542e-08	2.827542e-08
7.980000e+02	8.000000e+02	2.030370e-07	8.015172e-08	8.015172e-08
8.000000e+02	8.020000e+02	7.981979e-08	2.384864e-08	2.384864e-08
8.020000e+02	8.040000e+02	1.114958e-07	2.770234e-08	2.770234e-08
8.040000e+02	8.060000e+02	1.140966e-07	4.038043e-08	4.038043e-08
8.060000e+02	8.080000e+02	1.140859e-07	2.365415e-08	2.365415e-08
8.080000e+02	8.100000e+02	9.739114e-08	1.988488e-08	1.988488e-08
8.100000e+02	8.120000e+02	5.964615e-08	1.775274e-08	1.775274e-08
8.120000e+02	8.140000e+02	9.698402e-08	3.469002e-08	3.469002e-08
8.140000e+02	8.160000e+02	1.447604e-07	4.732102e-08	4.732102e-08
8.160000e+02	8.180000e+02	7.356136e-08	2.206817e-08	2.206817e-08
8.180000e+02	8.200000e+02	1.404121e-07	4.806006e-08	4.806006e-08
8.200000e+02	8.220000e+02	6.355168e-08	1.843348e-08	1.843348e-08
8.220000e+02	8.240000e+02	3.968522e-07	2.080665e-07	2.080665e-07
8.240000e+02	8.260000e+02	6.926953e-08	1.269802e-08	1.269802e-08
8.260000e+02	8.280000e+02	7.697199e-08	1.733356e-08	1.733356e-08
8.280000e+02	8.300000e+02	8.217678e-08	3.788915e-08	3.788915e-08
8.300000e+02	8.320000e+02	1.356467e-07	5.270119e-08	5.270119e-08
8.320000e+02	8.340000e+02	6.424477e-07	4.114883e-07	4.114883e-07
8.340000e+02	8.360000e+02	1.056656e-07	3.759227e-08	3.759227e-08
8.360000e+02	8.380000e+02	1.588290e-07	1.031434e-07	1.031434e-07
8.380000e+02	8.400000e+02	7.698537e-08	2.681244e-08	2.681244e-08
8.400000e+02	8.420000e+02	9.329387e-08	3.188417e-08	3.188417e-08
8.420000e+02	8.440000e+02	1.127387e-07	6.199144e-08	6.199144e-08
8.440000e+02	8.460000e+02	2.367948e-07	1.017860e-07	1.017860e-07
8.460000e+02	8.480000e+02	1.218473e-07	3.935238e-08	3.935238e-08
8.480000e+02	8.500000e+02	7.545421e-08	1.752598e-08	1.752598e-08
8.500000e+02	8.520000e+02	1.522821e-07	5.715179e-08	5.715179e-08
8.520000e+02	8.540000e+02	6.881372e-08	1.656859e-08	1.656859e-08
8.540000e+02	8.560000e+02	5.955202e-08	1.767633e-08	1.767633e-08
8.560000e+02	8.580000e+02	2.441259e-07	9.943215e-08	9.943215e-08
8.580000e+02	8.600000e+02	1.190765e-07	4.950063e-08	4.950063e-08
8.600000e+02	8.620000e+02	9.331661e-08	2.735840e-08	2.735840e-08
8.620000e+02	8.640000e+02	1.786947e-07	7.136147e-08	7.136147e-08
8.640000e+02	8.660000e+02	1.637202e-07	6.335199e-08	6.335199e-08
8.660000e+02	8.680000e+02	9.762925e-08	2.718858e-08	2.718858e-08
8.680000e+02	8.700000e+02	1.312903e-07	5.932417e-08	5.932417e-08
8.700000e+02	8.720000e+02	8.789273e-08	2.707963e-08	2.707963e-08
8.720000e+02	8.740000e+02	7.176491e-08	1.886977e-08	1.886977e-08
8.740000e+02	8.760000e+02	5.190169e-08	1.290507e-08	1.290507e-08
8.760000e+02	8.780000e+02	5.759708e-08	1.332410e-08	1.332410e-08
8.780000e+02	8.800000e+02	8.510417e-08	2.660200e-08	2.660200e-08
8.800000e+02	8.820000e+02	8.879782e-08	2.760893e-08	2.760893e-08
8.820000e+02	8.840000e+02	1.046878e-07	2.706479e-08	2.706479e-08
8.840000e+02	8.860000e+02	4.291994e-08	1.121245e-08	1.121245e-08
8.860000e+02	8.880000e+02	7.365889e-08	1.773653e-08	1.773653e-08
8.880000e+02	8.900000e+02	1.088973e-07	4.362611e-08	4.362611e-08
8.900000e+02	8.920000e+02	5.804313e-08	1.857281e-08	1.857281e-08
8.920000e+02	8.940000e+02	1.123570e-07	4.725011e-08	4.725011e-08
8.940000e+02	8.960000e+02	7.440920e-08	2.976256e-08	2.976256e-08
8.960000e+02	8.980000e+02	7.751679e-08	2.542832e-08	2.542832e-08
8.980000e+02	9.000000e+02	9.201767e-08	3.886590e-08	3.886590e-08
9.000000e+02	9.020000e+02	9.752927e-08	3.340235e-08	3.340235e-08
9.020000e+02	9.040000e+02	7.096352e-08	2.566848e-08	2.566848e-08
9.040000e+02	9.060000e+02	9.870621e-08	4.091426e-08	4.091426e-08
9.060000e+02	9.080000e+02	6.113297e-08	1.714595e-08	1.714595e-08
9.080000e+02	9.100000e+02	5.281468e-08	1.427577e-08	1.427577e-08
9.100000e+02	9.120000e+02	7.418839e-08	2.027624e-08	2.027624e-08
9.120000e+02	9.140000e+02	1.793983e-07	9.024958e-08	9.024958e-08
9.140000e+02	9.160000e+02	1.105440e-07	5.983629e-08	5.983629e-08
9.160000e+02	9.180000e+02	7.507154e-08	3.060613e-08	3.060613e-08
9.180000e+02	9.200000e+02	4.308168e-08	1.557203e-08	1.557203e-08
9.200000e+02	9.220000e+02	5.128552e-08	1.170601e-08	1.170601e-08
9.220000e+02	9.240000e+02	7.121043e-08	1.728698e-08	1.728698e-08
9.240000e+02	9.260000e+02	4.783811e-08	1.211887e-08	1.211887e-08
9.260000e+02	9.280000e+02	4.541814e-08	1.003010e-08	1.003010e-08
9.280000e+02	9.300000e+02	4.114310e-08	1.045827e-08	1.045827e-08
9.300000e+02	9.320000e+02	3.699896e-07	2.688784e-07	2.688784e-07
9.320000e+02	9.340000e+02	1.545946e-07	7.793105e-08	7.793105e-08
9.340000e+02	9.360000e+02	1.766971e-07	7.204588e-08	7.204588e-08
9.360000e+02	9.380000e+02	8.839477e-08	2.127697e-08	2.127697e-08
9.380000e+02	9.400000e+02	5.899772e-08	2.129261e-08	2.129261e-08
9.400000e+02	9.420000e+02	5.176759e-08	1.696640e-08	1.696640e-08
9.420000e+02	9.440000e+02	1.301596e-07	7.167418e-08	7.167418e-08
9.440000e+02	9.460000e+02	7.705980e-08	3.161797e-08	3.161797e-08
9.460000e+02	9.480000e+02	1.960307e-07	9.561074e-08	9.561074e-08
9.480000e+02	9.500000e+02	9.932464e-08	3.469944e-08	3.469944e-08
9.500000e+02	9.520000e+02	8.122996e-08	2.750066e-08	2.750066e-08
9.520000e+02	9.540000e+02	1.964395e-07	1.091128e-07	1.091128e-07
9.540000e+02	9.560000e+02	3.181756e-08	6.686895e-09	6.686895e-09
9.560000e+02	9.580000e+02	3.566735e-07	2.272723e-07	2.272723e-07
9.580000e+02	9.600000e+02	5.445810e-08	1.564226e-08	1.564226e-08
9.600000e+02	9.620000e+02	3.665296e-08	7.606123e-09	7.606123e-09
9.620000e+02	9.640000e+02	6.604413e-08	2.372975e-08	2.372975e-08
9.640000e+02	9.660000e+02	1.195248e-07	5.233190e-08	5.233190e-08
9.660000e+02	9.680000e+02	2.616107e-07	1.703444e-07	1.703444e-07
9.680000e+02	9.700000e+02	8.507412e-08	5.210864e-08	5.210864e-08
9.700000e+02	9.720000e+02	5.037073e-08	1.355841e-08	1.355841e-08
9.720000e+02	9.740000e+02	2.656804e-07	2.027580e-07	2.027580e-07
9.740000e+02	9.760000e+02	3.929632e-08	8.099167e-09	8.099167e-09
9.760000e+02	9.780000e+02	1.493783e-07	7.672455e-08	7.672455e-08
9.780000e+02	9.800000e+02	4.243592e-08	1.219032e-08	1.219032e-08
9.800000e+02	9.820000e+02	1.394815e-07	3.794037e-08	3.794037e-08
9.820000e+02	9.840000e+02	4.867339e-08	2.780203e-08	2.780203e-08
9.840000e+02	9.860000e+02	7.976313e-08	3.165831e-08	3.165831e-08
9.860000e+02	9.880000e+02	7.432127e-08	3.209875e-08	3.209875e-08
9.880000e+02	9.900000e+02	3.763187e-08	9.836628e-09	9.836628e-09
9.900000e+02	9.920000e+02	5.323854e-08	2.020281e-08	2.020281e-08
9.920000e+02	9.940000e+02	7.533466e-08	3.849807e-08	3.849807e-08
9.940000e+02	9.960000e+02	5.476998e-08	2.341365e-08	2.341365e-08
9.960000e+02	9.980000e+02	8.779290e-08	3.189018e-08	3.189018e-08
9.980000e+02	1.000000e+03	4.800630e-08	1.379414e-08	1.379414e-08
1.000000e+03	1.002000e+03	7.242307e-08	3.503504e-08	3.503504e-08
1.002000e+03	1.004000e+03	4.797592e-08	1.480105e-08	1.480105e-08
1.004000e+03	1.006000e+03	4.095845e-08	1.112776e-08	1.112776e-08
1.006000e+03	1.008000e+03	8.894689e-08	2.739818e-08	2.739818e-08
1.008000e+03	1.010000e+03	6.044296e-08	1.933242e-08	1.933242e-08
1.010000e+03	1.012000e+03	4.589888e-08	1.642110e-08	1.642110e-08
1.012000e+03	1.014000e+03	5.022880e-08	1.852393e-08	1.852393e-08
1.014000e+03	1.016000e+03	6.969923e-08	2.709437e-08	2.709437e-08
1.016000e+03	1.018000e+03	9.245219e-08	5.380910e-08	5.380910e-08
1.018000e+03	1.020000e+03	9.819823e-08	4.269468e-08	4.269468e-08
1.020000e+03	1.022000e+03	1.406686e-07	5.341389e-08	5.341389e-08
1.022000e+03	1.024000e+03	2.463766e-08	7.299551e-09	7.299551e-09
1.024000e+03	1.026000e+03	7.528207e-08	4.141467e-08	4.141467e-08
1.026000e+03	1.028000e+03	9.165698e-08	5.580568e-08	5.580568e-08
1.028000e+03	1.030000e+03	2.985036e-08	1.619628e-08	1.619628e-08
1.030000e+03	1.032000e+03	3.343380e-08	9.409012e-09	9.409012e-09
1.032000e+03	1.034000e+03	4.631651e-08	1.271030e-08	1.271030e-08
1.034000e+03	1.036000e+03	1.561563e-07	1.312119e-07	1.312119e-07
1.036000e+03	1.038000e+03	3.635413e-08	1.588690e-08	1.588690e-08
1.038000e+03	1.040000e+03	7.207569e-08	3.874130e-08	3.874130e-08
1.040000e+03	1.042000e+03	6.203050e-08	2.232037e-08	2.232037e-08
1.042000e+03	1.044000e+03	4.842094e-08	1.899234e-08	1.899234e-08
1.044000e+03	1.046000e+03	1.507963e-07	7.433878e-08	7.433878e-08
1.046000e+03	1.048000e+03	2.503246e-07	2.132143e-07	2.132143e-07
1.048000e+03	1.050000e+03	1.954227e-07	8.134132e-08	8.134132e-08
1.050000e+03	1.052000e+03	2.458217e-08	8.423588e-09	8.423588e-09
1.052000e+03	1.054000e+03	6.527574e-08	2.415664e-08	2.415664e-08
1.054000e+03	1.056000e+03	4.391298e-07	3.799932e-07	3.799932e-07
1.056000e+03	1.058000e+03	3.511448e-08	1.388686e-08	1.388686e-08
1.058000e+03	1.060000e+03	1.589429e-08	4.390656e-09	4.390656e-09
1.060000e+03	1.062000e+03	6.157150e-08	3.143692e-08	3.143692e-08
1.062000e+03	1.064000e+03	1.876452e-07	1.442477e-07	1.442477e-07
1.064000e+03	1.066000e+03	4.196790e-07	3.070530e-07	3.070530e-07
1.066000e+03	1.068000e+03	4.158515e-08	2.248494e-08	2.248494e-08
1.068000e+03	1.070000e+03	4.669386e-08	1.737941e-08	1.737941e-08
1.070000e+03	1.072000e+03	5.687869e-08	3.228476e-08	3.228476e-08
1.072000e+03	1.074000e+03	4.095246e-08	2.161708e-08	2.161708e-08
1.074000e+03	1.076000e+03	7.009617e-08	2.768290e-08	2.768290e-08
1.076000e+03	1.078000e+03	3.214913e-08	7.903743e-09	7.903743e-09
1.078000e+03	1.080000e+03	1.121343e-07	4.546284e-08	4.546284e-08
1.080000e+03	1.082000e+03	9.042374e-08	4.676708e-08	4.676708e-08
1.082000e+03	1.084000e+03	3.338225e-08	8.785466e-09	8.785466e-09
1.084000e+03	1.086000e+03	1.018898e-07	5.508290e-08	5.508290e-08
1.086000e+03	1.088000e+03	3.704972e-08	1.045266e-08	1.045266e-08
1.088000e+03	1.090000e+03	5.566814e-08	1.611065e-08	1.611065e-08
1.090000e+03	1.092000e+03	2.432893e-08	8.036047e-09	8.036047e-09
1.092000e+03	1.094000e+03	6.185506e-08	2.096338e-08	2.096338e-08
1.094000e+03	1.096000e+03	5.064844e-08	1.982616e-08	1.982616e-08
1.096000e+03	1.098000e+03	8.407962e-08	3.535508e-08	3.535508e-08
1.098000e+03	1.100000e+03	4.383128e-08	1.174892e-08	1.174892e-08
1.100000e+03	1.102000e+03	5.684993e-08	2.395423e-08	2.395423e-08
1.102000e+03	1.104000e+03	3.317056e-08	1.422945e-08	1.422945e-08
1.104000e+03	1.106000e+03	9.303453e-08	6.158854e-08	6.158854e-08
1.106000e+03	1.108000e+03	1.866726e-08	4.941091e-09	4.941091e-09
1.108000e+03	1.110000e+03	7.051695e-08	4.099001e-08	4.099001e-08
1.110000e+03	1.112000e+03	6.812152e-08	2.978033e-08	2.978033e-08
1.112000e+03	1.114000e+03	3.216811e-08	1.057945e-08	1.057945e-08
1.114000e+03	1.116000e+03	2.441850e-08	5.926203e-09	5.926203e-09
1.116000e+03	1.118000e+03	5.154349e-08	1.653149e-08	1.653149e-08
1.118000e+03	1.120000e+03	3.930104e-08	1.265367e-08	1.265367e-08
1.120000e+03	1.122000e+03	2.831917e-07	2.156347e-07	2.156347e-07
1.122000e+03	1.124000e+03	1.569054e-07	1.014318e-07	1.014318e-07
1.124000e+03	1.126000e+03	4.018366e-08	1.119432e-08	1.119432e-08
1.126000e+03	1.128000e+03	4.551509e-08	1.716617e-08	1.716617e-08
1.128000e+03	1.130000e+03	9.064629e-08	6.095609e-08	6.095609e-08
1.130000e+03	1.132000e+03	3.093928e-07	2.687817e-07	2.687817e-07
1.132000e+03	1.134000e+03	4.242628e-08	2.199854e-08	2.199854e-08
1.134000e+03	1.136000e+03	1.995108e-08	5.356410e-09	5.356410e-09
1.136000e+03	1.138000e+03	7.023427e-08	2.939862e-08	2.939862e-08
1.138000e+03	1.140000e+03	1.322749e-07	9.275898e-08	9.275898e-08
1.140000e+03	1.142000e+03	1.393929e-07	7.680871e-08	7.680871e-08
1.142000e+03	1.144000e+03	4.796241e-08	3.650939e-08	3.650939e-08
1.144000e+03	1.146000e+03	8.810220e-08	4.190841e-08	4.190841e-08
1.146000e+03	1.148000e+03	3.447552e-08	9.972783e-09	9.972783e-09
1.148000e+03	1.150000e+03	1.348604e-07	8.267761e-08	8.267761e-08
1.150000e+03	1.152000e+03	2.463046e-08	1.171723e-08	1.171723e-08
1.152000e+03	1.154000e+03	5.394405e-08	2.268719e-08	2.268719e-08
1.154000e+03	1.156000e+03	2.871622e-08	7.948127e-09	7.948127e-09
1.156000e+03	1.158000e+03	2.277141e-08	7.607339e-09	7.607339e-09
1.158000e+03	1.160000e+03	3.673114e-08	1.092014e-08	1.092014e-08
1.160000e+03	1.162000e+03	7.996263e-09	1.969117e-09	1.969117e-09
1.162000e+03	1.164000e+03	2.727276e-08	9.593797e-09	9.593797e-09
1.164000e+03	1.166000e+03	6.237194e-08	2.941180e-08	2.941180e-08
1.166000e+03	1.168000e+03	3.783265e-08	1.643603e-08	1.643603e-08
1.168000e+03	1.170000e+03	5.736406e-08	2.652099e-08	2.652099e-08
1.170000e+03	1.172000e+03	1.869233e-08	5.976978e-09	5.976978e-09
1.172000e+03	1.174000e+03	2.277601e-08	7.749449e-09	7.749449e-09
1.174000e+03	1.176000e+03	2.677042e-08	6.582159e-09	6.582159e-09
1.176000e+03	1.178000e+03	1.372227e-08	3.481437e-09	3.481437e-09
1.178000e+03	1.180000e+03	4.157851e-08	1.450749e-08	1.450749e-08
1.180000e+03	1.182000e+03	7.059844e-08	2.240808e-08	2.240808e-08
1.182000e+03	1.184000e+03	1.024983e-07	4.639375e-08	4.639375e-08
1.184000e+03	1.186000e+03	3.255624e-08	1.139984e-08	1.139984e-08
1.186000e+03	1.188000e+03	1.997333e-08	5.577887e-09	5.577887e-09
1.188000e+03	1.190000e+03	3.446601e-08	1.910162e-08	1.910162e-08
1.190000e+03	1.192000e+03	4.477051e-08	2.176263e-08	2.176263e-08
1.192000e+03	1.194000e+03	1.842022e-08	5.099484e-09	5.099484e-09
1.194000e+03	1.196000e+03	2.717982e-08	8.478662e-09	8.478662e-09
1.196000e+03	1.198000e+03	4.908195e-08	2.658700e-08	2.658700e-08
1.198000e+03	1.200000e+03	2.262653e-08	1.001264e-08	1.001264e-08
1.200000e+03	1.202000e+03	3.802303e-08	1.488807e-08	1.488807e-08
1.202000e+03	1.204000e+03	1.090926e-07	8.200721e-08	8.200721e-08
1.204000e+03	1.206000e+03	3.459227e-08	1.288413e-08	1.288413e-08
1.206000e+03	1.208000e+03	1.150088e-06	1.124973e-06	1.124973e-06
1.208000e+03	1.210000e+03	7.512036e-08	3.620166e-08	3.620166e-08
1.210000e+03	1.212000e+03	6.736830e-08	2.275343e-08	2.275343e-08
1.212000e+03	1.214000e+03	1.078113e-07	5.555469e-08	5.555469e-08
1.214000e+03	1.216000e+03	2.083822e-08	7.751179e-09	7.751179e-09
1.216000e+03	1.218000e+03	1.921253e-08	9.343328e-09	9.343328e-09
1.218000e+03	1.220000e+03	2.740511e-08	9.807996e-09	9.807996e-09
1.220000e+03	1.222000e+03	2.571688e-08	1.282793e-08	1.282793e-08
1.222000e+03	1.224000e+03	4.950289e-08	2.051519e-08	2.051519e-08
1.224000e+03	1.226000e+03	2.393735e-08	7.609779e-09	7.609779e-09
1.226000e+03	1.228000e+03	3.106835e-08	1.181431e-08	1.181431e-08
1.228000e+03	1.230000e+03	4.002392e-08	1.926470e-08	1.926470e-08
1.230000e+03	1.232000e+03	1.717228e-08	4.678964e-09	4.678964e-09
1.232000e+03	1.234000e+03	5.962032e-08	2.885785e-08	2.885785e-08
1.234000e+03	1.236000e+03	2.603562e-08	1.195810e-08	1.195810e-08
1.236000e+03	1.238000e+03	8.125633e-08	3.688913e-08	3.688913e-08
1.238000e+03	1.240000e+03	1.652277e-08	4.088799e-09	4.088799e-09
1.240000e+03	1.242000e+03	1.900860e-08	5.545562e-09	5.545562e-09
1.242000e+03	1.244000e+03	7.111883e-08	3.864596e-08	3.864596e-08
1.244000e+03	1.246000e+03	8.266896e-08	5.802428e-08	5.802428e-08
1.246000e+03	1.248000e+03	2.084660e-08	6.594483e-09	6.594483e-09
1.248000e+03	1.250000e+03	4.896997e-08	2.049611e-08	2.049611e-08
1.250000e+03	1.252000e+03	4.409843e-08	1.837404e-08	1.837404e-08
1.252000e+03	1.254000e+03	8.707480e-08	4.984090e-08	4.984090e-08
1.254000e+03	1.256000e+03	5.158421e-08	3.310889e-08	3.310889e-08
1.256000e+03	1.258000e+03	1.709010e-08	5.366339e-09	5.366339e-09
1.258000e+03	1.260000e+03	1.795264e-08	5.935447e-09	5.935447e-09
1.260000e+03	1.262000e+03	1.931883e-08	5.113725e-09	5.113725e-09
1.262000e+03	1.264000e+03	3.675269e-08	1.363759e-08	1.363759e-08
1.264000e+03	1.266000e+03	6.018149e-07	4.637605e-07	4.637605e-07
1.266000e+03	1.268000e+03	4.122575e-08	2.575073e-08	2.575073e-08
1.268000e+03	1.270000e+03	3.162445e-08	1.009017e-08	1.009017e-08
1.270000e+03	1.272000e+03	7.146782e-08	5.272423e-08	5.272423e-08
1.272000e+03	1.274000e+03	6.148444e-08	4.989925e-08	4.989925e-08
1.274000e+03	1.276000e+03	1.932209e-08	1.098000e-08	1.098000e-08
1.276000e+03	1.278000e+03	7.081743e-09	1.878356e-09	1.878356e-09
1.278000e+03	1.280000e+03	1.187905e-08	3.979555e-09	3.979555e-09
1.280000e+03	1.282000e+03	9.017506e-09	3.483897e-09	3.483897e-09
1.282000e+03	1.284000e+03	1.377393e-08	4.539190e-09	4.539190e-09
1.284000e+03	1.286000e+03	2.242780e-08	5.737201e-09	5.737201e-09
1.286000e+03	1.288000e+03	1.159292e-07	7.654411e-08	7.654411e-08
1.288000e+03	1.290000e+03	7.805983e-08	4.213052e-08	4.213052e-08
1.290000e+03	1.292000e+03	3.320142e-08	1.099473e-08	1.099473e-08
1.292000e+03	1.294000e+03	1.016804e-07	7.157866e-08	7.157866e-08
1.294000e+03	1.296000e+03	6.598644e-08	3.127257e-08	3.127257e-08
1.296000e+03	1.298000e+03	1.220610e-07	9.254690e-08	9.254690e-08
1.298000e+03	1.300000e+03	3.403133e-08	1.358057e-08	1.358057e-08
1.300000e+03	1.302000e+03	2.990837e-08	1.548656e-08	1.548656e-08
1.302000e+03	1.304000e+03	4.739735e-08	1.932257e-08	1.932257e-08
1.304000e+03	1.306000e+03	2.989809e-08	1.252455e-08	1.252455e-08
1.306000e+03	1.308000e+03	3.348598e-08	1.758402e-08	1.758402e-08
1.308000e+03	1.310000e+03	2.357989e-08	8.791754e-09	8.791754e-09
1.310000e+03	1.312000e+03	8.553504e-08	4.668962e-08	4.668962e-08
1.312000e+03	1.314000e+03	3.319146e-08	2.028786e-08	2.028786e-08
1.314000e+03	1.316000e+03	1.266654e-08	3.436599e-09	3.436599e-09
1.316000e+03	1.318000e+03	1.426157e-07	1.189757e-07	1.189757e-07
1.318000e+03	1.320000e+03	2.732589e-08	1.190063e-08	1.190063e-08
1.320000e+03	1.322000e+03	2.352413e-08	9.957342e-09	9.957342e-09
1.322000e+03	1.324000e+03	2.494807e-08	7.275662e-09	7.275662e-09
1.324000e+03	1.326000e+03	1.793968e-08	5.353466e-09	5.353466e-09
1.326000e+03	1.328000e+03	1.932778e-08	6.957801e-09	6.957801e-09
1.328000e+03	1.330000e+03	6.538066e-08	4.016938e-08	4.016938e-08
1.330000e+03	1.332000e+03	3.180318e-08	1.809480e-08	1.809480e-08
1.332000e+03	1.334000e+03	3.245514e-08	1.460498e-08	1.460498e-08
1.334000e+03	1.336000e+03	1.014557e-07	5.082398e-08	5.082398e-08
1.336000e+03	1.338000e+03	1.094285e-08	3.429508e-09	3.429508e-09
1.338000e+03	1.340000e+03	2.602499e-08	1.036155e-08	1.036155e-08
1.340000e+03	1.342000e+03	1.288410e-08	4.237860e-09	4.237860e-09
1.342000e+03	1.344000e+03	2.254309e-08	7.681342e-09	7.681342e-09
1.344000e+03	1.346000e+03	1.967722e-08	7.638279e-09	7.638279e-09
1.346000e+03	1.348000e+03	8.752573e-08	6.532051e-08	6.532051e-08
1.348000e+03	1.350000e+03	2.505256e-08	1.039888e-08	1.039888e-08
1.350000e+03	1.352000e+03	3.582445e-08	1.647628e-08	1.647628e-08
1.352000e+03	1.354000e+03	6.259355e-09	1.908266e-09	1.908266e-09
1.354000e+03	1.356000e+03	3.274415e-08	2.117693e-08	2.117693e-08
1.356000e+03	1.358000e+03	1.201480e-08	6.898683e-09	6.898683e-09
1.358000e+03	1.360000e+03	1.551760e-08	4.735899e-09	4.735899e-09
1.360000e+03	1.362000e+03	9.060818e-09	2.522580e-09	2.522580e-09
1.362000e+03	1.364000e+03	2.030093e-08	7.170697e-09	7.170697e-09
1.364000e+03	1.366000e+03	5.245667e-08	3.091507e-08	3.091507e-08
1.366000e+03	1.368000e+03	2.900676e-08	1.437515e-08	1.437515e-08
1.368000e+03	1.370000e+03	2.576716e-08	1.274636e-08	1.274636e-08
1.370000e+03	1.372000e+03	1.424965e-08	4.546031e-09	4.546031e-09
1.372000e+03	1.374000e+03	2.850834e-08	1.180572e-08	1.180572e-08
1.374000e+03	1.376000e+03	5.734983e-08	3.973117e-08	3.973117e-08
1.376000e+03	1.378000e+03	6.368911e-08	2.994630e-08	2.994630e-08
1.378000e+03	1.380000e+03	1.062874e-08	3.890135e-09	3.890135e-09
1.380000e+03	1.382000e+03	2.071006e-07	1.974478e-07	1.974478e-07
1.382000e+03	1.384000e+03	7.944748e-09	2.248769e-09	2.248769e-09
1.384000e+03	1.386000e+03	4.260599e-08	2.532092e-08	2.532092e-08
1.386000e+03	1.388000e+03	4.184493e-08	2.569068e-08	2.569068e-08
1.388000e+03	1.390000e+03	1.497162e-07	1.223468e-07	1.223468e-07
1.390000e+03	1.392000e+03	2.195800e-08	8.784901e-09	8.784901e-09
1.392000e+03	1.394000e+03	1.154122e-07	9.235526e-08	9.235526e-08
1.394000e+03	1.396000e+03	3.246925e-08	1.671967e-08	1.671967e-08
1.396000e+03	1.398000e+03	9.018920e-09	3.650066e-09	3.650066e-09
1.398000e+03	1.400000e+03	1.081490e-08	4.868984e-09	4.868984e-09
1.400000e+03	1.402000e+03	1.289647e-08	3.603318e-09	3.603318e-09
1.402000e+03	1.404000e+03	2.160248e-08	7.951568e-09	7.951568e-09
1.404000e+03	1.406000e+03	1.633594e-07	9.957396e-08	9.957396e-08
1.406000e+03	1.408000e+03	1.346108e-08	4.339946e-09	4.339946e-09
1.408000e+03	1.410000e+03	1.298605e-08	7.583550e-09	7.583550e-09
1.410000e+03	1.412000e+03	3.548068e-08	2.362802e-08	2.362802e-08
1.412000e+03	1.414000e+03	1.108179e-08	5.807362e-09	5.807362e-09
1.414000e+03	1.416000e+03	1.683616e-08	8.549992e-09	8.549992e-09
1.416000e+03	1.418000e+03	1.206686e-08	4.452536e-09	4.452536e-09
1.418000e+03	1.420000e+03	1.398414e-08	4.477730e-09	4.477730e-09
1.420000e+03	1.422000e+03	2.057256e-08	1.042358e-08	1.042358e-08
1.422000e+03	1.424000e+03	6.150158e-08	4.617421e-08	4.617421e-08
1.424000e+03	1.426000e+03	2.392082e-08	6.450218e-09	6.450218e-09
1.426000e+03	1.428000e+03	3.414376e-08	2.378587e-08	2.378587e-08
1.428000e+03	1.430000e+03	1.197255e-08	5.736306e-09	5.736306e-09
1.430000e+03	1.432000e+03	4.916962e-08	2.708911e-08	2.708911e-08
1.432000e+03	1.434000e+03	3.221136e-08	1.025040e-08	1.025040e-08
1.434000e+03	1.436000e+03	2.231904e-08	7.563297e-09	7.563297e-09
1.436000e+03	1.438000e+03	3.384465e-09	9.243812e-10	9.243812e-10
1.438000e+03	1.440000e+03	2.412090e-08	1.882506e-08	1.882506e-08
1.440000e+03	1.442000e+03	6.985780e-09	2.469549e-09	2.469549e-09
1.442000e+03	1.444000e+03	1.980963e-08	7.050030e-09	7.050030e-09
1.444000e+03	1.446000e+03	6.670158e-09	2.157700e-09	2.157700e-09
1.446000e+03	1.448000e+03	2.459506e-08	1.562109e-08	1.562109e-08
1.448000e+03	1.450000e+03	3.991541e-08	2.853734e-08	2.853734e-08
1.450000e+03	1.452000e+03	1.451874e-08	5.850165e-09	5.850165e-09
1.452000e+03	1.454000e+03	1.377983e-08	5.670817e-09	5.670817e-09
1.454000e+03	1.456000e+03	4.635294e-08	2.591074e-08	2.591074e-08
1.456000e+03	1.458000e+03	2.234578e-08	8.296817e-09	8.296817e-09
1.458000e+03	1.460000e+03	2.574491e-08	1.443776e-08	1.443776e-08
1.460000e+03	1.462000e+03	3.583007e-08	1.638570e-08	1.638570e-08
1.462000e+03	1.464000e+03	8.559480e-09	2.572286e-09	2.572286e-09
1.464000e+03	1.466000e+03	9.096637e-09	3.687602e-09	3.687602e-09
1.466000e+03	1.468000e+03	1.383631e-08	9.519155e-09	9.519155e-09
1.468000e+03	1.470000e+03	9.465551e-09	2.953462e-09	2.953462e-09
1.470000e+03	1.472000e+03	2.380904e-07	2.291363e-07	2.291363e-07
1.472000e+03	1.474000e+03	1.769893e-08	5.829582e-09	5.829582e-09
1.474000e+03	1.476000e+03	2.281348e-08	6.791616e-09	6.791616e-09
1.476000e+03	1.478000e+03	6.850033e-08	3.913618e-08	3.913618e-08
1.478000e+03	1.480000e+03	5.132226e-09	1.562625e-09	1.562625e-09
1.480000e+03	1.482000e+03	4.723530e-07	3.455431e-07	3.455431e-07
1.482000e+03	1.484000e+03	2.307974e-08	9.155536e-09	9.155536e-09
1.484000e+03	1.486000e+03	2.672662e-08	1.716376e-08	1.716376e-08
1.486000e+03	1.488000e+03	3.997099e-08	2.238209e-08	2.238209e-08
1.488000e+03	1.490000e+03	9.956054e-09	4.170471e-09	4.170471e-09
1.490000e+03	1.492000e+03	7.408557e-08	6.461246e-08	6.461246e-08
1.492000e+03	1.494000e+03	4.106142e-08	3.753390e-08	3.753390e-08
1.494000e+03	1.496000e+03	1.801668e-08	8.812447e-09	8.812447e-09
1.496000e+03	1.498000e+03	1.113863e-08	4.971529e-09	4.971529e-09
1.498000e+03	1.500000e+03	1.615740e-08	1.035304e-08	1.035304e-08
1.500000e+03	1.502000e+03	2.628094e-08	1.556944e-08	1.556944e-08
1.502000e+03	1.504000e+03	1.396321e-08	5.167469e-09	5.167469e-09
1.504000e+03	1.506000e+03	1.235108e-08	5.131436e-09	5.131436e-09
1.506000e+03	1.508000e+03	2.009676e-08	9.066307e-09	9.066307e-09
1.508000e+03	1.510000e+03	7.806685e-09	2.838051e-09	2.838051e-09
1.510000e+03	1.512000e+03	3.827787e-08	2.463295e-08	2.463295e-08
1.512000e+03	1.514000e+03	3.266753e-08	1.547850e-08	1.547850e-08
1.514000e+03	1.516000e+03	1.580667e-08	6.273312e-09	6.273312e-09
1.516000e+03	1.518000e+03	2.999640e-08	2.291304e-08	2.291304e-08
1.518000e+03	1.520000e+03	2.295428e-08	1.427553e-08	1.427553e-08
1.520000e+03	1.522000e+03	2.864739e-08	1.353752e-08	1.353752e-08
1.522000e+03	1.524000e+03	2.726883e-08	1.484604e-08	1.484604e-08
1.524000e+03	1.526000e+03	5.401567e-08	3.572227e-08	3.572227e-08
1.526000e+03	1.528000e+03	4.023898e-09	1.745076e-09	1.745076e-09
1.528000e+03	1.530000e+03	2.072711e-08	1.408595e-08	1.408595e-08
1.530000e+03	1.532000e+03	2.148767e-08	1.087642e-08	1.087642e-08
1.532000e+03	1.534000e+03	1.007777e-08	4.748033e-09	4.748033e-09
1.534000e+03	1.536000e+03	4.802312e-08	3.049918e-08	3.049918e-08
1.536000e+03	1.538000e+03	1.880140e-08	6.783112e-09	6.783112e-09
1.538000e+03	1.540000e+03	9.470638e-09	3.479042e-09	3.479042e-09
1.540000e+03	1.542000e+03	1.249115e-08	7.149367e-09	7.149367e-09
1.542000e+03	1.544000e+03	5.147765e-09	1.811148e-09	1.811148e-09
1.544000e+03	1.546000e+03	1.905983e-08	7.563153e-09	7.563153e-09
1.546000e+03	1.548000e+03	1.966896e-08	1.138736e-08	1.138736e-08
1.548000e+03	1.550000e+03	1.149802e-08	6.396828e-09	6.396828e-09
1.550000e+03	1.552000e+03	3.321505e-08	3.141295e-08	3.141295e-08
1.552000e+03	1.554000e+03	7.307734e-09	3.269589e-09	3.269589e-09
1.554000e+03	1.556000e+03	7.919663e-09	4.051439e-09	4.051439e-09
1.556000e+03	1.558000e+03	3.324850e-08	1.861726e-08	1.861726e-08
1.558000e+03	1.560000e+03	7.888770e-09	2.499171e-09	2.499171e-09
1.560000e+03	1.562000e+03	1.139950e-08	5.720484e-09	5.720484e-09
1.562000e+03	1.564000e+03	2.001439e-08	1.149331e-08	1.149331e-08
1.564000e+03	1.566000e+03	7.324105e-09	2.640941e-09	2.640941e-09
1.566000e+03	1.568000e+03	2.110032e-08	1.327884e-08	1.327884e-08
1.568000e+03	1.570000e+03	6.258084e-09	1.917930e-09	1.917930e-09
1.570000e+03	1.572000e+03	1.190247e-08	7.039645e-09	7.039645e-09
1.572000e+03	1.574000e+03	1.462209e-08	4.749256e-09	4.749256e-09
1.574000e+03	1.576000e+03	6.024625e-09	1.602134e-09	1.602134e-09
1.576000e+03	1.578000e+03	7.435754e-09	2.861577e-09	2.861577e-09
1.578000e+03	1.580000e+03	4.976354e-09	1.523702e-09	1.523702e-09
1.580000e+03	1.582000e+03	5.354435e-09	1.754808e-09	1.754808e-09
1.582000e+03	1.584000e+03	2.357061e-08	8.609966e-09	8.609966e-09
1.584000e+03	1.586000e+03	9.090669e-09	4.170486e-09	4.170486e-09
1.586000e+03	1.588000e+03	5.750847e-09	2.084922e-09	2.084922e-09
1.588000e+03	1.590000e+03	2.249303e-08	1.713941e-08	1.713941e-08
1.590000e+03	1.592000e+03	8.732149e-09	3.429715e-09	3.429715e-09
1.592000e+03	1.594000e+03	1.235376e-09	4.613791e-10	4.613791e-10
1.594000e+03	1.596000e+03	2.646704e-08	1.204835e-08	1.204835e-08
1.596000e+03	1.598000e+03	4.250474e-09	2.153226e-09	2.153226e-09
1.598000e+03	1.600000e+03	8.050544e-09	2.365520e-09	2.365520e-09
1.600000e+03	1.602000e+03	4.937708e-09	3.728863e-09	3.728863e-09
1.602000e+03	1.604000e+03	2.812274e-08	1.604958e-08	1.604958e-08
1.604000e+03	1.606000e+03	3.225916e-08	1.625990e-08	1.625990e-08
1.606000e+03	1.608000e+03	5.506936e-09	3.118653e-09	3.118653e-09
1.608000e+03	1.610000e+03	1.376687e-08	5.825440e-09	5.825440e-09
1.610000e+03	1.612000e+03	2.215308e-08	1.915559e-08	1.915559e-08
1.612000e+03	1.614000e+03	2.243129e-08	1.830706e-08	1.830706e-08
1.614000e+03	1.616000e+03	3.438108e-09	1.385106e-09	1.385106e-09
1.616000e+03	1.618000e+03	4.581401e-08	3.741376e-08	3.741376e-08
1.618000e+03	1.620000e+03	7.355871e-09	3.374983e-09	3.374983e-09
1.620000e+03	1.622000e+03	1.373273e-08	5.790165e-09	5.790165e-09
1.622000e+03	1.624000e+03	1.140397e-09	3.453799e-10	3.453799e-10
1.624000e+03	1.626000e+03	7.520215e-09	3.621631e-09	3.621631e-09
1.626000e+03	1.628000e+03	1.113646e-08	7.001923e-09	7.001923e-09
1.628000e+03	1.630000e+03	9.963229e-09	5.394930e-09	5.394930e-09
1.630000e+03	1.632000e+03	1.257569e-07	1.156065e-07	1.156065e-07
1.632000e+03	1.634000e+03	3.530211e-09	1.729473e-09	1.729473e-09
1.634000e+03	1.636000e+03	1.543046e-08	6.614585e-09	6.614585e-09
1.636000e+03	1.638000e+03	1.195820e-08	8.292307e-09	8.292307e-09
1.638000e+03	1.640000e+03	3.020528e-09	1.293223e-09	1.293223e-09
1.640000e+03	1.642000e+03	1.151271e-08	5.599255e-09	5.599255e-09
1.642000e+03	1.644000e+03	5.249593e-09	2.252619e-09	2.252619e-09
1.644000e+03	1.646000e+03	8.944623e-09	5.898155e-09	5.898155e-09
1.646000e+03	1.648000e+03	3.525917e-09	1.203263e-09	1.203263e-09
1.648000e+03	1.650000e+03	3.817601e-09	1.597987e-09	1.597987e-09
1.650000e+03	1.652000e+03	1.217597e-08	7.339734e-09	7.339734e-09
1.652000e+03	1.654000e+03	9.078948e-09	5.975855e-09	5.975855e-09
1.654000e+03	1.656000e+03	5.808174e-08	5.393572e-08	5.393572e-08
1.656000e+03	1.658000e+03	1.702031e-08	1.203175e-08	1.203175e-08
1.658000e+03	1.660000e+03	2.201801e-08	1.839746e-08	1.839746e-08
1.660000e+03	1.662000e+03	3.215689e-09	8.796584e-10	8.796584e-10
1.662000e+03	1.664000e+03	2.138721e-08	9.520406e-09	9.520406e-09
1.664000e+03	1.666000e+03	2.744541e-08	2.337338e-08	2.337338e-08
1.666000e+03	1.668000e+03	9.101722e-09	4.761947e-09	4.761947e-09
1.668000e+03	1.670000e+03	9.782254e-09	5.185603e-09	5.185603e-09
1.670000e+03	1.672000e+03	8.252285e-09	5.465350e-09	5.465350e-09
1.672000e+03	1.674000e+03	9.388846e-09	5.206698e-09	5.206698e-09
1.674000e+03	1.676000e+03	8.272468e-09	3.593070e-09	3.593070e-09
1.676000e+03	1.678000e+03	5.232662e-09	2.155924e-09	2.155924e-09
1.678000e+03	1.680000e+03	3.828822e-09	1.534589e-09	1.534589e-09
1.680000e+03	1.682000e+03	5.582494e-09	1.770754e-09	1.770754e-09
1.682000e+03	1.684000e+03	3.133384e-08	1.834194e-08	1.834194e-08
1.684000e+03	1.686000e+03	6.019121e-08	4.502552e-08	4.502552e-08
1.686000e+03	1.688000e+03	1.445950e-08	7.855409e-09	7.855409e-09
1.688000e+03	1.690000e+03	8.225313e-09	6.073377e-09	6.073377e-09
1.690000e+03	1.692000e+03	8.917136e-09	4.763475e-09	4.763475e-09
1.692000e+03	1.694000e+03	4.275349e-09	2.647478e-09	2.647478e-09
1.694000e+03	1.696000e+03	6.807351e-09	2.579666e-09	2.579666e-09
1.696000e+03	1.698000e+03	1.462438e-08	1.114513e-08	1.114513e-08
1.698000e+03	1.700000e+03	4.393958e-09	1.457080e-09	1.457080e-09
1.700000e+03	1.702000e+03	5.690846e-09	2.221540e-09	2.221540e-09
1.702000e+03	1.704000e+03	2.803049e-09	9.769418e-10	9.769418e-10
1.704000e+03	1.706000e+03	2.201475e-08	1.197164e-08	1.197164e-08
1.706000e+03	1.708000e+03	6.942185e-09	5.282061e-09	5.282061e-09
1.708000e+03	1.710000e+03	7.435474e-09	3.232658e-09	3.232658e-09
1.710000e+03	1.712000e+03	3.612690e-09	1.515254e-09	1.515254e-09
1.712000e+03	1.714000e+03	1.001225e-08	4.203396e-09	4.203396e-09
1.714000e+03	1.716000e+03	7.938747e-09	3.538974e-09	3.538974e-09
1.716000e+03	1.718000e+03	1.068702e-08	5.117260e-09	5.117260e-09
1.718000e+03	1.720000e+03	7.735707e-09	2.706963e-09	2.706963e-09
1.720000e+03	1.722000e+03	1.120667e-08	9.260586e-09	9.260586e-09
1.722000e+03	1.724000e+03	1.020510e-08	4.403661e-09	4.403661e-09
1.724000e+03	1.726000e+03	6.079677e-08	5.882822e-08	5.882822e-08
1.726000e+03	1.728000e+03	5.687225e-09	2.358437e-09	2.358437e-09
1.728000e+03	1.730000e+03	2.214343e-08	1.393378e-08	1.393378e-08
1.730000e+03	1.732000e+03	1.501892e-08	8.378972e-09	8.378972e-09
1.732000e+03	1.734000e+03	3.086944e-09	8.430074e-10	8.430074e-10
1.734000e+03	1.736000e+03	1.714550e-08	1.253212e-08	1.253212e-08
1.736000e+03	1.738000e+03	3.990757e-09	1.691960e-09	1.691960e-09
1.738000e+03	1.740000e+03	1.028122e-08	5.923254e-09	5.923254e-09
1.740000e+03	1.742000e+03	1.083408e-08	3.873254e-09	3.873254e-09
1.742000e+03	1.744000e+03	8.664951e-09	4.408955e-09	4.408955e-09
1.744000e+03	1.746000e+03	1.253926e-08	6.470586e-09	6.470586e-09
1.746000e+03	1.748000e+03	3.374682e-09	1.199697e-09	1.199697e-09
1.748000e+03	1.750000e+03	3.064445e-09	1.322716e-09	1.322716e-09
1.750000e+03	1.752000e+03	3.109534e-09	1.105010e-09	1.105010e-09
1.752000e+03	1.754000e+03	3.330212e-09	2.333481e-09	2.333481e-09
1.754000e+03	1.756000e+03	1.412404e-08	7.335278e-09	7.335278e-09
1.756000e+03	1.758000e+03	3.915913e-08	3.399886e-08	3.399886e-08
1.758000e+03	1.760000e+03	7.851250e-08	6.811313e-08	6.811313e-08
1.760000e+03	1.762000e+03	5.869185e-09	3.839113e-09	3.839113e-09
1.762000e+03	1.764000e+03	7.394345e-09	2.758059e-09	2.758059e-09
1.764000e+03	1.766000e+03	3.991790e-09	1.327634e-09	1.327634e-09
1.766000e+03	1.768000e+03	6.355198e-08	4.874153e-08	4.874153e-08
1.768000e+03	1.770000e+03	2.410915e-09	7.172440e-10	7.172440e-10
1.770000e+03	1.772000e+03	1.409422e-08	8.150597e-09	8.150597e-09
1.772000e+03	1.774000e+03	5.775965e-09	2.264562e-09	2.264562e-09
1.774000e+03	1.776000e+03	8.239546e-10	3.273428e-10	3.273428e-10
1.776000e+03	1.778000e+03	9.698519e-09	4.460066e-09	4.460066e-09
1.778000e+03	1.780000e+03	5.117308e-09	1.925943e-09	1.925943e-09
1.780000e+03	1.782000e+03	6.065981e-09	2.712839e-09	2.712839e-09
1.782000e+03	1.784000e+03	5.020864e-09	1.703614e-09	1.703614e-09
1.784000e+03	1.786000e+03	2.534627e-09	7.496832e-10	7.496832e-10
1.786000e+03	1.788000e+03	6.258467e-09	2.893956e-09	2.893956e-09
1.788000e+03	1.790000e+03	9.882976e-09	7.195597e-09	7.195597e-09
1.790000e+03	1.792000e+03	6.546740e-09	2.429760e-09	2.429760e-09
1.792000e+03	1.794000e+03	1.157104e-09	3.584403e-10	3.584403e-10
1.794000e+03	1.796000e+03	5.786231e-09	2.631531e-09	2.631531e-09
1.796000e+03	1.798000e+03	1.616115e-08	7.791036e-09	7.791036e-09
1.798000e+03	1.800000e+03	6.905623e-09	2.264970e-09	2.264970e-09
1.800000e+03	1.802000e+03	1.178589e-08	8.103159e-09	8.103159e-09
1.802000e+03	1.804000e+03	7.182933e-08	5.689917e-08	5.689917e-08
1.804000e+03	1.806000e+03	1.042476e-07	9.832966e-08	9.832966e-08
1.806000e+03	1.808000e+03	1.531084e-08	7.348702e-09	7.348702e-09
1.808000e+03	1.810000e+03	5.533105e-09	2.917456e-09	2.917456e-09
1.810000e+03	1.812000e+03	2.851877e-09	1.140001e-09	1.140001e-09
1.812000e+03	1.814000e+03	2.092605e-08	1.089719e-08	1.089719e-08
1.814000e+03	1.816000e+03	7.225363e-09	4.877128e-09	4.877128e-09
1.816000e+03	1.818000e+03	3.898236e-09	1.453597e-09	1.453597e-09
1.818000e+03	1.820000e+03	1.652642e-08	7.974236e-09	7.974236e-09
1.820000e+03	1.822000e+03	2.145715e-08	1.140384e-08	1.140384e-08
1.822000e+03	1.824000e+03	1.049501e-08	6.167255e-09	6.167255e-09
1.824000e+03	1.826000e+03	2.152991e-08	1.170337e-08	1.170337e-08
1.826000e+03	1.828000e+03	7.161726e-09	5.251084e-09	5.251084e-09
1.828000e+03	1.830000e+03	2.899470e-09	1.774197e-09	1.774197e-09
1.830000e+03	1.832000e+03	1.569413e-09	1.069270e-09	1.069270e-09
1.832000e+03	1.834000e+03	8.685379e-09	5.798915e-09	5.798915e-09
1.834000e+03	1.836000e+03	3.552337e-09	1.949094e-09	1.949094e-09
1.836000e+03	1.838000e+03	5.120959e-09	2.896722e-09	2.896722e-09
1.838000e+03	1.840000e+03	2.300385e-09	8.700198e-10	8.700198e-10
1.840000e+03	1.842000e+03	1.435994e-08	1.170936e-08	1.170936e-08
1.842000e+03	1.844000e+03	7.818147e-09	2.989189e-09	2.989189e-09
1.844000e+03	1.846000e+03	2.004157e-09	5.401701e-10	5.401701e-10
1.846000e+03	1.848000e+03	3.450573e-09	1.178845e-09	1.178845e-09
1.848000e+03	1.850000e+03	2.869953e-08	2.401666e-08	2.401666e-08
1.850000e+03	1.852000e+03	2.030444e-08	1.843866e-08	1.843866e-08
1.852000e+03	1.854000e+03	6.512805e-09	4.705629e-09	4.705629e-09
1.854000e+03	1.856000e+03	7.571975e-09	3.912353e-09	3.912353e-09
1.856000e+03	1.858000e+03	3.685969e-09	1.229422e-09	1.229422e-09
1.858000e+03	1.860000e+03	9.031884e-09	6.989408e-09	6.989408e-09
1.860000e+03	1.862000e+03	1.128673e-07	1.099363e-07	1.099363e-07
1.862000e+03	1.864000e+03	1.894510e-08	1.256281e-08	1.256281e-08
1.864000e+03	1.866000e+03	1.752813e-09	5.971569e-10	5.971569e-10
1.866000e+03	1.868000e+03	2.785875e-09	1.155135e-09	1.155135e-09
1.868000e+03	1.870000e+03	1.803720e-08	1.026690e-08	1.026690e-08
1.870000e+03	1.872000e+03	2.199500e-08	1.662623e-08	1.662623e-08
1.872000e+03	1.874000e+03	1.056120e-08	3.855701e-09	3.855701e-09
1.874000e+03	1.876000e+03	4.712115e-09	1.806493e-09	1.806493e-09
1.876000e+03	1.878000e+03	8.809472e-09	3.397737e-09	3.397737e-09
1.878000e+03	1.880000e+03	5.557386e-08	5.039229e-08	5.039229e-08
1.880000e+03	1.882000e+03	1.133676e-08	8.653437e-09	8.653437e-09
1.882000e+03	1.884000e+03	7.131284e-09	3.567215e-09	3.567215e-09
1.884000e+03	1.886000e+03	7.774433e-09	5.186587e-09	5.186587e-09
1.886000e+03	1.888000e+03	2.501881e-08	2.176485e-08	2.176485e-08
1.888000e+03	1.890000e+03	1.098137e-08	5.719209e-09	5.719209e-09
1.890000e+03	1.892000e+03	1.962400e-08	1.250994e-08	1.250994e-08
1.892000e+03	1.894000e+03	9.049610e-09	5.550259e-09	5.550259e-09
1.894000e+03	1.896000e+03	6.753495e-09	3.884452e-09	3.884452e-09
1.896000e+03	1.898000e+03	1.559386e-08	9.820043e-09	9.820043e-09
1.898000e+03	1.900000e+03	2.814718e-09	9.782733e-10	9.782733e-10
1.900000e+03	1.902000e+03	3.195558e-09	1.046672e-09	1.046672e-09
1.902000e+03	1.904000e+03	7.149924e-09	5.315510e-09	5.315510e-09
1.904000e+03	1.906000e+03	2.506597e-09	1.180990e-09	1.180990e-09
1.906000e+03	1.908000e+03	2.615849e-08	2.389335e-08	2.389335e-08
1.908000e+03	1.910000e+03	2.321448e-09	1.134638e-09	1.134638e-09
1.910000e+03	1.912000e+03	5.143091e-09	2.510560e-09	2.510560e-09
1.912000e+03	1.914000e+03	6.390316e-09	5.544313e-09	5.544313e-09
1.914000e+03	1.916000e+03	4.654133e-08	4.455552e-08	4.455552e-08
1.916000e+03	1.918000e+03	1.446626e-08	1.315235e-08	1.315235e-08
1.918000e+03	1.920000e+03	2.499978e-08	2.275706e-08	2.275706e-08
1.920000e+03	1.922000e+03	7.177241e-09	3.524218e-09	3.524218e-09
1.922000e+03	1.924000e+03	1.887420e-09	8.072523e-10	8.072523e-10
1.924000e+03	1.926000e+03	1.206206e-08	1.043607e-08	1.043607e-08
1.926000e+03	1.928000e+03	9.156864e-09	4.306545e-09	4.306545e-09
1.928000e+03	1.930000e+03	2.065960e-09	7.337331e-10	7.337331e-10
1.930000e+03	1.932000e+03	4.303384e-09	1.538408e-09	1.538408e-09
1.932000e+03	1.934000e+03	3.230757e-09	1.835470e-09	1.835470e-09
1.934000e+03	1.936000e+03	5.253236e-09	3.554603e-09	3.554603e-09
1.936000e+03	1.938000e+03	5.880475e-09	1.909502e-09	1.909502e-09
1.938000e+03	1.940000e+03	8.892434e-09	4.241696e-09	4.241696e-09
1.940000e+03	1.942000e+03	1.923626e-09	9.758913e-10	9.758913e-10
1.942000e+03	1.944000e+03	4.112022e-09	1.661627e-09	1.661627e-09
1.944000e+03	1.946000e+03	7.629986e-08	6.275939e-08	6.275939e-08
1.946000e+03	1.948000e+03	3.030672e-09	1.510573e-09	1.510573e-09
1.948000e+03	1.950000e+03	6.643710e-09	4.371207e-09	4.371207e-09
1.950000e+03	1.952000e+03	9.493048e-09	4.786741e-09	4.786741e-09
1.952000e+03	1.954000e+03	3.534720e-08	2.288969e-08	2.288969e-08
1.954000e+03	1.956000e+03	8.136207e-09	6.720919e-09	6.720919e-09
1.956000e+03	1.958000e+03	2.199470e-09	1.346756e-09	1.346756e-09
1.958000e+03	1.960000e+03	9.565348e-09	7.045512e-09	7.045512e-09
1.960000e+03	1.962000e+03	9.869444e-09	8.715249e-09	8.715249e-09
1.962000e+03	1.964000e+03	2.865132e-09	1.072326e-09	1.072326e-09
1.964000e+03	1.966000e+03	6.214975e-09	3.330835e-09	3.330835e-09
1.966000e+03	1.968000e+03	2.037962e-08	1.840542e-08	1.840542e-08
1.968000e+03	1.970000e+03	1.516908e-09	6.256639e-10	6.256639e-10
1.970000e+03	1.972000e+03	8.372903e-09	5.355257e-09	5.355257e-09
1.972000e+03	1.974000e+03	2.009516e-08	1.199395e-08	1.199395e-08
1.974000e+03	1.976000e+03	4.738886e-09	3.280338e-09	3.280338e-09
1.976000e+03	1.978000e+03	3.110430e-09	1.912672e-09	1.912672e-09
1.978000e+03	1.980000e+03	1.569916e-09	6.451897e-10	6.451897e-10
1.980000e+03	1.982000e+03	1.205384e-08	7.817062e-09	7.817062e-09
1.982000e+03	1.984000e+03	3.780537e-09	1.837598e-09	1.837598e-09
1.984000e+03	1.986000e+03	2.558082e-09	1.536538e-09	1.536538e-09
1.986000e+03	1.988000e+03	5.343962e-09	3.667977e-09	3.667977e-09
1.988000e+03	1.990000e+03	1.101456e-08	1.027490e-08	1.027490e-08
1.990000e+03	1.992000e+03	5.858473e-09	2.928213e-09	2.928213e-09
1.992000e+03	1.994000e+03	9.499175e-09	6.502593e-09	6.502593e-09
1.994000e+03	1.996000e+03	3.717271e-08	3.463221e-08	3.463221e-08
1.996000e+03	1.998000e+03	3.707338e-09	2.148191e-09	2.148191e-09
1.998000e+03	2.000000e+03	9.289876e-10	4.472668e-10	4.472668e-10
# END HISTO1D


# BEGIN HISTO1D /NLO_alpha5alphas2
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 0, dn: 0}}, 2: {"": {up: 0, dn: 0}}, 3: {"": {up: 8.920915536531176e-13, dn: 8.920915536531176e-13}}, 4: {"": {up: 9.888903900683236e-08, dn: 9.888903900683236e-08}}, 5: {"": {up: 3.558315885327409e-07, dn: 3.558315885327409e-07}}, 6: {"": {up: 4.916146815758237e-07, dn: 4.916146815758237e-07}}, 7: {"": {up: 6.22582265686923e-07, dn: 6.22582265686923e-07}}, 8: {"": {up: 7.521813809714536e-07, dn: 7.521813809714536e-07}}, 9: {"": {up: 8.067806295739426e-07, dn: 8.067806295739426e-07}}, 10: {"": {up: 8.612146477849523e-07, dn: 8.612146477849523e-07}}, 11: {"": {up: 9.73014101294088e-07, dn: 9.73014101294088e-07}}, 12: {"": {up: 1.03503014990624e-06, dn: 1.03503014990624e-06}}, 13: {"": {up: 1.049643582404729e-06, dn: 1.049643582404729e-06}}, 14: {"": {up: 1.173278115766183e-06, dn: 1.173278115766183e-06}}, 15: {"": {up: 1.191005667448618e-06, dn: 1.191005667448618e-06}}, 16: {"": {up: 1.320611381005487e-06, dn: 1.320611381005487e-06}}, 17: {"": {up: 1.292171759408139e-06, dn: 1.292171759408139e-06}}, 18: {"": {up: 1.416497989716324e-06, dn: 1.416497989716324e-06}}, 19: {"": {up: 1.528841455654419e-06, dn: 1.528841455654419e-06}}, 20: {"": {up: 1.544262813614479e-06, dn: 1.544262813614479e-06}}, 21: {"": {up: 1.639659763430267e-06, dn: 1.639659763430267e-06}}, 22: {"": {up: 2.030769641640435e-06, dn: 2.030769641640435e-06}}, 23: {"": {up: 1.975992137314367e-06, dn: 1.975992137314367e-06}}, 24: {"": {up: 1.971302678360512e-06, dn: 1.971302678360512e-06}}, 25: {"": {up: 1.946645309342685e-06, dn: 1.946645309342685e-06}}, 26: {"": {up: 2.307626140594636e-06, dn: 2.307626140594636e-06}}, 27: {"": {up: 2.253387147953452e-06, dn: 2.253387147953452e-06}}, 28: {"": {up: 2.236118013985585e-06, dn: 2.236118013985585e-06}}, 29: {"": {up: 2.386341941859806e-06, dn: 2.386341941859806e-06}}, 30: {"": {up: 2.296081155962497e-06, dn: 2.296081155962497e-06}}, 31: {"": {up: 2.294652780057829e-06, dn: 2.294652780057829e-06}}, 32: {"": {up: 2.36345616915143e-06, dn: 2.36345616915143e-06}}, 33: {"": {up: 2.307360012319992e-06, dn: 2.307360012319992e-06}}, 34: {"": {up: 2.444030229260981e-06, dn: 2.444030229260981e-06}}, 35: {"": {up: 2.352517062323703e-06, dn: 2.352517062323703e-06}}, 36: {"": {up: 2.326433633959859e-06, dn: 2.326433633959859e-06}}, 37: {"": {up: 2.355439008551156e-06, dn: 2.355439008551156e-06}}, 38: {"": {up: 2.23070186601916e-06, dn: 2.23070186601916e-06}}, 39: {"": {up: 2.347903284039945e-06, dn: 2.347903284039945e-06}}, 40: {"": {up: 2.318270351555349e-06, dn: 2.318270351555349e-06}}, 41: {"": {up: 2.285844194251812e-06, dn: 2.285844194251812e-06}}, 42: {"": {up: 2.239165475220141e-06, dn: 2.239165475220141e-06}}, 43: {"": {up: 2.250588763647622e-06, dn: 2.250588763647622e-06}}, 44: {"": {up: 2.230887918798438e-06, dn: 2.230887918798438e-06}}, 45: {"": {up: 2.233515557986341e-06, dn: 2.233515557986341e-06}}, 46: {"": {up: 2.244824539656823e-06, dn: 2.244824539656823e-06}}, 47: {"": {up: 2.282371529046349e-06, dn: 2.282371529046349e-06}}, 48: {"": {up: 2.355804043013775e-06, dn: 2.355804043013775e-06}}, 49: {"": {up: 2.129507750871162e-06, dn: 2.129507750871162e-06}}, 50: {"": {up: 2.171989253405753e-06, dn: 2.171989253405753e-06}}, 51: {"": {up: 2.193720365388299e-06, dn: 2.193720365388299e-06}}, 52: {"": {up: 2.121235302835239e-06, dn: 2.121235302835239e-06}}, 53: {"": {up: 2.165061215867334e-06, dn: 2.165061215867334e-06}}, 54: {"": {up: 2.126869224829112e-06, dn: 2.126869224829112e-06}}, 55: {"": {up: 2.227791938609435e-06, dn: 2.227791938609435e-06}}, 56: {"": {up: 2.065684602382286e-06, dn: 2.065684602382286e-06}}, 57: {"": {up: 1.983979703209901e-06, dn: 1.983979703209901e-06}}, 58: {"": {up: 2.003590309021076e-06, dn: 2.003590309021076e-06}}, 59: {"": {up: 1.959677680529971e-06, dn: 1.959677680529971e-06}}, 60: {"": {up: 2.035283445397865e-06, dn: 2.035283445397865e-06}}, 61: {"": {up: 2.083180314687377e-06, dn: 2.083180314687377e-06}}, 62: {"": {up: 1.974010189622089e-06, dn: 1.974010189622089e-06}}, 63: {"": {up: 1.900211669239665e-06, dn: 1.900211669239665e-06}}, 64: {"": {up: 2.048009517110275e-06, dn: 2.048009517110275e-06}}, 65: {"": {up: 1.912050422092215e-06, dn: 1.912050422092215e-06}}, 66: {"": {up: 1.968183888188665e-06, dn: 1.968183888188665e-06}}, 67: {"": {up: 1.910373844642819e-06, dn: 1.910373844642819e-06}}, 68: {"": {up: 1.882448595168773e-06, dn: 1.882448595168773e-06}}, 69: {"": {up: 1.838240867271954e-06, dn: 1.838240867271954e-06}}, 70: {"": {up: 1.865738160158948e-06, dn: 1.865738160158948e-06}}, 71: {"": {up: 1.903391307039619e-06, dn: 1.903391307039619e-06}}, 72: {"": {up: 1.935034720735033e-06, dn: 1.935034720735033e-06}}, 73: {"": {up: 1.824439882066222e-06, dn: 1.824439882066222e-06}}, 74: {"": {up: 1.809450643436846e-06, dn: 1.809450643436846e-06}}, 75: {"": {up: 1.766781199667411e-06, dn: 1.766781199667411e-06}}, 76: {"": {up: 1.777652077510563e-06, dn: 1.777652077510563e-06}}, 77: {"": {up: 1.753454520346761e-06, dn: 1.753454520346761e-06}}, 78: {"": {up: 1.763309774372366e-06, dn: 1.763309774372366e-06}}, 79: {"": {up: 1.727722950222568e-06, dn: 1.727722950222568e-06}}, 80: {"": {up: 0, dn: 0}}, 81: {"": {up: 0, dn: 0}}, 82: {"": {up: 0, dn: 0}}, 83: {"": {up: 0, dn: 0}}, 84: {"": {up: 0, dn: 0}}, 85: {"": {up: 0, dn: 0}}, 86: {"": {up: 0, dn: 0}}, 87: {"": {up: 0, dn: 0}}, 88: {"": {up: 0, dn: 0}}, 89: {"": {up: 0, dn: 0}}, 90: {"": {up: 0, dn: 0}}, 91: {"": {up: 0, dn: 0}}, 92: {"": {up: 0, dn: 0}}, 93: {"": {up: 0, dn: 0}}, 94: {"": {up: 0, dn: 0}}, 95: {"": {up: 0, dn: 0}}, 96: {"": {up: 0, dn: 0}}, 97: {"": {up: 0, dn: 0}}, 98: {"": {up: 0, dn: 0}}, 99: {"": {up: 0, dn: 0}}, 100: {"": {up: 0, dn: 0}}, 101: {"": {up: 0, dn: 0}}, 102: {"": {up: 0, dn: 0}}, 103: {"": {up: 0, dn: 0}}, 104: {"": {up: 0, dn: 0}}, 105: {"": {up: 0, dn: 0}}, 106: {"": {up: 0, dn: 0}}, 107: {"": {up: 0, dn: 0}}, 108: {"": {up: 0, dn: 0}}, 109: {"": {up: 0, dn: 0}}, 110: {"": {up: 0, dn: 0}}, 111: {"": {up: 0, dn: 0}}, 112: {"": {up: 0, dn: 0}}, 113: {"": {up: 0, dn: 0}}, 114: {"": {up: 0, dn: 0}}, 115: {"": {up: 0, dn: 0}}, 116: {"": {up: 0, dn: 0}}, 117: {"": {up: 0, dn: 0}}, 118: {"": {up: 0, dn: 0}}, 119: {"": {up: 0, dn: 0}}, 120: {"": {up: 0, dn: 0}}, 121: {"": {up: 0, dn: 0}}, 122: {"": {up: 0, dn: 0}}, 123: {"": {up: 0, dn: 0}}, 124: {"": {up: 0, dn: 0}}, 125: {"": {up: 0, dn: 0}}, 126: {"": {up: 0, dn: 0}}, 127: {"": {up: 0, dn: 0}}, 128: {"": {up: 0, dn: 0}}, 129: {"": {up: 0, dn: 0}}, 130: {"": {up: 0, dn: 0}}, 131: {"": {up: 0, dn: 0}}, 132: {"": {up: 0, dn: 0}}, 133: {"": {up: 0, dn: 0}}, 134: {"": {up: 0, dn: 0}}, 135: {"": {up: 0, dn: 0}}, 136: {"": {up: 0, dn: 0}}, 137: {"": {up: 0, dn: 0}}, 138: {"": {up: 0, dn: 0}}, 139: {"": {up: 0, dn: 0}}, 140: {"": {up: 0, dn: 0}}, 141: {"": {up: 0, dn: 0}}, 142: {"": {up: 0, dn: 0}}, 143: {"": {up: 0, dn: 0}}, 144: {"": {up: 0, dn: 0}}, 145: {"": {up: 0, dn: 0}}, 146: {"": {up: 0, dn: 0}}, 147: {"": {up: 0, dn: 0}}, 148: {"": {up: 0, dn: 0}}, 149: {"": {up: 0, dn: 0}}, 150: {"": {up: 0, dn: 0}}, 151: {"": {up: 0, dn: 0}}, 152: {"": {up: 0, dn: 0}}, 153: {"": {up: 0, dn: 0}}, 154: {"": {up: 0, dn: 0}}, 155: {"": {up: 0, dn: 0}}, 156: {"": {up: 0, dn: 0}}, 157: {"": {up: 0, dn: 0}}, 158: {"": {up: 0, dn: 0}}, 159: {"": {up: 0, dn: 0}}, 160: {"": {up: 0, dn: 0}}, 161: {"": {up: 0, dn: 0}}, 162: {"": {up: 0, dn: 0}}, 163: {"": {up: 0, dn: 0}}, 164: {"": {up: 0, dn: 0}}, 165: {"": {up: 0, dn: 0}}, 166: {"": {up: 0, dn: 0}}, 167: {"": {up: 0, dn: 0}}, 168: {"": {up: 0, dn: 0}}, 169: {"": {up: 0, dn: 0}}, 170: {"": {up: 0, dn: 0}}, 171: {"": {up: 0, dn: 0}}, 172: {"": {up: 0, dn: 0}}, 173: {"": {up: 0, dn: 0}}, 174: {"": {up: 0, dn: 0}}, 175: {"": {up: 0, dn: 0}}, 176: {"": {up: 0, dn: 0}}, 177: {"": {up: 0, dn: 0}}, 178: {"": {up: 0, dn: 0}}, 179: {"": {up: 0, dn: 0}}, 180: {"": {up: 0, dn: 0}}, 181: {"": {up: 0, dn: 0}}, 182: {"": {up: 0, dn: 0}}, 183: {"": {up: 0, dn: 0}}, 184: {"": {up: 0, dn: 0}}, 185: {"": {up: 0, dn: 0}}, 186: {"": {up: 0, dn: 0}}, 187: {"": {up: 0, dn: 0}}, 188: {"": {up: 0, dn: 0}}, 189: {"": {up: 0, dn: 0}}, 190: {"": {up: 0, dn: 0}}, 191: {"": {up: 0, dn: 0}}, 192: {"": {up: 0, dn: 0}}, 193: {"": {up: 0, dn: 0}}, 194: {"": {up: 0, dn: 0}}, 195: {"": {up: 0, dn: 0}}, 196: {"": {up: 0, dn: 0}}, 197: {"": {up: 0, dn: 0}}, 198: {"": {up: 0, dn: 0}}, 199: {"": {up: 0, dn: 0}}, 200: {"": {up: 0, dn: 0}}, 201: {"": {up: 0, dn: 0}}, 202: {"": {up: 0, dn: 0}}, 203: {"": {up: 0, dn: 0}}, 204: {"": {up: 0, dn: 0}}, 205: {"": {up: 0, dn: 0}}, 206: {"": {up: 0, dn: 0}}, 207: {"": {up: 0, dn: 0}}, 208: {"": {up: 0, dn: 0}}, 209: {"": {up: 0, dn: 0}}, 210: {"": {up: 0, dn: 0}}, 211: {"": {up: 0, dn: 0}}, 212: {"": {up: 0, dn: 0}}, 213: {"": {up: 0, dn: 0}}, 214: {"": {up: 0, dn: 0}}, 215: {"": {up: 0, dn: 0}}, 216: {"": {up: 0, dn: 0}}, 217: {"": {up: 0, dn: 0}}, 218: {"": {up: 0, dn: 0}}, 219: {"": {up: 0, dn: 0}}, 220: {"": {up: 0, dn: 0}}, 221: {"": {up: 0, dn: 0}}, 222: {"": {up: 0, dn: 0}}, 223: {"": {up: 0, dn: 0}}, 224: {"": {up: 0, dn: 0}}, 225: {"": {up: 0, dn: 0}}, 226: {"": {up: 0, dn: 0}}, 227: {"": {up: 0, dn: 0}}, 228: {"": {up: 0, dn: 0}}, 229: {"": {up: 0, dn: 0}}, 230: {"": {up: 0, dn: 0}}, 231: {"": {up: 0, dn: 0}}, 232: {"": {up: 0, dn: 0}}, 233: {"": {up: 0, dn: 0}}, 234: {"": {up: 0, dn: 0}}, 235: {"": {up: 0, dn: 0}}, 236: {"": {up: 0, dn: 0}}, 237: {"": {up: 0, dn: 0}}, 238: {"": {up: 0, dn: 0}}, 239: {"": {up: 0, dn: 0}}, 240: {"": {up: 0, dn: 0}}, 241: {"": {up: 0, dn: 0}}, 242: {"": {up: 0, dn: 0}}, 243: {"": {up: 0, dn: 0}}, 244: {"": {up: 0, dn: 0}}, 245: {"": {up: 0, dn: 0}}, 246: {"": {up: 0, dn: 0}}, 247: {"": {up: 0, dn: 0}}, 248: {"": {up: 0, dn: 0}}, 249: {"": {up: 0, dn: 0}}, 250: {"": {up: 0, dn: 0}}, 251: {"": {up: 0, dn: 0}}, 252: {"": {up: 0, dn: 0}}, 253: {"": {up: 0, dn: 0}}, 254: {"": {up: 0, dn: 0}}, 255: {"": {up: 0, dn: 0}}, 256: {"": {up: 0, dn: 0}}, 257: {"": {up: 0, dn: 0}}, 258: {"": {up: 0, dn: 0}}, 259: {"": {up: 0, dn: 0}}, 260: {"": {up: 0, dn: 0}}, 261: {"": {up: 0, dn: 0}}, 262: {"": {up: 0, dn: 0}}, 263: {"": {up: 0, dn: 0}}, 264: {"": {up: 0, dn: 0}}, 265: {"": {up: 0, dn: 0}}, 266: {"": {up: 0, dn: 0}}, 267: {"": {up: 0, dn: 0}}, 268: {"": {up: 0, dn: 0}}, 269: {"": {up: 0, dn: 0}}, 270: {"": {up: 0, dn: 0}}, 271: {"": {up: 0, dn: 0}}, 272: {"": {up: 0, dn: 0}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 0, dn: 0}}, 276: {"": {up: 0, dn: 0}}, 277: {"": {up: 0, dn: 0}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 0, dn: 0}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 0, dn: 0}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 0, dn: 0}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 0, dn: 0}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}, 650: {"": {up: 0, dn: 0}}, 651: {"": {up: 0, dn: 0}}, 652: {"": {up: 0, dn: 0}}, 653: {"": {up: 0, dn: 0}}, 654: {"": {up: 0, dn: 0}}, 655: {"": {up: 0, dn: 0}}, 656: {"": {up: 0, dn: 0}}, 657: {"": {up: 0, dn: 0}}, 658: {"": {up: 0, dn: 0}}, 659: {"": {up: 0, dn: 0}}, 660: {"": {up: 0, dn: 0}}, 661: {"": {up: 0, dn: 0}}, 662: {"": {up: 0, dn: 0}}, 663: {"": {up: 0, dn: 0}}, 664: {"": {up: 0, dn: 0}}, 665: {"": {up: 0, dn: 0}}, 666: {"": {up: 0, dn: 0}}, 667: {"": {up: 0, dn: 0}}, 668: {"": {up: 0, dn: 0}}, 669: {"": {up: 0, dn: 0}}, 670: {"": {up: 0, dn: 0}}, 671: {"": {up: 0, dn: 0}}, 672: {"": {up: 0, dn: 0}}, 673: {"": {up: 0, dn: 0}}, 674: {"": {up: 0, dn: 0}}, 675: {"": {up: 0, dn: 0}}, 676: {"": {up: 0, dn: 0}}, 677: {"": {up: 0, dn: 0}}, 678: {"": {up: 0, dn: 0}}, 679: {"": {up: 0, dn: 0}}, 680: {"": {up: 0, dn: 0}}, 681: {"": {up: 0, dn: 0}}, 682: {"": {up: 0, dn: 0}}, 683: {"": {up: 0, dn: 0}}, 684: {"": {up: 0, dn: 0}}, 685: {"": {up: 0, dn: 0}}, 686: {"": {up: 0, dn: 0}}, 687: {"": {up: 0, dn: 0}}, 688: {"": {up: 0, dn: 0}}, 689: {"": {up: 0, dn: 0}}, 690: {"": {up: 0, dn: 0}}, 691: {"": {up: 0, dn: 0}}, 692: {"": {up: 0, dn: 0}}, 693: {"": {up: 0, dn: 0}}, 694: {"": {up: 0, dn: 0}}, 695: {"": {up: 0, dn: 0}}, 696: {"": {up: 0, dn: 0}}, 697: {"": {up: 0, dn: 0}}, 698: {"": {up: 0, dn: 0}}, 699: {"": {up: 0, dn: 0}}, 700: {"": {up: 0, dn: 0}}, 701: {"": {up: 0, dn: 0}}, 702: {"": {up: 0, dn: 0}}, 703: {"": {up: 0, dn: 0}}, 704: {"": {up: 0, dn: 0}}, 705: {"": {up: 0, dn: 0}}, 706: {"": {up: 0, dn: 0}}, 707: {"": {up: 0, dn: 0}}, 708: {"": {up: 0, dn: 0}}, 709: {"": {up: 0, dn: 0}}, 710: {"": {up: 0, dn: 0}}, 711: {"": {up: 0, dn: 0}}, 712: {"": {up: 0, dn: 0}}, 713: {"": {up: 0, dn: 0}}, 714: {"": {up: 0, dn: 0}}, 715: {"": {up: 0, dn: 0}}, 716: {"": {up: 0, dn: 0}}, 717: {"": {up: 0, dn: 0}}, 718: {"": {up: 0, dn: 0}}, 719: {"": {up: 0, dn: 0}}, 720: {"": {up: 0, dn: 0}}, 721: {"": {up: 0, dn: 0}}, 722: {"": {up: 0, dn: 0}}, 723: {"": {up: 0, dn: 0}}, 724: {"": {up: 0, dn: 0}}, 725: {"": {up: 0, dn: 0}}, 726: {"": {up: 0, dn: 0}}, 727: {"": {up: 0, dn: 0}}, 728: {"": {up: 0, dn: 0}}, 729: {"": {up: 0, dn: 0}}, 730: {"": {up: 0, dn: 0}}, 731: {"": {up: 0, dn: 0}}, 732: {"": {up: 0, dn: 0}}, 733: {"": {up: 0, dn: 0}}, 734: {"": {up: 0, dn: 0}}, 735: {"": {up: 0, dn: 0}}, 736: {"": {up: 0, dn: 0}}, 737: {"": {up: 0, dn: 0}}, 738: {"": {up: 0, dn: 0}}, 739: {"": {up: 0, dn: 0}}, 740: {"": {up: 0, dn: 0}}, 741: {"": {up: 0, dn: 0}}, 742: {"": {up: 0, dn: 0}}, 743: {"": {up: 0, dn: 0}}, 744: {"": {up: 0, dn: 0}}, 745: {"": {up: 0, dn: 0}}, 746: {"": {up: 0, dn: 0}}, 747: {"": {up: 0, dn: 0}}, 748: {"": {up: 0, dn: 0}}, 749: {"": {up: 0, dn: 0}}, 750: {"": {up: 0, dn: 0}}, 751: {"": {up: 0, dn: 0}}, 752: {"": {up: 0, dn: 0}}, 753: {"": {up: 0, dn: 0}}, 754: {"": {up: 0, dn: 0}}, 755: {"": {up: 0, dn: 0}}, 756: {"": {up: 0, dn: 0}}, 757: {"": {up: 0, dn: 0}}, 758: {"": {up: 0, dn: 0}}, 759: {"": {up: 0, dn: 0}}, 760: {"": {up: 0, dn: 0}}, 761: {"": {up: 0, dn: 0}}, 762: {"": {up: 0, dn: 0}}, 763: {"": {up: 0, dn: 0}}, 764: {"": {up: 0, dn: 0}}, 765: {"": {up: 0, dn: 0}}, 766: {"": {up: 0, dn: 0}}, 767: {"": {up: 0, dn: 0}}, 768: {"": {up: 0, dn: 0}}, 769: {"": {up: 0, dn: 0}}, 770: {"": {up: 0, dn: 0}}, 771: {"": {up: 0, dn: 0}}, 772: {"": {up: 0, dn: 0}}, 773: {"": {up: 0, dn: 0}}, 774: {"": {up: 0, dn: 0}}, 775: {"": {up: 0, dn: 0}}, 776: {"": {up: 0, dn: 0}}, 777: {"": {up: 0, dn: 0}}, 778: {"": {up: 0, dn: 0}}, 779: {"": {up: 0, dn: 0}}, 780: {"": {up: 0, dn: 0}}, 781: {"": {up: 0, dn: 0}}, 782: {"": {up: 0, dn: 0}}, 783: {"": {up: 0, dn: 0}}, 784: {"": {up: 0, dn: 0}}, 785: {"": {up: 0, dn: 0}}, 786: {"": {up: 0, dn: 0}}, 787: {"": {up: 0, dn: 0}}, 788: {"": {up: 0, dn: 0}}, 789: {"": {up: 0, dn: 0}}, 790: {"": {up: 0, dn: 0}}, 791: {"": {up: 0, dn: 0}}, 792: {"": {up: 0, dn: 0}}, 793: {"": {up: 0, dn: 0}}, 794: {"": {up: 0, dn: 0}}, 795: {"": {up: 0, dn: 0}}, 796: {"": {up: 0, dn: 0}}, 797: {"": {up: 0, dn: 0}}, 798: {"": {up: 0, dn: 0}}, 799: {"": {up: 0, dn: 0}}, 800: {"": {up: 0, dn: 0}}, 801: {"": {up: 0, dn: 0}}, 802: {"": {up: 0, dn: 0}}, 803: {"": {up: 0, dn: 0}}, 804: {"": {up: 0, dn: 0}}, 805: {"": {up: 0, dn: 0}}, 806: {"": {up: 0, dn: 0}}, 807: {"": {up: 0, dn: 0}}, 808: {"": {up: 0, dn: 0}}, 809: {"": {up: 0, dn: 0}}, 810: {"": {up: 0, dn: 0}}, 811: {"": {up: 0, dn: 0}}, 812: {"": {up: 0, dn: 0}}, 813: {"": {up: 0, dn: 0}}, 814: {"": {up: 0, dn: 0}}, 815: {"": {up: 0, dn: 0}}, 816: {"": {up: 0, dn: 0}}, 817: {"": {up: 0, dn: 0}}, 818: {"": {up: 0, dn: 0}}, 819: {"": {up: 0, dn: 0}}, 820: {"": {up: 0, dn: 0}}, 821: {"": {up: 0, dn: 0}}, 822: {"": {up: 0, dn: 0}}, 823: {"": {up: 0, dn: 0}}, 824: {"": {up: 0, dn: 0}}, 825: {"": {up: 0, dn: 0}}, 826: {"": {up: 0, dn: 0}}, 827: {"": {up: 0, dn: 0}}, 828: {"": {up: 0, dn: 0}}, 829: {"": {up: 0, dn: 0}}, 830: {"": {up: 0, dn: 0}}, 831: {"": {up: 0, dn: 0}}, 832: {"": {up: 0, dn: 0}}, 833: {"": {up: 0, dn: 0}}, 834: {"": {up: 0, dn: 0}}, 835: {"": {up: 0, dn: 0}}, 836: {"": {up: 0, dn: 0}}, 837: {"": {up: 0, dn: 0}}, 838: {"": {up: 0, dn: 0}}, 839: {"": {up: 0, dn: 0}}, 840: {"": {up: 0, dn: 0}}, 841: {"": {up: 0, dn: 0}}, 842: {"": {up: 0, dn: 0}}, 843: {"": {up: 0, dn: 0}}, 844: {"": {up: 0, dn: 0}}, 845: {"": {up: 0, dn: 0}}, 846: {"": {up: 0, dn: 0}}, 847: {"": {up: 0, dn: 0}}, 848: {"": {up: 0, dn: 0}}, 849: {"": {up: 0, dn: 0}}, 850: {"": {up: 0, dn: 0}}, 851: {"": {up: 0, dn: 0}}, 852: {"": {up: 0, dn: 0}}, 853: {"": {up: 0, dn: 0}}, 854: {"": {up: 0, dn: 0}}, 855: {"": {up: 0, dn: 0}}, 856: {"": {up: 0, dn: 0}}, 857: {"": {up: 0, dn: 0}}, 858: {"": {up: 0, dn: 0}}, 859: {"": {up: 0, dn: 0}}, 860: {"": {up: 0, dn: 0}}, 861: {"": {up: 0, dn: 0}}, 862: {"": {up: 0, dn: 0}}, 863: {"": {up: 0, dn: 0}}, 864: {"": {up: 0, dn: 0}}, 865: {"": {up: 0, dn: 0}}, 866: {"": {up: 0, dn: 0}}, 867: {"": {up: 0, dn: 0}}, 868: {"": {up: 0, dn: 0}}, 869: {"": {up: 0, dn: 0}}, 870: {"": {up: 0, dn: 0}}, 871: {"": {up: 0, dn: 0}}, 872: {"": {up: 0, dn: 0}}, 873: {"": {up: 0, dn: 0}}, 874: {"": {up: 0, dn: 0}}, 875: {"": {up: 0, dn: 0}}, 876: {"": {up: 0, dn: 0}}, 877: {"": {up: 0, dn: 0}}, 878: {"": {up: 0, dn: 0}}, 879: {"": {up: 0, dn: 0}}, 880: {"": {up: 0, dn: 0}}, 881: {"": {up: 0, dn: 0}}, 882: {"": {up: 0, dn: 0}}, 883: {"": {up: 0, dn: 0}}, 884: {"": {up: 0, dn: 0}}, 885: {"": {up: 0, dn: 0}}, 886: {"": {up: 0, dn: 0}}, 887: {"": {up: 0, dn: 0}}, 888: {"": {up: 0, dn: 0}}, 889: {"": {up: 0, dn: 0}}, 890: {"": {up: 0, dn: 0}}, 891: {"": {up: 0, dn: 0}}, 892: {"": {up: 0, dn: 0}}, 893: {"": {up: 0, dn: 0}}, 894: {"": {up: 0, dn: 0}}, 895: {"": {up: 0, dn: 0}}, 896: {"": {up: 0, dn: 0}}, 897: {"": {up: 0, dn: 0}}, 898: {"": {up: 0, dn: 0}}, 899: {"": {up: 0, dn: 0}}, 900: {"": {up: 0, dn: 0}}, 901: {"": {up: 0, dn: 0}}, 902: {"": {up: 0, dn: 0}}, 903: {"": {up: 0, dn: 0}}, 904: {"": {up: 0, dn: 0}}, 905: {"": {up: 0, dn: 0}}, 906: {"": {up: 0, dn: 0}}, 907: {"": {up: 0, dn: 0}}, 908: {"": {up: 0, dn: 0}}, 909: {"": {up: 0, dn: 0}}, 910: {"": {up: 0, dn: 0}}, 911: {"": {up: 0, dn: 0}}, 912: {"": {up: 0, dn: 0}}, 913: {"": {up: 0, dn: 0}}, 914: {"": {up: 0, dn: 0}}, 915: {"": {up: 0, dn: 0}}, 916: {"": {up: 0, dn: 0}}, 917: {"": {up: 0, dn: 0}}, 918: {"": {up: 0, dn: 0}}, 919: {"": {up: 0, dn: 0}}, 920: {"": {up: 0, dn: 0}}, 921: {"": {up: 0, dn: 0}}, 922: {"": {up: 0, dn: 0}}, 923: {"": {up: 0, dn: 0}}, 924: {"": {up: 0, dn: 0}}, 925: {"": {up: 0, dn: 0}}, 926: {"": {up: 0, dn: 0}}, 927: {"": {up: 0, dn: 0}}, 928: {"": {up: 0, dn: 0}}, 929: {"": {up: 0, dn: 0}}, 930: {"": {up: 0, dn: 0}}, 931: {"": {up: 0, dn: 0}}, 932: {"": {up: 0, dn: 0}}, 933: {"": {up: 0, dn: 0}}, 934: {"": {up: 0, dn: 0}}, 935: {"": {up: 0, dn: 0}}, 936: {"": {up: 0, dn: 0}}, 937: {"": {up: 0, dn: 0}}, 938: {"": {up: 0, dn: 0}}, 939: {"": {up: 0, dn: 0}}, 940: {"": {up: 0, dn: 0}}, 941: {"": {up: 0, dn: 0}}, 942: {"": {up: 0, dn: 0}}, 943: {"": {up: 0, dn: 0}}, 944: {"": {up: 0, dn: 0}}, 945: {"": {up: 0, dn: 0}}, 946: {"": {up: 0, dn: 0}}, 947: {"": {up: 0, dn: 0}}, 948: {"": {up: 0, dn: 0}}, 949: {"": {up: 0, dn: 0}}, 950: {"": {up: 0, dn: 0}}, 951: {"": {up: 0, dn: 0}}, 952: {"": {up: 0, dn: 0}}, 953: {"": {up: 0, dn: 0}}, 954: {"": {up: 0, dn: 0}}, 955: {"": {up: 0, dn: 0}}, 956: {"": {up: 0, dn: 0}}, 957: {"": {up: 0, dn: 0}}, 958: {"": {up: 0, dn: 0}}, 959: {"": {up: 0, dn: 0}}, 960: {"": {up: 0, dn: 0}}, 961: {"": {up: 0, dn: 0}}, 962: {"": {up: 0, dn: 0}}, 963: {"": {up: 0, dn: 0}}, 964: {"": {up: 0, dn: 0}}, 965: {"": {up: 0, dn: 0}}, 966: {"": {up: 0, dn: 0}}, 967: {"": {up: 0, dn: 0}}, 968: {"": {up: 0, dn: 0}}, 969: {"": {up: 0, dn: 0}}, 970: {"": {up: 0, dn: 0}}, 971: {"": {up: 0, dn: 0}}, 972: {"": {up: 0, dn: 0}}, 973: {"": {up: 0, dn: 0}}, 974: {"": {up: 0, dn: 0}}, 975: {"": {up: 0, dn: 0}}, 976: {"": {up: 0, dn: 0}}, 977: {"": {up: 0, dn: 0}}, 978: {"": {up: 0, dn: 0}}, 979: {"": {up: 0, dn: 0}}, 980: {"": {up: 0, dn: 0}}, 981: {"": {up: 0, dn: 0}}, 982: {"": {up: 0, dn: 0}}, 983: {"": {up: 0, dn: 0}}, 984: {"": {up: 0, dn: 0}}, 985: {"": {up: 0, dn: 0}}, 986: {"": {up: 0, dn: 0}}, 987: {"": {up: 0, dn: 0}}, 988: {"": {up: 0, dn: 0}}, 989: {"": {up: 0, dn: 0}}, 990: {"": {up: 0, dn: 0}}, 991: {"": {up: 0, dn: 0}}, 992: {"": {up: 0, dn: 0}}, 993: {"": {up: 0, dn: 0}}, 994: {"": {up: 0, dn: 0}}, 995: {"": {up: 0, dn: 0}}, 996: {"": {up: 0, dn: 0}}, 997: {"": {up: 0, dn: 0}}, 998: {"": {up: 0, dn: 0}}, 999: {"": {up: 0, dn: 0}}}
LineColor=red
LineStyle=solid
LineWidth=1.5pt
Name=NLO_alpha5alphas2
Path=NLO_alpha5alphas2
Title=$\alpha_\text{s}^2\alpha^5$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	8.187879e-13	9.621252e-13	9.621252e-13
8.000000e+00	1.000000e+01	4.506745e-05	1.012604e-06	1.012604e-06
1.000000e+01	1.200000e+01	2.842053e-04	1.397575e-05	1.397575e-05
1.200000e+01	1.400000e+01	6.117117e-04	4.129759e-06	4.129759e-06
1.400000e+01	1.600000e+01	9.942265e-04	5.760572e-06	5.760572e-06
1.600000e+01	1.800000e+01	1.375798e-03	6.637344e-06	6.637344e-06
1.800000e+01	2.000000e+01	1.734430e-03	8.664939e-06	8.664939e-06
2.000000e+01	2.200000e+01	2.106752e-03	9.054178e-06	9.054178e-06
2.200000e+01	2.400000e+01	2.456449e-03	9.640150e-06	9.640150e-06
2.400000e+01	2.600000e+01	2.835153e-03	1.055901e-05	1.055901e-05
2.600000e+01	2.800000e+01	3.181462e-03	1.038317e-05	1.038317e-05
2.800000e+01	3.000000e+01	3.551803e-03	1.268725e-05	1.268725e-05
3.000000e+01	3.200000e+01	3.920194e-03	1.280304e-05	1.280304e-05
3.200000e+01	3.400000e+01	4.346588e-03	1.259977e-05	1.259977e-05
3.400000e+01	3.600000e+01	4.808010e-03	1.622272e-05	1.622272e-05
3.600000e+01	3.800000e+01	5.236244e-03	1.751398e-05	1.751398e-05
3.800000e+01	4.000000e+01	5.602296e-03	1.239362e-05	1.239362e-05
4.000000e+01	4.200000e+01	5.925045e-03	1.688698e-05	1.688698e-05
4.200000e+01	4.400000e+01	5.538642e-03	1.950154e-05	1.950154e-05
4.400000e+01	4.600000e+01	3.967348e-03	1.224968e-05	1.224968e-05
4.600000e+01	4.800000e+01	3.053300e-03	1.259958e-05	1.259958e-05
4.800000e+01	5.000000e+01	2.874052e-03	2.443221e-05	2.443221e-05
5.000000e+01	5.200000e+01	2.877442e-03	1.319854e-05	1.319854e-05
5.200000e+01	5.400000e+01	2.975720e-03	1.226672e-05	1.226672e-05
5.400000e+01	5.600000e+01	3.098696e-03	1.480136e-05	1.480136e-05
5.600000e+01	5.800000e+01	3.202464e-03	2.387554e-05	2.387554e-05
5.800000e+01	6.000000e+01	3.414348e-03	1.449066e-05	1.449066e-05
6.000000e+01	6.200000e+01	3.616631e-03	1.565359e-05	1.565359e-05
6.200000e+01	6.400000e+01	3.829828e-03	1.734399e-05	1.734399e-05
6.400000e+01	6.600000e+01	4.160731e-03	1.849225e-05	1.849225e-05
6.600000e+01	6.800000e+01	4.562213e-03	2.074680e-05	2.074680e-05
6.800000e+01	7.000000e+01	5.172229e-03	2.306432e-05	2.306432e-05
7.000000e+01	7.200000e+01	6.117622e-03	2.804574e-05	2.804574e-05
7.200000e+01	7.400000e+01	7.865396e-03	3.189965e-05	3.189965e-05
7.400000e+01	7.600000e+01	1.158387e-02	3.912930e-05	3.912930e-05
7.600000e+01	7.800000e+01	2.325254e-02	6.287082e-05	6.287082e-05
7.800000e+01	8.000000e+01	8.858922e-02	1.058647e-04	1.058647e-04
8.000000e+01	8.200000e+01	1.362114e-01	1.238966e-04	1.238966e-04
8.200000e+01	8.400000e+01	2.956296e-02	7.265432e-05	7.265432e-05
8.400000e+01	8.600000e+01	1.099301e-02	4.766988e-05	4.766988e-05
8.600000e+01	8.800000e+01	6.469588e-03	3.364580e-05	3.364580e-05
8.800000e+01	9.000000e+01	4.851342e-03	2.952793e-05	2.952793e-05
9.000000e+01	9.200000e+01	3.947656e-03	2.701421e-05	2.701421e-05
9.200000e+01	9.400000e+01	3.547804e-03	2.695733e-05	2.695733e-05
9.400000e+01	9.600000e+01	3.335979e-03	2.142140e-05	2.142140e-05
9.600000e+01	9.800000e+01	3.180605e-03	2.003199e-05	2.003199e-05
9.800000e+01	1.000000e+02	3.012280e-03	2.004753e-05	2.004753e-05
1.000000e+02	1.020000e+02	2.981123e-03	1.844642e-05	1.844642e-05
1.020000e+02	1.040000e+02	2.935367e-03	1.725871e-05	1.725871e-05
1.040000e+02	1.060000e+02	2.899726e-03	1.819677e-05	1.819677e-05
1.060000e+02	1.080000e+02	2.875441e-03	1.787711e-05	1.787711e-05
1.080000e+02	1.100000e+02	2.852546e-03	1.808628e-05	1.808628e-05
1.100000e+02	1.120000e+02	2.814585e-03	1.854961e-05	1.854961e-05
1.120000e+02	1.140000e+02	2.770672e-03	1.775355e-05	1.775355e-05
1.140000e+02	1.160000e+02	2.792974e-03	1.694979e-05	1.694979e-05
1.160000e+02	1.180000e+02	2.792922e-03	1.654428e-05	1.654428e-05
1.180000e+02	1.200000e+02	2.760165e-03	1.755612e-05	1.755612e-05
1.200000e+02	1.220000e+02	2.733280e-03	1.815022e-05	1.815022e-05
1.220000e+02	1.240000e+02	2.700899e-03	1.683951e-05	1.683951e-05
1.240000e+02	1.260000e+02	2.701859e-03	1.748349e-05	1.748349e-05
1.260000e+02	1.280000e+02	2.705912e-03	1.800320e-05	1.800320e-05
1.280000e+02	1.300000e+02	2.697801e-03	1.761466e-05	1.761466e-05
1.300000e+02	1.320000e+02	2.678817e-03	1.693051e-05	1.693051e-05
1.320000e+02	1.340000e+02	2.666062e-03	1.633045e-05	1.633045e-05
1.340000e+02	1.360000e+02	2.636709e-03	1.716638e-05	1.716638e-05
1.360000e+02	1.380000e+02	2.630924e-03	1.681082e-05	1.681082e-05
1.380000e+02	1.400000e+02	2.620936e-03	1.676014e-05	1.676014e-05
1.400000e+02	1.420000e+02	2.610346e-03	1.688317e-05	1.688317e-05
1.420000e+02	1.440000e+02	2.586816e-03	1.652585e-05	1.652585e-05
1.440000e+02	1.460000e+02	2.557508e-03	1.660487e-05	1.660487e-05
1.460000e+02	1.480000e+02	2.535267e-03	1.572638e-05	1.572638e-05
1.480000e+02	1.500000e+02	2.540691e-03	1.688182e-05	1.688182e-05
1.500000e+02	1.520000e+02	2.512415e-03	1.641673e-05	1.641673e-05
1.520000e+02	1.540000e+02	2.489639e-03	1.796673e-05	1.796673e-05
1.540000e+02	1.560000e+02	2.495599e-03	2.342589e-05	2.342589e-05
1.560000e+02	1.580000e+02	2.508394e-03	2.299763e-05	2.299763e-05
1.580000e+02	1.600000e+02	2.454620e-03	1.598698e-05	1.598698e-05
1.600000e+02	1.620000e+02	2.089830e-08	1.834922e-08	1.834922e-08
1.620000e+02	1.640000e+02	3.619146e-08	1.455508e-08	1.455508e-08
1.640000e+02	1.660000e+02	8.975063e-09	2.919340e-08	2.919340e-08
1.660000e+02	1.680000e+02	5.472024e-08	1.972274e-08	1.972274e-08
1.680000e+02	1.700000e+02	6.150846e-08	1.761925e-08	1.761925e-08
1.700000e+02	1.720000e+02	2.987644e-08	2.876192e-08	2.876192e-08
1.720000e+02	1.740000e+02	2.302385e-08	3.712358e-08	3.712358e-08
1.740000e+02	1.760000e+02	2.737882e-08	1.393058e-08	1.393058e-08
1.760000e+02	1.780000e+02	5.481778e-08	1.785386e-08	1.785386e-08
1.780000e+02	1.800000e+02	1.689759e-08	1.603948e-08	1.603948e-08
1.800000e+02	1.820000e+02	5.179691e-08	1.560847e-08	1.560847e-08
1.820000e+02	1.840000e+02	1.688213e-08	2.657653e-08	2.657653e-08
1.840000e+02	1.860000e+02	8.729517e-08	1.709261e-08	1.709261e-08
1.860000e+02	1.880000e+02	6.505684e-08	2.028449e-08	2.028449e-08
1.880000e+02	1.900000e+02	5.901932e-08	1.869298e-08	1.869298e-08
1.900000e+02	1.920000e+02	9.356636e-08	3.358101e-08	3.358101e-08
1.920000e+02	1.940000e+02	7.699806e-08	3.395283e-08	3.395283e-08
1.940000e+02	1.960000e+02	2.117741e-07	2.857997e-07	2.857997e-07
1.960000e+02	1.980000e+02	6.826822e-08	2.682270e-08	2.682270e-08
1.980000e+02	2.000000e+02	7.283149e-08	2.638011e-08	2.638011e-08
2.000000e+02	2.020000e+02	8.802030e-08	4.787889e-08	4.787889e-08
2.020000e+02	2.040000e+02	5.690375e-08	3.980804e-08	3.980804e-08
2.040000e+02	2.060000e+02	1.329944e-08	3.326651e-08	3.326651e-08
2.060000e+02	2.080000e+02	1.309872e-08	1.574201e-08	1.574201e-08
2.080000e+02	2.100000e+02	6.070011e-08	3.726807e-08	3.726807e-08
2.100000e+02	2.120000e+02	7.235766e-08	3.091216e-08	3.091216e-08
2.120000e+02	2.140000e+02	2.578721e-08	2.168839e-08	2.168839e-08
2.140000e+02	2.160000e+02	3.510892e-08	2.064760e-08	2.064760e-08
2.160000e+02	2.180000e+02	1.419568e-07	7.109254e-08	7.109254e-08
2.180000e+02	2.200000e+02	5.635448e-08	2.453380e-08	2.453380e-08
2.200000e+02	2.220000e+02	5.336055e-08	4.731621e-08	4.731621e-08
2.220000e+02	2.240000e+02	8.481776e-08	3.423627e-08	3.423627e-08
2.240000e+02	2.260000e+02	2.864980e-08	4.129368e-08	4.129368e-08
2.260000e+02	2.280000e+02	1.349632e-08	3.398277e-08	3.398277e-08
2.280000e+02	2.300000e+02	3.338991e-08	1.941296e-08	1.941296e-08
2.300000e+02	2.320000e+02	4.536582e-08	1.907870e-08	1.907870e-08
2.320000e+02	2.340000e+02	4.724868e-08	3.563332e-08	3.563332e-08
2.340000e+02	2.360000e+02	6.304355e-08	1.999516e-08	1.999516e-08
2.360000e+02	2.380000e+02	1.086965e-08	2.968899e-08	2.968899e-08
2.380000e+02	2.400000e+02	8.299404e-08	4.236482e-08	4.236482e-08
2.400000e+02	2.420000e+02	9.378572e-08	3.181460e-08	3.181460e-08
2.420000e+02	2.440000e+02	4.214701e-08	2.557020e-08	2.557020e-08
2.440000e+02	2.460000e+02	4.660027e-08	3.845099e-08	3.845099e-08
2.460000e+02	2.480000e+02	3.534240e-08	2.803983e-08	2.803983e-08
2.480000e+02	2.500000e+02	4.143897e-08	8.309855e-08	8.309855e-08
2.500000e+02	2.520000e+02	2.334339e-08	1.262158e-08	1.262158e-08
2.520000e+02	2.540000e+02	1.911194e-08	3.970104e-08	3.970104e-08
2.540000e+02	2.560000e+02	4.564296e-08	4.027063e-08	4.027063e-08
2.560000e+02	2.580000e+02	-2.140524e-08	5.170380e-08	5.170380e-08
2.580000e+02	2.600000e+02	7.876523e-08	2.291861e-08	2.291861e-08
2.600000e+02	2.620000e+02	4.942907e-08	3.100771e-08	3.100771e-08
2.620000e+02	2.640000e+02	1.995017e-08	1.457743e-08	1.457743e-08
2.640000e+02	2.660000e+02	1.784222e-07	2.043923e-07	2.043923e-07
2.660000e+02	2.680000e+02	1.717322e-08	1.487985e-08	1.487985e-08
2.680000e+02	2.700000e+02	6.621811e-08	6.270884e-08	6.270884e-08
2.700000e+02	2.720000e+02	2.736921e-08	1.888988e-08	1.888988e-08
2.720000e+02	2.740000e+02	3.435598e-09	2.438948e-08	2.438948e-08
2.740000e+02	2.760000e+02	2.379523e-08	6.253681e-08	6.253681e-08
2.760000e+02	2.780000e+02	9.238188e-10	4.535329e-08	4.535329e-08
2.780000e+02	2.800000e+02	3.595288e-08	1.486291e-08	1.486291e-08
2.800000e+02	2.820000e+02	4.793768e-08	4.942634e-08	4.942634e-08
2.820000e+02	2.840000e+02	3.508496e-10	2.970306e-08	2.970306e-08
2.840000e+02	2.860000e+02	1.654981e-08	2.189351e-08	2.189351e-08
2.860000e+02	2.880000e+02	1.301812e-08	1.753537e-08	1.753537e-08
2.880000e+02	2.900000e+02	3.841859e-08	1.945210e-08	1.945210e-08
2.900000e+02	2.920000e+02	4.605511e-08	3.154319e-08	3.154319e-08
2.920000e+02	2.940000e+02	1.032759e-07	4.763955e-08	4.763955e-08
2.940000e+02	2.960000e+02	4.699234e-08	3.289206e-08	3.289206e-08
2.960000e+02	2.980000e+02	6.553512e-08	4.632115e-08	4.632115e-08
2.980000e+02	3.000000e+02	1.142795e-08	1.821629e-08	1.821629e-08
3.000000e+02	3.020000e+02	1.082371e-07	5.042875e-08	5.042875e-08
3.020000e+02	3.040000e+02	4.802535e-08	3.815990e-08	3.815990e-08
3.040000e+02	3.060000e+02	2.967531e-08	2.983980e-08	2.983980e-08
3.060000e+02	3.080000e+02	7.501879e-08	2.422561e-08	2.422561e-08
3.080000e+02	3.100000e+02	6.302664e-08	2.960621e-08	2.960621e-08
3.100000e+02	3.120000e+02	5.170773e-08	2.171993e-08	2.171993e-08
3.120000e+02	3.140000e+02	5.076533e-08	3.388434e-08	3.388434e-08
3.140000e+02	3.160000e+02	1.056598e-07	2.604157e-08	2.604157e-08
3.160000e+02	3.180000e+02	4.197674e-08	3.985770e-08	3.985770e-08
3.180000e+02	3.200000e+02	5.831030e-08	4.316850e-08	4.316850e-08
3.200000e+02	3.220000e+02	2.487619e-08	3.635507e-08	3.635507e-08
3.220000e+02	3.240000e+02	1.081952e-08	1.920205e-08	1.920205e-08
3.240000e+02	3.260000e+02	6.136326e-08	4.098941e-08	4.098941e-08
3.260000e+02	3.280000e+02	2.655308e-08	2.359530e-08	2.359530e-08
3.280000e+02	3.300000e+02	2.275067e-08	6.749678e-08	6.749678e-08
3.300000e+02	3.320000e+02	7.502245e-08	2.811656e-08	2.811656e-08
3.320000e+02	3.340000e+02	-1.152144e-08	6.597868e-08	6.597868e-08
3.340000e+02	3.360000e+02	6.366584e-08	2.576316e-08	2.576316e-08
3.360000e+02	3.380000e+02	5.728888e-10	2.016886e-08	2.016886e-08
3.380000e+02	3.400000e+02	4.124595e-09	2.506016e-08	2.506016e-08
3.400000e+02	3.420000e+02	1.755636e-08	3.665175e-08	3.665175e-08
3.420000e+02	3.440000e+02	4.176490e-08	4.441364e-08	4.441364e-08
3.440000e+02	3.460000e+02	5.195799e-08	6.283450e-08	6.283450e-08
3.460000e+02	3.480000e+02	-3.614138e-08	3.275311e-08	3.275311e-08
3.480000e+02	3.500000e+02	-4.087991e-08	3.982943e-08	3.982943e-08
3.500000e+02	3.520000e+02	7.991067e-08	4.274483e-08	4.274483e-08
3.520000e+02	3.540000e+02	6.193051e-08	2.677991e-08	2.677991e-08
3.540000e+02	3.560000e+02	9.398717e-08	3.183140e-08	3.183140e-08
3.560000e+02	3.580000e+02	1.683831e-08	5.678671e-08	5.678671e-08
3.580000e+02	3.600000e+02	-1.115792e-08	5.171214e-08	5.171214e-08
3.600000e+02	3.620000e+02	1.141863e-07	6.527569e-08	6.527569e-08
3.620000e+02	3.640000e+02	1.960669e-09	4.990198e-08	4.990198e-08
3.640000e+02	3.660000e+02	5.616185e-08	2.425383e-08	2.425383e-08
3.660000e+02	3.680000e+02	-2.332134e-09	3.090950e-08	3.090950e-08
3.680000e+02	3.700000e+02	9.857787e-08	3.865999e-08	3.865999e-08
3.700000e+02	3.720000e+02	6.135872e-08	4.891344e-08	4.891344e-08
3.720000e+02	3.740000e+02	-1.295501e-08	4.774535e-08	4.774535e-08
3.740000e+02	3.760000e+02	1.565235e-08	3.860442e-08	3.860442e-08
3.760000e+02	3.780000e+02	3.251552e-08	3.042751e-08	3.042751e-08
3.780000e+02	3.800000e+02	1.485006e-08	2.207334e-08	2.207334e-08
3.800000e+02	3.820000e+02	-2.086128e-09	2.056625e-08	2.056625e-08
3.820000e+02	3.840000e+02	6.411385e-08	8.255499e-08	8.255499e-08
3.840000e+02	3.860000e+02	1.828795e-07	1.328123e-07	1.328123e-07
3.860000e+02	3.880000e+02	8.042161e-09	2.097849e-08	2.097849e-08
3.880000e+02	3.900000e+02	5.882960e-08	4.596388e-08	4.596388e-08
3.900000e+02	3.920000e+02	4.312309e-08	1.541223e-08	1.541223e-08
3.920000e+02	3.940000e+02	-1.511967e-07	1.120329e-07	1.120329e-07
3.940000e+02	3.960000e+02	7.289923e-08	3.938696e-08	3.938696e-08
3.960000e+02	3.980000e+02	-1.495571e-08	7.312111e-08	7.312111e-08
3.980000e+02	4.000000e+02	4.106127e-08	2.976452e-08	2.976452e-08
4.000000e+02	4.020000e+02	1.169982e-07	5.217942e-08	5.217942e-08
4.020000e+02	4.040000e+02	1.267275e-07	9.322582e-08	9.322582e-08
4.040000e+02	4.060000e+02	-5.042397e-08	4.051078e-08	4.051078e-08
4.060000e+02	4.080000e+02	9.084175e-08	8.684667e-08	8.684667e-08
4.080000e+02	4.100000e+02	3.770321e-08	2.719931e-08	2.719931e-08
4.100000e+02	4.120000e+02	-2.811632e-08	3.044163e-08	3.044163e-08
4.120000e+02	4.140000e+02	-5.170830e-08	8.312523e-08	8.312523e-08
4.140000e+02	4.160000e+02	2.415971e-08	2.183042e-08	2.183042e-08
4.160000e+02	4.180000e+02	-2.938592e-08	3.606304e-08	3.606304e-08
4.180000e+02	4.200000e+02	6.061396e-08	3.907710e-08	3.907710e-08
4.200000e+02	4.220000e+02	8.719171e-08	2.964904e-08	2.964904e-08
4.220000e+02	4.240000e+02	9.771723e-08	3.360707e-08	3.360707e-08
4.240000e+02	4.260000e+02	1.089291e-07	5.433623e-08	5.433623e-08
4.260000e+02	4.280000e+02	-1.789644e-08	2.889438e-08	2.889438e-08
4.280000e+02	4.300000e+02	6.282815e-08	3.035957e-08	3.035957e-08
4.300000e+02	4.320000e+02	7.256067e-09	4.613012e-08	4.613012e-08
4.320000e+02	4.340000e+02	2.114484e-08	3.206119e-08	3.206119e-08
4.340000e+02	4.360000e+02	3.431478e-08	4.114540e-08	4.114540e-08
4.360000e+02	4.380000e+02	7.234845e-08	4.369188e-08	4.369188e-08
4.380000e+02	4.400000e+02	1.147162e-07	5.113603e-08	5.113603e-08
4.400000e+02	4.420000e+02	-6.784392e-08	1.003766e-07	1.003766e-07
4.420000e+02	4.440000e+02	8.670495e-08	5.628280e-08	5.628280e-08
4.440000e+02	4.460000e+02	4.672955e-08	3.277232e-08	3.277232e-08
4.460000e+02	4.480000e+02	5.914221e-08	3.456899e-08	3.456899e-08
4.480000e+02	4.500000e+02	4.579880e-08	1.960829e-08	1.960829e-08
4.500000e+02	4.520000e+02	-1.603923e-07	2.018495e-07	2.018495e-07
4.520000e+02	4.540000e+02	-1.917657e-08	5.072456e-08	5.072456e-08
4.540000e+02	4.560000e+02	8.582807e-08	8.541821e-08	8.541821e-08
4.560000e+02	4.580000e+02	-1.384803e-09	1.994691e-08	1.994691e-08
4.580000e+02	4.600000e+02	1.522759e-07	1.240343e-07	1.240343e-07
4.600000e+02	4.620000e+02	3.862254e-08	1.985933e-08	1.985933e-08
4.620000e+02	4.640000e+02	2.056954e-08	2.931304e-08	2.931304e-08
4.640000e+02	4.660000e+02	3.734348e-08	2.062386e-08	2.062386e-08
4.660000e+02	4.680000e+02	1.478674e-08	4.068879e-08	4.068879e-08
4.680000e+02	4.700000e+02	1.424985e-08	3.226991e-08	3.226991e-08
4.700000e+02	4.720000e+02	7.649039e-08	3.124790e-08	3.124790e-08
4.720000e+02	4.740000e+02	-2.166479e-07	1.767379e-07	1.767379e-07
4.740000e+02	4.760000e+02	4.415993e-08	2.028932e-08	2.028932e-08
4.760000e+02	4.780000e+02	-6.752654e-08	5.791565e-08	5.791565e-08
4.780000e+02	4.800000e+02	6.895232e-08	3.058231e-08	3.058231e-08
4.800000e+02	4.820000e+02	1.638343e-08	3.552003e-08	3.552003e-08
4.820000e+02	4.840000e+02	-1.349445e-08	3.748537e-08	3.748537e-08
4.840000e+02	4.860000e+02	-1.288211e-08	8.272976e-08	8.272976e-08
4.860000e+02	4.880000e+02	9.729752e-08	4.222452e-08	4.222452e-08
4.880000e+02	4.900000e+02	1.739019e-08	4.431712e-08	4.431712e-08
4.900000e+02	4.920000e+02	3.752832e-08	2.252717e-08	2.252717e-08
4.920000e+02	4.940000e+02	5.785431e-08	2.008873e-08	2.008873e-08
4.940000e+02	4.960000e+02	2.469886e-08	4.098706e-08	4.098706e-08
4.960000e+02	4.980000e+02	4.151410e-08	1.527692e-08	1.527692e-08
4.980000e+02	5.000000e+02	4.077688e-08	6.012907e-08	6.012907e-08
5.000000e+02	5.020000e+02	2.408040e-08	2.567937e-08	2.567937e-08
5.020000e+02	5.040000e+02	-2.802691e-08	1.730430e-08	1.730430e-08
5.040000e+02	5.060000e+02	5.496367e-08	2.038325e-08	2.038325e-08
5.060000e+02	5.080000e+02	-1.090692e-07	1.061446e-07	1.061446e-07
5.080000e+02	5.100000e+02	4.953127e-08	2.888437e-08	2.888437e-08
5.100000e+02	5.120000e+02	1.360184e-08	3.167955e-08	3.167955e-08
5.120000e+02	5.140000e+02	6.301493e-08	2.269200e-08	2.269200e-08
5.140000e+02	5.160000e+02	3.555463e-09	2.680689e-08	2.680689e-08
5.160000e+02	5.180000e+02	4.475629e-09	4.083589e-08	4.083589e-08
5.180000e+02	5.200000e+02	1.277312e-08	1.897719e-08	1.897719e-08
5.200000e+02	5.220000e+02	-3.641566e-08	2.472620e-08	2.472620e-08
5.220000e+02	5.240000e+02	4.642237e-08	2.589762e-08	2.589762e-08
5.240000e+02	5.260000e+02	1.607046e-08	4.677997e-08	4.677997e-08
5.260000e+02	5.280000e+02	-2.061300e-07	1.646453e-07	1.646453e-07
5.280000e+02	5.300000e+02	6.402221e-08	4.272971e-08	4.272971e-08
5.300000e+02	5.320000e+02	5.462298e-08	1.781010e-08	1.781010e-08
5.320000e+02	5.340000e+02	-9.849675e-09	2.953777e-08	2.953777e-08
5.340000e+02	5.360000e+02	-1.015065e-08	3.549102e-08	3.549102e-08
5.360000e+02	5.380000e+02	4.951696e-08	3.779034e-08	3.779034e-08
5.380000e+02	5.400000e+02	8.154776e-08	4.948834e-08	4.948834e-08
5.400000e+02	5.420000e+02	-2.173682e-08	3.904368e-08	3.904368e-08
5.420000e+02	5.440000e+02	3.486788e-08	2.826394e-08	2.826394e-08
5.440000e+02	5.460000e+02	2.405785e-08	2.101412e-08	2.101412e-08
5.460000e+02	5.480000e+02	-8.380853e-08	7.553711e-08	7.553711e-08
5.480000e+02	5.500000e+02	3.101228e-08	1.788271e-08	1.788271e-08
5.500000e+02	5.520000e+02	4.197248e-08	1.989817e-08	1.989817e-08
5.520000e+02	5.540000e+02	1.479307e-08	3.522275e-08	3.522275e-08
5.540000e+02	5.560000e+02	2.202088e-08	3.266424e-08	3.266424e-08
5.560000e+02	5.580000e+02	2.475944e-08	1.896788e-08	1.896788e-08
5.580000e+02	5.600000e+02	-5.455777e-08	4.156495e-08	4.156495e-08
5.600000e+02	5.620000e+02	4.702576e-08	3.897172e-08	3.897172e-08
5.620000e+02	5.640000e+02	2.154789e-08	3.026710e-08	3.026710e-08
5.640000e+02	5.660000e+02	-4.480884e-08	4.964501e-08	4.964501e-08
5.660000e+02	5.680000e+02	1.312021e-08	2.652981e-08	2.652981e-08
5.680000e+02	5.700000e+02	5.071479e-09	5.069509e-08	5.069509e-08
5.700000e+02	5.720000e+02	3.719811e-08	1.966685e-08	1.966685e-08
5.720000e+02	5.740000e+02	3.524098e-08	3.179092e-08	3.179092e-08
5.740000e+02	5.760000e+02	8.331135e-08	4.604269e-08	4.604269e-08
5.760000e+02	5.780000e+02	4.359151e-08	1.703788e-08	1.703788e-08
5.780000e+02	5.800000e+02	4.101667e-08	1.711095e-08	1.711095e-08
5.800000e+02	5.820000e+02	6.410089e-09	2.661263e-08	2.661263e-08
5.820000e+02	5.840000e+02	4.884651e-08	3.362853e-08	3.362853e-08
5.840000e+02	5.860000e+02	4.442750e-08	3.932776e-08	3.932776e-08
5.860000e+02	5.880000e+02	-4.085306e-08	5.898216e-08	5.898216e-08
5.880000e+02	5.900000e+02	7.105699e-08	4.909486e-08	4.909486e-08
5.900000e+02	5.920000e+02	-8.585444e-09	2.016943e-08	2.016943e-08
5.920000e+02	5.940000e+02	5.621847e-08	2.345134e-08	2.345134e-08
5.940000e+02	5.960000e+02	1.004529e-07	7.834227e-08	7.834227e-08
5.960000e+02	5.980000e+02	-4.322081e-09	3.186410e-08	3.186410e-08
5.980000e+02	6.000000e+02	1.589213e-08	1.960512e-08	1.960512e-08
6.000000e+02	6.020000e+02	5.301030e-08	3.529081e-08	3.529081e-08
6.020000e+02	6.040000e+02	-7.357211e-09	1.939640e-08	1.939640e-08
6.040000e+02	6.060000e+02	-4.320632e-09	4.116462e-08	4.116462e-08
6.060000e+02	6.080000e+02	1.176942e-08	1.901675e-08	1.901675e-08
6.080000e+02	6.100000e+02	-1.120038e-08	1.347948e-08	1.347948e-08
6.100000e+02	6.120000e+02	-3.377544e-08	6.060827e-08	6.060827e-08
6.120000e+02	6.140000e+02	9.703401e-08	8.966999e-08	8.966999e-08
6.140000e+02	6.160000e+02	1.590890e-08	1.463814e-08	1.463814e-08
6.160000e+02	6.180000e+02	6.478986e-08	3.688324e-08	3.688324e-08
6.180000e+02	6.200000e+02	4.649849e-08	3.773471e-08	3.773471e-08
6.200000e+02	6.220000e+02	-6.198401e-09	2.571578e-08	2.571578e-08
6.220000e+02	6.240000e+02	1.733234e-09	1.982096e-08	1.982096e-08
6.240000e+02	6.260000e+02	7.320919e-08	5.239440e-08	5.239440e-08
6.260000e+02	6.280000e+02	-1.808106e-07	1.266225e-07	1.266225e-07
6.280000e+02	6.300000e+02	1.207190e-08	1.838229e-08	1.838229e-08
6.300000e+02	6.320000e+02	9.441211e-08	4.544307e-08	4.544307e-08
6.320000e+02	6.340000e+02	2.760548e-08	3.764563e-08	3.764563e-08
6.340000e+02	6.360000e+02	7.022942e-09	1.574923e-08	1.574923e-08
6.360000e+02	6.380000e+02	8.494664e-08	6.870422e-08	6.870422e-08
6.380000e+02	6.400000e+02	5.120011e-08	3.032768e-08	3.032768e-08
6.400000e+02	6.420000e+02	3.897873e-08	5.249714e-08	5.249714e-08
6.420000e+02	6.440000e+02	1.869233e-08	3.865242e-08	3.865242e-08
6.440000e+02	6.460000e+02	2.599444e-09	2.232434e-08	2.232434e-08
6.460000e+02	6.480000e+02	9.612168e-10	1.472583e-08	1.472583e-08
6.480000e+02	6.500000e+02	-6.310188e-08	6.792057e-08	6.792057e-08
6.500000e+02	6.520000e+02	5.640017e-09	1.610554e-08	1.610554e-08
6.520000e+02	6.540000e+02	1.622103e-08	4.855578e-08	4.855578e-08
6.540000e+02	6.560000e+02	3.930724e-08	3.063647e-08	3.063647e-08
6.560000e+02	6.580000e+02	4.094760e-08	4.541211e-08	4.541211e-08
6.580000e+02	6.600000e+02	1.033642e-08	1.233290e-08	1.233290e-08
6.600000e+02	6.620000e+02	-9.657313e-09	4.412209e-08	4.412209e-08
6.620000e+02	6.640000e+02	-1.096877e-08	2.102703e-08	2.102703e-08
6.640000e+02	6.660000e+02	1.228601e-07	7.853864e-08	7.853864e-08
6.660000e+02	6.680000e+02	5.619160e-08	3.830443e-08	3.830443e-08
6.680000e+02	6.700000e+02	6.359832e-08	2.889181e-08	2.889181e-08
6.700000e+02	6.720000e+02	1.794469e-08	1.383554e-08	1.383554e-08
6.720000e+02	6.740000e+02	-1.437440e-09	2.504220e-08	2.504220e-08
6.740000e+02	6.760000e+02	-1.908254e-10	4.513840e-08	4.513840e-08
6.760000e+02	6.780000e+02	-6.012218e-08	9.917555e-08	9.917555e-08
6.780000e+02	6.800000e+02	1.455173e-07	1.166942e-07	1.166942e-07
6.800000e+02	6.820000e+02	-4.951010e-09	9.153163e-09	9.153163e-09
6.820000e+02	6.840000e+02	1.187950e-08	1.980940e-08	1.980940e-08
6.840000e+02	6.860000e+02	7.215269e-09	1.655783e-08	1.655783e-08
6.860000e+02	6.880000e+02	6.991934e-08	3.291376e-08	3.291376e-08
6.880000e+02	6.900000e+02	3.668521e-08	4.861820e-08	4.861820e-08
6.900000e+02	6.920000e+02	3.089843e-08	3.868766e-08	3.868766e-08
6.920000e+02	6.940000e+02	1.430762e-08	2.361977e-08	2.361977e-08
6.940000e+02	6.960000e+02	4.923868e-08	2.239043e-08	2.239043e-08
6.960000e+02	6.980000e+02	3.898577e-08	4.276570e-08	4.276570e-08
6.980000e+02	7.000000e+02	1.250594e-08	1.175968e-08	1.175968e-08
7.000000e+02	7.020000e+02	9.716043e-08	6.160645e-08	6.160645e-08
7.020000e+02	7.040000e+02	1.578174e-08	2.208676e-08	2.208676e-08
7.040000e+02	7.060000e+02	-6.214757e-08	5.184883e-08	5.184883e-08
7.060000e+02	7.080000e+02	4.304104e-08	2.966337e-08	2.966337e-08
7.080000e+02	7.100000e+02	1.012697e-08	2.662775e-08	2.662775e-08
7.100000e+02	7.120000e+02	3.180395e-08	2.617800e-08	2.617800e-08
7.120000e+02	7.140000e+02	1.089859e-07	8.477488e-08	8.477488e-08
7.140000e+02	7.160000e+02	-9.080923e-08	8.618363e-08	8.618363e-08
7.160000e+02	7.180000e+02	1.215819e-08	3.308174e-08	3.308174e-08
7.180000e+02	7.200000e+02	1.786310e-08	1.333354e-08	1.333354e-08
7.200000e+02	7.220000e+02	7.208651e-08	4.914585e-08	4.914585e-08
7.220000e+02	7.240000e+02	7.914351e-08	4.656350e-08	4.656350e-08
7.240000e+02	7.260000e+02	4.627648e-09	1.346067e-08	1.346067e-08
7.260000e+02	7.280000e+02	-1.002935e-08	2.386778e-08	2.386778e-08
7.280000e+02	7.300000e+02	1.070305e-07	5.226746e-08	5.226746e-08
7.300000e+02	7.320000e+02	-6.891204e-08	1.023156e-07	1.023156e-07
7.320000e+02	7.340000e+02	1.822672e-08	2.864551e-08	2.864551e-08
7.340000e+02	7.360000e+02	2.132614e-08	2.271128e-08	2.271128e-08
7.360000e+02	7.380000e+02	8.068940e-08	5.050197e-08	5.050197e-08
7.380000e+02	7.400000e+02	2.808153e-08	1.215798e-08	1.215798e-08
7.400000e+02	7.420000e+02	7.942414e-08	4.785450e-08	4.785450e-08
7.420000e+02	7.440000e+02	6.867836e-08	9.427097e-08	9.427097e-08
7.440000e+02	7.460000e+02	4.066039e-08	1.828878e-08	1.828878e-08
7.460000e+02	7.480000e+02	2.583729e-08	4.242733e-08	4.242733e-08
7.480000e+02	7.500000e+02	-7.446898e-09	9.923953e-09	9.923953e-09
7.500000e+02	7.520000e+02	-1.257011e-08	1.529746e-08	1.529746e-08
7.520000e+02	7.540000e+02	2.563194e-08	3.847157e-08	3.847157e-08
7.540000e+02	7.560000e+02	1.668461e-08	2.245598e-08	2.245598e-08
7.560000e+02	7.580000e+02	4.427503e-08	7.772158e-08	7.772158e-08
7.580000e+02	7.600000e+02	2.248641e-08	1.293105e-08	1.293105e-08
7.600000e+02	7.620000e+02	1.157974e-07	7.986312e-08	7.986312e-08
7.620000e+02	7.640000e+02	3.024415e-09	3.865195e-08	3.865195e-08
7.640000e+02	7.660000e+02	-1.247502e-09	1.472456e-08	1.472456e-08
7.660000e+02	7.680000e+02	2.559216e-07	2.144517e-07	2.144517e-07
7.680000e+02	7.700000e+02	-1.536104e-08	3.150256e-08	3.150256e-08
7.700000e+02	7.720000e+02	-6.791696e-08	6.669922e-08	6.669922e-08
7.720000e+02	7.740000e+02	8.021251e-08	8.552669e-08	8.552669e-08
7.740000e+02	7.760000e+02	1.191340e-08	2.378125e-08	2.378125e-08
7.760000e+02	7.780000e+02	-3.938019e-08	4.028153e-08	4.028153e-08
7.780000e+02	7.800000e+02	-4.942955e-08	4.667362e-08	4.667362e-08
7.800000e+02	7.820000e+02	9.947771e-08	6.476261e-08	6.476261e-08
7.820000e+02	7.840000e+02	-2.017403e-08	3.818068e-08	3.818068e-08
7.840000e+02	7.860000e+02	4.125491e-08	2.630204e-08	2.630204e-08
7.860000e+02	7.880000e+02	-4.307627e-08	3.725091e-08	3.725091e-08
7.880000e+02	7.900000e+02	-8.659336e-09	2.081742e-08	2.081742e-08
7.900000e+02	7.920000e+02	-1.157291e-07	9.042500e-08	9.042500e-08
7.920000e+02	7.940000e+02	3.882266e-08	3.068220e-08	3.068220e-08
7.940000e+02	7.960000e+02	4.148529e-08	2.198193e-08	2.198193e-08
7.960000e+02	7.980000e+02	1.578061e-08	1.594588e-08	1.594588e-08
7.980000e+02	8.000000e+02	1.753394e-08	2.043533e-08	2.043533e-08
8.000000e+02	8.020000e+02	8.264558e-09	2.021994e-08	2.021994e-08
8.020000e+02	8.040000e+02	4.937919e-08	7.056004e-08	7.056004e-08
8.040000e+02	8.060000e+02	-7.804687e-08	7.396270e-08	7.396270e-08
8.060000e+02	8.080000e+02	8.143411e-09	5.316956e-09	5.316956e-09
8.080000e+02	8.100000e+02	3.396678e-08	2.782567e-08	2.782567e-08
8.100000e+02	8.120000e+02	-7.629881e-09	2.150855e-08	2.150855e-08
8.120000e+02	8.140000e+02	4.163388e-08	3.302824e-08	3.302824e-08
8.140000e+02	8.160000e+02	6.119952e-08	2.223358e-08	2.223358e-08
8.160000e+02	8.180000e+02	9.174596e-09	1.325752e-08	1.325752e-08
8.180000e+02	8.200000e+02	9.193688e-08	5.197975e-08	5.197975e-08
8.200000e+02	8.220000e+02	5.593355e-08	3.225344e-08	3.225344e-08
8.220000e+02	8.240000e+02	5.307148e-09	1.176378e-08	1.176378e-08
8.240000e+02	8.260000e+02	1.191462e-08	1.611310e-08	1.611310e-08
8.260000e+02	8.280000e+02	-2.024699e-09	1.721556e-08	1.721556e-08
8.280000e+02	8.300000e+02	5.328766e-08	1.307176e-08	1.307176e-08
8.300000e+02	8.320000e+02	-8.300980e-08	8.634290e-08	8.634290e-08
8.320000e+02	8.340000e+02	4.823944e-10	2.170905e-08	2.170905e-08
8.340000e+02	8.360000e+02	-1.699948e-08	4.060169e-08	4.060169e-08
8.360000e+02	8.380000e+02	1.852582e-08	1.423360e-08	1.423360e-08
8.380000e+02	8.400000e+02	-1.345931e-08	2.107935e-08	2.107935e-08
8.400000e+02	8.420000e+02	5.311819e-08	4.270245e-08	4.270245e-08
8.420000e+02	8.440000e+02	-9.408086e-08	1.112166e-07	1.112166e-07
8.440000e+02	8.460000e+02	2.680856e-08	3.009875e-08	3.009875e-08
8.460000e+02	8.480000e+02	-2.585083e-08	6.603406e-08	6.603406e-08
8.480000e+02	8.500000e+02	-2.625899e-08	4.180726e-08	4.180726e-08
8.500000e+02	8.520000e+02	4.109547e-08	3.136242e-08	3.136242e-08
8.520000e+02	8.540000e+02	5.438829e-08	3.243263e-08	3.243263e-08
8.540000e+02	8.560000e+02	6.203784e-08	5.275279e-08	5.275279e-08
8.560000e+02	8.580000e+02	4.041982e-08	3.775069e-08	3.775069e-08
8.580000e+02	8.600000e+02	-1.072295e-07	1.057370e-07	1.057370e-07
8.600000e+02	8.620000e+02	-1.833579e-08	2.240605e-08	2.240605e-08
8.620000e+02	8.640000e+02	2.204724e-09	1.421490e-08	1.421490e-08
8.640000e+02	8.660000e+02	-1.364518e-08	1.131125e-08	1.131125e-08
8.660000e+02	8.680000e+02	4.095724e-08	1.960946e-08	1.960946e-08
8.680000e+02	8.700000e+02	1.627702e-09	1.218573e-08	1.218573e-08
8.700000e+02	8.720000e+02	1.395247e-08	6.666604e-09	6.666604e-09
8.720000e+02	8.740000e+02	2.537521e-08	1.759194e-08	1.759194e-08
8.740000e+02	8.760000e+02	2.004809e-08	1.547978e-08	1.547978e-08
8.760000e+02	8.780000e+02	6.599828e-08	5.071486e-08	5.071486e-08
8.780000e+02	8.800000e+02	2.260985e-08	2.781946e-08	2.781946e-08
8.800000e+02	8.820000e+02	2.444423e-08	1.507924e-08	1.507924e-08
8.820000e+02	8.840000e+02	3.583509e-09	1.253766e-08	1.253766e-08
8.840000e+02	8.860000e+02	-4.903488e-08	8.181661e-08	8.181661e-08
8.860000e+02	8.880000e+02	-6.603528e-09	1.934699e-08	1.934699e-08
8.880000e+02	8.900000e+02	-6.660737e-10	6.003073e-09	6.003073e-09
8.900000e+02	8.920000e+02	2.006955e-08	2.023165e-08	2.023165e-08
8.920000e+02	8.940000e+02	1.416407e-08	7.404785e-09	7.404785e-09
8.940000e+02	8.960000e+02	-7.337298e-08	6.168891e-08	6.168891e-08
8.960000e+02	8.980000e+02	2.947917e-08	2.085971e-08	2.085971e-08
8.980000e+02	9.000000e+02	7.567802e-09	1.462592e-08	1.462592e-08
9.000000e+02	9.020000e+02	9.601946e-08	6.529022e-08	6.529022e-08
9.020000e+02	9.040000e+02	-3.618377e-10	4.756249e-08	4.756249e-08
9.040000e+02	9.060000e+02	2.420301e-08	2.470661e-08	2.470661e-08
9.060000e+02	9.080000e+02	1.769680e-08	1.328304e-08	1.328304e-08
9.080000e+02	9.100000e+02	-3.454176e-08	3.647194e-08	3.647194e-08
9.100000e+02	9.120000e+02	-1.955023e-08	2.433784e-08	2.433784e-08
9.120000e+02	9.140000e+02	2.016915e-08	1.625167e-08	1.625167e-08
9.140000e+02	9.160000e+02	-2.366034e-08	2.762096e-08	2.762096e-08
9.160000e+02	9.180000e+02	4.161213e-09	9.019823e-09	9.019823e-09
9.180000e+02	9.200000e+02	8.699562e-09	6.500277e-09	6.500277e-09
9.200000e+02	9.220000e+02	-1.587555e-09	1.591201e-08	1.591201e-08
9.220000e+02	9.240000e+02	2.475246e-08	1.035620e-08	1.035620e-08
9.240000e+02	9.260000e+02	3.766381e-08	2.252751e-08	2.252751e-08
9.260000e+02	9.280000e+02	-4.090627e-08	2.294065e-08	2.294065e-08
9.280000e+02	9.300000e+02	-3.491448e-09	3.350608e-08	3.350608e-08
9.300000e+02	9.320000e+02	1.968145e-09	2.250712e-08	2.250712e-08
9.320000e+02	9.340000e+02	-6.776298e-10	1.085483e-08	1.085483e-08
9.340000e+02	9.360000e+02	-9.140447e-09	1.522083e-08	1.522083e-08
9.360000e+02	9.380000e+02	8.657681e-08	6.217043e-08	6.217043e-08
9.380000e+02	9.400000e+02	2.356705e-08	2.421029e-08	2.421029e-08
9.400000e+02	9.420000e+02	6.735297e-08	4.400181e-08	4.400181e-08
9.420000e+02	9.440000e+02	2.592660e-08	2.604506e-08	2.604506e-08
9.440000e+02	9.460000e+02	7.159997e-08	6.623627e-08	6.623627e-08
9.460000e+02	9.480000e+02	-4.362113e-08	3.717629e-08	3.717629e-08
9.480000e+02	9.500000e+02	1.766585e-09	4.766662e-09	4.766662e-09
9.500000e+02	9.520000e+02	4.375762e-09	1.298244e-08	1.298244e-08
9.520000e+02	9.540000e+02	-1.182907e-08	1.519334e-08	1.519334e-08
9.540000e+02	9.560000e+02	2.879320e-08	1.636416e-08	1.636416e-08
9.560000e+02	9.580000e+02	1.557058e-08	1.110421e-08	1.110421e-08
9.580000e+02	9.600000e+02	2.890757e-08	2.400604e-08	2.400604e-08
9.600000e+02	9.620000e+02	3.042370e-08	2.960508e-08	2.960508e-08
9.620000e+02	9.640000e+02	2.037719e-08	1.278513e-08	1.278513e-08
9.640000e+02	9.660000e+02	1.908630e-08	1.098024e-08	1.098024e-08
9.660000e+02	9.680000e+02	-1.043205e-08	1.331413e-08	1.331413e-08
9.680000e+02	9.700000e+02	3.779203e-09	4.502834e-09	4.502834e-09
9.700000e+02	9.720000e+02	8.559311e-09	5.974530e-09	5.974530e-09
9.720000e+02	9.740000e+02	-3.242208e-08	3.104333e-08	3.104333e-08
9.740000e+02	9.760000e+02	2.261724e-08	1.640510e-08	1.640510e-08
9.760000e+02	9.780000e+02	-7.694027e-09	1.095531e-08	1.095531e-08
9.780000e+02	9.800000e+02	1.956799e-08	1.562213e-08	1.562213e-08
9.800000e+02	9.820000e+02	2.897678e-10	8.815870e-09	8.815870e-09
9.820000e+02	9.840000e+02	1.821579e-09	1.013610e-08	1.013610e-08
9.840000e+02	9.860000e+02	1.415532e-08	1.205518e-08	1.205518e-08
9.860000e+02	9.880000e+02	5.196468e-08	3.543565e-08	3.543565e-08
9.880000e+02	9.900000e+02	4.832441e-08	2.791954e-08	2.791954e-08
9.900000e+02	9.920000e+02	4.787426e-09	1.205169e-08	1.205169e-08
9.920000e+02	9.940000e+02	-2.098473e-08	1.972562e-08	1.972562e-08
9.940000e+02	9.960000e+02	-4.192791e-09	6.876172e-09	6.876172e-09
9.960000e+02	9.980000e+02	1.776357e-09	1.354450e-08	1.354450e-08
9.980000e+02	1.000000e+03	-1.784737e-08	1.718253e-08	1.718253e-08
1.000000e+03	1.002000e+03	6.611209e-08	4.274506e-08	4.274506e-08
1.002000e+03	1.004000e+03	3.594928e-08	2.145816e-08	2.145816e-08
1.004000e+03	1.006000e+03	1.107300e-08	9.730637e-09	9.730637e-09
1.006000e+03	1.008000e+03	-4.065064e-08	4.240898e-08	4.240898e-08
1.008000e+03	1.010000e+03	-2.350570e-09	1.591032e-08	1.591032e-08
1.010000e+03	1.012000e+03	1.147847e-07	9.479968e-08	9.479968e-08
1.012000e+03	1.014000e+03	4.531747e-08	2.561268e-08	2.561268e-08
1.014000e+03	1.016000e+03	1.822066e-08	1.371848e-08	1.371848e-08
1.016000e+03	1.018000e+03	7.005536e-09	1.745573e-08	1.745573e-08
1.018000e+03	1.020000e+03	2.074515e-08	1.159974e-08	1.159974e-08
1.020000e+03	1.022000e+03	2.765804e-08	1.805383e-08	1.805383e-08
1.022000e+03	1.024000e+03	1.996975e-08	1.465843e-08	1.465843e-08
1.024000e+03	1.026000e+03	5.640713e-09	1.000921e-08	1.000921e-08
1.026000e+03	1.028000e+03	4.880378e-08	2.693400e-08	2.693400e-08
1.028000e+03	1.030000e+03	9.515783e-09	3.133248e-08	3.133248e-08
1.030000e+03	1.032000e+03	1.147257e-08	5.289084e-09	5.289084e-09
1.032000e+03	1.034000e+03	-1.855122e-08	2.470757e-08	2.470757e-08
1.034000e+03	1.036000e+03	6.915647e-08	5.404748e-08	5.404748e-08
1.036000e+03	1.038000e+03	1.268848e-07	7.429966e-08	7.429966e-08
1.038000e+03	1.040000e+03	3.265883e-08	2.497971e-08	2.497971e-08
1.040000e+03	1.042000e+03	8.023729e-08	3.933020e-08	3.933020e-08
1.042000e+03	1.044000e+03	1.707278e-08	2.085781e-08	2.085781e-08
1.044000e+03	1.046000e+03	3.263455e-08	3.383374e-08	3.383374e-08
1.046000e+03	1.048000e+03	3.546198e-08	3.441499e-08	3.441499e-08
1.048000e+03	1.050000e+03	4.020840e-08	3.957606e-08	3.957606e-08
1.050000e+03	1.052000e+03	2.437867e-09	1.331866e-08	1.331866e-08
1.052000e+03	1.054000e+03	2.723393e-08	2.877582e-08	2.877582e-08
1.054000e+03	1.056000e+03	-3.740233e-09	3.105947e-09	3.105947e-09
1.056000e+03	1.058000e+03	3.937819e-08	9.627442e-08	9.627442e-08
1.058000e+03	1.060000e+03	-1.773136e-08	1.394928e-08	1.394928e-08
1.060000e+03	1.062000e+03	-7.523847e-09	8.593804e-09	8.593804e-09
1.062000e+03	1.064000e+03	6.271803e-09	2.044219e-08	2.044219e-08
1.064000e+03	1.066000e+03	1.260532e-08	5.994387e-09	5.994387e-09
1.066000e+03	1.068000e+03	6.429622e-08	3.852131e-08	3.852131e-08
1.068000e+03	1.070000e+03	1.597937e-08	1.346350e-08	1.346350e-08
1.070000e+03	1.072000e+03	4.375559e-08	3.383666e-08	3.383666e-08
1.072000e+03	1.074000e+03	-3.576124e-09	2.353014e-08	2.353014e-08
1.074000e+03	1.076000e+03	2.872271e-09	1.486974e-08	1.486974e-08
1.076000e+03	1.078000e+03	3.045771e-08	2.425748e-08	2.425748e-08
1.078000e+03	1.080000e+03	5.829000e-08	2.226182e-08	2.226182e-08
1.080000e+03	1.082000e+03	3.096911e-08	2.860572e-08	2.860572e-08
1.082000e+03	1.084000e+03	6.706431e-09	1.011574e-08	1.011574e-08
1.084000e+03	1.086000e+03	4.418399e-08	5.770494e-08	5.770494e-08
1.086000e+03	1.088000e+03	1.361739e-08	3.538878e-08	3.538878e-08
1.088000e+03	1.090000e+03	-9.395186e-09	2.103441e-08	2.103441e-08
1.090000e+03	1.092000e+03	5.840213e-09	6.128594e-09	6.128594e-09
1.092000e+03	1.094000e+03	1.609658e-08	8.660485e-09	8.660485e-09
1.094000e+03	1.096000e+03	-1.401110e-07	1.625294e-07	1.625294e-07
1.096000e+03	1.098000e+03	8.138991e-09	6.315533e-09	6.315533e-09
1.098000e+03	1.100000e+03	1.832344e-08	1.154568e-08	1.154568e-08
1.100000e+03	1.102000e+03	2.268742e-08	1.297132e-07	1.297132e-07
1.102000e+03	1.104000e+03	2.692168e-08	1.784931e-08	1.784931e-08
1.104000e+03	1.106000e+03	-4.782476e-09	5.143959e-09	5.143959e-09
1.106000e+03	1.108000e+03	4.732984e-09	3.787155e-09	3.787155e-09
1.108000e+03	1.110000e+03	-1.558232e-09	1.168675e-08	1.168675e-08
1.110000e+03	1.112000e+03	1.008893e-08	1.190326e-08	1.190326e-08
1.112000e+03	1.114000e+03	1.005669e-08	6.026266e-09	6.026266e-09
1.114000e+03	1.116000e+03	-6.958727e-09	2.205256e-08	2.205256e-08
1.116000e+03	1.118000e+03	-5.287455e-09	6.782444e-09	6.782444e-09
1.118000e+03	1.120000e+03	2.674221e-08	1.504005e-08	1.504005e-08
1.120000e+03	1.122000e+03	6.645532e-10	3.394714e-09	3.394714e-09
1.122000e+03	1.124000e+03	-5.582131e-08	6.318860e-08	6.318860e-08
1.124000e+03	1.126000e+03	-8.591057e-09	1.330368e-08	1.330368e-08
1.126000e+03	1.128000e+03	1.901802e-09	5.174775e-09	5.174775e-09
1.128000e+03	1.130000e+03	3.474902e-08	1.694120e-08	1.694120e-08
1.130000e+03	1.132000e+03	4.768265e-09	2.575309e-08	2.575309e-08
1.132000e+03	1.134000e+03	1.140696e-08	6.664065e-09	6.664065e-09
1.134000e+03	1.136000e+03	1.020730e-07	9.858309e-08	9.858309e-08
1.136000e+03	1.138000e+03	3.327011e-08	3.352619e-08	3.352619e-08
1.138000e+03	1.140000e+03	2.179188e-08	1.064680e-08	1.064680e-08
1.140000e+03	1.142000e+03	4.182300e-08	5.263021e-08	5.263021e-08
1.142000e+03	1.144000e+03	3.736658e-09	3.930210e-08	3.930210e-08
1.144000e+03	1.146000e+03	1.559340e-08	8.795027e-09	8.795027e-09
1.146000e+03	1.148000e+03	3.562205e-08	1.660884e-08	1.660884e-08
1.148000e+03	1.150000e+03	-2.497747e-09	3.699457e-08	3.699457e-08
1.150000e+03	1.152000e+03	-2.370616e-08	1.601572e-08	1.601572e-08
1.152000e+03	1.154000e+03	-1.033261e-08	1.304251e-08	1.304251e-08
1.154000e+03	1.156000e+03	3.676809e-09	4.605197e-09	4.605197e-09
1.156000e+03	1.158000e+03	-4.769741e-09	6.890448e-09	6.890448e-09
1.158000e+03	1.160000e+03	2.637159e-09	4.124854e-09	4.124854e-09
1.160000e+03	1.162000e+03	2.221545e-08	1.654816e-08	1.654816e-08
1.162000e+03	1.164000e+03	-7.205540e-09	1.107881e-08	1.107881e-08
1.164000e+03	1.166000e+03	1.861804e-08	1.154393e-08	1.154393e-08
1.166000e+03	1.168000e+03	5.072811e-09	7.875476e-09	7.875476e-09
1.168000e+03	1.170000e+03	2.664722e-08	1.579452e-08	1.579452e-08
1.170000e+03	1.172000e+03	-1.950488e-08	2.549167e-08	2.549167e-08
1.172000e+03	1.174000e+03	2.558914e-08	1.376944e-08	1.376944e-08
1.174000e+03	1.176000e+03	3.377949e-09	2.856906e-09	2.856906e-09
1.176000e+03	1.178000e+03	-8.203820e-09	1.974101e-08	1.974101e-08
1.178000e+03	1.180000e+03	5.094328e-09	3.174199e-09	3.174199e-09
1.180000e+03	1.182000e+03	3.795360e-08	2.949853e-08	2.949853e-08
1.182000e+03	1.184000e+03	-2.494520e-09	4.676965e-09	4.676965e-09
1.184000e+03	1.186000e+03	9.905118e-09	9.877445e-09	9.877445e-09
1.186000e+03	1.188000e+03	-1.317315e-08	1.760583e-08	1.760583e-08
1.188000e+03	1.190000e+03	2.133812e-08	1.442645e-08	1.442645e-08
1.190000e+03	1.192000e+03	-2.161412e-08	3.234042e-08	3.234042e-08
1.192000e+03	1.194000e+03	2.872030e-08	2.010381e-08	2.010381e-08
1.194000e+03	1.196000e+03	-7.134635e-11	2.800483e-08	2.800483e-08
1.196000e+03	1.198000e+03	3.706251e-08	3.309322e-08	3.309322e-08
1.198000e+03	1.200000e+03	5.496100e-09	6.820638e-09	6.820638e-09
1.200000e+03	1.202000e+03	2.551503e-08	1.415108e-08	1.415108e-08
1.202000e+03	1.204000e+03	-1.193673e-09	7.168836e-09	7.168836e-09
1.204000e+03	1.206000e+03	5.227597e-09	7.114435e-09	7.114435e-09
1.206000e+03	1.208000e+03	3.212591e-08	3.711158e-08	3.711158e-08
1.208000e+03	1.210000e+03	1.044311e-08	7.080922e-09	7.080922e-09
1.210000e+03	1.212000e+03	-1.156444e-08	1.231175e-08	1.231175e-08
1.212000e+03	1.214000e+03	2.082143e-08	1.189710e-08	1.189710e-08
1.214000e+03	1.216000e+03	8.689831e-08	8.051809e-08	8.051809e-08
1.216000e+03	1.218000e+03	1.614465e-08	1.123538e-08	1.123538e-08
1.218000e+03	1.220000e+03	-6.189074e-09	8.619468e-09	8.619468e-09
1.220000e+03	1.222000e+03	2.539062e-08	2.561593e-08	2.561593e-08
1.222000e+03	1.224000e+03	-4.606112e-08	4.040127e-08	4.040127e-08
1.224000e+03	1.226000e+03	9.550890e-10	1.474117e-08	1.474117e-08
1.226000e+03	1.228000e+03	1.164174e-08	9.563960e-09	9.563960e-09
1.228000e+03	1.230000e+03	1.837387e-08	2.536191e-08	2.536191e-08
1.230000e+03	1.232000e+03	-5.604027e-08	6.303130e-08	6.303130e-08
1.232000e+03	1.234000e+03	1.160687e-08	6.001843e-09	6.001843e-09
1.234000e+03	1.236000e+03	-4.883181e-08	5.935546e-08	5.935546e-08
1.236000e+03	1.238000e+03	-7.850737e-09	1.978555e-08	1.978555e-08
1.238000e+03	1.240000e+03	-1.363980e-08	1.513345e-08	1.513345e-08
1.240000e+03	1.242000e+03	-5.017334e-09	4.689333e-09	4.689333e-09
1.242000e+03	1.244000e+03	2.072149e-08	1.732511e-08	1.732511e-08
1.244000e+03	1.246000e+03	1.195491e-10	1.533726e-08	1.533726e-08
1.246000e+03	1.248000e+03	1.502928e-08	1.621156e-08	1.621156e-08
1.248000e+03	1.250000e+03	2.174967e-08	1.846573e-08	1.846573e-08
1.250000e+03	1.252000e+03	2.804124e-08	2.645369e-08	2.645369e-08
1.252000e+03	1.254000e+03	-4.960491e-10	2.751630e-09	2.751630e-09
1.254000e+03	1.256000e+03	-4.092080e-08	3.511259e-08	3.511259e-08
1.256000e+03	1.258000e+03	3.742050e-09	5.566838e-09	5.566838e-09
1.258000e+03	1.260000e+03	3.469226e-10	8.892286e-09	8.892286e-09
1.260000e+03	1.262000e+03	-1.154003e-08	2.004601e-08	2.004601e-08
1.262000e+03	1.264000e+03	5.759884e-08	3.797207e-08	3.797207e-08
1.264000e+03	1.266000e+03	1.322567e-08	1.620060e-08	1.620060e-08
1.266000e+03	1.268000e+03	5.783304e-10	2.453317e-08	2.453317e-08
1.268000e+03	1.270000e+03	1.639909e-09	1.209612e-08	1.209612e-08
1.270000e+03	1.272000e+03	1.215855e-07	1.027631e-07	1.027631e-07
1.272000e+03	1.274000e+03	-4.528106e-09	8.535477e-09	8.535477e-09
1.274000e+03	1.276000e+03	-2.341512e-09	9.579144e-09	9.579144e-09
1.276000e+03	1.278000e+03	-7.477045e-09	1.087955e-08	1.087955e-08
1.278000e+03	1.280000e+03	2.730772e-09	2.464317e-09	2.464317e-09
1.280000e+03	1.282000e+03	-1.981794e-09	5.614997e-09	5.614997e-09
1.282000e+03	1.284000e+03	-3.036663e-09	8.440684e-09	8.440684e-09
1.284000e+03	1.286000e+03	-1.615169e-08	1.578310e-08	1.578310e-08
1.286000e+03	1.288000e+03	9.000813e-09	1.152776e-08	1.152776e-08
1.288000e+03	1.290000e+03	1.993635e-08	1.726749e-08	1.726749e-08
1.290000e+03	1.292000e+03	7.205938e-09	7.280896e-09	7.280896e-09
1.292000e+03	1.294000e+03	1.766778e-08	1.737813e-08	1.737813e-08
1.294000e+03	1.296000e+03	1.636117e-08	1.298828e-08	1.298828e-08
1.296000e+03	1.298000e+03	1.844974e-09	5.059130e-09	5.059130e-09
1.298000e+03	1.300000e+03	3.525539e-09	2.932226e-09	2.932226e-09
1.300000e+03	1.302000e+03	-1.857159e-08	1.433113e-08	1.433113e-08
1.302000e+03	1.304000e+03	3.129738e-08	1.770344e-08	1.770344e-08
1.304000e+03	1.306000e+03	-1.178345e-09	5.555646e-09	5.555646e-09
1.306000e+03	1.308000e+03	1.950551e-08	1.604951e-08	1.604951e-08
1.308000e+03	1.310000e+03	-2.978080e-08	8.906444e-08	8.906444e-08
1.310000e+03	1.312000e+03	-9.934926e-09	1.224544e-08	1.224544e-08
1.312000e+03	1.314000e+03	7.158590e-09	9.595820e-09	9.595820e-09
1.314000e+03	1.316000e+03	8.917851e-09	1.501709e-08	1.501709e-08
1.316000e+03	1.318000e+03	1.394295e-08	1.042777e-08	1.042777e-08
1.318000e+03	1.320000e+03	-6.751382e-09	5.224766e-09	5.224766e-09
1.320000e+03	1.322000e+03	2.155279e-08	1.411495e-08	1.411495e-08
1.322000e+03	1.324000e+03	3.010528e-08	1.801033e-08	1.801033e-08
1.324000e+03	1.326000e+03	-1.957037e-10	1.753554e-08	1.753554e-08
1.326000e+03	1.328000e+03	-2.394806e-08	2.270665e-08	2.270665e-08
1.328000e+03	1.330000e+03	-3.132355e-09	9.075804e-09	9.075804e-09
1.330000e+03	1.332000e+03	2.123659e-09	4.347160e-09	4.347160e-09
1.332000e+03	1.334000e+03	2.446065e-08	3.181119e-08	3.181119e-08
1.334000e+03	1.336000e+03	4.872060e-10	3.989717e-09	3.989717e-09
1.336000e+03	1.338000e+03	-2.221165e-09	1.728984e-08	1.728984e-08
1.338000e+03	1.340000e+03	1.025830e-08	7.858527e-09	7.858527e-09
1.340000e+03	1.342000e+03	3.043255e-09	6.134573e-09	6.134573e-09
1.342000e+03	1.344000e+03	1.569715e-10	2.957714e-09	2.957714e-09
1.344000e+03	1.346000e+03	-8.933640e-09	7.645106e-09	7.645106e-09
1.346000e+03	1.348000e+03	9.426018e-09	7.519146e-09	7.519146e-09
1.348000e+03	1.350000e+03	-1.840123e-08	2.126923e-08	2.126923e-08
1.350000e+03	1.352000e+03	2.158380e-10	1.305272e-09	1.305272e-09
1.352000e+03	1.354000e+03	1.002131e-08	8.104474e-09	8.104474e-09
1.354000e+03	1.356000e+03	9.161600e-09	8.404906e-09	8.404906e-09
1.356000e+03	1.358000e+03	1.024144e-08	8.273143e-09	8.273143e-09
1.358000e+03	1.360000e+03	5.066606e-08	5.772601e-08	5.772601e-08
1.360000e+03	1.362000e+03	-2.635640e-08	2.745565e-08	2.745565e-08
1.362000e+03	1.364000e+03	1.187357e-08	1.017286e-08	1.017286e-08
1.364000e+03	1.366000e+03	1.021028e-08	6.509252e-09	6.509252e-09
1.366000e+03	1.368000e+03	2.136179e-08	1.335869e-08	1.335869e-08
1.368000e+03	1.370000e+03	5.353350e-09	8.086098e-09	8.086098e-09
1.370000e+03	1.372000e+03	6.414845e-08	6.802548e-08	6.802548e-08
1.372000e+03	1.374000e+03	9.374780e-09	9.682270e-09	9.682270e-09
1.374000e+03	1.376000e+03	-8.301558e-10	3.730102e-09	3.730102e-09
1.376000e+03	1.378000e+03	-4.779202e-10	8.307327e-09	8.307327e-09
1.378000e+03	1.380000e+03	8.302527e-09	6.082734e-09	6.082734e-09
1.380000e+03	1.382000e+03	2.861678e-09	2.016342e-09	2.016342e-09
1.382000e+03	1.384000e+03	7.012999e-09	4.923545e-09	4.923545e-09
1.384000e+03	1.386000e+03	-2.212053e-08	2.333481e-08	2.333481e-08
1.386000e+03	1.388000e+03	6.352633e-09	3.749693e-09	3.749693e-09
1.388000e+03	1.390000e+03	-3.590450e-09	1.876771e-08	1.876771e-08
1.390000e+03	1.392000e+03	-3.296961e-09	1.076152e-08	1.076152e-08
1.392000e+03	1.394000e+03	-1.378768e-08	1.319587e-08	1.319587e-08
1.394000e+03	1.396000e+03	2.172895e-08	1.315152e-08	1.315152e-08
1.396000e+03	1.398000e+03	-2.154272e-08	2.578103e-08	2.578103e-08
1.398000e+03	1.400000e+03	1.275349e-09	2.903918e-09	2.903918e-09
1.400000e+03	1.402000e+03	1.095236e-08	5.821639e-09	5.821639e-09
1.402000e+03	1.404000e+03	4.597708e-09	2.570780e-09	2.570780e-09
1.404000e+03	1.406000e+03	3.460617e-09	1.619758e-09	1.619758e-09
1.406000e+03	1.408000e+03	-3.131082e-09	2.652069e-09	2.652069e-09
1.408000e+03	1.410000e+03	1.156266e-08	1.115923e-08	1.115923e-08
1.410000e+03	1.412000e+03	-2.611968e-08	1.546547e-08	1.546547e-08
1.412000e+03	1.414000e+03	-1.188763e-07	1.197673e-07	1.197673e-07
1.414000e+03	1.416000e+03	5.357667e-09	7.508413e-09	7.508413e-09
1.416000e+03	1.418000e+03	3.364332e-08	3.243435e-08	3.243435e-08
1.418000e+03	1.420000e+03	1.679100e-08	2.634985e-08	2.634985e-08
1.420000e+03	1.422000e+03	1.224875e-09	2.280969e-09	2.280969e-09
1.422000e+03	1.424000e+03	-9.459135e-08	5.640750e-08	5.640750e-08
1.424000e+03	1.426000e+03	1.527032e-07	9.111510e-08	9.111510e-08
1.426000e+03	1.428000e+03	1.326213e-09	2.374743e-09	2.374743e-09
1.428000e+03	1.430000e+03	4.771440e-09	3.381620e-09	3.381620e-09
1.430000e+03	1.432000e+03	5.651208e-09	2.295377e-09	2.295377e-09
1.432000e+03	1.434000e+03	5.029327e-09	2.373316e-09	2.373316e-09
1.434000e+03	1.436000e+03	4.699203e-09	5.831729e-09	5.831729e-09
1.436000e+03	1.438000e+03	6.455568e-09	8.205278e-09	8.205278e-09
1.438000e+03	1.440000e+03	1.447550e-10	1.182825e-08	1.182825e-08
1.440000e+03	1.442000e+03	9.262660e-10	2.008683e-09	2.008683e-09
1.442000e+03	1.444000e+03	8.423273e-10	3.755631e-09	3.755631e-09
1.444000e+03	1.446000e+03	4.982562e-09	4.886620e-09	4.886620e-09
1.446000e+03	1.448000e+03	-6.470392e-09	6.780110e-09	6.780110e-09
1.448000e+03	1.450000e+03	5.083492e-09	3.630270e-09	3.630270e-09
1.450000e+03	1.452000e+03	-2.063831e-08	1.837234e-08	1.837234e-08
1.452000e+03	1.454000e+03	6.028177e-09	3.836005e-09	3.836005e-09
1.454000e+03	1.456000e+03	1.801073e-08	1.371663e-08	1.371663e-08
1.456000e+03	1.458000e+03	3.958812e-08	3.727725e-08	3.727725e-08
1.458000e+03	1.460000e+03	-2.190041e-08	2.142825e-08	2.142825e-08
1.460000e+03	1.462000e+03	-4.892361e-09	4.283833e-09	4.283833e-09
1.462000e+03	1.464000e+03	5.164676e-08	4.715304e-08	4.715304e-08
1.464000e+03	1.466000e+03	9.642052e-08	9.598851e-08	9.598851e-08
1.466000e+03	1.468000e+03	-4.132092e-08	4.724597e-08	4.724597e-08
1.468000e+03	1.470000e+03	-2.233121e-09	3.640918e-09	3.640918e-09
1.470000e+03	1.472000e+03	3.511979e-08	2.520782e-08	2.520782e-08
1.472000e+03	1.474000e+03	1.695610e-09	3.135863e-09	3.135863e-09
1.474000e+03	1.476000e+03	1.254855e-09	8.543563e-10	8.543563e-10
1.476000e+03	1.478000e+03	2.827732e-08	2.201786e-08	2.201786e-08
1.478000e+03	1.480000e+03	1.023911e-08	1.016958e-08	1.016958e-08
1.480000e+03	1.482000e+03	1.515506e-08	1.371709e-08	1.371709e-08
1.482000e+03	1.484000e+03	-1.298902e-09	9.780207e-09	9.780207e-09
1.484000e+03	1.486000e+03	-4.430971e-11	5.333719e-09	5.333719e-09
1.486000e+03	1.488000e+03	8.136476e-09	4.760403e-09	4.760403e-09
1.488000e+03	1.490000e+03	5.485520e-08	4.105050e-08	4.105050e-08
1.490000e+03	1.492000e+03	2.298294e-08	1.382674e-08	1.382674e-08
1.492000e+03	1.494000e+03	8.385718e-09	6.397823e-09	6.397823e-09
1.494000e+03	1.496000e+03	8.606183e-09	1.105353e-08	1.105353e-08
1.496000e+03	1.498000e+03	1.358149e-08	1.933605e-08	1.933605e-08
1.498000e+03	1.500000e+03	-4.184934e-10	5.576737e-09	5.576737e-09
1.500000e+03	1.502000e+03	2.658787e-09	3.522629e-09	3.522629e-09
1.502000e+03	1.504000e+03	2.770708e-09	1.678753e-08	1.678753e-08
1.504000e+03	1.506000e+03	-2.781480e-10	5.177351e-09	5.177351e-09
1.506000e+03	1.508000e+03	-3.745626e-09	5.978487e-09	5.978487e-09
1.508000e+03	1.510000e+03	3.842691e-09	1.615094e-09	1.615094e-09
1.510000e+03	1.512000e+03	-7.645539e-08	8.614928e-08	8.614928e-08
1.512000e+03	1.514000e+03	2.763820e-10	9.923163e-09	9.923163e-09
1.514000e+03	1.516000e+03	1.142481e-08	9.481724e-09	9.481724e-09
1.516000e+03	1.518000e+03	3.665035e-09	2.167316e-09	2.167316e-09
1.518000e+03	1.520000e+03	4.568190e-09	9.977206e-09	9.977206e-09
1.520000e+03	1.522000e+03	3.154538e-08	2.598104e-08	2.598104e-08
1.522000e+03	1.524000e+03	2.387650e-08	2.321348e-08	2.321348e-08
1.524000e+03	1.526000e+03	1.751862e-08	1.165285e-08	1.165285e-08
1.526000e+03	1.528000e+03	4.880024e-10	2.974907e-09	2.974907e-09
1.528000e+03	1.530000e+03	-1.186860e-08	2.652204e-08	2.652204e-08
1.530000e+03	1.532000e+03	1.961563e-08	1.794363e-08	1.794363e-08
1.532000e+03	1.534000e+03	3.258563e-09	2.515071e-09	2.515071e-09
1.534000e+03	1.536000e+03	1.248724e-08	6.240070e-09	6.240070e-09
1.536000e+03	1.538000e+03	6.523451e-09	7.493595e-09	7.493595e-09
1.538000e+03	1.540000e+03	1.375995e-09	2.301627e-09	2.301627e-09
1.540000e+03	1.542000e+03	5.219909e-09	9.896021e-09	9.896021e-09
1.542000e+03	1.544000e+03	-7.181445e-09	9.451970e-09	9.451970e-09
1.544000e+03	1.546000e+03	-3.600036e-09	2.286867e-09	2.286867e-09
1.546000e+03	1.548000e+03	2.388034e-09	2.086133e-09	2.086133e-09
1.548000e+03	1.550000e+03	-4.469527e-09	1.877093e-08	1.877093e-08
1.550000e+03	1.552000e+03	5.710433e-09	4.001947e-09	4.001947e-09
1.552000e+03	1.554000e+03	7.671607e-10	2.192377e-09	2.192377e-09
1.554000e+03	1.556000e+03	-3.268075e-09	3.753569e-09	3.753569e-09
1.556000e+03	1.558000e+03	-1.534340e-09	9.155602e-10	9.155602e-10
1.558000e+03	1.560000e+03	9.576368e-09	5.871479e-09	5.871479e-09
1.560000e+03	1.562000e+03	-9.137178e-09	1.085817e-08	1.085817e-08
1.562000e+03	1.564000e+03	3.143976e-09	3.073466e-09	3.073466e-09
1.564000e+03	1.566000e+03	-4.953633e-08	5.790708e-08	5.790708e-08
1.566000e+03	1.568000e+03	4.432483e-08	3.780391e-08	3.780391e-08
1.568000e+03	1.570000e+03	2.341661e-08	1.984223e-08	1.984223e-08
1.570000e+03	1.572000e+03	9.944697e-09	1.182476e-08	1.182476e-08
1.572000e+03	1.574000e+03	4.448089e-08	2.698799e-08	2.698799e-08
1.574000e+03	1.576000e+03	-5.060201e-09	3.493342e-09	3.493342e-09
1.576000e+03	1.578000e+03	2.050494e-07	2.490092e-07	2.490092e-07
1.578000e+03	1.580000e+03	5.020409e-09	1.784789e-08	1.784789e-08
1.580000e+03	1.582000e+03	6.028295e-09	3.511918e-09	3.511918e-09
1.582000e+03	1.584000e+03	1.476277e-08	1.361950e-08	1.361950e-08
1.584000e+03	1.586000e+03	3.182758e-08	3.688049e-08	3.688049e-08
1.586000e+03	1.588000e+03	1.247018e-08	1.015550e-08	1.015550e-08
1.588000e+03	1.590000e+03	1.081240e-08	6.304210e-09	6.304210e-09
1.590000e+03	1.592000e+03	3.952928e-09	2.251573e-09	2.251573e-09
1.592000e+03	1.594000e+03	1.936529e-08	2.441083e-08	2.441083e-08
1.594000e+03	1.596000e+03	1.043638e-08	7.842085e-09	7.842085e-09
1.596000e+03	1.598000e+03	2.346490e-08	2.232637e-08	2.232637e-08
1.598000e+03	1.600000e+03	3.416549e-10	5.913107e-09	5.913107e-09
1.600000e+03	1.602000e+03	-1.993655e-09	1.075304e-08	1.075304e-08
1.602000e+03	1.604000e+03	2.540229e-09	5.254132e-09	5.254132e-09
1.604000e+03	1.606000e+03	1.108151e-09	3.469358e-09	3.469358e-09
1.606000e+03	1.608000e+03	-3.262009e-10	1.031865e-09	1.031865e-09
1.608000e+03	1.610000e+03	-1.407537e-08	1.153991e-08	1.153991e-08
1.610000e+03	1.612000e+03	-7.744623e-09	1.038149e-08	1.038149e-08
1.612000e+03	1.614000e+03	4.952318e-08	4.103480e-08	4.103480e-08
1.614000e+03	1.616000e+03	-3.359662e-10	1.427541e-09	1.427541e-09
1.616000e+03	1.618000e+03	1.274111e-08	8.555908e-09	8.555908e-09
1.618000e+03	1.620000e+03	-3.683709e-09	7.399745e-09	7.399745e-09
1.620000e+03	1.622000e+03	-2.624448e-09	1.672490e-09	1.672490e-09
1.622000e+03	1.624000e+03	-1.023404e-08	8.607854e-09	8.607854e-09
1.624000e+03	1.626000e+03	4.779452e-09	5.167340e-09	5.167340e-09
1.626000e+03	1.628000e+03	-2.457638e-09	2.121442e-09	2.121442e-09
1.628000e+03	1.630000e+03	2.323414e-09	4.653263e-09	4.653263e-09
1.630000e+03	1.632000e+03	1.165093e-08	9.899841e-09	9.899841e-09
1.632000e+03	1.634000e+03	2.138959e-09	8.972797e-09	8.972797e-09
1.634000e+03	1.636000e+03	3.302522e-08	3.023771e-08	3.023771e-08
1.636000e+03	1.638000e+03	5.492405e-09	5.201867e-09	5.201867e-09
1.638000e+03	1.640000e+03	9.052585e-09	9.594271e-09	9.594271e-09
1.640000e+03	1.642000e+03	4.216022e-08	4.863630e-08	4.863630e-08
1.642000e+03	1.644000e+03	3.196032e-09	2.913326e-09	2.913326e-09
1.644000e+03	1.646000e+03	1.896995e-09	1.712059e-09	1.712059e-09
1.646000e+03	1.648000e+03	-3.857510e-09	2.748921e-09	2.748921e-09
1.648000e+03	1.650000e+03	3.500185e-09	8.047047e-09	8.047047e-09
1.650000e+03	1.652000e+03	-2.326488e-08	2.110932e-08	2.110932e-08
1.652000e+03	1.654000e+03	4.478847e-10	8.327470e-10	8.327470e-10
1.654000e+03	1.656000e+03	2.659595e-08	3.236218e-08	3.236218e-08
1.656000e+03	1.658000e+03	4.446298e-09	2.713157e-09	2.713157e-09
1.658000e+03	1.660000e+03	-9.156829e-09	1.973941e-08	1.973941e-08
1.660000e+03	1.662000e+03	-9.880698e-09	9.976929e-09	9.976929e-09
1.662000e+03	1.664000e+03	-3.403012e-09	8.668938e-09	8.668938e-09
1.664000e+03	1.666000e+03	2.847326e-09	2.445215e-09	2.445215e-09
1.666000e+03	1.668000e+03	3.388176e-09	5.995148e-09	5.995148e-09
1.668000e+03	1.670000e+03	9.940190e-10	2.801426e-09	2.801426e-09
1.670000e+03	1.672000e+03	-1.871215e-09	1.645340e-09	1.645340e-09
1.672000e+03	1.674000e+03	-2.608062e-09	2.436057e-09	2.436057e-09
1.674000e+03	1.676000e+03	-5.787609e-08	4.764270e-08	4.764270e-08
1.676000e+03	1.678000e+03	9.475402e-09	1.602974e-08	1.602974e-08
1.678000e+03	1.680000e+03	-2.456453e-10	5.660710e-09	5.660710e-09
1.680000e+03	1.682000e+03	2.011333e-08	1.560773e-08	1.560773e-08
1.682000e+03	1.684000e+03	2.259634e-09	9.184529e-09	9.184529e-09
1.684000e+03	1.686000e+03	-3.795529e-09	5.140761e-09	5.140761e-09
1.686000e+03	1.688000e+03	-4.636757e-09	6.003297e-09	6.003297e-09
1.688000e+03	1.690000e+03	-9.237985e-09	1.139725e-08	1.139725e-08
1.690000e+03	1.692000e+03	-1.087510e-09	2.263815e-09	2.263815e-09
1.692000e+03	1.694000e+03	1.352399e-08	4.837746e-08	4.837746e-08
1.694000e+03	1.696000e+03	4.314837e-09	3.882618e-09	3.882618e-09
1.696000e+03	1.698000e+03	1.111894e-09	1.360819e-09	1.360819e-09
1.698000e+03	1.700000e+03	5.306843e-09	3.768296e-09	3.768296e-09
1.700000e+03	1.702000e+03	1.127513e-08	1.123898e-08	1.123898e-08
1.702000e+03	1.704000e+03	1.862979e-08	1.856839e-08	1.856839e-08
1.704000e+03	1.706000e+03	6.080109e-09	5.933348e-09	5.933348e-09
1.706000e+03	1.708000e+03	1.040068e-09	2.725263e-09	2.725263e-09
1.708000e+03	1.710000e+03	5.138069e-09	7.245631e-09	7.245631e-09
1.710000e+03	1.712000e+03	-3.317725e-09	2.228005e-09	2.228005e-09
1.712000e+03	1.714000e+03	2.589156e-09	3.555674e-09	3.555674e-09
1.714000e+03	1.716000e+03	-8.787831e-09	1.388019e-08	1.388019e-08
1.716000e+03	1.718000e+03	4.637246e-09	2.759570e-09	2.759570e-09
1.718000e+03	1.720000e+03	-1.706774e-08	2.686225e-08	2.686225e-08
1.720000e+03	1.722000e+03	2.267808e-09	2.172324e-09	2.172324e-09
1.722000e+03	1.724000e+03	5.716267e-09	1.084583e-08	1.084583e-08
1.724000e+03	1.726000e+03	1.396729e-09	1.504470e-09	1.504470e-09
1.726000e+03	1.728000e+03	4.164532e-08	3.932599e-08	3.932599e-08
1.728000e+03	1.730000e+03	4.079360e-09	1.941248e-08	1.941248e-08
1.730000e+03	1.732000e+03	2.318027e-09	2.624746e-09	2.624746e-09
1.732000e+03	1.734000e+03	-1.178274e-08	1.053001e-08	1.053001e-08
1.734000e+03	1.736000e+03	2.974522e-09	2.345522e-09	2.345522e-09
1.736000e+03	1.738000e+03	4.480378e-10	7.808337e-09	7.808337e-09
1.738000e+03	1.740000e+03	8.855013e-09	5.295490e-09	5.295490e-09
1.740000e+03	1.742000e+03	2.412868e-09	2.530058e-09	2.530058e-09
1.742000e+03	1.744000e+03	-3.503872e-09	1.036741e-08	1.036741e-08
1.744000e+03	1.746000e+03	9.637211e-09	6.576213e-09	6.576213e-09
1.746000e+03	1.748000e+03	-4.188661e-10	1.811507e-09	1.811507e-09
1.748000e+03	1.750000e+03	2.453328e-09	1.450644e-09	1.450644e-09
1.750000e+03	1.752000e+03	3.115792e-09	3.341516e-09	3.341516e-09
1.752000e+03	1.754000e+03	-2.044238e-08	1.651456e-08	1.651456e-08
1.754000e+03	1.756000e+03	-1.266434e-08	1.277876e-08	1.277876e-08
1.756000e+03	1.758000e+03	-9.840402e-10	2.538899e-09	2.538899e-09
1.758000e+03	1.760000e+03	1.721920e-08	1.699943e-08	1.699943e-08
1.760000e+03	1.762000e+03	1.856207e-09	2.712284e-09	2.712284e-09
1.762000e+03	1.764000e+03	1.161935e-07	1.131600e-07	1.131600e-07
1.764000e+03	1.766000e+03	-8.034083e-08	6.069916e-08	6.069916e-08
1.766000e+03	1.768000e+03	-3.285081e-09	4.408147e-09	4.408147e-09
1.768000e+03	1.770000e+03	2.202824e-08	1.419508e-08	1.419508e-08
1.770000e+03	1.772000e+03	-2.945599e-09	3.166927e-09	3.166927e-09
1.772000e+03	1.774000e+03	2.134979e-09	1.557271e-09	1.557271e-09
1.774000e+03	1.776000e+03	-7.522112e-09	9.059297e-09	9.059297e-09
1.776000e+03	1.778000e+03	4.755526e-09	2.753509e-09	2.753509e-09
1.778000e+03	1.780000e+03	1.358100e-08	1.390611e-08	1.390611e-08
1.780000e+03	1.782000e+03	4.907117e-09	3.064622e-09	3.064622e-09
1.782000e+03	1.784000e+03	4.600942e-08	3.153885e-08	3.153885e-08
1.784000e+03	1.786000e+03	-8.152509e-10	5.308988e-10	5.308988e-10
1.786000e+03	1.788000e+03	2.149547e-08	2.112466e-08	2.112466e-08
1.788000e+03	1.790000e+03	4.751301e-09	3.735566e-09	3.735566e-09
1.790000e+03	1.792000e+03	-3.088323e-09	3.543618e-09	3.543618e-09
1.792000e+03	1.794000e+03	-1.395496e-08	1.225216e-08	1.225216e-08
1.794000e+03	1.796000e+03	-2.776362e-08	4.229032e-08	4.229032e-08
1.796000e+03	1.798000e+03	3.251747e-09	4.361972e-09	4.361972e-09
1.798000e+03	1.800000e+03	1.804790e-08	2.362586e-08	2.362586e-08
1.800000e+03	1.802000e+03	4.243709e-08	3.916743e-08	3.916743e-08
1.802000e+03	1.804000e+03	5.924087e-09	5.784223e-09	5.784223e-09
1.804000e+03	1.806000e+03	-1.843133e-08	2.180864e-08	2.180864e-08
1.806000e+03	1.808000e+03	-1.229338e-11	2.172658e-09	2.172658e-09
1.808000e+03	1.810000e+03	2.137811e-09	2.513408e-09	2.513408e-09
1.810000e+03	1.812000e+03	3.891614e-09	3.116408e-09	3.116408e-09
1.812000e+03	1.814000e+03	-1.426554e-08	1.535378e-08	1.535378e-08
1.814000e+03	1.816000e+03	2.028630e-09	4.397040e-09	4.397040e-09
1.816000e+03	1.818000e+03	-4.480238e-09	5.005018e-09	5.005018e-09
1.818000e+03	1.820000e+03	1.693369e-09	1.543854e-09	1.543854e-09
1.820000e+03	1.822000e+03	9.375114e-09	5.775326e-09	5.775326e-09
1.822000e+03	1.824000e+03	2.203303e-08	2.176712e-08	2.176712e-08
1.824000e+03	1.826000e+03	6.711818e-10	1.271895e-09	1.271895e-09
1.826000e+03	1.828000e+03	3.971442e-08	2.368069e-08	2.368069e-08
1.828000e+03	1.830000e+03	-9.045106e-10	7.005888e-10	7.005888e-10
1.830000e+03	1.832000e+03	1.334062e-09	8.218065e-10	8.218065e-10
1.832000e+03	1.834000e+03	4.144467e-08	3.917418e-08	3.917418e-08
1.834000e+03	1.836000e+03	-1.246763e-08	9.633235e-09	9.633235e-09
1.836000e+03	1.838000e+03	2.711949e-09	2.461251e-09	2.461251e-09
1.838000e+03	1.840000e+03	1.074293e-09	7.890445e-10	7.890445e-10
1.840000e+03	1.842000e+03	1.181100e-09	1.493278e-08	1.493278e-08
1.842000e+03	1.844000e+03	2.154082e-09	3.852321e-09	3.852321e-09
1.844000e+03	1.846000e+03	6.450396e-09	4.822497e-09	4.822497e-09
1.846000e+03	1.848000e+03	1.969273e-08	1.045827e-08	1.045827e-08
1.848000e+03	1.850000e+03	2.219269e-08	2.020965e-08	2.020965e-08
1.850000e+03	1.852000e+03	1.415651e-08	9.608763e-09	9.608763e-09
1.852000e+03	1.854000e+03	9.072693e-09	1.334695e-08	1.334695e-08
1.854000e+03	1.856000e+03	-8.863122e-10	1.504072e-09	1.504072e-09
1.856000e+03	1.858000e+03	8.360612e-09	1.096430e-08	1.096430e-08
1.858000e+03	1.860000e+03	4.127044e-08	4.108084e-08	4.108084e-08
1.860000e+03	1.862000e+03	2.829043e-09	4.067470e-09	4.067470e-09
1.862000e+03	1.864000e+03	1.341212e-09	9.394000e-10	9.394000e-10
1.864000e+03	1.866000e+03	-4.674712e-09	8.242740e-09	8.242740e-09
1.866000e+03	1.868000e+03	-3.787258e-10	1.362348e-09	1.362348e-09
1.868000e+03	1.870000e+03	4.012889e-08	3.501493e-08	3.501493e-08
1.870000e+03	1.872000e+03	3.657025e-08	2.916519e-08	2.916519e-08
1.872000e+03	1.874000e+03	2.457120e-09	1.497499e-09	1.497499e-09
1.874000e+03	1.876000e+03	-1.038515e-08	7.898916e-09	7.898916e-09
1.876000e+03	1.878000e+03	5.072402e-10	8.626886e-10	8.626886e-10
1.878000e+03	1.880000e+03	6.506819e-08	4.717822e-08	4.717822e-08
1.880000e+03	1.882000e+03	-4.324407e-10	4.161878e-10	4.161878e-10
1.882000e+03	1.884000e+03	2.561720e-08	3.667259e-08	3.667259e-08
1.884000e+03	1.886000e+03	-4.822573e-10	1.351919e-09	1.351919e-09
1.886000e+03	1.888000e+03	2.579556e-08	2.638964e-08	2.638964e-08
1.888000e+03	1.890000e+03	2.019809e-09	1.200815e-09	1.200815e-09
1.890000e+03	1.892000e+03	-1.232922e-09	1.349986e-09	1.349986e-09
1.892000e+03	1.894000e+03	8.642967e-09	1.016099e-08	1.016099e-08
1.894000e+03	1.896000e+03	4.838390e-09	5.603533e-09	5.603533e-09
1.896000e+03	1.898000e+03	-1.252997e-10	5.570909e-09	5.570909e-09
1.898000e+03	1.900000e+03	-7.645071e-09	7.615431e-09	7.615431e-09
1.900000e+03	1.902000e+03	-1.058673e-08	9.425479e-09	9.425479e-09
1.902000e+03	1.904000e+03	9.910388e-09	6.445059e-09	6.445059e-09
1.904000e+03	1.906000e+03	7.026408e-10	5.859713e-10	5.859713e-10
1.906000e+03	1.908000e+03	3.121275e-08	3.053310e-08	3.053310e-08
1.908000e+03	1.910000e+03	8.793871e-09	9.928417e-09	9.928417e-09
1.910000e+03	1.912000e+03	6.734824e-09	3.797243e-09	3.797243e-09
1.912000e+03	1.914000e+03	6.705954e-09	1.003830e-08	1.003830e-08
1.914000e+03	1.916000e+03	4.497483e-10	6.373314e-10	6.373314e-10
1.916000e+03	1.918000e+03	5.360231e-08	5.154340e-08	5.154340e-08
1.918000e+03	1.920000e+03	1.729345e-10	2.715306e-09	2.715306e-09
1.920000e+03	1.922000e+03	-2.159749e-09	3.436216e-09	3.436216e-09
1.922000e+03	1.924000e+03	4.335364e-10	1.558026e-09	1.558026e-09
1.924000e+03	1.926000e+03	-2.820080e-08	2.685453e-08	2.685453e-08
1.926000e+03	1.928000e+03	-2.607398e-09	2.081200e-09	2.081200e-09
1.928000e+03	1.930000e+03	5.908089e-10	9.262765e-10	9.262765e-10
1.930000e+03	1.932000e+03	1.529002e-09	1.411557e-09	1.411557e-09
1.932000e+03	1.934000e+03	1.189007e-09	1.609613e-09	1.609613e-09
1.934000e+03	1.936000e+03	6.917486e-09	1.634991e-08	1.634991e-08
1.936000e+03	1.938000e+03	-2.418668e-10	2.995042e-10	2.995042e-10
1.938000e+03	1.940000e+03	-3.812365e-09	2.935352e-09	2.935352e-09
1.940000e+03	1.942000e+03	1.039430e-08	7.103469e-09	7.103469e-09
1.942000e+03	1.944000e+03	7.951889e-09	7.557901e-09	7.557901e-09
1.944000e+03	1.946000e+03	3.891442e-09	2.440959e-09	2.440959e-09
1.946000e+03	1.948000e+03	4.709471e-10	1.337434e-09	1.337434e-09
1.948000e+03	1.950000e+03	-6.471153e-09	6.565116e-09	6.565116e-09
1.950000e+03	1.952000e+03	1.603000e-08	1.577578e-08	1.577578e-08
1.952000e+03	1.954000e+03	2.638442e-10	4.180098e-10	4.180098e-10
1.954000e+03	1.956000e+03	1.344272e-08	1.002845e-08	1.002845e-08
1.956000e+03	1.958000e+03	-1.172048e-09	7.316347e-10	7.316347e-10
1.958000e+03	1.960000e+03	8.609838e-09	4.336453e-09	4.336453e-09
1.960000e+03	1.962000e+03	1.109581e-09	3.180635e-09	3.180635e-09
1.962000e+03	1.964000e+03	8.064800e-10	7.011307e-10	7.011307e-10
1.964000e+03	1.966000e+03	4.024539e-09	4.889692e-09	4.889692e-09
1.966000e+03	1.968000e+03	-1.210990e-08	2.250988e-08	2.250988e-08
1.968000e+03	1.970000e+03	-4.469092e-09	4.620328e-09	4.620328e-09
1.970000e+03	1.972000e+03	3.868270e-08	3.394431e-08	3.394431e-08
1.972000e+03	1.974000e+03	-2.989515e-09	2.195254e-09	2.195254e-09
1.974000e+03	1.976000e+03	-1.276225e-09	1.496894e-09	1.496894e-09
1.976000e+03	1.978000e+03	3.177825e-10	7.080482e-10	7.080482e-10
1.978000e+03	1.980000e+03	4.967407e-10	1.347611e-09	1.347611e-09
1.980000e+03	1.982000e+03	1.737676e-08	1.113353e-08	1.113353e-08
1.982000e+03	1.984000e+03	5.860524e-10	6.235456e-10	6.235456e-10
1.984000e+03	1.986000e+03	1.595869e-08	1.857431e-08	1.857431e-08
1.986000e+03	1.988000e+03	8.614193e-10	1.068994e-09	1.068994e-09
1.988000e+03	1.990000e+03	-9.525874e-10	9.929124e-10	9.929124e-10
1.990000e+03	1.992000e+03	1.205550e-09	1.067564e-09	1.067564e-09
1.992000e+03	1.994000e+03	3.214311e-10	1.561760e-09	1.561760e-09
1.994000e+03	1.996000e+03	9.536954e-09	1.434189e-08	1.434189e-08
1.996000e+03	1.998000e+03	1.154458e-08	7.879699e-09	7.879699e-09
1.998000e+03	2.000000e+03	-1.672079e-09	1.442810e-09	1.442810e-09
# END HISTO1D


# BEGIN HISTO1D /NLO_alpha6alphas
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 0, dn: 0}}, 2: {"": {up: 0, dn: 0}}, 3: {"": {up: 8.920915536531176e-13, dn: 8.920915536531176e-13}}, 4: {"": {up: 9.888903900683236e-08, dn: 9.888903900683236e-08}}, 5: {"": {up: 3.558315885327409e-07, dn: 3.558315885327409e-07}}, 6: {"": {up: 4.916146815758237e-07, dn: 4.916146815758237e-07}}, 7: {"": {up: 6.22582265686923e-07, dn: 6.22582265686923e-07}}, 8: {"": {up: 7.521813809714536e-07, dn: 7.521813809714536e-07}}, 9: {"": {up: 8.067806295739426e-07, dn: 8.067806295739426e-07}}, 10: {"": {up: 8.612146477849523e-07, dn: 8.612146477849523e-07}}, 11: {"": {up: 9.73014101294088e-07, dn: 9.73014101294088e-07}}, 12: {"": {up: 1.03503014990624e-06, dn: 1.03503014990624e-06}}, 13: {"": {up: 1.049643582404729e-06, dn: 1.049643582404729e-06}}, 14: {"": {up: 1.173278115766183e-06, dn: 1.173278115766183e-06}}, 15: {"": {up: 1.191005667448618e-06, dn: 1.191005667448618e-06}}, 16: {"": {up: 1.320611381005487e-06, dn: 1.320611381005487e-06}}, 17: {"": {up: 1.292171759408139e-06, dn: 1.292171759408139e-06}}, 18: {"": {up: 1.416497989716324e-06, dn: 1.416497989716324e-06}}, 19: {"": {up: 1.528841455654419e-06, dn: 1.528841455654419e-06}}, 20: {"": {up: 1.544262813614479e-06, dn: 1.544262813614479e-06}}, 21: {"": {up: 1.639659763430267e-06, dn: 1.639659763430267e-06}}, 22: {"": {up: 2.030769641640435e-06, dn: 2.030769641640435e-06}}, 23: {"": {up: 1.975992137314367e-06, dn: 1.975992137314367e-06}}, 24: {"": {up: 1.971302678360512e-06, dn: 1.971302678360512e-06}}, 25: {"": {up: 1.946645309342685e-06, dn: 1.946645309342685e-06}}, 26: {"": {up: 2.307626140594636e-06, dn: 2.307626140594636e-06}}, 27: {"": {up: 2.253387147953452e-06, dn: 2.253387147953452e-06}}, 28: {"": {up: 2.236118013985585e-06, dn: 2.236118013985585e-06}}, 29: {"": {up: 2.386341941859806e-06, dn: 2.386341941859806e-06}}, 30: {"": {up: 2.296081155962497e-06, dn: 2.296081155962497e-06}}, 31: {"": {up: 2.294652780057829e-06, dn: 2.294652780057829e-06}}, 32: {"": {up: 2.36345616915143e-06, dn: 2.36345616915143e-06}}, 33: {"": {up: 2.307360012319992e-06, dn: 2.307360012319992e-06}}, 34: {"": {up: 2.444030229260981e-06, dn: 2.444030229260981e-06}}, 35: {"": {up: 2.352517062323703e-06, dn: 2.352517062323703e-06}}, 36: {"": {up: 2.326433633959859e-06, dn: 2.326433633959859e-06}}, 37: {"": {up: 2.355439008551156e-06, dn: 2.355439008551156e-06}}, 38: {"": {up: 2.23070186601916e-06, dn: 2.23070186601916e-06}}, 39: {"": {up: 2.347903284039945e-06, dn: 2.347903284039945e-06}}, 40: {"": {up: 2.318270351555349e-06, dn: 2.318270351555349e-06}}, 41: {"": {up: 2.285844194251812e-06, dn: 2.285844194251812e-06}}, 42: {"": {up: 2.239165475220141e-06, dn: 2.239165475220141e-06}}, 43: {"": {up: 2.250588763647622e-06, dn: 2.250588763647622e-06}}, 44: {"": {up: 2.230887918798438e-06, dn: 2.230887918798438e-06}}, 45: {"": {up: 2.233515557986341e-06, dn: 2.233515557986341e-06}}, 46: {"": {up: 2.244824539656823e-06, dn: 2.244824539656823e-06}}, 47: {"": {up: 2.282371529046349e-06, dn: 2.282371529046349e-06}}, 48: {"": {up: 2.355804043013775e-06, dn: 2.355804043013775e-06}}, 49: {"": {up: 2.129507750871162e-06, dn: 2.129507750871162e-06}}, 50: {"": {up: 2.171989253405753e-06, dn: 2.171989253405753e-06}}, 51: {"": {up: 2.193720365388299e-06, dn: 2.193720365388299e-06}}, 52: {"": {up: 2.121235302835239e-06, dn: 2.121235302835239e-06}}, 53: {"": {up: 2.165061215867334e-06, dn: 2.165061215867334e-06}}, 54: {"": {up: 2.126869224829112e-06, dn: 2.126869224829112e-06}}, 55: {"": {up: 2.227791938609435e-06, dn: 2.227791938609435e-06}}, 56: {"": {up: 2.065684602382286e-06, dn: 2.065684602382286e-06}}, 57: {"": {up: 1.983979703209901e-06, dn: 1.983979703209901e-06}}, 58: {"": {up: 2.003590309021076e-06, dn: 2.003590309021076e-06}}, 59: {"": {up: 1.959677680529971e-06, dn: 1.959677680529971e-06}}, 60: {"": {up: 2.035283445397865e-06, dn: 2.035283445397865e-06}}, 61: {"": {up: 2.083180314687377e-06, dn: 2.083180314687377e-06}}, 62: {"": {up: 1.974010189622089e-06, dn: 1.974010189622089e-06}}, 63: {"": {up: 1.900211669239665e-06, dn: 1.900211669239665e-06}}, 64: {"": {up: 2.048009517110275e-06, dn: 2.048009517110275e-06}}, 65: {"": {up: 1.912050422092215e-06, dn: 1.912050422092215e-06}}, 66: {"": {up: 1.968183888188665e-06, dn: 1.968183888188665e-06}}, 67: {"": {up: 1.910373844642819e-06, dn: 1.910373844642819e-06}}, 68: {"": {up: 1.882448595168773e-06, dn: 1.882448595168773e-06}}, 69: {"": {up: 1.838240867271954e-06, dn: 1.838240867271954e-06}}, 70: {"": {up: 1.865738160158948e-06, dn: 1.865738160158948e-06}}, 71: {"": {up: 1.903391307039619e-06, dn: 1.903391307039619e-06}}, 72: {"": {up: 1.935034720735033e-06, dn: 1.935034720735033e-06}}, 73: {"": {up: 1.824439882066222e-06, dn: 1.824439882066222e-06}}, 74: {"": {up: 1.809450643436846e-06, dn: 1.809450643436846e-06}}, 75: {"": {up: 1.766781199667411e-06, dn: 1.766781199667411e-06}}, 76: {"": {up: 1.777652077510563e-06, dn: 1.777652077510563e-06}}, 77: {"": {up: 1.753454520346761e-06, dn: 1.753454520346761e-06}}, 78: {"": {up: 1.763309774372366e-06, dn: 1.763309774372366e-06}}, 79: {"": {up: 1.727722950222568e-06, dn: 1.727722950222568e-06}}, 80: {"": {up: 0, dn: 0}}, 81: {"": {up: 0, dn: 0}}, 82: {"": {up: 0, dn: 0}}, 83: {"": {up: 0, dn: 0}}, 84: {"": {up: 0, dn: 0}}, 85: {"": {up: 0, dn: 0}}, 86: {"": {up: 0, dn: 0}}, 87: {"": {up: 0, dn: 0}}, 88: {"": {up: 0, dn: 0}}, 89: {"": {up: 0, dn: 0}}, 90: {"": {up: 0, dn: 0}}, 91: {"": {up: 0, dn: 0}}, 92: {"": {up: 0, dn: 0}}, 93: {"": {up: 0, dn: 0}}, 94: {"": {up: 0, dn: 0}}, 95: {"": {up: 0, dn: 0}}, 96: {"": {up: 0, dn: 0}}, 97: {"": {up: 0, dn: 0}}, 98: {"": {up: 0, dn: 0}}, 99: {"": {up: 0, dn: 0}}, 100: {"": {up: 0, dn: 0}}, 101: {"": {up: 0, dn: 0}}, 102: {"": {up: 0, dn: 0}}, 103: {"": {up: 0, dn: 0}}, 104: {"": {up: 0, dn: 0}}, 105: {"": {up: 0, dn: 0}}, 106: {"": {up: 0, dn: 0}}, 107: {"": {up: 0, dn: 0}}, 108: {"": {up: 0, dn: 0}}, 109: {"": {up: 0, dn: 0}}, 110: {"": {up: 0, dn: 0}}, 111: {"": {up: 0, dn: 0}}, 112: {"": {up: 0, dn: 0}}, 113: {"": {up: 0, dn: 0}}, 114: {"": {up: 0, dn: 0}}, 115: {"": {up: 0, dn: 0}}, 116: {"": {up: 0, dn: 0}}, 117: {"": {up: 0, dn: 0}}, 118: {"": {up: 0, dn: 0}}, 119: {"": {up: 0, dn: 0}}, 120: {"": {up: 0, dn: 0}}, 121: {"": {up: 0, dn: 0}}, 122: {"": {up: 0, dn: 0}}, 123: {"": {up: 0, dn: 0}}, 124: {"": {up: 0, dn: 0}}, 125: {"": {up: 0, dn: 0}}, 126: {"": {up: 0, dn: 0}}, 127: {"": {up: 0, dn: 0}}, 128: {"": {up: 0, dn: 0}}, 129: {"": {up: 0, dn: 0}}, 130: {"": {up: 0, dn: 0}}, 131: {"": {up: 0, dn: 0}}, 132: {"": {up: 0, dn: 0}}, 133: {"": {up: 0, dn: 0}}, 134: {"": {up: 0, dn: 0}}, 135: {"": {up: 0, dn: 0}}, 136: {"": {up: 0, dn: 0}}, 137: {"": {up: 0, dn: 0}}, 138: {"": {up: 0, dn: 0}}, 139: {"": {up: 0, dn: 0}}, 140: {"": {up: 0, dn: 0}}, 141: {"": {up: 0, dn: 0}}, 142: {"": {up: 0, dn: 0}}, 143: {"": {up: 0, dn: 0}}, 144: {"": {up: 0, dn: 0}}, 145: {"": {up: 0, dn: 0}}, 146: {"": {up: 0, dn: 0}}, 147: {"": {up: 0, dn: 0}}, 148: {"": {up: 0, dn: 0}}, 149: {"": {up: 0, dn: 0}}, 150: {"": {up: 0, dn: 0}}, 151: {"": {up: 0, dn: 0}}, 152: {"": {up: 0, dn: 0}}, 153: {"": {up: 0, dn: 0}}, 154: {"": {up: 0, dn: 0}}, 155: {"": {up: 0, dn: 0}}, 156: {"": {up: 0, dn: 0}}, 157: {"": {up: 0, dn: 0}}, 158: {"": {up: 0, dn: 0}}, 159: {"": {up: 0, dn: 0}}, 160: {"": {up: 0, dn: 0}}, 161: {"": {up: 0, dn: 0}}, 162: {"": {up: 0, dn: 0}}, 163: {"": {up: 0, dn: 0}}, 164: {"": {up: 0, dn: 0}}, 165: {"": {up: 0, dn: 0}}, 166: {"": {up: 0, dn: 0}}, 167: {"": {up: 0, dn: 0}}, 168: {"": {up: 0, dn: 0}}, 169: {"": {up: 0, dn: 0}}, 170: {"": {up: 0, dn: 0}}, 171: {"": {up: 0, dn: 0}}, 172: {"": {up: 0, dn: 0}}, 173: {"": {up: 0, dn: 0}}, 174: {"": {up: 0, dn: 0}}, 175: {"": {up: 0, dn: 0}}, 176: {"": {up: 0, dn: 0}}, 177: {"": {up: 0, dn: 0}}, 178: {"": {up: 0, dn: 0}}, 179: {"": {up: 0, dn: 0}}, 180: {"": {up: 0, dn: 0}}, 181: {"": {up: 0, dn: 0}}, 182: {"": {up: 0, dn: 0}}, 183: {"": {up: 0, dn: 0}}, 184: {"": {up: 0, dn: 0}}, 185: {"": {up: 0, dn: 0}}, 186: {"": {up: 0, dn: 0}}, 187: {"": {up: 0, dn: 0}}, 188: {"": {up: 0, dn: 0}}, 189: {"": {up: 0, dn: 0}}, 190: {"": {up: 0, dn: 0}}, 191: {"": {up: 0, dn: 0}}, 192: {"": {up: 0, dn: 0}}, 193: {"": {up: 0, dn: 0}}, 194: {"": {up: 0, dn: 0}}, 195: {"": {up: 0, dn: 0}}, 196: {"": {up: 0, dn: 0}}, 197: {"": {up: 0, dn: 0}}, 198: {"": {up: 0, dn: 0}}, 199: {"": {up: 0, dn: 0}}, 200: {"": {up: 0, dn: 0}}, 201: {"": {up: 0, dn: 0}}, 202: {"": {up: 0, dn: 0}}, 203: {"": {up: 0, dn: 0}}, 204: {"": {up: 0, dn: 0}}, 205: {"": {up: 0, dn: 0}}, 206: {"": {up: 0, dn: 0}}, 207: {"": {up: 0, dn: 0}}, 208: {"": {up: 0, dn: 0}}, 209: {"": {up: 0, dn: 0}}, 210: {"": {up: 0, dn: 0}}, 211: {"": {up: 0, dn: 0}}, 212: {"": {up: 0, dn: 0}}, 213: {"": {up: 0, dn: 0}}, 214: {"": {up: 0, dn: 0}}, 215: {"": {up: 0, dn: 0}}, 216: {"": {up: 0, dn: 0}}, 217: {"": {up: 0, dn: 0}}, 218: {"": {up: 0, dn: 0}}, 219: {"": {up: 0, dn: 0}}, 220: {"": {up: 0, dn: 0}}, 221: {"": {up: 0, dn: 0}}, 222: {"": {up: 0, dn: 0}}, 223: {"": {up: 0, dn: 0}}, 224: {"": {up: 0, dn: 0}}, 225: {"": {up: 0, dn: 0}}, 226: {"": {up: 0, dn: 0}}, 227: {"": {up: 0, dn: 0}}, 228: {"": {up: 0, dn: 0}}, 229: {"": {up: 0, dn: 0}}, 230: {"": {up: 0, dn: 0}}, 231: {"": {up: 0, dn: 0}}, 232: {"": {up: 0, dn: 0}}, 233: {"": {up: 0, dn: 0}}, 234: {"": {up: 0, dn: 0}}, 235: {"": {up: 0, dn: 0}}, 236: {"": {up: 0, dn: 0}}, 237: {"": {up: 0, dn: 0}}, 238: {"": {up: 0, dn: 0}}, 239: {"": {up: 0, dn: 0}}, 240: {"": {up: 0, dn: 0}}, 241: {"": {up: 0, dn: 0}}, 242: {"": {up: 0, dn: 0}}, 243: {"": {up: 0, dn: 0}}, 244: {"": {up: 0, dn: 0}}, 245: {"": {up: 0, dn: 0}}, 246: {"": {up: 0, dn: 0}}, 247: {"": {up: 0, dn: 0}}, 248: {"": {up: 0, dn: 0}}, 249: {"": {up: 0, dn: 0}}, 250: {"": {up: 0, dn: 0}}, 251: {"": {up: 0, dn: 0}}, 252: {"": {up: 0, dn: 0}}, 253: {"": {up: 0, dn: 0}}, 254: {"": {up: 0, dn: 0}}, 255: {"": {up: 0, dn: 0}}, 256: {"": {up: 0, dn: 0}}, 257: {"": {up: 0, dn: 0}}, 258: {"": {up: 0, dn: 0}}, 259: {"": {up: 0, dn: 0}}, 260: {"": {up: 0, dn: 0}}, 261: {"": {up: 0, dn: 0}}, 262: {"": {up: 0, dn: 0}}, 263: {"": {up: 0, dn: 0}}, 264: {"": {up: 0, dn: 0}}, 265: {"": {up: 0, dn: 0}}, 266: {"": {up: 0, dn: 0}}, 267: {"": {up: 0, dn: 0}}, 268: {"": {up: 0, dn: 0}}, 269: {"": {up: 0, dn: 0}}, 270: {"": {up: 0, dn: 0}}, 271: {"": {up: 0, dn: 0}}, 272: {"": {up: 0, dn: 0}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 0, dn: 0}}, 276: {"": {up: 0, dn: 0}}, 277: {"": {up: 0, dn: 0}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 0, dn: 0}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 0, dn: 0}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 0, dn: 0}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 0, dn: 0}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}, 650: {"": {up: 0, dn: 0}}, 651: {"": {up: 0, dn: 0}}, 652: {"": {up: 0, dn: 0}}, 653: {"": {up: 0, dn: 0}}, 654: {"": {up: 0, dn: 0}}, 655: {"": {up: 0, dn: 0}}, 656: {"": {up: 0, dn: 0}}, 657: {"": {up: 0, dn: 0}}, 658: {"": {up: 0, dn: 0}}, 659: {"": {up: 0, dn: 0}}, 660: {"": {up: 0, dn: 0}}, 661: {"": {up: 0, dn: 0}}, 662: {"": {up: 0, dn: 0}}, 663: {"": {up: 0, dn: 0}}, 664: {"": {up: 0, dn: 0}}, 665: {"": {up: 0, dn: 0}}, 666: {"": {up: 0, dn: 0}}, 667: {"": {up: 0, dn: 0}}, 668: {"": {up: 0, dn: 0}}, 669: {"": {up: 0, dn: 0}}, 670: {"": {up: 0, dn: 0}}, 671: {"": {up: 0, dn: 0}}, 672: {"": {up: 0, dn: 0}}, 673: {"": {up: 0, dn: 0}}, 674: {"": {up: 0, dn: 0}}, 675: {"": {up: 0, dn: 0}}, 676: {"": {up: 0, dn: 0}}, 677: {"": {up: 0, dn: 0}}, 678: {"": {up: 0, dn: 0}}, 679: {"": {up: 0, dn: 0}}, 680: {"": {up: 0, dn: 0}}, 681: {"": {up: 0, dn: 0}}, 682: {"": {up: 0, dn: 0}}, 683: {"": {up: 0, dn: 0}}, 684: {"": {up: 0, dn: 0}}, 685: {"": {up: 0, dn: 0}}, 686: {"": {up: 0, dn: 0}}, 687: {"": {up: 0, dn: 0}}, 688: {"": {up: 0, dn: 0}}, 689: {"": {up: 0, dn: 0}}, 690: {"": {up: 0, dn: 0}}, 691: {"": {up: 0, dn: 0}}, 692: {"": {up: 0, dn: 0}}, 693: {"": {up: 0, dn: 0}}, 694: {"": {up: 0, dn: 0}}, 695: {"": {up: 0, dn: 0}}, 696: {"": {up: 0, dn: 0}}, 697: {"": {up: 0, dn: 0}}, 698: {"": {up: 0, dn: 0}}, 699: {"": {up: 0, dn: 0}}, 700: {"": {up: 0, dn: 0}}, 701: {"": {up: 0, dn: 0}}, 702: {"": {up: 0, dn: 0}}, 703: {"": {up: 0, dn: 0}}, 704: {"": {up: 0, dn: 0}}, 705: {"": {up: 0, dn: 0}}, 706: {"": {up: 0, dn: 0}}, 707: {"": {up: 0, dn: 0}}, 708: {"": {up: 0, dn: 0}}, 709: {"": {up: 0, dn: 0}}, 710: {"": {up: 0, dn: 0}}, 711: {"": {up: 0, dn: 0}}, 712: {"": {up: 0, dn: 0}}, 713: {"": {up: 0, dn: 0}}, 714: {"": {up: 0, dn: 0}}, 715: {"": {up: 0, dn: 0}}, 716: {"": {up: 0, dn: 0}}, 717: {"": {up: 0, dn: 0}}, 718: {"": {up: 0, dn: 0}}, 719: {"": {up: 0, dn: 0}}, 720: {"": {up: 0, dn: 0}}, 721: {"": {up: 0, dn: 0}}, 722: {"": {up: 0, dn: 0}}, 723: {"": {up: 0, dn: 0}}, 724: {"": {up: 0, dn: 0}}, 725: {"": {up: 0, dn: 0}}, 726: {"": {up: 0, dn: 0}}, 727: {"": {up: 0, dn: 0}}, 728: {"": {up: 0, dn: 0}}, 729: {"": {up: 0, dn: 0}}, 730: {"": {up: 0, dn: 0}}, 731: {"": {up: 0, dn: 0}}, 732: {"": {up: 0, dn: 0}}, 733: {"": {up: 0, dn: 0}}, 734: {"": {up: 0, dn: 0}}, 735: {"": {up: 0, dn: 0}}, 736: {"": {up: 0, dn: 0}}, 737: {"": {up: 0, dn: 0}}, 738: {"": {up: 0, dn: 0}}, 739: {"": {up: 0, dn: 0}}, 740: {"": {up: 0, dn: 0}}, 741: {"": {up: 0, dn: 0}}, 742: {"": {up: 0, dn: 0}}, 743: {"": {up: 0, dn: 0}}, 744: {"": {up: 0, dn: 0}}, 745: {"": {up: 0, dn: 0}}, 746: {"": {up: 0, dn: 0}}, 747: {"": {up: 0, dn: 0}}, 748: {"": {up: 0, dn: 0}}, 749: {"": {up: 0, dn: 0}}, 750: {"": {up: 0, dn: 0}}, 751: {"": {up: 0, dn: 0}}, 752: {"": {up: 0, dn: 0}}, 753: {"": {up: 0, dn: 0}}, 754: {"": {up: 0, dn: 0}}, 755: {"": {up: 0, dn: 0}}, 756: {"": {up: 0, dn: 0}}, 757: {"": {up: 0, dn: 0}}, 758: {"": {up: 0, dn: 0}}, 759: {"": {up: 0, dn: 0}}, 760: {"": {up: 0, dn: 0}}, 761: {"": {up: 0, dn: 0}}, 762: {"": {up: 0, dn: 0}}, 763: {"": {up: 0, dn: 0}}, 764: {"": {up: 0, dn: 0}}, 765: {"": {up: 0, dn: 0}}, 766: {"": {up: 0, dn: 0}}, 767: {"": {up: 0, dn: 0}}, 768: {"": {up: 0, dn: 0}}, 769: {"": {up: 0, dn: 0}}, 770: {"": {up: 0, dn: 0}}, 771: {"": {up: 0, dn: 0}}, 772: {"": {up: 0, dn: 0}}, 773: {"": {up: 0, dn: 0}}, 774: {"": {up: 0, dn: 0}}, 775: {"": {up: 0, dn: 0}}, 776: {"": {up: 0, dn: 0}}, 777: {"": {up: 0, dn: 0}}, 778: {"": {up: 0, dn: 0}}, 779: {"": {up: 0, dn: 0}}, 780: {"": {up: 0, dn: 0}}, 781: {"": {up: 0, dn: 0}}, 782: {"": {up: 0, dn: 0}}, 783: {"": {up: 0, dn: 0}}, 784: {"": {up: 0, dn: 0}}, 785: {"": {up: 0, dn: 0}}, 786: {"": {up: 0, dn: 0}}, 787: {"": {up: 0, dn: 0}}, 788: {"": {up: 0, dn: 0}}, 789: {"": {up: 0, dn: 0}}, 790: {"": {up: 0, dn: 0}}, 791: {"": {up: 0, dn: 0}}, 792: {"": {up: 0, dn: 0}}, 793: {"": {up: 0, dn: 0}}, 794: {"": {up: 0, dn: 0}}, 795: {"": {up: 0, dn: 0}}, 796: {"": {up: 0, dn: 0}}, 797: {"": {up: 0, dn: 0}}, 798: {"": {up: 0, dn: 0}}, 799: {"": {up: 0, dn: 0}}, 800: {"": {up: 0, dn: 0}}, 801: {"": {up: 0, dn: 0}}, 802: {"": {up: 0, dn: 0}}, 803: {"": {up: 0, dn: 0}}, 804: {"": {up: 0, dn: 0}}, 805: {"": {up: 0, dn: 0}}, 806: {"": {up: 0, dn: 0}}, 807: {"": {up: 0, dn: 0}}, 808: {"": {up: 0, dn: 0}}, 809: {"": {up: 0, dn: 0}}, 810: {"": {up: 0, dn: 0}}, 811: {"": {up: 0, dn: 0}}, 812: {"": {up: 0, dn: 0}}, 813: {"": {up: 0, dn: 0}}, 814: {"": {up: 0, dn: 0}}, 815: {"": {up: 0, dn: 0}}, 816: {"": {up: 0, dn: 0}}, 817: {"": {up: 0, dn: 0}}, 818: {"": {up: 0, dn: 0}}, 819: {"": {up: 0, dn: 0}}, 820: {"": {up: 0, dn: 0}}, 821: {"": {up: 0, dn: 0}}, 822: {"": {up: 0, dn: 0}}, 823: {"": {up: 0, dn: 0}}, 824: {"": {up: 0, dn: 0}}, 825: {"": {up: 0, dn: 0}}, 826: {"": {up: 0, dn: 0}}, 827: {"": {up: 0, dn: 0}}, 828: {"": {up: 0, dn: 0}}, 829: {"": {up: 0, dn: 0}}, 830: {"": {up: 0, dn: 0}}, 831: {"": {up: 0, dn: 0}}, 832: {"": {up: 0, dn: 0}}, 833: {"": {up: 0, dn: 0}}, 834: {"": {up: 0, dn: 0}}, 835: {"": {up: 0, dn: 0}}, 836: {"": {up: 0, dn: 0}}, 837: {"": {up: 0, dn: 0}}, 838: {"": {up: 0, dn: 0}}, 839: {"": {up: 0, dn: 0}}, 840: {"": {up: 0, dn: 0}}, 841: {"": {up: 0, dn: 0}}, 842: {"": {up: 0, dn: 0}}, 843: {"": {up: 0, dn: 0}}, 844: {"": {up: 0, dn: 0}}, 845: {"": {up: 0, dn: 0}}, 846: {"": {up: 0, dn: 0}}, 847: {"": {up: 0, dn: 0}}, 848: {"": {up: 0, dn: 0}}, 849: {"": {up: 0, dn: 0}}, 850: {"": {up: 0, dn: 0}}, 851: {"": {up: 0, dn: 0}}, 852: {"": {up: 0, dn: 0}}, 853: {"": {up: 0, dn: 0}}, 854: {"": {up: 0, dn: 0}}, 855: {"": {up: 0, dn: 0}}, 856: {"": {up: 0, dn: 0}}, 857: {"": {up: 0, dn: 0}}, 858: {"": {up: 0, dn: 0}}, 859: {"": {up: 0, dn: 0}}, 860: {"": {up: 0, dn: 0}}, 861: {"": {up: 0, dn: 0}}, 862: {"": {up: 0, dn: 0}}, 863: {"": {up: 0, dn: 0}}, 864: {"": {up: 0, dn: 0}}, 865: {"": {up: 0, dn: 0}}, 866: {"": {up: 0, dn: 0}}, 867: {"": {up: 0, dn: 0}}, 868: {"": {up: 0, dn: 0}}, 869: {"": {up: 0, dn: 0}}, 870: {"": {up: 0, dn: 0}}, 871: {"": {up: 0, dn: 0}}, 872: {"": {up: 0, dn: 0}}, 873: {"": {up: 0, dn: 0}}, 874: {"": {up: 0, dn: 0}}, 875: {"": {up: 0, dn: 0}}, 876: {"": {up: 0, dn: 0}}, 877: {"": {up: 0, dn: 0}}, 878: {"": {up: 0, dn: 0}}, 879: {"": {up: 0, dn: 0}}, 880: {"": {up: 0, dn: 0}}, 881: {"": {up: 0, dn: 0}}, 882: {"": {up: 0, dn: 0}}, 883: {"": {up: 0, dn: 0}}, 884: {"": {up: 0, dn: 0}}, 885: {"": {up: 0, dn: 0}}, 886: {"": {up: 0, dn: 0}}, 887: {"": {up: 0, dn: 0}}, 888: {"": {up: 0, dn: 0}}, 889: {"": {up: 0, dn: 0}}, 890: {"": {up: 0, dn: 0}}, 891: {"": {up: 0, dn: 0}}, 892: {"": {up: 0, dn: 0}}, 893: {"": {up: 0, dn: 0}}, 894: {"": {up: 0, dn: 0}}, 895: {"": {up: 0, dn: 0}}, 896: {"": {up: 0, dn: 0}}, 897: {"": {up: 0, dn: 0}}, 898: {"": {up: 0, dn: 0}}, 899: {"": {up: 0, dn: 0}}, 900: {"": {up: 0, dn: 0}}, 901: {"": {up: 0, dn: 0}}, 902: {"": {up: 0, dn: 0}}, 903: {"": {up: 0, dn: 0}}, 904: {"": {up: 0, dn: 0}}, 905: {"": {up: 0, dn: 0}}, 906: {"": {up: 0, dn: 0}}, 907: {"": {up: 0, dn: 0}}, 908: {"": {up: 0, dn: 0}}, 909: {"": {up: 0, dn: 0}}, 910: {"": {up: 0, dn: 0}}, 911: {"": {up: 0, dn: 0}}, 912: {"": {up: 0, dn: 0}}, 913: {"": {up: 0, dn: 0}}, 914: {"": {up: 0, dn: 0}}, 915: {"": {up: 0, dn: 0}}, 916: {"": {up: 0, dn: 0}}, 917: {"": {up: 0, dn: 0}}, 918: {"": {up: 0, dn: 0}}, 919: {"": {up: 0, dn: 0}}, 920: {"": {up: 0, dn: 0}}, 921: {"": {up: 0, dn: 0}}, 922: {"": {up: 0, dn: 0}}, 923: {"": {up: 0, dn: 0}}, 924: {"": {up: 0, dn: 0}}, 925: {"": {up: 0, dn: 0}}, 926: {"": {up: 0, dn: 0}}, 927: {"": {up: 0, dn: 0}}, 928: {"": {up: 0, dn: 0}}, 929: {"": {up: 0, dn: 0}}, 930: {"": {up: 0, dn: 0}}, 931: {"": {up: 0, dn: 0}}, 932: {"": {up: 0, dn: 0}}, 933: {"": {up: 0, dn: 0}}, 934: {"": {up: 0, dn: 0}}, 935: {"": {up: 0, dn: 0}}, 936: {"": {up: 0, dn: 0}}, 937: {"": {up: 0, dn: 0}}, 938: {"": {up: 0, dn: 0}}, 939: {"": {up: 0, dn: 0}}, 940: {"": {up: 0, dn: 0}}, 941: {"": {up: 0, dn: 0}}, 942: {"": {up: 0, dn: 0}}, 943: {"": {up: 0, dn: 0}}, 944: {"": {up: 0, dn: 0}}, 945: {"": {up: 0, dn: 0}}, 946: {"": {up: 0, dn: 0}}, 947: {"": {up: 0, dn: 0}}, 948: {"": {up: 0, dn: 0}}, 949: {"": {up: 0, dn: 0}}, 950: {"": {up: 0, dn: 0}}, 951: {"": {up: 0, dn: 0}}, 952: {"": {up: 0, dn: 0}}, 953: {"": {up: 0, dn: 0}}, 954: {"": {up: 0, dn: 0}}, 955: {"": {up: 0, dn: 0}}, 956: {"": {up: 0, dn: 0}}, 957: {"": {up: 0, dn: 0}}, 958: {"": {up: 0, dn: 0}}, 959: {"": {up: 0, dn: 0}}, 960: {"": {up: 0, dn: 0}}, 961: {"": {up: 0, dn: 0}}, 962: {"": {up: 0, dn: 0}}, 963: {"": {up: 0, dn: 0}}, 964: {"": {up: 0, dn: 0}}, 965: {"": {up: 0, dn: 0}}, 966: {"": {up: 0, dn: 0}}, 967: {"": {up: 0, dn: 0}}, 968: {"": {up: 0, dn: 0}}, 969: {"": {up: 0, dn: 0}}, 970: {"": {up: 0, dn: 0}}, 971: {"": {up: 0, dn: 0}}, 972: {"": {up: 0, dn: 0}}, 973: {"": {up: 0, dn: 0}}, 974: {"": {up: 0, dn: 0}}, 975: {"": {up: 0, dn: 0}}, 976: {"": {up: 0, dn: 0}}, 977: {"": {up: 0, dn: 0}}, 978: {"": {up: 0, dn: 0}}, 979: {"": {up: 0, dn: 0}}, 980: {"": {up: 0, dn: 0}}, 981: {"": {up: 0, dn: 0}}, 982: {"": {up: 0, dn: 0}}, 983: {"": {up: 0, dn: 0}}, 984: {"": {up: 0, dn: 0}}, 985: {"": {up: 0, dn: 0}}, 986: {"": {up: 0, dn: 0}}, 987: {"": {up: 0, dn: 0}}, 988: {"": {up: 0, dn: 0}}, 989: {"": {up: 0, dn: 0}}, 990: {"": {up: 0, dn: 0}}, 991: {"": {up: 0, dn: 0}}, 992: {"": {up: 0, dn: 0}}, 993: {"": {up: 0, dn: 0}}, 994: {"": {up: 0, dn: 0}}, 995: {"": {up: 0, dn: 0}}, 996: {"": {up: 0, dn: 0}}, 997: {"": {up: 0, dn: 0}}, 998: {"": {up: 0, dn: 0}}, 999: {"": {up: 0, dn: 0}}}
LineColor=purple
LineStyle=solid
LineWidth=1.5pt
Name=NLO_alpha6alphas
Path=NLO_alpha6alphas
Title=$\alpha_\text{s}\alpha^6$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	1.101872e-12	9.177716e-13	9.177716e-13
8.000000e+00	1.000000e+01	6.279431e-05	1.142098e-05	1.142098e-05
1.000000e+01	1.200000e+01	5.060783e-04	6.259867e-05	6.259867e-05
1.200000e+01	1.400000e+01	1.066386e-03	5.680334e-05	5.680334e-05
1.400000e+01	1.600000e+01	1.951087e-03	6.716916e-05	6.716916e-05
1.600000e+01	1.800000e+01	2.631727e-03	5.762736e-05	5.762736e-05
1.800000e+01	2.000000e+01	3.250849e-03	5.462361e-05	5.462361e-05
2.000000e+01	2.200000e+01	3.755416e-03	5.371530e-05	5.371530e-05
2.200000e+01	2.400000e+01	4.459065e-03	9.091533e-05	9.091533e-05
2.400000e+01	2.600000e+01	4.869642e-03	7.532666e-05	7.532666e-05
2.600000e+01	2.800000e+01	5.233107e-03	8.465624e-05	8.465624e-05
2.800000e+01	3.000000e+01	5.579667e-03	8.485200e-05	8.485200e-05
3.000000e+01	3.200000e+01	6.201298e-03	9.971339e-05	9.971339e-05
3.200000e+01	3.400000e+01	6.412575e-03	1.031546e-04	1.031546e-04
3.400000e+01	3.600000e+01	7.181004e-03	2.009138e-04	2.009138e-04
3.600000e+01	3.800000e+01	7.160666e-03	1.159583e-04	1.159583e-04
3.800000e+01	4.000000e+01	7.264663e-03	1.760627e-04	1.760627e-04
4.000000e+01	4.200000e+01	7.345928e-03	1.655292e-04	1.655292e-04
4.200000e+01	4.400000e+01	7.102197e-03	1.716447e-04	1.716447e-04
4.400000e+01	4.600000e+01	6.621947e-03	1.526585e-04	1.526585e-04
4.600000e+01	4.800000e+01	6.944573e-03	1.376408e-04	1.376408e-04
4.800000e+01	5.000000e+01	7.120859e-03	1.245115e-04	1.245115e-04
5.000000e+01	5.200000e+01	7.789124e-03	8.282229e-05	8.282229e-05
5.200000e+01	5.400000e+01	8.241033e-03	9.856958e-05	9.856958e-05
5.400000e+01	5.600000e+01	8.788780e-03	9.704185e-05	9.704185e-05
5.600000e+01	5.800000e+01	9.424625e-03	9.412244e-05	9.412244e-05
5.800000e+01	6.000000e+01	1.049116e-02	1.090820e-04	1.090820e-04
6.000000e+01	6.200000e+01	1.113344e-02	1.095983e-04	1.095983e-04
6.200000e+01	6.400000e+01	1.258570e-02	1.333522e-04	1.333522e-04
6.400000e+01	6.600000e+01	1.369385e-02	1.380339e-04	1.380339e-04
6.600000e+01	6.800000e+01	1.549123e-02	1.054273e-04	1.054273e-04
6.800000e+01	7.000000e+01	1.780845e-02	1.041674e-04	1.041674e-04
7.000000e+01	7.200000e+01	2.062865e-02	1.294386e-04	1.294386e-04
7.200000e+01	7.400000e+01	2.532289e-02	1.480278e-04	1.480278e-04
7.400000e+01	7.600000e+01	3.340668e-02	1.674840e-04	1.674840e-04
7.600000e+01	7.800000e+01	4.976770e-02	2.588438e-04	2.588438e-04
7.800000e+01	8.000000e+01	7.678883e-02	3.740214e-04	3.740214e-04
8.000000e+01	8.200000e+01	3.014110e-02	3.679998e-04	3.679998e-04
8.200000e+01	8.400000e+01	1.317192e-02	1.644133e-04	1.644133e-04
8.400000e+01	8.600000e+01	9.751294e-03	7.416273e-05	7.416273e-05
8.600000e+01	8.800000e+01	8.244972e-03	5.276644e-05	5.276644e-05
8.800000e+01	9.000000e+01	7.547363e-03	4.735596e-05	4.735596e-05
9.000000e+01	9.200000e+01	7.121074e-03	7.369778e-05	7.369778e-05
9.200000e+01	9.400000e+01	6.772274e-03	3.291073e-05	3.291073e-05
9.400000e+01	9.600000e+01	6.599895e-03	3.531196e-05	3.531196e-05
9.600000e+01	9.800000e+01	6.418596e-03	5.375236e-05	5.375236e-05
9.800000e+01	1.000000e+02	6.244319e-03	3.478578e-05	3.478578e-05
1.000000e+02	1.020000e+02	6.131717e-03	2.786529e-05	2.786529e-05
1.020000e+02	1.040000e+02	6.031705e-03	2.745569e-05	2.745569e-05
1.040000e+02	1.060000e+02	5.897457e-03	2.328444e-05	2.328444e-05
1.060000e+02	1.080000e+02	5.864086e-03	3.442207e-05	3.442207e-05
1.080000e+02	1.100000e+02	5.771456e-03	3.043966e-05	3.043966e-05
1.100000e+02	1.120000e+02	5.678504e-03	2.797935e-05	2.797935e-05
1.120000e+02	1.140000e+02	5.576598e-03	2.688854e-05	2.688854e-05
1.140000e+02	1.160000e+02	5.517535e-03	3.090001e-05	3.090001e-05
1.160000e+02	1.180000e+02	5.450614e-03	2.883251e-05	2.883251e-05
1.180000e+02	1.200000e+02	5.336066e-03	2.240547e-05	2.240547e-05
1.200000e+02	1.220000e+02	5.258201e-03	2.353313e-05	2.353313e-05
1.220000e+02	1.240000e+02	5.261736e-03	3.224134e-05	3.224134e-05
1.240000e+02	1.260000e+02	5.155681e-03	3.299551e-05	3.299551e-05
1.260000e+02	1.280000e+02	5.048711e-03	2.117029e-05	2.117029e-05
1.280000e+02	1.300000e+02	5.041052e-03	2.373751e-05	2.373751e-05
1.300000e+02	1.320000e+02	4.927696e-03	2.069572e-05	2.069572e-05
1.320000e+02	1.340000e+02	4.855086e-03	2.129609e-05	2.129609e-05
1.340000e+02	1.360000e+02	4.809111e-03	2.130486e-05	2.130486e-05
1.360000e+02	1.380000e+02	4.779804e-03	2.343027e-05	2.343027e-05
1.380000e+02	1.400000e+02	4.696284e-03	2.257646e-05	2.257646e-05
1.400000e+02	1.420000e+02	4.629922e-03	2.185713e-05	2.185713e-05
1.420000e+02	1.440000e+02	4.568715e-03	2.263426e-05	2.263426e-05
1.440000e+02	1.460000e+02	4.502986e-03	1.949746e-05	1.949746e-05
1.460000e+02	1.480000e+02	4.444657e-03	1.890296e-05	1.890296e-05
1.480000e+02	1.500000e+02	4.428415e-03	2.256760e-05	2.256760e-05
1.500000e+02	1.520000e+02	4.339990e-03	1.963204e-05	1.963204e-05
1.520000e+02	1.540000e+02	4.274521e-03	1.800946e-05	1.800946e-05
1.540000e+02	1.560000e+02	4.237762e-03	1.891825e-05	1.891825e-05
1.560000e+02	1.580000e+02	4.187624e-03	2.115206e-05	2.115206e-05
1.580000e+02	1.600000e+02	4.118729e-03	1.936452e-05	1.936452e-05
1.600000e+02	1.620000e+02	1.242518e-06	1.384151e-07	1.384151e-07
1.620000e+02	1.640000e+02	1.318908e-06	1.491254e-07	1.491254e-07
1.640000e+02	1.660000e+02	1.683789e-06	2.368640e-07	2.368640e-07
1.660000e+02	1.680000e+02	1.496593e-06	1.781186e-07	1.781186e-07
1.680000e+02	1.700000e+02	1.295133e-06	1.549021e-07	1.549021e-07
1.700000e+02	1.720000e+02	1.833048e-06	2.538896e-07	2.538896e-07
1.720000e+02	1.740000e+02	2.080000e-06	6.834680e-07	6.834680e-07
1.740000e+02	1.760000e+02	1.512975e-06	1.340492e-07	1.340492e-07
1.760000e+02	1.780000e+02	1.588894e-06	2.178245e-07	2.178245e-07
1.780000e+02	1.800000e+02	1.293271e-06	1.158881e-07	1.158881e-07
1.800000e+02	1.820000e+02	1.532390e-06	1.701402e-07	1.701402e-07
1.820000e+02	1.840000e+02	1.531611e-06	1.683721e-07	1.683721e-07
1.840000e+02	1.860000e+02	1.504019e-06	1.534878e-07	1.534878e-07
1.860000e+02	1.880000e+02	1.450175e-06	2.050358e-07	2.050358e-07
1.880000e+02	1.900000e+02	1.350473e-06	1.122933e-07	1.122933e-07
1.900000e+02	1.920000e+02	1.659623e-06	2.118953e-07	2.118953e-07
1.920000e+02	1.940000e+02	1.434436e-06	1.995052e-07	1.995052e-07
1.940000e+02	1.960000e+02	1.830237e-06	2.382519e-07	2.382519e-07
1.960000e+02	1.980000e+02	1.782560e-06	2.107740e-07	2.107740e-07
1.980000e+02	2.000000e+02	1.945540e-06	2.789598e-07	2.789598e-07
2.000000e+02	2.020000e+02	1.507171e-06	1.166241e-07	1.166241e-07
2.020000e+02	2.040000e+02	1.467167e-06	2.584905e-07	2.584905e-07
2.040000e+02	2.060000e+02	1.621397e-06	1.585919e-07	1.585919e-07
2.060000e+02	2.080000e+02	2.424194e-06	8.062774e-07	8.062774e-07
2.080000e+02	2.100000e+02	1.575659e-06	1.580340e-07	1.580340e-07
2.100000e+02	2.120000e+02	1.613739e-06	1.980063e-07	1.980063e-07
2.120000e+02	2.140000e+02	1.477279e-06	2.232279e-07	2.232279e-07
2.140000e+02	2.160000e+02	1.440983e-06	1.357366e-07	1.357366e-07
2.160000e+02	2.180000e+02	1.587838e-06	1.936850e-07	1.936850e-07
2.180000e+02	2.200000e+02	2.347680e-06	3.187850e-07	3.187850e-07
2.200000e+02	2.220000e+02	1.496980e-06	1.217090e-07	1.217090e-07
2.220000e+02	2.240000e+02	2.012125e-06	2.569834e-07	2.569834e-07
2.240000e+02	2.260000e+02	1.533716e-06	1.991123e-07	1.991123e-07
2.260000e+02	2.280000e+02	1.826402e-06	1.726199e-07	1.726199e-07
2.280000e+02	2.300000e+02	1.541840e-06	2.010436e-07	2.010436e-07
2.300000e+02	2.320000e+02	3.127565e-06	1.186469e-06	1.186469e-06
2.320000e+02	2.340000e+02	2.017013e-06	2.970534e-07	2.970534e-07
2.340000e+02	2.360000e+02	1.412365e-06	1.173879e-07	1.173879e-07
2.360000e+02	2.380000e+02	1.499964e-06	1.452056e-07	1.452056e-07
2.380000e+02	2.400000e+02	1.595199e-06	2.223156e-07	2.223156e-07
2.400000e+02	2.420000e+02	1.462347e-06	1.222935e-07	1.222935e-07
2.420000e+02	2.440000e+02	1.843817e-06	2.116778e-07	2.116778e-07
2.440000e+02	2.460000e+02	1.815143e-06	1.983139e-07	1.983139e-07
2.460000e+02	2.480000e+02	2.012617e-06	2.564644e-07	2.564644e-07
2.480000e+02	2.500000e+02	1.570446e-06	1.929546e-07	1.929546e-07
2.500000e+02	2.520000e+02	1.337316e-06	1.314948e-07	1.314948e-07
2.520000e+02	2.540000e+02	1.630548e-06	1.958811e-07	1.958811e-07
2.540000e+02	2.560000e+02	2.724592e-06	1.287424e-06	1.287424e-06
2.560000e+02	2.580000e+02	1.926362e-06	2.398757e-07	2.398757e-07
2.580000e+02	2.600000e+02	1.461481e-06	1.811074e-07	1.811074e-07
2.600000e+02	2.620000e+02	1.807341e-06	2.419786e-07	2.419786e-07
2.620000e+02	2.640000e+02	1.642559e-06	1.576378e-07	1.576378e-07
2.640000e+02	2.660000e+02	1.463897e-06	1.300815e-07	1.300815e-07
2.660000e+02	2.680000e+02	1.530326e-06	2.554044e-07	2.554044e-07
2.680000e+02	2.700000e+02	2.214572e-06	4.475657e-07	4.475657e-07
2.700000e+02	2.720000e+02	1.472588e-06	1.636282e-07	1.636282e-07
2.720000e+02	2.740000e+02	1.644311e-06	3.213830e-07	3.213830e-07
2.740000e+02	2.760000e+02	1.806594e-06	1.901436e-07	1.901436e-07
2.760000e+02	2.780000e+02	1.756957e-06	2.207763e-07	2.207763e-07
2.780000e+02	2.800000e+02	1.518082e-06	1.726144e-07	1.726144e-07
2.800000e+02	2.820000e+02	1.296082e-06	1.033825e-07	1.033825e-07
2.820000e+02	2.840000e+02	1.456907e-06	1.529522e-07	1.529522e-07
2.840000e+02	2.860000e+02	1.556293e-06	2.547381e-07	2.547381e-07
2.860000e+02	2.880000e+02	1.680394e-06	1.906817e-07	1.906817e-07
2.880000e+02	2.900000e+02	1.512569e-06	1.597284e-07	1.597284e-07
2.900000e+02	2.920000e+02	1.747381e-06	2.047990e-07	2.047990e-07
2.920000e+02	2.940000e+02	1.570038e-06	1.544006e-07	1.544006e-07
2.940000e+02	2.960000e+02	1.655420e-06	1.658781e-07	1.658781e-07
2.960000e+02	2.980000e+02	1.680510e-06	2.388446e-07	2.388446e-07
2.980000e+02	3.000000e+02	1.798187e-06	2.026552e-07	2.026552e-07
3.000000e+02	3.020000e+02	1.566984e-06	1.505471e-07	1.505471e-07
3.020000e+02	3.040000e+02	1.237073e-06	1.043912e-07	1.043912e-07
3.040000e+02	3.060000e+02	1.595301e-06	2.154025e-07	2.154025e-07
3.060000e+02	3.080000e+02	1.294187e-06	8.929816e-08	8.929816e-08
3.080000e+02	3.100000e+02	1.702818e-06	2.558570e-07	2.558570e-07
3.100000e+02	3.120000e+02	2.125579e-06	6.346273e-07	6.346273e-07
3.120000e+02	3.140000e+02	1.527474e-06	2.273830e-07	2.273830e-07
3.140000e+02	3.160000e+02	1.549195e-06	1.725036e-07	1.725036e-07
3.160000e+02	3.180000e+02	1.865196e-06	2.940311e-07	2.940311e-07
3.180000e+02	3.200000e+02	1.361680e-06	1.077948e-07	1.077948e-07
3.200000e+02	3.220000e+02	1.445640e-06	1.544172e-07	1.544172e-07
3.220000e+02	3.240000e+02	1.703263e-06	2.150883e-07	2.150883e-07
3.240000e+02	3.260000e+02	1.794729e-06	2.611521e-07	2.611521e-07
3.260000e+02	3.280000e+02	1.537781e-06	1.702431e-07	1.702431e-07
3.280000e+02	3.300000e+02	2.054326e-06	3.666154e-07	3.666154e-07
3.300000e+02	3.320000e+02	1.509631e-06	1.385407e-07	1.385407e-07
3.320000e+02	3.340000e+02	1.332311e-06	1.390225e-07	1.390225e-07
3.340000e+02	3.360000e+02	1.205208e-06	1.260770e-07	1.260770e-07
3.360000e+02	3.380000e+02	1.454884e-06	1.421292e-07	1.421292e-07
3.380000e+02	3.400000e+02	1.507430e-06	1.571491e-07	1.571491e-07
3.400000e+02	3.420000e+02	1.359399e-06	1.490099e-07	1.490099e-07
3.420000e+02	3.440000e+02	1.630038e-06	2.381551e-07	2.381551e-07
3.440000e+02	3.460000e+02	1.359278e-06	1.083652e-07	1.083652e-07
3.460000e+02	3.480000e+02	1.303619e-06	1.157389e-07	1.157389e-07
3.480000e+02	3.500000e+02	2.037455e-06	2.461512e-07	2.461512e-07
3.500000e+02	3.520000e+02	1.635833e-06	2.270862e-07	2.270862e-07
3.520000e+02	3.540000e+02	1.556669e-06	1.451927e-07	1.451927e-07
3.540000e+02	3.560000e+02	1.713829e-06	1.658049e-07	1.658049e-07
3.560000e+02	3.580000e+02	1.357971e-06	1.480316e-07	1.480316e-07
3.580000e+02	3.600000e+02	1.509355e-06	1.506581e-07	1.506581e-07
3.600000e+02	3.620000e+02	1.387471e-06	1.858802e-07	1.858802e-07
3.620000e+02	3.640000e+02	1.433431e-06	1.198086e-07	1.198086e-07
3.640000e+02	3.660000e+02	1.533875e-06	2.017146e-07	2.017146e-07
3.660000e+02	3.680000e+02	1.603978e-06	2.199992e-07	2.199992e-07
3.680000e+02	3.700000e+02	1.565393e-06	1.771107e-07	1.771107e-07
3.700000e+02	3.720000e+02	1.460892e-06	1.832872e-07	1.832872e-07
3.720000e+02	3.740000e+02	1.462363e-06	1.254238e-07	1.254238e-07
3.740000e+02	3.760000e+02	1.403680e-06	1.755757e-07	1.755757e-07
3.760000e+02	3.780000e+02	1.355493e-06	1.384328e-07	1.384328e-07
3.780000e+02	3.800000e+02	1.535447e-06	2.123966e-07	2.123966e-07
3.800000e+02	3.820000e+02	1.425769e-06	1.326457e-07	1.326457e-07
3.820000e+02	3.840000e+02	1.471967e-06	1.498527e-07	1.498527e-07
3.840000e+02	3.860000e+02	1.386069e-06	1.424761e-07	1.424761e-07
3.860000e+02	3.880000e+02	3.179421e-06	1.924296e-06	1.924296e-06
3.880000e+02	3.900000e+02	1.472036e-06	1.661497e-07	1.661497e-07
3.900000e+02	3.920000e+02	1.407364e-06	1.683129e-07	1.683129e-07
3.920000e+02	3.940000e+02	1.763524e-06	2.407320e-07	2.407320e-07
3.940000e+02	3.960000e+02	1.561062e-06	2.505722e-07	2.505722e-07
3.960000e+02	3.980000e+02	2.111697e-06	3.867116e-07	3.867116e-07
3.980000e+02	4.000000e+02	1.588956e-06	1.661018e-07	1.661018e-07
4.000000e+02	4.020000e+02	1.386530e-06	1.483806e-07	1.483806e-07
4.020000e+02	4.040000e+02	1.712505e-06	2.394112e-07	2.394112e-07
4.040000e+02	4.060000e+02	1.623035e-06	2.166188e-07	2.166188e-07
4.060000e+02	4.080000e+02	1.393272e-06	1.606639e-07	1.606639e-07
4.080000e+02	4.100000e+02	1.343137e-06	2.053483e-07	2.053483e-07
4.100000e+02	4.120000e+02	1.345507e-06	1.528719e-07	1.528719e-07
4.120000e+02	4.140000e+02	1.934377e-06	3.172876e-07	3.172876e-07
4.140000e+02	4.160000e+02	1.671702e-06	3.573007e-07	3.573007e-07
4.160000e+02	4.180000e+02	1.452679e-06	1.746803e-07	1.746803e-07
4.180000e+02	4.200000e+02	1.193415e-06	1.110952e-07	1.110952e-07
4.200000e+02	4.220000e+02	1.449556e-06	2.068194e-07	2.068194e-07
4.220000e+02	4.240000e+02	1.425119e-06	1.610617e-07	1.610617e-07
4.240000e+02	4.260000e+02	1.272041e-06	1.439910e-07	1.439910e-07
4.260000e+02	4.280000e+02	1.593216e-06	2.246404e-07	2.246404e-07
4.280000e+02	4.300000e+02	1.390599e-06	1.265196e-07	1.265196e-07
4.300000e+02	4.320000e+02	1.507987e-06	2.322522e-07	2.322522e-07
4.320000e+02	4.340000e+02	1.371569e-06	1.760343e-07	1.760343e-07
4.340000e+02	4.360000e+02	1.628390e-06	2.047674e-07	2.047674e-07
4.360000e+02	4.380000e+02	1.341378e-06	1.460350e-07	1.460350e-07
4.380000e+02	4.400000e+02	1.488439e-06	1.874555e-07	1.874555e-07
4.400000e+02	4.420000e+02	1.760487e-06	3.723792e-07	3.723792e-07
4.420000e+02	4.440000e+02	1.380111e-06	1.275060e-07	1.275060e-07
4.440000e+02	4.460000e+02	1.821169e-06	2.502798e-07	2.502798e-07
4.460000e+02	4.480000e+02	1.286178e-06	1.416748e-07	1.416748e-07
4.480000e+02	4.500000e+02	1.628028e-06	2.294328e-07	2.294328e-07
4.500000e+02	4.520000e+02	1.687921e-06	2.242541e-07	2.242541e-07
4.520000e+02	4.540000e+02	1.230285e-06	1.322857e-07	1.322857e-07
4.540000e+02	4.560000e+02	1.566623e-06	1.713796e-07	1.713796e-07
4.560000e+02	4.580000e+02	1.388668e-06	1.499199e-07	1.499199e-07
4.580000e+02	4.600000e+02	1.273062e-06	1.473430e-07	1.473430e-07
4.600000e+02	4.620000e+02	1.220568e-06	1.229402e-07	1.229402e-07
4.620000e+02	4.640000e+02	1.621264e-06	3.145245e-07	3.145245e-07
4.640000e+02	4.660000e+02	1.571541e-06	1.897322e-07	1.897322e-07
4.660000e+02	4.680000e+02	1.199025e-06	1.060080e-07	1.060080e-07
4.680000e+02	4.700000e+02	1.306788e-06	1.247979e-07	1.247979e-07
4.700000e+02	4.720000e+02	1.456478e-06	1.730865e-07	1.730865e-07
4.720000e+02	4.740000e+02	1.523298e-06	3.416727e-07	3.416727e-07
4.740000e+02	4.760000e+02	1.192233e-06	1.396573e-07	1.396573e-07
4.760000e+02	4.780000e+02	1.456203e-06	2.229243e-07	2.229243e-07
4.780000e+02	4.800000e+02	1.082713e-06	9.138465e-08	9.138465e-08
4.800000e+02	4.820000e+02	1.700945e-06	2.639237e-07	2.639237e-07
4.820000e+02	4.840000e+02	1.201541e-06	1.212488e-07	1.212488e-07
4.840000e+02	4.860000e+02	1.272491e-06	1.780228e-07	1.780228e-07
4.860000e+02	4.880000e+02	1.234884e-06	1.284280e-07	1.284280e-07
4.880000e+02	4.900000e+02	1.326127e-06	1.568686e-07	1.568686e-07
4.900000e+02	4.920000e+02	1.457272e-06	2.864633e-07	2.864633e-07
4.920000e+02	4.940000e+02	1.340177e-06	1.863675e-07	1.863675e-07
4.940000e+02	4.960000e+02	1.455090e-06	1.694547e-07	1.694547e-07
4.960000e+02	4.980000e+02	1.274446e-06	1.404641e-07	1.404641e-07
4.980000e+02	5.000000e+02	1.619021e-06	2.371775e-07	2.371775e-07
5.000000e+02	5.020000e+02	1.503472e-06	2.155667e-07	2.155667e-07
5.020000e+02	5.040000e+02	1.362907e-06	1.708472e-07	1.708472e-07
5.040000e+02	5.060000e+02	1.728883e-06	2.850592e-07	2.850592e-07
5.060000e+02	5.080000e+02	2.169007e-06	9.030516e-07	9.030516e-07
5.080000e+02	5.100000e+02	1.343499e-06	1.527000e-07	1.527000e-07
5.100000e+02	5.120000e+02	1.493482e-06	3.351923e-07	3.351923e-07
5.120000e+02	5.140000e+02	1.805681e-06	2.977716e-07	2.977716e-07
5.140000e+02	5.160000e+02	1.703165e-06	2.337303e-07	2.337303e-07
5.160000e+02	5.180000e+02	1.403332e-06	2.080936e-07	2.080936e-07
5.180000e+02	5.200000e+02	1.584821e-06	2.922306e-07	2.922306e-07
5.200000e+02	5.220000e+02	1.242939e-06	1.518093e-07	1.518093e-07
5.220000e+02	5.240000e+02	1.240638e-06	1.396893e-07	1.396893e-07
5.240000e+02	5.260000e+02	1.418537e-06	2.236078e-07	2.236078e-07
5.260000e+02	5.280000e+02	1.679906e-06	3.686902e-07	3.686902e-07
5.280000e+02	5.300000e+02	1.263354e-06	1.286625e-07	1.286625e-07
5.300000e+02	5.320000e+02	1.483660e-06	2.089760e-07	2.089760e-07
5.320000e+02	5.340000e+02	1.591219e-06	2.079160e-07	2.079160e-07
5.340000e+02	5.360000e+02	1.464887e-06	1.952160e-07	1.952160e-07
5.360000e+02	5.380000e+02	1.339111e-06	1.424074e-07	1.424074e-07
5.380000e+02	5.400000e+02	1.321856e-06	2.492486e-07	2.492486e-07
5.400000e+02	5.420000e+02	1.227857e-06	1.471970e-07	1.471970e-07
5.420000e+02	5.440000e+02	1.425045e-06	2.165091e-07	2.165091e-07
5.440000e+02	5.460000e+02	1.574276e-06	2.547443e-07	2.547443e-07
5.460000e+02	5.480000e+02	1.463097e-06	2.326120e-07	2.326120e-07
5.480000e+02	5.500000e+02	1.441536e-06	2.264527e-07	2.264527e-07
5.500000e+02	5.520000e+02	2.002232e-06	5.530757e-07	5.530757e-07
5.520000e+02	5.540000e+02	1.824197e-06	4.429604e-07	4.429604e-07
5.540000e+02	5.560000e+02	1.460660e-06	1.687049e-07	1.687049e-07
5.560000e+02	5.580000e+02	1.558648e-06	2.178948e-07	2.178948e-07
5.580000e+02	5.600000e+02	1.097801e-06	1.514648e-07	1.514648e-07
5.600000e+02	5.620000e+02	1.310363e-06	1.664366e-07	1.664366e-07
5.620000e+02	5.640000e+02	1.935726e-06	4.382603e-07	4.382603e-07
5.640000e+02	5.660000e+02	1.530322e-06	3.394749e-07	3.394749e-07
5.660000e+02	5.680000e+02	1.863147e-06	7.551637e-07	7.551637e-07
5.680000e+02	5.700000e+02	1.343918e-06	2.238979e-07	2.238979e-07
5.700000e+02	5.720000e+02	1.667497e-06	2.848146e-07	2.848146e-07
5.720000e+02	5.740000e+02	1.254223e-06	1.711878e-07	1.711878e-07
5.740000e+02	5.760000e+02	1.465132e-06	2.325336e-07	2.325336e-07
5.760000e+02	5.780000e+02	1.604199e-06	2.361634e-07	2.361634e-07
5.780000e+02	5.800000e+02	1.704088e-06	2.793938e-07	2.793938e-07
5.800000e+02	5.820000e+02	1.202121e-06	1.430274e-07	1.430274e-07
5.820000e+02	5.840000e+02	1.168073e-06	1.388996e-07	1.388996e-07
5.840000e+02	5.860000e+02	1.701063e-06	3.667199e-07	3.667199e-07
5.860000e+02	5.880000e+02	1.496709e-06	2.175259e-07	2.175259e-07
5.880000e+02	5.900000e+02	1.464807e-06	2.201737e-07	2.201737e-07
5.900000e+02	5.920000e+02	1.277662e-06	2.092519e-07	2.092519e-07
5.920000e+02	5.940000e+02	1.793732e-06	2.708024e-07	2.708024e-07
5.940000e+02	5.960000e+02	1.317570e-06	1.445412e-07	1.445412e-07
5.960000e+02	5.980000e+02	1.923943e-06	2.993946e-07	2.993946e-07
5.980000e+02	6.000000e+02	1.083554e-06	1.091657e-07	1.091657e-07
6.000000e+02	6.020000e+02	1.403071e-06	2.323550e-07	2.323550e-07
6.020000e+02	6.040000e+02	2.222534e-06	4.654569e-07	4.654569e-07
6.040000e+02	6.060000e+02	1.772273e-06	3.403923e-07	3.403923e-07
6.060000e+02	6.080000e+02	1.576157e-06	2.083557e-07	2.083557e-07
6.080000e+02	6.100000e+02	1.554604e-06	2.164770e-07	2.164770e-07
6.100000e+02	6.120000e+02	1.236239e-06	1.679091e-07	1.679091e-07
6.120000e+02	6.140000e+02	1.514764e-06	2.887405e-07	2.887405e-07
6.140000e+02	6.160000e+02	1.336977e-06	2.198963e-07	2.198963e-07
6.160000e+02	6.180000e+02	1.112214e-06	1.305373e-07	1.305373e-07
6.180000e+02	6.200000e+02	1.963074e-06	3.301883e-07	3.301883e-07
6.200000e+02	6.220000e+02	1.160219e-06	1.595596e-07	1.595596e-07
6.220000e+02	6.240000e+02	1.670463e-06	4.691063e-07	4.691063e-07
6.240000e+02	6.260000e+02	1.242603e-06	1.352430e-07	1.352430e-07
6.260000e+02	6.280000e+02	1.555140e-06	2.386173e-07	2.386173e-07
6.280000e+02	6.300000e+02	1.647043e-06	3.590713e-07	3.590713e-07
6.300000e+02	6.320000e+02	1.351905e-06	1.722828e-07	1.722828e-07
6.320000e+02	6.340000e+02	1.457933e-06	2.724796e-07	2.724796e-07
6.340000e+02	6.360000e+02	1.110659e-06	1.496022e-07	1.496022e-07
6.360000e+02	6.380000e+02	1.218920e-06	1.375162e-07	1.375162e-07
6.380000e+02	6.400000e+02	1.072220e-06	1.291013e-07	1.291013e-07
6.400000e+02	6.420000e+02	1.555283e-06	2.234572e-07	2.234572e-07
6.420000e+02	6.440000e+02	1.398705e-06	1.799222e-07	1.799222e-07
6.440000e+02	6.460000e+02	1.753851e-06	4.370062e-07	4.370062e-07
6.460000e+02	6.480000e+02	1.332898e-06	1.974951e-07	1.974951e-07
6.480000e+02	6.500000e+02	1.999881e-06	3.397104e-07	3.397104e-07
6.500000e+02	6.520000e+02	1.360034e-06	1.586728e-07	1.586728e-07
6.520000e+02	6.540000e+02	1.505451e-06	2.887567e-07	2.887567e-07
6.540000e+02	6.560000e+02	1.387661e-06	3.056347e-07	3.056347e-07
6.560000e+02	6.580000e+02	1.037476e-06	1.231713e-07	1.231713e-07
6.580000e+02	6.600000e+02	1.379474e-06	2.027538e-07	2.027538e-07
6.600000e+02	6.620000e+02	1.803373e-06	3.921529e-07	3.921529e-07
6.620000e+02	6.640000e+02	1.382462e-06	2.474142e-07	2.474142e-07
6.640000e+02	6.660000e+02	1.144428e-06	1.619561e-07	1.619561e-07
6.660000e+02	6.680000e+02	1.498595e-06	2.290209e-07	2.290209e-07
6.680000e+02	6.700000e+02	1.342514e-06	1.862098e-07	1.862098e-07
6.700000e+02	6.720000e+02	1.283988e-06	1.598899e-07	1.598899e-07
6.720000e+02	6.740000e+02	1.260901e-06	1.765439e-07	1.765439e-07
6.740000e+02	6.760000e+02	1.095398e-06	1.607681e-07	1.607681e-07
6.760000e+02	6.780000e+02	1.394790e-06	3.388900e-07	3.388900e-07
6.780000e+02	6.800000e+02	1.126590e-06	1.684201e-07	1.684201e-07
6.800000e+02	6.820000e+02	1.410463e-06	1.849916e-07	1.849916e-07
6.820000e+02	6.840000e+02	1.717197e-06	2.634050e-07	2.634050e-07
6.840000e+02	6.860000e+02	1.340839e-06	1.874127e-07	1.874127e-07
6.860000e+02	6.880000e+02	1.266923e-06	1.721284e-07	1.721284e-07
6.880000e+02	6.900000e+02	9.951765e-07	1.355301e-07	1.355301e-07
6.900000e+02	6.920000e+02	1.125041e-06	1.422168e-07	1.422168e-07
6.920000e+02	6.940000e+02	1.307551e-06	2.347246e-07	2.347246e-07
6.940000e+02	6.960000e+02	2.022659e-06	7.383869e-07	7.383869e-07
6.960000e+02	6.980000e+02	2.209596e-06	6.950787e-07	6.950787e-07
6.980000e+02	7.000000e+02	1.388843e-06	2.231844e-07	2.231844e-07
7.000000e+02	7.020000e+02	1.161285e-06	1.894655e-07	1.894655e-07
7.020000e+02	7.040000e+02	1.235116e-06	1.620022e-07	1.620022e-07
7.040000e+02	7.060000e+02	1.815165e-06	4.990837e-07	4.990837e-07
7.060000e+02	7.080000e+02	1.808467e-06	3.229739e-07	3.229739e-07
7.080000e+02	7.100000e+02	1.848258e-06	3.719277e-07	3.719277e-07
7.100000e+02	7.120000e+02	1.178126e-06	2.046206e-07	2.046206e-07
7.120000e+02	7.140000e+02	1.066737e-06	1.238556e-07	1.238556e-07
7.140000e+02	7.160000e+02	1.742893e-06	3.204889e-07	3.204889e-07
7.160000e+02	7.180000e+02	1.460632e-06	3.298493e-07	3.298493e-07
7.180000e+02	7.200000e+02	1.314919e-06	2.641557e-07	2.641557e-07
7.200000e+02	7.220000e+02	1.223918e-06	1.971737e-07	1.971737e-07
7.220000e+02	7.240000e+02	1.449230e-06	3.651401e-07	3.651401e-07
7.240000e+02	7.260000e+02	1.410169e-06	1.922888e-07	1.922888e-07
7.260000e+02	7.280000e+02	1.366346e-06	2.395287e-07	2.395287e-07
7.280000e+02	7.300000e+02	1.426333e-06	3.079386e-07	3.079386e-07
7.300000e+02	7.320000e+02	1.699522e-06	3.165636e-07	3.165636e-07
7.320000e+02	7.340000e+02	2.228717e-06	7.476084e-07	7.476084e-07
7.340000e+02	7.360000e+02	1.072364e-06	1.350676e-07	1.350676e-07
7.360000e+02	7.380000e+02	1.780467e-06	3.086588e-07	3.086588e-07
7.380000e+02	7.400000e+02	1.364567e-06	2.170153e-07	2.170153e-07
7.400000e+02	7.420000e+02	2.594249e-06	1.433779e-06	1.433779e-06
7.420000e+02	7.440000e+02	1.696328e-06	3.455213e-07	3.455213e-07
7.440000e+02	7.460000e+02	1.716374e-06	3.577274e-07	3.577274e-07
7.460000e+02	7.480000e+02	1.263183e-06	2.039757e-07	2.039757e-07
7.480000e+02	7.500000e+02	1.585519e-06	2.855387e-07	2.855387e-07
7.500000e+02	7.520000e+02	1.052311e-06	1.535350e-07	1.535350e-07
7.520000e+02	7.540000e+02	1.293344e-06	1.701273e-07	1.701273e-07
7.540000e+02	7.560000e+02	1.300242e-06	2.310027e-07	2.310027e-07
7.560000e+02	7.580000e+02	9.321196e-07	1.211554e-07	1.211554e-07
7.580000e+02	7.600000e+02	1.606320e-06	2.906956e-07	2.906956e-07
7.600000e+02	7.620000e+02	1.131291e-06	1.615240e-07	1.615240e-07
7.620000e+02	7.640000e+02	1.213112e-06	2.308397e-07	2.308397e-07
7.640000e+02	7.660000e+02	1.323315e-06	1.593461e-07	1.593461e-07
7.660000e+02	7.680000e+02	3.192104e-06	1.603721e-06	1.603721e-06
7.680000e+02	7.700000e+02	2.571720e-06	1.032040e-06	1.032040e-06
7.700000e+02	7.720000e+02	2.069266e-06	6.614457e-07	6.614457e-07
7.720000e+02	7.740000e+02	1.321228e-06	3.914209e-07	3.914209e-07
7.740000e+02	7.760000e+02	2.235491e-06	1.143639e-06	1.143639e-06
7.760000e+02	7.780000e+02	1.694022e-06	2.956415e-07	2.956415e-07
7.780000e+02	7.800000e+02	1.835004e-06	4.717350e-07	4.717350e-07
7.800000e+02	7.820000e+02	9.321916e-07	1.324507e-07	1.324507e-07
7.820000e+02	7.840000e+02	1.602241e-06	3.703541e-07	3.703541e-07
7.840000e+02	7.860000e+02	4.999939e-06	2.878195e-06	2.878195e-06
7.860000e+02	7.880000e+02	1.933479e-06	6.018795e-07	6.018795e-07
7.880000e+02	7.900000e+02	1.340371e-06	3.713981e-07	3.713981e-07
7.900000e+02	7.920000e+02	1.528090e-06	2.546038e-07	2.546038e-07
7.920000e+02	7.940000e+02	1.505851e-06	2.491139e-07	2.491139e-07
7.940000e+02	7.960000e+02	1.841986e-06	3.630681e-07	3.630681e-07
7.960000e+02	7.980000e+02	1.410194e-06	2.634412e-07	2.634412e-07
7.980000e+02	8.000000e+02	1.280296e-06	2.331292e-07	2.331292e-07
8.000000e+02	8.020000e+02	1.505072e-06	3.327065e-07	3.327065e-07
8.020000e+02	8.040000e+02	1.574767e-06	2.819075e-07	2.819075e-07
8.040000e+02	8.060000e+02	1.791313e-06	3.559856e-07	3.559856e-07
8.060000e+02	8.080000e+02	1.517556e-06	3.362034e-07	3.362034e-07
8.080000e+02	8.100000e+02	2.234773e-06	4.337299e-07	4.337299e-07
8.100000e+02	8.120000e+02	1.181603e-06	2.266158e-07	2.266158e-07
8.120000e+02	8.140000e+02	1.499996e-06	3.718438e-07	3.718438e-07
8.140000e+02	8.160000e+02	9.596529e-07	1.489411e-07	1.489411e-07
8.160000e+02	8.180000e+02	1.211127e-06	2.006022e-07	2.006022e-07
8.180000e+02	8.200000e+02	1.389693e-06	2.278907e-07	2.278907e-07
8.200000e+02	8.220000e+02	1.172159e-06	1.848874e-07	1.848874e-07
8.220000e+02	8.240000e+02	1.349203e-06	2.066918e-07	2.066918e-07
8.240000e+02	8.260000e+02	1.959488e-06	3.270500e-07	3.270500e-07
8.260000e+02	8.280000e+02	2.171420e-06	7.032520e-07	7.032520e-07
8.280000e+02	8.300000e+02	1.421202e-06	2.542926e-07	2.542926e-07
8.300000e+02	8.320000e+02	1.550781e-06	3.461247e-07	3.461247e-07
8.320000e+02	8.340000e+02	1.290213e-06	2.407748e-07	2.407748e-07
8.340000e+02	8.360000e+02	1.354151e-06	2.467652e-07	2.467652e-07
8.360000e+02	8.380000e+02	1.061881e-06	1.404220e-07	1.404220e-07
8.380000e+02	8.400000e+02	1.537680e-06	2.782268e-07	2.782268e-07
8.400000e+02	8.420000e+02	1.151967e-06	1.734687e-07	1.734687e-07
8.420000e+02	8.440000e+02	1.491702e-06	3.745606e-07	3.745606e-07
8.440000e+02	8.460000e+02	1.938641e-06	4.992091e-07	4.992091e-07
8.460000e+02	8.480000e+02	1.726667e-06	3.766054e-07	3.766054e-07
8.480000e+02	8.500000e+02	1.105602e-06	1.730732e-07	1.730732e-07
8.500000e+02	8.520000e+02	1.343431e-06	2.441645e-07	2.441645e-07
8.520000e+02	8.540000e+02	1.326808e-06	2.618829e-07	2.618829e-07
8.540000e+02	8.560000e+02	1.465706e-06	2.936351e-07	2.936351e-07
8.560000e+02	8.580000e+02	1.598692e-06	3.087919e-07	3.087919e-07
8.580000e+02	8.600000e+02	1.736934e-06	3.644215e-07	3.644215e-07
8.600000e+02	8.620000e+02	1.786459e-06	3.651204e-07	3.651204e-07
8.620000e+02	8.640000e+02	1.700136e-06	5.640026e-07	5.640026e-07
8.640000e+02	8.660000e+02	1.277808e-06	2.689146e-07	2.689146e-07
8.660000e+02	8.680000e+02	1.558250e-06	3.154539e-07	3.154539e-07
8.680000e+02	8.700000e+02	1.186376e-06	1.918496e-07	1.918496e-07
8.700000e+02	8.720000e+02	1.506052e-06	3.398594e-07	3.398594e-07
8.720000e+02	8.740000e+02	2.405237e-06	1.021317e-06	1.021317e-06
8.740000e+02	8.760000e+02	1.129149e-06	1.959620e-07	1.959620e-07
8.760000e+02	8.780000e+02	1.308583e-06	2.093949e-07	2.093949e-07
8.780000e+02	8.800000e+02	1.496365e-06	2.243312e-07	2.243312e-07
8.800000e+02	8.820000e+02	1.227278e-06	2.122980e-07	2.122980e-07
8.820000e+02	8.840000e+02	1.776183e-06	6.726826e-07	6.726826e-07
8.840000e+02	8.860000e+02	1.114386e-06	2.022301e-07	2.022301e-07
8.860000e+02	8.880000e+02	1.423526e-06	2.288730e-07	2.288730e-07
8.880000e+02	8.900000e+02	1.695183e-06	3.796570e-07	3.796570e-07
8.900000e+02	8.920000e+02	1.751192e-06	5.603754e-07	5.603754e-07
8.920000e+02	8.940000e+02	2.051327e-06	6.837861e-07	6.837861e-07
8.940000e+02	8.960000e+02	1.181071e-06	1.952107e-07	1.952107e-07
8.960000e+02	8.980000e+02	9.948900e-07	1.444383e-07	1.444383e-07
8.980000e+02	9.000000e+02	1.152578e-06	2.153776e-07	2.153776e-07
9.000000e+02	9.020000e+02	1.412985e-06	2.554648e-07	2.554648e-07
9.020000e+02	9.040000e+02	1.173737e-06	2.164403e-07	2.164403e-07
9.040000e+02	9.060000e+02	1.013616e-06	2.290200e-07	2.290200e-07
9.060000e+02	9.080000e+02	1.346775e-06	2.151228e-07	2.151228e-07
9.080000e+02	9.100000e+02	2.070385e-06	1.219946e-06	1.219946e-06
9.100000e+02	9.120000e+02	1.294834e-06	2.278609e-07	2.278609e-07
9.120000e+02	9.140000e+02	1.495581e-06	2.523318e-07	2.523318e-07
9.140000e+02	9.160000e+02	9.049247e-07	1.633888e-07	1.633888e-07
9.160000e+02	9.180000e+02	1.054592e-06	1.580997e-07	1.580997e-07
9.180000e+02	9.200000e+02	1.236022e-06	2.030880e-07	2.030880e-07
9.200000e+02	9.220000e+02	1.130185e-06	1.880631e-07	1.880631e-07
9.220000e+02	9.240000e+02	1.426344e-06	3.657279e-07	3.657279e-07
9.240000e+02	9.260000e+02	1.467835e-06	3.237654e-07	3.237654e-07
9.260000e+02	9.280000e+02	1.295507e-06	3.271511e-07	3.271511e-07
9.280000e+02	9.300000e+02	1.151100e-06	1.610966e-07	1.610966e-07
9.300000e+02	9.320000e+02	1.149441e-06	2.049047e-07	2.049047e-07
9.320000e+02	9.340000e+02	1.548971e-06	4.448020e-07	4.448020e-07
9.340000e+02	9.360000e+02	1.157622e-06	2.690423e-07	2.690423e-07
9.360000e+02	9.380000e+02	1.420215e-06	3.273045e-07	3.273045e-07
9.380000e+02	9.400000e+02	9.111381e-07	1.360043e-07	1.360043e-07
9.400000e+02	9.420000e+02	1.275195e-06	2.656520e-07	2.656520e-07
9.420000e+02	9.440000e+02	1.586209e-06	2.939174e-07	2.939174e-07
9.440000e+02	9.460000e+02	9.403758e-07	1.832099e-07	1.832099e-07
9.460000e+02	9.480000e+02	1.667480e-06	3.427121e-07	3.427121e-07
9.480000e+02	9.500000e+02	2.023772e-06	5.162790e-07	5.162790e-07
9.500000e+02	9.520000e+02	1.622289e-06	6.999845e-07	6.999845e-07
9.520000e+02	9.540000e+02	1.210190e-06	2.514513e-07	2.514513e-07
9.540000e+02	9.560000e+02	1.139342e-06	2.313459e-07	2.313459e-07
9.560000e+02	9.580000e+02	1.021769e-06	2.342048e-07	2.342048e-07
9.580000e+02	9.600000e+02	8.423415e-07	1.327014e-07	1.327014e-07
9.600000e+02	9.620000e+02	1.394658e-06	3.708167e-07	3.708167e-07
9.620000e+02	9.640000e+02	1.238020e-06	2.828023e-07	2.828023e-07
9.640000e+02	9.660000e+02	1.150442e-06	1.903928e-07	1.903928e-07
9.660000e+02	9.680000e+02	1.444195e-06	2.982889e-07	2.982889e-07
9.680000e+02	9.700000e+02	1.223508e-06	1.796694e-07	1.796694e-07
9.700000e+02	9.720000e+02	1.423269e-06	5.594619e-07	5.594619e-07
9.720000e+02	9.740000e+02	1.137602e-06	2.031814e-07	2.031814e-07
9.740000e+02	9.760000e+02	8.256741e-07	1.387819e-07	1.387819e-07
9.760000e+02	9.780000e+02	1.053910e-06	1.624236e-07	1.624236e-07
9.780000e+02	9.800000e+02	1.378471e-06	2.972419e-07	2.972419e-07
9.800000e+02	9.820000e+02	1.011052e-06	1.702927e-07	1.702927e-07
9.820000e+02	9.840000e+02	9.364972e-07	1.596417e-07	1.596417e-07
9.840000e+02	9.860000e+02	1.168390e-06	3.203727e-07	3.203727e-07
9.860000e+02	9.880000e+02	1.530285e-06	4.152964e-07	4.152964e-07
9.880000e+02	9.900000e+02	1.029628e-06	1.877323e-07	1.877323e-07
9.900000e+02	9.920000e+02	1.179853e-06	2.383185e-07	2.383185e-07
9.920000e+02	9.940000e+02	8.821454e-07	1.310662e-07	1.310662e-07
9.940000e+02	9.960000e+02	1.040318e-06	2.295829e-07	2.295829e-07
9.960000e+02	9.980000e+02	9.363240e-07	1.885715e-07	1.885715e-07
9.980000e+02	1.000000e+03	4.275637e-06	2.923634e-06	2.923634e-06
1.000000e+03	1.002000e+03	1.855178e-06	4.653902e-07	4.653902e-07
1.002000e+03	1.004000e+03	1.310970e-06	3.300078e-07	3.300078e-07
1.004000e+03	1.006000e+03	1.005691e-06	2.398520e-07	2.398520e-07
1.006000e+03	1.008000e+03	1.443286e-06	3.783373e-07	3.783373e-07
1.008000e+03	1.010000e+03	1.225653e-06	3.547231e-07	3.547231e-07
1.010000e+03	1.012000e+03	1.388945e-06	2.752979e-07	2.752979e-07
1.012000e+03	1.014000e+03	1.394268e-06	3.081036e-07	3.081036e-07
1.014000e+03	1.016000e+03	9.537721e-07	1.970804e-07	1.970804e-07
1.016000e+03	1.018000e+03	1.158006e-06	2.182965e-07	2.182965e-07
1.018000e+03	1.020000e+03	1.472049e-06	2.580259e-07	2.580259e-07
1.020000e+03	1.022000e+03	8.907162e-07	1.524689e-07	1.524689e-07
1.022000e+03	1.024000e+03	1.362641e-06	2.410999e-07	2.410999e-07
1.024000e+03	1.026000e+03	3.304366e-06	2.096679e-06	2.096679e-06
1.026000e+03	1.028000e+03	1.044117e-06	2.378280e-07	2.378280e-07
1.028000e+03	1.030000e+03	1.232712e-06	2.707439e-07	2.707439e-07
1.030000e+03	1.032000e+03	1.124201e-06	1.791205e-07	1.791205e-07
1.032000e+03	1.034000e+03	1.361007e-06	3.902914e-07	3.902914e-07
1.034000e+03	1.036000e+03	1.362632e-06	2.519088e-07	2.519088e-07
1.036000e+03	1.038000e+03	1.181984e-06	1.996690e-07	1.996690e-07
1.038000e+03	1.040000e+03	1.681381e-06	6.177629e-07	6.177629e-07
1.040000e+03	1.042000e+03	8.840781e-07	1.633004e-07	1.633004e-07
1.042000e+03	1.044000e+03	1.399728e-06	3.125100e-07	3.125100e-07
1.044000e+03	1.046000e+03	1.418539e-06	2.672533e-07	2.672533e-07
1.046000e+03	1.048000e+03	1.278568e-06	2.512208e-07	2.512208e-07
1.048000e+03	1.050000e+03	1.160203e-06	2.306696e-07	2.306696e-07
1.050000e+03	1.052000e+03	8.632458e-07	1.453177e-07	1.453177e-07
1.052000e+03	1.054000e+03	2.017724e-06	5.769064e-07	5.769064e-07
1.054000e+03	1.056000e+03	1.514850e-06	3.238027e-07	3.238027e-07
1.056000e+03	1.058000e+03	1.477442e-06	3.823383e-07	3.823383e-07
1.058000e+03	1.060000e+03	1.587223e-06	3.683542e-07	3.683542e-07
1.060000e+03	1.062000e+03	1.036148e-06	2.149174e-07	2.149174e-07
1.062000e+03	1.064000e+03	1.051225e-06	1.880714e-07	1.880714e-07
1.064000e+03	1.066000e+03	1.378715e-06	4.595669e-07	4.595669e-07
1.066000e+03	1.068000e+03	1.137793e-06	2.342308e-07	2.342308e-07
1.068000e+03	1.070000e+03	1.184524e-06	2.135676e-07	2.135676e-07
1.070000e+03	1.072000e+03	2.027299e-06	5.277381e-07	5.277381e-07
1.072000e+03	1.074000e+03	1.886723e-06	4.959653e-07	4.959653e-07
1.074000e+03	1.076000e+03	1.646207e-06	3.388512e-07	3.388512e-07
1.076000e+03	1.078000e+03	1.517731e-06	4.175556e-07	4.175556e-07
1.078000e+03	1.080000e+03	1.085227e-06	2.104907e-07	2.104907e-07
1.080000e+03	1.082000e+03	1.641886e-06	4.020985e-07	4.020985e-07
1.082000e+03	1.084000e+03	1.433786e-06	2.691885e-07	2.691885e-07
1.084000e+03	1.086000e+03	1.478408e-06	3.338286e-07	3.338286e-07
1.086000e+03	1.088000e+03	1.360158e-06	3.153450e-07	3.153450e-07
1.088000e+03	1.090000e+03	1.901392e-06	5.765167e-07	5.765167e-07
1.090000e+03	1.092000e+03	6.438322e-07	1.296215e-07	1.296215e-07
1.092000e+03	1.094000e+03	1.239467e-06	2.739195e-07	2.739195e-07
1.094000e+03	1.096000e+03	1.773008e-06	3.645191e-07	3.645191e-07
1.096000e+03	1.098000e+03	1.293001e-06	3.624162e-07	3.624162e-07
1.098000e+03	1.100000e+03	1.089874e-06	1.788092e-07	1.788092e-07
1.100000e+03	1.102000e+03	1.013275e-06	3.243654e-07	3.243654e-07
1.102000e+03	1.104000e+03	1.443302e-06	4.258994e-07	4.258994e-07
1.104000e+03	1.106000e+03	1.087368e-06	1.808970e-07	1.808970e-07
1.106000e+03	1.108000e+03	1.107604e-06	2.100318e-07	2.100318e-07
1.108000e+03	1.110000e+03	1.282134e-06	3.500119e-07	3.500119e-07
1.110000e+03	1.112000e+03	1.091770e-06	1.772661e-07	1.772661e-07
1.112000e+03	1.114000e+03	1.277789e-06	2.328611e-07	2.328611e-07
1.114000e+03	1.116000e+03	1.323110e-06	4.046805e-07	4.046805e-07
1.116000e+03	1.118000e+03	1.155378e-06	2.989271e-07	2.989271e-07
1.118000e+03	1.120000e+03	2.834236e-06	1.789956e-06	1.789956e-06
1.120000e+03	1.122000e+03	1.345525e-06	2.767375e-07	2.767375e-07
1.122000e+03	1.124000e+03	9.859336e-07	2.067997e-07	2.067997e-07
1.124000e+03	1.126000e+03	1.679946e-06	5.954017e-07	5.954017e-07
1.126000e+03	1.128000e+03	1.211486e-06	2.851296e-07	2.851296e-07
1.128000e+03	1.130000e+03	1.491553e-06	3.378893e-07	3.378893e-07
1.130000e+03	1.132000e+03	7.172881e-07	1.257294e-07	1.257294e-07
1.132000e+03	1.134000e+03	9.558338e-07	1.941299e-07	1.941299e-07
1.134000e+03	1.136000e+03	1.106438e-06	1.988532e-07	1.988532e-07
1.136000e+03	1.138000e+03	1.001601e-06	1.781507e-07	1.781507e-07
1.138000e+03	1.140000e+03	6.207087e-07	1.372431e-07	1.372431e-07
1.140000e+03	1.142000e+03	2.192226e-06	9.150727e-07	9.150727e-07
1.142000e+03	1.144000e+03	2.842703e-06	1.343397e-06	1.343397e-06
1.144000e+03	1.146000e+03	1.103800e-06	2.201283e-07	2.201283e-07
1.146000e+03	1.148000e+03	1.200517e-06	3.386993e-07	3.386993e-07
1.148000e+03	1.150000e+03	1.168470e-06	1.991839e-07	1.991839e-07
1.150000e+03	1.152000e+03	1.205503e-06	2.296206e-07	2.296206e-07
1.152000e+03	1.154000e+03	7.052658e-07	1.021271e-07	1.021271e-07
1.154000e+03	1.156000e+03	1.061043e-06	2.490605e-07	2.490605e-07
1.156000e+03	1.158000e+03	9.463221e-07	1.912795e-07	1.912795e-07
1.158000e+03	1.160000e+03	1.387817e-06	3.669362e-07	3.669362e-07
1.160000e+03	1.162000e+03	1.321340e-06	4.365526e-07	4.365526e-07
1.162000e+03	1.164000e+03	1.129843e-06	2.033787e-07	2.033787e-07
1.164000e+03	1.166000e+03	3.561844e-06	2.592122e-06	2.592122e-06
1.166000e+03	1.168000e+03	1.172268e-06	3.637227e-07	3.637227e-07
1.168000e+03	1.170000e+03	9.500327e-07	2.368782e-07	2.368782e-07
1.170000e+03	1.172000e+03	9.525451e-07	3.380205e-07	3.380205e-07
1.172000e+03	1.174000e+03	1.393030e-06	4.840675e-07	4.840675e-07
1.174000e+03	1.176000e+03	1.004080e-06	2.088358e-07	2.088358e-07
1.176000e+03	1.178000e+03	1.381719e-06	3.053661e-07	3.053661e-07
1.178000e+03	1.180000e+03	1.199988e-06	2.948793e-07	2.948793e-07
1.180000e+03	1.182000e+03	1.202281e-06	2.236700e-07	2.236700e-07
1.182000e+03	1.184000e+03	1.167228e-06	2.282353e-07	2.282353e-07
1.184000e+03	1.186000e+03	1.928585e-06	7.530078e-07	7.530078e-07
1.186000e+03	1.188000e+03	1.734487e-06	6.964587e-07	6.964587e-07
1.188000e+03	1.190000e+03	1.190397e-06	2.893759e-07	2.893759e-07
1.190000e+03	1.192000e+03	1.062715e-06	2.434390e-07	2.434390e-07
1.192000e+03	1.194000e+03	1.406281e-06	4.330736e-07	4.330736e-07
1.194000e+03	1.196000e+03	1.045007e-06	1.644172e-07	1.644172e-07
1.196000e+03	1.198000e+03	1.028914e-06	2.134185e-07	2.134185e-07
1.198000e+03	1.200000e+03	9.355209e-07	1.798988e-07	1.798988e-07
1.200000e+03	1.202000e+03	9.323622e-07	1.813236e-07	1.813236e-07
1.202000e+03	1.204000e+03	1.169140e-06	2.258247e-07	2.258247e-07
1.204000e+03	1.206000e+03	9.231893e-07	2.372845e-07	2.372845e-07
1.206000e+03	1.208000e+03	1.248441e-06	2.597722e-07	2.597722e-07
1.208000e+03	1.210000e+03	6.005554e-07	9.526785e-08	9.526785e-08
1.210000e+03	1.212000e+03	1.274470e-06	2.797885e-07	2.797885e-07
1.212000e+03	1.214000e+03	9.349329e-07	4.480240e-07	4.480240e-07
1.214000e+03	1.216000e+03	8.816930e-07	2.287077e-07	2.287077e-07
1.216000e+03	1.218000e+03	1.687281e-06	3.810054e-07	3.810054e-07
1.218000e+03	1.220000e+03	1.009432e-06	2.410230e-07	2.410230e-07
1.220000e+03	1.222000e+03	9.772454e-07	1.972608e-07	1.972608e-07
1.222000e+03	1.224000e+03	1.297480e-06	4.916628e-07	4.916628e-07
1.224000e+03	1.226000e+03	1.905927e-06	4.716581e-07	4.716581e-07
1.226000e+03	1.228000e+03	2.530556e-06	1.476336e-06	1.476336e-06
1.228000e+03	1.230000e+03	8.718898e-07	1.861171e-07	1.861171e-07
1.230000e+03	1.232000e+03	1.189864e-06	3.896186e-07	3.896186e-07
1.232000e+03	1.234000e+03	1.832445e-06	8.329773e-07	8.329773e-07
1.234000e+03	1.236000e+03	8.094567e-07	1.416609e-07	1.416609e-07
1.236000e+03	1.238000e+03	1.210265e-06	3.018088e-07	3.018088e-07
1.238000e+03	1.240000e+03	1.523462e-06	4.894650e-07	4.894650e-07
1.240000e+03	1.242000e+03	1.293808e-06	2.822108e-07	2.822108e-07
1.242000e+03	1.244000e+03	7.566455e-07	1.423894e-07	1.423894e-07
1.244000e+03	1.246000e+03	1.120267e-06	2.814865e-07	2.814865e-07
1.246000e+03	1.248000e+03	1.420612e-06	3.912900e-07	3.912900e-07
1.248000e+03	1.250000e+03	9.152943e-07	1.802429e-07	1.802429e-07
1.250000e+03	1.252000e+03	1.801217e-06	1.058880e-06	1.058880e-06
1.252000e+03	1.254000e+03	7.532924e-07	1.512174e-07	1.512174e-07
1.254000e+03	1.256000e+03	8.053781e-07	1.599611e-07	1.599611e-07
1.256000e+03	1.258000e+03	9.592707e-07	2.026026e-07	2.026026e-07
1.258000e+03	1.260000e+03	2.595187e-06	1.562285e-06	1.562285e-06
1.260000e+03	1.262000e+03	8.822400e-07	1.941146e-07	1.941146e-07
1.262000e+03	1.264000e+03	1.190393e-06	3.339928e-07	3.339928e-07
1.264000e+03	1.266000e+03	1.503348e-06	4.609843e-07	4.609843e-07
1.266000e+03	1.268000e+03	1.724449e-06	8.109830e-07	8.109830e-07
1.268000e+03	1.270000e+03	1.983004e-06	6.588583e-07	6.588583e-07
1.270000e+03	1.272000e+03	1.493192e-06	4.604474e-07	4.604474e-07
1.272000e+03	1.274000e+03	1.838928e-06	7.636672e-07	7.636672e-07
1.274000e+03	1.276000e+03	8.782324e-07	2.447114e-07	2.447114e-07
1.276000e+03	1.278000e+03	1.353074e-06	3.545759e-07	3.545759e-07
1.278000e+03	1.280000e+03	9.089166e-07	1.736248e-07	1.736248e-07
1.280000e+03	1.282000e+03	9.290159e-07	1.810966e-07	1.810966e-07
1.282000e+03	1.284000e+03	9.288149e-07	2.421326e-07	2.421326e-07
1.284000e+03	1.286000e+03	2.227338e-06	1.255849e-06	1.255849e-06
1.286000e+03	1.288000e+03	1.415173e-06	4.362099e-07	4.362099e-07
1.288000e+03	1.290000e+03	1.270844e-06	2.552220e-07	2.552220e-07
1.290000e+03	1.292000e+03	5.859229e-07	1.025992e-07	1.025992e-07
1.292000e+03	1.294000e+03	9.901744e-07	2.048992e-07	2.048992e-07
1.294000e+03	1.296000e+03	8.906331e-07	1.973386e-07	1.973386e-07
1.296000e+03	1.298000e+03	1.625016e-06	5.114916e-07	5.114916e-07
1.298000e+03	1.300000e+03	1.625989e-06	5.867394e-07	5.867394e-07
1.300000e+03	1.302000e+03	1.087119e-06	3.108109e-07	3.108109e-07
1.302000e+03	1.304000e+03	1.083171e-06	2.559707e-07	2.559707e-07
1.304000e+03	1.306000e+03	1.543744e-06	3.862684e-07	3.862684e-07
1.306000e+03	1.308000e+03	1.280697e-06	3.642177e-07	3.642177e-07
1.308000e+03	1.310000e+03	1.184080e-06	2.701249e-07	2.701249e-07
1.310000e+03	1.312000e+03	1.392794e-06	3.958930e-07	3.958930e-07
1.312000e+03	1.314000e+03	1.726968e-06	4.481660e-07	4.481660e-07
1.314000e+03	1.316000e+03	1.226559e-06	4.358189e-07	4.358189e-07
1.316000e+03	1.318000e+03	1.682010e-06	5.420212e-07	5.420212e-07
1.318000e+03	1.320000e+03	1.609522e-06	4.875284e-07	4.875284e-07
1.320000e+03	1.322000e+03	1.130015e-06	3.023469e-07	3.023469e-07
1.322000e+03	1.324000e+03	1.420455e-06	4.879360e-07	4.879360e-07
1.324000e+03	1.326000e+03	1.355586e-06	2.759192e-07	2.759192e-07
1.326000e+03	1.328000e+03	6.366347e-07	1.264999e-07	1.264999e-07
1.328000e+03	1.330000e+03	1.561377e-06	5.158246e-07	5.158246e-07
1.330000e+03	1.332000e+03	7.664631e-07	1.952870e-07	1.952870e-07
1.332000e+03	1.334000e+03	7.898320e-07	1.747680e-07	1.747680e-07
1.334000e+03	1.336000e+03	1.607095e-06	4.724118e-07	4.724118e-07
1.336000e+03	1.338000e+03	1.266174e-06	2.809554e-07	2.809554e-07
1.338000e+03	1.340000e+03	1.310059e-06	3.511645e-07	3.511645e-07
1.340000e+03	1.342000e+03	1.066695e-06	2.195033e-07	2.195033e-07
1.342000e+03	1.344000e+03	1.670303e-06	5.489711e-07	5.489711e-07
1.344000e+03	1.346000e+03	1.363105e-06	4.088701e-07	4.088701e-07
1.346000e+03	1.348000e+03	8.346818e-07	1.716293e-07	1.716293e-07
1.348000e+03	1.350000e+03	1.484417e-06	4.078535e-07	4.078535e-07
1.350000e+03	1.352000e+03	1.283267e-06	2.974504e-07	2.974504e-07
1.352000e+03	1.354000e+03	5.911117e-07	1.032032e-07	1.032032e-07
1.354000e+03	1.356000e+03	2.132439e-06	7.430501e-07	7.430501e-07
1.356000e+03	1.358000e+03	8.037965e-07	2.792280e-07	2.792280e-07
1.358000e+03	1.360000e+03	9.136688e-07	1.751026e-07	1.751026e-07
1.360000e+03	1.362000e+03	1.609517e-06	6.768293e-07	6.768293e-07
1.362000e+03	1.364000e+03	1.167850e-06	2.302466e-07	2.302466e-07
1.364000e+03	1.366000e+03	7.634955e-07	2.252658e-07	2.252658e-07
1.366000e+03	1.368000e+03	4.144686e-07	1.330077e-07	1.330077e-07
1.368000e+03	1.370000e+03	7.506487e-07	1.674456e-07	1.674456e-07
1.370000e+03	1.372000e+03	1.369953e-06	4.854552e-07	4.854552e-07
1.372000e+03	1.374000e+03	1.614476e-06	6.758793e-07	6.758793e-07
1.374000e+03	1.376000e+03	7.353561e-07	1.632365e-07	1.632365e-07
1.376000e+03	1.378000e+03	1.013030e-06	4.063661e-07	4.063661e-07
1.378000e+03	1.380000e+03	7.817671e-07	2.146785e-07	2.146785e-07
1.380000e+03	1.382000e+03	6.331447e-07	1.425282e-07	1.425282e-07
1.382000e+03	1.384000e+03	1.024781e-06	2.162092e-07	2.162092e-07
1.384000e+03	1.386000e+03	9.327764e-07	1.867525e-07	1.867525e-07
1.386000e+03	1.388000e+03	1.012172e-06	3.676847e-07	3.676847e-07
1.388000e+03	1.390000e+03	1.066558e-06	2.641966e-07	2.641966e-07
1.390000e+03	1.392000e+03	4.205513e-06	3.465660e-06	3.465660e-06
1.392000e+03	1.394000e+03	7.062885e-07	1.259214e-07	1.259214e-07
1.394000e+03	1.396000e+03	2.385945e-06	8.385121e-07	8.385121e-07
1.396000e+03	1.398000e+03	1.058443e-06	1.719399e-07	1.719399e-07
1.398000e+03	1.400000e+03	1.162062e-06	3.416279e-07	3.416279e-07
1.400000e+03	1.402000e+03	6.931029e-07	1.104657e-07	1.104657e-07
1.402000e+03	1.404000e+03	2.449658e-06	1.808670e-06	1.808670e-06
1.404000e+03	1.406000e+03	8.194159e-07	1.497855e-07	1.497855e-07
1.406000e+03	1.408000e+03	1.180755e-06	3.109834e-07	3.109834e-07
1.408000e+03	1.410000e+03	3.037892e-06	1.291402e-06	1.291402e-06
1.410000e+03	1.412000e+03	1.785852e-06	7.911334e-07	7.911334e-07
1.412000e+03	1.414000e+03	6.942378e-07	1.439128e-07	1.439128e-07
1.414000e+03	1.416000e+03	9.737239e-07	3.200896e-07	3.200896e-07
1.416000e+03	1.418000e+03	1.119776e-06	4.729111e-07	4.729111e-07
1.418000e+03	1.420000e+03	2.221565e-06	1.177594e-06	1.177594e-06
1.420000e+03	1.422000e+03	9.584465e-07	2.494010e-07	2.494010e-07
1.422000e+03	1.424000e+03	9.029288e-07	1.885093e-07	1.885093e-07
1.424000e+03	1.426000e+03	5.929265e-07	1.373944e-07	1.373944e-07
1.426000e+03	1.428000e+03	5.022359e-07	8.921175e-08	8.921175e-08
1.428000e+03	1.430000e+03	1.634038e-06	4.152384e-07	4.152384e-07
1.430000e+03	1.432000e+03	1.255957e-06	2.994079e-07	2.994079e-07
1.432000e+03	1.434000e+03	8.733178e-07	3.721818e-07	3.721818e-07
1.434000e+03	1.436000e+03	1.917588e-06	7.474936e-07	7.474936e-07
1.436000e+03	1.438000e+03	7.594300e-07	1.490850e-07	1.490850e-07
1.438000e+03	1.440000e+03	9.855094e-07	2.799858e-07	2.799858e-07
1.440000e+03	1.442000e+03	6.070672e-07	1.167521e-07	1.167521e-07
1.442000e+03	1.444000e+03	2.938143e-06	1.284281e-06	1.284281e-06
1.444000e+03	1.446000e+03	1.068776e-06	3.138398e-07	3.138398e-07
1.446000e+03	1.448000e+03	1.088947e-06	3.635445e-07	3.635445e-07
1.448000e+03	1.450000e+03	1.345025e-06	5.024295e-07	5.024295e-07
1.450000e+03	1.452000e+03	8.828307e-07	2.382212e-07	2.382212e-07
1.452000e+03	1.454000e+03	7.123935e-07	1.414257e-07	1.414257e-07
1.454000e+03	1.456000e+03	6.862400e-07	1.732401e-07	1.732401e-07
1.456000e+03	1.458000e+03	1.185278e-06	5.694754e-07	5.694754e-07
1.458000e+03	1.460000e+03	6.006754e-07	1.306610e-07	1.306610e-07
1.460000e+03	1.462000e+03	1.151135e-06	4.173274e-07	4.173274e-07
1.462000e+03	1.464000e+03	4.436383e-07	1.136898e-07	1.136898e-07
1.464000e+03	1.466000e+03	6.477648e-07	1.279382e-07	1.279382e-07
1.466000e+03	1.468000e+03	1.406635e-06	6.516472e-07	6.516472e-07
1.468000e+03	1.470000e+03	1.236920e-06	2.629037e-07	2.629037e-07
1.470000e+03	1.472000e+03	1.030108e-06	2.448673e-07	2.448673e-07
1.472000e+03	1.474000e+03	1.547300e-06	4.708423e-07	4.708423e-07
1.474000e+03	1.476000e+03	7.030687e-07	1.820138e-07	1.820138e-07
1.476000e+03	1.478000e+03	1.534159e-06	4.540215e-07	4.540215e-07
1.478000e+03	1.480000e+03	8.029708e-07	1.491327e-07	1.491327e-07
1.480000e+03	1.482000e+03	1.033310e-06	2.757255e-07	2.757255e-07
1.482000e+03	1.484000e+03	5.770788e-07	1.250725e-07	1.250725e-07
1.484000e+03	1.486000e+03	1.343327e-06	4.689320e-07	4.689320e-07
1.486000e+03	1.488000e+03	9.228710e-07	1.904775e-07	1.904775e-07
1.488000e+03	1.490000e+03	6.762684e-07	1.547681e-07	1.547681e-07
1.490000e+03	1.492000e+03	7.533665e-07	1.736213e-07	1.736213e-07
1.492000e+03	1.494000e+03	1.232402e-06	3.718660e-07	3.718660e-07
1.494000e+03	1.496000e+03	1.152708e-06	3.655867e-07	3.655867e-07
1.496000e+03	1.498000e+03	5.196056e-07	1.319740e-07	1.319740e-07
1.498000e+03	1.500000e+03	7.752045e-07	1.679326e-07	1.679326e-07
1.500000e+03	1.502000e+03	9.633509e-07	3.020501e-07	3.020501e-07
1.502000e+03	1.504000e+03	7.576235e-07	2.289340e-07	2.289340e-07
1.504000e+03	1.506000e+03	1.445665e-06	4.687862e-07	4.687862e-07
1.506000e+03	1.508000e+03	1.047198e-06	4.102957e-07	4.102957e-07
1.508000e+03	1.510000e+03	2.288598e-06	8.217491e-07	8.217491e-07
1.510000e+03	1.512000e+03	9.340067e-07	2.418355e-07	2.418355e-07
1.512000e+03	1.514000e+03	1.419170e-06	6.043233e-07	6.043233e-07
1.514000e+03	1.516000e+03	1.533363e-06	6.712197e-07	6.712197e-07
1.516000e+03	1.518000e+03	1.192426e-06	4.310792e-07	4.310792e-07
1.518000e+03	1.520000e+03	1.234151e-06	4.563662e-07	4.563662e-07
1.520000e+03	1.522000e+03	1.970835e-06	1.138364e-06	1.138364e-06
1.522000e+03	1.524000e+03	4.748136e-07	8.614409e-08	8.614409e-08
1.524000e+03	1.526000e+03	1.539256e-06	4.184567e-07	4.184567e-07
1.526000e+03	1.528000e+03	8.216652e-07	2.103056e-07	2.103056e-07
1.528000e+03	1.530000e+03	3.219422e-07	6.805389e-08	6.805389e-08
1.530000e+03	1.532000e+03	1.478005e-06	4.150723e-07	4.150723e-07
1.532000e+03	1.534000e+03	1.107477e-06	3.788810e-07	3.788810e-07
1.534000e+03	1.536000e+03	1.441281e-06	3.925958e-07	3.925958e-07
1.536000e+03	1.538000e+03	8.202178e-07	2.076829e-07	2.076829e-07
1.538000e+03	1.540000e+03	7.671819e-07	2.100831e-07	2.100831e-07
1.540000e+03	1.542000e+03	1.196384e-06	2.690325e-07	2.690325e-07
1.542000e+03	1.544000e+03	1.720340e-06	6.623063e-07	6.623063e-07
1.544000e+03	1.546000e+03	1.350562e-06	4.635766e-07	4.635766e-07
1.546000e+03	1.548000e+03	6.571862e-07	1.670586e-07	1.670586e-07
1.548000e+03	1.550000e+03	1.049579e-06	4.471260e-07	4.471260e-07
1.550000e+03	1.552000e+03	9.371024e-07	2.295905e-07	2.295905e-07
1.552000e+03	1.554000e+03	1.318484e-06	3.992590e-07	3.992590e-07
1.554000e+03	1.556000e+03	1.031117e-06	3.629054e-07	3.629054e-07
1.556000e+03	1.558000e+03	9.513356e-07	2.377604e-07	2.377604e-07
1.558000e+03	1.560000e+03	9.939140e-07	3.442349e-07	3.442349e-07
1.560000e+03	1.562000e+03	8.787797e-07	2.277401e-07	2.277401e-07
1.562000e+03	1.564000e+03	2.236697e-06	1.052401e-06	1.052401e-06
1.564000e+03	1.566000e+03	7.960411e-07	1.895313e-07	1.895313e-07
1.566000e+03	1.568000e+03	1.355341e-06	4.408940e-07	4.408940e-07
1.568000e+03	1.570000e+03	6.864820e-07	1.990227e-07	1.990227e-07
1.570000e+03	1.572000e+03	8.320538e-07	2.703469e-07	2.703469e-07
1.572000e+03	1.574000e+03	1.294636e-06	4.383861e-07	4.383861e-07
1.574000e+03	1.576000e+03	1.763401e-06	6.188492e-07	6.188492e-07
1.576000e+03	1.578000e+03	1.565945e-06	4.265367e-07	4.265367e-07
1.578000e+03	1.580000e+03	1.380580e-06	5.688454e-07	5.688454e-07
1.580000e+03	1.582000e+03	8.288976e-07	2.661192e-07	2.661192e-07
1.582000e+03	1.584000e+03	1.197839e-06	3.935476e-07	3.935476e-07
1.584000e+03	1.586000e+03	8.213896e-07	1.650477e-07	1.650477e-07
1.586000e+03	1.588000e+03	9.976031e-07	2.806864e-07	2.806864e-07
1.588000e+03	1.590000e+03	1.048259e-06	2.649896e-07	2.649896e-07
1.590000e+03	1.592000e+03	1.359194e-06	6.648194e-07	6.648194e-07
1.592000e+03	1.594000e+03	2.675491e-06	1.614847e-06	1.614847e-06
1.594000e+03	1.596000e+03	3.390901e-07	7.778542e-08	7.778542e-08
1.596000e+03	1.598000e+03	6.065954e-07	1.506295e-07	1.506295e-07
1.598000e+03	1.600000e+03	7.410015e-07	2.210769e-07	2.210769e-07
1.600000e+03	1.602000e+03	3.784853e-07	7.855320e-08	7.855320e-08
1.602000e+03	1.604000e+03	1.214517e-06	5.257800e-07	5.257800e-07
1.604000e+03	1.606000e+03	1.256207e-06	5.023205e-07	5.023205e-07
1.606000e+03	1.608000e+03	7.527178e-07	1.766719e-07	1.766719e-07
1.608000e+03	1.610000e+03	7.690398e-07	2.290587e-07	2.290587e-07
1.610000e+03	1.612000e+03	1.276234e-06	3.600829e-07	3.600829e-07
1.612000e+03	1.614000e+03	8.433348e-07	2.189870e-07	2.189870e-07
1.614000e+03	1.616000e+03	3.719523e-07	9.371711e-08	9.371711e-08
1.616000e+03	1.618000e+03	1.423728e-06	6.540011e-07	6.540011e-07
1.618000e+03	1.620000e+03	1.010272e-06	2.486275e-07	2.486275e-07
1.620000e+03	1.622000e+03	9.049708e-07	2.351248e-07	2.351248e-07
1.622000e+03	1.624000e+03	8.265692e-07	2.151143e-07	2.151143e-07
1.624000e+03	1.626000e+03	1.283590e-06	5.582120e-07	5.582120e-07
1.626000e+03	1.628000e+03	1.327392e-06	5.232206e-07	5.232206e-07
1.628000e+03	1.630000e+03	2.094024e-06	7.568912e-07	7.568912e-07
1.630000e+03	1.632000e+03	6.782033e-07	2.061050e-07	2.061050e-07
1.632000e+03	1.634000e+03	7.404956e-07	1.585887e-07	1.585887e-07
1.634000e+03	1.636000e+03	7.375411e-07	1.892478e-07	1.892478e-07
1.636000e+03	1.638000e+03	1.024654e-06	4.623055e-07	4.623055e-07
1.638000e+03	1.640000e+03	7.618523e-07	2.885518e-07	2.885518e-07
1.640000e+03	1.642000e+03	7.386021e-07	1.846236e-07	1.846236e-07
1.642000e+03	1.644000e+03	1.150755e-06	4.020216e-07	4.020216e-07
1.644000e+03	1.646000e+03	4.822088e-07	1.130750e-07	1.130750e-07
1.646000e+03	1.648000e+03	1.235103e-06	5.638453e-07	5.638453e-07
1.648000e+03	1.650000e+03	7.315584e-07	2.462142e-07	2.462142e-07
1.650000e+03	1.652000e+03	6.251121e-07	1.626293e-07	1.626293e-07
1.652000e+03	1.654000e+03	1.920271e-06	4.882287e-07	4.882287e-07
1.654000e+03	1.656000e+03	4.722803e-07	1.228963e-07	1.228963e-07
1.656000e+03	1.658000e+03	7.980226e-07	2.155134e-07	2.155134e-07
1.658000e+03	1.660000e+03	9.304848e-07	2.887624e-07	2.887624e-07
1.660000e+03	1.662000e+03	2.182155e-06	9.613844e-07	9.613844e-07
1.662000e+03	1.664000e+03	8.322257e-07	1.988990e-07	1.988990e-07
1.664000e+03	1.666000e+03	8.971346e-07	3.672531e-07	3.672531e-07
1.666000e+03	1.668000e+03	1.504717e-06	7.233557e-07	7.233557e-07
1.668000e+03	1.670000e+03	2.141683e-06	1.156113e-06	1.156113e-06
1.670000e+03	1.672000e+03	1.178270e-06	5.078392e-07	5.078392e-07
1.672000e+03	1.674000e+03	8.155140e-07	2.405995e-07	2.405995e-07
1.674000e+03	1.676000e+03	1.080323e-06	4.527662e-07	4.527662e-07
1.676000e+03	1.678000e+03	1.295271e-06	5.954954e-07	5.954954e-07
1.678000e+03	1.680000e+03	4.911468e-07	1.230340e-07	1.230340e-07
1.680000e+03	1.682000e+03	9.306815e-07	3.354312e-07	3.354312e-07
1.682000e+03	1.684000e+03	7.000131e-07	1.861533e-07	1.861533e-07
1.684000e+03	1.686000e+03	7.909489e-07	2.836188e-07	2.836188e-07
1.686000e+03	1.688000e+03	8.978103e-07	3.038176e-07	3.038176e-07
1.688000e+03	1.690000e+03	5.704964e-07	1.627406e-07	1.627406e-07
1.690000e+03	1.692000e+03	1.271456e-06	2.830733e-07	2.830733e-07
1.692000e+03	1.694000e+03	1.019805e-06	3.144119e-07	3.144119e-07
1.694000e+03	1.696000e+03	2.913059e-06	1.779112e-06	1.779112e-06
1.696000e+03	1.698000e+03	8.011438e-07	2.587545e-07	2.587545e-07
1.698000e+03	1.700000e+03	1.115280e-06	3.109603e-07	3.109603e-07
1.700000e+03	1.702000e+03	8.833582e-07	4.434679e-07	4.434679e-07
1.702000e+03	1.704000e+03	6.741845e-07	1.503319e-07	1.503319e-07
1.704000e+03	1.706000e+03	1.148951e-06	4.321920e-07	4.321920e-07
1.706000e+03	1.708000e+03	7.079866e-07	2.246312e-07	2.246312e-07
1.708000e+03	1.710000e+03	1.072143e-06	3.115319e-07	3.115319e-07
1.710000e+03	1.712000e+03	1.305999e-06	3.963920e-07	3.963920e-07
1.712000e+03	1.714000e+03	4.778367e-07	1.086729e-07	1.086729e-07
1.714000e+03	1.716000e+03	4.478344e-07	8.818496e-08	8.818496e-08
1.716000e+03	1.718000e+03	9.859438e-07	3.917412e-07	3.917412e-07
1.718000e+03	1.720000e+03	5.926917e-07	1.940028e-07	1.940028e-07
1.720000e+03	1.722000e+03	6.664278e-07	1.593397e-07	1.593397e-07
1.722000e+03	1.724000e+03	9.563941e-07	3.688723e-07	3.688723e-07
1.724000e+03	1.726000e+03	1.075392e-06	3.703600e-07	3.703600e-07
1.726000e+03	1.728000e+03	7.858799e-07	2.253197e-07	2.253197e-07
1.728000e+03	1.730000e+03	9.118945e-07	3.752542e-07	3.752542e-07
1.730000e+03	1.732000e+03	5.914335e-07	1.927607e-07	1.927607e-07
1.732000e+03	1.734000e+03	6.146436e-07	1.908740e-07	1.908740e-07
1.734000e+03	1.736000e+03	9.649879e-07	4.102982e-07	4.102982e-07
1.736000e+03	1.738000e+03	1.178395e-06	2.567050e-07	2.567050e-07
1.738000e+03	1.740000e+03	1.265963e-06	4.312253e-07	4.312253e-07
1.740000e+03	1.742000e+03	7.042593e-07	1.777624e-07	1.777624e-07
1.742000e+03	1.744000e+03	5.161678e-07	1.891405e-07	1.891405e-07
1.744000e+03	1.746000e+03	1.595362e-06	6.834444e-07	6.834444e-07
1.746000e+03	1.748000e+03	2.568844e-06	1.231284e-06	1.231284e-06
1.748000e+03	1.750000e+03	5.716008e-06	3.161717e-06	3.161717e-06
1.750000e+03	1.752000e+03	6.386686e-07	1.593755e-07	1.593755e-07
1.752000e+03	1.754000e+03	1.410562e-06	6.185156e-07	6.185156e-07
1.754000e+03	1.756000e+03	1.010983e-06	3.403358e-07	3.403358e-07
1.756000e+03	1.758000e+03	8.944816e-07	3.070350e-07	3.070350e-07
1.758000e+03	1.760000e+03	4.333395e-07	9.549439e-08	9.549439e-08
1.760000e+03	1.762000e+03	4.089617e-07	1.083157e-07	1.083157e-07
1.762000e+03	1.764000e+03	1.259957e-06	6.711674e-07	6.711674e-07
1.764000e+03	1.766000e+03	5.849125e-07	1.388316e-07	1.388316e-07
1.766000e+03	1.768000e+03	8.134958e-07	3.371043e-07	3.371043e-07
1.768000e+03	1.770000e+03	3.476581e-06	2.434758e-06	2.434758e-06
1.770000e+03	1.772000e+03	1.062974e-06	5.696104e-07	5.696104e-07
1.772000e+03	1.774000e+03	6.658084e-07	2.644887e-07	2.644887e-07
1.774000e+03	1.776000e+03	1.002182e-06	4.223683e-07	4.223683e-07
1.776000e+03	1.778000e+03	7.774585e-07	1.790567e-07	1.790567e-07
1.778000e+03	1.780000e+03	1.257748e-06	5.392178e-07	5.392178e-07
1.780000e+03	1.782000e+03	3.676462e-06	1.634654e-06	1.634654e-06
1.782000e+03	1.784000e+03	1.846916e-06	8.904405e-07	8.904405e-07
1.784000e+03	1.786000e+03	7.805428e-07	3.066151e-07	3.066151e-07
1.786000e+03	1.788000e+03	8.512710e-07	3.328505e-07	3.328505e-07
1.788000e+03	1.790000e+03	5.544806e-07	1.356254e-07	1.356254e-07
1.790000e+03	1.792000e+03	8.816729e-07	2.755204e-07	2.755204e-07
1.792000e+03	1.794000e+03	3.343371e-06	1.643598e-06	1.643598e-06
1.794000e+03	1.796000e+03	5.011631e-07	1.418184e-07	1.418184e-07
1.796000e+03	1.798000e+03	1.236834e-06	3.545214e-07	3.545214e-07
1.798000e+03	1.800000e+03	8.535010e-07	2.250051e-07	2.250051e-07
1.800000e+03	1.802000e+03	9.627701e-07	3.843172e-07	3.843172e-07
1.802000e+03	1.804000e+03	1.783173e-06	8.629365e-07	8.629365e-07
1.804000e+03	1.806000e+03	8.882727e-07	4.391667e-07	4.391667e-07
1.806000e+03	1.808000e+03	1.304431e-06	4.989712e-07	4.989712e-07
1.808000e+03	1.810000e+03	1.247455e-06	5.171321e-07	5.171321e-07
1.810000e+03	1.812000e+03	7.331571e-07	2.087340e-07	2.087340e-07
1.812000e+03	1.814000e+03	5.642780e-07	1.576558e-07	1.576558e-07
1.814000e+03	1.816000e+03	3.469552e-06	1.949226e-06	1.949226e-06
1.816000e+03	1.818000e+03	3.979585e-07	1.019813e-07	1.019813e-07
1.818000e+03	1.820000e+03	1.219038e-06	3.133678e-07	3.133678e-07
1.820000e+03	1.822000e+03	7.456396e-07	1.773241e-07	1.773241e-07
1.822000e+03	1.824000e+03	7.069092e-07	2.123698e-07	2.123698e-07
1.824000e+03	1.826000e+03	1.383026e-06	5.267706e-07	5.267706e-07
1.826000e+03	1.828000e+03	4.783020e-07	1.719869e-07	1.719869e-07
1.828000e+03	1.830000e+03	1.326212e-06	5.581645e-07	5.581645e-07
1.830000e+03	1.832000e+03	3.432784e-07	7.924870e-08	7.924870e-08
1.832000e+03	1.834000e+03	1.957247e-06	8.659402e-07	8.659402e-07
1.834000e+03	1.836000e+03	9.528321e-07	3.121337e-07	3.121337e-07
1.836000e+03	1.838000e+03	4.806162e-07	1.721519e-07	1.721519e-07
1.838000e+03	1.840000e+03	8.914108e-07	2.861447e-07	2.861447e-07
1.840000e+03	1.842000e+03	5.702063e-07	2.268828e-07	2.268828e-07
1.842000e+03	1.844000e+03	4.176339e-07	1.126890e-07	1.126890e-07
1.844000e+03	1.846000e+03	6.461478e-07	2.831951e-07	2.831951e-07
1.846000e+03	1.848000e+03	5.575944e-07	1.899977e-07	1.899977e-07
1.848000e+03	1.850000e+03	8.971275e-07	3.796879e-07	3.796879e-07
1.850000e+03	1.852000e+03	1.762964e-06	6.315152e-07	6.315152e-07
1.852000e+03	1.854000e+03	7.855774e-07	2.472786e-07	2.472786e-07
1.854000e+03	1.856000e+03	6.959355e-07	3.360942e-07	3.360942e-07
1.856000e+03	1.858000e+03	1.093861e-06	5.619010e-07	5.619010e-07
1.858000e+03	1.860000e+03	3.871688e-07	8.747966e-08	8.747966e-08
1.860000e+03	1.862000e+03	7.746299e-07	1.840376e-07	1.840376e-07
1.862000e+03	1.864000e+03	5.405894e-07	1.521378e-07	1.521378e-07
1.864000e+03	1.866000e+03	1.594002e-06	7.517769e-07	7.517769e-07
1.866000e+03	1.868000e+03	6.131676e-07	1.513613e-07	1.513613e-07
1.868000e+03	1.870000e+03	8.618403e-07	2.768688e-07	2.768688e-07
1.870000e+03	1.872000e+03	2.077380e-06	1.260422e-06	1.260422e-06
1.872000e+03	1.874000e+03	8.247948e-07	2.140238e-07	2.140238e-07
1.874000e+03	1.876000e+03	7.716094e-07	3.966159e-07	3.966159e-07
1.876000e+03	1.878000e+03	6.851439e-07	1.700347e-07	1.700347e-07
1.878000e+03	1.880000e+03	1.052674e-06	4.969624e-07	4.969624e-07
1.880000e+03	1.882000e+03	2.365700e-06	1.762751e-06	1.762751e-06
1.882000e+03	1.884000e+03	1.919385e-06	9.332155e-07	9.332155e-07
1.884000e+03	1.886000e+03	3.104251e-07	5.986825e-08	5.986825e-08
1.886000e+03	1.888000e+03	9.385576e-07	3.716540e-07	3.716540e-07
1.888000e+03	1.890000e+03	1.080116e-06	6.330462e-07	6.330462e-07
1.890000e+03	1.892000e+03	3.577357e-07	1.173525e-07	1.173525e-07
1.892000e+03	1.894000e+03	1.476623e-06	3.504824e-07	3.504824e-07
1.894000e+03	1.896000e+03	1.264966e-06	8.337669e-07	8.337669e-07
1.896000e+03	1.898000e+03	1.438095e-06	6.460173e-07	6.460173e-07
1.898000e+03	1.900000e+03	4.395812e-07	1.591773e-07	1.591773e-07
1.900000e+03	1.902000e+03	3.030584e-07	7.928229e-08	7.928229e-08
1.902000e+03	1.904000e+03	7.808621e-07	2.339132e-07	2.339132e-07
1.904000e+03	1.906000e+03	1.357045e-06	5.251541e-07	5.251541e-07
1.906000e+03	1.908000e+03	4.588311e-07	1.331364e-07	1.331364e-07
1.908000e+03	1.910000e+03	9.607611e-07	3.954915e-07	3.954915e-07
1.910000e+03	1.912000e+03	8.464945e-07	3.902096e-07	3.902096e-07
1.912000e+03	1.914000e+03	7.438663e-07	2.900967e-07	2.900967e-07
1.914000e+03	1.916000e+03	1.752319e-06	1.019389e-06	1.019389e-06
1.916000e+03	1.918000e+03	1.246690e-06	8.134745e-07	8.134745e-07
1.918000e+03	1.920000e+03	9.677477e-07	5.009030e-07	5.009030e-07
1.920000e+03	1.922000e+03	4.823339e-07	1.440704e-07	1.440704e-07
1.922000e+03	1.924000e+03	9.420119e-07	3.303629e-07	3.303629e-07
1.924000e+03	1.926000e+03	7.684155e-07	4.696115e-07	4.696115e-07
1.926000e+03	1.928000e+03	5.303394e-07	1.477944e-07	1.477944e-07
1.928000e+03	1.930000e+03	1.344948e-06	5.434474e-07	5.434474e-07
1.930000e+03	1.932000e+03	9.081467e-07	2.572164e-07	2.572164e-07
1.932000e+03	1.934000e+03	1.530033e-06	1.045342e-06	1.045342e-06
1.934000e+03	1.936000e+03	8.900471e-07	3.023582e-07	3.023582e-07
1.936000e+03	1.938000e+03	6.193388e-07	2.552002e-07	2.552002e-07
1.938000e+03	1.940000e+03	3.416183e-06	2.683275e-06	2.683275e-06
1.940000e+03	1.942000e+03	7.165923e-07	2.080474e-07	2.080474e-07
1.942000e+03	1.944000e+03	8.097746e-07	2.274501e-07	2.274501e-07
1.944000e+03	1.946000e+03	8.462087e-07	3.217093e-07	3.217093e-07
1.946000e+03	1.948000e+03	1.468950e-06	7.030344e-07	7.030344e-07
1.948000e+03	1.950000e+03	9.602961e-07	3.345528e-07	3.345528e-07
1.950000e+03	1.952000e+03	2.873450e-07	6.763868e-08	6.763868e-08
1.952000e+03	1.954000e+03	1.880996e-06	8.366937e-07	8.366937e-07
1.954000e+03	1.956000e+03	1.965591e-06	9.951266e-07	9.951266e-07
1.956000e+03	1.958000e+03	2.311260e-06	1.242933e-06	1.242933e-06
1.958000e+03	1.960000e+03	1.320129e-06	5.643942e-07	5.643942e-07
1.960000e+03	1.962000e+03	6.147595e-07	3.166704e-07	3.166704e-07
1.962000e+03	1.964000e+03	4.594261e-07	1.213594e-07	1.213594e-07
1.964000e+03	1.966000e+03	3.344595e-07	8.576173e-08	8.576173e-08
1.966000e+03	1.968000e+03	1.080453e-06	3.976465e-07	3.976465e-07
1.968000e+03	1.970000e+03	7.245689e-07	1.902219e-07	1.902219e-07
1.970000e+03	1.972000e+03	7.349171e-07	2.647961e-07	2.647961e-07
1.972000e+03	1.974000e+03	1.020066e-06	5.582029e-07	5.582029e-07
1.974000e+03	1.976000e+03	1.397043e-06	9.939957e-07	9.939957e-07
1.976000e+03	1.978000e+03	5.971143e-07	1.649781e-07	1.649781e-07
1.978000e+03	1.980000e+03	2.524409e-06	2.023795e-06	2.023795e-06
1.980000e+03	1.982000e+03	9.287843e-07	3.696837e-07	3.696837e-07
1.982000e+03	1.984000e+03	6.793496e-07	2.899664e-07	2.899664e-07
1.984000e+03	1.986000e+03	3.980876e-07	8.771250e-08	8.771250e-08
1.986000e+03	1.988000e+03	1.460787e-06	6.672532e-07	6.672532e-07
1.988000e+03	1.990000e+03	1.246524e-06	6.948289e-07	6.948289e-07
1.990000e+03	1.992000e+03	9.038806e-07	3.604040e-07	3.604040e-07
1.992000e+03	1.994000e+03	1.319121e-06	5.406013e-07	5.406013e-07
1.994000e+03	1.996000e+03	1.287797e-06	5.443043e-07	5.443043e-07
1.996000e+03	1.998000e+03	5.395354e-07	1.210802e-07	1.210802e-07
1.998000e+03	2.000000e+03	1.255952e-06	5.786639e-07	5.786639e-07
# END HISTO1D


# BEGIN HISTO1D /NLO_alpha7
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 0, dn: 0}}, 2: {"": {up: 0, dn: 0}}, 3: {"": {up: 8.920915536531176e-13, dn: 8.920915536531176e-13}}, 4: {"": {up: 9.888903900683236e-08, dn: 9.888903900683236e-08}}, 5: {"": {up: 3.558315885327409e-07, dn: 3.558315885327409e-07}}, 6: {"": {up: 4.916146815758237e-07, dn: 4.916146815758237e-07}}, 7: {"": {up: 6.22582265686923e-07, dn: 6.22582265686923e-07}}, 8: {"": {up: 7.521813809714536e-07, dn: 7.521813809714536e-07}}, 9: {"": {up: 8.067806295739426e-07, dn: 8.067806295739426e-07}}, 10: {"": {up: 8.612146477849523e-07, dn: 8.612146477849523e-07}}, 11: {"": {up: 9.73014101294088e-07, dn: 9.73014101294088e-07}}, 12: {"": {up: 1.03503014990624e-06, dn: 1.03503014990624e-06}}, 13: {"": {up: 1.049643582404729e-06, dn: 1.049643582404729e-06}}, 14: {"": {up: 1.173278115766183e-06, dn: 1.173278115766183e-06}}, 15: {"": {up: 1.191005667448618e-06, dn: 1.191005667448618e-06}}, 16: {"": {up: 1.320611381005487e-06, dn: 1.320611381005487e-06}}, 17: {"": {up: 1.292171759408139e-06, dn: 1.292171759408139e-06}}, 18: {"": {up: 1.416497989716324e-06, dn: 1.416497989716324e-06}}, 19: {"": {up: 1.528841455654419e-06, dn: 1.528841455654419e-06}}, 20: {"": {up: 1.544262813614479e-06, dn: 1.544262813614479e-06}}, 21: {"": {up: 1.639659763430267e-06, dn: 1.639659763430267e-06}}, 22: {"": {up: 2.030769641640435e-06, dn: 2.030769641640435e-06}}, 23: {"": {up: 1.975992137314367e-06, dn: 1.975992137314367e-06}}, 24: {"": {up: 1.971302678360512e-06, dn: 1.971302678360512e-06}}, 25: {"": {up: 1.946645309342685e-06, dn: 1.946645309342685e-06}}, 26: {"": {up: 2.307626140594636e-06, dn: 2.307626140594636e-06}}, 27: {"": {up: 2.253387147953452e-06, dn: 2.253387147953452e-06}}, 28: {"": {up: 2.236118013985585e-06, dn: 2.236118013985585e-06}}, 29: {"": {up: 2.386341941859806e-06, dn: 2.386341941859806e-06}}, 30: {"": {up: 2.296081155962497e-06, dn: 2.296081155962497e-06}}, 31: {"": {up: 2.294652780057829e-06, dn: 2.294652780057829e-06}}, 32: {"": {up: 2.36345616915143e-06, dn: 2.36345616915143e-06}}, 33: {"": {up: 2.307360012319992e-06, dn: 2.307360012319992e-06}}, 34: {"": {up: 2.444030229260981e-06, dn: 2.444030229260981e-06}}, 35: {"": {up: 2.352517062323703e-06, dn: 2.352517062323703e-06}}, 36: {"": {up: 2.326433633959859e-06, dn: 2.326433633959859e-06}}, 37: {"": {up: 2.355439008551156e-06, dn: 2.355439008551156e-06}}, 38: {"": {up: 2.23070186601916e-06, dn: 2.23070186601916e-06}}, 39: {"": {up: 2.347903284039945e-06, dn: 2.347903284039945e-06}}, 40: {"": {up: 2.318270351555349e-06, dn: 2.318270351555349e-06}}, 41: {"": {up: 2.285844194251812e-06, dn: 2.285844194251812e-06}}, 42: {"": {up: 2.239165475220141e-06, dn: 2.239165475220141e-06}}, 43: {"": {up: 2.250588763647622e-06, dn: 2.250588763647622e-06}}, 44: {"": {up: 2.230887918798438e-06, dn: 2.230887918798438e-06}}, 45: {"": {up: 2.233515557986341e-06, dn: 2.233515557986341e-06}}, 46: {"": {up: 2.244824539656823e-06, dn: 2.244824539656823e-06}}, 47: {"": {up: 2.282371529046349e-06, dn: 2.282371529046349e-06}}, 48: {"": {up: 2.355804043013775e-06, dn: 2.355804043013775e-06}}, 49: {"": {up: 2.129507750871162e-06, dn: 2.129507750871162e-06}}, 50: {"": {up: 2.171989253405753e-06, dn: 2.171989253405753e-06}}, 51: {"": {up: 2.193720365388299e-06, dn: 2.193720365388299e-06}}, 52: {"": {up: 2.121235302835239e-06, dn: 2.121235302835239e-06}}, 53: {"": {up: 2.165061215867334e-06, dn: 2.165061215867334e-06}}, 54: {"": {up: 2.126869224829112e-06, dn: 2.126869224829112e-06}}, 55: {"": {up: 2.227791938609435e-06, dn: 2.227791938609435e-06}}, 56: {"": {up: 2.065684602382286e-06, dn: 2.065684602382286e-06}}, 57: {"": {up: 1.983979703209901e-06, dn: 1.983979703209901e-06}}, 58: {"": {up: 2.003590309021076e-06, dn: 2.003590309021076e-06}}, 59: {"": {up: 1.959677680529971e-06, dn: 1.959677680529971e-06}}, 60: {"": {up: 2.035283445397865e-06, dn: 2.035283445397865e-06}}, 61: {"": {up: 2.083180314687377e-06, dn: 2.083180314687377e-06}}, 62: {"": {up: 1.974010189622089e-06, dn: 1.974010189622089e-06}}, 63: {"": {up: 1.900211669239665e-06, dn: 1.900211669239665e-06}}, 64: {"": {up: 2.048009517110275e-06, dn: 2.048009517110275e-06}}, 65: {"": {up: 1.912050422092215e-06, dn: 1.912050422092215e-06}}, 66: {"": {up: 1.968183888188665e-06, dn: 1.968183888188665e-06}}, 67: {"": {up: 1.910373844642819e-06, dn: 1.910373844642819e-06}}, 68: {"": {up: 1.882448595168773e-06, dn: 1.882448595168773e-06}}, 69: {"": {up: 1.838240867271954e-06, dn: 1.838240867271954e-06}}, 70: {"": {up: 1.865738160158948e-06, dn: 1.865738160158948e-06}}, 71: {"": {up: 1.903391307039619e-06, dn: 1.903391307039619e-06}}, 72: {"": {up: 1.935034720735033e-06, dn: 1.935034720735033e-06}}, 73: {"": {up: 1.824439882066222e-06, dn: 1.824439882066222e-06}}, 74: {"": {up: 1.809450643436846e-06, dn: 1.809450643436846e-06}}, 75: {"": {up: 1.766781199667411e-06, dn: 1.766781199667411e-06}}, 76: {"": {up: 1.777652077510563e-06, dn: 1.777652077510563e-06}}, 77: {"": {up: 1.753454520346761e-06, dn: 1.753454520346761e-06}}, 78: {"": {up: 1.763309774372366e-06, dn: 1.763309774372366e-06}}, 79: {"": {up: 1.727722950222568e-06, dn: 1.727722950222568e-06}}, 80: {"": {up: 0, dn: 0}}, 81: {"": {up: 0, dn: 0}}, 82: {"": {up: 0, dn: 0}}, 83: {"": {up: 0, dn: 0}}, 84: {"": {up: 0, dn: 0}}, 85: {"": {up: 0, dn: 0}}, 86: {"": {up: 0, dn: 0}}, 87: {"": {up: 0, dn: 0}}, 88: {"": {up: 0, dn: 0}}, 89: {"": {up: 0, dn: 0}}, 90: {"": {up: 0, dn: 0}}, 91: {"": {up: 0, dn: 0}}, 92: {"": {up: 0, dn: 0}}, 93: {"": {up: 0, dn: 0}}, 94: {"": {up: 0, dn: 0}}, 95: {"": {up: 0, dn: 0}}, 96: {"": {up: 0, dn: 0}}, 97: {"": {up: 0, dn: 0}}, 98: {"": {up: 0, dn: 0}}, 99: {"": {up: 0, dn: 0}}, 100: {"": {up: 0, dn: 0}}, 101: {"": {up: 0, dn: 0}}, 102: {"": {up: 0, dn: 0}}, 103: {"": {up: 0, dn: 0}}, 104: {"": {up: 0, dn: 0}}, 105: {"": {up: 0, dn: 0}}, 106: {"": {up: 0, dn: 0}}, 107: {"": {up: 0, dn: 0}}, 108: {"": {up: 0, dn: 0}}, 109: {"": {up: 0, dn: 0}}, 110: {"": {up: 0, dn: 0}}, 111: {"": {up: 0, dn: 0}}, 112: {"": {up: 0, dn: 0}}, 113: {"": {up: 0, dn: 0}}, 114: {"": {up: 0, dn: 0}}, 115: {"": {up: 0, dn: 0}}, 116: {"": {up: 0, dn: 0}}, 117: {"": {up: 0, dn: 0}}, 118: {"": {up: 0, dn: 0}}, 119: {"": {up: 0, dn: 0}}, 120: {"": {up: 0, dn: 0}}, 121: {"": {up: 0, dn: 0}}, 122: {"": {up: 0, dn: 0}}, 123: {"": {up: 0, dn: 0}}, 124: {"": {up: 0, dn: 0}}, 125: {"": {up: 0, dn: 0}}, 126: {"": {up: 0, dn: 0}}, 127: {"": {up: 0, dn: 0}}, 128: {"": {up: 0, dn: 0}}, 129: {"": {up: 0, dn: 0}}, 130: {"": {up: 0, dn: 0}}, 131: {"": {up: 0, dn: 0}}, 132: {"": {up: 0, dn: 0}}, 133: {"": {up: 0, dn: 0}}, 134: {"": {up: 0, dn: 0}}, 135: {"": {up: 0, dn: 0}}, 136: {"": {up: 0, dn: 0}}, 137: {"": {up: 0, dn: 0}}, 138: {"": {up: 0, dn: 0}}, 139: {"": {up: 0, dn: 0}}, 140: {"": {up: 0, dn: 0}}, 141: {"": {up: 0, dn: 0}}, 142: {"": {up: 0, dn: 0}}, 143: {"": {up: 0, dn: 0}}, 144: {"": {up: 0, dn: 0}}, 145: {"": {up: 0, dn: 0}}, 146: {"": {up: 0, dn: 0}}, 147: {"": {up: 0, dn: 0}}, 148: {"": {up: 0, dn: 0}}, 149: {"": {up: 0, dn: 0}}, 150: {"": {up: 0, dn: 0}}, 151: {"": {up: 0, dn: 0}}, 152: {"": {up: 0, dn: 0}}, 153: {"": {up: 0, dn: 0}}, 154: {"": {up: 0, dn: 0}}, 155: {"": {up: 0, dn: 0}}, 156: {"": {up: 0, dn: 0}}, 157: {"": {up: 0, dn: 0}}, 158: {"": {up: 0, dn: 0}}, 159: {"": {up: 0, dn: 0}}, 160: {"": {up: 0, dn: 0}}, 161: {"": {up: 0, dn: 0}}, 162: {"": {up: 0, dn: 0}}, 163: {"": {up: 0, dn: 0}}, 164: {"": {up: 0, dn: 0}}, 165: {"": {up: 0, dn: 0}}, 166: {"": {up: 0, dn: 0}}, 167: {"": {up: 0, dn: 0}}, 168: {"": {up: 0, dn: 0}}, 169: {"": {up: 0, dn: 0}}, 170: {"": {up: 0, dn: 0}}, 171: {"": {up: 0, dn: 0}}, 172: {"": {up: 0, dn: 0}}, 173: {"": {up: 0, dn: 0}}, 174: {"": {up: 0, dn: 0}}, 175: {"": {up: 0, dn: 0}}, 176: {"": {up: 0, dn: 0}}, 177: {"": {up: 0, dn: 0}}, 178: {"": {up: 0, dn: 0}}, 179: {"": {up: 0, dn: 0}}, 180: {"": {up: 0, dn: 0}}, 181: {"": {up: 0, dn: 0}}, 182: {"": {up: 0, dn: 0}}, 183: {"": {up: 0, dn: 0}}, 184: {"": {up: 0, dn: 0}}, 185: {"": {up: 0, dn: 0}}, 186: {"": {up: 0, dn: 0}}, 187: {"": {up: 0, dn: 0}}, 188: {"": {up: 0, dn: 0}}, 189: {"": {up: 0, dn: 0}}, 190: {"": {up: 0, dn: 0}}, 191: {"": {up: 0, dn: 0}}, 192: {"": {up: 0, dn: 0}}, 193: {"": {up: 0, dn: 0}}, 194: {"": {up: 0, dn: 0}}, 195: {"": {up: 0, dn: 0}}, 196: {"": {up: 0, dn: 0}}, 197: {"": {up: 0, dn: 0}}, 198: {"": {up: 0, dn: 0}}, 199: {"": {up: 0, dn: 0}}, 200: {"": {up: 0, dn: 0}}, 201: {"": {up: 0, dn: 0}}, 202: {"": {up: 0, dn: 0}}, 203: {"": {up: 0, dn: 0}}, 204: {"": {up: 0, dn: 0}}, 205: {"": {up: 0, dn: 0}}, 206: {"": {up: 0, dn: 0}}, 207: {"": {up: 0, dn: 0}}, 208: {"": {up: 0, dn: 0}}, 209: {"": {up: 0, dn: 0}}, 210: {"": {up: 0, dn: 0}}, 211: {"": {up: 0, dn: 0}}, 212: {"": {up: 0, dn: 0}}, 213: {"": {up: 0, dn: 0}}, 214: {"": {up: 0, dn: 0}}, 215: {"": {up: 0, dn: 0}}, 216: {"": {up: 0, dn: 0}}, 217: {"": {up: 0, dn: 0}}, 218: {"": {up: 0, dn: 0}}, 219: {"": {up: 0, dn: 0}}, 220: {"": {up: 0, dn: 0}}, 221: {"": {up: 0, dn: 0}}, 222: {"": {up: 0, dn: 0}}, 223: {"": {up: 0, dn: 0}}, 224: {"": {up: 0, dn: 0}}, 225: {"": {up: 0, dn: 0}}, 226: {"": {up: 0, dn: 0}}, 227: {"": {up: 0, dn: 0}}, 228: {"": {up: 0, dn: 0}}, 229: {"": {up: 0, dn: 0}}, 230: {"": {up: 0, dn: 0}}, 231: {"": {up: 0, dn: 0}}, 232: {"": {up: 0, dn: 0}}, 233: {"": {up: 0, dn: 0}}, 234: {"": {up: 0, dn: 0}}, 235: {"": {up: 0, dn: 0}}, 236: {"": {up: 0, dn: 0}}, 237: {"": {up: 0, dn: 0}}, 238: {"": {up: 0, dn: 0}}, 239: {"": {up: 0, dn: 0}}, 240: {"": {up: 0, dn: 0}}, 241: {"": {up: 0, dn: 0}}, 242: {"": {up: 0, dn: 0}}, 243: {"": {up: 0, dn: 0}}, 244: {"": {up: 0, dn: 0}}, 245: {"": {up: 0, dn: 0}}, 246: {"": {up: 0, dn: 0}}, 247: {"": {up: 0, dn: 0}}, 248: {"": {up: 0, dn: 0}}, 249: {"": {up: 0, dn: 0}}, 250: {"": {up: 0, dn: 0}}, 251: {"": {up: 0, dn: 0}}, 252: {"": {up: 0, dn: 0}}, 253: {"": {up: 0, dn: 0}}, 254: {"": {up: 0, dn: 0}}, 255: {"": {up: 0, dn: 0}}, 256: {"": {up: 0, dn: 0}}, 257: {"": {up: 0, dn: 0}}, 258: {"": {up: 0, dn: 0}}, 259: {"": {up: 0, dn: 0}}, 260: {"": {up: 0, dn: 0}}, 261: {"": {up: 0, dn: 0}}, 262: {"": {up: 0, dn: 0}}, 263: {"": {up: 0, dn: 0}}, 264: {"": {up: 0, dn: 0}}, 265: {"": {up: 0, dn: 0}}, 266: {"": {up: 0, dn: 0}}, 267: {"": {up: 0, dn: 0}}, 268: {"": {up: 0, dn: 0}}, 269: {"": {up: 0, dn: 0}}, 270: {"": {up: 0, dn: 0}}, 271: {"": {up: 0, dn: 0}}, 272: {"": {up: 0, dn: 0}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 0, dn: 0}}, 276: {"": {up: 0, dn: 0}}, 277: {"": {up: 0, dn: 0}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 0, dn: 0}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 0, dn: 0}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 0, dn: 0}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 0, dn: 0}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}, 650: {"": {up: 0, dn: 0}}, 651: {"": {up: 0, dn: 0}}, 652: {"": {up: 0, dn: 0}}, 653: {"": {up: 0, dn: 0}}, 654: {"": {up: 0, dn: 0}}, 655: {"": {up: 0, dn: 0}}, 656: {"": {up: 0, dn: 0}}, 657: {"": {up: 0, dn: 0}}, 658: {"": {up: 0, dn: 0}}, 659: {"": {up: 0, dn: 0}}, 660: {"": {up: 0, dn: 0}}, 661: {"": {up: 0, dn: 0}}, 662: {"": {up: 0, dn: 0}}, 663: {"": {up: 0, dn: 0}}, 664: {"": {up: 0, dn: 0}}, 665: {"": {up: 0, dn: 0}}, 666: {"": {up: 0, dn: 0}}, 667: {"": {up: 0, dn: 0}}, 668: {"": {up: 0, dn: 0}}, 669: {"": {up: 0, dn: 0}}, 670: {"": {up: 0, dn: 0}}, 671: {"": {up: 0, dn: 0}}, 672: {"": {up: 0, dn: 0}}, 673: {"": {up: 0, dn: 0}}, 674: {"": {up: 0, dn: 0}}, 675: {"": {up: 0, dn: 0}}, 676: {"": {up: 0, dn: 0}}, 677: {"": {up: 0, dn: 0}}, 678: {"": {up: 0, dn: 0}}, 679: {"": {up: 0, dn: 0}}, 680: {"": {up: 0, dn: 0}}, 681: {"": {up: 0, dn: 0}}, 682: {"": {up: 0, dn: 0}}, 683: {"": {up: 0, dn: 0}}, 684: {"": {up: 0, dn: 0}}, 685: {"": {up: 0, dn: 0}}, 686: {"": {up: 0, dn: 0}}, 687: {"": {up: 0, dn: 0}}, 688: {"": {up: 0, dn: 0}}, 689: {"": {up: 0, dn: 0}}, 690: {"": {up: 0, dn: 0}}, 691: {"": {up: 0, dn: 0}}, 692: {"": {up: 0, dn: 0}}, 693: {"": {up: 0, dn: 0}}, 694: {"": {up: 0, dn: 0}}, 695: {"": {up: 0, dn: 0}}, 696: {"": {up: 0, dn: 0}}, 697: {"": {up: 0, dn: 0}}, 698: {"": {up: 0, dn: 0}}, 699: {"": {up: 0, dn: 0}}, 700: {"": {up: 0, dn: 0}}, 701: {"": {up: 0, dn: 0}}, 702: {"": {up: 0, dn: 0}}, 703: {"": {up: 0, dn: 0}}, 704: {"": {up: 0, dn: 0}}, 705: {"": {up: 0, dn: 0}}, 706: {"": {up: 0, dn: 0}}, 707: {"": {up: 0, dn: 0}}, 708: {"": {up: 0, dn: 0}}, 709: {"": {up: 0, dn: 0}}, 710: {"": {up: 0, dn: 0}}, 711: {"": {up: 0, dn: 0}}, 712: {"": {up: 0, dn: 0}}, 713: {"": {up: 0, dn: 0}}, 714: {"": {up: 0, dn: 0}}, 715: {"": {up: 0, dn: 0}}, 716: {"": {up: 0, dn: 0}}, 717: {"": {up: 0, dn: 0}}, 718: {"": {up: 0, dn: 0}}, 719: {"": {up: 0, dn: 0}}, 720: {"": {up: 0, dn: 0}}, 721: {"": {up: 0, dn: 0}}, 722: {"": {up: 0, dn: 0}}, 723: {"": {up: 0, dn: 0}}, 724: {"": {up: 0, dn: 0}}, 725: {"": {up: 0, dn: 0}}, 726: {"": {up: 0, dn: 0}}, 727: {"": {up: 0, dn: 0}}, 728: {"": {up: 0, dn: 0}}, 729: {"": {up: 0, dn: 0}}, 730: {"": {up: 0, dn: 0}}, 731: {"": {up: 0, dn: 0}}, 732: {"": {up: 0, dn: 0}}, 733: {"": {up: 0, dn: 0}}, 734: {"": {up: 0, dn: 0}}, 735: {"": {up: 0, dn: 0}}, 736: {"": {up: 0, dn: 0}}, 737: {"": {up: 0, dn: 0}}, 738: {"": {up: 0, dn: 0}}, 739: {"": {up: 0, dn: 0}}, 740: {"": {up: 0, dn: 0}}, 741: {"": {up: 0, dn: 0}}, 742: {"": {up: 0, dn: 0}}, 743: {"": {up: 0, dn: 0}}, 744: {"": {up: 0, dn: 0}}, 745: {"": {up: 0, dn: 0}}, 746: {"": {up: 0, dn: 0}}, 747: {"": {up: 0, dn: 0}}, 748: {"": {up: 0, dn: 0}}, 749: {"": {up: 0, dn: 0}}, 750: {"": {up: 0, dn: 0}}, 751: {"": {up: 0, dn: 0}}, 752: {"": {up: 0, dn: 0}}, 753: {"": {up: 0, dn: 0}}, 754: {"": {up: 0, dn: 0}}, 755: {"": {up: 0, dn: 0}}, 756: {"": {up: 0, dn: 0}}, 757: {"": {up: 0, dn: 0}}, 758: {"": {up: 0, dn: 0}}, 759: {"": {up: 0, dn: 0}}, 760: {"": {up: 0, dn: 0}}, 761: {"": {up: 0, dn: 0}}, 762: {"": {up: 0, dn: 0}}, 763: {"": {up: 0, dn: 0}}, 764: {"": {up: 0, dn: 0}}, 765: {"": {up: 0, dn: 0}}, 766: {"": {up: 0, dn: 0}}, 767: {"": {up: 0, dn: 0}}, 768: {"": {up: 0, dn: 0}}, 769: {"": {up: 0, dn: 0}}, 770: {"": {up: 0, dn: 0}}, 771: {"": {up: 0, dn: 0}}, 772: {"": {up: 0, dn: 0}}, 773: {"": {up: 0, dn: 0}}, 774: {"": {up: 0, dn: 0}}, 775: {"": {up: 0, dn: 0}}, 776: {"": {up: 0, dn: 0}}, 777: {"": {up: 0, dn: 0}}, 778: {"": {up: 0, dn: 0}}, 779: {"": {up: 0, dn: 0}}, 780: {"": {up: 0, dn: 0}}, 781: {"": {up: 0, dn: 0}}, 782: {"": {up: 0, dn: 0}}, 783: {"": {up: 0, dn: 0}}, 784: {"": {up: 0, dn: 0}}, 785: {"": {up: 0, dn: 0}}, 786: {"": {up: 0, dn: 0}}, 787: {"": {up: 0, dn: 0}}, 788: {"": {up: 0, dn: 0}}, 789: {"": {up: 0, dn: 0}}, 790: {"": {up: 0, dn: 0}}, 791: {"": {up: 0, dn: 0}}, 792: {"": {up: 0, dn: 0}}, 793: {"": {up: 0, dn: 0}}, 794: {"": {up: 0, dn: 0}}, 795: {"": {up: 0, dn: 0}}, 796: {"": {up: 0, dn: 0}}, 797: {"": {up: 0, dn: 0}}, 798: {"": {up: 0, dn: 0}}, 799: {"": {up: 0, dn: 0}}, 800: {"": {up: 0, dn: 0}}, 801: {"": {up: 0, dn: 0}}, 802: {"": {up: 0, dn: 0}}, 803: {"": {up: 0, dn: 0}}, 804: {"": {up: 0, dn: 0}}, 805: {"": {up: 0, dn: 0}}, 806: {"": {up: 0, dn: 0}}, 807: {"": {up: 0, dn: 0}}, 808: {"": {up: 0, dn: 0}}, 809: {"": {up: 0, dn: 0}}, 810: {"": {up: 0, dn: 0}}, 811: {"": {up: 0, dn: 0}}, 812: {"": {up: 0, dn: 0}}, 813: {"": {up: 0, dn: 0}}, 814: {"": {up: 0, dn: 0}}, 815: {"": {up: 0, dn: 0}}, 816: {"": {up: 0, dn: 0}}, 817: {"": {up: 0, dn: 0}}, 818: {"": {up: 0, dn: 0}}, 819: {"": {up: 0, dn: 0}}, 820: {"": {up: 0, dn: 0}}, 821: {"": {up: 0, dn: 0}}, 822: {"": {up: 0, dn: 0}}, 823: {"": {up: 0, dn: 0}}, 824: {"": {up: 0, dn: 0}}, 825: {"": {up: 0, dn: 0}}, 826: {"": {up: 0, dn: 0}}, 827: {"": {up: 0, dn: 0}}, 828: {"": {up: 0, dn: 0}}, 829: {"": {up: 0, dn: 0}}, 830: {"": {up: 0, dn: 0}}, 831: {"": {up: 0, dn: 0}}, 832: {"": {up: 0, dn: 0}}, 833: {"": {up: 0, dn: 0}}, 834: {"": {up: 0, dn: 0}}, 835: {"": {up: 0, dn: 0}}, 836: {"": {up: 0, dn: 0}}, 837: {"": {up: 0, dn: 0}}, 838: {"": {up: 0, dn: 0}}, 839: {"": {up: 0, dn: 0}}, 840: {"": {up: 0, dn: 0}}, 841: {"": {up: 0, dn: 0}}, 842: {"": {up: 0, dn: 0}}, 843: {"": {up: 0, dn: 0}}, 844: {"": {up: 0, dn: 0}}, 845: {"": {up: 0, dn: 0}}, 846: {"": {up: 0, dn: 0}}, 847: {"": {up: 0, dn: 0}}, 848: {"": {up: 0, dn: 0}}, 849: {"": {up: 0, dn: 0}}, 850: {"": {up: 0, dn: 0}}, 851: {"": {up: 0, dn: 0}}, 852: {"": {up: 0, dn: 0}}, 853: {"": {up: 0, dn: 0}}, 854: {"": {up: 0, dn: 0}}, 855: {"": {up: 0, dn: 0}}, 856: {"": {up: 0, dn: 0}}, 857: {"": {up: 0, dn: 0}}, 858: {"": {up: 0, dn: 0}}, 859: {"": {up: 0, dn: 0}}, 860: {"": {up: 0, dn: 0}}, 861: {"": {up: 0, dn: 0}}, 862: {"": {up: 0, dn: 0}}, 863: {"": {up: 0, dn: 0}}, 864: {"": {up: 0, dn: 0}}, 865: {"": {up: 0, dn: 0}}, 866: {"": {up: 0, dn: 0}}, 867: {"": {up: 0, dn: 0}}, 868: {"": {up: 0, dn: 0}}, 869: {"": {up: 0, dn: 0}}, 870: {"": {up: 0, dn: 0}}, 871: {"": {up: 0, dn: 0}}, 872: {"": {up: 0, dn: 0}}, 873: {"": {up: 0, dn: 0}}, 874: {"": {up: 0, dn: 0}}, 875: {"": {up: 0, dn: 0}}, 876: {"": {up: 0, dn: 0}}, 877: {"": {up: 0, dn: 0}}, 878: {"": {up: 0, dn: 0}}, 879: {"": {up: 0, dn: 0}}, 880: {"": {up: 0, dn: 0}}, 881: {"": {up: 0, dn: 0}}, 882: {"": {up: 0, dn: 0}}, 883: {"": {up: 0, dn: 0}}, 884: {"": {up: 0, dn: 0}}, 885: {"": {up: 0, dn: 0}}, 886: {"": {up: 0, dn: 0}}, 887: {"": {up: 0, dn: 0}}, 888: {"": {up: 0, dn: 0}}, 889: {"": {up: 0, dn: 0}}, 890: {"": {up: 0, dn: 0}}, 891: {"": {up: 0, dn: 0}}, 892: {"": {up: 0, dn: 0}}, 893: {"": {up: 0, dn: 0}}, 894: {"": {up: 0, dn: 0}}, 895: {"": {up: 0, dn: 0}}, 896: {"": {up: 0, dn: 0}}, 897: {"": {up: 0, dn: 0}}, 898: {"": {up: 0, dn: 0}}, 899: {"": {up: 0, dn: 0}}, 900: {"": {up: 0, dn: 0}}, 901: {"": {up: 0, dn: 0}}, 902: {"": {up: 0, dn: 0}}, 903: {"": {up: 0, dn: 0}}, 904: {"": {up: 0, dn: 0}}, 905: {"": {up: 0, dn: 0}}, 906: {"": {up: 0, dn: 0}}, 907: {"": {up: 0, dn: 0}}, 908: {"": {up: 0, dn: 0}}, 909: {"": {up: 0, dn: 0}}, 910: {"": {up: 0, dn: 0}}, 911: {"": {up: 0, dn: 0}}, 912: {"": {up: 0, dn: 0}}, 913: {"": {up: 0, dn: 0}}, 914: {"": {up: 0, dn: 0}}, 915: {"": {up: 0, dn: 0}}, 916: {"": {up: 0, dn: 0}}, 917: {"": {up: 0, dn: 0}}, 918: {"": {up: 0, dn: 0}}, 919: {"": {up: 0, dn: 0}}, 920: {"": {up: 0, dn: 0}}, 921: {"": {up: 0, dn: 0}}, 922: {"": {up: 0, dn: 0}}, 923: {"": {up: 0, dn: 0}}, 924: {"": {up: 0, dn: 0}}, 925: {"": {up: 0, dn: 0}}, 926: {"": {up: 0, dn: 0}}, 927: {"": {up: 0, dn: 0}}, 928: {"": {up: 0, dn: 0}}, 929: {"": {up: 0, dn: 0}}, 930: {"": {up: 0, dn: 0}}, 931: {"": {up: 0, dn: 0}}, 932: {"": {up: 0, dn: 0}}, 933: {"": {up: 0, dn: 0}}, 934: {"": {up: 0, dn: 0}}, 935: {"": {up: 0, dn: 0}}, 936: {"": {up: 0, dn: 0}}, 937: {"": {up: 0, dn: 0}}, 938: {"": {up: 0, dn: 0}}, 939: {"": {up: 0, dn: 0}}, 940: {"": {up: 0, dn: 0}}, 941: {"": {up: 0, dn: 0}}, 942: {"": {up: 0, dn: 0}}, 943: {"": {up: 0, dn: 0}}, 944: {"": {up: 0, dn: 0}}, 945: {"": {up: 0, dn: 0}}, 946: {"": {up: 0, dn: 0}}, 947: {"": {up: 0, dn: 0}}, 948: {"": {up: 0, dn: 0}}, 949: {"": {up: 0, dn: 0}}, 950: {"": {up: 0, dn: 0}}, 951: {"": {up: 0, dn: 0}}, 952: {"": {up: 0, dn: 0}}, 953: {"": {up: 0, dn: 0}}, 954: {"": {up: 0, dn: 0}}, 955: {"": {up: 0, dn: 0}}, 956: {"": {up: 0, dn: 0}}, 957: {"": {up: 0, dn: 0}}, 958: {"": {up: 0, dn: 0}}, 959: {"": {up: 0, dn: 0}}, 960: {"": {up: 0, dn: 0}}, 961: {"": {up: 0, dn: 0}}, 962: {"": {up: 0, dn: 0}}, 963: {"": {up: 0, dn: 0}}, 964: {"": {up: 0, dn: 0}}, 965: {"": {up: 0, dn: 0}}, 966: {"": {up: 0, dn: 0}}, 967: {"": {up: 0, dn: 0}}, 968: {"": {up: 0, dn: 0}}, 969: {"": {up: 0, dn: 0}}, 970: {"": {up: 0, dn: 0}}, 971: {"": {up: 0, dn: 0}}, 972: {"": {up: 0, dn: 0}}, 973: {"": {up: 0, dn: 0}}, 974: {"": {up: 0, dn: 0}}, 975: {"": {up: 0, dn: 0}}, 976: {"": {up: 0, dn: 0}}, 977: {"": {up: 0, dn: 0}}, 978: {"": {up: 0, dn: 0}}, 979: {"": {up: 0, dn: 0}}, 980: {"": {up: 0, dn: 0}}, 981: {"": {up: 0, dn: 0}}, 982: {"": {up: 0, dn: 0}}, 983: {"": {up: 0, dn: 0}}, 984: {"": {up: 0, dn: 0}}, 985: {"": {up: 0, dn: 0}}, 986: {"": {up: 0, dn: 0}}, 987: {"": {up: 0, dn: 0}}, 988: {"": {up: 0, dn: 0}}, 989: {"": {up: 0, dn: 0}}, 990: {"": {up: 0, dn: 0}}, 991: {"": {up: 0, dn: 0}}, 992: {"": {up: 0, dn: 0}}, 993: {"": {up: 0, dn: 0}}, 994: {"": {up: 0, dn: 0}}, 995: {"": {up: 0, dn: 0}}, 996: {"": {up: 0, dn: 0}}, 997: {"": {up: 0, dn: 0}}, 998: {"": {up: 0, dn: 0}}, 999: {"": {up: 0, dn: 0}}}
LineColor=blue
LineStyle=solid
LineWidth=1.5pt
Name=NLO_alpha7
Path=NLO_alpha7
Title=$\alpha^7$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	1.379773e-12	9.572614e-13	9.572614e-13
8.000000e+00	1.000000e+01	3.834003e-05	1.087185e-05	1.087185e-05
1.000000e+01	1.200000e+01	2.590888e-04	1.843021e-05	1.843021e-05
1.200000e+01	1.400000e+01	5.848717e-04	2.993600e-05	2.993600e-05
1.400000e+01	1.600000e+01	8.790532e-04	3.350069e-05	3.350069e-05
1.600000e+01	1.800000e+01	1.315367e-03	5.164253e-05	5.164253e-05
1.800000e+01	2.000000e+01	1.579374e-03	5.265510e-05	5.265510e-05
2.000000e+01	2.200000e+01	1.933156e-03	8.637855e-05	8.637855e-05
2.200000e+01	2.400000e+01	2.240246e-03	4.490765e-05	4.490765e-05
2.400000e+01	2.600000e+01	2.562527e-03	5.538646e-05	5.538646e-05
2.600000e+01	2.800000e+01	3.069131e-03	6.770201e-05	6.770201e-05
2.800000e+01	3.000000e+01	3.364760e-03	7.560870e-05	7.560870e-05
3.000000e+01	3.200000e+01	3.784341e-03	6.835945e-05	6.835945e-05
3.200000e+01	3.400000e+01	4.005149e-03	7.804362e-05	7.804362e-05
3.400000e+01	3.600000e+01	4.419020e-03	7.353221e-05	7.353221e-05
3.600000e+01	3.800000e+01	4.854980e-03	1.403749e-04	1.403749e-04
3.800000e+01	4.000000e+01	4.960218e-03	2.381163e-04	2.381163e-04
4.000000e+01	4.200000e+01	5.496076e-03	1.280672e-04	1.280672e-04
4.200000e+01	4.400000e+01	5.313301e-03	1.163361e-04	1.163361e-04
4.400000e+01	4.600000e+01	4.003688e-03	9.601559e-05	9.601559e-05
4.600000e+01	4.800000e+01	3.076368e-03	6.672261e-05	6.672261e-05
4.800000e+01	5.000000e+01	2.791841e-03	9.816850e-05	9.816850e-05
5.000000e+01	5.200000e+01	2.771540e-03	1.106571e-04	1.106571e-04
5.200000e+01	5.400000e+01	2.950580e-03	3.387737e-05	3.387737e-05
5.400000e+01	5.600000e+01	3.253699e-03	9.516336e-05	9.516336e-05
5.600000e+01	5.800000e+01	3.207616e-03	4.714798e-05	4.714798e-05
5.800000e+01	6.000000e+01	3.397983e-03	5.322724e-05	5.322724e-05
6.000000e+01	6.200000e+01	3.518473e-03	7.273657e-05	7.273657e-05
6.200000e+01	6.400000e+01	3.908069e-03	7.156017e-05	7.156017e-05
6.400000e+01	6.600000e+01	4.208241e-03	5.327375e-05	5.327375e-05
6.600000e+01	6.800000e+01	4.635108e-03	9.338735e-05	9.338735e-05
6.800000e+01	7.000000e+01	5.167694e-03	6.451365e-05	6.451365e-05
7.000000e+01	7.200000e+01	6.063940e-03	8.343965e-05	8.343965e-05
7.200000e+01	7.400000e+01	7.894046e-03	1.035289e-04	1.035289e-04
7.400000e+01	7.600000e+01	1.173650e-02	1.161974e-04	1.161974e-04
7.600000e+01	7.800000e+01	2.301939e-02	1.252788e-04	1.252788e-04
7.800000e+01	8.000000e+01	8.472535e-02	2.232351e-04	2.232351e-04
8.000000e+01	8.200000e+01	1.261141e-01	2.315351e-04	2.315351e-04
8.200000e+01	8.400000e+01	2.751249e-02	8.676020e-05	8.676020e-05
8.400000e+01	8.600000e+01	1.056290e-02	4.003317e-05	4.003317e-05
8.600000e+01	8.800000e+01	6.351757e-03	2.619234e-05	2.619234e-05
8.800000e+01	9.000000e+01	4.779194e-03	1.562622e-05	1.562622e-05
9.000000e+01	9.200000e+01	4.007482e-03	1.058059e-05	1.058059e-05
9.200000e+01	9.400000e+01	3.650320e-03	1.049878e-05	1.049878e-05
9.400000e+01	9.600000e+01	3.404546e-03	7.530495e-06	7.530495e-06
9.600000e+01	9.800000e+01	3.254336e-03	6.087259e-06	6.087259e-06
9.800000e+01	1.000000e+02	3.144639e-03	4.879301e-06	4.879301e-06
1.000000e+02	1.020000e+02	3.093843e-03	5.620095e-06	5.620095e-06
1.020000e+02	1.040000e+02	3.045092e-03	7.154455e-06	7.154455e-06
1.040000e+02	1.060000e+02	3.005276e-03	4.601204e-06	4.601204e-06
1.060000e+02	1.080000e+02	2.986908e-03	7.788347e-06	7.788347e-06
1.080000e+02	1.100000e+02	2.964694e-03	4.231643e-06	4.231643e-06
1.100000e+02	1.120000e+02	2.945096e-03	4.330602e-06	4.330602e-06
1.120000e+02	1.140000e+02	2.928502e-03	3.929893e-06	3.929893e-06
1.140000e+02	1.160000e+02	2.909892e-03	4.010917e-06	4.010917e-06
1.160000e+02	1.180000e+02	2.895685e-03	4.150613e-06	4.150613e-06
1.180000e+02	1.200000e+02	2.881023e-03	4.310612e-06	4.310612e-06
1.200000e+02	1.220000e+02	2.874458e-03	4.732267e-06	4.732267e-06
1.220000e+02	1.240000e+02	2.857595e-03	4.505685e-06	4.505685e-06
1.240000e+02	1.260000e+02	2.841279e-03	4.357446e-06	4.357446e-06
1.260000e+02	1.280000e+02	2.828050e-03	3.834316e-06	3.834316e-06
1.280000e+02	1.300000e+02	2.823074e-03	5.055398e-06	5.055398e-06
1.300000e+02	1.320000e+02	2.811601e-03	4.558965e-06	4.558965e-06
1.320000e+02	1.340000e+02	2.801123e-03	5.063978e-06	5.063978e-06
1.340000e+02	1.360000e+02	2.771697e-03	5.497458e-06	5.497458e-06
1.360000e+02	1.380000e+02	2.772882e-03	4.942193e-06	4.942193e-06
1.380000e+02	1.400000e+02	2.750101e-03	4.102180e-06	4.102180e-06
1.400000e+02	1.420000e+02	2.736416e-03	4.593892e-06	4.593892e-06
1.420000e+02	1.440000e+02	2.721310e-03	4.185555e-06	4.185555e-06
1.440000e+02	1.460000e+02	2.692277e-03	4.404633e-06	4.404633e-06
1.460000e+02	1.480000e+02	2.685812e-03	4.411798e-06	4.411798e-06
1.480000e+02	1.500000e+02	2.673070e-03	4.326041e-06	4.326041e-06
1.500000e+02	1.520000e+02	2.648261e-03	4.357080e-06	4.357080e-06
1.520000e+02	1.540000e+02	2.633436e-03	4.700218e-06	4.700218e-06
1.540000e+02	1.560000e+02	2.621343e-03	4.666391e-06	4.666391e-06
1.560000e+02	1.580000e+02	2.608541e-03	4.583822e-06	4.583822e-06
1.580000e+02	1.600000e+02	2.587780e-03	4.305881e-06	4.305881e-06
1.600000e+02	1.620000e+02	8.575247e-07	2.494587e-08	2.494587e-08
1.620000e+02	1.640000e+02	8.847260e-07	4.024245e-08	4.024245e-08
1.640000e+02	1.660000e+02	1.024551e-06	7.662086e-08	7.662086e-08
1.660000e+02	1.680000e+02	1.008177e-06	1.372488e-07	1.372488e-07
1.680000e+02	1.700000e+02	9.332448e-07	5.175932e-08	5.175932e-08
1.700000e+02	1.720000e+02	1.076638e-06	1.547082e-07	1.547082e-07
1.720000e+02	1.740000e+02	1.296481e-06	3.715591e-07	3.715591e-07
1.740000e+02	1.760000e+02	9.091751e-07	5.666329e-08	5.666329e-08
1.760000e+02	1.780000e+02	8.937438e-07	2.690371e-08	2.690371e-08
1.780000e+02	1.800000e+02	9.634650e-07	4.013023e-08	4.013023e-08
1.800000e+02	1.820000e+02	9.473403e-07	2.696345e-08	2.696345e-08
1.820000e+02	1.840000e+02	9.866477e-07	4.500861e-08	4.500861e-08
1.840000e+02	1.860000e+02	9.432066e-07	2.785255e-08	2.785255e-08
1.860000e+02	1.880000e+02	9.496822e-07	2.911388e-08	2.911388e-08
1.880000e+02	1.900000e+02	1.248195e-06	2.573965e-07	2.573965e-07
1.900000e+02	1.920000e+02	1.280360e-06	3.377174e-07	3.377174e-07
1.920000e+02	1.940000e+02	1.010193e-06	6.548234e-08	6.548234e-08
1.940000e+02	1.960000e+02	9.993369e-07	4.395464e-08	4.395464e-08
1.960000e+02	1.980000e+02	9.641178e-07	4.708381e-08	4.708381e-08
1.980000e+02	2.000000e+02	9.638678e-07	3.390800e-08	3.390800e-08
2.000000e+02	2.020000e+02	9.367126e-07	3.040193e-08	3.040193e-08
2.020000e+02	2.040000e+02	1.040535e-06	4.824749e-08	4.824749e-08
2.040000e+02	2.060000e+02	9.836451e-07	3.470523e-08	3.470523e-08
2.060000e+02	2.080000e+02	9.396716e-07	3.704208e-08	3.704208e-08
2.080000e+02	2.100000e+02	9.844903e-07	3.249058e-08	3.249058e-08
2.100000e+02	2.120000e+02	9.533284e-07	2.647199e-08	2.647199e-08
2.120000e+02	2.140000e+02	9.734251e-07	4.090990e-08	4.090990e-08
2.140000e+02	2.160000e+02	9.379879e-07	2.980078e-08	2.980078e-08
2.160000e+02	2.180000e+02	1.010276e-06	4.136514e-08	4.136514e-08
2.180000e+02	2.200000e+02	9.148991e-07	2.455193e-08	2.455193e-08
2.200000e+02	2.220000e+02	9.841764e-07	4.760623e-08	4.760623e-08
2.220000e+02	2.240000e+02	9.361154e-07	2.646411e-08	2.646411e-08
2.240000e+02	2.260000e+02	9.339236e-07	2.866678e-08	2.866678e-08
2.260000e+02	2.280000e+02	1.092706e-06	1.007598e-07	1.007598e-07
2.280000e+02	2.300000e+02	1.003536e-06	3.729539e-08	3.729539e-08
2.300000e+02	2.320000e+02	9.936855e-07	4.162794e-08	4.162794e-08
2.320000e+02	2.340000e+02	8.949594e-07	2.406640e-08	2.406640e-08
2.340000e+02	2.360000e+02	9.242293e-07	2.943472e-08	2.943472e-08
2.360000e+02	2.380000e+02	9.218706e-07	2.723495e-08	2.723495e-08
2.380000e+02	2.400000e+02	9.323095e-07	3.349909e-08	3.349909e-08
2.400000e+02	2.420000e+02	8.898079e-07	2.544731e-08	2.544731e-08
2.420000e+02	2.440000e+02	9.326715e-07	3.113765e-08	3.113765e-08
2.440000e+02	2.460000e+02	1.148732e-06	2.916033e-07	2.916033e-07
2.460000e+02	2.480000e+02	9.131834e-07	3.102910e-08	3.102910e-08
2.480000e+02	2.500000e+02	9.122237e-07	2.541668e-08	2.541668e-08
2.500000e+02	2.520000e+02	9.360706e-07	6.601121e-08	6.601121e-08
2.520000e+02	2.540000e+02	9.848941e-07	8.203002e-08	8.203002e-08
2.540000e+02	2.560000e+02	8.467608e-07	2.363483e-08	2.363483e-08
2.560000e+02	2.580000e+02	9.147544e-07	4.544251e-08	4.544251e-08
2.580000e+02	2.600000e+02	9.886131e-07	1.254451e-07	1.254451e-07
2.600000e+02	2.620000e+02	8.772373e-07	3.799519e-08	3.799519e-08
2.620000e+02	2.640000e+02	8.772255e-07	3.185334e-08	3.185334e-08
2.640000e+02	2.660000e+02	8.231139e-07	2.336868e-08	2.336868e-08
2.660000e+02	2.680000e+02	8.395005e-07	2.413953e-08	2.413953e-08
2.680000e+02	2.700000e+02	8.621961e-07	5.951740e-08	5.951740e-08
2.700000e+02	2.720000e+02	8.336986e-07	2.475625e-08	2.475625e-08
2.720000e+02	2.740000e+02	9.435247e-07	1.036550e-07	1.036550e-07
2.740000e+02	2.760000e+02	8.364509e-07	2.384551e-08	2.384551e-08
2.760000e+02	2.780000e+02	8.186495e-07	3.340408e-08	3.340408e-08
2.780000e+02	2.800000e+02	8.591972e-07	3.622396e-08	3.622396e-08
2.800000e+02	2.820000e+02	8.244096e-07	2.864916e-08	2.864916e-08
2.820000e+02	2.840000e+02	7.962003e-07	2.297209e-08	2.297209e-08
2.840000e+02	2.860000e+02	7.872724e-07	3.267714e-08	3.267714e-08
2.860000e+02	2.880000e+02	7.941002e-07	2.408950e-08	2.408950e-08
2.880000e+02	2.900000e+02	7.919066e-07	2.739948e-08	2.739948e-08
2.900000e+02	2.920000e+02	7.789902e-07	2.775043e-08	2.775043e-08
2.920000e+02	2.940000e+02	7.706037e-07	2.716550e-08	2.716550e-08
2.940000e+02	2.960000e+02	8.202578e-07	5.954637e-08	5.954637e-08
2.960000e+02	2.980000e+02	8.167672e-07	3.982810e-08	3.982810e-08
2.980000e+02	3.000000e+02	7.840928e-07	2.819804e-08	2.819804e-08
3.000000e+02	3.020000e+02	7.553512e-07	2.525460e-08	2.525460e-08
3.020000e+02	3.040000e+02	8.600255e-07	9.034538e-08	9.034538e-08
3.040000e+02	3.060000e+02	7.878061e-07	3.336175e-08	3.336175e-08
3.060000e+02	3.080000e+02	7.584268e-07	5.509659e-08	5.509659e-08
3.080000e+02	3.100000e+02	7.403552e-07	3.323575e-08	3.323575e-08
3.100000e+02	3.120000e+02	6.991596e-07	2.066318e-08	2.066318e-08
3.120000e+02	3.140000e+02	7.616278e-07	2.665868e-08	2.665868e-08
3.140000e+02	3.160000e+02	7.272347e-07	2.767645e-08	2.767645e-08
3.160000e+02	3.180000e+02	7.313902e-07	2.466140e-08	2.466140e-08
3.180000e+02	3.200000e+02	6.834718e-07	2.008436e-08	2.008436e-08
3.200000e+02	3.220000e+02	8.942423e-07	1.869132e-07	1.869132e-07
3.220000e+02	3.240000e+02	7.172403e-07	2.506024e-08	2.506024e-08
3.240000e+02	3.260000e+02	6.670974e-07	2.173299e-08	2.173299e-08
3.260000e+02	3.280000e+02	6.797487e-07	2.221700e-08	2.221700e-08
3.280000e+02	3.300000e+02	7.116791e-07	2.390403e-08	2.390403e-08
3.300000e+02	3.320000e+02	6.306397e-07	2.228043e-08	2.228043e-08
3.320000e+02	3.340000e+02	8.254793e-07	1.420296e-07	1.420296e-07
3.340000e+02	3.360000e+02	6.503224e-07	2.178224e-08	2.178224e-08
3.360000e+02	3.380000e+02	6.912783e-07	2.354924e-08	2.354924e-08
3.380000e+02	3.400000e+02	7.310975e-07	9.314682e-08	9.314682e-08
3.400000e+02	3.420000e+02	6.060078e-07	2.104738e-08	2.104738e-08
3.420000e+02	3.440000e+02	7.459439e-07	5.463845e-08	5.463845e-08
3.440000e+02	3.460000e+02	6.144996e-07	1.992777e-08	1.992777e-08
3.460000e+02	3.480000e+02	6.563740e-07	2.361928e-08	2.361928e-08
3.480000e+02	3.500000e+02	7.355334e-07	7.799318e-08	7.799318e-08
3.500000e+02	3.520000e+02	7.765815e-07	1.455931e-07	1.455931e-07
3.520000e+02	3.540000e+02	5.997078e-07	2.334396e-08	2.334396e-08
3.540000e+02	3.560000e+02	6.344296e-07	2.358139e-08	2.358139e-08
3.560000e+02	3.580000e+02	6.088766e-07	2.725032e-08	2.725032e-08
3.580000e+02	3.600000e+02	6.089682e-07	2.138437e-08	2.138437e-08
3.600000e+02	3.620000e+02	6.189889e-07	2.488870e-08	2.488870e-08
3.620000e+02	3.640000e+02	5.733304e-07	1.837534e-08	1.837534e-08
3.640000e+02	3.660000e+02	5.733297e-07	1.917041e-08	1.917041e-08
3.660000e+02	3.680000e+02	5.586748e-07	1.866777e-08	1.866777e-08
3.680000e+02	3.700000e+02	5.506874e-07	1.720466e-08	1.720466e-08
3.700000e+02	3.720000e+02	6.595494e-07	4.553111e-08	4.553111e-08
3.720000e+02	3.740000e+02	6.363826e-07	4.106996e-08	4.106996e-08
3.740000e+02	3.760000e+02	5.518939e-07	1.973994e-08	1.973994e-08
3.760000e+02	3.780000e+02	5.833144e-07	2.136649e-08	2.136649e-08
3.780000e+02	3.800000e+02	6.152386e-07	5.234967e-08	5.234967e-08
3.800000e+02	3.820000e+02	5.344553e-07	1.879898e-08	1.879898e-08
3.820000e+02	3.840000e+02	5.422635e-07	2.060845e-08	2.060845e-08
3.840000e+02	3.860000e+02	5.496531e-07	2.019786e-08	2.019786e-08
3.860000e+02	3.880000e+02	5.928675e-07	2.173470e-08	2.173470e-08
3.880000e+02	3.900000e+02	5.213468e-07	2.216543e-08	2.216543e-08
3.900000e+02	3.920000e+02	5.408688e-07	2.103878e-08	2.103878e-08
3.920000e+02	3.940000e+02	5.172602e-07	1.841406e-08	1.841406e-08
3.940000e+02	3.960000e+02	5.635598e-07	2.991778e-08	2.991778e-08
3.960000e+02	3.980000e+02	5.417309e-07	2.147522e-08	2.147522e-08
3.980000e+02	4.000000e+02	5.666279e-07	3.304226e-08	3.304226e-08
4.000000e+02	4.020000e+02	5.428785e-07	2.402821e-08	2.402821e-08
4.020000e+02	4.040000e+02	4.916383e-07	2.124466e-08	2.124466e-08
4.040000e+02	4.060000e+02	5.209233e-07	1.846052e-08	1.846052e-08
4.060000e+02	4.080000e+02	5.389318e-07	2.715798e-08	2.715798e-08
4.080000e+02	4.100000e+02	5.147130e-07	1.885688e-08	1.885688e-08
4.100000e+02	4.120000e+02	8.241330e-07	2.998085e-07	2.998085e-07
4.120000e+02	4.140000e+02	5.157257e-07	2.877468e-08	2.877468e-08
4.140000e+02	4.160000e+02	4.892480e-07	1.658501e-08	1.658501e-08
4.160000e+02	4.180000e+02	4.823216e-07	2.228204e-08	2.228204e-08
4.180000e+02	4.200000e+02	4.741562e-07	2.003994e-08	2.003994e-08
4.200000e+02	4.220000e+02	4.857845e-07	1.707022e-08	1.707022e-08
4.220000e+02	4.240000e+02	4.732057e-07	1.908461e-08	1.908461e-08
4.240000e+02	4.260000e+02	4.772758e-07	1.889243e-08	1.889243e-08
4.260000e+02	4.280000e+02	5.035234e-07	2.044182e-08	2.044182e-08
4.280000e+02	4.300000e+02	4.644204e-07	1.808607e-08	1.808607e-08
4.300000e+02	4.320000e+02	4.962259e-07	2.415155e-08	2.415155e-08
4.320000e+02	4.340000e+02	4.502932e-07	1.916859e-08	1.916859e-08
4.340000e+02	4.360000e+02	5.286401e-07	5.870275e-08	5.870275e-08
4.360000e+02	4.380000e+02	4.650040e-07	2.362516e-08	2.362516e-08
4.380000e+02	4.400000e+02	4.146532e-07	1.607061e-08	1.607061e-08
4.400000e+02	4.420000e+02	4.866987e-07	2.011864e-08	2.011864e-08
4.420000e+02	4.440000e+02	4.625632e-07	1.912682e-08	1.912682e-08
4.440000e+02	4.460000e+02	4.314184e-07	1.671772e-08	1.671772e-08
4.460000e+02	4.480000e+02	4.315114e-07	1.996379e-08	1.996379e-08
4.480000e+02	4.500000e+02	3.953200e-07	1.292570e-08	1.292570e-08
4.500000e+02	4.520000e+02	4.236300e-07	1.825785e-08	1.825785e-08
4.520000e+02	4.540000e+02	4.361160e-07	2.747960e-08	2.747960e-08
4.540000e+02	4.560000e+02	4.556500e-07	2.255120e-08	2.255120e-08
4.560000e+02	4.580000e+02	4.242249e-07	1.637042e-08	1.637042e-08
4.580000e+02	4.600000e+02	4.350438e-07	2.162900e-08	2.162900e-08
4.600000e+02	4.620000e+02	4.006468e-07	1.584958e-08	1.584958e-08
4.620000e+02	4.640000e+02	3.988311e-07	1.551631e-08	1.551631e-08
4.640000e+02	4.660000e+02	4.080062e-07	1.607164e-08	1.607164e-08
4.660000e+02	4.680000e+02	4.066128e-07	1.874694e-08	1.874694e-08
4.680000e+02	4.700000e+02	4.085562e-07	1.679698e-08	1.679698e-08
4.700000e+02	4.720000e+02	4.034050e-07	1.748099e-08	1.748099e-08
4.720000e+02	4.740000e+02	4.151401e-07	2.179462e-08	2.179462e-08
4.740000e+02	4.760000e+02	3.754240e-07	1.526304e-08	1.526304e-08
4.760000e+02	4.780000e+02	4.056261e-07	2.387180e-08	2.387180e-08
4.780000e+02	4.800000e+02	3.892369e-07	1.427740e-08	1.427740e-08
4.800000e+02	4.820000e+02	3.977064e-07	1.710926e-08	1.710926e-08
4.820000e+02	4.840000e+02	3.914484e-07	1.698628e-08	1.698628e-08
4.840000e+02	4.860000e+02	3.804883e-07	1.721667e-08	1.721667e-08
4.860000e+02	4.880000e+02	3.711950e-07	1.808423e-08	1.808423e-08
4.880000e+02	4.900000e+02	3.862045e-07	1.748178e-08	1.748178e-08
4.900000e+02	4.920000e+02	3.733442e-07	1.505257e-08	1.505257e-08
4.920000e+02	4.940000e+02	3.534647e-07	1.440786e-08	1.440786e-08
4.940000e+02	4.960000e+02	4.708941e-07	9.893059e-08	9.893059e-08
4.960000e+02	4.980000e+02	3.957324e-07	2.207557e-08	2.207557e-08
4.980000e+02	5.000000e+02	4.015609e-07	3.013407e-08	3.013407e-08
5.000000e+02	5.020000e+02	3.926848e-07	1.936247e-08	1.936247e-08
5.020000e+02	5.040000e+02	3.841495e-07	2.684028e-08	2.684028e-08
5.040000e+02	5.060000e+02	3.489827e-07	1.475675e-08	1.475675e-08
5.060000e+02	5.080000e+02	3.894047e-07	2.646526e-08	2.646526e-08
5.080000e+02	5.100000e+02	3.899823e-07	2.029263e-08	2.029263e-08
5.100000e+02	5.120000e+02	3.600035e-07	1.815769e-08	1.815769e-08
5.120000e+02	5.140000e+02	3.386170e-07	1.490802e-08	1.490802e-08
5.140000e+02	5.160000e+02	5.382905e-07	1.926118e-07	1.926118e-07
5.160000e+02	5.180000e+02	3.352281e-07	1.579562e-08	1.579562e-08
5.180000e+02	5.200000e+02	3.507737e-07	1.595528e-08	1.595528e-08
5.200000e+02	5.220000e+02	3.307681e-07	1.475540e-08	1.475540e-08
5.220000e+02	5.240000e+02	3.597169e-07	2.025149e-08	2.025149e-08
5.240000e+02	5.260000e+02	3.688102e-07	2.097963e-08	2.097963e-08
5.260000e+02	5.280000e+02	3.849781e-07	2.701530e-08	2.701530e-08
5.280000e+02	5.300000e+02	3.692178e-07	2.735489e-08	2.735489e-08
5.300000e+02	5.320000e+02	6.571424e-07	3.126211e-07	3.126211e-07
5.320000e+02	5.340000e+02	3.313726e-07	1.405439e-08	1.405439e-08
5.340000e+02	5.360000e+02	3.413409e-07	1.779282e-08	1.779282e-08
5.360000e+02	5.380000e+02	3.486042e-07	2.012778e-08	2.012778e-08
5.380000e+02	5.400000e+02	3.511020e-07	1.647293e-08	1.647293e-08
5.400000e+02	5.420000e+02	3.422427e-07	3.537015e-08	3.537015e-08
5.420000e+02	5.440000e+02	3.319367e-07	1.501498e-08	1.501498e-08
5.440000e+02	5.460000e+02	3.127772e-07	1.453339e-08	1.453339e-08
5.460000e+02	5.480000e+02	3.718424e-07	3.811819e-08	3.811819e-08
5.480000e+02	5.500000e+02	3.221249e-07	1.683545e-08	1.683545e-08
5.500000e+02	5.520000e+02	3.125052e-07	1.487867e-08	1.487867e-08
5.520000e+02	5.540000e+02	3.504027e-07	5.401359e-08	5.401359e-08
5.540000e+02	5.560000e+02	3.177801e-07	1.624818e-08	1.624818e-08
5.560000e+02	5.580000e+02	3.270197e-07	1.935655e-08	1.935655e-08
5.580000e+02	5.600000e+02	3.043488e-07	1.377890e-08	1.377890e-08
5.600000e+02	5.620000e+02	3.131420e-07	1.559809e-08	1.559809e-08
5.620000e+02	5.640000e+02	2.882528e-07	1.153547e-08	1.153547e-08
5.640000e+02	5.660000e+02	2.831028e-07	1.390755e-08	1.390755e-08
5.660000e+02	5.680000e+02	3.155236e-07	1.638539e-08	1.638539e-08
5.680000e+02	5.700000e+02	3.125098e-07	1.391481e-08	1.391481e-08
5.700000e+02	5.720000e+02	3.122178e-07	1.637411e-08	1.637411e-08
5.720000e+02	5.740000e+02	3.081775e-07	4.403258e-08	4.403258e-08
5.740000e+02	5.760000e+02	3.049213e-07	1.465872e-08	1.465872e-08
5.760000e+02	5.780000e+02	2.929460e-07	1.354587e-08	1.354587e-08
5.780000e+02	5.800000e+02	2.863358e-07	1.796513e-08	1.796513e-08
5.800000e+02	5.820000e+02	3.132690e-07	2.956033e-08	2.956033e-08
5.820000e+02	5.840000e+02	2.844600e-07	1.333239e-08	1.333239e-08
5.840000e+02	5.860000e+02	2.812609e-07	1.352314e-08	1.352314e-08
5.860000e+02	5.880000e+02	2.869683e-07	1.384801e-08	1.384801e-08
5.880000e+02	5.900000e+02	2.916025e-07	1.556189e-08	1.556189e-08
5.900000e+02	5.920000e+02	2.865174e-07	1.373533e-08	1.373533e-08
5.920000e+02	5.940000e+02	2.927218e-07	1.602019e-08	1.602019e-08
5.940000e+02	5.960000e+02	2.675129e-07	1.397185e-08	1.397185e-08
5.960000e+02	5.980000e+02	2.646302e-07	1.493318e-08	1.493318e-08
5.980000e+02	6.000000e+02	2.640593e-07	1.197410e-08	1.197410e-08
6.000000e+02	6.020000e+02	2.643695e-07	1.308995e-08	1.308995e-08
6.020000e+02	6.040000e+02	2.515667e-07	1.158232e-08	1.158232e-08
6.040000e+02	6.060000e+02	2.651471e-07	1.348436e-08	1.348436e-08
6.060000e+02	6.080000e+02	2.570496e-07	1.710730e-08	1.710730e-08
6.080000e+02	6.100000e+02	3.042883e-07	2.774295e-08	2.774295e-08
6.100000e+02	6.120000e+02	2.549138e-07	1.147335e-08	1.147335e-08
6.120000e+02	6.140000e+02	2.552773e-07	1.409283e-08	1.409283e-08
6.140000e+02	6.160000e+02	2.792935e-07	1.452749e-08	1.452749e-08
6.160000e+02	6.180000e+02	3.467275e-07	5.840874e-08	5.840874e-08
6.180000e+02	6.200000e+02	2.784938e-07	1.610750e-08	1.610750e-08
6.200000e+02	6.220000e+02	2.762257e-07	1.623479e-08	1.623479e-08
6.220000e+02	6.240000e+02	2.902740e-07	2.651770e-08	2.651770e-08
6.240000e+02	6.260000e+02	3.347381e-07	4.732466e-08	4.732466e-08
6.260000e+02	6.280000e+02	2.645109e-07	1.625261e-08	1.625261e-08
6.280000e+02	6.300000e+02	2.390508e-07	1.277069e-08	1.277069e-08
6.300000e+02	6.320000e+02	2.554740e-07	1.780204e-08	1.780204e-08
6.320000e+02	6.340000e+02	2.940673e-07	2.792154e-08	2.792154e-08
6.340000e+02	6.360000e+02	2.488708e-07	1.379788e-08	1.379788e-08
6.360000e+02	6.380000e+02	2.522517e-07	1.613799e-08	1.613799e-08
6.380000e+02	6.400000e+02	2.406242e-07	1.758406e-08	1.758406e-08
6.400000e+02	6.420000e+02	2.480193e-07	1.314575e-08	1.314575e-08
6.420000e+02	6.440000e+02	2.109641e-07	9.579432e-09	9.579432e-09
6.440000e+02	6.460000e+02	2.310817e-07	1.183261e-08	1.183261e-08
6.460000e+02	6.480000e+02	2.467068e-07	1.279105e-08	1.279105e-08
6.480000e+02	6.500000e+02	2.473912e-07	1.352260e-08	1.352260e-08
6.500000e+02	6.520000e+02	2.526601e-07	1.406799e-08	1.406799e-08
6.520000e+02	6.540000e+02	2.641743e-07	1.814418e-08	1.814418e-08
6.540000e+02	6.560000e+02	2.626120e-07	1.446018e-08	1.446018e-08
6.560000e+02	6.580000e+02	2.391663e-07	1.593048e-08	1.593048e-08
6.580000e+02	6.600000e+02	2.558740e-07	1.320915e-08	1.320915e-08
6.600000e+02	6.620000e+02	2.254699e-07	1.260070e-08	1.260070e-08
6.620000e+02	6.640000e+02	2.163176e-07	9.639628e-09	9.639628e-09
6.640000e+02	6.660000e+02	2.489325e-07	1.713871e-08	1.713871e-08
6.660000e+02	6.680000e+02	2.287329e-07	1.353174e-08	1.353174e-08
6.680000e+02	6.700000e+02	2.542984e-07	2.156438e-08	2.156438e-08
6.700000e+02	6.720000e+02	2.244955e-07	1.246699e-08	1.246699e-08
6.720000e+02	6.740000e+02	2.266699e-07	1.190841e-08	1.190841e-08
6.740000e+02	6.760000e+02	2.280030e-07	1.406366e-08	1.406366e-08
6.760000e+02	6.780000e+02	2.221719e-07	1.475024e-08	1.475024e-08
6.780000e+02	6.800000e+02	2.214284e-07	1.089216e-08	1.089216e-08
6.800000e+02	6.820000e+02	2.414399e-07	1.395033e-08	1.395033e-08
6.820000e+02	6.840000e+02	2.193619e-07	1.178206e-08	1.178206e-08
6.840000e+02	6.860000e+02	2.094268e-07	1.180644e-08	1.180644e-08
6.860000e+02	6.880000e+02	2.119709e-07	1.216132e-08	1.216132e-08
6.880000e+02	6.900000e+02	2.035122e-07	1.134185e-08	1.134185e-08
6.900000e+02	6.920000e+02	2.179452e-07	1.481355e-08	1.481355e-08
6.920000e+02	6.940000e+02	2.255604e-07	1.405972e-08	1.405972e-08
6.940000e+02	6.960000e+02	2.044975e-07	1.075391e-08	1.075391e-08
6.960000e+02	6.980000e+02	2.231260e-07	2.558339e-08	2.558339e-08
6.980000e+02	7.000000e+02	2.286205e-07	1.505535e-08	1.505535e-08
7.000000e+02	7.020000e+02	2.137530e-07	1.515770e-08	1.515770e-08
7.020000e+02	7.040000e+02	2.107540e-07	1.107797e-08	1.107797e-08
7.040000e+02	7.060000e+02	2.158525e-07	1.322218e-08	1.322218e-08
7.060000e+02	7.080000e+02	2.063601e-07	1.129781e-08	1.129781e-08
7.080000e+02	7.100000e+02	1.857916e-07	1.112098e-08	1.112098e-08
7.100000e+02	7.120000e+02	1.859432e-07	9.979241e-09	9.979241e-09
7.120000e+02	7.140000e+02	2.035658e-07	1.082524e-08	1.082524e-08
7.140000e+02	7.160000e+02	2.225961e-07	1.425531e-08	1.425531e-08
7.160000e+02	7.180000e+02	1.909880e-07	1.058750e-08	1.058750e-08
7.180000e+02	7.200000e+02	2.274459e-07	1.584388e-08	1.584388e-08
7.200000e+02	7.220000e+02	2.045233e-07	1.224978e-08	1.224978e-08
7.220000e+02	7.240000e+02	2.163511e-07	1.316896e-08	1.316896e-08
7.240000e+02	7.260000e+02	2.227076e-07	2.977595e-08	2.977595e-08
7.260000e+02	7.280000e+02	1.995834e-07	1.120138e-08	1.120138e-08
7.280000e+02	7.300000e+02	1.871175e-07	1.075013e-08	1.075013e-08
7.300000e+02	7.320000e+02	1.968287e-07	1.219671e-08	1.219671e-08
7.320000e+02	7.340000e+02	2.292825e-07	2.204186e-08	2.204186e-08
7.340000e+02	7.360000e+02	1.977040e-07	1.208239e-08	1.208239e-08
7.360000e+02	7.380000e+02	2.147197e-07	1.943238e-08	1.943238e-08
7.380000e+02	7.400000e+02	2.078522e-07	1.714916e-08	1.714916e-08
7.400000e+02	7.420000e+02	1.953409e-07	1.330155e-08	1.330155e-08
7.420000e+02	7.440000e+02	2.192746e-07	1.484418e-08	1.484418e-08
7.440000e+02	7.460000e+02	1.779995e-07	9.490633e-09	9.490633e-09
7.460000e+02	7.480000e+02	1.916626e-07	1.274505e-08	1.274505e-08
7.480000e+02	7.500000e+02	2.191405e-07	2.150435e-08	2.150435e-08
7.500000e+02	7.520000e+02	1.927536e-07	1.267718e-08	1.267718e-08
7.520000e+02	7.540000e+02	2.024072e-07	1.258914e-08	1.258914e-08
7.540000e+02	7.560000e+02	1.988028e-07	1.813760e-08	1.813760e-08
7.560000e+02	7.580000e+02	1.948722e-07	1.236162e-08	1.236162e-08
7.580000e+02	7.600000e+02	1.889956e-07	1.205634e-08	1.205634e-08
7.600000e+02	7.620000e+02	1.889344e-07	1.159198e-08	1.159198e-08
7.620000e+02	7.640000e+02	2.033679e-07	1.153733e-08	1.153733e-08
7.640000e+02	7.660000e+02	1.744269e-07	9.022152e-09	9.022152e-09
7.660000e+02	7.680000e+02	1.777318e-07	1.051627e-08	1.051627e-08
7.680000e+02	7.700000e+02	1.954229e-07	1.498220e-08	1.498220e-08
7.700000e+02	7.720000e+02	1.751620e-07	1.099249e-08	1.099249e-08
7.720000e+02	7.740000e+02	1.741012e-07	9.859197e-09	9.859197e-09
7.740000e+02	7.760000e+02	1.812256e-07	1.314804e-08	1.314804e-08
7.760000e+02	7.780000e+02	1.737597e-07	1.050364e-08	1.050364e-08
7.780000e+02	7.800000e+02	1.931731e-07	1.562760e-08	1.562760e-08
7.800000e+02	7.820000e+02	2.031607e-07	1.537811e-08	1.537811e-08
7.820000e+02	7.840000e+02	1.726550e-07	1.030009e-08	1.030009e-08
7.840000e+02	7.860000e+02	1.877259e-07	1.211507e-08	1.211507e-08
7.860000e+02	7.880000e+02	1.790759e-07	1.241493e-08	1.241493e-08
7.880000e+02	7.900000e+02	1.645002e-07	8.821733e-09	8.821733e-09
7.900000e+02	7.920000e+02	1.758487e-07	1.057304e-08	1.057304e-08
7.920000e+02	7.940000e+02	1.926336e-07	1.798398e-08	1.798398e-08
7.940000e+02	7.960000e+02	2.081703e-07	1.713518e-08	1.713518e-08
7.960000e+02	7.980000e+02	1.640439e-07	1.000128e-08	1.000128e-08
7.980000e+02	8.000000e+02	1.740748e-07	1.126603e-08	1.126603e-08
8.000000e+02	8.020000e+02	1.819636e-07	1.216108e-08	1.216108e-08
8.020000e+02	8.040000e+02	1.721495e-07	1.060222e-08	1.060222e-08
8.040000e+02	8.060000e+02	1.519600e-07	8.842878e-09	8.842878e-09
8.060000e+02	8.080000e+02	1.859051e-07	1.224386e-08	1.224386e-08
8.080000e+02	8.100000e+02	1.788582e-07	1.193675e-08	1.193675e-08
8.100000e+02	8.120000e+02	1.749111e-07	1.105460e-08	1.105460e-08
8.120000e+02	8.140000e+02	2.052878e-07	1.551931e-08	1.551931e-08
8.140000e+02	8.160000e+02	1.917631e-07	1.461215e-08	1.461215e-08
8.160000e+02	8.180000e+02	1.673348e-07	1.188187e-08	1.188187e-08
8.180000e+02	8.200000e+02	1.705187e-07	1.296549e-08	1.296549e-08
8.200000e+02	8.220000e+02	1.638448e-07	1.331764e-08	1.331764e-08
8.220000e+02	8.240000e+02	1.539321e-07	9.544375e-09	9.544375e-09
8.240000e+02	8.260000e+02	1.575695e-07	1.176610e-08	1.176610e-08
8.260000e+02	8.280000e+02	1.742252e-07	1.142672e-08	1.142672e-08
8.280000e+02	8.300000e+02	1.597725e-07	1.007479e-08	1.007479e-08
8.300000e+02	8.320000e+02	1.609755e-07	1.074793e-08	1.074793e-08
8.320000e+02	8.340000e+02	1.593249e-07	9.670693e-09	9.670693e-09
8.340000e+02	8.360000e+02	1.747415e-07	1.452998e-08	1.452998e-08
8.360000e+02	8.380000e+02	1.797470e-07	1.695957e-08	1.695957e-08
8.380000e+02	8.400000e+02	1.636753e-07	1.168264e-08	1.168264e-08
8.400000e+02	8.420000e+02	1.636674e-07	1.153858e-08	1.153858e-08
8.420000e+02	8.440000e+02	1.707768e-07	1.609623e-08	1.609623e-08
8.440000e+02	8.460000e+02	1.530823e-07	1.111849e-08	1.111849e-08
8.460000e+02	8.480000e+02	1.889895e-07	1.587865e-08	1.587865e-08
8.480000e+02	8.500000e+02	1.598912e-07	1.054009e-08	1.054009e-08
8.500000e+02	8.520000e+02	1.764185e-07	1.285126e-08	1.285126e-08
8.520000e+02	8.540000e+02	1.666514e-07	1.336329e-08	1.336329e-08
8.540000e+02	8.560000e+02	1.387494e-07	1.101886e-08	1.101886e-08
8.560000e+02	8.580000e+02	1.583182e-07	1.064078e-08	1.064078e-08
8.580000e+02	8.600000e+02	1.517197e-07	9.385837e-09	9.385837e-09
8.600000e+02	8.620000e+02	1.950618e-07	3.791430e-08	3.791430e-08
8.620000e+02	8.640000e+02	1.620289e-07	1.242247e-08	1.242247e-08
8.640000e+02	8.660000e+02	1.538403e-07	1.112893e-08	1.112893e-08
8.660000e+02	8.680000e+02	1.472015e-07	9.985215e-09	9.985215e-09
8.680000e+02	8.700000e+02	1.582149e-07	1.277041e-08	1.277041e-08
8.700000e+02	8.720000e+02	1.437053e-07	9.712506e-09	9.712506e-09
8.720000e+02	8.740000e+02	1.438834e-07	9.879211e-09	9.879211e-09
8.740000e+02	8.760000e+02	2.362643e-07	7.391222e-08	7.391222e-08
8.760000e+02	8.780000e+02	1.789734e-07	1.844946e-08	1.844946e-08
8.780000e+02	8.800000e+02	1.458583e-07	9.173689e-09	9.173689e-09
8.800000e+02	8.820000e+02	1.426959e-07	9.836768e-09	9.836768e-09
8.820000e+02	8.840000e+02	1.408646e-07	1.096472e-08	1.096472e-08
8.840000e+02	8.860000e+02	1.373775e-07	8.917893e-09	8.917893e-09
8.860000e+02	8.880000e+02	1.693624e-07	1.161368e-08	1.161368e-08
8.880000e+02	8.900000e+02	1.355180e-07	9.190507e-09	9.190507e-09
8.900000e+02	8.920000e+02	1.626247e-07	1.152693e-08	1.152693e-08
8.920000e+02	8.940000e+02	1.697720e-07	2.419466e-08	2.419466e-08
8.940000e+02	8.960000e+02	1.476748e-07	1.316319e-08	1.316319e-08
8.960000e+02	8.980000e+02	1.591852e-07	1.055823e-08	1.055823e-08
8.980000e+02	9.000000e+02	1.532498e-07	9.984724e-09	9.984724e-09
9.000000e+02	9.020000e+02	1.476328e-07	1.055571e-08	1.055571e-08
9.020000e+02	9.040000e+02	1.362371e-07	9.482374e-09	9.482374e-09
9.040000e+02	9.060000e+02	1.489184e-07	1.013887e-08	1.013887e-08
9.060000e+02	9.080000e+02	1.363704e-07	1.047445e-08	1.047445e-08
9.080000e+02	9.100000e+02	1.522176e-07	1.172795e-08	1.172795e-08
9.100000e+02	9.120000e+02	1.350374e-07	8.778186e-09	8.778186e-09
9.120000e+02	9.140000e+02	1.361679e-07	1.031577e-08	1.031577e-08
9.140000e+02	9.160000e+02	1.310106e-07	9.615486e-09	9.615486e-09
9.160000e+02	9.180000e+02	1.296807e-07	8.113793e-09	8.113793e-09
9.180000e+02	9.200000e+02	1.269931e-07	9.618130e-09	9.618130e-09
9.200000e+02	9.220000e+02	1.501640e-07	1.139379e-08	1.139379e-08
9.220000e+02	9.240000e+02	1.289728e-07	9.396454e-09	9.396454e-09
9.240000e+02	9.260000e+02	1.618456e-07	1.362861e-08	1.362861e-08
9.260000e+02	9.280000e+02	1.373188e-07	9.509934e-09	9.509934e-09
9.280000e+02	9.300000e+02	1.344186e-07	8.506841e-09	8.506841e-09
9.300000e+02	9.320000e+02	1.381450e-07	1.053471e-08	1.053471e-08
9.320000e+02	9.340000e+02	1.634759e-07	1.479223e-08	1.479223e-08
9.340000e+02	9.360000e+02	1.460382e-07	1.161461e-08	1.161461e-08
9.360000e+02	9.380000e+02	1.508738e-07	1.156961e-08	1.156961e-08
9.380000e+02	9.400000e+02	1.322814e-07	9.506961e-09	9.506961e-09
9.400000e+02	9.420000e+02	1.499611e-07	1.156570e-08	1.156570e-08
9.420000e+02	9.440000e+02	1.455677e-07	1.213183e-08	1.213183e-08
9.440000e+02	9.460000e+02	1.511380e-07	1.259544e-08	1.259544e-08
9.460000e+02	9.480000e+02	1.443800e-07	1.101055e-08	1.101055e-08
9.480000e+02	9.500000e+02	1.330668e-07	9.630944e-09	9.630944e-09
9.500000e+02	9.520000e+02	1.453330e-07	1.052699e-08	1.052699e-08
9.520000e+02	9.540000e+02	1.187819e-07	7.788061e-09	7.788061e-09
9.540000e+02	9.560000e+02	1.277353e-07	9.070898e-09	9.070898e-09
9.560000e+02	9.580000e+02	1.507183e-07	1.356907e-08	1.356907e-08
9.580000e+02	9.600000e+02	1.428313e-07	1.324304e-08	1.324304e-08
9.600000e+02	9.620000e+02	1.256137e-07	1.110652e-08	1.110652e-08
9.620000e+02	9.640000e+02	1.250493e-07	8.425127e-09	8.425127e-09
9.640000e+02	9.660000e+02	1.265441e-07	9.283260e-09	9.283260e-09
9.660000e+02	9.680000e+02	1.212806e-07	8.926603e-09	8.926603e-09
9.680000e+02	9.700000e+02	1.306490e-07	9.132318e-09	9.132318e-09
9.700000e+02	9.720000e+02	1.229679e-07	7.979937e-09	7.979937e-09
9.720000e+02	9.740000e+02	1.276319e-07	9.903502e-09	9.903502e-09
9.740000e+02	9.760000e+02	1.258077e-07	9.037946e-09	9.037946e-09
9.760000e+02	9.780000e+02	1.359991e-07	1.007423e-08	1.007423e-08
9.780000e+02	9.800000e+02	1.275013e-07	1.447584e-08	1.447584e-08
9.800000e+02	9.820000e+02	1.291954e-07	1.010747e-08	1.010747e-08
9.820000e+02	9.840000e+02	1.300877e-07	1.291015e-08	1.291015e-08
9.840000e+02	9.860000e+02	1.242985e-07	1.023226e-08	1.023226e-08
9.860000e+02	9.880000e+02	1.236802e-07	9.488150e-09	9.488150e-09
9.880000e+02	9.900000e+02	1.269883e-07	1.323124e-08	1.323124e-08
9.900000e+02	9.920000e+02	1.444921e-07	1.135262e-08	1.135262e-08
9.920000e+02	9.940000e+02	1.290408e-07	1.092537e-08	1.092537e-08
9.940000e+02	9.960000e+02	1.426464e-07	1.135089e-08	1.135089e-08
9.960000e+02	9.980000e+02	1.233601e-07	9.136496e-09	9.136496e-09
9.980000e+02	1.000000e+03	1.245367e-07	1.149614e-08	1.149614e-08
1.000000e+03	1.002000e+03	1.387099e-07	1.586651e-08	1.586651e-08
1.002000e+03	1.004000e+03	1.289179e-07	1.245211e-08	1.245211e-08
1.004000e+03	1.006000e+03	1.498730e-07	1.334624e-08	1.334624e-08
1.006000e+03	1.008000e+03	1.005620e-07	6.951744e-09	6.951744e-09
1.008000e+03	1.010000e+03	1.224082e-07	9.519410e-09	9.519410e-09
1.010000e+03	1.012000e+03	1.197447e-07	9.826915e-09	9.826915e-09
1.012000e+03	1.014000e+03	1.218514e-07	1.604477e-08	1.604477e-08
1.014000e+03	1.016000e+03	1.095564e-07	8.740775e-09	8.740775e-09
1.016000e+03	1.018000e+03	1.120345e-07	9.421039e-09	9.421039e-09
1.018000e+03	1.020000e+03	1.071168e-07	8.375269e-09	8.375269e-09
1.020000e+03	1.022000e+03	1.204295e-07	1.003559e-08	1.003559e-08
1.022000e+03	1.024000e+03	1.236094e-07	1.083020e-08	1.083020e-08
1.024000e+03	1.026000e+03	1.204793e-07	9.717305e-09	9.717305e-09
1.026000e+03	1.028000e+03	1.159828e-07	1.111647e-08	1.111647e-08
1.028000e+03	1.030000e+03	1.130679e-07	1.018690e-08	1.018690e-08
1.030000e+03	1.032000e+03	1.049676e-07	7.885106e-09	7.885106e-09
1.032000e+03	1.034000e+03	1.047621e-07	8.874093e-09	8.874093e-09
1.034000e+03	1.036000e+03	1.154945e-07	9.689695e-09	9.689695e-09
1.036000e+03	1.038000e+03	1.233538e-07	1.031395e-08	1.031395e-08
1.038000e+03	1.040000e+03	1.170850e-07	9.590111e-09	9.590111e-09
1.040000e+03	1.042000e+03	1.122229e-07	1.059788e-08	1.059788e-08
1.042000e+03	1.044000e+03	1.152982e-07	9.460794e-09	9.460794e-09
1.044000e+03	1.046000e+03	1.136114e-07	8.487632e-09	8.487632e-09
1.046000e+03	1.048000e+03	1.142361e-07	1.267480e-08	1.267480e-08
1.048000e+03	1.050000e+03	1.217989e-07	1.073446e-08	1.073446e-08
1.050000e+03	1.052000e+03	1.126855e-07	9.151425e-09	9.151425e-09
1.052000e+03	1.054000e+03	1.307253e-07	1.143309e-08	1.143309e-08
1.054000e+03	1.056000e+03	1.203501e-07	8.779202e-09	8.779202e-09
1.056000e+03	1.058000e+03	1.313458e-07	9.961097e-09	9.961097e-09
1.058000e+03	1.060000e+03	9.952640e-08	8.023103e-09	8.023103e-09
1.060000e+03	1.062000e+03	9.745259e-08	8.096554e-09	8.096554e-09
1.062000e+03	1.064000e+03	1.312508e-07	1.207673e-08	1.207673e-08
1.064000e+03	1.066000e+03	1.126067e-07	9.510403e-09	9.510403e-09
1.066000e+03	1.068000e+03	9.540799e-08	9.663106e-09	9.663106e-09
1.068000e+03	1.070000e+03	1.030228e-07	7.826097e-09	7.826097e-09
1.070000e+03	1.072000e+03	1.221695e-07	1.157855e-08	1.157855e-08
1.072000e+03	1.074000e+03	1.105343e-07	1.109659e-08	1.109659e-08
1.074000e+03	1.076000e+03	1.004855e-07	7.661612e-09	7.661612e-09
1.076000e+03	1.078000e+03	1.237241e-07	1.070129e-08	1.070129e-08
1.078000e+03	1.080000e+03	1.134420e-07	9.168450e-09	9.168450e-09
1.080000e+03	1.082000e+03	1.103613e-07	9.808919e-09	9.808919e-09
1.082000e+03	1.084000e+03	9.999867e-08	7.575930e-09	7.575930e-09
1.084000e+03	1.086000e+03	1.157406e-07	9.662761e-09	9.662761e-09
1.086000e+03	1.088000e+03	1.069073e-07	9.882330e-09	9.882330e-09
1.088000e+03	1.090000e+03	9.916134e-08	1.129235e-08	1.129235e-08
1.090000e+03	1.092000e+03	1.064058e-07	8.909277e-09	8.909277e-09
1.092000e+03	1.094000e+03	1.229678e-07	1.060771e-08	1.060771e-08
1.094000e+03	1.096000e+03	1.282151e-07	1.307144e-08	1.307144e-08
1.096000e+03	1.098000e+03	1.070079e-07	9.133135e-09	9.133135e-09
1.098000e+03	1.100000e+03	1.374497e-07	1.208338e-08	1.208338e-08
1.100000e+03	1.102000e+03	1.014581e-07	8.306520e-09	8.306520e-09
1.102000e+03	1.104000e+03	1.130293e-07	1.205174e-08	1.205174e-08
1.104000e+03	1.106000e+03	1.207421e-07	1.143552e-08	1.143552e-08
1.106000e+03	1.108000e+03	8.894716e-08	7.337536e-09	7.337536e-09
1.108000e+03	1.110000e+03	1.104086e-07	1.303048e-08	1.303048e-08
1.110000e+03	1.112000e+03	1.129538e-07	1.037619e-08	1.037619e-08
1.112000e+03	1.114000e+03	1.043238e-07	1.057385e-08	1.057385e-08
1.114000e+03	1.116000e+03	1.008659e-07	9.554119e-09	9.554119e-09
1.116000e+03	1.118000e+03	9.942456e-08	8.118924e-09	8.118924e-09
1.118000e+03	1.120000e+03	1.013169e-07	8.348625e-09	8.348625e-09
1.120000e+03	1.122000e+03	9.533538e-08	9.641508e-09	9.641508e-09
1.122000e+03	1.124000e+03	1.110028e-07	9.901507e-09	9.901507e-09
1.124000e+03	1.126000e+03	9.964796e-08	9.610964e-09	9.610964e-09
1.126000e+03	1.128000e+03	1.079446e-07	1.005643e-08	1.005643e-08
1.128000e+03	1.130000e+03	1.117145e-07	1.088502e-08	1.088502e-08
1.130000e+03	1.132000e+03	1.073980e-07	1.220986e-08	1.220986e-08
1.132000e+03	1.134000e+03	1.140979e-07	1.042169e-08	1.042169e-08
1.134000e+03	1.136000e+03	1.051999e-07	7.781105e-09	7.781105e-09
1.136000e+03	1.138000e+03	1.032039e-07	1.020992e-08	1.020992e-08
1.138000e+03	1.140000e+03	9.361143e-08	8.271865e-09	8.271865e-09
1.140000e+03	1.142000e+03	1.019326e-07	9.142234e-09	9.142234e-09
1.142000e+03	1.144000e+03	1.049742e-07	1.111256e-08	1.111256e-08
1.144000e+03	1.146000e+03	7.910549e-08	6.552429e-09	6.552429e-09
1.146000e+03	1.148000e+03	9.496118e-08	7.801378e-09	7.801378e-09
1.148000e+03	1.150000e+03	1.039941e-07	9.074286e-09	9.074286e-09
1.150000e+03	1.152000e+03	1.132999e-07	1.287585e-08	1.287585e-08
1.152000e+03	1.154000e+03	1.049862e-07	8.120983e-09	8.120983e-09
1.154000e+03	1.156000e+03	1.169695e-07	1.321140e-08	1.321140e-08
1.156000e+03	1.158000e+03	1.019817e-07	1.074703e-08	1.074703e-08
1.158000e+03	1.160000e+03	8.961205e-08	7.125023e-09	7.125023e-09
1.160000e+03	1.162000e+03	1.026126e-07	1.011837e-08	1.011837e-08
1.162000e+03	1.164000e+03	1.182228e-07	1.335825e-08	1.335825e-08
1.164000e+03	1.166000e+03	9.930852e-08	1.227919e-08	1.227919e-08
1.166000e+03	1.168000e+03	8.534212e-08	8.610641e-09	8.610641e-09
1.168000e+03	1.170000e+03	8.620186e-08	6.894798e-09	6.894798e-09
1.170000e+03	1.172000e+03	7.679639e-08	7.567242e-09	7.567242e-09
1.172000e+03	1.174000e+03	8.896798e-08	1.003019e-08	1.003019e-08
1.174000e+03	1.176000e+03	8.935207e-08	8.323536e-09	8.323536e-09
1.176000e+03	1.178000e+03	9.519547e-08	1.134516e-08	1.134516e-08
1.178000e+03	1.180000e+03	9.758247e-08	8.650229e-09	8.650229e-09
1.180000e+03	1.182000e+03	9.544357e-08	1.021446e-08	1.021446e-08
1.182000e+03	1.184000e+03	1.101913e-07	1.168134e-08	1.168134e-08
1.184000e+03	1.186000e+03	1.111382e-07	1.174306e-08	1.174306e-08
1.186000e+03	1.188000e+03	9.897882e-08	8.812654e-09	8.812654e-09
1.188000e+03	1.190000e+03	1.068470e-07	1.097696e-08	1.097696e-08
1.190000e+03	1.192000e+03	9.524214e-08	7.809636e-09	7.809636e-09
1.192000e+03	1.194000e+03	9.423883e-08	9.703143e-09	9.703143e-09
1.194000e+03	1.196000e+03	8.133117e-08	9.168180e-09	9.168180e-09
1.196000e+03	1.198000e+03	1.044717e-07	1.105493e-08	1.105493e-08
1.198000e+03	1.200000e+03	1.024695e-07	1.136854e-08	1.136854e-08
1.200000e+03	1.202000e+03	8.213915e-08	7.440465e-09	7.440465e-09
1.202000e+03	1.204000e+03	1.110148e-07	1.204121e-08	1.204121e-08
1.204000e+03	1.206000e+03	8.286977e-08	7.579884e-09	7.579884e-09
1.206000e+03	1.208000e+03	1.044121e-07	1.311732e-08	1.311732e-08
1.208000e+03	1.210000e+03	9.435741e-08	9.645675e-09	9.645675e-09
1.210000e+03	1.212000e+03	9.521894e-08	8.843026e-09	8.843026e-09
1.212000e+03	1.214000e+03	1.036624e-07	1.011009e-08	1.011009e-08
1.214000e+03	1.216000e+03	9.095989e-08	1.130929e-08	1.130929e-08
1.216000e+03	1.218000e+03	9.346560e-08	9.723403e-09	9.723403e-09
1.218000e+03	1.220000e+03	1.094589e-07	1.311829e-08	1.311829e-08
1.220000e+03	1.222000e+03	9.440054e-08	1.082999e-08	1.082999e-08
1.222000e+03	1.224000e+03	8.454677e-08	8.336642e-09	8.336642e-09
1.224000e+03	1.226000e+03	8.937926e-08	7.576269e-09	7.576269e-09
1.226000e+03	1.228000e+03	9.677382e-08	1.014960e-08	1.014960e-08
1.228000e+03	1.230000e+03	9.521522e-08	1.126657e-08	1.126657e-08
1.230000e+03	1.232000e+03	8.482608e-08	8.041383e-09	8.041383e-09
1.232000e+03	1.234000e+03	9.103240e-08	1.000151e-08	1.000151e-08
1.234000e+03	1.236000e+03	8.751009e-08	8.217174e-09	8.217174e-09
1.236000e+03	1.238000e+03	1.062389e-07	1.239969e-08	1.239969e-08
1.238000e+03	1.240000e+03	9.324588e-08	1.514006e-08	1.514006e-08
1.240000e+03	1.242000e+03	1.026018e-07	1.038062e-08	1.038062e-08
1.242000e+03	1.244000e+03	9.591732e-08	8.869472e-09	8.869472e-09
1.244000e+03	1.246000e+03	7.780184e-08	7.503753e-09	7.503753e-09
1.246000e+03	1.248000e+03	1.057864e-07	1.209362e-08	1.209362e-08
1.248000e+03	1.250000e+03	7.633873e-08	6.513981e-09	6.513981e-09
1.250000e+03	1.252000e+03	8.844070e-08	9.894819e-09	9.894819e-09
1.252000e+03	1.254000e+03	7.029246e-08	6.242960e-09	6.242960e-09
1.254000e+03	1.256000e+03	9.945427e-08	1.146885e-08	1.146885e-08
1.256000e+03	1.258000e+03	7.234235e-08	6.893384e-09	6.893384e-09
1.258000e+03	1.260000e+03	8.061237e-08	6.794144e-09	6.794144e-09
1.260000e+03	1.262000e+03	9.323976e-08	9.339507e-09	9.339507e-09
1.262000e+03	1.264000e+03	8.947556e-08	8.776194e-09	8.776194e-09
1.264000e+03	1.266000e+03	9.220564e-08	1.162644e-08	1.162644e-08
1.266000e+03	1.268000e+03	1.054563e-07	1.397547e-08	1.397547e-08
1.268000e+03	1.270000e+03	8.584142e-08	8.570741e-09	8.570741e-09
1.270000e+03	1.272000e+03	8.832253e-08	9.283064e-09	9.283064e-09
1.272000e+03	1.274000e+03	6.738545e-08	6.142078e-09	6.142078e-09
1.274000e+03	1.276000e+03	7.664741e-08	6.942532e-09	6.942532e-09
1.276000e+03	1.278000e+03	7.248187e-08	6.352658e-09	6.352658e-09
1.278000e+03	1.280000e+03	8.402917e-08	7.891548e-09	7.891548e-09
1.280000e+03	1.282000e+03	9.617548e-08	1.024726e-08	1.024726e-08
1.282000e+03	1.284000e+03	7.906596e-08	9.027596e-09	9.027596e-09
1.284000e+03	1.286000e+03	9.718105e-08	1.110059e-08	1.110059e-08
1.286000e+03	1.288000e+03	1.039277e-07	1.199548e-08	1.199548e-08
1.288000e+03	1.290000e+03	8.482325e-08	7.494539e-09	7.494539e-09
1.290000e+03	1.292000e+03	9.862762e-08	1.057750e-08	1.057750e-08
1.292000e+03	1.294000e+03	7.307765e-08	7.136010e-09	7.136010e-09
1.294000e+03	1.296000e+03	8.040510e-08	6.923355e-09	6.923355e-09
1.296000e+03	1.298000e+03	8.580332e-08	9.572824e-09	9.572824e-09
1.298000e+03	1.300000e+03	7.582457e-08	9.983787e-09	9.983787e-09
1.300000e+03	1.302000e+03	7.031841e-08	6.851508e-09	6.851508e-09
1.302000e+03	1.304000e+03	7.743084e-08	7.742113e-09	7.742113e-09
1.304000e+03	1.306000e+03	8.884216e-08	9.879119e-09	9.879119e-09
1.306000e+03	1.308000e+03	7.156963e-08	7.202206e-09	7.202206e-09
1.308000e+03	1.310000e+03	7.609064e-08	8.873490e-09	8.873490e-09
1.310000e+03	1.312000e+03	7.399132e-08	8.409184e-09	8.409184e-09
1.312000e+03	1.314000e+03	9.301344e-08	9.923574e-09	9.923574e-09
1.314000e+03	1.316000e+03	8.827521e-08	1.194048e-08	1.194048e-08
1.316000e+03	1.318000e+03	8.377698e-08	8.372447e-09	8.372447e-09
1.318000e+03	1.320000e+03	8.680933e-08	1.049387e-08	1.049387e-08
1.320000e+03	1.322000e+03	8.477461e-08	9.773438e-09	9.773438e-09
1.322000e+03	1.324000e+03	9.313205e-08	1.124356e-08	1.124356e-08
1.324000e+03	1.326000e+03	7.130845e-08	7.240082e-09	7.240082e-09
1.326000e+03	1.328000e+03	6.239912e-08	8.023321e-09	8.023321e-09
1.328000e+03	1.330000e+03	7.980531e-08	9.894849e-09	9.894849e-09
1.330000e+03	1.332000e+03	7.761311e-08	9.172426e-09	9.172426e-09
1.332000e+03	1.334000e+03	6.939959e-08	6.843250e-09	6.843250e-09
1.334000e+03	1.336000e+03	7.905128e-08	7.908156e-09	7.908156e-09
1.336000e+03	1.338000e+03	7.973236e-08	9.875879e-09	9.875879e-09
1.338000e+03	1.340000e+03	7.708573e-08	1.019877e-08	1.019877e-08
1.340000e+03	1.342000e+03	7.774435e-08	1.040741e-08	1.040741e-08
1.342000e+03	1.344000e+03	7.997577e-08	9.632683e-09	9.632683e-09
1.344000e+03	1.346000e+03	8.976303e-08	8.578856e-09	8.578856e-09
1.346000e+03	1.348000e+03	8.545553e-08	9.417295e-09	9.417295e-09
1.348000e+03	1.350000e+03	7.017677e-08	6.283205e-09	6.283205e-09
1.350000e+03	1.352000e+03	8.176563e-08	1.131341e-08	1.131341e-08
1.352000e+03	1.354000e+03	8.253454e-08	1.000919e-08	1.000919e-08
1.354000e+03	1.356000e+03	8.626750e-08	9.427653e-09	9.427653e-09
1.356000e+03	1.358000e+03	6.923929e-08	8.577436e-09	8.577436e-09
1.358000e+03	1.360000e+03	8.806950e-08	8.671169e-09	8.671169e-09
1.360000e+03	1.362000e+03	8.777259e-08	9.079619e-09	9.079619e-09
1.362000e+03	1.364000e+03	7.726385e-08	7.654112e-09	7.654112e-09
1.364000e+03	1.366000e+03	7.693698e-08	8.319127e-09	8.319127e-09
1.366000e+03	1.368000e+03	6.850615e-08	6.816177e-09	6.816177e-09
1.368000e+03	1.370000e+03	7.808406e-08	8.083082e-09	8.083082e-09
1.370000e+03	1.372000e+03	7.089159e-08	8.537972e-09	8.537972e-09
1.372000e+03	1.374000e+03	8.806274e-08	8.745585e-09	8.745585e-09
1.374000e+03	1.376000e+03	7.919172e-08	9.449320e-09	9.449320e-09
1.376000e+03	1.378000e+03	8.391893e-08	9.158753e-09	9.158753e-09
1.378000e+03	1.380000e+03	6.814154e-08	7.153134e-09	7.153134e-09
1.380000e+03	1.382000e+03	8.535080e-08	8.870425e-09	8.870425e-09
1.382000e+03	1.384000e+03	9.388716e-08	1.086259e-08	1.086259e-08
1.384000e+03	1.386000e+03	7.020527e-08	7.695655e-09	7.695655e-09
1.386000e+03	1.388000e+03	6.902958e-08	9.914285e-09	9.914285e-09
1.388000e+03	1.390000e+03	8.459818e-08	9.336224e-09	9.336224e-09
1.390000e+03	1.392000e+03	8.086547e-08	8.425135e-09	8.425135e-09
1.392000e+03	1.394000e+03	6.612261e-08	7.371226e-09	7.371226e-09
1.394000e+03	1.396000e+03	8.200694e-08	1.683695e-08	1.683695e-08
1.396000e+03	1.398000e+03	6.563404e-08	7.212536e-09	7.212536e-09
1.398000e+03	1.400000e+03	7.473103e-08	8.144798e-09	8.144798e-09
1.400000e+03	1.402000e+03	9.965010e-08	1.267525e-08	1.267525e-08
1.402000e+03	1.404000e+03	7.815970e-08	1.246912e-08	1.246912e-08
1.404000e+03	1.406000e+03	7.135480e-08	6.649387e-09	6.649387e-09
1.406000e+03	1.408000e+03	7.675925e-08	8.731090e-09	8.731090e-09
1.408000e+03	1.410000e+03	8.409075e-08	9.448170e-09	9.448170e-09
1.410000e+03	1.412000e+03	8.687184e-08	1.009410e-08	1.009410e-08
1.412000e+03	1.414000e+03	6.426689e-08	7.716698e-09	7.716698e-09
1.414000e+03	1.416000e+03	8.023247e-08	8.425765e-09	8.425765e-09
1.416000e+03	1.418000e+03	7.201969e-08	7.517693e-09	7.517693e-09
1.418000e+03	1.420000e+03	6.645613e-08	7.751086e-09	7.751086e-09
1.420000e+03	1.422000e+03	9.339435e-08	1.190370e-08	1.190370e-08
1.422000e+03	1.424000e+03	7.756328e-08	1.070084e-08	1.070084e-08
1.424000e+03	1.426000e+03	6.184250e-08	7.929580e-09	7.929580e-09
1.426000e+03	1.428000e+03	8.256075e-08	1.141531e-08	1.141531e-08
1.428000e+03	1.430000e+03	7.523111e-08	9.534458e-09	9.534458e-09
1.430000e+03	1.432000e+03	6.349593e-08	6.606933e-09	6.606933e-09
1.432000e+03	1.434000e+03	6.802778e-08	6.788306e-09	6.788306e-09
1.434000e+03	1.436000e+03	7.613133e-08	8.789112e-09	8.789112e-09
1.436000e+03	1.438000e+03	7.333316e-08	1.010428e-08	1.010428e-08
1.438000e+03	1.440000e+03	5.737361e-08	6.454734e-09	6.454734e-09
1.440000e+03	1.442000e+03	6.082899e-08	7.537764e-09	7.537764e-09
1.442000e+03	1.444000e+03	6.839258e-08	8.252918e-09	8.252918e-09
1.444000e+03	1.446000e+03	6.929721e-08	8.052113e-09	8.052113e-09
1.446000e+03	1.448000e+03	7.092435e-08	7.769600e-09	7.769600e-09
1.448000e+03	1.450000e+03	6.881087e-08	8.428898e-09	8.428898e-09
1.450000e+03	1.452000e+03	6.361813e-08	7.736044e-09	7.736044e-09
1.452000e+03	1.454000e+03	8.302033e-08	9.817078e-09	9.817078e-09
1.454000e+03	1.456000e+03	6.958024e-08	7.026695e-09	7.026695e-09
1.456000e+03	1.458000e+03	6.961753e-08	9.167335e-09	9.167335e-09
1.458000e+03	1.460000e+03	7.949725e-08	9.676912e-09	9.676912e-09
1.460000e+03	1.462000e+03	6.084162e-08	7.366794e-09	7.366794e-09
1.462000e+03	1.464000e+03	7.443456e-08	8.759123e-09	8.759123e-09
1.464000e+03	1.466000e+03	5.320122e-08	5.431788e-09	5.431788e-09
1.466000e+03	1.468000e+03	6.856450e-08	7.237711e-09	7.237711e-09
1.468000e+03	1.470000e+03	6.683595e-08	6.332420e-09	6.332420e-09
1.470000e+03	1.472000e+03	6.611755e-08	9.292378e-09	9.292378e-09
1.472000e+03	1.474000e+03	7.772917e-08	9.598027e-09	9.598027e-09
1.474000e+03	1.476000e+03	8.013739e-08	1.239054e-08	1.239054e-08
1.476000e+03	1.478000e+03	7.351102e-08	8.799156e-09	8.799156e-09
1.478000e+03	1.480000e+03	5.538541e-08	5.834654e-09	5.834654e-09
1.480000e+03	1.482000e+03	6.730486e-08	8.083992e-09	8.083992e-09
1.482000e+03	1.484000e+03	6.951329e-08	9.467506e-09	9.467506e-09
1.484000e+03	1.486000e+03	6.831848e-08	1.077809e-08	1.077809e-08
1.486000e+03	1.488000e+03	7.453416e-08	1.115908e-08	1.115908e-08
1.488000e+03	1.490000e+03	7.024943e-08	7.655375e-09	7.655375e-09
1.490000e+03	1.492000e+03	6.936788e-08	1.096931e-08	1.096931e-08
1.492000e+03	1.494000e+03	5.602657e-08	7.526790e-09	7.526790e-09
1.494000e+03	1.496000e+03	6.400600e-08	6.405188e-09	6.405188e-09
1.496000e+03	1.498000e+03	6.353821e-08	8.831905e-09	8.831905e-09
1.498000e+03	1.500000e+03	6.750091e-08	9.260546e-09	9.260546e-09
1.500000e+03	1.502000e+03	5.416707e-08	7.089356e-09	7.089356e-09
1.502000e+03	1.504000e+03	7.009537e-08	1.038529e-08	1.038529e-08
1.504000e+03	1.506000e+03	5.551702e-08	6.402940e-09	6.402940e-09
1.506000e+03	1.508000e+03	6.034334e-08	6.272134e-09	6.272134e-09
1.508000e+03	1.510000e+03	6.433204e-08	9.791327e-09	9.791327e-09
1.510000e+03	1.512000e+03	6.422315e-08	7.596289e-09	7.596289e-09
1.512000e+03	1.514000e+03	6.491989e-08	7.886883e-09	7.886883e-09
1.514000e+03	1.516000e+03	6.865855e-08	1.022762e-08	1.022762e-08
1.516000e+03	1.518000e+03	6.822747e-08	8.846638e-09	8.846638e-09
1.518000e+03	1.520000e+03	8.286213e-08	9.834511e-09	9.834511e-09
1.520000e+03	1.522000e+03	5.865024e-08	7.303001e-09	7.303001e-09
1.522000e+03	1.524000e+03	5.580486e-08	7.345856e-09	7.345856e-09
1.524000e+03	1.526000e+03	6.276408e-08	7.841546e-09	7.841546e-09
1.526000e+03	1.528000e+03	6.049183e-08	7.105230e-09	7.105230e-09
1.528000e+03	1.530000e+03	6.926070e-08	8.106028e-09	8.106028e-09
1.530000e+03	1.532000e+03	6.006813e-08	6.968360e-09	6.968360e-09
1.532000e+03	1.534000e+03	7.818797e-08	1.681748e-08	1.681748e-08
1.534000e+03	1.536000e+03	5.115534e-08	5.100159e-09	5.100159e-09
1.536000e+03	1.538000e+03	5.353240e-08	6.946151e-09	6.946151e-09
1.538000e+03	1.540000e+03	7.492631e-08	9.236580e-09	9.236580e-09
1.540000e+03	1.542000e+03	6.904053e-08	9.856085e-09	9.856085e-09
1.542000e+03	1.544000e+03	4.843533e-08	6.029127e-09	6.029127e-09
1.544000e+03	1.546000e+03	6.209495e-08	1.103316e-08	1.103316e-08
1.546000e+03	1.548000e+03	4.771634e-08	5.468969e-09	5.468969e-09
1.548000e+03	1.550000e+03	6.582000e-08	8.439148e-09	8.439148e-09
1.550000e+03	1.552000e+03	6.243388e-08	8.732036e-09	8.732036e-09
1.552000e+03	1.554000e+03	7.408094e-08	1.011639e-08	1.011639e-08
1.554000e+03	1.556000e+03	6.825591e-08	1.061034e-08	1.061034e-08
1.556000e+03	1.558000e+03	5.942107e-08	6.720393e-09	6.720393e-09
1.558000e+03	1.560000e+03	4.948649e-08	6.114590e-09	6.114590e-09
1.560000e+03	1.562000e+03	6.666889e-08	8.073598e-09	8.073598e-09
1.562000e+03	1.564000e+03	6.666890e-08	9.939319e-09	9.939319e-09
1.564000e+03	1.566000e+03	5.441840e-08	6.297487e-09	6.297487e-09
1.566000e+03	1.568000e+03	5.815757e-08	6.239819e-09	6.239819e-09
1.568000e+03	1.570000e+03	5.517368e-08	8.183670e-09	8.183670e-09
1.570000e+03	1.572000e+03	6.406891e-08	7.691826e-09	7.691826e-09
1.572000e+03	1.574000e+03	6.236162e-08	7.271488e-09	7.271488e-09
1.574000e+03	1.576000e+03	7.243325e-08	2.290598e-08	2.290598e-08
1.576000e+03	1.578000e+03	7.949017e-08	1.218881e-08	1.218881e-08
1.578000e+03	1.580000e+03	5.731036e-08	6.157449e-09	6.157449e-09
1.580000e+03	1.582000e+03	4.998207e-08	5.892894e-09	5.892894e-09
1.582000e+03	1.584000e+03	7.090524e-08	9.533068e-09	9.533068e-09
1.584000e+03	1.586000e+03	4.746371e-08	6.168894e-09	6.168894e-09
1.586000e+03	1.588000e+03	6.154246e-08	8.716273e-09	8.716273e-09
1.588000e+03	1.590000e+03	4.935064e-08	5.417824e-09	5.417824e-09
1.590000e+03	1.592000e+03	5.275815e-08	6.395757e-09	6.395757e-09
1.592000e+03	1.594000e+03	6.890390e-08	1.226051e-08	1.226051e-08
1.594000e+03	1.596000e+03	6.016064e-08	8.757357e-09	8.757357e-09
1.596000e+03	1.598000e+03	6.469990e-08	8.137547e-09	8.137547e-09
1.598000e+03	1.600000e+03	8.084678e-08	1.202362e-08	1.202362e-08
1.600000e+03	1.602000e+03	5.727381e-08	7.322657e-09	7.322657e-09
1.602000e+03	1.604000e+03	7.360244e-08	9.865509e-09	9.865509e-09
1.604000e+03	1.606000e+03	4.616676e-08	6.221362e-09	6.221362e-09
1.606000e+03	1.608000e+03	6.147410e-08	9.041394e-09	9.041394e-09
1.608000e+03	1.610000e+03	7.255647e-08	8.079992e-09	8.079992e-09
1.610000e+03	1.612000e+03	5.747482e-08	7.032125e-09	7.032125e-09
1.612000e+03	1.614000e+03	4.883082e-08	6.915797e-09	6.915797e-09
1.614000e+03	1.616000e+03	6.940559e-08	1.095514e-08	1.095514e-08
1.616000e+03	1.618000e+03	7.570877e-08	1.110165e-08	1.110165e-08
1.618000e+03	1.620000e+03	8.584589e-08	1.256688e-08	1.256688e-08
1.620000e+03	1.622000e+03	5.745714e-08	7.556734e-09	7.556734e-09
1.622000e+03	1.624000e+03	7.236691e-08	1.036264e-08	1.036264e-08
1.624000e+03	1.626000e+03	6.593767e-08	9.496964e-09	9.496964e-09
1.626000e+03	1.628000e+03	5.371026e-08	7.682939e-09	7.682939e-09
1.628000e+03	1.630000e+03	5.187849e-08	7.170565e-09	7.170565e-09
1.630000e+03	1.632000e+03	5.536102e-08	8.087602e-09	8.087602e-09
1.632000e+03	1.634000e+03	6.054086e-08	9.053939e-09	9.053939e-09
1.634000e+03	1.636000e+03	5.441344e-08	6.471575e-09	6.471575e-09
1.636000e+03	1.638000e+03	6.301888e-08	8.563613e-09	8.563613e-09
1.638000e+03	1.640000e+03	5.713086e-08	7.313781e-09	7.313781e-09
1.640000e+03	1.642000e+03	5.387663e-08	7.292458e-09	7.292458e-09
1.642000e+03	1.644000e+03	4.832600e-08	6.391560e-09	6.391560e-09
1.644000e+03	1.646000e+03	5.937120e-08	9.519952e-09	9.519952e-09
1.646000e+03	1.648000e+03	5.817194e-08	7.802980e-09	7.802980e-09
1.648000e+03	1.650000e+03	6.076630e-08	9.310629e-09	9.310629e-09
1.650000e+03	1.652000e+03	4.193286e-08	4.926530e-09	4.926530e-09
1.652000e+03	1.654000e+03	6.141509e-08	7.516989e-09	7.516989e-09
1.654000e+03	1.656000e+03	6.729351e-08	1.175269e-08	1.175269e-08
1.656000e+03	1.658000e+03	5.099010e-08	6.766680e-09	6.766680e-09
1.658000e+03	1.660000e+03	5.671590e-08	7.947405e-09	7.947405e-09
1.660000e+03	1.662000e+03	7.768743e-08	1.044203e-08	1.044203e-08
1.662000e+03	1.664000e+03	5.096434e-08	5.883791e-09	5.883791e-09
1.664000e+03	1.666000e+03	6.035147e-08	7.307040e-09	7.307040e-09
1.666000e+03	1.668000e+03	6.252661e-08	8.541490e-09	8.541490e-09
1.668000e+03	1.670000e+03	4.992655e-08	6.167164e-09	6.167164e-09
1.670000e+03	1.672000e+03	5.466515e-08	8.614488e-09	8.614488e-09
1.672000e+03	1.674000e+03	4.871373e-08	6.978000e-09	6.978000e-09
1.674000e+03	1.676000e+03	7.019535e-08	8.040322e-09	8.040322e-09
1.676000e+03	1.678000e+03	6.847583e-08	1.140455e-08	1.140455e-08
1.678000e+03	1.680000e+03	5.108493e-08	7.682338e-09	7.682338e-09
1.680000e+03	1.682000e+03	6.526696e-08	1.197967e-08	1.197967e-08
1.682000e+03	1.684000e+03	5.219690e-08	8.553487e-09	8.553487e-09
1.684000e+03	1.686000e+03	6.147818e-08	9.156492e-09	9.156492e-09
1.686000e+03	1.688000e+03	5.815297e-08	8.972692e-09	8.972692e-09
1.688000e+03	1.690000e+03	5.911834e-08	8.088609e-09	8.088609e-09
1.690000e+03	1.692000e+03	5.525751e-08	6.768538e-09	6.768538e-09
1.692000e+03	1.694000e+03	4.832621e-08	6.245327e-09	6.245327e-09
1.694000e+03	1.696000e+03	6.282696e-08	7.937453e-09	7.937453e-09
1.696000e+03	1.698000e+03	6.221553e-08	9.820619e-09	9.820619e-09
1.698000e+03	1.700000e+03	5.705409e-08	9.067582e-09	9.067582e-09
1.700000e+03	1.702000e+03	6.537700e-08	8.498755e-09	8.498755e-09
1.702000e+03	1.704000e+03	4.786375e-08	6.562120e-09	6.562120e-09
1.704000e+03	1.706000e+03	4.289331e-08	5.438339e-09	5.438339e-09
1.706000e+03	1.708000e+03	6.077435e-08	8.634675e-09	8.634675e-09
1.708000e+03	1.710000e+03	4.285596e-08	5.311805e-09	5.311805e-09
1.710000e+03	1.712000e+03	4.903447e-08	7.499285e-09	7.499285e-09
1.712000e+03	1.714000e+03	6.208278e-08	8.208477e-09	8.208477e-09
1.714000e+03	1.716000e+03	5.286055e-08	8.197059e-09	8.197059e-09
1.716000e+03	1.718000e+03	5.585623e-08	7.455501e-09	7.455501e-09
1.718000e+03	1.720000e+03	6.807444e-08	1.179931e-08	1.179931e-08
1.720000e+03	1.722000e+03	6.435434e-08	1.040755e-08	1.040755e-08
1.722000e+03	1.724000e+03	6.176637e-08	1.351038e-08	1.351038e-08
1.724000e+03	1.726000e+03	4.106132e-08	6.163138e-09	6.163138e-09
1.726000e+03	1.728000e+03	4.837733e-08	6.016632e-09	6.016632e-09
1.728000e+03	1.730000e+03	6.214562e-08	1.062078e-08	1.062078e-08
1.730000e+03	1.732000e+03	5.457742e-08	9.164834e-09	9.164834e-09
1.732000e+03	1.734000e+03	6.571305e-08	1.033623e-08	1.033623e-08
1.734000e+03	1.736000e+03	4.860923e-08	8.083982e-09	8.083982e-09
1.736000e+03	1.738000e+03	4.426397e-08	5.635815e-09	5.635815e-09
1.738000e+03	1.740000e+03	4.109562e-08	5.040261e-09	5.040261e-09
1.740000e+03	1.742000e+03	4.357733e-08	6.263592e-09	6.263592e-09
1.742000e+03	1.744000e+03	5.405729e-08	7.420668e-09	7.420668e-09
1.744000e+03	1.746000e+03	5.406827e-08	7.210479e-09	7.210479e-09
1.746000e+03	1.748000e+03	5.135764e-08	7.320618e-09	7.320618e-09
1.748000e+03	1.750000e+03	5.106103e-08	6.826043e-09	6.826043e-09
1.750000e+03	1.752000e+03	6.069702e-08	1.029094e-08	1.029094e-08
1.752000e+03	1.754000e+03	4.102706e-08	5.819219e-09	5.819219e-09
1.754000e+03	1.756000e+03	4.712287e-08	7.343357e-09	7.343357e-09
1.756000e+03	1.758000e+03	5.639626e-08	1.014550e-08	1.014550e-08
1.758000e+03	1.760000e+03	5.100812e-08	7.358491e-09	7.358491e-09
1.760000e+03	1.762000e+03	4.524083e-08	5.704344e-09	5.704344e-09
1.762000e+03	1.764000e+03	5.002262e-08	6.366009e-09	6.366009e-09
1.764000e+03	1.766000e+03	3.955000e-08	4.946503e-09	4.946503e-09
1.766000e+03	1.768000e+03	5.000402e-08	8.540759e-09	8.540759e-09
1.768000e+03	1.770000e+03	5.237916e-08	6.918102e-09	6.918102e-09
1.770000e+03	1.772000e+03	4.236993e-08	6.128924e-09	6.128924e-09
1.772000e+03	1.774000e+03	6.034471e-08	9.115851e-09	9.115851e-09
1.774000e+03	1.776000e+03	5.508855e-08	7.595495e-09	7.595495e-09
1.776000e+03	1.778000e+03	5.107051e-08	7.103799e-09	7.103799e-09
1.778000e+03	1.780000e+03	5.022407e-08	6.736411e-09	6.736411e-09
1.780000e+03	1.782000e+03	3.794944e-08	6.328664e-09	6.328664e-09
1.782000e+03	1.784000e+03	4.367104e-08	5.544170e-09	5.544170e-09
1.784000e+03	1.786000e+03	5.904097e-08	1.415172e-08	1.415172e-08
1.786000e+03	1.788000e+03	4.893446e-08	6.078694e-09	6.078694e-09
1.788000e+03	1.790000e+03	4.920527e-08	9.885550e-09	9.885550e-09
1.790000e+03	1.792000e+03	5.898441e-08	8.801851e-09	8.801851e-09
1.792000e+03	1.794000e+03	4.207434e-08	5.601719e-09	5.601719e-09
1.794000e+03	1.796000e+03	5.945912e-08	1.166693e-08	1.166693e-08
1.796000e+03	1.798000e+03	4.786249e-08	7.003206e-09	7.003206e-09
1.798000e+03	1.800000e+03	4.520464e-08	7.877366e-09	7.877366e-09
1.800000e+03	1.802000e+03	4.676213e-08	6.098854e-09	6.098854e-09
1.802000e+03	1.804000e+03	4.215867e-08	5.296270e-09	5.296270e-09
1.804000e+03	1.806000e+03	4.301278e-08	7.188194e-09	7.188194e-09
1.806000e+03	1.808000e+03	5.663062e-08	6.979979e-09	6.979979e-09
1.808000e+03	1.810000e+03	5.617421e-08	1.187775e-08	1.187775e-08
1.810000e+03	1.812000e+03	4.198210e-08	6.103795e-09	6.103795e-09
1.812000e+03	1.814000e+03	5.014851e-08	7.888575e-09	7.888575e-09
1.814000e+03	1.816000e+03	4.556927e-08	6.957441e-09	6.957441e-09
1.816000e+03	1.818000e+03	5.492382e-08	8.079637e-09	8.079637e-09
1.818000e+03	1.820000e+03	3.961179e-08	5.518842e-09	5.518842e-09
1.820000e+03	1.822000e+03	3.838497e-08	5.050434e-09	5.050434e-09
1.822000e+03	1.824000e+03	5.227089e-08	8.392932e-09	8.392932e-09
1.824000e+03	1.826000e+03	5.386255e-08	8.779731e-09	8.779731e-09
1.826000e+03	1.828000e+03	4.584529e-08	6.380653e-09	6.380653e-09
1.828000e+03	1.830000e+03	4.148893e-08	5.974761e-09	5.974761e-09
1.830000e+03	1.832000e+03	5.275126e-08	8.147672e-09	8.147672e-09
1.832000e+03	1.834000e+03	4.771315e-08	7.367942e-09	7.367942e-09
1.834000e+03	1.836000e+03	6.007179e-08	1.177874e-08	1.177874e-08
1.836000e+03	1.838000e+03	4.067102e-08	5.686884e-09	5.686884e-09
1.838000e+03	1.840000e+03	4.239995e-08	7.650573e-09	7.650573e-09
1.840000e+03	1.842000e+03	5.243260e-08	8.473326e-09	8.473326e-09
1.842000e+03	1.844000e+03	3.330573e-08	5.957822e-09	5.957822e-09
1.844000e+03	1.846000e+03	6.944534e-08	1.210236e-08	1.210236e-08
1.846000e+03	1.848000e+03	4.038916e-08	5.604866e-09	5.604866e-09
1.848000e+03	1.850000e+03	3.418670e-08	4.918589e-09	4.918589e-09
1.850000e+03	1.852000e+03	5.390906e-08	7.864919e-09	7.864919e-09
1.852000e+03	1.854000e+03	4.114533e-08	8.481542e-09	8.481542e-09
1.854000e+03	1.856000e+03	4.945014e-08	6.331883e-09	6.331883e-09
1.856000e+03	1.858000e+03	4.265727e-08	7.207674e-09	7.207674e-09
1.858000e+03	1.860000e+03	3.296820e-08	5.691345e-09	5.691345e-09
1.860000e+03	1.862000e+03	5.745449e-08	1.079380e-08	1.079380e-08
1.862000e+03	1.864000e+03	5.530104e-08	9.690259e-09	9.690259e-09
1.864000e+03	1.866000e+03	4.627425e-08	6.566974e-09	6.566974e-09
1.866000e+03	1.868000e+03	5.052908e-08	9.037142e-09	9.037142e-09
1.868000e+03	1.870000e+03	4.472747e-08	5.967851e-09	5.967851e-09
1.870000e+03	1.872000e+03	5.060815e-08	7.224279e-09	7.224279e-09
1.872000e+03	1.874000e+03	5.170123e-08	9.141447e-09	9.141447e-09
1.874000e+03	1.876000e+03	5.272689e-08	9.832935e-09	9.832935e-09
1.876000e+03	1.878000e+03	3.711171e-08	4.552513e-09	4.552513e-09
1.878000e+03	1.880000e+03	4.281017e-08	5.766454e-09	5.766454e-09
1.880000e+03	1.882000e+03	4.846235e-08	1.108518e-08	1.108518e-08
1.882000e+03	1.884000e+03	3.822032e-08	6.813243e-09	6.813243e-09
1.884000e+03	1.886000e+03	3.775868e-08	4.993357e-09	4.993357e-09
1.886000e+03	1.888000e+03	5.891865e-08	1.117730e-08	1.117730e-08
1.888000e+03	1.890000e+03	5.178272e-08	8.889738e-09	8.889738e-09
1.890000e+03	1.892000e+03	4.128131e-08	5.348660e-09	5.348660e-09
1.892000e+03	1.894000e+03	4.117748e-08	5.948714e-09	5.948714e-09
1.894000e+03	1.896000e+03	3.788473e-08	6.034601e-09	6.034601e-09
1.896000e+03	1.898000e+03	6.790544e-08	1.251589e-08	1.251589e-08
1.898000e+03	1.900000e+03	5.744365e-08	1.200638e-08	1.200638e-08
1.900000e+03	1.902000e+03	4.740907e-08	1.013924e-08	1.013924e-08
1.902000e+03	1.904000e+03	3.599926e-08	5.424580e-09	5.424580e-09
1.904000e+03	1.906000e+03	3.533269e-08	4.809793e-09	4.809793e-09
1.906000e+03	1.908000e+03	4.930708e-08	8.136110e-09	8.136110e-09
1.908000e+03	1.910000e+03	5.402182e-08	1.057721e-08	1.057721e-08
1.910000e+03	1.912000e+03	5.596663e-08	9.306012e-09	9.306012e-09
1.912000e+03	1.914000e+03	2.895737e-08	4.044750e-09	4.044750e-09
1.914000e+03	1.916000e+03	3.467577e-08	5.740075e-09	5.740075e-09
1.916000e+03	1.918000e+03	3.964227e-08	6.032742e-09	6.032742e-09
1.918000e+03	1.920000e+03	4.881282e-08	7.600386e-09	7.600386e-09
1.920000e+03	1.922000e+03	5.095526e-08	8.285983e-09	8.285983e-09
1.922000e+03	1.924000e+03	5.359923e-08	1.018174e-08	1.018174e-08
1.924000e+03	1.926000e+03	5.685921e-08	1.107880e-08	1.107880e-08
1.926000e+03	1.928000e+03	4.916481e-08	9.664249e-09	9.664249e-09
1.928000e+03	1.930000e+03	3.717604e-08	4.833578e-09	4.833578e-09
1.930000e+03	1.932000e+03	3.758662e-08	7.289445e-09	7.289445e-09
1.932000e+03	1.934000e+03	3.778422e-08	6.238708e-09	6.238708e-09
1.934000e+03	1.936000e+03	3.189569e-08	4.864095e-09	4.864095e-09
1.936000e+03	1.938000e+03	3.540015e-08	6.931527e-09	6.931527e-09
1.938000e+03	1.940000e+03	5.758108e-08	1.325219e-08	1.325219e-08
1.940000e+03	1.942000e+03	3.790299e-08	5.646808e-09	5.646808e-09
1.942000e+03	1.944000e+03	4.082815e-08	7.745472e-09	7.745472e-09
1.944000e+03	1.946000e+03	5.013921e-08	9.198119e-09	9.198119e-09
1.946000e+03	1.948000e+03	5.810489e-08	1.377362e-08	1.377362e-08
1.948000e+03	1.950000e+03	4.506024e-08	7.172782e-09	7.172782e-09
1.950000e+03	1.952000e+03	4.806652e-08	6.435779e-09	6.435779e-09
1.952000e+03	1.954000e+03	4.664904e-08	7.976185e-09	7.976185e-09
1.954000e+03	1.956000e+03	4.078863e-08	6.481449e-09	6.481449e-09
1.956000e+03	1.958000e+03	4.647226e-08	8.605112e-09	8.605112e-09
1.958000e+03	1.960000e+03	4.390710e-08	8.769176e-09	8.769176e-09
1.960000e+03	1.962000e+03	3.760655e-08	7.482387e-09	7.482387e-09
1.962000e+03	1.964000e+03	4.524088e-08	6.684027e-09	6.684027e-09
1.964000e+03	1.966000e+03	3.780724e-08	5.332738e-09	5.332738e-09
1.966000e+03	1.968000e+03	5.338773e-08	1.215748e-08	1.215748e-08
1.968000e+03	1.970000e+03	4.143228e-08	5.628725e-09	5.628725e-09
1.970000e+03	1.972000e+03	3.617669e-08	6.385937e-09	6.385937e-09
1.972000e+03	1.974000e+03	3.938852e-08	6.346764e-09	6.346764e-09
1.974000e+03	1.976000e+03	4.251880e-08	7.242711e-09	7.242711e-09
1.976000e+03	1.978000e+03	6.621487e-08	2.316206e-08	2.316206e-08
1.978000e+03	1.980000e+03	3.700702e-08	6.583385e-09	6.583385e-09
1.980000e+03	1.982000e+03	4.493317e-08	7.775181e-09	7.775181e-09
1.982000e+03	1.984000e+03	4.123409e-08	6.454240e-09	6.454240e-09
1.984000e+03	1.986000e+03	5.697595e-08	8.072023e-09	8.072023e-09
1.986000e+03	1.988000e+03	4.210596e-08	7.130118e-09	7.130118e-09
1.988000e+03	1.990000e+03	4.109696e-08	5.876633e-09	5.876633e-09
1.990000e+03	1.992000e+03	4.089932e-08	7.676010e-09	7.676010e-09
1.992000e+03	1.994000e+03	3.209471e-08	4.399208e-09	4.399208e-09
1.994000e+03	1.996000e+03	4.823515e-08	7.573252e-09	7.573252e-09
1.996000e+03	1.998000e+03	3.709103e-08	7.828494e-09	7.828494e-09
1.998000e+03	2.000000e+03	4.405697e-08	6.747868e-09	6.747868e-09
# END HISTO1D



==> plots/full_NLO/m_jjem.dat <==
# BEGIN PLOT
Legend=1
LogY=1
Title=$\mathrm{pp}\to \text{e}^+\nu_\text{e}\mu^+\nu_\mu \text{jj}$
RatioPlot=0
RatioPlot1=1
RatioPlot1YMax=1499
RatioPlot1YMin=-19
RatioPlot1YSize=4
RatioPlot1Reference=LOvar
RatioPlot1YLabel=$\delta_{\mathrm{NLO}}[\%]$
LegendXPos=0.7
LegendYPos=0.9
PlotSize=10,6
XLabel=$m_{\text{j}_1\text{j}_2\text{e}^+\mu^+}$ [GeV]
YLabel=d$\sigma$/d$m_{\text{j}_1\text{j}_2\text{e}^+\mu^+}$ [fb/GeV]
XMax=1500.
YMax=1e-2
YMin=0.9e-6
RatioPlot1Mode=deltapercent
LegendOnly=LOvar NLOvar
DrawOnly=LOvar NLOvar
# END PLOT

# BEGIN HISTO1D /LO
ErrorBars=1
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 3.458004455054407e-09, dn: 3.458004455054407e-09}}, 2: {"": {up: 4.494580961806387e-08, dn: 4.494580961806387e-08}}, 3: {"": {up: 1.424339716223578e-07, dn: 1.424339716223578e-07}}, 4: {"": {up: 2.429339585316921e-07, dn: 2.429339585316921e-07}}, 5: {"": {up: 3.135887219590483e-07, dn: 3.135887219590483e-07}}, 6: {"": {up: 3.344452768697966e-07, dn: 3.344452768697966e-07}}, 7: {"": {up: 3.167569712647995e-07, dn: 3.167569712647995e-07}}, 8: {"": {up: 3.056966736492037e-07, dn: 3.056966736492037e-07}}, 9: {"": {up: 2.622532271815336e-07, dn: 2.622532271815336e-07}}, 10: {"": {up: 2.248464281201509e-07, dn: 2.248464281201509e-07}}, 11: {"": {up: 1.894550307725232e-07, dn: 1.894550307725232e-07}}, 12: {"": {up: 1.519359978009962e-07, dn: 1.519359978009962e-07}}, 13: {"": {up: 1.167020383909282e-07, dn: 1.167020383909282e-07}}, 14: {"": {up: 9.009819166478188e-08, dn: 9.009819166478188e-08}}, 15: {"": {up: 6.859529797943827e-08, dn: 6.859529797943827e-08}}, 16: {"": {up: 5.231619745976117e-08, dn: 5.231619745976117e-08}}, 17: {"": {up: 4.042843750056789e-08, dn: 4.042843750056789e-08}}, 18: {"": {up: 3.320833398452853e-08, dn: 3.320833398452853e-08}}, 19: {"": {up: 2.585289605568862e-08, dn: 2.585289605568862e-08}}, 20: {"": {up: 2.235029139251722e-08, dn: 2.235029139251722e-08}}, 21: {"": {up: 1.671439443830013e-08, dn: 1.671439443830013e-08}}, 22: {"": {up: 1.427215545580991e-08, dn: 1.427215545580991e-08}}, 23: {"": {up: 1.253712232841151e-08, dn: 1.253712232841151e-08}}, 24: {"": {up: 9.264362898952643e-09, dn: 9.264362898952643e-09}}, 25: {"": {up: 7.968334500192683e-09, dn: 7.968334500192683e-09}}, 26: {"": {up: 6.870027939165685e-09, dn: 6.870027939165685e-09}}, 27: {"": {up: 5.829006479762059e-09, dn: 5.829006479762059e-09}}, 28: {"": {up: 4.525221333373591e-09, dn: 4.525221333373591e-09}}, 29: {"": {up: 3.862942581028787e-09, dn: 3.862942581028787e-09}}, 30: {"": {up: 3.304695051212574e-09, dn: 3.304695051212574e-09}}, 31: {"": {up: 2.860680101785128e-09, dn: 2.860680101785128e-09}}, 32: {"": {up: 2.337950193093469e-09, dn: 2.337950193093469e-09}}, 33: {"": {up: 2.311639643898381e-09, dn: 2.311639643898381e-09}}, 34: {"": {up: 2.009821006865893e-09, dn: 2.009821006865893e-09}}, 35: {"": {up: 1.542362259422996e-09, dn: 1.542362259422996e-09}}, 36: {"": {up: 2.470472842723787e-09, dn: 2.470472842723787e-09}}, 37: {"": {up: 1.048754410246726e-09, dn: 1.048754410246726e-09}}, 38: {"": {up: 9.690138242847584e-10, dn: 9.690138242847584e-10}}, 39: {"": {up: 1.057405764009714e-09, dn: 1.057405764009714e-09}}, 40: {"": {up: 7.740724248333922e-10, dn: 7.740724248333922e-10}}, 41: {"": {up: 6.027364765272023e-10, dn: 6.027364765272023e-10}}, 42: {"": {up: 4.970402471848848e-10, dn: 4.970402471848848e-10}}, 43: {"": {up: 4.698305770973932e-10, dn: 4.698305770973932e-10}}, 44: {"": {up: 3.763419593483247e-10, dn: 3.763419593483247e-10}}, 45: {"": {up: 3.652962241368364e-10, dn: 3.652962241368364e-10}}, 46: {"": {up: 2.650278938284925e-10, dn: 2.650278938284925e-10}}, 47: {"": {up: 3.495535447231316e-10, dn: 3.495535447231316e-10}}, 48: {"": {up: 2.702892599537369e-10, dn: 2.702892599537369e-10}}, 49: {"": {up: 1.904402577791691e-10, dn: 1.904402577791691e-10}}, 50: {"": {up: 1.870079475654796e-10, dn: 1.870079475654796e-10}}, 51: {"": {up: 1.570724167502451e-10, dn: 1.570724167502451e-10}}, 52: {"": {up: 1.24410077288671e-10, dn: 1.24410077288671e-10}}, 53: {"": {up: 1.270768869616479e-10, dn: 1.270768869616479e-10}}, 54: {"": {up: 1.103160943188824e-10, dn: 1.103160943188824e-10}}, 55: {"": {up: 8.717141933739308e-11, dn: 8.717141933739308e-11}}, 56: {"": {up: 7.218371942586205e-11, dn: 7.218371942586205e-11}}, 57: {"": {up: 8.289407943832407e-11, dn: 8.289407943832407e-11}}, 58: {"": {up: 6.480365142206828e-11, dn: 6.480365142206828e-11}}, 59: {"": {up: 6.722122233699608e-11, dn: 6.722122233699608e-11}}, 60: {"": {up: 4.27043451605587e-11, dn: 4.27043451605587e-11}}, 61: {"": {up: 4.235803839661415e-11, dn: 4.235803839661415e-11}}, 62: {"": {up: 3.148440808227066e-11, dn: 3.148440808227066e-11}}, 63: {"": {up: 3.554900869969494e-11, dn: 3.554900869969494e-11}}, 64: {"": {up: 4.055867527183813e-11, dn: 4.055867527183813e-11}}, 65: {"": {up: 2.268873395376657e-11, dn: 2.268873395376657e-11}}, 66: {"": {up: 2.123360029502931e-11, dn: 2.123360029502931e-11}}, 67: {"": {up: 2.184040772367262e-11, dn: 2.184040772367262e-11}}, 68: {"": {up: 2.730070531734687e-11, dn: 2.730070531734687e-11}}, 69: {"": {up: 1.319560522129172e-11, dn: 1.319560522129172e-11}}, 70: {"": {up: 1.796344927380502e-11, dn: 1.796344927380502e-11}}, 71: {"": {up: 1.351120038569901e-11, dn: 1.351120038569901e-11}}, 72: {"": {up: 8.565109237343746e-12, dn: 8.565109237343746e-12}}, 73: {"": {up: 9.171309196189504e-12, dn: 9.171309196189504e-12}}, 74: {"": {up: 7.286097070823613e-12, dn: 7.286097070823613e-12}}, 75: {"": {up: 6.257745184137359e-12, dn: 6.257745184137359e-12}}, 76: {"": {up: 9.628754834711082e-12, dn: 9.628754834711082e-12}}, 77: {"": {up: 6.238627039783093e-12, dn: 6.238627039783093e-12}}, 78: {"": {up: 4.911780308116415e-12, dn: 4.911780308116415e-12}}, 79: {"": {up: 7.901761367696148e-12, dn: 7.901761367696148e-12}}, 80: {"": {up: 1.13660938457915e-11, dn: 1.13660938457915e-11}}, 81: {"": {up: 3.222802449178376e-12, dn: 3.222802449178376e-12}}, 82: {"": {up: 4.018663296697442e-12, dn: 4.018663296697442e-12}}, 83: {"": {up: 4.166274091160404e-12, dn: 4.166274091160404e-12}}, 84: {"": {up: 2.416438465683343e-12, dn: 2.416438465683343e-12}}, 85: {"": {up: 3.078270149099685e-12, dn: 3.078270149099685e-12}}, 86: {"": {up: 3.127104086427682e-12, dn: 3.127104086427682e-12}}, 87: {"": {up: 2.301648703507394e-12, dn: 2.301648703507394e-12}}, 88: {"": {up: 1.874945361155719e-12, dn: 1.874945361155719e-12}}, 89: {"": {up: 1.533955210319631e-12, dn: 1.533955210319631e-12}}, 90: {"": {up: 1.174175879008183e-12, dn: 1.174175879008183e-12}}, 91: {"": {up: 1.491226652281758e-12, dn: 1.491226652281758e-12}}, 92: {"": {up: 8.764195921917566e-13, dn: 8.764195921917566e-13}}, 93: {"": {up: 1.95710136657706e-12, dn: 1.95710136657706e-12}}, 94: {"": {up: 1.058380000015956e-12, dn: 1.058380000015956e-12}}, 95: {"": {up: 8.291912592022525e-13, dn: 8.291912592022525e-13}}, 96: {"": {up: 5.449618442496173e-13, dn: 5.449618442496173e-13}}, 97: {"": {up: 7.342801789438026e-13, dn: 7.342801789438026e-13}}, 98: {"": {up: 4.875050560907343e-13, dn: 4.875050560907343e-13}}, 99: {"": {up: 4.961374022825649e-13, dn: 4.961374022825649e-13}}, 100: {"": {up: 8.276881310855232e-13, dn: 8.276881310855232e-13}}, 101: {"": {up: 3.645761572132626e-13, dn: 3.645761572132626e-13}}, 102: {"": {up: 3.846269716961309e-13, dn: 3.846269716961309e-13}}, 103: {"": {up: 3.832176691657692e-13, dn: 3.832176691657692e-13}}, 104: {"": {up: 1.66014697941046e-13, dn: 1.66014697941046e-13}}, 105: {"": {up: 2.639205437678868e-13, dn: 2.639205437678868e-13}}, 106: {"": {up: 1.812746723977407e-13, dn: 1.812746723977407e-13}}, 107: {"": {up: 4.170539202141665e-13, dn: 4.170539202141665e-13}}, 108: {"": {up: 7.18415565884664e-13, dn: 7.18415565884664e-13}}, 109: {"": {up: 1.423188208314373e-13, dn: 1.423188208314373e-13}}, 110: {"": {up: 1.301265355686518e-13, dn: 1.301265355686518e-13}}, 111: {"": {up: 3.865508929636764e-13, dn: 3.865508929636764e-13}}, 112: {"": {up: 1.567649149374815e-13, dn: 1.567649149374815e-13}}, 113: {"": {up: 1.065778795184037e-13, dn: 1.065778795184037e-13}}, 114: {"": {up: 4.395092022029259e-14, dn: 4.395092022029259e-14}}, 115: {"": {up: 1.090905938034462e-13, dn: 1.090905938034462e-13}}, 116: {"": {up: 6.054676761573624e-14, dn: 6.054676761573624e-14}}, 117: {"": {up: 9.981881716660573e-14, dn: 9.981881716660573e-14}}, 118: {"": {up: 5.552638160734472e-14, dn: 5.552638160734472e-14}}, 119: {"": {up: 9.56608808634401e-14, dn: 9.56608808634401e-14}}, 120: {"": {up: 4.275744035796508e-14, dn: 4.275744035796508e-14}}, 121: {"": {up: 1.045138476220706e-13, dn: 1.045138476220706e-13}}, 122: {"": {up: 5.285801411036751e-14, dn: 5.285801411036751e-14}}, 123: {"": {up: 5.031265994760368e-14, dn: 5.031265994760368e-14}}, 124: {"": {up: 2.983101606028459e-14, dn: 2.983101606028459e-14}}, 125: {"": {up: 1.674276987290777e-14, dn: 1.674276987290777e-14}}, 126: {"": {up: 4.168004186374275e-14, dn: 4.168004186374275e-14}}, 127: {"": {up: 1.352897926665682e-14, dn: 1.352897926665682e-14}}, 128: {"": {up: 2.490804561230054e-14, dn: 2.490804561230054e-14}}, 129: {"": {up: 9.295610936348396e-15, dn: 9.295610936348396e-15}}, 130: {"": {up: 3.174539611150479e-14, dn: 3.174539611150479e-14}}, 131: {"": {up: 9.791524690238531e-15, dn: 9.791524690238531e-15}}, 132: {"": {up: 1.663757812537046e-14, dn: 1.663757812537046e-14}}, 133: {"": {up: 1.529276259424047e-14, dn: 1.529276259424047e-14}}, 134: {"": {up: 9.62081871282225e-15, dn: 9.62081871282225e-15}}, 135: {"": {up: 4.112552130798289e-15, dn: 4.112552130798289e-15}}, 136: {"": {up: 5.241631581381415e-15, dn: 5.241631581381415e-15}}, 137: {"": {up: 1.027658258230088e-14, dn: 1.027658258230088e-14}}, 138: {"": {up: 9.551182835994528e-15, dn: 9.551182835994528e-15}}, 139: {"": {up: 1.876133951090651e-14, dn: 1.876133951090651e-14}}, 140: {"": {up: 3.048426753279899e-15, dn: 3.048426753279899e-15}}, 141: {"": {up: 1.363337856367953e-14, dn: 1.363337856367953e-14}}, 142: {"": {up: 1.917505052613686e-14, dn: 1.917505052613686e-14}}, 143: {"": {up: 3.942777323600589e-15, dn: 3.942777323600589e-15}}, 144: {"": {up: 4.825522372690567e-15, dn: 4.825522372690567e-15}}, 145: {"": {up: 3.912103349668947e-15, dn: 3.912103349668947e-15}}, 146: {"": {up: 5.628768249022043e-15, dn: 5.628768249022043e-15}}, 147: {"": {up: 3.256633159287953e-15, dn: 3.256633159287953e-15}}, 148: {"": {up: 2.18166385194874e-15, dn: 2.18166385194874e-15}}, 149: {"": {up: 1.067123692298745e-14, dn: 1.067123692298745e-14}}, 150: {"": {up: 1.925975622899297e-15, dn: 1.925975622899297e-15}}, 151: {"": {up: 1.023393701902428e-15, dn: 1.023393701902428e-15}}, 152: {"": {up: 1.399358942665068e-15, dn: 1.399358942665068e-15}}, 153: {"": {up: 1.929533008123813e-15, dn: 1.929533008123813e-15}}, 154: {"": {up: 3.078874738145883e-15, dn: 3.078874738145883e-15}}, 155: {"": {up: 1.037884644803595e-15, dn: 1.037884644803595e-15}}, 156: {"": {up: 7.427421416136065e-15, dn: 7.427421416136065e-15}}, 157: {"": {up: 1.095289217649639e-15, dn: 1.095289217649639e-15}}, 158: {"": {up: 2.53731350133782e-15, dn: 2.53731350133782e-15}}, 159: {"": {up: 4.287534132562538e-15, dn: 4.287534132562538e-15}}, 160: {"": {up: 9.910373615253439e-16, dn: 9.910373615253439e-16}}, 161: {"": {up: 1.143614765075333e-15, dn: 1.143614765075333e-15}}, 162: {"": {up: 1.229142397766733e-15, dn: 1.229142397766733e-15}}, 163: {"": {up: 2.362695151665063e-15, dn: 2.362695151665063e-15}}, 164: {"": {up: 2.835668396026045e-16, dn: 2.835668396026045e-16}}, 165: {"": {up: 7.443530475868155e-16, dn: 7.443530475868155e-16}}, 166: {"": {up: 3.097284009916041e-15, dn: 3.097284009916041e-15}}, 167: {"": {up: 2.133568733110295e-15, dn: 2.133568733110295e-15}}, 168: {"": {up: 4.688989119822721e-16, dn: 4.688989119822721e-16}}, 169: {"": {up: 4.130755408934222e-16, dn: 4.130755408934222e-16}}, 170: {"": {up: 1.03913214036343e-15, dn: 1.03913214036343e-15}}, 171: {"": {up: 4.906706215059086e-16, dn: 4.906706215059086e-16}}, 172: {"": {up: 7.236512773684434e-16, dn: 7.236512773684434e-16}}, 173: {"": {up: 3.135027749001516e-16, dn: 3.135027749001516e-16}}, 174: {"": {up: 7.864592545850267e-16, dn: 7.864592545850267e-16}}, 175: {"": {up: 2.280844825327414e-16, dn: 2.280844825327414e-16}}, 176: {"": {up: 1.174629089721841e-15, dn: 1.174629089721841e-15}}, 177: {"": {up: 1.985244285252048e-16, dn: 1.985244285252048e-16}}, 178: {"": {up: 6.508212187894824e-17, dn: 6.508212187894824e-17}}, 179: {"": {up: 1.705785489518474e-16, dn: 1.705785489518474e-16}}, 180: {"": {up: 2.477901985267733e-16, dn: 2.477901985267733e-16}}, 181: {"": {up: 2.81366093824711e-17, dn: 2.81366093824711e-17}}, 182: {"": {up: 1.100146428212567e-16, dn: 1.100146428212567e-16}}, 183: {"": {up: 7.997429722818744e-17, dn: 7.997429722818744e-17}}, 184: {"": {up: 1.265501626818144e-15, dn: 1.265501626818144e-15}}, 185: {"": {up: 1.032581610449461e-16, dn: 1.032581610449461e-16}}, 186: {"": {up: 3.575183413054456e-17, dn: 3.575183413054456e-17}}, 187: {"": {up: 1.08297285670825e-17, dn: 1.08297285670825e-17}}, 188: {"": {up: 5.792716291323173e-16, dn: 5.792716291323173e-16}}, 189: {"": {up: 2.051682631530377e-17, dn: 2.051682631530377e-17}}, 190: {"": {up: 3.208509090494332e-16, dn: 3.208509090494332e-16}}, 191: {"": {up: 3.218704138525242e-17, dn: 3.218704138525242e-17}}, 192: {"": {up: 4.327206094099108e-16, dn: 4.327206094099108e-16}}, 193: {"": {up: 6.288848269457691e-18, dn: 6.288848269457691e-18}}, 194: {"": {up: 3.73514415688089e-17, dn: 3.73514415688089e-17}}, 195: {"": {up: 7.299030139319949e-17, dn: 7.299030139319949e-17}}, 196: {"": {up: 2.626887859088857e-17, dn: 2.626887859088857e-17}}, 197: {"": {up: 1.499350872971621e-17, dn: 1.499350872971621e-17}}, 198: {"": {up: 1.013429268323499e-16, dn: 1.013429268323499e-16}}, 199: {"": {up: 5.62711809304726e-18, dn: 5.62711809304726e-18}}, 200: {"": {up: 2.932214160324553e-16, dn: 2.932214160324553e-16}}, 201: {"": {up: 8.177793563174515e-17, dn: 8.177793563174515e-17}}, 202: {"": {up: 2.275471609556953e-17, dn: 2.275471609556953e-17}}, 203: {"": {up: 4.306980888166288e-17, dn: 4.306980888166288e-17}}, 204: {"": {up: 2.093246094569843e-17, dn: 2.093246094569843e-17}}, 205: {"": {up: 4.295074700034479e-18, dn: 4.295074700034479e-18}}, 206: {"": {up: 1.762501421192655e-17, dn: 1.762501421192655e-17}}, 207: {"": {up: 1.015674787634193e-18, dn: 1.015674787634193e-18}}, 208: {"": {up: 1.273127032634288e-16, dn: 1.273127032634288e-16}}, 209: {"": {up: 7.408401973248843e-18, dn: 7.408401973248843e-18}}, 210: {"": {up: 5.077163184878803e-18, dn: 5.077163184878803e-18}}, 211: {"": {up: 1.752845942839719e-18, dn: 1.752845942839719e-18}}, 212: {"": {up: 5.139002314648854e-19, dn: 5.139002314648854e-19}}, 213: {"": {up: 1.979052507388808e-18, dn: 1.979052507388808e-18}}, 214: {"": {up: 2.917558179871587e-17, dn: 2.917558179871587e-17}}, 215: {"": {up: 4.125719497332816e-17, dn: 4.125719497332816e-17}}, 216: {"": {up: 4.231711831614596e-19, dn: 4.231711831614596e-19}}, 217: {"": {up: 1.823127734883435e-17, dn: 1.823127734883435e-17}}, 218: {"": {up: 4.088722989627568e-18, dn: 4.088722989627568e-18}}, 219: {"": {up: 3.680392182076769e-19, dn: 3.680392182076769e-19}}, 220: {"": {up: 3.585129026230754e-18, dn: 3.585129026230754e-18}}, 221: {"": {up: 1.123324608569146e-17, dn: 1.123324608569146e-17}}, 222: {"": {up: 4.910656624871948e-19, dn: 4.910656624871948e-19}}, 223: {"": {up: 4.130204834817711e-19, dn: 4.130204834817711e-19}}, 224: {"": {up: 9.702398730782316e-19, dn: 9.702398730782316e-19}}, 225: {"": {up: 3.690798301215808e-19, dn: 3.690798301215808e-19}}, 226: {"": {up: 4.486111270133476e-19, dn: 4.486111270133476e-19}}, 227: {"": {up: 9.574326861502238e-20, dn: 9.574326861502238e-20}}, 228: {"": {up: 3.266225387094095e-19, dn: 3.266225387094095e-19}}, 229: {"": {up: 7.908761706774224e-19, dn: 7.908761706774224e-19}}, 230: {"": {up: 1.106401870074376e-17, dn: 1.106401870074376e-17}}, 231: {"": {up: 1.217758517096463e-18, dn: 1.217758517096463e-18}}, 232: {"": {up: 1.949280752398146e-20, dn: 1.949280752398146e-20}}, 233: {"": {up: 3.498689231478166e-20, dn: 3.498689231478166e-20}}, 234: {"": {up: 2.874037038306849e-18, dn: 2.874037038306849e-18}}, 235: {"": {up: 1.761228983101268e-21, dn: 1.761228983101268e-21}}, 236: {"": {up: 2.804299697674144e-19, dn: 2.804299697674144e-19}}, 237: {"": {up: 2.081198900683178e-20, dn: 2.081198900683178e-20}}, 238: {"": {up: 9.224220590433609e-20, dn: 9.224220590433609e-20}}, 239: {"": {up: 2.704682640307455e-17, dn: 2.704682640307455e-17}}, 240: {"": {up: 9.096099511888573e-18, dn: 9.096099511888573e-18}}, 241: {"": {up: 2.504486787070939e-18, dn: 2.504486787070939e-18}}, 242: {"": {up: 4.682416870998444e-20, dn: 4.682416870998444e-20}}, 243: {"": {up: 4.818690571228364e-22, dn: 4.818690571228364e-22}}, 244: {"": {up: 1.403693415252858e-18, dn: 1.403693415252858e-18}}, 245: {"": {up: 4.74527089429897e-23, dn: 4.74527089429897e-23}}, 246: {"": {up: 4.542648823178982e-24, dn: 4.542648823178982e-24}}, 247: {"": {up: 3.987334850046508e-18, dn: 3.987334850046508e-18}}, 248: {"": {up: 1.070552785184196e-20, dn: 1.070552785184196e-20}}, 249: {"": {up: 2.969647738423881e-21, dn: 2.969647738423881e-21}}, 250: {"": {up: 2.151684079086508e-18, dn: 2.151684079086508e-18}}, 251: {"": {up: 9.077639254568005e-20, dn: 9.077639254568005e-20}}, 252: {"": {up: 1.751876606530154e-20, dn: 1.751876606530154e-20}}, 253: {"": {up: 1.99518156756234e-28, dn: 1.99518156756234e-28}}, 254: {"": {up: 4.581390418379343e-22, dn: 4.581390418379343e-22}}, 255: {"": {up: 4.340457077665494e-20, dn: 4.340457077665494e-20}}, 256: {"": {up: 8.848479376970974e-23, dn: 8.848479376970974e-23}}, 257: {"": {up: 1.218839973038304e-19, dn: 1.218839973038304e-19}}, 258: {"": {up: 1.080874741024067e-21, dn: 1.080874741024067e-21}}, 259: {"": {up: 0, dn: 0}}, 260: {"": {up: 1.466453655806304e-20, dn: 1.466453655806304e-20}}, 261: {"": {up: 1.081931689719797e-19, dn: 1.081931689719797e-19}}, 262: {"": {up: 0, dn: 0}}, 263: {"": {up: 0, dn: 0}}, 264: {"": {up: 6.747903968192104e-22, dn: 6.747903968192104e-22}}, 265: {"": {up: 9.722293189648803e-22, dn: 9.722293189648803e-22}}, 266: {"": {up: 3.557921748220512e-22, dn: 3.557921748220512e-22}}, 267: {"": {up: 2.035884712602289e-21, dn: 2.035884712602289e-21}}, 268: {"": {up: 3.901615492514442e-23, dn: 3.901615492514442e-23}}, 269: {"": {up: 3.990474365102627e-24, dn: 3.990474365102627e-24}}, 270: {"": {up: 1.03074409028057e-22, dn: 1.03074409028057e-22}}, 271: {"": {up: 7.953985440783187e-23, dn: 7.953985440783187e-23}}, 272: {"": {up: 3.514301957290917e-23, dn: 3.514301957290917e-23}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 0, dn: 0}}, 276: {"": {up: 2.512441940463658e-27, dn: 2.512441940463658e-27}}, 277: {"": {up: 1.290912129177655e-24, dn: 1.290912129177655e-24}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 6.451232760678592e-23, dn: 6.451232760678592e-23}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 2.43737609463336e-24, dn: 2.43737609463336e-24}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 2.789748847451696e-22, dn: 2.789748847451696e-22}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 6.454961964040463e-26, dn: 6.454961964040463e-26}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 2.119990886074127e-28, dn: 2.119990886074127e-28}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 2.067494216346521e-26, dn: 2.067494216346521e-26}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 1.75083100233191e-20, dn: 1.75083100233191e-20}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 9.414583726492454e-26, dn: 9.414583726492454e-26}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 3.431306955079933e-24, dn: 3.431306955079933e-24}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}}
LineColor=blue
LineStyle=solid
LineWidth=1.5pt
Name=LO
Path=LO
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	9.912426e-07	9.872461e-09	9.872461e-09
8.000000e+01	1.200000e+02	1.713243e-04	4.156569e-07	4.156569e-07
1.200000e+02	1.600000e+02	2.133143e-03	1.054836e-06	1.054836e-06
1.600000e+02	2.000000e+02	4.230540e-03	1.133900e-06	1.133900e-06
2.000000e+02	2.400000e+02	4.264500e-03	8.935203e-07	8.935203e-07
2.400000e+02	2.800000e+02	3.685419e-03	7.583584e-07	7.583584e-07
2.800000e+02	3.200000e+02	2.938465e-03	6.507452e-07	6.507452e-07
3.200000e+02	3.600000e+02	2.257670e-03	5.726161e-07	5.726161e-07
3.600000e+02	4.000000e+02	1.709961e-03	4.825462e-07	4.825462e-07
4.000000e+02	4.400000e+02	1.294395e-03	4.077106e-07	4.077106e-07
4.400000e+02	4.800000e+02	9.808974e-04	3.429566e-07	3.429566e-07
4.800000e+02	5.200000e+02	7.276926e-04	2.776229e-07	2.776229e-07
5.200000e+02	5.600000e+02	5.224488e-04	2.163459e-07	2.163459e-07
5.600000e+02	6.000000e+02	3.729246e-04	1.698789e-07	1.698789e-07
6.000000e+02	6.400000e+02	2.669303e-04	1.336056e-07	1.336056e-07
6.400000e+02	6.800000e+02	1.927850e-04	1.057664e-07	1.057664e-07
6.800000e+02	7.200000e+02	1.407263e-04	8.700114e-08	8.700114e-08
7.200000e+02	7.600000e+02	1.032197e-04	7.115150e-08	7.115150e-08
7.600000e+02	8.000000e+02	7.627601e-05	5.955494e-08	5.955494e-08
8.000000e+02	8.400000e+02	5.668506e-05	4.999058e-08	4.999058e-08
8.400000e+02	8.800000e+02	4.207759e-05	4.231271e-08	4.231271e-08
8.800000e+02	9.200000e+02	3.143212e-05	3.476568e-08	3.476568e-08
9.200000e+02	9.600000e+02	2.343830e-05	2.976957e-08	2.976957e-08
9.600000e+02	1.000000e+03	1.765081e-05	2.435679e-08	2.435679e-08
1.000000e+03	1.040000e+03	1.334719e-05	2.083245e-08	2.083245e-08
1.040000e+03	1.080000e+03	1.019513e-05	1.933696e-08	1.933696e-08
1.080000e+03	1.120000e+03	7.825091e-06	1.546740e-08	1.546740e-08
1.120000e+03	1.160000e+03	6.028919e-06	1.286874e-08	1.286874e-08
1.160000e+03	1.200000e+03	4.666513e-06	1.164498e-08	1.164498e-08
1.200000e+03	1.240000e+03	3.642247e-06	9.752799e-09	9.752799e-09
1.240000e+03	1.280000e+03	2.866273e-06	8.455890e-09	8.455890e-09
1.280000e+03	1.320000e+03	2.244656e-06	7.084907e-09	7.084907e-09
1.320000e+03	1.360000e+03	1.786191e-06	6.655895e-09	6.655895e-09
1.360000e+03	1.400000e+03	1.414784e-06	6.396933e-09	6.396933e-09
1.400000e+03	1.440000e+03	1.130710e-06	4.903982e-09	4.903982e-09
1.440000e+03	1.480000e+03	9.083539e-07	4.638825e-09	4.638825e-09
1.480000e+03	1.520000e+03	7.253921e-07	3.687647e-09	3.687647e-09
1.520000e+03	1.560000e+03	5.832607e-07	3.146121e-09	3.146121e-09
1.560000e+03	1.600000e+03	4.727610e-07	3.023391e-09	3.023391e-09
1.600000e+03	1.640000e+03	3.832987e-07	3.832720e-09	3.832720e-09
1.640000e+03	1.680000e+03	3.134662e-07	2.019127e-09	2.019127e-09
1.680000e+03	1.720000e+03	2.544977e-07	2.119422e-09	2.119422e-09
1.720000e+03	1.760000e+03	2.102842e-07	1.732629e-09	1.732629e-09
1.760000e+03	1.800000e+03	1.685991e-07	1.395993e-09	1.395993e-09
1.800000e+03	1.840000e+03	1.409676e-07	1.638623e-09	1.638623e-09
1.840000e+03	1.880000e+03	1.149826e-07	1.162067e-09	1.162067e-09
1.880000e+03	1.920000e+03	9.667712e-08	1.010573e-09	1.010573e-09
1.920000e+03	1.960000e+03	7.837274e-08	9.088156e-10	9.088156e-10
1.960000e+03	2.000000e+03	6.385106e-08	7.150730e-10	7.150730e-10
2.000000e+03	2.040000e+03	5.330973e-08	6.084657e-10	6.084657e-10
2.040000e+03	2.080000e+03	4.576545e-08	5.917805e-10	5.917805e-10
2.080000e+03	2.120000e+03	3.770752e-08	5.320025e-10	5.320025e-10
2.120000e+03	2.160000e+03	3.137833e-08	4.200847e-10	4.200847e-10
2.160000e+03	2.200000e+03	2.692602e-08	4.565184e-10	4.565184e-10
2.200000e+03	2.240000e+03	2.200325e-08	3.986600e-10	3.986600e-10
2.240000e+03	2.280000e+03	1.829384e-08	3.250212e-10	3.250212e-10
2.280000e+03	2.320000e+03	1.637567e-08	7.587545e-10	7.587545e-10
2.320000e+03	2.360000e+03	1.382176e-08	4.789838e-10	4.789838e-10
2.360000e+03	2.400000e+03	1.111540e-08	3.186814e-10	3.186814e-10
2.400000e+03	2.440000e+03	9.503597e-09	2.468901e-10	2.468901e-10
2.440000e+03	2.480000e+03	7.697720e-09	1.660250e-10	1.660250e-10
2.480000e+03	2.520000e+03	6.874363e-09	1.976220e-10	1.976220e-10
2.520000e+03	2.560000e+03	5.921283e-09	1.929372e-10	1.929372e-10
2.560000e+03	2.600000e+03	4.866932e-09	1.306641e-10	1.306641e-10
2.600000e+03	2.640000e+03	4.282274e-09	1.609895e-10	1.609895e-10
2.640000e+03	2.680000e+03	3.690967e-09	1.806318e-10	1.806318e-10
2.680000e+03	2.720000e+03	2.832156e-09	7.595266e-11	7.595266e-11
2.720000e+03	2.760000e+03	2.545370e-09	8.049698e-11	8.049698e-11
2.760000e+03	2.800000e+03	2.157253e-09	6.975066e-11	6.975066e-11
2.800000e+03	2.840000e+03	1.960737e-09	7.721988e-11	7.721988e-11
2.840000e+03	2.880000e+03	1.641794e-09	6.640427e-11	6.640427e-11
2.880000e+03	2.920000e+03	1.339357e-09	5.652675e-11	5.652675e-11
2.920000e+03	2.960000e+03	1.166746e-09	4.839949e-11	4.839949e-11
2.960000e+03	3.000000e+03	9.413291e-10	4.168206e-11	4.168206e-11
3.000000e+03	3.040000e+03	8.443139e-10	3.529583e-11	3.529583e-11
3.040000e+03	3.080000e+03	7.703581e-10	4.754398e-11	4.754398e-11
3.080000e+03	3.120000e+03	6.308249e-10	2.574524e-11	2.574524e-11
3.120000e+03	3.160000e+03	5.624277e-10	2.687578e-11	2.687578e-11
3.160000e+03	3.200000e+03	4.800491e-10	2.295254e-11	2.295254e-11
3.200000e+03	3.240000e+03	3.947772e-10	1.953884e-11	1.953884e-11
3.240000e+03	3.280000e+03	4.072801e-10	3.574095e-11	3.574095e-11
3.280000e+03	3.320000e+03	2.754270e-10	1.398012e-11	1.398012e-11
3.320000e+03	3.360000e+03	2.407241e-10	1.233499e-11	1.233499e-11
3.360000e+03	3.400000e+03	2.307626e-10	1.264135e-11	1.264135e-11
3.400000e+03	3.440000e+03	1.979426e-10	1.335189e-11	1.335189e-11
3.440000e+03	3.480000e+03	1.808728e-10	1.747364e-11	1.747364e-11
3.480000e+03	3.520000e+03	1.371616e-10	7.902127e-12	7.902127e-12
3.520000e+03	3.560000e+03	1.220618e-10	8.398034e-12	8.398034e-12
3.560000e+03	3.600000e+03	1.189934e-10	1.744147e-11	1.744147e-11
3.600000e+03	3.640000e+03	9.588391e-11	7.908699e-12	7.908699e-12
3.640000e+03	3.680000e+03	7.474890e-11	5.863803e-12	5.863803e-12
3.680000e+03	3.720000e+03	7.707298e-11	1.493542e-11	1.493542e-11
3.720000e+03	3.760000e+03	6.814431e-11	5.237848e-12	5.237848e-12
3.760000e+03	3.800000e+03	6.583755e-11	6.948497e-12	6.948497e-12
3.800000e+03	3.840000e+03	4.470276e-11	3.610831e-12	3.610831e-12
3.840000e+03	3.880000e+03	3.736149e-11	3.498996e-12	3.498996e-12
3.880000e+03	3.920000e+03	3.600305e-11	2.941792e-12	2.941792e-12
3.920000e+03	3.960000e+03	2.995057e-11	3.264262e-12	3.264262e-12
3.960000e+03	4.000000e+03	2.964367e-11	3.148334e-12	3.148334e-12
4.000000e+03	4.040000e+03	2.236152e-11	2.762476e-12	2.762476e-12
4.040000e+03	4.080000e+03	2.242550e-11	2.053745e-12	2.053745e-12
4.080000e+03	4.120000e+03	2.051489e-11	3.127828e-12	3.127828e-12
4.120000e+03	4.160000e+03	1.474447e-11	1.481159e-12	1.481159e-12
4.160000e+03	4.200000e+03	1.310135e-11	1.338600e-12	1.338600e-12
4.200000e+03	4.240000e+03	1.536637e-11	3.607801e-12	3.607801e-12
4.240000e+03	4.280000e+03	9.038839e-12	8.516912e-13	8.516912e-13
4.280000e+03	4.320000e+03	1.290253e-11	1.863966e-12	1.863966e-12
4.320000e+03	4.360000e+03	9.120757e-12	1.438385e-12	1.438385e-12
4.360000e+03	4.400000e+03	7.806131e-12	1.204794e-12	1.204794e-12
4.400000e+03	4.440000e+03	6.983567e-12	1.142897e-12	1.142897e-12
4.440000e+03	4.480000e+03	6.021129e-12	9.374244e-13	9.374244e-13
4.480000e+03	4.520000e+03	4.580641e-12	7.149387e-13	7.149387e-13
4.520000e+03	4.560000e+03	3.887987e-12	4.576763e-13	4.576763e-13
4.560000e+03	4.600000e+03	3.727029e-12	4.836015e-13	4.836015e-13
4.600000e+03	4.640000e+03	3.206065e-12	4.176855e-13	4.176855e-13
4.640000e+03	4.680000e+03	3.052229e-12	3.480320e-13	3.480320e-13
4.680000e+03	4.720000e+03	3.080785e-12	4.022668e-13	4.022668e-13
4.720000e+03	4.760000e+03	2.503611e-12	4.948942e-13	4.948942e-13
4.760000e+03	4.800000e+03	2.578366e-12	6.856710e-13	6.856710e-13
4.800000e+03	4.840000e+03	2.312754e-12	3.971692e-13	3.971692e-13
4.840000e+03	4.880000e+03	1.853391e-12	2.620581e-13	2.620581e-13
4.880000e+03	4.920000e+03	3.257374e-12	1.073906e-12	1.073906e-12
4.920000e+03	4.960000e+03	8.115974e-12	6.613878e-12	6.613878e-12
4.960000e+03	5.000000e+03	1.470836e-12	2.538788e-13	2.538788e-13
5.000000e+03	5.040000e+03	1.043174e-12	2.191188e-13	2.191188e-13
5.040000e+03	5.080000e+03	8.950767e-13	1.450975e-13	1.450975e-13
5.080000e+03	5.120000e+03	8.440238e-13	1.396396e-13	1.396396e-13
5.120000e+03	5.160000e+03	1.239915e-12	4.157207e-13	4.157207e-13
5.160000e+03	5.200000e+03	5.137877e-13	1.408388e-13	1.408388e-13
5.200000e+03	5.240000e+03	1.021168e-12	2.593543e-13	2.593543e-13
5.240000e+03	5.280000e+03	4.971101e-13	1.206302e-13	1.206302e-13
5.280000e+03	5.320000e+03	6.743659e-13	1.321452e-13	1.321452e-13
5.320000e+03	5.360000e+03	4.468615e-13	8.657931e-14	8.657931e-14
5.360000e+03	5.400000e+03	3.678718e-13	1.004528e-13	1.004528e-13
5.400000e+03	5.440000e+03	3.547591e-13	9.924342e-14	9.924342e-14
5.440000e+03	5.480000e+03	2.303540e-13	4.232476e-14	4.232476e-14
5.480000e+03	5.520000e+03	4.528679e-13	1.123784e-13	1.123784e-13
5.520000e+03	5.560000e+03	2.193808e-13	4.338191e-14	4.338191e-14
5.560000e+03	5.600000e+03	1.587194e-13	3.066638e-14	3.066638e-14
5.600000e+03	5.640000e+03	4.236510e-13	1.808509e-13	1.808509e-13
5.640000e+03	5.680000e+03	1.415442e-13	3.035286e-14	3.035286e-14
5.680000e+03	5.720000e+03	1.409528e-13	5.279717e-14	5.279717e-14
5.720000e+03	5.760000e+03	1.016200e-13	3.674835e-14	3.674835e-14
5.760000e+03	5.800000e+03	1.217214e-13	3.516785e-14	3.516785e-14
5.800000e+03	5.840000e+03	1.113310e-13	2.655279e-14	2.655279e-14
5.840000e+03	5.880000e+03	1.858512e-13	6.236038e-14	6.236038e-14
5.880000e+03	5.920000e+03	8.349944e-14	2.012361e-14	2.012361e-14
5.920000e+03	5.960000e+03	1.069805e-13	2.632260e-14	2.632260e-14
5.960000e+03	6.000000e+03	1.599103e-13	8.931545e-14	8.931545e-14
6.000000e+03	6.040000e+03	3.662313e-14	7.894043e-15	7.894043e-15
6.040000e+03	6.080000e+03	8.435324e-14	3.863467e-14	3.863467e-14
6.080000e+03	6.120000e+03	5.134091e-14	1.288605e-14	1.288605e-14
6.120000e+03	6.160000e+03	6.513554e-14	2.280075e-14	2.280075e-14
6.160000e+03	6.200000e+03	5.475460e-14	1.464077e-14	1.464077e-14
6.200000e+03	6.240000e+03	7.927340e-14	4.402416e-14	4.402416e-14
6.240000e+03	6.280000e+03	7.229477e-14	2.183580e-14	2.183580e-14
6.280000e+03	6.320000e+03	2.347479e-14	8.100426e-15	8.100426e-15
6.320000e+03	6.360000e+03	3.608866e-14	1.685796e-14	1.685796e-14
6.360000e+03	6.400000e+03	2.171907e-14	5.897504e-15	5.897504e-15
6.400000e+03	6.440000e+03	5.258189e-15	1.309807e-15	1.309807e-15
6.440000e+03	6.480000e+03	1.236242e-14	3.571020e-15	3.571020e-15
6.480000e+03	6.520000e+03	3.457425e-14	2.097847e-14	2.097847e-14
6.520000e+03	6.560000e+03	1.682266e-14	8.370861e-15	8.370861e-15
6.560000e+03	6.600000e+03	2.300891e-14	1.444535e-14	1.444535e-14
6.600000e+03	6.640000e+03	1.218850e-14	3.814262e-15	3.814262e-15
6.640000e+03	6.680000e+03	1.365889e-14	4.650405e-15	4.650405e-15
6.680000e+03	6.720000e+03	1.352906e-14	6.531326e-15	6.531326e-15
6.720000e+03	6.760000e+03	4.795543e-14	3.935049e-14	3.935049e-14
6.760000e+03	6.800000e+03	1.740620e-14	1.013481e-14	1.013481e-14
6.800000e+03	6.840000e+03	1.157963e-14	5.863218e-15	5.863218e-15
6.840000e+03	6.880000e+03	2.629425e-15	9.069224e-16	9.069224e-16
6.880000e+03	6.920000e+03	1.561438e-14	7.480767e-15	7.480767e-15
6.920000e+03	6.960000e+03	4.069282e-15	1.453956e-15	1.453956e-15
6.960000e+03	7.000000e+03	3.824358e-15	2.534022e-15	2.534022e-15
7.000000e+03	7.040000e+03	2.155484e-15	9.311607e-16	9.311607e-16
7.040000e+03	7.080000e+03	5.280535e-15	2.012944e-15	2.012944e-15
7.080000e+03	7.120000e+03	2.984809e-15	1.165440e-15	1.165440e-15
7.120000e+03	7.160000e+03	1.641828e-15	7.209248e-16	7.209248e-16
7.160000e+03	7.200000e+03	2.943088e-15	1.570892e-15	1.570892e-15
7.200000e+03	7.240000e+03	2.166269e-15	8.358612e-16	8.358612e-16
7.240000e+03	7.280000e+03	1.015669e-15	5.148699e-16	5.148699e-16
7.280000e+03	7.320000e+03	1.651723e-14	1.520352e-14	1.520352e-14
7.320000e+03	7.360000e+03	2.557144e-14	1.772862e-14	1.772862e-14
7.360000e+03	7.400000e+03	2.541756e-15	1.352454e-15	1.352454e-15
7.400000e+03	7.440000e+03	8.157270e-16	4.053425e-16	4.053425e-16
7.440000e+03	7.480000e+03	1.173964e-15	4.180514e-16	4.180514e-16
7.480000e+03	7.520000e+03	-1.001390e-16	4.688563e-16	4.688563e-16
7.520000e+03	7.560000e+03	1.648409e-14	1.533946e-14	1.533946e-14
7.560000e+03	7.600000e+03	3.155153e-15	1.778115e-15	1.778115e-15
7.600000e+03	7.640000e+03	7.397378e-16	3.465526e-16	3.465526e-16
7.640000e+03	7.680000e+03	1.712117e-14	1.623392e-14	1.623392e-14
7.680000e+03	7.720000e+03	5.066514e-16	4.336772e-16	4.336772e-16
7.720000e+03	7.760000e+03	1.447323e-15	9.326513e-16	9.326513e-16
7.760000e+03	7.800000e+03	2.005280e-16	7.893101e-17	7.893101e-17
7.800000e+03	7.840000e+03	8.007838e-16	6.239251e-16	6.239251e-16
7.840000e+03	7.880000e+03	1.534321e-16	9.297192e-17	9.297192e-17
7.880000e+03	7.920000e+03	4.891736e-17	2.684519e-17	2.684519e-17
7.920000e+03	7.960000e+03	2.671768e-16	1.414589e-16	1.414589e-16
7.960000e+03	8.000000e+03	3.040329e-15	2.409825e-15	2.409825e-15
8.000000e+03	8.040000e+03	4.498205e-16	3.098346e-16	3.098346e-16
8.040000e+03	8.080000e+03	1.445824e-16	8.405534e-17	8.405534e-17
8.080000e+03	8.120000e+03	3.253516e-16	3.028637e-16	3.028637e-16
8.120000e+03	8.160000e+03	1.653117e-16	8.398872e-17	8.398872e-17
8.160000e+03	8.200000e+03	1.558174e-15	1.470095e-15	1.470095e-15
8.200000e+03	8.240000e+03	2.572069e-16	1.931116e-16	1.931116e-16
8.240000e+03	8.280000e+03	1.943624e-16	1.306345e-16	1.306345e-16
8.280000e+03	8.320000e+03	2.853590e-16	2.664453e-16	2.664453e-16
8.320000e+03	8.360000e+03	2.289448e-16	1.398709e-16	1.398709e-16
8.360000e+03	8.400000e+03	1.551593e-16	5.090633e-16	5.090633e-16
8.400000e+03	8.440000e+03	-1.875850e-17	2.523650e-17	2.523650e-17
8.440000e+03	8.480000e+03	2.459093e-17	1.173907e-17	1.173907e-17
8.480000e+03	8.520000e+03	1.047652e-16	7.852657e-17	7.852657e-17
8.520000e+03	8.560000e+03	7.758570e-16	6.322124e-16	6.322124e-16
8.560000e+03	8.600000e+03	1.730760e-16	1.121002e-16	1.121002e-16
8.600000e+03	8.640000e+03	9.819789e-17	5.334717e-17	5.334717e-17
8.640000e+03	8.680000e+03	1.517107e-17	1.118540e-17	1.118540e-17
8.680000e+03	8.720000e+03	1.104352e-16	8.951585e-17	8.951585e-17
8.720000e+03	8.760000e+03	1.609071e-16	1.553301e-16	1.553301e-16
8.760000e+03	8.800000e+03	1.195433e-18	1.005399e-18	1.005399e-18
8.800000e+03	8.840000e+03	7.429024e-17	5.391157e-17	5.391157e-17
8.840000e+03	8.880000e+03	3.296190e-17	2.266577e-17	2.266577e-17
8.880000e+03	8.920000e+03	1.187792e-16	8.121797e-17	8.121797e-17
8.920000e+03	8.960000e+03	1.459971e-17	1.471042e-17	1.471042e-17
8.960000e+03	9.000000e+03	2.963300e-18	1.545461e-18	1.545461e-18
9.000000e+03	9.040000e+03	-7.249054e-19	1.509479e-18	1.509479e-18
9.040000e+03	9.080000e+03	1.062096e-18	7.418043e-19	7.418043e-19
9.080000e+03	9.120000e+03	1.551691e-17	1.323933e-17	1.323933e-17
9.120000e+03	9.160000e+03	6.083353e-19	3.434016e-19	3.434016e-19
9.160000e+03	9.200000e+03	1.030268e-17	9.268030e-18	9.268030e-18
9.200000e+03	9.240000e+03	6.837598e-17	5.326640e-17	5.326640e-17
9.240000e+03	9.280000e+03	6.398745e-17	5.806962e-17	5.806962e-17
9.280000e+03	9.320000e+03	1.574828e-17	1.282226e-17	1.282226e-17
9.320000e+03	9.360000e+03	1.632669e-19	8.464074e-20	8.464074e-20
9.360000e+03	9.400000e+03	2.306735e-16	2.267052e-16	2.267052e-16
9.400000e+03	9.440000e+03	-7.003736e-20	6.572358e-20	6.572358e-20
9.440000e+03	9.480000e+03	5.173774e-19	2.933475e-19	2.933475e-19
9.480000e+03	9.520000e+03	2.762810e-19	1.628925e-19	1.628925e-19
9.520000e+03	9.560000e+03	1.060314e-19	9.282444e-20	9.282444e-20
9.560000e+03	9.600000e+03	2.725130e-17	2.704693e-17	2.704693e-17
9.600000e+03	9.640000e+03	1.874325e-17	1.076683e-17	1.076683e-17
9.640000e+03	9.680000e+03	2.742483e-17	2.339018e-17	2.339018e-17
9.680000e+03	9.720000e+03	2.582228e-17	2.575511e-17	2.575511e-17
9.720000e+03	9.760000e+03	2.461194e-21	1.128636e-20	1.128636e-20
9.760000e+03	9.800000e+03	1.475206e-18	1.405452e-18	1.405452e-18
9.800000e+03	9.840000e+03	1.343289e-18	2.811163e-18	2.811163e-18
9.840000e+03	9.880000e+03	7.177635e-20	8.715208e-20	8.715208e-20
9.880000e+03	9.920000e+03	5.423979e-18	3.987335e-18	3.987335e-18
9.920000e+03	9.960000e+03	1.134689e-20	1.070553e-20	1.070553e-20
9.960000e+03	1.000000e+04	3.164633e-21	2.969649e-21	2.969649e-21
1.000000e+04	1.004000e+04	2.322941e-18	2.158289e-18	2.158289e-18
1.004000e+04	1.008000e+04	1.388479e-19	1.010657e-19	1.010657e-19
1.008000e+04	1.012000e+04	2.157943e-19	1.683350e-19	1.683350e-19
1.012000e+04	1.016000e+04	1.946856e-20	1.824614e-20	1.824614e-20
1.016000e+04	1.020000e+04	1.194521e-20	1.149761e-20	1.149761e-20
1.020000e+04	1.024000e+04	5.846348e-19	5.429678e-19	5.429678e-19
1.024000e+04	1.028000e+04	3.454573e-21	3.451275e-21	3.451275e-21
1.028000e+04	1.032000e+04	1.315282e-18	1.280011e-18	1.280011e-18
1.032000e+04	1.036000e+04	1.078208e-21	1.080878e-21	1.080878e-21
1.036000e+04	1.040000e+04	2.595284e-23	2.595284e-23	2.595284e-23
1.040000e+04	1.044000e+04	-7.299605e-20	9.108371e-20	9.108371e-20
1.044000e+04	1.048000e+04	1.085172e-19	1.081939e-19	1.081939e-19
1.048000e+04	1.052000e+04	-3.279608e-19	3.284683e-19	3.284683e-19
1.052000e+04	1.056000e+04	1.015496e-20	1.034682e-20	1.034682e-20
1.056000e+04	1.060000e+04	-7.637542e-20	7.700820e-20	7.700820e-20
1.060000e+04	1.064000e+04	-1.089729e-20	1.188590e-20	1.188590e-20
1.064000e+04	1.068000e+04	3.554700e-22	3.557922e-22	3.557922e-22
1.068000e+04	1.072000e+04	1.739539e-21	2.057340e-21	2.057340e-21
1.072000e+04	1.076000e+04	8.516554e-23	6.034002e-23	6.034002e-23
1.076000e+04	1.080000e+04	3.990474e-24	3.990474e-24	3.990474e-24
1.080000e+04	1.084000e+04	-1.910497e-21	3.466388e-21	3.466388e-21
1.084000e+04	1.088000e+04	2.765041e-22	2.128575e-22	2.128575e-22
1.088000e+04	1.092000e+04	3.645260e-22	3.206395e-22	3.206395e-22
1.092000e+04	1.096000e+04	1.049465e-24	1.049465e-24	1.049465e-24
1.096000e+04	1.100000e+04	3.950488e-20	3.950488e-20	3.950488e-20
1.100000e+04	1.104000e+04	3.716477e-24	3.716477e-24	3.716477e-24
1.104000e+04	1.108000e+04	3.475878e-20	3.476023e-20	3.476023e-20
1.108000e+04	1.112000e+04	6.720529e-25	1.372966e-24	1.372966e-24
1.112000e+04	1.116000e+04	1.294951e-20	1.294951e-20	1.294951e-20
1.116000e+04	1.120000e+04	6.451233e-23	6.451233e-23	6.451233e-23
1.120000e+04	1.124000e+04	-1.593352e-27	1.593352e-27	1.593352e-27
1.124000e+04	1.128000e+04	-1.473416e-23	1.734301e-23	1.734301e-23
1.128000e+04	1.132000e+04	-6.554992e-24	7.035067e-24	7.035067e-24
1.132000e+04	1.136000e+04	2.796160e-22	2.789749e-22	2.789749e-22
1.136000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.152000e+04	-3.317662e-24	3.317662e-24	3.317662e-24
1.152000e+04	1.156000e+04	6.454962e-26	6.454962e-26	6.454962e-26
1.156000e+04	1.160000e+04	-2.515217e-24	2.515217e-24	2.515217e-24
1.160000e+04	1.164000e+04	-2.119991e-28	2.119991e-28	2.119991e-28
1.164000e+04	1.168000e+04	2.896605e-23	2.896605e-23	2.896605e-23
1.168000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.176000e+04	-2.067494e-26	2.067494e-26	2.067494e-26
1.176000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.184000e+04	1.750831e-20	1.750831e-20	1.750831e-20
1.184000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.192000e+04	9.414584e-26	9.414584e-26	9.414584e-26
1.192000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.240000e+04	2.505253e-24	6.856866e-24	6.856866e-24
1.240000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LOvar
ErrorBandColor=blue
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 4.314139999999989e-08, dn: 4.565120000000005e-08}}, 2: {"": {up: 6.092399999999996e-06, dn: 7.532700000000003e-06}}, 3: {"": {up: 7.048199999999975e-05, dn: 8.787100000000022e-05}}, 4: {"": {up: 0.0001273369999999999, dn: 0.0001378739999999996}}, 5: {"": {up: 0.0001977330000000003, dn: 0.0001518170000000003}}, 6: {"": {up: 0.0002118720000000001, dn: 0.0001629610000000001}}, 7: {"": {up: 0.0001816810000000004, dn: 0.0001399139999999997}}, 8: {"": {up: 0.0001421210000000003, dn: 0.0001184619999999997}}, 9: {"": {up: 0.0001174239999999999, dn: 9.752200000000006e-05}}, 10: {"": {up: 9.46129999999999e-05, dn: 7.838700000000007e-05}}, 11: {"": {up: 7.507149999999986e-05, dn: 6.210440000000003e-05}}, 12: {"": {up: 5.796579999999994e-05, dn: 4.788660000000001e-05}}, 13: {"": {up: 4.318289999999999e-05, dn: 3.562289999999995e-05}}, 14: {"": {up: 3.128620000000001e-05, dn: 2.582319999999997e-05}}, 15: {"": {up: 2.251830000000001e-05, dn: 1.861480000000002e-05}}, 16: {"": {up: 1.634289999999998e-05, dn: 1.35313e-05}}, 17: {"": {up: 1.20009e-05, dn: 9.950299999999992e-06}}, 18: {"": {up: 8.883699999999998e-06, dn: 7.372409999999998e-06}}, 19: {"": {up: 6.628439999999995e-06, dn: 5.505690000000003e-06}}, 20: {"": {up: 4.997400000000001e-06, dn: 4.151290000000001e-06}}, 21: {"": {up: 3.76633e-06, dn: 3.128819999999998e-06}}, 22: {"": {up: 2.87206e-06, dn: 2.383520000000003e-06}}, 23: {"": {up: 2.1849e-06, dn: 1.811689999999998e-06}}, 24: {"": {up: 1.67863e-06, dn: 1.390689999999999e-06}}, 25: {"": {up: 1.294500000000001e-06, dn: 1.07129e-06}}, 26: {"": {up: 1.00953e-06, dn: 8.343419999999997e-07}}, 27: {"": {up: 7.894700000000011e-07, dn: 6.51762999999999e-07}}, 28: {"": {up: 6.184610000000001e-07, dn: 5.10137e-07}}, 29: {"": {up: 4.86251e-07, dn: 4.007759999999998e-07}}, 30: {"": {up: 3.859150000000002e-07, dn: 3.177599999999999e-07}}, 31: {"": {up: 3.076940000000003e-07, dn: 2.531799999999998e-07}}, 32: {"": {up: 2.442529999999997e-07, dn: 2.008109999999999e-07}}, 33: {"": {up: 1.975210000000002e-07, dn: 1.622269999999998e-07}}, 34: {"": {up: 1.58461e-07, dn: 1.3003e-07}}, 35: {"": {up: 1.285429999999998e-07, dn: 1.05367e-07}}, 36: {"": {up: 1.045420999999999e-07, dn: 8.561470000000004e-08}}, 37: {"": {up: 8.419929999999997e-08, dn: 6.896429999999998e-08}}, 38: {"": {up: 6.906599999999991e-08, dn: 5.643680000000009e-08}}, 39: {"": {up: 5.671990000000006e-08, dn: 4.629149999999996e-08}}, 40: {"": {up: 4.657080000000002e-08, dn: 3.797109999999998e-08}}, 41: {"": {up: 3.84416e-08, dn: 3.132469999999999e-08}}, 42: {"": {up: 3.139880000000002e-08, dn: 2.558609999999997e-08}}, 43: {"": {up: 2.604850000000001e-08, dn: 2.123969999999999e-08}}, 44: {"": {up: 2.12301e-08, dn: 1.728130000000001e-08}}, 45: {"": {up: 1.780269999999999e-08, dn: 1.44953e-08}}, 46: {"": {up: 1.481170000000001e-08, dn: 1.202869999999999e-08}}, 47: {"": {up: 1.274408e-08, dn: 1.031726e-08}}, 48: {"": {up: 1.040606e-08, dn: 8.418939999999998e-09}}, 49: {"": {up: 8.49535000000001e-09, dn: 6.877619999999995e-09}}, 50: {"": {up: 7.199329999999996e-09, dn: 5.81495e-09}}, 51: {"": {up: 6.182509999999999e-09, dn: 5.000530000000002e-09}}, 52: {"": {up: 5.136279999999997e-09, dn: 4.150699999999999e-09}}, 53: {"": {up: 4.343730000000002e-09, dn: 3.502599999999997e-09}}, 54: {"": {up: 3.720990000000004e-09, dn: 3.003509999999998e-09}}, 55: {"": {up: 3.082180000000002e-09, dn: 2.482609999999998e-09}}, 56: {"": {up: 2.584030000000001e-09, dn: 2.08105e-09}}, 57: {"": {up: 2.281239999999999e-09, dn: 1.841870000000001e-09}}, 58: {"": {up: 1.97414e-09, dn: 1.58902e-09}}, 59: {"": {up: 1.633669999999999e-09, dn: 1.307612000000001e-09}}, 60: {"": {up: 1.373523000000001e-09, dn: 1.103903999999999e-09}}, 61: {"": {up: 1.134551999999999e-09, dn: 9.088050000000008e-10}}, 62: {"": {up: 1.007011e-09, dn: 8.079949999999998e-10}}, 63: {"": {up: 8.852949999999999e-10, dn: 7.077500000000002e-10}}, 64: {"": {up: 7.465100000000001e-10, dn: 5.944699999999995e-10}}, 65: {"": {up: 6.333649999999995e-10, dn: 5.085080000000001e-10}}, 66: {"": {up: 5.59365e-10, dn: 4.470639999999999e-10}}, 67: {"": {up: 4.433100000000002e-10, dn: 3.522029999999998e-10}}, 68: {"": {up: 4.01329e-10, dn: 3.185209999999998e-10}}, 69: {"": {up: 3.341530000000003e-10, dn: 2.661609999999997e-10}}, 70: {"": {up: 3.110269999999998e-10, dn: 2.467540000000002e-10}}, 71: {"": {up: 2.623259999999998e-10, dn: 2.08208e-10}}, 72: {"": {up: 2.107660000000001e-10, dn: 1.678069999999999e-10}}, 73: {"": {up: 1.867859999999999e-10, dn: 1.480920000000001e-10}}, 74: {"": {up: 1.509839e-10, dn: 1.197731e-10}}, 75: {"": {up: 1.348127000000001e-10, dn: 1.070417999999999e-10}}, 76: {"": {up: 1.272853e-10, dn: 1.005019999999999e-10}}, 77: {"": {up: 1.054162e-10, dn: 8.302720000000001e-11}}, 78: {"": {up: 9.19809e-11, dn: 7.287010000000001e-11}}, 79: {"": {up: 7.960659999999995e-11, dn: 6.276030000000004e-11}}, 80: {"": {up: 6.79764e-11, dn: 5.32101e-11}}, 81: {"": {up: 6.555879999999996e-11, dn: 5.209309999999998e-11}}, 82: {"": {up: 4.735529999999998e-11, dn: 3.704350000000004e-11}}, 83: {"": {up: 4.19017e-11, dn: 3.273929999999999e-11}}, 84: {"": {up: 3.88144e-11, dn: 3.058179999999999e-11}}, 85: {"": {up: 3.38608e-11, dn: 2.659899999999998e-11}}, 86: {"": {up: 3.001739999999999e-11, dn: 2.365160000000001e-11}}, 87: {"": {up: 2.398570000000001e-11, dn: 1.876169999999999e-11}}, 88: {"": {up: 2.042280000000001e-11, dn: 1.60991e-11}}, 89: {"": {up: 2.02773e-11, dn: 1.598760000000001e-11}}, 90: {"": {up: 1.683739e-11, dn: 1.318206e-11}}, 91: {"": {up: 1.2712e-11, dn: 9.968099999999994e-12}}, 92: {"": {up: 1.292169e-11, dn: 1.0232e-11}}, 93: {"": {up: 1.190756999999999e-11, dn: 9.316830000000005e-12}}, 94: {"": {up: 1.152601000000001e-11, dn: 9.032759999999997e-12}}, 95: {"": {up: 7.933499999999996e-12, dn: 6.192000000000004e-12}}, 96: {"": {up: 6.54277e-12, dn: 5.121890000000003e-12}}, 97: {"": {up: 6.238359999999999e-12, dn: 4.889410000000004e-12}}, 98: {"": {up: 5.328030000000003e-12, dn: 4.168449999999997e-12}}, 99: {"": {up: 5.173310000000004e-12, dn: 4.048719999999999e-12}}, 100: {"": {up: 4.080560000000001e-12, dn: 3.16846e-12}}, 101: {"": {up: 3.86586e-12, dn: 3.043899999999999e-12}}, 102: {"": {up: 3.60463e-12, dn: 2.823110000000002e-12}}, 103: {"": {up: 2.662239999999998e-12, dn: 2.065360000000001e-12}}, 104: {"": {up: 2.196849999999999e-12, dn: 1.73e-12}}, 105: {"": {up: 2.833779999999999e-12, dn: 2.213339999999999e-12}}, 106: {"": {up: 1.64192e-12, dn: 1.281439e-12}}, 107: {"": {up: 2.259970000000001e-12, dn: 1.76233e-12}}, 108: {"": {up: 1.822124e-12, dn: 1.387508e-12}}, 109: {"": {up: 1.432359e-12, dn: 1.110625999999999e-12}}, 110: {"": {up: 1.162496e-12, dn: 9.126749999999996e-13}}, 111: {"": {up: 1.184667e-12, dn: 9.038399999999999e-13}}, 112: {"": {up: 8.123289999999995e-13, dn: 6.322050000000001e-13}}, 113: {"": {up: 7.144229999999998e-13, dn: 5.522230000000004e-13}}, 114: {"": {up: 6.537409999999994e-13, dn: 5.126910000000005e-13}}, 115: {"": {up: 5.677870000000002e-13, dn: 4.420589999999997e-13}}, 116: {"": {up: 5.364330000000001e-13, dn: 4.206560000000001e-13}}, 117: {"": {up: 5.896880000000001e-13, dn: 4.5572e-13}}, 118: {"": {up: 4.158630000000003e-13, dn: 3.278559999999999e-13}}, 119: {"": {up: 4.465580000000001e-13, dn: 3.491769999999998e-13}}, 120: {"": {up: 3.99707e-13, dn: 3.13552e-13}}, 121: {"": {up: 3.397320000000002e-13, dn: 2.639389999999998e-13}}, 122: {"": {up: 4.62269e-13, dn: 3.75604e-13}}, 123: {"": {up: 1.621450999999999e-12, dn: 1.272092e-12}}, 124: {"": {up: 2.70137e-13, dn: 2.11219e-13}}, 125: {"": {up: 1.75041e-13, dn: 1.387129999999999e-13}}, 126: {"": {up: 1.675674000000001e-13, dn: 1.303998e-13}}, 127: {"": {up: 1.346139e-13, dn: 1.077395e-13}}, 128: {"": {up: 2.030490000000001e-13, dn: 1.61602e-13}}, 129: {"": {up: 9.91571e-14, dn: 7.697599999999995e-14}}, 130: {"": {up: 1.71347e-13, dn: 1.355401e-13}}, 131: {"": {up: 9.34671999999999e-14, dn: 7.300170000000006e-14}}, 132: {"": {up: 1.157540999999999e-13, dn: 9.151600000000001e-14}}, 133: {"": {up: 8.302209999999998e-14, dn: 6.456880000000001e-14}}, 134: {"": {up: 6.634819999999999e-14, dn: 5.202370000000003e-14}}, 135: {"": {up: 5.894969999999999e-14, dn: 4.717139999999999e-14}}, 136: {"": {up: 4.353779999999998e-14, dn: 3.3956e-14}}, 137: {"": {up: 7.060760000000002e-14, dn: 5.703840000000001e-14}}, 138: {"": {up: 4.031639999999999e-14, dn: 3.149e-14}}, 139: {"": {up: 3.307259999999999e-14, dn: 2.513300000000001e-14}}, 140: {"": {up: 5.963359999999998e-14, dn: 4.904649999999998e-14}}, 141: {"": {up: 3.005010000000002e-14, dn: 2.28685e-14}}, 142: {"": {up: 2.909770000000001e-14, dn: 2.22698e-14}}, 143: {"": {up: 2.157189999999999e-14, dn: 1.649115e-14}}, 144: {"": {up: 2.206659999999998e-14, dn: 1.725480000000001e-14}}, 145: {"": {up: 2.00899e-14, dn: 1.582904e-14}}, 146: {"": {up: 3.212960000000001e-14, dn: 2.552460000000001e-14}}, 147: {"": {up: 1.623383e-14, dn: 1.265556e-14}}, 148: {"": {up: 1.982149999999999e-14, dn: 1.559056e-14}}, 149: {"": {up: 2.731670000000002e-14, dn: 2.20316e-14}}, 150: {"": {up: 7.997930000000004e-15, dn: 6.065409999999999e-15}}, 151: {"": {up: 1.677156e-14, dn: 1.305123e-14}}, 152: {"": {up: 9.539380000000001e-15, dn: 7.499729999999998e-15}}, 153: {"": {up: 1.096518e-14, dn: 8.791989999999995e-15}}, 154: {"": {up: 1.229318e-14, dn: 9.32048e-15}}, 155: {"": {up: 1.483204000000001e-14, dn: 1.175063e-14}}, 156: {"": {up: 1.425235999999999e-14, dn: 1.102962e-14}}, 157: {"": {up: 5.12903e-15, dn: 3.941129999999999e-15}}, 158: {"": {up: 6.875379999999997e-15, dn: 5.349050000000004e-15}}, 159: {"": {up: 5.688309999999997e-15, dn: 4.189010000000001e-15}}, 160: {"": {up: 1.412257e-15, dn: 1.030131e-15}}, 161: {"": {up: 2.73453e-15, dn: 2.07091e-15}}, 162: {"": {up: 7.142179999999994e-15, dn: 5.532450000000003e-15}}, 163: {"": {up: 3.196720000000002e-15, dn: 2.49365e-15}}, 164: {"": {up: 4.443759999999999e-15, dn: 3.494930000000002e-15}}, 165: {"": {up: 2.291590000000001e-15, dn: 1.81012e-15}}, 166: {"": {up: 3.120319999999999e-15, dn: 2.36306e-15}}, 167: {"": {up: 2.169039999999999e-15, dn: 1.777480000000001e-15}}, 168: {"": {up: 7.578610000000002e-15, dn: 6.162439999999998e-15}}, 169: {"": {up: 2.585569999999998e-15, dn: 2.15196e-15}}, 170: {"": {up: 2.29768e-15, dn: 1.794995999999999e-15}}, 171: {"": {up: 6.87926e-16, dn: 5.086179999999999e-16}}, 172: {"": {up: 2.815670000000001e-15, dn: 2.245859999999999e-15}}, 173: {"": {up: 8.598649999999996e-16, dn: 6.615760000000003e-16}}, 174: {"": {up: 6.760489999999998e-16, dn: 5.448610000000002e-16}}, 175: {"": {up: 5.05822e-16, dn: 3.835460000000002e-16}}, 176: {"": {up: 1.274849e-15, dn: 9.595139999999998e-16}}, 177: {"": {up: 7.859300000000005e-16, dn: 5.798849999999998e-16}}, 178: {"": {up: 3.734629999999998e-16, dn: 2.82535e-16}}, 179: {"": {up: 5.840960000000001e-16, dn: 4.547819999999999e-16}}, 180: {"": {up: 5.083059999999997e-16, dn: 3.82628e-16}}, 181: {"": {up: 1.96273e-16, dn: 1.553023999999999e-16}}, 182: {"": {up: 2.821729999999999e-15, dn: 2.275279999999999e-15}}, 183: {"": {up: 5.02044e-15, dn: 3.973240000000001e-15}}, 184: {"": {up: 8.985780000000001e-16, dn: 6.152059999999999e-16}}, 185: {"": {up: 2.040341e-16, dn: 1.531179e-16}}, 186: {"": {up: 2.60913e-16, dn: 2.001645999999998e-16}}, 187: {"": {up: 3.699972e-17, dn: 5.29263e-17}}, 188: {"": {up: 3.863460000000001e-15, dn: 2.949729999999999e-15}}, 189: {"": {up: 6.653989999999999e-16, dn: 5.194019999999998e-16}}, 190: {"": {up: 2.258551000000001e-16, dn: 1.624297e-16}}, 191: {"": {up: 3.126810000000002e-15, dn: 2.51687e-15}}, 192: {"": {up: 1.764801e-16, dn: 1.233329e-16}}, 193: {"": {up: 3.38565e-16, dn: 2.59491e-16}}, 194: {"": {up: 5.884400000000001e-17, dn: 4.233629999999999e-17}}, 195: {"": {up: 2.031013e-16, dn: 1.523329e-16}}, 196: {"": {up: 4.776590000000001e-17, dn: 3.39224e-17}}, 197: {"": {up: 1.393389e-17, dn: 1.013312e-17}}, 198: {"": {up: 8.53404e-17, dn: 6.047130000000001e-17}}, 199: {"": {up: 4.88688e-16, dn: 4.020939999999999e-16}}, 200: {"": {up: 1.730528e-16, dn: 1.167739e-16}}, 201: {"": {up: 4.496959999999999e-17, dn: 3.236390000000001e-17}}, 202: {"": {up: 6.095309999999997e-17, dn: 4.89965e-17}}, 203: {"": {up: 5.051559999999998e-17, dn: 3.637850000000001e-17}}, 204: {"": {up: 3.355170000000001e-16, dn: 2.614849999999999e-16}}, 205: {"": {up: 7.429729999999999e-17, dn: 5.389790000000001e-17}}, 206: {"": {up: 5.408000000000001e-17, dn: 3.93891e-17}}, 207: {"": {up: 5.984380000000001e-17, dn: 4.686830000000002e-17}}, 208: {"": {up: 7.947890000000001e-17, dn: 5.481969999999998e-17}}, 209: {"": {up: 1.689859999999999e-17, dn: 1.918719999999998e-17}}, 210: {"": {up: 3.914649999999999e-18, dn: 5.24847e-18}}, 211: {"": {up: 6.375179999999997e-18, dn: 4.761700000000001e-18}}, 212: {"": {up: 2.300050000000001e-17, dn: 1.782719e-17}}, 213: {"": {up: 1.756702e-16, dn: 1.356878e-16}}, 214: {"": {up: 5.839830000000001e-17, dn: 4.112360000000001e-17}}, 215: {"": {up: 3.121751000000001e-17, dn: 2.198442999999999e-17}}, 216: {"": {up: 3.798050000000001e-18, dn: 2.85053e-18}}, 217: {"": {up: 2.596370000000001e-17, dn: 2.028959000000001e-17}}, 218: {"": {up: 3.939069999999998e-17, dn: 2.987240000000002e-17}}, 219: {"": {up: 3.52267e-19, dn: 2.577518000000002e-19}}, 220: {"": {up: 2.599847e-17, dn: 1.815493000000001e-17}}, 221: {"": {up: 1.083676e-17, dn: 7.632700000000001e-18}}, 222: {"": {up: 2.841010000000001e-17, dn: 2.168977000000001e-17}}, 223: {"": {up: 3.985269999999999e-18, dn: 2.950520000000001e-18}}, 224: {"": {up: 1.029371e-18, dn: 7.2552e-19}}, 225: {"": {up: 1.609934999999999e-19, dn: 2.181040000000001e-19}}, 226: {"": {up: 2.9517e-19, dn: 2.194865999999999e-19}}, 227: {"": {up: 4.846859999999999e-18, dn: 3.480120000000001e-18}}, 228: {"": {up: 2.750095999999999e-19, dn: 1.784016e-19}}, 229: {"": {up: 4.593279999999999e-18, dn: 3.006342e-18}}, 230: {"": {up: 1.760593e-17, dn: 1.308803e-17}}, 231: {"": {up: 1.852284000000001e-17, dn: 1.354795e-17}}, 232: {"": {up: 4.04683e-18, dn: 3.042529999999998e-18}}, 233: {"": {up: 5.89365e-20, dn: 4.081539999999999e-20}}, 234: {"": {up: 5.1029e-17, dn: 3.971500000000002e-17}}, 235: {"": {up: 1.962554e-20, dn: 2.934235e-20}}, 236: {"": {up: 2.331402999999999e-19, dn: 1.520469e-19}}, 237: {"": {up: 8.250849999999999e-20, dn: 5.98544e-20}}, 238: {"": {up: 4.637060000000001e-20, dn: 3.040063e-20}}, 239: {"": {up: 1.268984e-17, dn: 8.182749999999999e-18}}, 240: {"": {up: 7.10461e-18, dn: 4.86665e-18}}, 241: {"": {up: 7.732379999999998e-18, dn: 5.667810000000001e-18}}, 242: {"": {up: 7.373580000000003e-18, dn: 5.41122e-18}}, 243: {"": {up: 6.342180000000002e-22, dn: 4.692080000000001e-22}}, 244: {"": {up: 6.3716e-19, dn: 4.22493e-19}}, 245: {"": {up: 5.52926e-19, dn: 3.71514e-19}}, 246: {"": {up: 2.356834000000001e-20, dn: 1.675815e-20}}, 247: {"": {up: 2.350203e-18, dn: 1.557424000000001e-18}}, 248: {"": {up: 5.292580000000001e-21, dn: 3.438239e-21}}, 249: {"": {up: 1.627091e-21, dn: 1.019852e-21}}, 250: {"": {up: 9.54435e-19, dn: 6.42873e-19}}, 251: {"": {up: 7.00455e-20, dn: 4.401481e-20}}, 252: {"": {up: 7.678419999999999e-20, dn: 5.335529999999999e-20}}, 253: {"": {up: 7.791110000000003e-21, dn: 5.254689999999997e-21}}, 254: {"": {up: 5.11957e-21, dn: 3.391399999999999e-21}}, 255: {"": {up: 2.078970000000001e-19, dn: 1.44301e-19}}, 256: {"": {up: 1.861287e-21, dn: 1.154149e-21}}, 257: {"": {up: 4.3578e-19, dn: 3.08505e-19}}, 258: {"": {up: 5.86265e-22, dn: 3.629735999999999e-22}}, 259: {"": {up: 1.398592e-23, dn: 8.95228e-24}}, 260: {"": {up: 1.961422e-20, dn: 2.883145000000001e-20}}, 261: {"": {up: 4.719209999999999e-20, dn: 3.132501e-20}}, 262: {"": {up: 8.994860000000004e-20, dn: 1.339154e-19}}, 263: {"": {up: 3.28994e-21, dn: 2.352651e-21}}, 264: {"": {up: 2.147465e-20, dn: 3.220187999999999e-20}}, 265: {"": {up: 2.910550000000001e-21, dn: 4.258090000000001e-21}}, 266: {"": {up: 2.028345e-22, dn: 1.222728e-22}}, 267: {"": {up: 1.253093e-21, dn: 6.970559999999999e-22}}, 268: {"": {up: 3.266215000000001e-23, dn: 2.258389000000001e-23}}, 269: {"": {up: 2.197372e-24, dn: 1.353492e-24}}, 270: {"": {up: 4.95612e-22, dn: 7.165550000000001e-22}}, 271: {"": {up: 1.208637e-22, dn: 7.928749999999999e-23}}, 272: {"": {up: 1.456382e-22, dn: 9.836079999999999e-23}}, 273: {"": {up: 5.42333e-25, dn: 3.397056e-25}}, 274: {"": {up: 1.402202e-20, dn: 9.795119999999999e-21}}, 275: {"": {up: 1.556771000000001e-24, dn: 1.039073e-24}}, 276: {"": {up: 1.329331e-20, dn: 9.081159999999998e-21}}, 277: {"": {up: 5.29342e-25, dn: 2.867615e-25}}, 278: {"": {up: 5.40493e-21, dn: 3.627794999999999e-21}}, 279: {"": {up: 2.942447999999999e-23, dn: 1.946418000000001e-23}}, 280: {"": {up: 6.074749999999999e-28, dn: 1.071168e-27}}, 281: {"": {up: 2.454100000000001e-24, dn: 2.64279e-24}}, 282: {"": {up: 7.84487e-25, dn: 5.946230000000002e-25}}, 283: {"": {up: 1.501829e-22, dn: 9.321730000000001e-23}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 9.228889999999997e-25, dn: 1.372446e-24}}, 288: {"": {up: 4.890188e-26, dn: 2.671249e-26}}, 289: {"": {up: 8.606370000000001e-25, dn: 1.417756e-24}}, 290: {"": {up: 8.628149999999998e-29, dn: 1.572209e-28}}, 291: {"": {up: 1.664865e-23, dn: 1.001849e-23}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 6.783510000000001e-27, dn: 1.101411e-26}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 9.921410000000001e-21, dn: 5.99382e-21}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 6.414816e-26, dn: 3.64347e-26}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 1.051168e-24, dn: 7.043639999999999e-25}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}}
ErrorTubes=1
LineColor=blue
LineStyle=solid
LineWidth=1.5pt
Name=LOvar
Path=LOvar
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	9.912426e-07	4.565120e-08	4.314140e-08
8.000000e+01	1.200000e+02	1.713243e-04	7.532700e-06	6.092400e-06
1.200000e+02	1.600000e+02	2.133143e-03	8.787100e-05	7.048200e-05
1.600000e+02	2.000000e+02	4.230541e-03	1.378740e-04	1.273370e-04
2.000000e+02	2.400000e+02	4.264500e-03	1.518170e-04	1.977330e-04
2.400000e+02	2.800000e+02	3.685420e-03	1.629610e-04	2.118720e-04
2.800000e+02	3.200000e+02	2.938466e-03	1.399140e-04	1.816810e-04
3.200000e+02	3.600000e+02	2.257670e-03	1.184620e-04	1.421210e-04
3.600000e+02	4.000000e+02	1.709961e-03	9.752200e-05	1.174240e-04
4.000000e+02	4.400000e+02	1.294395e-03	7.838700e-05	9.461300e-05
4.400000e+02	4.800000e+02	9.808975e-04	6.210440e-05	7.507150e-05
4.800000e+02	5.200000e+02	7.276926e-04	4.788660e-05	5.796580e-05
5.200000e+02	5.600000e+02	5.224488e-04	3.562290e-05	4.318290e-05
5.600000e+02	6.000000e+02	3.729247e-04	2.582320e-05	3.128620e-05
6.000000e+02	6.400000e+02	2.669303e-04	1.861480e-05	2.251830e-05
6.400000e+02	6.800000e+02	1.927850e-04	1.353130e-05	1.634290e-05
6.800000e+02	7.200000e+02	1.407263e-04	9.950300e-06	1.200090e-05
7.200000e+02	7.600000e+02	1.032197e-04	7.372410e-06	8.883700e-06
7.600000e+02	8.000000e+02	7.627601e-05	5.505690e-06	6.628440e-06
8.000000e+02	8.400000e+02	5.668506e-05	4.151290e-06	4.997400e-06
8.400000e+02	8.800000e+02	4.207759e-05	3.128820e-06	3.766330e-06
8.800000e+02	9.200000e+02	3.143212e-05	2.383520e-06	2.872060e-06
9.200000e+02	9.600000e+02	2.343830e-05	1.811690e-06	2.184900e-06
9.600000e+02	1.000000e+03	1.765082e-05	1.390690e-06	1.678630e-06
1.000000e+03	1.040000e+03	1.334720e-05	1.071290e-06	1.294500e-06
1.040000e+03	1.080000e+03	1.019513e-05	8.343420e-07	1.009530e-06
1.080000e+03	1.120000e+03	7.825091e-06	6.517630e-07	7.894700e-07
1.120000e+03	1.160000e+03	6.028920e-06	5.101370e-07	6.184610e-07
1.160000e+03	1.200000e+03	4.666513e-06	4.007760e-07	4.862510e-07
1.200000e+03	1.240000e+03	3.642247e-06	3.177600e-07	3.859150e-07
1.240000e+03	1.280000e+03	2.866273e-06	2.531800e-07	3.076940e-07
1.280000e+03	1.320000e+03	2.244655e-06	2.008110e-07	2.442530e-07
1.320000e+03	1.360000e+03	1.786191e-06	1.622270e-07	1.975210e-07
1.360000e+03	1.400000e+03	1.414784e-06	1.300300e-07	1.584610e-07
1.400000e+03	1.440000e+03	1.130710e-06	1.053670e-07	1.285430e-07
1.440000e+03	1.480000e+03	9.083539e-07	8.561470e-08	1.045421e-07
1.480000e+03	1.520000e+03	7.253921e-07	6.896430e-08	8.419930e-08
1.520000e+03	1.560000e+03	5.832607e-07	5.643680e-08	6.906600e-08
1.560000e+03	1.600000e+03	4.727610e-07	4.629150e-08	5.671990e-08
1.600000e+03	1.640000e+03	3.832987e-07	3.797110e-08	4.657080e-08
1.640000e+03	1.680000e+03	3.134661e-07	3.132470e-08	3.844160e-08
1.680000e+03	1.720000e+03	2.544977e-07	2.558610e-08	3.139880e-08
1.720000e+03	1.760000e+03	2.102842e-07	2.123970e-08	2.604850e-08
1.760000e+03	1.800000e+03	1.685991e-07	1.728130e-08	2.123010e-08
1.800000e+03	1.840000e+03	1.409676e-07	1.449530e-08	1.780270e-08
1.840000e+03	1.880000e+03	1.149826e-07	1.202870e-08	1.481170e-08
1.880000e+03	1.920000e+03	9.667712e-08	1.031726e-08	1.274408e-08
1.920000e+03	1.960000e+03	7.837273e-08	8.418940e-09	1.040606e-08
1.960000e+03	2.000000e+03	6.385107e-08	6.877620e-09	8.495350e-09
2.000000e+03	2.040000e+03	5.330972e-08	5.814950e-09	7.199330e-09
2.040000e+03	2.080000e+03	4.576546e-08	5.000530e-09	6.182510e-09
2.080000e+03	2.120000e+03	3.770752e-08	4.150700e-09	5.136280e-09
2.120000e+03	2.160000e+03	3.137833e-08	3.502600e-09	4.343730e-09
2.160000e+03	2.200000e+03	2.692603e-08	3.003510e-09	3.720990e-09
2.200000e+03	2.240000e+03	2.200325e-08	2.482610e-09	3.082180e-09
2.240000e+03	2.280000e+03	1.829384e-08	2.081050e-09	2.584030e-09
2.280000e+03	2.320000e+03	1.637568e-08	1.841870e-09	2.281240e-09
2.320000e+03	2.360000e+03	1.382176e-08	1.589020e-09	1.974140e-09
2.360000e+03	2.400000e+03	1.111540e-08	1.307612e-09	1.633670e-09
2.400000e+03	2.440000e+03	9.503597e-09	1.103904e-09	1.373523e-09
2.440000e+03	2.480000e+03	7.697720e-09	9.088050e-10	1.134552e-09
2.480000e+03	2.520000e+03	6.874362e-09	8.079950e-10	1.007011e-09
2.520000e+03	2.560000e+03	5.921284e-09	7.077500e-10	8.852950e-10
2.560000e+03	2.600000e+03	4.866932e-09	5.944700e-10	7.465100e-10
2.600000e+03	2.640000e+03	4.282274e-09	5.085080e-10	6.333650e-10
2.640000e+03	2.680000e+03	3.690967e-09	4.470640e-10	5.593650e-10
2.680000e+03	2.720000e+03	2.832156e-09	3.522030e-10	4.433100e-10
2.720000e+03	2.760000e+03	2.545370e-09	3.185210e-10	4.013290e-10
2.760000e+03	2.800000e+03	2.157253e-09	2.661610e-10	3.341530e-10
2.800000e+03	2.840000e+03	1.960738e-09	2.467540e-10	3.110270e-10
2.840000e+03	2.880000e+03	1.641794e-09	2.082080e-10	2.623260e-10
2.880000e+03	2.920000e+03	1.339356e-09	1.678070e-10	2.107660e-10
2.920000e+03	2.960000e+03	1.166746e-09	1.480920e-10	1.867860e-10
2.960000e+03	3.000000e+03	9.413291e-10	1.197731e-10	1.509839e-10
3.000000e+03	3.040000e+03	8.443139e-10	1.070418e-10	1.348127e-10
3.040000e+03	3.080000e+03	7.703582e-10	1.005020e-10	1.272853e-10
3.080000e+03	3.120000e+03	6.308249e-10	8.302720e-11	1.054162e-10
3.120000e+03	3.160000e+03	5.624277e-10	7.287010e-11	9.198090e-11
3.160000e+03	3.200000e+03	4.800491e-10	6.276030e-11	7.960660e-11
3.200000e+03	3.240000e+03	3.947772e-10	5.321010e-11	6.797640e-11
3.240000e+03	3.280000e+03	4.072801e-10	5.209310e-11	6.555880e-11
3.280000e+03	3.320000e+03	2.754270e-10	3.704350e-11	4.735530e-11
3.320000e+03	3.360000e+03	2.407241e-10	3.273930e-11	4.190170e-11
3.360000e+03	3.400000e+03	2.307626e-10	3.058180e-11	3.881440e-11
3.400000e+03	3.440000e+03	1.979426e-10	2.659900e-11	3.386080e-11
3.440000e+03	3.480000e+03	1.808728e-10	2.365160e-11	3.001740e-11
3.480000e+03	3.520000e+03	1.371616e-10	1.876170e-11	2.398570e-11
3.520000e+03	3.560000e+03	1.220618e-10	1.609910e-11	2.042280e-11
3.560000e+03	3.600000e+03	1.189933e-10	1.598760e-11	2.027730e-11
3.600000e+03	3.640000e+03	9.588391e-11	1.318206e-11	1.683739e-11
3.640000e+03	3.680000e+03	7.474890e-11	9.968100e-12	1.271200e-11
3.680000e+03	3.720000e+03	7.707298e-11	1.023200e-11	1.292169e-11
3.720000e+03	3.760000e+03	6.814431e-11	9.316830e-12	1.190757e-11
3.760000e+03	3.800000e+03	6.583755e-11	9.032760e-12	1.152601e-11
3.800000e+03	3.840000e+03	4.470276e-11	6.192000e-12	7.933500e-12
3.840000e+03	3.880000e+03	3.736149e-11	5.121890e-12	6.542770e-12
3.880000e+03	3.920000e+03	3.600304e-11	4.889410e-12	6.238360e-12
3.920000e+03	3.960000e+03	2.995056e-11	4.168450e-12	5.328030e-12
3.960000e+03	4.000000e+03	2.964368e-11	4.048720e-12	5.173310e-12
4.000000e+03	4.040000e+03	2.236152e-11	3.168460e-12	4.080560e-12
4.040000e+03	4.080000e+03	2.242550e-11	3.043900e-12	3.865860e-12
4.080000e+03	4.120000e+03	2.051489e-11	2.823110e-12	3.604630e-12
4.120000e+03	4.160000e+03	1.474447e-11	2.065360e-12	2.662240e-12
4.160000e+03	4.200000e+03	1.310136e-11	1.730000e-12	2.196850e-12
4.200000e+03	4.240000e+03	1.536637e-11	2.213340e-12	2.833780e-12
4.240000e+03	4.280000e+03	9.038840e-12	1.281439e-12	1.641920e-12
4.280000e+03	4.320000e+03	1.290253e-11	1.762330e-12	2.259970e-12
4.320000e+03	4.360000e+03	9.120756e-12	1.387508e-12	1.822124e-12
4.360000e+03	4.400000e+03	7.806131e-12	1.110626e-12	1.432359e-12
4.400000e+03	4.440000e+03	6.983566e-12	9.126750e-13	1.162496e-12
4.440000e+03	4.480000e+03	6.021128e-12	9.038400e-13	1.184667e-12
4.480000e+03	4.520000e+03	4.580641e-12	6.322050e-13	8.123290e-13
4.520000e+03	4.560000e+03	3.887987e-12	5.522230e-13	7.144230e-13
4.560000e+03	4.600000e+03	3.727029e-12	5.126910e-13	6.537410e-13
4.600000e+03	4.640000e+03	3.206065e-12	4.420590e-13	5.677870e-13
4.640000e+03	4.680000e+03	3.052229e-12	4.206560e-13	5.364330e-13
4.680000e+03	4.720000e+03	3.080785e-12	4.557200e-13	5.896880e-13
4.720000e+03	4.760000e+03	2.503611e-12	3.278560e-13	4.158630e-13
4.760000e+03	4.800000e+03	2.578365e-12	3.491770e-13	4.465580e-13
4.800000e+03	4.840000e+03	2.312754e-12	3.135520e-13	3.997070e-13
4.840000e+03	4.880000e+03	1.853391e-12	2.639390e-13	3.397320e-13
4.880000e+03	4.920000e+03	3.257374e-12	3.756040e-13	4.622690e-13
4.920000e+03	4.960000e+03	8.115973e-12	1.272092e-12	1.621451e-12
4.960000e+03	5.000000e+03	1.470836e-12	2.112190e-13	2.701370e-13
5.000000e+03	5.040000e+03	1.043174e-12	1.387130e-13	1.750410e-13
5.040000e+03	5.080000e+03	8.950766e-13	1.303998e-13	1.675674e-13
5.080000e+03	5.120000e+03	8.440238e-13	1.077395e-13	1.346139e-13
5.120000e+03	5.160000e+03	1.239915e-12	1.616020e-13	2.030490e-13
5.160000e+03	5.200000e+03	5.137877e-13	7.697600e-14	9.915710e-14
5.200000e+03	5.240000e+03	1.021168e-12	1.355401e-13	1.713470e-13
5.240000e+03	5.280000e+03	4.971101e-13	7.300170e-14	9.346720e-14
5.280000e+03	5.320000e+03	6.743659e-13	9.151600e-14	1.157541e-13
5.320000e+03	5.360000e+03	4.468616e-13	6.456880e-14	8.302210e-14
5.360000e+03	5.400000e+03	3.678718e-13	5.202370e-14	6.634820e-14
5.400000e+03	5.440000e+03	3.547591e-13	4.717140e-14	5.894970e-14
5.440000e+03	5.480000e+03	2.303540e-13	3.395600e-14	4.353780e-14
5.480000e+03	5.520000e+03	4.528679e-13	5.703840e-14	7.060760e-14
5.520000e+03	5.560000e+03	2.193808e-13	3.149000e-14	4.031640e-14
5.560000e+03	5.600000e+03	1.587194e-13	2.513300e-14	3.307260e-14
5.600000e+03	5.640000e+03	4.236510e-13	4.904650e-14	5.963360e-14
5.640000e+03	5.680000e+03	1.415442e-13	2.286850e-14	3.005010e-14
5.680000e+03	5.720000e+03	1.409528e-13	2.226980e-14	2.909770e-14
5.720000e+03	5.760000e+03	1.016200e-13	1.649115e-14	2.157190e-14
5.760000e+03	5.800000e+03	1.217214e-13	1.725480e-14	2.206660e-14
5.800000e+03	5.840000e+03	1.113310e-13	1.582904e-14	2.008990e-14
5.840000e+03	5.880000e+03	1.858512e-13	2.552460e-14	3.212960e-14
5.880000e+03	5.920000e+03	8.349944e-14	1.265556e-14	1.623383e-14
5.920000e+03	5.960000e+03	1.069805e-13	1.559056e-14	1.982150e-14
5.960000e+03	6.000000e+03	1.599103e-13	2.203160e-14	2.731670e-14
6.000000e+03	6.040000e+03	3.662313e-14	6.065410e-15	7.997930e-15
6.040000e+03	6.080000e+03	8.435324e-14	1.305123e-14	1.677156e-14
6.080000e+03	6.120000e+03	5.134092e-14	7.499730e-15	9.539380e-15
6.120000e+03	6.160000e+03	6.513554e-14	8.791990e-15	1.096518e-14
6.160000e+03	6.200000e+03	5.475460e-14	9.320480e-15	1.229318e-14
6.200000e+03	6.240000e+03	7.927339e-14	1.175063e-14	1.483204e-14
6.240000e+03	6.280000e+03	7.229476e-14	1.102962e-14	1.425236e-14
6.280000e+03	6.320000e+03	2.347479e-14	3.941130e-15	5.129030e-15
6.320000e+03	6.360000e+03	3.608866e-14	5.349050e-15	6.875380e-15
6.360000e+03	6.400000e+03	2.171907e-14	4.189010e-15	5.688310e-15
6.400000e+03	6.440000e+03	5.258189e-15	1.030131e-15	1.412257e-15
6.440000e+03	6.480000e+03	1.236242e-14	2.070910e-15	2.734530e-15
6.480000e+03	6.520000e+03	3.457425e-14	5.532450e-15	7.142180e-15
6.520000e+03	6.560000e+03	1.682266e-14	2.493650e-15	3.196720e-15
6.560000e+03	6.600000e+03	2.300890e-14	3.494930e-15	4.443760e-15
6.600000e+03	6.640000e+03	1.218850e-14	1.810120e-15	2.291590e-15
6.640000e+03	6.680000e+03	1.365889e-14	2.363060e-15	3.120320e-15
6.680000e+03	6.720000e+03	1.352906e-14	1.777480e-15	2.169040e-15
6.720000e+03	6.760000e+03	4.795543e-14	6.162440e-15	7.578610e-15
6.760000e+03	6.800000e+03	1.740620e-14	2.151960e-15	2.585570e-15
6.800000e+03	6.840000e+03	1.157963e-14	1.794996e-15	2.297680e-15
6.840000e+03	6.880000e+03	2.629425e-15	5.086180e-16	6.879260e-16
6.880000e+03	6.920000e+03	1.561438e-14	2.245860e-15	2.815670e-15
6.920000e+03	6.960000e+03	4.069282e-15	6.615760e-16	8.598650e-16
6.960000e+03	7.000000e+03	3.824358e-15	5.448610e-16	6.760490e-16
7.000000e+03	7.040000e+03	2.155484e-15	3.835460e-16	5.058220e-16
7.040000e+03	7.080000e+03	5.280535e-15	9.595140e-16	1.274849e-15
7.080000e+03	7.120000e+03	2.984809e-15	5.798850e-16	7.859300e-16
7.120000e+03	7.160000e+03	1.641828e-15	2.825350e-16	3.734630e-16
7.160000e+03	7.200000e+03	2.943088e-15	4.547820e-16	5.840960e-16
7.200000e+03	7.240000e+03	2.166269e-15	3.826280e-16	5.083060e-16
7.240000e+03	7.280000e+03	1.015669e-15	1.553024e-16	1.962730e-16
7.280000e+03	7.320000e+03	1.651724e-14	2.275280e-15	2.821730e-15
7.320000e+03	7.360000e+03	2.557144e-14	3.973240e-15	5.020440e-15
7.360000e+03	7.400000e+03	2.541757e-15	6.152060e-16	8.985780e-16
7.400000e+03	7.440000e+03	8.157269e-16	1.531179e-16	2.040341e-16
7.440000e+03	7.480000e+03	1.173964e-15	2.001646e-16	2.609130e-16
7.480000e+03	7.520000e+03	-1.001390e-16	5.292630e-17	3.699972e-17
7.520000e+03	7.560000e+03	1.648409e-14	2.949730e-15	3.863460e-15
7.560000e+03	7.600000e+03	3.155153e-15	5.194020e-16	6.653990e-16
7.600000e+03	7.640000e+03	7.397377e-16	1.624297e-16	2.258551e-16
7.640000e+03	7.680000e+03	1.712118e-14	2.516870e-15	3.126810e-15
7.680000e+03	7.720000e+03	5.066514e-16	1.233329e-16	1.764801e-16
7.720000e+03	7.760000e+03	1.447324e-15	2.594910e-16	3.385650e-16
7.760000e+03	7.800000e+03	2.005280e-16	4.233630e-17	5.884400e-17
7.800000e+03	7.840000e+03	8.007837e-16	1.523329e-16	2.031013e-16
7.840000e+03	7.880000e+03	1.534321e-16	3.392240e-17	4.776590e-17
7.880000e+03	7.920000e+03	4.891736e-17	1.013312e-17	1.393389e-17
7.920000e+03	7.960000e+03	2.671768e-16	6.047130e-17	8.534040e-17
7.960000e+03	8.000000e+03	3.040329e-15	4.020940e-16	4.886880e-16
8.000000e+03	8.040000e+03	4.498206e-16	1.167739e-16	1.730528e-16
8.040000e+03	8.080000e+03	1.445824e-16	3.236390e-17	4.496960e-17
8.080000e+03	8.120000e+03	3.253516e-16	4.899650e-17	6.095310e-17
8.120000e+03	8.160000e+03	1.653117e-16	3.637850e-17	5.051560e-17
8.160000e+03	8.200000e+03	1.558174e-15	2.614850e-16	3.355170e-16
8.200000e+03	8.240000e+03	2.572069e-16	5.389790e-17	7.429730e-17
8.240000e+03	8.280000e+03	1.943624e-16	3.938910e-17	5.408000e-17
8.280000e+03	8.320000e+03	2.853590e-16	4.686830e-17	5.984380e-17
8.320000e+03	8.360000e+03	2.289449e-16	5.481970e-17	7.947890e-17
8.360000e+03	8.400000e+03	1.551593e-16	1.918720e-17	1.689860e-17
8.400000e+03	8.440000e+03	-1.875851e-17	5.248470e-18	3.914650e-18
8.440000e+03	8.480000e+03	2.459093e-17	4.761700e-18	6.375180e-18
8.480000e+03	8.520000e+03	1.047651e-16	1.782719e-17	2.300050e-17
8.520000e+03	8.560000e+03	7.758570e-16	1.356878e-16	1.756702e-16
8.560000e+03	8.600000e+03	1.730760e-16	4.112360e-17	5.839830e-17
8.600000e+03	8.640000e+03	9.819789e-17	2.198443e-17	3.121751e-17
8.640000e+03	8.680000e+03	1.517107e-17	2.850530e-18	3.798050e-18
8.680000e+03	8.720000e+03	1.104352e-16	2.028959e-17	2.596370e-17
8.720000e+03	8.760000e+03	1.609070e-16	2.987240e-17	3.939070e-17
8.760000e+03	8.800000e+03	1.195433e-18	2.577518e-19	3.522670e-19
8.800000e+03	8.840000e+03	7.429023e-17	1.815493e-17	2.599847e-17
8.840000e+03	8.880000e+03	3.296190e-17	7.632700e-18	1.083676e-17
8.880000e+03	8.920000e+03	1.187792e-16	2.168977e-17	2.841010e-17
8.920000e+03	8.960000e+03	1.459972e-17	2.950520e-18	3.985270e-18
8.960000e+03	9.000000e+03	2.963300e-18	7.255200e-19	1.029371e-18
9.000000e+03	9.040000e+03	-7.249054e-19	2.181040e-19	1.609935e-19
9.040000e+03	9.080000e+03	1.062096e-18	2.194866e-19	2.951700e-19
9.080000e+03	9.120000e+03	1.551690e-17	3.480120e-18	4.846860e-18
9.120000e+03	9.160000e+03	6.083353e-19	1.784016e-19	2.750096e-19
9.160000e+03	9.200000e+03	1.030268e-17	3.006342e-18	4.593280e-18
9.200000e+03	9.240000e+03	6.837598e-17	1.308803e-17	1.760593e-17
9.240000e+03	9.280000e+03	6.398745e-17	1.354795e-17	1.852284e-17
9.280000e+03	9.320000e+03	1.574828e-17	3.042530e-18	4.046830e-18
9.320000e+03	9.360000e+03	1.632669e-19	4.081540e-20	5.893650e-20
9.360000e+03	9.400000e+03	2.306735e-16	3.971500e-17	5.102900e-17
9.400000e+03	9.440000e+03	-7.003736e-20	2.934235e-20	1.962554e-20
9.440000e+03	9.480000e+03	5.173775e-19	1.520469e-19	2.331403e-19
9.480000e+03	9.520000e+03	2.762810e-19	5.985440e-20	8.250850e-20
9.520000e+03	9.560000e+03	1.060313e-19	3.040063e-20	4.637060e-20
9.560000e+03	9.600000e+03	2.725130e-17	8.182750e-18	1.268984e-17
9.600000e+03	9.640000e+03	1.874325e-17	4.866650e-18	7.104610e-18
9.640000e+03	9.680000e+03	2.742483e-17	5.667810e-18	7.732380e-18
9.680000e+03	9.720000e+03	2.582228e-17	5.411220e-18	7.373580e-18
9.720000e+03	9.760000e+03	2.461195e-21	4.692080e-22	6.342180e-22
9.760000e+03	9.800000e+03	1.475206e-18	4.224930e-19	6.371600e-19
9.800000e+03	9.840000e+03	1.343289e-18	3.715140e-19	5.529260e-19
9.840000e+03	9.880000e+03	7.177634e-20	1.675815e-20	2.356834e-20
9.880000e+03	9.920000e+03	5.423980e-18	1.557424e-18	2.350203e-18
9.920000e+03	9.960000e+03	1.134689e-20	3.438239e-21	5.292580e-21
9.960000e+03	1.000000e+04	3.164633e-21	1.019852e-21	1.627091e-21
1.000000e+04	1.004000e+04	2.322940e-18	6.428730e-19	9.544350e-19
1.004000e+04	1.008000e+04	1.388479e-19	4.401481e-20	7.004550e-20
1.008000e+04	1.012000e+04	2.157943e-19	5.335530e-20	7.678420e-20
1.012000e+04	1.016000e+04	1.946856e-20	5.254690e-21	7.791110e-21
1.016000e+04	1.020000e+04	1.194521e-20	3.391400e-21	5.119570e-21
1.020000e+04	1.024000e+04	5.846348e-19	1.443010e-19	2.078970e-19
1.024000e+04	1.028000e+04	3.454573e-21	1.154149e-21	1.861287e-21
1.028000e+04	1.032000e+04	1.315282e-18	3.085050e-19	4.357800e-19
1.032000e+04	1.036000e+04	1.078208e-21	3.629736e-22	5.862650e-22
1.036000e+04	1.040000e+04	2.595284e-23	8.952280e-24	1.398592e-23
1.040000e+04	1.044000e+04	-7.299605e-20	2.883145e-20	1.961422e-20
1.044000e+04	1.048000e+04	1.085172e-19	3.132501e-20	4.719210e-20
1.048000e+04	1.052000e+04	-3.279608e-19	1.339154e-19	8.994860e-20
1.052000e+04	1.056000e+04	1.015496e-20	2.352651e-21	3.289940e-21
1.056000e+04	1.060000e+04	-7.637542e-20	3.220188e-20	2.147465e-20
1.060000e+04	1.064000e+04	-1.089729e-20	4.258090e-21	2.910550e-21
1.064000e+04	1.068000e+04	3.554700e-22	1.222728e-22	2.028345e-22
1.068000e+04	1.072000e+04	1.739538e-21	6.970560e-22	1.253093e-21
1.072000e+04	1.076000e+04	8.516555e-23	2.258389e-23	3.266215e-23
1.076000e+04	1.080000e+04	3.990474e-24	1.353492e-24	2.197372e-24
1.080000e+04	1.084000e+04	-1.910497e-21	7.165550e-22	4.956120e-22
1.084000e+04	1.088000e+04	2.765041e-22	7.928750e-23	1.208637e-22
1.088000e+04	1.092000e+04	3.645260e-22	9.836080e-23	1.456382e-22
1.092000e+04	1.096000e+04	1.049465e-24	3.397056e-25	5.423330e-25
1.096000e+04	1.100000e+04	3.950488e-20	9.795120e-21	1.402202e-20
1.100000e+04	1.104000e+04	3.716477e-24	1.039073e-24	1.556771e-24
1.104000e+04	1.108000e+04	3.475878e-20	9.081160e-21	1.329331e-20
1.108000e+04	1.112000e+04	6.720530e-25	2.867615e-25	5.293420e-25
1.112000e+04	1.116000e+04	1.294951e-20	3.627795e-21	5.404930e-21
1.116000e+04	1.120000e+04	6.451233e-23	1.946418e-23	2.942448e-23
1.120000e+04	1.124000e+04	-1.593352e-27	1.071168e-27	6.074750e-28
1.124000e+04	1.128000e+04	-1.473416e-23	2.642790e-24	2.454100e-24
1.128000e+04	1.132000e+04	-6.554992e-24	5.946230e-25	7.844870e-25
1.132000e+04	1.136000e+04	2.796160e-22	9.321730e-23	1.501829e-22
1.136000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.152000e+04	-3.317662e-24	1.372446e-24	9.228890e-25
1.152000e+04	1.156000e+04	6.454962e-26	2.671249e-26	4.890188e-26
1.156000e+04	1.160000e+04	-2.515217e-24	1.417756e-24	8.606370e-25
1.160000e+04	1.164000e+04	-2.119991e-28	1.572209e-28	8.628150e-29
1.164000e+04	1.168000e+04	2.896605e-23	1.001849e-23	1.664865e-23
1.168000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.176000e+04	-2.067494e-26	1.101411e-26	6.783510e-27
1.176000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.184000e+04	1.750831e-20	5.993820e-21	9.921410e-21
1.184000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.192000e+04	9.414584e-26	3.643470e-26	6.414816e-26
1.192000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.240000e+04	2.505253e-24	7.043640e-25	1.051168e-24
1.240000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLOvar
ErrorBandColor=red
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 1.374229999999997e-07, dn: 1.152580000000001e-07}}, 2: {"": {up: 1.487359999999998e-05, dn: 1.244940000000002e-05}}, 3: {"": {up: 0.0001193319999999998, dn: 0.000100723}}, 4: {"": {up: 0.0002057979999999992, dn: 0.0001768770000000006}}, 5: {"": {up: 0.0003023340000000005, dn: 0.0002611219999999999}}, 6: {"": {up: 0.0003180709999999996, dn: 0.00027472}}, 7: {"": {up: 0.0002788199999999999, dn: 0.0002397130000000008}}, 8: {"": {up: 0.000231794, dn: 0.0001973089999999997}}, 9: {"": {up: 0.0001866979999999999, dn: 0.00015745}}, 10: {"": {up: 0.0001515969999999998, dn: 0.0001270749999999999}}, 11: {"": {up: 0.000125472, dn: 0.000103934}}, 12: {"": {up: 0.0001005369999999999, dn: 8.295700000000004e-05}}, 13: {"": {up: 8.085479999999994e-05, dn: 6.597389999999997e-05}}, 14: {"": {up: 6.337720000000005e-05, dn: 5.135549999999995e-05}}, 15: {"": {up: 4.915009999999995e-05, dn: 3.938580000000002e-05}}, 16: {"": {up: 3.93743e-05, dn: 3.135790000000001e-05}}, 17: {"": {up: 3.133329999999997e-05, dn: 2.477369999999998e-05}}, 18: {"": {up: 2.546779999999999e-05, dn: 2.008980000000002e-05}}, 19: {"": {up: 2.086820000000002e-05, dn: 1.637309999999998e-05}}, 20: {"": {up: 1.727819999999998e-05, dn: 1.352110000000002e-05}}, 21: {"": {up: 1.44558e-05, dn: 1.124053e-05}}, 22: {"": {up: 1.208439e-05, dn: 9.376299999999994e-06}}, 23: {"": {up: 1.026093000000001e-05, dn: 7.957399999999993e-06}}, 24: {"": {up: 9.407879999999994e-06, dn: 7.242429999999999e-06}}, 25: {"": {up: 7.360160000000002e-06, dn: 5.699359999999999e-06}}, 26: {"": {up: 6.727379999999998e-06, dn: 5.174490000000002e-06}}, 27: {"": {up: 5.73861e-06, dn: 4.427610000000006e-06}}, 28: {"": {up: 5.306740000000004e-06, dn: 4.078449999999998e-06}}, 29: {"": {up: 4.35876e-06, dn: 3.34288e-06}}, 30: {"": {up: 3.769379999999997e-06, dn: 2.900200000000003e-06}}, 31: {"": {up: 3.497000000000001e-06, dn: 2.683590000000002e-06}}, 32: {"": {up: 3.240170000000001e-06, dn: 2.479309999999999e-06}}, 33: {"": {up: 2.74101e-06, dn: 2.10298e-06}}, 34: {"": {up: 2.399860000000001e-06, dn: 1.83802e-06}}, 35: {"": {up: 2.445229999999999e-06, dn: 1.87345e-06}}, 36: {"": {up: 2.10331e-06, dn: 1.608959000000001e-06}}, 37: {"": {up: 1.889183000000001e-06, dn: 1.442562999999999e-06}}, 38: {"": {up: 1.709711999999999e-06, dn: 1.305610000000001e-06}}, 39: {"": {up: 1.558718e-06, dn: 1.189118000000001e-06}}, 40: {"": {up: 1.439468999999999e-06, dn: 1.098605e-06}}, 41: {"": {up: 1.178862e-06, dn: 8.943930000000003e-07}}, 42: {"": {up: 1.20809e-06, dn: 9.155540000000002e-07}}, 43: {"": {up: 1.065112e-06, dn: 8.073450000000005e-07}}, 44: {"": {up: 9.452349999999998e-07, dn: 7.167939999999999e-07}}, 45: {"": {up: 9.554539999999996e-07, dn: 7.149980000000003e-07}}, 46: {"": {up: 7.606030000000003e-07, dn: 5.74984e-07}}, 47: {"": {up: 7.399599999999999e-07, dn: 5.599599999999999e-07}}, 48: {"": {up: 8.097770000000003e-07, dn: 6.138540000000002e-07}}, 49: {"": {up: 6.986509999999999e-07, dn: 5.298130000000001e-07}}, 50: {"": {up: 5.968390000000004e-07, dn: 4.517439999999998e-07}}, 51: {"": {up: 5.691659999999999e-07, dn: 4.314160000000002e-07}}, 52: {"": {up: 5.778620000000002e-07, dn: 4.374079999999996e-07}}, 53: {"": {up: 5.078009999999998e-07, dn: 3.803580000000001e-07}}, 54: {"": {up: 4.349100000000001e-07, dn: 3.282859999999999e-07}}, 55: {"": {up: 4.805980000000001e-07, dn: 3.6274e-07}}, 56: {"": {up: 5.583030000000001e-07, dn: 4.223319999999998e-07}}, 57: {"": {up: 4.577870000000004e-07, dn: 3.431539999999997e-07}}, 58: {"": {up: 3.643190000000002e-07, dn: 2.71996e-07}}, 59: {"": {up: 3.35923e-07, dn: 2.51781e-07}}, 60: {"": {up: 3.040759999999999e-07, dn: 2.278440000000001e-07}}, 61: {"": {up: 3.779360000000002e-07, dn: 2.829559999999999e-07}}, 62: {"": {up: 3.188279999999999e-07, dn: 2.38241e-07}}, 63: {"": {up: 2.857479999999999e-07, dn: 2.136842e-07}}, 64: {"": {up: 2.954759999999999e-07, dn: 2.20896e-07}}, 65: {"": {up: 2.616369999999999e-07, dn: 1.950119e-07}}, 66: {"": {up: 2.759409999999998e-07, dn: 2.065096000000002e-07}}, 67: {"": {up: 2.436335000000001e-07, dn: 1.804973e-07}}, 68: {"": {up: 2.521620000000001e-07, dn: 1.881834999999999e-07}}, 69: {"": {up: 1.766527999999999e-07, dn: 1.310236000000001e-07}}, 70: {"": {up: 2.487639999999999e-07, dn: 1.845762e-07}}, 71: {"": {up: 2.285206999999999e-07, dn: 1.701876e-07}}, 72: {"": {up: 2.126476000000001e-07, dn: 1.563589e-07}}, 73: {"": {up: 2.232887e-07, dn: 1.659451e-07}}, 74: {"": {up: 1.933579000000001e-07, dn: 1.428845e-07}}, 75: {"": {up: 1.600146000000001e-07, dn: 1.183948e-07}}, 76: {"": {up: 1.67513e-07, dn: 1.225843e-07}}, 77: {"": {up: 1.433604e-07, dn: 1.059411e-07}}, 78: {"": {up: 2.453746000000001e-07, dn: 1.801726e-07}}, 79: {"": {up: 1.217803000000001e-07, dn: 8.986879999999998e-08}}, 80: {"": {up: 1.690194000000001e-07, dn: 1.243953e-07}}, 81: {"": {up: 1.253792e-07, dn: 9.184649999999997e-08}}, 82: {"": {up: 1.403879e-07, dn: 1.026082e-07}}, 83: {"": {up: 1.159525e-07, dn: 8.563679999999995e-08}}, 84: {"": {up: 1.598449e-07, dn: 1.173536e-07}}, 85: {"": {up: 1.103949000000001e-07, dn: 8.022680000000001e-08}}, 86: {"": {up: 1.140456e-07, dn: 8.410800000000003e-08}}, 87: {"": {up: 9.173560000000003e-08, dn: 6.706599999999997e-08}}, 88: {"": {up: 1.224776e-07, dn: 8.88961e-08}}, 89: {"": {up: 1.146668999999999e-07, dn: 8.452270000000002e-08}}, 90: {"": {up: 1.070255e-07, dn: 7.765610000000001e-08}}, 91: {"": {up: 1.126788e-07, dn: 8.213839999999999e-08}}, 92: {"": {up: 1.462755e-07, dn: 1.067522e-07}}, 93: {"": {up: 1.150969e-07, dn: 8.362240000000003e-08}}, 94: {"": {up: 1.132633000000001e-07, dn: 8.29126e-08}}, 95: {"": {up: 7.443979999999999e-08, dn: 5.421640000000001e-08}}, 96: {"": {up: 8.176670000000002e-08, dn: 5.938979999999999e-08}}, 97: {"": {up: 8.487770000000002e-08, dn: 6.200619999999999e-08}}, 98: {"": {up: 7.788159999999999e-08, dn: 5.676020000000002e-08}}, 99: {"": {up: 1.603515e-07, dn: 1.160296e-07}}, 100: {"": {up: 8.238139999999997e-08, dn: 5.905980000000002e-08}}, 101: {"": {up: 9.589009999999999e-08, dn: 6.961600000000001e-08}}, 102: {"": {up: 1.229574e-07, dn: 8.883869999999999e-08}}, 103: {"": {up: 7.053819999999998e-08, dn: 5.071100000000001e-08}}, 104: {"": {up: 9.412849999999997e-08, dn: 6.780000000000001e-08}}, 105: {"": {up: 9.542920000000001e-08, dn: 6.86706e-08}}, 106: {"": {up: 6.194199999999999e-08, dn: 4.45035e-08}}, 107: {"": {up: 6.952869999999998e-08, dn: 4.968740000000001e-08}}, 108: {"": {up: 7.376909999999997e-08, dn: 5.26376e-08}}, 109: {"": {up: 3.995700000000002e-08, dn: 2.864889999999999e-08}}, 110: {"": {up: 7.19636e-08, dn: 5.202679999999998e-08}}, 111: {"": {up: 7.976870000000003e-08, dn: 5.718029999999999e-08}}, 112: {"": {up: 4.642030000000002e-08, dn: 3.315219999999999e-08}}, 113: {"": {up: 3.893479999999999e-08, dn: 2.798570000000001e-08}}, 114: {"": {up: 5.995570000000001e-08, dn: 4.2951e-08}}, 115: {"": {up: 4.658710000000001e-08, dn: 3.30792e-08}}, 116: {"": {up: 7.09227e-08, dn: 5.087259999999999e-08}}, 117: {"": {up: 3.232740000000002e-08, dn: 2.306316e-08}}, 118: {"": {up: 4.192009999999999e-08, dn: 2.98583e-08}}, 119: {"": {up: 4.298960000000002e-08, dn: 3.067219999999998e-08}}, 120: {"": {up: 3.36969e-08, dn: 2.406710000000001e-08}}, 121: {"": {up: 3.93698e-08, dn: 2.801309999999999e-08}}, 122: {"": {up: 4.358429999999998e-08, dn: 3.053030000000001e-08}}, 123: {"": {up: 2.460922e-08, dn: 1.747982e-08}}, 124: {"": {up: 4.341789999999998e-08, dn: 3.021950000000001e-08}}, 125: {"": {up: 2.537514000000001e-08, dn: 1.792958e-08}}, 126: {"": {up: 1.718805999999999e-08, dn: 1.216319e-08}}, 127: {"": {up: 2.705096000000001e-08, dn: 1.883329e-08}}, 128: {"": {up: 3.491650000000001e-08, dn: 2.463248e-08}}, 129: {"": {up: 3.70575e-08, dn: 2.641297e-08}}, 130: {"": {up: 2.434632000000001e-08, dn: 1.72943e-08}}, 131: {"": {up: 1.919352e-08, dn: 1.35304e-08}}, 132: {"": {up: 2.420941999999999e-08, dn: 1.661043000000001e-08}}, 133: {"": {up: 1.215873e-08, dn: 8.496919999999998e-09}}, 134: {"": {up: 1.548200000000001e-08, dn: 1.090877e-08}}, 135: {"": {up: 1.568009000000001e-08, dn: 1.099843e-08}}, 136: {"": {up: 2.139050000000001e-08, dn: 1.498031e-08}}, 137: {"": {up: 1.992768e-08, dn: 1.400779e-08}}, 138: {"": {up: 9.57781e-09, dn: 6.698810000000002e-09}}, 139: {"": {up: 1.917621e-08, dn: 1.334972e-08}}, 140: {"": {up: 3.37061e-08, dn: 2.36179e-08}}, 141: {"": {up: 3.72844e-08, dn: 2.609592e-08}}, 142: {"": {up: 1.262771e-08, dn: 8.875639999999997e-09}}, 143: {"": {up: 1.345734e-08, dn: 9.316230000000003e-09}}, 144: {"": {up: 8.467799999999999e-09, dn: 5.857840000000001e-09}}, 145: {"": {up: 5.950789999999997e-09, dn: 4.148890000000001e-09}}, 146: {"": {up: 1.029866e-08, dn: 7.151670000000001e-09}}, 147: {"": {up: 6.739469999999999e-09, dn: 4.655310000000001e-09}}, 148: {"": {up: 5.831789999999998e-09, dn: 4.025670000000001e-09}}, 149: {"": {up: 1.164374e-08, dn: 8.033480000000001e-09}}, 150: {"": {up: 1.445777e-08, dn: 1.009084e-08}}, 151: {"": {up: 1.468473e-08, dn: 1.021097e-08}}, 152: {"": {up: 7.25047e-09, dn: 4.985230000000002e-09}}, 153: {"": {up: 1.244833e-08, dn: 8.61318e-09}}, 154: {"": {up: 6.782679999999999e-09, dn: 4.753730000000001e-09}}, 155: {"": {up: 1.464782e-08, dn: 1.019022999999999e-08}}, 156: {"": {up: 6.59583e-09, dn: 4.52503e-09}}, 157: {"": {up: 8.15711e-09, dn: 5.4718e-09}}, 158: {"": {up: 6.499790000000001e-09, dn: 4.486789999999998e-09}}, 159: {"": {up: 7.529760000000002e-09, dn: 5.161309999999999e-09}}, 160: {"": {up: 7.66962e-09, dn: 5.30122e-09}}, 161: {"": {up: 3.336419999999999e-09, dn: 2.283504e-09}}, 162: {"": {up: 5.94349e-09, dn: 3.988249999999999e-09}}, 163: {"": {up: 4.555159999999998e-09, dn: 3.124981e-09}}, 164: {"": {up: 8.873559999999999e-09, dn: 6.088849999999998e-09}}, 165: {"": {up: 2.077093e-09, dn: 1.388921000000001e-09}}, 166: {"": {up: 6.46571e-09, dn: 4.422740000000001e-09}}, 167: {"": {up: 3.001946e-09, dn: 2.050197e-09}}, 168: {"": {up: 4.189079999999999e-09, dn: 2.830105e-09}}, 169: {"": {up: 4.369580000000001e-09, dn: 2.967408e-09}}, 170: {"": {up: 1.692199e-09, dn: 1.146937e-09}}, 171: {"": {up: 2.905967999999999e-09, dn: 1.988896e-09}}, 172: {"": {up: 3.186613000000001e-09, dn: 2.183955999999999e-09}}, 173: {"": {up: 4.421349999999999e-09, dn: 3.004375999999999e-09}}, 174: {"": {up: 1.813792e-09, dn: 1.230313e-09}}, 175: {"": {up: 2.352377e-09, dn: 1.617594e-09}}, 176: {"": {up: 7.802389999999999e-10, dn: 5.304460000000001e-10}}, 177: {"": {up: 1.641035e-09, dn: 1.129161e-09}}, 178: {"": {up: 3.577844000000001e-09, dn: 2.401477e-09}}, 179: {"": {up: 1.447405e-09, dn: 9.73221e-10}}, 180: {"": {up: 1.116959e-09, dn: 7.477159999999999e-10}}, 181: {"": {up: 6.051930000000002e-10, dn: 4.076939999999999e-10}}, 182: {"": {up: 2.532372000000001e-09, dn: 1.703794e-09}}, 183: {"": {up: 7.957359999999999e-10, dn: 5.32766e-10}}, 184: {"": {up: 1.763117e-09, dn: 1.194392e-09}}, 185: {"": {up: 1.508013e-09, dn: 1.001498e-09}}, 186: {"": {up: 2.57482e-09, dn: 1.68297e-09}}, 187: {"": {up: 7.885750000000002e-10, dn: 5.355039999999999e-10}}, 188: {"": {up: 2.144339000000001e-09, dn: 1.45466e-09}}, 189: {"": {up: 1.810150999999999e-09, dn: 1.182238e-09}}, 190: {"": {up: 5.479909999999998e-10, dn: 3.622302000000002e-10}}, 191: {"": {up: 9.211280000000003e-10, dn: 6.229399999999999e-10}}, 192: {"": {up: 1.55066e-09, dn: 1.033899e-09}}, 193: {"": {up: 1.486119999999999e-09, dn: 1.000856e-09}}, 194: {"": {up: 9.080560000000002e-10, dn: 6.035169999999999e-10}}, 195: {"": {up: 6.651699999999999e-10, dn: 4.36619e-10}}, 196: {"": {up: 4.608099999999999e-09, dn: 3.136982000000001e-09}}, 197: {"": {up: 5.907600000000001e-10, dn: 3.961660000000001e-10}}, 198: {"": {up: 7.995179999999999e-10, dn: 5.375389999999999e-10}}, 199: {"": {up: 3.289491e-10, dn: 2.179439e-10}}, 200: {"": {up: 5.50231e-10, dn: 3.544444e-10}}, 201: {"": {up: 8.822569999999997e-10, dn: 5.76995e-10}}, 202: {"": {up: 3.311198e-10, dn: 2.192787e-10}}, 203: {"": {up: 5.6551e-10, dn: 3.718154e-10}}, 204: {"": {up: 1.891672e-10, dn: 1.26747e-10}}, 205: {"": {up: 3.971043000000001e-10, dn: 2.599555999999999e-10}}, 206: {"": {up: 7.360100000000002e-10, dn: 4.985869999999999e-10}}, 207: {"": {up: 5.916639999999998e-10, dn: 3.864767000000001e-10}}, 208: {"": {up: 2.927662e-10, dn: 1.923028e-10}}, 209: {"": {up: 1.536629000000001e-10, dn: 1.014284e-10}}, 210: {"": {up: 5.636440000000001e-11, dn: 3.710839999999998e-11}}, 211: {"": {up: 3.889501e-10, dn: 2.563127999999999e-10}}, 212: {"": {up: 6.343770000000001e-11, dn: 4.27207e-11}}, 213: {"": {up: 4.461190000000001e-11, dn: 2.933850999999999e-11}}, 214: {"": {up: 9.49428e-11, dn: 6.363460000000001e-11}}, 215: {"": {up: 9.481900000000001e-11, dn: 6.192269999999999e-11}}, 216: {"": {up: 6.116679999999999e-11, dn: 4.065230000000001e-11}}, 217: {"": {up: 3.675391999999999e-11, dn: 2.362631e-11}}, 218: {"": {up: 2.687654000000001e-11, dn: 1.785421999999999e-11}}, 219: {"": {up: 1.533055e-10, dn: 9.775e-11}}, 220: {"": {up: 1.090861e-10, dn: 7.248079999999999e-11}}, 221: {"": {up: 1.716366e-10, dn: 1.084074e-10}}, 222: {"": {up: 6.320539999999999e-11, dn: 4.121700000000001e-11}}, 223: {"": {up: 5.385569999999999e-11, dn: 3.392296999999999e-11}}, 224: {"": {up: 2.24579e-11, dn: 1.461964e-11}}, 225: {"": {up: 2.526452e-11, dn: 1.667325e-11}}, 226: {"": {up: 5.2666e-11, dn: 3.563202000000001e-11}}, 227: {"": {up: 5.87676e-11, dn: 3.809298e-11}}, 228: {"": {up: 2.975511e-11, dn: 1.937158e-11}}, 229: {"": {up: 2.158572e-11, dn: 1.370516e-11}}, 230: {"": {up: 3.474866e-11, dn: 2.171966999999999e-11}}, 231: {"": {up: 9.977540000000002e-12, dn: 6.254339999999999e-12}}, 232: {"": {up: 1.206217e-11, dn: 7.708960000000002e-12}}, 233: {"": {up: 8.45661e-11, dn: 5.537180000000002e-11}}, 234: {"": {up: 1.782288e-11, dn: 1.153477e-11}}, 235: {"": {up: 1.176114e-11, dn: 7.510970000000003e-12}}, 236: {"": {up: 3.411557e-11, dn: 2.12099e-11}}, 237: {"": {up: 2.539514e-11, dn: 1.617319e-11}}, 238: {"": {up: 4.534832999999999e-12, dn: 2.868208e-12}}, 239: {"": {up: 5.39812e-11, dn: 3.461741999999999e-11}}, 240: {"": {up: 7.77202e-11, dn: 5.313309999999998e-11}}, 241: {"": {up: 1.694636e-11, dn: 1.084455e-11}}, 242: {"": {up: 8.6612e-12, dn: 5.45644e-12}}, 243: {"": {up: 1.629767e-11, dn: 1.008923e-11}}, 244: {"": {up: 8.382290000000001e-12, dn: 5.371649999999999e-12}}, 245: {"": {up: 4.92313e-11, dn: 3.258796e-11}}, 246: {"": {up: 1.43117e-11, dn: 8.708959999999999e-12}}, 247: {"": {up: 1.916198e-11, dn: 1.212693e-11}}, 248: {"": {up: 3.669108000000001e-12, dn: 2.312593e-12}}, 249: {"": {up: 2.29638e-12, dn: 1.43481e-12}}, 250: {"": {up: 2.526386999999999e-12, dn: 1.584112e-12}}, 251: {"": {up: 1.891119e-11, dn: 1.207271e-11}}, 252: {"": {up: 9.154269999999998e-13, dn: 5.736340000000001e-13}}, 253: {"": {up: 6.319499999999999e-12, dn: 3.946702000000001e-12}}, 254: {"": {up: 4.793240999999999e-12, dn: 2.949605000000001e-12}}, 255: {"": {up: 4.798280000000001e-12, dn: 3.053268e-12}}, 256: {"": {up: 1.521375e-12, dn: 9.453189999999997e-13}}, 257: {"": {up: 1.28679e-12, dn: 7.830550000000002e-13}}, 258: {"": {up: 1.557218e-12, dn: 9.782050000000001e-13}}, 259: {"": {up: 9.82766e-13, dn: 6.244240000000002e-13}}, 260: {"": {up: 1.872165e-12, dn: 1.148977e-12}}, 261: {"": {up: 2.925141999999999e-12, dn: 1.713801e-12}}, 262: {"": {up: 3.285724999999999e-13, dn: 2.02978e-13}}, 263: {"": {up: 3.382817e-12, dn: 2.028698e-12}}, 264: {"": {up: 4.114923e-13, dn: 2.587071e-13}}, 265: {"": {up: 5.074488000000001e-13, dn: 3.107813e-13}}, 266: {"": {up: 1.542359e-13, dn: 9.036969999999998e-14}}, 267: {"": {up: 2.459695e-13, dn: 1.51685e-13}}, 268: {"": {up: 6.09324e-13, dn: 3.753423000000001e-13}}, 269: {"": {up: 7.76241e-14, dn: 4.499539000000001e-14}}, 270: {"": {up: 2.024392999999999e-13, dn: 1.236381e-13}}, 271: {"": {up: 4.531479000000001e-14, dn: 2.767223e-14}}, 272: {"": {up: 5.804909999999999e-13, dn: 3.653175000000001e-13}}, 273: {"": {up: 4.845713000000001e-14, dn: 2.831881e-14}}, 274: {"": {up: 1.83214e-13, dn: 1.074713e-13}}, 275: {"": {up: 2.450166000000001e-13, dn: 1.466098e-13}}, 276: {"": {up: 7.9898e-14, dn: 4.720666999999999e-14}}, 277: {"": {up: 4.477218999999999e-13, dn: 2.706271e-13}}, 278: {"": {up: 4.892106000000001e-14, dn: 2.958956000000001e-14}}, 279: {"": {up: 1.344207e-13, dn: 8.362540000000001e-14}}, 280: {"": {up: 3.927583000000001e-13, dn: 2.268157e-13}}, 281: {"": {up: 5.740639999999998e-14, dn: 3.531107e-14}}, 282: {"": {up: 1.140026e-15, dn: 6.29046e-16}}, 283: {"": {up: 5.785179999999999e-14, dn: 3.447584e-14}}, 284: {"": {up: 1.960589e-13, dn: 1.112775e-13}}, 285: {"": {up: 2.887034999999999e-14, dn: 1.677625e-14}}, 286: {"": {up: 3.038251e-14, dn: 1.833328e-14}}, 287: {"": {up: 2.289777e-14, dn: 1.353031e-14}}, 288: {"": {up: 7.69798e-15, dn: 4.528163e-15}}, 289: {"": {up: 4.152983999999999e-14, dn: 2.309515000000001e-14}}, 290: {"": {up: 2.622254e-14, dn: 1.460924e-14}}, 291: {"": {up: 6.249449999999999e-16, dn: 1.126123e-15}}, 292: {"": {up: 4.395289e-14, dn: 2.600942e-14}}, 293: {"": {up: 6.466259999999999e-16, dn: 3.908105999999999e-16}}, 294: {"": {up: 1.583154e-14, dn: 9.098310000000002e-15}}, 295: {"": {up: 2.136819e-14, dn: 1.254929e-14}}, 296: {"": {up: 2.295972e-15, dn: 1.313899e-15}}, 297: {"": {up: 1.060789e-15, dn: 8.150130000000001e-16}}, 298: {"": {up: 8.75812e-15, dn: 4.945107000000001e-15}}, 299: {"": {up: 2.72208e-16, dn: 1.493034e-16}}, 300: {"": {up: 2.418514e-16, dn: 1.363407e-16}}, 301: {"": {up: 8.78242e-17, dn: 4.861230000000001e-17}}, 302: {"": {up: 4.441269e-16, dn: 2.484447e-16}}, 303: {"": {up: 2.171376e-16, dn: 1.158786e-16}}, 304: {"": {up: 7.582200000000006e-20, dn: 4.343939999999996e-19}}, 305: {"": {up: 2.419424e-17, dn: 1.250817e-17}}, 306: {"": {up: 1.778741e-17, dn: 9.740690000000001e-18}}, 307: {"": {up: 9.468410000000001e-20, dn: 1.592616e-19}}, 308: {"": {up: 5.069641999999999e-16, dn: 3.128262e-16}}, 309: {"": {up: 1.878998e-16, dn: 1.102557e-16}}, 310: {"": {up: 2.203782e-22, dn: 5.885525e-22}}, 311: {"": {up: 7.119310000000002e-21, dn: 5.568299999999998e-21}}, 312: {"": {up: 1.266341000000001e-19, dn: 9.470309999999997e-20}}, 313: {"": {up: 4.732572e-18, dn: 2.282632e-18}}, 314: {"": {up: 7.659732000000001e-16, dn: 4.013329e-16}}, 315: {"": {up: 3.327082e-17, dn: 1.796336e-17}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 5.138148e-20, dn: 9.913930000000001e-20}}, 318: {"": {up: 2.756178e-37, dn: 1.624484e-37}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 2.722112e-18, dn: 1.340383e-18}}, 321: {"": {up: 6.956666999999999e-16, dn: 3.51612e-16}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 6.62307e-24, dn: 5.09565e-24}}}
ErrorTubes=1
LineColor=red
LineStyle=solid
LineWidth=1.5pt
Name=NLOvar
Path=NLOvar
Title=NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.491574e-06	1.152580e-07	1.374230e-07
8.000000e+01	1.200000e+02	2.756222e-04	1.244940e-05	1.487360e-05
1.200000e+02	1.600000e+02	2.891518e-03	1.007230e-04	1.193320e-04
1.600000e+02	2.000000e+02	5.271628e-03	1.768770e-04	2.057980e-04
2.000000e+02	2.400000e+02	5.831103e-03	2.611220e-04	3.023340e-04
2.400000e+02	2.800000e+02	5.303472e-03	2.747200e-04	3.180710e-04
2.800000e+02	3.200000e+02	4.345940e-03	2.397130e-04	2.788200e-04
3.200000e+02	3.600000e+02	3.404539e-03	1.973090e-04	2.317940e-04
3.600000e+02	4.000000e+02	2.626470e-03	1.574500e-04	1.866980e-04
4.000000e+02	4.400000e+02	2.007296e-03	1.270750e-04	1.515970e-04
4.400000e+02	4.800000e+02	1.554291e-03	1.039340e-04	1.254720e-04
4.800000e+02	5.200000e+02	1.183943e-03	8.295700e-05	1.005370e-04
5.200000e+02	5.600000e+02	8.859957e-04	6.597390e-05	8.085480e-05
5.600000e+02	6.000000e+02	6.534316e-04	5.135550e-05	6.337720e-05
6.000000e+02	6.400000e+02	4.809958e-04	3.938580e-05	4.915010e-05
6.400000e+02	6.800000e+02	3.634153e-04	3.135790e-05	3.937430e-05
6.800000e+02	7.200000e+02	2.796974e-04	2.477370e-05	3.133330e-05
7.200000e+02	7.600000e+02	2.193181e-04	2.008980e-05	2.546780e-05
7.600000e+02	8.000000e+02	1.694328e-04	1.637310e-05	2.086820e-05
8.000000e+02	8.400000e+02	1.350300e-04	1.352110e-05	1.727820e-05
8.400000e+02	8.800000e+02	1.071820e-04	1.124053e-05	1.445580e-05
8.800000e+02	9.200000e+02	8.575469e-05	9.376300e-06	1.208439e-05
9.200000e+02	9.600000e+02	7.062074e-05	7.957400e-06	1.026093e-05
9.600000e+02	1.000000e+03	6.074498e-05	7.242430e-06	9.407880e-06
1.000000e+03	1.040000e+03	4.790739e-05	5.699360e-06	7.360160e-06
1.040000e+03	1.080000e+03	4.119115e-05	5.174490e-06	6.727380e-06
1.080000e+03	1.120000e+03	3.510848e-05	4.427610e-06	5.738610e-06
1.120000e+03	1.160000e+03	3.081309e-05	4.078450e-06	5.306740e-06
1.160000e+03	1.200000e+03	2.511653e-05	3.342880e-06	4.358760e-06
1.200000e+03	1.240000e+03	2.171050e-05	2.900200e-06	3.769380e-06
1.240000e+03	1.280000e+03	1.931979e-05	2.683590e-06	3.497000e-06
1.280000e+03	1.320000e+03	1.726381e-05	2.479310e-06	3.240170e-06
1.320000e+03	1.360000e+03	1.479234e-05	2.102980e-06	2.741010e-06
1.360000e+03	1.400000e+03	1.271459e-05	1.838020e-06	2.399860e-06
1.400000e+03	1.440000e+03	1.268729e-05	1.873450e-06	2.445230e-06
1.440000e+03	1.480000e+03	1.079429e-05	1.608959e-06	2.103310e-06
1.480000e+03	1.520000e+03	9.527347e-06	1.442563e-06	1.889183e-06
1.520000e+03	1.560000e+03	8.611188e-06	1.305610e-06	1.709712e-06
1.560000e+03	1.600000e+03	7.735330e-06	1.189118e-06	1.558718e-06
1.600000e+03	1.640000e+03	7.066119e-06	1.098605e-06	1.439469e-06
1.640000e+03	1.680000e+03	5.695543e-06	8.943930e-07	1.178862e-06
1.680000e+03	1.720000e+03	5.759397e-06	9.155540e-07	1.208090e-06
1.720000e+03	1.760000e+03	5.009033e-06	8.073450e-07	1.065112e-06
1.760000e+03	1.800000e+03	4.458603e-06	7.167940e-07	9.452350e-07
1.800000e+03	1.840000e+03	4.276386e-06	7.149980e-07	9.554540e-07
1.840000e+03	1.880000e+03	3.531877e-06	5.749840e-07	7.606030e-07
1.880000e+03	1.920000e+03	3.435044e-06	5.599600e-07	7.399600e-07
1.920000e+03	1.960000e+03	3.717217e-06	6.138540e-07	8.097770e-07
1.960000e+03	2.000000e+03	3.208367e-06	5.298130e-07	6.986510e-07
2.000000e+03	2.040000e+03	2.748761e-06	4.517440e-07	5.968390e-07
2.040000e+03	2.080000e+03	2.602893e-06	4.314160e-07	5.691660e-07
2.080000e+03	2.120000e+03	2.623526e-06	4.374080e-07	5.778620e-07
2.120000e+03	2.160000e+03	2.201996e-06	3.803580e-07	5.078010e-07
2.160000e+03	2.200000e+03	1.959703e-06	3.282860e-07	4.349100e-07
2.200000e+03	2.240000e+03	2.141276e-06	3.627400e-07	4.805980e-07
2.240000e+03	2.280000e+03	2.499974e-06	4.223320e-07	5.583030e-07
2.280000e+03	2.320000e+03	1.958188e-06	3.431540e-07	4.577870e-07
2.320000e+03	2.360000e+03	1.546151e-06	2.719960e-07	3.643190e-07
2.360000e+03	2.400000e+03	1.445906e-06	2.517810e-07	3.359230e-07
2.400000e+03	2.440000e+03	1.307203e-06	2.278440e-07	3.040760e-07
2.440000e+03	2.480000e+03	1.597172e-06	2.829560e-07	3.779360e-07
2.480000e+03	2.520000e+03	1.340110e-06	2.382410e-07	3.188280e-07
2.520000e+03	2.560000e+03	1.211502e-06	2.136842e-07	2.857480e-07
2.560000e+03	2.600000e+03	1.243689e-06	2.208960e-07	2.954760e-07
2.600000e+03	2.640000e+03	1.085554e-06	1.950119e-07	2.616370e-07
2.640000e+03	2.680000e+03	1.161319e-06	2.065096e-07	2.759410e-07
2.680000e+03	2.720000e+03	9.818455e-07	1.804973e-07	2.436335e-07
2.720000e+03	2.760000e+03	1.049296e-06	1.881835e-07	2.521620e-07
2.760000e+03	2.800000e+03	7.200696e-07	1.310236e-07	1.766528e-07
2.800000e+03	2.840000e+03	1.006445e-06	1.845762e-07	2.487640e-07
2.840000e+03	2.880000e+03	9.329163e-07	1.701876e-07	2.285207e-07
2.880000e+03	2.920000e+03	8.250834e-07	1.563589e-07	2.126476e-07
2.920000e+03	2.960000e+03	9.014263e-07	1.659451e-07	2.232887e-07
2.960000e+03	3.000000e+03	7.668976e-07	1.428845e-07	1.933579e-07
3.000000e+03	3.040000e+03	6.392878e-07	1.183948e-07	1.600146e-07
3.040000e+03	3.080000e+03	6.371058e-07	1.225843e-07	1.675130e-07
3.080000e+03	3.120000e+03	5.717998e-07	1.059411e-07	1.433604e-07
3.120000e+03	3.160000e+03	9.346624e-07	1.801726e-07	2.453746e-07
3.160000e+03	3.200000e+03	4.816125e-07	8.986880e-08	1.217803e-07
3.200000e+03	3.240000e+03	6.529750e-07	1.243953e-07	1.690194e-07
3.240000e+03	3.280000e+03	4.749840e-07	9.184650e-08	1.253792e-07
3.280000e+03	3.320000e+03	5.261865e-07	1.026082e-07	1.403879e-07
3.320000e+03	3.360000e+03	4.539329e-07	8.563680e-08	1.159525e-07
3.360000e+03	3.400000e+03	6.049077e-07	1.173536e-07	1.598449e-07
3.400000e+03	3.440000e+03	4.042155e-07	8.022680e-08	1.103949e-07
3.440000e+03	3.480000e+03	4.440122e-07	8.410800e-08	1.140456e-07
3.480000e+03	3.520000e+03	3.459027e-07	6.706600e-08	9.173560e-08
3.520000e+03	3.560000e+03	4.431765e-07	8.889610e-08	1.224776e-07
3.560000e+03	3.600000e+03	4.426160e-07	8.452270e-08	1.146669e-07
3.600000e+03	3.640000e+03	3.866756e-07	7.765610e-08	1.070255e-07
3.640000e+03	3.680000e+03	4.123312e-07	8.213840e-08	1.126788e-07
3.680000e+03	3.720000e+03	5.369363e-07	1.067522e-07	1.462755e-07
3.720000e+03	3.760000e+03	4.151019e-07	8.362240e-08	1.150969e-07
3.760000e+03	3.800000e+03	4.197736e-07	8.291260e-08	1.132633e-07
3.800000e+03	3.840000e+03	2.726585e-07	5.421640e-08	7.443980e-08
3.840000e+03	3.880000e+03	2.955579e-07	5.938980e-08	8.176670e-08
3.880000e+03	3.920000e+03	3.118803e-07	6.200620e-08	8.487770e-08
3.920000e+03	3.960000e+03	2.840741e-07	5.676020e-08	7.788160e-08
3.960000e+03	4.000000e+03	5.631396e-07	1.160296e-07	1.603515e-07
4.000000e+03	4.040000e+03	2.835582e-07	5.905980e-08	8.238140e-08
4.040000e+03	4.080000e+03	3.437449e-07	6.961600e-08	9.589010e-08
4.080000e+03	4.120000e+03	4.311558e-07	8.883870e-08	1.229574e-07
4.120000e+03	4.160000e+03	2.423774e-07	5.071100e-08	7.053820e-08
4.160000e+03	4.200000e+03	3.250080e-07	6.780000e-08	9.412850e-08
4.200000e+03	4.240000e+03	3.274011e-07	6.867060e-08	9.542920e-08
4.240000e+03	4.280000e+03	2.125248e-07	4.450350e-08	6.194200e-08
4.280000e+03	4.320000e+03	2.330528e-07	4.968740e-08	6.952870e-08
4.320000e+03	4.360000e+03	2.456083e-07	5.263760e-08	7.376910e-08
4.360000e+03	4.400000e+03	1.361124e-07	2.864890e-08	3.995700e-08
4.400000e+03	4.440000e+03	2.492020e-07	5.202680e-08	7.196360e-08
4.440000e+03	4.480000e+03	2.690412e-07	5.718030e-08	7.976870e-08
4.480000e+03	4.520000e+03	1.553565e-07	3.315220e-08	4.642030e-08
4.520000e+03	4.560000e+03	1.337241e-07	2.798570e-08	3.893480e-08
4.560000e+03	4.600000e+03	2.021131e-07	4.295100e-08	5.995570e-08
4.600000e+03	4.640000e+03	1.515325e-07	3.307920e-08	4.658710e-08
4.640000e+03	4.680000e+03	2.377849e-07	5.087260e-08	7.092270e-08
4.680000e+03	4.720000e+03	1.073300e-07	2.306316e-08	3.232740e-08
4.720000e+03	4.760000e+03	1.378920e-07	2.985830e-08	4.192010e-08
4.760000e+03	4.800000e+03	1.423123e-07	3.067220e-08	4.298960e-08
4.800000e+03	4.840000e+03	1.120740e-07	2.406710e-08	3.369690e-08
4.840000e+03	4.880000e+03	1.281794e-07	2.801310e-08	3.936980e-08
4.880000e+03	4.920000e+03	1.337271e-07	3.053030e-08	4.358430e-08
4.920000e+03	4.960000e+03	8.042568e-08	1.747982e-08	2.460922e-08
4.960000e+03	5.000000e+03	1.339178e-07	3.021950e-08	4.341790e-08
5.000000e+03	5.040000e+03	8.079956e-08	1.792958e-08	2.537514e-08
5.040000e+03	5.080000e+03	5.527937e-08	1.216319e-08	1.718806e-08
5.080000e+03	5.120000e+03	8.105854e-08	1.883329e-08	2.705096e-08
5.120000e+03	5.160000e+03	1.099937e-07	2.463248e-08	3.491650e-08
5.160000e+03	5.200000e+03	1.210975e-07	2.641297e-08	3.705750e-08
5.200000e+03	5.240000e+03	7.856498e-08	1.729430e-08	2.434632e-08
5.240000e+03	5.280000e+03	6.001955e-08	1.353040e-08	1.919352e-08
5.280000e+03	5.320000e+03	6.887047e-08	1.661043e-08	2.420942e-08
5.320000e+03	5.360000e+03	3.761729e-08	8.496920e-09	1.215873e-08
5.360000e+03	5.400000e+03	4.861231e-08	1.090877e-08	1.548200e-08
5.400000e+03	5.440000e+03	4.821209e-08	1.099843e-08	1.568009e-08
5.440000e+03	5.480000e+03	6.508043e-08	1.498031e-08	2.139050e-08
5.480000e+03	5.520000e+03	6.146477e-08	1.400779e-08	1.992768e-08
5.520000e+03	5.560000e+03	2.942853e-08	6.698810e-09	9.577810e-09
5.560000e+03	5.600000e+03	5.714984e-08	1.334972e-08	1.917621e-08
5.600000e+03	5.640000e+03	1.021099e-07	2.361790e-08	3.370610e-08
5.640000e+03	5.680000e+03	1.124832e-07	2.609592e-08	3.728440e-08
5.680000e+03	5.720000e+03	3.937925e-08	8.875640e-09	1.262771e-08
5.720000e+03	5.760000e+03	3.947648e-08	9.316230e-09	1.345734e-08
5.760000e+03	5.800000e+03	2.455500e-08	5.857840e-09	8.467800e-09
5.800000e+03	5.840000e+03	1.799762e-08	4.148890e-09	5.950790e-09
5.840000e+03	5.880000e+03	3.034501e-08	7.151670e-09	1.029866e-08
5.880000e+03	5.920000e+03	1.973222e-08	4.655310e-09	6.739470e-09
5.920000e+03	5.960000e+03	1.698709e-08	4.025670e-09	5.831790e-09
5.960000e+03	6.000000e+03	3.347652e-08	8.033480e-09	1.164374e-08
6.000000e+03	6.040000e+03	4.363162e-08	1.009084e-08	1.445777e-08
6.040000e+03	6.080000e+03	4.335751e-08	1.021097e-08	1.468473e-08
6.080000e+03	6.120000e+03	2.067918e-08	4.985230e-09	7.250470e-09
6.120000e+03	6.160000e+03	3.582476e-08	8.613180e-09	1.244833e-08
6.160000e+03	6.200000e+03	2.068160e-08	4.753730e-09	6.782680e-09
6.200000e+03	6.240000e+03	4.328582e-08	1.019023e-08	1.464782e-08
6.240000e+03	6.280000e+03	1.852020e-08	4.525030e-09	6.595830e-09
6.280000e+03	6.320000e+03	2.133992e-08	5.471800e-09	8.157110e-09
6.320000e+03	6.360000e+03	1.877765e-08	4.486790e-09	6.499790e-09
6.360000e+03	6.400000e+03	2.115225e-08	5.161310e-09	7.529760e-09
6.400000e+03	6.440000e+03	2.207310e-08	5.301220e-09	7.669620e-09
6.440000e+03	6.480000e+03	9.393950e-09	2.283504e-09	3.336420e-09
6.480000e+03	6.520000e+03	1.546525e-08	3.988250e-09	5.943490e-09
6.520000e+03	6.560000e+03	1.270170e-08	3.124981e-09	4.555160e-09
6.560000e+03	6.600000e+03	2.475586e-08	6.088850e-09	8.873560e-09
6.600000e+03	6.640000e+03	5.392311e-09	1.388921e-09	2.077093e-09
6.640000e+03	6.680000e+03	1.781285e-08	4.422740e-09	6.465710e-09
6.680000e+03	6.720000e+03	8.316904e-09	2.050197e-09	3.001946e-09
6.720000e+03	6.760000e+03	1.107911e-08	2.830105e-09	4.189080e-09
6.760000e+03	6.800000e+03	1.181034e-08	2.967408e-09	4.369580e-09
6.800000e+03	6.840000e+03	4.589954e-09	1.146937e-09	1.692199e-09
6.840000e+03	6.880000e+03	8.041762e-09	1.988896e-09	2.905968e-09
6.880000e+03	6.920000e+03	8.839847e-09	2.183956e-09	3.186613e-09
6.920000e+03	6.960000e+03	1.193348e-08	3.004376e-09	4.421350e-09
6.960000e+03	7.000000e+03	4.915931e-09	1.230313e-09	1.813792e-09
7.000000e+03	7.040000e+03	6.631739e-09	1.617594e-09	2.352377e-09
7.040000e+03	7.080000e+03	2.141640e-09	5.304460e-10	7.802390e-10
7.080000e+03	7.120000e+03	4.605357e-09	1.129161e-09	1.641035e-09
7.120000e+03	7.160000e+03	9.180606e-09	2.401477e-09	3.577844e-09
7.160000e+03	7.200000e+03	3.779876e-09	9.732210e-10	1.447405e-09
7.200000e+03	7.240000e+03	2.878722e-09	7.477160e-10	1.116959e-09
7.240000e+03	7.280000e+03	1.606664e-09	4.076940e-10	6.051930e-10
7.280000e+03	7.320000e+03	6.526941e-09	1.703794e-09	2.532372e-09
7.320000e+03	7.360000e+03	2.043842e-09	5.327660e-10	7.957360e-10
7.360000e+03	7.400000e+03	4.685335e-09	1.194392e-09	1.763117e-09
7.400000e+03	7.440000e+03	3.751589e-09	1.001498e-09	1.508013e-09
7.440000e+03	7.480000e+03	6.076799e-09	1.682970e-09	2.574820e-09
7.480000e+03	7.520000e+03	2.121268e-09	5.355040e-10	7.885750e-10
7.520000e+03	7.560000e+03	5.686572e-09	1.454660e-09	2.144339e-09
7.560000e+03	7.600000e+03	4.241378e-09	1.182238e-09	1.810151e-09
7.600000e+03	7.640000e+03	1.347902e-09	3.622302e-10	5.479910e-10
7.640000e+03	7.680000e+03	2.421562e-09	6.229400e-10	9.211280e-10
7.680000e+03	7.720000e+03	3.913768e-09	1.033899e-09	1.550660e-09
7.720000e+03	7.760000e+03	3.840476e-09	1.000856e-09	1.486120e-09
7.760000e+03	7.800000e+03	2.245607e-09	6.035170e-10	9.080560e-10
7.800000e+03	7.840000e+03	1.581659e-09	4.366190e-10	6.651700e-10
7.840000e+03	7.880000e+03	1.219396e-08	3.136982e-09	4.608100e-09
7.880000e+03	7.920000e+03	1.500582e-09	3.961660e-10	5.907600e-10
7.920000e+03	7.960000e+03	2.028669e-09	5.375390e-10	7.995180e-10
7.960000e+03	8.000000e+03	8.134649e-10	2.179439e-10	3.289491e-10
8.000000e+03	8.040000e+03	1.248369e-09	3.544444e-10	5.502310e-10
8.040000e+03	8.080000e+03	2.068486e-09	5.769950e-10	8.822570e-10
8.080000e+03	8.120000e+03	8.105592e-10	2.192787e-10	3.311198e-10
8.120000e+03	8.160000e+03	1.349481e-09	3.718154e-10	5.655100e-10
8.160000e+03	8.200000e+03	4.804026e-10	1.267470e-10	1.891672e-10
8.200000e+03	8.240000e+03	9.322007e-10	2.599556e-10	3.971043e-10
8.240000e+03	8.280000e+03	1.929598e-09	4.985870e-10	7.360100e-10
8.280000e+03	8.320000e+03	1.383092e-09	3.864767e-10	5.916640e-10
8.320000e+03	8.360000e+03	6.971071e-10	1.923028e-10	2.927662e-10
8.360000e+03	8.400000e+03	3.724159e-10	1.014284e-10	1.536629e-10
8.400000e+03	8.440000e+03	1.383199e-10	3.710840e-11	5.636440e-11
8.440000e+03	8.480000e+03	9.318729e-10	2.563128e-10	3.889501e-10
8.480000e+03	8.520000e+03	1.661344e-10	4.272070e-11	6.343770e-11
8.520000e+03	8.560000e+03	1.085527e-10	2.933851e-11	4.461190e-11
8.560000e+03	8.600000e+03	2.399541e-10	6.363460e-11	9.494280e-11
8.600000e+03	8.640000e+03	2.229822e-10	6.192270e-11	9.481900e-11
8.640000e+03	8.680000e+03	1.534167e-10	4.065230e-11	6.116680e-11
8.680000e+03	8.720000e+03	8.352978e-11	2.362631e-11	3.675392e-11
8.720000e+03	8.760000e+03	6.710495e-11	1.785422e-11	2.687654e-11
8.760000e+03	8.800000e+03	3.312031e-10	9.775000e-11	1.533055e-10
8.800000e+03	8.840000e+03	2.702395e-10	7.248080e-11	1.090861e-10
8.840000e+03	8.880000e+03	3.558428e-10	1.084074e-10	1.716366e-10
8.880000e+03	8.920000e+03	1.458366e-10	4.121700e-11	6.320540e-11
8.920000e+03	8.960000e+03	1.130439e-10	3.392297e-11	5.385570e-11
8.960000e+03	9.000000e+03	5.198659e-11	1.461964e-11	2.245790e-11
9.000000e+03	9.040000e+03	6.183554e-11	1.667325e-11	2.526452e-11
9.040000e+03	9.080000e+03	1.354350e-10	3.563202e-11	5.266600e-11
9.080000e+03	9.120000e+03	1.321567e-10	3.809298e-11	5.876760e-11
9.120000e+03	9.160000e+03	6.851926e-11	1.937158e-11	2.975511e-11
9.160000e+03	9.200000e+03	4.627632e-11	1.370516e-11	2.158572e-11
9.200000e+03	9.240000e+03	7.030744e-11	2.171967e-11	3.474866e-11
9.240000e+03	9.280000e+03	2.067393e-11	6.254340e-12	9.977540e-12
9.280000e+03	9.320000e+03	2.630231e-11	7.708960e-12	1.206217e-11
9.320000e+03	9.360000e+03	1.945271e-10	5.537180e-11	8.456610e-11
9.360000e+03	9.400000e+03	4.017693e-11	1.153477e-11	1.782288e-11
9.400000e+03	9.440000e+03	2.540894e-11	7.510970e-12	1.176114e-11
9.440000e+03	9.480000e+03	6.817643e-11	2.120990e-11	3.411557e-11
9.480000e+03	9.520000e+03	5.397126e-11	1.617319e-11	2.539514e-11
9.520000e+03	9.560000e+03	9.726457e-12	2.868208e-12	4.534833e-12
9.560000e+03	9.600000e+03	1.171490e-10	3.461742e-11	5.398120e-11
9.600000e+03	9.640000e+03	2.047436e-10	5.313310e-11	7.772020e-11
9.640000e+03	9.680000e+03	3.670033e-11	1.084455e-11	1.694636e-11
9.680000e+03	9.720000e+03	1.780420e-11	5.456440e-12	8.661200e-12
9.720000e+03	9.760000e+03	3.209141e-11	1.008923e-11	1.629767e-11
9.760000e+03	9.800000e+03	1.828359e-11	5.371650e-12	8.382290e-12
9.800000e+03	9.840000e+03	1.176538e-10	3.258796e-11	4.923130e-11
9.840000e+03	9.880000e+03	2.663647e-11	8.708960e-12	1.431170e-11
9.880000e+03	9.920000e+03	3.994493e-11	1.212693e-11	1.916198e-11
9.920000e+03	9.960000e+03	7.618992e-12	2.312593e-12	3.669108e-12
9.960000e+03	1.000000e+04	4.627987e-12	1.434810e-12	2.296380e-12
1.000000e+04	1.004000e+04	5.176962e-12	1.584112e-12	2.526387e-12
1.004000e+04	1.008000e+04	4.039131e-11	1.207271e-11	1.891119e-11
1.008000e+04	1.012000e+04	1.867220e-12	5.736340e-13	9.154270e-13
1.012000e+04	1.016000e+04	1.266226e-11	3.946702e-12	6.319500e-12
1.016000e+04	1.020000e+04	9.210679e-12	2.949605e-12	4.793241e-12
1.020000e+04	1.024000e+04	1.015560e-11	3.053268e-12	4.798280e-12
1.024000e+04	1.028000e+04	3.010575e-12	9.453190e-13	1.521375e-12
1.028000e+04	1.032000e+04	2.381837e-12	7.830550e-13	1.286790e-12
1.032000e+04	1.036000e+04	3.175643e-12	9.782050e-13	1.557218e-12
1.036000e+04	1.040000e+04	2.066873e-12	6.244240e-13	9.827660e-13
1.040000e+04	1.044000e+04	3.570500e-12	1.148977e-12	1.872165e-12
1.044000e+04	1.048000e+04	4.885694e-12	1.713801e-12	2.925142e-12
1.048000e+04	1.052000e+04	6.322426e-13	2.029780e-13	3.285725e-13
1.052000e+04	1.056000e+04	6.071055e-12	2.028698e-12	3.382817e-12
1.056000e+04	1.060000e+04	8.462357e-13	2.587071e-13	4.114923e-13
1.060000e+04	1.064000e+04	9.672342e-13	3.107813e-13	5.074488e-13
1.064000e+04	1.068000e+04	2.610611e-13	9.036970e-14	1.542359e-13
1.068000e+04	1.072000e+04	4.723070e-13	1.516850e-13	2.459695e-13
1.072000e+04	1.076000e+04	1.163385e-12	3.753423e-13	6.093240e-13
1.076000e+04	1.080000e+04	1.278461e-13	4.499539e-14	7.762410e-14
1.080000e+04	1.084000e+04	3.819181e-13	1.236381e-13	2.024393e-13
1.084000e+04	1.088000e+04	8.829251e-14	2.767223e-14	4.531479e-14
1.088000e+04	1.092000e+04	1.179433e-12	3.653175e-13	5.804910e-13
1.092000e+04	1.096000e+04	8.256607e-14	2.831881e-14	4.845713e-14
1.096000e+04	1.100000e+04	3.107683e-13	1.074713e-13	1.832140e-13
1.100000e+04	1.104000e+04	4.372829e-13	1.466098e-13	2.450166e-13
1.104000e+04	1.108000e+04	1.366498e-13	4.720667e-14	7.989800e-14
1.108000e+04	1.112000e+04	8.086091e-13	2.706271e-13	4.477219e-13
1.112000e+04	1.116000e+04	8.819904e-14	2.958956e-14	4.892106e-14
1.116000e+04	1.120000e+04	2.646174e-13	8.362540e-14	1.344207e-13
1.120000e+04	1.124000e+04	6.258637e-13	2.268157e-13	3.927583e-13
1.124000e+04	1.128000e+04	1.095942e-13	3.531107e-14	5.740640e-14
1.128000e+04	1.132000e+04	1.663184e-15	6.290460e-16	1.140026e-15
1.132000e+04	1.136000e+04	1.000078e-13	3.447584e-14	5.785180e-14
1.136000e+04	1.140000e+04	3.005027e-13	1.112775e-13	1.960589e-13
1.140000e+04	1.144000e+04	4.661884e-14	1.677625e-14	2.887035e-14
1.144000e+04	1.148000e+04	5.474910e-14	1.833328e-14	3.038251e-14
1.148000e+04	1.152000e+04	3.920101e-14	1.353031e-14	2.289777e-14
1.152000e+04	1.156000e+04	1.292253e-14	4.528163e-15	7.697980e-15
1.156000e+04	1.160000e+04	6.062866e-14	2.309515e-14	4.152984e-14
1.160000e+04	1.164000e+04	3.811126e-14	1.460924e-14	2.622254e-14
1.164000e+04	1.168000e+04	-1.645141e-15	1.126123e-15	6.249450e-16
1.168000e+04	1.172000e+04	7.397911e-14	2.600942e-14	4.395289e-14
1.172000e+04	1.176000e+04	1.145959e-15	3.908106e-16	6.466260e-16
1.176000e+04	1.180000e+04	2.488201e-14	9.098310e-15	1.583154e-14
1.180000e+04	1.184000e+04	3.519781e-14	1.254929e-14	2.136819e-14
1.184000e+04	1.188000e+04	3.536334e-15	1.313899e-15	2.295972e-15
1.188000e+04	1.192000e+04	2.760483e-15	8.150130e-16	1.060789e-15
1.192000e+04	1.196000e+04	1.324474e-14	4.945107e-15	8.758120e-15
1.196000e+04	1.200000e+04	3.824262e-16	1.493034e-16	2.722080e-16
1.200000e+04	1.204000e+04	3.688353e-16	1.363407e-16	2.418514e-16
1.204000e+04	1.208000e+04	1.237784e-16	4.861230e-17	8.782420e-17
1.208000e+04	1.212000e+04	6.443841e-16	2.484447e-16	4.441269e-16
1.212000e+04	1.216000e+04	2.814659e-16	1.158786e-16	2.171376e-16
1.216000e+04	1.220000e+04	4.566411e-18	4.343940e-19	7.582200e-20
1.220000e+04	1.224000e+04	2.893665e-17	1.250817e-17	2.419424e-17
1.224000e+04	1.228000e+04	2.581563e-17	9.740690e-18	1.778741e-17
1.228000e+04	1.232000e+04	-2.429597e-19	1.592616e-19	9.468410e-20
1.232000e+04	1.236000e+04	9.494678e-16	3.128262e-16	5.069642e-16
1.236000e+04	1.240000e+04	3.073196e-16	1.102557e-16	1.878998e-16
1.240000e+04	1.244000e+04	-3.638938e-22	5.885525e-22	2.203782e-22
1.244000e+04	1.248000e+04	3.164907e-20	5.568300e-21	7.119310e-21
1.248000e+04	1.252000e+04	4.821753e-19	9.470310e-20	1.266341e-19
1.252000e+04	1.256000e+04	4.840519e-18	2.282632e-18	4.732572e-18
1.256000e+04	1.260000e+04	9.579398e-16	4.013329e-16	7.659732e-16
1.260000e+04	1.264000e+04	4.485025e-17	1.796336e-17	3.327082e-17
1.264000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.272000e+04	-1.133805e-19	9.913930e-20	5.138148e-20
1.272000e+04	1.276000e+04	4.382517e-37	1.624484e-37	2.756178e-37
1.276000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.284000e+04	2.935569e-18	1.340383e-18	2.722112e-18
1.284000e+04	1.288000e+04	8.046783e-16	3.516120e-16	6.956667e-16
1.288000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.300000e+04	2.179763e-23	5.095650e-24	6.623070e-24
# END HISTO1D


# BEGIN HISTO1D /NLO
ErrorBars=1
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 3.458004455054407e-09, dn: 3.458004455054407e-09}}, 2: {"": {up: 4.494580961806387e-08, dn: 4.494580961806387e-08}}, 3: {"": {up: 1.424339716223578e-07, dn: 1.424339716223578e-07}}, 4: {"": {up: 2.429339585316921e-07, dn: 2.429339585316921e-07}}, 5: {"": {up: 3.135887219590483e-07, dn: 3.135887219590483e-07}}, 6: {"": {up: 3.344452768697966e-07, dn: 3.344452768697966e-07}}, 7: {"": {up: 3.167569712647995e-07, dn: 3.167569712647995e-07}}, 8: {"": {up: 3.056966736492037e-07, dn: 3.056966736492037e-07}}, 9: {"": {up: 2.622532271815336e-07, dn: 2.622532271815336e-07}}, 10: {"": {up: 2.248464281201509e-07, dn: 2.248464281201509e-07}}, 11: {"": {up: 1.894550307725232e-07, dn: 1.894550307725232e-07}}, 12: {"": {up: 1.519359978009962e-07, dn: 1.519359978009962e-07}}, 13: {"": {up: 1.167020383909282e-07, dn: 1.167020383909282e-07}}, 14: {"": {up: 9.009819166478188e-08, dn: 9.009819166478188e-08}}, 15: {"": {up: 6.859529797943827e-08, dn: 6.859529797943827e-08}}, 16: {"": {up: 5.231619745976117e-08, dn: 5.231619745976117e-08}}, 17: {"": {up: 4.042843750056789e-08, dn: 4.042843750056789e-08}}, 18: {"": {up: 3.320833398452853e-08, dn: 3.320833398452853e-08}}, 19: {"": {up: 2.585289605568862e-08, dn: 2.585289605568862e-08}}, 20: {"": {up: 2.235029139251722e-08, dn: 2.235029139251722e-08}}, 21: {"": {up: 1.671439443830013e-08, dn: 1.671439443830013e-08}}, 22: {"": {up: 1.427215545580991e-08, dn: 1.427215545580991e-08}}, 23: {"": {up: 1.253712232841151e-08, dn: 1.253712232841151e-08}}, 24: {"": {up: 9.264362898952643e-09, dn: 9.264362898952643e-09}}, 25: {"": {up: 7.968334500192683e-09, dn: 7.968334500192683e-09}}, 26: {"": {up: 6.870027939165685e-09, dn: 6.870027939165685e-09}}, 27: {"": {up: 5.829006479762059e-09, dn: 5.829006479762059e-09}}, 28: {"": {up: 4.525221333373591e-09, dn: 4.525221333373591e-09}}, 29: {"": {up: 3.862942581028787e-09, dn: 3.862942581028787e-09}}, 30: {"": {up: 3.304695051212574e-09, dn: 3.304695051212574e-09}}, 31: {"": {up: 2.860680101785128e-09, dn: 2.860680101785128e-09}}, 32: {"": {up: 2.337950193093469e-09, dn: 2.337950193093469e-09}}, 33: {"": {up: 2.311639643898381e-09, dn: 2.311639643898381e-09}}, 34: {"": {up: 2.009821006865893e-09, dn: 2.009821006865893e-09}}, 35: {"": {up: 1.542362259422996e-09, dn: 1.542362259422996e-09}}, 36: {"": {up: 2.470472842723787e-09, dn: 2.470472842723787e-09}}, 37: {"": {up: 1.048754410246726e-09, dn: 1.048754410246726e-09}}, 38: {"": {up: 9.690138242847584e-10, dn: 9.690138242847584e-10}}, 39: {"": {up: 1.057405764009714e-09, dn: 1.057405764009714e-09}}, 40: {"": {up: 7.740724248333922e-10, dn: 7.740724248333922e-10}}, 41: {"": {up: 6.027364765272023e-10, dn: 6.027364765272023e-10}}, 42: {"": {up: 4.970402471848848e-10, dn: 4.970402471848848e-10}}, 43: {"": {up: 4.698305770973932e-10, dn: 4.698305770973932e-10}}, 44: {"": {up: 3.763419593483247e-10, dn: 3.763419593483247e-10}}, 45: {"": {up: 3.652962241368364e-10, dn: 3.652962241368364e-10}}, 46: {"": {up: 2.650278938284925e-10, dn: 2.650278938284925e-10}}, 47: {"": {up: 3.495535447231316e-10, dn: 3.495535447231316e-10}}, 48: {"": {up: 2.702892599537369e-10, dn: 2.702892599537369e-10}}, 49: {"": {up: 1.904402577791691e-10, dn: 1.904402577791691e-10}}, 50: {"": {up: 1.870079475654796e-10, dn: 1.870079475654796e-10}}, 51: {"": {up: 1.570724167502451e-10, dn: 1.570724167502451e-10}}, 52: {"": {up: 1.24410077288671e-10, dn: 1.24410077288671e-10}}, 53: {"": {up: 1.270768869616479e-10, dn: 1.270768869616479e-10}}, 54: {"": {up: 1.103160943188824e-10, dn: 1.103160943188824e-10}}, 55: {"": {up: 8.717141933739308e-11, dn: 8.717141933739308e-11}}, 56: {"": {up: 7.218371942586205e-11, dn: 7.218371942586205e-11}}, 57: {"": {up: 8.289407943832407e-11, dn: 8.289407943832407e-11}}, 58: {"": {up: 6.480365142206828e-11, dn: 6.480365142206828e-11}}, 59: {"": {up: 6.722122233699608e-11, dn: 6.722122233699608e-11}}, 60: {"": {up: 4.27043451605587e-11, dn: 4.27043451605587e-11}}, 61: {"": {up: 4.235803839661415e-11, dn: 4.235803839661415e-11}}, 62: {"": {up: 3.148440808227066e-11, dn: 3.148440808227066e-11}}, 63: {"": {up: 3.554900869969494e-11, dn: 3.554900869969494e-11}}, 64: {"": {up: 4.055867527183813e-11, dn: 4.055867527183813e-11}}, 65: {"": {up: 2.268873395376657e-11, dn: 2.268873395376657e-11}}, 66: {"": {up: 2.123360029502931e-11, dn: 2.123360029502931e-11}}, 67: {"": {up: 2.184040772367262e-11, dn: 2.184040772367262e-11}}, 68: {"": {up: 2.730070531734687e-11, dn: 2.730070531734687e-11}}, 69: {"": {up: 1.319560522129172e-11, dn: 1.319560522129172e-11}}, 70: {"": {up: 1.796344927380502e-11, dn: 1.796344927380502e-11}}, 71: {"": {up: 1.351120038569901e-11, dn: 1.351120038569901e-11}}, 72: {"": {up: 8.565109237343746e-12, dn: 8.565109237343746e-12}}, 73: {"": {up: 9.171309196189504e-12, dn: 9.171309196189504e-12}}, 74: {"": {up: 7.286097070823613e-12, dn: 7.286097070823613e-12}}, 75: {"": {up: 6.257745184137359e-12, dn: 6.257745184137359e-12}}, 76: {"": {up: 9.628754834711082e-12, dn: 9.628754834711082e-12}}, 77: {"": {up: 6.238627039783093e-12, dn: 6.238627039783093e-12}}, 78: {"": {up: 4.911780308116415e-12, dn: 4.911780308116415e-12}}, 79: {"": {up: 7.901761367696148e-12, dn: 7.901761367696148e-12}}, 80: {"": {up: 1.13660938457915e-11, dn: 1.13660938457915e-11}}, 81: {"": {up: 3.222802449178376e-12, dn: 3.222802449178376e-12}}, 82: {"": {up: 4.018663296697442e-12, dn: 4.018663296697442e-12}}, 83: {"": {up: 4.166274091160404e-12, dn: 4.166274091160404e-12}}, 84: {"": {up: 2.416438465683343e-12, dn: 2.416438465683343e-12}}, 85: {"": {up: 3.078270149099685e-12, dn: 3.078270149099685e-12}}, 86: {"": {up: 3.127104086427682e-12, dn: 3.127104086427682e-12}}, 87: {"": {up: 2.301648703507394e-12, dn: 2.301648703507394e-12}}, 88: {"": {up: 1.874945361155719e-12, dn: 1.874945361155719e-12}}, 89: {"": {up: 1.533955210319631e-12, dn: 1.533955210319631e-12}}, 90: {"": {up: 1.174175879008183e-12, dn: 1.174175879008183e-12}}, 91: {"": {up: 1.491226652281758e-12, dn: 1.491226652281758e-12}}, 92: {"": {up: 8.764195921917566e-13, dn: 8.764195921917566e-13}}, 93: {"": {up: 1.95710136657706e-12, dn: 1.95710136657706e-12}}, 94: {"": {up: 1.058380000015956e-12, dn: 1.058380000015956e-12}}, 95: {"": {up: 8.291912592022525e-13, dn: 8.291912592022525e-13}}, 96: {"": {up: 5.449618442496173e-13, dn: 5.449618442496173e-13}}, 97: {"": {up: 7.342801789438026e-13, dn: 7.342801789438026e-13}}, 98: {"": {up: 4.875050560907343e-13, dn: 4.875050560907343e-13}}, 99: {"": {up: 4.961374022825649e-13, dn: 4.961374022825649e-13}}, 100: {"": {up: 8.276881310855232e-13, dn: 8.276881310855232e-13}}, 101: {"": {up: 3.645761572132626e-13, dn: 3.645761572132626e-13}}, 102: {"": {up: 3.846269716961309e-13, dn: 3.846269716961309e-13}}, 103: {"": {up: 3.832176691657692e-13, dn: 3.832176691657692e-13}}, 104: {"": {up: 1.66014697941046e-13, dn: 1.66014697941046e-13}}, 105: {"": {up: 2.639205437678868e-13, dn: 2.639205437678868e-13}}, 106: {"": {up: 1.812746723977407e-13, dn: 1.812746723977407e-13}}, 107: {"": {up: 4.170539202141665e-13, dn: 4.170539202141665e-13}}, 108: {"": {up: 7.18415565884664e-13, dn: 7.18415565884664e-13}}, 109: {"": {up: 1.423188208314373e-13, dn: 1.423188208314373e-13}}, 110: {"": {up: 1.301265355686518e-13, dn: 1.301265355686518e-13}}, 111: {"": {up: 3.865508929636764e-13, dn: 3.865508929636764e-13}}, 112: {"": {up: 1.567649149374815e-13, dn: 1.567649149374815e-13}}, 113: {"": {up: 1.065778795184037e-13, dn: 1.065778795184037e-13}}, 114: {"": {up: 4.395092022029259e-14, dn: 4.395092022029259e-14}}, 115: {"": {up: 1.090905938034462e-13, dn: 1.090905938034462e-13}}, 116: {"": {up: 6.054676761573624e-14, dn: 6.054676761573624e-14}}, 117: {"": {up: 9.981881716660573e-14, dn: 9.981881716660573e-14}}, 118: {"": {up: 5.552638160734472e-14, dn: 5.552638160734472e-14}}, 119: {"": {up: 9.56608808634401e-14, dn: 9.56608808634401e-14}}, 120: {"": {up: 4.275744035796508e-14, dn: 4.275744035796508e-14}}, 121: {"": {up: 1.045138476220706e-13, dn: 1.045138476220706e-13}}, 122: {"": {up: 5.285801411036751e-14, dn: 5.285801411036751e-14}}, 123: {"": {up: 5.031265994760368e-14, dn: 5.031265994760368e-14}}, 124: {"": {up: 2.983101606028459e-14, dn: 2.983101606028459e-14}}, 125: {"": {up: 1.674276987290777e-14, dn: 1.674276987290777e-14}}, 126: {"": {up: 4.168004186374275e-14, dn: 4.168004186374275e-14}}, 127: {"": {up: 1.352897926665682e-14, dn: 1.352897926665682e-14}}, 128: {"": {up: 2.490804561230054e-14, dn: 2.490804561230054e-14}}, 129: {"": {up: 9.295610936348396e-15, dn: 9.295610936348396e-15}}, 130: {"": {up: 3.174539611150479e-14, dn: 3.174539611150479e-14}}, 131: {"": {up: 9.791524690238531e-15, dn: 9.791524690238531e-15}}, 132: {"": {up: 1.663757812537046e-14, dn: 1.663757812537046e-14}}, 133: {"": {up: 1.529276259424047e-14, dn: 1.529276259424047e-14}}, 134: {"": {up: 9.62081871282225e-15, dn: 9.62081871282225e-15}}, 135: {"": {up: 4.112552130798289e-15, dn: 4.112552130798289e-15}}, 136: {"": {up: 5.241631581381415e-15, dn: 5.241631581381415e-15}}, 137: {"": {up: 1.027658258230088e-14, dn: 1.027658258230088e-14}}, 138: {"": {up: 9.551182835994528e-15, dn: 9.551182835994528e-15}}, 139: {"": {up: 1.876133951090651e-14, dn: 1.876133951090651e-14}}, 140: {"": {up: 3.048426753279899e-15, dn: 3.048426753279899e-15}}, 141: {"": {up: 1.363337856367953e-14, dn: 1.363337856367953e-14}}, 142: {"": {up: 1.917505052613686e-14, dn: 1.917505052613686e-14}}, 143: {"": {up: 3.942777323600589e-15, dn: 3.942777323600589e-15}}, 144: {"": {up: 4.825522372690567e-15, dn: 4.825522372690567e-15}}, 145: {"": {up: 3.912103349668947e-15, dn: 3.912103349668947e-15}}, 146: {"": {up: 5.628768249022043e-15, dn: 5.628768249022043e-15}}, 147: {"": {up: 3.256633159287953e-15, dn: 3.256633159287953e-15}}, 148: {"": {up: 2.18166385194874e-15, dn: 2.18166385194874e-15}}, 149: {"": {up: 1.067123692298745e-14, dn: 1.067123692298745e-14}}, 150: {"": {up: 1.925975622899297e-15, dn: 1.925975622899297e-15}}, 151: {"": {up: 1.023393701902428e-15, dn: 1.023393701902428e-15}}, 152: {"": {up: 1.399358942665068e-15, dn: 1.399358942665068e-15}}, 153: {"": {up: 1.929533008123813e-15, dn: 1.929533008123813e-15}}, 154: {"": {up: 3.078874738145883e-15, dn: 3.078874738145883e-15}}, 155: {"": {up: 1.037884644803595e-15, dn: 1.037884644803595e-15}}, 156: {"": {up: 7.427421416136065e-15, dn: 7.427421416136065e-15}}, 157: {"": {up: 1.095289217649639e-15, dn: 1.095289217649639e-15}}, 158: {"": {up: 2.53731350133782e-15, dn: 2.53731350133782e-15}}, 159: {"": {up: 4.287534132562538e-15, dn: 4.287534132562538e-15}}, 160: {"": {up: 9.910373615253439e-16, dn: 9.910373615253439e-16}}, 161: {"": {up: 1.143614765075333e-15, dn: 1.143614765075333e-15}}, 162: {"": {up: 1.229142397766733e-15, dn: 1.229142397766733e-15}}, 163: {"": {up: 2.362695151665063e-15, dn: 2.362695151665063e-15}}, 164: {"": {up: 2.835668396026045e-16, dn: 2.835668396026045e-16}}, 165: {"": {up: 7.443530475868155e-16, dn: 7.443530475868155e-16}}, 166: {"": {up: 3.097284009916041e-15, dn: 3.097284009916041e-15}}, 167: {"": {up: 2.133568733110295e-15, dn: 2.133568733110295e-15}}, 168: {"": {up: 4.688989119822721e-16, dn: 4.688989119822721e-16}}, 169: {"": {up: 4.130755408934222e-16, dn: 4.130755408934222e-16}}, 170: {"": {up: 1.03913214036343e-15, dn: 1.03913214036343e-15}}, 171: {"": {up: 4.906706215059086e-16, dn: 4.906706215059086e-16}}, 172: {"": {up: 7.236512773684434e-16, dn: 7.236512773684434e-16}}, 173: {"": {up: 3.135027749001516e-16, dn: 3.135027749001516e-16}}, 174: {"": {up: 7.864592545850267e-16, dn: 7.864592545850267e-16}}, 175: {"": {up: 2.280844825327414e-16, dn: 2.280844825327414e-16}}, 176: {"": {up: 1.174629089721841e-15, dn: 1.174629089721841e-15}}, 177: {"": {up: 1.985244285252048e-16, dn: 1.985244285252048e-16}}, 178: {"": {up: 6.508212187894824e-17, dn: 6.508212187894824e-17}}, 179: {"": {up: 1.705785489518474e-16, dn: 1.705785489518474e-16}}, 180: {"": {up: 2.477901985267733e-16, dn: 2.477901985267733e-16}}, 181: {"": {up: 2.81366093824711e-17, dn: 2.81366093824711e-17}}, 182: {"": {up: 1.100146428212567e-16, dn: 1.100146428212567e-16}}, 183: {"": {up: 7.997429722818744e-17, dn: 7.997429722818744e-17}}, 184: {"": {up: 1.265501626818144e-15, dn: 1.265501626818144e-15}}, 185: {"": {up: 1.032581610449461e-16, dn: 1.032581610449461e-16}}, 186: {"": {up: 3.575183413054456e-17, dn: 3.575183413054456e-17}}, 187: {"": {up: 1.08297285670825e-17, dn: 1.08297285670825e-17}}, 188: {"": {up: 5.792716291323173e-16, dn: 5.792716291323173e-16}}, 189: {"": {up: 2.051682631530377e-17, dn: 2.051682631530377e-17}}, 190: {"": {up: 3.208509090494332e-16, dn: 3.208509090494332e-16}}, 191: {"": {up: 3.218704138525242e-17, dn: 3.218704138525242e-17}}, 192: {"": {up: 4.327206094099108e-16, dn: 4.327206094099108e-16}}, 193: {"": {up: 6.288848269457691e-18, dn: 6.288848269457691e-18}}, 194: {"": {up: 3.73514415688089e-17, dn: 3.73514415688089e-17}}, 195: {"": {up: 7.299030139319949e-17, dn: 7.299030139319949e-17}}, 196: {"": {up: 2.626887859088857e-17, dn: 2.626887859088857e-17}}, 197: {"": {up: 1.499350872971621e-17, dn: 1.499350872971621e-17}}, 198: {"": {up: 1.013429268323499e-16, dn: 1.013429268323499e-16}}, 199: {"": {up: 5.62711809304726e-18, dn: 5.62711809304726e-18}}, 200: {"": {up: 2.932214160324553e-16, dn: 2.932214160324553e-16}}, 201: {"": {up: 8.177793563174515e-17, dn: 8.177793563174515e-17}}, 202: {"": {up: 2.275471609556953e-17, dn: 2.275471609556953e-17}}, 203: {"": {up: 4.306980888166288e-17, dn: 4.306980888166288e-17}}, 204: {"": {up: 2.093246094569843e-17, dn: 2.093246094569843e-17}}, 205: {"": {up: 4.295074700034479e-18, dn: 4.295074700034479e-18}}, 206: {"": {up: 1.762501421192655e-17, dn: 1.762501421192655e-17}}, 207: {"": {up: 1.015674787634193e-18, dn: 1.015674787634193e-18}}, 208: {"": {up: 1.273127032634288e-16, dn: 1.273127032634288e-16}}, 209: {"": {up: 7.408401973248843e-18, dn: 7.408401973248843e-18}}, 210: {"": {up: 5.077163184878803e-18, dn: 5.077163184878803e-18}}, 211: {"": {up: 1.752845942839719e-18, dn: 1.752845942839719e-18}}, 212: {"": {up: 5.139002314648854e-19, dn: 5.139002314648854e-19}}, 213: {"": {up: 1.979052507388808e-18, dn: 1.979052507388808e-18}}, 214: {"": {up: 2.917558179871587e-17, dn: 2.917558179871587e-17}}, 215: {"": {up: 4.125719497332816e-17, dn: 4.125719497332816e-17}}, 216: {"": {up: 4.231711831614596e-19, dn: 4.231711831614596e-19}}, 217: {"": {up: 1.823127734883435e-17, dn: 1.823127734883435e-17}}, 218: {"": {up: 4.088722989627568e-18, dn: 4.088722989627568e-18}}, 219: {"": {up: 3.680392182076769e-19, dn: 3.680392182076769e-19}}, 220: {"": {up: 3.585129026230754e-18, dn: 3.585129026230754e-18}}, 221: {"": {up: 1.123324608569146e-17, dn: 1.123324608569146e-17}}, 222: {"": {up: 4.910656624871948e-19, dn: 4.910656624871948e-19}}, 223: {"": {up: 4.130204834817711e-19, dn: 4.130204834817711e-19}}, 224: {"": {up: 9.702398730782316e-19, dn: 9.702398730782316e-19}}, 225: {"": {up: 3.690798301215808e-19, dn: 3.690798301215808e-19}}, 226: {"": {up: 4.486111270133476e-19, dn: 4.486111270133476e-19}}, 227: {"": {up: 9.574326861502238e-20, dn: 9.574326861502238e-20}}, 228: {"": {up: 3.266225387094095e-19, dn: 3.266225387094095e-19}}, 229: {"": {up: 7.908761706774224e-19, dn: 7.908761706774224e-19}}, 230: {"": {up: 1.106401870074376e-17, dn: 1.106401870074376e-17}}, 231: {"": {up: 1.217758517096463e-18, dn: 1.217758517096463e-18}}, 232: {"": {up: 1.949280752398146e-20, dn: 1.949280752398146e-20}}, 233: {"": {up: 3.498689231478166e-20, dn: 3.498689231478166e-20}}, 234: {"": {up: 2.874037038306849e-18, dn: 2.874037038306849e-18}}, 235: {"": {up: 1.761228983101268e-21, dn: 1.761228983101268e-21}}, 236: {"": {up: 2.804299697674144e-19, dn: 2.804299697674144e-19}}, 237: {"": {up: 2.081198900683178e-20, dn: 2.081198900683178e-20}}, 238: {"": {up: 9.224220590433609e-20, dn: 9.224220590433609e-20}}, 239: {"": {up: 2.704682640307455e-17, dn: 2.704682640307455e-17}}, 240: {"": {up: 9.096099511888573e-18, dn: 9.096099511888573e-18}}, 241: {"": {up: 2.504486787070939e-18, dn: 2.504486787070939e-18}}, 242: {"": {up: 4.682416870998444e-20, dn: 4.682416870998444e-20}}, 243: {"": {up: 4.818690571228364e-22, dn: 4.818690571228364e-22}}, 244: {"": {up: 1.403693415252858e-18, dn: 1.403693415252858e-18}}, 245: {"": {up: 4.74527089429897e-23, dn: 4.74527089429897e-23}}, 246: {"": {up: 4.542648823178982e-24, dn: 4.542648823178982e-24}}, 247: {"": {up: 3.987334850046508e-18, dn: 3.987334850046508e-18}}, 248: {"": {up: 1.070552785184196e-20, dn: 1.070552785184196e-20}}, 249: {"": {up: 2.969647738423881e-21, dn: 2.969647738423881e-21}}, 250: {"": {up: 2.151684079086508e-18, dn: 2.151684079086508e-18}}, 251: {"": {up: 9.077639254568005e-20, dn: 9.077639254568005e-20}}, 252: {"": {up: 1.751876606530154e-20, dn: 1.751876606530154e-20}}, 253: {"": {up: 1.99518156756234e-28, dn: 1.99518156756234e-28}}, 254: {"": {up: 4.581390418379343e-22, dn: 4.581390418379343e-22}}, 255: {"": {up: 4.340457077665494e-20, dn: 4.340457077665494e-20}}, 256: {"": {up: 8.848479376970974e-23, dn: 8.848479376970974e-23}}, 257: {"": {up: 1.218839973038304e-19, dn: 1.218839973038304e-19}}, 258: {"": {up: 1.080874741024067e-21, dn: 1.080874741024067e-21}}, 259: {"": {up: 0, dn: 0}}, 260: {"": {up: 1.466453655806304e-20, dn: 1.466453655806304e-20}}, 261: {"": {up: 1.081931689719797e-19, dn: 1.081931689719797e-19}}, 262: {"": {up: 0, dn: 0}}, 263: {"": {up: 0, dn: 0}}, 264: {"": {up: 6.747903968192104e-22, dn: 6.747903968192104e-22}}, 265: {"": {up: 9.722293189648803e-22, dn: 9.722293189648803e-22}}, 266: {"": {up: 3.557921748220512e-22, dn: 3.557921748220512e-22}}, 267: {"": {up: 2.035884712602289e-21, dn: 2.035884712602289e-21}}, 268: {"": {up: 3.901615492514442e-23, dn: 3.901615492514442e-23}}, 269: {"": {up: 3.990474365102627e-24, dn: 3.990474365102627e-24}}, 270: {"": {up: 1.03074409028057e-22, dn: 1.03074409028057e-22}}, 271: {"": {up: 7.953985440783187e-23, dn: 7.953985440783187e-23}}, 272: {"": {up: 3.514301957290917e-23, dn: 3.514301957290917e-23}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 0, dn: 0}}, 276: {"": {up: 2.512441940463658e-27, dn: 2.512441940463658e-27}}, 277: {"": {up: 1.290912129177655e-24, dn: 1.290912129177655e-24}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 6.451232760678592e-23, dn: 6.451232760678592e-23}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 2.43737609463336e-24, dn: 2.43737609463336e-24}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 2.789748847451696e-22, dn: 2.789748847451696e-22}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 6.454961964040463e-26, dn: 6.454961964040463e-26}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 2.119990886074127e-28, dn: 2.119990886074127e-28}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 2.067494216346521e-26, dn: 2.067494216346521e-26}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 1.75083100233191e-20, dn: 1.75083100233191e-20}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 9.414583726492454e-26, dn: 9.414583726492454e-26}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 3.431306955079933e-24, dn: 3.431306955079933e-24}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}}
LineColor=red
LineStyle=solid
LineWidth=1.5pt
Name=NLO
Path=NLO
Title=NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.491574e-06	4.134503e-07	4.134503e-07
8.000000e+01	1.200000e+02	2.756221e-04	8.063518e-06	8.063518e-06
1.200000e+02	1.600000e+02	2.891518e-03	2.013325e-05	2.013325e-05
1.600000e+02	2.000000e+02	5.271627e-03	2.761577e-05	2.761577e-05
2.000000e+02	2.400000e+02	5.831103e-03	1.775018e-05	1.775018e-05
2.400000e+02	2.800000e+02	5.303472e-03	1.392250e-05	1.392250e-05
2.800000e+02	3.200000e+02	4.345940e-03	1.039728e-05	1.039728e-05
3.200000e+02	3.600000e+02	3.404539e-03	8.158833e-06	8.158833e-06
3.600000e+02	4.000000e+02	2.626469e-03	7.338914e-06	7.338914e-06
4.000000e+02	4.400000e+02	2.007296e-03	5.882071e-06	5.882071e-06
4.400000e+02	4.800000e+02	1.554291e-03	5.010223e-06	5.010223e-06
4.800000e+02	5.200000e+02	1.183943e-03	4.027850e-06	4.027850e-06
5.200000e+02	5.600000e+02	8.859957e-04	3.441731e-06	3.441731e-06
5.600000e+02	6.000000e+02	6.534315e-04	2.803744e-06	2.803744e-06
6.000000e+02	6.400000e+02	4.809959e-04	2.144333e-06	2.144333e-06
6.400000e+02	6.800000e+02	3.634153e-04	2.534808e-06	2.534808e-06
6.800000e+02	7.200000e+02	2.796974e-04	2.337028e-06	2.337028e-06
7.200000e+02	7.600000e+02	2.193181e-04	1.275955e-06	1.275955e-06
7.600000e+02	8.000000e+02	1.694328e-04	1.088682e-06	1.088682e-06
8.000000e+02	8.400000e+02	1.350300e-04	1.077860e-06	1.077860e-06
8.400000e+02	8.800000e+02	1.071820e-04	8.192812e-07	8.192812e-07
8.800000e+02	9.200000e+02	8.575469e-05	8.237615e-07	8.237615e-07
9.200000e+02	9.600000e+02	7.062073e-05	7.233039e-07	7.233039e-07
9.600000e+02	1.000000e+03	6.074498e-05	7.528197e-07	7.528197e-07
1.000000e+03	1.040000e+03	4.790739e-05	6.055628e-07	6.055628e-07
1.040000e+03	1.080000e+03	4.119115e-05	5.822847e-07	5.822847e-07
1.080000e+03	1.120000e+03	3.510848e-05	5.518606e-07	5.518606e-07
1.120000e+03	1.160000e+03	3.081309e-05	5.804903e-07	5.804903e-07
1.160000e+03	1.200000e+03	2.511653e-05	4.129259e-07	4.129259e-07
1.200000e+03	1.240000e+03	2.171050e-05	3.886824e-07	3.886824e-07
1.240000e+03	1.280000e+03	1.931979e-05	4.020538e-07	4.020538e-07
1.280000e+03	1.320000e+03	1.726381e-05	4.256166e-07	4.256166e-07
1.320000e+03	1.360000e+03	1.479235e-05	3.455898e-07	3.455898e-07
1.360000e+03	1.400000e+03	1.271459e-05	3.294824e-07	3.294824e-07
1.400000e+03	1.440000e+03	1.268729e-05	4.413483e-07	4.413483e-07
1.440000e+03	1.480000e+03	1.079429e-05	3.001646e-07	3.001646e-07
1.480000e+03	1.520000e+03	9.527347e-06	3.262533e-07	3.262533e-07
1.520000e+03	1.560000e+03	8.611187e-06	3.249443e-07	3.249443e-07
1.560000e+03	1.600000e+03	7.735330e-06	3.867117e-07	3.867117e-07
1.600000e+03	1.640000e+03	7.066119e-06	3.424609e-07	3.424609e-07
1.640000e+03	1.680000e+03	5.695543e-06	2.009335e-07	2.009335e-07
1.680000e+03	1.720000e+03	5.759398e-06	2.189716e-07	2.189716e-07
1.720000e+03	1.760000e+03	5.009033e-06	3.638438e-07	3.638438e-07
1.760000e+03	1.800000e+03	4.458603e-06	1.883116e-07	1.883116e-07
1.800000e+03	1.840000e+03	4.276386e-06	2.039478e-07	2.039478e-07
1.840000e+03	1.880000e+03	3.531877e-06	1.917332e-07	1.917332e-07
1.880000e+03	1.920000e+03	3.435044e-06	1.673112e-07	1.673112e-07
1.920000e+03	1.960000e+03	3.717217e-06	2.587063e-07	2.587063e-07
1.960000e+03	2.000000e+03	3.208366e-06	2.375989e-07	2.375989e-07
2.000000e+03	2.040000e+03	2.748761e-06	1.949537e-07	1.949537e-07
2.040000e+03	2.080000e+03	2.602893e-06	1.540515e-07	1.540515e-07
2.080000e+03	2.120000e+03	2.623526e-06	1.939143e-07	1.939143e-07
2.120000e+03	2.160000e+03	2.201996e-06	1.973964e-07	1.973964e-07
2.160000e+03	2.200000e+03	1.959703e-06	1.235357e-07	1.235357e-07
2.200000e+03	2.240000e+03	2.141277e-06	1.848391e-07	1.848391e-07
2.240000e+03	2.280000e+03	2.499974e-06	5.163622e-07	5.163622e-07
2.280000e+03	2.320000e+03	1.958188e-06	1.920592e-07	1.920592e-07
2.320000e+03	2.360000e+03	1.546151e-06	9.506862e-08	9.506862e-08
2.360000e+03	2.400000e+03	1.445906e-06	1.097229e-07	1.097229e-07
2.400000e+03	2.440000e+03	1.307203e-06	9.775601e-08	9.775601e-08
2.440000e+03	2.480000e+03	1.597172e-06	1.758824e-07	1.758824e-07
2.480000e+03	2.520000e+03	1.340110e-06	1.619812e-07	1.619812e-07
2.520000e+03	2.560000e+03	1.211502e-06	1.250430e-07	1.250430e-07
2.560000e+03	2.600000e+03	1.243689e-06	1.179924e-07	1.179924e-07
2.600000e+03	2.640000e+03	1.085554e-06	1.353707e-07	1.353707e-07
2.640000e+03	2.680000e+03	1.161319e-06	1.143410e-07	1.143410e-07
2.680000e+03	2.720000e+03	9.818456e-07	1.038946e-07	1.038946e-07
2.720000e+03	2.760000e+03	1.049296e-06	1.442470e-07	1.442470e-07
2.760000e+03	2.800000e+03	7.200696e-07	6.667421e-08	6.667421e-08
2.800000e+03	2.840000e+03	1.006445e-06	1.375552e-07	1.375552e-07
2.840000e+03	2.880000e+03	9.329163e-07	1.101361e-07	1.101361e-07
2.880000e+03	2.920000e+03	8.250834e-07	1.256187e-07	1.256187e-07
2.920000e+03	2.960000e+03	9.014264e-07	1.314041e-07	1.314041e-07
2.960000e+03	3.000000e+03	7.668976e-07	1.085625e-07	1.085625e-07
3.000000e+03	3.040000e+03	6.392878e-07	6.901140e-08	6.901140e-08
3.040000e+03	3.080000e+03	6.371058e-07	8.268828e-08	8.268828e-08
3.080000e+03	3.120000e+03	5.717998e-07	9.305759e-08	9.305759e-08
3.120000e+03	3.160000e+03	9.346624e-07	3.286679e-07	3.286679e-07
3.160000e+03	3.200000e+03	4.816125e-07	6.678438e-08	6.678438e-08
3.200000e+03	3.240000e+03	6.529750e-07	1.072344e-07	1.072344e-07
3.240000e+03	3.280000e+03	4.749840e-07	8.535644e-08	8.535644e-08
3.280000e+03	3.320000e+03	5.261864e-07	7.569958e-08	7.569958e-08
3.320000e+03	3.360000e+03	4.539329e-07	7.778146e-08	7.778146e-08
3.360000e+03	3.400000e+03	6.049077e-07	8.973925e-08	8.973925e-08
3.400000e+03	3.440000e+03	4.042155e-07	5.455681e-08	5.455681e-08
3.440000e+03	3.480000e+03	4.440121e-07	7.763182e-08	7.763182e-08
3.480000e+03	3.520000e+03	3.459028e-07	5.202634e-08	5.202634e-08
3.520000e+03	3.560000e+03	4.431766e-07	9.556748e-08	9.556748e-08
3.560000e+03	3.600000e+03	4.426160e-07	1.100181e-07	1.100181e-07
3.600000e+03	3.640000e+03	3.866756e-07	7.089430e-08	7.089430e-08
3.640000e+03	3.680000e+03	4.123312e-07	6.952624e-08	6.952624e-08
3.680000e+03	3.720000e+03	5.369363e-07	1.179590e-07	1.179590e-07
3.720000e+03	3.760000e+03	4.151019e-07	1.025489e-07	1.025489e-07
3.760000e+03	3.800000e+03	4.197737e-07	1.431408e-07	1.431408e-07
3.800000e+03	3.840000e+03	2.726585e-07	4.269411e-08	4.269411e-08
3.840000e+03	3.880000e+03	2.955580e-07	5.633386e-08	5.633386e-08
3.880000e+03	3.920000e+03	3.118803e-07	8.828073e-08	8.828073e-08
3.920000e+03	3.960000e+03	2.840741e-07	7.179419e-08	7.179419e-08
3.960000e+03	4.000000e+03	5.631396e-07	1.797342e-07	1.797342e-07
4.000000e+03	4.040000e+03	2.835582e-07	6.156635e-08	6.156635e-08
4.040000e+03	4.080000e+03	3.437449e-07	8.510935e-08	8.510935e-08
4.080000e+03	4.120000e+03	4.311558e-07	1.371866e-07	1.371866e-07
4.120000e+03	4.160000e+03	2.423774e-07	4.665020e-08	4.665020e-08
4.160000e+03	4.200000e+03	3.250080e-07	6.614886e-08	6.614886e-08
4.200000e+03	4.240000e+03	3.274010e-07	9.855282e-08	9.855282e-08
4.240000e+03	4.280000e+03	2.125249e-07	5.594357e-08	5.594357e-08
4.280000e+03	4.320000e+03	2.330528e-07	4.844160e-08	4.844160e-08
4.320000e+03	4.360000e+03	2.456083e-07	5.579540e-08	5.579540e-08
4.360000e+03	4.400000e+03	1.361124e-07	2.397923e-08	2.397923e-08
4.400000e+03	4.440000e+03	2.492020e-07	8.584059e-08	8.584059e-08
4.440000e+03	4.480000e+03	2.690412e-07	1.052806e-07	1.052806e-07
4.480000e+03	4.520000e+03	1.553566e-07	4.415275e-08	4.415275e-08
4.520000e+03	4.560000e+03	1.337242e-07	2.264402e-08	2.264402e-08
4.560000e+03	4.600000e+03	2.021131e-07	5.361285e-08	5.361285e-08
4.600000e+03	4.640000e+03	1.515325e-07	4.074895e-08	4.074895e-08
4.640000e+03	4.680000e+03	2.377849e-07	7.574232e-08	7.574232e-08
4.680000e+03	4.720000e+03	1.073300e-07	2.466290e-08	2.466290e-08
4.720000e+03	4.760000e+03	1.378920e-07	2.679366e-08	2.679366e-08
4.760000e+03	4.800000e+03	1.423122e-07	3.206585e-08	3.206585e-08
4.800000e+03	4.840000e+03	1.120740e-07	2.448206e-08	2.448206e-08
4.840000e+03	4.880000e+03	1.281794e-07	3.032511e-08	3.032511e-08
4.880000e+03	4.920000e+03	1.337270e-07	3.614474e-08	3.614474e-08
4.920000e+03	4.960000e+03	8.042568e-08	1.547925e-08	1.547925e-08
4.960000e+03	5.000000e+03	1.339179e-07	3.252536e-08	3.252536e-08
5.000000e+03	5.040000e+03	8.079956e-08	1.677350e-08	1.677350e-08
5.040000e+03	5.080000e+03	5.527938e-08	1.088734e-08	1.088734e-08
5.080000e+03	5.120000e+03	8.105854e-08	2.459763e-08	2.459763e-08
5.120000e+03	5.160000e+03	1.099937e-07	2.851481e-08	2.851481e-08
5.160000e+03	5.200000e+03	1.210975e-07	6.144896e-08	6.144896e-08
5.200000e+03	5.240000e+03	7.856498e-08	1.786014e-08	1.786014e-08
5.240000e+03	5.280000e+03	6.001955e-08	1.751302e-08	1.751302e-08
5.280000e+03	5.320000e+03	6.887047e-08	3.479817e-08	3.479817e-08
5.320000e+03	5.360000e+03	3.761728e-08	7.522350e-09	7.522350e-09
5.360000e+03	5.400000e+03	4.861230e-08	1.435485e-08	1.435485e-08
5.400000e+03	5.440000e+03	4.821209e-08	1.187800e-08	1.187800e-08
5.440000e+03	5.480000e+03	6.508043e-08	2.080725e-08	2.080725e-08
5.480000e+03	5.520000e+03	6.146477e-08	1.531610e-08	1.531610e-08
5.520000e+03	5.560000e+03	2.942853e-08	9.805658e-09	9.805658e-09
5.560000e+03	5.600000e+03	5.714984e-08	2.116219e-08	2.116219e-08
5.600000e+03	5.640000e+03	1.021098e-07	6.102643e-08	6.102643e-08
5.640000e+03	5.680000e+03	1.124832e-07	4.450103e-08	4.450103e-08
5.680000e+03	5.720000e+03	3.937925e-08	1.274481e-08	1.274481e-08
5.720000e+03	5.760000e+03	3.947649e-08	9.271315e-09	9.271315e-09
5.760000e+03	5.800000e+03	2.455500e-08	6.648291e-09	6.648291e-09
5.800000e+03	5.840000e+03	1.799763e-08	4.057052e-09	4.057052e-09
5.840000e+03	5.880000e+03	3.034501e-08	8.521291e-09	8.521291e-09
5.880000e+03	5.920000e+03	1.973222e-08	4.291756e-09	4.291756e-09
5.920000e+03	5.960000e+03	1.698709e-08	4.943454e-09	4.943454e-09
5.960000e+03	6.000000e+03	3.347651e-08	1.353885e-08	1.353885e-08
6.000000e+03	6.040000e+03	4.363163e-08	1.387756e-08	1.387756e-08
6.040000e+03	6.080000e+03	4.335752e-08	2.163106e-08	2.163106e-08
6.080000e+03	6.120000e+03	2.067918e-08	7.904471e-09	7.904471e-09
6.120000e+03	6.160000e+03	3.582476e-08	1.211869e-08	1.211869e-08
6.160000e+03	6.200000e+03	2.068160e-08	7.541335e-09	7.541335e-09
6.200000e+03	6.240000e+03	4.328582e-08	2.565290e-08	2.565290e-08
6.240000e+03	6.280000e+03	1.852020e-08	4.985849e-09	4.985849e-09
6.280000e+03	6.320000e+03	2.133992e-08	1.296855e-08	1.296855e-08
6.320000e+03	6.360000e+03	1.877765e-08	7.246011e-09	7.246011e-09
6.360000e+03	6.400000e+03	2.115225e-08	8.128259e-09	8.128259e-09
6.400000e+03	6.440000e+03	2.207310e-08	7.068588e-09	7.068588e-09
6.440000e+03	6.480000e+03	9.393951e-09	2.923295e-09	2.923295e-09
6.480000e+03	6.520000e+03	1.546524e-08	4.703784e-09	4.703784e-09
6.520000e+03	6.560000e+03	1.270170e-08	9.647028e-09	9.647028e-09
6.560000e+03	6.600000e+03	2.475587e-08	8.911670e-09	8.911670e-09
6.600000e+03	6.640000e+03	5.392310e-09	2.339254e-09	2.339254e-09
6.640000e+03	6.680000e+03	1.781285e-08	6.342434e-09	6.342434e-09
6.680000e+03	6.720000e+03	8.316905e-09	2.053416e-09	2.053416e-09
6.720000e+03	6.760000e+03	1.107911e-08	2.971973e-09	2.971973e-09
6.760000e+03	6.800000e+03	1.181034e-08	6.329406e-09	6.329406e-09
6.800000e+03	6.840000e+03	4.589954e-09	1.550446e-09	1.550446e-09
6.840000e+03	6.880000e+03	8.041761e-09	2.870419e-09	2.870419e-09
6.880000e+03	6.920000e+03	8.839847e-09	3.186334e-09	3.186334e-09
6.920000e+03	6.960000e+03	1.193349e-08	4.146361e-09	4.146361e-09
6.960000e+03	7.000000e+03	4.915931e-09	1.448477e-09	1.448477e-09
7.000000e+03	7.040000e+03	6.631739e-09	2.148572e-09	2.148572e-09
7.040000e+03	7.080000e+03	2.141640e-09	6.241497e-10	6.241497e-10
7.080000e+03	7.120000e+03	4.605356e-09	2.390382e-09	2.390382e-09
7.120000e+03	7.160000e+03	9.180606e-09	5.024667e-09	5.024667e-09
7.160000e+03	7.200000e+03	3.779876e-09	1.308324e-09	1.308324e-09
7.200000e+03	7.240000e+03	2.878722e-09	8.867635e-10	8.867635e-10
7.240000e+03	7.280000e+03	1.606664e-09	5.654085e-10	5.654085e-10
7.280000e+03	7.320000e+03	6.526941e-09	2.789594e-09	2.789594e-09
7.320000e+03	7.360000e+03	2.043842e-09	6.084960e-10	6.084960e-10
7.360000e+03	7.400000e+03	4.685335e-09	2.018224e-09	2.018224e-09
7.400000e+03	7.440000e+03	3.751589e-09	1.787084e-09	1.787084e-09
7.440000e+03	7.480000e+03	6.076799e-09	3.463394e-09	3.463394e-09
7.480000e+03	7.520000e+03	2.121268e-09	1.029333e-09	1.029333e-09
7.520000e+03	7.560000e+03	5.686572e-09	3.475326e-09	3.475326e-09
7.560000e+03	7.600000e+03	4.241378e-09	3.339299e-09	3.339299e-09
7.600000e+03	7.640000e+03	1.347902e-09	4.147147e-10	4.147147e-10
7.640000e+03	7.680000e+03	2.421561e-09	1.310931e-09	1.310931e-09
7.680000e+03	7.720000e+03	3.913768e-09	1.777899e-09	1.777899e-09
7.720000e+03	7.760000e+03	3.840476e-09	1.757881e-09	1.757881e-09
7.760000e+03	7.800000e+03	2.245607e-09	1.304313e-09	1.304313e-09
7.800000e+03	7.840000e+03	1.581659e-09	6.740181e-10	6.740181e-10
7.840000e+03	7.880000e+03	1.219396e-08	6.784462e-09	6.784462e-09
7.880000e+03	7.920000e+03	1.500582e-09	6.870572e-10	6.870572e-10
7.920000e+03	7.960000e+03	2.028669e-09	1.180808e-09	1.180808e-09
7.960000e+03	8.000000e+03	8.134649e-10	3.243324e-10	3.243324e-10
8.000000e+03	8.040000e+03	1.248369e-09	6.308175e-10	6.308175e-10
8.040000e+03	8.080000e+03	2.068487e-09	9.820128e-10	9.820128e-10
8.080000e+03	8.120000e+03	8.105592e-10	2.626624e-10	2.626624e-10
8.120000e+03	8.160000e+03	1.349481e-09	6.491025e-10	6.491025e-10
8.160000e+03	8.200000e+03	4.804026e-10	2.861702e-10	2.861702e-10
8.200000e+03	8.240000e+03	9.322007e-10	4.024961e-10	4.024961e-10
8.240000e+03	8.280000e+03	1.929598e-09	1.184578e-09	1.184578e-09
8.280000e+03	8.320000e+03	1.383091e-09	9.245033e-10	9.245033e-10
8.320000e+03	8.360000e+03	6.971071e-10	3.567648e-10	3.567648e-10
8.360000e+03	8.400000e+03	3.724160e-10	1.161727e-10	1.161727e-10
8.400000e+03	8.440000e+03	1.383200e-10	3.493773e-11	3.493773e-11
8.440000e+03	8.480000e+03	9.318729e-10	4.403388e-10	4.403388e-10
8.480000e+03	8.520000e+03	1.661344e-10	6.272270e-11	6.272270e-11
8.520000e+03	8.560000e+03	1.085528e-10	3.362551e-11	3.362551e-11
8.560000e+03	8.600000e+03	2.399541e-10	1.340990e-10	1.340990e-10
8.600000e+03	8.640000e+03	2.229822e-10	1.198125e-10	1.198125e-10
8.640000e+03	8.680000e+03	1.534166e-10	5.680324e-11	5.680324e-11
8.680000e+03	8.720000e+03	8.352977e-11	3.258264e-11	3.258264e-11
8.720000e+03	8.760000e+03	6.710496e-11	2.327405e-11	2.327405e-11
8.760000e+03	8.800000e+03	3.312031e-10	2.190432e-10	2.190432e-10
8.800000e+03	8.840000e+03	2.702395e-10	1.402000e-10	1.402000e-10
8.840000e+03	8.880000e+03	3.558428e-10	2.579602e-10	2.579602e-10
8.880000e+03	8.920000e+03	1.458366e-10	4.603288e-11	4.603288e-11
8.920000e+03	8.960000e+03	1.130439e-10	3.866921e-11	3.866921e-11
8.960000e+03	9.000000e+03	5.198660e-11	1.998107e-11	1.998107e-11
9.000000e+03	9.040000e+03	6.183554e-11	1.828447e-11	1.828447e-11
9.040000e+03	9.080000e+03	1.354349e-10	1.120924e-10	1.120924e-10
9.080000e+03	9.120000e+03	1.321567e-10	7.407633e-11	7.407633e-11
9.120000e+03	9.160000e+03	6.851927e-11	3.349308e-11	3.349308e-11
9.160000e+03	9.200000e+03	4.627632e-11	3.016928e-11	3.016928e-11
9.200000e+03	9.240000e+03	7.030744e-11	2.585861e-11	2.585861e-11
9.240000e+03	9.280000e+03	2.067393e-11	7.553943e-12	7.553943e-12
9.280000e+03	9.320000e+03	2.630231e-11	1.034790e-11	1.034790e-11
9.320000e+03	9.360000e+03	1.945271e-10	1.044512e-10	1.044512e-10
9.360000e+03	9.400000e+03	4.017693e-11	2.760762e-11	2.760762e-11
9.400000e+03	9.440000e+03	2.540895e-11	1.120390e-11	1.120390e-11
9.440000e+03	9.480000e+03	6.817644e-11	3.520433e-11	3.520433e-11
9.480000e+03	9.520000e+03	5.397127e-11	2.934462e-11	2.934462e-11
9.520000e+03	9.560000e+03	9.726457e-12	3.730599e-12	3.730599e-12
9.560000e+03	9.600000e+03	1.171491e-10	7.693133e-11	7.693133e-11
9.600000e+03	9.640000e+03	2.047435e-10	1.891327e-10	1.891327e-10
9.640000e+03	9.680000e+03	3.670034e-11	1.968544e-11	1.968544e-11
9.680000e+03	9.720000e+03	1.780420e-11	9.071672e-12	9.071672e-12
9.720000e+03	9.760000e+03	3.209142e-11	1.477763e-11	1.477763e-11
9.760000e+03	9.800000e+03	1.828360e-11	7.849546e-12	7.849546e-12
9.800000e+03	9.840000e+03	1.176538e-10	7.551394e-11	7.551394e-11
9.840000e+03	9.880000e+03	2.663647e-11	1.790377e-11	1.790377e-11
9.880000e+03	9.920000e+03	3.994493e-11	3.179393e-11	3.179393e-11
9.920000e+03	9.960000e+03	7.618991e-12	2.954960e-12	2.954960e-12
9.960000e+03	1.000000e+04	4.627988e-12	2.201841e-12	2.201841e-12
1.000000e+04	1.004000e+04	5.176962e-12	1.810634e-12	1.810634e-12
1.004000e+04	1.008000e+04	4.039131e-11	2.740700e-11	2.740700e-11
1.008000e+04	1.012000e+04	1.867220e-12	7.685719e-13	7.685719e-13
1.012000e+04	1.016000e+04	1.266226e-11	6.565597e-12	6.565597e-12
1.016000e+04	1.020000e+04	9.210680e-12	5.309899e-12	5.309899e-12
1.020000e+04	1.024000e+04	1.015560e-11	5.807640e-12	5.807640e-12
1.024000e+04	1.028000e+04	3.010575e-12	1.223269e-12	1.223269e-12
1.028000e+04	1.032000e+04	2.381838e-12	1.323579e-12	1.323579e-12
1.032000e+04	1.036000e+04	3.175644e-12	2.018226e-12	2.018226e-12
1.036000e+04	1.040000e+04	2.066874e-12	1.399299e-12	1.399299e-12
1.040000e+04	1.044000e+04	3.570500e-12	2.037087e-12	2.037087e-12
1.044000e+04	1.048000e+04	4.885694e-12	3.846912e-12	3.846912e-12
1.048000e+04	1.052000e+04	6.322426e-13	3.251843e-13	3.251843e-13
1.052000e+04	1.056000e+04	6.071055e-12	2.621761e-12	2.621761e-12
1.056000e+04	1.060000e+04	8.462357e-13	7.165459e-13	7.165459e-13
1.060000e+04	1.064000e+04	9.672342e-13	5.087001e-13	5.087001e-13
1.064000e+04	1.068000e+04	2.610611e-13	2.100643e-13	2.100643e-13
1.068000e+04	1.072000e+04	4.723070e-13	2.136125e-13	2.136125e-13
1.072000e+04	1.076000e+04	1.163385e-12	5.784347e-13	5.784347e-13
1.076000e+04	1.080000e+04	1.278461e-13	7.478518e-14	7.478518e-14
1.080000e+04	1.084000e+04	3.819180e-13	2.553660e-13	2.553660e-13
1.084000e+04	1.088000e+04	8.829251e-14	3.592203e-14	3.592203e-14
1.088000e+04	1.092000e+04	1.179433e-12	7.629769e-13	7.629769e-13
1.092000e+04	1.096000e+04	8.256607e-14	4.474060e-14	4.474060e-14
1.096000e+04	1.100000e+04	3.107684e-13	1.871265e-13	1.871265e-13
1.100000e+04	1.104000e+04	4.372829e-13	3.337203e-13	3.337203e-13
1.104000e+04	1.108000e+04	1.366497e-13	7.407744e-14	7.407744e-14
1.108000e+04	1.112000e+04	8.086091e-13	7.612187e-13	7.612187e-13
1.112000e+04	1.116000e+04	8.819904e-14	6.098213e-14	6.098213e-14
1.116000e+04	1.120000e+04	2.646174e-13	2.405626e-13	2.405626e-13
1.120000e+04	1.124000e+04	6.258637e-13	5.893905e-13	5.893905e-13
1.124000e+04	1.128000e+04	1.095942e-13	7.529704e-14	7.529704e-14
1.128000e+04	1.132000e+04	1.663184e-15	1.051907e-15	1.051907e-15
1.132000e+04	1.136000e+04	1.000078e-13	6.162011e-14	6.162011e-14
1.136000e+04	1.140000e+04	3.005027e-13	2.804364e-13	2.804364e-13
1.140000e+04	1.144000e+04	4.661885e-14	3.020747e-14	3.020747e-14
1.144000e+04	1.148000e+04	5.474910e-14	5.349168e-14	5.349168e-14
1.148000e+04	1.152000e+04	3.920101e-14	2.425124e-14	2.425124e-14
1.152000e+04	1.156000e+04	1.292253e-14	1.047013e-14	1.047013e-14
1.156000e+04	1.160000e+04	6.062867e-14	4.127831e-14	4.127831e-14
1.160000e+04	1.164000e+04	3.811125e-14	2.788701e-14	2.788701e-14
1.164000e+04	1.168000e+04	-1.645142e-15	9.763192e-16	9.763192e-16
1.168000e+04	1.172000e+04	7.397911e-14	7.400688e-14	7.400688e-14
1.172000e+04	1.176000e+04	1.145959e-15	1.199777e-15	1.199777e-15
1.176000e+04	1.180000e+04	2.488201e-14	1.286167e-14	1.286167e-14
1.180000e+04	1.184000e+04	3.519781e-14	2.778107e-14	2.778107e-14
1.184000e+04	1.188000e+04	3.536333e-15	2.539727e-15	2.539727e-15
1.188000e+04	1.192000e+04	2.760483e-15	4.428333e-15	4.428333e-15
1.192000e+04	1.196000e+04	1.324473e-14	1.220792e-14	1.220792e-14
1.196000e+04	1.200000e+04	3.824262e-16	2.493732e-16	2.493732e-16
1.200000e+04	1.204000e+04	3.688353e-16	3.934042e-16	3.934042e-16
1.204000e+04	1.208000e+04	1.237784e-16	1.507386e-16	1.507386e-16
1.208000e+04	1.212000e+04	6.443841e-16	6.442115e-16	6.442115e-16
1.212000e+04	1.216000e+04	2.814659e-16	2.813573e-16	2.813573e-16
1.216000e+04	1.220000e+04	4.566411e-18	6.415003e-18	6.415003e-18
1.220000e+04	1.224000e+04	2.893665e-17	2.798324e-17	2.798324e-17
1.224000e+04	1.228000e+04	2.581563e-17	1.670961e-17	1.670961e-17
1.228000e+04	1.232000e+04	-2.429597e-19	1.134442e-18	1.134442e-18
1.232000e+04	1.236000e+04	9.494678e-16	9.493984e-16	9.493984e-16
1.236000e+04	1.240000e+04	3.073196e-16	3.105494e-16	3.105494e-16
1.240000e+04	1.244000e+04	-3.638937e-22	3.638430e-22	3.638430e-22
1.244000e+04	1.248000e+04	3.164907e-20	3.164907e-20	3.164907e-20
1.248000e+04	1.252000e+04	4.821753e-19	4.821658e-19	4.821658e-19
1.252000e+04	1.256000e+04	4.840518e-18	4.832249e-18	4.832249e-18
1.256000e+04	1.260000e+04	9.579398e-16	9.579398e-16	9.579398e-16
1.260000e+04	1.264000e+04	4.485026e-17	4.484395e-17	4.484395e-17
1.264000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.272000e+04	-1.133805e-19	1.133805e-19	1.133805e-19
1.272000e+04	1.276000e+04	4.382517e-37	4.382517e-37	4.382517e-37
1.276000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.284000e+04	2.935569e-18	2.924316e-18	2.924316e-18
1.284000e+04	1.288000e+04	8.046783e-16	8.046783e-16	8.046783e-16
1.288000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.300000e+04	2.179763e-23	2.179763e-23	2.179763e-23
# END HISTO1D



==> plots/full_NLO/m_jjem_contribs.dat <==
# BEGIN PLOT
Legend=0
LogY=1
Title=$\mathrm{pp}\to \text{e}^+\nu_\text{e}\mu^+\nu_\mu \text{jj}$
RatioPlot=0
RatioPlot1=1
RatioPlot1YMax=1499
RatioPlot1YMin=-9
RatioPlot1YSize=4
RatioPlot1Reference=LO
RatioPlot1YLabel=$\delta_{\mathrm{NLO}}[\%]$
LegendXPos=0.75
LegendYPos=0.93
PlotSize=10,6
XLabel=$m_{\text{j}_1\text{j}_2\text{e}^+\mu^+}$ [GeV]
YLabel=d$\sigma$/d$m_{\text{j}_1\text{j}_2\text{e}^+\mu^+}$ [fb/GeV]
XMax=1500.
YMax=1e-2
YMin=1e-6
XMin=0.
DrawOnly=NLO LO  LO_EW LO_QCD LO_INT 
RatioPlot1Mode=deltapercent
RatioPlot2Mode=deltapercent
RatioPlot1DrawOnly=LO NLO NLO_alpha6alphas NLO_alpha4alphas3
RatioPlot2DrawOnly=LO NLO_alpha7 NLO_alpha5alphas2 
RatioPlot2=1
RatioPlot2YMax=49.9
RatioPlot2YMin=-9.9
RatioPlot2YSize=4
RatioPlot2Reference=LO
RatioPlot2YLabel=$\delta_{\mathrm{NLO}}[\%]$
Legend1=1
Legend1Only=LO_EW LO_QCD LO_INT LO NLO
Legend2=1
Legend2Only=NLO_alpha6alphas NLO_alpha4alphas3
Legend3=1
Legend3Only=NLO_alpha7 NLO_alpha5alphas2 
Legend1XPos=0.7
Legend1YPos=0.9
Legend2XPos=0.1
Legend2YPos=-0.1
Legend3XPos=0.1
Legend3YPos=-0.75
LegendOnly=LO_EW LO_QCD LO_INT LO NLO NLO_alpha4alphas3 NLO_alpha5alphas2 NLO_alpha6alphas NLO_alpha7
# END PLOT

# BEGIN HISTO1D /LO_EW
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 9.237401049105833e-09, dn: 9.237401049105833e-09}}, 2: {"": {up: 4.131532530783383e-07, dn: 4.131532530783383e-07}}, 3: {"": {up: 1.044558687182165e-06, dn: 1.044558687182165e-06}}, 4: {"": {up: 1.104794762546492e-06, dn: 1.104794762546492e-06}}, 5: {"": {up: 8.289175201925821e-07, dn: 8.289175201925821e-07}}, 6: {"": {up: 6.684841271059459e-07, dn: 6.684841271059459e-07}}, 7: {"": {up: 5.540437370024937e-07, dn: 5.540437370024937e-07}}, 8: {"": {up: 4.696158937353526e-07, dn: 4.696158937353526e-07}}, 9: {"": {up: 3.910168952492497e-07, dn: 3.910168952492497e-07}}, 10: {"": {up: 3.273565893876419e-07, dn: 3.273565893876419e-07}}, 11: {"": {up: 2.746505630106155e-07, dn: 2.746505630106155e-07}}, 12: {"": {up: 2.230066702876975e-07, dn: 2.230066702876975e-07}}, 13: {"": {up: 1.747215419515531e-07, dn: 1.747215419515531e-07}}, 14: {"": {up: 1.386742401097623e-07, dn: 1.386742401097623e-07}}, 15: {"": {up: 1.109585015656945e-07, dn: 1.109585015656945e-07}}, 16: {"": {up: 8.903955316307944e-08, dn: 8.903955316307944e-08}}, 17: {"": {up: 7.489934480070442e-08, dn: 7.489934480070442e-08}}, 18: {"": {up: 6.139797357935426e-08, dn: 6.139797357935426e-08}}, 19: {"": {up: 5.239790289857712e-08, dn: 5.239790289857712e-08}}, 20: {"": {up: 4.378285805657805e-08, dn: 4.378285805657805e-08}}, 21: {"": {up: 3.812430238155828e-08, dn: 3.812430238155828e-08}}, 22: {"": {up: 3.103511758542646e-08, dn: 3.103511758542646e-08}}, 23: {"": {up: 2.648897402410674e-08, dn: 2.648897402410674e-08}}, 24: {"": {up: 2.206823152763339e-08, dn: 2.206823152763339e-08}}, 25: {"": {up: 1.890009339134016e-08, dn: 1.890009339134016e-08}}, 26: {"": {up: 1.782227069231645e-08, dn: 1.782227069231645e-08}}, 27: {"": {up: 1.408314591452562e-08, dn: 1.408314591452562e-08}}, 28: {"": {up: 1.184616176737792e-08, dn: 1.184616176737792e-08}}, 29: {"": {up: 1.078555433270816e-08, dn: 1.078555433270816e-08}}, 30: {"": {up: 9.029895231776686e-09, dn: 9.029895231776686e-09}}, 31: {"": {up: 7.821524133027e-09, dn: 7.821524133027e-09}}, 32: {"": {up: 6.573084916596343e-09, dn: 6.573084916596343e-09}}, 33: {"": {up: 6.163178399044583e-09, dn: 6.163178399044583e-09}}, 34: {"": {up: 6.010663699029309e-09, dn: 6.010663699029309e-09}}, 35: {"": {up: 4.581937509572874e-09, dn: 4.581937509572874e-09}}, 36: {"": {up: 3.876599928371405e-09, dn: 3.876599928371405e-09}}, 37: {"": {up: 3.483526981231413e-09, dn: 3.483526981231413e-09}}, 38: {"": {up: 2.956206233793039e-09, dn: 2.956206233793039e-09}}, 39: {"": {up: 2.799317599179554e-09, dn: 2.799317599179554e-09}}, 40: {"": {up: 3.736715419870092e-09, dn: 3.736715419870092e-09}}, 41: {"": {up: 1.90061016376224e-09, dn: 1.90061016376224e-09}}, 42: {"": {up: 2.041871550755067e-09, dn: 2.041871550755067e-09}}, 43: {"": {up: 1.650786052038884e-09, dn: 1.650786052038884e-09}}, 44: {"": {up: 1.328060209362961e-09, dn: 1.328060209362961e-09}}, 45: {"": {up: 1.57335215664698e-09, dn: 1.57335215664698e-09}}, 46: {"": {up: 1.119760071737401e-09, dn: 1.119760071737401e-09}}, 47: {"": {up: 9.344270144276186e-10, dn: 9.344270144276186e-10}}, 48: {"": {up: 8.569486028056327e-10, dn: 8.569486028056327e-10}}, 49: {"": {up: 6.792892167652949e-10, dn: 6.792892167652949e-10}}, 50: {"": {up: 5.703908069459502e-10, dn: 5.703908069459502e-10}}, 51: {"": {up: 5.632056321182369e-10, dn: 5.632056321182369e-10}}, 52: {"": {up: 5.093484629764069e-10, dn: 5.093484629764069e-10}}, 53: {"": {up: 3.953937508813134e-10, dn: 3.953937508813134e-10}}, 54: {"": {up: 4.387917243683979e-10, dn: 4.387917243683979e-10}}, 55: {"": {up: 3.840136462816214e-10, dn: 3.840136462816214e-10}}, 56: {"": {up: 3.132325048434357e-10, dn: 3.132325048434357e-10}}, 57: {"": {up: 7.526768953063364e-10, dn: 7.526768953063364e-10}}, 58: {"": {up: 4.728823314579555e-10, dn: 4.728823314579555e-10}}, 59: {"": {up: 3.091327688375266e-10, dn: 3.091327688375266e-10}}, 60: {"": {up: 2.404096490821336e-10, dn: 2.404096490821336e-10}}, 61: {"": {up: 1.586398673461216e-10, dn: 1.586398673461216e-10}}, 62: {"": {up: 1.93543702837207e-10, dn: 1.93543702837207e-10}}, 63: {"": {up: 1.863468017747767e-10, dn: 1.863468017747767e-10}}, 64: {"": {up: 1.221930040260621e-10, dn: 1.221930040260621e-10}}, 65: {"": {up: 1.586995234017637e-10, dn: 1.586995234017637e-10}}, 66: {"": {up: 1.786338155930235e-10, dn: 1.786338155930235e-10}}, 67: {"": {up: 6.986143332068807e-11, dn: 6.986143332068807e-11}}, 68: {"": {up: 7.371266380139272e-11, dn: 7.371266380139272e-11}}, 69: {"": {up: 6.750665857372324e-11, dn: 6.750665857372324e-11}}, 70: {"": {up: 7.451731775977255e-11, dn: 7.451731775977255e-11}}, 71: {"": {up: 6.402698508544221e-11, dn: 6.402698508544221e-11}}, 72: {"": {up: 5.492604625775729e-11, dn: 5.492604625775729e-11}}, 73: {"": {up: 4.700962298967048e-11, dn: 4.700962298967048e-11}}, 74: {"": {up: 4.061527536601443e-11, dn: 4.061527536601443e-11}}, 75: {"": {up: 3.409257379470063e-11, dn: 3.409257379470063e-11}}, 76: {"": {up: 4.608414059750039e-11, dn: 4.608414059750039e-11}}, 77: {"": {up: 2.450877147073392e-11, dn: 2.450877147073392e-11}}, 78: {"": {up: 2.62287647924277e-11, dn: 2.62287647924277e-11}}, 79: {"": {up: 2.132926348565063e-11, dn: 2.132926348565063e-11}}, 80: {"": {up: 1.559367608966435e-11, dn: 1.559367608966435e-11}}, 81: {"": {up: 3.547055473656341e-11, dn: 3.547055473656341e-11}}, 82: {"": {up: 1.29343953616301e-11, dn: 1.29343953616301e-11}}, 83: {"": {up: 1.136469038460945e-11, dn: 1.136469038460945e-11}}, 84: {"": {up: 1.210083818085437e-11, dn: 1.210083818085437e-11}}, 85: {"": {up: 1.282892622292171e-11, dn: 1.282892622292171e-11}}, 86: {"": {up: 1.707361742542918e-11, dn: 1.707361742542918e-11}}, 87: {"": {up: 7.428249515592054e-12, dn: 7.428249515592054e-12}}, 88: {"": {up: 8.094886725912563e-12, dn: 8.094886725912563e-12}}, 89: {"": {up: 1.735420705943457e-11, dn: 1.735420705943457e-11}}, 90: {"": {up: 7.662537476712758e-12, dn: 7.662537476712758e-12}}, 91: {"": {up: 5.518213162701133e-12, dn: 5.518213162701133e-12}}, 92: {"": {up: 1.489081376212944e-11, dn: 1.489081376212944e-11}}, 93: {"": {up: 4.763603638668868e-12, dn: 4.763603638668868e-12}}, 94: {"": {up: 6.781372803737883e-12, dn: 6.781372803737883e-12}}, 95: {"": {up: 3.41362221497455e-12, dn: 3.41362221497455e-12}}, 96: {"": {up: 3.416715016278165e-12, dn: 3.416715016278165e-12}}, 97: {"": {up: 2.828333494692486e-12, dn: 2.828333494692486e-12}}, 98: {"": {up: 3.193322960921833e-12, dn: 3.193322960921833e-12}}, 99: {"": {up: 3.0627793023163e-12, dn: 3.0627793023163e-12}}, 100: {"": {up: 2.582505262069317e-12, dn: 2.582505262069317e-12}}, 101: {"": {up: 1.972026666271785e-12, dn: 1.972026666271785e-12}}, 102: {"": {up: 3.095662406834514e-12, dn: 3.095662406834514e-12}}, 103: {"": {up: 1.418049336766084e-12, dn: 1.418049336766084e-12}}, 104: {"": {up: 1.318883517644759e-12, dn: 1.318883517644759e-12}}, 105: {"": {up: 3.594208754298646e-12, dn: 3.594208754298646e-12}}, 106: {"": {up: 8.092661729790666e-13, dn: 8.092661729790666e-13}}, 107: {"": {up: 1.802313151286301e-12, dn: 1.802313151286301e-12}}, 108: {"": {up: 1.239383390170968e-12, dn: 1.239383390170968e-12}}, 109: {"": {up: 1.182462749616889e-12, dn: 1.182462749616889e-12}}, 110: {"": {up: 1.132082422135004e-12, dn: 1.132082422135004e-12}}, 111: {"": {up: 8.429983464598366e-13, dn: 8.429983464598366e-13}}, 112: {"": {up: 6.869922330022582e-13, dn: 6.869922330022582e-13}}, 113: {"": {up: 4.171357848144645e-13, dn: 4.171357848144645e-13}}, 114: {"": {up: 4.56555250457404e-13, dn: 4.56555250457404e-13}}, 115: {"": {up: 3.987770034960829e-13, dn: 3.987770034960829e-13}}, 116: {"": {up: 3.37586127772229e-13, dn: 3.37586127772229e-13}}, 117: {"": {up: 3.780993926269781e-13, dn: 3.780993926269781e-13}}, 118: {"": {up: 4.907126738196518e-13, dn: 4.907126738196518e-13}}, 119: {"": {up: 6.771419199168977e-13, dn: 6.771419199168977e-13}}, 120: {"": {up: 3.89466437315706e-13, dn: 3.89466437315706e-13}}, 121: {"": {up: 2.376100771248026e-13, dn: 2.376100771248026e-13}}, 122: {"": {up: 1.072325539153015e-12, dn: 1.072325539153015e-12}}, 123: {"": {up: 6.613575017172757e-12, dn: 6.613575017172757e-12}}, 124: {"": {up: 2.510420504257938e-13, dn: 2.510420504257938e-13}}, 125: {"": {up: 2.174510515444806e-13, dn: 2.174510515444806e-13}}, 126: {"": {up: 1.362347716108872e-13, dn: 1.362347716108872e-13}}, 127: {"": {up: 1.365664637159379e-13, dn: 1.365664637159379e-13}}, 128: {"": {up: 4.13423585537918e-13, dn: 4.13423585537918e-13}}, 129: {"": {up: 1.403069169508253e-13, dn: 1.403069169508253e-13}}, 130: {"": {up: 2.572202300472635e-13, dn: 2.572202300472635e-13}}, 131: {"": {up: 1.199026644454366e-13, dn: 1.199026644454366e-13}}, 132: {"": {up: 1.278011799902248e-13, dn: 1.278011799902248e-13}}, 133: {"": {up: 8.465587084171406e-14, dn: 8.465587084171406e-14}}, 134: {"": {up: 9.934727778668637e-14, dn: 9.934727778668637e-14}}, 135: {"": {up: 9.892694061911791e-14, dn: 9.892694061911791e-14}}, 136: {"": {up: 3.99357688094514e-14, dn: 3.99357688094514e-14}}, 137: {"": {up: 1.114516459620096e-13, dn: 1.114516459620096e-13}}, 138: {"": {up: 4.204195854570765e-14, dn: 4.204195854570765e-14}}, 139: {"": {up: 2.344357913151457e-14, dn: 2.344357913151457e-14}}, 140: {"": {up: 1.807576785054594e-13, dn: 1.807576785054594e-13}}, 141: {"": {up: 2.662835409085701e-14, dn: 2.662835409085701e-14}}, 142: {"": {up: 4.887117555231345e-14, dn: 4.887117555231345e-14}}, 143: {"": {up: 3.644739368948268e-14, dn: 3.644739368948268e-14}}, 144: {"": {up: 3.433200933902131e-14, dn: 3.433200933902131e-14}}, 145: {"": {up: 2.528643110317653e-14, dn: 2.528643110317653e-14}}, 146: {"": {up: 6.198616296352649e-14, dn: 6.198616296352649e-14}}, 147: {"": {up: 1.926173462744779e-14, dn: 1.926173462744779e-14}}, 148: {"": {up: 2.594996295393158e-14, dn: 2.594996295393158e-14}}, 149: {"": {up: 8.848761165884806e-14, dn: 8.848761165884806e-14}}, 150: {"": {up: 7.269059196961517e-15, dn: 7.269059196961517e-15}}, 151: {"": {up: 3.849323194291193e-14, dn: 3.849323194291193e-14}}, 152: {"": {up: 1.264296466995854e-14, dn: 1.264296466995854e-14}}, 153: {"": {up: 2.264920443566607e-14, dn: 2.264920443566607e-14}}, 154: {"": {up: 1.331726556046043e-14, dn: 1.331726556046043e-14}}, 155: {"": {up: 4.400408202559611e-14, dn: 4.400408202559611e-14}}, 156: {"": {up: 2.047435967636391e-14, dn: 2.047435967636391e-14}}, 157: {"": {up: 7.799115363891284e-15, dn: 7.799115363891284e-15}}, 158: {"": {up: 1.666245449115429e-14, dn: 1.666245449115429e-14}}, 159: {"": {up: 3.920636213669763e-15, dn: 3.920636213669763e-15}}, 160: {"": {up: 8.096474160152e-16, dn: 8.096474160152e-16}}, 161: {"": {up: 3.028134031066724e-15, dn: 3.028134031066724e-15}}, 162: {"": {up: 2.087116514410308e-14, dn: 2.087116514410308e-14}}, 163: {"": {up: 8.002339114062232e-15, dn: 8.002339114062232e-15}}, 164: {"": {up: 1.436043817700185e-14, dn: 1.436043817700185e-14}}, 165: {"": {up: 3.668970909136416e-15, dn: 3.668970909136416e-15}}, 166: {"": {up: 3.443481473131126e-15, dn: 3.443481473131126e-15}}, 167: {"": {up: 6.155391807837779e-15, dn: 6.155391807837779e-15}}, 168: {"": {up: 3.934348910476942e-14, dn: 3.934348910476942e-14}}, 169: {"": {up: 1.012407890290226e-14, dn: 1.012407890290226e-14}}, 170: {"": {up: 5.758385174031958e-15, dn: 5.758385174031958e-15}}, 171: {"": {up: 7.471159856804748e-16, dn: 7.471159856804748e-16}}, 172: {"": {up: 7.444944221684881e-15, dn: 7.444944221684881e-15}}, 173: {"": {up: 1.298004643905756e-15, dn: 1.298004643905756e-15}}, 174: {"": {up: 2.15173465502247e-15, dn: 2.15173465502247e-15}}, 175: {"": {up: 8.95849457630382e-16, dn: 8.95849457630382e-16}}, 176: {"": {up: 1.558970234126512e-15, dn: 1.558970234126512e-15}}, 177: {"": {up: 9.705846613134515e-16, dn: 9.705846613134515e-16}}, 178: {"": {up: 6.980240782453683e-16, dn: 6.980240782453683e-16}}, 179: {"": {up: 1.560165853590755e-15, dn: 1.560165853590755e-15}}, 180: {"": {up: 7.945471098897561e-16, dn: 7.945471098897561e-16}}, 181: {"": {up: 4.766842488403608e-16, dn: 4.766842488403608e-16}}, 182: {"": {up: 1.520299639976724e-14, dn: 1.520299639976724e-14}}, 183: {"": {up: 1.772805475047164e-14, dn: 1.772805475047164e-14}}, 184: {"": {up: 3.62245066631306e-16, dn: 3.62245066631306e-16}}, 185: {"": {up: 3.919312596791669e-16, dn: 3.919312596791669e-16}}, 186: {"": {up: 3.849089538385399e-16, dn: 3.849089538385399e-16}}, 187: {"": {up: 1.98230444141697e-16, dn: 1.98230444141697e-16}}, 188: {"": {up: 1.532848738004903e-14, dn: 1.532848738004903e-14}}, 189: {"": {up: 1.772511447157055e-15, dn: 1.772511447157055e-15}}, 190: {"": {up: 8.400256635665703e-17, dn: 8.400256635665703e-17}}, 191: {"": {up: 1.62333183727363e-14, dn: 1.62333183727363e-14}}, 192: {"": {up: 2.827810236888658e-17, dn: 2.827810236888658e-17}}, 193: {"": {up: 9.323380006511262e-16, dn: 9.323380006511262e-16}}, 194: {"": {up: 6.053469736289187e-17, dn: 6.053469736289187e-17}}, 195: {"": {up: 6.19552080416765e-16, dn: 6.19552080416765e-16}}, 196: {"": {up: 8.792176048854391e-17, dn: 8.792176048854391e-17}}, 197: {"": {up: 2.022108951427899e-17, dn: 2.022108951427899e-17}}, 198: {"": {up: 9.793977456508042e-17, dn: 9.793977456508042e-17}}, 199: {"": {up: 2.39402181048587e-15, dn: 2.39402181048587e-15}}, 200: {"": {up: 9.989143114117857e-17, dn: 9.989143114117857e-17}}, 201: {"": {up: 1.006053292020058e-17, dn: 1.006053292020058e-17}}, 202: {"": {up: 2.781060585924257e-16, dn: 2.781060585924257e-16}}, 203: {"": {up: 7.208553973666465e-17, dn: 7.208553973666465e-17}}, 204: {"": {up: 1.469945679229377e-15, dn: 1.469945679229377e-15}}, 205: {"": {up: 7.235209560293281e-17, dn: 7.235209560293281e-17}}, 206: {"": {up: 1.249415744415185e-16, dn: 1.249415744415185e-16}}, 207: {"": {up: 2.66220207692559e-16, dn: 2.66220207692559e-16}}, 208: {"": {up: 5.791796354458973e-17, dn: 5.791796354458973e-17}}, 209: {"": {up: 4.20401511869337e-16, dn: 4.20401511869337e-16}}, 210: {"": {up: 1.109523414973463e-18, dn: 1.109523414973463e-18}}, 211: {"": {up: 1.160702989315208e-17, dn: 1.160702989315208e-17}}, 212: {"": {up: 7.852447342255647e-17, dn: 7.852447342255647e-17}}, 213: {"": {up: 6.322092937706483e-16, dn: 6.322092937706483e-16}}, 214: {"": {up: 2.313046121612454e-17, dn: 2.313046121612454e-17}}, 215: {"": {up: 3.38192939779333e-17, dn: 3.38192939779333e-17}}, 216: {"": {up: 1.117507276782029e-17, dn: 1.117507276782029e-17}}, 217: {"": {up: 8.763949295955093e-17, dn: 8.763949295955093e-17}}, 218: {"": {up: 1.552724590498475e-16, dn: 1.552724590498475e-16}}, 219: {"": {up: 8.621386504896332e-19, dn: 8.621386504896332e-19}}, 220: {"": {up: 1.312370092603537e-17, dn: 1.312370092603537e-17}}, 221: {"": {up: 1.968560147052517e-17, dn: 1.968560147052517e-17}}, 222: {"": {up: 8.106606933407008e-17, dn: 8.106606933407008e-17}}, 223: {"": {up: 1.468251420620156e-17, dn: 1.468251420620156e-17}}, 224: {"": {up: 6.428611325781767e-19, dn: 6.428611325781767e-19}}, 225: {"": {up: 1.536356611803003e-19, dn: 1.536356611803003e-19}}, 226: {"": {up: 5.881548652331084e-19, dn: 5.881548652331084e-19}}, 227: {"": {up: 1.316759016926554e-17, dn: 1.316759016926554e-17}}, 228: {"": {up: 1.049255160856773e-19, dn: 1.049255160856773e-19}}, 229: {"": {up: 5.679607016485285e-20, dn: 5.679607016485285e-20}}, 230: {"": {up: 5.210467057424069e-17, dn: 5.210467057424069e-17}}, 231: {"": {up: 5.805677869523205e-17, dn: 5.805677869523205e-17}}, 232: {"": {up: 1.264645524329017e-17, dn: 1.264645524329017e-17}}, 233: {"": {up: 7.701292794667137e-20, dn: 7.701292794667137e-20}}, 234: {"": {up: 2.266869384774769e-16, dn: 2.266869384774769e-16}}, 235: {"": {up: 4.760084565643482e-23, dn: 4.760084565643482e-23}}, 236: {"": {up: 2.224716154433666e-23, dn: 2.224716154433666e-23}}, 237: {"": {up: 1.615346383369489e-19, dn: 1.615346383369489e-19}}, 238: {"": {up: 1.03786831562746e-20, dn: 1.03786831562746e-20}}, 239: {"": {up: 7.2355225929115e-20, dn: 7.2355225929115e-20}}, 240: {"": {up: 3.206552829981718e-18, dn: 3.206552829981718e-18}}, 241: {"": {up: 2.325571053395291e-17, dn: 2.325571053395291e-17}}, 242: {"": {up: 2.575506504232912e-17, dn: 2.575506504232912e-17}}, 243: {"": {up: 7.795111370534999e-21, dn: 7.795111370534999e-21}}, 244: {"": {up: 7.028378022520338e-20, dn: 7.028378022520338e-20}}, 245: {"": {up: 2.540155823089046e-18, dn: 2.540155823089046e-18}}, 246: {"": {up: 8.606569735407762e-20, dn: 8.606569735407762e-20}}, 247: {"": {up: 2.02989217706945e-22, dn: 2.02989217706945e-22}}, 248: {"": {up: 0, dn: 0}}, 249: {"": {up: 0, dn: 0}}, 250: {"": {up: 1.687251371706516e-19, dn: 1.687251371706516e-19}}, 251: {"": {up: 1.020223541974293e-22, dn: 1.020223541974293e-22}}, 252: {"": {up: 1.673906817422928e-19, dn: 1.673906817422928e-19}}, 253: {"": {up: 1.308701238802571e-21, dn: 1.308701238802571e-21}}, 254: {"": {up: 7.563244675829978e-25, dn: 7.563244675829978e-25}}, 255: {"": {up: 5.412301661488603e-19, dn: 5.412301661488603e-19}}, 256: {"": {up: 5.428846865044539e-23, dn: 5.428846865044539e-23}}, 257: {"": {up: 1.274192594230493e-18, dn: 1.274192594230493e-18}}, 258: {"": {up: 0, dn: 0}}, 259: {"": {up: 2.595284491201583e-23, dn: 2.595284491201583e-23}}, 260: {"": {up: 2.205773898913227e-21, dn: 2.205773898913227e-21}}, 261: {"": {up: 0, dn: 0}}, 262: {"": {up: 4.974465042098037e-22, dn: 4.974465042098037e-22}}, 263: {"": {up: 1.034652994768305e-20, dn: 1.034652994768305e-20}}, 264: {"": {up: 0, dn: 0}}, 265: {"": {up: 0, dn: 0}}, 266: {"": {up: 0, dn: 0}}, 267: {"": {up: 0, dn: 0}}, 268: {"": {up: 0, dn: 0}}, 269: {"": {up: 0, dn: 0}}, 270: {"": {up: 0, dn: 0}}, 271: {"": {up: 1.974378700505248e-22, dn: 1.974378700505248e-22}}, 272: {"": {up: 3.18707840663987e-22, dn: 3.18707840663987e-22}}, 273: {"": {up: 1.049465473542104e-24, dn: 1.049465473542104e-24}}, 274: {"": {up: 3.95048806222779e-20, dn: 3.95048806222779e-20}}, 275: {"": {up: 3.716477204194388e-24, dn: 3.716477204194388e-24}}, 276: {"": {up: 3.476023276790939e-20, dn: 3.476023276790939e-20}}, 277: {"": {up: 4.261323363085611e-25, dn: 4.261323363085611e-25}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 0, dn: 0}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 1.717088271220162e-23, dn: 1.717088271220162e-23}}, 282: {"": {up: 7.035066605798674e-24, dn: 7.035066605798674e-24}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 3.317661831819434e-24, dn: 3.317661831819434e-24}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 2.515217047346159e-24, dn: 2.515217047346159e-24}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 0, dn: 0}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 0, dn: 0}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 5.936560177106856e-24, dn: 5.936560177106856e-24}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}}
LineColor=blue
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=LO_EW
Path=LO_EW
Title=LO EW
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	7.846801e-07	9.237401e-09	9.237401e-09
8.000000e+01	1.200000e+02	1.456656e-04	4.131533e-07	4.131533e-07
1.200000e+02	1.600000e+02	1.888378e-03	1.044559e-06	1.044559e-06
1.600000e+02	2.000000e+02	3.579401e-03	1.104795e-06	1.104795e-06
2.000000e+02	2.400000e+02	3.250866e-03	8.289175e-07	8.289175e-07
2.400000e+02	2.800000e+02	2.596177e-03	6.684841e-07	6.684841e-07
2.800000e+02	3.200000e+02	2.004273e-03	5.540437e-07	5.540437e-07
3.200000e+02	3.600000e+02	1.527622e-03	4.696159e-07	4.696159e-07
3.600000e+02	4.000000e+02	1.160459e-03	3.910169e-07	3.910169e-07
4.000000e+02	4.400000e+02	8.861736e-04	3.273566e-07	3.273566e-07
4.400000e+02	4.800000e+02	6.796167e-04	2.746506e-07	2.746506e-07
4.800000e+02	5.200000e+02	5.094996e-04	2.230067e-07	2.230067e-07
5.200000e+02	5.600000e+02	3.686050e-04	1.747215e-07	1.747215e-07
5.600000e+02	6.000000e+02	2.678757e-04	1.386742e-07	1.386742e-07
6.000000e+02	6.400000e+02	1.958822e-04	1.109585e-07	1.109585e-07
6.400000e+02	6.800000e+02	1.442828e-04	8.903955e-08	8.903955e-08
6.800000e+02	7.200000e+02	1.071449e-04	7.489934e-08	7.489934e-08
7.200000e+02	7.600000e+02	7.973360e-05	6.139797e-08	6.139797e-08
7.600000e+02	8.000000e+02	5.965526e-05	5.239790e-08	5.239790e-08
8.000000e+02	8.400000e+02	4.472931e-05	4.378286e-08	4.378286e-08
8.400000e+02	8.800000e+02	3.345921e-05	3.812430e-08	3.812430e-08
8.800000e+02	9.200000e+02	2.510905e-05	3.103512e-08	3.103512e-08
9.200000e+02	9.600000e+02	1.879301e-05	2.648897e-08	2.648897e-08
9.600000e+02	1.000000e+03	1.419971e-05	2.206823e-08	2.206823e-08
1.000000e+03	1.040000e+03	1.077610e-05	1.890009e-08	1.890009e-08
1.040000e+03	1.080000e+03	8.242417e-06	1.782227e-08	1.782227e-08
1.080000e+03	1.120000e+03	6.341279e-06	1.408315e-08	1.408315e-08
1.120000e+03	1.160000e+03	4.899253e-06	1.184616e-08	1.184616e-08
1.160000e+03	1.200000e+03	3.804821e-06	1.078555e-08	1.078555e-08
1.200000e+03	1.240000e+03	2.976037e-06	9.029895e-09	9.029895e-09
1.240000e+03	1.280000e+03	2.349518e-06	7.821524e-09	7.821524e-09
1.280000e+03	1.320000e+03	1.847883e-06	6.573085e-09	6.573085e-09
1.320000e+03	1.360000e+03	1.472064e-06	6.163178e-09	6.163178e-09
1.360000e+03	1.400000e+03	1.169685e-06	6.010664e-09	6.010664e-09
1.400000e+03	1.440000e+03	9.358951e-07	4.581938e-09	4.581938e-09
1.440000e+03	1.480000e+03	7.530548e-07	3.876600e-09	3.876600e-09
1.480000e+03	1.520000e+03	6.042970e-07	3.483527e-09	3.483527e-09
1.520000e+03	1.560000e+03	4.842137e-07	2.956206e-09	2.956206e-09
1.560000e+03	1.600000e+03	3.929716e-07	2.799318e-09	2.799318e-09
1.600000e+03	1.640000e+03	3.187584e-07	3.736715e-09	3.736715e-09
1.640000e+03	1.680000e+03	2.615935e-07	1.900610e-09	1.900610e-09
1.680000e+03	1.720000e+03	2.133135e-07	2.041872e-09	2.041872e-09
1.720000e+03	1.760000e+03	1.778999e-07	1.650786e-09	1.650786e-09
1.760000e+03	1.800000e+03	1.418389e-07	1.328060e-09	1.328060e-09
1.800000e+03	1.840000e+03	1.195329e-07	1.573352e-09	1.573352e-09
1.840000e+03	1.880000e+03	9.695666e-08	1.119760e-09	1.119760e-09
1.880000e+03	1.920000e+03	8.077773e-08	9.344270e-10	9.344270e-10
1.920000e+03	1.960000e+03	6.580894e-08	8.569486e-10	8.569486e-10
1.960000e+03	2.000000e+03	5.395598e-08	6.792892e-10	6.792892e-10
2.000000e+03	2.040000e+03	4.502787e-08	5.703908e-10	5.703908e-10
2.040000e+03	2.080000e+03	3.890152e-08	5.632056e-10	5.632056e-10
2.080000e+03	2.120000e+03	3.205485e-08	5.093485e-10	5.093485e-10
2.120000e+03	2.160000e+03	2.653056e-08	3.953938e-10	3.953938e-10
2.160000e+03	2.200000e+03	2.295573e-08	4.387917e-10	4.387917e-10
2.200000e+03	2.240000e+03	1.875905e-08	3.840136e-10	3.840136e-10
2.240000e+03	2.280000e+03	1.560162e-08	3.132325e-10	3.132325e-10
2.280000e+03	2.320000e+03	1.420667e-08	7.526769e-10	7.526769e-10
2.320000e+03	2.360000e+03	1.190010e-08	4.728823e-10	4.728823e-10
2.360000e+03	2.400000e+03	9.406386e-09	3.091328e-10	3.091328e-10
2.400000e+03	2.440000e+03	8.203842e-09	2.404096e-10	2.404096e-10
2.440000e+03	2.480000e+03	6.570264e-09	1.586399e-10	1.586399e-10
2.480000e+03	2.520000e+03	5.937241e-09	1.935437e-10	1.935437e-10
2.520000e+03	2.560000e+03	5.033140e-09	1.863468e-10	1.863468e-10
2.560000e+03	2.600000e+03	4.109663e-09	1.221930e-10	1.221930e-10
2.600000e+03	2.640000e+03	3.741942e-09	1.586995e-10	1.586995e-10
2.640000e+03	2.680000e+03	3.173984e-09	1.786338e-10	1.786338e-10
2.680000e+03	2.720000e+03	2.392106e-09	6.986143e-11	6.986143e-11
2.720000e+03	2.760000e+03	2.146695e-09	7.371266e-11	7.371266e-11
2.760000e+03	2.800000e+03	1.859386e-09	6.750666e-11	6.750666e-11
2.800000e+03	2.840000e+03	1.669272e-09	7.451732e-11	7.451732e-11
2.840000e+03	2.880000e+03	1.390311e-09	6.402699e-11	6.402699e-11
2.880000e+03	2.920000e+03	1.167936e-09	5.492605e-11	5.492605e-11
2.920000e+03	2.960000e+03	9.958981e-10	4.700962e-11	4.700962e-11
2.960000e+03	3.000000e+03	8.198220e-10	4.061528e-11	4.061528e-11
3.000000e+03	3.040000e+03	7.403440e-10	3.409257e-11	3.409257e-11
3.040000e+03	3.080000e+03	6.567076e-10	4.608414e-11	4.608414e-11
3.080000e+03	3.120000e+03	5.303825e-10	2.450877e-11	2.450877e-11
3.120000e+03	3.160000e+03	4.874986e-10	2.622876e-11	2.622876e-11
3.160000e+03	3.200000e+03	4.081489e-10	2.132926e-11	2.132926e-11
3.200000e+03	3.240000e+03	3.239499e-10	1.559368e-11	1.559368e-11
3.240000e+03	3.280000e+03	3.625412e-10	3.547055e-11	3.547055e-11
3.280000e+03	3.320000e+03	2.321654e-10	1.293440e-11	1.293440e-11
3.320000e+03	3.360000e+03	2.013820e-10	1.136469e-11	1.136469e-11
3.360000e+03	3.400000e+03	1.963738e-10	1.210084e-11	1.210084e-11
3.400000e+03	3.440000e+03	1.698166e-10	1.282893e-11	1.282893e-11
3.440000e+03	3.480000e+03	1.584067e-10	1.707362e-11	1.707362e-11
3.480000e+03	3.520000e+03	1.162715e-10	7.428250e-12	7.428250e-12
3.520000e+03	3.560000e+03	1.082913e-10	8.094887e-12	8.094887e-12
3.560000e+03	3.600000e+03	1.067467e-10	1.735421e-11	1.735421e-11
3.600000e+03	3.640000e+03	8.134639e-11	7.662537e-12	7.662537e-12
3.640000e+03	3.680000e+03	6.592024e-11	5.518213e-12	5.518213e-12
3.680000e+03	3.720000e+03	7.004133e-11	1.489081e-11	1.489081e-11
3.720000e+03	3.760000e+03	5.877925e-11	4.763604e-12	4.763604e-12
3.760000e+03	3.800000e+03	5.749547e-11	6.781373e-12	6.781373e-12
3.800000e+03	3.840000e+03	3.790507e-11	3.413622e-12	3.413622e-12
3.840000e+03	3.880000e+03	3.272360e-11	3.416715e-12	3.416715e-12
3.880000e+03	3.920000e+03	3.097283e-11	2.828333e-12	2.828333e-12
3.920000e+03	3.960000e+03	2.539003e-11	3.193323e-12	3.193323e-12
3.960000e+03	4.000000e+03	2.578950e-11	3.062779e-12	3.062779e-12
4.000000e+03	4.040000e+03	1.946941e-11	2.582505e-12	2.582505e-12
4.040000e+03	4.080000e+03	1.992748e-11	1.972027e-12	1.972027e-12
4.080000e+03	4.120000e+03	1.810338e-11	3.095662e-12	3.095662e-12
4.120000e+03	4.160000e+03	1.215690e-11	1.418049e-12	1.418049e-12
4.160000e+03	4.200000e+03	1.180401e-11	1.318884e-12	1.318884e-12
4.200000e+03	4.240000e+03	1.386528e-11	3.594209e-12	3.594209e-12
4.240000e+03	4.280000e+03	7.799278e-12	8.092662e-13	8.092662e-13
4.280000e+03	4.320000e+03	1.109219e-11	1.802313e-12	1.802313e-12
4.320000e+03	4.360000e+03	7.083064e-12	1.239383e-12	1.239383e-12
4.360000e+03	4.400000e+03	6.783922e-12	1.182463e-12	1.182463e-12
4.400000e+03	4.440000e+03	5.991873e-12	1.132082e-12	1.132082e-12
4.440000e+03	4.480000e+03	5.009307e-12	8.429983e-13	8.429983e-13
4.480000e+03	4.520000e+03	4.089199e-12	6.869922e-13	6.869922e-13
4.520000e+03	4.560000e+03	3.330273e-12	4.171358e-13	4.171358e-13
4.560000e+03	4.600000e+03	3.278146e-12	4.565553e-13	4.565553e-13
4.600000e+03	4.640000e+03	2.804753e-12	3.987770e-13	3.987770e-13
4.640000e+03	4.680000e+03	2.618392e-12	3.375861e-13	3.375861e-13
4.680000e+03	4.720000e+03	2.529124e-12	3.780994e-13	3.780994e-13
4.720000e+03	4.760000e+03	2.306909e-12	4.907127e-13	4.907127e-13
4.760000e+03	4.800000e+03	2.202354e-12	6.771419e-13	6.771419e-13
4.800000e+03	4.840000e+03	2.016266e-12	3.894664e-13	3.894664e-13
4.840000e+03	4.880000e+03	1.524554e-12	2.376101e-13	2.376101e-13
4.880000e+03	4.920000e+03	3.057579e-12	1.072326e-12	1.072326e-12
4.920000e+03	4.960000e+03	7.888951e-12	6.613575e-12	6.613575e-12
4.960000e+03	5.000000e+03	1.307318e-12	2.510421e-13	2.510421e-13
5.000000e+03	5.040000e+03	9.422645e-13	2.174511e-13	2.174511e-13
5.040000e+03	5.080000e+03	7.376810e-13	1.362348e-13	1.362348e-13
5.080000e+03	5.120000e+03	7.625771e-13	1.365665e-13	1.365665e-13
5.120000e+03	5.160000e+03	1.191030e-12	4.134236e-13	4.134236e-13
5.160000e+03	5.200000e+03	4.672573e-13	1.403069e-13	1.403069e-13
5.200000e+03	5.240000e+03	9.100778e-13	2.572202e-13	2.572202e-13
5.240000e+03	5.280000e+03	4.478564e-13	1.199027e-13	1.199027e-13
5.280000e+03	5.320000e+03	5.974177e-13	1.278012e-13	1.278012e-13
5.320000e+03	5.360000e+03	3.777796e-13	8.465587e-14	8.465587e-14
5.360000e+03	5.400000e+03	3.415621e-13	9.934728e-14	9.934728e-14
5.400000e+03	5.440000e+03	3.364984e-13	9.892694e-14	9.892694e-14
5.440000e+03	5.480000e+03	1.940748e-13	3.993577e-14	3.993577e-14
5.480000e+03	5.520000e+03	4.365861e-13	1.114516e-13	1.114516e-13
5.520000e+03	5.560000e+03	1.837882e-13	4.204196e-14	4.204196e-14
5.560000e+03	5.600000e+03	1.235321e-13	2.344358e-14	2.344358e-14
5.600000e+03	5.640000e+03	4.060081e-13	1.807577e-13	1.807577e-13
5.640000e+03	5.680000e+03	1.040664e-13	2.662835e-14	2.662835e-14
5.680000e+03	5.720000e+03	1.046222e-13	4.887118e-14	4.887118e-14
5.720000e+03	5.760000e+03	8.736897e-14	3.644739e-14	3.644739e-14
5.760000e+03	5.800000e+03	1.021791e-13	3.433201e-14	3.433201e-14
5.800000e+03	5.840000e+03	9.447625e-14	2.528643e-14	2.528643e-14
5.840000e+03	5.880000e+03	1.664033e-13	6.198616e-14	6.198616e-14
5.880000e+03	5.920000e+03	7.065172e-14	1.926173e-14	1.926173e-14
5.920000e+03	5.960000e+03	9.496003e-14	2.594996e-14	2.594996e-14
5.960000e+03	6.000000e+03	1.507641e-13	8.848761e-14	8.848761e-14
6.000000e+03	6.040000e+03	2.552390e-14	7.269059e-15	7.269059e-15
6.040000e+03	6.080000e+03	7.745477e-14	3.849323e-14	3.849323e-14
6.080000e+03	6.120000e+03	4.636438e-14	1.264296e-14	1.264296e-14
6.120000e+03	6.160000e+03	6.046056e-14	2.264920e-14	2.264920e-14
6.160000e+03	6.200000e+03	4.177932e-14	1.331727e-14	1.331727e-14
6.200000e+03	6.240000e+03	7.696038e-14	4.400408e-14	4.400408e-14
6.240000e+03	6.280000e+03	6.313068e-14	2.047436e-14	2.047436e-14
6.280000e+03	6.320000e+03	1.872557e-14	7.799115e-15	7.799115e-15
6.320000e+03	6.360000e+03	3.235667e-14	1.666245e-14	1.666245e-14
6.360000e+03	6.400000e+03	1.121543e-14	3.920636e-15	3.920636e-15
6.400000e+03	6.440000e+03	3.095831e-15	8.096474e-16	8.096474e-16
6.440000e+03	6.480000e+03	9.633435e-15	3.028134e-15	3.028134e-15
6.480000e+03	6.520000e+03	2.946489e-14	2.087117e-14	2.087117e-14
6.520000e+03	6.560000e+03	1.403546e-14	8.002339e-15	8.002339e-15
6.560000e+03	6.600000e+03	2.042563e-14	1.436044e-14	1.436044e-14
6.600000e+03	6.640000e+03	1.163316e-14	3.668971e-15	3.668971e-15
6.640000e+03	6.680000e+03	9.863636e-15	3.443481e-15	3.443481e-15
6.680000e+03	6.720000e+03	1.429298e-14	6.155392e-15	6.155392e-15
6.720000e+03	6.760000e+03	4.675603e-14	3.934349e-14	3.934349e-14
6.760000e+03	6.800000e+03	1.717873e-14	1.012408e-14	1.012408e-14
6.800000e+03	6.840000e+03	1.027665e-14	5.758385e-15	5.758385e-15
6.840000e+03	6.880000e+03	1.731122e-15	7.471160e-16	7.471160e-16
6.880000e+03	6.920000e+03	1.448134e-14	7.444944e-15	7.444944e-15
6.920000e+03	6.960000e+03	3.986043e-15	1.298005e-15	1.298005e-15
6.960000e+03	7.000000e+03	4.550419e-15	2.151735e-15	2.151735e-15
7.000000e+03	7.040000e+03	1.595038e-15	8.958495e-16	8.958495e-16
7.040000e+03	7.080000e+03	2.813733e-15	1.558970e-15	1.558970e-15
7.080000e+03	7.120000e+03	1.953614e-15	9.705847e-16	9.705847e-16
7.120000e+03	7.160000e+03	1.433703e-15	6.980241e-16	6.980241e-16
7.160000e+03	7.200000e+03	2.664103e-15	1.560166e-15	1.560166e-15
7.200000e+03	7.240000e+03	1.530115e-15	7.945471e-16	7.945471e-16
7.240000e+03	7.280000e+03	9.710941e-16	4.766842e-16	4.766842e-16
7.280000e+03	7.320000e+03	1.628323e-14	1.520300e-14	1.520300e-14
7.320000e+03	7.360000e+03	2.548979e-14	1.772805e-14	1.772805e-14
7.360000e+03	7.400000e+03	9.385690e-16	3.622451e-16	3.622451e-16
7.400000e+03	7.440000e+03	5.975117e-16	3.919313e-16	3.919313e-16
7.440000e+03	7.480000e+03	9.093852e-16	3.849090e-16	3.849090e-16
7.480000e+03	7.520000e+03	3.699376e-16	1.982304e-16	1.982304e-16
7.520000e+03	7.560000e+03	1.580397e-14	1.532849e-14	1.532849e-14
7.560000e+03	7.600000e+03	3.242683e-15	1.772511e-15	1.772511e-15
7.600000e+03	7.640000e+03	2.005612e-16	8.400257e-17	8.400257e-17
7.640000e+03	7.680000e+03	1.698201e-14	1.623332e-14	1.623332e-14
7.680000e+03	7.720000e+03	7.504422e-17	2.827810e-17	2.827810e-17
7.720000e+03	7.760000e+03	1.443288e-15	9.323380e-16	9.323380e-16
7.760000e+03	7.800000e+03	1.005093e-16	6.053470e-17	6.053470e-17
7.800000e+03	7.840000e+03	6.892567e-16	6.195521e-16	6.195521e-16
7.840000e+03	7.880000e+03	1.167431e-16	8.792176e-17	8.792176e-17
7.880000e+03	7.920000e+03	4.188101e-17	2.022109e-17	2.022109e-17
7.920000e+03	7.960000e+03	1.363199e-16	9.793977e-17	9.793977e-17
7.960000e+03	8.000000e+03	3.313682e-15	2.394022e-15	2.394022e-15
8.000000e+03	8.040000e+03	1.384044e-16	9.989143e-17	9.989143e-17
8.040000e+03	8.080000e+03	2.349474e-17	1.006053e-17	1.006053e-17
8.080000e+03	8.120000e+03	4.078864e-16	2.781061e-16	2.781061e-16
8.120000e+03	8.160000e+03	1.086523e-16	7.208554e-17	7.208554e-17
8.160000e+03	8.200000e+03	1.526898e-15	1.469946e-15	1.469946e-15
8.200000e+03	8.240000e+03	8.732984e-17	7.235210e-17	7.235210e-17
8.240000e+03	8.280000e+03	1.278756e-16	1.249416e-16	1.249416e-16
8.280000e+03	8.320000e+03	2.718308e-16	2.662202e-16	2.662202e-16
8.320000e+03	8.360000e+03	7.630516e-17	5.791796e-17	5.791796e-17
8.360000e+03	8.400000e+03	4.285725e-16	4.204015e-16	4.204015e-16
8.400000e+03	8.440000e+03	-1.056746e-19	1.109523e-18	1.109523e-18
8.440000e+03	8.480000e+03	2.125931e-17	1.160703e-17	1.160703e-17
8.480000e+03	8.520000e+03	1.042570e-16	7.852447e-17	7.852447e-17
8.520000e+03	8.560000e+03	7.709472e-16	6.322093e-16	6.322093e-16
8.560000e+03	8.600000e+03	3.792661e-17	2.313046e-17	2.313046e-17
8.600000e+03	8.640000e+03	4.880962e-17	3.381929e-17	3.381929e-17
8.640000e+03	8.680000e+03	1.447195e-17	1.117507e-17	1.117507e-17
8.680000e+03	8.720000e+03	1.050220e-16	8.763949e-17	8.763949e-17
8.720000e+03	8.760000e+03	1.567054e-16	1.552725e-16	1.552725e-16
8.760000e+03	8.800000e+03	1.404469e-18	8.621387e-19	8.621387e-19
8.800000e+03	8.840000e+03	1.650889e-17	1.312370e-17	1.312370e-17
8.840000e+03	8.880000e+03	2.083972e-17	1.968560e-17	1.968560e-17
8.880000e+03	8.920000e+03	1.238765e-16	8.106607e-17	8.106607e-17
8.920000e+03	8.960000e+03	1.494381e-17	1.468251e-17	1.468251e-17
8.960000e+03	9.000000e+03	7.100691e-19	6.428611e-19	6.428611e-19
9.000000e+03	9.040000e+03	1.802869e-19	1.536357e-19	1.536357e-19
9.040000e+03	9.080000e+03	6.756592e-19	5.881549e-19	5.881549e-19
9.080000e+03	9.120000e+03	1.649620e-17	1.316759e-17	1.316759e-17
9.120000e+03	9.160000e+03	1.140367e-19	1.049255e-19	1.049255e-19
9.160000e+03	9.200000e+03	6.261275e-20	5.679607e-20	5.679607e-20
9.200000e+03	9.240000e+03	5.720299e-17	5.210467e-17	5.210467e-17
9.240000e+03	9.280000e+03	6.300607e-17	5.805678e-17	5.805678e-17
9.280000e+03	9.320000e+03	1.362392e-17	1.264646e-17	1.264646e-17
9.320000e+03	9.360000e+03	1.341923e-19	7.701293e-20	7.701293e-20
9.360000e+03	9.400000e+03	2.271701e-16	2.266869e-16	2.266869e-16
9.400000e+03	9.440000e+03	-4.760085e-23	4.760085e-23	4.760085e-23
9.440000e+03	9.480000e+03	1.349995e-23	2.224716e-23	2.224716e-23
9.480000e+03	9.520000e+03	2.510201e-19	1.615346e-19	1.615346e-19
9.520000e+03	9.560000e+03	1.283161e-20	1.037868e-20	1.037868e-20
9.560000e+03	9.600000e+03	7.839959e-20	7.235523e-20	7.235523e-20
9.600000e+03	9.640000e+03	3.208550e-18	3.206553e-18	3.206553e-18
9.640000e+03	9.680000e+03	2.388191e-17	2.325571e-17	2.325571e-17
9.680000e+03	9.720000e+03	2.575557e-17	2.575507e-17	2.575507e-17
9.720000e+03	9.760000e+03	7.795111e-21	7.795111e-21	7.795111e-21
9.760000e+03	9.800000e+03	7.028378e-20	7.028378e-20	7.028378e-20
9.800000e+03	9.840000e+03	2.543161e-18	2.540156e-18	2.540156e-18
9.840000e+03	9.880000e+03	8.606570e-20	8.606570e-20	8.606570e-20
9.880000e+03	9.920000e+03	2.815584e-22	2.029892e-22	2.029892e-22
9.920000e+03	9.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.004000e+04	1.687251e-19	1.687251e-19	1.687251e-19
1.004000e+04	1.008000e+04	1.027568e-22	1.020224e-22	1.020224e-22
1.008000e+04	1.012000e+04	1.922898e-19	1.673907e-19	1.673907e-19
1.012000e+04	1.016000e+04	1.308919e-21	1.308701e-21	1.308701e-21
1.016000e+04	1.020000e+04	7.563245e-25	7.563245e-25	7.563245e-25
1.020000e+04	1.024000e+04	5.412302e-19	5.412302e-19	5.412302e-19
1.024000e+04	1.028000e+04	-5.428847e-23	5.428847e-23	5.428847e-23
1.028000e+04	1.032000e+04	1.192151e-18	1.274193e-18	1.274193e-18
1.032000e+04	1.036000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+04	1.040000e+04	2.595284e-23	2.595284e-23	2.595284e-23
1.040000e+04	1.044000e+04	2.205924e-21	2.205774e-21	2.205774e-21
1.044000e+04	1.048000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+04	1.052000e+04	4.974465e-22	4.974465e-22	4.974465e-22
1.052000e+04	1.056000e+04	1.026026e-20	1.034653e-20	1.034653e-20
1.056000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.064000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+04	1.068000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+04	1.072000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+04	1.076000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.084000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+04	1.088000e+04	1.974379e-22	1.974379e-22	1.974379e-22
1.088000e+04	1.092000e+04	3.293830e-22	3.187078e-22	3.187078e-22
1.092000e+04	1.096000e+04	1.049465e-24	1.049465e-24	1.049465e-24
1.096000e+04	1.100000e+04	3.950488e-20	3.950488e-20	3.950488e-20
1.100000e+04	1.104000e+04	3.716477e-24	3.716477e-24	3.716477e-24
1.104000e+04	1.108000e+04	3.475756e-20	3.476023e-20	3.476023e-20
1.108000e+04	1.112000e+04	-4.261323e-25	4.261323e-25	4.261323e-25
1.112000e+04	1.116000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.124000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+04	1.128000e+04	-1.717154e-23	1.717088e-23	1.717088e-23
1.128000e+04	1.132000e+04	-6.554992e-24	7.035067e-24	7.035067e-24
1.132000e+04	1.136000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.152000e+04	-3.317662e-24	3.317662e-24	3.317662e-24
1.152000e+04	1.156000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+04	1.160000e+04	-2.515217e-24	2.515217e-24	2.515217e-24
1.160000e+04	1.164000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+04	1.168000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.176000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.184000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.192000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.240000e+04	5.936560e-24	5.936560e-24	5.936560e-24
1.240000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO_QCD
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 3.458004455054407e-09, dn: 3.458004455054407e-09}}, 2: {"": {up: 4.494580961806387e-08, dn: 4.494580961806387e-08}}, 3: {"": {up: 1.424339716223578e-07, dn: 1.424339716223578e-07}}, 4: {"": {up: 2.429339585316921e-07, dn: 2.429339585316921e-07}}, 5: {"": {up: 3.135887219590483e-07, dn: 3.135887219590483e-07}}, 6: {"": {up: 3.344452768697966e-07, dn: 3.344452768697966e-07}}, 7: {"": {up: 3.167569712647995e-07, dn: 3.167569712647995e-07}}, 8: {"": {up: 3.056966736492037e-07, dn: 3.056966736492037e-07}}, 9: {"": {up: 2.622532271815336e-07, dn: 2.622532271815336e-07}}, 10: {"": {up: 2.248464281201509e-07, dn: 2.248464281201509e-07}}, 11: {"": {up: 1.894550307725232e-07, dn: 1.894550307725232e-07}}, 12: {"": {up: 1.519359978009962e-07, dn: 1.519359978009962e-07}}, 13: {"": {up: 1.167020383909282e-07, dn: 1.167020383909282e-07}}, 14: {"": {up: 9.009819166478188e-08, dn: 9.009819166478188e-08}}, 15: {"": {up: 6.859529797943827e-08, dn: 6.859529797943827e-08}}, 16: {"": {up: 5.231619745976117e-08, dn: 5.231619745976117e-08}}, 17: {"": {up: 4.042843750056789e-08, dn: 4.042843750056789e-08}}, 18: {"": {up: 3.320833398452853e-08, dn: 3.320833398452853e-08}}, 19: {"": {up: 2.585289605568862e-08, dn: 2.585289605568862e-08}}, 20: {"": {up: 2.235029139251722e-08, dn: 2.235029139251722e-08}}, 21: {"": {up: 1.671439443830013e-08, dn: 1.671439443830013e-08}}, 22: {"": {up: 1.427215545580991e-08, dn: 1.427215545580991e-08}}, 23: {"": {up: 1.253712232841151e-08, dn: 1.253712232841151e-08}}, 24: {"": {up: 9.264362898952643e-09, dn: 9.264362898952643e-09}}, 25: {"": {up: 7.968334500192683e-09, dn: 7.968334500192683e-09}}, 26: {"": {up: 6.870027939165685e-09, dn: 6.870027939165685e-09}}, 27: {"": {up: 5.829006479762059e-09, dn: 5.829006479762059e-09}}, 28: {"": {up: 4.525221333373591e-09, dn: 4.525221333373591e-09}}, 29: {"": {up: 3.862942581028787e-09, dn: 3.862942581028787e-09}}, 30: {"": {up: 3.304695051212574e-09, dn: 3.304695051212574e-09}}, 31: {"": {up: 2.860680101785128e-09, dn: 2.860680101785128e-09}}, 32: {"": {up: 2.337950193093469e-09, dn: 2.337950193093469e-09}}, 33: {"": {up: 2.311639643898381e-09, dn: 2.311639643898381e-09}}, 34: {"": {up: 2.009821006865893e-09, dn: 2.009821006865893e-09}}, 35: {"": {up: 1.542362259422996e-09, dn: 1.542362259422996e-09}}, 36: {"": {up: 2.470472842723787e-09, dn: 2.470472842723787e-09}}, 37: {"": {up: 1.048754410246726e-09, dn: 1.048754410246726e-09}}, 38: {"": {up: 9.690138242847584e-10, dn: 9.690138242847584e-10}}, 39: {"": {up: 1.057405764009714e-09, dn: 1.057405764009714e-09}}, 40: {"": {up: 7.740724248333922e-10, dn: 7.740724248333922e-10}}, 41: {"": {up: 6.027364765272023e-10, dn: 6.027364765272023e-10}}, 42: {"": {up: 4.970402471848848e-10, dn: 4.970402471848848e-10}}, 43: {"": {up: 4.698305770973932e-10, dn: 4.698305770973932e-10}}, 44: {"": {up: 3.763419593483247e-10, dn: 3.763419593483247e-10}}, 45: {"": {up: 3.652962241368364e-10, dn: 3.652962241368364e-10}}, 46: {"": {up: 2.650278938284925e-10, dn: 2.650278938284925e-10}}, 47: {"": {up: 3.495535447231316e-10, dn: 3.495535447231316e-10}}, 48: {"": {up: 2.702892599537369e-10, dn: 2.702892599537369e-10}}, 49: {"": {up: 1.904402577791691e-10, dn: 1.904402577791691e-10}}, 50: {"": {up: 1.870079475654796e-10, dn: 1.870079475654796e-10}}, 51: {"": {up: 1.570724167502451e-10, dn: 1.570724167502451e-10}}, 52: {"": {up: 1.24410077288671e-10, dn: 1.24410077288671e-10}}, 53: {"": {up: 1.270768869616479e-10, dn: 1.270768869616479e-10}}, 54: {"": {up: 1.103160943188824e-10, dn: 1.103160943188824e-10}}, 55: {"": {up: 8.717141933739308e-11, dn: 8.717141933739308e-11}}, 56: {"": {up: 7.218371942586205e-11, dn: 7.218371942586205e-11}}, 57: {"": {up: 8.289407943832407e-11, dn: 8.289407943832407e-11}}, 58: {"": {up: 6.480365142206828e-11, dn: 6.480365142206828e-11}}, 59: {"": {up: 6.722122233699608e-11, dn: 6.722122233699608e-11}}, 60: {"": {up: 4.27043451605587e-11, dn: 4.27043451605587e-11}}, 61: {"": {up: 4.235803839661415e-11, dn: 4.235803839661415e-11}}, 62: {"": {up: 3.148440808227066e-11, dn: 3.148440808227066e-11}}, 63: {"": {up: 3.554900869969494e-11, dn: 3.554900869969494e-11}}, 64: {"": {up: 4.055867527183813e-11, dn: 4.055867527183813e-11}}, 65: {"": {up: 2.268873395376657e-11, dn: 2.268873395376657e-11}}, 66: {"": {up: 2.123360029502931e-11, dn: 2.123360029502931e-11}}, 67: {"": {up: 2.184040772367262e-11, dn: 2.184040772367262e-11}}, 68: {"": {up: 2.730070531734687e-11, dn: 2.730070531734687e-11}}, 69: {"": {up: 1.319560522129172e-11, dn: 1.319560522129172e-11}}, 70: {"": {up: 1.796344927380502e-11, dn: 1.796344927380502e-11}}, 71: {"": {up: 1.351120038569901e-11, dn: 1.351120038569901e-11}}, 72: {"": {up: 8.565109237343746e-12, dn: 8.565109237343746e-12}}, 73: {"": {up: 9.171309196189504e-12, dn: 9.171309196189504e-12}}, 74: {"": {up: 7.286097070823613e-12, dn: 7.286097070823613e-12}}, 75: {"": {up: 6.257745184137359e-12, dn: 6.257745184137359e-12}}, 76: {"": {up: 9.628754834711082e-12, dn: 9.628754834711082e-12}}, 77: {"": {up: 6.238627039783093e-12, dn: 6.238627039783093e-12}}, 78: {"": {up: 4.911780308116415e-12, dn: 4.911780308116415e-12}}, 79: {"": {up: 7.901761367696148e-12, dn: 7.901761367696148e-12}}, 80: {"": {up: 1.13660938457915e-11, dn: 1.13660938457915e-11}}, 81: {"": {up: 3.222802449178376e-12, dn: 3.222802449178376e-12}}, 82: {"": {up: 4.018663296697442e-12, dn: 4.018663296697442e-12}}, 83: {"": {up: 4.166274091160404e-12, dn: 4.166274091160404e-12}}, 84: {"": {up: 2.416438465683343e-12, dn: 2.416438465683343e-12}}, 85: {"": {up: 3.078270149099685e-12, dn: 3.078270149099685e-12}}, 86: {"": {up: 3.127104086427682e-12, dn: 3.127104086427682e-12}}, 87: {"": {up: 2.301648703507394e-12, dn: 2.301648703507394e-12}}, 88: {"": {up: 1.874945361155719e-12, dn: 1.874945361155719e-12}}, 89: {"": {up: 1.533955210319631e-12, dn: 1.533955210319631e-12}}, 90: {"": {up: 1.174175879008183e-12, dn: 1.174175879008183e-12}}, 91: {"": {up: 1.491226652281758e-12, dn: 1.491226652281758e-12}}, 92: {"": {up: 8.764195921917566e-13, dn: 8.764195921917566e-13}}, 93: {"": {up: 1.95710136657706e-12, dn: 1.95710136657706e-12}}, 94: {"": {up: 1.058380000015956e-12, dn: 1.058380000015956e-12}}, 95: {"": {up: 8.291912592022525e-13, dn: 8.291912592022525e-13}}, 96: {"": {up: 5.449618442496173e-13, dn: 5.449618442496173e-13}}, 97: {"": {up: 7.342801789438026e-13, dn: 7.342801789438026e-13}}, 98: {"": {up: 4.875050560907343e-13, dn: 4.875050560907343e-13}}, 99: {"": {up: 4.961374022825649e-13, dn: 4.961374022825649e-13}}, 100: {"": {up: 8.276881310855232e-13, dn: 8.276881310855232e-13}}, 101: {"": {up: 3.645761572132626e-13, dn: 3.645761572132626e-13}}, 102: {"": {up: 3.846269716961309e-13, dn: 3.846269716961309e-13}}, 103: {"": {up: 3.832176691657692e-13, dn: 3.832176691657692e-13}}, 104: {"": {up: 1.66014697941046e-13, dn: 1.66014697941046e-13}}, 105: {"": {up: 2.639205437678868e-13, dn: 2.639205437678868e-13}}, 106: {"": {up: 1.812746723977407e-13, dn: 1.812746723977407e-13}}, 107: {"": {up: 4.170539202141665e-13, dn: 4.170539202141665e-13}}, 108: {"": {up: 7.18415565884664e-13, dn: 7.18415565884664e-13}}, 109: {"": {up: 1.423188208314373e-13, dn: 1.423188208314373e-13}}, 110: {"": {up: 1.301265355686518e-13, dn: 1.301265355686518e-13}}, 111: {"": {up: 3.865508929636764e-13, dn: 3.865508929636764e-13}}, 112: {"": {up: 1.567649149374815e-13, dn: 1.567649149374815e-13}}, 113: {"": {up: 1.065778795184037e-13, dn: 1.065778795184037e-13}}, 114: {"": {up: 4.395092022029259e-14, dn: 4.395092022029259e-14}}, 115: {"": {up: 1.090905938034462e-13, dn: 1.090905938034462e-13}}, 116: {"": {up: 6.054676761573624e-14, dn: 6.054676761573624e-14}}, 117: {"": {up: 9.981881716660573e-14, dn: 9.981881716660573e-14}}, 118: {"": {up: 5.552638160734472e-14, dn: 5.552638160734472e-14}}, 119: {"": {up: 9.56608808634401e-14, dn: 9.56608808634401e-14}}, 120: {"": {up: 4.275744035796508e-14, dn: 4.275744035796508e-14}}, 121: {"": {up: 1.045138476220706e-13, dn: 1.045138476220706e-13}}, 122: {"": {up: 5.285801411036751e-14, dn: 5.285801411036751e-14}}, 123: {"": {up: 5.031265994760368e-14, dn: 5.031265994760368e-14}}, 124: {"": {up: 2.983101606028459e-14, dn: 2.983101606028459e-14}}, 125: {"": {up: 1.674276987290777e-14, dn: 1.674276987290777e-14}}, 126: {"": {up: 4.168004186374275e-14, dn: 4.168004186374275e-14}}, 127: {"": {up: 1.352897926665682e-14, dn: 1.352897926665682e-14}}, 128: {"": {up: 2.490804561230054e-14, dn: 2.490804561230054e-14}}, 129: {"": {up: 9.295610936348396e-15, dn: 9.295610936348396e-15}}, 130: {"": {up: 3.174539611150479e-14, dn: 3.174539611150479e-14}}, 131: {"": {up: 9.791524690238531e-15, dn: 9.791524690238531e-15}}, 132: {"": {up: 1.663757812537046e-14, dn: 1.663757812537046e-14}}, 133: {"": {up: 1.529276259424047e-14, dn: 1.529276259424047e-14}}, 134: {"": {up: 9.62081871282225e-15, dn: 9.62081871282225e-15}}, 135: {"": {up: 4.112552130798289e-15, dn: 4.112552130798289e-15}}, 136: {"": {up: 5.241631581381415e-15, dn: 5.241631581381415e-15}}, 137: {"": {up: 1.027658258230088e-14, dn: 1.027658258230088e-14}}, 138: {"": {up: 9.551182835994528e-15, dn: 9.551182835994528e-15}}, 139: {"": {up: 1.876133951090651e-14, dn: 1.876133951090651e-14}}, 140: {"": {up: 3.048426753279899e-15, dn: 3.048426753279899e-15}}, 141: {"": {up: 1.363337856367953e-14, dn: 1.363337856367953e-14}}, 142: {"": {up: 1.917505052613686e-14, dn: 1.917505052613686e-14}}, 143: {"": {up: 3.942777323600589e-15, dn: 3.942777323600589e-15}}, 144: {"": {up: 4.825522372690567e-15, dn: 4.825522372690567e-15}}, 145: {"": {up: 3.912103349668947e-15, dn: 3.912103349668947e-15}}, 146: {"": {up: 5.628768249022043e-15, dn: 5.628768249022043e-15}}, 147: {"": {up: 3.256633159287953e-15, dn: 3.256633159287953e-15}}, 148: {"": {up: 2.18166385194874e-15, dn: 2.18166385194874e-15}}, 149: {"": {up: 1.067123692298745e-14, dn: 1.067123692298745e-14}}, 150: {"": {up: 1.925975622899297e-15, dn: 1.925975622899297e-15}}, 151: {"": {up: 1.023393701902428e-15, dn: 1.023393701902428e-15}}, 152: {"": {up: 1.399358942665068e-15, dn: 1.399358942665068e-15}}, 153: {"": {up: 1.929533008123813e-15, dn: 1.929533008123813e-15}}, 154: {"": {up: 3.078874738145883e-15, dn: 3.078874738145883e-15}}, 155: {"": {up: 1.037884644803595e-15, dn: 1.037884644803595e-15}}, 156: {"": {up: 7.427421416136065e-15, dn: 7.427421416136065e-15}}, 157: {"": {up: 1.095289217649639e-15, dn: 1.095289217649639e-15}}, 158: {"": {up: 2.53731350133782e-15, dn: 2.53731350133782e-15}}, 159: {"": {up: 4.287534132562538e-15, dn: 4.287534132562538e-15}}, 160: {"": {up: 9.910373615253439e-16, dn: 9.910373615253439e-16}}, 161: {"": {up: 1.143614765075333e-15, dn: 1.143614765075333e-15}}, 162: {"": {up: 1.229142397766733e-15, dn: 1.229142397766733e-15}}, 163: {"": {up: 2.362695151665063e-15, dn: 2.362695151665063e-15}}, 164: {"": {up: 2.835668396026045e-16, dn: 2.835668396026045e-16}}, 165: {"": {up: 7.443530475868155e-16, dn: 7.443530475868155e-16}}, 166: {"": {up: 3.097284009916041e-15, dn: 3.097284009916041e-15}}, 167: {"": {up: 2.133568733110295e-15, dn: 2.133568733110295e-15}}, 168: {"": {up: 4.688989119822721e-16, dn: 4.688989119822721e-16}}, 169: {"": {up: 4.130755408934222e-16, dn: 4.130755408934222e-16}}, 170: {"": {up: 1.03913214036343e-15, dn: 1.03913214036343e-15}}, 171: {"": {up: 4.906706215059086e-16, dn: 4.906706215059086e-16}}, 172: {"": {up: 7.236512773684434e-16, dn: 7.236512773684434e-16}}, 173: {"": {up: 3.135027749001516e-16, dn: 3.135027749001516e-16}}, 174: {"": {up: 7.864592545850267e-16, dn: 7.864592545850267e-16}}, 175: {"": {up: 2.280844825327414e-16, dn: 2.280844825327414e-16}}, 176: {"": {up: 1.174629089721841e-15, dn: 1.174629089721841e-15}}, 177: {"": {up: 1.985244285252048e-16, dn: 1.985244285252048e-16}}, 178: {"": {up: 6.508212187894824e-17, dn: 6.508212187894824e-17}}, 179: {"": {up: 1.705785489518474e-16, dn: 1.705785489518474e-16}}, 180: {"": {up: 2.477901985267733e-16, dn: 2.477901985267733e-16}}, 181: {"": {up: 2.81366093824711e-17, dn: 2.81366093824711e-17}}, 182: {"": {up: 1.100146428212567e-16, dn: 1.100146428212567e-16}}, 183: {"": {up: 7.997429722818744e-17, dn: 7.997429722818744e-17}}, 184: {"": {up: 1.265501626818144e-15, dn: 1.265501626818144e-15}}, 185: {"": {up: 1.032581610449461e-16, dn: 1.032581610449461e-16}}, 186: {"": {up: 3.575183413054456e-17, dn: 3.575183413054456e-17}}, 187: {"": {up: 1.08297285670825e-17, dn: 1.08297285670825e-17}}, 188: {"": {up: 5.792716291323173e-16, dn: 5.792716291323173e-16}}, 189: {"": {up: 2.051682631530377e-17, dn: 2.051682631530377e-17}}, 190: {"": {up: 3.208509090494332e-16, dn: 3.208509090494332e-16}}, 191: {"": {up: 3.218704138525242e-17, dn: 3.218704138525242e-17}}, 192: {"": {up: 4.327206094099108e-16, dn: 4.327206094099108e-16}}, 193: {"": {up: 6.288848269457691e-18, dn: 6.288848269457691e-18}}, 194: {"": {up: 3.73514415688089e-17, dn: 3.73514415688089e-17}}, 195: {"": {up: 7.299030139319949e-17, dn: 7.299030139319949e-17}}, 196: {"": {up: 2.626887859088857e-17, dn: 2.626887859088857e-17}}, 197: {"": {up: 1.499350872971621e-17, dn: 1.499350872971621e-17}}, 198: {"": {up: 1.013429268323499e-16, dn: 1.013429268323499e-16}}, 199: {"": {up: 5.62711809304726e-18, dn: 5.62711809304726e-18}}, 200: {"": {up: 2.932214160324553e-16, dn: 2.932214160324553e-16}}, 201: {"": {up: 8.177793563174515e-17, dn: 8.177793563174515e-17}}, 202: {"": {up: 2.275471609556953e-17, dn: 2.275471609556953e-17}}, 203: {"": {up: 4.306980888166288e-17, dn: 4.306980888166288e-17}}, 204: {"": {up: 2.093246094569843e-17, dn: 2.093246094569843e-17}}, 205: {"": {up: 4.295074700034479e-18, dn: 4.295074700034479e-18}}, 206: {"": {up: 1.762501421192655e-17, dn: 1.762501421192655e-17}}, 207: {"": {up: 1.015674787634193e-18, dn: 1.015674787634193e-18}}, 208: {"": {up: 1.273127032634288e-16, dn: 1.273127032634288e-16}}, 209: {"": {up: 7.408401973248843e-18, dn: 7.408401973248843e-18}}, 210: {"": {up: 5.077163184878803e-18, dn: 5.077163184878803e-18}}, 211: {"": {up: 1.752845942839719e-18, dn: 1.752845942839719e-18}}, 212: {"": {up: 5.139002314648854e-19, dn: 5.139002314648854e-19}}, 213: {"": {up: 1.979052507388808e-18, dn: 1.979052507388808e-18}}, 214: {"": {up: 2.917558179871587e-17, dn: 2.917558179871587e-17}}, 215: {"": {up: 4.125719497332816e-17, dn: 4.125719497332816e-17}}, 216: {"": {up: 4.231711831614596e-19, dn: 4.231711831614596e-19}}, 217: {"": {up: 1.823127734883435e-17, dn: 1.823127734883435e-17}}, 218: {"": {up: 4.088722989627568e-18, dn: 4.088722989627568e-18}}, 219: {"": {up: 3.680392182076769e-19, dn: 3.680392182076769e-19}}, 220: {"": {up: 3.585129026230754e-18, dn: 3.585129026230754e-18}}, 221: {"": {up: 1.123324608569146e-17, dn: 1.123324608569146e-17}}, 222: {"": {up: 4.910656624871948e-19, dn: 4.910656624871948e-19}}, 223: {"": {up: 4.130204834817711e-19, dn: 4.130204834817711e-19}}, 224: {"": {up: 9.702398730782316e-19, dn: 9.702398730782316e-19}}, 225: {"": {up: 3.690798301215808e-19, dn: 3.690798301215808e-19}}, 226: {"": {up: 4.486111270133476e-19, dn: 4.486111270133476e-19}}, 227: {"": {up: 9.574326861502238e-20, dn: 9.574326861502238e-20}}, 228: {"": {up: 3.266225387094095e-19, dn: 3.266225387094095e-19}}, 229: {"": {up: 7.908761706774224e-19, dn: 7.908761706774224e-19}}, 230: {"": {up: 1.106401870074376e-17, dn: 1.106401870074376e-17}}, 231: {"": {up: 1.217758517096463e-18, dn: 1.217758517096463e-18}}, 232: {"": {up: 1.949280752398146e-20, dn: 1.949280752398146e-20}}, 233: {"": {up: 3.498689231478166e-20, dn: 3.498689231478166e-20}}, 234: {"": {up: 2.874037038306849e-18, dn: 2.874037038306849e-18}}, 235: {"": {up: 1.761228983101268e-21, dn: 1.761228983101268e-21}}, 236: {"": {up: 2.804299697674144e-19, dn: 2.804299697674144e-19}}, 237: {"": {up: 2.081198900683178e-20, dn: 2.081198900683178e-20}}, 238: {"": {up: 9.224220590433609e-20, dn: 9.224220590433609e-20}}, 239: {"": {up: 2.704682640307455e-17, dn: 2.704682640307455e-17}}, 240: {"": {up: 9.096099511888573e-18, dn: 9.096099511888573e-18}}, 241: {"": {up: 2.504486787070939e-18, dn: 2.504486787070939e-18}}, 242: {"": {up: 4.682416870998444e-20, dn: 4.682416870998444e-20}}, 243: {"": {up: 4.818690571228364e-22, dn: 4.818690571228364e-22}}, 244: {"": {up: 1.403693415252858e-18, dn: 1.403693415252858e-18}}, 245: {"": {up: 4.74527089429897e-23, dn: 4.74527089429897e-23}}, 246: {"": {up: 4.542648823178982e-24, dn: 4.542648823178982e-24}}, 247: {"": {up: 3.987334850046508e-18, dn: 3.987334850046508e-18}}, 248: {"": {up: 1.070552785184196e-20, dn: 1.070552785184196e-20}}, 249: {"": {up: 2.969647738423881e-21, dn: 2.969647738423881e-21}}, 250: {"": {up: 2.151684079086508e-18, dn: 2.151684079086508e-18}}, 251: {"": {up: 9.077639254568005e-20, dn: 9.077639254568005e-20}}, 252: {"": {up: 1.751876606530154e-20, dn: 1.751876606530154e-20}}, 253: {"": {up: 1.99518156756234e-28, dn: 1.99518156756234e-28}}, 254: {"": {up: 4.581390418379343e-22, dn: 4.581390418379343e-22}}, 255: {"": {up: 4.340457077665494e-20, dn: 4.340457077665494e-20}}, 256: {"": {up: 8.848479376970974e-23, dn: 8.848479376970974e-23}}, 257: {"": {up: 1.218839973038304e-19, dn: 1.218839973038304e-19}}, 258: {"": {up: 1.080874741024067e-21, dn: 1.080874741024067e-21}}, 259: {"": {up: 0, dn: 0}}, 260: {"": {up: 1.466453655806304e-20, dn: 1.466453655806304e-20}}, 261: {"": {up: 1.081931689719797e-19, dn: 1.081931689719797e-19}}, 262: {"": {up: 0, dn: 0}}, 263: {"": {up: 0, dn: 0}}, 264: {"": {up: 6.747903968192104e-22, dn: 6.747903968192104e-22}}, 265: {"": {up: 9.722293189648803e-22, dn: 9.722293189648803e-22}}, 266: {"": {up: 3.557921748220512e-22, dn: 3.557921748220512e-22}}, 267: {"": {up: 2.035884712602289e-21, dn: 2.035884712602289e-21}}, 268: {"": {up: 3.901615492514442e-23, dn: 3.901615492514442e-23}}, 269: {"": {up: 3.990474365102627e-24, dn: 3.990474365102627e-24}}, 270: {"": {up: 1.03074409028057e-22, dn: 1.03074409028057e-22}}, 271: {"": {up: 7.953985440783187e-23, dn: 7.953985440783187e-23}}, 272: {"": {up: 3.514301957290917e-23, dn: 3.514301957290917e-23}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 0, dn: 0}}, 276: {"": {up: 2.512441940463658e-27, dn: 2.512441940463658e-27}}, 277: {"": {up: 1.290912129177655e-24, dn: 1.290912129177655e-24}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 6.451232760678592e-23, dn: 6.451232760678592e-23}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 2.43737609463336e-24, dn: 2.43737609463336e-24}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 2.789748847451696e-22, dn: 2.789748847451696e-22}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 6.454961964040463e-26, dn: 6.454961964040463e-26}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 2.119990886074127e-28, dn: 2.119990886074127e-28}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 2.067494216346521e-26, dn: 2.067494216346521e-26}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 1.75083100233191e-20, dn: 1.75083100233191e-20}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 9.414583726492454e-26, dn: 9.414583726492454e-26}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 3.431306955079933e-24, dn: 3.431306955079933e-24}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}}
LineColor=red
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=LO_QCD
Path=LO_QCD
Title=LO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.047335e-07	3.458004e-09	3.458004e-09
8.000000e+01	1.200000e+02	2.413180e-05	4.494581e-08	4.494581e-08
1.200000e+02	1.600000e+02	2.185526e-04	1.424340e-07	1.424340e-07
1.600000e+02	2.000000e+02	6.001716e-04	2.429340e-07	2.429340e-07
2.000000e+02	2.400000e+02	9.546733e-04	3.135887e-07	3.135887e-07
2.400000e+02	2.800000e+02	1.041262e-03	3.344453e-07	3.344453e-07
2.800000e+02	3.200000e+02	9.074287e-04	3.167570e-07	3.167570e-07
3.200000e+02	3.600000e+02	7.198334e-04	3.056967e-07	3.056967e-07
3.600000e+02	4.000000e+02	5.486961e-04	2.622532e-07	2.622532e-07
4.000000e+02	4.400000e+02	4.120830e-04	2.248464e-07	2.248464e-07
4.400000e+02	4.800000e+02	3.068608e-04	1.894550e-07	1.894550e-07
4.800000e+02	5.200000e+02	2.243619e-04	1.519360e-07	1.519360e-07
5.200000e+02	5.600000e+02	1.593982e-04	1.167020e-07	1.167020e-07
5.600000e+02	6.000000e+02	1.096474e-04	9.009819e-08	9.009819e-08
6.000000e+02	6.400000e+02	7.465802e-05	6.859530e-08	6.859530e-08
6.400000e+02	6.800000e+02	5.122420e-05	5.231620e-08	5.231620e-08
6.800000e+02	7.200000e+02	3.560986e-05	4.042844e-08	4.042844e-08
7.200000e+02	7.600000e+02	2.503479e-05	3.320833e-08	3.320833e-08
7.600000e+02	8.000000e+02	1.776821e-05	2.585290e-08	2.585290e-08
8.000000e+02	8.400000e+02	1.278607e-05	2.235029e-08	2.235029e-08
8.400000e+02	8.800000e+02	9.237128e-06	1.671439e-08	1.671439e-08
8.800000e+02	9.200000e+02	6.799471e-06	1.427216e-08	1.427216e-08
9.200000e+02	9.600000e+02	4.995644e-06	1.253712e-08	1.253712e-08
9.600000e+02	1.000000e+03	3.717483e-06	9.264363e-09	9.264363e-09
1.000000e+03	1.040000e+03	2.782459e-06	7.968335e-09	7.968335e-09
1.040000e+03	1.080000e+03	2.114900e-06	6.870028e-09	6.870028e-09
1.080000e+03	1.120000e+03	1.603809e-06	5.829006e-09	5.829006e-09
1.120000e+03	1.160000e+03	1.222724e-06	4.525221e-09	4.525221e-09
1.160000e+03	1.200000e+03	9.353847e-07	3.862943e-09	3.862943e-09
1.200000e+03	1.240000e+03	7.241782e-07	3.304695e-09	3.304695e-09
1.240000e+03	1.280000e+03	5.606578e-07	2.860680e-09	2.860680e-09
1.280000e+03	1.320000e+03	4.339904e-07	2.337950e-09	2.337950e-09
1.320000e+03	1.360000e+03	3.443794e-07	2.311640e-09	2.311640e-09
1.360000e+03	1.400000e+03	2.694161e-07	2.009821e-09	2.009821e-09
1.400000e+03	1.440000e+03	2.142493e-07	1.542362e-09	1.542362e-09
1.440000e+03	1.480000e+03	1.705071e-07	2.470473e-09	2.470473e-09
1.480000e+03	1.520000e+03	1.336029e-07	1.048754e-09	1.048754e-09
1.520000e+03	1.560000e+03	1.087668e-07	9.690138e-10	9.690138e-10
1.560000e+03	1.600000e+03	8.803725e-08	1.057406e-09	1.057406e-09
1.600000e+03	1.640000e+03	7.112400e-08	7.740724e-10	7.740724e-10
1.640000e+03	1.680000e+03	5.691836e-08	6.027365e-10	6.027365e-10
1.680000e+03	1.720000e+03	4.542107e-08	4.970402e-10	4.970402e-10
1.720000e+03	1.760000e+03	3.630091e-08	4.698306e-10	4.698306e-10
1.760000e+03	1.800000e+03	2.967472e-08	3.763420e-10	3.763420e-10
1.800000e+03	1.840000e+03	2.400309e-08	3.652962e-10	3.652962e-10
1.840000e+03	1.880000e+03	2.000751e-08	2.650279e-10	2.650279e-10
1.880000e+03	1.920000e+03	1.737436e-08	3.495535e-10	3.495535e-10
1.920000e+03	1.960000e+03	1.395043e-08	2.702893e-10	2.702893e-10
1.960000e+03	2.000000e+03	1.101237e-08	1.904403e-10	1.904403e-10
2.000000e+03	2.040000e+03	9.399059e-09	1.870079e-10	1.870079e-10
2.040000e+03	2.080000e+03	7.699800e-09	1.570724e-10	1.570724e-10
2.080000e+03	2.120000e+03	6.325863e-09	1.244101e-10	1.244101e-10
2.120000e+03	2.160000e+03	5.414020e-09	1.270769e-10	1.270769e-10
2.160000e+03	2.200000e+03	4.499518e-09	1.103161e-10	1.103161e-10
2.200000e+03	2.240000e+03	3.766874e-09	8.717142e-11	8.717142e-11
2.240000e+03	2.280000e+03	3.054518e-09	7.218372e-11	7.218372e-11
2.280000e+03	2.320000e+03	2.598457e-09	8.289408e-11	8.289408e-11
2.320000e+03	2.360000e+03	2.210440e-09	6.480365e-11	6.480365e-11
2.360000e+03	2.400000e+03	1.953745e-09	6.722122e-11	6.722122e-11
2.400000e+03	2.440000e+03	1.509528e-09	4.270435e-11	4.270435e-11
2.440000e+03	2.480000e+03	1.293543e-09	4.235804e-11	4.235804e-11
2.480000e+03	2.520000e+03	1.085876e-09	3.148441e-11	3.148441e-11
2.520000e+03	2.560000e+03	9.665489e-10	3.554901e-11	3.554901e-11
2.560000e+03	2.600000e+03	8.536313e-10	4.055868e-11	4.055868e-11
2.600000e+03	2.640000e+03	6.140771e-10	2.268873e-11	2.268873e-11
2.640000e+03	2.680000e+03	5.790546e-10	2.123360e-11	2.123360e-11
2.680000e+03	2.720000e+03	4.891890e-10	2.184041e-11	2.184041e-11
2.720000e+03	2.760000e+03	4.478384e-10	2.730071e-11	2.730071e-11
2.760000e+03	2.800000e+03	3.435847e-10	1.319561e-11	1.319561e-11
2.800000e+03	2.840000e+03	3.329798e-10	1.796345e-11	1.796345e-11
2.840000e+03	2.880000e+03	2.719261e-10	1.351120e-11	1.351120e-11
2.880000e+03	2.920000e+03	2.022610e-10	8.565109e-12	8.565109e-12
2.920000e+03	2.960000e+03	1.857793e-10	9.171309e-12	9.171309e-12
2.960000e+03	3.000000e+03	1.518884e-10	7.286097e-12	7.286097e-12
3.000000e+03	3.040000e+03	1.318475e-10	6.257745e-12	6.257745e-12
3.040000e+03	3.080000e+03	1.321924e-10	9.628755e-12	9.628755e-12
3.080000e+03	3.120000e+03	1.063829e-10	6.238627e-12	6.238627e-12
3.120000e+03	3.160000e+03	8.517926e-11	4.911780e-12	4.911780e-12
3.160000e+03	3.200000e+03	8.003223e-11	7.901761e-12	7.901761e-12
3.200000e+03	3.240000e+03	7.894764e-11	1.136609e-11	1.136609e-11
3.240000e+03	3.280000e+03	5.436587e-11	3.222802e-12	3.222802e-12
3.280000e+03	3.320000e+03	5.275788e-11	4.018663e-12	4.018663e-12
3.320000e+03	3.360000e+03	4.555775e-11	4.166274e-12	4.166274e-12
3.360000e+03	3.400000e+03	3.457285e-11	2.416438e-12	2.416438e-12
3.400000e+03	3.440000e+03	3.370818e-11	3.078270e-12	3.078270e-12
3.440000e+03	3.480000e+03	2.966136e-11	3.127104e-12	3.127104e-12
3.480000e+03	3.520000e+03	2.437674e-11	2.301649e-12	2.301649e-12
3.520000e+03	3.560000e+03	1.920327e-11	1.874945e-12	1.874945e-12
3.560000e+03	3.600000e+03	1.601493e-11	1.533955e-12	1.533955e-12
3.600000e+03	3.640000e+03	1.565151e-11	1.174176e-12	1.174176e-12
3.640000e+03	3.680000e+03	1.306438e-11	1.491227e-12	1.491227e-12
3.680000e+03	3.720000e+03	9.662689e-12	8.764196e-13	8.764196e-13
3.720000e+03	3.760000e+03	1.029230e-11	1.957101e-12	1.957101e-12
3.760000e+03	3.800000e+03	9.323323e-12	1.058380e-12	1.058380e-12
3.800000e+03	3.840000e+03	7.755424e-12	8.291913e-13	8.291913e-13
3.840000e+03	3.880000e+03	5.962581e-12	5.449618e-13	5.449618e-13
3.880000e+03	3.920000e+03	5.752971e-12	7.342802e-13	7.342802e-13
3.920000e+03	3.960000e+03	4.605277e-12	4.875051e-13	4.875051e-13
3.960000e+03	4.000000e+03	4.653802e-12	4.961374e-13	4.961374e-13
4.000000e+03	4.040000e+03	4.265860e-12	8.276881e-13	8.276881e-13
4.040000e+03	4.080000e+03	3.041723e-12	3.645762e-13	3.645762e-13
4.080000e+03	4.120000e+03	3.042222e-12	3.846270e-13	3.846270e-13
4.120000e+03	4.160000e+03	2.789603e-12	3.832177e-13	3.832177e-13
4.160000e+03	4.200000e+03	1.957592e-12	1.660147e-13	1.660147e-13
4.200000e+03	4.240000e+03	1.783516e-12	2.639205e-13	2.639205e-13
4.240000e+03	4.280000e+03	1.492463e-12	1.812747e-13	1.812747e-13
4.280000e+03	4.320000e+03	2.019834e-12	4.170539e-13	4.170539e-13
4.320000e+03	4.360000e+03	2.179009e-12	7.184156e-13	7.184156e-13
4.360000e+03	4.400000e+03	1.151485e-12	1.423188e-13	1.423188e-13
4.400000e+03	4.440000e+03	1.020079e-12	1.301265e-13	1.301265e-13
4.440000e+03	4.480000e+03	1.387818e-12	3.865509e-13	3.865509e-13
4.480000e+03	4.520000e+03	7.719996e-13	1.567649e-13	1.567649e-13
4.520000e+03	4.560000e+03	6.957974e-13	1.065779e-13	1.065779e-13
4.560000e+03	4.600000e+03	4.185334e-13	4.395092e-14	4.395092e-14
4.600000e+03	4.640000e+03	5.599247e-13	1.090906e-13	1.090906e-13
4.640000e+03	4.680000e+03	4.573191e-13	6.054677e-14	6.054677e-14
4.680000e+03	4.720000e+03	5.373448e-13	9.981882e-14	9.981882e-14
4.720000e+03	4.760000e+03	2.996143e-13	5.552638e-14	5.552638e-14
4.760000e+03	4.800000e+03	4.415773e-13	9.566088e-14	9.566088e-14
4.800000e+03	4.840000e+03	2.596434e-13	4.275744e-14	4.275744e-14
4.840000e+03	4.880000e+03	3.613271e-13	1.045138e-13	1.045138e-13
4.880000e+03	4.920000e+03	2.558457e-13	5.285801e-14	5.285801e-14
4.920000e+03	4.960000e+03	2.115044e-13	5.031266e-14	5.031266e-14
4.960000e+03	5.000000e+03	1.597090e-13	2.983102e-14	2.983102e-14
5.000000e+03	5.040000e+03	1.312416e-13	1.674277e-14	1.674277e-14
5.040000e+03	5.080000e+03	1.862076e-13	4.168004e-14	4.168004e-14
5.080000e+03	5.120000e+03	9.018472e-14	1.352898e-14	1.352898e-14
5.120000e+03	5.160000e+03	1.038860e-13	2.490805e-14	2.490805e-14
5.160000e+03	5.200000e+03	6.220826e-14	9.295611e-15	9.295611e-15
5.200000e+03	5.240000e+03	1.206438e-13	3.174540e-14	3.174540e-14
5.240000e+03	5.280000e+03	5.973380e-14	9.791525e-15	9.791525e-15
5.280000e+03	5.320000e+03	6.871707e-14	1.663758e-14	1.663758e-14
5.320000e+03	5.360000e+03	7.101071e-14	1.529276e-14	1.529276e-14
5.360000e+03	5.400000e+03	5.300616e-14	9.620819e-15	9.620819e-15
5.400000e+03	5.440000e+03	2.852042e-14	4.112552e-15	4.112552e-15
5.440000e+03	5.480000e+03	2.875349e-14	5.241632e-15	5.241632e-15
5.480000e+03	5.520000e+03	3.638162e-14	1.027658e-14	1.027658e-14
5.520000e+03	5.560000e+03	3.297333e-14	9.551183e-15	9.551183e-15
5.560000e+03	5.600000e+03	3.951193e-14	1.876134e-14	1.876134e-14
5.600000e+03	5.640000e+03	1.590385e-14	3.048427e-15	3.048427e-15
5.640000e+03	5.680000e+03	3.857584e-14	1.363338e-14	1.363338e-14
5.680000e+03	5.720000e+03	4.361060e-14	1.917505e-14	1.917505e-14
5.720000e+03	5.760000e+03	1.739245e-14	3.942777e-15	3.942777e-15
5.760000e+03	5.800000e+03	1.764156e-14	4.825522e-15	4.825522e-15
5.800000e+03	5.840000e+03	1.491595e-14	3.912103e-15	3.912103e-15
5.840000e+03	5.880000e+03	1.495113e-14	5.628768e-15	5.628768e-15
5.880000e+03	5.920000e+03	1.020453e-14	3.256633e-15	3.256633e-15
5.920000e+03	5.960000e+03	8.944004e-15	2.181664e-15	2.181664e-15
5.960000e+03	6.000000e+03	1.219186e-14	1.067124e-14	1.067124e-14
6.000000e+03	6.040000e+03	8.088328e-15	1.925976e-15	1.925976e-15
6.040000e+03	6.080000e+03	4.882933e-15	1.023394e-15	1.023394e-15
6.080000e+03	6.120000e+03	4.763752e-15	1.399359e-15	1.399359e-15
6.120000e+03	6.160000e+03	4.462694e-15	1.929533e-15	1.929533e-15
6.160000e+03	6.200000e+03	7.394749e-15	3.078875e-15	3.078875e-15
6.200000e+03	6.240000e+03	3.009747e-15	1.037885e-15	1.037885e-15
6.240000e+03	6.280000e+03	1.062475e-14	7.427421e-15	7.427421e-15
6.280000e+03	6.320000e+03	3.410578e-15	1.095289e-15	1.095289e-15
6.320000e+03	6.360000e+03	3.825653e-15	2.537314e-15	2.537314e-15
6.360000e+03	6.400000e+03	9.441707e-15	4.287534e-15	4.287534e-15
6.400000e+03	6.440000e+03	2.483945e-15	9.910374e-16	9.910374e-16
6.440000e+03	6.480000e+03	2.311092e-15	1.143615e-15	1.143615e-15
6.480000e+03	6.520000e+03	4.028585e-15	1.229142e-15	1.229142e-15
6.520000e+03	6.560000e+03	4.050768e-15	2.362695e-15	2.362695e-15
6.560000e+03	6.600000e+03	1.080395e-15	2.835668e-16	2.835668e-16
6.600000e+03	6.640000e+03	1.429396e-15	7.443530e-16	7.443530e-16
6.640000e+03	6.680000e+03	4.065009e-15	3.097284e-15	3.097284e-15
6.680000e+03	6.720000e+03	-4.533345e-16	2.133569e-15	2.133569e-15
6.720000e+03	6.760000e+03	1.248245e-15	4.688989e-16	4.688989e-16
6.760000e+03	6.800000e+03	6.004898e-16	4.130755e-16	4.130755e-16
6.800000e+03	6.840000e+03	1.637945e-15	1.039132e-15	1.039132e-15
6.840000e+03	6.880000e+03	1.113260e-15	4.906706e-16	4.906706e-16
6.880000e+03	6.920000e+03	1.358696e-15	7.236513e-16	7.236513e-16
6.920000e+03	6.960000e+03	6.763092e-16	3.135028e-16	3.135028e-16
6.960000e+03	7.000000e+03	2.946815e-16	7.864593e-16	7.864593e-16
7.000000e+03	7.040000e+03	4.926514e-16	2.280845e-16	2.280845e-16
7.040000e+03	7.080000e+03	1.855787e-15	1.174629e-15	1.174629e-15
7.080000e+03	7.120000e+03	5.665420e-16	1.985244e-16	1.985244e-16
7.120000e+03	7.160000e+03	1.476558e-16	6.508212e-17	6.508212e-17
7.160000e+03	7.200000e+03	2.869858e-16	1.705785e-16	1.705785e-16
7.200000e+03	7.240000e+03	5.496915e-16	2.477902e-16	2.477902e-16
7.240000e+03	7.280000e+03	7.150246e-17	2.813661e-17	2.813661e-17
7.280000e+03	7.320000e+03	2.172414e-16	1.100146e-16	1.100146e-16
7.320000e+03	7.360000e+03	2.407104e-16	7.997430e-17	7.997430e-17
7.360000e+03	7.400000e+03	1.486459e-15	1.265502e-15	1.265502e-15
7.400000e+03	7.440000e+03	2.249126e-16	1.032582e-16	1.032582e-16
7.440000e+03	7.480000e+03	7.975282e-17	3.575183e-17	3.575183e-17
7.480000e+03	7.520000e+03	3.298422e-17	1.082973e-17	1.082973e-17
7.520000e+03	7.560000e+03	7.259521e-16	5.792716e-16	5.792716e-16
7.560000e+03	7.600000e+03	5.721882e-17	2.051683e-17	2.051683e-17
7.600000e+03	7.640000e+03	4.493201e-16	3.208509e-16	3.208509e-16
7.640000e+03	7.680000e+03	6.669162e-17	3.218704e-17	3.218704e-17
7.680000e+03	7.720000e+03	4.422815e-16	4.327206e-16	4.327206e-16
7.720000e+03	7.760000e+03	7.720010e-18	6.288848e-18	6.288848e-18
7.760000e+03	7.800000e+03	8.553938e-17	3.735144e-17	3.735144e-17
7.800000e+03	7.840000e+03	1.178984e-16	7.299030e-17	7.299030e-17
7.840000e+03	7.880000e+03	5.506953e-17	2.626888e-17	2.626888e-17
7.880000e+03	7.920000e+03	2.167679e-17	1.499351e-17	1.499351e-17
7.920000e+03	7.960000e+03	1.220867e-16	1.013429e-16	1.013429e-16
7.960000e+03	8.000000e+03	8.489762e-18	5.627118e-18	5.627118e-18
8.000000e+03	8.040000e+03	3.056261e-16	2.932214e-16	2.932214e-16
8.040000e+03	8.080000e+03	9.519735e-17	8.177794e-17	8.177794e-17
8.080000e+03	8.120000e+03	3.465791e-17	2.275472e-17	2.275472e-17
8.120000e+03	8.160000e+03	5.885272e-17	4.306981e-17	4.306981e-17
8.160000e+03	8.200000e+03	3.056515e-17	2.093246e-17	2.093246e-17
8.200000e+03	8.240000e+03	9.081196e-18	4.295075e-18	4.295075e-18
8.240000e+03	8.280000e+03	3.002867e-17	1.762501e-17	1.762501e-17
8.280000e+03	8.320000e+03	2.468780e-18	1.015675e-18	1.015675e-18
8.320000e+03	8.360000e+03	1.534968e-16	1.273127e-16	1.273127e-16
8.360000e+03	8.400000e+03	1.514699e-17	7.408402e-18	7.408402e-18
8.400000e+03	8.440000e+03	6.339130e-18	5.077163e-18	5.077163e-18
8.440000e+03	8.480000e+03	3.495992e-18	1.752846e-18	1.752846e-18
8.480000e+03	8.520000e+03	9.248304e-19	5.139002e-19	5.139002e-19
8.520000e+03	8.560000e+03	4.720276e-18	1.979053e-18	1.979053e-18
8.560000e+03	8.600000e+03	2.920937e-17	2.917558e-17	2.917558e-17
8.600000e+03	8.640000e+03	4.946908e-17	4.125719e-17	4.125719e-17
8.640000e+03	8.680000e+03	9.677088e-19	4.231712e-19	4.231712e-19
8.680000e+03	8.720000e+03	5.606556e-18	1.823128e-17	1.823128e-17
8.720000e+03	8.760000e+03	5.581504e-18	4.088723e-18	4.088723e-18
8.760000e+03	8.800000e+03	4.277172e-19	3.680392e-19	3.680392e-19
8.800000e+03	8.840000e+03	5.149038e-18	3.585129e-18	3.585129e-18
8.840000e+03	8.880000e+03	1.232699e-17	1.123325e-17	1.123325e-17
8.880000e+03	8.920000e+03	7.247038e-19	4.910657e-19	4.910657e-19
8.920000e+03	8.960000e+03	5.993719e-19	4.130205e-19	4.130205e-19
8.960000e+03	9.000000e+03	1.238887e-18	9.702399e-19	9.702399e-19
9.000000e+03	9.040000e+03	5.432627e-19	3.690798e-19	3.690798e-19
9.040000e+03	9.080000e+03	4.462298e-19	4.486111e-19	4.486111e-19
9.080000e+03	9.120000e+03	1.891289e-19	9.574327e-20	9.574327e-20
9.120000e+03	9.160000e+03	5.090013e-19	3.266225e-19	3.266225e-19
9.160000e+03	9.200000e+03	1.185198e-18	7.908762e-19	7.908762e-19
9.200000e+03	9.240000e+03	1.118825e-17	1.106402e-17	1.106402e-17
9.240000e+03	9.280000e+03	8.899533e-19	1.217759e-18	1.217759e-18
9.280000e+03	9.320000e+03	1.751764e-20	1.949281e-20	1.949281e-20
9.320000e+03	9.360000e+03	2.606309e-20	3.498689e-20	3.498689e-20
9.360000e+03	9.400000e+03	3.335684e-18	2.874037e-18	2.874037e-18
9.400000e+03	9.440000e+03	-8.454628e-22	1.761229e-21	1.761229e-21
9.440000e+03	9.480000e+03	4.344268e-19	2.804300e-19	2.804300e-19
9.480000e+03	9.520000e+03	2.238648e-20	2.081199e-20	2.081199e-20
9.520000e+03	9.560000e+03	9.327466e-20	9.224221e-20	9.224221e-20
9.560000e+03	9.600000e+03	2.717016e-17	2.704683e-17	2.704683e-17
9.600000e+03	9.640000e+03	1.075622e-17	9.096100e-18	9.096100e-18
9.640000e+03	9.680000e+03	3.542414e-18	2.504487e-18	2.504487e-18
9.680000e+03	9.720000e+03	7.109711e-20	4.682417e-20	4.682417e-20
9.720000e+03	9.760000e+03	4.641331e-22	4.818691e-22	4.818691e-22
9.760000e+03	9.800000e+03	1.404542e-18	1.403693e-18	1.403693e-18
9.800000e+03	9.840000e+03	-3.468868e-23	4.745271e-23	4.745271e-23
9.840000e+03	9.880000e+03	-4.901054e-24	4.542649e-24	4.542649e-24
9.880000e+03	9.920000e+03	5.423790e-18	3.987335e-18	3.987335e-18
9.920000e+03	9.960000e+03	1.134689e-20	1.070553e-20	1.070553e-20
9.960000e+03	1.000000e+04	3.165223e-21	2.969648e-21	2.969648e-21
1.000000e+04	1.004000e+04	2.154098e-18	2.151684e-18	2.151684e-18
1.004000e+04	1.008000e+04	9.431586e-20	9.077639e-20	9.077639e-20
1.008000e+04	1.012000e+04	2.101632e-20	1.751877e-20	1.751877e-20
1.012000e+04	1.016000e+04	1.995182e-28	1.995182e-28	1.995182e-28
1.016000e+04	1.020000e+04	4.559749e-22	4.581390e-22	4.581390e-22
1.020000e+04	1.024000e+04	4.340457e-20	4.340457e-20	4.340457e-20
1.024000e+04	1.028000e+04	8.451536e-23	8.848479e-23	8.848479e-23
1.028000e+04	1.032000e+04	1.262941e-19	1.218840e-19	1.218840e-19
1.032000e+04	1.036000e+04	1.080875e-21	1.080875e-21	1.080875e-21
1.036000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.044000e+04	1.466454e-20	1.466454e-20	1.466454e-20
1.044000e+04	1.048000e+04	1.081340e-19	1.081932e-19	1.081932e-19
1.048000e+04	1.052000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+04	1.056000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+04	1.060000e+04	6.297931e-22	6.747904e-22	6.747904e-22
1.060000e+04	1.064000e+04	9.949896e-22	9.722293e-22	9.722293e-22
1.064000e+04	1.068000e+04	3.554727e-22	3.557922e-22	3.557922e-22
1.068000e+04	1.072000e+04	2.035885e-21	2.035885e-21	2.035885e-21
1.072000e+04	1.076000e+04	3.901615e-23	3.901615e-23	3.901615e-23
1.076000e+04	1.080000e+04	3.990474e-24	3.990474e-24	3.990474e-24
1.080000e+04	1.084000e+04	4.357916e-23	1.030744e-22	1.030744e-22
1.084000e+04	1.088000e+04	7.906624e-23	7.953985e-23	7.953985e-23
1.088000e+04	1.092000e+04	3.514302e-23	3.514302e-23	3.514302e-23
1.092000e+04	1.096000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.104000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+04	1.108000e+04	2.512442e-27	2.512442e-27	2.512442e-27
1.108000e+04	1.112000e+04	1.290912e-24	1.290912e-24	1.290912e-24
1.112000e+04	1.116000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+04	1.120000e+04	6.451233e-23	6.451233e-23	6.451233e-23
1.120000e+04	1.124000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+04	1.128000e+04	2.437376e-24	2.437376e-24	2.437376e-24
1.128000e+04	1.132000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+04	1.136000e+04	2.795894e-22	2.789749e-22	2.789749e-22
1.136000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.152000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+04	1.156000e+04	6.454962e-26	6.454962e-26	6.454962e-26
1.156000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.164000e+04	-2.119991e-28	2.119991e-28	2.119991e-28
1.164000e+04	1.168000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.176000e+04	-2.067494e-26	2.067494e-26	2.067494e-26
1.176000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.184000e+04	1.750831e-20	1.750831e-20	1.750831e-20
1.184000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.192000e+04	9.414584e-26	9.414584e-26	9.414584e-26
1.192000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.240000e+04	-3.431307e-24	3.431307e-24	3.431307e-24
1.240000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO_INT
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 4.220328606530318e-10, dn: 4.220328606530318e-10}}, 2: {"": {up: 7.408845891820805e-09, dn: 7.408845891820805e-09}}, 3: {"": {up: 3.590590214041546e-08, dn: 3.590590214041546e-08}}, 4: {"": {up: 7.835773776193321e-08, dn: 7.835773776193321e-08}}, 5: {"": {up: 1.137380724019025e-07, dn: 1.137380724019025e-07}}, 6: {"": {up: 1.279951093307139e-07, dn: 1.279951093307139e-07}}, 7: {"": {up: 1.271608141599824e-07, dn: 1.271608141599824e-07}}, 8: {"": {up: 1.178968383246017e-07, dn: 1.178968383246017e-07}}, 9: {"": {up: 1.057348270084253e-07, dn: 1.057348270084253e-07}}, 10: {"": {up: 9.224785324187689e-08, dn: 9.224785324187689e-08}}, 11: {"": {up: 7.932903797232555e-08, dn: 7.932903797232555e-08}}, 12: {"": {up: 6.525297939360432e-08, dn: 6.525297939360432e-08}}, 13: {"": {up: 5.156121150434007e-08, dn: 5.156121150434007e-08}}, 14: {"": {up: 3.886652783355381e-08, dn: 3.886652783355381e-08}}, 15: {"": {up: 2.886762164735551e-08, dn: 2.886762164735551e-08}}, 16: {"": {up: 2.28365061767982e-08, dn: 2.28365061767982e-08}}, 17: {"": {up: 1.802295734500179e-08, dn: 1.802295734500179e-08}}, 18: {"": {up: 1.378518024684817e-08, dn: 1.378518024684817e-08}}, 19: {"": {up: 1.152726436399853e-08, dn: 1.152726436399853e-08}}, 20: {"": {up: 9.087555062681272e-09, dn: 9.087555062681272e-09}}, 21: {"": {up: 7.585022552173648e-09, dn: 7.585022552173648e-09}}, 22: {"": {up: 6.463714857064653e-09, dn: 6.463714857064653e-09}}, 23: {"": {up: 5.232799753790617e-09, dn: 5.232799753790617e-09}}, 24: {"": {up: 4.518607505829133e-09, dn: 4.518607505829133e-09}}, 25: {"": {up: 3.644623408560998e-09, dn: 3.644623408560998e-09}}, 26: {"": {up: 3.014561415887905e-09, dn: 3.014561415887905e-09}}, 27: {"": {up: 2.632142320208557e-09, dn: 2.632142320208557e-09}}, 28: {"": {up: 2.189836179036495e-09, dn: 2.189836179036495e-09}}, 29: {"": {up: 2.086848034895834e-09, dn: 2.086848034895834e-09}}, 30: {"": {up: 1.630051780526486e-09, dn: 1.630051780526486e-09}}, 31: {"": {up: 1.463675360300789e-09, dn: 1.463675360300789e-09}}, 32: {"": {up: 1.234689652423074e-09, dn: 1.234689652423074e-09}}, 33: {"": {up: 9.861525317528717e-10, dn: 9.861525317528717e-10}}, 34: {"": {up: 8.679234368526198e-10, dn: 8.679234368526198e-10}}, 35: {"": {up: 8.221995266754725e-10, dn: 8.221995266754725e-10}}, 36: {"": {up: 6.224410194181511e-10, dn: 6.224410194181511e-10}}, 37: {"": {up: 6.032384365400236e-10, dn: 6.032384365400236e-10}}, 38: {"": {up: 4.689736462922296e-10, dn: 4.689736462922296e-10}}, 39: {"": {up: 4.319805822952782e-10, dn: 4.319805822952782e-10}}, 40: {"": {up: 3.570863510771612e-10, dn: 3.570863510771612e-10}}, 41: {"": {up: 3.182204688828089e-10, dn: 3.182204688828089e-10}}, 42: {"": {up: 2.750689212908897e-10, dn: 2.750689212908897e-10}}, 43: {"": {up: 2.369988481523143e-10, dn: 2.369988481523143e-10}}, 44: {"": {up: 2.083752467253914e-10, dn: 2.083752467253914e-10}}, 45: {"": {up: 2.760565597144528e-10, dn: 2.760565597144528e-10}}, 46: {"": {up: 1.621662720654616e-10, dn: 1.621662720654616e-10}}, 47: {"": {up: 1.609854257074809e-10, dn: 1.609854257074809e-10}}, 48: {"": {up: 1.361198863093868e-10, dn: 1.361198863093868e-10}}, 49: {"": {up: 1.167392537112637e-10, dn: 1.167392537112637e-10}}, 50: {"": {up: 9.956319183651968e-11, dn: 9.956319183651968e-11}}, 51: {"": {up: 9.127874418702307e-11, dn: 9.127874418702307e-11}}, 52: {"": {up: 9.00719045668398e-11, dn: 9.00719045668398e-11}}, 53: {"": {up: 6.313776122962463e-11, dn: 6.313776122962463e-11}}, 54: {"": {up: 6.083793890676912e-11, dn: 6.083793890676912e-11}}, 55: {"": {up: 6.216499687293998e-11, dn: 6.216499687293998e-11}}, 56: {"": {up: 4.810092268848301e-11, dn: 4.810092268848301e-11}}, 57: {"": {up: 4.810816651281592e-11, dn: 4.810816651281592e-11}}, 58: {"": {up: 4.010282243861582e-11, dn: 4.010282243861582e-11}}, 59: {"": {up: 3.841983135601946e-11, dn: 3.841983135601946e-11}}, 60: {"": {up: 3.652740785105105e-11, dn: 3.652740785105105e-11}}, 61: {"": {up: 2.456631983216124e-11, dn: 2.456631983216124e-11}}, 62: {"": {up: 2.457723203035495e-11, dn: 2.457723203035495e-11}}, 63: {"": {up: 3.515527946712872e-11, dn: 3.515527946712872e-11}}, 64: {"": {up: 2.229275436627806e-11, dn: 2.229275436627806e-11}}, 65: {"": {up: 1.474123572304031e-11, dn: 1.474123572304031e-11}}, 66: {"": {up: 1.63381285734654e-11, dn: 1.63381285734654e-11}}, 67: {"": {up: 2.027765296475224e-11, dn: 2.027765296475224e-11}}, 68: {"": {up: 1.734584036951999e-11, dn: 1.734584036951999e-11}}, 69: {"": {up: 1.157074704725422e-11, dn: 1.157074704725422e-11}}, 70: {"": {up: 9.348441035855423e-12, dn: 9.348441035855423e-12}}, 71: {"": {up: 1.129248684621658e-11, dn: 1.129248684621658e-11}}, 72: {"": {up: 1.024898761196436e-11, dn: 1.024898761196436e-11}}, 73: {"": {up: 6.963703118517232e-12, dn: 6.963703118517232e-12}}, 74: {"": {up: 5.891185533789646e-12, dn: 5.891185533789646e-12}}, 75: {"": {up: 6.658276298305503e-12, dn: 6.658276298305503e-12}}, 76: {"": {up: 6.630916213696737e-12, dn: 6.630916213696737e-12}}, 77: {"": {up: 4.818395672458731e-12, dn: 4.818395672458731e-12}}, 78: {"": {up: 3.199042813069732e-12, dn: 3.199042813069732e-12}}, 79: {"": {up: 3.073062380886255e-12, dn: 3.073062380886255e-12}}, 80: {"": {up: 3.068470680156845e-12, dn: 3.068470680156845e-12}}, 81: {"": {up: 2.978051772765381e-12, dn: 2.978051772765381e-12}}, 82: {"": {up: 3.463474681544919e-12, dn: 3.463474681544919e-12}}, 83: {"": {up: 2.374432772555064e-12, dn: 2.374432772555064e-12}}, 84: {"": {up: 2.744880723124296e-12, dn: 2.744880723124296e-12}}, 85: {"": {up: 2.053262710237004e-12, dn: 2.053262710237004e-12}}, 86: {"": {up: 2.010201652116562e-12, dn: 2.010201652116562e-12}}, 87: {"": {up: 1.40254341911288e-12, dn: 1.40254341911288e-12}}, 88: {"": {up: 1.218346846036055e-12, dn: 1.218346846036055e-12}}, 89: {"": {up: 8.267520395407972e-13, dn: 8.267520395407972e-13}}, 90: {"": {up: 1.566637388940758e-12, dn: 1.566637388940758e-12}}, 91: {"": {up: 1.307575080520225e-12, dn: 1.307575080520225e-12}}, 92: {"": {up: 7.499187229637689e-13, dn: 7.499187229637689e-13}}, 93: {"": {up: 9.554509337024482e-13, dn: 9.554509337024482e-13}}, 94: {"": {up: 1.083706809983341e-12, dn: 1.083706809983341e-12}}, 95: {"": {up: 8.352989817278726e-13, dn: 8.352989817278726e-13}}, 96: {"": {up: 5.215855426701815e-13, dn: 5.215855426701815e-13}}, 97: {"": {up: 3.398573979083221e-13, dn: 3.398573979083221e-13}}, 98: {"": {up: 4.695030078601275e-13, dn: 4.695030078601275e-13}}, 99: {"": {up: 5.340747382580355e-13, dn: 5.340747382580355e-13}}, 100: {"": {up: 5.261873562853337e-13, dn: 5.261873562853337e-13}}, 101: {"": {up: 4.427917821253153e-13, dn: 4.427917821253153e-13}}, 102: {"": {up: 2.285639142290114e-13, dn: 2.285639142290114e-13}}, 103: {"": {up: 1.900352896097693e-13, dn: 1.900352896097693e-13}}, 104: {"": {up: 1.575891850059584e-13, dn: 1.575891850059584e-13}}, 105: {"": {up: 1.680365877580278e-13, dn: 1.680365877580278e-13}}, 106: {"": {up: 1.93921879270872e-13, dn: 1.93921879270872e-13}}, 107: {"": {up: 2.282601526157078e-13, dn: 2.282601526157078e-13}}, 108: {"": {up: 1.294527554916168e-13, dn: 1.294527554916168e-13}}, 109: {"": {up: 1.818140027810873e-13, dn: 1.818140027810873e-13}}, 110: {"": {up: 8.757620508741417e-14, dn: 8.757620508741417e-14}}, 111: {"": {up: 1.367357712117983e-13, dn: 1.367357712117983e-13}}, 112: {"": {up: 1.208460956725431e-13, dn: 1.208460956725431e-13}}, 113: {"": {up: 1.552626987750464e-13, dn: 1.552626987750464e-13}}, 114: {"": {up: 1.532842956648049e-13, dn: 1.532842956648049e-13}}, 115: {"": {up: 5.947540609918453e-14, dn: 5.947540609918453e-14}}, 116: {"": {up: 5.912672532011917e-14, dn: 5.912672532011917e-14}}, 117: {"": {up: 9.431668571190533e-14, dn: 9.431668571190533e-14}}, 118: {"": {up: 3.222037783600262e-14, dn: 3.222037783600262e-14}}, 119: {"": {up: 4.972461234784163e-14, dn: 4.972461234784163e-14}}, 120: {"": {up: 6.504654946313929e-14, dn: 6.504654946313929e-14}}, 121: {"": {up: 3.5954716090832e-14, dn: 3.5954716090832e-14}}, 122: {"": {up: 2.4436163386756e-14, dn: 2.4436163386756e-14}}, 123: {"": {up: 3.839987408096107e-14, dn: 3.839987408096107e-14}}, 124: {"": {up: 2.329013802317672e-14, dn: 2.329013802317672e-14}}, 125: {"": {up: 2.116044749035029e-14, dn: 2.116044749035029e-14}}, 126: {"": {up: 2.749792619078274e-14, dn: 2.749792619078274e-14}}, 127: {"": {up: 2.580300657630829e-14, dn: 2.580300657630829e-14}}, 128: {"": {up: 3.583654637447651e-14, dn: 3.583654637447651e-14}}, 129: {"": {up: 7.945464574379306e-15, dn: 7.945464574379306e-15}}, 130: {"": {up: 9.728597480678084e-15, dn: 9.728597480678084e-15}}, 131: {"": {up: 8.894754434321851e-15, dn: 8.894754434321851e-15}}, 132: {"": {up: 2.919612984014112e-14, dn: 2.919612984014112e-14}}, 133: {"": {up: 9.7720376257856e-15, dn: 9.7720376257856e-15}}, 134: {"": {up: 1.132832797282094e-14, dn: 1.132832797282094e-14}}, 135: {"": {up: 6.767902847832245e-15, dn: 6.767902847832245e-15}}, 136: {"": {up: 1.30017277101799e-14, dn: 1.30017277101799e-14}}, 137: {"": {up: 1.009147697018543e-14, dn: 1.009147697018543e-14}}, 138: {"": {up: 4.820653661443354e-15, dn: 4.820653661443354e-15}}, 139: {"": {up: 6.231974870695528e-15, dn: 6.231974870695528e-15}}, 140: {"": {up: 4.941470993615591e-15, dn: 4.941470993615591e-15}}, 141: {"": {up: 5.133975170359765e-15, dn: 5.133975170359765e-15}}, 142: {"": {up: 5.609519710097381e-15, dn: 5.609519710097381e-15}}, 143: {"": {up: 2.54623958506779e-15, dn: 2.54623958506779e-15}}, 144: {"": {up: 5.899573884941279e-15, dn: 5.899573884941279e-15}}, 145: {"": {up: 7.095249594685775e-15, dn: 7.095249594685775e-15}}, 146: {"": {up: 3.853469228603998e-15, dn: 3.853469228603998e-15}}, 147: {"": {up: 4.831114029347274e-15, dn: 4.831114029347274e-15}}, 148: {"": {up: 3.836557560047418e-15, dn: 3.836557560047418e-15}}, 149: {"": {up: 5.77209543005384e-15, dn: 5.77209543005384e-15}}, 150: {"": {up: 2.401521544759084e-15, dn: 2.401521544759084e-15}}, 151: {"": {up: 3.140330015588664e-15, dn: 3.140330015588664e-15}}, 152: {"": {up: 2.060959383805414e-15, dn: 2.060959383805414e-15}}, 153: {"": {up: 1.778983290622652e-15, dn: 1.778983290622652e-15}}, 154: {"": {up: 5.246243024565184e-15, dn: 5.246243024565184e-15}}, 155: {"": {up: 8.309063041696612e-16, dn: 8.309063041696612e-16}}, 156: {"": {up: 1.560828102643277e-15, dn: 1.560828102643277e-15}}, 157: {"": {up: 1.895004657903122e-15, dn: 1.895004657903122e-15}}, 158: {"": {up: 3.398003638423663e-16, dn: 3.398003638423663e-16}}, 159: {"": {up: 1.013026538671223e-15, dn: 1.013026538671223e-15}}, 160: {"": {up: 2.791221708856776e-16, dn: 2.791221708856776e-16}}, 161: {"": {up: 1.508222465173805e-15, dn: 1.508222465173805e-15}}, 162: {"": {up: 1.726185021883927e-15, dn: 1.726185021883927e-15}}, 163: {"": {up: 6.719804236001955e-16, dn: 6.719804236001955e-16}}, 164: {"": {up: 1.538067007254158e-15, dn: 1.538067007254158e-15}}, 165: {"": {up: 7.301960146618657e-16, dn: 7.301960146618657e-16}}, 166: {"": {up: 4.189676766296705e-16, dn: 4.189676766296705e-16}}, 167: {"": {up: 4.661037828939146e-16, dn: 4.661037828939146e-16}}, 168: {"": {up: 5.751942766113769e-16, dn: 5.751942766113769e-16}}, 169: {"": {up: 2.163884795515657e-16, dn: 2.163884795515657e-16}}, 170: {"": {up: 3.721971133028488e-16, dn: 3.721971133028488e-16}}, 171: {"": {up: 1.535199600531041e-16, dn: 1.535199600531041e-16}}, 172: {"": {up: 1.049296903954279e-16, dn: 1.049296903954279e-16}}, 173: {"": {up: 5.752279851371957e-16, dn: 5.752279851371957e-16}}, 174: {"": {up: 1.082953615277142e-15, dn: 1.082953615277142e-15}}, 175: {"": {up: 1.11765120928869e-16, dn: 1.11765120928869e-16}}, 176: {"": {up: 4.917349535180127e-16, dn: 4.917349535180127e-16}}, 177: {"": {up: 6.138434360110676e-16, dn: 6.138434360110676e-16}}, 178: {"": {up: 1.681050408871526e-16, dn: 1.681050408871526e-16}}, 179: {"": {up: 6.698402464767949e-17, dn: 6.698402464767949e-17}}, 180: {"": {up: 7.719382166093992e-17, dn: 7.719382166093992e-17}}, 181: {"": {up: 1.925394139701804e-16, dn: 1.925394139701804e-16}}, 182: {"": {up: 6.179312679517225e-17, dn: 6.179312679517225e-17}}, 183: {"": {up: 1.172035036083957e-16, dn: 1.172035036083957e-16}}, 184: {"": {up: 3.1050618950042e-16, dn: 3.1050618950042e-16}}, 185: {"": {up: 5.489522396239681e-18, dn: 5.489522396239681e-18}}, 186: {"": {up: 1.591661269898222e-16, dn: 1.591661269898222e-16}}, 187: {"": {up: 4.247512125892473e-16, dn: 4.247512125892473e-16}}, 188: {"": {up: 2.994066211563757e-17, dn: 2.994066211563757e-17}}, 189: {"": {up: 1.395567944497447e-16, dn: 1.395567944497447e-16}}, 190: {"": {up: 1.004838291689201e-16, dn: 1.004838291689201e-16}}, 191: {"": {up: 1.365179494895904e-16, dn: 1.365179494895904e-16}}, 192: {"": {up: 5.396172293248067e-18, dn: 5.396172293248067e-18}}, 193: {"": {up: 2.334111993009233e-17, dn: 2.334111993009233e-17}}, 194: {"": {up: 3.421293743411435e-17, dn: 3.421293743411435e-17}}, 195: {"": {up: 1.049429853061382e-17, dn: 1.049429853061382e-17}}, 196: {"": {up: 1.494952573171326e-17, dn: 1.494952573171326e-17}}, 197: {"": {up: 9.325577990749468e-18, dn: 9.325577990749468e-18}}, 198: {"": {up: 1.216741079851921e-17, dn: 1.216741079851921e-17}}, 199: {"": {up: 2.754707344322352e-16, dn: 2.754707344322352e-16}}, 200: {"": {up: 6.354847438616329e-18, dn: 6.354847438616329e-18}}, 201: {"": {up: 1.662689862871156e-17, dn: 1.662689862871156e-17}}, 202: {"": {up: 1.177525196228528e-16, dn: 1.177525196228528e-16}}, 203: {"": {up: 1.664648305113167e-18, dn: 1.664648305113167e-18}}, 204: {"": {up: 1.222438722984247e-18, dn: 1.222438722984247e-18}}, 205: {"": {up: 1.78993907055584e-16, dn: 1.78993907055584e-16}}, 206: {"": {up: 3.382814537251066e-17, dn: 3.382814537251066e-17}}, 207: {"": {up: 1.090347885712539e-17, dn: 1.090347885712539e-17}}, 208: {"": {up: 9.196215658346316e-19, dn: 9.196215658346316e-19}}, 209: {"": {up: 2.869724116600852e-16, dn: 2.869724116600852e-16}}, 210: {"": {up: 2.469559521199143e-17, dn: 2.469559521199143e-17}}, 211: {"": {up: 1.008323141543096e-19, dn: 1.008323141543096e-19}}, 212: {"": {up: 2.541745937658613e-19, dn: 2.541745937658613e-19}}, 213: {"": {up: 2.276048573547184e-19, dn: 2.276048573547184e-19}}, 214: {"": {up: 1.057365681720819e-16, dn: 1.057365681720819e-16}}, 215: {"": {up: 1.409296504181543e-19, dn: 1.409296504181543e-19}}, 216: {"": {up: 2.277782132678272e-19, dn: 2.277782132678272e-19}}, 217: {"": {up: 1.634441557334222e-19, dn: 1.634441557334222e-19}}, 218: {"": {up: 1.084972518701154e-18, dn: 1.084972518701154e-18}}, 219: {"": {up: 3.63444371713627e-19, dn: 3.63444371713627e-19}}, 220: {"": {up: 5.216677873511902e-17, dn: 5.216677873511902e-17}}, 221: {"": {up: 1.685949297685735e-19, dn: 1.685949297685735e-19}}, 222: {"": {up: 4.940684667760847e-18, dn: 4.940684667760847e-18}}, 223: {"": {up: 8.059908342104014e-19, dn: 8.059908342104014e-19}}, 224: {"": {up: 1.016766634229394e-18, dn: 1.016766634229394e-18}}, 225: {"": {up: 1.455576136476328e-18, dn: 1.455576136476328e-18}}, 226: {"": {up: 5.563714432457544e-20, dn: 5.563714432457544e-20}}, 227: {"": {up: 1.373016179506611e-18, dn: 1.373016179506611e-18}}, 228: {"": {up: 1.526538880212093e-20, dn: 1.526538880212093e-20}}, 229: {"": {up: 9.234049654458397e-18, dn: 9.234049654458397e-18}}, 230: {"": {up: 1.35954418721307e-20, dn: 1.35954418721307e-20}}, 231: {"": {up: 8.776440111439068e-20, dn: 8.776440111439068e-20}}, 232: {"": {up: 2.115906282290901e-18, dn: 2.115906282290901e-18}}, 233: {"": {up: 2.996934099392859e-21, dn: 2.996934099392859e-21}}, 234: {"": {up: 1.601138018039773e-19, dn: 1.601138018039773e-19}}, 235: {"": {up: 6.569995621125712e-20, dn: 6.569995621125712e-20}}, 236: {"": {up: 8.609179274329633e-20, dn: 8.609179274329633e-20}}, 237: {"": {up: 2.719854776835807e-21, dn: 2.719854776835807e-21}}, 238: {"": {up: 1.836841972724869e-22, dn: 1.836841972724869e-22}}, 239: {"": {up: 3.835305697516525e-21, dn: 3.835305697516525e-21}}, 240: {"": {up: 4.785782511551174e-18, dn: 4.785782511551174e-18}}, 241: {"": {up: 4.051533596593588e-22, dn: 4.051533596593588e-22}}, 242: {"": {up: 3.425724622216991e-21, dn: 3.425724622216991e-21}}, 243: {"": {up: 8.147763221289217e-21, dn: 8.147763221289217e-21}}, 244: {"": {up: 3.804480381470588e-22, dn: 3.804480381470588e-22}}, 245: {"": {up: 1.204262520600345e-18, dn: 1.204262520600345e-18}}, 246: {"": {up: 1.37179052519186e-20, dn: 1.37179052519186e-20}}, 247: {"": {up: 9.191266853471906e-23, dn: 9.191266853471906e-23}}, 248: {"": {up: 7.056385037932832e-29, dn: 7.056385037932832e-29}}, 249: {"": {up: 2.146815949739786e-24, dn: 2.146815949739786e-24}}, 250: {"": {up: 1.178370071133274e-22, dn: 1.178370071133274e-22}}, 251: {"": {up: 4.442877172579209e-20, dn: 4.442877172579209e-20}}, 252: {"": {up: 3.179771906758621e-21, dn: 3.179771906758621e-21}}, 253: {"": {up: 1.819914879992123e-20, dn: 1.819914879992123e-20}}, 254: {"": {up: 1.14884796009071e-20, dn: 1.14884796009071e-20}}, 255: {"": {up: 1.656351737329972e-26, dn: 1.656351737329972e-26}}, 256: {"": {up: 3.449713131755725e-21, dn: 3.449713131755725e-21}}, 257: {"": {up: 2.422384944435266e-21, dn: 2.422384944435266e-21}}, 258: {"": {up: 2.705638759406461e-24, dn: 2.705638759406461e-24}}, 259: {"": {up: 0, dn: 0}}, 260: {"": {up: 8.986839719723571e-20, dn: 8.986839719723571e-20}}, 261: {"": {up: 3.831555117943608e-22, dn: 3.831555117943608e-22}}, 262: {"": {up: 3.284679065604508e-19, dn: 3.284679065604508e-19}}, 263: {"": {up: 7.731889513693901e-23, dn: 7.731889513693901e-23}}, 264: {"": {up: 7.700523860690418e-20, dn: 7.700523860690418e-20}}, 265: {"": {up: 1.184606569774106e-20, dn: 1.184606569774106e-20}}, 266: {"": {up: 2.668058829030645e-27, dn: 2.668058829030645e-27}}, 267: {"": {up: 2.96346236163235e-22, dn: 2.96346236163235e-22}}, 268: {"": {up: 4.60288814334812e-23, dn: 4.60288814334812e-23}}, 269: {"": {up: 0, dn: 0}}, 270: {"": {up: 3.464855371093669e-21, dn: 3.464855371093669e-21}}, 271: {"": {up: 0, dn: 0}}, 272: {"": {up: 0, dn: 0}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 0, dn: 0}}, 276: {"": {up: 1.213195438820798e-24, dn: 1.213195438820798e-24}}, 277: {"": {up: 1.92333368384563e-25, dn: 1.92333368384563e-25}}, 278: {"": {up: 1.294950828026386e-20, dn: 1.294950828026386e-20}}, 279: {"": {up: 0, dn: 0}}, 280: {"": {up: 1.593351933266735e-27, dn: 1.593351933266735e-27}}, 281: {"": {up: 0, dn: 0}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 2.659893716771542e-26, dn: 2.659893716771542e-26}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 2.896604626842915e-23, dn: 2.896604626842915e-23}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 0, dn: 0}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 0, dn: 0}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}}
LineColor=green
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=LO_INT
Path=LO_INT
Title=LO INT
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.828981e-09	4.220329e-10	4.220329e-10
8.000000e+01	1.200000e+02	1.526867e-06	7.408846e-09	7.408846e-09
1.200000e+02	1.600000e+02	2.621257e-05	3.590590e-08	3.590590e-08
1.600000e+02	2.000000e+02	5.096766e-05	7.835774e-08	7.835774e-08
2.000000e+02	2.400000e+02	5.896110e-05	1.137381e-07	1.137381e-07
2.400000e+02	2.800000e+02	4.798049e-05	1.279951e-07	1.279951e-07
2.800000e+02	3.200000e+02	2.676379e-05	1.271608e-07	1.271608e-07
3.200000e+02	3.600000e+02	1.021442e-05	1.178968e-07	1.178968e-07
3.600000e+02	4.000000e+02	8.054100e-07	1.057348e-07	1.057348e-07
4.000000e+02	4.400000e+02	-3.861547e-06	9.224785e-08	9.224785e-08
4.400000e+02	4.800000e+02	-5.580080e-06	7.932904e-08	7.932904e-08
4.800000e+02	5.200000e+02	-6.168912e-06	6.525298e-08	6.525298e-08
5.200000e+02	5.600000e+02	-5.554419e-06	5.156121e-08	5.156121e-08
5.600000e+02	6.000000e+02	-4.598453e-06	3.886653e-08	3.886653e-08
6.000000e+02	6.400000e+02	-3.609897e-06	2.886762e-08	2.886762e-08
6.400000e+02	6.800000e+02	-2.721990e-06	2.283651e-08	2.283651e-08
6.800000e+02	7.200000e+02	-2.028457e-06	1.802296e-08	1.802296e-08
7.200000e+02	7.600000e+02	-1.548648e-06	1.378518e-08	1.378518e-08
7.600000e+02	8.000000e+02	-1.147458e-06	1.152726e-08	1.152726e-08
8.000000e+02	8.400000e+02	-8.303193e-07	9.087555e-09	9.087555e-09
8.400000e+02	8.800000e+02	-6.187530e-07	7.585023e-09	7.585023e-09
8.800000e+02	9.200000e+02	-4.763977e-07	6.463715e-09	6.463715e-09
9.200000e+02	9.600000e+02	-3.503511e-07	5.232800e-09	5.232800e-09
9.600000e+02	1.000000e+03	-2.663816e-07	4.518608e-09	4.518608e-09
1.000000e+03	1.040000e+03	-2.113646e-07	3.644623e-09	3.644623e-09
1.040000e+03	1.080000e+03	-1.621910e-07	3.014561e-09	3.014561e-09
1.080000e+03	1.120000e+03	-1.199974e-07	2.632142e-09	2.632142e-09
1.120000e+03	1.160000e+03	-9.305765e-08	2.189836e-09	2.189836e-09
1.160000e+03	1.200000e+03	-7.369272e-08	2.086848e-09	2.086848e-09
1.200000e+03	1.240000e+03	-5.796796e-08	1.630052e-09	1.630052e-09
1.240000e+03	1.280000e+03	-4.390330e-08	1.463675e-09	1.463675e-09
1.280000e+03	1.320000e+03	-3.721753e-08	1.234690e-09	1.234690e-09
1.320000e+03	1.360000e+03	-3.025266e-08	9.861525e-10	9.861525e-10
1.360000e+03	1.400000e+03	-2.431697e-08	8.679234e-10	8.679234e-10
1.400000e+03	1.440000e+03	-1.943450e-08	8.221995e-10	8.221995e-10
1.440000e+03	1.480000e+03	-1.520798e-08	6.224410e-10	6.224410e-10
1.480000e+03	1.520000e+03	-1.250781e-08	6.032384e-10	6.032384e-10
1.520000e+03	1.560000e+03	-9.719759e-09	4.689736e-10	4.689736e-10
1.560000e+03	1.600000e+03	-8.247873e-09	4.319806e-10	4.319806e-10
1.600000e+03	1.640000e+03	-6.583652e-09	3.570864e-10	3.570864e-10
1.640000e+03	1.680000e+03	-5.045688e-09	3.182205e-10	3.182205e-10
1.680000e+03	1.720000e+03	-4.236835e-09	2.750689e-10	2.750689e-10
1.720000e+03	1.760000e+03	-3.916604e-09	2.369988e-10	2.369988e-10
1.760000e+03	1.800000e+03	-2.914513e-09	2.083752e-10	2.083752e-10
1.800000e+03	1.840000e+03	-2.568440e-09	2.760566e-10	2.760566e-10
1.840000e+03	1.880000e+03	-1.981529e-09	1.621663e-10	1.621663e-10
1.880000e+03	1.920000e+03	-1.474973e-09	1.609854e-10	1.609854e-10
1.920000e+03	1.960000e+03	-1.386634e-09	1.361199e-10	1.361199e-10
1.960000e+03	2.000000e+03	-1.117293e-09	1.167393e-10	1.167393e-10
2.000000e+03	2.040000e+03	-1.117200e-09	9.956319e-11	9.956319e-11
2.040000e+03	2.080000e+03	-8.358675e-10	9.127874e-11	9.127874e-11
2.080000e+03	2.120000e+03	-6.731913e-10	9.007190e-11	9.007190e-11
2.120000e+03	2.160000e+03	-5.662537e-10	6.313776e-11	6.313776e-11
2.160000e+03	2.200000e+03	-5.292265e-10	6.083794e-11	6.083794e-11
2.200000e+03	2.240000e+03	-5.226739e-10	6.216500e-11	6.216500e-11
2.240000e+03	2.280000e+03	-3.622979e-10	4.810092e-11	4.810092e-11
2.280000e+03	2.320000e+03	-4.294528e-10	4.810817e-11	4.810817e-11
2.320000e+03	2.360000e+03	-2.887763e-10	4.010282e-11	4.010282e-11
2.360000e+03	2.400000e+03	-2.447354e-10	3.841983e-11	3.841983e-11
2.400000e+03	2.440000e+03	-2.097734e-10	3.652741e-11	3.652741e-11
2.440000e+03	2.480000e+03	-1.660870e-10	2.456632e-11	2.456632e-11
2.480000e+03	2.520000e+03	-1.487543e-10	2.457723e-11	2.457723e-11
2.520000e+03	2.560000e+03	-7.840548e-11	3.515528e-11	3.515528e-11
2.560000e+03	2.600000e+03	-9.636219e-11	2.229275e-11	2.229275e-11
2.600000e+03	2.640000e+03	-7.374501e-11	1.474124e-11	1.474124e-11
2.640000e+03	2.680000e+03	-6.207169e-11	1.633813e-11	1.633813e-11
2.680000e+03	2.720000e+03	-4.913872e-11	2.027765e-11	2.027765e-11
2.720000e+03	2.760000e+03	-4.916371e-11	1.734584e-11	1.734584e-11
2.760000e+03	2.800000e+03	-4.571780e-11	1.157075e-11	1.157075e-11
2.800000e+03	2.840000e+03	-4.151454e-11	9.348441e-12	9.348441e-12
2.840000e+03	2.880000e+03	-2.044321e-11	1.129249e-11	1.129249e-11
2.880000e+03	2.920000e+03	-3.084049e-11	1.024899e-11	1.024899e-11
2.920000e+03	2.960000e+03	-1.493179e-11	6.963703e-12	6.963703e-12
2.960000e+03	3.000000e+03	-3.038127e-11	5.891186e-12	5.891186e-12
3.000000e+03	3.040000e+03	-2.787761e-11	6.658276e-12	6.658276e-12
3.040000e+03	3.080000e+03	-1.854189e-11	6.630916e-12	6.630916e-12
3.080000e+03	3.120000e+03	-5.940461e-12	4.818396e-12	4.818396e-12
3.120000e+03	3.160000e+03	-1.025011e-11	3.199043e-12	3.199043e-12
3.160000e+03	3.200000e+03	-8.132069e-12	3.073062e-12	3.073062e-12
3.200000e+03	3.240000e+03	-8.120346e-12	3.068471e-12	3.068471e-12
3.240000e+03	3.280000e+03	-9.626960e-12	2.978052e-12	2.978052e-12
3.280000e+03	3.320000e+03	-9.496251e-12	3.463475e-12	3.463475e-12
3.320000e+03	3.360000e+03	-6.215646e-12	2.374433e-12	2.374433e-12
3.360000e+03	3.400000e+03	-1.840569e-13	2.744881e-12	2.744881e-12
3.400000e+03	3.440000e+03	-5.582174e-12	2.053263e-12	2.053263e-12
3.440000e+03	3.480000e+03	-7.195267e-12	2.010202e-12	2.010202e-12
3.480000e+03	3.520000e+03	-3.486648e-12	1.402543e-12	1.402543e-12
3.520000e+03	3.560000e+03	-5.432766e-12	1.218347e-12	1.218347e-12
3.560000e+03	3.600000e+03	-3.768278e-12	8.267520e-13	8.267520e-13
3.600000e+03	3.640000e+03	-1.113993e-12	1.566637e-12	1.566637e-12
3.640000e+03	3.680000e+03	-4.235725e-12	1.307575e-12	1.307575e-12
3.680000e+03	3.720000e+03	-2.631038e-12	7.499187e-13	7.499187e-13
3.720000e+03	3.760000e+03	-9.272413e-13	9.554509e-13	9.554509e-13
3.760000e+03	3.800000e+03	-9.812464e-13	1.083707e-12	1.083707e-12
3.800000e+03	3.840000e+03	-9.577350e-13	8.352990e-13	8.352990e-13
3.840000e+03	3.880000e+03	-1.324690e-12	5.215855e-13	5.215855e-13
3.880000e+03	3.920000e+03	-7.227523e-13	3.398574e-13	3.398574e-13
3.920000e+03	3.960000e+03	-4.474048e-14	4.695030e-13	4.695030e-13
3.960000e+03	4.000000e+03	-7.996299e-13	5.340747e-13	5.340747e-13
4.000000e+03	4.040000e+03	-1.373753e-12	5.261874e-13	5.261874e-13
4.040000e+03	4.080000e+03	-5.437058e-13	4.427918e-13	4.427918e-13
4.080000e+03	4.120000e+03	-6.307127e-13	2.285639e-13	2.285639e-13
4.120000e+03	4.160000e+03	-2.020296e-13	1.900353e-13	1.900353e-13
4.160000e+03	4.200000e+03	-6.602474e-13	1.575892e-13	1.575892e-13
4.200000e+03	4.240000e+03	-2.824252e-13	1.680366e-13	1.680366e-13
4.240000e+03	4.280000e+03	-2.529017e-13	1.939219e-13	1.939219e-13
4.280000e+03	4.320000e+03	-2.094937e-13	2.282602e-13	2.282602e-13
4.320000e+03	4.360000e+03	-1.413162e-13	1.294528e-13	1.294528e-13
4.360000e+03	4.400000e+03	-1.292759e-13	1.818140e-13	1.818140e-13
4.400000e+03	4.440000e+03	-2.838512e-14	8.757621e-14	8.757621e-14
4.440000e+03	4.480000e+03	-3.759963e-13	1.367358e-13	1.367358e-13
4.480000e+03	4.520000e+03	-2.805578e-13	1.208461e-13	1.208461e-13
4.520000e+03	4.560000e+03	-1.380838e-13	1.552627e-13	1.552627e-13
4.560000e+03	4.600000e+03	3.034978e-14	1.532843e-13	1.532843e-13
4.600000e+03	4.640000e+03	-1.586128e-13	5.947541e-14	5.947541e-14
4.640000e+03	4.680000e+03	-2.348240e-14	5.912673e-14	5.912673e-14
4.680000e+03	4.720000e+03	1.431609e-14	9.431669e-14	9.431669e-14
4.720000e+03	4.760000e+03	-1.029121e-13	3.222038e-14	3.222038e-14
4.760000e+03	4.800000e+03	-6.556564e-14	4.972461e-14	4.972461e-14
4.800000e+03	4.840000e+03	3.684436e-14	6.504655e-14	6.504655e-14
4.840000e+03	4.880000e+03	-3.249027e-14	3.595472e-14	3.595472e-14
4.880000e+03	4.920000e+03	-5.605064e-14	2.443616e-14	2.443616e-14
4.920000e+03	4.960000e+03	1.551817e-14	3.839987e-14	3.839987e-14
4.960000e+03	5.000000e+03	3.808560e-15	2.329014e-14	2.329014e-14
5.000000e+03	5.040000e+03	-3.033238e-14	2.116045e-14	2.116045e-14
5.040000e+03	5.080000e+03	-2.881192e-14	2.749793e-14	2.749793e-14
5.080000e+03	5.120000e+03	-8.738038e-15	2.580301e-14	2.580301e-14
5.120000e+03	5.160000e+03	-5.500114e-14	3.583655e-14	3.583655e-14
5.160000e+03	5.200000e+03	-1.567783e-14	7.945465e-15	7.945465e-15
5.200000e+03	5.240000e+03	-9.553784e-15	9.728597e-15	9.728597e-15
5.240000e+03	5.280000e+03	-1.048013e-14	8.894754e-15	8.894754e-15
5.280000e+03	5.320000e+03	8.231108e-15	2.919613e-14	2.919613e-14
5.320000e+03	5.360000e+03	-1.928781e-15	9.772038e-15	9.772038e-15
5.360000e+03	5.400000e+03	-2.669647e-14	1.132833e-14	1.132833e-14
5.400000e+03	5.440000e+03	-1.025973e-14	6.767903e-15	6.767903e-15
5.440000e+03	5.480000e+03	7.525675e-15	1.300173e-14	1.300173e-14
5.480000e+03	5.520000e+03	-2.009984e-14	1.009148e-14	1.009148e-14
5.520000e+03	5.560000e+03	2.619303e-15	4.820654e-15	4.820654e-15
5.560000e+03	5.600000e+03	-4.324665e-15	6.231975e-15	6.231975e-15
5.600000e+03	5.640000e+03	1.739077e-15	4.941471e-15	4.941471e-15
5.640000e+03	5.680000e+03	-1.098079e-15	5.133975e-15	5.133975e-15
5.680000e+03	5.720000e+03	-7.280003e-15	5.609520e-15	5.609520e-15
5.720000e+03	5.760000e+03	-3.141401e-15	2.546240e-15	2.546240e-15
5.760000e+03	5.800000e+03	1.900720e-15	5.899574e-15	5.899574e-15
5.800000e+03	5.840000e+03	1.938837e-15	7.095250e-15	7.095250e-15
5.840000e+03	5.880000e+03	4.496742e-15	3.853469e-15	3.853469e-15
5.880000e+03	5.920000e+03	2.643189e-15	4.831114e-15	4.831114e-15
5.920000e+03	5.960000e+03	3.076486e-15	3.836558e-15	3.836558e-15
5.960000e+03	6.000000e+03	-3.045648e-15	5.772095e-15	5.772095e-15
6.000000e+03	6.040000e+03	3.010904e-15	2.401522e-15	2.401522e-15
6.040000e+03	6.080000e+03	2.015538e-15	3.140330e-15	3.140330e-15
6.080000e+03	6.120000e+03	2.127790e-16	2.060959e-15	2.060959e-15
6.120000e+03	6.160000e+03	2.122902e-16	1.778983e-15	1.778983e-15
6.160000e+03	6.200000e+03	5.580533e-15	5.246243e-15	5.246243e-15
6.200000e+03	6.240000e+03	-6.967294e-16	8.309063e-16	8.309063e-16
6.240000e+03	6.280000e+03	-1.460664e-15	1.560828e-15	1.560828e-15
6.280000e+03	6.320000e+03	1.338645e-15	1.895005e-15	1.895005e-15
6.320000e+03	6.360000e+03	-9.366773e-17	3.398004e-16	3.398004e-16
6.360000e+03	6.400000e+03	1.061937e-15	1.013027e-15	1.013027e-15
6.400000e+03	6.440000e+03	-3.215871e-16	2.791222e-16	2.791222e-16
6.440000e+03	6.480000e+03	4.178909e-16	1.508222e-15	1.508222e-15
6.480000e+03	6.520000e+03	1.080774e-15	1.726185e-15	1.726185e-15
6.520000e+03	6.560000e+03	-1.263566e-15	6.719804e-16	6.719804e-16
6.560000e+03	6.600000e+03	1.502881e-15	1.538067e-15	1.538067e-15
6.600000e+03	6.640000e+03	-8.740563e-16	7.301960e-16	7.301960e-16
6.640000e+03	6.680000e+03	-2.697565e-16	4.189677e-16	4.189677e-16
6.680000e+03	6.720000e+03	-3.105866e-16	4.661038e-16	4.661038e-16
6.720000e+03	6.760000e+03	-4.884042e-17	5.751943e-16	5.751943e-16
6.760000e+03	6.800000e+03	-3.730150e-16	2.163885e-16	2.163885e-16
6.800000e+03	6.840000e+03	-3.349637e-16	3.721971e-16	3.721971e-16
6.840000e+03	6.880000e+03	-2.149568e-16	1.535200e-16	1.535200e-16
6.880000e+03	6.920000e+03	-2.256520e-16	1.049297e-16	1.049297e-16
6.920000e+03	6.960000e+03	-5.930707e-16	5.752280e-16	5.752280e-16
6.960000e+03	7.000000e+03	-1.020742e-15	1.082954e-15	1.082954e-15
7.000000e+03	7.040000e+03	6.779480e-17	1.117651e-16	1.117651e-16
7.040000e+03	7.080000e+03	6.110153e-16	4.917350e-16	4.917350e-16
7.080000e+03	7.120000e+03	4.646532e-16	6.138434e-16	6.138434e-16
7.120000e+03	7.160000e+03	6.046912e-17	1.681050e-16	1.681050e-16
7.160000e+03	7.200000e+03	-8.000590e-18	6.698402e-17	6.698402e-17
7.200000e+03	7.240000e+03	8.646238e-17	7.719382e-17	7.719382e-17
7.240000e+03	7.280000e+03	-2.692751e-17	1.925394e-16	1.925394e-16
7.280000e+03	7.320000e+03	1.676349e-17	6.179313e-17	6.179313e-17
7.320000e+03	7.360000e+03	-1.590563e-16	1.172035e-16	1.172035e-16
7.360000e+03	7.400000e+03	1.167284e-16	3.105062e-16	3.105062e-16
7.400000e+03	7.440000e+03	-6.697318e-18	5.489522e-18	5.489522e-18
7.440000e+03	7.480000e+03	1.848260e-16	1.591661e-16	1.591661e-16
7.480000e+03	7.520000e+03	-5.030608e-16	4.247512e-16	4.247512e-16
7.520000e+03	7.560000e+03	-4.583702e-17	2.994066e-17	2.994066e-17
7.560000e+03	7.600000e+03	-1.447488e-16	1.395568e-16	1.395568e-16
7.600000e+03	7.640000e+03	8.985647e-17	1.004838e-16	1.004838e-16
7.640000e+03	7.680000e+03	7.247283e-17	1.365179e-16	1.365179e-16
7.680000e+03	7.720000e+03	-1.067437e-17	5.396172e-18	5.396172e-18
7.720000e+03	7.760000e+03	-3.684705e-18	2.334112e-17	2.334112e-17
7.760000e+03	7.800000e+03	1.447934e-17	3.421294e-17	3.421294e-17
7.800000e+03	7.840000e+03	-6.371339e-18	1.049430e-17	1.049430e-17
7.840000e+03	7.880000e+03	-1.838051e-17	1.494953e-17	1.494953e-17
7.880000e+03	7.920000e+03	-1.464044e-17	9.325578e-18	9.325578e-18
7.920000e+03	7.960000e+03	8.770242e-18	1.216741e-17	1.216741e-17
7.960000e+03	8.000000e+03	-2.818425e-16	2.754707e-16	2.754707e-16
8.000000e+03	8.040000e+03	5.790012e-18	6.354847e-18	6.354847e-18
8.040000e+03	8.080000e+03	2.589027e-17	1.662690e-17	1.662690e-17
8.080000e+03	8.120000e+03	-1.171927e-16	1.177525e-16	1.177525e-16
8.120000e+03	8.160000e+03	-2.193325e-18	1.664648e-18	1.664648e-18
8.160000e+03	8.200000e+03	7.110970e-19	1.222439e-18	1.222439e-18
8.200000e+03	8.240000e+03	1.607959e-16	1.789939e-16	1.789939e-16
8.240000e+03	8.280000e+03	3.645812e-17	3.382815e-17	3.382815e-17
8.280000e+03	8.320000e+03	1.105946e-17	1.090348e-17	1.090348e-17
8.320000e+03	8.360000e+03	-8.571190e-19	9.196216e-19	9.196216e-19
8.360000e+03	8.400000e+03	-2.885602e-16	2.869724e-16	2.869724e-16
8.400000e+03	8.440000e+03	-2.499196e-17	2.469560e-17	2.469560e-17
8.440000e+03	8.480000e+03	-1.643721e-19	1.008323e-19	1.008323e-19
8.480000e+03	8.520000e+03	-4.166792e-19	2.541746e-19	2.541746e-19
8.520000e+03	8.560000e+03	1.895448e-19	2.276049e-19	2.276049e-19
8.560000e+03	8.600000e+03	1.059400e-16	1.057366e-16	1.057366e-16
8.600000e+03	8.640000e+03	-8.080609e-20	1.409297e-19	1.409297e-19
8.640000e+03	8.680000e+03	-2.685900e-19	2.277782e-19	2.277782e-19
8.680000e+03	8.720000e+03	-1.933595e-19	1.634442e-19	1.634442e-19
8.720000e+03	8.760000e+03	-1.379831e-18	1.084973e-18	1.084973e-18
8.760000e+03	8.800000e+03	-6.367530e-19	3.634444e-19	3.634444e-19
8.800000e+03	8.840000e+03	5.263231e-17	5.216678e-17	5.216678e-17
8.840000e+03	8.880000e+03	-2.048102e-19	1.685949e-19	1.685949e-19
8.880000e+03	8.920000e+03	-5.822006e-18	4.940685e-18	4.940685e-18
8.920000e+03	8.960000e+03	-9.434675e-19	8.059908e-19	8.059908e-19
8.960000e+03	9.000000e+03	1.014344e-18	1.016767e-18	1.016767e-18
9.000000e+03	9.040000e+03	-1.448455e-18	1.455576e-18	1.455576e-18
9.040000e+03	9.080000e+03	-5.979348e-20	5.563714e-20	5.563714e-20
9.080000e+03	9.120000e+03	-1.168421e-18	1.373016e-18	1.373016e-18
9.120000e+03	9.160000e+03	-1.470269e-20	1.526539e-20	1.526539e-20
9.160000e+03	9.200000e+03	9.054869e-18	9.234050e-18	9.234050e-18
9.200000e+03	9.240000e+03	-1.525822e-20	1.359544e-20	1.359544e-20
9.240000e+03	9.280000e+03	9.142463e-20	8.776440e-20	8.776440e-20
9.280000e+03	9.320000e+03	2.106846e-18	2.115906e-18	2.115906e-18
9.320000e+03	9.360000e+03	3.011486e-21	2.996934e-21	2.996934e-21
9.360000e+03	9.400000e+03	1.677371e-19	1.601138e-19	1.601138e-19
9.400000e+03	9.440000e+03	-6.914430e-20	6.569996e-20	6.569996e-20
9.440000e+03	9.480000e+03	8.293714e-20	8.609179e-20	8.609179e-20
9.480000e+03	9.520000e+03	2.874375e-21	2.719855e-21	2.719855e-21
9.520000e+03	9.560000e+03	-7.491503e-23	1.836842e-22	1.836842e-22
9.560000e+03	9.600000e+03	2.737617e-21	3.835306e-21	3.835306e-21
9.600000e+03	9.640000e+03	4.778480e-18	4.785783e-18	4.785783e-18
9.640000e+03	9.680000e+03	5.084524e-22	4.051534e-22	4.051534e-22
9.680000e+03	9.720000e+03	-4.389990e-21	3.425725e-21	3.425725e-21
9.720000e+03	9.760000e+03	-5.798050e-21	8.147763e-21	8.147763e-21
9.760000e+03	9.800000e+03	3.804480e-22	3.804480e-22	3.804480e-22
9.800000e+03	9.840000e+03	-1.199837e-18	1.204263e-18	1.204263e-18
9.840000e+03	9.880000e+03	-1.428445e-20	1.371791e-20	1.371791e-20
9.880000e+03	9.920000e+03	-9.237659e-23	9.191267e-23	9.191267e-23
9.920000e+03	9.960000e+03	-7.056385e-29	7.056385e-29	7.056385e-29
9.960000e+03	1.000000e+04	-5.900867e-25	2.146816e-24	2.146816e-24
1.000000e+04	1.004000e+04	1.178370e-22	1.178370e-22	1.178370e-22
1.004000e+04	1.008000e+04	4.442925e-20	4.442877e-20	4.442877e-20
1.008000e+04	1.012000e+04	2.488192e-21	3.179772e-21	3.179772e-21
1.012000e+04	1.016000e+04	1.815964e-20	1.819915e-20	1.819915e-20
1.016000e+04	1.020000e+04	1.148848e-20	1.148848e-20	1.148848e-20
1.020000e+04	1.024000e+04	1.656352e-26	1.656352e-26	1.656352e-26
1.024000e+04	1.028000e+04	3.424346e-21	3.449713e-21	3.449713e-21
1.028000e+04	1.032000e+04	-3.162944e-21	2.422385e-21	2.422385e-21
1.032000e+04	1.036000e+04	-2.666677e-24	2.705639e-24	2.705639e-24
1.036000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.044000e+04	-8.986651e-20	8.986840e-20	8.986840e-20
1.044000e+04	1.048000e+04	3.831555e-22	3.831555e-22	3.831555e-22
1.048000e+04	1.052000e+04	-3.284582e-19	3.284679e-19	3.284679e-19
1.052000e+04	1.056000e+04	-1.052971e-22	7.731890e-23	7.731890e-23
1.056000e+04	1.060000e+04	-7.700521e-20	7.700524e-20	7.700524e-20
1.060000e+04	1.064000e+04	-1.189228e-20	1.184607e-20	1.184607e-20
1.064000e+04	1.068000e+04	-2.668059e-27	2.668059e-27	2.668059e-27
1.068000e+04	1.072000e+04	-2.963462e-22	2.963462e-22	2.963462e-22
1.072000e+04	1.076000e+04	4.614939e-23	4.602888e-23	4.602888e-23
1.076000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.084000e+04	-1.954076e-21	3.464855e-21	3.464855e-21
1.084000e+04	1.088000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+04	1.092000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+04	1.096000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.104000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+04	1.108000e+04	1.213195e-24	1.213195e-24	1.213195e-24
1.108000e+04	1.112000e+04	-1.927268e-25	1.923334e-25	1.923334e-25
1.112000e+04	1.116000e+04	1.294951e-20	1.294951e-20	1.294951e-20
1.116000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.124000e+04	-1.593352e-27	1.593352e-27	1.593352e-27
1.124000e+04	1.128000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+04	1.132000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+04	1.136000e+04	2.659894e-26	2.659894e-26	2.659894e-26
1.136000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.152000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+04	1.156000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.164000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+04	1.168000e+04	2.896605e-23	2.896605e-23	2.896605e-23
1.168000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.176000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.184000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.192000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 3.458004455054407e-09, dn: 3.458004455054407e-09}}, 2: {"": {up: 4.494580961806387e-08, dn: 4.494580961806387e-08}}, 3: {"": {up: 1.424339716223578e-07, dn: 1.424339716223578e-07}}, 4: {"": {up: 2.429339585316921e-07, dn: 2.429339585316921e-07}}, 5: {"": {up: 3.135887219590483e-07, dn: 3.135887219590483e-07}}, 6: {"": {up: 3.344452768697966e-07, dn: 3.344452768697966e-07}}, 7: {"": {up: 3.167569712647995e-07, dn: 3.167569712647995e-07}}, 8: {"": {up: 3.056966736492037e-07, dn: 3.056966736492037e-07}}, 9: {"": {up: 2.622532271815336e-07, dn: 2.622532271815336e-07}}, 10: {"": {up: 2.248464281201509e-07, dn: 2.248464281201509e-07}}, 11: {"": {up: 1.894550307725232e-07, dn: 1.894550307725232e-07}}, 12: {"": {up: 1.519359978009962e-07, dn: 1.519359978009962e-07}}, 13: {"": {up: 1.167020383909282e-07, dn: 1.167020383909282e-07}}, 14: {"": {up: 9.009819166478188e-08, dn: 9.009819166478188e-08}}, 15: {"": {up: 6.859529797943827e-08, dn: 6.859529797943827e-08}}, 16: {"": {up: 5.231619745976117e-08, dn: 5.231619745976117e-08}}, 17: {"": {up: 4.042843750056789e-08, dn: 4.042843750056789e-08}}, 18: {"": {up: 3.320833398452853e-08, dn: 3.320833398452853e-08}}, 19: {"": {up: 2.585289605568862e-08, dn: 2.585289605568862e-08}}, 20: {"": {up: 2.235029139251722e-08, dn: 2.235029139251722e-08}}, 21: {"": {up: 1.671439443830013e-08, dn: 1.671439443830013e-08}}, 22: {"": {up: 1.427215545580991e-08, dn: 1.427215545580991e-08}}, 23: {"": {up: 1.253712232841151e-08, dn: 1.253712232841151e-08}}, 24: {"": {up: 9.264362898952643e-09, dn: 9.264362898952643e-09}}, 25: {"": {up: 7.968334500192683e-09, dn: 7.968334500192683e-09}}, 26: {"": {up: 6.870027939165685e-09, dn: 6.870027939165685e-09}}, 27: {"": {up: 5.829006479762059e-09, dn: 5.829006479762059e-09}}, 28: {"": {up: 4.525221333373591e-09, dn: 4.525221333373591e-09}}, 29: {"": {up: 3.862942581028787e-09, dn: 3.862942581028787e-09}}, 30: {"": {up: 3.304695051212574e-09, dn: 3.304695051212574e-09}}, 31: {"": {up: 2.860680101785128e-09, dn: 2.860680101785128e-09}}, 32: {"": {up: 2.337950193093469e-09, dn: 2.337950193093469e-09}}, 33: {"": {up: 2.311639643898381e-09, dn: 2.311639643898381e-09}}, 34: {"": {up: 2.009821006865893e-09, dn: 2.009821006865893e-09}}, 35: {"": {up: 1.542362259422996e-09, dn: 1.542362259422996e-09}}, 36: {"": {up: 2.470472842723787e-09, dn: 2.470472842723787e-09}}, 37: {"": {up: 1.048754410246726e-09, dn: 1.048754410246726e-09}}, 38: {"": {up: 9.690138242847584e-10, dn: 9.690138242847584e-10}}, 39: {"": {up: 1.057405764009714e-09, dn: 1.057405764009714e-09}}, 40: {"": {up: 7.740724248333922e-10, dn: 7.740724248333922e-10}}, 41: {"": {up: 6.027364765272023e-10, dn: 6.027364765272023e-10}}, 42: {"": {up: 4.970402471848848e-10, dn: 4.970402471848848e-10}}, 43: {"": {up: 4.698305770973932e-10, dn: 4.698305770973932e-10}}, 44: {"": {up: 3.763419593483247e-10, dn: 3.763419593483247e-10}}, 45: {"": {up: 3.652962241368364e-10, dn: 3.652962241368364e-10}}, 46: {"": {up: 2.650278938284925e-10, dn: 2.650278938284925e-10}}, 47: {"": {up: 3.495535447231316e-10, dn: 3.495535447231316e-10}}, 48: {"": {up: 2.702892599537369e-10, dn: 2.702892599537369e-10}}, 49: {"": {up: 1.904402577791691e-10, dn: 1.904402577791691e-10}}, 50: {"": {up: 1.870079475654796e-10, dn: 1.870079475654796e-10}}, 51: {"": {up: 1.570724167502451e-10, dn: 1.570724167502451e-10}}, 52: {"": {up: 1.24410077288671e-10, dn: 1.24410077288671e-10}}, 53: {"": {up: 1.270768869616479e-10, dn: 1.270768869616479e-10}}, 54: {"": {up: 1.103160943188824e-10, dn: 1.103160943188824e-10}}, 55: {"": {up: 8.717141933739308e-11, dn: 8.717141933739308e-11}}, 56: {"": {up: 7.218371942586205e-11, dn: 7.218371942586205e-11}}, 57: {"": {up: 8.289407943832407e-11, dn: 8.289407943832407e-11}}, 58: {"": {up: 6.480365142206828e-11, dn: 6.480365142206828e-11}}, 59: {"": {up: 6.722122233699608e-11, dn: 6.722122233699608e-11}}, 60: {"": {up: 4.27043451605587e-11, dn: 4.27043451605587e-11}}, 61: {"": {up: 4.235803839661415e-11, dn: 4.235803839661415e-11}}, 62: {"": {up: 3.148440808227066e-11, dn: 3.148440808227066e-11}}, 63: {"": {up: 3.554900869969494e-11, dn: 3.554900869969494e-11}}, 64: {"": {up: 4.055867527183813e-11, dn: 4.055867527183813e-11}}, 65: {"": {up: 2.268873395376657e-11, dn: 2.268873395376657e-11}}, 66: {"": {up: 2.123360029502931e-11, dn: 2.123360029502931e-11}}, 67: {"": {up: 2.184040772367262e-11, dn: 2.184040772367262e-11}}, 68: {"": {up: 2.730070531734687e-11, dn: 2.730070531734687e-11}}, 69: {"": {up: 1.319560522129172e-11, dn: 1.319560522129172e-11}}, 70: {"": {up: 1.796344927380502e-11, dn: 1.796344927380502e-11}}, 71: {"": {up: 1.351120038569901e-11, dn: 1.351120038569901e-11}}, 72: {"": {up: 8.565109237343746e-12, dn: 8.565109237343746e-12}}, 73: {"": {up: 9.171309196189504e-12, dn: 9.171309196189504e-12}}, 74: {"": {up: 7.286097070823613e-12, dn: 7.286097070823613e-12}}, 75: {"": {up: 6.257745184137359e-12, dn: 6.257745184137359e-12}}, 76: {"": {up: 9.628754834711082e-12, dn: 9.628754834711082e-12}}, 77: {"": {up: 6.238627039783093e-12, dn: 6.238627039783093e-12}}, 78: {"": {up: 4.911780308116415e-12, dn: 4.911780308116415e-12}}, 79: {"": {up: 7.901761367696148e-12, dn: 7.901761367696148e-12}}, 80: {"": {up: 1.13660938457915e-11, dn: 1.13660938457915e-11}}, 81: {"": {up: 3.222802449178376e-12, dn: 3.222802449178376e-12}}, 82: {"": {up: 4.018663296697442e-12, dn: 4.018663296697442e-12}}, 83: {"": {up: 4.166274091160404e-12, dn: 4.166274091160404e-12}}, 84: {"": {up: 2.416438465683343e-12, dn: 2.416438465683343e-12}}, 85: {"": {up: 3.078270149099685e-12, dn: 3.078270149099685e-12}}, 86: {"": {up: 3.127104086427682e-12, dn: 3.127104086427682e-12}}, 87: {"": {up: 2.301648703507394e-12, dn: 2.301648703507394e-12}}, 88: {"": {up: 1.874945361155719e-12, dn: 1.874945361155719e-12}}, 89: {"": {up: 1.533955210319631e-12, dn: 1.533955210319631e-12}}, 90: {"": {up: 1.174175879008183e-12, dn: 1.174175879008183e-12}}, 91: {"": {up: 1.491226652281758e-12, dn: 1.491226652281758e-12}}, 92: {"": {up: 8.764195921917566e-13, dn: 8.764195921917566e-13}}, 93: {"": {up: 1.95710136657706e-12, dn: 1.95710136657706e-12}}, 94: {"": {up: 1.058380000015956e-12, dn: 1.058380000015956e-12}}, 95: {"": {up: 8.291912592022525e-13, dn: 8.291912592022525e-13}}, 96: {"": {up: 5.449618442496173e-13, dn: 5.449618442496173e-13}}, 97: {"": {up: 7.342801789438026e-13, dn: 7.342801789438026e-13}}, 98: {"": {up: 4.875050560907343e-13, dn: 4.875050560907343e-13}}, 99: {"": {up: 4.961374022825649e-13, dn: 4.961374022825649e-13}}, 100: {"": {up: 8.276881310855232e-13, dn: 8.276881310855232e-13}}, 101: {"": {up: 3.645761572132626e-13, dn: 3.645761572132626e-13}}, 102: {"": {up: 3.846269716961309e-13, dn: 3.846269716961309e-13}}, 103: {"": {up: 3.832176691657692e-13, dn: 3.832176691657692e-13}}, 104: {"": {up: 1.66014697941046e-13, dn: 1.66014697941046e-13}}, 105: {"": {up: 2.639205437678868e-13, dn: 2.639205437678868e-13}}, 106: {"": {up: 1.812746723977407e-13, dn: 1.812746723977407e-13}}, 107: {"": {up: 4.170539202141665e-13, dn: 4.170539202141665e-13}}, 108: {"": {up: 7.18415565884664e-13, dn: 7.18415565884664e-13}}, 109: {"": {up: 1.423188208314373e-13, dn: 1.423188208314373e-13}}, 110: {"": {up: 1.301265355686518e-13, dn: 1.301265355686518e-13}}, 111: {"": {up: 3.865508929636764e-13, dn: 3.865508929636764e-13}}, 112: {"": {up: 1.567649149374815e-13, dn: 1.567649149374815e-13}}, 113: {"": {up: 1.065778795184037e-13, dn: 1.065778795184037e-13}}, 114: {"": {up: 4.395092022029259e-14, dn: 4.395092022029259e-14}}, 115: {"": {up: 1.090905938034462e-13, dn: 1.090905938034462e-13}}, 116: {"": {up: 6.054676761573624e-14, dn: 6.054676761573624e-14}}, 117: {"": {up: 9.981881716660573e-14, dn: 9.981881716660573e-14}}, 118: {"": {up: 5.552638160734472e-14, dn: 5.552638160734472e-14}}, 119: {"": {up: 9.56608808634401e-14, dn: 9.56608808634401e-14}}, 120: {"": {up: 4.275744035796508e-14, dn: 4.275744035796508e-14}}, 121: {"": {up: 1.045138476220706e-13, dn: 1.045138476220706e-13}}, 122: {"": {up: 5.285801411036751e-14, dn: 5.285801411036751e-14}}, 123: {"": {up: 5.031265994760368e-14, dn: 5.031265994760368e-14}}, 124: {"": {up: 2.983101606028459e-14, dn: 2.983101606028459e-14}}, 125: {"": {up: 1.674276987290777e-14, dn: 1.674276987290777e-14}}, 126: {"": {up: 4.168004186374275e-14, dn: 4.168004186374275e-14}}, 127: {"": {up: 1.352897926665682e-14, dn: 1.352897926665682e-14}}, 128: {"": {up: 2.490804561230054e-14, dn: 2.490804561230054e-14}}, 129: {"": {up: 9.295610936348396e-15, dn: 9.295610936348396e-15}}, 130: {"": {up: 3.174539611150479e-14, dn: 3.174539611150479e-14}}, 131: {"": {up: 9.791524690238531e-15, dn: 9.791524690238531e-15}}, 132: {"": {up: 1.663757812537046e-14, dn: 1.663757812537046e-14}}, 133: {"": {up: 1.529276259424047e-14, dn: 1.529276259424047e-14}}, 134: {"": {up: 9.62081871282225e-15, dn: 9.62081871282225e-15}}, 135: {"": {up: 4.112552130798289e-15, dn: 4.112552130798289e-15}}, 136: {"": {up: 5.241631581381415e-15, dn: 5.241631581381415e-15}}, 137: {"": {up: 1.027658258230088e-14, dn: 1.027658258230088e-14}}, 138: {"": {up: 9.551182835994528e-15, dn: 9.551182835994528e-15}}, 139: {"": {up: 1.876133951090651e-14, dn: 1.876133951090651e-14}}, 140: {"": {up: 3.048426753279899e-15, dn: 3.048426753279899e-15}}, 141: {"": {up: 1.363337856367953e-14, dn: 1.363337856367953e-14}}, 142: {"": {up: 1.917505052613686e-14, dn: 1.917505052613686e-14}}, 143: {"": {up: 3.942777323600589e-15, dn: 3.942777323600589e-15}}, 144: {"": {up: 4.825522372690567e-15, dn: 4.825522372690567e-15}}, 145: {"": {up: 3.912103349668947e-15, dn: 3.912103349668947e-15}}, 146: {"": {up: 5.628768249022043e-15, dn: 5.628768249022043e-15}}, 147: {"": {up: 3.256633159287953e-15, dn: 3.256633159287953e-15}}, 148: {"": {up: 2.18166385194874e-15, dn: 2.18166385194874e-15}}, 149: {"": {up: 1.067123692298745e-14, dn: 1.067123692298745e-14}}, 150: {"": {up: 1.925975622899297e-15, dn: 1.925975622899297e-15}}, 151: {"": {up: 1.023393701902428e-15, dn: 1.023393701902428e-15}}, 152: {"": {up: 1.399358942665068e-15, dn: 1.399358942665068e-15}}, 153: {"": {up: 1.929533008123813e-15, dn: 1.929533008123813e-15}}, 154: {"": {up: 3.078874738145883e-15, dn: 3.078874738145883e-15}}, 155: {"": {up: 1.037884644803595e-15, dn: 1.037884644803595e-15}}, 156: {"": {up: 7.427421416136065e-15, dn: 7.427421416136065e-15}}, 157: {"": {up: 1.095289217649639e-15, dn: 1.095289217649639e-15}}, 158: {"": {up: 2.53731350133782e-15, dn: 2.53731350133782e-15}}, 159: {"": {up: 4.287534132562538e-15, dn: 4.287534132562538e-15}}, 160: {"": {up: 9.910373615253439e-16, dn: 9.910373615253439e-16}}, 161: {"": {up: 1.143614765075333e-15, dn: 1.143614765075333e-15}}, 162: {"": {up: 1.229142397766733e-15, dn: 1.229142397766733e-15}}, 163: {"": {up: 2.362695151665063e-15, dn: 2.362695151665063e-15}}, 164: {"": {up: 2.835668396026045e-16, dn: 2.835668396026045e-16}}, 165: {"": {up: 7.443530475868155e-16, dn: 7.443530475868155e-16}}, 166: {"": {up: 3.097284009916041e-15, dn: 3.097284009916041e-15}}, 167: {"": {up: 2.133568733110295e-15, dn: 2.133568733110295e-15}}, 168: {"": {up: 4.688989119822721e-16, dn: 4.688989119822721e-16}}, 169: {"": {up: 4.130755408934222e-16, dn: 4.130755408934222e-16}}, 170: {"": {up: 1.03913214036343e-15, dn: 1.03913214036343e-15}}, 171: {"": {up: 4.906706215059086e-16, dn: 4.906706215059086e-16}}, 172: {"": {up: 7.236512773684434e-16, dn: 7.236512773684434e-16}}, 173: {"": {up: 3.135027749001516e-16, dn: 3.135027749001516e-16}}, 174: {"": {up: 7.864592545850267e-16, dn: 7.864592545850267e-16}}, 175: {"": {up: 2.280844825327414e-16, dn: 2.280844825327414e-16}}, 176: {"": {up: 1.174629089721841e-15, dn: 1.174629089721841e-15}}, 177: {"": {up: 1.985244285252048e-16, dn: 1.985244285252048e-16}}, 178: {"": {up: 6.508212187894824e-17, dn: 6.508212187894824e-17}}, 179: {"": {up: 1.705785489518474e-16, dn: 1.705785489518474e-16}}, 180: {"": {up: 2.477901985267733e-16, dn: 2.477901985267733e-16}}, 181: {"": {up: 2.81366093824711e-17, dn: 2.81366093824711e-17}}, 182: {"": {up: 1.100146428212567e-16, dn: 1.100146428212567e-16}}, 183: {"": {up: 7.997429722818744e-17, dn: 7.997429722818744e-17}}, 184: {"": {up: 1.265501626818144e-15, dn: 1.265501626818144e-15}}, 185: {"": {up: 1.032581610449461e-16, dn: 1.032581610449461e-16}}, 186: {"": {up: 3.575183413054456e-17, dn: 3.575183413054456e-17}}, 187: {"": {up: 1.08297285670825e-17, dn: 1.08297285670825e-17}}, 188: {"": {up: 5.792716291323173e-16, dn: 5.792716291323173e-16}}, 189: {"": {up: 2.051682631530377e-17, dn: 2.051682631530377e-17}}, 190: {"": {up: 3.208509090494332e-16, dn: 3.208509090494332e-16}}, 191: {"": {up: 3.218704138525242e-17, dn: 3.218704138525242e-17}}, 192: {"": {up: 4.327206094099108e-16, dn: 4.327206094099108e-16}}, 193: {"": {up: 6.288848269457691e-18, dn: 6.288848269457691e-18}}, 194: {"": {up: 3.73514415688089e-17, dn: 3.73514415688089e-17}}, 195: {"": {up: 7.299030139319949e-17, dn: 7.299030139319949e-17}}, 196: {"": {up: 2.626887859088857e-17, dn: 2.626887859088857e-17}}, 197: {"": {up: 1.499350872971621e-17, dn: 1.499350872971621e-17}}, 198: {"": {up: 1.013429268323499e-16, dn: 1.013429268323499e-16}}, 199: {"": {up: 5.62711809304726e-18, dn: 5.62711809304726e-18}}, 200: {"": {up: 2.932214160324553e-16, dn: 2.932214160324553e-16}}, 201: {"": {up: 8.177793563174515e-17, dn: 8.177793563174515e-17}}, 202: {"": {up: 2.275471609556953e-17, dn: 2.275471609556953e-17}}, 203: {"": {up: 4.306980888166288e-17, dn: 4.306980888166288e-17}}, 204: {"": {up: 2.093246094569843e-17, dn: 2.093246094569843e-17}}, 205: {"": {up: 4.295074700034479e-18, dn: 4.295074700034479e-18}}, 206: {"": {up: 1.762501421192655e-17, dn: 1.762501421192655e-17}}, 207: {"": {up: 1.015674787634193e-18, dn: 1.015674787634193e-18}}, 208: {"": {up: 1.273127032634288e-16, dn: 1.273127032634288e-16}}, 209: {"": {up: 7.408401973248843e-18, dn: 7.408401973248843e-18}}, 210: {"": {up: 5.077163184878803e-18, dn: 5.077163184878803e-18}}, 211: {"": {up: 1.752845942839719e-18, dn: 1.752845942839719e-18}}, 212: {"": {up: 5.139002314648854e-19, dn: 5.139002314648854e-19}}, 213: {"": {up: 1.979052507388808e-18, dn: 1.979052507388808e-18}}, 214: {"": {up: 2.917558179871587e-17, dn: 2.917558179871587e-17}}, 215: {"": {up: 4.125719497332816e-17, dn: 4.125719497332816e-17}}, 216: {"": {up: 4.231711831614596e-19, dn: 4.231711831614596e-19}}, 217: {"": {up: 1.823127734883435e-17, dn: 1.823127734883435e-17}}, 218: {"": {up: 4.088722989627568e-18, dn: 4.088722989627568e-18}}, 219: {"": {up: 3.680392182076769e-19, dn: 3.680392182076769e-19}}, 220: {"": {up: 3.585129026230754e-18, dn: 3.585129026230754e-18}}, 221: {"": {up: 1.123324608569146e-17, dn: 1.123324608569146e-17}}, 222: {"": {up: 4.910656624871948e-19, dn: 4.910656624871948e-19}}, 223: {"": {up: 4.130204834817711e-19, dn: 4.130204834817711e-19}}, 224: {"": {up: 9.702398730782316e-19, dn: 9.702398730782316e-19}}, 225: {"": {up: 3.690798301215808e-19, dn: 3.690798301215808e-19}}, 226: {"": {up: 4.486111270133476e-19, dn: 4.486111270133476e-19}}, 227: {"": {up: 9.574326861502238e-20, dn: 9.574326861502238e-20}}, 228: {"": {up: 3.266225387094095e-19, dn: 3.266225387094095e-19}}, 229: {"": {up: 7.908761706774224e-19, dn: 7.908761706774224e-19}}, 230: {"": {up: 1.106401870074376e-17, dn: 1.106401870074376e-17}}, 231: {"": {up: 1.217758517096463e-18, dn: 1.217758517096463e-18}}, 232: {"": {up: 1.949280752398146e-20, dn: 1.949280752398146e-20}}, 233: {"": {up: 3.498689231478166e-20, dn: 3.498689231478166e-20}}, 234: {"": {up: 2.874037038306849e-18, dn: 2.874037038306849e-18}}, 235: {"": {up: 1.761228983101268e-21, dn: 1.761228983101268e-21}}, 236: {"": {up: 2.804299697674144e-19, dn: 2.804299697674144e-19}}, 237: {"": {up: 2.081198900683178e-20, dn: 2.081198900683178e-20}}, 238: {"": {up: 9.224220590433609e-20, dn: 9.224220590433609e-20}}, 239: {"": {up: 2.704682640307455e-17, dn: 2.704682640307455e-17}}, 240: {"": {up: 9.096099511888573e-18, dn: 9.096099511888573e-18}}, 241: {"": {up: 2.504486787070939e-18, dn: 2.504486787070939e-18}}, 242: {"": {up: 4.682416870998444e-20, dn: 4.682416870998444e-20}}, 243: {"": {up: 4.818690571228364e-22, dn: 4.818690571228364e-22}}, 244: {"": {up: 1.403693415252858e-18, dn: 1.403693415252858e-18}}, 245: {"": {up: 4.74527089429897e-23, dn: 4.74527089429897e-23}}, 246: {"": {up: 4.542648823178982e-24, dn: 4.542648823178982e-24}}, 247: {"": {up: 3.987334850046508e-18, dn: 3.987334850046508e-18}}, 248: {"": {up: 1.070552785184196e-20, dn: 1.070552785184196e-20}}, 249: {"": {up: 2.969647738423881e-21, dn: 2.969647738423881e-21}}, 250: {"": {up: 2.151684079086508e-18, dn: 2.151684079086508e-18}}, 251: {"": {up: 9.077639254568005e-20, dn: 9.077639254568005e-20}}, 252: {"": {up: 1.751876606530154e-20, dn: 1.751876606530154e-20}}, 253: {"": {up: 1.99518156756234e-28, dn: 1.99518156756234e-28}}, 254: {"": {up: 4.581390418379343e-22, dn: 4.581390418379343e-22}}, 255: {"": {up: 4.340457077665494e-20, dn: 4.340457077665494e-20}}, 256: {"": {up: 8.848479376970974e-23, dn: 8.848479376970974e-23}}, 257: {"": {up: 1.218839973038304e-19, dn: 1.218839973038304e-19}}, 258: {"": {up: 1.080874741024067e-21, dn: 1.080874741024067e-21}}, 259: {"": {up: 0, dn: 0}}, 260: {"": {up: 1.466453655806304e-20, dn: 1.466453655806304e-20}}, 261: {"": {up: 1.081931689719797e-19, dn: 1.081931689719797e-19}}, 262: {"": {up: 0, dn: 0}}, 263: {"": {up: 0, dn: 0}}, 264: {"": {up: 6.747903968192104e-22, dn: 6.747903968192104e-22}}, 265: {"": {up: 9.722293189648803e-22, dn: 9.722293189648803e-22}}, 266: {"": {up: 3.557921748220512e-22, dn: 3.557921748220512e-22}}, 267: {"": {up: 2.035884712602289e-21, dn: 2.035884712602289e-21}}, 268: {"": {up: 3.901615492514442e-23, dn: 3.901615492514442e-23}}, 269: {"": {up: 3.990474365102627e-24, dn: 3.990474365102627e-24}}, 270: {"": {up: 1.03074409028057e-22, dn: 1.03074409028057e-22}}, 271: {"": {up: 7.953985440783187e-23, dn: 7.953985440783187e-23}}, 272: {"": {up: 3.514301957290917e-23, dn: 3.514301957290917e-23}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 0, dn: 0}}, 276: {"": {up: 2.512441940463658e-27, dn: 2.512441940463658e-27}}, 277: {"": {up: 1.290912129177655e-24, dn: 1.290912129177655e-24}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 6.451232760678592e-23, dn: 6.451232760678592e-23}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 2.43737609463336e-24, dn: 2.43737609463336e-24}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 2.789748847451696e-22, dn: 2.789748847451696e-22}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 6.454961964040463e-26, dn: 6.454961964040463e-26}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 2.119990886074127e-28, dn: 2.119990886074127e-28}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 2.067494216346521e-26, dn: 2.067494216346521e-26}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 1.75083100233191e-20, dn: 1.75083100233191e-20}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 9.414583726492454e-26, dn: 9.414583726492454e-26}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 3.431306955079933e-24, dn: 3.431306955079933e-24}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}}
LineColor=black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=LO
Path=LO
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	9.912426e-07	9.872461e-09	9.872461e-09
8.000000e+01	1.200000e+02	1.713243e-04	4.156569e-07	4.156569e-07
1.200000e+02	1.600000e+02	2.133143e-03	1.054836e-06	1.054836e-06
1.600000e+02	2.000000e+02	4.230540e-03	1.133900e-06	1.133900e-06
2.000000e+02	2.400000e+02	4.264500e-03	8.935203e-07	8.935203e-07
2.400000e+02	2.800000e+02	3.685419e-03	7.583584e-07	7.583584e-07
2.800000e+02	3.200000e+02	2.938465e-03	6.507452e-07	6.507452e-07
3.200000e+02	3.600000e+02	2.257670e-03	5.726161e-07	5.726161e-07
3.600000e+02	4.000000e+02	1.709961e-03	4.825462e-07	4.825462e-07
4.000000e+02	4.400000e+02	1.294395e-03	4.077106e-07	4.077106e-07
4.400000e+02	4.800000e+02	9.808974e-04	3.429566e-07	3.429566e-07
4.800000e+02	5.200000e+02	7.276926e-04	2.776229e-07	2.776229e-07
5.200000e+02	5.600000e+02	5.224488e-04	2.163459e-07	2.163459e-07
5.600000e+02	6.000000e+02	3.729246e-04	1.698789e-07	1.698789e-07
6.000000e+02	6.400000e+02	2.669303e-04	1.336056e-07	1.336056e-07
6.400000e+02	6.800000e+02	1.927850e-04	1.057664e-07	1.057664e-07
6.800000e+02	7.200000e+02	1.407263e-04	8.700114e-08	8.700114e-08
7.200000e+02	7.600000e+02	1.032197e-04	7.115150e-08	7.115150e-08
7.600000e+02	8.000000e+02	7.627601e-05	5.955494e-08	5.955494e-08
8.000000e+02	8.400000e+02	5.668506e-05	4.999058e-08	4.999058e-08
8.400000e+02	8.800000e+02	4.207759e-05	4.231271e-08	4.231271e-08
8.800000e+02	9.200000e+02	3.143212e-05	3.476568e-08	3.476568e-08
9.200000e+02	9.600000e+02	2.343830e-05	2.976957e-08	2.976957e-08
9.600000e+02	1.000000e+03	1.765081e-05	2.435679e-08	2.435679e-08
1.000000e+03	1.040000e+03	1.334719e-05	2.083245e-08	2.083245e-08
1.040000e+03	1.080000e+03	1.019513e-05	1.933696e-08	1.933696e-08
1.080000e+03	1.120000e+03	7.825091e-06	1.546740e-08	1.546740e-08
1.120000e+03	1.160000e+03	6.028919e-06	1.286874e-08	1.286874e-08
1.160000e+03	1.200000e+03	4.666513e-06	1.164498e-08	1.164498e-08
1.200000e+03	1.240000e+03	3.642247e-06	9.752799e-09	9.752799e-09
1.240000e+03	1.280000e+03	2.866273e-06	8.455890e-09	8.455890e-09
1.280000e+03	1.320000e+03	2.244656e-06	7.084907e-09	7.084907e-09
1.320000e+03	1.360000e+03	1.786191e-06	6.655895e-09	6.655895e-09
1.360000e+03	1.400000e+03	1.414784e-06	6.396933e-09	6.396933e-09
1.400000e+03	1.440000e+03	1.130710e-06	4.903982e-09	4.903982e-09
1.440000e+03	1.480000e+03	9.083539e-07	4.638825e-09	4.638825e-09
1.480000e+03	1.520000e+03	7.253921e-07	3.687647e-09	3.687647e-09
1.520000e+03	1.560000e+03	5.832607e-07	3.146121e-09	3.146121e-09
1.560000e+03	1.600000e+03	4.727610e-07	3.023391e-09	3.023391e-09
1.600000e+03	1.640000e+03	3.832987e-07	3.832720e-09	3.832720e-09
1.640000e+03	1.680000e+03	3.134662e-07	2.019127e-09	2.019127e-09
1.680000e+03	1.720000e+03	2.544977e-07	2.119422e-09	2.119422e-09
1.720000e+03	1.760000e+03	2.102842e-07	1.732629e-09	1.732629e-09
1.760000e+03	1.800000e+03	1.685991e-07	1.395993e-09	1.395993e-09
1.800000e+03	1.840000e+03	1.409676e-07	1.638623e-09	1.638623e-09
1.840000e+03	1.880000e+03	1.149826e-07	1.162067e-09	1.162067e-09
1.880000e+03	1.920000e+03	9.667712e-08	1.010573e-09	1.010573e-09
1.920000e+03	1.960000e+03	7.837274e-08	9.088156e-10	9.088156e-10
1.960000e+03	2.000000e+03	6.385106e-08	7.150730e-10	7.150730e-10
2.000000e+03	2.040000e+03	5.330973e-08	6.084657e-10	6.084657e-10
2.040000e+03	2.080000e+03	4.576545e-08	5.917805e-10	5.917805e-10
2.080000e+03	2.120000e+03	3.770752e-08	5.320025e-10	5.320025e-10
2.120000e+03	2.160000e+03	3.137833e-08	4.200847e-10	4.200847e-10
2.160000e+03	2.200000e+03	2.692602e-08	4.565184e-10	4.565184e-10
2.200000e+03	2.240000e+03	2.200325e-08	3.986600e-10	3.986600e-10
2.240000e+03	2.280000e+03	1.829384e-08	3.250212e-10	3.250212e-10
2.280000e+03	2.320000e+03	1.637567e-08	7.587545e-10	7.587545e-10
2.320000e+03	2.360000e+03	1.382176e-08	4.789838e-10	4.789838e-10
2.360000e+03	2.400000e+03	1.111540e-08	3.186814e-10	3.186814e-10
2.400000e+03	2.440000e+03	9.503597e-09	2.468901e-10	2.468901e-10
2.440000e+03	2.480000e+03	7.697720e-09	1.660250e-10	1.660250e-10
2.480000e+03	2.520000e+03	6.874363e-09	1.976220e-10	1.976220e-10
2.520000e+03	2.560000e+03	5.921283e-09	1.929372e-10	1.929372e-10
2.560000e+03	2.600000e+03	4.866932e-09	1.306641e-10	1.306641e-10
2.600000e+03	2.640000e+03	4.282274e-09	1.609895e-10	1.609895e-10
2.640000e+03	2.680000e+03	3.690967e-09	1.806318e-10	1.806318e-10
2.680000e+03	2.720000e+03	2.832156e-09	7.595266e-11	7.595266e-11
2.720000e+03	2.760000e+03	2.545370e-09	8.049698e-11	8.049698e-11
2.760000e+03	2.800000e+03	2.157253e-09	6.975066e-11	6.975066e-11
2.800000e+03	2.840000e+03	1.960737e-09	7.721988e-11	7.721988e-11
2.840000e+03	2.880000e+03	1.641794e-09	6.640427e-11	6.640427e-11
2.880000e+03	2.920000e+03	1.339357e-09	5.652675e-11	5.652675e-11
2.920000e+03	2.960000e+03	1.166746e-09	4.839949e-11	4.839949e-11
2.960000e+03	3.000000e+03	9.413291e-10	4.168206e-11	4.168206e-11
3.000000e+03	3.040000e+03	8.443139e-10	3.529583e-11	3.529583e-11
3.040000e+03	3.080000e+03	7.703581e-10	4.754398e-11	4.754398e-11
3.080000e+03	3.120000e+03	6.308249e-10	2.574524e-11	2.574524e-11
3.120000e+03	3.160000e+03	5.624277e-10	2.687578e-11	2.687578e-11
3.160000e+03	3.200000e+03	4.800491e-10	2.295254e-11	2.295254e-11
3.200000e+03	3.240000e+03	3.947772e-10	1.953884e-11	1.953884e-11
3.240000e+03	3.280000e+03	4.072801e-10	3.574095e-11	3.574095e-11
3.280000e+03	3.320000e+03	2.754270e-10	1.398012e-11	1.398012e-11
3.320000e+03	3.360000e+03	2.407241e-10	1.233499e-11	1.233499e-11
3.360000e+03	3.400000e+03	2.307626e-10	1.264135e-11	1.264135e-11
3.400000e+03	3.440000e+03	1.979426e-10	1.335189e-11	1.335189e-11
3.440000e+03	3.480000e+03	1.808728e-10	1.747364e-11	1.747364e-11
3.480000e+03	3.520000e+03	1.371616e-10	7.902127e-12	7.902127e-12
3.520000e+03	3.560000e+03	1.220618e-10	8.398034e-12	8.398034e-12
3.560000e+03	3.600000e+03	1.189934e-10	1.744147e-11	1.744147e-11
3.600000e+03	3.640000e+03	9.588391e-11	7.908699e-12	7.908699e-12
3.640000e+03	3.680000e+03	7.474890e-11	5.863803e-12	5.863803e-12
3.680000e+03	3.720000e+03	7.707298e-11	1.493542e-11	1.493542e-11
3.720000e+03	3.760000e+03	6.814431e-11	5.237848e-12	5.237848e-12
3.760000e+03	3.800000e+03	6.583755e-11	6.948497e-12	6.948497e-12
3.800000e+03	3.840000e+03	4.470276e-11	3.610831e-12	3.610831e-12
3.840000e+03	3.880000e+03	3.736149e-11	3.498996e-12	3.498996e-12
3.880000e+03	3.920000e+03	3.600305e-11	2.941792e-12	2.941792e-12
3.920000e+03	3.960000e+03	2.995057e-11	3.264262e-12	3.264262e-12
3.960000e+03	4.000000e+03	2.964367e-11	3.148334e-12	3.148334e-12
4.000000e+03	4.040000e+03	2.236152e-11	2.762476e-12	2.762476e-12
4.040000e+03	4.080000e+03	2.242550e-11	2.053745e-12	2.053745e-12
4.080000e+03	4.120000e+03	2.051489e-11	3.127828e-12	3.127828e-12
4.120000e+03	4.160000e+03	1.474447e-11	1.481159e-12	1.481159e-12
4.160000e+03	4.200000e+03	1.310135e-11	1.338600e-12	1.338600e-12
4.200000e+03	4.240000e+03	1.536637e-11	3.607801e-12	3.607801e-12
4.240000e+03	4.280000e+03	9.038839e-12	8.516912e-13	8.516912e-13
4.280000e+03	4.320000e+03	1.290253e-11	1.863966e-12	1.863966e-12
4.320000e+03	4.360000e+03	9.120757e-12	1.438385e-12	1.438385e-12
4.360000e+03	4.400000e+03	7.806131e-12	1.204794e-12	1.204794e-12
4.400000e+03	4.440000e+03	6.983567e-12	1.142897e-12	1.142897e-12
4.440000e+03	4.480000e+03	6.021129e-12	9.374244e-13	9.374244e-13
4.480000e+03	4.520000e+03	4.580641e-12	7.149387e-13	7.149387e-13
4.520000e+03	4.560000e+03	3.887987e-12	4.576763e-13	4.576763e-13
4.560000e+03	4.600000e+03	3.727029e-12	4.836015e-13	4.836015e-13
4.600000e+03	4.640000e+03	3.206065e-12	4.176855e-13	4.176855e-13
4.640000e+03	4.680000e+03	3.052229e-12	3.480320e-13	3.480320e-13
4.680000e+03	4.720000e+03	3.080785e-12	4.022668e-13	4.022668e-13
4.720000e+03	4.760000e+03	2.503611e-12	4.948942e-13	4.948942e-13
4.760000e+03	4.800000e+03	2.578366e-12	6.856710e-13	6.856710e-13
4.800000e+03	4.840000e+03	2.312754e-12	3.971692e-13	3.971692e-13
4.840000e+03	4.880000e+03	1.853391e-12	2.620581e-13	2.620581e-13
4.880000e+03	4.920000e+03	3.257374e-12	1.073906e-12	1.073906e-12
4.920000e+03	4.960000e+03	8.115974e-12	6.613878e-12	6.613878e-12
4.960000e+03	5.000000e+03	1.470836e-12	2.538788e-13	2.538788e-13
5.000000e+03	5.040000e+03	1.043174e-12	2.191188e-13	2.191188e-13
5.040000e+03	5.080000e+03	8.950767e-13	1.450975e-13	1.450975e-13
5.080000e+03	5.120000e+03	8.440238e-13	1.396396e-13	1.396396e-13
5.120000e+03	5.160000e+03	1.239915e-12	4.157207e-13	4.157207e-13
5.160000e+03	5.200000e+03	5.137877e-13	1.408388e-13	1.408388e-13
5.200000e+03	5.240000e+03	1.021168e-12	2.593543e-13	2.593543e-13
5.240000e+03	5.280000e+03	4.971101e-13	1.206302e-13	1.206302e-13
5.280000e+03	5.320000e+03	6.743659e-13	1.321452e-13	1.321452e-13
5.320000e+03	5.360000e+03	4.468615e-13	8.657931e-14	8.657931e-14
5.360000e+03	5.400000e+03	3.678718e-13	1.004528e-13	1.004528e-13
5.400000e+03	5.440000e+03	3.547591e-13	9.924342e-14	9.924342e-14
5.440000e+03	5.480000e+03	2.303540e-13	4.232476e-14	4.232476e-14
5.480000e+03	5.520000e+03	4.528679e-13	1.123784e-13	1.123784e-13
5.520000e+03	5.560000e+03	2.193808e-13	4.338191e-14	4.338191e-14
5.560000e+03	5.600000e+03	1.587194e-13	3.066638e-14	3.066638e-14
5.600000e+03	5.640000e+03	4.236510e-13	1.808509e-13	1.808509e-13
5.640000e+03	5.680000e+03	1.415442e-13	3.035286e-14	3.035286e-14
5.680000e+03	5.720000e+03	1.409528e-13	5.279717e-14	5.279717e-14
5.720000e+03	5.760000e+03	1.016200e-13	3.674835e-14	3.674835e-14
5.760000e+03	5.800000e+03	1.217214e-13	3.516785e-14	3.516785e-14
5.800000e+03	5.840000e+03	1.113310e-13	2.655279e-14	2.655279e-14
5.840000e+03	5.880000e+03	1.858512e-13	6.236038e-14	6.236038e-14
5.880000e+03	5.920000e+03	8.349944e-14	2.012361e-14	2.012361e-14
5.920000e+03	5.960000e+03	1.069805e-13	2.632260e-14	2.632260e-14
5.960000e+03	6.000000e+03	1.599103e-13	8.931545e-14	8.931545e-14
6.000000e+03	6.040000e+03	3.662313e-14	7.894043e-15	7.894043e-15
6.040000e+03	6.080000e+03	8.435324e-14	3.863467e-14	3.863467e-14
6.080000e+03	6.120000e+03	5.134091e-14	1.288605e-14	1.288605e-14
6.120000e+03	6.160000e+03	6.513554e-14	2.280075e-14	2.280075e-14
6.160000e+03	6.200000e+03	5.475460e-14	1.464077e-14	1.464077e-14
6.200000e+03	6.240000e+03	7.927340e-14	4.402416e-14	4.402416e-14
6.240000e+03	6.280000e+03	7.229477e-14	2.183580e-14	2.183580e-14
6.280000e+03	6.320000e+03	2.347479e-14	8.100426e-15	8.100426e-15
6.320000e+03	6.360000e+03	3.608866e-14	1.685796e-14	1.685796e-14
6.360000e+03	6.400000e+03	2.171907e-14	5.897504e-15	5.897504e-15
6.400000e+03	6.440000e+03	5.258189e-15	1.309807e-15	1.309807e-15
6.440000e+03	6.480000e+03	1.236242e-14	3.571020e-15	3.571020e-15
6.480000e+03	6.520000e+03	3.457425e-14	2.097847e-14	2.097847e-14
6.520000e+03	6.560000e+03	1.682266e-14	8.370861e-15	8.370861e-15
6.560000e+03	6.600000e+03	2.300891e-14	1.444535e-14	1.444535e-14
6.600000e+03	6.640000e+03	1.218850e-14	3.814262e-15	3.814262e-15
6.640000e+03	6.680000e+03	1.365889e-14	4.650405e-15	4.650405e-15
6.680000e+03	6.720000e+03	1.352906e-14	6.531326e-15	6.531326e-15
6.720000e+03	6.760000e+03	4.795543e-14	3.935049e-14	3.935049e-14
6.760000e+03	6.800000e+03	1.740620e-14	1.013481e-14	1.013481e-14
6.800000e+03	6.840000e+03	1.157963e-14	5.863218e-15	5.863218e-15
6.840000e+03	6.880000e+03	2.629425e-15	9.069224e-16	9.069224e-16
6.880000e+03	6.920000e+03	1.561438e-14	7.480767e-15	7.480767e-15
6.920000e+03	6.960000e+03	4.069282e-15	1.453956e-15	1.453956e-15
6.960000e+03	7.000000e+03	3.824358e-15	2.534022e-15	2.534022e-15
7.000000e+03	7.040000e+03	2.155484e-15	9.311607e-16	9.311607e-16
7.040000e+03	7.080000e+03	5.280535e-15	2.012944e-15	2.012944e-15
7.080000e+03	7.120000e+03	2.984809e-15	1.165440e-15	1.165440e-15
7.120000e+03	7.160000e+03	1.641828e-15	7.209248e-16	7.209248e-16
7.160000e+03	7.200000e+03	2.943088e-15	1.570892e-15	1.570892e-15
7.200000e+03	7.240000e+03	2.166269e-15	8.358612e-16	8.358612e-16
7.240000e+03	7.280000e+03	1.015669e-15	5.148699e-16	5.148699e-16
7.280000e+03	7.320000e+03	1.651723e-14	1.520352e-14	1.520352e-14
7.320000e+03	7.360000e+03	2.557144e-14	1.772862e-14	1.772862e-14
7.360000e+03	7.400000e+03	2.541756e-15	1.352454e-15	1.352454e-15
7.400000e+03	7.440000e+03	8.157270e-16	4.053425e-16	4.053425e-16
7.440000e+03	7.480000e+03	1.173964e-15	4.180514e-16	4.180514e-16
7.480000e+03	7.520000e+03	-1.001390e-16	4.688563e-16	4.688563e-16
7.520000e+03	7.560000e+03	1.648409e-14	1.533946e-14	1.533946e-14
7.560000e+03	7.600000e+03	3.155153e-15	1.778115e-15	1.778115e-15
7.600000e+03	7.640000e+03	7.397378e-16	3.465526e-16	3.465526e-16
7.640000e+03	7.680000e+03	1.712117e-14	1.623392e-14	1.623392e-14
7.680000e+03	7.720000e+03	5.066514e-16	4.336772e-16	4.336772e-16
7.720000e+03	7.760000e+03	1.447323e-15	9.326513e-16	9.326513e-16
7.760000e+03	7.800000e+03	2.005280e-16	7.893101e-17	7.893101e-17
7.800000e+03	7.840000e+03	8.007838e-16	6.239251e-16	6.239251e-16
7.840000e+03	7.880000e+03	1.534321e-16	9.297192e-17	9.297192e-17
7.880000e+03	7.920000e+03	4.891736e-17	2.684519e-17	2.684519e-17
7.920000e+03	7.960000e+03	2.671768e-16	1.414589e-16	1.414589e-16
7.960000e+03	8.000000e+03	3.040329e-15	2.409825e-15	2.409825e-15
8.000000e+03	8.040000e+03	4.498205e-16	3.098346e-16	3.098346e-16
8.040000e+03	8.080000e+03	1.445824e-16	8.405534e-17	8.405534e-17
8.080000e+03	8.120000e+03	3.253516e-16	3.028637e-16	3.028637e-16
8.120000e+03	8.160000e+03	1.653117e-16	8.398872e-17	8.398872e-17
8.160000e+03	8.200000e+03	1.558174e-15	1.470095e-15	1.470095e-15
8.200000e+03	8.240000e+03	2.572069e-16	1.931116e-16	1.931116e-16
8.240000e+03	8.280000e+03	1.943624e-16	1.306345e-16	1.306345e-16
8.280000e+03	8.320000e+03	2.853590e-16	2.664453e-16	2.664453e-16
8.320000e+03	8.360000e+03	2.289448e-16	1.398709e-16	1.398709e-16
8.360000e+03	8.400000e+03	1.551593e-16	5.090633e-16	5.090633e-16
8.400000e+03	8.440000e+03	-1.875850e-17	2.523650e-17	2.523650e-17
8.440000e+03	8.480000e+03	2.459093e-17	1.173907e-17	1.173907e-17
8.480000e+03	8.520000e+03	1.047652e-16	7.852657e-17	7.852657e-17
8.520000e+03	8.560000e+03	7.758570e-16	6.322124e-16	6.322124e-16
8.560000e+03	8.600000e+03	1.730760e-16	1.121002e-16	1.121002e-16
8.600000e+03	8.640000e+03	9.819789e-17	5.334717e-17	5.334717e-17
8.640000e+03	8.680000e+03	1.517107e-17	1.118540e-17	1.118540e-17
8.680000e+03	8.720000e+03	1.104352e-16	8.951585e-17	8.951585e-17
8.720000e+03	8.760000e+03	1.609071e-16	1.553301e-16	1.553301e-16
8.760000e+03	8.800000e+03	1.195433e-18	1.005399e-18	1.005399e-18
8.800000e+03	8.840000e+03	7.429024e-17	5.391157e-17	5.391157e-17
8.840000e+03	8.880000e+03	3.296190e-17	2.266577e-17	2.266577e-17
8.880000e+03	8.920000e+03	1.187792e-16	8.121797e-17	8.121797e-17
8.920000e+03	8.960000e+03	1.459971e-17	1.471042e-17	1.471042e-17
8.960000e+03	9.000000e+03	2.963300e-18	1.545461e-18	1.545461e-18
9.000000e+03	9.040000e+03	-7.249054e-19	1.509479e-18	1.509479e-18
9.040000e+03	9.080000e+03	1.062096e-18	7.418043e-19	7.418043e-19
9.080000e+03	9.120000e+03	1.551691e-17	1.323933e-17	1.323933e-17
9.120000e+03	9.160000e+03	6.083353e-19	3.434016e-19	3.434016e-19
9.160000e+03	9.200000e+03	1.030268e-17	9.268030e-18	9.268030e-18
9.200000e+03	9.240000e+03	6.837598e-17	5.326640e-17	5.326640e-17
9.240000e+03	9.280000e+03	6.398745e-17	5.806962e-17	5.806962e-17
9.280000e+03	9.320000e+03	1.574828e-17	1.282226e-17	1.282226e-17
9.320000e+03	9.360000e+03	1.632669e-19	8.464074e-20	8.464074e-20
9.360000e+03	9.400000e+03	2.306735e-16	2.267052e-16	2.267052e-16
9.400000e+03	9.440000e+03	-7.003736e-20	6.572358e-20	6.572358e-20
9.440000e+03	9.480000e+03	5.173774e-19	2.933475e-19	2.933475e-19
9.480000e+03	9.520000e+03	2.762810e-19	1.628925e-19	1.628925e-19
9.520000e+03	9.560000e+03	1.060314e-19	9.282444e-20	9.282444e-20
9.560000e+03	9.600000e+03	2.725130e-17	2.704693e-17	2.704693e-17
9.600000e+03	9.640000e+03	1.874325e-17	1.076683e-17	1.076683e-17
9.640000e+03	9.680000e+03	2.742483e-17	2.339018e-17	2.339018e-17
9.680000e+03	9.720000e+03	2.582228e-17	2.575511e-17	2.575511e-17
9.720000e+03	9.760000e+03	2.461194e-21	1.128636e-20	1.128636e-20
9.760000e+03	9.800000e+03	1.475206e-18	1.405452e-18	1.405452e-18
9.800000e+03	9.840000e+03	1.343289e-18	2.811163e-18	2.811163e-18
9.840000e+03	9.880000e+03	7.177635e-20	8.715208e-20	8.715208e-20
9.880000e+03	9.920000e+03	5.423979e-18	3.987335e-18	3.987335e-18
9.920000e+03	9.960000e+03	1.134689e-20	1.070553e-20	1.070553e-20
9.960000e+03	1.000000e+04	3.164633e-21	2.969649e-21	2.969649e-21
1.000000e+04	1.004000e+04	2.322941e-18	2.158289e-18	2.158289e-18
1.004000e+04	1.008000e+04	1.388479e-19	1.010657e-19	1.010657e-19
1.008000e+04	1.012000e+04	2.157943e-19	1.683350e-19	1.683350e-19
1.012000e+04	1.016000e+04	1.946856e-20	1.824614e-20	1.824614e-20
1.016000e+04	1.020000e+04	1.194521e-20	1.149761e-20	1.149761e-20
1.020000e+04	1.024000e+04	5.846348e-19	5.429678e-19	5.429678e-19
1.024000e+04	1.028000e+04	3.454573e-21	3.451275e-21	3.451275e-21
1.028000e+04	1.032000e+04	1.315282e-18	1.280011e-18	1.280011e-18
1.032000e+04	1.036000e+04	1.078208e-21	1.080878e-21	1.080878e-21
1.036000e+04	1.040000e+04	2.595284e-23	2.595284e-23	2.595284e-23
1.040000e+04	1.044000e+04	-7.299605e-20	9.108371e-20	9.108371e-20
1.044000e+04	1.048000e+04	1.085172e-19	1.081939e-19	1.081939e-19
1.048000e+04	1.052000e+04	-3.279608e-19	3.284683e-19	3.284683e-19
1.052000e+04	1.056000e+04	1.015496e-20	1.034682e-20	1.034682e-20
1.056000e+04	1.060000e+04	-7.637542e-20	7.700820e-20	7.700820e-20
1.060000e+04	1.064000e+04	-1.089729e-20	1.188590e-20	1.188590e-20
1.064000e+04	1.068000e+04	3.554700e-22	3.557922e-22	3.557922e-22
1.068000e+04	1.072000e+04	1.739539e-21	2.057340e-21	2.057340e-21
1.072000e+04	1.076000e+04	8.516554e-23	6.034002e-23	6.034002e-23
1.076000e+04	1.080000e+04	3.990474e-24	3.990474e-24	3.990474e-24
1.080000e+04	1.084000e+04	-1.910497e-21	3.466388e-21	3.466388e-21
1.084000e+04	1.088000e+04	2.765041e-22	2.128575e-22	2.128575e-22
1.088000e+04	1.092000e+04	3.645260e-22	3.206395e-22	3.206395e-22
1.092000e+04	1.096000e+04	1.049465e-24	1.049465e-24	1.049465e-24
1.096000e+04	1.100000e+04	3.950488e-20	3.950488e-20	3.950488e-20
1.100000e+04	1.104000e+04	3.716477e-24	3.716477e-24	3.716477e-24
1.104000e+04	1.108000e+04	3.475878e-20	3.476023e-20	3.476023e-20
1.108000e+04	1.112000e+04	6.720529e-25	1.372966e-24	1.372966e-24
1.112000e+04	1.116000e+04	1.294951e-20	1.294951e-20	1.294951e-20
1.116000e+04	1.120000e+04	6.451233e-23	6.451233e-23	6.451233e-23
1.120000e+04	1.124000e+04	-1.593352e-27	1.593352e-27	1.593352e-27
1.124000e+04	1.128000e+04	-1.473416e-23	1.734301e-23	1.734301e-23
1.128000e+04	1.132000e+04	-6.554992e-24	7.035067e-24	7.035067e-24
1.132000e+04	1.136000e+04	2.796160e-22	2.789749e-22	2.789749e-22
1.136000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.152000e+04	-3.317662e-24	3.317662e-24	3.317662e-24
1.152000e+04	1.156000e+04	6.454962e-26	6.454962e-26	6.454962e-26
1.156000e+04	1.160000e+04	-2.515217e-24	2.515217e-24	2.515217e-24
1.160000e+04	1.164000e+04	-2.119991e-28	2.119991e-28	2.119991e-28
1.164000e+04	1.168000e+04	2.896605e-23	2.896605e-23	2.896605e-23
1.168000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.176000e+04	-2.067494e-26	2.067494e-26	2.067494e-26
1.176000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.184000e+04	1.750831e-20	1.750831e-20	1.750831e-20
1.184000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.192000e+04	9.414584e-26	9.414584e-26	9.414584e-26
1.192000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.240000e+04	2.505253e-24	6.856866e-24	6.856866e-24
1.240000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 3.458004455054407e-09, dn: 3.458004455054407e-09}}, 2: {"": {up: 4.494580961806387e-08, dn: 4.494580961806387e-08}}, 3: {"": {up: 1.424339716223578e-07, dn: 1.424339716223578e-07}}, 4: {"": {up: 2.429339585316921e-07, dn: 2.429339585316921e-07}}, 5: {"": {up: 3.135887219590483e-07, dn: 3.135887219590483e-07}}, 6: {"": {up: 3.344452768697966e-07, dn: 3.344452768697966e-07}}, 7: {"": {up: 3.167569712647995e-07, dn: 3.167569712647995e-07}}, 8: {"": {up: 3.056966736492037e-07, dn: 3.056966736492037e-07}}, 9: {"": {up: 2.622532271815336e-07, dn: 2.622532271815336e-07}}, 10: {"": {up: 2.248464281201509e-07, dn: 2.248464281201509e-07}}, 11: {"": {up: 1.894550307725232e-07, dn: 1.894550307725232e-07}}, 12: {"": {up: 1.519359978009962e-07, dn: 1.519359978009962e-07}}, 13: {"": {up: 1.167020383909282e-07, dn: 1.167020383909282e-07}}, 14: {"": {up: 9.009819166478188e-08, dn: 9.009819166478188e-08}}, 15: {"": {up: 6.859529797943827e-08, dn: 6.859529797943827e-08}}, 16: {"": {up: 5.231619745976117e-08, dn: 5.231619745976117e-08}}, 17: {"": {up: 4.042843750056789e-08, dn: 4.042843750056789e-08}}, 18: {"": {up: 3.320833398452853e-08, dn: 3.320833398452853e-08}}, 19: {"": {up: 2.585289605568862e-08, dn: 2.585289605568862e-08}}, 20: {"": {up: 2.235029139251722e-08, dn: 2.235029139251722e-08}}, 21: {"": {up: 1.671439443830013e-08, dn: 1.671439443830013e-08}}, 22: {"": {up: 1.427215545580991e-08, dn: 1.427215545580991e-08}}, 23: {"": {up: 1.253712232841151e-08, dn: 1.253712232841151e-08}}, 24: {"": {up: 9.264362898952643e-09, dn: 9.264362898952643e-09}}, 25: {"": {up: 7.968334500192683e-09, dn: 7.968334500192683e-09}}, 26: {"": {up: 6.870027939165685e-09, dn: 6.870027939165685e-09}}, 27: {"": {up: 5.829006479762059e-09, dn: 5.829006479762059e-09}}, 28: {"": {up: 4.525221333373591e-09, dn: 4.525221333373591e-09}}, 29: {"": {up: 3.862942581028787e-09, dn: 3.862942581028787e-09}}, 30: {"": {up: 3.304695051212574e-09, dn: 3.304695051212574e-09}}, 31: {"": {up: 2.860680101785128e-09, dn: 2.860680101785128e-09}}, 32: {"": {up: 2.337950193093469e-09, dn: 2.337950193093469e-09}}, 33: {"": {up: 2.311639643898381e-09, dn: 2.311639643898381e-09}}, 34: {"": {up: 2.009821006865893e-09, dn: 2.009821006865893e-09}}, 35: {"": {up: 1.542362259422996e-09, dn: 1.542362259422996e-09}}, 36: {"": {up: 2.470472842723787e-09, dn: 2.470472842723787e-09}}, 37: {"": {up: 1.048754410246726e-09, dn: 1.048754410246726e-09}}, 38: {"": {up: 9.690138242847584e-10, dn: 9.690138242847584e-10}}, 39: {"": {up: 1.057405764009714e-09, dn: 1.057405764009714e-09}}, 40: {"": {up: 7.740724248333922e-10, dn: 7.740724248333922e-10}}, 41: {"": {up: 6.027364765272023e-10, dn: 6.027364765272023e-10}}, 42: {"": {up: 4.970402471848848e-10, dn: 4.970402471848848e-10}}, 43: {"": {up: 4.698305770973932e-10, dn: 4.698305770973932e-10}}, 44: {"": {up: 3.763419593483247e-10, dn: 3.763419593483247e-10}}, 45: {"": {up: 3.652962241368364e-10, dn: 3.652962241368364e-10}}, 46: {"": {up: 2.650278938284925e-10, dn: 2.650278938284925e-10}}, 47: {"": {up: 3.495535447231316e-10, dn: 3.495535447231316e-10}}, 48: {"": {up: 2.702892599537369e-10, dn: 2.702892599537369e-10}}, 49: {"": {up: 1.904402577791691e-10, dn: 1.904402577791691e-10}}, 50: {"": {up: 1.870079475654796e-10, dn: 1.870079475654796e-10}}, 51: {"": {up: 1.570724167502451e-10, dn: 1.570724167502451e-10}}, 52: {"": {up: 1.24410077288671e-10, dn: 1.24410077288671e-10}}, 53: {"": {up: 1.270768869616479e-10, dn: 1.270768869616479e-10}}, 54: {"": {up: 1.103160943188824e-10, dn: 1.103160943188824e-10}}, 55: {"": {up: 8.717141933739308e-11, dn: 8.717141933739308e-11}}, 56: {"": {up: 7.218371942586205e-11, dn: 7.218371942586205e-11}}, 57: {"": {up: 8.289407943832407e-11, dn: 8.289407943832407e-11}}, 58: {"": {up: 6.480365142206828e-11, dn: 6.480365142206828e-11}}, 59: {"": {up: 6.722122233699608e-11, dn: 6.722122233699608e-11}}, 60: {"": {up: 4.27043451605587e-11, dn: 4.27043451605587e-11}}, 61: {"": {up: 4.235803839661415e-11, dn: 4.235803839661415e-11}}, 62: {"": {up: 3.148440808227066e-11, dn: 3.148440808227066e-11}}, 63: {"": {up: 3.554900869969494e-11, dn: 3.554900869969494e-11}}, 64: {"": {up: 4.055867527183813e-11, dn: 4.055867527183813e-11}}, 65: {"": {up: 2.268873395376657e-11, dn: 2.268873395376657e-11}}, 66: {"": {up: 2.123360029502931e-11, dn: 2.123360029502931e-11}}, 67: {"": {up: 2.184040772367262e-11, dn: 2.184040772367262e-11}}, 68: {"": {up: 2.730070531734687e-11, dn: 2.730070531734687e-11}}, 69: {"": {up: 1.319560522129172e-11, dn: 1.319560522129172e-11}}, 70: {"": {up: 1.796344927380502e-11, dn: 1.796344927380502e-11}}, 71: {"": {up: 1.351120038569901e-11, dn: 1.351120038569901e-11}}, 72: {"": {up: 8.565109237343746e-12, dn: 8.565109237343746e-12}}, 73: {"": {up: 9.171309196189504e-12, dn: 9.171309196189504e-12}}, 74: {"": {up: 7.286097070823613e-12, dn: 7.286097070823613e-12}}, 75: {"": {up: 6.257745184137359e-12, dn: 6.257745184137359e-12}}, 76: {"": {up: 9.628754834711082e-12, dn: 9.628754834711082e-12}}, 77: {"": {up: 6.238627039783093e-12, dn: 6.238627039783093e-12}}, 78: {"": {up: 4.911780308116415e-12, dn: 4.911780308116415e-12}}, 79: {"": {up: 7.901761367696148e-12, dn: 7.901761367696148e-12}}, 80: {"": {up: 1.13660938457915e-11, dn: 1.13660938457915e-11}}, 81: {"": {up: 3.222802449178376e-12, dn: 3.222802449178376e-12}}, 82: {"": {up: 4.018663296697442e-12, dn: 4.018663296697442e-12}}, 83: {"": {up: 4.166274091160404e-12, dn: 4.166274091160404e-12}}, 84: {"": {up: 2.416438465683343e-12, dn: 2.416438465683343e-12}}, 85: {"": {up: 3.078270149099685e-12, dn: 3.078270149099685e-12}}, 86: {"": {up: 3.127104086427682e-12, dn: 3.127104086427682e-12}}, 87: {"": {up: 2.301648703507394e-12, dn: 2.301648703507394e-12}}, 88: {"": {up: 1.874945361155719e-12, dn: 1.874945361155719e-12}}, 89: {"": {up: 1.533955210319631e-12, dn: 1.533955210319631e-12}}, 90: {"": {up: 1.174175879008183e-12, dn: 1.174175879008183e-12}}, 91: {"": {up: 1.491226652281758e-12, dn: 1.491226652281758e-12}}, 92: {"": {up: 8.764195921917566e-13, dn: 8.764195921917566e-13}}, 93: {"": {up: 1.95710136657706e-12, dn: 1.95710136657706e-12}}, 94: {"": {up: 1.058380000015956e-12, dn: 1.058380000015956e-12}}, 95: {"": {up: 8.291912592022525e-13, dn: 8.291912592022525e-13}}, 96: {"": {up: 5.449618442496173e-13, dn: 5.449618442496173e-13}}, 97: {"": {up: 7.342801789438026e-13, dn: 7.342801789438026e-13}}, 98: {"": {up: 4.875050560907343e-13, dn: 4.875050560907343e-13}}, 99: {"": {up: 4.961374022825649e-13, dn: 4.961374022825649e-13}}, 100: {"": {up: 8.276881310855232e-13, dn: 8.276881310855232e-13}}, 101: {"": {up: 3.645761572132626e-13, dn: 3.645761572132626e-13}}, 102: {"": {up: 3.846269716961309e-13, dn: 3.846269716961309e-13}}, 103: {"": {up: 3.832176691657692e-13, dn: 3.832176691657692e-13}}, 104: {"": {up: 1.66014697941046e-13, dn: 1.66014697941046e-13}}, 105: {"": {up: 2.639205437678868e-13, dn: 2.639205437678868e-13}}, 106: {"": {up: 1.812746723977407e-13, dn: 1.812746723977407e-13}}, 107: {"": {up: 4.170539202141665e-13, dn: 4.170539202141665e-13}}, 108: {"": {up: 7.18415565884664e-13, dn: 7.18415565884664e-13}}, 109: {"": {up: 1.423188208314373e-13, dn: 1.423188208314373e-13}}, 110: {"": {up: 1.301265355686518e-13, dn: 1.301265355686518e-13}}, 111: {"": {up: 3.865508929636764e-13, dn: 3.865508929636764e-13}}, 112: {"": {up: 1.567649149374815e-13, dn: 1.567649149374815e-13}}, 113: {"": {up: 1.065778795184037e-13, dn: 1.065778795184037e-13}}, 114: {"": {up: 4.395092022029259e-14, dn: 4.395092022029259e-14}}, 115: {"": {up: 1.090905938034462e-13, dn: 1.090905938034462e-13}}, 116: {"": {up: 6.054676761573624e-14, dn: 6.054676761573624e-14}}, 117: {"": {up: 9.981881716660573e-14, dn: 9.981881716660573e-14}}, 118: {"": {up: 5.552638160734472e-14, dn: 5.552638160734472e-14}}, 119: {"": {up: 9.56608808634401e-14, dn: 9.56608808634401e-14}}, 120: {"": {up: 4.275744035796508e-14, dn: 4.275744035796508e-14}}, 121: {"": {up: 1.045138476220706e-13, dn: 1.045138476220706e-13}}, 122: {"": {up: 5.285801411036751e-14, dn: 5.285801411036751e-14}}, 123: {"": {up: 5.031265994760368e-14, dn: 5.031265994760368e-14}}, 124: {"": {up: 2.983101606028459e-14, dn: 2.983101606028459e-14}}, 125: {"": {up: 1.674276987290777e-14, dn: 1.674276987290777e-14}}, 126: {"": {up: 4.168004186374275e-14, dn: 4.168004186374275e-14}}, 127: {"": {up: 1.352897926665682e-14, dn: 1.352897926665682e-14}}, 128: {"": {up: 2.490804561230054e-14, dn: 2.490804561230054e-14}}, 129: {"": {up: 9.295610936348396e-15, dn: 9.295610936348396e-15}}, 130: {"": {up: 3.174539611150479e-14, dn: 3.174539611150479e-14}}, 131: {"": {up: 9.791524690238531e-15, dn: 9.791524690238531e-15}}, 132: {"": {up: 1.663757812537046e-14, dn: 1.663757812537046e-14}}, 133: {"": {up: 1.529276259424047e-14, dn: 1.529276259424047e-14}}, 134: {"": {up: 9.62081871282225e-15, dn: 9.62081871282225e-15}}, 135: {"": {up: 4.112552130798289e-15, dn: 4.112552130798289e-15}}, 136: {"": {up: 5.241631581381415e-15, dn: 5.241631581381415e-15}}, 137: {"": {up: 1.027658258230088e-14, dn: 1.027658258230088e-14}}, 138: {"": {up: 9.551182835994528e-15, dn: 9.551182835994528e-15}}, 139: {"": {up: 1.876133951090651e-14, dn: 1.876133951090651e-14}}, 140: {"": {up: 3.048426753279899e-15, dn: 3.048426753279899e-15}}, 141: {"": {up: 1.363337856367953e-14, dn: 1.363337856367953e-14}}, 142: {"": {up: 1.917505052613686e-14, dn: 1.917505052613686e-14}}, 143: {"": {up: 3.942777323600589e-15, dn: 3.942777323600589e-15}}, 144: {"": {up: 4.825522372690567e-15, dn: 4.825522372690567e-15}}, 145: {"": {up: 3.912103349668947e-15, dn: 3.912103349668947e-15}}, 146: {"": {up: 5.628768249022043e-15, dn: 5.628768249022043e-15}}, 147: {"": {up: 3.256633159287953e-15, dn: 3.256633159287953e-15}}, 148: {"": {up: 2.18166385194874e-15, dn: 2.18166385194874e-15}}, 149: {"": {up: 1.067123692298745e-14, dn: 1.067123692298745e-14}}, 150: {"": {up: 1.925975622899297e-15, dn: 1.925975622899297e-15}}, 151: {"": {up: 1.023393701902428e-15, dn: 1.023393701902428e-15}}, 152: {"": {up: 1.399358942665068e-15, dn: 1.399358942665068e-15}}, 153: {"": {up: 1.929533008123813e-15, dn: 1.929533008123813e-15}}, 154: {"": {up: 3.078874738145883e-15, dn: 3.078874738145883e-15}}, 155: {"": {up: 1.037884644803595e-15, dn: 1.037884644803595e-15}}, 156: {"": {up: 7.427421416136065e-15, dn: 7.427421416136065e-15}}, 157: {"": {up: 1.095289217649639e-15, dn: 1.095289217649639e-15}}, 158: {"": {up: 2.53731350133782e-15, dn: 2.53731350133782e-15}}, 159: {"": {up: 4.287534132562538e-15, dn: 4.287534132562538e-15}}, 160: {"": {up: 9.910373615253439e-16, dn: 9.910373615253439e-16}}, 161: {"": {up: 1.143614765075333e-15, dn: 1.143614765075333e-15}}, 162: {"": {up: 1.229142397766733e-15, dn: 1.229142397766733e-15}}, 163: {"": {up: 2.362695151665063e-15, dn: 2.362695151665063e-15}}, 164: {"": {up: 2.835668396026045e-16, dn: 2.835668396026045e-16}}, 165: {"": {up: 7.443530475868155e-16, dn: 7.443530475868155e-16}}, 166: {"": {up: 3.097284009916041e-15, dn: 3.097284009916041e-15}}, 167: {"": {up: 2.133568733110295e-15, dn: 2.133568733110295e-15}}, 168: {"": {up: 4.688989119822721e-16, dn: 4.688989119822721e-16}}, 169: {"": {up: 4.130755408934222e-16, dn: 4.130755408934222e-16}}, 170: {"": {up: 1.03913214036343e-15, dn: 1.03913214036343e-15}}, 171: {"": {up: 4.906706215059086e-16, dn: 4.906706215059086e-16}}, 172: {"": {up: 7.236512773684434e-16, dn: 7.236512773684434e-16}}, 173: {"": {up: 3.135027749001516e-16, dn: 3.135027749001516e-16}}, 174: {"": {up: 7.864592545850267e-16, dn: 7.864592545850267e-16}}, 175: {"": {up: 2.280844825327414e-16, dn: 2.280844825327414e-16}}, 176: {"": {up: 1.174629089721841e-15, dn: 1.174629089721841e-15}}, 177: {"": {up: 1.985244285252048e-16, dn: 1.985244285252048e-16}}, 178: {"": {up: 6.508212187894824e-17, dn: 6.508212187894824e-17}}, 179: {"": {up: 1.705785489518474e-16, dn: 1.705785489518474e-16}}, 180: {"": {up: 2.477901985267733e-16, dn: 2.477901985267733e-16}}, 181: {"": {up: 2.81366093824711e-17, dn: 2.81366093824711e-17}}, 182: {"": {up: 1.100146428212567e-16, dn: 1.100146428212567e-16}}, 183: {"": {up: 7.997429722818744e-17, dn: 7.997429722818744e-17}}, 184: {"": {up: 1.265501626818144e-15, dn: 1.265501626818144e-15}}, 185: {"": {up: 1.032581610449461e-16, dn: 1.032581610449461e-16}}, 186: {"": {up: 3.575183413054456e-17, dn: 3.575183413054456e-17}}, 187: {"": {up: 1.08297285670825e-17, dn: 1.08297285670825e-17}}, 188: {"": {up: 5.792716291323173e-16, dn: 5.792716291323173e-16}}, 189: {"": {up: 2.051682631530377e-17, dn: 2.051682631530377e-17}}, 190: {"": {up: 3.208509090494332e-16, dn: 3.208509090494332e-16}}, 191: {"": {up: 3.218704138525242e-17, dn: 3.218704138525242e-17}}, 192: {"": {up: 4.327206094099108e-16, dn: 4.327206094099108e-16}}, 193: {"": {up: 6.288848269457691e-18, dn: 6.288848269457691e-18}}, 194: {"": {up: 3.73514415688089e-17, dn: 3.73514415688089e-17}}, 195: {"": {up: 7.299030139319949e-17, dn: 7.299030139319949e-17}}, 196: {"": {up: 2.626887859088857e-17, dn: 2.626887859088857e-17}}, 197: {"": {up: 1.499350872971621e-17, dn: 1.499350872971621e-17}}, 198: {"": {up: 1.013429268323499e-16, dn: 1.013429268323499e-16}}, 199: {"": {up: 5.62711809304726e-18, dn: 5.62711809304726e-18}}, 200: {"": {up: 2.932214160324553e-16, dn: 2.932214160324553e-16}}, 201: {"": {up: 8.177793563174515e-17, dn: 8.177793563174515e-17}}, 202: {"": {up: 2.275471609556953e-17, dn: 2.275471609556953e-17}}, 203: {"": {up: 4.306980888166288e-17, dn: 4.306980888166288e-17}}, 204: {"": {up: 2.093246094569843e-17, dn: 2.093246094569843e-17}}, 205: {"": {up: 4.295074700034479e-18, dn: 4.295074700034479e-18}}, 206: {"": {up: 1.762501421192655e-17, dn: 1.762501421192655e-17}}, 207: {"": {up: 1.015674787634193e-18, dn: 1.015674787634193e-18}}, 208: {"": {up: 1.273127032634288e-16, dn: 1.273127032634288e-16}}, 209: {"": {up: 7.408401973248843e-18, dn: 7.408401973248843e-18}}, 210: {"": {up: 5.077163184878803e-18, dn: 5.077163184878803e-18}}, 211: {"": {up: 1.752845942839719e-18, dn: 1.752845942839719e-18}}, 212: {"": {up: 5.139002314648854e-19, dn: 5.139002314648854e-19}}, 213: {"": {up: 1.979052507388808e-18, dn: 1.979052507388808e-18}}, 214: {"": {up: 2.917558179871587e-17, dn: 2.917558179871587e-17}}, 215: {"": {up: 4.125719497332816e-17, dn: 4.125719497332816e-17}}, 216: {"": {up: 4.231711831614596e-19, dn: 4.231711831614596e-19}}, 217: {"": {up: 1.823127734883435e-17, dn: 1.823127734883435e-17}}, 218: {"": {up: 4.088722989627568e-18, dn: 4.088722989627568e-18}}, 219: {"": {up: 3.680392182076769e-19, dn: 3.680392182076769e-19}}, 220: {"": {up: 3.585129026230754e-18, dn: 3.585129026230754e-18}}, 221: {"": {up: 1.123324608569146e-17, dn: 1.123324608569146e-17}}, 222: {"": {up: 4.910656624871948e-19, dn: 4.910656624871948e-19}}, 223: {"": {up: 4.130204834817711e-19, dn: 4.130204834817711e-19}}, 224: {"": {up: 9.702398730782316e-19, dn: 9.702398730782316e-19}}, 225: {"": {up: 3.690798301215808e-19, dn: 3.690798301215808e-19}}, 226: {"": {up: 4.486111270133476e-19, dn: 4.486111270133476e-19}}, 227: {"": {up: 9.574326861502238e-20, dn: 9.574326861502238e-20}}, 228: {"": {up: 3.266225387094095e-19, dn: 3.266225387094095e-19}}, 229: {"": {up: 7.908761706774224e-19, dn: 7.908761706774224e-19}}, 230: {"": {up: 1.106401870074376e-17, dn: 1.106401870074376e-17}}, 231: {"": {up: 1.217758517096463e-18, dn: 1.217758517096463e-18}}, 232: {"": {up: 1.949280752398146e-20, dn: 1.949280752398146e-20}}, 233: {"": {up: 3.498689231478166e-20, dn: 3.498689231478166e-20}}, 234: {"": {up: 2.874037038306849e-18, dn: 2.874037038306849e-18}}, 235: {"": {up: 1.761228983101268e-21, dn: 1.761228983101268e-21}}, 236: {"": {up: 2.804299697674144e-19, dn: 2.804299697674144e-19}}, 237: {"": {up: 2.081198900683178e-20, dn: 2.081198900683178e-20}}, 238: {"": {up: 9.224220590433609e-20, dn: 9.224220590433609e-20}}, 239: {"": {up: 2.704682640307455e-17, dn: 2.704682640307455e-17}}, 240: {"": {up: 9.096099511888573e-18, dn: 9.096099511888573e-18}}, 241: {"": {up: 2.504486787070939e-18, dn: 2.504486787070939e-18}}, 242: {"": {up: 4.682416870998444e-20, dn: 4.682416870998444e-20}}, 243: {"": {up: 4.818690571228364e-22, dn: 4.818690571228364e-22}}, 244: {"": {up: 1.403693415252858e-18, dn: 1.403693415252858e-18}}, 245: {"": {up: 4.74527089429897e-23, dn: 4.74527089429897e-23}}, 246: {"": {up: 4.542648823178982e-24, dn: 4.542648823178982e-24}}, 247: {"": {up: 3.987334850046508e-18, dn: 3.987334850046508e-18}}, 248: {"": {up: 1.070552785184196e-20, dn: 1.070552785184196e-20}}, 249: {"": {up: 2.969647738423881e-21, dn: 2.969647738423881e-21}}, 250: {"": {up: 2.151684079086508e-18, dn: 2.151684079086508e-18}}, 251: {"": {up: 9.077639254568005e-20, dn: 9.077639254568005e-20}}, 252: {"": {up: 1.751876606530154e-20, dn: 1.751876606530154e-20}}, 253: {"": {up: 1.99518156756234e-28, dn: 1.99518156756234e-28}}, 254: {"": {up: 4.581390418379343e-22, dn: 4.581390418379343e-22}}, 255: {"": {up: 4.340457077665494e-20, dn: 4.340457077665494e-20}}, 256: {"": {up: 8.848479376970974e-23, dn: 8.848479376970974e-23}}, 257: {"": {up: 1.218839973038304e-19, dn: 1.218839973038304e-19}}, 258: {"": {up: 1.080874741024067e-21, dn: 1.080874741024067e-21}}, 259: {"": {up: 0, dn: 0}}, 260: {"": {up: 1.466453655806304e-20, dn: 1.466453655806304e-20}}, 261: {"": {up: 1.081931689719797e-19, dn: 1.081931689719797e-19}}, 262: {"": {up: 0, dn: 0}}, 263: {"": {up: 0, dn: 0}}, 264: {"": {up: 6.747903968192104e-22, dn: 6.747903968192104e-22}}, 265: {"": {up: 9.722293189648803e-22, dn: 9.722293189648803e-22}}, 266: {"": {up: 3.557921748220512e-22, dn: 3.557921748220512e-22}}, 267: {"": {up: 2.035884712602289e-21, dn: 2.035884712602289e-21}}, 268: {"": {up: 3.901615492514442e-23, dn: 3.901615492514442e-23}}, 269: {"": {up: 3.990474365102627e-24, dn: 3.990474365102627e-24}}, 270: {"": {up: 1.03074409028057e-22, dn: 1.03074409028057e-22}}, 271: {"": {up: 7.953985440783187e-23, dn: 7.953985440783187e-23}}, 272: {"": {up: 3.514301957290917e-23, dn: 3.514301957290917e-23}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 0, dn: 0}}, 276: {"": {up: 2.512441940463658e-27, dn: 2.512441940463658e-27}}, 277: {"": {up: 1.290912129177655e-24, dn: 1.290912129177655e-24}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 6.451232760678592e-23, dn: 6.451232760678592e-23}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 2.43737609463336e-24, dn: 2.43737609463336e-24}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 2.789748847451696e-22, dn: 2.789748847451696e-22}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 6.454961964040463e-26, dn: 6.454961964040463e-26}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 2.119990886074127e-28, dn: 2.119990886074127e-28}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 2.067494216346521e-26, dn: 2.067494216346521e-26}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 1.75083100233191e-20, dn: 1.75083100233191e-20}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 9.414583726492454e-26, dn: 9.414583726492454e-26}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 3.431306955079933e-24, dn: 3.431306955079933e-24}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}}
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=NLO
Path=NLO
Title=NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.491574e-06	4.134503e-07	4.134503e-07
8.000000e+01	1.200000e+02	2.756221e-04	8.063518e-06	8.063518e-06
1.200000e+02	1.600000e+02	2.891518e-03	2.013325e-05	2.013325e-05
1.600000e+02	2.000000e+02	5.271627e-03	2.761577e-05	2.761577e-05
2.000000e+02	2.400000e+02	5.831103e-03	1.775018e-05	1.775018e-05
2.400000e+02	2.800000e+02	5.303472e-03	1.392250e-05	1.392250e-05
2.800000e+02	3.200000e+02	4.345940e-03	1.039728e-05	1.039728e-05
3.200000e+02	3.600000e+02	3.404539e-03	8.158833e-06	8.158833e-06
3.600000e+02	4.000000e+02	2.626469e-03	7.338914e-06	7.338914e-06
4.000000e+02	4.400000e+02	2.007296e-03	5.882071e-06	5.882071e-06
4.400000e+02	4.800000e+02	1.554291e-03	5.010223e-06	5.010223e-06
4.800000e+02	5.200000e+02	1.183943e-03	4.027850e-06	4.027850e-06
5.200000e+02	5.600000e+02	8.859957e-04	3.441731e-06	3.441731e-06
5.600000e+02	6.000000e+02	6.534315e-04	2.803744e-06	2.803744e-06
6.000000e+02	6.400000e+02	4.809959e-04	2.144333e-06	2.144333e-06
6.400000e+02	6.800000e+02	3.634153e-04	2.534808e-06	2.534808e-06
6.800000e+02	7.200000e+02	2.796974e-04	2.337028e-06	2.337028e-06
7.200000e+02	7.600000e+02	2.193181e-04	1.275955e-06	1.275955e-06
7.600000e+02	8.000000e+02	1.694328e-04	1.088682e-06	1.088682e-06
8.000000e+02	8.400000e+02	1.350300e-04	1.077860e-06	1.077860e-06
8.400000e+02	8.800000e+02	1.071820e-04	8.192812e-07	8.192812e-07
8.800000e+02	9.200000e+02	8.575469e-05	8.237615e-07	8.237615e-07
9.200000e+02	9.600000e+02	7.062073e-05	7.233039e-07	7.233039e-07
9.600000e+02	1.000000e+03	6.074498e-05	7.528197e-07	7.528197e-07
1.000000e+03	1.040000e+03	4.790739e-05	6.055628e-07	6.055628e-07
1.040000e+03	1.080000e+03	4.119115e-05	5.822847e-07	5.822847e-07
1.080000e+03	1.120000e+03	3.510848e-05	5.518606e-07	5.518606e-07
1.120000e+03	1.160000e+03	3.081309e-05	5.804903e-07	5.804903e-07
1.160000e+03	1.200000e+03	2.511653e-05	4.129259e-07	4.129259e-07
1.200000e+03	1.240000e+03	2.171050e-05	3.886824e-07	3.886824e-07
1.240000e+03	1.280000e+03	1.931979e-05	4.020538e-07	4.020538e-07
1.280000e+03	1.320000e+03	1.726381e-05	4.256166e-07	4.256166e-07
1.320000e+03	1.360000e+03	1.479235e-05	3.455898e-07	3.455898e-07
1.360000e+03	1.400000e+03	1.271459e-05	3.294824e-07	3.294824e-07
1.400000e+03	1.440000e+03	1.268729e-05	4.413483e-07	4.413483e-07
1.440000e+03	1.480000e+03	1.079429e-05	3.001646e-07	3.001646e-07
1.480000e+03	1.520000e+03	9.527347e-06	3.262533e-07	3.262533e-07
1.520000e+03	1.560000e+03	8.611187e-06	3.249443e-07	3.249443e-07
1.560000e+03	1.600000e+03	7.735330e-06	3.867117e-07	3.867117e-07
1.600000e+03	1.640000e+03	7.066119e-06	3.424609e-07	3.424609e-07
1.640000e+03	1.680000e+03	5.695543e-06	2.009335e-07	2.009335e-07
1.680000e+03	1.720000e+03	5.759398e-06	2.189716e-07	2.189716e-07
1.720000e+03	1.760000e+03	5.009033e-06	3.638438e-07	3.638438e-07
1.760000e+03	1.800000e+03	4.458603e-06	1.883116e-07	1.883116e-07
1.800000e+03	1.840000e+03	4.276386e-06	2.039478e-07	2.039478e-07
1.840000e+03	1.880000e+03	3.531877e-06	1.917332e-07	1.917332e-07
1.880000e+03	1.920000e+03	3.435044e-06	1.673112e-07	1.673112e-07
1.920000e+03	1.960000e+03	3.717217e-06	2.587063e-07	2.587063e-07
1.960000e+03	2.000000e+03	3.208366e-06	2.375989e-07	2.375989e-07
2.000000e+03	2.040000e+03	2.748761e-06	1.949537e-07	1.949537e-07
2.040000e+03	2.080000e+03	2.602893e-06	1.540515e-07	1.540515e-07
2.080000e+03	2.120000e+03	2.623526e-06	1.939143e-07	1.939143e-07
2.120000e+03	2.160000e+03	2.201996e-06	1.973964e-07	1.973964e-07
2.160000e+03	2.200000e+03	1.959703e-06	1.235357e-07	1.235357e-07
2.200000e+03	2.240000e+03	2.141277e-06	1.848391e-07	1.848391e-07
2.240000e+03	2.280000e+03	2.499974e-06	5.163622e-07	5.163622e-07
2.280000e+03	2.320000e+03	1.958188e-06	1.920592e-07	1.920592e-07
2.320000e+03	2.360000e+03	1.546151e-06	9.506862e-08	9.506862e-08
2.360000e+03	2.400000e+03	1.445906e-06	1.097229e-07	1.097229e-07
2.400000e+03	2.440000e+03	1.307203e-06	9.775601e-08	9.775601e-08
2.440000e+03	2.480000e+03	1.597172e-06	1.758824e-07	1.758824e-07
2.480000e+03	2.520000e+03	1.340110e-06	1.619812e-07	1.619812e-07
2.520000e+03	2.560000e+03	1.211502e-06	1.250430e-07	1.250430e-07
2.560000e+03	2.600000e+03	1.243689e-06	1.179924e-07	1.179924e-07
2.600000e+03	2.640000e+03	1.085554e-06	1.353707e-07	1.353707e-07
2.640000e+03	2.680000e+03	1.161319e-06	1.143410e-07	1.143410e-07
2.680000e+03	2.720000e+03	9.818456e-07	1.038946e-07	1.038946e-07
2.720000e+03	2.760000e+03	1.049296e-06	1.442470e-07	1.442470e-07
2.760000e+03	2.800000e+03	7.200696e-07	6.667421e-08	6.667421e-08
2.800000e+03	2.840000e+03	1.006445e-06	1.375552e-07	1.375552e-07
2.840000e+03	2.880000e+03	9.329163e-07	1.101361e-07	1.101361e-07
2.880000e+03	2.920000e+03	8.250834e-07	1.256187e-07	1.256187e-07
2.920000e+03	2.960000e+03	9.014264e-07	1.314041e-07	1.314041e-07
2.960000e+03	3.000000e+03	7.668976e-07	1.085625e-07	1.085625e-07
3.000000e+03	3.040000e+03	6.392878e-07	6.901140e-08	6.901140e-08
3.040000e+03	3.080000e+03	6.371058e-07	8.268828e-08	8.268828e-08
3.080000e+03	3.120000e+03	5.717998e-07	9.305759e-08	9.305759e-08
3.120000e+03	3.160000e+03	9.346624e-07	3.286679e-07	3.286679e-07
3.160000e+03	3.200000e+03	4.816125e-07	6.678438e-08	6.678438e-08
3.200000e+03	3.240000e+03	6.529750e-07	1.072344e-07	1.072344e-07
3.240000e+03	3.280000e+03	4.749840e-07	8.535644e-08	8.535644e-08
3.280000e+03	3.320000e+03	5.261864e-07	7.569958e-08	7.569958e-08
3.320000e+03	3.360000e+03	4.539329e-07	7.778146e-08	7.778146e-08
3.360000e+03	3.400000e+03	6.049077e-07	8.973925e-08	8.973925e-08
3.400000e+03	3.440000e+03	4.042155e-07	5.455681e-08	5.455681e-08
3.440000e+03	3.480000e+03	4.440121e-07	7.763182e-08	7.763182e-08
3.480000e+03	3.520000e+03	3.459028e-07	5.202634e-08	5.202634e-08
3.520000e+03	3.560000e+03	4.431766e-07	9.556748e-08	9.556748e-08
3.560000e+03	3.600000e+03	4.426160e-07	1.100181e-07	1.100181e-07
3.600000e+03	3.640000e+03	3.866756e-07	7.089430e-08	7.089430e-08
3.640000e+03	3.680000e+03	4.123312e-07	6.952624e-08	6.952624e-08
3.680000e+03	3.720000e+03	5.369363e-07	1.179590e-07	1.179590e-07
3.720000e+03	3.760000e+03	4.151019e-07	1.025489e-07	1.025489e-07
3.760000e+03	3.800000e+03	4.197737e-07	1.431408e-07	1.431408e-07
3.800000e+03	3.840000e+03	2.726585e-07	4.269411e-08	4.269411e-08
3.840000e+03	3.880000e+03	2.955580e-07	5.633386e-08	5.633386e-08
3.880000e+03	3.920000e+03	3.118803e-07	8.828073e-08	8.828073e-08
3.920000e+03	3.960000e+03	2.840741e-07	7.179419e-08	7.179419e-08
3.960000e+03	4.000000e+03	5.631396e-07	1.797342e-07	1.797342e-07
4.000000e+03	4.040000e+03	2.835582e-07	6.156635e-08	6.156635e-08
4.040000e+03	4.080000e+03	3.437449e-07	8.510935e-08	8.510935e-08
4.080000e+03	4.120000e+03	4.311558e-07	1.371866e-07	1.371866e-07
4.120000e+03	4.160000e+03	2.423774e-07	4.665020e-08	4.665020e-08
4.160000e+03	4.200000e+03	3.250080e-07	6.614886e-08	6.614886e-08
4.200000e+03	4.240000e+03	3.274010e-07	9.855282e-08	9.855282e-08
4.240000e+03	4.280000e+03	2.125249e-07	5.594357e-08	5.594357e-08
4.280000e+03	4.320000e+03	2.330528e-07	4.844160e-08	4.844160e-08
4.320000e+03	4.360000e+03	2.456083e-07	5.579540e-08	5.579540e-08
4.360000e+03	4.400000e+03	1.361124e-07	2.397923e-08	2.397923e-08
4.400000e+03	4.440000e+03	2.492020e-07	8.584059e-08	8.584059e-08
4.440000e+03	4.480000e+03	2.690412e-07	1.052806e-07	1.052806e-07
4.480000e+03	4.520000e+03	1.553566e-07	4.415275e-08	4.415275e-08
4.520000e+03	4.560000e+03	1.337242e-07	2.264402e-08	2.264402e-08
4.560000e+03	4.600000e+03	2.021131e-07	5.361285e-08	5.361285e-08
4.600000e+03	4.640000e+03	1.515325e-07	4.074895e-08	4.074895e-08
4.640000e+03	4.680000e+03	2.377849e-07	7.574232e-08	7.574232e-08
4.680000e+03	4.720000e+03	1.073300e-07	2.466290e-08	2.466290e-08
4.720000e+03	4.760000e+03	1.378920e-07	2.679366e-08	2.679366e-08
4.760000e+03	4.800000e+03	1.423122e-07	3.206585e-08	3.206585e-08
4.800000e+03	4.840000e+03	1.120740e-07	2.448206e-08	2.448206e-08
4.840000e+03	4.880000e+03	1.281794e-07	3.032511e-08	3.032511e-08
4.880000e+03	4.920000e+03	1.337270e-07	3.614474e-08	3.614474e-08
4.920000e+03	4.960000e+03	8.042568e-08	1.547925e-08	1.547925e-08
4.960000e+03	5.000000e+03	1.339179e-07	3.252536e-08	3.252536e-08
5.000000e+03	5.040000e+03	8.079956e-08	1.677350e-08	1.677350e-08
5.040000e+03	5.080000e+03	5.527938e-08	1.088734e-08	1.088734e-08
5.080000e+03	5.120000e+03	8.105854e-08	2.459763e-08	2.459763e-08
5.120000e+03	5.160000e+03	1.099937e-07	2.851481e-08	2.851481e-08
5.160000e+03	5.200000e+03	1.210975e-07	6.144896e-08	6.144896e-08
5.200000e+03	5.240000e+03	7.856498e-08	1.786014e-08	1.786014e-08
5.240000e+03	5.280000e+03	6.001955e-08	1.751302e-08	1.751302e-08
5.280000e+03	5.320000e+03	6.887047e-08	3.479817e-08	3.479817e-08
5.320000e+03	5.360000e+03	3.761728e-08	7.522350e-09	7.522350e-09
5.360000e+03	5.400000e+03	4.861230e-08	1.435485e-08	1.435485e-08
5.400000e+03	5.440000e+03	4.821209e-08	1.187800e-08	1.187800e-08
5.440000e+03	5.480000e+03	6.508043e-08	2.080725e-08	2.080725e-08
5.480000e+03	5.520000e+03	6.146477e-08	1.531610e-08	1.531610e-08
5.520000e+03	5.560000e+03	2.942853e-08	9.805658e-09	9.805658e-09
5.560000e+03	5.600000e+03	5.714984e-08	2.116219e-08	2.116219e-08
5.600000e+03	5.640000e+03	1.021098e-07	6.102643e-08	6.102643e-08
5.640000e+03	5.680000e+03	1.124832e-07	4.450103e-08	4.450103e-08
5.680000e+03	5.720000e+03	3.937925e-08	1.274481e-08	1.274481e-08
5.720000e+03	5.760000e+03	3.947649e-08	9.271315e-09	9.271315e-09
5.760000e+03	5.800000e+03	2.455500e-08	6.648291e-09	6.648291e-09
5.800000e+03	5.840000e+03	1.799763e-08	4.057052e-09	4.057052e-09
5.840000e+03	5.880000e+03	3.034501e-08	8.521291e-09	8.521291e-09
5.880000e+03	5.920000e+03	1.973222e-08	4.291756e-09	4.291756e-09
5.920000e+03	5.960000e+03	1.698709e-08	4.943454e-09	4.943454e-09
5.960000e+03	6.000000e+03	3.347651e-08	1.353885e-08	1.353885e-08
6.000000e+03	6.040000e+03	4.363163e-08	1.387756e-08	1.387756e-08
6.040000e+03	6.080000e+03	4.335752e-08	2.163106e-08	2.163106e-08
6.080000e+03	6.120000e+03	2.067918e-08	7.904471e-09	7.904471e-09
6.120000e+03	6.160000e+03	3.582476e-08	1.211869e-08	1.211869e-08
6.160000e+03	6.200000e+03	2.068160e-08	7.541335e-09	7.541335e-09
6.200000e+03	6.240000e+03	4.328582e-08	2.565290e-08	2.565290e-08
6.240000e+03	6.280000e+03	1.852020e-08	4.985849e-09	4.985849e-09
6.280000e+03	6.320000e+03	2.133992e-08	1.296855e-08	1.296855e-08
6.320000e+03	6.360000e+03	1.877765e-08	7.246011e-09	7.246011e-09
6.360000e+03	6.400000e+03	2.115225e-08	8.128259e-09	8.128259e-09
6.400000e+03	6.440000e+03	2.207310e-08	7.068588e-09	7.068588e-09
6.440000e+03	6.480000e+03	9.393951e-09	2.923295e-09	2.923295e-09
6.480000e+03	6.520000e+03	1.546524e-08	4.703784e-09	4.703784e-09
6.520000e+03	6.560000e+03	1.270170e-08	9.647028e-09	9.647028e-09
6.560000e+03	6.600000e+03	2.475587e-08	8.911670e-09	8.911670e-09
6.600000e+03	6.640000e+03	5.392310e-09	2.339254e-09	2.339254e-09
6.640000e+03	6.680000e+03	1.781285e-08	6.342434e-09	6.342434e-09
6.680000e+03	6.720000e+03	8.316905e-09	2.053416e-09	2.053416e-09
6.720000e+03	6.760000e+03	1.107911e-08	2.971973e-09	2.971973e-09
6.760000e+03	6.800000e+03	1.181034e-08	6.329406e-09	6.329406e-09
6.800000e+03	6.840000e+03	4.589954e-09	1.550446e-09	1.550446e-09
6.840000e+03	6.880000e+03	8.041761e-09	2.870419e-09	2.870419e-09
6.880000e+03	6.920000e+03	8.839847e-09	3.186334e-09	3.186334e-09
6.920000e+03	6.960000e+03	1.193349e-08	4.146361e-09	4.146361e-09
6.960000e+03	7.000000e+03	4.915931e-09	1.448477e-09	1.448477e-09
7.000000e+03	7.040000e+03	6.631739e-09	2.148572e-09	2.148572e-09
7.040000e+03	7.080000e+03	2.141640e-09	6.241497e-10	6.241497e-10
7.080000e+03	7.120000e+03	4.605356e-09	2.390382e-09	2.390382e-09
7.120000e+03	7.160000e+03	9.180606e-09	5.024667e-09	5.024667e-09
7.160000e+03	7.200000e+03	3.779876e-09	1.308324e-09	1.308324e-09
7.200000e+03	7.240000e+03	2.878722e-09	8.867635e-10	8.867635e-10
7.240000e+03	7.280000e+03	1.606664e-09	5.654085e-10	5.654085e-10
7.280000e+03	7.320000e+03	6.526941e-09	2.789594e-09	2.789594e-09
7.320000e+03	7.360000e+03	2.043842e-09	6.084960e-10	6.084960e-10
7.360000e+03	7.400000e+03	4.685335e-09	2.018224e-09	2.018224e-09
7.400000e+03	7.440000e+03	3.751589e-09	1.787084e-09	1.787084e-09
7.440000e+03	7.480000e+03	6.076799e-09	3.463394e-09	3.463394e-09
7.480000e+03	7.520000e+03	2.121268e-09	1.029333e-09	1.029333e-09
7.520000e+03	7.560000e+03	5.686572e-09	3.475326e-09	3.475326e-09
7.560000e+03	7.600000e+03	4.241378e-09	3.339299e-09	3.339299e-09
7.600000e+03	7.640000e+03	1.347902e-09	4.147147e-10	4.147147e-10
7.640000e+03	7.680000e+03	2.421561e-09	1.310931e-09	1.310931e-09
7.680000e+03	7.720000e+03	3.913768e-09	1.777899e-09	1.777899e-09
7.720000e+03	7.760000e+03	3.840476e-09	1.757881e-09	1.757881e-09
7.760000e+03	7.800000e+03	2.245607e-09	1.304313e-09	1.304313e-09
7.800000e+03	7.840000e+03	1.581659e-09	6.740181e-10	6.740181e-10
7.840000e+03	7.880000e+03	1.219396e-08	6.784462e-09	6.784462e-09
7.880000e+03	7.920000e+03	1.500582e-09	6.870572e-10	6.870572e-10
7.920000e+03	7.960000e+03	2.028669e-09	1.180808e-09	1.180808e-09
7.960000e+03	8.000000e+03	8.134649e-10	3.243324e-10	3.243324e-10
8.000000e+03	8.040000e+03	1.248369e-09	6.308175e-10	6.308175e-10
8.040000e+03	8.080000e+03	2.068487e-09	9.820128e-10	9.820128e-10
8.080000e+03	8.120000e+03	8.105592e-10	2.626624e-10	2.626624e-10
8.120000e+03	8.160000e+03	1.349481e-09	6.491025e-10	6.491025e-10
8.160000e+03	8.200000e+03	4.804026e-10	2.861702e-10	2.861702e-10
8.200000e+03	8.240000e+03	9.322007e-10	4.024961e-10	4.024961e-10
8.240000e+03	8.280000e+03	1.929598e-09	1.184578e-09	1.184578e-09
8.280000e+03	8.320000e+03	1.383091e-09	9.245033e-10	9.245033e-10
8.320000e+03	8.360000e+03	6.971071e-10	3.567648e-10	3.567648e-10
8.360000e+03	8.400000e+03	3.724160e-10	1.161727e-10	1.161727e-10
8.400000e+03	8.440000e+03	1.383200e-10	3.493773e-11	3.493773e-11
8.440000e+03	8.480000e+03	9.318729e-10	4.403388e-10	4.403388e-10
8.480000e+03	8.520000e+03	1.661344e-10	6.272270e-11	6.272270e-11
8.520000e+03	8.560000e+03	1.085528e-10	3.362551e-11	3.362551e-11
8.560000e+03	8.600000e+03	2.399541e-10	1.340990e-10	1.340990e-10
8.600000e+03	8.640000e+03	2.229822e-10	1.198125e-10	1.198125e-10
8.640000e+03	8.680000e+03	1.534166e-10	5.680324e-11	5.680324e-11
8.680000e+03	8.720000e+03	8.352977e-11	3.258264e-11	3.258264e-11
8.720000e+03	8.760000e+03	6.710496e-11	2.327405e-11	2.327405e-11
8.760000e+03	8.800000e+03	3.312031e-10	2.190432e-10	2.190432e-10
8.800000e+03	8.840000e+03	2.702395e-10	1.402000e-10	1.402000e-10
8.840000e+03	8.880000e+03	3.558428e-10	2.579602e-10	2.579602e-10
8.880000e+03	8.920000e+03	1.458366e-10	4.603288e-11	4.603288e-11
8.920000e+03	8.960000e+03	1.130439e-10	3.866921e-11	3.866921e-11
8.960000e+03	9.000000e+03	5.198660e-11	1.998107e-11	1.998107e-11
9.000000e+03	9.040000e+03	6.183554e-11	1.828447e-11	1.828447e-11
9.040000e+03	9.080000e+03	1.354349e-10	1.120924e-10	1.120924e-10
9.080000e+03	9.120000e+03	1.321567e-10	7.407633e-11	7.407633e-11
9.120000e+03	9.160000e+03	6.851927e-11	3.349308e-11	3.349308e-11
9.160000e+03	9.200000e+03	4.627632e-11	3.016928e-11	3.016928e-11
9.200000e+03	9.240000e+03	7.030744e-11	2.585861e-11	2.585861e-11
9.240000e+03	9.280000e+03	2.067393e-11	7.553943e-12	7.553943e-12
9.280000e+03	9.320000e+03	2.630231e-11	1.034790e-11	1.034790e-11
9.320000e+03	9.360000e+03	1.945271e-10	1.044512e-10	1.044512e-10
9.360000e+03	9.400000e+03	4.017693e-11	2.760762e-11	2.760762e-11
9.400000e+03	9.440000e+03	2.540895e-11	1.120390e-11	1.120390e-11
9.440000e+03	9.480000e+03	6.817644e-11	3.520433e-11	3.520433e-11
9.480000e+03	9.520000e+03	5.397127e-11	2.934462e-11	2.934462e-11
9.520000e+03	9.560000e+03	9.726457e-12	3.730599e-12	3.730599e-12
9.560000e+03	9.600000e+03	1.171491e-10	7.693133e-11	7.693133e-11
9.600000e+03	9.640000e+03	2.047435e-10	1.891327e-10	1.891327e-10
9.640000e+03	9.680000e+03	3.670034e-11	1.968544e-11	1.968544e-11
9.680000e+03	9.720000e+03	1.780420e-11	9.071672e-12	9.071672e-12
9.720000e+03	9.760000e+03	3.209142e-11	1.477763e-11	1.477763e-11
9.760000e+03	9.800000e+03	1.828360e-11	7.849546e-12	7.849546e-12
9.800000e+03	9.840000e+03	1.176538e-10	7.551394e-11	7.551394e-11
9.840000e+03	9.880000e+03	2.663647e-11	1.790377e-11	1.790377e-11
9.880000e+03	9.920000e+03	3.994493e-11	3.179393e-11	3.179393e-11
9.920000e+03	9.960000e+03	7.618991e-12	2.954960e-12	2.954960e-12
9.960000e+03	1.000000e+04	4.627988e-12	2.201841e-12	2.201841e-12
1.000000e+04	1.004000e+04	5.176962e-12	1.810634e-12	1.810634e-12
1.004000e+04	1.008000e+04	4.039131e-11	2.740700e-11	2.740700e-11
1.008000e+04	1.012000e+04	1.867220e-12	7.685719e-13	7.685719e-13
1.012000e+04	1.016000e+04	1.266226e-11	6.565597e-12	6.565597e-12
1.016000e+04	1.020000e+04	9.210680e-12	5.309899e-12	5.309899e-12
1.020000e+04	1.024000e+04	1.015560e-11	5.807640e-12	5.807640e-12
1.024000e+04	1.028000e+04	3.010575e-12	1.223269e-12	1.223269e-12
1.028000e+04	1.032000e+04	2.381838e-12	1.323579e-12	1.323579e-12
1.032000e+04	1.036000e+04	3.175644e-12	2.018226e-12	2.018226e-12
1.036000e+04	1.040000e+04	2.066874e-12	1.399299e-12	1.399299e-12
1.040000e+04	1.044000e+04	3.570500e-12	2.037087e-12	2.037087e-12
1.044000e+04	1.048000e+04	4.885694e-12	3.846912e-12	3.846912e-12
1.048000e+04	1.052000e+04	6.322426e-13	3.251843e-13	3.251843e-13
1.052000e+04	1.056000e+04	6.071055e-12	2.621761e-12	2.621761e-12
1.056000e+04	1.060000e+04	8.462357e-13	7.165459e-13	7.165459e-13
1.060000e+04	1.064000e+04	9.672342e-13	5.087001e-13	5.087001e-13
1.064000e+04	1.068000e+04	2.610611e-13	2.100643e-13	2.100643e-13
1.068000e+04	1.072000e+04	4.723070e-13	2.136125e-13	2.136125e-13
1.072000e+04	1.076000e+04	1.163385e-12	5.784347e-13	5.784347e-13
1.076000e+04	1.080000e+04	1.278461e-13	7.478518e-14	7.478518e-14
1.080000e+04	1.084000e+04	3.819180e-13	2.553660e-13	2.553660e-13
1.084000e+04	1.088000e+04	8.829251e-14	3.592203e-14	3.592203e-14
1.088000e+04	1.092000e+04	1.179433e-12	7.629769e-13	7.629769e-13
1.092000e+04	1.096000e+04	8.256607e-14	4.474060e-14	4.474060e-14
1.096000e+04	1.100000e+04	3.107684e-13	1.871265e-13	1.871265e-13
1.100000e+04	1.104000e+04	4.372829e-13	3.337203e-13	3.337203e-13
1.104000e+04	1.108000e+04	1.366497e-13	7.407744e-14	7.407744e-14
1.108000e+04	1.112000e+04	8.086091e-13	7.612187e-13	7.612187e-13
1.112000e+04	1.116000e+04	8.819904e-14	6.098213e-14	6.098213e-14
1.116000e+04	1.120000e+04	2.646174e-13	2.405626e-13	2.405626e-13
1.120000e+04	1.124000e+04	6.258637e-13	5.893905e-13	5.893905e-13
1.124000e+04	1.128000e+04	1.095942e-13	7.529704e-14	7.529704e-14
1.128000e+04	1.132000e+04	1.663184e-15	1.051907e-15	1.051907e-15
1.132000e+04	1.136000e+04	1.000078e-13	6.162011e-14	6.162011e-14
1.136000e+04	1.140000e+04	3.005027e-13	2.804364e-13	2.804364e-13
1.140000e+04	1.144000e+04	4.661885e-14	3.020747e-14	3.020747e-14
1.144000e+04	1.148000e+04	5.474910e-14	5.349168e-14	5.349168e-14
1.148000e+04	1.152000e+04	3.920101e-14	2.425124e-14	2.425124e-14
1.152000e+04	1.156000e+04	1.292253e-14	1.047013e-14	1.047013e-14
1.156000e+04	1.160000e+04	6.062867e-14	4.127831e-14	4.127831e-14
1.160000e+04	1.164000e+04	3.811125e-14	2.788701e-14	2.788701e-14
1.164000e+04	1.168000e+04	-1.645142e-15	9.763192e-16	9.763192e-16
1.168000e+04	1.172000e+04	7.397911e-14	7.400688e-14	7.400688e-14
1.172000e+04	1.176000e+04	1.145959e-15	1.199777e-15	1.199777e-15
1.176000e+04	1.180000e+04	2.488201e-14	1.286167e-14	1.286167e-14
1.180000e+04	1.184000e+04	3.519781e-14	2.778107e-14	2.778107e-14
1.184000e+04	1.188000e+04	3.536333e-15	2.539727e-15	2.539727e-15
1.188000e+04	1.192000e+04	2.760483e-15	4.428333e-15	4.428333e-15
1.192000e+04	1.196000e+04	1.324473e-14	1.220792e-14	1.220792e-14
1.196000e+04	1.200000e+04	3.824262e-16	2.493732e-16	2.493732e-16
1.200000e+04	1.204000e+04	3.688353e-16	3.934042e-16	3.934042e-16
1.204000e+04	1.208000e+04	1.237784e-16	1.507386e-16	1.507386e-16
1.208000e+04	1.212000e+04	6.443841e-16	6.442115e-16	6.442115e-16
1.212000e+04	1.216000e+04	2.814659e-16	2.813573e-16	2.813573e-16
1.216000e+04	1.220000e+04	4.566411e-18	6.415003e-18	6.415003e-18
1.220000e+04	1.224000e+04	2.893665e-17	2.798324e-17	2.798324e-17
1.224000e+04	1.228000e+04	2.581563e-17	1.670961e-17	1.670961e-17
1.228000e+04	1.232000e+04	-2.429597e-19	1.134442e-18	1.134442e-18
1.232000e+04	1.236000e+04	9.494678e-16	9.493984e-16	9.493984e-16
1.236000e+04	1.240000e+04	3.073196e-16	3.105494e-16	3.105494e-16
1.240000e+04	1.244000e+04	-3.638937e-22	3.638430e-22	3.638430e-22
1.244000e+04	1.248000e+04	3.164907e-20	3.164907e-20	3.164907e-20
1.248000e+04	1.252000e+04	4.821753e-19	4.821658e-19	4.821658e-19
1.252000e+04	1.256000e+04	4.840518e-18	4.832249e-18	4.832249e-18
1.256000e+04	1.260000e+04	9.579398e-16	9.579398e-16	9.579398e-16
1.260000e+04	1.264000e+04	4.485026e-17	4.484395e-17	4.484395e-17
1.264000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.272000e+04	-1.133805e-19	1.133805e-19	1.133805e-19
1.272000e+04	1.276000e+04	4.382517e-37	4.382517e-37	4.382517e-37
1.276000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.284000e+04	2.935569e-18	2.924316e-18	2.924316e-18
1.284000e+04	1.288000e+04	8.046783e-16	8.046783e-16	8.046783e-16
1.288000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.300000e+04	2.179763e-23	2.179763e-23	2.179763e-23
# END HISTO1D


# BEGIN HISTO1D /NLO_alpha4alphas3
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 3.458004455054407e-09, dn: 3.458004455054407e-09}}, 2: {"": {up: 4.494580961806387e-08, dn: 4.494580961806387e-08}}, 3: {"": {up: 1.424339716223578e-07, dn: 1.424339716223578e-07}}, 4: {"": {up: 2.429339585316921e-07, dn: 2.429339585316921e-07}}, 5: {"": {up: 3.135887219590483e-07, dn: 3.135887219590483e-07}}, 6: {"": {up: 3.344452768697966e-07, dn: 3.344452768697966e-07}}, 7: {"": {up: 3.167569712647995e-07, dn: 3.167569712647995e-07}}, 8: {"": {up: 3.056966736492037e-07, dn: 3.056966736492037e-07}}, 9: {"": {up: 2.622532271815336e-07, dn: 2.622532271815336e-07}}, 10: {"": {up: 2.248464281201509e-07, dn: 2.248464281201509e-07}}, 11: {"": {up: 1.894550307725232e-07, dn: 1.894550307725232e-07}}, 12: {"": {up: 1.519359978009962e-07, dn: 1.519359978009962e-07}}, 13: {"": {up: 1.167020383909282e-07, dn: 1.167020383909282e-07}}, 14: {"": {up: 9.009819166478188e-08, dn: 9.009819166478188e-08}}, 15: {"": {up: 6.859529797943827e-08, dn: 6.859529797943827e-08}}, 16: {"": {up: 5.231619745976117e-08, dn: 5.231619745976117e-08}}, 17: {"": {up: 4.042843750056789e-08, dn: 4.042843750056789e-08}}, 18: {"": {up: 3.320833398452853e-08, dn: 3.320833398452853e-08}}, 19: {"": {up: 2.585289605568862e-08, dn: 2.585289605568862e-08}}, 20: {"": {up: 2.235029139251722e-08, dn: 2.235029139251722e-08}}, 21: {"": {up: 1.671439443830013e-08, dn: 1.671439443830013e-08}}, 22: {"": {up: 1.427215545580991e-08, dn: 1.427215545580991e-08}}, 23: {"": {up: 1.253712232841151e-08, dn: 1.253712232841151e-08}}, 24: {"": {up: 9.264362898952643e-09, dn: 9.264362898952643e-09}}, 25: {"": {up: 7.968334500192683e-09, dn: 7.968334500192683e-09}}, 26: {"": {up: 6.870027939165685e-09, dn: 6.870027939165685e-09}}, 27: {"": {up: 5.829006479762059e-09, dn: 5.829006479762059e-09}}, 28: {"": {up: 4.525221333373591e-09, dn: 4.525221333373591e-09}}, 29: {"": {up: 3.862942581028787e-09, dn: 3.862942581028787e-09}}, 30: {"": {up: 3.304695051212574e-09, dn: 3.304695051212574e-09}}, 31: {"": {up: 2.860680101785128e-09, dn: 2.860680101785128e-09}}, 32: {"": {up: 2.337950193093469e-09, dn: 2.337950193093469e-09}}, 33: {"": {up: 2.311639643898381e-09, dn: 2.311639643898381e-09}}, 34: {"": {up: 2.009821006865893e-09, dn: 2.009821006865893e-09}}, 35: {"": {up: 1.542362259422996e-09, dn: 1.542362259422996e-09}}, 36: {"": {up: 2.470472842723787e-09, dn: 2.470472842723787e-09}}, 37: {"": {up: 1.048754410246726e-09, dn: 1.048754410246726e-09}}, 38: {"": {up: 9.690138242847584e-10, dn: 9.690138242847584e-10}}, 39: {"": {up: 1.057405764009714e-09, dn: 1.057405764009714e-09}}, 40: {"": {up: 7.740724248333922e-10, dn: 7.740724248333922e-10}}, 41: {"": {up: 6.027364765272023e-10, dn: 6.027364765272023e-10}}, 42: {"": {up: 4.970402471848848e-10, dn: 4.970402471848848e-10}}, 43: {"": {up: 4.698305770973932e-10, dn: 4.698305770973932e-10}}, 44: {"": {up: 3.763419593483247e-10, dn: 3.763419593483247e-10}}, 45: {"": {up: 3.652962241368364e-10, dn: 3.652962241368364e-10}}, 46: {"": {up: 2.650278938284925e-10, dn: 2.650278938284925e-10}}, 47: {"": {up: 3.495535447231316e-10, dn: 3.495535447231316e-10}}, 48: {"": {up: 2.702892599537369e-10, dn: 2.702892599537369e-10}}, 49: {"": {up: 1.904402577791691e-10, dn: 1.904402577791691e-10}}, 50: {"": {up: 1.870079475654796e-10, dn: 1.870079475654796e-10}}, 51: {"": {up: 1.570724167502451e-10, dn: 1.570724167502451e-10}}, 52: {"": {up: 1.24410077288671e-10, dn: 1.24410077288671e-10}}, 53: {"": {up: 1.270768869616479e-10, dn: 1.270768869616479e-10}}, 54: {"": {up: 1.103160943188824e-10, dn: 1.103160943188824e-10}}, 55: {"": {up: 8.717141933739308e-11, dn: 8.717141933739308e-11}}, 56: {"": {up: 7.218371942586205e-11, dn: 7.218371942586205e-11}}, 57: {"": {up: 8.289407943832407e-11, dn: 8.289407943832407e-11}}, 58: {"": {up: 6.480365142206828e-11, dn: 6.480365142206828e-11}}, 59: {"": {up: 6.722122233699608e-11, dn: 6.722122233699608e-11}}, 60: {"": {up: 4.27043451605587e-11, dn: 4.27043451605587e-11}}, 61: {"": {up: 4.235803839661415e-11, dn: 4.235803839661415e-11}}, 62: {"": {up: 3.148440808227066e-11, dn: 3.148440808227066e-11}}, 63: {"": {up: 3.554900869969494e-11, dn: 3.554900869969494e-11}}, 64: {"": {up: 4.055867527183813e-11, dn: 4.055867527183813e-11}}, 65: {"": {up: 2.268873395376657e-11, dn: 2.268873395376657e-11}}, 66: {"": {up: 2.123360029502931e-11, dn: 2.123360029502931e-11}}, 67: {"": {up: 2.184040772367262e-11, dn: 2.184040772367262e-11}}, 68: {"": {up: 2.730070531734687e-11, dn: 2.730070531734687e-11}}, 69: {"": {up: 1.319560522129172e-11, dn: 1.319560522129172e-11}}, 70: {"": {up: 1.796344927380502e-11, dn: 1.796344927380502e-11}}, 71: {"": {up: 1.351120038569901e-11, dn: 1.351120038569901e-11}}, 72: {"": {up: 8.565109237343746e-12, dn: 8.565109237343746e-12}}, 73: {"": {up: 9.171309196189504e-12, dn: 9.171309196189504e-12}}, 74: {"": {up: 7.286097070823613e-12, dn: 7.286097070823613e-12}}, 75: {"": {up: 6.257745184137359e-12, dn: 6.257745184137359e-12}}, 76: {"": {up: 9.628754834711082e-12, dn: 9.628754834711082e-12}}, 77: {"": {up: 6.238627039783093e-12, dn: 6.238627039783093e-12}}, 78: {"": {up: 4.911780308116415e-12, dn: 4.911780308116415e-12}}, 79: {"": {up: 7.901761367696148e-12, dn: 7.901761367696148e-12}}, 80: {"": {up: 1.13660938457915e-11, dn: 1.13660938457915e-11}}, 81: {"": {up: 3.222802449178376e-12, dn: 3.222802449178376e-12}}, 82: {"": {up: 4.018663296697442e-12, dn: 4.018663296697442e-12}}, 83: {"": {up: 4.166274091160404e-12, dn: 4.166274091160404e-12}}, 84: {"": {up: 2.416438465683343e-12, dn: 2.416438465683343e-12}}, 85: {"": {up: 3.078270149099685e-12, dn: 3.078270149099685e-12}}, 86: {"": {up: 3.127104086427682e-12, dn: 3.127104086427682e-12}}, 87: {"": {up: 2.301648703507394e-12, dn: 2.301648703507394e-12}}, 88: {"": {up: 1.874945361155719e-12, dn: 1.874945361155719e-12}}, 89: {"": {up: 1.533955210319631e-12, dn: 1.533955210319631e-12}}, 90: {"": {up: 1.174175879008183e-12, dn: 1.174175879008183e-12}}, 91: {"": {up: 1.491226652281758e-12, dn: 1.491226652281758e-12}}, 92: {"": {up: 8.764195921917566e-13, dn: 8.764195921917566e-13}}, 93: {"": {up: 1.95710136657706e-12, dn: 1.95710136657706e-12}}, 94: {"": {up: 1.058380000015956e-12, dn: 1.058380000015956e-12}}, 95: {"": {up: 8.291912592022525e-13, dn: 8.291912592022525e-13}}, 96: {"": {up: 5.449618442496173e-13, dn: 5.449618442496173e-13}}, 97: {"": {up: 7.342801789438026e-13, dn: 7.342801789438026e-13}}, 98: {"": {up: 4.875050560907343e-13, dn: 4.875050560907343e-13}}, 99: {"": {up: 4.961374022825649e-13, dn: 4.961374022825649e-13}}, 100: {"": {up: 8.276881310855232e-13, dn: 8.276881310855232e-13}}, 101: {"": {up: 3.645761572132626e-13, dn: 3.645761572132626e-13}}, 102: {"": {up: 3.846269716961309e-13, dn: 3.846269716961309e-13}}, 103: {"": {up: 3.832176691657692e-13, dn: 3.832176691657692e-13}}, 104: {"": {up: 1.66014697941046e-13, dn: 1.66014697941046e-13}}, 105: {"": {up: 2.639205437678868e-13, dn: 2.639205437678868e-13}}, 106: {"": {up: 1.812746723977407e-13, dn: 1.812746723977407e-13}}, 107: {"": {up: 4.170539202141665e-13, dn: 4.170539202141665e-13}}, 108: {"": {up: 7.18415565884664e-13, dn: 7.18415565884664e-13}}, 109: {"": {up: 1.423188208314373e-13, dn: 1.423188208314373e-13}}, 110: {"": {up: 1.301265355686518e-13, dn: 1.301265355686518e-13}}, 111: {"": {up: 3.865508929636764e-13, dn: 3.865508929636764e-13}}, 112: {"": {up: 1.567649149374815e-13, dn: 1.567649149374815e-13}}, 113: {"": {up: 1.065778795184037e-13, dn: 1.065778795184037e-13}}, 114: {"": {up: 4.395092022029259e-14, dn: 4.395092022029259e-14}}, 115: {"": {up: 1.090905938034462e-13, dn: 1.090905938034462e-13}}, 116: {"": {up: 6.054676761573624e-14, dn: 6.054676761573624e-14}}, 117: {"": {up: 9.981881716660573e-14, dn: 9.981881716660573e-14}}, 118: {"": {up: 5.552638160734472e-14, dn: 5.552638160734472e-14}}, 119: {"": {up: 9.56608808634401e-14, dn: 9.56608808634401e-14}}, 120: {"": {up: 4.275744035796508e-14, dn: 4.275744035796508e-14}}, 121: {"": {up: 1.045138476220706e-13, dn: 1.045138476220706e-13}}, 122: {"": {up: 5.285801411036751e-14, dn: 5.285801411036751e-14}}, 123: {"": {up: 5.031265994760368e-14, dn: 5.031265994760368e-14}}, 124: {"": {up: 2.983101606028459e-14, dn: 2.983101606028459e-14}}, 125: {"": {up: 1.674276987290777e-14, dn: 1.674276987290777e-14}}, 126: {"": {up: 4.168004186374275e-14, dn: 4.168004186374275e-14}}, 127: {"": {up: 1.352897926665682e-14, dn: 1.352897926665682e-14}}, 128: {"": {up: 2.490804561230054e-14, dn: 2.490804561230054e-14}}, 129: {"": {up: 9.295610936348396e-15, dn: 9.295610936348396e-15}}, 130: {"": {up: 3.174539611150479e-14, dn: 3.174539611150479e-14}}, 131: {"": {up: 9.791524690238531e-15, dn: 9.791524690238531e-15}}, 132: {"": {up: 1.663757812537046e-14, dn: 1.663757812537046e-14}}, 133: {"": {up: 1.529276259424047e-14, dn: 1.529276259424047e-14}}, 134: {"": {up: 9.62081871282225e-15, dn: 9.62081871282225e-15}}, 135: {"": {up: 4.112552130798289e-15, dn: 4.112552130798289e-15}}, 136: {"": {up: 5.241631581381415e-15, dn: 5.241631581381415e-15}}, 137: {"": {up: 1.027658258230088e-14, dn: 1.027658258230088e-14}}, 138: {"": {up: 9.551182835994528e-15, dn: 9.551182835994528e-15}}, 139: {"": {up: 1.876133951090651e-14, dn: 1.876133951090651e-14}}, 140: {"": {up: 3.048426753279899e-15, dn: 3.048426753279899e-15}}, 141: {"": {up: 1.363337856367953e-14, dn: 1.363337856367953e-14}}, 142: {"": {up: 1.917505052613686e-14, dn: 1.917505052613686e-14}}, 143: {"": {up: 3.942777323600589e-15, dn: 3.942777323600589e-15}}, 144: {"": {up: 4.825522372690567e-15, dn: 4.825522372690567e-15}}, 145: {"": {up: 3.912103349668947e-15, dn: 3.912103349668947e-15}}, 146: {"": {up: 5.628768249022043e-15, dn: 5.628768249022043e-15}}, 147: {"": {up: 3.256633159287953e-15, dn: 3.256633159287953e-15}}, 148: {"": {up: 2.18166385194874e-15, dn: 2.18166385194874e-15}}, 149: {"": {up: 1.067123692298745e-14, dn: 1.067123692298745e-14}}, 150: {"": {up: 1.925975622899297e-15, dn: 1.925975622899297e-15}}, 151: {"": {up: 1.023393701902428e-15, dn: 1.023393701902428e-15}}, 152: {"": {up: 1.399358942665068e-15, dn: 1.399358942665068e-15}}, 153: {"": {up: 1.929533008123813e-15, dn: 1.929533008123813e-15}}, 154: {"": {up: 3.078874738145883e-15, dn: 3.078874738145883e-15}}, 155: {"": {up: 1.037884644803595e-15, dn: 1.037884644803595e-15}}, 156: {"": {up: 7.427421416136065e-15, dn: 7.427421416136065e-15}}, 157: {"": {up: 1.095289217649639e-15, dn: 1.095289217649639e-15}}, 158: {"": {up: 2.53731350133782e-15, dn: 2.53731350133782e-15}}, 159: {"": {up: 4.287534132562538e-15, dn: 4.287534132562538e-15}}, 160: {"": {up: 9.910373615253439e-16, dn: 9.910373615253439e-16}}, 161: {"": {up: 1.143614765075333e-15, dn: 1.143614765075333e-15}}, 162: {"": {up: 1.229142397766733e-15, dn: 1.229142397766733e-15}}, 163: {"": {up: 2.362695151665063e-15, dn: 2.362695151665063e-15}}, 164: {"": {up: 2.835668396026045e-16, dn: 2.835668396026045e-16}}, 165: {"": {up: 7.443530475868155e-16, dn: 7.443530475868155e-16}}, 166: {"": {up: 3.097284009916041e-15, dn: 3.097284009916041e-15}}, 167: {"": {up: 2.133568733110295e-15, dn: 2.133568733110295e-15}}, 168: {"": {up: 4.688989119822721e-16, dn: 4.688989119822721e-16}}, 169: {"": {up: 4.130755408934222e-16, dn: 4.130755408934222e-16}}, 170: {"": {up: 1.03913214036343e-15, dn: 1.03913214036343e-15}}, 171: {"": {up: 4.906706215059086e-16, dn: 4.906706215059086e-16}}, 172: {"": {up: 7.236512773684434e-16, dn: 7.236512773684434e-16}}, 173: {"": {up: 3.135027749001516e-16, dn: 3.135027749001516e-16}}, 174: {"": {up: 7.864592545850267e-16, dn: 7.864592545850267e-16}}, 175: {"": {up: 2.280844825327414e-16, dn: 2.280844825327414e-16}}, 176: {"": {up: 1.174629089721841e-15, dn: 1.174629089721841e-15}}, 177: {"": {up: 1.985244285252048e-16, dn: 1.985244285252048e-16}}, 178: {"": {up: 6.508212187894824e-17, dn: 6.508212187894824e-17}}, 179: {"": {up: 1.705785489518474e-16, dn: 1.705785489518474e-16}}, 180: {"": {up: 2.477901985267733e-16, dn: 2.477901985267733e-16}}, 181: {"": {up: 2.81366093824711e-17, dn: 2.81366093824711e-17}}, 182: {"": {up: 1.100146428212567e-16, dn: 1.100146428212567e-16}}, 183: {"": {up: 7.997429722818744e-17, dn: 7.997429722818744e-17}}, 184: {"": {up: 1.265501626818144e-15, dn: 1.265501626818144e-15}}, 185: {"": {up: 1.032581610449461e-16, dn: 1.032581610449461e-16}}, 186: {"": {up: 3.575183413054456e-17, dn: 3.575183413054456e-17}}, 187: {"": {up: 1.08297285670825e-17, dn: 1.08297285670825e-17}}, 188: {"": {up: 5.792716291323173e-16, dn: 5.792716291323173e-16}}, 189: {"": {up: 2.051682631530377e-17, dn: 2.051682631530377e-17}}, 190: {"": {up: 3.208509090494332e-16, dn: 3.208509090494332e-16}}, 191: {"": {up: 3.218704138525242e-17, dn: 3.218704138525242e-17}}, 192: {"": {up: 4.327206094099108e-16, dn: 4.327206094099108e-16}}, 193: {"": {up: 6.288848269457691e-18, dn: 6.288848269457691e-18}}, 194: {"": {up: 3.73514415688089e-17, dn: 3.73514415688089e-17}}, 195: {"": {up: 7.299030139319949e-17, dn: 7.299030139319949e-17}}, 196: {"": {up: 2.626887859088857e-17, dn: 2.626887859088857e-17}}, 197: {"": {up: 1.499350872971621e-17, dn: 1.499350872971621e-17}}, 198: {"": {up: 1.013429268323499e-16, dn: 1.013429268323499e-16}}, 199: {"": {up: 5.62711809304726e-18, dn: 5.62711809304726e-18}}, 200: {"": {up: 2.932214160324553e-16, dn: 2.932214160324553e-16}}, 201: {"": {up: 8.177793563174515e-17, dn: 8.177793563174515e-17}}, 202: {"": {up: 2.275471609556953e-17, dn: 2.275471609556953e-17}}, 203: {"": {up: 4.306980888166288e-17, dn: 4.306980888166288e-17}}, 204: {"": {up: 2.093246094569843e-17, dn: 2.093246094569843e-17}}, 205: {"": {up: 4.295074700034479e-18, dn: 4.295074700034479e-18}}, 206: {"": {up: 1.762501421192655e-17, dn: 1.762501421192655e-17}}, 207: {"": {up: 1.015674787634193e-18, dn: 1.015674787634193e-18}}, 208: {"": {up: 1.273127032634288e-16, dn: 1.273127032634288e-16}}, 209: {"": {up: 7.408401973248843e-18, dn: 7.408401973248843e-18}}, 210: {"": {up: 5.077163184878803e-18, dn: 5.077163184878803e-18}}, 211: {"": {up: 1.752845942839719e-18, dn: 1.752845942839719e-18}}, 212: {"": {up: 5.139002314648854e-19, dn: 5.139002314648854e-19}}, 213: {"": {up: 1.979052507388808e-18, dn: 1.979052507388808e-18}}, 214: {"": {up: 2.917558179871587e-17, dn: 2.917558179871587e-17}}, 215: {"": {up: 4.125719497332816e-17, dn: 4.125719497332816e-17}}, 216: {"": {up: 4.231711831614596e-19, dn: 4.231711831614596e-19}}, 217: {"": {up: 1.823127734883435e-17, dn: 1.823127734883435e-17}}, 218: {"": {up: 4.088722989627568e-18, dn: 4.088722989627568e-18}}, 219: {"": {up: 3.680392182076769e-19, dn: 3.680392182076769e-19}}, 220: {"": {up: 3.585129026230754e-18, dn: 3.585129026230754e-18}}, 221: {"": {up: 1.123324608569146e-17, dn: 1.123324608569146e-17}}, 222: {"": {up: 4.910656624871948e-19, dn: 4.910656624871948e-19}}, 223: {"": {up: 4.130204834817711e-19, dn: 4.130204834817711e-19}}, 224: {"": {up: 9.702398730782316e-19, dn: 9.702398730782316e-19}}, 225: {"": {up: 3.690798301215808e-19, dn: 3.690798301215808e-19}}, 226: {"": {up: 4.486111270133476e-19, dn: 4.486111270133476e-19}}, 227: {"": {up: 9.574326861502238e-20, dn: 9.574326861502238e-20}}, 228: {"": {up: 3.266225387094095e-19, dn: 3.266225387094095e-19}}, 229: {"": {up: 7.908761706774224e-19, dn: 7.908761706774224e-19}}, 230: {"": {up: 1.106401870074376e-17, dn: 1.106401870074376e-17}}, 231: {"": {up: 1.217758517096463e-18, dn: 1.217758517096463e-18}}, 232: {"": {up: 1.949280752398146e-20, dn: 1.949280752398146e-20}}, 233: {"": {up: 3.498689231478166e-20, dn: 3.498689231478166e-20}}, 234: {"": {up: 2.874037038306849e-18, dn: 2.874037038306849e-18}}, 235: {"": {up: 1.761228983101268e-21, dn: 1.761228983101268e-21}}, 236: {"": {up: 2.804299697674144e-19, dn: 2.804299697674144e-19}}, 237: {"": {up: 2.081198900683178e-20, dn: 2.081198900683178e-20}}, 238: {"": {up: 9.224220590433609e-20, dn: 9.224220590433609e-20}}, 239: {"": {up: 2.704682640307455e-17, dn: 2.704682640307455e-17}}, 240: {"": {up: 9.096099511888573e-18, dn: 9.096099511888573e-18}}, 241: {"": {up: 2.504486787070939e-18, dn: 2.504486787070939e-18}}, 242: {"": {up: 4.682416870998444e-20, dn: 4.682416870998444e-20}}, 243: {"": {up: 4.818690571228364e-22, dn: 4.818690571228364e-22}}, 244: {"": {up: 1.403693415252858e-18, dn: 1.403693415252858e-18}}, 245: {"": {up: 4.74527089429897e-23, dn: 4.74527089429897e-23}}, 246: {"": {up: 4.542648823178982e-24, dn: 4.542648823178982e-24}}, 247: {"": {up: 3.987334850046508e-18, dn: 3.987334850046508e-18}}, 248: {"": {up: 1.070552785184196e-20, dn: 1.070552785184196e-20}}, 249: {"": {up: 2.969647738423881e-21, dn: 2.969647738423881e-21}}, 250: {"": {up: 2.151684079086508e-18, dn: 2.151684079086508e-18}}, 251: {"": {up: 9.077639254568005e-20, dn: 9.077639254568005e-20}}, 252: {"": {up: 1.751876606530154e-20, dn: 1.751876606530154e-20}}, 253: {"": {up: 1.99518156756234e-28, dn: 1.99518156756234e-28}}, 254: {"": {up: 4.581390418379343e-22, dn: 4.581390418379343e-22}}, 255: {"": {up: 4.340457077665494e-20, dn: 4.340457077665494e-20}}, 256: {"": {up: 8.848479376970974e-23, dn: 8.848479376970974e-23}}, 257: {"": {up: 1.218839973038304e-19, dn: 1.218839973038304e-19}}, 258: {"": {up: 1.080874741024067e-21, dn: 1.080874741024067e-21}}, 259: {"": {up: 0, dn: 0}}, 260: {"": {up: 1.466453655806304e-20, dn: 1.466453655806304e-20}}, 261: {"": {up: 1.081931689719797e-19, dn: 1.081931689719797e-19}}, 262: {"": {up: 0, dn: 0}}, 263: {"": {up: 0, dn: 0}}, 264: {"": {up: 6.747903968192104e-22, dn: 6.747903968192104e-22}}, 265: {"": {up: 9.722293189648803e-22, dn: 9.722293189648803e-22}}, 266: {"": {up: 3.557921748220512e-22, dn: 3.557921748220512e-22}}, 267: {"": {up: 2.035884712602289e-21, dn: 2.035884712602289e-21}}, 268: {"": {up: 3.901615492514442e-23, dn: 3.901615492514442e-23}}, 269: {"": {up: 3.990474365102627e-24, dn: 3.990474365102627e-24}}, 270: {"": {up: 1.03074409028057e-22, dn: 1.03074409028057e-22}}, 271: {"": {up: 7.953985440783187e-23, dn: 7.953985440783187e-23}}, 272: {"": {up: 3.514301957290917e-23, dn: 3.514301957290917e-23}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 0, dn: 0}}, 276: {"": {up: 2.512441940463658e-27, dn: 2.512441940463658e-27}}, 277: {"": {up: 1.290912129177655e-24, dn: 1.290912129177655e-24}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 6.451232760678592e-23, dn: 6.451232760678592e-23}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 2.43737609463336e-24, dn: 2.43737609463336e-24}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 2.789748847451696e-22, dn: 2.789748847451696e-22}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 6.454961964040463e-26, dn: 6.454961964040463e-26}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 2.119990886074127e-28, dn: 2.119990886074127e-28}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 2.067494216346521e-26, dn: 2.067494216346521e-26}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 1.75083100233191e-20, dn: 1.75083100233191e-20}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 9.414583726492454e-26, dn: 9.414583726492454e-26}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 3.431306955079933e-24, dn: 3.431306955079933e-24}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}}
LineColor=orange
LineStyle=solid
LineWidth=1.5pt
Name=NLO_alpha4alphas3
Path=NLO_alpha4alphas3
Title=$\alpha_\text{s}^3\alpha^4$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.128305e-06	3.183379e-08	3.183379e-08
8.000000e+01	1.200000e+02	1.913838e-04	7.149602e-07	7.149602e-07
1.200000e+02	1.600000e+02	2.305136e-03	2.172402e-06	2.172402e-06
1.600000e+02	2.000000e+02	4.673582e-03	3.078588e-06	3.078588e-06
2.000000e+02	2.400000e+02	4.965438e-03	3.987565e-06	3.987565e-06
2.400000e+02	2.800000e+02	4.463913e-03	4.129108e-06	4.129108e-06
2.800000e+02	3.200000e+02	3.648468e-03	3.929977e-06	3.929977e-06
3.200000e+02	3.600000e+02	2.866395e-03	3.749716e-06	3.749716e-06
3.600000e+02	4.000000e+02	2.206904e-03	4.379460e-06	4.379460e-06
4.000000e+02	4.400000e+02	1.685006e-03	3.355914e-06	3.355914e-06
4.400000e+02	4.800000e+02	1.294552e-03	2.626005e-06	2.626005e-06
4.800000e+02	5.200000e+02	9.760382e-04	2.350707e-06	2.350707e-06
5.200000e+02	5.600000e+02	7.067473e-04	1.910652e-06	1.910652e-06
5.600000e+02	6.000000e+02	5.129390e-04	1.435248e-06	1.435248e-06
6.000000e+02	6.400000e+02	3.696304e-04	1.384275e-06	1.384275e-06
6.400000e+02	6.800000e+02	2.699096e-04	1.107082e-06	1.107082e-06
6.800000e+02	7.200000e+02	1.993228e-04	7.968196e-07	7.968196e-07
7.200000e+02	7.600000e+02	1.490466e-04	7.871714e-07	7.871714e-07
7.600000e+02	8.000000e+02	1.096635e-04	5.807686e-07	5.807686e-07
8.000000e+02	8.400000e+02	8.276853e-05	4.795720e-07	4.795720e-07
8.400000e+02	8.800000e+02	6.188010e-05	4.215720e-07	4.215720e-07
8.800000e+02	9.200000e+02	4.724593e-05	3.880797e-07	3.880797e-07
9.200000e+02	9.600000e+02	3.556109e-05	3.091527e-07	3.091527e-07
9.600000e+02	1.000000e+03	2.857735e-05	4.422323e-07	4.422323e-07
1.000000e+03	1.040000e+03	2.091474e-05	2.214921e-07	2.214921e-07
1.040000e+03	1.080000e+03	1.643128e-05	2.626808e-07	2.626808e-07
1.080000e+03	1.120000e+03	1.267488e-05	1.770239e-07	1.770239e-07
1.120000e+03	1.160000e+03	1.034271e-05	1.827882e-07	1.827882e-07
1.160000e+03	1.200000e+03	7.967891e-06	1.495571e-07	1.495571e-07
1.200000e+03	1.240000e+03	6.186265e-06	1.020322e-07	1.020322e-07
1.240000e+03	1.280000e+03	4.947421e-06	8.830994e-08	8.830994e-08
1.280000e+03	1.320000e+03	4.045237e-06	1.071214e-07	1.071214e-07
1.320000e+03	1.360000e+03	3.259078e-06	7.877528e-08	7.877528e-08
1.360000e+03	1.400000e+03	2.553382e-06	5.541968e-08	5.541968e-08
1.400000e+03	1.440000e+03	2.163020e-06	6.093709e-08	6.093709e-08
1.440000e+03	1.480000e+03	1.680767e-06	4.841388e-08	4.841388e-08
1.480000e+03	1.520000e+03	1.440329e-06	4.651009e-08	4.651009e-08
1.520000e+03	1.560000e+03	1.151165e-06	4.099404e-08	4.099404e-08
1.560000e+03	1.600000e+03	9.543635e-07	3.920296e-08	3.920296e-08
1.600000e+03	1.640000e+03	7.608236e-07	2.787452e-08	2.787452e-08
1.640000e+03	1.680000e+03	7.126526e-07	7.325224e-08	7.325224e-08
1.680000e+03	1.720000e+03	6.076366e-07	4.153226e-08	4.153226e-08
1.720000e+03	1.760000e+03	4.400817e-07	2.170962e-08	2.170962e-08
1.760000e+03	1.800000e+03	3.963366e-07	2.425237e-08	2.425237e-08
1.800000e+03	1.840000e+03	4.402410e-07	7.133442e-08	7.133442e-08
1.840000e+03	1.880000e+03	2.843930e-07	2.297799e-08	2.297799e-08
1.880000e+03	1.920000e+03	2.311586e-07	1.902903e-08	1.902903e-08
1.920000e+03	1.960000e+03	1.940354e-07	1.462357e-08	1.462357e-08
1.960000e+03	2.000000e+03	1.559319e-07	1.105759e-08	1.105759e-08
2.000000e+03	2.040000e+03	1.248190e-07	7.780066e-09	7.780066e-09
2.040000e+03	2.080000e+03	1.085233e-07	9.063473e-09	9.063473e-09
2.080000e+03	2.120000e+03	9.728493e-08	7.248646e-09	7.248646e-09
2.120000e+03	2.160000e+03	1.062305e-07	1.509822e-08	1.509822e-08
2.160000e+03	2.200000e+03	6.137195e-08	3.568654e-09	3.568654e-09
2.200000e+03	2.240000e+03	6.962864e-08	1.027165e-08	1.027165e-08
2.240000e+03	2.280000e+03	5.849441e-08	5.101266e-09	5.101266e-09
2.280000e+03	2.320000e+03	4.722303e-08	4.520332e-09	4.520332e-09
2.320000e+03	2.360000e+03	5.391472e-08	1.100974e-08	1.100974e-08
2.360000e+03	2.400000e+03	3.432384e-08	3.430907e-09	3.430907e-09
2.400000e+03	2.440000e+03	3.492740e-08	5.625592e-09	5.625592e-09
2.440000e+03	2.480000e+03	2.733598e-08	5.456572e-09	5.456572e-09
2.480000e+03	2.520000e+03	2.357265e-08	2.346087e-09	2.346087e-09
2.520000e+03	2.560000e+03	3.214179e-08	9.257347e-09	9.257347e-09
2.560000e+03	2.600000e+03	1.970474e-08	4.877129e-09	4.877129e-09
2.600000e+03	2.640000e+03	1.577831e-08	2.090180e-09	2.090180e-09
2.640000e+03	2.680000e+03	1.590285e-08	2.849812e-09	2.849812e-09
2.680000e+03	2.720000e+03	1.882677e-08	1.002500e-08	1.002500e-08
2.720000e+03	2.760000e+03	1.199344e-08	2.278864e-09	2.278864e-09
2.760000e+03	2.800000e+03	1.110353e-08	2.875715e-09	2.875715e-09
2.800000e+03	2.840000e+03	1.361650e-08	3.533417e-09	3.533417e-09
2.840000e+03	2.880000e+03	7.082315e-09	9.781359e-10	9.781359e-10
2.880000e+03	2.920000e+03	9.151050e-09	2.588204e-09	2.588204e-09
2.920000e+03	2.960000e+03	5.663121e-09	9.243740e-10	9.243740e-10
2.960000e+03	3.000000e+03	3.490132e-09	4.162095e-10	4.162095e-10
3.000000e+03	3.040000e+03	1.084854e-08	6.530819e-09	6.530819e-09
3.040000e+03	3.080000e+03	1.687460e-08	1.120323e-08	1.120323e-08
3.080000e+03	3.120000e+03	5.298475e-09	1.286022e-09	1.286022e-09
3.120000e+03	3.160000e+03	4.937057e-09	1.511585e-09	1.511585e-09
3.160000e+03	3.200000e+03	7.880024e-09	3.241614e-09	3.241614e-09
3.200000e+03	3.240000e+03	3.104997e-09	7.031112e-10	7.031112e-10
3.240000e+03	3.280000e+03	2.156012e-09	4.608830e-10	4.608830e-10
3.280000e+03	3.320000e+03	1.918249e-09	5.373525e-10	5.373525e-10
3.320000e+03	3.360000e+03	1.400161e-09	3.290169e-10	3.290169e-10
3.360000e+03	3.400000e+03	2.008739e-09	6.345666e-10	6.345666e-10
3.400000e+03	3.440000e+03	7.904641e-09	6.542102e-09	6.542102e-09
3.440000e+03	3.480000e+03	2.764334e-09	2.207317e-09	2.207317e-09
3.480000e+03	3.520000e+03	9.790998e-10	4.519396e-10	4.519396e-10
3.520000e+03	3.560000e+03	1.814388e-09	8.064300e-10	8.064300e-10
3.560000e+03	3.600000e+03	7.063773e-10	2.084785e-10	2.084785e-10
3.600000e+03	3.640000e+03	4.065998e-10	3.570557e-10	3.570557e-10
3.640000e+03	3.680000e+03	7.073875e-10	2.163966e-10	2.163966e-10
3.680000e+03	3.720000e+03	1.241992e-09	3.720384e-10	3.720384e-10
3.720000e+03	3.760000e+03	5.204317e-10	1.098723e-10	1.098723e-10
3.760000e+03	3.800000e+03	1.241507e-09	5.539441e-10	5.539441e-10
3.800000e+03	3.840000e+03	7.449542e-10	2.387478e-10	2.387478e-10
3.840000e+03	3.880000e+03	5.710750e-10	2.804624e-10	2.804624e-10
3.880000e+03	3.920000e+03	3.498396e-10	9.597394e-11	9.597394e-11
3.920000e+03	3.960000e+03	1.106358e-09	9.955885e-10	9.955885e-10
3.960000e+03	4.000000e+03	4.564423e-10	1.602905e-10	1.602905e-10
4.000000e+03	4.040000e+03	8.011223e-09	7.712969e-09	7.712969e-09
4.040000e+03	4.080000e+03	2.224216e-09	1.951918e-09	1.951918e-09
4.080000e+03	4.120000e+03	1.571949e-10	4.394311e-11	4.394311e-11
4.120000e+03	4.160000e+03	2.884129e-10	1.121284e-10	1.121284e-10
4.160000e+03	4.200000e+03	1.020920e-10	3.492749e-11	3.492749e-11
4.200000e+03	4.240000e+03	1.608215e-10	4.341767e-11	4.341767e-11
4.240000e+03	4.280000e+03	9.154978e-10	5.397974e-10	5.397974e-10
4.280000e+03	4.320000e+03	1.472219e-09	1.252369e-09	1.252369e-09
4.320000e+03	4.360000e+03	4.063415e-10	1.683763e-10	1.683763e-10
4.360000e+03	4.400000e+03	7.675820e-11	2.274764e-11	2.274764e-11
4.400000e+03	4.440000e+03	6.358264e-10	3.757074e-10	3.757074e-10
4.440000e+03	4.480000e+03	6.502160e-11	2.248305e-11	2.248305e-11
4.480000e+03	4.520000e+03	3.175915e-10	2.015678e-10	2.015678e-10
4.520000e+03	4.560000e+03	6.039156e-11	3.364199e-11	3.364199e-11
4.560000e+03	4.600000e+03	3.202535e-11	1.226960e-11	1.226960e-11
4.600000e+03	4.640000e+03	5.124375e-09	5.068739e-09	5.068739e-09
4.640000e+03	4.680000e+03	7.044014e-11	3.251202e-11	3.251202e-11
4.680000e+03	4.720000e+03	1.920159e-11	5.013583e-12	5.013583e-12
4.720000e+03	4.760000e+03	4.076041e-11	2.376339e-11	2.376339e-11
4.760000e+03	4.800000e+03	4.298090e-11	1.392024e-11	1.392024e-11
4.800000e+03	4.840000e+03	1.009555e-10	5.786973e-11	5.786973e-11
4.840000e+03	4.880000e+03	3.064753e-11	1.158263e-11	1.158263e-11
4.880000e+03	4.920000e+03	2.916975e-11	1.009925e-11	1.009925e-11
4.920000e+03	4.960000e+03	2.110398e-11	8.861526e-12	8.861526e-12
4.960000e+03	5.000000e+03	9.815313e-09	9.719297e-09	9.719297e-09
5.000000e+03	5.040000e+03	2.468221e-10	1.379098e-10	1.379098e-10
5.040000e+03	5.080000e+03	3.310471e-11	1.497422e-11	1.497422e-11
5.080000e+03	5.120000e+03	1.177586e-10	8.524713e-11	8.524713e-11
5.120000e+03	5.160000e+03	1.968406e-10	1.711534e-10	1.711534e-10
5.160000e+03	5.200000e+03	7.121864e-12	2.104736e-12	2.104736e-12
5.200000e+03	5.240000e+03	1.751180e-10	1.127028e-10	1.127028e-10
5.240000e+03	5.280000e+03	4.213507e-11	1.824985e-11	1.824985e-11
5.280000e+03	5.320000e+03	1.345191e-11	4.978803e-12	4.978803e-12
5.320000e+03	5.360000e+03	5.161093e-12	1.666941e-12	1.666941e-12
5.360000e+03	5.400000e+03	2.868111e-12	8.469895e-13	8.469895e-13
5.400000e+03	5.440000e+03	2.352222e-11	1.079722e-11	1.079722e-11
5.440000e+03	5.480000e+03	6.054183e-11	4.044469e-11	4.044469e-11
5.480000e+03	5.520000e+03	1.328601e-11	6.527571e-12	6.527571e-12
5.520000e+03	5.560000e+03	8.599863e-12	4.953962e-12	4.953962e-12
5.560000e+03	5.600000e+03	3.747930e-11	3.411266e-11	3.411266e-11
5.600000e+03	5.640000e+03	5.102769e-11	3.363386e-11	3.363386e-11
5.640000e+03	5.680000e+03	1.856996e-12	7.731670e-13	7.731670e-13
5.680000e+03	5.720000e+03	6.197241e-11	2.922793e-11	2.922793e-11
5.720000e+03	5.760000e+03	1.633048e-11	9.121253e-12	9.121253e-12
5.760000e+03	5.800000e+03	1.091880e-11	5.844214e-12	5.844214e-12
5.800000e+03	5.840000e+03	8.764439e-12	3.871093e-12	3.871093e-12
5.840000e+03	5.880000e+03	1.214468e-11	5.437702e-12	5.437702e-12
5.880000e+03	5.920000e+03	9.610144e-12	5.579705e-12	5.579705e-12
5.920000e+03	5.960000e+03	4.825435e-13	4.536020e-13	4.536020e-13
5.960000e+03	6.000000e+03	6.974277e-12	5.911189e-12	5.911189e-12
6.000000e+03	6.040000e+03	2.847754e-12	1.528038e-12	1.528038e-12
6.040000e+03	6.080000e+03	1.544953e-11	9.632508e-12	9.632508e-12
6.080000e+03	6.120000e+03	1.883667e-12	8.387738e-13	8.387738e-13
6.120000e+03	6.160000e+03	1.889545e-12	8.346887e-13	8.346887e-13
6.160000e+03	6.200000e+03	2.741730e-12	1.489299e-12	1.489299e-12
6.200000e+03	6.240000e+03	-2.569810e-13	1.317671e-12	1.317671e-12
6.240000e+03	6.280000e+03	3.661495e-13	2.167955e-13	2.167955e-13
6.280000e+03	6.320000e+03	7.417832e-13	3.528573e-13	3.528573e-13
6.320000e+03	6.360000e+03	5.553690e-13	3.119813e-13	3.119813e-13
6.360000e+03	6.400000e+03	2.700764e-12	1.415045e-12	1.415045e-12
6.400000e+03	6.440000e+03	2.971224e-12	1.940845e-12	1.940845e-12
6.440000e+03	6.480000e+03	2.397153e-12	1.125829e-12	1.125829e-12
6.480000e+03	6.520000e+03	2.127152e-12	1.703807e-12	1.703807e-12
6.520000e+03	6.560000e+03	8.220564e-13	4.237500e-13	4.237500e-13
6.560000e+03	6.600000e+03	9.782491e-12	9.313596e-12	9.313596e-12
6.600000e+03	6.640000e+03	2.617288e-12	1.788583e-12	1.788583e-12
6.640000e+03	6.680000e+03	2.735837e-13	1.029928e-13	1.029928e-13
6.680000e+03	6.720000e+03	2.930074e-13	1.790630e-13	1.790630e-13
6.720000e+03	6.760000e+03	2.945631e-11	2.905880e-11	2.905880e-11
6.760000e+03	6.800000e+03	3.529888e-13	1.778752e-13	1.778752e-13
6.800000e+03	6.840000e+03	1.111065e-13	5.441005e-14	5.441005e-14
6.840000e+03	6.880000e+03	2.328511e-12	1.092383e-12	1.092383e-12
6.880000e+03	6.920000e+03	4.838116e-13	4.109389e-13	4.109389e-13
6.920000e+03	6.960000e+03	1.942152e-13	1.524887e-13	1.524887e-13
6.960000e+03	7.000000e+03	9.584813e-14	7.090233e-14	7.090233e-14
7.000000e+03	7.040000e+03	1.999772e-12	2.081562e-12	2.081562e-12
7.040000e+03	7.080000e+03	1.128024e-13	5.814994e-14	5.814994e-14
7.080000e+03	7.120000e+03	2.528417e-14	1.531724e-14	1.531724e-14
7.120000e+03	7.160000e+03	1.386736e-13	7.113904e-14	7.113904e-14
7.160000e+03	7.200000e+03	4.139430e-14	3.013542e-14	3.013542e-14
7.200000e+03	7.240000e+03	1.511309e-12	9.309201e-13	9.309201e-13
7.240000e+03	7.280000e+03	1.885747e-11	1.873919e-11	1.873919e-11
7.280000e+03	7.320000e+03	5.914143e-13	3.735238e-13	3.735238e-13
7.320000e+03	7.360000e+03	6.478606e-14	2.928782e-14	2.928782e-14
7.360000e+03	7.400000e+03	7.303596e-14	4.317206e-14	4.317206e-14
7.400000e+03	7.440000e+03	3.267928e-14	1.965267e-14	1.965267e-14
7.440000e+03	7.480000e+03	1.041046e-13	6.623008e-14	6.623008e-14
7.480000e+03	7.520000e+03	6.333991e-14	3.644648e-14	3.644648e-14
7.520000e+03	7.560000e+03	1.894377e-13	8.875731e-14	8.875731e-14
7.560000e+03	7.600000e+03	3.159583e-13	2.366777e-13	2.366777e-13
7.600000e+03	7.640000e+03	2.764406e-13	2.160009e-13	2.160009e-13
7.640000e+03	7.680000e+03	4.906083e-14	2.482236e-14	2.482236e-14
7.680000e+03	7.720000e+03	1.209882e-13	9.598415e-14	9.598415e-14
7.720000e+03	7.760000e+03	1.419304e-12	1.402219e-12	1.402219e-12
7.760000e+03	7.800000e+03	-9.183284e-15	1.149644e-13	1.149644e-13
7.800000e+03	7.840000e+03	5.331128e-14	3.655064e-14	3.655064e-14
7.840000e+03	7.880000e+03	3.934490e-13	3.931954e-13	3.931954e-13
7.880000e+03	7.920000e+03	4.731704e-14	3.305333e-14	3.305333e-14
7.920000e+03	7.960000e+03	1.250479e-14	9.361223e-15	9.361223e-15
7.960000e+03	8.000000e+03	1.915831e-12	1.658552e-12	1.658552e-12
8.000000e+03	8.040000e+03	2.307437e-16	4.039340e-15	4.039340e-15
8.040000e+03	8.080000e+03	2.104449e-13	2.058105e-13	2.058105e-13
8.080000e+03	8.120000e+03	4.159881e-13	4.138223e-13	4.138223e-13
8.120000e+03	8.160000e+03	2.426976e-14	1.900025e-14	1.900025e-14
8.160000e+03	8.200000e+03	2.769579e-14	1.556759e-14	1.556759e-14
8.200000e+03	8.240000e+03	2.470142e-14	2.316089e-14	2.316089e-14
8.240000e+03	8.280000e+03	1.923568e-14	1.096709e-14	1.096709e-14
8.280000e+03	8.320000e+03	9.610694e-15	5.350713e-15	5.350713e-15
8.320000e+03	8.360000e+03	2.470520e-15	2.037803e-15	2.037803e-15
8.360000e+03	8.400000e+03	5.917016e-15	5.502319e-15	5.502319e-15
8.400000e+03	8.440000e+03	2.784856e-14	1.644622e-14	1.644622e-14
8.440000e+03	8.480000e+03	2.518750e-14	2.505750e-14	2.505750e-14
8.480000e+03	8.520000e+03	5.412423e-14	3.404065e-14	3.404065e-14
8.520000e+03	8.560000e+03	1.831875e-15	1.277520e-15	1.277520e-15
8.560000e+03	8.600000e+03	-1.360628e-16	9.305442e-16	9.305442e-16
8.600000e+03	8.640000e+03	7.316569e-15	4.962298e-15	4.962298e-15
8.640000e+03	8.680000e+03	9.818373e-14	6.771011e-14	6.771011e-14
8.680000e+03	8.720000e+03	1.940419e-16	1.678659e-16	1.678659e-16
8.720000e+03	8.760000e+03	2.367733e-15	4.493381e-15	4.493381e-15
8.760000e+03	8.800000e+03	9.086667e-16	7.066694e-16	7.066694e-16
8.800000e+03	8.840000e+03	1.458984e-15	8.032724e-16	8.032724e-16
8.840000e+03	8.880000e+03	5.072853e-15	4.251376e-15	4.251376e-15
8.880000e+03	8.920000e+03	4.432983e-15	3.652005e-15	3.652005e-15
8.920000e+03	8.960000e+03	4.112264e-12	4.095105e-12	4.095105e-12
8.960000e+03	9.000000e+03	7.237802e-16	7.257964e-16	7.257964e-16
9.000000e+03	9.040000e+03	6.885373e-15	6.075832e-15	6.075832e-15
9.040000e+03	9.080000e+03	1.555379e-14	1.563568e-14	1.563568e-14
9.080000e+03	9.120000e+03	-1.430808e-16	8.316908e-17	8.316908e-17
9.120000e+03	9.160000e+03	2.772679e-15	2.672105e-15	2.672105e-15
9.160000e+03	9.200000e+03	9.091651e-16	8.970343e-16	8.970343e-16
9.200000e+03	9.240000e+03	2.426068e-15	1.796716e-15	1.796716e-15
9.240000e+03	9.280000e+03	1.238774e-15	7.893370e-16	7.893370e-16
9.280000e+03	9.320000e+03	1.264944e-15	1.242242e-15	1.242242e-15
9.320000e+03	9.360000e+03	2.291182e-14	2.243212e-14	2.243212e-14
9.360000e+03	9.400000e+03	4.297758e-15	3.566307e-15	3.566307e-15
9.400000e+03	9.440000e+03	4.155728e-17	3.164126e-17	3.164126e-17
9.440000e+03	9.480000e+03	9.842364e-15	9.741233e-15	9.741233e-15
9.480000e+03	9.520000e+03	7.312550e-16	7.118074e-16	7.118074e-16
9.520000e+03	9.560000e+03	3.375245e-16	2.554551e-16	2.554551e-16
9.560000e+03	9.600000e+03	2.699275e-17	2.704846e-17	2.704846e-17
9.600000e+03	9.640000e+03	9.262976e-17	2.145008e-16	2.145008e-16
9.640000e+03	9.680000e+03	4.181111e-17	2.668192e-17	2.668192e-17
9.680000e+03	9.720000e+03	3.830982e-16	3.289070e-16	3.289070e-16
9.720000e+03	9.760000e+03	2.007322e-15	1.708685e-15	1.708685e-15
9.760000e+03	9.800000e+03	-2.808345e-18	4.458386e-18	4.458386e-18
9.800000e+03	9.840000e+03	3.604713e-15	3.479186e-15	3.479186e-15
9.840000e+03	9.880000e+03	1.723778e-15	1.732636e-15	1.732636e-15
9.880000e+03	9.920000e+03	2.491342e-17	1.765871e-17	1.765871e-17
9.920000e+03	9.960000e+03	8.278825e-18	7.166981e-18	7.166981e-18
9.960000e+03	1.000000e+04	3.945348e-17	3.185667e-17	3.185667e-17
1.000000e+04	1.004000e+04	2.327853e-18	4.245144e-18	4.245144e-18
1.004000e+04	1.008000e+04	4.969430e-15	4.952350e-15	4.952350e-15
1.008000e+04	1.012000e+04	-1.493966e-19	3.292494e-19	3.292494e-19
1.012000e+04	1.016000e+04	1.082119e-17	8.775277e-18	8.775277e-18
1.016000e+04	1.020000e+04	2.456092e-15	2.453344e-15	2.453344e-15
1.020000e+04	1.024000e+04	3.492423e-17	3.447123e-17	3.447123e-17
1.024000e+04	1.028000e+04	4.418474e-18	3.169425e-18	3.169425e-18
1.028000e+04	1.032000e+04	8.856326e-18	7.629140e-18	7.629140e-18
1.032000e+04	1.036000e+04	1.016800e-15	9.739511e-16	9.739511e-16
1.036000e+04	1.040000e+04	5.994517e-17	4.221164e-17	4.221164e-17
1.040000e+04	1.044000e+04	-7.299606e-20	9.108371e-20	9.108371e-20
1.044000e+04	1.048000e+04	7.073966e-18	7.116359e-18	7.116359e-18
1.048000e+04	1.052000e+04	6.813818e-17	4.951136e-17	4.951136e-17
1.052000e+04	1.056000e+04	-5.601376e-17	6.038196e-17	6.038196e-17
1.056000e+04	1.060000e+04	1.671120e-17	1.244038e-17	1.244038e-17
1.060000e+04	1.064000e+04	4.082854e-17	4.084365e-17	4.084365e-17
1.064000e+04	1.068000e+04	1.584806e-18	9.923352e-19	9.923352e-19
1.068000e+04	1.072000e+04	-3.469603e-19	2.475956e-19	2.475956e-19
1.072000e+04	1.076000e+04	1.452965e-16	1.448722e-16	1.448722e-16
1.076000e+04	1.080000e+04	2.474548e-17	2.309363e-17	2.309363e-17
1.080000e+04	1.084000e+04	2.030114e-19	2.961995e-19	2.961995e-19
1.084000e+04	1.088000e+04	5.004404e-19	5.222782e-19	5.222782e-19
1.088000e+04	1.092000e+04	3.645762e-22	3.206395e-22	3.206395e-22
1.092000e+04	1.096000e+04	5.673204e-18	5.673382e-18	5.673382e-18
1.096000e+04	1.100000e+04	-2.628318e-18	2.790283e-18	2.790283e-18
1.100000e+04	1.104000e+04	2.275575e-20	2.275203e-20	2.275203e-20
1.104000e+04	1.108000e+04	-3.224611e-17	3.224175e-17	3.224175e-17
1.108000e+04	1.112000e+04	1.266081e-17	1.265686e-17	1.265686e-17
1.112000e+04	1.116000e+04	-1.053275e-18	1.053001e-18	1.053001e-18
1.116000e+04	1.120000e+04	6.600369e-17	6.820981e-17	6.820981e-17
1.120000e+04	1.124000e+04	1.341578e-18	1.359696e-18	1.359696e-18
1.124000e+04	1.128000e+04	1.531634e-16	1.531666e-16	1.531666e-16
1.128000e+04	1.132000e+04	6.815422e-19	7.917650e-19	7.917650e-19
1.132000e+04	1.136000e+04	4.597125e-19	5.191452e-19	5.191452e-19
1.136000e+04	1.140000e+04	-3.087790e-22	3.087790e-22	3.087790e-22
1.140000e+04	1.144000e+04	-4.559221e-18	4.522701e-18	4.522701e-18
1.144000e+04	1.148000e+04	4.443111e-20	4.443369e-20	4.443369e-20
1.148000e+04	1.152000e+04	-1.708386e-22	1.670640e-22	1.670640e-22
1.152000e+04	1.156000e+04	4.647219e-21	4.647154e-21	4.647154e-21
1.156000e+04	1.160000e+04	-2.515217e-24	2.515217e-24	2.515217e-24
1.160000e+04	1.164000e+04	-7.847735e-24	7.847523e-24	7.847523e-24
1.164000e+04	1.168000e+04	-4.700508e-22	3.754421e-22	3.754421e-22
1.168000e+04	1.172000e+04	-5.420271e-26	5.420271e-26	5.420271e-26
1.172000e+04	1.176000e+04	-1.010706e-24	9.902472e-25	9.902472e-25
1.176000e+04	1.180000e+04	-5.115399e-20	5.113745e-20	5.113745e-20
1.180000e+04	1.184000e+04	-1.262979e-20	3.477812e-20	3.477812e-20
1.184000e+04	1.188000e+04	2.050175e-27	2.050175e-27	2.050175e-27
1.188000e+04	1.192000e+04	-2.356667e-19	2.356668e-19	2.356668e-19
1.192000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.204000e+04	-1.023963e-23	1.023963e-23	1.023963e-23
1.204000e+04	1.208000e+04	2.568106e-20	2.568106e-20	2.568106e-20
1.208000e+04	1.212000e+04	-2.275002e-19	2.275188e-19	2.275188e-19
1.212000e+04	1.216000e+04	-6.320579e-24	6.320579e-24	6.320579e-24
1.216000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.224000e+04	-2.677337e-22	2.677337e-22	2.677337e-22
1.224000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.240000e+04	2.505253e-24	6.856866e-24	6.856866e-24
1.240000e+04	1.244000e+04	-3.638430e-22	3.638430e-22	3.638430e-22
1.244000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.264000e+04	-5.749112e-23	5.749112e-23	5.749112e-23
1.264000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO_alpha5alphas2
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 3.458004455054407e-09, dn: 3.458004455054407e-09}}, 2: {"": {up: 4.494580961806387e-08, dn: 4.494580961806387e-08}}, 3: {"": {up: 1.424339716223578e-07, dn: 1.424339716223578e-07}}, 4: {"": {up: 2.429339585316921e-07, dn: 2.429339585316921e-07}}, 5: {"": {up: 3.135887219590483e-07, dn: 3.135887219590483e-07}}, 6: {"": {up: 3.344452768697966e-07, dn: 3.344452768697966e-07}}, 7: {"": {up: 3.167569712647995e-07, dn: 3.167569712647995e-07}}, 8: {"": {up: 3.056966736492037e-07, dn: 3.056966736492037e-07}}, 9: {"": {up: 2.622532271815336e-07, dn: 2.622532271815336e-07}}, 10: {"": {up: 2.248464281201509e-07, dn: 2.248464281201509e-07}}, 11: {"": {up: 1.894550307725232e-07, dn: 1.894550307725232e-07}}, 12: {"": {up: 1.519359978009962e-07, dn: 1.519359978009962e-07}}, 13: {"": {up: 1.167020383909282e-07, dn: 1.167020383909282e-07}}, 14: {"": {up: 9.009819166478188e-08, dn: 9.009819166478188e-08}}, 15: {"": {up: 6.859529797943827e-08, dn: 6.859529797943827e-08}}, 16: {"": {up: 5.231619745976117e-08, dn: 5.231619745976117e-08}}, 17: {"": {up: 4.042843750056789e-08, dn: 4.042843750056789e-08}}, 18: {"": {up: 3.320833398452853e-08, dn: 3.320833398452853e-08}}, 19: {"": {up: 2.585289605568862e-08, dn: 2.585289605568862e-08}}, 20: {"": {up: 2.235029139251722e-08, dn: 2.235029139251722e-08}}, 21: {"": {up: 1.671439443830013e-08, dn: 1.671439443830013e-08}}, 22: {"": {up: 1.427215545580991e-08, dn: 1.427215545580991e-08}}, 23: {"": {up: 1.253712232841151e-08, dn: 1.253712232841151e-08}}, 24: {"": {up: 9.264362898952643e-09, dn: 9.264362898952643e-09}}, 25: {"": {up: 7.968334500192683e-09, dn: 7.968334500192683e-09}}, 26: {"": {up: 6.870027939165685e-09, dn: 6.870027939165685e-09}}, 27: {"": {up: 5.829006479762059e-09, dn: 5.829006479762059e-09}}, 28: {"": {up: 4.525221333373591e-09, dn: 4.525221333373591e-09}}, 29: {"": {up: 3.862942581028787e-09, dn: 3.862942581028787e-09}}, 30: {"": {up: 3.304695051212574e-09, dn: 3.304695051212574e-09}}, 31: {"": {up: 2.860680101785128e-09, dn: 2.860680101785128e-09}}, 32: {"": {up: 2.337950193093469e-09, dn: 2.337950193093469e-09}}, 33: {"": {up: 2.311639643898381e-09, dn: 2.311639643898381e-09}}, 34: {"": {up: 2.009821006865893e-09, dn: 2.009821006865893e-09}}, 35: {"": {up: 1.542362259422996e-09, dn: 1.542362259422996e-09}}, 36: {"": {up: 2.470472842723787e-09, dn: 2.470472842723787e-09}}, 37: {"": {up: 1.048754410246726e-09, dn: 1.048754410246726e-09}}, 38: {"": {up: 9.690138242847584e-10, dn: 9.690138242847584e-10}}, 39: {"": {up: 1.057405764009714e-09, dn: 1.057405764009714e-09}}, 40: {"": {up: 7.740724248333922e-10, dn: 7.740724248333922e-10}}, 41: {"": {up: 6.027364765272023e-10, dn: 6.027364765272023e-10}}, 42: {"": {up: 4.970402471848848e-10, dn: 4.970402471848848e-10}}, 43: {"": {up: 4.698305770973932e-10, dn: 4.698305770973932e-10}}, 44: {"": {up: 3.763419593483247e-10, dn: 3.763419593483247e-10}}, 45: {"": {up: 3.652962241368364e-10, dn: 3.652962241368364e-10}}, 46: {"": {up: 2.650278938284925e-10, dn: 2.650278938284925e-10}}, 47: {"": {up: 3.495535447231316e-10, dn: 3.495535447231316e-10}}, 48: {"": {up: 2.702892599537369e-10, dn: 2.702892599537369e-10}}, 49: {"": {up: 1.904402577791691e-10, dn: 1.904402577791691e-10}}, 50: {"": {up: 1.870079475654796e-10, dn: 1.870079475654796e-10}}, 51: {"": {up: 1.570724167502451e-10, dn: 1.570724167502451e-10}}, 52: {"": {up: 1.24410077288671e-10, dn: 1.24410077288671e-10}}, 53: {"": {up: 1.270768869616479e-10, dn: 1.270768869616479e-10}}, 54: {"": {up: 1.103160943188824e-10, dn: 1.103160943188824e-10}}, 55: {"": {up: 8.717141933739308e-11, dn: 8.717141933739308e-11}}, 56: {"": {up: 7.218371942586205e-11, dn: 7.218371942586205e-11}}, 57: {"": {up: 8.289407943832407e-11, dn: 8.289407943832407e-11}}, 58: {"": {up: 6.480365142206828e-11, dn: 6.480365142206828e-11}}, 59: {"": {up: 6.722122233699608e-11, dn: 6.722122233699608e-11}}, 60: {"": {up: 4.27043451605587e-11, dn: 4.27043451605587e-11}}, 61: {"": {up: 4.235803839661415e-11, dn: 4.235803839661415e-11}}, 62: {"": {up: 3.148440808227066e-11, dn: 3.148440808227066e-11}}, 63: {"": {up: 3.554900869969494e-11, dn: 3.554900869969494e-11}}, 64: {"": {up: 4.055867527183813e-11, dn: 4.055867527183813e-11}}, 65: {"": {up: 2.268873395376657e-11, dn: 2.268873395376657e-11}}, 66: {"": {up: 2.123360029502931e-11, dn: 2.123360029502931e-11}}, 67: {"": {up: 2.184040772367262e-11, dn: 2.184040772367262e-11}}, 68: {"": {up: 2.730070531734687e-11, dn: 2.730070531734687e-11}}, 69: {"": {up: 1.319560522129172e-11, dn: 1.319560522129172e-11}}, 70: {"": {up: 1.796344927380502e-11, dn: 1.796344927380502e-11}}, 71: {"": {up: 1.351120038569901e-11, dn: 1.351120038569901e-11}}, 72: {"": {up: 8.565109237343746e-12, dn: 8.565109237343746e-12}}, 73: {"": {up: 9.171309196189504e-12, dn: 9.171309196189504e-12}}, 74: {"": {up: 7.286097070823613e-12, dn: 7.286097070823613e-12}}, 75: {"": {up: 6.257745184137359e-12, dn: 6.257745184137359e-12}}, 76: {"": {up: 9.628754834711082e-12, dn: 9.628754834711082e-12}}, 77: {"": {up: 6.238627039783093e-12, dn: 6.238627039783093e-12}}, 78: {"": {up: 4.911780308116415e-12, dn: 4.911780308116415e-12}}, 79: {"": {up: 7.901761367696148e-12, dn: 7.901761367696148e-12}}, 80: {"": {up: 1.13660938457915e-11, dn: 1.13660938457915e-11}}, 81: {"": {up: 3.222802449178376e-12, dn: 3.222802449178376e-12}}, 82: {"": {up: 4.018663296697442e-12, dn: 4.018663296697442e-12}}, 83: {"": {up: 4.166274091160404e-12, dn: 4.166274091160404e-12}}, 84: {"": {up: 2.416438465683343e-12, dn: 2.416438465683343e-12}}, 85: {"": {up: 3.078270149099685e-12, dn: 3.078270149099685e-12}}, 86: {"": {up: 3.127104086427682e-12, dn: 3.127104086427682e-12}}, 87: {"": {up: 2.301648703507394e-12, dn: 2.301648703507394e-12}}, 88: {"": {up: 1.874945361155719e-12, dn: 1.874945361155719e-12}}, 89: {"": {up: 1.533955210319631e-12, dn: 1.533955210319631e-12}}, 90: {"": {up: 1.174175879008183e-12, dn: 1.174175879008183e-12}}, 91: {"": {up: 1.491226652281758e-12, dn: 1.491226652281758e-12}}, 92: {"": {up: 8.764195921917566e-13, dn: 8.764195921917566e-13}}, 93: {"": {up: 1.95710136657706e-12, dn: 1.95710136657706e-12}}, 94: {"": {up: 1.058380000015956e-12, dn: 1.058380000015956e-12}}, 95: {"": {up: 8.291912592022525e-13, dn: 8.291912592022525e-13}}, 96: {"": {up: 5.449618442496173e-13, dn: 5.449618442496173e-13}}, 97: {"": {up: 7.342801789438026e-13, dn: 7.342801789438026e-13}}, 98: {"": {up: 4.875050560907343e-13, dn: 4.875050560907343e-13}}, 99: {"": {up: 4.961374022825649e-13, dn: 4.961374022825649e-13}}, 100: {"": {up: 8.276881310855232e-13, dn: 8.276881310855232e-13}}, 101: {"": {up: 3.645761572132626e-13, dn: 3.645761572132626e-13}}, 102: {"": {up: 3.846269716961309e-13, dn: 3.846269716961309e-13}}, 103: {"": {up: 3.832176691657692e-13, dn: 3.832176691657692e-13}}, 104: {"": {up: 1.66014697941046e-13, dn: 1.66014697941046e-13}}, 105: {"": {up: 2.639205437678868e-13, dn: 2.639205437678868e-13}}, 106: {"": {up: 1.812746723977407e-13, dn: 1.812746723977407e-13}}, 107: {"": {up: 4.170539202141665e-13, dn: 4.170539202141665e-13}}, 108: {"": {up: 7.18415565884664e-13, dn: 7.18415565884664e-13}}, 109: {"": {up: 1.423188208314373e-13, dn: 1.423188208314373e-13}}, 110: {"": {up: 1.301265355686518e-13, dn: 1.301265355686518e-13}}, 111: {"": {up: 3.865508929636764e-13, dn: 3.865508929636764e-13}}, 112: {"": {up: 1.567649149374815e-13, dn: 1.567649149374815e-13}}, 113: {"": {up: 1.065778795184037e-13, dn: 1.065778795184037e-13}}, 114: {"": {up: 4.395092022029259e-14, dn: 4.395092022029259e-14}}, 115: {"": {up: 1.090905938034462e-13, dn: 1.090905938034462e-13}}, 116: {"": {up: 6.054676761573624e-14, dn: 6.054676761573624e-14}}, 117: {"": {up: 9.981881716660573e-14, dn: 9.981881716660573e-14}}, 118: {"": {up: 5.552638160734472e-14, dn: 5.552638160734472e-14}}, 119: {"": {up: 9.56608808634401e-14, dn: 9.56608808634401e-14}}, 120: {"": {up: 4.275744035796508e-14, dn: 4.275744035796508e-14}}, 121: {"": {up: 1.045138476220706e-13, dn: 1.045138476220706e-13}}, 122: {"": {up: 5.285801411036751e-14, dn: 5.285801411036751e-14}}, 123: {"": {up: 5.031265994760368e-14, dn: 5.031265994760368e-14}}, 124: {"": {up: 2.983101606028459e-14, dn: 2.983101606028459e-14}}, 125: {"": {up: 1.674276987290777e-14, dn: 1.674276987290777e-14}}, 126: {"": {up: 4.168004186374275e-14, dn: 4.168004186374275e-14}}, 127: {"": {up: 1.352897926665682e-14, dn: 1.352897926665682e-14}}, 128: {"": {up: 2.490804561230054e-14, dn: 2.490804561230054e-14}}, 129: {"": {up: 9.295610936348396e-15, dn: 9.295610936348396e-15}}, 130: {"": {up: 3.174539611150479e-14, dn: 3.174539611150479e-14}}, 131: {"": {up: 9.791524690238531e-15, dn: 9.791524690238531e-15}}, 132: {"": {up: 1.663757812537046e-14, dn: 1.663757812537046e-14}}, 133: {"": {up: 1.529276259424047e-14, dn: 1.529276259424047e-14}}, 134: {"": {up: 9.62081871282225e-15, dn: 9.62081871282225e-15}}, 135: {"": {up: 4.112552130798289e-15, dn: 4.112552130798289e-15}}, 136: {"": {up: 5.241631581381415e-15, dn: 5.241631581381415e-15}}, 137: {"": {up: 1.027658258230088e-14, dn: 1.027658258230088e-14}}, 138: {"": {up: 9.551182835994528e-15, dn: 9.551182835994528e-15}}, 139: {"": {up: 1.876133951090651e-14, dn: 1.876133951090651e-14}}, 140: {"": {up: 3.048426753279899e-15, dn: 3.048426753279899e-15}}, 141: {"": {up: 1.363337856367953e-14, dn: 1.363337856367953e-14}}, 142: {"": {up: 1.917505052613686e-14, dn: 1.917505052613686e-14}}, 143: {"": {up: 3.942777323600589e-15, dn: 3.942777323600589e-15}}, 144: {"": {up: 4.825522372690567e-15, dn: 4.825522372690567e-15}}, 145: {"": {up: 3.912103349668947e-15, dn: 3.912103349668947e-15}}, 146: {"": {up: 5.628768249022043e-15, dn: 5.628768249022043e-15}}, 147: {"": {up: 3.256633159287953e-15, dn: 3.256633159287953e-15}}, 148: {"": {up: 2.18166385194874e-15, dn: 2.18166385194874e-15}}, 149: {"": {up: 1.067123692298745e-14, dn: 1.067123692298745e-14}}, 150: {"": {up: 1.925975622899297e-15, dn: 1.925975622899297e-15}}, 151: {"": {up: 1.023393701902428e-15, dn: 1.023393701902428e-15}}, 152: {"": {up: 1.399358942665068e-15, dn: 1.399358942665068e-15}}, 153: {"": {up: 1.929533008123813e-15, dn: 1.929533008123813e-15}}, 154: {"": {up: 3.078874738145883e-15, dn: 3.078874738145883e-15}}, 155: {"": {up: 1.037884644803595e-15, dn: 1.037884644803595e-15}}, 156: {"": {up: 7.427421416136065e-15, dn: 7.427421416136065e-15}}, 157: {"": {up: 1.095289217649639e-15, dn: 1.095289217649639e-15}}, 158: {"": {up: 2.53731350133782e-15, dn: 2.53731350133782e-15}}, 159: {"": {up: 4.287534132562538e-15, dn: 4.287534132562538e-15}}, 160: {"": {up: 9.910373615253439e-16, dn: 9.910373615253439e-16}}, 161: {"": {up: 1.143614765075333e-15, dn: 1.143614765075333e-15}}, 162: {"": {up: 1.229142397766733e-15, dn: 1.229142397766733e-15}}, 163: {"": {up: 2.362695151665063e-15, dn: 2.362695151665063e-15}}, 164: {"": {up: 2.835668396026045e-16, dn: 2.835668396026045e-16}}, 165: {"": {up: 7.443530475868155e-16, dn: 7.443530475868155e-16}}, 166: {"": {up: 3.097284009916041e-15, dn: 3.097284009916041e-15}}, 167: {"": {up: 2.133568733110295e-15, dn: 2.133568733110295e-15}}, 168: {"": {up: 4.688989119822721e-16, dn: 4.688989119822721e-16}}, 169: {"": {up: 4.130755408934222e-16, dn: 4.130755408934222e-16}}, 170: {"": {up: 1.03913214036343e-15, dn: 1.03913214036343e-15}}, 171: {"": {up: 4.906706215059086e-16, dn: 4.906706215059086e-16}}, 172: {"": {up: 7.236512773684434e-16, dn: 7.236512773684434e-16}}, 173: {"": {up: 3.135027749001516e-16, dn: 3.135027749001516e-16}}, 174: {"": {up: 7.864592545850267e-16, dn: 7.864592545850267e-16}}, 175: {"": {up: 2.280844825327414e-16, dn: 2.280844825327414e-16}}, 176: {"": {up: 1.174629089721841e-15, dn: 1.174629089721841e-15}}, 177: {"": {up: 1.985244285252048e-16, dn: 1.985244285252048e-16}}, 178: {"": {up: 6.508212187894824e-17, dn: 6.508212187894824e-17}}, 179: {"": {up: 1.705785489518474e-16, dn: 1.705785489518474e-16}}, 180: {"": {up: 2.477901985267733e-16, dn: 2.477901985267733e-16}}, 181: {"": {up: 2.81366093824711e-17, dn: 2.81366093824711e-17}}, 182: {"": {up: 1.100146428212567e-16, dn: 1.100146428212567e-16}}, 183: {"": {up: 7.997429722818744e-17, dn: 7.997429722818744e-17}}, 184: {"": {up: 1.265501626818144e-15, dn: 1.265501626818144e-15}}, 185: {"": {up: 1.032581610449461e-16, dn: 1.032581610449461e-16}}, 186: {"": {up: 3.575183413054456e-17, dn: 3.575183413054456e-17}}, 187: {"": {up: 1.08297285670825e-17, dn: 1.08297285670825e-17}}, 188: {"": {up: 5.792716291323173e-16, dn: 5.792716291323173e-16}}, 189: {"": {up: 2.051682631530377e-17, dn: 2.051682631530377e-17}}, 190: {"": {up: 3.208509090494332e-16, dn: 3.208509090494332e-16}}, 191: {"": {up: 3.218704138525242e-17, dn: 3.218704138525242e-17}}, 192: {"": {up: 4.327206094099108e-16, dn: 4.327206094099108e-16}}, 193: {"": {up: 6.288848269457691e-18, dn: 6.288848269457691e-18}}, 194: {"": {up: 3.73514415688089e-17, dn: 3.73514415688089e-17}}, 195: {"": {up: 7.299030139319949e-17, dn: 7.299030139319949e-17}}, 196: {"": {up: 2.626887859088857e-17, dn: 2.626887859088857e-17}}, 197: {"": {up: 1.499350872971621e-17, dn: 1.499350872971621e-17}}, 198: {"": {up: 1.013429268323499e-16, dn: 1.013429268323499e-16}}, 199: {"": {up: 5.62711809304726e-18, dn: 5.62711809304726e-18}}, 200: {"": {up: 2.932214160324553e-16, dn: 2.932214160324553e-16}}, 201: {"": {up: 8.177793563174515e-17, dn: 8.177793563174515e-17}}, 202: {"": {up: 2.275471609556953e-17, dn: 2.275471609556953e-17}}, 203: {"": {up: 4.306980888166288e-17, dn: 4.306980888166288e-17}}, 204: {"": {up: 2.093246094569843e-17, dn: 2.093246094569843e-17}}, 205: {"": {up: 4.295074700034479e-18, dn: 4.295074700034479e-18}}, 206: {"": {up: 1.762501421192655e-17, dn: 1.762501421192655e-17}}, 207: {"": {up: 1.015674787634193e-18, dn: 1.015674787634193e-18}}, 208: {"": {up: 1.273127032634288e-16, dn: 1.273127032634288e-16}}, 209: {"": {up: 7.408401973248843e-18, dn: 7.408401973248843e-18}}, 210: {"": {up: 5.077163184878803e-18, dn: 5.077163184878803e-18}}, 211: {"": {up: 1.752845942839719e-18, dn: 1.752845942839719e-18}}, 212: {"": {up: 5.139002314648854e-19, dn: 5.139002314648854e-19}}, 213: {"": {up: 1.979052507388808e-18, dn: 1.979052507388808e-18}}, 214: {"": {up: 2.917558179871587e-17, dn: 2.917558179871587e-17}}, 215: {"": {up: 4.125719497332816e-17, dn: 4.125719497332816e-17}}, 216: {"": {up: 4.231711831614596e-19, dn: 4.231711831614596e-19}}, 217: {"": {up: 1.823127734883435e-17, dn: 1.823127734883435e-17}}, 218: {"": {up: 4.088722989627568e-18, dn: 4.088722989627568e-18}}, 219: {"": {up: 3.680392182076769e-19, dn: 3.680392182076769e-19}}, 220: {"": {up: 3.585129026230754e-18, dn: 3.585129026230754e-18}}, 221: {"": {up: 1.123324608569146e-17, dn: 1.123324608569146e-17}}, 222: {"": {up: 4.910656624871948e-19, dn: 4.910656624871948e-19}}, 223: {"": {up: 4.130204834817711e-19, dn: 4.130204834817711e-19}}, 224: {"": {up: 9.702398730782316e-19, dn: 9.702398730782316e-19}}, 225: {"": {up: 3.690798301215808e-19, dn: 3.690798301215808e-19}}, 226: {"": {up: 4.486111270133476e-19, dn: 4.486111270133476e-19}}, 227: {"": {up: 9.574326861502238e-20, dn: 9.574326861502238e-20}}, 228: {"": {up: 3.266225387094095e-19, dn: 3.266225387094095e-19}}, 229: {"": {up: 7.908761706774224e-19, dn: 7.908761706774224e-19}}, 230: {"": {up: 1.106401870074376e-17, dn: 1.106401870074376e-17}}, 231: {"": {up: 1.217758517096463e-18, dn: 1.217758517096463e-18}}, 232: {"": {up: 1.949280752398146e-20, dn: 1.949280752398146e-20}}, 233: {"": {up: 3.498689231478166e-20, dn: 3.498689231478166e-20}}, 234: {"": {up: 2.874037038306849e-18, dn: 2.874037038306849e-18}}, 235: {"": {up: 1.761228983101268e-21, dn: 1.761228983101268e-21}}, 236: {"": {up: 2.804299697674144e-19, dn: 2.804299697674144e-19}}, 237: {"": {up: 2.081198900683178e-20, dn: 2.081198900683178e-20}}, 238: {"": {up: 9.224220590433609e-20, dn: 9.224220590433609e-20}}, 239: {"": {up: 2.704682640307455e-17, dn: 2.704682640307455e-17}}, 240: {"": {up: 9.096099511888573e-18, dn: 9.096099511888573e-18}}, 241: {"": {up: 2.504486787070939e-18, dn: 2.504486787070939e-18}}, 242: {"": {up: 4.682416870998444e-20, dn: 4.682416870998444e-20}}, 243: {"": {up: 4.818690571228364e-22, dn: 4.818690571228364e-22}}, 244: {"": {up: 1.403693415252858e-18, dn: 1.403693415252858e-18}}, 245: {"": {up: 4.74527089429897e-23, dn: 4.74527089429897e-23}}, 246: {"": {up: 4.542648823178982e-24, dn: 4.542648823178982e-24}}, 247: {"": {up: 3.987334850046508e-18, dn: 3.987334850046508e-18}}, 248: {"": {up: 1.070552785184196e-20, dn: 1.070552785184196e-20}}, 249: {"": {up: 2.969647738423881e-21, dn: 2.969647738423881e-21}}, 250: {"": {up: 2.151684079086508e-18, dn: 2.151684079086508e-18}}, 251: {"": {up: 9.077639254568005e-20, dn: 9.077639254568005e-20}}, 252: {"": {up: 1.751876606530154e-20, dn: 1.751876606530154e-20}}, 253: {"": {up: 1.99518156756234e-28, dn: 1.99518156756234e-28}}, 254: {"": {up: 4.581390418379343e-22, dn: 4.581390418379343e-22}}, 255: {"": {up: 4.340457077665494e-20, dn: 4.340457077665494e-20}}, 256: {"": {up: 8.848479376970974e-23, dn: 8.848479376970974e-23}}, 257: {"": {up: 1.218839973038304e-19, dn: 1.218839973038304e-19}}, 258: {"": {up: 1.080874741024067e-21, dn: 1.080874741024067e-21}}, 259: {"": {up: 0, dn: 0}}, 260: {"": {up: 1.466453655806304e-20, dn: 1.466453655806304e-20}}, 261: {"": {up: 1.081931689719797e-19, dn: 1.081931689719797e-19}}, 262: {"": {up: 0, dn: 0}}, 263: {"": {up: 0, dn: 0}}, 264: {"": {up: 6.747903968192104e-22, dn: 6.747903968192104e-22}}, 265: {"": {up: 9.722293189648803e-22, dn: 9.722293189648803e-22}}, 266: {"": {up: 3.557921748220512e-22, dn: 3.557921748220512e-22}}, 267: {"": {up: 2.035884712602289e-21, dn: 2.035884712602289e-21}}, 268: {"": {up: 3.901615492514442e-23, dn: 3.901615492514442e-23}}, 269: {"": {up: 3.990474365102627e-24, dn: 3.990474365102627e-24}}, 270: {"": {up: 1.03074409028057e-22, dn: 1.03074409028057e-22}}, 271: {"": {up: 7.953985440783187e-23, dn: 7.953985440783187e-23}}, 272: {"": {up: 3.514301957290917e-23, dn: 3.514301957290917e-23}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 0, dn: 0}}, 276: {"": {up: 2.512441940463658e-27, dn: 2.512441940463658e-27}}, 277: {"": {up: 1.290912129177655e-24, dn: 1.290912129177655e-24}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 6.451232760678592e-23, dn: 6.451232760678592e-23}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 2.43737609463336e-24, dn: 2.43737609463336e-24}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 2.789748847451696e-22, dn: 2.789748847451696e-22}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 6.454961964040463e-26, dn: 6.454961964040463e-26}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 2.119990886074127e-28, dn: 2.119990886074127e-28}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 2.067494216346521e-26, dn: 2.067494216346521e-26}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 1.75083100233191e-20, dn: 1.75083100233191e-20}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 9.414583726492454e-26, dn: 9.414583726492454e-26}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 3.431306955079933e-24, dn: 3.431306955079933e-24}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}}
LineColor=red
LineStyle=solid
LineWidth=1.5pt
Name=NLO_alpha5alphas2
Path=NLO_alpha5alphas2
Title=$\alpha_\text{s}^2\alpha^5$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	9.871363e-07	2.839299e-08	2.839299e-08
8.000000e+01	1.200000e+02	1.717158e-04	7.314912e-07	7.314912e-07
1.200000e+02	1.600000e+02	2.131616e-03	2.220851e-06	2.220851e-06
1.600000e+02	2.000000e+02	4.222056e-03	2.678002e-06	2.678002e-06
2.000000e+02	2.400000e+02	4.252849e-03	3.263718e-06	3.263718e-06
2.400000e+02	2.800000e+02	3.674186e-03	2.990114e-06	2.990114e-06
2.800000e+02	3.200000e+02	2.924337e-03	3.103772e-06	3.103772e-06
3.200000e+02	3.600000e+02	2.247688e-03	2.743378e-06	2.743378e-06
3.600000e+02	4.000000e+02	1.701517e-03	2.520455e-06	2.520455e-06
4.000000e+02	4.400000e+02	1.289088e-03	2.152922e-06	2.152922e-06
4.400000e+02	4.800000e+02	9.740484e-04	1.801620e-06	1.801620e-06
4.800000e+02	5.200000e+02	7.250076e-04	1.536286e-06	1.536286e-06
5.200000e+02	5.600000e+02	5.214096e-04	1.097945e-06	1.097945e-06
5.600000e+02	6.000000e+02	3.704314e-04	8.276995e-07	8.276995e-07
6.000000e+02	6.400000e+02	2.654231e-04	6.502985e-07	6.502985e-07
6.400000e+02	6.800000e+02	1.914290e-04	1.898421e-06	1.898421e-06
6.800000e+02	7.200000e+02	1.424084e-04	1.909397e-06	1.909397e-06
7.200000e+02	7.600000e+02	1.035604e-04	3.604174e-07	3.604174e-07
7.600000e+02	8.000000e+02	7.622037e-05	2.702180e-07	2.702180e-07
8.000000e+02	8.400000e+02	5.768598e-05	5.539044e-07	5.539044e-07
8.400000e+02	8.800000e+02	4.242017e-05	2.049187e-07	2.049187e-07
8.800000e+02	9.200000e+02	3.143825e-05	2.896476e-07	2.896476e-07
9.200000e+02	9.600000e+02	2.394187e-05	2.847942e-07	2.847942e-07
9.600000e+02	1.000000e+03	1.797524e-05	1.224468e-07	1.224468e-07
1.000000e+03	1.040000e+03	1.360601e-05	1.090663e-07	1.090663e-07
1.040000e+03	1.080000e+03	1.048164e-05	1.073420e-07	1.073420e-07
1.080000e+03	1.120000e+03	7.982652e-06	8.343450e-08	8.343450e-08
1.120000e+03	1.160000e+03	6.227113e-06	6.909693e-08	6.909693e-08
1.160000e+03	1.200000e+03	4.878429e-06	5.768822e-08	5.768822e-08
1.200000e+03	1.240000e+03	3.861083e-06	4.945230e-08	4.945230e-08
1.240000e+03	1.280000e+03	2.956524e-06	3.881078e-08	3.881078e-08
1.280000e+03	1.320000e+03	2.342806e-06	3.816266e-08	3.816266e-08
1.320000e+03	1.360000e+03	1.866391e-06	4.078100e-08	4.078100e-08
1.360000e+03	1.400000e+03	1.496980e-06	2.753157e-08	2.753157e-08
1.400000e+03	1.440000e+03	1.207458e-06	3.609928e-08	3.609928e-08
1.440000e+03	1.480000e+03	9.995537e-07	2.867925e-08	2.867925e-08
1.480000e+03	1.520000e+03	7.600638e-07	1.672319e-08	1.672319e-08
1.520000e+03	1.560000e+03	6.010820e-07	2.228306e-08	2.228306e-08
1.560000e+03	1.600000e+03	5.156159e-07	1.609871e-08	1.609871e-08
1.600000e+03	1.640000e+03	3.952258e-07	1.738944e-08	1.738944e-08
1.640000e+03	1.680000e+03	3.423146e-07	1.818482e-08	1.818482e-08
1.680000e+03	1.720000e+03	2.700599e-07	1.732677e-08	1.732677e-08
1.720000e+03	1.760000e+03	2.561714e-07	1.739852e-08	1.739852e-08
1.760000e+03	1.800000e+03	2.155685e-07	2.303208e-08	2.303208e-08
1.800000e+03	1.840000e+03	1.449636e-07	1.982408e-08	1.982408e-08
1.840000e+03	1.880000e+03	1.409327e-07	2.246620e-08	2.246620e-08
1.880000e+03	1.920000e+03	1.627310e-07	3.605225e-08	3.605225e-08
1.920000e+03	1.960000e+03	6.010230e-08	3.280283e-08	3.280283e-08
1.960000e+03	2.000000e+03	8.701044e-08	7.636792e-09	7.636792e-09
2.000000e+03	2.040000e+03	6.713689e-08	7.004478e-09	7.004478e-09
2.040000e+03	2.080000e+03	6.433558e-08	6.707270e-09	6.707270e-09
2.080000e+03	2.120000e+03	5.081718e-08	7.743835e-09	7.743835e-09
2.120000e+03	2.160000e+03	4.716255e-08	5.302047e-09	5.302047e-09
2.160000e+03	2.200000e+03	3.633896e-08	5.833909e-09	5.833909e-09
2.200000e+03	2.240000e+03	2.626451e-08	5.137150e-09	5.137150e-09
2.240000e+03	2.280000e+03	2.159520e-08	3.131474e-09	3.131474e-09
2.280000e+03	2.320000e+03	2.318437e-08	3.866415e-09	3.866415e-09
2.320000e+03	2.360000e+03	2.264485e-08	4.728189e-09	4.728189e-09
2.360000e+03	2.400000e+03	1.851217e-08	3.662797e-09	3.662797e-09
2.400000e+03	2.440000e+03	1.496840e-08	3.359612e-09	3.359612e-09
2.440000e+03	2.480000e+03	1.024192e-08	2.230677e-09	2.230677e-09
2.480000e+03	2.520000e+03	1.278923e-08	3.526012e-09	3.526012e-09
2.520000e+03	2.560000e+03	2.198796e-08	1.192219e-08	1.192219e-08
2.560000e+03	2.600000e+03	7.575199e-09	2.602745e-09	2.602745e-09
2.600000e+03	2.640000e+03	5.383518e-09	1.510841e-09	1.510841e-09
2.640000e+03	2.680000e+03	7.781941e-09	3.416949e-09	3.416949e-09
2.680000e+03	2.720000e+03	9.092600e-09	2.708491e-09	2.708491e-09
2.720000e+03	2.760000e+03	6.257281e-09	3.029563e-09	3.029563e-09
2.760000e+03	2.800000e+03	4.136222e-09	2.537529e-09	2.537529e-09
2.800000e+03	2.840000e+03	2.256186e-09	1.051049e-09	1.051049e-09
2.840000e+03	2.880000e+03	8.527642e-10	3.757470e-09	3.757470e-09
2.880000e+03	2.920000e+03	7.209578e-09	2.915175e-09	2.915175e-09
2.920000e+03	2.960000e+03	6.344465e-09	3.128893e-09	3.128893e-09
2.960000e+03	3.000000e+03	7.515422e-09	4.451134e-09	4.451134e-09
3.000000e+03	3.040000e+03	1.480328e-09	1.231317e-09	1.231317e-09
3.040000e+03	3.080000e+03	2.338064e-09	7.968171e-10	7.968171e-10
3.080000e+03	3.120000e+03	1.230681e-09	7.170514e-10	7.170514e-10
3.120000e+03	3.160000e+03	1.082667e-09	7.806616e-10	7.806616e-10
3.160000e+03	3.200000e+03	5.768272e-10	5.791298e-10	5.791298e-10
3.200000e+03	3.240000e+03	6.288952e-09	3.205823e-09	3.205823e-09
3.240000e+03	3.280000e+03	-4.738642e-10	2.896350e-09	2.896350e-09
3.280000e+03	3.320000e+03	-8.528680e-10	2.525594e-09	2.525594e-09
3.320000e+03	3.360000e+03	1.704763e-09	5.588245e-10	5.588245e-10
3.360000e+03	3.400000e+03	1.717881e-09	1.052930e-09	1.052930e-09
3.400000e+03	3.440000e+03	-1.250542e-09	1.931822e-09	1.931822e-09
3.440000e+03	3.480000e+03	2.979899e-09	5.326023e-09	5.326023e-09
3.480000e+03	3.520000e+03	1.375890e-09	5.317212e-10	5.317212e-10
3.520000e+03	3.560000e+03	5.504331e-10	5.028900e-10	5.028900e-10
3.560000e+03	3.600000e+03	1.031298e-09	5.776218e-10	5.776218e-10
3.600000e+03	3.640000e+03	2.676162e-09	1.821010e-09	1.821010e-09
3.640000e+03	3.680000e+03	9.030306e-10	1.296691e-09	1.296691e-09
3.680000e+03	3.720000e+03	7.086335e-10	4.277112e-10	4.277112e-10
3.720000e+03	3.760000e+03	-8.075187e-10	9.969698e-10	9.969698e-10
3.760000e+03	3.800000e+03	5.617902e-10	3.369119e-10	3.369119e-10
3.800000e+03	3.840000e+03	-1.057837e-09	1.203325e-09	1.203325e-09
3.840000e+03	3.880000e+03	2.561803e-09	2.378914e-09	2.378914e-09
3.880000e+03	3.920000e+03	3.938060e-10	5.255187e-10	5.255187e-10
3.920000e+03	3.960000e+03	4.341004e-11	1.179745e-10	1.179745e-10
3.960000e+03	4.000000e+03	4.284647e-10	1.937220e-10	1.937220e-10
4.000000e+03	4.040000e+03	-2.539744e-11	2.512366e-10	2.512366e-10
4.040000e+03	4.080000e+03	3.564608e-09	2.345278e-09	2.345278e-09
4.080000e+03	4.120000e+03	3.092173e-10	3.392839e-10	3.392839e-10
4.120000e+03	4.160000e+03	-2.281311e-10	1.631897e-10	1.631897e-10
4.160000e+03	4.200000e+03	1.235699e-09	9.238061e-10	9.238061e-10
4.200000e+03	4.240000e+03	2.497512e-10	4.148928e-10	4.148928e-10
4.240000e+03	4.280000e+03	1.772041e-09	1.605652e-09	1.605652e-09
4.280000e+03	4.320000e+03	6.706644e-10	5.583930e-10	5.583930e-10
4.320000e+03	4.360000e+03	2.169810e-10	1.943028e-10	1.943028e-10
4.360000e+03	4.400000e+03	2.822543e-10	1.852286e-10	1.852286e-10
4.400000e+03	4.440000e+03	3.596353e-10	3.777787e-10	3.777787e-10
4.440000e+03	4.480000e+03	1.523469e-10	1.244379e-10	1.244379e-10
4.480000e+03	4.520000e+03	-1.373944e-10	1.993343e-10	1.993343e-10
4.520000e+03	4.560000e+03	2.448640e-10	1.632894e-10	1.632894e-10
4.560000e+03	4.600000e+03	2.730437e-11	4.968437e-10	4.968437e-10
4.600000e+03	4.640000e+03	-6.746257e-11	1.119336e-10	1.119336e-10
4.640000e+03	4.680000e+03	-3.868665e-11	1.555801e-10	1.555801e-10
4.680000e+03	4.720000e+03	1.171311e-10	4.973637e-11	4.973637e-11
4.720000e+03	4.760000e+03	-2.694506e-11	5.481348e-11	5.481348e-11
4.760000e+03	4.800000e+03	1.137910e-10	2.159194e-10	2.159194e-10
4.800000e+03	4.840000e+03	3.382673e-10	4.101832e-10	4.101832e-10
4.840000e+03	4.880000e+03	9.027199e-10	5.243992e-10	5.243992e-10
4.880000e+03	4.920000e+03	2.823547e-10	2.076157e-10	2.076157e-10
4.920000e+03	4.960000e+03	1.607335e-10	1.344365e-10	1.344365e-10
4.960000e+03	5.000000e+03	-2.117293e-10	1.619562e-10	1.619562e-10
5.000000e+03	5.040000e+03	1.906896e-09	1.819530e-09	1.819530e-09
5.040000e+03	5.080000e+03	4.822481e-10	2.981285e-10	2.981285e-10
5.080000e+03	5.120000e+03	4.635650e-10	2.943883e-10	2.943883e-10
5.120000e+03	5.160000e+03	7.506968e-10	6.171757e-10	6.171757e-10
5.160000e+03	5.200000e+03	-1.775778e-11	9.072633e-11	9.072633e-11
5.200000e+03	5.240000e+03	4.128619e-12	1.272021e-10	1.272021e-10
5.240000e+03	5.280000e+03	3.159930e-10	2.033678e-10	2.033678e-10
5.280000e+03	5.320000e+03	1.492049e-10	1.125929e-10	1.125929e-10
5.320000e+03	5.360000e+03	1.614445e-10	1.309915e-10	1.309915e-10
5.360000e+03	5.400000e+03	6.004162e-10	5.024855e-10	5.024855e-10
5.400000e+03	5.440000e+03	-1.460434e-10	1.086031e-10	1.086031e-10
5.440000e+03	5.480000e+03	1.545087e-10	1.663429e-10	1.663429e-10
5.480000e+03	5.520000e+03	-2.164195e-12	7.332482e-11	7.332482e-11
5.520000e+03	5.560000e+03	2.818676e-10	2.407226e-10	2.407226e-10
5.560000e+03	5.600000e+03	1.941896e-10	1.704051e-10	1.704051e-10
5.600000e+03	5.640000e+03	6.903725e-11	4.574828e-11	4.574828e-11
5.640000e+03	5.680000e+03	8.529370e-11	7.103066e-11	7.103066e-11
5.680000e+03	5.720000e+03	3.372265e-11	4.280986e-11	4.280986e-11
5.720000e+03	5.760000e+03	-3.012774e-13	1.978194e-11	1.978194e-11
5.760000e+03	5.800000e+03	1.459794e-10	1.459512e-10	1.459512e-10
5.800000e+03	5.840000e+03	3.258697e-12	3.931915e-12	3.931915e-12
5.840000e+03	5.880000e+03	-6.499359e-11	4.671923e-11	4.671923e-11
5.880000e+03	5.920000e+03	1.189916e-11	8.497530e-12	8.497530e-12
5.920000e+03	5.960000e+03	5.643518e-10	5.746261e-10	5.746261e-10
5.960000e+03	6.000000e+03	8.694104e-11	5.909347e-11	5.909347e-11
6.000000e+03	6.040000e+03	3.842046e-11	4.578410e-11	4.578410e-11
6.040000e+03	6.080000e+03	-1.216093e-11	2.022687e-11	2.022687e-11
6.080000e+03	6.120000e+03	-1.663742e-11	1.236466e-11	1.236466e-11
6.120000e+03	6.160000e+03	2.280215e-11	1.162024e-11	1.162024e-11
6.160000e+03	6.200000e+03	6.073637e-12	7.374985e-12	7.374985e-12
6.200000e+03	6.240000e+03	6.653576e-11	6.334098e-11	6.334098e-11
6.240000e+03	6.280000e+03	-6.973379e-11	7.681751e-11	7.681751e-11
6.280000e+03	6.320000e+03	-1.816346e-12	3.352821e-12	3.352821e-12
6.320000e+03	6.360000e+03	7.046433e-10	7.121738e-10	7.121738e-10
6.360000e+03	6.400000e+03	-4.504578e-11	4.865354e-11	4.865354e-11
6.400000e+03	6.440000e+03	1.171859e-10	1.069997e-10	1.069997e-10
6.440000e+03	6.480000e+03	-1.678912e-11	2.444398e-11	2.444398e-11
6.480000e+03	6.520000e+03	2.362259e-10	2.260969e-10	2.260969e-10
6.520000e+03	6.560000e+03	4.876648e-12	9.423267e-12	9.423267e-12
6.560000e+03	6.600000e+03	1.776779e-12	2.773068e-12	2.773068e-12
6.600000e+03	6.640000e+03	7.038581e-12	1.535251e-11	1.535251e-11
6.640000e+03	6.680000e+03	8.811007e-12	8.045508e-12	8.045508e-12
6.680000e+03	6.720000e+03	-8.092727e-12	9.033537e-12	9.033537e-12
6.720000e+03	6.760000e+03	3.986585e-12	4.925918e-12	4.925918e-12
6.760000e+03	6.800000e+03	-2.005411e-13	2.941203e-13	2.941203e-13
6.800000e+03	6.840000e+03	-3.542675e-12	3.716618e-12	3.716618e-12
6.840000e+03	6.880000e+03	2.390606e-11	2.391269e-11	2.391269e-11
6.880000e+03	6.920000e+03	-2.718809e-11	8.339646e-11	8.339646e-11
6.920000e+03	6.960000e+03	-2.251958e-12	2.953362e-12	2.953362e-12
6.960000e+03	7.000000e+03	7.967177e-14	2.478018e-13	2.478018e-13
7.000000e+03	7.040000e+03	-3.096168e-12	3.277548e-12	3.277548e-12
7.040000e+03	7.080000e+03	9.191940e-11	9.329790e-11	9.329790e-11
7.080000e+03	7.120000e+03	9.263840e-13	6.542693e-13	6.542693e-13
7.120000e+03	7.160000e+03	-3.798627e-12	4.756801e-12	4.756801e-12
7.160000e+03	7.200000e+03	-1.605151e-13	1.478958e-12	1.478958e-12
7.200000e+03	7.240000e+03	1.071287e-11	9.471612e-12	9.471612e-12
7.240000e+03	7.280000e+03	1.601469e-11	2.122646e-11	2.122646e-11
7.280000e+03	7.320000e+03	-5.162861e-13	1.559381e-12	1.559381e-12
7.320000e+03	7.360000e+03	3.407588e-13	1.081426e-12	1.081426e-12
7.360000e+03	7.400000e+03	4.558885e-12	2.722378e-12	2.722378e-12
7.400000e+03	7.440000e+03	2.183716e-12	1.455502e-12	1.455502e-12
7.440000e+03	7.480000e+03	1.892204e-14	1.490095e-13	1.490095e-13
7.480000e+03	7.520000e+03	-4.373676e-12	5.421523e-12	5.421523e-12
7.520000e+03	7.560000e+03	-3.335463e-13	3.021465e-13	3.021465e-13
7.560000e+03	7.600000e+03	2.485890e-13	5.945176e-13	5.945176e-13
7.600000e+03	7.640000e+03	3.241586e-13	5.078368e-13	5.078368e-13
7.640000e+03	7.680000e+03	9.977837e-13	1.546317e-12	1.546317e-12
7.680000e+03	7.720000e+03	-1.788430e-12	1.854445e-12	1.854445e-12
7.720000e+03	7.760000e+03	8.202203e-13	1.360383e-12	1.360383e-12
7.760000e+03	7.800000e+03	2.186289e-12	2.581600e-12	2.581600e-12
7.800000e+03	7.840000e+03	-1.941917e-13	2.263196e-13	2.263196e-13
7.840000e+03	7.880000e+03	7.764893e-12	7.125012e-12	7.125012e-12
7.880000e+03	7.920000e+03	5.516196e-13	5.009608e-13	5.009608e-13
7.920000e+03	7.960000e+03	5.676590e-13	5.429842e-13	5.429842e-13
7.960000e+03	8.000000e+03	2.800016e-14	2.020316e-14	2.020316e-14
8.000000e+03	8.040000e+03	-3.579793e-14	2.810207e-14	2.810207e-14
8.040000e+03	8.080000e+03	-6.564208e-14	5.991114e-14	5.991114e-14
8.080000e+03	8.120000e+03	2.029220e-12	1.955747e-12	1.955747e-12
8.120000e+03	8.160000e+03	-1.819496e-13	1.821904e-13	1.821904e-13
8.160000e+03	8.200000e+03	1.780521e-13	1.808427e-13	1.808427e-13
8.200000e+03	8.240000e+03	3.621118e-12	3.470532e-12	3.470532e-12
8.240000e+03	8.280000e+03	1.186539e-11	1.264801e-11	1.264801e-11
8.280000e+03	8.320000e+03	7.217502e-14	4.789430e-14	4.789430e-14
8.320000e+03	8.360000e+03	-1.142772e-13	9.371494e-14	9.371494e-14
8.360000e+03	8.400000e+03	1.639825e-12	1.628178e-12	1.628178e-12
8.400000e+03	8.440000e+03	4.789214e-14	3.623571e-14	3.623571e-14
8.440000e+03	8.480000e+03	-2.449694e-13	2.250164e-13	2.250164e-13
8.480000e+03	8.520000e+03	5.987509e-13	4.509571e-13	4.509571e-13
8.520000e+03	8.560000e+03	2.501110e-14	2.287901e-14	2.287901e-14
8.560000e+03	8.600000e+03	5.077563e-13	5.072396e-13	5.072396e-13
8.600000e+03	8.640000e+03	6.169398e-13	4.481803e-13	4.481803e-13
8.640000e+03	8.680000e+03	5.114017e-15	8.841988e-15	8.841988e-15
8.680000e+03	8.720000e+03	3.726412e-13	3.404597e-13	3.404597e-13
8.720000e+03	8.760000e+03	1.637304e-13	1.566204e-13	1.566204e-13
8.760000e+03	8.800000e+03	2.152244e-12	1.737971e-12	1.737971e-12
8.800000e+03	8.840000e+03	-1.900014e-13	1.878377e-13	1.878377e-13
8.840000e+03	8.880000e+03	-9.090332e-16	9.413612e-16	9.413612e-16
8.880000e+03	8.920000e+03	9.365028e-15	8.877054e-15	8.877054e-15
8.920000e+03	8.960000e+03	-1.170377e-14	2.792868e-14	2.792868e-14
8.960000e+03	9.000000e+03	-1.721634e-13	1.724060e-13	1.724060e-13
9.000000e+03	9.040000e+03	1.306579e-14	1.617132e-14	1.617132e-14
9.040000e+03	9.080000e+03	3.843676e-15	3.948886e-15	3.948886e-15
9.080000e+03	9.120000e+03	-1.784908e-12	1.873426e-12	1.873426e-12
9.120000e+03	9.160000e+03	4.720176e-13	4.720232e-13	4.720232e-13
9.160000e+03	9.200000e+03	-2.255015e-17	5.846420e-17	5.846420e-17
9.200000e+03	9.240000e+03	1.484804e-15	5.516512e-15	5.516512e-15
9.240000e+03	9.280000e+03	-7.232099e-16	4.773751e-16	4.773751e-16
9.280000e+03	9.320000e+03	1.736408e-17	1.295557e-17	1.295557e-17
9.320000e+03	9.360000e+03	-7.917528e-15	7.177977e-15	7.177977e-15
9.360000e+03	9.400000e+03	3.297081e-14	4.989898e-14	4.989898e-14
9.400000e+03	9.440000e+03	1.225448e-13	9.103953e-14	9.103953e-14
9.440000e+03	9.480000e+03	1.036301e-13	7.323970e-14	7.323970e-14
9.480000e+03	9.520000e+03	3.059634e-13	3.054389e-13	3.054389e-13
9.520000e+03	9.560000e+03	-2.661584e-18	1.634323e-18	1.634323e-18
9.560000e+03	9.600000e+03	3.363223e-16	3.034765e-16	3.034765e-16
9.600000e+03	9.640000e+03	6.611933e-17	7.389322e-15	7.389322e-15
9.640000e+03	9.680000e+03	-5.324332e-15	5.642209e-15	5.642209e-15
9.680000e+03	9.720000e+03	1.723897e-15	1.698270e-15	1.698270e-15
9.720000e+03	9.760000e+03	3.514140e-14	3.459183e-14	3.459183e-14
9.760000e+03	9.800000e+03	-1.795218e-16	1.810021e-16	1.810021e-16
9.800000e+03	9.840000e+03	-2.984147e-15	2.708660e-15	2.708660e-15
9.840000e+03	9.880000e+03	-5.845453e-15	6.098087e-15	6.098087e-15
9.880000e+03	9.920000e+03	7.879306e-18	4.765267e-18	4.765267e-18
9.920000e+03	9.960000e+03	-1.763269e-16	1.761041e-16	1.761041e-16
9.960000e+03	1.000000e+04	-8.326737e-16	8.326122e-16	8.326122e-16
1.000000e+04	1.004000e+04	7.083232e-18	5.846046e-18	5.846046e-18
1.004000e+04	1.008000e+04	-2.981216e-14	2.985411e-14	2.985411e-14
1.008000e+04	1.012000e+04	2.920326e-14	2.920460e-14	2.920460e-14
1.012000e+04	1.016000e+04	-5.557221e-17	7.624546e-17	7.624546e-17
1.016000e+04	1.020000e+04	1.226639e-14	1.038789e-14	1.038789e-14
1.020000e+04	1.024000e+04	-1.920839e-16	1.989773e-16	1.989773e-16
1.024000e+04	1.028000e+04	-1.272007e-15	1.092823e-15	1.092823e-15
1.028000e+04	1.032000e+04	1.887626e-16	1.880837e-16	1.880837e-16
1.032000e+04	1.036000e+04	-4.569082e-18	4.613277e-18	4.613277e-18
1.036000e+04	1.040000e+04	-6.117336e-15	6.117437e-15	6.117437e-15
1.040000e+04	1.044000e+04	-1.039837e-15	1.039479e-15	1.039479e-15
1.044000e+04	1.048000e+04	-9.148294e-17	8.620796e-17	8.620796e-17
1.048000e+04	1.052000e+04	-3.267599e-19	3.284694e-19	3.284694e-19
1.052000e+04	1.056000e+04	7.653895e-16	7.653793e-16	7.653793e-16
1.056000e+04	1.060000e+04	9.840005e-16	9.840886e-16	9.840886e-16
1.060000e+04	1.064000e+04	3.113478e-20	4.368361e-20	4.368361e-20
1.064000e+04	1.068000e+04	-3.167894e-21	3.541282e-21	3.541282e-21
1.068000e+04	1.072000e+04	-3.087565e-14	3.323008e-14	3.323008e-14
1.072000e+04	1.076000e+04	-2.497517e-18	1.771700e-18	1.771700e-18
1.076000e+04	1.080000e+04	-5.018493e-20	5.011079e-20	5.011079e-20
1.080000e+04	1.084000e+04	2.062826e-18	2.064738e-18	2.064738e-18
1.084000e+04	1.088000e+04	2.962697e-22	2.137732e-22	2.137732e-22
1.088000e+04	1.092000e+04	6.042461e-15	6.042484e-15	6.042484e-15
1.092000e+04	1.096000e+04	1.524100e-15	1.524102e-15	1.524102e-15
1.096000e+04	1.100000e+04	3.087282e-15	3.089472e-15	3.089472e-15
1.100000e+04	1.104000e+04	-5.069635e-19	5.504743e-19	5.504743e-19
1.104000e+04	1.108000e+04	-1.180279e-17	1.195480e-17	1.195480e-17
1.108000e+04	1.112000e+04	6.179776e-17	6.179776e-17	6.179776e-17
1.112000e+04	1.116000e+04	1.294951e-20	1.294951e-20	1.294951e-20
1.116000e+04	1.120000e+04	1.067171e-14	1.067414e-14	1.067414e-14
1.120000e+04	1.124000e+04	2.739978e-18	2.739978e-18	2.739978e-18
1.124000e+04	1.128000e+04	3.328258e-18	3.328273e-18	3.328273e-18
1.128000e+04	1.132000e+04	-8.908876e-21	8.902324e-21	8.902324e-21
1.132000e+04	1.136000e+04	2.796186e-22	2.789749e-22	2.789749e-22
1.136000e+04	1.140000e+04	-7.450111e-17	7.450582e-17	7.450582e-17
1.140000e+04	1.144000e+04	3.307039e-16	3.307039e-16	3.307039e-16
1.144000e+04	1.148000e+04	-1.085282e-21	1.085282e-21	1.085282e-21
1.148000e+04	1.152000e+04	-3.317662e-24	3.317662e-24	3.317662e-24
1.152000e+04	1.156000e+04	6.454962e-26	6.454962e-26	6.454962e-26
1.156000e+04	1.160000e+04	-3.020032e-20	2.908106e-20	2.908106e-20
1.160000e+04	1.164000e+04	-2.119991e-28	2.119991e-28	2.119991e-28
1.164000e+04	1.168000e+04	4.163936e-19	4.121597e-19	4.121597e-19
1.168000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.176000e+04	-2.067494e-26	2.067494e-26	2.067494e-26
1.176000e+04	1.180000e+04	-1.988265e-21	1.988265e-21	1.988265e-21
1.180000e+04	1.184000e+04	1.750816e-20	1.750831e-20	1.750831e-20
1.184000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.192000e+04	9.414584e-26	9.414584e-26	9.414584e-26
1.192000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.236000e+04	6.936278e-20	6.932224e-20	6.932224e-20
1.236000e+04	1.240000e+04	2.505253e-24	6.856866e-24	6.856866e-24
1.240000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.276000e+04	4.382517e-37	4.382517e-37	4.382517e-37
1.276000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO_alpha6alphas
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 3.458004455054407e-09, dn: 3.458004455054407e-09}}, 2: {"": {up: 4.494580961806387e-08, dn: 4.494580961806387e-08}}, 3: {"": {up: 1.424339716223578e-07, dn: 1.424339716223578e-07}}, 4: {"": {up: 2.429339585316921e-07, dn: 2.429339585316921e-07}}, 5: {"": {up: 3.135887219590483e-07, dn: 3.135887219590483e-07}}, 6: {"": {up: 3.344452768697966e-07, dn: 3.344452768697966e-07}}, 7: {"": {up: 3.167569712647995e-07, dn: 3.167569712647995e-07}}, 8: {"": {up: 3.056966736492037e-07, dn: 3.056966736492037e-07}}, 9: {"": {up: 2.622532271815336e-07, dn: 2.622532271815336e-07}}, 10: {"": {up: 2.248464281201509e-07, dn: 2.248464281201509e-07}}, 11: {"": {up: 1.894550307725232e-07, dn: 1.894550307725232e-07}}, 12: {"": {up: 1.519359978009962e-07, dn: 1.519359978009962e-07}}, 13: {"": {up: 1.167020383909282e-07, dn: 1.167020383909282e-07}}, 14: {"": {up: 9.009819166478188e-08, dn: 9.009819166478188e-08}}, 15: {"": {up: 6.859529797943827e-08, dn: 6.859529797943827e-08}}, 16: {"": {up: 5.231619745976117e-08, dn: 5.231619745976117e-08}}, 17: {"": {up: 4.042843750056789e-08, dn: 4.042843750056789e-08}}, 18: {"": {up: 3.320833398452853e-08, dn: 3.320833398452853e-08}}, 19: {"": {up: 2.585289605568862e-08, dn: 2.585289605568862e-08}}, 20: {"": {up: 2.235029139251722e-08, dn: 2.235029139251722e-08}}, 21: {"": {up: 1.671439443830013e-08, dn: 1.671439443830013e-08}}, 22: {"": {up: 1.427215545580991e-08, dn: 1.427215545580991e-08}}, 23: {"": {up: 1.253712232841151e-08, dn: 1.253712232841151e-08}}, 24: {"": {up: 9.264362898952643e-09, dn: 9.264362898952643e-09}}, 25: {"": {up: 7.968334500192683e-09, dn: 7.968334500192683e-09}}, 26: {"": {up: 6.870027939165685e-09, dn: 6.870027939165685e-09}}, 27: {"": {up: 5.829006479762059e-09, dn: 5.829006479762059e-09}}, 28: {"": {up: 4.525221333373591e-09, dn: 4.525221333373591e-09}}, 29: {"": {up: 3.862942581028787e-09, dn: 3.862942581028787e-09}}, 30: {"": {up: 3.304695051212574e-09, dn: 3.304695051212574e-09}}, 31: {"": {up: 2.860680101785128e-09, dn: 2.860680101785128e-09}}, 32: {"": {up: 2.337950193093469e-09, dn: 2.337950193093469e-09}}, 33: {"": {up: 2.311639643898381e-09, dn: 2.311639643898381e-09}}, 34: {"": {up: 2.009821006865893e-09, dn: 2.009821006865893e-09}}, 35: {"": {up: 1.542362259422996e-09, dn: 1.542362259422996e-09}}, 36: {"": {up: 2.470472842723787e-09, dn: 2.470472842723787e-09}}, 37: {"": {up: 1.048754410246726e-09, dn: 1.048754410246726e-09}}, 38: {"": {up: 9.690138242847584e-10, dn: 9.690138242847584e-10}}, 39: {"": {up: 1.057405764009714e-09, dn: 1.057405764009714e-09}}, 40: {"": {up: 7.740724248333922e-10, dn: 7.740724248333922e-10}}, 41: {"": {up: 6.027364765272023e-10, dn: 6.027364765272023e-10}}, 42: {"": {up: 4.970402471848848e-10, dn: 4.970402471848848e-10}}, 43: {"": {up: 4.698305770973932e-10, dn: 4.698305770973932e-10}}, 44: {"": {up: 3.763419593483247e-10, dn: 3.763419593483247e-10}}, 45: {"": {up: 3.652962241368364e-10, dn: 3.652962241368364e-10}}, 46: {"": {up: 2.650278938284925e-10, dn: 2.650278938284925e-10}}, 47: {"": {up: 3.495535447231316e-10, dn: 3.495535447231316e-10}}, 48: {"": {up: 2.702892599537369e-10, dn: 2.702892599537369e-10}}, 49: {"": {up: 1.904402577791691e-10, dn: 1.904402577791691e-10}}, 50: {"": {up: 1.870079475654796e-10, dn: 1.870079475654796e-10}}, 51: {"": {up: 1.570724167502451e-10, dn: 1.570724167502451e-10}}, 52: {"": {up: 1.24410077288671e-10, dn: 1.24410077288671e-10}}, 53: {"": {up: 1.270768869616479e-10, dn: 1.270768869616479e-10}}, 54: {"": {up: 1.103160943188824e-10, dn: 1.103160943188824e-10}}, 55: {"": {up: 8.717141933739308e-11, dn: 8.717141933739308e-11}}, 56: {"": {up: 7.218371942586205e-11, dn: 7.218371942586205e-11}}, 57: {"": {up: 8.289407943832407e-11, dn: 8.289407943832407e-11}}, 58: {"": {up: 6.480365142206828e-11, dn: 6.480365142206828e-11}}, 59: {"": {up: 6.722122233699608e-11, dn: 6.722122233699608e-11}}, 60: {"": {up: 4.27043451605587e-11, dn: 4.27043451605587e-11}}, 61: {"": {up: 4.235803839661415e-11, dn: 4.235803839661415e-11}}, 62: {"": {up: 3.148440808227066e-11, dn: 3.148440808227066e-11}}, 63: {"": {up: 3.554900869969494e-11, dn: 3.554900869969494e-11}}, 64: {"": {up: 4.055867527183813e-11, dn: 4.055867527183813e-11}}, 65: {"": {up: 2.268873395376657e-11, dn: 2.268873395376657e-11}}, 66: {"": {up: 2.123360029502931e-11, dn: 2.123360029502931e-11}}, 67: {"": {up: 2.184040772367262e-11, dn: 2.184040772367262e-11}}, 68: {"": {up: 2.730070531734687e-11, dn: 2.730070531734687e-11}}, 69: {"": {up: 1.319560522129172e-11, dn: 1.319560522129172e-11}}, 70: {"": {up: 1.796344927380502e-11, dn: 1.796344927380502e-11}}, 71: {"": {up: 1.351120038569901e-11, dn: 1.351120038569901e-11}}, 72: {"": {up: 8.565109237343746e-12, dn: 8.565109237343746e-12}}, 73: {"": {up: 9.171309196189504e-12, dn: 9.171309196189504e-12}}, 74: {"": {up: 7.286097070823613e-12, dn: 7.286097070823613e-12}}, 75: {"": {up: 6.257745184137359e-12, dn: 6.257745184137359e-12}}, 76: {"": {up: 9.628754834711082e-12, dn: 9.628754834711082e-12}}, 77: {"": {up: 6.238627039783093e-12, dn: 6.238627039783093e-12}}, 78: {"": {up: 4.911780308116415e-12, dn: 4.911780308116415e-12}}, 79: {"": {up: 7.901761367696148e-12, dn: 7.901761367696148e-12}}, 80: {"": {up: 1.13660938457915e-11, dn: 1.13660938457915e-11}}, 81: {"": {up: 3.222802449178376e-12, dn: 3.222802449178376e-12}}, 82: {"": {up: 4.018663296697442e-12, dn: 4.018663296697442e-12}}, 83: {"": {up: 4.166274091160404e-12, dn: 4.166274091160404e-12}}, 84: {"": {up: 2.416438465683343e-12, dn: 2.416438465683343e-12}}, 85: {"": {up: 3.078270149099685e-12, dn: 3.078270149099685e-12}}, 86: {"": {up: 3.127104086427682e-12, dn: 3.127104086427682e-12}}, 87: {"": {up: 2.301648703507394e-12, dn: 2.301648703507394e-12}}, 88: {"": {up: 1.874945361155719e-12, dn: 1.874945361155719e-12}}, 89: {"": {up: 1.533955210319631e-12, dn: 1.533955210319631e-12}}, 90: {"": {up: 1.174175879008183e-12, dn: 1.174175879008183e-12}}, 91: {"": {up: 1.491226652281758e-12, dn: 1.491226652281758e-12}}, 92: {"": {up: 8.764195921917566e-13, dn: 8.764195921917566e-13}}, 93: {"": {up: 1.95710136657706e-12, dn: 1.95710136657706e-12}}, 94: {"": {up: 1.058380000015956e-12, dn: 1.058380000015956e-12}}, 95: {"": {up: 8.291912592022525e-13, dn: 8.291912592022525e-13}}, 96: {"": {up: 5.449618442496173e-13, dn: 5.449618442496173e-13}}, 97: {"": {up: 7.342801789438026e-13, dn: 7.342801789438026e-13}}, 98: {"": {up: 4.875050560907343e-13, dn: 4.875050560907343e-13}}, 99: {"": {up: 4.961374022825649e-13, dn: 4.961374022825649e-13}}, 100: {"": {up: 8.276881310855232e-13, dn: 8.276881310855232e-13}}, 101: {"": {up: 3.645761572132626e-13, dn: 3.645761572132626e-13}}, 102: {"": {up: 3.846269716961309e-13, dn: 3.846269716961309e-13}}, 103: {"": {up: 3.832176691657692e-13, dn: 3.832176691657692e-13}}, 104: {"": {up: 1.66014697941046e-13, dn: 1.66014697941046e-13}}, 105: {"": {up: 2.639205437678868e-13, dn: 2.639205437678868e-13}}, 106: {"": {up: 1.812746723977407e-13, dn: 1.812746723977407e-13}}, 107: {"": {up: 4.170539202141665e-13, dn: 4.170539202141665e-13}}, 108: {"": {up: 7.18415565884664e-13, dn: 7.18415565884664e-13}}, 109: {"": {up: 1.423188208314373e-13, dn: 1.423188208314373e-13}}, 110: {"": {up: 1.301265355686518e-13, dn: 1.301265355686518e-13}}, 111: {"": {up: 3.865508929636764e-13, dn: 3.865508929636764e-13}}, 112: {"": {up: 1.567649149374815e-13, dn: 1.567649149374815e-13}}, 113: {"": {up: 1.065778795184037e-13, dn: 1.065778795184037e-13}}, 114: {"": {up: 4.395092022029259e-14, dn: 4.395092022029259e-14}}, 115: {"": {up: 1.090905938034462e-13, dn: 1.090905938034462e-13}}, 116: {"": {up: 6.054676761573624e-14, dn: 6.054676761573624e-14}}, 117: {"": {up: 9.981881716660573e-14, dn: 9.981881716660573e-14}}, 118: {"": {up: 5.552638160734472e-14, dn: 5.552638160734472e-14}}, 119: {"": {up: 9.56608808634401e-14, dn: 9.56608808634401e-14}}, 120: {"": {up: 4.275744035796508e-14, dn: 4.275744035796508e-14}}, 121: {"": {up: 1.045138476220706e-13, dn: 1.045138476220706e-13}}, 122: {"": {up: 5.285801411036751e-14, dn: 5.285801411036751e-14}}, 123: {"": {up: 5.031265994760368e-14, dn: 5.031265994760368e-14}}, 124: {"": {up: 2.983101606028459e-14, dn: 2.983101606028459e-14}}, 125: {"": {up: 1.674276987290777e-14, dn: 1.674276987290777e-14}}, 126: {"": {up: 4.168004186374275e-14, dn: 4.168004186374275e-14}}, 127: {"": {up: 1.352897926665682e-14, dn: 1.352897926665682e-14}}, 128: {"": {up: 2.490804561230054e-14, dn: 2.490804561230054e-14}}, 129: {"": {up: 9.295610936348396e-15, dn: 9.295610936348396e-15}}, 130: {"": {up: 3.174539611150479e-14, dn: 3.174539611150479e-14}}, 131: {"": {up: 9.791524690238531e-15, dn: 9.791524690238531e-15}}, 132: {"": {up: 1.663757812537046e-14, dn: 1.663757812537046e-14}}, 133: {"": {up: 1.529276259424047e-14, dn: 1.529276259424047e-14}}, 134: {"": {up: 9.62081871282225e-15, dn: 9.62081871282225e-15}}, 135: {"": {up: 4.112552130798289e-15, dn: 4.112552130798289e-15}}, 136: {"": {up: 5.241631581381415e-15, dn: 5.241631581381415e-15}}, 137: {"": {up: 1.027658258230088e-14, dn: 1.027658258230088e-14}}, 138: {"": {up: 9.551182835994528e-15, dn: 9.551182835994528e-15}}, 139: {"": {up: 1.876133951090651e-14, dn: 1.876133951090651e-14}}, 140: {"": {up: 3.048426753279899e-15, dn: 3.048426753279899e-15}}, 141: {"": {up: 1.363337856367953e-14, dn: 1.363337856367953e-14}}, 142: {"": {up: 1.917505052613686e-14, dn: 1.917505052613686e-14}}, 143: {"": {up: 3.942777323600589e-15, dn: 3.942777323600589e-15}}, 144: {"": {up: 4.825522372690567e-15, dn: 4.825522372690567e-15}}, 145: {"": {up: 3.912103349668947e-15, dn: 3.912103349668947e-15}}, 146: {"": {up: 5.628768249022043e-15, dn: 5.628768249022043e-15}}, 147: {"": {up: 3.256633159287953e-15, dn: 3.256633159287953e-15}}, 148: {"": {up: 2.18166385194874e-15, dn: 2.18166385194874e-15}}, 149: {"": {up: 1.067123692298745e-14, dn: 1.067123692298745e-14}}, 150: {"": {up: 1.925975622899297e-15, dn: 1.925975622899297e-15}}, 151: {"": {up: 1.023393701902428e-15, dn: 1.023393701902428e-15}}, 152: {"": {up: 1.399358942665068e-15, dn: 1.399358942665068e-15}}, 153: {"": {up: 1.929533008123813e-15, dn: 1.929533008123813e-15}}, 154: {"": {up: 3.078874738145883e-15, dn: 3.078874738145883e-15}}, 155: {"": {up: 1.037884644803595e-15, dn: 1.037884644803595e-15}}, 156: {"": {up: 7.427421416136065e-15, dn: 7.427421416136065e-15}}, 157: {"": {up: 1.095289217649639e-15, dn: 1.095289217649639e-15}}, 158: {"": {up: 2.53731350133782e-15, dn: 2.53731350133782e-15}}, 159: {"": {up: 4.287534132562538e-15, dn: 4.287534132562538e-15}}, 160: {"": {up: 9.910373615253439e-16, dn: 9.910373615253439e-16}}, 161: {"": {up: 1.143614765075333e-15, dn: 1.143614765075333e-15}}, 162: {"": {up: 1.229142397766733e-15, dn: 1.229142397766733e-15}}, 163: {"": {up: 2.362695151665063e-15, dn: 2.362695151665063e-15}}, 164: {"": {up: 2.835668396026045e-16, dn: 2.835668396026045e-16}}, 165: {"": {up: 7.443530475868155e-16, dn: 7.443530475868155e-16}}, 166: {"": {up: 3.097284009916041e-15, dn: 3.097284009916041e-15}}, 167: {"": {up: 2.133568733110295e-15, dn: 2.133568733110295e-15}}, 168: {"": {up: 4.688989119822721e-16, dn: 4.688989119822721e-16}}, 169: {"": {up: 4.130755408934222e-16, dn: 4.130755408934222e-16}}, 170: {"": {up: 1.03913214036343e-15, dn: 1.03913214036343e-15}}, 171: {"": {up: 4.906706215059086e-16, dn: 4.906706215059086e-16}}, 172: {"": {up: 7.236512773684434e-16, dn: 7.236512773684434e-16}}, 173: {"": {up: 3.135027749001516e-16, dn: 3.135027749001516e-16}}, 174: {"": {up: 7.864592545850267e-16, dn: 7.864592545850267e-16}}, 175: {"": {up: 2.280844825327414e-16, dn: 2.280844825327414e-16}}, 176: {"": {up: 1.174629089721841e-15, dn: 1.174629089721841e-15}}, 177: {"": {up: 1.985244285252048e-16, dn: 1.985244285252048e-16}}, 178: {"": {up: 6.508212187894824e-17, dn: 6.508212187894824e-17}}, 179: {"": {up: 1.705785489518474e-16, dn: 1.705785489518474e-16}}, 180: {"": {up: 2.477901985267733e-16, dn: 2.477901985267733e-16}}, 181: {"": {up: 2.81366093824711e-17, dn: 2.81366093824711e-17}}, 182: {"": {up: 1.100146428212567e-16, dn: 1.100146428212567e-16}}, 183: {"": {up: 7.997429722818744e-17, dn: 7.997429722818744e-17}}, 184: {"": {up: 1.265501626818144e-15, dn: 1.265501626818144e-15}}, 185: {"": {up: 1.032581610449461e-16, dn: 1.032581610449461e-16}}, 186: {"": {up: 3.575183413054456e-17, dn: 3.575183413054456e-17}}, 187: {"": {up: 1.08297285670825e-17, dn: 1.08297285670825e-17}}, 188: {"": {up: 5.792716291323173e-16, dn: 5.792716291323173e-16}}, 189: {"": {up: 2.051682631530377e-17, dn: 2.051682631530377e-17}}, 190: {"": {up: 3.208509090494332e-16, dn: 3.208509090494332e-16}}, 191: {"": {up: 3.218704138525242e-17, dn: 3.218704138525242e-17}}, 192: {"": {up: 4.327206094099108e-16, dn: 4.327206094099108e-16}}, 193: {"": {up: 6.288848269457691e-18, dn: 6.288848269457691e-18}}, 194: {"": {up: 3.73514415688089e-17, dn: 3.73514415688089e-17}}, 195: {"": {up: 7.299030139319949e-17, dn: 7.299030139319949e-17}}, 196: {"": {up: 2.626887859088857e-17, dn: 2.626887859088857e-17}}, 197: {"": {up: 1.499350872971621e-17, dn: 1.499350872971621e-17}}, 198: {"": {up: 1.013429268323499e-16, dn: 1.013429268323499e-16}}, 199: {"": {up: 5.62711809304726e-18, dn: 5.62711809304726e-18}}, 200: {"": {up: 2.932214160324553e-16, dn: 2.932214160324553e-16}}, 201: {"": {up: 8.177793563174515e-17, dn: 8.177793563174515e-17}}, 202: {"": {up: 2.275471609556953e-17, dn: 2.275471609556953e-17}}, 203: {"": {up: 4.306980888166288e-17, dn: 4.306980888166288e-17}}, 204: {"": {up: 2.093246094569843e-17, dn: 2.093246094569843e-17}}, 205: {"": {up: 4.295074700034479e-18, dn: 4.295074700034479e-18}}, 206: {"": {up: 1.762501421192655e-17, dn: 1.762501421192655e-17}}, 207: {"": {up: 1.015674787634193e-18, dn: 1.015674787634193e-18}}, 208: {"": {up: 1.273127032634288e-16, dn: 1.273127032634288e-16}}, 209: {"": {up: 7.408401973248843e-18, dn: 7.408401973248843e-18}}, 210: {"": {up: 5.077163184878803e-18, dn: 5.077163184878803e-18}}, 211: {"": {up: 1.752845942839719e-18, dn: 1.752845942839719e-18}}, 212: {"": {up: 5.139002314648854e-19, dn: 5.139002314648854e-19}}, 213: {"": {up: 1.979052507388808e-18, dn: 1.979052507388808e-18}}, 214: {"": {up: 2.917558179871587e-17, dn: 2.917558179871587e-17}}, 215: {"": {up: 4.125719497332816e-17, dn: 4.125719497332816e-17}}, 216: {"": {up: 4.231711831614596e-19, dn: 4.231711831614596e-19}}, 217: {"": {up: 1.823127734883435e-17, dn: 1.823127734883435e-17}}, 218: {"": {up: 4.088722989627568e-18, dn: 4.088722989627568e-18}}, 219: {"": {up: 3.680392182076769e-19, dn: 3.680392182076769e-19}}, 220: {"": {up: 3.585129026230754e-18, dn: 3.585129026230754e-18}}, 221: {"": {up: 1.123324608569146e-17, dn: 1.123324608569146e-17}}, 222: {"": {up: 4.910656624871948e-19, dn: 4.910656624871948e-19}}, 223: {"": {up: 4.130204834817711e-19, dn: 4.130204834817711e-19}}, 224: {"": {up: 9.702398730782316e-19, dn: 9.702398730782316e-19}}, 225: {"": {up: 3.690798301215808e-19, dn: 3.690798301215808e-19}}, 226: {"": {up: 4.486111270133476e-19, dn: 4.486111270133476e-19}}, 227: {"": {up: 9.574326861502238e-20, dn: 9.574326861502238e-20}}, 228: {"": {up: 3.266225387094095e-19, dn: 3.266225387094095e-19}}, 229: {"": {up: 7.908761706774224e-19, dn: 7.908761706774224e-19}}, 230: {"": {up: 1.106401870074376e-17, dn: 1.106401870074376e-17}}, 231: {"": {up: 1.217758517096463e-18, dn: 1.217758517096463e-18}}, 232: {"": {up: 1.949280752398146e-20, dn: 1.949280752398146e-20}}, 233: {"": {up: 3.498689231478166e-20, dn: 3.498689231478166e-20}}, 234: {"": {up: 2.874037038306849e-18, dn: 2.874037038306849e-18}}, 235: {"": {up: 1.761228983101268e-21, dn: 1.761228983101268e-21}}, 236: {"": {up: 2.804299697674144e-19, dn: 2.804299697674144e-19}}, 237: {"": {up: 2.081198900683178e-20, dn: 2.081198900683178e-20}}, 238: {"": {up: 9.224220590433609e-20, dn: 9.224220590433609e-20}}, 239: {"": {up: 2.704682640307455e-17, dn: 2.704682640307455e-17}}, 240: {"": {up: 9.096099511888573e-18, dn: 9.096099511888573e-18}}, 241: {"": {up: 2.504486787070939e-18, dn: 2.504486787070939e-18}}, 242: {"": {up: 4.682416870998444e-20, dn: 4.682416870998444e-20}}, 243: {"": {up: 4.818690571228364e-22, dn: 4.818690571228364e-22}}, 244: {"": {up: 1.403693415252858e-18, dn: 1.403693415252858e-18}}, 245: {"": {up: 4.74527089429897e-23, dn: 4.74527089429897e-23}}, 246: {"": {up: 4.542648823178982e-24, dn: 4.542648823178982e-24}}, 247: {"": {up: 3.987334850046508e-18, dn: 3.987334850046508e-18}}, 248: {"": {up: 1.070552785184196e-20, dn: 1.070552785184196e-20}}, 249: {"": {up: 2.969647738423881e-21, dn: 2.969647738423881e-21}}, 250: {"": {up: 2.151684079086508e-18, dn: 2.151684079086508e-18}}, 251: {"": {up: 9.077639254568005e-20, dn: 9.077639254568005e-20}}, 252: {"": {up: 1.751876606530154e-20, dn: 1.751876606530154e-20}}, 253: {"": {up: 1.99518156756234e-28, dn: 1.99518156756234e-28}}, 254: {"": {up: 4.581390418379343e-22, dn: 4.581390418379343e-22}}, 255: {"": {up: 4.340457077665494e-20, dn: 4.340457077665494e-20}}, 256: {"": {up: 8.848479376970974e-23, dn: 8.848479376970974e-23}}, 257: {"": {up: 1.218839973038304e-19, dn: 1.218839973038304e-19}}, 258: {"": {up: 1.080874741024067e-21, dn: 1.080874741024067e-21}}, 259: {"": {up: 0, dn: 0}}, 260: {"": {up: 1.466453655806304e-20, dn: 1.466453655806304e-20}}, 261: {"": {up: 1.081931689719797e-19, dn: 1.081931689719797e-19}}, 262: {"": {up: 0, dn: 0}}, 263: {"": {up: 0, dn: 0}}, 264: {"": {up: 6.747903968192104e-22, dn: 6.747903968192104e-22}}, 265: {"": {up: 9.722293189648803e-22, dn: 9.722293189648803e-22}}, 266: {"": {up: 3.557921748220512e-22, dn: 3.557921748220512e-22}}, 267: {"": {up: 2.035884712602289e-21, dn: 2.035884712602289e-21}}, 268: {"": {up: 3.901615492514442e-23, dn: 3.901615492514442e-23}}, 269: {"": {up: 3.990474365102627e-24, dn: 3.990474365102627e-24}}, 270: {"": {up: 1.03074409028057e-22, dn: 1.03074409028057e-22}}, 271: {"": {up: 7.953985440783187e-23, dn: 7.953985440783187e-23}}, 272: {"": {up: 3.514301957290917e-23, dn: 3.514301957290917e-23}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 0, dn: 0}}, 276: {"": {up: 2.512441940463658e-27, dn: 2.512441940463658e-27}}, 277: {"": {up: 1.290912129177655e-24, dn: 1.290912129177655e-24}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 6.451232760678592e-23, dn: 6.451232760678592e-23}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 2.43737609463336e-24, dn: 2.43737609463336e-24}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 2.789748847451696e-22, dn: 2.789748847451696e-22}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 6.454961964040463e-26, dn: 6.454961964040463e-26}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 2.119990886074127e-28, dn: 2.119990886074127e-28}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 2.067494216346521e-26, dn: 2.067494216346521e-26}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 1.75083100233191e-20, dn: 1.75083100233191e-20}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 9.414583726492454e-26, dn: 9.414583726492454e-26}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 3.431306955079933e-24, dn: 3.431306955079933e-24}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}}
LineColor=purple
LineStyle=solid
LineWidth=1.5pt
Name=NLO_alpha6alphas
Path=NLO_alpha6alphas
Title=$\alpha_\text{s}\alpha^6$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.906050e-06	1.159900e-07	1.159900e-07
8.000000e+01	1.200000e+02	2.561033e-04	7.240114e-06	7.240114e-06
1.200000e+02	1.600000e+02	2.791434e-03	1.384913e-05	1.384913e-05
1.600000e+02	2.000000e+02	4.969808e-03	1.715327e-05	1.715327e-05
2.000000e+02	2.400000e+02	5.261466e-03	1.168630e-05	1.168630e-05
2.400000e+02	2.800000e+02	4.653591e-03	9.624166e-06	9.624166e-06
2.800000e+02	3.200000e+02	3.743168e-03	7.158352e-06	7.158352e-06
3.200000e+02	3.600000e+02	2.884729e-03	5.362875e-06	5.362875e-06
3.600000e+02	4.000000e+02	2.203495e-03	4.333445e-06	4.333445e-06
4.000000e+02	4.400000e+02	1.676981e-03	3.806185e-06	3.806185e-06
4.400000e+02	4.800000e+02	1.287899e-03	3.199521e-06	3.199521e-06
4.800000e+02	5.200000e+02	9.724188e-04	2.593501e-06	2.593501e-06
5.200000e+02	5.600000e+02	7.252592e-04	2.196449e-06	2.196449e-06
5.600000e+02	6.000000e+02	5.317219e-04	2.089464e-06	2.089464e-06
6.000000e+02	6.400000e+02	3.938790e-04	1.365304e-06	1.365304e-06
6.400000e+02	6.800000e+02	2.980629e-04	1.180361e-06	1.180361e-06
6.800000e+02	7.200000e+02	2.269602e-04	1.020681e-06	1.020681e-06
7.200000e+02	7.600000e+02	1.777218e-04	8.786466e-07	8.786466e-07
7.600000e+02	8.000000e+02	1.397682e-04	8.397447e-07	8.397447e-07
8.000000e+02	8.400000e+02	1.104341e-04	7.635108e-07	7.635108e-07
8.400000e+02	8.800000e+02	8.836288e-05	6.466321e-07	6.466321e-07
8.800000e+02	9.200000e+02	7.119288e-05	6.444452e-07	6.444452e-07
9.200000e+02	9.600000e+02	5.845781e-05	5.720011e-07	5.720011e-07
9.600000e+02	1.000000e+03	4.951288e-05	5.824195e-07	5.824195e-07
1.000000e+03	1.040000e+03	4.004931e-05	5.392943e-07	5.392943e-07
1.040000e+03	1.080000e+03	3.430067e-05	5.000769e-07	5.000769e-07
1.080000e+03	1.120000e+03	2.976578e-05	5.094841e-07	5.094841e-07
1.120000e+03	1.160000e+03	2.581774e-05	5.427971e-07	5.427971e-07
1.160000e+03	1.200000e+03	2.121380e-05	3.746797e-07	3.746797e-07
1.200000e+03	1.240000e+03	1.850265e-05	3.666172e-07	3.666172e-07
1.240000e+03	1.280000e+03	1.668181e-05	3.870632e-07	3.870632e-07
1.280000e+03	1.320000e+03	1.491514e-05	4.078782e-07	4.078782e-07
1.320000e+03	1.360000e+03	1.273303e-05	3.327686e-07	3.327686e-07
1.360000e+03	1.400000e+03	1.108152e-05	3.217153e-07	3.217153e-07
1.400000e+03	1.440000e+03	1.123026e-05	4.343970e-07	4.343970e-07
1.440000e+03	1.480000e+03	9.581125e-06	2.935990e-07	2.935990e-07
1.480000e+03	1.520000e+03	8.420438e-06	3.201646e-07	3.201646e-07
1.520000e+03	1.560000e+03	7.686463e-06	3.208144e-07	3.208144e-07
1.560000e+03	1.600000e+03	6.913764e-06	3.840005e-07	3.840005e-07
1.600000e+03	1.640000e+03	6.380798e-06	3.405121e-07	3.405121e-07
1.640000e+03	1.680000e+03	5.000447e-06	1.851581e-07	1.851581e-07
1.680000e+03	1.720000e+03	5.138840e-06	2.136614e-07	2.136614e-07
1.720000e+03	1.760000e+03	4.487898e-06	3.625812e-07	3.625812e-07
1.760000e+03	1.800000e+03	3.974193e-06	1.850284e-07	1.850284e-07
1.800000e+03	1.840000e+03	3.744714e-06	1.890590e-07	1.890590e-07
1.840000e+03	1.880000e+03	3.159170e-06	1.886983e-07	1.886983e-07
1.880000e+03	1.920000e+03	3.057951e-06	1.621764e-07	1.621764e-07
1.920000e+03	1.960000e+03	3.464721e-06	2.561044e-07	2.561044e-07
1.960000e+03	2.000000e+03	2.942040e-06	2.371688e-07	2.371688e-07
2.000000e+03	2.040000e+03	2.526494e-06	1.946084e-07	1.946084e-07
2.040000e+03	2.080000e+03	2.388969e-06	1.535934e-07	1.535934e-07
2.080000e+03	2.120000e+03	2.421375e-06	1.935871e-07	1.935871e-07
2.120000e+03	2.160000e+03	1.987641e-06	1.966634e-07	1.966634e-07
2.160000e+03	2.200000e+03	1.804169e-06	1.232645e-07	1.232645e-07
2.200000e+03	2.240000e+03	1.980647e-06	1.844460e-07	1.844460e-07
2.240000e+03	2.280000e+03	2.345015e-06	5.161932e-07	5.161932e-07
2.280000e+03	2.320000e+03	1.831032e-06	1.919436e-07	1.919436e-07
2.320000e+03	2.360000e+03	1.412266e-06	9.428097e-08	9.428097e-08
2.360000e+03	2.400000e+03	1.337519e-06	1.095857e-07	1.095857e-07
2.400000e+03	2.440000e+03	1.205719e-06	9.747380e-08	9.747380e-08
2.440000e+03	2.480000e+03	1.504711e-06	1.757713e-07	1.757713e-07
2.480000e+03	2.520000e+03	1.254798e-06	1.619094e-07	1.619094e-07
2.520000e+03	2.560000e+03	1.113351e-06	1.241119e-07	1.241119e-07
2.560000e+03	2.600000e+03	1.169977e-06	1.178431e-07	1.178431e-07
2.600000e+03	2.640000e+03	1.023282e-06	1.353283e-07	1.353283e-07
2.640000e+03	2.680000e+03	1.097299e-06	1.142447e-07	1.142447e-07
2.680000e+03	2.720000e+03	9.120201e-07	1.033639e-07	1.033639e-07
2.720000e+03	2.760000e+03	9.872688e-07	1.441437e-07	1.441437e-07
2.760000e+03	2.800000e+03	6.653358e-07	6.653572e-08	6.653572e-08
2.800000e+03	2.840000e+03	9.558391e-07	1.374995e-07	1.374995e-07
2.840000e+03	2.880000e+03	8.895766e-07	1.100561e-07	1.100561e-07
2.880000e+03	2.920000e+03	7.748163e-07	1.255469e-07	1.255469e-07
2.920000e+03	2.960000e+03	8.560688e-07	1.313535e-07	1.313535e-07
2.960000e+03	3.000000e+03	7.263652e-07	1.084445e-07	1.084445e-07
3.000000e+03	3.040000e+03	5.989636e-07	6.867825e-08	6.867825e-08
3.040000e+03	3.080000e+03	5.908649e-07	8.191213e-08	8.191213e-08
3.080000e+03	3.120000e+03	5.361579e-07	9.303426e-08	9.303426e-08
3.120000e+03	3.160000e+03	9.039182e-07	3.286615e-07	3.286615e-07
3.160000e+03	3.200000e+03	4.497506e-07	6.669388e-08	6.669388e-08
3.200000e+03	3.240000e+03	6.217217e-07	1.071787e-07	1.071787e-07
3.240000e+03	3.280000e+03	4.536185e-07	8.530060e-08	8.530060e-08
3.280000e+03	3.320000e+03	5.029777e-07	7.563957e-08	7.563957e-08
3.320000e+03	3.360000e+03	4.326146e-07	7.776758e-08	7.776758e-08
3.360000e+03	3.400000e+03	5.834648e-07	8.972662e-08	8.972662e-08
3.400000e+03	3.440000e+03	3.812948e-07	5.411779e-08	5.411779e-08
3.440000e+03	3.480000e+03	4.204220e-07	7.740800e-08	7.740800e-08
3.480000e+03	3.520000e+03	3.257117e-07	5.201060e-08	5.201060e-08
3.520000e+03	3.560000e+03	4.252022e-07	9.555854e-08	9.555854e-08
3.560000e+03	3.600000e+03	4.282860e-07	1.100139e-07	1.100139e-07
3.600000e+03	3.640000e+03	3.694262e-07	7.086321e-08	7.086321e-08
3.640000e+03	3.680000e+03	3.981763e-07	6.951028e-08	6.951028e-08
3.680000e+03	3.720000e+03	5.220660e-07	1.179541e-07	1.179541e-07
3.720000e+03	3.760000e+03	4.028157e-07	1.025406e-07	1.025406e-07
3.760000e+03	3.800000e+03	4.077248e-07	1.431379e-07	1.431379e-07
3.800000e+03	3.840000e+03	2.632482e-07	4.267186e-08	4.267186e-08
3.840000e+03	3.880000e+03	2.823480e-07	5.627905e-08	5.627905e-08
3.880000e+03	3.920000e+03	3.022087e-07	8.827710e-08	8.827710e-08
3.920000e+03	3.960000e+03	2.733327e-07	7.178407e-08	7.178407e-08
3.960000e+03	4.000000e+03	5.537248e-07	1.797334e-07	1.797334e-07
4.000000e+03	4.040000e+03	2.673541e-07	6.107775e-08	6.107775e-08
4.040000e+03	4.080000e+03	3.299546e-07	8.505268e-08	8.505268e-08
4.080000e+03	4.120000e+03	4.233295e-07	1.371853e-07	1.371853e-07
4.120000e+03	4.160000e+03	2.352555e-07	4.664587e-08	4.664587e-08
4.160000e+03	4.200000e+03	3.159223e-07	6.613975e-08	6.613975e-08
4.200000e+03	4.240000e+03	3.195971e-07	9.854926e-08	9.854926e-08
4.240000e+03	4.280000e+03	2.036733e-07	5.591612e-08	5.591612e-08
4.280000e+03	4.320000e+03	2.252383e-07	4.842047e-08	4.842047e-08
4.320000e+03	4.360000e+03	2.393250e-07	5.579294e-08	5.579294e-08
4.360000e+03	4.400000e+03	1.299198e-07	2.397446e-08	2.397446e-08
4.400000e+03	4.440000e+03	2.435413e-07	8.583825e-08	8.583825e-08
4.440000e+03	4.480000e+03	2.641203e-07	1.052796e-07	1.052796e-07
4.480000e+03	4.520000e+03	1.504665e-07	4.415030e-08	4.415030e-08
4.520000e+03	4.560000e+03	1.289516e-07	2.264038e-08	2.264038e-08
4.560000e+03	4.600000e+03	1.981727e-07	5.360955e-08	5.360955e-08
4.600000e+03	4.640000e+03	1.432262e-07	4.043153e-08	4.043153e-08
4.640000e+03	4.680000e+03	2.341392e-07	7.574163e-08	7.574163e-08
4.680000e+03	4.720000e+03	1.035331e-07	2.466103e-08	2.466103e-08
4.720000e+03	4.760000e+03	1.345388e-07	2.679088e-08	2.679088e-08
4.760000e+03	4.800000e+03	1.390173e-07	3.206392e-08	3.206392e-08
4.800000e+03	4.840000e+03	1.080859e-07	2.447608e-08	2.447608e-08
4.840000e+03	4.880000e+03	1.245742e-07	3.031959e-08	3.031959e-08
4.880000e+03	4.920000e+03	1.311361e-07	3.614342e-08	3.614342e-08
4.920000e+03	4.960000e+03	7.772479e-08	1.547696e-08	1.547696e-08
4.960000e+03	5.000000e+03	1.217147e-07	3.103778e-08	3.103778e-08
5.000000e+03	5.040000e+03	7.662043e-08	1.667280e-08	1.667280e-08
5.040000e+03	5.080000e+03	5.255047e-08	1.088095e-08	1.088095e-08
5.080000e+03	5.120000e+03	7.865677e-08	2.459463e-08	2.459463e-08
5.120000e+03	5.160000e+03	1.069839e-07	2.850668e-08	2.850668e-08
5.160000e+03	5.200000e+03	1.192799e-07	6.144861e-08	6.144861e-08
5.200000e+03	5.240000e+03	7.641515e-08	1.785740e-08	1.785740e-08
5.240000e+03	5.280000e+03	5.825697e-08	1.751133e-08	1.751133e-08
5.280000e+03	5.320000e+03	6.720494e-08	3.479746e-08	3.479746e-08
5.320000e+03	5.360000e+03	3.589649e-08	7.518880e-09	7.518880e-09
5.360000e+03	5.400000e+03	4.654147e-08	1.434491e-08	1.434491e-08
5.400000e+03	5.440000e+03	4.731299e-08	1.187702e-08	1.187702e-08
5.440000e+03	5.480000e+03	6.374164e-08	2.080621e-08	2.080621e-08
5.480000e+03	5.520000e+03	6.032134e-08	1.531535e-08	1.531535e-08
5.520000e+03	5.560000e+03	2.793368e-08	9.800778e-09	9.800778e-09
5.560000e+03	5.600000e+03	5.589935e-08	2.116120e-08	2.116120e-08
5.600000e+03	5.640000e+03	1.011139e-07	6.102633e-08	6.102633e-08
5.640000e+03	5.680000e+03	1.115803e-07	4.450090e-08	4.450090e-08
5.680000e+03	5.720000e+03	3.858648e-08	1.274450e-08	1.274450e-08
5.720000e+03	5.760000e+03	3.850034e-08	9.269949e-09	9.269949e-09
5.760000e+03	5.800000e+03	2.368212e-08	6.646090e-09	6.646090e-09
5.800000e+03	5.840000e+03	1.716610e-08	4.055941e-09	4.055941e-09
5.840000e+03	5.880000e+03	2.975219e-08	8.520918e-09	8.520918e-09
5.880000e+03	5.920000e+03	1.913577e-08	4.291219e-09	4.291219e-09
5.920000e+03	5.960000e+03	1.572919e-08	4.909272e-09	4.909272e-09
5.960000e+03	6.000000e+03	3.285135e-08	1.353854e-08	1.353854e-08
6.000000e+03	6.040000e+03	4.299574e-08	1.387722e-08	1.387722e-08
6.040000e+03	6.080000e+03	4.272130e-08	2.163089e-08	2.163089e-08
6.080000e+03	6.120000e+03	2.010542e-08	7.904055e-09	7.904055e-09
6.120000e+03	6.160000e+03	3.543635e-08	1.211861e-08	1.211861e-08
6.160000e+03	6.200000e+03	2.010485e-08	7.540802e-09	7.540802e-09
6.200000e+03	6.240000e+03	4.281647e-08	2.565278e-08	2.565278e-08
6.240000e+03	6.280000e+03	1.824721e-08	4.985093e-09	4.985093e-09
6.280000e+03	6.320000e+03	2.092119e-08	1.296840e-08	1.296840e-08
6.320000e+03	6.360000e+03	1.776025e-08	7.210703e-09	7.210703e-09
6.360000e+03	6.400000e+03	2.083032e-08	8.127965e-09	8.127965e-09
6.400000e+03	6.440000e+03	2.151729e-08	7.067056e-09	7.067056e-09
6.440000e+03	6.480000e+03	9.060642e-09	2.922573e-09	2.922573e-09
6.480000e+03	6.520000e+03	1.494179e-08	4.698158e-09	4.698158e-09
6.520000e+03	6.560000e+03	1.246143e-08	9.646960e-09	9.646960e-09
6.560000e+03	6.600000e+03	2.451035e-08	8.911603e-09	8.911603e-09
6.600000e+03	6.640000e+03	5.143758e-09	2.338687e-09	2.338687e-09
6.640000e+03	6.680000e+03	1.756756e-08	6.342307e-09	6.342307e-09
6.680000e+03	6.720000e+03	8.112980e-09	2.052954e-09	2.052954e-09
6.720000e+03	6.760000e+03	1.086947e-08	2.971651e-09	2.971651e-09
6.760000e+03	6.800000e+03	1.159060e-08	6.329310e-09	6.329310e-09
6.800000e+03	6.840000e+03	4.446417e-09	1.550262e-09	1.550262e-09
6.840000e+03	6.880000e+03	7.832108e-09	2.870116e-09	2.870116e-09
6.880000e+03	6.920000e+03	8.740567e-09	3.185153e-09	3.185153e-09
6.920000e+03	6.960000e+03	1.179424e-08	4.146298e-09	4.146298e-09
6.960000e+03	7.000000e+03	4.702600e-09	1.447492e-09	1.447492e-09
7.000000e+03	7.040000e+03	6.485084e-09	2.147980e-09	2.147980e-09
7.040000e+03	7.080000e+03	1.950140e-09	6.168353e-10	6.168353e-10
7.080000e+03	7.120000e+03	4.534881e-09	2.390354e-09	2.390354e-09
7.120000e+03	7.160000e+03	9.097062e-09	5.024641e-09	5.024641e-09
7.160000e+03	7.200000e+03	3.694447e-09	1.308231e-09	1.308231e-09
7.200000e+03	7.240000e+03	2.807688e-09	8.866662e-10	8.866662e-10
7.240000e+03	7.280000e+03	1.503507e-09	5.645269e-10	5.645269e-10
7.280000e+03	7.320000e+03	6.462606e-09	2.789570e-09	2.789570e-09
7.320000e+03	7.360000e+03	1.982260e-09	6.083887e-10	6.083887e-10
7.360000e+03	7.400000e+03	4.631780e-09	2.018203e-09	2.018203e-09
7.400000e+03	7.440000e+03	3.712919e-09	1.787071e-09	1.787071e-09
7.440000e+03	7.480000e+03	6.032190e-09	3.463376e-09	3.463376e-09
7.480000e+03	7.520000e+03	2.087603e-09	1.029300e-09	1.029300e-09
7.520000e+03	7.560000e+03	5.646049e-09	3.475316e-09	3.475316e-09
7.560000e+03	7.600000e+03	4.210515e-09	3.339292e-09	3.339292e-09
7.600000e+03	7.640000e+03	1.313108e-09	4.145362e-10	4.145362e-10
7.640000e+03	7.680000e+03	2.393547e-09	1.310920e-09	1.310920e-09
7.680000e+03	7.720000e+03	3.863926e-09	1.777796e-09	1.777796e-09
7.720000e+03	7.760000e+03	3.805158e-09	1.757862e-09	1.757862e-09
7.760000e+03	7.800000e+03	2.223801e-09	1.304305e-09	1.304305e-09
7.800000e+03	7.840000e+03	1.563944e-09	6.740103e-10	6.740103e-10
7.840000e+03	7.880000e+03	1.217002e-08	6.784458e-09	6.784458e-09
7.880000e+03	7.920000e+03	1.478395e-09	6.870457e-10	6.870457e-10
7.920000e+03	7.960000e+03	2.013564e-09	1.180805e-09	1.180805e-09
7.960000e+03	8.000000e+03	7.892015e-10	3.242821e-10	3.242821e-10
8.000000e+03	8.040000e+03	1.237455e-09	6.308135e-10	6.308135e-10
8.040000e+03	8.080000e+03	2.051690e-09	9.820046e-10	9.820046e-10
8.080000e+03	8.120000e+03	7.926499e-10	2.626164e-10	2.626164e-10
8.120000e+03	8.160000e+03	1.335796e-09	6.490930e-10	6.490930e-10
8.160000e+03	8.200000e+03	4.708741e-10	2.861614e-10	2.861614e-10
8.200000e+03	8.240000e+03	9.188688e-10	4.024704e-10	4.024704e-10
8.240000e+03	8.280000e+03	1.908074e-09	1.184507e-09	1.184507e-09
8.280000e+03	8.320000e+03	1.373908e-09	9.245016e-10	9.245016e-10
8.320000e+03	8.360000e+03	6.900355e-10	3.567613e-10	3.567613e-10
8.360000e+03	8.400000e+03	3.640611e-10	1.161440e-10	1.161440e-10
8.400000e+03	8.440000e+03	1.334366e-10	3.491577e-11	3.491577e-11
8.440000e+03	8.480000e+03	9.265124e-10	4.403367e-10	4.403367e-10
8.480000e+03	8.520000e+03	1.580777e-10	6.266871e-11	6.266871e-11
8.520000e+03	8.560000e+03	1.015203e-10	3.354951e-11	3.354951e-11
8.560000e+03	8.600000e+03	2.337853e-10	1.340764e-10	1.340764e-10
8.600000e+03	8.640000e+03	2.162001e-10	1.197990e-10	1.197990e-10
8.640000e+03	8.680000e+03	1.503195e-10	5.679764e-11	5.679764e-11
8.680000e+03	8.720000e+03	8.070439e-11	3.257467e-11	3.257467e-11
8.720000e+03	8.760000e+03	6.356691e-11	2.325575e-11	2.325575e-11
8.760000e+03	8.800000e+03	3.256949e-10	2.190346e-10	2.190346e-10
8.800000e+03	8.840000e+03	2.680240e-10	1.401986e-10	1.401986e-10
8.840000e+03	8.880000e+03	3.537294e-10	2.579598e-10	2.579598e-10
8.880000e+03	8.920000e+03	1.440014e-10	4.602431e-11	4.602431e-11
8.920000e+03	8.960000e+03	1.076974e-10	3.845046e-11	3.845046e-11
8.960000e+03	9.000000e+03	5.025673e-11	1.996614e-11	1.996614e-11
9.000000e+03	9.040000e+03	5.779150e-11	1.818712e-11	1.818712e-11
9.040000e+03	9.080000e+03	1.342770e-10	1.120920e-10	1.120920e-10
9.080000e+03	9.120000e+03	1.329676e-10	7.405144e-11	7.405144e-11
9.120000e+03	9.160000e+03	6.660413e-11	3.348548e-11	3.348548e-11
9.160000e+03	9.200000e+03	4.523689e-11	3.016797e-11	3.016797e-11
9.200000e+03	9.240000e+03	6.965350e-11	2.585768e-11	2.585768e-11
9.240000e+03	9.280000e+03	2.001705e-11	7.551925e-12	7.551925e-12
9.280000e+03	9.320000e+03	2.547236e-11	1.033573e-11	1.033573e-11
9.320000e+03	9.360000e+03	1.940191e-10	1.044511e-10	1.044511e-10
9.360000e+03	9.400000e+03	3.950629e-11	2.760673e-11	2.760673e-11
9.400000e+03	9.440000e+03	2.479117e-11	1.120168e-11	1.120168e-11
9.440000e+03	9.480000e+03	6.747979e-11	3.520381e-11	3.520381e-11
9.480000e+03	9.520000e+03	5.343535e-11	2.934294e-11	2.934294e-11
9.520000e+03	9.560000e+03	9.085309e-12	3.724855e-12	3.724855e-12
9.560000e+03	9.600000e+03	1.166489e-10	7.693115e-11	7.693115e-11
9.600000e+03	9.640000e+03	2.045663e-10	1.891326e-10	1.891326e-10
9.640000e+03	9.680000e+03	3.648760e-11	1.968531e-11	1.968531e-11
9.680000e+03	9.720000e+03	1.772618e-11	9.071639e-12	9.071639e-12
9.720000e+03	9.760000e+03	3.190059e-11	1.477752e-11	1.477752e-11
9.760000e+03	9.800000e+03	1.812249e-11	7.849382e-12	7.849382e-12
9.800000e+03	9.840000e+03	1.174938e-10	7.551391e-11	7.551391e-11
9.840000e+03	9.880000e+03	2.661339e-11	1.790377e-11	1.790377e-11
9.880000e+03	9.920000e+03	3.986631e-11	3.179392e-11	3.179392e-11
9.920000e+03	9.960000e+03	7.501715e-12	2.954672e-12	2.954672e-12
9.960000e+03	1.000000e+04	4.563918e-12	2.201659e-12	2.201659e-12
1.000000e+04	1.004000e+04	5.109778e-12	1.810456e-12	1.810456e-12
1.004000e+04	1.008000e+04	4.036672e-11	2.740698e-11	2.740698e-11
1.008000e+04	1.012000e+04	1.806934e-12	7.679280e-13	7.679280e-13
1.012000e+04	1.016000e+04	1.257914e-11	6.565497e-12	6.565497e-12
1.016000e+04	1.020000e+04	9.107092e-12	5.309813e-12	5.309813e-12
1.020000e+04	1.024000e+04	1.010642e-11	5.807616e-12	5.807616e-12
1.024000e+04	1.028000e+04	2.989873e-12	1.223246e-12	1.223246e-12
1.028000e+04	1.032000e+04	2.325558e-12	1.323362e-12	1.323362e-12
1.032000e+04	1.036000e+04	3.139392e-12	2.018064e-12	2.018064e-12
1.036000e+04	1.040000e+04	2.020085e-12	1.398848e-12	1.398848e-12
1.040000e+04	1.044000e+04	3.501749e-12	2.036855e-12	2.036855e-12
1.044000e+04	1.048000e+04	4.837861e-12	3.846841e-12	3.846841e-12
1.048000e+04	1.052000e+04	6.268136e-13	3.251783e-13	3.251783e-13
1.052000e+04	1.056000e+04	6.054384e-12	2.621753e-12	2.621753e-12
1.056000e+04	1.060000e+04	8.392763e-13	7.165371e-13	7.165371e-13
1.060000e+04	1.064000e+04	9.612644e-13	5.086839e-13	5.086839e-13
1.064000e+04	1.068000e+04	2.534955e-13	2.100482e-13	2.100482e-13
1.068000e+04	1.072000e+04	4.968328e-13	2.110000e-13	2.110000e-13
1.072000e+04	1.076000e+04	1.153535e-12	5.784138e-13	5.784138e-13
1.076000e+04	1.080000e+04	1.229257e-13	7.474403e-14	7.474403e-14
1.080000e+04	1.084000e+04	3.746484e-13	2.553504e-13	2.553504e-13
1.084000e+04	1.088000e+04	7.986904e-14	3.546574e-14	3.546574e-14
1.088000e+04	1.092000e+04	1.171430e-12	7.629525e-13	7.629525e-13
1.092000e+04	1.096000e+04	7.779058e-14	4.468081e-14	4.468081e-14
1.096000e+04	1.100000e+04	2.983533e-13	1.869961e-13	1.869961e-13
1.100000e+04	1.104000e+04	4.233471e-13	3.334953e-13	3.334953e-13
1.104000e+04	1.108000e+04	1.360225e-13	7.407609e-14	7.407609e-14
1.108000e+04	1.112000e+04	8.079026e-13	7.612186e-13	7.612186e-13
1.112000e+04	1.116000e+04	8.731741e-14	6.098044e-14	6.098044e-14
1.116000e+04	1.120000e+04	2.529796e-13	2.403252e-13	2.403252e-13
1.120000e+04	1.124000e+04	6.257652e-13	5.893905e-13	5.893905e-13
1.124000e+04	1.128000e+04	1.090106e-13	7.529646e-14	7.529646e-14
1.128000e+04	1.132000e+04	1.507509e-15	1.049778e-15	1.049778e-15
1.132000e+04	1.136000e+04	9.994705e-14	6.162008e-14	6.162008e-14
1.136000e+04	1.140000e+04	3.003772e-13	2.804364e-13	2.804364e-13
1.140000e+04	1.144000e+04	4.615523e-14	3.020555e-14	3.020555e-14
1.144000e+04	1.148000e+04	5.458919e-14	5.349157e-14	5.349157e-14
1.148000e+04	1.152000e+04	3.889839e-14	2.425067e-14	2.425067e-14
1.152000e+04	1.156000e+04	1.290699e-14	1.047013e-14	1.047013e-14
1.156000e+04	1.160000e+04	6.059689e-14	4.127830e-14	4.127830e-14
1.160000e+04	1.164000e+04	3.810816e-14	2.788701e-14	2.788701e-14
1.164000e+04	1.168000e+04	-1.669522e-15	9.761467e-16	9.761467e-16
1.168000e+04	1.172000e+04	7.395138e-14	7.400688e-14	7.400688e-14
1.172000e+04	1.176000e+04	1.133164e-15	1.199731e-15	1.199731e-15
1.176000e+04	1.180000e+04	2.486487e-14	1.286167e-14	1.286167e-14
1.180000e+04	1.184000e+04	3.518572e-14	2.778107e-14	2.778107e-14
1.184000e+04	1.188000e+04	3.521963e-15	2.539707e-15	2.539707e-15
1.188000e+04	1.192000e+04	2.752263e-15	4.428326e-15	4.428326e-15
1.192000e+04	1.196000e+04	1.316621e-14	1.220776e-14	1.220776e-14
1.196000e+04	1.200000e+04	3.691635e-16	2.490235e-16	2.490235e-16
1.200000e+04	1.204000e+04	3.677642e-16	3.934022e-16	3.934022e-16
1.204000e+04	1.208000e+04	1.233838e-16	1.507383e-16	1.507383e-16
1.208000e+04	1.212000e+04	6.442112e-16	6.442114e-16	6.442114e-16
1.212000e+04	1.216000e+04	2.813573e-16	2.813573e-16	2.813573e-16
1.216000e+04	1.220000e+04	1.399811e-18	5.544220e-18	5.544220e-18
1.220000e+04	1.224000e+04	2.900475e-17	2.798261e-17	2.798261e-17
1.224000e+04	1.228000e+04	2.183051e-17	1.622744e-17	1.622744e-17
1.228000e+04	1.232000e+04	-2.429597e-19	1.134442e-18	1.134442e-18
1.232000e+04	1.236000e+04	9.493984e-16	9.493984e-16	9.493984e-16
1.236000e+04	1.240000e+04	3.073136e-16	3.105494e-16	3.105494e-16
1.240000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.256000e+04	4.832242e-18	4.832242e-18	4.832242e-18
1.256000e+04	1.260000e+04	9.579398e-16	9.579398e-16	9.579398e-16
1.260000e+04	1.264000e+04	4.484395e-17	4.484395e-17	4.484395e-17
1.264000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.272000e+04	-1.133805e-19	1.133805e-19	1.133805e-19
1.272000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.284000e+04	2.935569e-18	2.924316e-18	2.924316e-18
1.284000e+04	1.288000e+04	8.046783e-16	8.046783e-16	8.046783e-16
1.288000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO_alpha7
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 3.458004455054407e-09, dn: 3.458004455054407e-09}}, 2: {"": {up: 4.494580961806387e-08, dn: 4.494580961806387e-08}}, 3: {"": {up: 1.424339716223578e-07, dn: 1.424339716223578e-07}}, 4: {"": {up: 2.429339585316921e-07, dn: 2.429339585316921e-07}}, 5: {"": {up: 3.135887219590483e-07, dn: 3.135887219590483e-07}}, 6: {"": {up: 3.344452768697966e-07, dn: 3.344452768697966e-07}}, 7: {"": {up: 3.167569712647995e-07, dn: 3.167569712647995e-07}}, 8: {"": {up: 3.056966736492037e-07, dn: 3.056966736492037e-07}}, 9: {"": {up: 2.622532271815336e-07, dn: 2.622532271815336e-07}}, 10: {"": {up: 2.248464281201509e-07, dn: 2.248464281201509e-07}}, 11: {"": {up: 1.894550307725232e-07, dn: 1.894550307725232e-07}}, 12: {"": {up: 1.519359978009962e-07, dn: 1.519359978009962e-07}}, 13: {"": {up: 1.167020383909282e-07, dn: 1.167020383909282e-07}}, 14: {"": {up: 9.009819166478188e-08, dn: 9.009819166478188e-08}}, 15: {"": {up: 6.859529797943827e-08, dn: 6.859529797943827e-08}}, 16: {"": {up: 5.231619745976117e-08, dn: 5.231619745976117e-08}}, 17: {"": {up: 4.042843750056789e-08, dn: 4.042843750056789e-08}}, 18: {"": {up: 3.320833398452853e-08, dn: 3.320833398452853e-08}}, 19: {"": {up: 2.585289605568862e-08, dn: 2.585289605568862e-08}}, 20: {"": {up: 2.235029139251722e-08, dn: 2.235029139251722e-08}}, 21: {"": {up: 1.671439443830013e-08, dn: 1.671439443830013e-08}}, 22: {"": {up: 1.427215545580991e-08, dn: 1.427215545580991e-08}}, 23: {"": {up: 1.253712232841151e-08, dn: 1.253712232841151e-08}}, 24: {"": {up: 9.264362898952643e-09, dn: 9.264362898952643e-09}}, 25: {"": {up: 7.968334500192683e-09, dn: 7.968334500192683e-09}}, 26: {"": {up: 6.870027939165685e-09, dn: 6.870027939165685e-09}}, 27: {"": {up: 5.829006479762059e-09, dn: 5.829006479762059e-09}}, 28: {"": {up: 4.525221333373591e-09, dn: 4.525221333373591e-09}}, 29: {"": {up: 3.862942581028787e-09, dn: 3.862942581028787e-09}}, 30: {"": {up: 3.304695051212574e-09, dn: 3.304695051212574e-09}}, 31: {"": {up: 2.860680101785128e-09, dn: 2.860680101785128e-09}}, 32: {"": {up: 2.337950193093469e-09, dn: 2.337950193093469e-09}}, 33: {"": {up: 2.311639643898381e-09, dn: 2.311639643898381e-09}}, 34: {"": {up: 2.009821006865893e-09, dn: 2.009821006865893e-09}}, 35: {"": {up: 1.542362259422996e-09, dn: 1.542362259422996e-09}}, 36: {"": {up: 2.470472842723787e-09, dn: 2.470472842723787e-09}}, 37: {"": {up: 1.048754410246726e-09, dn: 1.048754410246726e-09}}, 38: {"": {up: 9.690138242847584e-10, dn: 9.690138242847584e-10}}, 39: {"": {up: 1.057405764009714e-09, dn: 1.057405764009714e-09}}, 40: {"": {up: 7.740724248333922e-10, dn: 7.740724248333922e-10}}, 41: {"": {up: 6.027364765272023e-10, dn: 6.027364765272023e-10}}, 42: {"": {up: 4.970402471848848e-10, dn: 4.970402471848848e-10}}, 43: {"": {up: 4.698305770973932e-10, dn: 4.698305770973932e-10}}, 44: {"": {up: 3.763419593483247e-10, dn: 3.763419593483247e-10}}, 45: {"": {up: 3.652962241368364e-10, dn: 3.652962241368364e-10}}, 46: {"": {up: 2.650278938284925e-10, dn: 2.650278938284925e-10}}, 47: {"": {up: 3.495535447231316e-10, dn: 3.495535447231316e-10}}, 48: {"": {up: 2.702892599537369e-10, dn: 2.702892599537369e-10}}, 49: {"": {up: 1.904402577791691e-10, dn: 1.904402577791691e-10}}, 50: {"": {up: 1.870079475654796e-10, dn: 1.870079475654796e-10}}, 51: {"": {up: 1.570724167502451e-10, dn: 1.570724167502451e-10}}, 52: {"": {up: 1.24410077288671e-10, dn: 1.24410077288671e-10}}, 53: {"": {up: 1.270768869616479e-10, dn: 1.270768869616479e-10}}, 54: {"": {up: 1.103160943188824e-10, dn: 1.103160943188824e-10}}, 55: {"": {up: 8.717141933739308e-11, dn: 8.717141933739308e-11}}, 56: {"": {up: 7.218371942586205e-11, dn: 7.218371942586205e-11}}, 57: {"": {up: 8.289407943832407e-11, dn: 8.289407943832407e-11}}, 58: {"": {up: 6.480365142206828e-11, dn: 6.480365142206828e-11}}, 59: {"": {up: 6.722122233699608e-11, dn: 6.722122233699608e-11}}, 60: {"": {up: 4.27043451605587e-11, dn: 4.27043451605587e-11}}, 61: {"": {up: 4.235803839661415e-11, dn: 4.235803839661415e-11}}, 62: {"": {up: 3.148440808227066e-11, dn: 3.148440808227066e-11}}, 63: {"": {up: 3.554900869969494e-11, dn: 3.554900869969494e-11}}, 64: {"": {up: 4.055867527183813e-11, dn: 4.055867527183813e-11}}, 65: {"": {up: 2.268873395376657e-11, dn: 2.268873395376657e-11}}, 66: {"": {up: 2.123360029502931e-11, dn: 2.123360029502931e-11}}, 67: {"": {up: 2.184040772367262e-11, dn: 2.184040772367262e-11}}, 68: {"": {up: 2.730070531734687e-11, dn: 2.730070531734687e-11}}, 69: {"": {up: 1.319560522129172e-11, dn: 1.319560522129172e-11}}, 70: {"": {up: 1.796344927380502e-11, dn: 1.796344927380502e-11}}, 71: {"": {up: 1.351120038569901e-11, dn: 1.351120038569901e-11}}, 72: {"": {up: 8.565109237343746e-12, dn: 8.565109237343746e-12}}, 73: {"": {up: 9.171309196189504e-12, dn: 9.171309196189504e-12}}, 74: {"": {up: 7.286097070823613e-12, dn: 7.286097070823613e-12}}, 75: {"": {up: 6.257745184137359e-12, dn: 6.257745184137359e-12}}, 76: {"": {up: 9.628754834711082e-12, dn: 9.628754834711082e-12}}, 77: {"": {up: 6.238627039783093e-12, dn: 6.238627039783093e-12}}, 78: {"": {up: 4.911780308116415e-12, dn: 4.911780308116415e-12}}, 79: {"": {up: 7.901761367696148e-12, dn: 7.901761367696148e-12}}, 80: {"": {up: 1.13660938457915e-11, dn: 1.13660938457915e-11}}, 81: {"": {up: 3.222802449178376e-12, dn: 3.222802449178376e-12}}, 82: {"": {up: 4.018663296697442e-12, dn: 4.018663296697442e-12}}, 83: {"": {up: 4.166274091160404e-12, dn: 4.166274091160404e-12}}, 84: {"": {up: 2.416438465683343e-12, dn: 2.416438465683343e-12}}, 85: {"": {up: 3.078270149099685e-12, dn: 3.078270149099685e-12}}, 86: {"": {up: 3.127104086427682e-12, dn: 3.127104086427682e-12}}, 87: {"": {up: 2.301648703507394e-12, dn: 2.301648703507394e-12}}, 88: {"": {up: 1.874945361155719e-12, dn: 1.874945361155719e-12}}, 89: {"": {up: 1.533955210319631e-12, dn: 1.533955210319631e-12}}, 90: {"": {up: 1.174175879008183e-12, dn: 1.174175879008183e-12}}, 91: {"": {up: 1.491226652281758e-12, dn: 1.491226652281758e-12}}, 92: {"": {up: 8.764195921917566e-13, dn: 8.764195921917566e-13}}, 93: {"": {up: 1.95710136657706e-12, dn: 1.95710136657706e-12}}, 94: {"": {up: 1.058380000015956e-12, dn: 1.058380000015956e-12}}, 95: {"": {up: 8.291912592022525e-13, dn: 8.291912592022525e-13}}, 96: {"": {up: 5.449618442496173e-13, dn: 5.449618442496173e-13}}, 97: {"": {up: 7.342801789438026e-13, dn: 7.342801789438026e-13}}, 98: {"": {up: 4.875050560907343e-13, dn: 4.875050560907343e-13}}, 99: {"": {up: 4.961374022825649e-13, dn: 4.961374022825649e-13}}, 100: {"": {up: 8.276881310855232e-13, dn: 8.276881310855232e-13}}, 101: {"": {up: 3.645761572132626e-13, dn: 3.645761572132626e-13}}, 102: {"": {up: 3.846269716961309e-13, dn: 3.846269716961309e-13}}, 103: {"": {up: 3.832176691657692e-13, dn: 3.832176691657692e-13}}, 104: {"": {up: 1.66014697941046e-13, dn: 1.66014697941046e-13}}, 105: {"": {up: 2.639205437678868e-13, dn: 2.639205437678868e-13}}, 106: {"": {up: 1.812746723977407e-13, dn: 1.812746723977407e-13}}, 107: {"": {up: 4.170539202141665e-13, dn: 4.170539202141665e-13}}, 108: {"": {up: 7.18415565884664e-13, dn: 7.18415565884664e-13}}, 109: {"": {up: 1.423188208314373e-13, dn: 1.423188208314373e-13}}, 110: {"": {up: 1.301265355686518e-13, dn: 1.301265355686518e-13}}, 111: {"": {up: 3.865508929636764e-13, dn: 3.865508929636764e-13}}, 112: {"": {up: 1.567649149374815e-13, dn: 1.567649149374815e-13}}, 113: {"": {up: 1.065778795184037e-13, dn: 1.065778795184037e-13}}, 114: {"": {up: 4.395092022029259e-14, dn: 4.395092022029259e-14}}, 115: {"": {up: 1.090905938034462e-13, dn: 1.090905938034462e-13}}, 116: {"": {up: 6.054676761573624e-14, dn: 6.054676761573624e-14}}, 117: {"": {up: 9.981881716660573e-14, dn: 9.981881716660573e-14}}, 118: {"": {up: 5.552638160734472e-14, dn: 5.552638160734472e-14}}, 119: {"": {up: 9.56608808634401e-14, dn: 9.56608808634401e-14}}, 120: {"": {up: 4.275744035796508e-14, dn: 4.275744035796508e-14}}, 121: {"": {up: 1.045138476220706e-13, dn: 1.045138476220706e-13}}, 122: {"": {up: 5.285801411036751e-14, dn: 5.285801411036751e-14}}, 123: {"": {up: 5.031265994760368e-14, dn: 5.031265994760368e-14}}, 124: {"": {up: 2.983101606028459e-14, dn: 2.983101606028459e-14}}, 125: {"": {up: 1.674276987290777e-14, dn: 1.674276987290777e-14}}, 126: {"": {up: 4.168004186374275e-14, dn: 4.168004186374275e-14}}, 127: {"": {up: 1.352897926665682e-14, dn: 1.352897926665682e-14}}, 128: {"": {up: 2.490804561230054e-14, dn: 2.490804561230054e-14}}, 129: {"": {up: 9.295610936348396e-15, dn: 9.295610936348396e-15}}, 130: {"": {up: 3.174539611150479e-14, dn: 3.174539611150479e-14}}, 131: {"": {up: 9.791524690238531e-15, dn: 9.791524690238531e-15}}, 132: {"": {up: 1.663757812537046e-14, dn: 1.663757812537046e-14}}, 133: {"": {up: 1.529276259424047e-14, dn: 1.529276259424047e-14}}, 134: {"": {up: 9.62081871282225e-15, dn: 9.62081871282225e-15}}, 135: {"": {up: 4.112552130798289e-15, dn: 4.112552130798289e-15}}, 136: {"": {up: 5.241631581381415e-15, dn: 5.241631581381415e-15}}, 137: {"": {up: 1.027658258230088e-14, dn: 1.027658258230088e-14}}, 138: {"": {up: 9.551182835994528e-15, dn: 9.551182835994528e-15}}, 139: {"": {up: 1.876133951090651e-14, dn: 1.876133951090651e-14}}, 140: {"": {up: 3.048426753279899e-15, dn: 3.048426753279899e-15}}, 141: {"": {up: 1.363337856367953e-14, dn: 1.363337856367953e-14}}, 142: {"": {up: 1.917505052613686e-14, dn: 1.917505052613686e-14}}, 143: {"": {up: 3.942777323600589e-15, dn: 3.942777323600589e-15}}, 144: {"": {up: 4.825522372690567e-15, dn: 4.825522372690567e-15}}, 145: {"": {up: 3.912103349668947e-15, dn: 3.912103349668947e-15}}, 146: {"": {up: 5.628768249022043e-15, dn: 5.628768249022043e-15}}, 147: {"": {up: 3.256633159287953e-15, dn: 3.256633159287953e-15}}, 148: {"": {up: 2.18166385194874e-15, dn: 2.18166385194874e-15}}, 149: {"": {up: 1.067123692298745e-14, dn: 1.067123692298745e-14}}, 150: {"": {up: 1.925975622899297e-15, dn: 1.925975622899297e-15}}, 151: {"": {up: 1.023393701902428e-15, dn: 1.023393701902428e-15}}, 152: {"": {up: 1.399358942665068e-15, dn: 1.399358942665068e-15}}, 153: {"": {up: 1.929533008123813e-15, dn: 1.929533008123813e-15}}, 154: {"": {up: 3.078874738145883e-15, dn: 3.078874738145883e-15}}, 155: {"": {up: 1.037884644803595e-15, dn: 1.037884644803595e-15}}, 156: {"": {up: 7.427421416136065e-15, dn: 7.427421416136065e-15}}, 157: {"": {up: 1.095289217649639e-15, dn: 1.095289217649639e-15}}, 158: {"": {up: 2.53731350133782e-15, dn: 2.53731350133782e-15}}, 159: {"": {up: 4.287534132562538e-15, dn: 4.287534132562538e-15}}, 160: {"": {up: 9.910373615253439e-16, dn: 9.910373615253439e-16}}, 161: {"": {up: 1.143614765075333e-15, dn: 1.143614765075333e-15}}, 162: {"": {up: 1.229142397766733e-15, dn: 1.229142397766733e-15}}, 163: {"": {up: 2.362695151665063e-15, dn: 2.362695151665063e-15}}, 164: {"": {up: 2.835668396026045e-16, dn: 2.835668396026045e-16}}, 165: {"": {up: 7.443530475868155e-16, dn: 7.443530475868155e-16}}, 166: {"": {up: 3.097284009916041e-15, dn: 3.097284009916041e-15}}, 167: {"": {up: 2.133568733110295e-15, dn: 2.133568733110295e-15}}, 168: {"": {up: 4.688989119822721e-16, dn: 4.688989119822721e-16}}, 169: {"": {up: 4.130755408934222e-16, dn: 4.130755408934222e-16}}, 170: {"": {up: 1.03913214036343e-15, dn: 1.03913214036343e-15}}, 171: {"": {up: 4.906706215059086e-16, dn: 4.906706215059086e-16}}, 172: {"": {up: 7.236512773684434e-16, dn: 7.236512773684434e-16}}, 173: {"": {up: 3.135027749001516e-16, dn: 3.135027749001516e-16}}, 174: {"": {up: 7.864592545850267e-16, dn: 7.864592545850267e-16}}, 175: {"": {up: 2.280844825327414e-16, dn: 2.280844825327414e-16}}, 176: {"": {up: 1.174629089721841e-15, dn: 1.174629089721841e-15}}, 177: {"": {up: 1.985244285252048e-16, dn: 1.985244285252048e-16}}, 178: {"": {up: 6.508212187894824e-17, dn: 6.508212187894824e-17}}, 179: {"": {up: 1.705785489518474e-16, dn: 1.705785489518474e-16}}, 180: {"": {up: 2.477901985267733e-16, dn: 2.477901985267733e-16}}, 181: {"": {up: 2.81366093824711e-17, dn: 2.81366093824711e-17}}, 182: {"": {up: 1.100146428212567e-16, dn: 1.100146428212567e-16}}, 183: {"": {up: 7.997429722818744e-17, dn: 7.997429722818744e-17}}, 184: {"": {up: 1.265501626818144e-15, dn: 1.265501626818144e-15}}, 185: {"": {up: 1.032581610449461e-16, dn: 1.032581610449461e-16}}, 186: {"": {up: 3.575183413054456e-17, dn: 3.575183413054456e-17}}, 187: {"": {up: 1.08297285670825e-17, dn: 1.08297285670825e-17}}, 188: {"": {up: 5.792716291323173e-16, dn: 5.792716291323173e-16}}, 189: {"": {up: 2.051682631530377e-17, dn: 2.051682631530377e-17}}, 190: {"": {up: 3.208509090494332e-16, dn: 3.208509090494332e-16}}, 191: {"": {up: 3.218704138525242e-17, dn: 3.218704138525242e-17}}, 192: {"": {up: 4.327206094099108e-16, dn: 4.327206094099108e-16}}, 193: {"": {up: 6.288848269457691e-18, dn: 6.288848269457691e-18}}, 194: {"": {up: 3.73514415688089e-17, dn: 3.73514415688089e-17}}, 195: {"": {up: 7.299030139319949e-17, dn: 7.299030139319949e-17}}, 196: {"": {up: 2.626887859088857e-17, dn: 2.626887859088857e-17}}, 197: {"": {up: 1.499350872971621e-17, dn: 1.499350872971621e-17}}, 198: {"": {up: 1.013429268323499e-16, dn: 1.013429268323499e-16}}, 199: {"": {up: 5.62711809304726e-18, dn: 5.62711809304726e-18}}, 200: {"": {up: 2.932214160324553e-16, dn: 2.932214160324553e-16}}, 201: {"": {up: 8.177793563174515e-17, dn: 8.177793563174515e-17}}, 202: {"": {up: 2.275471609556953e-17, dn: 2.275471609556953e-17}}, 203: {"": {up: 4.306980888166288e-17, dn: 4.306980888166288e-17}}, 204: {"": {up: 2.093246094569843e-17, dn: 2.093246094569843e-17}}, 205: {"": {up: 4.295074700034479e-18, dn: 4.295074700034479e-18}}, 206: {"": {up: 1.762501421192655e-17, dn: 1.762501421192655e-17}}, 207: {"": {up: 1.015674787634193e-18, dn: 1.015674787634193e-18}}, 208: {"": {up: 1.273127032634288e-16, dn: 1.273127032634288e-16}}, 209: {"": {up: 7.408401973248843e-18, dn: 7.408401973248843e-18}}, 210: {"": {up: 5.077163184878803e-18, dn: 5.077163184878803e-18}}, 211: {"": {up: 1.752845942839719e-18, dn: 1.752845942839719e-18}}, 212: {"": {up: 5.139002314648854e-19, dn: 5.139002314648854e-19}}, 213: {"": {up: 1.979052507388808e-18, dn: 1.979052507388808e-18}}, 214: {"": {up: 2.917558179871587e-17, dn: 2.917558179871587e-17}}, 215: {"": {up: 4.125719497332816e-17, dn: 4.125719497332816e-17}}, 216: {"": {up: 4.231711831614596e-19, dn: 4.231711831614596e-19}}, 217: {"": {up: 1.823127734883435e-17, dn: 1.823127734883435e-17}}, 218: {"": {up: 4.088722989627568e-18, dn: 4.088722989627568e-18}}, 219: {"": {up: 3.680392182076769e-19, dn: 3.680392182076769e-19}}, 220: {"": {up: 3.585129026230754e-18, dn: 3.585129026230754e-18}}, 221: {"": {up: 1.123324608569146e-17, dn: 1.123324608569146e-17}}, 222: {"": {up: 4.910656624871948e-19, dn: 4.910656624871948e-19}}, 223: {"": {up: 4.130204834817711e-19, dn: 4.130204834817711e-19}}, 224: {"": {up: 9.702398730782316e-19, dn: 9.702398730782316e-19}}, 225: {"": {up: 3.690798301215808e-19, dn: 3.690798301215808e-19}}, 226: {"": {up: 4.486111270133476e-19, dn: 4.486111270133476e-19}}, 227: {"": {up: 9.574326861502238e-20, dn: 9.574326861502238e-20}}, 228: {"": {up: 3.266225387094095e-19, dn: 3.266225387094095e-19}}, 229: {"": {up: 7.908761706774224e-19, dn: 7.908761706774224e-19}}, 230: {"": {up: 1.106401870074376e-17, dn: 1.106401870074376e-17}}, 231: {"": {up: 1.217758517096463e-18, dn: 1.217758517096463e-18}}, 232: {"": {up: 1.949280752398146e-20, dn: 1.949280752398146e-20}}, 233: {"": {up: 3.498689231478166e-20, dn: 3.498689231478166e-20}}, 234: {"": {up: 2.874037038306849e-18, dn: 2.874037038306849e-18}}, 235: {"": {up: 1.761228983101268e-21, dn: 1.761228983101268e-21}}, 236: {"": {up: 2.804299697674144e-19, dn: 2.804299697674144e-19}}, 237: {"": {up: 2.081198900683178e-20, dn: 2.081198900683178e-20}}, 238: {"": {up: 9.224220590433609e-20, dn: 9.224220590433609e-20}}, 239: {"": {up: 2.704682640307455e-17, dn: 2.704682640307455e-17}}, 240: {"": {up: 9.096099511888573e-18, dn: 9.096099511888573e-18}}, 241: {"": {up: 2.504486787070939e-18, dn: 2.504486787070939e-18}}, 242: {"": {up: 4.682416870998444e-20, dn: 4.682416870998444e-20}}, 243: {"": {up: 4.818690571228364e-22, dn: 4.818690571228364e-22}}, 244: {"": {up: 1.403693415252858e-18, dn: 1.403693415252858e-18}}, 245: {"": {up: 4.74527089429897e-23, dn: 4.74527089429897e-23}}, 246: {"": {up: 4.542648823178982e-24, dn: 4.542648823178982e-24}}, 247: {"": {up: 3.987334850046508e-18, dn: 3.987334850046508e-18}}, 248: {"": {up: 1.070552785184196e-20, dn: 1.070552785184196e-20}}, 249: {"": {up: 2.969647738423881e-21, dn: 2.969647738423881e-21}}, 250: {"": {up: 2.151684079086508e-18, dn: 2.151684079086508e-18}}, 251: {"": {up: 9.077639254568005e-20, dn: 9.077639254568005e-20}}, 252: {"": {up: 1.751876606530154e-20, dn: 1.751876606530154e-20}}, 253: {"": {up: 1.99518156756234e-28, dn: 1.99518156756234e-28}}, 254: {"": {up: 4.581390418379343e-22, dn: 4.581390418379343e-22}}, 255: {"": {up: 4.340457077665494e-20, dn: 4.340457077665494e-20}}, 256: {"": {up: 8.848479376970974e-23, dn: 8.848479376970974e-23}}, 257: {"": {up: 1.218839973038304e-19, dn: 1.218839973038304e-19}}, 258: {"": {up: 1.080874741024067e-21, dn: 1.080874741024067e-21}}, 259: {"": {up: 0, dn: 0}}, 260: {"": {up: 1.466453655806304e-20, dn: 1.466453655806304e-20}}, 261: {"": {up: 1.081931689719797e-19, dn: 1.081931689719797e-19}}, 262: {"": {up: 0, dn: 0}}, 263: {"": {up: 0, dn: 0}}, 264: {"": {up: 6.747903968192104e-22, dn: 6.747903968192104e-22}}, 265: {"": {up: 9.722293189648803e-22, dn: 9.722293189648803e-22}}, 266: {"": {up: 3.557921748220512e-22, dn: 3.557921748220512e-22}}, 267: {"": {up: 2.035884712602289e-21, dn: 2.035884712602289e-21}}, 268: {"": {up: 3.901615492514442e-23, dn: 3.901615492514442e-23}}, 269: {"": {up: 3.990474365102627e-24, dn: 3.990474365102627e-24}}, 270: {"": {up: 1.03074409028057e-22, dn: 1.03074409028057e-22}}, 271: {"": {up: 7.953985440783187e-23, dn: 7.953985440783187e-23}}, 272: {"": {up: 3.514301957290917e-23, dn: 3.514301957290917e-23}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 0, dn: 0}}, 276: {"": {up: 2.512441940463658e-27, dn: 2.512441940463658e-27}}, 277: {"": {up: 1.290912129177655e-24, dn: 1.290912129177655e-24}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 6.451232760678592e-23, dn: 6.451232760678592e-23}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 2.43737609463336e-24, dn: 2.43737609463336e-24}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 2.789748847451696e-22, dn: 2.789748847451696e-22}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 6.454961964040463e-26, dn: 6.454961964040463e-26}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 2.119990886074127e-28, dn: 2.119990886074127e-28}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 2.067494216346521e-26, dn: 2.067494216346521e-26}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 1.75083100233191e-20, dn: 1.75083100233191e-20}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 9.414583726492454e-26, dn: 9.414583726492454e-26}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 3.431306955079933e-24, dn: 3.431306955079933e-24}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}}
LineColor=blue
LineStyle=solid
LineWidth=1.5pt
Name=NLO_alpha7
Path=NLO_alpha7
Title=$\alpha^7$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.443811e-06	3.949182e-07	3.949182e-07
8.000000e+01	1.200000e+02	1.703922e-04	3.474643e-06	3.474643e-06
1.200000e+02	1.600000e+02	2.062761e-03	1.439569e-05	1.439569e-05
1.600000e+02	2.000000e+02	4.097801e-03	2.134488e-05	2.134488e-05
2.000000e+02	2.400000e+02	4.144850e-03	1.242345e-05	1.242345e-05
2.400000e+02	2.800000e+02	3.568039e-03	8.771919e-06	8.771919e-06
2.800000e+02	3.200000e+02	2.845361e-03	5.749229e-06	5.749229e-06
3.200000e+02	3.600000e+02	2.178738e-03	4.147685e-06	4.147685e-06
3.600000e+02	4.000000e+02	1.644437e-03	3.201110e-06	3.201110e-06
4.000000e+02	4.400000e+02	1.239405e-03	2.170982e-06	2.170982e-06
4.400000e+02	4.800000e+02	9.404830e-04	2.253113e-06	2.253113e-06
4.800000e+02	5.200000e+02	6.935567e-04	1.357406e-06	1.357406e-06
5.200000e+02	5.600000e+02	4.999259e-04	1.518376e-06	1.518376e-06
5.600000e+02	6.000000e+02	3.571130e-04	9.146979e-07	9.146979e-07
6.000000e+02	6.400000e+02	2.528543e-04	6.697423e-07	6.697423e-07
6.400000e+02	6.800000e+02	1.823687e-04	4.857213e-07	4.857213e-07
6.800000e+02	7.200000e+02	1.331849e-04	4.023673e-07	4.023673e-07
7.200000e+02	7.600000e+02	9.864837e-05	3.488406e-07	3.488406e-07
7.600000e+02	8.000000e+02	7.260878e-05	2.835271e-07	2.835271e-07
8.000000e+02	8.400000e+02	5.419657e-05	2.225583e-07	2.225583e-07
8.400000e+02	8.800000e+02	4.075159e-05	1.968379e-07	1.968379e-07
8.800000e+02	9.200000e+02	3.017399e-05	1.799937e-07	1.799937e-07
9.200000e+02	9.600000e+02	2.297485e-05	1.481850e-07	1.481850e-07
9.600000e+02	1.000000e+03	1.763193e-05	1.369021e-07	1.369021e-07
1.000000e+03	1.040000e+03	1.337890e-05	1.273412e-07	1.273412e-07
1.040000e+03	1.080000e+03	1.056295e-05	9.786146e-08	9.786146e-08
1.080000e+03	1.120000e+03	8.160440e-06	8.599404e-08	8.599404e-08
1.120000e+03	1.160000e+03	6.512284e-06	6.820000e-08	6.820000e-08
1.160000e+03	1.200000e+03	5.055946e-06	6.953043e-08	6.953043e-08
1.200000e+03	1.240000e+03	4.087246e-06	6.399328e-08	6.399328e-08
1.240000e+03	1.280000e+03	3.332850e-06	5.233535e-08	5.233535e-08
1.280000e+03	1.320000e+03	2.694595e-06	4.476743e-08	4.476743e-08
1.320000e+03	1.360000e+03	2.292419e-06	3.101081e-08	3.101081e-08
1.360000e+03	1.400000e+03	1.827059e-06	3.676106e-08	3.676106e-08
1.400000e+03	1.440000e+03	1.478680e-06	3.381222e-08	3.381222e-08
1.440000e+03	1.480000e+03	1.257902e-06	2.822362e-08	2.822362e-08
1.480000e+03	1.520000e+03	1.082692e-06	3.916359e-08	3.916359e-08
1.520000e+03	1.560000e+03	9.222595e-07	2.279462e-08	2.279462e-08
1.560000e+03	1.600000e+03	7.698700e-07	1.791675e-08	1.791675e-08
1.600000e+03	1.640000e+03	6.791679e-07	1.719568e-08	1.719568e-08
1.640000e+03	1.680000e+03	5.805275e-07	2.015969e-08	2.015969e-08
1.680000e+03	1.720000e+03	5.063548e-07	1.690161e-08	1.690161e-08
1.720000e+03	1.760000e+03	4.557344e-07	1.233533e-08	1.233533e-08
1.760000e+03	1.800000e+03	3.783020e-07	1.062723e-08	1.062723e-08
1.800000e+03	1.840000e+03	3.693703e-07	1.943899e-08	1.943899e-08
1.840000e+03	1.880000e+03	2.923294e-07	1.122137e-08	1.122137e-08
1.880000e+03	1.920000e+03	2.732345e-07	5.748763e-09	5.748763e-09
1.920000e+03	1.960000e+03	2.334767e-07	7.217194e-09	7.217194e-09
1.960000e+03	2.000000e+03	2.149371e-07	5.011340e-09	5.011340e-09
2.000000e+03	2.040000e+03	1.902410e-07	5.101432e-09	5.101432e-09
2.040000e+03	2.080000e+03	1.783609e-07	3.851513e-09	3.851513e-09
2.080000e+03	2.120000e+03	1.671715e-07	3.889885e-09	3.889885e-09
2.120000e+03	2.160000e+03	1.550965e-07	5.770906e-09	5.770906e-09
2.160000e+03	2.200000e+03	1.386013e-07	4.560143e-09	4.560143e-09
2.200000e+03	2.240000e+03	1.307459e-07	3.708474e-09	3.708474e-09
2.240000e+03	2.280000e+03	1.297512e-07	1.178990e-08	1.178990e-08
2.280000e+03	2.320000e+03	1.058761e-07	3.275606e-09	3.275606e-09
2.320000e+03	2.360000e+03	9.879056e-08	2.501761e-09	2.501761e-09
2.360000e+03	2.400000e+03	8.889669e-08	2.280293e-09	2.280293e-09
2.400000e+03	2.440000e+03	8.009937e-08	3.513519e-09	3.513519e-09
2.440000e+03	2.480000e+03	7.797660e-08	2.097001e-09	2.097001e-09
2.480000e+03	2.520000e+03	6.957283e-08	2.331631e-09	2.331631e-09
2.520000e+03	2.560000e+03	6.178503e-08	2.066102e-09	2.066102e-09
2.560000e+03	2.600000e+03	6.103294e-08	2.165408e-09	2.165408e-09
2.600000e+03	2.640000e+03	5.395697e-08	2.214301e-09	2.214301e-09
2.640000e+03	2.680000e+03	5.140843e-08	1.521365e-09	1.521365e-09
2.680000e+03	2.720000e+03	5.040261e-08	1.473927e-09	1.473927e-09
2.720000e+03	2.760000e+03	5.141241e-08	3.932499e-09	3.932499e-09
2.760000e+03	2.800000e+03	4.596583e-08	1.937397e-09	1.937397e-09
2.800000e+03	2.840000e+03	4.061531e-08	1.327841e-09	1.327841e-09
2.840000e+03	2.880000e+03	4.033001e-08	1.599239e-09	1.599239e-09
2.880000e+03	2.920000e+03	3.792462e-08	1.687775e-09	1.687775e-09
2.920000e+03	2.960000e+03	3.685017e-08	1.626912e-09	1.626912e-09
2.960000e+03	3.000000e+03	3.235078e-08	2.372885e-09	2.372885e-09
3.000000e+03	3.040000e+03	3.052822e-08	1.306925e-09	1.306925e-09
3.040000e+03	3.080000e+03	2.933934e-08	1.270597e-09	1.270597e-09
3.080000e+03	3.120000e+03	3.100515e-08	1.474744e-09	1.474744e-09
3.120000e+03	3.160000e+03	2.641173e-08	1.148456e-09	1.148456e-09
3.160000e+03	3.200000e+03	2.484517e-08	1.112784e-09	1.112784e-09
3.200000e+03	3.240000e+03	2.304366e-08	1.073843e-09	1.073843e-09
3.240000e+03	3.280000e+03	2.090517e-08	9.658269e-10	9.658269e-10
3.280000e+03	3.320000e+03	2.296959e-08	1.554143e-09	1.554143e-09
3.320000e+03	3.360000e+03	1.893548e-08	1.318119e-09	1.318119e-09
3.360000e+03	3.400000e+03	1.840858e-08	8.699396e-10	8.699396e-10
3.400000e+03	3.440000e+03	1.686039e-08	1.085919e-09	1.085919e-09
3.440000e+03	3.480000e+03	1.838856e-08	1.209981e-09	1.209981e-09
3.480000e+03	3.520000e+03	1.824759e-08	1.072879e-09	1.072879e-09
3.520000e+03	3.560000e+03	1.597577e-08	8.979382e-10	8.979382e-10
3.560000e+03	3.600000e+03	1.294927e-08	7.339771e-10	7.339771e-10
3.600000e+03	3.640000e+03	1.445433e-08	9.814245e-10	9.814245e-10
3.640000e+03	3.680000e+03	1.276870e-08	7.004768e-10	7.004768e-10
3.680000e+03	3.720000e+03	1.315092e-08	9.132830e-10	9.132830e-10
3.720000e+03	3.760000e+03	1.277768e-08	8.369227e-10	8.369227e-10
3.760000e+03	3.800000e+03	1.044305e-08	6.402287e-10	6.402287e-10
3.800000e+03	3.840000e+03	9.857295e-09	6.278639e-10	6.278639e-10
3.840000e+03	3.880000e+03	1.018921e-08	6.595102e-10	6.595102e-10
3.880000e+03	3.920000e+03	9.035959e-09	5.958948e-10	5.958948e-10
3.920000e+03	3.960000e+03	9.681506e-09	6.694429e-10	6.694429e-10
3.960000e+03	4.000000e+03	8.618738e-09	4.782156e-10	4.782156e-10
4.000000e+03	4.040000e+03	8.285400e-09	6.090045e-10	6.090045e-10
4.040000e+03	4.080000e+03	8.068735e-09	5.758271e-10	5.758271e-10
4.080000e+03	4.120000e+03	7.421435e-09	4.877920e-10	4.877920e-10
4.120000e+03	4.160000e+03	7.105804e-09	6.038308e-10	6.038308e-10
4.160000e+03	4.200000e+03	7.787232e-09	5.919973e-10	5.919973e-10
4.200000e+03	4.240000e+03	7.439478e-09	7.267649e-10	7.267649e-10
4.240000e+03	4.280000e+03	6.191118e-09	4.483881e-10	4.483881e-10
4.280000e+03	4.320000e+03	5.710335e-09	4.074377e-10	4.074377e-10
4.320000e+03	4.360000e+03	5.687274e-09	4.562389e-10	4.562389e-10
4.360000e+03	4.400000e+03	5.857007e-09	4.406455e-10	4.406455e-10
4.400000e+03	4.440000e+03	4.686212e-09	3.433672e-10	3.433672e-10
4.440000e+03	4.480000e+03	4.721572e-09	4.354481e-10	4.354481e-10
4.480000e+03	4.520000e+03	4.723630e-09	3.692228e-10	3.692228e-10
4.520000e+03	4.560000e+03	4.478979e-09	3.700372e-10	3.700372e-10
4.560000e+03	4.600000e+03	3.892178e-09	3.262735e-10	3.262735e-10
4.600000e+03	4.640000e+03	3.258988e-09	2.525290e-10	2.525290e-10
4.640000e+03	4.680000e+03	3.623177e-09	2.807671e-10	2.807671e-10
4.680000e+03	4.720000e+03	3.669850e-09	2.992823e-10	2.992823e-10
4.720000e+03	4.760000e+03	3.346848e-09	3.813340e-10	3.813340e-10
4.760000e+03	4.800000e+03	3.145920e-09	2.769933e-10	2.769933e-10
4.800000e+03	4.840000e+03	3.555756e-09	3.483284e-10	3.483284e-10
4.840000e+03	4.880000e+03	2.677426e-09	2.445080e-10	2.445080e-10
4.880000e+03	4.920000e+03	2.289227e-09	2.287764e-10	2.287764e-10
4.920000e+03	4.960000e+03	2.543408e-09	2.302065e-10	2.302065e-10
4.960000e+03	5.000000e+03	2.604019e-09	2.543751e-10	2.543751e-10
5.000000e+03	5.040000e+03	2.028541e-09	1.959963e-10	1.959963e-10
5.040000e+03	5.080000e+03	2.216244e-09	2.236544e-10	2.236544e-10
5.080000e+03	5.120000e+03	1.822977e-09	2.316355e-10	2.316355e-10
5.120000e+03	5.160000e+03	2.065905e-09	2.306725e-10	2.306725e-10
5.160000e+03	5.200000e+03	1.829719e-09	1.877134e-10	1.877134e-10
5.200000e+03	5.240000e+03	1.973647e-09	2.626176e-10	2.626176e-10
5.240000e+03	5.280000e+03	1.405948e-09	1.321586e-10	1.321586e-10
5.280000e+03	5.320000e+03	1.504891e-09	1.917584e-10	1.917584e-10
5.320000e+03	5.360000e+03	1.555533e-09	1.871642e-10	1.871642e-10
5.360000e+03	5.400000e+03	1.468655e-09	1.810181e-10	1.810181e-10
5.400000e+03	5.440000e+03	1.022685e-09	1.075555e-10	1.075555e-10
5.440000e+03	5.480000e+03	1.124425e-09	1.187136e-10	1.187136e-10
5.480000e+03	5.520000e+03	1.133662e-09	1.329925e-10	1.329925e-10
5.520000e+03	5.560000e+03	1.205038e-09	1.942001e-10	1.942001e-10
5.560000e+03	5.600000e+03	1.019295e-09	1.071363e-10	1.071363e-10
5.600000e+03	5.640000e+03	8.771033e-10	9.059349e-11	9.059349e-11
5.640000e+03	5.680000e+03	8.161777e-10	8.165388e-11	8.165388e-11
5.680000e+03	5.720000e+03	6.974987e-10	7.299780e-11	7.299780e-11
5.720000e+03	5.760000e+03	9.604221e-10	1.576578e-10	1.576578e-10
5.760000e+03	5.800000e+03	7.163439e-10	8.906745e-11	8.906745e-11
5.800000e+03	5.840000e+03	8.198348e-10	9.477065e-11	9.477065e-11
5.840000e+03	5.880000e+03	6.462258e-10	6.441819e-11	6.441819e-11
5.880000e+03	5.920000e+03	5.751858e-10	6.713842e-11	6.713842e-11
5.920000e+03	5.960000e+03	6.933889e-10	8.116153e-11	8.116153e-11
5.960000e+03	6.000000e+03	5.317261e-10	7.075048e-11	7.075048e-11
6.000000e+03	6.040000e+03	5.947310e-10	8.534151e-11	8.534151e-11
6.040000e+03	6.080000e+03	6.331769e-10	8.380467e-11	8.380467e-11
6.080000e+03	6.120000e+03	5.886672e-10	8.013544e-11	8.013544e-11
6.120000e+03	6.160000e+03	3.639162e-10	4.250177e-11	4.250177e-11
6.160000e+03	6.200000e+03	5.680981e-10	8.936642e-11	8.936642e-11
6.200000e+03	6.240000e+03	4.033083e-10	4.890815e-11	4.890815e-11
6.240000e+03	6.280000e+03	3.425710e-10	4.049616e-11	4.049616e-11
6.280000e+03	6.320000e+03	4.198676e-10	6.079420e-11	6.079420e-11
6.320000e+03	6.360000e+03	3.123109e-10	5.699642e-11	5.699642e-11
6.360000e+03	6.400000e+03	3.643365e-10	4.912560e-11	4.912560e-11
6.400000e+03	6.440000e+03	4.356735e-10	1.009634e-10	1.009634e-10
6.440000e+03	6.480000e+03	3.477374e-10	6.016039e-11	6.016039e-11
6.480000e+03	6.520000e+03	2.852004e-10	4.212320e-11	4.212320e-11
6.520000e+03	6.560000e+03	2.346274e-10	3.480888e-11	3.480888e-11
6.560000e+03	6.600000e+03	2.340240e-10	3.326767e-11	3.326767e-11
6.600000e+03	6.640000e+03	2.389329e-10	4.910212e-11	4.910212e-11
6.640000e+03	6.680000e+03	2.362444e-10	3.926315e-11	3.926315e-11
6.680000e+03	6.720000e+03	2.117655e-10	4.261522e-11	4.261522e-11
6.720000e+03	6.760000e+03	1.763388e-10	3.233962e-11	3.233962e-11
6.760000e+03	6.800000e+03	2.196419e-10	3.484720e-11	3.484720e-11
6.800000e+03	6.840000e+03	1.470040e-10	2.362720e-11	2.362720e-11
6.840000e+03	6.880000e+03	1.834270e-10	3.419446e-11	3.419446e-11
6.880000e+03	6.920000e+03	1.260314e-10	2.378087e-11	2.378087e-11
6.920000e+03	6.960000e+03	1.413120e-10	2.259705e-11	2.259705e-11
6.960000e+03	7.000000e+03	2.131671e-10	5.341407e-11	5.341407e-11
7.000000e+03	7.040000e+03	1.477576e-10	5.031502e-11	5.031502e-11
7.040000e+03	7.080000e+03	9.948378e-11	1.930390e-11	1.930390e-11
7.080000e+03	7.120000e+03	6.953265e-11	1.174305e-11	1.174305e-11
7.120000e+03	7.160000e+03	8.720944e-11	1.544626e-11	1.544626e-11
7.160000e+03	7.200000e+03	8.555706e-11	1.559256e-11	1.559256e-11
7.200000e+03	7.240000e+03	5.881602e-11	9.053549e-12	9.053549e-12
7.240000e+03	7.280000e+03	6.828788e-11	1.394579e-11	1.394579e-11
7.280000e+03	7.320000e+03	6.431011e-11	1.156001e-11	1.156001e-11
7.320000e+03	7.360000e+03	6.125326e-11	1.137564e-11	1.137564e-11
7.360000e+03	7.400000e+03	4.893096e-11	8.748978e-12	8.748978e-12
7.400000e+03	7.440000e+03	3.645628e-11	6.708898e-12	6.708898e-12
7.440000e+03	7.480000e+03	4.448958e-11	1.119889e-11	1.119889e-11
7.480000e+03	7.520000e+03	3.797561e-11	6.156511e-12	6.156511e-12
7.520000e+03	7.560000e+03	4.071582e-11	8.401274e-12	8.401274e-12
7.560000e+03	7.600000e+03	3.030792e-11	6.735416e-12	6.735416e-12
7.600000e+03	7.640000e+03	3.419625e-11	1.215349e-11	1.215349e-11
7.640000e+03	7.680000e+03	2.701863e-11	4.967704e-12	4.967704e-12
7.680000e+03	7.720000e+03	5.151107e-11	1.899501e-11	1.899501e-11
7.720000e+03	7.760000e+03	3.308216e-11	8.132979e-12	8.132979e-12
7.760000e+03	7.800000e+03	1.962932e-11	3.696580e-12	3.696580e-12
7.800000e+03	7.840000e+03	1.785873e-11	3.239338e-12	3.239338e-12
7.840000e+03	7.880000e+03	1.578551e-11	3.534119e-12	3.534119e-12
7.880000e+03	7.920000e+03	2.158832e-11	3.946474e-12	3.946474e-12
7.920000e+03	7.960000e+03	1.452514e-11	2.653731e-12	2.653731e-12
7.960000e+03	8.000000e+03	2.232862e-11	5.467913e-12	5.467913e-12
8.000000e+03	8.040000e+03	1.095066e-11	2.259792e-12	2.259792e-12
8.040000e+03	8.080000e+03	1.665231e-11	4.014632e-12	4.014632e-12
8.080000e+03	8.120000e+03	1.546509e-11	4.493797e-12	4.493797e-12
8.120000e+03	8.160000e+03	1.384314e-11	3.503516e-12	3.503516e-12
8.160000e+03	8.200000e+03	9.327508e-12	2.236700e-12	2.236700e-12
8.200000e+03	8.240000e+03	9.686862e-12	2.943773e-12	2.943773e-12
8.240000e+03	8.280000e+03	9.640209e-12	2.510870e-12	2.510870e-12
8.280000e+03	8.320000e+03	9.102179e-12	1.780409e-12	1.780409e-12
8.320000e+03	8.360000e+03	7.184034e-12	1.578764e-12	1.578764e-12
8.360000e+03	8.400000e+03	6.709626e-12	2.003635e-12	2.003635e-12
8.400000e+03	8.440000e+03	4.807586e-12	1.237743e-12	1.237743e-12
8.440000e+03	8.480000e+03	5.580330e-12	1.344558e-12	1.344558e-12
8.480000e+03	8.520000e+03	7.404128e-12	2.562194e-12	2.562194e-12
8.520000e+03	8.560000e+03	7.007999e-12	2.259371e-12	2.259371e-12
8.560000e+03	8.600000e+03	5.661733e-12	2.406559e-12	2.406559e-12
8.600000e+03	8.640000e+03	6.158159e-12	1.743159e-12	1.743159e-12
8.640000e+03	8.680000e+03	2.993848e-12	7.942587e-13	7.942587e-13
8.680000e+03	8.720000e+03	2.452880e-12	6.353537e-13	6.353537e-13
8.720000e+03	8.760000e+03	3.372431e-12	9.093793e-13	9.093793e-13
8.760000e+03	8.800000e+03	3.355087e-12	8.562749e-13	8.562749e-13
8.800000e+03	8.840000e+03	2.404241e-12	5.763028e-13	5.763028e-13
8.840000e+03	8.880000e+03	2.109270e-12	4.515891e-13	4.515891e-13
8.880000e+03	8.920000e+03	1.821757e-12	8.883295e-13	8.883295e-13
8.920000e+03	8.960000e+03	1.245949e-12	3.150532e-13	3.150532e-13
8.960000e+03	9.000000e+03	1.901315e-12	7.526768e-13	7.526768e-13
9.000000e+03	9.040000e+03	4.024085e-12	1.884209e-12	1.884209e-12
9.040000e+03	9.080000e+03	1.138544e-12	2.877663e-13	2.877663e-13
9.080000e+03	9.120000e+03	9.742016e-13	4.225146e-13	4.225146e-13
9.120000e+03	9.160000e+03	1.440348e-12	5.347841e-13	5.347841e-13
9.160000e+03	9.200000e+03	1.038570e-12	2.810284e-13	2.810284e-13
9.200000e+03	9.240000e+03	6.502390e-13	2.198363e-13	2.198363e-13
9.240000e+03	9.280000e+03	6.565524e-13	1.745698e-13	1.745698e-13
9.280000e+03	9.320000e+03	8.287180e-13	5.016535e-13	5.016535e-13
9.320000e+03	9.360000e+03	4.929632e-13	1.704162e-13	1.704162e-13
9.360000e+03	9.400000e+03	6.340642e-13	2.154601e-13	2.154601e-13
9.400000e+03	9.440000e+03	4.951893e-13	2.037272e-13	2.037272e-13
9.440000e+03	9.480000e+03	5.831772e-13	1.770448e-13	1.770448e-13
9.480000e+03	9.520000e+03	2.292213e-13	7.349128e-14	7.349128e-14
9.520000e+03	9.560000e+03	6.408130e-13	2.069415e-13	2.069415e-13
9.560000e+03	9.600000e+03	4.998469e-13	1.624772e-13	1.624772e-13
9.600000e+03	9.640000e+03	1.770925e-13	5.937443e-14	5.937443e-14
9.640000e+03	9.680000e+03	2.181035e-13	6.996685e-14	6.996685e-14
9.680000e+03	9.720000e+03	7.599241e-14	2.454829e-14	2.454829e-14
9.720000e+03	9.760000e+03	1.536773e-13	4.365490e-14	4.365490e-14
9.760000e+03	9.800000e+03	1.612904e-13	5.071937e-14	5.071937e-14
9.800000e+03	9.840000e+03	1.593769e-13	6.734350e-14	6.734350e-14
9.840000e+03	9.880000e+03	2.720422e-14	6.803188e-15	6.803188e-15
9.880000e+03	9.920000e+03	7.861213e-14	2.201159e-14	2.201159e-14
9.920000e+03	9.960000e+03	1.174441e-13	4.123828e-14	4.123828e-14
9.960000e+03	1.000000e+04	6.486302e-14	2.829675e-14	2.829675e-14
1.000000e+04	1.004000e+04	6.718107e-14	2.540526e-14	2.540526e-14
1.004000e+04	1.008000e+04	4.943679e-14	1.925950e-14	1.925950e-14
1.008000e+04	1.012000e+04	3.108322e-14	1.168059e-14	1.168059e-14
1.012000e+04	1.016000e+04	8.316386e-14	3.618372e-14	3.618372e-14
1.016000e+04	1.020000e+04	8.886521e-14	2.827658e-14	2.827658e-14
1.020000e+04	1.024000e+04	4.933913e-14	1.660628e-14	1.660628e-14
1.024000e+04	1.028000e+04	2.196929e-14	7.370505e-15	7.370505e-15
1.028000e+04	1.032000e+04	5.608565e-14	2.396466e-14	2.396466e-14
1.032000e+04	1.036000e+04	3.523939e-14	2.552846e-14	2.552846e-14
1.036000e+04	1.040000e+04	5.284639e-14	3.499233e-14	3.499233e-14
1.040000e+04	1.044000e+04	6.979076e-14	3.069508e-14	3.069508e-14
1.044000e+04	1.048000e+04	4.791755e-14	2.335724e-14	2.335724e-14
1.048000e+04	1.052000e+04	5.360222e-15	1.962398e-15	1.962398e-15
1.052000e+04	1.056000e+04	1.596205e-14	6.290251e-15	6.290251e-15
1.056000e+04	1.060000e+04	5.958445e-15	3.405201e-15	3.405201e-15
1.060000e+04	1.064000e+04	5.928915e-15	4.062911e-15	4.062911e-15
1.064000e+04	1.068000e+04	7.564026e-15	2.601337e-15	2.601337e-15
1.068000e+04	1.072000e+04	6.350227e-15	2.248789e-15	2.248789e-15
1.072000e+04	1.076000e+04	9.707073e-15	4.912488e-15	4.912488e-15
1.076000e+04	1.080000e+04	4.895724e-15	2.480588e-15	2.480588e-15
1.080000e+04	1.084000e+04	7.267352e-15	2.826920e-15	2.826920e-15
1.084000e+04	1.088000e+04	8.422974e-15	5.707367e-15	5.707367e-15
1.088000e+04	1.092000e+04	1.960543e-15	8.191280e-16	8.191280e-16
1.092000e+04	1.096000e+04	3.245718e-15	1.738894e-15	1.738894e-15
1.096000e+04	1.100000e+04	9.330511e-15	6.265939e-15	6.265939e-15
1.100000e+04	1.104000e+04	1.393627e-14	1.225209e-14	1.225209e-14
1.104000e+04	1.108000e+04	6.713415e-16	4.460122e-16	4.460122e-16
1.108000e+04	1.112000e+04	6.320215e-16	3.302142e-16	3.302142e-16
1.112000e+04	1.116000e+04	8.827033e-16	4.539733e-16	4.539733e-16
1.116000e+04	1.120000e+04	9.000469e-16	4.791235e-16	4.791235e-16
1.120000e+04	1.124000e+04	9.444242e-17	6.002777e-17	6.002777e-17
1.124000e+04	1.128000e+04	4.270736e-16	2.529154e-16	2.529154e-16
1.128000e+04	1.132000e+04	1.550021e-16	6.689592e-17	6.689592e-17
1.132000e+04	1.136000e+04	6.031277e-17	5.624607e-17	5.624607e-17
1.136000e+04	1.140000e+04	1.999895e-16	1.749342e-16	1.749342e-16
1.140000e+04	1.144000e+04	1.374725e-16	8.177877e-17	8.177877e-17
1.144000e+04	1.148000e+04	1.598668e-16	1.087304e-16	1.087304e-16
1.148000e+04	1.152000e+04	3.026170e-16	1.666460e-16	1.666460e-16
1.152000e+04	1.156000e+04	1.553414e-17	9.217099e-18	9.217099e-18
1.156000e+04	1.160000e+04	3.180724e-17	2.770021e-17	2.770021e-17
1.160000e+04	1.164000e+04	3.093026e-18	2.057708e-18	2.057708e-18
1.164000e+04	1.168000e+04	2.396457e-17	1.834739e-17	1.834739e-17
1.168000e+04	1.172000e+04	2.773213e-17	2.081026e-17	2.081026e-17
1.172000e+04	1.176000e+04	1.279546e-17	1.055699e-17	1.055699e-17
1.176000e+04	1.180000e+04	1.719165e-17	1.473066e-17	1.473066e-17
1.180000e+04	1.184000e+04	1.213604e-17	8.585733e-18	8.585733e-18
1.184000e+04	1.188000e+04	1.437048e-17	1.007460e-17	1.007460e-17
1.188000e+04	1.192000e+04	8.456015e-18	7.622301e-18	7.622301e-18
1.192000e+04	1.196000e+04	7.852321e-17	6.194395e-17	6.194395e-17
1.196000e+04	1.200000e+04	1.326266e-17	1.320125e-17	1.320125e-17
1.200000e+04	1.204000e+04	1.071102e-18	1.239746e-18	1.239746e-18
1.204000e+04	1.208000e+04	3.689355e-19	3.037873e-19	3.037873e-19
1.208000e+04	1.212000e+04	4.003961e-19	3.933799e-19	3.933799e-19
1.212000e+04	1.216000e+04	1.086327e-19	9.673492e-20	9.673492e-20
1.216000e+04	1.220000e+04	3.166600e-18	3.227056e-18	3.227056e-18
1.220000e+04	1.224000e+04	-6.783625e-20	1.874391e-19	1.874391e-19
1.224000e+04	1.228000e+04	3.985116e-18	3.985116e-18	3.985116e-18
1.228000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.240000e+04	5.961549e-21	6.699970e-21	6.699970e-21
1.240000e+04	1.244000e+04	-5.073574e-26	5.073574e-26	5.073574e-26
1.244000e+04	1.248000e+04	3.164907e-20	3.164907e-20	3.164907e-20
1.248000e+04	1.252000e+04	4.821753e-19	4.821658e-19	4.821658e-19
1.252000e+04	1.256000e+04	8.276313e-21	8.276313e-21	8.276313e-21
1.256000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.264000e+04	6.365748e-21	6.198253e-21	6.198253e-21
1.264000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.284000e+04	3.829527e-33	3.829527e-33	3.829527e-33
1.284000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.300000e+04	2.179763e-23	2.179763e-23	2.179763e-23
# END HISTO1D



==> plots/full_NLO/pT_jj.dat <==
# BEGIN PLOT
Legend=1
LogY=1
Title=$\mathrm{pp}\to \text{e}^+\nu_\text{e}\mu^+\nu_\mu \text{jj}$
RatioPlot=0
RatioPlot1=1
RatioPlot1YMax=199.9
RatioPlot1YMin=-19.9
RatioPlot1YSize=4
RatioPlot1Reference=LOvar
RatioPlot1YLabel=$\delta_{\mathrm{NLO}}[\%]$
LegendXPos=0.7
LegendYPos=0.9
PlotSize=10,6
XLabel=$p_{\mathrm{T},\text{j}_1\text{j}_2}$ [GeV]
YLabel=d$\sigma$/d$p_{\mathrm{T},\text{j}_1\text{j}_2}$ [fb/GeV]
XMax=500.
YMax=2e-2
YMin=1e-5
RatioPlot1Mode=deltapercent
LegendOnly=LOvar NLOvar
DrawOnly=LOvar NLOvar
# END PLOT

# BEGIN HISTO1D /LO
ErrorBars=1
ErrorBreakdown={0: {"": {up: 6.480877892274591e-07, dn: 6.480877892274591e-07}}, 1: {"": {up: 8.454173324196678e-07, dn: 8.454173324196678e-07}}, 2: {"": {up: 7.841888223716854e-07, dn: 7.841888223716854e-07}}, 3: {"": {up: 6.374459036700417e-07, dn: 6.374459036700417e-07}}, 4: {"": {up: 4.965153374640679e-07, dn: 4.965153374640679e-07}}, 5: {"": {up: 3.859370058374283e-07, dn: 3.859370058374283e-07}}, 6: {"": {up: 2.983237779205372e-07, dn: 2.983237779205372e-07}}, 7: {"": {up: 2.332089409424607e-07, dn: 2.332089409424607e-07}}, 8: {"": {up: 1.837091044508913e-07, dn: 1.837091044508913e-07}}, 9: {"": {up: 1.461296092870078e-07, dn: 1.461296092870078e-07}}, 10: {"": {up: 1.172744954838708e-07, dn: 1.172744954838708e-07}}, 11: {"": {up: 9.366990620279196e-08, dn: 9.366990620279196e-08}}, 12: {"": {up: 7.565514136642719e-08, dn: 7.565514136642719e-08}}, 13: {"": {up: 6.207644779082344e-08, dn: 6.207644779082344e-08}}, 14: {"": {up: 5.061931709575879e-08, dn: 5.061931709575879e-08}}, 15: {"": {up: 4.18846376104946e-08, dn: 4.18846376104946e-08}}, 16: {"": {up: 3.466212312184566e-08, dn: 3.466212312184566e-08}}, 17: {"": {up: 2.917335210960903e-08, dn: 2.917335210960903e-08}}, 18: {"": {up: 2.439245218118916e-08, dn: 2.439245218118916e-08}}, 19: {"": {up: 2.061483219072841e-08, dn: 2.061483219072841e-08}}, 20: {"": {up: 1.740238722554269e-08, dn: 1.740238722554269e-08}}, 21: {"": {up: 1.486183494067457e-08, dn: 1.486183494067457e-08}}, 22: {"": {up: 1.264881257046248e-08, dn: 1.264881257046248e-08}}, 23: {"": {up: 1.079915515631615e-08, dn: 1.079915515631615e-08}}, 24: {"": {up: 9.26075409048366e-09, dn: 9.26075409048366e-09}}, 25: {"": {up: 8.259781101433187e-09, dn: 8.259781101433187e-09}}, 26: {"": {up: 6.909120875740247e-09, dn: 6.909120875740247e-09}}, 27: {"": {up: 6.027494095595438e-09, dn: 6.027494095595438e-09}}, 28: {"": {up: 5.238680255669572e-09, dn: 5.238680255669572e-09}}, 29: {"": {up: 4.503850585463104e-09, dn: 4.503850585463104e-09}}, 30: {"": {up: 4.117317294287602e-09, dn: 4.117317294287602e-09}}, 31: {"": {up: 3.445753492853729e-09, dn: 3.445753492853729e-09}}, 32: {"": {up: 2.996602139778465e-09, dn: 2.996602139778465e-09}}, 33: {"": {up: 2.876572234942305e-09, dn: 2.876572234942305e-09}}, 34: {"": {up: 2.261530603082603e-09, dn: 2.261530603082603e-09}}, 35: {"": {up: 1.988215179665506e-09, dn: 1.988215179665506e-09}}, 36: {"": {up: 1.758830322664514e-09, dn: 1.758830322664514e-09}}, 37: {"": {up: 1.522844302656204e-09, dn: 1.522844302656204e-09}}, 38: {"": {up: 1.374407989024874e-09, dn: 1.374407989024874e-09}}, 39: {"": {up: 1.215004673902194e-09, dn: 1.215004673902194e-09}}, 40: {"": {up: 9.871640619689391e-10, dn: 9.871640619689391e-10}}, 41: {"": {up: 9.062581493734432e-10, dn: 9.062581493734432e-10}}, 42: {"": {up: 7.68946074640333e-10, dn: 7.68946074640333e-10}}, 43: {"": {up: 7.212948106492442e-10, dn: 7.212948106492442e-10}}, 44: {"": {up: 6.239423371598766e-10, dn: 6.239423371598766e-10}}, 45: {"": {up: 5.477395459558664e-10, dn: 5.477395459558664e-10}}, 46: {"": {up: 4.807125847186884e-10, dn: 4.807125847186884e-10}}, 47: {"": {up: 4.297896277864442e-10, dn: 4.297896277864442e-10}}, 48: {"": {up: 3.981581950877902e-10, dn: 3.981581950877902e-10}}, 49: {"": {up: 3.386059927817091e-10, dn: 3.386059927817091e-10}}, 50: {"": {up: 3.212770948955761e-10, dn: 3.212770948955761e-10}}, 51: {"": {up: 2.745275432547468e-10, dn: 2.745275432547468e-10}}, 52: {"": {up: 2.501359330473349e-10, dn: 2.501359330473349e-10}}, 53: {"": {up: 2.315123565978406e-10, dn: 2.315123565978406e-10}}, 54: {"": {up: 2.182318483436223e-10, dn: 2.182318483436223e-10}}, 55: {"": {up: 1.791567501882345e-10, dn: 1.791567501882345e-10}}, 56: {"": {up: 1.641568122480774e-10, dn: 1.641568122480774e-10}}, 57: {"": {up: 1.451978270521552e-10, dn: 1.451978270521552e-10}}, 58: {"": {up: 1.3732333826801e-10, dn: 1.3732333826801e-10}}, 59: {"": {up: 1.214004615134383e-10, dn: 1.214004615134383e-10}}, 60: {"": {up: 1.143201484153599e-10, dn: 1.143201484153599e-10}}, 61: {"": {up: 1.010112503494978e-10, dn: 1.010112503494978e-10}}, 62: {"": {up: 9.194106577772098e-11, dn: 9.194106577772098e-11}}, 63: {"": {up: 7.968459725620913e-11, dn: 7.968459725620913e-11}}, 64: {"": {up: 8.260010317875324e-11, dn: 8.260010317875324e-11}}, 65: {"": {up: 6.532008191353318e-11, dn: 6.532008191353318e-11}}, 66: {"": {up: 5.482323683979119e-11, dn: 5.482323683979119e-11}}, 67: {"": {up: 5.238220431092678e-11, dn: 5.238220431092678e-11}}, 68: {"": {up: 5.085069856044498e-11, dn: 5.085069856044498e-11}}, 69: {"": {up: 4.718346381841643e-11, dn: 4.718346381841643e-11}}, 70: {"": {up: 4.631055019697488e-11, dn: 4.631055019697488e-11}}, 71: {"": {up: 3.797607836945278e-11, dn: 3.797607836945278e-11}}, 72: {"": {up: 3.211298025737576e-11, dn: 3.211298025737576e-11}}, 73: {"": {up: 2.959972534520253e-11, dn: 2.959972534520253e-11}}, 74: {"": {up: 2.782965337260563e-11, dn: 2.782965337260563e-11}}, 75: {"": {up: 2.996610434448474e-11, dn: 2.996610434448474e-11}}, 76: {"": {up: 2.591312631444377e-11, dn: 2.591312631444377e-11}}, 77: {"": {up: 2.550551262723965e-11, dn: 2.550551262723965e-11}}, 78: {"": {up: 1.913572460014594e-11, dn: 1.913572460014594e-11}}, 79: {"": {up: 1.787651748383404e-11, dn: 1.787651748383404e-11}}, 80: {"": {up: 1.76311636698063e-11, dn: 1.76311636698063e-11}}, 81: {"": {up: 1.725113099466156e-11, dn: 1.725113099466156e-11}}, 82: {"": {up: 1.275745673092655e-11, dn: 1.275745673092655e-11}}, 83: {"": {up: 1.310392782502358e-11, dn: 1.310392782502358e-11}}, 84: {"": {up: 1.085877777728211e-11, dn: 1.085877777728211e-11}}, 85: {"": {up: 1.146404923312154e-11, dn: 1.146404923312154e-11}}, 86: {"": {up: 9.184309834069887e-12, dn: 9.184309834069887e-12}}, 87: {"": {up: 1.000111724667158e-11, dn: 1.000111724667158e-11}}, 88: {"": {up: 8.116958713239941e-12, dn: 8.116958713239941e-12}}, 89: {"": {up: 8.967955459099699e-12, dn: 8.967955459099699e-12}}, 90: {"": {up: 8.836625279438472e-12, dn: 8.836625279438472e-12}}, 91: {"": {up: 1.408820253802599e-11, dn: 1.408820253802599e-11}}, 92: {"": {up: 7.510279399404095e-12, dn: 7.510279399404095e-12}}, 93: {"": {up: 5.206311516444804e-12, dn: 5.206311516444804e-12}}, 94: {"": {up: 4.763293228187404e-12, dn: 4.763293228187404e-12}}, 95: {"": {up: 4.365094436028003e-12, dn: 4.365094436028003e-12}}, 96: {"": {up: 4.298350606420217e-12, dn: 4.298350606420217e-12}}, 97: {"": {up: 4.286084561016529e-12, dn: 4.286084561016529e-12}}, 98: {"": {up: 3.526242904927963e-12, dn: 3.526242904927963e-12}}, 99: {"": {up: 2.469596551207638e-12, dn: 2.469596551207638e-12}}, 100: {"": {up: 2.240101174191618e-12, dn: 2.240101174191618e-12}}, 101: {"": {up: 3.064633561574202e-12, dn: 3.064633561574202e-12}}, 102: {"": {up: 2.270065395331112e-12, dn: 2.270065395331112e-12}}, 103: {"": {up: 2.230994954280104e-12, dn: 2.230994954280104e-12}}, 104: {"": {up: 1.629239878562586e-12, dn: 1.629239878562586e-12}}, 105: {"": {up: 2.000712935589695e-12, dn: 2.000712935589695e-12}}, 106: {"": {up: 1.63705136307124e-12, dn: 1.63705136307124e-12}}, 107: {"": {up: 1.75999100834342e-12, dn: 1.75999100834342e-12}}, 108: {"": {up: 1.672364796497726e-12, dn: 1.672364796497726e-12}}, 109: {"": {up: 1.385946042830386e-12, dn: 1.385946042830386e-12}}, 110: {"": {up: 1.36467087201606e-12, dn: 1.36467087201606e-12}}, 111: {"": {up: 1.057110274260373e-12, dn: 1.057110274260373e-12}}, 112: {"": {up: 9.843446654072332e-13, dn: 9.843446654072332e-13}}, 113: {"": {up: 9.812392627651937e-13, dn: 9.812392627651937e-13}}, 114: {"": {up: 1.025531598222362e-12, dn: 1.025531598222362e-12}}, 115: {"": {up: 8.397607384138443e-13, dn: 8.397607384138443e-13}}, 116: {"": {up: 6.58110755480418e-13, dn: 6.58110755480418e-13}}, 117: {"": {up: 8.526096095553311e-13, dn: 8.526096095553311e-13}}, 118: {"": {up: 4.260538772202848e-13, dn: 4.260538772202848e-13}}, 119: {"": {up: 5.430785143969784e-13, dn: 5.430785143969784e-13}}, 120: {"": {up: 6.554703930428734e-13, dn: 6.554703930428734e-13}}, 121: {"": {up: 4.237059351744109e-13, dn: 4.237059351744109e-13}}, 122: {"": {up: 2.88389858764871e-13, dn: 2.88389858764871e-13}}, 123: {"": {up: 3.714214670902712e-13, dn: 3.714214670902712e-13}}, 124: {"": {up: 2.970111241766463e-13, dn: 2.970111241766463e-13}}, 125: {"": {up: 2.924841078637463e-13, dn: 2.924841078637463e-13}}, 126: {"": {up: 2.165220083442111e-13, dn: 2.165220083442111e-13}}, 127: {"": {up: 3.64756686845151e-13, dn: 3.64756686845151e-13}}, 128: {"": {up: 2.1649755390225e-13, dn: 2.1649755390225e-13}}, 129: {"": {up: 2.656484030326884e-13, dn: 2.656484030326884e-13}}, 130: {"": {up: 1.91278950746061e-13, dn: 1.91278950746061e-13}}, 131: {"": {up: 1.928640114722063e-13, dn: 1.928640114722063e-13}}, 132: {"": {up: 1.746444775367037e-13, dn: 1.746444775367037e-13}}, 133: {"": {up: 2.317932398511253e-13, dn: 2.317932398511253e-13}}, 134: {"": {up: 2.613526250029008e-13, dn: 2.613526250029008e-13}}, 135: {"": {up: 2.004577491482467e-13, dn: 2.004577491482467e-13}}, 136: {"": {up: 1.248799321508432e-13, dn: 1.248799321508432e-13}}, 137: {"": {up: 1.01080261477969e-13, dn: 1.01080261477969e-13}}, 138: {"": {up: 1.024041140282377e-13, dn: 1.024041140282377e-13}}, 139: {"": {up: 1.067078195279793e-13, dn: 1.067078195279793e-13}}, 140: {"": {up: 8.056810361486079e-14, dn: 8.056810361486079e-14}}, 141: {"": {up: 6.4611686230423e-14, dn: 6.4611686230423e-14}}, 142: {"": {up: 5.819122150265594e-14, dn: 5.819122150265594e-14}}, 143: {"": {up: 7.399414762000253e-14, dn: 7.399414762000253e-14}}, 144: {"": {up: 7.088134221886747e-14, dn: 7.088134221886747e-14}}, 145: {"": {up: 3.469196583563889e-14, dn: 3.469196583563889e-14}}, 146: {"": {up: 6.758558674400784e-14, dn: 6.758558674400784e-14}}, 147: {"": {up: 6.492044355245588e-14, dn: 6.492044355245588e-14}}, 148: {"": {up: 4.758461196722857e-14, dn: 4.758461196722857e-14}}, 149: {"": {up: 2.800648853906982e-14, dn: 2.800648853906982e-14}}, 150: {"": {up: 2.934118807924903e-14, dn: 2.934118807924903e-14}}, 151: {"": {up: 5.410150616522967e-14, dn: 5.410150616522967e-14}}, 152: {"": {up: 4.51791905398303e-14, dn: 4.51791905398303e-14}}, 153: {"": {up: 2.108686394328619e-14, dn: 2.108686394328619e-14}}, 154: {"": {up: 4.429680696624619e-14, dn: 4.429680696624619e-14}}, 155: {"": {up: 2.647045169481622e-14, dn: 2.647045169481622e-14}}, 156: {"": {up: 3.387413993053069e-14, dn: 3.387413993053069e-14}}, 157: {"": {up: 2.207307747851361e-14, dn: 2.207307747851361e-14}}, 158: {"": {up: 1.705566183656899e-14, dn: 1.705566183656899e-14}}, 159: {"": {up: 1.449466511654159e-14, dn: 1.449466511654159e-14}}, 160: {"": {up: 1.134165547267263e-14, dn: 1.134165547267263e-14}}, 161: {"": {up: 1.629720853870775e-14, dn: 1.629720853870775e-14}}, 162: {"": {up: 6.403530316855308e-15, dn: 6.403530316855308e-15}}, 163: {"": {up: 1.366445945325855e-14, dn: 1.366445945325855e-14}}, 164: {"": {up: 1.204148653986811e-14, dn: 1.204148653986811e-14}}, 165: {"": {up: 1.176108318570539e-14, dn: 1.176108318570539e-14}}, 166: {"": {up: 7.697624568959816e-15, dn: 7.697624568959816e-15}}, 167: {"": {up: 1.201656026995281e-14, dn: 1.201656026995281e-14}}, 168: {"": {up: 4.449470270025057e-15, dn: 4.449470270025057e-15}}, 169: {"": {up: 5.05207942711425e-15, dn: 5.05207942711425e-15}}, 170: {"": {up: 7.668547816210284e-15, dn: 7.668547816210284e-15}}, 171: {"": {up: 3.848901387917456e-15, dn: 3.848901387917456e-15}}, 172: {"": {up: 1.172268350697552e-14, dn: 1.172268350697552e-14}}, 173: {"": {up: 3.204341152745764e-15, dn: 3.204341152745764e-15}}, 174: {"": {up: 4.249573822957082e-15, dn: 4.249573822957082e-15}}, 175: {"": {up: 1.397115894258631e-14, dn: 1.397115894258631e-14}}, 176: {"": {up: 1.809532198447892e-15, dn: 1.809532198447892e-15}}, 177: {"": {up: 1.584608831151798e-15, dn: 1.584608831151798e-15}}, 178: {"": {up: 4.608050327643956e-15, dn: 4.608050327643956e-15}}, 179: {"": {up: 1.869826078514339e-15, dn: 1.869826078514339e-15}}, 180: {"": {up: 6.263783366761577e-15, dn: 6.263783366761577e-15}}, 181: {"": {up: 2.551266447897981e-15, dn: 2.551266447897981e-15}}, 182: {"": {up: 2.411220068009182e-15, dn: 2.411220068009182e-15}}, 183: {"": {up: 1.098531086476533e-15, dn: 1.098531086476533e-15}}, 184: {"": {up: 2.371011820903996e-15, dn: 2.371011820903996e-15}}, 185: {"": {up: 6.719976354806205e-16, dn: 6.719976354806205e-16}}, 186: {"": {up: 5.231213264312576e-16, dn: 5.231213264312576e-16}}, 187: {"": {up: 1.109360203781631e-15, dn: 1.109360203781631e-15}}, 188: {"": {up: 3.702617998613747e-16, dn: 3.702617998613747e-16}}, 189: {"": {up: 6.544189578885027e-16, dn: 6.544189578885027e-16}}, 190: {"": {up: 1.290262741201711e-15, dn: 1.290262741201711e-15}}, 191: {"": {up: 6.664771136158804e-16, dn: 6.664771136158804e-16}}, 192: {"": {up: 9.590397632246342e-16, dn: 9.590397632246342e-16}}, 193: {"": {up: 2.432243848528475e-16, dn: 2.432243848528475e-16}}, 194: {"": {up: 3.145192108307072e-16, dn: 3.145192108307072e-16}}, 195: {"": {up: 2.196173730360329e-15, dn: 2.196173730360329e-15}}, 196: {"": {up: 1.378051757621782e-16, dn: 1.378051757621782e-16}}, 197: {"": {up: 1.194105883052639e-15, dn: 1.194105883052639e-15}}, 198: {"": {up: 2.523868878129898e-17, dn: 2.523868878129898e-17}}, 199: {"": {up: 7.93228699563618e-16, dn: 7.93228699563618e-16}}, 200: {"": {up: 3.471010512393302e-16, dn: 3.471010512393302e-16}}, 201: {"": {up: 4.139378201514399e-16, dn: 4.139378201514399e-16}}, 202: {"": {up: 3.19738600017539e-16, dn: 3.19738600017539e-16}}, 203: {"": {up: 3.841732244678417e-16, dn: 3.841732244678417e-16}}, 204: {"": {up: 7.864251724135461e-17, dn: 7.864251724135461e-17}}, 205: {"": {up: 2.214953520824879e-16, dn: 2.214953520824879e-16}}, 206: {"": {up: 1.130742906926811e-16, dn: 1.130742906926811e-16}}, 207: {"": {up: 2.764780327438811e-16, dn: 2.764780327438811e-16}}, 208: {"": {up: 1.090324930997919e-16, dn: 1.090324930997919e-16}}, 209: {"": {up: 2.953464258182524e-17, dn: 2.953464258182524e-17}}, 210: {"": {up: 5.173549894376614e-17, dn: 5.173549894376614e-17}}, 211: {"": {up: 2.633397357940233e-16, dn: 2.633397357940233e-16}}, 212: {"": {up: 1.059959823464075e-17, dn: 1.059959823464075e-17}}, 213: {"": {up: 3.903904349688848e-17, dn: 3.903904349688848e-17}}, 214: {"": {up: 1.8256593537812e-16, dn: 1.8256593537812e-16}}, 215: {"": {up: 1.155545689274356e-16, dn: 1.155545689274356e-16}}, 216: {"": {up: 2.784513219216105e-17, dn: 2.784513219216105e-17}}, 217: {"": {up: 2.566516060722388e-17, dn: 2.566516060722388e-17}}, 218: {"": {up: 6.900313770278276e-17, dn: 6.900313770278276e-17}}, 219: {"": {up: 7.562651408104374e-17, dn: 7.562651408104374e-17}}, 220: {"": {up: 6.351125388772426e-17, dn: 6.351125388772426e-17}}, 221: {"": {up: 7.525915398049646e-17, dn: 7.525915398049646e-17}}, 222: {"": {up: 5.27971386940255e-17, dn: 5.27971386940255e-17}}, 223: {"": {up: 2.069097661209305e-17, dn: 2.069097661209305e-17}}, 224: {"": {up: 8.591992649708262e-19, dn: 8.591992649708262e-19}}, 225: {"": {up: 2.569739317172664e-17, dn: 2.569739317172664e-17}}, 226: {"": {up: 1.476355353811416e-17, dn: 1.476355353811416e-17}}, 227: {"": {up: 4.295957436650418e-18, dn: 4.295957436650418e-18}}, 228: {"": {up: 7.922444332095678e-18, dn: 7.922444332095678e-18}}, 229: {"": {up: 1.309260739794572e-18, dn: 1.309260739794572e-18}}, 230: {"": {up: 1.29914810648761e-17, dn: 1.29914810648761e-17}}, 231: {"": {up: 2.875207168550216e-17, dn: 2.875207168550216e-17}}, 232: {"": {up: 1.685739867323718e-17, dn: 1.685739867323718e-17}}, 233: {"": {up: 3.189155903611909e-18, dn: 3.189155903611909e-18}}, 234: {"": {up: 1.67011868617092e-19, dn: 1.67011868617092e-19}}, 235: {"": {up: 8.388005314139067e-19, dn: 8.388005314139067e-19}}, 236: {"": {up: 3.627269167916754e-18, dn: 3.627269167916754e-18}}, 237: {"": {up: 1.030269580667144e-18, dn: 1.030269580667144e-18}}, 238: {"": {up: 8.276065474682317e-18, dn: 8.276065474682317e-18}}, 239: {"": {up: 2.438639777861796e-18, dn: 2.438639777861796e-18}}, 240: {"": {up: 6.585426577218878e-20, dn: 6.585426577218878e-20}}, 241: {"": {up: 6.08691777877761e-19, dn: 6.08691777877761e-19}}, 242: {"": {up: 3.213661810208663e-19, dn: 3.213661810208663e-19}}, 243: {"": {up: 3.927144008468361e-18, dn: 3.927144008468361e-18}}, 244: {"": {up: 7.439195719234317e-19, dn: 7.439195719234317e-19}}, 245: {"": {up: 8.069383820991136e-19, dn: 8.069383820991136e-19}}, 246: {"": {up: 1.71218553410557e-17, dn: 1.71218553410557e-17}}, 247: {"": {up: 2.436337631312668e-19, dn: 2.436337631312668e-19}}, 248: {"": {up: 2.657588635835768e-19, dn: 2.657588635835768e-19}}, 249: {"": {up: 6.491827834871385e-19, dn: 6.491827834871385e-19}}, 250: {"": {up: 1.162371528093874e-19, dn: 1.162371528093874e-19}}, 251: {"": {up: 6.574455251355547e-19, dn: 6.574455251355547e-19}}, 252: {"": {up: 3.299839531053147e-18, dn: 3.299839531053147e-18}}, 253: {"": {up: 5.051641307087538e-18, dn: 5.051641307087538e-18}}, 254: {"": {up: 2.287987124573936e-20, dn: 2.287987124573936e-20}}, 255: {"": {up: 2.22963685345499e-20, dn: 2.22963685345499e-20}}, 256: {"": {up: 4.199909963777706e-22, dn: 4.199909963777706e-22}}, 257: {"": {up: 9.100887208199433e-20, dn: 9.100887208199433e-20}}, 258: {"": {up: 4.378635345278894e-21, dn: 4.378635345278894e-21}}, 259: {"": {up: 9.481170914308049e-20, dn: 9.481170914308049e-20}}, 260: {"": {up: 5.481493598426323e-20, dn: 5.481493598426323e-20}}, 261: {"": {up: 9.727055638265661e-22, dn: 9.727055638265661e-22}}, 262: {"": {up: 1.903686564616694e-21, dn: 1.903686564616694e-21}}, 263: {"": {up: 1.245453737213098e-20, dn: 1.245453737213098e-20}}, 264: {"": {up: 3.509227475902213e-19, dn: 3.509227475902213e-19}}, 265: {"": {up: 2.209409706985042e-21, dn: 2.209409706985042e-21}}, 266: {"": {up: 1.083914093089776e-20, dn: 1.083914093089776e-20}}, 267: {"": {up: 4.636052540939032e-22, dn: 4.636052540939032e-22}}, 268: {"": {up: 1.166207783129723e-21, dn: 1.166207783129723e-21}}, 269: {"": {up: 3.157036126983552e-21, dn: 3.157036126983552e-21}}, 270: {"": {up: 5.925323423736937e-22, dn: 5.925323423736937e-22}}, 271: {"": {up: 2.656875409311908e-23, dn: 2.656875409311908e-23}}, 272: {"": {up: 6.032722454045978e-21, dn: 6.032722454045978e-21}}, 273: {"": {up: 8.60092165503809e-21, dn: 8.60092165503809e-21}}, 274: {"": {up: 1.846500257118913e-19, dn: 1.846500257118913e-19}}, 275: {"": {up: 2.13651704964028e-20, dn: 2.13651704964028e-20}}, 276: {"": {up: 8.399929210032437e-21, dn: 8.399929210032437e-21}}, 277: {"": {up: 1.288191640425736e-19, dn: 1.288191640425736e-19}}, 278: {"": {up: 6.137560217111295e-23, dn: 6.137560217111295e-23}}, 279: {"": {up: 1.213848143124261e-21, dn: 1.213848143124261e-21}}, 280: {"": {up: 1.482727396306377e-19, dn: 1.482727396306377e-19}}, 281: {"": {up: 4.243747679218362e-22, dn: 4.243747679218362e-22}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 2.476675729918986e-21, dn: 2.476675729918986e-21}}, 285: {"": {up: 1.727910432598823e-22, dn: 1.727910432598823e-22}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 1.447971428040178e-23, dn: 1.447971428040178e-23}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 3.759299705545766e-21, dn: 3.759299705545766e-21}}, 290: {"": {up: 2.005414293833527e-20, dn: 2.005414293833527e-20}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 1.76860883444247e-22, dn: 1.76860883444247e-22}}, 293: {"": {up: 5.060940858281767e-23, dn: 5.060940858281767e-23}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 2.816662070156285e-22, dn: 2.816662070156285e-22}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 3.720971682126379e-23, dn: 3.720971682126379e-23}}, 298: {"": {up: 7.305217274417316e-27, dn: 7.305217274417316e-27}}, 299: {"": {up: 5.890819373853326e-24, dn: 5.890819373853326e-24}}, 300: {"": {up: 3.607495340244825e-24, dn: 3.607495340244825e-24}}, 301: {"": {up: 3.792000452200722e-24, dn: 3.792000452200722e-24}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 1.230397049034484e-24, dn: 1.230397049034484e-24}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 9.653360559084788e-23, dn: 9.653360559084788e-23}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}}
LineColor=blue
LineStyle=solid
LineWidth=1.5pt
Name=LO
Path=LO
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.846869e-03	1.310137e-06	1.310137e-06
2.000000e+01	4.000000e+01	8.766640e-03	2.016128e-06	2.016128e-06
4.000000e+01	6.000000e+01	9.926705e-03	2.458967e-06	2.458967e-06
6.000000e+01	8.000000e+01	7.777498e-03	2.184155e-06	2.184155e-06
8.000000e+01	1.000000e+02	5.773570e-03	1.558924e-06	1.558924e-06
1.000000e+02	1.200000e+02	4.361896e-03	1.054627e-06	1.054627e-06
1.200000e+02	1.400000e+02	3.182748e-03	7.591425e-07	7.591425e-07
1.400000e+02	1.600000e+02	2.301746e-03	6.001655e-07	6.001655e-07
1.600000e+02	1.800000e+02	1.671754e-03	4.533367e-07	4.533367e-07
1.800000e+02	2.000000e+02	1.224468e-03	3.639301e-07	3.639301e-07
2.000000e+02	2.200000e+02	9.052441e-04	2.902474e-07	2.902474e-07
2.200000e+02	2.400000e+02	6.753441e-04	2.353932e-07	2.353932e-07
2.400000e+02	2.600000e+02	5.093873e-04	1.912817e-07	1.912817e-07
2.600000e+02	2.800000e+02	3.879427e-04	1.585360e-07	1.585360e-07
2.800000e+02	3.000000e+02	2.985944e-04	1.325514e-07	1.325514e-07
3.000000e+02	3.200000e+02	2.317017e-04	1.108486e-07	1.108486e-07
3.200000e+02	3.400000e+02	1.811932e-04	9.385351e-08	9.385351e-08
3.400000e+02	3.600000e+02	1.429804e-04	7.986323e-08	7.986323e-08
3.600000e+02	3.800000e+02	1.132263e-04	6.859068e-08	6.859068e-08
3.800000e+02	4.000000e+02	8.812373e-05	5.802820e-08	5.802820e-08
4.000000e+02	4.200000e+02	6.122522e-05	4.838890e-08	4.838890e-08
4.200000e+02	4.400000e+02	4.277837e-05	3.988618e-08	3.988618e-08
4.400000e+02	4.600000e+02	3.103185e-05	3.344281e-08	3.344281e-08
4.600000e+02	4.800000e+02	2.294509e-05	2.815437e-08	2.815437e-08
4.800000e+02	5.000000e+02	1.733620e-05	2.394358e-08	2.394358e-08
5.000000e+02	5.200000e+02	1.310198e-05	2.024391e-08	2.024391e-08
5.200000e+02	5.400000e+02	1.001854e-05	1.702782e-08	1.702782e-08
5.400000e+02	5.600000e+02	7.756056e-06	1.497492e-08	1.497492e-08
5.600000e+02	5.800000e+02	6.024338e-06	1.260447e-08	1.260447e-08
5.800000e+02	6.000000e+02	4.723283e-06	1.087637e-08	1.087637e-08
6.000000e+02	6.200000e+02	3.705571e-06	9.505886e-09	9.505886e-09
6.200000e+02	6.400000e+02	2.930660e-06	8.186596e-09	8.186596e-09
6.400000e+02	6.600000e+02	2.310827e-06	6.917557e-09	6.917557e-09
6.600000e+02	6.800000e+02	1.854195e-06	6.196306e-09	6.196306e-09
6.800000e+02	7.000000e+02	1.468925e-06	5.148642e-09	5.148642e-09
7.000000e+02	7.200000e+02	1.183277e-06	4.601713e-09	4.601713e-09
7.200000e+02	7.400000e+02	9.519109e-07	4.258319e-09	4.258319e-09
7.400000e+02	7.600000e+02	7.565615e-07	3.409438e-09	3.409438e-09
7.600000e+02	7.800000e+02	6.180773e-07	3.246846e-09	3.246846e-09
7.800000e+02	8.000000e+02	5.011821e-07	2.680993e-09	2.680993e-09
8.000000e+02	8.200000e+02	4.044225e-07	2.367697e-09	2.367697e-09
8.200000e+02	8.400000e+02	3.316330e-07	2.099407e-09	2.099407e-09
8.400000e+02	8.600000e+02	2.700330e-07	1.741249e-09	1.741249e-09
8.600000e+02	8.800000e+02	2.213993e-07	1.554391e-09	1.554391e-09
8.800000e+02	9.000000e+02	1.828417e-07	1.366487e-09	1.366487e-09
9.000000e+02	9.200000e+02	1.520585e-07	1.205040e-09	1.205040e-09
9.200000e+02	9.400000e+02	1.278236e-07	1.076840e-09	1.076840e-09
9.400000e+02	9.600000e+02	1.035079e-07	9.655326e-10	9.655326e-10
9.600000e+02	9.800000e+02	8.729674e-08	8.384907e-10	8.384907e-10
9.800000e+02	1.000000e+03	7.245648e-08	7.699374e-10	7.699374e-10
1.000000e+03	1.020000e+03	6.038385e-08	6.774422e-10	6.774422e-10
1.020000e+03	1.040000e+03	5.066173e-08	6.151117e-10	6.151117e-10
1.040000e+03	1.060000e+03	4.181745e-08	5.740024e-10	5.740024e-10
1.060000e+03	1.080000e+03	3.573600e-08	4.764481e-10	4.764481e-10
1.080000e+03	1.100000e+03	3.064699e-08	4.347000e-10	4.347000e-10
1.100000e+03	1.120000e+03	2.576236e-08	3.858627e-10	3.858627e-10
1.120000e+03	1.140000e+03	2.152670e-08	3.255346e-10	3.255346e-10
1.140000e+03	1.160000e+03	1.773932e-08	2.890302e-10	2.890302e-10
1.160000e+03	1.180000e+03	1.512126e-08	2.753406e-10	2.753406e-10
1.180000e+03	1.200000e+03	1.308392e-08	2.559354e-10	2.559354e-10
1.200000e+03	1.220000e+03	1.093562e-08	2.086710e-10	2.086710e-10
1.220000e+03	1.240000e+03	9.662526e-09	2.890261e-10	2.890261e-10
1.240000e+03	1.260000e+03	7.942487e-09	1.938947e-10	1.938947e-10
1.260000e+03	1.280000e+03	6.912917e-09	1.578165e-10	1.578165e-10
1.280000e+03	1.300000e+03	5.893145e-09	1.475141e-10	1.475141e-10
1.300000e+03	1.320000e+03	5.028854e-09	1.301946e-10	1.301946e-10
1.320000e+03	1.340000e+03	4.307816e-09	1.248338e-10	1.248338e-10
1.340000e+03	1.360000e+03	3.562570e-09	1.039155e-10	1.039155e-10
1.360000e+03	1.380000e+03	3.242857e-09	9.298165e-11	9.298165e-11
1.380000e+03	1.400000e+03	2.630349e-09	8.823403e-11	8.823403e-11
1.400000e+03	1.420000e+03	2.475944e-09	1.998909e-10	1.998909e-10
1.420000e+03	1.440000e+03	1.998785e-09	6.703120e-11	6.703120e-11
1.440000e+03	1.460000e+03	1.726220e-09	6.440434e-11	6.440434e-11
1.460000e+03	1.480000e+03	1.434425e-09	5.499185e-11	5.499185e-11
1.480000e+03	1.500000e+03	1.176545e-09	4.846599e-11	4.846599e-11
1.500000e+03	1.520000e+03	1.151440e-09	4.485389e-11	4.485389e-11
1.520000e+03	1.540000e+03	9.472841e-10	4.312450e-11	4.312450e-11
1.540000e+03	1.560000e+03	8.192588e-10	3.813592e-11	3.813592e-11
1.560000e+03	1.580000e+03	7.201351e-10	3.532575e-11	3.532575e-11
1.580000e+03	1.600000e+03	7.060498e-10	4.854744e-11	4.854744e-11
1.600000e+03	1.620000e+03	5.080066e-10	2.688801e-11	2.688801e-11
1.620000e+03	1.640000e+03	4.725270e-10	2.501883e-11	2.501883e-11
1.640000e+03	1.660000e+03	3.646970e-10	2.232297e-11	2.232297e-11
1.660000e+03	1.680000e+03	3.306239e-10	2.354470e-11	2.354470e-11
1.680000e+03	1.700000e+03	2.950243e-10	1.951290e-11	1.951290e-11
1.700000e+03	1.720000e+03	2.530255e-10	2.513055e-11	2.513055e-11
1.720000e+03	1.740000e+03	2.086425e-10	1.838879e-11	1.838879e-11
1.740000e+03	1.760000e+03	1.760171e-10	1.535588e-11	1.535588e-11
1.760000e+03	1.780000e+03	1.712228e-10	1.470154e-11	1.470154e-11
1.780000e+03	1.800000e+03	1.564484e-10	1.390013e-11	1.390013e-11
1.800000e+03	1.820000e+03	1.494321e-10	1.330544e-11	1.330544e-11
1.820000e+03	1.840000e+03	1.253436e-10	1.619922e-11	1.619922e-11
1.840000e+03	1.860000e+03	1.250908e-10	1.319175e-11	1.319175e-11
1.860000e+03	1.880000e+03	6.740740e-11	8.238470e-12	8.238470e-12
1.880000e+03	1.900000e+03	6.971486e-11	8.339466e-12	8.339466e-12
1.900000e+03	1.920000e+03	6.521270e-11	6.562389e-12	6.562389e-12
1.920000e+03	1.940000e+03	4.729280e-11	6.653440e-12	6.653440e-12
1.940000e+03	1.960000e+03	5.766401e-11	6.421290e-12	6.421290e-12
1.960000e+03	1.980000e+03	3.692878e-11	6.866883e-12	6.866883e-12
1.980000e+03	2.000000e+03	1.442520e-11	1.220989e-11	1.220989e-11
2.000000e+03	2.020000e+03	2.607735e-11	3.930642e-12	3.930642e-12
2.020000e+03	2.040000e+03	2.902290e-11	4.303108e-12	4.303108e-12
2.040000e+03	2.060000e+03	2.681381e-11	4.225563e-12	4.225563e-12
2.060000e+03	2.080000e+03	2.190570e-11	3.791010e-12	3.791010e-12
2.080000e+03	2.100000e+03	1.142762e-11	3.035247e-12	3.035247e-12
2.100000e+03	2.120000e+03	2.438843e-11	2.810962e-12	2.810962e-12
2.120000e+03	2.140000e+03	1.607771e-11	3.158343e-12	3.158343e-12
2.140000e+03	2.160000e+03	1.748814e-11	2.426975e-12	2.426975e-12
2.160000e+03	2.180000e+03	1.371580e-11	2.537754e-12	2.537754e-12
2.180000e+03	2.200000e+03	1.310210e-11	1.965449e-12	1.965449e-12
2.200000e+03	2.220000e+03	9.989168e-12	1.685756e-12	1.685756e-12
2.220000e+03	2.240000e+03	8.629387e-12	1.708224e-12	1.708224e-12
2.240000e+03	2.260000e+03	9.405976e-12	2.659567e-12	2.659567e-12
2.260000e+03	2.280000e+03	6.423490e-12	1.447998e-12	1.447998e-12
2.280000e+03	2.300000e+03	5.620961e-12	1.847681e-12	1.847681e-12
2.300000e+03	2.320000e+03	6.644042e-12	1.146037e-12	1.146037e-12
2.320000e+03	2.340000e+03	3.423243e-12	1.219750e-12	1.219750e-12
2.340000e+03	2.360000e+03	4.250691e-12	1.090684e-12	1.090684e-12
2.360000e+03	2.380000e+03	1.950622e-12	8.700920e-13	8.700920e-13
2.380000e+03	2.400000e+03	2.362306e-12	1.007083e-12	1.007083e-12
2.400000e+03	2.420000e+03	8.091424e-12	2.746716e-12	2.746716e-12
2.420000e+03	2.440000e+03	2.149857e-12	9.078762e-13	9.078762e-13
2.440000e+03	2.460000e+03	1.850434e-12	6.048536e-13	6.048536e-13
2.460000e+03	2.480000e+03	2.451208e-12	7.104076e-13	7.104076e-13
2.480000e+03	2.500000e+03	1.149281e-12	5.670348e-13	5.670348e-13
2.500000e+03	2.520000e+03	2.074692e-12	7.559490e-13	7.559490e-13
2.520000e+03	2.540000e+03	1.332817e-12	6.009607e-13	6.009607e-13
2.540000e+03	2.560000e+03	1.449418e-12	6.095747e-13	6.095747e-13
2.560000e+03	2.580000e+03	1.428922e-12	5.064133e-13	5.064133e-13
2.580000e+03	2.600000e+03	1.801102e-12	9.243732e-13	9.243732e-13
2.600000e+03	2.620000e+03	1.364947e-12	5.151257e-13	5.151257e-13
2.620000e+03	2.640000e+03	3.678003e-13	3.612468e-13	3.612468e-13
2.640000e+03	2.660000e+03	2.988448e-12	1.229666e-12	1.229666e-12
2.660000e+03	2.680000e+03	9.287744e-13	3.382258e-13	3.382258e-13
2.680000e+03	2.700000e+03	6.419670e-13	3.046816e-13	3.046816e-13
2.700000e+03	2.720000e+03	4.654904e-13	2.889774e-13	2.889774e-13
2.720000e+03	2.740000e+03	8.255003e-13	1.923705e-13	1.923705e-13
2.740000e+03	2.760000e+03	2.154210e-13	1.953228e-13	1.953228e-13
2.760000e+03	2.780000e+03	-5.860840e-14	2.579996e-13	2.579996e-13
2.780000e+03	2.800000e+03	7.850995e-13	2.870045e-13	2.870045e-13
2.800000e+03	2.820000e+03	8.540360e-14	2.106791e-13	2.106791e-13
2.820000e+03	2.840000e+03	2.434290e-14	2.459214e-13	2.459214e-13
2.840000e+03	2.860000e+03	1.226113e-13	9.070819e-14	9.070819e-14
2.860000e+03	2.880000e+03	3.203114e-13	1.553928e-13	1.553928e-13
2.880000e+03	2.900000e+03	-5.096790e-14	2.110343e-13	2.110343e-13
2.900000e+03	2.920000e+03	7.595465e-14	6.635755e-14	6.635755e-14
2.920000e+03	2.940000e+03	1.377098e-14	1.132437e-13	1.132437e-13
2.940000e+03	2.960000e+03	1.138497e-13	8.741044e-14	8.741044e-14
2.960000e+03	2.980000e+03	1.244563e-13	5.970465e-14	5.970465e-14
2.980000e+03	3.000000e+03	-4.271400e-16	6.722450e-14	6.722450e-14
3.000000e+03	3.020000e+03	1.430984e-13	5.982517e-14	5.982517e-14
3.020000e+03	3.040000e+03	2.559402e-13	6.997509e-14	6.997509e-14
3.040000e+03	3.060000e+03	1.762235e-13	4.910886e-14	4.910886e-14
3.060000e+03	3.080000e+03	-8.207608e-14	1.764983e-13	1.764983e-13
3.080000e+03	3.100000e+03	1.051500e-13	5.033668e-14	5.033668e-14
3.100000e+03	3.120000e+03	5.794443e-14	3.877502e-14	3.877502e-14
3.120000e+03	3.140000e+03	1.472124e-14	5.095258e-14	5.095258e-14
3.140000e+03	3.160000e+03	3.481590e-14	3.426406e-14	3.426406e-14
3.160000e+03	3.180000e+03	2.497005e-14	2.792378e-14	2.792378e-14
3.180000e+03	3.200000e+03	3.005844e-14	2.288265e-14	2.288265e-14
3.200000e+03	3.220000e+03	2.749928e-14	2.043457e-14	2.043457e-14
3.220000e+03	3.240000e+03	7.260544e-14	2.514356e-14	2.514356e-14
3.240000e+03	3.260000e+03	3.428957e-14	4.905406e-14	4.905406e-14
3.260000e+03	3.280000e+03	1.690414e-14	1.881082e-14	1.881082e-14
3.280000e+03	3.300000e+03	1.272036e-14	1.699157e-14	1.699157e-14
3.300000e+03	3.320000e+03	2.043690e-16	3.079218e-14	3.079218e-14
3.320000e+03	3.340000e+03	-1.502516e-14	1.973804e-14	1.973804e-14
3.340000e+03	3.360000e+03	2.193823e-14	1.408772e-14	1.408772e-14
3.360000e+03	3.380000e+03	1.024495e-14	6.669763e-15	6.669763e-15
3.380000e+03	3.400000e+03	2.237596e-14	9.795804e-15	9.795804e-15
3.400000e+03	3.420000e+03	2.017371e-14	1.067384e-14	1.067384e-14
3.420000e+03	3.440000e+03	9.931342e-15	6.998494e-15	6.998494e-15
3.440000e+03	3.460000e+03	1.722858e-14	1.431734e-14	1.431734e-14
3.460000e+03	3.480000e+03	1.020983e-14	7.227938e-15	7.227938e-15
3.480000e+03	3.500000e+03	3.534170e-14	2.602114e-14	2.602114e-14
3.500000e+03	3.520000e+03	2.755421e-14	1.639345e-14	1.639345e-14
3.520000e+03	3.540000e+03	6.736562e-15	2.089405e-15	2.089405e-15
3.540000e+03	3.560000e+03	3.055886e-15	6.511041e-15	6.511041e-15
3.560000e+03	3.580000e+03	1.371592e-14	1.066676e-14	1.066676e-14
3.580000e+03	3.600000e+03	4.671424e-15	3.395970e-15	3.395970e-15
3.600000e+03	3.620000e+03	6.688553e-15	6.659885e-15	6.659885e-15
3.620000e+03	3.640000e+03	3.711077e-15	2.936941e-15	2.936941e-15
3.640000e+03	3.660000e+03	2.943641e-15	2.558859e-15	2.558859e-15
3.660000e+03	3.680000e+03	-6.497210e-17	3.168004e-15	3.168004e-15
3.680000e+03	3.700000e+03	1.878285e-15	2.849808e-15	2.849808e-15
3.700000e+03	3.720000e+03	1.207609e-15	7.571302e-16	7.571302e-16
3.720000e+03	3.740000e+03	-4.510820e-15	6.139549e-15	6.139549e-15
3.740000e+03	3.760000e+03	4.910954e-15	2.524571e-15	2.524571e-15
3.760000e+03	3.780000e+03	-1.331099e-15	1.172949e-15	1.172949e-15
3.780000e+03	3.800000e+03	2.261464e-16	1.583791e-15	1.583791e-15
3.800000e+03	3.820000e+03	3.195960e-15	1.850602e-15	1.850602e-15
3.820000e+03	3.840000e+03	-3.368396e-15	3.194719e-15	3.194719e-15
3.840000e+03	3.860000e+03	2.194641e-15	1.035042e-15	1.035042e-15
3.860000e+03	3.880000e+03	1.508650e-16	1.011412e-15	1.011412e-15
3.880000e+03	3.900000e+03	3.627669e-16	7.818051e-16	7.818051e-16
3.900000e+03	3.920000e+03	5.318958e-15	2.513729e-15	2.513729e-15
3.920000e+03	3.940000e+03	-3.032514e-15	2.194370e-15	2.194370e-15
3.940000e+03	3.960000e+03	1.847217e-15	1.201689e-15	1.201689e-15
3.960000e+03	3.980000e+03	-6.249410e-16	4.217290e-16	4.217290e-16
3.980000e+03	4.000000e+03	4.342225e-16	9.173802e-16	9.173802e-16
4.000000e+03	4.020000e+03	8.122123e-16	3.631163e-16	3.631163e-16
4.020000e+03	4.040000e+03	4.076079e-16	4.154015e-16	4.154015e-16
4.040000e+03	4.060000e+03	-4.348020e-17	5.890132e-16	5.890132e-16
4.060000e+03	4.080000e+03	2.106656e-16	5.101149e-16	5.101149e-16
4.080000e+03	4.100000e+03	6.039882e-17	9.703742e-17	9.703742e-17
4.100000e+03	4.120000e+03	1.662270e-17	4.373543e-16	4.373543e-16
4.120000e+03	4.140000e+03	3.563491e-16	4.637720e-16	4.637720e-16
4.140000e+03	4.160000e+03	3.451011e-16	2.775012e-16	2.775012e-16
4.160000e+03	4.180000e+03	2.866076e-16	1.776539e-16	1.776539e-16
4.180000e+03	4.200000e+03	2.862279e-16	2.647848e-16	2.647848e-16
4.200000e+03	4.220000e+03	-4.176513e-17	1.399622e-16	1.399622e-16
4.220000e+03	4.240000e+03	2.824655e-16	2.637813e-16	2.637813e-16
4.240000e+03	4.260000e+03	-2.698529e-17	4.256209e-17	4.256209e-17
4.260000e+03	4.280000e+03	-9.886547e-16	9.742165e-16	9.742165e-16
4.280000e+03	4.300000e+03	1.704794e-16	1.874067e-16	1.874067e-16
4.300000e+03	4.320000e+03	-1.816059e-16	3.554874e-16	3.554874e-16
4.320000e+03	4.340000e+03	6.270298e-17	2.786758e-17	2.786758e-17
4.340000e+03	4.360000e+03	2.828484e-17	3.812999e-17	3.812999e-17
4.360000e+03	4.380000e+03	1.059326e-16	7.090254e-17	7.090254e-17
4.380000e+03	4.400000e+03	9.989833e-17	8.467455e-17	8.467455e-17
4.400000e+03	4.420000e+03	-1.277779e-16	1.874155e-16	1.874155e-16
4.420000e+03	4.440000e+03	7.178229e-17	7.765180e-17	7.765180e-17
4.440000e+03	4.460000e+03	7.936366e-17	5.283927e-17	5.283927e-17
4.460000e+03	4.480000e+03	3.327072e-17	2.071365e-17	2.071365e-17
4.480000e+03	4.500000e+03	-1.084959e-17	1.497610e-17	1.497610e-17
4.500000e+03	4.520000e+03	4.192952e-17	2.569790e-17	2.569790e-17
4.520000e+03	4.540000e+03	-3.751785e-17	3.282661e-17	3.282661e-17
4.540000e+03	4.560000e+03	9.377737e-18	4.295960e-18	4.295960e-18
4.560000e+03	4.580000e+03	1.278561e-17	7.937746e-18	7.937746e-18
4.580000e+03	4.600000e+03	7.281660e-19	1.405895e-17	1.405895e-17
4.600000e+03	4.620000e+03	1.769936e-17	1.399829e-17	1.399829e-17
4.620000e+03	4.640000e+03	3.490276e-18	4.365994e-17	4.365994e-17
4.640000e+03	4.660000e+03	2.561516e-17	1.685740e-17	1.685740e-17
4.660000e+03	4.680000e+03	3.334812e-18	1.112944e-17	1.112944e-17
4.680000e+03	4.700000e+03	-2.831473e-19	6.458414e-19	6.458414e-19
4.700000e+03	4.720000e+03	1.453276e-18	8.414017e-19	8.414017e-19
4.720000e+03	4.740000e+03	6.326563e-18	3.676207e-18	3.676207e-18
4.740000e+03	4.760000e+03	-1.735720e-17	1.503871e-17	1.503871e-17
4.760000e+03	4.780000e+03	7.095977e-18	1.000152e-17	1.000152e-17
4.780000e+03	4.800000e+03	-5.888266e-18	9.231482e-18	9.231482e-18
4.800000e+03	4.820000e+03	-2.327822e-19	2.428142e-19	2.428142e-19
4.820000e+03	4.840000e+03	-6.520857e-18	7.394301e-18	7.394301e-18
4.840000e+03	4.860000e+03	6.395447e-19	4.081492e-19	4.081492e-19
4.860000e+03	4.880000e+03	2.419178e-18	4.264676e-18	4.264676e-18
4.880000e+03	4.900000e+03	9.398726e-19	8.548529e-19	8.548529e-19
4.900000e+03	4.920000e+03	1.025759e-18	8.069384e-19	8.069384e-19
4.920000e+03	4.940000e+03	1.958319e-17	1.716026e-17	1.716026e-17
4.940000e+03	4.960000e+03	3.983787e-19	2.436338e-19	2.436338e-19
4.960000e+03	4.980000e+03	1.227144e-19	3.355947e-19	3.355947e-19
4.980000e+03	5.000000e+03	7.046736e-19	6.491850e-19	6.491850e-19
5.000000e+03	5.020000e+03	-1.581213e-18	1.744072e-18	1.744072e-18
5.020000e+03	5.040000e+03	-2.033367e-18	2.885249e-18	2.885249e-18
5.040000e+03	5.060000e+03	3.316548e-18	3.299904e-18	3.299904e-18
5.060000e+03	5.080000e+03	5.465232e-18	5.052643e-18	5.052643e-18
5.080000e+03	5.100000e+03	3.674975e-20	2.287987e-20	2.287987e-20
5.100000e+03	5.120000e+03	2.428399e-18	2.617281e-18	2.617281e-18
5.120000e+03	5.140000e+03	-3.321134e-22	4.199910e-22	4.199910e-22
5.140000e+03	5.160000e+03	-1.186350e-18	1.300859e-18	1.300859e-18
5.160000e+03	5.180000e+03	4.428167e-21	4.378635e-21	4.378635e-21
5.180000e+03	5.200000e+03	1.329617e-19	9.481171e-20	9.481171e-20
5.200000e+03	5.220000e+03	-4.717971e-19	5.069335e-19	5.069335e-19
5.220000e+03	5.240000e+03	1.599056e-21	9.727056e-22	9.727056e-22
5.240000e+03	5.260000e+03	1.833291e-21	1.903687e-21	1.903687e-21
5.260000e+03	5.280000e+03	1.898637e-20	1.245454e-20	1.245454e-20
5.280000e+03	5.300000e+03	3.546550e-19	3.509227e-19	3.509227e-19
5.300000e+03	5.320000e+03	-1.184302e-19	9.473392e-20	9.473392e-20
5.320000e+03	5.340000e+03	1.084823e-20	1.083915e-20	1.083915e-20
5.340000e+03	5.360000e+03	-4.373680e-22	5.080780e-22	5.080780e-22
5.360000e+03	5.380000e+03	1.389706e-21	1.166208e-21	1.166208e-21
5.380000e+03	5.400000e+03	3.030111e-21	3.157036e-21	3.157036e-21
5.400000e+03	5.420000e+03	-3.664544e-19	3.648826e-19	3.648826e-19
5.420000e+03	5.440000e+03	2.755874e-23	2.656875e-23	2.656875e-23
5.440000e+03	5.460000e+03	7.360797e-21	6.032740e-21	6.032740e-21
5.460000e+03	5.480000e+03	9.149894e-21	8.600922e-21	8.600922e-21
5.480000e+03	5.500000e+03	1.831928e-19	1.846527e-19	1.846527e-19
5.500000e+03	5.520000e+03	2.136999e-20	2.136517e-20	2.136517e-20
5.520000e+03	5.540000e+03	1.195477e-20	8.399929e-21	8.399929e-21
5.540000e+03	5.560000e+03	1.271936e-19	1.288192e-19	1.288192e-19
5.560000e+03	5.580000e+03	-6.137560e-23	6.137560e-23	6.137560e-23
5.580000e+03	5.600000e+03	1.207968e-21	1.213848e-21	1.213848e-21
5.600000e+03	5.620000e+03	1.691501e-19	1.482727e-19	1.482727e-19
5.620000e+03	5.640000e+03	-6.528547e-22	1.220161e-21	1.220161e-21
5.640000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.700000e+03	2.476676e-21	2.476676e-21	2.476676e-21
5.700000e+03	5.720000e+03	1.727828e-22	1.727910e-22	1.727910e-22
5.720000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.760000e+03	1.510141e-23	1.447971e-23	1.447971e-23
5.760000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.800000e+03	3.759300e-21	3.759300e-21	3.759300e-21
5.800000e+03	5.820000e+03	2.310975e-20	2.005414e-20	2.005414e-20
5.820000e+03	5.840000e+03	1.551783e-24	1.551783e-24	1.551783e-24
5.840000e+03	5.860000e+03	1.768609e-22	1.768609e-22	1.768609e-22
5.860000e+03	5.880000e+03	5.795711e-23	5.060941e-23	5.060941e-23
5.880000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.920000e+03	2.824176e-22	2.816662e-22	2.816662e-22
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.960000e+03	-3.720972e-23	3.720972e-23	3.720972e-23
5.960000e+03	5.980000e+03	7.460652e-27	7.305217e-27	7.305217e-27
5.980000e+03	6.000000e+03	-5.890819e-24	5.890819e-24	5.890819e-24
6.000000e+03	6.020000e+03	-3.607495e-24	3.607495e-24	3.607495e-24
6.020000e+03	6.040000e+03	-3.792000e-24	3.792000e-24	3.792000e-24
6.040000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.140000e+03	1.230397e-24	1.230397e-24	1.230397e-24
6.140000e+03	6.160000e+03	-9.349407e-25	9.349407e-25	9.349407e-25
6.160000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.260000e+03	9.653361e-23	9.653361e-23	9.653361e-23
6.260000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+03	8.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+03	8.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+03	8.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+03	8.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+03	8.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+03	8.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+03	8.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+03	8.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+03	8.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+03	8.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+03	8.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+03	8.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+03	8.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+03	8.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+03	8.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+03	8.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+03	8.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+03	8.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+03	8.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+03	8.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+03	8.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+03	8.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+03	8.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+03	8.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+03	8.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+03	8.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+03	8.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+03	8.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+03	8.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+03	8.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+03	8.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+03	8.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+03	8.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+03	8.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+03	8.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+03	8.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+03	8.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+03	8.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+03	8.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+03	8.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+03	8.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+03	8.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+03	8.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+03	8.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+03	8.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+03	8.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+03	8.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+03	8.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+03	8.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+03	9.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+03	9.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+03	9.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+03	9.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+03	9.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+03	9.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+03	9.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+03	9.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+03	9.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+03	9.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+03	9.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+03	9.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+03	9.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+03	9.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+03	9.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+03	9.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+03	9.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+03	9.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+03	9.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+03	9.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+03	9.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+03	9.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+03	9.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+03	9.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+03	9.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+03	9.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+03	9.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+03	9.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+03	9.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+03	9.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+03	9.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+03	9.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+03	9.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+03	9.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+03	9.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+03	9.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+03	9.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+03	9.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+03	9.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+03	9.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+03	9.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+03	9.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+03	9.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+03	9.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+03	9.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+03	9.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+03	9.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+03	9.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.002000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+04	1.004000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+04	1.006000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+04	1.008000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+04	1.010000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+04	1.012000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+04	1.014000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+04	1.016000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+04	1.018000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.022000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+04	1.024000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+04	1.026000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+04	1.028000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+04	1.030000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+04	1.032000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+04	1.034000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+04	1.036000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+04	1.038000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.042000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+04	1.044000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+04	1.046000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+04	1.048000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+04	1.050000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+04	1.052000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+04	1.054000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+04	1.056000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+04	1.058000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.062000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+04	1.064000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+04	1.066000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+04	1.068000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+04	1.070000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+04	1.072000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+04	1.074000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+04	1.076000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+04	1.078000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.082000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+04	1.084000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+04	1.086000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+04	1.088000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+04	1.090000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+04	1.092000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+04	1.094000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+04	1.096000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+04	1.098000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.102000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+04	1.104000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+04	1.106000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+04	1.108000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+04	1.110000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+04	1.112000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+04	1.114000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+04	1.116000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+04	1.118000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.122000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+04	1.124000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+04	1.126000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+04	1.128000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+04	1.130000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+04	1.132000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+04	1.134000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+04	1.136000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+04	1.138000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.142000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.146000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.150000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+04	1.152000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+04	1.154000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+04	1.156000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+04	1.158000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.162000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+04	1.164000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+04	1.166000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+04	1.168000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+04	1.170000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.174000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+04	1.176000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+04	1.178000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.182000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+04	1.184000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+04	1.186000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.190000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+04	1.192000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+04	1.194000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.198000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.202000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.206000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.210000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.214000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.218000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.222000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.226000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.230000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.234000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.238000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.242000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.246000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.250000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.254000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.258000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.262000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.266000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.270000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.274000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.278000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.282000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.286000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.290000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.294000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.298000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LOvar
ErrorBandColor=blue
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
ErrorBreakdown={0: {"": {up: 0.0001781359999999997, dn: 0.0001363950000000001}}, 1: {"": {up: 0.0003924920000000012, dn: 0.0003007829999999989}}, 2: {"": {up: 0.0004541350000000013, dn: 0.0003483039999999989}}, 3: {"": {up: 0.0004075470000000003, dn: 0.0003131399999999999}}, 4: {"": {up: 0.0003208300000000002, dn: 0.000247082}}, 5: {"": {up: 0.0002376980000000006, dn: 0.0001908319999999993}}, 6: {"": {up: 0.0001803309999999997, dn: 0.0001516590000000002}}, 7: {"": {up: 0.0001399870000000003, dn: 0.0001175949999999999}}, 8: {"": {up: 0.000107434, dn: 9.018199999999985e-05}}, 9: {"": {up: 8.191299999999986e-05, dn: 6.875200000000005e-05}}, 10: {"": {up: 6.234870000000007e-05, dn: 5.236109999999993e-05}}, 11: {"": {up: 4.74742e-05, dn: 3.991549999999991e-05}}, 12: {"": {up: 3.643150000000003e-05, dn: 3.067180000000002e-05}}, 13: {"": {up: 2.818779999999999e-05, dn: 2.376230000000003e-05}}, 14: {"": {up: 2.196700000000002e-05, dn: 1.85462e-05}}, 15: {"": {up: 1.72831e-05, dn: 1.460910000000002e-05}}, 16: {"": {up: 1.36829e-05, dn: 1.157989999999999e-05}}, 17: {"": {up: 1.093050000000001e-05, dn: 9.260499999999984e-06}}, 18: {"": {up: 8.777100000000008e-06, dn: 7.441199999999999e-06}}, 19: {"": {up: 6.979729999999999e-06, dn: 5.913990000000011e-06}}, 20: {"": {up: 5.183930000000005e-06, dn: 4.359519999999999e-06}}, 21: {"": {up: 3.877289999999997e-06, dn: 3.235900000000001e-06}}, 22: {"": {up: 2.961580000000001e-06, dn: 2.458220000000001e-06}}, 23: {"": {up: 2.284869999999997e-06, dn: 1.888220000000001e-06}}, 24: {"": {up: 1.790540000000002e-06, dn: 1.474429999999999e-06}}, 25: {"": {up: 1.406280000000001e-06, dn: 1.15343e-06}}, 26: {"": {up: 1.10887e-06, dn: 9.067809999999992e-07}}, 27: {"": {up: 8.823600000000008e-07, dn: 7.196519999999996e-07}}, 28: {"": {up: 7.02268e-07, dn: 5.713830000000003e-07}}, 29: {"": {up: 5.640339999999997e-07, dn: 4.578590000000007e-07}}, 30: {"": {up: 4.528279999999996e-07, dn: 3.667459999999998e-07}}, 31: {"": {up: 3.656450000000001e-07, dn: 2.955360000000001e-07}}, 32: {"": {up: 2.934189999999999e-07, dn: 2.367560000000001e-07}}, 33: {"": {up: 2.404400000000001e-07, dn: 1.93601e-07}}, 34: {"": {up: 1.93226e-07, dn: 1.553880000000001e-07}}, 35: {"": {up: 1.574600000000001e-07, dn: 1.26484e-07}}, 36: {"": {up: 1.291031000000001e-07, dn: 1.03518e-07}}, 37: {"": {up: 1.036017e-07, dn: 8.299640000000006e-08}}, 38: {"": {up: 8.528009999999997e-08, dn: 6.828499999999995e-08}}, 39: {"": {up: 7.033239999999999e-08, dn: 5.622190000000002e-08}}, 40: {"": {up: 5.68126e-08, dn: 4.542519999999996e-08}}, 41: {"": {up: 4.746329999999998e-08, dn: 3.787029999999998e-08}}, 42: {"": {up: 3.91139e-08, dn: 3.116950000000002e-08}}, 43: {"": {up: 3.241629999999999e-08, dn: 2.580450000000002e-08}}, 44: {"": {up: 2.701730000000001e-08, dn: 2.148139999999997e-08}}, 45: {"": {up: 2.292819999999999e-08, dn: 1.819430000000001e-08}}, 46: {"": {up: 1.92387e-08, dn: 1.527349999999999e-08}}, 47: {"": {up: 1.588010000000001e-08, dn: 1.257335e-08}}, 48: {"": {up: 1.357605999999999e-08, dn: 1.073279e-08}}, 49: {"": {up: 1.130665999999999e-08, dn: 8.935200000000004e-09}}, 50: {"": {up: 9.601499999999995e-09, dn: 7.570170000000002e-09}}, 51: {"": {up: 8.122890000000004e-09, dn: 6.396969999999998e-09}}, 52: {"": {up: 6.81594e-09, dn: 5.357740000000004e-09}}, 53: {"": {up: 5.942809999999995e-09, dn: 4.659680000000001e-09}}, 54: {"": {up: 5.104789999999998e-09, dn: 4.001639999999999e-09}}, 55: {"": {up: 4.285239999999995e-09, dn: 3.360830000000002e-09}}, 56: {"": {up: 3.676240000000003e-09, dn: 2.872859999999997e-09}}, 57: {"": {up: 3.09983e-09, dn: 2.415219999999999e-09}}, 58: {"": {up: 2.623599999999999e-09, dn: 2.045270000000001e-09}}, 59: {"": {up: 2.29825e-09, dn: 1.788729999999999e-09}}, 60: {"": {up: 1.974999999999999e-09, dn: 1.531690000000001e-09}}, 61: {"": {up: 1.733294000000001e-09, dn: 1.345054999999999e-09}}, 62: {"": {up: 1.450388000000001e-09, dn: 1.122581999999999e-09}}, 63: {"": {up: 1.273558000000001e-09, dn: 9.848949999999998e-10}}, 64: {"": {up: 1.105102e-09, dn: 8.523520000000005e-10}}, 65: {"": {up: 9.419580000000001e-10, dn: 7.26944e-10}}, 66: {"": {up: 8.07207e-10, dn: 6.227589999999997e-10}}, 67: {"": {up: 6.908820000000002e-10, dn: 5.301669999999999e-10}}, 68: {"": {up: 6.280830000000003e-10, dn: 4.822190000000001e-10}}, 69: {"": {up: 5.24273e-10, dn: 4.006709999999999e-10}}, 70: {"": {up: 4.810319999999998e-10, dn: 3.689320000000001e-10}}, 71: {"": {up: 4.08565e-10, dn: 3.113359999999998e-10}}, 72: {"": {up: 3.501170000000001e-10, dn: 2.667870000000001e-10}}, 73: {"": {up: 2.953910000000001e-10, dn: 2.24807e-10}}, 74: {"": {up: 2.517129999999999e-10, dn: 1.904077000000001e-10}}, 75: {"": {up: 2.485090000000001e-10, dn: 1.880136e-10}}, 76: {"": {up: 2.036858000000001e-10, dn: 1.539399e-10}}, 77: {"": {up: 1.814192000000001e-10, dn: 1.366346e-10}}, 78: {"": {up: 1.55987e-10, dn: 1.177782e-10}}, 79: {"": {up: 1.472671e-10, dn: 1.119288e-10}}, 80: {"": {up: 1.153998e-10, dn: 8.650800000000003e-11}}, 81: {"": {up: 1.100707e-10, dn: 8.234559999999997e-11}}, 82: {"": {up: 8.520409999999999e-11, dn: 6.357320000000001e-11}}, 83: {"": {up: 7.823410000000001e-11, dn: 5.821960000000001e-11}}, 84: {"": {up: 6.806420000000002e-11, dn: 5.07941e-11}}, 85: {"": {up: 5.967730000000001e-11, dn: 4.44043e-11}}, 86: {"": {up: 4.800889999999998e-11, dn: 3.578820000000001e-11}}, 87: {"": {up: 4.462199999999999e-11, dn: 3.283650000000001e-11}}, 88: {"": {up: 4.09762e-11, dn: 3.042779999999999e-11}}, 89: {"": {up: 3.86939e-11, dn: 2.861029999999998e-11}}, 90: {"": {up: 3.570890000000001e-11, dn: 2.654459999999999e-11}}, 91: {"": {up: 3.212170000000001e-11, dn: 2.366159999999999e-11}}, 92: {"": {up: 3.044409999999999e-11, dn: 2.26095e-11}}, 93: {"": {up: 1.921201e-11, dn: 1.392438e-11}}, 94: {"": {up: 1.838994e-11, dn: 1.344589e-11}}, 95: {"": {up: 1.793576e-11, dn: 1.307783e-11}}, 96: {"": {up: 1.351934e-11, dn: 9.765970000000002e-12}}, 97: {"": {up: 1.496195000000001e-11, dn: 1.100346e-11}}, 98: {"": {up: 1.051535e-11, dn: 7.612410000000002e-12}}, 99: {"": {up: 5.177670000000001e-12, dn: 3.54093e-12}}, 100: {"": {up: 7.276889999999998e-12, dn: 5.27002e-12}}, 101: {"": {up: 8.62195e-12, dn: 6.205290000000002e-12}}, 102: {"": {up: 7.475629999999997e-12, dn: 5.420620000000002e-12}}, 103: {"": {up: 6.27508e-12, dn: 4.535250000000003e-12}}, 104: {"": {up: 3.816820000000001e-12, dn: 2.688149e-12}}, 105: {"": {up: 6.759409999999997e-12, dn: 4.929580000000003e-12}}, 106: {"": {up: 4.656240000000001e-12, dn: 3.35829e-12}}, 107: {"": {up: 5.049099999999999e-12, dn: 3.667040000000001e-12}}, 108: {"": {up: 3.897720000000001e-12, dn: 2.81588e-12}}, 109: {"": {up: 3.728650000000002e-12, dn: 2.70892e-12}}, 110: {"": {up: 3.141208000000001e-12, dn: 2.254274999999999e-12}}, 111: {"": {up: 2.697124999999999e-12, dn: 1.923951e-12}}, 112: {"": {up: 2.451589e-12, dn: 1.794031999999999e-12}}, 113: {"": {up: 2.019311e-12, dn: 1.441152e-12}}, 114: {"": {up: 1.754088e-12, dn: 1.246512e-12}}, 115: {"": {up: 2.062520999999999e-12, dn: 1.477867000000001e-12}}, 116: {"": {up: 1.13463e-12, dn: 7.965899999999999e-13}}, 117: {"": {up: 1.355712e-12, dn: 9.662529999999996e-13}}, 118: {"": {up: 7.249999999999998e-13, dn: 4.993850000000001e-13}}, 119: {"": {up: 8.596890000000002e-13, dn: 5.97705e-13}}, 120: {"": {up: 1.793746e-12, dn: 1.354636e-12}}, 121: {"": {up: 6.796630000000001e-13, dn: 4.7704e-13}}, 122: {"": {up: 5.174350000000002e-13, dn: 3.694339999999999e-13}}, 123: {"": {up: 7.197669999999998e-13, dn: 5.167669999999999e-13}}, 124: {"": {up: 4.0298e-13, dn: 2.805462000000001e-13}}, 125: {"": {up: 5.68536e-13, dn: 4.107689999999999e-13}}, 126: {"": {up: 3.80107e-13, dn: 2.70794e-13}}, 127: {"": {up: 4.586670000000002e-13, dn: 3.233119999999999e-13}}, 128: {"": {up: 3.934139999999997e-13, dn: 2.85271e-13}}, 129: {"": {up: 4.446219999999999e-13, dn: 3.282429999999999e-13}}, 130: {"": {up: 3.573719999999999e-13, dn: 2.61713e-13}}, 131: {"": {up: 1.782682e-13, dn: 1.188197e-13}}, 132: {"": {up: 5.817900000000001e-13, dn: 4.508980000000001e-13}}, 133: {"": {up: 3.070994999999999e-13, dn: 2.177367000000001e-13}}, 134: {"": {up: 2.391859000000001e-13, dn: 1.664658e-13}}, 135: {"": {up: 1.715613e-13, dn: 1.180675e-13}}, 136: {"": {up: 2.432256999999999e-13, dn: 1.757465e-13}}, 137: {"": {up: 1.020839e-13, dn: 6.820529999999998e-14}}, 138: {"": {up: 2.031939e-14, dn: 1.371047e-14}}, 139: {"": {up: 1.84803e-13, dn: 1.377381e-13}}, 140: {"": {up: 6.072973999999999e-14, dn: 3.85791e-14}}, 141: {"": {up: 2.435164e-14, dn: 1.513262e-14}}, 142: {"": {up: 5.43076e-14, dn: 3.658238999999999e-14}}, 143: {"": {up: 8.737840000000001e-14, dn: 6.281599999999999e-14}}, 144: {"": {up: 1.164596e-14, dn: 1.165394e-14}}, 145: {"": {up: 3.543071e-14, dn: 2.358026e-14}}, 146: {"": {up: 2.586795e-14, dn: 1.6650334e-14}}, 147: {"": {up: 4.78696e-14, dn: 3.230625e-14}}, 148: {"": {up: 4.774740000000001e-14, dn: 3.287824999999999e-14}}, 149: {"": {up: 8.0442319e-15, dn: 4.5076691e-15}}, 150: {"": {up: 4.00051e-14, dn: 2.893220000000002e-14}}, 151: {"": {up: 7.677410000000003e-14, dn: 5.539309999999998e-14}}, 152: {"": {up: 5.915260000000002e-14, dn: 4.17653e-14}}, 153: {"": {up: 1.195037e-14, dn: 1.380598000000001e-14}}, 154: {"": {up: 3.867449999999999e-14, dn: 2.682716e-14}}, 155: {"": {up: 2.380269e-14, dn: 1.622278e-14}}, 156: {"": {up: 1.175184e-14, dn: 7.322413999999998e-15}}, 157: {"": {up: 1.625235e-14, dn: 1.083282e-14}}, 158: {"": {up: 1.284546e-14, dn: 8.449560000000002e-15}}, 159: {"": {up: 1.208527e-14, dn: 8.240910000000002e-15}}, 160: {"": {up: 8.870809999999997e-15, dn: 6.214839999999999e-15}}, 161: {"": {up: 2.267517999999999e-14, dn: 1.609544e-14}}, 162: {"": {up: 5.385240000000001e-15, dn: 4.224960000000003e-15}}, 163: {"": {up: 7.728410000000001e-15, dn: 5.140349999999999e-15}}, 164: {"": {up: 6.687829999999999e-15, dn: 4.381662e-15}}, 165: {"": {up: 3.2986632e-15, dn: 1.8459688e-15}}, 166: {"": {up: 2.140220000000001e-15, dn: 2.65219e-15}}, 167: {"": {up: 7.760549999999999e-15, dn: 5.400429999999999e-15}}, 168: {"": {up: 4.036030000000001e-15, dn: 2.761866999999999e-15}}, 169: {"": {up: 6.549140000000001e-15, dn: 4.746200000000001e-15}}, 170: {"": {up: 6.229389999999998e-15, dn: 4.436629999999999e-15}}, 171: {"": {up: 3.371439e-15, dn: 2.356215e-15}}, 172: {"": {up: 7.031270000000001e-15, dn: 4.77213e-15}}, 173: {"": {up: 3.125079999999999e-15, dn: 2.237849000000001e-15}}, 174: {"": {up: 6.0367e-15, dn: 4.812570000000005e-15}}, 175: {"": {up: 7.992539999999996e-15, dn: 5.756730000000001e-15}}, 176: {"": {up: 2.489579999999999e-15, dn: 1.726076000000001e-15}}, 177: {"": {up: 9.05418e-16, dn: 6.515229999999998e-16}}, 178: {"": {up: 3.739429999999999e-15, dn: 2.71999e-15}}, 179: {"": {up: 1.490299e-15, dn: 1.050329e-15}}, 180: {"": {up: 2.610371e-15, dn: 1.795073999999999e-15}}, 181: {"": {up: 1.510392e-15, dn: 1.027007e-15}}, 182: {"": {up: 1.170287e-15, dn: 8.01803e-16}}, 183: {"": {up: 1.4542681e-16, dn: 1.0624668e-16}}, 184: {"": {up: 9.598789999999999e-16, dn: 6.25062e-16}}, 185: {"": {up: 4.83196e-16, dn: 3.296245000000001e-16}}, 186: {"": {up: 8.671260000000003e-16, dn: 1.136476e-15}}, 187: {"": {up: 1.382135e-15, dn: 9.962060000000004e-16}}, 188: {"": {up: 2.301450000000001e-16, dn: 2.868829999999999e-16}}, 189: {"": {up: 1.792808e-16, dn: 1.097596e-16}}, 190: {"": {up: 1.006229e-15, dn: 7.12018e-16}}, 191: {"": {up: 6.53507e-16, dn: 8.58369e-16}}, 192: {"": {up: 7.628910000000003e-16, dn: 5.329919999999998e-16}}, 193: {"": {up: 1.050617e-16, dn: 6.532528000000002e-17}}, 194: {"": {up: 1.084304e-16, dn: 7.540540000000002e-17}}, 195: {"": {up: 1.787725999999999e-15, dn: 1.260323e-15}}, 196: {"": {up: 6.2814e-16, dn: 8.429679999999999e-16}}, 197: {"": {up: 6.82195e-16, dn: 4.728440000000001e-16}}, 198: {"": {up: 1.377690999999999e-16, dn: 1.886911e-16}}, 199: {"": {up: 2.23367e-16, dn: 1.449529e-16}}, 200: {"": {up: 3.226066999999999e-16, dn: 2.196738e-16}}, 201: {"": {up: 1.552842e-16, dn: 1.069345e-16}}, 202: {"": {up: 1.758755e-17, dn: 9.497309999999998e-18}}, 203: {"": {up: 1.189232e-16, dn: 7.58423e-17}}, 204: {"": {up: 2.823093e-17, dn: 1.864288e-17}}, 205: {"": {up: 3.916225e-17, dn: 2.3568296e-17}}, 206: {"": {up: 8.703390000000004e-17, dn: 6.449819999999999e-17}}, 207: {"": {up: 1.289151e-16, dn: 8.911109999999998e-17}}, 208: {"": {up: 9.466070000000002e-17, dn: 6.655159999999997e-17}}, 209: {"": {up: 7.131470000000001e-17, dn: 5.374729999999998e-17}}, 210: {"": {up: 7.777439999999999e-18, dn: 1.014862e-17}}, 211: {"": {up: 1.087536e-16, dn: 7.470279999999998e-17}}, 212: {"": {up: 4.93461e-18, dn: 6.236159999999999e-18}}, 213: {"": {up: 2.118485999999999e-16, dn: 2.875182000000001e-16}}, 214: {"": {up: 7.027289999999998e-17, dn: 4.748740000000001e-17}}, 215: {"": {up: 3.45294e-17, dn: 4.424060000000002e-17}}, 216: {"": {up: 2.372495e-17, dn: 1.636822999999999e-17}}, 217: {"": {up: 1.402189e-17, dn: 9.075029999999999e-18}}, 218: {"": {up: 4.276190000000001e-17, dn: 2.895938999999999e-17}}, 219: {"": {up: 4.03082e-17, dn: 2.728234000000001e-17}}, 220: {"": {up: 2.25761e-17, dn: 2.816680000000001e-17}}, 221: {"": {up: 3.010611e-17, dn: 2.027164e-17}}, 222: {"": {up: 3.155404e-17, dn: 2.14745e-17}}, 223: {"": {up: 1.44602e-17, dn: 9.593190000000001e-18}}, 224: {"": {up: 2.417185000000001e-18, dn: 3.26586e-18}}, 225: {"": {up: 1.639486000000001e-17, dn: 1.121085e-17}}, 226: {"": {up: 8.34546e-18, dn: 1.139467e-17}}, 227: {"": {up: 3.737504e-18, dn: 2.542039e-18}}, 228: {"": {up: 5.154699999999999e-18, dn: 3.499149000000001e-18}}, 229: {"": {up: 4.060951e-19, dn: 7.0339363e-19}}, 230: {"": {up: 7.711049999999999e-18, dn: 5.13335e-18}}, 231: {"": {up: 3.660436e-18, dn: 2.094933e-18}}, 232: {"": {up: 1.035613e-17, dn: 7.016680000000001e-18}}, 233: {"": {up: 1.013711e-18, dn: 7.063369999999999e-19}}, 234: {"": {up: 7.664560000000003e-20, dn: 1.102035e-19}}, 235: {"": {up: 6.001e-19, dn: 4.04826e-19}}, 236: {"": {up: 2.637527999999999e-18, dn: 1.771973e-18}}, 237: {"": {up: 4.014379999999998e-18, dn: 5.57356e-18}}, 238: {"": {up: 3.292339e-18, dn: 2.152246e-18}}, 239: {"": {up: 1.224017e-18, dn: 1.625996000000001e-18}}, 240: {"": {up: 5.644560000000001e-20, dn: 7.939779999999999e-20}}, 241: {"": {up: 1.486497e-18, dn: 2.046999e-18}}, 242: {"": {up: 2.510343999999999e-19, dn: 1.706622e-19}}, 243: {"": {up: 1.147332e-18, dn: 7.488100000000001e-19}}, 244: {"": {up: 4.185568e-19, dn: 2.765277e-19}}, 245: {"": {up: 4.23351e-19, dn: 2.852524e-19}}, 246: {"": {up: 7.99408e-18, dn: 5.395980000000002e-18}}, 247: {"": {up: 1.703513e-19, dn: 1.135974e-19}}, 248: {"": {up: 8.290179999999999e-20, dn: 4.990213000000001e-20}}, 249: {"": {up: 3.061885e-19, dn: 2.033842e-19}}, 250: {"": {up: 3.670049999999999e-19, dn: 5.087760000000001e-19}}, 251: {"": {up: 4.529299999999999e-19, dn: 6.12586e-19}}, 252: {"": {up: 1.401337e-18, dn: 9.38014e-19}}, 253: {"": {up: 2.303002000000001e-18, dn: 1.542878e-18}}, 254: {"": {up: 1.759295e-20, dn: 1.133087e-20}}, 255: {"": {up: 8.266650000000001e-19, dn: 5.87808e-19}}, 256: {"": {up: 9.135799999999998e-23, dn: 1.379826e-22}}, 257: {"": {up: 2.786779e-19, dn: 3.885089999999999e-19}}, 258: {"": {up: 2.013875e-21, dn: 1.320959e-21}}, 259: {"": {up: 5.619189999999999e-20, dn: 3.763153000000001e-20}}, 260: {"": {up: 1.147697e-19, dn: 1.616526e-19}}, 261: {"": {up: 7.281909999999999e-22, dn: 4.76826e-22}}, 262: {"": {up: 8.938610000000002e-22, dn: 5.731069999999998e-22}}, 263: {"": {up: 9.419279999999998e-21, dn: 6.008169999999998e-21}}, 264: {"": {up: 1.420959e-19, dn: 9.662869999999999e-20}}, 265: {"": {up: 3.208840000000001e-20, dn: 4.71098e-20}}, 266: {"": {up: 4.534339999999999e-21, dn: 3.047315999999999e-21}}, 267: {"": {up: 1.32e-22, dn: 2.057241e-22}}, 268: {"": {up: 6.328060000000002e-22, dn: 4.141561e-22}}, 269: {"": {up: 1.302877e-21, dn: 8.691079999999999e-22}}, 270: {"": {up: 9.308340000000004e-20, dn: 1.333657e-19}}, 271: {"": {up: 1.556779e-23, dn: 9.492180000000001e-24}}, 272: {"": {up: 3.661492999999999e-21, dn: 2.330943000000001e-21}}, 273: {"": {up: 4.166526e-21, dn: 2.729081000000001e-21}}, 274: {"": {up: 9.184519999999999e-20, dn: 5.835750000000001e-20}}, 275: {"": {up: 1.025288e-20, dn: 6.606080000000002e-21}}, 276: {"": {up: 5.509179999999999e-21, dn: 3.594685e-21}}, 277: {"": {up: 5.81411e-20, dn: 3.804486000000001e-20}}, 278: {"": {up: 2.070184e-23, dn: 3.443570999999999e-23}}, 279: {"": {up: 5.590950000000002e-22, dn: 3.643166e-22}}, 280: {"": {up: 8.00114e-20, dn: 5.178920000000002e-20}}, 281: {"": {up: 1.400321e-22, dn: 1.831062e-22}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 1.08439e-21, dn: 7.191110000000003e-22}}, 285: {"": {up: 8.192750000000002e-23, dn: 5.29976e-23}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 8.433540000000002e-24, dn: 5.170731999999999e-24}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 1.925794000000001e-21, dn: 1.215274e-21}}, 290: {"": {up: 1.166562e-20, dn: 7.397820000000001e-21}}, 291: {"": {up: 6.400359999999999e-25, dn: 4.31961e-25}}, 292: {"": {up: 8.649869999999999e-23, dn: 5.541990000000001e-23}}, 293: {"": {up: 3.151114999999999e-23, dn: 1.951306e-23}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 1.581676e-22, dn: 9.685240000000001e-23}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 8.139840000000001e-24, dn: 9.621109999999999e-24}}, 298: {"": {up: 4.924827999999999e-27, dn: 2.721270000000001e-27}}, 299: {"": {up: 1.998833e-24, dn: 3.245259e-24}}, 300: {"": {up: 1.256377e-24, dn: 2.06824e-24}}, 301: {"": {up: 1.226147e-24, dn: 2.004273e-24}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 6.613720000000001e-25, dn: 4.108267e-25}}, 307: {"": {up: 2.636157000000001e-25, dn: 3.912773e-25}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 5.865898999999999e-23, dn: 3.488900000000001e-23}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}}
ErrorTubes=1
LineColor=blue
LineStyle=solid
LineWidth=1.5pt
Name=LOvar
Path=LOvar
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.846869e-03	1.363950e-04	1.781360e-04
2.000000e+01	4.000000e+01	8.766640e-03	3.007830e-04	3.924920e-04
4.000000e+01	6.000000e+01	9.926705e-03	3.483040e-04	4.541350e-04
6.000000e+01	8.000000e+01	7.777498e-03	3.131400e-04	4.075470e-04
8.000000e+01	1.000000e+02	5.773569e-03	2.470820e-04	3.208300e-04
1.000000e+02	1.200000e+02	4.361896e-03	1.908320e-04	2.376980e-04
1.200000e+02	1.400000e+02	3.182747e-03	1.516590e-04	1.803310e-04
1.400000e+02	1.600000e+02	2.301746e-03	1.175950e-04	1.399870e-04
1.600000e+02	1.800000e+02	1.671754e-03	9.018200e-05	1.074340e-04
1.800000e+02	2.000000e+02	1.224468e-03	6.875200e-05	8.191300e-05
2.000000e+02	2.200000e+02	9.052441e-04	5.236110e-05	6.234870e-05
2.200000e+02	2.400000e+02	6.753441e-04	3.991550e-05	4.747420e-05
2.400000e+02	2.600000e+02	5.093873e-04	3.067180e-05	3.643150e-05
2.600000e+02	2.800000e+02	3.879428e-04	2.376230e-05	2.818780e-05
2.800000e+02	3.000000e+02	2.985944e-04	1.854620e-05	2.196700e-05
3.000000e+02	3.200000e+02	2.317017e-04	1.460910e-05	1.728310e-05
3.200000e+02	3.400000e+02	1.811932e-04	1.157990e-05	1.368290e-05
3.400000e+02	3.600000e+02	1.429804e-04	9.260500e-06	1.093050e-05
3.600000e+02	3.800000e+02	1.132263e-04	7.441200e-06	8.777100e-06
3.800000e+02	4.000000e+02	8.812373e-05	5.913990e-06	6.979730e-06
4.000000e+02	4.200000e+02	6.122523e-05	4.359520e-06	5.183930e-06
4.200000e+02	4.400000e+02	4.277837e-05	3.235900e-06	3.877290e-06
4.400000e+02	4.600000e+02	3.103185e-05	2.458220e-06	2.961580e-06
4.600000e+02	4.800000e+02	2.294510e-05	1.888220e-06	2.284870e-06
4.800000e+02	5.000000e+02	1.733621e-05	1.474430e-06	1.790540e-06
5.000000e+02	5.200000e+02	1.310198e-05	1.153430e-06	1.406280e-06
5.200000e+02	5.400000e+02	1.001853e-05	9.067810e-07	1.108870e-06
5.400000e+02	5.600000e+02	7.756056e-06	7.196520e-07	8.823600e-07
5.600000e+02	5.800000e+02	6.024339e-06	5.713830e-07	7.022680e-07
5.800000e+02	6.000000e+02	4.723283e-06	4.578590e-07	5.640340e-07
6.000000e+02	6.200000e+02	3.705571e-06	3.667460e-07	4.528280e-07
6.200000e+02	6.400000e+02	2.930660e-06	2.955360e-07	3.656450e-07
6.400000e+02	6.600000e+02	2.310827e-06	2.367560e-07	2.934190e-07
6.600000e+02	6.800000e+02	1.854195e-06	1.936010e-07	2.404400e-07
6.800000e+02	7.000000e+02	1.468925e-06	1.553880e-07	1.932260e-07
7.000000e+02	7.200000e+02	1.183277e-06	1.264840e-07	1.574600e-07
7.200000e+02	7.400000e+02	9.519109e-07	1.035180e-07	1.291031e-07
7.400000e+02	7.600000e+02	7.565616e-07	8.299640e-08	1.036017e-07
7.600000e+02	7.800000e+02	6.180773e-07	6.828500e-08	8.528010e-08
7.800000e+02	8.000000e+02	5.011821e-07	5.622190e-08	7.033240e-08
8.000000e+02	8.200000e+02	4.044225e-07	4.542520e-08	5.681260e-08
8.200000e+02	8.400000e+02	3.316329e-07	3.787030e-08	4.746330e-08
8.400000e+02	8.600000e+02	2.700330e-07	3.116950e-08	3.911390e-08
8.600000e+02	8.800000e+02	2.213993e-07	2.580450e-08	3.241630e-08
8.800000e+02	9.000000e+02	1.828417e-07	2.148140e-08	2.701730e-08
9.000000e+02	9.200000e+02	1.520585e-07	1.819430e-08	2.292820e-08
9.200000e+02	9.400000e+02	1.278236e-07	1.527350e-08	1.923870e-08
9.400000e+02	9.600000e+02	1.035079e-07	1.257335e-08	1.588010e-08
9.600000e+02	9.800000e+02	8.729674e-08	1.073279e-08	1.357606e-08
9.800000e+02	1.000000e+03	7.245649e-08	8.935200e-09	1.130666e-08
1.000000e+03	1.020000e+03	6.038386e-08	7.570170e-09	9.601500e-09
1.020000e+03	1.040000e+03	5.066172e-08	6.396970e-09	8.122890e-09
1.040000e+03	1.060000e+03	4.181745e-08	5.357740e-09	6.815940e-09
1.060000e+03	1.080000e+03	3.573600e-08	4.659680e-09	5.942810e-09
1.080000e+03	1.100000e+03	3.064699e-08	4.001640e-09	5.104790e-09
1.100000e+03	1.120000e+03	2.576236e-08	3.360830e-09	4.285240e-09
1.120000e+03	1.140000e+03	2.152670e-08	2.872860e-09	3.676240e-09
1.140000e+03	1.160000e+03	1.773932e-08	2.415220e-09	3.099830e-09
1.160000e+03	1.180000e+03	1.512126e-08	2.045270e-09	2.623600e-09
1.180000e+03	1.200000e+03	1.308392e-08	1.788730e-09	2.298250e-09
1.200000e+03	1.220000e+03	1.093562e-08	1.531690e-09	1.975000e-09
1.220000e+03	1.240000e+03	9.662526e-09	1.345055e-09	1.733294e-09
1.240000e+03	1.260000e+03	7.942488e-09	1.122582e-09	1.450388e-09
1.260000e+03	1.280000e+03	6.912917e-09	9.848950e-10	1.273558e-09
1.280000e+03	1.300000e+03	5.893145e-09	8.523520e-10	1.105102e-09
1.300000e+03	1.320000e+03	5.028854e-09	7.269440e-10	9.419580e-10
1.320000e+03	1.340000e+03	4.307816e-09	6.227590e-10	8.072070e-10
1.340000e+03	1.360000e+03	3.562570e-09	5.301670e-10	6.908820e-10
1.360000e+03	1.380000e+03	3.242857e-09	4.822190e-10	6.280830e-10
1.380000e+03	1.400000e+03	2.630349e-09	4.006710e-10	5.242730e-10
1.400000e+03	1.420000e+03	2.475944e-09	3.689320e-10	4.810320e-10
1.420000e+03	1.440000e+03	1.998785e-09	3.113360e-10	4.085650e-10
1.440000e+03	1.460000e+03	1.726220e-09	2.667870e-10	3.501170e-10
1.460000e+03	1.480000e+03	1.434425e-09	2.248070e-10	2.953910e-10
1.480000e+03	1.500000e+03	1.176545e-09	1.904077e-10	2.517130e-10
1.500000e+03	1.520000e+03	1.151440e-09	1.880136e-10	2.485090e-10
1.520000e+03	1.540000e+03	9.472842e-10	1.539399e-10	2.036858e-10
1.540000e+03	1.560000e+03	8.192588e-10	1.366346e-10	1.814192e-10
1.560000e+03	1.580000e+03	7.201351e-10	1.177782e-10	1.559870e-10
1.580000e+03	1.600000e+03	7.060498e-10	1.119288e-10	1.472671e-10
1.600000e+03	1.620000e+03	5.080066e-10	8.650800e-11	1.153998e-10
1.620000e+03	1.640000e+03	4.725269e-10	8.234560e-11	1.100707e-10
1.640000e+03	1.660000e+03	3.646970e-10	6.357320e-11	8.520410e-11
1.660000e+03	1.680000e+03	3.306239e-10	5.821960e-11	7.823410e-11
1.680000e+03	1.700000e+03	2.950243e-10	5.079410e-11	6.806420e-11
1.700000e+03	1.720000e+03	2.530254e-10	4.440430e-11	5.967730e-11
1.720000e+03	1.740000e+03	2.086424e-10	3.578820e-11	4.800890e-11
1.740000e+03	1.760000e+03	1.760171e-10	3.283650e-11	4.462200e-11
1.760000e+03	1.780000e+03	1.712229e-10	3.042780e-11	4.097620e-11
1.780000e+03	1.800000e+03	1.564484e-10	2.861030e-11	3.869390e-11
1.800000e+03	1.820000e+03	1.494321e-10	2.654460e-11	3.570890e-11
1.820000e+03	1.840000e+03	1.253436e-10	2.366160e-11	3.212170e-11
1.840000e+03	1.860000e+03	1.250908e-10	2.260950e-11	3.044410e-11
1.860000e+03	1.880000e+03	6.740740e-11	1.392438e-11	1.921201e-11
1.880000e+03	1.900000e+03	6.971486e-11	1.344589e-11	1.838994e-11
1.900000e+03	1.920000e+03	6.521271e-11	1.307783e-11	1.793576e-11
1.920000e+03	1.940000e+03	4.729280e-11	9.765970e-12	1.351934e-11
1.940000e+03	1.960000e+03	5.766401e-11	1.100346e-11	1.496195e-11
1.960000e+03	1.980000e+03	3.692878e-11	7.612410e-12	1.051535e-11
1.980000e+03	2.000000e+03	1.442520e-11	3.540930e-12	5.177670e-12
2.000000e+03	2.020000e+03	2.607736e-11	5.270020e-12	7.276890e-12
2.020000e+03	2.040000e+03	2.902289e-11	6.205290e-12	8.621950e-12
2.040000e+03	2.060000e+03	2.681381e-11	5.420620e-12	7.475630e-12
2.060000e+03	2.080000e+03	2.190570e-11	4.535250e-12	6.275080e-12
2.080000e+03	2.100000e+03	1.142762e-11	2.688149e-12	3.816820e-12
2.100000e+03	2.120000e+03	2.438842e-11	4.929580e-12	6.759410e-12
2.120000e+03	2.140000e+03	1.607771e-11	3.358290e-12	4.656240e-12
2.140000e+03	2.160000e+03	1.748814e-11	3.667040e-12	5.049100e-12
2.160000e+03	2.180000e+03	1.371580e-11	2.815880e-12	3.897720e-12
2.180000e+03	2.200000e+03	1.310210e-11	2.708920e-12	3.728650e-12
2.200000e+03	2.220000e+03	9.989172e-12	2.254275e-12	3.141208e-12
2.220000e+03	2.240000e+03	8.629385e-12	1.923951e-12	2.697125e-12
2.240000e+03	2.260000e+03	9.405981e-12	1.794032e-12	2.451589e-12
2.260000e+03	2.280000e+03	6.423490e-12	1.441152e-12	2.019311e-12
2.280000e+03	2.300000e+03	5.620961e-12	1.246512e-12	1.754088e-12
2.300000e+03	2.320000e+03	6.644042e-12	1.477867e-12	2.062521e-12
2.320000e+03	2.340000e+03	3.423243e-12	7.965900e-13	1.134630e-12
2.340000e+03	2.360000e+03	4.250691e-12	9.662530e-13	1.355712e-12
2.360000e+03	2.380000e+03	1.950623e-12	4.993850e-13	7.250000e-13
2.380000e+03	2.400000e+03	2.362306e-12	5.977050e-13	8.596890e-13
2.400000e+03	2.420000e+03	8.091424e-12	1.354636e-12	1.793746e-12
2.420000e+03	2.440000e+03	2.149858e-12	4.770400e-13	6.796630e-13
2.440000e+03	2.460000e+03	1.850435e-12	3.694340e-13	5.174350e-13
2.460000e+03	2.480000e+03	2.451208e-12	5.167670e-13	7.197670e-13
2.480000e+03	2.500000e+03	1.149281e-12	2.805462e-13	4.029800e-13
2.500000e+03	2.520000e+03	2.074692e-12	4.107690e-13	5.685360e-13
2.520000e+03	2.540000e+03	1.332818e-12	2.707940e-13	3.801070e-13
2.540000e+03	2.560000e+03	1.449418e-12	3.233120e-13	4.586670e-13
2.560000e+03	2.580000e+03	1.428922e-12	2.852710e-13	3.934140e-13
2.580000e+03	2.600000e+03	1.801103e-12	3.282430e-13	4.446220e-13
2.600000e+03	2.620000e+03	1.364947e-12	2.617130e-13	3.573720e-13
2.620000e+03	2.640000e+03	3.678006e-13	1.188197e-13	1.782682e-13
2.640000e+03	2.660000e+03	2.988448e-12	4.508980e-13	5.817900e-13
2.660000e+03	2.680000e+03	9.287745e-13	2.177367e-13	3.070995e-13
2.680000e+03	2.700000e+03	6.419674e-13	1.664658e-13	2.391859e-13
2.700000e+03	2.720000e+03	4.654904e-13	1.180675e-13	1.715613e-13
2.720000e+03	2.740000e+03	8.255003e-13	1.757465e-13	2.432257e-13
2.740000e+03	2.760000e+03	2.154209e-13	6.820530e-14	1.020839e-13
2.760000e+03	2.780000e+03	-5.860846e-14	1.371047e-14	2.031939e-14
2.780000e+03	2.800000e+03	7.850995e-13	1.377381e-13	1.848030e-13
2.800000e+03	2.820000e+03	8.540366e-14	3.857910e-14	6.072974e-14
2.820000e+03	2.840000e+03	2.434298e-14	1.513262e-14	2.435164e-14
2.840000e+03	2.860000e+03	1.226113e-13	3.658239e-14	5.430760e-14
2.860000e+03	2.880000e+03	3.203114e-13	6.281600e-14	8.737840e-14
2.880000e+03	2.900000e+03	-5.096787e-14	1.165394e-14	1.164596e-14
2.900000e+03	2.920000e+03	7.595469e-14	2.358026e-14	3.543071e-14
2.920000e+03	2.940000e+03	1.377098e-14	1.665033e-14	2.586795e-14
2.940000e+03	2.960000e+03	1.138497e-13	3.230625e-14	4.786960e-14
2.960000e+03	2.980000e+03	1.244564e-13	3.287825e-14	4.774740e-14
2.980000e+03	3.000000e+03	-4.271109e-16	4.507669e-15	8.044232e-15
3.000000e+03	3.020000e+03	1.430985e-13	2.893220e-14	4.000510e-14
3.020000e+03	3.040000e+03	2.559402e-13	5.539310e-14	7.677410e-14
3.040000e+03	3.060000e+03	1.762234e-13	4.176530e-14	5.915260e-14
3.060000e+03	3.080000e+03	-8.207612e-14	1.380598e-14	1.195037e-14
3.080000e+03	3.100000e+03	1.051501e-13	2.682716e-14	3.867450e-14
3.100000e+03	3.120000e+03	5.794444e-14	1.622278e-14	2.380269e-14
3.120000e+03	3.140000e+03	1.472123e-14	7.322414e-15	1.175184e-14
3.140000e+03	3.160000e+03	3.481591e-14	1.083282e-14	1.625235e-14
3.160000e+03	3.180000e+03	2.497005e-14	8.449560e-15	1.284546e-14
3.180000e+03	3.200000e+03	3.005845e-14	8.240910e-15	1.208527e-14
3.200000e+03	3.220000e+03	2.749928e-14	6.214840e-15	8.870810e-15
3.220000e+03	3.240000e+03	7.260545e-14	1.609544e-14	2.267518e-14
3.240000e+03	3.260000e+03	3.428957e-14	4.224960e-15	5.385240e-15
3.260000e+03	3.280000e+03	1.690415e-14	5.140350e-15	7.728410e-15
3.280000e+03	3.300000e+03	1.272035e-14	4.381662e-15	6.687830e-15
3.300000e+03	3.320000e+03	2.043668e-16	1.845969e-15	3.298663e-15
3.320000e+03	3.340000e+03	-1.502516e-14	2.652190e-15	2.140220e-15
3.340000e+03	3.360000e+03	2.193824e-14	5.400430e-15	7.760550e-15
3.360000e+03	3.380000e+03	1.024495e-14	2.761867e-15	4.036030e-15
3.380000e+03	3.400000e+03	2.237596e-14	4.746200e-15	6.549140e-15
3.400000e+03	3.420000e+03	2.017372e-14	4.436630e-15	6.229390e-15
3.420000e+03	3.440000e+03	9.931341e-15	2.356215e-15	3.371439e-15
3.440000e+03	3.460000e+03	1.722858e-14	4.772130e-15	7.031270e-15
3.460000e+03	3.480000e+03	1.020983e-14	2.237849e-15	3.125080e-15
3.480000e+03	3.500000e+03	3.534169e-14	4.812570e-15	6.036700e-15
3.500000e+03	3.520000e+03	2.755420e-14	5.756730e-15	7.992540e-15
3.520000e+03	3.540000e+03	6.736562e-15	1.726076e-15	2.489580e-15
3.540000e+03	3.560000e+03	3.055886e-15	6.515230e-16	9.054180e-16
3.560000e+03	3.580000e+03	1.371591e-14	2.719990e-15	3.739430e-15
3.580000e+03	3.600000e+03	4.671424e-15	1.050329e-15	1.490299e-15
3.600000e+03	3.620000e+03	6.688553e-15	1.795074e-15	2.610371e-15
3.620000e+03	3.640000e+03	3.711077e-15	1.027007e-15	1.510392e-15
3.640000e+03	3.660000e+03	2.943641e-15	8.018030e-16	1.170287e-15
3.660000e+03	3.680000e+03	-6.497282e-17	1.062467e-16	1.454268e-16
3.680000e+03	3.700000e+03	1.878286e-15	6.250620e-16	9.598790e-16
3.700000e+03	3.720000e+03	1.207609e-15	3.296245e-16	4.831960e-16
3.720000e+03	3.740000e+03	-4.510821e-15	1.136476e-15	8.671260e-16
3.740000e+03	3.760000e+03	4.910953e-15	9.962060e-16	1.382135e-15
3.760000e+03	3.780000e+03	-1.331099e-15	2.868830e-16	2.301450e-16
3.780000e+03	3.800000e+03	2.261467e-16	1.097596e-16	1.792808e-16
3.800000e+03	3.820000e+03	3.195959e-15	7.120180e-16	1.006229e-15
3.820000e+03	3.840000e+03	-3.368397e-15	8.583690e-16	6.535070e-16
3.840000e+03	3.860000e+03	2.194641e-15	5.329920e-16	7.628910e-16
3.860000e+03	3.880000e+03	1.508650e-16	6.532528e-17	1.050617e-16
3.880000e+03	3.900000e+03	3.627669e-16	7.540540e-17	1.084304e-16
3.900000e+03	3.920000e+03	5.318958e-15	1.260323e-15	1.787726e-15
3.920000e+03	3.940000e+03	-3.032514e-15	8.429680e-16	6.281400e-16
3.940000e+03	3.960000e+03	1.847218e-15	4.728440e-16	6.821950e-16
3.960000e+03	3.980000e+03	-6.249410e-16	1.886911e-16	1.377691e-16
3.980000e+03	4.000000e+03	4.342223e-16	1.449529e-16	2.233670e-16
4.000000e+03	4.020000e+03	8.122123e-16	2.196738e-16	3.226067e-16
4.020000e+03	4.040000e+03	4.076079e-16	1.069345e-16	1.552842e-16
4.040000e+03	4.060000e+03	-4.348016e-17	9.497310e-18	1.758755e-17
4.060000e+03	4.080000e+03	2.106656e-16	7.584230e-17	1.189232e-16
4.080000e+03	4.100000e+03	6.039880e-17	1.864288e-17	2.823093e-17
4.100000e+03	4.120000e+03	1.662270e-17	2.356830e-17	3.916225e-17
4.120000e+03	4.140000e+03	3.563491e-16	6.449820e-17	8.703390e-17
4.140000e+03	4.160000e+03	3.451011e-16	8.911110e-17	1.289151e-16
4.160000e+03	4.180000e+03	2.866076e-16	6.655160e-17	9.466070e-17
4.180000e+03	4.200000e+03	2.862280e-16	5.374730e-17	7.131470e-17
4.200000e+03	4.220000e+03	-4.176517e-17	1.014862e-17	7.777440e-18
4.220000e+03	4.240000e+03	2.824656e-16	7.470280e-17	1.087536e-16
4.240000e+03	4.260000e+03	-2.698529e-17	6.236160e-18	4.934610e-18
4.260000e+03	4.280000e+03	-9.886548e-16	2.875182e-16	2.118486e-16
4.280000e+03	4.300000e+03	1.704795e-16	4.748740e-17	7.027290e-17
4.300000e+03	4.320000e+03	-1.816058e-16	4.424060e-17	3.452940e-17
4.320000e+03	4.340000e+03	6.270298e-17	1.636823e-17	2.372495e-17
4.340000e+03	4.360000e+03	2.828484e-17	9.075030e-18	1.402189e-17
4.360000e+03	4.380000e+03	1.059325e-16	2.895939e-17	4.276190e-17
4.380000e+03	4.400000e+03	9.989830e-17	2.728234e-17	4.030820e-17
4.400000e+03	4.420000e+03	-1.277778e-16	2.816680e-17	2.257610e-17
4.420000e+03	4.440000e+03	7.178229e-17	2.027164e-17	3.010611e-17
4.440000e+03	4.460000e+03	7.936366e-17	2.147450e-17	3.155404e-17
4.460000e+03	4.480000e+03	3.327072e-17	9.593190e-18	1.446020e-17
4.480000e+03	4.500000e+03	-1.084958e-17	3.265860e-18	2.417185e-18
4.500000e+03	4.520000e+03	4.192952e-17	1.121085e-17	1.639486e-17
4.520000e+03	4.540000e+03	-3.751784e-17	1.139467e-17	8.345460e-18
4.540000e+03	4.560000e+03	9.377736e-18	2.542039e-18	3.737504e-18
4.560000e+03	4.580000e+03	1.278560e-17	3.499149e-18	5.154700e-18
4.580000e+03	4.600000e+03	7.281639e-19	7.033936e-19	4.060951e-19
4.600000e+03	4.620000e+03	1.769936e-17	5.133350e-18	7.711050e-18
4.620000e+03	4.640000e+03	3.490275e-18	2.094933e-18	3.660436e-18
4.640000e+03	4.660000e+03	2.561516e-17	7.016680e-18	1.035613e-17
4.660000e+03	4.680000e+03	3.334812e-18	7.063370e-19	1.013711e-18
4.680000e+03	4.700000e+03	-2.831473e-19	1.102035e-19	7.664560e-20
4.700000e+03	4.720000e+03	1.453276e-18	4.048260e-19	6.001000e-19
4.720000e+03	4.740000e+03	6.326563e-18	1.771973e-18	2.637528e-18
4.740000e+03	4.760000e+03	-1.735720e-17	5.573560e-18	4.014380e-18
4.760000e+03	4.780000e+03	7.095981e-18	2.152246e-18	3.292339e-18
4.780000e+03	4.800000e+03	-5.888265e-18	1.625996e-18	1.224017e-18
4.800000e+03	4.820000e+03	-2.327822e-19	7.939780e-20	5.644560e-20
4.820000e+03	4.840000e+03	-6.520857e-18	2.046999e-18	1.486497e-18
4.840000e+03	4.860000e+03	6.395447e-19	1.706622e-19	2.510344e-19
4.860000e+03	4.880000e+03	2.419179e-18	7.488100e-19	1.147332e-18
4.880000e+03	4.900000e+03	9.398722e-19	2.765277e-19	4.185568e-19
4.900000e+03	4.920000e+03	1.025759e-18	2.852524e-19	4.233510e-19
4.920000e+03	4.940000e+03	1.958319e-17	5.395980e-18	7.994080e-18
4.940000e+03	4.960000e+03	3.983787e-19	1.135974e-19	1.703513e-19
4.960000e+03	4.980000e+03	1.227145e-19	4.990213e-20	8.290180e-20
4.980000e+03	5.000000e+03	7.046735e-19	2.033842e-19	3.061885e-19
5.000000e+03	5.020000e+03	-1.581213e-18	5.087760e-19	3.670050e-19
5.020000e+03	5.040000e+03	-2.033367e-18	6.125860e-19	4.529300e-19
5.040000e+03	5.060000e+03	3.316548e-18	9.380140e-19	1.401337e-18
5.060000e+03	5.080000e+03	5.465232e-18	1.542878e-18	2.303002e-18
5.080000e+03	5.100000e+03	3.674975e-20	1.133087e-20	1.759295e-20
5.100000e+03	5.120000e+03	2.428399e-18	5.878080e-19	8.266650e-19
5.120000e+03	5.140000e+03	-3.321134e-22	1.379826e-22	9.135800e-23
5.140000e+03	5.160000e+03	-1.186350e-18	3.885090e-19	2.786779e-19
5.160000e+03	5.180000e+03	4.428167e-21	1.320959e-21	2.013875e-21
5.180000e+03	5.200000e+03	1.329617e-19	3.763153e-20	5.619190e-20
5.200000e+03	5.220000e+03	-4.717970e-19	1.616526e-19	1.147697e-19
5.220000e+03	5.240000e+03	1.599056e-21	4.768260e-22	7.281910e-22
5.240000e+03	5.260000e+03	1.833291e-21	5.731070e-22	8.938610e-22
5.260000e+03	5.280000e+03	1.898637e-20	6.008170e-21	9.419280e-21
5.280000e+03	5.300000e+03	3.546550e-19	9.662870e-20	1.420959e-19
5.300000e+03	5.320000e+03	-1.184302e-19	4.710980e-20	3.208840e-20
5.320000e+03	5.340000e+03	1.084823e-20	3.047316e-21	4.534340e-21
5.340000e+03	5.360000e+03	-4.373680e-22	2.057241e-22	1.320000e-22
5.360000e+03	5.380000e+03	1.389706e-21	4.141561e-22	6.328060e-22
5.380000e+03	5.400000e+03	3.030111e-21	8.691080e-22	1.302877e-21
5.400000e+03	5.420000e+03	-3.664544e-19	1.333657e-19	9.308340e-20
5.420000e+03	5.440000e+03	2.755874e-23	9.492180e-24	1.556779e-23
5.440000e+03	5.460000e+03	7.360797e-21	2.330943e-21	3.661493e-21
5.460000e+03	5.480000e+03	9.149894e-21	2.729081e-21	4.166526e-21
5.480000e+03	5.500000e+03	1.831927e-19	5.835750e-20	9.184520e-20
5.500000e+03	5.520000e+03	2.136999e-20	6.606080e-21	1.025288e-20
5.520000e+03	5.540000e+03	1.195477e-20	3.594685e-21	5.509180e-21
5.540000e+03	5.560000e+03	1.271935e-19	3.804486e-20	5.814110e-20
5.560000e+03	5.580000e+03	-6.137560e-23	3.443571e-23	2.070184e-23
5.580000e+03	5.600000e+03	1.207968e-21	3.643166e-22	5.590950e-22
5.600000e+03	5.620000e+03	1.691501e-19	5.178920e-20	8.001140e-20
5.620000e+03	5.640000e+03	-6.528544e-22	1.831062e-22	1.400321e-22
5.640000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.700000e+03	2.476676e-21	7.191110e-22	1.084390e-21
5.700000e+03	5.720000e+03	1.727828e-22	5.299760e-23	8.192750e-23
5.720000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.760000e+03	1.510141e-23	5.170732e-24	8.433540e-24
5.760000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.800000e+03	3.759300e-21	1.215274e-21	1.925794e-21
5.800000e+03	5.820000e+03	2.310975e-20	7.397820e-21	1.166562e-20
5.820000e+03	5.840000e+03	1.551783e-24	4.319610e-25	6.400360e-25
5.840000e+03	5.860000e+03	1.768609e-22	5.541990e-23	8.649870e-23
5.860000e+03	5.880000e+03	5.795711e-23	1.951306e-23	3.151115e-23
5.880000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.920000e+03	2.824176e-22	9.685240e-23	1.581676e-22
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.960000e+03	-3.720972e-23	9.621110e-24	8.139840e-24
5.960000e+03	5.980000e+03	7.460652e-27	2.721270e-27	4.924828e-27
5.980000e+03	6.000000e+03	-5.890819e-24	3.245259e-24	1.998833e-24
6.000000e+03	6.020000e+03	-3.607495e-24	2.068240e-24	1.256377e-24
6.020000e+03	6.040000e+03	-3.792000e-24	2.004273e-24	1.226147e-24
6.040000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.140000e+03	1.230397e-24	4.108267e-25	6.613720e-25
6.140000e+03	6.160000e+03	-9.349407e-25	3.912773e-25	2.636157e-25
6.160000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.260000e+03	9.653361e-23	3.488900e-23	5.865899e-23
6.260000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+03	8.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+03	8.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+03	8.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+03	8.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+03	8.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+03	8.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+03	8.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+03	8.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+03	8.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+03	8.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+03	8.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+03	8.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+03	8.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+03	8.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+03	8.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+03	8.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+03	8.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+03	8.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+03	8.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+03	8.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+03	8.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+03	8.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+03	8.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+03	8.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+03	8.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+03	8.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+03	8.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+03	8.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+03	8.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+03	8.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+03	8.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+03	8.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+03	8.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+03	8.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+03	8.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+03	8.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+03	8.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+03	8.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+03	8.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+03	8.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+03	8.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+03	8.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+03	8.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+03	8.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+03	8.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+03	8.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+03	8.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+03	8.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+03	8.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+03	9.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+03	9.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+03	9.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+03	9.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+03	9.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+03	9.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+03	9.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+03	9.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+03	9.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+03	9.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+03	9.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+03	9.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+03	9.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+03	9.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+03	9.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+03	9.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+03	9.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+03	9.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+03	9.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+03	9.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+03	9.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+03	9.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+03	9.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+03	9.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+03	9.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+03	9.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+03	9.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+03	9.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+03	9.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+03	9.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+03	9.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+03	9.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+03	9.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+03	9.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+03	9.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+03	9.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+03	9.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+03	9.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+03	9.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+03	9.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+03	9.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+03	9.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+03	9.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+03	9.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+03	9.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+03	9.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+03	9.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+03	9.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.002000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+04	1.004000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+04	1.006000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+04	1.008000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+04	1.010000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+04	1.012000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+04	1.014000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+04	1.016000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+04	1.018000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.022000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+04	1.024000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+04	1.026000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+04	1.028000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+04	1.030000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+04	1.032000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+04	1.034000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+04	1.036000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+04	1.038000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.042000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+04	1.044000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+04	1.046000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+04	1.048000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+04	1.050000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+04	1.052000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+04	1.054000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+04	1.056000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+04	1.058000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.062000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+04	1.064000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+04	1.066000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+04	1.068000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+04	1.070000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+04	1.072000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+04	1.074000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+04	1.076000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+04	1.078000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.082000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+04	1.084000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+04	1.086000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+04	1.088000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+04	1.090000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+04	1.092000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+04	1.094000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+04	1.096000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+04	1.098000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.102000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+04	1.104000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+04	1.106000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+04	1.108000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+04	1.110000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+04	1.112000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+04	1.114000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+04	1.116000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+04	1.118000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.122000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+04	1.124000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+04	1.126000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+04	1.128000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+04	1.130000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+04	1.132000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+04	1.134000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+04	1.136000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+04	1.138000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.142000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.146000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.150000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+04	1.152000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+04	1.154000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+04	1.156000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+04	1.158000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.162000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+04	1.164000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+04	1.166000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+04	1.168000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+04	1.170000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.174000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+04	1.176000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+04	1.178000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.182000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+04	1.184000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+04	1.186000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.190000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+04	1.192000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+04	1.194000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.198000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.202000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.206000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.210000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.214000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.218000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.222000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.226000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.230000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.234000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.238000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.242000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.246000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.250000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.254000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.258000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.262000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.266000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.270000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.274000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.278000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.282000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.286000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.290000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.294000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.298000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLOvar
ErrorBandColor=red
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
ErrorBreakdown={0: {"": {up: 0.0003074449999999999, dn: 0.0002614999999999996}}, 1: {"": {up: 0.0005662099999999993, dn: 0.0004867399999999994}}, 2: {"": {up: 0.0006786099999999996, dn: 0.0005803500000000003}}, 3: {"": {up: 0.0006918699999999989, dn: 0.0005881100000000011}}, 4: {"": {up: 0.0005971090000000002, dn: 0.0005056560000000002}}, 5: {"": {up: 0.0004455859999999996, dn: 0.0003770530000000005}}, 6: {"": {up: 0.0003474280000000003, dn: 0.0002897070000000002}}, 7: {"": {up: 0.000266961, dn: 0.0002223849999999999}}, 8: {"": {up: 0.0002115070000000001, dn: 0.0001751930000000001}}, 9: {"": {up: 0.0001646989999999999, dn: 0.0001359850000000001}}, 10: {"": {up: 0.0001289290000000001, dn: 0.000106133}}, 11: {"": {up: 9.998699999999995e-05, dn: 8.197999999999994e-05}}, 12: {"": {up: 7.945370000000008e-05, dn: 6.495639999999994e-05}}, 13: {"": {up: 6.321199999999999e-05, dn: 5.141939999999995e-05}}, 14: {"": {up: 4.997740000000001e-05, dn: 4.063640000000006e-05}}, 15: {"": {up: 4.001280000000002e-05, dn: 3.24748e-05}}, 16: {"": {up: 3.212910000000002e-05, dn: 2.595769999999998e-05}}, 17: {"": {up: 2.511060000000005e-05, dn: 2.032389999999997e-05}}, 18: {"": {up: 2.036940000000001e-05, dn: 1.649250000000001e-05}}, 19: {"": {up: 1.57321e-05, dn: 1.267299999999999e-05}}, 20: {"": {up: 1.28808e-05, dn: 1.033739999999999e-05}}, 21: {"": {up: 1.014106e-05, dn: 8.123000000000003e-06}}, 22: {"": {up: 8.329990000000009e-06, dn: 6.664349999999993e-06}}, 23: {"": {up: 6.886700000000003e-06, dn: 5.479989999999994e-06}}, 24: {"": {up: 5.686140000000002e-06, dn: 4.516519999999998e-06}}, 25: {"": {up: 4.760690000000003e-06, dn: 3.77863e-06}}, 26: {"": {up: 3.699819999999999e-06, dn: 2.93231e-06}}, 27: {"": {up: 3.021150000000001e-06, dn: 2.40256e-06}}, 28: {"": {up: 2.65271e-06, dn: 2.096910000000001e-06}}, 29: {"": {up: 2.143979999999999e-06, dn: 1.69548e-06}}, 30: {"": {up: 1.69667e-06, dn: 1.344998999999999e-06}}, 31: {"": {up: 1.382507000000002e-06, dn: 1.088030999999999e-06}}, 32: {"": {up: 1.150184000000001e-06, dn: 9.053060000000002e-07}}, 33: {"": {up: 9.532499999999997e-07, dn: 7.511089999999999e-07}}, 34: {"": {up: 7.893039999999995e-07, dn: 6.210730000000002e-07}}, 35: {"": {up: 6.891249999999999e-07, dn: 5.425780000000003e-07}}, 36: {"": {up: 5.090709999999998e-07, dn: 4.030730000000003e-07}}, 37: {"": {up: 4.137270000000001e-07, dn: 3.276029999999999e-07}}, 38: {"": {up: 3.036349999999998e-07, dn: 2.407470000000001e-07}}, 39: {"": {up: 2.483189999999999e-07, dn: 1.96219e-07}}, 40: {"": {up: 2.076839999999999e-07, dn: 1.665419999999999e-07}}, 41: {"": {up: 1.553416999999999e-07, dn: 1.243287000000001e-07}}, 42: {"": {up: 1.283988999999999e-07, dn: 1.024423e-07}}, 43: {"": {up: 1.106839e-07, dn: 8.849560000000001e-08}}, 44: {"": {up: 9.953829999999998e-08, dn: 7.943520000000003e-08}}, 45: {"": {up: 8.418860000000002e-08, dn: 6.65422e-08}}, 46: {"": {up: 6.445239999999994e-08, dn: 5.194550000000002e-08}}, 47: {"": {up: 5.502270000000003e-08, dn: 4.358700000000001e-08}}, 48: {"": {up: 5.329789999999999e-08, dn: 4.275020000000002e-08}}, 49: {"": {up: 3.935960000000003e-08, dn: 3.098359999999999e-08}}, 50: {"": {up: 3.547959999999998e-08, dn: 2.90447e-08}}, 51: {"": {up: 3.128090000000001e-08, dn: 2.49686e-08}}, 52: {"": {up: 2.222830000000001e-08, dn: 1.781600000000001e-08}}, 53: {"": {up: 2.544219999999998e-08, dn: 2.033850000000002e-08}}, 54: {"": {up: 2.124680000000001e-08, dn: 1.643342e-08}}, 55: {"": {up: 1.436688e-08, dn: 1.174672999999999e-08}}, 56: {"": {up: 1.722183e-08, dn: 1.370420000000001e-08}}, 57: {"": {up: 1.337516e-08, dn: 1.040999e-08}}, 58: {"": {up: 1.082588999999999e-08, dn: 8.839740000000002e-09}}, 59: {"": {up: 1.107661e-08, dn: 8.650099999999994e-09}}, 60: {"": {up: 8.725150000000002e-09, dn: 6.927750000000001e-09}}, 61: {"": {up: 8.473570000000002e-09, dn: 6.821139999999997e-09}}, 62: {"": {up: 5.956430000000002e-09, dn: 4.707489999999998e-09}}, 63: {"": {up: 6.033950000000004e-09, dn: 4.767149999999997e-09}}, 64: {"": {up: 6.121130000000001e-09, dn: 4.702170000000003e-09}}, 65: {"": {up: 4.233690000000001e-09, dn: 3.365749999999998e-09}}, 66: {"": {up: 4.918570000000001e-09, dn: 3.867959999999999e-09}}, 67: {"": {up: 2.888829999999999e-09, dn: 2.302670000000002e-09}}, 68: {"": {up: 2.71388e-09, dn: 2.17249e-09}}, 69: {"": {up: 2.554390000000001e-09, dn: 1.980109999999999e-09}}, 70: {"": {up: 1.892117000000001e-09, dn: 1.496601999999999e-09}}, 71: {"": {up: 1.679989999999999e-09, dn: 1.323849000000001e-09}}, 72: {"": {up: 2.511610000000001e-09, dn: 1.928515e-09}}, 73: {"": {up: 1.215593e-09, dn: 9.168589999999998e-10}}, 74: {"": {up: 7.133740000000004e-10, dn: 5.781619999999998e-10}}, 75: {"": {up: 9.676610000000003e-10, dn: 7.809549999999994e-10}}, 76: {"": {up: 1.282082999999999e-09, dn: 9.899860000000006e-10}}, 77: {"": {up: 5.46706e-10, dn: 4.465639999999998e-10}}, 78: {"": {up: 9.62634e-10, dn: 7.300989999999999e-10}}, 79: {"": {up: 5.419710000000003e-10, dn: 4.183219999999997e-10}}, 80: {"": {up: 5.652289999999998e-10, dn: 4.581439999999999e-10}}, 81: {"": {up: 4.790170000000001e-10, dn: 3.799280000000001e-10}}, 82: {"": {up: 8.497299999999997e-10, dn: 6.29739e-10}}, 83: {"": {up: 5.267320000000001e-10, dn: 4.235330000000002e-10}}, 84: {"": {up: 3.187660000000001e-10, dn: 2.629430000000001e-10}}, 85: {"": {up: 3.06491e-10, dn: 2.327183000000001e-10}}, 86: {"": {up: 2.85379e-10, dn: 2.188158e-10}}, 87: {"": {up: 2.65659e-10, dn: 2.060039999999999e-10}}, 88: {"": {up: 3.752089999999999e-10, dn: 2.798640000000001e-10}}, 89: {"": {up: 6.10224e-11, dn: 4.997600000000001e-11}}, 90: {"": {up: 2.07644e-10, dn: 1.745150000000002e-10}}, 91: {"": {up: 1.386947e-10, dn: 1.114657e-10}}, 92: {"": {up: 1.120394000000001e-10, dn: 9.74473999999999e-11}}, 93: {"": {up: 1.089348e-10, dn: 8.048639999999999e-11}}, 94: {"": {up: 1.24319e-10, dn: 9.119589999999999e-11}}, 95: {"": {up: 2.620793999999999e-10, dn: 1.940148e-10}}, 96: {"": {up: 9.127480000000002e-11, dn: 7.368169999999997e-11}}, 97: {"": {up: 8.178019999999996e-11, dn: 6.39895e-11}}, 98: {"": {up: 1.748641e-11, dn: 1.394491e-11}}, 99: {"": {up: 7.71549e-11, dn: 5.510049999999997e-11}}, 100: {"": {up: 2.01958e-11, dn: 1.959059999999999e-11}}, 101: {"": {up: 2.103479999999998e-11, dn: 1.70561e-11}}, 102: {"": {up: 9.972789999999993e-11, dn: 7.635970000000004e-11}}, 103: {"": {up: 4.958170000000002e-11, dn: 3.846039999999999e-11}}, 104: {"": {up: 3.32037e-11, dn: 2.349781e-11}}, 105: {"": {up: 5.27269999999998e-12, dn: 8.568400000000009e-12}}, 106: {"": {up: 2.19348e-11, dn: 1.802814000000001e-11}}, 107: {"": {up: 4.22675e-11, dn: 3.295739999999998e-11}}, 108: {"": {up: 2.598609999999999e-11, dn: 1.991680000000001e-11}}, 109: {"": {up: 3.497940000000001e-11, dn: 2.61943e-11}}, 110: {"": {up: 1.278421999999999e-11, dn: 9.985150000000001e-12}}, 111: {"": {up: 2.991389999999999e-12, dn: 3.069900000000002e-12}}, 112: {"": {up: 2.943140000000002e-11, dn: 2.205566e-11}}, 113: {"": {up: 9.804919999999998e-12, dn: 7.694490000000002e-12}}, 114: {"": {up: 1.176758e-11, dn: 7.748040000000002e-12}}, 115: {"": {up: 3.466940000000001e-11, dn: 2.408706e-11}}, 116: {"": {up: 2.608615999999999e-11, dn: 2.008419e-11}}, 117: {"": {up: 1.060809e-11, dn: 9.506340000000008e-12}}, 118: {"": {up: 1.570845999999999e-11, dn: 1.247683000000001e-11}}, 119: {"": {up: 6.324490000000001e-12, dn: 4.317709999999999e-12}}, 120: {"": {up: 3.752420000000001e-12, dn: 3.641770000000001e-12}}, 121: {"": {up: 1.614488e-11, dn: 1.094167e-11}}, 122: {"": {up: 8.533100000000008e-12, dn: 7.480119999999995e-12}}, 123: {"": {up: 4.96682e-12, dn: 3.786799999999998e-12}}, 124: {"": {up: 2.149499999999999e-12, dn: 2.071e-12}}, 125: {"": {up: 7.016410000000001e-12, dn: 5.192939999999998e-12}}, 126: {"": {up: 1.424388e-12, dn: 1.134039999999999e-12}}, 127: {"": {up: 9.54347e-12, dn: 1.320643e-11}}, 128: {"": {up: 1.02036e-11, dn: 7.828289999999996e-12}}, 129: {"": {up: 4.934979999999998e-12, dn: 3.81015e-12}}, 130: {"": {up: 7.737179999999998e-12, dn: 1.056077e-11}}, 131: {"": {up: 7.748099999999988e-13, dn: 8.476650000000009e-13}}, 132: {"": {up: 2.331059999999993e-13, dn: 3.742170000000007e-13}}, 133: {"": {up: 2.290219999999999e-12, dn: 1.93876e-12}}, 134: {"": {up: 4.58553e-13, dn: 3.542909999999999e-13}}, 135: {"": {up: 4.499730000000005e-13, dn: 4.441699999999997e-13}}, 136: {"": {up: 1.291950000000001e-12, dn: 1.23309e-12}}, 137: {"": {up: 2.186638000000001e-12, dn: 1.673581e-12}}, 138: {"": {up: 1.243652e-12, dn: 1.868331e-12}}, 139: {"": {up: 3.072361e-13, dn: 5.014254000000001e-13}}, 140: {"": {up: 1.094429e-12, dn: 1.642396e-12}}, 141: {"": {up: 1.422159e-12, dn: 9.42707e-13}}, 142: {"": {up: 1.728912e-12, dn: 1.350646e-12}}, 143: {"": {up: 1.55472e-12, dn: 1.188647e-12}}, 144: {"": {up: 5.263039999999998e-13, dn: 3.706850000000001e-13}}, 145: {"": {up: 8.392419999999999e-13, dn: 5.784529999999999e-13}}, 146: {"": {up: 5.875919999999999e-13, dn: 8.173230000000001e-13}}, 147: {"": {up: 3.29775e-13, dn: 4.515190000000001e-13}}, 148: {"": {up: 3.179802e-13, dn: 4.896621e-13}}, 149: {"": {up: 3.973629999999999e-13, dn: 3.204029999999998e-13}}, 150: {"": {up: 7.030350000000005e-13, dn: 5.617939999999997e-13}}, 151: {"": {up: 8.66535e-13, dn: 5.869330000000001e-13}}, 152: {"": {up: 1.968617999999999e-12, dn: 1.508354e-12}}, 153: {"": {up: 5.997409999999999e-14, dn: 4.634040000000001e-14}}, 154: {"": {up: 9.523259999999996e-13, dn: 7.090140000000003e-13}}, 155: {"": {up: 1.892505e-13, dn: 1.258537e-13}}, 156: {"": {up: 8.996820000000004e-14, dn: 6.454919999999998e-14}}, 157: {"": {up: 3.597229999999999e-13, dn: 2.855219999999999e-13}}, 158: {"": {up: 5.914299999999996e-13, dn: 5.295750000000002e-13}}, 159: {"": {up: 3.433880000000003e-13, dn: 4.23356e-13}}, 160: {"": {up: 2.681854000000001e-13, dn: 1.878375e-13}}, 161: {"": {up: 1.608884e-13, dn: 1.176417e-13}}, 162: {"": {up: 3.728164000000001e-13, dn: 2.498549999999999e-13}}, 163: {"": {up: 3.367919000000001e-13, dn: 2.192288999999999e-13}}, 164: {"": {up: 7.398879999999998e-14, dn: 5.596560000000002e-14}}, 165: {"": {up: 9.666449e-15, dn: 1.4080011e-14}}, 166: {"": {up: 5.377600000000001e-14, dn: 4.10394e-14}}, 167: {"": {up: 2.00088e-14, dn: 1.9572603e-14}}, 168: {"": {up: 5.079150000000001e-14, dn: 3.715479999999999e-14}}, 169: {"": {up: 2.73705e-13, dn: 2.047550999999999e-13}}, 170: {"": {up: 3.89604e-14, dn: 3.807570000000002e-14}}, 171: {"": {up: 5.986440000000003e-14, dn: 5.646249999999997e-14}}, 172: {"": {up: 5.742480000000002e-14, dn: 7.983299999999999e-14}}, 173: {"": {up: 7.08793e-14, dn: 5.522489999999999e-14}}, 174: {"": {up: 1.288005e-14, dn: 2.044833e-14}}, 175: {"": {up: 8.324809999999998e-15, dn: 6.193740000000002e-15}}, 176: {"": {up: 8.798259999999999e-15, dn: 9.910349999999999e-15}}, 177: {"": {up: 3.074846000000001e-14, dn: 4.76735e-14}}, 178: {"": {up: 2.030584000000001e-14, dn: 1.567869e-14}}, 179: {"": {up: 1.533795e-13, dn: 2.209866e-13}}, 180: {"": {up: 3.713884e-15, dn: 6.53461e-15}}, 181: {"": {up: 1.626008e-14, dn: 1.289218e-14}}, 182: {"": {up: 1.040608e-14, dn: 1.553921e-14}}, 183: {"": {up: 1.51401e-14, dn: 1.032954e-14}}, 184: {"": {up: 4.623e-15, dn: 3.570200000000001e-15}}, 185: {"": {up: 1.127429e-15, dn: 1.422281e-15}}, 186: {"": {up: 1.071033e-14, dn: 1.462315e-14}}, 187: {"": {up: 3.46928e-15, dn: 3.004440000000002e-15}}, 188: {"": {up: 1.25991e-15, dn: 1.48563e-15}}, 189: {"": {up: 1.67759e-16, dn: 1.59526e-16}}, 190: {"": {up: 1.03369e-14, dn: 6.84287e-15}}, 191: {"": {up: 3.084784999999999e-15, dn: 1.917723e-15}}, 192: {"": {up: 3.371339999999999e-15, dn: 2.561617e-15}}, 193: {"": {up: 7.46074e-15, dn: 5.70878e-15}}, 194: {"": {up: 7.036519999999999e-15, dn: 1.014396e-14}}, 195: {"": {up: 3.637160000000002e-16, dn: 4.006389999999999e-16}}, 196: {"": {up: 1.523704e-16, dn: 1.546233999999999e-16}}, 197: {"": {up: 1.228441e-14, dn: 1.819304e-14}}, 198: {"": {up: 9.179869999999998e-14, dn: 6.799340000000004e-14}}, 199: {"": {up: 2.268501999999999e-16, dn: 1.578549e-16}}, 200: {"": {up: 1.899551e-15, dn: 1.498179e-15}}, 201: {"": {up: 1.9031061e-16, dn: 1.446688e-16}}, 202: {"": {up: 6.235109999999998e-16, dn: 4.076995e-16}}, 203: {"": {up: 3.224980000000004e-16, dn: 3.446179999999996e-16}}, 204: {"": {up: 4.394129999999999e-15, dn: 3.025546999999999e-15}}, 205: {"": {up: 4.780539999999998e-16, dn: 3.277831000000001e-16}}, 206: {"": {up: 4.817852e-16, dn: 2.998175000000001e-16}}, 207: {"": {up: 3.448149999999995e-17, dn: 5.252410000000001e-17}}, 208: {"": {up: 6.029860000000001e-15, dn: 4.31459e-15}}, 209: {"": {up: 1.0077238e-16, dn: 6.5647e-17}}, 210: {"": {up: 1.70457e-15, dn: 2.316507000000001e-15}}, 211: {"": {up: 1.164131e-15, dn: 8.39254e-16}}, 212: {"": {up: 2.283970000000001e-16, dn: 1.871859999999999e-16}}, 213: {"": {up: 3.468349e-16, dn: 1.9745747e-16}}, 214: {"": {up: 1.416006e-16, dn: 9.540450000000001e-17}}, 215: {"": {up: 1.400964000000001e-15, dn: 2.116857999999999e-15}}, 216: {"": {up: 7.455959999999999e-16, dn: 4.907589999999999e-16}}, 217: {"": {up: 1.038364e-16, dn: 7.832740000000001e-17}}, 218: {"": {up: 2.842810000000002e-16, dn: 3.431779999999998e-16}}, 219: {"": {up: 1.557939000000001e-16, dn: 2.274539e-16}}, 220: {"": {up: 8.088619999999999e-17, dn: 1.6766292e-16}}, 221: {"": {up: 9.15859e-16, dn: 1.439446e-15}}, 222: {"": {up: 6.55615e-17, dn: 4.769369999999999e-17}}, 223: {"": {up: 1.125845e-16, dn: 7.758110000000002e-17}}, 224: {"": {up: 1.297644e-17, dn: 1.678033e-17}}, 225: {"": {up: 2.11573e-14, dn: 3.093963999999999e-14}}, 226: {"": {up: 6.604164e-18, dn: 9.559030000000001e-18}}, 227: {"": {up: 9.118740000000001e-17, dn: 1.440864e-16}}, 228: {"": {up: 2.674479999999999e-17, dn: 2.051162e-17}}, 229: {"": {up: 4.53005e-17, dn: 3.39854e-17}}, 230: {"": {up: 1.017312e-16, dn: 7.221310000000003e-17}}, 231: {"": {up: 3.149417e-15, dn: 2.063047e-15}}, 232: {"": {up: 1.25909e-17, dn: 8.884970000000001e-18}}, 233: {"": {up: 2.327308000000001e-17, dn: 1.459691e-17}}, 234: {"": {up: 1.845787e-16, dn: 1.223049e-16}}, 235: {"": {up: 1.11777e-16, dn: 8.165449999999998e-17}}, 236: {"": {up: 4.941318e-18, dn: 6.866178000000001e-18}}, 237: {"": {up: 1.767974999999999e-17, dn: 5.0459384e-17}}, 238: {"": {up: 3.287571999999999e-18, dn: 2.130978e-18}}, 239: {"": {up: 2.654366999999999e-18, dn: 3.57819e-18}}, 240: {"": {up: 2.430629e-17, dn: 1.501648e-17}}, 241: {"": {up: 1.0315826e-18, dn: 6.545459999999999e-19}}, 242: {"": {up: 4.134133e-18, dn: 6.699140000000001e-18}}, 243: {"": {up: 1.63306e-18, dn: 1.131387e-18}}, 244: {"": {up: 1.126398e-18, dn: 1.940698e-18}}, 245: {"": {up: 5.767816999999999e-19, dn: 7.8128e-19}}, 246: {"": {up: 7.401450000000002e-18, dn: 5.016389999999999e-18}}, 247: {"": {up: 3.043672000000001e-17, dn: 4.798044e-17}}, 248: {"": {up: 2.247475999999999e-18, dn: 1.515222e-18}}, 249: {"": {up: 1.223486e-18, dn: 1.853115e-18}}, 250: {"": {up: 5.951199999999999e-19, dn: 8.414430000000002e-19}}, 251: {"": {up: 4.719639999999999e-19, dn: 6.298489999999999e-19}}, 252: {"": {up: 1.616639000000001e-18, dn: 1.14527e-18}}, 253: {"": {up: 2.369515999999999e-18, dn: 1.596741e-18}}, 254: {"": {up: 1.570518e-20, dn: 1.059026e-20}}, 255: {"": {up: 1.021400999999999e-18, dn: 7.619670000000002e-19}}, 256: {"": {up: 1.442945e-21, dn: 1.934778e-21}}, 257: {"": {up: 4.299560000000001e-18, dn: 5.616579999999999e-18}}, 258: {"": {up: 5.071549999999999e-19, dn: 5.472410000000001e-19}}, 259: {"": {up: 4.600997000000002e-18, dn: 2.941024e-18}}, 260: {"": {up: 5.03481e-20, dn: 3.48061e-20}}, 261: {"": {up: 7.904840000000001e-19, dn: 4.773138000000001e-19}}, 262: {"": {up: 5.085660000000002e-19, dn: 4.282179999999998e-19}}, 263: {"": {up: 3.068695e-21, dn: 2.002836e-21}}, 264: {"": {up: 1.098691e-18, dn: 8.009849999999998e-19}}, 265: {"": {up: 4.199561000000001e-18, dn: 2.782577e-18}}, 266: {"": {up: 1.8789282e-20, dn: 3.404803e-20}}, 267: {"": {up: 8.281289999999999e-19, dn: 5.60941e-19}}, 268: {"": {up: 2.152227e-20, dn: 1.354825e-20}}, 269: {"": {up: 9.777200000000002e-20, dn: 1.612558e-19}}, 270: {"": {up: 5.807359e-20, dn: 3.42276e-20}}, 271: {"": {up: 1.625329000000001e-18, dn: 1.144636e-18}}, 272: {"": {up: 2.212542e-21, dn: 1.425886e-21}}, 273: {"": {up: 8.851467999999998e-22, dn: 1.696049e-21}}, 274: {"": {up: 2.748820000000001e-19, dn: 1.839052e-19}}, 275: {"": {up: 1.024525e-20, dn: 6.598840000000001e-21}}, 276: {"": {up: 7.01835e-21, dn: 4.418608e-21}}, 277: {"": {up: 5.81365e-20, dn: 3.804226000000001e-20}}, 278: {"": {up: 7.070069999999999e-20, dn: 4.620970000000001e-20}}, 279: {"": {up: 9.540010000000002e-22, dn: 1.733508e-21}}, 280: {"": {up: 8.024539999999999e-20, dn: 5.19444e-20}}, 281: {"": {up: 1.6962e-21, dn: 2.639999000000001e-21}}, 282: {"": {up: 1.792823e-21, dn: 3.436748000000001e-21}}, 283: {"": {up: 2.807420000000002e-23, dn: 1.06615e-23}}, 284: {"": {up: 1.077274e-21, dn: 7.15313e-22}}, 285: {"": {up: 8.928670000000001e-24, dn: 5.552259999999999e-24}}, 286: {"": {up: 6.858241e-23, dn: 1.207712e-22}}, 287: {"": {up: 1.880909e-22, dn: 2.205109999999999e-22}}, 288: {"": {up: 8.187980000000002e-26, dn: 5.27351e-26}}, 289: {"": {up: 1.925794000000001e-21, dn: 1.215274e-21}}, 290: {"": {up: 1.166562e-20, dn: 7.397820000000001e-21}}, 291: {"": {up: 6.400359999999999e-25, dn: 4.31961e-25}}, 292: {"": {up: 8.649980000000002e-23, dn: 5.542049999999998e-23}}, 293: {"": {up: 3.111280000000001e-23, dn: 1.924700999999999e-23}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 1.581676e-22, dn: 9.685240000000001e-23}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 8.139779999999999e-24, dn: 9.621029999999998e-24}}, 298: {"": {up: 4.924827999999999e-27, dn: 2.721270000000001e-27}}, 299: {"": {up: 1.998833e-24, dn: 3.245259e-24}}, 300: {"": {up: 8.797770000000001e-24, dn: 4.785067999999999e-24}}, 301: {"": {up: 1.226147e-24, dn: 2.004273e-24}}, 302: {"": {up: 1.500343e-25, dn: 6.991516999999999e-26}}, 303: {"": {up: 5.293763999999999e-23, dn: 3.237554e-23}}, 304: {"": {up: 3.282485e-23, dn: 5.904712e-23}}, 305: {"": {up: 1.461845e-23, dn: 1.020934e-23}}, 306: {"": {up: 6.613720000000001e-25, dn: 4.108267e-25}}, 307: {"": {up: 2.636157000000001e-25, dn: 3.912773e-25}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 5.512357e-37, dn: 3.248968000000001e-37}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 5.865898999999999e-23, dn: 3.488900000000001e-23}}, 313: {"": {up: 9.854426999999999e-27, dn: 1.141124e-27}}, 314: {"": {up: 3.745233e-25, dn: 4.382699e-26}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 2.012039e-25, dn: 1.545532e-25}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 3.877806e-30, dn: 6.494596e-31}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}}
ErrorTubes=1
LineColor=red
LineStyle=solid
LineWidth=1.5pt
Name=NLOvar
Path=NLOvar
Title=NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	5.536849e-03	2.615000e-04	3.074450e-04
2.000000e+01	4.000000e+01	1.146348e-02	4.867400e-04	5.662100e-04
4.000000e+01	6.000000e+01	1.309335e-02	5.803500e-04	6.786100e-04
6.000000e+01	8.000000e+01	1.131903e-02	5.881100e-04	6.918700e-04
8.000000e+01	1.000000e+02	9.043963e-03	5.056560e-04	5.971090e-04
1.000000e+02	1.200000e+02	6.782530e-03	3.770530e-04	4.455860e-04
1.200000e+02	1.400000e+02	4.983729e-03	2.897070e-04	3.474280e-04
1.400000e+02	1.600000e+02	3.654843e-03	2.223850e-04	2.669610e-04
1.600000e+02	1.800000e+02	2.715089e-03	1.751930e-04	2.115070e-04
1.800000e+02	2.000000e+02	2.014618e-03	1.359850e-04	1.646990e-04
2.000000e+02	2.200000e+02	1.518087e-03	1.061330e-04	1.289290e-04
2.200000e+02	2.400000e+02	1.150122e-03	8.198000e-05	9.998700e-05
2.400000e+02	2.600000e+02	8.804354e-04	6.495640e-05	7.945370e-05
2.600000e+02	2.800000e+02	6.745967e-04	5.141940e-05	6.321200e-05
2.800000e+02	3.000000e+02	5.331303e-04	4.063640e-05	4.997740e-05
3.000000e+02	3.200000e+02	4.144588e-04	3.247480e-05	4.001280e-05
3.200000e+02	3.400000e+02	3.281597e-04	2.595770e-05	3.212910e-05
3.400000e+02	3.600000e+02	2.576062e-04	2.032390e-05	2.511060e-05
3.600000e+02	3.800000e+02	2.040186e-04	1.649250e-05	2.036940e-05
3.800000e+02	4.000000e+02	1.568718e-04	1.267300e-05	1.573210e-05
4.000000e+02	4.200000e+02	1.159934e-04	1.033740e-05	1.288080e-05
4.200000e+02	4.400000e+02	8.640334e-05	8.123000e-06	1.014106e-05
4.400000e+02	4.600000e+02	6.633868e-05	6.664350e-06	8.329990e-06
4.600000e+02	4.800000e+02	5.207595e-05	5.479990e-06	6.886700e-06
4.800000e+02	5.000000e+02	4.185764e-05	4.516520e-06	5.686140e-06
5.000000e+02	5.200000e+02	3.322080e-05	3.778630e-06	4.760690e-06
5.200000e+02	5.400000e+02	2.559015e-05	2.932310e-06	3.699820e-06
5.400000e+02	5.600000e+02	2.090819e-05	2.402560e-06	3.021150e-06
5.600000e+02	5.800000e+02	1.749178e-05	2.096910e-06	2.652710e-06
5.800000e+02	6.000000e+02	1.375304e-05	1.695480e-06	2.143980e-06
6.000000e+02	6.200000e+02	1.098474e-05	1.344999e-06	1.696670e-06
6.200000e+02	6.400000e+02	8.541754e-06	1.088031e-06	1.382507e-06
6.400000e+02	6.600000e+02	7.039248e-06	9.053060e-07	1.150184e-06
6.600000e+02	6.800000e+02	5.809582e-06	7.511090e-07	9.532500e-07
6.800000e+02	7.000000e+02	4.879245e-06	6.210730e-07	7.893040e-07
7.000000e+02	7.200000e+02	4.140581e-06	5.425780e-07	6.891250e-07
7.200000e+02	7.400000e+02	3.117484e-06	4.030730e-07	5.090710e-07
7.400000e+02	7.600000e+02	2.476979e-06	3.276030e-07	4.137270e-07
7.600000e+02	7.800000e+02	1.869284e-06	2.407470e-07	3.036350e-07
7.800000e+02	8.000000e+02	1.525394e-06	1.962190e-07	2.483190e-07
8.000000e+02	8.200000e+02	1.297052e-06	1.665420e-07	2.076840e-07
8.200000e+02	8.400000e+02	9.855493e-07	1.243287e-07	1.553417e-07
8.400000e+02	8.600000e+02	8.227278e-07	1.024423e-07	1.283989e-07
8.600000e+02	8.800000e+02	6.866547e-07	8.849560e-08	1.106839e-07
8.800000e+02	9.000000e+02	6.341907e-07	7.943520e-08	9.953830e-08
9.000000e+02	9.200000e+02	4.668096e-07	6.654220e-08	8.418860e-08
9.200000e+02	9.400000e+02	4.292000e-07	5.194550e-08	6.445240e-08
9.400000e+02	9.600000e+02	3.110970e-07	4.358700e-08	5.502270e-08
9.600000e+02	9.800000e+02	3.399530e-07	4.275020e-08	5.329790e-08
9.800000e+02	1.000000e+03	2.180876e-07	3.098360e-08	3.935960e-08
1.000000e+03	1.020000e+03	2.350124e-07	2.904470e-08	3.547960e-08
1.020000e+03	1.040000e+03	1.892369e-07	2.496860e-08	3.128090e-08
1.040000e+03	1.060000e+03	1.379201e-07	1.781600e-08	2.222830e-08
1.060000e+03	1.080000e+03	1.499548e-07	2.033850e-08	2.544220e-08
1.080000e+03	1.100000e+03	1.084829e-07	1.643342e-08	2.124680e-08
1.100000e+03	1.120000e+03	8.842582e-08	1.174673e-08	1.436688e-08
1.120000e+03	1.140000e+03	9.180427e-08	1.370420e-08	1.722183e-08
1.140000e+03	1.160000e+03	7.553313e-08	1.040999e-08	1.337516e-08
1.160000e+03	1.180000e+03	6.469761e-08	8.839740e-09	1.082589e-08
1.180000e+03	1.200000e+03	6.013209e-08	8.650100e-09	1.107661e-08
1.200000e+03	1.220000e+03	4.741313e-08	6.927750e-09	8.725150e-09
1.220000e+03	1.240000e+03	4.948997e-08	6.821140e-09	8.473570e-09
1.240000e+03	1.260000e+03	3.238976e-08	4.707490e-09	5.956430e-09
1.260000e+03	1.280000e+03	3.229844e-08	4.767150e-09	6.033950e-09
1.280000e+03	1.300000e+03	2.888026e-08	4.702170e-09	6.121130e-09
1.300000e+03	1.320000e+03	2.327716e-08	3.365750e-09	4.233690e-09
1.320000e+03	1.340000e+03	2.485174e-08	3.867960e-09	4.918570e-09
1.340000e+03	1.360000e+03	1.503614e-08	2.302670e-09	2.888830e-09
1.360000e+03	1.380000e+03	1.449088e-08	2.172490e-09	2.713880e-09
1.380000e+03	1.400000e+03	1.206565e-08	1.980110e-09	2.554390e-09
1.400000e+03	1.420000e+03	9.905013e-09	1.496602e-09	1.892117e-09
1.420000e+03	1.440000e+03	8.954690e-09	1.323849e-09	1.679990e-09
1.440000e+03	1.460000e+03	1.174317e-08	1.928515e-09	2.511610e-09
1.460000e+03	1.480000e+03	4.978475e-09	9.168590e-10	1.215593e-09
1.480000e+03	1.500000e+03	4.250565e-09	5.781620e-10	7.133740e-10
1.500000e+03	1.520000e+03	5.480837e-09	7.809550e-10	9.676610e-10
1.520000e+03	1.540000e+03	5.439331e-09	9.899860e-10	1.282083e-09
1.540000e+03	1.560000e+03	3.605087e-09	4.465640e-10	5.467060e-10
1.560000e+03	1.580000e+03	4.288005e-09	7.300990e-10	9.626340e-10
1.580000e+03	1.600000e+03	2.316611e-09	4.183220e-10	5.419710e-10
1.600000e+03	1.620000e+03	3.086509e-09	4.581440e-10	5.652290e-10
1.620000e+03	1.640000e+03	2.421561e-09	3.799280e-10	4.790170e-10
1.640000e+03	1.660000e+03	3.272507e-09	6.297390e-10	8.497300e-10
1.660000e+03	1.680000e+03	2.405578e-09	4.235330e-10	5.267320e-10
1.680000e+03	1.700000e+03	1.825948e-09	2.629430e-10	3.187660e-10
1.700000e+03	1.720000e+03	1.228106e-09	2.327183e-10	3.064910e-10
1.720000e+03	1.740000e+03	1.204200e-09	2.188158e-10	2.853790e-10
1.740000e+03	1.760000e+03	1.265596e-09	2.060040e-10	2.656590e-10
1.760000e+03	1.780000e+03	1.470929e-09	2.798640e-10	3.752090e-10
1.780000e+03	1.800000e+03	2.182361e-10	4.997600e-11	6.102240e-11
1.800000e+03	1.820000e+03	1.238377e-09	1.745150e-10	2.076440e-10
1.820000e+03	1.840000e+03	7.013487e-10	1.114657e-10	1.386947e-10
1.840000e+03	1.860000e+03	6.481363e-10	9.744740e-11	1.120394e-10
1.860000e+03	1.880000e+03	4.215566e-10	8.048640e-11	1.089348e-10
1.880000e+03	1.900000e+03	4.306725e-10	9.119590e-11	1.243190e-10
1.900000e+03	1.920000e+03	8.793086e-10	1.940148e-10	2.620794e-10
1.920000e+03	1.940000e+03	4.482844e-10	7.368170e-11	9.127480e-11
1.940000e+03	1.960000e+03	4.746445e-10	6.398950e-11	8.178020e-11
1.960000e+03	1.980000e+03	5.228819e-11	1.394491e-11	1.748641e-11
1.980000e+03	2.000000e+03	2.338249e-10	5.510050e-11	7.715490e-11
2.000000e+03	2.020000e+03	1.730415e-10	1.959060e-11	2.019580e-11
2.020000e+03	2.040000e+03	1.277956e-10	1.705610e-11	2.103480e-11
2.040000e+03	2.060000e+03	4.151241e-10	7.635970e-11	9.972790e-11
2.060000e+03	2.080000e+03	2.071725e-10	3.846040e-11	4.958170e-11
2.080000e+03	2.100000e+03	1.155249e-10	2.349781e-11	3.320370e-11
2.100000e+03	2.120000e+03	1.229527e-10	8.568400e-12	5.272700e-12
2.120000e+03	2.140000e+03	1.168396e-10	1.802814e-11	2.193480e-11
2.140000e+03	2.160000e+03	1.904494e-10	3.295740e-11	4.226750e-11
2.160000e+03	2.180000e+03	1.015987e-10	1.991680e-11	2.598610e-11
2.180000e+03	2.200000e+03	1.363710e-10	2.619430e-11	3.497940e-11
2.200000e+03	2.220000e+03	5.453744e-11	9.985150e-12	1.278422e-11
2.220000e+03	2.240000e+03	2.794306e-11	3.069900e-12	2.991390e-12
2.240000e+03	2.260000e+03	1.116845e-10	2.205566e-11	2.943140e-11
2.260000e+03	2.280000e+03	4.729838e-11	7.694490e-12	9.804920e-12
2.280000e+03	2.300000e+03	1.964574e-11	7.748040e-12	1.176758e-11
2.300000e+03	2.320000e+03	1.048859e-10	2.408706e-11	3.466940e-11
2.320000e+03	2.340000e+03	9.986004e-11	2.008419e-11	2.608616e-11
2.340000e+03	2.360000e+03	8.784683e-11	9.506340e-12	1.060809e-11
2.360000e+03	2.380000e+03	7.137942e-11	1.247683e-11	1.570846e-11
2.380000e+03	2.400000e+03	1.598301e-11	4.317710e-12	6.324490e-12
2.400000e+03	2.420000e+03	3.547177e-11	3.641770e-12	3.752420e-12
2.420000e+03	2.440000e+03	4.022278e-11	1.094167e-11	1.614488e-11
2.440000e+03	2.460000e+03	5.148659e-11	7.480120e-12	8.533100e-12
2.460000e+03	2.480000e+03	2.089903e-11	3.786800e-12	4.966820e-12
2.480000e+03	2.500000e+03	1.394205e-11	2.071000e-12	2.149500e-12
2.500000e+03	2.520000e+03	2.525053e-11	5.192940e-12	7.016410e-12
2.520000e+03	2.540000e+03	7.596319e-12	1.134040e-12	1.424388e-12
2.540000e+03	2.560000e+03	-4.287479e-11	1.320643e-11	9.543470e-12
2.560000e+03	2.580000e+03	4.350881e-11	7.828290e-12	1.020360e-11
2.580000e+03	2.600000e+03	2.332140e-11	3.810150e-12	4.934980e-12
2.600000e+03	2.620000e+03	-3.617427e-11	1.056077e-11	7.737180e-12
2.620000e+03	2.640000e+03	7.433289e-12	8.476650e-13	7.748100e-13
2.640000e+03	2.660000e+03	5.583913e-12	3.742170e-13	2.331060e-13
2.660000e+03	2.680000e+03	1.253935e-11	1.938760e-12	2.290220e-12
2.680000e+03	2.700000e+03	1.478037e-12	3.542910e-13	4.585530e-13
2.700000e+03	2.720000e+03	3.954086e-12	4.441700e-13	4.499730e-13
2.720000e+03	2.740000e+03	1.144761e-11	1.233090e-12	1.291950e-12
2.740000e+03	2.760000e+03	9.404982e-12	1.673581e-12	2.186638e-12
2.760000e+03	2.780000e+03	-4.107537e-12	1.868331e-12	1.243652e-12
2.780000e+03	2.800000e+03	-4.094141e-13	5.014254e-13	3.072361e-13
2.800000e+03	2.820000e+03	-4.097637e-12	1.642396e-12	1.094429e-12
2.820000e+03	2.840000e+03	3.460729e-12	9.427070e-13	1.422159e-12
2.840000e+03	2.860000e+03	7.226134e-12	1.350646e-12	1.728912e-12
2.860000e+03	2.880000e+03	6.392383e-12	1.188647e-12	1.554720e-12
2.880000e+03	2.900000e+03	1.521778e-12	3.706850e-13	5.263040e-13
2.900000e+03	2.920000e+03	2.027567e-12	5.784530e-13	8.392420e-13
2.920000e+03	2.940000e+03	-2.349117e-12	8.173230e-13	5.875920e-13
2.940000e+03	2.960000e+03	-1.718347e-12	4.515190e-13	3.297750e-13
2.960000e+03	2.980000e+03	-9.897859e-13	4.896621e-13	3.179802e-13
2.980000e+03	3.000000e+03	1.946046e-12	3.204030e-13	3.973630e-13
3.000000e+03	3.020000e+03	3.329467e-12	5.617940e-13	7.030350e-13
3.020000e+03	3.040000e+03	2.242015e-12	5.869330e-13	8.665350e-13
3.040000e+03	3.060000e+03	8.038542e-12	1.508354e-12	1.968618e-12
3.060000e+03	3.080000e+03	2.495621e-13	4.634040e-14	5.997410e-14
3.080000e+03	3.100000e+03	3.279422e-12	7.090140e-13	9.523260e-13
3.100000e+03	3.120000e+03	4.199074e-13	1.258537e-13	1.892505e-13
3.120000e+03	3.140000e+03	2.822848e-13	6.454920e-14	8.996820e-14
3.140000e+03	3.160000e+03	1.629215e-12	2.855220e-13	3.597230e-13
3.160000e+03	3.180000e+03	4.021885e-12	5.295750e-13	5.914300e-13
3.180000e+03	3.200000e+03	-2.551714e-12	4.233560e-13	3.433880e-13
3.200000e+03	3.220000e+03	8.460786e-13	1.878375e-13	2.681854e-13
3.220000e+03	3.240000e+03	7.001540e-13	1.176417e-13	1.608884e-13
3.240000e+03	3.260000e+03	8.972126e-13	2.498550e-13	3.728164e-13
3.260000e+03	3.280000e+03	7.372931e-13	2.192289e-13	3.367919e-13
3.280000e+03	3.300000e+03	2.702741e-13	5.596560e-14	7.398880e-14
3.300000e+03	3.320000e+03	3.433891e-15	1.408001e-14	9.666449e-15
3.320000e+03	3.340000e+03	1.973881e-13	4.103940e-14	5.377600e-14
3.340000e+03	3.360000e+03	1.265132e-14	1.957260e-14	2.000880e-14
3.360000e+03	3.380000e+03	-1.983534e-13	3.715480e-14	5.079150e-14
3.380000e+03	3.400000e+03	1.040157e-12	2.047551e-13	2.737050e-13
3.400000e+03	3.420000e+03	-5.931018e-13	3.807570e-14	3.896040e-14
3.420000e+03	3.440000e+03	6.827992e-13	5.646250e-14	5.986440e-14
3.440000e+03	3.460000e+03	-3.281224e-13	7.983300e-14	5.742480e-14
3.460000e+03	3.480000e+03	3.778586e-13	5.522490e-14	7.087930e-14
3.480000e+03	3.500000e+03	-3.370235e-14	2.044833e-14	1.288005e-14
3.500000e+03	3.520000e+03	2.507377e-14	6.193740e-15	8.324810e-15
3.520000e+03	3.540000e+03	-3.665249e-14	9.910350e-15	8.798260e-15
3.540000e+03	3.560000e+03	-1.072890e-13	4.767350e-14	3.074846e-14
3.560000e+03	3.580000e+03	8.643306e-14	1.567869e-14	2.030584e-14
3.580000e+03	3.600000e+03	-6.013999e-13	2.209866e-13	1.533795e-13
3.600000e+03	3.620000e+03	3.775814e-15	6.534610e-15	3.713884e-15
3.620000e+03	3.640000e+03	-4.730396e-14	1.289218e-14	1.626008e-14
3.640000e+03	3.660000e+03	-3.661576e-14	1.553921e-14	1.040608e-14
3.660000e+03	3.680000e+03	3.805906e-14	1.032954e-14	1.514010e-14
3.680000e+03	3.700000e+03	1.694468e-14	3.570200e-15	4.623000e-15
3.700000e+03	3.720000e+03	-6.452954e-15	1.422281e-15	1.127429e-15
3.720000e+03	3.740000e+03	-5.480748e-14	1.462315e-14	1.071033e-14
3.740000e+03	3.760000e+03	1.741400e-14	3.004440e-15	3.469280e-15
3.760000e+03	3.780000e+03	1.467240e-14	1.485630e-15	1.259910e-15
3.780000e+03	3.800000e+03	-1.464541e-15	1.595260e-16	1.677590e-16
3.800000e+03	3.820000e+03	2.367211e-14	6.842870e-15	1.033690e-14
3.820000e+03	3.840000e+03	5.135545e-15	1.917723e-15	3.084785e-15
3.840000e+03	3.860000e+03	1.193598e-14	2.561617e-15	3.371340e-15
3.860000e+03	3.880000e+03	2.957824e-14	5.708780e-15	7.460740e-15
3.880000e+03	3.900000e+03	-3.354404e-14	1.014396e-14	7.036520e-15
3.900000e+03	3.920000e+03	-3.271517e-15	4.006390e-16	3.637160e-16
3.920000e+03	3.940000e+03	8.464463e-16	1.546234e-16	1.523704e-16
3.940000e+03	3.960000e+03	-4.033307e-14	1.819304e-14	1.228441e-14
3.960000e+03	3.980000e+03	3.251136e-13	6.799340e-14	9.179870e-14
3.980000e+03	4.000000e+03	9.283968e-16	1.578549e-16	2.268502e-16
4.000000e+03	4.020000e+03	9.346039e-15	1.498179e-15	1.899551e-15
4.020000e+03	4.040000e+03	-1.068448e-16	1.446688e-16	1.903106e-16
4.040000e+03	4.060000e+03	1.331008e-15	4.076995e-16	6.235110e-16
4.060000e+03	4.080000e+03	-2.383064e-15	3.446180e-16	3.224980e-16
4.080000e+03	4.100000e+03	1.157914e-14	3.025547e-15	4.394130e-15
4.100000e+03	4.120000e+03	1.181438e-15	3.277831e-16	4.780540e-16
4.120000e+03	4.140000e+03	7.613248e-16	2.998175e-16	4.817852e-16
4.140000e+03	4.160000e+03	4.769816e-16	5.252410e-17	3.448150e-17
4.160000e+03	4.180000e+03	1.854825e-14	4.314590e-15	6.029860e-15
4.180000e+03	4.200000e+03	9.779722e-17	6.564700e-17	1.007724e-16
4.200000e+03	4.220000e+03	-7.963453e-15	2.316507e-15	1.704570e-15
4.220000e+03	4.240000e+03	3.643557e-15	8.392540e-16	1.164131e-15
4.240000e+03	4.260000e+03	1.381990e-15	1.871860e-16	2.283970e-16
4.260000e+03	4.280000e+03	2.177247e-16	1.974575e-16	3.468349e-16
4.280000e+03	4.300000e+03	3.757718e-16	9.540450e-17	1.416006e-16
4.300000e+03	4.320000e+03	-5.085259e-15	2.116858e-15	1.400964e-15
4.320000e+03	4.340000e+03	1.686022e-15	4.907590e-16	7.455960e-16
4.340000e+03	4.360000e+03	3.875367e-16	7.832740e-17	1.038364e-16
4.360000e+03	4.380000e+03	-1.746225e-15	3.431780e-16	2.842810e-16
4.380000e+03	4.400000e+03	-5.145544e-16	2.274539e-16	1.557939e-16
4.400000e+03	4.420000e+03	-6.008828e-17	1.676629e-16	8.088620e-17
4.420000e+03	4.440000e+03	-2.893069e-15	1.439446e-15	9.158590e-16
4.440000e+03	4.460000e+03	2.214918e-16	4.769370e-17	6.556150e-17
4.460000e+03	4.480000e+03	3.045285e-16	7.758110e-17	1.125845e-16
4.480000e+03	4.500000e+03	-8.576587e-17	1.678033e-17	1.297644e-17
4.500000e+03	4.520000e+03	-7.916446e-14	3.093964e-14	2.115730e-14
4.520000e+03	4.540000e+03	-1.350550e-17	9.559030e-18	6.604164e-18
4.540000e+03	4.560000e+03	-2.863538e-16	1.440864e-16	9.118740e-17
4.560000e+03	4.580000e+03	1.183562e-16	2.051162e-17	2.674480e-17
4.580000e+03	4.600000e+03	1.619375e-16	3.398540e-17	4.530050e-17
4.600000e+03	4.620000e+03	2.915514e-16	7.221310e-17	1.017312e-16
4.620000e+03	4.640000e+03	6.990003e-15	2.063047e-15	3.149417e-15
4.640000e+03	4.660000e+03	3.534063e-17	8.884970e-18	1.259090e-17
4.660000e+03	4.680000e+03	4.230421e-17	1.459691e-17	2.327308e-17
4.680000e+03	4.700000e+03	4.538157e-16	1.223049e-16	1.845787e-16
4.700000e+03	4.720000e+03	3.626795e-16	8.165450e-17	1.117770e-16
4.720000e+03	4.740000e+03	-7.925882e-18	6.866178e-18	4.941318e-18
4.740000e+03	4.760000e+03	5.948722e-17	5.045938e-17	1.767975e-17
4.760000e+03	4.780000e+03	6.883898e-18	2.130978e-18	3.287572e-18
4.780000e+03	4.800000e+03	-1.215112e-17	3.578190e-18	2.654367e-18
4.800000e+03	4.820000e+03	4.502805e-17	1.501648e-17	2.430629e-17
4.820000e+03	4.840000e+03	3.735064e-19	6.545460e-19	1.031583e-18
4.840000e+03	4.860000e+03	-1.213765e-17	6.699140e-18	4.134133e-18
4.860000e+03	4.880000e+03	4.298793e-18	1.131387e-18	1.633060e-18
4.880000e+03	4.900000e+03	-2.689017e-18	1.940698e-18	1.126398e-18
4.900000e+03	4.920000e+03	5.867863e-19	7.812800e-19	5.767817e-19
4.920000e+03	4.940000e+03	1.837269e-17	5.016390e-18	7.401450e-18
4.940000e+03	4.960000e+03	-9.586426e-17	4.798044e-17	3.043672e-17
4.960000e+03	4.980000e+03	5.403586e-18	1.515222e-18	2.247476e-18
4.980000e+03	5.000000e+03	-4.187846e-18	1.853115e-18	1.223486e-18
5.000000e+03	5.020000e+03	-2.454313e-18	8.414430e-19	5.951200e-19
5.020000e+03	5.040000e+03	-2.140810e-18	6.298490e-19	4.719640e-19
5.040000e+03	5.060000e+03	4.802140e-18	1.145270e-18	1.616639e-18
5.060000e+03	5.080000e+03	5.717245e-18	1.596741e-18	2.369516e-18
5.080000e+03	5.100000e+03	3.642822e-20	1.059026e-20	1.570518e-20
5.100000e+03	5.120000e+03	3.746310e-18	7.619670e-19	1.021401e-18
5.120000e+03	5.140000e+03	-7.709142e-21	1.934778e-21	1.442945e-21
5.140000e+03	5.160000e+03	-1.794113e-17	5.616580e-18	4.299560e-18
5.160000e+03	5.180000e+03	-3.373988e-18	5.472410e-19	5.071550e-19
5.180000e+03	5.200000e+03	9.370803e-18	2.941024e-18	4.600997e-18
5.200000e+03	5.220000e+03	1.359597e-19	3.480610e-20	5.034810e-20
5.220000e+03	5.240000e+03	1.333571e-18	4.773138e-19	7.904840e-19
5.240000e+03	5.260000e+03	2.406974e-18	4.282180e-19	5.085660e-19
5.260000e+03	5.280000e+03	4.927897e-21	2.002836e-21	3.068695e-21
5.280000e+03	5.300000e+03	3.464819e-18	8.009850e-19	1.098691e-18
5.300000e+03	5.320000e+03	9.594919e-18	2.782577e-18	4.199561e-18
5.320000e+03	5.340000e+03	-2.674326e-20	3.404803e-20	1.878928e-20
5.340000e+03	5.360000e+03	1.899461e-18	5.609410e-19	8.281290e-19
5.360000e+03	5.380000e+03	4.182561e-20	1.354825e-20	2.152227e-20
5.380000e+03	5.400000e+03	-2.826745e-19	1.612558e-19	9.777200e-20
5.400000e+03	5.420000e+03	1.960717e-20	3.422760e-20	5.807359e-20
5.420000e+03	5.440000e+03	4.262430e-18	1.144636e-18	1.625329e-18
5.440000e+03	5.460000e+03	4.455062e-21	1.425886e-21	2.212542e-21
5.460000e+03	5.480000e+03	-1.500230e-21	1.696049e-21	8.851468e-22
5.480000e+03	5.500000e+03	6.553399e-19	1.839052e-19	2.748820e-19
5.500000e+03	5.520000e+03	2.131882e-20	6.598840e-21	1.024525e-20
5.520000e+03	5.540000e+03	1.390989e-20	4.418608e-21	7.018350e-21
5.540000e+03	5.560000e+03	1.271872e-19	3.804226e-20	5.813650e-20
5.560000e+03	5.580000e+03	1.546588e-19	4.620970e-20	7.070070e-20
5.580000e+03	5.600000e+03	-2.039054e-21	1.733508e-21	9.540010e-22
5.600000e+03	5.620000e+03	1.696153e-19	5.194440e-20	8.024540e-20
5.620000e+03	5.640000e+03	-5.496578e-21	2.639999e-21	1.696200e-21
5.640000e+03	5.660000e+03	-3.888939e-21	3.436748e-21	1.792823e-21
5.660000e+03	5.680000e+03	-1.680582e-22	1.066150e-23	2.807420e-23
5.680000e+03	5.700000e+03	2.468402e-21	7.153130e-22	1.077274e-21
5.700000e+03	5.720000e+03	1.641057e-23	5.552260e-24	8.928670e-24
5.720000e+03	5.740000e+03	-1.682298e-22	1.207712e-22	6.858241e-23
5.740000e+03	5.760000e+03	-1.177572e-21	2.205110e-22	1.880909e-22
5.760000e+03	5.780000e+03	1.698713e-25	5.273510e-26	8.187980e-26
5.780000e+03	5.800000e+03	3.759300e-21	1.215274e-21	1.925794e-21
5.800000e+03	5.820000e+03	2.310975e-20	7.397820e-21	1.166562e-20
5.820000e+03	5.840000e+03	1.551783e-24	4.319610e-25	6.400360e-25
5.840000e+03	5.860000e+03	1.768624e-22	5.542050e-23	8.649980e-23
5.860000e+03	5.880000e+03	5.702293e-23	1.924701e-23	3.111280e-23
5.880000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.920000e+03	2.824176e-22	9.685240e-23	1.581676e-22
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.960000e+03	-3.720950e-23	9.621030e-24	8.139780e-24
5.960000e+03	5.980000e+03	7.460652e-27	2.721270e-27	4.924828e-27
5.980000e+03	6.000000e+03	-5.890819e-24	3.245259e-24	1.998833e-24
6.000000e+03	6.020000e+03	1.143709e-23	4.785068e-24	8.797770e-24
6.020000e+03	6.040000e+03	-3.792000e-24	2.004273e-24	1.226147e-24
6.040000e+03	6.060000e+03	1.464412e-25	6.991517e-26	1.500343e-25
6.060000e+03	6.080000e+03	9.421756e-23	3.237554e-23	5.293764e-23
6.080000e+03	6.100000e+03	-8.194228e-23	5.904712e-23	3.282485e-23
6.100000e+03	6.120000e+03	3.994712e-23	1.020934e-23	1.461845e-23
6.120000e+03	6.140000e+03	1.230397e-24	4.108267e-25	6.613720e-25
6.140000e+03	6.160000e+03	-9.349407e-25	3.912773e-25	2.636157e-25
6.160000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.200000e+03	8.765033e-37	3.248968e-37	5.512357e-37
6.200000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.260000e+03	9.653361e-23	3.488900e-23	5.865899e-23
6.260000e+03	6.280000e+03	3.333933e-27	1.141124e-27	9.854427e-27
6.280000e+03	6.300000e+03	1.272414e-25	4.382699e-26	3.745233e-25
6.300000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	6.078889e-25	1.545532e-25	2.012039e-25
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.480000e+03	1.396988e-30	6.494596e-31	3.877806e-30
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+03	8.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+03	8.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+03	8.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+03	8.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+03	8.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+03	8.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+03	8.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+03	8.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+03	8.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+03	8.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+03	8.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+03	8.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+03	8.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+03	8.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+03	8.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+03	8.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+03	8.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+03	8.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+03	8.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+03	8.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+03	8.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+03	8.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+03	8.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+03	8.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+03	8.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+03	8.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+03	8.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+03	8.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+03	8.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+03	8.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+03	8.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+03	8.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+03	8.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+03	8.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+03	8.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+03	8.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+03	8.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+03	8.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+03	8.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+03	8.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+03	8.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+03	8.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+03	8.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+03	8.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+03	8.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+03	8.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+03	8.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+03	8.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+03	8.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+03	9.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+03	9.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+03	9.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+03	9.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+03	9.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+03	9.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+03	9.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+03	9.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+03	9.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+03	9.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+03	9.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+03	9.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+03	9.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+03	9.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+03	9.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+03	9.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+03	9.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+03	9.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+03	9.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+03	9.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+03	9.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+03	9.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+03	9.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+03	9.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+03	9.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+03	9.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+03	9.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+03	9.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+03	9.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+03	9.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+03	9.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+03	9.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+03	9.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+03	9.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+03	9.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+03	9.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+03	9.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+03	9.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+03	9.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+03	9.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+03	9.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+03	9.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+03	9.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+03	9.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+03	9.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+03	9.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+03	9.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+03	9.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.002000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+04	1.004000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+04	1.006000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+04	1.008000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+04	1.010000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+04	1.012000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+04	1.014000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+04	1.016000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+04	1.018000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.022000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+04	1.024000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+04	1.026000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+04	1.028000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+04	1.030000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+04	1.032000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+04	1.034000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+04	1.036000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+04	1.038000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.042000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+04	1.044000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+04	1.046000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+04	1.048000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+04	1.050000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+04	1.052000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+04	1.054000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+04	1.056000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+04	1.058000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.062000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+04	1.064000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+04	1.066000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+04	1.068000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+04	1.070000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+04	1.072000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+04	1.074000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+04	1.076000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+04	1.078000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.082000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+04	1.084000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+04	1.086000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+04	1.088000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+04	1.090000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+04	1.092000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+04	1.094000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+04	1.096000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+04	1.098000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.102000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+04	1.104000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+04	1.106000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+04	1.108000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+04	1.110000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+04	1.112000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+04	1.114000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+04	1.116000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+04	1.118000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.122000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+04	1.124000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+04	1.126000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+04	1.128000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+04	1.130000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+04	1.132000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+04	1.134000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+04	1.136000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+04	1.138000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.142000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.146000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.150000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+04	1.152000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+04	1.154000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+04	1.156000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+04	1.158000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.162000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+04	1.164000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+04	1.166000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+04	1.168000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+04	1.170000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.174000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+04	1.176000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+04	1.178000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.182000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+04	1.184000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+04	1.186000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.190000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+04	1.192000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+04	1.194000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.198000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.202000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.206000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.210000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.214000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.218000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.222000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.226000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.230000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.234000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.238000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.242000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.246000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.250000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.254000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.258000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.262000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.266000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.270000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.274000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.278000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.282000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.286000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.290000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.294000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.298000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO
ErrorBars=1
ErrorBreakdown={0: {"": {up: 6.480877892274591e-07, dn: 6.480877892274591e-07}}, 1: {"": {up: 8.454173324196678e-07, dn: 8.454173324196678e-07}}, 2: {"": {up: 7.841888223716854e-07, dn: 7.841888223716854e-07}}, 3: {"": {up: 6.374459036700417e-07, dn: 6.374459036700417e-07}}, 4: {"": {up: 4.965153374640679e-07, dn: 4.965153374640679e-07}}, 5: {"": {up: 3.859370058374283e-07, dn: 3.859370058374283e-07}}, 6: {"": {up: 2.983237779205372e-07, dn: 2.983237779205372e-07}}, 7: {"": {up: 2.332089409424607e-07, dn: 2.332089409424607e-07}}, 8: {"": {up: 1.837091044508913e-07, dn: 1.837091044508913e-07}}, 9: {"": {up: 1.461296092870078e-07, dn: 1.461296092870078e-07}}, 10: {"": {up: 1.172744954838708e-07, dn: 1.172744954838708e-07}}, 11: {"": {up: 9.366990620279196e-08, dn: 9.366990620279196e-08}}, 12: {"": {up: 7.565514136642719e-08, dn: 7.565514136642719e-08}}, 13: {"": {up: 6.207644779082344e-08, dn: 6.207644779082344e-08}}, 14: {"": {up: 5.061931709575879e-08, dn: 5.061931709575879e-08}}, 15: {"": {up: 4.18846376104946e-08, dn: 4.18846376104946e-08}}, 16: {"": {up: 3.466212312184566e-08, dn: 3.466212312184566e-08}}, 17: {"": {up: 2.917335210960903e-08, dn: 2.917335210960903e-08}}, 18: {"": {up: 2.439245218118916e-08, dn: 2.439245218118916e-08}}, 19: {"": {up: 2.061483219072841e-08, dn: 2.061483219072841e-08}}, 20: {"": {up: 1.740238722554269e-08, dn: 1.740238722554269e-08}}, 21: {"": {up: 1.486183494067457e-08, dn: 1.486183494067457e-08}}, 22: {"": {up: 1.264881257046248e-08, dn: 1.264881257046248e-08}}, 23: {"": {up: 1.079915515631615e-08, dn: 1.079915515631615e-08}}, 24: {"": {up: 9.26075409048366e-09, dn: 9.26075409048366e-09}}, 25: {"": {up: 8.259781101433187e-09, dn: 8.259781101433187e-09}}, 26: {"": {up: 6.909120875740247e-09, dn: 6.909120875740247e-09}}, 27: {"": {up: 6.027494095595438e-09, dn: 6.027494095595438e-09}}, 28: {"": {up: 5.238680255669572e-09, dn: 5.238680255669572e-09}}, 29: {"": {up: 4.503850585463104e-09, dn: 4.503850585463104e-09}}, 30: {"": {up: 4.117317294287602e-09, dn: 4.117317294287602e-09}}, 31: {"": {up: 3.445753492853729e-09, dn: 3.445753492853729e-09}}, 32: {"": {up: 2.996602139778465e-09, dn: 2.996602139778465e-09}}, 33: {"": {up: 2.876572234942305e-09, dn: 2.876572234942305e-09}}, 34: {"": {up: 2.261530603082603e-09, dn: 2.261530603082603e-09}}, 35: {"": {up: 1.988215179665506e-09, dn: 1.988215179665506e-09}}, 36: {"": {up: 1.758830322664514e-09, dn: 1.758830322664514e-09}}, 37: {"": {up: 1.522844302656204e-09, dn: 1.522844302656204e-09}}, 38: {"": {up: 1.374407989024874e-09, dn: 1.374407989024874e-09}}, 39: {"": {up: 1.215004673902194e-09, dn: 1.215004673902194e-09}}, 40: {"": {up: 9.871640619689391e-10, dn: 9.871640619689391e-10}}, 41: {"": {up: 9.062581493734432e-10, dn: 9.062581493734432e-10}}, 42: {"": {up: 7.68946074640333e-10, dn: 7.68946074640333e-10}}, 43: {"": {up: 7.212948106492442e-10, dn: 7.212948106492442e-10}}, 44: {"": {up: 6.239423371598766e-10, dn: 6.239423371598766e-10}}, 45: {"": {up: 5.477395459558664e-10, dn: 5.477395459558664e-10}}, 46: {"": {up: 4.807125847186884e-10, dn: 4.807125847186884e-10}}, 47: {"": {up: 4.297896277864442e-10, dn: 4.297896277864442e-10}}, 48: {"": {up: 3.981581950877902e-10, dn: 3.981581950877902e-10}}, 49: {"": {up: 3.386059927817091e-10, dn: 3.386059927817091e-10}}, 50: {"": {up: 3.212770948955761e-10, dn: 3.212770948955761e-10}}, 51: {"": {up: 2.745275432547468e-10, dn: 2.745275432547468e-10}}, 52: {"": {up: 2.501359330473349e-10, dn: 2.501359330473349e-10}}, 53: {"": {up: 2.315123565978406e-10, dn: 2.315123565978406e-10}}, 54: {"": {up: 2.182318483436223e-10, dn: 2.182318483436223e-10}}, 55: {"": {up: 1.791567501882345e-10, dn: 1.791567501882345e-10}}, 56: {"": {up: 1.641568122480774e-10, dn: 1.641568122480774e-10}}, 57: {"": {up: 1.451978270521552e-10, dn: 1.451978270521552e-10}}, 58: {"": {up: 1.3732333826801e-10, dn: 1.3732333826801e-10}}, 59: {"": {up: 1.214004615134383e-10, dn: 1.214004615134383e-10}}, 60: {"": {up: 1.143201484153599e-10, dn: 1.143201484153599e-10}}, 61: {"": {up: 1.010112503494978e-10, dn: 1.010112503494978e-10}}, 62: {"": {up: 9.194106577772098e-11, dn: 9.194106577772098e-11}}, 63: {"": {up: 7.968459725620913e-11, dn: 7.968459725620913e-11}}, 64: {"": {up: 8.260010317875324e-11, dn: 8.260010317875324e-11}}, 65: {"": {up: 6.532008191353318e-11, dn: 6.532008191353318e-11}}, 66: {"": {up: 5.482323683979119e-11, dn: 5.482323683979119e-11}}, 67: {"": {up: 5.238220431092678e-11, dn: 5.238220431092678e-11}}, 68: {"": {up: 5.085069856044498e-11, dn: 5.085069856044498e-11}}, 69: {"": {up: 4.718346381841643e-11, dn: 4.718346381841643e-11}}, 70: {"": {up: 4.631055019697488e-11, dn: 4.631055019697488e-11}}, 71: {"": {up: 3.797607836945278e-11, dn: 3.797607836945278e-11}}, 72: {"": {up: 3.211298025737576e-11, dn: 3.211298025737576e-11}}, 73: {"": {up: 2.959972534520253e-11, dn: 2.959972534520253e-11}}, 74: {"": {up: 2.782965337260563e-11, dn: 2.782965337260563e-11}}, 75: {"": {up: 2.996610434448474e-11, dn: 2.996610434448474e-11}}, 76: {"": {up: 2.591312631444377e-11, dn: 2.591312631444377e-11}}, 77: {"": {up: 2.550551262723965e-11, dn: 2.550551262723965e-11}}, 78: {"": {up: 1.913572460014594e-11, dn: 1.913572460014594e-11}}, 79: {"": {up: 1.787651748383404e-11, dn: 1.787651748383404e-11}}, 80: {"": {up: 1.76311636698063e-11, dn: 1.76311636698063e-11}}, 81: {"": {up: 1.725113099466156e-11, dn: 1.725113099466156e-11}}, 82: {"": {up: 1.275745673092655e-11, dn: 1.275745673092655e-11}}, 83: {"": {up: 1.310392782502358e-11, dn: 1.310392782502358e-11}}, 84: {"": {up: 1.085877777728211e-11, dn: 1.085877777728211e-11}}, 85: {"": {up: 1.146404923312154e-11, dn: 1.146404923312154e-11}}, 86: {"": {up: 9.184309834069887e-12, dn: 9.184309834069887e-12}}, 87: {"": {up: 1.000111724667158e-11, dn: 1.000111724667158e-11}}, 88: {"": {up: 8.116958713239941e-12, dn: 8.116958713239941e-12}}, 89: {"": {up: 8.967955459099699e-12, dn: 8.967955459099699e-12}}, 90: {"": {up: 8.836625279438472e-12, dn: 8.836625279438472e-12}}, 91: {"": {up: 1.408820253802599e-11, dn: 1.408820253802599e-11}}, 92: {"": {up: 7.510279399404095e-12, dn: 7.510279399404095e-12}}, 93: {"": {up: 5.206311516444804e-12, dn: 5.206311516444804e-12}}, 94: {"": {up: 4.763293228187404e-12, dn: 4.763293228187404e-12}}, 95: {"": {up: 4.365094436028003e-12, dn: 4.365094436028003e-12}}, 96: {"": {up: 4.298350606420217e-12, dn: 4.298350606420217e-12}}, 97: {"": {up: 4.286084561016529e-12, dn: 4.286084561016529e-12}}, 98: {"": {up: 3.526242904927963e-12, dn: 3.526242904927963e-12}}, 99: {"": {up: 2.469596551207638e-12, dn: 2.469596551207638e-12}}, 100: {"": {up: 2.240101174191618e-12, dn: 2.240101174191618e-12}}, 101: {"": {up: 3.064633561574202e-12, dn: 3.064633561574202e-12}}, 102: {"": {up: 2.270065395331112e-12, dn: 2.270065395331112e-12}}, 103: {"": {up: 2.230994954280104e-12, dn: 2.230994954280104e-12}}, 104: {"": {up: 1.629239878562586e-12, dn: 1.629239878562586e-12}}, 105: {"": {up: 2.000712935589695e-12, dn: 2.000712935589695e-12}}, 106: {"": {up: 1.63705136307124e-12, dn: 1.63705136307124e-12}}, 107: {"": {up: 1.75999100834342e-12, dn: 1.75999100834342e-12}}, 108: {"": {up: 1.672364796497726e-12, dn: 1.672364796497726e-12}}, 109: {"": {up: 1.385946042830386e-12, dn: 1.385946042830386e-12}}, 110: {"": {up: 1.36467087201606e-12, dn: 1.36467087201606e-12}}, 111: {"": {up: 1.057110274260373e-12, dn: 1.057110274260373e-12}}, 112: {"": {up: 9.843446654072332e-13, dn: 9.843446654072332e-13}}, 113: {"": {up: 9.812392627651937e-13, dn: 9.812392627651937e-13}}, 114: {"": {up: 1.025531598222362e-12, dn: 1.025531598222362e-12}}, 115: {"": {up: 8.397607384138443e-13, dn: 8.397607384138443e-13}}, 116: {"": {up: 6.58110755480418e-13, dn: 6.58110755480418e-13}}, 117: {"": {up: 8.526096095553311e-13, dn: 8.526096095553311e-13}}, 118: {"": {up: 4.260538772202848e-13, dn: 4.260538772202848e-13}}, 119: {"": {up: 5.430785143969784e-13, dn: 5.430785143969784e-13}}, 120: {"": {up: 6.554703930428734e-13, dn: 6.554703930428734e-13}}, 121: {"": {up: 4.237059351744109e-13, dn: 4.237059351744109e-13}}, 122: {"": {up: 2.88389858764871e-13, dn: 2.88389858764871e-13}}, 123: {"": {up: 3.714214670902712e-13, dn: 3.714214670902712e-13}}, 124: {"": {up: 2.970111241766463e-13, dn: 2.970111241766463e-13}}, 125: {"": {up: 2.924841078637463e-13, dn: 2.924841078637463e-13}}, 126: {"": {up: 2.165220083442111e-13, dn: 2.165220083442111e-13}}, 127: {"": {up: 3.64756686845151e-13, dn: 3.64756686845151e-13}}, 128: {"": {up: 2.1649755390225e-13, dn: 2.1649755390225e-13}}, 129: {"": {up: 2.656484030326884e-13, dn: 2.656484030326884e-13}}, 130: {"": {up: 1.91278950746061e-13, dn: 1.91278950746061e-13}}, 131: {"": {up: 1.928640114722063e-13, dn: 1.928640114722063e-13}}, 132: {"": {up: 1.746444775367037e-13, dn: 1.746444775367037e-13}}, 133: {"": {up: 2.317932398511253e-13, dn: 2.317932398511253e-13}}, 134: {"": {up: 2.613526250029008e-13, dn: 2.613526250029008e-13}}, 135: {"": {up: 2.004577491482467e-13, dn: 2.004577491482467e-13}}, 136: {"": {up: 1.248799321508432e-13, dn: 1.248799321508432e-13}}, 137: {"": {up: 1.01080261477969e-13, dn: 1.01080261477969e-13}}, 138: {"": {up: 1.024041140282377e-13, dn: 1.024041140282377e-13}}, 139: {"": {up: 1.067078195279793e-13, dn: 1.067078195279793e-13}}, 140: {"": {up: 8.056810361486079e-14, dn: 8.056810361486079e-14}}, 141: {"": {up: 6.4611686230423e-14, dn: 6.4611686230423e-14}}, 142: {"": {up: 5.819122150265594e-14, dn: 5.819122150265594e-14}}, 143: {"": {up: 7.399414762000253e-14, dn: 7.399414762000253e-14}}, 144: {"": {up: 7.088134221886747e-14, dn: 7.088134221886747e-14}}, 145: {"": {up: 3.469196583563889e-14, dn: 3.469196583563889e-14}}, 146: {"": {up: 6.758558674400784e-14, dn: 6.758558674400784e-14}}, 147: {"": {up: 6.492044355245588e-14, dn: 6.492044355245588e-14}}, 148: {"": {up: 4.758461196722857e-14, dn: 4.758461196722857e-14}}, 149: {"": {up: 2.800648853906982e-14, dn: 2.800648853906982e-14}}, 150: {"": {up: 2.934118807924903e-14, dn: 2.934118807924903e-14}}, 151: {"": {up: 5.410150616522967e-14, dn: 5.410150616522967e-14}}, 152: {"": {up: 4.51791905398303e-14, dn: 4.51791905398303e-14}}, 153: {"": {up: 2.108686394328619e-14, dn: 2.108686394328619e-14}}, 154: {"": {up: 4.429680696624619e-14, dn: 4.429680696624619e-14}}, 155: {"": {up: 2.647045169481622e-14, dn: 2.647045169481622e-14}}, 156: {"": {up: 3.387413993053069e-14, dn: 3.387413993053069e-14}}, 157: {"": {up: 2.207307747851361e-14, dn: 2.207307747851361e-14}}, 158: {"": {up: 1.705566183656899e-14, dn: 1.705566183656899e-14}}, 159: {"": {up: 1.449466511654159e-14, dn: 1.449466511654159e-14}}, 160: {"": {up: 1.134165547267263e-14, dn: 1.134165547267263e-14}}, 161: {"": {up: 1.629720853870775e-14, dn: 1.629720853870775e-14}}, 162: {"": {up: 6.403530316855308e-15, dn: 6.403530316855308e-15}}, 163: {"": {up: 1.366445945325855e-14, dn: 1.366445945325855e-14}}, 164: {"": {up: 1.204148653986811e-14, dn: 1.204148653986811e-14}}, 165: {"": {up: 1.176108318570539e-14, dn: 1.176108318570539e-14}}, 166: {"": {up: 7.697624568959816e-15, dn: 7.697624568959816e-15}}, 167: {"": {up: 1.201656026995281e-14, dn: 1.201656026995281e-14}}, 168: {"": {up: 4.449470270025057e-15, dn: 4.449470270025057e-15}}, 169: {"": {up: 5.05207942711425e-15, dn: 5.05207942711425e-15}}, 170: {"": {up: 7.668547816210284e-15, dn: 7.668547816210284e-15}}, 171: {"": {up: 3.848901387917456e-15, dn: 3.848901387917456e-15}}, 172: {"": {up: 1.172268350697552e-14, dn: 1.172268350697552e-14}}, 173: {"": {up: 3.204341152745764e-15, dn: 3.204341152745764e-15}}, 174: {"": {up: 4.249573822957082e-15, dn: 4.249573822957082e-15}}, 175: {"": {up: 1.397115894258631e-14, dn: 1.397115894258631e-14}}, 176: {"": {up: 1.809532198447892e-15, dn: 1.809532198447892e-15}}, 177: {"": {up: 1.584608831151798e-15, dn: 1.584608831151798e-15}}, 178: {"": {up: 4.608050327643956e-15, dn: 4.608050327643956e-15}}, 179: {"": {up: 1.869826078514339e-15, dn: 1.869826078514339e-15}}, 180: {"": {up: 6.263783366761577e-15, dn: 6.263783366761577e-15}}, 181: {"": {up: 2.551266447897981e-15, dn: 2.551266447897981e-15}}, 182: {"": {up: 2.411220068009182e-15, dn: 2.411220068009182e-15}}, 183: {"": {up: 1.098531086476533e-15, dn: 1.098531086476533e-15}}, 184: {"": {up: 2.371011820903996e-15, dn: 2.371011820903996e-15}}, 185: {"": {up: 6.719976354806205e-16, dn: 6.719976354806205e-16}}, 186: {"": {up: 5.231213264312576e-16, dn: 5.231213264312576e-16}}, 187: {"": {up: 1.109360203781631e-15, dn: 1.109360203781631e-15}}, 188: {"": {up: 3.702617998613747e-16, dn: 3.702617998613747e-16}}, 189: {"": {up: 6.544189578885027e-16, dn: 6.544189578885027e-16}}, 190: {"": {up: 1.290262741201711e-15, dn: 1.290262741201711e-15}}, 191: {"": {up: 6.664771136158804e-16, dn: 6.664771136158804e-16}}, 192: {"": {up: 9.590397632246342e-16, dn: 9.590397632246342e-16}}, 193: {"": {up: 2.432243848528475e-16, dn: 2.432243848528475e-16}}, 194: {"": {up: 3.145192108307072e-16, dn: 3.145192108307072e-16}}, 195: {"": {up: 2.196173730360329e-15, dn: 2.196173730360329e-15}}, 196: {"": {up: 1.378051757621782e-16, dn: 1.378051757621782e-16}}, 197: {"": {up: 1.194105883052639e-15, dn: 1.194105883052639e-15}}, 198: {"": {up: 2.523868878129898e-17, dn: 2.523868878129898e-17}}, 199: {"": {up: 7.93228699563618e-16, dn: 7.93228699563618e-16}}, 200: {"": {up: 3.471010512393302e-16, dn: 3.471010512393302e-16}}, 201: {"": {up: 4.139378201514399e-16, dn: 4.139378201514399e-16}}, 202: {"": {up: 3.19738600017539e-16, dn: 3.19738600017539e-16}}, 203: {"": {up: 3.841732244678417e-16, dn: 3.841732244678417e-16}}, 204: {"": {up: 7.864251724135461e-17, dn: 7.864251724135461e-17}}, 205: {"": {up: 2.214953520824879e-16, dn: 2.214953520824879e-16}}, 206: {"": {up: 1.130742906926811e-16, dn: 1.130742906926811e-16}}, 207: {"": {up: 2.764780327438811e-16, dn: 2.764780327438811e-16}}, 208: {"": {up: 1.090324930997919e-16, dn: 1.090324930997919e-16}}, 209: {"": {up: 2.953464258182524e-17, dn: 2.953464258182524e-17}}, 210: {"": {up: 5.173549894376614e-17, dn: 5.173549894376614e-17}}, 211: {"": {up: 2.633397357940233e-16, dn: 2.633397357940233e-16}}, 212: {"": {up: 1.059959823464075e-17, dn: 1.059959823464075e-17}}, 213: {"": {up: 3.903904349688848e-17, dn: 3.903904349688848e-17}}, 214: {"": {up: 1.8256593537812e-16, dn: 1.8256593537812e-16}}, 215: {"": {up: 1.155545689274356e-16, dn: 1.155545689274356e-16}}, 216: {"": {up: 2.784513219216105e-17, dn: 2.784513219216105e-17}}, 217: {"": {up: 2.566516060722388e-17, dn: 2.566516060722388e-17}}, 218: {"": {up: 6.900313770278276e-17, dn: 6.900313770278276e-17}}, 219: {"": {up: 7.562651408104374e-17, dn: 7.562651408104374e-17}}, 220: {"": {up: 6.351125388772426e-17, dn: 6.351125388772426e-17}}, 221: {"": {up: 7.525915398049646e-17, dn: 7.525915398049646e-17}}, 222: {"": {up: 5.27971386940255e-17, dn: 5.27971386940255e-17}}, 223: {"": {up: 2.069097661209305e-17, dn: 2.069097661209305e-17}}, 224: {"": {up: 8.591992649708262e-19, dn: 8.591992649708262e-19}}, 225: {"": {up: 2.569739317172664e-17, dn: 2.569739317172664e-17}}, 226: {"": {up: 1.476355353811416e-17, dn: 1.476355353811416e-17}}, 227: {"": {up: 4.295957436650418e-18, dn: 4.295957436650418e-18}}, 228: {"": {up: 7.922444332095678e-18, dn: 7.922444332095678e-18}}, 229: {"": {up: 1.309260739794572e-18, dn: 1.309260739794572e-18}}, 230: {"": {up: 1.29914810648761e-17, dn: 1.29914810648761e-17}}, 231: {"": {up: 2.875207168550216e-17, dn: 2.875207168550216e-17}}, 232: {"": {up: 1.685739867323718e-17, dn: 1.685739867323718e-17}}, 233: {"": {up: 3.189155903611909e-18, dn: 3.189155903611909e-18}}, 234: {"": {up: 1.67011868617092e-19, dn: 1.67011868617092e-19}}, 235: {"": {up: 8.388005314139067e-19, dn: 8.388005314139067e-19}}, 236: {"": {up: 3.627269167916754e-18, dn: 3.627269167916754e-18}}, 237: {"": {up: 1.030269580667144e-18, dn: 1.030269580667144e-18}}, 238: {"": {up: 8.276065474682317e-18, dn: 8.276065474682317e-18}}, 239: {"": {up: 2.438639777861796e-18, dn: 2.438639777861796e-18}}, 240: {"": {up: 6.585426577218878e-20, dn: 6.585426577218878e-20}}, 241: {"": {up: 6.08691777877761e-19, dn: 6.08691777877761e-19}}, 242: {"": {up: 3.213661810208663e-19, dn: 3.213661810208663e-19}}, 243: {"": {up: 3.927144008468361e-18, dn: 3.927144008468361e-18}}, 244: {"": {up: 7.439195719234317e-19, dn: 7.439195719234317e-19}}, 245: {"": {up: 8.069383820991136e-19, dn: 8.069383820991136e-19}}, 246: {"": {up: 1.71218553410557e-17, dn: 1.71218553410557e-17}}, 247: {"": {up: 2.436337631312668e-19, dn: 2.436337631312668e-19}}, 248: {"": {up: 2.657588635835768e-19, dn: 2.657588635835768e-19}}, 249: {"": {up: 6.491827834871385e-19, dn: 6.491827834871385e-19}}, 250: {"": {up: 1.162371528093874e-19, dn: 1.162371528093874e-19}}, 251: {"": {up: 6.574455251355547e-19, dn: 6.574455251355547e-19}}, 252: {"": {up: 3.299839531053147e-18, dn: 3.299839531053147e-18}}, 253: {"": {up: 5.051641307087538e-18, dn: 5.051641307087538e-18}}, 254: {"": {up: 2.287987124573936e-20, dn: 2.287987124573936e-20}}, 255: {"": {up: 2.22963685345499e-20, dn: 2.22963685345499e-20}}, 256: {"": {up: 4.199909963777706e-22, dn: 4.199909963777706e-22}}, 257: {"": {up: 9.100887208199433e-20, dn: 9.100887208199433e-20}}, 258: {"": {up: 4.378635345278894e-21, dn: 4.378635345278894e-21}}, 259: {"": {up: 9.481170914308049e-20, dn: 9.481170914308049e-20}}, 260: {"": {up: 5.481493598426323e-20, dn: 5.481493598426323e-20}}, 261: {"": {up: 9.727055638265661e-22, dn: 9.727055638265661e-22}}, 262: {"": {up: 1.903686564616694e-21, dn: 1.903686564616694e-21}}, 263: {"": {up: 1.245453737213098e-20, dn: 1.245453737213098e-20}}, 264: {"": {up: 3.509227475902213e-19, dn: 3.509227475902213e-19}}, 265: {"": {up: 2.209409706985042e-21, dn: 2.209409706985042e-21}}, 266: {"": {up: 1.083914093089776e-20, dn: 1.083914093089776e-20}}, 267: {"": {up: 4.636052540939032e-22, dn: 4.636052540939032e-22}}, 268: {"": {up: 1.166207783129723e-21, dn: 1.166207783129723e-21}}, 269: {"": {up: 3.157036126983552e-21, dn: 3.157036126983552e-21}}, 270: {"": {up: 5.925323423736937e-22, dn: 5.925323423736937e-22}}, 271: {"": {up: 2.656875409311908e-23, dn: 2.656875409311908e-23}}, 272: {"": {up: 6.032722454045978e-21, dn: 6.032722454045978e-21}}, 273: {"": {up: 8.60092165503809e-21, dn: 8.60092165503809e-21}}, 274: {"": {up: 1.846500257118913e-19, dn: 1.846500257118913e-19}}, 275: {"": {up: 2.13651704964028e-20, dn: 2.13651704964028e-20}}, 276: {"": {up: 8.399929210032437e-21, dn: 8.399929210032437e-21}}, 277: {"": {up: 1.288191640425736e-19, dn: 1.288191640425736e-19}}, 278: {"": {up: 6.137560217111295e-23, dn: 6.137560217111295e-23}}, 279: {"": {up: 1.213848143124261e-21, dn: 1.213848143124261e-21}}, 280: {"": {up: 1.482727396306377e-19, dn: 1.482727396306377e-19}}, 281: {"": {up: 4.243747679218362e-22, dn: 4.243747679218362e-22}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 2.476675729918986e-21, dn: 2.476675729918986e-21}}, 285: {"": {up: 1.727910432598823e-22, dn: 1.727910432598823e-22}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 1.447971428040178e-23, dn: 1.447971428040178e-23}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 3.759299705545766e-21, dn: 3.759299705545766e-21}}, 290: {"": {up: 2.005414293833527e-20, dn: 2.005414293833527e-20}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 1.76860883444247e-22, dn: 1.76860883444247e-22}}, 293: {"": {up: 5.060940858281767e-23, dn: 5.060940858281767e-23}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 2.816662070156285e-22, dn: 2.816662070156285e-22}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 3.720971682126379e-23, dn: 3.720971682126379e-23}}, 298: {"": {up: 7.305217274417316e-27, dn: 7.305217274417316e-27}}, 299: {"": {up: 5.890819373853326e-24, dn: 5.890819373853326e-24}}, 300: {"": {up: 3.607495340244825e-24, dn: 3.607495340244825e-24}}, 301: {"": {up: 3.792000452200722e-24, dn: 3.792000452200722e-24}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 1.230397049034484e-24, dn: 1.230397049034484e-24}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 9.653360559084788e-23, dn: 9.653360559084788e-23}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}}
LineColor=red
LineStyle=solid
LineWidth=1.5pt
Name=NLO
Path=NLO
Title=NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	5.536849e-03	3.003122e-05	3.003122e-05
2.000000e+01	4.000000e+01	1.146348e-02	4.467462e-05	4.467462e-05
4.000000e+01	6.000000e+01	1.309335e-02	5.271638e-05	5.271638e-05
6.000000e+01	8.000000e+01	1.131903e-02	4.642488e-05	4.642488e-05
8.000000e+01	1.000000e+02	9.043963e-03	2.916552e-05	2.916552e-05
1.000000e+02	1.200000e+02	6.782528e-03	1.967525e-05	1.967525e-05
1.200000e+02	1.400000e+02	4.983729e-03	1.344033e-05	1.344033e-05
1.400000e+02	1.600000e+02	3.654843e-03	1.003030e-05	1.003030e-05
1.600000e+02	1.800000e+02	2.715089e-03	8.486777e-06	8.486777e-06
1.800000e+02	2.000000e+02	2.014618e-03	6.584921e-06	6.584921e-06
2.000000e+02	2.200000e+02	1.518087e-03	5.426491e-06	5.426491e-06
2.200000e+02	2.400000e+02	1.150122e-03	4.048917e-06	4.048917e-06
2.400000e+02	2.600000e+02	8.804355e-04	3.429074e-06	3.429074e-06
2.600000e+02	2.800000e+02	6.745967e-04	3.006934e-06	3.006934e-06
2.800000e+02	3.000000e+02	5.331303e-04	2.317029e-06	2.317029e-06
3.000000e+02	3.200000e+02	4.144588e-04	2.010889e-06	2.010889e-06
3.200000e+02	3.400000e+02	3.281597e-04	1.819218e-06	1.819218e-06
3.400000e+02	3.600000e+02	2.576062e-04	1.436883e-06	1.436883e-06
3.600000e+02	3.800000e+02	2.040186e-04	1.296666e-06	1.296666e-06
3.800000e+02	4.000000e+02	1.568718e-04	1.091798e-06	1.091798e-06
4.000000e+02	4.200000e+02	1.159934e-04	9.808515e-07	9.808515e-07
4.200000e+02	4.400000e+02	8.640334e-05	7.979257e-07	7.979257e-07
4.400000e+02	4.600000e+02	6.633868e-05	6.815390e-07	6.815390e-07
4.600000e+02	4.800000e+02	5.207595e-05	6.502621e-07	6.502621e-07
4.800000e+02	5.000000e+02	4.185764e-05	6.143229e-07	6.143229e-07
5.000000e+02	5.200000e+02	3.322080e-05	4.679089e-07	4.679089e-07
5.200000e+02	5.400000e+02	2.559015e-05	4.216685e-07	4.216685e-07
5.400000e+02	5.600000e+02	2.090819e-05	3.375041e-07	3.375041e-07
5.600000e+02	5.800000e+02	1.749178e-05	2.830404e-07	2.830404e-07
5.800000e+02	6.000000e+02	1.375304e-05	3.053859e-07	3.053859e-07
6.000000e+02	6.200000e+02	1.098474e-05	2.201696e-07	2.201696e-07
6.200000e+02	6.400000e+02	8.541753e-06	1.913725e-07	1.913725e-07
6.400000e+02	6.600000e+02	7.039248e-06	1.719621e-07	1.719621e-07
6.600000e+02	6.800000e+02	5.809582e-06	1.515619e-07	1.515619e-07
6.800000e+02	7.000000e+02	4.879245e-06	1.284901e-07	1.284901e-07
7.000000e+02	7.200000e+02	4.140580e-06	1.506954e-07	1.506954e-07
7.200000e+02	7.400000e+02	3.117485e-06	9.670019e-08	9.670019e-08
7.400000e+02	7.600000e+02	2.476979e-06	9.779074e-08	9.779074e-08
7.600000e+02	7.800000e+02	1.869283e-06	7.622049e-08	7.622049e-08
7.800000e+02	8.000000e+02	1.525394e-06	6.050511e-08	6.050511e-08
8.000000e+02	8.200000e+02	1.297052e-06	5.754807e-08	5.754807e-08
8.200000e+02	8.400000e+02	9.855494e-07	4.244245e-08	4.244245e-08
8.400000e+02	8.600000e+02	8.227277e-07	4.364126e-08	4.364126e-08
8.600000e+02	8.800000e+02	6.866546e-07	4.191828e-08	4.191828e-08
8.800000e+02	9.000000e+02	6.341907e-07	4.004318e-08	4.004318e-08
9.000000e+02	9.200000e+02	4.668096e-07	3.470565e-08	3.470565e-08
9.200000e+02	9.400000e+02	4.292000e-07	3.131644e-08	3.131644e-08
9.400000e+02	9.600000e+02	3.110969e-07	2.727501e-08	2.727501e-08
9.600000e+02	9.800000e+02	3.399531e-07	2.517827e-08	2.517827e-08
9.800000e+02	1.000000e+03	2.180876e-07	1.753319e-08	1.753319e-08
1.000000e+03	1.020000e+03	2.350123e-07	2.472791e-08	2.472791e-08
1.020000e+03	1.040000e+03	1.892369e-07	1.898403e-08	1.898403e-08
1.040000e+03	1.060000e+03	1.379201e-07	1.476182e-08	1.476182e-08
1.060000e+03	1.080000e+03	1.499548e-07	1.297559e-08	1.297559e-08
1.080000e+03	1.100000e+03	1.084829e-07	1.116137e-08	1.116137e-08
1.100000e+03	1.120000e+03	8.842582e-08	1.067179e-08	1.067179e-08
1.120000e+03	1.140000e+03	9.180428e-08	1.355836e-08	1.355836e-08
1.140000e+03	1.160000e+03	7.553313e-08	8.847208e-09	8.847208e-09
1.160000e+03	1.180000e+03	6.469761e-08	9.865859e-09	9.865859e-09
1.180000e+03	1.200000e+03	6.013209e-08	6.874041e-09	6.874041e-09
1.200000e+03	1.220000e+03	4.741314e-08	6.737298e-09	6.737298e-09
1.220000e+03	1.240000e+03	4.948997e-08	6.452988e-09	6.452988e-09
1.240000e+03	1.260000e+03	3.238976e-08	5.666782e-09	5.666782e-09
1.260000e+03	1.280000e+03	3.229844e-08	4.713127e-09	4.713127e-09
1.280000e+03	1.300000e+03	2.888026e-08	4.246436e-09	4.246436e-09
1.300000e+03	1.320000e+03	2.327716e-08	4.316715e-09	4.316715e-09
1.320000e+03	1.340000e+03	2.485174e-08	5.212550e-09	5.212550e-09
1.340000e+03	1.360000e+03	1.503614e-08	3.135976e-09	3.135976e-09
1.360000e+03	1.380000e+03	1.449088e-08	2.906060e-09	2.906060e-09
1.380000e+03	1.400000e+03	1.206565e-08	3.314508e-09	3.314508e-09
1.400000e+03	1.420000e+03	9.905013e-09	1.975726e-09	1.975726e-09
1.420000e+03	1.440000e+03	8.954691e-09	2.333713e-09	2.333713e-09
1.440000e+03	1.460000e+03	1.174317e-08	1.900815e-09	1.900815e-09
1.460000e+03	1.480000e+03	4.978475e-09	1.204436e-09	1.204436e-09
1.480000e+03	1.500000e+03	4.250565e-09	1.015714e-09	1.015714e-09
1.500000e+03	1.520000e+03	5.480837e-09	1.398261e-09	1.398261e-09
1.520000e+03	1.540000e+03	5.439330e-09	1.410563e-09	1.410563e-09
1.540000e+03	1.560000e+03	3.605087e-09	1.028566e-09	1.028566e-09
1.560000e+03	1.580000e+03	4.288005e-09	9.984320e-10	9.984320e-10
1.580000e+03	1.600000e+03	2.316611e-09	1.010373e-09	1.010373e-09
1.600000e+03	1.620000e+03	3.086509e-09	5.849076e-10	5.849076e-10
1.620000e+03	1.640000e+03	2.421561e-09	6.529735e-10	6.529735e-10
1.640000e+03	1.660000e+03	3.272507e-09	1.105245e-09	1.105245e-09
1.660000e+03	1.680000e+03	2.405578e-09	6.529809e-10	6.529809e-10
1.680000e+03	1.700000e+03	1.825949e-09	7.657934e-10	7.657934e-10
1.700000e+03	1.720000e+03	1.228106e-09	5.671673e-10	5.671673e-10
1.720000e+03	1.740000e+03	1.204200e-09	4.139022e-10	4.139022e-10
1.740000e+03	1.760000e+03	1.265596e-09	3.284741e-10	3.284741e-10
1.760000e+03	1.780000e+03	1.470929e-09	6.147121e-10	6.147121e-10
1.780000e+03	1.800000e+03	2.182361e-10	2.571989e-10	2.571989e-10
1.800000e+03	1.820000e+03	1.238377e-09	3.334818e-10	3.334818e-10
1.820000e+03	1.840000e+03	7.013487e-10	1.584365e-10	1.584365e-10
1.840000e+03	1.860000e+03	6.481363e-10	3.363349e-10	3.363349e-10
1.860000e+03	1.880000e+03	4.215567e-10	2.194617e-10	2.194617e-10
1.880000e+03	1.900000e+03	4.306726e-10	2.439908e-10	2.439908e-10
1.900000e+03	1.920000e+03	8.793085e-10	4.070452e-10	4.070452e-10
1.920000e+03	1.940000e+03	4.482845e-10	2.022702e-10	2.022702e-10
1.940000e+03	1.960000e+03	4.746446e-10	1.835532e-10	1.835532e-10
1.960000e+03	1.980000e+03	5.228823e-11	1.860887e-10	1.860887e-10
1.980000e+03	2.000000e+03	2.338248e-10	1.751983e-10	1.751983e-10
2.000000e+03	2.020000e+03	1.730415e-10	1.183308e-10	1.183308e-10
2.020000e+03	2.040000e+03	1.277956e-10	1.125764e-10	1.125764e-10
2.040000e+03	2.060000e+03	4.151240e-10	1.450509e-10	1.450509e-10
2.060000e+03	2.080000e+03	2.071726e-10	1.083321e-10	1.083321e-10
2.080000e+03	2.100000e+03	1.155248e-10	1.190157e-10	1.190157e-10
2.100000e+03	2.120000e+03	1.229528e-10	6.114262e-11	6.114262e-11
2.120000e+03	2.140000e+03	1.168396e-10	4.072847e-11	4.072847e-11
2.140000e+03	2.160000e+03	1.904493e-10	1.443500e-10	1.443500e-10
2.160000e+03	2.180000e+03	1.015987e-10	5.030617e-11	5.030617e-11
2.180000e+03	2.200000e+03	1.363710e-10	4.585848e-11	4.585848e-11
2.200000e+03	2.220000e+03	5.453744e-11	3.053237e-11	3.053237e-11
2.220000e+03	2.240000e+03	2.794306e-11	2.329763e-11	2.329763e-11
2.240000e+03	2.260000e+03	1.116845e-10	6.395374e-11	6.395374e-11
2.260000e+03	2.280000e+03	4.729838e-11	3.224573e-11	3.224573e-11
2.280000e+03	2.300000e+03	1.964574e-11	4.546369e-11	4.546369e-11
2.300000e+03	2.320000e+03	1.048859e-10	4.952961e-11	4.952961e-11
2.320000e+03	2.340000e+03	9.986004e-11	9.297762e-11	9.297762e-11
2.340000e+03	2.360000e+03	8.784683e-11	4.286125e-11	4.286125e-11
2.360000e+03	2.380000e+03	7.137943e-11	3.639773e-11	3.639773e-11
2.380000e+03	2.400000e+03	1.598301e-11	1.747437e-11	1.747437e-11
2.400000e+03	2.420000e+03	3.547176e-11	6.064773e-11	6.064773e-11
2.420000e+03	2.440000e+03	4.022278e-11	2.361217e-11	2.361217e-11
2.440000e+03	2.460000e+03	5.148659e-11	1.822740e-11	1.822740e-11
2.460000e+03	2.480000e+03	2.089903e-11	8.616487e-12	8.616487e-12
2.480000e+03	2.500000e+03	1.394204e-11	3.118110e-11	3.118110e-11
2.500000e+03	2.520000e+03	2.525053e-11	1.789386e-11	1.789386e-11
2.520000e+03	2.540000e+03	7.596318e-12	1.490637e-11	1.490637e-11
2.540000e+03	2.560000e+03	-4.287479e-11	3.888576e-11	3.888576e-11
2.560000e+03	2.580000e+03	4.350880e-11	3.038084e-11	3.038084e-11
2.580000e+03	2.600000e+03	2.332140e-11	2.460427e-11	2.460427e-11
2.600000e+03	2.620000e+03	-3.617427e-11	3.969307e-11	3.969307e-11
2.620000e+03	2.640000e+03	7.433290e-12	5.782175e-12	5.782175e-12
2.640000e+03	2.660000e+03	5.583913e-12	1.149127e-11	1.149127e-11
2.660000e+03	2.680000e+03	1.253935e-11	1.126603e-11	1.126603e-11
2.680000e+03	2.700000e+03	1.478036e-12	2.226986e-12	2.226986e-12
2.700000e+03	2.720000e+03	3.954087e-12	7.736541e-12	7.736541e-12
2.720000e+03	2.740000e+03	1.144761e-11	1.038118e-11	1.038118e-11
2.740000e+03	2.760000e+03	9.404982e-12	5.272370e-12	5.272370e-12
2.760000e+03	2.780000e+03	-4.107538e-12	5.213622e-12	5.213622e-12
2.780000e+03	2.800000e+03	-4.094140e-13	2.476636e-12	2.476636e-12
2.800000e+03	2.820000e+03	-4.097638e-12	5.308541e-12	5.308541e-12
2.820000e+03	2.840000e+03	3.460729e-12	2.476093e-12	2.476093e-12
2.840000e+03	2.860000e+03	7.226134e-12	5.678453e-12	5.678453e-12
2.860000e+03	2.880000e+03	6.392383e-12	5.115715e-12	5.115715e-12
2.880000e+03	2.900000e+03	1.521778e-12	2.160977e-12	2.160977e-12
2.900000e+03	2.920000e+03	2.027567e-12	1.603671e-12	1.603671e-12
2.920000e+03	2.940000e+03	-2.349116e-12	2.785579e-12	2.785579e-12
2.940000e+03	2.960000e+03	-1.718347e-12	1.361238e-12	1.361238e-12
2.960000e+03	2.980000e+03	-9.897857e-13	8.359798e-13	8.359798e-13
2.980000e+03	3.000000e+03	1.946046e-12	1.684358e-12	1.684358e-12
3.000000e+03	3.020000e+03	3.329468e-12	1.640543e-12	1.640543e-12
3.020000e+03	3.040000e+03	2.242015e-12	1.221078e-12	1.221078e-12
3.040000e+03	3.060000e+03	8.038541e-12	4.702791e-12	4.702791e-12
3.060000e+03	3.080000e+03	2.495622e-13	4.202101e-13	4.202101e-13
3.080000e+03	3.100000e+03	3.279422e-12	5.260632e-12	5.260632e-12
3.100000e+03	3.120000e+03	4.199074e-13	6.056966e-13	6.056966e-13
3.120000e+03	3.140000e+03	2.822848e-13	2.448517e-13	2.448517e-13
3.140000e+03	3.160000e+03	1.629215e-12	1.797132e-12	1.797132e-12
3.160000e+03	3.180000e+03	4.021885e-12	3.692542e-12	3.692542e-12
3.180000e+03	3.200000e+03	-2.551713e-12	3.922892e-12	3.922892e-12
3.200000e+03	3.220000e+03	8.460786e-13	5.257076e-13	5.257076e-13
3.220000e+03	3.240000e+03	7.001540e-13	4.590999e-13	4.590999e-13
3.240000e+03	3.260000e+03	8.972126e-13	1.275607e-12	1.275607e-12
3.260000e+03	3.280000e+03	7.372931e-13	1.085152e-12	1.085152e-12
3.280000e+03	3.300000e+03	2.702742e-13	2.244581e-13	2.244581e-13
3.300000e+03	3.320000e+03	3.433893e-15	1.156815e-13	1.156815e-13
3.320000e+03	3.340000e+03	1.973881e-13	1.608914e-13	1.608914e-13
3.340000e+03	3.360000e+03	1.265128e-14	1.287321e-13	1.287321e-13
3.360000e+03	3.380000e+03	-1.983534e-13	1.239785e-12	1.239785e-12
3.380000e+03	3.400000e+03	1.040157e-12	6.993525e-13	6.993525e-13
3.400000e+03	3.420000e+03	-5.931018e-13	6.636581e-13	6.636581e-13
3.420000e+03	3.440000e+03	6.827992e-13	6.567767e-13	6.567767e-13
3.440000e+03	3.460000e+03	-3.281224e-13	3.078265e-13	3.078265e-13
3.460000e+03	3.480000e+03	3.778586e-13	2.892404e-13	2.892404e-13
3.480000e+03	3.500000e+03	-3.370235e-14	5.696315e-14	5.696315e-14
3.500000e+03	3.520000e+03	2.507377e-14	3.096863e-14	3.096863e-14
3.520000e+03	3.540000e+03	-3.665249e-14	1.368689e-13	1.368689e-13
3.540000e+03	3.560000e+03	-1.072890e-13	7.825705e-14	7.825705e-14
3.560000e+03	3.580000e+03	8.643307e-14	5.194954e-14	5.194954e-14
3.580000e+03	3.600000e+03	-6.013999e-13	5.738268e-13	5.738268e-13
3.600000e+03	3.620000e+03	3.775808e-15	4.546250e-14	4.546250e-14
3.620000e+03	3.640000e+03	-4.730398e-14	1.719711e-13	1.719711e-13
3.640000e+03	3.660000e+03	-3.661576e-14	3.756163e-14	3.756163e-14
3.660000e+03	3.680000e+03	3.805906e-14	4.182353e-14	4.182353e-14
3.680000e+03	3.700000e+03	1.694468e-14	1.423329e-14	1.423329e-14
3.700000e+03	3.720000e+03	-6.452954e-15	8.694523e-15	8.694523e-15
3.720000e+03	3.740000e+03	-5.480747e-14	3.757877e-14	3.757877e-14
3.740000e+03	3.760000e+03	1.741400e-14	1.328500e-14	1.328500e-14
3.760000e+03	3.780000e+03	1.467240e-14	2.440244e-14	2.440244e-14
3.780000e+03	3.800000e+03	-1.464541e-15	2.945863e-15	2.945863e-15
3.800000e+03	3.820000e+03	2.367210e-14	1.846438e-14	1.846438e-14
3.820000e+03	3.840000e+03	5.135546e-15	1.428255e-14	1.428255e-14
3.840000e+03	3.860000e+03	1.193598e-14	7.157412e-15	7.157412e-15
3.860000e+03	3.880000e+03	2.957823e-14	2.036473e-14	2.036473e-14
3.880000e+03	3.900000e+03	-3.354404e-14	4.665004e-14	4.665004e-14
3.900000e+03	3.920000e+03	-3.271516e-15	6.522877e-15	6.522877e-15
3.920000e+03	3.940000e+03	8.464467e-16	3.745278e-15	3.745278e-15
3.940000e+03	3.960000e+03	-4.033307e-14	5.443933e-14	5.443933e-14
3.960000e+03	3.980000e+03	3.251136e-13	3.238387e-13	3.238387e-13
3.980000e+03	4.000000e+03	9.283970e-16	1.115516e-15	1.115516e-15
4.000000e+03	4.020000e+03	9.346043e-15	1.208811e-14	1.208811e-14
4.020000e+03	4.040000e+03	-1.068448e-16	2.207817e-15	2.207817e-15
4.040000e+03	4.060000e+03	1.331008e-15	1.400160e-15	1.400160e-15
4.060000e+03	4.080000e+03	-2.383064e-15	3.266174e-15	3.266174e-15
4.080000e+03	4.100000e+03	1.157914e-14	8.740723e-15	8.740723e-15
4.100000e+03	4.120000e+03	1.181438e-15	1.164011e-15	1.164011e-15
4.120000e+03	4.140000e+03	7.613247e-16	2.138119e-15	2.138119e-15
4.140000e+03	4.160000e+03	4.769815e-16	5.931104e-16	5.931104e-16
4.160000e+03	4.180000e+03	1.854825e-14	1.675447e-14	1.675447e-14
4.180000e+03	4.200000e+03	9.779719e-17	6.037416e-16	6.037416e-16
4.200000e+03	4.220000e+03	-7.963452e-15	7.863146e-15	7.863146e-15
4.220000e+03	4.240000e+03	3.643557e-15	3.567309e-15	3.567309e-15
4.240000e+03	4.260000e+03	1.381990e-15	2.172299e-15	2.172299e-15
4.260000e+03	4.280000e+03	2.177244e-16	2.365872e-15	2.365872e-15
4.280000e+03	4.300000e+03	3.757717e-16	3.923370e-16	3.923370e-16
4.300000e+03	4.320000e+03	-5.085259e-15	5.452481e-15	5.452481e-15
4.320000e+03	4.340000e+03	1.686022e-15	1.192790e-15	1.192790e-15
4.340000e+03	4.360000e+03	3.875370e-16	1.721730e-15	1.721730e-15
4.360000e+03	4.380000e+03	-1.746225e-15	2.468751e-15	2.468751e-15
4.380000e+03	4.400000e+03	-5.145544e-16	8.667115e-16	8.667115e-16
4.400000e+03	4.420000e+03	-6.008832e-17	6.915268e-16	6.915268e-16
4.420000e+03	4.440000e+03	-2.893069e-15	2.945018e-15	2.945018e-15
4.440000e+03	4.460000e+03	2.214919e-16	2.141955e-16	2.141955e-16
4.460000e+03	4.480000e+03	3.045285e-16	2.382146e-16	2.382146e-16
4.480000e+03	4.500000e+03	-8.576587e-17	1.133853e-16	1.133853e-16
4.500000e+03	4.520000e+03	-7.916446e-14	7.921452e-14	7.921452e-14
4.520000e+03	4.540000e+03	-1.350551e-17	4.974762e-17	4.974762e-17
4.540000e+03	4.560000e+03	-2.863538e-16	2.132651e-16	2.132651e-16
4.560000e+03	4.580000e+03	1.183562e-16	1.597658e-16	1.597658e-16
4.580000e+03	4.600000e+03	1.619375e-16	3.288499e-16	3.288499e-16
4.600000e+03	4.620000e+03	2.915514e-16	2.907529e-16	2.907529e-16
4.620000e+03	4.640000e+03	6.990003e-15	6.995184e-15	6.995184e-15
4.640000e+03	4.660000e+03	3.534063e-17	1.918438e-17	1.918438e-17
4.660000e+03	4.680000e+03	4.230422e-17	7.636350e-17	7.636350e-17
4.680000e+03	4.700000e+03	4.538157e-16	4.446044e-16	4.446044e-16
4.700000e+03	4.720000e+03	3.626795e-16	3.643040e-16	3.643040e-16
4.720000e+03	4.740000e+03	-7.925881e-18	4.232496e-17	4.232496e-17
4.740000e+03	4.760000e+03	5.948722e-17	1.940468e-16	1.940468e-16
4.760000e+03	4.780000e+03	6.883894e-18	1.003091e-17	1.003091e-17
4.780000e+03	4.800000e+03	-1.215112e-17	1.046453e-17	1.046453e-17
4.800000e+03	4.820000e+03	4.502805e-17	4.085870e-17	4.085870e-17
4.820000e+03	4.840000e+03	3.735030e-19	1.141400e-17	1.141400e-17
4.840000e+03	4.860000e+03	-1.213764e-17	1.437504e-17	1.437504e-17
4.860000e+03	4.880000e+03	4.298792e-18	4.595882e-18	4.595882e-18
4.880000e+03	4.900000e+03	-2.689016e-18	5.108619e-18	5.108619e-18
4.900000e+03	4.920000e+03	5.867866e-19	5.480833e-18	5.480833e-18
4.920000e+03	4.940000e+03	1.837269e-17	1.719673e-17	1.719673e-17
4.940000e+03	4.960000e+03	-9.586426e-17	9.446213e-17	9.446213e-17
4.960000e+03	4.980000e+03	5.403586e-18	5.112595e-18	5.112595e-18
4.980000e+03	5.000000e+03	-4.187846e-18	4.072118e-18	4.072118e-18
5.000000e+03	5.020000e+03	-2.454312e-18	2.259283e-18	2.259283e-18
5.020000e+03	5.040000e+03	-2.140810e-18	2.894615e-18	2.894615e-18
5.040000e+03	5.060000e+03	4.802141e-18	3.742580e-18	3.742580e-18
5.060000e+03	5.080000e+03	5.717245e-18	5.062565e-18	5.062565e-18
5.080000e+03	5.100000e+03	3.642822e-20	3.136465e-20	3.136465e-20
5.100000e+03	5.120000e+03	3.746309e-18	2.982823e-18	2.982823e-18
5.120000e+03	5.140000e+03	-7.709142e-21	1.965190e-20	1.965190e-20
5.140000e+03	5.160000e+03	-1.794113e-17	2.017445e-17	2.017445e-17
5.160000e+03	5.180000e+03	-3.373988e-18	3.352257e-18	3.352257e-18
5.180000e+03	5.200000e+03	9.370803e-18	8.177998e-18	8.177998e-18
5.200000e+03	5.220000e+03	1.359597e-19	7.731664e-19	7.731664e-19
5.220000e+03	5.240000e+03	1.333571e-18	2.204956e-18	2.204956e-18
5.240000e+03	5.260000e+03	2.406974e-18	1.797980e-18	1.797980e-18
5.260000e+03	5.280000e+03	4.927897e-21	1.881713e-20	1.881713e-20
5.280000e+03	5.300000e+03	3.464819e-18	2.629909e-18	2.629909e-18
5.300000e+03	5.320000e+03	9.594919e-18	9.728026e-18	9.728026e-18
5.320000e+03	5.340000e+03	-2.674326e-20	1.141622e-19	1.141622e-19
5.340000e+03	5.360000e+03	1.899462e-18	6.862571e-18	6.862571e-18
5.360000e+03	5.380000e+03	4.182562e-20	4.039810e-20	4.039810e-20
5.380000e+03	5.400000e+03	-2.826745e-19	2.119502e-19	2.119502e-19
5.400000e+03	5.420000e+03	1.960724e-20	4.628269e-19	4.628269e-19
5.420000e+03	5.440000e+03	4.262431e-18	4.041585e-18	4.041585e-18
5.440000e+03	5.460000e+03	4.455062e-21	6.426181e-21	6.426181e-21
5.460000e+03	5.480000e+03	-1.500230e-21	1.178032e-20	1.178032e-20
5.480000e+03	5.500000e+03	6.553399e-19	5.053918e-19	5.053918e-19
5.500000e+03	5.520000e+03	2.131882e-20	2.136648e-20	2.136648e-20
5.520000e+03	5.540000e+03	1.390989e-20	8.624778e-21	8.624778e-21
5.540000e+03	5.560000e+03	1.271873e-19	1.288192e-19	1.288192e-19
5.560000e+03	5.580000e+03	1.546588e-19	8.602870e-20	8.602870e-20
5.580000e+03	5.600000e+03	-2.039055e-21	3.741528e-21	3.741528e-21
5.600000e+03	5.620000e+03	1.696153e-19	1.482734e-19	1.482734e-19
5.620000e+03	5.640000e+03	-5.496578e-21	5.015079e-21	5.015079e-21
5.640000e+03	5.660000e+03	-3.888939e-21	3.888953e-21	3.888953e-21
5.660000e+03	5.680000e+03	-1.680582e-22	1.680582e-22	1.680582e-22
5.680000e+03	5.700000e+03	2.468402e-21	2.476690e-21	2.476690e-21
5.700000e+03	5.720000e+03	1.641060e-23	2.330429e-22	2.330429e-22
5.720000e+03	5.740000e+03	-1.682298e-22	1.684430e-22	1.684430e-22
5.740000e+03	5.760000e+03	-1.177572e-21	1.192761e-21	1.192761e-21
5.760000e+03	5.780000e+03	1.698712e-25	1.697404e-25	1.697404e-25
5.780000e+03	5.800000e+03	3.759300e-21	3.759300e-21	3.759300e-21
5.800000e+03	5.820000e+03	2.310975e-20	2.005414e-20	2.005414e-20
5.820000e+03	5.840000e+03	1.551783e-24	1.551783e-24	1.551783e-24
5.840000e+03	5.860000e+03	1.768624e-22	1.768609e-22	1.768609e-22
5.860000e+03	5.880000e+03	5.702293e-23	5.061744e-23	5.061744e-23
5.880000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.920000e+03	2.824176e-22	2.816662e-22	2.816662e-22
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.960000e+03	-3.720950e-23	3.720972e-23	3.720972e-23
5.960000e+03	5.980000e+03	7.460652e-27	7.305217e-27	7.305217e-27
5.980000e+03	6.000000e+03	-5.890819e-24	5.890819e-24	5.890819e-24
6.000000e+03	6.020000e+03	1.143710e-23	1.547106e-23	1.547106e-23
6.020000e+03	6.040000e+03	-3.792000e-24	3.792000e-24	3.792000e-24
6.040000e+03	6.060000e+03	1.464412e-25	1.464223e-25	1.464223e-25
6.060000e+03	6.080000e+03	9.421756e-23	9.421756e-23	9.421756e-23
6.080000e+03	6.100000e+03	-8.194228e-23	8.194228e-23	8.194228e-23
6.100000e+03	6.120000e+03	3.994712e-23	3.994712e-23	3.994712e-23
6.120000e+03	6.140000e+03	1.230397e-24	1.230397e-24	1.230397e-24
6.140000e+03	6.160000e+03	-9.349407e-25	9.349407e-25	9.349407e-25
6.160000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.200000e+03	8.765033e-37	8.765033e-37	8.765033e-37
6.200000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.260000e+03	9.653361e-23	9.653361e-23	9.653361e-23
6.260000e+03	6.280000e+03	3.333933e-27	3.333933e-27	3.333933e-27
6.280000e+03	6.300000e+03	1.272414e-25	1.272414e-25	1.272414e-25
6.300000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	6.078889e-25	6.078889e-25	6.078889e-25
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.480000e+03	1.396988e-30	1.396988e-30	1.396988e-30
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+03	8.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+03	8.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+03	8.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+03	8.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+03	8.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+03	8.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+03	8.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+03	8.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+03	8.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+03	8.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+03	8.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+03	8.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+03	8.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+03	8.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+03	8.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+03	8.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+03	8.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+03	8.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+03	8.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+03	8.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+03	8.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+03	8.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+03	8.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+03	8.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+03	8.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+03	8.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+03	8.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+03	8.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+03	8.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+03	8.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+03	8.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+03	8.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+03	8.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+03	8.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+03	8.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+03	8.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+03	8.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+03	8.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+03	8.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+03	8.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+03	8.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+03	8.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+03	8.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+03	8.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+03	8.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+03	8.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+03	8.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+03	8.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+03	8.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+03	9.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+03	9.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+03	9.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+03	9.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+03	9.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+03	9.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+03	9.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+03	9.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+03	9.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+03	9.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+03	9.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+03	9.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+03	9.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+03	9.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+03	9.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+03	9.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+03	9.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+03	9.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+03	9.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+03	9.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+03	9.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+03	9.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+03	9.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+03	9.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+03	9.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+03	9.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+03	9.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+03	9.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+03	9.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+03	9.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+03	9.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+03	9.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+03	9.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+03	9.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+03	9.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+03	9.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+03	9.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+03	9.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+03	9.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+03	9.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+03	9.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+03	9.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+03	9.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+03	9.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+03	9.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+03	9.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+03	9.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+03	9.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.002000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+04	1.004000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+04	1.006000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+04	1.008000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+04	1.010000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+04	1.012000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+04	1.014000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+04	1.016000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+04	1.018000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.022000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+04	1.024000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+04	1.026000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+04	1.028000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+04	1.030000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+04	1.032000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+04	1.034000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+04	1.036000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+04	1.038000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.042000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+04	1.044000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+04	1.046000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+04	1.048000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+04	1.050000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+04	1.052000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+04	1.054000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+04	1.056000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+04	1.058000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.062000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+04	1.064000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+04	1.066000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+04	1.068000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+04	1.070000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+04	1.072000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+04	1.074000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+04	1.076000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+04	1.078000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.082000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+04	1.084000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+04	1.086000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+04	1.088000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+04	1.090000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+04	1.092000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+04	1.094000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+04	1.096000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+04	1.098000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.102000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+04	1.104000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+04	1.106000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+04	1.108000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+04	1.110000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+04	1.112000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+04	1.114000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+04	1.116000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+04	1.118000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.122000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+04	1.124000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+04	1.126000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+04	1.128000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+04	1.130000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+04	1.132000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+04	1.134000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+04	1.136000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+04	1.138000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.142000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.146000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.150000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+04	1.152000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+04	1.154000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+04	1.156000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+04	1.158000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.162000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+04	1.164000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+04	1.166000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+04	1.168000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+04	1.170000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.174000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+04	1.176000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+04	1.178000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.182000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+04	1.184000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+04	1.186000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.190000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+04	1.192000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+04	1.194000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.198000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.202000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.206000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.210000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.214000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.218000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.222000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.226000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.230000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.234000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.238000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.242000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.246000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.250000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.254000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.258000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.262000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.266000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.270000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.274000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.278000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.282000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.286000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.290000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.294000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.298000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> plots/full_NLO/pT_jj_contribs.dat <==
# BEGIN PLOT
Legend=0
LogY=1
Title=$\mathrm{pp}\to \text{e}^+\nu_\text{e}\mu^+\nu_\mu \text{jj}$
RatioPlot=0
RatioPlot1=1
RatioPlot1YMax=199
RatioPlot1YMin=-19
RatioPlot1YSize=4
RatioPlot1Reference=LO
RatioPlot1YLabel=$\delta_{\mathrm{NLO}}[\%]$
LegendXPos=0.75
LegendYPos=0.93
PlotSize=10,6
XLabel=$p_{\mathrm{T},\text{j}_1\text{j}_2}$ [GeV]
YLabel=d$\sigma$/d$p_{\mathrm{T},\text{j}_1\text{j}_2}$ [fb/GeV]
XMin=0.
XMax=500.
DrawOnly=NLO LO  LO_EW LO_QCD LO_INT 
RatioPlot1Mode=deltapercent
RatioPlot2Mode=deltapercent
RatioPlot1DrawOnly=LO NLO NLO_alpha6alphas NLO_alpha4alphas3
RatioPlot2DrawOnly=LO NLO_alpha7 NLO_alpha5alphas2 
RatioPlot2=1
RatioPlot2YMax=19.9
RatioPlot2YMin=-19.9
RatioPlot2YSize=4
RatioPlot2Reference=LO
RatioPlot2YLabel=$\delta_{\mathrm{NLO}}[\%]$
Legend1=1
Legend1Only=LO_EW LO_QCD LO_INT LO NLO
Legend2=1
Legend2Only=NLO_alpha6alphas NLO_alpha4alphas3
Legend3=1
Legend3Only=NLO_alpha7 NLO_alpha5alphas2 
YMax=2e-2
YMin=1e-5
Legend1XPos=0.7
Legend1YPos=0.9
Legend2XPos=0.1
Legend2YPos=-0.1
Legend3XPos=0.1
Legend3YPos=-0.77
LegendOnly=LO_EW LO_QCD LO_INT LO NLO NLO_alpha4alphas3 NLO_alpha5alphas2 NLO_alpha6alphas NLO_alpha7
# END PLOT

# BEGIN HISTO1D /LO_EW
ErrorBreakdown={0: {"": {up: 1.112942427453627e-06, dn: 1.112942427453627e-06}}, 1: {"": {up: 1.799693083278114e-06, dn: 1.799693083278114e-06}}, 2: {"": {up: 2.309901506757462e-06, dn: 2.309901506757462e-06}}, 3: {"": {up: 2.074302533639603e-06, dn: 2.074302533639603e-06}}, 4: {"": {up: 1.465605669813334e-06, dn: 1.465605669813334e-06}}, 5: {"": {up: 9.712743702853825e-07, dn: 9.712743702853825e-07}}, 6: {"": {up: 6.897951671041664e-07, dn: 6.897951671041664e-07}}, 7: {"": {up: 5.467806804000413e-07, dn: 5.467806804000413e-07}}, 8: {"": {up: 4.091357125640771e-07, dn: 4.091357125640771e-07}}, 9: {"": {up: 3.289225619036808e-07, dn: 3.289225619036808e-07}}, 10: {"": {up: 2.617887078693349e-07, dn: 2.617887078693349e-07}}, 11: {"": {up: 2.127980639796019e-07, dn: 2.127980639796019e-07}}, 12: {"": {up: 1.730072192853546e-07, dn: 1.730072192853546e-07}}, 13: {"": {up: 1.43604847700164e-07, dn: 1.43604847700164e-07}}, 14: {"": {up: 1.20599304958472e-07, dn: 1.20599304958472e-07}}, 15: {"": {up: 1.009651018193431e-07, dn: 1.009651018193431e-07}}, 16: {"": {up: 8.58065274333084e-08, dn: 8.58065274333084e-08}}, 17: {"": {up: 7.313851878416542e-08, dn: 7.313851878416542e-08}}, 18: {"": {up: 6.3048016082191e-08, dn: 6.3048016082191e-08}}, 19: {"": {up: 5.332918835021003e-08, dn: 5.332918835021003e-08}}, 20: {"": {up: 4.433522150657754e-08, dn: 4.433522150657754e-08}}, 21: {"": {up: 3.62602535753034e-08, dn: 3.62602535753034e-08}}, 22: {"": {up: 3.026047023228955e-08, dn: 3.026047023228955e-08}}, 23: {"": {up: 2.536614311580573e-08, dn: 2.536614311580573e-08}}, 24: {"": {up: 2.153234505630792e-08, dn: 2.153234505630792e-08}}, 25: {"": {up: 1.797851686738766e-08, dn: 1.797851686738766e-08}}, 26: {"": {up: 1.511215099039903e-08, dn: 1.511215099039903e-08}}, 27: {"": {up: 1.330757795660797e-08, dn: 1.330757795660797e-08}}, 28: {"": {up: 1.107400744748484e-08, dn: 1.107400744748484e-08}}, 29: {"": {up: 9.570586021527401e-09, dn: 9.570586021527401e-09}}, 30: {"": {up: 8.271826775074604e-09, dn: 8.271826775074604e-09}}, 31: {"": {up: 7.150232440191244e-09, dn: 7.150232440191244e-09}}, 32: {"": {up: 5.978714176803114e-09, dn: 5.978714176803114e-09}}, 33: {"": {up: 5.270933437903613e-09, dn: 5.270933437903613e-09}}, 34: {"": {up: 4.421863596181461e-09, dn: 4.421863596181461e-09}}, 35: {"": {up: 3.972144088443985e-09, dn: 3.972144088443985e-09}}, 36: {"": {up: 3.733643499470258e-09, dn: 3.733643499470258e-09}}, 37: {"": {up: 2.90384410800203e-09, dn: 2.90384410800203e-09}}, 38: {"": {up: 2.564716985292833e-09, dn: 2.564716985292833e-09}}, 39: {"": {up: 2.268088066539271e-09, dn: 2.268088066539271e-09}}, 40: {"": {up: 2.061187570893138e-09, dn: 2.061187570893138e-09}}, 41: {"": {up: 1.795558803749179e-09, dn: 1.795558803749179e-09}}, 42: {"": {up: 1.47153478444978e-09, dn: 1.47153478444978e-09}}, 43: {"": {up: 1.303055466385987e-09, dn: 1.303055466385987e-09}}, 44: {"": {up: 1.149151042148973e-09, dn: 1.149151042148973e-09}}, 45: {"": {up: 1.006236892220816e-09, dn: 1.006236892220816e-09}}, 46: {"": {up: 9.073506058767037e-10, dn: 9.073506058767037e-10}}, 47: {"": {up: 8.161078034307674e-10, dn: 8.161078034307674e-10}}, 48: {"": {up: 6.873599336388107e-10, dn: 6.873599336388107e-10}}, 49: {"": {up: 6.480344198084323e-10, dn: 6.480344198084323e-10}}, 50: {"": {up: 5.543399289390435e-10, dn: 5.543399289390435e-10}}, 51: {"": {up: 5.085453983980626e-10, dn: 5.085453983980626e-10}}, 52: {"": {up: 4.891351029145647e-10, dn: 4.891351029145647e-10}}, 53: {"": {up: 3.85970431440543e-10, dn: 3.85970431440543e-10}}, 54: {"": {up: 3.514522111654931e-10, dn: 3.514522111654931e-10}}, 55: {"": {up: 3.122750979813592e-10, dn: 3.122750979813592e-10}}, 56: {"": {up: 2.557258822812433e-10, dn: 2.557258822812433e-10}}, 57: {"": {up: 2.26005211734219e-10, dn: 2.26005211734219e-10}}, 58: {"": {up: 2.128680149005165e-10, dn: 2.128680149005165e-10}}, 59: {"": {up: 2.017953448645525e-10, dn: 2.017953448645525e-10}}, 60: {"": {up: 1.566711635960091e-10, dn: 1.566711635960091e-10}}, 61: {"": {up: 2.615650761695998e-10, dn: 2.615650761695998e-10}}, 62: {"": {up: 1.550938380341446e-10, dn: 1.550938380341446e-10}}, 63: {"": {up: 1.227662760415771e-10, dn: 1.227662760415771e-10}}, 64: {"": {up: 1.087251619502056e-10, dn: 1.087251619502056e-10}}, 65: {"": {up: 9.975569784769309e-11, dn: 9.975569784769309e-11}}, 66: {"": {up: 1.033876403600882e-10, dn: 1.033876403600882e-10}}, 67: {"": {up: 7.479173647553167e-11, dn: 7.479173647553167e-11}}, 68: {"": {up: 6.972543980435434e-11, dn: 6.972543980435434e-11}}, 69: {"": {up: 5.875991568780453e-11, dn: 5.875991568780453e-11}}, 70: {"": {up: 1.914881865490039e-10, dn: 1.914881865490039e-10}}, 71: {"": {up: 4.721705375587662e-11, dn: 4.721705375587662e-11}}, 72: {"": {up: 4.696825330744509e-11, dn: 4.696825330744509e-11}}, 73: {"": {up: 3.995305642158134e-11, dn: 3.995305642158134e-11}}, 74: {"": {up: 3.15400917871433e-11, dn: 3.15400917871433e-11}}, 75: {"": {up: 2.779394061212118e-11, dn: 2.779394061212118e-11}}, 76: {"": {up: 2.852452156817751e-11, dn: 2.852452156817751e-11}}, 77: {"": {up: 2.306114185825636e-11, dn: 2.306114185825636e-11}}, 78: {"": {up: 2.349499347942742e-11, dn: 2.349499347942742e-11}}, 79: {"": {up: 4.294292408228041e-11, dn: 4.294292408228041e-11}}, 80: {"": {up: 1.595943976191207e-11, dn: 1.595943976191207e-11}}, 81: {"": {up: 1.450498730869302e-11, dn: 1.450498730869302e-11}}, 82: {"": {up: 1.32010186932531e-11, dn: 1.32010186932531e-11}}, 83: {"": {up: 1.668842891443496e-11, dn: 1.668842891443496e-11}}, 84: {"": {up: 1.271510474013733e-11, dn: 1.271510474013733e-11}}, 85: {"": {up: 1.261442026029423e-11, dn: 1.261442026029423e-11}}, 86: {"": {up: 1.327583939032378e-11, dn: 1.327583939032378e-11}}, 87: {"": {up: 8.016010193782267e-12, dn: 8.016010193782267e-12}}, 88: {"": {up: 1.006903058803308e-11, dn: 1.006903058803308e-11}}, 89: {"": {up: 8.470722501121148e-12, dn: 8.470722501121148e-12}}, 90: {"": {up: 8.437043362919606e-12, dn: 8.437043362919606e-12}}, 91: {"": {up: 5.673299437749937e-12, dn: 5.673299437749937e-12}}, 92: {"": {up: 9.805367456155499e-12, dn: 9.805367456155499e-12}}, 93: {"": {up: 3.832925872346323e-12, dn: 3.832925872346323e-12}}, 94: {"": {up: 4.155339001242371e-12, dn: 4.155339001242371e-12}}, 95: {"": {up: 3.28752374366726e-12, dn: 3.28752374366726e-12}}, 96: {"": {up: 2.934784523503992e-12, dn: 2.934784523503992e-12}}, 97: {"": {up: 3.826125779715885e-12, dn: 3.826125779715885e-12}}, 98: {"": {up: 2.287154515902679e-12, dn: 2.287154515902679e-12}}, 99: {"": {up: 3.651913520355028e-12, dn: 3.651913520355028e-12}}, 100: {"": {up: 2.111796027454363e-12, dn: 2.111796027454363e-12}}, 101: {"": {up: 1.974412088512261e-12, dn: 1.974412088512261e-12}}, 102: {"": {up: 2.438816985082345e-12, dn: 2.438816985082345e-12}}, 103: {"": {up: 2.479661495859266e-12, dn: 2.479661495859266e-12}}, 104: {"": {up: 1.684371598393561e-12, dn: 1.684371598393561e-12}}, 105: {"": {up: 1.550149160668673e-12, dn: 1.550149160668673e-12}}, 106: {"": {up: 1.745949430482997e-12, dn: 1.745949430482997e-12}}, 107: {"": {up: 1.204503104090891e-12, dn: 1.204503104090891e-12}}, 108: {"": {up: 1.434160839838125e-12, dn: 1.434160839838125e-12}}, 109: {"": {up: 1.147088017462817e-12, dn: 1.147088017462817e-12}}, 110: {"": {up: 5.68269985973973e-13, dn: 5.68269985973973e-13}}, 111: {"": {up: 8.589291177792404e-13, dn: 8.589291177792404e-13}}, 112: {"": {up: 2.241694996565153e-12, dn: 2.241694996565153e-12}}, 113: {"": {up: 6.839657241094804e-13, dn: 6.839657241094804e-13}}, 114: {"": {up: 1.253803430691799e-12, dn: 1.253803430691799e-12}}, 115: {"": {up: 4.817726630417712e-13, dn: 4.817726630417712e-13}}, 116: {"": {up: 6.858745999460025e-13, dn: 6.858745999460025e-13}}, 117: {"": {up: 3.649527725009216e-13, dn: 3.649527725009216e-13}}, 118: {"": {up: 3.447288627057503e-13, dn: 3.447288627057503e-13}}, 119: {"": {up: 2.550382217552695e-13, dn: 2.550382217552695e-13}}, 120: {"": {up: 2.62790594673745e-12, dn: 2.62790594673745e-12}}, 121: {"": {up: 5.567962214712283e-13, dn: 5.567962214712283e-13}}, 122: {"": {up: 4.001360522863259e-13, dn: 4.001360522863259e-13}}, 123: {"": {up: 4.857600098591169e-13, dn: 4.857600098591169e-13}}, 124: {"": {up: 2.758610258822408e-13, dn: 2.758610258822408e-13}}, 125: {"": {up: 6.011487372426429e-13, dn: 6.011487372426429e-13}}, 126: {"": {up: 4.450646882635262e-13, dn: 4.450646882635262e-13}}, 127: {"": {up: 2.999335676008182e-13, dn: 2.999335676008182e-13}}, 128: {"": {up: 3.849529512064529e-13, dn: 3.849529512064529e-13}}, 129: {"": {up: 8.408029396534461e-13, dn: 8.408029396534461e-13}}, 130: {"": {up: 4.344772666910132e-13, dn: 4.344772666910132e-13}}, 131: {"": {up: 5.044875055502204e-14, dn: 5.044875055502204e-14}}, 132: {"": {up: 1.209275926375739e-12, dn: 1.209275926375739e-12}}, 133: {"": {up: 1.923800327726484e-13, dn: 1.923800327726484e-13}}, 134: {"": {up: 4.699259141037689e-14, dn: 4.699259141037689e-14}}, 135: {"": {up: 1.094115415731311e-13, dn: 1.094115415731311e-13}}, 136: {"": {up: 1.295123215183354e-13, dn: 1.295123215183354e-13}}, 137: {"": {up: 2.865630201705313e-14, dn: 2.865630201705313e-14}}, 138: {"": {up: 1.443930665805785e-13, dn: 1.443930665805785e-13}}, 139: {"": {up: 2.515400263306662e-13, dn: 2.515400263306662e-13}}, 140: {"": {up: 6.033082509952672e-14, dn: 6.033082509952672e-14}}, 141: {"": {up: 5.677051096743617e-14, dn: 5.677051096743617e-14}}, 142: {"": {up: 1.417313315796309e-14, dn: 1.417313315796309e-14}}, 143: {"": {up: 1.082083325669151e-13, dn: 1.082083325669151e-13}}, 144: {"": {up: 5.844655440439227e-14, dn: 5.844655440439227e-14}}, 145: {"": {up: 2.337762299412055e-14, dn: 2.337762299412055e-14}}, 146: {"": {up: 4.935718113235365e-15, dn: 4.935718113235365e-15}}, 147: {"": {up: 2.092401794161025e-14, dn: 2.092401794161025e-14}}, 148: {"": {up: 1.027718324045691e-14, dn: 1.027718324045691e-14}}, 149: {"": {up: 2.651713118751436e-14, dn: 2.651713118751436e-14}}, 150: {"": {up: 4.334914914656855e-14, dn: 4.334914914656855e-14}}, 151: {"": {up: 4.115922664613879e-14, dn: 4.115922664613879e-14}}, 152: {"": {up: 1.358735967398357e-14, dn: 1.358735967398357e-14}}, 153: {"": {up: 2.210390752126583e-14, dn: 2.210390752126583e-14}}, 154: {"": {up: 6.90889751132786e-15, dn: 6.90889751132786e-15}}, 155: {"": {up: 8.274628886036268e-15, dn: 8.274628886036268e-15}}, 156: {"": {up: 4.056990158710977e-15, dn: 4.056990158710977e-15}}, 157: {"": {up: 5.059471134591096e-15, dn: 5.059471134591096e-15}}, 158: {"": {up: 1.700593778032743e-15, dn: 1.700593778032743e-15}}, 159: {"": {up: 3.473466231842775e-15, dn: 3.473466231842775e-15}}, 160: {"": {up: 7.998779693826702e-15, dn: 7.998779693826702e-15}}, 161: {"": {up: 1.539644754350678e-14, dn: 1.539644754350678e-14}}, 162: {"": {up: 3.4023983181195e-14, dn: 3.4023983181195e-14}}, 163: {"": {up: 6.30794549245785e-15, dn: 6.30794549245785e-15}}, 164: {"": {up: 6.542063306540973e-16, dn: 6.542063306540973e-16}}, 165: {"": {up: 1.691814878656476e-15, dn: 1.691814878656476e-15}}, 166: {"": {up: 3.58384270275231e-16, dn: 3.58384270275231e-16}}, 167: {"": {up: 3.027606866277082e-15, dn: 3.027606866277082e-15}}, 168: {"": {up: 1.442227532507223e-15, dn: 1.442227532507223e-15}}, 169: {"": {up: 8.132534896122408e-15, dn: 8.132534896122408e-15}}, 170: {"": {up: 6.4479479798995e-15, dn: 6.4479479798995e-15}}, 171: {"": {up: 4.981942772075653e-15, dn: 4.981942772075653e-15}}, 172: {"": {up: 2.507249551278295e-15, dn: 2.507249551278295e-15}}, 173: {"": {up: 5.768327760972926e-15, dn: 5.768327760972926e-15}}, 174: {"": {up: 2.478141068243767e-14, dn: 2.478141068243767e-14}}, 175: {"": {up: 8.46780256922784e-15, dn: 8.46780256922784e-15}}, 176: {"": {up: 2.176411966032905e-16, dn: 2.176411966032905e-16}}, 177: {"": {up: 4.811943053098184e-15, dn: 4.811943053098184e-15}}, 178: {"": {up: 9.019303917081128e-15, dn: 9.019303917081128e-15}}, 179: {"": {up: 1.865111410451629e-15, dn: 1.865111410451629e-15}}, 180: {"": {up: 3.786282623993097e-16, dn: 3.786282623993097e-16}}, 181: {"": {up: 3.183849654435734e-16, dn: 3.183849654435734e-16}}, 182: {"": {up: 2.768965042400462e-16, dn: 2.768965042400462e-16}}, 183: {"": {up: 7.477765085377867e-16, dn: 7.477765085377867e-16}}, 184: {"": {up: 1.156655114079382e-26, dn: 1.156655114079382e-26}}, 185: {"": {up: 4.529976734618392e-18, dn: 4.529976734618392e-18}}, 186: {"": {up: 4.046924735952785e-17, dn: 4.046924735952785e-17}}, 187: {"": {up: 2.077212375229347e-15, dn: 2.077212375229347e-15}}, 188: {"": {up: 4.037857640671774e-17, dn: 4.037857640671774e-17}}, 189: {"": {up: 6.959439074235023e-17, dn: 6.959439074235023e-17}}, 190: {"": {up: 1.049037064427911e-15, dn: 1.049037064427911e-15}}, 191: {"": {up: 1.482985150883993e-16, dn: 1.482985150883993e-16}}, 192: {"": {up: 3.277736628716701e-16, dn: 3.277736628716701e-16}}, 193: {"": {up: 8.945526380445912e-18, dn: 8.945526380445912e-18}}, 194: {"": {up: 5.165646305097344e-16, dn: 5.165646305097344e-16}}, 195: {"": {up: 1.210687773194857e-15, dn: 1.210687773194857e-15}}, 196: {"": {up: 1.312515248295245e-17, dn: 1.312515248295245e-17}}, 197: {"": {up: 9.142206025017867e-17, dn: 9.142206025017867e-17}}, 198: {"": {up: 0, dn: 0}}, 199: {"": {up: 4.388214070451391e-27, dn: 4.388214070451391e-27}}, 200: {"": {up: 3.883945483293187e-30, dn: 3.883945483293187e-30}}, 201: {"": {up: 1.738951112394591e-21, dn: 1.738951112394591e-21}}, 202: {"": {up: 1.535525866195885e-16, dn: 1.535525866195885e-16}}, 203: {"": {up: 3.10667061066684e-27, dn: 3.10667061066684e-27}}, 204: {"": {up: 2.664109696033267e-28, dn: 2.664109696033267e-28}}, 205: {"": {up: 0, dn: 0}}, 206: {"": {up: 3.469264727394622e-16, dn: 3.469264727394622e-16}}, 207: {"": {up: 8.770494661336278e-18, dn: 8.770494661336278e-18}}, 208: {"": {up: 1.271631933948526e-16, dn: 1.271631933948526e-16}}, 209: {"": {up: 2.62098031539494e-16, dn: 2.62098031539494e-16}}, 210: {"": {up: 0, dn: 0}}, 211: {"": {up: 1.886800622497188e-18, dn: 1.886800622497188e-18}}, 212: {"": {up: 2.583753266000199e-27, dn: 2.583753266000199e-27}}, 213: {"": {up: 3.218762162788661e-18, dn: 3.218762162788661e-18}}, 214: {"": {up: 0, dn: 0}}, 215: {"": {up: 0, dn: 0}}, 216: {"": {up: 0, dn: 0}}, 217: {"": {up: 1.295458881263969e-18, dn: 1.295458881263969e-18}}, 218: {"": {up: 4.700770512804973e-18, dn: 4.700770512804973e-18}}, 219: {"": {up: 0, dn: 0}}, 220: {"": {up: 4.346893964954492e-25, dn: 4.346893964954492e-25}}, 221: {"": {up: 1.008151810932924e-25, dn: 1.008151810932924e-25}}, 222: {"": {up: 0, dn: 0}}, 223: {"": {up: 0, dn: 0}}, 224: {"": {up: 2.141061602863727e-18, dn: 2.141061602863727e-18}}, 225: {"": {up: 6.700672794274854e-29, dn: 6.700672794274854e-29}}, 226: {"": {up: 2.976459481080513e-27, dn: 2.976459481080513e-27}}, 227: {"": {up: 0, dn: 0}}, 228: {"": {up: 1.176468808302316e-27, dn: 1.176468808302316e-27}}, 229: {"": {up: 9.823012631776036e-18, dn: 9.823012631776036e-18}}, 230: {"": {up: 0, dn: 0}}, 231: {"": {up: 9.500606043164176e-18, dn: 9.500606043164176e-18}}, 232: {"": {up: 0, dn: 0}}, 233: {"": {up: 3.617945714176468e-18, dn: 3.617945714176468e-18}}, 234: {"": {up: 1.200488241137812e-19, dn: 1.200488241137812e-19}}, 235: {"": {up: 1.590152289041158e-25, dn: 1.590152289041158e-25}}, 236: {"": {up: 0, dn: 0}}, 237: {"": {up: 0, dn: 0}}, 238: {"": {up: 4.899392153601664e-19, dn: 4.899392153601664e-19}}, 239: {"": {up: 0, dn: 0}}, 240: {"": {up: 0, dn: 0}}, 241: {"": {up: 0, dn: 0}}, 242: {"": {up: 1.171574494423093e-28, dn: 1.171574494423093e-28}}, 243: {"": {up: 2.564800073443781e-26, dn: 2.564800073443781e-26}}, 244: {"": {up: 0, dn: 0}}, 245: {"": {up: 0, dn: 0}}, 246: {"": {up: 1.147293456227299e-18, dn: 1.147293456227299e-18}}, 247: {"": {up: 0, dn: 0}}, 248: {"": {up: 4.300407067857802e-31, dn: 4.300407067857802e-31}}, 249: {"": {up: 0, dn: 0}}, 250: {"": {up: 0, dn: 0}}, 251: {"": {up: 0, dn: 0}}, 252: {"": {up: 0, dn: 0}}, 253: {"": {up: 0, dn: 0}}, 254: {"": {up: 0, dn: 0}}, 255: {"": {up: 0, dn: 0}}, 256: {"": {up: 0, dn: 0}}, 257: {"": {up: 0, dn: 0}}, 258: {"": {up: 0, dn: 0}}, 259: {"": {up: 0, dn: 0}}, 260: {"": {up: 0, dn: 0}}, 261: {"": {up: 0, dn: 0}}, 262: {"": {up: 0, dn: 0}}, 263: {"": {up: 0, dn: 0}}, 264: {"": {up: 0, dn: 0}}, 265: {"": {up: 3.141466957100941e-20, dn: 3.141466957100941e-20}}, 266: {"": {up: 0, dn: 0}}, 267: {"": {up: 0, dn: 0}}, 268: {"": {up: 0, dn: 0}}, 269: {"": {up: 0, dn: 0}}, 270: {"": {up: 0, dn: 0}}, 271: {"": {up: 0, dn: 0}}, 272: {"": {up: 0, dn: 0}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 0, dn: 0}}, 276: {"": {up: 0, dn: 0}}, 277: {"": {up: 0, dn: 0}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 0, dn: 0}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 0, dn: 0}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 0, dn: 0}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 0, dn: 0}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}}
LineColor=blue
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=LO_EW
Path=LO_EW
Title=LO EW
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	2.934487e-03	1.112942e-06	1.112942e-06
2.000000e+01	4.000000e+01	6.759771e-03	1.799693e-06	1.799693e-06
4.000000e+01	6.000000e+01	7.613431e-03	2.309902e-06	2.309902e-06
6.000000e+01	8.000000e+01	5.695209e-03	2.074303e-06	2.074303e-06
8.000000e+01	1.000000e+02	4.123762e-03	1.465606e-06	1.465606e-06
1.000000e+02	1.200000e+02	3.133198e-03	9.712744e-07	9.712744e-07
1.200000e+02	1.400000e+02	2.293250e-03	6.897952e-07	6.897952e-07
1.400000e+02	1.600000e+02	1.665999e-03	5.467807e-07	5.467807e-07
1.600000e+02	1.800000e+02	1.219293e-03	4.091357e-07	4.091357e-07
1.800000e+02	2.000000e+02	9.032591e-04	3.289226e-07	3.289226e-07
2.000000e+02	2.200000e+02	6.773044e-04	2.617887e-07	2.617887e-07
2.200000e+02	2.400000e+02	5.135627e-04	2.127981e-07	2.127981e-07
2.400000e+02	2.600000e+02	3.935303e-04	1.730072e-07	1.730072e-07
2.600000e+02	2.800000e+02	3.042815e-04	1.436048e-07	1.436048e-07
2.800000e+02	3.000000e+02	2.377130e-04	1.205993e-07	1.205993e-07
3.000000e+02	3.200000e+02	1.868601e-04	1.009651e-07	1.009651e-07
3.200000e+02	3.400000e+02	1.479806e-04	8.580653e-08	8.580653e-08
3.400000e+02	3.600000e+02	1.180914e-04	7.313852e-08	7.313852e-08
3.600000e+02	3.800000e+02	9.441196e-05	6.304802e-08	6.304802e-08
3.800000e+02	4.000000e+02	7.385158e-05	5.332919e-08	5.332919e-08
4.000000e+02	4.200000e+02	5.032038e-05	4.433522e-08	4.433522e-08
4.200000e+02	4.400000e+02	3.435590e-05	3.626025e-08	3.626025e-08
4.400000e+02	4.600000e+02	2.451478e-05	3.026047e-08	3.026047e-08
4.600000e+02	4.800000e+02	1.789626e-05	2.536614e-08	2.536614e-08
4.800000e+02	5.000000e+02	1.337078e-05	2.153235e-08	2.153235e-08
5.000000e+02	5.200000e+02	9.973874e-06	1.797852e-08	1.797852e-08
5.200000e+02	5.400000e+02	7.554627e-06	1.511215e-08	1.511215e-08
5.400000e+02	5.600000e+02	5.804508e-06	1.330758e-08	1.330758e-08
5.600000e+02	5.800000e+02	4.482246e-06	1.107401e-08	1.107401e-08
5.800000e+02	6.000000e+02	3.488309e-06	9.570586e-09	9.570586e-09
6.000000e+02	6.200000e+02	2.721419e-06	8.271827e-09	8.271827e-09
6.200000e+02	6.400000e+02	2.141289e-06	7.150232e-09	7.150232e-09
6.400000e+02	6.600000e+02	1.681732e-06	5.978714e-09	5.978714e-09
6.600000e+02	6.800000e+02	1.338591e-06	5.270933e-09	5.270933e-09
6.800000e+02	7.000000e+02	1.059579e-06	4.421864e-09	4.421864e-09
7.000000e+02	7.200000e+02	8.553140e-07	3.972144e-09	3.972144e-09
7.200000e+02	7.400000e+02	6.815656e-07	3.733643e-09	3.733643e-09
7.400000e+02	7.600000e+02	5.452380e-07	2.903844e-09	2.903844e-09
7.600000e+02	7.800000e+02	4.473400e-07	2.564717e-09	2.564717e-09
7.800000e+02	8.000000e+02	3.601281e-07	2.268088e-09	2.268088e-09
8.000000e+02	8.200000e+02	2.931153e-07	2.061188e-09	2.061188e-09
8.200000e+02	8.400000e+02	2.382054e-07	1.795559e-09	1.795559e-09
8.400000e+02	8.600000e+02	1.945577e-07	1.471535e-09	1.471535e-09
8.600000e+02	8.800000e+02	1.594854e-07	1.303055e-09	1.303055e-09
8.800000e+02	9.000000e+02	1.316283e-07	1.149151e-09	1.149151e-09
9.000000e+02	9.200000e+02	1.078337e-07	1.006237e-09	1.006237e-09
9.200000e+02	9.400000e+02	9.204019e-08	9.073506e-10	9.073506e-10
9.400000e+02	9.600000e+02	7.408316e-08	8.161078e-10	8.161078e-10
9.600000e+02	9.800000e+02	6.185888e-08	6.873599e-10	6.873599e-10
9.800000e+02	1.000000e+03	5.186228e-08	6.480344e-10	6.480344e-10
1.000000e+03	1.020000e+03	4.296058e-08	5.543399e-10	5.543399e-10
1.020000e+03	1.040000e+03	3.595545e-08	5.085454e-10	5.085454e-10
1.040000e+03	1.060000e+03	2.936910e-08	4.891351e-10	4.891351e-10
1.060000e+03	1.080000e+03	2.454061e-08	3.859704e-10	3.859704e-10
1.080000e+03	1.100000e+03	2.121899e-08	3.514522e-10	3.514522e-10
1.100000e+03	1.120000e+03	1.827464e-08	3.122751e-10	3.122751e-10
1.120000e+03	1.140000e+03	1.473015e-08	2.557259e-10	2.557259e-10
1.140000e+03	1.160000e+03	1.198023e-08	2.260052e-10	2.260052e-10
1.160000e+03	1.180000e+03	1.055562e-08	2.128680e-10	2.128680e-10
1.180000e+03	1.200000e+03	8.943102e-09	2.017953e-10	2.017953e-10
1.200000e+03	1.220000e+03	7.310635e-09	1.566712e-10	1.566712e-10
1.220000e+03	1.240000e+03	6.547429e-09	2.615651e-10	2.615651e-10
1.240000e+03	1.260000e+03	5.412811e-09	1.550938e-10	1.550938e-10
1.260000e+03	1.280000e+03	4.589490e-09	1.227663e-10	1.227663e-10
1.280000e+03	1.300000e+03	3.889933e-09	1.087252e-10	1.087252e-10
1.300000e+03	1.320000e+03	3.368784e-09	9.975570e-11	9.975570e-11
1.320000e+03	1.340000e+03	2.898355e-09	1.033876e-10	1.033876e-10
1.340000e+03	1.360000e+03	2.366397e-09	7.479174e-11	7.479174e-11
1.360000e+03	1.380000e+03	2.092821e-09	6.972544e-11	6.972544e-11
1.380000e+03	1.400000e+03	1.685829e-09	5.875992e-11	5.875992e-11
1.400000e+03	1.420000e+03	1.640179e-09	1.914882e-10	1.914882e-10
1.420000e+03	1.440000e+03	1.221198e-09	4.721705e-11	4.721705e-11
1.440000e+03	1.460000e+03	1.118686e-09	4.696825e-11	4.696825e-11
1.460000e+03	1.480000e+03	8.987881e-10	3.995306e-11	3.995306e-11
1.480000e+03	1.500000e+03	7.187308e-10	3.154009e-11	3.154009e-11
1.500000e+03	1.520000e+03	6.457122e-10	2.779394e-11	2.779394e-11
1.520000e+03	1.540000e+03	5.733476e-10	2.852452e-11	2.852452e-11
1.540000e+03	1.560000e+03	4.628597e-10	2.306114e-11	2.306114e-11
1.560000e+03	1.580000e+03	4.315217e-10	2.349499e-11	2.349499e-11
1.580000e+03	1.600000e+03	4.400117e-10	4.294292e-11	4.294292e-11
1.600000e+03	1.620000e+03	2.846479e-10	1.595944e-11	1.595944e-11
1.620000e+03	1.640000e+03	2.471588e-10	1.450499e-11	1.450499e-11
1.640000e+03	1.660000e+03	2.097001e-10	1.320102e-11	1.320102e-11
1.660000e+03	1.680000e+03	1.847192e-10	1.668843e-11	1.668843e-11
1.680000e+03	1.700000e+03	1.770490e-10	1.271510e-11	1.271510e-11
1.700000e+03	1.720000e+03	1.491298e-10	1.261442e-11	1.261442e-11
1.720000e+03	1.740000e+03	1.350930e-10	1.327584e-11	1.327584e-11
1.740000e+03	1.760000e+03	9.359668e-11	8.016010e-12	8.016010e-12
1.760000e+03	1.780000e+03	1.002207e-10	1.006903e-11	1.006903e-11
1.780000e+03	1.800000e+03	8.155532e-11	8.470723e-12	8.470723e-12
1.800000e+03	1.820000e+03	7.989535e-11	8.437043e-12	8.437043e-12
1.820000e+03	1.840000e+03	5.922380e-11	5.673299e-12	5.673299e-12
1.840000e+03	1.860000e+03	6.233816e-11	9.805367e-12	9.805367e-12
1.860000e+03	1.880000e+03	3.006807e-11	3.832926e-12	3.832926e-12
1.880000e+03	1.900000e+03	3.413758e-11	4.155339e-12	4.155339e-12
1.900000e+03	1.920000e+03	2.652768e-11	3.287524e-12	3.287524e-12
1.920000e+03	1.940000e+03	2.380863e-11	2.934785e-12	2.934785e-12
1.940000e+03	1.960000e+03	2.731506e-11	3.826126e-12	3.826126e-12
1.960000e+03	1.980000e+03	1.578744e-11	2.287155e-12	2.287155e-12
1.980000e+03	2.000000e+03	1.912721e-11	3.651914e-12	3.651914e-12
2.000000e+03	2.020000e+03	1.305571e-11	2.111796e-12	2.111796e-12
2.020000e+03	2.040000e+03	1.175121e-11	1.974412e-12	1.974412e-12
2.040000e+03	2.060000e+03	1.280541e-11	2.438817e-12	2.438817e-12
2.060000e+03	2.080000e+03	1.098803e-11	2.479661e-12	2.479661e-12
2.080000e+03	2.100000e+03	6.681452e-12	1.684372e-12	1.684372e-12
2.100000e+03	2.120000e+03	8.591666e-12	1.550149e-12	1.550149e-12
2.120000e+03	2.140000e+03	8.104636e-12	1.745949e-12	1.745949e-12
2.140000e+03	2.160000e+03	5.430345e-12	1.204503e-12	1.204503e-12
2.160000e+03	2.180000e+03	7.108771e-12	1.434161e-12	1.434161e-12
2.180000e+03	2.200000e+03	4.554711e-12	1.147088e-12	1.147088e-12
2.200000e+03	2.220000e+03	2.153891e-12	5.682700e-13	5.682700e-13
2.220000e+03	2.240000e+03	3.369786e-12	8.589291e-13	8.589291e-13
2.240000e+03	2.260000e+03	5.613644e-12	2.241695e-12	2.241695e-12
2.260000e+03	2.280000e+03	2.273424e-12	6.839657e-13	6.839657e-13
2.280000e+03	2.300000e+03	3.216523e-12	1.253803e-12	1.253803e-12
2.300000e+03	2.320000e+03	1.743062e-12	4.817727e-13	4.817727e-13
2.320000e+03	2.340000e+03	1.880308e-12	6.858746e-13	6.858746e-13
2.340000e+03	2.360000e+03	1.146846e-12	3.649528e-13	3.649528e-13
2.360000e+03	2.380000e+03	1.205003e-12	3.447289e-13	3.447289e-13
2.380000e+03	2.400000e+03	9.964989e-13	2.550382e-13	2.550382e-13
2.400000e+03	2.420000e+03	5.687428e-12	2.627906e-12	2.627906e-12
2.420000e+03	2.440000e+03	1.650532e-12	5.567962e-13	5.567962e-13
2.440000e+03	2.460000e+03	1.298808e-12	4.001361e-13	4.001361e-13
2.460000e+03	2.480000e+03	1.131114e-12	4.857600e-13	4.857600e-13
2.480000e+03	2.500000e+03	7.664807e-13	2.758610e-13	2.758610e-13
2.500000e+03	2.520000e+03	1.417633e-12	6.011487e-13	6.011487e-13
2.520000e+03	2.540000e+03	1.216580e-12	4.450647e-13	4.450647e-13
2.540000e+03	2.560000e+03	8.158189e-13	2.999336e-13	2.999336e-13
2.560000e+03	2.580000e+03	8.792559e-13	3.849530e-13	3.849530e-13
2.580000e+03	2.600000e+03	1.432565e-12	8.408029e-13	8.408029e-13
2.600000e+03	2.620000e+03	8.536974e-13	4.344773e-13	4.344773e-13
2.620000e+03	2.640000e+03	1.630873e-13	5.044875e-14	5.044875e-14
2.640000e+03	2.660000e+03	2.494967e-12	1.209276e-12	1.209276e-12
2.660000e+03	2.680000e+03	3.059802e-13	1.923800e-13	1.923800e-13
2.680000e+03	2.700000e+03	1.233179e-13	4.699259e-14	4.699259e-14
2.700000e+03	2.720000e+03	2.323084e-13	1.094115e-13	1.094115e-13
2.720000e+03	2.740000e+03	2.809049e-13	1.295123e-13	1.295123e-13
2.740000e+03	2.760000e+03	7.213555e-14	2.865630e-14	2.865630e-14
2.760000e+03	2.780000e+03	2.233113e-13	1.443931e-13	1.443931e-13
2.780000e+03	2.800000e+03	5.875758e-13	2.515400e-13	2.515400e-13
2.800000e+03	2.820000e+03	9.603940e-14	6.033083e-14	6.033083e-14
2.820000e+03	2.840000e+03	1.073676e-13	5.677051e-14	5.677051e-14
2.840000e+03	2.860000e+03	3.370531e-14	1.417313e-14	1.417313e-14
2.860000e+03	2.880000e+03	1.830928e-13	1.082083e-13	1.082083e-13
2.880000e+03	2.900000e+03	1.071338e-13	5.844655e-14	5.844655e-14
2.900000e+03	2.920000e+03	2.887135e-14	2.337762e-14	2.337762e-14
2.920000e+03	2.940000e+03	1.097128e-14	4.935718e-15	4.935718e-15
2.940000e+03	2.960000e+03	4.313169e-14	2.092402e-14	2.092402e-14
2.960000e+03	2.980000e+03	2.195677e-14	1.027718e-14	1.027718e-14
2.980000e+03	3.000000e+03	4.848586e-14	2.651713e-14	2.651713e-14
3.000000e+03	3.020000e+03	9.176212e-14	4.334915e-14	4.334915e-14
3.020000e+03	3.040000e+03	7.269611e-14	4.115923e-14	4.115923e-14
3.040000e+03	3.060000e+03	2.697542e-14	1.358736e-14	1.358736e-14
3.060000e+03	3.080000e+03	2.973662e-14	2.210391e-14	2.210391e-14
3.080000e+03	3.100000e+03	1.425213e-14	6.908898e-15	6.908898e-15
3.100000e+03	3.120000e+03	1.369553e-14	8.274629e-15	8.274629e-15
3.120000e+03	3.140000e+03	7.084906e-15	4.056990e-15	4.056990e-15
3.140000e+03	3.160000e+03	7.325974e-15	5.059471e-15	5.059471e-15
3.160000e+03	3.180000e+03	2.694115e-15	1.700594e-15	1.700594e-15
3.180000e+03	3.200000e+03	5.209274e-15	3.473466e-15	3.473466e-15
3.200000e+03	3.220000e+03	1.441988e-14	7.998780e-15	7.998780e-15
3.220000e+03	3.240000e+03	2.756602e-14	1.539645e-14	1.539645e-14
3.240000e+03	3.260000e+03	5.847842e-14	3.402398e-14	3.402398e-14
3.260000e+03	3.280000e+03	6.312843e-15	6.307945e-15	6.307945e-15
3.280000e+03	3.300000e+03	7.253168e-16	6.542063e-16	6.542063e-16
3.300000e+03	3.320000e+03	1.716539e-15	1.691815e-15	1.691815e-15
3.320000e+03	3.340000e+03	4.169696e-16	3.583843e-16	3.583843e-16
3.340000e+03	3.360000e+03	6.411202e-15	3.027607e-15	3.027607e-15
3.360000e+03	3.380000e+03	1.836893e-15	1.442228e-15	1.442228e-15
3.380000e+03	3.400000e+03	1.005692e-14	8.132535e-15	8.132535e-15
3.400000e+03	3.420000e+03	7.621339e-15	6.447948e-15	6.447948e-15
3.420000e+03	3.440000e+03	5.188728e-15	4.981943e-15	4.981943e-15
3.440000e+03	3.460000e+03	3.835737e-15	2.507250e-15	2.507250e-15
3.460000e+03	3.480000e+03	5.781021e-15	5.768328e-15	5.768328e-15
3.480000e+03	3.500000e+03	3.992890e-14	2.478141e-14	2.478141e-14
3.500000e+03	3.520000e+03	9.062996e-15	8.467803e-15	8.467803e-15
3.520000e+03	3.540000e+03	2.179236e-16	2.176412e-16	2.176412e-16
3.540000e+03	3.560000e+03	4.853497e-15	4.811943e-15	4.811943e-15
3.560000e+03	3.580000e+03	1.004250e-14	9.019304e-15	9.019304e-15
3.580000e+03	3.600000e+03	2.663111e-15	1.865111e-15	1.865111e-15
3.600000e+03	3.620000e+03	4.364006e-16	3.786283e-16	3.786283e-16
3.620000e+03	3.640000e+03	3.536171e-16	3.183850e-16	3.183850e-16
3.640000e+03	3.660000e+03	2.768965e-16	2.768965e-16	2.768965e-16
3.660000e+03	3.680000e+03	9.616479e-16	7.477765e-16	7.477765e-16
3.680000e+03	3.700000e+03	1.459349e-26	1.156655e-26	1.156655e-26
3.700000e+03	3.720000e+03	4.905550e-18	4.529977e-18	4.529977e-18
3.720000e+03	3.740000e+03	5.285553e-17	4.046925e-17	4.046925e-17
3.740000e+03	3.760000e+03	2.567853e-15	2.077212e-15	2.077212e-15
3.760000e+03	3.780000e+03	4.040179e-17	4.037858e-17	4.037858e-17
3.780000e+03	3.800000e+03	9.371337e-17	6.959439e-17	6.959439e-17
3.800000e+03	3.820000e+03	1.051705e-15	1.049037e-15	1.049037e-15
3.820000e+03	3.840000e+03	1.482986e-16	1.482985e-16	1.482985e-16
3.840000e+03	3.860000e+03	3.346835e-16	3.277737e-16	3.277737e-16
3.860000e+03	3.880000e+03	8.945527e-18	8.945526e-18	8.945526e-18
3.880000e+03	3.900000e+03	6.660337e-16	5.165646e-16	5.165646e-16
3.900000e+03	3.920000e+03	1.210975e-15	1.210688e-15	1.210688e-15
3.920000e+03	3.940000e+03	1.312523e-17	1.312515e-17	1.312515e-17
3.940000e+03	3.960000e+03	1.472447e-16	9.142206e-17	9.142206e-17
3.960000e+03	3.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+03	4.000000e+03	-4.384283e-27	4.388214e-27	4.388214e-27
4.000000e+03	4.020000e+03	-3.883945e-30	3.883945e-30	3.883945e-30
4.020000e+03	4.040000e+03	1.743863e-21	1.738951e-21	1.738951e-21
4.040000e+03	4.060000e+03	1.535526e-16	1.535526e-16	1.535526e-16
4.060000e+03	4.080000e+03	3.106671e-27	3.106671e-27	3.106671e-27
4.080000e+03	4.100000e+03	2.664110e-28	2.664110e-28	2.664110e-28
4.100000e+03	4.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+03	4.140000e+03	3.469265e-16	3.469265e-16	3.469265e-16
4.140000e+03	4.160000e+03	8.770495e-18	8.770495e-18	8.770495e-18
4.160000e+03	4.180000e+03	1.278196e-16	1.271632e-16	1.271632e-16
4.180000e+03	4.200000e+03	2.620980e-16	2.620980e-16	2.620980e-16
4.200000e+03	4.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+03	4.240000e+03	1.886801e-18	1.886801e-18	1.886801e-18
4.240000e+03	4.260000e+03	3.551770e-27	2.583753e-27	2.583753e-27
4.260000e+03	4.280000e+03	3.218762e-18	3.218762e-18	3.218762e-18
4.280000e+03	4.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+03	4.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+03	4.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+03	4.360000e+03	1.295459e-18	1.295459e-18	1.295459e-18
4.360000e+03	4.380000e+03	4.700771e-18	4.700771e-18	4.700771e-18
4.380000e+03	4.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+03	4.420000e+03	4.346894e-25	4.346894e-25	4.346894e-25
4.420000e+03	4.440000e+03	-1.008152e-25	1.008152e-25	1.008152e-25
4.440000e+03	4.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+03	4.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+03	4.500000e+03	2.141062e-18	2.141062e-18	2.141062e-18
4.500000e+03	4.520000e+03	6.700673e-29	6.700673e-29	6.700673e-29
4.520000e+03	4.540000e+03	2.976459e-27	2.976459e-27	2.976459e-27
4.540000e+03	4.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+03	4.580000e+03	1.176469e-27	1.176469e-27	1.176469e-27
4.580000e+03	4.600000e+03	9.823013e-18	9.823013e-18	9.823013e-18
4.600000e+03	4.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+03	4.640000e+03	9.500606e-18	9.500606e-18	9.500606e-18
4.640000e+03	4.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+03	4.680000e+03	3.630601e-18	3.617946e-18	3.617946e-18
4.680000e+03	4.700000e+03	1.200488e-19	1.200488e-19	1.200488e-19
4.700000e+03	4.720000e+03	1.590152e-25	1.590152e-25	1.590152e-25
4.720000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+03	4.780000e+03	4.899392e-19	4.899392e-19	4.899392e-19
4.780000e+03	4.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+03	4.860000e+03	1.171574e-28	1.171574e-28	1.171574e-28
4.860000e+03	4.880000e+03	2.564800e-26	2.564800e-26	2.564800e-26
4.880000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+03	4.940000e+03	1.154138e-18	1.147293e-18	1.147293e-18
4.940000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.980000e+03	4.300407e-31	4.300407e-31	4.300407e-31
4.980000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+03	5.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+03	5.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+03	5.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+03	5.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+03	5.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+03	5.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+03	5.320000e+03	-3.141467e-20	3.141467e-20	3.141467e-20
5.320000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+03	5.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+03	8.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+03	8.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+03	8.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+03	8.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+03	8.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+03	8.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+03	8.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+03	8.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+03	8.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+03	8.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+03	8.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+03	8.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+03	8.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+03	8.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+03	8.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+03	8.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+03	8.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+03	8.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+03	8.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+03	8.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+03	8.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+03	8.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+03	8.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+03	8.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+03	8.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+03	8.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+03	8.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+03	8.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+03	8.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+03	8.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+03	8.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+03	8.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+03	8.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+03	8.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+03	8.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+03	8.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+03	8.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+03	8.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+03	8.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+03	8.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+03	8.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+03	8.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+03	8.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+03	8.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+03	8.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+03	8.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+03	8.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+03	8.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+03	8.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+03	9.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+03	9.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+03	9.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+03	9.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+03	9.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+03	9.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+03	9.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+03	9.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+03	9.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+03	9.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+03	9.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+03	9.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+03	9.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+03	9.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+03	9.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+03	9.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+03	9.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+03	9.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+03	9.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+03	9.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+03	9.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+03	9.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+03	9.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+03	9.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+03	9.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+03	9.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+03	9.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+03	9.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+03	9.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+03	9.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+03	9.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+03	9.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+03	9.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+03	9.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+03	9.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+03	9.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+03	9.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+03	9.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+03	9.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+03	9.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+03	9.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+03	9.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+03	9.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+03	9.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+03	9.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+03	9.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+03	9.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+03	9.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.002000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+04	1.004000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+04	1.006000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+04	1.008000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+04	1.010000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+04	1.012000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+04	1.014000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+04	1.016000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+04	1.018000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.022000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+04	1.024000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+04	1.026000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+04	1.028000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+04	1.030000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+04	1.032000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+04	1.034000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+04	1.036000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+04	1.038000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.042000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+04	1.044000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+04	1.046000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+04	1.048000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+04	1.050000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+04	1.052000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+04	1.054000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+04	1.056000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+04	1.058000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.062000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+04	1.064000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+04	1.066000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+04	1.068000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+04	1.070000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+04	1.072000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+04	1.074000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+04	1.076000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+04	1.078000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.082000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+04	1.084000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+04	1.086000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+04	1.088000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+04	1.090000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+04	1.092000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+04	1.094000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+04	1.096000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+04	1.098000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.102000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+04	1.104000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+04	1.106000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+04	1.108000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+04	1.110000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+04	1.112000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+04	1.114000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+04	1.116000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+04	1.118000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.122000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+04	1.124000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+04	1.126000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+04	1.128000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+04	1.130000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+04	1.132000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+04	1.134000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+04	1.136000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+04	1.138000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.142000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.146000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.150000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+04	1.152000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+04	1.154000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+04	1.156000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+04	1.158000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.162000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+04	1.164000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+04	1.166000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+04	1.168000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+04	1.170000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.174000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+04	1.176000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+04	1.178000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.182000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+04	1.184000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+04	1.186000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.190000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+04	1.192000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+04	1.194000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.198000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.202000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.206000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.210000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.214000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.218000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.222000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.226000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.230000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.234000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.238000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.242000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.246000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.250000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.254000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.258000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.262000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.266000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.270000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.274000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.278000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.282000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.286000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.290000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.294000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.298000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO_QCD
ErrorBreakdown={0: {"": {up: 6.480877892274591e-07, dn: 6.480877892274591e-07}}, 1: {"": {up: 8.454173324196678e-07, dn: 8.454173324196678e-07}}, 2: {"": {up: 7.841888223716854e-07, dn: 7.841888223716854e-07}}, 3: {"": {up: 6.374459036700417e-07, dn: 6.374459036700417e-07}}, 4: {"": {up: 4.965153374640679e-07, dn: 4.965153374640679e-07}}, 5: {"": {up: 3.859370058374283e-07, dn: 3.859370058374283e-07}}, 6: {"": {up: 2.983237779205372e-07, dn: 2.983237779205372e-07}}, 7: {"": {up: 2.332089409424607e-07, dn: 2.332089409424607e-07}}, 8: {"": {up: 1.837091044508913e-07, dn: 1.837091044508913e-07}}, 9: {"": {up: 1.461296092870078e-07, dn: 1.461296092870078e-07}}, 10: {"": {up: 1.172744954838708e-07, dn: 1.172744954838708e-07}}, 11: {"": {up: 9.366990620279196e-08, dn: 9.366990620279196e-08}}, 12: {"": {up: 7.565514136642719e-08, dn: 7.565514136642719e-08}}, 13: {"": {up: 6.207644779082344e-08, dn: 6.207644779082344e-08}}, 14: {"": {up: 5.061931709575879e-08, dn: 5.061931709575879e-08}}, 15: {"": {up: 4.18846376104946e-08, dn: 4.18846376104946e-08}}, 16: {"": {up: 3.466212312184566e-08, dn: 3.466212312184566e-08}}, 17: {"": {up: 2.917335210960903e-08, dn: 2.917335210960903e-08}}, 18: {"": {up: 2.439245218118916e-08, dn: 2.439245218118916e-08}}, 19: {"": {up: 2.061483219072841e-08, dn: 2.061483219072841e-08}}, 20: {"": {up: 1.740238722554269e-08, dn: 1.740238722554269e-08}}, 21: {"": {up: 1.486183494067457e-08, dn: 1.486183494067457e-08}}, 22: {"": {up: 1.264881257046248e-08, dn: 1.264881257046248e-08}}, 23: {"": {up: 1.079915515631615e-08, dn: 1.079915515631615e-08}}, 24: {"": {up: 9.26075409048366e-09, dn: 9.26075409048366e-09}}, 25: {"": {up: 8.259781101433187e-09, dn: 8.259781101433187e-09}}, 26: {"": {up: 6.909120875740247e-09, dn: 6.909120875740247e-09}}, 27: {"": {up: 6.027494095595438e-09, dn: 6.027494095595438e-09}}, 28: {"": {up: 5.238680255669572e-09, dn: 5.238680255669572e-09}}, 29: {"": {up: 4.503850585463104e-09, dn: 4.503850585463104e-09}}, 30: {"": {up: 4.117317294287602e-09, dn: 4.117317294287602e-09}}, 31: {"": {up: 3.445753492853729e-09, dn: 3.445753492853729e-09}}, 32: {"": {up: 2.996602139778465e-09, dn: 2.996602139778465e-09}}, 33: {"": {up: 2.876572234942305e-09, dn: 2.876572234942305e-09}}, 34: {"": {up: 2.261530603082603e-09, dn: 2.261530603082603e-09}}, 35: {"": {up: 1.988215179665506e-09, dn: 1.988215179665506e-09}}, 36: {"": {up: 1.758830322664514e-09, dn: 1.758830322664514e-09}}, 37: {"": {up: 1.522844302656204e-09, dn: 1.522844302656204e-09}}, 38: {"": {up: 1.374407989024874e-09, dn: 1.374407989024874e-09}}, 39: {"": {up: 1.215004673902194e-09, dn: 1.215004673902194e-09}}, 40: {"": {up: 9.871640619689391e-10, dn: 9.871640619689391e-10}}, 41: {"": {up: 9.062581493734432e-10, dn: 9.062581493734432e-10}}, 42: {"": {up: 7.68946074640333e-10, dn: 7.68946074640333e-10}}, 43: {"": {up: 7.212948106492442e-10, dn: 7.212948106492442e-10}}, 44: {"": {up: 6.239423371598766e-10, dn: 6.239423371598766e-10}}, 45: {"": {up: 5.477395459558664e-10, dn: 5.477395459558664e-10}}, 46: {"": {up: 4.807125847186884e-10, dn: 4.807125847186884e-10}}, 47: {"": {up: 4.297896277864442e-10, dn: 4.297896277864442e-10}}, 48: {"": {up: 3.981581950877902e-10, dn: 3.981581950877902e-10}}, 49: {"": {up: 3.386059927817091e-10, dn: 3.386059927817091e-10}}, 50: {"": {up: 3.212770948955761e-10, dn: 3.212770948955761e-10}}, 51: {"": {up: 2.745275432547468e-10, dn: 2.745275432547468e-10}}, 52: {"": {up: 2.501359330473349e-10, dn: 2.501359330473349e-10}}, 53: {"": {up: 2.315123565978406e-10, dn: 2.315123565978406e-10}}, 54: {"": {up: 2.182318483436223e-10, dn: 2.182318483436223e-10}}, 55: {"": {up: 1.791567501882345e-10, dn: 1.791567501882345e-10}}, 56: {"": {up: 1.641568122480774e-10, dn: 1.641568122480774e-10}}, 57: {"": {up: 1.451978270521552e-10, dn: 1.451978270521552e-10}}, 58: {"": {up: 1.3732333826801e-10, dn: 1.3732333826801e-10}}, 59: {"": {up: 1.214004615134383e-10, dn: 1.214004615134383e-10}}, 60: {"": {up: 1.143201484153599e-10, dn: 1.143201484153599e-10}}, 61: {"": {up: 1.010112503494978e-10, dn: 1.010112503494978e-10}}, 62: {"": {up: 9.194106577772098e-11, dn: 9.194106577772098e-11}}, 63: {"": {up: 7.968459725620913e-11, dn: 7.968459725620913e-11}}, 64: {"": {up: 8.260010317875324e-11, dn: 8.260010317875324e-11}}, 65: {"": {up: 6.532008191353318e-11, dn: 6.532008191353318e-11}}, 66: {"": {up: 5.482323683979119e-11, dn: 5.482323683979119e-11}}, 67: {"": {up: 5.238220431092678e-11, dn: 5.238220431092678e-11}}, 68: {"": {up: 5.085069856044498e-11, dn: 5.085069856044498e-11}}, 69: {"": {up: 4.718346381841643e-11, dn: 4.718346381841643e-11}}, 70: {"": {up: 4.631055019697488e-11, dn: 4.631055019697488e-11}}, 71: {"": {up: 3.797607836945278e-11, dn: 3.797607836945278e-11}}, 72: {"": {up: 3.211298025737576e-11, dn: 3.211298025737576e-11}}, 73: {"": {up: 2.959972534520253e-11, dn: 2.959972534520253e-11}}, 74: {"": {up: 2.782965337260563e-11, dn: 2.782965337260563e-11}}, 75: {"": {up: 2.996610434448474e-11, dn: 2.996610434448474e-11}}, 76: {"": {up: 2.591312631444377e-11, dn: 2.591312631444377e-11}}, 77: {"": {up: 2.550551262723965e-11, dn: 2.550551262723965e-11}}, 78: {"": {up: 1.913572460014594e-11, dn: 1.913572460014594e-11}}, 79: {"": {up: 1.787651748383404e-11, dn: 1.787651748383404e-11}}, 80: {"": {up: 1.76311636698063e-11, dn: 1.76311636698063e-11}}, 81: {"": {up: 1.725113099466156e-11, dn: 1.725113099466156e-11}}, 82: {"": {up: 1.275745673092655e-11, dn: 1.275745673092655e-11}}, 83: {"": {up: 1.310392782502358e-11, dn: 1.310392782502358e-11}}, 84: {"": {up: 1.085877777728211e-11, dn: 1.085877777728211e-11}}, 85: {"": {up: 1.146404923312154e-11, dn: 1.146404923312154e-11}}, 86: {"": {up: 9.184309834069887e-12, dn: 9.184309834069887e-12}}, 87: {"": {up: 1.000111724667158e-11, dn: 1.000111724667158e-11}}, 88: {"": {up: 8.116958713239941e-12, dn: 8.116958713239941e-12}}, 89: {"": {up: 8.967955459099699e-12, dn: 8.967955459099699e-12}}, 90: {"": {up: 8.836625279438472e-12, dn: 8.836625279438472e-12}}, 91: {"": {up: 1.408820253802599e-11, dn: 1.408820253802599e-11}}, 92: {"": {up: 7.510279399404095e-12, dn: 7.510279399404095e-12}}, 93: {"": {up: 5.206311516444804e-12, dn: 5.206311516444804e-12}}, 94: {"": {up: 4.763293228187404e-12, dn: 4.763293228187404e-12}}, 95: {"": {up: 4.365094436028003e-12, dn: 4.365094436028003e-12}}, 96: {"": {up: 4.298350606420217e-12, dn: 4.298350606420217e-12}}, 97: {"": {up: 4.286084561016529e-12, dn: 4.286084561016529e-12}}, 98: {"": {up: 3.526242904927963e-12, dn: 3.526242904927963e-12}}, 99: {"": {up: 2.469596551207638e-12, dn: 2.469596551207638e-12}}, 100: {"": {up: 2.240101174191618e-12, dn: 2.240101174191618e-12}}, 101: {"": {up: 3.064633561574202e-12, dn: 3.064633561574202e-12}}, 102: {"": {up: 2.270065395331112e-12, dn: 2.270065395331112e-12}}, 103: {"": {up: 2.230994954280104e-12, dn: 2.230994954280104e-12}}, 104: {"": {up: 1.629239878562586e-12, dn: 1.629239878562586e-12}}, 105: {"": {up: 2.000712935589695e-12, dn: 2.000712935589695e-12}}, 106: {"": {up: 1.63705136307124e-12, dn: 1.63705136307124e-12}}, 107: {"": {up: 1.75999100834342e-12, dn: 1.75999100834342e-12}}, 108: {"": {up: 1.672364796497726e-12, dn: 1.672364796497726e-12}}, 109: {"": {up: 1.385946042830386e-12, dn: 1.385946042830386e-12}}, 110: {"": {up: 1.36467087201606e-12, dn: 1.36467087201606e-12}}, 111: {"": {up: 1.057110274260373e-12, dn: 1.057110274260373e-12}}, 112: {"": {up: 9.843446654072332e-13, dn: 9.843446654072332e-13}}, 113: {"": {up: 9.812392627651937e-13, dn: 9.812392627651937e-13}}, 114: {"": {up: 1.025531598222362e-12, dn: 1.025531598222362e-12}}, 115: {"": {up: 8.397607384138443e-13, dn: 8.397607384138443e-13}}, 116: {"": {up: 6.58110755480418e-13, dn: 6.58110755480418e-13}}, 117: {"": {up: 8.526096095553311e-13, dn: 8.526096095553311e-13}}, 118: {"": {up: 4.260538772202848e-13, dn: 4.260538772202848e-13}}, 119: {"": {up: 5.430785143969784e-13, dn: 5.430785143969784e-13}}, 120: {"": {up: 6.554703930428734e-13, dn: 6.554703930428734e-13}}, 121: {"": {up: 4.237059351744109e-13, dn: 4.237059351744109e-13}}, 122: {"": {up: 2.88389858764871e-13, dn: 2.88389858764871e-13}}, 123: {"": {up: 3.714214670902712e-13, dn: 3.714214670902712e-13}}, 124: {"": {up: 2.970111241766463e-13, dn: 2.970111241766463e-13}}, 125: {"": {up: 2.924841078637463e-13, dn: 2.924841078637463e-13}}, 126: {"": {up: 2.165220083442111e-13, dn: 2.165220083442111e-13}}, 127: {"": {up: 3.64756686845151e-13, dn: 3.64756686845151e-13}}, 128: {"": {up: 2.1649755390225e-13, dn: 2.1649755390225e-13}}, 129: {"": {up: 2.656484030326884e-13, dn: 2.656484030326884e-13}}, 130: {"": {up: 1.91278950746061e-13, dn: 1.91278950746061e-13}}, 131: {"": {up: 1.928640114722063e-13, dn: 1.928640114722063e-13}}, 132: {"": {up: 1.746444775367037e-13, dn: 1.746444775367037e-13}}, 133: {"": {up: 2.317932398511253e-13, dn: 2.317932398511253e-13}}, 134: {"": {up: 2.613526250029008e-13, dn: 2.613526250029008e-13}}, 135: {"": {up: 2.004577491482467e-13, dn: 2.004577491482467e-13}}, 136: {"": {up: 1.248799321508432e-13, dn: 1.248799321508432e-13}}, 137: {"": {up: 1.01080261477969e-13, dn: 1.01080261477969e-13}}, 138: {"": {up: 1.024041140282377e-13, dn: 1.024041140282377e-13}}, 139: {"": {up: 1.067078195279793e-13, dn: 1.067078195279793e-13}}, 140: {"": {up: 8.056810361486079e-14, dn: 8.056810361486079e-14}}, 141: {"": {up: 6.4611686230423e-14, dn: 6.4611686230423e-14}}, 142: {"": {up: 5.819122150265594e-14, dn: 5.819122150265594e-14}}, 143: {"": {up: 7.399414762000253e-14, dn: 7.399414762000253e-14}}, 144: {"": {up: 7.088134221886747e-14, dn: 7.088134221886747e-14}}, 145: {"": {up: 3.469196583563889e-14, dn: 3.469196583563889e-14}}, 146: {"": {up: 6.758558674400784e-14, dn: 6.758558674400784e-14}}, 147: {"": {up: 6.492044355245588e-14, dn: 6.492044355245588e-14}}, 148: {"": {up: 4.758461196722857e-14, dn: 4.758461196722857e-14}}, 149: {"": {up: 2.800648853906982e-14, dn: 2.800648853906982e-14}}, 150: {"": {up: 2.934118807924903e-14, dn: 2.934118807924903e-14}}, 151: {"": {up: 5.410150616522967e-14, dn: 5.410150616522967e-14}}, 152: {"": {up: 4.51791905398303e-14, dn: 4.51791905398303e-14}}, 153: {"": {up: 2.108686394328619e-14, dn: 2.108686394328619e-14}}, 154: {"": {up: 4.429680696624619e-14, dn: 4.429680696624619e-14}}, 155: {"": {up: 2.647045169481622e-14, dn: 2.647045169481622e-14}}, 156: {"": {up: 3.387413993053069e-14, dn: 3.387413993053069e-14}}, 157: {"": {up: 2.207307747851361e-14, dn: 2.207307747851361e-14}}, 158: {"": {up: 1.705566183656899e-14, dn: 1.705566183656899e-14}}, 159: {"": {up: 1.449466511654159e-14, dn: 1.449466511654159e-14}}, 160: {"": {up: 1.134165547267263e-14, dn: 1.134165547267263e-14}}, 161: {"": {up: 1.629720853870775e-14, dn: 1.629720853870775e-14}}, 162: {"": {up: 6.403530316855308e-15, dn: 6.403530316855308e-15}}, 163: {"": {up: 1.366445945325855e-14, dn: 1.366445945325855e-14}}, 164: {"": {up: 1.204148653986811e-14, dn: 1.204148653986811e-14}}, 165: {"": {up: 1.176108318570539e-14, dn: 1.176108318570539e-14}}, 166: {"": {up: 7.697624568959816e-15, dn: 7.697624568959816e-15}}, 167: {"": {up: 1.201656026995281e-14, dn: 1.201656026995281e-14}}, 168: {"": {up: 4.449470270025057e-15, dn: 4.449470270025057e-15}}, 169: {"": {up: 5.05207942711425e-15, dn: 5.05207942711425e-15}}, 170: {"": {up: 7.668547816210284e-15, dn: 7.668547816210284e-15}}, 171: {"": {up: 3.848901387917456e-15, dn: 3.848901387917456e-15}}, 172: {"": {up: 1.172268350697552e-14, dn: 1.172268350697552e-14}}, 173: {"": {up: 3.204341152745764e-15, dn: 3.204341152745764e-15}}, 174: {"": {up: 4.249573822957082e-15, dn: 4.249573822957082e-15}}, 175: {"": {up: 1.397115894258631e-14, dn: 1.397115894258631e-14}}, 176: {"": {up: 1.809532198447892e-15, dn: 1.809532198447892e-15}}, 177: {"": {up: 1.584608831151798e-15, dn: 1.584608831151798e-15}}, 178: {"": {up: 4.608050327643956e-15, dn: 4.608050327643956e-15}}, 179: {"": {up: 1.869826078514339e-15, dn: 1.869826078514339e-15}}, 180: {"": {up: 6.263783366761577e-15, dn: 6.263783366761577e-15}}, 181: {"": {up: 2.551266447897981e-15, dn: 2.551266447897981e-15}}, 182: {"": {up: 2.411220068009182e-15, dn: 2.411220068009182e-15}}, 183: {"": {up: 1.098531086476533e-15, dn: 1.098531086476533e-15}}, 184: {"": {up: 2.371011820903996e-15, dn: 2.371011820903996e-15}}, 185: {"": {up: 6.719976354806205e-16, dn: 6.719976354806205e-16}}, 186: {"": {up: 5.231213264312576e-16, dn: 5.231213264312576e-16}}, 187: {"": {up: 1.109360203781631e-15, dn: 1.109360203781631e-15}}, 188: {"": {up: 3.702617998613747e-16, dn: 3.702617998613747e-16}}, 189: {"": {up: 6.544189578885027e-16, dn: 6.544189578885027e-16}}, 190: {"": {up: 1.290262741201711e-15, dn: 1.290262741201711e-15}}, 191: {"": {up: 6.664771136158804e-16, dn: 6.664771136158804e-16}}, 192: {"": {up: 9.590397632246342e-16, dn: 9.590397632246342e-16}}, 193: {"": {up: 2.432243848528475e-16, dn: 2.432243848528475e-16}}, 194: {"": {up: 3.145192108307072e-16, dn: 3.145192108307072e-16}}, 195: {"": {up: 2.196173730360329e-15, dn: 2.196173730360329e-15}}, 196: {"": {up: 1.378051757621782e-16, dn: 1.378051757621782e-16}}, 197: {"": {up: 1.194105883052639e-15, dn: 1.194105883052639e-15}}, 198: {"": {up: 2.523868878129898e-17, dn: 2.523868878129898e-17}}, 199: {"": {up: 7.93228699563618e-16, dn: 7.93228699563618e-16}}, 200: {"": {up: 3.471010512393302e-16, dn: 3.471010512393302e-16}}, 201: {"": {up: 4.139378201514399e-16, dn: 4.139378201514399e-16}}, 202: {"": {up: 3.19738600017539e-16, dn: 3.19738600017539e-16}}, 203: {"": {up: 3.841732244678417e-16, dn: 3.841732244678417e-16}}, 204: {"": {up: 7.864251724135461e-17, dn: 7.864251724135461e-17}}, 205: {"": {up: 2.214953520824879e-16, dn: 2.214953520824879e-16}}, 206: {"": {up: 1.130742906926811e-16, dn: 1.130742906926811e-16}}, 207: {"": {up: 2.764780327438811e-16, dn: 2.764780327438811e-16}}, 208: {"": {up: 1.090324930997919e-16, dn: 1.090324930997919e-16}}, 209: {"": {up: 2.953464258182524e-17, dn: 2.953464258182524e-17}}, 210: {"": {up: 5.173549894376614e-17, dn: 5.173549894376614e-17}}, 211: {"": {up: 2.633397357940233e-16, dn: 2.633397357940233e-16}}, 212: {"": {up: 1.059959823464075e-17, dn: 1.059959823464075e-17}}, 213: {"": {up: 3.903904349688848e-17, dn: 3.903904349688848e-17}}, 214: {"": {up: 1.8256593537812e-16, dn: 1.8256593537812e-16}}, 215: {"": {up: 1.155545689274356e-16, dn: 1.155545689274356e-16}}, 216: {"": {up: 2.784513219216105e-17, dn: 2.784513219216105e-17}}, 217: {"": {up: 2.566516060722388e-17, dn: 2.566516060722388e-17}}, 218: {"": {up: 6.900313770278276e-17, dn: 6.900313770278276e-17}}, 219: {"": {up: 7.562651408104374e-17, dn: 7.562651408104374e-17}}, 220: {"": {up: 6.351125388772426e-17, dn: 6.351125388772426e-17}}, 221: {"": {up: 7.525915398049646e-17, dn: 7.525915398049646e-17}}, 222: {"": {up: 5.27971386940255e-17, dn: 5.27971386940255e-17}}, 223: {"": {up: 2.069097661209305e-17, dn: 2.069097661209305e-17}}, 224: {"": {up: 8.591992649708262e-19, dn: 8.591992649708262e-19}}, 225: {"": {up: 2.569739317172664e-17, dn: 2.569739317172664e-17}}, 226: {"": {up: 1.476355353811416e-17, dn: 1.476355353811416e-17}}, 227: {"": {up: 4.295957436650418e-18, dn: 4.295957436650418e-18}}, 228: {"": {up: 7.922444332095678e-18, dn: 7.922444332095678e-18}}, 229: {"": {up: 1.309260739794572e-18, dn: 1.309260739794572e-18}}, 230: {"": {up: 1.29914810648761e-17, dn: 1.29914810648761e-17}}, 231: {"": {up: 2.875207168550216e-17, dn: 2.875207168550216e-17}}, 232: {"": {up: 1.685739867323718e-17, dn: 1.685739867323718e-17}}, 233: {"": {up: 3.189155903611909e-18, dn: 3.189155903611909e-18}}, 234: {"": {up: 1.67011868617092e-19, dn: 1.67011868617092e-19}}, 235: {"": {up: 8.388005314139067e-19, dn: 8.388005314139067e-19}}, 236: {"": {up: 3.627269167916754e-18, dn: 3.627269167916754e-18}}, 237: {"": {up: 1.030269580667144e-18, dn: 1.030269580667144e-18}}, 238: {"": {up: 8.276065474682317e-18, dn: 8.276065474682317e-18}}, 239: {"": {up: 2.438639777861796e-18, dn: 2.438639777861796e-18}}, 240: {"": {up: 6.585426577218878e-20, dn: 6.585426577218878e-20}}, 241: {"": {up: 6.08691777877761e-19, dn: 6.08691777877761e-19}}, 242: {"": {up: 3.213661810208663e-19, dn: 3.213661810208663e-19}}, 243: {"": {up: 3.927144008468361e-18, dn: 3.927144008468361e-18}}, 244: {"": {up: 7.439195719234317e-19, dn: 7.439195719234317e-19}}, 245: {"": {up: 8.069383820991136e-19, dn: 8.069383820991136e-19}}, 246: {"": {up: 1.71218553410557e-17, dn: 1.71218553410557e-17}}, 247: {"": {up: 2.436337631312668e-19, dn: 2.436337631312668e-19}}, 248: {"": {up: 2.657588635835768e-19, dn: 2.657588635835768e-19}}, 249: {"": {up: 6.491827834871385e-19, dn: 6.491827834871385e-19}}, 250: {"": {up: 1.162371528093874e-19, dn: 1.162371528093874e-19}}, 251: {"": {up: 6.574455251355547e-19, dn: 6.574455251355547e-19}}, 252: {"": {up: 3.299839531053147e-18, dn: 3.299839531053147e-18}}, 253: {"": {up: 5.051641307087538e-18, dn: 5.051641307087538e-18}}, 254: {"": {up: 2.287987124573936e-20, dn: 2.287987124573936e-20}}, 255: {"": {up: 2.22963685345499e-20, dn: 2.22963685345499e-20}}, 256: {"": {up: 4.199909963777706e-22, dn: 4.199909963777706e-22}}, 257: {"": {up: 9.100887208199433e-20, dn: 9.100887208199433e-20}}, 258: {"": {up: 4.378635345278894e-21, dn: 4.378635345278894e-21}}, 259: {"": {up: 9.481170914308049e-20, dn: 9.481170914308049e-20}}, 260: {"": {up: 5.481493598426323e-20, dn: 5.481493598426323e-20}}, 261: {"": {up: 9.727055638265661e-22, dn: 9.727055638265661e-22}}, 262: {"": {up: 1.903686564616694e-21, dn: 1.903686564616694e-21}}, 263: {"": {up: 1.245453737213098e-20, dn: 1.245453737213098e-20}}, 264: {"": {up: 3.509227475902213e-19, dn: 3.509227475902213e-19}}, 265: {"": {up: 2.209409706985042e-21, dn: 2.209409706985042e-21}}, 266: {"": {up: 1.083914093089776e-20, dn: 1.083914093089776e-20}}, 267: {"": {up: 4.636052540939032e-22, dn: 4.636052540939032e-22}}, 268: {"": {up: 1.166207783129723e-21, dn: 1.166207783129723e-21}}, 269: {"": {up: 3.157036126983552e-21, dn: 3.157036126983552e-21}}, 270: {"": {up: 5.925323423736937e-22, dn: 5.925323423736937e-22}}, 271: {"": {up: 2.656875409311908e-23, dn: 2.656875409311908e-23}}, 272: {"": {up: 6.032722454045978e-21, dn: 6.032722454045978e-21}}, 273: {"": {up: 8.60092165503809e-21, dn: 8.60092165503809e-21}}, 274: {"": {up: 1.846500257118913e-19, dn: 1.846500257118913e-19}}, 275: {"": {up: 2.13651704964028e-20, dn: 2.13651704964028e-20}}, 276: {"": {up: 8.399929210032437e-21, dn: 8.399929210032437e-21}}, 277: {"": {up: 1.288191640425736e-19, dn: 1.288191640425736e-19}}, 278: {"": {up: 6.137560217111295e-23, dn: 6.137560217111295e-23}}, 279: {"": {up: 1.213848143124261e-21, dn: 1.213848143124261e-21}}, 280: {"": {up: 1.482727396306377e-19, dn: 1.482727396306377e-19}}, 281: {"": {up: 4.243747679218362e-22, dn: 4.243747679218362e-22}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 2.476675729918986e-21, dn: 2.476675729918986e-21}}, 285: {"": {up: 1.727910432598823e-22, dn: 1.727910432598823e-22}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 1.447971428040178e-23, dn: 1.447971428040178e-23}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 3.759299705545766e-21, dn: 3.759299705545766e-21}}, 290: {"": {up: 2.005414293833527e-20, dn: 2.005414293833527e-20}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 1.76860883444247e-22, dn: 1.76860883444247e-22}}, 293: {"": {up: 5.060940858281767e-23, dn: 5.060940858281767e-23}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 2.816662070156285e-22, dn: 2.816662070156285e-22}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 3.720971682126379e-23, dn: 3.720971682126379e-23}}, 298: {"": {up: 7.305217274417316e-27, dn: 7.305217274417316e-27}}, 299: {"": {up: 5.890819373853326e-24, dn: 5.890819373853326e-24}}, 300: {"": {up: 3.607495340244825e-24, dn: 3.607495340244825e-24}}, 301: {"": {up: 3.792000452200722e-24, dn: 3.792000452200722e-24}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 1.230397049034484e-24, dn: 1.230397049034484e-24}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 9.653360559084788e-23, dn: 9.653360559084788e-23}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}}
LineColor=red
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=LO_QCD
Path=LO_QCD
Title=LO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	8.303876e-04	6.480878e-07	6.480878e-07
2.000000e+01	4.000000e+01	1.858217e-03	8.454173e-07	8.454173e-07
4.000000e+01	6.000000e+01	2.191315e-03	7.841888e-07	7.841888e-07
6.000000e+01	8.000000e+01	2.001231e-03	6.374459e-07	6.374459e-07
8.000000e+01	1.000000e+02	1.602121e-03	4.965153e-07	4.965153e-07
1.000000e+02	1.200000e+02	1.208704e-03	3.859370e-07	3.859370e-07
1.200000e+02	1.400000e+02	8.874499e-04	2.983238e-07	2.983238e-07
1.400000e+02	1.600000e+02	6.442953e-04	2.332089e-07	2.332089e-07
1.600000e+02	1.800000e+02	4.663826e-04	1.837091e-07	1.837091e-07
1.800000e+02	2.000000e+02	3.369447e-04	1.461296e-07	1.461296e-07
2.000000e+02	2.200000e+02	2.431957e-04	1.172745e-07	1.172745e-07
2.200000e+02	2.400000e+02	1.756337e-04	9.366991e-08	9.366991e-08
2.400000e+02	2.600000e+02	1.278318e-04	7.565514e-08	7.565514e-08
2.600000e+02	2.800000e+02	9.384663e-05	6.207645e-08	6.207645e-08
2.800000e+02	3.000000e+02	6.938456e-05	5.061932e-08	5.061932e-08
3.000000e+02	3.200000e+02	5.186536e-05	4.188464e-08	4.188464e-08
3.200000e+02	3.400000e+02	3.899537e-05	3.466212e-08	3.466212e-08
3.400000e+02	3.600000e+02	2.959944e-05	2.917335e-08	2.917335e-08
3.600000e+02	3.800000e+02	2.267737e-05	2.439245e-08	2.439245e-08
3.800000e+02	4.000000e+02	1.742757e-05	2.061483e-08	2.061483e-08
4.000000e+02	4.200000e+02	1.348620e-05	1.740239e-08	1.740239e-08
4.200000e+02	4.400000e+02	1.053309e-05	1.486183e-08	1.486183e-08
4.400000e+02	4.600000e+02	8.247406e-06	1.264881e-08	1.264881e-08
4.600000e+02	4.800000e+02	6.478410e-06	1.079916e-08	1.079916e-08
4.800000e+02	5.000000e+02	5.132872e-06	9.260754e-09	9.260754e-09
5.000000e+02	5.200000e+02	4.088799e-06	8.259781e-09	8.259781e-09
5.200000e+02	5.400000e+02	3.252461e-06	6.909121e-09	6.909121e-09
5.400000e+02	5.600000e+02	2.601374e-06	6.027494e-09	6.027494e-09
5.600000e+02	5.800000e+02	2.083896e-06	5.238680e-09	5.238680e-09
5.800000e+02	6.000000e+02	1.680476e-06	4.503851e-09	4.503851e-09
6.000000e+02	6.200000e+02	1.355434e-06	4.117317e-09	4.117317e-09
6.200000e+02	6.400000e+02	1.099651e-06	3.445753e-09	3.445753e-09
6.400000e+02	6.600000e+02	8.840435e-07	2.996602e-09	2.996602e-09
6.600000e+02	6.800000e+02	7.264901e-07	2.876572e-09	2.876572e-09
6.800000e+02	7.000000e+02	5.844888e-07	2.261531e-09	2.261531e-09
7.000000e+02	7.200000e+02	4.753437e-07	1.988215e-09	1.988215e-09
7.200000e+02	7.400000e+02	3.902831e-07	1.758830e-09	1.758830e-09
7.400000e+02	7.600000e+02	3.117324e-07	1.522844e-09	1.522844e-09
7.600000e+02	7.800000e+02	2.557514e-07	1.374408e-09	1.374408e-09
7.800000e+02	8.000000e+02	2.107654e-07	1.215005e-09	1.215005e-09
8.000000e+02	8.200000e+02	1.682964e-07	9.871641e-10	9.871641e-10
8.200000e+02	8.400000e+02	1.418699e-07	9.062581e-10	9.062581e-10
8.400000e+02	8.600000e+02	1.170122e-07	7.689461e-10	7.689461e-10
8.600000e+02	8.800000e+02	9.693362e-08	7.212948e-10	7.212948e-10
8.800000e+02	9.000000e+02	8.078978e-08	6.239423e-10	6.239423e-10
9.000000e+02	9.200000e+02	6.899810e-08	5.477395e-10	5.477395e-10
9.200000e+02	9.400000e+02	5.735089e-08	4.807126e-10	4.807126e-10
9.400000e+02	9.600000e+02	4.806447e-08	4.297896e-10	4.297896e-10
9.600000e+02	9.800000e+02	4.121740e-08	3.981582e-10	3.981582e-10
9.800000e+02	1.000000e+03	3.426141e-08	3.386060e-10	3.386060e-10
1.000000e+03	1.020000e+03	2.953023e-08	3.212771e-10	3.212771e-10
1.020000e+03	1.040000e+03	2.506179e-08	2.745275e-10	2.745275e-10
1.040000e+03	1.060000e+03	2.113976e-08	2.501359e-10	2.501359e-10
1.060000e+03	1.080000e+03	1.863230e-08	2.315124e-10	2.315124e-10
1.080000e+03	1.100000e+03	1.591219e-08	2.182318e-10	2.182318e-10
1.100000e+03	1.120000e+03	1.325076e-08	1.791568e-10	1.791568e-10
1.120000e+03	1.140000e+03	1.163068e-08	1.641568e-10	1.641568e-10
1.140000e+03	1.160000e+03	1.006400e-08	1.451978e-10	1.451978e-10
1.160000e+03	1.180000e+03	8.508552e-09	1.373233e-10	1.373233e-10
1.180000e+03	1.200000e+03	7.458462e-09	1.214005e-10	1.214005e-10
1.200000e+03	1.220000e+03	6.502411e-09	1.143201e-10	1.143201e-10
1.220000e+03	1.240000e+03	5.683919e-09	1.010113e-10	1.010113e-10
1.240000e+03	1.260000e+03	4.861098e-09	9.194107e-11	9.194107e-11
1.260000e+03	1.280000e+03	4.257808e-09	7.968460e-11	7.968460e-11
1.280000e+03	1.300000e+03	3.755032e-09	8.260010e-11	8.260010e-11
1.300000e+03	1.320000e+03	3.186471e-09	6.532008e-11	6.532008e-11
1.320000e+03	1.340000e+03	2.702707e-09	5.482324e-11	5.482324e-11
1.340000e+03	1.360000e+03	2.427555e-09	5.238220e-11	5.238220e-11
1.360000e+03	1.380000e+03	2.156385e-09	5.085070e-11	5.085070e-11
1.380000e+03	1.400000e+03	1.879003e-09	4.718346e-11	4.718346e-11
1.400000e+03	1.420000e+03	1.650738e-09	4.631055e-11	4.631055e-11
1.420000e+03	1.440000e+03	1.470746e-09	3.797608e-11	3.797608e-11
1.440000e+03	1.460000e+03	1.272031e-09	3.211298e-11	3.211298e-11
1.460000e+03	1.480000e+03	1.075818e-09	2.959973e-11	2.959973e-11
1.480000e+03	1.500000e+03	9.583426e-10	2.782965e-11	2.782965e-11
1.500000e+03	1.520000e+03	9.192515e-10	2.996610e-11	2.996610e-11
1.520000e+03	1.540000e+03	7.647526e-10	2.591313e-11	2.591313e-11
1.540000e+03	1.560000e+03	6.978643e-10	2.550551e-11	2.550551e-11
1.560000e+03	1.580000e+03	5.898893e-10	1.913572e-11	1.913572e-11
1.580000e+03	1.600000e+03	5.167532e-10	1.787652e-11	1.787652e-11
1.600000e+03	1.620000e+03	4.534596e-10	1.763116e-11	1.763116e-11
1.620000e+03	1.640000e+03	4.285407e-10	1.725113e-11	1.725113e-11
1.640000e+03	1.660000e+03	3.480455e-10	1.275746e-11	1.275746e-11
1.660000e+03	1.680000e+03	3.221056e-10	1.310393e-11	1.310393e-11
1.680000e+03	1.700000e+03	2.737440e-10	1.085878e-11	1.085878e-11
1.700000e+03	1.720000e+03	2.526726e-10	1.146405e-11	1.146405e-11
1.720000e+03	1.740000e+03	1.974464e-10	9.184310e-12	9.184310e-12
1.740000e+03	1.760000e+03	1.996913e-10	1.000112e-11	1.000112e-11
1.760000e+03	1.780000e+03	1.705760e-10	8.116959e-12	8.116959e-12
1.780000e+03	1.800000e+03	1.601613e-10	8.967955e-12	8.967955e-12
1.800000e+03	1.820000e+03	1.421705e-10	8.836625e-12	8.836625e-12
1.820000e+03	1.840000e+03	1.337406e-10	1.408820e-11	1.408820e-11
1.840000e+03	1.860000e+03	1.203060e-10	7.510279e-12	7.510279e-12
1.860000e+03	1.880000e+03	9.350011e-11	5.206312e-12	5.206312e-12
1.880000e+03	1.900000e+03	8.402210e-11	4.763293e-12	4.763293e-12
1.900000e+03	1.920000e+03	7.990868e-11	4.365094e-12	4.365094e-12
1.920000e+03	1.940000e+03	6.746610e-11	4.298351e-12	4.298351e-12
1.940000e+03	1.960000e+03	6.252486e-11	4.286085e-12	4.286085e-12
1.960000e+03	1.980000e+03	5.205523e-11	3.526243e-12	3.526243e-12
1.980000e+03	2.000000e+03	4.209443e-11	2.469597e-12	2.469597e-12
2.000000e+03	2.020000e+03	3.497454e-11	2.240101e-12	2.240101e-12
2.020000e+03	2.040000e+03	4.044384e-11	3.064634e-12	3.064634e-12
2.040000e+03	2.060000e+03	3.348561e-11	2.270065e-12	2.270065e-12
2.060000e+03	2.080000e+03	2.930305e-11	2.230995e-12	2.230995e-12
2.080000e+03	2.100000e+03	2.214937e-11	1.629240e-12	1.629240e-12
2.100000e+03	2.120000e+03	2.730739e-11	2.000713e-12	2.000713e-12
2.120000e+03	2.140000e+03	2.170763e-11	1.637051e-12	1.637051e-12
2.140000e+03	2.160000e+03	2.068871e-11	1.759991e-12	1.759991e-12
2.160000e+03	2.180000e+03	1.808820e-11	1.672365e-12	1.672365e-12
2.180000e+03	2.200000e+03	1.507560e-11	1.385946e-12	1.385946e-12
2.200000e+03	2.220000e+03	1.373476e-11	1.364671e-12	1.364671e-12
2.220000e+03	2.240000e+03	1.283116e-11	1.057110e-12	1.057110e-12
2.240000e+03	2.260000e+03	1.019645e-11	9.843447e-13	9.843447e-13
2.260000e+03	2.280000e+03	9.759066e-12	9.812393e-13	9.812393e-13
2.280000e+03	2.300000e+03	9.196426e-12	1.025532e-12	1.025532e-12
2.300000e+03	2.320000e+03	8.728728e-12	8.397607e-13	8.397607e-13
2.320000e+03	2.340000e+03	6.244857e-12	6.581108e-13	6.581108e-13
2.340000e+03	2.360000e+03	6.147229e-12	8.526096e-13	8.526096e-13
2.360000e+03	2.380000e+03	4.492035e-12	4.260539e-13	4.260539e-13
2.380000e+03	2.400000e+03	4.990181e-12	5.430785e-13	5.430785e-13
2.400000e+03	2.420000e+03	5.090294e-12	6.554704e-13	6.554704e-13
2.420000e+03	2.440000e+03	3.900789e-12	4.237059e-13	4.237059e-13
2.440000e+03	2.460000e+03	2.614689e-12	2.883899e-13	2.883899e-13
2.460000e+03	2.480000e+03	2.988497e-12	3.714215e-13	3.714215e-13
2.480000e+03	2.500000e+03	2.482794e-12	2.970111e-13	2.970111e-13
2.500000e+03	2.520000e+03	2.461599e-12	2.924841e-13	2.924841e-13
2.520000e+03	2.540000e+03	1.949625e-12	2.165220e-13	2.165220e-13
2.540000e+03	2.560000e+03	2.353317e-12	3.647567e-13	3.647567e-13
2.560000e+03	2.580000e+03	1.602786e-12	2.164976e-13	2.164976e-13
2.580000e+03	2.600000e+03	1.605513e-12	2.656484e-13	2.656484e-13
2.600000e+03	2.620000e+03	1.289218e-12	1.912790e-13	1.912790e-13
2.620000e+03	2.640000e+03	1.308259e-12	1.928640e-13	1.928640e-13
2.640000e+03	2.660000e+03	1.059327e-12	1.746445e-13	1.746445e-13
2.660000e+03	2.680000e+03	1.230047e-12	2.317932e-13	2.317932e-13
2.680000e+03	2.700000e+03	1.145415e-12	2.613526e-13	2.613526e-13
2.700000e+03	2.720000e+03	9.963791e-13	2.004577e-13	2.004577e-13
2.720000e+03	2.740000e+03	8.263331e-13	1.248799e-13	1.248799e-13
2.740000e+03	2.760000e+03	6.457416e-13	1.010803e-13	1.010803e-13
2.760000e+03	2.780000e+03	5.445552e-13	1.024041e-13	1.024041e-13
2.780000e+03	2.800000e+03	5.447066e-13	1.067078e-13	1.067078e-13
2.800000e+03	2.820000e+03	5.171599e-13	8.056810e-14	8.056810e-14
2.820000e+03	2.840000e+03	3.578995e-13	6.461169e-14	6.461169e-14
2.840000e+03	2.860000e+03	3.344281e-13	5.819122e-14	5.819122e-14
2.860000e+03	2.880000e+03	3.412846e-13	7.399415e-14	7.399415e-14
2.880000e+03	2.900000e+03	3.090006e-13	7.088134e-14	7.088134e-14
2.900000e+03	2.920000e+03	2.210617e-13	3.469197e-14	3.469197e-14
2.920000e+03	2.940000e+03	2.948930e-13	6.758559e-14	6.758559e-14
2.940000e+03	2.960000e+03	2.587768e-13	6.492044e-14	6.492044e-14
2.960000e+03	2.980000e+03	2.250453e-13	4.758461e-14	4.758461e-14
2.980000e+03	3.000000e+03	1.329694e-13	2.800649e-14	2.800649e-14
3.000000e+03	3.020000e+03	1.548082e-13	2.934119e-14	2.934119e-14
3.020000e+03	3.040000e+03	2.307541e-13	5.410151e-14	5.410151e-14
3.040000e+03	3.060000e+03	1.925019e-13	4.517919e-14	4.517919e-14
3.060000e+03	3.080000e+03	1.043081e-13	2.108686e-14	2.108686e-14
3.080000e+03	3.100000e+03	1.565620e-13	4.429681e-14	4.429681e-14
3.100000e+03	3.120000e+03	1.217646e-13	2.647045e-14	2.647045e-14
3.120000e+03	3.140000e+03	9.713452e-14	3.387414e-14	3.387414e-14
3.140000e+03	3.160000e+03	9.786403e-14	2.207308e-14	2.207308e-14
3.160000e+03	3.180000e+03	7.530985e-14	1.705566e-14	1.705566e-14
3.180000e+03	3.200000e+03	5.902695e-14	1.449467e-14	1.449467e-14
3.200000e+03	3.220000e+03	3.905059e-14	1.134166e-14	1.134166e-14
3.220000e+03	3.240000e+03	7.279040e-14	1.629721e-14	1.629721e-14
3.240000e+03	3.260000e+03	2.782427e-14	6.403530e-15	6.403530e-15
3.260000e+03	3.280000e+03	4.686813e-14	1.366446e-14	1.366446e-14
3.280000e+03	3.300000e+03	3.796778e-14	1.204149e-14	1.204149e-14
3.300000e+03	3.320000e+03	3.298616e-14	1.176108e-14	1.176108e-14
3.320000e+03	3.340000e+03	2.527090e-14	7.697625e-15	7.697625e-15
3.340000e+03	3.360000e+03	3.235964e-14	1.201656e-14	1.201656e-14
3.360000e+03	3.380000e+03	1.784441e-14	4.449470e-15	4.449470e-15
3.380000e+03	3.400000e+03	1.608102e-14	5.052079e-15	5.052079e-15
3.400000e+03	3.420000e+03	1.990278e-14	7.668548e-15	7.668548e-15
3.420000e+03	3.440000e+03	1.412441e-14	3.848901e-15	3.848901e-15
3.440000e+03	3.460000e+03	3.346129e-14	1.172268e-14	1.172268e-14
3.460000e+03	3.480000e+03	9.444185e-15	3.204341e-15	3.204341e-15
3.480000e+03	3.500000e+03	9.362946e-15	4.249574e-15	4.249574e-15
3.500000e+03	3.520000e+03	2.112396e-14	1.397116e-14	1.397116e-14
3.520000e+03	3.540000e+03	8.044904e-15	1.809532e-15	1.809532e-15
3.540000e+03	3.560000e+03	3.432393e-15	1.584609e-15	1.584609e-15
3.560000e+03	3.580000e+03	9.189252e-15	4.608050e-15	4.608050e-15
3.580000e+03	3.600000e+03	5.520425e-15	1.869826e-15	1.869826e-15
3.600000e+03	3.620000e+03	9.593330e-15	6.263783e-15	6.263783e-15
3.620000e+03	3.640000e+03	6.241522e-15	2.551266e-15	2.551266e-15
3.640000e+03	3.660000e+03	4.452826e-15	2.411220e-15	2.411220e-15
3.660000e+03	3.680000e+03	3.022205e-15	1.098531e-15	1.098531e-15
3.680000e+03	3.700000e+03	5.085702e-15	2.371012e-15	2.371012e-15
3.700000e+03	3.720000e+03	1.720535e-15	6.719976e-16	6.719976e-16
3.720000e+03	3.740000e+03	1.339720e-15	5.231213e-16	5.231213e-16
3.740000e+03	3.760000e+03	3.662557e-15	1.109360e-15	1.109360e-15
3.760000e+03	3.780000e+03	1.091953e-15	3.702618e-16	3.702618e-16
3.780000e+03	3.800000e+03	1.490202e-15	6.544190e-16	6.544190e-16
3.800000e+03	3.820000e+03	2.896933e-15	1.290263e-15	1.290263e-15
3.820000e+03	3.840000e+03	1.161048e-15	6.664771e-16	6.664771e-16
3.840000e+03	3.860000e+03	2.231877e-15	9.590398e-16	9.590398e-16
3.860000e+03	3.880000e+03	7.579559e-16	2.432244e-16	2.432244e-16
3.880000e+03	3.900000e+03	6.249324e-16	3.145192e-16	3.145192e-16
3.900000e+03	3.920000e+03	4.390349e-15	2.196174e-15	2.196174e-15
3.920000e+03	3.940000e+03	3.657343e-16	1.378052e-16	1.378052e-16
3.940000e+03	3.960000e+03	1.878244e-15	1.194106e-15	1.194106e-15
3.960000e+03	3.980000e+03	9.847836e-17	2.523869e-17	2.523869e-17
3.980000e+03	4.000000e+03	1.053250e-15	7.932287e-16	7.932287e-16
4.000000e+03	4.020000e+03	9.320945e-16	3.471011e-16	3.471011e-16
4.020000e+03	4.040000e+03	4.389055e-16	4.139378e-16	4.139378e-16
4.040000e+03	4.060000e+03	3.841381e-16	3.197386e-16	3.197386e-16
4.060000e+03	4.080000e+03	7.055789e-16	3.841732e-16	3.841732e-16
4.080000e+03	4.100000e+03	1.356507e-16	7.864252e-17	7.864252e-17
4.100000e+03	4.120000e+03	4.156863e-16	2.214954e-16	2.214954e-16
4.120000e+03	4.140000e+03	2.399672e-16	1.130743e-16	1.130743e-16
4.140000e+03	4.160000e+03	3.580404e-16	2.764780e-16	2.764780e-16
4.160000e+03	4.180000e+03	2.472996e-16	1.090325e-16	1.090325e-16
4.180000e+03	4.200000e+03	5.123435e-17	2.953464e-17	2.953464e-17
4.200000e+03	4.220000e+03	8.816227e-17	5.173550e-17	5.173550e-17
4.220000e+03	4.240000e+03	3.033940e-16	2.633397e-16	2.633397e-16
4.240000e+03	4.260000e+03	2.205384e-17	1.059960e-17	1.059960e-17
4.260000e+03	4.280000e+03	6.716153e-17	3.903904e-17	3.903904e-17
4.280000e+03	4.300000e+03	2.157931e-16	1.825659e-16	1.825659e-16
4.300000e+03	4.320000e+03	1.568629e-16	1.155546e-16	1.155546e-16
4.320000e+03	4.340000e+03	6.417229e-17	2.784513e-17	2.784513e-17
4.340000e+03	4.360000e+03	5.953058e-17	2.566516e-17	2.566516e-17
4.360000e+03	4.380000e+03	1.197140e-16	6.900314e-17	6.900314e-17
4.380000e+03	4.400000e+03	1.098854e-16	7.562651e-17	7.562651e-17
4.400000e+03	4.420000e+03	1.220289e-16	6.351125e-17	6.351125e-17
4.420000e+03	4.440000e+03	9.521832e-17	7.525915e-17	7.525915e-17
4.440000e+03	4.460000e+03	8.206020e-17	5.279714e-17	5.279714e-17
4.460000e+03	4.480000e+03	3.444891e-17	2.069098e-17	2.069098e-17
4.480000e+03	4.500000e+03	1.815941e-18	8.591993e-19	8.591993e-19
4.500000e+03	4.520000e+03	4.176830e-17	2.569739e-17	2.569739e-17
4.520000e+03	4.540000e+03	1.899068e-17	1.476355e-17	1.476355e-17
4.540000e+03	4.560000e+03	9.383105e-18	4.295957e-18	4.295957e-18
4.560000e+03	4.580000e+03	1.327824e-17	7.922444e-18	7.922444e-18
4.580000e+03	4.600000e+03	2.124503e-18	1.309261e-18	1.309261e-18
4.600000e+03	4.620000e+03	2.637371e-17	1.299148e-17	1.299148e-17
4.620000e+03	4.640000e+03	3.120445e-17	2.875207e-17	2.875207e-17
4.640000e+03	4.660000e+03	2.561516e-17	1.685740e-17	1.685740e-17
4.660000e+03	4.680000e+03	5.445222e-18	3.189156e-18	3.189156e-18
4.680000e+03	4.700000e+03	2.090182e-19	1.670119e-19	1.670119e-19
4.700000e+03	4.720000e+03	1.519353e-18	8.388005e-19	8.388005e-19
4.720000e+03	4.740000e+03	6.924409e-18	3.627269e-18	3.627269e-18
4.740000e+03	4.760000e+03	1.396987e-18	1.030270e-18	1.030270e-18
4.760000e+03	4.780000e+03	1.236828e-17	8.276065e-18	8.276065e-18
4.780000e+03	4.800000e+03	3.014310e-18	2.438640e-18	2.438640e-18
4.800000e+03	4.820000e+03	-3.974730e-22	6.585427e-20	6.585427e-20
4.820000e+03	4.840000e+03	8.654580e-19	6.086918e-19	6.086918e-19
4.840000e+03	4.860000e+03	4.161578e-19	3.213662e-19	3.213662e-19
4.860000e+03	4.880000e+03	4.082008e-18	3.927144e-18	3.927144e-18
4.880000e+03	4.900000e+03	1.012804e-18	7.439196e-19	7.439196e-19
4.900000e+03	4.920000e+03	1.025759e-18	8.069384e-19	8.069384e-19
4.920000e+03	4.940000e+03	1.844491e-17	1.712186e-17	1.712186e-17
4.940000e+03	4.960000e+03	3.983787e-19	2.436338e-19	2.436338e-19
4.960000e+03	4.980000e+03	3.276437e-19	2.657589e-19	2.657589e-19
4.980000e+03	5.000000e+03	7.063686e-19	6.491828e-19	6.491828e-19
5.000000e+03	5.020000e+03	1.589812e-19	1.162372e-19	1.162372e-19
5.020000e+03	5.040000e+03	8.785066e-19	6.574455e-19	6.574455e-19
5.040000e+03	5.060000e+03	3.337061e-18	3.299840e-18	3.299840e-18
5.060000e+03	5.080000e+03	5.566170e-18	5.051641e-18	5.051641e-18
5.080000e+03	5.100000e+03	3.674975e-20	2.287987e-20	2.287987e-20
5.100000e+03	5.120000e+03	2.443321e-20	2.229637e-20	2.229637e-20
5.120000e+03	5.140000e+03	-3.321134e-22	4.199910e-22	4.199910e-22
5.140000e+03	5.160000e+03	1.113493e-19	9.100887e-20	9.100887e-20
5.160000e+03	5.180000e+03	4.428167e-21	4.378635e-21	4.378635e-21
5.180000e+03	5.200000e+03	1.329617e-19	9.481171e-20	9.481171e-20
5.200000e+03	5.220000e+03	7.673285e-20	5.481494e-20	5.481494e-20
5.220000e+03	5.240000e+03	1.599056e-21	9.727056e-22	9.727056e-22
5.240000e+03	5.260000e+03	1.833291e-21	1.903687e-21	1.903687e-21
5.260000e+03	5.280000e+03	1.898637e-20	1.245454e-20	1.245454e-20
5.280000e+03	5.300000e+03	3.546550e-19	3.509227e-19	3.509227e-19
5.300000e+03	5.320000e+03	2.330697e-21	2.209410e-21	2.209410e-21
5.320000e+03	5.340000e+03	1.086364e-20	1.083914e-20	1.083914e-20
5.340000e+03	5.360000e+03	-2.294898e-22	4.636053e-22	4.636053e-22
5.360000e+03	5.380000e+03	1.389706e-21	1.166208e-21	1.166208e-21
5.380000e+03	5.400000e+03	3.030111e-21	3.157036e-21	3.157036e-21
5.400000e+03	5.420000e+03	-5.931574e-22	5.925323e-22	5.925323e-22
5.420000e+03	5.440000e+03	2.755874e-23	2.656875e-23	2.656875e-23
5.440000e+03	5.460000e+03	7.346168e-21	6.032722e-21	6.032722e-21
5.460000e+03	5.480000e+03	9.149894e-21	8.600922e-21	8.600922e-21
5.480000e+03	5.500000e+03	1.841892e-19	1.846500e-19	1.846500e-19
5.500000e+03	5.520000e+03	2.136999e-20	2.136517e-20	2.136517e-20
5.520000e+03	5.540000e+03	1.195477e-20	8.399929e-21	8.399929e-21
5.540000e+03	5.560000e+03	1.271894e-19	1.288192e-19	1.288192e-19
5.560000e+03	5.580000e+03	-6.137560e-23	6.137560e-23	6.137560e-23
5.580000e+03	5.600000e+03	1.207968e-21	1.213848e-21	1.213848e-21
5.600000e+03	5.620000e+03	1.691501e-19	1.482727e-19	1.482727e-19
5.620000e+03	5.640000e+03	4.911293e-22	4.243748e-22	4.243748e-22
5.640000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.700000e+03	2.476676e-21	2.476676e-21	2.476676e-21
5.700000e+03	5.720000e+03	1.727828e-22	1.727910e-22	1.727910e-22
5.720000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.760000e+03	1.510141e-23	1.447971e-23	1.447971e-23
5.760000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.800000e+03	3.759300e-21	3.759300e-21	3.759300e-21
5.800000e+03	5.820000e+03	2.310975e-20	2.005414e-20	2.005414e-20
5.820000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.860000e+03	1.768609e-22	1.768609e-22	1.768609e-22
5.860000e+03	5.880000e+03	5.795711e-23	5.060941e-23	5.060941e-23
5.880000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.920000e+03	2.824176e-22	2.816662e-22	2.816662e-22
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.960000e+03	-3.720972e-23	3.720972e-23	3.720972e-23
5.960000e+03	5.980000e+03	7.460652e-27	7.305217e-27	7.305217e-27
5.980000e+03	6.000000e+03	-5.890819e-24	5.890819e-24	5.890819e-24
6.000000e+03	6.020000e+03	-3.607495e-24	3.607495e-24	3.607495e-24
6.020000e+03	6.040000e+03	-3.792000e-24	3.792000e-24	3.792000e-24
6.040000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.140000e+03	1.230397e-24	1.230397e-24	1.230397e-24
6.140000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.260000e+03	9.653361e-23	9.653361e-23	9.653361e-23
6.260000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+03	8.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+03	8.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+03	8.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+03	8.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+03	8.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+03	8.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+03	8.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+03	8.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+03	8.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+03	8.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+03	8.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+03	8.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+03	8.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+03	8.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+03	8.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+03	8.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+03	8.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+03	8.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+03	8.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+03	8.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+03	8.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+03	8.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+03	8.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+03	8.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+03	8.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+03	8.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+03	8.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+03	8.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+03	8.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+03	8.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+03	8.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+03	8.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+03	8.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+03	8.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+03	8.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+03	8.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+03	8.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+03	8.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+03	8.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+03	8.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+03	8.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+03	8.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+03	8.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+03	8.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+03	8.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+03	8.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+03	8.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+03	8.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+03	8.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+03	9.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+03	9.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+03	9.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+03	9.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+03	9.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+03	9.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+03	9.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+03	9.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+03	9.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+03	9.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+03	9.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+03	9.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+03	9.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+03	9.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+03	9.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+03	9.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+03	9.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+03	9.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+03	9.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+03	9.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+03	9.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+03	9.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+03	9.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+03	9.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+03	9.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+03	9.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+03	9.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+03	9.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+03	9.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+03	9.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+03	9.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+03	9.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+03	9.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+03	9.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+03	9.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+03	9.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+03	9.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+03	9.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+03	9.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+03	9.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+03	9.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+03	9.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+03	9.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+03	9.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+03	9.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+03	9.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+03	9.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+03	9.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.002000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+04	1.004000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+04	1.006000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+04	1.008000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+04	1.010000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+04	1.012000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+04	1.014000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+04	1.016000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+04	1.018000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.022000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+04	1.024000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+04	1.026000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+04	1.028000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+04	1.030000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+04	1.032000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+04	1.034000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+04	1.036000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+04	1.038000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.042000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+04	1.044000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+04	1.046000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+04	1.048000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+04	1.050000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+04	1.052000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+04	1.054000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+04	1.056000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+04	1.058000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.062000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+04	1.064000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+04	1.066000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+04	1.068000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+04	1.070000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+04	1.072000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+04	1.074000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+04	1.076000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+04	1.078000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.082000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+04	1.084000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+04	1.086000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+04	1.088000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+04	1.090000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+04	1.092000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+04	1.094000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+04	1.096000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+04	1.098000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.102000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+04	1.104000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+04	1.106000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+04	1.108000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+04	1.110000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+04	1.112000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+04	1.114000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+04	1.116000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+04	1.118000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.122000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+04	1.124000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+04	1.126000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+04	1.128000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+04	1.130000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+04	1.132000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+04	1.134000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+04	1.136000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+04	1.138000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.142000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.146000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.150000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+04	1.152000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+04	1.154000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+04	1.156000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+04	1.158000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.162000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+04	1.164000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+04	1.166000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+04	1.168000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+04	1.170000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.174000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+04	1.176000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+04	1.178000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.182000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+04	1.184000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+04	1.186000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.190000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+04	1.192000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+04	1.194000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.198000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.202000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.206000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.210000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.214000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.218000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.222000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.226000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.230000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.234000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.238000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.242000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.246000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.250000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.254000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.258000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.262000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.266000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.270000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.274000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.278000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.282000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.286000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.290000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.294000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.298000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO_INT
ErrorBreakdown={0: {"": {up: 2.404196673613098e-07, dn: 2.404196673613098e-07}}, 1: {"": {up: 3.333859414818007e-07, dn: 3.333859414818007e-07}}, 2: {"": {up: 3.097151556111796e-07, dn: 3.097151556111796e-07}}, 3: {"": {up: 2.479192025672899e-07, dn: 2.479192025672899e-07}}, 4: {"": {up: 1.889875450439449e-07, dn: 1.889875450439449e-07}}, 5: {"": {up: 1.411287839488428e-07, dn: 1.411287839488428e-07}}, 6: {"": {up: 1.071580582144129e-07, dn: 1.071580582144129e-07}}, 7: {"": {up: 8.272348462201936e-08, dn: 8.272348462201936e-08}}, 8: {"": {up: 6.612961542880232e-08, dn: 6.612961542880232e-08}}, 9: {"": {up: 5.386291342487158e-08, dn: 5.386291342487158e-08}}, 10: {"": {up: 4.423717982729412e-08, dn: 4.423717982729412e-08}}, 11: {"": {up: 3.6781432134404e-08, dn: 3.6781432134404e-08}}, 12: {"": {up: 3.055332438172716e-08, dn: 3.055332438172716e-08}}, 13: {"": {up: 2.564784356956742e-08, dn: 2.564784356956742e-08}}, 14: {"": {up: 2.152602649859636e-08, dn: 2.152602649859636e-08}}, 15: {"": {up: 1.841550462096418e-08, dn: 1.841550462096418e-08}}, 16: {"": {up: 1.562879927127627e-08, dn: 1.562879927127627e-08}}, 17: {"": {up: 1.333449495058108e-08, dn: 1.333449495058108e-08}}, 18: {"": {up: 1.160335150875797e-08, dn: 1.160335150875797e-08}}, 19: {"": {up: 9.914564642644421e-09, dn: 9.914564642644421e-09}}, 20: {"": {up: 8.54579707977873e-09, dn: 8.54579707977873e-09}}, 21: {"": {up: 7.431487377054492e-09, dn: 7.431487377054492e-09}}, 22: {"": {up: 6.537029794668446e-09, dn: 6.537029794668446e-09}}, 23: {"": {up: 5.710130775072004e-09, dn: 5.710130775072004e-09}}, 24: {"": {up: 4.887886408723406e-09, dn: 4.887886408723406e-09}}, 25: {"": {up: 4.285428180226408e-09, dn: 4.285428180226408e-09}}, 26: {"": {up: 3.719374850597284e-09, dn: 3.719374850597284e-09}}, 27: {"": {up: 3.290274036623892e-09, dn: 3.290274036623892e-09}}, 28: {"": {up: 2.965661377177728e-09, dn: 2.965661377177728e-09}}, 29: {"": {up: 2.532705343443975e-09, dn: 2.532705343443975e-09}}, 30: {"": {up: 2.233035628578652e-09, dn: 2.233035628578652e-09}}, 31: {"": {up: 2.005323093020489e-09, dn: 2.005323093020489e-09}}, 32: {"": {up: 1.768599315699132e-09, dn: 1.768599315699132e-09}}, 33: {"": {up: 1.528658306561371e-09, dn: 1.528658306561371e-09}}, 34: {"": {up: 1.356875820516596e-09, dn: 1.356875820516596e-09}}, 35: {"": {up: 1.202011723872627e-09, dn: 1.202011723872627e-09}}, 36: {"": {up: 1.04866571437869e-09, dn: 1.04866571437869e-09}}, 37: {"": {up: 9.34293672772815e-10, dn: 9.34293672772815e-10}}, 38: {"": {up: 1.440568237038248e-09, dn: 1.440568237038248e-09}}, 39: {"": {up: 7.531683659033123e-10, dn: 7.531683659033123e-10}}, 40: {"": {up: 6.188720648314471e-10, dn: 6.188720648314471e-10}}, 41: {"": {up: 6.018086061243447e-10, dn: 6.018086061243447e-10}}, 42: {"": {up: 5.246464522495403e-10, dn: 5.246464522495403e-10}}, 43: {"": {up: 4.448725942524225e-10, dn: 4.448725942524225e-10}}, 44: {"": {up: 3.967806230677737e-10, dn: 3.967806230677737e-10}}, 45: {"": {up: 3.736165673863053e-10, dn: 3.736165673863053e-10}}, 46: {"": {up: 3.243684443274021e-10, dn: 3.243684443274021e-10}}, 47: {"": {up: 2.854857429765574e-10, dn: 2.854857429765574e-10}}, 48: {"": {up: 2.684641672991164e-10, dn: 2.684641672991164e-10}}, 49: {"": {up: 2.412487876684488e-10, dn: 2.412487876684488e-10}}, 50: {"": {up: 2.200369367280614e-10, dn: 2.200369367280614e-10}}, 51: {"": {up: 2.106625038156189e-10, dn: 2.106625038156189e-10}}, 52: {"": {up: 1.663058026735567e-10, dn: 1.663058026735567e-10}}, 53: {"": {up: 1.563063108597635e-10, dn: 1.563063108597635e-10}}, 54: {"": {up: 1.334927014476914e-10, dn: 1.334927014476914e-10}}, 55: {"": {up: 1.388419667452061e-10, dn: 1.388419667452061e-10}}, 56: {"": {up: 1.167458775965191e-10, dn: 1.167458775965191e-10}}, 57: {"": {up: 1.066664151593239e-10, dn: 1.066664151593239e-10}}, 58: {"": {up: 1.078979975957728e-10, dn: 1.078979975957728e-10}}, 59: {"": {up: 1.002171233093947e-10, dn: 1.002171233093947e-10}}, 60: {"": {up: 7.699763486295904e-11, dn: 7.699763486295904e-11}}, 61: {"": {up: 7.011800248684596e-11, dn: 7.011800248684596e-11}}, 62: {"": {up: 7.13294099721506e-11, dn: 7.13294099721506e-11}}, 63: {"": {up: 5.90325401663273e-11, dn: 5.90325401663273e-11}}, 64: {"": {up: 5.582549373184582e-11, dn: 5.582549373184582e-11}}, 65: {"": {up: 5.227545367934126e-11, dn: 5.227545367934126e-11}}, 66: {"": {up: 4.346141907051388e-11, dn: 4.346141907051388e-11}}, 67: {"": {up: 4.960569917318607e-11, dn: 4.960569917318607e-11}}, 68: {"": {up: 3.461439546175226e-11, dn: 3.461439546175226e-11}}, 69: {"": {up: 4.589376293198256e-11, dn: 4.589376293198256e-11}}, 70: {"": {up: 3.382283502554734e-11, dn: 3.382283502554734e-11}}, 71: {"": {up: 2.866266722073666e-11, dn: 2.866266722073666e-11}}, 72: {"": {up: 3.017712319444574e-11, dn: 3.017712319444574e-11}}, 73: {"": {up: 2.348856208718507e-11, dn: 2.348856208718507e-11}}, 74: {"": {up: 2.407665720008297e-11, dn: 2.407665720008297e-11}}, 75: {"": {up: 1.847704386296705e-11, dn: 1.847704386296705e-11}}, 76: {"": {up: 1.93541755233635e-11, dn: 1.93541755233635e-11}}, 77: {"": {up: 1.649246595467181e-11, dn: 1.649246595467181e-11}}, 78: {"": {up: 1.815813349322379e-11, dn: 1.815813349322379e-11}}, 79: {"": {up: 1.389924258170166e-11, dn: 1.389924258170166e-11}}, 80: {"": {up: 1.254604920176637e-11, dn: 1.254604920176637e-11}}, 81: {"": {up: 1.086028974409663e-11, dn: 1.086028974409663e-11}}, 82: {"": {up: 1.270021406215854e-11, dn: 1.270021406215854e-11}}, 83: {"": {up: 1.020471456829911e-11, dn: 1.020471456829911e-11}}, 84: {"": {up: 1.005814354600737e-11, dn: 1.005814354600737e-11}}, 85: {"": {up: 1.846608435051042e-11, dn: 1.846608435051042e-11}}, 86: {"": {up: 8.806147691357009e-12, dn: 8.806147691357009e-12}}, 87: {"": {up: 8.457198760529273e-12, dn: 8.457198760529273e-12}}, 88: {"": {up: 6.9903318887609e-12, dn: 6.9903318887609e-12}}, 89: {"": {up: 6.405953272019424e-12, dn: 6.405953272019424e-12}}, 90: {"": {up: 5.269267297194308e-12, dn: 5.269267297194308e-12}}, 91: {"": {up: 5.63481894360676e-12, dn: 5.63481894360676e-12}}, 92: {"": {up: 4.633865318815236e-12, dn: 4.633865318815236e-12}}, 93: {"": {up: 5.106405331876676e-12, dn: 5.106405331876676e-12}}, 94: {"": {up: 5.439751383159589e-12, dn: 5.439751383159589e-12}}, 95: {"": {up: 3.633605173146708e-12, dn: 3.633605173146708e-12}}, 96: {"": {up: 4.144813682188883e-12, dn: 4.144813682188883e-12}}, 97: {"": {up: 2.867612423407369e-12, dn: 2.867612423407369e-12}}, 98: {"": {up: 5.430342207775656e-12, dn: 5.430342207775656e-12}}, 99: {"": {up: 1.138622521138571e-11, dn: 1.138622521138571e-11}}, 100: {"": {up: 2.443811343050727e-12, dn: 2.443811343050727e-12}}, 101: {"": {up: 2.286143431808054e-12, dn: 2.286143431808054e-12}}, 102: {"": {up: 2.598915447421347e-12, dn: 2.598915447421347e-12}}, 103: {"": {up: 1.801582456653355e-12, dn: 1.801582456653355e-12}}, 104: {"": {up: 1.929040044357671e-12, dn: 1.929040044357671e-12}}, 105: {"": {up: 1.222985343800941e-12, dn: 1.222985343800941e-12}}, 106: {"": {up: 2.060790065962996e-12, dn: 2.060790065962996e-12}}, 107: {"": {up: 1.158365296438104e-12, dn: 1.158365296438104e-12}}, 108: {"": {up: 1.25959178173138e-12, dn: 1.25959178173138e-12}}, 109: {"": {up: 7.914105670689616e-13, dn: 7.914105670689616e-13}}, 110: {"": {up: 8.102562954406814e-13, dn: 8.102562954406814e-13}}, 111: {"": {up: 1.030915919418293e-12, dn: 1.030915919418293e-12}}, 112: {"": {up: 1.038829013447114e-12, dn: 1.038829013447114e-12}}, 113: {"": {up: 8.161233730109383e-13, dn: 8.161233730109383e-13}}, 114: {"": {up: 8.889246906858833e-13, dn: 8.889246906858833e-13}}, 115: {"": {up: 6.132682599564796e-13, dn: 6.132682599564796e-13}}, 116: {"": {up: 7.643668183759584e-13, dn: 7.643668183759584e-13}}, 117: {"": {up: 5.739836682923366e-13, dn: 5.739836682923366e-13}}, 118: {"": {up: 6.757959776276636e-13, dn: 6.757959776276636e-13}}, 119: {"": {up: 8.088491619733903e-13, dn: 8.088491619733903e-13}}, 120: {"": {up: 4.570724926272815e-13, dn: 4.570724926272815e-13}}, 121: {"": {up: 5.785244490146668e-13, dn: 5.785244490146668e-13}}, 122: {"": {up: 3.501003660410377e-13, dn: 3.501003660410377e-13}}, 123: {"": {up: 3.616106781617443e-13, dn: 3.616106781617443e-13}}, 124: {"": {up: 3.965016648269971e-13, dn: 3.965016648269971e-13}}, 125: {"": {up: 3.528910720197784e-13, dn: 3.528910720197784e-13}}, 126: {"": {up: 3.4086561985629e-13, dn: 3.4086561985629e-13}}, 127: {"": {up: 3.854526032899766e-13, dn: 3.854526032899766e-13}}, 128: {"": {up: 2.477789651999819e-13, dn: 2.477789651999819e-13}}, 129: {"": {up: 2.773933450769882e-13, dn: 2.773933450769882e-13}}, 130: {"": {up: 1.999909149122817e-13, dn: 1.999909149122817e-13}}, 131: {"": {up: 3.012600993887351e-13, dn: 3.012600993887351e-13}}, 132: {"": {up: 1.386720861778026e-13, dn: 1.386720861778026e-13}}, 133: {"": {up: 1.538132087104381e-13, dn: 1.538132087104381e-13}}, 134: {"": {up: 1.493901133770082e-13, dn: 1.493901133770082e-13}}, 135: {"": {up: 1.77069989531652e-13, dn: 1.77069989531652e-13}}, 136: {"": {up: 6.81025787438126e-14, dn: 6.81025787438126e-14}}, 137: {"": {up: 1.646589659264807e-13, dn: 1.646589659264807e-13}}, 138: {"": {up: 1.87690796270077e-13, dn: 1.87690796270077e-13}}, 139: {"": {up: 8.782164528114633e-14, dn: 8.782164528114633e-14}}, 140: {"": {up: 1.850801118824602e-13, dn: 1.850801118824602e-13}}, 141: {"": {up: 2.303905316615084e-13, dn: 2.303905316615084e-13}}, 142: {"": {up: 6.812401017043529e-14, dn: 6.812401017043529e-14}}, 143: {"": {up: 8.344298285904032e-14, dn: 8.344298285904032e-14}}, 144: {"": {up: 1.899876685096094e-13, dn: 1.899876685096094e-13}}, 145: {"": {up: 5.15099773718074e-14, dn: 5.15099773718074e-14}}, 146: {"": {up: 9.073017015903682e-14, dn: 9.073017015903682e-14}}, 147: {"": {up: 5.466357742992662e-14, dn: 5.466357742992662e-14}}, 148: {"": {up: 3.456485496399715e-14, dn: 3.456485496399715e-14}}, 149: {"": {up: 5.506006850192799e-14, dn: 5.506006850192799e-14}}, 150: {"": {up: 2.896544338656887e-14, dn: 2.896544338656887e-14}}, 151: {"": {up: 1.659690693392904e-14, dn: 1.659690693392904e-14}}, 152: {"": {up: 1.363467487899914e-14, dn: 1.363467487899914e-14}}, 153: {"": {up: 1.738343866380404e-13, dn: 1.738343866380404e-13}}, 154: {"": {up: 2.288758232925107e-14, dn: 2.288758232925107e-14}}, 155: {"": {up: 2.709885212825024e-14, dn: 2.709885212825024e-14}}, 156: {"": {up: 3.784505825215418e-14, dn: 3.784505825215418e-14}}, 157: {"": {up: 2.571394135383424e-14, dn: 2.571394135383424e-14}}, 158: {"": {up: 2.204426601527782e-14, dn: 2.204426601527782e-14}}, 159: {"": {up: 1.736247281366718e-14, dn: 1.736247281366718e-14}}, 160: {"": {up: 1.499859339006086e-14, dn: 1.499859339006086e-14}}, 161: {"": {up: 1.138195993983775e-14, dn: 1.138195993983775e-14}}, 162: {"": {up: 3.47514693168628e-14, dn: 3.47514693168628e-14}}, 163: {"": {up: 1.12844712801862e-14, dn: 1.12844712801862e-14}}, 164: {"": {up: 1.197029194056993e-14, dn: 1.197029194056993e-14}}, 165: {"": {up: 2.84072740865908e-14, dn: 2.84072740865908e-14}}, 166: {"": {up: 1.817163322766408e-14, dn: 1.817163322766408e-14}}, 167: {"": {up: 6.700721626740787e-15, dn: 6.700721626740787e-15}}, 168: {"": {up: 4.754780419187282e-15, dn: 4.754780419187282e-15}}, 169: {"": {up: 2.072714496590705e-15, dn: 2.072714496590705e-15}}, 170: {"": {up: 3.680787370689196e-15, dn: 3.680787370689196e-15}}, 171: {"": {up: 3.056979256986718e-15, dn: 3.056979256986718e-15}}, 172: {"": {up: 7.828077033628253e-15, dn: 7.828077033628253e-15}}, 173: {"": {up: 2.949860710935102e-15, dn: 2.949860710935102e-15}}, 174: {"": {up: 6.702429483608666e-15, dn: 6.702429483608666e-15}}, 175: {"": {up: 1.359497544436377e-15, dn: 1.359497544436377e-15}}, 176: {"": {up: 1.021684231762096e-15, dn: 1.021684231762096e-15}}, 177: {"": {up: 4.08997210992436e-15, dn: 4.08997210992436e-15}}, 178: {"": {up: 3.346323218375779e-15, dn: 3.346323218375779e-15}}, 179: {"": {up: 2.134881549212341e-15, dn: 2.134881549212341e-15}}, 180: {"": {up: 2.230634061551505e-15, dn: 2.230634061551505e-15}}, 181: {"": {up: 1.419611677619204e-15, dn: 1.419611677619204e-15}}, 182: {"": {up: 8.106201731636945e-16, dn: 8.106201731636945e-16}}, 183: {"": {up: 2.875814089896478e-15, dn: 2.875814089896478e-15}}, 184: {"": {up: 1.581045969644776e-15, dn: 1.581045969644776e-15}}, 185: {"": {up: 3.487762580392779e-16, dn: 3.487762580392779e-16}}, 186: {"": {up: 6.117088532527396e-15, dn: 6.117088532527396e-15}}, 187: {"": {up: 9.099276555126776e-16, dn: 9.099276555126776e-16}}, 188: {"": {up: 1.112243262620483e-15, dn: 1.112243262620483e-15}}, 189: {"": {up: 1.440585793841813e-15, dn: 1.440585793841813e-15}}, 190: {"": {up: 8.120786675086906e-16, dn: 8.120786675086906e-16}}, 191: {"": {up: 3.120904504432388e-15, dn: 3.120904504432388e-15}}, 192: {"": {up: 2.100470857313007e-16, dn: 2.100470857313007e-16}}, 193: {"": {up: 9.816905689731544e-16, dn: 9.816905689731544e-16}}, 194: {"": {up: 4.954369913628791e-16, dn: 4.954369913628791e-16}}, 195: {"": {up: 1.728810824047699e-16, dn: 1.728810824047699e-16}}, 196: {"": {up: 2.189999297470214e-15, dn: 2.189999297470214e-15}}, 197: {"": {up: 9.903790234023979e-17, dn: 9.903790234023979e-17}}, 198: {"": {up: 4.209730609633315e-16, dn: 4.209730609633315e-16}}, 199: {"": {up: 4.608413190865953e-16, dn: 4.608413190865953e-16}}, 200: {"": {up: 1.066500834187222e-16, dn: 1.066500834187222e-16}}, 201: {"": {up: 3.484078534656867e-17, dn: 3.484078534656867e-17}}, 202: {"": {up: 4.702396957423281e-16, dn: 4.702396957423281e-16}}, 203: {"": {up: 3.356011624281621e-16, dn: 3.356011624281621e-16}}, 204: {"": {up: 5.684729727951129e-17, dn: 5.684729727951129e-17}}, 205: {"": {up: 3.771187972970489e-16, dn: 3.771187972970489e-16}}, 206: {"": {up: 2.862529292917477e-16, dn: 2.862529292917477e-16}}, 207: {"": {up: 2.213430505163805e-17, dn: 2.213430505163805e-17}}, 208: {"": {up: 5.918067617051384e-17, dn: 5.918067617051384e-17}}, 209: {"": {up: 2.330955098186752e-17, dn: 2.330955098186752e-17}}, 210: {"": {up: 1.300494461442989e-16, dn: 1.300494461442989e-16}}, 211: {"": {up: 1.514019023210378e-17, dn: 1.514019023210378e-17}}, 212: {"": {up: 4.12211126992288e-17, dn: 4.12211126992288e-17}}, 213: {"": {up: 9.734286586813302e-16, dn: 9.734286586813302e-16}}, 214: {"": {up: 4.2319769349215e-17, dn: 4.2319769349215e-17}}, 215: {"": {up: 3.361821292222715e-16, dn: 3.361821292222715e-16}}, 216: {"": {up: 1.118454252353443e-18, dn: 1.118454252353443e-18}}, 217: {"": {up: 2.816943983608677e-17, dn: 2.816943983608677e-17}}, 218: {"": {up: 1.560898039752558e-17, dn: 1.560898039752558e-17}}, 219: {"": {up: 3.808424763934982e-17, dn: 3.808424763934982e-17}}, 220: {"": {up: 1.763261231961752e-16, dn: 1.763261231961752e-16}}, 221: {"": {up: 1.91275254761446e-17, dn: 1.91275254761446e-17}}, 222: {"": {up: 2.109698748089165e-18, dn: 2.109698748089165e-18}}, 223: {"": {up: 9.688667902059325e-19, dn: 9.688667902059325e-19}}, 224: {"": {up: 1.479733653980205e-17, dn: 1.479733653980205e-17}}, 225: {"": {up: 1.612225867904611e-19, dn: 1.612225867904611e-19}}, 226: {"": {up: 2.931934134747176e-17, dn: 2.931934134747176e-17}}, 227: {"": {up: 5.368409294797524e-21, dn: 5.368409294797524e-21}}, 228: {"": {up: 4.926338296822297e-19, dn: 4.926338296822297e-19}}, 229: {"": {up: 9.972371744827413e-18, dn: 9.972371744827413e-18}}, 230: {"": {up: 5.212816411291977e-18, dn: 5.212816411291977e-18}}, 231: {"": {up: 3.145229804244342e-17, dn: 3.145229804244342e-17}}, 232: {"": {up: 0, dn: 0}}, 233: {"": {up: 1.003015858440026e-17, dn: 1.003015858440026e-17}}, 234: {"": {up: 6.122143369339686e-19, dn: 6.122143369339686e-19}}, 235: {"": {up: 6.611058580623551e-20, dn: 6.611058580623551e-20}}, 236: {"": {up: 5.978411987859903e-19, dn: 5.978411987859903e-19}}, 237: {"": {up: 1.500338030507133e-17, dn: 1.500338030507133e-17}}, 238: {"": {up: 5.594385284170592e-18, dn: 5.594385284170592e-18}}, 239: {"": {up: 8.903555335144582e-18, dn: 8.903555335144582e-18}}, 240: {"": {up: 2.337133742215776e-19, dn: 2.337133742215776e-19}}, 241: {"": {up: 7.36920477060146e-18, dn: 7.36920477060146e-18}}, 242: {"": {up: 2.51613865322596e-19, dn: 2.51613865322596e-19}}, 243: {"": {up: 1.662829531300048e-18, dn: 1.662829531300048e-18}}, 244: {"": {up: 4.211378272777591e-19, dn: 4.211378272777591e-19}}, 245: {"": {up: 0, dn: 0}}, 246: {"": {up: 1.585589896821152e-20, dn: 1.585589896821152e-20}}, 247: {"": {up: 0, dn: 0}}, 248: {"": {up: 2.049292617579189e-19, dn: 2.049292617579189e-19}}, 249: {"": {up: 1.695029075582327e-21, dn: 1.695029075582327e-21}}, 250: {"": {up: 1.740194466267887e-18, dn: 1.740194466267887e-18}}, 251: {"": {up: 2.809346591503588e-18, dn: 2.809346591503588e-18}}, 252: {"": {up: 2.051271561924726e-20, dn: 2.051271561924726e-20}}, 253: {"": {up: 1.005987427766559e-19, dn: 1.005987427766559e-19}}, 254: {"": {up: 0, dn: 0}}, 255: {"": {up: 2.617185990827954e-18, dn: 2.617185990827954e-18}}, 256: {"": {up: 0, dn: 0}}, 257: {"": {up: 1.297671456673458e-18, dn: 1.297671456673458e-18}}, 258: {"": {up: 0, dn: 0}}, 259: {"": {up: 0, dn: 0}}, 260: {"": {up: 5.039612074935535e-19, dn: 5.039612074935535e-19}}, 261: {"": {up: 0, dn: 0}}, 262: {"": {up: 0, dn: 0}}, 263: {"": {up: 0, dn: 0}}, 264: {"": {up: 0, dn: 0}}, 265: {"": {up: 8.934624654459401e-20, dn: 8.934624654459401e-20}}, 266: {"": {up: 1.540745500778352e-23, dn: 1.540745500778352e-23}}, 267: {"": {up: 2.078782356832546e-22, dn: 2.078782356832546e-22}}, 268: {"": {up: 0, dn: 0}}, 269: {"": {up: 0, dn: 0}}, 270: {"": {up: 3.648821165545602e-19, dn: 3.648821165545602e-19}}, 271: {"": {up: 0, dn: 0}}, 272: {"": {up: 1.462853851120755e-23, dn: 1.462853851120755e-23}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 9.96444404787863e-22, dn: 9.96444404787863e-22}}, 275: {"": {up: 0, dn: 0}}, 276: {"": {up: 0, dn: 0}}, 277: {"": {up: 4.156062215498146e-24, dn: 4.156062215498146e-24}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 0, dn: 0}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 1.143983755840491e-21, dn: 1.143983755840491e-21}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 1.551782916678203e-24, dn: 1.551782916678203e-24}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 0, dn: 0}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 0, dn: 0}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 9.349407415693021e-25, dn: 9.349407415693021e-25}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}}
LineColor=green
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=LO_INT
Path=LO_INT
Title=LO INT
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	8.199436e-05	2.404197e-07	2.404197e-07
2.000000e+01	4.000000e+01	1.486521e-04	3.333859e-07	3.333859e-07
4.000000e+01	6.000000e+01	1.219585e-04	3.097152e-07	3.097152e-07
6.000000e+01	8.000000e+01	8.105806e-05	2.479192e-07	2.479192e-07
8.000000e+01	1.000000e+02	4.768701e-05	1.889875e-07	1.889875e-07
1.000000e+02	1.200000e+02	1.999371e-05	1.411288e-07	1.411288e-07
1.200000e+02	1.400000e+02	2.047618e-06	1.071581e-07	1.071581e-07
1.400000e+02	1.600000e+02	-8.547981e-06	8.272348e-08	8.272348e-08
1.600000e+02	1.800000e+02	-1.392197e-05	6.612962e-08	6.612962e-08
1.800000e+02	2.000000e+02	-1.573589e-05	5.386291e-08	5.386291e-08
2.000000e+02	2.200000e+02	-1.525601e-05	4.423718e-08	4.423718e-08
2.200000e+02	2.400000e+02	-1.385231e-05	3.678143e-08	3.678143e-08
2.400000e+02	2.600000e+02	-1.197479e-05	3.055332e-08	3.055332e-08
2.600000e+02	2.800000e+02	-1.018539e-05	2.564784e-08	2.564784e-08
2.800000e+02	3.000000e+02	-8.503161e-06	2.152603e-08	2.152603e-08
3.000000e+02	3.200000e+02	-7.023795e-06	1.841550e-08	1.841550e-08
3.200000e+02	3.400000e+02	-5.782803e-06	1.562880e-08	1.562880e-08
3.400000e+02	3.600000e+02	-4.710408e-06	1.333449e-08	1.333449e-08
3.600000e+02	3.800000e+02	-3.863015e-06	1.160335e-08	1.160335e-08
3.800000e+02	4.000000e+02	-3.155420e-06	9.914565e-09	9.914565e-09
4.000000e+02	4.200000e+02	-2.581356e-06	8.545797e-09	8.545797e-09
4.200000e+02	4.400000e+02	-2.110620e-06	7.431487e-09	7.431487e-09
4.400000e+02	4.600000e+02	-1.730339e-06	6.537030e-09	6.537030e-09
4.600000e+02	4.800000e+02	-1.429578e-06	5.710131e-09	5.710131e-09
4.800000e+02	5.000000e+02	-1.167449e-06	4.887886e-09	4.887886e-09
5.000000e+02	5.200000e+02	-9.606886e-07	4.285428e-09	4.285428e-09
5.200000e+02	5.400000e+02	-7.885528e-07	3.719375e-09	3.719375e-09
5.400000e+02	5.600000e+02	-6.498263e-07	3.290274e-09	3.290274e-09
5.600000e+02	5.800000e+02	-5.418037e-07	2.965661e-09	2.965661e-09
5.800000e+02	6.000000e+02	-4.455024e-07	2.532705e-09	2.532705e-09
6.000000e+02	6.200000e+02	-3.712820e-07	2.233036e-09	2.233036e-09
6.200000e+02	6.400000e+02	-3.102804e-07	2.005323e-09	2.005323e-09
6.400000e+02	6.600000e+02	-2.549482e-07	1.768599e-09	1.768599e-09
6.600000e+02	6.800000e+02	-2.108860e-07	1.528658e-09	1.528658e-09
6.800000e+02	7.000000e+02	-1.751426e-07	1.356876e-09	1.356876e-09
7.000000e+02	7.200000e+02	-1.473811e-07	1.202012e-09	1.202012e-09
7.200000e+02	7.400000e+02	-1.199378e-07	1.048666e-09	1.048666e-09
7.400000e+02	7.600000e+02	-1.004089e-07	9.342937e-10	9.342937e-10
7.600000e+02	7.800000e+02	-8.501412e-08	1.440568e-09	1.440568e-09
7.800000e+02	8.000000e+02	-6.971136e-08	7.531684e-10	7.531684e-10
8.000000e+02	8.200000e+02	-5.698923e-08	6.188721e-10	6.188721e-10
8.200000e+02	8.400000e+02	-4.844229e-08	6.018086e-10	6.018086e-10
8.400000e+02	8.600000e+02	-4.153685e-08	5.246465e-10	5.246465e-10
8.600000e+02	8.800000e+02	-3.501975e-08	4.448726e-10	4.448726e-10
8.800000e+02	9.000000e+02	-2.957636e-08	3.967806e-10	3.967806e-10
9.000000e+02	9.200000e+02	-2.477331e-08	3.736166e-10	3.736166e-10
9.200000e+02	9.400000e+02	-2.156745e-08	3.243684e-10	3.243684e-10
9.400000e+02	9.600000e+02	-1.863974e-08	2.854857e-10	2.854857e-10
9.600000e+02	9.800000e+02	-1.577954e-08	2.684642e-10	2.684642e-10
9.800000e+02	1.000000e+03	-1.366721e-08	2.412488e-10	2.412488e-10
1.000000e+03	1.020000e+03	-1.210696e-08	2.200369e-10	2.200369e-10
1.020000e+03	1.040000e+03	-1.035551e-08	2.106625e-10	2.106625e-10
1.040000e+03	1.060000e+03	-8.691411e-09	1.663058e-10	1.663058e-10
1.060000e+03	1.080000e+03	-7.436908e-09	1.563063e-10	1.563063e-10
1.080000e+03	1.100000e+03	-6.484186e-09	1.334927e-10	1.334927e-10
1.100000e+03	1.120000e+03	-5.763045e-09	1.388420e-10	1.388420e-10
1.120000e+03	1.140000e+03	-4.834128e-09	1.167459e-10	1.167459e-10
1.140000e+03	1.160000e+03	-4.304913e-09	1.066664e-10	1.066664e-10
1.160000e+03	1.180000e+03	-3.942915e-09	1.078980e-10	1.078980e-10
1.180000e+03	1.200000e+03	-3.317642e-09	1.002171e-10	1.002171e-10
1.200000e+03	1.220000e+03	-2.877426e-09	7.699763e-11	7.699763e-11
1.220000e+03	1.240000e+03	-2.568822e-09	7.011800e-11	7.011800e-11
1.240000e+03	1.260000e+03	-2.331422e-09	7.132941e-11	7.132941e-11
1.260000e+03	1.280000e+03	-1.934381e-09	5.903254e-11	5.903254e-11
1.280000e+03	1.300000e+03	-1.751820e-09	5.582549e-11	5.582549e-11
1.300000e+03	1.320000e+03	-1.526401e-09	5.227545e-11	5.227545e-11
1.320000e+03	1.340000e+03	-1.293246e-09	4.346142e-11	4.346142e-11
1.340000e+03	1.360000e+03	-1.231382e-09	4.960570e-11	4.960570e-11
1.360000e+03	1.380000e+03	-1.006349e-09	3.461440e-11	3.461440e-11
1.380000e+03	1.400000e+03	-9.344831e-10	4.589376e-11	4.589376e-11
1.400000e+03	1.420000e+03	-8.149732e-10	3.382284e-11	3.382284e-11
1.420000e+03	1.440000e+03	-6.931590e-10	2.866267e-11	2.866267e-11
1.440000e+03	1.460000e+03	-6.644966e-10	3.017712e-11	3.017712e-11
1.460000e+03	1.480000e+03	-5.401814e-10	2.348856e-11	2.348856e-11
1.480000e+03	1.500000e+03	-5.005282e-10	2.407666e-11	2.407666e-11
1.500000e+03	1.520000e+03	-4.135236e-10	1.847704e-11	1.847704e-11
1.520000e+03	1.540000e+03	-3.908161e-10	1.935418e-11	1.935418e-11
1.540000e+03	1.560000e+03	-3.414652e-10	1.649247e-11	1.649247e-11
1.560000e+03	1.580000e+03	-3.012759e-10	1.815813e-11	1.815813e-11
1.580000e+03	1.600000e+03	-2.507151e-10	1.389924e-11	1.389924e-11
1.600000e+03	1.620000e+03	-2.301009e-10	1.254605e-11	1.254605e-11
1.620000e+03	1.640000e+03	-2.031725e-10	1.086029e-11	1.086029e-11
1.640000e+03	1.660000e+03	-1.930486e-10	1.270021e-11	1.270021e-11
1.660000e+03	1.680000e+03	-1.762009e-10	1.020471e-11	1.020471e-11
1.680000e+03	1.700000e+03	-1.557687e-10	1.005814e-11	1.005814e-11
1.700000e+03	1.720000e+03	-1.487769e-10	1.846608e-11	1.846608e-11
1.720000e+03	1.740000e+03	-1.238969e-10	8.806148e-12	8.806148e-12
1.740000e+03	1.760000e+03	-1.172709e-10	8.457199e-12	8.457199e-12
1.760000e+03	1.780000e+03	-9.957386e-11	6.990332e-12	6.990332e-12
1.780000e+03	1.800000e+03	-8.526823e-11	6.405953e-12	6.405953e-12
1.800000e+03	1.820000e+03	-7.263379e-11	5.269267e-12	5.269267e-12
1.820000e+03	1.840000e+03	-6.762077e-11	5.634819e-12	5.634819e-12
1.840000e+03	1.860000e+03	-5.755336e-11	4.633865e-12	4.633865e-12
1.860000e+03	1.880000e+03	-5.616078e-11	5.106405e-12	5.106405e-12
1.880000e+03	1.900000e+03	-4.844482e-11	5.439751e-12	5.439751e-12
1.900000e+03	1.920000e+03	-4.122366e-11	3.633605e-12	3.633605e-12
1.920000e+03	1.940000e+03	-4.398193e-11	4.144814e-12	4.144814e-12
1.940000e+03	1.960000e+03	-3.217591e-11	2.867612e-12	2.867612e-12
1.960000e+03	1.980000e+03	-3.091389e-11	5.430342e-12	5.430342e-12
1.980000e+03	2.000000e+03	-4.679644e-11	1.138623e-11	1.138623e-11
2.000000e+03	2.020000e+03	-2.195290e-11	2.443811e-12	2.443811e-12
2.020000e+03	2.040000e+03	-2.317215e-11	2.286143e-12	2.286143e-12
2.040000e+03	2.060000e+03	-1.947721e-11	2.598915e-12	2.598915e-12
2.060000e+03	2.080000e+03	-1.838538e-11	1.801582e-12	1.801582e-12
2.080000e+03	2.100000e+03	-1.740320e-11	1.929040e-12	1.929040e-12
2.100000e+03	2.120000e+03	-1.151063e-11	1.222985e-12	1.222985e-12
2.120000e+03	2.140000e+03	-1.373456e-11	2.060790e-12	2.060790e-12
2.140000e+03	2.160000e+03	-8.630915e-12	1.158365e-12	1.158365e-12
2.160000e+03	2.180000e+03	-1.148117e-11	1.259592e-12	1.259592e-12
2.180000e+03	2.200000e+03	-6.528213e-12	7.914106e-13	7.914106e-13
2.200000e+03	2.220000e+03	-5.899483e-12	8.102563e-13	8.102563e-13
2.220000e+03	2.240000e+03	-7.571559e-12	1.030916e-12	1.030916e-12
2.240000e+03	2.260000e+03	-6.404118e-12	1.038829e-12	1.038829e-12
2.260000e+03	2.280000e+03	-5.609000e-12	8.161234e-13	8.161234e-13
2.280000e+03	2.300000e+03	-6.791988e-12	8.889247e-13	8.889247e-13
2.300000e+03	2.320000e+03	-3.827748e-12	6.132683e-13	6.132683e-13
2.320000e+03	2.340000e+03	-4.701922e-12	7.643668e-13	7.643668e-13
2.340000e+03	2.360000e+03	-3.043384e-12	5.739837e-13	5.739837e-13
2.360000e+03	2.380000e+03	-3.746416e-12	6.757960e-13	6.757960e-13
2.380000e+03	2.400000e+03	-3.624374e-12	8.088492e-13	8.088492e-13
2.400000e+03	2.420000e+03	-2.686298e-12	4.570725e-13	4.570725e-13
2.420000e+03	2.440000e+03	-3.401464e-12	5.785244e-13	5.785244e-13
2.440000e+03	2.460000e+03	-2.063063e-12	3.501004e-13	3.501004e-13
2.460000e+03	2.480000e+03	-1.668403e-12	3.616107e-13	3.616107e-13
2.480000e+03	2.500000e+03	-2.099994e-12	3.965017e-13	3.965017e-13
2.500000e+03	2.520000e+03	-1.804540e-12	3.528911e-13	3.528911e-13
2.520000e+03	2.540000e+03	-1.833388e-12	3.408656e-13	3.408656e-13
2.540000e+03	2.560000e+03	-1.719718e-12	3.854526e-13	3.854526e-13
2.560000e+03	2.580000e+03	-1.053120e-12	2.477790e-13	2.477790e-13
2.580000e+03	2.600000e+03	-1.236976e-12	2.773933e-13	2.773933e-13
2.600000e+03	2.620000e+03	-7.779681e-13	1.999909e-13	1.999909e-13
2.620000e+03	2.640000e+03	-1.103546e-12	3.012601e-13	3.012601e-13
2.640000e+03	2.660000e+03	-5.658464e-13	1.386721e-13	1.386721e-13
2.660000e+03	2.680000e+03	-6.072528e-13	1.538132e-13	1.538132e-13
2.680000e+03	2.700000e+03	-6.267659e-13	1.493901e-13	1.493901e-13
2.700000e+03	2.720000e+03	-7.631971e-13	1.770700e-13	1.770700e-13
2.720000e+03	2.740000e+03	-2.817377e-13	6.810258e-14	6.810258e-14
2.740000e+03	2.760000e+03	-5.024562e-13	1.646590e-13	1.646590e-13
2.760000e+03	2.780000e+03	-8.264749e-13	1.876908e-13	1.876908e-13
2.780000e+03	2.800000e+03	-3.471829e-13	8.782165e-14	8.782165e-14
2.800000e+03	2.820000e+03	-5.277957e-13	1.850801e-13	1.850801e-13
2.820000e+03	2.840000e+03	-4.409242e-13	2.303905e-13	2.303905e-13
2.840000e+03	2.860000e+03	-2.455221e-13	6.812401e-14	6.812401e-14
2.860000e+03	2.880000e+03	-2.040660e-13	8.344298e-14	8.344298e-14
2.880000e+03	2.900000e+03	-4.671023e-13	1.899877e-13	1.899877e-13
2.900000e+03	2.920000e+03	-1.739784e-13	5.150998e-14	5.150998e-14
2.920000e+03	2.940000e+03	-2.920933e-13	9.073017e-14	9.073017e-14
2.940000e+03	2.960000e+03	-1.880588e-13	5.466358e-14	5.466358e-14
2.960000e+03	2.980000e+03	-1.225458e-13	3.456485e-14	3.456485e-14
2.980000e+03	3.000000e+03	-1.818824e-13	5.506007e-14	5.506007e-14
3.000000e+03	3.020000e+03	-1.034719e-13	2.896544e-14	2.896544e-14
3.020000e+03	3.040000e+03	-4.751006e-14	1.659691e-14	1.659691e-14
3.040000e+03	3.060000e+03	-4.325387e-14	1.363467e-14	1.363467e-14
3.060000e+03	3.080000e+03	-2.161208e-13	1.738344e-13	1.738344e-13
3.080000e+03	3.100000e+03	-6.566409e-14	2.288758e-14	2.288758e-14
3.100000e+03	3.120000e+03	-7.751570e-14	2.709885e-14	2.709885e-14
3.120000e+03	3.140000e+03	-8.949819e-14	3.784506e-14	3.784506e-14
3.140000e+03	3.160000e+03	-7.037410e-14	2.571394e-14	2.571394e-14
3.160000e+03	3.180000e+03	-5.303391e-14	2.204427e-14	2.204427e-14
3.180000e+03	3.200000e+03	-3.417778e-14	1.736247e-14	1.736247e-14
3.200000e+03	3.220000e+03	-2.597119e-14	1.499859e-14	1.499859e-14
3.220000e+03	3.240000e+03	-2.775098e-14	1.138196e-14	1.138196e-14
3.240000e+03	3.260000e+03	-5.201312e-14	3.475147e-14	3.475147e-14
3.260000e+03	3.280000e+03	-3.627683e-14	1.128447e-14	1.128447e-14
3.280000e+03	3.300000e+03	-2.597274e-14	1.197029e-14	1.197029e-14
3.300000e+03	3.320000e+03	-3.449833e-14	2.840727e-14	2.840727e-14
3.320000e+03	3.340000e+03	-4.071303e-14	1.817163e-14	1.817163e-14
3.340000e+03	3.360000e+03	-1.683261e-14	6.700722e-15	6.700722e-15
3.360000e+03	3.380000e+03	-9.436350e-15	4.754780e-15	4.754780e-15
3.380000e+03	3.400000e+03	-3.761979e-15	2.072714e-15	2.072714e-15
3.400000e+03	3.420000e+03	-7.350406e-15	3.680787e-15	3.680787e-15
3.420000e+03	3.440000e+03	-9.381796e-15	3.056979e-15	3.056979e-15
3.440000e+03	3.460000e+03	-2.006845e-14	7.828077e-15	7.828077e-15
3.460000e+03	3.480000e+03	-5.015380e-15	2.949861e-15	2.949861e-15
3.480000e+03	3.500000e+03	-1.395015e-14	6.702429e-15	6.702429e-15
3.500000e+03	3.520000e+03	-2.632748e-15	1.359498e-15	1.359498e-15
3.520000e+03	3.540000e+03	-1.526266e-15	1.021684e-15	1.021684e-15
3.540000e+03	3.560000e+03	-5.230004e-15	4.089972e-15	4.089972e-15
3.560000e+03	3.580000e+03	-5.515836e-15	3.346323e-15	3.346323e-15
3.580000e+03	3.600000e+03	-3.512112e-15	2.134882e-15	2.134882e-15
3.600000e+03	3.620000e+03	-3.341178e-15	2.230634e-15	2.230634e-15
3.620000e+03	3.640000e+03	-2.884062e-15	1.419612e-15	1.419612e-15
3.640000e+03	3.660000e+03	-1.786082e-15	8.106202e-16	8.106202e-16
3.660000e+03	3.680000e+03	-4.048825e-15	2.875814e-15	2.875814e-15
3.680000e+03	3.700000e+03	-3.207417e-15	1.581046e-15	1.581046e-15
3.700000e+03	3.720000e+03	-5.178316e-16	3.487763e-16	3.487763e-16
3.720000e+03	3.740000e+03	-5.903396e-15	6.117089e-15	6.117089e-15
3.740000e+03	3.760000e+03	-1.319456e-15	9.099277e-16	9.099277e-16
3.760000e+03	3.780000e+03	-2.463454e-15	1.112243e-15	1.112243e-15
3.780000e+03	3.800000e+03	-1.357769e-15	1.440586e-15	1.440586e-15
3.800000e+03	3.820000e+03	-7.526785e-16	8.120787e-16	8.120787e-16
3.820000e+03	3.840000e+03	-4.677743e-15	3.120905e-15	3.120905e-15
3.840000e+03	3.860000e+03	-3.719193e-16	2.100471e-16	2.100471e-16
3.860000e+03	3.880000e+03	-6.160364e-16	9.816906e-16	9.816906e-16
3.880000e+03	3.900000e+03	-9.281992e-16	4.954370e-16	4.954370e-16
3.900000e+03	3.920000e+03	-2.823663e-16	1.728811e-16	1.728811e-16
3.920000e+03	3.940000e+03	-3.411374e-15	2.189999e-15	2.189999e-15
3.940000e+03	3.960000e+03	-1.782713e-16	9.903790e-17	9.903790e-17
3.960000e+03	3.980000e+03	-7.234194e-16	4.209731e-16	4.209731e-16
3.980000e+03	4.000000e+03	-6.190275e-16	4.608413e-16	4.608413e-16
4.000000e+03	4.020000e+03	-1.198822e-16	1.066501e-16	1.066501e-16
4.020000e+03	4.040000e+03	-3.129935e-17	3.484079e-17	3.484079e-17
4.040000e+03	4.060000e+03	-5.811709e-16	4.702397e-16	4.702397e-16
4.060000e+03	4.080000e+03	-4.949133e-16	3.356012e-16	3.356012e-16
4.080000e+03	4.100000e+03	-7.525188e-17	5.684730e-17	5.684730e-17
4.100000e+03	4.120000e+03	-3.990636e-16	3.771188e-16	3.771188e-16
4.120000e+03	4.140000e+03	-2.305446e-16	2.862529e-16	2.862529e-16
4.140000e+03	4.160000e+03	-2.170980e-17	2.213431e-17	2.213431e-17
4.160000e+03	4.180000e+03	-8.851158e-17	5.918068e-17	5.918068e-17
4.180000e+03	4.200000e+03	-2.710443e-17	2.330955e-17	2.330955e-17
4.200000e+03	4.220000e+03	-1.299274e-16	1.300494e-16	1.300494e-16
4.220000e+03	4.240000e+03	-2.281527e-17	1.514019e-17	1.514019e-17
4.240000e+03	4.260000e+03	-4.903913e-17	4.122111e-17	4.122111e-17
4.260000e+03	4.280000e+03	-1.059035e-15	9.734287e-16	9.734287e-16
4.280000e+03	4.300000e+03	-4.531366e-17	4.231977e-17	4.231977e-17
4.300000e+03	4.320000e+03	-3.384688e-16	3.361821e-16	3.361821e-16
4.320000e+03	4.340000e+03	-1.469309e-18	1.118454e-18	1.118454e-18
4.340000e+03	4.360000e+03	-3.254120e-17	2.816944e-17	2.816944e-17
4.360000e+03	4.380000e+03	-1.848221e-17	1.560898e-17	1.560898e-17
4.380000e+03	4.400000e+03	-9.987065e-18	3.808425e-17	3.808425e-17
4.400000e+03	4.420000e+03	-2.498068e-16	1.763261e-16	1.763261e-16
4.420000e+03	4.440000e+03	-2.343603e-17	1.912753e-17	1.912753e-17
4.440000e+03	4.460000e+03	-2.696538e-18	2.109699e-18	2.109699e-18
4.460000e+03	4.480000e+03	-1.178192e-18	9.688668e-19	9.688668e-19
4.480000e+03	4.500000e+03	-1.480659e-17	1.479734e-17	1.479734e-17
4.500000e+03	4.520000e+03	1.612226e-19	1.612226e-19	1.612226e-19
4.520000e+03	4.540000e+03	-5.650853e-17	2.931934e-17	2.931934e-17
4.540000e+03	4.560000e+03	-5.368409e-21	5.368409e-21	5.368409e-21
4.560000e+03	4.580000e+03	-4.926338e-19	4.926338e-19	4.926338e-19
4.580000e+03	4.600000e+03	-1.121935e-17	9.972372e-18	9.972372e-18
4.600000e+03	4.620000e+03	-8.674351e-18	5.212816e-18	5.212816e-18
4.620000e+03	4.640000e+03	-3.721478e-17	3.145230e-17	3.145230e-17
4.640000e+03	4.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+03	4.680000e+03	-5.741011e-18	1.003016e-17	1.003016e-17
4.680000e+03	4.700000e+03	-6.122143e-19	6.122143e-19	6.122143e-19
4.700000e+03	4.720000e+03	-6.607724e-20	6.611059e-20	6.611059e-20
4.720000e+03	4.740000e+03	-5.978464e-19	5.978412e-19	5.978412e-19
4.740000e+03	4.760000e+03	-1.875419e-17	1.500338e-17	1.500338e-17
4.760000e+03	4.780000e+03	-5.762242e-18	5.594385e-18	5.594385e-18
4.780000e+03	4.800000e+03	-8.902576e-18	8.903555e-18	8.903555e-18
4.800000e+03	4.820000e+03	-2.323847e-19	2.337134e-19	2.337134e-19
4.820000e+03	4.840000e+03	-7.386315e-18	7.369205e-18	7.369205e-18
4.840000e+03	4.860000e+03	2.233869e-19	2.516139e-19	2.516139e-19
4.860000e+03	4.880000e+03	-1.662830e-18	1.662830e-18	1.662830e-18
4.880000e+03	4.900000e+03	-7.293143e-20	4.211378e-19	4.211378e-19
4.900000e+03	4.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+03	4.940000e+03	-1.585590e-20	1.585590e-20	1.585590e-20
4.940000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.980000e+03	-2.049293e-19	2.049293e-19	2.049293e-19
4.980000e+03	5.000000e+03	-1.695029e-21	1.695029e-21	1.695029e-21
5.000000e+03	5.020000e+03	-1.740194e-18	1.740194e-18	1.740194e-18
5.020000e+03	5.040000e+03	-2.911874e-18	2.809347e-18	2.809347e-18
5.040000e+03	5.060000e+03	-2.051272e-20	2.051272e-20	2.051272e-20
5.060000e+03	5.080000e+03	-1.009385e-19	1.005987e-19	1.005987e-19
5.080000e+03	5.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+03	5.120000e+03	2.403966e-18	2.617186e-18	2.617186e-18
5.120000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.160000e+03	-1.297699e-18	1.297671e-18	1.297671e-18
5.160000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.220000e+03	-5.485299e-19	5.039612e-19	5.039612e-19
5.220000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+03	5.320000e+03	-8.934625e-20	8.934625e-20	8.934625e-20
5.320000e+03	5.340000e+03	-1.540746e-23	1.540746e-23	1.540746e-23
5.340000e+03	5.360000e+03	-2.078782e-22	2.078782e-22	2.078782e-22
5.360000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.420000e+03	-3.658612e-19	3.648821e-19	3.648821e-19
5.420000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.460000e+03	1.462854e-23	1.462854e-23	1.462854e-23
5.460000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.500000e+03	-9.964444e-22	9.964444e-22	9.964444e-22
5.500000e+03	5.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.560000e+03	4.156062e-24	4.156062e-24	4.156062e-24
5.560000e+03	5.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.640000e+03	-1.143984e-21	1.143984e-21	1.143984e-21
5.640000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.840000e+03	1.551783e-24	1.551783e-24	1.551783e-24
5.840000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.160000e+03	-9.349407e-25	9.349407e-25	9.349407e-25
6.160000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+03	8.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+03	8.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+03	8.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+03	8.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+03	8.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+03	8.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+03	8.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+03	8.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+03	8.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+03	8.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+03	8.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+03	8.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+03	8.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+03	8.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+03	8.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+03	8.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+03	8.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+03	8.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+03	8.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+03	8.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+03	8.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+03	8.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+03	8.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+03	8.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+03	8.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+03	8.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+03	8.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+03	8.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+03	8.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+03	8.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+03	8.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+03	8.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+03	8.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+03	8.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+03	8.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+03	8.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+03	8.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+03	8.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+03	8.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+03	8.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+03	8.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+03	8.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+03	8.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+03	8.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+03	8.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+03	8.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+03	8.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+03	8.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+03	8.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+03	9.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+03	9.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+03	9.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+03	9.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+03	9.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+03	9.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+03	9.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+03	9.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+03	9.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+03	9.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+03	9.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+03	9.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+03	9.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+03	9.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+03	9.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+03	9.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+03	9.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+03	9.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+03	9.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+03	9.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+03	9.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+03	9.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+03	9.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+03	9.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+03	9.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+03	9.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+03	9.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+03	9.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+03	9.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+03	9.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+03	9.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+03	9.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+03	9.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+03	9.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+03	9.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+03	9.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+03	9.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+03	9.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+03	9.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+03	9.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+03	9.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+03	9.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+03	9.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+03	9.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+03	9.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+03	9.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+03	9.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+03	9.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.002000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+04	1.004000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+04	1.006000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+04	1.008000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+04	1.010000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+04	1.012000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+04	1.014000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+04	1.016000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+04	1.018000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.022000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+04	1.024000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+04	1.026000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+04	1.028000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+04	1.030000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+04	1.032000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+04	1.034000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+04	1.036000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+04	1.038000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.042000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+04	1.044000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+04	1.046000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+04	1.048000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+04	1.050000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+04	1.052000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+04	1.054000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+04	1.056000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+04	1.058000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.062000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+04	1.064000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+04	1.066000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+04	1.068000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+04	1.070000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+04	1.072000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+04	1.074000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+04	1.076000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+04	1.078000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.082000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+04	1.084000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+04	1.086000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+04	1.088000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+04	1.090000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+04	1.092000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+04	1.094000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+04	1.096000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+04	1.098000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.102000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+04	1.104000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+04	1.106000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+04	1.108000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+04	1.110000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+04	1.112000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+04	1.114000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+04	1.116000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+04	1.118000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.122000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+04	1.124000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+04	1.126000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+04	1.128000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+04	1.130000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+04	1.132000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+04	1.134000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+04	1.136000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+04	1.138000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.142000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.146000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.150000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+04	1.152000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+04	1.154000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+04	1.156000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+04	1.158000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.162000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+04	1.164000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+04	1.166000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+04	1.168000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+04	1.170000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.174000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+04	1.176000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+04	1.178000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.182000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+04	1.184000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+04	1.186000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.190000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+04	1.192000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+04	1.194000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.198000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.202000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.206000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.210000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.214000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.218000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.222000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.226000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.230000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.234000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.238000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.242000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.246000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.250000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.254000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.258000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.262000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.266000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.270000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.274000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.278000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.282000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.286000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.290000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.294000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.298000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO
ErrorBreakdown={0: {"": {up: 6.480877892274591e-07, dn: 6.480877892274591e-07}}, 1: {"": {up: 8.454173324196678e-07, dn: 8.454173324196678e-07}}, 2: {"": {up: 7.841888223716854e-07, dn: 7.841888223716854e-07}}, 3: {"": {up: 6.374459036700417e-07, dn: 6.374459036700417e-07}}, 4: {"": {up: 4.965153374640679e-07, dn: 4.965153374640679e-07}}, 5: {"": {up: 3.859370058374283e-07, dn: 3.859370058374283e-07}}, 6: {"": {up: 2.983237779205372e-07, dn: 2.983237779205372e-07}}, 7: {"": {up: 2.332089409424607e-07, dn: 2.332089409424607e-07}}, 8: {"": {up: 1.837091044508913e-07, dn: 1.837091044508913e-07}}, 9: {"": {up: 1.461296092870078e-07, dn: 1.461296092870078e-07}}, 10: {"": {up: 1.172744954838708e-07, dn: 1.172744954838708e-07}}, 11: {"": {up: 9.366990620279196e-08, dn: 9.366990620279196e-08}}, 12: {"": {up: 7.565514136642719e-08, dn: 7.565514136642719e-08}}, 13: {"": {up: 6.207644779082344e-08, dn: 6.207644779082344e-08}}, 14: {"": {up: 5.061931709575879e-08, dn: 5.061931709575879e-08}}, 15: {"": {up: 4.18846376104946e-08, dn: 4.18846376104946e-08}}, 16: {"": {up: 3.466212312184566e-08, dn: 3.466212312184566e-08}}, 17: {"": {up: 2.917335210960903e-08, dn: 2.917335210960903e-08}}, 18: {"": {up: 2.439245218118916e-08, dn: 2.439245218118916e-08}}, 19: {"": {up: 2.061483219072841e-08, dn: 2.061483219072841e-08}}, 20: {"": {up: 1.740238722554269e-08, dn: 1.740238722554269e-08}}, 21: {"": {up: 1.486183494067457e-08, dn: 1.486183494067457e-08}}, 22: {"": {up: 1.264881257046248e-08, dn: 1.264881257046248e-08}}, 23: {"": {up: 1.079915515631615e-08, dn: 1.079915515631615e-08}}, 24: {"": {up: 9.26075409048366e-09, dn: 9.26075409048366e-09}}, 25: {"": {up: 8.259781101433187e-09, dn: 8.259781101433187e-09}}, 26: {"": {up: 6.909120875740247e-09, dn: 6.909120875740247e-09}}, 27: {"": {up: 6.027494095595438e-09, dn: 6.027494095595438e-09}}, 28: {"": {up: 5.238680255669572e-09, dn: 5.238680255669572e-09}}, 29: {"": {up: 4.503850585463104e-09, dn: 4.503850585463104e-09}}, 30: {"": {up: 4.117317294287602e-09, dn: 4.117317294287602e-09}}, 31: {"": {up: 3.445753492853729e-09, dn: 3.445753492853729e-09}}, 32: {"": {up: 2.996602139778465e-09, dn: 2.996602139778465e-09}}, 33: {"": {up: 2.876572234942305e-09, dn: 2.876572234942305e-09}}, 34: {"": {up: 2.261530603082603e-09, dn: 2.261530603082603e-09}}, 35: {"": {up: 1.988215179665506e-09, dn: 1.988215179665506e-09}}, 36: {"": {up: 1.758830322664514e-09, dn: 1.758830322664514e-09}}, 37: {"": {up: 1.522844302656204e-09, dn: 1.522844302656204e-09}}, 38: {"": {up: 1.374407989024874e-09, dn: 1.374407989024874e-09}}, 39: {"": {up: 1.215004673902194e-09, dn: 1.215004673902194e-09}}, 40: {"": {up: 9.871640619689391e-10, dn: 9.871640619689391e-10}}, 41: {"": {up: 9.062581493734432e-10, dn: 9.062581493734432e-10}}, 42: {"": {up: 7.68946074640333e-10, dn: 7.68946074640333e-10}}, 43: {"": {up: 7.212948106492442e-10, dn: 7.212948106492442e-10}}, 44: {"": {up: 6.239423371598766e-10, dn: 6.239423371598766e-10}}, 45: {"": {up: 5.477395459558664e-10, dn: 5.477395459558664e-10}}, 46: {"": {up: 4.807125847186884e-10, dn: 4.807125847186884e-10}}, 47: {"": {up: 4.297896277864442e-10, dn: 4.297896277864442e-10}}, 48: {"": {up: 3.981581950877902e-10, dn: 3.981581950877902e-10}}, 49: {"": {up: 3.386059927817091e-10, dn: 3.386059927817091e-10}}, 50: {"": {up: 3.212770948955761e-10, dn: 3.212770948955761e-10}}, 51: {"": {up: 2.745275432547468e-10, dn: 2.745275432547468e-10}}, 52: {"": {up: 2.501359330473349e-10, dn: 2.501359330473349e-10}}, 53: {"": {up: 2.315123565978406e-10, dn: 2.315123565978406e-10}}, 54: {"": {up: 2.182318483436223e-10, dn: 2.182318483436223e-10}}, 55: {"": {up: 1.791567501882345e-10, dn: 1.791567501882345e-10}}, 56: {"": {up: 1.641568122480774e-10, dn: 1.641568122480774e-10}}, 57: {"": {up: 1.451978270521552e-10, dn: 1.451978270521552e-10}}, 58: {"": {up: 1.3732333826801e-10, dn: 1.3732333826801e-10}}, 59: {"": {up: 1.214004615134383e-10, dn: 1.214004615134383e-10}}, 60: {"": {up: 1.143201484153599e-10, dn: 1.143201484153599e-10}}, 61: {"": {up: 1.010112503494978e-10, dn: 1.010112503494978e-10}}, 62: {"": {up: 9.194106577772098e-11, dn: 9.194106577772098e-11}}, 63: {"": {up: 7.968459725620913e-11, dn: 7.968459725620913e-11}}, 64: {"": {up: 8.260010317875324e-11, dn: 8.260010317875324e-11}}, 65: {"": {up: 6.532008191353318e-11, dn: 6.532008191353318e-11}}, 66: {"": {up: 5.482323683979119e-11, dn: 5.482323683979119e-11}}, 67: {"": {up: 5.238220431092678e-11, dn: 5.238220431092678e-11}}, 68: {"": {up: 5.085069856044498e-11, dn: 5.085069856044498e-11}}, 69: {"": {up: 4.718346381841643e-11, dn: 4.718346381841643e-11}}, 70: {"": {up: 4.631055019697488e-11, dn: 4.631055019697488e-11}}, 71: {"": {up: 3.797607836945278e-11, dn: 3.797607836945278e-11}}, 72: {"": {up: 3.211298025737576e-11, dn: 3.211298025737576e-11}}, 73: {"": {up: 2.959972534520253e-11, dn: 2.959972534520253e-11}}, 74: {"": {up: 2.782965337260563e-11, dn: 2.782965337260563e-11}}, 75: {"": {up: 2.996610434448474e-11, dn: 2.996610434448474e-11}}, 76: {"": {up: 2.591312631444377e-11, dn: 2.591312631444377e-11}}, 77: {"": {up: 2.550551262723965e-11, dn: 2.550551262723965e-11}}, 78: {"": {up: 1.913572460014594e-11, dn: 1.913572460014594e-11}}, 79: {"": {up: 1.787651748383404e-11, dn: 1.787651748383404e-11}}, 80: {"": {up: 1.76311636698063e-11, dn: 1.76311636698063e-11}}, 81: {"": {up: 1.725113099466156e-11, dn: 1.725113099466156e-11}}, 82: {"": {up: 1.275745673092655e-11, dn: 1.275745673092655e-11}}, 83: {"": {up: 1.310392782502358e-11, dn: 1.310392782502358e-11}}, 84: {"": {up: 1.085877777728211e-11, dn: 1.085877777728211e-11}}, 85: {"": {up: 1.146404923312154e-11, dn: 1.146404923312154e-11}}, 86: {"": {up: 9.184309834069887e-12, dn: 9.184309834069887e-12}}, 87: {"": {up: 1.000111724667158e-11, dn: 1.000111724667158e-11}}, 88: {"": {up: 8.116958713239941e-12, dn: 8.116958713239941e-12}}, 89: {"": {up: 8.967955459099699e-12, dn: 8.967955459099699e-12}}, 90: {"": {up: 8.836625279438472e-12, dn: 8.836625279438472e-12}}, 91: {"": {up: 1.408820253802599e-11, dn: 1.408820253802599e-11}}, 92: {"": {up: 7.510279399404095e-12, dn: 7.510279399404095e-12}}, 93: {"": {up: 5.206311516444804e-12, dn: 5.206311516444804e-12}}, 94: {"": {up: 4.763293228187404e-12, dn: 4.763293228187404e-12}}, 95: {"": {up: 4.365094436028003e-12, dn: 4.365094436028003e-12}}, 96: {"": {up: 4.298350606420217e-12, dn: 4.298350606420217e-12}}, 97: {"": {up: 4.286084561016529e-12, dn: 4.286084561016529e-12}}, 98: {"": {up: 3.526242904927963e-12, dn: 3.526242904927963e-12}}, 99: {"": {up: 2.469596551207638e-12, dn: 2.469596551207638e-12}}, 100: {"": {up: 2.240101174191618e-12, dn: 2.240101174191618e-12}}, 101: {"": {up: 3.064633561574202e-12, dn: 3.064633561574202e-12}}, 102: {"": {up: 2.270065395331112e-12, dn: 2.270065395331112e-12}}, 103: {"": {up: 2.230994954280104e-12, dn: 2.230994954280104e-12}}, 104: {"": {up: 1.629239878562586e-12, dn: 1.629239878562586e-12}}, 105: {"": {up: 2.000712935589695e-12, dn: 2.000712935589695e-12}}, 106: {"": {up: 1.63705136307124e-12, dn: 1.63705136307124e-12}}, 107: {"": {up: 1.75999100834342e-12, dn: 1.75999100834342e-12}}, 108: {"": {up: 1.672364796497726e-12, dn: 1.672364796497726e-12}}, 109: {"": {up: 1.385946042830386e-12, dn: 1.385946042830386e-12}}, 110: {"": {up: 1.36467087201606e-12, dn: 1.36467087201606e-12}}, 111: {"": {up: 1.057110274260373e-12, dn: 1.057110274260373e-12}}, 112: {"": {up: 9.843446654072332e-13, dn: 9.843446654072332e-13}}, 113: {"": {up: 9.812392627651937e-13, dn: 9.812392627651937e-13}}, 114: {"": {up: 1.025531598222362e-12, dn: 1.025531598222362e-12}}, 115: {"": {up: 8.397607384138443e-13, dn: 8.397607384138443e-13}}, 116: {"": {up: 6.58110755480418e-13, dn: 6.58110755480418e-13}}, 117: {"": {up: 8.526096095553311e-13, dn: 8.526096095553311e-13}}, 118: {"": {up: 4.260538772202848e-13, dn: 4.260538772202848e-13}}, 119: {"": {up: 5.430785143969784e-13, dn: 5.430785143969784e-13}}, 120: {"": {up: 6.554703930428734e-13, dn: 6.554703930428734e-13}}, 121: {"": {up: 4.237059351744109e-13, dn: 4.237059351744109e-13}}, 122: {"": {up: 2.88389858764871e-13, dn: 2.88389858764871e-13}}, 123: {"": {up: 3.714214670902712e-13, dn: 3.714214670902712e-13}}, 124: {"": {up: 2.970111241766463e-13, dn: 2.970111241766463e-13}}, 125: {"": {up: 2.924841078637463e-13, dn: 2.924841078637463e-13}}, 126: {"": {up: 2.165220083442111e-13, dn: 2.165220083442111e-13}}, 127: {"": {up: 3.64756686845151e-13, dn: 3.64756686845151e-13}}, 128: {"": {up: 2.1649755390225e-13, dn: 2.1649755390225e-13}}, 129: {"": {up: 2.656484030326884e-13, dn: 2.656484030326884e-13}}, 130: {"": {up: 1.91278950746061e-13, dn: 1.91278950746061e-13}}, 131: {"": {up: 1.928640114722063e-13, dn: 1.928640114722063e-13}}, 132: {"": {up: 1.746444775367037e-13, dn: 1.746444775367037e-13}}, 133: {"": {up: 2.317932398511253e-13, dn: 2.317932398511253e-13}}, 134: {"": {up: 2.613526250029008e-13, dn: 2.613526250029008e-13}}, 135: {"": {up: 2.004577491482467e-13, dn: 2.004577491482467e-13}}, 136: {"": {up: 1.248799321508432e-13, dn: 1.248799321508432e-13}}, 137: {"": {up: 1.01080261477969e-13, dn: 1.01080261477969e-13}}, 138: {"": {up: 1.024041140282377e-13, dn: 1.024041140282377e-13}}, 139: {"": {up: 1.067078195279793e-13, dn: 1.067078195279793e-13}}, 140: {"": {up: 8.056810361486079e-14, dn: 8.056810361486079e-14}}, 141: {"": {up: 6.4611686230423e-14, dn: 6.4611686230423e-14}}, 142: {"": {up: 5.819122150265594e-14, dn: 5.819122150265594e-14}}, 143: {"": {up: 7.399414762000253e-14, dn: 7.399414762000253e-14}}, 144: {"": {up: 7.088134221886747e-14, dn: 7.088134221886747e-14}}, 145: {"": {up: 3.469196583563889e-14, dn: 3.469196583563889e-14}}, 146: {"": {up: 6.758558674400784e-14, dn: 6.758558674400784e-14}}, 147: {"": {up: 6.492044355245588e-14, dn: 6.492044355245588e-14}}, 148: {"": {up: 4.758461196722857e-14, dn: 4.758461196722857e-14}}, 149: {"": {up: 2.800648853906982e-14, dn: 2.800648853906982e-14}}, 150: {"": {up: 2.934118807924903e-14, dn: 2.934118807924903e-14}}, 151: {"": {up: 5.410150616522967e-14, dn: 5.410150616522967e-14}}, 152: {"": {up: 4.51791905398303e-14, dn: 4.51791905398303e-14}}, 153: {"": {up: 2.108686394328619e-14, dn: 2.108686394328619e-14}}, 154: {"": {up: 4.429680696624619e-14, dn: 4.429680696624619e-14}}, 155: {"": {up: 2.647045169481622e-14, dn: 2.647045169481622e-14}}, 156: {"": {up: 3.387413993053069e-14, dn: 3.387413993053069e-14}}, 157: {"": {up: 2.207307747851361e-14, dn: 2.207307747851361e-14}}, 158: {"": {up: 1.705566183656899e-14, dn: 1.705566183656899e-14}}, 159: {"": {up: 1.449466511654159e-14, dn: 1.449466511654159e-14}}, 160: {"": {up: 1.134165547267263e-14, dn: 1.134165547267263e-14}}, 161: {"": {up: 1.629720853870775e-14, dn: 1.629720853870775e-14}}, 162: {"": {up: 6.403530316855308e-15, dn: 6.403530316855308e-15}}, 163: {"": {up: 1.366445945325855e-14, dn: 1.366445945325855e-14}}, 164: {"": {up: 1.204148653986811e-14, dn: 1.204148653986811e-14}}, 165: {"": {up: 1.176108318570539e-14, dn: 1.176108318570539e-14}}, 166: {"": {up: 7.697624568959816e-15, dn: 7.697624568959816e-15}}, 167: {"": {up: 1.201656026995281e-14, dn: 1.201656026995281e-14}}, 168: {"": {up: 4.449470270025057e-15, dn: 4.449470270025057e-15}}, 169: {"": {up: 5.05207942711425e-15, dn: 5.05207942711425e-15}}, 170: {"": {up: 7.668547816210284e-15, dn: 7.668547816210284e-15}}, 171: {"": {up: 3.848901387917456e-15, dn: 3.848901387917456e-15}}, 172: {"": {up: 1.172268350697552e-14, dn: 1.172268350697552e-14}}, 173: {"": {up: 3.204341152745764e-15, dn: 3.204341152745764e-15}}, 174: {"": {up: 4.249573822957082e-15, dn: 4.249573822957082e-15}}, 175: {"": {up: 1.397115894258631e-14, dn: 1.397115894258631e-14}}, 176: {"": {up: 1.809532198447892e-15, dn: 1.809532198447892e-15}}, 177: {"": {up: 1.584608831151798e-15, dn: 1.584608831151798e-15}}, 178: {"": {up: 4.608050327643956e-15, dn: 4.608050327643956e-15}}, 179: {"": {up: 1.869826078514339e-15, dn: 1.869826078514339e-15}}, 180: {"": {up: 6.263783366761577e-15, dn: 6.263783366761577e-15}}, 181: {"": {up: 2.551266447897981e-15, dn: 2.551266447897981e-15}}, 182: {"": {up: 2.411220068009182e-15, dn: 2.411220068009182e-15}}, 183: {"": {up: 1.098531086476533e-15, dn: 1.098531086476533e-15}}, 184: {"": {up: 2.371011820903996e-15, dn: 2.371011820903996e-15}}, 185: {"": {up: 6.719976354806205e-16, dn: 6.719976354806205e-16}}, 186: {"": {up: 5.231213264312576e-16, dn: 5.231213264312576e-16}}, 187: {"": {up: 1.109360203781631e-15, dn: 1.109360203781631e-15}}, 188: {"": {up: 3.702617998613747e-16, dn: 3.702617998613747e-16}}, 189: {"": {up: 6.544189578885027e-16, dn: 6.544189578885027e-16}}, 190: {"": {up: 1.290262741201711e-15, dn: 1.290262741201711e-15}}, 191: {"": {up: 6.664771136158804e-16, dn: 6.664771136158804e-16}}, 192: {"": {up: 9.590397632246342e-16, dn: 9.590397632246342e-16}}, 193: {"": {up: 2.432243848528475e-16, dn: 2.432243848528475e-16}}, 194: {"": {up: 3.145192108307072e-16, dn: 3.145192108307072e-16}}, 195: {"": {up: 2.196173730360329e-15, dn: 2.196173730360329e-15}}, 196: {"": {up: 1.378051757621782e-16, dn: 1.378051757621782e-16}}, 197: {"": {up: 1.194105883052639e-15, dn: 1.194105883052639e-15}}, 198: {"": {up: 2.523868878129898e-17, dn: 2.523868878129898e-17}}, 199: {"": {up: 7.93228699563618e-16, dn: 7.93228699563618e-16}}, 200: {"": {up: 3.471010512393302e-16, dn: 3.471010512393302e-16}}, 201: {"": {up: 4.139378201514399e-16, dn: 4.139378201514399e-16}}, 202: {"": {up: 3.19738600017539e-16, dn: 3.19738600017539e-16}}, 203: {"": {up: 3.841732244678417e-16, dn: 3.841732244678417e-16}}, 204: {"": {up: 7.864251724135461e-17, dn: 7.864251724135461e-17}}, 205: {"": {up: 2.214953520824879e-16, dn: 2.214953520824879e-16}}, 206: {"": {up: 1.130742906926811e-16, dn: 1.130742906926811e-16}}, 207: {"": {up: 2.764780327438811e-16, dn: 2.764780327438811e-16}}, 208: {"": {up: 1.090324930997919e-16, dn: 1.090324930997919e-16}}, 209: {"": {up: 2.953464258182524e-17, dn: 2.953464258182524e-17}}, 210: {"": {up: 5.173549894376614e-17, dn: 5.173549894376614e-17}}, 211: {"": {up: 2.633397357940233e-16, dn: 2.633397357940233e-16}}, 212: {"": {up: 1.059959823464075e-17, dn: 1.059959823464075e-17}}, 213: {"": {up: 3.903904349688848e-17, dn: 3.903904349688848e-17}}, 214: {"": {up: 1.8256593537812e-16, dn: 1.8256593537812e-16}}, 215: {"": {up: 1.155545689274356e-16, dn: 1.155545689274356e-16}}, 216: {"": {up: 2.784513219216105e-17, dn: 2.784513219216105e-17}}, 217: {"": {up: 2.566516060722388e-17, dn: 2.566516060722388e-17}}, 218: {"": {up: 6.900313770278276e-17, dn: 6.900313770278276e-17}}, 219: {"": {up: 7.562651408104374e-17, dn: 7.562651408104374e-17}}, 220: {"": {up: 6.351125388772426e-17, dn: 6.351125388772426e-17}}, 221: {"": {up: 7.525915398049646e-17, dn: 7.525915398049646e-17}}, 222: {"": {up: 5.27971386940255e-17, dn: 5.27971386940255e-17}}, 223: {"": {up: 2.069097661209305e-17, dn: 2.069097661209305e-17}}, 224: {"": {up: 8.591992649708262e-19, dn: 8.591992649708262e-19}}, 225: {"": {up: 2.569739317172664e-17, dn: 2.569739317172664e-17}}, 226: {"": {up: 1.476355353811416e-17, dn: 1.476355353811416e-17}}, 227: {"": {up: 4.295957436650418e-18, dn: 4.295957436650418e-18}}, 228: {"": {up: 7.922444332095678e-18, dn: 7.922444332095678e-18}}, 229: {"": {up: 1.309260739794572e-18, dn: 1.309260739794572e-18}}, 230: {"": {up: 1.29914810648761e-17, dn: 1.29914810648761e-17}}, 231: {"": {up: 2.875207168550216e-17, dn: 2.875207168550216e-17}}, 232: {"": {up: 1.685739867323718e-17, dn: 1.685739867323718e-17}}, 233: {"": {up: 3.189155903611909e-18, dn: 3.189155903611909e-18}}, 234: {"": {up: 1.67011868617092e-19, dn: 1.67011868617092e-19}}, 235: {"": {up: 8.388005314139067e-19, dn: 8.388005314139067e-19}}, 236: {"": {up: 3.627269167916754e-18, dn: 3.627269167916754e-18}}, 237: {"": {up: 1.030269580667144e-18, dn: 1.030269580667144e-18}}, 238: {"": {up: 8.276065474682317e-18, dn: 8.276065474682317e-18}}, 239: {"": {up: 2.438639777861796e-18, dn: 2.438639777861796e-18}}, 240: {"": {up: 6.585426577218878e-20, dn: 6.585426577218878e-20}}, 241: {"": {up: 6.08691777877761e-19, dn: 6.08691777877761e-19}}, 242: {"": {up: 3.213661810208663e-19, dn: 3.213661810208663e-19}}, 243: {"": {up: 3.927144008468361e-18, dn: 3.927144008468361e-18}}, 244: {"": {up: 7.439195719234317e-19, dn: 7.439195719234317e-19}}, 245: {"": {up: 8.069383820991136e-19, dn: 8.069383820991136e-19}}, 246: {"": {up: 1.71218553410557e-17, dn: 1.71218553410557e-17}}, 247: {"": {up: 2.436337631312668e-19, dn: 2.436337631312668e-19}}, 248: {"": {up: 2.657588635835768e-19, dn: 2.657588635835768e-19}}, 249: {"": {up: 6.491827834871385e-19, dn: 6.491827834871385e-19}}, 250: {"": {up: 1.162371528093874e-19, dn: 1.162371528093874e-19}}, 251: {"": {up: 6.574455251355547e-19, dn: 6.574455251355547e-19}}, 252: {"": {up: 3.299839531053147e-18, dn: 3.299839531053147e-18}}, 253: {"": {up: 5.051641307087538e-18, dn: 5.051641307087538e-18}}, 254: {"": {up: 2.287987124573936e-20, dn: 2.287987124573936e-20}}, 255: {"": {up: 2.22963685345499e-20, dn: 2.22963685345499e-20}}, 256: {"": {up: 4.199909963777706e-22, dn: 4.199909963777706e-22}}, 257: {"": {up: 9.100887208199433e-20, dn: 9.100887208199433e-20}}, 258: {"": {up: 4.378635345278894e-21, dn: 4.378635345278894e-21}}, 259: {"": {up: 9.481170914308049e-20, dn: 9.481170914308049e-20}}, 260: {"": {up: 5.481493598426323e-20, dn: 5.481493598426323e-20}}, 261: {"": {up: 9.727055638265661e-22, dn: 9.727055638265661e-22}}, 262: {"": {up: 1.903686564616694e-21, dn: 1.903686564616694e-21}}, 263: {"": {up: 1.245453737213098e-20, dn: 1.245453737213098e-20}}, 264: {"": {up: 3.509227475902213e-19, dn: 3.509227475902213e-19}}, 265: {"": {up: 2.209409706985042e-21, dn: 2.209409706985042e-21}}, 266: {"": {up: 1.083914093089776e-20, dn: 1.083914093089776e-20}}, 267: {"": {up: 4.636052540939032e-22, dn: 4.636052540939032e-22}}, 268: {"": {up: 1.166207783129723e-21, dn: 1.166207783129723e-21}}, 269: {"": {up: 3.157036126983552e-21, dn: 3.157036126983552e-21}}, 270: {"": {up: 5.925323423736937e-22, dn: 5.925323423736937e-22}}, 271: {"": {up: 2.656875409311908e-23, dn: 2.656875409311908e-23}}, 272: {"": {up: 6.032722454045978e-21, dn: 6.032722454045978e-21}}, 273: {"": {up: 8.60092165503809e-21, dn: 8.60092165503809e-21}}, 274: {"": {up: 1.846500257118913e-19, dn: 1.846500257118913e-19}}, 275: {"": {up: 2.13651704964028e-20, dn: 2.13651704964028e-20}}, 276: {"": {up: 8.399929210032437e-21, dn: 8.399929210032437e-21}}, 277: {"": {up: 1.288191640425736e-19, dn: 1.288191640425736e-19}}, 278: {"": {up: 6.137560217111295e-23, dn: 6.137560217111295e-23}}, 279: {"": {up: 1.213848143124261e-21, dn: 1.213848143124261e-21}}, 280: {"": {up: 1.482727396306377e-19, dn: 1.482727396306377e-19}}, 281: {"": {up: 4.243747679218362e-22, dn: 4.243747679218362e-22}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 2.476675729918986e-21, dn: 2.476675729918986e-21}}, 285: {"": {up: 1.727910432598823e-22, dn: 1.727910432598823e-22}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 1.447971428040178e-23, dn: 1.447971428040178e-23}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 3.759299705545766e-21, dn: 3.759299705545766e-21}}, 290: {"": {up: 2.005414293833527e-20, dn: 2.005414293833527e-20}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 1.76860883444247e-22, dn: 1.76860883444247e-22}}, 293: {"": {up: 5.060940858281767e-23, dn: 5.060940858281767e-23}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 2.816662070156285e-22, dn: 2.816662070156285e-22}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 3.720971682126379e-23, dn: 3.720971682126379e-23}}, 298: {"": {up: 7.305217274417316e-27, dn: 7.305217274417316e-27}}, 299: {"": {up: 5.890819373853326e-24, dn: 5.890819373853326e-24}}, 300: {"": {up: 3.607495340244825e-24, dn: 3.607495340244825e-24}}, 301: {"": {up: 3.792000452200722e-24, dn: 3.792000452200722e-24}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 1.230397049034484e-24, dn: 1.230397049034484e-24}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 9.653360559084788e-23, dn: 9.653360559084788e-23}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}}
LineColor=black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=LO
Path=LO
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.846869e-03	1.310137e-06	1.310137e-06
2.000000e+01	4.000000e+01	8.766640e-03	2.016128e-06	2.016128e-06
4.000000e+01	6.000000e+01	9.926705e-03	2.458967e-06	2.458967e-06
6.000000e+01	8.000000e+01	7.777498e-03	2.184155e-06	2.184155e-06
8.000000e+01	1.000000e+02	5.773570e-03	1.558924e-06	1.558924e-06
1.000000e+02	1.200000e+02	4.361896e-03	1.054627e-06	1.054627e-06
1.200000e+02	1.400000e+02	3.182748e-03	7.591425e-07	7.591425e-07
1.400000e+02	1.600000e+02	2.301746e-03	6.001655e-07	6.001655e-07
1.600000e+02	1.800000e+02	1.671754e-03	4.533367e-07	4.533367e-07
1.800000e+02	2.000000e+02	1.224468e-03	3.639301e-07	3.639301e-07
2.000000e+02	2.200000e+02	9.052441e-04	2.902474e-07	2.902474e-07
2.200000e+02	2.400000e+02	6.753441e-04	2.353932e-07	2.353932e-07
2.400000e+02	2.600000e+02	5.093873e-04	1.912817e-07	1.912817e-07
2.600000e+02	2.800000e+02	3.879427e-04	1.585360e-07	1.585360e-07
2.800000e+02	3.000000e+02	2.985944e-04	1.325514e-07	1.325514e-07
3.000000e+02	3.200000e+02	2.317017e-04	1.108486e-07	1.108486e-07
3.200000e+02	3.400000e+02	1.811932e-04	9.385351e-08	9.385351e-08
3.400000e+02	3.600000e+02	1.429804e-04	7.986323e-08	7.986323e-08
3.600000e+02	3.800000e+02	1.132263e-04	6.859068e-08	6.859068e-08
3.800000e+02	4.000000e+02	8.812373e-05	5.802820e-08	5.802820e-08
4.000000e+02	4.200000e+02	6.122522e-05	4.838890e-08	4.838890e-08
4.200000e+02	4.400000e+02	4.277837e-05	3.988618e-08	3.988618e-08
4.400000e+02	4.600000e+02	3.103185e-05	3.344281e-08	3.344281e-08
4.600000e+02	4.800000e+02	2.294509e-05	2.815437e-08	2.815437e-08
4.800000e+02	5.000000e+02	1.733620e-05	2.394358e-08	2.394358e-08
5.000000e+02	5.200000e+02	1.310198e-05	2.024391e-08	2.024391e-08
5.200000e+02	5.400000e+02	1.001854e-05	1.702782e-08	1.702782e-08
5.400000e+02	5.600000e+02	7.756056e-06	1.497492e-08	1.497492e-08
5.600000e+02	5.800000e+02	6.024338e-06	1.260447e-08	1.260447e-08
5.800000e+02	6.000000e+02	4.723283e-06	1.087637e-08	1.087637e-08
6.000000e+02	6.200000e+02	3.705571e-06	9.505886e-09	9.505886e-09
6.200000e+02	6.400000e+02	2.930660e-06	8.186596e-09	8.186596e-09
6.400000e+02	6.600000e+02	2.310827e-06	6.917557e-09	6.917557e-09
6.600000e+02	6.800000e+02	1.854195e-06	6.196306e-09	6.196306e-09
6.800000e+02	7.000000e+02	1.468925e-06	5.148642e-09	5.148642e-09
7.000000e+02	7.200000e+02	1.183277e-06	4.601713e-09	4.601713e-09
7.200000e+02	7.400000e+02	9.519109e-07	4.258319e-09	4.258319e-09
7.400000e+02	7.600000e+02	7.565615e-07	3.409438e-09	3.409438e-09
7.600000e+02	7.800000e+02	6.180773e-07	3.246846e-09	3.246846e-09
7.800000e+02	8.000000e+02	5.011821e-07	2.680993e-09	2.680993e-09
8.000000e+02	8.200000e+02	4.044225e-07	2.367697e-09	2.367697e-09
8.200000e+02	8.400000e+02	3.316330e-07	2.099407e-09	2.099407e-09
8.400000e+02	8.600000e+02	2.700330e-07	1.741249e-09	1.741249e-09
8.600000e+02	8.800000e+02	2.213993e-07	1.554391e-09	1.554391e-09
8.800000e+02	9.000000e+02	1.828417e-07	1.366487e-09	1.366487e-09
9.000000e+02	9.200000e+02	1.520585e-07	1.205040e-09	1.205040e-09
9.200000e+02	9.400000e+02	1.278236e-07	1.076840e-09	1.076840e-09
9.400000e+02	9.600000e+02	1.035079e-07	9.655326e-10	9.655326e-10
9.600000e+02	9.800000e+02	8.729674e-08	8.384907e-10	8.384907e-10
9.800000e+02	1.000000e+03	7.245648e-08	7.699374e-10	7.699374e-10
1.000000e+03	1.020000e+03	6.038385e-08	6.774422e-10	6.774422e-10
1.020000e+03	1.040000e+03	5.066173e-08	6.151117e-10	6.151117e-10
1.040000e+03	1.060000e+03	4.181745e-08	5.740024e-10	5.740024e-10
1.060000e+03	1.080000e+03	3.573600e-08	4.764481e-10	4.764481e-10
1.080000e+03	1.100000e+03	3.064699e-08	4.347000e-10	4.347000e-10
1.100000e+03	1.120000e+03	2.576236e-08	3.858627e-10	3.858627e-10
1.120000e+03	1.140000e+03	2.152670e-08	3.255346e-10	3.255346e-10
1.140000e+03	1.160000e+03	1.773932e-08	2.890302e-10	2.890302e-10
1.160000e+03	1.180000e+03	1.512126e-08	2.753406e-10	2.753406e-10
1.180000e+03	1.200000e+03	1.308392e-08	2.559354e-10	2.559354e-10
1.200000e+03	1.220000e+03	1.093562e-08	2.086710e-10	2.086710e-10
1.220000e+03	1.240000e+03	9.662526e-09	2.890261e-10	2.890261e-10
1.240000e+03	1.260000e+03	7.942487e-09	1.938947e-10	1.938947e-10
1.260000e+03	1.280000e+03	6.912917e-09	1.578165e-10	1.578165e-10
1.280000e+03	1.300000e+03	5.893145e-09	1.475141e-10	1.475141e-10
1.300000e+03	1.320000e+03	5.028854e-09	1.301946e-10	1.301946e-10
1.320000e+03	1.340000e+03	4.307816e-09	1.248338e-10	1.248338e-10
1.340000e+03	1.360000e+03	3.562570e-09	1.039155e-10	1.039155e-10
1.360000e+03	1.380000e+03	3.242857e-09	9.298165e-11	9.298165e-11
1.380000e+03	1.400000e+03	2.630349e-09	8.823403e-11	8.823403e-11
1.400000e+03	1.420000e+03	2.475944e-09	1.998909e-10	1.998909e-10
1.420000e+03	1.440000e+03	1.998785e-09	6.703120e-11	6.703120e-11
1.440000e+03	1.460000e+03	1.726220e-09	6.440434e-11	6.440434e-11
1.460000e+03	1.480000e+03	1.434425e-09	5.499185e-11	5.499185e-11
1.480000e+03	1.500000e+03	1.176545e-09	4.846599e-11	4.846599e-11
1.500000e+03	1.520000e+03	1.151440e-09	4.485389e-11	4.485389e-11
1.520000e+03	1.540000e+03	9.472841e-10	4.312450e-11	4.312450e-11
1.540000e+03	1.560000e+03	8.192588e-10	3.813592e-11	3.813592e-11
1.560000e+03	1.580000e+03	7.201351e-10	3.532575e-11	3.532575e-11
1.580000e+03	1.600000e+03	7.060498e-10	4.854744e-11	4.854744e-11
1.600000e+03	1.620000e+03	5.080066e-10	2.688801e-11	2.688801e-11
1.620000e+03	1.640000e+03	4.725270e-10	2.501883e-11	2.501883e-11
1.640000e+03	1.660000e+03	3.646970e-10	2.232297e-11	2.232297e-11
1.660000e+03	1.680000e+03	3.306239e-10	2.354470e-11	2.354470e-11
1.680000e+03	1.700000e+03	2.950243e-10	1.951290e-11	1.951290e-11
1.700000e+03	1.720000e+03	2.530255e-10	2.513055e-11	2.513055e-11
1.720000e+03	1.740000e+03	2.086425e-10	1.838879e-11	1.838879e-11
1.740000e+03	1.760000e+03	1.760171e-10	1.535588e-11	1.535588e-11
1.760000e+03	1.780000e+03	1.712228e-10	1.470154e-11	1.470154e-11
1.780000e+03	1.800000e+03	1.564484e-10	1.390013e-11	1.390013e-11
1.800000e+03	1.820000e+03	1.494321e-10	1.330544e-11	1.330544e-11
1.820000e+03	1.840000e+03	1.253436e-10	1.619922e-11	1.619922e-11
1.840000e+03	1.860000e+03	1.250908e-10	1.319175e-11	1.319175e-11
1.860000e+03	1.880000e+03	6.740740e-11	8.238470e-12	8.238470e-12
1.880000e+03	1.900000e+03	6.971486e-11	8.339466e-12	8.339466e-12
1.900000e+03	1.920000e+03	6.521270e-11	6.562389e-12	6.562389e-12
1.920000e+03	1.940000e+03	4.729280e-11	6.653440e-12	6.653440e-12
1.940000e+03	1.960000e+03	5.766401e-11	6.421290e-12	6.421290e-12
1.960000e+03	1.980000e+03	3.692878e-11	6.866883e-12	6.866883e-12
1.980000e+03	2.000000e+03	1.442520e-11	1.220989e-11	1.220989e-11
2.000000e+03	2.020000e+03	2.607735e-11	3.930642e-12	3.930642e-12
2.020000e+03	2.040000e+03	2.902290e-11	4.303108e-12	4.303108e-12
2.040000e+03	2.060000e+03	2.681381e-11	4.225563e-12	4.225563e-12
2.060000e+03	2.080000e+03	2.190570e-11	3.791010e-12	3.791010e-12
2.080000e+03	2.100000e+03	1.142762e-11	3.035247e-12	3.035247e-12
2.100000e+03	2.120000e+03	2.438843e-11	2.810962e-12	2.810962e-12
2.120000e+03	2.140000e+03	1.607771e-11	3.158343e-12	3.158343e-12
2.140000e+03	2.160000e+03	1.748814e-11	2.426975e-12	2.426975e-12
2.160000e+03	2.180000e+03	1.371580e-11	2.537754e-12	2.537754e-12
2.180000e+03	2.200000e+03	1.310210e-11	1.965449e-12	1.965449e-12
2.200000e+03	2.220000e+03	9.989168e-12	1.685756e-12	1.685756e-12
2.220000e+03	2.240000e+03	8.629387e-12	1.708224e-12	1.708224e-12
2.240000e+03	2.260000e+03	9.405976e-12	2.659567e-12	2.659567e-12
2.260000e+03	2.280000e+03	6.423490e-12	1.447998e-12	1.447998e-12
2.280000e+03	2.300000e+03	5.620961e-12	1.847681e-12	1.847681e-12
2.300000e+03	2.320000e+03	6.644042e-12	1.146037e-12	1.146037e-12
2.320000e+03	2.340000e+03	3.423243e-12	1.219750e-12	1.219750e-12
2.340000e+03	2.360000e+03	4.250691e-12	1.090684e-12	1.090684e-12
2.360000e+03	2.380000e+03	1.950622e-12	8.700920e-13	8.700920e-13
2.380000e+03	2.400000e+03	2.362306e-12	1.007083e-12	1.007083e-12
2.400000e+03	2.420000e+03	8.091424e-12	2.746716e-12	2.746716e-12
2.420000e+03	2.440000e+03	2.149857e-12	9.078762e-13	9.078762e-13
2.440000e+03	2.460000e+03	1.850434e-12	6.048536e-13	6.048536e-13
2.460000e+03	2.480000e+03	2.451208e-12	7.104076e-13	7.104076e-13
2.480000e+03	2.500000e+03	1.149281e-12	5.670348e-13	5.670348e-13
2.500000e+03	2.520000e+03	2.074692e-12	7.559490e-13	7.559490e-13
2.520000e+03	2.540000e+03	1.332817e-12	6.009607e-13	6.009607e-13
2.540000e+03	2.560000e+03	1.449418e-12	6.095747e-13	6.095747e-13
2.560000e+03	2.580000e+03	1.428922e-12	5.064133e-13	5.064133e-13
2.580000e+03	2.600000e+03	1.801102e-12	9.243732e-13	9.243732e-13
2.600000e+03	2.620000e+03	1.364947e-12	5.151257e-13	5.151257e-13
2.620000e+03	2.640000e+03	3.678003e-13	3.612468e-13	3.612468e-13
2.640000e+03	2.660000e+03	2.988448e-12	1.229666e-12	1.229666e-12
2.660000e+03	2.680000e+03	9.287744e-13	3.382258e-13	3.382258e-13
2.680000e+03	2.700000e+03	6.419670e-13	3.046816e-13	3.046816e-13
2.700000e+03	2.720000e+03	4.654904e-13	2.889774e-13	2.889774e-13
2.720000e+03	2.740000e+03	8.255003e-13	1.923705e-13	1.923705e-13
2.740000e+03	2.760000e+03	2.154210e-13	1.953228e-13	1.953228e-13
2.760000e+03	2.780000e+03	-5.860840e-14	2.579996e-13	2.579996e-13
2.780000e+03	2.800000e+03	7.850995e-13	2.870045e-13	2.870045e-13
2.800000e+03	2.820000e+03	8.540360e-14	2.106791e-13	2.106791e-13
2.820000e+03	2.840000e+03	2.434290e-14	2.459214e-13	2.459214e-13
2.840000e+03	2.860000e+03	1.226113e-13	9.070819e-14	9.070819e-14
2.860000e+03	2.880000e+03	3.203114e-13	1.553928e-13	1.553928e-13
2.880000e+03	2.900000e+03	-5.096790e-14	2.110343e-13	2.110343e-13
2.900000e+03	2.920000e+03	7.595465e-14	6.635755e-14	6.635755e-14
2.920000e+03	2.940000e+03	1.377098e-14	1.132437e-13	1.132437e-13
2.940000e+03	2.960000e+03	1.138497e-13	8.741044e-14	8.741044e-14
2.960000e+03	2.980000e+03	1.244563e-13	5.970465e-14	5.970465e-14
2.980000e+03	3.000000e+03	-4.271400e-16	6.722450e-14	6.722450e-14
3.000000e+03	3.020000e+03	1.430984e-13	5.982517e-14	5.982517e-14
3.020000e+03	3.040000e+03	2.559402e-13	6.997509e-14	6.997509e-14
3.040000e+03	3.060000e+03	1.762235e-13	4.910886e-14	4.910886e-14
3.060000e+03	3.080000e+03	-8.207608e-14	1.764983e-13	1.764983e-13
3.080000e+03	3.100000e+03	1.051500e-13	5.033668e-14	5.033668e-14
3.100000e+03	3.120000e+03	5.794443e-14	3.877502e-14	3.877502e-14
3.120000e+03	3.140000e+03	1.472124e-14	5.095258e-14	5.095258e-14
3.140000e+03	3.160000e+03	3.481590e-14	3.426406e-14	3.426406e-14
3.160000e+03	3.180000e+03	2.497005e-14	2.792378e-14	2.792378e-14
3.180000e+03	3.200000e+03	3.005844e-14	2.288265e-14	2.288265e-14
3.200000e+03	3.220000e+03	2.749928e-14	2.043457e-14	2.043457e-14
3.220000e+03	3.240000e+03	7.260544e-14	2.514356e-14	2.514356e-14
3.240000e+03	3.260000e+03	3.428957e-14	4.905406e-14	4.905406e-14
3.260000e+03	3.280000e+03	1.690414e-14	1.881082e-14	1.881082e-14
3.280000e+03	3.300000e+03	1.272036e-14	1.699157e-14	1.699157e-14
3.300000e+03	3.320000e+03	2.043690e-16	3.079218e-14	3.079218e-14
3.320000e+03	3.340000e+03	-1.502516e-14	1.973804e-14	1.973804e-14
3.340000e+03	3.360000e+03	2.193823e-14	1.408772e-14	1.408772e-14
3.360000e+03	3.380000e+03	1.024495e-14	6.669763e-15	6.669763e-15
3.380000e+03	3.400000e+03	2.237596e-14	9.795804e-15	9.795804e-15
3.400000e+03	3.420000e+03	2.017371e-14	1.067384e-14	1.067384e-14
3.420000e+03	3.440000e+03	9.931342e-15	6.998494e-15	6.998494e-15
3.440000e+03	3.460000e+03	1.722858e-14	1.431734e-14	1.431734e-14
3.460000e+03	3.480000e+03	1.020983e-14	7.227938e-15	7.227938e-15
3.480000e+03	3.500000e+03	3.534170e-14	2.602114e-14	2.602114e-14
3.500000e+03	3.520000e+03	2.755421e-14	1.639345e-14	1.639345e-14
3.520000e+03	3.540000e+03	6.736562e-15	2.089405e-15	2.089405e-15
3.540000e+03	3.560000e+03	3.055886e-15	6.511041e-15	6.511041e-15
3.560000e+03	3.580000e+03	1.371592e-14	1.066676e-14	1.066676e-14
3.580000e+03	3.600000e+03	4.671424e-15	3.395970e-15	3.395970e-15
3.600000e+03	3.620000e+03	6.688553e-15	6.659885e-15	6.659885e-15
3.620000e+03	3.640000e+03	3.711077e-15	2.936941e-15	2.936941e-15
3.640000e+03	3.660000e+03	2.943641e-15	2.558859e-15	2.558859e-15
3.660000e+03	3.680000e+03	-6.497210e-17	3.168004e-15	3.168004e-15
3.680000e+03	3.700000e+03	1.878285e-15	2.849808e-15	2.849808e-15
3.700000e+03	3.720000e+03	1.207609e-15	7.571302e-16	7.571302e-16
3.720000e+03	3.740000e+03	-4.510820e-15	6.139549e-15	6.139549e-15
3.740000e+03	3.760000e+03	4.910954e-15	2.524571e-15	2.524571e-15
3.760000e+03	3.780000e+03	-1.331099e-15	1.172949e-15	1.172949e-15
3.780000e+03	3.800000e+03	2.261464e-16	1.583791e-15	1.583791e-15
3.800000e+03	3.820000e+03	3.195960e-15	1.850602e-15	1.850602e-15
3.820000e+03	3.840000e+03	-3.368396e-15	3.194719e-15	3.194719e-15
3.840000e+03	3.860000e+03	2.194641e-15	1.035042e-15	1.035042e-15
3.860000e+03	3.880000e+03	1.508650e-16	1.011412e-15	1.011412e-15
3.880000e+03	3.900000e+03	3.627669e-16	7.818051e-16	7.818051e-16
3.900000e+03	3.920000e+03	5.318958e-15	2.513729e-15	2.513729e-15
3.920000e+03	3.940000e+03	-3.032514e-15	2.194370e-15	2.194370e-15
3.940000e+03	3.960000e+03	1.847217e-15	1.201689e-15	1.201689e-15
3.960000e+03	3.980000e+03	-6.249410e-16	4.217290e-16	4.217290e-16
3.980000e+03	4.000000e+03	4.342225e-16	9.173802e-16	9.173802e-16
4.000000e+03	4.020000e+03	8.122123e-16	3.631163e-16	3.631163e-16
4.020000e+03	4.040000e+03	4.076079e-16	4.154015e-16	4.154015e-16
4.040000e+03	4.060000e+03	-4.348020e-17	5.890132e-16	5.890132e-16
4.060000e+03	4.080000e+03	2.106656e-16	5.101149e-16	5.101149e-16
4.080000e+03	4.100000e+03	6.039882e-17	9.703742e-17	9.703742e-17
4.100000e+03	4.120000e+03	1.662270e-17	4.373543e-16	4.373543e-16
4.120000e+03	4.140000e+03	3.563491e-16	4.637720e-16	4.637720e-16
4.140000e+03	4.160000e+03	3.451011e-16	2.775012e-16	2.775012e-16
4.160000e+03	4.180000e+03	2.866076e-16	1.776539e-16	1.776539e-16
4.180000e+03	4.200000e+03	2.862279e-16	2.647848e-16	2.647848e-16
4.200000e+03	4.220000e+03	-4.176513e-17	1.399622e-16	1.399622e-16
4.220000e+03	4.240000e+03	2.824655e-16	2.637813e-16	2.637813e-16
4.240000e+03	4.260000e+03	-2.698529e-17	4.256209e-17	4.256209e-17
4.260000e+03	4.280000e+03	-9.886547e-16	9.742165e-16	9.742165e-16
4.280000e+03	4.300000e+03	1.704794e-16	1.874067e-16	1.874067e-16
4.300000e+03	4.320000e+03	-1.816059e-16	3.554874e-16	3.554874e-16
4.320000e+03	4.340000e+03	6.270298e-17	2.786758e-17	2.786758e-17
4.340000e+03	4.360000e+03	2.828484e-17	3.812999e-17	3.812999e-17
4.360000e+03	4.380000e+03	1.059326e-16	7.090254e-17	7.090254e-17
4.380000e+03	4.400000e+03	9.989833e-17	8.467455e-17	8.467455e-17
4.400000e+03	4.420000e+03	-1.277779e-16	1.874155e-16	1.874155e-16
4.420000e+03	4.440000e+03	7.178229e-17	7.765180e-17	7.765180e-17
4.440000e+03	4.460000e+03	7.936366e-17	5.283927e-17	5.283927e-17
4.460000e+03	4.480000e+03	3.327072e-17	2.071365e-17	2.071365e-17
4.480000e+03	4.500000e+03	-1.084959e-17	1.497610e-17	1.497610e-17
4.500000e+03	4.520000e+03	4.192952e-17	2.569790e-17	2.569790e-17
4.520000e+03	4.540000e+03	-3.751785e-17	3.282661e-17	3.282661e-17
4.540000e+03	4.560000e+03	9.377737e-18	4.295960e-18	4.295960e-18
4.560000e+03	4.580000e+03	1.278561e-17	7.937746e-18	7.937746e-18
4.580000e+03	4.600000e+03	7.281660e-19	1.405895e-17	1.405895e-17
4.600000e+03	4.620000e+03	1.769936e-17	1.399829e-17	1.399829e-17
4.620000e+03	4.640000e+03	3.490276e-18	4.365994e-17	4.365994e-17
4.640000e+03	4.660000e+03	2.561516e-17	1.685740e-17	1.685740e-17
4.660000e+03	4.680000e+03	3.334812e-18	1.112944e-17	1.112944e-17
4.680000e+03	4.700000e+03	-2.831473e-19	6.458414e-19	6.458414e-19
4.700000e+03	4.720000e+03	1.453276e-18	8.414017e-19	8.414017e-19
4.720000e+03	4.740000e+03	6.326563e-18	3.676207e-18	3.676207e-18
4.740000e+03	4.760000e+03	-1.735720e-17	1.503871e-17	1.503871e-17
4.760000e+03	4.780000e+03	7.095977e-18	1.000152e-17	1.000152e-17
4.780000e+03	4.800000e+03	-5.888266e-18	9.231482e-18	9.231482e-18
4.800000e+03	4.820000e+03	-2.327822e-19	2.428142e-19	2.428142e-19
4.820000e+03	4.840000e+03	-6.520857e-18	7.394301e-18	7.394301e-18
4.840000e+03	4.860000e+03	6.395447e-19	4.081492e-19	4.081492e-19
4.860000e+03	4.880000e+03	2.419178e-18	4.264676e-18	4.264676e-18
4.880000e+03	4.900000e+03	9.398726e-19	8.548529e-19	8.548529e-19
4.900000e+03	4.920000e+03	1.025759e-18	8.069384e-19	8.069384e-19
4.920000e+03	4.940000e+03	1.958319e-17	1.716026e-17	1.716026e-17
4.940000e+03	4.960000e+03	3.983787e-19	2.436338e-19	2.436338e-19
4.960000e+03	4.980000e+03	1.227144e-19	3.355947e-19	3.355947e-19
4.980000e+03	5.000000e+03	7.046736e-19	6.491850e-19	6.491850e-19
5.000000e+03	5.020000e+03	-1.581213e-18	1.744072e-18	1.744072e-18
5.020000e+03	5.040000e+03	-2.033367e-18	2.885249e-18	2.885249e-18
5.040000e+03	5.060000e+03	3.316548e-18	3.299904e-18	3.299904e-18
5.060000e+03	5.080000e+03	5.465232e-18	5.052643e-18	5.052643e-18
5.080000e+03	5.100000e+03	3.674975e-20	2.287987e-20	2.287987e-20
5.100000e+03	5.120000e+03	2.428399e-18	2.617281e-18	2.617281e-18
5.120000e+03	5.140000e+03	-3.321134e-22	4.199910e-22	4.199910e-22
5.140000e+03	5.160000e+03	-1.186350e-18	1.300859e-18	1.300859e-18
5.160000e+03	5.180000e+03	4.428167e-21	4.378635e-21	4.378635e-21
5.180000e+03	5.200000e+03	1.329617e-19	9.481171e-20	9.481171e-20
5.200000e+03	5.220000e+03	-4.717971e-19	5.069335e-19	5.069335e-19
5.220000e+03	5.240000e+03	1.599056e-21	9.727056e-22	9.727056e-22
5.240000e+03	5.260000e+03	1.833291e-21	1.903687e-21	1.903687e-21
5.260000e+03	5.280000e+03	1.898637e-20	1.245454e-20	1.245454e-20
5.280000e+03	5.300000e+03	3.546550e-19	3.509227e-19	3.509227e-19
5.300000e+03	5.320000e+03	-1.184302e-19	9.473392e-20	9.473392e-20
5.320000e+03	5.340000e+03	1.084823e-20	1.083915e-20	1.083915e-20
5.340000e+03	5.360000e+03	-4.373680e-22	5.080780e-22	5.080780e-22
5.360000e+03	5.380000e+03	1.389706e-21	1.166208e-21	1.166208e-21
5.380000e+03	5.400000e+03	3.030111e-21	3.157036e-21	3.157036e-21
5.400000e+03	5.420000e+03	-3.664544e-19	3.648826e-19	3.648826e-19
5.420000e+03	5.440000e+03	2.755874e-23	2.656875e-23	2.656875e-23
5.440000e+03	5.460000e+03	7.360797e-21	6.032740e-21	6.032740e-21
5.460000e+03	5.480000e+03	9.149894e-21	8.600922e-21	8.600922e-21
5.480000e+03	5.500000e+03	1.831928e-19	1.846527e-19	1.846527e-19
5.500000e+03	5.520000e+03	2.136999e-20	2.136517e-20	2.136517e-20
5.520000e+03	5.540000e+03	1.195477e-20	8.399929e-21	8.399929e-21
5.540000e+03	5.560000e+03	1.271936e-19	1.288192e-19	1.288192e-19
5.560000e+03	5.580000e+03	-6.137560e-23	6.137560e-23	6.137560e-23
5.580000e+03	5.600000e+03	1.207968e-21	1.213848e-21	1.213848e-21
5.600000e+03	5.620000e+03	1.691501e-19	1.482727e-19	1.482727e-19
5.620000e+03	5.640000e+03	-6.528547e-22	1.220161e-21	1.220161e-21
5.640000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.700000e+03	2.476676e-21	2.476676e-21	2.476676e-21
5.700000e+03	5.720000e+03	1.727828e-22	1.727910e-22	1.727910e-22
5.720000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.760000e+03	1.510141e-23	1.447971e-23	1.447971e-23
5.760000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.800000e+03	3.759300e-21	3.759300e-21	3.759300e-21
5.800000e+03	5.820000e+03	2.310975e-20	2.005414e-20	2.005414e-20
5.820000e+03	5.840000e+03	1.551783e-24	1.551783e-24	1.551783e-24
5.840000e+03	5.860000e+03	1.768609e-22	1.768609e-22	1.768609e-22
5.860000e+03	5.880000e+03	5.795711e-23	5.060941e-23	5.060941e-23
5.880000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.920000e+03	2.824176e-22	2.816662e-22	2.816662e-22
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.960000e+03	-3.720972e-23	3.720972e-23	3.720972e-23
5.960000e+03	5.980000e+03	7.460652e-27	7.305217e-27	7.305217e-27
5.980000e+03	6.000000e+03	-5.890819e-24	5.890819e-24	5.890819e-24
6.000000e+03	6.020000e+03	-3.607495e-24	3.607495e-24	3.607495e-24
6.020000e+03	6.040000e+03	-3.792000e-24	3.792000e-24	3.792000e-24
6.040000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.140000e+03	1.230397e-24	1.230397e-24	1.230397e-24
6.140000e+03	6.160000e+03	-9.349407e-25	9.349407e-25	9.349407e-25
6.160000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.260000e+03	9.653361e-23	9.653361e-23	9.653361e-23
6.260000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+03	8.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+03	8.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+03	8.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+03	8.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+03	8.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+03	8.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+03	8.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+03	8.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+03	8.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+03	8.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+03	8.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+03	8.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+03	8.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+03	8.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+03	8.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+03	8.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+03	8.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+03	8.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+03	8.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+03	8.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+03	8.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+03	8.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+03	8.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+03	8.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+03	8.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+03	8.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+03	8.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+03	8.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+03	8.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+03	8.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+03	8.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+03	8.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+03	8.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+03	8.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+03	8.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+03	8.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+03	8.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+03	8.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+03	8.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+03	8.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+03	8.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+03	8.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+03	8.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+03	8.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+03	8.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+03	8.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+03	8.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+03	8.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+03	8.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+03	9.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+03	9.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+03	9.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+03	9.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+03	9.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+03	9.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+03	9.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+03	9.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+03	9.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+03	9.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+03	9.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+03	9.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+03	9.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+03	9.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+03	9.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+03	9.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+03	9.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+03	9.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+03	9.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+03	9.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+03	9.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+03	9.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+03	9.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+03	9.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+03	9.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+03	9.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+03	9.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+03	9.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+03	9.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+03	9.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+03	9.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+03	9.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+03	9.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+03	9.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+03	9.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+03	9.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+03	9.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+03	9.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+03	9.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+03	9.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+03	9.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+03	9.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+03	9.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+03	9.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+03	9.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+03	9.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+03	9.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+03	9.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.002000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+04	1.004000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+04	1.006000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+04	1.008000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+04	1.010000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+04	1.012000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+04	1.014000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+04	1.016000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+04	1.018000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.022000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+04	1.024000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+04	1.026000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+04	1.028000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+04	1.030000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+04	1.032000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+04	1.034000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+04	1.036000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+04	1.038000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.042000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+04	1.044000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+04	1.046000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+04	1.048000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+04	1.050000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+04	1.052000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+04	1.054000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+04	1.056000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+04	1.058000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.062000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+04	1.064000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+04	1.066000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+04	1.068000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+04	1.070000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+04	1.072000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+04	1.074000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+04	1.076000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+04	1.078000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.082000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+04	1.084000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+04	1.086000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+04	1.088000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+04	1.090000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+04	1.092000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+04	1.094000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+04	1.096000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+04	1.098000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.102000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+04	1.104000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+04	1.106000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+04	1.108000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+04	1.110000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+04	1.112000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+04	1.114000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+04	1.116000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+04	1.118000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.122000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+04	1.124000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+04	1.126000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+04	1.128000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+04	1.130000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+04	1.132000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+04	1.134000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+04	1.136000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+04	1.138000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.142000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.146000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.150000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+04	1.152000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+04	1.154000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+04	1.156000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+04	1.158000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.162000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+04	1.164000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+04	1.166000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+04	1.168000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+04	1.170000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.174000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+04	1.176000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+04	1.178000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.182000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+04	1.184000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+04	1.186000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.190000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+04	1.192000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+04	1.194000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.198000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.202000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.206000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.210000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.214000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.218000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.222000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.226000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.230000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.234000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.238000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.242000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.246000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.250000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.254000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.258000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.262000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.266000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.270000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.274000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.278000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.282000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.286000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.290000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.294000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.298000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO
ErrorBreakdown={0: {"": {up: 6.480877892274591e-07, dn: 6.480877892274591e-07}}, 1: {"": {up: 8.454173324196678e-07, dn: 8.454173324196678e-07}}, 2: {"": {up: 7.841888223716854e-07, dn: 7.841888223716854e-07}}, 3: {"": {up: 6.374459036700417e-07, dn: 6.374459036700417e-07}}, 4: {"": {up: 4.965153374640679e-07, dn: 4.965153374640679e-07}}, 5: {"": {up: 3.859370058374283e-07, dn: 3.859370058374283e-07}}, 6: {"": {up: 2.983237779205372e-07, dn: 2.983237779205372e-07}}, 7: {"": {up: 2.332089409424607e-07, dn: 2.332089409424607e-07}}, 8: {"": {up: 1.837091044508913e-07, dn: 1.837091044508913e-07}}, 9: {"": {up: 1.461296092870078e-07, dn: 1.461296092870078e-07}}, 10: {"": {up: 1.172744954838708e-07, dn: 1.172744954838708e-07}}, 11: {"": {up: 9.366990620279196e-08, dn: 9.366990620279196e-08}}, 12: {"": {up: 7.565514136642719e-08, dn: 7.565514136642719e-08}}, 13: {"": {up: 6.207644779082344e-08, dn: 6.207644779082344e-08}}, 14: {"": {up: 5.061931709575879e-08, dn: 5.061931709575879e-08}}, 15: {"": {up: 4.18846376104946e-08, dn: 4.18846376104946e-08}}, 16: {"": {up: 3.466212312184566e-08, dn: 3.466212312184566e-08}}, 17: {"": {up: 2.917335210960903e-08, dn: 2.917335210960903e-08}}, 18: {"": {up: 2.439245218118916e-08, dn: 2.439245218118916e-08}}, 19: {"": {up: 2.061483219072841e-08, dn: 2.061483219072841e-08}}, 20: {"": {up: 1.740238722554269e-08, dn: 1.740238722554269e-08}}, 21: {"": {up: 1.486183494067457e-08, dn: 1.486183494067457e-08}}, 22: {"": {up: 1.264881257046248e-08, dn: 1.264881257046248e-08}}, 23: {"": {up: 1.079915515631615e-08, dn: 1.079915515631615e-08}}, 24: {"": {up: 9.26075409048366e-09, dn: 9.26075409048366e-09}}, 25: {"": {up: 8.259781101433187e-09, dn: 8.259781101433187e-09}}, 26: {"": {up: 6.909120875740247e-09, dn: 6.909120875740247e-09}}, 27: {"": {up: 6.027494095595438e-09, dn: 6.027494095595438e-09}}, 28: {"": {up: 5.238680255669572e-09, dn: 5.238680255669572e-09}}, 29: {"": {up: 4.503850585463104e-09, dn: 4.503850585463104e-09}}, 30: {"": {up: 4.117317294287602e-09, dn: 4.117317294287602e-09}}, 31: {"": {up: 3.445753492853729e-09, dn: 3.445753492853729e-09}}, 32: {"": {up: 2.996602139778465e-09, dn: 2.996602139778465e-09}}, 33: {"": {up: 2.876572234942305e-09, dn: 2.876572234942305e-09}}, 34: {"": {up: 2.261530603082603e-09, dn: 2.261530603082603e-09}}, 35: {"": {up: 1.988215179665506e-09, dn: 1.988215179665506e-09}}, 36: {"": {up: 1.758830322664514e-09, dn: 1.758830322664514e-09}}, 37: {"": {up: 1.522844302656204e-09, dn: 1.522844302656204e-09}}, 38: {"": {up: 1.374407989024874e-09, dn: 1.374407989024874e-09}}, 39: {"": {up: 1.215004673902194e-09, dn: 1.215004673902194e-09}}, 40: {"": {up: 9.871640619689391e-10, dn: 9.871640619689391e-10}}, 41: {"": {up: 9.062581493734432e-10, dn: 9.062581493734432e-10}}, 42: {"": {up: 7.68946074640333e-10, dn: 7.68946074640333e-10}}, 43: {"": {up: 7.212948106492442e-10, dn: 7.212948106492442e-10}}, 44: {"": {up: 6.239423371598766e-10, dn: 6.239423371598766e-10}}, 45: {"": {up: 5.477395459558664e-10, dn: 5.477395459558664e-10}}, 46: {"": {up: 4.807125847186884e-10, dn: 4.807125847186884e-10}}, 47: {"": {up: 4.297896277864442e-10, dn: 4.297896277864442e-10}}, 48: {"": {up: 3.981581950877902e-10, dn: 3.981581950877902e-10}}, 49: {"": {up: 3.386059927817091e-10, dn: 3.386059927817091e-10}}, 50: {"": {up: 3.212770948955761e-10, dn: 3.212770948955761e-10}}, 51: {"": {up: 2.745275432547468e-10, dn: 2.745275432547468e-10}}, 52: {"": {up: 2.501359330473349e-10, dn: 2.501359330473349e-10}}, 53: {"": {up: 2.315123565978406e-10, dn: 2.315123565978406e-10}}, 54: {"": {up: 2.182318483436223e-10, dn: 2.182318483436223e-10}}, 55: {"": {up: 1.791567501882345e-10, dn: 1.791567501882345e-10}}, 56: {"": {up: 1.641568122480774e-10, dn: 1.641568122480774e-10}}, 57: {"": {up: 1.451978270521552e-10, dn: 1.451978270521552e-10}}, 58: {"": {up: 1.3732333826801e-10, dn: 1.3732333826801e-10}}, 59: {"": {up: 1.214004615134383e-10, dn: 1.214004615134383e-10}}, 60: {"": {up: 1.143201484153599e-10, dn: 1.143201484153599e-10}}, 61: {"": {up: 1.010112503494978e-10, dn: 1.010112503494978e-10}}, 62: {"": {up: 9.194106577772098e-11, dn: 9.194106577772098e-11}}, 63: {"": {up: 7.968459725620913e-11, dn: 7.968459725620913e-11}}, 64: {"": {up: 8.260010317875324e-11, dn: 8.260010317875324e-11}}, 65: {"": {up: 6.532008191353318e-11, dn: 6.532008191353318e-11}}, 66: {"": {up: 5.482323683979119e-11, dn: 5.482323683979119e-11}}, 67: {"": {up: 5.238220431092678e-11, dn: 5.238220431092678e-11}}, 68: {"": {up: 5.085069856044498e-11, dn: 5.085069856044498e-11}}, 69: {"": {up: 4.718346381841643e-11, dn: 4.718346381841643e-11}}, 70: {"": {up: 4.631055019697488e-11, dn: 4.631055019697488e-11}}, 71: {"": {up: 3.797607836945278e-11, dn: 3.797607836945278e-11}}, 72: {"": {up: 3.211298025737576e-11, dn: 3.211298025737576e-11}}, 73: {"": {up: 2.959972534520253e-11, dn: 2.959972534520253e-11}}, 74: {"": {up: 2.782965337260563e-11, dn: 2.782965337260563e-11}}, 75: {"": {up: 2.996610434448474e-11, dn: 2.996610434448474e-11}}, 76: {"": {up: 2.591312631444377e-11, dn: 2.591312631444377e-11}}, 77: {"": {up: 2.550551262723965e-11, dn: 2.550551262723965e-11}}, 78: {"": {up: 1.913572460014594e-11, dn: 1.913572460014594e-11}}, 79: {"": {up: 1.787651748383404e-11, dn: 1.787651748383404e-11}}, 80: {"": {up: 1.76311636698063e-11, dn: 1.76311636698063e-11}}, 81: {"": {up: 1.725113099466156e-11, dn: 1.725113099466156e-11}}, 82: {"": {up: 1.275745673092655e-11, dn: 1.275745673092655e-11}}, 83: {"": {up: 1.310392782502358e-11, dn: 1.310392782502358e-11}}, 84: {"": {up: 1.085877777728211e-11, dn: 1.085877777728211e-11}}, 85: {"": {up: 1.146404923312154e-11, dn: 1.146404923312154e-11}}, 86: {"": {up: 9.184309834069887e-12, dn: 9.184309834069887e-12}}, 87: {"": {up: 1.000111724667158e-11, dn: 1.000111724667158e-11}}, 88: {"": {up: 8.116958713239941e-12, dn: 8.116958713239941e-12}}, 89: {"": {up: 8.967955459099699e-12, dn: 8.967955459099699e-12}}, 90: {"": {up: 8.836625279438472e-12, dn: 8.836625279438472e-12}}, 91: {"": {up: 1.408820253802599e-11, dn: 1.408820253802599e-11}}, 92: {"": {up: 7.510279399404095e-12, dn: 7.510279399404095e-12}}, 93: {"": {up: 5.206311516444804e-12, dn: 5.206311516444804e-12}}, 94: {"": {up: 4.763293228187404e-12, dn: 4.763293228187404e-12}}, 95: {"": {up: 4.365094436028003e-12, dn: 4.365094436028003e-12}}, 96: {"": {up: 4.298350606420217e-12, dn: 4.298350606420217e-12}}, 97: {"": {up: 4.286084561016529e-12, dn: 4.286084561016529e-12}}, 98: {"": {up: 3.526242904927963e-12, dn: 3.526242904927963e-12}}, 99: {"": {up: 2.469596551207638e-12, dn: 2.469596551207638e-12}}, 100: {"": {up: 2.240101174191618e-12, dn: 2.240101174191618e-12}}, 101: {"": {up: 3.064633561574202e-12, dn: 3.064633561574202e-12}}, 102: {"": {up: 2.270065395331112e-12, dn: 2.270065395331112e-12}}, 103: {"": {up: 2.230994954280104e-12, dn: 2.230994954280104e-12}}, 104: {"": {up: 1.629239878562586e-12, dn: 1.629239878562586e-12}}, 105: {"": {up: 2.000712935589695e-12, dn: 2.000712935589695e-12}}, 106: {"": {up: 1.63705136307124e-12, dn: 1.63705136307124e-12}}, 107: {"": {up: 1.75999100834342e-12, dn: 1.75999100834342e-12}}, 108: {"": {up: 1.672364796497726e-12, dn: 1.672364796497726e-12}}, 109: {"": {up: 1.385946042830386e-12, dn: 1.385946042830386e-12}}, 110: {"": {up: 1.36467087201606e-12, dn: 1.36467087201606e-12}}, 111: {"": {up: 1.057110274260373e-12, dn: 1.057110274260373e-12}}, 112: {"": {up: 9.843446654072332e-13, dn: 9.843446654072332e-13}}, 113: {"": {up: 9.812392627651937e-13, dn: 9.812392627651937e-13}}, 114: {"": {up: 1.025531598222362e-12, dn: 1.025531598222362e-12}}, 115: {"": {up: 8.397607384138443e-13, dn: 8.397607384138443e-13}}, 116: {"": {up: 6.58110755480418e-13, dn: 6.58110755480418e-13}}, 117: {"": {up: 8.526096095553311e-13, dn: 8.526096095553311e-13}}, 118: {"": {up: 4.260538772202848e-13, dn: 4.260538772202848e-13}}, 119: {"": {up: 5.430785143969784e-13, dn: 5.430785143969784e-13}}, 120: {"": {up: 6.554703930428734e-13, dn: 6.554703930428734e-13}}, 121: {"": {up: 4.237059351744109e-13, dn: 4.237059351744109e-13}}, 122: {"": {up: 2.88389858764871e-13, dn: 2.88389858764871e-13}}, 123: {"": {up: 3.714214670902712e-13, dn: 3.714214670902712e-13}}, 124: {"": {up: 2.970111241766463e-13, dn: 2.970111241766463e-13}}, 125: {"": {up: 2.924841078637463e-13, dn: 2.924841078637463e-13}}, 126: {"": {up: 2.165220083442111e-13, dn: 2.165220083442111e-13}}, 127: {"": {up: 3.64756686845151e-13, dn: 3.64756686845151e-13}}, 128: {"": {up: 2.1649755390225e-13, dn: 2.1649755390225e-13}}, 129: {"": {up: 2.656484030326884e-13, dn: 2.656484030326884e-13}}, 130: {"": {up: 1.91278950746061e-13, dn: 1.91278950746061e-13}}, 131: {"": {up: 1.928640114722063e-13, dn: 1.928640114722063e-13}}, 132: {"": {up: 1.746444775367037e-13, dn: 1.746444775367037e-13}}, 133: {"": {up: 2.317932398511253e-13, dn: 2.317932398511253e-13}}, 134: {"": {up: 2.613526250029008e-13, dn: 2.613526250029008e-13}}, 135: {"": {up: 2.004577491482467e-13, dn: 2.004577491482467e-13}}, 136: {"": {up: 1.248799321508432e-13, dn: 1.248799321508432e-13}}, 137: {"": {up: 1.01080261477969e-13, dn: 1.01080261477969e-13}}, 138: {"": {up: 1.024041140282377e-13, dn: 1.024041140282377e-13}}, 139: {"": {up: 1.067078195279793e-13, dn: 1.067078195279793e-13}}, 140: {"": {up: 8.056810361486079e-14, dn: 8.056810361486079e-14}}, 141: {"": {up: 6.4611686230423e-14, dn: 6.4611686230423e-14}}, 142: {"": {up: 5.819122150265594e-14, dn: 5.819122150265594e-14}}, 143: {"": {up: 7.399414762000253e-14, dn: 7.399414762000253e-14}}, 144: {"": {up: 7.088134221886747e-14, dn: 7.088134221886747e-14}}, 145: {"": {up: 3.469196583563889e-14, dn: 3.469196583563889e-14}}, 146: {"": {up: 6.758558674400784e-14, dn: 6.758558674400784e-14}}, 147: {"": {up: 6.492044355245588e-14, dn: 6.492044355245588e-14}}, 148: {"": {up: 4.758461196722857e-14, dn: 4.758461196722857e-14}}, 149: {"": {up: 2.800648853906982e-14, dn: 2.800648853906982e-14}}, 150: {"": {up: 2.934118807924903e-14, dn: 2.934118807924903e-14}}, 151: {"": {up: 5.410150616522967e-14, dn: 5.410150616522967e-14}}, 152: {"": {up: 4.51791905398303e-14, dn: 4.51791905398303e-14}}, 153: {"": {up: 2.108686394328619e-14, dn: 2.108686394328619e-14}}, 154: {"": {up: 4.429680696624619e-14, dn: 4.429680696624619e-14}}, 155: {"": {up: 2.647045169481622e-14, dn: 2.647045169481622e-14}}, 156: {"": {up: 3.387413993053069e-14, dn: 3.387413993053069e-14}}, 157: {"": {up: 2.207307747851361e-14, dn: 2.207307747851361e-14}}, 158: {"": {up: 1.705566183656899e-14, dn: 1.705566183656899e-14}}, 159: {"": {up: 1.449466511654159e-14, dn: 1.449466511654159e-14}}, 160: {"": {up: 1.134165547267263e-14, dn: 1.134165547267263e-14}}, 161: {"": {up: 1.629720853870775e-14, dn: 1.629720853870775e-14}}, 162: {"": {up: 6.403530316855308e-15, dn: 6.403530316855308e-15}}, 163: {"": {up: 1.366445945325855e-14, dn: 1.366445945325855e-14}}, 164: {"": {up: 1.204148653986811e-14, dn: 1.204148653986811e-14}}, 165: {"": {up: 1.176108318570539e-14, dn: 1.176108318570539e-14}}, 166: {"": {up: 7.697624568959816e-15, dn: 7.697624568959816e-15}}, 167: {"": {up: 1.201656026995281e-14, dn: 1.201656026995281e-14}}, 168: {"": {up: 4.449470270025057e-15, dn: 4.449470270025057e-15}}, 169: {"": {up: 5.05207942711425e-15, dn: 5.05207942711425e-15}}, 170: {"": {up: 7.668547816210284e-15, dn: 7.668547816210284e-15}}, 171: {"": {up: 3.848901387917456e-15, dn: 3.848901387917456e-15}}, 172: {"": {up: 1.172268350697552e-14, dn: 1.172268350697552e-14}}, 173: {"": {up: 3.204341152745764e-15, dn: 3.204341152745764e-15}}, 174: {"": {up: 4.249573822957082e-15, dn: 4.249573822957082e-15}}, 175: {"": {up: 1.397115894258631e-14, dn: 1.397115894258631e-14}}, 176: {"": {up: 1.809532198447892e-15, dn: 1.809532198447892e-15}}, 177: {"": {up: 1.584608831151798e-15, dn: 1.584608831151798e-15}}, 178: {"": {up: 4.608050327643956e-15, dn: 4.608050327643956e-15}}, 179: {"": {up: 1.869826078514339e-15, dn: 1.869826078514339e-15}}, 180: {"": {up: 6.263783366761577e-15, dn: 6.263783366761577e-15}}, 181: {"": {up: 2.551266447897981e-15, dn: 2.551266447897981e-15}}, 182: {"": {up: 2.411220068009182e-15, dn: 2.411220068009182e-15}}, 183: {"": {up: 1.098531086476533e-15, dn: 1.098531086476533e-15}}, 184: {"": {up: 2.371011820903996e-15, dn: 2.371011820903996e-15}}, 185: {"": {up: 6.719976354806205e-16, dn: 6.719976354806205e-16}}, 186: {"": {up: 5.231213264312576e-16, dn: 5.231213264312576e-16}}, 187: {"": {up: 1.109360203781631e-15, dn: 1.109360203781631e-15}}, 188: {"": {up: 3.702617998613747e-16, dn: 3.702617998613747e-16}}, 189: {"": {up: 6.544189578885027e-16, dn: 6.544189578885027e-16}}, 190: {"": {up: 1.290262741201711e-15, dn: 1.290262741201711e-15}}, 191: {"": {up: 6.664771136158804e-16, dn: 6.664771136158804e-16}}, 192: {"": {up: 9.590397632246342e-16, dn: 9.590397632246342e-16}}, 193: {"": {up: 2.432243848528475e-16, dn: 2.432243848528475e-16}}, 194: {"": {up: 3.145192108307072e-16, dn: 3.145192108307072e-16}}, 195: {"": {up: 2.196173730360329e-15, dn: 2.196173730360329e-15}}, 196: {"": {up: 1.378051757621782e-16, dn: 1.378051757621782e-16}}, 197: {"": {up: 1.194105883052639e-15, dn: 1.194105883052639e-15}}, 198: {"": {up: 2.523868878129898e-17, dn: 2.523868878129898e-17}}, 199: {"": {up: 7.93228699563618e-16, dn: 7.93228699563618e-16}}, 200: {"": {up: 3.471010512393302e-16, dn: 3.471010512393302e-16}}, 201: {"": {up: 4.139378201514399e-16, dn: 4.139378201514399e-16}}, 202: {"": {up: 3.19738600017539e-16, dn: 3.19738600017539e-16}}, 203: {"": {up: 3.841732244678417e-16, dn: 3.841732244678417e-16}}, 204: {"": {up: 7.864251724135461e-17, dn: 7.864251724135461e-17}}, 205: {"": {up: 2.214953520824879e-16, dn: 2.214953520824879e-16}}, 206: {"": {up: 1.130742906926811e-16, dn: 1.130742906926811e-16}}, 207: {"": {up: 2.764780327438811e-16, dn: 2.764780327438811e-16}}, 208: {"": {up: 1.090324930997919e-16, dn: 1.090324930997919e-16}}, 209: {"": {up: 2.953464258182524e-17, dn: 2.953464258182524e-17}}, 210: {"": {up: 5.173549894376614e-17, dn: 5.173549894376614e-17}}, 211: {"": {up: 2.633397357940233e-16, dn: 2.633397357940233e-16}}, 212: {"": {up: 1.059959823464075e-17, dn: 1.059959823464075e-17}}, 213: {"": {up: 3.903904349688848e-17, dn: 3.903904349688848e-17}}, 214: {"": {up: 1.8256593537812e-16, dn: 1.8256593537812e-16}}, 215: {"": {up: 1.155545689274356e-16, dn: 1.155545689274356e-16}}, 216: {"": {up: 2.784513219216105e-17, dn: 2.784513219216105e-17}}, 217: {"": {up: 2.566516060722388e-17, dn: 2.566516060722388e-17}}, 218: {"": {up: 6.900313770278276e-17, dn: 6.900313770278276e-17}}, 219: {"": {up: 7.562651408104374e-17, dn: 7.562651408104374e-17}}, 220: {"": {up: 6.351125388772426e-17, dn: 6.351125388772426e-17}}, 221: {"": {up: 7.525915398049646e-17, dn: 7.525915398049646e-17}}, 222: {"": {up: 5.27971386940255e-17, dn: 5.27971386940255e-17}}, 223: {"": {up: 2.069097661209305e-17, dn: 2.069097661209305e-17}}, 224: {"": {up: 8.591992649708262e-19, dn: 8.591992649708262e-19}}, 225: {"": {up: 2.569739317172664e-17, dn: 2.569739317172664e-17}}, 226: {"": {up: 1.476355353811416e-17, dn: 1.476355353811416e-17}}, 227: {"": {up: 4.295957436650418e-18, dn: 4.295957436650418e-18}}, 228: {"": {up: 7.922444332095678e-18, dn: 7.922444332095678e-18}}, 229: {"": {up: 1.309260739794572e-18, dn: 1.309260739794572e-18}}, 230: {"": {up: 1.29914810648761e-17, dn: 1.29914810648761e-17}}, 231: {"": {up: 2.875207168550216e-17, dn: 2.875207168550216e-17}}, 232: {"": {up: 1.685739867323718e-17, dn: 1.685739867323718e-17}}, 233: {"": {up: 3.189155903611909e-18, dn: 3.189155903611909e-18}}, 234: {"": {up: 1.67011868617092e-19, dn: 1.67011868617092e-19}}, 235: {"": {up: 8.388005314139067e-19, dn: 8.388005314139067e-19}}, 236: {"": {up: 3.627269167916754e-18, dn: 3.627269167916754e-18}}, 237: {"": {up: 1.030269580667144e-18, dn: 1.030269580667144e-18}}, 238: {"": {up: 8.276065474682317e-18, dn: 8.276065474682317e-18}}, 239: {"": {up: 2.438639777861796e-18, dn: 2.438639777861796e-18}}, 240: {"": {up: 6.585426577218878e-20, dn: 6.585426577218878e-20}}, 241: {"": {up: 6.08691777877761e-19, dn: 6.08691777877761e-19}}, 242: {"": {up: 3.213661810208663e-19, dn: 3.213661810208663e-19}}, 243: {"": {up: 3.927144008468361e-18, dn: 3.927144008468361e-18}}, 244: {"": {up: 7.439195719234317e-19, dn: 7.439195719234317e-19}}, 245: {"": {up: 8.069383820991136e-19, dn: 8.069383820991136e-19}}, 246: {"": {up: 1.71218553410557e-17, dn: 1.71218553410557e-17}}, 247: {"": {up: 2.436337631312668e-19, dn: 2.436337631312668e-19}}, 248: {"": {up: 2.657588635835768e-19, dn: 2.657588635835768e-19}}, 249: {"": {up: 6.491827834871385e-19, dn: 6.491827834871385e-19}}, 250: {"": {up: 1.162371528093874e-19, dn: 1.162371528093874e-19}}, 251: {"": {up: 6.574455251355547e-19, dn: 6.574455251355547e-19}}, 252: {"": {up: 3.299839531053147e-18, dn: 3.299839531053147e-18}}, 253: {"": {up: 5.051641307087538e-18, dn: 5.051641307087538e-18}}, 254: {"": {up: 2.287987124573936e-20, dn: 2.287987124573936e-20}}, 255: {"": {up: 2.22963685345499e-20, dn: 2.22963685345499e-20}}, 256: {"": {up: 4.199909963777706e-22, dn: 4.199909963777706e-22}}, 257: {"": {up: 9.100887208199433e-20, dn: 9.100887208199433e-20}}, 258: {"": {up: 4.378635345278894e-21, dn: 4.378635345278894e-21}}, 259: {"": {up: 9.481170914308049e-20, dn: 9.481170914308049e-20}}, 260: {"": {up: 5.481493598426323e-20, dn: 5.481493598426323e-20}}, 261: {"": {up: 9.727055638265661e-22, dn: 9.727055638265661e-22}}, 262: {"": {up: 1.903686564616694e-21, dn: 1.903686564616694e-21}}, 263: {"": {up: 1.245453737213098e-20, dn: 1.245453737213098e-20}}, 264: {"": {up: 3.509227475902213e-19, dn: 3.509227475902213e-19}}, 265: {"": {up: 2.209409706985042e-21, dn: 2.209409706985042e-21}}, 266: {"": {up: 1.083914093089776e-20, dn: 1.083914093089776e-20}}, 267: {"": {up: 4.636052540939032e-22, dn: 4.636052540939032e-22}}, 268: {"": {up: 1.166207783129723e-21, dn: 1.166207783129723e-21}}, 269: {"": {up: 3.157036126983552e-21, dn: 3.157036126983552e-21}}, 270: {"": {up: 5.925323423736937e-22, dn: 5.925323423736937e-22}}, 271: {"": {up: 2.656875409311908e-23, dn: 2.656875409311908e-23}}, 272: {"": {up: 6.032722454045978e-21, dn: 6.032722454045978e-21}}, 273: {"": {up: 8.60092165503809e-21, dn: 8.60092165503809e-21}}, 274: {"": {up: 1.846500257118913e-19, dn: 1.846500257118913e-19}}, 275: {"": {up: 2.13651704964028e-20, dn: 2.13651704964028e-20}}, 276: {"": {up: 8.399929210032437e-21, dn: 8.399929210032437e-21}}, 277: {"": {up: 1.288191640425736e-19, dn: 1.288191640425736e-19}}, 278: {"": {up: 6.137560217111295e-23, dn: 6.137560217111295e-23}}, 279: {"": {up: 1.213848143124261e-21, dn: 1.213848143124261e-21}}, 280: {"": {up: 1.482727396306377e-19, dn: 1.482727396306377e-19}}, 281: {"": {up: 4.243747679218362e-22, dn: 4.243747679218362e-22}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 2.476675729918986e-21, dn: 2.476675729918986e-21}}, 285: {"": {up: 1.727910432598823e-22, dn: 1.727910432598823e-22}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 1.447971428040178e-23, dn: 1.447971428040178e-23}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 3.759299705545766e-21, dn: 3.759299705545766e-21}}, 290: {"": {up: 2.005414293833527e-20, dn: 2.005414293833527e-20}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 1.76860883444247e-22, dn: 1.76860883444247e-22}}, 293: {"": {up: 5.060940858281767e-23, dn: 5.060940858281767e-23}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 2.816662070156285e-22, dn: 2.816662070156285e-22}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 3.720971682126379e-23, dn: 3.720971682126379e-23}}, 298: {"": {up: 7.305217274417316e-27, dn: 7.305217274417316e-27}}, 299: {"": {up: 5.890819373853326e-24, dn: 5.890819373853326e-24}}, 300: {"": {up: 3.607495340244825e-24, dn: 3.607495340244825e-24}}, 301: {"": {up: 3.792000452200722e-24, dn: 3.792000452200722e-24}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 1.230397049034484e-24, dn: 1.230397049034484e-24}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 9.653360559084788e-23, dn: 9.653360559084788e-23}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}}
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=NLO
Path=NLO
Title=NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	5.536849e-03	3.003122e-05	3.003122e-05
2.000000e+01	4.000000e+01	1.146348e-02	4.467462e-05	4.467462e-05
4.000000e+01	6.000000e+01	1.309335e-02	5.271638e-05	5.271638e-05
6.000000e+01	8.000000e+01	1.131903e-02	4.642488e-05	4.642488e-05
8.000000e+01	1.000000e+02	9.043963e-03	2.916552e-05	2.916552e-05
1.000000e+02	1.200000e+02	6.782528e-03	1.967525e-05	1.967525e-05
1.200000e+02	1.400000e+02	4.983729e-03	1.344033e-05	1.344033e-05
1.400000e+02	1.600000e+02	3.654843e-03	1.003030e-05	1.003030e-05
1.600000e+02	1.800000e+02	2.715089e-03	8.486777e-06	8.486777e-06
1.800000e+02	2.000000e+02	2.014618e-03	6.584921e-06	6.584921e-06
2.000000e+02	2.200000e+02	1.518087e-03	5.426491e-06	5.426491e-06
2.200000e+02	2.400000e+02	1.150122e-03	4.048917e-06	4.048917e-06
2.400000e+02	2.600000e+02	8.804355e-04	3.429074e-06	3.429074e-06
2.600000e+02	2.800000e+02	6.745967e-04	3.006934e-06	3.006934e-06
2.800000e+02	3.000000e+02	5.331303e-04	2.317029e-06	2.317029e-06
3.000000e+02	3.200000e+02	4.144588e-04	2.010889e-06	2.010889e-06
3.200000e+02	3.400000e+02	3.281597e-04	1.819218e-06	1.819218e-06
3.400000e+02	3.600000e+02	2.576062e-04	1.436883e-06	1.436883e-06
3.600000e+02	3.800000e+02	2.040186e-04	1.296666e-06	1.296666e-06
3.800000e+02	4.000000e+02	1.568718e-04	1.091798e-06	1.091798e-06
4.000000e+02	4.200000e+02	1.159934e-04	9.808515e-07	9.808515e-07
4.200000e+02	4.400000e+02	8.640334e-05	7.979257e-07	7.979257e-07
4.400000e+02	4.600000e+02	6.633868e-05	6.815390e-07	6.815390e-07
4.600000e+02	4.800000e+02	5.207595e-05	6.502621e-07	6.502621e-07
4.800000e+02	5.000000e+02	4.185764e-05	6.143229e-07	6.143229e-07
5.000000e+02	5.200000e+02	3.322080e-05	4.679089e-07	4.679089e-07
5.200000e+02	5.400000e+02	2.559015e-05	4.216685e-07	4.216685e-07
5.400000e+02	5.600000e+02	2.090819e-05	3.375041e-07	3.375041e-07
5.600000e+02	5.800000e+02	1.749178e-05	2.830404e-07	2.830404e-07
5.800000e+02	6.000000e+02	1.375304e-05	3.053859e-07	3.053859e-07
6.000000e+02	6.200000e+02	1.098474e-05	2.201696e-07	2.201696e-07
6.200000e+02	6.400000e+02	8.541753e-06	1.913725e-07	1.913725e-07
6.400000e+02	6.600000e+02	7.039248e-06	1.719621e-07	1.719621e-07
6.600000e+02	6.800000e+02	5.809582e-06	1.515619e-07	1.515619e-07
6.800000e+02	7.000000e+02	4.879245e-06	1.284901e-07	1.284901e-07
7.000000e+02	7.200000e+02	4.140580e-06	1.506954e-07	1.506954e-07
7.200000e+02	7.400000e+02	3.117485e-06	9.670019e-08	9.670019e-08
7.400000e+02	7.600000e+02	2.476979e-06	9.779074e-08	9.779074e-08
7.600000e+02	7.800000e+02	1.869283e-06	7.622049e-08	7.622049e-08
7.800000e+02	8.000000e+02	1.525394e-06	6.050511e-08	6.050511e-08
8.000000e+02	8.200000e+02	1.297052e-06	5.754807e-08	5.754807e-08
8.200000e+02	8.400000e+02	9.855494e-07	4.244245e-08	4.244245e-08
8.400000e+02	8.600000e+02	8.227277e-07	4.364126e-08	4.364126e-08
8.600000e+02	8.800000e+02	6.866546e-07	4.191828e-08	4.191828e-08
8.800000e+02	9.000000e+02	6.341907e-07	4.004318e-08	4.004318e-08
9.000000e+02	9.200000e+02	4.668096e-07	3.470565e-08	3.470565e-08
9.200000e+02	9.400000e+02	4.292000e-07	3.131644e-08	3.131644e-08
9.400000e+02	9.600000e+02	3.110969e-07	2.727501e-08	2.727501e-08
9.600000e+02	9.800000e+02	3.399531e-07	2.517827e-08	2.517827e-08
9.800000e+02	1.000000e+03	2.180876e-07	1.753319e-08	1.753319e-08
1.000000e+03	1.020000e+03	2.350123e-07	2.472791e-08	2.472791e-08
1.020000e+03	1.040000e+03	1.892369e-07	1.898403e-08	1.898403e-08
1.040000e+03	1.060000e+03	1.379201e-07	1.476182e-08	1.476182e-08
1.060000e+03	1.080000e+03	1.499548e-07	1.297559e-08	1.297559e-08
1.080000e+03	1.100000e+03	1.084829e-07	1.116137e-08	1.116137e-08
1.100000e+03	1.120000e+03	8.842582e-08	1.067179e-08	1.067179e-08
1.120000e+03	1.140000e+03	9.180428e-08	1.355836e-08	1.355836e-08
1.140000e+03	1.160000e+03	7.553313e-08	8.847208e-09	8.847208e-09
1.160000e+03	1.180000e+03	6.469761e-08	9.865859e-09	9.865859e-09
1.180000e+03	1.200000e+03	6.013209e-08	6.874041e-09	6.874041e-09
1.200000e+03	1.220000e+03	4.741314e-08	6.737298e-09	6.737298e-09
1.220000e+03	1.240000e+03	4.948997e-08	6.452988e-09	6.452988e-09
1.240000e+03	1.260000e+03	3.238976e-08	5.666782e-09	5.666782e-09
1.260000e+03	1.280000e+03	3.229844e-08	4.713127e-09	4.713127e-09
1.280000e+03	1.300000e+03	2.888026e-08	4.246436e-09	4.246436e-09
1.300000e+03	1.320000e+03	2.327716e-08	4.316715e-09	4.316715e-09
1.320000e+03	1.340000e+03	2.485174e-08	5.212550e-09	5.212550e-09
1.340000e+03	1.360000e+03	1.503614e-08	3.135976e-09	3.135976e-09
1.360000e+03	1.380000e+03	1.449088e-08	2.906060e-09	2.906060e-09
1.380000e+03	1.400000e+03	1.206565e-08	3.314508e-09	3.314508e-09
1.400000e+03	1.420000e+03	9.905013e-09	1.975726e-09	1.975726e-09
1.420000e+03	1.440000e+03	8.954691e-09	2.333713e-09	2.333713e-09
1.440000e+03	1.460000e+03	1.174317e-08	1.900815e-09	1.900815e-09
1.460000e+03	1.480000e+03	4.978475e-09	1.204436e-09	1.204436e-09
1.480000e+03	1.500000e+03	4.250565e-09	1.015714e-09	1.015714e-09
1.500000e+03	1.520000e+03	5.480837e-09	1.398261e-09	1.398261e-09
1.520000e+03	1.540000e+03	5.439330e-09	1.410563e-09	1.410563e-09
1.540000e+03	1.560000e+03	3.605087e-09	1.028566e-09	1.028566e-09
1.560000e+03	1.580000e+03	4.288005e-09	9.984320e-10	9.984320e-10
1.580000e+03	1.600000e+03	2.316611e-09	1.010373e-09	1.010373e-09
1.600000e+03	1.620000e+03	3.086509e-09	5.849076e-10	5.849076e-10
1.620000e+03	1.640000e+03	2.421561e-09	6.529735e-10	6.529735e-10
1.640000e+03	1.660000e+03	3.272507e-09	1.105245e-09	1.105245e-09
1.660000e+03	1.680000e+03	2.405578e-09	6.529809e-10	6.529809e-10
1.680000e+03	1.700000e+03	1.825949e-09	7.657934e-10	7.657934e-10
1.700000e+03	1.720000e+03	1.228106e-09	5.671673e-10	5.671673e-10
1.720000e+03	1.740000e+03	1.204200e-09	4.139022e-10	4.139022e-10
1.740000e+03	1.760000e+03	1.265596e-09	3.284741e-10	3.284741e-10
1.760000e+03	1.780000e+03	1.470929e-09	6.147121e-10	6.147121e-10
1.780000e+03	1.800000e+03	2.182361e-10	2.571989e-10	2.571989e-10
1.800000e+03	1.820000e+03	1.238377e-09	3.334818e-10	3.334818e-10
1.820000e+03	1.840000e+03	7.013487e-10	1.584365e-10	1.584365e-10
1.840000e+03	1.860000e+03	6.481363e-10	3.363349e-10	3.363349e-10
1.860000e+03	1.880000e+03	4.215567e-10	2.194617e-10	2.194617e-10
1.880000e+03	1.900000e+03	4.306726e-10	2.439908e-10	2.439908e-10
1.900000e+03	1.920000e+03	8.793085e-10	4.070452e-10	4.070452e-10
1.920000e+03	1.940000e+03	4.482845e-10	2.022702e-10	2.022702e-10
1.940000e+03	1.960000e+03	4.746446e-10	1.835532e-10	1.835532e-10
1.960000e+03	1.980000e+03	5.228823e-11	1.860887e-10	1.860887e-10
1.980000e+03	2.000000e+03	2.338248e-10	1.751983e-10	1.751983e-10
2.000000e+03	2.020000e+03	1.730415e-10	1.183308e-10	1.183308e-10
2.020000e+03	2.040000e+03	1.277956e-10	1.125764e-10	1.125764e-10
2.040000e+03	2.060000e+03	4.151240e-10	1.450509e-10	1.450509e-10
2.060000e+03	2.080000e+03	2.071726e-10	1.083321e-10	1.083321e-10
2.080000e+03	2.100000e+03	1.155248e-10	1.190157e-10	1.190157e-10
2.100000e+03	2.120000e+03	1.229528e-10	6.114262e-11	6.114262e-11
2.120000e+03	2.140000e+03	1.168396e-10	4.072847e-11	4.072847e-11
2.140000e+03	2.160000e+03	1.904493e-10	1.443500e-10	1.443500e-10
2.160000e+03	2.180000e+03	1.015987e-10	5.030617e-11	5.030617e-11
2.180000e+03	2.200000e+03	1.363710e-10	4.585848e-11	4.585848e-11
2.200000e+03	2.220000e+03	5.453744e-11	3.053237e-11	3.053237e-11
2.220000e+03	2.240000e+03	2.794306e-11	2.329763e-11	2.329763e-11
2.240000e+03	2.260000e+03	1.116845e-10	6.395374e-11	6.395374e-11
2.260000e+03	2.280000e+03	4.729838e-11	3.224573e-11	3.224573e-11
2.280000e+03	2.300000e+03	1.964574e-11	4.546369e-11	4.546369e-11
2.300000e+03	2.320000e+03	1.048859e-10	4.952961e-11	4.952961e-11
2.320000e+03	2.340000e+03	9.986004e-11	9.297762e-11	9.297762e-11
2.340000e+03	2.360000e+03	8.784683e-11	4.286125e-11	4.286125e-11
2.360000e+03	2.380000e+03	7.137943e-11	3.639773e-11	3.639773e-11
2.380000e+03	2.400000e+03	1.598301e-11	1.747437e-11	1.747437e-11
2.400000e+03	2.420000e+03	3.547176e-11	6.064773e-11	6.064773e-11
2.420000e+03	2.440000e+03	4.022278e-11	2.361217e-11	2.361217e-11
2.440000e+03	2.460000e+03	5.148659e-11	1.822740e-11	1.822740e-11
2.460000e+03	2.480000e+03	2.089903e-11	8.616487e-12	8.616487e-12
2.480000e+03	2.500000e+03	1.394204e-11	3.118110e-11	3.118110e-11
2.500000e+03	2.520000e+03	2.525053e-11	1.789386e-11	1.789386e-11
2.520000e+03	2.540000e+03	7.596318e-12	1.490637e-11	1.490637e-11
2.540000e+03	2.560000e+03	-4.287479e-11	3.888576e-11	3.888576e-11
2.560000e+03	2.580000e+03	4.350880e-11	3.038084e-11	3.038084e-11
2.580000e+03	2.600000e+03	2.332140e-11	2.460427e-11	2.460427e-11
2.600000e+03	2.620000e+03	-3.617427e-11	3.969307e-11	3.969307e-11
2.620000e+03	2.640000e+03	7.433290e-12	5.782175e-12	5.782175e-12
2.640000e+03	2.660000e+03	5.583913e-12	1.149127e-11	1.149127e-11
2.660000e+03	2.680000e+03	1.253935e-11	1.126603e-11	1.126603e-11
2.680000e+03	2.700000e+03	1.478036e-12	2.226986e-12	2.226986e-12
2.700000e+03	2.720000e+03	3.954087e-12	7.736541e-12	7.736541e-12
2.720000e+03	2.740000e+03	1.144761e-11	1.038118e-11	1.038118e-11
2.740000e+03	2.760000e+03	9.404982e-12	5.272370e-12	5.272370e-12
2.760000e+03	2.780000e+03	-4.107538e-12	5.213622e-12	5.213622e-12
2.780000e+03	2.800000e+03	-4.094140e-13	2.476636e-12	2.476636e-12
2.800000e+03	2.820000e+03	-4.097638e-12	5.308541e-12	5.308541e-12
2.820000e+03	2.840000e+03	3.460729e-12	2.476093e-12	2.476093e-12
2.840000e+03	2.860000e+03	7.226134e-12	5.678453e-12	5.678453e-12
2.860000e+03	2.880000e+03	6.392383e-12	5.115715e-12	5.115715e-12
2.880000e+03	2.900000e+03	1.521778e-12	2.160977e-12	2.160977e-12
2.900000e+03	2.920000e+03	2.027567e-12	1.603671e-12	1.603671e-12
2.920000e+03	2.940000e+03	-2.349116e-12	2.785579e-12	2.785579e-12
2.940000e+03	2.960000e+03	-1.718347e-12	1.361238e-12	1.361238e-12
2.960000e+03	2.980000e+03	-9.897857e-13	8.359798e-13	8.359798e-13
2.980000e+03	3.000000e+03	1.946046e-12	1.684358e-12	1.684358e-12
3.000000e+03	3.020000e+03	3.329468e-12	1.640543e-12	1.640543e-12
3.020000e+03	3.040000e+03	2.242015e-12	1.221078e-12	1.221078e-12
3.040000e+03	3.060000e+03	8.038541e-12	4.702791e-12	4.702791e-12
3.060000e+03	3.080000e+03	2.495622e-13	4.202101e-13	4.202101e-13
3.080000e+03	3.100000e+03	3.279422e-12	5.260632e-12	5.260632e-12
3.100000e+03	3.120000e+03	4.199074e-13	6.056966e-13	6.056966e-13
3.120000e+03	3.140000e+03	2.822848e-13	2.448517e-13	2.448517e-13
3.140000e+03	3.160000e+03	1.629215e-12	1.797132e-12	1.797132e-12
3.160000e+03	3.180000e+03	4.021885e-12	3.692542e-12	3.692542e-12
3.180000e+03	3.200000e+03	-2.551713e-12	3.922892e-12	3.922892e-12
3.200000e+03	3.220000e+03	8.460786e-13	5.257076e-13	5.257076e-13
3.220000e+03	3.240000e+03	7.001540e-13	4.590999e-13	4.590999e-13
3.240000e+03	3.260000e+03	8.972126e-13	1.275607e-12	1.275607e-12
3.260000e+03	3.280000e+03	7.372931e-13	1.085152e-12	1.085152e-12
3.280000e+03	3.300000e+03	2.702742e-13	2.244581e-13	2.244581e-13
3.300000e+03	3.320000e+03	3.433893e-15	1.156815e-13	1.156815e-13
3.320000e+03	3.340000e+03	1.973881e-13	1.608914e-13	1.608914e-13
3.340000e+03	3.360000e+03	1.265128e-14	1.287321e-13	1.287321e-13
3.360000e+03	3.380000e+03	-1.983534e-13	1.239785e-12	1.239785e-12
3.380000e+03	3.400000e+03	1.040157e-12	6.993525e-13	6.993525e-13
3.400000e+03	3.420000e+03	-5.931018e-13	6.636581e-13	6.636581e-13
3.420000e+03	3.440000e+03	6.827992e-13	6.567767e-13	6.567767e-13
3.440000e+03	3.460000e+03	-3.281224e-13	3.078265e-13	3.078265e-13
3.460000e+03	3.480000e+03	3.778586e-13	2.892404e-13	2.892404e-13
3.480000e+03	3.500000e+03	-3.370235e-14	5.696315e-14	5.696315e-14
3.500000e+03	3.520000e+03	2.507377e-14	3.096863e-14	3.096863e-14
3.520000e+03	3.540000e+03	-3.665249e-14	1.368689e-13	1.368689e-13
3.540000e+03	3.560000e+03	-1.072890e-13	7.825705e-14	7.825705e-14
3.560000e+03	3.580000e+03	8.643307e-14	5.194954e-14	5.194954e-14
3.580000e+03	3.600000e+03	-6.013999e-13	5.738268e-13	5.738268e-13
3.600000e+03	3.620000e+03	3.775808e-15	4.546250e-14	4.546250e-14
3.620000e+03	3.640000e+03	-4.730398e-14	1.719711e-13	1.719711e-13
3.640000e+03	3.660000e+03	-3.661576e-14	3.756163e-14	3.756163e-14
3.660000e+03	3.680000e+03	3.805906e-14	4.182353e-14	4.182353e-14
3.680000e+03	3.700000e+03	1.694468e-14	1.423329e-14	1.423329e-14
3.700000e+03	3.720000e+03	-6.452954e-15	8.694523e-15	8.694523e-15
3.720000e+03	3.740000e+03	-5.480747e-14	3.757877e-14	3.757877e-14
3.740000e+03	3.760000e+03	1.741400e-14	1.328500e-14	1.328500e-14
3.760000e+03	3.780000e+03	1.467240e-14	2.440244e-14	2.440244e-14
3.780000e+03	3.800000e+03	-1.464541e-15	2.945863e-15	2.945863e-15
3.800000e+03	3.820000e+03	2.367210e-14	1.846438e-14	1.846438e-14
3.820000e+03	3.840000e+03	5.135546e-15	1.428255e-14	1.428255e-14
3.840000e+03	3.860000e+03	1.193598e-14	7.157412e-15	7.157412e-15
3.860000e+03	3.880000e+03	2.957823e-14	2.036473e-14	2.036473e-14
3.880000e+03	3.900000e+03	-3.354404e-14	4.665004e-14	4.665004e-14
3.900000e+03	3.920000e+03	-3.271516e-15	6.522877e-15	6.522877e-15
3.920000e+03	3.940000e+03	8.464467e-16	3.745278e-15	3.745278e-15
3.940000e+03	3.960000e+03	-4.033307e-14	5.443933e-14	5.443933e-14
3.960000e+03	3.980000e+03	3.251136e-13	3.238387e-13	3.238387e-13
3.980000e+03	4.000000e+03	9.283970e-16	1.115516e-15	1.115516e-15
4.000000e+03	4.020000e+03	9.346043e-15	1.208811e-14	1.208811e-14
4.020000e+03	4.040000e+03	-1.068448e-16	2.207817e-15	2.207817e-15
4.040000e+03	4.060000e+03	1.331008e-15	1.400160e-15	1.400160e-15
4.060000e+03	4.080000e+03	-2.383064e-15	3.266174e-15	3.266174e-15
4.080000e+03	4.100000e+03	1.157914e-14	8.740723e-15	8.740723e-15
4.100000e+03	4.120000e+03	1.181438e-15	1.164011e-15	1.164011e-15
4.120000e+03	4.140000e+03	7.613247e-16	2.138119e-15	2.138119e-15
4.140000e+03	4.160000e+03	4.769815e-16	5.931104e-16	5.931104e-16
4.160000e+03	4.180000e+03	1.854825e-14	1.675447e-14	1.675447e-14
4.180000e+03	4.200000e+03	9.779719e-17	6.037416e-16	6.037416e-16
4.200000e+03	4.220000e+03	-7.963452e-15	7.863146e-15	7.863146e-15
4.220000e+03	4.240000e+03	3.643557e-15	3.567309e-15	3.567309e-15
4.240000e+03	4.260000e+03	1.381990e-15	2.172299e-15	2.172299e-15
4.260000e+03	4.280000e+03	2.177244e-16	2.365872e-15	2.365872e-15
4.280000e+03	4.300000e+03	3.757717e-16	3.923370e-16	3.923370e-16
4.300000e+03	4.320000e+03	-5.085259e-15	5.452481e-15	5.452481e-15
4.320000e+03	4.340000e+03	1.686022e-15	1.192790e-15	1.192790e-15
4.340000e+03	4.360000e+03	3.875370e-16	1.721730e-15	1.721730e-15
4.360000e+03	4.380000e+03	-1.746225e-15	2.468751e-15	2.468751e-15
4.380000e+03	4.400000e+03	-5.145544e-16	8.667115e-16	8.667115e-16
4.400000e+03	4.420000e+03	-6.008832e-17	6.915268e-16	6.915268e-16
4.420000e+03	4.440000e+03	-2.893069e-15	2.945018e-15	2.945018e-15
4.440000e+03	4.460000e+03	2.214919e-16	2.141955e-16	2.141955e-16
4.460000e+03	4.480000e+03	3.045285e-16	2.382146e-16	2.382146e-16
4.480000e+03	4.500000e+03	-8.576587e-17	1.133853e-16	1.133853e-16
4.500000e+03	4.520000e+03	-7.916446e-14	7.921452e-14	7.921452e-14
4.520000e+03	4.540000e+03	-1.350551e-17	4.974762e-17	4.974762e-17
4.540000e+03	4.560000e+03	-2.863538e-16	2.132651e-16	2.132651e-16
4.560000e+03	4.580000e+03	1.183562e-16	1.597658e-16	1.597658e-16
4.580000e+03	4.600000e+03	1.619375e-16	3.288499e-16	3.288499e-16
4.600000e+03	4.620000e+03	2.915514e-16	2.907529e-16	2.907529e-16
4.620000e+03	4.640000e+03	6.990003e-15	6.995184e-15	6.995184e-15
4.640000e+03	4.660000e+03	3.534063e-17	1.918438e-17	1.918438e-17
4.660000e+03	4.680000e+03	4.230422e-17	7.636350e-17	7.636350e-17
4.680000e+03	4.700000e+03	4.538157e-16	4.446044e-16	4.446044e-16
4.700000e+03	4.720000e+03	3.626795e-16	3.643040e-16	3.643040e-16
4.720000e+03	4.740000e+03	-7.925881e-18	4.232496e-17	4.232496e-17
4.740000e+03	4.760000e+03	5.948722e-17	1.940468e-16	1.940468e-16
4.760000e+03	4.780000e+03	6.883894e-18	1.003091e-17	1.003091e-17
4.780000e+03	4.800000e+03	-1.215112e-17	1.046453e-17	1.046453e-17
4.800000e+03	4.820000e+03	4.502805e-17	4.085870e-17	4.085870e-17
4.820000e+03	4.840000e+03	3.735030e-19	1.141400e-17	1.141400e-17
4.840000e+03	4.860000e+03	-1.213764e-17	1.437504e-17	1.437504e-17
4.860000e+03	4.880000e+03	4.298792e-18	4.595882e-18	4.595882e-18
4.880000e+03	4.900000e+03	-2.689016e-18	5.108619e-18	5.108619e-18
4.900000e+03	4.920000e+03	5.867866e-19	5.480833e-18	5.480833e-18
4.920000e+03	4.940000e+03	1.837269e-17	1.719673e-17	1.719673e-17
4.940000e+03	4.960000e+03	-9.586426e-17	9.446213e-17	9.446213e-17
4.960000e+03	4.980000e+03	5.403586e-18	5.112595e-18	5.112595e-18
4.980000e+03	5.000000e+03	-4.187846e-18	4.072118e-18	4.072118e-18
5.000000e+03	5.020000e+03	-2.454312e-18	2.259283e-18	2.259283e-18
5.020000e+03	5.040000e+03	-2.140810e-18	2.894615e-18	2.894615e-18
5.040000e+03	5.060000e+03	4.802141e-18	3.742580e-18	3.742580e-18
5.060000e+03	5.080000e+03	5.717245e-18	5.062565e-18	5.062565e-18
5.080000e+03	5.100000e+03	3.642822e-20	3.136465e-20	3.136465e-20
5.100000e+03	5.120000e+03	3.746309e-18	2.982823e-18	2.982823e-18
5.120000e+03	5.140000e+03	-7.709142e-21	1.965190e-20	1.965190e-20
5.140000e+03	5.160000e+03	-1.794113e-17	2.017445e-17	2.017445e-17
5.160000e+03	5.180000e+03	-3.373988e-18	3.352257e-18	3.352257e-18
5.180000e+03	5.200000e+03	9.370803e-18	8.177998e-18	8.177998e-18
5.200000e+03	5.220000e+03	1.359597e-19	7.731664e-19	7.731664e-19
5.220000e+03	5.240000e+03	1.333571e-18	2.204956e-18	2.204956e-18
5.240000e+03	5.260000e+03	2.406974e-18	1.797980e-18	1.797980e-18
5.260000e+03	5.280000e+03	4.927897e-21	1.881713e-20	1.881713e-20
5.280000e+03	5.300000e+03	3.464819e-18	2.629909e-18	2.629909e-18
5.300000e+03	5.320000e+03	9.594919e-18	9.728026e-18	9.728026e-18
5.320000e+03	5.340000e+03	-2.674326e-20	1.141622e-19	1.141622e-19
5.340000e+03	5.360000e+03	1.899462e-18	6.862571e-18	6.862571e-18
5.360000e+03	5.380000e+03	4.182562e-20	4.039810e-20	4.039810e-20
5.380000e+03	5.400000e+03	-2.826745e-19	2.119502e-19	2.119502e-19
5.400000e+03	5.420000e+03	1.960724e-20	4.628269e-19	4.628269e-19
5.420000e+03	5.440000e+03	4.262431e-18	4.041585e-18	4.041585e-18
5.440000e+03	5.460000e+03	4.455062e-21	6.426181e-21	6.426181e-21
5.460000e+03	5.480000e+03	-1.500230e-21	1.178032e-20	1.178032e-20
5.480000e+03	5.500000e+03	6.553399e-19	5.053918e-19	5.053918e-19
5.500000e+03	5.520000e+03	2.131882e-20	2.136648e-20	2.136648e-20
5.520000e+03	5.540000e+03	1.390989e-20	8.624778e-21	8.624778e-21
5.540000e+03	5.560000e+03	1.271873e-19	1.288192e-19	1.288192e-19
5.560000e+03	5.580000e+03	1.546588e-19	8.602870e-20	8.602870e-20
5.580000e+03	5.600000e+03	-2.039055e-21	3.741528e-21	3.741528e-21
5.600000e+03	5.620000e+03	1.696153e-19	1.482734e-19	1.482734e-19
5.620000e+03	5.640000e+03	-5.496578e-21	5.015079e-21	5.015079e-21
5.640000e+03	5.660000e+03	-3.888939e-21	3.888953e-21	3.888953e-21
5.660000e+03	5.680000e+03	-1.680582e-22	1.680582e-22	1.680582e-22
5.680000e+03	5.700000e+03	2.468402e-21	2.476690e-21	2.476690e-21
5.700000e+03	5.720000e+03	1.641060e-23	2.330429e-22	2.330429e-22
5.720000e+03	5.740000e+03	-1.682298e-22	1.684430e-22	1.684430e-22
5.740000e+03	5.760000e+03	-1.177572e-21	1.192761e-21	1.192761e-21
5.760000e+03	5.780000e+03	1.698712e-25	1.697404e-25	1.697404e-25
5.780000e+03	5.800000e+03	3.759300e-21	3.759300e-21	3.759300e-21
5.800000e+03	5.820000e+03	2.310975e-20	2.005414e-20	2.005414e-20
5.820000e+03	5.840000e+03	1.551783e-24	1.551783e-24	1.551783e-24
5.840000e+03	5.860000e+03	1.768624e-22	1.768609e-22	1.768609e-22
5.860000e+03	5.880000e+03	5.702293e-23	5.061744e-23	5.061744e-23
5.880000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.920000e+03	2.824176e-22	2.816662e-22	2.816662e-22
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.960000e+03	-3.720950e-23	3.720972e-23	3.720972e-23
5.960000e+03	5.980000e+03	7.460652e-27	7.305217e-27	7.305217e-27
5.980000e+03	6.000000e+03	-5.890819e-24	5.890819e-24	5.890819e-24
6.000000e+03	6.020000e+03	1.143710e-23	1.547106e-23	1.547106e-23
6.020000e+03	6.040000e+03	-3.792000e-24	3.792000e-24	3.792000e-24
6.040000e+03	6.060000e+03	1.464412e-25	1.464223e-25	1.464223e-25
6.060000e+03	6.080000e+03	9.421756e-23	9.421756e-23	9.421756e-23
6.080000e+03	6.100000e+03	-8.194228e-23	8.194228e-23	8.194228e-23
6.100000e+03	6.120000e+03	3.994712e-23	3.994712e-23	3.994712e-23
6.120000e+03	6.140000e+03	1.230397e-24	1.230397e-24	1.230397e-24
6.140000e+03	6.160000e+03	-9.349407e-25	9.349407e-25	9.349407e-25
6.160000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.200000e+03	8.765033e-37	8.765033e-37	8.765033e-37
6.200000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.260000e+03	9.653361e-23	9.653361e-23	9.653361e-23
6.260000e+03	6.280000e+03	3.333933e-27	3.333933e-27	3.333933e-27
6.280000e+03	6.300000e+03	1.272414e-25	1.272414e-25	1.272414e-25
6.300000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	6.078889e-25	6.078889e-25	6.078889e-25
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.480000e+03	1.396988e-30	1.396988e-30	1.396988e-30
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+03	8.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+03	8.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+03	8.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+03	8.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+03	8.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+03	8.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+03	8.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+03	8.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+03	8.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+03	8.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+03	8.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+03	8.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+03	8.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+03	8.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+03	8.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+03	8.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+03	8.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+03	8.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+03	8.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+03	8.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+03	8.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+03	8.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+03	8.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+03	8.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+03	8.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+03	8.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+03	8.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+03	8.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+03	8.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+03	8.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+03	8.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+03	8.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+03	8.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+03	8.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+03	8.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+03	8.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+03	8.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+03	8.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+03	8.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+03	8.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+03	8.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+03	8.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+03	8.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+03	8.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+03	8.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+03	8.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+03	8.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+03	8.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+03	8.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+03	9.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+03	9.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+03	9.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+03	9.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+03	9.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+03	9.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+03	9.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+03	9.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+03	9.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+03	9.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+03	9.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+03	9.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+03	9.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+03	9.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+03	9.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+03	9.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+03	9.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+03	9.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+03	9.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+03	9.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+03	9.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+03	9.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+03	9.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+03	9.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+03	9.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+03	9.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+03	9.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+03	9.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+03	9.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+03	9.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+03	9.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+03	9.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+03	9.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+03	9.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+03	9.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+03	9.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+03	9.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+03	9.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+03	9.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+03	9.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+03	9.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+03	9.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+03	9.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+03	9.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+03	9.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+03	9.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+03	9.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+03	9.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.002000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+04	1.004000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+04	1.006000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+04	1.008000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+04	1.010000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+04	1.012000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+04	1.014000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+04	1.016000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+04	1.018000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.022000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+04	1.024000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+04	1.026000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+04	1.028000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+04	1.030000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+04	1.032000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+04	1.034000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+04	1.036000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+04	1.038000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.042000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+04	1.044000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+04	1.046000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+04	1.048000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+04	1.050000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+04	1.052000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+04	1.054000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+04	1.056000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+04	1.058000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.062000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+04	1.064000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+04	1.066000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+04	1.068000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+04	1.070000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+04	1.072000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+04	1.074000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+04	1.076000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+04	1.078000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.082000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+04	1.084000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+04	1.086000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+04	1.088000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+04	1.090000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+04	1.092000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+04	1.094000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+04	1.096000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+04	1.098000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.102000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+04	1.104000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+04	1.106000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+04	1.108000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+04	1.110000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+04	1.112000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+04	1.114000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+04	1.116000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+04	1.118000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.122000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+04	1.124000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+04	1.126000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+04	1.128000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+04	1.130000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+04	1.132000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+04	1.134000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+04	1.136000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+04	1.138000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.142000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.146000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.150000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+04	1.152000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+04	1.154000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+04	1.156000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+04	1.158000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.162000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+04	1.164000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+04	1.166000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+04	1.168000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+04	1.170000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.174000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+04	1.176000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+04	1.178000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.182000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+04	1.184000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+04	1.186000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.190000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+04	1.192000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+04	1.194000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.198000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.202000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.206000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.210000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.214000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.218000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.222000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.226000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.230000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.234000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.238000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.242000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.246000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.250000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.254000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.258000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.262000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.266000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.270000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.274000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.278000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.282000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.286000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.290000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.294000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.298000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO_alpha4alphas3
ErrorBreakdown={0: {"": {up: 6.480877892274591e-07, dn: 6.480877892274591e-07}}, 1: {"": {up: 8.454173324196678e-07, dn: 8.454173324196678e-07}}, 2: {"": {up: 7.841888223716854e-07, dn: 7.841888223716854e-07}}, 3: {"": {up: 6.374459036700417e-07, dn: 6.374459036700417e-07}}, 4: {"": {up: 4.965153374640679e-07, dn: 4.965153374640679e-07}}, 5: {"": {up: 3.859370058374283e-07, dn: 3.859370058374283e-07}}, 6: {"": {up: 2.983237779205372e-07, dn: 2.983237779205372e-07}}, 7: {"": {up: 2.332089409424607e-07, dn: 2.332089409424607e-07}}, 8: {"": {up: 1.837091044508913e-07, dn: 1.837091044508913e-07}}, 9: {"": {up: 1.461296092870078e-07, dn: 1.461296092870078e-07}}, 10: {"": {up: 1.172744954838708e-07, dn: 1.172744954838708e-07}}, 11: {"": {up: 9.366990620279196e-08, dn: 9.366990620279196e-08}}, 12: {"": {up: 7.565514136642719e-08, dn: 7.565514136642719e-08}}, 13: {"": {up: 6.207644779082344e-08, dn: 6.207644779082344e-08}}, 14: {"": {up: 5.061931709575879e-08, dn: 5.061931709575879e-08}}, 15: {"": {up: 4.18846376104946e-08, dn: 4.18846376104946e-08}}, 16: {"": {up: 3.466212312184566e-08, dn: 3.466212312184566e-08}}, 17: {"": {up: 2.917335210960903e-08, dn: 2.917335210960903e-08}}, 18: {"": {up: 2.439245218118916e-08, dn: 2.439245218118916e-08}}, 19: {"": {up: 2.061483219072841e-08, dn: 2.061483219072841e-08}}, 20: {"": {up: 1.740238722554269e-08, dn: 1.740238722554269e-08}}, 21: {"": {up: 1.486183494067457e-08, dn: 1.486183494067457e-08}}, 22: {"": {up: 1.264881257046248e-08, dn: 1.264881257046248e-08}}, 23: {"": {up: 1.079915515631615e-08, dn: 1.079915515631615e-08}}, 24: {"": {up: 9.26075409048366e-09, dn: 9.26075409048366e-09}}, 25: {"": {up: 8.259781101433187e-09, dn: 8.259781101433187e-09}}, 26: {"": {up: 6.909120875740247e-09, dn: 6.909120875740247e-09}}, 27: {"": {up: 6.027494095595438e-09, dn: 6.027494095595438e-09}}, 28: {"": {up: 5.238680255669572e-09, dn: 5.238680255669572e-09}}, 29: {"": {up: 4.503850585463104e-09, dn: 4.503850585463104e-09}}, 30: {"": {up: 4.117317294287602e-09, dn: 4.117317294287602e-09}}, 31: {"": {up: 3.445753492853729e-09, dn: 3.445753492853729e-09}}, 32: {"": {up: 2.996602139778465e-09, dn: 2.996602139778465e-09}}, 33: {"": {up: 2.876572234942305e-09, dn: 2.876572234942305e-09}}, 34: {"": {up: 2.261530603082603e-09, dn: 2.261530603082603e-09}}, 35: {"": {up: 1.988215179665506e-09, dn: 1.988215179665506e-09}}, 36: {"": {up: 1.758830322664514e-09, dn: 1.758830322664514e-09}}, 37: {"": {up: 1.522844302656204e-09, dn: 1.522844302656204e-09}}, 38: {"": {up: 1.374407989024874e-09, dn: 1.374407989024874e-09}}, 39: {"": {up: 1.215004673902194e-09, dn: 1.215004673902194e-09}}, 40: {"": {up: 9.871640619689391e-10, dn: 9.871640619689391e-10}}, 41: {"": {up: 9.062581493734432e-10, dn: 9.062581493734432e-10}}, 42: {"": {up: 7.68946074640333e-10, dn: 7.68946074640333e-10}}, 43: {"": {up: 7.212948106492442e-10, dn: 7.212948106492442e-10}}, 44: {"": {up: 6.239423371598766e-10, dn: 6.239423371598766e-10}}, 45: {"": {up: 5.477395459558664e-10, dn: 5.477395459558664e-10}}, 46: {"": {up: 4.807125847186884e-10, dn: 4.807125847186884e-10}}, 47: {"": {up: 4.297896277864442e-10, dn: 4.297896277864442e-10}}, 48: {"": {up: 3.981581950877902e-10, dn: 3.981581950877902e-10}}, 49: {"": {up: 3.386059927817091e-10, dn: 3.386059927817091e-10}}, 50: {"": {up: 3.212770948955761e-10, dn: 3.212770948955761e-10}}, 51: {"": {up: 2.745275432547468e-10, dn: 2.745275432547468e-10}}, 52: {"": {up: 2.501359330473349e-10, dn: 2.501359330473349e-10}}, 53: {"": {up: 2.315123565978406e-10, dn: 2.315123565978406e-10}}, 54: {"": {up: 2.182318483436223e-10, dn: 2.182318483436223e-10}}, 55: {"": {up: 1.791567501882345e-10, dn: 1.791567501882345e-10}}, 56: {"": {up: 1.641568122480774e-10, dn: 1.641568122480774e-10}}, 57: {"": {up: 1.451978270521552e-10, dn: 1.451978270521552e-10}}, 58: {"": {up: 1.3732333826801e-10, dn: 1.3732333826801e-10}}, 59: {"": {up: 1.214004615134383e-10, dn: 1.214004615134383e-10}}, 60: {"": {up: 1.143201484153599e-10, dn: 1.143201484153599e-10}}, 61: {"": {up: 1.010112503494978e-10, dn: 1.010112503494978e-10}}, 62: {"": {up: 9.194106577772098e-11, dn: 9.194106577772098e-11}}, 63: {"": {up: 7.968459725620913e-11, dn: 7.968459725620913e-11}}, 64: {"": {up: 8.260010317875324e-11, dn: 8.260010317875324e-11}}, 65: {"": {up: 6.532008191353318e-11, dn: 6.532008191353318e-11}}, 66: {"": {up: 5.482323683979119e-11, dn: 5.482323683979119e-11}}, 67: {"": {up: 5.238220431092678e-11, dn: 5.238220431092678e-11}}, 68: {"": {up: 5.085069856044498e-11, dn: 5.085069856044498e-11}}, 69: {"": {up: 4.718346381841643e-11, dn: 4.718346381841643e-11}}, 70: {"": {up: 4.631055019697488e-11, dn: 4.631055019697488e-11}}, 71: {"": {up: 3.797607836945278e-11, dn: 3.797607836945278e-11}}, 72: {"": {up: 3.211298025737576e-11, dn: 3.211298025737576e-11}}, 73: {"": {up: 2.959972534520253e-11, dn: 2.959972534520253e-11}}, 74: {"": {up: 2.782965337260563e-11, dn: 2.782965337260563e-11}}, 75: {"": {up: 2.996610434448474e-11, dn: 2.996610434448474e-11}}, 76: {"": {up: 2.591312631444377e-11, dn: 2.591312631444377e-11}}, 77: {"": {up: 2.550551262723965e-11, dn: 2.550551262723965e-11}}, 78: {"": {up: 1.913572460014594e-11, dn: 1.913572460014594e-11}}, 79: {"": {up: 1.787651748383404e-11, dn: 1.787651748383404e-11}}, 80: {"": {up: 1.76311636698063e-11, dn: 1.76311636698063e-11}}, 81: {"": {up: 1.725113099466156e-11, dn: 1.725113099466156e-11}}, 82: {"": {up: 1.275745673092655e-11, dn: 1.275745673092655e-11}}, 83: {"": {up: 1.310392782502358e-11, dn: 1.310392782502358e-11}}, 84: {"": {up: 1.085877777728211e-11, dn: 1.085877777728211e-11}}, 85: {"": {up: 1.146404923312154e-11, dn: 1.146404923312154e-11}}, 86: {"": {up: 9.184309834069887e-12, dn: 9.184309834069887e-12}}, 87: {"": {up: 1.000111724667158e-11, dn: 1.000111724667158e-11}}, 88: {"": {up: 8.116958713239941e-12, dn: 8.116958713239941e-12}}, 89: {"": {up: 8.967955459099699e-12, dn: 8.967955459099699e-12}}, 90: {"": {up: 8.836625279438472e-12, dn: 8.836625279438472e-12}}, 91: {"": {up: 1.408820253802599e-11, dn: 1.408820253802599e-11}}, 92: {"": {up: 7.510279399404095e-12, dn: 7.510279399404095e-12}}, 93: {"": {up: 5.206311516444804e-12, dn: 5.206311516444804e-12}}, 94: {"": {up: 4.763293228187404e-12, dn: 4.763293228187404e-12}}, 95: {"": {up: 4.365094436028003e-12, dn: 4.365094436028003e-12}}, 96: {"": {up: 4.298350606420217e-12, dn: 4.298350606420217e-12}}, 97: {"": {up: 4.286084561016529e-12, dn: 4.286084561016529e-12}}, 98: {"": {up: 3.526242904927963e-12, dn: 3.526242904927963e-12}}, 99: {"": {up: 2.469596551207638e-12, dn: 2.469596551207638e-12}}, 100: {"": {up: 2.240101174191618e-12, dn: 2.240101174191618e-12}}, 101: {"": {up: 3.064633561574202e-12, dn: 3.064633561574202e-12}}, 102: {"": {up: 2.270065395331112e-12, dn: 2.270065395331112e-12}}, 103: {"": {up: 2.230994954280104e-12, dn: 2.230994954280104e-12}}, 104: {"": {up: 1.629239878562586e-12, dn: 1.629239878562586e-12}}, 105: {"": {up: 2.000712935589695e-12, dn: 2.000712935589695e-12}}, 106: {"": {up: 1.63705136307124e-12, dn: 1.63705136307124e-12}}, 107: {"": {up: 1.75999100834342e-12, dn: 1.75999100834342e-12}}, 108: {"": {up: 1.672364796497726e-12, dn: 1.672364796497726e-12}}, 109: {"": {up: 1.385946042830386e-12, dn: 1.385946042830386e-12}}, 110: {"": {up: 1.36467087201606e-12, dn: 1.36467087201606e-12}}, 111: {"": {up: 1.057110274260373e-12, dn: 1.057110274260373e-12}}, 112: {"": {up: 9.843446654072332e-13, dn: 9.843446654072332e-13}}, 113: {"": {up: 9.812392627651937e-13, dn: 9.812392627651937e-13}}, 114: {"": {up: 1.025531598222362e-12, dn: 1.025531598222362e-12}}, 115: {"": {up: 8.397607384138443e-13, dn: 8.397607384138443e-13}}, 116: {"": {up: 6.58110755480418e-13, dn: 6.58110755480418e-13}}, 117: {"": {up: 8.526096095553311e-13, dn: 8.526096095553311e-13}}, 118: {"": {up: 4.260538772202848e-13, dn: 4.260538772202848e-13}}, 119: {"": {up: 5.430785143969784e-13, dn: 5.430785143969784e-13}}, 120: {"": {up: 6.554703930428734e-13, dn: 6.554703930428734e-13}}, 121: {"": {up: 4.237059351744109e-13, dn: 4.237059351744109e-13}}, 122: {"": {up: 2.88389858764871e-13, dn: 2.88389858764871e-13}}, 123: {"": {up: 3.714214670902712e-13, dn: 3.714214670902712e-13}}, 124: {"": {up: 2.970111241766463e-13, dn: 2.970111241766463e-13}}, 125: {"": {up: 2.924841078637463e-13, dn: 2.924841078637463e-13}}, 126: {"": {up: 2.165220083442111e-13, dn: 2.165220083442111e-13}}, 127: {"": {up: 3.64756686845151e-13, dn: 3.64756686845151e-13}}, 128: {"": {up: 2.1649755390225e-13, dn: 2.1649755390225e-13}}, 129: {"": {up: 2.656484030326884e-13, dn: 2.656484030326884e-13}}, 130: {"": {up: 1.91278950746061e-13, dn: 1.91278950746061e-13}}, 131: {"": {up: 1.928640114722063e-13, dn: 1.928640114722063e-13}}, 132: {"": {up: 1.746444775367037e-13, dn: 1.746444775367037e-13}}, 133: {"": {up: 2.317932398511253e-13, dn: 2.317932398511253e-13}}, 134: {"": {up: 2.613526250029008e-13, dn: 2.613526250029008e-13}}, 135: {"": {up: 2.004577491482467e-13, dn: 2.004577491482467e-13}}, 136: {"": {up: 1.248799321508432e-13, dn: 1.248799321508432e-13}}, 137: {"": {up: 1.01080261477969e-13, dn: 1.01080261477969e-13}}, 138: {"": {up: 1.024041140282377e-13, dn: 1.024041140282377e-13}}, 139: {"": {up: 1.067078195279793e-13, dn: 1.067078195279793e-13}}, 140: {"": {up: 8.056810361486079e-14, dn: 8.056810361486079e-14}}, 141: {"": {up: 6.4611686230423e-14, dn: 6.4611686230423e-14}}, 142: {"": {up: 5.819122150265594e-14, dn: 5.819122150265594e-14}}, 143: {"": {up: 7.399414762000253e-14, dn: 7.399414762000253e-14}}, 144: {"": {up: 7.088134221886747e-14, dn: 7.088134221886747e-14}}, 145: {"": {up: 3.469196583563889e-14, dn: 3.469196583563889e-14}}, 146: {"": {up: 6.758558674400784e-14, dn: 6.758558674400784e-14}}, 147: {"": {up: 6.492044355245588e-14, dn: 6.492044355245588e-14}}, 148: {"": {up: 4.758461196722857e-14, dn: 4.758461196722857e-14}}, 149: {"": {up: 2.800648853906982e-14, dn: 2.800648853906982e-14}}, 150: {"": {up: 2.934118807924903e-14, dn: 2.934118807924903e-14}}, 151: {"": {up: 5.410150616522967e-14, dn: 5.410150616522967e-14}}, 152: {"": {up: 4.51791905398303e-14, dn: 4.51791905398303e-14}}, 153: {"": {up: 2.108686394328619e-14, dn: 2.108686394328619e-14}}, 154: {"": {up: 4.429680696624619e-14, dn: 4.429680696624619e-14}}, 155: {"": {up: 2.647045169481622e-14, dn: 2.647045169481622e-14}}, 156: {"": {up: 3.387413993053069e-14, dn: 3.387413993053069e-14}}, 157: {"": {up: 2.207307747851361e-14, dn: 2.207307747851361e-14}}, 158: {"": {up: 1.705566183656899e-14, dn: 1.705566183656899e-14}}, 159: {"": {up: 1.449466511654159e-14, dn: 1.449466511654159e-14}}, 160: {"": {up: 1.134165547267263e-14, dn: 1.134165547267263e-14}}, 161: {"": {up: 1.629720853870775e-14, dn: 1.629720853870775e-14}}, 162: {"": {up: 6.403530316855308e-15, dn: 6.403530316855308e-15}}, 163: {"": {up: 1.366445945325855e-14, dn: 1.366445945325855e-14}}, 164: {"": {up: 1.204148653986811e-14, dn: 1.204148653986811e-14}}, 165: {"": {up: 1.176108318570539e-14, dn: 1.176108318570539e-14}}, 166: {"": {up: 7.697624568959816e-15, dn: 7.697624568959816e-15}}, 167: {"": {up: 1.201656026995281e-14, dn: 1.201656026995281e-14}}, 168: {"": {up: 4.449470270025057e-15, dn: 4.449470270025057e-15}}, 169: {"": {up: 5.05207942711425e-15, dn: 5.05207942711425e-15}}, 170: {"": {up: 7.668547816210284e-15, dn: 7.668547816210284e-15}}, 171: {"": {up: 3.848901387917456e-15, dn: 3.848901387917456e-15}}, 172: {"": {up: 1.172268350697552e-14, dn: 1.172268350697552e-14}}, 173: {"": {up: 3.204341152745764e-15, dn: 3.204341152745764e-15}}, 174: {"": {up: 4.249573822957082e-15, dn: 4.249573822957082e-15}}, 175: {"": {up: 1.397115894258631e-14, dn: 1.397115894258631e-14}}, 176: {"": {up: 1.809532198447892e-15, dn: 1.809532198447892e-15}}, 177: {"": {up: 1.584608831151798e-15, dn: 1.584608831151798e-15}}, 178: {"": {up: 4.608050327643956e-15, dn: 4.608050327643956e-15}}, 179: {"": {up: 1.869826078514339e-15, dn: 1.869826078514339e-15}}, 180: {"": {up: 6.263783366761577e-15, dn: 6.263783366761577e-15}}, 181: {"": {up: 2.551266447897981e-15, dn: 2.551266447897981e-15}}, 182: {"": {up: 2.411220068009182e-15, dn: 2.411220068009182e-15}}, 183: {"": {up: 1.098531086476533e-15, dn: 1.098531086476533e-15}}, 184: {"": {up: 2.371011820903996e-15, dn: 2.371011820903996e-15}}, 185: {"": {up: 6.719976354806205e-16, dn: 6.719976354806205e-16}}, 186: {"": {up: 5.231213264312576e-16, dn: 5.231213264312576e-16}}, 187: {"": {up: 1.109360203781631e-15, dn: 1.109360203781631e-15}}, 188: {"": {up: 3.702617998613747e-16, dn: 3.702617998613747e-16}}, 189: {"": {up: 6.544189578885027e-16, dn: 6.544189578885027e-16}}, 190: {"": {up: 1.290262741201711e-15, dn: 1.290262741201711e-15}}, 191: {"": {up: 6.664771136158804e-16, dn: 6.664771136158804e-16}}, 192: {"": {up: 9.590397632246342e-16, dn: 9.590397632246342e-16}}, 193: {"": {up: 2.432243848528475e-16, dn: 2.432243848528475e-16}}, 194: {"": {up: 3.145192108307072e-16, dn: 3.145192108307072e-16}}, 195: {"": {up: 2.196173730360329e-15, dn: 2.196173730360329e-15}}, 196: {"": {up: 1.378051757621782e-16, dn: 1.378051757621782e-16}}, 197: {"": {up: 1.194105883052639e-15, dn: 1.194105883052639e-15}}, 198: {"": {up: 2.523868878129898e-17, dn: 2.523868878129898e-17}}, 199: {"": {up: 7.93228699563618e-16, dn: 7.93228699563618e-16}}, 200: {"": {up: 3.471010512393302e-16, dn: 3.471010512393302e-16}}, 201: {"": {up: 4.139378201514399e-16, dn: 4.139378201514399e-16}}, 202: {"": {up: 3.19738600017539e-16, dn: 3.19738600017539e-16}}, 203: {"": {up: 3.841732244678417e-16, dn: 3.841732244678417e-16}}, 204: {"": {up: 7.864251724135461e-17, dn: 7.864251724135461e-17}}, 205: {"": {up: 2.214953520824879e-16, dn: 2.214953520824879e-16}}, 206: {"": {up: 1.130742906926811e-16, dn: 1.130742906926811e-16}}, 207: {"": {up: 2.764780327438811e-16, dn: 2.764780327438811e-16}}, 208: {"": {up: 1.090324930997919e-16, dn: 1.090324930997919e-16}}, 209: {"": {up: 2.953464258182524e-17, dn: 2.953464258182524e-17}}, 210: {"": {up: 5.173549894376614e-17, dn: 5.173549894376614e-17}}, 211: {"": {up: 2.633397357940233e-16, dn: 2.633397357940233e-16}}, 212: {"": {up: 1.059959823464075e-17, dn: 1.059959823464075e-17}}, 213: {"": {up: 3.903904349688848e-17, dn: 3.903904349688848e-17}}, 214: {"": {up: 1.8256593537812e-16, dn: 1.8256593537812e-16}}, 215: {"": {up: 1.155545689274356e-16, dn: 1.155545689274356e-16}}, 216: {"": {up: 2.784513219216105e-17, dn: 2.784513219216105e-17}}, 217: {"": {up: 2.566516060722388e-17, dn: 2.566516060722388e-17}}, 218: {"": {up: 6.900313770278276e-17, dn: 6.900313770278276e-17}}, 219: {"": {up: 7.562651408104374e-17, dn: 7.562651408104374e-17}}, 220: {"": {up: 6.351125388772426e-17, dn: 6.351125388772426e-17}}, 221: {"": {up: 7.525915398049646e-17, dn: 7.525915398049646e-17}}, 222: {"": {up: 5.27971386940255e-17, dn: 5.27971386940255e-17}}, 223: {"": {up: 2.069097661209305e-17, dn: 2.069097661209305e-17}}, 224: {"": {up: 8.591992649708262e-19, dn: 8.591992649708262e-19}}, 225: {"": {up: 2.569739317172664e-17, dn: 2.569739317172664e-17}}, 226: {"": {up: 1.476355353811416e-17, dn: 1.476355353811416e-17}}, 227: {"": {up: 4.295957436650418e-18, dn: 4.295957436650418e-18}}, 228: {"": {up: 7.922444332095678e-18, dn: 7.922444332095678e-18}}, 229: {"": {up: 1.309260739794572e-18, dn: 1.309260739794572e-18}}, 230: {"": {up: 1.29914810648761e-17, dn: 1.29914810648761e-17}}, 231: {"": {up: 2.875207168550216e-17, dn: 2.875207168550216e-17}}, 232: {"": {up: 1.685739867323718e-17, dn: 1.685739867323718e-17}}, 233: {"": {up: 3.189155903611909e-18, dn: 3.189155903611909e-18}}, 234: {"": {up: 1.67011868617092e-19, dn: 1.67011868617092e-19}}, 235: {"": {up: 8.388005314139067e-19, dn: 8.388005314139067e-19}}, 236: {"": {up: 3.627269167916754e-18, dn: 3.627269167916754e-18}}, 237: {"": {up: 1.030269580667144e-18, dn: 1.030269580667144e-18}}, 238: {"": {up: 8.276065474682317e-18, dn: 8.276065474682317e-18}}, 239: {"": {up: 2.438639777861796e-18, dn: 2.438639777861796e-18}}, 240: {"": {up: 6.585426577218878e-20, dn: 6.585426577218878e-20}}, 241: {"": {up: 6.08691777877761e-19, dn: 6.08691777877761e-19}}, 242: {"": {up: 3.213661810208663e-19, dn: 3.213661810208663e-19}}, 243: {"": {up: 3.927144008468361e-18, dn: 3.927144008468361e-18}}, 244: {"": {up: 7.439195719234317e-19, dn: 7.439195719234317e-19}}, 245: {"": {up: 8.069383820991136e-19, dn: 8.069383820991136e-19}}, 246: {"": {up: 1.71218553410557e-17, dn: 1.71218553410557e-17}}, 247: {"": {up: 2.436337631312668e-19, dn: 2.436337631312668e-19}}, 248: {"": {up: 2.657588635835768e-19, dn: 2.657588635835768e-19}}, 249: {"": {up: 6.491827834871385e-19, dn: 6.491827834871385e-19}}, 250: {"": {up: 1.162371528093874e-19, dn: 1.162371528093874e-19}}, 251: {"": {up: 6.574455251355547e-19, dn: 6.574455251355547e-19}}, 252: {"": {up: 3.299839531053147e-18, dn: 3.299839531053147e-18}}, 253: {"": {up: 5.051641307087538e-18, dn: 5.051641307087538e-18}}, 254: {"": {up: 2.287987124573936e-20, dn: 2.287987124573936e-20}}, 255: {"": {up: 2.22963685345499e-20, dn: 2.22963685345499e-20}}, 256: {"": {up: 4.199909963777706e-22, dn: 4.199909963777706e-22}}, 257: {"": {up: 9.100887208199433e-20, dn: 9.100887208199433e-20}}, 258: {"": {up: 4.378635345278894e-21, dn: 4.378635345278894e-21}}, 259: {"": {up: 9.481170914308049e-20, dn: 9.481170914308049e-20}}, 260: {"": {up: 5.481493598426323e-20, dn: 5.481493598426323e-20}}, 261: {"": {up: 9.727055638265661e-22, dn: 9.727055638265661e-22}}, 262: {"": {up: 1.903686564616694e-21, dn: 1.903686564616694e-21}}, 263: {"": {up: 1.245453737213098e-20, dn: 1.245453737213098e-20}}, 264: {"": {up: 3.509227475902213e-19, dn: 3.509227475902213e-19}}, 265: {"": {up: 2.209409706985042e-21, dn: 2.209409706985042e-21}}, 266: {"": {up: 1.083914093089776e-20, dn: 1.083914093089776e-20}}, 267: {"": {up: 4.636052540939032e-22, dn: 4.636052540939032e-22}}, 268: {"": {up: 1.166207783129723e-21, dn: 1.166207783129723e-21}}, 269: {"": {up: 3.157036126983552e-21, dn: 3.157036126983552e-21}}, 270: {"": {up: 5.925323423736937e-22, dn: 5.925323423736937e-22}}, 271: {"": {up: 2.656875409311908e-23, dn: 2.656875409311908e-23}}, 272: {"": {up: 6.032722454045978e-21, dn: 6.032722454045978e-21}}, 273: {"": {up: 8.60092165503809e-21, dn: 8.60092165503809e-21}}, 274: {"": {up: 1.846500257118913e-19, dn: 1.846500257118913e-19}}, 275: {"": {up: 2.13651704964028e-20, dn: 2.13651704964028e-20}}, 276: {"": {up: 8.399929210032437e-21, dn: 8.399929210032437e-21}}, 277: {"": {up: 1.288191640425736e-19, dn: 1.288191640425736e-19}}, 278: {"": {up: 6.137560217111295e-23, dn: 6.137560217111295e-23}}, 279: {"": {up: 1.213848143124261e-21, dn: 1.213848143124261e-21}}, 280: {"": {up: 1.482727396306377e-19, dn: 1.482727396306377e-19}}, 281: {"": {up: 4.243747679218362e-22, dn: 4.243747679218362e-22}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 2.476675729918986e-21, dn: 2.476675729918986e-21}}, 285: {"": {up: 1.727910432598823e-22, dn: 1.727910432598823e-22}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 1.447971428040178e-23, dn: 1.447971428040178e-23}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 3.759299705545766e-21, dn: 3.759299705545766e-21}}, 290: {"": {up: 2.005414293833527e-20, dn: 2.005414293833527e-20}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 1.76860883444247e-22, dn: 1.76860883444247e-22}}, 293: {"": {up: 5.060940858281767e-23, dn: 5.060940858281767e-23}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 2.816662070156285e-22, dn: 2.816662070156285e-22}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 3.720971682126379e-23, dn: 3.720971682126379e-23}}, 298: {"": {up: 7.305217274417316e-27, dn: 7.305217274417316e-27}}, 299: {"": {up: 5.890819373853326e-24, dn: 5.890819373853326e-24}}, 300: {"": {up: 3.607495340244825e-24, dn: 3.607495340244825e-24}}, 301: {"": {up: 3.792000452200722e-24, dn: 3.792000452200722e-24}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 1.230397049034484e-24, dn: 1.230397049034484e-24}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 9.653360559084788e-23, dn: 9.653360559084788e-23}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}}
LineColor=orange
LineStyle=solid
LineWidth=1.5pt
Name=NLO_alpha4alphas3
Path=NLO_alpha4alphas3
Title=$\alpha_\text{s}^3\alpha^4$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	4.511243e-03	8.215893e-06	8.215893e-06
2.000000e+01	4.000000e+01	1.019787e-02	1.187596e-05	1.187596e-05
4.000000e+01	6.000000e+01	1.166395e-02	1.220111e-05	1.220111e-05
6.000000e+01	8.000000e+01	9.421439e-03	1.147980e-05	1.147980e-05
8.000000e+01	1.000000e+02	7.144140e-03	7.591762e-06	7.591762e-06
1.000000e+02	1.200000e+02	5.421100e-03	5.713887e-06	5.713887e-06
1.200000e+02	1.400000e+02	4.008650e-03	4.686177e-06	4.686177e-06
1.400000e+02	1.600000e+02	2.909106e-03	3.742400e-06	3.742400e-06
1.600000e+02	1.800000e+02	2.134304e-03	2.995478e-06	2.995478e-06
1.800000e+02	2.000000e+02	1.571624e-03	2.506860e-06	2.506860e-06
2.000000e+02	2.200000e+02	1.170403e-03	2.127426e-06	2.127426e-06
2.200000e+02	2.400000e+02	8.720152e-04	1.589320e-06	1.589320e-06
2.400000e+02	2.600000e+02	6.615933e-04	1.436420e-06	1.436420e-06
2.600000e+02	2.800000e+02	5.029806e-04	1.146842e-06	1.146842e-06
2.800000e+02	3.000000e+02	3.871099e-04	9.391266e-07	9.391266e-07
3.000000e+02	3.200000e+02	3.010036e-04	8.232043e-07	8.232043e-07
3.200000e+02	3.400000e+02	2.357105e-04	7.034030e-07	7.034030e-07
3.400000e+02	3.600000e+02	1.851632e-04	5.446779e-07	5.446779e-07
3.600000e+02	3.800000e+02	1.471040e-04	4.435192e-07	4.435192e-07
3.800000e+02	4.000000e+02	1.144905e-04	3.988687e-07	3.988687e-07
4.000000e+02	4.200000e+02	8.308970e-05	3.416870e-07	3.416870e-07
4.200000e+02	4.400000e+02	5.915876e-05	2.806739e-07	2.806739e-07
4.400000e+02	4.600000e+02	4.444777e-05	2.639213e-07	2.639213e-07
4.600000e+02	4.800000e+02	3.415692e-05	2.217043e-07	2.217043e-07
4.800000e+02	5.000000e+02	2.616572e-05	1.991321e-07	1.991321e-07
5.000000e+02	5.200000e+02	2.051310e-05	1.959403e-07	1.959403e-07
5.200000e+02	5.400000e+02	1.573848e-05	1.741718e-07	1.741718e-07
5.400000e+02	5.600000e+02	1.234254e-05	1.244985e-07	1.244985e-07
5.600000e+02	5.800000e+02	1.010558e-05	1.248678e-07	1.248678e-07
5.800000e+02	6.000000e+02	7.746245e-06	1.118315e-07	1.118315e-07
6.000000e+02	6.200000e+02	6.363590e-06	8.765190e-08	8.765190e-08
6.200000e+02	6.400000e+02	4.986254e-06	7.490125e-08	7.490125e-08
6.400000e+02	6.600000e+02	4.000717e-06	7.380828e-08	7.380828e-08
6.600000e+02	6.800000e+02	3.230325e-06	5.897732e-08	5.897732e-08
6.800000e+02	7.000000e+02	2.569029e-06	5.061570e-08	5.061570e-08
7.000000e+02	7.200000e+02	2.141262e-06	5.382198e-08	5.382198e-08
7.200000e+02	7.400000e+02	1.670477e-06	4.133071e-08	4.133071e-08
7.400000e+02	7.600000e+02	1.312659e-06	3.301702e-08	3.301702e-08
7.600000e+02	7.800000e+02	1.039707e-06	2.794230e-08	2.794230e-08
7.800000e+02	8.000000e+02	8.576550e-07	2.566107e-08	2.566107e-08
8.000000e+02	8.200000e+02	6.681973e-07	2.506261e-08	2.506261e-08
8.200000e+02	8.400000e+02	5.357464e-07	1.615288e-08	1.615288e-08
8.400000e+02	8.600000e+02	4.584289e-07	1.635237e-08	1.635237e-08
8.600000e+02	8.800000e+02	3.729921e-07	1.676158e-08	1.676158e-08
8.800000e+02	9.000000e+02	3.017275e-07	1.392745e-08	1.392745e-08
9.000000e+02	9.200000e+02	2.672857e-07	1.281641e-08	1.281641e-08
9.200000e+02	9.400000e+02	1.980142e-07	1.075243e-08	1.075243e-08
9.400000e+02	9.600000e+02	1.707573e-07	1.138257e-08	1.138257e-08
9.600000e+02	9.800000e+02	1.589402e-07	1.189723e-08	1.189723e-08
9.800000e+02	1.000000e+03	1.282943e-07	9.260361e-09	9.260361e-09
1.000000e+03	1.020000e+03	9.422763e-08	6.213220e-09	6.213220e-09
1.020000e+03	1.040000e+03	8.740869e-08	7.665703e-09	7.665703e-09
1.040000e+03	1.060000e+03	6.571797e-08	4.733584e-09	4.733584e-09
1.060000e+03	1.080000e+03	6.912668e-08	4.844697e-09	4.844697e-09
1.080000e+03	1.100000e+03	4.529065e-08	4.704338e-09	4.704338e-09
1.100000e+03	1.120000e+03	4.279225e-08	4.333547e-09	4.333547e-09
1.120000e+03	1.140000e+03	3.633630e-08	3.092957e-09	3.092957e-09
1.140000e+03	1.160000e+03	3.203678e-08	3.533110e-09	3.533110e-09
1.160000e+03	1.180000e+03	3.028287e-08	4.203346e-09	4.203346e-09
1.180000e+03	1.200000e+03	2.986219e-08	4.842167e-09	4.842167e-09
1.200000e+03	1.220000e+03	2.650833e-08	3.640005e-09	3.640005e-09
1.220000e+03	1.240000e+03	1.984630e-08	3.055342e-09	3.055342e-09
1.240000e+03	1.260000e+03	1.576500e-08	2.366172e-09	2.366172e-09
1.260000e+03	1.280000e+03	1.292299e-08	2.179308e-09	2.179308e-09
1.280000e+03	1.300000e+03	1.323040e-08	2.674413e-09	2.674413e-09
1.300000e+03	1.320000e+03	9.932114e-09	1.632733e-09	1.632733e-09
1.320000e+03	1.340000e+03	1.196959e-08	3.693549e-09	3.693549e-09
1.340000e+03	1.360000e+03	7.916151e-09	1.793958e-09	1.793958e-09
1.360000e+03	1.380000e+03	6.056920e-09	1.826803e-09	1.826803e-09
1.380000e+03	1.400000e+03	5.598612e-09	1.452248e-09	1.452248e-09
1.400000e+03	1.420000e+03	4.672527e-09	1.107169e-09	1.107169e-09
1.420000e+03	1.440000e+03	3.916355e-09	7.416355e-10	7.416355e-10
1.440000e+03	1.460000e+03	3.997908e-09	8.834922e-10	8.834922e-10
1.460000e+03	1.480000e+03	2.912672e-09	7.244795e-10	7.244795e-10
1.480000e+03	1.500000e+03	1.553632e-09	5.796373e-10	5.796373e-10
1.500000e+03	1.520000e+03	1.248011e-09	9.431633e-10	9.431633e-10
1.520000e+03	1.540000e+03	3.671359e-09	1.125891e-09	1.125891e-09
1.540000e+03	1.560000e+03	5.821549e-10	3.943124e-10	3.943124e-10
1.560000e+03	1.580000e+03	1.595826e-09	6.921899e-10	6.921899e-10
1.580000e+03	1.600000e+03	1.334733e-09	5.141534e-10	5.141534e-10
1.600000e+03	1.620000e+03	2.013396e-09	4.167855e-10	4.167855e-10
1.620000e+03	1.640000e+03	7.645573e-10	2.270384e-10	2.270384e-10
1.640000e+03	1.660000e+03	1.073696e-09	4.721173e-10	4.721173e-10
1.660000e+03	1.680000e+03	1.316630e-09	5.075172e-10	5.075172e-10
1.680000e+03	1.700000e+03	5.355324e-10	2.128130e-10	2.128130e-10
1.700000e+03	1.720000e+03	4.424003e-10	2.908818e-10	2.908818e-10
1.720000e+03	1.740000e+03	6.993292e-10	2.405203e-10	2.405203e-10
1.740000e+03	1.760000e+03	4.716020e-10	2.108182e-10	2.108182e-10
1.760000e+03	1.780000e+03	7.304882e-10	2.690631e-10	2.690631e-10
1.780000e+03	1.800000e+03	-8.239910e-11	1.652232e-10	1.652232e-10
1.800000e+03	1.820000e+03	2.734992e-10	1.156659e-10	1.156659e-10
1.820000e+03	1.840000e+03	3.867380e-10	1.263693e-10	1.263693e-10
1.840000e+03	1.860000e+03	1.047896e-10	1.762530e-10	1.762530e-10
1.860000e+03	1.880000e+03	2.751766e-10	1.359426e-10	1.359426e-10
1.880000e+03	1.900000e+03	1.528142e-10	1.023603e-10	1.023603e-10
1.900000e+03	1.920000e+03	4.313467e-10	2.365967e-10	2.365967e-10
1.920000e+03	1.940000e+03	1.637843e-10	8.280922e-11	8.280922e-11
1.940000e+03	1.960000e+03	1.006588e-10	9.556527e-11	9.556527e-11
1.960000e+03	1.980000e+03	4.129430e-12	9.679076e-11	9.679076e-11
1.980000e+03	2.000000e+03	1.416761e-10	1.155610e-10	1.155610e-10
2.000000e+03	2.020000e+03	1.842428e-11	8.183342e-11	8.183342e-11
2.020000e+03	2.040000e+03	8.764383e-11	5.540939e-11	5.540939e-11
2.040000e+03	2.060000e+03	6.570527e-11	3.535758e-11	3.535758e-11
2.060000e+03	2.080000e+03	3.662234e-11	4.856813e-11	4.856813e-11
2.080000e+03	2.100000e+03	2.516152e-11	5.306077e-11	5.306077e-11
2.100000e+03	2.120000e+03	5.080460e-12	3.697053e-11	3.697053e-11
2.120000e+03	2.140000e+03	3.545482e-11	2.314898e-11	2.314898e-11
2.140000e+03	2.160000e+03	-1.000731e-11	2.209644e-11	2.209644e-11
2.160000e+03	2.180000e+03	2.969567e-11	2.385738e-11	2.385738e-11
2.180000e+03	2.200000e+03	5.840778e-11	2.499603e-11	2.499603e-11
2.200000e+03	2.220000e+03	2.033316e-11	1.528848e-11	1.528848e-11
2.220000e+03	2.240000e+03	7.284547e-12	1.276304e-11	1.276304e-11
2.240000e+03	2.260000e+03	2.285471e-11	2.609388e-11	2.609388e-11
2.260000e+03	2.280000e+03	1.241618e-11	1.113678e-11	1.113678e-11
2.280000e+03	2.300000e+03	3.898903e-11	2.493702e-11	2.493702e-11
2.300000e+03	2.320000e+03	4.196149e-11	4.261547e-11	4.261547e-11
2.320000e+03	2.340000e+03	1.021610e-11	1.298606e-11	1.298606e-11
2.340000e+03	2.360000e+03	2.116242e-11	1.213649e-11	1.213649e-11
2.360000e+03	2.380000e+03	2.748946e-11	2.162829e-11	2.162829e-11
2.380000e+03	2.400000e+03	-2.562350e-13	1.647358e-11	1.647358e-11
2.400000e+03	2.420000e+03	1.505925e-11	1.406973e-11	1.406973e-11
2.420000e+03	2.440000e+03	2.599345e-11	2.050122e-11	2.050122e-11
2.440000e+03	2.460000e+03	1.237485e-11	1.329813e-11	1.329813e-11
2.460000e+03	2.480000e+03	5.147965e-12	4.631465e-12	4.631465e-12
2.480000e+03	2.500000e+03	-1.596124e-11	1.972462e-11	1.972462e-11
2.500000e+03	2.520000e+03	3.135350e-12	5.154935e-12	5.154935e-12
2.520000e+03	2.540000e+03	-1.304980e-13	3.152429e-12	3.152429e-12
2.540000e+03	2.560000e+03	6.061000e-14	1.937400e-12	1.937400e-12
2.560000e+03	2.580000e+03	1.576150e-12	3.613535e-12	3.613535e-12
2.580000e+03	2.600000e+03	1.488157e-11	6.877065e-12	6.877065e-12
2.600000e+03	2.620000e+03	-1.563760e-12	2.666486e-12	2.666486e-12
2.620000e+03	2.640000e+03	1.678307e-12	3.660403e-12	3.660403e-12
2.640000e+03	2.660000e+03	1.939781e-12	1.517817e-12	1.517817e-12
2.660000e+03	2.680000e+03	-1.353534e-12	1.891192e-12	1.891192e-12
2.680000e+03	2.700000e+03	-3.453489e-13	1.555497e-12	1.555497e-12
2.700000e+03	2.720000e+03	1.531055e-12	4.274651e-12	4.274651e-12
2.720000e+03	2.740000e+03	8.802200e-13	3.522720e-12	3.522720e-12
2.740000e+03	2.760000e+03	6.032472e-12	4.537969e-12	4.537969e-12
2.760000e+03	2.780000e+03	-1.324883e-12	7.776502e-13	7.776502e-13
2.780000e+03	2.800000e+03	-3.319945e-13	1.916197e-12	1.916197e-12
2.800000e+03	2.820000e+03	9.918857e-13	2.158673e-12	2.158673e-12
2.820000e+03	2.840000e+03	4.537028e-13	2.144763e-12	2.144763e-12
2.840000e+03	2.860000e+03	2.582426e-12	2.115129e-12	2.115129e-12
2.860000e+03	2.880000e+03	3.743010e-13	2.853794e-13	2.853794e-13
2.880000e+03	2.900000e+03	2.217620e-12	1.644769e-12	1.644769e-12
2.900000e+03	2.920000e+03	2.146182e-12	1.532014e-12	1.532014e-12
2.920000e+03	2.940000e+03	-3.481512e-13	2.426022e-13	2.426022e-13
2.940000e+03	2.960000e+03	-5.840796e-13	5.969150e-13	5.969150e-13
2.960000e+03	2.980000e+03	-8.829457e-13	5.240702e-13	5.240702e-13
2.980000e+03	3.000000e+03	-9.855552e-14	5.184889e-13	5.184889e-13
3.000000e+03	3.020000e+03	1.219631e-12	8.931532e-13	8.931532e-13
3.020000e+03	3.040000e+03	1.599894e-12	9.342261e-13	9.342261e-13
3.040000e+03	3.060000e+03	5.391077e-13	6.427568e-13	6.427568e-13
3.060000e+03	3.080000e+03	-2.413564e-13	2.270951e-13	2.270951e-13
3.080000e+03	3.100000e+03	-1.673089e-12	1.715255e-12	1.715255e-12
3.100000e+03	3.120000e+03	-1.686523e-13	2.239261e-13	2.239261e-13
3.120000e+03	3.140000e+03	1.981474e-14	5.800472e-14	5.800472e-14
3.140000e+03	3.160000e+03	-7.343510e-14	1.136918e-13	1.136918e-13
3.160000e+03	3.180000e+03	2.890449e-13	2.023117e-13	2.023117e-13
3.180000e+03	3.200000e+03	-2.475123e-13	4.142724e-13	4.142724e-13
3.200000e+03	3.220000e+03	6.055525e-13	4.837492e-13	4.837492e-13
3.220000e+03	3.240000e+03	2.638879e-13	3.876564e-13	3.876564e-13
3.240000e+03	3.260000e+03	9.162994e-13	1.272490e-12	1.272490e-12
3.260000e+03	3.280000e+03	6.371750e-13	1.081312e-12	1.081312e-12
3.280000e+03	3.300000e+03	8.664656e-14	1.698156e-13	1.698156e-13
3.300000e+03	3.320000e+03	5.827027e-14	9.963879e-14	9.963879e-14
3.320000e+03	3.340000e+03	1.704050e-15	4.666919e-14	4.666919e-14
3.340000e+03	3.360000e+03	-1.131402e-13	1.053353e-13	1.053353e-13
3.360000e+03	3.380000e+03	1.463321e-13	1.092773e-13	1.092773e-13
3.380000e+03	3.400000e+03	-2.855550e-15	5.813819e-14	5.813819e-14
3.400000e+03	3.420000e+03	1.488147e-14	2.419535e-14	2.419535e-14
3.420000e+03	3.440000e+03	8.170969e-15	2.578222e-14	2.578222e-14
3.440000e+03	3.460000e+03	-1.321409e-13	9.319059e-14	9.319059e-14
3.460000e+03	3.480000e+03	8.940601e-14	8.473212e-14	8.473212e-14
3.480000e+03	3.500000e+03	-1.190083e-14	5.144429e-14	5.144429e-14
3.500000e+03	3.520000e+03	3.165790e-15	2.802578e-14	2.802578e-14
3.520000e+03	3.540000e+03	6.238481e-14	8.956700e-14	8.956700e-14
3.540000e+03	3.560000e+03	-8.663964e-14	5.516110e-14	5.516110e-14
3.560000e+03	3.580000e+03	2.489956e-14	4.655558e-14	4.655558e-14
3.580000e+03	3.600000e+03	-4.295739e-14	2.794083e-14	2.794083e-14
3.600000e+03	3.620000e+03	-3.328089e-14	2.422977e-14	2.422977e-14
3.620000e+03	3.640000e+03	6.020382e-14	9.701014e-14	9.701014e-14
3.640000e+03	3.660000e+03	-4.759174e-15	5.677934e-15	5.677934e-15
3.660000e+03	3.680000e+03	-6.887168e-15	5.076870e-15	5.076870e-15
3.680000e+03	3.700000e+03	-1.897973e-15	4.834786e-15	4.834786e-15
3.700000e+03	3.720000e+03	-6.903470e-16	5.340922e-15	5.340922e-15
3.720000e+03	3.740000e+03	-7.878952e-15	1.082226e-14	1.082226e-14
3.740000e+03	3.760000e+03	1.668839e-14	1.171223e-14	1.171223e-14
3.760000e+03	3.780000e+03	-2.124036e-15	6.512215e-15	6.512215e-15
3.780000e+03	3.800000e+03	-4.285911e-16	1.829417e-15	1.829417e-15
3.800000e+03	3.820000e+03	1.685736e-14	1.648645e-14	1.648645e-14
3.820000e+03	3.840000e+03	2.983072e-15	1.423349e-14	1.423349e-14
3.840000e+03	3.860000e+03	2.976785e-15	1.461016e-15	1.461016e-15
3.860000e+03	3.880000e+03	-8.461000e-19	1.205058e-15	1.205058e-15
3.880000e+03	3.900000e+03	-3.758688e-14	3.163373e-14	3.163373e-14
3.900000e+03	3.920000e+03	3.826804e-15	3.924469e-15	3.924469e-15
3.920000e+03	3.940000e+03	-2.839920e-15	2.465246e-15	2.465246e-15
3.940000e+03	3.960000e+03	2.201879e-15	1.431754e-15	1.431754e-15
3.960000e+03	3.980000e+03	-3.176733e-15	3.221960e-15	3.221960e-15
3.980000e+03	4.000000e+03	1.304650e-17	9.605210e-16	9.605210e-16
4.000000e+03	4.020000e+03	-1.971963e-15	2.945438e-15	2.945438e-15
4.020000e+03	4.040000e+03	1.724380e-17	6.315461e-16	6.315461e-16
4.040000e+03	4.060000e+03	1.377960e-15	1.398249e-15	1.398249e-15
4.060000e+03	4.080000e+03	7.268626e-16	6.306996e-16	6.306996e-16
4.080000e+03	4.100000e+03	4.046750e-17	2.196972e-16	2.196972e-16
4.100000e+03	4.120000e+03	-3.047662e-16	4.717943e-16	4.717943e-16
4.120000e+03	4.140000e+03	-1.559280e-17	5.336542e-16	5.336542e-16
4.140000e+03	4.160000e+03	1.307694e-16	3.058378e-16	3.058378e-16
4.160000e+03	4.180000e+03	1.865483e-15	1.817167e-15	1.817167e-15
4.180000e+03	4.200000e+03	1.481082e-16	2.798675e-16	2.798675e-16
4.200000e+03	4.220000e+03	-5.325408e-17	1.468106e-16	1.468106e-16
4.220000e+03	4.240000e+03	2.615396e-16	2.751119e-16	2.751119e-16
4.240000e+03	4.260000e+03	-2.948620e-17	7.705417e-17	7.705417e-17
4.260000e+03	4.280000e+03	-1.073902e-15	9.757846e-16	9.757846e-16
4.280000e+03	4.300000e+03	3.553461e-16	3.563726e-16	3.563726e-16
4.300000e+03	4.320000e+03	1.887776e-15	2.250856e-15	2.250856e-15
4.320000e+03	4.340000e+03	1.290475e-15	1.160471e-15	1.160471e-15
4.340000e+03	4.360000e+03	-1.034883e-16	1.253692e-16	1.253692e-16
4.360000e+03	4.380000e+03	-2.407580e-16	3.422506e-16	3.422506e-16
4.380000e+03	4.400000e+03	-2.346187e-16	4.783353e-16	4.783353e-16
4.400000e+03	4.420000e+03	-2.068420e-17	6.903664e-16	6.903664e-16
4.420000e+03	4.440000e+03	-2.926436e-15	2.944801e-15	2.944801e-15
4.440000e+03	4.460000e+03	6.114142e-17	5.594846e-17	5.594846e-17
4.460000e+03	4.480000e+03	3.117287e-17	3.852004e-17	3.852004e-17
4.480000e+03	4.500000e+03	-2.102949e-17	2.307512e-17	2.307512e-17
4.500000e+03	4.520000e+03	4.335295e-17	2.583857e-17	2.583857e-17
4.520000e+03	4.540000e+03	-4.598764e-17	3.555720e-17	3.555720e-17
4.540000e+03	4.560000e+03	-2.152950e-16	2.049152e-16	2.049152e-16
4.560000e+03	4.580000e+03	6.261841e-18	1.799108e-17	1.799108e-17
4.580000e+03	4.600000e+03	7.875809e-19	1.407174e-17	1.407174e-17
4.600000e+03	4.620000e+03	5.233890e-18	3.225531e-17	3.225531e-17
4.620000e+03	4.640000e+03	6.997960e-15	6.995166e-15	6.995166e-15
4.640000e+03	4.660000e+03	2.449137e-17	1.689719e-17	1.689719e-17
4.660000e+03	4.680000e+03	-2.154644e-17	2.208817e-17	2.208817e-17
4.680000e+03	4.700000e+03	3.625704e-17	1.540267e-16	1.540267e-16
4.700000e+03	4.720000e+03	-1.758752e-17	1.478705e-17	1.478705e-17
4.720000e+03	4.740000e+03	2.515423e-17	1.914618e-17	1.914618e-17
4.740000e+03	4.760000e+03	-1.328851e-17	1.809484e-16	1.809484e-16
4.760000e+03	4.780000e+03	7.251422e-18	1.001912e-17	1.001912e-17
4.780000e+03	4.800000e+03	-6.981155e-18	9.283998e-18	9.283998e-18
4.800000e+03	4.820000e+03	4.040171e-17	4.060698e-17	4.060698e-17
4.820000e+03	4.840000e+03	-1.085156e-17	8.626707e-18	8.626707e-18
4.840000e+03	4.860000e+03	-1.236806e-17	1.435610e-17	1.435610e-17
4.860000e+03	4.880000e+03	4.425990e-18	4.594233e-18	4.594233e-18
4.880000e+03	4.900000e+03	-2.767209e-18	5.108307e-18	5.108307e-18
4.900000e+03	4.920000e+03	-3.024289e-18	4.099325e-18	4.099325e-18
4.920000e+03	4.940000e+03	1.948762e-17	1.716058e-17	1.716058e-17
4.940000e+03	4.960000e+03	-9.406585e-17	9.445036e-17	9.445036e-17
4.960000e+03	4.980000e+03	-6.213080e-19	6.336678e-19	6.336678e-19
4.980000e+03	5.000000e+03	7.310615e-19	6.607603e-19	6.607603e-19
5.000000e+03	5.020000e+03	-1.469492e-18	1.750063e-18	1.750063e-18
5.020000e+03	5.040000e+03	-2.242459e-18	2.892816e-18	2.892816e-18
5.040000e+03	5.060000e+03	3.055834e-18	3.310181e-18	3.310181e-18
5.060000e+03	5.080000e+03	5.751315e-18	5.062443e-18	5.062443e-18
5.080000e+03	5.100000e+03	5.135853e-20	2.874302e-20	2.874302e-20
5.100000e+03	5.120000e+03	2.316933e-18	2.619935e-18	2.619935e-18
5.120000e+03	5.140000e+03	-2.334539e-21	1.908733e-20	1.908733e-20
5.140000e+03	5.160000e+03	-2.105753e-17	1.993228e-17	1.993228e-17
5.160000e+03	5.180000e+03	-1.282320e-20	3.533419e-20	3.533419e-20
5.180000e+03	5.200000e+03	8.223835e-18	8.086888e-18	8.086888e-18
5.200000e+03	5.220000e+03	-4.695200e-19	5.069386e-19	5.069386e-19
5.220000e+03	5.240000e+03	2.111844e-18	2.132952e-18	2.132952e-18
5.240000e+03	5.260000e+03	-1.002360e-20	1.031398e-20	1.031398e-20
5.260000e+03	5.280000e+03	4.880820e-21	1.881707e-20	1.881707e-20
5.280000e+03	5.300000e+03	2.901490e-18	2.570898e-18	2.570898e-18
5.300000e+03	5.320000e+03	-1.185153e-19	9.473396e-20	9.473396e-20
5.320000e+03	5.340000e+03	1.084279e-20	1.083915e-20	1.083915e-20
5.340000e+03	5.360000e+03	-3.804149e-18	3.804413e-18	3.804413e-18
5.360000e+03	5.380000e+03	4.177719e-20	4.039807e-20	4.039807e-20
5.380000e+03	5.400000e+03	-9.458362e-20	9.768122e-20	9.768122e-20
5.400000e+03	5.420000e+03	-1.162063e-19	4.424516e-19	4.424516e-19
5.420000e+03	5.440000e+03	4.209559e-18	4.041023e-18	4.041023e-18
5.440000e+03	5.460000e+03	6.661318e-21	6.064375e-21	6.064375e-21
5.460000e+03	5.480000e+03	3.681766e-21	1.057936e-20	1.057936e-20
5.480000e+03	5.500000e+03	1.848919e-19	1.846605e-19	1.846605e-19
5.500000e+03	5.520000e+03	2.145169e-20	2.136613e-20	2.136613e-20
5.520000e+03	5.540000e+03	1.391130e-20	8.624778e-21	8.624778e-21
5.540000e+03	5.560000e+03	1.271873e-19	1.288192e-19	1.288192e-19
5.560000e+03	5.580000e+03	2.545036e-21	3.020303e-21	3.020303e-21
5.580000e+03	5.600000e+03	-2.291599e-21	3.732995e-21	3.732995e-21
5.600000e+03	5.620000e+03	1.696153e-19	1.482734e-19	1.482734e-19
5.620000e+03	5.640000e+03	-6.528547e-22	1.220161e-21	1.220161e-21
5.640000e+03	5.660000e+03	-3.888953e-21	3.888953e-21	3.888953e-21
5.660000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.700000e+03	2.476676e-21	2.476676e-21	2.476676e-21
5.700000e+03	5.720000e+03	1.727828e-22	1.727910e-22	1.727910e-22
5.720000e+03	5.740000e+03	-1.682298e-22	1.684430e-22	1.684430e-22
5.740000e+03	5.760000e+03	1.510141e-23	1.447971e-23	1.447971e-23
5.760000e+03	5.780000e+03	1.309180e-28	1.309180e-28	1.309180e-28
5.780000e+03	5.800000e+03	3.759300e-21	3.759300e-21	3.759300e-21
5.800000e+03	5.820000e+03	2.310975e-20	2.005414e-20	2.005414e-20
5.820000e+03	5.840000e+03	1.551783e-24	1.551783e-24	1.551783e-24
5.840000e+03	5.860000e+03	1.768609e-22	1.768609e-22	1.768609e-22
5.860000e+03	5.880000e+03	5.792411e-23	5.060942e-23	5.060942e-23
5.880000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.920000e+03	2.824176e-22	2.816662e-22	2.816662e-22
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.960000e+03	-3.720972e-23	3.720972e-23	3.720972e-23
5.960000e+03	5.980000e+03	7.460652e-27	7.305217e-27	7.305217e-27
5.980000e+03	6.000000e+03	-5.890819e-24	5.890819e-24	5.890819e-24
6.000000e+03	6.020000e+03	-3.607495e-24	3.607495e-24	3.607495e-24
6.020000e+03	6.040000e+03	-3.792000e-24	3.792000e-24	3.792000e-24
6.040000e+03	6.060000e+03	1.464223e-25	1.464223e-25	1.464223e-25
6.060000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.100000e+03	-8.194228e-23	8.194228e-23	8.194228e-23
6.100000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.140000e+03	1.230397e-24	1.230397e-24	1.230397e-24
6.140000e+03	6.160000e+03	-9.349407e-25	9.349407e-25	9.349407e-25
6.160000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.260000e+03	9.653361e-23	9.653361e-23	9.653361e-23
6.260000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.480000e+03	1.396988e-30	1.396988e-30	1.396988e-30
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+03	8.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+03	8.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+03	8.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+03	8.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+03	8.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+03	8.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+03	8.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+03	8.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+03	8.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+03	8.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+03	8.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+03	8.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+03	8.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+03	8.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+03	8.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+03	8.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+03	8.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+03	8.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+03	8.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+03	8.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+03	8.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+03	8.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+03	8.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+03	8.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+03	8.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+03	8.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+03	8.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+03	8.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+03	8.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+03	8.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+03	8.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+03	8.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+03	8.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+03	8.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+03	8.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+03	8.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+03	8.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+03	8.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+03	8.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+03	8.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+03	8.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+03	8.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+03	8.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+03	8.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+03	8.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+03	8.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+03	8.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+03	8.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+03	8.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+03	9.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+03	9.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+03	9.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+03	9.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+03	9.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+03	9.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+03	9.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+03	9.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+03	9.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+03	9.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+03	9.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+03	9.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+03	9.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+03	9.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+03	9.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+03	9.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+03	9.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+03	9.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+03	9.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+03	9.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+03	9.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+03	9.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+03	9.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+03	9.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+03	9.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+03	9.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+03	9.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+03	9.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+03	9.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+03	9.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+03	9.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+03	9.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+03	9.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+03	9.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+03	9.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+03	9.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+03	9.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+03	9.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+03	9.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+03	9.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+03	9.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+03	9.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+03	9.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+03	9.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+03	9.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+03	9.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+03	9.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+03	9.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.002000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+04	1.004000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+04	1.006000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+04	1.008000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+04	1.010000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+04	1.012000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+04	1.014000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+04	1.016000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+04	1.018000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.022000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+04	1.024000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+04	1.026000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+04	1.028000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+04	1.030000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+04	1.032000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+04	1.034000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+04	1.036000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+04	1.038000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.042000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+04	1.044000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+04	1.046000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+04	1.048000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+04	1.050000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+04	1.052000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+04	1.054000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+04	1.056000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+04	1.058000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.062000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+04	1.064000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+04	1.066000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+04	1.068000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+04	1.070000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+04	1.072000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+04	1.074000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+04	1.076000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+04	1.078000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.082000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+04	1.084000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+04	1.086000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+04	1.088000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+04	1.090000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+04	1.092000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+04	1.094000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+04	1.096000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+04	1.098000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.102000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+04	1.104000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+04	1.106000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+04	1.108000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+04	1.110000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+04	1.112000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+04	1.114000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+04	1.116000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+04	1.118000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.122000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+04	1.124000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+04	1.126000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+04	1.128000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+04	1.130000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+04	1.132000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+04	1.134000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+04	1.136000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+04	1.138000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.142000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.146000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.150000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+04	1.152000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+04	1.154000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+04	1.156000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+04	1.158000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.162000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+04	1.164000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+04	1.166000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+04	1.168000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+04	1.170000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.174000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+04	1.176000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+04	1.178000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.182000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+04	1.184000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+04	1.186000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.190000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+04	1.192000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+04	1.194000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.198000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.202000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.206000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.210000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.214000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.218000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.222000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.226000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.230000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.234000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.238000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.242000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.246000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.250000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.254000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.258000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.262000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.266000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.270000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.274000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.278000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.282000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.286000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.290000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.294000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.298000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO_alpha5alphas2
ErrorBreakdown={0: {"": {up: 6.480877892274591e-07, dn: 6.480877892274591e-07}}, 1: {"": {up: 8.454173324196678e-07, dn: 8.454173324196678e-07}}, 2: {"": {up: 7.841888223716854e-07, dn: 7.841888223716854e-07}}, 3: {"": {up: 6.374459036700417e-07, dn: 6.374459036700417e-07}}, 4: {"": {up: 4.965153374640679e-07, dn: 4.965153374640679e-07}}, 5: {"": {up: 3.859370058374283e-07, dn: 3.859370058374283e-07}}, 6: {"": {up: 2.983237779205372e-07, dn: 2.983237779205372e-07}}, 7: {"": {up: 2.332089409424607e-07, dn: 2.332089409424607e-07}}, 8: {"": {up: 1.837091044508913e-07, dn: 1.837091044508913e-07}}, 9: {"": {up: 1.461296092870078e-07, dn: 1.461296092870078e-07}}, 10: {"": {up: 1.172744954838708e-07, dn: 1.172744954838708e-07}}, 11: {"": {up: 9.366990620279196e-08, dn: 9.366990620279196e-08}}, 12: {"": {up: 7.565514136642719e-08, dn: 7.565514136642719e-08}}, 13: {"": {up: 6.207644779082344e-08, dn: 6.207644779082344e-08}}, 14: {"": {up: 5.061931709575879e-08, dn: 5.061931709575879e-08}}, 15: {"": {up: 4.18846376104946e-08, dn: 4.18846376104946e-08}}, 16: {"": {up: 3.466212312184566e-08, dn: 3.466212312184566e-08}}, 17: {"": {up: 2.917335210960903e-08, dn: 2.917335210960903e-08}}, 18: {"": {up: 2.439245218118916e-08, dn: 2.439245218118916e-08}}, 19: {"": {up: 2.061483219072841e-08, dn: 2.061483219072841e-08}}, 20: {"": {up: 1.740238722554269e-08, dn: 1.740238722554269e-08}}, 21: {"": {up: 1.486183494067457e-08, dn: 1.486183494067457e-08}}, 22: {"": {up: 1.264881257046248e-08, dn: 1.264881257046248e-08}}, 23: {"": {up: 1.079915515631615e-08, dn: 1.079915515631615e-08}}, 24: {"": {up: 9.26075409048366e-09, dn: 9.26075409048366e-09}}, 25: {"": {up: 8.259781101433187e-09, dn: 8.259781101433187e-09}}, 26: {"": {up: 6.909120875740247e-09, dn: 6.909120875740247e-09}}, 27: {"": {up: 6.027494095595438e-09, dn: 6.027494095595438e-09}}, 28: {"": {up: 5.238680255669572e-09, dn: 5.238680255669572e-09}}, 29: {"": {up: 4.503850585463104e-09, dn: 4.503850585463104e-09}}, 30: {"": {up: 4.117317294287602e-09, dn: 4.117317294287602e-09}}, 31: {"": {up: 3.445753492853729e-09, dn: 3.445753492853729e-09}}, 32: {"": {up: 2.996602139778465e-09, dn: 2.996602139778465e-09}}, 33: {"": {up: 2.876572234942305e-09, dn: 2.876572234942305e-09}}, 34: {"": {up: 2.261530603082603e-09, dn: 2.261530603082603e-09}}, 35: {"": {up: 1.988215179665506e-09, dn: 1.988215179665506e-09}}, 36: {"": {up: 1.758830322664514e-09, dn: 1.758830322664514e-09}}, 37: {"": {up: 1.522844302656204e-09, dn: 1.522844302656204e-09}}, 38: {"": {up: 1.374407989024874e-09, dn: 1.374407989024874e-09}}, 39: {"": {up: 1.215004673902194e-09, dn: 1.215004673902194e-09}}, 40: {"": {up: 9.871640619689391e-10, dn: 9.871640619689391e-10}}, 41: {"": {up: 9.062581493734432e-10, dn: 9.062581493734432e-10}}, 42: {"": {up: 7.68946074640333e-10, dn: 7.68946074640333e-10}}, 43: {"": {up: 7.212948106492442e-10, dn: 7.212948106492442e-10}}, 44: {"": {up: 6.239423371598766e-10, dn: 6.239423371598766e-10}}, 45: {"": {up: 5.477395459558664e-10, dn: 5.477395459558664e-10}}, 46: {"": {up: 4.807125847186884e-10, dn: 4.807125847186884e-10}}, 47: {"": {up: 4.297896277864442e-10, dn: 4.297896277864442e-10}}, 48: {"": {up: 3.981581950877902e-10, dn: 3.981581950877902e-10}}, 49: {"": {up: 3.386059927817091e-10, dn: 3.386059927817091e-10}}, 50: {"": {up: 3.212770948955761e-10, dn: 3.212770948955761e-10}}, 51: {"": {up: 2.745275432547468e-10, dn: 2.745275432547468e-10}}, 52: {"": {up: 2.501359330473349e-10, dn: 2.501359330473349e-10}}, 53: {"": {up: 2.315123565978406e-10, dn: 2.315123565978406e-10}}, 54: {"": {up: 2.182318483436223e-10, dn: 2.182318483436223e-10}}, 55: {"": {up: 1.791567501882345e-10, dn: 1.791567501882345e-10}}, 56: {"": {up: 1.641568122480774e-10, dn: 1.641568122480774e-10}}, 57: {"": {up: 1.451978270521552e-10, dn: 1.451978270521552e-10}}, 58: {"": {up: 1.3732333826801e-10, dn: 1.3732333826801e-10}}, 59: {"": {up: 1.214004615134383e-10, dn: 1.214004615134383e-10}}, 60: {"": {up: 1.143201484153599e-10, dn: 1.143201484153599e-10}}, 61: {"": {up: 1.010112503494978e-10, dn: 1.010112503494978e-10}}, 62: {"": {up: 9.194106577772098e-11, dn: 9.194106577772098e-11}}, 63: {"": {up: 7.968459725620913e-11, dn: 7.968459725620913e-11}}, 64: {"": {up: 8.260010317875324e-11, dn: 8.260010317875324e-11}}, 65: {"": {up: 6.532008191353318e-11, dn: 6.532008191353318e-11}}, 66: {"": {up: 5.482323683979119e-11, dn: 5.482323683979119e-11}}, 67: {"": {up: 5.238220431092678e-11, dn: 5.238220431092678e-11}}, 68: {"": {up: 5.085069856044498e-11, dn: 5.085069856044498e-11}}, 69: {"": {up: 4.718346381841643e-11, dn: 4.718346381841643e-11}}, 70: {"": {up: 4.631055019697488e-11, dn: 4.631055019697488e-11}}, 71: {"": {up: 3.797607836945278e-11, dn: 3.797607836945278e-11}}, 72: {"": {up: 3.211298025737576e-11, dn: 3.211298025737576e-11}}, 73: {"": {up: 2.959972534520253e-11, dn: 2.959972534520253e-11}}, 74: {"": {up: 2.782965337260563e-11, dn: 2.782965337260563e-11}}, 75: {"": {up: 2.996610434448474e-11, dn: 2.996610434448474e-11}}, 76: {"": {up: 2.591312631444377e-11, dn: 2.591312631444377e-11}}, 77: {"": {up: 2.550551262723965e-11, dn: 2.550551262723965e-11}}, 78: {"": {up: 1.913572460014594e-11, dn: 1.913572460014594e-11}}, 79: {"": {up: 1.787651748383404e-11, dn: 1.787651748383404e-11}}, 80: {"": {up: 1.76311636698063e-11, dn: 1.76311636698063e-11}}, 81: {"": {up: 1.725113099466156e-11, dn: 1.725113099466156e-11}}, 82: {"": {up: 1.275745673092655e-11, dn: 1.275745673092655e-11}}, 83: {"": {up: 1.310392782502358e-11, dn: 1.310392782502358e-11}}, 84: {"": {up: 1.085877777728211e-11, dn: 1.085877777728211e-11}}, 85: {"": {up: 1.146404923312154e-11, dn: 1.146404923312154e-11}}, 86: {"": {up: 9.184309834069887e-12, dn: 9.184309834069887e-12}}, 87: {"": {up: 1.000111724667158e-11, dn: 1.000111724667158e-11}}, 88: {"": {up: 8.116958713239941e-12, dn: 8.116958713239941e-12}}, 89: {"": {up: 8.967955459099699e-12, dn: 8.967955459099699e-12}}, 90: {"": {up: 8.836625279438472e-12, dn: 8.836625279438472e-12}}, 91: {"": {up: 1.408820253802599e-11, dn: 1.408820253802599e-11}}, 92: {"": {up: 7.510279399404095e-12, dn: 7.510279399404095e-12}}, 93: {"": {up: 5.206311516444804e-12, dn: 5.206311516444804e-12}}, 94: {"": {up: 4.763293228187404e-12, dn: 4.763293228187404e-12}}, 95: {"": {up: 4.365094436028003e-12, dn: 4.365094436028003e-12}}, 96: {"": {up: 4.298350606420217e-12, dn: 4.298350606420217e-12}}, 97: {"": {up: 4.286084561016529e-12, dn: 4.286084561016529e-12}}, 98: {"": {up: 3.526242904927963e-12, dn: 3.526242904927963e-12}}, 99: {"": {up: 2.469596551207638e-12, dn: 2.469596551207638e-12}}, 100: {"": {up: 2.240101174191618e-12, dn: 2.240101174191618e-12}}, 101: {"": {up: 3.064633561574202e-12, dn: 3.064633561574202e-12}}, 102: {"": {up: 2.270065395331112e-12, dn: 2.270065395331112e-12}}, 103: {"": {up: 2.230994954280104e-12, dn: 2.230994954280104e-12}}, 104: {"": {up: 1.629239878562586e-12, dn: 1.629239878562586e-12}}, 105: {"": {up: 2.000712935589695e-12, dn: 2.000712935589695e-12}}, 106: {"": {up: 1.63705136307124e-12, dn: 1.63705136307124e-12}}, 107: {"": {up: 1.75999100834342e-12, dn: 1.75999100834342e-12}}, 108: {"": {up: 1.672364796497726e-12, dn: 1.672364796497726e-12}}, 109: {"": {up: 1.385946042830386e-12, dn: 1.385946042830386e-12}}, 110: {"": {up: 1.36467087201606e-12, dn: 1.36467087201606e-12}}, 111: {"": {up: 1.057110274260373e-12, dn: 1.057110274260373e-12}}, 112: {"": {up: 9.843446654072332e-13, dn: 9.843446654072332e-13}}, 113: {"": {up: 9.812392627651937e-13, dn: 9.812392627651937e-13}}, 114: {"": {up: 1.025531598222362e-12, dn: 1.025531598222362e-12}}, 115: {"": {up: 8.397607384138443e-13, dn: 8.397607384138443e-13}}, 116: {"": {up: 6.58110755480418e-13, dn: 6.58110755480418e-13}}, 117: {"": {up: 8.526096095553311e-13, dn: 8.526096095553311e-13}}, 118: {"": {up: 4.260538772202848e-13, dn: 4.260538772202848e-13}}, 119: {"": {up: 5.430785143969784e-13, dn: 5.430785143969784e-13}}, 120: {"": {up: 6.554703930428734e-13, dn: 6.554703930428734e-13}}, 121: {"": {up: 4.237059351744109e-13, dn: 4.237059351744109e-13}}, 122: {"": {up: 2.88389858764871e-13, dn: 2.88389858764871e-13}}, 123: {"": {up: 3.714214670902712e-13, dn: 3.714214670902712e-13}}, 124: {"": {up: 2.970111241766463e-13, dn: 2.970111241766463e-13}}, 125: {"": {up: 2.924841078637463e-13, dn: 2.924841078637463e-13}}, 126: {"": {up: 2.165220083442111e-13, dn: 2.165220083442111e-13}}, 127: {"": {up: 3.64756686845151e-13, dn: 3.64756686845151e-13}}, 128: {"": {up: 2.1649755390225e-13, dn: 2.1649755390225e-13}}, 129: {"": {up: 2.656484030326884e-13, dn: 2.656484030326884e-13}}, 130: {"": {up: 1.91278950746061e-13, dn: 1.91278950746061e-13}}, 131: {"": {up: 1.928640114722063e-13, dn: 1.928640114722063e-13}}, 132: {"": {up: 1.746444775367037e-13, dn: 1.746444775367037e-13}}, 133: {"": {up: 2.317932398511253e-13, dn: 2.317932398511253e-13}}, 134: {"": {up: 2.613526250029008e-13, dn: 2.613526250029008e-13}}, 135: {"": {up: 2.004577491482467e-13, dn: 2.004577491482467e-13}}, 136: {"": {up: 1.248799321508432e-13, dn: 1.248799321508432e-13}}, 137: {"": {up: 1.01080261477969e-13, dn: 1.01080261477969e-13}}, 138: {"": {up: 1.024041140282377e-13, dn: 1.024041140282377e-13}}, 139: {"": {up: 1.067078195279793e-13, dn: 1.067078195279793e-13}}, 140: {"": {up: 8.056810361486079e-14, dn: 8.056810361486079e-14}}, 141: {"": {up: 6.4611686230423e-14, dn: 6.4611686230423e-14}}, 142: {"": {up: 5.819122150265594e-14, dn: 5.819122150265594e-14}}, 143: {"": {up: 7.399414762000253e-14, dn: 7.399414762000253e-14}}, 144: {"": {up: 7.088134221886747e-14, dn: 7.088134221886747e-14}}, 145: {"": {up: 3.469196583563889e-14, dn: 3.469196583563889e-14}}, 146: {"": {up: 6.758558674400784e-14, dn: 6.758558674400784e-14}}, 147: {"": {up: 6.492044355245588e-14, dn: 6.492044355245588e-14}}, 148: {"": {up: 4.758461196722857e-14, dn: 4.758461196722857e-14}}, 149: {"": {up: 2.800648853906982e-14, dn: 2.800648853906982e-14}}, 150: {"": {up: 2.934118807924903e-14, dn: 2.934118807924903e-14}}, 151: {"": {up: 5.410150616522967e-14, dn: 5.410150616522967e-14}}, 152: {"": {up: 4.51791905398303e-14, dn: 4.51791905398303e-14}}, 153: {"": {up: 2.108686394328619e-14, dn: 2.108686394328619e-14}}, 154: {"": {up: 4.429680696624619e-14, dn: 4.429680696624619e-14}}, 155: {"": {up: 2.647045169481622e-14, dn: 2.647045169481622e-14}}, 156: {"": {up: 3.387413993053069e-14, dn: 3.387413993053069e-14}}, 157: {"": {up: 2.207307747851361e-14, dn: 2.207307747851361e-14}}, 158: {"": {up: 1.705566183656899e-14, dn: 1.705566183656899e-14}}, 159: {"": {up: 1.449466511654159e-14, dn: 1.449466511654159e-14}}, 160: {"": {up: 1.134165547267263e-14, dn: 1.134165547267263e-14}}, 161: {"": {up: 1.629720853870775e-14, dn: 1.629720853870775e-14}}, 162: {"": {up: 6.403530316855308e-15, dn: 6.403530316855308e-15}}, 163: {"": {up: 1.366445945325855e-14, dn: 1.366445945325855e-14}}, 164: {"": {up: 1.204148653986811e-14, dn: 1.204148653986811e-14}}, 165: {"": {up: 1.176108318570539e-14, dn: 1.176108318570539e-14}}, 166: {"": {up: 7.697624568959816e-15, dn: 7.697624568959816e-15}}, 167: {"": {up: 1.201656026995281e-14, dn: 1.201656026995281e-14}}, 168: {"": {up: 4.449470270025057e-15, dn: 4.449470270025057e-15}}, 169: {"": {up: 5.05207942711425e-15, dn: 5.05207942711425e-15}}, 170: {"": {up: 7.668547816210284e-15, dn: 7.668547816210284e-15}}, 171: {"": {up: 3.848901387917456e-15, dn: 3.848901387917456e-15}}, 172: {"": {up: 1.172268350697552e-14, dn: 1.172268350697552e-14}}, 173: {"": {up: 3.204341152745764e-15, dn: 3.204341152745764e-15}}, 174: {"": {up: 4.249573822957082e-15, dn: 4.249573822957082e-15}}, 175: {"": {up: 1.397115894258631e-14, dn: 1.397115894258631e-14}}, 176: {"": {up: 1.809532198447892e-15, dn: 1.809532198447892e-15}}, 177: {"": {up: 1.584608831151798e-15, dn: 1.584608831151798e-15}}, 178: {"": {up: 4.608050327643956e-15, dn: 4.608050327643956e-15}}, 179: {"": {up: 1.869826078514339e-15, dn: 1.869826078514339e-15}}, 180: {"": {up: 6.263783366761577e-15, dn: 6.263783366761577e-15}}, 181: {"": {up: 2.551266447897981e-15, dn: 2.551266447897981e-15}}, 182: {"": {up: 2.411220068009182e-15, dn: 2.411220068009182e-15}}, 183: {"": {up: 1.098531086476533e-15, dn: 1.098531086476533e-15}}, 184: {"": {up: 2.371011820903996e-15, dn: 2.371011820903996e-15}}, 185: {"": {up: 6.719976354806205e-16, dn: 6.719976354806205e-16}}, 186: {"": {up: 5.231213264312576e-16, dn: 5.231213264312576e-16}}, 187: {"": {up: 1.109360203781631e-15, dn: 1.109360203781631e-15}}, 188: {"": {up: 3.702617998613747e-16, dn: 3.702617998613747e-16}}, 189: {"": {up: 6.544189578885027e-16, dn: 6.544189578885027e-16}}, 190: {"": {up: 1.290262741201711e-15, dn: 1.290262741201711e-15}}, 191: {"": {up: 6.664771136158804e-16, dn: 6.664771136158804e-16}}, 192: {"": {up: 9.590397632246342e-16, dn: 9.590397632246342e-16}}, 193: {"": {up: 2.432243848528475e-16, dn: 2.432243848528475e-16}}, 194: {"": {up: 3.145192108307072e-16, dn: 3.145192108307072e-16}}, 195: {"": {up: 2.196173730360329e-15, dn: 2.196173730360329e-15}}, 196: {"": {up: 1.378051757621782e-16, dn: 1.378051757621782e-16}}, 197: {"": {up: 1.194105883052639e-15, dn: 1.194105883052639e-15}}, 198: {"": {up: 2.523868878129898e-17, dn: 2.523868878129898e-17}}, 199: {"": {up: 7.93228699563618e-16, dn: 7.93228699563618e-16}}, 200: {"": {up: 3.471010512393302e-16, dn: 3.471010512393302e-16}}, 201: {"": {up: 4.139378201514399e-16, dn: 4.139378201514399e-16}}, 202: {"": {up: 3.19738600017539e-16, dn: 3.19738600017539e-16}}, 203: {"": {up: 3.841732244678417e-16, dn: 3.841732244678417e-16}}, 204: {"": {up: 7.864251724135461e-17, dn: 7.864251724135461e-17}}, 205: {"": {up: 2.214953520824879e-16, dn: 2.214953520824879e-16}}, 206: {"": {up: 1.130742906926811e-16, dn: 1.130742906926811e-16}}, 207: {"": {up: 2.764780327438811e-16, dn: 2.764780327438811e-16}}, 208: {"": {up: 1.090324930997919e-16, dn: 1.090324930997919e-16}}, 209: {"": {up: 2.953464258182524e-17, dn: 2.953464258182524e-17}}, 210: {"": {up: 5.173549894376614e-17, dn: 5.173549894376614e-17}}, 211: {"": {up: 2.633397357940233e-16, dn: 2.633397357940233e-16}}, 212: {"": {up: 1.059959823464075e-17, dn: 1.059959823464075e-17}}, 213: {"": {up: 3.903904349688848e-17, dn: 3.903904349688848e-17}}, 214: {"": {up: 1.8256593537812e-16, dn: 1.8256593537812e-16}}, 215: {"": {up: 1.155545689274356e-16, dn: 1.155545689274356e-16}}, 216: {"": {up: 2.784513219216105e-17, dn: 2.784513219216105e-17}}, 217: {"": {up: 2.566516060722388e-17, dn: 2.566516060722388e-17}}, 218: {"": {up: 6.900313770278276e-17, dn: 6.900313770278276e-17}}, 219: {"": {up: 7.562651408104374e-17, dn: 7.562651408104374e-17}}, 220: {"": {up: 6.351125388772426e-17, dn: 6.351125388772426e-17}}, 221: {"": {up: 7.525915398049646e-17, dn: 7.525915398049646e-17}}, 222: {"": {up: 5.27971386940255e-17, dn: 5.27971386940255e-17}}, 223: {"": {up: 2.069097661209305e-17, dn: 2.069097661209305e-17}}, 224: {"": {up: 8.591992649708262e-19, dn: 8.591992649708262e-19}}, 225: {"": {up: 2.569739317172664e-17, dn: 2.569739317172664e-17}}, 226: {"": {up: 1.476355353811416e-17, dn: 1.476355353811416e-17}}, 227: {"": {up: 4.295957436650418e-18, dn: 4.295957436650418e-18}}, 228: {"": {up: 7.922444332095678e-18, dn: 7.922444332095678e-18}}, 229: {"": {up: 1.309260739794572e-18, dn: 1.309260739794572e-18}}, 230: {"": {up: 1.29914810648761e-17, dn: 1.29914810648761e-17}}, 231: {"": {up: 2.875207168550216e-17, dn: 2.875207168550216e-17}}, 232: {"": {up: 1.685739867323718e-17, dn: 1.685739867323718e-17}}, 233: {"": {up: 3.189155903611909e-18, dn: 3.189155903611909e-18}}, 234: {"": {up: 1.67011868617092e-19, dn: 1.67011868617092e-19}}, 235: {"": {up: 8.388005314139067e-19, dn: 8.388005314139067e-19}}, 236: {"": {up: 3.627269167916754e-18, dn: 3.627269167916754e-18}}, 237: {"": {up: 1.030269580667144e-18, dn: 1.030269580667144e-18}}, 238: {"": {up: 8.276065474682317e-18, dn: 8.276065474682317e-18}}, 239: {"": {up: 2.438639777861796e-18, dn: 2.438639777861796e-18}}, 240: {"": {up: 6.585426577218878e-20, dn: 6.585426577218878e-20}}, 241: {"": {up: 6.08691777877761e-19, dn: 6.08691777877761e-19}}, 242: {"": {up: 3.213661810208663e-19, dn: 3.213661810208663e-19}}, 243: {"": {up: 3.927144008468361e-18, dn: 3.927144008468361e-18}}, 244: {"": {up: 7.439195719234317e-19, dn: 7.439195719234317e-19}}, 245: {"": {up: 8.069383820991136e-19, dn: 8.069383820991136e-19}}, 246: {"": {up: 1.71218553410557e-17, dn: 1.71218553410557e-17}}, 247: {"": {up: 2.436337631312668e-19, dn: 2.436337631312668e-19}}, 248: {"": {up: 2.657588635835768e-19, dn: 2.657588635835768e-19}}, 249: {"": {up: 6.491827834871385e-19, dn: 6.491827834871385e-19}}, 250: {"": {up: 1.162371528093874e-19, dn: 1.162371528093874e-19}}, 251: {"": {up: 6.574455251355547e-19, dn: 6.574455251355547e-19}}, 252: {"": {up: 3.299839531053147e-18, dn: 3.299839531053147e-18}}, 253: {"": {up: 5.051641307087538e-18, dn: 5.051641307087538e-18}}, 254: {"": {up: 2.287987124573936e-20, dn: 2.287987124573936e-20}}, 255: {"": {up: 2.22963685345499e-20, dn: 2.22963685345499e-20}}, 256: {"": {up: 4.199909963777706e-22, dn: 4.199909963777706e-22}}, 257: {"": {up: 9.100887208199433e-20, dn: 9.100887208199433e-20}}, 258: {"": {up: 4.378635345278894e-21, dn: 4.378635345278894e-21}}, 259: {"": {up: 9.481170914308049e-20, dn: 9.481170914308049e-20}}, 260: {"": {up: 5.481493598426323e-20, dn: 5.481493598426323e-20}}, 261: {"": {up: 9.727055638265661e-22, dn: 9.727055638265661e-22}}, 262: {"": {up: 1.903686564616694e-21, dn: 1.903686564616694e-21}}, 263: {"": {up: 1.245453737213098e-20, dn: 1.245453737213098e-20}}, 264: {"": {up: 3.509227475902213e-19, dn: 3.509227475902213e-19}}, 265: {"": {up: 2.209409706985042e-21, dn: 2.209409706985042e-21}}, 266: {"": {up: 1.083914093089776e-20, dn: 1.083914093089776e-20}}, 267: {"": {up: 4.636052540939032e-22, dn: 4.636052540939032e-22}}, 268: {"": {up: 1.166207783129723e-21, dn: 1.166207783129723e-21}}, 269: {"": {up: 3.157036126983552e-21, dn: 3.157036126983552e-21}}, 270: {"": {up: 5.925323423736937e-22, dn: 5.925323423736937e-22}}, 271: {"": {up: 2.656875409311908e-23, dn: 2.656875409311908e-23}}, 272: {"": {up: 6.032722454045978e-21, dn: 6.032722454045978e-21}}, 273: {"": {up: 8.60092165503809e-21, dn: 8.60092165503809e-21}}, 274: {"": {up: 1.846500257118913e-19, dn: 1.846500257118913e-19}}, 275: {"": {up: 2.13651704964028e-20, dn: 2.13651704964028e-20}}, 276: {"": {up: 8.399929210032437e-21, dn: 8.399929210032437e-21}}, 277: {"": {up: 1.288191640425736e-19, dn: 1.288191640425736e-19}}, 278: {"": {up: 6.137560217111295e-23, dn: 6.137560217111295e-23}}, 279: {"": {up: 1.213848143124261e-21, dn: 1.213848143124261e-21}}, 280: {"": {up: 1.482727396306377e-19, dn: 1.482727396306377e-19}}, 281: {"": {up: 4.243747679218362e-22, dn: 4.243747679218362e-22}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 2.476675729918986e-21, dn: 2.476675729918986e-21}}, 285: {"": {up: 1.727910432598823e-22, dn: 1.727910432598823e-22}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 1.447971428040178e-23, dn: 1.447971428040178e-23}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 3.759299705545766e-21, dn: 3.759299705545766e-21}}, 290: {"": {up: 2.005414293833527e-20, dn: 2.005414293833527e-20}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 1.76860883444247e-22, dn: 1.76860883444247e-22}}, 293: {"": {up: 5.060940858281767e-23, dn: 5.060940858281767e-23}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 2.816662070156285e-22, dn: 2.816662070156285e-22}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 3.720971682126379e-23, dn: 3.720971682126379e-23}}, 298: {"": {up: 7.305217274417316e-27, dn: 7.305217274417316e-27}}, 299: {"": {up: 5.890819373853326e-24, dn: 5.890819373853326e-24}}, 300: {"": {up: 3.607495340244825e-24, dn: 3.607495340244825e-24}}, 301: {"": {up: 3.792000452200722e-24, dn: 3.792000452200722e-24}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 1.230397049034484e-24, dn: 1.230397049034484e-24}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 9.653360559084788e-23, dn: 9.653360559084788e-23}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}}
LineColor=red
LineStyle=solid
LineWidth=1.5pt
Name=NLO_alpha5alphas2
Path=NLO_alpha5alphas2
Title=$\alpha_\text{s}^2\alpha^5$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.821964e-03	5.879943e-06	5.879943e-06
2.000000e+01	4.000000e+01	8.691086e-03	8.390703e-06	8.390703e-06
4.000000e+01	6.000000e+01	9.879219e-03	7.701795e-06	7.701795e-06
6.000000e+01	8.000000e+01	7.755401e-03	5.930873e-06	5.930873e-06
8.000000e+01	1.000000e+02	5.757038e-03	4.639495e-06	4.639495e-06
1.000000e+02	1.200000e+02	4.346883e-03	3.577348e-06	3.577348e-06
1.200000e+02	1.400000e+02	3.169666e-03	2.554985e-06	2.554985e-06
1.400000e+02	1.600000e+02	2.298718e-03	1.995233e-06	1.995233e-06
1.600000e+02	1.800000e+02	1.668300e-03	1.647347e-06	1.647347e-06
1.800000e+02	2.000000e+02	1.227565e-03	1.292491e-06	1.292491e-06
2.000000e+02	2.200000e+02	9.105838e-04	1.792793e-06	1.792793e-06
2.200000e+02	2.400000e+02	6.799760e-04	9.519627e-07	9.519627e-07
2.400000e+02	2.600000e+02	5.142318e-04	7.419778e-07	7.419778e-07
2.600000e+02	2.800000e+02	3.924413e-04	6.401022e-07	6.401022e-07
2.800000e+02	3.000000e+02	3.042455e-04	5.564092e-07	5.564092e-07
3.000000e+02	3.200000e+02	2.358808e-04	4.480557e-07	4.480557e-07
3.200000e+02	3.400000e+02	1.850641e-04	3.950390e-07	3.950390e-07
3.400000e+02	3.600000e+02	1.463686e-04	3.581257e-07	3.581257e-07
3.600000e+02	3.800000e+02	1.165024e-04	2.958322e-07	2.958322e-07
3.800000e+02	4.000000e+02	9.090953e-05	2.619359e-07	2.619359e-07
4.000000e+02	4.200000e+02	6.347101e-05	2.483045e-07	2.483045e-07
4.200000e+02	4.400000e+02	4.499666e-05	1.751472e-07	1.751472e-07
4.400000e+02	4.600000e+02	3.250572e-05	1.479981e-07	1.479981e-07
4.600000e+02	4.800000e+02	2.451729e-05	1.208038e-07	1.208038e-07
4.800000e+02	5.000000e+02	1.868571e-05	1.148020e-07	1.148020e-07
5.000000e+02	5.200000e+02	1.429361e-05	1.027031e-07	1.027031e-07
5.200000e+02	5.400000e+02	1.086587e-05	8.978359e-08	8.978359e-08
5.400000e+02	5.600000e+02	8.623796e-06	9.147942e-08	9.147942e-08
5.600000e+02	5.800000e+02	6.840299e-06	6.956480e-08	6.956480e-08
5.800000e+02	6.000000e+02	5.327161e-06	6.025857e-08	6.025857e-08
6.000000e+02	6.200000e+02	4.213938e-06	5.339782e-08	5.339782e-08
6.200000e+02	6.400000e+02	3.377762e-06	4.622718e-08	4.622718e-08
6.400000e+02	6.600000e+02	2.586173e-06	4.042263e-08	4.042263e-08
6.600000e+02	6.800000e+02	2.127046e-06	3.803215e-08	3.803215e-08
6.800000e+02	7.000000e+02	1.694834e-06	3.255424e-08	3.255424e-08
7.000000e+02	7.200000e+02	1.451229e-06	2.726667e-08	2.726667e-08
7.200000e+02	7.400000e+02	1.152872e-06	2.603985e-08	2.603985e-08
7.400000e+02	7.600000e+02	8.738318e-07	2.220565e-08	2.220565e-08
7.600000e+02	7.800000e+02	7.252468e-07	2.058670e-08	2.058670e-08
7.800000e+02	8.000000e+02	5.674486e-07	1.771253e-08	1.771253e-08
8.000000e+02	8.200000e+02	4.658415e-07	1.483733e-08	1.483733e-08
8.200000e+02	8.400000e+02	4.139753e-07	1.374161e-08	1.374161e-08
8.400000e+02	8.600000e+02	3.123231e-07	1.239184e-08	1.239184e-08
8.600000e+02	8.800000e+02	2.416659e-07	1.383380e-08	1.383380e-08
8.800000e+02	9.000000e+02	2.094407e-07	9.375113e-09	9.375113e-09
9.000000e+02	9.200000e+02	1.872480e-07	9.622457e-09	9.622457e-09
9.200000e+02	9.400000e+02	1.396301e-07	8.203096e-09	8.203096e-09
9.400000e+02	9.600000e+02	1.181596e-07	7.137220e-09	7.137220e-09
9.600000e+02	9.800000e+02	9.958892e-08	6.223582e-09	6.223582e-09
9.800000e+02	1.000000e+03	7.947571e-08	5.019818e-09	5.019818e-09
1.000000e+03	1.020000e+03	6.751856e-08	5.203817e-09	5.203817e-09
1.020000e+03	1.040000e+03	6.452076e-08	6.279122e-09	6.279122e-09
1.040000e+03	1.060000e+03	4.742578e-08	4.606910e-09	4.606910e-09
1.060000e+03	1.080000e+03	4.296126e-08	3.743419e-09	3.743419e-09
1.080000e+03	1.100000e+03	4.234310e-08	3.136020e-09	3.136020e-09
1.100000e+03	1.120000e+03	3.401610e-08	3.547038e-09	3.547038e-09
1.120000e+03	1.140000e+03	2.593773e-08	2.693395e-09	2.693395e-09
1.140000e+03	1.160000e+03	2.207715e-08	2.624974e-09	2.624974e-09
1.160000e+03	1.180000e+03	1.996824e-08	2.322967e-09	2.322967e-09
1.180000e+03	1.200000e+03	1.634747e-08	2.262544e-09	2.262544e-09
1.200000e+03	1.220000e+03	1.329782e-08	3.569995e-09	3.569995e-09
1.220000e+03	1.240000e+03	1.074136e-08	1.778883e-09	1.778883e-09
1.240000e+03	1.260000e+03	1.165291e-08	2.564299e-09	2.564299e-09
1.260000e+03	1.280000e+03	9.673538e-09	1.397065e-09	1.397065e-09
1.280000e+03	1.300000e+03	8.467155e-09	1.337102e-09	1.337102e-09
1.300000e+03	1.320000e+03	3.713842e-09	1.613438e-09	1.613438e-09
1.320000e+03	1.340000e+03	9.456364e-09	2.218655e-09	2.218655e-09
1.340000e+03	1.360000e+03	4.418828e-09	1.244859e-09	1.244859e-09
1.360000e+03	1.380000e+03	4.713148e-09	1.226712e-09	1.226712e-09
1.380000e+03	1.400000e+03	3.833776e-09	1.021977e-09	1.021977e-09
1.400000e+03	1.420000e+03	3.719664e-09	1.041317e-09	1.041317e-09
1.420000e+03	1.440000e+03	1.360316e-09	9.625879e-10	9.625879e-10
1.440000e+03	1.460000e+03	2.380751e-09	7.350468e-10	7.350468e-10
1.460000e+03	1.480000e+03	1.531070e-09	6.107597e-10	6.107597e-10
1.480000e+03	1.500000e+03	1.052880e-09	5.255178e-10	5.255178e-10
1.500000e+03	1.520000e+03	2.318246e-09	6.962756e-10	6.962756e-10
1.520000e+03	1.540000e+03	8.821638e-10	4.408298e-10	4.408298e-10
1.540000e+03	1.560000e+03	1.166789e-09	3.181410e-10	3.181410e-10
1.560000e+03	1.580000e+03	1.183727e-09	2.513491e-10	2.513491e-10
1.580000e+03	1.600000e+03	4.939999e-10	3.738318e-10	3.738318e-10
1.600000e+03	1.620000e+03	6.316189e-10	2.615571e-10	2.615571e-10
1.620000e+03	1.640000e+03	8.107641e-10	3.565832e-10	3.565832e-10
1.640000e+03	1.660000e+03	6.896681e-10	4.877570e-10	4.877570e-10
1.660000e+03	1.680000e+03	9.815967e-10	2.685156e-10	2.685156e-10
1.680000e+03	1.700000e+03	2.335997e-10	2.236408e-10	2.236408e-10
1.700000e+03	1.720000e+03	1.492044e-10	1.778477e-10	1.778477e-10
1.720000e+03	1.740000e+03	1.808007e-10	1.357375e-10	1.357375e-10
1.740000e+03	1.760000e+03	5.435983e-10	1.729811e-10	1.729811e-10
1.760000e+03	1.780000e+03	1.111703e-10	2.388989e-10	2.388989e-10
1.780000e+03	1.800000e+03	1.964015e-10	1.594702e-10	1.594702e-10
1.800000e+03	1.820000e+03	3.066445e-10	8.955195e-11	8.955195e-11
1.820000e+03	1.840000e+03	2.305630e-10	6.580929e-11	6.580929e-11
1.840000e+03	1.860000e+03	2.423794e-10	1.014795e-10	1.014795e-10
1.860000e+03	1.880000e+03	1.317281e-10	1.178490e-10	1.178490e-10
1.880000e+03	1.900000e+03	-1.472903e-10	1.384748e-10	1.384748e-10
1.900000e+03	1.920000e+03	3.571278e-11	8.795776e-11	8.795776e-11
1.920000e+03	1.940000e+03	-4.975670e-12	1.039624e-10	1.039624e-10
1.940000e+03	1.960000e+03	2.427752e-10	1.129407e-10	1.129407e-10
1.960000e+03	1.980000e+03	-3.193670e-12	6.112999e-11	6.112999e-11
1.980000e+03	2.000000e+03	1.069548e-10	7.534085e-11	7.534085e-11
2.000000e+03	2.020000e+03	2.872277e-11	3.724014e-11	3.724014e-11
2.020000e+03	2.040000e+03	7.737631e-11	6.736524e-11	6.736524e-11
2.040000e+03	2.060000e+03	2.152967e-10	9.249570e-11	9.249570e-11
2.060000e+03	2.080000e+03	6.820080e-11	4.041727e-11	4.041727e-11
2.080000e+03	2.100000e+03	-7.532280e-11	7.321348e-11	7.321348e-11
2.100000e+03	2.120000e+03	2.926510e-11	2.818221e-11	2.818221e-11
2.120000e+03	2.140000e+03	2.764652e-11	1.813377e-11	1.813377e-11
2.140000e+03	2.160000e+03	1.010320e-11	1.686167e-11	1.686167e-11
2.160000e+03	2.180000e+03	3.692660e-11	3.264503e-11	3.264503e-11
2.180000e+03	2.200000e+03	4.513751e-11	3.493709e-11	3.493709e-11
2.200000e+03	2.220000e+03	3.731901e-11	2.266329e-11	2.266329e-11
2.220000e+03	2.240000e+03	5.995871e-12	1.474701e-11	1.474701e-11
2.240000e+03	2.260000e+03	7.315075e-11	5.435781e-11	5.435781e-11
2.260000e+03	2.280000e+03	1.706337e-12	2.584525e-11	2.584525e-11
2.280000e+03	2.300000e+03	-3.879557e-11	3.188064e-11	3.188064e-11
2.300000e+03	2.320000e+03	1.331159e-11	7.002040e-12	7.002040e-12
2.320000e+03	2.340000e+03	-7.956667e-12	1.153698e-11	1.153698e-11
2.340000e+03	2.360000e+03	3.042258e-12	2.100833e-11	2.100833e-11
2.360000e+03	2.380000e+03	8.980000e-16	1.160403e-11	1.160403e-11
2.380000e+03	2.400000e+03	1.371440e-11	5.251137e-12	5.251137e-12
2.400000e+03	2.420000e+03	-2.372891e-11	3.942145e-11	3.942145e-11
2.420000e+03	2.440000e+03	1.118355e-11	7.690311e-12	7.690311e-12
2.440000e+03	2.460000e+03	2.201811e-11	8.773950e-12	8.773950e-12
2.460000e+03	2.480000e+03	6.469878e-12	3.382335e-12	3.382335e-12
2.480000e+03	2.500000e+03	-7.124720e-13	4.201372e-12	4.201372e-12
2.500000e+03	2.520000e+03	1.591230e-11	1.112511e-11	1.112511e-11
2.520000e+03	2.540000e+03	-1.106760e-11	7.464169e-12	7.464169e-12
2.540000e+03	2.560000e+03	-4.191077e-11	3.879420e-11	3.879420e-11
2.560000e+03	2.580000e+03	4.103268e-12	2.320341e-12	2.320341e-12
2.580000e+03	2.600000e+03	1.784905e-11	1.754917e-11	1.754917e-11
2.600000e+03	2.620000e+03	-4.865187e-11	3.892785e-11	3.892785e-11
2.620000e+03	2.640000e+03	3.117738e-12	3.667794e-12	3.667794e-12
2.640000e+03	2.660000e+03	5.114540e-12	1.139223e-11	1.139223e-11
2.660000e+03	2.680000e+03	1.808310e-12	1.670761e-12	1.670761e-12
2.680000e+03	2.700000e+03	3.025096e-12	1.331116e-12	1.331116e-12
2.700000e+03	2.720000e+03	1.268880e-12	1.051449e-12	1.051449e-12
2.720000e+03	2.740000e+03	1.465767e-12	4.663365e-13	4.663365e-13
2.740000e+03	2.760000e+03	8.668008e-13	1.885385e-12	1.885385e-12
2.760000e+03	2.780000e+03	-7.157501e-12	4.189897e-12	4.189897e-12
2.780000e+03	2.800000e+03	8.437582e-13	7.131034e-13	7.131034e-13
2.800000e+03	2.820000e+03	-4.998092e-12	4.835921e-12	4.835921e-12
2.820000e+03	2.840000e+03	2.326034e-12	1.149025e-12	1.149025e-12
2.840000e+03	2.860000e+03	-1.136647e-12	2.393444e-12	2.393444e-12
2.860000e+03	2.880000e+03	9.942863e-13	3.462358e-13	3.462358e-13
2.880000e+03	2.900000e+03	-9.563024e-13	1.412859e-12	1.412859e-12
2.900000e+03	2.920000e+03	4.057558e-13	2.142136e-13	2.142136e-13
2.920000e+03	2.940000e+03	-2.559966e-12	2.743775e-12	2.743775e-12
2.940000e+03	2.960000e+03	-8.008076e-13	1.137113e-12	1.137113e-12
2.960000e+03	2.980000e+03	-4.787331e-13	5.665133e-13	5.665133e-13
2.980000e+03	3.000000e+03	3.581779e-13	3.640165e-13	3.640165e-13
3.000000e+03	3.020000e+03	9.583881e-13	4.542838e-13	4.542838e-13
3.020000e+03	3.040000e+03	5.136614e-13	7.596207e-13	7.596207e-13
3.040000e+03	3.060000e+03	5.801466e-13	4.234144e-13	4.234144e-13
3.060000e+03	3.080000e+03	-6.075768e-14	2.799864e-13	2.799864e-13
3.080000e+03	3.100000e+03	4.093554e-12	4.896544e-12	4.896544e-12
3.100000e+03	3.120000e+03	6.435429e-13	5.618520e-13	5.618520e-13
3.120000e+03	3.140000e+03	1.928617e-14	1.969846e-13	1.969846e-13
3.140000e+03	3.160000e+03	-1.466174e-14	5.798459e-14	5.798459e-14
3.160000e+03	3.180000e+03	3.757916e-12	3.682483e-12	3.682483e-12
3.180000e+03	3.200000e+03	-2.805003e-12	3.884870e-12	3.884870e-12
3.200000e+03	3.220000e+03	1.379323e-13	1.180643e-13	1.180643e-13
3.220000e+03	3.240000e+03	8.539385e-14	8.506012e-14	8.506012e-14
3.240000e+03	3.260000e+03	1.145900e-16	9.522041e-14	9.522041e-14
3.260000e+03	3.280000e+03	1.362748e-14	3.409116e-14	3.409116e-14
3.280000e+03	3.300000e+03	1.750040e-13	9.157188e-14	9.157188e-14
3.300000e+03	3.320000e+03	-5.863016e-14	6.240020e-14	6.240020e-14
3.320000e+03	3.340000e+03	1.846814e-13	1.551431e-13	1.551431e-13
3.340000e+03	3.360000e+03	1.249205e-13	5.922050e-14	5.922050e-14
3.360000e+03	3.380000e+03	6.105962e-13	7.043837e-13	7.043837e-13
3.380000e+03	3.400000e+03	9.404307e-14	2.176772e-13	2.176772e-13
3.400000e+03	3.420000e+03	5.679210e-14	3.266852e-14	3.266852e-14
3.420000e+03	3.440000e+03	3.894461e-15	1.086656e-14	1.086656e-14
3.440000e+03	3.460000e+03	1.018001e-13	7.353703e-14	7.353703e-14
3.460000e+03	3.480000e+03	2.235154e-14	3.633173e-14	3.633173e-14
3.480000e+03	3.500000e+03	3.725154e-14	2.702372e-14	2.702372e-14
3.500000e+03	3.520000e+03	3.375237e-14	1.854546e-14	1.854546e-14
3.520000e+03	3.540000e+03	-9.036710e-14	9.656208e-14	9.656208e-14
3.540000e+03	3.560000e+03	3.383372e-14	2.192423e-14	2.192423e-14
3.560000e+03	3.580000e+03	4.456350e-14	1.840291e-14	1.840291e-14
3.580000e+03	3.600000e+03	-5.488795e-13	5.730988e-13	5.730988e-13
3.600000e+03	3.620000e+03	5.332205e-14	3.835699e-14	3.835699e-14
3.620000e+03	3.640000e+03	2.881940e-14	1.999845e-14	1.999845e-14
3.640000e+03	3.660000e+03	-4.833093e-14	3.259436e-14	3.259436e-14
3.660000e+03	3.680000e+03	3.724771e-14	4.117640e-14	4.117640e-14
3.680000e+03	3.700000e+03	2.014447e-14	1.368233e-14	1.368233e-14
3.700000e+03	3.720000e+03	-1.759528e-15	4.087428e-15	4.087428e-15
3.720000e+03	3.740000e+03	-2.059581e-14	1.839018e-14	1.839018e-14
3.740000e+03	3.760000e+03	8.800773e-15	4.327464e-15	4.327464e-15
3.760000e+03	3.780000e+03	-1.003633e-14	8.606780e-15	8.606780e-15
3.780000e+03	3.800000e+03	-4.599442e-16	2.500676e-15	2.500676e-15
3.800000e+03	3.820000e+03	9.909678e-15	8.516364e-15	8.516364e-15
3.820000e+03	3.840000e+03	-1.251092e-15	3.406461e-15	3.406461e-15
3.840000e+03	3.860000e+03	1.378390e-14	6.839533e-15	6.839533e-15
3.860000e+03	3.880000e+03	1.790178e-14	1.661925e-14	1.661925e-14
3.880000e+03	3.900000e+03	1.258514e-14	3.218543e-14	3.218543e-14
3.900000e+03	3.920000e+03	4.874803e-15	2.753878e-15	2.753878e-15
3.920000e+03	3.940000e+03	-2.130781e-15	2.303030e-15	2.303030e-15
3.940000e+03	3.960000e+03	-5.118680e-14	5.342020e-14	5.342020e-14
3.960000e+03	3.980000e+03	4.172774e-15	5.754209e-15	5.754209e-15
3.980000e+03	4.000000e+03	4.198289e-16	9.198983e-16	9.198983e-16
4.000000e+03	4.020000e+03	4.619707e-16	1.271157e-15	1.271157e-15
4.020000e+03	4.040000e+03	3.054555e-16	2.154307e-15	2.154307e-15
4.040000e+03	4.060000e+03	-8.339829e-17	5.935153e-16	5.935153e-16
4.060000e+03	4.080000e+03	-2.888879e-15	3.245029e-15	3.245029e-15
4.080000e+03	4.100000e+03	1.163467e-14	8.738356e-15	8.738356e-15
4.100000e+03	4.120000e+03	1.582892e-15	1.149136e-15	1.149136e-15
4.120000e+03	4.140000e+03	1.260874e-15	2.118283e-15	2.118283e-15
4.140000e+03	4.160000e+03	7.071693e-16	5.788948e-16	5.788948e-16
4.160000e+03	4.180000e+03	3.423584e-16	1.848063e-16	1.848063e-16
4.180000e+03	4.200000e+03	-7.342700e-17	4.876450e-16	4.876450e-16
4.200000e+03	4.220000e+03	-9.057740e-17	1.461432e-16	1.461432e-16
4.220000e+03	4.240000e+03	2.910215e-16	2.639126e-16	2.639126e-16
4.240000e+03	4.260000e+03	2.040449e-15	2.042747e-15	2.042747e-15
4.260000e+03	4.280000e+03	3.090073e-16	2.365218e-15	2.365218e-15
4.280000e+03	4.300000e+03	6.450910e-17	2.232488e-16	2.232488e-16
4.300000e+03	4.320000e+03	-4.015291e-15	3.864513e-15	3.864513e-15
4.320000e+03	4.340000e+03	4.580973e-16	2.771828e-16	2.771828e-16
4.340000e+03	4.360000e+03	-9.316253e-16	9.460674e-16	9.460674e-16
4.360000e+03	4.380000e+03	-1.575663e-15	2.439312e-15	2.439312e-15
4.380000e+03	4.400000e+03	4.206697e-16	4.106238e-16	4.106238e-16
4.400000e+03	4.420000e+03	-1.662685e-16	1.916413e-16	1.916413e-16
4.420000e+03	4.440000e+03	1.052651e-16	8.548422e-17	8.548422e-17
4.440000e+03	4.460000e+03	2.372700e-16	2.133904e-16	2.133904e-16
4.460000e+03	4.480000e+03	2.024351e-16	2.106413e-16	2.106413e-16
4.480000e+03	4.500000e+03	1.985480e-17	5.098970e-17	5.098970e-17
4.500000e+03	4.520000e+03	-7.916781e-14	7.921452e-14	7.921452e-14
4.520000e+03	4.540000e+03	-5.327230e-18	4.783317e-17	4.783317e-17
4.540000e+03	4.560000e+03	-5.271527e-17	5.784297e-17	5.784297e-17
4.560000e+03	4.580000e+03	9.654711e-17	8.596816e-17	8.596816e-17
4.580000e+03	4.600000e+03	-1.207271e-16	1.682893e-16	1.682893e-16
4.600000e+03	4.620000e+03	3.040177e-16	2.892971e-16	2.892971e-16
4.620000e+03	4.640000e+03	-6.115270e-19	4.625360e-17	4.625360e-17
4.640000e+03	4.660000e+03	3.644393e-17	1.914932e-17	1.914932e-17
4.660000e+03	4.680000e+03	6.692674e-17	7.394114e-17	7.394114e-17
4.680000e+03	4.700000e+03	4.317850e-20	6.906677e-19	6.906677e-19
4.700000e+03	4.720000e+03	1.802924e-18	9.676784e-19	9.676784e-19
4.720000e+03	4.740000e+03	1.065586e-17	5.736424e-18	5.736424e-18
4.740000e+03	4.760000e+03	5.543632e-17	7.167990e-17	7.167990e-17
4.760000e+03	4.780000e+03	6.708693e-18	1.001332e-17	1.001332e-17
4.780000e+03	4.800000e+03	-1.071466e-17	1.041260e-17	1.041260e-17
4.800000e+03	4.820000e+03	4.309178e-18	4.529604e-18	4.529604e-18
4.820000e+03	4.840000e+03	4.704363e-18	1.051356e-17	1.051356e-17
4.840000e+03	4.860000e+03	8.570078e-19	8.428731e-19	8.428731e-19
4.860000e+03	4.880000e+03	2.291980e-18	4.266452e-18	4.266452e-18
4.880000e+03	4.900000e+03	9.915409e-19	8.563033e-19	8.563033e-19
4.900000e+03	4.920000e+03	3.442712e-18	3.612585e-18	3.612585e-18
4.920000e+03	4.940000e+03	1.846661e-17	1.719640e-17	1.719640e-17
4.940000e+03	4.960000e+03	-1.330993e-18	1.509015e-18	1.509015e-18
4.960000e+03	4.980000e+03	6.147608e-18	5.084262e-18	5.084262e-18
4.980000e+03	5.000000e+03	-4.214233e-18	4.070256e-18	4.070256e-18
5.000000e+03	5.020000e+03	-2.566102e-18	2.254646e-18	2.254646e-18
5.020000e+03	5.040000e+03	-1.931717e-18	2.887053e-18	2.887053e-18
5.040000e+03	5.060000e+03	5.062855e-18	3.733493e-18	3.733493e-18
5.060000e+03	5.080000e+03	5.430642e-18	5.052765e-18	5.052765e-18
5.080000e+03	5.100000e+03	3.398171e-20	2.309420e-20	2.309420e-20
5.100000e+03	5.120000e+03	2.431883e-18	2.617282e-18	2.617282e-18
5.120000e+03	5.140000e+03	-3.321135e-22	4.199910e-22	4.199910e-22
5.140000e+03	5.160000e+03	1.930120e-18	3.377073e-18	3.377073e-18
5.160000e+03	5.180000e+03	-3.354215e-18	3.352073e-18	3.352073e-18
5.180000e+03	5.200000e+03	1.277950e-18	1.221018e-18	1.221018e-18
5.200000e+03	5.220000e+03	-4.496799e-19	5.074144e-19	5.074144e-19
5.220000e+03	5.240000e+03	-7.388582e-19	5.576004e-19	5.576004e-19
5.240000e+03	5.260000e+03	1.606243e-18	1.604410e-18	1.604410e-18
5.260000e+03	5.280000e+03	1.903345e-20	1.245462e-20	1.245462e-20
5.280000e+03	5.300000e+03	3.640745e-19	3.510491e-19	3.510491e-19
5.300000e+03	5.320000e+03	9.604491e-18	9.728021e-18	9.728021e-18
5.320000e+03	5.340000e+03	-1.553644e-20	1.136114e-19	1.136114e-19
5.340000e+03	5.360000e+03	5.710385e-18	5.711500e-18	5.711500e-18
5.360000e+03	5.380000e+03	1.438136e-21	1.167212e-21	1.167212e-21
5.380000e+03	5.400000e+03	-1.850595e-19	1.881256e-19	1.881256e-19
5.400000e+03	5.420000e+03	-2.306409e-19	3.893387e-19	3.893387e-19
5.420000e+03	5.440000e+03	6.981101e-20	6.527190e-20	6.527190e-20
5.440000e+03	5.460000e+03	5.154542e-21	6.396336e-21	6.396336e-21
5.460000e+03	5.480000e+03	3.967898e-21	1.004136e-20	1.004136e-20
5.480000e+03	5.500000e+03	1.831928e-19	1.846527e-19	1.846527e-19
5.500000e+03	5.520000e+03	2.135882e-20	2.136517e-20	2.136517e-20
5.520000e+03	5.540000e+03	1.195337e-20	8.399929e-21	8.399929e-21
5.540000e+03	5.560000e+03	1.271936e-19	1.288192e-19	1.288192e-19
5.560000e+03	5.580000e+03	1.396787e-19	8.508062e-20	8.508062e-20
5.580000e+03	5.600000e+03	1.460512e-21	1.239841e-21	1.239841e-21
5.600000e+03	5.620000e+03	1.691501e-19	1.482727e-19	1.482727e-19
5.620000e+03	5.640000e+03	-5.496578e-21	5.015079e-21	5.015079e-21
5.640000e+03	5.660000e+03	1.413028e-26	1.413028e-26	1.413028e-26
5.660000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.700000e+03	2.468402e-21	2.476690e-21	2.476690e-21
5.700000e+03	5.720000e+03	1.641060e-23	2.330429e-22	2.330429e-22
5.720000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.760000e+03	1.510141e-23	1.447971e-23	1.447971e-23
5.760000e+03	5.780000e+03	1.166918e-41	1.166918e-41	1.166918e-41
5.780000e+03	5.800000e+03	3.759300e-21	3.759300e-21	3.759300e-21
5.800000e+03	5.820000e+03	2.310975e-20	2.005414e-20	2.005414e-20
5.820000e+03	5.840000e+03	1.551783e-24	1.551783e-24	1.551783e-24
5.840000e+03	5.860000e+03	1.768609e-22	1.768609e-22	1.768609e-22
5.860000e+03	5.880000e+03	5.795711e-23	5.060941e-23	5.060941e-23
5.880000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.920000e+03	2.824176e-22	2.816662e-22	2.816662e-22
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.960000e+03	-3.720972e-23	3.720972e-23	3.720972e-23
5.960000e+03	5.980000e+03	7.460652e-27	7.305217e-27	7.305217e-27
5.980000e+03	6.000000e+03	-5.890819e-24	5.890819e-24	5.890819e-24
6.000000e+03	6.020000e+03	1.143710e-23	1.547106e-23	1.547106e-23
6.020000e+03	6.040000e+03	-3.792000e-24	3.792000e-24	3.792000e-24
6.040000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.080000e+03	9.421756e-23	9.421756e-23	9.421756e-23
6.080000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.140000e+03	1.230397e-24	1.230397e-24	1.230397e-24
6.140000e+03	6.160000e+03	-9.349407e-25	9.349407e-25	9.349407e-25
6.160000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.200000e+03	8.765033e-37	8.765033e-37	8.765033e-37
6.200000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.260000e+03	9.653361e-23	9.653361e-23	9.653361e-23
6.260000e+03	6.280000e+03	3.333933e-27	3.333933e-27	3.333933e-27
6.280000e+03	6.300000e+03	1.272414e-25	1.272414e-25	1.272414e-25
6.300000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	6.078889e-25	6.078889e-25	6.078889e-25
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+03	8.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+03	8.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+03	8.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+03	8.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+03	8.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+03	8.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+03	8.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+03	8.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+03	8.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+03	8.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+03	8.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+03	8.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+03	8.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+03	8.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+03	8.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+03	8.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+03	8.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+03	8.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+03	8.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+03	8.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+03	8.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+03	8.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+03	8.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+03	8.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+03	8.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+03	8.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+03	8.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+03	8.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+03	8.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+03	8.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+03	8.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+03	8.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+03	8.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+03	8.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+03	8.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+03	8.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+03	8.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+03	8.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+03	8.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+03	8.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+03	8.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+03	8.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+03	8.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+03	8.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+03	8.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+03	8.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+03	8.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+03	8.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+03	8.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+03	9.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+03	9.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+03	9.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+03	9.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+03	9.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+03	9.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+03	9.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+03	9.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+03	9.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+03	9.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+03	9.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+03	9.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+03	9.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+03	9.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+03	9.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+03	9.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+03	9.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+03	9.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+03	9.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+03	9.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+03	9.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+03	9.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+03	9.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+03	9.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+03	9.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+03	9.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+03	9.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+03	9.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+03	9.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+03	9.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+03	9.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+03	9.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+03	9.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+03	9.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+03	9.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+03	9.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+03	9.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+03	9.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+03	9.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+03	9.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+03	9.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+03	9.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+03	9.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+03	9.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+03	9.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+03	9.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+03	9.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+03	9.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.002000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+04	1.004000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+04	1.006000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+04	1.008000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+04	1.010000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+04	1.012000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+04	1.014000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+04	1.016000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+04	1.018000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.022000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+04	1.024000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+04	1.026000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+04	1.028000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+04	1.030000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+04	1.032000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+04	1.034000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+04	1.036000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+04	1.038000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.042000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+04	1.044000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+04	1.046000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+04	1.048000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+04	1.050000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+04	1.052000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+04	1.054000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+04	1.056000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+04	1.058000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.062000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+04	1.064000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+04	1.066000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+04	1.068000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+04	1.070000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+04	1.072000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+04	1.074000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+04	1.076000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+04	1.078000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.082000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+04	1.084000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+04	1.086000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+04	1.088000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+04	1.090000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+04	1.092000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+04	1.094000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+04	1.096000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+04	1.098000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.102000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+04	1.104000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+04	1.106000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+04	1.108000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+04	1.110000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+04	1.112000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+04	1.114000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+04	1.116000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+04	1.118000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.122000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+04	1.124000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+04	1.126000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+04	1.128000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+04	1.130000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+04	1.132000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+04	1.134000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+04	1.136000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+04	1.138000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.142000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.146000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.150000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+04	1.152000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+04	1.154000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+04	1.156000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+04	1.158000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.162000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+04	1.164000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+04	1.166000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+04	1.168000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+04	1.170000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.174000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+04	1.176000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+04	1.178000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.182000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+04	1.184000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+04	1.186000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.190000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+04	1.192000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+04	1.194000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.198000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.202000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.206000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.210000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.214000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.218000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.222000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.226000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.230000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.234000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.238000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.242000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.246000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.250000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.254000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.258000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.262000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.266000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.270000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.274000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.278000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.282000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.286000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.290000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.294000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.298000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO_alpha6alphas
ErrorBreakdown={0: {"": {up: 6.480877892274591e-07, dn: 6.480877892274591e-07}}, 1: {"": {up: 8.454173324196678e-07, dn: 8.454173324196678e-07}}, 2: {"": {up: 7.841888223716854e-07, dn: 7.841888223716854e-07}}, 3: {"": {up: 6.374459036700417e-07, dn: 6.374459036700417e-07}}, 4: {"": {up: 4.965153374640679e-07, dn: 4.965153374640679e-07}}, 5: {"": {up: 3.859370058374283e-07, dn: 3.859370058374283e-07}}, 6: {"": {up: 2.983237779205372e-07, dn: 2.983237779205372e-07}}, 7: {"": {up: 2.332089409424607e-07, dn: 2.332089409424607e-07}}, 8: {"": {up: 1.837091044508913e-07, dn: 1.837091044508913e-07}}, 9: {"": {up: 1.461296092870078e-07, dn: 1.461296092870078e-07}}, 10: {"": {up: 1.172744954838708e-07, dn: 1.172744954838708e-07}}, 11: {"": {up: 9.366990620279196e-08, dn: 9.366990620279196e-08}}, 12: {"": {up: 7.565514136642719e-08, dn: 7.565514136642719e-08}}, 13: {"": {up: 6.207644779082344e-08, dn: 6.207644779082344e-08}}, 14: {"": {up: 5.061931709575879e-08, dn: 5.061931709575879e-08}}, 15: {"": {up: 4.18846376104946e-08, dn: 4.18846376104946e-08}}, 16: {"": {up: 3.466212312184566e-08, dn: 3.466212312184566e-08}}, 17: {"": {up: 2.917335210960903e-08, dn: 2.917335210960903e-08}}, 18: {"": {up: 2.439245218118916e-08, dn: 2.439245218118916e-08}}, 19: {"": {up: 2.061483219072841e-08, dn: 2.061483219072841e-08}}, 20: {"": {up: 1.740238722554269e-08, dn: 1.740238722554269e-08}}, 21: {"": {up: 1.486183494067457e-08, dn: 1.486183494067457e-08}}, 22: {"": {up: 1.264881257046248e-08, dn: 1.264881257046248e-08}}, 23: {"": {up: 1.079915515631615e-08, dn: 1.079915515631615e-08}}, 24: {"": {up: 9.26075409048366e-09, dn: 9.26075409048366e-09}}, 25: {"": {up: 8.259781101433187e-09, dn: 8.259781101433187e-09}}, 26: {"": {up: 6.909120875740247e-09, dn: 6.909120875740247e-09}}, 27: {"": {up: 6.027494095595438e-09, dn: 6.027494095595438e-09}}, 28: {"": {up: 5.238680255669572e-09, dn: 5.238680255669572e-09}}, 29: {"": {up: 4.503850585463104e-09, dn: 4.503850585463104e-09}}, 30: {"": {up: 4.117317294287602e-09, dn: 4.117317294287602e-09}}, 31: {"": {up: 3.445753492853729e-09, dn: 3.445753492853729e-09}}, 32: {"": {up: 2.996602139778465e-09, dn: 2.996602139778465e-09}}, 33: {"": {up: 2.876572234942305e-09, dn: 2.876572234942305e-09}}, 34: {"": {up: 2.261530603082603e-09, dn: 2.261530603082603e-09}}, 35: {"": {up: 1.988215179665506e-09, dn: 1.988215179665506e-09}}, 36: {"": {up: 1.758830322664514e-09, dn: 1.758830322664514e-09}}, 37: {"": {up: 1.522844302656204e-09, dn: 1.522844302656204e-09}}, 38: {"": {up: 1.374407989024874e-09, dn: 1.374407989024874e-09}}, 39: {"": {up: 1.215004673902194e-09, dn: 1.215004673902194e-09}}, 40: {"": {up: 9.871640619689391e-10, dn: 9.871640619689391e-10}}, 41: {"": {up: 9.062581493734432e-10, dn: 9.062581493734432e-10}}, 42: {"": {up: 7.68946074640333e-10, dn: 7.68946074640333e-10}}, 43: {"": {up: 7.212948106492442e-10, dn: 7.212948106492442e-10}}, 44: {"": {up: 6.239423371598766e-10, dn: 6.239423371598766e-10}}, 45: {"": {up: 5.477395459558664e-10, dn: 5.477395459558664e-10}}, 46: {"": {up: 4.807125847186884e-10, dn: 4.807125847186884e-10}}, 47: {"": {up: 4.297896277864442e-10, dn: 4.297896277864442e-10}}, 48: {"": {up: 3.981581950877902e-10, dn: 3.981581950877902e-10}}, 49: {"": {up: 3.386059927817091e-10, dn: 3.386059927817091e-10}}, 50: {"": {up: 3.212770948955761e-10, dn: 3.212770948955761e-10}}, 51: {"": {up: 2.745275432547468e-10, dn: 2.745275432547468e-10}}, 52: {"": {up: 2.501359330473349e-10, dn: 2.501359330473349e-10}}, 53: {"": {up: 2.315123565978406e-10, dn: 2.315123565978406e-10}}, 54: {"": {up: 2.182318483436223e-10, dn: 2.182318483436223e-10}}, 55: {"": {up: 1.791567501882345e-10, dn: 1.791567501882345e-10}}, 56: {"": {up: 1.641568122480774e-10, dn: 1.641568122480774e-10}}, 57: {"": {up: 1.451978270521552e-10, dn: 1.451978270521552e-10}}, 58: {"": {up: 1.3732333826801e-10, dn: 1.3732333826801e-10}}, 59: {"": {up: 1.214004615134383e-10, dn: 1.214004615134383e-10}}, 60: {"": {up: 1.143201484153599e-10, dn: 1.143201484153599e-10}}, 61: {"": {up: 1.010112503494978e-10, dn: 1.010112503494978e-10}}, 62: {"": {up: 9.194106577772098e-11, dn: 9.194106577772098e-11}}, 63: {"": {up: 7.968459725620913e-11, dn: 7.968459725620913e-11}}, 64: {"": {up: 8.260010317875324e-11, dn: 8.260010317875324e-11}}, 65: {"": {up: 6.532008191353318e-11, dn: 6.532008191353318e-11}}, 66: {"": {up: 5.482323683979119e-11, dn: 5.482323683979119e-11}}, 67: {"": {up: 5.238220431092678e-11, dn: 5.238220431092678e-11}}, 68: {"": {up: 5.085069856044498e-11, dn: 5.085069856044498e-11}}, 69: {"": {up: 4.718346381841643e-11, dn: 4.718346381841643e-11}}, 70: {"": {up: 4.631055019697488e-11, dn: 4.631055019697488e-11}}, 71: {"": {up: 3.797607836945278e-11, dn: 3.797607836945278e-11}}, 72: {"": {up: 3.211298025737576e-11, dn: 3.211298025737576e-11}}, 73: {"": {up: 2.959972534520253e-11, dn: 2.959972534520253e-11}}, 74: {"": {up: 2.782965337260563e-11, dn: 2.782965337260563e-11}}, 75: {"": {up: 2.996610434448474e-11, dn: 2.996610434448474e-11}}, 76: {"": {up: 2.591312631444377e-11, dn: 2.591312631444377e-11}}, 77: {"": {up: 2.550551262723965e-11, dn: 2.550551262723965e-11}}, 78: {"": {up: 1.913572460014594e-11, dn: 1.913572460014594e-11}}, 79: {"": {up: 1.787651748383404e-11, dn: 1.787651748383404e-11}}, 80: {"": {up: 1.76311636698063e-11, dn: 1.76311636698063e-11}}, 81: {"": {up: 1.725113099466156e-11, dn: 1.725113099466156e-11}}, 82: {"": {up: 1.275745673092655e-11, dn: 1.275745673092655e-11}}, 83: {"": {up: 1.310392782502358e-11, dn: 1.310392782502358e-11}}, 84: {"": {up: 1.085877777728211e-11, dn: 1.085877777728211e-11}}, 85: {"": {up: 1.146404923312154e-11, dn: 1.146404923312154e-11}}, 86: {"": {up: 9.184309834069887e-12, dn: 9.184309834069887e-12}}, 87: {"": {up: 1.000111724667158e-11, dn: 1.000111724667158e-11}}, 88: {"": {up: 8.116958713239941e-12, dn: 8.116958713239941e-12}}, 89: {"": {up: 8.967955459099699e-12, dn: 8.967955459099699e-12}}, 90: {"": {up: 8.836625279438472e-12, dn: 8.836625279438472e-12}}, 91: {"": {up: 1.408820253802599e-11, dn: 1.408820253802599e-11}}, 92: {"": {up: 7.510279399404095e-12, dn: 7.510279399404095e-12}}, 93: {"": {up: 5.206311516444804e-12, dn: 5.206311516444804e-12}}, 94: {"": {up: 4.763293228187404e-12, dn: 4.763293228187404e-12}}, 95: {"": {up: 4.365094436028003e-12, dn: 4.365094436028003e-12}}, 96: {"": {up: 4.298350606420217e-12, dn: 4.298350606420217e-12}}, 97: {"": {up: 4.286084561016529e-12, dn: 4.286084561016529e-12}}, 98: {"": {up: 3.526242904927963e-12, dn: 3.526242904927963e-12}}, 99: {"": {up: 2.469596551207638e-12, dn: 2.469596551207638e-12}}, 100: {"": {up: 2.240101174191618e-12, dn: 2.240101174191618e-12}}, 101: {"": {up: 3.064633561574202e-12, dn: 3.064633561574202e-12}}, 102: {"": {up: 2.270065395331112e-12, dn: 2.270065395331112e-12}}, 103: {"": {up: 2.230994954280104e-12, dn: 2.230994954280104e-12}}, 104: {"": {up: 1.629239878562586e-12, dn: 1.629239878562586e-12}}, 105: {"": {up: 2.000712935589695e-12, dn: 2.000712935589695e-12}}, 106: {"": {up: 1.63705136307124e-12, dn: 1.63705136307124e-12}}, 107: {"": {up: 1.75999100834342e-12, dn: 1.75999100834342e-12}}, 108: {"": {up: 1.672364796497726e-12, dn: 1.672364796497726e-12}}, 109: {"": {up: 1.385946042830386e-12, dn: 1.385946042830386e-12}}, 110: {"": {up: 1.36467087201606e-12, dn: 1.36467087201606e-12}}, 111: {"": {up: 1.057110274260373e-12, dn: 1.057110274260373e-12}}, 112: {"": {up: 9.843446654072332e-13, dn: 9.843446654072332e-13}}, 113: {"": {up: 9.812392627651937e-13, dn: 9.812392627651937e-13}}, 114: {"": {up: 1.025531598222362e-12, dn: 1.025531598222362e-12}}, 115: {"": {up: 8.397607384138443e-13, dn: 8.397607384138443e-13}}, 116: {"": {up: 6.58110755480418e-13, dn: 6.58110755480418e-13}}, 117: {"": {up: 8.526096095553311e-13, dn: 8.526096095553311e-13}}, 118: {"": {up: 4.260538772202848e-13, dn: 4.260538772202848e-13}}, 119: {"": {up: 5.430785143969784e-13, dn: 5.430785143969784e-13}}, 120: {"": {up: 6.554703930428734e-13, dn: 6.554703930428734e-13}}, 121: {"": {up: 4.237059351744109e-13, dn: 4.237059351744109e-13}}, 122: {"": {up: 2.88389858764871e-13, dn: 2.88389858764871e-13}}, 123: {"": {up: 3.714214670902712e-13, dn: 3.714214670902712e-13}}, 124: {"": {up: 2.970111241766463e-13, dn: 2.970111241766463e-13}}, 125: {"": {up: 2.924841078637463e-13, dn: 2.924841078637463e-13}}, 126: {"": {up: 2.165220083442111e-13, dn: 2.165220083442111e-13}}, 127: {"": {up: 3.64756686845151e-13, dn: 3.64756686845151e-13}}, 128: {"": {up: 2.1649755390225e-13, dn: 2.1649755390225e-13}}, 129: {"": {up: 2.656484030326884e-13, dn: 2.656484030326884e-13}}, 130: {"": {up: 1.91278950746061e-13, dn: 1.91278950746061e-13}}, 131: {"": {up: 1.928640114722063e-13, dn: 1.928640114722063e-13}}, 132: {"": {up: 1.746444775367037e-13, dn: 1.746444775367037e-13}}, 133: {"": {up: 2.317932398511253e-13, dn: 2.317932398511253e-13}}, 134: {"": {up: 2.613526250029008e-13, dn: 2.613526250029008e-13}}, 135: {"": {up: 2.004577491482467e-13, dn: 2.004577491482467e-13}}, 136: {"": {up: 1.248799321508432e-13, dn: 1.248799321508432e-13}}, 137: {"": {up: 1.01080261477969e-13, dn: 1.01080261477969e-13}}, 138: {"": {up: 1.024041140282377e-13, dn: 1.024041140282377e-13}}, 139: {"": {up: 1.067078195279793e-13, dn: 1.067078195279793e-13}}, 140: {"": {up: 8.056810361486079e-14, dn: 8.056810361486079e-14}}, 141: {"": {up: 6.4611686230423e-14, dn: 6.4611686230423e-14}}, 142: {"": {up: 5.819122150265594e-14, dn: 5.819122150265594e-14}}, 143: {"": {up: 7.399414762000253e-14, dn: 7.399414762000253e-14}}, 144: {"": {up: 7.088134221886747e-14, dn: 7.088134221886747e-14}}, 145: {"": {up: 3.469196583563889e-14, dn: 3.469196583563889e-14}}, 146: {"": {up: 6.758558674400784e-14, dn: 6.758558674400784e-14}}, 147: {"": {up: 6.492044355245588e-14, dn: 6.492044355245588e-14}}, 148: {"": {up: 4.758461196722857e-14, dn: 4.758461196722857e-14}}, 149: {"": {up: 2.800648853906982e-14, dn: 2.800648853906982e-14}}, 150: {"": {up: 2.934118807924903e-14, dn: 2.934118807924903e-14}}, 151: {"": {up: 5.410150616522967e-14, dn: 5.410150616522967e-14}}, 152: {"": {up: 4.51791905398303e-14, dn: 4.51791905398303e-14}}, 153: {"": {up: 2.108686394328619e-14, dn: 2.108686394328619e-14}}, 154: {"": {up: 4.429680696624619e-14, dn: 4.429680696624619e-14}}, 155: {"": {up: 2.647045169481622e-14, dn: 2.647045169481622e-14}}, 156: {"": {up: 3.387413993053069e-14, dn: 3.387413993053069e-14}}, 157: {"": {up: 2.207307747851361e-14, dn: 2.207307747851361e-14}}, 158: {"": {up: 1.705566183656899e-14, dn: 1.705566183656899e-14}}, 159: {"": {up: 1.449466511654159e-14, dn: 1.449466511654159e-14}}, 160: {"": {up: 1.134165547267263e-14, dn: 1.134165547267263e-14}}, 161: {"": {up: 1.629720853870775e-14, dn: 1.629720853870775e-14}}, 162: {"": {up: 6.403530316855308e-15, dn: 6.403530316855308e-15}}, 163: {"": {up: 1.366445945325855e-14, dn: 1.366445945325855e-14}}, 164: {"": {up: 1.204148653986811e-14, dn: 1.204148653986811e-14}}, 165: {"": {up: 1.176108318570539e-14, dn: 1.176108318570539e-14}}, 166: {"": {up: 7.697624568959816e-15, dn: 7.697624568959816e-15}}, 167: {"": {up: 1.201656026995281e-14, dn: 1.201656026995281e-14}}, 168: {"": {up: 4.449470270025057e-15, dn: 4.449470270025057e-15}}, 169: {"": {up: 5.05207942711425e-15, dn: 5.05207942711425e-15}}, 170: {"": {up: 7.668547816210284e-15, dn: 7.668547816210284e-15}}, 171: {"": {up: 3.848901387917456e-15, dn: 3.848901387917456e-15}}, 172: {"": {up: 1.172268350697552e-14, dn: 1.172268350697552e-14}}, 173: {"": {up: 3.204341152745764e-15, dn: 3.204341152745764e-15}}, 174: {"": {up: 4.249573822957082e-15, dn: 4.249573822957082e-15}}, 175: {"": {up: 1.397115894258631e-14, dn: 1.397115894258631e-14}}, 176: {"": {up: 1.809532198447892e-15, dn: 1.809532198447892e-15}}, 177: {"": {up: 1.584608831151798e-15, dn: 1.584608831151798e-15}}, 178: {"": {up: 4.608050327643956e-15, dn: 4.608050327643956e-15}}, 179: {"": {up: 1.869826078514339e-15, dn: 1.869826078514339e-15}}, 180: {"": {up: 6.263783366761577e-15, dn: 6.263783366761577e-15}}, 181: {"": {up: 2.551266447897981e-15, dn: 2.551266447897981e-15}}, 182: {"": {up: 2.411220068009182e-15, dn: 2.411220068009182e-15}}, 183: {"": {up: 1.098531086476533e-15, dn: 1.098531086476533e-15}}, 184: {"": {up: 2.371011820903996e-15, dn: 2.371011820903996e-15}}, 185: {"": {up: 6.719976354806205e-16, dn: 6.719976354806205e-16}}, 186: {"": {up: 5.231213264312576e-16, dn: 5.231213264312576e-16}}, 187: {"": {up: 1.109360203781631e-15, dn: 1.109360203781631e-15}}, 188: {"": {up: 3.702617998613747e-16, dn: 3.702617998613747e-16}}, 189: {"": {up: 6.544189578885027e-16, dn: 6.544189578885027e-16}}, 190: {"": {up: 1.290262741201711e-15, dn: 1.290262741201711e-15}}, 191: {"": {up: 6.664771136158804e-16, dn: 6.664771136158804e-16}}, 192: {"": {up: 9.590397632246342e-16, dn: 9.590397632246342e-16}}, 193: {"": {up: 2.432243848528475e-16, dn: 2.432243848528475e-16}}, 194: {"": {up: 3.145192108307072e-16, dn: 3.145192108307072e-16}}, 195: {"": {up: 2.196173730360329e-15, dn: 2.196173730360329e-15}}, 196: {"": {up: 1.378051757621782e-16, dn: 1.378051757621782e-16}}, 197: {"": {up: 1.194105883052639e-15, dn: 1.194105883052639e-15}}, 198: {"": {up: 2.523868878129898e-17, dn: 2.523868878129898e-17}}, 199: {"": {up: 7.93228699563618e-16, dn: 7.93228699563618e-16}}, 200: {"": {up: 3.471010512393302e-16, dn: 3.471010512393302e-16}}, 201: {"": {up: 4.139378201514399e-16, dn: 4.139378201514399e-16}}, 202: {"": {up: 3.19738600017539e-16, dn: 3.19738600017539e-16}}, 203: {"": {up: 3.841732244678417e-16, dn: 3.841732244678417e-16}}, 204: {"": {up: 7.864251724135461e-17, dn: 7.864251724135461e-17}}, 205: {"": {up: 2.214953520824879e-16, dn: 2.214953520824879e-16}}, 206: {"": {up: 1.130742906926811e-16, dn: 1.130742906926811e-16}}, 207: {"": {up: 2.764780327438811e-16, dn: 2.764780327438811e-16}}, 208: {"": {up: 1.090324930997919e-16, dn: 1.090324930997919e-16}}, 209: {"": {up: 2.953464258182524e-17, dn: 2.953464258182524e-17}}, 210: {"": {up: 5.173549894376614e-17, dn: 5.173549894376614e-17}}, 211: {"": {up: 2.633397357940233e-16, dn: 2.633397357940233e-16}}, 212: {"": {up: 1.059959823464075e-17, dn: 1.059959823464075e-17}}, 213: {"": {up: 3.903904349688848e-17, dn: 3.903904349688848e-17}}, 214: {"": {up: 1.8256593537812e-16, dn: 1.8256593537812e-16}}, 215: {"": {up: 1.155545689274356e-16, dn: 1.155545689274356e-16}}, 216: {"": {up: 2.784513219216105e-17, dn: 2.784513219216105e-17}}, 217: {"": {up: 2.566516060722388e-17, dn: 2.566516060722388e-17}}, 218: {"": {up: 6.900313770278276e-17, dn: 6.900313770278276e-17}}, 219: {"": {up: 7.562651408104374e-17, dn: 7.562651408104374e-17}}, 220: {"": {up: 6.351125388772426e-17, dn: 6.351125388772426e-17}}, 221: {"": {up: 7.525915398049646e-17, dn: 7.525915398049646e-17}}, 222: {"": {up: 5.27971386940255e-17, dn: 5.27971386940255e-17}}, 223: {"": {up: 2.069097661209305e-17, dn: 2.069097661209305e-17}}, 224: {"": {up: 8.591992649708262e-19, dn: 8.591992649708262e-19}}, 225: {"": {up: 2.569739317172664e-17, dn: 2.569739317172664e-17}}, 226: {"": {up: 1.476355353811416e-17, dn: 1.476355353811416e-17}}, 227: {"": {up: 4.295957436650418e-18, dn: 4.295957436650418e-18}}, 228: {"": {up: 7.922444332095678e-18, dn: 7.922444332095678e-18}}, 229: {"": {up: 1.309260739794572e-18, dn: 1.309260739794572e-18}}, 230: {"": {up: 1.29914810648761e-17, dn: 1.29914810648761e-17}}, 231: {"": {up: 2.875207168550216e-17, dn: 2.875207168550216e-17}}, 232: {"": {up: 1.685739867323718e-17, dn: 1.685739867323718e-17}}, 233: {"": {up: 3.189155903611909e-18, dn: 3.189155903611909e-18}}, 234: {"": {up: 1.67011868617092e-19, dn: 1.67011868617092e-19}}, 235: {"": {up: 8.388005314139067e-19, dn: 8.388005314139067e-19}}, 236: {"": {up: 3.627269167916754e-18, dn: 3.627269167916754e-18}}, 237: {"": {up: 1.030269580667144e-18, dn: 1.030269580667144e-18}}, 238: {"": {up: 8.276065474682317e-18, dn: 8.276065474682317e-18}}, 239: {"": {up: 2.438639777861796e-18, dn: 2.438639777861796e-18}}, 240: {"": {up: 6.585426577218878e-20, dn: 6.585426577218878e-20}}, 241: {"": {up: 6.08691777877761e-19, dn: 6.08691777877761e-19}}, 242: {"": {up: 3.213661810208663e-19, dn: 3.213661810208663e-19}}, 243: {"": {up: 3.927144008468361e-18, dn: 3.927144008468361e-18}}, 244: {"": {up: 7.439195719234317e-19, dn: 7.439195719234317e-19}}, 245: {"": {up: 8.069383820991136e-19, dn: 8.069383820991136e-19}}, 246: {"": {up: 1.71218553410557e-17, dn: 1.71218553410557e-17}}, 247: {"": {up: 2.436337631312668e-19, dn: 2.436337631312668e-19}}, 248: {"": {up: 2.657588635835768e-19, dn: 2.657588635835768e-19}}, 249: {"": {up: 6.491827834871385e-19, dn: 6.491827834871385e-19}}, 250: {"": {up: 1.162371528093874e-19, dn: 1.162371528093874e-19}}, 251: {"": {up: 6.574455251355547e-19, dn: 6.574455251355547e-19}}, 252: {"": {up: 3.299839531053147e-18, dn: 3.299839531053147e-18}}, 253: {"": {up: 5.051641307087538e-18, dn: 5.051641307087538e-18}}, 254: {"": {up: 2.287987124573936e-20, dn: 2.287987124573936e-20}}, 255: {"": {up: 2.22963685345499e-20, dn: 2.22963685345499e-20}}, 256: {"": {up: 4.199909963777706e-22, dn: 4.199909963777706e-22}}, 257: {"": {up: 9.100887208199433e-20, dn: 9.100887208199433e-20}}, 258: {"": {up: 4.378635345278894e-21, dn: 4.378635345278894e-21}}, 259: {"": {up: 9.481170914308049e-20, dn: 9.481170914308049e-20}}, 260: {"": {up: 5.481493598426323e-20, dn: 5.481493598426323e-20}}, 261: {"": {up: 9.727055638265661e-22, dn: 9.727055638265661e-22}}, 262: {"": {up: 1.903686564616694e-21, dn: 1.903686564616694e-21}}, 263: {"": {up: 1.245453737213098e-20, dn: 1.245453737213098e-20}}, 264: {"": {up: 3.509227475902213e-19, dn: 3.509227475902213e-19}}, 265: {"": {up: 2.209409706985042e-21, dn: 2.209409706985042e-21}}, 266: {"": {up: 1.083914093089776e-20, dn: 1.083914093089776e-20}}, 267: {"": {up: 4.636052540939032e-22, dn: 4.636052540939032e-22}}, 268: {"": {up: 1.166207783129723e-21, dn: 1.166207783129723e-21}}, 269: {"": {up: 3.157036126983552e-21, dn: 3.157036126983552e-21}}, 270: {"": {up: 5.925323423736937e-22, dn: 5.925323423736937e-22}}, 271: {"": {up: 2.656875409311908e-23, dn: 2.656875409311908e-23}}, 272: {"": {up: 6.032722454045978e-21, dn: 6.032722454045978e-21}}, 273: {"": {up: 8.60092165503809e-21, dn: 8.60092165503809e-21}}, 274: {"": {up: 1.846500257118913e-19, dn: 1.846500257118913e-19}}, 275: {"": {up: 2.13651704964028e-20, dn: 2.13651704964028e-20}}, 276: {"": {up: 8.399929210032437e-21, dn: 8.399929210032437e-21}}, 277: {"": {up: 1.288191640425736e-19, dn: 1.288191640425736e-19}}, 278: {"": {up: 6.137560217111295e-23, dn: 6.137560217111295e-23}}, 279: {"": {up: 1.213848143124261e-21, dn: 1.213848143124261e-21}}, 280: {"": {up: 1.482727396306377e-19, dn: 1.482727396306377e-19}}, 281: {"": {up: 4.243747679218362e-22, dn: 4.243747679218362e-22}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 2.476675729918986e-21, dn: 2.476675729918986e-21}}, 285: {"": {up: 1.727910432598823e-22, dn: 1.727910432598823e-22}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 1.447971428040178e-23, dn: 1.447971428040178e-23}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 3.759299705545766e-21, dn: 3.759299705545766e-21}}, 290: {"": {up: 2.005414293833527e-20, dn: 2.005414293833527e-20}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 1.76860883444247e-22, dn: 1.76860883444247e-22}}, 293: {"": {up: 5.060940858281767e-23, dn: 5.060940858281767e-23}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 2.816662070156285e-22, dn: 2.816662070156285e-22}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 3.720971682126379e-23, dn: 3.720971682126379e-23}}, 298: {"": {up: 7.305217274417316e-27, dn: 7.305217274417316e-27}}, 299: {"": {up: 5.890819373853326e-24, dn: 5.890819373853326e-24}}, 300: {"": {up: 3.607495340244825e-24, dn: 3.607495340244825e-24}}, 301: {"": {up: 3.792000452200722e-24, dn: 3.792000452200722e-24}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 1.230397049034484e-24, dn: 1.230397049034484e-24}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 9.653360559084788e-23, dn: 9.653360559084788e-23}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}}
LineColor=purple
LineStyle=solid
LineWidth=1.5pt
Name=NLO_alpha6alphas
Path=NLO_alpha6alphas
Title=$\alpha_\text{s}\alpha^6$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	4.937300e-03	2.119098e-05	2.119098e-05
2.000000e+01	4.000000e+01	1.026123e-02	3.080683e-05	3.080683e-05
4.000000e+01	6.000000e+01	1.163443e-02	4.136408e-05	4.136408e-05
6.000000e+01	8.000000e+01	9.943681e-03	2.707398e-05	2.707398e-05
8.000000e+01	1.000000e+02	7.871740e-03	2.219350e-05	2.219350e-05
1.000000e+02	1.200000e+02	5.889311e-03	1.483131e-05	1.483131e-05
1.200000e+02	1.400000e+02	4.310167e-03	9.776431e-06	9.776431e-06
1.400000e+02	1.600000e+02	3.169904e-03	6.931173e-06	6.931173e-06
1.600000e+02	1.800000e+02	2.337444e-03	5.591873e-06	5.591873e-06
1.800000e+02	2.000000e+02	1.737482e-03	5.004779e-06	5.004779e-06
2.000000e+02	2.200000e+02	1.310414e-03	3.948244e-06	3.948244e-06
2.200000e+02	2.400000e+02	9.966975e-04	3.126516e-06	3.126516e-06
2.400000e+02	2.600000e+02	7.683080e-04	2.657529e-06	2.657529e-06
2.600000e+02	2.800000e+02	5.918149e-04	2.223497e-06	2.223497e-06
2.800000e+02	3.000000e+02	4.667205e-04	1.795629e-06	1.795629e-06
3.000000e+02	3.200000e+02	3.645084e-04	1.599333e-06	1.599333e-06
3.200000e+02	3.400000e+02	2.906287e-04	1.498960e-06	1.498960e-06
3.400000e+02	3.600000e+02	2.288056e-04	1.153138e-06	1.153138e-06
3.600000e+02	3.800000e+02	1.810630e-04	1.063296e-06	1.063296e-06
3.800000e+02	4.000000e+02	1.391026e-04	8.946242e-07	8.946242e-07
4.000000e+02	4.200000e+02	1.007276e-04	8.233633e-07	8.233633e-07
4.200000e+02	4.400000e+02	7.469468e-05	6.632079e-07	6.632079e-07
4.400000e+02	4.600000e+02	5.651414e-05	5.681029e-07	5.681029e-07
4.600000e+02	4.800000e+02	4.276691e-05	5.679916e-07	5.679916e-07
4.800000e+02	5.000000e+02	3.478477e-05	5.410000e-07	5.410000e-07
5.000000e+02	5.200000e+02	2.703277e-05	3.745934e-07	3.745934e-07
5.200000e+02	5.400000e+02	2.094779e-05	3.378305e-07	3.378305e-07
5.400000e+02	5.600000e+02	1.696301e-05	2.778222e-07	2.778222e-07
5.600000e+02	5.800000e+02	1.370605e-05	2.294922e-07	2.294922e-07
5.800000e+02	6.000000e+02	1.113972e-05	2.567056e-07	2.567056e-07
6.000000e+02	6.200000e+02	8.651045e-06	1.761800e-07	1.761800e-07
6.200000e+02	6.400000e+02	6.742578e-06	1.514807e-07	1.514807e-07
6.400000e+02	6.600000e+02	5.608469e-06	1.418309e-07	1.418309e-07
6.600000e+02	6.800000e+02	4.559279e-06	1.272799e-07	1.272799e-07
6.800000e+02	7.000000e+02	3.912912e-06	1.066857e-07	1.066857e-07
7.000000e+02	7.200000e+02	3.207903e-06	1.337576e-07	1.337576e-07
7.200000e+02	7.400000e+02	2.390494e-06	7.743670e-08	7.743670e-08
7.400000e+02	7.600000e+02	2.063431e-06	8.018475e-08	8.018475e-08
7.600000e+02	7.800000e+02	1.529838e-06	5.909003e-08	5.909003e-08
7.800000e+02	8.000000e+02	1.211104e-06	4.742962e-08	4.742962e-08
8.000000e+02	8.200000e+02	1.063376e-06	4.437347e-08	4.437347e-08
8.200000e+02	8.400000e+02	7.717023e-07	3.406086e-08	3.406086e-08
8.400000e+02	8.600000e+02	6.718133e-07	3.454074e-08	3.454074e-08
8.600000e+02	8.800000e+02	5.939904e-07	3.227048e-08	3.227048e-08
8.800000e+02	9.000000e+02	5.335654e-07	3.471802e-08	3.471802e-08
9.000000e+02	9.200000e+02	3.738487e-07	2.726275e-08	2.726275e-08
9.200000e+02	9.400000e+02	3.841372e-07	2.681264e-08	2.681264e-08
9.400000e+02	9.600000e+02	2.731079e-07	2.017164e-08	2.017164e-08
9.600000e+02	9.800000e+02	2.748119e-07	1.996501e-08	1.996501e-08
9.800000e+02	1.000000e+03	1.689900e-07	1.326631e-08	1.326631e-08
1.000000e+03	1.020000e+03	2.022124e-07	2.316336e-08	2.316336e-08
1.020000e+03	1.040000e+03	1.485496e-07	1.538096e-08	1.538096e-08
1.040000e+03	1.060000e+03	1.216617e-07	1.249574e-08	1.249574e-08
1.060000e+03	1.080000e+03	1.169314e-07	1.071802e-08	1.071802e-08
1.080000e+03	1.100000e+03	8.873401e-08	9.245465e-09	9.245465e-09
1.100000e+03	1.120000e+03	7.288143e-08	8.476390e-09	8.476390e-09
1.120000e+03	1.140000e+03	8.355275e-08	1.245095e-08	1.245095e-08
1.140000e+03	1.160000e+03	5.848771e-08	7.414053e-09	7.414053e-09
1.160000e+03	1.180000e+03	5.302096e-08	8.192586e-09	8.192586e-09
1.180000e+03	1.200000e+03	3.984302e-08	4.220705e-09	4.220705e-09
1.200000e+03	1.220000e+03	3.209106e-08	4.170939e-09	4.170939e-09
1.220000e+03	1.240000e+03	3.920904e-08	5.345358e-09	5.345358e-09
1.240000e+03	1.260000e+03	2.513716e-08	3.761938e-09	3.761938e-09
1.260000e+03	1.280000e+03	2.453679e-08	3.887375e-09	3.887375e-09
1.280000e+03	1.300000e+03	1.821674e-08	2.963775e-09	2.963775e-09
1.300000e+03	1.320000e+03	2.210939e-08	3.426210e-09	3.426210e-09
1.320000e+03	1.340000e+03	1.425522e-08	2.696462e-09	2.696462e-09
1.340000e+03	1.360000e+03	1.023930e-08	2.233543e-09	2.233543e-09
1.360000e+03	1.380000e+03	1.178070e-08	1.758273e-09	1.758273e-09
1.380000e+03	1.400000e+03	1.036806e-08	1.680234e-09	1.680234e-09
1.400000e+03	1.420000e+03	6.808759e-09	1.206036e-09	1.206036e-09
1.420000e+03	1.440000e+03	8.251937e-09	1.974651e-09	1.974651e-09
1.440000e+03	1.460000e+03	8.876505e-09	1.506538e-09	1.506538e-09
1.460000e+03	1.480000e+03	4.209820e-09	6.588868e-10	6.588868e-10
1.480000e+03	1.500000e+03	4.233478e-09	6.232926e-10	6.232926e-10
1.500000e+03	1.520000e+03	4.270781e-09	7.503814e-10	7.503814e-10
1.520000e+03	1.540000e+03	3.106431e-09	7.071530e-10	7.071530e-10
1.540000e+03	1.560000e+03	3.280013e-09	8.444410e-10	8.444410e-10
1.560000e+03	1.580000e+03	2.919737e-09	6.668010e-10	6.668010e-10
1.580000e+03	1.600000e+03	2.312015e-09	6.874547e-10	6.874547e-10
1.600000e+03	1.620000e+03	1.489668e-09	2.941428e-10	2.941428e-10
1.620000e+03	1.640000e+03	1.803078e-09	4.155040e-10	4.155040e-10
1.640000e+03	1.660000e+03	2.245237e-09	8.718064e-10	8.718064e-10
1.660000e+03	1.680000e+03	8.863057e-10	2.999210e-10	2.999210e-10
1.680000e+03	1.700000e+03	1.849579e-09	6.697931e-10	6.697931e-10
1.700000e+03	1.720000e+03	1.193470e-09	4.507047e-10	4.507047e-10
1.720000e+03	1.740000e+03	8.733470e-10	2.804133e-10	2.804133e-10
1.740000e+03	1.760000e+03	6.357644e-10	1.805200e-10	1.805200e-10
1.760000e+03	1.780000e+03	9.693211e-10	4.982047e-10	4.982047e-10
1.780000e+03	1.800000e+03	4.339953e-10	1.157764e-10	1.157764e-10
1.800000e+03	1.820000e+03	9.523652e-10	2.984174e-10	2.984174e-10
1.820000e+03	1.840000e+03	3.135968e-10	7.255310e-11	7.255310e-11
1.840000e+03	1.860000e+03	5.591951e-10	2.678447e-10	2.678447e-10
1.860000e+03	1.880000e+03	1.356165e-10	1.260878e-10	1.260878e-10
1.880000e+03	1.900000e+03	5.893911e-10	1.705754e-10	1.705754e-10
1.900000e+03	1.920000e+03	5.293167e-10	3.194024e-10	3.194024e-10
1.920000e+03	1.940000e+03	4.255164e-10	1.491561e-10	1.491561e-10
1.940000e+03	1.960000e+03	2.461266e-10	1.089006e-10	1.089006e-10
1.960000e+03	1.980000e+03	2.196539e-10	1.136165e-10	1.136165e-10
1.980000e+03	2.000000e+03	7.355493e-12	1.091743e-10	1.091743e-10
2.000000e+03	2.020000e+03	1.752938e-10	7.669915e-11	7.669915e-11
2.020000e+03	2.040000e+03	3.537445e-11	6.999035e-11	6.999035e-11
2.040000e+03	2.060000e+03	2.119844e-10	1.030910e-10	1.030910e-10
2.060000e+03	2.080000e+03	1.432572e-10	8.814269e-11	8.814269e-11
2.080000e+03	2.100000e+03	1.850820e-10	7.747900e-11	7.747900e-11
2.100000e+03	2.120000e+03	1.416988e-10	3.954293e-11	3.954293e-11
2.120000e+03	2.140000e+03	8.372797e-11	2.851219e-11	2.851219e-11
2.140000e+03	2.160000e+03	2.196261e-10	1.415662e-10	1.415662e-10
2.160000e+03	2.180000e+03	6.248602e-11	3.010129e-11	3.010129e-11
2.180000e+03	2.200000e+03	5.640019e-11	1.605727e-11	1.605727e-11
2.200000e+03	2.220000e+03	9.020427e-12	1.179310e-11	1.179310e-11
2.220000e+03	2.240000e+03	3.453308e-11	1.179867e-11	1.179867e-11
2.240000e+03	2.260000e+03	3.492713e-11	2.158682e-11	2.158682e-11
2.260000e+03	2.280000e+03	4.451032e-11	1.585227e-11	1.585227e-11
2.280000e+03	2.300000e+03	2.944666e-11	2.085136e-11	2.085136e-11
2.300000e+03	2.320000e+03	6.252417e-11	2.430344e-11	2.430344e-11
2.320000e+03	2.340000e+03	1.047335e-10	9.135172e-11	9.135172e-11
2.340000e+03	2.360000e+03	7.155707e-11	3.535707e-11	3.535707e-11
2.360000e+03	2.380000e+03	4.586770e-11	2.689210e-11	2.689210e-11
2.380000e+03	2.400000e+03	6.412664e-12	2.815628e-12	2.815628e-12
2.400000e+03	2.420000e+03	6.027392e-11	4.405857e-11	4.405857e-11
2.420000e+03	2.440000e+03	7.330855e-12	8.927627e-12	8.927627e-12
2.440000e+03	2.460000e+03	2.059198e-11	8.896037e-12	8.896037e-12
2.460000e+03	2.480000e+03	1.271058e-11	6.358369e-12	6.358369e-12
2.480000e+03	2.500000e+03	3.282664e-11	2.379472e-11	2.379472e-11
2.500000e+03	2.520000e+03	9.914429e-12	1.307174e-11	1.307174e-11
2.520000e+03	2.540000e+03	2.055246e-11	1.251836e-11	1.251836e-11
2.540000e+03	2.560000e+03	1.745283e-12	2.022131e-12	2.022131e-12
2.560000e+03	2.580000e+03	4.062664e-11	3.008412e-11	3.008412e-11
2.580000e+03	2.600000e+03	-7.340223e-12	1.580139e-11	1.580139e-11
2.600000e+03	2.620000e+03	1.697995e-11	7.313831e-12	7.313831e-12
2.620000e+03	2.640000e+03	3.275992e-12	2.614876e-12	2.614876e-12
2.640000e+03	2.660000e+03	4.505630e-12	1.728090e-12	1.728090e-12
2.660000e+03	2.680000e+03	1.375316e-11	1.097612e-11	1.097612e-11
2.680000e+03	2.700000e+03	2.793910e-14	9.757743e-13	9.757743e-13
2.700000e+03	2.720000e+03	7.117963e-12	3.851038e-12	3.851038e-12
2.720000e+03	2.740000e+03	1.200565e-11	9.675345e-12	9.675345e-12
2.740000e+03	2.760000e+03	2.936796e-12	1.929424e-12	1.929424e-12
2.760000e+03	2.780000e+03	4.228006e-12	3.025624e-12	3.025624e-12
2.780000e+03	2.800000e+03	4.248648e-13	1.433353e-12	1.433353e-12
2.800000e+03	2.820000e+03	8.323355e-14	4.717995e-13	4.717995e-13
2.820000e+03	2.840000e+03	9.560131e-13	5.321372e-13	5.321372e-13
2.840000e+03	2.860000e+03	5.943031e-12	4.696468e-12	4.696468e-12
2.860000e+03	2.880000e+03	5.630159e-12	5.100622e-12	5.100622e-12
2.880000e+03	2.900000e+03	1.254827e-13	2.383195e-13	2.383195e-13
2.900000e+03	2.920000e+03	-3.743965e-13	4.331227e-13	4.331227e-13
2.920000e+03	2.940000e+03	5.810621e-13	4.448703e-13	4.448703e-13
2.940000e+03	2.960000e+03	-1.364479e-13	4.666594e-13	4.666594e-13
2.960000e+03	2.980000e+03	6.302185e-13	3.318733e-13	3.318733e-13
2.980000e+03	3.000000e+03	1.682235e-12	1.563571e-12	1.563571e-12
3.000000e+03	3.020000e+03	1.515528e-13	9.874287e-14	9.874287e-14
3.020000e+03	3.040000e+03	6.690062e-13	2.208075e-13	2.208075e-13
3.040000e+03	3.060000e+03	7.260349e-12	4.639895e-12	4.639895e-12
3.060000e+03	3.080000e+03	4.063364e-13	3.294422e-13	3.294422e-13
3.080000e+03	3.100000e+03	1.074009e-12	8.723845e-13	8.723845e-13
3.100000e+03	3.120000e+03	4.905220e-14	6.326814e-14	6.326814e-14
3.120000e+03	3.140000e+03	2.470211e-13	1.483900e-13	1.483900e-13
3.140000e+03	3.160000e+03	1.786263e-12	1.793249e-12	1.793249e-12
3.160000e+03	3.180000e+03	-1.591312e-14	1.850124e-13	1.850124e-13
3.180000e+03	3.200000e+03	5.618865e-13	3.553734e-13	3.553734e-13
3.200000e+03	3.220000e+03	1.566489e-13	1.710277e-13	1.710277e-13
3.220000e+03	3.240000e+03	4.921577e-13	2.334798e-13	2.334798e-13
3.240000e+03	3.260000e+03	5.779121e-14	5.986456e-14	5.986456e-14
3.260000e+03	3.280000e+03	1.195973e-13	8.868240e-14	8.868240e-14
3.280000e+03	3.300000e+03	3.405427e-14	1.171833e-13	1.171833e-13
3.300000e+03	3.320000e+03	1.195252e-14	3.735045e-14	3.735045e-14
3.320000e+03	3.340000e+03	-1.987422e-14	2.042740e-14	2.042740e-14
3.340000e+03	3.360000e+03	4.334834e-14	4.863365e-14	4.863365e-14
3.360000e+03	3.380000e+03	-9.332896e-13	1.014423e-12	1.014423e-12
3.380000e+03	3.400000e+03	9.906599e-13	6.622040e-13	6.622040e-13
3.400000e+03	3.420000e+03	-5.569867e-13	6.591495e-13	6.591495e-13
3.420000e+03	3.440000e+03	6.896891e-13	6.562549e-13	6.562549e-13
3.440000e+03	3.460000e+03	-2.749320e-13	2.845680e-13	2.845680e-13
3.460000e+03	3.480000e+03	2.855713e-13	2.743439e-13	2.743439e-13
3.480000e+03	3.500000e+03	3.340195e-14	2.704708e-14	2.704708e-14
3.500000e+03	3.520000e+03	4.326752e-14	1.916158e-14	1.916158e-14
3.520000e+03	3.540000e+03	4.795727e-15	3.735421e-14	3.735421e-14
3.540000e+03	3.560000e+03	-4.850860e-14	5.182195e-14	5.182195e-14
3.560000e+03	3.580000e+03	4.222662e-14	2.038446e-14	2.038446e-14
3.580000e+03	3.600000e+03	-3.483300e-16	8.791201e-15	8.791201e-15
3.600000e+03	3.620000e+03	5.331307e-15	6.746908e-15	6.746908e-15
3.620000e+03	3.640000e+03	8.030864e-15	4.321383e-15	4.321383e-15
3.640000e+03	3.660000e+03	2.236172e-14	1.814774e-14	1.814774e-14
3.660000e+03	3.680000e+03	7.588779e-15	6.928837e-15	6.928837e-15
3.680000e+03	3.700000e+03	2.346264e-15	2.870698e-15	2.870698e-15
3.700000e+03	3.720000e+03	3.533009e-15	2.296726e-15	2.296726e-15
3.720000e+03	3.740000e+03	-3.525693e-14	3.212822e-14	3.212822e-14
3.740000e+03	3.760000e+03	1.743153e-15	5.773635e-15	5.773635e-15
3.760000e+03	3.780000e+03	2.415134e-14	2.194868e-14	2.194868e-14
3.780000e+03	3.800000e+03	7.453759e-16	1.827141e-15	1.827141e-15
3.800000e+03	3.820000e+03	3.317446e-15	1.857602e-15	1.857602e-15
3.820000e+03	3.840000e+03	-3.337864e-15	3.194877e-15	3.194877e-15
3.840000e+03	3.860000e+03	4.677120e-16	1.924260e-15	1.924260e-15
3.860000e+03	3.880000e+03	1.197848e-14	1.179477e-14	1.179477e-14
3.880000e+03	3.900000e+03	-7.819856e-15	1.186818e-14	1.186818e-14
3.900000e+03	3.920000e+03	-1.349656e-15	5.674502e-15	5.674502e-15
3.920000e+03	3.940000e+03	-2.540810e-16	3.503744e-15	3.503744e-15
3.940000e+03	3.960000e+03	1.231025e-14	1.052425e-14	1.052425e-14
3.960000e+03	3.980000e+03	3.230944e-13	3.237720e-13	3.237720e-13
3.980000e+03	4.000000e+03	1.362940e-15	1.076446e-15	1.076446e-15
4.000000e+03	4.020000e+03	1.248046e-14	1.166596e-14	1.166596e-14
4.020000e+03	4.040000e+03	3.856717e-16	4.238926e-16	4.238926e-16
4.040000e+03	4.060000e+03	-5.019350e-17	5.890328e-16	5.890328e-16
4.060000e+03	4.080000e+03	2.002815e-16	5.102257e-16	5.102257e-16
4.080000e+03	4.100000e+03	2.458018e-17	1.092388e-16	1.092388e-16
4.100000e+03	4.120000e+03	-6.344648e-17	4.408803e-16	4.408803e-16
4.120000e+03	4.140000e+03	2.287595e-16	4.793863e-16	4.793863e-16
4.140000e+03	4.160000e+03	3.290761e-16	2.777369e-16	2.777369e-16
4.160000e+03	4.180000e+03	1.691362e-14	1.665651e-14	1.665651e-14
4.180000e+03	4.200000e+03	5.938341e-16	4.342795e-16	4.342795e-16
4.200000e+03	4.220000e+03	-7.903151e-15	7.862909e-15	7.862909e-15
4.220000e+03	4.240000e+03	3.668208e-15	3.566433e-15	3.566433e-15
4.240000e+03	4.260000e+03	-7.672901e-16	7.334338e-16	7.334338e-16
4.260000e+03	4.280000e+03	-9.889331e-16	9.742223e-16	9.742223e-16
4.280000e+03	4.300000e+03	1.864468e-16	1.882117e-16	1.882117e-16
4.300000e+03	4.320000e+03	-3.320645e-15	3.159348e-15	3.159348e-15
4.320000e+03	4.340000e+03	6.279133e-17	2.786768e-17	2.786768e-17
4.340000e+03	4.360000e+03	1.488215e-15	1.434023e-15	1.434023e-15
4.360000e+03	4.380000e+03	2.820610e-16	1.934100e-16	1.934100e-16
4.380000e+03	4.400000e+03	-5.008088e-16	6.067222e-16	6.067222e-16
4.400000e+03	4.420000e+03	-1.275234e-16	1.874163e-16	1.874163e-16
4.420000e+03	4.440000e+03	7.166487e-17	7.765189e-17	7.765189e-17
4.440000e+03	4.460000e+03	7.935606e-17	5.283930e-17	5.283930e-17
4.460000e+03	4.480000e+03	1.374619e-16	1.084009e-16	1.084009e-16
4.480000e+03	4.500000e+03	-1.094240e-16	1.008096e-16	1.008096e-16
4.500000e+03	4.520000e+03	4.385650e-17	2.577005e-17	2.577005e-17
4.520000e+03	4.540000e+03	-3.722635e-17	3.282790e-17	3.282790e-17
4.540000e+03	4.560000e+03	1.248983e-17	6.070885e-18	6.070885e-18
4.560000e+03	4.580000e+03	4.111851e-17	1.339288e-16	1.339288e-16
4.580000e+03	4.600000e+03	2.832953e-16	2.828750e-16	2.828750e-16
4.600000e+03	4.620000e+03	1.769974e-17	1.399829e-17	1.399829e-17
4.620000e+03	4.640000e+03	-3.648450e-19	4.382779e-17	4.382779e-17
4.640000e+03	4.660000e+03	2.563534e-17	1.685743e-17	1.685743e-17
4.660000e+03	4.680000e+03	3.593538e-18	1.113251e-17	1.113251e-17
4.680000e+03	4.700000e+03	4.169528e-16	4.170722e-16	4.170722e-16
4.700000e+03	4.720000e+03	3.813707e-16	3.640044e-16	3.640044e-16
4.720000e+03	4.740000e+03	-3.108285e-17	3.766893e-17	3.766893e-17
4.740000e+03	4.760000e+03	-1.737498e-17	1.503872e-17	1.503872e-17
4.760000e+03	4.780000e+03	7.113069e-18	1.000154e-17	1.000154e-17
4.780000e+03	4.800000e+03	-6.284732e-18	9.237349e-18	9.237349e-18
4.800000e+03	4.820000e+03	-3.363768e-19	2.639897e-19	2.639897e-19
4.820000e+03	4.840000e+03	-6.520857e-18	7.394301e-18	7.394301e-18
4.840000e+03	4.860000e+03	6.395429e-19	4.081492e-19	4.081492e-19
4.860000e+03	4.880000e+03	2.419178e-18	4.264676e-18	4.264676e-18
4.880000e+03	4.900000e+03	9.398733e-19	8.548529e-19	8.548529e-19
4.900000e+03	4.920000e+03	2.219907e-18	1.219260e-18	1.219260e-18
4.920000e+03	4.940000e+03	1.958483e-17	1.716026e-17	1.716026e-17
4.940000e+03	4.960000e+03	3.293405e-19	2.532266e-19	2.532266e-19
4.960000e+03	4.980000e+03	1.227144e-19	3.355947e-19	3.355947e-19
4.980000e+03	5.000000e+03	7.046736e-19	6.491850e-19	6.491850e-19
5.000000e+03	5.020000e+03	-1.581139e-18	1.744072e-18	1.744072e-18
5.020000e+03	5.040000e+03	-2.033368e-18	2.885249e-18	2.885249e-18
5.040000e+03	5.060000e+03	3.316548e-18	3.299904e-18	3.299904e-18
5.060000e+03	5.080000e+03	5.465752e-18	5.052643e-18	5.052643e-18
5.080000e+03	5.100000e+03	2.459550e-20	2.590780e-20	2.590780e-20
5.100000e+03	5.120000e+03	3.854291e-18	2.980491e-18	2.980491e-18
5.120000e+03	5.140000e+03	-4.715552e-21	4.403513e-21	4.403513e-21
5.140000e+03	5.160000e+03	-1.186354e-18	1.300859e-18	1.300859e-18
5.160000e+03	5.180000e+03	1.906522e-21	5.052835e-21	5.052835e-21
5.180000e+03	5.200000e+03	1.349424e-19	9.483240e-20	9.483240e-20
5.200000e+03	5.220000e+03	1.115653e-19	7.728475e-19	7.728475e-19
5.220000e+03	5.240000e+03	-3.621672e-20	3.782829e-20	3.782829e-20
5.240000e+03	5.260000e+03	8.144209e-19	8.114807e-19	8.114807e-19
5.260000e+03	5.280000e+03	1.898637e-20	1.245454e-20	1.245454e-20
5.280000e+03	5.300000e+03	9.085645e-19	6.557152e-19	6.557152e-19
5.300000e+03	5.320000e+03	-1.184302e-19	9.473392e-20	9.473392e-20
5.320000e+03	5.340000e+03	-3.531500e-22	1.558711e-20	1.558711e-20
5.340000e+03	5.360000e+03	-7.647948e-21	9.701066e-21	9.701066e-21
5.360000e+03	5.380000e+03	1.389706e-21	1.166208e-21	1.166208e-21
5.380000e+03	5.400000e+03	3.030111e-21	3.157036e-21	3.157036e-21
5.400000e+03	5.420000e+03	-3.664544e-19	3.648826e-19	3.648826e-19
5.420000e+03	5.440000e+03	-1.688370e-20	1.691128e-20	1.691128e-20
5.440000e+03	5.460000e+03	7.360797e-21	6.032740e-21	6.032740e-21
5.460000e+03	5.480000e+03	9.149894e-21	8.600922e-21	8.600922e-21
5.480000e+03	5.500000e+03	6.536408e-19	5.053889e-19	5.053889e-19
5.500000e+03	5.520000e+03	2.136999e-20	2.136517e-20	2.136517e-20
5.520000e+03	5.540000e+03	1.195477e-20	8.399929e-21	8.399929e-21
5.540000e+03	5.560000e+03	1.271936e-19	1.288192e-19	1.288192e-19
5.560000e+03	5.580000e+03	1.231230e-20	1.237383e-20	1.237383e-20
5.580000e+03	5.600000e+03	1.207968e-21	1.213848e-21	1.213848e-21
5.600000e+03	5.620000e+03	1.691501e-19	1.482727e-19	1.482727e-19
5.620000e+03	5.640000e+03	-6.528547e-22	1.220161e-21	1.220161e-21
5.640000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.680000e+03	-1.680582e-22	1.680582e-22	1.680582e-22
5.680000e+03	5.700000e+03	2.476676e-21	2.476676e-21	2.476676e-21
5.700000e+03	5.720000e+03	1.727828e-22	1.727910e-22	1.727910e-22
5.720000e+03	5.740000e+03	5.371247e-32	5.371247e-32	5.371247e-32
5.740000e+03	5.760000e+03	-1.177572e-21	1.192761e-21	1.192761e-21
5.760000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.800000e+03	3.759300e-21	3.759300e-21	3.759300e-21
5.800000e+03	5.820000e+03	2.310975e-20	2.005414e-20	2.005414e-20
5.820000e+03	5.840000e+03	1.551783e-24	1.551783e-24	1.551783e-24
5.840000e+03	5.860000e+03	1.768624e-22	1.768609e-22	1.768609e-22
5.860000e+03	5.880000e+03	5.705593e-23	5.061743e-23	5.061743e-23
5.880000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.920000e+03	2.824176e-22	2.816662e-22	2.816662e-22
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.960000e+03	-3.720972e-23	3.720972e-23	3.720972e-23
5.960000e+03	5.980000e+03	7.460652e-27	7.305217e-27	7.305217e-27
5.980000e+03	6.000000e+03	-5.890819e-24	5.890819e-24	5.890819e-24
6.000000e+03	6.020000e+03	-3.607495e-24	3.607495e-24	3.607495e-24
6.020000e+03	6.040000e+03	-3.792000e-24	3.792000e-24	3.792000e-24
6.040000e+03	6.060000e+03	1.888347e-29	1.888347e-29	1.888347e-29
6.060000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.140000e+03	1.230397e-24	1.230397e-24	1.230397e-24
6.140000e+03	6.160000e+03	-9.349407e-25	9.349407e-25	9.349407e-25
6.160000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.260000e+03	9.653361e-23	9.653361e-23	9.653361e-23
6.260000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+03	8.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+03	8.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+03	8.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+03	8.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+03	8.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+03	8.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+03	8.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+03	8.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+03	8.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+03	8.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+03	8.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+03	8.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+03	8.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+03	8.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+03	8.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+03	8.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+03	8.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+03	8.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+03	8.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+03	8.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+03	8.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+03	8.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+03	8.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+03	8.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+03	8.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+03	8.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+03	8.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+03	8.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+03	8.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+03	8.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+03	8.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+03	8.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+03	8.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+03	8.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+03	8.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+03	8.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+03	8.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+03	8.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+03	8.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+03	8.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+03	8.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+03	8.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+03	8.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+03	8.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+03	8.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+03	8.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+03	8.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+03	8.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+03	8.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+03	9.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+03	9.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+03	9.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+03	9.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+03	9.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+03	9.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+03	9.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+03	9.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+03	9.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+03	9.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+03	9.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+03	9.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+03	9.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+03	9.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+03	9.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+03	9.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+03	9.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+03	9.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+03	9.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+03	9.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+03	9.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+03	9.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+03	9.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+03	9.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+03	9.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+03	9.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+03	9.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+03	9.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+03	9.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+03	9.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+03	9.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+03	9.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+03	9.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+03	9.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+03	9.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+03	9.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+03	9.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+03	9.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+03	9.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+03	9.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+03	9.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+03	9.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+03	9.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+03	9.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+03	9.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+03	9.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+03	9.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+03	9.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.002000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+04	1.004000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+04	1.006000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+04	1.008000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+04	1.010000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+04	1.012000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+04	1.014000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+04	1.016000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+04	1.018000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.022000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+04	1.024000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+04	1.026000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+04	1.028000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+04	1.030000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+04	1.032000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+04	1.034000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+04	1.036000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+04	1.038000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.042000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+04	1.044000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+04	1.046000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+04	1.048000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+04	1.050000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+04	1.052000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+04	1.054000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+04	1.056000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+04	1.058000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.062000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+04	1.064000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+04	1.066000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+04	1.068000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+04	1.070000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+04	1.072000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+04	1.074000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+04	1.076000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+04	1.078000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.082000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+04	1.084000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+04	1.086000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+04	1.088000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+04	1.090000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+04	1.092000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+04	1.094000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+04	1.096000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+04	1.098000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.102000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+04	1.104000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+04	1.106000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+04	1.108000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+04	1.110000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+04	1.112000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+04	1.114000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+04	1.116000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+04	1.118000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.122000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+04	1.124000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+04	1.126000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+04	1.128000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+04	1.130000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+04	1.132000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+04	1.134000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+04	1.136000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+04	1.138000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.142000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.146000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.150000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+04	1.152000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+04	1.154000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+04	1.156000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+04	1.158000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.162000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+04	1.164000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+04	1.166000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+04	1.168000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+04	1.170000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.174000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+04	1.176000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+04	1.178000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.182000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+04	1.184000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+04	1.186000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.190000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+04	1.192000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+04	1.194000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.198000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.202000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.206000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.210000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.214000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.218000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.222000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.226000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.230000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.234000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.238000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.242000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.246000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.250000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.254000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.258000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.262000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.266000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.270000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.274000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.278000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.282000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.286000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.290000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.294000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.298000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO_alpha7
ErrorBreakdown={0: {"": {up: 6.480877892274591e-07, dn: 6.480877892274591e-07}}, 1: {"": {up: 8.454173324196678e-07, dn: 8.454173324196678e-07}}, 2: {"": {up: 7.841888223716854e-07, dn: 7.841888223716854e-07}}, 3: {"": {up: 6.374459036700417e-07, dn: 6.374459036700417e-07}}, 4: {"": {up: 4.965153374640679e-07, dn: 4.965153374640679e-07}}, 5: {"": {up: 3.859370058374283e-07, dn: 3.859370058374283e-07}}, 6: {"": {up: 2.983237779205372e-07, dn: 2.983237779205372e-07}}, 7: {"": {up: 2.332089409424607e-07, dn: 2.332089409424607e-07}}, 8: {"": {up: 1.837091044508913e-07, dn: 1.837091044508913e-07}}, 9: {"": {up: 1.461296092870078e-07, dn: 1.461296092870078e-07}}, 10: {"": {up: 1.172744954838708e-07, dn: 1.172744954838708e-07}}, 11: {"": {up: 9.366990620279196e-08, dn: 9.366990620279196e-08}}, 12: {"": {up: 7.565514136642719e-08, dn: 7.565514136642719e-08}}, 13: {"": {up: 6.207644779082344e-08, dn: 6.207644779082344e-08}}, 14: {"": {up: 5.061931709575879e-08, dn: 5.061931709575879e-08}}, 15: {"": {up: 4.18846376104946e-08, dn: 4.18846376104946e-08}}, 16: {"": {up: 3.466212312184566e-08, dn: 3.466212312184566e-08}}, 17: {"": {up: 2.917335210960903e-08, dn: 2.917335210960903e-08}}, 18: {"": {up: 2.439245218118916e-08, dn: 2.439245218118916e-08}}, 19: {"": {up: 2.061483219072841e-08, dn: 2.061483219072841e-08}}, 20: {"": {up: 1.740238722554269e-08, dn: 1.740238722554269e-08}}, 21: {"": {up: 1.486183494067457e-08, dn: 1.486183494067457e-08}}, 22: {"": {up: 1.264881257046248e-08, dn: 1.264881257046248e-08}}, 23: {"": {up: 1.079915515631615e-08, dn: 1.079915515631615e-08}}, 24: {"": {up: 9.26075409048366e-09, dn: 9.26075409048366e-09}}, 25: {"": {up: 8.259781101433187e-09, dn: 8.259781101433187e-09}}, 26: {"": {up: 6.909120875740247e-09, dn: 6.909120875740247e-09}}, 27: {"": {up: 6.027494095595438e-09, dn: 6.027494095595438e-09}}, 28: {"": {up: 5.238680255669572e-09, dn: 5.238680255669572e-09}}, 29: {"": {up: 4.503850585463104e-09, dn: 4.503850585463104e-09}}, 30: {"": {up: 4.117317294287602e-09, dn: 4.117317294287602e-09}}, 31: {"": {up: 3.445753492853729e-09, dn: 3.445753492853729e-09}}, 32: {"": {up: 2.996602139778465e-09, dn: 2.996602139778465e-09}}, 33: {"": {up: 2.876572234942305e-09, dn: 2.876572234942305e-09}}, 34: {"": {up: 2.261530603082603e-09, dn: 2.261530603082603e-09}}, 35: {"": {up: 1.988215179665506e-09, dn: 1.988215179665506e-09}}, 36: {"": {up: 1.758830322664514e-09, dn: 1.758830322664514e-09}}, 37: {"": {up: 1.522844302656204e-09, dn: 1.522844302656204e-09}}, 38: {"": {up: 1.374407989024874e-09, dn: 1.374407989024874e-09}}, 39: {"": {up: 1.215004673902194e-09, dn: 1.215004673902194e-09}}, 40: {"": {up: 9.871640619689391e-10, dn: 9.871640619689391e-10}}, 41: {"": {up: 9.062581493734432e-10, dn: 9.062581493734432e-10}}, 42: {"": {up: 7.68946074640333e-10, dn: 7.68946074640333e-10}}, 43: {"": {up: 7.212948106492442e-10, dn: 7.212948106492442e-10}}, 44: {"": {up: 6.239423371598766e-10, dn: 6.239423371598766e-10}}, 45: {"": {up: 5.477395459558664e-10, dn: 5.477395459558664e-10}}, 46: {"": {up: 4.807125847186884e-10, dn: 4.807125847186884e-10}}, 47: {"": {up: 4.297896277864442e-10, dn: 4.297896277864442e-10}}, 48: {"": {up: 3.981581950877902e-10, dn: 3.981581950877902e-10}}, 49: {"": {up: 3.386059927817091e-10, dn: 3.386059927817091e-10}}, 50: {"": {up: 3.212770948955761e-10, dn: 3.212770948955761e-10}}, 51: {"": {up: 2.745275432547468e-10, dn: 2.745275432547468e-10}}, 52: {"": {up: 2.501359330473349e-10, dn: 2.501359330473349e-10}}, 53: {"": {up: 2.315123565978406e-10, dn: 2.315123565978406e-10}}, 54: {"": {up: 2.182318483436223e-10, dn: 2.182318483436223e-10}}, 55: {"": {up: 1.791567501882345e-10, dn: 1.791567501882345e-10}}, 56: {"": {up: 1.641568122480774e-10, dn: 1.641568122480774e-10}}, 57: {"": {up: 1.451978270521552e-10, dn: 1.451978270521552e-10}}, 58: {"": {up: 1.3732333826801e-10, dn: 1.3732333826801e-10}}, 59: {"": {up: 1.214004615134383e-10, dn: 1.214004615134383e-10}}, 60: {"": {up: 1.143201484153599e-10, dn: 1.143201484153599e-10}}, 61: {"": {up: 1.010112503494978e-10, dn: 1.010112503494978e-10}}, 62: {"": {up: 9.194106577772098e-11, dn: 9.194106577772098e-11}}, 63: {"": {up: 7.968459725620913e-11, dn: 7.968459725620913e-11}}, 64: {"": {up: 8.260010317875324e-11, dn: 8.260010317875324e-11}}, 65: {"": {up: 6.532008191353318e-11, dn: 6.532008191353318e-11}}, 66: {"": {up: 5.482323683979119e-11, dn: 5.482323683979119e-11}}, 67: {"": {up: 5.238220431092678e-11, dn: 5.238220431092678e-11}}, 68: {"": {up: 5.085069856044498e-11, dn: 5.085069856044498e-11}}, 69: {"": {up: 4.718346381841643e-11, dn: 4.718346381841643e-11}}, 70: {"": {up: 4.631055019697488e-11, dn: 4.631055019697488e-11}}, 71: {"": {up: 3.797607836945278e-11, dn: 3.797607836945278e-11}}, 72: {"": {up: 3.211298025737576e-11, dn: 3.211298025737576e-11}}, 73: {"": {up: 2.959972534520253e-11, dn: 2.959972534520253e-11}}, 74: {"": {up: 2.782965337260563e-11, dn: 2.782965337260563e-11}}, 75: {"": {up: 2.996610434448474e-11, dn: 2.996610434448474e-11}}, 76: {"": {up: 2.591312631444377e-11, dn: 2.591312631444377e-11}}, 77: {"": {up: 2.550551262723965e-11, dn: 2.550551262723965e-11}}, 78: {"": {up: 1.913572460014594e-11, dn: 1.913572460014594e-11}}, 79: {"": {up: 1.787651748383404e-11, dn: 1.787651748383404e-11}}, 80: {"": {up: 1.76311636698063e-11, dn: 1.76311636698063e-11}}, 81: {"": {up: 1.725113099466156e-11, dn: 1.725113099466156e-11}}, 82: {"": {up: 1.275745673092655e-11, dn: 1.275745673092655e-11}}, 83: {"": {up: 1.310392782502358e-11, dn: 1.310392782502358e-11}}, 84: {"": {up: 1.085877777728211e-11, dn: 1.085877777728211e-11}}, 85: {"": {up: 1.146404923312154e-11, dn: 1.146404923312154e-11}}, 86: {"": {up: 9.184309834069887e-12, dn: 9.184309834069887e-12}}, 87: {"": {up: 1.000111724667158e-11, dn: 1.000111724667158e-11}}, 88: {"": {up: 8.116958713239941e-12, dn: 8.116958713239941e-12}}, 89: {"": {up: 8.967955459099699e-12, dn: 8.967955459099699e-12}}, 90: {"": {up: 8.836625279438472e-12, dn: 8.836625279438472e-12}}, 91: {"": {up: 1.408820253802599e-11, dn: 1.408820253802599e-11}}, 92: {"": {up: 7.510279399404095e-12, dn: 7.510279399404095e-12}}, 93: {"": {up: 5.206311516444804e-12, dn: 5.206311516444804e-12}}, 94: {"": {up: 4.763293228187404e-12, dn: 4.763293228187404e-12}}, 95: {"": {up: 4.365094436028003e-12, dn: 4.365094436028003e-12}}, 96: {"": {up: 4.298350606420217e-12, dn: 4.298350606420217e-12}}, 97: {"": {up: 4.286084561016529e-12, dn: 4.286084561016529e-12}}, 98: {"": {up: 3.526242904927963e-12, dn: 3.526242904927963e-12}}, 99: {"": {up: 2.469596551207638e-12, dn: 2.469596551207638e-12}}, 100: {"": {up: 2.240101174191618e-12, dn: 2.240101174191618e-12}}, 101: {"": {up: 3.064633561574202e-12, dn: 3.064633561574202e-12}}, 102: {"": {up: 2.270065395331112e-12, dn: 2.270065395331112e-12}}, 103: {"": {up: 2.230994954280104e-12, dn: 2.230994954280104e-12}}, 104: {"": {up: 1.629239878562586e-12, dn: 1.629239878562586e-12}}, 105: {"": {up: 2.000712935589695e-12, dn: 2.000712935589695e-12}}, 106: {"": {up: 1.63705136307124e-12, dn: 1.63705136307124e-12}}, 107: {"": {up: 1.75999100834342e-12, dn: 1.75999100834342e-12}}, 108: {"": {up: 1.672364796497726e-12, dn: 1.672364796497726e-12}}, 109: {"": {up: 1.385946042830386e-12, dn: 1.385946042830386e-12}}, 110: {"": {up: 1.36467087201606e-12, dn: 1.36467087201606e-12}}, 111: {"": {up: 1.057110274260373e-12, dn: 1.057110274260373e-12}}, 112: {"": {up: 9.843446654072332e-13, dn: 9.843446654072332e-13}}, 113: {"": {up: 9.812392627651937e-13, dn: 9.812392627651937e-13}}, 114: {"": {up: 1.025531598222362e-12, dn: 1.025531598222362e-12}}, 115: {"": {up: 8.397607384138443e-13, dn: 8.397607384138443e-13}}, 116: {"": {up: 6.58110755480418e-13, dn: 6.58110755480418e-13}}, 117: {"": {up: 8.526096095553311e-13, dn: 8.526096095553311e-13}}, 118: {"": {up: 4.260538772202848e-13, dn: 4.260538772202848e-13}}, 119: {"": {up: 5.430785143969784e-13, dn: 5.430785143969784e-13}}, 120: {"": {up: 6.554703930428734e-13, dn: 6.554703930428734e-13}}, 121: {"": {up: 4.237059351744109e-13, dn: 4.237059351744109e-13}}, 122: {"": {up: 2.88389858764871e-13, dn: 2.88389858764871e-13}}, 123: {"": {up: 3.714214670902712e-13, dn: 3.714214670902712e-13}}, 124: {"": {up: 2.970111241766463e-13, dn: 2.970111241766463e-13}}, 125: {"": {up: 2.924841078637463e-13, dn: 2.924841078637463e-13}}, 126: {"": {up: 2.165220083442111e-13, dn: 2.165220083442111e-13}}, 127: {"": {up: 3.64756686845151e-13, dn: 3.64756686845151e-13}}, 128: {"": {up: 2.1649755390225e-13, dn: 2.1649755390225e-13}}, 129: {"": {up: 2.656484030326884e-13, dn: 2.656484030326884e-13}}, 130: {"": {up: 1.91278950746061e-13, dn: 1.91278950746061e-13}}, 131: {"": {up: 1.928640114722063e-13, dn: 1.928640114722063e-13}}, 132: {"": {up: 1.746444775367037e-13, dn: 1.746444775367037e-13}}, 133: {"": {up: 2.317932398511253e-13, dn: 2.317932398511253e-13}}, 134: {"": {up: 2.613526250029008e-13, dn: 2.613526250029008e-13}}, 135: {"": {up: 2.004577491482467e-13, dn: 2.004577491482467e-13}}, 136: {"": {up: 1.248799321508432e-13, dn: 1.248799321508432e-13}}, 137: {"": {up: 1.01080261477969e-13, dn: 1.01080261477969e-13}}, 138: {"": {up: 1.024041140282377e-13, dn: 1.024041140282377e-13}}, 139: {"": {up: 1.067078195279793e-13, dn: 1.067078195279793e-13}}, 140: {"": {up: 8.056810361486079e-14, dn: 8.056810361486079e-14}}, 141: {"": {up: 6.4611686230423e-14, dn: 6.4611686230423e-14}}, 142: {"": {up: 5.819122150265594e-14, dn: 5.819122150265594e-14}}, 143: {"": {up: 7.399414762000253e-14, dn: 7.399414762000253e-14}}, 144: {"": {up: 7.088134221886747e-14, dn: 7.088134221886747e-14}}, 145: {"": {up: 3.469196583563889e-14, dn: 3.469196583563889e-14}}, 146: {"": {up: 6.758558674400784e-14, dn: 6.758558674400784e-14}}, 147: {"": {up: 6.492044355245588e-14, dn: 6.492044355245588e-14}}, 148: {"": {up: 4.758461196722857e-14, dn: 4.758461196722857e-14}}, 149: {"": {up: 2.800648853906982e-14, dn: 2.800648853906982e-14}}, 150: {"": {up: 2.934118807924903e-14, dn: 2.934118807924903e-14}}, 151: {"": {up: 5.410150616522967e-14, dn: 5.410150616522967e-14}}, 152: {"": {up: 4.51791905398303e-14, dn: 4.51791905398303e-14}}, 153: {"": {up: 2.108686394328619e-14, dn: 2.108686394328619e-14}}, 154: {"": {up: 4.429680696624619e-14, dn: 4.429680696624619e-14}}, 155: {"": {up: 2.647045169481622e-14, dn: 2.647045169481622e-14}}, 156: {"": {up: 3.387413993053069e-14, dn: 3.387413993053069e-14}}, 157: {"": {up: 2.207307747851361e-14, dn: 2.207307747851361e-14}}, 158: {"": {up: 1.705566183656899e-14, dn: 1.705566183656899e-14}}, 159: {"": {up: 1.449466511654159e-14, dn: 1.449466511654159e-14}}, 160: {"": {up: 1.134165547267263e-14, dn: 1.134165547267263e-14}}, 161: {"": {up: 1.629720853870775e-14, dn: 1.629720853870775e-14}}, 162: {"": {up: 6.403530316855308e-15, dn: 6.403530316855308e-15}}, 163: {"": {up: 1.366445945325855e-14, dn: 1.366445945325855e-14}}, 164: {"": {up: 1.204148653986811e-14, dn: 1.204148653986811e-14}}, 165: {"": {up: 1.176108318570539e-14, dn: 1.176108318570539e-14}}, 166: {"": {up: 7.697624568959816e-15, dn: 7.697624568959816e-15}}, 167: {"": {up: 1.201656026995281e-14, dn: 1.201656026995281e-14}}, 168: {"": {up: 4.449470270025057e-15, dn: 4.449470270025057e-15}}, 169: {"": {up: 5.05207942711425e-15, dn: 5.05207942711425e-15}}, 170: {"": {up: 7.668547816210284e-15, dn: 7.668547816210284e-15}}, 171: {"": {up: 3.848901387917456e-15, dn: 3.848901387917456e-15}}, 172: {"": {up: 1.172268350697552e-14, dn: 1.172268350697552e-14}}, 173: {"": {up: 3.204341152745764e-15, dn: 3.204341152745764e-15}}, 174: {"": {up: 4.249573822957082e-15, dn: 4.249573822957082e-15}}, 175: {"": {up: 1.397115894258631e-14, dn: 1.397115894258631e-14}}, 176: {"": {up: 1.809532198447892e-15, dn: 1.809532198447892e-15}}, 177: {"": {up: 1.584608831151798e-15, dn: 1.584608831151798e-15}}, 178: {"": {up: 4.608050327643956e-15, dn: 4.608050327643956e-15}}, 179: {"": {up: 1.869826078514339e-15, dn: 1.869826078514339e-15}}, 180: {"": {up: 6.263783366761577e-15, dn: 6.263783366761577e-15}}, 181: {"": {up: 2.551266447897981e-15, dn: 2.551266447897981e-15}}, 182: {"": {up: 2.411220068009182e-15, dn: 2.411220068009182e-15}}, 183: {"": {up: 1.098531086476533e-15, dn: 1.098531086476533e-15}}, 184: {"": {up: 2.371011820903996e-15, dn: 2.371011820903996e-15}}, 185: {"": {up: 6.719976354806205e-16, dn: 6.719976354806205e-16}}, 186: {"": {up: 5.231213264312576e-16, dn: 5.231213264312576e-16}}, 187: {"": {up: 1.109360203781631e-15, dn: 1.109360203781631e-15}}, 188: {"": {up: 3.702617998613747e-16, dn: 3.702617998613747e-16}}, 189: {"": {up: 6.544189578885027e-16, dn: 6.544189578885027e-16}}, 190: {"": {up: 1.290262741201711e-15, dn: 1.290262741201711e-15}}, 191: {"": {up: 6.664771136158804e-16, dn: 6.664771136158804e-16}}, 192: {"": {up: 9.590397632246342e-16, dn: 9.590397632246342e-16}}, 193: {"": {up: 2.432243848528475e-16, dn: 2.432243848528475e-16}}, 194: {"": {up: 3.145192108307072e-16, dn: 3.145192108307072e-16}}, 195: {"": {up: 2.196173730360329e-15, dn: 2.196173730360329e-15}}, 196: {"": {up: 1.378051757621782e-16, dn: 1.378051757621782e-16}}, 197: {"": {up: 1.194105883052639e-15, dn: 1.194105883052639e-15}}, 198: {"": {up: 2.523868878129898e-17, dn: 2.523868878129898e-17}}, 199: {"": {up: 7.93228699563618e-16, dn: 7.93228699563618e-16}}, 200: {"": {up: 3.471010512393302e-16, dn: 3.471010512393302e-16}}, 201: {"": {up: 4.139378201514399e-16, dn: 4.139378201514399e-16}}, 202: {"": {up: 3.19738600017539e-16, dn: 3.19738600017539e-16}}, 203: {"": {up: 3.841732244678417e-16, dn: 3.841732244678417e-16}}, 204: {"": {up: 7.864251724135461e-17, dn: 7.864251724135461e-17}}, 205: {"": {up: 2.214953520824879e-16, dn: 2.214953520824879e-16}}, 206: {"": {up: 1.130742906926811e-16, dn: 1.130742906926811e-16}}, 207: {"": {up: 2.764780327438811e-16, dn: 2.764780327438811e-16}}, 208: {"": {up: 1.090324930997919e-16, dn: 1.090324930997919e-16}}, 209: {"": {up: 2.953464258182524e-17, dn: 2.953464258182524e-17}}, 210: {"": {up: 5.173549894376614e-17, dn: 5.173549894376614e-17}}, 211: {"": {up: 2.633397357940233e-16, dn: 2.633397357940233e-16}}, 212: {"": {up: 1.059959823464075e-17, dn: 1.059959823464075e-17}}, 213: {"": {up: 3.903904349688848e-17, dn: 3.903904349688848e-17}}, 214: {"": {up: 1.8256593537812e-16, dn: 1.8256593537812e-16}}, 215: {"": {up: 1.155545689274356e-16, dn: 1.155545689274356e-16}}, 216: {"": {up: 2.784513219216105e-17, dn: 2.784513219216105e-17}}, 217: {"": {up: 2.566516060722388e-17, dn: 2.566516060722388e-17}}, 218: {"": {up: 6.900313770278276e-17, dn: 6.900313770278276e-17}}, 219: {"": {up: 7.562651408104374e-17, dn: 7.562651408104374e-17}}, 220: {"": {up: 6.351125388772426e-17, dn: 6.351125388772426e-17}}, 221: {"": {up: 7.525915398049646e-17, dn: 7.525915398049646e-17}}, 222: {"": {up: 5.27971386940255e-17, dn: 5.27971386940255e-17}}, 223: {"": {up: 2.069097661209305e-17, dn: 2.069097661209305e-17}}, 224: {"": {up: 8.591992649708262e-19, dn: 8.591992649708262e-19}}, 225: {"": {up: 2.569739317172664e-17, dn: 2.569739317172664e-17}}, 226: {"": {up: 1.476355353811416e-17, dn: 1.476355353811416e-17}}, 227: {"": {up: 4.295957436650418e-18, dn: 4.295957436650418e-18}}, 228: {"": {up: 7.922444332095678e-18, dn: 7.922444332095678e-18}}, 229: {"": {up: 1.309260739794572e-18, dn: 1.309260739794572e-18}}, 230: {"": {up: 1.29914810648761e-17, dn: 1.29914810648761e-17}}, 231: {"": {up: 2.875207168550216e-17, dn: 2.875207168550216e-17}}, 232: {"": {up: 1.685739867323718e-17, dn: 1.685739867323718e-17}}, 233: {"": {up: 3.189155903611909e-18, dn: 3.189155903611909e-18}}, 234: {"": {up: 1.67011868617092e-19, dn: 1.67011868617092e-19}}, 235: {"": {up: 8.388005314139067e-19, dn: 8.388005314139067e-19}}, 236: {"": {up: 3.627269167916754e-18, dn: 3.627269167916754e-18}}, 237: {"": {up: 1.030269580667144e-18, dn: 1.030269580667144e-18}}, 238: {"": {up: 8.276065474682317e-18, dn: 8.276065474682317e-18}}, 239: {"": {up: 2.438639777861796e-18, dn: 2.438639777861796e-18}}, 240: {"": {up: 6.585426577218878e-20, dn: 6.585426577218878e-20}}, 241: {"": {up: 6.08691777877761e-19, dn: 6.08691777877761e-19}}, 242: {"": {up: 3.213661810208663e-19, dn: 3.213661810208663e-19}}, 243: {"": {up: 3.927144008468361e-18, dn: 3.927144008468361e-18}}, 244: {"": {up: 7.439195719234317e-19, dn: 7.439195719234317e-19}}, 245: {"": {up: 8.069383820991136e-19, dn: 8.069383820991136e-19}}, 246: {"": {up: 1.71218553410557e-17, dn: 1.71218553410557e-17}}, 247: {"": {up: 2.436337631312668e-19, dn: 2.436337631312668e-19}}, 248: {"": {up: 2.657588635835768e-19, dn: 2.657588635835768e-19}}, 249: {"": {up: 6.491827834871385e-19, dn: 6.491827834871385e-19}}, 250: {"": {up: 1.162371528093874e-19, dn: 1.162371528093874e-19}}, 251: {"": {up: 6.574455251355547e-19, dn: 6.574455251355547e-19}}, 252: {"": {up: 3.299839531053147e-18, dn: 3.299839531053147e-18}}, 253: {"": {up: 5.051641307087538e-18, dn: 5.051641307087538e-18}}, 254: {"": {up: 2.287987124573936e-20, dn: 2.287987124573936e-20}}, 255: {"": {up: 2.22963685345499e-20, dn: 2.22963685345499e-20}}, 256: {"": {up: 4.199909963777706e-22, dn: 4.199909963777706e-22}}, 257: {"": {up: 9.100887208199433e-20, dn: 9.100887208199433e-20}}, 258: {"": {up: 4.378635345278894e-21, dn: 4.378635345278894e-21}}, 259: {"": {up: 9.481170914308049e-20, dn: 9.481170914308049e-20}}, 260: {"": {up: 5.481493598426323e-20, dn: 5.481493598426323e-20}}, 261: {"": {up: 9.727055638265661e-22, dn: 9.727055638265661e-22}}, 262: {"": {up: 1.903686564616694e-21, dn: 1.903686564616694e-21}}, 263: {"": {up: 1.245453737213098e-20, dn: 1.245453737213098e-20}}, 264: {"": {up: 3.509227475902213e-19, dn: 3.509227475902213e-19}}, 265: {"": {up: 2.209409706985042e-21, dn: 2.209409706985042e-21}}, 266: {"": {up: 1.083914093089776e-20, dn: 1.083914093089776e-20}}, 267: {"": {up: 4.636052540939032e-22, dn: 4.636052540939032e-22}}, 268: {"": {up: 1.166207783129723e-21, dn: 1.166207783129723e-21}}, 269: {"": {up: 3.157036126983552e-21, dn: 3.157036126983552e-21}}, 270: {"": {up: 5.925323423736937e-22, dn: 5.925323423736937e-22}}, 271: {"": {up: 2.656875409311908e-23, dn: 2.656875409311908e-23}}, 272: {"": {up: 6.032722454045978e-21, dn: 6.032722454045978e-21}}, 273: {"": {up: 8.60092165503809e-21, dn: 8.60092165503809e-21}}, 274: {"": {up: 1.846500257118913e-19, dn: 1.846500257118913e-19}}, 275: {"": {up: 2.13651704964028e-20, dn: 2.13651704964028e-20}}, 276: {"": {up: 8.399929210032437e-21, dn: 8.399929210032437e-21}}, 277: {"": {up: 1.288191640425736e-19, dn: 1.288191640425736e-19}}, 278: {"": {up: 6.137560217111295e-23, dn: 6.137560217111295e-23}}, 279: {"": {up: 1.213848143124261e-21, dn: 1.213848143124261e-21}}, 280: {"": {up: 1.482727396306377e-19, dn: 1.482727396306377e-19}}, 281: {"": {up: 4.243747679218362e-22, dn: 4.243747679218362e-22}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 2.476675729918986e-21, dn: 2.476675729918986e-21}}, 285: {"": {up: 1.727910432598823e-22, dn: 1.727910432598823e-22}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 1.447971428040178e-23, dn: 1.447971428040178e-23}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 3.759299705545766e-21, dn: 3.759299705545766e-21}}, 290: {"": {up: 2.005414293833527e-20, dn: 2.005414293833527e-20}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 1.76860883444247e-22, dn: 1.76860883444247e-22}}, 293: {"": {up: 5.060940858281767e-23, dn: 5.060940858281767e-23}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 2.816662070156285e-22, dn: 2.816662070156285e-22}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 3.720971682126379e-23, dn: 3.720971682126379e-23}}, 298: {"": {up: 7.305217274417316e-27, dn: 7.305217274417316e-27}}, 299: {"": {up: 5.890819373853326e-24, dn: 5.890819373853326e-24}}, 300: {"": {up: 3.607495340244825e-24, dn: 3.607495340244825e-24}}, 301: {"": {up: 3.792000452200722e-24, dn: 3.792000452200722e-24}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 1.230397049034484e-24, dn: 1.230397049034484e-24}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 9.653360559084788e-23, dn: 9.653360559084788e-23}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}}
LineColor=blue
LineStyle=solid
LineWidth=1.5pt
Name=NLO_alpha7
Path=NLO_alpha7
Title=$\alpha^7$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.806949e-03	1.886508e-05	1.886508e-05
2.000000e+01	4.000000e+01	8.613211e-03	2.911207e-05	2.911207e-05
4.000000e+01	6.000000e+01	9.695864e-03	2.963081e-05	2.963081e-05
6.000000e+01	8.000000e+01	7.531000e-03	3.563172e-05	3.563172e-05
8.000000e+01	1.000000e+02	5.591755e-03	1.691766e-05	1.691766e-05
1.000000e+02	1.200000e+02	4.210923e-03	1.118205e-05	1.118205e-05
1.200000e+02	1.400000e+02	3.043490e-03	7.635734e-06	7.635734e-06
1.400000e+02	1.600000e+02	2.182352e-03	5.971587e-06	5.971587e-06
1.600000e+02	1.800000e+02	1.590303e-03	5.448509e-06	5.448509e-06
1.800000e+02	2.000000e+02	1.151350e-03	3.279608e-06	3.279608e-06
2.000000e+02	2.200000e+02	8.424191e-04	2.524057e-06	2.524057e-06
2.200000e+02	2.400000e+02	6.274653e-04	1.831033e-06	1.831033e-06
2.400000e+02	2.600000e+02	4.644643e-04	1.480548e-06	1.480548e-06
2.600000e+02	2.800000e+02	3.511880e-04	1.564652e-06	1.564652e-06
2.800000e+02	3.000000e+02	2.708376e-04	1.002746e-06	1.002746e-06
3.000000e+02	3.200000e+02	2.081711e-04	8.026544e-07	8.026544e-07
3.200000e+02	3.400000e+02	1.603360e-04	6.620171e-07	6.620171e-07
3.400000e+02	3.600000e+02	1.262100e-04	5.736830e-07	5.736830e-07
3.600000e+02	3.800000e+02	9.902803e-05	5.297457e-07	5.297457e-07
3.800000e+02	4.000000e+02	7.674049e-05	4.172131e-07	4.172131e-07
4.000000e+02	4.200000e+02	5.238072e-05	3.358004e-07	3.358004e-07
4.200000e+02	4.400000e+02	3.588835e-05	3.035771e-07	3.035771e-07
4.400000e+02	4.600000e+02	2.596660e-05	2.314130e-07	2.314130e-07
4.600000e+02	4.800000e+02	1.947010e-05	1.971245e-07	1.971245e-07
4.800000e+02	5.000000e+02	1.423003e-05	1.832987e-07	1.832987e-07
5.000000e+02	5.200000e+02	1.068725e-05	1.758049e-07	1.758049e-07
5.200000e+02	5.400000e+02	8.093646e-06	1.617029e-07	1.617029e-07
5.400000e+02	5.600000e+02	6.247008e-06	1.163110e-07	1.163110e-07
5.600000e+02	5.800000e+02	4.912867e-06	8.654815e-08	8.654815e-08
5.800000e+02	6.000000e+02	3.709764e-06	1.076120e-07	1.076120e-07
6.000000e+02	6.200000e+02	2.872881e-06	8.468880e-08	8.468880e-08
6.200000e+02	6.400000e+02	2.227140e-06	7.830024e-08	7.830024e-08
6.400000e+02	6.600000e+02	1.776369e-06	5.016840e-08	5.016840e-08
6.600000e+02	6.800000e+02	1.455517e-06	4.428617e-08	4.428617e-08
6.800000e+02	7.000000e+02	1.109245e-06	3.982061e-08	3.982061e-08
7.000000e+02	7.200000e+02	8.900183e-07	3.523154e-08	3.523154e-08
7.200000e+02	7.400000e+02	7.593748e-07	3.197787e-08	3.197787e-08
7.400000e+02	7.600000e+02	4.967415e-07	3.981323e-08	3.981323e-08
7.600000e+02	7.800000e+02	4.287240e-07	3.383746e-08	3.383746e-08
7.800000e+02	8.000000e+02	3.927320e-07	2.146251e-08	2.146251e-08
8.000000e+02	8.200000e+02	3.129043e-07	2.261221e-08	2.261221e-08
8.200000e+02	8.400000e+02	2.590244e-07	1.430712e-08	1.430712e-08
8.400000e+02	8.600000e+02	1.902614e-07	1.730997e-08	1.730997e-08
8.600000e+02	8.800000e+02	1.422042e-07	1.583295e-08	1.583295e-08
8.800000e+02	9.000000e+02	1.379822e-07	1.103859e-08	1.103859e-08
9.000000e+02	9.200000e+02	9.460271e-08	1.444747e-08	1.444747e-08
9.200000e+02	9.400000e+02	9.088935e-08	9.076045e-09	9.076045e-09
9.400000e+02	9.600000e+02	5.959586e-08	1.262239e-08	1.262239e-08
9.600000e+02	9.800000e+02	6.850217e-08	7.561496e-09	7.561496e-09
9.800000e+02	1.000000e+03	5.869708e-08	4.716268e-09	4.716268e-09
1.000000e+03	1.020000e+03	5.220534e-08	3.259019e-09	3.259019e-09
1.020000e+03	1.040000e+03	4.074302e-08	5.173406e-09	5.173406e-09
1.040000e+03	1.060000e+03	2.856694e-08	4.373306e-09	4.373306e-09
1.060000e+03	1.080000e+03	2.814352e-08	4.084921e-09	4.084921e-09
1.080000e+03	1.100000e+03	2.405615e-08	2.774701e-09	2.774701e-09
1.100000e+03	1.120000e+03	1.602313e-08	3.335179e-09	3.335179e-09
1.120000e+03	1.140000e+03	1.055760e-08	3.507135e-09	3.507135e-09
1.140000e+03	1.160000e+03	1.614945e-08	2.045038e-09	2.045038e-09
1.160000e+03	1.180000e+03	6.789321e-09	2.716587e-09	2.716587e-09
1.180000e+03	1.200000e+03	1.333117e-08	1.033881e-09	1.033881e-09
1.200000e+03	1.220000e+03	8.322786e-09	1.459652e-09	1.459652e-09
1.220000e+03	1.240000e+03	8.680858e-09	9.051351e-10	9.051351e-10
1.240000e+03	1.260000e+03	3.662152e-09	2.428710e-09	2.428710e-09
1.260000e+03	1.280000e+03	5.903874e-09	6.895166e-10	6.895166e-10
1.280000e+03	1.300000e+03	6.645396e-09	6.109105e-10	6.109105e-10
1.300000e+03	1.320000e+03	2.608374e-09	1.294976e-09	1.294976e-09
1.320000e+03	1.340000e+03	2.094017e-09	1.175493e-09	1.175493e-09
1.340000e+03	1.360000e+03	3.149565e-09	3.317623e-10	3.317623e-10
1.360000e+03	1.380000e+03	1.668687e-09	7.331880e-10	7.331880e-10
1.380000e+03	1.400000e+03	1.562480e-10	2.243362e-09	2.243362e-09
1.400000e+03	1.420000e+03	2.131896e-09	5.086029e-10	5.086029e-10
1.420000e+03	1.440000e+03	1.422438e-09	2.895714e-10	2.895714e-10
1.440000e+03	1.460000e+03	1.666670e-09	1.871683e-10	1.871683e-10
1.460000e+03	1.480000e+03	6.281879e-10	3.573626e-10	3.573626e-10
1.480000e+03	1.500000e+03	9.402094e-10	1.951414e-10	1.951414e-10
1.500000e+03	1.520000e+03	1.098119e-09	1.540750e-10	1.540750e-10
1.520000e+03	1.540000e+03	6.212284e-10	1.823170e-10	1.823170e-10
1.540000e+03	1.560000e+03	1.033907e-09	3.041942e-10	3.041942e-10
1.560000e+03	1.580000e+03	7.491203e-10	1.169762e-10	1.169762e-10
1.580000e+03	1.600000e+03	2.940125e-10	3.888793e-10	3.888793e-10
1.600000e+03	1.620000e+03	4.758465e-10	1.250745e-10	1.250745e-10
1.620000e+03	1.640000e+03	4.607421e-10	2.773278e-10	2.773278e-10
1.640000e+03	1.660000e+03	3.579969e-10	4.704374e-11	4.704374e-11
1.660000e+03	1.680000e+03	2.129180e-10	9.176157e-11	9.176157e-11
1.680000e+03	1.700000e+03	9.231030e-11	2.089362e-10	2.089362e-10
1.700000e+03	1.720000e+03	2.021079e-10	6.478156e-11	6.478156e-11
1.720000e+03	1.740000e+03	7.665070e-11	1.319968e-10	1.319968e-10
1.740000e+03	1.760000e+03	1.426830e-10	4.060078e-11	4.060078e-11
1.760000e+03	1.780000e+03	1.736178e-10	2.904692e-11	2.904692e-11
1.780000e+03	1.800000e+03	1.395836e-10	2.443882e-11	2.443882e-11
1.800000e+03	1.820000e+03	1.541644e-10	3.591756e-11	3.591756e-11
1.820000e+03	1.840000e+03	1.464816e-10	1.803757e-11	1.803757e-11
1.840000e+03	1.860000e+03	1.170445e-10	2.321994e-11	2.321994e-11
1.860000e+03	1.880000e+03	8.125763e-11	1.000678e-11	1.000678e-11
1.880000e+03	1.900000e+03	4.490225e-11	3.148445e-11	3.148445e-11
1.900000e+03	1.920000e+03	7.857042e-11	9.086256e-12	9.086256e-12
1.920000e+03	1.940000e+03	5.837840e-12	3.365959e-11	3.365959e-11
1.940000e+03	1.960000e+03	5.807598e-11	8.233934e-12	8.233934e-12
1.960000e+03	1.980000e+03	-5.751507e-11	9.357582e-11	9.357582e-11
1.980000e+03	2.000000e+03	2.111408e-11	1.385866e-11	1.385866e-11
2.000000e+03	2.020000e+03	2.883275e-11	9.068400e-12	9.068400e-12
2.020000e+03	2.040000e+03	1.446969e-11	1.490180e-11	1.490180e-11
2.040000e+03	2.060000e+03	2.579040e-12	2.568993e-11	2.568993e-11
2.060000e+03	2.080000e+03	2.480933e-11	4.172961e-12	4.172961e-12
2.080000e+03	2.100000e+03	1.488694e-11	3.705063e-12	3.705063e-12
2.100000e+03	2.120000e+03	2.007366e-11	6.117604e-12	6.117604e-12
2.120000e+03	2.140000e+03	1.824340e-11	3.328595e-12	3.328595e-12
2.140000e+03	2.160000e+03	2.319173e-11	6.405769e-12	6.405769e-12
2.160000e+03	2.180000e+03	1.363779e-11	3.011953e-12	3.011953e-12
2.180000e+03	2.200000e+03	1.573186e-11	3.369260e-12	3.369260e-12
2.200000e+03	2.220000e+03	1.783235e-11	7.369617e-12	7.369617e-12
2.220000e+03	2.240000e+03	6.017731e-12	5.652934e-12	5.652934e-12
2.240000e+03	2.260000e+03	8.969890e-12	3.106118e-12	3.106118e-12
2.260000e+03	2.280000e+03	7.936017e-12	1.666680e-12	1.666680e-12
2.280000e+03	2.300000e+03	6.868501e-12	2.044401e-12	2.044401e-12
2.300000e+03	2.320000e+03	7.020773e-12	1.165448e-12	1.165448e-12
2.320000e+03	2.340000e+03	3.136785e-12	1.557099e-12	1.557099e-12
2.340000e+03	2.360000e+03	4.837150e-12	1.374236e-12	1.374236e-12
2.360000e+03	2.380000e+03	3.873230e-12	1.201686e-12	1.201686e-12
2.380000e+03	2.400000e+03	3.199107e-12	1.230916e-12	1.230916e-12
2.400000e+03	2.420000e+03	8.141768e-12	2.759609e-12	2.759609e-12
2.420000e+03	2.440000e+03	2.164503e-12	9.294870e-13	9.294870e-13
2.440000e+03	2.460000e+03	2.052941e-12	6.111636e-13	6.111636e-13
2.460000e+03	2.480000e+03	3.924234e-12	1.561530e-12	1.561530e-12
2.480000e+03	2.500000e+03	1.236953e-12	5.696581e-13	5.696581e-13
2.500000e+03	2.520000e+03	2.512528e-12	8.323491e-13	8.323491e-13
2.520000e+03	2.540000e+03	2.240413e-12	9.603932e-13	9.603932e-13
2.540000e+03	2.560000e+03	1.578344e-12	6.202433e-13	6.202433e-13
2.560000e+03	2.580000e+03	1.489511e-12	5.184065e-13	5.184065e-13
2.580000e+03	2.600000e+03	3.334304e-12	1.726851e-12	1.726851e-12
2.600000e+03	2.620000e+03	1.156261e-12	5.968628e-13	5.968628e-13
2.620000e+03	2.640000e+03	4.646527e-13	3.690532e-13	3.690532e-13
2.640000e+03	2.660000e+03	2.989306e-12	1.229819e-12	1.229819e-12
2.660000e+03	2.680000e+03	1.117733e-12	6.507436e-13	6.507436e-13
2.680000e+03	2.700000e+03	6.962510e-13	3.072166e-13	3.072166e-13
2.700000e+03	2.720000e+03	-4.567341e-12	5.088802e-12	5.088802e-12
2.720000e+03	2.740000e+03	-4.275287e-13	1.280864e-12	1.280864e-12
2.740000e+03	2.760000e+03	2.151765e-13	2.045109e-13	2.045109e-13
2.760000e+03	2.780000e+03	-2.898388e-14	2.591768e-13	2.591768e-13
2.780000e+03	2.800000e+03	1.009256e-12	3.821138e-13	3.821138e-13
2.800000e+03	2.820000e+03	8.154642e-14	2.125247e-13	2.125247e-13
2.820000e+03	2.840000e+03	-2.019920e-13	3.301939e-13	3.301939e-13
2.840000e+03	2.860000e+03	2.051570e-13	1.017697e-13	1.017697e-13
2.860000e+03	2.880000e+03	3.545705e-13	1.591123e-13	1.591123e-13
2.880000e+03	2.900000e+03	-1.792621e-14	2.126006e-13	2.126006e-13
2.900000e+03	2.920000e+03	7.789031e-14	6.648289e-14	6.648289e-14
2.920000e+03	2.940000e+03	1.925165e-14	1.133738e-13	1.133738e-13
2.940000e+03	2.960000e+03	1.445375e-13	9.373105e-14	9.373105e-14
2.960000e+03	2.980000e+03	1.150436e-13	6.188246e-14	6.188246e-14
2.980000e+03	3.000000e+03	2.907760e-15	6.728777e-14	6.728777e-14
3.000000e+03	3.020000e+03	1.429190e-12	1.299335e-12	1.299335e-12
3.020000e+03	3.040000e+03	2.272743e-13	8.463668e-14	8.463668e-14
3.040000e+03	3.060000e+03	1.876090e-13	4.936779e-14	4.936779e-14
3.060000e+03	3.080000e+03	-1.008884e-13	1.775802e-13	1.775802e-13
3.080000e+03	3.100000e+03	1.003982e-13	5.053949e-14	5.053949e-14
3.100000e+03	3.120000e+03	6.979787e-14	3.943967e-14	3.943967e-14
3.120000e+03	3.140000e+03	4.032648e-14	5.961389e-14	5.961389e-14
3.140000e+03	3.160000e+03	3.549630e-14	3.427068e-14	3.427068e-14
3.160000e+03	3.180000e+03	6.574702e-14	3.696033e-14	3.696033e-14
3.180000e+03	3.200000e+03	2.909018e-14	2.290329e-14	2.290329e-14
3.200000e+03	3.220000e+03	2.844279e-14	2.045184e-14	2.045184e-14
3.220000e+03	3.240000e+03	7.653082e-14	2.537261e-14	2.537261e-14
3.240000e+03	3.260000e+03	2.587618e-14	5.010058e-14	5.010058e-14
3.260000e+03	3.280000e+03	1.760564e-14	1.882881e-14	1.882881e-14
3.280000e+03	3.300000e+03	1.273046e-14	1.711455e-14	1.711455e-14
3.300000e+03	3.320000e+03	-7.545627e-15	3.177979e-14	3.177979e-14
3.320000e+03	3.340000e+03	-1.419863e-14	1.975214e-14	1.975214e-14
3.340000e+03	3.360000e+03	2.333727e-14	1.412471e-14	1.412471e-14
3.360000e+03	3.380000e+03	8.742678e-15	6.953658e-15	6.953658e-15
3.380000e+03	3.400000e+03	2.543732e-14	1.021006e-14	1.021006e-14
3.400000e+03	3.420000e+03	-4.726758e-14	6.821389e-14	6.821389e-14
3.420000e+03	3.440000e+03	1.083867e-14	7.018316e-15	7.018316e-15
3.440000e+03	3.460000e+03	2.883617e-14	1.735002e-14	1.735002e-14
3.460000e+03	3.480000e+03	1.115921e-14	7.253029e-15	7.253029e-15
3.480000e+03	3.500000e+03	1.357009e-14	3.417247e-14	3.417247e-14
3.500000e+03	3.520000e+03	2.755072e-14	1.639351e-14	1.639351e-14
3.520000e+03	3.540000e+03	6.743760e-15	2.089425e-15	2.089425e-15
3.540000e+03	3.560000e+03	3.193171e-15	6.512489e-15	6.512489e-15
3.560000e+03	3.580000e+03	1.589115e-14	1.088477e-14	1.088477e-14
3.580000e+03	3.600000e+03	4.799573e-15	3.403117e-15	3.403117e-15
3.600000e+03	3.620000e+03	-1.531006e-15	9.800027e-15	9.800027e-15
3.620000e+03	3.640000e+03	-1.332248e-13	1.406072e-13	1.406072e-13
3.640000e+03	3.660000e+03	2.943541e-15	2.558859e-15	2.558859e-15
3.660000e+03	3.680000e+03	-8.517689e-17	3.168065e-15	3.168065e-15
3.680000e+03	3.700000e+03	1.986781e-15	2.851081e-15	2.851081e-15
3.700000e+03	3.720000e+03	-3.913261e-15	5.177549e-15	5.177549e-15
3.720000e+03	3.740000e+03	-4.608242e-15	6.140322e-15	6.140322e-15
3.740000e+03	3.760000e+03	4.914540e-15	2.524577e-15	2.524577e-15
3.760000e+03	3.780000e+03	-1.311868e-15	1.173142e-15	1.173142e-15
3.780000e+03	3.800000e+03	-6.429426e-16	1.806847e-15	1.806847e-15
3.800000e+03	3.820000e+03	3.175501e-15	1.850713e-15	1.850713e-15
3.820000e+03	3.840000e+03	-3.363758e-15	3.194722e-15	3.194722e-15
3.840000e+03	3.860000e+03	1.291503e-15	1.351269e-15	1.351269e-15
3.860000e+03	3.880000e+03	1.514034e-16	1.011416e-15	1.011416e-15
3.880000e+03	3.900000e+03	3.658599e-16	7.818086e-16	7.818086e-16
3.900000e+03	3.920000e+03	5.333407e-15	2.513793e-15	2.513793e-15
3.920000e+03	3.940000e+03	-3.026313e-15	2.194374e-15	2.194374e-15
3.940000e+03	3.960000e+03	1.883258e-15	1.201959e-15	1.201959e-15
3.960000e+03	3.980000e+03	-8.516261e-16	4.689257e-16	4.689257e-16
3.980000e+03	4.000000e+03	4.352487e-16	9.173808e-16	9.173808e-16
4.000000e+03	4.020000e+03	8.122098e-16	3.631163e-16	3.631163e-16
4.020000e+03	4.040000e+03	4.076079e-16	4.154015e-16	4.154015e-16
4.040000e+03	4.060000e+03	-4.380027e-17	5.890133e-16	5.890133e-16
4.060000e+03	4.080000e+03	2.106680e-16	5.101150e-16	5.101150e-16
4.080000e+03	4.100000e+03	6.062444e-17	9.703768e-17	9.703768e-17
4.100000e+03	4.120000e+03	1.662732e-17	4.373543e-16	4.373543e-16
4.120000e+03	4.140000e+03	3.563311e-16	4.637720e-16	4.637720e-16
4.140000e+03	4.160000e+03	3.452700e-16	2.775012e-16	2.775012e-16
4.160000e+03	4.180000e+03	2.866190e-16	1.776539e-16	1.776539e-16
4.180000e+03	4.200000e+03	2.879656e-16	2.647919e-16	2.647919e-16
4.200000e+03	4.220000e+03	-4.176498e-17	1.399622e-16	1.399622e-16
4.220000e+03	4.240000e+03	2.701836e-16	2.639162e-16	2.639162e-16
4.240000e+03	4.260000e+03	5.736166e-17	8.741467e-17	8.741467e-17
4.260000e+03	4.280000e+03	-9.944123e-16	9.742291e-16	9.742291e-16
4.280000e+03	4.300000e+03	2.809079e-16	2.168572e-16	2.168572e-16
4.300000e+03	4.320000e+03	-1.819174e-16	3.554875e-16	3.554875e-16
4.320000e+03	4.340000e+03	6.276712e-17	2.786765e-17	2.786765e-17
4.340000e+03	4.360000e+03	1.929017e-17	3.917579e-17	3.917579e-17
4.360000e+03	4.380000e+03	1.059332e-16	7.090254e-17	7.090254e-17
4.380000e+03	4.400000e+03	9.989833e-17	8.467455e-17	8.467455e-17
4.400000e+03	4.420000e+03	-1.289459e-16	1.874191e-16	1.874191e-16
4.420000e+03	4.440000e+03	7.178359e-17	7.765180e-17	7.765180e-17
4.440000e+03	4.460000e+03	8.181541e-17	5.289612e-17	5.289612e-17
4.460000e+03	4.480000e+03	3.327072e-17	2.071365e-17	2.071365e-17
4.480000e+03	4.500000e+03	-7.715937e-18	1.530044e-17	1.530044e-17
4.500000e+03	4.520000e+03	4.192913e-17	2.569790e-17	2.569790e-17
4.520000e+03	4.540000e+03	-3.751785e-17	3.282661e-17	3.282661e-17
4.540000e+03	4.560000e+03	-2.700193e-18	1.282376e-17	1.282376e-17
4.560000e+03	4.580000e+03	1.278560e-17	7.937746e-18	7.937746e-18
4.580000e+03	4.600000e+03	7.662965e-19	1.405900e-17	1.405900e-17
4.600000e+03	4.620000e+03	1.769820e-17	1.399829e-17	1.399829e-17
4.620000e+03	4.640000e+03	3.490275e-18	4.365994e-17	4.365994e-17
4.640000e+03	4.660000e+03	2.561546e-17	1.685740e-17	1.685740e-17
4.660000e+03	4.680000e+03	3.334812e-18	1.112944e-17	1.112944e-17
4.680000e+03	4.700000e+03	-2.867328e-19	6.458513e-19	6.458513e-19
4.700000e+03	4.720000e+03	1.453241e-18	8.414017e-19	8.414017e-19
4.720000e+03	4.740000e+03	6.326565e-18	3.676207e-18	3.676207e-18
4.740000e+03	4.760000e+03	-1.735720e-17	1.503871e-17	1.503871e-17
4.760000e+03	4.780000e+03	7.098640e-18	1.000152e-17	1.000152e-17
4.780000e+03	4.800000e+03	-5.835375e-18	9.231668e-18	9.231668e-18
4.800000e+03	4.820000e+03	-4.480750e-20	3.100334e-19	3.100334e-19
4.820000e+03	4.840000e+03	-6.521014e-18	7.394301e-18	7.394301e-18
4.840000e+03	4.860000e+03	6.524941e-19	4.082721e-19	4.082721e-19
4.860000e+03	4.880000e+03	2.419178e-18	4.264676e-18	4.264676e-18
4.880000e+03	4.900000e+03	9.663967e-19	8.552636e-19	8.552636e-19
4.900000e+03	4.920000e+03	1.025734e-18	8.069384e-19	8.069384e-19
4.920000e+03	4.940000e+03	1.958319e-17	1.716026e-17	1.716026e-17
4.940000e+03	4.960000e+03	3.983787e-19	2.436338e-19	2.436338e-19
4.960000e+03	4.980000e+03	1.227144e-19	3.355947e-19	3.355947e-19
4.980000e+03	5.000000e+03	7.046736e-19	6.491850e-19	6.491850e-19
5.000000e+03	5.020000e+03	-1.581219e-18	1.744072e-18	1.744072e-18
5.020000e+03	5.040000e+03	-2.033367e-18	2.885249e-18	2.885249e-18
5.040000e+03	5.060000e+03	3.316548e-18	3.299904e-18	3.299904e-18
5.060000e+03	5.080000e+03	5.465232e-18	5.052643e-18	5.052643e-18
5.080000e+03	5.100000e+03	3.674173e-20	2.287987e-20	2.287987e-20
5.100000e+03	5.120000e+03	2.428399e-18	2.617281e-18	2.617281e-18
5.120000e+03	5.140000e+03	-1.323277e-21	1.683175e-21	1.683175e-21
5.140000e+03	5.160000e+03	-1.186421e-18	1.300859e-18	1.300859e-18
5.160000e+03	5.180000e+03	4.428170e-21	4.378635e-21	4.378635e-21
5.180000e+03	5.200000e+03	1.329617e-19	9.481171e-20	9.481171e-20
5.200000e+03	5.220000e+03	-4.717971e-19	5.069335e-19	5.069335e-19
5.220000e+03	5.240000e+03	1.599056e-21	9.727056e-22	9.727056e-22
5.240000e+03	5.260000e+03	1.833291e-21	1.903687e-21	1.903687e-21
5.260000e+03	5.280000e+03	1.898637e-20	1.245454e-20	1.245454e-20
5.280000e+03	5.300000e+03	3.546550e-19	3.509227e-19	3.509227e-19
5.300000e+03	5.320000e+03	-1.279169e-19	9.520773e-20	9.520773e-20
5.320000e+03	5.340000e+03	1.084823e-20	1.083915e-20	1.083915e-20
5.340000e+03	5.360000e+03	-4.373680e-22	5.080780e-22	5.080780e-22
5.360000e+03	5.380000e+03	1.389706e-21	1.166208e-21	1.166208e-21
5.380000e+03	5.400000e+03	3.028850e-21	3.157036e-21	3.157036e-21
5.400000e+03	5.420000e+03	-3.664544e-19	3.648826e-19	3.648826e-19
5.420000e+03	5.440000e+03	2.755874e-23	2.656875e-23	2.656875e-23
5.440000e+03	5.460000e+03	7.360797e-21	6.032740e-21	6.032740e-21
5.460000e+03	5.480000e+03	9.149894e-21	8.600922e-21	8.600922e-21
5.480000e+03	5.500000e+03	1.831928e-19	1.846527e-19	1.846527e-19
5.500000e+03	5.520000e+03	2.124829e-20	2.136552e-20	2.136552e-20
5.520000e+03	5.540000e+03	1.195477e-20	8.399929e-21	8.399929e-21
5.540000e+03	5.560000e+03	1.271936e-19	1.288192e-19	1.288192e-19
5.560000e+03	5.580000e+03	-6.137560e-23	6.137560e-23	6.137560e-23
5.580000e+03	5.600000e+03	1.207968e-21	1.213848e-21	1.213848e-21
5.600000e+03	5.620000e+03	1.691501e-19	1.482727e-19	1.482727e-19
5.620000e+03	5.640000e+03	-6.528547e-22	1.220161e-21	1.220161e-21
5.640000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.700000e+03	2.476676e-21	2.476676e-21	2.476676e-21
5.700000e+03	5.720000e+03	1.727828e-22	1.727910e-22	1.727910e-22
5.720000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.760000e+03	1.510141e-23	1.447971e-23	1.447971e-23
5.760000e+03	5.780000e+03	1.697403e-25	1.697403e-25	1.697403e-25
5.780000e+03	5.800000e+03	3.759300e-21	3.759300e-21	3.759300e-21
5.800000e+03	5.820000e+03	2.310975e-20	2.005414e-20	2.005414e-20
5.820000e+03	5.840000e+03	1.551783e-24	1.551783e-24	1.551783e-24
5.840000e+03	5.860000e+03	1.768609e-22	1.768609e-22	1.768609e-22
5.860000e+03	5.880000e+03	5.795711e-23	5.060941e-23	5.060941e-23
5.880000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.920000e+03	2.824176e-22	2.816662e-22	2.816662e-22
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.960000e+03	-3.720950e-23	3.720972e-23	3.720972e-23
5.960000e+03	5.980000e+03	7.460652e-27	7.305217e-27	7.305217e-27
5.980000e+03	6.000000e+03	-5.890819e-24	5.890819e-24	5.890819e-24
6.000000e+03	6.020000e+03	-3.607495e-24	3.607495e-24	3.607495e-24
6.020000e+03	6.040000e+03	-3.792000e-24	3.792000e-24	3.792000e-24
6.040000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.120000e+03	3.994712e-23	3.994712e-23	3.994712e-23
6.120000e+03	6.140000e+03	1.230397e-24	1.230397e-24	1.230397e-24
6.140000e+03	6.160000e+03	-9.349407e-25	9.349407e-25	9.349407e-25
6.160000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.260000e+03	9.653361e-23	9.653361e-23	9.653361e-23
6.260000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+03	8.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+03	8.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+03	8.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+03	8.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+03	8.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+03	8.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+03	8.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+03	8.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+03	8.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+03	8.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+03	8.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+03	8.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+03	8.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+03	8.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+03	8.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+03	8.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+03	8.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+03	8.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+03	8.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+03	8.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+03	8.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+03	8.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+03	8.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+03	8.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+03	8.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+03	8.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+03	8.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+03	8.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+03	8.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+03	8.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+03	8.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+03	8.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+03	8.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+03	8.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+03	8.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+03	8.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+03	8.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+03	8.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+03	8.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+03	8.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+03	8.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+03	8.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+03	8.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+03	8.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+03	8.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+03	8.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+03	8.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+03	8.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+03	8.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+03	9.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+03	9.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+03	9.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+03	9.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+03	9.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+03	9.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+03	9.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+03	9.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+03	9.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+03	9.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+03	9.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+03	9.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+03	9.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+03	9.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+03	9.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+03	9.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+03	9.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+03	9.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+03	9.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+03	9.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+03	9.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+03	9.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+03	9.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+03	9.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+03	9.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+03	9.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+03	9.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+03	9.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+03	9.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+03	9.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+03	9.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+03	9.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+03	9.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+03	9.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+03	9.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+03	9.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+03	9.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+03	9.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+03	9.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+03	9.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+03	9.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+03	9.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+03	9.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+03	9.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+03	9.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+03	9.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+03	9.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+03	9.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.002000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+04	1.004000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+04	1.006000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+04	1.008000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+04	1.010000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+04	1.012000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+04	1.014000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+04	1.016000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+04	1.018000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.022000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+04	1.024000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+04	1.026000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+04	1.028000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+04	1.030000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+04	1.032000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+04	1.034000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+04	1.036000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+04	1.038000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.042000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+04	1.044000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+04	1.046000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+04	1.048000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+04	1.050000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+04	1.052000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+04	1.054000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+04	1.056000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+04	1.058000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.062000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+04	1.064000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+04	1.066000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+04	1.068000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+04	1.070000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+04	1.072000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+04	1.074000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+04	1.076000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+04	1.078000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.082000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+04	1.084000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+04	1.086000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+04	1.088000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+04	1.090000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+04	1.092000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+04	1.094000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+04	1.096000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+04	1.098000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.102000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+04	1.104000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+04	1.106000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+04	1.108000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+04	1.110000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+04	1.112000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+04	1.114000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+04	1.116000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+04	1.118000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.122000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+04	1.124000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+04	1.126000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+04	1.128000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+04	1.130000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+04	1.132000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+04	1.134000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+04	1.136000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+04	1.138000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.142000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.146000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.150000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+04	1.152000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+04	1.154000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+04	1.156000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+04	1.158000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.162000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+04	1.164000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+04	1.166000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+04	1.168000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+04	1.170000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.174000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+04	1.176000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+04	1.178000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.182000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+04	1.184000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+04	1.186000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.190000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+04	1.192000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+04	1.194000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.198000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.202000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.206000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.210000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.214000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.218000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.222000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.226000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.230000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.234000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.238000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.242000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.246000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.250000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.254000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.258000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.262000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.266000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.270000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.274000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.278000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.282000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.286000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.290000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.294000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.298000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> plots/full_NLO/pT_m.dat <==
# BEGIN PLOT
Legend=1
LogY=1
Title=$\mathrm{pp}\to \text{e}^+\nu_\text{e}\mu^+\nu_\mu \text{jj}$
RatioPlot=0
RatioPlot1=1
RatioPlot1YMax=69.9
RatioPlot1YMin=-19.9
RatioPlot1YSize=4
RatioPlot1Reference=LOvar
RatioPlot1YLabel=$\delta_{\mathrm{NLO}}[\%]$
LegendXPos=0.7
LegendYPos=0.9
PlotSize=10,6
XLabel=$p_{\mathrm{T},\mu^+}$ [GeV]
YLabel=d$\sigma$/d$p_{\mathrm{T},\mu^+}$ [fb/GeV]
XMin=0.
XMax=400.
YMin=1e-5
YMax=2e-2
RatioPlot1Mode=deltapercent
LegendOnly=LOvar NLOvar
DrawOnly=LOvar NLOvar
# END PLOT

# BEGIN HISTO1D /LO
ErrorBars=1
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 1.371696915618143e-06, dn: 1.371696915618143e-06}}, 2: {"": {up: 7.674117166901489e-07, dn: 7.674117166901489e-07}}, 3: {"": {up: 4.320561816330306e-07, dn: 4.320561816330306e-07}}, 4: {"": {up: 2.687114759095775e-07, dn: 2.687114759095775e-07}}, 5: {"": {up: 1.756612573991836e-07, dn: 1.756612573991836e-07}}, 6: {"": {up: 1.195849613878143e-07, dn: 1.195849613878143e-07}}, 7: {"": {up: 8.457614697519266e-08, dn: 8.457614697519266e-08}}, 8: {"": {up: 6.1507279228803e-08, dn: 6.1507279228803e-08}}, 9: {"": {up: 4.416215497154539e-08, dn: 4.416215497154539e-08}}, 10: {"": {up: 3.265111369268518e-08, dn: 3.265111369268518e-08}}, 11: {"": {up: 2.437736908846187e-08, dn: 2.437736908846187e-08}}, 12: {"": {up: 1.843805563862323e-08, dn: 1.843805563862323e-08}}, 13: {"": {up: 1.51655936182064e-08, dn: 1.51655936182064e-08}}, 14: {"": {up: 1.071776202794807e-08, dn: 1.071776202794807e-08}}, 15: {"": {up: 8.503262726464196e-09, dn: 8.503262726464196e-09}}, 16: {"": {up: 6.428286160005946e-09, dn: 6.428286160005946e-09}}, 17: {"": {up: 5.299333604857854e-09, dn: 5.299333604857854e-09}}, 18: {"": {up: 4.950505272523219e-09, dn: 4.950505272523219e-09}}, 19: {"": {up: 3.280819228397359e-09, dn: 3.280819228397359e-09}}, 20: {"": {up: 2.871979952503788e-09, dn: 2.871979952503788e-09}}, 21: {"": {up: 2.197775019857677e-09, dn: 2.197775019857677e-09}}, 22: {"": {up: 1.845076584804014e-09, dn: 1.845076584804014e-09}}, 23: {"": {up: 1.391749974356954e-09, dn: 1.391749974356954e-09}}, 24: {"": {up: 1.17265245871519e-09, dn: 1.17265245871519e-09}}, 25: {"": {up: 1.072014794064662e-09, dn: 1.072014794064662e-09}}, 26: {"": {up: 8.227388619785839e-10, dn: 8.227388619785839e-10}}, 27: {"": {up: 6.22791979312937e-10, dn: 6.22791979312937e-10}}, 28: {"": {up: 5.591059512883246e-10, dn: 5.591059512883246e-10}}, 29: {"": {up: 4.631921358738071e-10, dn: 4.631921358738071e-10}}, 30: {"": {up: 4.169115960673627e-10, dn: 4.169115960673627e-10}}, 31: {"": {up: 6.777775031161621e-10, dn: 6.777775031161621e-10}}, 32: {"": {up: 2.317100128636757e-10, dn: 2.317100128636757e-10}}, 33: {"": {up: 2.153173590319387e-10, dn: 2.153173590319387e-10}}, 34: {"": {up: 2.052035746031652e-10, dn: 2.052035746031652e-10}}, 35: {"": {up: 1.867662297871992e-10, dn: 1.867662297871992e-10}}, 36: {"": {up: 3.292165792844264e-10, dn: 3.292165792844264e-10}}, 37: {"": {up: 1.429596196090618e-10, dn: 1.429596196090618e-10}}, 38: {"": {up: 2.148884886941069e-10, dn: 2.148884886941069e-10}}, 39: {"": {up: 6.433887165368874e-11, dn: 6.433887165368874e-11}}, 40: {"": {up: 5.805004361899104e-11, dn: 5.805004361899104e-11}}, 41: {"": {up: 1.522631732201267e-09, dn: 1.522631732201267e-09}}, 42: {"": {up: 3.911205034155471e-11, dn: 3.911205034155471e-11}}, 43: {"": {up: 3.68850111080082e-11, dn: 3.68850111080082e-11}}, 44: {"": {up: 1.110667974810684e-10, dn: 1.110667974810684e-10}}, 45: {"": {up: 3.380420495503963e-11, dn: 3.380420495503963e-11}}, 46: {"": {up: 2.945423332102793e-11, dn: 2.945423332102793e-11}}, 47: {"": {up: 2.648970346952026e-11, dn: 2.648970346952026e-11}}, 48: {"": {up: 2.019039114224864e-11, dn: 2.019039114224864e-11}}, 49: {"": {up: 1.276064319533744e-11, dn: 1.276064319533744e-11}}, 50: {"": {up: 1.435237945025531e-11, dn: 1.435237945025531e-11}}, 51: {"": {up: 9.740432014965801e-12, dn: 9.740432014965801e-12}}, 52: {"": {up: 8.759164136179556e-12, dn: 8.759164136179556e-12}}, 53: {"": {up: 8.590931748493338e-12, dn: 8.590931748493338e-12}}, 54: {"": {up: 7.559795828776647e-11, dn: 7.559795828776647e-11}}, 55: {"": {up: 7.588997371741825e-12, dn: 7.588997371741825e-12}}, 56: {"": {up: 3.751767214234955e-12, dn: 3.751767214234955e-12}}, 57: {"": {up: 7.882916026265863e-12, dn: 7.882916026265863e-12}}, 58: {"": {up: 3.124769593789353e-12, dn: 3.124769593789353e-12}}, 59: {"": {up: 6.348747779585712e-12, dn: 6.348747779585712e-12}}, 60: {"": {up: 1.747131018199607e-12, dn: 1.747131018199607e-12}}, 61: {"": {up: 1.512256809109142e-12, dn: 1.512256809109142e-12}}, 62: {"": {up: 1.918405186282127e-12, dn: 1.918405186282127e-12}}, 63: {"": {up: 2.085198352175641e-12, dn: 2.085198352175641e-12}}, 64: {"": {up: 1.302417089015181e-12, dn: 1.302417089015181e-12}}, 65: {"": {up: 1.214317576562921e-12, dn: 1.214317576562921e-12}}, 66: {"": {up: 1.342872361021857e-12, dn: 1.342872361021857e-12}}, 67: {"": {up: 1.367537937990271e-12, dn: 1.367537937990271e-12}}, 68: {"": {up: 4.665453938314489e-12, dn: 4.665453938314489e-12}}, 69: {"": {up: 9.296860409396474e-13, dn: 9.296860409396474e-13}}, 70: {"": {up: 4.583699738590843e-13, dn: 4.583699738590843e-13}}, 71: {"": {up: 4.681803358262839e-13, dn: 4.681803358262839e-13}}, 72: {"": {up: 4.108148945771434e-13, dn: 4.108148945771434e-13}}, 73: {"": {up: 2.312921546566864e-13, dn: 2.312921546566864e-13}}, 74: {"": {up: 1.47305533757505e-12, dn: 1.47305533757505e-12}}, 75: {"": {up: 1.328257943144678e-13, dn: 1.328257943144678e-13}}, 76: {"": {up: 2.629144178706077e-13, dn: 2.629144178706077e-13}}, 77: {"": {up: 2.328491419882914e-13, dn: 2.328491419882914e-13}}, 78: {"": {up: 3.695813410215591e-13, dn: 3.695813410215591e-13}}, 79: {"": {up: 1.574870173133658e-13, dn: 1.574870173133658e-13}}, 80: {"": {up: 1.856060887635117e-13, dn: 1.856060887635117e-13}}, 81: {"": {up: 7.330678980053852e-14, dn: 7.330678980053852e-14}}, 82: {"": {up: 1.755303397359862e-13, dn: 1.755303397359862e-13}}, 83: {"": {up: 1.833574165507695e-13, dn: 1.833574165507695e-13}}, 84: {"": {up: 8.838166254272241e-14, dn: 8.838166254272241e-14}}, 85: {"": {up: 4.506324981193073e-13, dn: 4.506324981193073e-13}}, 86: {"": {up: 6.740393051375617e-14, dn: 6.740393051375617e-14}}, 87: {"": {up: 5.064615394867564e-14, dn: 5.064615394867564e-14}}, 88: {"": {up: 1.237804129200595e-13, dn: 1.237804129200595e-13}}, 89: {"": {up: 7.989384143312795e-14, dn: 7.989384143312795e-14}}, 90: {"": {up: 1.259410172794878e-14, dn: 1.259410172794878e-14}}, 91: {"": {up: 1.383244928955953e-14, dn: 1.383244928955953e-14}}, 92: {"": {up: 1.246983072058207e-14, dn: 1.246983072058207e-14}}, 93: {"": {up: 2.304480430762999e-14, dn: 2.304480430762999e-14}}, 94: {"": {up: 1.512840861748119e-14, dn: 1.512840861748119e-14}}, 95: {"": {up: 1.057603201940314e-14, dn: 1.057603201940314e-14}}, 96: {"": {up: 1.236452515844245e-14, dn: 1.236452515844245e-14}}, 97: {"": {up: 6.920939356708957e-15, dn: 6.920939356708957e-15}}, 98: {"": {up: 2.551147749144866e-14, dn: 2.551147749144866e-14}}, 99: {"": {up: 1.682198692951901e-14, dn: 1.682198692951901e-14}}, 100: {"": {up: 6.895665986414037e-14, dn: 6.895665986414037e-14}}, 101: {"": {up: 2.871197326959356e-15, dn: 2.871197326959356e-15}}, 102: {"": {up: 4.645408733009353e-15, dn: 4.645408733009353e-15}}, 103: {"": {up: 9.37484132823892e-15, dn: 9.37484132823892e-15}}, 104: {"": {up: 4.363279116333035e-15, dn: 4.363279116333035e-15}}, 105: {"": {up: 2.092553380744563e-15, dn: 2.092553380744563e-15}}, 106: {"": {up: 4.096395572716249e-14, dn: 4.096395572716249e-14}}, 107: {"": {up: 1.498315888787672e-15, dn: 1.498315888787672e-15}}, 108: {"": {up: 3.138809955173815e-15, dn: 3.138809955173815e-15}}, 109: {"": {up: 1.420499271543621e-14, dn: 1.420499271543621e-14}}, 110: {"": {up: 1.810160828674659e-15, dn: 1.810160828674659e-15}}, 111: {"": {up: 9.101857233031056e-15, dn: 9.101857233031056e-15}}, 112: {"": {up: 2.02426688556301e-15, dn: 2.02426688556301e-15}}, 113: {"": {up: 5.465592016356579e-14, dn: 5.465592016356579e-14}}, 114: {"": {up: 2.511118551719404e-14, dn: 2.511118551719404e-14}}, 115: {"": {up: 1.173674652777203e-13, dn: 1.173674652777203e-13}}, 116: {"": {up: 8.652979274642221e-16, dn: 8.652979274642221e-16}}, 117: {"": {up: 1.617538848952547e-15, dn: 1.617538848952547e-15}}, 118: {"": {up: 6.810514836165615e-16, dn: 6.810514836165615e-16}}, 119: {"": {up: 5.54389329260365e-16, dn: 5.54389329260365e-16}}, 120: {"": {up: 3.779893165958276e-16, dn: 3.779893165958276e-16}}, 121: {"": {up: 2.195920585638038e-16, dn: 2.195920585638038e-16}}, 122: {"": {up: 3.853061783929658e-16, dn: 3.853061783929658e-16}}, 123: {"": {up: 5.329564858575135e-16, dn: 5.329564858575135e-16}}, 124: {"": {up: 5.996762559447666e-16, dn: 5.996762559447666e-16}}, 125: {"": {up: 1.375635654345138e-16, dn: 1.375635654345138e-16}}, 126: {"": {up: 3.64715197190115e-16, dn: 3.64715197190115e-16}}, 127: {"": {up: 1.11502553920199e-15, dn: 1.11502553920199e-15}}, 128: {"": {up: 8.853655106896427e-17, dn: 8.853655106896427e-17}}, 129: {"": {up: 1.170505574654777e-16, dn: 1.170505574654777e-16}}, 130: {"": {up: 1.605179201814284e-16, dn: 1.605179201814284e-16}}, 131: {"": {up: 1.613452158599771e-15, dn: 1.613452158599771e-15}}, 132: {"": {up: 1.227392226749577e-16, dn: 1.227392226749577e-16}}, 133: {"": {up: 3.564439572464372e-16, dn: 3.564439572464372e-16}}, 134: {"": {up: 2.302424627108416e-16, dn: 2.302424627108416e-16}}, 135: {"": {up: 3.44441869322287e-16, dn: 3.44441869322287e-16}}, 136: {"": {up: 1.017120078198102e-16, dn: 1.017120078198102e-16}}, 137: {"": {up: 2.453037855318308e-16, dn: 2.453037855318308e-16}}, 138: {"": {up: 1.181961605232676e-16, dn: 1.181961605232676e-16}}, 139: {"": {up: 4.97254657786798e-16, dn: 4.97254657786798e-16}}, 140: {"": {up: 2.271193961432549e-15, dn: 2.271193961432549e-15}}, 141: {"": {up: 7.519952159960689e-17, dn: 7.519952159960689e-17}}, 142: {"": {up: 1.856061624776671e-16, dn: 1.856061624776671e-16}}, 143: {"": {up: 3.41701081487787e-17, dn: 3.41701081487787e-17}}, 144: {"": {up: 3.593838790674282e-17, dn: 3.593838790674282e-17}}, 145: {"": {up: 5.092827119765144e-17, dn: 5.092827119765144e-17}}, 146: {"": {up: 4.551285513783206e-17, dn: 4.551285513783206e-17}}, 147: {"": {up: 1.127182347331241e-17, dn: 1.127182347331241e-17}}, 148: {"": {up: 2.926132090372758e-17, dn: 2.926132090372758e-17}}, 149: {"": {up: 1.776281703081455e-16, dn: 1.776281703081455e-16}}, 150: {"": {up: 2.282407763567993e-18, dn: 2.282407763567993e-18}}, 151: {"": {up: 1.381521200519767e-18, dn: 1.381521200519767e-18}}, 152: {"": {up: 5.346363169292155e-17, dn: 5.346363169292155e-17}}, 153: {"": {up: 1.515964933596458e-17, dn: 1.515964933596458e-17}}, 154: {"": {up: 6.264036049029723e-18, dn: 6.264036049029723e-18}}, 155: {"": {up: 5.75862176334981e-17, dn: 5.75862176334981e-17}}, 156: {"": {up: 1.902633398505653e-18, dn: 1.902633398505653e-18}}, 157: {"": {up: 4.396659584645369e-18, dn: 4.396659584645369e-18}}, 158: {"": {up: 4.701832822894105e-17, dn: 4.701832822894105e-17}}, 159: {"": {up: 1.598890480152704e-17, dn: 1.598890480152704e-17}}, 160: {"": {up: 3.38406376429075e-17, dn: 3.38406376429075e-17}}, 161: {"": {up: 2.130398058204378e-18, dn: 2.130398058204378e-18}}, 162: {"": {up: 1.223960269220241e-18, dn: 1.223960269220241e-18}}, 163: {"": {up: 7.754485721448864e-18, dn: 7.754485721448864e-18}}, 164: {"": {up: 1.577138103880156e-17, dn: 1.577138103880156e-17}}, 165: {"": {up: 2.44425705147484e-20, dn: 2.44425705147484e-20}}, 166: {"": {up: 9.015031517108048e-19, dn: 9.015031517108048e-19}}, 167: {"": {up: 5.72083960284764e-19, dn: 5.72083960284764e-19}}, 168: {"": {up: 1.059240571703619e-17, dn: 1.059240571703619e-17}}, 169: {"": {up: 7.85813066144909e-19, dn: 7.85813066144909e-19}}, 170: {"": {up: 7.398883197068764e-18, dn: 7.398883197068764e-18}}, 171: {"": {up: 1.683691014310453e-17, dn: 1.683691014310453e-17}}, 172: {"": {up: 6.113441802759014e-18, dn: 6.113441802759014e-18}}, 173: {"": {up: 2.220323050194857e-20, dn: 2.220323050194857e-20}}, 174: {"": {up: 1.363894649501395e-17, dn: 1.363894649501395e-17}}, 175: {"": {up: 2.891207527312619e-18, dn: 2.891207527312619e-18}}, 176: {"": {up: 3.504721016493851e-18, dn: 3.504721016493851e-18}}, 177: {"": {up: 2.431178448678416e-14, dn: 2.431178448678416e-14}}, 178: {"": {up: 6.21938318760845e-18, dn: 6.21938318760845e-18}}, 179: {"": {up: 2.170746029171561e-19, dn: 2.170746029171561e-19}}, 180: {"": {up: 7.598336755770061e-21, dn: 7.598336755770061e-21}}, 181: {"": {up: 6.06375611973209e-22, dn: 6.06375611973209e-22}}, 182: {"": {up: 2.182501984014074e-21, dn: 2.182501984014074e-21}}, 183: {"": {up: 1.210555596762344e-19, dn: 1.210555596762344e-19}}, 184: {"": {up: 2.414036083155736e-21, dn: 2.414036083155736e-21}}, 185: {"": {up: 5.301328931707772e-21, dn: 5.301328931707772e-21}}, 186: {"": {up: 1.334020821399353e-18, dn: 1.334020821399353e-18}}, 187: {"": {up: 2.608937158315808e-20, dn: 2.608937158315808e-20}}, 188: {"": {up: 3.232462780495165e-19, dn: 3.232462780495165e-19}}, 189: {"": {up: 7.515459884269181e-19, dn: 7.515459884269181e-19}}, 190: {"": {up: 6.997464918012486e-20, dn: 6.997464918012486e-20}}, 191: {"": {up: 2.665972964284527e-18, dn: 2.665972964284527e-18}}, 192: {"": {up: 1.517510420418419e-19, dn: 1.517510420418419e-19}}, 193: {"": {up: 8.807418109243814e-21, dn: 8.807418109243814e-21}}, 194: {"": {up: 7.376723325797482e-22, dn: 7.376723325797482e-22}}, 195: {"": {up: 9.385367081989541e-21, dn: 9.385367081989541e-21}}, 196: {"": {up: 3.608915287684424e-19, dn: 3.608915287684424e-19}}, 197: {"": {up: 0, dn: 0}}, 198: {"": {up: 0, dn: 0}}, 199: {"": {up: 1.915337281788419e-20, dn: 1.915337281788419e-20}}, 200: {"": {up: 5.708742142476528e-18, dn: 5.708742142476528e-18}}, 201: {"": {up: 2.256810733300901e-22, dn: 2.256810733300901e-22}}, 202: {"": {up: 2.481576453661594e-20, dn: 2.481576453661594e-20}}, 203: {"": {up: 3.600754245736279e-20, dn: 3.600754245736279e-20}}, 204: {"": {up: 0, dn: 0}}, 205: {"": {up: 0, dn: 0}}, 206: {"": {up: 7.244059502172381e-24, dn: 7.244059502172381e-24}}, 207: {"": {up: 4.73051450848113e-23, dn: 4.73051450848113e-23}}, 208: {"": {up: 2.494461513352697e-21, dn: 2.494461513352697e-21}}, 209: {"": {up: 0, dn: 0}}, 210: {"": {up: 0, dn: 0}}, 211: {"": {up: 1.482183045273332e-22, dn: 1.482183045273332e-22}}, 212: {"": {up: 2.163863046693035e-19, dn: 2.163863046693035e-19}}, 213: {"": {up: 2.595552080743707e-23, dn: 2.595552080743707e-23}}, 214: {"": {up: 1.555427357958952e-21, dn: 1.555427357958952e-21}}, 215: {"": {up: 7.719306455644539e-18, dn: 7.719306455644539e-18}}, 216: {"": {up: 4.314466077646849e-18, dn: 4.314466077646849e-18}}, 217: {"": {up: 0, dn: 0}}, 218: {"": {up: 0, dn: 0}}, 219: {"": {up: 2.335171263911544e-18, dn: 2.335171263911544e-18}}, 220: {"": {up: 0, dn: 0}}, 221: {"": {up: 0, dn: 0}}, 222: {"": {up: 0, dn: 0}}, 223: {"": {up: 0, dn: 0}}, 224: {"": {up: 0, dn: 0}}, 225: {"": {up: 0, dn: 0}}, 226: {"": {up: 8.977535686467328e-22, dn: 8.977535686467328e-22}}, 227: {"": {up: 0, dn: 0}}, 228: {"": {up: 0, dn: 0}}, 229: {"": {up: 0, dn: 0}}, 230: {"": {up: 0, dn: 0}}, 231: {"": {up: 0, dn: 0}}, 232: {"": {up: 7.980948730205254e-24, dn: 7.980948730205254e-24}}, 233: {"": {up: 0, dn: 0}}, 234: {"": {up: 0, dn: 0}}, 235: {"": {up: 0, dn: 0}}, 236: {"": {up: 0, dn: 0}}, 237: {"": {up: 6.035884393613703e-21, dn: 6.035884393613703e-21}}, 238: {"": {up: 0, dn: 0}}, 239: {"": {up: 9.516838157116672e-25, dn: 9.516838157116672e-25}}, 240: {"": {up: 0, dn: 0}}, 241: {"": {up: 0, dn: 0}}, 242: {"": {up: 0, dn: 0}}, 243: {"": {up: 7.303527314264218e-27, dn: 7.303527314264218e-27}}, 244: {"": {up: 1.056500894723629e-24, dn: 1.056500894723629e-24}}, 245: {"": {up: 0, dn: 0}}, 246: {"": {up: 0, dn: 0}}, 247: {"": {up: 0, dn: 0}}, 248: {"": {up: 0, dn: 0}}, 249: {"": {up: 0, dn: 0}}, 250: {"": {up: 0, dn: 0}}, 251: {"": {up: 0, dn: 0}}, 252: {"": {up: 0, dn: 0}}, 253: {"": {up: 0, dn: 0}}, 254: {"": {up: 0, dn: 0}}, 255: {"": {up: 0, dn: 0}}, 256: {"": {up: 0, dn: 0}}, 257: {"": {up: 0, dn: 0}}, 258: {"": {up: 0, dn: 0}}, 259: {"": {up: 0, dn: 0}}, 260: {"": {up: 4.606629966031767e-23, dn: 4.606629966031767e-23}}, 261: {"": {up: 0, dn: 0}}, 262: {"": {up: 0, dn: 0}}, 263: {"": {up: 0, dn: 0}}, 264: {"": {up: 0, dn: 0}}, 265: {"": {up: 0, dn: 0}}, 266: {"": {up: 0, dn: 0}}, 267: {"": {up: 0, dn: 0}}, 268: {"": {up: 0, dn: 0}}, 269: {"": {up: 0, dn: 0}}, 270: {"": {up: 0, dn: 0}}, 271: {"": {up: 0, dn: 0}}, 272: {"": {up: 0, dn: 0}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 0, dn: 0}}, 276: {"": {up: 0, dn: 0}}, 277: {"": {up: 0, dn: 0}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 0, dn: 0}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 0, dn: 0}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 0, dn: 0}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 0, dn: 0}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}}
LineColor=blue
LineStyle=solid
LineWidth=1.5pt
Name=LO
Path=LO
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	2.035458e-02	3.351595e-06	3.351595e-06
4.000000e+01	6.000000e+01	1.379034e-02	2.401103e-06	2.401103e-06
6.000000e+01	8.000000e+01	7.570196e-03	1.577875e-06	1.577875e-06
8.000000e+01	1.000000e+02	4.200527e-03	1.043912e-06	1.043912e-06
1.000000e+02	1.200000e+02	2.444774e-03	7.144182e-07	7.144182e-07
1.200000e+02	1.400000e+02	1.483822e-03	5.036813e-07	5.036813e-07
1.400000e+02	1.600000e+02	9.308762e-04	3.797344e-07	3.797344e-07
1.600000e+02	1.800000e+02	5.985952e-04	2.740873e-07	2.740873e-07
1.800000e+02	2.000000e+02	3.921864e-04	2.095324e-07	2.095324e-07
2.000000e+02	2.200000e+02	2.609568e-04	1.563272e-07	1.563272e-07
2.200000e+02	2.400000e+02	1.757995e-04	1.204257e-07	1.204257e-07
2.400000e+02	2.600000e+02	1.198998e-04	9.539240e-08	9.539240e-08
2.600000e+02	2.800000e+02	8.254932e-05	7.695047e-08	7.695047e-08
2.800000e+02	3.000000e+02	5.729364e-05	6.047670e-08	6.047670e-08
3.000000e+02	3.200000e+02	4.027215e-05	4.926325e-08	4.926325e-08
3.200000e+02	3.400000e+02	2.835743e-05	3.984137e-08	3.984137e-08
3.400000e+02	3.600000e+02	2.004829e-05	3.214088e-08	3.214088e-08
3.600000e+02	3.800000e+02	1.433054e-05	2.791320e-08	2.791320e-08
3.800000e+02	4.000000e+02	1.017842e-05	2.231614e-08	2.231614e-08
4.000000e+02	4.200000e+02	7.318246e-06	1.877011e-08	1.877011e-08
4.200000e+02	4.400000e+02	5.235419e-06	1.519570e-08	1.519570e-08
4.400000e+02	4.600000e+02	3.791473e-06	1.260509e-08	1.260509e-08
4.600000e+02	4.800000e+02	2.777017e-06	1.084397e-08	1.084397e-08
4.800000e+02	5.000000e+02	2.018854e-06	8.830326e-09	8.830326e-09
5.000000e+02	5.200000e+02	1.517177e-06	7.643307e-09	7.643307e-09
5.200000e+02	5.400000e+02	1.124114e-06	6.380134e-09	6.380134e-09
5.400000e+02	5.600000e+02	8.462664e-07	5.411246e-09	5.411246e-09
5.600000e+02	5.800000e+02	6.438808e-07	4.779081e-09	4.779081e-09
5.800000e+02	6.000000e+02	4.894215e-07	3.928008e-09	3.928008e-09
6.000000e+02	6.200000e+02	3.826360e-07	3.542021e-09	3.542021e-09
6.200000e+02	6.400000e+02	2.920201e-07	3.069478e-09	3.069478e-09
6.400000e+02	6.600000e+02	2.288425e-07	2.638594e-09	2.638594e-09
6.600000e+02	6.800000e+02	1.781851e-07	2.131522e-09	2.131522e-09
6.800000e+02	7.000000e+02	1.419126e-07	1.999682e-09	1.999682e-09
7.000000e+02	7.200000e+02	1.115671e-07	1.686126e-09	1.686126e-09
7.200000e+02	7.400000e+02	9.154493e-08	1.516236e-09	1.516236e-09
7.400000e+02	7.600000e+02	7.439539e-08	1.375557e-09	1.375557e-09
7.600000e+02	7.800000e+02	5.936652e-08	1.148776e-09	1.148776e-09
7.800000e+02	8.000000e+02	4.481948e-08	8.982470e-10	8.982470e-10
8.000000e+02	8.200000e+02	3.958625e-08	9.492201e-10	9.492201e-10
8.200000e+02	8.400000e+02	3.359641e-08	1.740383e-09	1.740383e-09
8.400000e+02	8.600000e+02	2.645290e-08	8.082152e-10	8.082152e-10
8.600000e+02	8.800000e+02	2.058509e-08	6.081687e-10	6.081687e-10
8.800000e+02	9.000000e+02	1.708293e-08	6.014418e-10	6.014418e-10
9.000000e+02	9.200000e+02	1.479552e-08	4.983732e-10	4.983732e-10
9.200000e+02	9.400000e+02	1.301308e-08	4.877166e-10	4.877166e-10
9.400000e+02	9.600000e+02	1.069500e-08	4.597741e-10	4.597741e-10
9.600000e+02	9.800000e+02	8.628372e-09	3.452861e-10	3.452861e-10
9.800000e+02	1.000000e+03	7.605638e-09	4.515987e-10	4.515987e-10
1.000000e+03	1.020000e+03	6.532319e-09	3.411920e-10	3.411920e-10
1.020000e+03	1.040000e+03	5.200232e-09	2.862526e-10	2.862526e-10
1.040000e+03	1.060000e+03	4.761235e-09	2.874000e-10	2.874000e-10
1.060000e+03	1.080000e+03	3.825006e-09	1.951899e-10	1.951899e-10
1.080000e+03	1.100000e+03	3.083674e-09	1.984551e-10	1.984551e-10
1.100000e+03	1.120000e+03	2.642302e-09	1.617154e-10	1.617154e-10
1.120000e+03	1.140000e+03	2.438845e-09	1.762333e-10	1.762333e-10
1.140000e+03	1.160000e+03	2.034833e-09	1.526579e-10	1.526579e-10
1.160000e+03	1.180000e+03	1.695671e-09	1.127726e-10	1.127726e-10
1.180000e+03	1.200000e+03	1.525872e-09	1.158394e-10	1.158394e-10
1.200000e+03	1.220000e+03	1.166731e-09	9.289537e-11	9.289537e-11
1.220000e+03	1.240000e+03	1.087274e-09	8.228580e-11	8.228580e-11
1.240000e+03	1.260000e+03	9.914912e-10	9.383256e-11	9.383256e-11
1.260000e+03	1.280000e+03	8.723119e-10	8.358051e-11	8.358051e-11
1.280000e+03	1.300000e+03	6.919289e-10	7.451426e-11	7.451426e-11
1.300000e+03	1.320000e+03	6.729269e-10	8.948391e-11	8.948391e-11
1.320000e+03	1.340000e+03	5.550616e-10	5.173512e-11	5.173512e-11
1.340000e+03	1.360000e+03	5.339388e-10	6.952456e-11	6.952456e-11
1.360000e+03	1.380000e+03	5.778827e-10	6.320283e-11	6.320283e-11
1.380000e+03	1.400000e+03	3.486529e-10	3.420952e-11	3.420952e-11
1.400000e+03	1.420000e+03	3.008724e-10	4.055805e-11	4.055805e-11
1.420000e+03	1.440000e+03	2.934747e-10	3.478259e-11	3.478259e-11
1.440000e+03	1.460000e+03	1.873065e-10	2.315889e-11	2.315889e-11
1.460000e+03	1.480000e+03	2.286599e-10	3.342298e-11	3.342298e-11
1.480000e+03	1.500000e+03	2.191911e-10	2.900328e-11	2.900328e-11
1.500000e+03	1.520000e+03	1.586628e-10	2.053739e-11	2.053739e-11
1.520000e+03	1.540000e+03	1.566763e-10	2.715777e-11	2.715777e-11
1.540000e+03	1.560000e+03	1.384439e-10	1.895238e-11	1.895238e-11
1.560000e+03	1.580000e+03	1.644766e-10	3.701167e-11	3.701167e-11
1.580000e+03	1.600000e+03	8.997450e-11	1.237637e-11	1.237637e-11
1.600000e+03	1.620000e+03	1.219823e-10	2.266054e-11	2.266054e-11
1.620000e+03	1.640000e+03	7.632699e-11	1.169960e-11	1.169960e-11
1.640000e+03	1.660000e+03	7.896780e-11	1.342087e-11	1.342087e-11
1.660000e+03	1.680000e+03	6.159307e-11	9.506662e-12	9.506662e-12
1.680000e+03	1.700000e+03	6.118886e-11	8.905892e-12	8.905892e-12
1.700000e+03	1.720000e+03	5.926252e-11	1.034449e-11	1.034449e-11
1.720000e+03	1.740000e+03	4.658601e-11	1.011043e-11	1.011043e-11
1.740000e+03	1.760000e+03	3.984100e-11	6.030765e-12	6.030765e-12
1.760000e+03	1.780000e+03	3.835987e-11	6.155048e-12	6.155048e-12
1.780000e+03	1.800000e+03	4.983607e-11	1.392146e-11	1.392146e-11
1.800000e+03	1.820000e+03	3.431509e-11	6.132493e-12	6.132493e-12
1.820000e+03	1.840000e+03	3.231318e-11	7.396639e-12	7.396639e-12
1.840000e+03	1.860000e+03	2.599449e-11	5.893270e-12	5.893270e-12
1.860000e+03	1.880000e+03	2.298818e-11	6.865837e-12	6.865837e-12
1.880000e+03	1.900000e+03	1.762102e-11	3.475122e-12	3.475122e-12
1.900000e+03	1.920000e+03	1.486940e-11	3.097932e-12	3.097932e-12
1.920000e+03	1.940000e+03	1.790636e-11	3.783089e-12	3.783089e-12
1.940000e+03	1.960000e+03	1.295130e-11	2.495187e-12	2.495187e-12
1.960000e+03	1.980000e+03	1.235173e-11	2.840119e-12	2.840119e-12
1.980000e+03	2.000000e+03	9.430291e-12	1.845646e-12	1.845646e-12
2.000000e+03	2.020000e+03	2.228335e-11	9.042587e-12	9.042587e-12
2.020000e+03	2.040000e+03	1.371329e-11	4.508518e-12	4.508518e-12
2.040000e+03	2.060000e+03	1.183786e-11	2.713506e-12	2.713506e-12
2.060000e+03	2.080000e+03	7.641526e-12	1.718561e-12	1.718561e-12
2.080000e+03	2.100000e+03	7.177711e-12	1.458907e-12	1.458907e-12
2.100000e+03	2.120000e+03	9.253663e-12	3.368851e-12	3.368851e-12
2.120000e+03	2.140000e+03	6.895147e-12	2.231679e-12	2.231679e-12
2.140000e+03	2.160000e+03	4.345674e-12	9.861557e-13	9.861557e-13
2.160000e+03	2.180000e+03	5.248857e-12	1.404500e-12	1.404500e-12
2.180000e+03	2.200000e+03	4.291650e-12	1.127780e-12	1.127780e-12
2.200000e+03	2.220000e+03	2.535608e-12	8.037649e-13	8.037649e-13
2.220000e+03	2.240000e+03	3.828858e-12	8.993694e-13	8.993694e-13
2.240000e+03	2.260000e+03	9.722649e-12	3.500230e-12	3.500230e-12
2.260000e+03	2.280000e+03	4.121901e-12	9.406497e-13	9.406497e-13
2.280000e+03	2.300000e+03	1.915105e-12	5.272087e-13	5.272087e-13
2.300000e+03	2.320000e+03	3.379287e-12	1.344581e-12	1.344581e-12
2.320000e+03	2.340000e+03	6.761881e-12	4.484829e-12	4.484829e-12
2.340000e+03	2.360000e+03	3.911800e-12	1.206003e-12	1.206003e-12
2.360000e+03	2.380000e+03	1.967904e-12	4.971044e-13	4.971044e-13
2.380000e+03	2.400000e+03	2.274876e-12	9.520493e-13	9.520493e-13
2.400000e+03	2.420000e+03	1.686836e-12	5.941404e-13	5.941404e-13
2.420000e+03	2.440000e+03	2.557881e-12	7.613376e-13	7.613376e-13
2.440000e+03	2.460000e+03	1.600923e-12	4.962678e-13	4.962678e-13
2.460000e+03	2.480000e+03	1.516060e-12	5.179555e-13	5.179555e-13
2.480000e+03	2.500000e+03	1.850099e-12	6.381689e-13	6.381689e-13
2.500000e+03	2.520000e+03	9.067627e-13	2.608685e-13	2.608685e-13
2.520000e+03	2.540000e+03	3.236964e-12	1.431780e-12	1.431780e-12
2.540000e+03	2.560000e+03	9.871531e-13	2.919725e-13	2.919725e-13
2.560000e+03	2.580000e+03	2.089184e-12	1.279881e-12	1.279881e-12
2.580000e+03	2.600000e+03	1.810909e-12	5.897162e-13	5.897162e-13
2.600000e+03	2.620000e+03	4.473059e-13	1.460137e-13	1.460137e-13
2.620000e+03	2.640000e+03	4.230247e-13	1.282896e-13	1.282896e-13
2.640000e+03	2.660000e+03	8.576514e-13	3.312881e-13	3.312881e-13
2.660000e+03	2.680000e+03	2.105168e-12	9.999483e-13	9.999483e-13
2.680000e+03	2.700000e+03	2.260665e-13	7.313668e-14	7.313668e-14
2.700000e+03	2.720000e+03	4.052090e-12	1.706784e-12	1.706784e-12
2.720000e+03	2.740000e+03	6.473624e-13	2.022254e-13	2.022254e-13
2.740000e+03	2.760000e+03	1.418321e-13	5.064489e-14	5.064489e-14
2.760000e+03	2.780000e+03	7.146680e-13	3.590572e-13	3.590572e-13
2.780000e+03	2.800000e+03	5.288005e-13	1.910912e-13	1.910912e-13
2.800000e+03	2.820000e+03	4.466285e-13	1.808283e-13	1.808283e-13
2.820000e+03	2.840000e+03	9.081677e-13	5.231464e-13	5.231464e-13
2.840000e+03	2.860000e+03	1.263386e-12	5.506859e-13	5.506859e-13
2.860000e+03	2.880000e+03	6.090207e-14	2.436598e-14	2.436598e-14
2.880000e+03	2.900000e+03	3.359297e-13	1.396006e-13	1.396006e-13
2.900000e+03	2.920000e+03	6.630834e-13	2.713641e-13	2.713641e-13
2.920000e+03	2.940000e+03	9.925929e-13	4.998416e-13	4.998416e-13
2.940000e+03	2.960000e+03	2.727261e-13	1.068015e-13	1.068015e-13
2.960000e+03	2.980000e+03	2.183570e-13	1.306693e-13	1.306693e-13
2.980000e+03	3.000000e+03	1.152991e-12	9.985795e-13	9.985795e-13
3.000000e+03	3.020000e+03	4.023445e-13	1.973662e-13	1.973662e-13
3.020000e+03	3.040000e+03	1.831429e-13	1.045559e-13	1.045559e-13
3.040000e+03	3.060000e+03	1.206375e-13	6.029161e-14	6.029161e-14
3.060000e+03	3.080000e+03	3.364005e-14	2.064337e-14	2.064337e-14
3.080000e+03	3.100000e+03	7.682757e-14	3.520168e-14	3.520168e-14
3.100000e+03	3.120000e+03	2.016830e-13	8.563702e-14	8.563702e-14
3.120000e+03	3.140000e+03	2.260098e-13	1.359608e-13	1.359608e-13
3.140000e+03	3.160000e+03	1.176821e-13	5.220516e-14	5.220516e-14
3.160000e+03	3.180000e+03	9.221995e-14	3.796699e-14	3.796699e-14
3.180000e+03	3.200000e+03	1.335894e-13	6.660494e-14	6.660494e-14
3.200000e+03	3.220000e+03	1.936324e-13	1.923586e-13	1.923586e-13
3.220000e+03	3.240000e+03	7.873676e-14	4.781791e-14	4.781791e-14
3.240000e+03	3.260000e+03	2.836956e-14	1.341678e-14	1.341678e-14
3.260000e+03	3.280000e+03	4.977560e-14	2.397562e-14	2.397562e-14
3.280000e+03	3.300000e+03	5.110816e-14	2.574542e-14	2.574542e-14
3.300000e+03	3.320000e+03	2.832210e-14	1.331215e-14	1.331215e-14
3.320000e+03	3.340000e+03	1.168897e-13	7.184055e-14	7.184055e-14
3.340000e+03	3.360000e+03	5.755122e-14	2.480798e-14	2.480798e-14
3.360000e+03	3.380000e+03	1.390166e-14	7.053949e-15	7.053949e-15
3.380000e+03	3.400000e+03	5.537432e-14	3.178113e-14	3.178113e-14
3.400000e+03	3.420000e+03	8.269437e-14	4.984236e-14	4.984236e-14
3.420000e+03	3.440000e+03	2.692264e-14	1.562497e-14	1.562497e-14
3.440000e+03	3.460000e+03	1.771953e-15	8.534741e-16	8.534741e-16
3.460000e+03	3.480000e+03	7.168320e-14	4.711191e-14	4.711191e-14
3.480000e+03	3.500000e+03	1.432501e-14	9.463733e-15	9.463733e-15
3.500000e+03	3.520000e+03	5.947871e-15	4.113626e-15	4.113626e-15
3.520000e+03	3.540000e+03	1.882701e-14	1.227774e-14	1.227774e-14
3.540000e+03	3.560000e+03	9.211075e-14	3.906701e-14	3.906701e-14
3.560000e+03	3.580000e+03	7.167619e-14	4.325459e-14	4.325459e-14
3.580000e+03	3.600000e+03	7.260456e-15	4.118250e-15	4.118250e-15
3.600000e+03	3.620000e+03	2.714038e-14	2.336813e-14	2.336813e-14
3.620000e+03	3.640000e+03	1.212325e-14	7.692948e-15	7.692948e-15
3.640000e+03	3.660000e+03	2.549953e-14	1.184891e-14	1.184891e-14
3.660000e+03	3.680000e+03	1.545058e-14	1.365618e-14	1.365618e-14
3.680000e+03	3.700000e+03	2.077309e-14	1.462833e-14	1.462833e-14
3.700000e+03	3.720000e+03	1.328047e-13	1.102410e-13	1.102410e-13
3.720000e+03	3.740000e+03	3.421135e-14	2.684156e-14	2.684156e-14
3.740000e+03	3.760000e+03	5.227125e-15	2.783605e-15	2.783605e-15
3.760000e+03	3.780000e+03	8.139864e-16	5.537081e-16	5.537081e-16
3.780000e+03	3.800000e+03	2.692280e-16	2.173126e-16	2.173126e-16
3.800000e+03	3.820000e+03	1.050753e-15	5.625073e-16	5.625073e-16
3.820000e+03	3.840000e+03	5.411544e-15	4.868014e-15	4.868014e-15
3.840000e+03	3.860000e+03	7.803321e-16	4.844958e-16	4.844958e-16
3.860000e+03	3.880000e+03	5.490750e-15	3.685964e-15	3.685964e-15
3.880000e+03	3.900000e+03	3.309071e-15	2.428520e-15	2.428520e-15
3.900000e+03	3.920000e+03	1.511053e-15	8.119340e-16	8.119340e-16
3.920000e+03	3.940000e+03	4.161041e-15	3.322741e-15	3.322741e-15
3.940000e+03	3.960000e+03	2.482761e-15	2.086985e-15	2.086985e-15
3.960000e+03	3.980000e+03	4.249436e-17	4.042028e-17	4.042028e-17
3.980000e+03	4.000000e+03	8.208069e-15	7.016671e-15	7.016671e-15
4.000000e+03	4.020000e+03	1.381243e-14	1.088224e-14	1.088224e-14
4.020000e+03	4.040000e+03	2.291387e-15	1.559151e-15	1.559151e-15
4.040000e+03	4.060000e+03	2.359483e-15	2.336701e-15	2.336701e-15
4.060000e+03	4.080000e+03	2.986646e-15	2.434839e-15	2.434839e-15
4.080000e+03	4.100000e+03	2.898382e-15	2.690390e-15	2.690390e-15
4.100000e+03	4.120000e+03	8.100946e-15	4.226234e-15	4.226234e-15
4.120000e+03	4.140000e+03	2.249421e-16	1.508325e-16	1.508325e-16
4.140000e+03	4.160000e+03	1.767162e-19	1.799302e-19	1.799302e-19
4.160000e+03	4.180000e+03	1.911383e-16	1.353092e-16	1.353092e-16
4.180000e+03	4.200000e+03	1.394992e-15	1.392816e-15	1.392816e-15
4.200000e+03	4.220000e+03	2.986951e-15	1.929461e-15	1.929461e-15
4.220000e+03	4.240000e+03	1.518121e-22	1.482497e-22	1.482497e-22
4.240000e+03	4.260000e+03	3.705894e-16	2.703424e-16	2.703424e-16
4.260000e+03	4.280000e+03	5.134010e-17	4.085962e-17	4.085962e-17
4.280000e+03	4.300000e+03	1.872500e-15	1.855055e-15	1.855055e-15
4.300000e+03	4.320000e+03	2.486320e-16	1.988556e-16	1.988556e-16
4.320000e+03	4.340000e+03	6.134201e-16	6.077408e-16	6.077408e-16
4.340000e+03	4.360000e+03	-1.051305e-16	1.059574e-16	1.059574e-16
4.360000e+03	4.380000e+03	1.252276e-17	7.248186e-18	7.248186e-18
4.380000e+03	4.400000e+03	2.037180e-16	2.013004e-16	2.013004e-16
4.400000e+03	4.420000e+03	5.049661e-16	4.818574e-16	4.818574e-16
4.420000e+03	4.440000e+03	6.270515e-16	5.963315e-16	5.963315e-16
4.440000e+03	4.460000e+03	1.087990e-15	7.753895e-16	7.753895e-16
4.460000e+03	4.480000e+03	3.354802e-16	3.396000e-16	3.396000e-16
4.480000e+03	4.500000e+03	3.815658e-16	3.639249e-16	3.639249e-16
4.500000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.540000e+03	7.099333e-17	4.786917e-17	4.786917e-17
4.540000e+03	4.560000e+03	1.584688e-16	1.388057e-16	1.388057e-16
4.560000e+03	4.580000e+03	1.002648e-16	9.844146e-17	9.844146e-17
4.580000e+03	4.600000e+03	2.533947e-17	2.533946e-17	2.533946e-17
4.600000e+03	4.620000e+03	2.670102e-18	2.667858e-18	2.667858e-18
4.620000e+03	4.640000e+03	7.948035e-18	7.835521e-18	7.835521e-18
4.640000e+03	4.660000e+03	1.139979e-16	1.006798e-16	1.006798e-16
4.660000e+03	4.680000e+03	2.633186e-16	2.457941e-16	2.457941e-16
4.680000e+03	4.700000e+03	1.103501e-19	1.103501e-19	1.103501e-19
4.700000e+03	4.720000e+03	1.371637e-16	8.943261e-17	8.943261e-17
4.720000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.760000e+03	5.249609e-16	5.249463e-16	5.249463e-16
4.760000e+03	4.780000e+03	1.207595e-17	9.055112e-18	9.055112e-18
4.780000e+03	4.800000e+03	-9.516838e-25	9.516838e-25	9.516838e-25
4.800000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.840000e+03	3.072142e-19	2.236878e-19	2.236878e-19
4.840000e+03	4.860000e+03	1.665369e-17	1.664667e-17	1.664667e-17
4.860000e+03	4.880000e+03	2.844215e-17	2.844215e-17	2.844215e-17
4.880000e+03	4.900000e+03	1.056501e-24	1.056501e-24	1.056501e-24
4.900000e+03	4.920000e+03	4.177048e-16	4.068776e-16	4.068776e-16
4.920000e+03	4.940000e+03	1.402409e-17	1.362979e-17	1.362979e-17
4.940000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.980000e+03	5.737561e-17	4.359456e-17	4.359456e-17
4.980000e+03	5.000000e+03	6.089901e-21	6.089901e-21	6.089901e-21
5.000000e+03	5.020000e+03	2.770705e-21	2.770705e-21	2.770705e-21
5.020000e+03	5.040000e+03	7.019672e-19	6.344063e-19	6.344063e-19
5.040000e+03	5.060000e+03	5.837035e-18	5.837035e-18	5.837035e-18
5.060000e+03	5.080000e+03	2.156569e-19	2.116433e-19	2.116433e-19
5.080000e+03	5.100000e+03	-5.615114e-19	7.191887e-19	7.191887e-19
5.100000e+03	5.120000e+03	8.806784e-22	8.806784e-22	8.806784e-22
5.120000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.160000e+03	6.636311e-19	6.249831e-19	6.249831e-19
5.160000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.220000e+03	-2.269460e-18	2.269506e-18	2.269506e-18
5.220000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.260000e+03	4.331818e-18	4.330522e-18	4.330522e-18
5.260000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.300000e+03	1.270954e-19	1.271051e-19	1.271051e-19
5.300000e+03	5.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.360000e+03	8.891428e-19	9.120823e-19	9.120823e-19
5.360000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.420000e+03	2.060408e-18	2.060408e-18	2.060408e-18
5.420000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.460000e+03	-2.992622e-20	2.992622e-20	2.992622e-20
5.460000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.520000e+03	1.402316e-17	1.362176e-17	1.362176e-17
5.520000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.560000e+03	4.262669e-22	4.262669e-22	4.262669e-22
5.560000e+03	5.580000e+03	4.540200e-22	4.540200e-22	4.540200e-22
5.580000e+03	5.600000e+03	-1.212932e-20	1.212932e-20	1.212932e-20
5.600000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.980000e+03	-1.453029e-22	1.453029e-22	1.453029e-22
5.980000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+03	8.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+03	8.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+03	8.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+03	8.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+03	8.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+03	8.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+03	8.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+03	8.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+03	8.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+03	8.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+03	8.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+03	8.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+03	8.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+03	8.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+03	8.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+03	8.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+03	8.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+03	8.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+03	8.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+03	8.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+03	8.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+03	8.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+03	8.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+03	8.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+03	8.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+03	8.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+03	8.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+03	8.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+03	8.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+03	8.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+03	8.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+03	8.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+03	8.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+03	8.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+03	8.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+03	8.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+03	8.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+03	8.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+03	8.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+03	8.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+03	8.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+03	8.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+03	8.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+03	8.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+03	8.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+03	8.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+03	8.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+03	8.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+03	8.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+03	9.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+03	9.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+03	9.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+03	9.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+03	9.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+03	9.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+03	9.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+03	9.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+03	9.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+03	9.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+03	9.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+03	9.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+03	9.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+03	9.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+03	9.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+03	9.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+03	9.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+03	9.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+03	9.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+03	9.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+03	9.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+03	9.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+03	9.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+03	9.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+03	9.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+03	9.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+03	9.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+03	9.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+03	9.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+03	9.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+03	9.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+03	9.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+03	9.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+03	9.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+03	9.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+03	9.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+03	9.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+03	9.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+03	9.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+03	9.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+03	9.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+03	9.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+03	9.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+03	9.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+03	9.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+03	9.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+03	9.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+03	9.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.002000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+04	1.004000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+04	1.006000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+04	1.008000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+04	1.010000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+04	1.012000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+04	1.014000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+04	1.016000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+04	1.018000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.022000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+04	1.024000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+04	1.026000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+04	1.028000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+04	1.030000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+04	1.032000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+04	1.034000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+04	1.036000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+04	1.038000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.042000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+04	1.044000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+04	1.046000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+04	1.048000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+04	1.050000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+04	1.052000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+04	1.054000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+04	1.056000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+04	1.058000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.062000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+04	1.064000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+04	1.066000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+04	1.068000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+04	1.070000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+04	1.072000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+04	1.074000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+04	1.076000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+04	1.078000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.082000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+04	1.084000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+04	1.086000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+04	1.088000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+04	1.090000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+04	1.092000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+04	1.094000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+04	1.096000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+04	1.098000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.102000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+04	1.104000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+04	1.106000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+04	1.108000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+04	1.110000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+04	1.112000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+04	1.114000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+04	1.116000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+04	1.118000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.122000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+04	1.124000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+04	1.126000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+04	1.128000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+04	1.130000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+04	1.132000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+04	1.134000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+04	1.136000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+04	1.138000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.142000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.146000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.150000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+04	1.152000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+04	1.154000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+04	1.156000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+04	1.158000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.162000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+04	1.164000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+04	1.166000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+04	1.168000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+04	1.170000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.174000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+04	1.176000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+04	1.178000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.182000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+04	1.184000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+04	1.186000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.190000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+04	1.192000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+04	1.194000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.198000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.202000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.206000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.210000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.214000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.218000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.222000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.226000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.230000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.234000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.238000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.242000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.246000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.250000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.254000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.258000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.262000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.266000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.270000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.274000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.278000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.282000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.286000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.290000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.294000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.298000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LOvar
ErrorBandColor=blue
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 0.001113880000000001, dn: 0.0008563399999999971}}, 2: {"": {up: 0.0007300799999999993, dn: 0.0005615199999999994}}, 3: {"": {up: 0.0003587970000000001, dn: 0.0002765570000000002}}, 4: {"": {up: 0.000177628, dn: 0.0001398390000000001}}, 5: {"": {up: 9.747500000000008e-05, dn: 8.433699999999987e-05}}, 6: {"": {up: 6.097299999999997e-05, dn: 5.3125e-05}}, 7: {"": {up: 3.947399999999995e-05, dn: 3.458680000000003e-05}}, 8: {"": {up: 2.625339999999998e-05, dn: 2.31052e-05}}, 9: {"": {up: 1.781059999999998e-05, dn: 1.57275e-05}}, 10: {"": {up: 1.230239999999998e-05, dn: 1.088640000000002e-05}}, 11: {"": {up: 8.600799999999994e-06, dn: 7.621800000000002e-06}}, 12: {"": {up: 6.097800000000008e-06, dn: 5.406099999999989e-06}}, 13: {"": {up: 4.359830000000007e-06, dn: 3.864759999999988e-06}}, 14: {"": {up: 3.136340000000002e-06, dn: 2.779000000000002e-06}}, 15: {"": {up: 2.281010000000001e-06, dn: 2.019829999999999e-06}}, 16: {"": {up: 1.663200000000001e-06, dn: 1.470929999999998e-06}}, 17: {"": {up: 1.218540000000001e-06, dn: 1.07564e-06}}, 18: {"": {up: 8.998899999999989e-07, dn: 7.929700000000003e-07}}, 19: {"": {up: 6.592399999999998e-07, dn: 5.79939000000001e-07}}, 20: {"": {up: 4.898380000000006e-07, dn: 4.299839999999997e-07}}, 21: {"": {up: 3.624339999999998e-07, dn: 3.17341e-07}}, 22: {"": {up: 2.704509999999999e-07, dn: 2.362839999999997e-07}}, 23: {"": {up: 2.030649999999999e-07, dn: 1.77155e-07}}, 24: {"": {up: 1.52437e-07, dn: 1.326399999999998e-07}}, 25: {"": {up: 1.16819e-07, dn: 1.01538e-07}}, 26: {"": {up: 8.892800000000004e-08, dn: 7.711300000000001e-08}}, 27: {"": {up: 6.846269999999997e-08, dn: 5.927649999999999e-08}}, 28: {"": {up: 5.328530000000002e-08, dn: 4.605860000000003e-08}}, 29: {"": {up: 4.121240000000001e-08, dn: 3.558600000000001e-08}}, 30: {"": {up: 3.273790000000002e-08, dn: 2.823479999999998e-08}}, 31: {"": {up: 2.54054e-08, dn: 2.18886e-08}}, 32: {"": {up: 2.014779999999999e-08, dn: 1.734779999999999e-08}}, 33: {"": {up: 1.59843e-08, dn: 1.374039999999998e-08}}, 34: {"": {up: 1.28961e-08, dn: 1.108299999999999e-08}}, 35: {"": {up: 1.02656e-08, dn: 8.811400000000007e-09}}, 36: {"": {up: 8.577570000000001e-09, dn: 7.349830000000002e-09}}, 37: {"": {up: 7.015199999999998e-09, dn: 6.012699999999999e-09}}, 38: {"": {up: 5.709260000000005e-09, dn: 4.882869999999996e-09}}, 39: {"": {up: 4.338390000000001e-09, dn: 3.7126e-09}}, 40: {"": {up: 3.85287e-09, dn: 3.297420000000001e-09}}, 41: {"": {up: 3.615190000000004e-09, dn: 3.035709999999995e-09}}, 42: {"": {up: 2.64051e-09, dn: 2.255720000000001e-09}}, 43: {"": {up: 2.089409999999998e-09, dn: 1.78111e-09}}, 44: {"": {up: 1.764199999999999e-09, dn: 1.499690000000001e-09}}, 45: {"": {up: 1.516879999999999e-09, dn: 1.292969999999999e-09}}, 46: {"": {up: 1.335180000000001e-09, dn: 1.138729999999999e-09}}, 47: {"": {up: 1.103330000000001e-09, dn: 9.402089999999993e-10}}, 48: {"": {up: 9.065130000000014e-10, dn: 7.711939999999997e-10}}, 49: {"": {up: 8.017599999999991e-10, dn: 6.826000000000009e-10}}, 50: {"": {up: 6.977069999999999e-10, dn: 5.930060000000002e-10}}, 51: {"": {up: 5.621740000000004e-10, dn: 4.77514e-10}}, 52: {"": {up: 5.168719999999995e-10, dn: 4.38985e-10}}, 53: {"": {up: 4.210040000000005e-10, dn: 3.568739999999999e-10}}, 54: {"": {up: 3.494319999999999e-10, dn: 2.942369999999999e-10}}, 55: {"": {up: 2.941719999999998e-10, dn: 2.490790000000002e-10}}, 56: {"": {up: 2.742219999999997e-10, dn: 2.32162e-10}}, 57: {"": {up: 2.328450000000001e-10, dn: 1.965779999999999e-10}}, 58: {"": {up: 1.902469999999999e-10, dn: 1.61065e-10}}, 59: {"": {up: 1.719729999999999e-10, dn: 1.454310000000001e-10}}, 60: {"": {up: 1.324719999999999e-10, dn: 1.12024e-10}}, 61: {"": {up: 1.244000000000001e-10, dn: 1.051354999999999e-10}}, 62: {"": {up: 1.145899000000001e-10, dn: 9.67649e-11}}, 63: {"": {up: 1.004308999999999e-10, dn: 8.486689999999998e-11}}, 64: {"": {up: 8.165720000000004e-11, dn: 6.882899999999995e-11}}, 65: {"": {up: 7.857469999999991e-11, dn: 6.627750000000003e-11}}, 66: {"": {up: 6.669789999999994e-11, dn: 5.60619e-11}}, 67: {"": {up: 6.294119999999996e-11, dn: 5.306410000000009e-11}}, 68: {"": {up: 7.026320000000001e-11, dn: 5.901470000000004e-11}}, 69: {"": {up: 4.192919999999998e-11, dn: 3.523939999999999e-11}}, 70: {"": {up: 3.656840000000002e-11, dn: 3.0693e-11}}, 71: {"": {up: 3.59026e-11, dn: 3.014960000000002e-11}}, 72: {"": {up: 2.154510000000001e-11, dn: 1.817109999999999e-11}}, 73: {"": {up: 2.851099999999997e-11, dn: 2.389320000000002e-11}}, 74: {"": {up: 2.613769999999999e-11, dn: 2.199419999999999e-11}}, 75: {"": {up: 1.923189999999998e-11, dn: 1.616250000000002e-11}}, 76: {"": {up: 1.949790000000001e-11, dn: 1.63436e-11}}, 77: {"": {up: 1.641330000000002e-11, dn: 1.38186e-11}}, 78: {"": {up: 2.062429999999998e-11, dn: 1.730300000000001e-11}}, 79: {"": {up: 1.07644e-11, dn: 9.055560000000001e-12}}, 80: {"": {up: 1.46308e-11, dn: 1.23236e-11}}, 81: {"": {up: 9.546830000000001e-12, dn: 8.00522e-12}}, 82: {"": {up: 1.004669000000001e-11, dn: 8.405750000000002e-12}}, 83: {"": {up: 7.34034e-12, dn: 6.178370000000007e-12}}, 84: {"": {up: 7.581109999999996e-12, dn: 6.365950000000001e-12}}, 85: {"": {up: 7.357799999999998e-12, dn: 6.169539999999996e-12}}, 86: {"": {up: 5.168329999999999e-12, dn: 4.398820000000003e-12}}, 87: {"": {up: 4.758240000000003e-12, dn: 4.00786e-12}}, 88: {"": {up: 5.07265e-12, dn: 4.227789999999998e-12}}, 89: {"": {up: 6.293510000000002e-12, dn: 5.264250000000001e-12}}, 90: {"": {up: 4.381880000000002e-12, dn: 3.666770000000002e-12}}, 91: {"": {up: 4.088319999999995e-12, dn: 3.421450000000003e-12}}, 92: {"": {up: 3.347080000000001e-12, dn: 2.80036e-12}}, 93: {"": {up: 2.551369999999999e-12, dn: 2.173549999999998e-12}}, 94: {"": {up: 2.323470000000001e-12, dn: 1.937430000000001e-12}}, 95: {"": {up: 1.90545e-12, dn: 1.596619999999999e-12}}, 96: {"": {up: 2.12953e-12, dn: 1.79667e-12}}, 97: {"": {up: 1.54228e-12, dn: 1.303290000000001e-12}}, 98: {"": {up: 1.60637e-12, dn: 1.341279999999999e-12}}, 99: {"": {up: 1.124988999999999e-12, dn: 9.510699999999995e-13}}, 100: {"": {up: 2.924529999999999e-12, dn: 2.440970000000001e-12}}, 101: {"": {up: 1.556270000000001e-12, dn: 1.32267e-12}}, 102: {"": {up: 1.615539999999999e-12, dn: 1.34167e-12}}, 103: {"": {up: 9.978880000000004e-13, dn: 8.329509999999994e-13}}, 104: {"": {up: 9.118239999999995e-13, dn: 7.648000000000001e-13}}, 105: {"": {up: 1.260368e-12, dn: 1.049367999999999e-12}}, 106: {"": {up: 8.476359999999995e-13, dn: 7.13273e-13}}, 107: {"": {up: 5.605119999999999e-13, dn: 4.695180000000007e-13}}, 108: {"": {up: 6.559440000000004e-13, dn: 5.521799999999998e-13}}, 109: {"": {up: 5.491250000000004e-13, dn: 4.609369999999997e-13}}, 110: {"": {up: 3.048129999999999e-13, dn: 2.58161e-13}}, 111: {"": {up: 5.007759999999995e-13, dn: 4.199360000000004e-13}}, 112: {"": {up: 1.181061e-12, dn: 9.957310000000008e-13}}, 113: {"": {up: 5.305550000000001e-13, dn: 4.440469999999998e-13}}, 114: {"": {up: 2.55617e-13, dn: 2.133650000000001e-13}}, 115: {"": {up: 4.872400000000003e-13, dn: 4.002530000000002e-13}}, 116: {"": {up: 1.003581000000001e-12, dn: 8.285809999999995e-13}}, 117: {"": {up: 5.187099999999995e-13, dn: 4.338630000000005e-13}}, 118: {"": {up: 2.585720000000001e-13, dn: 2.171999999999999e-13}}, 119: {"": {up: 2.636300000000002e-13, dn: 2.243379999999999e-13}}, 120: {"": {up: 2.319400000000001e-13, dn: 1.92976e-13}}, 121: {"": {up: 3.455840000000001e-13, dn: 2.890190000000001e-13}}, 122: {"": {up: 2.058180000000001e-13, dn: 1.733139999999999e-13}}, 123: {"": {up: 1.959430000000002e-13, dn: 1.648049999999999e-13}}, 124: {"": {up: 2.477609999999999e-13, dn: 2.073680000000002e-13}}, 125: {"": {up: 1.288182000000001e-13, dn: 1.066840999999999e-13}}, 126: {"": {up: 4.510510000000004e-13, dn: 3.748820000000001e-13}}, 127: {"": {up: 1.406409e-13, dn: 1.161583000000001e-13}}, 128: {"": {up: 2.620780000000001e-13, dn: 2.221969999999999e-13}}, 129: {"": {up: 2.47199e-13, dn: 2.06915e-13}}, 130: {"": {up: 6.441260000000001e-14, dn: 5.341719999999999e-14}}, 131: {"": {up: 5.810069999999997e-14, dn: 4.847539999999998e-14}}, 132: {"": {up: 1.232906e-13, dn: 1.019993e-13}}, 133: {"": {up: 2.65465e-13, dn: 2.24264e-13}}, 134: {"": {up: 3.626580000000003e-14, dn: 2.963519999999999e-14}}, 135: {"": {up: 5.365069999999996e-13, dn: 4.497970000000002e-13}}, 136: {"": {up: 9.280789999999998e-14, dn: 7.709009999999998e-14}}, 137: {"": {up: 2.07886e-14, dn: 1.723099999999999e-14}}, 138: {"": {up: 9.842500000000006e-14, dn: 8.207079999999993e-14}}, 139: {"": {up: 8.018399999999995e-14, dn: 6.6202e-14}}, 140: {"": {up: 6.387990000000002e-14, dn: 5.294569999999998e-14}}, 141: {"": {up: 1.235843e-13, dn: 1.034222e-13}}, 142: {"": {up: 2.013579999999999e-13, dn: 1.64477e-13}}, 143: {"": {up: 9.250089999999995e-15, dn: 7.630250000000007e-15}}, 144: {"": {up: 4.921170000000002e-14, dn: 4.079820000000001e-14}}, 145: {"": {up: 1.023006e-13, dn: 8.406789999999996e-14}}, 146: {"": {up: 1.576361000000001e-13, dn: 1.290651e-13}}, 147: {"": {up: 4.37006e-14, dn: 3.57022e-14}}, 148: {"": {up: 3.189999999999997e-14, dn: 2.644600000000002e-14}}, 149: {"": {up: 1.363440000000001e-13, dn: 1.16888e-13}}, 150: {"": {up: 6.534269999999995e-14, dn: 5.339760000000003e-14}}, 151: {"": {up: 2.489779999999999e-14, dn: 2.09489e-14}}, 152: {"": {up: 1.980469999999999e-14, dn: 1.609499999999999e-14}}, 153: {"": {up: 6.24116e-15, dn: 4.982310000000002e-15}}, 154: {"": {up: 1.357753000000001e-14, dn: 1.090056e-14}}, 155: {"": {up: 3.297909999999999e-14, dn: 2.68084e-14}}, 156: {"": {up: 3.454990000000003e-14, dn: 2.848409999999999e-14}}, 157: {"": {up: 1.80478e-14, dn: 1.484480000000001e-14}}, 158: {"": {up: 1.512346e-14, dn: 1.233657e-14}}, 159: {"": {up: 2.032450000000001e-14, dn: 1.675e-14}}, 160: {"": {up: 2.76216e-14, dn: 2.298260000000001e-14}}, 161: {"": {up: 1.185511e-14, dn: 9.841250000000001e-15}}, 162: {"": {up: 5.619770000000003e-15, dn: 4.436899999999998e-15}}, 163: {"": {up: 8.335950000000002e-15, dn: 6.783499999999998e-15}}, 164: {"": {up: 8.468549999999997e-15, dn: 6.904299999999997e-15}}, 165: {"": {up: 4.454889999999999e-15, dn: 3.668670000000001e-15}}, 166: {"": {up: 1.738099999999999e-14, dn: 1.44302e-14}}, 167: {"": {up: 1.007858e-14, dn: 8.119260000000002e-15}}, 168: {"": {up: 2.684030000000001e-15, dn: 2.135320000000001e-15}}, 169: {"": {up: 9.989450000000001e-15, dn: 8.018560000000001e-15}}, 170: {"": {up: 1.292315000000001e-14, dn: 1.063917999999999e-14}}, 171: {"": {up: 4.431590000000001e-15, dn: 3.61026e-15}}, 172: {"": {up: 3.329559999999999e-16, dn: 2.66038e-16}}, 173: {"": {up: 1.157271e-14, dn: 9.494090000000001e-15}}, 174: {"": {up: 2.523799999999999e-15, dn: 2.038969999999999e-15}}, 175: {"": {up: 1.043036e-15, dn: 8.40615e-16}}, 176: {"": {up: 3.05852e-15, dn: 2.511879999999999e-15}}, 177: {"": {up: 2.138535e-14, dn: 1.617448e-14}}, 178: {"": {up: 1.384628e-14, dn: 1.102906e-14}}, 179: {"": {up: 1.386902e-15, dn: 1.106995e-15}}, 180: {"": {up: 5.251179999999999e-15, dn: 4.19939e-15}}, 181: {"": {up: 1.97836e-15, dn: 1.626650000000001e-15}}, 182: {"": {up: 5.043439999999999e-15, dn: 3.990330000000001e-15}}, 183: {"": {up: 2.910170000000001e-15, dn: 2.33389e-15}}, 184: {"": {up: 3.699150000000001e-15, dn: 2.98894e-15}}, 185: {"": {up: 2.531149999999998e-14, dn: 2.017680000000002e-14}}, 186: {"": {up: 5.962940000000001e-15, dn: 4.832989999999995e-15}}, 187: {"": {up: 1.235111999999999e-15, dn: 9.443580000000006e-16}}, 188: {"": {up: 1.451534000000001e-16, dn: 1.174384e-16}}, 189: {"": {up: 6.319570000000001e-17, dn: 4.859990000000001e-17}}, 190: {"": {up: 2.43496e-16, dn: 1.875741000000001e-16}}, 191: {"": {up: 1.328856e-15, dn: 1.012475e-15}}, 192: {"": {up: 1.558458999999999e-16, dn: 1.238419e-16}}, 193: {"": {up: 1.086996999999999e-15, dn: 8.565940000000001e-16}}, 194: {"": {up: 6.617640000000004e-16, dn: 5.251849999999999e-16}}, 195: {"": {up: 3.02011e-16, dn: 2.396500000000001e-16}}, 196: {"": {up: 9.459349999999999e-16, dn: 7.31376e-16}}, 197: {"": {up: 4.438550000000002e-16, dn: 3.592839999999999e-16}}, 198: {"": {up: 8.823560000000001e-18, dn: 6.928190000000002e-18}}, 199: {"": {up: 1.450631000000001e-15, dn: 1.170789999999999e-15}}, 200: {"": {up: 2.72218e-15, dn: 2.16236e-15}}, 201: {"": {up: 4.674890000000002e-16, dn: 3.69685e-16}}, 202: {"": {up: 5.88465e-16, dn: 4.47624e-16}}, 203: {"": {up: 5.664779999999997e-16, dn: 4.533240000000001e-16}}, 204: {"": {up: 7.279009999999997e-16, dn: 5.528679999999998e-16}}, 205: {"": {up: 1.792443e-15, dn: 1.393354e-15}}, 206: {"": {up: 5.524599999999999e-17, dn: 4.21396e-17}}, 207: {"": {up: 5.039740000000002e-20, dn: 3.713769999999998e-20}}, 208: {"": {up: 4.136849999999999e-17, dn: 3.235169999999999e-17}}, 209: {"": {up: 3.439679999999999e-16, dn: 2.621360000000001e-16}}, 210: {"": {up: 6.456960000000001e-16, dn: 5.049689999999998e-16}}, 211: {"": {up: 5.22087e-23, dn: 3.715399999999999e-23}}, 212: {"": {up: 7.344440000000001e-17, dn: 5.851199999999997e-17}}, 213: {"": {up: 1.406806e-17, dn: 1.047171e-17}}, 214: {"": {up: 3.328979999999999e-16, dn: 2.703929999999999e-16}}, 215: {"": {up: 7.006879999999999e-17, dn: 5.195329999999998e-17}}, 216: {"": {up: 1.458275e-16, dn: 1.119032e-16}}, 217: {"": {up: 1.038984e-17, dn: 9.043800000000001e-18}}, 218: {"": {up: 3.054939999999998e-18, dn: 2.33381e-18}}, 219: {"": {up: 5.11963e-17, dn: 3.888429999999999e-17}}, 220: {"": {up: 1.242836999999999e-16, dn: 9.479980000000002e-17}}, 221: {"": {up: 1.318686e-16, dn: 1.037832e-16}}, 222: {"": {up: 2.44263e-16, dn: 1.898327999999999e-16}}, 223: {"": {up: 6.6216e-17, dn: 5.27994e-17}}, 224: {"": {up: 8.647169999999994e-17, dn: 6.723890000000003e-17}}, 225: {"": {up: 0, dn: 0}}, 226: {"": {up: 1.858481e-17, dn: 1.400329e-17}}, 227: {"": {up: 4.29665e-17, dn: 3.21361e-17}}, 228: {"": {up: 2.89736e-17, dn: 2.138676e-17}}, 229: {"": {up: 6.71381e-18, dn: 5.04555e-18}}, 230: {"": {up: 7.338690000000001e-19, dn: 5.48319e-19}}, 231: {"": {up: 2.289113999999999e-18, dn: 1.690781e-18}}, 232: {"": {up: 2.970090000000001e-17, dn: 2.239686999999999e-17}}, 233: {"": {up: 5.523049999999997e-17, dn: 4.35417e-17}}, 234: {"": {up: 2.814119999999999e-20, dn: 2.142424000000001e-20}}, 235: {"": {up: 3.456180000000001e-17, dn: 2.62519e-17}}, 236: {"": {up: 0, dn: 0}}, 237: {"": {up: 1.093185e-16, dn: 8.65749e-17}}, 238: {"": {up: 3.769930000000001e-18, dn: 2.734608e-18}}, 239: {"": {up: 3.224635e-25, dn: 5.242252000000001e-25}}, 240: {"": {up: 0, dn: 0}}, 241: {"": {up: 1.731704e-19, dn: 1.131315e-19}}, 242: {"": {up: 4.988559999999999e-18, dn: 3.652860000000001e-18}}, 243: {"": {up: 9.07968e-18, dn: 6.558480000000001e-18}}, 244: {"": {up: 4.912799999999999e-25, dn: 3.197812000000001e-25}}, 245: {"": {up: 1.136141e-16, dn: 8.495560000000001e-17}}, 246: {"": {up: 4.203919999999999e-18, dn: 3.075030000000002e-18}}, 247: {"": {up: 0, dn: 0}}, 248: {"": {up: 1.47425e-17, dn: 1.116058e-17}}, 249: {"": {up: 2.899035e-21, dn: 1.903161e-21}}, 250: {"": {up: 7.41252e-22, dn: 5.5708e-22}}, 251: {"": {up: 2.69702e-19, dn: 1.860181e-19}}, 252: {"": {up: 1.780836000000001e-18, dn: 1.298332e-18}}, 253: {"": {up: 7.293659999999999e-20, dn: 5.191850000000001e-20}}, 254: {"": {up: 2.513640000000003e-20, dn: 0}}, 255: {"": {up: 3.152335999999999e-22, dn: 2.212978000000001e-22}}, 256: {"": {up: 0, dn: 0}}, 257: {"": {up: 2.032884e-19, dn: 1.476868e-19}}, 258: {"": {up: 0, dn: 0}}, 259: {"": {up: 0, dn: 0}}, 260: {"": {up: 5.317780000000001e-19, dn: 7.39936e-19}}, 261: {"": {up: 0, dn: 0}}, 262: {"": {up: 1.306029e-18, dn: 9.556340000000001e-19}}, 263: {"": {up: 0, dn: 0}}, 264: {"": {up: 4.312080000000001e-20, dn: 3.067655999999998e-20}}, 265: {"": {up: 0, dn: 0}}, 266: {"": {up: 0, dn: 0}}, 267: {"": {up: 2.535352e-19, dn: 1.876932000000001e-19}}, 268: {"": {up: 0, dn: 0}}, 269: {"": {up: 0, dn: 0}}, 270: {"": {up: 6.60632e-19, dn: 4.762350000000003e-19}}, 271: {"": {up: 0, dn: 0}}, 272: {"": {up: 7.394509999999998e-21, dn: 1.046964e-20}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 3.96846e-18, dn: 2.941519999999999e-18}}, 276: {"": {up: 0, dn: 0}}, 277: {"": {up: 3.570931000000001e-22, dn: 1.996714e-22}}, 278: {"": {up: 1.959112e-22, dn: 1.303018e-22}}, 279: {"": {up: 2.991149000000001e-21, dn: 4.22259e-21}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 0, dn: 0}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 0, dn: 0}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 0, dn: 0}}, 298: {"": {up: 4.99909e-23, dn: 8.111330000000001e-23}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}}
ErrorTubes=1
LineColor=blue
LineStyle=solid
LineWidth=1.5pt
Name=LOvar
Path=LOvar
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	2.035459e-02	8.563400e-04	1.113880e-03
4.000000e+01	6.000000e+01	1.379034e-02	5.615200e-04	7.300800e-04
6.000000e+01	8.000000e+01	7.570196e-03	2.765570e-04	3.587970e-04
8.000000e+01	1.000000e+02	4.200527e-03	1.398390e-04	1.776280e-04
1.000000e+02	1.200000e+02	2.444774e-03	8.433700e-05	9.747500e-05
1.200000e+02	1.400000e+02	1.483822e-03	5.312500e-05	6.097300e-05
1.400000e+02	1.600000e+02	9.308762e-04	3.458680e-05	3.947400e-05
1.600000e+02	1.800000e+02	5.985951e-04	2.310520e-05	2.625340e-05
1.800000e+02	2.000000e+02	3.921864e-04	1.572750e-05	1.781060e-05
2.000000e+02	2.200000e+02	2.609569e-04	1.088640e-05	1.230240e-05
2.200000e+02	2.400000e+02	1.757995e-04	7.621800e-06	8.600800e-06
2.400000e+02	2.600000e+02	1.198999e-04	5.406100e-06	6.097800e-06
2.600000e+02	2.800000e+02	8.254932e-05	3.864760e-06	4.359830e-06
2.800000e+02	3.000000e+02	5.729365e-05	2.779000e-06	3.136340e-06
3.000000e+02	3.200000e+02	4.027215e-05	2.019830e-06	2.281010e-06
3.200000e+02	3.400000e+02	2.835744e-05	1.470930e-06	1.663200e-06
3.400000e+02	3.600000e+02	2.004829e-05	1.075640e-06	1.218540e-06
3.600000e+02	3.800000e+02	1.433054e-05	7.929700e-07	8.998900e-07
3.800000e+02	4.000000e+02	1.017842e-05	5.799390e-07	6.592400e-07
4.000000e+02	4.200000e+02	7.318246e-06	4.299840e-07	4.898380e-07
4.200000e+02	4.400000e+02	5.235418e-06	3.173410e-07	3.624340e-07
4.400000e+02	4.600000e+02	3.791473e-06	2.362840e-07	2.704510e-07
4.600000e+02	4.800000e+02	2.777017e-06	1.771550e-07	2.030650e-07
4.800000e+02	5.000000e+02	2.018854e-06	1.326400e-07	1.524370e-07
5.000000e+02	5.200000e+02	1.517177e-06	1.015380e-07	1.168190e-07
5.200000e+02	5.400000e+02	1.124114e-06	7.711300e-08	8.892800e-08
5.400000e+02	5.600000e+02	8.462664e-07	5.927650e-08	6.846270e-08
5.600000e+02	5.800000e+02	6.438808e-07	4.605860e-08	5.328530e-08
5.800000e+02	6.000000e+02	4.894215e-07	3.558600e-08	4.121240e-08
6.000000e+02	6.200000e+02	3.826360e-07	2.823480e-08	3.273790e-08
6.200000e+02	6.400000e+02	2.920201e-07	2.188860e-08	2.540540e-08
6.400000e+02	6.600000e+02	2.288425e-07	1.734780e-08	2.014780e-08
6.600000e+02	6.800000e+02	1.781851e-07	1.374040e-08	1.598430e-08
6.800000e+02	7.000000e+02	1.419125e-07	1.108300e-08	1.289610e-08
7.000000e+02	7.200000e+02	1.115671e-07	8.811400e-09	1.026560e-08
7.200000e+02	7.400000e+02	9.154493e-08	7.349830e-09	8.577570e-09
7.400000e+02	7.600000e+02	7.439539e-08	6.012700e-09	7.015200e-09
7.600000e+02	7.800000e+02	5.936652e-08	4.882870e-09	5.709260e-09
7.800000e+02	8.000000e+02	4.481948e-08	3.712600e-09	4.338390e-09
8.000000e+02	8.200000e+02	3.958624e-08	3.297420e-09	3.852870e-09
8.200000e+02	8.400000e+02	3.359641e-08	3.035710e-09	3.615190e-09
8.400000e+02	8.600000e+02	2.645290e-08	2.255720e-09	2.640510e-09
8.600000e+02	8.800000e+02	2.058509e-08	1.781110e-09	2.089410e-09
8.800000e+02	9.000000e+02	1.708293e-08	1.499690e-09	1.764200e-09
9.000000e+02	9.200000e+02	1.479552e-08	1.292970e-09	1.516880e-09
9.200000e+02	9.400000e+02	1.301309e-08	1.138730e-09	1.335180e-09
9.400000e+02	9.600000e+02	1.069499e-08	9.402090e-10	1.103330e-09
9.600000e+02	9.800000e+02	8.628373e-09	7.711940e-10	9.065130e-10
9.800000e+02	1.000000e+03	7.605638e-09	6.826000e-10	8.017600e-10
1.000000e+03	1.020000e+03	6.532318e-09	5.930060e-10	6.977070e-10
1.020000e+03	1.040000e+03	5.200232e-09	4.775140e-10	5.621740e-10
1.040000e+03	1.060000e+03	4.761236e-09	4.389850e-10	5.168720e-10
1.060000e+03	1.080000e+03	3.825006e-09	3.568740e-10	4.210040e-10
1.080000e+03	1.100000e+03	3.083674e-09	2.942370e-10	3.494320e-10
1.100000e+03	1.120000e+03	2.642301e-09	2.490790e-10	2.941720e-10
1.120000e+03	1.140000e+03	2.438845e-09	2.321620e-10	2.742220e-10
1.140000e+03	1.160000e+03	2.034832e-09	1.965780e-10	2.328450e-10
1.160000e+03	1.180000e+03	1.695671e-09	1.610650e-10	1.902470e-10
1.180000e+03	1.200000e+03	1.525872e-09	1.454310e-10	1.719730e-10
1.200000e+03	1.220000e+03	1.166731e-09	1.120240e-10	1.324720e-10
1.220000e+03	1.240000e+03	1.087274e-09	1.051355e-10	1.244000e-10
1.240000e+03	1.260000e+03	9.914911e-10	9.676490e-11	1.145899e-10
1.260000e+03	1.280000e+03	8.723118e-10	8.486690e-11	1.004309e-10
1.280000e+03	1.300000e+03	6.919289e-10	6.882900e-11	8.165720e-11
1.300000e+03	1.320000e+03	6.729270e-10	6.627750e-11	7.857470e-11
1.320000e+03	1.340000e+03	5.550616e-10	5.606190e-11	6.669790e-11
1.340000e+03	1.360000e+03	5.339388e-10	5.306410e-11	6.294120e-11
1.360000e+03	1.380000e+03	5.778827e-10	5.901470e-11	7.026320e-11
1.380000e+03	1.400000e+03	3.486528e-10	3.523940e-11	4.192920e-11
1.400000e+03	1.420000e+03	3.008724e-10	3.069300e-11	3.656840e-11
1.420000e+03	1.440000e+03	2.934747e-10	3.014960e-11	3.590260e-11
1.440000e+03	1.460000e+03	1.873065e-10	1.817110e-11	2.154510e-11
1.460000e+03	1.480000e+03	2.286599e-10	2.389320e-11	2.851100e-11
1.480000e+03	1.500000e+03	2.191912e-10	2.199420e-11	2.613770e-11
1.500000e+03	1.520000e+03	1.586628e-10	1.616250e-11	1.923190e-11
1.520000e+03	1.540000e+03	1.566762e-10	1.634360e-11	1.949790e-11
1.540000e+03	1.560000e+03	1.384439e-10	1.381860e-11	1.641330e-11
1.560000e+03	1.580000e+03	1.644766e-10	1.730300e-11	2.062430e-11
1.580000e+03	1.600000e+03	8.997450e-11	9.055560e-12	1.076440e-11
1.600000e+03	1.620000e+03	1.219822e-10	1.232360e-11	1.463080e-11
1.620000e+03	1.640000e+03	7.632699e-11	8.005220e-12	9.546830e-12
1.640000e+03	1.660000e+03	7.896780e-11	8.405750e-12	1.004669e-11
1.660000e+03	1.680000e+03	6.159307e-11	6.178370e-12	7.340340e-12
1.680000e+03	1.700000e+03	6.118886e-11	6.365950e-12	7.581110e-12
1.700000e+03	1.720000e+03	5.926253e-11	6.169540e-12	7.357800e-12
1.720000e+03	1.740000e+03	4.658601e-11	4.398820e-12	5.168330e-12
1.740000e+03	1.760000e+03	3.984100e-11	4.007860e-12	4.758240e-12
1.760000e+03	1.780000e+03	3.835986e-11	4.227790e-12	5.072650e-12
1.780000e+03	1.800000e+03	4.983607e-11	5.264250e-12	6.293510e-12
1.800000e+03	1.820000e+03	3.431509e-11	3.666770e-12	4.381880e-12
1.820000e+03	1.840000e+03	3.231318e-11	3.421450e-12	4.088320e-12
1.840000e+03	1.860000e+03	2.599449e-11	2.800360e-12	3.347080e-12
1.860000e+03	1.880000e+03	2.298818e-11	2.173550e-12	2.551370e-12
1.880000e+03	1.900000e+03	1.762102e-11	1.937430e-12	2.323470e-12
1.900000e+03	1.920000e+03	1.486940e-11	1.596620e-12	1.905450e-12
1.920000e+03	1.940000e+03	1.790636e-11	1.796670e-12	2.129530e-12
1.940000e+03	1.960000e+03	1.295130e-11	1.303290e-12	1.542280e-12
1.960000e+03	1.980000e+03	1.235173e-11	1.341280e-12	1.606370e-12
1.980000e+03	2.000000e+03	9.430291e-12	9.510700e-13	1.124989e-12
2.000000e+03	2.020000e+03	2.228335e-11	2.440970e-12	2.924530e-12
2.020000e+03	2.040000e+03	1.371329e-11	1.322670e-12	1.556270e-12
2.040000e+03	2.060000e+03	1.183786e-11	1.341670e-12	1.615540e-12
2.060000e+03	2.080000e+03	7.641526e-12	8.329510e-13	9.978880e-13
2.080000e+03	2.100000e+03	7.177711e-12	7.648000e-13	9.118240e-13
2.100000e+03	2.120000e+03	9.253662e-12	1.049368e-12	1.260368e-12
2.120000e+03	2.140000e+03	6.895147e-12	7.132730e-13	8.476360e-13
2.140000e+03	2.160000e+03	4.345674e-12	4.695180e-13	5.605120e-13
2.160000e+03	2.180000e+03	5.248857e-12	5.521800e-13	6.559440e-13
2.180000e+03	2.200000e+03	4.291650e-12	4.609370e-13	5.491250e-13
2.200000e+03	2.220000e+03	2.535608e-12	2.581610e-13	3.048130e-13
2.220000e+03	2.240000e+03	3.828858e-12	4.199360e-13	5.007760e-13
2.240000e+03	2.260000e+03	9.722649e-12	9.957310e-13	1.181061e-12
2.260000e+03	2.280000e+03	4.121901e-12	4.440470e-13	5.305550e-13
2.280000e+03	2.300000e+03	1.915104e-12	2.133650e-13	2.556170e-13
2.300000e+03	2.320000e+03	3.379287e-12	4.002530e-13	4.872400e-13
2.320000e+03	2.340000e+03	6.761881e-12	8.285810e-13	1.003581e-12
2.340000e+03	2.360000e+03	3.911800e-12	4.338630e-13	5.187100e-13
2.360000e+03	2.380000e+03	1.967904e-12	2.172000e-13	2.585720e-13
2.380000e+03	2.400000e+03	2.274875e-12	2.243380e-13	2.636300e-13
2.400000e+03	2.420000e+03	1.686836e-12	1.929760e-13	2.319400e-13
2.420000e+03	2.440000e+03	2.557880e-12	2.890190e-13	3.455840e-13
2.440000e+03	2.460000e+03	1.600923e-12	1.733140e-13	2.058180e-13
2.460000e+03	2.480000e+03	1.516060e-12	1.648050e-13	1.959430e-13
2.480000e+03	2.500000e+03	1.850099e-12	2.073680e-13	2.477610e-13
2.500000e+03	2.520000e+03	9.067628e-13	1.066841e-13	1.288182e-13
2.520000e+03	2.540000e+03	3.236964e-12	3.748820e-13	4.510510e-13
2.540000e+03	2.560000e+03	9.871531e-13	1.161583e-13	1.406409e-13
2.560000e+03	2.580000e+03	2.089184e-12	2.221970e-13	2.620780e-13
2.580000e+03	2.600000e+03	1.810909e-12	2.069150e-13	2.471990e-13
2.600000e+03	2.620000e+03	4.473059e-13	5.341720e-14	6.441260e-14
2.620000e+03	2.640000e+03	4.230247e-13	4.847540e-14	5.810070e-14
2.640000e+03	2.660000e+03	8.576514e-13	1.019993e-13	1.232906e-13
2.660000e+03	2.680000e+03	2.105168e-12	2.242640e-13	2.654650e-13
2.680000e+03	2.700000e+03	2.260665e-13	2.963520e-14	3.626580e-14
2.700000e+03	2.720000e+03	4.052090e-12	4.497970e-13	5.365070e-13
2.720000e+03	2.740000e+03	6.473623e-13	7.709010e-14	9.280790e-14
2.740000e+03	2.760000e+03	1.418321e-13	1.723100e-14	2.078860e-14
2.760000e+03	2.780000e+03	7.146680e-13	8.207080e-14	9.842500e-14
2.780000e+03	2.800000e+03	5.288005e-13	6.620200e-14	8.018400e-14
2.800000e+03	2.820000e+03	4.466285e-13	5.294570e-14	6.387990e-14
2.820000e+03	2.840000e+03	9.081677e-13	1.034222e-13	1.235843e-13
2.840000e+03	2.860000e+03	1.263387e-12	1.644770e-13	2.013580e-13
2.860000e+03	2.880000e+03	6.090207e-14	7.630250e-15	9.250090e-15
2.880000e+03	2.900000e+03	3.359298e-13	4.079820e-14	4.921170e-14
2.900000e+03	2.920000e+03	6.630834e-13	8.406790e-14	1.023006e-13
2.920000e+03	2.940000e+03	9.925929e-13	1.290651e-13	1.576361e-13
2.940000e+03	2.960000e+03	2.727261e-13	3.570220e-14	4.370060e-14
2.960000e+03	2.980000e+03	2.183571e-13	2.644600e-14	3.190000e-14
2.980000e+03	3.000000e+03	1.152990e-12	1.168880e-13	1.363440e-13
3.000000e+03	3.020000e+03	4.023446e-13	5.339760e-14	6.534270e-14
3.020000e+03	3.040000e+03	1.831429e-13	2.094890e-14	2.489780e-14
3.040000e+03	3.060000e+03	1.206375e-13	1.609500e-14	1.980470e-14
3.060000e+03	3.080000e+03	3.364005e-14	4.982310e-15	6.241160e-15
3.080000e+03	3.100000e+03	7.682757e-14	1.090056e-14	1.357753e-14
3.100000e+03	3.120000e+03	2.016829e-13	2.680840e-14	3.297910e-14
3.120000e+03	3.140000e+03	2.260097e-13	2.848410e-14	3.454990e-14
3.140000e+03	3.160000e+03	1.176821e-13	1.484480e-14	1.804780e-14
3.160000e+03	3.180000e+03	9.221994e-14	1.233657e-14	1.512346e-14
3.180000e+03	3.200000e+03	1.335894e-13	1.675000e-14	2.032450e-14
3.200000e+03	3.220000e+03	1.936324e-13	2.298260e-14	2.762160e-14
3.220000e+03	3.240000e+03	7.873676e-14	9.841250e-15	1.185511e-14
3.240000e+03	3.260000e+03	2.836957e-14	4.436900e-15	5.619770e-15
3.260000e+03	3.280000e+03	4.977561e-14	6.783500e-15	8.335950e-15
3.280000e+03	3.300000e+03	5.110816e-14	6.904300e-15	8.468550e-15
3.300000e+03	3.320000e+03	2.832210e-14	3.668670e-15	4.454890e-15
3.320000e+03	3.340000e+03	1.168897e-13	1.443020e-14	1.738100e-14
3.340000e+03	3.360000e+03	5.755121e-14	8.119260e-15	1.007858e-14
3.360000e+03	3.380000e+03	1.390166e-14	2.135320e-15	2.684030e-15
3.380000e+03	3.400000e+03	5.537433e-14	8.018560e-15	9.989450e-15
3.400000e+03	3.420000e+03	8.269437e-14	1.063918e-14	1.292315e-14
3.420000e+03	3.440000e+03	2.692265e-14	3.610260e-15	4.431590e-15
3.440000e+03	3.460000e+03	1.771953e-15	2.660380e-16	3.329560e-16
3.460000e+03	3.480000e+03	7.168320e-14	9.494090e-15	1.157271e-14
3.480000e+03	3.500000e+03	1.432501e-14	2.038970e-15	2.523800e-15
3.500000e+03	3.520000e+03	5.947871e-15	8.406150e-16	1.043036e-15
3.520000e+03	3.540000e+03	1.882701e-14	2.511880e-15	3.058520e-15
3.540000e+03	3.560000e+03	9.211075e-14	1.617448e-14	2.138535e-14
3.560000e+03	3.580000e+03	7.167619e-14	1.102906e-14	1.384628e-14
3.580000e+03	3.600000e+03	7.260456e-15	1.106995e-15	1.386902e-15
3.600000e+03	3.620000e+03	2.714038e-14	4.199390e-15	5.251180e-15
3.620000e+03	3.640000e+03	1.212325e-14	1.626650e-15	1.978360e-15
3.640000e+03	3.660000e+03	2.549952e-14	3.990330e-15	5.043440e-15
3.660000e+03	3.680000e+03	1.545058e-14	2.333890e-15	2.910170e-15
3.680000e+03	3.700000e+03	2.077309e-14	2.988940e-15	3.699150e-15
3.700000e+03	3.720000e+03	1.328047e-13	2.017680e-14	2.531150e-14
3.720000e+03	3.740000e+03	3.421135e-14	4.832990e-15	5.962940e-15
3.740000e+03	3.760000e+03	5.227125e-15	9.443580e-16	1.235112e-15
3.760000e+03	3.780000e+03	8.139864e-16	1.174384e-16	1.451534e-16
3.780000e+03	3.800000e+03	2.692280e-16	4.859990e-17	6.319570e-17
3.800000e+03	3.820000e+03	1.050753e-15	1.875741e-16	2.434960e-16
3.820000e+03	3.840000e+03	5.411544e-15	1.012475e-15	1.328856e-15
3.840000e+03	3.860000e+03	7.803320e-16	1.238419e-16	1.558459e-16
3.860000e+03	3.880000e+03	5.490750e-15	8.565940e-16	1.086997e-15
3.880000e+03	3.900000e+03	3.309072e-15	5.251850e-16	6.617640e-16
3.900000e+03	3.920000e+03	1.511053e-15	2.396500e-16	3.020110e-16
3.920000e+03	3.940000e+03	4.161041e-15	7.313760e-16	9.459350e-16
3.940000e+03	3.960000e+03	2.482761e-15	3.592840e-16	4.438550e-16
3.960000e+03	3.980000e+03	4.249436e-17	6.928190e-18	8.823560e-18
3.980000e+03	4.000000e+03	8.208069e-15	1.170790e-15	1.450631e-15
4.000000e+03	4.020000e+03	1.381243e-14	2.162360e-15	2.722180e-15
4.020000e+03	4.040000e+03	2.291388e-15	3.696850e-16	4.674890e-16
4.040000e+03	4.060000e+03	2.359483e-15	4.476240e-16	5.884650e-16
4.060000e+03	4.080000e+03	2.986646e-15	4.533240e-16	5.664780e-16
4.080000e+03	4.100000e+03	2.898382e-15	5.528680e-16	7.279010e-16
4.100000e+03	4.120000e+03	8.100946e-15	1.393354e-15	1.792443e-15
4.120000e+03	4.140000e+03	2.249420e-16	4.213960e-17	5.524600e-17
4.140000e+03	4.160000e+03	1.767162e-19	3.713770e-20	5.039740e-20
4.160000e+03	4.180000e+03	1.911383e-16	3.235170e-17	4.136850e-17
4.180000e+03	4.200000e+03	1.394992e-15	2.621360e-16	3.439680e-16
4.200000e+03	4.220000e+03	2.986951e-15	5.049690e-16	6.456960e-16
4.220000e+03	4.240000e+03	1.518121e-22	3.715400e-23	5.220870e-23
4.240000e+03	4.260000e+03	3.705894e-16	5.851200e-17	7.344440e-17
4.260000e+03	4.280000e+03	5.134010e-17	1.047171e-17	1.406806e-17
4.280000e+03	4.300000e+03	1.872500e-15	2.703930e-16	3.328980e-16
4.300000e+03	4.320000e+03	2.486320e-16	5.195330e-17	7.006880e-17
4.320000e+03	4.340000e+03	6.134201e-16	1.119032e-16	1.458275e-16
4.340000e+03	4.360000e+03	-1.051305e-16	9.043800e-18	1.038984e-17
4.360000e+03	4.380000e+03	1.252275e-17	2.333810e-18	3.054940e-18
4.380000e+03	4.400000e+03	2.037180e-16	3.888430e-17	5.119630e-17
4.400000e+03	4.420000e+03	5.049661e-16	9.479980e-17	1.242837e-16
4.420000e+03	4.440000e+03	6.270515e-16	1.037832e-16	1.318686e-16
4.440000e+03	4.460000e+03	1.087990e-15	1.898328e-16	2.442630e-16
4.460000e+03	4.480000e+03	3.354802e-16	5.279940e-17	6.621600e-17
4.480000e+03	4.500000e+03	3.815658e-16	6.723890e-17	8.647170e-17
4.500000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.540000e+03	7.099333e-17	1.400329e-17	1.858481e-17
4.540000e+03	4.560000e+03	1.584688e-16	3.213610e-17	4.296650e-17
4.560000e+03	4.580000e+03	1.002648e-16	2.138676e-17	2.897360e-17
4.580000e+03	4.600000e+03	2.533947e-17	5.045550e-18	6.713810e-18
4.600000e+03	4.620000e+03	2.670102e-18	5.483190e-19	7.338690e-19
4.620000e+03	4.640000e+03	7.948036e-18	1.690781e-18	2.289114e-18
4.640000e+03	4.660000e+03	1.139980e-16	2.239687e-17	2.970090e-17
4.660000e+03	4.680000e+03	2.633186e-16	4.354170e-17	5.523050e-17
4.680000e+03	4.700000e+03	1.103501e-19	2.142424e-20	2.814120e-20
4.700000e+03	4.720000e+03	1.371637e-16	2.625190e-17	3.456180e-17
4.720000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.760000e+03	5.249609e-16	8.657490e-17	1.093185e-16
4.760000e+03	4.780000e+03	1.207595e-17	2.734608e-18	3.769930e-18
4.780000e+03	4.800000e+03	-9.516838e-25	5.242252e-25	3.224635e-25
4.800000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.840000e+03	3.072142e-19	1.131315e-19	1.731704e-19
4.840000e+03	4.860000e+03	1.665369e-17	3.652860e-18	4.988560e-18
4.860000e+03	4.880000e+03	2.844215e-17	6.558480e-18	9.079680e-18
4.880000e+03	4.900000e+03	1.056501e-24	3.197812e-25	4.912800e-25
4.900000e+03	4.920000e+03	4.177048e-16	8.495560e-17	1.136141e-16
4.920000e+03	4.940000e+03	1.402409e-17	3.075030e-18	4.203920e-18
4.940000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.980000e+03	5.737561e-17	1.116058e-17	1.474250e-17
4.980000e+03	5.000000e+03	6.089901e-21	1.903161e-21	2.899035e-21
5.000000e+03	5.020000e+03	2.770705e-21	5.570800e-22	7.412520e-22
5.020000e+03	5.040000e+03	7.019672e-19	1.860181e-19	2.697020e-19
5.040000e+03	5.060000e+03	5.837035e-18	1.298332e-18	1.780836e-18
5.060000e+03	5.080000e+03	2.156569e-19	5.191850e-20	7.293660e-20
5.080000e+03	5.100000e+03	-5.615114e-19	0.000000e+00	2.513640e-20
5.100000e+03	5.120000e+03	8.806784e-22	2.212978e-22	3.152336e-22
5.120000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.160000e+03	6.636311e-19	1.476868e-19	2.032884e-19
5.160000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.220000e+03	-2.269460e-18	7.399360e-19	5.317780e-19
5.220000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.260000e+03	4.331818e-18	9.556340e-19	1.306029e-18
5.260000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.300000e+03	1.270955e-19	3.067656e-20	4.312080e-20
5.300000e+03	5.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.360000e+03	8.891428e-19	1.876932e-19	2.535352e-19
5.360000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.420000e+03	2.060408e-18	4.762350e-19	6.606320e-19
5.420000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.460000e+03	-2.992622e-20	1.046964e-20	7.394510e-21
5.460000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.520000e+03	1.402316e-17	2.941520e-18	3.968460e-18
5.520000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.560000e+03	4.262669e-22	1.996714e-22	3.570931e-22
5.560000e+03	5.580000e+03	4.540200e-22	1.303018e-22	1.959112e-22
5.580000e+03	5.600000e+03	-1.212932e-20	4.222590e-21	2.991149e-21
5.600000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.980000e+03	-1.453029e-22	8.111330e-23	4.999090e-23
5.980000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+03	8.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+03	8.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+03	8.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+03	8.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+03	8.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+03	8.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+03	8.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+03	8.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+03	8.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+03	8.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+03	8.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+03	8.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+03	8.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+03	8.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+03	8.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+03	8.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+03	8.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+03	8.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+03	8.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+03	8.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+03	8.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+03	8.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+03	8.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+03	8.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+03	8.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+03	8.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+03	8.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+03	8.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+03	8.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+03	8.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+03	8.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+03	8.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+03	8.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+03	8.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+03	8.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+03	8.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+03	8.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+03	8.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+03	8.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+03	8.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+03	8.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+03	8.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+03	8.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+03	8.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+03	8.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+03	8.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+03	8.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+03	8.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+03	8.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+03	9.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+03	9.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+03	9.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+03	9.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+03	9.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+03	9.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+03	9.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+03	9.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+03	9.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+03	9.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+03	9.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+03	9.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+03	9.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+03	9.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+03	9.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+03	9.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+03	9.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+03	9.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+03	9.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+03	9.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+03	9.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+03	9.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+03	9.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+03	9.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+03	9.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+03	9.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+03	9.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+03	9.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+03	9.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+03	9.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+03	9.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+03	9.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+03	9.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+03	9.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+03	9.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+03	9.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+03	9.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+03	9.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+03	9.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+03	9.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+03	9.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+03	9.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+03	9.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+03	9.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+03	9.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+03	9.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+03	9.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+03	9.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.002000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+04	1.004000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+04	1.006000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+04	1.008000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+04	1.010000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+04	1.012000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+04	1.014000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+04	1.016000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+04	1.018000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.022000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+04	1.024000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+04	1.026000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+04	1.028000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+04	1.030000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+04	1.032000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+04	1.034000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+04	1.036000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+04	1.038000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.042000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+04	1.044000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+04	1.046000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+04	1.048000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+04	1.050000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+04	1.052000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+04	1.054000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+04	1.056000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+04	1.058000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.062000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+04	1.064000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+04	1.066000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+04	1.068000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+04	1.070000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+04	1.072000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+04	1.074000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+04	1.076000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+04	1.078000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.082000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+04	1.084000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+04	1.086000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+04	1.088000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+04	1.090000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+04	1.092000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+04	1.094000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+04	1.096000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+04	1.098000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.102000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+04	1.104000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+04	1.106000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+04	1.108000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+04	1.110000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+04	1.112000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+04	1.114000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+04	1.116000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+04	1.118000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.122000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+04	1.124000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+04	1.126000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+04	1.128000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+04	1.130000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+04	1.132000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+04	1.134000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+04	1.136000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+04	1.138000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.142000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.146000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.150000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+04	1.152000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+04	1.154000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+04	1.156000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+04	1.158000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.162000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+04	1.164000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+04	1.166000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+04	1.168000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+04	1.170000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.174000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+04	1.176000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+04	1.178000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.182000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+04	1.184000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+04	1.186000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.190000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+04	1.192000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+04	1.194000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.198000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.202000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.206000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.210000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.214000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.218000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.222000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.226000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.230000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.234000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.238000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.242000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.246000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.250000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.254000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.258000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.262000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.266000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.270000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.274000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.278000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.282000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.286000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.290000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.294000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.298000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLOvar
ErrorBandColor=red
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 0.001913939999999999, dn: 0.001616819999999998}}, 2: {"": {up: 0.001285350000000001, dn: 0.001089130000000001}}, 3: {"": {up: 0.0006653800000000001, dn: 0.0005649399999999999}}, 4: {"": {up: 0.0003483229999999993, dn: 0.0002956370000000005}}, 5: {"": {up: 0.0001968339999999999, dn: 0.000164347}}, 6: {"": {up: 0.0001172649999999996, dn: 9.803200000000007e-05}}, 7: {"": {up: 7.038400000000016e-05, dn: 5.887599999999981e-05}}, 8: {"": {up: 4.620790000000002e-05, dn: 3.853449999999996e-05}}, 9: {"": {up: 2.850190000000009e-05, dn: 2.386899999999993e-05}}, 10: {"": {up: 1.851560000000002e-05, dn: 1.553380000000003e-05}}, 11: {"": {up: 1.249629999999999e-05, dn: 1.045370000000002e-05}}, 12: {"": {up: 8.1367e-06, dn: 6.836499999999981e-06}}, 13: {"": {up: 5.627000000000006e-06, dn: 4.750399999999994e-06}}, 14: {"": {up: 3.71363e-06, dn: 3.10284999999999e-06}}, 15: {"": {up: 2.875690000000003e-06, dn: 2.427289999999996e-06}}, 16: {"": {up: 1.948999999999998e-06, dn: 1.648950000000001e-06}}, 17: {"": {up: 1.211950000000001e-06, dn: 1.035650000000001e-06}}, 18: {"": {up: 8.986000000000019e-07, dn: 7.663399999999992e-07}}, 19: {"": {up: 6.817999999999991e-07, dn: 5.800499999999996e-07}}, 20: {"": {up: 5.174630000000002e-07, dn: 4.386240000000002e-07}}, 21: {"": {up: 3.278350000000004e-07, dn: 2.81257e-07}}, 22: {"": {up: 2.802860000000006e-07, dn: 2.383449999999997e-07}}, 23: {"": {up: 1.658069999999997e-07, dn: 1.421260000000002e-07}}, 24: {"": {up: 1.383270000000001e-07, dn: 1.219129999999998e-07}}, 25: {"": {up: 1.155800000000001e-07, dn: 9.888099999999992e-08}}, 26: {"": {up: 8.461399999999997e-08, dn: 7.408300000000002e-08}}, 27: {"": {up: 5.568309999999995e-08, dn: 4.787000000000002e-08}}, 28: {"": {up: 4.879579999999997e-08, dn: 4.238749999999998e-08}}, 29: {"": {up: 3.244570000000007e-08, dn: 2.89724e-08}}, 30: {"": {up: 2.067990000000001e-08, dn: 1.886920000000002e-08}}, 31: {"": {up: 1.803179999999997e-08, dn: 1.635540000000001e-08}}, 32: {"": {up: 1.561710000000002e-08, dn: 1.314959999999999e-08}}, 33: {"": {up: 1.505639999999999e-08, dn: 1.31917e-08}}, 34: {"": {up: 9.253499999999997e-09, dn: 8.390299999999987e-09}}, 35: {"": {up: 3.32189999999999e-09, dn: 2.886700000000015e-09}}, 36: {"": {up: 4.693799999999991e-09, dn: 3.967100000000004e-09}}, 37: {"": {up: 2.538610000000002e-09, dn: 2.311490000000004e-09}}, 38: {"": {up: 4.588729999999996e-09, dn: 3.875460000000001e-09}}, 39: {"": {up: 1.929659999999996e-09, dn: 1.971040000000004e-09}}, 40: {"": {up: 3.103180000000003e-09, dn: 2.645179999999999e-09}}, 41: {"": {up: 2.331250000000003e-09, dn: 2.047269999999998e-09}}, 42: {"": {up: 1.951294999999999e-09, dn: 1.574941e-09}}, 43: {"": {up: 3.138249999999998e-09, dn: 2.645919999999997e-09}}, 44: {"": {up: 1.064889999999998e-09, dn: 9.019100000000015e-10}}, 45: {"": {up: 7.321600000000009e-10, dn: 6.409799999999992e-10}}, 46: {"": {up: 7.88480000000001e-10, dn: 6.580199999999981e-10}}, 47: {"": {up: 1.314770000000002e-09, dn: 1.729059999999998e-09}}, 48: {"": {up: 1.376730000000001e-10, dn: 1.512509999999998e-10}}, 49: {"": {up: 9.839999999999974e-10, dn: 8.48820000000002e-10}}, 50: {"": {up: 4.010199999999991e-11, dn: 9.198300000000005e-11}}, 51: {"": {up: 5.862346000000001e-10, dn: 4.776562100000001e-10}}, 52: {"": {up: 5.291299999999994e-10, dn: 4.593820000000003e-10}}, 53: {"": {up: 2.497610000000001e-10, dn: 2.272249999999999e-10}}, 54: {"": {up: 1.064799999999998e-10, dn: 1.136889999999999e-10}}, 55: {"": {up: 4.078470000000003e-10, dn: 3.589220000000001e-10}}, 56: {"": {up: 3.525399999999989e-11, dn: 1.008970000000002e-10}}, 57: {"": {up: 1.403120000000001e-10, dn: 1.160650000000001e-10}}, 58: {"": {up: 4.053300000000019e-11, dn: 4.3837e-11}}, 59: {"": {up: 1.471417999999999e-10, dn: 2.095855e-10}}, 60: {"": {up: 3.205909999999995e-10, dn: 2.945070000000003e-10}}, 61: {"": {up: 8.27205e-11, dn: 6.680250000000001e-11}}, 62: {"": {up: 6.339799999999999e-11, dn: 5.88472e-11}}, 63: {"": {up: 1.9488368e-10, dn: 1.617924e-10}}, 64: {"": {up: 1.602550000000001e-10, dn: 1.945409999999999e-10}}, 65: {"": {up: 1.932950000000002e-11, dn: 2.511470000000008e-11}}, 66: {"": {up: 2.878313e-11, dn: 2.907437e-11}}, 67: {"": {up: 5.606999999999999e-11, dn: 5.39461e-11}}, 68: {"": {up: 3.783689999999999e-11, dn: 4.74303e-11}}, 69: {"": {up: 1.426860000000001e-11, dn: 1.65704e-11}}, 70: {"": {up: 3.065536000000001e-11, dn: 2.508420999999999e-11}}, 71: {"": {up: 2.7190477e-11, dn: 3.8774423e-11}}, 72: {"": {up: 1.91066e-11, dn: 2.153199999999999e-11}}, 73: {"": {up: 4.154079999999999e-11, dn: 3.800809999999997e-11}}, 74: {"": {up: 7.779889999999999e-12, dn: 8.878109999999997e-12}}, 75: {"": {up: 2.257602e-11, dn: 3.082539999999999e-11}}, 76: {"": {up: 8.508700000000004e-12, dn: 7.300900000000045e-12}}, 77: {"": {up: 3.16961e-11, dn: 3.924410000000003e-11}}, 78: {"": {up: 3.575466e-11, dn: 2.817388e-11}}, 79: {"": {up: 7.827946999999999e-12, dn: 1.055211e-11}}, 80: {"": {up: 8.387729999999991e-12, dn: 7.350810000000008e-12}}, 81: {"": {up: 5.902059999999994e-12, dn: 4.692170000000004e-12}}, 82: {"": {up: 8.485615000000002e-12, dn: 1.192679e-11}}, 83: {"": {up: 3.172939999999998e-12, dn: 2.91281e-12}}, 84: {"": {up: 9.822499999999994e-12, dn: 8.909970000000007e-12}}, 85: {"": {up: 1.465630999999999e-11, dn: 1.939749e-11}}, 86: {"": {up: 2.31775e-11, dn: 2.656999999999999e-11}}, 87: {"": {up: 2.669239999999998e-11, dn: 2.335069999999999e-11}}, 88: {"": {up: 1.220334e-11, dn: 9.867240000000004e-12}}, 89: {"": {up: 6.82069e-12, dn: 5.294629999999999e-12}}, 90: {"": {up: 3.959919999999998e-12, dn: 4.529060000000003e-12}}, 91: {"": {up: 6.414900000000005e-12, dn: 8.578129999999991e-12}}, 92: {"": {up: 1.628422e-12, dn: 1.400798e-12}}, 93: {"": {up: 6.239350000000002e-12, dn: 9.829776999999999e-12}}, 94: {"": {up: 8.092669999999985e-13, dn: 1.125066e-12}}, 95: {"": {up: 1.889719999999999e-12, dn: 2.143430000000001e-12}}, 96: {"": {up: 3.087260000000001e-12, dn: 4.293014999999999e-12}}, 97: {"": {up: 1.389405e-12, dn: 1.930868e-12}}, 98: {"": {up: 7.165410000000006e-12, dn: 6.193599999999997e-12}}, 99: {"": {up: 1.777350000000001e-12, dn: 2.319169999999997e-12}}, 100: {"": {up: 2.725197e-12, dn: 3.714537e-12}}, 101: {"": {up: 2.742469999999999e-12, dn: 2.544799999999997e-12}}, 102: {"": {up: 1.95850052e-12, dn: 1.49813448e-12}}, 103: {"": {up: 3.98415e-12, dn: 5.3329e-12}}, 104: {"": {up: 6.257799999999957e-14, dn: 3.301430000000006e-13}}, 105: {"": {up: 7.667240999999999e-13, dn: 6.841760630000001e-13}}, 106: {"": {up: 9.048520000000001e-13, dn: 1.0107e-12}}, 107: {"": {up: 1.994569999999999e-12, dn: 2.700000000000001e-12}}, 108: {"": {up: 1.456433999999999e-12, dn: 1.801110000000001e-12}}, 109: {"": {up: 1.64288e-12, dn: 1.98563e-12}}, 110: {"": {up: 5.692709999999996e-12, dn: 7.402770000000004e-12}}, 111: {"": {up: 8.279969999999998e-12, dn: 6.608309999999997e-12}}, 112: {"": {up: 1.7052717e-12, dn: 1.313851e-12}}, 113: {"": {up: 8.37790000000001e-13, dn: 9.53489999999999e-13}}, 114: {"": {up: 1.135290000000001e-12, dn: 1.28264e-12}}, 115: {"": {up: 1.241732e-12, dn: 8.807610000000001e-13}}, 116: {"": {up: 7.512000000000003e-13, dn: 6.913099999999998e-13}}, 117: {"": {up: 4.164810000000012e-13, dn: 5.956209999999988e-13}}, 118: {"": {up: 6.194579999999991e-13, dn: 5.864920000000006e-13}}, 119: {"": {up: 1.802332e-12, dn: 1.381640000000001e-12}}, 120: {"": {up: 9.268440000000002e-12, dn: 7.2116e-12}}, 121: {"": {up: 6.89396e-12, dn: 8.870760000000003e-12}}, 122: {"": {up: 1.805900000000001e-12, dn: 2.36399e-12}}, 123: {"": {up: 1.844480000000001e-14, dn: 2.640989999999993e-14}}, 124: {"": {up: 6.859280000000001e-14, dn: 9.547389999999998e-14}}, 125: {"": {up: 5.638199999999995e-14, dn: 1.00344e-13}}, 126: {"": {up: 4.358420000000002e-13, dn: 5.301569999999997e-13}}, 127: {"": {up: 9.509400000000004e-14, dn: 7.905400000000004e-14}}, 128: {"": {up: 3.582170000000004e-13, dn: 3.185109999999998e-13}}, 129: {"": {up: 4.281749999999998e-13, dn: 3.489200000000001e-13}}, 130: {"": {up: 1.13287e-12, dn: 1.520912e-12}}, 131: {"": {up: 5.639620000000007e-14, dn: 5.216779999999991e-14}}, 132: {"": {up: 1.9679e-13, dn: 1.772239999999998e-13}}, 133: {"": {up: 4.910299999999998e-13, dn: 4.150880000000001e-13}}, 134: {"": {up: 5.757530000000004e-13, dn: 4.96131e-13}}, 135: {"": {up: 3.349139999999997e-13, dn: 2.821520000000003e-13}}, 136: {"": {up: 2.171117e-13, dn: 1.617015e-13}}, 137: {"": {up: 8.051179999999998e-14, dn: 5.908110000000002e-14}}, 138: {"": {up: 1.058425000000001e-13, dn: 9.472199999999997e-14}}, 139: {"": {up: 7.401929999999997e-14, dn: 9.40258e-14}}, 140: {"": {up: 4.477450000000004e-14, dn: 3.740709999999998e-14}}, 141: {"": {up: 2.57692e-13, dn: 3.655001999999999e-13}}, 142: {"": {up: 7.392300000000003e-13, dn: 9.296709999999994e-13}}, 143: {"": {up: 1.04778705e-13, dn: 7.425080000000001e-14}}, 144: {"": {up: 4.479160000000017e-14, dn: 3.944679999999987e-14}}, 145: {"": {up: 1.492221e-13, dn: 1.816299999999999e-13}}, 146: {"": {up: 1.457387e-13, dn: 1.127877000000001e-13}}, 147: {"": {up: 1.521545837e-13, dn: 1.074342163e-13}}, 148: {"": {up: 3.266404e-14, dn: 5.411912000000001e-14}}, 149: {"": {up: 1.262e-13, dn: 1.078097e-13}}, 150: {"": {up: 6.112989999999996e-14, dn: 4.931520000000004e-14}}, 151: {"": {up: 3.278530000000002e-14, dn: 2.884659999999998e-14}}, 152: {"": {up: 5.974120000000008e-15, dn: 6.774539999999996e-15}}, 153: {"": {up: 6.553200000000012e-15, dn: 6.329099999999995e-15}}, 154: {"": {up: 8.831700000000006e-14, dn: 1.012469999999999e-13}}, 155: {"": {up: 2.854099999999999e-14, dn: 2.286589999999999e-14}}, 156: {"": {up: 2.573660000000001e-14, dn: 2.175429999999999e-14}}, 157: {"": {up: 4.8802704e-15, dn: 6.478623000000001e-15}}, 158: {"": {up: 4.480059999999999e-14, dn: 5.996490000000001e-14}}, 159: {"": {up: 3.81156e-14, dn: 4.949420000000003e-14}}, 160: {"": {up: 2.466230000000001e-14, dn: 2.019629999999999e-14}}, 161: {"": {up: 4.874459999999998e-14, dn: 6.824649999999999e-14}}, 162: {"": {up: 6.2707236e-15, dn: 4.763492999999999e-15}}, 163: {"": {up: 1.257689e-14, dn: 9.743689999999996e-15}}, 164: {"": {up: 3.206829999999991e-14, dn: 3.086890000000002e-14}}, 165: {"": {up: 2.375469999999996e-14, dn: 2.092960000000001e-14}}, 166: {"": {up: 1.417437e-14, dn: 1.144292e-14}}, 167: {"": {up: 1.238184000000001e-13, dn: 1.7123e-13}}, 168: {"": {up: 9.287800000000009e-15, dn: 9.932299999999991e-15}}, 169: {"": {up: 4.603050000000001e-15, dn: 3.43622e-15}}, 170: {"": {up: 1.303949e-14, dn: 9.93355e-15}}, 171: {"": {up: 1.89261e-14, dn: 1.55835e-14}}, 172: {"": {up: 8.428059999999998e-15, dn: 6.590389999999999e-15}}, 173: {"": {up: 1.302172e-14, dn: 1.036929e-14}}, 174: {"": {up: 1.44269e-14, dn: 1.405339999999999e-14}}, 175: {"": {up: 2.044360000000001e-15, dn: 1.66711e-15}}, 176: {"": {up: 7.058729999999999e-15, dn: 9.767040000000002e-15}}, 177: {"": {up: 2.290690999999999e-14, dn: 1.736017999999999e-14}}, 178: {"": {up: 3.48124e-14, dn: 2.609370000000001e-14}}, 179: {"": {up: 6.432499999999972e-17, dn: 8.811300000000002e-17}}, 180: {"": {up: 6.548690000000003e-15, dn: 5.17262e-15}}, 181: {"": {up: 1.023698e-15, dn: 1.246875000000001e-15}}, 182: {"": {up: 1.959295e-15, dn: 1.403028e-15}}, 183: {"": {up: 1.271389e-14, dn: 1.625798000000001e-14}}, 184: {"": {up: 2.412467e-15, dn: 1.875209e-15}}, 185: {"": {up: 2.482279999999999e-14, dn: 2.01591e-14}}, 186: {"": {up: 5.573020000000001e-15, dn: 4.523720000000002e-15}}, 187: {"": {up: 8.3279e-15, dn: 8.999199999999979e-15}}, 188: {"": {up: 5.40032e-15, dn: 4.068879999999998e-15}}, 189: {"": {up: 4.122250000000001e-16, dn: 4.810050000000004e-16}}, 190: {"": {up: 1.344090000000001e-14, dn: 1.477710000000001e-14}}, 191: {"": {up: 6.461049999999999e-15, dn: 4.030649999999999e-15}}, 192: {"": {up: 6.3184e-16, dn: 8.863759999999999e-16}}, 193: {"": {up: 7.775300000000006e-16, dn: 6.371979999999997e-16}}, 194: {"": {up: 1.222705999999999e-15, dn: 1.349610000000001e-15}}, 195: {"": {up: 4.324560000000003e-16, dn: 5.490799999999998e-16}}, 196: {"": {up: 9.088829999999994e-16, dn: 7.003910000000005e-16}}, 197: {"": {up: 4.454870000000002e-16, dn: 3.563089999999999e-16}}, 198: {"": {up: 4.136199999999998e-15, dn: 3.653370000000001e-15}}, 199: {"": {up: 1.5349669e-15, dn: 2.4278253e-15}}, 200: {"": {up: 2.825292e-15, dn: 1.9954389e-15}}, 201: {"": {up: 4.527040000000001e-16, dn: 3.533069999999998e-16}}, 202: {"": {up: 3.136350000000002e-16, dn: 3.294779999999999e-16}}, 203: {"": {up: 9.373569999999997e-15, dn: 1.334713e-14}}, 204: {"": {up: 7.979509999999997e-14, dn: 1.099975e-13}}, 205: {"": {up: 8.604740000000004e-16, dn: 6.564889999999999e-16}}, 206: {"": {up: 6.048800000000009e-17, dn: 6.571299999999989e-17}}, 207: {"": {up: 2.737884e-16, dn: 3.861388e-16}}, 208: {"": {up: 1.100039999999999e-16, dn: 1.241320000000001e-16}}, 209: {"": {up: 3.911800000000002e-16, dn: 3.106969999999998e-16}}, 210: {"": {up: 1.61688e-15, dn: 1.39332e-15}}, 211: {"": {up: 7.01772e-16, dn: 9.520599999999999e-16}}, 212: {"": {up: 3.460890000000001e-16, dn: 4.57233e-16}}, 213: {"": {up: 8.838360000000001e-16, dn: 1.251232999999999e-15}}, 214: {"": {up: 2.759380000000003e-16, dn: 2.826729999999998e-16}}, 215: {"": {up: 8.293399999999999e-17, dn: 5.976471e-17}}, 216: {"": {up: 7.458070000000001e-15, dn: 9.792339999999997e-15}}, 217: {"": {up: 2.299759999999999e-17, dn: 2.296620000000002e-17}}, 218: {"": {up: 8.843789999999995e-17, dn: 6.904610000000002e-17}}, 219: {"": {up: 2.532533e-15, dn: 1.811862000000001e-15}}, 220: {"": {up: 1.74784e-15, dn: 2.45342e-15}}, 221: {"": {up: 7.504750000000003e-15, dn: 5.661569999999996e-15}}, 222: {"": {up: 2.203991999999999e-16, dn: 1.714709e-16}}, 223: {"": {up: 4.715560000000001e-17, dn: 3.71196e-17}}, 224: {"": {up: 8.129690000000003e-17, dn: 1.043678e-16}}, 225: {"": {up: 2.581959999999999e-17, dn: 3.394520000000002e-17}}, 226: {"": {up: 4.414359999999998e-17, dn: 3.464979999999999e-17}}, 227: {"": {up: 4.8353e-16, dn: 3.4791e-16}}, 228: {"": {up: 4.303759999999998e-16, dn: 5.87389e-16}}, 229: {"": {up: 3.224220000000001e-16, dn: 2.350869e-16}}, 230: {"": {up: 2.046224999999999e-16, dn: 2.838895000000001e-16}}, 231: {"": {up: 9.33862e-18, dn: 4.60339e-18}}, 232: {"": {up: 1.229535e-17, dn: 9.277099999999998e-18}}, 233: {"": {up: 5.311070000000001e-17, dn: 4.19412e-17}}, 234: {"": {up: 1.312685e-16, dn: 1.682347999999999e-16}}, 235: {"": {up: 1.899581e-16, dn: 2.535667000000001e-16}}, 236: {"": {up: 5.49833e-16, dn: 4.27719e-16}}, 237: {"": {up: 1.042524e-16, dn: 8.182189999999997e-17}}, 238: {"": {up: 9.89845e-18, dn: 1.347891e-17}}, 239: {"": {up: 5.953789999999996e-17, dn: 6.478550000000003e-17}}, 240: {"": {up: 8.81569e-17, dn: 7.533289999999995e-17}}, 241: {"": {up: 1.332400000000001e-17, dn: 1.426739999999998e-17}}, 242: {"": {up: 4.63692e-18, dn: 3.383160000000002e-18}}, 243: {"": {up: 1.051702e-17, dn: 7.534260000000003e-18}}, 244: {"": {up: 2.725319999999999e-16, dn: 3.19709e-16}}, 245: {"": {up: 4.294609999999999e-16, dn: 3.539040000000002e-16}}, 246: {"": {up: 3.14664e-18, dn: 2.310181e-18}}, 247: {"": {up: 3.512090000000001e-19, dn: 3.009299999999999e-19}}, 248: {"": {up: 1.473907e-17, dn: 1.115882e-17}}, 249: {"": {up: 2.252851e-18, dn: 3.301919000000001e-18}}, 250: {"": {up: 3.96673e-17, dn: 2.473269999999997e-17}}, 251: {"": {up: 4.276631e-19, dn: 1.996455e-19}}, 252: {"": {up: 3.845259999999998e-19, dn: 3.101750000000002e-19}}, 253: {"": {up: 6.231319999999999e-20, dn: 4.3741e-20}}, 254: {"": {up: 1.6132784e-19, dn: 8.354502999999999e-20}}, 255: {"": {up: 4.871649999999997e-17, dn: 5.261979999999999e-17}}, 256: {"": {up: 2.929570000000001e-17, dn: 3.97455e-17}}, 257: {"": {up: 4.061920000000001e-19, dn: 1.83001e-19}}, 258: {"": {up: 1.614145e-22, dn: 2.037401e-22}}, 259: {"": {up: 6.715740000000001e-21, dn: 9.29865e-21}}, 260: {"": {up: 5.300140000000002e-19, dn: 7.373899999999999e-19}}, 261: {"": {up: 1.358925e-20, dn: 1.064611e-20}}, 262: {"": {up: 9.694670000000004e-19, dn: 6.962310000000001e-19}}, 263: {"": {up: 1.312246e-19, dn: 2.183192e-19}}, 264: {"": {up: 4.31218e-20, dn: 3.067710999999999e-20}}, 265: {"": {up: 1.81688e-16, dn: 1.99158e-16}}, 266: {"": {up: 4.120720000000001e-19, dn: 2.9927e-19}}, 267: {"": {up: 2.523970999999999e-19, dn: 1.865039000000001e-19}}, 268: {"": {up: 1.031496e-20, dn: 7.262640000000002e-21}}, 269: {"": {up: 4.909610000000003e-23, dn: 6.376349999999997e-23}}, 270: {"": {up: 6.606359999999999e-19, dn: 4.762370000000001e-19}}, 271: {"": {up: 5.12431e-19, dn: 5.03452e-19}}, 272: {"": {up: 7.394160000000002e-21, dn: 1.046914e-20}}, 273: {"": {up: 3.55699e-24, dn: 2.505782e-24}}, 274: {"": {up: 2.417373e-20, dn: 1.658584999999999e-20}}, 275: {"": {up: 3.973299999999997e-18, dn: 2.944920000000001e-18}}, 276: {"": {up: 3.84638e-22, dn: 5.45718e-22}}, 277: {"": {up: 1.550449e-20, dn: 1.27226e-20}}, 278: {"": {up: 2.029732e-22, dn: 1.348673e-22}}, 279: {"": {up: 2.991224000000001e-21, dn: 4.22271e-21}}, 280: {"": {up: 2.259767e-25, dn: 1.367424e-25}}, 281: {"": {up: 5.750764e-23, dn: 3.491975e-23}}, 282: {"": {up: 8.351370000000002e-23, dn: 1.201349e-22}}, 283: {"": {up: 3.012232000000001e-25, dn: 2.067801e-25}}, 284: {"": {up: 5.094320000000001e-19, dn: 3.63287e-19}}, 285: {"": {up: 2.662837e-27, dn: 4.317965e-27}}, 286: {"": {up: 7.080751e-23, dn: 1.2119572e-22}}, 287: {"": {up: 1.604946999999999e-24, dn: 2.390433000000001e-24}}, 288: {"": {up: 8.965750000000002e-23, dn: 5.63828e-23}}, 289: {"": {up: 1.295898000000001e-31, dn: 2.002902e-31}}, 290: {"": {up: 5.997549000000001e-30, dn: 3.060985e-30}}, 291: {"": {up: 1.253162999999999e-26, dn: 1.001395000000001e-26}}, 292: {"": {up: 5.66001e-24, dn: 3.92667e-24}}, 293: {"": {up: 1.621136e-20, dn: 1.080537e-20}}, 294: {"": {up: 2.285840000000001e-40, dn: 2.752690000000001e-40}}, 295: {"": {up: 5.860409999999998e-28, dn: 8.432870000000001e-28}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 6.711198999999999e-27, dn: 2.655283000000001e-27}}, 298: {"": {up: 4.99909e-23, dn: 8.111330000000001e-23}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 1.095692999999999e-26, dn: 9.726510000000002e-27}}, 301: {"": {up: 1.325889e-22, dn: 1.878173999999999e-22}}, 302: {"": {up: 1.828157e-22, dn: 1.294871e-22}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 3.79381e-32, dn: 1.554711e-32}}, 305: {"": {up: 2.754106e-35, dn: 4.152914e-35}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 9.78566e-30, dn: 1.500071e-29}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 1.024586000000001e-32, dn: 1.267255999999999e-32}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 6.03012e-32, dn: 3.654060999999999e-32}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 7.777850000000002e-35, dn: 4.391060999999999e-35}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}}
ErrorTubes=1
LineColor=red
LineStyle=solid
LineWidth=1.5pt
Name=NLOvar
Path=NLOvar
Title=NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	2.995206e-02	1.616820e-03	1.913940e-03
4.000000e+01	6.000000e+01	2.049188e-02	1.089130e-03	1.285350e-03
6.000000e+01	8.000000e+01	1.119874e-02	5.649400e-04	6.653800e-04
8.000000e+01	1.000000e+02	6.149276e-03	2.956370e-04	3.483230e-04
1.000000e+02	1.200000e+02	3.547977e-03	1.643470e-04	1.968340e-04
1.200000e+02	1.400000e+02	2.140803e-03	9.803200e-05	1.172650e-04
1.400000e+02	1.600000e+02	1.306023e-03	5.887600e-05	7.038400e-05
1.600000e+02	1.800000e+02	8.306625e-04	3.853450e-05	4.620790e-05
1.800000e+02	2.000000e+02	5.336750e-04	2.386900e-05	2.850190e-05
2.000000e+02	2.200000e+02	3.569566e-04	1.553380e-05	1.851560e-05
2.200000e+02	2.400000e+02	2.330126e-04	1.045370e-05	1.249630e-05
2.400000e+02	2.600000e+02	1.572533e-04	6.836500e-06	8.136700e-06
2.600000e+02	2.800000e+02	1.093807e-04	4.750400e-06	5.627000e-06
2.800000e+02	3.000000e+02	7.135767e-05	3.102850e-06	3.713630e-06
3.000000e+02	3.200000e+02	5.301003e-05	2.427290e-06	2.875690e-06
3.200000e+02	3.400000e+02	3.557691e-05	1.648950e-06	1.949000e-06
3.400000e+02	3.600000e+02	2.489216e-05	1.035650e-06	1.211950e-06
3.600000e+02	3.800000e+02	1.795088e-05	7.663400e-07	8.986000e-07
3.800000e+02	4.000000e+02	1.257095e-05	5.800500e-07	6.818000e-07
4.000000e+02	4.200000e+02	9.119519e-06	4.386240e-07	5.174630e-07
4.200000e+02	4.400000e+02	6.270136e-06	2.812570e-07	3.278350e-07
4.400000e+02	4.600000e+02	4.619823e-06	2.383450e-07	2.802860e-07
4.600000e+02	4.800000e+02	3.203885e-06	1.421260e-07	1.658070e-07
4.800000e+02	5.000000e+02	2.671918e-06	1.219130e-07	1.383270e-07
5.000000e+02	5.200000e+02	1.739658e-06	9.888100e-08	1.155800e-07
5.200000e+02	5.400000e+02	1.562884e-06	7.408300e-08	8.461400e-08
5.400000e+02	5.600000e+02	9.247322e-07	4.787000e-08	5.568310e-08
5.600000e+02	5.800000e+02	8.187277e-07	4.238750e-08	4.879580e-08
5.800000e+02	6.000000e+02	5.914333e-07	2.897240e-08	3.244570e-08
6.000000e+02	6.200000e+02	4.467458e-07	1.886920e-08	2.067990e-08
6.200000e+02	6.400000e+02	3.914266e-07	1.635540e-08	1.803180e-08
6.400000e+02	6.600000e+02	2.190466e-07	1.314960e-08	1.561710e-08
6.600000e+02	6.800000e+02	2.494553e-07	1.319170e-08	1.505640e-08
6.800000e+02	7.000000e+02	1.739243e-07	8.390300e-09	9.253500e-09
7.000000e+02	7.200000e+02	1.293635e-07	2.886700e-09	3.321900e-09
7.200000e+02	7.400000e+02	1.142854e-07	3.967100e-09	4.693800e-09
7.400000e+02	7.600000e+02	4.979194e-08	2.311490e-09	2.538610e-09
7.600000e+02	7.800000e+02	5.807392e-08	3.875460e-09	4.588730e-09
7.800000e+02	8.000000e+02	5.303304e-08	1.971040e-09	1.929660e-09
8.000000e+02	8.200000e+02	6.346977e-08	2.645180e-09	3.103180e-09
8.200000e+02	8.400000e+02	3.188297e-08	2.047270e-09	2.331250e-09
8.400000e+02	8.600000e+02	5.616433e-09	1.574941e-09	1.951295e-09
8.600000e+02	8.800000e+02	3.076521e-08	2.645920e-09	3.138250e-09
8.800000e+02	9.000000e+02	1.898579e-08	9.019100e-10	1.064890e-09
9.000000e+02	9.200000e+02	1.703322e-08	6.409800e-10	7.321600e-10
9.200000e+02	9.400000e+02	1.810632e-08	6.580200e-10	7.884800e-10
9.400000e+02	9.600000e+02	2.105554e-08	1.729060e-09	1.314770e-09
9.600000e+02	9.800000e+02	4.954802e-09	1.512510e-10	1.376730e-10
9.800000e+02	1.000000e+03	1.894011e-08	8.488200e-10	9.840000e-10
1.000000e+03	1.020000e+03	1.663420e-09	9.198300e-11	4.010200e-11
1.020000e+03	1.040000e+03	5.726994e-10	4.776562e-10	5.862346e-10
1.040000e+03	1.060000e+03	1.011400e-08	4.593820e-10	5.291300e-10
1.060000e+03	1.080000e+03	2.039002e-09	2.272250e-10	2.497610e-10
1.080000e+03	1.100000e+03	3.660174e-09	1.136890e-10	1.064800e-10
1.100000e+03	1.120000e+03	4.635610e-09	3.589220e-10	4.078470e-10
1.120000e+03	1.140000e+03	2.428195e-09	1.008970e-10	3.525400e-11
1.140000e+03	1.160000e+03	1.309113e-09	1.160650e-10	1.403120e-10
1.160000e+03	1.180000e+03	1.197905e-09	4.383700e-11	4.053300e-11
1.180000e+03	1.200000e+03	5.107218e-10	2.095855e-10	1.471418e-10
1.200000e+03	1.220000e+03	5.021009e-09	2.945070e-10	3.205910e-10
1.220000e+03	1.240000e+03	-2.112860e-10	6.680250e-11	8.272050e-11
1.240000e+03	1.260000e+03	1.042475e-09	5.884720e-11	6.339800e-11
1.260000e+03	1.280000e+03	-2.056698e-10	1.617924e-10	1.948837e-10
1.280000e+03	1.300000e+03	1.625671e-09	1.945410e-10	1.602550e-10
1.300000e+03	1.320000e+03	7.956477e-10	2.511470e-11	1.932950e-11
1.320000e+03	1.340000e+03	1.475808e-11	2.907437e-11	2.878313e-11
1.340000e+03	1.360000e+03	8.469572e-10	5.394610e-11	5.607000e-11
1.360000e+03	1.380000e+03	5.311644e-10	4.743030e-11	3.783690e-11
1.380000e+03	1.400000e+03	4.578533e-10	1.657040e-11	1.426860e-11
1.400000e+03	1.420000e+03	9.209234e-11	2.508421e-11	3.065536e-11
1.420000e+03	1.440000e+03	1.883073e-12	3.877442e-11	2.719048e-11
1.440000e+03	1.460000e+03	-2.689678e-10	2.153200e-11	1.910660e-11
1.460000e+03	1.480000e+03	4.745899e-10	3.800810e-11	4.154080e-11
1.480000e+03	1.500000e+03	3.510790e-11	8.878110e-12	7.779890e-12
1.500000e+03	1.520000e+03	-1.208097e-10	3.082540e-11	2.257602e-11
1.520000e+03	1.540000e+03	2.850531e-10	7.300900e-12	8.508700e-12
1.540000e+03	1.560000e+03	3.197513e-10	3.924410e-11	3.169610e-11
1.560000e+03	1.580000e+03	5.742040e-11	2.817388e-11	3.575466e-11
1.580000e+03	1.600000e+03	-1.691858e-11	1.055211e-11	7.827947e-12
1.600000e+03	1.620000e+03	7.933639e-11	7.350810e-12	8.387730e-12
1.620000e+03	1.640000e+03	4.891355e-11	4.692170e-12	5.902060e-12
1.640000e+03	1.660000e+03	-1.778362e-11	1.192679e-11	8.485615e-12
1.660000e+03	1.680000e+03	3.506436e-11	2.912810e-12	3.172940e-12
1.680000e+03	1.700000e+03	1.067043e-10	8.909970e-12	9.822500e-12
1.700000e+03	1.720000e+03	8.395738e-11	1.939749e-11	1.465631e-11
1.720000e+03	1.740000e+03	-3.197617e-10	2.657000e-11	2.317750e-11
1.740000e+03	1.760000e+03	4.044809e-10	2.335070e-11	2.669240e-11
1.760000e+03	1.780000e+03	6.754595e-11	9.867240e-12	1.220334e-11
1.780000e+03	1.800000e+03	4.439955e-11	5.294630e-12	6.820690e-12
1.800000e+03	1.820000e+03	-4.185297e-11	4.529060e-12	3.959920e-12
1.820000e+03	1.840000e+03	1.027003e-10	8.578130e-12	6.414900e-12
1.840000e+03	1.860000e+03	6.422581e-12	1.400798e-12	1.628422e-12
1.860000e+03	1.880000e+03	1.873807e-11	9.829777e-12	6.239350e-12
1.880000e+03	1.900000e+03	9.198113e-12	1.125066e-12	8.092670e-13
1.900000e+03	1.920000e+03	-1.897632e-11	2.143430e-12	1.889720e-12
1.920000e+03	1.940000e+03	1.421031e-11	4.293015e-12	3.087260e-12
1.940000e+03	1.960000e+03	-3.500689e-12	1.930868e-12	1.389405e-12
1.960000e+03	1.980000e+03	5.806786e-11	6.193600e-12	7.165410e-12
1.980000e+03	2.000000e+03	3.390010e-11	2.319170e-12	1.777350e-12
2.000000e+03	2.020000e+03	-6.255316e-12	3.714537e-12	2.725197e-12
2.020000e+03	2.040000e+03	3.507293e-11	2.544800e-12	2.742470e-12
2.040000e+03	2.060000e+03	8.033548e-14	1.498134e-12	1.958501e-12
2.060000e+03	2.080000e+03	-1.420988e-11	5.332900e-12	3.984150e-12
2.080000e+03	2.100000e+03	9.174970e-12	3.301430e-13	6.257800e-14
2.100000e+03	2.120000e+03	6.829559e-13	6.841761e-13	7.667241e-13
2.120000e+03	2.140000e+03	-5.497299e-12	1.010700e-12	9.048520e-13
2.140000e+03	2.160000e+03	1.572413e-11	2.700000e-12	1.994570e-12
2.160000e+03	2.180000e+03	-1.042373e-11	1.801110e-12	1.456434e-12
2.180000e+03	2.200000e+03	-1.212845e-11	1.985630e-12	1.642880e-12
2.200000e+03	2.220000e+03	-3.349218e-11	7.402770e-12	5.692710e-12
2.220000e+03	2.240000e+03	4.263832e-11	6.608310e-12	8.279970e-12
2.240000e+03	2.260000e+03	-2.341074e-12	1.313851e-12	1.705272e-12
2.260000e+03	2.280000e+03	-1.675974e-11	9.534900e-13	8.377900e-13
2.280000e+03	2.300000e+03	1.753426e-11	1.282640e-12	1.135290e-12
2.300000e+03	2.320000e+03	-2.930988e-12	8.807610e-13	1.241732e-12
2.320000e+03	2.340000e+03	1.329760e-11	6.913100e-13	7.512000e-13
2.340000e+03	2.360000e+03	9.029288e-12	5.956210e-13	4.164810e-13
2.360000e+03	2.380000e+03	8.546608e-12	5.864920e-13	6.194580e-13
2.380000e+03	2.400000e+03	-1.001298e-11	1.381640e-12	1.802332e-12
2.400000e+03	2.420000e+03	4.032783e-11	7.211600e-12	9.268440e-12
2.420000e+03	2.440000e+03	-3.837115e-11	8.870760e-12	6.893960e-12
2.440000e+03	2.460000e+03	1.361563e-11	2.363990e-12	1.805900e-12
2.460000e+03	2.480000e+03	7.702323e-13	2.640990e-14	1.844480e-14
2.480000e+03	2.500000e+03	3.738462e-13	9.547390e-14	6.859280e-14
2.500000e+03	2.520000e+03	1.109415e-12	1.003440e-13	5.638200e-14
2.520000e+03	2.540000e+03	-3.732255e-12	5.301570e-13	4.358420e-13
2.540000e+03	2.560000e+03	1.857907e-12	7.905400e-14	9.509400e-14
2.560000e+03	2.580000e+03	3.475603e-12	3.185110e-13	3.582170e-13
2.580000e+03	2.600000e+03	2.742595e-12	3.489200e-13	4.281750e-13
2.600000e+03	2.620000e+03	-5.898598e-12	1.520912e-12	1.132870e-12
2.620000e+03	2.640000e+03	6.919760e-13	5.216780e-14	5.639620e-14
2.640000e+03	2.660000e+03	2.472125e-12	1.772240e-13	1.967900e-13
2.660000e+03	2.680000e+03	3.823915e-12	4.150880e-13	4.910300e-13
2.680000e+03	2.700000e+03	4.814240e-12	4.961310e-13	5.757530e-13
2.700000e+03	2.720000e+03	3.056633e-12	2.821520e-13	3.349140e-13
2.720000e+03	2.740000e+03	-1.714041e-13	1.617015e-13	2.171117e-13
2.740000e+03	2.760000e+03	1.859996e-13	5.908110e-14	8.051180e-14
2.760000e+03	2.780000e+03	9.799945e-13	9.472200e-14	1.058425e-13
2.780000e+03	2.800000e+03	-4.528292e-13	9.402580e-14	7.401930e-14
2.800000e+03	2.820000e+03	3.314341e-13	3.740710e-14	4.477450e-14
2.820000e+03	2.840000e+03	-4.580897e-13	3.655002e-13	2.576920e-13
2.840000e+03	2.860000e+03	-4.661400e-12	9.296710e-13	7.392300e-13
2.860000e+03	2.880000e+03	-1.107427e-13	7.425080e-14	1.047787e-13
2.880000e+03	2.900000e+03	9.390206e-13	3.944680e-14	4.479160e-14
2.900000e+03	2.920000e+03	-1.041730e-12	1.816300e-13	1.492221e-13
2.920000e+03	2.940000e+03	4.805665e-13	1.127877e-13	1.457387e-13
2.940000e+03	2.960000e+03	7.352163e-16	1.074342e-13	1.521546e-13
2.960000e+03	2.980000e+03	6.474452e-14	5.411912e-14	3.266404e-14
2.980000e+03	3.000000e+03	1.051802e-12	1.078097e-13	1.262000e-13
3.000000e+03	3.020000e+03	3.523000e-13	4.931520e-14	6.112990e-14
3.020000e+03	3.040000e+03	6.869204e-13	2.884660e-14	3.278530e-14
3.040000e+03	3.060000e+03	-6.101914e-14	6.774540e-15	5.974120e-15
3.060000e+03	3.080000e+03	1.205740e-13	6.329100e-15	6.553200e-15
3.080000e+03	3.100000e+03	1.401963e-12	1.012470e-13	8.831700e-14
3.100000e+03	3.120000e+03	1.610861e-13	2.286590e-14	2.854100e-14
3.120000e+03	3.140000e+03	1.912374e-13	2.175430e-14	2.573660e-14
3.140000e+03	3.160000e+03	-5.746967e-15	6.478623e-15	4.880270e-15
3.160000e+03	3.180000e+03	-2.021238e-13	5.996490e-14	4.480060e-14
3.180000e+03	3.200000e+03	-2.021269e-13	4.949420e-14	3.811560e-14
3.200000e+03	3.220000e+03	1.606195e-13	2.019630e-14	2.466230e-14
3.220000e+03	3.240000e+03	-1.907175e-13	6.824650e-14	4.874460e-14
3.240000e+03	3.260000e+03	-5.847177e-15	4.763493e-15	6.270724e-15
3.260000e+03	3.280000e+03	5.821864e-14	9.743690e-15	1.257689e-14
3.280000e+03	3.300000e+03	-5.358204e-13	3.086890e-14	3.206830e-14
3.300000e+03	3.320000e+03	3.789424e-13	2.092960e-14	2.375470e-14
3.320000e+03	3.340000e+03	6.881449e-14	1.144292e-14	1.417437e-14
3.340000e+03	3.360000e+03	-5.232579e-13	1.712300e-13	1.238184e-13
3.360000e+03	3.380000e+03	1.100784e-13	9.932300e-15	9.287800e-15
3.380000e+03	3.400000e+03	1.606193e-14	3.436220e-15	4.603050e-15
3.400000e+03	3.420000e+03	2.132341e-14	9.933550e-15	1.303949e-14
3.420000e+03	3.440000e+03	1.226087e-13	1.558350e-14	1.892610e-14
3.440000e+03	3.460000e+03	4.167347e-14	6.590390e-15	8.428060e-15
3.460000e+03	3.480000e+03	6.747685e-14	1.036929e-14	1.302172e-14
3.480000e+03	3.500000e+03	1.437922e-13	1.405340e-14	1.442690e-14
3.500000e+03	3.520000e+03	1.255246e-14	1.667110e-15	2.044360e-15
3.520000e+03	3.540000e+03	-2.988678e-14	9.767040e-15	7.058730e-15
3.540000e+03	3.560000e+03	9.908059e-14	1.736018e-14	2.290691e-14
3.560000e+03	3.580000e+03	1.268172e-13	2.609370e-14	3.481240e-14
3.580000e+03	3.600000e+03	2.558083e-15	8.811300e-17	6.432500e-17
3.600000e+03	3.620000e+03	3.075271e-14	5.172620e-15	6.548690e-15
3.620000e+03	3.640000e+03	-6.668192e-15	1.246875e-15	1.023698e-15
3.640000e+03	3.660000e+03	4.735632e-15	1.403028e-15	1.959295e-15
3.660000e+03	3.680000e+03	-7.881196e-14	1.625798e-14	1.271389e-14
3.680000e+03	3.700000e+03	9.866853e-15	1.875209e-15	2.412467e-15
3.700000e+03	3.720000e+03	1.422759e-13	2.015910e-14	2.482280e-14
3.720000e+03	3.740000e+03	3.224134e-14	4.523720e-15	5.573020e-15
3.740000e+03	3.760000e+03	-1.325404e-13	8.999200e-15	8.327900e-15
3.760000e+03	3.780000e+03	2.101919e-14	4.068880e-15	5.400320e-15
3.780000e+03	3.800000e+03	-3.415200e-15	4.810050e-16	4.122250e-16
3.800000e+03	3.820000e+03	1.671029e-13	1.477710e-14	1.344090e-14
3.820000e+03	3.840000e+03	-4.128054e-14	4.030650e-15	6.461050e-15
3.840000e+03	3.860000e+03	-2.512125e-15	8.863760e-16	6.318400e-16
3.860000e+03	3.880000e+03	4.954473e-15	6.371980e-16	7.775300e-16
3.880000e+03	3.900000e+03	-1.077439e-14	1.349610e-15	1.222706e-15
3.900000e+03	3.920000e+03	-2.680002e-15	5.490800e-16	4.324560e-16
3.920000e+03	3.940000e+03	3.934421e-15	7.003910e-16	9.088830e-16
3.940000e+03	3.960000e+03	2.142669e-15	3.563090e-16	4.454870e-16
3.960000e+03	3.980000e+03	6.423334e-14	3.653370e-15	4.136200e-15
3.980000e+03	4.000000e+03	-5.691977e-16	2.427825e-15	1.534967e-15
4.000000e+03	4.020000e+03	1.293334e-15	1.995439e-15	2.825292e-15
4.020000e+03	4.040000e+03	2.026990e-15	3.533070e-16	4.527040e-16
4.040000e+03	4.060000e+03	3.578259e-15	3.294780e-16	3.136350e-16
4.060000e+03	4.080000e+03	-3.464635e-14	1.334713e-14	9.373570e-15
4.080000e+03	4.100000e+03	-3.544215e-13	1.099975e-13	7.979510e-14
4.100000e+03	4.120000e+03	3.580324e-15	6.564890e-16	8.604740e-16
4.120000e+03	4.140000e+03	-1.177383e-15	6.571300e-17	6.048800e-17
4.140000e+03	4.160000e+03	-6.588952e-16	3.861388e-16	2.737884e-16
4.160000e+03	4.180000e+03	1.469877e-15	1.241320e-16	1.100040e-16
4.180000e+03	4.200000e+03	1.861877e-15	3.106970e-16	3.911800e-16
4.200000e+03	4.220000e+03	1.582680e-14	1.393320e-15	1.616880e-15
4.220000e+03	4.240000e+03	-3.462840e-15	9.520600e-16	7.017720e-16
4.240000e+03	4.260000e+03	-1.774114e-15	4.572330e-16	3.460890e-16
4.260000e+03	4.280000e+03	-3.548764e-15	1.251233e-15	8.838360e-16
4.280000e+03	4.300000e+03	2.878208e-15	2.826730e-16	2.759380e-16
4.300000e+03	4.320000e+03	1.286340e-16	5.976471e-17	8.293400e-17
4.320000e+03	4.340000e+03	-3.948759e-14	9.792340e-15	7.458070e-15
4.340000e+03	4.360000e+03	-2.060697e-16	2.296620e-17	2.299760e-17
4.360000e+03	4.380000e+03	3.915930e-16	6.904610e-17	8.843790e-17
4.380000e+03	4.400000e+03	7.708497e-15	1.811862e-15	2.532533e-15
4.400000e+03	4.420000e+03	-7.302952e-15	2.453420e-15	1.747840e-15
4.420000e+03	4.440000e+03	2.847151e-14	5.661570e-15	7.504750e-15
4.440000e+03	4.460000e+03	9.863418e-16	1.714709e-16	2.203992e-16
4.460000e+03	4.480000e+03	2.470436e-16	3.711960e-17	4.715560e-17
4.480000e+03	4.500000e+03	-4.894779e-16	1.043678e-16	8.129690e-17
4.500000e+03	4.520000e+03	-1.304506e-16	3.394520e-17	2.581960e-17
4.520000e+03	4.540000e+03	1.982475e-16	3.464980e-17	4.414360e-17
4.540000e+03	4.560000e+03	1.506803e-15	3.479100e-16	4.835300e-16
4.560000e+03	4.580000e+03	-1.943254e-15	5.873890e-16	4.303760e-16
4.580000e+03	4.600000e+03	1.067242e-15	2.350869e-16	3.224220e-16
4.600000e+03	4.620000e+03	-8.916635e-16	2.838895e-16	2.046225e-16
4.620000e+03	4.640000e+03	-2.072011e-17	4.603390e-18	9.338620e-18
4.640000e+03	4.660000e+03	4.735687e-17	9.277100e-18	1.229535e-17
4.660000e+03	4.680000e+03	2.554779e-16	4.194120e-17	5.311070e-17
4.680000e+03	4.700000e+03	-7.431919e-16	1.682348e-16	1.312685e-16
4.700000e+03	4.720000e+03	-9.485983e-16	2.535667e-16	1.899581e-16
4.720000e+03	4.740000e+03	2.563346e-15	4.277190e-16	5.498330e-16
4.740000e+03	4.760000e+03	4.808370e-16	8.182190e-17	1.042524e-16
4.760000e+03	4.780000e+03	-4.482333e-17	1.347891e-17	9.898450e-18
4.780000e+03	4.800000e+03	-4.545247e-16	6.478550e-17	5.953790e-17
4.800000e+03	4.820000e+03	5.100764e-16	7.533290e-17	8.815690e-17
4.820000e+03	4.840000e+03	1.176124e-16	1.426740e-17	1.332400e-17
4.840000e+03	4.860000e+03	1.502606e-17	3.383160e-18	4.636920e-18
4.860000e+03	4.880000e+03	3.264686e-17	7.534260e-18	1.051702e-17
4.880000e+03	4.900000e+03	-1.890867e-15	3.197090e-16	2.725320e-16
4.900000e+03	4.920000e+03	2.279879e-15	3.539040e-16	4.294610e-16
4.920000e+03	4.940000e+03	1.068991e-17	2.310181e-18	3.146640e-18
4.940000e+03	4.960000e+03	1.512793e-18	3.009300e-19	3.512090e-19
4.960000e+03	4.980000e+03	5.737654e-17	1.115882e-17	1.473907e-17
4.980000e+03	5.000000e+03	-8.331281e-18	3.301919e-18	2.252851e-18
5.000000e+03	5.020000e+03	-4.047273e-16	2.473270e-17	3.966730e-17
5.020000e+03	5.040000e+03	-9.073690e-20	1.996455e-19	4.276631e-19
5.040000e+03	5.060000e+03	1.793859e-18	3.101750e-19	3.845260e-19
5.060000e+03	5.080000e+03	1.734268e-19	4.374100e-20	6.231320e-20
5.080000e+03	5.100000e+03	-9.019337e-20	8.354503e-20	1.613278e-19
5.100000e+03	5.120000e+03	-8.228597e-16	5.261980e-17	4.871650e-17
5.120000e+03	5.140000e+03	-1.368847e-16	3.974550e-17	2.929570e-17
5.140000e+03	5.160000e+03	-1.501066e-18	1.830010e-19	4.061920e-19
5.160000e+03	5.180000e+03	-7.439248e-22	2.037401e-22	1.614145e-22
5.180000e+03	5.200000e+03	-2.924989e-20	9.298650e-21	6.715740e-21
5.200000e+03	5.220000e+03	-2.262694e-18	7.373900e-19	5.300140e-19
5.220000e+03	5.240000e+03	4.816779e-20	1.064611e-20	1.358925e-20
5.240000e+03	5.260000e+03	2.935915e-18	6.962310e-19	9.694670e-19
5.260000e+03	5.280000e+03	-2.563221e-19	2.183192e-19	1.312246e-19
5.280000e+03	5.300000e+03	1.270975e-19	3.067711e-20	4.312180e-20
5.300000e+03	5.320000e+03	1.790451e-15	1.991580e-16	1.816880e-16
5.320000e+03	5.340000e+03	1.326599e-18	2.992700e-19	4.120720e-19
5.340000e+03	5.360000e+03	8.803609e-19	1.865039e-19	2.523971e-19
5.360000e+03	5.380000e+03	2.903523e-20	7.262640e-21	1.031496e-20
5.380000e+03	5.400000e+03	-2.445073e-22	6.376350e-23	4.909610e-23
5.400000e+03	5.420000e+03	2.060421e-18	4.762370e-19	6.606360e-19
5.420000e+03	5.440000e+03	3.866731e-18	5.034520e-19	5.124310e-19
5.440000e+03	5.460000e+03	-2.992483e-20	1.046914e-20	7.394160e-21
5.460000e+03	5.480000e+03	1.012788e-23	2.505782e-24	3.556990e-24
5.480000e+03	5.500000e+03	6.255757e-20	1.658585e-20	2.417373e-20
5.500000e+03	5.520000e+03	1.403689e-17	2.944920e-18	3.973300e-18
5.520000e+03	5.540000e+03	-1.549386e-21	5.457180e-22	3.846380e-22
5.540000e+03	5.560000e+03	7.263991e-20	1.272260e-20	1.550449e-20
5.560000e+03	5.580000e+03	4.686123e-22	1.348673e-22	2.029732e-22
5.580000e+03	5.600000e+03	-1.212957e-20	4.222710e-21	2.991224e-21
5.600000e+03	5.620000e+03	2.840175e-25	1.367424e-25	2.259767e-25
5.620000e+03	5.640000e+03	8.857746e-23	3.491975e-23	5.750764e-23
5.640000e+03	5.660000e+03	-3.179902e-22	1.201349e-22	8.351370e-23
5.660000e+03	5.680000e+03	7.697538e-25	2.067801e-25	3.012232e-25
5.680000e+03	5.700000e+03	1.515990e-18	3.632870e-19	5.094320e-19
5.700000e+03	5.720000e+03	-7.810955e-27	4.317965e-27	2.662837e-27
5.720000e+03	5.740000e+03	-8.924998e-23	1.211957e-22	7.080751e-23
5.740000e+03	5.760000e+03	-5.582676e-24	2.390433e-24	1.604947e-24
5.760000e+03	5.780000e+03	1.735034e-22	5.638280e-23	8.965750e-23
5.780000e+03	5.800000e+03	-4.214392e-31	2.002902e-31	1.295898e-31
5.800000e+03	5.820000e+03	6.574471e-30	3.060985e-30	5.997549e-30
5.820000e+03	5.840000e+03	-5.232146e-26	1.001395e-26	1.253163e-26
5.840000e+03	5.860000e+03	1.406049e-23	3.926670e-24	5.660010e-24
5.860000e+03	5.880000e+03	3.763444e-20	1.080537e-20	1.621136e-20
5.880000e+03	5.900000e+03	-1.822936e-39	2.752690e-40	2.285840e-40
5.900000e+03	5.920000e+03	-2.241863e-27	8.432870e-28	5.860410e-28
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.960000e+03	6.193161e-27	2.655283e-27	6.711199e-27
5.960000e+03	5.980000e+03	-1.453029e-22	8.111330e-23	4.999090e-23
5.980000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.020000e+03	5.250972e-26	9.726510e-27	1.095693e-26
6.020000e+03	6.040000e+03	-4.886894e-22	1.878174e-22	1.325889e-22
6.040000e+03	6.060000e+03	4.791106e-22	1.294871e-22	1.828157e-22
6.060000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.100000e+03	3.276635e-32	1.554711e-32	3.793810e-32
6.100000e+03	6.120000e+03	-9.307236e-35	4.152914e-35	2.754106e-35
6.120000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.180000e+03	-3.243219e-29	1.500071e-29	9.785660e-30
6.180000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.240000e+03	-6.631132e-32	1.267256e-32	1.024586e-32
6.240000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.300000e+03	1.041291e-31	3.654061e-32	6.030120e-32
6.300000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.460000e+03	1.097723e-34	4.391061e-35	7.777850e-35
6.460000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+03	8.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+03	8.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+03	8.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+03	8.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+03	8.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+03	8.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+03	8.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+03	8.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+03	8.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+03	8.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+03	8.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+03	8.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+03	8.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+03	8.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+03	8.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+03	8.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+03	8.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+03	8.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+03	8.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+03	8.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+03	8.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+03	8.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+03	8.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+03	8.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+03	8.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+03	8.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+03	8.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+03	8.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+03	8.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+03	8.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+03	8.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+03	8.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+03	8.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+03	8.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+03	8.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+03	8.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+03	8.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+03	8.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+03	8.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+03	8.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+03	8.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+03	8.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+03	8.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+03	8.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+03	8.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+03	8.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+03	8.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+03	8.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+03	8.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+03	9.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+03	9.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+03	9.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+03	9.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+03	9.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+03	9.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+03	9.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+03	9.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+03	9.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+03	9.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+03	9.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+03	9.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+03	9.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+03	9.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+03	9.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+03	9.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+03	9.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+03	9.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+03	9.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+03	9.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+03	9.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+03	9.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+03	9.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+03	9.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+03	9.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+03	9.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+03	9.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+03	9.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+03	9.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+03	9.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+03	9.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+03	9.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+03	9.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+03	9.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+03	9.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+03	9.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+03	9.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+03	9.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+03	9.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+03	9.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+03	9.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+03	9.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+03	9.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+03	9.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+03	9.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+03	9.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+03	9.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+03	9.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.002000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+04	1.004000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+04	1.006000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+04	1.008000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+04	1.010000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+04	1.012000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+04	1.014000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+04	1.016000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+04	1.018000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.022000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+04	1.024000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+04	1.026000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+04	1.028000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+04	1.030000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+04	1.032000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+04	1.034000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+04	1.036000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+04	1.038000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.042000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+04	1.044000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+04	1.046000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+04	1.048000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+04	1.050000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+04	1.052000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+04	1.054000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+04	1.056000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+04	1.058000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.062000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+04	1.064000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+04	1.066000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+04	1.068000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+04	1.070000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+04	1.072000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+04	1.074000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+04	1.076000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+04	1.078000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.082000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+04	1.084000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+04	1.086000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+04	1.088000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+04	1.090000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+04	1.092000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+04	1.094000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+04	1.096000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+04	1.098000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.102000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+04	1.104000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+04	1.106000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+04	1.108000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+04	1.110000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+04	1.112000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+04	1.114000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+04	1.116000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+04	1.118000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.122000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+04	1.124000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+04	1.126000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+04	1.128000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+04	1.130000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+04	1.132000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+04	1.134000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+04	1.136000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+04	1.138000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.142000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.146000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.150000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+04	1.152000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+04	1.154000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+04	1.156000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+04	1.158000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.162000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+04	1.164000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+04	1.166000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+04	1.168000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+04	1.170000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.174000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+04	1.176000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+04	1.178000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.182000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+04	1.184000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+04	1.186000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.190000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+04	1.192000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+04	1.194000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.198000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.202000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.206000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.210000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.214000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.218000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.222000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.226000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.230000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.234000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.238000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.242000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.246000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.250000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.254000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.258000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.262000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.266000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.270000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.274000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.278000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.282000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.286000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.290000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.294000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.298000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO
ErrorBars=1
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 1.371696915618143e-06, dn: 1.371696915618143e-06}}, 2: {"": {up: 7.674117166901489e-07, dn: 7.674117166901489e-07}}, 3: {"": {up: 4.320561816330306e-07, dn: 4.320561816330306e-07}}, 4: {"": {up: 2.687114759095775e-07, dn: 2.687114759095775e-07}}, 5: {"": {up: 1.756612573991836e-07, dn: 1.756612573991836e-07}}, 6: {"": {up: 1.195849613878143e-07, dn: 1.195849613878143e-07}}, 7: {"": {up: 8.457614697519266e-08, dn: 8.457614697519266e-08}}, 8: {"": {up: 6.1507279228803e-08, dn: 6.1507279228803e-08}}, 9: {"": {up: 4.416215497154539e-08, dn: 4.416215497154539e-08}}, 10: {"": {up: 3.265111369268518e-08, dn: 3.265111369268518e-08}}, 11: {"": {up: 2.437736908846187e-08, dn: 2.437736908846187e-08}}, 12: {"": {up: 1.843805563862323e-08, dn: 1.843805563862323e-08}}, 13: {"": {up: 1.51655936182064e-08, dn: 1.51655936182064e-08}}, 14: {"": {up: 1.071776202794807e-08, dn: 1.071776202794807e-08}}, 15: {"": {up: 8.503262726464196e-09, dn: 8.503262726464196e-09}}, 16: {"": {up: 6.428286160005946e-09, dn: 6.428286160005946e-09}}, 17: {"": {up: 5.299333604857854e-09, dn: 5.299333604857854e-09}}, 18: {"": {up: 4.950505272523219e-09, dn: 4.950505272523219e-09}}, 19: {"": {up: 3.280819228397359e-09, dn: 3.280819228397359e-09}}, 20: {"": {up: 2.871979952503788e-09, dn: 2.871979952503788e-09}}, 21: {"": {up: 2.197775019857677e-09, dn: 2.197775019857677e-09}}, 22: {"": {up: 1.845076584804014e-09, dn: 1.845076584804014e-09}}, 23: {"": {up: 1.391749974356954e-09, dn: 1.391749974356954e-09}}, 24: {"": {up: 1.17265245871519e-09, dn: 1.17265245871519e-09}}, 25: {"": {up: 1.072014794064662e-09, dn: 1.072014794064662e-09}}, 26: {"": {up: 8.227388619785839e-10, dn: 8.227388619785839e-10}}, 27: {"": {up: 6.22791979312937e-10, dn: 6.22791979312937e-10}}, 28: {"": {up: 5.591059512883246e-10, dn: 5.591059512883246e-10}}, 29: {"": {up: 4.631921358738071e-10, dn: 4.631921358738071e-10}}, 30: {"": {up: 4.169115960673627e-10, dn: 4.169115960673627e-10}}, 31: {"": {up: 6.777775031161621e-10, dn: 6.777775031161621e-10}}, 32: {"": {up: 2.317100128636757e-10, dn: 2.317100128636757e-10}}, 33: {"": {up: 2.153173590319387e-10, dn: 2.153173590319387e-10}}, 34: {"": {up: 2.052035746031652e-10, dn: 2.052035746031652e-10}}, 35: {"": {up: 1.867662297871992e-10, dn: 1.867662297871992e-10}}, 36: {"": {up: 3.292165792844264e-10, dn: 3.292165792844264e-10}}, 37: {"": {up: 1.429596196090618e-10, dn: 1.429596196090618e-10}}, 38: {"": {up: 2.148884886941069e-10, dn: 2.148884886941069e-10}}, 39: {"": {up: 6.433887165368874e-11, dn: 6.433887165368874e-11}}, 40: {"": {up: 5.805004361899104e-11, dn: 5.805004361899104e-11}}, 41: {"": {up: 1.522631732201267e-09, dn: 1.522631732201267e-09}}, 42: {"": {up: 3.911205034155471e-11, dn: 3.911205034155471e-11}}, 43: {"": {up: 3.68850111080082e-11, dn: 3.68850111080082e-11}}, 44: {"": {up: 1.110667974810684e-10, dn: 1.110667974810684e-10}}, 45: {"": {up: 3.380420495503963e-11, dn: 3.380420495503963e-11}}, 46: {"": {up: 2.945423332102793e-11, dn: 2.945423332102793e-11}}, 47: {"": {up: 2.648970346952026e-11, dn: 2.648970346952026e-11}}, 48: {"": {up: 2.019039114224864e-11, dn: 2.019039114224864e-11}}, 49: {"": {up: 1.276064319533744e-11, dn: 1.276064319533744e-11}}, 50: {"": {up: 1.435237945025531e-11, dn: 1.435237945025531e-11}}, 51: {"": {up: 9.740432014965801e-12, dn: 9.740432014965801e-12}}, 52: {"": {up: 8.759164136179556e-12, dn: 8.759164136179556e-12}}, 53: {"": {up: 8.590931748493338e-12, dn: 8.590931748493338e-12}}, 54: {"": {up: 7.559795828776647e-11, dn: 7.559795828776647e-11}}, 55: {"": {up: 7.588997371741825e-12, dn: 7.588997371741825e-12}}, 56: {"": {up: 3.751767214234955e-12, dn: 3.751767214234955e-12}}, 57: {"": {up: 7.882916026265863e-12, dn: 7.882916026265863e-12}}, 58: {"": {up: 3.124769593789353e-12, dn: 3.124769593789353e-12}}, 59: {"": {up: 6.348747779585712e-12, dn: 6.348747779585712e-12}}, 60: {"": {up: 1.747131018199607e-12, dn: 1.747131018199607e-12}}, 61: {"": {up: 1.512256809109142e-12, dn: 1.512256809109142e-12}}, 62: {"": {up: 1.918405186282127e-12, dn: 1.918405186282127e-12}}, 63: {"": {up: 2.085198352175641e-12, dn: 2.085198352175641e-12}}, 64: {"": {up: 1.302417089015181e-12, dn: 1.302417089015181e-12}}, 65: {"": {up: 1.214317576562921e-12, dn: 1.214317576562921e-12}}, 66: {"": {up: 1.342872361021857e-12, dn: 1.342872361021857e-12}}, 67: {"": {up: 1.367537937990271e-12, dn: 1.367537937990271e-12}}, 68: {"": {up: 4.665453938314489e-12, dn: 4.665453938314489e-12}}, 69: {"": {up: 9.296860409396474e-13, dn: 9.296860409396474e-13}}, 70: {"": {up: 4.583699738590843e-13, dn: 4.583699738590843e-13}}, 71: {"": {up: 4.681803358262839e-13, dn: 4.681803358262839e-13}}, 72: {"": {up: 4.108148945771434e-13, dn: 4.108148945771434e-13}}, 73: {"": {up: 2.312921546566864e-13, dn: 2.312921546566864e-13}}, 74: {"": {up: 1.47305533757505e-12, dn: 1.47305533757505e-12}}, 75: {"": {up: 1.328257943144678e-13, dn: 1.328257943144678e-13}}, 76: {"": {up: 2.629144178706077e-13, dn: 2.629144178706077e-13}}, 77: {"": {up: 2.328491419882914e-13, dn: 2.328491419882914e-13}}, 78: {"": {up: 3.695813410215591e-13, dn: 3.695813410215591e-13}}, 79: {"": {up: 1.574870173133658e-13, dn: 1.574870173133658e-13}}, 80: {"": {up: 1.856060887635117e-13, dn: 1.856060887635117e-13}}, 81: {"": {up: 7.330678980053852e-14, dn: 7.330678980053852e-14}}, 82: {"": {up: 1.755303397359862e-13, dn: 1.755303397359862e-13}}, 83: {"": {up: 1.833574165507695e-13, dn: 1.833574165507695e-13}}, 84: {"": {up: 8.838166254272241e-14, dn: 8.838166254272241e-14}}, 85: {"": {up: 4.506324981193073e-13, dn: 4.506324981193073e-13}}, 86: {"": {up: 6.740393051375617e-14, dn: 6.740393051375617e-14}}, 87: {"": {up: 5.064615394867564e-14, dn: 5.064615394867564e-14}}, 88: {"": {up: 1.237804129200595e-13, dn: 1.237804129200595e-13}}, 89: {"": {up: 7.989384143312795e-14, dn: 7.989384143312795e-14}}, 90: {"": {up: 1.259410172794878e-14, dn: 1.259410172794878e-14}}, 91: {"": {up: 1.383244928955953e-14, dn: 1.383244928955953e-14}}, 92: {"": {up: 1.246983072058207e-14, dn: 1.246983072058207e-14}}, 93: {"": {up: 2.304480430762999e-14, dn: 2.304480430762999e-14}}, 94: {"": {up: 1.512840861748119e-14, dn: 1.512840861748119e-14}}, 95: {"": {up: 1.057603201940314e-14, dn: 1.057603201940314e-14}}, 96: {"": {up: 1.236452515844245e-14, dn: 1.236452515844245e-14}}, 97: {"": {up: 6.920939356708957e-15, dn: 6.920939356708957e-15}}, 98: {"": {up: 2.551147749144866e-14, dn: 2.551147749144866e-14}}, 99: {"": {up: 1.682198692951901e-14, dn: 1.682198692951901e-14}}, 100: {"": {up: 6.895665986414037e-14, dn: 6.895665986414037e-14}}, 101: {"": {up: 2.871197326959356e-15, dn: 2.871197326959356e-15}}, 102: {"": {up: 4.645408733009353e-15, dn: 4.645408733009353e-15}}, 103: {"": {up: 9.37484132823892e-15, dn: 9.37484132823892e-15}}, 104: {"": {up: 4.363279116333035e-15, dn: 4.363279116333035e-15}}, 105: {"": {up: 2.092553380744563e-15, dn: 2.092553380744563e-15}}, 106: {"": {up: 4.096395572716249e-14, dn: 4.096395572716249e-14}}, 107: {"": {up: 1.498315888787672e-15, dn: 1.498315888787672e-15}}, 108: {"": {up: 3.138809955173815e-15, dn: 3.138809955173815e-15}}, 109: {"": {up: 1.420499271543621e-14, dn: 1.420499271543621e-14}}, 110: {"": {up: 1.810160828674659e-15, dn: 1.810160828674659e-15}}, 111: {"": {up: 9.101857233031056e-15, dn: 9.101857233031056e-15}}, 112: {"": {up: 2.02426688556301e-15, dn: 2.02426688556301e-15}}, 113: {"": {up: 5.465592016356579e-14, dn: 5.465592016356579e-14}}, 114: {"": {up: 2.511118551719404e-14, dn: 2.511118551719404e-14}}, 115: {"": {up: 1.173674652777203e-13, dn: 1.173674652777203e-13}}, 116: {"": {up: 8.652979274642221e-16, dn: 8.652979274642221e-16}}, 117: {"": {up: 1.617538848952547e-15, dn: 1.617538848952547e-15}}, 118: {"": {up: 6.810514836165615e-16, dn: 6.810514836165615e-16}}, 119: {"": {up: 5.54389329260365e-16, dn: 5.54389329260365e-16}}, 120: {"": {up: 3.779893165958276e-16, dn: 3.779893165958276e-16}}, 121: {"": {up: 2.195920585638038e-16, dn: 2.195920585638038e-16}}, 122: {"": {up: 3.853061783929658e-16, dn: 3.853061783929658e-16}}, 123: {"": {up: 5.329564858575135e-16, dn: 5.329564858575135e-16}}, 124: {"": {up: 5.996762559447666e-16, dn: 5.996762559447666e-16}}, 125: {"": {up: 1.375635654345138e-16, dn: 1.375635654345138e-16}}, 126: {"": {up: 3.64715197190115e-16, dn: 3.64715197190115e-16}}, 127: {"": {up: 1.11502553920199e-15, dn: 1.11502553920199e-15}}, 128: {"": {up: 8.853655106896427e-17, dn: 8.853655106896427e-17}}, 129: {"": {up: 1.170505574654777e-16, dn: 1.170505574654777e-16}}, 130: {"": {up: 1.605179201814284e-16, dn: 1.605179201814284e-16}}, 131: {"": {up: 1.613452158599771e-15, dn: 1.613452158599771e-15}}, 132: {"": {up: 1.227392226749577e-16, dn: 1.227392226749577e-16}}, 133: {"": {up: 3.564439572464372e-16, dn: 3.564439572464372e-16}}, 134: {"": {up: 2.302424627108416e-16, dn: 2.302424627108416e-16}}, 135: {"": {up: 3.44441869322287e-16, dn: 3.44441869322287e-16}}, 136: {"": {up: 1.017120078198102e-16, dn: 1.017120078198102e-16}}, 137: {"": {up: 2.453037855318308e-16, dn: 2.453037855318308e-16}}, 138: {"": {up: 1.181961605232676e-16, dn: 1.181961605232676e-16}}, 139: {"": {up: 4.97254657786798e-16, dn: 4.97254657786798e-16}}, 140: {"": {up: 2.271193961432549e-15, dn: 2.271193961432549e-15}}, 141: {"": {up: 7.519952159960689e-17, dn: 7.519952159960689e-17}}, 142: {"": {up: 1.856061624776671e-16, dn: 1.856061624776671e-16}}, 143: {"": {up: 3.41701081487787e-17, dn: 3.41701081487787e-17}}, 144: {"": {up: 3.593838790674282e-17, dn: 3.593838790674282e-17}}, 145: {"": {up: 5.092827119765144e-17, dn: 5.092827119765144e-17}}, 146: {"": {up: 4.551285513783206e-17, dn: 4.551285513783206e-17}}, 147: {"": {up: 1.127182347331241e-17, dn: 1.127182347331241e-17}}, 148: {"": {up: 2.926132090372758e-17, dn: 2.926132090372758e-17}}, 149: {"": {up: 1.776281703081455e-16, dn: 1.776281703081455e-16}}, 150: {"": {up: 2.282407763567993e-18, dn: 2.282407763567993e-18}}, 151: {"": {up: 1.381521200519767e-18, dn: 1.381521200519767e-18}}, 152: {"": {up: 5.346363169292155e-17, dn: 5.346363169292155e-17}}, 153: {"": {up: 1.515964933596458e-17, dn: 1.515964933596458e-17}}, 154: {"": {up: 6.264036049029723e-18, dn: 6.264036049029723e-18}}, 155: {"": {up: 5.75862176334981e-17, dn: 5.75862176334981e-17}}, 156: {"": {up: 1.902633398505653e-18, dn: 1.902633398505653e-18}}, 157: {"": {up: 4.396659584645369e-18, dn: 4.396659584645369e-18}}, 158: {"": {up: 4.701832822894105e-17, dn: 4.701832822894105e-17}}, 159: {"": {up: 1.598890480152704e-17, dn: 1.598890480152704e-17}}, 160: {"": {up: 3.38406376429075e-17, dn: 3.38406376429075e-17}}, 161: {"": {up: 2.130398058204378e-18, dn: 2.130398058204378e-18}}, 162: {"": {up: 1.223960269220241e-18, dn: 1.223960269220241e-18}}, 163: {"": {up: 7.754485721448864e-18, dn: 7.754485721448864e-18}}, 164: {"": {up: 1.577138103880156e-17, dn: 1.577138103880156e-17}}, 165: {"": {up: 2.44425705147484e-20, dn: 2.44425705147484e-20}}, 166: {"": {up: 9.015031517108048e-19, dn: 9.015031517108048e-19}}, 167: {"": {up: 5.72083960284764e-19, dn: 5.72083960284764e-19}}, 168: {"": {up: 1.059240571703619e-17, dn: 1.059240571703619e-17}}, 169: {"": {up: 7.85813066144909e-19, dn: 7.85813066144909e-19}}, 170: {"": {up: 7.398883197068764e-18, dn: 7.398883197068764e-18}}, 171: {"": {up: 1.683691014310453e-17, dn: 1.683691014310453e-17}}, 172: {"": {up: 6.113441802759014e-18, dn: 6.113441802759014e-18}}, 173: {"": {up: 2.220323050194857e-20, dn: 2.220323050194857e-20}}, 174: {"": {up: 1.363894649501395e-17, dn: 1.363894649501395e-17}}, 175: {"": {up: 2.891207527312619e-18, dn: 2.891207527312619e-18}}, 176: {"": {up: 3.504721016493851e-18, dn: 3.504721016493851e-18}}, 177: {"": {up: 2.431178448678416e-14, dn: 2.431178448678416e-14}}, 178: {"": {up: 6.21938318760845e-18, dn: 6.21938318760845e-18}}, 179: {"": {up: 2.170746029171561e-19, dn: 2.170746029171561e-19}}, 180: {"": {up: 7.598336755770061e-21, dn: 7.598336755770061e-21}}, 181: {"": {up: 6.06375611973209e-22, dn: 6.06375611973209e-22}}, 182: {"": {up: 2.182501984014074e-21, dn: 2.182501984014074e-21}}, 183: {"": {up: 1.210555596762344e-19, dn: 1.210555596762344e-19}}, 184: {"": {up: 2.414036083155736e-21, dn: 2.414036083155736e-21}}, 185: {"": {up: 5.301328931707772e-21, dn: 5.301328931707772e-21}}, 186: {"": {up: 1.334020821399353e-18, dn: 1.334020821399353e-18}}, 187: {"": {up: 2.608937158315808e-20, dn: 2.608937158315808e-20}}, 188: {"": {up: 3.232462780495165e-19, dn: 3.232462780495165e-19}}, 189: {"": {up: 7.515459884269181e-19, dn: 7.515459884269181e-19}}, 190: {"": {up: 6.997464918012486e-20, dn: 6.997464918012486e-20}}, 191: {"": {up: 2.665972964284527e-18, dn: 2.665972964284527e-18}}, 192: {"": {up: 1.517510420418419e-19, dn: 1.517510420418419e-19}}, 193: {"": {up: 8.807418109243814e-21, dn: 8.807418109243814e-21}}, 194: {"": {up: 7.376723325797482e-22, dn: 7.376723325797482e-22}}, 195: {"": {up: 9.385367081989541e-21, dn: 9.385367081989541e-21}}, 196: {"": {up: 3.608915287684424e-19, dn: 3.608915287684424e-19}}, 197: {"": {up: 0, dn: 0}}, 198: {"": {up: 0, dn: 0}}, 199: {"": {up: 1.915337281788419e-20, dn: 1.915337281788419e-20}}, 200: {"": {up: 5.708742142476528e-18, dn: 5.708742142476528e-18}}, 201: {"": {up: 2.256810733300901e-22, dn: 2.256810733300901e-22}}, 202: {"": {up: 2.481576453661594e-20, dn: 2.481576453661594e-20}}, 203: {"": {up: 3.600754245736279e-20, dn: 3.600754245736279e-20}}, 204: {"": {up: 0, dn: 0}}, 205: {"": {up: 0, dn: 0}}, 206: {"": {up: 7.244059502172381e-24, dn: 7.244059502172381e-24}}, 207: {"": {up: 4.73051450848113e-23, dn: 4.73051450848113e-23}}, 208: {"": {up: 2.494461513352697e-21, dn: 2.494461513352697e-21}}, 209: {"": {up: 0, dn: 0}}, 210: {"": {up: 0, dn: 0}}, 211: {"": {up: 1.482183045273332e-22, dn: 1.482183045273332e-22}}, 212: {"": {up: 2.163863046693035e-19, dn: 2.163863046693035e-19}}, 213: {"": {up: 2.595552080743707e-23, dn: 2.595552080743707e-23}}, 214: {"": {up: 1.555427357958952e-21, dn: 1.555427357958952e-21}}, 215: {"": {up: 7.719306455644539e-18, dn: 7.719306455644539e-18}}, 216: {"": {up: 4.314466077646849e-18, dn: 4.314466077646849e-18}}, 217: {"": {up: 0, dn: 0}}, 218: {"": {up: 0, dn: 0}}, 219: {"": {up: 2.335171263911544e-18, dn: 2.335171263911544e-18}}, 220: {"": {up: 0, dn: 0}}, 221: {"": {up: 0, dn: 0}}, 222: {"": {up: 0, dn: 0}}, 223: {"": {up: 0, dn: 0}}, 224: {"": {up: 0, dn: 0}}, 225: {"": {up: 0, dn: 0}}, 226: {"": {up: 8.977535686467328e-22, dn: 8.977535686467328e-22}}, 227: {"": {up: 0, dn: 0}}, 228: {"": {up: 0, dn: 0}}, 229: {"": {up: 0, dn: 0}}, 230: {"": {up: 0, dn: 0}}, 231: {"": {up: 0, dn: 0}}, 232: {"": {up: 7.980948730205254e-24, dn: 7.980948730205254e-24}}, 233: {"": {up: 0, dn: 0}}, 234: {"": {up: 0, dn: 0}}, 235: {"": {up: 0, dn: 0}}, 236: {"": {up: 0, dn: 0}}, 237: {"": {up: 6.035884393613703e-21, dn: 6.035884393613703e-21}}, 238: {"": {up: 0, dn: 0}}, 239: {"": {up: 9.516838157116672e-25, dn: 9.516838157116672e-25}}, 240: {"": {up: 0, dn: 0}}, 241: {"": {up: 0, dn: 0}}, 242: {"": {up: 0, dn: 0}}, 243: {"": {up: 7.303527314264218e-27, dn: 7.303527314264218e-27}}, 244: {"": {up: 1.056500894723629e-24, dn: 1.056500894723629e-24}}, 245: {"": {up: 0, dn: 0}}, 246: {"": {up: 0, dn: 0}}, 247: {"": {up: 0, dn: 0}}, 248: {"": {up: 0, dn: 0}}, 249: {"": {up: 0, dn: 0}}, 250: {"": {up: 0, dn: 0}}, 251: {"": {up: 0, dn: 0}}, 252: {"": {up: 0, dn: 0}}, 253: {"": {up: 0, dn: 0}}, 254: {"": {up: 0, dn: 0}}, 255: {"": {up: 0, dn: 0}}, 256: {"": {up: 0, dn: 0}}, 257: {"": {up: 0, dn: 0}}, 258: {"": {up: 0, dn: 0}}, 259: {"": {up: 0, dn: 0}}, 260: {"": {up: 4.606629966031767e-23, dn: 4.606629966031767e-23}}, 261: {"": {up: 0, dn: 0}}, 262: {"": {up: 0, dn: 0}}, 263: {"": {up: 0, dn: 0}}, 264: {"": {up: 0, dn: 0}}, 265: {"": {up: 0, dn: 0}}, 266: {"": {up: 0, dn: 0}}, 267: {"": {up: 0, dn: 0}}, 268: {"": {up: 0, dn: 0}}, 269: {"": {up: 0, dn: 0}}, 270: {"": {up: 0, dn: 0}}, 271: {"": {up: 0, dn: 0}}, 272: {"": {up: 0, dn: 0}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 0, dn: 0}}, 276: {"": {up: 0, dn: 0}}, 277: {"": {up: 0, dn: 0}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 0, dn: 0}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 0, dn: 0}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 0, dn: 0}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 0, dn: 0}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}}
LineColor=red
LineStyle=solid
LineWidth=1.5pt
Name=NLO
Path=NLO
Title=NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	2.995206e-02	6.737787e-05	6.737787e-05
4.000000e+01	6.000000e+01	2.049188e-02	4.505868e-05	4.505868e-05
6.000000e+01	8.000000e+01	1.119874e-02	3.355489e-05	3.355489e-05
8.000000e+01	1.000000e+02	6.149276e-03	2.455808e-05	2.455808e-05
1.000000e+02	1.200000e+02	3.547977e-03	1.192276e-05	1.192276e-05
1.200000e+02	1.400000e+02	2.140803e-03	9.719870e-06	9.719870e-06
1.400000e+02	1.600000e+02	1.306023e-03	7.388397e-06	7.388397e-06
1.600000e+02	1.800000e+02	8.306625e-04	6.221209e-06	6.221209e-06
1.800000e+02	2.000000e+02	5.336749e-04	3.707719e-06	3.707719e-06
2.000000e+02	2.200000e+02	3.569565e-04	2.782590e-06	2.782590e-06
2.200000e+02	2.400000e+02	2.330126e-04	2.017784e-06	2.017784e-06
2.400000e+02	2.600000e+02	1.572533e-04	1.825932e-06	1.825932e-06
2.600000e+02	2.800000e+02	1.093807e-04	1.236324e-06	1.236324e-06
2.800000e+02	3.000000e+02	7.135767e-05	8.528032e-07	8.528032e-07
3.000000e+02	3.200000e+02	5.301004e-05	6.789315e-07	6.789315e-07
3.200000e+02	3.400000e+02	3.557691e-05	6.762518e-07	6.762518e-07
3.400000e+02	3.600000e+02	2.489216e-05	4.807662e-07	4.807662e-07
3.600000e+02	3.800000e+02	1.795088e-05	4.370701e-07	4.370701e-07
3.800000e+02	4.000000e+02	1.257095e-05	3.218304e-07	3.218304e-07
4.000000e+02	4.200000e+02	9.119518e-06	2.634942e-07	2.634942e-07
4.200000e+02	4.400000e+02	6.270138e-06	2.252736e-07	2.252736e-07
4.400000e+02	4.600000e+02	4.619823e-06	1.826074e-07	1.826074e-07
4.600000e+02	4.800000e+02	3.203885e-06	1.734254e-07	1.734254e-07
4.800000e+02	5.000000e+02	2.671918e-06	1.369794e-07	1.369794e-07
5.000000e+02	5.200000e+02	1.739658e-06	1.229528e-07	1.229528e-07
5.200000e+02	5.400000e+02	1.562884e-06	8.307426e-08	8.307426e-08
5.400000e+02	5.600000e+02	9.247322e-07	7.269685e-08	7.269685e-08
5.600000e+02	5.800000e+02	8.187277e-07	5.588183e-08	5.588183e-08
5.800000e+02	6.000000e+02	5.914334e-07	5.355727e-08	5.355727e-08
6.000000e+02	6.200000e+02	4.467458e-07	5.354659e-08	5.354659e-08
6.200000e+02	6.400000e+02	3.914266e-07	4.317097e-08	4.317097e-08
6.400000e+02	6.600000e+02	2.190466e-07	3.610679e-08	3.610679e-08
6.600000e+02	6.800000e+02	2.494553e-07	3.110993e-08	3.110993e-08
6.800000e+02	7.000000e+02	1.739244e-07	2.820660e-08	2.820660e-08
7.000000e+02	7.200000e+02	1.293635e-07	1.783278e-08	1.783278e-08
7.200000e+02	7.400000e+02	1.142854e-07	1.903912e-08	1.903912e-08
7.400000e+02	7.600000e+02	4.979194e-08	1.914569e-08	1.914569e-08
7.600000e+02	7.800000e+02	5.807392e-08	1.379597e-08	1.379597e-08
7.800000e+02	8.000000e+02	5.303304e-08	1.553250e-08	1.553250e-08
8.000000e+02	8.200000e+02	6.346978e-08	1.370211e-08	1.370211e-08
8.200000e+02	8.400000e+02	3.188297e-08	8.420578e-09	8.420578e-09
8.400000e+02	8.600000e+02	5.616431e-09	1.248263e-08	1.248263e-08
8.600000e+02	8.800000e+02	3.076521e-08	1.279978e-08	1.279978e-08
8.800000e+02	9.000000e+02	1.898579e-08	9.856664e-09	9.856664e-09
9.000000e+02	9.200000e+02	1.703322e-08	5.814629e-09	5.814629e-09
9.200000e+02	9.400000e+02	1.810632e-08	6.070399e-09	6.070399e-09
9.400000e+02	9.600000e+02	2.105555e-08	8.564109e-09	8.564109e-09
9.600000e+02	9.800000e+02	4.954801e-09	7.382853e-09	7.382853e-09
9.800000e+02	1.000000e+03	1.894011e-08	7.517732e-09	7.517732e-09
1.000000e+03	1.020000e+03	1.663420e-09	4.643972e-09	4.643972e-09
1.020000e+03	1.040000e+03	5.726991e-10	7.919809e-09	7.919809e-09
1.040000e+03	1.060000e+03	1.011400e-08	7.071420e-09	7.071420e-09
1.060000e+03	1.080000e+03	2.039003e-09	3.281684e-09	3.281684e-09
1.080000e+03	1.100000e+03	3.660174e-09	2.686654e-09	2.686654e-09
1.100000e+03	1.120000e+03	4.635611e-09	1.553124e-09	1.553124e-09
1.120000e+03	1.140000e+03	2.428195e-09	1.332897e-09	1.332897e-09
1.140000e+03	1.160000e+03	1.309114e-09	9.566704e-10	9.566704e-10
1.160000e+03	1.180000e+03	1.197905e-09	1.355730e-09	1.355730e-09
1.180000e+03	1.200000e+03	5.107213e-10	1.082432e-09	1.082432e-09
1.200000e+03	1.220000e+03	5.021008e-09	2.819287e-09	2.819287e-09
1.220000e+03	1.240000e+03	-2.112858e-10	7.800360e-10	7.800360e-10
1.240000e+03	1.260000e+03	1.042475e-09	5.224552e-10	5.224552e-10
1.260000e+03	1.280000e+03	-2.056697e-10	9.695071e-10	9.695071e-10
1.280000e+03	1.300000e+03	1.625672e-09	1.256526e-09	1.256526e-09
1.300000e+03	1.320000e+03	7.956476e-10	8.056586e-10	8.056586e-10
1.320000e+03	1.340000e+03	1.475811e-11	5.953201e-10	5.953201e-10
1.340000e+03	1.360000e+03	8.469572e-10	4.989004e-10	4.989004e-10
1.360000e+03	1.380000e+03	5.311644e-10	3.668969e-10	3.668969e-10
1.380000e+03	1.400000e+03	4.578533e-10	2.342807e-10	2.342807e-10
1.400000e+03	1.420000e+03	9.209230e-11	2.011936e-10	2.011936e-10
1.420000e+03	1.440000e+03	1.883064e-12	1.417122e-10	1.417122e-10
1.440000e+03	1.460000e+03	-2.689678e-10	2.664450e-10	2.664450e-10
1.460000e+03	1.480000e+03	4.745899e-10	2.498495e-10	2.498495e-10
1.480000e+03	1.500000e+03	3.510792e-11	1.133560e-10	1.133560e-10
1.500000e+03	1.520000e+03	-1.208097e-10	1.544813e-10	1.544813e-10
1.520000e+03	1.540000e+03	2.850531e-10	1.899346e-10	1.899346e-10
1.540000e+03	1.560000e+03	3.197513e-10	1.821135e-10	1.821135e-10
1.560000e+03	1.580000e+03	5.742040e-11	1.095273e-10	1.095273e-10
1.580000e+03	1.600000e+03	-1.691857e-11	7.558084e-11	7.558084e-11
1.600000e+03	1.620000e+03	7.933640e-11	7.736135e-11	7.736135e-11
1.620000e+03	1.640000e+03	4.891355e-11	9.102870e-11	9.102870e-11
1.640000e+03	1.660000e+03	-1.778362e-11	7.488783e-11	7.488783e-11
1.660000e+03	1.680000e+03	3.506436e-11	3.590569e-11	3.590569e-11
1.680000e+03	1.700000e+03	1.067043e-10	3.972457e-11	3.972457e-11
1.700000e+03	1.720000e+03	8.395737e-11	7.388076e-11	7.388076e-11
1.720000e+03	1.740000e+03	-3.197617e-10	2.575267e-10	2.575267e-10
1.740000e+03	1.760000e+03	4.044809e-10	2.642414e-10	2.642414e-10
1.760000e+03	1.780000e+03	6.754596e-11	7.236112e-11	7.236112e-11
1.780000e+03	1.800000e+03	4.439955e-11	5.393268e-11	5.393268e-11
1.800000e+03	1.820000e+03	-4.185295e-11	7.056403e-11	7.056403e-11
1.820000e+03	1.840000e+03	1.027003e-10	8.637200e-11	8.637200e-11
1.840000e+03	1.860000e+03	6.422590e-12	2.613537e-11	2.613537e-11
1.860000e+03	1.880000e+03	1.873807e-11	5.022178e-11	5.022178e-11
1.880000e+03	1.900000e+03	9.198120e-12	1.643823e-11	1.643823e-11
1.900000e+03	1.920000e+03	-1.897631e-11	2.912480e-11	2.912480e-11
1.920000e+03	1.940000e+03	1.421031e-11	2.627367e-11	2.627367e-11
1.940000e+03	1.960000e+03	-3.500693e-12	3.526383e-11	3.526383e-11
1.960000e+03	1.980000e+03	5.806785e-11	3.163572e-11	3.163572e-11
1.980000e+03	2.000000e+03	3.390010e-11	1.329805e-11	1.329805e-11
2.000000e+03	2.020000e+03	-6.255314e-12	2.720888e-11	2.720888e-11
2.020000e+03	2.040000e+03	3.507292e-11	2.309974e-11	2.309974e-11
2.040000e+03	2.060000e+03	8.033332e-14	2.164393e-11	2.164393e-11
2.060000e+03	2.080000e+03	-1.420989e-11	2.075490e-11	2.075490e-11
2.080000e+03	2.100000e+03	9.174970e-12	1.086754e-11	1.086754e-11
2.100000e+03	2.120000e+03	6.829568e-13	5.396382e-12	5.396382e-12
2.120000e+03	2.140000e+03	-5.497300e-12	1.640501e-11	1.640501e-11
2.140000e+03	2.160000e+03	1.572413e-11	1.884642e-11	1.884642e-11
2.160000e+03	2.180000e+03	-1.042373e-11	5.930709e-12	5.930709e-12
2.180000e+03	2.200000e+03	-1.212845e-11	1.451553e-11	1.451553e-11
2.200000e+03	2.220000e+03	-3.349217e-11	4.175411e-11	4.175411e-11
2.220000e+03	2.240000e+03	4.263832e-11	4.162874e-11	4.162874e-11
2.240000e+03	2.260000e+03	-2.341076e-12	6.303732e-12	6.303732e-12
2.260000e+03	2.280000e+03	-1.675975e-11	1.761699e-11	1.761699e-11
2.280000e+03	2.300000e+03	1.753426e-11	1.754957e-11	1.754957e-11
2.300000e+03	2.320000e+03	-2.930987e-12	5.954791e-12	5.954791e-12
2.320000e+03	2.340000e+03	1.329760e-11	1.272895e-11	1.272895e-11
2.340000e+03	2.360000e+03	9.029288e-12	7.534516e-12	7.534516e-12
2.360000e+03	2.380000e+03	8.546607e-12	5.023994e-12	5.023994e-12
2.380000e+03	2.400000e+03	-1.001297e-11	1.125930e-11	1.125930e-11
2.400000e+03	2.420000e+03	4.032783e-11	4.494591e-11	4.494591e-11
2.420000e+03	2.440000e+03	-3.837115e-11	4.457271e-11	4.457271e-11
2.440000e+03	2.460000e+03	1.361564e-11	1.405264e-11	1.405264e-11
2.460000e+03	2.480000e+03	7.702323e-13	1.218945e-12	1.218945e-12
2.480000e+03	2.500000e+03	3.738460e-13	2.239884e-12	2.239884e-12
2.500000e+03	2.520000e+03	1.109415e-12	1.286265e-12	1.286265e-12
2.520000e+03	2.540000e+03	-3.732255e-12	4.003956e-12	4.003956e-12
2.540000e+03	2.560000e+03	1.857907e-12	2.204264e-12	2.204264e-12
2.560000e+03	2.580000e+03	3.475603e-12	1.969945e-12	1.969945e-12
2.580000e+03	2.600000e+03	2.742595e-12	8.008607e-13	8.008607e-13
2.600000e+03	2.620000e+03	-5.898598e-12	4.784615e-12	4.784615e-12
2.620000e+03	2.640000e+03	6.919760e-13	5.699163e-13	5.699163e-13
2.640000e+03	2.660000e+03	2.472125e-12	2.068908e-12	2.068908e-12
2.660000e+03	2.680000e+03	3.823915e-12	2.730428e-12	2.730428e-12
2.680000e+03	2.700000e+03	4.814240e-12	4.323111e-12	4.323111e-12
2.700000e+03	2.720000e+03	3.056633e-12	1.884534e-12	1.884534e-12
2.720000e+03	2.740000e+03	-1.714037e-13	9.936761e-13	9.936761e-13
2.740000e+03	2.760000e+03	1.859996e-13	9.220503e-13	9.220503e-13
2.760000e+03	2.780000e+03	9.799945e-13	4.511510e-13	4.511510e-13
2.780000e+03	2.800000e+03	-4.528292e-13	5.600393e-13	5.600393e-13
2.800000e+03	2.820000e+03	3.314341e-13	2.996551e-13	2.996551e-13
2.820000e+03	2.840000e+03	-4.580898e-13	2.513183e-12	2.513183e-12
2.840000e+03	2.860000e+03	-4.661401e-12	5.675725e-12	5.675725e-12
2.860000e+03	2.880000e+03	-1.107427e-13	4.670807e-13	4.670807e-13
2.880000e+03	2.900000e+03	9.390206e-13	1.085908e-12	1.085908e-12
2.900000e+03	2.920000e+03	-1.041730e-12	1.575102e-12	1.575102e-12
2.920000e+03	2.940000e+03	4.805664e-13	5.914800e-13	5.914800e-13
2.940000e+03	2.960000e+03	7.352648e-16	9.742852e-13	9.742852e-13
2.960000e+03	2.980000e+03	6.474453e-14	4.166137e-13	4.166137e-13
2.980000e+03	3.000000e+03	1.051802e-12	1.004844e-12	1.004844e-12
3.000000e+03	3.020000e+03	3.523000e-13	3.880523e-13	3.880523e-13
3.020000e+03	3.040000e+03	6.869204e-13	6.221446e-13	6.221446e-13
3.040000e+03	3.060000e+03	-6.101908e-14	1.514460e-13	1.514460e-13
3.060000e+03	3.080000e+03	1.205740e-13	1.806612e-13	1.806612e-13
3.080000e+03	3.100000e+03	1.401964e-12	1.276563e-12	1.276563e-12
3.100000e+03	3.120000e+03	1.610861e-13	9.304395e-14	9.304395e-14
3.120000e+03	3.140000e+03	1.912374e-13	1.382475e-13	1.382475e-13
3.140000e+03	3.160000e+03	-5.747005e-15	1.152009e-13	1.152009e-13
3.160000e+03	3.180000e+03	-2.021238e-13	3.014423e-13	3.014423e-13
3.180000e+03	3.200000e+03	-2.021270e-13	2.295652e-13	2.295652e-13
3.200000e+03	3.220000e+03	1.606195e-13	2.096607e-13	2.096607e-13
3.220000e+03	3.240000e+03	-1.907176e-13	2.623107e-13	2.623107e-13
3.240000e+03	3.260000e+03	-5.847181e-15	2.869853e-14	2.869853e-14
3.260000e+03	3.280000e+03	5.821863e-14	4.655438e-14	4.655438e-14
3.280000e+03	3.300000e+03	-5.358205e-13	4.246772e-13	4.246772e-13
3.300000e+03	3.320000e+03	3.789424e-13	4.436473e-13	4.436473e-13
3.320000e+03	3.340000e+03	6.881450e-14	8.629235e-14	8.629235e-14
3.340000e+03	3.360000e+03	-5.232579e-13	5.494831e-13	5.494831e-13
3.360000e+03	3.380000e+03	1.100784e-13	7.251806e-14	7.251806e-14
3.380000e+03	3.400000e+03	1.606192e-14	3.895954e-14	3.895954e-14
3.400000e+03	3.420000e+03	2.132341e-14	7.871039e-14	7.871039e-14
3.420000e+03	3.440000e+03	1.226087e-13	6.417395e-14	6.417395e-14
3.440000e+03	3.460000e+03	4.167347e-14	1.623035e-13	1.623035e-13
3.460000e+03	3.480000e+03	6.747685e-14	1.254334e-13	1.254334e-13
3.480000e+03	3.500000e+03	1.437923e-13	9.292754e-14	9.292754e-14
3.500000e+03	3.520000e+03	1.255246e-14	6.340877e-15	6.340877e-15
3.520000e+03	3.540000e+03	-2.988678e-14	3.930470e-14	3.930470e-14
3.540000e+03	3.560000e+03	9.908059e-14	3.980951e-14	3.980951e-14
3.560000e+03	3.580000e+03	1.268172e-13	1.635827e-13	1.635827e-13
3.580000e+03	3.600000e+03	2.558083e-15	8.249838e-15	8.249838e-15
3.600000e+03	3.620000e+03	3.075271e-14	2.552758e-14	2.552758e-14
3.620000e+03	3.640000e+03	-6.668186e-15	1.682319e-14	1.682319e-14
3.640000e+03	3.660000e+03	4.735636e-15	6.439938e-14	6.439938e-14
3.660000e+03	3.680000e+03	-7.881196e-14	6.332513e-14	6.332513e-14
3.680000e+03	3.700000e+03	9.866846e-15	1.775103e-14	1.775103e-14
3.700000e+03	3.720000e+03	1.422759e-13	1.119284e-13	1.119284e-13
3.720000e+03	3.740000e+03	3.224135e-14	2.692299e-14	2.692299e-14
3.740000e+03	3.760000e+03	-1.325405e-13	1.359752e-13	1.359752e-13
3.760000e+03	3.780000e+03	2.101920e-14	2.347531e-14	2.347531e-14
3.780000e+03	3.800000e+03	-3.415200e-15	2.558396e-15	2.558396e-15
3.800000e+03	3.820000e+03	1.671029e-13	1.535820e-13	1.535820e-13
3.820000e+03	3.840000e+03	-4.128054e-14	4.666272e-14	4.666272e-14
3.840000e+03	3.860000e+03	-2.512124e-15	5.736756e-15	5.736756e-15
3.860000e+03	3.880000e+03	4.954473e-15	4.855601e-15	4.855601e-15
3.880000e+03	3.900000e+03	-1.077440e-14	1.174047e-14	1.174047e-14
3.900000e+03	3.920000e+03	-2.680001e-15	3.681684e-15	3.681684e-15
3.920000e+03	3.940000e+03	3.934421e-15	3.449410e-15	3.449410e-15
3.940000e+03	3.960000e+03	2.142669e-15	2.109534e-15	2.109534e-15
3.960000e+03	3.980000e+03	6.423334e-14	6.115837e-14	6.115837e-14
3.980000e+03	4.000000e+03	-5.691947e-16	2.102607e-14	2.102607e-14
4.000000e+03	4.020000e+03	1.293330e-15	1.389118e-14	1.389118e-14
4.020000e+03	4.040000e+03	2.026989e-15	1.574089e-15	1.574089e-15
4.040000e+03	4.060000e+03	3.578259e-15	7.484100e-15	7.484100e-15
4.060000e+03	4.080000e+03	-3.464634e-14	4.376593e-14	4.376593e-14
4.080000e+03	4.100000e+03	-3.544215e-13	3.558687e-13	3.558687e-13
4.100000e+03	4.120000e+03	3.580324e-15	5.930561e-15	5.930561e-15
4.120000e+03	4.140000e+03	-1.177383e-15	1.513907e-15	1.513907e-15
4.140000e+03	4.160000e+03	-6.588951e-16	1.638456e-15	1.638456e-15
4.160000e+03	4.180000e+03	1.469877e-15	1.511748e-15	1.511748e-15
4.180000e+03	4.200000e+03	1.861877e-15	1.473718e-15	1.473718e-15
4.200000e+03	4.220000e+03	1.582680e-14	1.239189e-14	1.239189e-14
4.220000e+03	4.240000e+03	-3.462840e-15	2.795118e-15	2.795118e-15
4.240000e+03	4.260000e+03	-1.774113e-15	1.520148e-15	1.520148e-15
4.260000e+03	4.280000e+03	-3.548764e-15	4.096501e-15	4.096501e-15
4.280000e+03	4.300000e+03	2.878208e-15	2.649535e-15	2.649535e-15
4.300000e+03	4.320000e+03	1.286340e-16	2.438594e-16	2.438594e-16
4.320000e+03	4.340000e+03	-3.948760e-14	4.060150e-14	4.060150e-14
4.340000e+03	4.360000e+03	-2.060697e-16	1.368407e-16	1.368407e-16
4.360000e+03	4.380000e+03	3.915930e-16	3.889830e-16	3.889830e-16
4.380000e+03	4.400000e+03	7.708497e-15	7.456051e-15	7.456051e-15
4.400000e+03	4.420000e+03	-7.302952e-15	7.451893e-15	7.451893e-15
4.420000e+03	4.440000e+03	2.847151e-14	2.781528e-14	2.781528e-14
4.440000e+03	4.460000e+03	9.863415e-16	7.783878e-16	7.783878e-16
4.460000e+03	4.480000e+03	2.470436e-16	3.505711e-16	3.505711e-16
4.480000e+03	4.500000e+03	-4.894778e-16	8.828813e-16	8.828813e-16
4.500000e+03	4.520000e+03	-1.304506e-16	1.081370e-16	1.081370e-16
4.520000e+03	4.540000e+03	1.982475e-16	1.037829e-16	1.037829e-16
4.540000e+03	4.560000e+03	1.506803e-15	1.498901e-15	1.498901e-15
4.560000e+03	4.580000e+03	-1.943254e-15	2.045897e-15	2.045897e-15
4.580000e+03	4.600000e+03	1.067242e-15	9.025073e-16	9.025073e-16
4.600000e+03	4.620000e+03	-8.916635e-16	8.972516e-16	8.972516e-16
4.620000e+03	4.640000e+03	-2.072010e-17	8.408913e-17	8.408913e-17
4.640000e+03	4.660000e+03	4.735686e-17	1.242008e-16	1.242008e-16
4.660000e+03	4.680000e+03	2.554779e-16	2.459079e-16	2.459079e-16
4.680000e+03	4.700000e+03	-7.431919e-16	6.394375e-16	6.394375e-16
4.700000e+03	4.720000e+03	-9.485983e-16	8.299881e-16	8.299881e-16
4.720000e+03	4.740000e+03	2.563345e-15	2.124763e-15	2.124763e-15
4.740000e+03	4.760000e+03	4.808370e-16	5.260378e-16	5.260378e-16
4.760000e+03	4.780000e+03	-4.482333e-17	4.991051e-17	4.991051e-17
4.780000e+03	4.800000e+03	-4.545248e-16	4.987537e-16	4.987537e-16
4.800000e+03	4.820000e+03	5.100764e-16	5.090072e-16	5.090072e-16
4.820000e+03	4.840000e+03	1.176123e-16	8.264312e-17	8.264312e-17
4.840000e+03	4.860000e+03	1.502606e-17	1.668191e-17	1.668191e-17
4.860000e+03	4.880000e+03	3.264687e-17	2.884467e-17	2.884467e-17
4.880000e+03	4.900000e+03	-1.890867e-15	1.891090e-15	1.891090e-15
4.900000e+03	4.920000e+03	2.279879e-15	1.906420e-15	1.906420e-15
4.920000e+03	4.940000e+03	1.068991e-17	1.380471e-17	1.380471e-17
4.940000e+03	4.960000e+03	1.512793e-18	1.438105e-18	1.438105e-18
4.960000e+03	4.980000e+03	5.737654e-17	4.359457e-17	4.359457e-17
4.980000e+03	5.000000e+03	-8.331282e-18	8.344881e-18	8.344881e-18
5.000000e+03	5.020000e+03	-4.047273e-16	3.876004e-16	3.876004e-16
5.020000e+03	5.040000e+03	-9.073694e-20	7.251128e-18	7.251128e-18
5.040000e+03	5.060000e+03	1.793859e-18	6.983116e-18	6.983116e-18
5.060000e+03	5.080000e+03	1.734269e-19	2.224003e-19	2.224003e-19
5.080000e+03	5.100000e+03	-9.019336e-20	8.341433e-19	8.341433e-19
5.100000e+03	5.120000e+03	-8.228596e-16	8.238413e-16	8.238413e-16
5.120000e+03	5.140000e+03	-1.368846e-16	1.369446e-16	1.369446e-16
5.140000e+03	5.160000e+03	-1.501066e-18	2.156877e-18	2.156877e-18
5.160000e+03	5.180000e+03	-7.439249e-22	6.024727e-22	6.024727e-22
5.180000e+03	5.200000e+03	-2.924990e-20	5.162975e-20	5.162975e-20
5.200000e+03	5.220000e+03	-2.262694e-18	2.269516e-18	2.269516e-18
5.220000e+03	5.240000e+03	4.816779e-20	8.490421e-20	8.490421e-20
5.240000e+03	5.260000e+03	2.935915e-18	4.491824e-18	4.491824e-18
5.260000e+03	5.280000e+03	-2.563221e-19	5.298331e-19	5.298331e-19
5.280000e+03	5.300000e+03	1.270975e-19	1.271051e-19	1.271051e-19
5.300000e+03	5.320000e+03	1.790450e-15	1.325244e-15	1.325244e-15
5.320000e+03	5.340000e+03	1.326599e-18	1.335690e-18	1.335690e-18
5.340000e+03	5.360000e+03	8.803609e-19	9.121692e-19	9.121692e-19
5.360000e+03	5.380000e+03	2.903524e-20	2.301823e-20	2.301823e-20
5.380000e+03	5.400000e+03	-2.445073e-22	4.994091e-22	4.994091e-22
5.400000e+03	5.420000e+03	2.060421e-18	2.060408e-18	2.060408e-18
5.420000e+03	5.440000e+03	3.866731e-18	3.866763e-18	3.866763e-18
5.440000e+03	5.460000e+03	-2.992483e-20	2.992622e-20	2.992622e-20
5.460000e+03	5.480000e+03	1.012787e-23	9.474170e-24	9.474170e-24
5.480000e+03	5.500000e+03	6.255757e-20	6.260168e-20	6.260168e-20
5.500000e+03	5.520000e+03	1.403689e-17	1.362177e-17	1.362177e-17
5.520000e+03	5.540000e+03	-1.549386e-21	1.549434e-21	1.549434e-21
5.540000e+03	5.560000e+03	7.263991e-20	7.221509e-20	7.221509e-20
5.560000e+03	5.580000e+03	4.686124e-22	4.542315e-22	4.542315e-22
5.580000e+03	5.600000e+03	-1.212957e-20	1.212932e-20	1.212932e-20
5.600000e+03	5.620000e+03	2.840175e-25	1.627298e-25	1.627298e-25
5.620000e+03	5.640000e+03	8.857750e-23	3.913953e-22	3.913953e-22
5.640000e+03	5.660000e+03	-3.179902e-22	3.396605e-22	3.396605e-22
5.660000e+03	5.680000e+03	7.697537e-25	7.693497e-25	7.693497e-25
5.680000e+03	5.700000e+03	1.515990e-18	1.515990e-18	1.515990e-18
5.700000e+03	5.720000e+03	-7.810955e-27	7.791712e-27	7.791712e-27
5.720000e+03	5.740000e+03	-8.924998e-23	8.924998e-23	8.924998e-23
5.740000e+03	5.760000e+03	-5.582676e-24	5.582676e-24	5.582676e-24
5.760000e+03	5.780000e+03	1.735034e-22	1.735029e-22	1.735029e-22
5.780000e+03	5.800000e+03	-4.214392e-31	4.510787e-31	4.510787e-31
5.800000e+03	5.820000e+03	6.574471e-30	6.574103e-30	6.574103e-30
5.820000e+03	5.840000e+03	-5.232146e-26	5.766962e-26	5.766962e-26
5.840000e+03	5.860000e+03	1.406049e-23	1.438016e-23	1.438016e-23
5.860000e+03	5.880000e+03	3.763444e-20	3.763444e-20	3.763444e-20
5.880000e+03	5.900000e+03	-1.822936e-39	1.822936e-39	1.822936e-39
5.900000e+03	5.920000e+03	-2.241863e-27	2.241863e-27	2.241863e-27
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.960000e+03	6.193161e-27	6.193093e-27	6.193093e-27
5.960000e+03	5.980000e+03	-1.453029e-22	1.453029e-22	1.453029e-22
5.980000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.020000e+03	5.250972e-26	5.250972e-26	5.250972e-26
6.020000e+03	6.040000e+03	-4.886893e-22	4.721557e-22	4.721557e-22
6.040000e+03	6.060000e+03	4.791106e-22	4.791106e-22	4.791106e-22
6.060000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.100000e+03	3.276635e-32	3.276635e-32	3.276635e-32
6.100000e+03	6.120000e+03	-9.307236e-35	9.307236e-35	9.307236e-35
6.120000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.180000e+03	-3.243219e-29	3.243219e-29	3.243219e-29
6.180000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.240000e+03	-6.631132e-32	6.631132e-32	6.631132e-32
6.240000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.300000e+03	1.041291e-31	1.041291e-31	1.041291e-31
6.300000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.460000e+03	1.097723e-34	1.097723e-34	1.097723e-34
6.460000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+03	8.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+03	8.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+03	8.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+03	8.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+03	8.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+03	8.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+03	8.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+03	8.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+03	8.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+03	8.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+03	8.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+03	8.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+03	8.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+03	8.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+03	8.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+03	8.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+03	8.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+03	8.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+03	8.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+03	8.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+03	8.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+03	8.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+03	8.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+03	8.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+03	8.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+03	8.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+03	8.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+03	8.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+03	8.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+03	8.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+03	8.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+03	8.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+03	8.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+03	8.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+03	8.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+03	8.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+03	8.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+03	8.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+03	8.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+03	8.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+03	8.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+03	8.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+03	8.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+03	8.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+03	8.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+03	8.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+03	8.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+03	8.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+03	8.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+03	9.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+03	9.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+03	9.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+03	9.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+03	9.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+03	9.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+03	9.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+03	9.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+03	9.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+03	9.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+03	9.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+03	9.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+03	9.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+03	9.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+03	9.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+03	9.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+03	9.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+03	9.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+03	9.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+03	9.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+03	9.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+03	9.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+03	9.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+03	9.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+03	9.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+03	9.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+03	9.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+03	9.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+03	9.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+03	9.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+03	9.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+03	9.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+03	9.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+03	9.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+03	9.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+03	9.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+03	9.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+03	9.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+03	9.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+03	9.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+03	9.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+03	9.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+03	9.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+03	9.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+03	9.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+03	9.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+03	9.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+03	9.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.002000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+04	1.004000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+04	1.006000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+04	1.008000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+04	1.010000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+04	1.012000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+04	1.014000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+04	1.016000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+04	1.018000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.022000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+04	1.024000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+04	1.026000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+04	1.028000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+04	1.030000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+04	1.032000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+04	1.034000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+04	1.036000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+04	1.038000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.042000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+04	1.044000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+04	1.046000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+04	1.048000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+04	1.050000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+04	1.052000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+04	1.054000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+04	1.056000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+04	1.058000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.062000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+04	1.064000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+04	1.066000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+04	1.068000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+04	1.070000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+04	1.072000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+04	1.074000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+04	1.076000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+04	1.078000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.082000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+04	1.084000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+04	1.086000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+04	1.088000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+04	1.090000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+04	1.092000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+04	1.094000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+04	1.096000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+04	1.098000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.102000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+04	1.104000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+04	1.106000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+04	1.108000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+04	1.110000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+04	1.112000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+04	1.114000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+04	1.116000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+04	1.118000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.122000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+04	1.124000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+04	1.126000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+04	1.128000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+04	1.130000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+04	1.132000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+04	1.134000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+04	1.136000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+04	1.138000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.142000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.146000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.150000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+04	1.152000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+04	1.154000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+04	1.156000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+04	1.158000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.162000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+04	1.164000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+04	1.166000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+04	1.168000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+04	1.170000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.174000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+04	1.176000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+04	1.178000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.182000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+04	1.184000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+04	1.186000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.190000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+04	1.192000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+04	1.194000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.198000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.202000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.206000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.210000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.214000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.218000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.222000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.226000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.230000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.234000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.238000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.242000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.246000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.250000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.254000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.258000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.262000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.266000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.270000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.274000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.278000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.282000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.286000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.290000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.294000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.298000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> plots/full_NLO/pT_m_contribs.dat <==
# BEGIN PLOT
Legend=0
LogY=1
Title=$\mathrm{pp}\to \text{e}^+\nu_\text{e}\mu^+\nu_\mu \text{jj}$
RatioPlot=0
RatioPlot1=1
RatioPlot1YMax=69
RatioPlot1YMin=-19
RatioPlot1YSize=4
RatioPlot1Reference=LO
RatioPlot1YLabel=$\delta_{\mathrm{NLO}}[\%]$
LegendXPos=0.75
LegendYPos=0.93
PlotSize=10,6
XLabel=$p_{\mathrm{T},\mu^+}$ [GeV]
YLabel=d$\sigma$/d$p_{\mathrm{T},\mu^+}$ [fb/GeV]
XMin=0.
XMax=400.
DrawOnly=NLO LO  LO_EW LO_QCD LO_INT 
RatioPlot1Mode=deltapercent
RatioPlot2Mode=deltapercent
RatioPlot1DrawOnly=LO NLO NLO_alpha6alphas NLO_alpha4alphas3
RatioPlot2DrawOnly=LO NLO_alpha7 NLO_alpha5alphas2 
RatioPlot2=1
RatioPlot2YMax=9.9
RatioPlot2YMin=-24.9
RatioPlot2YSize=4
RatioPlot2Reference=LO
RatioPlot2YLabel=$\delta_{\mathrm{NLO}}[\%]$
Legend1=1
Legend1Only=LO_EW LO_QCD LO_INT LO NLO
Legend2=1
Legend2Only=NLO_alpha6alphas NLO_alpha4alphas3
Legend3=1
Legend3Only=NLO_alpha7 NLO_alpha5alphas2 
YMin=1e-5
YMax=5e-2
Legend1XPos=0.7
Legend1YPos=0.9
Legend2XPos=0.7
Legend2YPos=-0.08
Legend3XPos=0.1
Legend3YPos=-1.1
LegendOnly=LO_EW LO_QCD LO_INT LO NLO NLO_alpha4alphas3 NLO_alpha5alphas2 NLO_alpha6alphas NLO_alpha7
# END PLOT

# BEGIN HISTO1D /LO_EW
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 3.02658396496583e-06, dn: 3.02658396496583e-06}}, 2: {"": {up: 2.24935129478832e-06, dn: 2.24935129478832e-06}}, 3: {"": {up: 1.498896019215964e-06, dn: 1.498896019215964e-06}}, 4: {"": {up: 9.961110055459895e-07, dn: 9.961110055459895e-07}}, 5: {"": {up: 6.83969351231338e-07, dn: 6.83969351231338e-07}}, 6: {"": {up: 4.833232996434742e-07, dn: 4.833232996434742e-07}}, 7: {"": {up: 3.660825092080626e-07, dn: 3.660825092080626e-07}}, 8: {"": {up: 2.640806315375476e-07, dn: 2.640806315375476e-07}}, 9: {"": {up: 2.026087689795582e-07, dn: 2.026087689795582e-07}}, 10: {"": {up: 1.511381287718414e-07, dn: 1.511381287718414e-07}}, 11: {"": {up: 1.166363611410578e-07, dn: 1.166363611410578e-07}}, 12: {"": {up: 9.258985039739626e-08, dn: 9.258985039739626e-08}}, 13: {"": {up: 7.471270604960494e-08, dn: 7.471270604960494e-08}}, 14: {"": {up: 5.895001617193078e-08, dn: 5.895001617193078e-08}}, 15: {"": {up: 4.807545345186753e-08, dn: 4.807545345186753e-08}}, 16: {"": {up: 3.899931448790888e-08, dn: 3.899931448790888e-08}}, 17: {"": {up: 3.146347972243863e-08, dn: 3.146347972243863e-08}}, 18: {"": {up: 2.727868434307945e-08, dn: 2.727868434307945e-08}}, 19: {"": {up: 2.192551999744664e-08, dn: 2.192551999744664e-08}}, 20: {"": {up: 1.843004625269172e-08, dn: 1.843004625269172e-08}}, 21: {"": {up: 1.494678239771502e-08, dn: 1.494678239771502e-08}}, 22: {"": {up: 1.240126655781731e-08, dn: 1.240126655781731e-08}}, 23: {"": {up: 1.069227694848672e-08, dn: 1.069227694848672e-08}}, 24: {"": {up: 8.703163255961003e-09, dn: 8.703163255961003e-09}}, 25: {"": {up: 7.528490643466998e-09, dn: 7.528490643466998e-09}}, 26: {"": {up: 6.293863452335891e-09, dn: 6.293863452335891e-09}}, 27: {"": {up: 5.354998231408769e-09, dn: 5.354998231408769e-09}}, 28: {"": {up: 4.731043444927182e-09, dn: 4.731043444927182e-09}}, 29: {"": {up: 3.886340122487375e-09, dn: 3.886340122487375e-09}}, 30: {"": {up: 3.505504449687208e-09, dn: 3.505504449687208e-09}}, 31: {"": {up: 2.98253960795171e-09, dn: 2.98253960795171e-09}}, 32: {"": {up: 2.617061986493421e-09, dn: 2.617061986493421e-09}}, 33: {"": {up: 2.112599643506883e-09, dn: 2.112599643506883e-09}}, 34: {"": {up: 1.984056915391766e-09, dn: 1.984056915391766e-09}}, 35: {"": {up: 1.671178356091225e-09, dn: 1.671178356091225e-09}}, 36: {"": {up: 1.476979013612316e-09, dn: 1.476979013612316e-09}}, 37: {"": {up: 1.365651684571727e-09, dn: 1.365651684571727e-09}}, 38: {"": {up: 1.126723102882501e-09, dn: 1.126723102882501e-09}}, 39: {"": {up: 8.926461468303281e-10, dn: 8.926461468303281e-10}}, 40: {"": {up: 9.461583252564296e-10, dn: 9.461583252564296e-10}}, 41: {"": {up: 8.415277648641103e-10, dn: 8.415277648641103e-10}}, 42: {"": {up: 8.057811605187583e-10, dn: 8.057811605187583e-10}}, 43: {"": {up: 6.060785018761762e-10, dn: 6.060785018761762e-10}}, 44: {"": {up: 5.904527005926386e-10, dn: 5.904527005926386e-10}}, 45: {"": {up: 4.957583690675413e-10, dn: 4.957583690675413e-10}}, 46: {"": {up: 4.86442478491769e-10, dn: 4.86442478491769e-10}}, 47: {"": {up: 4.586496451199871e-10, dn: 4.586496451199871e-10}}, 48: {"": {up: 3.443493900704884e-10, dn: 3.443493900704884e-10}}, 49: {"": {up: 4.510533944696074e-10, dn: 4.510533944696074e-10}}, 50: {"": {up: 3.404784728418525e-10, dn: 3.404784728418525e-10}}, 51: {"": {up: 2.858782084446761e-10, dn: 2.858782084446761e-10}}, 52: {"": {up: 2.871098954085186e-10, dn: 2.871098954085186e-10}}, 53: {"": {up: 1.948531667691176e-10, dn: 1.948531667691176e-10}}, 54: {"": {up: 1.834418377290809e-10, dn: 1.834418377290809e-10}}, 55: {"": {up: 1.614162069043051e-10, dn: 1.614162069043051e-10}}, 56: {"": {up: 1.761281403204528e-10, dn: 1.761281403204528e-10}}, 57: {"": {up: 1.523730832174518e-10, dn: 1.523730832174518e-10}}, 58: {"": {up: 1.126869870560284e-10, dn: 1.126869870560284e-10}}, 59: {"": {up: 1.156395742694782e-10, dn: 1.156395742694782e-10}}, 60: {"": {up: 9.286429910271687e-11, dn: 9.286429910271687e-11}}, 61: {"": {up: 8.222240932237524e-11, dn: 8.222240932237524e-11}}, 62: {"": {up: 9.380588214840155e-11, dn: 9.380588214840155e-11}}, 63: {"": {up: 8.353283381124614e-11, dn: 8.353283381124614e-11}}, 64: {"": {up: 7.44899118782597e-11, dn: 7.44899118782597e-11}}, 65: {"": {up: 8.946617297751402e-11, dn: 8.946617297751402e-11}}, 66: {"": {up: 5.163834231017678e-11, dn: 5.163834231017678e-11}}, 67: {"": {up: 6.950859846314559e-11, dn: 6.950859846314559e-11}}, 68: {"": {up: 6.270802995405402e-11, dn: 6.270802995405402e-11}}, 69: {"": {up: 3.418605532049127e-11, dn: 3.418605532049127e-11}}, 70: {"": {up: 4.055172222766584e-11, dn: 4.055172222766584e-11}}, 71: {"": {up: 3.477832497746062e-11, dn: 3.477832497746062e-11}}, 72: {"": {up: 2.315138667996033e-11, dn: 2.315138667996033e-11}}, 73: {"": {up: 3.341638206592322e-11, dn: 3.341638206592322e-11}}, 74: {"": {up: 2.896423682412286e-11, dn: 2.896423682412286e-11}}, 75: {"": {up: 2.05361014421102e-11, dn: 2.05361014421102e-11}}, 76: {"": {up: 2.715244391358668e-11, dn: 2.715244391358668e-11}}, 77: {"": {up: 1.894766010335694e-11, dn: 1.894766010335694e-11}}, 78: {"": {up: 3.700767496266381e-11, dn: 3.700767496266381e-11}}, 79: {"": {up: 1.237477637766242e-11, dn: 1.237477637766242e-11}}, 80: {"": {up: 2.265278190562064e-11, dn: 2.265278190562064e-11}}, 81: {"": {up: 1.169876977297681e-11, dn: 1.169876977297681e-11}}, 82: {"": {up: 1.341888865398716e-11, dn: 1.341888865398716e-11}}, 83: {"": {up: 9.501723579691277e-12, dn: 9.501723579691277e-12}}, 84: {"": {up: 8.904442031797655e-12, dn: 8.904442031797655e-12}}, 85: {"": {up: 1.032847587845358e-11, dn: 1.032847587845358e-11}}, 86: {"": {up: 1.010982147772536e-11, dn: 1.010982147772536e-11}}, 87: {"": {up: 6.030130050741278e-12, dn: 6.030130050741278e-12}}, 88: {"": {up: 6.153312156607508e-12, dn: 6.153312156607508e-12}}, 89: {"": {up: 1.392120260776641e-11, dn: 1.392120260776641e-11}}, 90: {"": {up: 6.13223714556933e-12, dn: 6.13223714556933e-12}}, 91: {"": {up: 7.394209066690197e-12, dn: 7.394209066690197e-12}}, 92: {"": {up: 5.893210685436974e-12, dn: 5.893210685436974e-12}}, 93: {"": {up: 6.865510571794643e-12, dn: 6.865510571794643e-12}}, 94: {"": {up: 3.47496908632377e-12, dn: 3.47496908632377e-12}}, 95: {"": {up: 3.097804105835526e-12, dn: 3.097804105835526e-12}}, 96: {"": {up: 3.783049546166733e-12, dn: 3.783049546166733e-12}}, 97: {"": {up: 2.495156285267415e-12, dn: 2.495156285267415e-12}}, 98: {"": {up: 2.836703630691303e-12, dn: 2.836703630691303e-12}}, 99: {"": {up: 1.845469510336757e-12, dn: 1.845469510336757e-12}}, 100: {"": {up: 9.042316378489974e-12, dn: 9.042316378489974e-12}}, 101: {"": {up: 4.507812735210283e-12, dn: 4.507812735210283e-12}}, 102: {"": {up: 2.713468052665164e-12, dn: 2.713468052665164e-12}}, 103: {"": {up: 1.718516399349167e-12, dn: 1.718516399349167e-12}}, 104: {"": {up: 1.458853372556682e-12, dn: 1.458853372556682e-12}}, 105: {"": {up: 3.368697889376422e-12, dn: 3.368697889376422e-12}}, 106: {"": {up: 2.23123467663276e-12, dn: 2.23123467663276e-12}}, 107: {"": {up: 9.86135644100911e-13, dn: 9.86135644100911e-13}}, 108: {"": {up: 1.404490461730108e-12, dn: 1.404490461730108e-12}}, 109: {"": {up: 1.127523268997917e-12, dn: 1.127523268997917e-12}}, 110: {"": {up: 8.036367890089682e-13, dn: 8.036367890089682e-13}}, 111: {"": {up: 8.993208299207842e-13, dn: 8.993208299207842e-13}}, 112: {"": {up: 3.500228333054057e-12, dn: 3.500228333054057e-12}}, 113: {"": {up: 9.390576931562004e-13, dn: 9.390576931562004e-13}}, 114: {"": {up: 5.26569049946788e-13, dn: 5.26569049946788e-13}}, 115: {"": {up: 1.339448313528723e-12, dn: 1.339448313528723e-12}}, 116: {"": {up: 4.484820438265484e-12, dn: 4.484820438265484e-12}}, 117: {"": {up: 1.206000555782308e-12, dn: 1.206000555782308e-12}}, 118: {"": {up: 4.970998174340448e-13, dn: 4.970998174340448e-13}}, 119: {"": {up: 9.520448536025079e-13, dn: 9.520448536025079e-13}}, 120: {"": {up: 5.94125782394981e-13, dn: 5.94125782394981e-13}}, 121: {"": {up: 7.609038464048142e-13, dn: 7.609038464048142e-13}}, 122: {"": {up: 4.962587063703803e-13, dn: 4.962587063703803e-13}}, 123: {"": {up: 5.179482770660375e-13, dn: 5.179482770660375e-13}}, 124: {"": {up: 6.381685433694786e-13, dn: 6.381685433694786e-13}}, 125: {"": {up: 2.608670141169632e-13, dn: 2.608670141169632e-13}}, 126: {"": {up: 1.431779874179949e-12, dn: 1.431779874179949e-12}}, 127: {"": {up: 2.919679450809509e-13, dn: 2.919679450809509e-13}}, 128: {"": {up: 1.279880611785313e-12, dn: 1.279880611785313e-12}}, 129: {"": {up: 5.89715477133274e-13, dn: 5.89715477133274e-13}}, 130: {"": {up: 1.460133405525064e-13, dn: 1.460133405525064e-13}}, 131: {"": {up: 1.282532132006699e-13, dn: 1.282532132006699e-13}}, 132: {"": {up: 3.312876793460198e-13, dn: 3.312876793460198e-13}}, 133: {"": {up: 9.999482069067495e-13, dn: 9.999482069067495e-13}}, 134: {"": {up: 7.313251373226681e-14, dn: 7.313251373226681e-14}}, 135: {"": {up: 1.706783468115485e-12, dn: 1.706783468115485e-12}}, 136: {"": {up: 2.022241028844573e-13, dn: 2.022241028844573e-13}}, 137: {"": {up: 5.063204949240724e-14, dn: 5.063204949240724e-14}}, 138: {"": {up: 3.590571142942879e-13, dn: 3.590571142942879e-13}}, 139: {"": {up: 1.910895547485492e-13, dn: 1.910895547485492e-13}}, 140: {"": {up: 1.808140487337468e-13, dn: 1.808140487337468e-13}}, 141: {"": {up: 5.231461708540354e-13, dn: 5.231461708540354e-13}}, 142: {"": {up: 5.506849039456967e-13, dn: 5.506849039456967e-13}}, 143: {"": {up: 2.436337688504814e-14, dn: 2.436337688504814e-14}}, 144: {"": {up: 1.396003569319095e-13, dn: 1.396003569319095e-13}}, 145: {"": {up: 2.713634590846051e-13, dn: 2.713634590846051e-13}}, 146: {"": {up: 4.99841595711345e-13, dn: 4.99841595711345e-13}}, 147: {"": {up: 1.068014147692509e-13, dn: 1.068014147692509e-13}}, 148: {"": {up: 1.306392839752148e-13, dn: 1.306392839752148e-13}}, 149: {"": {up: 9.985793044176505e-13, dn: 9.985793044176505e-13}}, 150: {"": {up: 1.973655426750659e-13, dn: 1.973655426750659e-13}}, 151: {"": {up: 1.045549245584467e-13, dn: 1.045549245584467e-13}}, 152: {"": {up: 6.02915798256813e-14, dn: 6.02915798256813e-14}}, 153: {"": {up: 2.064335892286675e-14, dn: 2.064335892286675e-14}}, 154: {"": {up: 3.520157514154029e-14, dn: 3.520157514154029e-14}}, 155: {"": {up: 8.563700406155406e-14, dn: 8.563700406155406e-14}}, 156: {"": {up: 1.359607320275192e-13, dn: 1.359607320275192e-13}}, 157: {"": {up: 5.220516292570722e-14, dn: 5.220516292570722e-14}}, 158: {"": {up: 3.796696059428009e-14, dn: 3.796696059428009e-14}}, 159: {"": {up: 6.660270113361186e-14, dn: 6.660270113361186e-14}}, 160: {"": {up: 1.923585635697661e-13, dn: 1.923585635697661e-13}}, 161: {"": {up: 4.78179042442216e-14, dn: 4.78179042442216e-14}}, 162: {"": {up: 1.340895782810178e-14, dn: 1.340895782810178e-14}}, 163: {"": {up: 2.397562009273725e-14, dn: 2.397562009273725e-14}}, 164: {"": {up: 2.574540602806754e-14, dn: 2.574540602806754e-14}}, 165: {"": {up: 1.33121452760551e-14, dn: 1.33121452760551e-14}}, 166: {"": {up: 7.18405469694928e-14, dn: 7.18405469694928e-14}}, 167: {"": {up: 2.480797595809652e-14, dn: 2.480797595809652e-14}}, 168: {"": {up: 7.053941248878112e-15, dn: 7.053941248878112e-15}}, 169: {"": {up: 3.178113170616812e-14, dn: 3.178113170616812e-14}}, 170: {"": {up: 4.984236078524733e-14, dn: 4.984236078524733e-14}}, 171: {"": {up: 1.562495343814525e-14, dn: 1.562495343814525e-14}}, 172: {"": {up: 8.534386360357088e-16, dn: 8.534386360357088e-16}}, 173: {"": {up: 4.71118668652694e-14, dn: 4.71118668652694e-14}}, 174: {"": {up: 9.463723398706334e-15, dn: 9.463723398706334e-15}}, 175: {"": {up: 4.113625057413513e-15, dn: 4.113625057413513e-15}}, 176: {"": {up: 1.227774162642156e-14, dn: 1.227774162642156e-14}}, 177: {"": {up: 3.058053307724841e-14, dn: 3.058053307724841e-14}}, 178: {"": {up: 4.325458431613833e-14, dn: 4.325458431613833e-14}}, 179: {"": {up: 4.118249441187654e-15, dn: 4.118249441187654e-15}}, 180: {"": {up: 2.336812221299759e-14, dn: 2.336812221299759e-14}}, 181: {"": {up: 7.692948252540224e-15, dn: 7.692948252540224e-15}}, 182: {"": {up: 1.184891284242413e-14, dn: 1.184891284242413e-14}}, 183: {"": {up: 1.36561804086238e-14, dn: 1.36561804086238e-14}}, 184: {"": {up: 1.462832635204926e-14, dn: 1.462832635204926e-14}}, 185: {"": {up: 1.102410045898859e-13, dn: 1.102410045898859e-13}}, 186: {"": {up: 2.684155837215495e-14, dn: 2.684155837215495e-14}}, 187: {"": {up: 2.776587581370194e-15, dn: 2.776587581370194e-15}}, 188: {"": {up: 5.537080245362207e-16, dn: 5.537080245362207e-16}}, 189: {"": {up: 2.173110828870498e-16, dn: 2.173110828870498e-16}}, 190: {"": {up: 5.625072517389682e-16, dn: 5.625072517389682e-16}}, 191: {"": {up: 4.868013539648003e-15, dn: 4.868013539648003e-15}}, 192: {"": {up: 4.844957271255422e-16, dn: 4.844957271255422e-16}}, 193: {"": {up: 3.685953055441403e-15, dn: 3.685953055441403e-15}}, 194: {"": {up: 2.428520330834737e-15, dn: 2.428520330834737e-15}}, 195: {"": {up: 8.119339501208744e-16, dn: 8.119339501208744e-16}}, 196: {"": {up: 3.322740717842909e-15, dn: 3.322740717842909e-15}}, 197: {"": {up: 2.086984628419976e-15, dn: 2.086984628419976e-15}}, 198: {"": {up: 4.042027807261512e-17, dn: 4.042027807261512e-17}}, 199: {"": {up: 7.016671182853804e-15, dn: 7.016671182853804e-15}}, 200: {"": {up: 1.088223559855468e-14, dn: 1.088223559855468e-14}}, 201: {"": {up: 1.559150724730518e-15, dn: 1.559150724730518e-15}}, 202: {"": {up: 2.336690805252385e-15, dn: 2.336690805252385e-15}}, 203: {"": {up: 2.43483926881599e-15, dn: 2.43483926881599e-15}}, 204: {"": {up: 2.690389814264632e-15, dn: 2.690389814264632e-15}}, 205: {"": {up: 4.226234203232517e-15, dn: 4.226234203232517e-15}}, 206: {"": {up: 1.508325375461624e-16, dn: 1.508325375461624e-16}}, 207: {"": {up: 1.79930230342293e-19, dn: 1.79930230342293e-19}}, 208: {"": {up: 1.353091986915862e-16, dn: 1.353091986915862e-16}}, 209: {"": {up: 1.392815908394696e-15, dn: 1.392815908394696e-15}}, 210: {"": {up: 1.929460731747918e-15, dn: 1.929460731747918e-15}}, 211: {"": {up: 3.05031964249405e-24, dn: 3.05031964249405e-24}}, 212: {"": {up: 2.703418155280749e-16, dn: 2.703418155280749e-16}}, 213: {"": {up: 3.94639226970932e-17, dn: 3.94639226970932e-17}}, 214: {"": {up: 1.855055463547943e-15, dn: 1.855055463547943e-15}}, 215: {"": {up: 1.987056675187552e-16, dn: 1.987056675187552e-16}}, 216: {"": {up: 6.077254669912292e-16, dn: 6.077254669912292e-16}}, 217: {"": {up: 1.05957374467706e-16, dn: 1.05957374467706e-16}}, 218: {"": {up: 7.24818449217558e-18, dn: 7.24818449217558e-18}}, 219: {"": {up: 2.012868400260362e-16, dn: 2.012868400260362e-16}}, 220: {"": {up: 4.818574287541126e-16, dn: 4.818574287541126e-16}}, 221: {"": {up: 5.963297106765551e-16, dn: 5.963297106765551e-16}}, 222: {"": {up: 7.753894606635244e-16, dn: 7.753894606635244e-16}}, 223: {"": {up: 3.39599957210862e-16, dn: 3.39599957210862e-16}}, 224: {"": {up: 3.639249239703219e-16, dn: 3.639249239703219e-16}}, 225: {"": {up: 0, dn: 0}}, 226: {"": {up: 4.786917380333425e-17, dn: 4.786917380333425e-17}}, 227: {"": {up: 1.388057095424624e-16, dn: 1.388057095424624e-16}}, 228: {"": {up: 9.844145886930605e-17, dn: 9.844145886930605e-17}}, 229: {"": {up: 2.533946423581531e-17, dn: 2.533946423581531e-17}}, 230: {"": {up: 2.667856632481968e-18, dn: 2.667856632481968e-18}}, 231: {"": {up: 7.835521121387414e-18, dn: 7.835521121387414e-18}}, 232: {"": {up: 1.006798185263958e-16, dn: 1.006798185263958e-16}}, 233: {"": {up: 2.457940595502442e-16, dn: 2.457940595502442e-16}}, 234: {"": {up: 1.10350057255487e-19, dn: 1.10350057255487e-19}}, 235: {"": {up: 8.94326119535253e-17, dn: 8.94326119535253e-17}}, 236: {"": {up: 0, dn: 0}}, 237: {"": {up: 5.249462720198755e-16, dn: 5.249462720198755e-16}}, 238: {"": {up: 9.055111705760867e-18, dn: 9.055111705760867e-18}}, 239: {"": {up: 0, dn: 0}}, 240: {"": {up: 0, dn: 0}}, 241: {"": {up: 2.236877986807217e-19, dn: 2.236877986807217e-19}}, 242: {"": {up: 1.664667208321282e-17, dn: 1.664667208321282e-17}}, 243: {"": {up: 2.844214647233274e-17, dn: 2.844214647233274e-17}}, 244: {"": {up: 0, dn: 0}}, 245: {"": {up: 4.068775889413115e-16, dn: 4.068775889413115e-16}}, 246: {"": {up: 1.362978561662377e-17, dn: 1.362978561662377e-17}}, 247: {"": {up: 0, dn: 0}}, 248: {"": {up: 4.359455937062246e-17, dn: 4.359455937062246e-17}}, 249: {"": {up: 6.089900503319642e-21, dn: 6.089900503319642e-21}}, 250: {"": {up: 2.770705477133074e-21, dn: 2.770705477133074e-21}}, 251: {"": {up: 6.344063309271563e-19, dn: 6.344063309271563e-19}}, 252: {"": {up: 5.837035216156372e-18, dn: 5.837035216156372e-18}}, 253: {"": {up: 2.116433185360583e-19, dn: 2.116433185360583e-19}}, 254: {"": {up: 7.191887074652554e-19, dn: 7.191887074652554e-19}}, 255: {"": {up: 8.806784453265762e-22, dn: 8.806784453265762e-22}}, 256: {"": {up: 0, dn: 0}}, 257: {"": {up: 6.249830703652573e-19, dn: 6.249830703652573e-19}}, 258: {"": {up: 0, dn: 0}}, 259: {"": {up: 0, dn: 0}}, 260: {"": {up: 2.269505814049945e-18, dn: 2.269505814049945e-18}}, 261: {"": {up: 0, dn: 0}}, 262: {"": {up: 4.330522160074762e-18, dn: 4.330522160074762e-18}}, 263: {"": {up: 0, dn: 0}}, 264: {"": {up: 1.271051382279546e-19, dn: 1.271051382279546e-19}}, 265: {"": {up: 0, dn: 0}}, 266: {"": {up: 0, dn: 0}}, 267: {"": {up: 9.120822671532441e-19, dn: 9.120822671532441e-19}}, 268: {"": {up: 0, dn: 0}}, 269: {"": {up: 0, dn: 0}}, 270: {"": {up: 2.060407935537096e-18, dn: 2.060407935537096e-18}}, 271: {"": {up: 0, dn: 0}}, 272: {"": {up: 2.992622285011241e-20, dn: 2.992622285011241e-20}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 1.362176330188886e-17, dn: 1.362176330188886e-17}}, 276: {"": {up: 0, dn: 0}}, 277: {"": {up: 4.262668918824674e-22, dn: 4.262668918824674e-22}}, 278: {"": {up: 4.540199538839127e-22, dn: 4.540199538839127e-22}}, 279: {"": {up: 1.212931569969214e-20, dn: 1.212931569969214e-20}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 0, dn: 0}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 0, dn: 0}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 0, dn: 0}}, 298: {"": {up: 1.453029283008837e-22, dn: 1.453029283008837e-22}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}}
LineColor=blue
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=LO_EW
Path=LO_EW
Title=LO EW
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.464037e-02	3.026584e-06	3.026584e-06
4.000000e+01	6.000000e+01	1.005328e-02	2.249351e-06	2.249351e-06
6.000000e+01	8.000000e+01	5.725863e-03	1.498896e-06	1.498896e-06
8.000000e+01	1.000000e+02	3.282109e-03	9.961110e-07	9.961110e-07
1.000000e+02	1.200000e+02	1.965013e-03	6.839694e-07	6.839694e-07
1.200000e+02	1.400000e+02	1.221781e-03	4.833233e-07	4.833233e-07
1.400000e+02	1.600000e+02	7.825536e-04	3.660825e-07	3.660825e-07
1.600000e+02	1.800000e+02	5.122821e-04	2.640806e-07	2.640806e-07
1.800000e+02	2.000000e+02	3.407835e-04	2.026088e-07	2.026088e-07
2.000000e+02	2.200000e+02	2.296343e-04	1.511381e-07	1.511381e-07
2.200000e+02	2.400000e+02	1.564569e-04	1.166364e-07	1.166364e-07
2.400000e+02	2.600000e+02	1.076695e-04	9.258985e-08	9.258985e-08
2.600000e+02	2.800000e+02	7.467870e-05	7.471271e-08	7.471271e-08
2.800000e+02	3.000000e+02	5.217340e-05	5.895002e-08	5.895002e-08
3.000000e+02	3.200000e+02	3.689295e-05	4.807545e-08	4.807545e-08
3.200000e+02	3.400000e+02	2.608252e-05	3.899931e-08	3.899931e-08
3.400000e+02	3.600000e+02	1.849167e-05	3.146348e-08	3.146348e-08
3.600000e+02	3.800000e+02	1.325485e-05	2.727868e-08	2.727868e-08
3.800000e+02	4.000000e+02	9.435851e-06	2.192552e-08	2.192552e-08
4.000000e+02	4.200000e+02	6.793157e-06	1.843005e-08	1.843005e-08
4.200000e+02	4.400000e+02	4.861828e-06	1.494678e-08	1.494678e-08
4.400000e+02	4.600000e+02	3.521597e-06	1.240127e-08	1.240127e-08
4.600000e+02	4.800000e+02	2.586956e-06	1.069228e-08	1.069228e-08
4.800000e+02	5.000000e+02	1.880413e-06	8.703163e-09	8.703163e-09
5.000000e+02	5.200000e+02	1.417050e-06	7.528491e-09	7.528491e-09
5.200000e+02	5.400000e+02	1.049380e-06	6.293863e-09	6.293863e-09
5.400000e+02	5.600000e+02	7.911137e-07	5.354998e-09	5.354998e-09
5.600000e+02	5.800000e+02	6.023024e-07	4.731043e-09	4.731043e-09
5.800000e+02	6.000000e+02	4.586462e-07	3.886340e-09	3.886340e-09
6.000000e+02	6.200000e+02	3.593684e-07	3.505504e-09	3.505504e-09
6.200000e+02	6.400000e+02	2.746798e-07	2.982540e-09	2.982540e-09
6.400000e+02	6.600000e+02	2.157668e-07	2.617062e-09	2.617062e-09
6.600000e+02	6.800000e+02	1.678472e-07	2.112600e-09	2.112600e-09
6.800000e+02	7.000000e+02	1.346599e-07	1.984057e-09	1.984057e-09
7.000000e+02	7.200000e+02	1.056947e-07	1.671178e-09	1.671178e-09
7.200000e+02	7.400000e+02	8.656761e-08	1.476979e-09	1.476979e-09
7.400000e+02	7.600000e+02	7.067552e-08	1.365652e-09	1.365652e-09
7.600000e+02	7.800000e+02	5.618624e-08	1.126723e-09	1.126723e-09
7.800000e+02	8.000000e+02	4.280194e-08	8.926461e-10	8.926461e-10
8.000000e+02	8.200000e+02	3.801662e-08	9.461583e-10	9.461583e-10
8.200000e+02	8.400000e+02	3.078943e-08	8.415278e-10	8.415278e-10
8.400000e+02	8.600000e+02	2.548279e-08	8.057812e-10	8.057812e-10
8.600000e+02	8.800000e+02	1.972054e-08	6.060785e-10	6.060785e-10
8.800000e+02	9.000000e+02	1.627709e-08	5.904527e-10	5.904527e-10
9.000000e+02	9.200000e+02	1.428347e-08	4.957584e-10	4.957584e-10
9.200000e+02	9.400000e+02	1.258859e-08	4.864425e-10	4.864425e-10
9.400000e+02	9.600000e+02	1.034799e-08	4.586496e-10	4.586496e-10
9.600000e+02	9.800000e+02	8.342545e-09	3.443494e-10	3.443494e-10
9.800000e+02	1.000000e+03	7.418684e-09	4.510534e-10	4.510534e-10
1.000000e+03	1.020000e+03	6.346486e-09	3.404785e-10	3.404785e-10
1.020000e+03	1.040000e+03	5.066929e-09	2.858782e-10	2.858782e-10
1.040000e+03	1.060000e+03	4.640115e-09	2.871099e-10	2.871099e-10
1.060000e+03	1.080000e+03	3.729064e-09	1.948532e-10	1.948532e-10
1.080000e+03	1.100000e+03	2.923513e-09	1.834418e-10	1.834418e-10
1.100000e+03	1.120000e+03	2.572293e-09	1.614162e-10	1.614162e-10
1.120000e+03	1.140000e+03	2.391125e-09	1.761281e-10	1.761281e-10
1.140000e+03	1.160000e+03	1.986559e-09	1.523731e-10	1.523731e-10
1.160000e+03	1.180000e+03	1.665954e-09	1.126870e-10	1.126870e-10
1.180000e+03	1.200000e+03	1.493100e-09	1.156396e-10	1.156396e-10
1.200000e+03	1.220000e+03	1.147620e-09	9.286430e-11	9.286430e-11
1.220000e+03	1.240000e+03	1.069291e-09	8.222241e-11	8.222241e-11
1.240000e+03	1.260000e+03	9.762523e-10	9.380588e-11	9.380588e-11
1.260000e+03	1.280000e+03	8.610341e-10	8.353283e-11	8.353283e-11
1.280000e+03	1.300000e+03	6.825312e-10	7.448991e-11	7.448991e-11
1.300000e+03	1.320000e+03	6.634884e-10	8.946617e-11	8.946617e-11
1.320000e+03	1.340000e+03	5.427522e-10	5.163834e-11	5.163834e-11
1.340000e+03	1.360000e+03	5.285186e-10	6.950860e-11	6.950860e-11
1.360000e+03	1.380000e+03	5.747695e-10	6.270803e-11	6.270803e-11
1.380000e+03	1.400000e+03	3.433581e-10	3.418606e-11	3.418606e-11
1.400000e+03	1.420000e+03	2.983732e-10	4.055172e-11	4.055172e-11
1.420000e+03	1.440000e+03	2.908307e-10	3.477832e-11	3.477832e-11
1.440000e+03	1.460000e+03	1.846149e-10	2.315139e-11	2.315139e-11
1.460000e+03	1.480000e+03	2.265200e-10	3.341638e-11	3.341638e-11
1.480000e+03	1.500000e+03	2.156320e-10	2.896424e-11	2.896424e-11
1.500000e+03	1.520000e+03	1.575881e-10	2.053610e-11	2.053610e-11
1.520000e+03	1.540000e+03	1.550163e-10	2.715244e-11	2.715244e-11
1.540000e+03	1.560000e+03	1.373051e-10	1.894766e-11	1.894766e-11
1.560000e+03	1.580000e+03	1.637452e-10	3.700767e-11	3.700767e-11
1.580000e+03	1.600000e+03	8.918076e-11	1.237478e-11	1.237478e-11
1.600000e+03	1.620000e+03	1.219781e-10	2.265278e-11	2.265278e-11
1.620000e+03	1.640000e+03	7.608092e-11	1.169877e-11	1.169877e-11
1.640000e+03	1.660000e+03	7.829646e-11	1.341889e-11	1.341889e-11
1.660000e+03	1.680000e+03	6.140811e-11	9.501724e-12	9.501724e-12
1.680000e+03	1.700000e+03	6.089314e-11	8.904442e-12	8.904442e-12
1.700000e+03	1.720000e+03	5.888330e-11	1.032848e-11	1.032848e-11
1.720000e+03	1.740000e+03	4.641760e-11	1.010982e-11	1.010982e-11
1.740000e+03	1.760000e+03	3.975272e-11	6.030130e-12	6.030130e-12
1.760000e+03	1.780000e+03	3.804953e-11	6.153312e-12	6.153312e-12
1.780000e+03	1.800000e+03	4.959589e-11	1.392120e-11	1.392120e-11
1.800000e+03	1.820000e+03	3.417947e-11	6.132237e-12	6.132237e-12
1.820000e+03	1.840000e+03	3.207316e-11	7.394209e-12	7.394209e-12
1.840000e+03	1.860000e+03	2.590556e-11	5.893211e-12	5.893211e-12
1.860000e+03	1.880000e+03	2.292168e-11	6.865511e-12	6.865511e-12
1.880000e+03	1.900000e+03	1.751782e-11	3.474969e-12	3.474969e-12
1.900000e+03	1.920000e+03	1.484458e-11	3.097804e-12	3.097804e-12
1.920000e+03	1.940000e+03	1.787048e-11	3.783050e-12	3.783050e-12
1.940000e+03	1.960000e+03	1.293177e-11	2.495156e-12	2.495156e-12
1.960000e+03	1.980000e+03	1.245092e-11	2.836704e-12	2.836704e-12
1.980000e+03	2.000000e+03	9.390528e-12	1.845470e-12	1.845470e-12
2.000000e+03	2.020000e+03	2.218196e-11	9.042316e-12	9.042316e-12
2.020000e+03	2.040000e+03	1.361441e-11	4.507813e-12	4.507813e-12
2.040000e+03	2.060000e+03	1.183438e-11	2.713468e-12	2.713468e-12
2.060000e+03	2.080000e+03	7.625905e-12	1.718516e-12	1.718516e-12
2.080000e+03	2.100000e+03	7.183563e-12	1.458853e-12	1.458853e-12
2.100000e+03	2.120000e+03	9.276997e-12	3.368698e-12	3.368698e-12
2.120000e+03	2.140000e+03	6.869098e-12	2.231235e-12	2.231235e-12
2.140000e+03	2.160000e+03	4.350253e-12	9.861356e-13	9.861356e-13
2.160000e+03	2.180000e+03	5.244773e-12	1.404490e-12	1.404490e-12
2.180000e+03	2.200000e+03	4.272110e-12	1.127523e-12	1.127523e-12
2.200000e+03	2.220000e+03	2.514534e-12	8.036368e-13	8.036368e-13
2.220000e+03	2.240000e+03	3.819066e-12	8.993208e-13	8.993208e-13
2.240000e+03	2.260000e+03	9.715744e-12	3.500228e-12	3.500228e-12
2.260000e+03	2.280000e+03	4.050387e-12	9.390577e-13	9.390577e-13
2.280000e+03	2.300000e+03	1.879736e-12	5.265690e-13	5.265690e-13
2.300000e+03	2.320000e+03	3.257139e-12	1.339448e-12	1.339448e-12
2.320000e+03	2.340000e+03	6.753512e-12	4.484820e-12	4.484820e-12
2.340000e+03	2.360000e+03	3.904683e-12	1.206001e-12	1.206001e-12
2.360000e+03	2.380000e+03	1.970342e-12	4.970998e-13	4.970998e-13
2.380000e+03	2.400000e+03	2.271819e-12	9.520449e-13	9.520449e-13
2.400000e+03	2.420000e+03	1.691252e-12	5.941258e-13	5.941258e-13
2.420000e+03	2.440000e+03	2.531093e-12	7.609038e-13	7.609038e-13
2.440000e+03	2.460000e+03	1.596434e-12	4.962587e-13	4.962587e-13
2.460000e+03	2.480000e+03	1.510742e-12	5.179483e-13	5.179483e-13
2.480000e+03	2.500000e+03	1.848664e-12	6.381685e-13	6.381685e-13
2.500000e+03	2.520000e+03	9.059269e-13	2.608670e-13	2.608670e-13
2.520000e+03	2.540000e+03	3.235937e-12	1.431780e-12	1.431780e-12
2.540000e+03	2.560000e+03	9.842248e-13	2.919679e-13	2.919679e-13
2.560000e+03	2.580000e+03	2.089960e-12	1.279881e-12	1.279881e-12
2.580000e+03	2.600000e+03	1.809756e-12	5.897155e-13	5.897155e-13
2.600000e+03	2.620000e+03	4.467120e-13	1.460133e-13	1.460133e-13
2.620000e+03	2.640000e+03	4.242350e-13	1.282532e-13	1.282532e-13
2.640000e+03	2.660000e+03	8.567751e-13	3.312877e-13	3.312877e-13
2.660000e+03	2.680000e+03	2.104137e-12	9.999482e-13	9.999482e-13
2.680000e+03	2.700000e+03	2.262003e-13	7.313251e-14	7.313251e-14
2.700000e+03	2.720000e+03	4.051774e-12	1.706783e-12	1.706783e-12
2.720000e+03	2.740000e+03	6.479142e-13	2.022241e-13	2.022241e-13
2.740000e+03	2.760000e+03	1.423690e-13	5.063205e-14	5.063205e-14
2.760000e+03	2.780000e+03	7.146864e-13	3.590571e-13	3.590571e-13
2.780000e+03	2.800000e+03	5.282798e-13	1.910896e-13	1.910896e-13
2.800000e+03	2.820000e+03	4.433721e-13	1.808140e-13	1.808140e-13
2.820000e+03	2.840000e+03	9.075764e-13	5.231462e-13	5.231462e-13
2.840000e+03	2.860000e+03	1.264198e-12	5.506849e-13	5.506849e-13
2.860000e+03	2.880000e+03	6.083601e-14	2.436338e-14	2.436338e-14
2.880000e+03	2.900000e+03	3.361066e-13	1.396004e-13	1.396004e-13
2.900000e+03	2.920000e+03	6.637686e-13	2.713635e-13	2.713635e-13
2.920000e+03	2.940000e+03	9.924285e-13	4.998416e-13	4.998416e-13
2.940000e+03	2.960000e+03	2.728690e-13	1.068014e-13	1.068014e-13
2.960000e+03	2.980000e+03	2.211132e-13	1.306393e-13	1.306393e-13
2.980000e+03	3.000000e+03	1.152237e-12	9.985793e-13	9.985793e-13
3.000000e+03	3.020000e+03	4.030528e-13	1.973655e-13	1.973655e-13
3.020000e+03	3.040000e+03	1.836237e-13	1.045549e-13	1.045549e-13
3.040000e+03	3.060000e+03	1.205208e-13	6.029158e-14	6.029158e-14
3.060000e+03	3.080000e+03	3.360425e-14	2.064336e-14	2.064336e-14
3.080000e+03	3.100000e+03	7.690526e-14	3.520158e-14	3.520158e-14
3.100000e+03	3.120000e+03	2.015903e-13	8.563700e-14	8.563700e-14
3.120000e+03	3.140000e+03	2.261331e-13	1.359607e-13	1.359607e-13
3.140000e+03	3.160000e+03	1.176801e-13	5.220516e-14	5.220516e-14
3.160000e+03	3.180000e+03	9.215322e-14	3.796696e-14	3.796696e-14
3.180000e+03	3.200000e+03	1.330310e-13	6.660270e-14	6.660270e-14
3.200000e+03	3.220000e+03	1.936247e-13	1.923586e-13	1.923586e-13
3.220000e+03	3.240000e+03	7.871309e-14	4.781790e-14	4.781790e-14
3.240000e+03	3.260000e+03	2.882549e-14	1.340896e-14	1.340896e-14
3.260000e+03	3.280000e+03	4.976648e-14	2.397562e-14	2.397562e-14
3.280000e+03	3.300000e+03	5.105952e-14	2.574541e-14	2.574541e-14
3.300000e+03	3.320000e+03	2.832238e-14	1.331215e-14	1.331215e-14
3.320000e+03	3.340000e+03	1.168891e-13	7.184055e-14	7.184055e-14
3.340000e+03	3.360000e+03	5.754926e-14	2.480798e-14	2.480798e-14
3.360000e+03	3.380000e+03	1.388748e-14	7.053941e-15	7.053941e-15
3.380000e+03	3.400000e+03	5.537421e-14	3.178113e-14	3.178113e-14
3.400000e+03	3.420000e+03	8.268940e-14	4.984236e-14	4.984236e-14
3.420000e+03	3.440000e+03	2.688053e-14	1.562495e-14	1.562495e-14
3.440000e+03	3.460000e+03	1.760824e-15	8.534386e-16	8.534386e-16
3.460000e+03	3.480000e+03	7.162226e-14	4.711187e-14	4.711187e-14
3.480000e+03	3.500000e+03	1.430908e-14	9.463723e-15	9.463723e-15
3.500000e+03	3.520000e+03	5.945302e-15	4.113625e-15	4.113625e-15
3.520000e+03	3.540000e+03	1.882354e-14	1.227774e-14	1.227774e-14
3.540000e+03	3.560000e+03	6.779477e-14	3.058053e-14	3.058053e-14
3.560000e+03	3.580000e+03	7.165104e-14	4.325458e-14	4.325458e-14
3.580000e+03	3.600000e+03	7.260161e-15	4.118249e-15	4.118249e-15
3.600000e+03	3.620000e+03	2.715533e-14	2.336812e-14	2.336812e-14
3.620000e+03	3.640000e+03	1.212327e-14	7.692948e-15	7.692948e-15
3.640000e+03	3.660000e+03	2.549953e-14	1.184891e-14	1.184891e-14
3.660000e+03	3.680000e+03	1.545042e-14	1.365618e-14	1.365618e-14
3.680000e+03	3.700000e+03	2.077484e-14	1.462833e-14	1.462833e-14
3.700000e+03	3.720000e+03	1.327979e-13	1.102410e-13	1.102410e-13
3.720000e+03	3.740000e+03	3.421191e-14	2.684156e-14	2.684156e-14
3.740000e+03	3.760000e+03	5.410082e-15	2.776588e-15	2.776588e-15
3.760000e+03	3.780000e+03	8.143086e-16	5.537080e-16	5.537080e-16
3.780000e+03	3.800000e+03	2.688155e-16	2.173111e-16	2.173111e-16
3.800000e+03	3.820000e+03	1.050683e-15	5.625073e-16	5.625073e-16
3.820000e+03	3.840000e+03	5.408878e-15	4.868014e-15	4.868014e-15
3.840000e+03	3.860000e+03	7.801466e-16	4.844957e-16	4.844957e-16
3.860000e+03	3.880000e+03	5.483952e-15	3.685953e-15	3.685953e-15
3.880000e+03	3.900000e+03	3.308976e-15	2.428520e-15	2.428520e-15
3.900000e+03	3.920000e+03	1.511044e-15	8.119340e-16	8.119340e-16
3.920000e+03	3.940000e+03	4.160637e-15	3.322741e-15	3.322741e-15
3.940000e+03	3.960000e+03	2.482761e-15	2.086985e-15	2.086985e-15
3.960000e+03	3.980000e+03	4.249436e-17	4.042028e-17	4.042028e-17
3.980000e+03	4.000000e+03	8.208088e-15	7.016671e-15	7.016671e-15
4.000000e+03	4.020000e+03	1.380674e-14	1.088224e-14	1.088224e-14
4.020000e+03	4.040000e+03	2.291379e-15	1.559151e-15	1.559151e-15
4.040000e+03	4.060000e+03	2.352971e-15	2.336691e-15	2.336691e-15
4.060000e+03	4.080000e+03	2.986758e-15	2.434839e-15	2.434839e-15
4.080000e+03	4.100000e+03	2.898382e-15	2.690390e-15	2.690390e-15
4.100000e+03	4.120000e+03	8.100946e-15	4.226234e-15	4.226234e-15
4.120000e+03	4.140000e+03	2.248880e-16	1.508325e-16	1.508325e-16
4.140000e+03	4.160000e+03	1.766689e-19	1.799302e-19	1.799302e-19
4.160000e+03	4.180000e+03	1.911358e-16	1.353092e-16	1.353092e-16
4.180000e+03	4.200000e+03	1.395005e-15	1.392816e-15	1.392816e-15
4.200000e+03	4.220000e+03	2.986951e-15	1.929461e-15	1.929461e-15
4.220000e+03	4.240000e+03	3.593826e-24	3.050320e-24	3.050320e-24
4.240000e+03	4.260000e+03	3.698604e-16	2.703418e-16	2.703418e-16
4.260000e+03	4.280000e+03	4.075198e-17	3.946392e-17	3.946392e-17
4.280000e+03	4.300000e+03	1.872498e-15	1.855055e-15	1.855055e-15
4.300000e+03	4.320000e+03	2.409127e-16	1.987057e-16	1.987057e-16
4.320000e+03	4.340000e+03	6.088075e-16	6.077255e-16	6.077255e-16
4.340000e+03	4.360000e+03	-1.051305e-16	1.059574e-16	1.059574e-16
4.360000e+03	4.380000e+03	1.252714e-17	7.248184e-18	7.248184e-18
4.380000e+03	4.400000e+03	2.013828e-16	2.012868e-16	2.012868e-16
4.400000e+03	4.420000e+03	5.049669e-16	4.818574e-16	4.818574e-16
4.420000e+03	4.440000e+03	6.285198e-16	5.963297e-16	5.963297e-16
4.440000e+03	4.460000e+03	1.087990e-15	7.753895e-16	7.753895e-16
4.460000e+03	4.480000e+03	3.354802e-16	3.396000e-16	3.396000e-16
4.480000e+03	4.500000e+03	3.815676e-16	3.639249e-16	3.639249e-16
4.500000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.540000e+03	7.099243e-17	4.786917e-17	4.786917e-17
4.540000e+03	4.560000e+03	1.584688e-16	1.388057e-16	1.388057e-16
4.560000e+03	4.580000e+03	1.002648e-16	9.844146e-17	9.844146e-17
4.580000e+03	4.600000e+03	2.533947e-17	2.533946e-17	2.533946e-17
4.600000e+03	4.620000e+03	2.667857e-18	2.667857e-18	2.667857e-18
4.620000e+03	4.640000e+03	7.947804e-18	7.835521e-18	7.835521e-18
4.640000e+03	4.660000e+03	1.139473e-16	1.006798e-16	1.006798e-16
4.660000e+03	4.680000e+03	2.633186e-16	2.457941e-16	2.457941e-16
4.680000e+03	4.700000e+03	1.103501e-19	1.103501e-19	1.103501e-19
4.700000e+03	4.720000e+03	1.371637e-16	8.943261e-17	8.943261e-17
4.720000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.760000e+03	5.249549e-16	5.249463e-16	5.249463e-16
4.760000e+03	4.780000e+03	1.207595e-17	9.055112e-18	9.055112e-18
4.780000e+03	4.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.840000e+03	3.072142e-19	2.236878e-19	2.236878e-19
4.840000e+03	4.860000e+03	1.665369e-17	1.664667e-17	1.664667e-17
4.860000e+03	4.880000e+03	2.844215e-17	2.844215e-17	2.844215e-17
4.880000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.920000e+03	4.177048e-16	4.068776e-16	4.068776e-16
4.920000e+03	4.940000e+03	1.402409e-17	1.362979e-17	1.362979e-17
4.940000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.980000e+03	5.737561e-17	4.359456e-17	4.359456e-17
4.980000e+03	5.000000e+03	6.089901e-21	6.089901e-21	6.089901e-21
5.000000e+03	5.020000e+03	2.770705e-21	2.770705e-21	2.770705e-21
5.020000e+03	5.040000e+03	7.019672e-19	6.344063e-19	6.344063e-19
5.040000e+03	5.060000e+03	5.837035e-18	5.837035e-18	5.837035e-18
5.060000e+03	5.080000e+03	2.156569e-19	2.116433e-19	2.116433e-19
5.080000e+03	5.100000e+03	-5.615114e-19	7.191887e-19	7.191887e-19
5.100000e+03	5.120000e+03	8.806784e-22	8.806784e-22	8.806784e-22
5.120000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.160000e+03	6.636311e-19	6.249831e-19	6.249831e-19
5.160000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.220000e+03	-2.269506e-18	2.269506e-18	2.269506e-18
5.220000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.260000e+03	4.331818e-18	4.330522e-18	4.330522e-18
5.260000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.300000e+03	1.271051e-19	1.271051e-19	1.271051e-19
5.300000e+03	5.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.360000e+03	8.891428e-19	9.120823e-19	9.120823e-19
5.360000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.420000e+03	2.060408e-18	2.060408e-18	2.060408e-18
5.420000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.460000e+03	-2.992622e-20	2.992622e-20	2.992622e-20
5.460000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.520000e+03	1.402316e-17	1.362176e-17	1.362176e-17
5.520000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.560000e+03	4.262669e-22	4.262669e-22	4.262669e-22
5.560000e+03	5.580000e+03	4.540200e-22	4.540200e-22	4.540200e-22
5.580000e+03	5.600000e+03	-1.212932e-20	1.212932e-20	1.212932e-20
5.600000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.980000e+03	-1.453029e-22	1.453029e-22	1.453029e-22
5.980000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+03	8.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+03	8.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+03	8.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+03	8.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+03	8.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+03	8.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+03	8.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+03	8.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+03	8.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+03	8.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+03	8.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+03	8.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+03	8.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+03	8.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+03	8.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+03	8.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+03	8.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+03	8.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+03	8.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+03	8.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+03	8.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+03	8.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+03	8.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+03	8.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+03	8.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+03	8.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+03	8.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+03	8.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+03	8.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+03	8.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+03	8.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+03	8.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+03	8.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+03	8.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+03	8.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+03	8.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+03	8.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+03	8.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+03	8.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+03	8.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+03	8.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+03	8.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+03	8.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+03	8.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+03	8.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+03	8.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+03	8.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+03	8.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+03	8.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+03	9.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+03	9.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+03	9.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+03	9.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+03	9.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+03	9.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+03	9.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+03	9.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+03	9.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+03	9.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+03	9.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+03	9.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+03	9.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+03	9.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+03	9.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+03	9.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+03	9.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+03	9.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+03	9.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+03	9.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+03	9.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+03	9.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+03	9.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+03	9.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+03	9.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+03	9.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+03	9.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+03	9.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+03	9.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+03	9.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+03	9.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+03	9.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+03	9.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+03	9.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+03	9.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+03	9.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+03	9.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+03	9.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+03	9.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+03	9.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+03	9.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+03	9.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+03	9.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+03	9.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+03	9.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+03	9.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+03	9.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+03	9.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.002000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+04	1.004000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+04	1.006000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+04	1.008000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+04	1.010000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+04	1.012000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+04	1.014000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+04	1.016000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+04	1.018000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.022000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+04	1.024000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+04	1.026000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+04	1.028000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+04	1.030000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+04	1.032000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+04	1.034000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+04	1.036000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+04	1.038000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.042000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+04	1.044000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+04	1.046000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+04	1.048000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+04	1.050000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+04	1.052000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+04	1.054000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+04	1.056000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+04	1.058000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.062000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+04	1.064000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+04	1.066000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+04	1.068000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+04	1.070000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+04	1.072000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+04	1.074000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+04	1.076000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+04	1.078000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.082000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+04	1.084000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+04	1.086000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+04	1.088000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+04	1.090000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+04	1.092000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+04	1.094000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+04	1.096000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+04	1.098000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.102000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+04	1.104000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+04	1.106000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+04	1.108000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+04	1.110000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+04	1.112000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+04	1.114000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+04	1.116000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+04	1.118000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.122000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+04	1.124000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+04	1.126000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+04	1.128000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+04	1.130000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+04	1.132000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+04	1.134000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+04	1.136000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+04	1.138000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.142000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.146000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.150000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+04	1.152000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+04	1.154000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+04	1.156000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+04	1.158000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.162000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+04	1.164000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+04	1.166000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+04	1.168000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+04	1.170000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.174000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+04	1.176000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+04	1.178000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.182000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+04	1.184000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+04	1.186000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.190000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+04	1.192000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+04	1.194000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.198000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.202000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.206000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.210000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.214000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.218000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.222000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.226000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.230000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.234000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.238000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.242000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.246000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.250000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.254000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.258000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.262000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.266000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.270000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.274000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.278000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.282000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.286000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.290000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.294000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.298000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO_QCD
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 1.371696915618143e-06, dn: 1.371696915618143e-06}}, 2: {"": {up: 7.674117166901489e-07, dn: 7.674117166901489e-07}}, 3: {"": {up: 4.320561816330306e-07, dn: 4.320561816330306e-07}}, 4: {"": {up: 2.687114759095775e-07, dn: 2.687114759095775e-07}}, 5: {"": {up: 1.756612573991836e-07, dn: 1.756612573991836e-07}}, 6: {"": {up: 1.195849613878143e-07, dn: 1.195849613878143e-07}}, 7: {"": {up: 8.457614697519266e-08, dn: 8.457614697519266e-08}}, 8: {"": {up: 6.1507279228803e-08, dn: 6.1507279228803e-08}}, 9: {"": {up: 4.416215497154539e-08, dn: 4.416215497154539e-08}}, 10: {"": {up: 3.265111369268518e-08, dn: 3.265111369268518e-08}}, 11: {"": {up: 2.437736908846187e-08, dn: 2.437736908846187e-08}}, 12: {"": {up: 1.843805563862323e-08, dn: 1.843805563862323e-08}}, 13: {"": {up: 1.51655936182064e-08, dn: 1.51655936182064e-08}}, 14: {"": {up: 1.071776202794807e-08, dn: 1.071776202794807e-08}}, 15: {"": {up: 8.503262726464196e-09, dn: 8.503262726464196e-09}}, 16: {"": {up: 6.428286160005946e-09, dn: 6.428286160005946e-09}}, 17: {"": {up: 5.299333604857854e-09, dn: 5.299333604857854e-09}}, 18: {"": {up: 4.950505272523219e-09, dn: 4.950505272523219e-09}}, 19: {"": {up: 3.280819228397359e-09, dn: 3.280819228397359e-09}}, 20: {"": {up: 2.871979952503788e-09, dn: 2.871979952503788e-09}}, 21: {"": {up: 2.197775019857677e-09, dn: 2.197775019857677e-09}}, 22: {"": {up: 1.845076584804014e-09, dn: 1.845076584804014e-09}}, 23: {"": {up: 1.391749974356954e-09, dn: 1.391749974356954e-09}}, 24: {"": {up: 1.17265245871519e-09, dn: 1.17265245871519e-09}}, 25: {"": {up: 1.072014794064662e-09, dn: 1.072014794064662e-09}}, 26: {"": {up: 8.227388619785839e-10, dn: 8.227388619785839e-10}}, 27: {"": {up: 6.22791979312937e-10, dn: 6.22791979312937e-10}}, 28: {"": {up: 5.591059512883246e-10, dn: 5.591059512883246e-10}}, 29: {"": {up: 4.631921358738071e-10, dn: 4.631921358738071e-10}}, 30: {"": {up: 4.169115960673627e-10, dn: 4.169115960673627e-10}}, 31: {"": {up: 6.777775031161621e-10, dn: 6.777775031161621e-10}}, 32: {"": {up: 2.317100128636757e-10, dn: 2.317100128636757e-10}}, 33: {"": {up: 2.153173590319387e-10, dn: 2.153173590319387e-10}}, 34: {"": {up: 2.052035746031652e-10, dn: 2.052035746031652e-10}}, 35: {"": {up: 1.867662297871992e-10, dn: 1.867662297871992e-10}}, 36: {"": {up: 3.292165792844264e-10, dn: 3.292165792844264e-10}}, 37: {"": {up: 1.429596196090618e-10, dn: 1.429596196090618e-10}}, 38: {"": {up: 2.148884886941069e-10, dn: 2.148884886941069e-10}}, 39: {"": {up: 6.433887165368874e-11, dn: 6.433887165368874e-11}}, 40: {"": {up: 5.805004361899104e-11, dn: 5.805004361899104e-11}}, 41: {"": {up: 1.522631732201267e-09, dn: 1.522631732201267e-09}}, 42: {"": {up: 3.911205034155471e-11, dn: 3.911205034155471e-11}}, 43: {"": {up: 3.68850111080082e-11, dn: 3.68850111080082e-11}}, 44: {"": {up: 1.110667974810684e-10, dn: 1.110667974810684e-10}}, 45: {"": {up: 3.380420495503963e-11, dn: 3.380420495503963e-11}}, 46: {"": {up: 2.945423332102793e-11, dn: 2.945423332102793e-11}}, 47: {"": {up: 2.648970346952026e-11, dn: 2.648970346952026e-11}}, 48: {"": {up: 2.019039114224864e-11, dn: 2.019039114224864e-11}}, 49: {"": {up: 1.276064319533744e-11, dn: 1.276064319533744e-11}}, 50: {"": {up: 1.435237945025531e-11, dn: 1.435237945025531e-11}}, 51: {"": {up: 9.740432014965801e-12, dn: 9.740432014965801e-12}}, 52: {"": {up: 8.759164136179556e-12, dn: 8.759164136179556e-12}}, 53: {"": {up: 8.590931748493338e-12, dn: 8.590931748493338e-12}}, 54: {"": {up: 7.559795828776647e-11, dn: 7.559795828776647e-11}}, 55: {"": {up: 7.588997371741825e-12, dn: 7.588997371741825e-12}}, 56: {"": {up: 3.751767214234955e-12, dn: 3.751767214234955e-12}}, 57: {"": {up: 7.882916026265863e-12, dn: 7.882916026265863e-12}}, 58: {"": {up: 3.124769593789353e-12, dn: 3.124769593789353e-12}}, 59: {"": {up: 6.348747779585712e-12, dn: 6.348747779585712e-12}}, 60: {"": {up: 1.747131018199607e-12, dn: 1.747131018199607e-12}}, 61: {"": {up: 1.512256809109142e-12, dn: 1.512256809109142e-12}}, 62: {"": {up: 1.918405186282127e-12, dn: 1.918405186282127e-12}}, 63: {"": {up: 2.085198352175641e-12, dn: 2.085198352175641e-12}}, 64: {"": {up: 1.302417089015181e-12, dn: 1.302417089015181e-12}}, 65: {"": {up: 1.214317576562921e-12, dn: 1.214317576562921e-12}}, 66: {"": {up: 1.342872361021857e-12, dn: 1.342872361021857e-12}}, 67: {"": {up: 1.367537937990271e-12, dn: 1.367537937990271e-12}}, 68: {"": {up: 4.665453938314489e-12, dn: 4.665453938314489e-12}}, 69: {"": {up: 9.296860409396474e-13, dn: 9.296860409396474e-13}}, 70: {"": {up: 4.583699738590843e-13, dn: 4.583699738590843e-13}}, 71: {"": {up: 4.681803358262839e-13, dn: 4.681803358262839e-13}}, 72: {"": {up: 4.108148945771434e-13, dn: 4.108148945771434e-13}}, 73: {"": {up: 2.312921546566864e-13, dn: 2.312921546566864e-13}}, 74: {"": {up: 1.47305533757505e-12, dn: 1.47305533757505e-12}}, 75: {"": {up: 1.328257943144678e-13, dn: 1.328257943144678e-13}}, 76: {"": {up: 2.629144178706077e-13, dn: 2.629144178706077e-13}}, 77: {"": {up: 2.328491419882914e-13, dn: 2.328491419882914e-13}}, 78: {"": {up: 3.695813410215591e-13, dn: 3.695813410215591e-13}}, 79: {"": {up: 1.574870173133658e-13, dn: 1.574870173133658e-13}}, 80: {"": {up: 1.856060887635117e-13, dn: 1.856060887635117e-13}}, 81: {"": {up: 7.330678980053852e-14, dn: 7.330678980053852e-14}}, 82: {"": {up: 1.755303397359862e-13, dn: 1.755303397359862e-13}}, 83: {"": {up: 1.833574165507695e-13, dn: 1.833574165507695e-13}}, 84: {"": {up: 8.838166254272241e-14, dn: 8.838166254272241e-14}}, 85: {"": {up: 4.506324981193073e-13, dn: 4.506324981193073e-13}}, 86: {"": {up: 6.740393051375617e-14, dn: 6.740393051375617e-14}}, 87: {"": {up: 5.064615394867564e-14, dn: 5.064615394867564e-14}}, 88: {"": {up: 1.237804129200595e-13, dn: 1.237804129200595e-13}}, 89: {"": {up: 7.989384143312795e-14, dn: 7.989384143312795e-14}}, 90: {"": {up: 1.259410172794878e-14, dn: 1.259410172794878e-14}}, 91: {"": {up: 1.383244928955953e-14, dn: 1.383244928955953e-14}}, 92: {"": {up: 1.246983072058207e-14, dn: 1.246983072058207e-14}}, 93: {"": {up: 2.304480430762999e-14, dn: 2.304480430762999e-14}}, 94: {"": {up: 1.512840861748119e-14, dn: 1.512840861748119e-14}}, 95: {"": {up: 1.057603201940314e-14, dn: 1.057603201940314e-14}}, 96: {"": {up: 1.236452515844245e-14, dn: 1.236452515844245e-14}}, 97: {"": {up: 6.920939356708957e-15, dn: 6.920939356708957e-15}}, 98: {"": {up: 2.551147749144866e-14, dn: 2.551147749144866e-14}}, 99: {"": {up: 1.682198692951901e-14, dn: 1.682198692951901e-14}}, 100: {"": {up: 6.895665986414037e-14, dn: 6.895665986414037e-14}}, 101: {"": {up: 2.871197326959356e-15, dn: 2.871197326959356e-15}}, 102: {"": {up: 4.645408733009353e-15, dn: 4.645408733009353e-15}}, 103: {"": {up: 9.37484132823892e-15, dn: 9.37484132823892e-15}}, 104: {"": {up: 4.363279116333035e-15, dn: 4.363279116333035e-15}}, 105: {"": {up: 2.092553380744563e-15, dn: 2.092553380744563e-15}}, 106: {"": {up: 4.096395572716249e-14, dn: 4.096395572716249e-14}}, 107: {"": {up: 1.498315888787672e-15, dn: 1.498315888787672e-15}}, 108: {"": {up: 3.138809955173815e-15, dn: 3.138809955173815e-15}}, 109: {"": {up: 1.420499271543621e-14, dn: 1.420499271543621e-14}}, 110: {"": {up: 1.810160828674659e-15, dn: 1.810160828674659e-15}}, 111: {"": {up: 9.101857233031056e-15, dn: 9.101857233031056e-15}}, 112: {"": {up: 2.02426688556301e-15, dn: 2.02426688556301e-15}}, 113: {"": {up: 5.465592016356579e-14, dn: 5.465592016356579e-14}}, 114: {"": {up: 2.511118551719404e-14, dn: 2.511118551719404e-14}}, 115: {"": {up: 1.173674652777203e-13, dn: 1.173674652777203e-13}}, 116: {"": {up: 8.652979274642221e-16, dn: 8.652979274642221e-16}}, 117: {"": {up: 1.617538848952547e-15, dn: 1.617538848952547e-15}}, 118: {"": {up: 6.810514836165615e-16, dn: 6.810514836165615e-16}}, 119: {"": {up: 5.54389329260365e-16, dn: 5.54389329260365e-16}}, 120: {"": {up: 3.779893165958276e-16, dn: 3.779893165958276e-16}}, 121: {"": {up: 2.195920585638038e-16, dn: 2.195920585638038e-16}}, 122: {"": {up: 3.853061783929658e-16, dn: 3.853061783929658e-16}}, 123: {"": {up: 5.329564858575135e-16, dn: 5.329564858575135e-16}}, 124: {"": {up: 5.996762559447666e-16, dn: 5.996762559447666e-16}}, 125: {"": {up: 1.375635654345138e-16, dn: 1.375635654345138e-16}}, 126: {"": {up: 3.64715197190115e-16, dn: 3.64715197190115e-16}}, 127: {"": {up: 1.11502553920199e-15, dn: 1.11502553920199e-15}}, 128: {"": {up: 8.853655106896427e-17, dn: 8.853655106896427e-17}}, 129: {"": {up: 1.170505574654777e-16, dn: 1.170505574654777e-16}}, 130: {"": {up: 1.605179201814284e-16, dn: 1.605179201814284e-16}}, 131: {"": {up: 1.613452158599771e-15, dn: 1.613452158599771e-15}}, 132: {"": {up: 1.227392226749577e-16, dn: 1.227392226749577e-16}}, 133: {"": {up: 3.564439572464372e-16, dn: 3.564439572464372e-16}}, 134: {"": {up: 2.302424627108416e-16, dn: 2.302424627108416e-16}}, 135: {"": {up: 3.44441869322287e-16, dn: 3.44441869322287e-16}}, 136: {"": {up: 1.017120078198102e-16, dn: 1.017120078198102e-16}}, 137: {"": {up: 2.453037855318308e-16, dn: 2.453037855318308e-16}}, 138: {"": {up: 1.181961605232676e-16, dn: 1.181961605232676e-16}}, 139: {"": {up: 4.97254657786798e-16, dn: 4.97254657786798e-16}}, 140: {"": {up: 2.271193961432549e-15, dn: 2.271193961432549e-15}}, 141: {"": {up: 7.519952159960689e-17, dn: 7.519952159960689e-17}}, 142: {"": {up: 1.856061624776671e-16, dn: 1.856061624776671e-16}}, 143: {"": {up: 3.41701081487787e-17, dn: 3.41701081487787e-17}}, 144: {"": {up: 3.593838790674282e-17, dn: 3.593838790674282e-17}}, 145: {"": {up: 5.092827119765144e-17, dn: 5.092827119765144e-17}}, 146: {"": {up: 4.551285513783206e-17, dn: 4.551285513783206e-17}}, 147: {"": {up: 1.127182347331241e-17, dn: 1.127182347331241e-17}}, 148: {"": {up: 2.926132090372758e-17, dn: 2.926132090372758e-17}}, 149: {"": {up: 1.776281703081455e-16, dn: 1.776281703081455e-16}}, 150: {"": {up: 2.282407763567993e-18, dn: 2.282407763567993e-18}}, 151: {"": {up: 1.381521200519767e-18, dn: 1.381521200519767e-18}}, 152: {"": {up: 5.346363169292155e-17, dn: 5.346363169292155e-17}}, 153: {"": {up: 1.515964933596458e-17, dn: 1.515964933596458e-17}}, 154: {"": {up: 6.264036049029723e-18, dn: 6.264036049029723e-18}}, 155: {"": {up: 5.75862176334981e-17, dn: 5.75862176334981e-17}}, 156: {"": {up: 1.902633398505653e-18, dn: 1.902633398505653e-18}}, 157: {"": {up: 4.396659584645369e-18, dn: 4.396659584645369e-18}}, 158: {"": {up: 4.701832822894105e-17, dn: 4.701832822894105e-17}}, 159: {"": {up: 1.598890480152704e-17, dn: 1.598890480152704e-17}}, 160: {"": {up: 3.38406376429075e-17, dn: 3.38406376429075e-17}}, 161: {"": {up: 2.130398058204378e-18, dn: 2.130398058204378e-18}}, 162: {"": {up: 1.223960269220241e-18, dn: 1.223960269220241e-18}}, 163: {"": {up: 7.754485721448864e-18, dn: 7.754485721448864e-18}}, 164: {"": {up: 1.577138103880156e-17, dn: 1.577138103880156e-17}}, 165: {"": {up: 2.44425705147484e-20, dn: 2.44425705147484e-20}}, 166: {"": {up: 9.015031517108048e-19, dn: 9.015031517108048e-19}}, 167: {"": {up: 5.72083960284764e-19, dn: 5.72083960284764e-19}}, 168: {"": {up: 1.059240571703619e-17, dn: 1.059240571703619e-17}}, 169: {"": {up: 7.85813066144909e-19, dn: 7.85813066144909e-19}}, 170: {"": {up: 7.398883197068764e-18, dn: 7.398883197068764e-18}}, 171: {"": {up: 1.683691014310453e-17, dn: 1.683691014310453e-17}}, 172: {"": {up: 6.113441802759014e-18, dn: 6.113441802759014e-18}}, 173: {"": {up: 2.220323050194857e-20, dn: 2.220323050194857e-20}}, 174: {"": {up: 1.363894649501395e-17, dn: 1.363894649501395e-17}}, 175: {"": {up: 2.891207527312619e-18, dn: 2.891207527312619e-18}}, 176: {"": {up: 3.504721016493851e-18, dn: 3.504721016493851e-18}}, 177: {"": {up: 2.431178448678416e-14, dn: 2.431178448678416e-14}}, 178: {"": {up: 6.21938318760845e-18, dn: 6.21938318760845e-18}}, 179: {"": {up: 2.170746029171561e-19, dn: 2.170746029171561e-19}}, 180: {"": {up: 7.598336755770061e-21, dn: 7.598336755770061e-21}}, 181: {"": {up: 6.06375611973209e-22, dn: 6.06375611973209e-22}}, 182: {"": {up: 2.182501984014074e-21, dn: 2.182501984014074e-21}}, 183: {"": {up: 1.210555596762344e-19, dn: 1.210555596762344e-19}}, 184: {"": {up: 2.414036083155736e-21, dn: 2.414036083155736e-21}}, 185: {"": {up: 5.301328931707772e-21, dn: 5.301328931707772e-21}}, 186: {"": {up: 1.334020821399353e-18, dn: 1.334020821399353e-18}}, 187: {"": {up: 2.608937158315808e-20, dn: 2.608937158315808e-20}}, 188: {"": {up: 3.232462780495165e-19, dn: 3.232462780495165e-19}}, 189: {"": {up: 7.515459884269181e-19, dn: 7.515459884269181e-19}}, 190: {"": {up: 6.997464918012486e-20, dn: 6.997464918012486e-20}}, 191: {"": {up: 2.665972964284527e-18, dn: 2.665972964284527e-18}}, 192: {"": {up: 1.517510420418419e-19, dn: 1.517510420418419e-19}}, 193: {"": {up: 8.807418109243814e-21, dn: 8.807418109243814e-21}}, 194: {"": {up: 7.376723325797482e-22, dn: 7.376723325797482e-22}}, 195: {"": {up: 9.385367081989541e-21, dn: 9.385367081989541e-21}}, 196: {"": {up: 3.608915287684424e-19, dn: 3.608915287684424e-19}}, 197: {"": {up: 0, dn: 0}}, 198: {"": {up: 0, dn: 0}}, 199: {"": {up: 1.915337281788419e-20, dn: 1.915337281788419e-20}}, 200: {"": {up: 5.708742142476528e-18, dn: 5.708742142476528e-18}}, 201: {"": {up: 2.256810733300901e-22, dn: 2.256810733300901e-22}}, 202: {"": {up: 2.481576453661594e-20, dn: 2.481576453661594e-20}}, 203: {"": {up: 3.600754245736279e-20, dn: 3.600754245736279e-20}}, 204: {"": {up: 0, dn: 0}}, 205: {"": {up: 0, dn: 0}}, 206: {"": {up: 7.244059502172381e-24, dn: 7.244059502172381e-24}}, 207: {"": {up: 4.73051450848113e-23, dn: 4.73051450848113e-23}}, 208: {"": {up: 2.494461513352697e-21, dn: 2.494461513352697e-21}}, 209: {"": {up: 0, dn: 0}}, 210: {"": {up: 0, dn: 0}}, 211: {"": {up: 1.482183045273332e-22, dn: 1.482183045273332e-22}}, 212: {"": {up: 2.163863046693035e-19, dn: 2.163863046693035e-19}}, 213: {"": {up: 2.595552080743707e-23, dn: 2.595552080743707e-23}}, 214: {"": {up: 1.555427357958952e-21, dn: 1.555427357958952e-21}}, 215: {"": {up: 7.719306455644539e-18, dn: 7.719306455644539e-18}}, 216: {"": {up: 4.314466077646849e-18, dn: 4.314466077646849e-18}}, 217: {"": {up: 0, dn: 0}}, 218: {"": {up: 0, dn: 0}}, 219: {"": {up: 2.335171263911544e-18, dn: 2.335171263911544e-18}}, 220: {"": {up: 0, dn: 0}}, 221: {"": {up: 0, dn: 0}}, 222: {"": {up: 0, dn: 0}}, 223: {"": {up: 0, dn: 0}}, 224: {"": {up: 0, dn: 0}}, 225: {"": {up: 0, dn: 0}}, 226: {"": {up: 8.977535686467328e-22, dn: 8.977535686467328e-22}}, 227: {"": {up: 0, dn: 0}}, 228: {"": {up: 0, dn: 0}}, 229: {"": {up: 0, dn: 0}}, 230: {"": {up: 0, dn: 0}}, 231: {"": {up: 0, dn: 0}}, 232: {"": {up: 7.980948730205254e-24, dn: 7.980948730205254e-24}}, 233: {"": {up: 0, dn: 0}}, 234: {"": {up: 0, dn: 0}}, 235: {"": {up: 0, dn: 0}}, 236: {"": {up: 0, dn: 0}}, 237: {"": {up: 6.035884393613703e-21, dn: 6.035884393613703e-21}}, 238: {"": {up: 0, dn: 0}}, 239: {"": {up: 9.516838157116672e-25, dn: 9.516838157116672e-25}}, 240: {"": {up: 0, dn: 0}}, 241: {"": {up: 0, dn: 0}}, 242: {"": {up: 0, dn: 0}}, 243: {"": {up: 7.303527314264218e-27, dn: 7.303527314264218e-27}}, 244: {"": {up: 1.056500894723629e-24, dn: 1.056500894723629e-24}}, 245: {"": {up: 0, dn: 0}}, 246: {"": {up: 0, dn: 0}}, 247: {"": {up: 0, dn: 0}}, 248: {"": {up: 0, dn: 0}}, 249: {"": {up: 0, dn: 0}}, 250: {"": {up: 0, dn: 0}}, 251: {"": {up: 0, dn: 0}}, 252: {"": {up: 0, dn: 0}}, 253: {"": {up: 0, dn: 0}}, 254: {"": {up: 0, dn: 0}}, 255: {"": {up: 0, dn: 0}}, 256: {"": {up: 0, dn: 0}}, 257: {"": {up: 0, dn: 0}}, 258: {"": {up: 0, dn: 0}}, 259: {"": {up: 0, dn: 0}}, 260: {"": {up: 4.606629966031767e-23, dn: 4.606629966031767e-23}}, 261: {"": {up: 0, dn: 0}}, 262: {"": {up: 0, dn: 0}}, 263: {"": {up: 0, dn: 0}}, 264: {"": {up: 0, dn: 0}}, 265: {"": {up: 0, dn: 0}}, 266: {"": {up: 0, dn: 0}}, 267: {"": {up: 0, dn: 0}}, 268: {"": {up: 0, dn: 0}}, 269: {"": {up: 0, dn: 0}}, 270: {"": {up: 0, dn: 0}}, 271: {"": {up: 0, dn: 0}}, 272: {"": {up: 0, dn: 0}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 0, dn: 0}}, 276: {"": {up: 0, dn: 0}}, 277: {"": {up: 0, dn: 0}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 0, dn: 0}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 0, dn: 0}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 0, dn: 0}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 0, dn: 0}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}}
LineColor=red
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=LO_QCD
Path=LO_QCD
Title=LO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	5.466526e-03	1.371697e-06	1.371697e-06
4.000000e+01	6.000000e+01	3.620343e-03	7.674117e-07	7.674117e-07
6.000000e+01	8.000000e+01	1.814195e-03	4.320562e-07	4.320562e-07
8.000000e+01	1.000000e+02	9.159963e-04	2.687115e-07	2.687115e-07
1.000000e+02	1.200000e+02	4.851419e-04	1.756613e-07	1.756613e-07
1.200000e+02	1.400000e+02	2.682277e-04	1.195850e-07	1.195850e-07
1.400000e+02	1.600000e+02	1.536405e-04	8.457615e-08	8.457615e-08
1.600000e+02	1.800000e+02	9.035816e-05	6.150728e-08	6.150728e-08
1.800000e+02	2.000000e+02	5.436995e-05	4.416215e-08	4.416215e-08
2.000000e+02	2.200000e+02	3.341715e-05	3.265111e-08	3.265111e-08
2.200000e+02	2.400000e+02	2.082619e-05	2.437737e-08	2.437737e-08
2.400000e+02	2.600000e+02	1.326107e-05	1.843806e-08	1.843806e-08
2.600000e+02	2.800000e+02	8.558366e-06	1.516559e-08	1.516559e-08
2.800000e+02	3.000000e+02	5.593557e-06	1.071776e-08	1.071776e-08
3.000000e+02	3.200000e+02	3.711992e-06	8.503263e-09	8.503263e-09
3.200000e+02	3.400000e+02	2.490282e-06	6.428286e-09	6.428286e-09
3.400000e+02	3.600000e+02	1.703624e-06	5.299334e-09	5.299334e-09
3.600000e+02	3.800000e+02	1.183448e-06	4.950505e-09	4.950505e-09
3.800000e+02	4.000000e+02	8.150429e-07	3.280819e-09	3.280819e-09
4.000000e+02	4.200000e+02	5.758704e-07	2.871980e-09	2.871980e-09
4.200000e+02	4.400000e+02	4.103027e-07	2.197775e-09	2.197775e-09
4.400000e+02	4.600000e+02	2.937857e-07	1.845077e-09	1.845077e-09
4.600000e+02	4.800000e+02	2.096954e-07	1.391750e-09	1.391750e-09
4.800000e+02	5.000000e+02	1.529962e-07	1.172652e-09	1.172652e-09
5.000000e+02	5.200000e+02	1.118461e-07	1.072015e-09	1.072015e-09
5.200000e+02	5.400000e+02	8.313867e-08	8.227389e-10	8.227389e-10
5.400000e+02	5.600000e+02	6.153949e-08	6.227920e-10	6.227920e-10
5.600000e+02	5.800000e+02	4.602449e-08	5.591060e-10	5.591060e-10
5.800000e+02	6.000000e+02	3.394024e-08	4.631921e-10	4.631921e-10
6.000000e+02	6.200000e+02	2.626508e-08	4.169116e-10	4.169116e-10
6.200000e+02	6.400000e+02	1.960075e-08	6.777775e-10	6.777775e-10
6.400000e+02	6.600000e+02	1.470333e-08	2.317100e-10	2.317100e-10
6.600000e+02	6.800000e+02	1.133666e-08	2.153174e-10	2.153174e-10
6.800000e+02	7.000000e+02	8.455224e-09	2.052036e-10	2.052036e-10
7.000000e+02	7.200000e+02	6.614394e-09	1.867662e-10	1.867662e-10
7.200000e+02	7.400000e+02	5.469465e-09	3.292166e-10	3.292166e-10
7.400000e+02	7.600000e+02	4.131167e-09	1.429596e-10	1.429596e-10
7.600000e+02	7.800000e+02	3.400819e-09	2.148885e-10	2.148885e-10
7.800000e+02	8.000000e+02	2.314056e-09	6.433887e-11	6.433887e-11
8.000000e+02	8.200000e+02	1.882089e-09	5.805004e-11	5.805004e-11
8.200000e+02	8.400000e+02	2.914274e-09	1.522632e-09	1.522632e-09
8.400000e+02	8.600000e+02	1.163801e-09	3.911205e-11	3.911205e-11
8.600000e+02	8.800000e+02	9.338870e-10	3.688501e-11	3.688501e-11
8.800000e+02	9.000000e+02	8.922881e-10	1.110668e-10	1.110668e-10
9.000000e+02	9.200000e+02	5.995725e-10	3.380420e-11	3.380420e-11
9.200000e+02	9.400000e+02	4.833781e-10	2.945423e-11	2.945423e-11
9.400000e+02	9.600000e+02	4.014614e-10	2.648970e-11	2.648970e-11
9.600000e+02	9.800000e+02	3.180719e-10	2.019039e-11	2.019039e-11
9.800000e+02	1.000000e+03	2.376952e-10	1.276064e-11	1.276064e-11
1.000000e+03	1.020000e+03	2.119651e-10	1.435238e-11	1.435238e-11
1.020000e+03	1.040000e+03	1.612471e-10	9.740432e-12	9.740432e-12
1.040000e+03	1.060000e+03	1.308365e-10	8.759164e-12	8.759164e-12
1.060000e+03	1.080000e+03	1.098161e-10	8.590932e-12	8.590932e-12
1.080000e+03	1.100000e+03	1.647124e-10	7.559796e-11	7.559796e-11
1.100000e+03	1.120000e+03	7.491924e-11	7.588997e-12	7.588997e-12
1.120000e+03	1.140000e+03	5.306589e-11	3.751767e-12	3.751767e-12
1.140000e+03	1.160000e+03	5.913042e-11	7.882916e-12	7.882916e-12
1.160000e+03	1.180000e+03	3.653177e-11	3.124770e-12	3.124770e-12
1.180000e+03	1.200000e+03	4.102511e-11	6.348748e-12	6.348748e-12
1.200000e+03	1.220000e+03	2.190786e-11	1.747131e-12	1.747131e-12
1.220000e+03	1.240000e+03	2.004190e-11	1.512257e-12	1.512257e-12
1.240000e+03	1.260000e+03	1.756356e-11	1.918405e-12	1.918405e-12
1.260000e+03	1.280000e+03	1.508300e-11	2.085198e-12	2.085198e-12
1.280000e+03	1.300000e+03	1.150202e-11	1.302417e-12	1.302417e-12
1.300000e+03	1.320000e+03	1.005813e-11	1.214318e-12	1.214318e-12
1.320000e+03	1.340000e+03	1.032172e-11	1.342872e-12	1.342872e-12
1.340000e+03	1.360000e+03	6.873520e-12	1.367538e-12	1.367538e-12
1.360000e+03	1.380000e+03	1.077735e-11	4.665454e-12	4.665454e-12
1.380000e+03	1.400000e+03	5.635340e-12	9.296860e-13	9.296860e-13
1.400000e+03	1.420000e+03	3.580186e-12	4.583700e-13	4.583700e-13
1.420000e+03	1.440000e+03	3.073533e-12	4.681803e-13	4.681803e-13
1.440000e+03	1.460000e+03	2.653511e-12	4.108149e-13	4.108149e-13
1.460000e+03	1.480000e+03	1.962538e-12	2.312922e-13	2.312922e-13
1.480000e+03	1.500000e+03	4.034794e-12	1.473055e-12	1.473055e-12
1.500000e+03	1.520000e+03	1.321544e-12	1.328258e-13	1.328258e-13
1.520000e+03	1.540000e+03	1.292037e-12	2.629144e-13	2.629144e-13
1.540000e+03	1.560000e+03	1.186959e-12	2.328491e-13	2.328491e-13
1.560000e+03	1.580000e+03	1.427901e-12	3.695813e-13	3.695813e-13
1.580000e+03	1.600000e+03	8.756804e-13	1.574870e-13	1.574870e-13
1.600000e+03	1.620000e+03	6.672163e-13	1.856061e-13	1.856061e-13
1.620000e+03	1.640000e+03	4.899175e-13	7.330679e-14	7.330679e-14
1.640000e+03	1.660000e+03	5.856878e-13	1.755303e-13	1.755303e-13
1.660000e+03	1.680000e+03	6.439940e-13	1.833574e-13	1.833574e-13
1.680000e+03	1.700000e+03	4.640212e-13	8.838166e-14	8.838166e-14
1.700000e+03	1.720000e+03	7.520888e-13	4.506325e-13	4.506325e-13
1.720000e+03	1.740000e+03	2.691745e-13	6.740393e-14	6.740393e-14
1.740000e+03	1.760000e+03	2.248496e-13	5.064615e-14	5.064615e-14
1.760000e+03	1.780000e+03	3.430248e-13	1.237804e-13	1.237804e-13
1.780000e+03	1.800000e+03	2.319057e-13	7.989384e-14	7.989384e-14
1.800000e+03	1.820000e+03	9.469726e-14	1.259410e-14	1.259410e-14
1.820000e+03	1.840000e+03	8.560905e-14	1.383245e-14	1.383245e-14
1.840000e+03	1.860000e+03	7.469637e-14	1.246983e-14	1.246983e-14
1.860000e+03	1.880000e+03	9.902127e-14	2.304480e-14	2.304480e-14
1.880000e+03	1.900000e+03	7.050100e-14	1.512841e-14	1.512841e-14
1.900000e+03	1.920000e+03	6.085237e-14	1.057603e-14	1.057603e-14
1.920000e+03	1.940000e+03	5.758051e-14	1.236453e-14	1.236453e-14
1.940000e+03	1.960000e+03	3.522713e-14	6.920939e-15	6.920939e-15
1.960000e+03	1.980000e+03	6.418580e-14	2.551148e-14	2.551148e-14
1.980000e+03	2.000000e+03	5.977942e-14	1.682199e-14	1.682199e-14
2.000000e+03	2.020000e+03	9.227517e-14	6.895666e-14	6.895666e-14
2.020000e+03	2.040000e+03	1.361245e-14	2.871197e-15	2.871197e-15
2.040000e+03	2.060000e+03	2.155254e-14	4.645409e-15	4.645409e-15
2.060000e+03	2.080000e+03	2.645845e-14	9.374841e-15	9.374841e-15
2.080000e+03	2.100000e+03	1.287949e-14	4.363279e-15	4.363279e-15
2.100000e+03	2.120000e+03	1.154251e-14	2.092553e-15	2.092553e-15
2.120000e+03	2.140000e+03	4.909112e-14	4.096396e-14	4.096396e-14
2.140000e+03	2.160000e+03	5.562758e-15	1.498316e-15	1.498316e-15
2.160000e+03	2.180000e+03	1.049168e-14	3.138810e-15	3.138810e-15
2.180000e+03	2.200000e+03	2.126682e-14	1.420499e-14	1.420499e-14
2.200000e+03	2.220000e+03	6.420685e-15	1.810161e-15	1.810161e-15
2.220000e+03	2.240000e+03	1.418485e-14	9.101857e-15	9.101857e-15
2.240000e+03	2.260000e+03	6.004678e-15	2.024267e-15	2.024267e-15
2.260000e+03	2.280000e+03	7.024393e-14	5.465592e-14	5.465592e-14
2.280000e+03	2.300000e+03	2.816666e-14	2.511119e-14	2.511119e-14
2.300000e+03	2.320000e+03	1.223303e-13	1.173675e-13	1.173675e-13
2.320000e+03	2.340000e+03	2.849563e-15	8.652979e-16	8.652979e-16
2.340000e+03	2.360000e+03	5.159490e-15	1.617539e-15	1.617539e-15
2.360000e+03	2.380000e+03	1.499109e-15	6.810515e-16	6.810515e-16
2.380000e+03	2.400000e+03	1.815087e-15	5.543893e-16	5.543893e-16
2.400000e+03	2.420000e+03	8.925742e-16	3.779893e-16	3.779893e-16
2.420000e+03	2.440000e+03	5.885556e-16	2.195921e-16	2.195921e-16
2.440000e+03	2.460000e+03	1.072656e-15	3.853062e-16	3.853062e-16
2.460000e+03	2.480000e+03	1.682500e-15	5.329565e-16	5.329565e-16
2.480000e+03	2.500000e+03	1.577380e-15	5.996763e-16	5.996763e-16
2.500000e+03	2.520000e+03	1.957189e-16	1.375636e-16	1.375636e-16
2.520000e+03	2.540000e+03	7.025963e-16	3.647152e-16	3.647152e-16
2.540000e+03	2.560000e+03	1.607864e-15	1.115026e-15	1.115026e-15
2.560000e+03	2.580000e+03	1.835746e-16	8.853655e-17	8.853655e-17
2.580000e+03	2.600000e+03	2.654179e-16	1.170506e-16	1.170506e-16
2.600000e+03	2.620000e+03	4.786012e-16	1.605179e-16	1.605179e-16
2.620000e+03	2.640000e+03	1.743995e-15	1.613452e-15	1.613452e-15
2.640000e+03	2.660000e+03	2.916649e-16	1.227392e-16	1.227392e-16
2.660000e+03	2.680000e+03	9.564616e-16	3.564440e-16	3.564440e-16
2.680000e+03	2.700000e+03	4.303402e-16	2.302425e-16	2.302425e-16
2.700000e+03	2.720000e+03	6.693249e-16	3.444419e-16	3.444419e-16
2.720000e+03	2.740000e+03	2.014072e-16	1.017120e-16	1.017120e-16
2.740000e+03	2.760000e+03	5.808201e-16	2.453038e-16	2.453038e-16
2.760000e+03	2.780000e+03	2.952998e-16	1.181962e-16	1.181962e-16
2.780000e+03	2.800000e+03	6.720435e-16	4.972547e-16	4.972547e-16
2.800000e+03	2.820000e+03	3.297599e-15	2.271194e-15	2.271194e-15
2.820000e+03	2.840000e+03	1.498308e-16	7.519952e-17	7.519952e-17
2.840000e+03	2.860000e+03	3.681529e-16	1.856062e-16	1.856062e-16
2.860000e+03	2.880000e+03	7.674661e-17	3.417011e-17	3.417011e-17
2.880000e+03	2.900000e+03	6.804909e-17	3.593839e-17	3.593839e-17
2.900000e+03	2.920000e+03	7.857780e-17	5.092827e-17	5.092827e-17
2.920000e+03	2.940000e+03	5.535727e-17	4.551286e-17	4.551286e-17
2.940000e+03	2.960000e+03	1.521993e-17	1.127182e-17	1.127182e-17
2.960000e+03	2.980000e+03	5.200268e-17	2.926132e-17	2.926132e-17
2.980000e+03	3.000000e+03	1.602277e-16	1.776282e-16	1.776282e-16
3.000000e+03	3.020000e+03	1.271539e-18	2.282408e-18	2.282408e-18
3.020000e+03	3.040000e+03	2.177715e-18	1.381521e-18	1.381521e-18
3.040000e+03	3.060000e+03	9.385726e-17	5.346363e-17	5.346363e-17
3.060000e+03	3.080000e+03	2.786367e-17	1.515965e-17	1.515965e-17
3.080000e+03	3.100000e+03	7.799244e-18	6.264036e-18	6.264036e-18
3.100000e+03	3.120000e+03	8.646235e-17	5.758622e-17	5.758622e-17
3.120000e+03	3.140000e+03	2.604354e-18	1.902633e-18	1.902633e-18
3.140000e+03	3.160000e+03	5.396658e-18	4.396660e-18	4.396660e-18
3.160000e+03	3.180000e+03	6.532263e-17	4.701833e-17	4.701833e-17
3.180000e+03	3.200000e+03	1.999422e-17	1.598890e-17	1.598890e-17
3.200000e+03	3.220000e+03	3.399874e-17	3.384064e-17	3.384064e-17
3.220000e+03	3.240000e+03	3.300338e-18	2.130398e-18	2.130398e-18
3.240000e+03	3.260000e+03	1.712603e-18	1.223960e-18	1.223960e-18
3.260000e+03	3.280000e+03	9.158980e-18	7.754486e-18	7.754486e-18
3.280000e+03	3.300000e+03	2.327742e-17	1.577138e-17	1.577138e-17
3.300000e+03	3.320000e+03	2.822419e-20	2.444257e-20	2.444257e-20
3.320000e+03	3.340000e+03	9.301984e-19	9.015032e-19	9.015032e-19
3.340000e+03	3.360000e+03	8.331958e-19	5.720840e-19	5.720840e-19
3.360000e+03	3.380000e+03	1.478186e-17	1.059241e-17	1.059241e-17
3.380000e+03	3.400000e+03	8.481145e-19	7.858131e-19	7.858131e-19
3.400000e+03	3.420000e+03	8.176322e-18	7.398883e-18	7.398883e-18
3.420000e+03	3.440000e+03	2.600198e-17	1.683691e-17	1.683691e-17
3.440000e+03	3.460000e+03	6.329761e-18	6.113442e-18	6.113442e-18
3.460000e+03	3.480000e+03	3.007628e-20	2.220323e-20	2.220323e-20
3.480000e+03	3.500000e+03	1.369627e-17	1.363895e-17	1.363895e-17
3.500000e+03	3.520000e+03	3.090042e-18	2.891208e-18	2.891208e-18
3.520000e+03	3.540000e+03	3.667919e-18	3.504721e-18	3.504721e-18
3.540000e+03	3.560000e+03	2.431598e-14	2.431178e-14	2.431178e-14
3.560000e+03	3.580000e+03	7.262419e-18	6.219383e-18	6.219383e-18
3.580000e+03	3.600000e+03	2.331060e-19	2.170746e-19	2.170746e-19
3.600000e+03	3.620000e+03	1.018744e-20	7.598337e-21	7.598337e-21
3.620000e+03	3.640000e+03	6.063756e-22	6.063756e-22	6.063756e-22
3.640000e+03	3.660000e+03	-2.180734e-21	2.182502e-21	2.182502e-21
3.660000e+03	3.680000e+03	1.569835e-19	1.210556e-19	1.210556e-19
3.680000e+03	3.700000e+03	2.445341e-21	2.414036e-21	2.414036e-21
3.700000e+03	3.720000e+03	6.735699e-21	5.301329e-21	5.301329e-21
3.720000e+03	3.740000e+03	1.357808e-18	1.334021e-18	1.334021e-18
3.740000e+03	3.760000e+03	2.759150e-20	2.608937e-20	2.608937e-20
3.760000e+03	3.780000e+03	-3.221567e-19	3.232463e-19	3.232463e-19
3.780000e+03	3.800000e+03	7.519758e-19	7.515460e-19	7.515460e-19
3.800000e+03	3.820000e+03	6.997465e-20	6.997465e-20	6.997465e-20
3.820000e+03	3.840000e+03	2.665973e-18	2.665973e-18	2.665973e-18
3.840000e+03	3.860000e+03	1.855199e-19	1.517510e-19	1.517510e-19
3.860000e+03	3.880000e+03	8.807418e-21	8.807418e-21	8.807418e-21
3.880000e+03	3.900000e+03	7.048463e-22	7.376723e-22	7.376723e-22
3.900000e+03	3.920000e+03	9.384897e-21	9.385367e-21	9.385367e-21
3.920000e+03	3.940000e+03	5.066915e-19	3.608915e-19	3.608915e-19
3.940000e+03	3.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.960000e+03	3.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+03	4.000000e+03	-1.910991e-20	1.915337e-20	1.915337e-20
4.000000e+03	4.020000e+03	5.708742e-18	5.708742e-18	5.708742e-18
4.020000e+03	4.040000e+03	3.162779e-22	2.256811e-22	2.256811e-22
4.040000e+03	4.060000e+03	2.481846e-20	2.481576e-20	2.481576e-20
4.060000e+03	4.080000e+03	4.686994e-20	3.600754e-20	3.600754e-20
4.080000e+03	4.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+03	4.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+03	4.140000e+03	7.244060e-24	7.244060e-24	7.244060e-24
4.140000e+03	4.160000e+03	4.730515e-23	4.730515e-23	4.730515e-23
4.160000e+03	4.180000e+03	2.494462e-21	2.494462e-21	2.494462e-21
4.180000e+03	4.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+03	4.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+03	4.240000e+03	1.482183e-22	1.482183e-22	1.482183e-22
4.240000e+03	4.260000e+03	2.163863e-19	2.163863e-19	2.163863e-19
4.260000e+03	4.280000e+03	2.595552e-23	2.595552e-23	2.595552e-23
4.280000e+03	4.300000e+03	2.009860e-21	1.555427e-21	1.555427e-21
4.300000e+03	4.320000e+03	7.719282e-18	7.719306e-18	7.719306e-18
4.320000e+03	4.340000e+03	4.612643e-18	4.314466e-18	4.314466e-18
4.340000e+03	4.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+03	4.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.380000e+03	4.400000e+03	2.335171e-18	2.335171e-18	2.335171e-18
4.400000e+03	4.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+03	4.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+03	4.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+03	4.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+03	4.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.540000e+03	8.977536e-22	8.977536e-22	8.977536e-22
4.540000e+03	4.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+03	4.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+03	4.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+03	4.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+03	4.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+03	4.660000e+03	7.980949e-24	7.980949e-24	7.980949e-24
4.660000e+03	4.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+03	4.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+03	4.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.760000e+03	6.035884e-21	6.035884e-21	6.035884e-21
4.760000e+03	4.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+03	4.800000e+03	-9.516838e-25	9.516838e-25	9.516838e-25
4.800000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+03	4.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+03	4.880000e+03	7.303527e-27	7.303527e-27	7.303527e-27
4.880000e+03	4.900000e+03	1.056501e-24	1.056501e-24	1.056501e-24
4.900000e+03	4.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+03	4.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+03	5.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+03	5.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+03	5.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+03	5.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+03	5.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+03	5.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.220000e+03	4.606630e-23	4.606630e-23	4.606630e-23
5.220000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+03	5.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+03	5.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+03	8.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+03	8.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+03	8.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+03	8.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+03	8.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+03	8.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+03	8.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+03	8.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+03	8.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+03	8.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+03	8.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+03	8.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+03	8.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+03	8.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+03	8.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+03	8.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+03	8.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+03	8.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+03	8.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+03	8.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+03	8.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+03	8.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+03	8.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+03	8.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+03	8.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+03	8.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+03	8.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+03	8.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+03	8.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+03	8.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+03	8.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+03	8.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+03	8.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+03	8.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+03	8.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+03	8.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+03	8.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+03	8.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+03	8.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+03	8.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+03	8.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+03	8.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+03	8.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+03	8.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+03	8.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+03	8.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+03	8.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+03	8.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+03	8.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+03	9.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+03	9.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+03	9.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+03	9.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+03	9.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+03	9.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+03	9.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+03	9.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+03	9.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+03	9.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+03	9.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+03	9.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+03	9.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+03	9.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+03	9.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+03	9.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+03	9.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+03	9.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+03	9.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+03	9.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+03	9.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+03	9.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+03	9.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+03	9.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+03	9.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+03	9.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+03	9.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+03	9.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+03	9.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+03	9.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+03	9.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+03	9.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+03	9.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+03	9.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+03	9.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+03	9.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+03	9.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+03	9.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+03	9.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+03	9.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+03	9.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+03	9.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+03	9.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+03	9.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+03	9.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+03	9.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+03	9.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+03	9.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.002000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+04	1.004000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+04	1.006000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+04	1.008000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+04	1.010000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+04	1.012000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+04	1.014000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+04	1.016000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+04	1.018000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.022000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+04	1.024000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+04	1.026000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+04	1.028000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+04	1.030000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+04	1.032000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+04	1.034000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+04	1.036000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+04	1.038000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.042000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+04	1.044000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+04	1.046000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+04	1.048000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+04	1.050000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+04	1.052000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+04	1.054000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+04	1.056000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+04	1.058000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.062000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+04	1.064000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+04	1.066000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+04	1.068000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+04	1.070000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+04	1.072000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+04	1.074000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+04	1.076000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+04	1.078000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.082000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+04	1.084000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+04	1.086000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+04	1.088000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+04	1.090000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+04	1.092000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+04	1.094000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+04	1.096000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+04	1.098000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.102000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+04	1.104000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+04	1.106000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+04	1.108000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+04	1.110000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+04	1.112000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+04	1.114000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+04	1.116000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+04	1.118000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.122000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+04	1.124000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+04	1.126000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+04	1.128000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+04	1.130000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+04	1.132000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+04	1.134000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+04	1.136000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+04	1.138000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.142000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.146000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.150000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+04	1.152000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+04	1.154000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+04	1.156000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+04	1.158000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.162000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+04	1.164000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+04	1.166000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+04	1.168000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+04	1.170000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.174000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+04	1.176000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+04	1.178000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.182000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+04	1.184000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+04	1.186000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.190000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+04	1.192000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+04	1.194000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.198000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.202000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.206000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.210000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.214000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.218000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.222000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.226000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.230000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.234000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.238000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.242000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.246000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.250000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.254000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.258000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.262000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.266000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.270000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.274000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.278000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.282000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.286000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.290000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.294000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.298000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO_INT
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 4.375233251070004e-07, dn: 4.375233251070004e-07}}, 2: {"": {up: 3.41752967150113e-07, dn: 3.41752967150113e-07}}, 3: {"": {up: 2.373316270411639e-07, dn: 2.373316270411639e-07}}, 4: {"": {up: 1.590914179499335e-07, dn: 1.590914179499335e-07}}, 5: {"": {up: 1.082698425078805e-07, dn: 1.082698425078805e-07}}, 6: {"": {up: 7.611093208297077e-08, dn: 7.611093208297077e-08}}, 7: {"": {up: 5.503384095077755e-08, dn: 5.503384095077755e-08}}, 8: {"": {up: 4.00263002540205e-08, dn: 4.00263002540205e-08}}, 9: {"": {up: 3.005349954935835e-08, dn: 3.005349954935835e-08}}, 10: {"": {up: 2.300765675662666e-08, dn: 2.300765675662666e-08}}, 11: {"": {up: 1.74374324390554e-08, dn: 1.74374324390554e-08}}, 12: {"": {up: 1.366991893473007e-08, dn: 1.366991893473007e-08}}, 13: {"": {up: 1.045902735543631e-08, dn: 1.045902735543631e-08}}, 14: {"": {up: 8.213222498801096e-09, dn: 8.213222498801096e-09}}, 15: {"": {up: 6.581259785168249e-09, dn: 6.581259785168249e-09}}, 16: {"": {up: 5.006542822066971e-09, dn: 5.006542822066971e-09}}, 17: {"": {up: 3.873354658391945e-09, dn: 3.873354658391945e-09}}, 18: {"": {up: 3.24234103828049e-09, dn: 3.24234103828049e-09}}, 19: {"": {up: 2.553047133982154e-09, dn: 2.553047133982154e-09}}, 20: {"": {up: 2.098157023326702e-09, dn: 2.098157023326702e-09}}, 21: {"": {up: 1.634888790947226e-09, dn: 1.634888790947226e-09}}, 22: {"": {up: 1.300955495397874e-09, dn: 1.300955495397874e-09}}, 23: {"": {up: 1.15320104465881e-09, dn: 1.15320104465881e-09}}, 24: {"": {up: 9.243852251219078e-10, dn: 9.243852251219078e-10}}, 25: {"": {up: 7.699072613982802e-10, dn: 7.699072613982802e-10}}, 26: {"": {up: 6.453610231980748e-10, dn: 6.453610231980748e-10}}, 27: {"": {up: 4.66596476190955e-10, dn: 4.66596476190955e-10}}, 28: {"": {up: 3.797938531924039e-10, dn: 3.797938531924039e-10}}, 29: {"": {up: 3.332524399982667e-10, dn: 3.332524399982667e-10}}, 30: {"": {up: 2.890296881119214e-10, dn: 2.890296881119214e-10}}, 31: {"": {up: 2.584014578690569e-10, dn: 2.584014578690569e-10}}, 32: {"": {up: 2.438722304126914e-10, dn: 2.438722304126914e-10}}, 33: {"": {up: 1.84252103424769e-10, dn: 1.84252103424769e-10}}, 34: {"": {up: 1.419035708345719e-10, dn: 1.419035708345719e-10}}, 35: {"": {up: 1.237013405446717e-10, dn: 1.237013405446717e-10}}, 36: {"": {up: 9.549829250518814e-11, dn: 9.549829250518814e-11}}, 37: {"": {up: 8.193731762646372e-11, dn: 8.193731762646372e-11}}, 38: {"": {up: 6.328566356594459e-11, dn: 6.328566356594459e-11}}, 39: {"": {up: 7.675297034143229e-11, dn: 7.675297034143229e-11}}, 40: {"": {up: 4.932891383058714e-11, dn: 4.932891383058714e-11}}, 41: {"": {up: 4.855118653964341e-11, dn: 4.855118653964341e-11}}, 42: {"": {up: 4.897762212340994e-11, dn: 4.897762212340994e-11}}, 43: {"": {up: 3.43143080041436e-11, dn: 3.43143080041436e-11}}, 44: {"": {up: 2.760496057037124e-11, dn: 2.760496057037124e-11}}, 45: {"": {up: 3.816711967250915e-11, dn: 3.816711967250915e-11}}, 46: {"": {up: 1.933075367028426e-11, dn: 1.933075367028426e-11}}, 47: {"": {up: 1.819363307969324e-11, dn: 1.819363307969324e-11}}, 48: {"": {up: 1.543838017551715e-11, dn: 1.543838017551715e-11}}, 49: {"": {up: 1.814832424913977e-11, dn: 1.814832424913977e-11}}, 50: {"": {up: 1.67447131781896e-11, dn: 1.67447131781896e-11}}, 51: {"": {up: 1.092353209855394e-11, dn: 1.092353209855394e-11}}, 52: {"": {up: 9.48364512392701e-12, dn: 9.48364512392701e-12}}, 53: {"": {up: 7.584960247382046e-12, dn: 7.584960247382046e-12}}, 54: {"": {up: 4.298130838076927e-12, dn: 4.298130838076927e-12}}, 55: {"": {up: 6.251488467951472e-12, dn: 6.251488467951472e-12}}, 56: {"": {up: 4.793543832500522e-12, dn: 4.793543832500522e-12}}, 57: {"": {up: 4.97498778928901e-12, dn: 4.97498778928901e-12}}, 58: {"": {up: 3.087835916927234e-12, dn: 3.087835916927234e-12}}, 59: {"": {up: 2.439677136817847e-12, dn: 2.439677136817847e-12}}, 60: {"": {up: 1.649015751620067e-12, dn: 1.649015751620067e-12}}, 61: {"": {up: 2.853373284763678e-12, dn: 2.853373284763678e-12}}, 62: {"": {up: 1.151714733754567e-12, dn: 1.151714733754567e-12}}, 63: {"": {up: 1.902385255589111e-12, dn: 1.902385255589111e-12}}, 64: {"": {up: 1.389993021952177e-12, dn: 1.389993021952177e-12}}, 65: {"": {up: 1.303645446056659e-12, dn: 1.303645446056659e-12}}, 66: {"": {up: 2.863716220944663e-12, dn: 2.863716220944663e-12}}, 67: {"": {up: 5.908634044463582e-13, dn: 5.908634044463582e-13}}, 68: {"": {up: 6.366670013349525e-12, dn: 6.366670013349525e-12}}, 69: {"": {up: 8.605523568436187e-13, dn: 8.605523568436187e-13}}, 70: {"": {up: 5.505111455824813e-13, dn: 5.505111455824813e-13}}, 71: {"": {up: 2.781866833982126e-13, dn: 2.781866833982126e-13}}, 72: {"": {up: 4.228805653737664e-13, dn: 4.228805653737664e-13}}, 73: {"": {up: 6.225560869149733e-13, dn: 6.225560869149733e-13}}, 74: {"": {up: 3.051742249315975e-13, dn: 3.051742249315975e-13}}, 75: {"": {up: 1.879955168233398e-13, dn: 1.879955168233398e-13}}, 76: {"": {up: 4.68971221452344e-13, dn: 4.68971221452344e-13}}, 77: {"": {up: 3.531097219356061e-13, dn: 3.531097219356061e-13}}, 78: {"": {up: 3.991220954161601e-13, dn: 3.991220954161601e-13}}, 79: {"": {up: 1.210813509689022e-13, dn: 1.210813509689022e-13}}, 80: {"": {up: 5.630060662019188e-13, dn: 5.630060662019188e-13}}, 81: {"": {up: 1.185098891693313e-13, dn: 1.185098891693313e-13}}, 82: {"": {up: 1.497386326979183e-13, dn: 1.497386326979183e-13}}, 83: {"": {up: 2.454433697710331e-13, dn: 2.454433697710331e-13}}, 84: {"": {up: 1.342203692613265e-13, dn: 1.342203692613265e-13}}, 85: {"": {up: 3.576982976225755e-13, dn: 3.576982976225755e-13}}, 86: {"": {up: 8.838261767992421e-14, dn: 8.838261767992421e-14}}, 87: {"": {up: 7.138226861973057e-14, dn: 7.138226861973057e-14}}, 88: {"": {up: 7.770557039387167e-14, dn: 7.770557039387167e-14}}, 89: {"": {up: 2.895274480821554e-14, dn: 2.895274480821554e-14}}, 90: {"": {up: 5.460168978203763e-14, dn: 5.460168978203763e-14}}, 91: {"": {up: 1.890738442625296e-13, dn: 1.890738442625296e-13}}, 92: {"": {up: 2.341602151339184e-14, dn: 2.341602151339184e-14}}, 93: {"": {up: 6.282474014819913e-14, dn: 6.282474014819913e-14}}, 94: {"": {up: 2.886139656115258e-14, dn: 2.886139656115258e-14}}, 95: {"": {up: 2.603474975571607e-14, dn: 2.603474975571607e-14}}, 96: {"": {up: 1.209525404580006e-14, dn: 1.209525404580006e-14}}, 97: {"": {up: 1.031147587291639e-14, dn: 1.031147587291639e-14}}, 98: {"": {up: 1.368800462524576e-13, dn: 1.368800462524576e-13}}, 99: {"": {up: 1.917840554381889e-14, dn: 1.917840554381889e-14}}, 100: {"": {up: 1.19471570713827e-14, dn: 1.19471570713827e-14}}, 101: {"": {up: 7.97038942838477e-14, dn: 7.97038942838477e-14}}, 102: {"": {up: 1.353100026433179e-14, dn: 1.353100026433179e-14}}, 103: {"": {up: 8.099181619932283e-15, dn: 8.099181619932283e-15}}, 104: {"": {up: 1.17620980174846e-14, dn: 1.17620980174846e-14}}, 105: {"": {up: 3.202648072909372e-14, dn: 3.202648072909372e-14}}, 106: {"": {up: 1.747549331264884e-14, dn: 1.747549331264884e-14}}, 107: {"": {up: 6.11624837405127e-15, dn: 6.11624837405127e-15}}, 108: {"": {up: 4.102031713556145e-15, dn: 4.102031713556145e-15}}, 109: {"": {up: 1.941855830846387e-14, dn: 1.941855830846387e-14}}, 110: {"": {up: 1.423349684185388e-14, dn: 1.423349684185388e-14}}, 111: {"": {up: 2.138216565315692e-15, dn: 2.138216565315692e-15}}, 112: {"": {up: 2.876787682403693e-15, dn: 2.876787682403693e-15}}, 113: {"": {up: 2.307409796146712e-15, dn: 2.307409796146712e-15}}, 114: {"": {up: 6.595918323152883e-15, dn: 6.595918323152883e-15}}, 115: {"": {up: 6.890338194604826e-16, dn: 6.890338194604826e-16}}, 116: {"": {up: 8.718757583578195e-15, dn: 8.718757583578195e-15}}, 117: {"": {up: 1.72995446298686e-15, dn: 1.72995446298686e-15}}, 118: {"": {up: 2.027437028296684e-15, dn: 2.027437028296684e-15}}, 119: {"": {up: 2.868979761818341e-15, dn: 2.868979761818341e-15}}, 120: {"": {up: 4.144536822741277e-15, dn: 4.144536822741277e-15}}, 121: {"": {up: 2.569620961108179e-14, dn: 2.569620961108179e-14}}, 122: {"": {up: 2.977128550051348e-15, dn: 2.977128550051348e-15}}, 123: {"": {up: 2.687856395932934e-15, dn: 2.687856395932934e-15}}, 124: {"": {up: 2.57573373187689e-16, dn: 2.57573373187689e-16}}, 125: {"": {up: 8.730967514220032e-16, dn: 8.730967514220032e-16}}, 126: {"": {up: 2.441159851601154e-16, dn: 2.441159851601154e-16}}, 127: {"": {up: 1.193886350764283e-15, dn: 1.193886350764283e-15}}, 128: {"": {up: 9.198197120031522e-16, dn: 9.198197120031522e-16}}, 129: {"": {up: 9.039512624060522e-16, dn: 9.039512624060522e-16}}, 130: {"": {up: 2.654335495318546e-16, dn: 2.654335495318546e-16}}, 131: {"": {up: 2.592948106683987e-15, dn: 2.592948106683987e-15}}, 132: {"": {up: 5.014829281632766e-16, dn: 5.014829281632766e-16}}, 133: {"": {up: 1.614789961936538e-16, dn: 1.614789961936538e-16}}, 134: {"": {up: 7.463382143699623e-16, dn: 7.463382143699623e-16}}, 135: {"": {up: 2.672357741471076e-16, dn: 2.672357741471076e-16}}, 136: {"": {up: 7.068733809901347e-16, dn: 7.068733809901347e-16}}, 137: {"": {up: 1.113773932011279e-15, dn: 1.113773932011279e-15}}, 138: {"": {up: 2.22666247985985e-16, dn: 2.22666247985985e-16}}, 139: {"": {up: 6.031919963421033e-16, dn: 6.031919963421033e-16}}, 140: {"": {up: 3.541120155983383e-17, dn: 3.541120155983383e-17}}, 141: {"": {up: 4.618757443710208e-16, dn: 4.618757443710208e-16}}, 142: {"": {up: 1.055416207279214e-15, dn: 1.055416207279214e-15}}, 143: {"": {up: 3.545348538558074e-16, dn: 3.545348538558074e-16}}, 144: {"": {up: 2.664507620007418e-16, dn: 2.664507620007418e-16}}, 145: {"": {up: 5.655022814969308e-16, dn: 5.655022814969308e-16}}, 146: {"": {up: 1.152187732945324e-16, dn: 1.152187732945324e-16}}, 147: {"": {up: 1.145167639586985e-16, dn: 1.145167639586985e-16}}, 148: {"": {up: 2.800141556294063e-15, dn: 2.800141556294063e-15}}, 149: {"": {up: 5.881227352092872e-16, dn: 5.881227352092872e-16}}, 150: {"": {up: 5.209548260805623e-16, dn: 5.209548260805623e-16}}, 151: {"": {up: 4.546308913459883e-16, dn: 4.546308913459883e-16}}, 152: {"": {up: 2.798240017301549e-17, dn: 2.798240017301549e-17}}, 153: {"": {up: 6.714250124477607e-18, dn: 6.714250124477607e-18}}, 154: {"": {up: 8.549023436899829e-17, dn: 8.549023436899829e-17}}, 155: {"": {up: 7.037177412799429e-18, dn: 7.037177412799429e-18}}, 156: {"": {up: 1.258256937943486e-16, dn: 1.258256937943486e-16}}, 157: {"": {up: 3.396898103645956e-18, dn: 3.396898103645956e-18}}, 158: {"": {up: 1.320691812231028e-18, dn: 1.320691812231028e-18}}, 159: {"": {up: 5.453438390008098e-16, dn: 5.453438390008098e-16}}, 160: {"": {up: 2.458777964848591e-17, dn: 2.458777964848591e-17}}, 161: {"": {up: 2.164759221687951e-17, dn: 2.164759221687951e-17}}, 162: {"": {up: 4.57946991008995e-16, dn: 4.57946991008995e-16}}, 163: {"": {up: 3.509943623816197e-20, dn: 3.509943623816197e-20}}, 164: {"": {up: 2.545822147076995e-17, dn: 2.545822147076995e-17}}, 165: {"": {up: 3.052109221404216e-19, dn: 3.052109221404216e-19}}, 166: {"": {up: 3.108597201763999e-19, dn: 3.108597201763999e-19}}, 167: {"": {up: 2.071553782111251e-18, dn: 2.071553782111251e-18}}, 168: {"": {up: 6.473027851499579e-19, dn: 6.473027851499579e-19}}, 169: {"": {up: 7.35642681203092e-19, dn: 7.35642681203092e-19}}, 170: {"": {up: 2.838600192395616e-18, dn: 2.838600192395616e-18}}, 171: {"": {up: 1.619611154161164e-17, dn: 1.619611154161164e-17}}, 172: {"": {up: 4.815827049841369e-18, dn: 4.815827049841369e-18}}, 173: {"": {up: 6.054204587805145e-17, dn: 6.054204587805145e-17}}, 174: {"": {up: 2.196166460156209e-18, dn: 2.196166460156209e-18}}, 175: {"": {up: 4.117254925790718e-19, dn: 4.117254925790718e-19}}, 176: {"": {up: 1.693267192927028e-19, dn: 1.693267192927028e-19}}, 177: {"": {up: 8.072296518370195e-27, dn: 8.072296518370195e-27}}, 178: {"": {up: 1.788218252986434e-17, dn: 1.788218252986434e-17}}, 179: {"": {up: 1.419661569454388e-18, dn: 1.419661569454388e-18}}, 180: {"": {up: 1.496268279576237e-17, dn: 1.496268279576237e-17}}, 181: {"": {up: 2.053248368723913e-20, dn: 2.053248368723913e-20}}, 182: {"": {up: 4.017014568632988e-23, dn: 4.017014568632988e-23}}, 183: {"": {up: 0, dn: 0}}, 184: {"": {up: 1.75292253488125e-18, dn: 1.75292253488125e-18}}, 185: {"": {up: 7.146185374109044e-18, dn: 7.146185374109044e-18}}, 186: {"": {up: 2.084124146356127e-18, dn: 2.084124146356127e-18}}, 187: {"": {up: 1.975346316012319e-16, dn: 1.975346316012319e-16}}, 188: {"": {up: 0, dn: 0}}, 189: {"": {up: 3.394837708273124e-19, dn: 3.394837708273124e-19}}, 190: {"": {up: 0, dn: 0}}, 191: {"": {up: 0, dn: 0}}, 192: {"": {up: 3.456947950362648e-23, dn: 3.456947950362648e-23}}, 193: {"": {up: 8.906780505388709e-18, dn: 8.906780505388709e-18}}, 194: {"": {up: 8.88886520024764e-20, dn: 8.88886520024764e-20}}, 195: {"": {up: 9.528737839353977e-23, dn: 9.528737839353977e-23}}, 196: {"": {up: 1.068359711682599e-19, dn: 1.068359711682599e-19}}, 197: {"": {up: 0, dn: 0}}, 198: {"": {up: 0, dn: 0}}, 199: {"": {up: 0, dn: 0}}, 200: {"": {up: 1.895867787045527e-20, dn: 1.895867787045527e-20}}, 201: {"": {up: 8.058866613370596e-21, dn: 8.058866613370596e-21}}, 202: {"": {up: 6.884593365373608e-18, dn: 6.884593365373608e-18}}, 203: {"": {up: 1.451116455604182e-19, dn: 1.451116455604182e-19}}, 204: {"": {up: 1.47789361410196e-22, dn: 1.47789361410196e-22}}, 205: {"": {up: 0, dn: 0}}, 206: {"": {up: 5.404965808521616e-20, dn: 5.404965808521616e-20}}, 207: {"": {up: 0, dn: 0}}, 208: {"": {up: 7.628250704117581e-29, dn: 7.628250704117581e-29}}, 209: {"": {up: 9.070964996849865e-21, dn: 9.070964996849865e-21}}, 210: {"": {up: 5.395018795613212e-23, dn: 5.395018795613212e-23}}, 211: {"": {up: 0, dn: 0}}, 212: {"": {up: 5.116412908967081e-19, dn: 5.116412908967081e-19}}, 213: {"": {up: 1.058809237141909e-17, dn: 1.058809237141909e-17}}, 214: {"": {up: 0, dn: 0}}, 215: {"": {up: 0, dn: 0}}, 216: {"": {up: 5.381027229347644e-24, dn: 5.381027229347644e-24}}, 217: {"": {up: 0, dn: 0}}, 218: {"": {up: 4.384610043549343e-21, dn: 4.384610043549343e-21}}, 219: {"": {up: 0, dn: 0}}, 220: {"": {up: 8.30171407371371e-22, dn: 8.30171407371371e-22}}, 221: {"": {up: 1.468274844539086e-18, dn: 1.468274844539086e-18}}, 222: {"": {up: 0, dn: 0}}, 223: {"": {up: 0, dn: 0}}, 224: {"": {up: 1.845470721409268e-21, dn: 1.845470721409268e-21}}, 225: {"": {up: 0, dn: 0}}, 226: {"": {up: 0, dn: 0}}, 227: {"": {up: 0, dn: 0}}, 228: {"": {up: 0, dn: 0}}, 229: {"": {up: 0, dn: 0}}, 230: {"": {up: 2.245147397187215e-21, dn: 2.245147397187215e-21}}, 231: {"": {up: 2.312505596010564e-22, dn: 2.312505596010564e-22}}, 232: {"": {up: 5.063314620728794e-20, dn: 5.063314620728794e-20}}, 233: {"": {up: 0, dn: 0}}, 234: {"": {up: 0, dn: 0}}, 235: {"": {up: 0, dn: 0}}, 236: {"": {up: 0, dn: 0}}, 237: {"": {up: 0, dn: 0}}, 238: {"": {up: 0, dn: 0}}, 239: {"": {up: 0, dn: 0}}, 240: {"": {up: 0, dn: 0}}, 241: {"": {up: 0, dn: 0}}, 242: {"": {up: 0, dn: 0}}, 243: {"": {up: 0, dn: 0}}, 244: {"": {up: 0, dn: 0}}, 245: {"": {up: 0, dn: 0}}, 246: {"": {up: 0, dn: 0}}, 247: {"": {up: 0, dn: 0}}, 248: {"": {up: 0, dn: 0}}, 249: {"": {up: 0, dn: 0}}, 250: {"": {up: 0, dn: 0}}, 251: {"": {up: 0, dn: 0}}, 252: {"": {up: 0, dn: 0}}, 253: {"": {up: 0, dn: 0}}, 254: {"": {up: 0, dn: 0}}, 255: {"": {up: 0, dn: 0}}, 256: {"": {up: 0, dn: 0}}, 257: {"": {up: 0, dn: 0}}, 258: {"": {up: 0, dn: 0}}, 259: {"": {up: 0, dn: 0}}, 260: {"": {up: 0, dn: 0}}, 261: {"": {up: 0, dn: 0}}, 262: {"": {up: 0, dn: 0}}, 263: {"": {up: 0, dn: 0}}, 264: {"": {up: 9.656492725289992e-24, dn: 9.656492725289992e-24}}, 265: {"": {up: 0, dn: 0}}, 266: {"": {up: 0, dn: 0}}, 267: {"": {up: 0, dn: 0}}, 268: {"": {up: 0, dn: 0}}, 269: {"": {up: 0, dn: 0}}, 270: {"": {up: 0, dn: 0}}, 271: {"": {up: 0, dn: 0}}, 272: {"": {up: 0, dn: 0}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 0, dn: 0}}, 276: {"": {up: 0, dn: 0}}, 277: {"": {up: 0, dn: 0}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 0, dn: 0}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 0, dn: 0}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 0, dn: 0}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 0, dn: 0}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}}
LineColor=green
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=LO_INT
Path=LO_INT
Title=LO INT
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	2.476886e-04	4.375233e-07	4.375233e-07
4.000000e+01	6.000000e+01	1.167168e-04	3.417530e-07	3.417530e-07
6.000000e+01	8.000000e+01	3.013793e-05	2.373316e-07	2.373316e-07
8.000000e+01	1.000000e+02	2.421987e-06	1.590914e-07	1.590914e-07
1.000000e+02	1.200000e+02	-5.380972e-06	1.082698e-07	1.082698e-07
1.200000e+02	1.400000e+02	-6.186811e-06	7.611093e-08	7.611093e-08
1.400000e+02	1.600000e+02	-5.317925e-06	5.503384e-08	5.503384e-08
1.600000e+02	1.800000e+02	-4.045099e-06	4.002630e-08	4.002630e-08
1.800000e+02	2.000000e+02	-2.967075e-06	3.005350e-08	3.005350e-08
2.000000e+02	2.200000e+02	-2.094601e-06	2.300766e-08	2.300766e-08
2.200000e+02	2.400000e+02	-1.483620e-06	1.743743e-08	1.743743e-08
2.400000e+02	2.600000e+02	-1.030756e-06	1.366992e-08	1.366992e-08
2.600000e+02	2.800000e+02	-6.877503e-07	1.045903e-08	1.045903e-08
2.800000e+02	3.000000e+02	-4.733136e-07	8.213222e-09	8.213222e-09
3.000000e+02	3.200000e+02	-3.327912e-07	6.581260e-09	6.581260e-09
3.200000e+02	3.400000e+02	-2.153682e-07	5.006543e-09	5.006543e-09
3.400000e+02	3.600000e+02	-1.470060e-07	3.873355e-09	3.873355e-09
3.600000e+02	3.800000e+02	-1.077564e-07	3.242341e-09	3.242341e-09
3.800000e+02	4.000000e+02	-7.247743e-08	2.553047e-09	2.553047e-09
4.000000e+02	4.200000e+02	-5.078175e-08	2.098157e-09	2.098157e-09
4.200000e+02	4.400000e+02	-3.671190e-08	1.634889e-09	1.634889e-09
4.400000e+02	4.600000e+02	-2.390955e-08	1.300955e-09	1.300955e-09
4.600000e+02	4.800000e+02	-1.963441e-08	1.153201e-09	1.153201e-09
4.800000e+02	5.000000e+02	-1.455499e-08	9.243852e-10	9.243852e-10
5.000000e+02	5.200000e+02	-1.171912e-08	7.699073e-10	7.699073e-10
5.200000e+02	5.400000e+02	-8.404606e-09	6.453610e-10	6.453610e-10
5.400000e+02	5.600000e+02	-6.386771e-09	4.665965e-10	4.665965e-10
5.600000e+02	5.800000e+02	-4.446125e-09	3.797939e-10	3.797939e-10
5.800000e+02	6.000000e+02	-3.164961e-09	3.332524e-10	3.332524e-10
6.000000e+02	6.200000e+02	-2.997510e-09	2.890297e-10	2.890297e-10
6.200000e+02	6.400000e+02	-2.260420e-09	2.584015e-10	2.584015e-10
6.400000e+02	6.600000e+02	-1.627624e-09	2.438722e-10	2.438722e-10
6.600000e+02	6.800000e+02	-9.987592e-10	1.842521e-10	1.842521e-10
6.800000e+02	7.000000e+02	-1.202565e-09	1.419036e-10	1.419036e-10
7.000000e+02	7.200000e+02	-7.419928e-10	1.237013e-10	1.237013e-10
7.200000e+02	7.400000e+02	-4.921468e-10	9.549829e-11	9.549829e-11
7.400000e+02	7.600000e+02	-4.112975e-10	8.193732e-11	8.193732e-11
7.600000e+02	7.800000e+02	-2.205408e-10	6.328566e-11	6.328566e-11
7.800000e+02	8.000000e+02	-2.965199e-10	7.675297e-11	7.675297e-11
8.000000e+02	8.200000e+02	-3.124640e-10	4.932891e-11	4.932891e-11
8.200000e+02	8.400000e+02	-1.072989e-10	4.855119e-11	4.855119e-11
8.400000e+02	8.600000e+02	-1.936924e-10	4.897762e-11	4.897762e-11
8.600000e+02	8.800000e+02	-6.934004e-11	3.431431e-11	3.431431e-11
8.800000e+02	9.000000e+02	-8.644962e-11	2.760496e-11	2.760496e-11
9.000000e+02	9.200000e+02	-8.752278e-11	3.816712e-11	3.816712e-11
9.200000e+02	9.400000e+02	-5.888609e-11	1.933075e-11	1.933075e-11
9.400000e+02	9.600000e+02	-5.445216e-11	1.819363e-11	1.819363e-11
9.600000e+02	9.800000e+02	-3.224480e-11	1.543838e-11	1.543838e-11
9.800000e+02	1.000000e+03	-5.074094e-11	1.814832e-11	1.814832e-11
1.000000e+03	1.020000e+03	-2.613240e-11	1.674471e-11	1.674471e-11
1.020000e+03	1.040000e+03	-2.794384e-11	1.092353e-11	1.092353e-11
1.040000e+03	1.060000e+03	-9.716028e-12	9.483645e-12	9.483645e-12
1.060000e+03	1.080000e+03	-1.387409e-11	7.584960e-12	7.584960e-12
1.080000e+03	1.100000e+03	-4.551442e-12	4.298131e-12	4.298131e-12
1.100000e+03	1.120000e+03	-4.910687e-12	6.251488e-12	6.251488e-12
1.120000e+03	1.140000e+03	-5.345744e-12	4.793544e-12	4.793544e-12
1.140000e+03	1.160000e+03	-1.085677e-11	4.974988e-12	4.974988e-12
1.160000e+03	1.180000e+03	-6.814417e-12	3.087836e-12	3.087836e-12
1.180000e+03	1.200000e+03	-8.253386e-12	2.439677e-12	2.439677e-12
1.200000e+03	1.220000e+03	-2.797168e-12	1.649016e-12	1.649016e-12
1.220000e+03	1.240000e+03	-2.059147e-12	2.853373e-12	2.853373e-12
1.240000e+03	1.260000e+03	-2.324677e-12	1.151715e-12	1.151715e-12
1.260000e+03	1.280000e+03	-3.805247e-12	1.902385e-12	1.902385e-12
1.280000e+03	1.300000e+03	-2.104306e-12	1.389993e-12	1.389993e-12
1.300000e+03	1.320000e+03	-6.196052e-13	1.303645e-12	1.303645e-12
1.320000e+03	1.340000e+03	1.987645e-12	2.863716e-12	2.863716e-12
1.340000e+03	1.360000e+03	-1.453343e-12	5.908634e-13	5.908634e-13
1.360000e+03	1.380000e+03	-7.664171e-12	6.366670e-12	6.366670e-12
1.380000e+03	1.400000e+03	-3.405895e-13	8.605524e-13	8.605524e-13
1.400000e+03	1.420000e+03	-1.080970e-12	5.505111e-13	5.505111e-13
1.420000e+03	1.440000e+03	-4.295693e-13	2.781867e-13	2.781867e-13
1.440000e+03	1.460000e+03	3.807626e-14	4.228806e-13	4.228806e-13
1.460000e+03	1.480000e+03	1.773359e-13	6.225561e-13	6.225561e-13
1.480000e+03	1.500000e+03	-4.756565e-13	3.051742e-13	3.051742e-13
1.500000e+03	1.520000e+03	-2.468440e-13	1.879955e-13	1.879955e-13
1.520000e+03	1.540000e+03	3.679302e-13	4.689712e-13	4.689712e-13
1.540000e+03	1.560000e+03	-4.816872e-14	3.531097e-13	3.531097e-13
1.560000e+03	1.580000e+03	-6.965000e-13	3.991221e-13	3.991221e-13
1.580000e+03	1.600000e+03	-8.193956e-14	1.210814e-13	1.210814e-13
1.600000e+03	1.620000e+03	-6.630630e-13	5.630061e-13	5.630061e-13
1.620000e+03	1.640000e+03	-2.438494e-13	1.185099e-13	1.185099e-13
1.640000e+03	1.660000e+03	8.564876e-14	1.497386e-13	1.497386e-13
1.660000e+03	1.680000e+03	-4.590371e-13	2.454434e-13	2.454434e-13
1.680000e+03	1.700000e+03	-1.683009e-13	1.342204e-13	1.342204e-13
1.700000e+03	1.720000e+03	-3.728651e-13	3.576983e-13	3.576983e-13
1.720000e+03	1.740000e+03	-1.007669e-13	8.838262e-14	8.838262e-14
1.740000e+03	1.760000e+03	-1.365713e-13	7.138227e-14	7.138227e-14
1.760000e+03	1.780000e+03	-3.268815e-14	7.770557e-14	7.770557e-14
1.780000e+03	1.800000e+03	8.271446e-15	2.895274e-14	2.895274e-14
1.800000e+03	1.820000e+03	4.092312e-14	5.460169e-14	5.460169e-14
1.820000e+03	1.840000e+03	1.544104e-13	1.890738e-13	1.890738e-13
1.840000e+03	1.860000e+03	1.423803e-14	2.341602e-14	2.341602e-14
1.860000e+03	1.880000e+03	-3.251895e-14	6.282474e-14	6.282474e-14
1.880000e+03	1.900000e+03	3.270088e-14	2.886140e-14	2.886140e-14
1.900000e+03	1.920000e+03	-3.603219e-14	2.603475e-14	2.603475e-14
1.920000e+03	1.940000e+03	-2.169994e-14	1.209525e-14	1.209525e-14
1.940000e+03	1.960000e+03	-1.570004e-14	1.031148e-14	1.031148e-14
1.960000e+03	1.980000e+03	-1.633752e-13	1.368800e-13	1.368800e-13
1.980000e+03	2.000000e+03	-2.001643e-14	1.917841e-14	1.917841e-14
2.000000e+03	2.020000e+03	9.117744e-15	1.194716e-14	1.194716e-14
2.020000e+03	2.040000e+03	8.526809e-14	7.970389e-14	7.970389e-14
2.040000e+03	2.060000e+03	-1.807739e-14	1.353100e-14	1.353100e-14
2.060000e+03	2.080000e+03	-1.083713e-14	8.099182e-15	8.099182e-15
2.080000e+03	2.100000e+03	-1.873146e-14	1.176210e-14	1.176210e-14
2.100000e+03	2.120000e+03	-3.487697e-14	3.202648e-14	3.202648e-14
2.120000e+03	2.140000e+03	-2.304188e-14	1.747549e-14	1.747549e-14
2.140000e+03	2.160000e+03	-1.014205e-14	6.116248e-15	6.116248e-15
2.160000e+03	2.180000e+03	-6.407706e-15	4.102032e-15	4.102032e-15
2.180000e+03	2.200000e+03	-1.726467e-15	1.941856e-14	1.941856e-14
2.200000e+03	2.220000e+03	1.465315e-14	1.423350e-14	1.423350e-14
2.220000e+03	2.240000e+03	-4.393125e-15	2.138217e-15	2.138217e-15
2.240000e+03	2.260000e+03	9.002594e-16	2.876788e-15	2.876788e-15
2.260000e+03	2.280000e+03	1.270416e-15	2.307410e-15	2.307410e-15
2.280000e+03	2.300000e+03	7.201851e-15	6.595918e-15	6.595918e-15
2.300000e+03	2.320000e+03	-1.822310e-16	6.890338e-16	6.890338e-16
2.320000e+03	2.340000e+03	5.519255e-15	8.718758e-15	8.718758e-15
2.340000e+03	2.360000e+03	1.957206e-15	1.729954e-15	1.729954e-15
2.360000e+03	2.380000e+03	-3.937084e-15	2.027437e-15	2.027437e-15
2.380000e+03	2.400000e+03	1.241659e-15	2.868980e-15	2.868980e-15
2.400000e+03	2.420000e+03	-5.308339e-15	4.144537e-15	4.144537e-15
2.420000e+03	2.440000e+03	2.619898e-14	2.569621e-14	2.569621e-14
2.440000e+03	2.460000e+03	3.416761e-15	2.977129e-15	2.977129e-15
2.460000e+03	2.480000e+03	3.635639e-15	2.687856e-15	2.687856e-15
2.480000e+03	2.500000e+03	-1.422160e-16	2.575734e-16	2.575734e-16
2.500000e+03	2.520000e+03	6.401054e-16	8.730968e-16	8.730968e-16
2.520000e+03	2.540000e+03	3.240652e-16	2.441160e-16	2.441160e-16
2.540000e+03	2.560000e+03	1.320457e-15	1.193886e-15	1.193886e-15
2.560000e+03	2.580000e+03	-9.599802e-16	9.198197e-16	9.198197e-16
2.580000e+03	2.600000e+03	8.876652e-16	9.039513e-16	9.039513e-16
2.600000e+03	2.620000e+03	1.153196e-16	2.654335e-16	2.654335e-16
2.620000e+03	2.640000e+03	-2.954306e-15	2.592948e-15	2.592948e-15
2.640000e+03	2.660000e+03	5.845995e-16	5.014829e-16	5.014829e-16
2.660000e+03	2.680000e+03	7.448207e-17	1.614790e-16	1.614790e-16
2.680000e+03	2.700000e+03	-5.641642e-16	7.463382e-16	7.463382e-16
2.700000e+03	2.720000e+03	-3.528891e-16	2.672358e-16	2.672358e-16
2.720000e+03	2.740000e+03	-7.532550e-16	7.068734e-16	7.068734e-16
2.740000e+03	2.760000e+03	-1.117722e-15	1.113774e-15	1.113774e-15
2.760000e+03	2.780000e+03	-3.136668e-16	2.226662e-16	2.226662e-16
2.780000e+03	2.800000e+03	-1.513385e-16	6.031920e-16	6.031920e-16
2.800000e+03	2.820000e+03	-4.115356e-17	3.541120e-17	3.541120e-17
2.820000e+03	2.840000e+03	4.414859e-16	4.618757e-16	4.618757e-16
2.840000e+03	2.860000e+03	-1.179745e-15	1.055416e-15	1.055416e-15
2.860000e+03	2.880000e+03	-1.068208e-17	3.545349e-16	3.545349e-16
2.880000e+03	2.900000e+03	-2.449214e-16	2.664508e-16	2.664508e-16
2.900000e+03	2.920000e+03	-7.637787e-16	5.655023e-16	5.655023e-16
2.920000e+03	2.940000e+03	1.090568e-16	1.152188e-16	1.152188e-16
2.940000e+03	2.960000e+03	-1.580860e-16	1.145168e-16	1.145168e-16
2.960000e+03	2.980000e+03	-2.808155e-15	2.800142e-15	2.800142e-15
2.980000e+03	3.000000e+03	5.936446e-16	5.881227e-16	5.881227e-16
3.000000e+03	3.020000e+03	-7.095476e-16	5.209548e-16	5.209548e-16
3.020000e+03	3.040000e+03	-4.829514e-16	4.546309e-16	4.546309e-16
3.040000e+03	3.060000e+03	2.284416e-17	2.798240e-17	2.798240e-17
3.060000e+03	3.080000e+03	7.934616e-18	6.714250e-18	6.714250e-18
3.080000e+03	3.100000e+03	-8.548864e-17	8.549023e-17	8.549023e-17
3.100000e+03	3.120000e+03	6.204777e-18	7.037177e-18	7.037177e-18
3.120000e+03	3.140000e+03	-1.259237e-16	1.258257e-16	1.258257e-16
3.140000e+03	3.160000e+03	-3.403262e-18	3.396898e-18	3.396898e-18
3.160000e+03	3.180000e+03	1.403516e-18	1.320692e-18	1.320692e-18
3.180000e+03	3.200000e+03	5.384282e-16	5.453438e-16	5.453438e-16
3.200000e+03	3.220000e+03	-2.628134e-17	2.458778e-17	2.458778e-17
3.220000e+03	3.240000e+03	2.037105e-17	2.164759e-17	2.164759e-17
3.240000e+03	3.260000e+03	-4.576378e-16	4.579470e-16	4.579470e-16
3.260000e+03	3.280000e+03	-3.584155e-20	3.509944e-20	3.509944e-20
3.280000e+03	3.300000e+03	2.536444e-17	2.545822e-17	2.545822e-17
3.300000e+03	3.320000e+03	-3.058433e-19	3.052109e-19	3.052109e-19
3.320000e+03	3.340000e+03	-3.108597e-19	3.108597e-19	3.108597e-19
3.340000e+03	3.360000e+03	1.121970e-18	2.071554e-18	2.071554e-18
3.360000e+03	3.380000e+03	-6.044151e-19	6.473028e-19	6.473028e-19
3.380000e+03	3.400000e+03	-7.355506e-19	7.356427e-19	7.356427e-19
3.400000e+03	3.420000e+03	-3.208407e-18	2.838600e-18	2.838600e-18
3.420000e+03	3.440000e+03	1.611146e-17	1.619611e-17	1.619611e-17
3.440000e+03	3.460000e+03	4.798849e-18	4.815827e-18	4.815827e-18
3.460000e+03	3.480000e+03	6.090718e-17	6.054205e-17	6.054205e-17
3.480000e+03	3.500000e+03	2.235105e-18	2.196166e-18	2.196166e-18
3.500000e+03	3.520000e+03	-5.213262e-19	4.117255e-19	4.117255e-19
3.520000e+03	3.540000e+03	-1.940610e-19	1.693267e-19	1.693267e-19
3.540000e+03	3.560000e+03	7.959738e-27	8.072297e-27	8.072297e-27
3.560000e+03	3.580000e+03	1.789139e-17	1.788218e-17	1.788218e-17
3.580000e+03	3.600000e+03	6.220815e-20	1.419662e-18	1.419662e-18
3.600000e+03	3.620000e+03	-1.496379e-17	1.496268e-17	1.496268e-17
3.620000e+03	3.640000e+03	-2.053248e-20	2.053248e-20	2.053248e-20
3.640000e+03	3.660000e+03	-4.017015e-23	4.017015e-23	4.017015e-23
3.660000e+03	3.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.680000e+03	3.700000e+03	-1.752922e-18	1.752923e-18	1.752923e-18
3.700000e+03	3.720000e+03	6.752069e-18	7.146185e-18	7.146185e-18
3.720000e+03	3.740000e+03	-1.912808e-18	2.084124e-18	2.084124e-18
3.740000e+03	3.760000e+03	-1.829841e-16	1.975346e-16	1.975346e-16
3.760000e+03	3.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.780000e+03	3.800000e+03	-3.394838e-19	3.394838e-19	3.394838e-19
3.800000e+03	3.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.820000e+03	3.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.840000e+03	3.860000e+03	-3.456831e-23	3.456948e-23	3.456948e-23
3.860000e+03	3.880000e+03	6.789568e-18	8.906781e-18	8.906781e-18
3.880000e+03	3.900000e+03	9.445997e-20	8.888865e-20	8.888865e-20
3.900000e+03	3.920000e+03	9.528738e-23	9.528738e-23	9.528738e-23
3.920000e+03	3.940000e+03	-1.023464e-19	1.068360e-19	1.068360e-19
3.940000e+03	3.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.960000e+03	3.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+03	4.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+03	4.020000e+03	-1.895868e-20	1.895868e-20	1.895868e-20
4.020000e+03	4.040000e+03	8.058867e-21	8.058867e-21	8.058867e-21
4.040000e+03	4.060000e+03	6.486779e-18	6.884593e-18	6.884593e-18
4.060000e+03	4.080000e+03	-1.591875e-19	1.451116e-19	1.451116e-19
4.080000e+03	4.100000e+03	-1.477894e-22	1.477894e-22	1.477894e-22
4.100000e+03	4.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+03	4.140000e+03	5.404966e-20	5.404966e-20	5.404966e-20
4.140000e+03	4.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.160000e+03	4.180000e+03	7.628251e-29	7.628251e-29	7.628251e-29
4.180000e+03	4.200000e+03	-1.281912e-20	9.070965e-21	9.070965e-21
4.200000e+03	4.220000e+03	-5.395019e-23	5.395019e-23	5.395019e-23
4.220000e+03	4.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.240000e+03	4.260000e+03	5.126198e-19	5.116413e-19	5.116413e-19
4.260000e+03	4.280000e+03	1.058809e-17	1.058809e-17	1.058809e-17
4.280000e+03	4.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+03	4.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+03	4.340000e+03	-5.381027e-24	5.381027e-24	5.381027e-24
4.340000e+03	4.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+03	4.380000e+03	-4.384610e-21	4.384610e-21	4.384610e-21
4.380000e+03	4.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+03	4.420000e+03	-8.301714e-22	8.301714e-22	8.301714e-22
4.420000e+03	4.440000e+03	-1.468275e-18	1.468275e-18	1.468275e-18
4.440000e+03	4.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+03	4.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+03	4.500000e+03	-1.845471e-21	1.845471e-21	1.845471e-21
4.500000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+03	4.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+03	4.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+03	4.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+03	4.620000e+03	2.245147e-21	2.245147e-21	2.245147e-21
4.620000e+03	4.640000e+03	2.312506e-22	2.312506e-22	2.312506e-22
4.640000e+03	4.660000e+03	5.063315e-20	5.063315e-20	5.063315e-20
4.660000e+03	4.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+03	4.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+03	4.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+03	4.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+03	4.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+03	4.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+03	4.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+03	4.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+03	5.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+03	5.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+03	5.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+03	5.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+03	5.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+03	5.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.300000e+03	-9.656493e-24	9.656493e-24	9.656493e-24
5.300000e+03	5.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+03	5.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+03	8.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+03	8.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+03	8.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+03	8.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+03	8.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+03	8.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+03	8.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+03	8.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+03	8.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+03	8.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+03	8.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+03	8.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+03	8.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+03	8.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+03	8.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+03	8.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+03	8.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+03	8.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+03	8.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+03	8.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+03	8.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+03	8.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+03	8.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+03	8.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+03	8.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+03	8.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+03	8.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+03	8.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+03	8.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+03	8.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+03	8.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+03	8.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+03	8.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+03	8.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+03	8.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+03	8.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+03	8.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+03	8.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+03	8.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+03	8.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+03	8.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+03	8.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+03	8.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+03	8.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+03	8.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+03	8.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+03	8.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+03	8.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+03	8.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+03	9.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+03	9.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+03	9.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+03	9.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+03	9.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+03	9.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+03	9.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+03	9.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+03	9.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+03	9.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+03	9.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+03	9.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+03	9.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+03	9.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+03	9.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+03	9.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+03	9.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+03	9.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+03	9.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+03	9.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+03	9.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+03	9.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+03	9.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+03	9.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+03	9.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+03	9.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+03	9.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+03	9.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+03	9.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+03	9.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+03	9.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+03	9.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+03	9.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+03	9.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+03	9.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+03	9.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+03	9.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+03	9.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+03	9.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+03	9.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+03	9.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+03	9.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+03	9.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+03	9.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+03	9.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+03	9.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+03	9.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+03	9.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.002000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+04	1.004000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+04	1.006000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+04	1.008000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+04	1.010000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+04	1.012000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+04	1.014000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+04	1.016000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+04	1.018000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.022000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+04	1.024000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+04	1.026000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+04	1.028000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+04	1.030000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+04	1.032000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+04	1.034000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+04	1.036000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+04	1.038000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.042000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+04	1.044000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+04	1.046000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+04	1.048000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+04	1.050000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+04	1.052000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+04	1.054000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+04	1.056000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+04	1.058000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.062000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+04	1.064000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+04	1.066000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+04	1.068000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+04	1.070000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+04	1.072000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+04	1.074000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+04	1.076000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+04	1.078000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.082000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+04	1.084000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+04	1.086000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+04	1.088000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+04	1.090000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+04	1.092000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+04	1.094000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+04	1.096000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+04	1.098000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.102000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+04	1.104000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+04	1.106000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+04	1.108000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+04	1.110000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+04	1.112000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+04	1.114000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+04	1.116000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+04	1.118000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.122000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+04	1.124000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+04	1.126000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+04	1.128000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+04	1.130000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+04	1.132000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+04	1.134000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+04	1.136000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+04	1.138000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.142000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.146000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.150000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+04	1.152000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+04	1.154000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+04	1.156000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+04	1.158000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.162000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+04	1.164000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+04	1.166000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+04	1.168000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+04	1.170000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.174000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+04	1.176000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+04	1.178000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.182000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+04	1.184000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+04	1.186000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.190000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+04	1.192000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+04	1.194000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.198000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.202000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.206000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.210000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.214000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.218000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.222000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.226000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.230000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.234000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.238000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.242000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.246000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.250000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.254000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.258000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.262000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.266000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.270000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.274000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.278000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.282000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.286000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.290000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.294000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.298000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 1.371696915618143e-06, dn: 1.371696915618143e-06}}, 2: {"": {up: 7.674117166901489e-07, dn: 7.674117166901489e-07}}, 3: {"": {up: 4.320561816330306e-07, dn: 4.320561816330306e-07}}, 4: {"": {up: 2.687114759095775e-07, dn: 2.687114759095775e-07}}, 5: {"": {up: 1.756612573991836e-07, dn: 1.756612573991836e-07}}, 6: {"": {up: 1.195849613878143e-07, dn: 1.195849613878143e-07}}, 7: {"": {up: 8.457614697519266e-08, dn: 8.457614697519266e-08}}, 8: {"": {up: 6.1507279228803e-08, dn: 6.1507279228803e-08}}, 9: {"": {up: 4.416215497154539e-08, dn: 4.416215497154539e-08}}, 10: {"": {up: 3.265111369268518e-08, dn: 3.265111369268518e-08}}, 11: {"": {up: 2.437736908846187e-08, dn: 2.437736908846187e-08}}, 12: {"": {up: 1.843805563862323e-08, dn: 1.843805563862323e-08}}, 13: {"": {up: 1.51655936182064e-08, dn: 1.51655936182064e-08}}, 14: {"": {up: 1.071776202794807e-08, dn: 1.071776202794807e-08}}, 15: {"": {up: 8.503262726464196e-09, dn: 8.503262726464196e-09}}, 16: {"": {up: 6.428286160005946e-09, dn: 6.428286160005946e-09}}, 17: {"": {up: 5.299333604857854e-09, dn: 5.299333604857854e-09}}, 18: {"": {up: 4.950505272523219e-09, dn: 4.950505272523219e-09}}, 19: {"": {up: 3.280819228397359e-09, dn: 3.280819228397359e-09}}, 20: {"": {up: 2.871979952503788e-09, dn: 2.871979952503788e-09}}, 21: {"": {up: 2.197775019857677e-09, dn: 2.197775019857677e-09}}, 22: {"": {up: 1.845076584804014e-09, dn: 1.845076584804014e-09}}, 23: {"": {up: 1.391749974356954e-09, dn: 1.391749974356954e-09}}, 24: {"": {up: 1.17265245871519e-09, dn: 1.17265245871519e-09}}, 25: {"": {up: 1.072014794064662e-09, dn: 1.072014794064662e-09}}, 26: {"": {up: 8.227388619785839e-10, dn: 8.227388619785839e-10}}, 27: {"": {up: 6.22791979312937e-10, dn: 6.22791979312937e-10}}, 28: {"": {up: 5.591059512883246e-10, dn: 5.591059512883246e-10}}, 29: {"": {up: 4.631921358738071e-10, dn: 4.631921358738071e-10}}, 30: {"": {up: 4.169115960673627e-10, dn: 4.169115960673627e-10}}, 31: {"": {up: 6.777775031161621e-10, dn: 6.777775031161621e-10}}, 32: {"": {up: 2.317100128636757e-10, dn: 2.317100128636757e-10}}, 33: {"": {up: 2.153173590319387e-10, dn: 2.153173590319387e-10}}, 34: {"": {up: 2.052035746031652e-10, dn: 2.052035746031652e-10}}, 35: {"": {up: 1.867662297871992e-10, dn: 1.867662297871992e-10}}, 36: {"": {up: 3.292165792844264e-10, dn: 3.292165792844264e-10}}, 37: {"": {up: 1.429596196090618e-10, dn: 1.429596196090618e-10}}, 38: {"": {up: 2.148884886941069e-10, dn: 2.148884886941069e-10}}, 39: {"": {up: 6.433887165368874e-11, dn: 6.433887165368874e-11}}, 40: {"": {up: 5.805004361899104e-11, dn: 5.805004361899104e-11}}, 41: {"": {up: 1.522631732201267e-09, dn: 1.522631732201267e-09}}, 42: {"": {up: 3.911205034155471e-11, dn: 3.911205034155471e-11}}, 43: {"": {up: 3.68850111080082e-11, dn: 3.68850111080082e-11}}, 44: {"": {up: 1.110667974810684e-10, dn: 1.110667974810684e-10}}, 45: {"": {up: 3.380420495503963e-11, dn: 3.380420495503963e-11}}, 46: {"": {up: 2.945423332102793e-11, dn: 2.945423332102793e-11}}, 47: {"": {up: 2.648970346952026e-11, dn: 2.648970346952026e-11}}, 48: {"": {up: 2.019039114224864e-11, dn: 2.019039114224864e-11}}, 49: {"": {up: 1.276064319533744e-11, dn: 1.276064319533744e-11}}, 50: {"": {up: 1.435237945025531e-11, dn: 1.435237945025531e-11}}, 51: {"": {up: 9.740432014965801e-12, dn: 9.740432014965801e-12}}, 52: {"": {up: 8.759164136179556e-12, dn: 8.759164136179556e-12}}, 53: {"": {up: 8.590931748493338e-12, dn: 8.590931748493338e-12}}, 54: {"": {up: 7.559795828776647e-11, dn: 7.559795828776647e-11}}, 55: {"": {up: 7.588997371741825e-12, dn: 7.588997371741825e-12}}, 56: {"": {up: 3.751767214234955e-12, dn: 3.751767214234955e-12}}, 57: {"": {up: 7.882916026265863e-12, dn: 7.882916026265863e-12}}, 58: {"": {up: 3.124769593789353e-12, dn: 3.124769593789353e-12}}, 59: {"": {up: 6.348747779585712e-12, dn: 6.348747779585712e-12}}, 60: {"": {up: 1.747131018199607e-12, dn: 1.747131018199607e-12}}, 61: {"": {up: 1.512256809109142e-12, dn: 1.512256809109142e-12}}, 62: {"": {up: 1.918405186282127e-12, dn: 1.918405186282127e-12}}, 63: {"": {up: 2.085198352175641e-12, dn: 2.085198352175641e-12}}, 64: {"": {up: 1.302417089015181e-12, dn: 1.302417089015181e-12}}, 65: {"": {up: 1.214317576562921e-12, dn: 1.214317576562921e-12}}, 66: {"": {up: 1.342872361021857e-12, dn: 1.342872361021857e-12}}, 67: {"": {up: 1.367537937990271e-12, dn: 1.367537937990271e-12}}, 68: {"": {up: 4.665453938314489e-12, dn: 4.665453938314489e-12}}, 69: {"": {up: 9.296860409396474e-13, dn: 9.296860409396474e-13}}, 70: {"": {up: 4.583699738590843e-13, dn: 4.583699738590843e-13}}, 71: {"": {up: 4.681803358262839e-13, dn: 4.681803358262839e-13}}, 72: {"": {up: 4.108148945771434e-13, dn: 4.108148945771434e-13}}, 73: {"": {up: 2.312921546566864e-13, dn: 2.312921546566864e-13}}, 74: {"": {up: 1.47305533757505e-12, dn: 1.47305533757505e-12}}, 75: {"": {up: 1.328257943144678e-13, dn: 1.328257943144678e-13}}, 76: {"": {up: 2.629144178706077e-13, dn: 2.629144178706077e-13}}, 77: {"": {up: 2.328491419882914e-13, dn: 2.328491419882914e-13}}, 78: {"": {up: 3.695813410215591e-13, dn: 3.695813410215591e-13}}, 79: {"": {up: 1.574870173133658e-13, dn: 1.574870173133658e-13}}, 80: {"": {up: 1.856060887635117e-13, dn: 1.856060887635117e-13}}, 81: {"": {up: 7.330678980053852e-14, dn: 7.330678980053852e-14}}, 82: {"": {up: 1.755303397359862e-13, dn: 1.755303397359862e-13}}, 83: {"": {up: 1.833574165507695e-13, dn: 1.833574165507695e-13}}, 84: {"": {up: 8.838166254272241e-14, dn: 8.838166254272241e-14}}, 85: {"": {up: 4.506324981193073e-13, dn: 4.506324981193073e-13}}, 86: {"": {up: 6.740393051375617e-14, dn: 6.740393051375617e-14}}, 87: {"": {up: 5.064615394867564e-14, dn: 5.064615394867564e-14}}, 88: {"": {up: 1.237804129200595e-13, dn: 1.237804129200595e-13}}, 89: {"": {up: 7.989384143312795e-14, dn: 7.989384143312795e-14}}, 90: {"": {up: 1.259410172794878e-14, dn: 1.259410172794878e-14}}, 91: {"": {up: 1.383244928955953e-14, dn: 1.383244928955953e-14}}, 92: {"": {up: 1.246983072058207e-14, dn: 1.246983072058207e-14}}, 93: {"": {up: 2.304480430762999e-14, dn: 2.304480430762999e-14}}, 94: {"": {up: 1.512840861748119e-14, dn: 1.512840861748119e-14}}, 95: {"": {up: 1.057603201940314e-14, dn: 1.057603201940314e-14}}, 96: {"": {up: 1.236452515844245e-14, dn: 1.236452515844245e-14}}, 97: {"": {up: 6.920939356708957e-15, dn: 6.920939356708957e-15}}, 98: {"": {up: 2.551147749144866e-14, dn: 2.551147749144866e-14}}, 99: {"": {up: 1.682198692951901e-14, dn: 1.682198692951901e-14}}, 100: {"": {up: 6.895665986414037e-14, dn: 6.895665986414037e-14}}, 101: {"": {up: 2.871197326959356e-15, dn: 2.871197326959356e-15}}, 102: {"": {up: 4.645408733009353e-15, dn: 4.645408733009353e-15}}, 103: {"": {up: 9.37484132823892e-15, dn: 9.37484132823892e-15}}, 104: {"": {up: 4.363279116333035e-15, dn: 4.363279116333035e-15}}, 105: {"": {up: 2.092553380744563e-15, dn: 2.092553380744563e-15}}, 106: {"": {up: 4.096395572716249e-14, dn: 4.096395572716249e-14}}, 107: {"": {up: 1.498315888787672e-15, dn: 1.498315888787672e-15}}, 108: {"": {up: 3.138809955173815e-15, dn: 3.138809955173815e-15}}, 109: {"": {up: 1.420499271543621e-14, dn: 1.420499271543621e-14}}, 110: {"": {up: 1.810160828674659e-15, dn: 1.810160828674659e-15}}, 111: {"": {up: 9.101857233031056e-15, dn: 9.101857233031056e-15}}, 112: {"": {up: 2.02426688556301e-15, dn: 2.02426688556301e-15}}, 113: {"": {up: 5.465592016356579e-14, dn: 5.465592016356579e-14}}, 114: {"": {up: 2.511118551719404e-14, dn: 2.511118551719404e-14}}, 115: {"": {up: 1.173674652777203e-13, dn: 1.173674652777203e-13}}, 116: {"": {up: 8.652979274642221e-16, dn: 8.652979274642221e-16}}, 117: {"": {up: 1.617538848952547e-15, dn: 1.617538848952547e-15}}, 118: {"": {up: 6.810514836165615e-16, dn: 6.810514836165615e-16}}, 119: {"": {up: 5.54389329260365e-16, dn: 5.54389329260365e-16}}, 120: {"": {up: 3.779893165958276e-16, dn: 3.779893165958276e-16}}, 121: {"": {up: 2.195920585638038e-16, dn: 2.195920585638038e-16}}, 122: {"": {up: 3.853061783929658e-16, dn: 3.853061783929658e-16}}, 123: {"": {up: 5.329564858575135e-16, dn: 5.329564858575135e-16}}, 124: {"": {up: 5.996762559447666e-16, dn: 5.996762559447666e-16}}, 125: {"": {up: 1.375635654345138e-16, dn: 1.375635654345138e-16}}, 126: {"": {up: 3.64715197190115e-16, dn: 3.64715197190115e-16}}, 127: {"": {up: 1.11502553920199e-15, dn: 1.11502553920199e-15}}, 128: {"": {up: 8.853655106896427e-17, dn: 8.853655106896427e-17}}, 129: {"": {up: 1.170505574654777e-16, dn: 1.170505574654777e-16}}, 130: {"": {up: 1.605179201814284e-16, dn: 1.605179201814284e-16}}, 131: {"": {up: 1.613452158599771e-15, dn: 1.613452158599771e-15}}, 132: {"": {up: 1.227392226749577e-16, dn: 1.227392226749577e-16}}, 133: {"": {up: 3.564439572464372e-16, dn: 3.564439572464372e-16}}, 134: {"": {up: 2.302424627108416e-16, dn: 2.302424627108416e-16}}, 135: {"": {up: 3.44441869322287e-16, dn: 3.44441869322287e-16}}, 136: {"": {up: 1.017120078198102e-16, dn: 1.017120078198102e-16}}, 137: {"": {up: 2.453037855318308e-16, dn: 2.453037855318308e-16}}, 138: {"": {up: 1.181961605232676e-16, dn: 1.181961605232676e-16}}, 139: {"": {up: 4.97254657786798e-16, dn: 4.97254657786798e-16}}, 140: {"": {up: 2.271193961432549e-15, dn: 2.271193961432549e-15}}, 141: {"": {up: 7.519952159960689e-17, dn: 7.519952159960689e-17}}, 142: {"": {up: 1.856061624776671e-16, dn: 1.856061624776671e-16}}, 143: {"": {up: 3.41701081487787e-17, dn: 3.41701081487787e-17}}, 144: {"": {up: 3.593838790674282e-17, dn: 3.593838790674282e-17}}, 145: {"": {up: 5.092827119765144e-17, dn: 5.092827119765144e-17}}, 146: {"": {up: 4.551285513783206e-17, dn: 4.551285513783206e-17}}, 147: {"": {up: 1.127182347331241e-17, dn: 1.127182347331241e-17}}, 148: {"": {up: 2.926132090372758e-17, dn: 2.926132090372758e-17}}, 149: {"": {up: 1.776281703081455e-16, dn: 1.776281703081455e-16}}, 150: {"": {up: 2.282407763567993e-18, dn: 2.282407763567993e-18}}, 151: {"": {up: 1.381521200519767e-18, dn: 1.381521200519767e-18}}, 152: {"": {up: 5.346363169292155e-17, dn: 5.346363169292155e-17}}, 153: {"": {up: 1.515964933596458e-17, dn: 1.515964933596458e-17}}, 154: {"": {up: 6.264036049029723e-18, dn: 6.264036049029723e-18}}, 155: {"": {up: 5.75862176334981e-17, dn: 5.75862176334981e-17}}, 156: {"": {up: 1.902633398505653e-18, dn: 1.902633398505653e-18}}, 157: {"": {up: 4.396659584645369e-18, dn: 4.396659584645369e-18}}, 158: {"": {up: 4.701832822894105e-17, dn: 4.701832822894105e-17}}, 159: {"": {up: 1.598890480152704e-17, dn: 1.598890480152704e-17}}, 160: {"": {up: 3.38406376429075e-17, dn: 3.38406376429075e-17}}, 161: {"": {up: 2.130398058204378e-18, dn: 2.130398058204378e-18}}, 162: {"": {up: 1.223960269220241e-18, dn: 1.223960269220241e-18}}, 163: {"": {up: 7.754485721448864e-18, dn: 7.754485721448864e-18}}, 164: {"": {up: 1.577138103880156e-17, dn: 1.577138103880156e-17}}, 165: {"": {up: 2.44425705147484e-20, dn: 2.44425705147484e-20}}, 166: {"": {up: 9.015031517108048e-19, dn: 9.015031517108048e-19}}, 167: {"": {up: 5.72083960284764e-19, dn: 5.72083960284764e-19}}, 168: {"": {up: 1.059240571703619e-17, dn: 1.059240571703619e-17}}, 169: {"": {up: 7.85813066144909e-19, dn: 7.85813066144909e-19}}, 170: {"": {up: 7.398883197068764e-18, dn: 7.398883197068764e-18}}, 171: {"": {up: 1.683691014310453e-17, dn: 1.683691014310453e-17}}, 172: {"": {up: 6.113441802759014e-18, dn: 6.113441802759014e-18}}, 173: {"": {up: 2.220323050194857e-20, dn: 2.220323050194857e-20}}, 174: {"": {up: 1.363894649501395e-17, dn: 1.363894649501395e-17}}, 175: {"": {up: 2.891207527312619e-18, dn: 2.891207527312619e-18}}, 176: {"": {up: 3.504721016493851e-18, dn: 3.504721016493851e-18}}, 177: {"": {up: 2.431178448678416e-14, dn: 2.431178448678416e-14}}, 178: {"": {up: 6.21938318760845e-18, dn: 6.21938318760845e-18}}, 179: {"": {up: 2.170746029171561e-19, dn: 2.170746029171561e-19}}, 180: {"": {up: 7.598336755770061e-21, dn: 7.598336755770061e-21}}, 181: {"": {up: 6.06375611973209e-22, dn: 6.06375611973209e-22}}, 182: {"": {up: 2.182501984014074e-21, dn: 2.182501984014074e-21}}, 183: {"": {up: 1.210555596762344e-19, dn: 1.210555596762344e-19}}, 184: {"": {up: 2.414036083155736e-21, dn: 2.414036083155736e-21}}, 185: {"": {up: 5.301328931707772e-21, dn: 5.301328931707772e-21}}, 186: {"": {up: 1.334020821399353e-18, dn: 1.334020821399353e-18}}, 187: {"": {up: 2.608937158315808e-20, dn: 2.608937158315808e-20}}, 188: {"": {up: 3.232462780495165e-19, dn: 3.232462780495165e-19}}, 189: {"": {up: 7.515459884269181e-19, dn: 7.515459884269181e-19}}, 190: {"": {up: 6.997464918012486e-20, dn: 6.997464918012486e-20}}, 191: {"": {up: 2.665972964284527e-18, dn: 2.665972964284527e-18}}, 192: {"": {up: 1.517510420418419e-19, dn: 1.517510420418419e-19}}, 193: {"": {up: 8.807418109243814e-21, dn: 8.807418109243814e-21}}, 194: {"": {up: 7.376723325797482e-22, dn: 7.376723325797482e-22}}, 195: {"": {up: 9.385367081989541e-21, dn: 9.385367081989541e-21}}, 196: {"": {up: 3.608915287684424e-19, dn: 3.608915287684424e-19}}, 197: {"": {up: 0, dn: 0}}, 198: {"": {up: 0, dn: 0}}, 199: {"": {up: 1.915337281788419e-20, dn: 1.915337281788419e-20}}, 200: {"": {up: 5.708742142476528e-18, dn: 5.708742142476528e-18}}, 201: {"": {up: 2.256810733300901e-22, dn: 2.256810733300901e-22}}, 202: {"": {up: 2.481576453661594e-20, dn: 2.481576453661594e-20}}, 203: {"": {up: 3.600754245736279e-20, dn: 3.600754245736279e-20}}, 204: {"": {up: 0, dn: 0}}, 205: {"": {up: 0, dn: 0}}, 206: {"": {up: 7.244059502172381e-24, dn: 7.244059502172381e-24}}, 207: {"": {up: 4.73051450848113e-23, dn: 4.73051450848113e-23}}, 208: {"": {up: 2.494461513352697e-21, dn: 2.494461513352697e-21}}, 209: {"": {up: 0, dn: 0}}, 210: {"": {up: 0, dn: 0}}, 211: {"": {up: 1.482183045273332e-22, dn: 1.482183045273332e-22}}, 212: {"": {up: 2.163863046693035e-19, dn: 2.163863046693035e-19}}, 213: {"": {up: 2.595552080743707e-23, dn: 2.595552080743707e-23}}, 214: {"": {up: 1.555427357958952e-21, dn: 1.555427357958952e-21}}, 215: {"": {up: 7.719306455644539e-18, dn: 7.719306455644539e-18}}, 216: {"": {up: 4.314466077646849e-18, dn: 4.314466077646849e-18}}, 217: {"": {up: 0, dn: 0}}, 218: {"": {up: 0, dn: 0}}, 219: {"": {up: 2.335171263911544e-18, dn: 2.335171263911544e-18}}, 220: {"": {up: 0, dn: 0}}, 221: {"": {up: 0, dn: 0}}, 222: {"": {up: 0, dn: 0}}, 223: {"": {up: 0, dn: 0}}, 224: {"": {up: 0, dn: 0}}, 225: {"": {up: 0, dn: 0}}, 226: {"": {up: 8.977535686467328e-22, dn: 8.977535686467328e-22}}, 227: {"": {up: 0, dn: 0}}, 228: {"": {up: 0, dn: 0}}, 229: {"": {up: 0, dn: 0}}, 230: {"": {up: 0, dn: 0}}, 231: {"": {up: 0, dn: 0}}, 232: {"": {up: 7.980948730205254e-24, dn: 7.980948730205254e-24}}, 233: {"": {up: 0, dn: 0}}, 234: {"": {up: 0, dn: 0}}, 235: {"": {up: 0, dn: 0}}, 236: {"": {up: 0, dn: 0}}, 237: {"": {up: 6.035884393613703e-21, dn: 6.035884393613703e-21}}, 238: {"": {up: 0, dn: 0}}, 239: {"": {up: 9.516838157116672e-25, dn: 9.516838157116672e-25}}, 240: {"": {up: 0, dn: 0}}, 241: {"": {up: 0, dn: 0}}, 242: {"": {up: 0, dn: 0}}, 243: {"": {up: 7.303527314264218e-27, dn: 7.303527314264218e-27}}, 244: {"": {up: 1.056500894723629e-24, dn: 1.056500894723629e-24}}, 245: {"": {up: 0, dn: 0}}, 246: {"": {up: 0, dn: 0}}, 247: {"": {up: 0, dn: 0}}, 248: {"": {up: 0, dn: 0}}, 249: {"": {up: 0, dn: 0}}, 250: {"": {up: 0, dn: 0}}, 251: {"": {up: 0, dn: 0}}, 252: {"": {up: 0, dn: 0}}, 253: {"": {up: 0, dn: 0}}, 254: {"": {up: 0, dn: 0}}, 255: {"": {up: 0, dn: 0}}, 256: {"": {up: 0, dn: 0}}, 257: {"": {up: 0, dn: 0}}, 258: {"": {up: 0, dn: 0}}, 259: {"": {up: 0, dn: 0}}, 260: {"": {up: 4.606629966031767e-23, dn: 4.606629966031767e-23}}, 261: {"": {up: 0, dn: 0}}, 262: {"": {up: 0, dn: 0}}, 263: {"": {up: 0, dn: 0}}, 264: {"": {up: 0, dn: 0}}, 265: {"": {up: 0, dn: 0}}, 266: {"": {up: 0, dn: 0}}, 267: {"": {up: 0, dn: 0}}, 268: {"": {up: 0, dn: 0}}, 269: {"": {up: 0, dn: 0}}, 270: {"": {up: 0, dn: 0}}, 271: {"": {up: 0, dn: 0}}, 272: {"": {up: 0, dn: 0}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 0, dn: 0}}, 276: {"": {up: 0, dn: 0}}, 277: {"": {up: 0, dn: 0}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 0, dn: 0}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 0, dn: 0}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 0, dn: 0}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 0, dn: 0}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}}
LineColor=black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=LO
Path=LO
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	2.035458e-02	3.351595e-06	3.351595e-06
4.000000e+01	6.000000e+01	1.379034e-02	2.401103e-06	2.401103e-06
6.000000e+01	8.000000e+01	7.570196e-03	1.577875e-06	1.577875e-06
8.000000e+01	1.000000e+02	4.200527e-03	1.043912e-06	1.043912e-06
1.000000e+02	1.200000e+02	2.444774e-03	7.144182e-07	7.144182e-07
1.200000e+02	1.400000e+02	1.483822e-03	5.036813e-07	5.036813e-07
1.400000e+02	1.600000e+02	9.308762e-04	3.797344e-07	3.797344e-07
1.600000e+02	1.800000e+02	5.985952e-04	2.740873e-07	2.740873e-07
1.800000e+02	2.000000e+02	3.921864e-04	2.095324e-07	2.095324e-07
2.000000e+02	2.200000e+02	2.609568e-04	1.563272e-07	1.563272e-07
2.200000e+02	2.400000e+02	1.757995e-04	1.204257e-07	1.204257e-07
2.400000e+02	2.600000e+02	1.198998e-04	9.539240e-08	9.539240e-08
2.600000e+02	2.800000e+02	8.254932e-05	7.695047e-08	7.695047e-08
2.800000e+02	3.000000e+02	5.729364e-05	6.047670e-08	6.047670e-08
3.000000e+02	3.200000e+02	4.027215e-05	4.926325e-08	4.926325e-08
3.200000e+02	3.400000e+02	2.835743e-05	3.984137e-08	3.984137e-08
3.400000e+02	3.600000e+02	2.004829e-05	3.214088e-08	3.214088e-08
3.600000e+02	3.800000e+02	1.433054e-05	2.791320e-08	2.791320e-08
3.800000e+02	4.000000e+02	1.017842e-05	2.231614e-08	2.231614e-08
4.000000e+02	4.200000e+02	7.318246e-06	1.877011e-08	1.877011e-08
4.200000e+02	4.400000e+02	5.235419e-06	1.519570e-08	1.519570e-08
4.400000e+02	4.600000e+02	3.791473e-06	1.260509e-08	1.260509e-08
4.600000e+02	4.800000e+02	2.777017e-06	1.084397e-08	1.084397e-08
4.800000e+02	5.000000e+02	2.018854e-06	8.830326e-09	8.830326e-09
5.000000e+02	5.200000e+02	1.517177e-06	7.643307e-09	7.643307e-09
5.200000e+02	5.400000e+02	1.124114e-06	6.380134e-09	6.380134e-09
5.400000e+02	5.600000e+02	8.462664e-07	5.411246e-09	5.411246e-09
5.600000e+02	5.800000e+02	6.438808e-07	4.779081e-09	4.779081e-09
5.800000e+02	6.000000e+02	4.894215e-07	3.928008e-09	3.928008e-09
6.000000e+02	6.200000e+02	3.826360e-07	3.542021e-09	3.542021e-09
6.200000e+02	6.400000e+02	2.920201e-07	3.069478e-09	3.069478e-09
6.400000e+02	6.600000e+02	2.288425e-07	2.638594e-09	2.638594e-09
6.600000e+02	6.800000e+02	1.781851e-07	2.131522e-09	2.131522e-09
6.800000e+02	7.000000e+02	1.419126e-07	1.999682e-09	1.999682e-09
7.000000e+02	7.200000e+02	1.115671e-07	1.686126e-09	1.686126e-09
7.200000e+02	7.400000e+02	9.154493e-08	1.516236e-09	1.516236e-09
7.400000e+02	7.600000e+02	7.439539e-08	1.375557e-09	1.375557e-09
7.600000e+02	7.800000e+02	5.936652e-08	1.148776e-09	1.148776e-09
7.800000e+02	8.000000e+02	4.481948e-08	8.982470e-10	8.982470e-10
8.000000e+02	8.200000e+02	3.958625e-08	9.492201e-10	9.492201e-10
8.200000e+02	8.400000e+02	3.359641e-08	1.740383e-09	1.740383e-09
8.400000e+02	8.600000e+02	2.645290e-08	8.082152e-10	8.082152e-10
8.600000e+02	8.800000e+02	2.058509e-08	6.081687e-10	6.081687e-10
8.800000e+02	9.000000e+02	1.708293e-08	6.014418e-10	6.014418e-10
9.000000e+02	9.200000e+02	1.479552e-08	4.983732e-10	4.983732e-10
9.200000e+02	9.400000e+02	1.301308e-08	4.877166e-10	4.877166e-10
9.400000e+02	9.600000e+02	1.069500e-08	4.597741e-10	4.597741e-10
9.600000e+02	9.800000e+02	8.628372e-09	3.452861e-10	3.452861e-10
9.800000e+02	1.000000e+03	7.605638e-09	4.515987e-10	4.515987e-10
1.000000e+03	1.020000e+03	6.532319e-09	3.411920e-10	3.411920e-10
1.020000e+03	1.040000e+03	5.200232e-09	2.862526e-10	2.862526e-10
1.040000e+03	1.060000e+03	4.761235e-09	2.874000e-10	2.874000e-10
1.060000e+03	1.080000e+03	3.825006e-09	1.951899e-10	1.951899e-10
1.080000e+03	1.100000e+03	3.083674e-09	1.984551e-10	1.984551e-10
1.100000e+03	1.120000e+03	2.642302e-09	1.617154e-10	1.617154e-10
1.120000e+03	1.140000e+03	2.438845e-09	1.762333e-10	1.762333e-10
1.140000e+03	1.160000e+03	2.034833e-09	1.526579e-10	1.526579e-10
1.160000e+03	1.180000e+03	1.695671e-09	1.127726e-10	1.127726e-10
1.180000e+03	1.200000e+03	1.525872e-09	1.158394e-10	1.158394e-10
1.200000e+03	1.220000e+03	1.166731e-09	9.289537e-11	9.289537e-11
1.220000e+03	1.240000e+03	1.087274e-09	8.228580e-11	8.228580e-11
1.240000e+03	1.260000e+03	9.914912e-10	9.383256e-11	9.383256e-11
1.260000e+03	1.280000e+03	8.723119e-10	8.358051e-11	8.358051e-11
1.280000e+03	1.300000e+03	6.919289e-10	7.451426e-11	7.451426e-11
1.300000e+03	1.320000e+03	6.729269e-10	8.948391e-11	8.948391e-11
1.320000e+03	1.340000e+03	5.550616e-10	5.173512e-11	5.173512e-11
1.340000e+03	1.360000e+03	5.339388e-10	6.952456e-11	6.952456e-11
1.360000e+03	1.380000e+03	5.778827e-10	6.320283e-11	6.320283e-11
1.380000e+03	1.400000e+03	3.486529e-10	3.420952e-11	3.420952e-11
1.400000e+03	1.420000e+03	3.008724e-10	4.055805e-11	4.055805e-11
1.420000e+03	1.440000e+03	2.934747e-10	3.478259e-11	3.478259e-11
1.440000e+03	1.460000e+03	1.873065e-10	2.315889e-11	2.315889e-11
1.460000e+03	1.480000e+03	2.286599e-10	3.342298e-11	3.342298e-11
1.480000e+03	1.500000e+03	2.191911e-10	2.900328e-11	2.900328e-11
1.500000e+03	1.520000e+03	1.586628e-10	2.053739e-11	2.053739e-11
1.520000e+03	1.540000e+03	1.566763e-10	2.715777e-11	2.715777e-11
1.540000e+03	1.560000e+03	1.384439e-10	1.895238e-11	1.895238e-11
1.560000e+03	1.580000e+03	1.644766e-10	3.701167e-11	3.701167e-11
1.580000e+03	1.600000e+03	8.997450e-11	1.237637e-11	1.237637e-11
1.600000e+03	1.620000e+03	1.219823e-10	2.266054e-11	2.266054e-11
1.620000e+03	1.640000e+03	7.632699e-11	1.169960e-11	1.169960e-11
1.640000e+03	1.660000e+03	7.896780e-11	1.342087e-11	1.342087e-11
1.660000e+03	1.680000e+03	6.159307e-11	9.506662e-12	9.506662e-12
1.680000e+03	1.700000e+03	6.118886e-11	8.905892e-12	8.905892e-12
1.700000e+03	1.720000e+03	5.926252e-11	1.034449e-11	1.034449e-11
1.720000e+03	1.740000e+03	4.658601e-11	1.011043e-11	1.011043e-11
1.740000e+03	1.760000e+03	3.984100e-11	6.030765e-12	6.030765e-12
1.760000e+03	1.780000e+03	3.835987e-11	6.155048e-12	6.155048e-12
1.780000e+03	1.800000e+03	4.983607e-11	1.392146e-11	1.392146e-11
1.800000e+03	1.820000e+03	3.431509e-11	6.132493e-12	6.132493e-12
1.820000e+03	1.840000e+03	3.231318e-11	7.396639e-12	7.396639e-12
1.840000e+03	1.860000e+03	2.599449e-11	5.893270e-12	5.893270e-12
1.860000e+03	1.880000e+03	2.298818e-11	6.865837e-12	6.865837e-12
1.880000e+03	1.900000e+03	1.762102e-11	3.475122e-12	3.475122e-12
1.900000e+03	1.920000e+03	1.486940e-11	3.097932e-12	3.097932e-12
1.920000e+03	1.940000e+03	1.790636e-11	3.783089e-12	3.783089e-12
1.940000e+03	1.960000e+03	1.295130e-11	2.495187e-12	2.495187e-12
1.960000e+03	1.980000e+03	1.235173e-11	2.840119e-12	2.840119e-12
1.980000e+03	2.000000e+03	9.430291e-12	1.845646e-12	1.845646e-12
2.000000e+03	2.020000e+03	2.228335e-11	9.042587e-12	9.042587e-12
2.020000e+03	2.040000e+03	1.371329e-11	4.508518e-12	4.508518e-12
2.040000e+03	2.060000e+03	1.183786e-11	2.713506e-12	2.713506e-12
2.060000e+03	2.080000e+03	7.641526e-12	1.718561e-12	1.718561e-12
2.080000e+03	2.100000e+03	7.177711e-12	1.458907e-12	1.458907e-12
2.100000e+03	2.120000e+03	9.253663e-12	3.368851e-12	3.368851e-12
2.120000e+03	2.140000e+03	6.895147e-12	2.231679e-12	2.231679e-12
2.140000e+03	2.160000e+03	4.345674e-12	9.861557e-13	9.861557e-13
2.160000e+03	2.180000e+03	5.248857e-12	1.404500e-12	1.404500e-12
2.180000e+03	2.200000e+03	4.291650e-12	1.127780e-12	1.127780e-12
2.200000e+03	2.220000e+03	2.535608e-12	8.037649e-13	8.037649e-13
2.220000e+03	2.240000e+03	3.828858e-12	8.993694e-13	8.993694e-13
2.240000e+03	2.260000e+03	9.722649e-12	3.500230e-12	3.500230e-12
2.260000e+03	2.280000e+03	4.121901e-12	9.406497e-13	9.406497e-13
2.280000e+03	2.300000e+03	1.915105e-12	5.272087e-13	5.272087e-13
2.300000e+03	2.320000e+03	3.379287e-12	1.344581e-12	1.344581e-12
2.320000e+03	2.340000e+03	6.761881e-12	4.484829e-12	4.484829e-12
2.340000e+03	2.360000e+03	3.911800e-12	1.206003e-12	1.206003e-12
2.360000e+03	2.380000e+03	1.967904e-12	4.971044e-13	4.971044e-13
2.380000e+03	2.400000e+03	2.274876e-12	9.520493e-13	9.520493e-13
2.400000e+03	2.420000e+03	1.686836e-12	5.941404e-13	5.941404e-13
2.420000e+03	2.440000e+03	2.557881e-12	7.613376e-13	7.613376e-13
2.440000e+03	2.460000e+03	1.600923e-12	4.962678e-13	4.962678e-13
2.460000e+03	2.480000e+03	1.516060e-12	5.179555e-13	5.179555e-13
2.480000e+03	2.500000e+03	1.850099e-12	6.381689e-13	6.381689e-13
2.500000e+03	2.520000e+03	9.067627e-13	2.608685e-13	2.608685e-13
2.520000e+03	2.540000e+03	3.236964e-12	1.431780e-12	1.431780e-12
2.540000e+03	2.560000e+03	9.871531e-13	2.919725e-13	2.919725e-13
2.560000e+03	2.580000e+03	2.089184e-12	1.279881e-12	1.279881e-12
2.580000e+03	2.600000e+03	1.810909e-12	5.897162e-13	5.897162e-13
2.600000e+03	2.620000e+03	4.473059e-13	1.460137e-13	1.460137e-13
2.620000e+03	2.640000e+03	4.230247e-13	1.282896e-13	1.282896e-13
2.640000e+03	2.660000e+03	8.576514e-13	3.312881e-13	3.312881e-13
2.660000e+03	2.680000e+03	2.105168e-12	9.999483e-13	9.999483e-13
2.680000e+03	2.700000e+03	2.260665e-13	7.313668e-14	7.313668e-14
2.700000e+03	2.720000e+03	4.052090e-12	1.706784e-12	1.706784e-12
2.720000e+03	2.740000e+03	6.473624e-13	2.022254e-13	2.022254e-13
2.740000e+03	2.760000e+03	1.418321e-13	5.064489e-14	5.064489e-14
2.760000e+03	2.780000e+03	7.146680e-13	3.590572e-13	3.590572e-13
2.780000e+03	2.800000e+03	5.288005e-13	1.910912e-13	1.910912e-13
2.800000e+03	2.820000e+03	4.466285e-13	1.808283e-13	1.808283e-13
2.820000e+03	2.840000e+03	9.081677e-13	5.231464e-13	5.231464e-13
2.840000e+03	2.860000e+03	1.263386e-12	5.506859e-13	5.506859e-13
2.860000e+03	2.880000e+03	6.090207e-14	2.436598e-14	2.436598e-14
2.880000e+03	2.900000e+03	3.359297e-13	1.396006e-13	1.396006e-13
2.900000e+03	2.920000e+03	6.630834e-13	2.713641e-13	2.713641e-13
2.920000e+03	2.940000e+03	9.925929e-13	4.998416e-13	4.998416e-13
2.940000e+03	2.960000e+03	2.727261e-13	1.068015e-13	1.068015e-13
2.960000e+03	2.980000e+03	2.183570e-13	1.306693e-13	1.306693e-13
2.980000e+03	3.000000e+03	1.152991e-12	9.985795e-13	9.985795e-13
3.000000e+03	3.020000e+03	4.023445e-13	1.973662e-13	1.973662e-13
3.020000e+03	3.040000e+03	1.831429e-13	1.045559e-13	1.045559e-13
3.040000e+03	3.060000e+03	1.206375e-13	6.029161e-14	6.029161e-14
3.060000e+03	3.080000e+03	3.364005e-14	2.064337e-14	2.064337e-14
3.080000e+03	3.100000e+03	7.682757e-14	3.520168e-14	3.520168e-14
3.100000e+03	3.120000e+03	2.016830e-13	8.563702e-14	8.563702e-14
3.120000e+03	3.140000e+03	2.260098e-13	1.359608e-13	1.359608e-13
3.140000e+03	3.160000e+03	1.176821e-13	5.220516e-14	5.220516e-14
3.160000e+03	3.180000e+03	9.221995e-14	3.796699e-14	3.796699e-14
3.180000e+03	3.200000e+03	1.335894e-13	6.660494e-14	6.660494e-14
3.200000e+03	3.220000e+03	1.936324e-13	1.923586e-13	1.923586e-13
3.220000e+03	3.240000e+03	7.873676e-14	4.781791e-14	4.781791e-14
3.240000e+03	3.260000e+03	2.836956e-14	1.341678e-14	1.341678e-14
3.260000e+03	3.280000e+03	4.977560e-14	2.397562e-14	2.397562e-14
3.280000e+03	3.300000e+03	5.110816e-14	2.574542e-14	2.574542e-14
3.300000e+03	3.320000e+03	2.832210e-14	1.331215e-14	1.331215e-14
3.320000e+03	3.340000e+03	1.168897e-13	7.184055e-14	7.184055e-14
3.340000e+03	3.360000e+03	5.755122e-14	2.480798e-14	2.480798e-14
3.360000e+03	3.380000e+03	1.390166e-14	7.053949e-15	7.053949e-15
3.380000e+03	3.400000e+03	5.537432e-14	3.178113e-14	3.178113e-14
3.400000e+03	3.420000e+03	8.269437e-14	4.984236e-14	4.984236e-14
3.420000e+03	3.440000e+03	2.692264e-14	1.562497e-14	1.562497e-14
3.440000e+03	3.460000e+03	1.771953e-15	8.534741e-16	8.534741e-16
3.460000e+03	3.480000e+03	7.168320e-14	4.711191e-14	4.711191e-14
3.480000e+03	3.500000e+03	1.432501e-14	9.463733e-15	9.463733e-15
3.500000e+03	3.520000e+03	5.947871e-15	4.113626e-15	4.113626e-15
3.520000e+03	3.540000e+03	1.882701e-14	1.227774e-14	1.227774e-14
3.540000e+03	3.560000e+03	9.211075e-14	3.906701e-14	3.906701e-14
3.560000e+03	3.580000e+03	7.167619e-14	4.325459e-14	4.325459e-14
3.580000e+03	3.600000e+03	7.260456e-15	4.118250e-15	4.118250e-15
3.600000e+03	3.620000e+03	2.714038e-14	2.336813e-14	2.336813e-14
3.620000e+03	3.640000e+03	1.212325e-14	7.692948e-15	7.692948e-15
3.640000e+03	3.660000e+03	2.549953e-14	1.184891e-14	1.184891e-14
3.660000e+03	3.680000e+03	1.545058e-14	1.365618e-14	1.365618e-14
3.680000e+03	3.700000e+03	2.077309e-14	1.462833e-14	1.462833e-14
3.700000e+03	3.720000e+03	1.328047e-13	1.102410e-13	1.102410e-13
3.720000e+03	3.740000e+03	3.421135e-14	2.684156e-14	2.684156e-14
3.740000e+03	3.760000e+03	5.227125e-15	2.783605e-15	2.783605e-15
3.760000e+03	3.780000e+03	8.139864e-16	5.537081e-16	5.537081e-16
3.780000e+03	3.800000e+03	2.692280e-16	2.173126e-16	2.173126e-16
3.800000e+03	3.820000e+03	1.050753e-15	5.625073e-16	5.625073e-16
3.820000e+03	3.840000e+03	5.411544e-15	4.868014e-15	4.868014e-15
3.840000e+03	3.860000e+03	7.803321e-16	4.844958e-16	4.844958e-16
3.860000e+03	3.880000e+03	5.490750e-15	3.685964e-15	3.685964e-15
3.880000e+03	3.900000e+03	3.309071e-15	2.428520e-15	2.428520e-15
3.900000e+03	3.920000e+03	1.511053e-15	8.119340e-16	8.119340e-16
3.920000e+03	3.940000e+03	4.161041e-15	3.322741e-15	3.322741e-15
3.940000e+03	3.960000e+03	2.482761e-15	2.086985e-15	2.086985e-15
3.960000e+03	3.980000e+03	4.249436e-17	4.042028e-17	4.042028e-17
3.980000e+03	4.000000e+03	8.208069e-15	7.016671e-15	7.016671e-15
4.000000e+03	4.020000e+03	1.381243e-14	1.088224e-14	1.088224e-14
4.020000e+03	4.040000e+03	2.291387e-15	1.559151e-15	1.559151e-15
4.040000e+03	4.060000e+03	2.359483e-15	2.336701e-15	2.336701e-15
4.060000e+03	4.080000e+03	2.986646e-15	2.434839e-15	2.434839e-15
4.080000e+03	4.100000e+03	2.898382e-15	2.690390e-15	2.690390e-15
4.100000e+03	4.120000e+03	8.100946e-15	4.226234e-15	4.226234e-15
4.120000e+03	4.140000e+03	2.249421e-16	1.508325e-16	1.508325e-16
4.140000e+03	4.160000e+03	1.767162e-19	1.799302e-19	1.799302e-19
4.160000e+03	4.180000e+03	1.911383e-16	1.353092e-16	1.353092e-16
4.180000e+03	4.200000e+03	1.394992e-15	1.392816e-15	1.392816e-15
4.200000e+03	4.220000e+03	2.986951e-15	1.929461e-15	1.929461e-15
4.220000e+03	4.240000e+03	1.518121e-22	1.482497e-22	1.482497e-22
4.240000e+03	4.260000e+03	3.705894e-16	2.703424e-16	2.703424e-16
4.260000e+03	4.280000e+03	5.134010e-17	4.085962e-17	4.085962e-17
4.280000e+03	4.300000e+03	1.872500e-15	1.855055e-15	1.855055e-15
4.300000e+03	4.320000e+03	2.486320e-16	1.988556e-16	1.988556e-16
4.320000e+03	4.340000e+03	6.134201e-16	6.077408e-16	6.077408e-16
4.340000e+03	4.360000e+03	-1.051305e-16	1.059574e-16	1.059574e-16
4.360000e+03	4.380000e+03	1.252276e-17	7.248186e-18	7.248186e-18
4.380000e+03	4.400000e+03	2.037180e-16	2.013004e-16	2.013004e-16
4.400000e+03	4.420000e+03	5.049661e-16	4.818574e-16	4.818574e-16
4.420000e+03	4.440000e+03	6.270515e-16	5.963315e-16	5.963315e-16
4.440000e+03	4.460000e+03	1.087990e-15	7.753895e-16	7.753895e-16
4.460000e+03	4.480000e+03	3.354802e-16	3.396000e-16	3.396000e-16
4.480000e+03	4.500000e+03	3.815658e-16	3.639249e-16	3.639249e-16
4.500000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.540000e+03	7.099333e-17	4.786917e-17	4.786917e-17
4.540000e+03	4.560000e+03	1.584688e-16	1.388057e-16	1.388057e-16
4.560000e+03	4.580000e+03	1.002648e-16	9.844146e-17	9.844146e-17
4.580000e+03	4.600000e+03	2.533947e-17	2.533946e-17	2.533946e-17
4.600000e+03	4.620000e+03	2.670102e-18	2.667858e-18	2.667858e-18
4.620000e+03	4.640000e+03	7.948035e-18	7.835521e-18	7.835521e-18
4.640000e+03	4.660000e+03	1.139979e-16	1.006798e-16	1.006798e-16
4.660000e+03	4.680000e+03	2.633186e-16	2.457941e-16	2.457941e-16
4.680000e+03	4.700000e+03	1.103501e-19	1.103501e-19	1.103501e-19
4.700000e+03	4.720000e+03	1.371637e-16	8.943261e-17	8.943261e-17
4.720000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.760000e+03	5.249609e-16	5.249463e-16	5.249463e-16
4.760000e+03	4.780000e+03	1.207595e-17	9.055112e-18	9.055112e-18
4.780000e+03	4.800000e+03	-9.516838e-25	9.516838e-25	9.516838e-25
4.800000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.840000e+03	3.072142e-19	2.236878e-19	2.236878e-19
4.840000e+03	4.860000e+03	1.665369e-17	1.664667e-17	1.664667e-17
4.860000e+03	4.880000e+03	2.844215e-17	2.844215e-17	2.844215e-17
4.880000e+03	4.900000e+03	1.056501e-24	1.056501e-24	1.056501e-24
4.900000e+03	4.920000e+03	4.177048e-16	4.068776e-16	4.068776e-16
4.920000e+03	4.940000e+03	1.402409e-17	1.362979e-17	1.362979e-17
4.940000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.980000e+03	5.737561e-17	4.359456e-17	4.359456e-17
4.980000e+03	5.000000e+03	6.089901e-21	6.089901e-21	6.089901e-21
5.000000e+03	5.020000e+03	2.770705e-21	2.770705e-21	2.770705e-21
5.020000e+03	5.040000e+03	7.019672e-19	6.344063e-19	6.344063e-19
5.040000e+03	5.060000e+03	5.837035e-18	5.837035e-18	5.837035e-18
5.060000e+03	5.080000e+03	2.156569e-19	2.116433e-19	2.116433e-19
5.080000e+03	5.100000e+03	-5.615114e-19	7.191887e-19	7.191887e-19
5.100000e+03	5.120000e+03	8.806784e-22	8.806784e-22	8.806784e-22
5.120000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.160000e+03	6.636311e-19	6.249831e-19	6.249831e-19
5.160000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.220000e+03	-2.269460e-18	2.269506e-18	2.269506e-18
5.220000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.260000e+03	4.331818e-18	4.330522e-18	4.330522e-18
5.260000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.300000e+03	1.270954e-19	1.271051e-19	1.271051e-19
5.300000e+03	5.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.360000e+03	8.891428e-19	9.120823e-19	9.120823e-19
5.360000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.420000e+03	2.060408e-18	2.060408e-18	2.060408e-18
5.420000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.460000e+03	-2.992622e-20	2.992622e-20	2.992622e-20
5.460000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.520000e+03	1.402316e-17	1.362176e-17	1.362176e-17
5.520000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.560000e+03	4.262669e-22	4.262669e-22	4.262669e-22
5.560000e+03	5.580000e+03	4.540200e-22	4.540200e-22	4.540200e-22
5.580000e+03	5.600000e+03	-1.212932e-20	1.212932e-20	1.212932e-20
5.600000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.980000e+03	-1.453029e-22	1.453029e-22	1.453029e-22
5.980000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+03	8.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+03	8.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+03	8.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+03	8.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+03	8.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+03	8.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+03	8.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+03	8.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+03	8.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+03	8.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+03	8.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+03	8.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+03	8.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+03	8.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+03	8.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+03	8.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+03	8.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+03	8.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+03	8.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+03	8.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+03	8.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+03	8.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+03	8.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+03	8.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+03	8.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+03	8.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+03	8.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+03	8.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+03	8.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+03	8.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+03	8.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+03	8.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+03	8.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+03	8.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+03	8.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+03	8.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+03	8.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+03	8.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+03	8.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+03	8.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+03	8.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+03	8.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+03	8.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+03	8.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+03	8.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+03	8.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+03	8.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+03	8.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+03	8.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+03	9.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+03	9.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+03	9.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+03	9.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+03	9.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+03	9.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+03	9.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+03	9.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+03	9.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+03	9.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+03	9.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+03	9.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+03	9.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+03	9.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+03	9.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+03	9.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+03	9.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+03	9.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+03	9.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+03	9.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+03	9.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+03	9.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+03	9.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+03	9.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+03	9.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+03	9.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+03	9.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+03	9.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+03	9.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+03	9.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+03	9.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+03	9.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+03	9.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+03	9.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+03	9.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+03	9.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+03	9.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+03	9.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+03	9.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+03	9.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+03	9.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+03	9.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+03	9.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+03	9.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+03	9.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+03	9.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+03	9.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+03	9.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.002000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+04	1.004000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+04	1.006000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+04	1.008000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+04	1.010000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+04	1.012000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+04	1.014000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+04	1.016000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+04	1.018000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.022000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+04	1.024000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+04	1.026000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+04	1.028000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+04	1.030000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+04	1.032000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+04	1.034000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+04	1.036000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+04	1.038000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.042000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+04	1.044000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+04	1.046000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+04	1.048000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+04	1.050000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+04	1.052000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+04	1.054000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+04	1.056000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+04	1.058000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.062000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+04	1.064000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+04	1.066000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+04	1.068000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+04	1.070000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+04	1.072000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+04	1.074000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+04	1.076000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+04	1.078000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.082000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+04	1.084000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+04	1.086000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+04	1.088000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+04	1.090000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+04	1.092000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+04	1.094000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+04	1.096000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+04	1.098000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.102000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+04	1.104000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+04	1.106000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+04	1.108000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+04	1.110000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+04	1.112000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+04	1.114000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+04	1.116000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+04	1.118000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.122000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+04	1.124000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+04	1.126000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+04	1.128000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+04	1.130000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+04	1.132000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+04	1.134000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+04	1.136000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+04	1.138000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.142000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.146000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.150000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+04	1.152000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+04	1.154000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+04	1.156000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+04	1.158000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.162000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+04	1.164000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+04	1.166000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+04	1.168000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+04	1.170000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.174000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+04	1.176000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+04	1.178000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.182000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+04	1.184000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+04	1.186000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.190000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+04	1.192000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+04	1.194000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.198000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.202000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.206000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.210000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.214000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.218000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.222000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.226000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.230000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.234000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.238000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.242000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.246000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.250000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.254000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.258000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.262000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.266000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.270000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.274000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.278000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.282000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.286000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.290000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.294000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.298000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 1.371696915618143e-06, dn: 1.371696915618143e-06}}, 2: {"": {up: 7.674117166901489e-07, dn: 7.674117166901489e-07}}, 3: {"": {up: 4.320561816330306e-07, dn: 4.320561816330306e-07}}, 4: {"": {up: 2.687114759095775e-07, dn: 2.687114759095775e-07}}, 5: {"": {up: 1.756612573991836e-07, dn: 1.756612573991836e-07}}, 6: {"": {up: 1.195849613878143e-07, dn: 1.195849613878143e-07}}, 7: {"": {up: 8.457614697519266e-08, dn: 8.457614697519266e-08}}, 8: {"": {up: 6.1507279228803e-08, dn: 6.1507279228803e-08}}, 9: {"": {up: 4.416215497154539e-08, dn: 4.416215497154539e-08}}, 10: {"": {up: 3.265111369268518e-08, dn: 3.265111369268518e-08}}, 11: {"": {up: 2.437736908846187e-08, dn: 2.437736908846187e-08}}, 12: {"": {up: 1.843805563862323e-08, dn: 1.843805563862323e-08}}, 13: {"": {up: 1.51655936182064e-08, dn: 1.51655936182064e-08}}, 14: {"": {up: 1.071776202794807e-08, dn: 1.071776202794807e-08}}, 15: {"": {up: 8.503262726464196e-09, dn: 8.503262726464196e-09}}, 16: {"": {up: 6.428286160005946e-09, dn: 6.428286160005946e-09}}, 17: {"": {up: 5.299333604857854e-09, dn: 5.299333604857854e-09}}, 18: {"": {up: 4.950505272523219e-09, dn: 4.950505272523219e-09}}, 19: {"": {up: 3.280819228397359e-09, dn: 3.280819228397359e-09}}, 20: {"": {up: 2.871979952503788e-09, dn: 2.871979952503788e-09}}, 21: {"": {up: 2.197775019857677e-09, dn: 2.197775019857677e-09}}, 22: {"": {up: 1.845076584804014e-09, dn: 1.845076584804014e-09}}, 23: {"": {up: 1.391749974356954e-09, dn: 1.391749974356954e-09}}, 24: {"": {up: 1.17265245871519e-09, dn: 1.17265245871519e-09}}, 25: {"": {up: 1.072014794064662e-09, dn: 1.072014794064662e-09}}, 26: {"": {up: 8.227388619785839e-10, dn: 8.227388619785839e-10}}, 27: {"": {up: 6.22791979312937e-10, dn: 6.22791979312937e-10}}, 28: {"": {up: 5.591059512883246e-10, dn: 5.591059512883246e-10}}, 29: {"": {up: 4.631921358738071e-10, dn: 4.631921358738071e-10}}, 30: {"": {up: 4.169115960673627e-10, dn: 4.169115960673627e-10}}, 31: {"": {up: 6.777775031161621e-10, dn: 6.777775031161621e-10}}, 32: {"": {up: 2.317100128636757e-10, dn: 2.317100128636757e-10}}, 33: {"": {up: 2.153173590319387e-10, dn: 2.153173590319387e-10}}, 34: {"": {up: 2.052035746031652e-10, dn: 2.052035746031652e-10}}, 35: {"": {up: 1.867662297871992e-10, dn: 1.867662297871992e-10}}, 36: {"": {up: 3.292165792844264e-10, dn: 3.292165792844264e-10}}, 37: {"": {up: 1.429596196090618e-10, dn: 1.429596196090618e-10}}, 38: {"": {up: 2.148884886941069e-10, dn: 2.148884886941069e-10}}, 39: {"": {up: 6.433887165368874e-11, dn: 6.433887165368874e-11}}, 40: {"": {up: 5.805004361899104e-11, dn: 5.805004361899104e-11}}, 41: {"": {up: 1.522631732201267e-09, dn: 1.522631732201267e-09}}, 42: {"": {up: 3.911205034155471e-11, dn: 3.911205034155471e-11}}, 43: {"": {up: 3.68850111080082e-11, dn: 3.68850111080082e-11}}, 44: {"": {up: 1.110667974810684e-10, dn: 1.110667974810684e-10}}, 45: {"": {up: 3.380420495503963e-11, dn: 3.380420495503963e-11}}, 46: {"": {up: 2.945423332102793e-11, dn: 2.945423332102793e-11}}, 47: {"": {up: 2.648970346952026e-11, dn: 2.648970346952026e-11}}, 48: {"": {up: 2.019039114224864e-11, dn: 2.019039114224864e-11}}, 49: {"": {up: 1.276064319533744e-11, dn: 1.276064319533744e-11}}, 50: {"": {up: 1.435237945025531e-11, dn: 1.435237945025531e-11}}, 51: {"": {up: 9.740432014965801e-12, dn: 9.740432014965801e-12}}, 52: {"": {up: 8.759164136179556e-12, dn: 8.759164136179556e-12}}, 53: {"": {up: 8.590931748493338e-12, dn: 8.590931748493338e-12}}, 54: {"": {up: 7.559795828776647e-11, dn: 7.559795828776647e-11}}, 55: {"": {up: 7.588997371741825e-12, dn: 7.588997371741825e-12}}, 56: {"": {up: 3.751767214234955e-12, dn: 3.751767214234955e-12}}, 57: {"": {up: 7.882916026265863e-12, dn: 7.882916026265863e-12}}, 58: {"": {up: 3.124769593789353e-12, dn: 3.124769593789353e-12}}, 59: {"": {up: 6.348747779585712e-12, dn: 6.348747779585712e-12}}, 60: {"": {up: 1.747131018199607e-12, dn: 1.747131018199607e-12}}, 61: {"": {up: 1.512256809109142e-12, dn: 1.512256809109142e-12}}, 62: {"": {up: 1.918405186282127e-12, dn: 1.918405186282127e-12}}, 63: {"": {up: 2.085198352175641e-12, dn: 2.085198352175641e-12}}, 64: {"": {up: 1.302417089015181e-12, dn: 1.302417089015181e-12}}, 65: {"": {up: 1.214317576562921e-12, dn: 1.214317576562921e-12}}, 66: {"": {up: 1.342872361021857e-12, dn: 1.342872361021857e-12}}, 67: {"": {up: 1.367537937990271e-12, dn: 1.367537937990271e-12}}, 68: {"": {up: 4.665453938314489e-12, dn: 4.665453938314489e-12}}, 69: {"": {up: 9.296860409396474e-13, dn: 9.296860409396474e-13}}, 70: {"": {up: 4.583699738590843e-13, dn: 4.583699738590843e-13}}, 71: {"": {up: 4.681803358262839e-13, dn: 4.681803358262839e-13}}, 72: {"": {up: 4.108148945771434e-13, dn: 4.108148945771434e-13}}, 73: {"": {up: 2.312921546566864e-13, dn: 2.312921546566864e-13}}, 74: {"": {up: 1.47305533757505e-12, dn: 1.47305533757505e-12}}, 75: {"": {up: 1.328257943144678e-13, dn: 1.328257943144678e-13}}, 76: {"": {up: 2.629144178706077e-13, dn: 2.629144178706077e-13}}, 77: {"": {up: 2.328491419882914e-13, dn: 2.328491419882914e-13}}, 78: {"": {up: 3.695813410215591e-13, dn: 3.695813410215591e-13}}, 79: {"": {up: 1.574870173133658e-13, dn: 1.574870173133658e-13}}, 80: {"": {up: 1.856060887635117e-13, dn: 1.856060887635117e-13}}, 81: {"": {up: 7.330678980053852e-14, dn: 7.330678980053852e-14}}, 82: {"": {up: 1.755303397359862e-13, dn: 1.755303397359862e-13}}, 83: {"": {up: 1.833574165507695e-13, dn: 1.833574165507695e-13}}, 84: {"": {up: 8.838166254272241e-14, dn: 8.838166254272241e-14}}, 85: {"": {up: 4.506324981193073e-13, dn: 4.506324981193073e-13}}, 86: {"": {up: 6.740393051375617e-14, dn: 6.740393051375617e-14}}, 87: {"": {up: 5.064615394867564e-14, dn: 5.064615394867564e-14}}, 88: {"": {up: 1.237804129200595e-13, dn: 1.237804129200595e-13}}, 89: {"": {up: 7.989384143312795e-14, dn: 7.989384143312795e-14}}, 90: {"": {up: 1.259410172794878e-14, dn: 1.259410172794878e-14}}, 91: {"": {up: 1.383244928955953e-14, dn: 1.383244928955953e-14}}, 92: {"": {up: 1.246983072058207e-14, dn: 1.246983072058207e-14}}, 93: {"": {up: 2.304480430762999e-14, dn: 2.304480430762999e-14}}, 94: {"": {up: 1.512840861748119e-14, dn: 1.512840861748119e-14}}, 95: {"": {up: 1.057603201940314e-14, dn: 1.057603201940314e-14}}, 96: {"": {up: 1.236452515844245e-14, dn: 1.236452515844245e-14}}, 97: {"": {up: 6.920939356708957e-15, dn: 6.920939356708957e-15}}, 98: {"": {up: 2.551147749144866e-14, dn: 2.551147749144866e-14}}, 99: {"": {up: 1.682198692951901e-14, dn: 1.682198692951901e-14}}, 100: {"": {up: 6.895665986414037e-14, dn: 6.895665986414037e-14}}, 101: {"": {up: 2.871197326959356e-15, dn: 2.871197326959356e-15}}, 102: {"": {up: 4.645408733009353e-15, dn: 4.645408733009353e-15}}, 103: {"": {up: 9.37484132823892e-15, dn: 9.37484132823892e-15}}, 104: {"": {up: 4.363279116333035e-15, dn: 4.363279116333035e-15}}, 105: {"": {up: 2.092553380744563e-15, dn: 2.092553380744563e-15}}, 106: {"": {up: 4.096395572716249e-14, dn: 4.096395572716249e-14}}, 107: {"": {up: 1.498315888787672e-15, dn: 1.498315888787672e-15}}, 108: {"": {up: 3.138809955173815e-15, dn: 3.138809955173815e-15}}, 109: {"": {up: 1.420499271543621e-14, dn: 1.420499271543621e-14}}, 110: {"": {up: 1.810160828674659e-15, dn: 1.810160828674659e-15}}, 111: {"": {up: 9.101857233031056e-15, dn: 9.101857233031056e-15}}, 112: {"": {up: 2.02426688556301e-15, dn: 2.02426688556301e-15}}, 113: {"": {up: 5.465592016356579e-14, dn: 5.465592016356579e-14}}, 114: {"": {up: 2.511118551719404e-14, dn: 2.511118551719404e-14}}, 115: {"": {up: 1.173674652777203e-13, dn: 1.173674652777203e-13}}, 116: {"": {up: 8.652979274642221e-16, dn: 8.652979274642221e-16}}, 117: {"": {up: 1.617538848952547e-15, dn: 1.617538848952547e-15}}, 118: {"": {up: 6.810514836165615e-16, dn: 6.810514836165615e-16}}, 119: {"": {up: 5.54389329260365e-16, dn: 5.54389329260365e-16}}, 120: {"": {up: 3.779893165958276e-16, dn: 3.779893165958276e-16}}, 121: {"": {up: 2.195920585638038e-16, dn: 2.195920585638038e-16}}, 122: {"": {up: 3.853061783929658e-16, dn: 3.853061783929658e-16}}, 123: {"": {up: 5.329564858575135e-16, dn: 5.329564858575135e-16}}, 124: {"": {up: 5.996762559447666e-16, dn: 5.996762559447666e-16}}, 125: {"": {up: 1.375635654345138e-16, dn: 1.375635654345138e-16}}, 126: {"": {up: 3.64715197190115e-16, dn: 3.64715197190115e-16}}, 127: {"": {up: 1.11502553920199e-15, dn: 1.11502553920199e-15}}, 128: {"": {up: 8.853655106896427e-17, dn: 8.853655106896427e-17}}, 129: {"": {up: 1.170505574654777e-16, dn: 1.170505574654777e-16}}, 130: {"": {up: 1.605179201814284e-16, dn: 1.605179201814284e-16}}, 131: {"": {up: 1.613452158599771e-15, dn: 1.613452158599771e-15}}, 132: {"": {up: 1.227392226749577e-16, dn: 1.227392226749577e-16}}, 133: {"": {up: 3.564439572464372e-16, dn: 3.564439572464372e-16}}, 134: {"": {up: 2.302424627108416e-16, dn: 2.302424627108416e-16}}, 135: {"": {up: 3.44441869322287e-16, dn: 3.44441869322287e-16}}, 136: {"": {up: 1.017120078198102e-16, dn: 1.017120078198102e-16}}, 137: {"": {up: 2.453037855318308e-16, dn: 2.453037855318308e-16}}, 138: {"": {up: 1.181961605232676e-16, dn: 1.181961605232676e-16}}, 139: {"": {up: 4.97254657786798e-16, dn: 4.97254657786798e-16}}, 140: {"": {up: 2.271193961432549e-15, dn: 2.271193961432549e-15}}, 141: {"": {up: 7.519952159960689e-17, dn: 7.519952159960689e-17}}, 142: {"": {up: 1.856061624776671e-16, dn: 1.856061624776671e-16}}, 143: {"": {up: 3.41701081487787e-17, dn: 3.41701081487787e-17}}, 144: {"": {up: 3.593838790674282e-17, dn: 3.593838790674282e-17}}, 145: {"": {up: 5.092827119765144e-17, dn: 5.092827119765144e-17}}, 146: {"": {up: 4.551285513783206e-17, dn: 4.551285513783206e-17}}, 147: {"": {up: 1.127182347331241e-17, dn: 1.127182347331241e-17}}, 148: {"": {up: 2.926132090372758e-17, dn: 2.926132090372758e-17}}, 149: {"": {up: 1.776281703081455e-16, dn: 1.776281703081455e-16}}, 150: {"": {up: 2.282407763567993e-18, dn: 2.282407763567993e-18}}, 151: {"": {up: 1.381521200519767e-18, dn: 1.381521200519767e-18}}, 152: {"": {up: 5.346363169292155e-17, dn: 5.346363169292155e-17}}, 153: {"": {up: 1.515964933596458e-17, dn: 1.515964933596458e-17}}, 154: {"": {up: 6.264036049029723e-18, dn: 6.264036049029723e-18}}, 155: {"": {up: 5.75862176334981e-17, dn: 5.75862176334981e-17}}, 156: {"": {up: 1.902633398505653e-18, dn: 1.902633398505653e-18}}, 157: {"": {up: 4.396659584645369e-18, dn: 4.396659584645369e-18}}, 158: {"": {up: 4.701832822894105e-17, dn: 4.701832822894105e-17}}, 159: {"": {up: 1.598890480152704e-17, dn: 1.598890480152704e-17}}, 160: {"": {up: 3.38406376429075e-17, dn: 3.38406376429075e-17}}, 161: {"": {up: 2.130398058204378e-18, dn: 2.130398058204378e-18}}, 162: {"": {up: 1.223960269220241e-18, dn: 1.223960269220241e-18}}, 163: {"": {up: 7.754485721448864e-18, dn: 7.754485721448864e-18}}, 164: {"": {up: 1.577138103880156e-17, dn: 1.577138103880156e-17}}, 165: {"": {up: 2.44425705147484e-20, dn: 2.44425705147484e-20}}, 166: {"": {up: 9.015031517108048e-19, dn: 9.015031517108048e-19}}, 167: {"": {up: 5.72083960284764e-19, dn: 5.72083960284764e-19}}, 168: {"": {up: 1.059240571703619e-17, dn: 1.059240571703619e-17}}, 169: {"": {up: 7.85813066144909e-19, dn: 7.85813066144909e-19}}, 170: {"": {up: 7.398883197068764e-18, dn: 7.398883197068764e-18}}, 171: {"": {up: 1.683691014310453e-17, dn: 1.683691014310453e-17}}, 172: {"": {up: 6.113441802759014e-18, dn: 6.113441802759014e-18}}, 173: {"": {up: 2.220323050194857e-20, dn: 2.220323050194857e-20}}, 174: {"": {up: 1.363894649501395e-17, dn: 1.363894649501395e-17}}, 175: {"": {up: 2.891207527312619e-18, dn: 2.891207527312619e-18}}, 176: {"": {up: 3.504721016493851e-18, dn: 3.504721016493851e-18}}, 177: {"": {up: 2.431178448678416e-14, dn: 2.431178448678416e-14}}, 178: {"": {up: 6.21938318760845e-18, dn: 6.21938318760845e-18}}, 179: {"": {up: 2.170746029171561e-19, dn: 2.170746029171561e-19}}, 180: {"": {up: 7.598336755770061e-21, dn: 7.598336755770061e-21}}, 181: {"": {up: 6.06375611973209e-22, dn: 6.06375611973209e-22}}, 182: {"": {up: 2.182501984014074e-21, dn: 2.182501984014074e-21}}, 183: {"": {up: 1.210555596762344e-19, dn: 1.210555596762344e-19}}, 184: {"": {up: 2.414036083155736e-21, dn: 2.414036083155736e-21}}, 185: {"": {up: 5.301328931707772e-21, dn: 5.301328931707772e-21}}, 186: {"": {up: 1.334020821399353e-18, dn: 1.334020821399353e-18}}, 187: {"": {up: 2.608937158315808e-20, dn: 2.608937158315808e-20}}, 188: {"": {up: 3.232462780495165e-19, dn: 3.232462780495165e-19}}, 189: {"": {up: 7.515459884269181e-19, dn: 7.515459884269181e-19}}, 190: {"": {up: 6.997464918012486e-20, dn: 6.997464918012486e-20}}, 191: {"": {up: 2.665972964284527e-18, dn: 2.665972964284527e-18}}, 192: {"": {up: 1.517510420418419e-19, dn: 1.517510420418419e-19}}, 193: {"": {up: 8.807418109243814e-21, dn: 8.807418109243814e-21}}, 194: {"": {up: 7.376723325797482e-22, dn: 7.376723325797482e-22}}, 195: {"": {up: 9.385367081989541e-21, dn: 9.385367081989541e-21}}, 196: {"": {up: 3.608915287684424e-19, dn: 3.608915287684424e-19}}, 197: {"": {up: 0, dn: 0}}, 198: {"": {up: 0, dn: 0}}, 199: {"": {up: 1.915337281788419e-20, dn: 1.915337281788419e-20}}, 200: {"": {up: 5.708742142476528e-18, dn: 5.708742142476528e-18}}, 201: {"": {up: 2.256810733300901e-22, dn: 2.256810733300901e-22}}, 202: {"": {up: 2.481576453661594e-20, dn: 2.481576453661594e-20}}, 203: {"": {up: 3.600754245736279e-20, dn: 3.600754245736279e-20}}, 204: {"": {up: 0, dn: 0}}, 205: {"": {up: 0, dn: 0}}, 206: {"": {up: 7.244059502172381e-24, dn: 7.244059502172381e-24}}, 207: {"": {up: 4.73051450848113e-23, dn: 4.73051450848113e-23}}, 208: {"": {up: 2.494461513352697e-21, dn: 2.494461513352697e-21}}, 209: {"": {up: 0, dn: 0}}, 210: {"": {up: 0, dn: 0}}, 211: {"": {up: 1.482183045273332e-22, dn: 1.482183045273332e-22}}, 212: {"": {up: 2.163863046693035e-19, dn: 2.163863046693035e-19}}, 213: {"": {up: 2.595552080743707e-23, dn: 2.595552080743707e-23}}, 214: {"": {up: 1.555427357958952e-21, dn: 1.555427357958952e-21}}, 215: {"": {up: 7.719306455644539e-18, dn: 7.719306455644539e-18}}, 216: {"": {up: 4.314466077646849e-18, dn: 4.314466077646849e-18}}, 217: {"": {up: 0, dn: 0}}, 218: {"": {up: 0, dn: 0}}, 219: {"": {up: 2.335171263911544e-18, dn: 2.335171263911544e-18}}, 220: {"": {up: 0, dn: 0}}, 221: {"": {up: 0, dn: 0}}, 222: {"": {up: 0, dn: 0}}, 223: {"": {up: 0, dn: 0}}, 224: {"": {up: 0, dn: 0}}, 225: {"": {up: 0, dn: 0}}, 226: {"": {up: 8.977535686467328e-22, dn: 8.977535686467328e-22}}, 227: {"": {up: 0, dn: 0}}, 228: {"": {up: 0, dn: 0}}, 229: {"": {up: 0, dn: 0}}, 230: {"": {up: 0, dn: 0}}, 231: {"": {up: 0, dn: 0}}, 232: {"": {up: 7.980948730205254e-24, dn: 7.980948730205254e-24}}, 233: {"": {up: 0, dn: 0}}, 234: {"": {up: 0, dn: 0}}, 235: {"": {up: 0, dn: 0}}, 236: {"": {up: 0, dn: 0}}, 237: {"": {up: 6.035884393613703e-21, dn: 6.035884393613703e-21}}, 238: {"": {up: 0, dn: 0}}, 239: {"": {up: 9.516838157116672e-25, dn: 9.516838157116672e-25}}, 240: {"": {up: 0, dn: 0}}, 241: {"": {up: 0, dn: 0}}, 242: {"": {up: 0, dn: 0}}, 243: {"": {up: 7.303527314264218e-27, dn: 7.303527314264218e-27}}, 244: {"": {up: 1.056500894723629e-24, dn: 1.056500894723629e-24}}, 245: {"": {up: 0, dn: 0}}, 246: {"": {up: 0, dn: 0}}, 247: {"": {up: 0, dn: 0}}, 248: {"": {up: 0, dn: 0}}, 249: {"": {up: 0, dn: 0}}, 250: {"": {up: 0, dn: 0}}, 251: {"": {up: 0, dn: 0}}, 252: {"": {up: 0, dn: 0}}, 253: {"": {up: 0, dn: 0}}, 254: {"": {up: 0, dn: 0}}, 255: {"": {up: 0, dn: 0}}, 256: {"": {up: 0, dn: 0}}, 257: {"": {up: 0, dn: 0}}, 258: {"": {up: 0, dn: 0}}, 259: {"": {up: 0, dn: 0}}, 260: {"": {up: 4.606629966031767e-23, dn: 4.606629966031767e-23}}, 261: {"": {up: 0, dn: 0}}, 262: {"": {up: 0, dn: 0}}, 263: {"": {up: 0, dn: 0}}, 264: {"": {up: 0, dn: 0}}, 265: {"": {up: 0, dn: 0}}, 266: {"": {up: 0, dn: 0}}, 267: {"": {up: 0, dn: 0}}, 268: {"": {up: 0, dn: 0}}, 269: {"": {up: 0, dn: 0}}, 270: {"": {up: 0, dn: 0}}, 271: {"": {up: 0, dn: 0}}, 272: {"": {up: 0, dn: 0}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 0, dn: 0}}, 276: {"": {up: 0, dn: 0}}, 277: {"": {up: 0, dn: 0}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 0, dn: 0}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 0, dn: 0}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 0, dn: 0}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 0, dn: 0}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}}
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=NLO
Path=NLO
Title=NLO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	2.995206e-02	6.737787e-05	6.737787e-05
4.000000e+01	6.000000e+01	2.049188e-02	4.505868e-05	4.505868e-05
6.000000e+01	8.000000e+01	1.119874e-02	3.355489e-05	3.355489e-05
8.000000e+01	1.000000e+02	6.149276e-03	2.455808e-05	2.455808e-05
1.000000e+02	1.200000e+02	3.547977e-03	1.192276e-05	1.192276e-05
1.200000e+02	1.400000e+02	2.140803e-03	9.719870e-06	9.719870e-06
1.400000e+02	1.600000e+02	1.306023e-03	7.388397e-06	7.388397e-06
1.600000e+02	1.800000e+02	8.306625e-04	6.221209e-06	6.221209e-06
1.800000e+02	2.000000e+02	5.336749e-04	3.707719e-06	3.707719e-06
2.000000e+02	2.200000e+02	3.569565e-04	2.782590e-06	2.782590e-06
2.200000e+02	2.400000e+02	2.330126e-04	2.017784e-06	2.017784e-06
2.400000e+02	2.600000e+02	1.572533e-04	1.825932e-06	1.825932e-06
2.600000e+02	2.800000e+02	1.093807e-04	1.236324e-06	1.236324e-06
2.800000e+02	3.000000e+02	7.135767e-05	8.528032e-07	8.528032e-07
3.000000e+02	3.200000e+02	5.301004e-05	6.789315e-07	6.789315e-07
3.200000e+02	3.400000e+02	3.557691e-05	6.762518e-07	6.762518e-07
3.400000e+02	3.600000e+02	2.489216e-05	4.807662e-07	4.807662e-07
3.600000e+02	3.800000e+02	1.795088e-05	4.370701e-07	4.370701e-07
3.800000e+02	4.000000e+02	1.257095e-05	3.218304e-07	3.218304e-07
4.000000e+02	4.200000e+02	9.119518e-06	2.634942e-07	2.634942e-07
4.200000e+02	4.400000e+02	6.270138e-06	2.252736e-07	2.252736e-07
4.400000e+02	4.600000e+02	4.619823e-06	1.826074e-07	1.826074e-07
4.600000e+02	4.800000e+02	3.203885e-06	1.734254e-07	1.734254e-07
4.800000e+02	5.000000e+02	2.671918e-06	1.369794e-07	1.369794e-07
5.000000e+02	5.200000e+02	1.739658e-06	1.229528e-07	1.229528e-07
5.200000e+02	5.400000e+02	1.562884e-06	8.307426e-08	8.307426e-08
5.400000e+02	5.600000e+02	9.247322e-07	7.269685e-08	7.269685e-08
5.600000e+02	5.800000e+02	8.187277e-07	5.588183e-08	5.588183e-08
5.800000e+02	6.000000e+02	5.914334e-07	5.355727e-08	5.355727e-08
6.000000e+02	6.200000e+02	4.467458e-07	5.354659e-08	5.354659e-08
6.200000e+02	6.400000e+02	3.914266e-07	4.317097e-08	4.317097e-08
6.400000e+02	6.600000e+02	2.190466e-07	3.610679e-08	3.610679e-08
6.600000e+02	6.800000e+02	2.494553e-07	3.110993e-08	3.110993e-08
6.800000e+02	7.000000e+02	1.739244e-07	2.820660e-08	2.820660e-08
7.000000e+02	7.200000e+02	1.293635e-07	1.783278e-08	1.783278e-08
7.200000e+02	7.400000e+02	1.142854e-07	1.903912e-08	1.903912e-08
7.400000e+02	7.600000e+02	4.979194e-08	1.914569e-08	1.914569e-08
7.600000e+02	7.800000e+02	5.807392e-08	1.379597e-08	1.379597e-08
7.800000e+02	8.000000e+02	5.303304e-08	1.553250e-08	1.553250e-08
8.000000e+02	8.200000e+02	6.346978e-08	1.370211e-08	1.370211e-08
8.200000e+02	8.400000e+02	3.188297e-08	8.420578e-09	8.420578e-09
8.400000e+02	8.600000e+02	5.616431e-09	1.248263e-08	1.248263e-08
8.600000e+02	8.800000e+02	3.076521e-08	1.279978e-08	1.279978e-08
8.800000e+02	9.000000e+02	1.898579e-08	9.856664e-09	9.856664e-09
9.000000e+02	9.200000e+02	1.703322e-08	5.814629e-09	5.814629e-09
9.200000e+02	9.400000e+02	1.810632e-08	6.070399e-09	6.070399e-09
9.400000e+02	9.600000e+02	2.105555e-08	8.564109e-09	8.564109e-09
9.600000e+02	9.800000e+02	4.954801e-09	7.382853e-09	7.382853e-09
9.800000e+02	1.000000e+03	1.894011e-08	7.517732e-09	7.517732e-09
1.000000e+03	1.020000e+03	1.663420e-09	4.643972e-09	4.643972e-09
1.020000e+03	1.040000e+03	5.726991e-10	7.919809e-09	7.919809e-09
1.040000e+03	1.060000e+03	1.011400e-08	7.071420e-09	7.071420e-09
1.060000e+03	1.080000e+03	2.039003e-09	3.281684e-09	3.281684e-09
1.080000e+03	1.100000e+03	3.660174e-09	2.686654e-09	2.686654e-09
1.100000e+03	1.120000e+03	4.635611e-09	1.553124e-09	1.553124e-09
1.120000e+03	1.140000e+03	2.428195e-09	1.332897e-09	1.332897e-09
1.140000e+03	1.160000e+03	1.309114e-09	9.566704e-10	9.566704e-10
1.160000e+03	1.180000e+03	1.197905e-09	1.355730e-09	1.355730e-09
1.180000e+03	1.200000e+03	5.107213e-10	1.082432e-09	1.082432e-09
1.200000e+03	1.220000e+03	5.021008e-09	2.819287e-09	2.819287e-09
1.220000e+03	1.240000e+03	-2.112858e-10	7.800360e-10	7.800360e-10
1.240000e+03	1.260000e+03	1.042475e-09	5.224552e-10	5.224552e-10
1.260000e+03	1.280000e+03	-2.056697e-10	9.695071e-10	9.695071e-10
1.280000e+03	1.300000e+03	1.625672e-09	1.256526e-09	1.256526e-09
1.300000e+03	1.320000e+03	7.956476e-10	8.056586e-10	8.056586e-10
1.320000e+03	1.340000e+03	1.475811e-11	5.953201e-10	5.953201e-10
1.340000e+03	1.360000e+03	8.469572e-10	4.989004e-10	4.989004e-10
1.360000e+03	1.380000e+03	5.311644e-10	3.668969e-10	3.668969e-10
1.380000e+03	1.400000e+03	4.578533e-10	2.342807e-10	2.342807e-10
1.400000e+03	1.420000e+03	9.209230e-11	2.011936e-10	2.011936e-10
1.420000e+03	1.440000e+03	1.883064e-12	1.417122e-10	1.417122e-10
1.440000e+03	1.460000e+03	-2.689678e-10	2.664450e-10	2.664450e-10
1.460000e+03	1.480000e+03	4.745899e-10	2.498495e-10	2.498495e-10
1.480000e+03	1.500000e+03	3.510792e-11	1.133560e-10	1.133560e-10
1.500000e+03	1.520000e+03	-1.208097e-10	1.544813e-10	1.544813e-10
1.520000e+03	1.540000e+03	2.850531e-10	1.899346e-10	1.899346e-10
1.540000e+03	1.560000e+03	3.197513e-10	1.821135e-10	1.821135e-10
1.560000e+03	1.580000e+03	5.742040e-11	1.095273e-10	1.095273e-10
1.580000e+03	1.600000e+03	-1.691857e-11	7.558084e-11	7.558084e-11
1.600000e+03	1.620000e+03	7.933640e-11	7.736135e-11	7.736135e-11
1.620000e+03	1.640000e+03	4.891355e-11	9.102870e-11	9.102870e-11
1.640000e+03	1.660000e+03	-1.778362e-11	7.488783e-11	7.488783e-11
1.660000e+03	1.680000e+03	3.506436e-11	3.590569e-11	3.590569e-11
1.680000e+03	1.700000e+03	1.067043e-10	3.972457e-11	3.972457e-11
1.700000e+03	1.720000e+03	8.395737e-11	7.388076e-11	7.388076e-11
1.720000e+03	1.740000e+03	-3.197617e-10	2.575267e-10	2.575267e-10
1.740000e+03	1.760000e+03	4.044809e-10	2.642414e-10	2.642414e-10
1.760000e+03	1.780000e+03	6.754596e-11	7.236112e-11	7.236112e-11
1.780000e+03	1.800000e+03	4.439955e-11	5.393268e-11	5.393268e-11
1.800000e+03	1.820000e+03	-4.185295e-11	7.056403e-11	7.056403e-11
1.820000e+03	1.840000e+03	1.027003e-10	8.637200e-11	8.637200e-11
1.840000e+03	1.860000e+03	6.422590e-12	2.613537e-11	2.613537e-11
1.860000e+03	1.880000e+03	1.873807e-11	5.022178e-11	5.022178e-11
1.880000e+03	1.900000e+03	9.198120e-12	1.643823e-11	1.643823e-11
1.900000e+03	1.920000e+03	-1.897631e-11	2.912480e-11	2.912480e-11
1.920000e+03	1.940000e+03	1.421031e-11	2.627367e-11	2.627367e-11
1.940000e+03	1.960000e+03	-3.500693e-12	3.526383e-11	3.526383e-11
1.960000e+03	1.980000e+03	5.806785e-11	3.163572e-11	3.163572e-11
1.980000e+03	2.000000e+03	3.390010e-11	1.329805e-11	1.329805e-11
2.000000e+03	2.020000e+03	-6.255314e-12	2.720888e-11	2.720888e-11
2.020000e+03	2.040000e+03	3.507292e-11	2.309974e-11	2.309974e-11
2.040000e+03	2.060000e+03	8.033332e-14	2.164393e-11	2.164393e-11
2.060000e+03	2.080000e+03	-1.420989e-11	2.075490e-11	2.075490e-11
2.080000e+03	2.100000e+03	9.174970e-12	1.086754e-11	1.086754e-11
2.100000e+03	2.120000e+03	6.829568e-13	5.396382e-12	5.396382e-12
2.120000e+03	2.140000e+03	-5.497300e-12	1.640501e-11	1.640501e-11
2.140000e+03	2.160000e+03	1.572413e-11	1.884642e-11	1.884642e-11
2.160000e+03	2.180000e+03	-1.042373e-11	5.930709e-12	5.930709e-12
2.180000e+03	2.200000e+03	-1.212845e-11	1.451553e-11	1.451553e-11
2.200000e+03	2.220000e+03	-3.349217e-11	4.175411e-11	4.175411e-11
2.220000e+03	2.240000e+03	4.263832e-11	4.162874e-11	4.162874e-11
2.240000e+03	2.260000e+03	-2.341076e-12	6.303732e-12	6.303732e-12
2.260000e+03	2.280000e+03	-1.675975e-11	1.761699e-11	1.761699e-11
2.280000e+03	2.300000e+03	1.753426e-11	1.754957e-11	1.754957e-11
2.300000e+03	2.320000e+03	-2.930987e-12	5.954791e-12	5.954791e-12
2.320000e+03	2.340000e+03	1.329760e-11	1.272895e-11	1.272895e-11
2.340000e+03	2.360000e+03	9.029288e-12	7.534516e-12	7.534516e-12
2.360000e+03	2.380000e+03	8.546607e-12	5.023994e-12	5.023994e-12
2.380000e+03	2.400000e+03	-1.001297e-11	1.125930e-11	1.125930e-11
2.400000e+03	2.420000e+03	4.032783e-11	4.494591e-11	4.494591e-11
2.420000e+03	2.440000e+03	-3.837115e-11	4.457271e-11	4.457271e-11
2.440000e+03	2.460000e+03	1.361564e-11	1.405264e-11	1.405264e-11
2.460000e+03	2.480000e+03	7.702323e-13	1.218945e-12	1.218945e-12
2.480000e+03	2.500000e+03	3.738460e-13	2.239884e-12	2.239884e-12
2.500000e+03	2.520000e+03	1.109415e-12	1.286265e-12	1.286265e-12
2.520000e+03	2.540000e+03	-3.732255e-12	4.003956e-12	4.003956e-12
2.540000e+03	2.560000e+03	1.857907e-12	2.204264e-12	2.204264e-12
2.560000e+03	2.580000e+03	3.475603e-12	1.969945e-12	1.969945e-12
2.580000e+03	2.600000e+03	2.742595e-12	8.008607e-13	8.008607e-13
2.600000e+03	2.620000e+03	-5.898598e-12	4.784615e-12	4.784615e-12
2.620000e+03	2.640000e+03	6.919760e-13	5.699163e-13	5.699163e-13
2.640000e+03	2.660000e+03	2.472125e-12	2.068908e-12	2.068908e-12
2.660000e+03	2.680000e+03	3.823915e-12	2.730428e-12	2.730428e-12
2.680000e+03	2.700000e+03	4.814240e-12	4.323111e-12	4.323111e-12
2.700000e+03	2.720000e+03	3.056633e-12	1.884534e-12	1.884534e-12
2.720000e+03	2.740000e+03	-1.714037e-13	9.936761e-13	9.936761e-13
2.740000e+03	2.760000e+03	1.859996e-13	9.220503e-13	9.220503e-13
2.760000e+03	2.780000e+03	9.799945e-13	4.511510e-13	4.511510e-13
2.780000e+03	2.800000e+03	-4.528292e-13	5.600393e-13	5.600393e-13
2.800000e+03	2.820000e+03	3.314341e-13	2.996551e-13	2.996551e-13
2.820000e+03	2.840000e+03	-4.580898e-13	2.513183e-12	2.513183e-12
2.840000e+03	2.860000e+03	-4.661401e-12	5.675725e-12	5.675725e-12
2.860000e+03	2.880000e+03	-1.107427e-13	4.670807e-13	4.670807e-13
2.880000e+03	2.900000e+03	9.390206e-13	1.085908e-12	1.085908e-12
2.900000e+03	2.920000e+03	-1.041730e-12	1.575102e-12	1.575102e-12
2.920000e+03	2.940000e+03	4.805664e-13	5.914800e-13	5.914800e-13
2.940000e+03	2.960000e+03	7.352648e-16	9.742852e-13	9.742852e-13
2.960000e+03	2.980000e+03	6.474453e-14	4.166137e-13	4.166137e-13
2.980000e+03	3.000000e+03	1.051802e-12	1.004844e-12	1.004844e-12
3.000000e+03	3.020000e+03	3.523000e-13	3.880523e-13	3.880523e-13
3.020000e+03	3.040000e+03	6.869204e-13	6.221446e-13	6.221446e-13
3.040000e+03	3.060000e+03	-6.101908e-14	1.514460e-13	1.514460e-13
3.060000e+03	3.080000e+03	1.205740e-13	1.806612e-13	1.806612e-13
3.080000e+03	3.100000e+03	1.401964e-12	1.276563e-12	1.276563e-12
3.100000e+03	3.120000e+03	1.610861e-13	9.304395e-14	9.304395e-14
3.120000e+03	3.140000e+03	1.912374e-13	1.382475e-13	1.382475e-13
3.140000e+03	3.160000e+03	-5.747005e-15	1.152009e-13	1.152009e-13
3.160000e+03	3.180000e+03	-2.021238e-13	3.014423e-13	3.014423e-13
3.180000e+03	3.200000e+03	-2.021270e-13	2.295652e-13	2.295652e-13
3.200000e+03	3.220000e+03	1.606195e-13	2.096607e-13	2.096607e-13
3.220000e+03	3.240000e+03	-1.907176e-13	2.623107e-13	2.623107e-13
3.240000e+03	3.260000e+03	-5.847181e-15	2.869853e-14	2.869853e-14
3.260000e+03	3.280000e+03	5.821863e-14	4.655438e-14	4.655438e-14
3.280000e+03	3.300000e+03	-5.358205e-13	4.246772e-13	4.246772e-13
3.300000e+03	3.320000e+03	3.789424e-13	4.436473e-13	4.436473e-13
3.320000e+03	3.340000e+03	6.881450e-14	8.629235e-14	8.629235e-14
3.340000e+03	3.360000e+03	-5.232579e-13	5.494831e-13	5.494831e-13
3.360000e+03	3.380000e+03	1.100784e-13	7.251806e-14	7.251806e-14
3.380000e+03	3.400000e+03	1.606192e-14	3.895954e-14	3.895954e-14
3.400000e+03	3.420000e+03	2.132341e-14	7.871039e-14	7.871039e-14
3.420000e+03	3.440000e+03	1.226087e-13	6.417395e-14	6.417395e-14
3.440000e+03	3.460000e+03	4.167347e-14	1.623035e-13	1.623035e-13
3.460000e+03	3.480000e+03	6.747685e-14	1.254334e-13	1.254334e-13
3.480000e+03	3.500000e+03	1.437923e-13	9.292754e-14	9.292754e-14
3.500000e+03	3.520000e+03	1.255246e-14	6.340877e-15	6.340877e-15
3.520000e+03	3.540000e+03	-2.988678e-14	3.930470e-14	3.930470e-14
3.540000e+03	3.560000e+03	9.908059e-14	3.980951e-14	3.980951e-14
3.560000e+03	3.580000e+03	1.268172e-13	1.635827e-13	1.635827e-13
3.580000e+03	3.600000e+03	2.558083e-15	8.249838e-15	8.249838e-15
3.600000e+03	3.620000e+03	3.075271e-14	2.552758e-14	2.552758e-14
3.620000e+03	3.640000e+03	-6.668186e-15	1.682319e-14	1.682319e-14
3.640000e+03	3.660000e+03	4.735636e-15	6.439938e-14	6.439938e-14
3.660000e+03	3.680000e+03	-7.881196e-14	6.332513e-14	6.332513e-14
3.680000e+03	3.700000e+03	9.866846e-15	1.775103e-14	1.775103e-14
3.700000e+03	3.720000e+03	1.422759e-13	1.119284e-13	1.119284e-13
3.720000e+03	3.740000e+03	3.224135e-14	2.692299e-14	2.692299e-14
3.740000e+03	3.760000e+03	-1.325405e-13	1.359752e-13	1.359752e-13
3.760000e+03	3.780000e+03	2.101920e-14	2.347531e-14	2.347531e-14
3.780000e+03	3.800000e+03	-3.415200e-15	2.558396e-15	2.558396e-15
3.800000e+03	3.820000e+03	1.671029e-13	1.535820e-13	1.535820e-13
3.820000e+03	3.840000e+03	-4.128054e-14	4.666272e-14	4.666272e-14
3.840000e+03	3.860000e+03	-2.512124e-15	5.736756e-15	5.736756e-15
3.860000e+03	3.880000e+03	4.954473e-15	4.855601e-15	4.855601e-15
3.880000e+03	3.900000e+03	-1.077440e-14	1.174047e-14	1.174047e-14
3.900000e+03	3.920000e+03	-2.680001e-15	3.681684e-15	3.681684e-15
3.920000e+03	3.940000e+03	3.934421e-15	3.449410e-15	3.449410e-15
3.940000e+03	3.960000e+03	2.142669e-15	2.109534e-15	2.109534e-15
3.960000e+03	3.980000e+03	6.423334e-14	6.115837e-14	6.115837e-14
3.980000e+03	4.000000e+03	-5.691947e-16	2.102607e-14	2.102607e-14
4.000000e+03	4.020000e+03	1.293330e-15	1.389118e-14	1.389118e-14
4.020000e+03	4.040000e+03	2.026989e-15	1.574089e-15	1.574089e-15
4.040000e+03	4.060000e+03	3.578259e-15	7.484100e-15	7.484100e-15
4.060000e+03	4.080000e+03	-3.464634e-14	4.376593e-14	4.376593e-14
4.080000e+03	4.100000e+03	-3.544215e-13	3.558687e-13	3.558687e-13
4.100000e+03	4.120000e+03	3.580324e-15	5.930561e-15	5.930561e-15
4.120000e+03	4.140000e+03	-1.177383e-15	1.513907e-15	1.513907e-15
4.140000e+03	4.160000e+03	-6.588951e-16	1.638456e-15	1.638456e-15
4.160000e+03	4.180000e+03	1.469877e-15	1.511748e-15	1.511748e-15
4.180000e+03	4.200000e+03	1.861877e-15	1.473718e-15	1.473718e-15
4.200000e+03	4.220000e+03	1.582680e-14	1.239189e-14	1.239189e-14
4.220000e+03	4.240000e+03	-3.462840e-15	2.795118e-15	2.795118e-15
4.240000e+03	4.260000e+03	-1.774113e-15	1.520148e-15	1.520148e-15
4.260000e+03	4.280000e+03	-3.548764e-15	4.096501e-15	4.096501e-15
4.280000e+03	4.300000e+03	2.878208e-15	2.649535e-15	2.649535e-15
4.300000e+03	4.320000e+03	1.286340e-16	2.438594e-16	2.438594e-16
4.320000e+03	4.340000e+03	-3.948760e-14	4.060150e-14	4.060150e-14
4.340000e+03	4.360000e+03	-2.060697e-16	1.368407e-16	1.368407e-16
4.360000e+03	4.380000e+03	3.915930e-16	3.889830e-16	3.889830e-16
4.380000e+03	4.400000e+03	7.708497e-15	7.456051e-15	7.456051e-15
4.400000e+03	4.420000e+03	-7.302952e-15	7.451893e-15	7.451893e-15
4.420000e+03	4.440000e+03	2.847151e-14	2.781528e-14	2.781528e-14
4.440000e+03	4.460000e+03	9.863415e-16	7.783878e-16	7.783878e-16
4.460000e+03	4.480000e+03	2.470436e-16	3.505711e-16	3.505711e-16
4.480000e+03	4.500000e+03	-4.894778e-16	8.828813e-16	8.828813e-16
4.500000e+03	4.520000e+03	-1.304506e-16	1.081370e-16	1.081370e-16
4.520000e+03	4.540000e+03	1.982475e-16	1.037829e-16	1.037829e-16
4.540000e+03	4.560000e+03	1.506803e-15	1.498901e-15	1.498901e-15
4.560000e+03	4.580000e+03	-1.943254e-15	2.045897e-15	2.045897e-15
4.580000e+03	4.600000e+03	1.067242e-15	9.025073e-16	9.025073e-16
4.600000e+03	4.620000e+03	-8.916635e-16	8.972516e-16	8.972516e-16
4.620000e+03	4.640000e+03	-2.072010e-17	8.408913e-17	8.408913e-17
4.640000e+03	4.660000e+03	4.735686e-17	1.242008e-16	1.242008e-16
4.660000e+03	4.680000e+03	2.554779e-16	2.459079e-16	2.459079e-16
4.680000e+03	4.700000e+03	-7.431919e-16	6.394375e-16	6.394375e-16
4.700000e+03	4.720000e+03	-9.485983e-16	8.299881e-16	8.299881e-16
4.720000e+03	4.740000e+03	2.563345e-15	2.124763e-15	2.124763e-15
4.740000e+03	4.760000e+03	4.808370e-16	5.260378e-16	5.260378e-16
4.760000e+03	4.780000e+03	-4.482333e-17	4.991051e-17	4.991051e-17
4.780000e+03	4.800000e+03	-4.545248e-16	4.987537e-16	4.987537e-16
4.800000e+03	4.820000e+03	5.100764e-16	5.090072e-16	5.090072e-16
4.820000e+03	4.840000e+03	1.176123e-16	8.264312e-17	8.264312e-17
4.840000e+03	4.860000e+03	1.502606e-17	1.668191e-17	1.668191e-17
4.860000e+03	4.880000e+03	3.264687e-17	2.884467e-17	2.884467e-17
4.880000e+03	4.900000e+03	-1.890867e-15	1.891090e-15	1.891090e-15
4.900000e+03	4.920000e+03	2.279879e-15	1.906420e-15	1.906420e-15
4.920000e+03	4.940000e+03	1.068991e-17	1.380471e-17	1.380471e-17
4.940000e+03	4.960000e+03	1.512793e-18	1.438105e-18	1.438105e-18
4.960000e+03	4.980000e+03	5.737654e-17	4.359457e-17	4.359457e-17
4.980000e+03	5.000000e+03	-8.331282e-18	8.344881e-18	8.344881e-18
5.000000e+03	5.020000e+03	-4.047273e-16	3.876004e-16	3.876004e-16
5.020000e+03	5.040000e+03	-9.073694e-20	7.251128e-18	7.251128e-18
5.040000e+03	5.060000e+03	1.793859e-18	6.983116e-18	6.983116e-18
5.060000e+03	5.080000e+03	1.734269e-19	2.224003e-19	2.224003e-19
5.080000e+03	5.100000e+03	-9.019336e-20	8.341433e-19	8.341433e-19
5.100000e+03	5.120000e+03	-8.228596e-16	8.238413e-16	8.238413e-16
5.120000e+03	5.140000e+03	-1.368846e-16	1.369446e-16	1.369446e-16
5.140000e+03	5.160000e+03	-1.501066e-18	2.156877e-18	2.156877e-18
5.160000e+03	5.180000e+03	-7.439249e-22	6.024727e-22	6.024727e-22
5.180000e+03	5.200000e+03	-2.924990e-20	5.162975e-20	5.162975e-20
5.200000e+03	5.220000e+03	-2.262694e-18	2.269516e-18	2.269516e-18
5.220000e+03	5.240000e+03	4.816779e-20	8.490421e-20	8.490421e-20
5.240000e+03	5.260000e+03	2.935915e-18	4.491824e-18	4.491824e-18
5.260000e+03	5.280000e+03	-2.563221e-19	5.298331e-19	5.298331e-19
5.280000e+03	5.300000e+03	1.270975e-19	1.271051e-19	1.271051e-19
5.300000e+03	5.320000e+03	1.790450e-15	1.325244e-15	1.325244e-15
5.320000e+03	5.340000e+03	1.326599e-18	1.335690e-18	1.335690e-18
5.340000e+03	5.360000e+03	8.803609e-19	9.121692e-19	9.121692e-19
5.360000e+03	5.380000e+03	2.903524e-20	2.301823e-20	2.301823e-20
5.380000e+03	5.400000e+03	-2.445073e-22	4.994091e-22	4.994091e-22
5.400000e+03	5.420000e+03	2.060421e-18	2.060408e-18	2.060408e-18
5.420000e+03	5.440000e+03	3.866731e-18	3.866763e-18	3.866763e-18
5.440000e+03	5.460000e+03	-2.992483e-20	2.992622e-20	2.992622e-20
5.460000e+03	5.480000e+03	1.012787e-23	9.474170e-24	9.474170e-24
5.480000e+03	5.500000e+03	6.255757e-20	6.260168e-20	6.260168e-20
5.500000e+03	5.520000e+03	1.403689e-17	1.362177e-17	1.362177e-17
5.520000e+03	5.540000e+03	-1.549386e-21	1.549434e-21	1.549434e-21
5.540000e+03	5.560000e+03	7.263991e-20	7.221509e-20	7.221509e-20
5.560000e+03	5.580000e+03	4.686124e-22	4.542315e-22	4.542315e-22
5.580000e+03	5.600000e+03	-1.212957e-20	1.212932e-20	1.212932e-20
5.600000e+03	5.620000e+03	2.840175e-25	1.627298e-25	1.627298e-25
5.620000e+03	5.640000e+03	8.857750e-23	3.913953e-22	3.913953e-22
5.640000e+03	5.660000e+03	-3.179902e-22	3.396605e-22	3.396605e-22
5.660000e+03	5.680000e+03	7.697537e-25	7.693497e-25	7.693497e-25
5.680000e+03	5.700000e+03	1.515990e-18	1.515990e-18	1.515990e-18
5.700000e+03	5.720000e+03	-7.810955e-27	7.791712e-27	7.791712e-27
5.720000e+03	5.740000e+03	-8.924998e-23	8.924998e-23	8.924998e-23
5.740000e+03	5.760000e+03	-5.582676e-24	5.582676e-24	5.582676e-24
5.760000e+03	5.780000e+03	1.735034e-22	1.735029e-22	1.735029e-22
5.780000e+03	5.800000e+03	-4.214392e-31	4.510787e-31	4.510787e-31
5.800000e+03	5.820000e+03	6.574471e-30	6.574103e-30	6.574103e-30
5.820000e+03	5.840000e+03	-5.232146e-26	5.766962e-26	5.766962e-26
5.840000e+03	5.860000e+03	1.406049e-23	1.438016e-23	1.438016e-23
5.860000e+03	5.880000e+03	3.763444e-20	3.763444e-20	3.763444e-20
5.880000e+03	5.900000e+03	-1.822936e-39	1.822936e-39	1.822936e-39
5.900000e+03	5.920000e+03	-2.241863e-27	2.241863e-27	2.241863e-27
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.960000e+03	6.193161e-27	6.193093e-27	6.193093e-27
5.960000e+03	5.980000e+03	-1.453029e-22	1.453029e-22	1.453029e-22
5.980000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.020000e+03	5.250972e-26	5.250972e-26	5.250972e-26
6.020000e+03	6.040000e+03	-4.886893e-22	4.721557e-22	4.721557e-22
6.040000e+03	6.060000e+03	4.791106e-22	4.791106e-22	4.791106e-22
6.060000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.100000e+03	3.276635e-32	3.276635e-32	3.276635e-32
6.100000e+03	6.120000e+03	-9.307236e-35	9.307236e-35	9.307236e-35
6.120000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.180000e+03	-3.243219e-29	3.243219e-29	3.243219e-29
6.180000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.240000e+03	-6.631132e-32	6.631132e-32	6.631132e-32
6.240000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.300000e+03	1.041291e-31	1.041291e-31	1.041291e-31
6.300000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.460000e+03	1.097723e-34	1.097723e-34	1.097723e-34
6.460000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+03	8.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+03	8.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+03	8.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+03	8.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+03	8.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+03	8.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+03	8.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+03	8.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+03	8.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+03	8.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+03	8.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+03	8.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+03	8.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+03	8.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+03	8.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+03	8.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+03	8.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+03	8.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+03	8.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+03	8.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+03	8.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+03	8.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+03	8.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+03	8.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+03	8.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+03	8.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+03	8.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+03	8.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+03	8.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+03	8.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+03	8.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+03	8.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+03	8.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+03	8.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+03	8.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+03	8.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+03	8.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+03	8.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+03	8.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+03	8.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+03	8.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+03	8.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+03	8.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+03	8.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+03	8.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+03	8.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+03	8.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+03	8.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+03	8.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+03	9.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+03	9.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+03	9.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+03	9.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+03	9.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+03	9.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+03	9.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+03	9.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+03	9.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+03	9.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+03	9.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+03	9.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+03	9.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+03	9.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+03	9.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+03	9.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+03	9.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+03	9.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+03	9.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+03	9.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+03	9.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+03	9.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+03	9.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+03	9.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+03	9.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+03	9.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+03	9.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+03	9.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+03	9.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+03	9.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+03	9.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+03	9.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+03	9.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+03	9.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+03	9.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+03	9.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+03	9.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+03	9.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+03	9.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+03	9.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+03	9.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+03	9.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+03	9.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+03	9.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+03	9.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+03	9.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+03	9.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+03	9.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.002000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+04	1.004000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+04	1.006000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+04	1.008000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+04	1.010000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+04	1.012000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+04	1.014000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+04	1.016000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+04	1.018000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.022000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+04	1.024000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+04	1.026000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+04	1.028000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+04	1.030000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+04	1.032000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+04	1.034000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+04	1.036000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+04	1.038000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.042000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+04	1.044000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+04	1.046000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+04	1.048000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+04	1.050000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+04	1.052000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+04	1.054000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+04	1.056000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+04	1.058000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.062000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+04	1.064000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+04	1.066000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+04	1.068000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+04	1.070000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+04	1.072000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+04	1.074000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+04	1.076000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+04	1.078000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.082000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+04	1.084000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+04	1.086000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+04	1.088000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+04	1.090000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+04	1.092000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+04	1.094000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+04	1.096000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+04	1.098000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.102000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+04	1.104000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+04	1.106000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+04	1.108000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+04	1.110000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+04	1.112000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+04	1.114000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+04	1.116000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+04	1.118000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.122000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+04	1.124000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+04	1.126000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+04	1.128000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+04	1.130000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+04	1.132000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+04	1.134000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+04	1.136000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+04	1.138000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.142000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.146000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.150000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+04	1.152000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+04	1.154000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+04	1.156000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+04	1.158000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.162000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+04	1.164000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+04	1.166000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+04	1.168000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+04	1.170000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.174000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+04	1.176000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+04	1.178000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.182000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+04	1.184000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+04	1.186000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.190000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+04	1.192000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+04	1.194000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.198000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.202000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.206000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.210000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.214000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.218000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.222000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.226000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.230000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.234000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.238000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.242000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.246000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.250000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.254000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.258000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.262000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.266000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.270000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.274000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.278000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.282000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.286000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.290000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.294000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.298000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO_alpha4alphas3
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 1.371696915618143e-06, dn: 1.371696915618143e-06}}, 2: {"": {up: 7.674117166901489e-07, dn: 7.674117166901489e-07}}, 3: {"": {up: 4.320561816330306e-07, dn: 4.320561816330306e-07}}, 4: {"": {up: 2.687114759095775e-07, dn: 2.687114759095775e-07}}, 5: {"": {up: 1.756612573991836e-07, dn: 1.756612573991836e-07}}, 6: {"": {up: 1.195849613878143e-07, dn: 1.195849613878143e-07}}, 7: {"": {up: 8.457614697519266e-08, dn: 8.457614697519266e-08}}, 8: {"": {up: 6.1507279228803e-08, dn: 6.1507279228803e-08}}, 9: {"": {up: 4.416215497154539e-08, dn: 4.416215497154539e-08}}, 10: {"": {up: 3.265111369268518e-08, dn: 3.265111369268518e-08}}, 11: {"": {up: 2.437736908846187e-08, dn: 2.437736908846187e-08}}, 12: {"": {up: 1.843805563862323e-08, dn: 1.843805563862323e-08}}, 13: {"": {up: 1.51655936182064e-08, dn: 1.51655936182064e-08}}, 14: {"": {up: 1.071776202794807e-08, dn: 1.071776202794807e-08}}, 15: {"": {up: 8.503262726464196e-09, dn: 8.503262726464196e-09}}, 16: {"": {up: 6.428286160005946e-09, dn: 6.428286160005946e-09}}, 17: {"": {up: 5.299333604857854e-09, dn: 5.299333604857854e-09}}, 18: {"": {up: 4.950505272523219e-09, dn: 4.950505272523219e-09}}, 19: {"": {up: 3.280819228397359e-09, dn: 3.280819228397359e-09}}, 20: {"": {up: 2.871979952503788e-09, dn: 2.871979952503788e-09}}, 21: {"": {up: 2.197775019857677e-09, dn: 2.197775019857677e-09}}, 22: {"": {up: 1.845076584804014e-09, dn: 1.845076584804014e-09}}, 23: {"": {up: 1.391749974356954e-09, dn: 1.391749974356954e-09}}, 24: {"": {up: 1.17265245871519e-09, dn: 1.17265245871519e-09}}, 25: {"": {up: 1.072014794064662e-09, dn: 1.072014794064662e-09}}, 26: {"": {up: 8.227388619785839e-10, dn: 8.227388619785839e-10}}, 27: {"": {up: 6.22791979312937e-10, dn: 6.22791979312937e-10}}, 28: {"": {up: 5.591059512883246e-10, dn: 5.591059512883246e-10}}, 29: {"": {up: 4.631921358738071e-10, dn: 4.631921358738071e-10}}, 30: {"": {up: 4.169115960673627e-10, dn: 4.169115960673627e-10}}, 31: {"": {up: 6.777775031161621e-10, dn: 6.777775031161621e-10}}, 32: {"": {up: 2.317100128636757e-10, dn: 2.317100128636757e-10}}, 33: {"": {up: 2.153173590319387e-10, dn: 2.153173590319387e-10}}, 34: {"": {up: 2.052035746031652e-10, dn: 2.052035746031652e-10}}, 35: {"": {up: 1.867662297871992e-10, dn: 1.867662297871992e-10}}, 36: {"": {up: 3.292165792844264e-10, dn: 3.292165792844264e-10}}, 37: {"": {up: 1.429596196090618e-10, dn: 1.429596196090618e-10}}, 38: {"": {up: 2.148884886941069e-10, dn: 2.148884886941069e-10}}, 39: {"": {up: 6.433887165368874e-11, dn: 6.433887165368874e-11}}, 40: {"": {up: 5.805004361899104e-11, dn: 5.805004361899104e-11}}, 41: {"": {up: 1.522631732201267e-09, dn: 1.522631732201267e-09}}, 42: {"": {up: 3.911205034155471e-11, dn: 3.911205034155471e-11}}, 43: {"": {up: 3.68850111080082e-11, dn: 3.68850111080082e-11}}, 44: {"": {up: 1.110667974810684e-10, dn: 1.110667974810684e-10}}, 45: {"": {up: 3.380420495503963e-11, dn: 3.380420495503963e-11}}, 46: {"": {up: 2.945423332102793e-11, dn: 2.945423332102793e-11}}, 47: {"": {up: 2.648970346952026e-11, dn: 2.648970346952026e-11}}, 48: {"": {up: 2.019039114224864e-11, dn: 2.019039114224864e-11}}, 49: {"": {up: 1.276064319533744e-11, dn: 1.276064319533744e-11}}, 50: {"": {up: 1.435237945025531e-11, dn: 1.435237945025531e-11}}, 51: {"": {up: 9.740432014965801e-12, dn: 9.740432014965801e-12}}, 52: {"": {up: 8.759164136179556e-12, dn: 8.759164136179556e-12}}, 53: {"": {up: 8.590931748493338e-12, dn: 8.590931748493338e-12}}, 54: {"": {up: 7.559795828776647e-11, dn: 7.559795828776647e-11}}, 55: {"": {up: 7.588997371741825e-12, dn: 7.588997371741825e-12}}, 56: {"": {up: 3.751767214234955e-12, dn: 3.751767214234955e-12}}, 57: {"": {up: 7.882916026265863e-12, dn: 7.882916026265863e-12}}, 58: {"": {up: 3.124769593789353e-12, dn: 3.124769593789353e-12}}, 59: {"": {up: 6.348747779585712e-12, dn: 6.348747779585712e-12}}, 60: {"": {up: 1.747131018199607e-12, dn: 1.747131018199607e-12}}, 61: {"": {up: 1.512256809109142e-12, dn: 1.512256809109142e-12}}, 62: {"": {up: 1.918405186282127e-12, dn: 1.918405186282127e-12}}, 63: {"": {up: 2.085198352175641e-12, dn: 2.085198352175641e-12}}, 64: {"": {up: 1.302417089015181e-12, dn: 1.302417089015181e-12}}, 65: {"": {up: 1.214317576562921e-12, dn: 1.214317576562921e-12}}, 66: {"": {up: 1.342872361021857e-12, dn: 1.342872361021857e-12}}, 67: {"": {up: 1.367537937990271e-12, dn: 1.367537937990271e-12}}, 68: {"": {up: 4.665453938314489e-12, dn: 4.665453938314489e-12}}, 69: {"": {up: 9.296860409396474e-13, dn: 9.296860409396474e-13}}, 70: {"": {up: 4.583699738590843e-13, dn: 4.583699738590843e-13}}, 71: {"": {up: 4.681803358262839e-13, dn: 4.681803358262839e-13}}, 72: {"": {up: 4.108148945771434e-13, dn: 4.108148945771434e-13}}, 73: {"": {up: 2.312921546566864e-13, dn: 2.312921546566864e-13}}, 74: {"": {up: 1.47305533757505e-12, dn: 1.47305533757505e-12}}, 75: {"": {up: 1.328257943144678e-13, dn: 1.328257943144678e-13}}, 76: {"": {up: 2.629144178706077e-13, dn: 2.629144178706077e-13}}, 77: {"": {up: 2.328491419882914e-13, dn: 2.328491419882914e-13}}, 78: {"": {up: 3.695813410215591e-13, dn: 3.695813410215591e-13}}, 79: {"": {up: 1.574870173133658e-13, dn: 1.574870173133658e-13}}, 80: {"": {up: 1.856060887635117e-13, dn: 1.856060887635117e-13}}, 81: {"": {up: 7.330678980053852e-14, dn: 7.330678980053852e-14}}, 82: {"": {up: 1.755303397359862e-13, dn: 1.755303397359862e-13}}, 83: {"": {up: 1.833574165507695e-13, dn: 1.833574165507695e-13}}, 84: {"": {up: 8.838166254272241e-14, dn: 8.838166254272241e-14}}, 85: {"": {up: 4.506324981193073e-13, dn: 4.506324981193073e-13}}, 86: {"": {up: 6.740393051375617e-14, dn: 6.740393051375617e-14}}, 87: {"": {up: 5.064615394867564e-14, dn: 5.064615394867564e-14}}, 88: {"": {up: 1.237804129200595e-13, dn: 1.237804129200595e-13}}, 89: {"": {up: 7.989384143312795e-14, dn: 7.989384143312795e-14}}, 90: {"": {up: 1.259410172794878e-14, dn: 1.259410172794878e-14}}, 91: {"": {up: 1.383244928955953e-14, dn: 1.383244928955953e-14}}, 92: {"": {up: 1.246983072058207e-14, dn: 1.246983072058207e-14}}, 93: {"": {up: 2.304480430762999e-14, dn: 2.304480430762999e-14}}, 94: {"": {up: 1.512840861748119e-14, dn: 1.512840861748119e-14}}, 95: {"": {up: 1.057603201940314e-14, dn: 1.057603201940314e-14}}, 96: {"": {up: 1.236452515844245e-14, dn: 1.236452515844245e-14}}, 97: {"": {up: 6.920939356708957e-15, dn: 6.920939356708957e-15}}, 98: {"": {up: 2.551147749144866e-14, dn: 2.551147749144866e-14}}, 99: {"": {up: 1.682198692951901e-14, dn: 1.682198692951901e-14}}, 100: {"": {up: 6.895665986414037e-14, dn: 6.895665986414037e-14}}, 101: {"": {up: 2.871197326959356e-15, dn: 2.871197326959356e-15}}, 102: {"": {up: 4.645408733009353e-15, dn: 4.645408733009353e-15}}, 103: {"": {up: 9.37484132823892e-15, dn: 9.37484132823892e-15}}, 104: {"": {up: 4.363279116333035e-15, dn: 4.363279116333035e-15}}, 105: {"": {up: 2.092553380744563e-15, dn: 2.092553380744563e-15}}, 106: {"": {up: 4.096395572716249e-14, dn: 4.096395572716249e-14}}, 107: {"": {up: 1.498315888787672e-15, dn: 1.498315888787672e-15}}, 108: {"": {up: 3.138809955173815e-15, dn: 3.138809955173815e-15}}, 109: {"": {up: 1.420499271543621e-14, dn: 1.420499271543621e-14}}, 110: {"": {up: 1.810160828674659e-15, dn: 1.810160828674659e-15}}, 111: {"": {up: 9.101857233031056e-15, dn: 9.101857233031056e-15}}, 112: {"": {up: 2.02426688556301e-15, dn: 2.02426688556301e-15}}, 113: {"": {up: 5.465592016356579e-14, dn: 5.465592016356579e-14}}, 114: {"": {up: 2.511118551719404e-14, dn: 2.511118551719404e-14}}, 115: {"": {up: 1.173674652777203e-13, dn: 1.173674652777203e-13}}, 116: {"": {up: 8.652979274642221e-16, dn: 8.652979274642221e-16}}, 117: {"": {up: 1.617538848952547e-15, dn: 1.617538848952547e-15}}, 118: {"": {up: 6.810514836165615e-16, dn: 6.810514836165615e-16}}, 119: {"": {up: 5.54389329260365e-16, dn: 5.54389329260365e-16}}, 120: {"": {up: 3.779893165958276e-16, dn: 3.779893165958276e-16}}, 121: {"": {up: 2.195920585638038e-16, dn: 2.195920585638038e-16}}, 122: {"": {up: 3.853061783929658e-16, dn: 3.853061783929658e-16}}, 123: {"": {up: 5.329564858575135e-16, dn: 5.329564858575135e-16}}, 124: {"": {up: 5.996762559447666e-16, dn: 5.996762559447666e-16}}, 125: {"": {up: 1.375635654345138e-16, dn: 1.375635654345138e-16}}, 126: {"": {up: 3.64715197190115e-16, dn: 3.64715197190115e-16}}, 127: {"": {up: 1.11502553920199e-15, dn: 1.11502553920199e-15}}, 128: {"": {up: 8.853655106896427e-17, dn: 8.853655106896427e-17}}, 129: {"": {up: 1.170505574654777e-16, dn: 1.170505574654777e-16}}, 130: {"": {up: 1.605179201814284e-16, dn: 1.605179201814284e-16}}, 131: {"": {up: 1.613452158599771e-15, dn: 1.613452158599771e-15}}, 132: {"": {up: 1.227392226749577e-16, dn: 1.227392226749577e-16}}, 133: {"": {up: 3.564439572464372e-16, dn: 3.564439572464372e-16}}, 134: {"": {up: 2.302424627108416e-16, dn: 2.302424627108416e-16}}, 135: {"": {up: 3.44441869322287e-16, dn: 3.44441869322287e-16}}, 136: {"": {up: 1.017120078198102e-16, dn: 1.017120078198102e-16}}, 137: {"": {up: 2.453037855318308e-16, dn: 2.453037855318308e-16}}, 138: {"": {up: 1.181961605232676e-16, dn: 1.181961605232676e-16}}, 139: {"": {up: 4.97254657786798e-16, dn: 4.97254657786798e-16}}, 140: {"": {up: 2.271193961432549e-15, dn: 2.271193961432549e-15}}, 141: {"": {up: 7.519952159960689e-17, dn: 7.519952159960689e-17}}, 142: {"": {up: 1.856061624776671e-16, dn: 1.856061624776671e-16}}, 143: {"": {up: 3.41701081487787e-17, dn: 3.41701081487787e-17}}, 144: {"": {up: 3.593838790674282e-17, dn: 3.593838790674282e-17}}, 145: {"": {up: 5.092827119765144e-17, dn: 5.092827119765144e-17}}, 146: {"": {up: 4.551285513783206e-17, dn: 4.551285513783206e-17}}, 147: {"": {up: 1.127182347331241e-17, dn: 1.127182347331241e-17}}, 148: {"": {up: 2.926132090372758e-17, dn: 2.926132090372758e-17}}, 149: {"": {up: 1.776281703081455e-16, dn: 1.776281703081455e-16}}, 150: {"": {up: 2.282407763567993e-18, dn: 2.282407763567993e-18}}, 151: {"": {up: 1.381521200519767e-18, dn: 1.381521200519767e-18}}, 152: {"": {up: 5.346363169292155e-17, dn: 5.346363169292155e-17}}, 153: {"": {up: 1.515964933596458e-17, dn: 1.515964933596458e-17}}, 154: {"": {up: 6.264036049029723e-18, dn: 6.264036049029723e-18}}, 155: {"": {up: 5.75862176334981e-17, dn: 5.75862176334981e-17}}, 156: {"": {up: 1.902633398505653e-18, dn: 1.902633398505653e-18}}, 157: {"": {up: 4.396659584645369e-18, dn: 4.396659584645369e-18}}, 158: {"": {up: 4.701832822894105e-17, dn: 4.701832822894105e-17}}, 159: {"": {up: 1.598890480152704e-17, dn: 1.598890480152704e-17}}, 160: {"": {up: 3.38406376429075e-17, dn: 3.38406376429075e-17}}, 161: {"": {up: 2.130398058204378e-18, dn: 2.130398058204378e-18}}, 162: {"": {up: 1.223960269220241e-18, dn: 1.223960269220241e-18}}, 163: {"": {up: 7.754485721448864e-18, dn: 7.754485721448864e-18}}, 164: {"": {up: 1.577138103880156e-17, dn: 1.577138103880156e-17}}, 165: {"": {up: 2.44425705147484e-20, dn: 2.44425705147484e-20}}, 166: {"": {up: 9.015031517108048e-19, dn: 9.015031517108048e-19}}, 167: {"": {up: 5.72083960284764e-19, dn: 5.72083960284764e-19}}, 168: {"": {up: 1.059240571703619e-17, dn: 1.059240571703619e-17}}, 169: {"": {up: 7.85813066144909e-19, dn: 7.85813066144909e-19}}, 170: {"": {up: 7.398883197068764e-18, dn: 7.398883197068764e-18}}, 171: {"": {up: 1.683691014310453e-17, dn: 1.683691014310453e-17}}, 172: {"": {up: 6.113441802759014e-18, dn: 6.113441802759014e-18}}, 173: {"": {up: 2.220323050194857e-20, dn: 2.220323050194857e-20}}, 174: {"": {up: 1.363894649501395e-17, dn: 1.363894649501395e-17}}, 175: {"": {up: 2.891207527312619e-18, dn: 2.891207527312619e-18}}, 176: {"": {up: 3.504721016493851e-18, dn: 3.504721016493851e-18}}, 177: {"": {up: 2.431178448678416e-14, dn: 2.431178448678416e-14}}, 178: {"": {up: 6.21938318760845e-18, dn: 6.21938318760845e-18}}, 179: {"": {up: 2.170746029171561e-19, dn: 2.170746029171561e-19}}, 180: {"": {up: 7.598336755770061e-21, dn: 7.598336755770061e-21}}, 181: {"": {up: 6.06375611973209e-22, dn: 6.06375611973209e-22}}, 182: {"": {up: 2.182501984014074e-21, dn: 2.182501984014074e-21}}, 183: {"": {up: 1.210555596762344e-19, dn: 1.210555596762344e-19}}, 184: {"": {up: 2.414036083155736e-21, dn: 2.414036083155736e-21}}, 185: {"": {up: 5.301328931707772e-21, dn: 5.301328931707772e-21}}, 186: {"": {up: 1.334020821399353e-18, dn: 1.334020821399353e-18}}, 187: {"": {up: 2.608937158315808e-20, dn: 2.608937158315808e-20}}, 188: {"": {up: 3.232462780495165e-19, dn: 3.232462780495165e-19}}, 189: {"": {up: 7.515459884269181e-19, dn: 7.515459884269181e-19}}, 190: {"": {up: 6.997464918012486e-20, dn: 6.997464918012486e-20}}, 191: {"": {up: 2.665972964284527e-18, dn: 2.665972964284527e-18}}, 192: {"": {up: 1.517510420418419e-19, dn: 1.517510420418419e-19}}, 193: {"": {up: 8.807418109243814e-21, dn: 8.807418109243814e-21}}, 194: {"": {up: 7.376723325797482e-22, dn: 7.376723325797482e-22}}, 195: {"": {up: 9.385367081989541e-21, dn: 9.385367081989541e-21}}, 196: {"": {up: 3.608915287684424e-19, dn: 3.608915287684424e-19}}, 197: {"": {up: 0, dn: 0}}, 198: {"": {up: 0, dn: 0}}, 199: {"": {up: 1.915337281788419e-20, dn: 1.915337281788419e-20}}, 200: {"": {up: 5.708742142476528e-18, dn: 5.708742142476528e-18}}, 201: {"": {up: 2.256810733300901e-22, dn: 2.256810733300901e-22}}, 202: {"": {up: 2.481576453661594e-20, dn: 2.481576453661594e-20}}, 203: {"": {up: 3.600754245736279e-20, dn: 3.600754245736279e-20}}, 204: {"": {up: 0, dn: 0}}, 205: {"": {up: 0, dn: 0}}, 206: {"": {up: 7.244059502172381e-24, dn: 7.244059502172381e-24}}, 207: {"": {up: 4.73051450848113e-23, dn: 4.73051450848113e-23}}, 208: {"": {up: 2.494461513352697e-21, dn: 2.494461513352697e-21}}, 209: {"": {up: 0, dn: 0}}, 210: {"": {up: 0, dn: 0}}, 211: {"": {up: 1.482183045273332e-22, dn: 1.482183045273332e-22}}, 212: {"": {up: 2.163863046693035e-19, dn: 2.163863046693035e-19}}, 213: {"": {up: 2.595552080743707e-23, dn: 2.595552080743707e-23}}, 214: {"": {up: 1.555427357958952e-21, dn: 1.555427357958952e-21}}, 215: {"": {up: 7.719306455644539e-18, dn: 7.719306455644539e-18}}, 216: {"": {up: 4.314466077646849e-18, dn: 4.314466077646849e-18}}, 217: {"": {up: 0, dn: 0}}, 218: {"": {up: 0, dn: 0}}, 219: {"": {up: 2.335171263911544e-18, dn: 2.335171263911544e-18}}, 220: {"": {up: 0, dn: 0}}, 221: {"": {up: 0, dn: 0}}, 222: {"": {up: 0, dn: 0}}, 223: {"": {up: 0, dn: 0}}, 224: {"": {up: 0, dn: 0}}, 225: {"": {up: 0, dn: 0}}, 226: {"": {up: 8.977535686467328e-22, dn: 8.977535686467328e-22}}, 227: {"": {up: 0, dn: 0}}, 228: {"": {up: 0, dn: 0}}, 229: {"": {up: 0, dn: 0}}, 230: {"": {up: 0, dn: 0}}, 231: {"": {up: 0, dn: 0}}, 232: {"": {up: 7.980948730205254e-24, dn: 7.980948730205254e-24}}, 233: {"": {up: 0, dn: 0}}, 234: {"": {up: 0, dn: 0}}, 235: {"": {up: 0, dn: 0}}, 236: {"": {up: 0, dn: 0}}, 237: {"": {up: 6.035884393613703e-21, dn: 6.035884393613703e-21}}, 238: {"": {up: 0, dn: 0}}, 239: {"": {up: 9.516838157116672e-25, dn: 9.516838157116672e-25}}, 240: {"": {up: 0, dn: 0}}, 241: {"": {up: 0, dn: 0}}, 242: {"": {up: 0, dn: 0}}, 243: {"": {up: 7.303527314264218e-27, dn: 7.303527314264218e-27}}, 244: {"": {up: 1.056500894723629e-24, dn: 1.056500894723629e-24}}, 245: {"": {up: 0, dn: 0}}, 246: {"": {up: 0, dn: 0}}, 247: {"": {up: 0, dn: 0}}, 248: {"": {up: 0, dn: 0}}, 249: {"": {up: 0, dn: 0}}, 250: {"": {up: 0, dn: 0}}, 251: {"": {up: 0, dn: 0}}, 252: {"": {up: 0, dn: 0}}, 253: {"": {up: 0, dn: 0}}, 254: {"": {up: 0, dn: 0}}, 255: {"": {up: 0, dn: 0}}, 256: {"": {up: 0, dn: 0}}, 257: {"": {up: 0, dn: 0}}, 258: {"": {up: 0, dn: 0}}, 259: {"": {up: 0, dn: 0}}, 260: {"": {up: 4.606629966031767e-23, dn: 4.606629966031767e-23}}, 261: {"": {up: 0, dn: 0}}, 262: {"": {up: 0, dn: 0}}, 263: {"": {up: 0, dn: 0}}, 264: {"": {up: 0, dn: 0}}, 265: {"": {up: 0, dn: 0}}, 266: {"": {up: 0, dn: 0}}, 267: {"": {up: 0, dn: 0}}, 268: {"": {up: 0, dn: 0}}, 269: {"": {up: 0, dn: 0}}, 270: {"": {up: 0, dn: 0}}, 271: {"": {up: 0, dn: 0}}, 272: {"": {up: 0, dn: 0}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 0, dn: 0}}, 276: {"": {up: 0, dn: 0}}, 277: {"": {up: 0, dn: 0}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 0, dn: 0}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 0, dn: 0}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 0, dn: 0}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 0, dn: 0}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}}
LineColor=orange
LineStyle=solid
LineWidth=1.5pt
Name=NLO_alpha4alphas3
Path=NLO_alpha4alphas3
Title=$\alpha_\text{s}^3\alpha^4$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	2.516321e-02	1.497140e-05	1.497140e-05
4.000000e+01	6.000000e+01	1.691280e-02	8.428591e-06	8.428591e-06
6.000000e+01	8.000000e+01	9.131313e-03	4.522513e-06	4.522513e-06
8.000000e+01	1.000000e+02	4.985936e-03	2.566543e-06	2.566543e-06
1.000000e+02	1.200000e+02	2.868124e-03	1.729378e-06	1.729378e-06
1.200000e+02	1.400000e+02	1.719042e-03	1.167642e-06	1.167642e-06
1.400000e+02	1.600000e+02	1.067629e-03	8.298392e-07	8.298392e-07
1.600000e+02	1.800000e+02	6.823403e-04	5.965462e-07	5.965462e-07
1.800000e+02	2.000000e+02	4.425899e-04	4.596780e-07	4.596780e-07
2.000000e+02	2.200000e+02	2.936570e-04	3.490772e-07	3.490772e-07
2.200000e+02	2.400000e+02	1.961989e-04	2.680044e-07	2.680044e-07
2.400000e+02	2.600000e+02	1.335848e-04	2.063201e-07	2.063201e-07
2.600000e+02	2.800000e+02	9.179491e-05	1.597921e-07	1.597921e-07
2.800000e+02	3.000000e+02	6.328871e-05	1.207565e-07	1.207565e-07
3.000000e+02	3.200000e+02	4.458046e-05	1.041762e-07	1.041762e-07
3.200000e+02	3.400000e+02	3.118785e-05	8.205062e-08	8.205062e-08
3.400000e+02	3.600000e+02	2.208361e-05	5.978002e-08	5.978002e-08
3.600000e+02	3.800000e+02	1.576438e-05	5.130086e-08	5.130086e-08
3.800000e+02	4.000000e+02	1.118639e-05	4.015349e-08	4.015349e-08
4.000000e+02	4.200000e+02	8.040726e-06	3.244549e-08	3.244549e-08
4.200000e+02	4.400000e+02	5.735632e-06	2.580430e-08	2.580430e-08
4.400000e+02	4.600000e+02	4.167300e-06	2.224962e-08	2.224962e-08
4.600000e+02	4.800000e+02	3.053005e-06	1.705775e-08	1.705775e-08
4.800000e+02	5.000000e+02	2.231950e-06	1.414268e-08	1.414268e-08
5.000000e+02	5.200000e+02	1.646795e-06	1.085912e-08	1.085912e-08
5.200000e+02	5.400000e+02	1.227344e-06	1.007160e-08	1.007160e-08
5.400000e+02	5.600000e+02	9.347150e-07	8.128887e-09	8.128887e-09
5.600000e+02	5.800000e+02	7.076578e-07	7.279322e-09	7.279322e-09
5.800000e+02	6.000000e+02	5.425174e-07	5.968802e-09	5.968802e-09
6.000000e+02	6.200000e+02	4.163388e-07	5.528824e-09	5.528824e-09
6.200000e+02	6.400000e+02	3.116246e-07	4.399934e-09	4.399934e-09
6.400000e+02	6.600000e+02	2.498719e-07	3.667973e-09	3.667973e-09
6.600000e+02	6.800000e+02	1.962132e-07	4.187156e-09	4.187156e-09
6.800000e+02	7.000000e+02	1.567791e-07	3.339580e-09	3.339580e-09
7.000000e+02	7.200000e+02	1.193337e-07	2.055442e-09	2.055442e-09
7.200000e+02	7.400000e+02	9.879557e-08	1.928716e-09	1.928716e-09
7.400000e+02	7.600000e+02	7.964629e-08	1.741762e-09	1.741762e-09
7.600000e+02	7.800000e+02	6.279220e-08	1.330742e-09	1.330742e-09
7.800000e+02	8.000000e+02	4.763504e-08	1.203822e-09	1.203822e-09
8.000000e+02	8.200000e+02	4.369460e-08	2.248111e-09	2.248111e-09
8.200000e+02	8.400000e+02	3.550881e-08	1.881829e-09	1.881829e-09
8.400000e+02	8.600000e+02	2.870243e-08	9.481199e-10	9.481199e-10
8.600000e+02	8.800000e+02	2.145371e-08	8.091234e-10	8.091234e-10
8.800000e+02	9.000000e+02	1.834132e-08	6.942821e-10	6.942821e-10
9.000000e+02	9.200000e+02	1.514662e-08	5.326973e-10	5.326973e-10
9.200000e+02	9.400000e+02	1.432700e-08	6.534976e-10	6.534976e-10
9.400000e+02	9.600000e+02	1.066951e-08	6.963826e-10	6.963826e-10
9.600000e+02	9.800000e+02	9.659501e-09	6.426735e-10	6.426735e-10
9.800000e+02	1.000000e+03	8.044357e-09	4.700683e-10	4.700683e-10
1.000000e+03	1.020000e+03	6.886165e-09	3.714910e-10	3.714910e-10
1.020000e+03	1.040000e+03	5.429510e-09	3.065883e-10	3.065883e-10
1.040000e+03	1.060000e+03	4.911955e-09	2.985707e-10	2.985707e-10
1.060000e+03	1.080000e+03	3.934261e-09	2.020328e-10	2.020328e-10
1.080000e+03	1.100000e+03	3.136740e-09	2.046609e-10	2.046609e-10
1.100000e+03	1.120000e+03	2.894536e-09	1.969718e-10	1.969718e-10
1.120000e+03	1.140000e+03	2.512953e-09	1.824071e-10	1.824071e-10
1.140000e+03	1.160000e+03	2.072955e-09	1.600757e-10	1.600757e-10
1.160000e+03	1.180000e+03	1.737565e-09	1.210374e-10	1.210374e-10
1.180000e+03	1.200000e+03	1.584250e-09	1.384845e-10	1.384845e-10
1.200000e+03	1.220000e+03	1.180307e-09	1.009988e-10	1.009988e-10
1.220000e+03	1.240000e+03	1.166615e-09	1.008698e-10	1.008698e-10
1.240000e+03	1.260000e+03	1.055915e-09	1.085305e-10	1.085305e-10
1.260000e+03	1.280000e+03	8.405795e-10	1.067524e-10	1.067524e-10
1.280000e+03	1.300000e+03	7.110279e-10	7.563471e-11	7.563471e-11
1.300000e+03	1.320000e+03	6.783533e-10	8.973020e-11	8.973020e-11
1.320000e+03	1.340000e+03	5.819020e-10	5.725891e-11	5.725891e-11
1.340000e+03	1.360000e+03	5.502739e-10	7.040871e-11	7.040871e-11
1.360000e+03	1.380000e+03	5.878015e-10	6.592793e-11	6.592793e-11
1.380000e+03	1.400000e+03	3.471197e-10	3.474925e-11	3.474925e-11
1.400000e+03	1.420000e+03	3.327994e-10	4.512163e-11	4.512163e-11
1.420000e+03	1.440000e+03	2.951601e-10	3.489244e-11	3.489244e-11
1.440000e+03	1.460000e+03	2.012639e-10	2.543248e-11	2.543248e-11
1.460000e+03	1.480000e+03	2.327875e-10	3.385289e-11	3.385289e-11
1.480000e+03	1.500000e+03	2.202388e-10	2.909817e-11	2.909817e-11
1.500000e+03	1.520000e+03	1.629034e-10	2.064732e-11	2.064732e-11
1.520000e+03	1.540000e+03	1.642866e-10	2.757545e-11	2.757545e-11
1.540000e+03	1.560000e+03	1.400542e-10	1.903821e-11	1.903821e-11
1.560000e+03	1.580000e+03	1.668811e-10	3.704980e-11	3.704980e-11
1.580000e+03	1.600000e+03	8.634330e-11	1.268476e-11	1.268476e-11
1.600000e+03	1.620000e+03	1.260337e-10	2.292144e-11	2.292144e-11
1.620000e+03	1.640000e+03	7.209290e-11	1.255701e-11	1.255701e-11
1.640000e+03	1.660000e+03	7.924992e-11	1.347267e-11	1.347267e-11
1.660000e+03	1.680000e+03	6.231771e-11	9.661746e-12	9.661746e-12
1.680000e+03	1.700000e+03	6.364216e-11	9.103340e-12	9.103340e-12
1.700000e+03	1.720000e+03	5.886769e-11	1.035511e-11	1.035511e-11
1.720000e+03	1.740000e+03	4.447993e-11	1.039519e-11	1.039519e-11
1.740000e+03	1.760000e+03	4.021400e-11	6.043347e-12	6.043347e-12
1.760000e+03	1.780000e+03	4.056683e-11	6.456046e-12	6.456046e-12
1.780000e+03	1.800000e+03	4.974993e-11	1.392863e-11	1.392863e-11
1.800000e+03	1.820000e+03	3.417458e-11	6.152895e-12	6.152895e-12
1.820000e+03	1.840000e+03	3.221538e-11	7.399434e-12	7.399434e-12
1.840000e+03	1.860000e+03	2.582995e-11	5.895859e-12	5.895859e-12
1.860000e+03	1.880000e+03	2.323533e-11	6.867919e-12	6.867919e-12
1.880000e+03	1.900000e+03	1.726849e-11	3.479976e-12	3.479976e-12
1.900000e+03	1.920000e+03	1.456344e-11	3.108827e-12	3.108827e-12
1.920000e+03	1.940000e+03	1.825264e-11	3.789053e-12	3.789053e-12
1.940000e+03	1.960000e+03	1.272965e-11	2.497316e-12	2.497316e-12
1.960000e+03	1.980000e+03	1.234236e-11	2.840833e-12	2.840833e-12
1.980000e+03	2.000000e+03	9.404671e-12	1.846003e-12	1.846003e-12
2.000000e+03	2.020000e+03	2.244057e-11	9.043587e-12	9.043587e-12
2.020000e+03	2.040000e+03	1.375979e-11	4.509415e-12	4.509415e-12
2.040000e+03	2.060000e+03	1.187362e-11	2.713893e-12	2.713893e-12
2.060000e+03	2.080000e+03	7.498674e-12	1.725700e-12	1.725700e-12
2.080000e+03	2.100000e+03	7.349554e-12	1.469400e-12	1.469400e-12
2.100000e+03	2.120000e+03	9.236518e-12	3.368910e-12	3.368910e-12
2.120000e+03	2.140000e+03	6.884078e-12	2.231684e-12	2.231684e-12
2.140000e+03	2.160000e+03	4.354938e-12	9.866124e-13	9.866124e-13
2.160000e+03	2.180000e+03	5.314527e-12	1.405403e-12	1.405403e-12
2.180000e+03	2.200000e+03	4.279817e-12	1.127813e-12	1.127813e-12
2.200000e+03	2.220000e+03	2.561705e-12	8.045666e-13	8.045666e-13
2.220000e+03	2.240000e+03	3.822964e-12	8.995177e-13	8.995177e-13
2.240000e+03	2.260000e+03	9.655133e-12	3.500881e-12	3.500881e-12
2.260000e+03	2.280000e+03	4.185100e-12	9.435038e-13	9.435038e-13
2.280000e+03	2.300000e+03	2.088224e-12	5.495748e-13	5.495748e-13
2.300000e+03	2.320000e+03	3.377163e-12	1.345575e-12	1.345575e-12
2.320000e+03	2.340000e+03	6.757598e-12	4.484831e-12	4.484831e-12
2.340000e+03	2.360000e+03	3.894287e-12	1.206089e-12	1.206089e-12
2.360000e+03	2.380000e+03	1.949026e-12	4.974488e-13	4.974488e-13
2.380000e+03	2.400000e+03	2.291442e-12	9.522425e-13	9.522425e-13
2.400000e+03	2.420000e+03	1.696413e-12	5.941973e-13	5.941973e-13
2.420000e+03	2.440000e+03	2.555800e-12	7.613403e-13	7.613403e-13
2.440000e+03	2.460000e+03	1.609728e-12	4.963435e-13	4.963435e-13
2.460000e+03	2.480000e+03	1.511671e-12	5.179651e-13	5.179651e-13
2.480000e+03	2.500000e+03	1.855138e-12	6.381804e-13	6.381804e-13
2.500000e+03	2.520000e+03	9.067429e-13	2.608785e-13	2.608785e-13
2.520000e+03	2.540000e+03	3.232676e-12	1.431786e-12	1.431786e-12
2.540000e+03	2.560000e+03	9.781344e-13	2.920891e-13	2.920891e-13
2.560000e+03	2.580000e+03	2.095824e-12	1.279899e-12	1.279899e-12
2.580000e+03	2.600000e+03	1.812182e-12	5.897182e-13	5.897182e-13
2.600000e+03	2.620000e+03	4.803453e-13	1.496180e-13	1.496180e-13
2.620000e+03	2.640000e+03	4.231993e-13	1.282914e-13	1.282914e-13
2.640000e+03	2.660000e+03	8.578157e-13	3.312881e-13	3.312881e-13
2.660000e+03	2.680000e+03	2.106211e-12	9.999496e-13	9.999496e-13
2.680000e+03	2.700000e+03	2.240547e-13	7.315857e-14	7.315857e-14
2.700000e+03	2.720000e+03	4.047602e-12	1.706787e-12	1.706787e-12
2.720000e+03	2.740000e+03	6.504875e-13	2.022485e-13	2.022485e-13
2.740000e+03	2.760000e+03	1.418830e-13	5.064491e-14	5.064491e-14
2.760000e+03	2.780000e+03	7.145340e-13	3.590616e-13	3.590616e-13
2.780000e+03	2.800000e+03	5.292646e-13	1.910925e-13	1.910925e-13
2.800000e+03	2.820000e+03	4.483750e-13	1.808416e-13	1.808416e-13
2.820000e+03	2.840000e+03	9.083840e-13	5.231466e-13	5.231466e-13
2.840000e+03	2.860000e+03	1.263031e-12	5.506860e-13	5.506860e-13
2.860000e+03	2.880000e+03	6.076660e-14	2.436628e-14	2.436628e-14
2.880000e+03	2.900000e+03	3.342981e-13	1.396087e-13	1.396087e-13
2.900000e+03	2.920000e+03	6.643124e-13	2.713681e-13	2.713681e-13
2.920000e+03	2.940000e+03	9.926121e-13	4.998416e-13	4.998416e-13
2.940000e+03	2.960000e+03	2.725440e-13	1.068016e-13	1.068016e-13
2.960000e+03	2.980000e+03	2.183538e-13	1.306693e-13	1.306693e-13
2.980000e+03	3.000000e+03	1.152934e-12	9.985795e-13	9.985795e-13
3.000000e+03	3.020000e+03	4.014934e-13	1.973678e-13	1.973678e-13
3.020000e+03	3.040000e+03	1.851098e-13	1.045733e-13	1.045733e-13
3.040000e+03	3.060000e+03	1.202479e-13	6.029286e-14	6.029286e-14
3.060000e+03	3.080000e+03	3.399753e-14	2.064722e-14	2.064722e-14
3.080000e+03	3.100000e+03	7.682766e-14	3.520168e-14	3.520168e-14
3.100000e+03	3.120000e+03	2.016306e-13	8.563707e-14	8.563707e-14
3.120000e+03	3.140000e+03	2.259370e-13	1.359608e-13	1.359608e-13
3.140000e+03	3.160000e+03	1.177019e-13	5.220517e-14	5.220517e-14
3.160000e+03	3.180000e+03	9.221996e-14	3.796699e-14	3.796699e-14
3.180000e+03	3.200000e+03	1.335596e-13	6.660494e-14	6.660494e-14
3.200000e+03	3.220000e+03	1.936291e-13	1.923586e-13	1.923586e-13
3.220000e+03	3.240000e+03	7.873905e-14	4.781791e-14	4.781791e-14
3.240000e+03	3.260000e+03	2.836033e-14	1.341678e-14	1.341678e-14
3.260000e+03	3.280000e+03	4.965633e-14	2.397588e-14	2.397588e-14
3.280000e+03	3.300000e+03	5.110816e-14	2.574542e-14	2.574542e-14
3.300000e+03	3.320000e+03	2.819050e-14	1.331280e-14	1.331280e-14
3.320000e+03	3.340000e+03	1.168038e-13	7.184058e-14	7.184058e-14
3.340000e+03	3.360000e+03	5.770152e-14	2.480844e-14	2.480844e-14
3.360000e+03	3.380000e+03	1.368079e-14	7.057039e-15	7.057039e-15
3.380000e+03	3.400000e+03	5.148628e-14	3.201068e-14	3.201068e-14
3.400000e+03	3.420000e+03	8.664714e-14	4.999879e-14	4.999879e-14
3.420000e+03	3.440000e+03	2.692266e-14	1.562497e-14	1.562497e-14
3.440000e+03	3.460000e+03	1.771945e-15	8.534741e-16	8.534741e-16
3.460000e+03	3.480000e+03	7.168358e-14	4.711191e-14	4.711191e-14
3.480000e+03	3.500000e+03	1.432501e-14	9.463733e-15	9.463733e-15
3.500000e+03	3.520000e+03	5.950891e-15	4.113627e-15	4.113627e-15
3.520000e+03	3.540000e+03	1.847756e-14	1.228278e-14	1.228278e-14
3.540000e+03	3.560000e+03	9.210979e-14	3.906701e-14	3.906701e-14
3.560000e+03	3.580000e+03	7.167553e-14	4.325459e-14	4.325459e-14
3.580000e+03	3.600000e+03	7.260449e-15	4.118250e-15	4.118250e-15
3.600000e+03	3.620000e+03	2.714042e-14	2.336813e-14	2.336813e-14
3.620000e+03	3.640000e+03	1.212187e-14	7.692948e-15	7.692948e-15
3.640000e+03	3.660000e+03	2.549953e-14	1.184891e-14	1.184891e-14
3.660000e+03	3.680000e+03	1.544043e-14	1.365618e-14	1.365618e-14
3.680000e+03	3.700000e+03	2.056195e-14	1.462985e-14	1.462985e-14
3.700000e+03	3.720000e+03	1.328048e-13	1.102410e-13	1.102410e-13
3.720000e+03	3.740000e+03	3.421135e-14	2.684156e-14	2.684156e-14
3.740000e+03	3.760000e+03	5.227125e-15	2.783605e-15	2.783605e-15
3.760000e+03	3.780000e+03	8.139865e-16	5.537081e-16	5.537081e-16
3.780000e+03	3.800000e+03	2.692280e-16	2.173126e-16	2.173126e-16
3.800000e+03	3.820000e+03	1.050806e-15	5.625073e-16	5.625073e-16
3.820000e+03	3.840000e+03	5.397132e-15	4.868040e-15	4.868040e-15
3.840000e+03	3.860000e+03	7.983477e-16	4.847746e-16	4.847746e-16
3.860000e+03	3.880000e+03	5.490670e-15	3.685964e-15	3.685964e-15
3.880000e+03	3.900000e+03	3.309071e-15	2.428520e-15	2.428520e-15
3.900000e+03	3.920000e+03	1.517909e-15	8.119753e-16	8.119753e-16
3.920000e+03	3.940000e+03	4.161041e-15	3.322741e-15	3.322741e-15
3.940000e+03	3.960000e+03	2.482761e-15	2.086985e-15	2.086985e-15
3.960000e+03	3.980000e+03	4.249436e-17	4.042028e-17	4.042028e-17
3.980000e+03	4.000000e+03	8.208008e-15	7.016671e-15	7.016671e-15
4.000000e+03	4.020000e+03	1.381243e-14	1.088224e-14	1.088224e-14
4.020000e+03	4.040000e+03	2.291387e-15	1.559151e-15	1.559151e-15
4.040000e+03	4.060000e+03	2.359385e-15	2.336701e-15	2.336701e-15
4.060000e+03	4.080000e+03	2.986627e-15	2.434839e-15	2.434839e-15
4.080000e+03	4.100000e+03	2.898382e-15	2.690390e-15	2.690390e-15
4.100000e+03	4.120000e+03	8.101071e-15	4.226234e-15	4.226234e-15
4.120000e+03	4.140000e+03	2.249421e-16	1.508325e-16	1.508325e-16
4.140000e+03	4.160000e+03	1.767162e-19	1.799302e-19	1.799302e-19
4.160000e+03	4.180000e+03	1.911383e-16	1.353092e-16	1.353092e-16
4.180000e+03	4.200000e+03	1.394986e-15	1.392816e-15	1.392816e-15
4.200000e+03	4.220000e+03	2.986951e-15	1.929461e-15	1.929461e-15
4.220000e+03	4.240000e+03	1.518141e-22	1.482497e-22	1.482497e-22
4.240000e+03	4.260000e+03	3.705894e-16	2.703424e-16	2.703424e-16
4.260000e+03	4.280000e+03	5.134010e-17	4.085962e-17	4.085962e-17
4.280000e+03	4.300000e+03	1.872496e-15	1.855055e-15	1.855055e-15
4.300000e+03	4.320000e+03	2.486323e-16	1.988556e-16	1.988556e-16
4.320000e+03	4.340000e+03	6.134201e-16	6.077408e-16	6.077408e-16
4.340000e+03	4.360000e+03	-1.051305e-16	1.059574e-16	1.059574e-16
4.360000e+03	4.380000e+03	1.251567e-17	7.248189e-18	7.248189e-18
4.380000e+03	4.400000e+03	2.037180e-16	2.013004e-16	2.013004e-16
4.400000e+03	4.420000e+03	5.049661e-16	4.818574e-16	4.818574e-16
4.420000e+03	4.440000e+03	6.270515e-16	5.963315e-16	5.963315e-16
4.440000e+03	4.460000e+03	1.087990e-15	7.753895e-16	7.753895e-16
4.460000e+03	4.480000e+03	3.354800e-16	3.396000e-16	3.396000e-16
4.480000e+03	4.500000e+03	3.815658e-16	3.639249e-16	3.639249e-16
4.500000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.540000e+03	7.099333e-17	4.786917e-17	4.786917e-17
4.540000e+03	4.560000e+03	1.584688e-16	1.388057e-16	1.388057e-16
4.560000e+03	4.580000e+03	1.002648e-16	9.844146e-17	9.844146e-17
4.580000e+03	4.600000e+03	2.533947e-17	2.533946e-17	2.533946e-17
4.600000e+03	4.620000e+03	2.670102e-18	2.667858e-18	2.667858e-18
4.620000e+03	4.640000e+03	7.941471e-18	7.835524e-18	7.835524e-18
4.640000e+03	4.660000e+03	1.139979e-16	1.006798e-16	1.006798e-16
4.660000e+03	4.680000e+03	2.633186e-16	2.457941e-16	2.457941e-16
4.680000e+03	4.700000e+03	1.103450e-19	1.103501e-19	1.103501e-19
4.700000e+03	4.720000e+03	1.371637e-16	8.943261e-17	8.943261e-17
4.720000e+03	4.740000e+03	-1.031978e-22	1.031978e-22	1.031978e-22
4.740000e+03	4.760000e+03	5.249609e-16	5.249463e-16	5.249463e-16
4.760000e+03	4.780000e+03	1.207595e-17	9.055112e-18	9.055112e-18
4.780000e+03	4.800000e+03	-9.516838e-25	9.516838e-25	9.516838e-25
4.800000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.840000e+03	3.072142e-19	2.236878e-19	2.236878e-19
4.840000e+03	4.860000e+03	1.665369e-17	1.664667e-17	1.664667e-17
4.860000e+03	4.880000e+03	2.844215e-17	2.844215e-17	2.844215e-17
4.880000e+03	4.900000e+03	1.056501e-24	1.056501e-24	1.056501e-24
4.900000e+03	4.920000e+03	4.177048e-16	4.068776e-16	4.068776e-16
4.920000e+03	4.940000e+03	1.402409e-17	1.362979e-17	1.362979e-17
4.940000e+03	4.960000e+03	-3.530002e-21	3.530002e-21	3.530002e-21
4.960000e+03	4.980000e+03	5.737561e-17	4.359456e-17	4.359456e-17
4.980000e+03	5.000000e+03	6.089901e-21	6.089901e-21	6.089901e-21
5.000000e+03	5.020000e+03	2.770705e-21	2.770705e-21	2.770705e-21
5.020000e+03	5.040000e+03	7.019672e-19	6.344063e-19	6.344063e-19
5.040000e+03	5.060000e+03	5.837035e-18	5.837035e-18	5.837035e-18
5.060000e+03	5.080000e+03	2.156569e-19	2.116433e-19	2.116433e-19
5.080000e+03	5.100000e+03	-5.615114e-19	7.191887e-19	7.191887e-19
5.100000e+03	5.120000e+03	8.806784e-22	8.806784e-22	8.806784e-22
5.120000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.160000e+03	6.636311e-19	6.249831e-19	6.249831e-19
5.160000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.220000e+03	-2.269460e-18	2.269506e-18	2.269506e-18
5.220000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.260000e+03	4.331818e-18	4.330522e-18	4.330522e-18
5.260000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.300000e+03	1.270954e-19	1.271051e-19	1.271051e-19
5.300000e+03	5.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.360000e+03	8.891428e-19	9.120823e-19	9.120823e-19
5.360000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.420000e+03	2.060408e-18	2.060408e-18	2.060408e-18
5.420000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.460000e+03	-2.992622e-20	2.992622e-20	2.992622e-20
5.460000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.520000e+03	1.402316e-17	1.362176e-17	1.362176e-17
5.520000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.560000e+03	4.262669e-22	4.262669e-22	4.262669e-22
5.560000e+03	5.580000e+03	4.540200e-22	4.540200e-22	4.540200e-22
5.580000e+03	5.600000e+03	-1.212932e-20	1.212932e-20	1.212932e-20
5.600000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.980000e+03	-1.453029e-22	1.453029e-22	1.453029e-22
5.980000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+03	8.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+03	8.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+03	8.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+03	8.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+03	8.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+03	8.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+03	8.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+03	8.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+03	8.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+03	8.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+03	8.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+03	8.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+03	8.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+03	8.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+03	8.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+03	8.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+03	8.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+03	8.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+03	8.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+03	8.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+03	8.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+03	8.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+03	8.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+03	8.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+03	8.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+03	8.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+03	8.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+03	8.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+03	8.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+03	8.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+03	8.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+03	8.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+03	8.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+03	8.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+03	8.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+03	8.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+03	8.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+03	8.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+03	8.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+03	8.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+03	8.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+03	8.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+03	8.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+03	8.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+03	8.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+03	8.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+03	8.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+03	8.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+03	8.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+03	9.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+03	9.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+03	9.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+03	9.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+03	9.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+03	9.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+03	9.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+03	9.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+03	9.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+03	9.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+03	9.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+03	9.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+03	9.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+03	9.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+03	9.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+03	9.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+03	9.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+03	9.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+03	9.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+03	9.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+03	9.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+03	9.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+03	9.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+03	9.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+03	9.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+03	9.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+03	9.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+03	9.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+03	9.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+03	9.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+03	9.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+03	9.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+03	9.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+03	9.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+03	9.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+03	9.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+03	9.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+03	9.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+03	9.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+03	9.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+03	9.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+03	9.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+03	9.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+03	9.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+03	9.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+03	9.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+03	9.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+03	9.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.002000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+04	1.004000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+04	1.006000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+04	1.008000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+04	1.010000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+04	1.012000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+04	1.014000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+04	1.016000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+04	1.018000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.022000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+04	1.024000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+04	1.026000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+04	1.028000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+04	1.030000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+04	1.032000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+04	1.034000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+04	1.036000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+04	1.038000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.042000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+04	1.044000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+04	1.046000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+04	1.048000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+04	1.050000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+04	1.052000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+04	1.054000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+04	1.056000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+04	1.058000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.062000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+04	1.064000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+04	1.066000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+04	1.068000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+04	1.070000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+04	1.072000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+04	1.074000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+04	1.076000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+04	1.078000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.082000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+04	1.084000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+04	1.086000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+04	1.088000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+04	1.090000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+04	1.092000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+04	1.094000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+04	1.096000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+04	1.098000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.102000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+04	1.104000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+04	1.106000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+04	1.108000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+04	1.110000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+04	1.112000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+04	1.114000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+04	1.116000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+04	1.118000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.122000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+04	1.124000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+04	1.126000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+04	1.128000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+04	1.130000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+04	1.132000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+04	1.134000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+04	1.136000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+04	1.138000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.142000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.146000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.150000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+04	1.152000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+04	1.154000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+04	1.156000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+04	1.158000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.162000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+04	1.164000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+04	1.166000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+04	1.168000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+04	1.170000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.174000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+04	1.176000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+04	1.178000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.182000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+04	1.184000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+04	1.186000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.190000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+04	1.192000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+04	1.194000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.198000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.202000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.206000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.210000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.214000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.218000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.222000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.226000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.230000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.234000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.238000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.242000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.246000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.250000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.254000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.258000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.262000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.266000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.270000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.274000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.278000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.282000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.286000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.290000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.294000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.298000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO_alpha5alphas2
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 1.371696915618143e-06, dn: 1.371696915618143e-06}}, 2: {"": {up: 7.674117166901489e-07, dn: 7.674117166901489e-07}}, 3: {"": {up: 4.320561816330306e-07, dn: 4.320561816330306e-07}}, 4: {"": {up: 2.687114759095775e-07, dn: 2.687114759095775e-07}}, 5: {"": {up: 1.756612573991836e-07, dn: 1.756612573991836e-07}}, 6: {"": {up: 1.195849613878143e-07, dn: 1.195849613878143e-07}}, 7: {"": {up: 8.457614697519266e-08, dn: 8.457614697519266e-08}}, 8: {"": {up: 6.1507279228803e-08, dn: 6.1507279228803e-08}}, 9: {"": {up: 4.416215497154539e-08, dn: 4.416215497154539e-08}}, 10: {"": {up: 3.265111369268518e-08, dn: 3.265111369268518e-08}}, 11: {"": {up: 2.437736908846187e-08, dn: 2.437736908846187e-08}}, 12: {"": {up: 1.843805563862323e-08, dn: 1.843805563862323e-08}}, 13: {"": {up: 1.51655936182064e-08, dn: 1.51655936182064e-08}}, 14: {"": {up: 1.071776202794807e-08, dn: 1.071776202794807e-08}}, 15: {"": {up: 8.503262726464196e-09, dn: 8.503262726464196e-09}}, 16: {"": {up: 6.428286160005946e-09, dn: 6.428286160005946e-09}}, 17: {"": {up: 5.299333604857854e-09, dn: 5.299333604857854e-09}}, 18: {"": {up: 4.950505272523219e-09, dn: 4.950505272523219e-09}}, 19: {"": {up: 3.280819228397359e-09, dn: 3.280819228397359e-09}}, 20: {"": {up: 2.871979952503788e-09, dn: 2.871979952503788e-09}}, 21: {"": {up: 2.197775019857677e-09, dn: 2.197775019857677e-09}}, 22: {"": {up: 1.845076584804014e-09, dn: 1.845076584804014e-09}}, 23: {"": {up: 1.391749974356954e-09, dn: 1.391749974356954e-09}}, 24: {"": {up: 1.17265245871519e-09, dn: 1.17265245871519e-09}}, 25: {"": {up: 1.072014794064662e-09, dn: 1.072014794064662e-09}}, 26: {"": {up: 8.227388619785839e-10, dn: 8.227388619785839e-10}}, 27: {"": {up: 6.22791979312937e-10, dn: 6.22791979312937e-10}}, 28: {"": {up: 5.591059512883246e-10, dn: 5.591059512883246e-10}}, 29: {"": {up: 4.631921358738071e-10, dn: 4.631921358738071e-10}}, 30: {"": {up: 4.169115960673627e-10, dn: 4.169115960673627e-10}}, 31: {"": {up: 6.777775031161621e-10, dn: 6.777775031161621e-10}}, 32: {"": {up: 2.317100128636757e-10, dn: 2.317100128636757e-10}}, 33: {"": {up: 2.153173590319387e-10, dn: 2.153173590319387e-10}}, 34: {"": {up: 2.052035746031652e-10, dn: 2.052035746031652e-10}}, 35: {"": {up: 1.867662297871992e-10, dn: 1.867662297871992e-10}}, 36: {"": {up: 3.292165792844264e-10, dn: 3.292165792844264e-10}}, 37: {"": {up: 1.429596196090618e-10, dn: 1.429596196090618e-10}}, 38: {"": {up: 2.148884886941069e-10, dn: 2.148884886941069e-10}}, 39: {"": {up: 6.433887165368874e-11, dn: 6.433887165368874e-11}}, 40: {"": {up: 5.805004361899104e-11, dn: 5.805004361899104e-11}}, 41: {"": {up: 1.522631732201267e-09, dn: 1.522631732201267e-09}}, 42: {"": {up: 3.911205034155471e-11, dn: 3.911205034155471e-11}}, 43: {"": {up: 3.68850111080082e-11, dn: 3.68850111080082e-11}}, 44: {"": {up: 1.110667974810684e-10, dn: 1.110667974810684e-10}}, 45: {"": {up: 3.380420495503963e-11, dn: 3.380420495503963e-11}}, 46: {"": {up: 2.945423332102793e-11, dn: 2.945423332102793e-11}}, 47: {"": {up: 2.648970346952026e-11, dn: 2.648970346952026e-11}}, 48: {"": {up: 2.019039114224864e-11, dn: 2.019039114224864e-11}}, 49: {"": {up: 1.276064319533744e-11, dn: 1.276064319533744e-11}}, 50: {"": {up: 1.435237945025531e-11, dn: 1.435237945025531e-11}}, 51: {"": {up: 9.740432014965801e-12, dn: 9.740432014965801e-12}}, 52: {"": {up: 8.759164136179556e-12, dn: 8.759164136179556e-12}}, 53: {"": {up: 8.590931748493338e-12, dn: 8.590931748493338e-12}}, 54: {"": {up: 7.559795828776647e-11, dn: 7.559795828776647e-11}}, 55: {"": {up: 7.588997371741825e-12, dn: 7.588997371741825e-12}}, 56: {"": {up: 3.751767214234955e-12, dn: 3.751767214234955e-12}}, 57: {"": {up: 7.882916026265863e-12, dn: 7.882916026265863e-12}}, 58: {"": {up: 3.124769593789353e-12, dn: 3.124769593789353e-12}}, 59: {"": {up: 6.348747779585712e-12, dn: 6.348747779585712e-12}}, 60: {"": {up: 1.747131018199607e-12, dn: 1.747131018199607e-12}}, 61: {"": {up: 1.512256809109142e-12, dn: 1.512256809109142e-12}}, 62: {"": {up: 1.918405186282127e-12, dn: 1.918405186282127e-12}}, 63: {"": {up: 2.085198352175641e-12, dn: 2.085198352175641e-12}}, 64: {"": {up: 1.302417089015181e-12, dn: 1.302417089015181e-12}}, 65: {"": {up: 1.214317576562921e-12, dn: 1.214317576562921e-12}}, 66: {"": {up: 1.342872361021857e-12, dn: 1.342872361021857e-12}}, 67: {"": {up: 1.367537937990271e-12, dn: 1.367537937990271e-12}}, 68: {"": {up: 4.665453938314489e-12, dn: 4.665453938314489e-12}}, 69: {"": {up: 9.296860409396474e-13, dn: 9.296860409396474e-13}}, 70: {"": {up: 4.583699738590843e-13, dn: 4.583699738590843e-13}}, 71: {"": {up: 4.681803358262839e-13, dn: 4.681803358262839e-13}}, 72: {"": {up: 4.108148945771434e-13, dn: 4.108148945771434e-13}}, 73: {"": {up: 2.312921546566864e-13, dn: 2.312921546566864e-13}}, 74: {"": {up: 1.47305533757505e-12, dn: 1.47305533757505e-12}}, 75: {"": {up: 1.328257943144678e-13, dn: 1.328257943144678e-13}}, 76: {"": {up: 2.629144178706077e-13, dn: 2.629144178706077e-13}}, 77: {"": {up: 2.328491419882914e-13, dn: 2.328491419882914e-13}}, 78: {"": {up: 3.695813410215591e-13, dn: 3.695813410215591e-13}}, 79: {"": {up: 1.574870173133658e-13, dn: 1.574870173133658e-13}}, 80: {"": {up: 1.856060887635117e-13, dn: 1.856060887635117e-13}}, 81: {"": {up: 7.330678980053852e-14, dn: 7.330678980053852e-14}}, 82: {"": {up: 1.755303397359862e-13, dn: 1.755303397359862e-13}}, 83: {"": {up: 1.833574165507695e-13, dn: 1.833574165507695e-13}}, 84: {"": {up: 8.838166254272241e-14, dn: 8.838166254272241e-14}}, 85: {"": {up: 4.506324981193073e-13, dn: 4.506324981193073e-13}}, 86: {"": {up: 6.740393051375617e-14, dn: 6.740393051375617e-14}}, 87: {"": {up: 5.064615394867564e-14, dn: 5.064615394867564e-14}}, 88: {"": {up: 1.237804129200595e-13, dn: 1.237804129200595e-13}}, 89: {"": {up: 7.989384143312795e-14, dn: 7.989384143312795e-14}}, 90: {"": {up: 1.259410172794878e-14, dn: 1.259410172794878e-14}}, 91: {"": {up: 1.383244928955953e-14, dn: 1.383244928955953e-14}}, 92: {"": {up: 1.246983072058207e-14, dn: 1.246983072058207e-14}}, 93: {"": {up: 2.304480430762999e-14, dn: 2.304480430762999e-14}}, 94: {"": {up: 1.512840861748119e-14, dn: 1.512840861748119e-14}}, 95: {"": {up: 1.057603201940314e-14, dn: 1.057603201940314e-14}}, 96: {"": {up: 1.236452515844245e-14, dn: 1.236452515844245e-14}}, 97: {"": {up: 6.920939356708957e-15, dn: 6.920939356708957e-15}}, 98: {"": {up: 2.551147749144866e-14, dn: 2.551147749144866e-14}}, 99: {"": {up: 1.682198692951901e-14, dn: 1.682198692951901e-14}}, 100: {"": {up: 6.895665986414037e-14, dn: 6.895665986414037e-14}}, 101: {"": {up: 2.871197326959356e-15, dn: 2.871197326959356e-15}}, 102: {"": {up: 4.645408733009353e-15, dn: 4.645408733009353e-15}}, 103: {"": {up: 9.37484132823892e-15, dn: 9.37484132823892e-15}}, 104: {"": {up: 4.363279116333035e-15, dn: 4.363279116333035e-15}}, 105: {"": {up: 2.092553380744563e-15, dn: 2.092553380744563e-15}}, 106: {"": {up: 4.096395572716249e-14, dn: 4.096395572716249e-14}}, 107: {"": {up: 1.498315888787672e-15, dn: 1.498315888787672e-15}}, 108: {"": {up: 3.138809955173815e-15, dn: 3.138809955173815e-15}}, 109: {"": {up: 1.420499271543621e-14, dn: 1.420499271543621e-14}}, 110: {"": {up: 1.810160828674659e-15, dn: 1.810160828674659e-15}}, 111: {"": {up: 9.101857233031056e-15, dn: 9.101857233031056e-15}}, 112: {"": {up: 2.02426688556301e-15, dn: 2.02426688556301e-15}}, 113: {"": {up: 5.465592016356579e-14, dn: 5.465592016356579e-14}}, 114: {"": {up: 2.511118551719404e-14, dn: 2.511118551719404e-14}}, 115: {"": {up: 1.173674652777203e-13, dn: 1.173674652777203e-13}}, 116: {"": {up: 8.652979274642221e-16, dn: 8.652979274642221e-16}}, 117: {"": {up: 1.617538848952547e-15, dn: 1.617538848952547e-15}}, 118: {"": {up: 6.810514836165615e-16, dn: 6.810514836165615e-16}}, 119: {"": {up: 5.54389329260365e-16, dn: 5.54389329260365e-16}}, 120: {"": {up: 3.779893165958276e-16, dn: 3.779893165958276e-16}}, 121: {"": {up: 2.195920585638038e-16, dn: 2.195920585638038e-16}}, 122: {"": {up: 3.853061783929658e-16, dn: 3.853061783929658e-16}}, 123: {"": {up: 5.329564858575135e-16, dn: 5.329564858575135e-16}}, 124: {"": {up: 5.996762559447666e-16, dn: 5.996762559447666e-16}}, 125: {"": {up: 1.375635654345138e-16, dn: 1.375635654345138e-16}}, 126: {"": {up: 3.64715197190115e-16, dn: 3.64715197190115e-16}}, 127: {"": {up: 1.11502553920199e-15, dn: 1.11502553920199e-15}}, 128: {"": {up: 8.853655106896427e-17, dn: 8.853655106896427e-17}}, 129: {"": {up: 1.170505574654777e-16, dn: 1.170505574654777e-16}}, 130: {"": {up: 1.605179201814284e-16, dn: 1.605179201814284e-16}}, 131: {"": {up: 1.613452158599771e-15, dn: 1.613452158599771e-15}}, 132: {"": {up: 1.227392226749577e-16, dn: 1.227392226749577e-16}}, 133: {"": {up: 3.564439572464372e-16, dn: 3.564439572464372e-16}}, 134: {"": {up: 2.302424627108416e-16, dn: 2.302424627108416e-16}}, 135: {"": {up: 3.44441869322287e-16, dn: 3.44441869322287e-16}}, 136: {"": {up: 1.017120078198102e-16, dn: 1.017120078198102e-16}}, 137: {"": {up: 2.453037855318308e-16, dn: 2.453037855318308e-16}}, 138: {"": {up: 1.181961605232676e-16, dn: 1.181961605232676e-16}}, 139: {"": {up: 4.97254657786798e-16, dn: 4.97254657786798e-16}}, 140: {"": {up: 2.271193961432549e-15, dn: 2.271193961432549e-15}}, 141: {"": {up: 7.519952159960689e-17, dn: 7.519952159960689e-17}}, 142: {"": {up: 1.856061624776671e-16, dn: 1.856061624776671e-16}}, 143: {"": {up: 3.41701081487787e-17, dn: 3.41701081487787e-17}}, 144: {"": {up: 3.593838790674282e-17, dn: 3.593838790674282e-17}}, 145: {"": {up: 5.092827119765144e-17, dn: 5.092827119765144e-17}}, 146: {"": {up: 4.551285513783206e-17, dn: 4.551285513783206e-17}}, 147: {"": {up: 1.127182347331241e-17, dn: 1.127182347331241e-17}}, 148: {"": {up: 2.926132090372758e-17, dn: 2.926132090372758e-17}}, 149: {"": {up: 1.776281703081455e-16, dn: 1.776281703081455e-16}}, 150: {"": {up: 2.282407763567993e-18, dn: 2.282407763567993e-18}}, 151: {"": {up: 1.381521200519767e-18, dn: 1.381521200519767e-18}}, 152: {"": {up: 5.346363169292155e-17, dn: 5.346363169292155e-17}}, 153: {"": {up: 1.515964933596458e-17, dn: 1.515964933596458e-17}}, 154: {"": {up: 6.264036049029723e-18, dn: 6.264036049029723e-18}}, 155: {"": {up: 5.75862176334981e-17, dn: 5.75862176334981e-17}}, 156: {"": {up: 1.902633398505653e-18, dn: 1.902633398505653e-18}}, 157: {"": {up: 4.396659584645369e-18, dn: 4.396659584645369e-18}}, 158: {"": {up: 4.701832822894105e-17, dn: 4.701832822894105e-17}}, 159: {"": {up: 1.598890480152704e-17, dn: 1.598890480152704e-17}}, 160: {"": {up: 3.38406376429075e-17, dn: 3.38406376429075e-17}}, 161: {"": {up: 2.130398058204378e-18, dn: 2.130398058204378e-18}}, 162: {"": {up: 1.223960269220241e-18, dn: 1.223960269220241e-18}}, 163: {"": {up: 7.754485721448864e-18, dn: 7.754485721448864e-18}}, 164: {"": {up: 1.577138103880156e-17, dn: 1.577138103880156e-17}}, 165: {"": {up: 2.44425705147484e-20, dn: 2.44425705147484e-20}}, 166: {"": {up: 9.015031517108048e-19, dn: 9.015031517108048e-19}}, 167: {"": {up: 5.72083960284764e-19, dn: 5.72083960284764e-19}}, 168: {"": {up: 1.059240571703619e-17, dn: 1.059240571703619e-17}}, 169: {"": {up: 7.85813066144909e-19, dn: 7.85813066144909e-19}}, 170: {"": {up: 7.398883197068764e-18, dn: 7.398883197068764e-18}}, 171: {"": {up: 1.683691014310453e-17, dn: 1.683691014310453e-17}}, 172: {"": {up: 6.113441802759014e-18, dn: 6.113441802759014e-18}}, 173: {"": {up: 2.220323050194857e-20, dn: 2.220323050194857e-20}}, 174: {"": {up: 1.363894649501395e-17, dn: 1.363894649501395e-17}}, 175: {"": {up: 2.891207527312619e-18, dn: 2.891207527312619e-18}}, 176: {"": {up: 3.504721016493851e-18, dn: 3.504721016493851e-18}}, 177: {"": {up: 2.431178448678416e-14, dn: 2.431178448678416e-14}}, 178: {"": {up: 6.21938318760845e-18, dn: 6.21938318760845e-18}}, 179: {"": {up: 2.170746029171561e-19, dn: 2.170746029171561e-19}}, 180: {"": {up: 7.598336755770061e-21, dn: 7.598336755770061e-21}}, 181: {"": {up: 6.06375611973209e-22, dn: 6.06375611973209e-22}}, 182: {"": {up: 2.182501984014074e-21, dn: 2.182501984014074e-21}}, 183: {"": {up: 1.210555596762344e-19, dn: 1.210555596762344e-19}}, 184: {"": {up: 2.414036083155736e-21, dn: 2.414036083155736e-21}}, 185: {"": {up: 5.301328931707772e-21, dn: 5.301328931707772e-21}}, 186: {"": {up: 1.334020821399353e-18, dn: 1.334020821399353e-18}}, 187: {"": {up: 2.608937158315808e-20, dn: 2.608937158315808e-20}}, 188: {"": {up: 3.232462780495165e-19, dn: 3.232462780495165e-19}}, 189: {"": {up: 7.515459884269181e-19, dn: 7.515459884269181e-19}}, 190: {"": {up: 6.997464918012486e-20, dn: 6.997464918012486e-20}}, 191: {"": {up: 2.665972964284527e-18, dn: 2.665972964284527e-18}}, 192: {"": {up: 1.517510420418419e-19, dn: 1.517510420418419e-19}}, 193: {"": {up: 8.807418109243814e-21, dn: 8.807418109243814e-21}}, 194: {"": {up: 7.376723325797482e-22, dn: 7.376723325797482e-22}}, 195: {"": {up: 9.385367081989541e-21, dn: 9.385367081989541e-21}}, 196: {"": {up: 3.608915287684424e-19, dn: 3.608915287684424e-19}}, 197: {"": {up: 0, dn: 0}}, 198: {"": {up: 0, dn: 0}}, 199: {"": {up: 1.915337281788419e-20, dn: 1.915337281788419e-20}}, 200: {"": {up: 5.708742142476528e-18, dn: 5.708742142476528e-18}}, 201: {"": {up: 2.256810733300901e-22, dn: 2.256810733300901e-22}}, 202: {"": {up: 2.481576453661594e-20, dn: 2.481576453661594e-20}}, 203: {"": {up: 3.600754245736279e-20, dn: 3.600754245736279e-20}}, 204: {"": {up: 0, dn: 0}}, 205: {"": {up: 0, dn: 0}}, 206: {"": {up: 7.244059502172381e-24, dn: 7.244059502172381e-24}}, 207: {"": {up: 4.73051450848113e-23, dn: 4.73051450848113e-23}}, 208: {"": {up: 2.494461513352697e-21, dn: 2.494461513352697e-21}}, 209: {"": {up: 0, dn: 0}}, 210: {"": {up: 0, dn: 0}}, 211: {"": {up: 1.482183045273332e-22, dn: 1.482183045273332e-22}}, 212: {"": {up: 2.163863046693035e-19, dn: 2.163863046693035e-19}}, 213: {"": {up: 2.595552080743707e-23, dn: 2.595552080743707e-23}}, 214: {"": {up: 1.555427357958952e-21, dn: 1.555427357958952e-21}}, 215: {"": {up: 7.719306455644539e-18, dn: 7.719306455644539e-18}}, 216: {"": {up: 4.314466077646849e-18, dn: 4.314466077646849e-18}}, 217: {"": {up: 0, dn: 0}}, 218: {"": {up: 0, dn: 0}}, 219: {"": {up: 2.335171263911544e-18, dn: 2.335171263911544e-18}}, 220: {"": {up: 0, dn: 0}}, 221: {"": {up: 0, dn: 0}}, 222: {"": {up: 0, dn: 0}}, 223: {"": {up: 0, dn: 0}}, 224: {"": {up: 0, dn: 0}}, 225: {"": {up: 0, dn: 0}}, 226: {"": {up: 8.977535686467328e-22, dn: 8.977535686467328e-22}}, 227: {"": {up: 0, dn: 0}}, 228: {"": {up: 0, dn: 0}}, 229: {"": {up: 0, dn: 0}}, 230: {"": {up: 0, dn: 0}}, 231: {"": {up: 0, dn: 0}}, 232: {"": {up: 7.980948730205254e-24, dn: 7.980948730205254e-24}}, 233: {"": {up: 0, dn: 0}}, 234: {"": {up: 0, dn: 0}}, 235: {"": {up: 0, dn: 0}}, 236: {"": {up: 0, dn: 0}}, 237: {"": {up: 6.035884393613703e-21, dn: 6.035884393613703e-21}}, 238: {"": {up: 0, dn: 0}}, 239: {"": {up: 9.516838157116672e-25, dn: 9.516838157116672e-25}}, 240: {"": {up: 0, dn: 0}}, 241: {"": {up: 0, dn: 0}}, 242: {"": {up: 0, dn: 0}}, 243: {"": {up: 7.303527314264218e-27, dn: 7.303527314264218e-27}}, 244: {"": {up: 1.056500894723629e-24, dn: 1.056500894723629e-24}}, 245: {"": {up: 0, dn: 0}}, 246: {"": {up: 0, dn: 0}}, 247: {"": {up: 0, dn: 0}}, 248: {"": {up: 0, dn: 0}}, 249: {"": {up: 0, dn: 0}}, 250: {"": {up: 0, dn: 0}}, 251: {"": {up: 0, dn: 0}}, 252: {"": {up: 0, dn: 0}}, 253: {"": {up: 0, dn: 0}}, 254: {"": {up: 0, dn: 0}}, 255: {"": {up: 0, dn: 0}}, 256: {"": {up: 0, dn: 0}}, 257: {"": {up: 0, dn: 0}}, 258: {"": {up: 0, dn: 0}}, 259: {"": {up: 0, dn: 0}}, 260: {"": {up: 4.606629966031767e-23, dn: 4.606629966031767e-23}}, 261: {"": {up: 0, dn: 0}}, 262: {"": {up: 0, dn: 0}}, 263: {"": {up: 0, dn: 0}}, 264: {"": {up: 0, dn: 0}}, 265: {"": {up: 0, dn: 0}}, 266: {"": {up: 0, dn: 0}}, 267: {"": {up: 0, dn: 0}}, 268: {"": {up: 0, dn: 0}}, 269: {"": {up: 0, dn: 0}}, 270: {"": {up: 0, dn: 0}}, 271: {"": {up: 0, dn: 0}}, 272: {"": {up: 0, dn: 0}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 0, dn: 0}}, 276: {"": {up: 0, dn: 0}}, 277: {"": {up: 0, dn: 0}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 0, dn: 0}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 0, dn: 0}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 0, dn: 0}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 0, dn: 0}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}}
LineColor=red
LineStyle=solid
LineWidth=1.5pt
Name=NLO_alpha5alphas2
Path=NLO_alpha5alphas2
Title=$\alpha_\text{s}^2\alpha^5$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	2.032176e-02	1.058080e-05	1.058080e-05
4.000000e+01	6.000000e+01	1.373372e-02	7.723520e-06	7.723520e-06
6.000000e+01	8.000000e+01	7.538323e-03	5.143481e-06	5.143481e-06
8.000000e+01	1.000000e+02	4.189110e-03	3.088787e-06	3.088787e-06
1.000000e+02	1.200000e+02	2.436504e-03	2.108681e-06	2.108681e-06
1.200000e+02	1.400000e+02	1.477229e-03	2.011490e-06	2.011490e-06
1.400000e+02	1.600000e+02	9.260814e-04	1.195300e-06	1.195300e-06
1.600000e+02	1.800000e+02	5.969305e-04	9.246517e-07	9.246517e-07
1.800000e+02	2.000000e+02	3.905821e-04	7.285384e-07	7.285384e-07
2.000000e+02	2.200000e+02	2.606005e-04	4.882817e-07	4.882817e-07
2.200000e+02	2.400000e+02	1.748890e-04	4.542126e-07	4.542126e-07
2.400000e+02	2.600000e+02	1.190481e-04	3.437504e-07	3.437504e-07
2.600000e+02	2.800000e+02	8.225452e-05	2.214208e-07	2.214208e-07
2.800000e+02	3.000000e+02	5.705090e-05	1.739026e-07	1.739026e-07
3.000000e+02	3.200000e+02	4.013041e-05	1.570088e-07	1.570088e-07
3.200000e+02	3.400000e+02	2.809936e-05	1.278407e-07	1.278407e-07
3.400000e+02	3.600000e+02	1.991150e-05	1.024017e-07	1.024017e-07
3.600000e+02	3.800000e+02	1.415528e-05	8.377103e-08	8.377103e-08
3.800000e+02	4.000000e+02	1.009285e-05	5.593413e-08	5.593413e-08
4.000000e+02	4.200000e+02	7.187443e-06	1.161027e-07	1.161027e-07
4.200000e+02	4.400000e+02	5.203011e-06	5.717649e-08	5.717649e-08
4.400000e+02	4.600000e+02	3.680768e-06	4.370828e-08	4.370828e-08
4.600000e+02	4.800000e+02	2.712855e-06	3.913046e-08	3.913046e-08
4.800000e+02	5.000000e+02	2.030697e-06	2.588987e-08	2.588987e-08
5.000000e+02	5.200000e+02	1.501132e-06	1.856510e-08	1.856510e-08
5.200000e+02	5.400000e+02	1.121440e-06	1.494599e-08	1.494599e-08
5.400000e+02	5.600000e+02	8.445892e-07	1.068281e-08	1.068281e-08
5.600000e+02	5.800000e+02	6.292256e-07	1.203604e-08	1.203604e-08
5.800000e+02	6.000000e+02	4.616359e-07	9.943271e-09	9.943271e-09
6.000000e+02	6.200000e+02	3.714728e-07	8.596102e-09	8.596102e-09
6.200000e+02	6.400000e+02	2.949579e-07	7.226912e-09	7.226912e-09
6.400000e+02	6.600000e+02	2.330321e-07	4.815538e-09	4.815538e-09
6.600000e+02	6.800000e+02	1.783795e-07	6.983240e-09	6.983240e-09
6.800000e+02	7.000000e+02	1.443178e-07	6.146779e-09	6.146779e-09
7.000000e+02	7.200000e+02	1.057323e-07	4.978575e-09	4.978575e-09
7.200000e+02	7.400000e+02	9.296767e-08	2.398551e-09	2.398551e-09
7.400000e+02	7.600000e+02	6.897939e-08	2.707815e-09	2.707815e-09
7.600000e+02	7.800000e+02	6.147135e-08	2.723729e-09	2.723729e-09
7.800000e+02	8.000000e+02	4.470108e-08	1.265258e-09	1.265258e-09
8.000000e+02	8.200000e+02	3.787340e-08	1.687789e-09	1.687789e-09
8.200000e+02	8.400000e+02	3.476820e-08	2.037587e-09	2.037587e-09
8.400000e+02	8.600000e+02	2.522774e-08	1.279504e-09	1.279504e-09
8.600000e+02	8.800000e+02	1.999652e-08	7.232386e-10	7.232386e-10
8.800000e+02	9.000000e+02	1.758599e-08	9.039719e-10	9.039719e-10
9.000000e+02	9.200000e+02	1.521083e-08	8.770618e-10	8.770618e-10
9.200000e+02	9.400000e+02	1.274179e-08	6.018918e-10	6.018918e-10
9.400000e+02	9.600000e+02	1.062666e-08	5.117816e-10	5.117816e-10
9.600000e+02	9.800000e+02	8.575023e-09	4.245922e-10	4.245922e-10
9.800000e+02	1.000000e+03	7.443653e-09	4.777914e-10	4.777914e-10
1.000000e+03	1.020000e+03	6.390862e-09	4.194561e-10	4.194561e-10
1.020000e+03	1.040000e+03	5.462868e-09	5.927793e-10	5.927793e-10
1.040000e+03	1.060000e+03	4.739893e-09	4.757577e-10	4.757577e-10
1.060000e+03	1.080000e+03	3.672226e-09	2.742685e-10	2.742685e-10
1.080000e+03	1.100000e+03	3.110910e-09	2.483588e-10	2.483588e-10
1.100000e+03	1.120000e+03	2.783927e-09	2.055718e-10	2.055718e-10
1.120000e+03	1.140000e+03	2.422417e-09	1.788547e-10	1.788547e-10
1.140000e+03	1.160000e+03	2.006349e-09	1.562858e-10	1.562858e-10
1.160000e+03	1.180000e+03	1.599616e-09	1.310567e-10	1.310567e-10
1.180000e+03	1.200000e+03	1.412725e-09	1.302253e-10	1.302253e-10
1.200000e+03	1.220000e+03	1.238490e-09	1.057354e-10	1.057354e-10
1.220000e+03	1.240000e+03	9.976954e-10	9.604005e-11	9.604005e-11
1.240000e+03	1.260000e+03	1.085453e-09	1.188102e-10	1.188102e-10
1.260000e+03	1.280000e+03	8.456820e-10	8.927569e-11	8.927569e-11
1.280000e+03	1.300000e+03	6.550630e-10	9.407596e-11	9.407596e-11
1.300000e+03	1.320000e+03	6.771609e-10	9.029188e-11	9.029188e-11
1.320000e+03	1.340000e+03	5.234868e-10	5.365406e-11	5.365406e-11
1.340000e+03	1.360000e+03	5.302461e-10	7.076880e-11	7.076880e-11
1.360000e+03	1.380000e+03	6.894667e-10	1.407736e-10	1.407736e-10
1.380000e+03	1.400000e+03	3.413173e-10	3.475978e-11	3.475978e-11
1.400000e+03	1.420000e+03	3.038565e-10	4.060400e-11	4.060400e-11
1.420000e+03	1.440000e+03	2.899198e-10	3.511733e-11	3.511733e-11
1.440000e+03	1.460000e+03	1.834599e-10	2.347197e-11	2.347197e-11
1.460000e+03	1.480000e+03	2.334837e-10	3.360017e-11	3.360017e-11
1.480000e+03	1.500000e+03	2.197040e-10	2.979883e-11	2.979883e-11
1.500000e+03	1.520000e+03	1.585440e-10	2.206924e-11	2.206924e-11
1.520000e+03	1.540000e+03	1.552026e-10	2.721858e-11	2.721858e-11
1.540000e+03	1.560000e+03	1.375383e-10	1.899609e-11	1.899609e-11
1.560000e+03	1.580000e+03	1.649640e-10	3.704967e-11	3.704967e-11
1.580000e+03	1.600000e+03	8.979949e-11	1.250619e-11	1.250619e-11
1.600000e+03	1.620000e+03	1.213713e-10	2.269515e-11	2.269515e-11
1.620000e+03	1.640000e+03	7.751763e-11	1.175423e-11	1.175423e-11
1.640000e+03	1.660000e+03	7.800755e-11	1.345316e-11	1.345316e-11
1.660000e+03	1.680000e+03	6.285552e-11	9.534724e-12	9.534724e-12
1.680000e+03	1.700000e+03	6.128964e-11	8.910308e-12	8.910308e-12
1.700000e+03	1.720000e+03	3.945658e-11	2.221860e-11	2.221860e-11
1.720000e+03	1.740000e+03	4.598326e-11	1.018637e-11	1.018637e-11
1.740000e+03	1.760000e+03	3.856220e-11	6.104126e-12	6.104126e-12
1.760000e+03	1.780000e+03	3.840714e-11	6.184916e-12	6.184916e-12
1.780000e+03	1.800000e+03	4.947076e-11	1.392569e-11	1.392569e-11
1.800000e+03	1.820000e+03	3.431413e-11	6.132871e-12	6.132871e-12
1.820000e+03	1.840000e+03	3.246471e-11	7.398203e-12	7.398203e-12
1.840000e+03	1.860000e+03	2.624642e-11	5.895575e-12	5.895575e-12
1.860000e+03	1.880000e+03	-9.449610e-12	3.177737e-11	3.177737e-11
1.880000e+03	1.900000e+03	1.772412e-11	3.475823e-12	3.475823e-12
1.900000e+03	1.920000e+03	1.439118e-11	3.144140e-12	3.144140e-12
1.920000e+03	1.940000e+03	1.806979e-11	3.797689e-12	3.797689e-12
1.940000e+03	1.960000e+03	1.283086e-11	2.497670e-12	2.497670e-12
1.960000e+03	1.980000e+03	1.221581e-11	2.841502e-12	2.841502e-12
1.980000e+03	2.000000e+03	9.529251e-12	1.847968e-12	1.847968e-12
2.000000e+03	2.020000e+03	2.219038e-11	9.042782e-12	9.042782e-12
2.020000e+03	2.040000e+03	1.374907e-11	4.510123e-12	4.510123e-12
2.040000e+03	2.060000e+03	1.183372e-11	2.713634e-12	2.713634e-12
2.060000e+03	2.080000e+03	7.666089e-12	1.719236e-12	1.719236e-12
2.080000e+03	2.100000e+03	7.196146e-12	1.459450e-12	1.459450e-12
2.100000e+03	2.120000e+03	9.113546e-12	3.374283e-12	3.374283e-12
2.120000e+03	2.140000e+03	6.893970e-12	2.231687e-12	2.231687e-12
2.140000e+03	2.160000e+03	4.362646e-12	9.862776e-13	9.862776e-13
2.160000e+03	2.180000e+03	5.535696e-12	1.424406e-12	1.424406e-12
2.180000e+03	2.200000e+03	4.263387e-12	1.128174e-12	1.128174e-12
2.200000e+03	2.220000e+03	2.535775e-12	8.043337e-13	8.043337e-13
2.220000e+03	2.240000e+03	3.803809e-12	8.996570e-13	8.996570e-13
2.240000e+03	2.260000e+03	9.676798e-12	3.500338e-12	3.500338e-12
2.260000e+03	2.280000e+03	4.145047e-12	9.407874e-13	9.407874e-13
2.280000e+03	2.300000e+03	1.757540e-12	5.434794e-13	5.434794e-13
2.300000e+03	2.320000e+03	3.326718e-12	1.345202e-12	1.345202e-12
2.320000e+03	2.340000e+03	6.774801e-12	4.484837e-12	4.484837e-12
2.340000e+03	2.360000e+03	3.914007e-12	1.206007e-12	1.206007e-12
2.360000e+03	2.380000e+03	1.971246e-12	4.971112e-13	4.971112e-13
2.380000e+03	2.400000e+03	2.286951e-12	9.522752e-13	9.522752e-13
2.400000e+03	2.420000e+03	1.667362e-12	5.943697e-13	5.943697e-13
2.420000e+03	2.440000e+03	2.490449e-12	7.640069e-13	7.640069e-13
2.440000e+03	2.460000e+03	1.573831e-12	4.969604e-13	4.969604e-13
2.460000e+03	2.480000e+03	1.536881e-12	5.187398e-13	5.187398e-13
2.480000e+03	2.500000e+03	1.828564e-12	6.384191e-13	6.384191e-13
2.500000e+03	2.520000e+03	9.066316e-13	2.608686e-13	2.608686e-13
2.520000e+03	2.540000e+03	3.228972e-12	1.431790e-12	1.431790e-12
2.540000e+03	2.560000e+03	1.001563e-12	2.924035e-13	2.924035e-13
2.560000e+03	2.580000e+03	2.086393e-12	1.279884e-12	1.279884e-12
2.580000e+03	2.600000e+03	1.926745e-12	6.008280e-13	6.008280e-13
2.600000e+03	2.620000e+03	4.467735e-13	1.460142e-13	1.460142e-13
2.620000e+03	2.640000e+03	4.209217e-13	1.283161e-13	1.283161e-13
2.640000e+03	2.660000e+03	7.365465e-13	3.527548e-13	3.527548e-13
2.660000e+03	2.680000e+03	2.105420e-12	9.999486e-13	9.999486e-13
2.680000e+03	2.700000e+03	2.260923e-13	7.313672e-14	7.313672e-14
2.700000e+03	2.720000e+03	4.054255e-12	1.706786e-12	1.706786e-12
2.720000e+03	2.740000e+03	6.474084e-13	2.022254e-13	2.022254e-13
2.740000e+03	2.760000e+03	1.418320e-13	5.064489e-14	5.064489e-14
2.760000e+03	2.780000e+03	7.145194e-13	3.590572e-13	3.590572e-13
2.780000e+03	2.800000e+03	4.963394e-13	1.930769e-13	1.930769e-13
2.800000e+03	2.820000e+03	4.466313e-13	1.808283e-13	1.808283e-13
2.820000e+03	2.840000e+03	9.085555e-13	5.231465e-13	5.231465e-13
2.840000e+03	2.860000e+03	1.138592e-12	5.647593e-13	5.647593e-13
2.860000e+03	2.880000e+03	2.005937e-13	1.416879e-13	1.416879e-13
2.880000e+03	2.900000e+03	3.363009e-13	1.396011e-13	1.396011e-13
2.900000e+03	2.920000e+03	6.618229e-13	2.713657e-13	2.713657e-13
2.920000e+03	2.940000e+03	9.951906e-13	4.998469e-13	4.998469e-13
2.940000e+03	2.960000e+03	2.753439e-13	1.068335e-13	1.068335e-13
2.960000e+03	2.980000e+03	2.179892e-13	1.306697e-13	1.306697e-13
2.980000e+03	3.000000e+03	1.152328e-12	9.985800e-13	9.985800e-13
3.000000e+03	3.020000e+03	4.023478e-13	1.973662e-13	1.973662e-13
3.020000e+03	3.040000e+03	1.832418e-13	1.045559e-13	1.045559e-13
3.040000e+03	3.060000e+03	1.217287e-13	6.030317e-14	6.030317e-14
3.060000e+03	3.080000e+03	3.366428e-14	2.064339e-14	2.064339e-14
3.080000e+03	3.100000e+03	7.682151e-14	3.520168e-14	3.520168e-14
3.100000e+03	3.120000e+03	2.017060e-13	8.563702e-14	8.563702e-14
3.120000e+03	3.140000e+03	2.258717e-13	1.359609e-13	1.359609e-13
3.140000e+03	3.160000e+03	1.176966e-13	5.220517e-14	5.220517e-14
3.160000e+03	3.180000e+03	9.215687e-14	3.796704e-14	3.796704e-14
3.180000e+03	3.200000e+03	1.335753e-13	6.660494e-14	6.660494e-14
3.200000e+03	3.220000e+03	1.936346e-13	1.923586e-13	1.923586e-13
3.220000e+03	3.240000e+03	7.876321e-14	4.781792e-14	4.781792e-14
3.240000e+03	3.260000e+03	2.837484e-14	1.341678e-14	1.341678e-14
3.260000e+03	3.280000e+03	4.977975e-14	2.397562e-14	2.397562e-14
3.280000e+03	3.300000e+03	5.125902e-14	2.574578e-14	2.574578e-14
3.300000e+03	3.320000e+03	2.834303e-14	1.331217e-14	1.331217e-14
3.320000e+03	3.340000e+03	1.168897e-13	7.184055e-14	7.184055e-14
3.340000e+03	3.360000e+03	5.783373e-14	2.480903e-14	2.480903e-14
3.360000e+03	3.380000e+03	1.390163e-14	7.053949e-15	7.053949e-15
3.380000e+03	3.400000e+03	5.517924e-14	3.178182e-14	3.178182e-14
3.400000e+03	3.420000e+03	8.269438e-14	4.984236e-14	4.984236e-14
3.420000e+03	3.440000e+03	2.692519e-14	1.562497e-14	1.562497e-14
3.440000e+03	3.460000e+03	1.771989e-15	8.534741e-16	8.534741e-16
3.460000e+03	3.480000e+03	7.168683e-14	4.711191e-14	4.711191e-14
3.480000e+03	3.500000e+03	1.432510e-14	9.463733e-15	9.463733e-15
3.500000e+03	3.520000e+03	4.551176e-15	4.331097e-15	4.331097e-15
3.520000e+03	3.540000e+03	1.882573e-14	1.227774e-14	1.227774e-14
3.540000e+03	3.560000e+03	9.211074e-14	3.906701e-14	3.906701e-14
3.560000e+03	3.580000e+03	7.167658e-14	4.325459e-14	4.325459e-14
3.580000e+03	3.600000e+03	7.298527e-15	4.118426e-15	4.118426e-15
3.600000e+03	3.620000e+03	2.714038e-14	2.336813e-14	2.336813e-14
3.620000e+03	3.640000e+03	1.212241e-14	7.692948e-15	7.692948e-15
3.640000e+03	3.660000e+03	2.549953e-14	1.184891e-14	1.184891e-14
3.660000e+03	3.680000e+03	1.545058e-14	1.365618e-14	1.365618e-14
3.680000e+03	3.700000e+03	2.077168e-14	1.462833e-14	1.462833e-14
3.700000e+03	3.720000e+03	1.328043e-13	1.102410e-13	1.102410e-13
3.720000e+03	3.740000e+03	3.421135e-14	2.684156e-14	2.684156e-14
3.740000e+03	3.760000e+03	5.229023e-15	2.783606e-15	2.783606e-15
3.760000e+03	3.780000e+03	8.139864e-16	5.537081e-16	5.537081e-16
3.780000e+03	3.800000e+03	2.692280e-16	2.173126e-16	2.173126e-16
3.800000e+03	3.820000e+03	1.050752e-15	5.625073e-16	5.625073e-16
3.820000e+03	3.840000e+03	5.411544e-15	4.868014e-15	4.868014e-15
3.840000e+03	3.860000e+03	7.803321e-16	4.844958e-16	4.844958e-16
3.860000e+03	3.880000e+03	5.491780e-15	3.685964e-15	3.685964e-15
3.880000e+03	3.900000e+03	3.308878e-15	2.428520e-15	2.428520e-15
3.900000e+03	3.920000e+03	1.511053e-15	8.119340e-16	8.119340e-16
3.920000e+03	3.940000e+03	4.161147e-15	3.322741e-15	3.322741e-15
3.940000e+03	3.960000e+03	2.482748e-15	2.086985e-15	2.086985e-15
3.960000e+03	3.980000e+03	4.442548e-17	4.046638e-17	4.046638e-17
3.980000e+03	4.000000e+03	8.208067e-15	7.016671e-15	7.016671e-15
4.000000e+03	4.020000e+03	1.381243e-14	1.088224e-14	1.088224e-14
4.020000e+03	4.040000e+03	2.291387e-15	1.559151e-15	1.559151e-15
4.040000e+03	4.060000e+03	2.359483e-15	2.336701e-15	2.336701e-15
4.060000e+03	4.080000e+03	2.986646e-15	2.434839e-15	2.434839e-15
4.080000e+03	4.100000e+03	2.898382e-15	2.690390e-15	2.690390e-15
4.100000e+03	4.120000e+03	8.100946e-15	4.226234e-15	4.226234e-15
4.120000e+03	4.140000e+03	2.249421e-16	1.508325e-16	1.508325e-16
4.140000e+03	4.160000e+03	1.767703e-19	1.799302e-19	1.799302e-19
4.160000e+03	4.180000e+03	1.911388e-16	1.353092e-16	1.353092e-16
4.180000e+03	4.200000e+03	1.394992e-15	1.392816e-15	1.392816e-15
4.200000e+03	4.220000e+03	2.987508e-15	1.929461e-15	1.929461e-15
4.220000e+03	4.240000e+03	1.518156e-22	1.482497e-22	1.482497e-22
4.240000e+03	4.260000e+03	3.705894e-16	2.703424e-16	2.703424e-16
4.260000e+03	4.280000e+03	5.134010e-17	4.085962e-17	4.085962e-17
4.280000e+03	4.300000e+03	1.872500e-15	1.855055e-15	1.855055e-15
4.300000e+03	4.320000e+03	2.486320e-16	1.988556e-16	1.988556e-16
4.320000e+03	4.340000e+03	6.134201e-16	6.077408e-16	6.077408e-16
4.340000e+03	4.360000e+03	-1.051300e-16	1.059574e-16	1.059574e-16
4.360000e+03	4.380000e+03	1.252276e-17	7.248186e-18	7.248186e-18
4.380000e+03	4.400000e+03	2.037180e-16	2.013004e-16	2.013004e-16
4.400000e+03	4.420000e+03	5.049661e-16	4.818574e-16	4.818574e-16
4.420000e+03	4.440000e+03	6.270515e-16	5.963315e-16	5.963315e-16
4.440000e+03	4.460000e+03	1.087990e-15	7.753895e-16	7.753895e-16
4.460000e+03	4.480000e+03	3.354802e-16	3.396000e-16	3.396000e-16
4.480000e+03	4.500000e+03	3.815658e-16	3.639249e-16	3.639249e-16
4.500000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.540000e+03	7.099333e-17	4.786917e-17	4.786917e-17
4.540000e+03	4.560000e+03	1.584688e-16	1.388057e-16	1.388057e-16
4.560000e+03	4.580000e+03	1.002648e-16	9.844146e-17	9.844146e-17
4.580000e+03	4.600000e+03	2.533947e-17	2.533946e-17	2.533946e-17
4.600000e+03	4.620000e+03	2.670127e-18	2.667858e-18	2.667858e-18
4.620000e+03	4.640000e+03	7.948035e-18	7.835521e-18	7.835521e-18
4.640000e+03	4.660000e+03	1.139979e-16	1.006798e-16	1.006798e-16
4.660000e+03	4.680000e+03	2.633186e-16	2.457941e-16	2.457941e-16
4.680000e+03	4.700000e+03	1.103501e-19	1.103501e-19	1.103501e-19
4.700000e+03	4.720000e+03	1.371637e-16	8.943261e-17	8.943261e-17
4.720000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.760000e+03	5.249609e-16	5.249463e-16	5.249463e-16
4.760000e+03	4.780000e+03	1.207595e-17	9.055112e-18	9.055112e-18
4.780000e+03	4.800000e+03	-9.516838e-25	9.516838e-25	9.516838e-25
4.800000e+03	4.820000e+03	8.875770e-26	8.875770e-26	8.875770e-26
4.820000e+03	4.840000e+03	3.072142e-19	2.236878e-19	2.236878e-19
4.840000e+03	4.860000e+03	1.665369e-17	1.664667e-17	1.664667e-17
4.860000e+03	4.880000e+03	2.844215e-17	2.844215e-17	2.844215e-17
4.880000e+03	4.900000e+03	1.056501e-24	1.056501e-24	1.056501e-24
4.900000e+03	4.920000e+03	4.177048e-16	4.068776e-16	4.068776e-16
4.920000e+03	4.940000e+03	1.402409e-17	1.362979e-17	1.362979e-17
4.940000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.980000e+03	5.737561e-17	4.359456e-17	4.359456e-17
4.980000e+03	5.000000e+03	6.089901e-21	6.089901e-21	6.089901e-21
5.000000e+03	5.020000e+03	2.770705e-21	2.770705e-21	2.770705e-21
5.020000e+03	5.040000e+03	7.019672e-19	6.344063e-19	6.344063e-19
5.040000e+03	5.060000e+03	5.837035e-18	5.837035e-18	5.837035e-18
5.060000e+03	5.080000e+03	2.156569e-19	2.116433e-19	2.116433e-19
5.080000e+03	5.100000e+03	-5.615114e-19	7.191887e-19	7.191887e-19
5.100000e+03	5.120000e+03	8.806784e-22	8.806784e-22	8.806784e-22
5.120000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.160000e+03	6.636311e-19	6.249831e-19	6.249831e-19
5.160000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.200000e+03	8.765033e-37	8.765033e-37	8.765033e-37
5.200000e+03	5.220000e+03	-2.269460e-18	2.269506e-18	2.269506e-18
5.220000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.260000e+03	4.331818e-18	4.330522e-18	4.330522e-18
5.260000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.300000e+03	1.270954e-19	1.271051e-19	1.271051e-19
5.300000e+03	5.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.360000e+03	8.891428e-19	9.120823e-19	9.120823e-19
5.360000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.420000e+03	2.060408e-18	2.060408e-18	2.060408e-18
5.420000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.460000e+03	-2.992622e-20	2.992622e-20	2.992622e-20
5.460000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.520000e+03	1.402316e-17	1.362176e-17	1.362176e-17
5.520000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.560000e+03	4.262669e-22	4.262669e-22	4.262669e-22
5.560000e+03	5.580000e+03	4.540200e-22	4.540200e-22	4.540200e-22
5.580000e+03	5.600000e+03	-1.212932e-20	1.212932e-20	1.212932e-20
5.600000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.980000e+03	-1.453029e-22	1.453029e-22	1.453029e-22
5.980000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+03	8.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+03	8.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+03	8.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+03	8.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+03	8.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+03	8.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+03	8.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+03	8.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+03	8.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+03	8.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+03	8.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+03	8.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+03	8.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+03	8.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+03	8.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+03	8.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+03	8.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+03	8.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+03	8.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+03	8.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+03	8.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+03	8.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+03	8.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+03	8.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+03	8.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+03	8.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+03	8.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+03	8.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+03	8.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+03	8.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+03	8.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+03	8.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+03	8.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+03	8.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+03	8.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+03	8.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+03	8.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+03	8.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+03	8.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+03	8.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+03	8.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+03	8.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+03	8.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+03	8.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+03	8.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+03	8.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+03	8.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+03	8.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+03	8.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+03	9.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+03	9.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+03	9.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+03	9.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+03	9.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+03	9.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+03	9.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+03	9.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+03	9.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+03	9.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+03	9.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+03	9.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+03	9.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+03	9.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+03	9.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+03	9.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+03	9.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+03	9.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+03	9.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+03	9.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+03	9.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+03	9.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+03	9.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+03	9.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+03	9.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+03	9.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+03	9.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+03	9.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+03	9.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+03	9.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+03	9.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+03	9.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+03	9.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+03	9.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+03	9.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+03	9.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+03	9.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+03	9.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+03	9.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+03	9.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+03	9.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+03	9.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+03	9.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+03	9.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+03	9.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+03	9.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+03	9.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+03	9.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.002000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+04	1.004000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+04	1.006000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+04	1.008000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+04	1.010000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+04	1.012000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+04	1.014000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+04	1.016000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+04	1.018000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.022000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+04	1.024000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+04	1.026000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+04	1.028000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+04	1.030000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+04	1.032000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+04	1.034000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+04	1.036000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+04	1.038000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.042000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+04	1.044000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+04	1.046000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+04	1.048000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+04	1.050000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+04	1.052000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+04	1.054000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+04	1.056000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+04	1.058000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.062000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+04	1.064000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+04	1.066000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+04	1.068000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+04	1.070000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+04	1.072000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+04	1.074000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+04	1.076000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+04	1.078000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.082000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+04	1.084000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+04	1.086000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+04	1.088000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+04	1.090000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+04	1.092000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+04	1.094000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+04	1.096000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+04	1.098000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.102000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+04	1.104000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+04	1.106000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+04	1.108000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+04	1.110000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+04	1.112000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+04	1.114000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+04	1.116000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+04	1.118000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.122000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+04	1.124000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+04	1.126000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+04	1.128000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+04	1.130000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+04	1.132000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+04	1.134000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+04	1.136000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+04	1.138000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.142000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.146000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.150000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+04	1.152000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+04	1.154000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+04	1.156000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+04	1.158000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.162000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+04	1.164000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+04	1.166000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+04	1.168000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+04	1.170000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.174000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+04	1.176000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+04	1.178000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.182000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+04	1.184000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+04	1.186000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.190000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+04	1.192000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+04	1.194000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.198000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.202000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.206000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.210000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.214000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.218000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.222000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.226000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.230000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.234000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.238000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.242000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.246000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.250000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.254000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.258000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.262000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.266000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.270000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.274000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.278000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.282000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.286000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.290000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.294000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.298000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO_alpha6alphas
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 1.371696915618143e-06, dn: 1.371696915618143e-06}}, 2: {"": {up: 7.674117166901489e-07, dn: 7.674117166901489e-07}}, 3: {"": {up: 4.320561816330306e-07, dn: 4.320561816330306e-07}}, 4: {"": {up: 2.687114759095775e-07, dn: 2.687114759095775e-07}}, 5: {"": {up: 1.756612573991836e-07, dn: 1.756612573991836e-07}}, 6: {"": {up: 1.195849613878143e-07, dn: 1.195849613878143e-07}}, 7: {"": {up: 8.457614697519266e-08, dn: 8.457614697519266e-08}}, 8: {"": {up: 6.1507279228803e-08, dn: 6.1507279228803e-08}}, 9: {"": {up: 4.416215497154539e-08, dn: 4.416215497154539e-08}}, 10: {"": {up: 3.265111369268518e-08, dn: 3.265111369268518e-08}}, 11: {"": {up: 2.437736908846187e-08, dn: 2.437736908846187e-08}}, 12: {"": {up: 1.843805563862323e-08, dn: 1.843805563862323e-08}}, 13: {"": {up: 1.51655936182064e-08, dn: 1.51655936182064e-08}}, 14: {"": {up: 1.071776202794807e-08, dn: 1.071776202794807e-08}}, 15: {"": {up: 8.503262726464196e-09, dn: 8.503262726464196e-09}}, 16: {"": {up: 6.428286160005946e-09, dn: 6.428286160005946e-09}}, 17: {"": {up: 5.299333604857854e-09, dn: 5.299333604857854e-09}}, 18: {"": {up: 4.950505272523219e-09, dn: 4.950505272523219e-09}}, 19: {"": {up: 3.280819228397359e-09, dn: 3.280819228397359e-09}}, 20: {"": {up: 2.871979952503788e-09, dn: 2.871979952503788e-09}}, 21: {"": {up: 2.197775019857677e-09, dn: 2.197775019857677e-09}}, 22: {"": {up: 1.845076584804014e-09, dn: 1.845076584804014e-09}}, 23: {"": {up: 1.391749974356954e-09, dn: 1.391749974356954e-09}}, 24: {"": {up: 1.17265245871519e-09, dn: 1.17265245871519e-09}}, 25: {"": {up: 1.072014794064662e-09, dn: 1.072014794064662e-09}}, 26: {"": {up: 8.227388619785839e-10, dn: 8.227388619785839e-10}}, 27: {"": {up: 6.22791979312937e-10, dn: 6.22791979312937e-10}}, 28: {"": {up: 5.591059512883246e-10, dn: 5.591059512883246e-10}}, 29: {"": {up: 4.631921358738071e-10, dn: 4.631921358738071e-10}}, 30: {"": {up: 4.169115960673627e-10, dn: 4.169115960673627e-10}}, 31: {"": {up: 6.777775031161621e-10, dn: 6.777775031161621e-10}}, 32: {"": {up: 2.317100128636757e-10, dn: 2.317100128636757e-10}}, 33: {"": {up: 2.153173590319387e-10, dn: 2.153173590319387e-10}}, 34: {"": {up: 2.052035746031652e-10, dn: 2.052035746031652e-10}}, 35: {"": {up: 1.867662297871992e-10, dn: 1.867662297871992e-10}}, 36: {"": {up: 3.292165792844264e-10, dn: 3.292165792844264e-10}}, 37: {"": {up: 1.429596196090618e-10, dn: 1.429596196090618e-10}}, 38: {"": {up: 2.148884886941069e-10, dn: 2.148884886941069e-10}}, 39: {"": {up: 6.433887165368874e-11, dn: 6.433887165368874e-11}}, 40: {"": {up: 5.805004361899104e-11, dn: 5.805004361899104e-11}}, 41: {"": {up: 1.522631732201267e-09, dn: 1.522631732201267e-09}}, 42: {"": {up: 3.911205034155471e-11, dn: 3.911205034155471e-11}}, 43: {"": {up: 3.68850111080082e-11, dn: 3.68850111080082e-11}}, 44: {"": {up: 1.110667974810684e-10, dn: 1.110667974810684e-10}}, 45: {"": {up: 3.380420495503963e-11, dn: 3.380420495503963e-11}}, 46: {"": {up: 2.945423332102793e-11, dn: 2.945423332102793e-11}}, 47: {"": {up: 2.648970346952026e-11, dn: 2.648970346952026e-11}}, 48: {"": {up: 2.019039114224864e-11, dn: 2.019039114224864e-11}}, 49: {"": {up: 1.276064319533744e-11, dn: 1.276064319533744e-11}}, 50: {"": {up: 1.435237945025531e-11, dn: 1.435237945025531e-11}}, 51: {"": {up: 9.740432014965801e-12, dn: 9.740432014965801e-12}}, 52: {"": {up: 8.759164136179556e-12, dn: 8.759164136179556e-12}}, 53: {"": {up: 8.590931748493338e-12, dn: 8.590931748493338e-12}}, 54: {"": {up: 7.559795828776647e-11, dn: 7.559795828776647e-11}}, 55: {"": {up: 7.588997371741825e-12, dn: 7.588997371741825e-12}}, 56: {"": {up: 3.751767214234955e-12, dn: 3.751767214234955e-12}}, 57: {"": {up: 7.882916026265863e-12, dn: 7.882916026265863e-12}}, 58: {"": {up: 3.124769593789353e-12, dn: 3.124769593789353e-12}}, 59: {"": {up: 6.348747779585712e-12, dn: 6.348747779585712e-12}}, 60: {"": {up: 1.747131018199607e-12, dn: 1.747131018199607e-12}}, 61: {"": {up: 1.512256809109142e-12, dn: 1.512256809109142e-12}}, 62: {"": {up: 1.918405186282127e-12, dn: 1.918405186282127e-12}}, 63: {"": {up: 2.085198352175641e-12, dn: 2.085198352175641e-12}}, 64: {"": {up: 1.302417089015181e-12, dn: 1.302417089015181e-12}}, 65: {"": {up: 1.214317576562921e-12, dn: 1.214317576562921e-12}}, 66: {"": {up: 1.342872361021857e-12, dn: 1.342872361021857e-12}}, 67: {"": {up: 1.367537937990271e-12, dn: 1.367537937990271e-12}}, 68: {"": {up: 4.665453938314489e-12, dn: 4.665453938314489e-12}}, 69: {"": {up: 9.296860409396474e-13, dn: 9.296860409396474e-13}}, 70: {"": {up: 4.583699738590843e-13, dn: 4.583699738590843e-13}}, 71: {"": {up: 4.681803358262839e-13, dn: 4.681803358262839e-13}}, 72: {"": {up: 4.108148945771434e-13, dn: 4.108148945771434e-13}}, 73: {"": {up: 2.312921546566864e-13, dn: 2.312921546566864e-13}}, 74: {"": {up: 1.47305533757505e-12, dn: 1.47305533757505e-12}}, 75: {"": {up: 1.328257943144678e-13, dn: 1.328257943144678e-13}}, 76: {"": {up: 2.629144178706077e-13, dn: 2.629144178706077e-13}}, 77: {"": {up: 2.328491419882914e-13, dn: 2.328491419882914e-13}}, 78: {"": {up: 3.695813410215591e-13, dn: 3.695813410215591e-13}}, 79: {"": {up: 1.574870173133658e-13, dn: 1.574870173133658e-13}}, 80: {"": {up: 1.856060887635117e-13, dn: 1.856060887635117e-13}}, 81: {"": {up: 7.330678980053852e-14, dn: 7.330678980053852e-14}}, 82: {"": {up: 1.755303397359862e-13, dn: 1.755303397359862e-13}}, 83: {"": {up: 1.833574165507695e-13, dn: 1.833574165507695e-13}}, 84: {"": {up: 8.838166254272241e-14, dn: 8.838166254272241e-14}}, 85: {"": {up: 4.506324981193073e-13, dn: 4.506324981193073e-13}}, 86: {"": {up: 6.740393051375617e-14, dn: 6.740393051375617e-14}}, 87: {"": {up: 5.064615394867564e-14, dn: 5.064615394867564e-14}}, 88: {"": {up: 1.237804129200595e-13, dn: 1.237804129200595e-13}}, 89: {"": {up: 7.989384143312795e-14, dn: 7.989384143312795e-14}}, 90: {"": {up: 1.259410172794878e-14, dn: 1.259410172794878e-14}}, 91: {"": {up: 1.383244928955953e-14, dn: 1.383244928955953e-14}}, 92: {"": {up: 1.246983072058207e-14, dn: 1.246983072058207e-14}}, 93: {"": {up: 2.304480430762999e-14, dn: 2.304480430762999e-14}}, 94: {"": {up: 1.512840861748119e-14, dn: 1.512840861748119e-14}}, 95: {"": {up: 1.057603201940314e-14, dn: 1.057603201940314e-14}}, 96: {"": {up: 1.236452515844245e-14, dn: 1.236452515844245e-14}}, 97: {"": {up: 6.920939356708957e-15, dn: 6.920939356708957e-15}}, 98: {"": {up: 2.551147749144866e-14, dn: 2.551147749144866e-14}}, 99: {"": {up: 1.682198692951901e-14, dn: 1.682198692951901e-14}}, 100: {"": {up: 6.895665986414037e-14, dn: 6.895665986414037e-14}}, 101: {"": {up: 2.871197326959356e-15, dn: 2.871197326959356e-15}}, 102: {"": {up: 4.645408733009353e-15, dn: 4.645408733009353e-15}}, 103: {"": {up: 9.37484132823892e-15, dn: 9.37484132823892e-15}}, 104: {"": {up: 4.363279116333035e-15, dn: 4.363279116333035e-15}}, 105: {"": {up: 2.092553380744563e-15, dn: 2.092553380744563e-15}}, 106: {"": {up: 4.096395572716249e-14, dn: 4.096395572716249e-14}}, 107: {"": {up: 1.498315888787672e-15, dn: 1.498315888787672e-15}}, 108: {"": {up: 3.138809955173815e-15, dn: 3.138809955173815e-15}}, 109: {"": {up: 1.420499271543621e-14, dn: 1.420499271543621e-14}}, 110: {"": {up: 1.810160828674659e-15, dn: 1.810160828674659e-15}}, 111: {"": {up: 9.101857233031056e-15, dn: 9.101857233031056e-15}}, 112: {"": {up: 2.02426688556301e-15, dn: 2.02426688556301e-15}}, 113: {"": {up: 5.465592016356579e-14, dn: 5.465592016356579e-14}}, 114: {"": {up: 2.511118551719404e-14, dn: 2.511118551719404e-14}}, 115: {"": {up: 1.173674652777203e-13, dn: 1.173674652777203e-13}}, 116: {"": {up: 8.652979274642221e-16, dn: 8.652979274642221e-16}}, 117: {"": {up: 1.617538848952547e-15, dn: 1.617538848952547e-15}}, 118: {"": {up: 6.810514836165615e-16, dn: 6.810514836165615e-16}}, 119: {"": {up: 5.54389329260365e-16, dn: 5.54389329260365e-16}}, 120: {"": {up: 3.779893165958276e-16, dn: 3.779893165958276e-16}}, 121: {"": {up: 2.195920585638038e-16, dn: 2.195920585638038e-16}}, 122: {"": {up: 3.853061783929658e-16, dn: 3.853061783929658e-16}}, 123: {"": {up: 5.329564858575135e-16, dn: 5.329564858575135e-16}}, 124: {"": {up: 5.996762559447666e-16, dn: 5.996762559447666e-16}}, 125: {"": {up: 1.375635654345138e-16, dn: 1.375635654345138e-16}}, 126: {"": {up: 3.64715197190115e-16, dn: 3.64715197190115e-16}}, 127: {"": {up: 1.11502553920199e-15, dn: 1.11502553920199e-15}}, 128: {"": {up: 8.853655106896427e-17, dn: 8.853655106896427e-17}}, 129: {"": {up: 1.170505574654777e-16, dn: 1.170505574654777e-16}}, 130: {"": {up: 1.605179201814284e-16, dn: 1.605179201814284e-16}}, 131: {"": {up: 1.613452158599771e-15, dn: 1.613452158599771e-15}}, 132: {"": {up: 1.227392226749577e-16, dn: 1.227392226749577e-16}}, 133: {"": {up: 3.564439572464372e-16, dn: 3.564439572464372e-16}}, 134: {"": {up: 2.302424627108416e-16, dn: 2.302424627108416e-16}}, 135: {"": {up: 3.44441869322287e-16, dn: 3.44441869322287e-16}}, 136: {"": {up: 1.017120078198102e-16, dn: 1.017120078198102e-16}}, 137: {"": {up: 2.453037855318308e-16, dn: 2.453037855318308e-16}}, 138: {"": {up: 1.181961605232676e-16, dn: 1.181961605232676e-16}}, 139: {"": {up: 4.97254657786798e-16, dn: 4.97254657786798e-16}}, 140: {"": {up: 2.271193961432549e-15, dn: 2.271193961432549e-15}}, 141: {"": {up: 7.519952159960689e-17, dn: 7.519952159960689e-17}}, 142: {"": {up: 1.856061624776671e-16, dn: 1.856061624776671e-16}}, 143: {"": {up: 3.41701081487787e-17, dn: 3.41701081487787e-17}}, 144: {"": {up: 3.593838790674282e-17, dn: 3.593838790674282e-17}}, 145: {"": {up: 5.092827119765144e-17, dn: 5.092827119765144e-17}}, 146: {"": {up: 4.551285513783206e-17, dn: 4.551285513783206e-17}}, 147: {"": {up: 1.127182347331241e-17, dn: 1.127182347331241e-17}}, 148: {"": {up: 2.926132090372758e-17, dn: 2.926132090372758e-17}}, 149: {"": {up: 1.776281703081455e-16, dn: 1.776281703081455e-16}}, 150: {"": {up: 2.282407763567993e-18, dn: 2.282407763567993e-18}}, 151: {"": {up: 1.381521200519767e-18, dn: 1.381521200519767e-18}}, 152: {"": {up: 5.346363169292155e-17, dn: 5.346363169292155e-17}}, 153: {"": {up: 1.515964933596458e-17, dn: 1.515964933596458e-17}}, 154: {"": {up: 6.264036049029723e-18, dn: 6.264036049029723e-18}}, 155: {"": {up: 5.75862176334981e-17, dn: 5.75862176334981e-17}}, 156: {"": {up: 1.902633398505653e-18, dn: 1.902633398505653e-18}}, 157: {"": {up: 4.396659584645369e-18, dn: 4.396659584645369e-18}}, 158: {"": {up: 4.701832822894105e-17, dn: 4.701832822894105e-17}}, 159: {"": {up: 1.598890480152704e-17, dn: 1.598890480152704e-17}}, 160: {"": {up: 3.38406376429075e-17, dn: 3.38406376429075e-17}}, 161: {"": {up: 2.130398058204378e-18, dn: 2.130398058204378e-18}}, 162: {"": {up: 1.223960269220241e-18, dn: 1.223960269220241e-18}}, 163: {"": {up: 7.754485721448864e-18, dn: 7.754485721448864e-18}}, 164: {"": {up: 1.577138103880156e-17, dn: 1.577138103880156e-17}}, 165: {"": {up: 2.44425705147484e-20, dn: 2.44425705147484e-20}}, 166: {"": {up: 9.015031517108048e-19, dn: 9.015031517108048e-19}}, 167: {"": {up: 5.72083960284764e-19, dn: 5.72083960284764e-19}}, 168: {"": {up: 1.059240571703619e-17, dn: 1.059240571703619e-17}}, 169: {"": {up: 7.85813066144909e-19, dn: 7.85813066144909e-19}}, 170: {"": {up: 7.398883197068764e-18, dn: 7.398883197068764e-18}}, 171: {"": {up: 1.683691014310453e-17, dn: 1.683691014310453e-17}}, 172: {"": {up: 6.113441802759014e-18, dn: 6.113441802759014e-18}}, 173: {"": {up: 2.220323050194857e-20, dn: 2.220323050194857e-20}}, 174: {"": {up: 1.363894649501395e-17, dn: 1.363894649501395e-17}}, 175: {"": {up: 2.891207527312619e-18, dn: 2.891207527312619e-18}}, 176: {"": {up: 3.504721016493851e-18, dn: 3.504721016493851e-18}}, 177: {"": {up: 2.431178448678416e-14, dn: 2.431178448678416e-14}}, 178: {"": {up: 6.21938318760845e-18, dn: 6.21938318760845e-18}}, 179: {"": {up: 2.170746029171561e-19, dn: 2.170746029171561e-19}}, 180: {"": {up: 7.598336755770061e-21, dn: 7.598336755770061e-21}}, 181: {"": {up: 6.06375611973209e-22, dn: 6.06375611973209e-22}}, 182: {"": {up: 2.182501984014074e-21, dn: 2.182501984014074e-21}}, 183: {"": {up: 1.210555596762344e-19, dn: 1.210555596762344e-19}}, 184: {"": {up: 2.414036083155736e-21, dn: 2.414036083155736e-21}}, 185: {"": {up: 5.301328931707772e-21, dn: 5.301328931707772e-21}}, 186: {"": {up: 1.334020821399353e-18, dn: 1.334020821399353e-18}}, 187: {"": {up: 2.608937158315808e-20, dn: 2.608937158315808e-20}}, 188: {"": {up: 3.232462780495165e-19, dn: 3.232462780495165e-19}}, 189: {"": {up: 7.515459884269181e-19, dn: 7.515459884269181e-19}}, 190: {"": {up: 6.997464918012486e-20, dn: 6.997464918012486e-20}}, 191: {"": {up: 2.665972964284527e-18, dn: 2.665972964284527e-18}}, 192: {"": {up: 1.517510420418419e-19, dn: 1.517510420418419e-19}}, 193: {"": {up: 8.807418109243814e-21, dn: 8.807418109243814e-21}}, 194: {"": {up: 7.376723325797482e-22, dn: 7.376723325797482e-22}}, 195: {"": {up: 9.385367081989541e-21, dn: 9.385367081989541e-21}}, 196: {"": {up: 3.608915287684424e-19, dn: 3.608915287684424e-19}}, 197: {"": {up: 0, dn: 0}}, 198: {"": {up: 0, dn: 0}}, 199: {"": {up: 1.915337281788419e-20, dn: 1.915337281788419e-20}}, 200: {"": {up: 5.708742142476528e-18, dn: 5.708742142476528e-18}}, 201: {"": {up: 2.256810733300901e-22, dn: 2.256810733300901e-22}}, 202: {"": {up: 2.481576453661594e-20, dn: 2.481576453661594e-20}}, 203: {"": {up: 3.600754245736279e-20, dn: 3.600754245736279e-20}}, 204: {"": {up: 0, dn: 0}}, 205: {"": {up: 0, dn: 0}}, 206: {"": {up: 7.244059502172381e-24, dn: 7.244059502172381e-24}}, 207: {"": {up: 4.73051450848113e-23, dn: 4.73051450848113e-23}}, 208: {"": {up: 2.494461513352697e-21, dn: 2.494461513352697e-21}}, 209: {"": {up: 0, dn: 0}}, 210: {"": {up: 0, dn: 0}}, 211: {"": {up: 1.482183045273332e-22, dn: 1.482183045273332e-22}}, 212: {"": {up: 2.163863046693035e-19, dn: 2.163863046693035e-19}}, 213: {"": {up: 2.595552080743707e-23, dn: 2.595552080743707e-23}}, 214: {"": {up: 1.555427357958952e-21, dn: 1.555427357958952e-21}}, 215: {"": {up: 7.719306455644539e-18, dn: 7.719306455644539e-18}}, 216: {"": {up: 4.314466077646849e-18, dn: 4.314466077646849e-18}}, 217: {"": {up: 0, dn: 0}}, 218: {"": {up: 0, dn: 0}}, 219: {"": {up: 2.335171263911544e-18, dn: 2.335171263911544e-18}}, 220: {"": {up: 0, dn: 0}}, 221: {"": {up: 0, dn: 0}}, 222: {"": {up: 0, dn: 0}}, 223: {"": {up: 0, dn: 0}}, 224: {"": {up: 0, dn: 0}}, 225: {"": {up: 0, dn: 0}}, 226: {"": {up: 8.977535686467328e-22, dn: 8.977535686467328e-22}}, 227: {"": {up: 0, dn: 0}}, 228: {"": {up: 0, dn: 0}}, 229: {"": {up: 0, dn: 0}}, 230: {"": {up: 0, dn: 0}}, 231: {"": {up: 0, dn: 0}}, 232: {"": {up: 7.980948730205254e-24, dn: 7.980948730205254e-24}}, 233: {"": {up: 0, dn: 0}}, 234: {"": {up: 0, dn: 0}}, 235: {"": {up: 0, dn: 0}}, 236: {"": {up: 0, dn: 0}}, 237: {"": {up: 6.035884393613703e-21, dn: 6.035884393613703e-21}}, 238: {"": {up: 0, dn: 0}}, 239: {"": {up: 9.516838157116672e-25, dn: 9.516838157116672e-25}}, 240: {"": {up: 0, dn: 0}}, 241: {"": {up: 0, dn: 0}}, 242: {"": {up: 0, dn: 0}}, 243: {"": {up: 7.303527314264218e-27, dn: 7.303527314264218e-27}}, 244: {"": {up: 1.056500894723629e-24, dn: 1.056500894723629e-24}}, 245: {"": {up: 0, dn: 0}}, 246: {"": {up: 0, dn: 0}}, 247: {"": {up: 0, dn: 0}}, 248: {"": {up: 0, dn: 0}}, 249: {"": {up: 0, dn: 0}}, 250: {"": {up: 0, dn: 0}}, 251: {"": {up: 0, dn: 0}}, 252: {"": {up: 0, dn: 0}}, 253: {"": {up: 0, dn: 0}}, 254: {"": {up: 0, dn: 0}}, 255: {"": {up: 0, dn: 0}}, 256: {"": {up: 0, dn: 0}}, 257: {"": {up: 0, dn: 0}}, 258: {"": {up: 0, dn: 0}}, 259: {"": {up: 0, dn: 0}}, 260: {"": {up: 4.606629966031767e-23, dn: 4.606629966031767e-23}}, 261: {"": {up: 0, dn: 0}}, 262: {"": {up: 0, dn: 0}}, 263: {"": {up: 0, dn: 0}}, 264: {"": {up: 0, dn: 0}}, 265: {"": {up: 0, dn: 0}}, 266: {"": {up: 0, dn: 0}}, 267: {"": {up: 0, dn: 0}}, 268: {"": {up: 0, dn: 0}}, 269: {"": {up: 0, dn: 0}}, 270: {"": {up: 0, dn: 0}}, 271: {"": {up: 0, dn: 0}}, 272: {"": {up: 0, dn: 0}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 0, dn: 0}}, 276: {"": {up: 0, dn: 0}}, 277: {"": {up: 0, dn: 0}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 0, dn: 0}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 0, dn: 0}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 0, dn: 0}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 0, dn: 0}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}}
LineColor=purple
LineStyle=solid
LineWidth=1.5pt
Name=NLO_alpha6alphas
Path=NLO_alpha6alphas
Title=$\alpha_\text{s}\alpha^6$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	2.557850e-02	4.480334e-05	4.480334e-05
4.000000e+01	6.000000e+01	1.780635e-02	3.487912e-05	3.487912e-05
6.000000e+01	8.000000e+01	9.944401e-03	2.193986e-05	2.193986e-05
8.000000e+01	1.000000e+02	5.585474e-03	1.929317e-05	1.929317e-05
1.000000e+02	1.200000e+02	3.269192e-03	8.952011e-06	8.952011e-06
1.200000e+02	1.400000e+02	2.005922e-03	6.490381e-06	6.490381e-06
1.400000e+02	1.600000e+02	1.244035e-03	5.091249e-06	5.091249e-06
1.600000e+02	1.800000e+02	8.010443e-04	4.059951e-06	4.059951e-06
1.800000e+02	2.000000e+02	5.232250e-04	2.654194e-06	2.654194e-06
2.000000e+02	2.200000e+02	3.505358e-04	2.139577e-06	2.139577e-06
2.200000e+02	2.400000e+02	2.322898e-04	1.432267e-06	1.432267e-06
2.400000e+02	2.600000e+02	1.604568e-04	1.045477e-06	1.045477e-06
2.600000e+02	2.800000e+02	1.118920e-04	8.515291e-07	8.515291e-07
2.800000e+02	3.000000e+02	7.395679e-05	7.044244e-07	7.044244e-07
3.000000e+02	3.200000e+02	5.484155e-05	5.421692e-07	5.421692e-07
3.200000e+02	3.400000e+02	3.747236e-05	4.527905e-07	4.527905e-07
3.400000e+02	3.600000e+02	2.635205e-05	3.977717e-07	3.977717e-07
3.600000e+02	3.800000e+02	1.954049e-05	3.779817e-07	3.779817e-07
3.800000e+02	4.000000e+02	1.356627e-05	2.667579e-07	2.667579e-07
4.000000e+02	4.200000e+02	9.824653e-06	2.131215e-07	2.131215e-07
4.200000e+02	4.400000e+02	6.980522e-06	1.906076e-07	1.906076e-07
4.400000e+02	4.600000e+02	5.087943e-06	1.552993e-07	1.552993e-07
4.600000e+02	4.800000e+02	3.702605e-06	1.467606e-07	1.467606e-07
4.800000e+02	5.000000e+02	2.940960e-06	1.231404e-07	1.231404e-07
5.000000e+02	5.200000e+02	1.920615e-06	1.064997e-07	1.064997e-07
5.200000e+02	5.400000e+02	1.671976e-06	7.569716e-08	7.569716e-08
5.400000e+02	5.600000e+02	1.052282e-06	5.817317e-08	5.817317e-08
5.600000e+02	5.800000e+02	8.834622e-07	4.931817e-08	4.931817e-08
5.800000e+02	6.000000e+02	6.557127e-07	4.892940e-08	4.892940e-08
6.000000e+02	6.200000e+02	5.111144e-07	4.726727e-08	4.726727e-08
6.200000e+02	6.400000e+02	4.550927e-07	3.638657e-08	3.638657e-08
6.400000e+02	6.600000e+02	2.841693e-07	3.142349e-08	3.142349e-08
6.600000e+02	6.800000e+02	2.675731e-07	2.702305e-08	2.702305e-08
6.800000e+02	7.000000e+02	1.808084e-07	2.629755e-08	2.629755e-08
7.000000e+02	7.200000e+02	1.435514e-07	1.641564e-08	1.641564e-08
7.200000e+02	7.400000e+02	1.264859e-07	1.731374e-08	1.731374e-08
7.400000e+02	7.600000e+02	8.191623e-08	1.506187e-08	1.506187e-08
7.600000e+02	7.800000e+02	7.272087e-08	1.241010e-08	1.241010e-08
7.800000e+02	8.000000e+02	6.242801e-08	1.483075e-08	1.483075e-08
8.000000e+02	8.200000e+02	7.165779e-08	1.302916e-08	1.302916e-08
8.200000e+02	8.400000e+02	3.563906e-08	8.024707e-09	8.024707e-09
8.400000e+02	8.600000e+02	1.116006e-08	1.175492e-08	1.175492e-08
8.600000e+02	8.800000e+02	3.944680e-08	1.243304e-08	1.243304e-08
8.800000e+02	9.000000e+02	2.604149e-08	8.051812e-09	8.051812e-09
9.000000e+02	9.200000e+02	2.291062e-08	5.447955e-09	5.447955e-09
9.200000e+02	9.400000e+02	1.966616e-08	5.950590e-09	5.950590e-09
9.400000e+02	9.600000e+02	2.581578e-08	8.359546e-09	8.359546e-09
9.600000e+02	9.800000e+02	5.746644e-09	7.325451e-09	7.325451e-09
9.800000e+02	1.000000e+03	1.969071e-08	7.462793e-09	7.462793e-09
1.000000e+03	1.020000e+03	4.999055e-09	4.109733e-09	4.109733e-09
1.020000e+03	1.040000e+03	1.144510e-10	7.893716e-09	7.893716e-09
1.040000e+03	1.060000e+03	1.147855e-08	6.994731e-09	6.994731e-09
1.060000e+03	1.080000e+03	3.325994e-09	3.039535e-09	3.039535e-09
1.080000e+03	1.100000e+03	4.265426e-09	2.670667e-09	2.670667e-09
1.100000e+03	1.120000e+03	4.562733e-09	1.501043e-09	1.501043e-09
1.120000e+03	1.140000e+03	1.819143e-09	1.093094e-09	1.093094e-09
1.140000e+03	1.160000e+03	1.997545e-09	9.182771e-10	9.182771e-10
1.160000e+03	1.180000e+03	2.068380e-09	1.226688e-09	1.226688e-09
1.180000e+03	1.200000e+03	8.118206e-10	1.063432e-09	1.063432e-09
1.200000e+03	1.220000e+03	5.319258e-09	2.815025e-09	2.815025e-09
1.220000e+03	1.240000e+03	1.011871e-10	7.639787e-10	7.639787e-10
1.240000e+03	1.260000e+03	1.132288e-09	5.039344e-10	5.039344e-10
1.260000e+03	1.280000e+03	1.223550e-11	9.599337e-10	9.599337e-10
1.280000e+03	1.300000e+03	1.769282e-09	1.252746e-09	1.252746e-09
1.300000e+03	1.320000e+03	8.681806e-10	8.032495e-10	8.032495e-10
1.320000e+03	1.340000e+03	1.289589e-10	5.896233e-10	5.896233e-10
1.340000e+03	1.360000e+03	1.000735e-09	4.858389e-10	4.858389e-10
1.360000e+03	1.380000e+03	5.062276e-10	3.376167e-10	3.376167e-10
1.380000e+03	1.400000e+03	5.613661e-10	2.229676e-10	2.229676e-10
1.400000e+03	1.420000e+03	1.095741e-10	1.947994e-10	1.947994e-10
1.420000e+03	1.440000e+03	9.291180e-11	1.300131e-10	1.300131e-10
1.440000e+03	1.460000e+03	-1.554446e-10	2.443930e-10	2.443930e-10
1.460000e+03	1.480000e+03	5.013328e-10	2.480564e-10	2.480564e-10
1.480000e+03	1.500000e+03	8.465700e-11	1.092673e-10	1.092673e-10
1.500000e+03	1.520000e+03	-1.059521e-10	1.505088e-10	1.505088e-10
1.520000e+03	1.540000e+03	2.564779e-10	1.860362e-10	1.860362e-10
1.540000e+03	1.560000e+03	3.355287e-10	1.766513e-10	1.766513e-10
1.560000e+03	1.580000e+03	4.540090e-11	1.091098e-10	1.091098e-10
1.580000e+03	1.600000e+03	1.925971e-11	7.446243e-11	7.446243e-11
1.600000e+03	1.620000e+03	1.036421e-10	7.618391e-11	7.618391e-11
1.620000e+03	1.640000e+03	5.386406e-11	9.033733e-11	9.033733e-11
1.640000e+03	1.660000e+03	-4.264180e-12	7.443802e-11	7.443802e-11
1.660000e+03	1.680000e+03	2.872446e-11	3.398645e-11	3.398645e-11
1.680000e+03	1.700000e+03	8.120777e-11	3.609911e-11	3.609911e-11
1.700000e+03	1.720000e+03	1.099202e-10	7.102090e-11	7.102090e-11
1.720000e+03	1.740000e+03	-3.218633e-10	2.573219e-10	2.573219e-10
1.740000e+03	1.760000e+03	4.196061e-10	2.640511e-10	2.640511e-10
1.760000e+03	1.780000e+03	7.546802e-11	7.183194e-11	7.183194e-11
1.780000e+03	1.800000e+03	3.970375e-11	5.302259e-11	5.302259e-11
1.800000e+03	1.820000e+03	-2.997536e-11	7.019717e-11	7.019717e-11
1.820000e+03	1.840000e+03	1.147660e-10	8.607770e-11	8.607770e-11
1.840000e+03	1.860000e+03	5.585850e-12	2.306270e-11	2.306270e-11
1.860000e+03	1.880000e+03	5.801922e-11	3.908136e-11	3.908136e-11
1.880000e+03	1.900000e+03	1.953304e-11	1.526383e-11	1.526383e-11
1.900000e+03	1.920000e+03	1.174530e-12	8.424626e-12	8.424626e-12
1.920000e+03	1.940000e+03	3.620219e-11	2.090330e-11	2.090330e-11
1.940000e+03	1.960000e+03	1.547477e-11	3.321355e-11	3.321355e-11
1.960000e+03	1.980000e+03	5.860190e-11	3.153921e-11	3.153921e-11
1.980000e+03	2.000000e+03	3.458535e-11	1.300646e-11	1.300646e-11
2.000000e+03	2.020000e+03	-3.602700e-12	2.718537e-11	2.718537e-11
2.020000e+03	2.040000e+03	3.558022e-11	2.290474e-11	2.290474e-11
2.040000e+03	2.060000e+03	7.598809e-12	2.080297e-11	2.080297e-11
2.060000e+03	2.080000e+03	-1.333394e-11	2.070007e-11	2.070007e-11
2.080000e+03	2.100000e+03	5.754186e-12	1.031374e-11	1.031374e-11
2.100000e+03	2.120000e+03	-2.839020e-13	5.242048e-12	5.242048e-12
2.120000e+03	2.140000e+03	-7.784963e-12	1.603812e-11	1.603812e-11
2.140000e+03	2.160000e+03	2.312605e-11	1.764793e-11	1.764793e-11
2.160000e+03	2.180000e+03	-4.423152e-12	4.493321e-12	4.493321e-12
2.180000e+03	2.200000e+03	-2.735067e-12	1.089928e-11	1.089928e-11
2.200000e+03	2.220000e+03	-3.296836e-11	4.171305e-11	4.171305e-11
2.220000e+03	2.240000e+03	4.260881e-11	4.161395e-11	4.161395e-11
2.240000e+03	2.260000e+03	-1.839851e-12	6.275857e-12	6.275857e-12
2.260000e+03	2.280000e+03	-1.002725e-11	1.709662e-11	1.709662e-11
2.280000e+03	2.300000e+03	1.804915e-11	1.752941e-11	1.752941e-11
2.300000e+03	2.320000e+03	5.851790e-13	3.524075e-12	3.524075e-12
2.320000e+03	2.340000e+03	1.772882e-11	1.237237e-11	1.237237e-11
2.340000e+03	2.360000e+03	9.194141e-12	7.523434e-12	7.523434e-12
2.360000e+03	2.380000e+03	7.063205e-12	4.226792e-12	4.226792e-12
2.380000e+03	2.400000e+03	-9.601804e-12	1.119470e-11	1.119470e-11
2.400000e+03	2.420000e+03	4.681794e-11	4.466975e-11	4.466975e-11
2.420000e+03	2.440000e+03	-3.815083e-11	4.457097e-11	4.457097e-11
2.440000e+03	2.460000e+03	1.296337e-11	1.404579e-11	1.404579e-11
2.460000e+03	2.480000e+03	1.451624e-12	1.127397e-12	1.127397e-12
2.480000e+03	2.500000e+03	1.993581e-12	9.471904e-13	9.471904e-13
2.500000e+03	2.520000e+03	1.454445e-12	1.249588e-12	1.249588e-12
2.520000e+03	2.540000e+03	-3.601383e-12	3.996994e-12	3.996994e-12
2.540000e+03	2.560000e+03	1.838472e-12	2.203029e-12	2.203029e-12
2.560000e+03	2.580000e+03	3.450320e-12	1.963898e-12	1.963898e-12
2.580000e+03	2.600000e+03	2.492443e-12	7.737171e-13	7.737171e-13
2.600000e+03	2.620000e+03	-5.088466e-12	4.654825e-12	4.654825e-12
2.620000e+03	2.640000e+03	7.640123e-13	5.606078e-13	5.606078e-13
2.640000e+03	2.660000e+03	2.710751e-12	2.042517e-12	2.042517e-12
2.660000e+03	2.680000e+03	2.707624e-12	1.644751e-12	1.644751e-12
2.680000e+03	2.700000e+03	5.119102e-12	4.319850e-12	4.319850e-12
2.700000e+03	2.720000e+03	4.027202e-12	1.814860e-12	1.814860e-12
2.720000e+03	2.740000e+03	-3.667036e-13	9.737594e-13	9.737594e-13
2.740000e+03	2.760000e+03	5.688642e-13	8.418311e-13	8.418311e-13
2.760000e+03	2.780000e+03	9.788700e-13	4.451223e-13	4.451223e-13
2.780000e+03	2.800000e+03	1.025804e-13	3.559359e-13	3.559359e-13
2.800000e+03	2.820000e+03	4.314394e-13	1.979270e-13	1.979270e-13
2.820000e+03	2.840000e+03	-3.082983e-13	2.506420e-12	2.506420e-12
2.840000e+03	2.860000e+03	-4.446189e-12	5.674184e-12	5.674184e-12
2.860000e+03	2.880000e+03	-2.282733e-13	4.441659e-13	4.441659e-13
2.880000e+03	2.900000e+03	1.006878e-12	1.085246e-12	1.085246e-12
2.900000e+03	2.920000e+03	9.088251e-13	3.916752e-13	3.916752e-13
2.920000e+03	2.940000e+03	4.777685e-13	5.903336e-13	5.903336e-13
2.940000e+03	2.960000e+03	-3.237060e-14	9.728112e-13	9.728112e-13
2.960000e+03	2.980000e+03	1.806847e-13	4.051167e-13	4.051167e-13
2.980000e+03	3.000000e+03	1.047846e-12	1.004779e-12	1.004779e-12
3.000000e+03	3.020000e+03	1.788329e-13	3.146143e-13	3.146143e-13
3.020000e+03	3.040000e+03	6.712286e-13	6.221036e-13	6.221036e-13
3.040000e+03	3.060000e+03	1.677170e-14	1.025603e-13	1.025603e-13
3.060000e+03	3.080000e+03	2.546264e-14	9.649421e-14	9.649421e-14
3.080000e+03	3.100000e+03	1.405125e-12	1.276276e-12	1.276276e-12
3.100000e+03	3.120000e+03	1.678411e-13	9.097979e-14	9.097979e-14
3.120000e+03	3.140000e+03	2.357089e-13	1.368371e-13	1.368371e-13
3.140000e+03	3.160000e+03	1.427219e-13	5.876082e-14	5.876082e-14
3.160000e+03	3.180000e+03	-2.155970e-13	2.982375e-13	2.982375e-13
3.180000e+03	3.200000e+03	-1.088741e-13	2.188552e-13	2.188552e-13
3.200000e+03	3.220000e+03	2.099264e-13	2.033602e-13	2.033602e-13
3.220000e+03	3.240000e+03	-1.933646e-13	2.622138e-13	2.622138e-13
3.240000e+03	3.260000e+03	-2.707060e-15	2.609526e-14	2.609526e-14
3.260000e+03	3.280000e+03	7.183263e-14	4.552734e-14	4.552734e-14
3.280000e+03	3.300000e+03	-3.867996e-13	4.016664e-13	4.016664e-13
3.300000e+03	3.320000e+03	3.858142e-13	4.435871e-13	4.435871e-13
3.320000e+03	3.340000e+03	5.459498e-14	8.388229e-14	8.388229e-14
3.340000e+03	3.360000e+03	-5.317610e-13	5.487995e-13	5.487995e-13
3.360000e+03	3.380000e+03	1.029874e-13	7.217131e-14	7.217131e-14
3.380000e+03	3.400000e+03	3.188107e-14	3.693715e-14	3.693715e-14
3.400000e+03	3.420000e+03	-2.324000e-16	7.755902e-14	7.755902e-14
3.420000e+03	3.440000e+03	1.178593e-13	6.402145e-14	6.402145e-14
3.440000e+03	3.460000e+03	3.776551e-14	1.621412e-13	1.621412e-13
3.460000e+03	3.480000e+03	6.645764e-14	1.254202e-13	1.254202e-13
3.480000e+03	3.500000e+03	1.390697e-13	9.280033e-14	9.280033e-14
3.500000e+03	3.520000e+03	7.753503e-15	4.278410e-15	4.278410e-15
3.520000e+03	3.540000e+03	-1.652800e-14	3.733017e-14	3.733017e-14
3.540000e+03	3.560000e+03	9.095843e-14	3.908795e-14	3.908795e-14
3.560000e+03	3.580000e+03	7.212370e-14	4.358706e-14	4.358706e-14
3.580000e+03	3.600000e+03	8.160814e-15	4.255048e-15	4.255048e-15
3.600000e+03	3.620000e+03	2.398113e-14	2.452706e-14	2.452706e-14
3.620000e+03	3.640000e+03	6.269934e-15	1.027258e-14	1.027258e-14
3.640000e+03	3.660000e+03	6.104780e-15	6.434201e-14	6.434201e-14
3.660000e+03	3.680000e+03	-2.375354e-14	3.183224e-14	3.183224e-14
3.680000e+03	3.700000e+03	8.112800e-15	1.742302e-14	1.742302e-14
3.700000e+03	3.720000e+03	1.520933e-13	1.115671e-13	1.115671e-13
3.720000e+03	3.740000e+03	3.194086e-14	2.692168e-14	2.692168e-14
3.740000e+03	3.760000e+03	-1.321699e-13	1.359749e-13	1.359749e-13
3.760000e+03	3.780000e+03	-1.146410e-14	9.113470e-15	9.113470e-15
3.780000e+03	3.800000e+03	-2.066089e-15	2.254531e-15	2.254531e-15
3.800000e+03	3.820000e+03	1.663771e-13	1.535779e-13	1.535779e-13
3.820000e+03	3.840000e+03	-4.144157e-14	4.665979e-14	4.665979e-14
3.840000e+03	3.860000e+03	-5.065465e-15	5.131636e-15	5.131636e-15
3.860000e+03	3.880000e+03	5.421239e-15	3.686497e-15	3.686497e-15
3.880000e+03	3.900000e+03	-1.156889e-14	1.169656e-14	1.169656e-14
3.900000e+03	3.920000e+03	1.506790e-16	1.417554e-15	1.417554e-15
3.920000e+03	3.940000e+03	4.022661e-15	3.448947e-15	3.448947e-15
3.940000e+03	3.960000e+03	2.398058e-15	2.088564e-15	2.088564e-15
3.960000e+03	3.980000e+03	6.350069e-14	6.115467e-14	6.115467e-14
3.980000e+03	4.000000e+03	-1.086166e-14	1.833153e-14	1.833153e-14
4.000000e+03	4.020000e+03	1.582440e-15	1.388723e-14	1.388723e-14
4.020000e+03	4.040000e+03	2.239121e-15	1.561331e-15	1.561331e-15
4.040000e+03	4.060000e+03	7.228881e-15	6.789169e-15	6.789169e-15
4.060000e+03	4.080000e+03	-3.293526e-14	4.371171e-14	4.371171e-14
4.080000e+03	4.100000e+03	-3.544143e-13	3.558687e-13	3.558687e-13
4.100000e+03	4.120000e+03	7.730807e-15	4.233709e-15	4.233709e-15
4.120000e+03	4.140000e+03	-7.975099e-16	1.458028e-15	1.458028e-15
4.140000e+03	4.160000e+03	-1.047411e-15	1.306778e-15	1.306778e-15
4.160000e+03	4.180000e+03	1.431953e-15	1.509914e-15	1.509914e-15
4.180000e+03	4.200000e+03	1.946700e-15	1.471625e-15	1.471625e-15
4.200000e+03	4.220000e+03	2.940044e-15	1.932863e-15	1.932863e-15
4.220000e+03	4.240000e+03	-2.708784e-15	2.742792e-15	2.742792e-15
4.240000e+03	4.260000e+03	-3.116384e-16	5.132413e-16	5.132413e-16
4.260000e+03	4.280000e+03	-3.564922e-15	4.096439e-15	4.096439e-15
4.280000e+03	4.300000e+03	3.648605e-15	2.575984e-15	2.575984e-15
4.300000e+03	4.320000e+03	1.265289e-16	2.393791e-16	2.393791e-16
4.320000e+03	4.340000e+03	6.122228e-16	6.077412e-16	6.077412e-16
4.340000e+03	4.360000e+03	-2.214831e-16	1.314402e-16	1.314402e-16
4.360000e+03	4.380000e+03	2.754246e-17	9.937749e-17	9.937749e-17
4.380000e+03	4.400000e+03	7.686803e-15	7.456003e-15	7.456003e-15
4.400000e+03	4.420000e+03	-7.166754e-15	7.450547e-15	7.450547e-15
4.420000e+03	4.440000e+03	2.846505e-14	2.781528e-14	2.781528e-14
4.440000e+03	4.460000e+03	1.091719e-15	7.753974e-16	7.753974e-16
4.460000e+03	4.480000e+03	2.534014e-16	3.495910e-16	3.495910e-16
4.480000e+03	4.500000e+03	4.566889e-16	3.734221e-16	3.734221e-16
4.500000e+03	4.520000e+03	-4.134868e-17	4.139011e-17	4.139011e-17
4.520000e+03	4.540000e+03	1.133611e-16	6.408416e-17	6.408416e-17
4.540000e+03	4.560000e+03	1.599998e-15	1.495996e-15	1.495996e-15
4.560000e+03	4.580000e+03	-1.943133e-15	2.045897e-15	2.045897e-15
4.580000e+03	4.600000e+03	9.797117e-16	8.979366e-16	8.979366e-16
4.600000e+03	4.620000e+03	-8.916710e-16	8.972516e-16	8.972516e-16
4.620000e+03	4.640000e+03	-4.981910e-17	5.299288e-17	5.299288e-17
4.640000e+03	4.660000e+03	1.145616e-16	1.006819e-16	1.006819e-16
4.660000e+03	4.680000e+03	2.554274e-16	2.459079e-16	2.459079e-16
4.680000e+03	4.700000e+03	-1.107345e-16	9.371923e-17	9.371923e-17
4.700000e+03	4.720000e+03	-2.803012e-16	5.215226e-16	5.215226e-16
4.720000e+03	4.740000e+03	4.957873e-16	4.981734e-16	4.981734e-16
4.740000e+03	4.760000e+03	4.885623e-16	5.259799e-16	5.259799e-16
4.760000e+03	4.780000e+03	-4.057070e-17	4.918354e-17	4.918354e-17
4.780000e+03	4.800000e+03	-4.729372e-16	4.984103e-16	4.984103e-16
4.800000e+03	4.820000e+03	5.093313e-16	5.090064e-16	5.090064e-16
4.820000e+03	4.840000e+03	1.179931e-16	8.264236e-17	8.264236e-17
4.840000e+03	4.860000e+03	1.502776e-17	1.668190e-17	1.668190e-17
4.860000e+03	4.880000e+03	3.264918e-17	2.884467e-17	2.884467e-17
4.880000e+03	4.900000e+03	-1.891094e-15	1.891090e-15	1.891090e-15
4.900000e+03	4.920000e+03	2.280122e-15	1.906420e-15	1.906420e-15
4.920000e+03	4.940000e+03	1.069003e-17	1.380472e-17	1.380472e-17
4.940000e+03	4.960000e+03	1.515070e-18	1.438097e-18	1.438097e-18
4.960000e+03	4.980000e+03	5.737736e-17	4.359457e-17	4.359457e-17
4.980000e+03	5.000000e+03	-8.338216e-18	8.344841e-18	8.344841e-18
5.000000e+03	5.020000e+03	-3.871408e-16	3.871574e-16	3.871574e-16
5.020000e+03	5.040000e+03	-1.659571e-19	7.235847e-18	7.235847e-18
5.040000e+03	5.060000e+03	1.883320e-18	6.974003e-18	6.974003e-18
5.060000e+03	5.080000e+03	1.747036e-19	2.223964e-19	2.223964e-19
5.080000e+03	5.100000e+03	-5.549009e-19	7.192191e-19	7.192191e-19
5.100000e+03	5.120000e+03	-8.237842e-16	8.238408e-16	8.238408e-16
5.120000e+03	5.140000e+03	6.317988e-20	6.198827e-20	6.198827e-20
5.140000e+03	5.160000e+03	-1.388146e-18	2.143855e-18	2.143855e-18
5.160000e+03	5.180000e+03	-4.159464e-24	8.552681e-24	8.552681e-24
5.180000e+03	5.200000e+03	1.392376e-20	1.011614e-20	1.011614e-20
5.200000e+03	5.220000e+03	-2.262672e-18	2.269516e-18	2.269516e-18
5.220000e+03	5.240000e+03	4.816731e-20	8.490421e-20	8.490421e-20
5.240000e+03	5.260000e+03	4.333999e-18	4.330523e-18	4.330523e-18
5.260000e+03	5.280000e+03	-5.752678e-22	5.726307e-22	5.726307e-22
5.280000e+03	5.300000e+03	1.270973e-19	1.271051e-19	1.271051e-19
5.300000e+03	5.320000e+03	1.791444e-15	1.325244e-15	1.325244e-15
5.320000e+03	5.340000e+03	-1.232650e-22	1.448886e-22	1.448886e-22
5.340000e+03	5.360000e+03	8.925112e-19	9.120888e-19	9.120888e-19
5.360000e+03	5.380000e+03	-2.611290e-24	2.202598e-24	2.202598e-24
5.380000e+03	5.400000e+03	2.605032e-29	2.589949e-29	2.589949e-29
5.400000e+03	5.420000e+03	2.060408e-18	2.060408e-18	2.060408e-18
5.420000e+03	5.440000e+03	3.866763e-18	3.866763e-18	3.866763e-18
5.440000e+03	5.460000e+03	-2.992535e-20	2.992622e-20	2.992622e-20
5.460000e+03	5.480000e+03	5.408100e-25	5.407472e-25	5.407472e-25
5.480000e+03	5.500000e+03	2.770574e-27	2.770908e-27	2.770908e-27
5.500000e+03	5.520000e+03	1.402316e-17	1.362176e-17	1.362176e-17
5.520000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.560000e+03	7.263998e-20	7.221509e-20	7.221509e-20
5.560000e+03	5.580000e+03	4.678615e-22	4.542309e-22	4.542309e-22
5.580000e+03	5.600000e+03	-1.212932e-20	1.212932e-20	1.212932e-20
5.600000e+03	5.620000e+03	1.727302e-25	1.261034e-25	1.261034e-25
5.620000e+03	5.640000e+03	-2.305423e-22	2.266104e-22	2.266104e-22
5.640000e+03	5.660000e+03	2.075216e-23	2.495738e-23	2.495738e-23
5.660000e+03	5.680000e+03	7.697041e-25	7.693497e-25	7.693497e-25
5.680000e+03	5.700000e+03	-3.594495e-28	3.551791e-28	3.551791e-28
5.700000e+03	5.720000e+03	-7.791688e-27	7.791688e-27	7.791688e-27
5.720000e+03	5.740000e+03	1.513976e-33	1.513976e-33	1.513976e-33
5.740000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.780000e+03	1.735034e-22	1.735029e-22	1.735029e-22
5.780000e+03	5.800000e+03	-4.214404e-31	4.510787e-31	4.510787e-31
5.800000e+03	5.820000e+03	6.574533e-30	6.574103e-30	6.574103e-30
5.820000e+03	5.840000e+03	5.120390e-27	5.120390e-27	5.120390e-27
5.840000e+03	5.860000e+03	1.437719e-23	1.437719e-23	1.437719e-23
5.860000e+03	5.880000e+03	3.763444e-20	3.763444e-20	3.763444e-20
5.880000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.960000e+03	6.193093e-27	6.193093e-27	6.193093e-27
5.960000e+03	5.980000e+03	-1.453029e-22	1.453029e-22	1.453029e-22
5.980000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.020000e+03	5.250972e-26	5.250972e-26	5.250972e-26
6.020000e+03	6.040000e+03	-4.718555e-22	4.718555e-22	4.718555e-22
6.040000e+03	6.060000e+03	4.791106e-22	4.791106e-22	4.791106e-22
6.060000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.100000e+03	3.276635e-32	3.276635e-32	3.276635e-32
6.100000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.300000e+03	1.041291e-31	1.041291e-31	1.041291e-31
6.300000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+03	8.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+03	8.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+03	8.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+03	8.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+03	8.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+03	8.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+03	8.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+03	8.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+03	8.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+03	8.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+03	8.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+03	8.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+03	8.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+03	8.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+03	8.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+03	8.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+03	8.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+03	8.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+03	8.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+03	8.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+03	8.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+03	8.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+03	8.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+03	8.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+03	8.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+03	8.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+03	8.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+03	8.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+03	8.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+03	8.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+03	8.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+03	8.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+03	8.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+03	8.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+03	8.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+03	8.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+03	8.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+03	8.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+03	8.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+03	8.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+03	8.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+03	8.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+03	8.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+03	8.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+03	8.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+03	8.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+03	8.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+03	8.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+03	8.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+03	9.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+03	9.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+03	9.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+03	9.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+03	9.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+03	9.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+03	9.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+03	9.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+03	9.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+03	9.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+03	9.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+03	9.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+03	9.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+03	9.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+03	9.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+03	9.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+03	9.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+03	9.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+03	9.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+03	9.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+03	9.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+03	9.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+03	9.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+03	9.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+03	9.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+03	9.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+03	9.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+03	9.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+03	9.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+03	9.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+03	9.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+03	9.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+03	9.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+03	9.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+03	9.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+03	9.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+03	9.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+03	9.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+03	9.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+03	9.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+03	9.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+03	9.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+03	9.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+03	9.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+03	9.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+03	9.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+03	9.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+03	9.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.002000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+04	1.004000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+04	1.006000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+04	1.008000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+04	1.010000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+04	1.012000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+04	1.014000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+04	1.016000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+04	1.018000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.022000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+04	1.024000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+04	1.026000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+04	1.028000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+04	1.030000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+04	1.032000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+04	1.034000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+04	1.036000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+04	1.038000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.042000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+04	1.044000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+04	1.046000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+04	1.048000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+04	1.050000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+04	1.052000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+04	1.054000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+04	1.056000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+04	1.058000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.062000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+04	1.064000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+04	1.066000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+04	1.068000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+04	1.070000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+04	1.072000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+04	1.074000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+04	1.076000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+04	1.078000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.082000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+04	1.084000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+04	1.086000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+04	1.088000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+04	1.090000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+04	1.092000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+04	1.094000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+04	1.096000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+04	1.098000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.102000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+04	1.104000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+04	1.106000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+04	1.108000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+04	1.110000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+04	1.112000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+04	1.114000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+04	1.116000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+04	1.118000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.122000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+04	1.124000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+04	1.126000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+04	1.128000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+04	1.130000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+04	1.132000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+04	1.134000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+04	1.136000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+04	1.138000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.142000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.146000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.150000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+04	1.152000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+04	1.154000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+04	1.156000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+04	1.158000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.162000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+04	1.164000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+04	1.166000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+04	1.168000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+04	1.170000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.174000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+04	1.176000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+04	1.178000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.182000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+04	1.184000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+04	1.186000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.190000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+04	1.192000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+04	1.194000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.198000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.202000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.206000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.210000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.214000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.218000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.222000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.226000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.230000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.234000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.238000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.242000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.246000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.250000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.254000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.258000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.262000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.266000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.270000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.274000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.278000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.282000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.286000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.290000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.294000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.298000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO_alpha7
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 1.371696915618143e-06, dn: 1.371696915618143e-06}}, 2: {"": {up: 7.674117166901489e-07, dn: 7.674117166901489e-07}}, 3: {"": {up: 4.320561816330306e-07, dn: 4.320561816330306e-07}}, 4: {"": {up: 2.687114759095775e-07, dn: 2.687114759095775e-07}}, 5: {"": {up: 1.756612573991836e-07, dn: 1.756612573991836e-07}}, 6: {"": {up: 1.195849613878143e-07, dn: 1.195849613878143e-07}}, 7: {"": {up: 8.457614697519266e-08, dn: 8.457614697519266e-08}}, 8: {"": {up: 6.1507279228803e-08, dn: 6.1507279228803e-08}}, 9: {"": {up: 4.416215497154539e-08, dn: 4.416215497154539e-08}}, 10: {"": {up: 3.265111369268518e-08, dn: 3.265111369268518e-08}}, 11: {"": {up: 2.437736908846187e-08, dn: 2.437736908846187e-08}}, 12: {"": {up: 1.843805563862323e-08, dn: 1.843805563862323e-08}}, 13: {"": {up: 1.51655936182064e-08, dn: 1.51655936182064e-08}}, 14: {"": {up: 1.071776202794807e-08, dn: 1.071776202794807e-08}}, 15: {"": {up: 8.503262726464196e-09, dn: 8.503262726464196e-09}}, 16: {"": {up: 6.428286160005946e-09, dn: 6.428286160005946e-09}}, 17: {"": {up: 5.299333604857854e-09, dn: 5.299333604857854e-09}}, 18: {"": {up: 4.950505272523219e-09, dn: 4.950505272523219e-09}}, 19: {"": {up: 3.280819228397359e-09, dn: 3.280819228397359e-09}}, 20: {"": {up: 2.871979952503788e-09, dn: 2.871979952503788e-09}}, 21: {"": {up: 2.197775019857677e-09, dn: 2.197775019857677e-09}}, 22: {"": {up: 1.845076584804014e-09, dn: 1.845076584804014e-09}}, 23: {"": {up: 1.391749974356954e-09, dn: 1.391749974356954e-09}}, 24: {"": {up: 1.17265245871519e-09, dn: 1.17265245871519e-09}}, 25: {"": {up: 1.072014794064662e-09, dn: 1.072014794064662e-09}}, 26: {"": {up: 8.227388619785839e-10, dn: 8.227388619785839e-10}}, 27: {"": {up: 6.22791979312937e-10, dn: 6.22791979312937e-10}}, 28: {"": {up: 5.591059512883246e-10, dn: 5.591059512883246e-10}}, 29: {"": {up: 4.631921358738071e-10, dn: 4.631921358738071e-10}}, 30: {"": {up: 4.169115960673627e-10, dn: 4.169115960673627e-10}}, 31: {"": {up: 6.777775031161621e-10, dn: 6.777775031161621e-10}}, 32: {"": {up: 2.317100128636757e-10, dn: 2.317100128636757e-10}}, 33: {"": {up: 2.153173590319387e-10, dn: 2.153173590319387e-10}}, 34: {"": {up: 2.052035746031652e-10, dn: 2.052035746031652e-10}}, 35: {"": {up: 1.867662297871992e-10, dn: 1.867662297871992e-10}}, 36: {"": {up: 3.292165792844264e-10, dn: 3.292165792844264e-10}}, 37: {"": {up: 1.429596196090618e-10, dn: 1.429596196090618e-10}}, 38: {"": {up: 2.148884886941069e-10, dn: 2.148884886941069e-10}}, 39: {"": {up: 6.433887165368874e-11, dn: 6.433887165368874e-11}}, 40: {"": {up: 5.805004361899104e-11, dn: 5.805004361899104e-11}}, 41: {"": {up: 1.522631732201267e-09, dn: 1.522631732201267e-09}}, 42: {"": {up: 3.911205034155471e-11, dn: 3.911205034155471e-11}}, 43: {"": {up: 3.68850111080082e-11, dn: 3.68850111080082e-11}}, 44: {"": {up: 1.110667974810684e-10, dn: 1.110667974810684e-10}}, 45: {"": {up: 3.380420495503963e-11, dn: 3.380420495503963e-11}}, 46: {"": {up: 2.945423332102793e-11, dn: 2.945423332102793e-11}}, 47: {"": {up: 2.648970346952026e-11, dn: 2.648970346952026e-11}}, 48: {"": {up: 2.019039114224864e-11, dn: 2.019039114224864e-11}}, 49: {"": {up: 1.276064319533744e-11, dn: 1.276064319533744e-11}}, 50: {"": {up: 1.435237945025531e-11, dn: 1.435237945025531e-11}}, 51: {"": {up: 9.740432014965801e-12, dn: 9.740432014965801e-12}}, 52: {"": {up: 8.759164136179556e-12, dn: 8.759164136179556e-12}}, 53: {"": {up: 8.590931748493338e-12, dn: 8.590931748493338e-12}}, 54: {"": {up: 7.559795828776647e-11, dn: 7.559795828776647e-11}}, 55: {"": {up: 7.588997371741825e-12, dn: 7.588997371741825e-12}}, 56: {"": {up: 3.751767214234955e-12, dn: 3.751767214234955e-12}}, 57: {"": {up: 7.882916026265863e-12, dn: 7.882916026265863e-12}}, 58: {"": {up: 3.124769593789353e-12, dn: 3.124769593789353e-12}}, 59: {"": {up: 6.348747779585712e-12, dn: 6.348747779585712e-12}}, 60: {"": {up: 1.747131018199607e-12, dn: 1.747131018199607e-12}}, 61: {"": {up: 1.512256809109142e-12, dn: 1.512256809109142e-12}}, 62: {"": {up: 1.918405186282127e-12, dn: 1.918405186282127e-12}}, 63: {"": {up: 2.085198352175641e-12, dn: 2.085198352175641e-12}}, 64: {"": {up: 1.302417089015181e-12, dn: 1.302417089015181e-12}}, 65: {"": {up: 1.214317576562921e-12, dn: 1.214317576562921e-12}}, 66: {"": {up: 1.342872361021857e-12, dn: 1.342872361021857e-12}}, 67: {"": {up: 1.367537937990271e-12, dn: 1.367537937990271e-12}}, 68: {"": {up: 4.665453938314489e-12, dn: 4.665453938314489e-12}}, 69: {"": {up: 9.296860409396474e-13, dn: 9.296860409396474e-13}}, 70: {"": {up: 4.583699738590843e-13, dn: 4.583699738590843e-13}}, 71: {"": {up: 4.681803358262839e-13, dn: 4.681803358262839e-13}}, 72: {"": {up: 4.108148945771434e-13, dn: 4.108148945771434e-13}}, 73: {"": {up: 2.312921546566864e-13, dn: 2.312921546566864e-13}}, 74: {"": {up: 1.47305533757505e-12, dn: 1.47305533757505e-12}}, 75: {"": {up: 1.328257943144678e-13, dn: 1.328257943144678e-13}}, 76: {"": {up: 2.629144178706077e-13, dn: 2.629144178706077e-13}}, 77: {"": {up: 2.328491419882914e-13, dn: 2.328491419882914e-13}}, 78: {"": {up: 3.695813410215591e-13, dn: 3.695813410215591e-13}}, 79: {"": {up: 1.574870173133658e-13, dn: 1.574870173133658e-13}}, 80: {"": {up: 1.856060887635117e-13, dn: 1.856060887635117e-13}}, 81: {"": {up: 7.330678980053852e-14, dn: 7.330678980053852e-14}}, 82: {"": {up: 1.755303397359862e-13, dn: 1.755303397359862e-13}}, 83: {"": {up: 1.833574165507695e-13, dn: 1.833574165507695e-13}}, 84: {"": {up: 8.838166254272241e-14, dn: 8.838166254272241e-14}}, 85: {"": {up: 4.506324981193073e-13, dn: 4.506324981193073e-13}}, 86: {"": {up: 6.740393051375617e-14, dn: 6.740393051375617e-14}}, 87: {"": {up: 5.064615394867564e-14, dn: 5.064615394867564e-14}}, 88: {"": {up: 1.237804129200595e-13, dn: 1.237804129200595e-13}}, 89: {"": {up: 7.989384143312795e-14, dn: 7.989384143312795e-14}}, 90: {"": {up: 1.259410172794878e-14, dn: 1.259410172794878e-14}}, 91: {"": {up: 1.383244928955953e-14, dn: 1.383244928955953e-14}}, 92: {"": {up: 1.246983072058207e-14, dn: 1.246983072058207e-14}}, 93: {"": {up: 2.304480430762999e-14, dn: 2.304480430762999e-14}}, 94: {"": {up: 1.512840861748119e-14, dn: 1.512840861748119e-14}}, 95: {"": {up: 1.057603201940314e-14, dn: 1.057603201940314e-14}}, 96: {"": {up: 1.236452515844245e-14, dn: 1.236452515844245e-14}}, 97: {"": {up: 6.920939356708957e-15, dn: 6.920939356708957e-15}}, 98: {"": {up: 2.551147749144866e-14, dn: 2.551147749144866e-14}}, 99: {"": {up: 1.682198692951901e-14, dn: 1.682198692951901e-14}}, 100: {"": {up: 6.895665986414037e-14, dn: 6.895665986414037e-14}}, 101: {"": {up: 2.871197326959356e-15, dn: 2.871197326959356e-15}}, 102: {"": {up: 4.645408733009353e-15, dn: 4.645408733009353e-15}}, 103: {"": {up: 9.37484132823892e-15, dn: 9.37484132823892e-15}}, 104: {"": {up: 4.363279116333035e-15, dn: 4.363279116333035e-15}}, 105: {"": {up: 2.092553380744563e-15, dn: 2.092553380744563e-15}}, 106: {"": {up: 4.096395572716249e-14, dn: 4.096395572716249e-14}}, 107: {"": {up: 1.498315888787672e-15, dn: 1.498315888787672e-15}}, 108: {"": {up: 3.138809955173815e-15, dn: 3.138809955173815e-15}}, 109: {"": {up: 1.420499271543621e-14, dn: 1.420499271543621e-14}}, 110: {"": {up: 1.810160828674659e-15, dn: 1.810160828674659e-15}}, 111: {"": {up: 9.101857233031056e-15, dn: 9.101857233031056e-15}}, 112: {"": {up: 2.02426688556301e-15, dn: 2.02426688556301e-15}}, 113: {"": {up: 5.465592016356579e-14, dn: 5.465592016356579e-14}}, 114: {"": {up: 2.511118551719404e-14, dn: 2.511118551719404e-14}}, 115: {"": {up: 1.173674652777203e-13, dn: 1.173674652777203e-13}}, 116: {"": {up: 8.652979274642221e-16, dn: 8.652979274642221e-16}}, 117: {"": {up: 1.617538848952547e-15, dn: 1.617538848952547e-15}}, 118: {"": {up: 6.810514836165615e-16, dn: 6.810514836165615e-16}}, 119: {"": {up: 5.54389329260365e-16, dn: 5.54389329260365e-16}}, 120: {"": {up: 3.779893165958276e-16, dn: 3.779893165958276e-16}}, 121: {"": {up: 2.195920585638038e-16, dn: 2.195920585638038e-16}}, 122: {"": {up: 3.853061783929658e-16, dn: 3.853061783929658e-16}}, 123: {"": {up: 5.329564858575135e-16, dn: 5.329564858575135e-16}}, 124: {"": {up: 5.996762559447666e-16, dn: 5.996762559447666e-16}}, 125: {"": {up: 1.375635654345138e-16, dn: 1.375635654345138e-16}}, 126: {"": {up: 3.64715197190115e-16, dn: 3.64715197190115e-16}}, 127: {"": {up: 1.11502553920199e-15, dn: 1.11502553920199e-15}}, 128: {"": {up: 8.853655106896427e-17, dn: 8.853655106896427e-17}}, 129: {"": {up: 1.170505574654777e-16, dn: 1.170505574654777e-16}}, 130: {"": {up: 1.605179201814284e-16, dn: 1.605179201814284e-16}}, 131: {"": {up: 1.613452158599771e-15, dn: 1.613452158599771e-15}}, 132: {"": {up: 1.227392226749577e-16, dn: 1.227392226749577e-16}}, 133: {"": {up: 3.564439572464372e-16, dn: 3.564439572464372e-16}}, 134: {"": {up: 2.302424627108416e-16, dn: 2.302424627108416e-16}}, 135: {"": {up: 3.44441869322287e-16, dn: 3.44441869322287e-16}}, 136: {"": {up: 1.017120078198102e-16, dn: 1.017120078198102e-16}}, 137: {"": {up: 2.453037855318308e-16, dn: 2.453037855318308e-16}}, 138: {"": {up: 1.181961605232676e-16, dn: 1.181961605232676e-16}}, 139: {"": {up: 4.97254657786798e-16, dn: 4.97254657786798e-16}}, 140: {"": {up: 2.271193961432549e-15, dn: 2.271193961432549e-15}}, 141: {"": {up: 7.519952159960689e-17, dn: 7.519952159960689e-17}}, 142: {"": {up: 1.856061624776671e-16, dn: 1.856061624776671e-16}}, 143: {"": {up: 3.41701081487787e-17, dn: 3.41701081487787e-17}}, 144: {"": {up: 3.593838790674282e-17, dn: 3.593838790674282e-17}}, 145: {"": {up: 5.092827119765144e-17, dn: 5.092827119765144e-17}}, 146: {"": {up: 4.551285513783206e-17, dn: 4.551285513783206e-17}}, 147: {"": {up: 1.127182347331241e-17, dn: 1.127182347331241e-17}}, 148: {"": {up: 2.926132090372758e-17, dn: 2.926132090372758e-17}}, 149: {"": {up: 1.776281703081455e-16, dn: 1.776281703081455e-16}}, 150: {"": {up: 2.282407763567993e-18, dn: 2.282407763567993e-18}}, 151: {"": {up: 1.381521200519767e-18, dn: 1.381521200519767e-18}}, 152: {"": {up: 5.346363169292155e-17, dn: 5.346363169292155e-17}}, 153: {"": {up: 1.515964933596458e-17, dn: 1.515964933596458e-17}}, 154: {"": {up: 6.264036049029723e-18, dn: 6.264036049029723e-18}}, 155: {"": {up: 5.75862176334981e-17, dn: 5.75862176334981e-17}}, 156: {"": {up: 1.902633398505653e-18, dn: 1.902633398505653e-18}}, 157: {"": {up: 4.396659584645369e-18, dn: 4.396659584645369e-18}}, 158: {"": {up: 4.701832822894105e-17, dn: 4.701832822894105e-17}}, 159: {"": {up: 1.598890480152704e-17, dn: 1.598890480152704e-17}}, 160: {"": {up: 3.38406376429075e-17, dn: 3.38406376429075e-17}}, 161: {"": {up: 2.130398058204378e-18, dn: 2.130398058204378e-18}}, 162: {"": {up: 1.223960269220241e-18, dn: 1.223960269220241e-18}}, 163: {"": {up: 7.754485721448864e-18, dn: 7.754485721448864e-18}}, 164: {"": {up: 1.577138103880156e-17, dn: 1.577138103880156e-17}}, 165: {"": {up: 2.44425705147484e-20, dn: 2.44425705147484e-20}}, 166: {"": {up: 9.015031517108048e-19, dn: 9.015031517108048e-19}}, 167: {"": {up: 5.72083960284764e-19, dn: 5.72083960284764e-19}}, 168: {"": {up: 1.059240571703619e-17, dn: 1.059240571703619e-17}}, 169: {"": {up: 7.85813066144909e-19, dn: 7.85813066144909e-19}}, 170: {"": {up: 7.398883197068764e-18, dn: 7.398883197068764e-18}}, 171: {"": {up: 1.683691014310453e-17, dn: 1.683691014310453e-17}}, 172: {"": {up: 6.113441802759014e-18, dn: 6.113441802759014e-18}}, 173: {"": {up: 2.220323050194857e-20, dn: 2.220323050194857e-20}}, 174: {"": {up: 1.363894649501395e-17, dn: 1.363894649501395e-17}}, 175: {"": {up: 2.891207527312619e-18, dn: 2.891207527312619e-18}}, 176: {"": {up: 3.504721016493851e-18, dn: 3.504721016493851e-18}}, 177: {"": {up: 2.431178448678416e-14, dn: 2.431178448678416e-14}}, 178: {"": {up: 6.21938318760845e-18, dn: 6.21938318760845e-18}}, 179: {"": {up: 2.170746029171561e-19, dn: 2.170746029171561e-19}}, 180: {"": {up: 7.598336755770061e-21, dn: 7.598336755770061e-21}}, 181: {"": {up: 6.06375611973209e-22, dn: 6.06375611973209e-22}}, 182: {"": {up: 2.182501984014074e-21, dn: 2.182501984014074e-21}}, 183: {"": {up: 1.210555596762344e-19, dn: 1.210555596762344e-19}}, 184: {"": {up: 2.414036083155736e-21, dn: 2.414036083155736e-21}}, 185: {"": {up: 5.301328931707772e-21, dn: 5.301328931707772e-21}}, 186: {"": {up: 1.334020821399353e-18, dn: 1.334020821399353e-18}}, 187: {"": {up: 2.608937158315808e-20, dn: 2.608937158315808e-20}}, 188: {"": {up: 3.232462780495165e-19, dn: 3.232462780495165e-19}}, 189: {"": {up: 7.515459884269181e-19, dn: 7.515459884269181e-19}}, 190: {"": {up: 6.997464918012486e-20, dn: 6.997464918012486e-20}}, 191: {"": {up: 2.665972964284527e-18, dn: 2.665972964284527e-18}}, 192: {"": {up: 1.517510420418419e-19, dn: 1.517510420418419e-19}}, 193: {"": {up: 8.807418109243814e-21, dn: 8.807418109243814e-21}}, 194: {"": {up: 7.376723325797482e-22, dn: 7.376723325797482e-22}}, 195: {"": {up: 9.385367081989541e-21, dn: 9.385367081989541e-21}}, 196: {"": {up: 3.608915287684424e-19, dn: 3.608915287684424e-19}}, 197: {"": {up: 0, dn: 0}}, 198: {"": {up: 0, dn: 0}}, 199: {"": {up: 1.915337281788419e-20, dn: 1.915337281788419e-20}}, 200: {"": {up: 5.708742142476528e-18, dn: 5.708742142476528e-18}}, 201: {"": {up: 2.256810733300901e-22, dn: 2.256810733300901e-22}}, 202: {"": {up: 2.481576453661594e-20, dn: 2.481576453661594e-20}}, 203: {"": {up: 3.600754245736279e-20, dn: 3.600754245736279e-20}}, 204: {"": {up: 0, dn: 0}}, 205: {"": {up: 0, dn: 0}}, 206: {"": {up: 7.244059502172381e-24, dn: 7.244059502172381e-24}}, 207: {"": {up: 4.73051450848113e-23, dn: 4.73051450848113e-23}}, 208: {"": {up: 2.494461513352697e-21, dn: 2.494461513352697e-21}}, 209: {"": {up: 0, dn: 0}}, 210: {"": {up: 0, dn: 0}}, 211: {"": {up: 1.482183045273332e-22, dn: 1.482183045273332e-22}}, 212: {"": {up: 2.163863046693035e-19, dn: 2.163863046693035e-19}}, 213: {"": {up: 2.595552080743707e-23, dn: 2.595552080743707e-23}}, 214: {"": {up: 1.555427357958952e-21, dn: 1.555427357958952e-21}}, 215: {"": {up: 7.719306455644539e-18, dn: 7.719306455644539e-18}}, 216: {"": {up: 4.314466077646849e-18, dn: 4.314466077646849e-18}}, 217: {"": {up: 0, dn: 0}}, 218: {"": {up: 0, dn: 0}}, 219: {"": {up: 2.335171263911544e-18, dn: 2.335171263911544e-18}}, 220: {"": {up: 0, dn: 0}}, 221: {"": {up: 0, dn: 0}}, 222: {"": {up: 0, dn: 0}}, 223: {"": {up: 0, dn: 0}}, 224: {"": {up: 0, dn: 0}}, 225: {"": {up: 0, dn: 0}}, 226: {"": {up: 8.977535686467328e-22, dn: 8.977535686467328e-22}}, 227: {"": {up: 0, dn: 0}}, 228: {"": {up: 0, dn: 0}}, 229: {"": {up: 0, dn: 0}}, 230: {"": {up: 0, dn: 0}}, 231: {"": {up: 0, dn: 0}}, 232: {"": {up: 7.980948730205254e-24, dn: 7.980948730205254e-24}}, 233: {"": {up: 0, dn: 0}}, 234: {"": {up: 0, dn: 0}}, 235: {"": {up: 0, dn: 0}}, 236: {"": {up: 0, dn: 0}}, 237: {"": {up: 6.035884393613703e-21, dn: 6.035884393613703e-21}}, 238: {"": {up: 0, dn: 0}}, 239: {"": {up: 9.516838157116672e-25, dn: 9.516838157116672e-25}}, 240: {"": {up: 0, dn: 0}}, 241: {"": {up: 0, dn: 0}}, 242: {"": {up: 0, dn: 0}}, 243: {"": {up: 7.303527314264218e-27, dn: 7.303527314264218e-27}}, 244: {"": {up: 1.056500894723629e-24, dn: 1.056500894723629e-24}}, 245: {"": {up: 0, dn: 0}}, 246: {"": {up: 0, dn: 0}}, 247: {"": {up: 0, dn: 0}}, 248: {"": {up: 0, dn: 0}}, 249: {"": {up: 0, dn: 0}}, 250: {"": {up: 0, dn: 0}}, 251: {"": {up: 0, dn: 0}}, 252: {"": {up: 0, dn: 0}}, 253: {"": {up: 0, dn: 0}}, 254: {"": {up: 0, dn: 0}}, 255: {"": {up: 0, dn: 0}}, 256: {"": {up: 0, dn: 0}}, 257: {"": {up: 0, dn: 0}}, 258: {"": {up: 0, dn: 0}}, 259: {"": {up: 0, dn: 0}}, 260: {"": {up: 4.606629966031767e-23, dn: 4.606629966031767e-23}}, 261: {"": {up: 0, dn: 0}}, 262: {"": {up: 0, dn: 0}}, 263: {"": {up: 0, dn: 0}}, 264: {"": {up: 0, dn: 0}}, 265: {"": {up: 0, dn: 0}}, 266: {"": {up: 0, dn: 0}}, 267: {"": {up: 0, dn: 0}}, 268: {"": {up: 0, dn: 0}}, 269: {"": {up: 0, dn: 0}}, 270: {"": {up: 0, dn: 0}}, 271: {"": {up: 0, dn: 0}}, 272: {"": {up: 0, dn: 0}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 0, dn: 0}}, 276: {"": {up: 0, dn: 0}}, 277: {"": {up: 0, dn: 0}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 0, dn: 0}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 0, dn: 0}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 0, dn: 0}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 0, dn: 0}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}}
LineColor=blue
LineStyle=solid
LineWidth=1.5pt
Name=NLO_alpha7
Path=NLO_alpha7
Title=$\alpha^7$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.995232e-02	4.722331e-05	4.722331e-05
4.000000e+01	6.000000e+01	1.341004e-02	2.646381e-05	2.646381e-05
6.000000e+01	8.000000e+01	7.295291e-03	2.459946e-05	2.459946e-05
8.000000e+01	1.000000e+02	3.990336e-03	1.476530e-05	1.476530e-05
1.000000e+02	1.200000e+02	2.308479e-03	7.490504e-06	7.490504e-06
1.200000e+02	1.400000e+02	1.390076e-03	6.906695e-06	6.906695e-06
1.400000e+02	1.600000e+02	8.609064e-04	5.194498e-06	5.194498e-06
1.600000e+02	1.800000e+02	5.461330e-04	4.608119e-06	4.608119e-06
1.800000e+02	2.000000e+02	3.538371e-04	2.468212e-06	2.468212e-06
2.000000e+02	2.200000e+02	2.350336e-04	1.696485e-06	1.696485e-06
2.200000e+02	2.400000e+02	1.570336e-04	1.336201e-06	1.336201e-06
2.400000e+02	2.600000e+02	1.038630e-04	1.451748e-06	1.451748e-06
2.600000e+02	2.800000e+02	7.108723e-05	8.640594e-07	8.640594e-07
2.800000e+02	3.000000e+02	4.894218e-05	4.440806e-07	4.440806e-07
3.000000e+02	3.200000e+02	3.427407e-05	3.725275e-07	3.725275e-07
3.200000e+02	3.400000e+02	2.388962e-05	4.837186e-07	4.837186e-07
3.400000e+02	3.600000e+02	1.668987e-05	2.489040e-07	2.489040e-07
3.600000e+02	3.800000e+02	1.148234e-05	2.021095e-07	2.021095e-07
3.800000e+02	4.000000e+02	8.260704e-06	1.707869e-07	1.707869e-07
4.000000e+02	4.200000e+02	6.021435e-06	1.026294e-07	1.026294e-07
4.200000e+02	4.400000e+02	4.057230e-06	1.057102e-07	1.057102e-07
4.400000e+02	4.600000e+02	3.058232e-06	8.543295e-08	8.543295e-08
4.600000e+02	4.800000e+02	2.066473e-06	8.407317e-08	8.407317e-08
4.800000e+02	5.000000e+02	1.524872e-06	5.443728e-08	5.443728e-08
5.000000e+02	5.200000e+02	1.222647e-06	5.905821e-08	5.905821e-08
5.200000e+02	5.400000e+02	9.144658e-07	3.112188e-08	3.112188e-08
5.400000e+02	5.600000e+02	6.319450e-07	4.252479e-08	4.252479e-08
5.600000e+02	5.800000e+02	5.300246e-07	2.368885e-08	2.368885e-08
5.800000e+02	6.000000e+02	3.998319e-07	1.964912e-08	1.964912e-08
6.000000e+02	6.200000e+02	2.957280e-07	2.379537e-08	2.379537e-08
6.200000e+02	6.400000e+02	2.058117e-07	2.228065e-08	2.228065e-08
6.400000e+02	6.600000e+02	1.385008e-07	1.733515e-08	1.733515e-08
6.600000e+02	6.800000e+02	1.418448e-07	1.359833e-08	1.359833e-08
6.800000e+02	7.000000e+02	1.177570e-07	8.192187e-09	8.192187e-09
7.000000e+02	7.200000e+02	9.544732e-08	5.296509e-09	5.296509e-09
7.200000e+02	7.400000e+02	7.067103e-08	7.755403e-09	7.755403e-09
7.400000e+02	7.600000e+02	4.243620e-08	1.161929e-08	1.161929e-08
7.600000e+02	7.800000e+02	3.918906e-08	5.575639e-09	5.575639e-09
7.800000e+02	8.000000e+02	3.272735e-08	4.547319e-09	4.547319e-09
8.000000e+02	8.200000e+02	2.900275e-08	3.576213e-09	3.576213e-09
8.200000e+02	8.400000e+02	2.675613e-08	2.811398e-09	2.811398e-09
8.400000e+02	8.600000e+02	1.988490e-08	4.130544e-09	4.130544e-09
8.600000e+02	8.800000e+02	1.162346e-08	3.030820e-09	3.030820e-09
8.800000e+02	9.000000e+02	8.265781e-09	5.666404e-09	5.666404e-09
9.000000e+02	9.200000e+02	8.151713e-09	1.954948e-09	1.954948e-09
9.200000e+02	9.400000e+02	1.041060e-08	1.168118e-09	1.168118e-09
9.400000e+02	9.600000e+02	6.028602e-09	1.830101e-09	1.830101e-09
9.600000e+02	9.800000e+02	6.858749e-09	7.801594e-10	7.801594e-10
9.800000e+02	1.000000e+03	6.578305e-09	9.927721e-10	9.927721e-10
1.000000e+03	1.020000e+03	2.984295e-09	2.170681e-09	2.170681e-09
1.020000e+03	1.040000e+03	5.166565e-09	4.615787e-10	4.615787e-10
1.040000e+03	1.060000e+03	3.267304e-09	1.005498e-09	1.005498e-09
1.060000e+03	1.080000e+03	2.581540e-09	1.236498e-09	1.236498e-09
1.080000e+03	1.100000e+03	2.398120e-09	3.165977e-10	3.165977e-10
1.100000e+03	1.120000e+03	2.321321e-09	3.955523e-10	3.955523e-10
1.120000e+03	1.140000e+03	2.990217e-09	7.808158e-10	7.808158e-10
1.140000e+03	1.160000e+03	1.336763e-09	3.030664e-10	3.030664e-10
1.160000e+03	1.180000e+03	8.793560e-10	5.827237e-10	5.827237e-10
1.180000e+03	1.200000e+03	1.279543e-09	2.118732e-10	2.118732e-10
1.200000e+03	1.220000e+03	7.831466e-10	1.688945e-10	1.688945e-10
1.220000e+03	1.240000e+03	7.850388e-10	1.603344e-10	1.603344e-10
1.240000e+03	1.260000e+03	7.432938e-10	1.397444e-10	1.397444e-10
1.260000e+03	1.280000e+03	7.127690e-10	1.416406e-10	1.416406e-10
1.280000e+03	1.300000e+03	5.660854e-10	1.075727e-10	1.075727e-10
1.300000e+03	1.320000e+03	5.907335e-10	1.081387e-10	1.081387e-10
1.320000e+03	1.340000e+03	4.455953e-10	9.285834e-11	9.285834e-11
1.340000e+03	1.360000e+03	3.675182e-10	1.319000e-10	1.319000e-10
1.360000e+03	1.380000e+03	4.813168e-10	9.191533e-11	9.191533e-11
1.380000e+03	1.400000e+03	2.540090e-10	7.917103e-11	7.917103e-11
1.400000e+03	1.420000e+03	2.484795e-10	6.150028e-11	6.150028e-11
1.420000e+03	1.440000e+03	2.043155e-10	6.601305e-11	6.601305e-11
1.440000e+03	1.460000e+03	6.367250e-11	1.080566e-10	1.080566e-10
1.460000e+03	1.480000e+03	1.929656e-10	4.437461e-11	4.437461e-11
1.480000e+03	1.500000e+03	1.680814e-10	4.122039e-11	4.122039e-11
1.500000e+03	1.520000e+03	1.396834e-10	3.954204e-11	3.954204e-11
1.520000e+03	1.540000e+03	1.791149e-10	4.665919e-11	4.665919e-11
1.540000e+03	1.560000e+03	1.219618e-10	4.810286e-11	4.810286e-11
1.560000e+03	1.580000e+03	1.736042e-10	3.815094e-11	3.815094e-11
1.580000e+03	1.600000e+03	5.760242e-11	1.760753e-11	1.760753e-11
1.600000e+03	1.620000e+03	9.423629e-11	2.609267e-11	2.609267e-11
1.620000e+03	1.640000e+03	7.441993e-11	1.549811e-11	1.549811e-11
1.640000e+03	1.660000e+03	6.612649e-11	1.565334e-11	1.565334e-11
1.660000e+03	1.680000e+03	6.594589e-11	1.486639e-11	1.486639e-11
1.680000e+03	1.700000e+03	8.413133e-11	1.872368e-11	1.872368e-11
1.700000e+03	1.720000e+03	5.350043e-11	1.159871e-11	1.159871e-11
1.720000e+03	1.740000e+03	5.139642e-11	1.415131e-11	1.415131e-11
1.740000e+03	1.760000e+03	2.562163e-11	1.165498e-11	1.165498e-11
1.760000e+03	1.780000e+03	2.818358e-11	1.048923e-11	1.048923e-11
1.780000e+03	1.800000e+03	5.498332e-11	1.705369e-11	1.705369e-11
1.800000e+03	1.820000e+03	2.257897e-11	9.433600e-12	9.433600e-12
1.820000e+03	1.840000e+03	2.019375e-11	1.026627e-11	1.026627e-11
1.840000e+03	1.860000e+03	2.674383e-11	1.363240e-11	1.363240e-11
1.860000e+03	1.880000e+03	1.589767e-11	8.906382e-12	8.906382e-12
1.880000e+03	1.900000e+03	7.535520e-12	7.019152e-12	7.019152e-12
1.900000e+03	1.920000e+03	-4.497260e-12	2.804498e-11	2.804498e-11
1.920000e+03	1.940000e+03	-4.595240e-12	1.635584e-11	1.635584e-11
1.940000e+03	1.960000e+03	-5.682080e-12	1.210788e-11	1.210788e-11
1.960000e+03	1.980000e+03	1.196297e-11	3.761853e-12	3.761853e-12
1.980000e+03	2.000000e+03	8.671702e-12	3.326688e-12	3.326688e-12
2.000000e+03	2.020000e+03	1.956648e-11	9.111849e-12	9.111849e-12
2.020000e+03	2.040000e+03	1.312371e-11	5.410643e-12	5.410643e-12
2.040000e+03	2.060000e+03	4.287769e-12	6.561746e-12	6.561746e-12
2.060000e+03	2.080000e+03	6.883869e-12	2.280303e-12	2.280303e-12
2.080000e+03	2.100000e+03	1.040822e-11	3.718380e-12	3.718380e-12
2.100000e+03	2.120000e+03	1.037778e-11	3.599169e-12	3.599169e-12
2.120000e+03	2.140000e+03	9.195056e-12	4.108932e-12	4.108932e-12
2.140000e+03	2.160000e+03	-3.082481e-12	6.686509e-12	6.686509e-12
2.160000e+03	2.180000e+03	-1.104226e-12	4.110613e-12	4.110613e-12
2.180000e+03	2.200000e+03	-5.061636e-12	9.652840e-12	9.652840e-12
2.200000e+03	2.220000e+03	1.985532e-12	2.017524e-12	2.017524e-12
2.220000e+03	2.240000e+03	3.889314e-12	1.428156e-12	1.428156e-12
2.240000e+03	2.260000e+03	9.334792e-12	3.549219e-12	3.549219e-12
2.260000e+03	2.280000e+03	-2.696944e-12	4.352361e-12	4.352361e-12
2.280000e+03	2.300000e+03	1.384658e-12	9.714759e-13	9.714759e-13
2.300000e+03	2.320000e+03	-8.218600e-14	4.984374e-12	4.984374e-12
2.320000e+03	2.340000e+03	2.322023e-12	5.391132e-12	5.391132e-12
2.340000e+03	2.360000e+03	3.762253e-12	1.273224e-12	1.273224e-12
2.360000e+03	2.380000e+03	3.466843e-12	2.760708e-12	2.760708e-12
2.380000e+03	2.400000e+03	1.835065e-12	1.534934e-12	1.534934e-12
2.400000e+03	2.420000e+03	-4.793372e-12	5.010077e-12	5.010077e-12
2.420000e+03	2.440000e+03	2.407068e-12	8.549345e-13	8.549345e-13
2.440000e+03	2.460000e+03	2.271472e-12	6.617407e-13	6.617407e-13
2.460000e+03	2.480000e+03	8.182359e-13	6.944471e-13	6.944471e-13
2.480000e+03	2.500000e+03	2.468600e-13	2.127637e-12	2.127637e-12
2.500000e+03	2.520000e+03	5.618836e-13	4.013186e-13	4.013186e-13
2.520000e+03	2.540000e+03	3.118372e-12	1.451087e-12	1.451087e-12
2.540000e+03	2.560000e+03	1.001197e-12	3.006167e-13	3.006167e-13
2.560000e+03	2.580000e+03	2.110618e-12	1.289119e-12	1.289119e-12
2.580000e+03	2.600000e+03	1.943952e-12	6.142259e-13	6.142259e-13
2.600000e+03	2.620000e+03	-3.953328e-13	1.115974e-12	1.115974e-12
2.620000e+03	2.640000e+03	3.529168e-13	1.642389e-13	1.642389e-13
2.640000e+03	2.660000e+03	7.399652e-13	4.511910e-13	4.511910e-13
2.660000e+03	2.680000e+03	3.220164e-12	2.397900e-12	2.397900e-12
2.680000e+03	2.700000e+03	-7.680970e-14	1.831028e-13	1.831028e-13
2.700000e+03	2.720000e+03	3.083844e-12	1.780687e-12	1.780687e-12
2.720000e+03	2.740000e+03	8.394912e-13	2.829678e-13	2.829678e-13
2.740000e+03	2.760000e+03	-2.410833e-13	3.795552e-13	3.795552e-13
2.760000e+03	2.780000e+03	7.160751e-13	3.665001e-13	3.665001e-13
2.780000e+03	2.800000e+03	5.388000e-15	4.719175e-13	4.719175e-13
2.800000e+03	2.820000e+03	3.448738e-13	2.886384e-13	2.886384e-13
2.820000e+03	2.840000e+03	7.577720e-13	5.546452e-13	5.546452e-13
2.840000e+03	2.860000e+03	1.173323e-12	5.523077e-13	5.523077e-13
2.860000e+03	2.880000e+03	3.887658e-14	4.464316e-14	4.464316e-14
2.880000e+03	2.900000e+03	2.693325e-13	1.446519e-13	1.446519e-13
2.900000e+03	2.920000e+03	-1.287441e-12	1.549572e-12	1.549572e-12
2.920000e+03	2.940000e+03	9.927739e-13	5.011898e-13	5.011898e-13
2.940000e+03	2.960000e+03	3.033962e-13	1.194558e-13	1.194558e-13
2.960000e+03	2.980000e+03	1.027878e-13	1.628550e-13	1.628550e-13
2.980000e+03	3.000000e+03	1.157668e-12	9.986443e-13	9.986443e-13
3.000000e+03	3.020000e+03	5.766594e-13	3.009240e-13	3.009240e-13
3.020000e+03	3.040000e+03	1.967689e-13	1.047820e-13	1.047820e-13
3.040000e+03	3.060000e+03	4.214503e-14	1.266918e-13	1.266918e-13
3.060000e+03	3.080000e+03	1.283697e-13	1.541211e-13	1.541211e-13
3.080000e+03	3.100000e+03	7.367261e-14	4.439599e-14	4.439599e-14
3.100000e+03	3.120000e+03	1.949575e-13	8.782679e-14	8.782679e-14
3.120000e+03	3.140000e+03	1.817492e-13	1.373801e-13	1.373801e-13
3.140000e+03	3.160000e+03	-3.082120e-14	1.119991e-13	1.119991e-13
3.160000e+03	3.180000e+03	1.057561e-13	5.799415e-14	5.799415e-14
3.180000e+03	3.200000e+03	4.038040e-14	9.611873e-14	9.611873e-14
3.200000e+03	3.220000e+03	1.443265e-13	1.990077e-13	1.990077e-13
3.220000e+03	3.240000e+03	8.135509e-14	4.834682e-14	4.834682e-14
3.240000e+03	3.260000e+03	2.523339e-14	1.796255e-14	1.796255e-14
3.260000e+03	3.280000e+03	3.627672e-14	2.587257e-14	2.587257e-14
3.280000e+03	3.300000e+03	-9.806354e-14	1.402770e-13	1.402770e-13
3.300000e+03	3.320000e+03	2.156097e-14	1.518495e-14	1.518495e-14
3.320000e+03	3.340000e+03	1.311951e-13	7.464041e-14	7.464041e-14
3.340000e+03	3.360000e+03	6.562151e-14	3.696148e-14	3.696148e-14
3.360000e+03	3.380000e+03	2.121359e-14	9.994328e-15	9.994328e-15
3.380000e+03	3.400000e+03	4.363829e-14	3.389463e-14	3.389463e-14
3.400000e+03	3.420000e+03	1.002974e-13	5.146423e-14	5.146423e-14
3.420000e+03	3.440000e+03	3.166942e-14	1.623855e-14	1.623855e-14
3.440000e+03	3.460000e+03	5.679882e-15	7.307473e-15	7.307473e-15
3.460000e+03	3.480000e+03	7.269841e-14	4.714713e-14	4.714713e-14
3.480000e+03	3.500000e+03	1.904746e-14	1.063899e-14	1.063899e-14
3.500000e+03	3.520000e+03	1.214051e-14	6.081723e-15	6.081723e-15
3.520000e+03	3.540000e+03	5.818960e-15	1.737632e-14	1.737632e-14
3.540000e+03	3.560000e+03	1.002339e-13	3.978895e-14	3.978895e-14
3.560000e+03	3.580000e+03	1.263699e-13	1.634944e-13	1.634944e-13
3.580000e+03	3.600000e+03	1.619661e-15	8.180033e-15	8.180033e-15
3.600000e+03	3.620000e+03	3.391191e-14	2.441619e-14	2.441619e-14
3.620000e+03	3.640000e+03	-8.126500e-16	1.538425e-14	1.538425e-14
3.640000e+03	3.660000e+03	2.413039e-14	1.215663e-14	1.215663e-14
3.660000e+03	3.680000e+03	-3.959768e-14	5.642049e-14	5.642049e-14
3.680000e+03	3.700000e+03	2.273969e-14	1.501602e-14	1.501602e-14
3.700000e+03	3.720000e+03	1.229877e-13	1.106067e-13	1.106067e-13
3.720000e+03	3.740000e+03	3.451183e-14	2.684287e-14	2.684287e-14
3.740000e+03	3.760000e+03	4.854614e-15	2.800577e-15	2.800577e-15
3.760000e+03	3.780000e+03	3.329729e-14	2.164119e-14	2.164119e-14
3.780000e+03	3.800000e+03	-1.079883e-15	1.228700e-15	1.228700e-15
3.800000e+03	3.820000e+03	1.776551e-15	1.263030e-15	1.263030e-15
3.820000e+03	3.840000e+03	5.586983e-15	4.896044e-15	4.896044e-15
3.840000e+03	3.860000e+03	3.315657e-15	2.609818e-15	2.609818e-15
3.860000e+03	3.880000e+03	5.023033e-15	4.855197e-15	4.855197e-15
3.880000e+03	3.900000e+03	4.103757e-15	2.631915e-15	2.631915e-15
3.900000e+03	3.920000e+03	-1.326484e-15	3.493495e-15	3.493495e-15
3.920000e+03	3.940000e+03	4.072695e-15	3.323222e-15	3.323222e-15
3.940000e+03	3.960000e+03	2.227385e-15	2.107971e-15	2.107971e-15
3.960000e+03	3.980000e+03	7.732067e-16	6.739884e-16	6.739884e-16
3.980000e+03	4.000000e+03	1.850060e-14	1.246131e-14	1.246131e-14
4.000000e+03	4.020000e+03	1.352332e-14	1.088729e-14	1.088729e-14
4.020000e+03	4.040000e+03	2.079254e-15	1.571927e-15	1.571927e-15
4.040000e+03	4.060000e+03	-1.291040e-15	3.921621e-15	3.921621e-15
4.060000e+03	4.080000e+03	1.275587e-15	3.266738e-15	3.266738e-15
4.080000e+03	4.100000e+03	2.891237e-15	2.690440e-15	2.690440e-15
4.100000e+03	4.120000e+03	3.950338e-15	5.925227e-15	5.925227e-15
4.120000e+03	4.140000e+03	-1.549314e-16	4.345364e-16	4.345364e-16
4.140000e+03	4.160000e+03	3.886928e-16	9.883669e-16	9.883669e-16
4.160000e+03	4.180000e+03	2.290614e-16	1.544427e-16	1.544427e-16
4.180000e+03	4.200000e+03	1.310175e-15	1.395027e-15	1.395027e-15
4.200000e+03	4.220000e+03	1.587315e-14	1.239136e-14	1.239136e-14
4.220000e+03	4.240000e+03	-7.540556e-16	5.383090e-16	5.383090e-16
4.240000e+03	4.260000e+03	-1.091886e-15	1.456200e-15	1.456200e-15
4.260000e+03	4.280000e+03	6.749772e-17	4.666826e-17	4.666826e-17
4.280000e+03	4.300000e+03	1.102107e-15	1.955905e-15	1.955905e-15
4.300000e+03	4.320000e+03	2.507368e-16	2.042269e-16	2.042269e-16
4.320000e+03	4.340000e+03	-3.948640e-14	4.060150e-14	4.060150e-14
4.340000e+03	4.360000e+03	-8.971756e-17	1.125870e-16	1.125870e-16
4.360000e+03	4.380000e+03	3.765804e-16	3.761441e-16	3.761441e-16
4.380000e+03	4.400000e+03	2.254125e-16	2.030578e-16	2.030578e-16
4.400000e+03	4.420000e+03	3.687682e-16	5.022362e-16	5.022362e-16
4.420000e+03	4.440000e+03	6.335109e-16	5.963899e-16	5.963899e-16
4.440000e+03	4.460000e+03	9.826124e-16	7.783799e-16	7.783799e-16
4.460000e+03	4.480000e+03	3.291226e-16	3.406090e-16	3.406090e-16
4.480000e+03	4.500000e+03	-5.646009e-16	8.789065e-16	8.789065e-16
4.500000e+03	4.520000e+03	-8.910188e-17	9.990235e-17	9.990235e-17
4.520000e+03	4.540000e+03	1.558797e-16	9.463383e-17	9.463383e-17
4.540000e+03	4.560000e+03	6.527424e-17	1.672352e-16	1.672352e-16
4.560000e+03	4.580000e+03	1.001440e-16	9.844150e-17	9.844150e-17
4.580000e+03	4.600000e+03	1.128702e-16	9.418858e-17	9.418858e-17
4.600000e+03	4.620000e+03	2.677550e-18	2.667867e-18	2.667867e-18
4.620000e+03	4.640000e+03	3.705361e-17	6.575813e-17	6.575813e-17
4.640000e+03	4.660000e+03	4.679313e-17	1.241991e-16	1.241991e-16
4.660000e+03	4.680000e+03	2.633690e-16	2.457941e-16	2.457941e-16
4.680000e+03	4.700000e+03	-6.323469e-16	6.325322e-16	6.325322e-16
4.700000e+03	4.720000e+03	-5.311334e-16	6.518379e-16	6.518379e-16
4.720000e+03	4.740000e+03	2.067558e-15	2.065536e-15	2.065536e-15
4.740000e+03	4.760000e+03	5.172356e-16	5.250043e-16	5.250043e-16
4.760000e+03	4.780000e+03	7.823323e-18	1.241102e-17	1.241102e-17
4.780000e+03	4.800000e+03	1.841244e-17	1.850414e-17	1.850414e-17
4.800000e+03	4.820000e+03	7.450699e-19	9.062066e-19	9.062066e-19
4.820000e+03	4.840000e+03	-7.356050e-20	4.194198e-19	4.194198e-19
4.840000e+03	4.860000e+03	1.665199e-17	1.664667e-17	1.664667e-17
4.860000e+03	4.880000e+03	2.843984e-17	2.844215e-17	2.844215e-17
4.880000e+03	4.900000e+03	2.270024e-19	3.045448e-19	3.045448e-19
4.900000e+03	4.920000e+03	4.174623e-16	4.068777e-16	4.068777e-16
4.920000e+03	4.940000e+03	1.402397e-17	1.362979e-17	1.362979e-17
4.940000e+03	4.960000e+03	1.252918e-21	2.929435e-21	2.929435e-21
4.960000e+03	4.980000e+03	5.737479e-17	4.359456e-17	4.359456e-17
4.980000e+03	5.000000e+03	1.302440e-20	2.660475e-20	2.660475e-20
5.000000e+03	5.020000e+03	-1.758372e-17	1.852590e-17	1.852590e-17
5.020000e+03	5.040000e+03	7.771874e-19	7.898439e-19	7.898439e-19
5.040000e+03	5.060000e+03	5.747574e-18	5.847920e-18	5.847920e-18
5.060000e+03	5.080000e+03	2.143802e-19	2.116474e-19	2.116474e-19
5.080000e+03	5.100000e+03	-9.680390e-20	8.341171e-19	8.341171e-19
5.100000e+03	5.120000e+03	9.254572e-19	9.268142e-19	9.268142e-19
5.120000e+03	5.140000e+03	-1.369478e-16	1.369445e-16	1.369445e-16
5.140000e+03	5.160000e+03	5.507109e-19	6.682885e-19	6.682885e-19
5.160000e+03	5.180000e+03	-7.397654e-22	6.024120e-22	6.024120e-22
5.180000e+03	5.200000e+03	-4.317366e-20	5.062899e-20	5.062899e-20
5.200000e+03	5.220000e+03	-2.269482e-18	2.269506e-18	2.269506e-18
5.220000e+03	5.240000e+03	4.769986e-25	8.819312e-25	8.819312e-25
5.240000e+03	5.260000e+03	2.933734e-18	4.491824e-18	4.491824e-18
5.260000e+03	5.280000e+03	-2.557468e-19	5.298328e-19	5.298328e-19
5.280000e+03	5.300000e+03	1.270955e-19	1.271051e-19	1.271051e-19
5.300000e+03	5.320000e+03	-9.935524e-19	1.003624e-18	1.003624e-18
5.320000e+03	5.340000e+03	1.326722e-18	1.335690e-18	1.335690e-18
5.340000e+03	5.360000e+03	8.769925e-19	9.121628e-19	9.121628e-19
5.360000e+03	5.380000e+03	2.903785e-20	2.301823e-20	2.301823e-20
5.380000e+03	5.400000e+03	-2.445073e-22	4.994091e-22	4.994091e-22
5.400000e+03	5.420000e+03	2.060421e-18	2.060408e-18	2.060408e-18
5.420000e+03	5.440000e+03	-3.217185e-23	2.358810e-23	2.358810e-23
5.440000e+03	5.460000e+03	-2.992570e-20	2.992622e-20	2.992622e-20
5.460000e+03	5.480000e+03	9.587065e-24	9.458726e-24	9.458726e-24
5.480000e+03	5.500000e+03	6.255757e-20	6.260168e-20	6.260168e-20
5.500000e+03	5.520000e+03	1.403689e-17	1.362177e-17	1.362177e-17
5.520000e+03	5.540000e+03	-1.549386e-21	1.549434e-21	1.549434e-21
5.540000e+03	5.560000e+03	4.262041e-22	4.262676e-22	4.262676e-22
5.560000e+03	5.580000e+03	4.547709e-22	4.540206e-22	4.540206e-22
5.580000e+03	5.600000e+03	-1.212957e-20	1.212932e-20	1.212932e-20
5.600000e+03	5.620000e+03	1.112873e-25	1.028539e-25	1.028539e-25
5.620000e+03	5.640000e+03	3.191198e-22	3.191206e-22	3.191206e-22
5.640000e+03	5.660000e+03	-3.387424e-22	3.387424e-22	3.387424e-22
5.660000e+03	5.680000e+03	4.963673e-29	4.963381e-29	4.963381e-29
5.680000e+03	5.700000e+03	1.515990e-18	1.515990e-18	1.515990e-18
5.700000e+03	5.720000e+03	-1.926676e-29	1.926676e-29	1.926676e-29
5.720000e+03	5.740000e+03	-8.924998e-23	8.924998e-23	8.924998e-23
5.740000e+03	5.760000e+03	-5.582676e-24	5.582676e-24	5.582676e-24
5.760000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.800000e+03	1.202781e-36	1.202781e-36	1.202781e-36
5.800000e+03	5.820000e+03	-6.179789e-35	6.179789e-35	6.179789e-35
5.820000e+03	5.840000e+03	-5.744185e-26	5.744186e-26	5.744186e-26
5.840000e+03	5.860000e+03	-3.167033e-25	2.919334e-25	2.919334e-25
5.860000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.900000e+03	-1.822936e-39	1.822936e-39	1.822936e-39
5.900000e+03	5.920000e+03	-2.241863e-27	2.241863e-27	2.241863e-27
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.960000e+03	6.754100e-32	6.754100e-32	6.754100e-32
5.960000e+03	5.980000e+03	-1.453029e-22	1.453029e-22	1.453029e-22
5.980000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.040000e+03	-1.683383e-23	1.683383e-23	1.683383e-23
6.040000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.120000e+03	-9.307236e-35	9.307236e-35	9.307236e-35
6.120000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.180000e+03	-3.243219e-29	3.243219e-29	3.243219e-29
6.180000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.240000e+03	-6.631132e-32	6.631132e-32	6.631132e-32
6.240000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.460000e+03	1.097723e-34	1.097723e-34	1.097723e-34
6.460000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+03	8.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+03	8.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+03	8.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+03	8.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+03	8.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+03	8.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+03	8.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+03	8.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+03	8.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+03	8.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+03	8.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+03	8.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+03	8.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+03	8.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+03	8.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+03	8.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+03	8.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+03	8.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+03	8.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+03	8.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+03	8.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+03	8.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+03	8.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+03	8.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+03	8.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+03	8.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+03	8.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+03	8.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+03	8.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+03	8.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+03	8.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+03	8.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+03	8.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+03	8.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+03	8.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+03	8.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+03	8.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+03	8.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+03	8.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+03	8.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+03	8.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+03	8.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+03	8.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+03	8.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+03	8.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+03	8.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+03	8.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+03	8.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+03	8.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+03	9.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+03	9.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+03	9.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+03	9.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+03	9.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+03	9.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+03	9.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+03	9.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+03	9.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+03	9.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+03	9.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+03	9.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+03	9.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+03	9.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+03	9.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+03	9.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+03	9.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+03	9.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+03	9.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+03	9.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+03	9.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+03	9.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+03	9.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+03	9.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+03	9.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+03	9.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+03	9.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+03	9.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+03	9.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+03	9.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+03	9.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+03	9.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+03	9.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+03	9.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+03	9.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+03	9.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+03	9.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+03	9.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+03	9.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+03	9.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+03	9.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+03	9.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+03	9.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+03	9.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+03	9.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+03	9.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+03	9.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+03	9.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.002000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+04	1.004000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+04	1.006000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+04	1.008000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+04	1.010000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+04	1.012000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+04	1.014000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+04	1.016000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+04	1.018000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.022000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+04	1.024000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+04	1.026000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+04	1.028000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+04	1.030000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+04	1.032000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+04	1.034000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+04	1.036000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+04	1.038000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.042000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+04	1.044000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+04	1.046000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+04	1.048000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+04	1.050000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+04	1.052000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+04	1.054000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+04	1.056000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+04	1.058000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.062000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+04	1.064000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+04	1.066000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+04	1.068000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+04	1.070000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+04	1.072000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+04	1.074000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+04	1.076000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+04	1.078000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.082000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+04	1.084000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+04	1.086000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+04	1.088000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+04	1.090000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+04	1.092000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+04	1.094000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+04	1.096000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+04	1.098000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.102000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+04	1.104000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+04	1.106000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+04	1.108000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+04	1.110000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+04	1.112000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+04	1.114000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+04	1.116000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+04	1.118000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.122000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+04	1.124000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+04	1.126000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+04	1.128000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+04	1.130000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+04	1.132000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+04	1.134000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+04	1.136000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+04	1.138000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.142000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.146000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.150000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+04	1.152000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+04	1.154000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+04	1.156000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+04	1.158000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.162000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+04	1.164000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+04	1.166000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+04	1.168000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+04	1.170000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.174000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+04	1.176000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+04	1.178000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.182000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+04	1.184000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+04	1.186000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.190000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+04	1.192000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+04	1.194000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.198000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.202000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.206000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.210000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.214000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.218000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.222000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.226000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.230000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.234000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.238000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.242000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.246000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.250000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.254000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.258000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.262000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.266000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.270000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.274000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.278000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.282000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.286000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.290000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.294000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.298000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> plots/mcatnlo-ewprod/costheta_jj.dat <==
# BEGIN PLOT
Legend1YPos=0.92
Legend3XPos=0.2
DrawOnly=EW-LO EW-NLO-QCD EW-NLO-QCD-EW EW-MCNLO-QCD-s-t[_VarBand] EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.EXPEW] EW-MCNLO-QCD-s[_VarBand] EW-MCNLO-QCDEW-s[ASSOCIATED_CONTRIBUTIONS.EXPEW] EW-MCNLO-QCD-t[_VarBand] EW-MCNLO-QCDEW-t[ASSOCIATED_CONTRIBUTIONS.EXPEW]
RatioPlot4Reference=EW-NLO-QCD
RatioPlot4YMax=1.3999
Legend4XPos=0.3
RatioPlot4YLabel=d$\sigma$/d$\sigma_\text{NLO QCD}$
PlotSize=10,6
RatioPlot=0
Legend1Title=EW production
LogY=0
LegendOnly=EW-NLO-QCD EW-NLO-QCD-EW EW-LO EW-MCNLO-QCD-s-t[Nominal] EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.EW]
Legend2YPos=0.53
RatioPlot4DrawOnly=EW-LO EW-NLO-QCD EW-NLO-QCD-EW EW-MCNLO-QCD-s-t[_VarBand] EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.EXPEW] EW-MCNLO-QCD-s[_VarBand] EW-MCNLO-QCDEW-s[ASSOCIATED_CONTRIBUTIONS.EXPEW] EW-MCNLO-QCD-t[_VarBand] EW-MCNLO-QCDEW-t[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Legend2=1
Legend1XPos=0.1
Legend1Only=EW-LO EW-NLO-QCD EW-NLO-QCD-EW
Legend1=1
YMax=3.5
RatioPlot4YSize=4
Legend2XPos=0.1
Title=$\mathrm{pp}\to \mathrm{e}^+\nu_\mathrm{e}\,\mu^+\nu_\mu\,\mathrm{j}\mathrm{j}$
RatioPlot4=1
XLabel=$\cos\theta_{\mathrm{j}_1\mathrm{j}_2}$
YLabel=d$\sigma$/d$\cos\theta_{\mathrm{j}_1\mathrm{j}_2}$ [fb]
RatioPlot4YMin=0.3001
Legend2Only=EW-MCNLO-QCD-s-t[_VarBand] EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Legend=0
# END PLOT

# BEGIN HISTO1D /EW-NLO-QCD
ErrorBandColor=red!60!black
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBreakdown={0: {"": {up: 9.159875589707745e-05, dn: 9.159875589707745e-05}}, 1: {"": {up: 9.360797548025216e-05, dn: 9.360797548025216e-05}}, 2: {"": {up: 9.660608300158926e-05, dn: 9.660608300158926e-05}}, 3: {"": {up: 9.768521469638016e-05, dn: 9.768521469638016e-05}}, 4: {"": {up: 0.0001013940466626847, dn: 0.0001013940466626847}}, 5: {"": {up: 0.0001074388061356252, dn: 0.0001074388061356252}}, 6: {"": {up: 0.0001064383104443893, dn: 0.0001064383104443893}}, 7: {"": {up: 0.0001118226699950751, dn: 0.0001118226699950751}}, 8: {"": {up: 0.0001170780943313723, dn: 0.0001170780943313723}}, 9: {"": {up: 0.0001326817054398333, dn: 0.0001326817054398333}}, 10: {"": {up: 0.0001300473106146657, dn: 0.0001300473106146657}}, 11: {"": {up: 0.0001413111312654215, dn: 0.0001413111312654215}}, 12: {"": {up: 0.000150054895867516, dn: 0.000150054895867516}}, 13: {"": {up: 0.000178430719331347, dn: 0.000178430719331347}}, 14: {"": {up: 0.000203480674230606, dn: 0.000203480674230606}}, 15: {"": {up: 0.0002016974920117594, dn: 0.0002016974920117594}}, 16: {"": {up: 0.0002123837549254578, dn: 0.0002123837549254578}}, 17: {"": {up: 0.00027507007972705, dn: 0.00027507007972705}}, 18: {"": {up: 0.0003316037091518737, dn: 0.0003316037091518737}}, 19: {"": {up: 0.0004710778096073992, dn: 0.0004710778096073992}}}
ErrorTubeLineColor=black
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-NLO-QCD
Path=EW-NLO-QCD
Title=NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.712877e-01	1.871046e-03	1.871046e-03
-9.000000e-01	-8.000000e-01	1.561662e-01	2.072123e-03	2.072123e-03
-8.000000e-01	-7.000000e-01	1.664143e-01	1.896840e-03	1.896840e-03
-7.000000e-01	-6.000000e-01	1.786178e-01	1.895319e-03	1.895319e-03
-6.000000e-01	-5.000000e-01	1.864564e-01	2.169929e-03	2.169929e-03
-5.000000e-01	-4.000000e-01	2.034164e-01	2.199645e-03	2.199645e-03
-4.000000e-01	-3.000000e-01	2.168029e-01	2.017361e-03	2.017361e-03
-3.000000e-01	-2.000000e-01	2.364914e-01	2.365515e-03	2.365515e-03
-2.000000e-01	-1.000000e-01	2.546247e-01	2.418090e-03	2.418090e-03
-1.000000e-01	0.000000e+00	2.819521e-01	2.578713e-03	2.578713e-03
0.000000e+00	1.000000e-01	3.064676e-01	2.711167e-03	2.711167e-03
1.000000e-01	2.000000e-01	3.486374e-01	2.880662e-03	2.880662e-03
2.000000e-01	3.000000e-01	4.076618e-01	3.156716e-03	3.156716e-03
3.000000e-01	4.000000e-01	4.735372e-01	4.802562e-03	4.802562e-03
4.000000e-01	5.000000e-01	5.425021e-01	3.860717e-03	3.860717e-03
5.000000e-01	6.000000e-01	6.532063e-01	3.461993e-03	3.461993e-03
6.000000e-01	7.000000e-01	8.053413e-01	3.555299e-03	3.555299e-03
7.000000e-01	8.000000e-01	1.035940e+00	4.272782e-03	4.272782e-03
8.000000e-01	9.000000e-01	1.535399e+00	4.305109e-03	4.305109e-03
9.000000e-01	1.000000e+00	2.748597e+00	5.432303e-03	5.432303e-03
# END HISTO1D


# BEGIN HISTO1D /EW-NLO-QCD-EW
ErrorBands=0
ErrorBars=0
ErrorTubes=0
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-NLO-QCD-EW
Path=EW-NLO-QCD-EW
Title=NLO QCD+EW
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.711793e-01	1.776732e-01	1.776732e-01
-9.000000e-01	-8.000000e-01	1.541670e-01	1.570975e-01	1.570975e-01
-8.000000e-01	-7.000000e-01	1.639820e-01	1.672541e-01	1.672541e-01
-7.000000e-01	-6.000000e-01	1.745866e-01	1.782699e-01	1.782699e-01
-6.000000e-01	-5.000000e-01	1.817185e-01	1.853250e-01	1.853250e-01
-5.000000e-01	-4.000000e-01	1.986980e-01	2.029348e-01	2.029348e-01
-4.000000e-01	-3.000000e-01	2.108610e-01	2.152628e-01	2.152628e-01
-3.000000e-01	-2.000000e-01	2.293018e-01	2.342859e-01	2.342859e-01
-2.000000e-01	-1.000000e-01	2.479829e-01	2.531453e-01	2.531453e-01
-1.000000e-01	0.000000e+00	2.769296e-01	2.828247e-01	2.828247e-01
0.000000e+00	1.000000e-01	2.962384e-01	3.021203e-01	3.021203e-01
1.000000e-01	2.000000e-01	3.394430e-01	3.463644e-01	3.463644e-01
2.000000e-01	3.000000e-01	3.961470e-01	4.046425e-01	4.046425e-01
3.000000e-01	4.000000e-01	4.598010e-01	4.700107e-01	4.700107e-01
4.000000e-01	5.000000e-01	5.218791e-01	5.330213e-01	5.330213e-01
5.000000e-01	6.000000e-01	6.244373e-01	6.387509e-01	6.387509e-01
6.000000e-01	7.000000e-01	7.778053e-01	7.962593e-01	7.962593e-01
7.000000e-01	8.000000e-01	9.900784e-01	1.014085e+00	1.014085e+00
8.000000e-01	9.000000e-01	1.478942e+00	1.520060e+00	1.520060e+00
9.000000e-01	1.000000e+00	2.662656e+00	2.778937e+00	2.778937e+00
# END HISTO1D


# BEGIN HISTO1D /EW-LO
ErrorBandColor=red!80!black
ErrorBandOpacity=0.2
ErrorBands=1
ErrorBreakdown={0: {"": {up: 0.002742299999999989, dn: 0.003585500000000005}}, 1: {"": {up: 0.002794600000000008, dn: 0.003671399999999991}}, 2: {"": {up: 0.002852599999999983, dn: 0.00376700000000002}}, 3: {"": {up: 0.002921699999999999, dn: 0.003879199999999999}}, 4: {"": {up: 0.002990399999999976, dn: 0.003994700000000018}}, 5: {"": {up: 0.003081799999999996, dn: 0.004142699999999999}}, 6: {"": {up: 0.003167000000000003, dn: 0.004288099999999989}}, 7: {"": {up: 0.003264099999999992, dn: 0.004455700000000007}}, 8: {"": {up: 0.003383799999999992, dn: 0.004659200000000002}}, 9: {"": {up: 0.0035057, dn: 0.004879300000000003}}, 10: {"": {up: 0.003647199999999989, dn: 0.005141000000000007}}, 11: {"": {up: 0.003800599999999987, dn: 0.005444400000000016}}, 12: {"": {up: 0.003966299999999978, dn: 0.005806699999999998}}, 13: {"": {up: 0.004096700000000009, dn: 0.006150500000000003}}, 14: {"": {up: 0.004205099999999962, dn: 0.006511100000000047}}, 15: {"": {up: 0.004266899999999962, dn: 0.006892600000000026}}, 16: {"": {up: 0.00423309999999999, dn: 0.007290200000000024}}, 17: {"": {up: 0.003983200000000076, dn: 0.007699799999999923}}, 18: {"": {up: 0.00250399999999984, dn: 0.00734900000000005}}, 19: {"": {up: 0.004525999999999808, dn: 0.010297}}}
ErrorTubeLineColor=black
ErrorTubeLineStyle=solid
ErrorTubes=1
LineColor=black
LineStyle=dotted
LineWidth=1.5pt
Name=EW-LO
Path=EW-LO
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.187007e-01	3.585500e-03	2.742300e-03
-9.000000e-01	-8.000000e-01	1.248058e-01	3.671400e-03	2.794600e-03
-8.000000e-01	-7.000000e-01	1.317029e-01	3.767000e-03	2.852600e-03
-7.000000e-01	-6.000000e-01	1.396169e-01	3.879200e-03	2.921700e-03
-6.000000e-01	-5.000000e-01	1.483298e-01	3.994700e-03	2.990400e-03
-5.000000e-01	-4.000000e-01	1.588259e-01	4.142700e-03	3.081800e-03
-4.000000e-01	-3.000000e-01	1.703857e-01	4.288100e-03	3.167000e-03
-3.000000e-01	-2.000000e-01	1.840892e-01	4.455700e-03	3.264100e-03
-2.000000e-01	-1.000000e-01	2.003147e-01	4.659200e-03	3.383800e-03
-1.000000e-01	0.000000e+00	2.200081e-01	4.879300e-03	3.505700e-03
0.000000e+00	1.000000e-01	2.444608e-01	5.141000e-03	3.647200e-03
1.000000e-01	2.000000e-01	2.757685e-01	5.444400e-03	3.800600e-03
2.000000e-01	3.000000e-01	3.181813e-01	5.806700e-03	3.966300e-03
3.000000e-01	4.000000e-01	3.661664e-01	6.150500e-03	4.096700e-03
4.000000e-01	5.000000e-01	4.248970e-01	6.511100e-03	4.205100e-03
5.000000e-01	6.000000e-01	5.021396e-01	6.892600e-03	4.266900e-03
6.000000e-01	7.000000e-01	6.101793e-01	7.290200e-03	4.233100e-03
7.000000e-01	8.000000e-01	7.802541e-01	7.699800e-03	3.983200e-03
8.000000e-01	9.000000e-01	1.095482e+00	7.349000e-03	2.504000e-03
9.000000e-01	1.000000e+00	1.640594e+00	1.029700e-02	4.526000e-03
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[_VarBand]
BandComponentEnv=Nominal,ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5,ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1,ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5,ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2,ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1,ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorBars=0
ErrorTubes=1
ErrorType=env
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[_VarBand]
Path=EW-MCNLO-QCD-s-t[_VarBand]
Scale=1000.
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.321668e-04	1.204757e-06	1.204757e-06
-9.000000e-01	-8.000000e-01	1.409708e-04	1.198346e-06	1.198346e-06
-8.000000e-01	-7.000000e-01	1.458103e-04	1.299543e-06	1.299543e-06
-7.000000e-01	-6.000000e-01	1.565203e-04	1.220225e-06	1.220225e-06
-6.000000e-01	-5.000000e-01	1.666253e-04	1.466654e-06	1.466654e-06
-5.000000e-01	-4.000000e-01	1.792260e-04	1.487652e-06	1.487652e-06
-4.000000e-01	-3.000000e-01	1.921125e-04	1.507161e-06	1.507161e-06
-3.000000e-01	-2.000000e-01	2.099449e-04	1.933780e-06	1.933780e-06
-2.000000e-01	-1.000000e-01	2.288164e-04	1.747662e-06	1.747662e-06
-1.000000e-01	0.000000e+00	2.512463e-04	1.644430e-06	1.644430e-06
0.000000e+00	1.000000e-01	2.783693e-04	1.598177e-06	1.598177e-06
1.000000e-01	2.000000e-01	3.193286e-04	1.740079e-06	1.740079e-06
2.000000e-01	3.000000e-01	3.735125e-04	2.012294e-06	2.012294e-06
3.000000e-01	4.000000e-01	4.307070e-04	2.002191e-06	2.002191e-06
4.000000e-01	5.000000e-01	5.018078e-04	2.934416e-06	2.934416e-06
5.000000e-01	6.000000e-01	6.023451e-04	2.541926e-06	2.541926e-06
6.000000e-01	7.000000e-01	7.493221e-04	2.559554e-06	2.559554e-06
7.000000e-01	8.000000e-01	9.903757e-04	2.920346e-06	2.920346e-06
8.000000e-01	9.000000e-01	1.503554e-03	6.078065e-06	6.078065e-06
9.000000e-01	1.000000e+00	3.041439e-03	5.893987e-06	5.893987e-06
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[Nominal]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[Nominal]
Path=EW-MCNLO-QCD-s-t[Nominal]
Scale=1000.
ScaledBy=1.32663333296612424e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.321668e-04	1.204757e-06	1.204757e-06
-9.000000e-01	-8.000000e-01	1.409708e-04	1.198346e-06	1.198346e-06
-8.000000e-01	-7.000000e-01	1.458103e-04	1.299543e-06	1.299543e-06
-7.000000e-01	-6.000000e-01	1.565203e-04	1.220225e-06	1.220225e-06
-6.000000e-01	-5.000000e-01	1.666253e-04	1.466654e-06	1.466654e-06
-5.000000e-01	-4.000000e-01	1.792260e-04	1.487652e-06	1.487652e-06
-4.000000e-01	-3.000000e-01	1.921125e-04	1.507161e-06	1.507161e-06
-3.000000e-01	-2.000000e-01	2.099449e-04	1.933780e-06	1.933780e-06
-2.000000e-01	-1.000000e-01	2.288164e-04	1.747662e-06	1.747662e-06
-1.000000e-01	0.000000e+00	2.512463e-04	1.644430e-06	1.644430e-06
0.000000e+00	1.000000e-01	2.783693e-04	1.598177e-06	1.598177e-06
1.000000e-01	2.000000e-01	3.193286e-04	1.740079e-06	1.740079e-06
2.000000e-01	3.000000e-01	3.735125e-04	2.012294e-06	2.012294e-06
3.000000e-01	4.000000e-01	4.307070e-04	2.002191e-06	2.002191e-06
4.000000e-01	5.000000e-01	5.018078e-04	2.934416e-06	2.934416e-06
5.000000e-01	6.000000e-01	6.023451e-04	2.541926e-06	2.541926e-06
6.000000e-01	7.000000e-01	7.493221e-04	2.559554e-06	2.559554e-06
7.000000e-01	8.000000e-01	9.903757e-04	2.920346e-06	2.920346e-06
8.000000e-01	9.000000e-01	1.503554e-03	6.078065e-06	6.078065e-06
9.000000e-01	1.000000e+00	3.041439e-03	5.893987e-06	5.893987e-06
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[MUR=2__MUF=2__LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[MUR=2__MUF=2__LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[MUR=2__MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=1.30775532641449022e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.502972e-04	1.330946e-06	1.330946e-06
-9.000000e-01	-8.000000e-01	1.597876e-04	1.364842e-06	1.364842e-06
-8.000000e-01	-7.000000e-01	1.658448e-04	1.528987e-06	1.528987e-06
-7.000000e-01	-6.000000e-01	1.772878e-04	1.436666e-06	1.436666e-06
-6.000000e-01	-5.000000e-01	1.899662e-04	1.463580e-06	1.463580e-06
-5.000000e-01	-4.000000e-01	2.026896e-04	1.592219e-06	1.592219e-06
-4.000000e-01	-3.000000e-01	2.167289e-04	1.665027e-06	1.665027e-06
-3.000000e-01	-2.000000e-01	2.363207e-04	2.010908e-06	2.010908e-06
-2.000000e-01	-1.000000e-01	2.574585e-04	1.941949e-06	1.941949e-06
-1.000000e-01	0.000000e+00	2.820288e-04	1.910102e-06	1.910102e-06
0.000000e+00	1.000000e-01	3.123215e-04	1.812689e-06	1.812689e-06
1.000000e-01	2.000000e-01	3.587694e-04	1.987210e-06	1.987210e-06
2.000000e-01	3.000000e-01	4.187374e-04	2.275120e-06	2.275120e-06
3.000000e-01	4.000000e-01	4.827027e-04	2.390600e-06	2.390600e-06
4.000000e-01	5.000000e-01	5.611003e-04	3.733319e-06	3.733319e-06
5.000000e-01	6.000000e-01	6.712777e-04	2.820086e-06	2.820086e-06
6.000000e-01	7.000000e-01	8.328230e-04	2.951730e-06	2.951730e-06
7.000000e-01	8.000000e-01	1.100388e-03	3.344484e-06	3.344484e-06
8.000000e-01	9.000000e-01	1.668187e-03	6.714994e-06	6.714994e-06
9.000000e-01	1.000000e+00	3.401687e-03	6.561119e-06	6.561119e-06
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[MUR=2__MUF=1__LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[MUR=2__MUF=1__LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[MUR=2__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=1.31722889225660457e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.481397e-04	1.301385e-06	1.301385e-06
-9.000000e-01	-8.000000e-01	1.575188e-04	1.308750e-06	1.308750e-06
-8.000000e-01	-7.000000e-01	1.632250e-04	1.470307e-06	1.470307e-06
-7.000000e-01	-6.000000e-01	1.748647e-04	1.373274e-06	1.373274e-06
-6.000000e-01	-5.000000e-01	1.865512e-04	1.432701e-06	1.432701e-06
-5.000000e-01	-4.000000e-01	1.998760e-04	1.547049e-06	1.547049e-06
-4.000000e-01	-3.000000e-01	2.136312e-04	1.571673e-06	1.571673e-06
-3.000000e-01	-2.000000e-01	2.334233e-04	2.043462e-06	2.043462e-06
-2.000000e-01	-1.000000e-01	2.540657e-04	1.845204e-06	1.845204e-06
-1.000000e-01	0.000000e+00	2.785394e-04	1.837870e-06	1.837870e-06
0.000000e+00	1.000000e-01	3.082865e-04	1.744277e-06	1.744277e-06
1.000000e-01	2.000000e-01	3.535220e-04	1.903243e-06	1.903243e-06
2.000000e-01	3.000000e-01	4.135874e-04	2.210114e-06	2.210114e-06
3.000000e-01	4.000000e-01	4.764862e-04	2.247433e-06	2.247433e-06
4.000000e-01	5.000000e-01	5.542408e-04	3.479007e-06	3.479007e-06
5.000000e-01	6.000000e-01	6.635906e-04	2.813524e-06	2.813524e-06
6.000000e-01	7.000000e-01	8.243879e-04	2.836550e-06	2.836550e-06
7.000000e-01	8.000000e-01	1.089656e-03	3.178673e-06	3.178673e-06
8.000000e-01	9.000000e-01	1.655356e-03	6.731170e-06	6.731170e-06
9.000000e-01	1.000000e+00	3.408134e-03	6.628841e-06	6.628841e-06
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[MUR=1__MUF=2__LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[MUR=1__MUF=2__LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[MUR=1__MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=1.31910393790610240e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.337134e-04	1.205701e-06	1.205701e-06
-9.000000e-01	-8.000000e-01	1.425953e-04	1.231145e-06	1.231145e-06
-8.000000e-01	-7.000000e-01	1.478782e-04	1.344920e-06	1.344920e-06
-7.000000e-01	-6.000000e-01	1.583173e-04	1.259019e-06	1.259019e-06
-6.000000e-01	-5.000000e-01	1.694107e-04	1.318148e-06	1.318148e-06
-5.000000e-01	-4.000000e-01	1.812391e-04	1.466723e-06	1.466723e-06
-4.000000e-01	-3.000000e-01	1.945278e-04	1.579456e-06	1.579456e-06
-3.000000e-01	-2.000000e-01	2.121794e-04	1.873492e-06	1.873492e-06
-2.000000e-01	-1.000000e-01	2.316183e-04	1.815416e-06	1.815416e-06
-1.000000e-01	0.000000e+00	2.539876e-04	1.703312e-06	1.703312e-06
0.000000e+00	1.000000e-01	2.816165e-04	1.631721e-06	1.631721e-06
1.000000e-01	2.000000e-01	3.235161e-04	1.784202e-06	1.784202e-06
2.000000e-01	3.000000e-01	3.776954e-04	2.037775e-06	2.037775e-06
3.000000e-01	4.000000e-01	4.359343e-04	2.103426e-06	2.103426e-06
4.000000e-01	5.000000e-01	5.071224e-04	3.105215e-06	3.105215e-06
5.000000e-01	6.000000e-01	6.091219e-04	2.520462e-06	2.520462e-06
6.000000e-01	7.000000e-01	7.564615e-04	2.634827e-06	2.634827e-06
7.000000e-01	8.000000e-01	9.994663e-04	3.018263e-06	3.018263e-06
8.000000e-01	9.000000e-01	1.515743e-03	5.968830e-06	5.968830e-06
9.000000e-01	1.000000e+00	3.046105e-03	5.801271e-06	5.801271e-06
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[MUR=1__MUF=1__LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[MUR=1__MUF=1__LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[MUR=1__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=1.32663333296612424e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.321668e-04	1.204757e-06	1.204757e-06
-9.000000e-01	-8.000000e-01	1.409708e-04	1.198346e-06	1.198346e-06
-8.000000e-01	-7.000000e-01	1.458103e-04	1.299543e-06	1.299543e-06
-7.000000e-01	-6.000000e-01	1.565203e-04	1.220225e-06	1.220225e-06
-6.000000e-01	-5.000000e-01	1.666253e-04	1.466654e-06	1.466654e-06
-5.000000e-01	-4.000000e-01	1.792260e-04	1.487652e-06	1.487652e-06
-4.000000e-01	-3.000000e-01	1.921125e-04	1.507161e-06	1.507161e-06
-3.000000e-01	-2.000000e-01	2.099449e-04	1.933780e-06	1.933780e-06
-2.000000e-01	-1.000000e-01	2.288164e-04	1.747662e-06	1.747662e-06
-1.000000e-01	0.000000e+00	2.512463e-04	1.644430e-06	1.644430e-06
0.000000e+00	1.000000e-01	2.783693e-04	1.598177e-06	1.598177e-06
1.000000e-01	2.000000e-01	3.193286e-04	1.740079e-06	1.740079e-06
2.000000e-01	3.000000e-01	3.735125e-04	2.012294e-06	2.012294e-06
3.000000e-01	4.000000e-01	4.307070e-04	2.002191e-06	2.002191e-06
4.000000e-01	5.000000e-01	5.018078e-04	2.934416e-06	2.934416e-06
5.000000e-01	6.000000e-01	6.023451e-04	2.541926e-06	2.541926e-06
6.000000e-01	7.000000e-01	7.493221e-04	2.559554e-06	2.559554e-06
7.000000e-01	8.000000e-01	9.903757e-04	2.920346e-06	2.920346e-06
8.000000e-01	9.000000e-01	1.503554e-03	6.078065e-06	6.078065e-06
9.000000e-01	1.000000e+00	3.041439e-03	5.893987e-06	5.893987e-06
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[MUR=1__MUF=0.5__LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[MUR=1__MUF=0.5__LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[MUR=1__MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=1.33222232847108073e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.317583e-04	3.749368e-06	3.749368e-06
-9.000000e-01	-8.000000e-01	1.310846e-04	8.701360e-06	8.701360e-06
-8.000000e-01	-7.000000e-01	1.421814e-04	1.642081e-06	1.642081e-06
-7.000000e-01	-6.000000e-01	2.734577e-04	1.173136e-04	1.173136e-04
-6.000000e-01	-5.000000e-01	1.654914e-04	4.797195e-06	4.797195e-06
-5.000000e-01	-4.000000e-01	1.725985e-04	2.416388e-06	2.416388e-06
-4.000000e-01	-3.000000e-01	1.912400e-04	3.238716e-06	3.238716e-06
-3.000000e-01	-2.000000e-01	2.080275e-04	2.532303e-06	2.532303e-06
-2.000000e-01	-1.000000e-01	2.245237e-04	2.469836e-06	2.469836e-06
-1.000000e-01	0.000000e+00	2.358004e-04	1.118929e-05	1.118929e-05
0.000000e+00	1.000000e-01	2.741202e-04	2.147783e-06	2.147783e-06
1.000000e-01	2.000000e-01	3.167946e-04	2.827586e-06	2.827586e-06
2.000000e-01	3.000000e-01	3.659540e-04	2.269878e-06	2.269878e-06
3.000000e-01	4.000000e-01	4.210041e-04	3.403178e-06	3.403178e-06
4.000000e-01	5.000000e-01	4.935207e-04	4.631842e-06	4.631842e-06
5.000000e-01	6.000000e-01	5.960851e-04	4.110482e-06	4.110482e-06
6.000000e-01	7.000000e-01	7.403133e-04	3.197952e-06	3.197952e-06
7.000000e-01	8.000000e-01	9.695005e-04	1.251147e-05	1.251147e-05
8.000000e-01	9.000000e-01	1.489616e-03	7.872599e-06	7.872599e-06
9.000000e-01	1.000000e+00	3.038597e-03	7.417320e-06	7.417320e-06
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[MUR=0.5__MUF=1__LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[MUR=0.5__MUF=1__LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[MUR=0.5__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=1.25071093360507637e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.352407e-04	1.258531e-06	1.258531e-06
-9.000000e-01	-8.000000e-01	1.444245e-04	1.508617e-06	1.508617e-06
-8.000000e-01	-7.000000e-01	1.513400e-04	1.555382e-06	1.555382e-06
-7.000000e-01	-6.000000e-01	1.617090e-04	1.490141e-06	1.490141e-06
-6.000000e-01	-5.000000e-01	1.733267e-04	1.561858e-06	1.561858e-06
-5.000000e-01	-4.000000e-01	1.875029e-04	1.709503e-06	1.709503e-06
-4.000000e-01	-3.000000e-01	1.990195e-04	1.783559e-06	1.783559e-06
-3.000000e-01	-2.000000e-01	2.175936e-04	2.216559e-06	2.216559e-06
-2.000000e-01	-1.000000e-01	2.378502e-04	2.280564e-06	2.280564e-06
-1.000000e-01	0.000000e+00	2.600122e-04	2.045985e-06	2.045985e-06
0.000000e+00	1.000000e-01	2.880569e-04	1.864563e-06	1.864563e-06
1.000000e-01	2.000000e-01	3.338505e-04	2.146105e-06	2.146105e-06
2.000000e-01	3.000000e-01	3.896046e-04	2.412537e-06	2.412537e-06
3.000000e-01	4.000000e-01	4.505106e-04	2.490157e-06	2.490157e-06
4.000000e-01	5.000000e-01	5.261313e-04	4.249431e-06	4.249431e-06
5.000000e-01	6.000000e-01	6.303477e-04	3.040555e-06	3.040555e-06
6.000000e-01	7.000000e-01	7.830480e-04	3.170563e-06	3.170563e-06
7.000000e-01	8.000000e-01	1.033862e-03	3.604114e-06	3.604114e-06
8.000000e-01	9.000000e-01	1.570737e-03	7.909009e-06	7.909009e-06
9.000000e-01	1.000000e+00	3.094694e-03	6.898138e-06	6.898138e-06
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[MUR=0.5__MUF=0.5__LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[MUR=0.5__MUF=0.5__LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[MUR=0.5__MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=1.34098671198199812e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.336631e-04	1.871821e-06	1.871821e-06
-9.000000e-01	-8.000000e-01	1.392415e-04	3.562634e-06	3.562634e-06
-8.000000e-01	-7.000000e-01	1.471700e-04	1.634215e-06	1.634215e-06
-7.000000e-01	-6.000000e-01	2.143670e-04	5.324694e-05	5.324694e-05
-6.000000e-01	-5.000000e-01	1.690562e-04	2.267855e-06	2.267855e-06
-5.000000e-01	-4.000000e-01	1.830851e-04	2.275147e-06	2.275147e-06
-4.000000e-01	-3.000000e-01	1.972894e-04	2.688278e-06	2.688278e-06
-3.000000e-01	-2.000000e-01	2.153575e-04	2.492838e-06	2.492838e-06
-2.000000e-01	-1.000000e-01	2.335360e-04	2.627134e-06	2.627134e-06
-1.000000e-01	0.000000e+00	2.535536e-04	4.227196e-06	4.227196e-06
0.000000e+00	1.000000e-01	2.837308e-04	2.381551e-06	2.381551e-06
1.000000e-01	2.000000e-01	3.301661e-04	2.899194e-06	2.899194e-06
2.000000e-01	3.000000e-01	3.820552e-04	2.534998e-06	2.534998e-06
3.000000e-01	4.000000e-01	4.421955e-04	2.882346e-06	2.882346e-06
4.000000e-01	5.000000e-01	5.172325e-04	3.725025e-06	3.725025e-06
5.000000e-01	6.000000e-01	6.230367e-04	4.096677e-06	4.096677e-06
6.000000e-01	7.000000e-01	7.715976e-04	3.312694e-06	3.312694e-06
7.000000e-01	8.000000e-01	1.015139e-03	7.442377e-06	7.442377e-06
8.000000e-01	9.000000e-01	1.548337e-03	7.818990e-06	7.818990e-06
9.000000e-01	1.000000e+00	3.078057e-03	7.492024e-06	7.492024e-06
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.29428869973311481e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.490105e-04	1.305682e-06	1.305682e-06
-9.000000e-01	-8.000000e-01	1.580284e-04	1.259490e-06	1.259490e-06
-8.000000e-01	-7.000000e-01	1.638771e-04	1.329170e-06	1.329170e-06
-7.000000e-01	-6.000000e-01	1.753979e-04	1.331876e-06	1.331876e-06
-6.000000e-01	-5.000000e-01	1.862428e-04	1.512368e-06	1.512368e-06
-5.000000e-01	-4.000000e-01	1.994620e-04	1.523227e-06	1.523227e-06
-4.000000e-01	-3.000000e-01	2.137602e-04	1.570238e-06	1.570238e-06
-3.000000e-01	-2.000000e-01	2.335212e-04	2.113686e-06	2.113686e-06
-2.000000e-01	-1.000000e-01	2.534051e-04	1.769192e-06	1.769192e-06
-1.000000e-01	0.000000e+00	2.783239e-04	1.721855e-06	1.721855e-06
0.000000e+00	1.000000e-01	3.078962e-04	1.702300e-06	1.702300e-06
1.000000e-01	2.000000e-01	3.527292e-04	1.836039e-06	1.836039e-06
2.000000e-01	3.000000e-01	4.115650e-04	2.083632e-06	2.083632e-06
3.000000e-01	4.000000e-01	4.733006e-04	2.134884e-06	2.134884e-06
4.000000e-01	5.000000e-01	5.512501e-04	3.204637e-06	3.204637e-06
5.000000e-01	6.000000e-01	6.602960e-04	2.699300e-06	2.699300e-06
6.000000e-01	7.000000e-01	8.195577e-04	2.721491e-06	2.721491e-06
7.000000e-01	8.000000e-01	1.081869e-03	3.084526e-06	3.084526e-06
8.000000e-01	9.000000e-01	1.643611e-03	5.861173e-06	5.861173e-06
9.000000e-01	1.000000e+00	3.359675e-03	6.298274e-06	6.298274e-06
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.31706948125993322e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.471283e-04	1.292301e-06	1.292301e-06
-9.000000e-01	-8.000000e-01	1.560614e-04	1.250900e-06	1.250900e-06
-8.000000e-01	-7.000000e-01	1.618588e-04	1.324108e-06	1.324108e-06
-7.000000e-01	-6.000000e-01	1.732907e-04	1.318410e-06	1.318410e-06
-6.000000e-01	-5.000000e-01	1.840318e-04	1.496480e-06	1.496480e-06
-5.000000e-01	-4.000000e-01	1.971644e-04	1.521166e-06	1.521166e-06
-4.000000e-01	-3.000000e-01	2.113744e-04	1.558538e-06	1.558538e-06
-3.000000e-01	-2.000000e-01	2.310422e-04	2.127436e-06	2.127436e-06
-2.000000e-01	-1.000000e-01	2.506870e-04	1.759512e-06	1.759512e-06
-1.000000e-01	0.000000e+00	2.754828e-04	1.713774e-06	1.713774e-06
0.000000e+00	1.000000e-01	3.048153e-04	1.690521e-06	1.690521e-06
1.000000e-01	2.000000e-01	3.494031e-04	1.826646e-06	1.826646e-06
2.000000e-01	3.000000e-01	4.078973e-04	2.090345e-06	2.090345e-06
3.000000e-01	4.000000e-01	4.691569e-04	2.120214e-06	2.120214e-06
4.000000e-01	5.000000e-01	5.467391e-04	3.176917e-06	3.176917e-06
5.000000e-01	6.000000e-01	6.551139e-04	2.679037e-06	2.679037e-06
6.000000e-01	7.000000e-01	8.137023e-04	2.706765e-06	2.706765e-06
7.000000e-01	8.000000e-01	1.074711e-03	3.069573e-06	3.069573e-06
8.000000e-01	9.000000e-01	1.634777e-03	5.900419e-06	5.900419e-06
9.000000e-01	1.000000e+00	3.360742e-03	6.376320e-06	6.376320e-06
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.30516597313494296e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.340018e-04	1.178966e-06	1.178966e-06
-9.000000e-01	-8.000000e-01	1.425369e-04	1.187840e-06	1.187840e-06
-8.000000e-01	-7.000000e-01	1.477913e-04	1.269814e-06	1.269814e-06
-7.000000e-01	-6.000000e-01	1.581860e-04	1.217885e-06	1.217885e-06
-6.000000e-01	-5.000000e-01	1.683676e-04	1.477076e-06	1.477076e-06
-5.000000e-01	-4.000000e-01	1.808689e-04	1.472338e-06	1.472338e-06
-4.000000e-01	-3.000000e-01	1.939337e-04	1.509106e-06	1.509106e-06
-3.000000e-01	-2.000000e-01	2.119029e-04	1.898331e-06	1.898331e-06
-2.000000e-01	-1.000000e-01	2.305316e-04	1.727675e-06	1.727675e-06
-1.000000e-01	0.000000e+00	2.532288e-04	1.640613e-06	1.640613e-06
0.000000e+00	1.000000e-01	2.803477e-04	1.587290e-06	1.587290e-06
1.000000e-01	2.000000e-01	3.217340e-04	1.737679e-06	1.737679e-06
2.000000e-01	3.000000e-01	3.757661e-04	1.981455e-06	1.981455e-06
3.000000e-01	4.000000e-01	4.328651e-04	1.992079e-06	1.992079e-06
4.000000e-01	5.000000e-01	5.043175e-04	2.930371e-06	2.930371e-06
5.000000e-01	6.000000e-01	6.053404e-04	2.541581e-06	2.541581e-06
6.000000e-01	7.000000e-01	7.515797e-04	2.552656e-06	2.552656e-06
7.000000e-01	8.000000e-01	9.920882e-04	2.899144e-06	2.899144e-06
8.000000e-01	9.000000e-01	1.506286e-03	5.383249e-06	5.383249e-06
9.000000e-01	1.000000e+00	3.026847e-03	5.779197e-06	5.779197e-06
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.32534218340773544e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.327026e-04	1.172312e-06	1.172312e-06
-9.000000e-01	-8.000000e-01	1.411678e-04	1.184486e-06	1.184486e-06
-8.000000e-01	-7.000000e-01	1.463729e-04	1.270090e-06	1.270090e-06
-7.000000e-01	-6.000000e-01	1.567244e-04	1.211331e-06	1.211331e-06
-6.000000e-01	-5.000000e-01	1.668002e-04	1.464583e-06	1.464583e-06
-5.000000e-01	-4.000000e-01	1.792211e-04	1.477918e-06	1.477918e-06
-4.000000e-01	-3.000000e-01	1.922265e-04	1.501613e-06	1.501613e-06
-3.000000e-01	-2.000000e-01	2.101447e-04	1.922427e-06	1.922427e-06
-2.000000e-01	-1.000000e-01	2.285433e-04	1.723184e-06	1.723184e-06
-1.000000e-01	0.000000e+00	2.511601e-04	1.639374e-06	1.639374e-06
0.000000e+00	1.000000e-01	2.780832e-04	1.581601e-06	1.581601e-06
1.000000e-01	2.000000e-01	3.192867e-04	1.734454e-06	1.734454e-06
2.000000e-01	3.000000e-01	3.730501e-04	1.999136e-06	1.999136e-06
3.000000e-01	4.000000e-01	4.297068e-04	1.984162e-06	1.984162e-06
4.000000e-01	5.000000e-01	5.009132e-04	2.930389e-06	2.930389e-06
5.000000e-01	6.000000e-01	6.012884e-04	2.531875e-06	2.531875e-06
6.000000e-01	7.000000e-01	7.469553e-04	2.546365e-06	2.546365e-06
7.000000e-01	8.000000e-01	9.862269e-04	2.893973e-06	2.893973e-06
8.000000e-01	9.000000e-01	1.498575e-03	5.459686e-06	5.459686e-06
9.000000e-01	1.000000e+00	3.018782e-03	5.883681e-06	5.883681e-06
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.33728195997467111e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.312611e-04	1.166000e-06	1.166000e-06
-9.000000e-01	-8.000000e-01	1.396540e-04	1.181576e-06	1.181576e-06
-8.000000e-01	-7.000000e-01	1.448165e-04	1.269481e-06	1.269481e-06
-7.000000e-01	-6.000000e-01	1.551144e-04	1.204813e-06	1.204813e-06
-6.000000e-01	-5.000000e-01	1.650959e-04	1.449435e-06	1.449435e-06
-5.000000e-01	-4.000000e-01	1.774427e-04	1.484884e-06	1.484884e-06
-4.000000e-01	-3.000000e-01	1.903753e-04	1.493222e-06	1.493222e-06
-3.000000e-01	-2.000000e-01	2.082558e-04	1.945170e-06	1.945170e-06
-2.000000e-01	-1.000000e-01	2.264161e-04	1.717217e-06	1.717217e-06
-1.000000e-01	0.000000e+00	2.489737e-04	1.639380e-06	1.639380e-06
0.000000e+00	1.000000e-01	2.756988e-04	1.577056e-06	1.577056e-06
1.000000e-01	2.000000e-01	3.167466e-04	1.732855e-06	1.732855e-06
2.000000e-01	3.000000e-01	3.702701e-04	2.025417e-06	2.025417e-06
3.000000e-01	4.000000e-01	4.264995e-04	1.978125e-06	1.978125e-06
4.000000e-01	5.000000e-01	4.974900e-04	2.918681e-06	2.918681e-06
5.000000e-01	6.000000e-01	5.972681e-04	2.522428e-06	2.522428e-06
6.000000e-01	7.000000e-01	7.424747e-04	2.542112e-06	2.542112e-06
7.000000e-01	8.000000e-01	9.806803e-04	2.892662e-06	2.892662e-06
8.000000e-01	9.000000e-01	1.491679e-03	5.542688e-06	5.542688e-06
9.000000e-01	1.000000e+00	3.014297e-03	6.022597e-06	6.022597e-06
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.32708541835434700e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.345445e-04	1.192584e-06	1.192584e-06
-9.000000e-01	-8.000000e-01	1.435829e-04	1.253436e-06	1.253436e-06
-8.000000e-01	-7.000000e-01	1.489397e-04	1.341532e-06	1.341532e-06
-7.000000e-01	-6.000000e-01	1.594403e-04	1.251540e-06	1.251540e-06
-6.000000e-01	-5.000000e-01	1.701262e-04	1.564113e-06	1.564113e-06
-5.000000e-01	-4.000000e-01	1.833366e-04	1.572188e-06	1.572188e-06
-4.000000e-01	-3.000000e-01	1.966730e-04	1.601495e-06	1.601495e-06
-3.000000e-01	-2.000000e-01	2.150674e-04	1.945478e-06	1.945478e-06
-2.000000e-01	-1.000000e-01	2.343454e-04	1.839394e-06	1.839394e-06
-1.000000e-01	0.000000e+00	2.577042e-04	1.736286e-06	1.736286e-06
0.000000e+00	1.000000e-01	2.856015e-04	1.659190e-06	1.659190e-06
1.000000e-01	2.000000e-01	3.284236e-04	1.838393e-06	1.838393e-06
2.000000e-01	3.000000e-01	3.840699e-04	2.113119e-06	2.113119e-06
3.000000e-01	4.000000e-01	4.430761e-04	2.080281e-06	2.080281e-06
4.000000e-01	5.000000e-01	5.166762e-04	2.974700e-06	2.974700e-06
5.000000e-01	6.000000e-01	6.212357e-04	2.654363e-06	2.654363e-06
6.000000e-01	7.000000e-01	7.719661e-04	2.681355e-06	2.681355e-06
7.000000e-01	8.000000e-01	1.018897e-03	3.039437e-06	3.039437e-06
8.000000e-01	9.000000e-01	1.546197e-03	5.532439e-06	5.532439e-06
9.000000e-01	1.000000e+00	3.045143e-03	6.017332e-06	6.017332e-06
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.33892315980179013e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.334300e-04	1.190633e-06	1.190633e-06
-9.000000e-01	-8.000000e-01	1.423972e-04	1.253936e-06	1.253936e-06
-8.000000e-01	-7.000000e-01	1.477132e-04	1.344103e-06	1.344103e-06
-7.000000e-01	-6.000000e-01	1.581899e-04	1.249651e-06	1.249651e-06
-6.000000e-01	-5.000000e-01	1.687773e-04	1.550680e-06	1.550680e-06
-5.000000e-01	-4.000000e-01	1.819132e-04	1.583825e-06	1.583825e-06
-4.000000e-01	-3.000000e-01	1.951960e-04	1.595486e-06	1.595486e-06
-3.000000e-01	-2.000000e-01	2.135826e-04	1.975634e-06	1.975634e-06
-2.000000e-01	-1.000000e-01	2.326230e-04	1.836148e-06	1.836148e-06
-1.000000e-01	0.000000e+00	2.559589e-04	1.740930e-06	1.740930e-06
0.000000e+00	1.000000e-01	2.836819e-04	1.658721e-06	1.658721e-06
1.000000e-01	2.000000e-01	3.264066e-04	1.841300e-06	1.841300e-06
2.000000e-01	3.000000e-01	3.818753e-04	2.147817e-06	2.147817e-06
3.000000e-01	4.000000e-01	4.404831e-04	2.079076e-06	2.079076e-06
4.000000e-01	5.000000e-01	5.139927e-04	2.981847e-06	2.981847e-06
5.000000e-01	6.000000e-01	6.180099e-04	2.652778e-06	2.652778e-06
6.000000e-01	7.000000e-01	7.684426e-04	2.683790e-06	2.683790e-06
7.000000e-01	8.000000e-01	1.014535e-03	3.045937e-06	3.045937e-06
8.000000e-01	9.000000e-01	1.540913e-03	5.645103e-06	5.645103e-06
9.000000e-01	1.000000e+00	3.037208e-03	6.181035e-06	6.181035e-06
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[EXTRA__WeightNormalisation]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[EXTRA__WeightNormalisation]
Path=EW-MCNLO-QCD-s-t[EXTRA__WeightNormalisation]
Scale=1000.
ScaledBy=1.37338860455288576e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	3.828711e-04	1.177652e-06	1.177652e-06
-9.000000e-01	-8.000000e-01	3.949623e-04	1.196103e-06	1.196103e-06
-8.000000e-01	-7.000000e-01	4.185686e-04	1.231329e-06	1.231329e-06
-7.000000e-01	-6.000000e-01	4.464782e-04	1.271718e-06	1.271718e-06
-6.000000e-01	-5.000000e-01	4.834218e-04	1.323286e-06	1.323286e-06
-5.000000e-01	-4.000000e-01	5.298702e-04	1.385401e-06	1.385401e-06
-4.000000e-01	-3.000000e-01	5.844326e-04	1.454983e-06	1.454983e-06
-3.000000e-01	-2.000000e-01	6.565557e-04	1.542150e-06	1.542150e-06
-2.000000e-01	-1.000000e-01	7.390024e-04	1.636115e-06	1.636115e-06
-1.000000e-01	0.000000e+00	8.515791e-04	1.756319e-06	1.756319e-06
0.000000e+00	1.000000e-01	1.004193e-03	1.907213e-06	1.907213e-06
1.000000e-01	2.000000e-01	1.226883e-03	2.108106e-06	2.108106e-06
2.000000e-01	3.000000e-01	1.581815e-03	2.393695e-06	2.393695e-06
3.000000e-01	4.000000e-01	1.962814e-03	2.666431e-06	2.666431e-06
4.000000e-01	5.000000e-01	2.460533e-03	2.985420e-06	2.985420e-06
5.000000e-01	6.000000e-01	3.188433e-03	3.398439e-06	3.398439e-06
6.000000e-01	7.000000e-01	4.345290e-03	3.967347e-06	3.967347e-06
7.000000e-01	8.000000e-01	6.620355e-03	4.897015e-06	4.897015e-06
8.000000e-01	9.000000e-01	1.281497e-02	6.813175e-06	6.813175e-06
9.000000e-01	1.000000e+00	4.010818e-02	1.205334e-05	1.205334e-05
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[EXTRA__NTrials]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[EXTRA__NTrials]
Path=EW-MCNLO-QCD-s-t[EXTRA__NTrials]
Scale=1000.
ScaledBy=1.37338754002394642e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.488889e-03	4.636318e-06	4.636318e-06
-9.000000e-01	-8.000000e-01	1.534706e-03	4.703687e-06	4.703687e-06
-8.000000e-01	-7.000000e-01	1.624896e-03	4.835553e-06	4.835553e-06
-7.000000e-01	-6.000000e-01	1.735907e-03	5.005277e-06	5.005277e-06
-6.000000e-01	-5.000000e-01	1.878300e-03	5.203236e-06	5.203236e-06
-5.000000e-01	-4.000000e-01	2.058722e-03	5.447573e-06	5.447573e-06
-4.000000e-01	-3.000000e-01	2.271171e-03	5.723089e-06	5.723089e-06
-3.000000e-01	-2.000000e-01	2.551603e-03	6.066410e-06	6.066410e-06
-2.000000e-01	-1.000000e-01	2.872097e-03	6.435299e-06	6.435299e-06
-1.000000e-01	0.000000e+00	3.308298e-03	6.904357e-06	6.904357e-06
0.000000e+00	1.000000e-01	3.899363e-03	7.492418e-06	7.492418e-06
1.000000e-01	2.000000e-01	4.765668e-03	8.286035e-06	8.286035e-06
2.000000e-01	3.000000e-01	6.147406e-03	9.415581e-06	9.415581e-06
3.000000e-01	4.000000e-01	7.623262e-03	1.047836e-05	1.047836e-05
4.000000e-01	5.000000e-01	9.560219e-03	1.173922e-05	1.173922e-05
5.000000e-01	6.000000e-01	1.238962e-02	1.336465e-05	1.336465e-05
6.000000e-01	7.000000e-01	1.688263e-02	1.559895e-05	1.559895e-05
7.000000e-01	8.000000e-01	2.572174e-02	1.925424e-05	1.925424e-05
8.000000e-01	9.000000e-01	4.979545e-02	2.679364e-05	2.679364e-05
9.000000e-01	1.000000e+00	1.558241e-01	4.738949e-05	4.738949e-05
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[EXTRA__MEWeight]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[EXTRA__MEWeight]
Path=EW-MCNLO-QCD-s-t[EXTRA__MEWeight]
Scale=1000.
ScaledBy=1.37433303742083622e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.314288e-14	8.835007e-15	8.835007e-15
-9.000000e-01	-8.000000e-01	6.343612e-15	1.904844e-15	1.904844e-15
-8.000000e-01	-7.000000e-01	6.161297e-15	6.184439e-16	6.184439e-16
-7.000000e-01	-6.000000e-01	1.543640e-14	7.455094e-15	7.455094e-15
-6.000000e-01	-5.000000e-01	1.930882e-14	1.147053e-14	1.147053e-14
-5.000000e-01	-4.000000e-01	8.107511e-15	8.934352e-16	8.934352e-16
-4.000000e-01	-3.000000e-01	8.479654e-15	9.489932e-16	9.489932e-16
-3.000000e-01	-2.000000e-01	1.778013e-14	2.575769e-15	2.575769e-15
-2.000000e-01	-1.000000e-01	1.304464e-14	9.582181e-16	9.582181e-16
-1.000000e-01	0.000000e+00	1.833261e-14	1.353739e-15	1.353739e-15
0.000000e+00	1.000000e-01	2.823265e-14	5.505459e-15	5.505459e-15
1.000000e-01	2.000000e-01	3.656970e-14	3.920458e-15	3.920458e-15
2.000000e-01	3.000000e-01	4.190479e-14	3.858393e-15	3.858393e-15
3.000000e-01	4.000000e-01	3.308943e-12	3.249064e-12	3.249064e-12
4.000000e-01	5.000000e-01	8.276906e-14	5.428763e-15	5.428763e-15
5.000000e-01	6.000000e-01	1.694087e-13	1.669454e-14	1.669454e-14
6.000000e-01	7.000000e-01	2.572237e-13	1.253307e-14	1.253307e-14
7.000000e-01	8.000000e-01	5.894855e-13	7.720327e-14	7.720327e-14
8.000000e-01	9.000000e-01	1.042788e-09	1.039486e-09	1.039486e-09
9.000000e-01	1.000000e+00	9.570264e-10	8.281647e-10	8.281647e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=EW-MCNLO-QCD-s-t[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Scale=1000.
ScaledBy=8.02127898618903590e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	-6.025548e-01	5.907619e-01	5.907619e-01
-9.000000e-01	-8.000000e-01	-1.945538e+02	1.888152e+02	1.888152e+02
-8.000000e-01	-7.000000e-01	-2.520829e+05	1.916182e+05	1.916182e+05
-7.000000e-01	-6.000000e-01	-1.022277e+03	9.944825e+02	9.944825e+02
-6.000000e-01	-5.000000e-01	-1.118895e+02	1.118891e+02	1.118891e+02
-5.000000e-01	-4.000000e-01	-5.575945e+05	5.388365e+05	5.388365e+05
-4.000000e-01	-3.000000e-01	-1.109757e+02	9.196908e+01	9.196908e+01
-3.000000e-01	-2.000000e-01	-1.700463e+00	1.699915e+00	1.699915e+00
-2.000000e-01	-1.000000e-01	-4.094702e+00	4.030595e+00	4.030595e+00
-1.000000e-01	0.000000e+00	-1.615059e+05	1.613322e+05	1.613322e+05
0.000000e+00	1.000000e-01	-1.949938e+05	1.949673e+05	1.949673e+05
1.000000e-01	2.000000e-01	-1.326536e+08	1.317965e+08	1.317965e+08
2.000000e-01	3.000000e-01	-8.129616e+06	8.034974e+06	8.034974e+06
3.000000e-01	4.000000e-01	-3.379277e+05	2.657381e+05	2.657381e+05
4.000000e-01	5.000000e-01	-1.918351e+09	1.882998e+09	1.882998e+09
5.000000e-01	6.000000e-01	-6.868442e+04	5.385599e+04	5.385599e+04
6.000000e-01	7.000000e-01	-7.113495e+10	6.535956e+10	6.535956e+10
7.000000e-01	8.000000e-01	-1.149779e+09	9.713176e+08	9.713176e+08
8.000000e-01	9.000000e-01	-1.957176e+11	1.333410e+11	1.333410e+11
9.000000e-01	1.000000e+00	-6.751118e+19	6.751116e+19	6.751116e+19
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=EW-MCNLO-QCD-s-t[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Scale=1000.
ScaledBy=1.32910168169131524e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.257008e-04	1.146980e-06	1.146980e-06
-9.000000e-01	-8.000000e-01	1.355830e-04	1.897059e-06	1.897059e-06
-8.000000e-01	-7.000000e-01	1.392421e-04	1.291748e-06	1.291748e-06
-7.000000e-01	-6.000000e-01	1.589378e-04	9.686087e-06	9.686087e-06
-6.000000e-01	-5.000000e-01	1.632881e-04	3.549186e-06	3.549186e-06
-5.000000e-01	-4.000000e-01	1.705576e-04	1.444683e-06	1.444683e-06
-4.000000e-01	-3.000000e-01	1.825985e-04	1.458983e-06	1.458983e-06
-3.000000e-01	-2.000000e-01	1.993865e-04	1.828490e-06	1.828490e-06
-2.000000e-01	-1.000000e-01	2.177855e-04	1.817506e-06	1.817506e-06
-1.000000e-01	0.000000e+00	2.528212e-04	9.939772e-06	9.939772e-06
0.000000e+00	1.000000e-01	2.654632e-04	1.881348e-06	1.881348e-06
1.000000e-01	2.000000e-01	3.051437e-04	2.972636e-06	2.972636e-06
2.000000e-01	3.000000e-01	3.546929e-04	2.175001e-06	2.175001e-06
3.000000e-01	4.000000e-01	4.074753e-04	2.125269e-06	2.125269e-06
4.000000e-01	5.000000e-01	4.811052e-04	7.908164e-06	7.908164e-06
5.000000e-01	6.000000e-01	5.695313e-04	3.115034e-06	3.115034e-06
6.000000e-01	7.000000e-01	7.070468e-04	2.821887e-06	2.821887e-06
7.000000e-01	8.000000e-01	9.425453e-04	1.095852e-05	1.095852e-05
8.000000e-01	9.000000e-01	1.419730e-03	1.135501e-05	1.135501e-05
9.000000e-01	1.000000e+00	2.855743e-03	2.125733e-05	2.125733e-05
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[ASSOCIATED_CONTRIBUTIONS.EW]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[ASSOCIATED_CONTRIBUTIONS.EW]
Path=EW-MCNLO-QCD-s-t[ASSOCIATED_CONTRIBUTIONS.EW]
Scale=1000.
ScaledBy=7.88187731253584406e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	-6.158902e-01	6.046152e-01	6.046152e-01
-9.000000e-01	-8.000000e-01	-1.346604e+02	1.298903e+02	1.298903e+02
-8.000000e-01	-7.000000e-01	-2.857080e+05	2.328583e+05	2.328583e+05
-7.000000e-01	-6.000000e-01	-6.905985e+02	6.676276e+02	6.676276e+02
-6.000000e-01	-5.000000e-01	-2.001305e+02	2.001303e+02	2.001303e+02
-5.000000e-01	-4.000000e-01	-4.305687e+05	3.898180e+05	3.898180e+05
-4.000000e-01	-3.000000e-01	-6.994742e+01	5.954940e+01	5.954940e+01
-3.000000e-01	-2.000000e-01	-1.175038e+00	1.174616e+00	1.174616e+00
-2.000000e-01	-1.000000e-01	-4.374026e+00	4.339735e+00	4.339735e+00
-1.000000e-01	0.000000e+00	-1.933601e+05	1.931778e+05	1.931778e+05
0.000000e+00	1.000000e-01	-1.672177e+05	1.671899e+05	1.671899e+05
1.000000e-01	2.000000e-01	-1.472754e+08	1.463951e+08	1.463951e+08
2.000000e-01	3.000000e-01	-8.803716e+06	8.729564e+06	8.729564e+06
3.000000e-01	4.000000e-01	-1.711540e+06	1.608663e+06	1.608663e+06
4.000000e-01	5.000000e-01	-1.633518e+09	1.600007e+09	1.600007e+09
5.000000e-01	6.000000e-01	-9.916537e+04	8.538225e+04	8.538225e+04
6.000000e-01	7.000000e-01	-4.265648e+10	3.716145e+10	3.716145e+10
7.000000e-01	8.000000e-01	-1.021752e+09	8.441730e+08	8.441730e+08
8.000000e-01	9.000000e-01	-3.284412e+11	2.367121e+11	2.367121e+11
9.000000e-01	1.000000e+00	-5.260707e+19	5.260705e+19	5.260705e+19
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[MUR=2__MUF=2__LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[MUR=2__MUF=2__LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[MUR=2__MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=1.30775532641449022e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.502972e-04	1.330946e-06	1.330946e-06
-9.000000e-01	-8.000000e-01	1.597876e-04	1.364842e-06	1.364842e-06
-8.000000e-01	-7.000000e-01	1.658448e-04	1.528987e-06	1.528987e-06
-7.000000e-01	-6.000000e-01	1.772878e-04	1.436666e-06	1.436666e-06
-6.000000e-01	-5.000000e-01	1.899662e-04	1.463580e-06	1.463580e-06
-5.000000e-01	-4.000000e-01	2.026896e-04	1.592219e-06	1.592219e-06
-4.000000e-01	-3.000000e-01	2.167289e-04	1.665027e-06	1.665027e-06
-3.000000e-01	-2.000000e-01	2.363207e-04	2.010908e-06	2.010908e-06
-2.000000e-01	-1.000000e-01	2.574585e-04	1.941949e-06	1.941949e-06
-1.000000e-01	0.000000e+00	2.820288e-04	1.910102e-06	1.910102e-06
0.000000e+00	1.000000e-01	3.123215e-04	1.812689e-06	1.812689e-06
1.000000e-01	2.000000e-01	3.587694e-04	1.987210e-06	1.987210e-06
2.000000e-01	3.000000e-01	4.187374e-04	2.275120e-06	2.275120e-06
3.000000e-01	4.000000e-01	4.827027e-04	2.390600e-06	2.390600e-06
4.000000e-01	5.000000e-01	5.611003e-04	3.733319e-06	3.733319e-06
5.000000e-01	6.000000e-01	6.712777e-04	2.820086e-06	2.820086e-06
6.000000e-01	7.000000e-01	8.328230e-04	2.951730e-06	2.951730e-06
7.000000e-01	8.000000e-01	1.100388e-03	3.344484e-06	3.344484e-06
8.000000e-01	9.000000e-01	1.668187e-03	6.714994e-06	6.714994e-06
9.000000e-01	1.000000e+00	3.401687e-03	6.561119e-06	6.561119e-06
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[MUR=2__MUF=1__LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[MUR=2__MUF=1__LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[MUR=2__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=1.31722889225660457e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.481397e-04	1.301385e-06	1.301385e-06
-9.000000e-01	-8.000000e-01	1.575188e-04	1.308750e-06	1.308750e-06
-8.000000e-01	-7.000000e-01	1.632250e-04	1.470307e-06	1.470307e-06
-7.000000e-01	-6.000000e-01	1.748647e-04	1.373274e-06	1.373274e-06
-6.000000e-01	-5.000000e-01	1.865512e-04	1.432701e-06	1.432701e-06
-5.000000e-01	-4.000000e-01	1.998760e-04	1.547049e-06	1.547049e-06
-4.000000e-01	-3.000000e-01	2.136312e-04	1.571673e-06	1.571673e-06
-3.000000e-01	-2.000000e-01	2.334233e-04	2.043462e-06	2.043462e-06
-2.000000e-01	-1.000000e-01	2.540657e-04	1.845204e-06	1.845204e-06
-1.000000e-01	0.000000e+00	2.785394e-04	1.837870e-06	1.837870e-06
0.000000e+00	1.000000e-01	3.082865e-04	1.744277e-06	1.744277e-06
1.000000e-01	2.000000e-01	3.535220e-04	1.903243e-06	1.903243e-06
2.000000e-01	3.000000e-01	4.135874e-04	2.210114e-06	2.210114e-06
3.000000e-01	4.000000e-01	4.764862e-04	2.247433e-06	2.247433e-06
4.000000e-01	5.000000e-01	5.542408e-04	3.479007e-06	3.479007e-06
5.000000e-01	6.000000e-01	6.635906e-04	2.813524e-06	2.813524e-06
6.000000e-01	7.000000e-01	8.243879e-04	2.836550e-06	2.836550e-06
7.000000e-01	8.000000e-01	1.089656e-03	3.178673e-06	3.178673e-06
8.000000e-01	9.000000e-01	1.655356e-03	6.731170e-06	6.731170e-06
9.000000e-01	1.000000e+00	3.408134e-03	6.628841e-06	6.628841e-06
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[MUR=1__MUF=2__LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[MUR=1__MUF=2__LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[MUR=1__MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=1.31910393790610240e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.337134e-04	1.205701e-06	1.205701e-06
-9.000000e-01	-8.000000e-01	1.425953e-04	1.231145e-06	1.231145e-06
-8.000000e-01	-7.000000e-01	1.478782e-04	1.344920e-06	1.344920e-06
-7.000000e-01	-6.000000e-01	1.583173e-04	1.259019e-06	1.259019e-06
-6.000000e-01	-5.000000e-01	1.694107e-04	1.318148e-06	1.318148e-06
-5.000000e-01	-4.000000e-01	1.812391e-04	1.466723e-06	1.466723e-06
-4.000000e-01	-3.000000e-01	1.945278e-04	1.579456e-06	1.579456e-06
-3.000000e-01	-2.000000e-01	2.121794e-04	1.873492e-06	1.873492e-06
-2.000000e-01	-1.000000e-01	2.316183e-04	1.815416e-06	1.815416e-06
-1.000000e-01	0.000000e+00	2.539876e-04	1.703312e-06	1.703312e-06
0.000000e+00	1.000000e-01	2.816165e-04	1.631721e-06	1.631721e-06
1.000000e-01	2.000000e-01	3.235161e-04	1.784202e-06	1.784202e-06
2.000000e-01	3.000000e-01	3.776954e-04	2.037775e-06	2.037775e-06
3.000000e-01	4.000000e-01	4.359343e-04	2.103426e-06	2.103426e-06
4.000000e-01	5.000000e-01	5.071224e-04	3.105215e-06	3.105215e-06
5.000000e-01	6.000000e-01	6.091219e-04	2.520462e-06	2.520462e-06
6.000000e-01	7.000000e-01	7.564615e-04	2.634827e-06	2.634827e-06
7.000000e-01	8.000000e-01	9.994663e-04	3.018263e-06	3.018263e-06
8.000000e-01	9.000000e-01	1.515743e-03	5.968830e-06	5.968830e-06
9.000000e-01	1.000000e+00	3.046105e-03	5.801271e-06	5.801271e-06
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[MUR=1__MUF=1__LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[MUR=1__MUF=1__LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[MUR=1__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=1.32663333296612424e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.321668e-04	1.204757e-06	1.204757e-06
-9.000000e-01	-8.000000e-01	1.409708e-04	1.198346e-06	1.198346e-06
-8.000000e-01	-7.000000e-01	1.458103e-04	1.299543e-06	1.299543e-06
-7.000000e-01	-6.000000e-01	1.565203e-04	1.220225e-06	1.220225e-06
-6.000000e-01	-5.000000e-01	1.666253e-04	1.466654e-06	1.466654e-06
-5.000000e-01	-4.000000e-01	1.792260e-04	1.487652e-06	1.487652e-06
-4.000000e-01	-3.000000e-01	1.921125e-04	1.507161e-06	1.507161e-06
-3.000000e-01	-2.000000e-01	2.099449e-04	1.933780e-06	1.933780e-06
-2.000000e-01	-1.000000e-01	2.288164e-04	1.747662e-06	1.747662e-06
-1.000000e-01	0.000000e+00	2.512463e-04	1.644430e-06	1.644430e-06
0.000000e+00	1.000000e-01	2.783693e-04	1.598177e-06	1.598177e-06
1.000000e-01	2.000000e-01	3.193286e-04	1.740079e-06	1.740079e-06
2.000000e-01	3.000000e-01	3.735125e-04	2.012294e-06	2.012294e-06
3.000000e-01	4.000000e-01	4.307070e-04	2.002191e-06	2.002191e-06
4.000000e-01	5.000000e-01	5.018078e-04	2.934416e-06	2.934416e-06
5.000000e-01	6.000000e-01	6.023451e-04	2.541926e-06	2.541926e-06
6.000000e-01	7.000000e-01	7.493221e-04	2.559554e-06	2.559554e-06
7.000000e-01	8.000000e-01	9.903757e-04	2.920346e-06	2.920346e-06
8.000000e-01	9.000000e-01	1.503554e-03	6.078065e-06	6.078065e-06
9.000000e-01	1.000000e+00	3.041439e-03	5.893987e-06	5.893987e-06
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[MUR=1__MUF=0.5__LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[MUR=1__MUF=0.5__LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[MUR=1__MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=1.33222232847108073e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.317583e-04	3.749368e-06	3.749368e-06
-9.000000e-01	-8.000000e-01	1.310846e-04	8.701360e-06	8.701360e-06
-8.000000e-01	-7.000000e-01	1.421814e-04	1.642081e-06	1.642081e-06
-7.000000e-01	-6.000000e-01	2.734577e-04	1.173136e-04	1.173136e-04
-6.000000e-01	-5.000000e-01	1.654914e-04	4.797195e-06	4.797195e-06
-5.000000e-01	-4.000000e-01	1.725985e-04	2.416388e-06	2.416388e-06
-4.000000e-01	-3.000000e-01	1.912400e-04	3.238716e-06	3.238716e-06
-3.000000e-01	-2.000000e-01	2.080275e-04	2.532303e-06	2.532303e-06
-2.000000e-01	-1.000000e-01	2.245237e-04	2.469836e-06	2.469836e-06
-1.000000e-01	0.000000e+00	2.358004e-04	1.118929e-05	1.118929e-05
0.000000e+00	1.000000e-01	2.741202e-04	2.147783e-06	2.147783e-06
1.000000e-01	2.000000e-01	3.167946e-04	2.827586e-06	2.827586e-06
2.000000e-01	3.000000e-01	3.659540e-04	2.269878e-06	2.269878e-06
3.000000e-01	4.000000e-01	4.210041e-04	3.403178e-06	3.403178e-06
4.000000e-01	5.000000e-01	4.935207e-04	4.631842e-06	4.631842e-06
5.000000e-01	6.000000e-01	5.960851e-04	4.110482e-06	4.110482e-06
6.000000e-01	7.000000e-01	7.403133e-04	3.197952e-06	3.197952e-06
7.000000e-01	8.000000e-01	9.695005e-04	1.251147e-05	1.251147e-05
8.000000e-01	9.000000e-01	1.489616e-03	7.872599e-06	7.872599e-06
9.000000e-01	1.000000e+00	3.038597e-03	7.417320e-06	7.417320e-06
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[MUR=0.5__MUF=1__LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[MUR=0.5__MUF=1__LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[MUR=0.5__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=1.25071093360507637e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.352407e-04	1.258531e-06	1.258531e-06
-9.000000e-01	-8.000000e-01	1.444245e-04	1.508617e-06	1.508617e-06
-8.000000e-01	-7.000000e-01	1.513400e-04	1.555382e-06	1.555382e-06
-7.000000e-01	-6.000000e-01	1.617090e-04	1.490141e-06	1.490141e-06
-6.000000e-01	-5.000000e-01	1.733267e-04	1.561858e-06	1.561858e-06
-5.000000e-01	-4.000000e-01	1.875029e-04	1.709503e-06	1.709503e-06
-4.000000e-01	-3.000000e-01	1.990195e-04	1.783559e-06	1.783559e-06
-3.000000e-01	-2.000000e-01	2.175936e-04	2.216559e-06	2.216559e-06
-2.000000e-01	-1.000000e-01	2.378502e-04	2.280564e-06	2.280564e-06
-1.000000e-01	0.000000e+00	2.600122e-04	2.045985e-06	2.045985e-06
0.000000e+00	1.000000e-01	2.880569e-04	1.864563e-06	1.864563e-06
1.000000e-01	2.000000e-01	3.338505e-04	2.146105e-06	2.146105e-06
2.000000e-01	3.000000e-01	3.896046e-04	2.412537e-06	2.412537e-06
3.000000e-01	4.000000e-01	4.505106e-04	2.490157e-06	2.490157e-06
4.000000e-01	5.000000e-01	5.261313e-04	4.249431e-06	4.249431e-06
5.000000e-01	6.000000e-01	6.303477e-04	3.040555e-06	3.040555e-06
6.000000e-01	7.000000e-01	7.830480e-04	3.170563e-06	3.170563e-06
7.000000e-01	8.000000e-01	1.033862e-03	3.604114e-06	3.604114e-06
8.000000e-01	9.000000e-01	1.570737e-03	7.909009e-06	7.909009e-06
9.000000e-01	1.000000e+00	3.094694e-03	6.898138e-06	6.898138e-06
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[MUR=0.5__MUF=0.5__LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[MUR=0.5__MUF=0.5__LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[MUR=0.5__MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=1.34098671198199812e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.336631e-04	1.871821e-06	1.871821e-06
-9.000000e-01	-8.000000e-01	1.392415e-04	3.562634e-06	3.562634e-06
-8.000000e-01	-7.000000e-01	1.471700e-04	1.634215e-06	1.634215e-06
-7.000000e-01	-6.000000e-01	2.143670e-04	5.324694e-05	5.324694e-05
-6.000000e-01	-5.000000e-01	1.690562e-04	2.267855e-06	2.267855e-06
-5.000000e-01	-4.000000e-01	1.830851e-04	2.275147e-06	2.275147e-06
-4.000000e-01	-3.000000e-01	1.972894e-04	2.688278e-06	2.688278e-06
-3.000000e-01	-2.000000e-01	2.153575e-04	2.492838e-06	2.492838e-06
-2.000000e-01	-1.000000e-01	2.335360e-04	2.627134e-06	2.627134e-06
-1.000000e-01	0.000000e+00	2.535536e-04	4.227196e-06	4.227196e-06
0.000000e+00	1.000000e-01	2.837308e-04	2.381551e-06	2.381551e-06
1.000000e-01	2.000000e-01	3.301661e-04	2.899194e-06	2.899194e-06
2.000000e-01	3.000000e-01	3.820552e-04	2.534998e-06	2.534998e-06
3.000000e-01	4.000000e-01	4.421955e-04	2.882346e-06	2.882346e-06
4.000000e-01	5.000000e-01	5.172325e-04	3.725025e-06	3.725025e-06
5.000000e-01	6.000000e-01	6.230367e-04	4.096677e-06	4.096677e-06
6.000000e-01	7.000000e-01	7.715976e-04	3.312694e-06	3.312694e-06
7.000000e-01	8.000000e-01	1.015139e-03	7.442377e-06	7.442377e-06
8.000000e-01	9.000000e-01	1.548337e-03	7.818990e-06	7.818990e-06
9.000000e-01	1.000000e+00	3.078057e-03	7.492024e-06	7.492024e-06
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.29428869973311481e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.490105e-04	1.305682e-06	1.305682e-06
-9.000000e-01	-8.000000e-01	1.580284e-04	1.259490e-06	1.259490e-06
-8.000000e-01	-7.000000e-01	1.638771e-04	1.329170e-06	1.329170e-06
-7.000000e-01	-6.000000e-01	1.753979e-04	1.331876e-06	1.331876e-06
-6.000000e-01	-5.000000e-01	1.862428e-04	1.512368e-06	1.512368e-06
-5.000000e-01	-4.000000e-01	1.994620e-04	1.523227e-06	1.523227e-06
-4.000000e-01	-3.000000e-01	2.137602e-04	1.570238e-06	1.570238e-06
-3.000000e-01	-2.000000e-01	2.335212e-04	2.113686e-06	2.113686e-06
-2.000000e-01	-1.000000e-01	2.534051e-04	1.769192e-06	1.769192e-06
-1.000000e-01	0.000000e+00	2.783239e-04	1.721855e-06	1.721855e-06
0.000000e+00	1.000000e-01	3.078962e-04	1.702300e-06	1.702300e-06
1.000000e-01	2.000000e-01	3.527292e-04	1.836039e-06	1.836039e-06
2.000000e-01	3.000000e-01	4.115650e-04	2.083632e-06	2.083632e-06
3.000000e-01	4.000000e-01	4.733006e-04	2.134884e-06	2.134884e-06
4.000000e-01	5.000000e-01	5.512501e-04	3.204637e-06	3.204637e-06
5.000000e-01	6.000000e-01	6.602960e-04	2.699300e-06	2.699300e-06
6.000000e-01	7.000000e-01	8.195577e-04	2.721491e-06	2.721491e-06
7.000000e-01	8.000000e-01	1.081869e-03	3.084526e-06	3.084526e-06
8.000000e-01	9.000000e-01	1.643611e-03	5.861173e-06	5.861173e-06
9.000000e-01	1.000000e+00	3.359675e-03	6.298274e-06	6.298274e-06
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.31706948125993322e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.471283e-04	1.292301e-06	1.292301e-06
-9.000000e-01	-8.000000e-01	1.560614e-04	1.250900e-06	1.250900e-06
-8.000000e-01	-7.000000e-01	1.618588e-04	1.324108e-06	1.324108e-06
-7.000000e-01	-6.000000e-01	1.732907e-04	1.318410e-06	1.318410e-06
-6.000000e-01	-5.000000e-01	1.840318e-04	1.496480e-06	1.496480e-06
-5.000000e-01	-4.000000e-01	1.971644e-04	1.521166e-06	1.521166e-06
-4.000000e-01	-3.000000e-01	2.113744e-04	1.558538e-06	1.558538e-06
-3.000000e-01	-2.000000e-01	2.310422e-04	2.127436e-06	2.127436e-06
-2.000000e-01	-1.000000e-01	2.506870e-04	1.759512e-06	1.759512e-06
-1.000000e-01	0.000000e+00	2.754828e-04	1.713774e-06	1.713774e-06
0.000000e+00	1.000000e-01	3.048153e-04	1.690521e-06	1.690521e-06
1.000000e-01	2.000000e-01	3.494031e-04	1.826646e-06	1.826646e-06
2.000000e-01	3.000000e-01	4.078973e-04	2.090345e-06	2.090345e-06
3.000000e-01	4.000000e-01	4.691569e-04	2.120214e-06	2.120214e-06
4.000000e-01	5.000000e-01	5.467391e-04	3.176917e-06	3.176917e-06
5.000000e-01	6.000000e-01	6.551139e-04	2.679037e-06	2.679037e-06
6.000000e-01	7.000000e-01	8.137023e-04	2.706765e-06	2.706765e-06
7.000000e-01	8.000000e-01	1.074711e-03	3.069573e-06	3.069573e-06
8.000000e-01	9.000000e-01	1.634777e-03	5.900419e-06	5.900419e-06
9.000000e-01	1.000000e+00	3.360742e-03	6.376320e-06	6.376320e-06
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.30516597313494296e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.340018e-04	1.178966e-06	1.178966e-06
-9.000000e-01	-8.000000e-01	1.425369e-04	1.187840e-06	1.187840e-06
-8.000000e-01	-7.000000e-01	1.477913e-04	1.269814e-06	1.269814e-06
-7.000000e-01	-6.000000e-01	1.581860e-04	1.217885e-06	1.217885e-06
-6.000000e-01	-5.000000e-01	1.683676e-04	1.477076e-06	1.477076e-06
-5.000000e-01	-4.000000e-01	1.808689e-04	1.472338e-06	1.472338e-06
-4.000000e-01	-3.000000e-01	1.939337e-04	1.509106e-06	1.509106e-06
-3.000000e-01	-2.000000e-01	2.119029e-04	1.898331e-06	1.898331e-06
-2.000000e-01	-1.000000e-01	2.305316e-04	1.727675e-06	1.727675e-06
-1.000000e-01	0.000000e+00	2.532288e-04	1.640613e-06	1.640613e-06
0.000000e+00	1.000000e-01	2.803477e-04	1.587290e-06	1.587290e-06
1.000000e-01	2.000000e-01	3.217340e-04	1.737679e-06	1.737679e-06
2.000000e-01	3.000000e-01	3.757661e-04	1.981455e-06	1.981455e-06
3.000000e-01	4.000000e-01	4.328651e-04	1.992079e-06	1.992079e-06
4.000000e-01	5.000000e-01	5.043175e-04	2.930371e-06	2.930371e-06
5.000000e-01	6.000000e-01	6.053404e-04	2.541581e-06	2.541581e-06
6.000000e-01	7.000000e-01	7.515797e-04	2.552656e-06	2.552656e-06
7.000000e-01	8.000000e-01	9.920882e-04	2.899144e-06	2.899144e-06
8.000000e-01	9.000000e-01	1.506286e-03	5.383249e-06	5.383249e-06
9.000000e-01	1.000000e+00	3.026847e-03	5.779197e-06	5.779197e-06
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.32534218340773544e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.327026e-04	1.172312e-06	1.172312e-06
-9.000000e-01	-8.000000e-01	1.411678e-04	1.184486e-06	1.184486e-06
-8.000000e-01	-7.000000e-01	1.463729e-04	1.270090e-06	1.270090e-06
-7.000000e-01	-6.000000e-01	1.567244e-04	1.211331e-06	1.211331e-06
-6.000000e-01	-5.000000e-01	1.668002e-04	1.464583e-06	1.464583e-06
-5.000000e-01	-4.000000e-01	1.792211e-04	1.477918e-06	1.477918e-06
-4.000000e-01	-3.000000e-01	1.922265e-04	1.501613e-06	1.501613e-06
-3.000000e-01	-2.000000e-01	2.101447e-04	1.922427e-06	1.922427e-06
-2.000000e-01	-1.000000e-01	2.285433e-04	1.723184e-06	1.723184e-06
-1.000000e-01	0.000000e+00	2.511601e-04	1.639374e-06	1.639374e-06
0.000000e+00	1.000000e-01	2.780832e-04	1.581601e-06	1.581601e-06
1.000000e-01	2.000000e-01	3.192867e-04	1.734454e-06	1.734454e-06
2.000000e-01	3.000000e-01	3.730501e-04	1.999136e-06	1.999136e-06
3.000000e-01	4.000000e-01	4.297068e-04	1.984162e-06	1.984162e-06
4.000000e-01	5.000000e-01	5.009132e-04	2.930389e-06	2.930389e-06
5.000000e-01	6.000000e-01	6.012884e-04	2.531875e-06	2.531875e-06
6.000000e-01	7.000000e-01	7.469553e-04	2.546365e-06	2.546365e-06
7.000000e-01	8.000000e-01	9.862269e-04	2.893973e-06	2.893973e-06
8.000000e-01	9.000000e-01	1.498575e-03	5.459686e-06	5.459686e-06
9.000000e-01	1.000000e+00	3.018782e-03	5.883681e-06	5.883681e-06
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.33728195997467111e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.312611e-04	1.166000e-06	1.166000e-06
-9.000000e-01	-8.000000e-01	1.396540e-04	1.181576e-06	1.181576e-06
-8.000000e-01	-7.000000e-01	1.448165e-04	1.269481e-06	1.269481e-06
-7.000000e-01	-6.000000e-01	1.551144e-04	1.204813e-06	1.204813e-06
-6.000000e-01	-5.000000e-01	1.650959e-04	1.449435e-06	1.449435e-06
-5.000000e-01	-4.000000e-01	1.774427e-04	1.484884e-06	1.484884e-06
-4.000000e-01	-3.000000e-01	1.903753e-04	1.493222e-06	1.493222e-06
-3.000000e-01	-2.000000e-01	2.082558e-04	1.945170e-06	1.945170e-06
-2.000000e-01	-1.000000e-01	2.264161e-04	1.717217e-06	1.717217e-06
-1.000000e-01	0.000000e+00	2.489737e-04	1.639380e-06	1.639380e-06
0.000000e+00	1.000000e-01	2.756988e-04	1.577056e-06	1.577056e-06
1.000000e-01	2.000000e-01	3.167466e-04	1.732855e-06	1.732855e-06
2.000000e-01	3.000000e-01	3.702701e-04	2.025417e-06	2.025417e-06
3.000000e-01	4.000000e-01	4.264995e-04	1.978125e-06	1.978125e-06
4.000000e-01	5.000000e-01	4.974900e-04	2.918681e-06	2.918681e-06
5.000000e-01	6.000000e-01	5.972681e-04	2.522428e-06	2.522428e-06
6.000000e-01	7.000000e-01	7.424747e-04	2.542112e-06	2.542112e-06
7.000000e-01	8.000000e-01	9.806803e-04	2.892662e-06	2.892662e-06
8.000000e-01	9.000000e-01	1.491679e-03	5.542688e-06	5.542688e-06
9.000000e-01	1.000000e+00	3.014297e-03	6.022597e-06	6.022597e-06
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.32708541835434700e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.345445e-04	1.192584e-06	1.192584e-06
-9.000000e-01	-8.000000e-01	1.435829e-04	1.253436e-06	1.253436e-06
-8.000000e-01	-7.000000e-01	1.489397e-04	1.341532e-06	1.341532e-06
-7.000000e-01	-6.000000e-01	1.594403e-04	1.251540e-06	1.251540e-06
-6.000000e-01	-5.000000e-01	1.701262e-04	1.564113e-06	1.564113e-06
-5.000000e-01	-4.000000e-01	1.833366e-04	1.572188e-06	1.572188e-06
-4.000000e-01	-3.000000e-01	1.966730e-04	1.601495e-06	1.601495e-06
-3.000000e-01	-2.000000e-01	2.150674e-04	1.945478e-06	1.945478e-06
-2.000000e-01	-1.000000e-01	2.343454e-04	1.839394e-06	1.839394e-06
-1.000000e-01	0.000000e+00	2.577042e-04	1.736286e-06	1.736286e-06
0.000000e+00	1.000000e-01	2.856015e-04	1.659190e-06	1.659190e-06
1.000000e-01	2.000000e-01	3.284236e-04	1.838393e-06	1.838393e-06
2.000000e-01	3.000000e-01	3.840699e-04	2.113119e-06	2.113119e-06
3.000000e-01	4.000000e-01	4.430761e-04	2.080281e-06	2.080281e-06
4.000000e-01	5.000000e-01	5.166762e-04	2.974700e-06	2.974700e-06
5.000000e-01	6.000000e-01	6.212357e-04	2.654363e-06	2.654363e-06
6.000000e-01	7.000000e-01	7.719661e-04	2.681355e-06	2.681355e-06
7.000000e-01	8.000000e-01	1.018897e-03	3.039437e-06	3.039437e-06
8.000000e-01	9.000000e-01	1.546197e-03	5.532439e-06	5.532439e-06
9.000000e-01	1.000000e+00	3.045143e-03	6.017332e-06	6.017332e-06
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.33892315980179013e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.334300e-04	1.190633e-06	1.190633e-06
-9.000000e-01	-8.000000e-01	1.423972e-04	1.253936e-06	1.253936e-06
-8.000000e-01	-7.000000e-01	1.477132e-04	1.344103e-06	1.344103e-06
-7.000000e-01	-6.000000e-01	1.581899e-04	1.249651e-06	1.249651e-06
-6.000000e-01	-5.000000e-01	1.687773e-04	1.550680e-06	1.550680e-06
-5.000000e-01	-4.000000e-01	1.819132e-04	1.583825e-06	1.583825e-06
-4.000000e-01	-3.000000e-01	1.951960e-04	1.595486e-06	1.595486e-06
-3.000000e-01	-2.000000e-01	2.135826e-04	1.975634e-06	1.975634e-06
-2.000000e-01	-1.000000e-01	2.326230e-04	1.836148e-06	1.836148e-06
-1.000000e-01	0.000000e+00	2.559589e-04	1.740930e-06	1.740930e-06
0.000000e+00	1.000000e-01	2.836819e-04	1.658721e-06	1.658721e-06
1.000000e-01	2.000000e-01	3.264066e-04	1.841300e-06	1.841300e-06
2.000000e-01	3.000000e-01	3.818753e-04	2.147817e-06	2.147817e-06
3.000000e-01	4.000000e-01	4.404831e-04	2.079076e-06	2.079076e-06
4.000000e-01	5.000000e-01	5.139927e-04	2.981847e-06	2.981847e-06
5.000000e-01	6.000000e-01	6.180099e-04	2.652778e-06	2.652778e-06
6.000000e-01	7.000000e-01	7.684426e-04	2.683790e-06	2.683790e-06
7.000000e-01	8.000000e-01	1.014535e-03	3.045937e-06	3.045937e-06
8.000000e-01	9.000000e-01	1.540913e-03	5.645103e-06	5.645103e-06
9.000000e-01	1.000000e+00	3.037208e-03	6.181035e-06	6.181035e-06
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[EXTRA__WeightNormalisation]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[EXTRA__WeightNormalisation]
Path=EW-MCNLO-QCDEW-s-t[EXTRA__WeightNormalisation]
Scale=1000.
ScaledBy=1.37338860455288576e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	3.828711e-04	1.177652e-06	1.177652e-06
-9.000000e-01	-8.000000e-01	3.949623e-04	1.196103e-06	1.196103e-06
-8.000000e-01	-7.000000e-01	4.185686e-04	1.231329e-06	1.231329e-06
-7.000000e-01	-6.000000e-01	4.464782e-04	1.271718e-06	1.271718e-06
-6.000000e-01	-5.000000e-01	4.834218e-04	1.323286e-06	1.323286e-06
-5.000000e-01	-4.000000e-01	5.298702e-04	1.385401e-06	1.385401e-06
-4.000000e-01	-3.000000e-01	5.844326e-04	1.454983e-06	1.454983e-06
-3.000000e-01	-2.000000e-01	6.565557e-04	1.542150e-06	1.542150e-06
-2.000000e-01	-1.000000e-01	7.390024e-04	1.636115e-06	1.636115e-06
-1.000000e-01	0.000000e+00	8.515791e-04	1.756319e-06	1.756319e-06
0.000000e+00	1.000000e-01	1.004193e-03	1.907213e-06	1.907213e-06
1.000000e-01	2.000000e-01	1.226883e-03	2.108106e-06	2.108106e-06
2.000000e-01	3.000000e-01	1.581815e-03	2.393695e-06	2.393695e-06
3.000000e-01	4.000000e-01	1.962814e-03	2.666431e-06	2.666431e-06
4.000000e-01	5.000000e-01	2.460533e-03	2.985420e-06	2.985420e-06
5.000000e-01	6.000000e-01	3.188433e-03	3.398439e-06	3.398439e-06
6.000000e-01	7.000000e-01	4.345290e-03	3.967347e-06	3.967347e-06
7.000000e-01	8.000000e-01	6.620355e-03	4.897015e-06	4.897015e-06
8.000000e-01	9.000000e-01	1.281497e-02	6.813175e-06	6.813175e-06
9.000000e-01	1.000000e+00	4.010818e-02	1.205334e-05	1.205334e-05
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[EXTRA__NTrials]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[EXTRA__NTrials]
Path=EW-MCNLO-QCDEW-s-t[EXTRA__NTrials]
Scale=1000.
ScaledBy=1.37338754002394642e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.488889e-03	4.636318e-06	4.636318e-06
-9.000000e-01	-8.000000e-01	1.534706e-03	4.703687e-06	4.703687e-06
-8.000000e-01	-7.000000e-01	1.624896e-03	4.835553e-06	4.835553e-06
-7.000000e-01	-6.000000e-01	1.735907e-03	5.005277e-06	5.005277e-06
-6.000000e-01	-5.000000e-01	1.878300e-03	5.203236e-06	5.203236e-06
-5.000000e-01	-4.000000e-01	2.058722e-03	5.447573e-06	5.447573e-06
-4.000000e-01	-3.000000e-01	2.271171e-03	5.723089e-06	5.723089e-06
-3.000000e-01	-2.000000e-01	2.551603e-03	6.066410e-06	6.066410e-06
-2.000000e-01	-1.000000e-01	2.872097e-03	6.435299e-06	6.435299e-06
-1.000000e-01	0.000000e+00	3.308298e-03	6.904357e-06	6.904357e-06
0.000000e+00	1.000000e-01	3.899363e-03	7.492418e-06	7.492418e-06
1.000000e-01	2.000000e-01	4.765668e-03	8.286035e-06	8.286035e-06
2.000000e-01	3.000000e-01	6.147406e-03	9.415581e-06	9.415581e-06
3.000000e-01	4.000000e-01	7.623262e-03	1.047836e-05	1.047836e-05
4.000000e-01	5.000000e-01	9.560219e-03	1.173922e-05	1.173922e-05
5.000000e-01	6.000000e-01	1.238962e-02	1.336465e-05	1.336465e-05
6.000000e-01	7.000000e-01	1.688263e-02	1.559895e-05	1.559895e-05
7.000000e-01	8.000000e-01	2.572174e-02	1.925424e-05	1.925424e-05
8.000000e-01	9.000000e-01	4.979545e-02	2.679364e-05	2.679364e-05
9.000000e-01	1.000000e+00	1.558241e-01	4.738949e-05	4.738949e-05
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[EXTRA__MEWeight]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[EXTRA__MEWeight]
Path=EW-MCNLO-QCDEW-s-t[EXTRA__MEWeight]
Scale=1000.
ScaledBy=1.37433303742083622e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.314288e-14	8.835007e-15	8.835007e-15
-9.000000e-01	-8.000000e-01	6.343612e-15	1.904844e-15	1.904844e-15
-8.000000e-01	-7.000000e-01	6.161297e-15	6.184439e-16	6.184439e-16
-7.000000e-01	-6.000000e-01	1.543640e-14	7.455094e-15	7.455094e-15
-6.000000e-01	-5.000000e-01	1.930882e-14	1.147053e-14	1.147053e-14
-5.000000e-01	-4.000000e-01	8.107511e-15	8.934352e-16	8.934352e-16
-4.000000e-01	-3.000000e-01	8.479654e-15	9.489932e-16	9.489932e-16
-3.000000e-01	-2.000000e-01	1.778013e-14	2.575769e-15	2.575769e-15
-2.000000e-01	-1.000000e-01	1.304464e-14	9.582181e-16	9.582181e-16
-1.000000e-01	0.000000e+00	1.833261e-14	1.353739e-15	1.353739e-15
0.000000e+00	1.000000e-01	2.823265e-14	5.505459e-15	5.505459e-15
1.000000e-01	2.000000e-01	3.656970e-14	3.920458e-15	3.920458e-15
2.000000e-01	3.000000e-01	4.190479e-14	3.858393e-15	3.858393e-15
3.000000e-01	4.000000e-01	3.308943e-12	3.249064e-12	3.249064e-12
4.000000e-01	5.000000e-01	8.276906e-14	5.428763e-15	5.428763e-15
5.000000e-01	6.000000e-01	1.694087e-13	1.669454e-14	1.669454e-14
6.000000e-01	7.000000e-01	2.572237e-13	1.253307e-14	1.253307e-14
7.000000e-01	8.000000e-01	5.894855e-13	7.720327e-14	7.720327e-14
8.000000e-01	9.000000e-01	1.042788e-09	1.039486e-09	1.039486e-09
9.000000e-01	1.000000e+00	9.570264e-10	8.281647e-10	8.281647e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Scale=1000.
ScaledBy=8.02127898618903590e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	-6.025548e-01	5.907619e-01	5.907619e-01
-9.000000e-01	-8.000000e-01	-1.945538e+02	1.888152e+02	1.888152e+02
-8.000000e-01	-7.000000e-01	-2.520829e+05	1.916182e+05	1.916182e+05
-7.000000e-01	-6.000000e-01	-1.022277e+03	9.944825e+02	9.944825e+02
-6.000000e-01	-5.000000e-01	-1.118895e+02	1.118891e+02	1.118891e+02
-5.000000e-01	-4.000000e-01	-5.575945e+05	5.388365e+05	5.388365e+05
-4.000000e-01	-3.000000e-01	-1.109757e+02	9.196908e+01	9.196908e+01
-3.000000e-01	-2.000000e-01	-1.700463e+00	1.699915e+00	1.699915e+00
-2.000000e-01	-1.000000e-01	-4.094702e+00	4.030595e+00	4.030595e+00
-1.000000e-01	0.000000e+00	-1.615059e+05	1.613322e+05	1.613322e+05
0.000000e+00	1.000000e-01	-1.949938e+05	1.949673e+05	1.949673e+05
1.000000e-01	2.000000e-01	-1.326536e+08	1.317965e+08	1.317965e+08
2.000000e-01	3.000000e-01	-8.129616e+06	8.034974e+06	8.034974e+06
3.000000e-01	4.000000e-01	-3.379277e+05	2.657381e+05	2.657381e+05
4.000000e-01	5.000000e-01	-1.918351e+09	1.882998e+09	1.882998e+09
5.000000e-01	6.000000e-01	-6.868442e+04	5.385599e+04	5.385599e+04
6.000000e-01	7.000000e-01	-7.113495e+10	6.535956e+10	6.535956e+10
7.000000e-01	8.000000e-01	-1.149779e+09	9.713176e+08	9.713176e+08
8.000000e-01	9.000000e-01	-1.957176e+11	1.333410e+11	1.333410e+11
9.000000e-01	1.000000e+00	-6.751118e+19	6.751116e+19	6.751116e+19
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.EXPEW]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Scale=1000.
ScaledBy=1.32910168169131524e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.257008e-04	1.146980e-06	1.146980e-06
-9.000000e-01	-8.000000e-01	1.355830e-04	1.897059e-06	1.897059e-06
-8.000000e-01	-7.000000e-01	1.392421e-04	1.291748e-06	1.291748e-06
-7.000000e-01	-6.000000e-01	1.589378e-04	9.686087e-06	9.686087e-06
-6.000000e-01	-5.000000e-01	1.632881e-04	3.549186e-06	3.549186e-06
-5.000000e-01	-4.000000e-01	1.705576e-04	1.444683e-06	1.444683e-06
-4.000000e-01	-3.000000e-01	1.825985e-04	1.458983e-06	1.458983e-06
-3.000000e-01	-2.000000e-01	1.993865e-04	1.828490e-06	1.828490e-06
-2.000000e-01	-1.000000e-01	2.177855e-04	1.817506e-06	1.817506e-06
-1.000000e-01	0.000000e+00	2.528212e-04	9.939772e-06	9.939772e-06
0.000000e+00	1.000000e-01	2.654632e-04	1.881348e-06	1.881348e-06
1.000000e-01	2.000000e-01	3.051437e-04	2.972636e-06	2.972636e-06
2.000000e-01	3.000000e-01	3.546929e-04	2.175001e-06	2.175001e-06
3.000000e-01	4.000000e-01	4.074753e-04	2.125269e-06	2.125269e-06
4.000000e-01	5.000000e-01	4.811052e-04	7.908164e-06	7.908164e-06
5.000000e-01	6.000000e-01	5.695313e-04	3.115034e-06	3.115034e-06
6.000000e-01	7.000000e-01	7.070468e-04	2.821887e-06	2.821887e-06
7.000000e-01	8.000000e-01	9.425453e-04	1.095852e-05	1.095852e-05
8.000000e-01	9.000000e-01	1.419730e-03	1.135501e-05	1.135501e-05
9.000000e-01	1.000000e+00	2.855743e-03	2.125733e-05	2.125733e-05
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.EW]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.EW]
Path=EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.EW]
Scale=1000.
ScaledBy=7.88187731253584406e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	-6.158902e-01	6.046152e-01	6.046152e-01
-9.000000e-01	-8.000000e-01	-1.346604e+02	1.298903e+02	1.298903e+02
-8.000000e-01	-7.000000e-01	-2.857080e+05	2.328583e+05	2.328583e+05
-7.000000e-01	-6.000000e-01	-6.905985e+02	6.676276e+02	6.676276e+02
-6.000000e-01	-5.000000e-01	-2.001305e+02	2.001303e+02	2.001303e+02
-5.000000e-01	-4.000000e-01	-4.305687e+05	3.898180e+05	3.898180e+05
-4.000000e-01	-3.000000e-01	-6.994742e+01	5.954940e+01	5.954940e+01
-3.000000e-01	-2.000000e-01	-1.175038e+00	1.174616e+00	1.174616e+00
-2.000000e-01	-1.000000e-01	-4.374026e+00	4.339735e+00	4.339735e+00
-1.000000e-01	0.000000e+00	-1.933601e+05	1.931778e+05	1.931778e+05
0.000000e+00	1.000000e-01	-1.672177e+05	1.671899e+05	1.671899e+05
1.000000e-01	2.000000e-01	-1.472754e+08	1.463951e+08	1.463951e+08
2.000000e-01	3.000000e-01	-8.803716e+06	8.729564e+06	8.729564e+06
3.000000e-01	4.000000e-01	-1.711540e+06	1.608663e+06	1.608663e+06
4.000000e-01	5.000000e-01	-1.633518e+09	1.600007e+09	1.600007e+09
5.000000e-01	6.000000e-01	-9.916537e+04	8.538225e+04	8.538225e+04
6.000000e-01	7.000000e-01	-4.265648e+10	3.716145e+10	3.716145e+10
7.000000e-01	8.000000e-01	-1.021752e+09	8.441730e+08	8.441730e+08
8.000000e-01	9.000000e-01	-3.284412e+11	2.367121e+11	2.367121e+11
9.000000e-01	1.000000e+00	-5.260707e+19	5.260705e+19	5.260705e+19
# END HISTO1D



==> plots/mcatnlo-ewprod/dy_em.dat <==
# BEGIN PLOT
Legend1YPos=0.92
LegendOnly=EW-NLO-QCD EW-NLO-QCD-EW EW-LO EW-MCNLO-QCD-s-t[Nominal] EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.EW]
DrawOnly=EW-LO EW-NLO-QCD EW-NLO-QCD-EW EW-MCNLO-QCD-s-t[_VarBand] EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.EXPEW] EW-MCNLO-QCD-s[_VarBand] EW-MCNLO-QCDEW-s[ASSOCIATED_CONTRIBUTIONS.EXPEW] EW-MCNLO-QCD-t[_VarBand] EW-MCNLO-QCDEW-t[ASSOCIATED_CONTRIBUTIONS.EXPEW]
RatioPlot4Reference=EW-NLO-QCD
RatioPlot4YMax=1.3999
RatioPlot4YLabel=d$\sigma$/d$\sigma_\text{NLO QCD}$
PlotSize=10,6
RatioPlot=0
Legend1Title=EW production
LogY=0
Legend2YPos=0.545
RatioPlot4DrawOnly=EW-LO EW-NLO-QCD EW-NLO-QCD-EW EW-MCNLO-QCD-s-t[_VarBand] EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.EXPEW] EW-MCNLO-QCD-s[_VarBand] EW-MCNLO-QCDEW-s[ASSOCIATED_CONTRIBUTIONS.EXPEW] EW-MCNLO-QCD-t[_VarBand] EW-MCNLO-QCDEW-t[ASSOCIATED_CONTRIBUTIONS.EXPEW]
XMin=0.
Legend2=1
Legend1XPos=0.45
Legend1Only=EW-LO EW-NLO-QCD EW-NLO-QCD-EW
Legend1=1
YMax=0.7
RatioPlot4YSize=4
Legend2XPos=0.45
Title=$\mathrm{pp}\to \mathrm{e}^+\nu_\mathrm{e}\,\mu^+\nu_\mu\,\mathrm{j}\mathrm{j}$
RatioPlot4=1
XLabel=$|\Delta y_{\mathrm{e}^+\mu^+}|$
YLabel=d$\sigma$/d$|\Delta y_{\mathrm{e}^+\mu^+}|$ [fb]
RatioPlot4YMin=0.3001
Legend2Only=EW-MCNLO-QCD-s-t[_VarBand] EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Legend=0
# END PLOT

# BEGIN HISTO1D /EW-NLO-QCD
ErrorBandColor=red!60!black
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBreakdown={0: {"": {up: 2.862446639570009e-06, dn: 2.862446639570009e-06}}, 1: {"": {up: 6.546210062087329e-06, dn: 6.546210062087329e-06}}, 2: {"": {up: 1.066292676945323e-05, dn: 1.066292676945323e-05}}, 3: {"": {up: 1.527361107905781e-05, dn: 1.527361107905781e-05}}, 4: {"": {up: 1.99982396518178e-05, dn: 1.99982396518178e-05}}, 5: {"": {up: 2.486352158527825e-05, dn: 2.486352158527825e-05}}, 6: {"": {up: 3.102289094974785e-05, dn: 3.102289094974785e-05}}, 7: {"": {up: 3.420895920029573e-05, dn: 3.420895920029573e-05}}, 8: {"": {up: 4.195436557161413e-05, dn: 4.195436557161413e-05}}, 9: {"": {up: 4.269232406880673e-05, dn: 4.269232406880673e-05}}, 10: {"": {up: 4.543408783040742e-05, dn: 4.543408783040742e-05}}, 11: {"": {up: 4.802551810436035e-05, dn: 4.802551810436035e-05}}, 12: {"": {up: 5.330356347382659e-05, dn: 5.330356347382659e-05}}, 13: {"": {up: 5.993861989286491e-05, dn: 5.993861989286491e-05}}, 14: {"": {up: 7.579062017002789e-05, dn: 7.579062017002789e-05}}, 15: {"": {up: 7.409920294916893e-05, dn: 7.409920294916893e-05}}, 16: {"": {up: 8.527652413960036e-05, dn: 8.527652413960036e-05}}, 17: {"": {up: 8.450581640527298e-05, dn: 8.450581640527298e-05}}, 18: {"": {up: 8.766724025784621e-05, dn: 8.766724025784621e-05}}, 19: {"": {up: 8.925236912831409e-05, dn: 8.925236912831409e-05}}, 20: {"": {up: 9.489701123146476e-05, dn: 9.489701123146476e-05}}, 21: {"": {up: 9.037305572441923e-05, dn: 9.037305572441923e-05}}, 22: {"": {up: 7.782113164763406e-05, dn: 7.782113164763406e-05}}, 23: {"": {up: 7.728495507380222e-05, dn: 7.728495507380222e-05}}, 24: {"": {up: 8.489763023065354e-05, dn: 8.489763023065354e-05}}, 25: {"": {up: 6.980208665823654e-05, dn: 6.980208665823654e-05}}, 26: {"": {up: 5.985893596884395e-05, dn: 5.985893596884395e-05}}, 27: {"": {up: 5.216231117059883e-05, dn: 5.216231117059883e-05}}, 28: {"": {up: 4.846176804264487e-05, dn: 4.846176804264487e-05}}, 29: {"": {up: 4.650181744676688e-05, dn: 4.650181744676688e-05}}, 30: {"": {up: 4.282203273617986e-05, dn: 4.282203273617986e-05}}, 31: {"": {up: 3.929628010975024e-05, dn: 3.929628010975024e-05}}, 32: {"": {up: 3.390032790442326e-05, dn: 3.390032790442326e-05}}, 33: {"": {up: 2.950887756557619e-05, dn: 2.950887756557619e-05}}, 34: {"": {up: 2.673588462662258e-05, dn: 2.673588462662258e-05}}, 35: {"": {up: 2.008744831359311e-05, dn: 2.008744831359311e-05}}, 36: {"": {up: 1.526609422229171e-05, dn: 1.526609422229171e-05}}, 37: {"": {up: 1.081802825394107e-05, dn: 1.081802825394107e-05}}, 38: {"": {up: 6.557561464734935e-06, dn: 6.557561464734935e-06}}, 39: {"": {up: 3.189715974686949e-06, dn: 3.189715974686949e-06}}}
ErrorTubeLineColor=black
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-NLO-QCD
Path=EW-NLO-QCD
Title=NLO QCD
Scale=2.
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e+00	-4.750000e+00	2.698670e-04	5.470126e-05	5.470126e-05
-4.750000e+00	-4.500000e+00	1.066181e-03	1.059659e-04	1.059659e-04
-4.500000e+00	-4.250000e+00	2.916343e-03	1.814729e-04	1.814729e-04
-4.250000e+00	-4.000000e+00	6.072540e-03	2.289210e-04	2.289210e-04
-4.000000e+00	-3.750000e+00	1.161719e-02	2.820230e-04	2.820230e-04
-3.750000e+00	-3.500000e+00	1.751387e-02	3.699363e-04	3.699363e-04
-3.500000e+00	-3.250000e+00	2.673755e-02	4.302764e-04	4.302764e-04
-3.250000e+00	-3.000000e+00	3.687243e-02	4.254693e-04	4.254693e-04
-3.000000e+00	-2.750000e+00	5.107859e-02	4.815169e-04	4.815169e-04
-2.750000e+00	-2.500000e+00	6.733515e-02	1.434042e-03	1.434042e-03
-2.500000e+00	-2.250000e+00	8.380359e-02	5.176967e-04	5.176967e-04
-2.250000e+00	-2.000000e+00	1.048251e-01	6.399924e-04	6.399924e-04
-2.000000e+00	-1.750000e+00	1.297484e-01	8.147780e-04	8.147780e-04
-1.750000e+00	-1.500000e+00	1.575814e-01	7.963879e-04	7.963879e-04
-1.500000e+00	-1.250000e+00	1.886394e-01	8.127177e-04	8.127177e-04
-1.250000e+00	-1.000000e+00	2.167727e-01	9.918734e-04	9.918734e-04
-1.000000e+00	-7.500000e-01	2.429714e-01	1.405212e-03	1.405212e-03
-7.500000e-01	-5.000000e-01	2.644752e-01	1.045958e-03	1.045958e-03
-5.000000e-01	-2.500000e-01	2.805884e-01	1.134470e-03	1.134470e-03
-2.500000e-01	0.000000e+00	2.896730e-01	1.070130e-03	1.070130e-03
0.000000e+00	2.500000e-01	2.940940e-01	1.491552e-03	1.491552e-03
2.500000e-01	5.000000e-01	2.789772e-01	1.792846e-03	1.792846e-03
5.000000e-01	7.500000e-01	2.651832e-01	1.373082e-03	1.373082e-03
7.500000e-01	1.000000e+00	2.440201e-01	1.050749e-03	1.050749e-03
1.000000e+00	1.250000e+00	2.186785e-01	9.089647e-04	9.089647e-04
1.250000e+00	1.500000e+00	1.879003e-01	8.997527e-04	8.997527e-04
1.500000e+00	1.750000e+00	1.558504e-01	9.440720e-04	9.440720e-04
1.750000e+00	2.000000e+00	1.306550e-01	8.210659e-04	8.210659e-04
2.000000e+00	2.250000e+00	1.029403e-01	7.095077e-04	7.095077e-04
2.250000e+00	2.500000e+00	8.611622e-02	7.030306e-04	7.030306e-04
2.500000e+00	2.750000e+00	6.629692e-02	5.867162e-04	5.867162e-04
2.750000e+00	3.000000e+00	4.987304e-02	5.781170e-04	5.781170e-04
3.000000e+00	3.250000e+00	3.729419e-02	4.474691e-04	4.474691e-04
3.250000e+00	3.500000e+00	2.686103e-02	3.768023e-04	3.768023e-04
3.500000e+00	3.750000e+00	1.679951e-02	3.734320e-04	3.734320e-04
3.750000e+00	4.000000e+00	1.164663e-02	3.637440e-04	3.637440e-04
4.000000e+00	4.250000e+00	5.774604e-03	2.103925e-04	2.103925e-04
4.250000e+00	4.500000e+00	2.947848e-03	1.586271e-04	1.586271e-04
4.500000e+00	4.750000e+00	1.076305e-03	1.072898e-04	1.072898e-04
4.750000e+00	5.000000e+00	2.644829e-04	5.101761e-05	5.101761e-05
# END HISTO1D


# BEGIN HISTO1D /EW-NLO-QCD-EW
ErrorBands=0
ErrorBars=0
ErrorTubes=0
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-NLO-QCD-EW
Path=EW-NLO-QCD-EW
Title=NLO QCD+EW
Scale=2.
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e+00	-4.750000e+00	2.599174e-04	2.708020e-04	2.708020e-04
-4.750000e+00	-4.500000e+00	1.089141e-03	1.113288e-03	1.113288e-03
-4.500000e+00	-4.250000e+00	2.954028e-03	3.098023e-03	3.098023e-03
-4.250000e+00	-4.000000e+00	6.243389e-03	6.383736e-03	6.383736e-03
-4.000000e+00	-3.750000e+00	1.165498e-02	1.197648e-02	1.197648e-02
-3.750000e+00	-3.500000e+00	1.772663e-02	1.823377e-02	1.823377e-02
-3.500000e+00	-3.250000e+00	2.701508e-02	2.776349e-02	2.776349e-02
-3.250000e+00	-3.000000e+00	3.694268e-02	3.788517e-02	3.788517e-02
-3.000000e+00	-2.750000e+00	5.056368e-02	5.183463e-02	5.183463e-02
-2.750000e+00	-2.500000e+00	6.619224e-02	6.793420e-02	6.793420e-02
-2.500000e+00	-2.250000e+00	8.222046e-02	8.427605e-02	8.427605e-02
-2.250000e+00	-2.000000e+00	1.025867e-01	1.052069e-01	1.052069e-01
-2.000000e+00	-1.750000e+00	1.251870e-01	1.285518e-01	1.285518e-01
-1.750000e+00	-1.500000e+00	1.523811e-01	1.565206e-01	1.565206e-01
-1.500000e+00	-1.250000e+00	1.832578e-01	1.883192e-01	1.883192e-01
-1.250000e+00	-1.000000e+00	2.105020e-01	2.162878e-01	2.162878e-01
-1.000000e+00	-7.500000e-01	2.324565e-01	2.390143e-01	2.390143e-01
-7.500000e-01	-5.000000e-01	2.541809e-01	2.613584e-01	2.613584e-01
-5.000000e-01	-2.500000e-01	2.692091e-01	2.767069e-01	2.767069e-01
-2.500000e-01	0.000000e+00	2.768232e-01	2.842396e-01	2.842396e-01
0.000000e+00	2.500000e-01	2.819527e-01	2.897945e-01	2.897945e-01
2.500000e-01	5.000000e-01	2.668905e-01	2.742312e-01	2.742312e-01
5.000000e-01	7.500000e-01	2.555411e-01	2.627985e-01	2.627985e-01
7.500000e-01	1.000000e+00	2.333959e-01	2.400721e-01	2.400721e-01
1.000000e+00	1.250000e+00	2.107267e-01	2.166872e-01	2.166872e-01
1.250000e+00	1.500000e+00	1.810136e-01	1.860126e-01	1.860126e-01
1.500000e+00	1.750000e+00	1.520236e-01	1.559914e-01	1.559914e-01
1.750000e+00	2.000000e+00	1.263649e-01	1.298157e-01	1.298157e-01
2.000000e+00	2.250000e+00	1.010000e-01	1.034319e-01	1.034319e-01
2.250000e+00	2.500000e+00	8.499600e-02	8.726840e-02	8.726840e-02
2.500000e+00	2.750000e+00	6.617223e-02	6.786017e-02	6.786017e-02
2.750000e+00	3.000000e+00	4.968841e-02	5.089185e-02	5.089185e-02
3.000000e+00	3.250000e+00	3.750573e-02	3.839774e-02	3.839774e-02
3.250000e+00	3.500000e+00	2.684052e-02	2.751029e-02	2.751029e-02
3.500000e+00	3.750000e+00	1.710258e-02	1.743372e-02	1.743372e-02
3.750000e+00	4.000000e+00	1.178901e-02	1.211872e-02	1.211872e-02
4.000000e+00	4.250000e+00	5.854756e-03	6.040528e-03	6.040528e-03
4.250000e+00	4.500000e+00	3.053823e-03	3.157834e-03	3.157834e-03
4.500000e+00	4.750000e+00	1.101984e-03	1.132594e-03	1.132594e-03
4.750000e+00	5.000000e+00	2.727011e-04	2.891511e-04	2.891511e-04
# END HISTO1D


# BEGIN HISTO1D /EW-LO
ErrorBandColor=red!80!black
ErrorBandOpacity=0.2
ErrorBands=1
ErrorBreakdown={0: {"": {up: 5.283600000000012e-06, dn: 5.154399999999999e-06}}, 1: {"": {up: 2.507799999999999e-05, dn: 2.486619999999998e-05}}, 2: {"": {up: 6.001800000000022e-05, dn: 6.057899999999984e-05}}, 3: {"": {up: 0.0001088859999999999, dn: 0.0001123809999999999}}, 4: {"": {up: 0.0001673420000000009, dn: 0.0001775229999999989}}, 5: {"": {up: 0.0002279099999999996, dn: 0.00025004}}, 6: {"": {up: 0.0002758300000000012, dn: 0.0003174900000000001}}, 7: {"": {up: 0.000299230000000001, dn: 0.0003696299999999993}}, 8: {"": {up: 0.0002815099999999987, dn: 0.0003916100000000006}}, 9: {"": {up: 0.0001978099999999997, dn: 0.000361070000000005}}, 10: {"": {up: 3.051999999999916e-05, dn: 0.0002626200000000051}}, 11: {"": {up: 0, dn: 0.0002491900000000102}}, 12: {"": {up: 0.0002322600000000119, dn: 0.0006622299999999998}}, 13: {"": {up: 0.0006490000000000107, dn: 0.001211899999999988}}, 14: {"": {up: 0.001146499999999995, dn: 0.001859400000000011}}, 15: {"": {up: 0.001619700000000002, dn: 0.002474399999999988}}, 16: {"": {up: 0.002023899999999995, dn: 0.003002100000000008}}, 17: {"": {up: 0.002352899999999991, dn: 0.003433400000000003}}, 18: {"": {up: 0.002622199999999991, dn: 0.003790399999999999}}, 19: {"": {up: 0.002778499999999989, dn: 0.004012000000000016}}, 20: {"": {up: 0.002780199999999983, dn: 0.00401410000000002}}, 21: {"": {up: 0.002620700000000004, dn: 0.003788800000000009}}, 22: {"": {up: 0.002351699999999984, dn: 0.003431500000000004}}, 23: {"": {up: 0.002019099999999996, dn: 0.002996200000000004}}, 24: {"": {up: 0.001622500000000027, dn: 0.002478199999999986}}, 25: {"": {up: 0.001144999999999979, dn: 0.0018571}}, 26: {"": {up: 0.0006518999999999969, dn: 0.001215300000000002}}, 27: {"": {up: 0.0002342500000000053, dn: 0.0006645299999999965}}, 28: {"": {up: 0, dn: 0.0002506099999999983}}, 29: {"": {up: 2.896000000000148e-05, dn: 0.00026143}}, 30: {"": {up: 0.0001996500000000026, dn: 0.0003626399999999974}}, 31: {"": {up: 0.0002816199999999963, dn: 0.0003915800000000025}}, 32: {"": {up: 0.0002983200000000012, dn: 0.0003686299999999983}}, 33: {"": {up: 0.000276079999999998, dn: 0.0003177600000000003}}, 34: {"": {up: 0.0002266999999999998, dn: 0.0002491000000000004}}, 35: {"": {up: 0.0001677850000000002, dn: 0.000177969}}, 36: {"": {up: 0.0001089129999999995, dn: 0.0001124770000000006}}, 37: {"": {up: 6.024000000000003e-05, dn: 6.083699999999978e-05}}, 38: {"": {up: 2.539449999999993e-05, dn: 2.514640000000001e-05}}, 39: {"": {up: 5.369500000000003e-06, dn: 5.250699999999987e-06}}}
ErrorTubeLineColor=black
ErrorTubeLineStyle=solid
ErrorTubes=1
LineColor=black
LineStyle=dotted
LineWidth=1.5pt
Name=EW-LO
Path=EW-LO
Title=LO
Scale=2.
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e+00	-4.750000e+00	1.588173e-04	5.154400e-06	5.283600e-06
-4.750000e+00	-4.500000e+00	8.394699e-04	2.486620e-05	2.507800e-05
-4.500000e+00	-4.250000e+00	2.244539e-03	6.057900e-05	6.001800e-05
-4.250000e+00	-4.000000e+00	4.641900e-03	1.123810e-04	1.088860e-04
-4.000000e+00	-3.750000e+00	8.270293e-03	1.775230e-04	1.673420e-04
-3.750000e+00	-3.500000e+00	1.328749e-02	2.500400e-04	2.279100e-04
-3.500000e+00	-3.250000e+00	1.981076e-02	3.174900e-04	2.758300e-04
-3.250000e+00	-3.000000e+00	2.791798e-02	3.696300e-04	2.992300e-04
-3.000000e+00	-2.750000e+00	3.764812e-02	3.916100e-04	2.815100e-04
-2.750000e+00	-2.500000e+00	4.893564e-02	3.610700e-04	1.978100e-04
-2.500000e+00	-2.250000e+00	6.194083e-02	2.626200e-04	3.052000e-05
-2.250000e+00	-2.000000e+00	7.686523e-02	2.491900e-04	0.000000e+00
-2.000000e+00	-1.750000e+00	9.390491e-02	6.622300e-04	2.322600e-04
-1.750000e+00	-1.500000e+00	1.133896e-01	1.211900e-03	6.490000e-04
-1.500000e+00	-1.250000e+00	1.347018e-01	1.859400e-03	1.146500e-03
-1.250000e+00	-1.000000e+00	1.549710e-01	2.474400e-03	1.619700e-03
-1.000000e+00	-7.500000e-01	1.728762e-01	3.002100e-03	2.023900e-03
-7.500000e-01	-5.000000e-01	1.877813e-01	3.433400e-03	2.352900e-03
-5.000000e-01	-2.500000e-01	2.004440e-01	3.790400e-03	2.622200e-03
-2.500000e-01	0.000000e+00	2.103278e-01	4.012000e-03	2.778500e-03
0.000000e+00	2.500000e-01	2.103820e-01	4.014100e-03	2.780200e-03
2.500000e-01	5.000000e-01	2.004487e-01	3.788800e-03	2.620700e-03
5.000000e-01	7.500000e-01	1.877086e-01	3.431500e-03	2.351700e-03
7.500000e-01	1.000000e+00	1.727661e-01	2.996200e-03	2.019100e-03
1.000000e+00	1.250000e+00	1.551318e-01	2.478200e-03	1.622500e-03
1.250000e+00	1.500000e+00	1.345772e-01	1.857100e-03	1.145000e-03
1.500000e+00	1.750000e+00	1.134309e-01	1.215300e-03	6.519000e-04
1.750000e+00	2.000000e+00	9.392465e-02	6.645300e-04	2.342500e-04
2.000000e+00	2.250000e+00	7.688729e-02	2.506100e-04	0.000000e+00
2.250000e+00	2.500000e+00	6.200448e-02	2.614300e-04	2.896000e-05
2.500000e+00	2.750000e+00	4.891326e-02	3.626400e-04	1.996500e-04
2.750000e+00	3.000000e+00	3.761889e-02	3.915800e-04	2.816200e-04
3.000000e+00	3.250000e+00	2.786921e-02	3.686300e-04	2.983200e-04
3.250000e+00	3.500000e+00	1.981437e-02	3.177600e-04	2.760800e-04
3.500000e+00	3.750000e+00	1.331532e-02	2.491000e-04	2.267000e-04
3.750000e+00	4.000000e+00	8.290201e-03	1.779690e-04	1.677850e-04
4.000000e+00	4.250000e+00	4.654555e-03	1.124770e-04	1.089130e-04
4.250000e+00	4.500000e+00	2.259579e-03	6.083700e-05	6.024000e-05
4.500000e+00	4.750000e+00	8.429238e-04	2.514640e-05	2.539450e-05
4.750000e+00	5.000000e+00	1.634145e-04	5.250700e-06	5.369500e-06
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[_VarBand]
BandComponentEnv=Nominal,ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5,ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1,ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5,ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2,ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1,ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorBars=0
ErrorTubes=1
ErrorType=env
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[_VarBand]
Path=EW-MCNLO-QCD-s-t[_VarBand]
Scale=1000.
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	5.710400e-04	1.488200e-06	1.488200e-06
2.500000e-01	5.000000e-01	5.468968e-04	1.531487e-06	1.531487e-06
5.000000e-01	7.500000e-01	5.137092e-04	1.581902e-06	1.581902e-06
7.500000e-01	1.000000e+00	4.731764e-04	1.931325e-06	1.931325e-06
1.000000e+00	1.250000e+00	4.252104e-04	1.215886e-06	1.215886e-06
1.250000e+00	1.500000e+00	3.665950e-04	1.396275e-06	1.396275e-06
1.500000e+00	1.750000e+00	3.048780e-04	1.194911e-06	1.194911e-06
1.750000e+00	2.000000e+00	2.514130e-04	1.059372e-06	1.059372e-06
2.000000e+00	2.250000e+00	2.043815e-04	9.450195e-07	9.450195e-07
2.250000e+00	2.500000e+00	1.629239e-04	9.005581e-07	9.005581e-07
2.500000e+00	2.750000e+00	1.259279e-04	8.322917e-07	8.322917e-07
2.750000e+00	3.000000e+00	9.631092e-05	8.793331e-07	8.793331e-07
3.000000e+00	3.250000e+00	7.160400e-05	6.939814e-07	6.939814e-07
3.250000e+00	3.500000e+00	5.054020e-05	6.723110e-07	6.723110e-07
3.500000e+00	3.750000e+00	3.322966e-05	8.178305e-07	8.178305e-07
3.750000e+00	4.000000e+00	2.048968e-05	4.897841e-07	4.897841e-07
4.000000e+00	4.250000e+00	1.168871e-05	3.859193e-07	3.859193e-07
4.250000e+00	4.500000e+00	5.394964e-06	2.772174e-07	2.772174e-07
4.500000e+00	4.750000e+00	1.956393e-06	1.323563e-07	1.323563e-07
4.750000e+00	5.000000e+00	3.135404e-07	3.682617e-08	3.682617e-08
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[Nominal]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[Nominal]
Path=EW-MCNLO-QCD-s-t[Nominal]
Scale=1000.
ScaledBy=1.32663333296612424e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	5.710400e-04	1.488200e-06	1.488200e-06
2.500000e-01	5.000000e-01	5.468968e-04	1.531487e-06	1.531487e-06
5.000000e-01	7.500000e-01	5.137092e-04	1.581902e-06	1.581902e-06
7.500000e-01	1.000000e+00	4.731764e-04	1.931325e-06	1.931325e-06
1.000000e+00	1.250000e+00	4.252104e-04	1.215886e-06	1.215886e-06
1.250000e+00	1.500000e+00	3.665950e-04	1.396275e-06	1.396275e-06
1.500000e+00	1.750000e+00	3.048780e-04	1.194911e-06	1.194911e-06
1.750000e+00	2.000000e+00	2.514130e-04	1.059372e-06	1.059372e-06
2.000000e+00	2.250000e+00	2.043815e-04	9.450195e-07	9.450195e-07
2.250000e+00	2.500000e+00	1.629239e-04	9.005581e-07	9.005581e-07
2.500000e+00	2.750000e+00	1.259279e-04	8.322917e-07	8.322917e-07
2.750000e+00	3.000000e+00	9.631092e-05	8.793331e-07	8.793331e-07
3.000000e+00	3.250000e+00	7.160400e-05	6.939814e-07	6.939814e-07
3.250000e+00	3.500000e+00	5.054020e-05	6.723110e-07	6.723110e-07
3.500000e+00	3.750000e+00	3.322966e-05	8.178305e-07	8.178305e-07
3.750000e+00	4.000000e+00	2.048968e-05	4.897841e-07	4.897841e-07
4.000000e+00	4.250000e+00	1.168871e-05	3.859193e-07	3.859193e-07
4.250000e+00	4.500000e+00	5.394964e-06	2.772174e-07	2.772174e-07
4.500000e+00	4.750000e+00	1.956393e-06	1.323563e-07	1.323563e-07
4.750000e+00	5.000000e+00	3.135404e-07	3.682617e-08	3.682617e-08
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[MUR=2__MUF=2__LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[MUR=2__MUF=2__LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[MUR=2__MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=1.30775532641449022e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	6.529220e-04	1.693612e-06	1.693612e-06
2.500000e-01	5.000000e-01	6.244912e-04	1.849354e-06	1.849354e-06
5.000000e-01	7.500000e-01	5.850348e-04	2.049361e-06	2.049361e-06
7.500000e-01	1.000000e+00	5.378696e-04	1.918983e-06	1.918983e-06
1.000000e+00	1.250000e+00	4.794004e-04	1.404894e-06	1.404894e-06
1.250000e+00	1.500000e+00	4.110768e-04	1.829844e-06	1.829844e-06
1.500000e+00	1.750000e+00	3.377336e-04	1.195496e-06	1.195496e-06
1.750000e+00	2.000000e+00	2.762458e-04	1.165504e-06	1.165504e-06
2.000000e+00	2.250000e+00	2.213316e-04	1.063755e-06	1.063755e-06
2.250000e+00	2.500000e+00	1.751378e-04	9.924702e-07	9.924702e-07
2.500000e+00	2.750000e+00	1.340676e-04	9.093939e-07	9.093939e-07
2.750000e+00	3.000000e+00	1.014699e-04	9.143192e-07	9.143192e-07
3.000000e+00	3.250000e+00	7.447556e-05	7.372689e-07	7.372689e-07
3.250000e+00	3.500000e+00	5.253128e-05	6.697696e-07	6.697696e-07
3.500000e+00	3.750000e+00	3.421204e-05	6.579358e-07	6.579358e-07
3.750000e+00	4.000000e+00	2.094795e-05	5.272633e-07	5.272633e-07
4.000000e+00	4.250000e+00	1.191108e-05	3.855237e-07	3.855237e-07
4.250000e+00	4.500000e+00	5.421532e-06	2.613186e-07	2.613186e-07
4.500000e+00	4.750000e+00	1.965949e-06	1.384262e-07	1.384262e-07
4.750000e+00	5.000000e+00	3.143410e-07	3.697599e-08	3.697599e-08
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[MUR=2__MUF=1__LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[MUR=2__MUF=1__LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[MUR=2__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=1.31722889225660457e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	6.465832e-04	1.749586e-06	1.749586e-06
2.500000e-01	5.000000e-01	6.186020e-04	1.850962e-06	1.850962e-06
5.000000e-01	7.500000e-01	5.793844e-04	1.834603e-06	1.834603e-06
7.500000e-01	1.000000e+00	5.325580e-04	1.969775e-06	1.969775e-06
1.000000e+00	1.250000e+00	4.752524e-04	1.363785e-06	1.363785e-06
1.250000e+00	1.500000e+00	4.077476e-04	1.793398e-06	1.793398e-06
1.500000e+00	1.750000e+00	3.356208e-04	1.201380e-06	1.201380e-06
1.750000e+00	2.000000e+00	2.744181e-04	1.132101e-06	1.132101e-06
2.000000e+00	2.250000e+00	2.205730e-04	1.025131e-06	1.025131e-06
2.250000e+00	2.500000e+00	1.745886e-04	9.662884e-07	9.662884e-07
2.500000e+00	2.750000e+00	1.338726e-04	8.922601e-07	8.922601e-07
2.750000e+00	3.000000e+00	1.014417e-04	9.175056e-07	9.175056e-07
3.000000e+00	3.250000e+00	7.447212e-05	7.115486e-07	7.115486e-07
3.250000e+00	3.500000e+00	5.259476e-05	6.691342e-07	6.691342e-07
3.500000e+00	3.750000e+00	3.433960e-05	6.930521e-07	6.930521e-07
3.750000e+00	4.000000e+00	2.111248e-05	5.194192e-07	5.194192e-07
4.000000e+00	4.250000e+00	1.189708e-05	3.814220e-07	3.814220e-07
4.250000e+00	4.500000e+00	5.470672e-06	2.638437e-07	2.638437e-07
4.500000e+00	4.750000e+00	1.979520e-06	1.355998e-07	1.355998e-07
4.750000e+00	5.000000e+00	3.241597e-07	3.894210e-08	3.894210e-08
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[MUR=1__MUF=2__LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[MUR=1__MUF=2__LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[MUR=1__MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=1.31910393790610240e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	5.764028e-04	1.449501e-06	1.449501e-06
2.500000e-01	5.000000e-01	5.519304e-04	1.502883e-06	1.502883e-06
5.000000e-01	7.500000e-01	5.185000e-04	1.744709e-06	1.744709e-06
7.500000e-01	1.000000e+00	4.779108e-04	1.855601e-06	1.855601e-06
1.000000e+00	1.250000e+00	4.290000e-04	1.230504e-06	1.230504e-06
1.250000e+00	1.500000e+00	3.697056e-04	1.431692e-06	1.431692e-06
1.500000e+00	1.750000e+00	3.071358e-04	1.141116e-06	1.141116e-06
1.750000e+00	2.000000e+00	2.534009e-04	1.070857e-06	1.070857e-06
2.000000e+00	2.250000e+00	2.053123e-04	9.667981e-07	9.667981e-07
2.250000e+00	2.500000e+00	1.637295e-04	9.160030e-07	9.160030e-07
2.500000e+00	2.750000e+00	1.263740e-04	8.422569e-07	8.422569e-07
2.750000e+00	3.000000e+00	9.658464e-05	8.760278e-07	8.760278e-07
3.000000e+00	3.250000e+00	7.175772e-05	7.060659e-07	7.060659e-07
3.250000e+00	3.500000e+00	5.062776e-05	6.643381e-07	6.643381e-07
3.500000e+00	3.750000e+00	3.317934e-05	7.546257e-07	7.546257e-07
3.750000e+00	4.000000e+00	2.038489e-05	4.978660e-07	4.978660e-07
4.000000e+00	4.250000e+00	1.175026e-05	3.907035e-07	3.907035e-07
4.250000e+00	4.500000e+00	5.359348e-06	2.707884e-07	2.707884e-07
4.500000e+00	4.750000e+00	1.948155e-06	1.347611e-07	1.347611e-07
4.750000e+00	5.000000e+00	3.061408e-07	3.528382e-08	3.528382e-08
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[MUR=1__MUF=1__LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[MUR=1__MUF=1__LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[MUR=1__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=1.32663333296612424e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	5.710400e-04	1.488200e-06	1.488200e-06
2.500000e-01	5.000000e-01	5.468968e-04	1.531487e-06	1.531487e-06
5.000000e-01	7.500000e-01	5.137092e-04	1.581902e-06	1.581902e-06
7.500000e-01	1.000000e+00	4.731764e-04	1.931325e-06	1.931325e-06
1.000000e+00	1.250000e+00	4.252104e-04	1.215886e-06	1.215886e-06
1.250000e+00	1.500000e+00	3.665950e-04	1.396275e-06	1.396275e-06
1.500000e+00	1.750000e+00	3.048780e-04	1.194911e-06	1.194911e-06
1.750000e+00	2.000000e+00	2.514130e-04	1.059372e-06	1.059372e-06
2.000000e+00	2.250000e+00	2.043815e-04	9.450195e-07	9.450195e-07
2.250000e+00	2.500000e+00	1.629239e-04	9.005581e-07	9.005581e-07
2.500000e+00	2.750000e+00	1.259279e-04	8.322917e-07	8.322917e-07
2.750000e+00	3.000000e+00	9.631092e-05	8.793331e-07	8.793331e-07
3.000000e+00	3.250000e+00	7.160400e-05	6.939814e-07	6.939814e-07
3.250000e+00	3.500000e+00	5.054020e-05	6.723110e-07	6.723110e-07
3.500000e+00	3.750000e+00	3.322966e-05	8.178305e-07	8.178305e-07
3.750000e+00	4.000000e+00	2.048968e-05	4.897841e-07	4.897841e-07
4.000000e+00	4.250000e+00	1.168871e-05	3.859193e-07	3.859193e-07
4.250000e+00	4.500000e+00	5.394964e-06	2.772174e-07	2.772174e-07
4.500000e+00	4.750000e+00	1.956393e-06	1.323563e-07	1.323563e-07
4.750000e+00	5.000000e+00	3.135404e-07	3.682617e-08	3.682617e-08
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[MUR=1__MUF=0.5__LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[MUR=1__MUF=0.5__LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[MUR=1__MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=1.33222232847108073e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	5.629920e-04	2.416478e-06	2.416478e-06
2.500000e-01	5.000000e-01	5.402700e-04	2.117803e-06	2.117803e-06
5.000000e-01	7.500000e-01	5.548920e-04	4.698066e-05	4.698066e-05
7.500000e-01	1.000000e+00	4.648228e-04	4.143373e-06	4.143373e-06
1.000000e+00	1.250000e+00	4.154408e-04	4.692055e-06	4.692055e-06
1.250000e+00	1.500000e+00	3.617706e-04	1.590059e-06	1.590059e-06
1.500000e+00	1.750000e+00	3.048309e-04	3.021181e-06	3.021181e-06
1.750000e+00	2.000000e+00	2.485766e-04	1.312015e-06	1.312015e-06
2.000000e+00	2.250000e+00	1.983311e-04	4.922837e-06	4.922837e-06
2.250000e+00	2.500000e+00	1.615193e-04	9.396885e-07	9.396885e-07
2.500000e+00	2.750000e+00	1.270317e-04	1.631623e-06	1.631623e-06
2.750000e+00	3.000000e+00	9.631144e-05	1.043300e-06	1.043300e-06
3.000000e+00	3.250000e+00	7.193992e-05	7.654633e-07	7.654633e-07
3.250000e+00	3.500000e+00	5.053216e-05	7.179945e-07	7.179945e-07
3.500000e+00	3.750000e+00	3.364794e-05	9.117362e-07	9.117362e-07
3.750000e+00	4.000000e+00	2.047033e-05	4.866258e-07	4.866258e-07
4.000000e+00	4.250000e+00	1.160386e-05	3.841752e-07	3.841752e-07
4.250000e+00	4.500000e+00	5.391808e-06	2.875756e-07	2.875756e-07
4.500000e+00	4.750000e+00	1.973198e-06	1.344778e-07	1.344778e-07
4.750000e+00	5.000000e+00	3.191835e-07	3.886904e-08	3.886904e-08
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[MUR=0.5__MUF=1__LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[MUR=0.5__MUF=1__LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[MUR=0.5__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=1.25071093360507637e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	5.786420e-04	1.597387e-06	1.597387e-06
2.500000e-01	5.000000e-01	5.560392e-04	1.961981e-06	1.961981e-06
5.000000e-01	7.500000e-01	5.231884e-04	2.350196e-06	2.350196e-06
7.500000e-01	1.000000e+00	4.828684e-04	2.230492e-06	2.230492e-06
1.000000e+00	1.250000e+00	4.376108e-04	1.562862e-06	1.562862e-06
1.250000e+00	1.500000e+00	3.795266e-04	1.875925e-06	1.875925e-06
1.500000e+00	1.750000e+00	3.168913e-04	1.267134e-06	1.267134e-06
1.750000e+00	2.000000e+00	2.648527e-04	1.283167e-06	1.283167e-06
2.000000e+00	2.250000e+00	2.172321e-04	1.203369e-06	1.203369e-06
2.250000e+00	2.500000e+00	1.748467e-04	1.132993e-06	1.132993e-06
2.500000e+00	2.750000e+00	1.364961e-04	1.065005e-06	1.065005e-06
2.750000e+00	3.000000e+00	1.043589e-04	1.086141e-06	1.086141e-06
3.000000e+00	3.250000e+00	7.787432e-05	8.657858e-07	8.657858e-07
3.250000e+00	3.500000e+00	5.558912e-05	8.146605e-07	8.146605e-07
3.500000e+00	3.750000e+00	3.679867e-05	7.328759e-07	7.328759e-07
3.750000e+00	4.000000e+00	2.308604e-05	6.599082e-07	6.599082e-07
4.000000e+00	4.250000e+00	1.317198e-05	4.931100e-07	4.931100e-07
4.250000e+00	4.500000e+00	5.922868e-06	2.966339e-07	2.966339e-07
4.500000e+00	4.750000e+00	2.208284e-06	1.748544e-07	1.748544e-07
4.750000e+00	5.000000e+00	3.407658e-07	4.298448e-08	4.298448e-08
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[MUR=0.5__MUF=0.5__LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[MUR=0.5__MUF=0.5__LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[MUR=0.5__MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=1.34098671198199812e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	5.687104e-04	1.752541e-06	1.752541e-06
2.500000e-01	5.000000e-01	5.473680e-04	1.968571e-06	1.968571e-06
5.000000e-01	7.500000e-01	5.372876e-04	2.138188e-05	2.138188e-05
7.500000e-01	1.000000e+00	4.776336e-04	3.030890e-06	3.030890e-06
1.000000e+00	1.250000e+00	4.287104e-04	2.252911e-06	2.252911e-06
1.250000e+00	1.500000e+00	3.750941e-04	1.926490e-06	1.926490e-06
1.500000e+00	1.750000e+00	3.154956e-04	2.042053e-06	2.042053e-06
1.750000e+00	2.000000e+00	2.612827e-04	1.320074e-06	1.320074e-06
2.000000e+00	2.250000e+00	2.110730e-04	2.934000e-06	2.934000e-06
2.250000e+00	2.500000e+00	1.730772e-04	1.082578e-06	1.082578e-06
2.500000e+00	2.750000e+00	1.360712e-04	1.068667e-06	1.068667e-06
2.750000e+00	3.000000e+00	1.039250e-04	1.172379e-06	1.172379e-06
3.000000e+00	3.250000e+00	7.816404e-05	9.223802e-07	9.223802e-07
3.250000e+00	3.500000e+00	5.580772e-05	8.183903e-07	8.183903e-07
3.500000e+00	3.750000e+00	3.684408e-05	8.779021e-07	8.779021e-07
3.750000e+00	4.000000e+00	2.295792e-05	6.076471e-07	6.076471e-07
4.000000e+00	4.250000e+00	1.300658e-05	4.601250e-07	4.601250e-07
4.250000e+00	4.500000e+00	6.034176e-06	3.163225e-07	3.163225e-07
4.500000e+00	4.750000e+00	2.233099e-06	1.687827e-07	1.687827e-07
4.750000e+00	5.000000e+00	3.708752e-07	5.119800e-08	5.119800e-08
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.29428869973311481e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	6.437092e-04	1.698893e-06	1.698893e-06
2.500000e-01	5.000000e-01	6.156664e-04	1.763615e-06	1.763615e-06
5.000000e-01	7.500000e-01	5.761252e-04	1.727920e-06	1.727920e-06
7.500000e-01	1.000000e+00	5.302520e-04	1.548986e-06	1.548986e-06
1.000000e+00	1.250000e+00	4.723116e-04	1.294363e-06	1.294363e-06
1.250000e+00	1.500000e+00	4.041092e-04	1.547634e-06	1.547634e-06
1.500000e+00	1.750000e+00	3.331767e-04	1.240726e-06	1.240726e-06
1.750000e+00	2.000000e+00	2.718242e-04	1.084177e-06	1.084177e-06
2.000000e+00	2.250000e+00	2.184508e-04	9.891783e-07	9.891783e-07
2.250000e+00	2.500000e+00	1.728040e-04	1.105975e-06	1.105975e-06
2.500000e+00	2.750000e+00	1.320166e-04	8.387927e-07	8.387927e-07
2.750000e+00	3.000000e+00	9.976856e-05	8.520510e-07	8.520510e-07
3.000000e+00	3.250000e+00	7.373008e-05	6.908265e-07	6.908265e-07
3.250000e+00	3.500000e+00	5.161808e-05	6.450798e-07	6.450798e-07
3.500000e+00	3.750000e+00	3.378545e-05	7.438603e-07	7.438603e-07
3.750000e+00	4.000000e+00	2.054619e-05	4.778537e-07	4.778537e-07
4.000000e+00	4.250000e+00	1.163098e-05	3.699140e-07	3.699140e-07
4.250000e+00	4.500000e+00	5.351984e-06	2.719138e-07	2.719138e-07
4.500000e+00	4.750000e+00	1.925593e-06	1.268966e-07	1.268966e-07
4.750000e+00	5.000000e+00	3.084320e-07	3.512563e-08	3.512563e-08
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.31706948125993322e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	6.380408e-04	1.679750e-06	1.679750e-06
2.500000e-01	5.000000e-01	6.104440e-04	1.767452e-06	1.767452e-06
5.000000e-01	7.500000e-01	5.714476e-04	1.732587e-06	1.732587e-06
7.500000e-01	1.000000e+00	5.260292e-04	1.549873e-06	1.549873e-06
1.000000e+00	1.250000e+00	4.688988e-04	1.290207e-06	1.290207e-06
1.250000e+00	1.500000e+00	4.015972e-04	1.535897e-06	1.535897e-06
1.500000e+00	1.750000e+00	3.315317e-04	1.245659e-06	1.245659e-06
1.750000e+00	2.000000e+00	2.708749e-04	1.094626e-06	1.094626e-06
2.000000e+00	2.250000e+00	2.180730e-04	9.876269e-07	9.876269e-07
2.250000e+00	2.500000e+00	1.728011e-04	1.123505e-06	1.123505e-06
2.500000e+00	2.750000e+00	1.322060e-04	8.415104e-07	8.415104e-07
2.750000e+00	3.000000e+00	1.000599e-04	8.688616e-07	8.688616e-07
3.000000e+00	3.250000e+00	7.405012e-05	6.960266e-07	6.960266e-07
3.250000e+00	3.500000e+00	5.186076e-05	6.587113e-07	6.587113e-07
3.500000e+00	3.750000e+00	3.398918e-05	7.746275e-07	7.746275e-07
3.750000e+00	4.000000e+00	2.073032e-05	4.835262e-07	4.835262e-07
4.000000e+00	4.250000e+00	1.175703e-05	3.767322e-07	3.767322e-07
4.250000e+00	4.500000e+00	5.411880e-06	2.740559e-07	2.740559e-07
4.500000e+00	4.750000e+00	1.954416e-06	1.295035e-07	1.295035e-07
4.750000e+00	5.000000e+00	3.140113e-07	3.592289e-08	3.592289e-08
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.30516597313494296e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	5.737008e-04	1.495064e-06	1.495064e-06
2.500000e-01	5.000000e-01	5.491720e-04	1.514293e-06	1.514293e-06
5.000000e-01	7.500000e-01	5.153712e-04	1.559488e-06	1.559488e-06
7.500000e-01	1.000000e+00	4.757892e-04	1.441399e-06	1.441399e-06
1.000000e+00	1.250000e+00	4.264228e-04	1.209623e-06	1.209623e-06
1.250000e+00	1.500000e+00	3.672411e-04	1.389778e-06	1.389778e-06
1.500000e+00	1.750000e+00	3.052656e-04	1.175011e-06	1.175011e-06
1.750000e+00	2.000000e+00	2.515204e-04	1.041580e-06	1.041580e-06
2.000000e+00	2.250000e+00	2.041818e-04	9.427542e-07	9.427542e-07
2.250000e+00	2.500000e+00	1.631929e-04	1.111544e-06	1.111544e-06
2.500000e+00	2.750000e+00	1.256486e-04	8.201011e-07	8.201011e-07
2.750000e+00	3.000000e+00	9.582144e-05	8.551382e-07	8.551382e-07
3.000000e+00	3.250000e+00	7.137796e-05	6.883560e-07	6.883560e-07
3.250000e+00	3.500000e+00	5.026244e-05	6.560022e-07	6.560022e-07
3.500000e+00	3.750000e+00	3.304400e-05	7.829395e-07	7.829395e-07
3.750000e+00	4.000000e+00	2.025248e-05	4.823668e-07	4.823668e-07
4.000000e+00	4.250000e+00	1.157312e-05	3.788779e-07	3.788779e-07
4.250000e+00	4.500000e+00	5.333336e-06	2.749852e-07	2.749852e-07
4.500000e+00	4.750000e+00	1.928290e-06	1.295076e-07	1.295076e-07
4.750000e+00	5.000000e+00	3.086189e-07	3.599576e-08	3.599576e-08
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.32534218340773544e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	5.690488e-04	1.484493e-06	1.484493e-06
2.500000e-01	5.000000e-01	5.449084e-04	1.526806e-06	1.526806e-06
5.000000e-01	7.500000e-01	5.114892e-04	1.572970e-06	1.572970e-06
7.500000e-01	1.000000e+00	4.722040e-04	1.451603e-06	1.451603e-06
1.000000e+00	1.250000e+00	4.234476e-04	1.210745e-06	1.210745e-06
1.250000e+00	1.500000e+00	3.649774e-04	1.389843e-06	1.389843e-06
1.500000e+00	1.750000e+00	3.036630e-04	1.183575e-06	1.183575e-06
1.750000e+00	2.000000e+00	2.504597e-04	1.056348e-06	1.056348e-06
2.000000e+00	2.250000e+00	2.036180e-04	9.424143e-07	9.424143e-07
2.250000e+00	2.500000e+00	1.629751e-04	1.132043e-06	1.132043e-06
2.500000e+00	2.750000e+00	1.256203e-04	8.229308e-07	8.229308e-07
2.750000e+00	3.000000e+00	9.592936e-05	8.740746e-07	8.740746e-07
3.000000e+00	3.250000e+00	7.154888e-05	6.934173e-07	6.934173e-07
3.250000e+00	3.500000e+00	5.039128e-05	6.710808e-07	6.710808e-07
3.500000e+00	3.750000e+00	3.317128e-05	8.174022e-07	8.174022e-07
3.750000e+00	4.000000e+00	2.039460e-05	4.880270e-07	4.880270e-07
4.000000e+00	4.250000e+00	1.167594e-05	3.857195e-07	3.857195e-07
4.250000e+00	4.500000e+00	5.382780e-06	2.770154e-07	2.770154e-07
4.500000e+00	4.750000e+00	1.953622e-06	1.321295e-07	1.321295e-07
4.750000e+00	5.000000e+00	3.135423e-07	3.678555e-08	3.678555e-08
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.33728195997467111e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	5.642648e-04	1.474454e-06	1.474454e-06
2.500000e-01	5.000000e-01	5.405136e-04	1.541220e-06	1.541220e-06
5.000000e-01	7.500000e-01	5.075456e-04	1.583977e-06	1.583977e-06
7.500000e-01	1.000000e+00	4.685896e-04	1.463899e-06	1.463899e-06
1.000000e+00	1.250000e+00	4.204956e-04	1.212530e-06	1.212530e-06
1.250000e+00	1.500000e+00	3.628053e-04	1.387409e-06	1.387409e-06
1.500000e+00	1.750000e+00	3.021975e-04	1.193870e-06	1.193870e-06
1.750000e+00	2.000000e+00	2.495695e-04	1.083529e-06	1.083529e-06
2.000000e+00	2.250000e+00	2.032632e-04	9.440199e-07	9.440199e-07
2.250000e+00	2.500000e+00	1.629669e-04	1.156426e-06	1.156426e-06
2.500000e+00	2.750000e+00	1.257853e-04	8.275928e-07	8.275928e-07
2.750000e+00	3.000000e+00	9.620564e-05	8.988729e-07	8.988729e-07
3.000000e+00	3.250000e+00	7.185872e-05	7.004195e-07	7.004195e-07
3.250000e+00	3.500000e+00	5.061564e-05	6.912903e-07	6.912903e-07
3.500000e+00	3.750000e+00	3.337348e-05	8.561123e-07	8.561123e-07
3.750000e+00	4.000000e+00	2.058910e-05	4.953614e-07	4.953614e-07
4.000000e+00	4.250000e+00	1.181187e-05	3.942867e-07	3.942867e-07
4.250000e+00	4.500000e+00	5.447304e-06	2.796549e-07	2.796549e-07
4.500000e+00	4.750000e+00	1.985194e-06	1.352818e-07	1.352818e-07
4.750000e+00	5.000000e+00	3.196579e-07	3.776426e-08	3.776426e-08
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.32708541835434700e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	5.696844e-04	1.447764e-06	1.447764e-06
2.500000e-01	5.000000e-01	5.461972e-04	1.471951e-06	1.471951e-06
5.000000e-01	7.500000e-01	5.144636e-04	1.573645e-06	1.573645e-06
7.500000e-01	1.000000e+00	4.767424e-04	1.487304e-06	1.487304e-06
1.000000e+00	1.250000e+00	4.301272e-04	1.254873e-06	1.254873e-06
1.250000e+00	1.500000e+00	3.732989e-04	1.391030e-06	1.391030e-06
1.500000e+00	1.750000e+00	3.132225e-04	1.240568e-06	1.240568e-06
1.750000e+00	2.000000e+00	2.608339e-04	1.127047e-06	1.127047e-06
2.000000e+00	2.250000e+00	2.140651e-04	1.006865e-06	1.006865e-06
2.250000e+00	2.500000e+00	1.729405e-04	1.229413e-06	1.229413e-06
2.500000e+00	2.750000e+00	1.342658e-04	8.982067e-07	8.982067e-07
2.750000e+00	3.000000e+00	1.034198e-04	9.613989e-07	9.613989e-07
3.000000e+00	3.250000e+00	7.759960e-05	7.680756e-07	7.680756e-07
3.250000e+00	3.500000e+00	5.495816e-05	7.471212e-07	7.471212e-07
3.500000e+00	3.750000e+00	3.634168e-05	9.008736e-07	9.008736e-07
3.750000e+00	4.000000e+00	2.242788e-05	5.458917e-07	5.458917e-07
4.000000e+00	4.250000e+00	1.294069e-05	4.367342e-07	4.367342e-07
4.250000e+00	4.500000e+00	5.969292e-06	3.092465e-07	3.092465e-07
4.500000e+00	4.750000e+00	2.172098e-06	1.489306e-07	1.489306e-07
4.750000e+00	5.000000e+00	3.478913e-07	4.169585e-08	4.169585e-08
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.33892315980179013e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	5.655872e-04	1.443822e-06	1.443822e-06
2.500000e-01	5.000000e-01	5.424600e-04	1.490552e-06	1.490552e-06
5.000000e-01	7.500000e-01	5.110776e-04	1.590894e-06	1.590894e-06
7.500000e-01	1.000000e+00	4.735788e-04	1.506290e-06	1.506290e-06
1.000000e+00	1.250000e+00	4.275092e-04	1.260314e-06	1.260314e-06
1.250000e+00	1.500000e+00	3.713583e-04	1.397167e-06	1.397167e-06
1.500000e+00	1.750000e+00	3.118701e-04	1.253632e-06	1.253632e-06
1.750000e+00	2.000000e+00	2.599732e-04	1.158836e-06	1.158836e-06
2.000000e+00	2.250000e+00	2.137088e-04	1.009883e-06	1.009883e-06
2.250000e+00	2.500000e+00	1.729183e-04	1.256478e-06	1.256478e-06
2.500000e+00	2.750000e+00	1.344105e-04	9.038430e-07	9.038430e-07
2.750000e+00	3.000000e+00	1.036939e-04	9.889345e-07	9.889345e-07
3.000000e+00	3.250000e+00	7.791208e-05	7.762165e-07	7.762165e-07
3.250000e+00	3.500000e+00	5.518772e-05	7.696440e-07	7.696440e-07
3.500000e+00	3.750000e+00	3.655420e-05	9.432679e-07	9.432679e-07
3.750000e+00	4.000000e+00	2.263744e-05	5.543885e-07	5.543885e-07
4.000000e+00	4.250000e+00	1.309220e-05	4.468448e-07	4.468448e-07
4.250000e+00	4.500000e+00	6.040284e-06	3.123141e-07	3.123141e-07
4.500000e+00	4.750000e+00	2.207260e-06	1.525641e-07	1.525641e-07
4.750000e+00	5.000000e+00	3.546195e-07	4.284058e-08	4.284058e-08
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[EXTRA__WeightNormalisation]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[EXTRA__WeightNormalisation]
Path=EW-MCNLO-QCD-s-t[EXTRA__WeightNormalisation]
Scale=1000.
ScaledBy=1.37338860455288576e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	3.702296e-03	2.316095e-06	2.316095e-06
2.500000e-01	5.000000e-01	3.741688e-03	2.328384e-06	2.328384e-06
5.000000e-01	7.500000e-01	3.750253e-03	2.331047e-06	2.331047e-06
7.500000e-01	1.000000e+00	3.618986e-03	2.289888e-06	2.289888e-06
1.000000e+00	1.250000e+00	3.352601e-03	2.204001e-06	2.204001e-06
1.250000e+00	1.500000e+00	2.989981e-03	2.081398e-06	2.081398e-06
1.500000e+00	1.750000e+00	2.586403e-03	1.935838e-06	1.935838e-06
1.750000e+00	2.000000e+00	2.166786e-03	1.771857e-06	1.771857e-06
2.000000e+00	2.250000e+00	1.769456e-03	1.601182e-06	1.601182e-06
2.250000e+00	2.500000e+00	1.400433e-03	1.424466e-06	1.424466e-06
2.500000e+00	2.750000e+00	1.068163e-03	1.244055e-06	1.244055e-06
2.750000e+00	3.000000e+00	7.833604e-04	1.065373e-06	1.065373e-06
3.000000e+00	3.250000e+00	5.482664e-04	8.912850e-07	8.912850e-07
3.250000e+00	3.500000e+00	3.646720e-04	7.268954e-07	7.268954e-07
3.500000e+00	3.750000e+00	2.284208e-04	5.752923e-07	5.752923e-07
3.750000e+00	4.000000e+00	1.323218e-04	4.378612e-07	4.378612e-07
4.000000e+00	4.250000e+00	7.000556e-05	3.184836e-07	3.184836e-07
4.250000e+00	4.500000e+00	3.234693e-05	2.164897e-07	2.164897e-07
4.500000e+00	4.750000e+00	1.171154e-05	1.302651e-07	1.302651e-07
4.750000e+00	5.000000e+00	2.328400e-06	5.808306e-08	5.808306e-08
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[EXTRA__NTrials]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[EXTRA__NTrials]
Path=EW-MCNLO-QCD-s-t[EXTRA__NTrials]
Scale=1000.
ScaledBy=1.37338754002394642e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.438376e-02	9.106112e-06	9.106112e-06
2.500000e-01	5.000000e-01	1.453828e-02	9.155706e-06	9.155706e-06
5.000000e-01	7.500000e-01	1.457291e-02	9.167395e-06	9.167395e-06
7.500000e-01	1.000000e+00	1.405856e-02	9.001442e-06	9.001442e-06
1.000000e+00	1.250000e+00	1.302442e-02	8.664654e-06	8.664654e-06
1.250000e+00	1.500000e+00	1.161623e-02	8.182873e-06	8.182873e-06
1.500000e+00	1.750000e+00	1.004942e-02	7.612346e-06	7.612346e-06
1.750000e+00	2.000000e+00	8.418464e-03	6.966612e-06	6.966612e-06
2.000000e+00	2.250000e+00	6.875744e-03	6.296972e-06	6.296972e-06
2.250000e+00	2.500000e+00	5.442208e-03	5.602629e-06	5.602629e-06
2.500000e+00	2.750000e+00	4.149164e-03	4.889856e-06	4.889856e-06
2.750000e+00	3.000000e+00	3.044114e-03	4.190168e-06	4.190168e-06
3.000000e+00	3.250000e+00	2.128992e-03	3.501672e-06	3.501672e-06
3.250000e+00	3.500000e+00	1.417155e-03	2.858953e-06	2.858953e-06
3.500000e+00	3.750000e+00	8.877852e-04	2.263229e-06	2.263229e-06
3.750000e+00	4.000000e+00	5.140700e-04	1.721271e-06	1.721271e-06
4.000000e+00	4.250000e+00	2.721395e-04	1.253469e-06	1.253469e-06
4.250000e+00	4.500000e+00	1.257748e-04	8.522442e-07	8.522442e-07
4.500000e+00	4.750000e+00	4.540420e-05	5.104865e-07	5.104865e-07
4.750000e+00	5.000000e+00	9.025904e-06	2.276346e-07	2.276346e-07
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[EXTRA__MEWeight]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[EXTRA__MEWeight]
Path=EW-MCNLO-QCD-s-t[EXTRA__MEWeight]
Scale=1000.
ScaledBy=1.37433303742083622e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.407607e-12	7.902912e-13	7.902912e-13
2.500000e-01	5.000000e-01	1.739758e-12	2.049541e-13	2.049541e-13
5.000000e-01	7.500000e-01	2.156501e-12	1.211916e-13	1.211916e-13
7.500000e-01	1.000000e+00	4.164556e-10	4.157978e-10	4.157978e-10
1.000000e+00	1.250000e+00	-9.622772e-12	1.376413e-11	1.376413e-11
1.250000e+00	1.500000e+00	4.363608e-11	4.083826e-11	4.083826e-11
1.500000e+00	1.750000e+00	-1.635990e-11	1.870356e-11	1.870356e-11
1.750000e+00	2.000000e+00	3.306634e-10	3.278138e-10	3.278138e-10
2.000000e+00	2.250000e+00	9.521864e-12	5.296231e-12	5.296231e-12
2.250000e+00	2.500000e+00	2.571003e-12	4.085845e-13	4.085845e-13
2.500000e+00	2.750000e+00	1.932068e-12	4.099030e-13	4.099030e-13
2.750000e+00	3.000000e+00	2.607709e-12	3.247512e-13	3.247512e-13
3.000000e+00	3.250000e+00	2.077723e-12	1.753106e-13	1.753106e-13
3.250000e+00	3.500000e+00	1.694226e-12	1.754278e-13	1.754278e-13
3.500000e+00	3.750000e+00	1.537054e-12	3.419129e-13	3.419129e-13
3.750000e+00	4.000000e+00	1.252908e-12	2.438804e-13	2.438804e-13
4.000000e+00	4.250000e+00	6.679060e-12	6.135232e-12	6.135232e-12
4.250000e+00	4.500000e+00	4.894900e-13	7.195578e-14	7.195578e-14
4.500000e+00	4.750000e+00	2.809742e-13	1.272075e-13	1.272075e-13
4.750000e+00	5.000000e+00	6.146496e-14	3.451462e-14	3.451462e-14
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=EW-MCNLO-QCD-s-t[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Scale=1000.
ScaledBy=8.02127898618903590e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	-1.550210e+12	1.476226e+12	1.476226e+12
2.500000e-01	5.000000e-01	-9.307284e+09	9.043053e+09	9.043053e+09
5.000000e-01	7.500000e-01	-2.700447e+19	2.700446e+19	2.700446e+19
7.500000e-01	1.000000e+00	-6.044728e+10	4.843531e+10	4.843531e+10
1.000000e+00	1.250000e+00	-6.284040e+12	6.277055e+12	6.277055e+12
1.250000e+00	1.500000e+00	-1.114491e+06	6.503277e+05	6.503277e+05
1.500000e+00	1.750000e+00	-3.182528e+10	2.143009e+10	2.143009e+10
1.750000e+00	2.000000e+00	-1.354005e+10	1.345597e+10	1.345597e+10
2.000000e+00	2.250000e+00	-5.645492e+07	4.694482e+07	4.694482e+07
2.250000e+00	2.500000e+00	-5.000816e+07	4.989312e+07	4.989312e+07
2.500000e+00	2.750000e+00	-1.553394e+07	1.097712e+07	1.097712e+07
2.750000e+00	3.000000e+00	-8.371444e+06	8.353241e+06	8.353241e+06
3.000000e+00	3.250000e+00	2.036042e+04	2.692265e+04	2.692265e+04
3.250000e+00	3.500000e+00	-4.497084e+03	4.497075e+03	4.497075e+03
3.500000e+00	3.750000e+00	-1.231470e+01	1.129238e+01	1.129238e+01
3.750000e+00	4.000000e+00	-6.352512e+04	6.352285e+04	6.352285e+04
4.000000e+00	4.250000e+00	-4.573220e-04	4.662013e-04	4.662013e-04
4.250000e+00	4.500000e+00	-2.773746e-06	1.580099e-04	1.580099e-04
4.500000e+00	4.750000e+00	-4.549012e-01	4.549031e-01	4.549031e-01
4.750000e+00	5.000000e+00	2.947815e-07	3.487774e-08	3.487774e-08
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=EW-MCNLO-QCD-s-t[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Scale=1000.
ScaledBy=1.32910168169131524e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	5.384016e-04	2.011834e-06	2.011834e-06
2.500000e-01	5.000000e-01	5.174320e-04	3.498782e-06	3.498782e-06
5.000000e-01	7.500000e-01	4.929632e-04	5.750802e-06	5.750802e-06
7.500000e-01	1.000000e+00	4.478212e-04	3.943818e-06	3.943818e-06
1.000000e+00	1.250000e+00	4.071700e-04	7.009782e-06	7.009782e-06
1.250000e+00	1.500000e+00	3.463122e-04	2.480704e-06	2.480704e-06
1.500000e+00	1.750000e+00	2.876416e-04	2.507988e-06	2.507988e-06
1.750000e+00	2.000000e+00	2.386361e-04	3.422625e-06	3.422625e-06
2.000000e+00	2.250000e+00	1.976091e-04	4.468723e-06	4.468723e-06
2.250000e+00	2.500000e+00	1.528626e-04	9.056085e-07	9.056085e-07
2.500000e+00	2.750000e+00	1.193349e-04	1.514457e-06	1.514457e-06
2.750000e+00	3.000000e+00	9.075328e-05	8.867495e-07	8.867495e-07
3.000000e+00	3.250000e+00	6.753316e-05	6.717336e-07	6.717336e-07
3.250000e+00	3.500000e+00	4.788776e-05	6.643433e-07	6.643433e-07
3.500000e+00	3.750000e+00	3.143051e-05	7.836030e-07	7.836030e-07
3.750000e+00	4.000000e+00	1.943210e-05	4.727558e-07	4.727558e-07
4.000000e+00	4.250000e+00	1.108823e-05	3.707736e-07	3.707736e-07
4.250000e+00	4.500000e+00	5.120768e-06	2.678234e-07	2.678234e-07
4.500000e+00	4.750000e+00	2.024352e-06	2.065049e-07	2.065049e-07
4.750000e+00	5.000000e+00	2.959660e-07	3.497412e-08	3.497412e-08
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[ASSOCIATED_CONTRIBUTIONS.EW]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[ASSOCIATED_CONTRIBUTIONS.EW]
Path=EW-MCNLO-QCD-s-t[ASSOCIATED_CONTRIBUTIONS.EW]
Scale=1000.
ScaledBy=7.88187731253584406e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	-1.449727e+12	1.349164e+12	1.349164e+12
2.500000e-01	5.000000e-01	-9.463448e+09	9.250091e+09	9.250091e+09
5.000000e-01	7.500000e-01	-2.104282e+19	2.104282e+19	2.104282e+19
7.500000e-01	1.000000e+00	-5.570544e+10	4.223151e+10	4.223151e+10
1.000000e+00	1.250000e+00	-8.390128e+12	8.383860e+12	8.383860e+12
1.250000e+00	1.500000e+00	-9.086080e+05	4.535499e+05	4.535499e+05
1.500000e+00	1.750000e+00	-4.486032e+10	3.305160e+10	3.305160e+10
1.750000e+00	2.000000e+00	-1.244318e+10	1.237484e+10	1.237484e+10
2.000000e+00	2.250000e+00	-6.965216e+07	6.058970e+07	6.058970e+07
2.250000e+00	2.500000e+00	-3.434227e+07	3.423594e+07	3.423594e+07
2.500000e+00	2.750000e+00	-1.720467e+07	1.256504e+07	1.256504e+07
2.750000e+00	3.000000e+00	-1.186187e+07	1.184567e+07	1.184567e+07
3.000000e+00	3.250000e+00	-6.588564e+04	6.072033e+04	6.072033e+04
3.250000e+00	3.500000e+00	-5.176324e+03	5.175804e+03	5.175804e+03
3.500000e+00	3.750000e+00	-7.346868e+00	7.156097e+00	7.156097e+00
3.750000e+00	4.000000e+00	-5.622436e+04	5.622266e+04	5.622266e+04
4.000000e+00	4.250000e+00	-5.472804e-04	5.584814e-04	5.584814e-04
4.250000e+00	4.500000e+00	-5.587352e-05	1.196307e-04	1.196307e-04
4.500000e+00	4.750000e+00	-3.321234e-01	3.321253e-01	3.321253e-01
4.750000e+00	5.000000e+00	3.008441e-07	3.559747e-08	3.559747e-08
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[MUR=2__MUF=2__LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[MUR=2__MUF=2__LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[MUR=2__MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=1.30775532641449022e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	6.529220e-04	1.693612e-06	1.693612e-06
2.500000e-01	5.000000e-01	6.244912e-04	1.849354e-06	1.849354e-06
5.000000e-01	7.500000e-01	5.850348e-04	2.049361e-06	2.049361e-06
7.500000e-01	1.000000e+00	5.378696e-04	1.918983e-06	1.918983e-06
1.000000e+00	1.250000e+00	4.794004e-04	1.404894e-06	1.404894e-06
1.250000e+00	1.500000e+00	4.110768e-04	1.829844e-06	1.829844e-06
1.500000e+00	1.750000e+00	3.377336e-04	1.195496e-06	1.195496e-06
1.750000e+00	2.000000e+00	2.762458e-04	1.165504e-06	1.165504e-06
2.000000e+00	2.250000e+00	2.213316e-04	1.063755e-06	1.063755e-06
2.250000e+00	2.500000e+00	1.751378e-04	9.924702e-07	9.924702e-07
2.500000e+00	2.750000e+00	1.340676e-04	9.093939e-07	9.093939e-07
2.750000e+00	3.000000e+00	1.014699e-04	9.143192e-07	9.143192e-07
3.000000e+00	3.250000e+00	7.447556e-05	7.372689e-07	7.372689e-07
3.250000e+00	3.500000e+00	5.253128e-05	6.697696e-07	6.697696e-07
3.500000e+00	3.750000e+00	3.421204e-05	6.579358e-07	6.579358e-07
3.750000e+00	4.000000e+00	2.094795e-05	5.272633e-07	5.272633e-07
4.000000e+00	4.250000e+00	1.191108e-05	3.855237e-07	3.855237e-07
4.250000e+00	4.500000e+00	5.421532e-06	2.613186e-07	2.613186e-07
4.500000e+00	4.750000e+00	1.965949e-06	1.384262e-07	1.384262e-07
4.750000e+00	5.000000e+00	3.143410e-07	3.697599e-08	3.697599e-08
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[MUR=2__MUF=1__LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[MUR=2__MUF=1__LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[MUR=2__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=1.31722889225660457e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	6.465832e-04	1.749586e-06	1.749586e-06
2.500000e-01	5.000000e-01	6.186020e-04	1.850962e-06	1.850962e-06
5.000000e-01	7.500000e-01	5.793844e-04	1.834603e-06	1.834603e-06
7.500000e-01	1.000000e+00	5.325580e-04	1.969775e-06	1.969775e-06
1.000000e+00	1.250000e+00	4.752524e-04	1.363785e-06	1.363785e-06
1.250000e+00	1.500000e+00	4.077476e-04	1.793398e-06	1.793398e-06
1.500000e+00	1.750000e+00	3.356208e-04	1.201380e-06	1.201380e-06
1.750000e+00	2.000000e+00	2.744181e-04	1.132101e-06	1.132101e-06
2.000000e+00	2.250000e+00	2.205730e-04	1.025131e-06	1.025131e-06
2.250000e+00	2.500000e+00	1.745886e-04	9.662884e-07	9.662884e-07
2.500000e+00	2.750000e+00	1.338726e-04	8.922601e-07	8.922601e-07
2.750000e+00	3.000000e+00	1.014417e-04	9.175056e-07	9.175056e-07
3.000000e+00	3.250000e+00	7.447212e-05	7.115486e-07	7.115486e-07
3.250000e+00	3.500000e+00	5.259476e-05	6.691342e-07	6.691342e-07
3.500000e+00	3.750000e+00	3.433960e-05	6.930521e-07	6.930521e-07
3.750000e+00	4.000000e+00	2.111248e-05	5.194192e-07	5.194192e-07
4.000000e+00	4.250000e+00	1.189708e-05	3.814220e-07	3.814220e-07
4.250000e+00	4.500000e+00	5.470672e-06	2.638437e-07	2.638437e-07
4.500000e+00	4.750000e+00	1.979520e-06	1.355998e-07	1.355998e-07
4.750000e+00	5.000000e+00	3.241597e-07	3.894210e-08	3.894210e-08
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[MUR=1__MUF=2__LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[MUR=1__MUF=2__LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[MUR=1__MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=1.31910393790610240e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	5.764028e-04	1.449501e-06	1.449501e-06
2.500000e-01	5.000000e-01	5.519304e-04	1.502883e-06	1.502883e-06
5.000000e-01	7.500000e-01	5.185000e-04	1.744709e-06	1.744709e-06
7.500000e-01	1.000000e+00	4.779108e-04	1.855601e-06	1.855601e-06
1.000000e+00	1.250000e+00	4.290000e-04	1.230504e-06	1.230504e-06
1.250000e+00	1.500000e+00	3.697056e-04	1.431692e-06	1.431692e-06
1.500000e+00	1.750000e+00	3.071358e-04	1.141116e-06	1.141116e-06
1.750000e+00	2.000000e+00	2.534009e-04	1.070857e-06	1.070857e-06
2.000000e+00	2.250000e+00	2.053123e-04	9.667981e-07	9.667981e-07
2.250000e+00	2.500000e+00	1.637295e-04	9.160030e-07	9.160030e-07
2.500000e+00	2.750000e+00	1.263740e-04	8.422569e-07	8.422569e-07
2.750000e+00	3.000000e+00	9.658464e-05	8.760278e-07	8.760278e-07
3.000000e+00	3.250000e+00	7.175772e-05	7.060659e-07	7.060659e-07
3.250000e+00	3.500000e+00	5.062776e-05	6.643381e-07	6.643381e-07
3.500000e+00	3.750000e+00	3.317934e-05	7.546257e-07	7.546257e-07
3.750000e+00	4.000000e+00	2.038489e-05	4.978660e-07	4.978660e-07
4.000000e+00	4.250000e+00	1.175026e-05	3.907035e-07	3.907035e-07
4.250000e+00	4.500000e+00	5.359348e-06	2.707884e-07	2.707884e-07
4.500000e+00	4.750000e+00	1.948155e-06	1.347611e-07	1.347611e-07
4.750000e+00	5.000000e+00	3.061408e-07	3.528382e-08	3.528382e-08
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[MUR=1__MUF=1__LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[MUR=1__MUF=1__LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[MUR=1__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=1.32663333296612424e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	5.710400e-04	1.488200e-06	1.488200e-06
2.500000e-01	5.000000e-01	5.468968e-04	1.531487e-06	1.531487e-06
5.000000e-01	7.500000e-01	5.137092e-04	1.581902e-06	1.581902e-06
7.500000e-01	1.000000e+00	4.731764e-04	1.931325e-06	1.931325e-06
1.000000e+00	1.250000e+00	4.252104e-04	1.215886e-06	1.215886e-06
1.250000e+00	1.500000e+00	3.665950e-04	1.396275e-06	1.396275e-06
1.500000e+00	1.750000e+00	3.048780e-04	1.194911e-06	1.194911e-06
1.750000e+00	2.000000e+00	2.514130e-04	1.059372e-06	1.059372e-06
2.000000e+00	2.250000e+00	2.043815e-04	9.450195e-07	9.450195e-07
2.250000e+00	2.500000e+00	1.629239e-04	9.005581e-07	9.005581e-07
2.500000e+00	2.750000e+00	1.259279e-04	8.322917e-07	8.322917e-07
2.750000e+00	3.000000e+00	9.631092e-05	8.793331e-07	8.793331e-07
3.000000e+00	3.250000e+00	7.160400e-05	6.939814e-07	6.939814e-07
3.250000e+00	3.500000e+00	5.054020e-05	6.723110e-07	6.723110e-07
3.500000e+00	3.750000e+00	3.322966e-05	8.178305e-07	8.178305e-07
3.750000e+00	4.000000e+00	2.048968e-05	4.897841e-07	4.897841e-07
4.000000e+00	4.250000e+00	1.168871e-05	3.859193e-07	3.859193e-07
4.250000e+00	4.500000e+00	5.394964e-06	2.772174e-07	2.772174e-07
4.500000e+00	4.750000e+00	1.956393e-06	1.323563e-07	1.323563e-07
4.750000e+00	5.000000e+00	3.135404e-07	3.682617e-08	3.682617e-08
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[MUR=1__MUF=0.5__LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[MUR=1__MUF=0.5__LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[MUR=1__MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=1.33222232847108073e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	5.629920e-04	2.416478e-06	2.416478e-06
2.500000e-01	5.000000e-01	5.402700e-04	2.117803e-06	2.117803e-06
5.000000e-01	7.500000e-01	5.548920e-04	4.698066e-05	4.698066e-05
7.500000e-01	1.000000e+00	4.648228e-04	4.143373e-06	4.143373e-06
1.000000e+00	1.250000e+00	4.154408e-04	4.692055e-06	4.692055e-06
1.250000e+00	1.500000e+00	3.617706e-04	1.590059e-06	1.590059e-06
1.500000e+00	1.750000e+00	3.048309e-04	3.021181e-06	3.021181e-06
1.750000e+00	2.000000e+00	2.485766e-04	1.312015e-06	1.312015e-06
2.000000e+00	2.250000e+00	1.983311e-04	4.922837e-06	4.922837e-06
2.250000e+00	2.500000e+00	1.615193e-04	9.396885e-07	9.396885e-07
2.500000e+00	2.750000e+00	1.270317e-04	1.631623e-06	1.631623e-06
2.750000e+00	3.000000e+00	9.631144e-05	1.043300e-06	1.043300e-06
3.000000e+00	3.250000e+00	7.193992e-05	7.654633e-07	7.654633e-07
3.250000e+00	3.500000e+00	5.053216e-05	7.179945e-07	7.179945e-07
3.500000e+00	3.750000e+00	3.364794e-05	9.117362e-07	9.117362e-07
3.750000e+00	4.000000e+00	2.047033e-05	4.866258e-07	4.866258e-07
4.000000e+00	4.250000e+00	1.160386e-05	3.841752e-07	3.841752e-07
4.250000e+00	4.500000e+00	5.391808e-06	2.875756e-07	2.875756e-07
4.500000e+00	4.750000e+00	1.973198e-06	1.344778e-07	1.344778e-07
4.750000e+00	5.000000e+00	3.191835e-07	3.886904e-08	3.886904e-08
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[MUR=0.5__MUF=1__LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[MUR=0.5__MUF=1__LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[MUR=0.5__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=1.25071093360507637e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	5.786420e-04	1.597387e-06	1.597387e-06
2.500000e-01	5.000000e-01	5.560392e-04	1.961981e-06	1.961981e-06
5.000000e-01	7.500000e-01	5.231884e-04	2.350196e-06	2.350196e-06
7.500000e-01	1.000000e+00	4.828684e-04	2.230492e-06	2.230492e-06
1.000000e+00	1.250000e+00	4.376108e-04	1.562862e-06	1.562862e-06
1.250000e+00	1.500000e+00	3.795266e-04	1.875925e-06	1.875925e-06
1.500000e+00	1.750000e+00	3.168913e-04	1.267134e-06	1.267134e-06
1.750000e+00	2.000000e+00	2.648527e-04	1.283167e-06	1.283167e-06
2.000000e+00	2.250000e+00	2.172321e-04	1.203369e-06	1.203369e-06
2.250000e+00	2.500000e+00	1.748467e-04	1.132993e-06	1.132993e-06
2.500000e+00	2.750000e+00	1.364961e-04	1.065005e-06	1.065005e-06
2.750000e+00	3.000000e+00	1.043589e-04	1.086141e-06	1.086141e-06
3.000000e+00	3.250000e+00	7.787432e-05	8.657858e-07	8.657858e-07
3.250000e+00	3.500000e+00	5.558912e-05	8.146605e-07	8.146605e-07
3.500000e+00	3.750000e+00	3.679867e-05	7.328759e-07	7.328759e-07
3.750000e+00	4.000000e+00	2.308604e-05	6.599082e-07	6.599082e-07
4.000000e+00	4.250000e+00	1.317198e-05	4.931100e-07	4.931100e-07
4.250000e+00	4.500000e+00	5.922868e-06	2.966339e-07	2.966339e-07
4.500000e+00	4.750000e+00	2.208284e-06	1.748544e-07	1.748544e-07
4.750000e+00	5.000000e+00	3.407658e-07	4.298448e-08	4.298448e-08
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[MUR=0.5__MUF=0.5__LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[MUR=0.5__MUF=0.5__LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[MUR=0.5__MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=1.34098671198199812e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	5.687104e-04	1.752541e-06	1.752541e-06
2.500000e-01	5.000000e-01	5.473680e-04	1.968571e-06	1.968571e-06
5.000000e-01	7.500000e-01	5.372876e-04	2.138188e-05	2.138188e-05
7.500000e-01	1.000000e+00	4.776336e-04	3.030890e-06	3.030890e-06
1.000000e+00	1.250000e+00	4.287104e-04	2.252911e-06	2.252911e-06
1.250000e+00	1.500000e+00	3.750941e-04	1.926490e-06	1.926490e-06
1.500000e+00	1.750000e+00	3.154956e-04	2.042053e-06	2.042053e-06
1.750000e+00	2.000000e+00	2.612827e-04	1.320074e-06	1.320074e-06
2.000000e+00	2.250000e+00	2.110730e-04	2.934000e-06	2.934000e-06
2.250000e+00	2.500000e+00	1.730772e-04	1.082578e-06	1.082578e-06
2.500000e+00	2.750000e+00	1.360712e-04	1.068667e-06	1.068667e-06
2.750000e+00	3.000000e+00	1.039250e-04	1.172379e-06	1.172379e-06
3.000000e+00	3.250000e+00	7.816404e-05	9.223802e-07	9.223802e-07
3.250000e+00	3.500000e+00	5.580772e-05	8.183903e-07	8.183903e-07
3.500000e+00	3.750000e+00	3.684408e-05	8.779021e-07	8.779021e-07
3.750000e+00	4.000000e+00	2.295792e-05	6.076471e-07	6.076471e-07
4.000000e+00	4.250000e+00	1.300658e-05	4.601250e-07	4.601250e-07
4.250000e+00	4.500000e+00	6.034176e-06	3.163225e-07	3.163225e-07
4.500000e+00	4.750000e+00	2.233099e-06	1.687827e-07	1.687827e-07
4.750000e+00	5.000000e+00	3.708752e-07	5.119800e-08	5.119800e-08
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.29428869973311481e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	6.437092e-04	1.698893e-06	1.698893e-06
2.500000e-01	5.000000e-01	6.156664e-04	1.763615e-06	1.763615e-06
5.000000e-01	7.500000e-01	5.761252e-04	1.727920e-06	1.727920e-06
7.500000e-01	1.000000e+00	5.302520e-04	1.548986e-06	1.548986e-06
1.000000e+00	1.250000e+00	4.723116e-04	1.294363e-06	1.294363e-06
1.250000e+00	1.500000e+00	4.041092e-04	1.547634e-06	1.547634e-06
1.500000e+00	1.750000e+00	3.331767e-04	1.240726e-06	1.240726e-06
1.750000e+00	2.000000e+00	2.718242e-04	1.084177e-06	1.084177e-06
2.000000e+00	2.250000e+00	2.184508e-04	9.891783e-07	9.891783e-07
2.250000e+00	2.500000e+00	1.728040e-04	1.105975e-06	1.105975e-06
2.500000e+00	2.750000e+00	1.320166e-04	8.387927e-07	8.387927e-07
2.750000e+00	3.000000e+00	9.976856e-05	8.520510e-07	8.520510e-07
3.000000e+00	3.250000e+00	7.373008e-05	6.908265e-07	6.908265e-07
3.250000e+00	3.500000e+00	5.161808e-05	6.450798e-07	6.450798e-07
3.500000e+00	3.750000e+00	3.378545e-05	7.438603e-07	7.438603e-07
3.750000e+00	4.000000e+00	2.054619e-05	4.778537e-07	4.778537e-07
4.000000e+00	4.250000e+00	1.163098e-05	3.699140e-07	3.699140e-07
4.250000e+00	4.500000e+00	5.351984e-06	2.719138e-07	2.719138e-07
4.500000e+00	4.750000e+00	1.925593e-06	1.268966e-07	1.268966e-07
4.750000e+00	5.000000e+00	3.084320e-07	3.512563e-08	3.512563e-08
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.31706948125993322e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	6.380408e-04	1.679750e-06	1.679750e-06
2.500000e-01	5.000000e-01	6.104440e-04	1.767452e-06	1.767452e-06
5.000000e-01	7.500000e-01	5.714476e-04	1.732587e-06	1.732587e-06
7.500000e-01	1.000000e+00	5.260292e-04	1.549873e-06	1.549873e-06
1.000000e+00	1.250000e+00	4.688988e-04	1.290207e-06	1.290207e-06
1.250000e+00	1.500000e+00	4.015972e-04	1.535897e-06	1.535897e-06
1.500000e+00	1.750000e+00	3.315317e-04	1.245659e-06	1.245659e-06
1.750000e+00	2.000000e+00	2.708749e-04	1.094626e-06	1.094626e-06
2.000000e+00	2.250000e+00	2.180730e-04	9.876269e-07	9.876269e-07
2.250000e+00	2.500000e+00	1.728011e-04	1.123505e-06	1.123505e-06
2.500000e+00	2.750000e+00	1.322060e-04	8.415104e-07	8.415104e-07
2.750000e+00	3.000000e+00	1.000599e-04	8.688616e-07	8.688616e-07
3.000000e+00	3.250000e+00	7.405012e-05	6.960266e-07	6.960266e-07
3.250000e+00	3.500000e+00	5.186076e-05	6.587113e-07	6.587113e-07
3.500000e+00	3.750000e+00	3.398918e-05	7.746275e-07	7.746275e-07
3.750000e+00	4.000000e+00	2.073032e-05	4.835262e-07	4.835262e-07
4.000000e+00	4.250000e+00	1.175703e-05	3.767322e-07	3.767322e-07
4.250000e+00	4.500000e+00	5.411880e-06	2.740559e-07	2.740559e-07
4.500000e+00	4.750000e+00	1.954416e-06	1.295035e-07	1.295035e-07
4.750000e+00	5.000000e+00	3.140113e-07	3.592289e-08	3.592289e-08
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.30516597313494296e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	5.737008e-04	1.495064e-06	1.495064e-06
2.500000e-01	5.000000e-01	5.491720e-04	1.514293e-06	1.514293e-06
5.000000e-01	7.500000e-01	5.153712e-04	1.559488e-06	1.559488e-06
7.500000e-01	1.000000e+00	4.757892e-04	1.441399e-06	1.441399e-06
1.000000e+00	1.250000e+00	4.264228e-04	1.209623e-06	1.209623e-06
1.250000e+00	1.500000e+00	3.672411e-04	1.389778e-06	1.389778e-06
1.500000e+00	1.750000e+00	3.052656e-04	1.175011e-06	1.175011e-06
1.750000e+00	2.000000e+00	2.515204e-04	1.041580e-06	1.041580e-06
2.000000e+00	2.250000e+00	2.041818e-04	9.427542e-07	9.427542e-07
2.250000e+00	2.500000e+00	1.631929e-04	1.111544e-06	1.111544e-06
2.500000e+00	2.750000e+00	1.256486e-04	8.201011e-07	8.201011e-07
2.750000e+00	3.000000e+00	9.582144e-05	8.551382e-07	8.551382e-07
3.000000e+00	3.250000e+00	7.137796e-05	6.883560e-07	6.883560e-07
3.250000e+00	3.500000e+00	5.026244e-05	6.560022e-07	6.560022e-07
3.500000e+00	3.750000e+00	3.304400e-05	7.829395e-07	7.829395e-07
3.750000e+00	4.000000e+00	2.025248e-05	4.823668e-07	4.823668e-07
4.000000e+00	4.250000e+00	1.157312e-05	3.788779e-07	3.788779e-07
4.250000e+00	4.500000e+00	5.333336e-06	2.749852e-07	2.749852e-07
4.500000e+00	4.750000e+00	1.928290e-06	1.295076e-07	1.295076e-07
4.750000e+00	5.000000e+00	3.086189e-07	3.599576e-08	3.599576e-08
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.32534218340773544e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	5.690488e-04	1.484493e-06	1.484493e-06
2.500000e-01	5.000000e-01	5.449084e-04	1.526806e-06	1.526806e-06
5.000000e-01	7.500000e-01	5.114892e-04	1.572970e-06	1.572970e-06
7.500000e-01	1.000000e+00	4.722040e-04	1.451603e-06	1.451603e-06
1.000000e+00	1.250000e+00	4.234476e-04	1.210745e-06	1.210745e-06
1.250000e+00	1.500000e+00	3.649774e-04	1.389843e-06	1.389843e-06
1.500000e+00	1.750000e+00	3.036630e-04	1.183575e-06	1.183575e-06
1.750000e+00	2.000000e+00	2.504597e-04	1.056348e-06	1.056348e-06
2.000000e+00	2.250000e+00	2.036180e-04	9.424143e-07	9.424143e-07
2.250000e+00	2.500000e+00	1.629751e-04	1.132043e-06	1.132043e-06
2.500000e+00	2.750000e+00	1.256203e-04	8.229308e-07	8.229308e-07
2.750000e+00	3.000000e+00	9.592936e-05	8.740746e-07	8.740746e-07
3.000000e+00	3.250000e+00	7.154888e-05	6.934173e-07	6.934173e-07
3.250000e+00	3.500000e+00	5.039128e-05	6.710808e-07	6.710808e-07
3.500000e+00	3.750000e+00	3.317128e-05	8.174022e-07	8.174022e-07
3.750000e+00	4.000000e+00	2.039460e-05	4.880270e-07	4.880270e-07
4.000000e+00	4.250000e+00	1.167594e-05	3.857195e-07	3.857195e-07
4.250000e+00	4.500000e+00	5.382780e-06	2.770154e-07	2.770154e-07
4.500000e+00	4.750000e+00	1.953622e-06	1.321295e-07	1.321295e-07
4.750000e+00	5.000000e+00	3.135423e-07	3.678555e-08	3.678555e-08
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.33728195997467111e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	5.642648e-04	1.474454e-06	1.474454e-06
2.500000e-01	5.000000e-01	5.405136e-04	1.541220e-06	1.541220e-06
5.000000e-01	7.500000e-01	5.075456e-04	1.583977e-06	1.583977e-06
7.500000e-01	1.000000e+00	4.685896e-04	1.463899e-06	1.463899e-06
1.000000e+00	1.250000e+00	4.204956e-04	1.212530e-06	1.212530e-06
1.250000e+00	1.500000e+00	3.628053e-04	1.387409e-06	1.387409e-06
1.500000e+00	1.750000e+00	3.021975e-04	1.193870e-06	1.193870e-06
1.750000e+00	2.000000e+00	2.495695e-04	1.083529e-06	1.083529e-06
2.000000e+00	2.250000e+00	2.032632e-04	9.440199e-07	9.440199e-07
2.250000e+00	2.500000e+00	1.629669e-04	1.156426e-06	1.156426e-06
2.500000e+00	2.750000e+00	1.257853e-04	8.275928e-07	8.275928e-07
2.750000e+00	3.000000e+00	9.620564e-05	8.988729e-07	8.988729e-07
3.000000e+00	3.250000e+00	7.185872e-05	7.004195e-07	7.004195e-07
3.250000e+00	3.500000e+00	5.061564e-05	6.912903e-07	6.912903e-07
3.500000e+00	3.750000e+00	3.337348e-05	8.561123e-07	8.561123e-07
3.750000e+00	4.000000e+00	2.058910e-05	4.953614e-07	4.953614e-07
4.000000e+00	4.250000e+00	1.181187e-05	3.942867e-07	3.942867e-07
4.250000e+00	4.500000e+00	5.447304e-06	2.796549e-07	2.796549e-07
4.500000e+00	4.750000e+00	1.985194e-06	1.352818e-07	1.352818e-07
4.750000e+00	5.000000e+00	3.196579e-07	3.776426e-08	3.776426e-08
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.32708541835434700e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	5.696844e-04	1.447764e-06	1.447764e-06
2.500000e-01	5.000000e-01	5.461972e-04	1.471951e-06	1.471951e-06
5.000000e-01	7.500000e-01	5.144636e-04	1.573645e-06	1.573645e-06
7.500000e-01	1.000000e+00	4.767424e-04	1.487304e-06	1.487304e-06
1.000000e+00	1.250000e+00	4.301272e-04	1.254873e-06	1.254873e-06
1.250000e+00	1.500000e+00	3.732989e-04	1.391030e-06	1.391030e-06
1.500000e+00	1.750000e+00	3.132225e-04	1.240568e-06	1.240568e-06
1.750000e+00	2.000000e+00	2.608339e-04	1.127047e-06	1.127047e-06
2.000000e+00	2.250000e+00	2.140651e-04	1.006865e-06	1.006865e-06
2.250000e+00	2.500000e+00	1.729405e-04	1.229413e-06	1.229413e-06
2.500000e+00	2.750000e+00	1.342658e-04	8.982067e-07	8.982067e-07
2.750000e+00	3.000000e+00	1.034198e-04	9.613989e-07	9.613989e-07
3.000000e+00	3.250000e+00	7.759960e-05	7.680756e-07	7.680756e-07
3.250000e+00	3.500000e+00	5.495816e-05	7.471212e-07	7.471212e-07
3.500000e+00	3.750000e+00	3.634168e-05	9.008736e-07	9.008736e-07
3.750000e+00	4.000000e+00	2.242788e-05	5.458917e-07	5.458917e-07
4.000000e+00	4.250000e+00	1.294069e-05	4.367342e-07	4.367342e-07
4.250000e+00	4.500000e+00	5.969292e-06	3.092465e-07	3.092465e-07
4.500000e+00	4.750000e+00	2.172098e-06	1.489306e-07	1.489306e-07
4.750000e+00	5.000000e+00	3.478913e-07	4.169585e-08	4.169585e-08
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.33892315980179013e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	5.655872e-04	1.443822e-06	1.443822e-06
2.500000e-01	5.000000e-01	5.424600e-04	1.490552e-06	1.490552e-06
5.000000e-01	7.500000e-01	5.110776e-04	1.590894e-06	1.590894e-06
7.500000e-01	1.000000e+00	4.735788e-04	1.506290e-06	1.506290e-06
1.000000e+00	1.250000e+00	4.275092e-04	1.260314e-06	1.260314e-06
1.250000e+00	1.500000e+00	3.713583e-04	1.397167e-06	1.397167e-06
1.500000e+00	1.750000e+00	3.118701e-04	1.253632e-06	1.253632e-06
1.750000e+00	2.000000e+00	2.599732e-04	1.158836e-06	1.158836e-06
2.000000e+00	2.250000e+00	2.137088e-04	1.009883e-06	1.009883e-06
2.250000e+00	2.500000e+00	1.729183e-04	1.256478e-06	1.256478e-06
2.500000e+00	2.750000e+00	1.344105e-04	9.038430e-07	9.038430e-07
2.750000e+00	3.000000e+00	1.036939e-04	9.889345e-07	9.889345e-07
3.000000e+00	3.250000e+00	7.791208e-05	7.762165e-07	7.762165e-07
3.250000e+00	3.500000e+00	5.518772e-05	7.696440e-07	7.696440e-07
3.500000e+00	3.750000e+00	3.655420e-05	9.432679e-07	9.432679e-07
3.750000e+00	4.000000e+00	2.263744e-05	5.543885e-07	5.543885e-07
4.000000e+00	4.250000e+00	1.309220e-05	4.468448e-07	4.468448e-07
4.250000e+00	4.500000e+00	6.040284e-06	3.123141e-07	3.123141e-07
4.500000e+00	4.750000e+00	2.207260e-06	1.525641e-07	1.525641e-07
4.750000e+00	5.000000e+00	3.546195e-07	4.284058e-08	4.284058e-08
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[EXTRA__WeightNormalisation]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[EXTRA__WeightNormalisation]
Path=EW-MCNLO-QCDEW-s-t[EXTRA__WeightNormalisation]
Scale=1000.
ScaledBy=1.37338860455288576e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	3.702296e-03	2.316095e-06	2.316095e-06
2.500000e-01	5.000000e-01	3.741688e-03	2.328384e-06	2.328384e-06
5.000000e-01	7.500000e-01	3.750253e-03	2.331047e-06	2.331047e-06
7.500000e-01	1.000000e+00	3.618986e-03	2.289888e-06	2.289888e-06
1.000000e+00	1.250000e+00	3.352601e-03	2.204001e-06	2.204001e-06
1.250000e+00	1.500000e+00	2.989981e-03	2.081398e-06	2.081398e-06
1.500000e+00	1.750000e+00	2.586403e-03	1.935838e-06	1.935838e-06
1.750000e+00	2.000000e+00	2.166786e-03	1.771857e-06	1.771857e-06
2.000000e+00	2.250000e+00	1.769456e-03	1.601182e-06	1.601182e-06
2.250000e+00	2.500000e+00	1.400433e-03	1.424466e-06	1.424466e-06
2.500000e+00	2.750000e+00	1.068163e-03	1.244055e-06	1.244055e-06
2.750000e+00	3.000000e+00	7.833604e-04	1.065373e-06	1.065373e-06
3.000000e+00	3.250000e+00	5.482664e-04	8.912850e-07	8.912850e-07
3.250000e+00	3.500000e+00	3.646720e-04	7.268954e-07	7.268954e-07
3.500000e+00	3.750000e+00	2.284208e-04	5.752923e-07	5.752923e-07
3.750000e+00	4.000000e+00	1.323218e-04	4.378612e-07	4.378612e-07
4.000000e+00	4.250000e+00	7.000556e-05	3.184836e-07	3.184836e-07
4.250000e+00	4.500000e+00	3.234693e-05	2.164897e-07	2.164897e-07
4.500000e+00	4.750000e+00	1.171154e-05	1.302651e-07	1.302651e-07
4.750000e+00	5.000000e+00	2.328400e-06	5.808306e-08	5.808306e-08
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[EXTRA__NTrials]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[EXTRA__NTrials]
Path=EW-MCNLO-QCDEW-s-t[EXTRA__NTrials]
Scale=1000.
ScaledBy=1.37338754002394642e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.438376e-02	9.106112e-06	9.106112e-06
2.500000e-01	5.000000e-01	1.453828e-02	9.155706e-06	9.155706e-06
5.000000e-01	7.500000e-01	1.457291e-02	9.167395e-06	9.167395e-06
7.500000e-01	1.000000e+00	1.405856e-02	9.001442e-06	9.001442e-06
1.000000e+00	1.250000e+00	1.302442e-02	8.664654e-06	8.664654e-06
1.250000e+00	1.500000e+00	1.161623e-02	8.182873e-06	8.182873e-06
1.500000e+00	1.750000e+00	1.004942e-02	7.612346e-06	7.612346e-06
1.750000e+00	2.000000e+00	8.418464e-03	6.966612e-06	6.966612e-06
2.000000e+00	2.250000e+00	6.875744e-03	6.296972e-06	6.296972e-06
2.250000e+00	2.500000e+00	5.442208e-03	5.602629e-06	5.602629e-06
2.500000e+00	2.750000e+00	4.149164e-03	4.889856e-06	4.889856e-06
2.750000e+00	3.000000e+00	3.044114e-03	4.190168e-06	4.190168e-06
3.000000e+00	3.250000e+00	2.128992e-03	3.501672e-06	3.501672e-06
3.250000e+00	3.500000e+00	1.417155e-03	2.858953e-06	2.858953e-06
3.500000e+00	3.750000e+00	8.877852e-04	2.263229e-06	2.263229e-06
3.750000e+00	4.000000e+00	5.140700e-04	1.721271e-06	1.721271e-06
4.000000e+00	4.250000e+00	2.721395e-04	1.253469e-06	1.253469e-06
4.250000e+00	4.500000e+00	1.257748e-04	8.522442e-07	8.522442e-07
4.500000e+00	4.750000e+00	4.540420e-05	5.104865e-07	5.104865e-07
4.750000e+00	5.000000e+00	9.025904e-06	2.276346e-07	2.276346e-07
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[EXTRA__MEWeight]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[EXTRA__MEWeight]
Path=EW-MCNLO-QCDEW-s-t[EXTRA__MEWeight]
Scale=1000.
ScaledBy=1.37433303742083622e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.407607e-12	7.902912e-13	7.902912e-13
2.500000e-01	5.000000e-01	1.739758e-12	2.049541e-13	2.049541e-13
5.000000e-01	7.500000e-01	2.156501e-12	1.211916e-13	1.211916e-13
7.500000e-01	1.000000e+00	4.164556e-10	4.157978e-10	4.157978e-10
1.000000e+00	1.250000e+00	-9.622772e-12	1.376413e-11	1.376413e-11
1.250000e+00	1.500000e+00	4.363608e-11	4.083826e-11	4.083826e-11
1.500000e+00	1.750000e+00	-1.635990e-11	1.870356e-11	1.870356e-11
1.750000e+00	2.000000e+00	3.306634e-10	3.278138e-10	3.278138e-10
2.000000e+00	2.250000e+00	9.521864e-12	5.296231e-12	5.296231e-12
2.250000e+00	2.500000e+00	2.571003e-12	4.085845e-13	4.085845e-13
2.500000e+00	2.750000e+00	1.932068e-12	4.099030e-13	4.099030e-13
2.750000e+00	3.000000e+00	2.607709e-12	3.247512e-13	3.247512e-13
3.000000e+00	3.250000e+00	2.077723e-12	1.753106e-13	1.753106e-13
3.250000e+00	3.500000e+00	1.694226e-12	1.754278e-13	1.754278e-13
3.500000e+00	3.750000e+00	1.537054e-12	3.419129e-13	3.419129e-13
3.750000e+00	4.000000e+00	1.252908e-12	2.438804e-13	2.438804e-13
4.000000e+00	4.250000e+00	6.679060e-12	6.135232e-12	6.135232e-12
4.250000e+00	4.500000e+00	4.894900e-13	7.195578e-14	7.195578e-14
4.500000e+00	4.750000e+00	2.809742e-13	1.272075e-13	1.272075e-13
4.750000e+00	5.000000e+00	6.146496e-14	3.451462e-14	3.451462e-14
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Scale=1000.
ScaledBy=8.02127898618903590e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	-1.550210e+12	1.476226e+12	1.476226e+12
2.500000e-01	5.000000e-01	-9.307284e+09	9.043053e+09	9.043053e+09
5.000000e-01	7.500000e-01	-2.700447e+19	2.700446e+19	2.700446e+19
7.500000e-01	1.000000e+00	-6.044728e+10	4.843531e+10	4.843531e+10
1.000000e+00	1.250000e+00	-6.284040e+12	6.277055e+12	6.277055e+12
1.250000e+00	1.500000e+00	-1.114491e+06	6.503277e+05	6.503277e+05
1.500000e+00	1.750000e+00	-3.182528e+10	2.143009e+10	2.143009e+10
1.750000e+00	2.000000e+00	-1.354005e+10	1.345597e+10	1.345597e+10
2.000000e+00	2.250000e+00	-5.645492e+07	4.694482e+07	4.694482e+07
2.250000e+00	2.500000e+00	-5.000816e+07	4.989312e+07	4.989312e+07
2.500000e+00	2.750000e+00	-1.553394e+07	1.097712e+07	1.097712e+07
2.750000e+00	3.000000e+00	-8.371444e+06	8.353241e+06	8.353241e+06
3.000000e+00	3.250000e+00	2.036042e+04	2.692265e+04	2.692265e+04
3.250000e+00	3.500000e+00	-4.497084e+03	4.497075e+03	4.497075e+03
3.500000e+00	3.750000e+00	-1.231470e+01	1.129238e+01	1.129238e+01
3.750000e+00	4.000000e+00	-6.352512e+04	6.352285e+04	6.352285e+04
4.000000e+00	4.250000e+00	-4.573220e-04	4.662013e-04	4.662013e-04
4.250000e+00	4.500000e+00	-2.773746e-06	1.580099e-04	1.580099e-04
4.500000e+00	4.750000e+00	-4.549012e-01	4.549031e-01	4.549031e-01
4.750000e+00	5.000000e+00	2.947815e-07	3.487774e-08	3.487774e-08
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.EXPEW]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Scale=1000.
ScaledBy=1.32910168169131524e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	5.384016e-04	2.011834e-06	2.011834e-06
2.500000e-01	5.000000e-01	5.174320e-04	3.498782e-06	3.498782e-06
5.000000e-01	7.500000e-01	4.929632e-04	5.750802e-06	5.750802e-06
7.500000e-01	1.000000e+00	4.478212e-04	3.943818e-06	3.943818e-06
1.000000e+00	1.250000e+00	4.071700e-04	7.009782e-06	7.009782e-06
1.250000e+00	1.500000e+00	3.463122e-04	2.480704e-06	2.480704e-06
1.500000e+00	1.750000e+00	2.876416e-04	2.507988e-06	2.507988e-06
1.750000e+00	2.000000e+00	2.386361e-04	3.422625e-06	3.422625e-06
2.000000e+00	2.250000e+00	1.976091e-04	4.468723e-06	4.468723e-06
2.250000e+00	2.500000e+00	1.528626e-04	9.056085e-07	9.056085e-07
2.500000e+00	2.750000e+00	1.193349e-04	1.514457e-06	1.514457e-06
2.750000e+00	3.000000e+00	9.075328e-05	8.867495e-07	8.867495e-07
3.000000e+00	3.250000e+00	6.753316e-05	6.717336e-07	6.717336e-07
3.250000e+00	3.500000e+00	4.788776e-05	6.643433e-07	6.643433e-07
3.500000e+00	3.750000e+00	3.143051e-05	7.836030e-07	7.836030e-07
3.750000e+00	4.000000e+00	1.943210e-05	4.727558e-07	4.727558e-07
4.000000e+00	4.250000e+00	1.108823e-05	3.707736e-07	3.707736e-07
4.250000e+00	4.500000e+00	5.120768e-06	2.678234e-07	2.678234e-07
4.500000e+00	4.750000e+00	2.024352e-06	2.065049e-07	2.065049e-07
4.750000e+00	5.000000e+00	2.959660e-07	3.497412e-08	3.497412e-08
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.EW]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.EW]
Path=EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.EW]
Scale=1000.
ScaledBy=7.88187731253584406e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	-1.449727e+12	1.349164e+12	1.349164e+12
2.500000e-01	5.000000e-01	-9.463448e+09	9.250091e+09	9.250091e+09
5.000000e-01	7.500000e-01	-2.104282e+19	2.104282e+19	2.104282e+19
7.500000e-01	1.000000e+00	-5.570544e+10	4.223151e+10	4.223151e+10
1.000000e+00	1.250000e+00	-8.390128e+12	8.383860e+12	8.383860e+12
1.250000e+00	1.500000e+00	-9.086080e+05	4.535499e+05	4.535499e+05
1.500000e+00	1.750000e+00	-4.486032e+10	3.305160e+10	3.305160e+10
1.750000e+00	2.000000e+00	-1.244318e+10	1.237484e+10	1.237484e+10
2.000000e+00	2.250000e+00	-6.965216e+07	6.058970e+07	6.058970e+07
2.250000e+00	2.500000e+00	-3.434227e+07	3.423594e+07	3.423594e+07
2.500000e+00	2.750000e+00	-1.720467e+07	1.256504e+07	1.256504e+07
2.750000e+00	3.000000e+00	-1.186187e+07	1.184567e+07	1.184567e+07
3.000000e+00	3.250000e+00	-6.588564e+04	6.072033e+04	6.072033e+04
3.250000e+00	3.500000e+00	-5.176324e+03	5.175804e+03	5.175804e+03
3.500000e+00	3.750000e+00	-7.346868e+00	7.156097e+00	7.156097e+00
3.750000e+00	4.000000e+00	-5.622436e+04	5.622266e+04	5.622266e+04
4.000000e+00	4.250000e+00	-5.472804e-04	5.584814e-04	5.584814e-04
4.250000e+00	4.500000e+00	-5.587352e-05	1.196307e-04	1.196307e-04
4.500000e+00	4.750000e+00	-3.321234e-01	3.321253e-01	3.321253e-01
4.750000e+00	5.000000e+00	3.008441e-07	3.559747e-08	3.559747e-08
# END HISTO1D



==> plots/mcatnlo-ewprod/m_jj.dat <==
# BEGIN PLOT
Legend1YPos=0.92
LegendOnly=EW-NLO-QCD EW-NLO-QCD-EW EW-LO EW-MCNLO-QCD-s-t[Nominal] EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.EW]
DrawOnly=EW-LO EW-NLO-QCD EW-NLO-QCD-EW EW-MCNLO-QCD-s-t[_VarBand] EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.EXPEW] EW-MCNLO-QCD-s[_VarBand] EW-MCNLO-QCDEW-s[ASSOCIATED_CONTRIBUTIONS.EXPEW] EW-MCNLO-QCD-t[_VarBand] EW-MCNLO-QCDEW-t[ASSOCIATED_CONTRIBUTIONS.EXPEW]
RatioPlot4Reference=EW-NLO-QCD
RatioPlot4YMax=1.3999
RatioPlot4YLabel=d$\sigma$/d$\sigma_\text{NLO QCD}$
PlotSize=10,6
RatioPlot=0
Legend1Title=EW production
LogY=1
Legend2YPos=0.25
RatioPlot4DrawOnly=EW-LO EW-NLO-QCD EW-NLO-QCD-EW EW-MCNLO-QCD-s-t[_VarBand] EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.EXPEW] EW-MCNLO-QCD-s[_VarBand] EW-MCNLO-QCDEW-s[ASSOCIATED_CONTRIBUTIONS.EXPEW] EW-MCNLO-QCD-t[_VarBand] EW-MCNLO-QCDEW-t[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Legend2=1
YMin=1.e-4
Legend1XPos=0.6
Legend1Only=EW-LO EW-NLO-QCD EW-NLO-QCD-EW
Legend1=1
YMax=2.e-1
RatioPlot4YSize=4
Legend2XPos=0.15
Title=$\mathrm{pp}\to \mathrm{e}^+\nu_\mathrm{e}\,\mu^+\nu_\mu\,\mathrm{j}\mathrm{j}$
RatioPlot4=1
XLabel=$m_{\mathrm{j}_1\mathrm{j}_2}$ [GeV]
XMax=160.
YLabel=d$\sigma$/d$m_{\mathrm{j}_1\mathrm{j}_2}$ [fb/GeV]
RatioPlot4YMin=0.0001
Legend2Only=EW-MCNLO-QCD-s-t[_VarBand] EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Legend=0
# END PLOT

# BEGIN HISTO1D /EW-NLO-QCD
ErrorBandColor=red!60!black
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 0, dn: 0}}, 2: {"": {up: 0, dn: 0}}, 3: {"": {up: 0, dn: 0}}, 4: {"": {up: 3.905777559392858e-07, dn: 3.905777559392858e-07}}, 5: {"": {up: 1.514999661371269e-06, dn: 1.514999661371269e-06}}, 6: {"": {up: 2.387234694557163e-06, dn: 2.387234694557163e-06}}, 7: {"": {up: 4.36544076319125e-06, dn: 4.36544076319125e-06}}, 8: {"": {up: 5.024288977666823e-06, dn: 5.024288977666823e-06}}, 9: {"": {up: 6.67649986235071e-06, dn: 6.67649986235071e-06}}, 10: {"": {up: 5.414461204200819e-06, dn: 5.414461204200819e-06}}, 11: {"": {up: 7.048670230710004e-06, dn: 7.048670230710004e-06}}, 12: {"": {up: 8.084285177551964e-06, dn: 8.084285177551964e-06}}, 13: {"": {up: 6.697113362497822e-06, dn: 6.697113362497822e-06}}, 14: {"": {up: 8.33088760352288e-06, dn: 8.33088760352288e-06}}, 15: {"": {up: 7.230085134429265e-06, dn: 7.230085134429265e-06}}, 16: {"": {up: 8.581297793130048e-06, dn: 8.581297793130048e-06}}, 17: {"": {up: 7.657215863880569e-06, dn: 7.657215863880569e-06}}, 18: {"": {up: 8.786953208895032e-06, dn: 8.786953208895032e-06}}, 19: {"": {up: 8.317444335462287e-06, dn: 8.317444335462287e-06}}, 20: {"": {up: 8.651822661729675e-06, dn: 8.651822661729675e-06}}, 21: {"": {up: 1.005909281516039e-05, dn: 1.005909281516039e-05}}, 22: {"": {up: 7.601301930042735e-06, dn: 7.601301930042735e-06}}, 23: {"": {up: 5.6462632753659e-06, dn: 5.6462632753659e-06}}, 24: {"": {up: 4.689049720769769e-06, dn: 4.689049720769769e-06}}, 25: {"": {up: 4.221991664950285e-06, dn: 4.221991664950285e-06}}, 26: {"": {up: 3.920450588963208e-06, dn: 3.920450588963208e-06}}, 27: {"": {up: 3.790919379007299e-06, dn: 3.790919379007299e-06}}, 28: {"": {up: 3.473057104580628e-06, dn: 3.473057104580628e-06}}, 29: {"": {up: 3.286357884891313e-06, dn: 3.286357884891313e-06}}, 30: {"": {up: 3.152441960822027e-06, dn: 3.152441960822027e-06}}, 31: {"": {up: 3.192326367221875e-06, dn: 3.192326367221875e-06}}, 32: {"": {up: 3.487247291538343e-06, dn: 3.487247291538343e-06}}, 33: {"": {up: 2.972127450004744e-06, dn: 2.972127450004744e-06}}, 34: {"": {up: 3.095480975927784e-06, dn: 3.095480975927784e-06}}, 35: {"": {up: 3.233496090723802e-06, dn: 3.233496090723802e-06}}, 36: {"": {up: 3.639883280102091e-06, dn: 3.639883280102091e-06}}, 37: {"": {up: 4.532465474306806e-06, dn: 4.532465474306806e-06}}, 38: {"": {up: 6.65912822509389e-06, dn: 6.65912822509389e-06}}, 39: {"": {up: 1.343596046933415e-05, dn: 1.343596046933415e-05}}, 40: {"": {up: 1.684178655670495e-05, dn: 1.684178655670495e-05}}, 41: {"": {up: 7.787299703102813e-06, dn: 7.787299703102813e-06}}, 42: {"": {up: 4.603079828800586e-06, dn: 4.603079828800586e-06}}, 43: {"": {up: 3.354326414264342e-06, dn: 3.354326414264342e-06}}, 44: {"": {up: 2.701139172332963e-06, dn: 2.701139172332963e-06}}, 45: {"": {up: 2.319951766543549e-06, dn: 2.319951766543549e-06}}, 46: {"": {up: 2.070901628830754e-06, dn: 2.070901628830754e-06}}, 47: {"": {up: 1.906338079916286e-06, dn: 1.906338079916286e-06}}, 48: {"": {up: 1.809863112007039e-06, dn: 1.809863112007039e-06}}, 49: {"": {up: 1.702099495525206e-06, dn: 1.702099495525206e-06}}, 50: {"": {up: 1.649758684844475e-06, dn: 1.649758684844475e-06}}, 51: {"": {up: 1.617558010527369e-06, dn: 1.617558010527369e-06}}, 52: {"": {up: 1.56995673018901e-06, dn: 1.56995673018901e-06}}, 53: {"": {up: 1.541005500607582e-06, dn: 1.541005500607582e-06}}, 54: {"": {up: 1.507540732732385e-06, dn: 1.507540732732385e-06}}, 55: {"": {up: 1.562631975432047e-06, dn: 1.562631975432047e-06}}, 56: {"": {up: 1.524463333554192e-06, dn: 1.524463333554192e-06}}, 57: {"": {up: 1.535406594346295e-06, dn: 1.535406594346295e-06}}, 58: {"": {up: 1.53229465612434e-06, dn: 1.53229465612434e-06}}, 59: {"": {up: 1.53233836032496e-06, dn: 1.53233836032496e-06}}, 60: {"": {up: 1.546258505220274e-06, dn: 1.546258505220274e-06}}, 61: {"": {up: 1.549676936575526e-06, dn: 1.549676936575526e-06}}, 62: {"": {up: 1.56403112475799e-06, dn: 1.56403112475799e-06}}, 63: {"": {up: 1.555922537581473e-06, dn: 1.555922537581473e-06}}, 64: {"": {up: 1.587261764371715e-06, dn: 1.587261764371715e-06}}, 65: {"": {up: 1.585952391694398e-06, dn: 1.585952391694398e-06}}, 66: {"": {up: 1.605366568444101e-06, dn: 1.605366568444101e-06}}, 67: {"": {up: 1.61404106684227e-06, dn: 1.61404106684227e-06}}, 68: {"": {up: 1.627385823760212e-06, dn: 1.627385823760212e-06}}, 69: {"": {up: 1.633613638278527e-06, dn: 1.633613638278527e-06}}, 70: {"": {up: 1.662459154093476e-06, dn: 1.662459154093476e-06}}, 71: {"": {up: 1.650156836230262e-06, dn: 1.650156836230262e-06}}, 72: {"": {up: 1.661859984186991e-06, dn: 1.661859984186991e-06}}, 73: {"": {up: 1.708659862206195e-06, dn: 1.708659862206195e-06}}, 74: {"": {up: 1.721019195596035e-06, dn: 1.721019195596035e-06}}, 75: {"": {up: 1.710407426747555e-06, dn: 1.710407426747555e-06}}, 76: {"": {up: 1.730359143804063e-06, dn: 1.730359143804063e-06}}, 77: {"": {up: 1.772058590667509e-06, dn: 1.772058590667509e-06}}, 78: {"": {up: 1.776143254960521e-06, dn: 1.776143254960521e-06}}, 79: {"": {up: 1.766124749870715e-06, dn: 1.766124749870715e-06}}, 80: {"": {up: 0, dn: 0}}, 81: {"": {up: 0, dn: 0}}, 82: {"": {up: 0, dn: 0}}, 83: {"": {up: 0, dn: 0}}, 84: {"": {up: 0, dn: 0}}, 85: {"": {up: 0, dn: 0}}, 86: {"": {up: 0, dn: 0}}, 87: {"": {up: 0, dn: 0}}, 88: {"": {up: 0, dn: 0}}, 89: {"": {up: 0, dn: 0}}, 90: {"": {up: 0, dn: 0}}, 91: {"": {up: 0, dn: 0}}, 92: {"": {up: 0, dn: 0}}, 93: {"": {up: 0, dn: 0}}, 94: {"": {up: 0, dn: 0}}, 95: {"": {up: 0, dn: 0}}, 96: {"": {up: 0, dn: 0}}, 97: {"": {up: 0, dn: 0}}, 98: {"": {up: 0, dn: 0}}, 99: {"": {up: 0, dn: 0}}, 100: {"": {up: 0, dn: 0}}, 101: {"": {up: 0, dn: 0}}, 102: {"": {up: 0, dn: 0}}, 103: {"": {up: 0, dn: 0}}, 104: {"": {up: 0, dn: 0}}, 105: {"": {up: 0, dn: 0}}, 106: {"": {up: 0, dn: 0}}, 107: {"": {up: 0, dn: 0}}, 108: {"": {up: 0, dn: 0}}, 109: {"": {up: 0, dn: 0}}, 110: {"": {up: 0, dn: 0}}, 111: {"": {up: 0, dn: 0}}, 112: {"": {up: 0, dn: 0}}, 113: {"": {up: 0, dn: 0}}, 114: {"": {up: 0, dn: 0}}, 115: {"": {up: 0, dn: 0}}, 116: {"": {up: 0, dn: 0}}, 117: {"": {up: 0, dn: 0}}, 118: {"": {up: 0, dn: 0}}, 119: {"": {up: 0, dn: 0}}, 120: {"": {up: 0, dn: 0}}, 121: {"": {up: 0, dn: 0}}, 122: {"": {up: 0, dn: 0}}, 123: {"": {up: 0, dn: 0}}, 124: {"": {up: 0, dn: 0}}, 125: {"": {up: 0, dn: 0}}, 126: {"": {up: 0, dn: 0}}, 127: {"": {up: 0, dn: 0}}, 128: {"": {up: 0, dn: 0}}, 129: {"": {up: 0, dn: 0}}, 130: {"": {up: 0, dn: 0}}, 131: {"": {up: 0, dn: 0}}, 132: {"": {up: 0, dn: 0}}, 133: {"": {up: 0, dn: 0}}, 134: {"": {up: 0, dn: 0}}, 135: {"": {up: 0, dn: 0}}, 136: {"": {up: 0, dn: 0}}, 137: {"": {up: 0, dn: 0}}, 138: {"": {up: 0, dn: 0}}, 139: {"": {up: 0, dn: 0}}, 140: {"": {up: 0, dn: 0}}, 141: {"": {up: 0, dn: 0}}, 142: {"": {up: 0, dn: 0}}, 143: {"": {up: 0, dn: 0}}, 144: {"": {up: 0, dn: 0}}, 145: {"": {up: 0, dn: 0}}, 146: {"": {up: 0, dn: 0}}, 147: {"": {up: 0, dn: 0}}, 148: {"": {up: 0, dn: 0}}, 149: {"": {up: 0, dn: 0}}, 150: {"": {up: 0, dn: 0}}, 151: {"": {up: 0, dn: 0}}, 152: {"": {up: 0, dn: 0}}, 153: {"": {up: 0, dn: 0}}, 154: {"": {up: 0, dn: 0}}, 155: {"": {up: 0, dn: 0}}, 156: {"": {up: 0, dn: 0}}, 157: {"": {up: 0, dn: 0}}, 158: {"": {up: 0, dn: 0}}, 159: {"": {up: 0, dn: 0}}, 160: {"": {up: 0, dn: 0}}, 161: {"": {up: 0, dn: 0}}, 162: {"": {up: 0, dn: 0}}, 163: {"": {up: 0, dn: 0}}, 164: {"": {up: 0, dn: 0}}, 165: {"": {up: 0, dn: 0}}, 166: {"": {up: 0, dn: 0}}, 167: {"": {up: 0, dn: 0}}, 168: {"": {up: 0, dn: 0}}, 169: {"": {up: 0, dn: 0}}, 170: {"": {up: 0, dn: 0}}, 171: {"": {up: 0, dn: 0}}, 172: {"": {up: 0, dn: 0}}, 173: {"": {up: 0, dn: 0}}, 174: {"": {up: 0, dn: 0}}, 175: {"": {up: 0, dn: 0}}, 176: {"": {up: 0, dn: 0}}, 177: {"": {up: 0, dn: 0}}, 178: {"": {up: 0, dn: 0}}, 179: {"": {up: 0, dn: 0}}, 180: {"": {up: 0, dn: 0}}, 181: {"": {up: 0, dn: 0}}, 182: {"": {up: 0, dn: 0}}, 183: {"": {up: 0, dn: 0}}, 184: {"": {up: 0, dn: 0}}, 185: {"": {up: 0, dn: 0}}, 186: {"": {up: 0, dn: 0}}, 187: {"": {up: 0, dn: 0}}, 188: {"": {up: 0, dn: 0}}, 189: {"": {up: 0, dn: 0}}, 190: {"": {up: 0, dn: 0}}, 191: {"": {up: 0, dn: 0}}, 192: {"": {up: 0, dn: 0}}, 193: {"": {up: 0, dn: 0}}, 194: {"": {up: 0, dn: 0}}, 195: {"": {up: 0, dn: 0}}, 196: {"": {up: 0, dn: 0}}, 197: {"": {up: 0, dn: 0}}, 198: {"": {up: 0, dn: 0}}, 199: {"": {up: 0, dn: 0}}, 200: {"": {up: 0, dn: 0}}, 201: {"": {up: 0, dn: 0}}, 202: {"": {up: 0, dn: 0}}, 203: {"": {up: 0, dn: 0}}, 204: {"": {up: 0, dn: 0}}, 205: {"": {up: 0, dn: 0}}, 206: {"": {up: 0, dn: 0}}, 207: {"": {up: 0, dn: 0}}, 208: {"": {up: 0, dn: 0}}, 209: {"": {up: 0, dn: 0}}, 210: {"": {up: 0, dn: 0}}, 211: {"": {up: 0, dn: 0}}, 212: {"": {up: 0, dn: 0}}, 213: {"": {up: 0, dn: 0}}, 214: {"": {up: 0, dn: 0}}, 215: {"": {up: 0, dn: 0}}, 216: {"": {up: 0, dn: 0}}, 217: {"": {up: 0, dn: 0}}, 218: {"": {up: 0, dn: 0}}, 219: {"": {up: 0, dn: 0}}, 220: {"": {up: 0, dn: 0}}, 221: {"": {up: 0, dn: 0}}, 222: {"": {up: 0, dn: 0}}, 223: {"": {up: 0, dn: 0}}, 224: {"": {up: 0, dn: 0}}, 225: {"": {up: 0, dn: 0}}, 226: {"": {up: 0, dn: 0}}, 227: {"": {up: 0, dn: 0}}, 228: {"": {up: 0, dn: 0}}, 229: {"": {up: 0, dn: 0}}, 230: {"": {up: 0, dn: 0}}, 231: {"": {up: 0, dn: 0}}, 232: {"": {up: 0, dn: 0}}, 233: {"": {up: 0, dn: 0}}, 234: {"": {up: 0, dn: 0}}, 235: {"": {up: 0, dn: 0}}, 236: {"": {up: 0, dn: 0}}, 237: {"": {up: 0, dn: 0}}, 238: {"": {up: 0, dn: 0}}, 239: {"": {up: 0, dn: 0}}, 240: {"": {up: 0, dn: 0}}, 241: {"": {up: 0, dn: 0}}, 242: {"": {up: 0, dn: 0}}, 243: {"": {up: 0, dn: 0}}, 244: {"": {up: 0, dn: 0}}, 245: {"": {up: 0, dn: 0}}, 246: {"": {up: 0, dn: 0}}, 247: {"": {up: 0, dn: 0}}, 248: {"": {up: 0, dn: 0}}, 249: {"": {up: 0, dn: 0}}, 250: {"": {up: 0, dn: 0}}, 251: {"": {up: 0, dn: 0}}, 252: {"": {up: 0, dn: 0}}, 253: {"": {up: 0, dn: 0}}, 254: {"": {up: 0, dn: 0}}, 255: {"": {up: 0, dn: 0}}, 256: {"": {up: 0, dn: 0}}, 257: {"": {up: 0, dn: 0}}, 258: {"": {up: 0, dn: 0}}, 259: {"": {up: 0, dn: 0}}, 260: {"": {up: 0, dn: 0}}, 261: {"": {up: 0, dn: 0}}, 262: {"": {up: 0, dn: 0}}, 263: {"": {up: 0, dn: 0}}, 264: {"": {up: 0, dn: 0}}, 265: {"": {up: 0, dn: 0}}, 266: {"": {up: 0, dn: 0}}, 267: {"": {up: 0, dn: 0}}, 268: {"": {up: 0, dn: 0}}, 269: {"": {up: 0, dn: 0}}, 270: {"": {up: 0, dn: 0}}, 271: {"": {up: 0, dn: 0}}, 272: {"": {up: 0, dn: 0}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 0, dn: 0}}, 276: {"": {up: 0, dn: 0}}, 277: {"": {up: 0, dn: 0}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 0, dn: 0}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 0, dn: 0}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 0, dn: 0}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 0, dn: 0}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}, 650: {"": {up: 0, dn: 0}}, 651: {"": {up: 0, dn: 0}}, 652: {"": {up: 0, dn: 0}}, 653: {"": {up: 0, dn: 0}}, 654: {"": {up: 0, dn: 0}}, 655: {"": {up: 0, dn: 0}}, 656: {"": {up: 0, dn: 0}}, 657: {"": {up: 0, dn: 0}}, 658: {"": {up: 0, dn: 0}}, 659: {"": {up: 0, dn: 0}}, 660: {"": {up: 0, dn: 0}}, 661: {"": {up: 0, dn: 0}}, 662: {"": {up: 0, dn: 0}}, 663: {"": {up: 0, dn: 0}}, 664: {"": {up: 0, dn: 0}}, 665: {"": {up: 0, dn: 0}}, 666: {"": {up: 0, dn: 0}}, 667: {"": {up: 0, dn: 0}}, 668: {"": {up: 0, dn: 0}}, 669: {"": {up: 0, dn: 0}}, 670: {"": {up: 0, dn: 0}}, 671: {"": {up: 0, dn: 0}}, 672: {"": {up: 0, dn: 0}}, 673: {"": {up: 0, dn: 0}}, 674: {"": {up: 0, dn: 0}}, 675: {"": {up: 0, dn: 0}}, 676: {"": {up: 0, dn: 0}}, 677: {"": {up: 0, dn: 0}}, 678: {"": {up: 0, dn: 0}}, 679: {"": {up: 0, dn: 0}}, 680: {"": {up: 0, dn: 0}}, 681: {"": {up: 0, dn: 0}}, 682: {"": {up: 0, dn: 0}}, 683: {"": {up: 0, dn: 0}}, 684: {"": {up: 0, dn: 0}}, 685: {"": {up: 0, dn: 0}}, 686: {"": {up: 0, dn: 0}}, 687: {"": {up: 0, dn: 0}}, 688: {"": {up: 0, dn: 0}}, 689: {"": {up: 0, dn: 0}}, 690: {"": {up: 0, dn: 0}}, 691: {"": {up: 0, dn: 0}}, 692: {"": {up: 0, dn: 0}}, 693: {"": {up: 0, dn: 0}}, 694: {"": {up: 0, dn: 0}}, 695: {"": {up: 0, dn: 0}}, 696: {"": {up: 0, dn: 0}}, 697: {"": {up: 0, dn: 0}}, 698: {"": {up: 0, dn: 0}}, 699: {"": {up: 0, dn: 0}}, 700: {"": {up: 0, dn: 0}}, 701: {"": {up: 0, dn: 0}}, 702: {"": {up: 0, dn: 0}}, 703: {"": {up: 0, dn: 0}}, 704: {"": {up: 0, dn: 0}}, 705: {"": {up: 0, dn: 0}}, 706: {"": {up: 0, dn: 0}}, 707: {"": {up: 0, dn: 0}}, 708: {"": {up: 0, dn: 0}}, 709: {"": {up: 0, dn: 0}}, 710: {"": {up: 0, dn: 0}}, 711: {"": {up: 0, dn: 0}}, 712: {"": {up: 0, dn: 0}}, 713: {"": {up: 0, dn: 0}}, 714: {"": {up: 0, dn: 0}}, 715: {"": {up: 0, dn: 0}}, 716: {"": {up: 0, dn: 0}}, 717: {"": {up: 0, dn: 0}}, 718: {"": {up: 0, dn: 0}}, 719: {"": {up: 0, dn: 0}}, 720: {"": {up: 0, dn: 0}}, 721: {"": {up: 0, dn: 0}}, 722: {"": {up: 0, dn: 0}}, 723: {"": {up: 0, dn: 0}}, 724: {"": {up: 0, dn: 0}}, 725: {"": {up: 0, dn: 0}}, 726: {"": {up: 0, dn: 0}}, 727: {"": {up: 0, dn: 0}}, 728: {"": {up: 0, dn: 0}}, 729: {"": {up: 0, dn: 0}}, 730: {"": {up: 0, dn: 0}}, 731: {"": {up: 0, dn: 0}}, 732: {"": {up: 0, dn: 0}}, 733: {"": {up: 0, dn: 0}}, 734: {"": {up: 0, dn: 0}}, 735: {"": {up: 0, dn: 0}}, 736: {"": {up: 0, dn: 0}}, 737: {"": {up: 0, dn: 0}}, 738: {"": {up: 0, dn: 0}}, 739: {"": {up: 0, dn: 0}}, 740: {"": {up: 0, dn: 0}}, 741: {"": {up: 0, dn: 0}}, 742: {"": {up: 0, dn: 0}}, 743: {"": {up: 0, dn: 0}}, 744: {"": {up: 0, dn: 0}}, 745: {"": {up: 0, dn: 0}}, 746: {"": {up: 0, dn: 0}}, 747: {"": {up: 0, dn: 0}}, 748: {"": {up: 0, dn: 0}}, 749: {"": {up: 0, dn: 0}}, 750: {"": {up: 0, dn: 0}}, 751: {"": {up: 0, dn: 0}}, 752: {"": {up: 0, dn: 0}}, 753: {"": {up: 0, dn: 0}}, 754: {"": {up: 0, dn: 0}}, 755: {"": {up: 0, dn: 0}}, 756: {"": {up: 0, dn: 0}}, 757: {"": {up: 0, dn: 0}}, 758: {"": {up: 0, dn: 0}}, 759: {"": {up: 0, dn: 0}}, 760: {"": {up: 0, dn: 0}}, 761: {"": {up: 0, dn: 0}}, 762: {"": {up: 0, dn: 0}}, 763: {"": {up: 0, dn: 0}}, 764: {"": {up: 0, dn: 0}}, 765: {"": {up: 0, dn: 0}}, 766: {"": {up: 0, dn: 0}}, 767: {"": {up: 0, dn: 0}}, 768: {"": {up: 0, dn: 0}}, 769: {"": {up: 0, dn: 0}}, 770: {"": {up: 0, dn: 0}}, 771: {"": {up: 0, dn: 0}}, 772: {"": {up: 0, dn: 0}}, 773: {"": {up: 0, dn: 0}}, 774: {"": {up: 0, dn: 0}}, 775: {"": {up: 0, dn: 0}}, 776: {"": {up: 0, dn: 0}}, 777: {"": {up: 0, dn: 0}}, 778: {"": {up: 0, dn: 0}}, 779: {"": {up: 0, dn: 0}}, 780: {"": {up: 0, dn: 0}}, 781: {"": {up: 0, dn: 0}}, 782: {"": {up: 0, dn: 0}}, 783: {"": {up: 0, dn: 0}}, 784: {"": {up: 0, dn: 0}}, 785: {"": {up: 0, dn: 0}}, 786: {"": {up: 0, dn: 0}}, 787: {"": {up: 0, dn: 0}}, 788: {"": {up: 0, dn: 0}}, 789: {"": {up: 0, dn: 0}}, 790: {"": {up: 0, dn: 0}}, 791: {"": {up: 0, dn: 0}}, 792: {"": {up: 0, dn: 0}}, 793: {"": {up: 0, dn: 0}}, 794: {"": {up: 0, dn: 0}}, 795: {"": {up: 0, dn: 0}}, 796: {"": {up: 0, dn: 0}}, 797: {"": {up: 0, dn: 0}}, 798: {"": {up: 0, dn: 0}}, 799: {"": {up: 0, dn: 0}}, 800: {"": {up: 0, dn: 0}}, 801: {"": {up: 0, dn: 0}}, 802: {"": {up: 0, dn: 0}}, 803: {"": {up: 0, dn: 0}}, 804: {"": {up: 0, dn: 0}}, 805: {"": {up: 0, dn: 0}}, 806: {"": {up: 0, dn: 0}}, 807: {"": {up: 0, dn: 0}}, 808: {"": {up: 0, dn: 0}}, 809: {"": {up: 0, dn: 0}}, 810: {"": {up: 0, dn: 0}}, 811: {"": {up: 0, dn: 0}}, 812: {"": {up: 0, dn: 0}}, 813: {"": {up: 0, dn: 0}}, 814: {"": {up: 0, dn: 0}}, 815: {"": {up: 0, dn: 0}}, 816: {"": {up: 0, dn: 0}}, 817: {"": {up: 0, dn: 0}}, 818: {"": {up: 0, dn: 0}}, 819: {"": {up: 0, dn: 0}}, 820: {"": {up: 0, dn: 0}}, 821: {"": {up: 0, dn: 0}}, 822: {"": {up: 0, dn: 0}}, 823: {"": {up: 0, dn: 0}}, 824: {"": {up: 0, dn: 0}}, 825: {"": {up: 0, dn: 0}}, 826: {"": {up: 0, dn: 0}}, 827: {"": {up: 0, dn: 0}}, 828: {"": {up: 0, dn: 0}}, 829: {"": {up: 0, dn: 0}}, 830: {"": {up: 0, dn: 0}}, 831: {"": {up: 0, dn: 0}}, 832: {"": {up: 0, dn: 0}}, 833: {"": {up: 0, dn: 0}}, 834: {"": {up: 0, dn: 0}}, 835: {"": {up: 0, dn: 0}}, 836: {"": {up: 0, dn: 0}}, 837: {"": {up: 0, dn: 0}}, 838: {"": {up: 0, dn: 0}}, 839: {"": {up: 0, dn: 0}}, 840: {"": {up: 0, dn: 0}}, 841: {"": {up: 0, dn: 0}}, 842: {"": {up: 0, dn: 0}}, 843: {"": {up: 0, dn: 0}}, 844: {"": {up: 0, dn: 0}}, 845: {"": {up: 0, dn: 0}}, 846: {"": {up: 0, dn: 0}}, 847: {"": {up: 0, dn: 0}}, 848: {"": {up: 0, dn: 0}}, 849: {"": {up: 0, dn: 0}}, 850: {"": {up: 0, dn: 0}}, 851: {"": {up: 0, dn: 0}}, 852: {"": {up: 0, dn: 0}}, 853: {"": {up: 0, dn: 0}}, 854: {"": {up: 0, dn: 0}}, 855: {"": {up: 0, dn: 0}}, 856: {"": {up: 0, dn: 0}}, 857: {"": {up: 0, dn: 0}}, 858: {"": {up: 0, dn: 0}}, 859: {"": {up: 0, dn: 0}}, 860: {"": {up: 0, dn: 0}}, 861: {"": {up: 0, dn: 0}}, 862: {"": {up: 0, dn: 0}}, 863: {"": {up: 0, dn: 0}}, 864: {"": {up: 0, dn: 0}}, 865: {"": {up: 0, dn: 0}}, 866: {"": {up: 0, dn: 0}}, 867: {"": {up: 0, dn: 0}}, 868: {"": {up: 0, dn: 0}}, 869: {"": {up: 0, dn: 0}}, 870: {"": {up: 0, dn: 0}}, 871: {"": {up: 0, dn: 0}}, 872: {"": {up: 0, dn: 0}}, 873: {"": {up: 0, dn: 0}}, 874: {"": {up: 0, dn: 0}}, 875: {"": {up: 0, dn: 0}}, 876: {"": {up: 0, dn: 0}}, 877: {"": {up: 0, dn: 0}}, 878: {"": {up: 0, dn: 0}}, 879: {"": {up: 0, dn: 0}}, 880: {"": {up: 0, dn: 0}}, 881: {"": {up: 0, dn: 0}}, 882: {"": {up: 0, dn: 0}}, 883: {"": {up: 0, dn: 0}}, 884: {"": {up: 0, dn: 0}}, 885: {"": {up: 0, dn: 0}}, 886: {"": {up: 0, dn: 0}}, 887: {"": {up: 0, dn: 0}}, 888: {"": {up: 0, dn: 0}}, 889: {"": {up: 0, dn: 0}}, 890: {"": {up: 0, dn: 0}}, 891: {"": {up: 0, dn: 0}}, 892: {"": {up: 0, dn: 0}}, 893: {"": {up: 0, dn: 0}}, 894: {"": {up: 0, dn: 0}}, 895: {"": {up: 0, dn: 0}}, 896: {"": {up: 0, dn: 0}}, 897: {"": {up: 0, dn: 0}}, 898: {"": {up: 0, dn: 0}}, 899: {"": {up: 0, dn: 0}}, 900: {"": {up: 0, dn: 0}}, 901: {"": {up: 0, dn: 0}}, 902: {"": {up: 0, dn: 0}}, 903: {"": {up: 0, dn: 0}}, 904: {"": {up: 0, dn: 0}}, 905: {"": {up: 0, dn: 0}}, 906: {"": {up: 0, dn: 0}}, 907: {"": {up: 0, dn: 0}}, 908: {"": {up: 0, dn: 0}}, 909: {"": {up: 0, dn: 0}}, 910: {"": {up: 0, dn: 0}}, 911: {"": {up: 0, dn: 0}}, 912: {"": {up: 0, dn: 0}}, 913: {"": {up: 0, dn: 0}}, 914: {"": {up: 0, dn: 0}}, 915: {"": {up: 0, dn: 0}}, 916: {"": {up: 0, dn: 0}}, 917: {"": {up: 0, dn: 0}}, 918: {"": {up: 0, dn: 0}}, 919: {"": {up: 0, dn: 0}}, 920: {"": {up: 0, dn: 0}}, 921: {"": {up: 0, dn: 0}}, 922: {"": {up: 0, dn: 0}}, 923: {"": {up: 0, dn: 0}}, 924: {"": {up: 0, dn: 0}}, 925: {"": {up: 0, dn: 0}}, 926: {"": {up: 0, dn: 0}}, 927: {"": {up: 0, dn: 0}}, 928: {"": {up: 0, dn: 0}}, 929: {"": {up: 0, dn: 0}}, 930: {"": {up: 0, dn: 0}}, 931: {"": {up: 0, dn: 0}}, 932: {"": {up: 0, dn: 0}}, 933: {"": {up: 0, dn: 0}}, 934: {"": {up: 0, dn: 0}}, 935: {"": {up: 0, dn: 0}}, 936: {"": {up: 0, dn: 0}}, 937: {"": {up: 0, dn: 0}}, 938: {"": {up: 0, dn: 0}}, 939: {"": {up: 0, dn: 0}}, 940: {"": {up: 0, dn: 0}}, 941: {"": {up: 0, dn: 0}}, 942: {"": {up: 0, dn: 0}}, 943: {"": {up: 0, dn: 0}}, 944: {"": {up: 0, dn: 0}}, 945: {"": {up: 0, dn: 0}}, 946: {"": {up: 0, dn: 0}}, 947: {"": {up: 0, dn: 0}}, 948: {"": {up: 0, dn: 0}}, 949: {"": {up: 0, dn: 0}}, 950: {"": {up: 0, dn: 0}}, 951: {"": {up: 0, dn: 0}}, 952: {"": {up: 0, dn: 0}}, 953: {"": {up: 0, dn: 0}}, 954: {"": {up: 0, dn: 0}}, 955: {"": {up: 0, dn: 0}}, 956: {"": {up: 0, dn: 0}}, 957: {"": {up: 0, dn: 0}}, 958: {"": {up: 0, dn: 0}}, 959: {"": {up: 0, dn: 0}}, 960: {"": {up: 0, dn: 0}}, 961: {"": {up: 0, dn: 0}}, 962: {"": {up: 0, dn: 0}}, 963: {"": {up: 0, dn: 0}}, 964: {"": {up: 0, dn: 0}}, 965: {"": {up: 0, dn: 0}}, 966: {"": {up: 0, dn: 0}}, 967: {"": {up: 0, dn: 0}}, 968: {"": {up: 0, dn: 0}}, 969: {"": {up: 0, dn: 0}}, 970: {"": {up: 0, dn: 0}}, 971: {"": {up: 0, dn: 0}}, 972: {"": {up: 0, dn: 0}}, 973: {"": {up: 0, dn: 0}}, 974: {"": {up: 0, dn: 0}}, 975: {"": {up: 0, dn: 0}}, 976: {"": {up: 0, dn: 0}}, 977: {"": {up: 0, dn: 0}}, 978: {"": {up: 0, dn: 0}}, 979: {"": {up: 0, dn: 0}}, 980: {"": {up: 0, dn: 0}}, 981: {"": {up: 0, dn: 0}}, 982: {"": {up: 0, dn: 0}}, 983: {"": {up: 0, dn: 0}}, 984: {"": {up: 0, dn: 0}}, 985: {"": {up: 0, dn: 0}}, 986: {"": {up: 0, dn: 0}}, 987: {"": {up: 0, dn: 0}}, 988: {"": {up: 0, dn: 0}}, 989: {"": {up: 0, dn: 0}}, 990: {"": {up: 0, dn: 0}}, 991: {"": {up: 0, dn: 0}}, 992: {"": {up: 0, dn: 0}}, 993: {"": {up: 0, dn: 0}}, 994: {"": {up: 0, dn: 0}}, 995: {"": {up: 0, dn: 0}}, 996: {"": {up: 0, dn: 0}}, 997: {"": {up: 0, dn: 0}}, 998: {"": {up: 0, dn: 0}}, 999: {"": {up: 0, dn: 0}}}
ErrorTubeLineColor=black
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-NLO-QCD
Path=EW-NLO-QCD
Title=NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	-5.729223e-15	5.729223e-15	5.729223e-15
8.000000e+00	1.000000e+01	5.887668e-05	1.142054e-05	1.142054e-05
1.000000e+01	1.200000e+01	4.801884e-04	6.259764e-05	6.259764e-05
1.200000e+01	1.400000e+01	1.000917e-03	5.680117e-05	5.680117e-05
1.400000e+01	1.600000e+01	1.834925e-03	6.716622e-05	6.716622e-05
1.600000e+01	1.800000e+01	2.456323e-03	5.762233e-05	5.762233e-05
1.800000e+01	2.000000e+01	3.015888e-03	5.461751e-05	5.461751e-05
2.000000e+01	2.200000e+01	3.458552e-03	5.370821e-05	5.370821e-05
2.200000e+01	2.400000e+01	4.097320e-03	9.091000e-05	9.091000e-05
2.400000e+01	2.600000e+01	4.446031e-03	7.531938e-05	7.531938e-05
2.600000e+01	2.800000e+01	4.748647e-03	8.464956e-05	8.464956e-05
2.800000e+01	3.000000e+01	5.029875e-03	8.484368e-05	8.484368e-05
3.000000e+01	3.200000e+01	5.588501e-03	9.970611e-05	9.970611e-05
3.200000e+01	3.400000e+01	5.735998e-03	1.031459e-04	1.031459e-04
3.400000e+01	3.600000e+01	6.436860e-03	2.009096e-04	2.009096e-04
3.600000e+01	3.800000e+01	6.345123e-03	1.159495e-04	1.159495e-04
3.800000e+01	4.000000e+01	6.372947e-03	1.760559e-04	1.760559e-04
4.000000e+01	4.200000e+01	6.370453e-03	1.655219e-04	1.655219e-04
4.200000e+01	4.400000e+01	6.031342e-03	1.716367e-04	1.716367e-04
4.400000e+01	4.600000e+01	5.456186e-03	1.526447e-04	1.526447e-04
4.600000e+01	4.800000e+01	5.673753e-03	1.376262e-04	1.376262e-04
4.800000e+01	5.000000e+01	5.752031e-03	1.244954e-04	1.244954e-04
5.000000e+01	5.200000e+01	6.317909e-03	8.279841e-05	8.279841e-05
5.200000e+01	5.400000e+01	6.667593e-03	9.854163e-05	9.854163e-05
5.400000e+01	5.600000e+01	7.111907e-03	9.701459e-05	9.701459e-05
5.600000e+01	5.800000e+01	7.648525e-03	9.409441e-05	9.409441e-05
5.800000e+01	6.000000e+01	8.616464e-03	1.090544e-04	1.090544e-04
6.000000e+01	6.200000e+01	9.168620e-03	1.095726e-04	1.095726e-04
6.200000e+01	6.400000e+01	1.052859e-02	1.333307e-04	1.333307e-04
6.400000e+01	6.600000e+01	1.153064e-02	1.380117e-04	1.380117e-04
6.600000e+01	6.800000e+01	1.322900e-02	1.053990e-04	1.053990e-04
6.800000e+01	7.000000e+01	1.542761e-02	1.041349e-04	1.041349e-04
7.000000e+01	7.200000e+01	1.812046e-02	1.294137e-04	1.294137e-04
7.200000e+01	7.400000e+01	2.264953e-02	1.480057e-04	1.480057e-04
7.400000e+01	7.600000e+01	3.048773e-02	1.674635e-04	1.674635e-04
7.600000e+01	7.800000e+01	4.641353e-02	2.588314e-04	2.588314e-04
7.800000e+01	8.000000e+01	7.276724e-02	3.740122e-04	3.740122e-04
8.000000e+01	8.200000e+01	2.903040e-02	3.679908e-04	3.679908e-04
8.200000e+01	8.400000e+01	1.224766e-02	1.643924e-04	1.643924e-04
8.400000e+01	8.600000e+01	8.276126e-03	7.411800e-05	7.411800e-05
8.600000e+01	8.800000e+01	6.495850e-03	5.270398e-05	5.270398e-05
8.800000e+01	9.000000e+01	5.638947e-03	4.728893e-05	4.728893e-05
9.000000e+01	9.200000e+01	5.104501e-03	7.365564e-05	7.365564e-05
9.200000e+01	9.400000e+01	4.678645e-03	3.281671e-05	3.281671e-05
9.400000e+01	9.600000e+01	4.442842e-03	3.522355e-05	3.522355e-05
9.600000e+01	9.800000e+01	4.218139e-03	5.369181e-05	5.369181e-05
9.800000e+01	1.000000e+02	4.011659e-03	3.470764e-05	3.470764e-05
1.000000e+02	1.020000e+02	3.871388e-03	2.776522e-05	2.776522e-05
1.020000e+02	1.040000e+02	3.744907e-03	2.735318e-05	2.735318e-05
1.040000e+02	1.060000e+02	3.594724e-03	2.317173e-05	2.317173e-05
1.060000e+02	1.080000e+02	3.544837e-03	3.434375e-05	3.434375e-05
1.080000e+02	1.100000e+02	3.442223e-03	3.035420e-05	3.035420e-05
1.100000e+02	1.120000e+02	3.342588e-03	2.787847e-05	2.787847e-05
1.120000e+02	1.140000e+02	3.235890e-03	2.679723e-05	2.679723e-05
1.140000e+02	1.160000e+02	3.174159e-03	3.082622e-05	3.082622e-05
1.160000e+02	1.180000e+02	3.105164e-03	2.875222e-05	2.875222e-05
1.180000e+02	1.200000e+02	2.994549e-03	2.230630e-05	2.230630e-05
1.200000e+02	1.220000e+02	2.915819e-03	2.343292e-05	2.343292e-05
1.220000e+02	1.240000e+02	2.922589e-03	3.216497e-05	3.216497e-05
1.240000e+02	1.260000e+02	2.823500e-03	3.292774e-05	3.292774e-05
1.260000e+02	1.280000e+02	2.721936e-03	2.107157e-05	2.107157e-05
1.280000e+02	1.300000e+02	2.716798e-03	2.363747e-05	2.363747e-05
1.300000e+02	1.320000e+02	2.612240e-03	2.059345e-05	2.059345e-05
1.320000e+02	1.340000e+02	2.544977e-03	2.119197e-05	2.119197e-05
1.340000e+02	1.360000e+02	2.511856e-03	2.120617e-05	2.120617e-05
1.360000e+02	1.380000e+02	2.492562e-03	2.334284e-05	2.334284e-05
1.380000e+02	1.400000e+02	2.422347e-03	2.248973e-05	2.248973e-05
1.400000e+02	1.420000e+02	2.364268e-03	2.176484e-05	2.176484e-05
1.420000e+02	1.440000e+02	2.313534e-03	2.254180e-05	2.254180e-05
1.440000e+02	1.460000e+02	2.262723e-03	1.938759e-05	1.938759e-05
1.460000e+02	1.480000e+02	2.216951e-03	1.880048e-05	1.880048e-05
1.480000e+02	1.500000e+02	2.216632e-03	2.248322e-05	2.248322e-05
1.500000e+02	1.520000e+02	2.143579e-03	1.953887e-05	1.953887e-05
1.520000e+02	1.540000e+02	2.087294e-03	1.790628e-05	1.790628e-05
1.540000e+02	1.560000e+02	2.066837e-03	1.882280e-05	1.882280e-05
1.560000e+02	1.580000e+02	2.031467e-03	2.106587e-05	2.106587e-05
1.580000e+02	1.600000e+02	1.972911e-03	1.927347e-05	1.927347e-05
1.600000e+02	1.620000e+02	1.242518e-06	1.384151e-07	1.384151e-07
1.620000e+02	1.640000e+02	1.318908e-06	1.491254e-07	1.491254e-07
1.640000e+02	1.660000e+02	1.683789e-06	2.368640e-07	2.368640e-07
1.660000e+02	1.680000e+02	1.496593e-06	1.781186e-07	1.781186e-07
1.680000e+02	1.700000e+02	1.295133e-06	1.549021e-07	1.549021e-07
1.700000e+02	1.720000e+02	1.833048e-06	2.538896e-07	2.538896e-07
1.720000e+02	1.740000e+02	2.080000e-06	6.834680e-07	6.834680e-07
1.740000e+02	1.760000e+02	1.512975e-06	1.340492e-07	1.340492e-07
1.760000e+02	1.780000e+02	1.588894e-06	2.178245e-07	2.178245e-07
1.780000e+02	1.800000e+02	1.293271e-06	1.158881e-07	1.158881e-07
1.800000e+02	1.820000e+02	1.532390e-06	1.701402e-07	1.701402e-07
1.820000e+02	1.840000e+02	1.531611e-06	1.683721e-07	1.683721e-07
1.840000e+02	1.860000e+02	1.504019e-06	1.534878e-07	1.534878e-07
1.860000e+02	1.880000e+02	1.450175e-06	2.050358e-07	2.050358e-07
1.880000e+02	1.900000e+02	1.350473e-06	1.122933e-07	1.122933e-07
1.900000e+02	1.920000e+02	1.659623e-06	2.118953e-07	2.118953e-07
1.920000e+02	1.940000e+02	1.434436e-06	1.995052e-07	1.995052e-07
1.940000e+02	1.960000e+02	1.830237e-06	2.382519e-07	2.382519e-07
1.960000e+02	1.980000e+02	1.782560e-06	2.107740e-07	2.107740e-07
1.980000e+02	2.000000e+02	1.945540e-06	2.789598e-07	2.789598e-07
2.000000e+02	2.020000e+02	1.507171e-06	1.166241e-07	1.166241e-07
2.020000e+02	2.040000e+02	1.467167e-06	2.584905e-07	2.584905e-07
2.040000e+02	2.060000e+02	1.621397e-06	1.585919e-07	1.585919e-07
2.060000e+02	2.080000e+02	2.424194e-06	8.062774e-07	8.062774e-07
2.080000e+02	2.100000e+02	1.575659e-06	1.580340e-07	1.580340e-07
2.100000e+02	2.120000e+02	1.613739e-06	1.980063e-07	1.980063e-07
2.120000e+02	2.140000e+02	1.477279e-06	2.232279e-07	2.232279e-07
2.140000e+02	2.160000e+02	1.440983e-06	1.357366e-07	1.357366e-07
2.160000e+02	2.180000e+02	1.587838e-06	1.936850e-07	1.936850e-07
2.180000e+02	2.200000e+02	2.347680e-06	3.187850e-07	3.187850e-07
2.200000e+02	2.220000e+02	1.496980e-06	1.217090e-07	1.217090e-07
2.220000e+02	2.240000e+02	2.012125e-06	2.569834e-07	2.569834e-07
2.240000e+02	2.260000e+02	1.533716e-06	1.991123e-07	1.991123e-07
2.260000e+02	2.280000e+02	1.826402e-06	1.726199e-07	1.726199e-07
2.280000e+02	2.300000e+02	1.541840e-06	2.010436e-07	2.010436e-07
2.300000e+02	2.320000e+02	3.127565e-06	1.186469e-06	1.186469e-06
2.320000e+02	2.340000e+02	2.017013e-06	2.970534e-07	2.970534e-07
2.340000e+02	2.360000e+02	1.412365e-06	1.173879e-07	1.173879e-07
2.360000e+02	2.380000e+02	1.499964e-06	1.452056e-07	1.452056e-07
2.380000e+02	2.400000e+02	1.595199e-06	2.223156e-07	2.223156e-07
2.400000e+02	2.420000e+02	1.462347e-06	1.222935e-07	1.222935e-07
2.420000e+02	2.440000e+02	1.843817e-06	2.116778e-07	2.116778e-07
2.440000e+02	2.460000e+02	1.815143e-06	1.983139e-07	1.983139e-07
2.460000e+02	2.480000e+02	2.012617e-06	2.564644e-07	2.564644e-07
2.480000e+02	2.500000e+02	1.570446e-06	1.929546e-07	1.929546e-07
2.500000e+02	2.520000e+02	1.337316e-06	1.314948e-07	1.314948e-07
2.520000e+02	2.540000e+02	1.630548e-06	1.958811e-07	1.958811e-07
2.540000e+02	2.560000e+02	2.724592e-06	1.287424e-06	1.287424e-06
2.560000e+02	2.580000e+02	1.926362e-06	2.398757e-07	2.398757e-07
2.580000e+02	2.600000e+02	1.461481e-06	1.811074e-07	1.811074e-07
2.600000e+02	2.620000e+02	1.807341e-06	2.419786e-07	2.419786e-07
2.620000e+02	2.640000e+02	1.642559e-06	1.576378e-07	1.576378e-07
2.640000e+02	2.660000e+02	1.463897e-06	1.300815e-07	1.300815e-07
2.660000e+02	2.680000e+02	1.530326e-06	2.554044e-07	2.554044e-07
2.680000e+02	2.700000e+02	2.214572e-06	4.475657e-07	4.475657e-07
2.700000e+02	2.720000e+02	1.472588e-06	1.636282e-07	1.636282e-07
2.720000e+02	2.740000e+02	1.644311e-06	3.213830e-07	3.213830e-07
2.740000e+02	2.760000e+02	1.806594e-06	1.901436e-07	1.901436e-07
2.760000e+02	2.780000e+02	1.756957e-06	2.207763e-07	2.207763e-07
2.780000e+02	2.800000e+02	1.518082e-06	1.726144e-07	1.726144e-07
2.800000e+02	2.820000e+02	1.296082e-06	1.033825e-07	1.033825e-07
2.820000e+02	2.840000e+02	1.456907e-06	1.529522e-07	1.529522e-07
2.840000e+02	2.860000e+02	1.556293e-06	2.547381e-07	2.547381e-07
2.860000e+02	2.880000e+02	1.680394e-06	1.906817e-07	1.906817e-07
2.880000e+02	2.900000e+02	1.512569e-06	1.597284e-07	1.597284e-07
2.900000e+02	2.920000e+02	1.747381e-06	2.047990e-07	2.047990e-07
2.920000e+02	2.940000e+02	1.570038e-06	1.544006e-07	1.544006e-07
2.940000e+02	2.960000e+02	1.655420e-06	1.658781e-07	1.658781e-07
2.960000e+02	2.980000e+02	1.680510e-06	2.388446e-07	2.388446e-07
2.980000e+02	3.000000e+02	1.798187e-06	2.026552e-07	2.026552e-07
3.000000e+02	3.020000e+02	1.566984e-06	1.505471e-07	1.505471e-07
3.020000e+02	3.040000e+02	1.237073e-06	1.043912e-07	1.043912e-07
3.040000e+02	3.060000e+02	1.595301e-06	2.154025e-07	2.154025e-07
3.060000e+02	3.080000e+02	1.294187e-06	8.929816e-08	8.929816e-08
3.080000e+02	3.100000e+02	1.702818e-06	2.558570e-07	2.558570e-07
3.100000e+02	3.120000e+02	2.125579e-06	6.346273e-07	6.346273e-07
3.120000e+02	3.140000e+02	1.527474e-06	2.273830e-07	2.273830e-07
3.140000e+02	3.160000e+02	1.549195e-06	1.725036e-07	1.725036e-07
3.160000e+02	3.180000e+02	1.865196e-06	2.940311e-07	2.940311e-07
3.180000e+02	3.200000e+02	1.361680e-06	1.077948e-07	1.077948e-07
3.200000e+02	3.220000e+02	1.445640e-06	1.544172e-07	1.544172e-07
3.220000e+02	3.240000e+02	1.703263e-06	2.150883e-07	2.150883e-07
3.240000e+02	3.260000e+02	1.794729e-06	2.611521e-07	2.611521e-07
3.260000e+02	3.280000e+02	1.537781e-06	1.702431e-07	1.702431e-07
3.280000e+02	3.300000e+02	2.054326e-06	3.666154e-07	3.666154e-07
3.300000e+02	3.320000e+02	1.509631e-06	1.385407e-07	1.385407e-07
3.320000e+02	3.340000e+02	1.332311e-06	1.390225e-07	1.390225e-07
3.340000e+02	3.360000e+02	1.205208e-06	1.260770e-07	1.260770e-07
3.360000e+02	3.380000e+02	1.454884e-06	1.421292e-07	1.421292e-07
3.380000e+02	3.400000e+02	1.507430e-06	1.571491e-07	1.571491e-07
3.400000e+02	3.420000e+02	1.359399e-06	1.490099e-07	1.490099e-07
3.420000e+02	3.440000e+02	1.630038e-06	2.381551e-07	2.381551e-07
3.440000e+02	3.460000e+02	1.359278e-06	1.083652e-07	1.083652e-07
3.460000e+02	3.480000e+02	1.303619e-06	1.157389e-07	1.157389e-07
3.480000e+02	3.500000e+02	2.037455e-06	2.461512e-07	2.461512e-07
3.500000e+02	3.520000e+02	1.635833e-06	2.270862e-07	2.270862e-07
3.520000e+02	3.540000e+02	1.556669e-06	1.451927e-07	1.451927e-07
3.540000e+02	3.560000e+02	1.713829e-06	1.658049e-07	1.658049e-07
3.560000e+02	3.580000e+02	1.357971e-06	1.480316e-07	1.480316e-07
3.580000e+02	3.600000e+02	1.509355e-06	1.506581e-07	1.506581e-07
3.600000e+02	3.620000e+02	1.387471e-06	1.858802e-07	1.858802e-07
3.620000e+02	3.640000e+02	1.433431e-06	1.198086e-07	1.198086e-07
3.640000e+02	3.660000e+02	1.533875e-06	2.017146e-07	2.017146e-07
3.660000e+02	3.680000e+02	1.603978e-06	2.199992e-07	2.199992e-07
3.680000e+02	3.700000e+02	1.565393e-06	1.771107e-07	1.771107e-07
3.700000e+02	3.720000e+02	1.460892e-06	1.832872e-07	1.832872e-07
3.720000e+02	3.740000e+02	1.462363e-06	1.254238e-07	1.254238e-07
3.740000e+02	3.760000e+02	1.403680e-06	1.755757e-07	1.755757e-07
3.760000e+02	3.780000e+02	1.355493e-06	1.384328e-07	1.384328e-07
3.780000e+02	3.800000e+02	1.535447e-06	2.123966e-07	2.123966e-07
3.800000e+02	3.820000e+02	1.425769e-06	1.326457e-07	1.326457e-07
3.820000e+02	3.840000e+02	1.471967e-06	1.498527e-07	1.498527e-07
3.840000e+02	3.860000e+02	1.386069e-06	1.424761e-07	1.424761e-07
3.860000e+02	3.880000e+02	3.179421e-06	1.924296e-06	1.924296e-06
3.880000e+02	3.900000e+02	1.472036e-06	1.661497e-07	1.661497e-07
3.900000e+02	3.920000e+02	1.407364e-06	1.683129e-07	1.683129e-07
3.920000e+02	3.940000e+02	1.763524e-06	2.407320e-07	2.407320e-07
3.940000e+02	3.960000e+02	1.561062e-06	2.505722e-07	2.505722e-07
3.960000e+02	3.980000e+02	2.111697e-06	3.867116e-07	3.867116e-07
3.980000e+02	4.000000e+02	1.588956e-06	1.661018e-07	1.661018e-07
4.000000e+02	4.020000e+02	1.386530e-06	1.483806e-07	1.483806e-07
4.020000e+02	4.040000e+02	1.712505e-06	2.394112e-07	2.394112e-07
4.040000e+02	4.060000e+02	1.623035e-06	2.166188e-07	2.166188e-07
4.060000e+02	4.080000e+02	1.393272e-06	1.606639e-07	1.606639e-07
4.080000e+02	4.100000e+02	1.343137e-06	2.053483e-07	2.053483e-07
4.100000e+02	4.120000e+02	1.345507e-06	1.528719e-07	1.528719e-07
4.120000e+02	4.140000e+02	1.934377e-06	3.172876e-07	3.172876e-07
4.140000e+02	4.160000e+02	1.671702e-06	3.573007e-07	3.573007e-07
4.160000e+02	4.180000e+02	1.452679e-06	1.746803e-07	1.746803e-07
4.180000e+02	4.200000e+02	1.193415e-06	1.110952e-07	1.110952e-07
4.200000e+02	4.220000e+02	1.449556e-06	2.068194e-07	2.068194e-07
4.220000e+02	4.240000e+02	1.425119e-06	1.610617e-07	1.610617e-07
4.240000e+02	4.260000e+02	1.272041e-06	1.439910e-07	1.439910e-07
4.260000e+02	4.280000e+02	1.593216e-06	2.246404e-07	2.246404e-07
4.280000e+02	4.300000e+02	1.390599e-06	1.265196e-07	1.265196e-07
4.300000e+02	4.320000e+02	1.507987e-06	2.322522e-07	2.322522e-07
4.320000e+02	4.340000e+02	1.371569e-06	1.760343e-07	1.760343e-07
4.340000e+02	4.360000e+02	1.628390e-06	2.047674e-07	2.047674e-07
4.360000e+02	4.380000e+02	1.341378e-06	1.460350e-07	1.460350e-07
4.380000e+02	4.400000e+02	1.488439e-06	1.874555e-07	1.874555e-07
4.400000e+02	4.420000e+02	1.760487e-06	3.723792e-07	3.723792e-07
4.420000e+02	4.440000e+02	1.380111e-06	1.275060e-07	1.275060e-07
4.440000e+02	4.460000e+02	1.821169e-06	2.502798e-07	2.502798e-07
4.460000e+02	4.480000e+02	1.286178e-06	1.416748e-07	1.416748e-07
4.480000e+02	4.500000e+02	1.628028e-06	2.294328e-07	2.294328e-07
4.500000e+02	4.520000e+02	1.687921e-06	2.242541e-07	2.242541e-07
4.520000e+02	4.540000e+02	1.230285e-06	1.322857e-07	1.322857e-07
4.540000e+02	4.560000e+02	1.566623e-06	1.713796e-07	1.713796e-07
4.560000e+02	4.580000e+02	1.388668e-06	1.499199e-07	1.499199e-07
4.580000e+02	4.600000e+02	1.273062e-06	1.473430e-07	1.473430e-07
4.600000e+02	4.620000e+02	1.220568e-06	1.229402e-07	1.229402e-07
4.620000e+02	4.640000e+02	1.621264e-06	3.145245e-07	3.145245e-07
4.640000e+02	4.660000e+02	1.571541e-06	1.897322e-07	1.897322e-07
4.660000e+02	4.680000e+02	1.199025e-06	1.060080e-07	1.060080e-07
4.680000e+02	4.700000e+02	1.306788e-06	1.247979e-07	1.247979e-07
4.700000e+02	4.720000e+02	1.456478e-06	1.730865e-07	1.730865e-07
4.720000e+02	4.740000e+02	1.523298e-06	3.416727e-07	3.416727e-07
4.740000e+02	4.760000e+02	1.192233e-06	1.396573e-07	1.396573e-07
4.760000e+02	4.780000e+02	1.456203e-06	2.229243e-07	2.229243e-07
4.780000e+02	4.800000e+02	1.082713e-06	9.138465e-08	9.138465e-08
4.800000e+02	4.820000e+02	1.700945e-06	2.639237e-07	2.639237e-07
4.820000e+02	4.840000e+02	1.201541e-06	1.212488e-07	1.212488e-07
4.840000e+02	4.860000e+02	1.272491e-06	1.780228e-07	1.780228e-07
4.860000e+02	4.880000e+02	1.234884e-06	1.284280e-07	1.284280e-07
4.880000e+02	4.900000e+02	1.326127e-06	1.568686e-07	1.568686e-07
4.900000e+02	4.920000e+02	1.457272e-06	2.864633e-07	2.864633e-07
4.920000e+02	4.940000e+02	1.340177e-06	1.863675e-07	1.863675e-07
4.940000e+02	4.960000e+02	1.455090e-06	1.694547e-07	1.694547e-07
4.960000e+02	4.980000e+02	1.274446e-06	1.404641e-07	1.404641e-07
4.980000e+02	5.000000e+02	1.619021e-06	2.371775e-07	2.371775e-07
5.000000e+02	5.020000e+02	1.503472e-06	2.155667e-07	2.155667e-07
5.020000e+02	5.040000e+02	1.362907e-06	1.708472e-07	1.708472e-07
5.040000e+02	5.060000e+02	1.728883e-06	2.850592e-07	2.850592e-07
5.060000e+02	5.080000e+02	2.169007e-06	9.030516e-07	9.030516e-07
5.080000e+02	5.100000e+02	1.343499e-06	1.527000e-07	1.527000e-07
5.100000e+02	5.120000e+02	1.493482e-06	3.351923e-07	3.351923e-07
5.120000e+02	5.140000e+02	1.805681e-06	2.977716e-07	2.977716e-07
5.140000e+02	5.160000e+02	1.703165e-06	2.337303e-07	2.337303e-07
5.160000e+02	5.180000e+02	1.403332e-06	2.080936e-07	2.080936e-07
5.180000e+02	5.200000e+02	1.584821e-06	2.922306e-07	2.922306e-07
5.200000e+02	5.220000e+02	1.242939e-06	1.518093e-07	1.518093e-07
5.220000e+02	5.240000e+02	1.240638e-06	1.396893e-07	1.396893e-07
5.240000e+02	5.260000e+02	1.418537e-06	2.236078e-07	2.236078e-07
5.260000e+02	5.280000e+02	1.679906e-06	3.686902e-07	3.686902e-07
5.280000e+02	5.300000e+02	1.263354e-06	1.286625e-07	1.286625e-07
5.300000e+02	5.320000e+02	1.483660e-06	2.089760e-07	2.089760e-07
5.320000e+02	5.340000e+02	1.591219e-06	2.079160e-07	2.079160e-07
5.340000e+02	5.360000e+02	1.464887e-06	1.952160e-07	1.952160e-07
5.360000e+02	5.380000e+02	1.339111e-06	1.424074e-07	1.424074e-07
5.380000e+02	5.400000e+02	1.321856e-06	2.492486e-07	2.492486e-07
5.400000e+02	5.420000e+02	1.227857e-06	1.471970e-07	1.471970e-07
5.420000e+02	5.440000e+02	1.425045e-06	2.165091e-07	2.165091e-07
5.440000e+02	5.460000e+02	1.574276e-06	2.547443e-07	2.547443e-07
5.460000e+02	5.480000e+02	1.463097e-06	2.326120e-07	2.326120e-07
5.480000e+02	5.500000e+02	1.441536e-06	2.264527e-07	2.264527e-07
5.500000e+02	5.520000e+02	2.002232e-06	5.530757e-07	5.530757e-07
5.520000e+02	5.540000e+02	1.824197e-06	4.429604e-07	4.429604e-07
5.540000e+02	5.560000e+02	1.460660e-06	1.687049e-07	1.687049e-07
5.560000e+02	5.580000e+02	1.558648e-06	2.178948e-07	2.178948e-07
5.580000e+02	5.600000e+02	1.097801e-06	1.514648e-07	1.514648e-07
5.600000e+02	5.620000e+02	1.310363e-06	1.664366e-07	1.664366e-07
5.620000e+02	5.640000e+02	1.935726e-06	4.382603e-07	4.382603e-07
5.640000e+02	5.660000e+02	1.530322e-06	3.394749e-07	3.394749e-07
5.660000e+02	5.680000e+02	1.863147e-06	7.551637e-07	7.551637e-07
5.680000e+02	5.700000e+02	1.343918e-06	2.238979e-07	2.238979e-07
5.700000e+02	5.720000e+02	1.667497e-06	2.848146e-07	2.848146e-07
5.720000e+02	5.740000e+02	1.254223e-06	1.711878e-07	1.711878e-07
5.740000e+02	5.760000e+02	1.465132e-06	2.325336e-07	2.325336e-07
5.760000e+02	5.780000e+02	1.604199e-06	2.361634e-07	2.361634e-07
5.780000e+02	5.800000e+02	1.704088e-06	2.793938e-07	2.793938e-07
5.800000e+02	5.820000e+02	1.202121e-06	1.430274e-07	1.430274e-07
5.820000e+02	5.840000e+02	1.168073e-06	1.388996e-07	1.388996e-07
5.840000e+02	5.860000e+02	1.701063e-06	3.667199e-07	3.667199e-07
5.860000e+02	5.880000e+02	1.496709e-06	2.175259e-07	2.175259e-07
5.880000e+02	5.900000e+02	1.464807e-06	2.201737e-07	2.201737e-07
5.900000e+02	5.920000e+02	1.277662e-06	2.092519e-07	2.092519e-07
5.920000e+02	5.940000e+02	1.793732e-06	2.708024e-07	2.708024e-07
5.940000e+02	5.960000e+02	1.317570e-06	1.445412e-07	1.445412e-07
5.960000e+02	5.980000e+02	1.923943e-06	2.993946e-07	2.993946e-07
5.980000e+02	6.000000e+02	1.083554e-06	1.091657e-07	1.091657e-07
6.000000e+02	6.020000e+02	1.403071e-06	2.323550e-07	2.323550e-07
6.020000e+02	6.040000e+02	2.222534e-06	4.654569e-07	4.654569e-07
6.040000e+02	6.060000e+02	1.772273e-06	3.403923e-07	3.403923e-07
6.060000e+02	6.080000e+02	1.576157e-06	2.083557e-07	2.083557e-07
6.080000e+02	6.100000e+02	1.554604e-06	2.164770e-07	2.164770e-07
6.100000e+02	6.120000e+02	1.236239e-06	1.679091e-07	1.679091e-07
6.120000e+02	6.140000e+02	1.514764e-06	2.887405e-07	2.887405e-07
6.140000e+02	6.160000e+02	1.336977e-06	2.198963e-07	2.198963e-07
6.160000e+02	6.180000e+02	1.112214e-06	1.305373e-07	1.305373e-07
6.180000e+02	6.200000e+02	1.963074e-06	3.301883e-07	3.301883e-07
6.200000e+02	6.220000e+02	1.160219e-06	1.595596e-07	1.595596e-07
6.220000e+02	6.240000e+02	1.670463e-06	4.691063e-07	4.691063e-07
6.240000e+02	6.260000e+02	1.242603e-06	1.352430e-07	1.352430e-07
6.260000e+02	6.280000e+02	1.555140e-06	2.386173e-07	2.386173e-07
6.280000e+02	6.300000e+02	1.647043e-06	3.590713e-07	3.590713e-07
6.300000e+02	6.320000e+02	1.351905e-06	1.722828e-07	1.722828e-07
6.320000e+02	6.340000e+02	1.457933e-06	2.724796e-07	2.724796e-07
6.340000e+02	6.360000e+02	1.110659e-06	1.496022e-07	1.496022e-07
6.360000e+02	6.380000e+02	1.218920e-06	1.375162e-07	1.375162e-07
6.380000e+02	6.400000e+02	1.072220e-06	1.291013e-07	1.291013e-07
6.400000e+02	6.420000e+02	1.555283e-06	2.234572e-07	2.234572e-07
6.420000e+02	6.440000e+02	1.398705e-06	1.799222e-07	1.799222e-07
6.440000e+02	6.460000e+02	1.753851e-06	4.370062e-07	4.370062e-07
6.460000e+02	6.480000e+02	1.332898e-06	1.974951e-07	1.974951e-07
6.480000e+02	6.500000e+02	1.999881e-06	3.397104e-07	3.397104e-07
6.500000e+02	6.520000e+02	1.360034e-06	1.586728e-07	1.586728e-07
6.520000e+02	6.540000e+02	1.505451e-06	2.887567e-07	2.887567e-07
6.540000e+02	6.560000e+02	1.387661e-06	3.056347e-07	3.056347e-07
6.560000e+02	6.580000e+02	1.037476e-06	1.231713e-07	1.231713e-07
6.580000e+02	6.600000e+02	1.379474e-06	2.027538e-07	2.027538e-07
6.600000e+02	6.620000e+02	1.803373e-06	3.921529e-07	3.921529e-07
6.620000e+02	6.640000e+02	1.382462e-06	2.474142e-07	2.474142e-07
6.640000e+02	6.660000e+02	1.144428e-06	1.619561e-07	1.619561e-07
6.660000e+02	6.680000e+02	1.498595e-06	2.290209e-07	2.290209e-07
6.680000e+02	6.700000e+02	1.342514e-06	1.862098e-07	1.862098e-07
6.700000e+02	6.720000e+02	1.283988e-06	1.598899e-07	1.598899e-07
6.720000e+02	6.740000e+02	1.260901e-06	1.765439e-07	1.765439e-07
6.740000e+02	6.760000e+02	1.095398e-06	1.607681e-07	1.607681e-07
6.760000e+02	6.780000e+02	1.394790e-06	3.388900e-07	3.388900e-07
6.780000e+02	6.800000e+02	1.126590e-06	1.684201e-07	1.684201e-07
6.800000e+02	6.820000e+02	1.410463e-06	1.849916e-07	1.849916e-07
6.820000e+02	6.840000e+02	1.717197e-06	2.634050e-07	2.634050e-07
6.840000e+02	6.860000e+02	1.340839e-06	1.874127e-07	1.874127e-07
6.860000e+02	6.880000e+02	1.266923e-06	1.721284e-07	1.721284e-07
6.880000e+02	6.900000e+02	9.951765e-07	1.355301e-07	1.355301e-07
6.900000e+02	6.920000e+02	1.125041e-06	1.422168e-07	1.422168e-07
6.920000e+02	6.940000e+02	1.307551e-06	2.347246e-07	2.347246e-07
6.940000e+02	6.960000e+02	2.022659e-06	7.383869e-07	7.383869e-07
6.960000e+02	6.980000e+02	2.209596e-06	6.950787e-07	6.950787e-07
6.980000e+02	7.000000e+02	1.388843e-06	2.231844e-07	2.231844e-07
7.000000e+02	7.020000e+02	1.161285e-06	1.894655e-07	1.894655e-07
7.020000e+02	7.040000e+02	1.235116e-06	1.620022e-07	1.620022e-07
7.040000e+02	7.060000e+02	1.815165e-06	4.990837e-07	4.990837e-07
7.060000e+02	7.080000e+02	1.808467e-06	3.229739e-07	3.229739e-07
7.080000e+02	7.100000e+02	1.848258e-06	3.719277e-07	3.719277e-07
7.100000e+02	7.120000e+02	1.178126e-06	2.046206e-07	2.046206e-07
7.120000e+02	7.140000e+02	1.066737e-06	1.238556e-07	1.238556e-07
7.140000e+02	7.160000e+02	1.742893e-06	3.204889e-07	3.204889e-07
7.160000e+02	7.180000e+02	1.460632e-06	3.298493e-07	3.298493e-07
7.180000e+02	7.200000e+02	1.314919e-06	2.641557e-07	2.641557e-07
7.200000e+02	7.220000e+02	1.223918e-06	1.971737e-07	1.971737e-07
7.220000e+02	7.240000e+02	1.449230e-06	3.651401e-07	3.651401e-07
7.240000e+02	7.260000e+02	1.410169e-06	1.922888e-07	1.922888e-07
7.260000e+02	7.280000e+02	1.366346e-06	2.395287e-07	2.395287e-07
7.280000e+02	7.300000e+02	1.426333e-06	3.079386e-07	3.079386e-07
7.300000e+02	7.320000e+02	1.699522e-06	3.165636e-07	3.165636e-07
7.320000e+02	7.340000e+02	2.228717e-06	7.476084e-07	7.476084e-07
7.340000e+02	7.360000e+02	1.072364e-06	1.350676e-07	1.350676e-07
7.360000e+02	7.380000e+02	1.780467e-06	3.086588e-07	3.086588e-07
7.380000e+02	7.400000e+02	1.364567e-06	2.170153e-07	2.170153e-07
7.400000e+02	7.420000e+02	2.594249e-06	1.433779e-06	1.433779e-06
7.420000e+02	7.440000e+02	1.696328e-06	3.455213e-07	3.455213e-07
7.440000e+02	7.460000e+02	1.716374e-06	3.577274e-07	3.577274e-07
7.460000e+02	7.480000e+02	1.263183e-06	2.039757e-07	2.039757e-07
7.480000e+02	7.500000e+02	1.585519e-06	2.855387e-07	2.855387e-07
7.500000e+02	7.520000e+02	1.052311e-06	1.535350e-07	1.535350e-07
7.520000e+02	7.540000e+02	1.293344e-06	1.701273e-07	1.701273e-07
7.540000e+02	7.560000e+02	1.300242e-06	2.310027e-07	2.310027e-07
7.560000e+02	7.580000e+02	9.321196e-07	1.211554e-07	1.211554e-07
7.580000e+02	7.600000e+02	1.606320e-06	2.906956e-07	2.906956e-07
7.600000e+02	7.620000e+02	1.131291e-06	1.615240e-07	1.615240e-07
7.620000e+02	7.640000e+02	1.213112e-06	2.308397e-07	2.308397e-07
7.640000e+02	7.660000e+02	1.323315e-06	1.593461e-07	1.593461e-07
7.660000e+02	7.680000e+02	3.192104e-06	1.603721e-06	1.603721e-06
7.680000e+02	7.700000e+02	2.571720e-06	1.032040e-06	1.032040e-06
7.700000e+02	7.720000e+02	2.069266e-06	6.614457e-07	6.614457e-07
7.720000e+02	7.740000e+02	1.321228e-06	3.914209e-07	3.914209e-07
7.740000e+02	7.760000e+02	2.235491e-06	1.143639e-06	1.143639e-06
7.760000e+02	7.780000e+02	1.694022e-06	2.956415e-07	2.956415e-07
7.780000e+02	7.800000e+02	1.835004e-06	4.717350e-07	4.717350e-07
7.800000e+02	7.820000e+02	9.321916e-07	1.324507e-07	1.324507e-07
7.820000e+02	7.840000e+02	1.602241e-06	3.703541e-07	3.703541e-07
7.840000e+02	7.860000e+02	4.999939e-06	2.878195e-06	2.878195e-06
7.860000e+02	7.880000e+02	1.933479e-06	6.018795e-07	6.018795e-07
7.880000e+02	7.900000e+02	1.340371e-06	3.713981e-07	3.713981e-07
7.900000e+02	7.920000e+02	1.528090e-06	2.546038e-07	2.546038e-07
7.920000e+02	7.940000e+02	1.505851e-06	2.491139e-07	2.491139e-07
7.940000e+02	7.960000e+02	1.841986e-06	3.630681e-07	3.630681e-07
7.960000e+02	7.980000e+02	1.410194e-06	2.634412e-07	2.634412e-07
7.980000e+02	8.000000e+02	1.280296e-06	2.331292e-07	2.331292e-07
8.000000e+02	8.020000e+02	1.505072e-06	3.327065e-07	3.327065e-07
8.020000e+02	8.040000e+02	1.574767e-06	2.819075e-07	2.819075e-07
8.040000e+02	8.060000e+02	1.791313e-06	3.559856e-07	3.559856e-07
8.060000e+02	8.080000e+02	1.517556e-06	3.362034e-07	3.362034e-07
8.080000e+02	8.100000e+02	2.234773e-06	4.337299e-07	4.337299e-07
8.100000e+02	8.120000e+02	1.181603e-06	2.266158e-07	2.266158e-07
8.120000e+02	8.140000e+02	1.499996e-06	3.718438e-07	3.718438e-07
8.140000e+02	8.160000e+02	9.596529e-07	1.489411e-07	1.489411e-07
8.160000e+02	8.180000e+02	1.211127e-06	2.006022e-07	2.006022e-07
8.180000e+02	8.200000e+02	1.389693e-06	2.278907e-07	2.278907e-07
8.200000e+02	8.220000e+02	1.172159e-06	1.848874e-07	1.848874e-07
8.220000e+02	8.240000e+02	1.349203e-06	2.066918e-07	2.066918e-07
8.240000e+02	8.260000e+02	1.959488e-06	3.270500e-07	3.270500e-07
8.260000e+02	8.280000e+02	2.171420e-06	7.032520e-07	7.032520e-07
8.280000e+02	8.300000e+02	1.421202e-06	2.542926e-07	2.542926e-07
8.300000e+02	8.320000e+02	1.550781e-06	3.461247e-07	3.461247e-07
8.320000e+02	8.340000e+02	1.290213e-06	2.407748e-07	2.407748e-07
8.340000e+02	8.360000e+02	1.354151e-06	2.467652e-07	2.467652e-07
8.360000e+02	8.380000e+02	1.061881e-06	1.404220e-07	1.404220e-07
8.380000e+02	8.400000e+02	1.537680e-06	2.782268e-07	2.782268e-07
8.400000e+02	8.420000e+02	1.151967e-06	1.734687e-07	1.734687e-07
8.420000e+02	8.440000e+02	1.491702e-06	3.745606e-07	3.745606e-07
8.440000e+02	8.460000e+02	1.938641e-06	4.992091e-07	4.992091e-07
8.460000e+02	8.480000e+02	1.726667e-06	3.766054e-07	3.766054e-07
8.480000e+02	8.500000e+02	1.105602e-06	1.730732e-07	1.730732e-07
8.500000e+02	8.520000e+02	1.343431e-06	2.441645e-07	2.441645e-07
8.520000e+02	8.540000e+02	1.326808e-06	2.618829e-07	2.618829e-07
8.540000e+02	8.560000e+02	1.465706e-06	2.936351e-07	2.936351e-07
8.560000e+02	8.580000e+02	1.598692e-06	3.087919e-07	3.087919e-07
8.580000e+02	8.600000e+02	1.736934e-06	3.644215e-07	3.644215e-07
8.600000e+02	8.620000e+02	1.786459e-06	3.651204e-07	3.651204e-07
8.620000e+02	8.640000e+02	1.700136e-06	5.640026e-07	5.640026e-07
8.640000e+02	8.660000e+02	1.277808e-06	2.689146e-07	2.689146e-07
8.660000e+02	8.680000e+02	1.558250e-06	3.154539e-07	3.154539e-07
8.680000e+02	8.700000e+02	1.186376e-06	1.918496e-07	1.918496e-07
8.700000e+02	8.720000e+02	1.506052e-06	3.398594e-07	3.398594e-07
8.720000e+02	8.740000e+02	2.405237e-06	1.021317e-06	1.021317e-06
8.740000e+02	8.760000e+02	1.129149e-06	1.959620e-07	1.959620e-07
8.760000e+02	8.780000e+02	1.308583e-06	2.093949e-07	2.093949e-07
8.780000e+02	8.800000e+02	1.496365e-06	2.243312e-07	2.243312e-07
8.800000e+02	8.820000e+02	1.227278e-06	2.122980e-07	2.122980e-07
8.820000e+02	8.840000e+02	1.776183e-06	6.726826e-07	6.726826e-07
8.840000e+02	8.860000e+02	1.114386e-06	2.022301e-07	2.022301e-07
8.860000e+02	8.880000e+02	1.423526e-06	2.288730e-07	2.288730e-07
8.880000e+02	8.900000e+02	1.695183e-06	3.796570e-07	3.796570e-07
8.900000e+02	8.920000e+02	1.751192e-06	5.603754e-07	5.603754e-07
8.920000e+02	8.940000e+02	2.051327e-06	6.837861e-07	6.837861e-07
8.940000e+02	8.960000e+02	1.181071e-06	1.952107e-07	1.952107e-07
8.960000e+02	8.980000e+02	9.948900e-07	1.444383e-07	1.444383e-07
8.980000e+02	9.000000e+02	1.152578e-06	2.153776e-07	2.153776e-07
9.000000e+02	9.020000e+02	1.412985e-06	2.554648e-07	2.554648e-07
9.020000e+02	9.040000e+02	1.173737e-06	2.164403e-07	2.164403e-07
9.040000e+02	9.060000e+02	1.013616e-06	2.290200e-07	2.290200e-07
9.060000e+02	9.080000e+02	1.346775e-06	2.151228e-07	2.151228e-07
9.080000e+02	9.100000e+02	2.070385e-06	1.219946e-06	1.219946e-06
9.100000e+02	9.120000e+02	1.294834e-06	2.278609e-07	2.278609e-07
9.120000e+02	9.140000e+02	1.495581e-06	2.523318e-07	2.523318e-07
9.140000e+02	9.160000e+02	9.049247e-07	1.633888e-07	1.633888e-07
9.160000e+02	9.180000e+02	1.054592e-06	1.580997e-07	1.580997e-07
9.180000e+02	9.200000e+02	1.236022e-06	2.030880e-07	2.030880e-07
9.200000e+02	9.220000e+02	1.130185e-06	1.880631e-07	1.880631e-07
9.220000e+02	9.240000e+02	1.426344e-06	3.657279e-07	3.657279e-07
9.240000e+02	9.260000e+02	1.467835e-06	3.237654e-07	3.237654e-07
9.260000e+02	9.280000e+02	1.295507e-06	3.271511e-07	3.271511e-07
9.280000e+02	9.300000e+02	1.151100e-06	1.610966e-07	1.610966e-07
9.300000e+02	9.320000e+02	1.149441e-06	2.049047e-07	2.049047e-07
9.320000e+02	9.340000e+02	1.548971e-06	4.448020e-07	4.448020e-07
9.340000e+02	9.360000e+02	1.157622e-06	2.690423e-07	2.690423e-07
9.360000e+02	9.380000e+02	1.420215e-06	3.273045e-07	3.273045e-07
9.380000e+02	9.400000e+02	9.111381e-07	1.360043e-07	1.360043e-07
9.400000e+02	9.420000e+02	1.275195e-06	2.656520e-07	2.656520e-07
9.420000e+02	9.440000e+02	1.586209e-06	2.939174e-07	2.939174e-07
9.440000e+02	9.460000e+02	9.403758e-07	1.832099e-07	1.832099e-07
9.460000e+02	9.480000e+02	1.667480e-06	3.427121e-07	3.427121e-07
9.480000e+02	9.500000e+02	2.023772e-06	5.162790e-07	5.162790e-07
9.500000e+02	9.520000e+02	1.622289e-06	6.999845e-07	6.999845e-07
9.520000e+02	9.540000e+02	1.210190e-06	2.514513e-07	2.514513e-07
9.540000e+02	9.560000e+02	1.139342e-06	2.313459e-07	2.313459e-07
9.560000e+02	9.580000e+02	1.021769e-06	2.342048e-07	2.342048e-07
9.580000e+02	9.600000e+02	8.423415e-07	1.327014e-07	1.327014e-07
9.600000e+02	9.620000e+02	1.394658e-06	3.708167e-07	3.708167e-07
9.620000e+02	9.640000e+02	1.238020e-06	2.828023e-07	2.828023e-07
9.640000e+02	9.660000e+02	1.150442e-06	1.903928e-07	1.903928e-07
9.660000e+02	9.680000e+02	1.444195e-06	2.982889e-07	2.982889e-07
9.680000e+02	9.700000e+02	1.223508e-06	1.796694e-07	1.796694e-07
9.700000e+02	9.720000e+02	1.423269e-06	5.594619e-07	5.594619e-07
9.720000e+02	9.740000e+02	1.137602e-06	2.031814e-07	2.031814e-07
9.740000e+02	9.760000e+02	8.256741e-07	1.387819e-07	1.387819e-07
9.760000e+02	9.780000e+02	1.053910e-06	1.624236e-07	1.624236e-07
9.780000e+02	9.800000e+02	1.378471e-06	2.972419e-07	2.972419e-07
9.800000e+02	9.820000e+02	1.011052e-06	1.702927e-07	1.702927e-07
9.820000e+02	9.840000e+02	9.364972e-07	1.596417e-07	1.596417e-07
9.840000e+02	9.860000e+02	1.168390e-06	3.203727e-07	3.203727e-07
9.860000e+02	9.880000e+02	1.530285e-06	4.152964e-07	4.152964e-07
9.880000e+02	9.900000e+02	1.029628e-06	1.877323e-07	1.877323e-07
9.900000e+02	9.920000e+02	1.179853e-06	2.383185e-07	2.383185e-07
9.920000e+02	9.940000e+02	8.821454e-07	1.310662e-07	1.310662e-07
9.940000e+02	9.960000e+02	1.040318e-06	2.295829e-07	2.295829e-07
9.960000e+02	9.980000e+02	9.363240e-07	1.885715e-07	1.885715e-07
9.980000e+02	1.000000e+03	4.275637e-06	2.923634e-06	2.923634e-06
1.000000e+03	1.002000e+03	1.855178e-06	4.653902e-07	4.653902e-07
1.002000e+03	1.004000e+03	1.310970e-06	3.300078e-07	3.300078e-07
1.004000e+03	1.006000e+03	1.005691e-06	2.398520e-07	2.398520e-07
1.006000e+03	1.008000e+03	1.443286e-06	3.783373e-07	3.783373e-07
1.008000e+03	1.010000e+03	1.225653e-06	3.547231e-07	3.547231e-07
1.010000e+03	1.012000e+03	1.388945e-06	2.752979e-07	2.752979e-07
1.012000e+03	1.014000e+03	1.394268e-06	3.081036e-07	3.081036e-07
1.014000e+03	1.016000e+03	9.537721e-07	1.970804e-07	1.970804e-07
1.016000e+03	1.018000e+03	1.158006e-06	2.182965e-07	2.182965e-07
1.018000e+03	1.020000e+03	1.472049e-06	2.580259e-07	2.580259e-07
1.020000e+03	1.022000e+03	8.907162e-07	1.524689e-07	1.524689e-07
1.022000e+03	1.024000e+03	1.362641e-06	2.410999e-07	2.410999e-07
1.024000e+03	1.026000e+03	3.304366e-06	2.096679e-06	2.096679e-06
1.026000e+03	1.028000e+03	1.044117e-06	2.378280e-07	2.378280e-07
1.028000e+03	1.030000e+03	1.232712e-06	2.707439e-07	2.707439e-07
1.030000e+03	1.032000e+03	1.124201e-06	1.791205e-07	1.791205e-07
1.032000e+03	1.034000e+03	1.361007e-06	3.902914e-07	3.902914e-07
1.034000e+03	1.036000e+03	1.362632e-06	2.519088e-07	2.519088e-07
1.036000e+03	1.038000e+03	1.181984e-06	1.996690e-07	1.996690e-07
1.038000e+03	1.040000e+03	1.681381e-06	6.177629e-07	6.177629e-07
1.040000e+03	1.042000e+03	8.840781e-07	1.633004e-07	1.633004e-07
1.042000e+03	1.044000e+03	1.399728e-06	3.125100e-07	3.125100e-07
1.044000e+03	1.046000e+03	1.418539e-06	2.672533e-07	2.672533e-07
1.046000e+03	1.048000e+03	1.278568e-06	2.512208e-07	2.512208e-07
1.048000e+03	1.050000e+03	1.160203e-06	2.306696e-07	2.306696e-07
1.050000e+03	1.052000e+03	8.632458e-07	1.453177e-07	1.453177e-07
1.052000e+03	1.054000e+03	2.017724e-06	5.769064e-07	5.769064e-07
1.054000e+03	1.056000e+03	1.514850e-06	3.238027e-07	3.238027e-07
1.056000e+03	1.058000e+03	1.477442e-06	3.823383e-07	3.823383e-07
1.058000e+03	1.060000e+03	1.587223e-06	3.683542e-07	3.683542e-07
1.060000e+03	1.062000e+03	1.036148e-06	2.149174e-07	2.149174e-07
1.062000e+03	1.064000e+03	1.051225e-06	1.880714e-07	1.880714e-07
1.064000e+03	1.066000e+03	1.378715e-06	4.595669e-07	4.595669e-07
1.066000e+03	1.068000e+03	1.137793e-06	2.342308e-07	2.342308e-07
1.068000e+03	1.070000e+03	1.184524e-06	2.135676e-07	2.135676e-07
1.070000e+03	1.072000e+03	2.027299e-06	5.277381e-07	5.277381e-07
1.072000e+03	1.074000e+03	1.886723e-06	4.959653e-07	4.959653e-07
1.074000e+03	1.076000e+03	1.646207e-06	3.388512e-07	3.388512e-07
1.076000e+03	1.078000e+03	1.517731e-06	4.175556e-07	4.175556e-07
1.078000e+03	1.080000e+03	1.085227e-06	2.104907e-07	2.104907e-07
1.080000e+03	1.082000e+03	1.641886e-06	4.020985e-07	4.020985e-07
1.082000e+03	1.084000e+03	1.433786e-06	2.691885e-07	2.691885e-07
1.084000e+03	1.086000e+03	1.478408e-06	3.338286e-07	3.338286e-07
1.086000e+03	1.088000e+03	1.360158e-06	3.153450e-07	3.153450e-07
1.088000e+03	1.090000e+03	1.901392e-06	5.765167e-07	5.765167e-07
1.090000e+03	1.092000e+03	6.438322e-07	1.296215e-07	1.296215e-07
1.092000e+03	1.094000e+03	1.239467e-06	2.739195e-07	2.739195e-07
1.094000e+03	1.096000e+03	1.773008e-06	3.645191e-07	3.645191e-07
1.096000e+03	1.098000e+03	1.293001e-06	3.624162e-07	3.624162e-07
1.098000e+03	1.100000e+03	1.089874e-06	1.788092e-07	1.788092e-07
1.100000e+03	1.102000e+03	1.013275e-06	3.243654e-07	3.243654e-07
1.102000e+03	1.104000e+03	1.443302e-06	4.258994e-07	4.258994e-07
1.104000e+03	1.106000e+03	1.087368e-06	1.808970e-07	1.808970e-07
1.106000e+03	1.108000e+03	1.107604e-06	2.100318e-07	2.100318e-07
1.108000e+03	1.110000e+03	1.282134e-06	3.500119e-07	3.500119e-07
1.110000e+03	1.112000e+03	1.091770e-06	1.772661e-07	1.772661e-07
1.112000e+03	1.114000e+03	1.277789e-06	2.328611e-07	2.328611e-07
1.114000e+03	1.116000e+03	1.323110e-06	4.046805e-07	4.046805e-07
1.116000e+03	1.118000e+03	1.155378e-06	2.989271e-07	2.989271e-07
1.118000e+03	1.120000e+03	2.834236e-06	1.789956e-06	1.789956e-06
1.120000e+03	1.122000e+03	1.345525e-06	2.767375e-07	2.767375e-07
1.122000e+03	1.124000e+03	9.859336e-07	2.067997e-07	2.067997e-07
1.124000e+03	1.126000e+03	1.679946e-06	5.954017e-07	5.954017e-07
1.126000e+03	1.128000e+03	1.211486e-06	2.851296e-07	2.851296e-07
1.128000e+03	1.130000e+03	1.491553e-06	3.378893e-07	3.378893e-07
1.130000e+03	1.132000e+03	7.172881e-07	1.257294e-07	1.257294e-07
1.132000e+03	1.134000e+03	9.558338e-07	1.941299e-07	1.941299e-07
1.134000e+03	1.136000e+03	1.106438e-06	1.988532e-07	1.988532e-07
1.136000e+03	1.138000e+03	1.001601e-06	1.781507e-07	1.781507e-07
1.138000e+03	1.140000e+03	6.207087e-07	1.372431e-07	1.372431e-07
1.140000e+03	1.142000e+03	2.192226e-06	9.150727e-07	9.150727e-07
1.142000e+03	1.144000e+03	2.842703e-06	1.343397e-06	1.343397e-06
1.144000e+03	1.146000e+03	1.103800e-06	2.201283e-07	2.201283e-07
1.146000e+03	1.148000e+03	1.200517e-06	3.386993e-07	3.386993e-07
1.148000e+03	1.150000e+03	1.168470e-06	1.991839e-07	1.991839e-07
1.150000e+03	1.152000e+03	1.205503e-06	2.296206e-07	2.296206e-07
1.152000e+03	1.154000e+03	7.052658e-07	1.021271e-07	1.021271e-07
1.154000e+03	1.156000e+03	1.061043e-06	2.490605e-07	2.490605e-07
1.156000e+03	1.158000e+03	9.463221e-07	1.912795e-07	1.912795e-07
1.158000e+03	1.160000e+03	1.387817e-06	3.669362e-07	3.669362e-07
1.160000e+03	1.162000e+03	1.321340e-06	4.365526e-07	4.365526e-07
1.162000e+03	1.164000e+03	1.129843e-06	2.033787e-07	2.033787e-07
1.164000e+03	1.166000e+03	3.561844e-06	2.592122e-06	2.592122e-06
1.166000e+03	1.168000e+03	1.172268e-06	3.637227e-07	3.637227e-07
1.168000e+03	1.170000e+03	9.500327e-07	2.368782e-07	2.368782e-07
1.170000e+03	1.172000e+03	9.525451e-07	3.380205e-07	3.380205e-07
1.172000e+03	1.174000e+03	1.393030e-06	4.840675e-07	4.840675e-07
1.174000e+03	1.176000e+03	1.004080e-06	2.088358e-07	2.088358e-07
1.176000e+03	1.178000e+03	1.381719e-06	3.053661e-07	3.053661e-07
1.178000e+03	1.180000e+03	1.199988e-06	2.948793e-07	2.948793e-07
1.180000e+03	1.182000e+03	1.202281e-06	2.236700e-07	2.236700e-07
1.182000e+03	1.184000e+03	1.167228e-06	2.282353e-07	2.282353e-07
1.184000e+03	1.186000e+03	1.928585e-06	7.530078e-07	7.530078e-07
1.186000e+03	1.188000e+03	1.734487e-06	6.964587e-07	6.964587e-07
1.188000e+03	1.190000e+03	1.190397e-06	2.893759e-07	2.893759e-07
1.190000e+03	1.192000e+03	1.062715e-06	2.434390e-07	2.434390e-07
1.192000e+03	1.194000e+03	1.406281e-06	4.330736e-07	4.330736e-07
1.194000e+03	1.196000e+03	1.045007e-06	1.644172e-07	1.644172e-07
1.196000e+03	1.198000e+03	1.028914e-06	2.134185e-07	2.134185e-07
1.198000e+03	1.200000e+03	9.355209e-07	1.798988e-07	1.798988e-07
1.200000e+03	1.202000e+03	9.323622e-07	1.813236e-07	1.813236e-07
1.202000e+03	1.204000e+03	1.169140e-06	2.258247e-07	2.258247e-07
1.204000e+03	1.206000e+03	9.231893e-07	2.372845e-07	2.372845e-07
1.206000e+03	1.208000e+03	1.248441e-06	2.597722e-07	2.597722e-07
1.208000e+03	1.210000e+03	6.005554e-07	9.526785e-08	9.526785e-08
1.210000e+03	1.212000e+03	1.274470e-06	2.797885e-07	2.797885e-07
1.212000e+03	1.214000e+03	9.349329e-07	4.480240e-07	4.480240e-07
1.214000e+03	1.216000e+03	8.816930e-07	2.287077e-07	2.287077e-07
1.216000e+03	1.218000e+03	1.687281e-06	3.810054e-07	3.810054e-07
1.218000e+03	1.220000e+03	1.009432e-06	2.410230e-07	2.410230e-07
1.220000e+03	1.222000e+03	9.772454e-07	1.972608e-07	1.972608e-07
1.222000e+03	1.224000e+03	1.297480e-06	4.916628e-07	4.916628e-07
1.224000e+03	1.226000e+03	1.905927e-06	4.716581e-07	4.716581e-07
1.226000e+03	1.228000e+03	2.530556e-06	1.476336e-06	1.476336e-06
1.228000e+03	1.230000e+03	8.718898e-07	1.861171e-07	1.861171e-07
1.230000e+03	1.232000e+03	1.189864e-06	3.896186e-07	3.896186e-07
1.232000e+03	1.234000e+03	1.832445e-06	8.329773e-07	8.329773e-07
1.234000e+03	1.236000e+03	8.094567e-07	1.416609e-07	1.416609e-07
1.236000e+03	1.238000e+03	1.210265e-06	3.018088e-07	3.018088e-07
1.238000e+03	1.240000e+03	1.523462e-06	4.894650e-07	4.894650e-07
1.240000e+03	1.242000e+03	1.293808e-06	2.822108e-07	2.822108e-07
1.242000e+03	1.244000e+03	7.566455e-07	1.423894e-07	1.423894e-07
1.244000e+03	1.246000e+03	1.120267e-06	2.814865e-07	2.814865e-07
1.246000e+03	1.248000e+03	1.420612e-06	3.912900e-07	3.912900e-07
1.248000e+03	1.250000e+03	9.152943e-07	1.802429e-07	1.802429e-07
1.250000e+03	1.252000e+03	1.801217e-06	1.058880e-06	1.058880e-06
1.252000e+03	1.254000e+03	7.532924e-07	1.512174e-07	1.512174e-07
1.254000e+03	1.256000e+03	8.053781e-07	1.599611e-07	1.599611e-07
1.256000e+03	1.258000e+03	9.592707e-07	2.026026e-07	2.026026e-07
1.258000e+03	1.260000e+03	2.595187e-06	1.562285e-06	1.562285e-06
1.260000e+03	1.262000e+03	8.822400e-07	1.941146e-07	1.941146e-07
1.262000e+03	1.264000e+03	1.190393e-06	3.339928e-07	3.339928e-07
1.264000e+03	1.266000e+03	1.503348e-06	4.609843e-07	4.609843e-07
1.266000e+03	1.268000e+03	1.724449e-06	8.109830e-07	8.109830e-07
1.268000e+03	1.270000e+03	1.983004e-06	6.588583e-07	6.588583e-07
1.270000e+03	1.272000e+03	1.493192e-06	4.604474e-07	4.604474e-07
1.272000e+03	1.274000e+03	1.838928e-06	7.636672e-07	7.636672e-07
1.274000e+03	1.276000e+03	8.782324e-07	2.447114e-07	2.447114e-07
1.276000e+03	1.278000e+03	1.353074e-06	3.545759e-07	3.545759e-07
1.278000e+03	1.280000e+03	9.089166e-07	1.736248e-07	1.736248e-07
1.280000e+03	1.282000e+03	9.290159e-07	1.810966e-07	1.810966e-07
1.282000e+03	1.284000e+03	9.288149e-07	2.421326e-07	2.421326e-07
1.284000e+03	1.286000e+03	2.227338e-06	1.255849e-06	1.255849e-06
1.286000e+03	1.288000e+03	1.415173e-06	4.362099e-07	4.362099e-07
1.288000e+03	1.290000e+03	1.270844e-06	2.552220e-07	2.552220e-07
1.290000e+03	1.292000e+03	5.859229e-07	1.025992e-07	1.025992e-07
1.292000e+03	1.294000e+03	9.901744e-07	2.048992e-07	2.048992e-07
1.294000e+03	1.296000e+03	8.906331e-07	1.973386e-07	1.973386e-07
1.296000e+03	1.298000e+03	1.625016e-06	5.114916e-07	5.114916e-07
1.298000e+03	1.300000e+03	1.625989e-06	5.867394e-07	5.867394e-07
1.300000e+03	1.302000e+03	1.087119e-06	3.108109e-07	3.108109e-07
1.302000e+03	1.304000e+03	1.083171e-06	2.559707e-07	2.559707e-07
1.304000e+03	1.306000e+03	1.543744e-06	3.862684e-07	3.862684e-07
1.306000e+03	1.308000e+03	1.280697e-06	3.642177e-07	3.642177e-07
1.308000e+03	1.310000e+03	1.184080e-06	2.701249e-07	2.701249e-07
1.310000e+03	1.312000e+03	1.392794e-06	3.958930e-07	3.958930e-07
1.312000e+03	1.314000e+03	1.726968e-06	4.481660e-07	4.481660e-07
1.314000e+03	1.316000e+03	1.226559e-06	4.358189e-07	4.358189e-07
1.316000e+03	1.318000e+03	1.682010e-06	5.420212e-07	5.420212e-07
1.318000e+03	1.320000e+03	1.609522e-06	4.875284e-07	4.875284e-07
1.320000e+03	1.322000e+03	1.130015e-06	3.023469e-07	3.023469e-07
1.322000e+03	1.324000e+03	1.420455e-06	4.879360e-07	4.879360e-07
1.324000e+03	1.326000e+03	1.355586e-06	2.759192e-07	2.759192e-07
1.326000e+03	1.328000e+03	6.366347e-07	1.264999e-07	1.264999e-07
1.328000e+03	1.330000e+03	1.561377e-06	5.158246e-07	5.158246e-07
1.330000e+03	1.332000e+03	7.664631e-07	1.952870e-07	1.952870e-07
1.332000e+03	1.334000e+03	7.898320e-07	1.747680e-07	1.747680e-07
1.334000e+03	1.336000e+03	1.607095e-06	4.724118e-07	4.724118e-07
1.336000e+03	1.338000e+03	1.266174e-06	2.809554e-07	2.809554e-07
1.338000e+03	1.340000e+03	1.310059e-06	3.511645e-07	3.511645e-07
1.340000e+03	1.342000e+03	1.066695e-06	2.195033e-07	2.195033e-07
1.342000e+03	1.344000e+03	1.670303e-06	5.489711e-07	5.489711e-07
1.344000e+03	1.346000e+03	1.363105e-06	4.088701e-07	4.088701e-07
1.346000e+03	1.348000e+03	8.346818e-07	1.716293e-07	1.716293e-07
1.348000e+03	1.350000e+03	1.484417e-06	4.078535e-07	4.078535e-07
1.350000e+03	1.352000e+03	1.283267e-06	2.974504e-07	2.974504e-07
1.352000e+03	1.354000e+03	5.911117e-07	1.032032e-07	1.032032e-07
1.354000e+03	1.356000e+03	2.132439e-06	7.430501e-07	7.430501e-07
1.356000e+03	1.358000e+03	8.037965e-07	2.792280e-07	2.792280e-07
1.358000e+03	1.360000e+03	9.136688e-07	1.751026e-07	1.751026e-07
1.360000e+03	1.362000e+03	1.609517e-06	6.768293e-07	6.768293e-07
1.362000e+03	1.364000e+03	1.167850e-06	2.302466e-07	2.302466e-07
1.364000e+03	1.366000e+03	7.634955e-07	2.252658e-07	2.252658e-07
1.366000e+03	1.368000e+03	4.144686e-07	1.330077e-07	1.330077e-07
1.368000e+03	1.370000e+03	7.506487e-07	1.674456e-07	1.674456e-07
1.370000e+03	1.372000e+03	1.369953e-06	4.854552e-07	4.854552e-07
1.372000e+03	1.374000e+03	1.614476e-06	6.758793e-07	6.758793e-07
1.374000e+03	1.376000e+03	7.353561e-07	1.632365e-07	1.632365e-07
1.376000e+03	1.378000e+03	1.013030e-06	4.063661e-07	4.063661e-07
1.378000e+03	1.380000e+03	7.817671e-07	2.146785e-07	2.146785e-07
1.380000e+03	1.382000e+03	6.331447e-07	1.425282e-07	1.425282e-07
1.382000e+03	1.384000e+03	1.024781e-06	2.162092e-07	2.162092e-07
1.384000e+03	1.386000e+03	9.327764e-07	1.867525e-07	1.867525e-07
1.386000e+03	1.388000e+03	1.012172e-06	3.676847e-07	3.676847e-07
1.388000e+03	1.390000e+03	1.066558e-06	2.641966e-07	2.641966e-07
1.390000e+03	1.392000e+03	4.205513e-06	3.465660e-06	3.465660e-06
1.392000e+03	1.394000e+03	7.062885e-07	1.259214e-07	1.259214e-07
1.394000e+03	1.396000e+03	2.385945e-06	8.385121e-07	8.385121e-07
1.396000e+03	1.398000e+03	1.058443e-06	1.719399e-07	1.719399e-07
1.398000e+03	1.400000e+03	1.162062e-06	3.416279e-07	3.416279e-07
1.400000e+03	1.402000e+03	6.931029e-07	1.104657e-07	1.104657e-07
1.402000e+03	1.404000e+03	2.449658e-06	1.808670e-06	1.808670e-06
1.404000e+03	1.406000e+03	8.194159e-07	1.497855e-07	1.497855e-07
1.406000e+03	1.408000e+03	1.180755e-06	3.109834e-07	3.109834e-07
1.408000e+03	1.410000e+03	3.037892e-06	1.291402e-06	1.291402e-06
1.410000e+03	1.412000e+03	1.785852e-06	7.911334e-07	7.911334e-07
1.412000e+03	1.414000e+03	6.942378e-07	1.439128e-07	1.439128e-07
1.414000e+03	1.416000e+03	9.737239e-07	3.200896e-07	3.200896e-07
1.416000e+03	1.418000e+03	1.119776e-06	4.729111e-07	4.729111e-07
1.418000e+03	1.420000e+03	2.221565e-06	1.177594e-06	1.177594e-06
1.420000e+03	1.422000e+03	9.584465e-07	2.494010e-07	2.494010e-07
1.422000e+03	1.424000e+03	9.029288e-07	1.885093e-07	1.885093e-07
1.424000e+03	1.426000e+03	5.929265e-07	1.373944e-07	1.373944e-07
1.426000e+03	1.428000e+03	5.022359e-07	8.921175e-08	8.921175e-08
1.428000e+03	1.430000e+03	1.634038e-06	4.152384e-07	4.152384e-07
1.430000e+03	1.432000e+03	1.255957e-06	2.994079e-07	2.994079e-07
1.432000e+03	1.434000e+03	8.733178e-07	3.721818e-07	3.721818e-07
1.434000e+03	1.436000e+03	1.917588e-06	7.474936e-07	7.474936e-07
1.436000e+03	1.438000e+03	7.594300e-07	1.490850e-07	1.490850e-07
1.438000e+03	1.440000e+03	9.855094e-07	2.799858e-07	2.799858e-07
1.440000e+03	1.442000e+03	6.070672e-07	1.167521e-07	1.167521e-07
1.442000e+03	1.444000e+03	2.938143e-06	1.284281e-06	1.284281e-06
1.444000e+03	1.446000e+03	1.068776e-06	3.138398e-07	3.138398e-07
1.446000e+03	1.448000e+03	1.088947e-06	3.635445e-07	3.635445e-07
1.448000e+03	1.450000e+03	1.345025e-06	5.024295e-07	5.024295e-07
1.450000e+03	1.452000e+03	8.828307e-07	2.382212e-07	2.382212e-07
1.452000e+03	1.454000e+03	7.123935e-07	1.414257e-07	1.414257e-07
1.454000e+03	1.456000e+03	6.862400e-07	1.732401e-07	1.732401e-07
1.456000e+03	1.458000e+03	1.185278e-06	5.694754e-07	5.694754e-07
1.458000e+03	1.460000e+03	6.006754e-07	1.306610e-07	1.306610e-07
1.460000e+03	1.462000e+03	1.151135e-06	4.173274e-07	4.173274e-07
1.462000e+03	1.464000e+03	4.436383e-07	1.136898e-07	1.136898e-07
1.464000e+03	1.466000e+03	6.477648e-07	1.279382e-07	1.279382e-07
1.466000e+03	1.468000e+03	1.406635e-06	6.516472e-07	6.516472e-07
1.468000e+03	1.470000e+03	1.236920e-06	2.629037e-07	2.629037e-07
1.470000e+03	1.472000e+03	1.030108e-06	2.448673e-07	2.448673e-07
1.472000e+03	1.474000e+03	1.547300e-06	4.708423e-07	4.708423e-07
1.474000e+03	1.476000e+03	7.030687e-07	1.820138e-07	1.820138e-07
1.476000e+03	1.478000e+03	1.534159e-06	4.540215e-07	4.540215e-07
1.478000e+03	1.480000e+03	8.029708e-07	1.491327e-07	1.491327e-07
1.480000e+03	1.482000e+03	1.033310e-06	2.757255e-07	2.757255e-07
1.482000e+03	1.484000e+03	5.770788e-07	1.250725e-07	1.250725e-07
1.484000e+03	1.486000e+03	1.343327e-06	4.689320e-07	4.689320e-07
1.486000e+03	1.488000e+03	9.228710e-07	1.904775e-07	1.904775e-07
1.488000e+03	1.490000e+03	6.762684e-07	1.547681e-07	1.547681e-07
1.490000e+03	1.492000e+03	7.533665e-07	1.736213e-07	1.736213e-07
1.492000e+03	1.494000e+03	1.232402e-06	3.718660e-07	3.718660e-07
1.494000e+03	1.496000e+03	1.152708e-06	3.655867e-07	3.655867e-07
1.496000e+03	1.498000e+03	5.196056e-07	1.319740e-07	1.319740e-07
1.498000e+03	1.500000e+03	7.752045e-07	1.679326e-07	1.679326e-07
1.500000e+03	1.502000e+03	9.633509e-07	3.020501e-07	3.020501e-07
1.502000e+03	1.504000e+03	7.576235e-07	2.289340e-07	2.289340e-07
1.504000e+03	1.506000e+03	1.445665e-06	4.687862e-07	4.687862e-07
1.506000e+03	1.508000e+03	1.047198e-06	4.102957e-07	4.102957e-07
1.508000e+03	1.510000e+03	2.288598e-06	8.217491e-07	8.217491e-07
1.510000e+03	1.512000e+03	9.340067e-07	2.418355e-07	2.418355e-07
1.512000e+03	1.514000e+03	1.419170e-06	6.043233e-07	6.043233e-07
1.514000e+03	1.516000e+03	1.533363e-06	6.712197e-07	6.712197e-07
1.516000e+03	1.518000e+03	1.192426e-06	4.310792e-07	4.310792e-07
1.518000e+03	1.520000e+03	1.234151e-06	4.563662e-07	4.563662e-07
1.520000e+03	1.522000e+03	1.970835e-06	1.138364e-06	1.138364e-06
1.522000e+03	1.524000e+03	4.748136e-07	8.614409e-08	8.614409e-08
1.524000e+03	1.526000e+03	1.539256e-06	4.184567e-07	4.184567e-07
1.526000e+03	1.528000e+03	8.216652e-07	2.103056e-07	2.103056e-07
1.528000e+03	1.530000e+03	3.219422e-07	6.805389e-08	6.805389e-08
1.530000e+03	1.532000e+03	1.478005e-06	4.150723e-07	4.150723e-07
1.532000e+03	1.534000e+03	1.107477e-06	3.788810e-07	3.788810e-07
1.534000e+03	1.536000e+03	1.441281e-06	3.925958e-07	3.925958e-07
1.536000e+03	1.538000e+03	8.202178e-07	2.076829e-07	2.076829e-07
1.538000e+03	1.540000e+03	7.671819e-07	2.100831e-07	2.100831e-07
1.540000e+03	1.542000e+03	1.196384e-06	2.690325e-07	2.690325e-07
1.542000e+03	1.544000e+03	1.720340e-06	6.623063e-07	6.623063e-07
1.544000e+03	1.546000e+03	1.350562e-06	4.635766e-07	4.635766e-07
1.546000e+03	1.548000e+03	6.571862e-07	1.670586e-07	1.670586e-07
1.548000e+03	1.550000e+03	1.049579e-06	4.471260e-07	4.471260e-07
1.550000e+03	1.552000e+03	9.371024e-07	2.295905e-07	2.295905e-07
1.552000e+03	1.554000e+03	1.318484e-06	3.992590e-07	3.992590e-07
1.554000e+03	1.556000e+03	1.031117e-06	3.629054e-07	3.629054e-07
1.556000e+03	1.558000e+03	9.513356e-07	2.377604e-07	2.377604e-07
1.558000e+03	1.560000e+03	9.939140e-07	3.442349e-07	3.442349e-07
1.560000e+03	1.562000e+03	8.787797e-07	2.277401e-07	2.277401e-07
1.562000e+03	1.564000e+03	2.236697e-06	1.052401e-06	1.052401e-06
1.564000e+03	1.566000e+03	7.960411e-07	1.895313e-07	1.895313e-07
1.566000e+03	1.568000e+03	1.355341e-06	4.408940e-07	4.408940e-07
1.568000e+03	1.570000e+03	6.864820e-07	1.990227e-07	1.990227e-07
1.570000e+03	1.572000e+03	8.320538e-07	2.703469e-07	2.703469e-07
1.572000e+03	1.574000e+03	1.294636e-06	4.383861e-07	4.383861e-07
1.574000e+03	1.576000e+03	1.763401e-06	6.188492e-07	6.188492e-07
1.576000e+03	1.578000e+03	1.565945e-06	4.265367e-07	4.265367e-07
1.578000e+03	1.580000e+03	1.380580e-06	5.688454e-07	5.688454e-07
1.580000e+03	1.582000e+03	8.288976e-07	2.661192e-07	2.661192e-07
1.582000e+03	1.584000e+03	1.197839e-06	3.935476e-07	3.935476e-07
1.584000e+03	1.586000e+03	8.213896e-07	1.650477e-07	1.650477e-07
1.586000e+03	1.588000e+03	9.976031e-07	2.806864e-07	2.806864e-07
1.588000e+03	1.590000e+03	1.048259e-06	2.649896e-07	2.649896e-07
1.590000e+03	1.592000e+03	1.359194e-06	6.648194e-07	6.648194e-07
1.592000e+03	1.594000e+03	2.675491e-06	1.614847e-06	1.614847e-06
1.594000e+03	1.596000e+03	3.390901e-07	7.778542e-08	7.778542e-08
1.596000e+03	1.598000e+03	6.065954e-07	1.506295e-07	1.506295e-07
1.598000e+03	1.600000e+03	7.410015e-07	2.210769e-07	2.210769e-07
1.600000e+03	1.602000e+03	3.784853e-07	7.855320e-08	7.855320e-08
1.602000e+03	1.604000e+03	1.214517e-06	5.257800e-07	5.257800e-07
1.604000e+03	1.606000e+03	1.256207e-06	5.023205e-07	5.023205e-07
1.606000e+03	1.608000e+03	7.527178e-07	1.766719e-07	1.766719e-07
1.608000e+03	1.610000e+03	7.690398e-07	2.290587e-07	2.290587e-07
1.610000e+03	1.612000e+03	1.276234e-06	3.600829e-07	3.600829e-07
1.612000e+03	1.614000e+03	8.433348e-07	2.189870e-07	2.189870e-07
1.614000e+03	1.616000e+03	3.719523e-07	9.371711e-08	9.371711e-08
1.616000e+03	1.618000e+03	1.423728e-06	6.540011e-07	6.540011e-07
1.618000e+03	1.620000e+03	1.010272e-06	2.486275e-07	2.486275e-07
1.620000e+03	1.622000e+03	9.049708e-07	2.351248e-07	2.351248e-07
1.622000e+03	1.624000e+03	8.265692e-07	2.151143e-07	2.151143e-07
1.624000e+03	1.626000e+03	1.283590e-06	5.582120e-07	5.582120e-07
1.626000e+03	1.628000e+03	1.327392e-06	5.232206e-07	5.232206e-07
1.628000e+03	1.630000e+03	2.094024e-06	7.568912e-07	7.568912e-07
1.630000e+03	1.632000e+03	6.782033e-07	2.061050e-07	2.061050e-07
1.632000e+03	1.634000e+03	7.404956e-07	1.585887e-07	1.585887e-07
1.634000e+03	1.636000e+03	7.375411e-07	1.892478e-07	1.892478e-07
1.636000e+03	1.638000e+03	1.024654e-06	4.623055e-07	4.623055e-07
1.638000e+03	1.640000e+03	7.618523e-07	2.885518e-07	2.885518e-07
1.640000e+03	1.642000e+03	7.386021e-07	1.846236e-07	1.846236e-07
1.642000e+03	1.644000e+03	1.150755e-06	4.020216e-07	4.020216e-07
1.644000e+03	1.646000e+03	4.822088e-07	1.130750e-07	1.130750e-07
1.646000e+03	1.648000e+03	1.235103e-06	5.638453e-07	5.638453e-07
1.648000e+03	1.650000e+03	7.315584e-07	2.462142e-07	2.462142e-07
1.650000e+03	1.652000e+03	6.251121e-07	1.626293e-07	1.626293e-07
1.652000e+03	1.654000e+03	1.920271e-06	4.882287e-07	4.882287e-07
1.654000e+03	1.656000e+03	4.722803e-07	1.228963e-07	1.228963e-07
1.656000e+03	1.658000e+03	7.980226e-07	2.155134e-07	2.155134e-07
1.658000e+03	1.660000e+03	9.304848e-07	2.887624e-07	2.887624e-07
1.660000e+03	1.662000e+03	2.182155e-06	9.613844e-07	9.613844e-07
1.662000e+03	1.664000e+03	8.322257e-07	1.988990e-07	1.988990e-07
1.664000e+03	1.666000e+03	8.971346e-07	3.672531e-07	3.672531e-07
1.666000e+03	1.668000e+03	1.504717e-06	7.233557e-07	7.233557e-07
1.668000e+03	1.670000e+03	2.141683e-06	1.156113e-06	1.156113e-06
1.670000e+03	1.672000e+03	1.178270e-06	5.078392e-07	5.078392e-07
1.672000e+03	1.674000e+03	8.155140e-07	2.405995e-07	2.405995e-07
1.674000e+03	1.676000e+03	1.080323e-06	4.527662e-07	4.527662e-07
1.676000e+03	1.678000e+03	1.295271e-06	5.954954e-07	5.954954e-07
1.678000e+03	1.680000e+03	4.911468e-07	1.230340e-07	1.230340e-07
1.680000e+03	1.682000e+03	9.306815e-07	3.354312e-07	3.354312e-07
1.682000e+03	1.684000e+03	7.000131e-07	1.861533e-07	1.861533e-07
1.684000e+03	1.686000e+03	7.909489e-07	2.836188e-07	2.836188e-07
1.686000e+03	1.688000e+03	8.978103e-07	3.038176e-07	3.038176e-07
1.688000e+03	1.690000e+03	5.704964e-07	1.627406e-07	1.627406e-07
1.690000e+03	1.692000e+03	1.271456e-06	2.830733e-07	2.830733e-07
1.692000e+03	1.694000e+03	1.019805e-06	3.144119e-07	3.144119e-07
1.694000e+03	1.696000e+03	2.913059e-06	1.779112e-06	1.779112e-06
1.696000e+03	1.698000e+03	8.011438e-07	2.587545e-07	2.587545e-07
1.698000e+03	1.700000e+03	1.115280e-06	3.109603e-07	3.109603e-07
1.700000e+03	1.702000e+03	8.833582e-07	4.434679e-07	4.434679e-07
1.702000e+03	1.704000e+03	6.741845e-07	1.503319e-07	1.503319e-07
1.704000e+03	1.706000e+03	1.148951e-06	4.321920e-07	4.321920e-07
1.706000e+03	1.708000e+03	7.079866e-07	2.246312e-07	2.246312e-07
1.708000e+03	1.710000e+03	1.072143e-06	3.115319e-07	3.115319e-07
1.710000e+03	1.712000e+03	1.305999e-06	3.963920e-07	3.963920e-07
1.712000e+03	1.714000e+03	4.778367e-07	1.086729e-07	1.086729e-07
1.714000e+03	1.716000e+03	4.478344e-07	8.818496e-08	8.818496e-08
1.716000e+03	1.718000e+03	9.859438e-07	3.917412e-07	3.917412e-07
1.718000e+03	1.720000e+03	5.926917e-07	1.940028e-07	1.940028e-07
1.720000e+03	1.722000e+03	6.664278e-07	1.593397e-07	1.593397e-07
1.722000e+03	1.724000e+03	9.563941e-07	3.688723e-07	3.688723e-07
1.724000e+03	1.726000e+03	1.075392e-06	3.703600e-07	3.703600e-07
1.726000e+03	1.728000e+03	7.858799e-07	2.253197e-07	2.253197e-07
1.728000e+03	1.730000e+03	9.118945e-07	3.752542e-07	3.752542e-07
1.730000e+03	1.732000e+03	5.914335e-07	1.927607e-07	1.927607e-07
1.732000e+03	1.734000e+03	6.146436e-07	1.908740e-07	1.908740e-07
1.734000e+03	1.736000e+03	9.649879e-07	4.102982e-07	4.102982e-07
1.736000e+03	1.738000e+03	1.178395e-06	2.567050e-07	2.567050e-07
1.738000e+03	1.740000e+03	1.265963e-06	4.312253e-07	4.312253e-07
1.740000e+03	1.742000e+03	7.042593e-07	1.777624e-07	1.777624e-07
1.742000e+03	1.744000e+03	5.161678e-07	1.891405e-07	1.891405e-07
1.744000e+03	1.746000e+03	1.595362e-06	6.834444e-07	6.834444e-07
1.746000e+03	1.748000e+03	2.568844e-06	1.231284e-06	1.231284e-06
1.748000e+03	1.750000e+03	5.716008e-06	3.161717e-06	3.161717e-06
1.750000e+03	1.752000e+03	6.386686e-07	1.593755e-07	1.593755e-07
1.752000e+03	1.754000e+03	1.410562e-06	6.185156e-07	6.185156e-07
1.754000e+03	1.756000e+03	1.010983e-06	3.403358e-07	3.403358e-07
1.756000e+03	1.758000e+03	8.944816e-07	3.070350e-07	3.070350e-07
1.758000e+03	1.760000e+03	4.333395e-07	9.549439e-08	9.549439e-08
1.760000e+03	1.762000e+03	4.089617e-07	1.083157e-07	1.083157e-07
1.762000e+03	1.764000e+03	1.259957e-06	6.711674e-07	6.711674e-07
1.764000e+03	1.766000e+03	5.849125e-07	1.388316e-07	1.388316e-07
1.766000e+03	1.768000e+03	8.134958e-07	3.371043e-07	3.371043e-07
1.768000e+03	1.770000e+03	3.476581e-06	2.434758e-06	2.434758e-06
1.770000e+03	1.772000e+03	1.062974e-06	5.696104e-07	5.696104e-07
1.772000e+03	1.774000e+03	6.658084e-07	2.644887e-07	2.644887e-07
1.774000e+03	1.776000e+03	1.002182e-06	4.223683e-07	4.223683e-07
1.776000e+03	1.778000e+03	7.774585e-07	1.790567e-07	1.790567e-07
1.778000e+03	1.780000e+03	1.257748e-06	5.392178e-07	5.392178e-07
1.780000e+03	1.782000e+03	3.676462e-06	1.634654e-06	1.634654e-06
1.782000e+03	1.784000e+03	1.846916e-06	8.904405e-07	8.904405e-07
1.784000e+03	1.786000e+03	7.805428e-07	3.066151e-07	3.066151e-07
1.786000e+03	1.788000e+03	8.512710e-07	3.328505e-07	3.328505e-07
1.788000e+03	1.790000e+03	5.544806e-07	1.356254e-07	1.356254e-07
1.790000e+03	1.792000e+03	8.816729e-07	2.755204e-07	2.755204e-07
1.792000e+03	1.794000e+03	3.343371e-06	1.643598e-06	1.643598e-06
1.794000e+03	1.796000e+03	5.011631e-07	1.418184e-07	1.418184e-07
1.796000e+03	1.798000e+03	1.236834e-06	3.545214e-07	3.545214e-07
1.798000e+03	1.800000e+03	8.535010e-07	2.250051e-07	2.250051e-07
1.800000e+03	1.802000e+03	9.627701e-07	3.843172e-07	3.843172e-07
1.802000e+03	1.804000e+03	1.783173e-06	8.629365e-07	8.629365e-07
1.804000e+03	1.806000e+03	8.882727e-07	4.391667e-07	4.391667e-07
1.806000e+03	1.808000e+03	1.304431e-06	4.989712e-07	4.989712e-07
1.808000e+03	1.810000e+03	1.247455e-06	5.171321e-07	5.171321e-07
1.810000e+03	1.812000e+03	7.331571e-07	2.087340e-07	2.087340e-07
1.812000e+03	1.814000e+03	5.642780e-07	1.576558e-07	1.576558e-07
1.814000e+03	1.816000e+03	3.469552e-06	1.949226e-06	1.949226e-06
1.816000e+03	1.818000e+03	3.979585e-07	1.019813e-07	1.019813e-07
1.818000e+03	1.820000e+03	1.219038e-06	3.133678e-07	3.133678e-07
1.820000e+03	1.822000e+03	7.456396e-07	1.773241e-07	1.773241e-07
1.822000e+03	1.824000e+03	7.069092e-07	2.123698e-07	2.123698e-07
1.824000e+03	1.826000e+03	1.383026e-06	5.267706e-07	5.267706e-07
1.826000e+03	1.828000e+03	4.783020e-07	1.719869e-07	1.719869e-07
1.828000e+03	1.830000e+03	1.326212e-06	5.581645e-07	5.581645e-07
1.830000e+03	1.832000e+03	3.432784e-07	7.924870e-08	7.924870e-08
1.832000e+03	1.834000e+03	1.957247e-06	8.659402e-07	8.659402e-07
1.834000e+03	1.836000e+03	9.528321e-07	3.121337e-07	3.121337e-07
1.836000e+03	1.838000e+03	4.806162e-07	1.721519e-07	1.721519e-07
1.838000e+03	1.840000e+03	8.914108e-07	2.861447e-07	2.861447e-07
1.840000e+03	1.842000e+03	5.702063e-07	2.268828e-07	2.268828e-07
1.842000e+03	1.844000e+03	4.176339e-07	1.126890e-07	1.126890e-07
1.844000e+03	1.846000e+03	6.461478e-07	2.831951e-07	2.831951e-07
1.846000e+03	1.848000e+03	5.575944e-07	1.899977e-07	1.899977e-07
1.848000e+03	1.850000e+03	8.971275e-07	3.796879e-07	3.796879e-07
1.850000e+03	1.852000e+03	1.762964e-06	6.315152e-07	6.315152e-07
1.852000e+03	1.854000e+03	7.855774e-07	2.472786e-07	2.472786e-07
1.854000e+03	1.856000e+03	6.959355e-07	3.360942e-07	3.360942e-07
1.856000e+03	1.858000e+03	1.093861e-06	5.619010e-07	5.619010e-07
1.858000e+03	1.860000e+03	3.871688e-07	8.747966e-08	8.747966e-08
1.860000e+03	1.862000e+03	7.746299e-07	1.840376e-07	1.840376e-07
1.862000e+03	1.864000e+03	5.405894e-07	1.521378e-07	1.521378e-07
1.864000e+03	1.866000e+03	1.594002e-06	7.517769e-07	7.517769e-07
1.866000e+03	1.868000e+03	6.131676e-07	1.513613e-07	1.513613e-07
1.868000e+03	1.870000e+03	8.618403e-07	2.768688e-07	2.768688e-07
1.870000e+03	1.872000e+03	2.077380e-06	1.260422e-06	1.260422e-06
1.872000e+03	1.874000e+03	8.247948e-07	2.140238e-07	2.140238e-07
1.874000e+03	1.876000e+03	7.716094e-07	3.966159e-07	3.966159e-07
1.876000e+03	1.878000e+03	6.851439e-07	1.700347e-07	1.700347e-07
1.878000e+03	1.880000e+03	1.052674e-06	4.969624e-07	4.969624e-07
1.880000e+03	1.882000e+03	2.365700e-06	1.762751e-06	1.762751e-06
1.882000e+03	1.884000e+03	1.919385e-06	9.332155e-07	9.332155e-07
1.884000e+03	1.886000e+03	3.104251e-07	5.986825e-08	5.986825e-08
1.886000e+03	1.888000e+03	9.385576e-07	3.716540e-07	3.716540e-07
1.888000e+03	1.890000e+03	1.080116e-06	6.330462e-07	6.330462e-07
1.890000e+03	1.892000e+03	3.577357e-07	1.173525e-07	1.173525e-07
1.892000e+03	1.894000e+03	1.476623e-06	3.504824e-07	3.504824e-07
1.894000e+03	1.896000e+03	1.264966e-06	8.337669e-07	8.337669e-07
1.896000e+03	1.898000e+03	1.438095e-06	6.460173e-07	6.460173e-07
1.898000e+03	1.900000e+03	4.395812e-07	1.591773e-07	1.591773e-07
1.900000e+03	1.902000e+03	3.030584e-07	7.928229e-08	7.928229e-08
1.902000e+03	1.904000e+03	7.808621e-07	2.339132e-07	2.339132e-07
1.904000e+03	1.906000e+03	1.357045e-06	5.251541e-07	5.251541e-07
1.906000e+03	1.908000e+03	4.588311e-07	1.331364e-07	1.331364e-07
1.908000e+03	1.910000e+03	9.607611e-07	3.954915e-07	3.954915e-07
1.910000e+03	1.912000e+03	8.464945e-07	3.902096e-07	3.902096e-07
1.912000e+03	1.914000e+03	7.438663e-07	2.900967e-07	2.900967e-07
1.914000e+03	1.916000e+03	1.752319e-06	1.019389e-06	1.019389e-06
1.916000e+03	1.918000e+03	1.246690e-06	8.134745e-07	8.134745e-07
1.918000e+03	1.920000e+03	9.677477e-07	5.009030e-07	5.009030e-07
1.920000e+03	1.922000e+03	4.823339e-07	1.440704e-07	1.440704e-07
1.922000e+03	1.924000e+03	9.420119e-07	3.303629e-07	3.303629e-07
1.924000e+03	1.926000e+03	7.684155e-07	4.696115e-07	4.696115e-07
1.926000e+03	1.928000e+03	5.303394e-07	1.477944e-07	1.477944e-07
1.928000e+03	1.930000e+03	1.344948e-06	5.434474e-07	5.434474e-07
1.930000e+03	1.932000e+03	9.081467e-07	2.572164e-07	2.572164e-07
1.932000e+03	1.934000e+03	1.530033e-06	1.045342e-06	1.045342e-06
1.934000e+03	1.936000e+03	8.900471e-07	3.023582e-07	3.023582e-07
1.936000e+03	1.938000e+03	6.193388e-07	2.552002e-07	2.552002e-07
1.938000e+03	1.940000e+03	3.416183e-06	2.683275e-06	2.683275e-06
1.940000e+03	1.942000e+03	7.165923e-07	2.080474e-07	2.080474e-07
1.942000e+03	1.944000e+03	8.097746e-07	2.274501e-07	2.274501e-07
1.944000e+03	1.946000e+03	8.462087e-07	3.217093e-07	3.217093e-07
1.946000e+03	1.948000e+03	1.468950e-06	7.030344e-07	7.030344e-07
1.948000e+03	1.950000e+03	9.602961e-07	3.345528e-07	3.345528e-07
1.950000e+03	1.952000e+03	2.873450e-07	6.763868e-08	6.763868e-08
1.952000e+03	1.954000e+03	1.880996e-06	8.366937e-07	8.366937e-07
1.954000e+03	1.956000e+03	1.965591e-06	9.951266e-07	9.951266e-07
1.956000e+03	1.958000e+03	2.311260e-06	1.242933e-06	1.242933e-06
1.958000e+03	1.960000e+03	1.320129e-06	5.643942e-07	5.643942e-07
1.960000e+03	1.962000e+03	6.147595e-07	3.166704e-07	3.166704e-07
1.962000e+03	1.964000e+03	4.594261e-07	1.213594e-07	1.213594e-07
1.964000e+03	1.966000e+03	3.344595e-07	8.576173e-08	8.576173e-08
1.966000e+03	1.968000e+03	1.080453e-06	3.976465e-07	3.976465e-07
1.968000e+03	1.970000e+03	7.245689e-07	1.902219e-07	1.902219e-07
1.970000e+03	1.972000e+03	7.349171e-07	2.647961e-07	2.647961e-07
1.972000e+03	1.974000e+03	1.020066e-06	5.582029e-07	5.582029e-07
1.974000e+03	1.976000e+03	1.397043e-06	9.939957e-07	9.939957e-07
1.976000e+03	1.978000e+03	5.971143e-07	1.649781e-07	1.649781e-07
1.978000e+03	1.980000e+03	2.524409e-06	2.023795e-06	2.023795e-06
1.980000e+03	1.982000e+03	9.287843e-07	3.696837e-07	3.696837e-07
1.982000e+03	1.984000e+03	6.793496e-07	2.899664e-07	2.899664e-07
1.984000e+03	1.986000e+03	3.980876e-07	8.771250e-08	8.771250e-08
1.986000e+03	1.988000e+03	1.460787e-06	6.672532e-07	6.672532e-07
1.988000e+03	1.990000e+03	1.246524e-06	6.948289e-07	6.948289e-07
1.990000e+03	1.992000e+03	9.038806e-07	3.604040e-07	3.604040e-07
1.992000e+03	1.994000e+03	1.319121e-06	5.406013e-07	5.406013e-07
1.994000e+03	1.996000e+03	1.287797e-06	5.443043e-07	5.443043e-07
1.996000e+03	1.998000e+03	5.395354e-07	1.210802e-07	1.210802e-07
1.998000e+03	2.000000e+03	1.255952e-06	5.786639e-07	5.786639e-07
# END HISTO1D


# BEGIN HISTO1D /EW-NLO-QCD-EW
ErrorBands=0
ErrorBars=0
ErrorTubes=0
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-NLO-QCD-EW
Path=EW-NLO-QCD-EW
Title=NLO QCD+EW
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	2.664427e-13	3.418078e-13	3.418078e-13
8.000000e+00	1.000000e+01	5.349325e-05	5.543043e-05	5.543043e-05
1.000000e+01	1.200000e+01	4.727408e-04	4.965363e-04	4.965363e-04
1.200000e+01	1.400000e+01	9.832109e-04	1.028732e-03	1.028732e-03
1.400000e+01	1.600000e+01	1.736729e-03	1.832375e-03	1.832375e-03
1.600000e+01	1.800000e+01	2.419213e-03	2.544308e-03	2.544308e-03
1.800000e+01	2.000000e+01	2.882241e-03	3.031992e-03	3.031992e-03
2.000000e+01	2.200000e+01	3.324238e-03	3.487783e-03	3.487783e-03
2.200000e+01	2.400000e+01	3.909956e-03	4.106742e-03	4.106742e-03
2.400000e+01	2.600000e+01	4.220985e-03	4.421830e-03	4.421830e-03
2.600000e+01	2.800000e+01	4.669266e-03	4.869465e-03	4.869465e-03
2.800000e+01	3.000000e+01	4.868587e-03	5.065435e-03	5.065435e-03
3.000000e+01	3.200000e+01	5.471310e-03	5.691378e-03	5.691378e-03
3.200000e+01	3.400000e+01	5.424277e-03	5.624329e-03	5.624329e-03
3.400000e+01	3.600000e+01	6.116816e-03	6.351980e-03	6.351980e-03
3.600000e+01	3.800000e+01	6.019720e-03	6.209085e-03	6.209085e-03
3.800000e+01	4.000000e+01	5.769548e-03	5.931245e-03	5.931245e-03
4.000000e+01	4.200000e+01	6.020726e-03	6.163955e-03	6.163955e-03
4.200000e+01	4.400000e+01	5.834910e-03	5.985478e-03	5.985478e-03
4.400000e+01	4.600000e+01	5.560993e-03	5.837121e-03	5.837121e-03
4.600000e+01	4.800000e+01	5.745931e-03	6.121666e-03	6.121666e-03
4.800000e+01	5.000000e+01	5.714270e-03	6.123951e-03	6.123951e-03
5.000000e+01	5.200000e+01	6.252692e-03	6.726652e-03	6.726652e-03
5.200000e+01	5.400000e+01	6.699872e-03	7.209547e-03	7.209547e-03
5.400000e+01	5.600000e+01	7.331148e-03	7.883171e-03	7.883171e-03
5.600000e+01	5.800000e+01	7.682910e-03	8.283006e-03	8.283006e-03
5.800000e+01	6.000000e+01	8.671314e-03	9.359023e-03	9.359023e-03
6.000000e+01	6.200000e+01	9.146586e-03	9.877419e-03	9.877419e-03
6.200000e+01	6.400000e+01	1.064937e-02	1.149663e-02	1.149663e-02
6.400000e+01	6.600000e+01	1.162918e-02	1.255154e-02	1.255154e-02
6.600000e+01	6.800000e+01	1.332398e-02	1.437792e-02	1.437792e-02
6.800000e+01	7.000000e+01	1.542271e-02	1.663879e-02	1.663879e-02
7.000000e+01	7.200000e+01	1.801846e-02	1.940841e-02	1.940841e-02
7.200000e+01	7.400000e+01	2.258036e-02	2.424803e-02	2.424803e-02
7.400000e+01	7.600000e+01	3.031757e-02	3.238197e-02	3.238197e-02
7.600000e+01	7.800000e+01	4.546528e-02	4.794273e-02	4.794273e-02
7.800000e+01	8.000000e+01	6.681872e-02	6.885136e-02	6.885136e-02
8.000000e+01	8.200000e+01	1.921603e-02	2.843697e-02	2.843697e-02
8.200000e+01	8.400000e+01	1.099221e-02	1.243584e-02	1.243584e-02
8.400000e+01	8.600000e+01	8.219389e-03	8.359839e-03	8.359839e-03
8.600000e+01	8.800000e+01	6.592831e-03	6.777693e-03	6.777693e-03
8.800000e+01	9.000000e+01	5.777145e-03	6.049866e-03	6.049866e-03
9.000000e+01	9.200000e+01	5.217078e-03	5.528901e-03	5.528901e-03
9.200000e+01	9.400000e+01	4.828584e-03	5.144009e-03	5.144009e-03
9.400000e+01	9.600000e+01	4.564110e-03	4.896238e-03	4.896238e-03
9.600000e+01	9.800000e+01	4.327599e-03	4.660960e-03	4.660960e-03
9.800000e+01	1.000000e+02	4.110593e-03	4.434500e-03	4.434500e-03
1.000000e+02	1.020000e+02	3.978924e-03	4.297680e-03	4.297680e-03
1.020000e+02	1.040000e+02	3.839593e-03	4.156691e-03	4.156691e-03
1.040000e+02	1.060000e+02	3.684283e-03	3.995670e-03	3.995670e-03
1.060000e+02	1.080000e+02	3.639911e-03	3.950841e-03	3.950841e-03
1.080000e+02	1.100000e+02	3.535109e-03	3.838547e-03	3.838547e-03
1.100000e+02	1.120000e+02	3.431252e-03	3.728186e-03	3.728186e-03
1.120000e+02	1.140000e+02	3.323761e-03	3.618079e-03	3.618079e-03
1.140000e+02	1.160000e+02	3.255256e-03	3.543990e-03	3.543990e-03
1.160000e+02	1.180000e+02	3.186238e-03	3.470698e-03	3.470698e-03
1.180000e+02	1.200000e+02	3.077573e-03	3.355320e-03	3.355320e-03
1.200000e+02	1.220000e+02	2.997661e-03	3.267798e-03	3.267798e-03
1.220000e+02	1.240000e+02	3.002231e-03	3.272848e-03	3.272848e-03
1.240000e+02	1.260000e+02	2.900290e-03	3.161702e-03	3.161702e-03
1.260000e+02	1.280000e+02	2.798127e-03	3.054554e-03	3.054554e-03
1.280000e+02	1.300000e+02	2.791582e-03	3.047165e-03	3.047165e-03
1.300000e+02	1.320000e+02	2.691858e-03	2.937086e-03	2.937086e-03
1.320000e+02	1.340000e+02	2.622293e-03	2.859793e-03	2.859793e-03
1.340000e+02	1.360000e+02	2.575247e-03	2.816530e-03	2.816530e-03
1.360000e+02	1.380000e+02	2.570131e-03	2.802170e-03	2.802170e-03
1.380000e+02	1.400000e+02	2.493919e-03	2.725285e-03	2.725285e-03
1.400000e+02	1.420000e+02	2.435443e-03	2.661441e-03	2.661441e-03
1.420000e+02	1.440000e+02	2.382308e-03	2.607107e-03	2.607107e-03
1.440000e+02	1.460000e+02	2.320214e-03	2.533964e-03	2.533964e-03
1.460000e+02	1.480000e+02	2.278084e-03	2.491903e-03	2.491903e-03
1.480000e+02	1.500000e+02	2.282324e-03	2.495996e-03	2.495996e-03
1.500000e+02	1.520000e+02	2.204114e-03	2.410476e-03	2.410476e-03
1.520000e+02	1.540000e+02	2.142796e-03	2.343828e-03	2.343828e-03
1.540000e+02	1.560000e+02	2.126476e-03	2.324226e-03	2.324226e-03
1.560000e+02	1.580000e+02	2.095024e-03	2.287590e-03	2.287590e-03
1.580000e+02	1.600000e+02	2.030308e-03	2.222916e-03	2.222916e-03
1.600000e+02	1.620000e+02	2.100043e-06	2.295209e-06	2.295209e-06
1.620000e+02	1.640000e+02	2.203634e-06	2.405294e-06	2.405294e-06
1.620000e+02	1.640000e+02	2.203634e-06	2.405294e-06	2.405294e-06
1.620000e+02	1.640000e+02	2.241350e-06	2.450502e-06	2.450502e-06
1.620000e+02	1.640000e+02	2.241350e-06	2.450502e-06	2.450502e-06
1.640000e+02	1.660000e+02	2.708340e-06	2.960655e-06	2.960655e-06
1.640000e+02	1.660000e+02	2.708340e-06	2.960655e-06	2.960655e-06
1.640000e+02	1.660000e+02	2.730618e-06	2.993443e-06	2.993443e-06
1.640000e+02	1.660000e+02	2.730618e-06	2.993443e-06	2.993443e-06
1.660000e+02	1.680000e+02	2.651296e-06	2.880606e-06	2.880606e-06
1.660000e+02	1.680000e+02	2.504770e-06	2.738441e-06	2.738441e-06
1.660000e+02	1.680000e+02	2.504770e-06	2.738441e-06	2.738441e-06
1.660000e+02	1.680000e+02	2.651296e-06	2.880606e-06	2.880606e-06
1.680000e+02	1.700000e+02	2.228377e-06	2.427041e-06	2.427041e-06
1.680000e+02	1.700000e+02	2.228377e-06	2.427041e-06	2.427041e-06
1.680000e+02	1.700000e+02	2.226574e-06	2.428060e-06	2.428060e-06
1.680000e+02	1.700000e+02	2.226574e-06	2.428060e-06	2.428060e-06
1.700000e+02	1.720000e+02	2.909686e-06	3.189041e-06	3.189041e-06
1.700000e+02	1.720000e+02	2.909686e-06	3.189041e-06	3.189041e-06
1.700000e+02	1.720000e+02	2.689131e-06	2.948447e-06	2.948447e-06
1.700000e+02	1.720000e+02	2.689131e-06	2.948447e-06	2.948447e-06
1.720000e+02	1.740000e+02	3.376481e-06	3.687252e-06	3.687252e-06
1.720000e+02	1.740000e+02	3.376481e-06	3.687252e-06	3.687252e-06
1.720000e+02	1.740000e+02	2.987902e-06	3.258793e-06	3.258793e-06
1.720000e+02	1.740000e+02	2.987902e-06	3.258793e-06	3.258793e-06
1.740000e+02	1.760000e+02	2.422150e-06	2.655701e-06	2.655701e-06
1.740000e+02	1.760000e+02	2.384139e-06	2.615829e-06	2.615829e-06
1.740000e+02	1.760000e+02	2.384139e-06	2.615829e-06	2.615829e-06
1.740000e+02	1.760000e+02	2.422150e-06	2.655701e-06	2.655701e-06
1.760000e+02	1.780000e+02	2.482638e-06	2.733515e-06	2.733515e-06
1.760000e+02	1.780000e+02	2.482638e-06	2.733515e-06	2.733515e-06
1.760000e+02	1.780000e+02	2.693405e-06	2.966861e-06	2.966861e-06
1.760000e+02	1.780000e+02	2.693405e-06	2.966861e-06	2.966861e-06
1.780000e+02	1.800000e+02	2.256736e-06	2.469260e-06	2.469260e-06
1.780000e+02	1.800000e+02	2.256736e-06	2.469260e-06	2.469260e-06
1.780000e+02	1.800000e+02	2.591136e-06	2.841092e-06	2.841092e-06
1.780000e+02	1.800000e+02	2.591136e-06	2.841092e-06	2.841092e-06
1.800000e+02	1.820000e+02	2.479730e-06	2.721440e-06	2.721440e-06
1.800000e+02	1.820000e+02	2.419803e-06	2.647832e-06	2.647832e-06
1.800000e+02	1.820000e+02	2.419803e-06	2.647832e-06	2.647832e-06
1.800000e+02	1.820000e+02	2.479730e-06	2.721440e-06	2.721440e-06
1.820000e+02	1.840000e+02	2.518258e-06	2.760604e-06	2.760604e-06
1.820000e+02	1.840000e+02	2.498961e-06	2.741676e-06	2.741676e-06
1.820000e+02	1.840000e+02	2.498961e-06	2.741676e-06	2.741676e-06
1.820000e+02	1.840000e+02	2.518258e-06	2.760604e-06	2.760604e-06
1.840000e+02	1.860000e+02	2.447225e-06	2.683630e-06	2.683630e-06
1.840000e+02	1.860000e+02	2.447225e-06	2.683630e-06	2.683630e-06
1.840000e+02	1.860000e+02	3.300014e-06	3.652810e-06	3.652810e-06
1.840000e+02	1.860000e+02	3.300014e-06	3.652810e-06	3.652810e-06
1.860000e+02	1.880000e+02	2.399857e-06	2.619654e-06	2.619654e-06
1.860000e+02	1.880000e+02	2.399857e-06	2.619654e-06	2.619654e-06
1.860000e+02	1.880000e+02	2.559504e-06	2.807545e-06	2.807545e-06
1.860000e+02	1.880000e+02	2.559504e-06	2.807545e-06	2.807545e-06
1.880000e+02	1.900000e+02	2.553886e-06	2.775435e-06	2.775435e-06
1.880000e+02	1.900000e+02	2.553886e-06	2.775435e-06	2.775435e-06
1.880000e+02	1.900000e+02	2.598668e-06	2.816849e-06	2.816849e-06
1.880000e+02	1.900000e+02	2.598668e-06	2.816849e-06	2.816849e-06
1.900000e+02	1.920000e+02	2.939983e-06	3.200146e-06	3.200146e-06
1.900000e+02	1.920000e+02	2.939983e-06	3.200146e-06	3.200146e-06
1.900000e+02	1.920000e+02	2.860673e-06	3.121759e-06	3.121759e-06
1.900000e+02	1.920000e+02	2.860673e-06	3.121759e-06	3.121759e-06
1.920000e+02	1.940000e+02	2.444629e-06	2.668283e-06	2.668283e-06
1.920000e+02	1.940000e+02	2.444629e-06	2.668283e-06	2.668283e-06
1.920000e+02	1.940000e+02	2.526544e-06	2.759862e-06	2.759862e-06
1.920000e+02	1.940000e+02	2.526544e-06	2.759862e-06	2.759862e-06
1.940000e+02	1.960000e+02	2.829574e-06	3.113791e-06	3.113791e-06
1.940000e+02	1.960000e+02	2.829574e-06	3.113791e-06	3.113791e-06
1.940000e+02	1.960000e+02	2.793483e-06	3.073662e-06	3.073662e-06
1.940000e+02	1.960000e+02	2.793483e-06	3.073662e-06	3.073662e-06
1.960000e+02	1.980000e+02	2.746678e-06	3.032390e-06	3.032390e-06
1.960000e+02	1.980000e+02	2.698851e-06	2.977388e-06	2.977388e-06
1.960000e+02	1.980000e+02	2.698851e-06	2.977388e-06	2.977388e-06
1.960000e+02	1.980000e+02	2.746678e-06	3.032390e-06	3.032390e-06
1.980000e+02	2.000000e+02	2.909408e-06	3.205090e-06	3.205090e-06
1.980000e+02	2.000000e+02	2.644994e-06	2.906861e-06	2.906861e-06
1.980000e+02	2.000000e+02	2.644994e-06	2.906861e-06	2.906861e-06
1.980000e+02	2.000000e+02	2.909408e-06	3.205090e-06	3.205090e-06
2.000000e+02	2.020000e+02	2.443884e-06	2.689440e-06	2.689440e-06
2.000000e+02	2.020000e+02	2.443884e-06	2.689440e-06	2.689440e-06
2.000000e+02	2.020000e+02	3.178199e-06	3.528716e-06	3.528716e-06
2.000000e+02	2.020000e+02	3.178199e-06	3.528716e-06	3.528716e-06
2.020000e+02	2.040000e+02	2.507702e-06	2.751937e-06	2.751937e-06
2.020000e+02	2.040000e+02	2.507702e-06	2.751937e-06	2.751937e-06
2.020000e+02	2.040000e+02	2.743124e-06	3.020323e-06	3.020323e-06
2.020000e+02	2.040000e+02	2.743124e-06	3.020323e-06	3.020323e-06
2.040000e+02	2.060000e+02	2.605043e-06	2.865653e-06	2.865653e-06
2.040000e+02	2.060000e+02	2.697524e-06	2.977002e-06	2.977002e-06
2.040000e+02	2.060000e+02	2.697524e-06	2.977002e-06	2.977002e-06
2.040000e+02	2.060000e+02	2.605043e-06	2.865653e-06	2.865653e-06
2.060000e+02	2.080000e+02	3.363866e-06	3.719813e-06	3.719813e-06
2.060000e+02	2.080000e+02	3.363866e-06	3.719813e-06	3.719813e-06
2.060000e+02	2.080000e+02	3.003579e-06	3.316458e-06	3.316458e-06
2.060000e+02	2.080000e+02	3.003579e-06	3.316458e-06	3.316458e-06
2.080000e+02	2.100000e+02	2.560149e-06	2.818113e-06	2.818113e-06
2.080000e+02	2.100000e+02	2.560149e-06	2.818113e-06	2.818113e-06
2.080000e+02	2.100000e+02	2.558466e-06	2.817317e-06	2.817317e-06
2.080000e+02	2.100000e+02	2.558466e-06	2.817317e-06	2.817317e-06
2.100000e+02	2.120000e+02	2.611478e-06	2.868975e-06	2.868975e-06
2.100000e+02	2.120000e+02	2.567067e-06	2.821754e-06	2.821754e-06
2.100000e+02	2.120000e+02	2.567067e-06	2.821754e-06	2.821754e-06
2.100000e+02	2.120000e+02	2.611478e-06	2.868975e-06	2.868975e-06
2.120000e+02	2.140000e+02	2.450704e-06	2.695394e-06	2.695394e-06
2.120000e+02	2.140000e+02	2.441781e-06	2.682944e-06	2.682944e-06
2.120000e+02	2.140000e+02	2.441781e-06	2.682944e-06	2.682944e-06
2.120000e+02	2.140000e+02	2.450704e-06	2.695394e-06	2.695394e-06
2.140000e+02	2.160000e+02	2.378971e-06	2.617963e-06	2.617963e-06
2.140000e+02	2.160000e+02	2.378971e-06	2.617963e-06	2.617963e-06
2.140000e+02	2.160000e+02	2.603208e-06	2.884151e-06	2.884151e-06
2.140000e+02	2.160000e+02	2.603208e-06	2.884151e-06	2.884151e-06
2.160000e+02	2.180000e+02	2.598114e-06	2.858575e-06	2.858575e-06
2.160000e+02	2.180000e+02	2.598114e-06	2.858575e-06	2.858575e-06
2.160000e+02	2.180000e+02	2.484857e-06	2.730924e-06	2.730924e-06
2.160000e+02	2.180000e+02	2.484857e-06	2.730924e-06	2.730924e-06
2.180000e+02	2.200000e+02	3.262579e-06	3.632792e-06	3.632792e-06
2.180000e+02	2.200000e+02	2.954182e-06	3.278203e-06	3.278203e-06
2.180000e+02	2.200000e+02	2.954182e-06	3.278203e-06	3.278203e-06
2.180000e+02	2.200000e+02	3.262579e-06	3.632792e-06	3.632792e-06
2.200000e+02	2.220000e+02	2.481156e-06	2.732679e-06	2.732679e-06
2.200000e+02	2.220000e+02	2.481156e-06	2.732679e-06	2.732679e-06
2.200000e+02	2.220000e+02	2.550382e-06	2.812218e-06	2.812218e-06
2.200000e+02	2.220000e+02	2.550382e-06	2.812218e-06	2.812218e-06
2.220000e+02	2.240000e+02	2.948240e-06	3.266143e-06	3.266143e-06
2.220000e+02	2.240000e+02	2.948240e-06	3.266143e-06	3.266143e-06
2.220000e+02	2.240000e+02	2.722040e-06	3.010724e-06	3.010724e-06
2.220000e+02	2.240000e+02	2.722040e-06	3.010724e-06	3.010724e-06
2.240000e+02	2.260000e+02	2.478747e-06	2.728427e-06	2.728427e-06
2.240000e+02	2.260000e+02	2.467640e-06	2.714756e-06	2.714756e-06
2.240000e+02	2.260000e+02	2.467640e-06	2.714756e-06	2.714756e-06
2.240000e+02	2.260000e+02	2.478747e-06	2.728427e-06	2.728427e-06
2.260000e+02	2.280000e+02	2.919107e-06	3.226169e-06	3.226169e-06
2.260000e+02	2.280000e+02	2.919107e-06	3.226169e-06	3.226169e-06
2.260000e+02	2.280000e+02	2.775819e-06	3.041302e-06	3.041302e-06
2.260000e+02	2.280000e+02	2.775819e-06	3.041302e-06	3.041302e-06
2.280000e+02	2.300000e+02	2.545376e-06	2.797443e-06	2.797443e-06
2.280000e+02	2.300000e+02	2.545376e-06	2.797443e-06	2.797443e-06
2.280000e+02	2.300000e+02	2.635188e-06	2.901558e-06	2.901558e-06
2.280000e+02	2.300000e+02	2.635188e-06	2.901558e-06	2.901558e-06
2.300000e+02	2.320000e+02	3.494088e-06	3.919633e-06	3.919633e-06
2.300000e+02	2.320000e+02	3.494088e-06	3.919633e-06	3.919633e-06
2.300000e+02	2.320000e+02	4.121251e-06	4.658656e-06	4.658656e-06
2.300000e+02	2.320000e+02	4.121251e-06	4.658656e-06	4.658656e-06
2.320000e+02	2.340000e+02	2.911972e-06	3.236507e-06	3.236507e-06
2.320000e+02	2.340000e+02	2.911972e-06	3.236507e-06	3.236507e-06
2.320000e+02	2.340000e+02	2.782734e-06	3.087946e-06	3.087946e-06
2.320000e+02	2.340000e+02	2.782734e-06	3.087946e-06	3.087946e-06
2.340000e+02	2.360000e+02	2.336595e-06	2.579179e-06	2.579179e-06
2.340000e+02	2.360000e+02	2.336595e-06	2.579179e-06	2.579179e-06
2.340000e+02	2.360000e+02	2.562392e-06	2.839447e-06	2.839447e-06
2.340000e+02	2.360000e+02	2.562392e-06	2.839447e-06	2.839447e-06
2.360000e+02	2.380000e+02	2.421834e-06	2.669845e-06	2.669845e-06
2.360000e+02	2.380000e+02	2.421834e-06	2.669845e-06	2.669845e-06
2.360000e+02	2.380000e+02	2.494305e-06	2.754563e-06	2.754563e-06
2.360000e+02	2.380000e+02	2.494305e-06	2.754563e-06	2.754563e-06
2.380000e+02	2.400000e+02	2.627974e-06	2.908664e-06	2.908664e-06
2.380000e+02	2.400000e+02	2.627974e-06	2.908664e-06	2.908664e-06
2.380000e+02	2.400000e+02	2.527509e-06	2.791430e-06	2.791430e-06
2.380000e+02	2.400000e+02	2.527509e-06	2.791430e-06	2.791430e-06
2.400000e+02	2.420000e+02	2.352155e-06	2.599367e-06	2.599367e-06
2.400000e+02	2.420000e+02	2.519124e-06	2.786663e-06	2.786663e-06
2.400000e+02	2.420000e+02	2.519124e-06	2.786663e-06	2.786663e-06
2.400000e+02	2.420000e+02	2.352155e-06	2.599367e-06	2.599367e-06
2.420000e+02	2.440000e+02	2.776489e-06	3.081707e-06	3.081707e-06
2.420000e+02	2.440000e+02	2.776489e-06	3.081707e-06	3.081707e-06
2.420000e+02	2.440000e+02	2.690382e-06	2.981653e-06	2.981653e-06
2.420000e+02	2.440000e+02	2.690382e-06	2.981653e-06	2.981653e-06
2.440000e+02	2.460000e+02	2.963875e-06	3.260002e-06	3.260002e-06
2.440000e+02	2.460000e+02	2.963875e-06	3.260002e-06	3.260002e-06
2.440000e+02	2.460000e+02	2.967797e-06	3.272538e-06	3.272538e-06
2.440000e+02	2.460000e+02	2.967797e-06	3.272538e-06	3.272538e-06
2.460000e+02	2.480000e+02	2.978292e-06	3.265989e-06	3.265989e-06
2.460000e+02	2.480000e+02	2.978292e-06	3.265989e-06	3.265989e-06
2.460000e+02	2.480000e+02	2.925800e-06	3.248794e-06	3.248794e-06
2.460000e+02	2.480000e+02	2.925800e-06	3.248794e-06	3.248794e-06
2.480000e+02	2.500000e+02	2.482669e-06	2.741514e-06	2.741514e-06
2.480000e+02	2.500000e+02	2.482669e-06	2.741514e-06	2.741514e-06
2.480000e+02	2.500000e+02	2.669668e-06	2.958864e-06	2.958864e-06
2.480000e+02	2.500000e+02	2.669668e-06	2.958864e-06	2.958864e-06
2.500000e+02	2.520000e+02	2.273386e-06	2.501025e-06	2.501025e-06
2.500000e+02	2.520000e+02	2.273386e-06	2.501025e-06	2.501025e-06
2.500000e+02	2.520000e+02	2.415811e-06	2.669000e-06	2.669000e-06
2.500000e+02	2.520000e+02	2.415811e-06	2.669000e-06	2.669000e-06
2.520000e+02	2.540000e+02	2.615442e-06	2.892081e-06	2.892081e-06
2.520000e+02	2.540000e+02	2.615442e-06	2.892081e-06	2.892081e-06
2.520000e+02	2.540000e+02	2.418836e-06	2.670035e-06	2.670035e-06
2.520000e+02	2.540000e+02	2.418836e-06	2.670035e-06	2.670035e-06
2.540000e+02	2.560000e+02	3.571353e-06	4.008342e-06	4.008342e-06
2.540000e+02	2.560000e+02	2.942745e-06	3.283257e-06	3.283257e-06
2.540000e+02	2.560000e+02	2.942745e-06	3.283257e-06	3.283257e-06
2.540000e+02	2.560000e+02	3.571353e-06	4.008342e-06	4.008342e-06
2.560000e+02	2.580000e+02	2.841117e-06	3.165905e-06	3.165905e-06
2.560000e+02	2.580000e+02	2.604693e-06	2.890504e-06	2.890504e-06
2.560000e+02	2.580000e+02	2.604693e-06	2.890504e-06	2.890504e-06
2.560000e+02	2.580000e+02	2.841117e-06	3.165905e-06	3.165905e-06
2.580000e+02	2.600000e+02	2.450094e-06	2.704574e-06	2.704574e-06
2.580000e+02	2.600000e+02	2.450094e-06	2.704574e-06	2.704574e-06
2.580000e+02	2.600000e+02	2.439849e-06	2.694625e-06	2.694625e-06
2.580000e+02	2.600000e+02	2.439849e-06	2.694625e-06	2.694625e-06
2.600000e+02	2.620000e+02	2.684578e-06	2.984155e-06	2.984155e-06
2.600000e+02	2.620000e+02	2.684578e-06	2.984155e-06	2.984155e-06
2.600000e+02	2.620000e+02	2.679551e-06	2.981366e-06	2.981366e-06
2.600000e+02	2.620000e+02	2.679551e-06	2.981366e-06	2.981366e-06
2.620000e+02	2.640000e+02	2.519784e-06	2.788281e-06	2.788281e-06
2.620000e+02	2.640000e+02	2.383286e-06	2.639824e-06	2.639824e-06
2.620000e+02	2.640000e+02	2.383286e-06	2.639824e-06	2.639824e-06
2.620000e+02	2.640000e+02	2.519784e-06	2.788281e-06	2.788281e-06
2.640000e+02	2.660000e+02	2.287011e-06	2.536890e-06	2.536890e-06
2.640000e+02	2.660000e+02	2.287011e-06	2.536890e-06	2.536890e-06
2.640000e+02	2.660000e+02	2.324000e-06	2.580028e-06	2.580028e-06
2.640000e+02	2.660000e+02	2.324000e-06	2.580028e-06	2.580028e-06
2.660000e+02	2.680000e+02	2.369827e-06	2.624048e-06	2.624048e-06
2.660000e+02	2.680000e+02	2.369827e-06	2.624048e-06	2.624048e-06
2.660000e+02	2.680000e+02	2.277323e-06	2.523652e-06	2.523652e-06
2.660000e+02	2.680000e+02	2.277323e-06	2.523652e-06	2.523652e-06
2.680000e+02	2.700000e+02	2.789582e-06	3.112467e-06	3.112467e-06
2.680000e+02	2.700000e+02	2.789582e-06	3.112467e-06	3.112467e-06
2.680000e+02	2.700000e+02	3.076768e-06	3.445525e-06	3.445525e-06
2.680000e+02	2.700000e+02	3.076768e-06	3.445525e-06	3.445525e-06
2.700000e+02	2.720000e+02	2.306287e-06	2.566511e-06	2.566511e-06
2.700000e+02	2.720000e+02	2.389160e-06	2.658969e-06	2.658969e-06
2.700000e+02	2.720000e+02	2.389160e-06	2.658969e-06	2.658969e-06
2.700000e+02	2.720000e+02	2.306287e-06	2.566511e-06	2.566511e-06
2.720000e+02	2.740000e+02	2.587836e-06	2.886183e-06	2.886183e-06
2.720000e+02	2.740000e+02	2.587836e-06	2.886183e-06	2.886183e-06
2.720000e+02	2.740000e+02	2.420425e-06	2.688483e-06	2.688483e-06
2.720000e+02	2.740000e+02	2.420425e-06	2.688483e-06	2.688483e-06
2.740000e+02	2.760000e+02	2.643044e-06	2.942386e-06	2.942386e-06
2.740000e+02	2.760000e+02	2.643044e-06	2.942386e-06	2.942386e-06
2.740000e+02	2.760000e+02	2.499320e-06	2.778448e-06	2.778448e-06
2.740000e+02	2.760000e+02	2.499320e-06	2.778448e-06	2.778448e-06
2.760000e+02	2.780000e+02	2.451012e-06	2.724710e-06	2.724710e-06
2.760000e+02	2.780000e+02	2.451012e-06	2.724710e-06	2.724710e-06
2.760000e+02	2.780000e+02	2.575607e-06	2.870215e-06	2.870215e-06
2.760000e+02	2.780000e+02	2.575607e-06	2.870215e-06	2.870215e-06
2.780000e+02	2.800000e+02	2.377279e-06	2.646515e-06	2.646515e-06
2.780000e+02	2.800000e+02	2.377279e-06	2.646515e-06	2.646515e-06
2.780000e+02	2.800000e+02	2.443300e-06	2.717149e-06	2.717149e-06
2.780000e+02	2.800000e+02	2.443300e-06	2.717149e-06	2.717149e-06
2.800000e+02	2.820000e+02	2.120491e-06	2.345462e-06	2.345462e-06
2.800000e+02	2.820000e+02	2.120491e-06	2.345462e-06	2.345462e-06
2.800000e+02	2.820000e+02	2.330976e-06	2.592247e-06	2.592247e-06
2.800000e+02	2.820000e+02	2.330976e-06	2.592247e-06	2.592247e-06
2.820000e+02	2.840000e+02	2.253108e-06	2.506682e-06	2.506682e-06
2.820000e+02	2.840000e+02	2.253108e-06	2.506682e-06	2.506682e-06
2.820000e+02	2.840000e+02	2.159203e-06	2.399668e-06	2.399668e-06
2.820000e+02	2.840000e+02	2.159203e-06	2.399668e-06	2.399668e-06
2.840000e+02	2.860000e+02	2.343566e-06	2.606464e-06	2.606464e-06
2.840000e+02	2.860000e+02	2.300114e-06	2.554292e-06	2.554292e-06
2.840000e+02	2.860000e+02	2.343566e-06	2.606464e-06	2.606464e-06
2.840000e+02	2.860000e+02	2.300114e-06	2.554292e-06	2.554292e-06
2.860000e+02	2.880000e+02	2.474494e-06	2.763500e-06	2.763500e-06
2.860000e+02	2.880000e+02	2.474494e-06	2.763500e-06	2.763500e-06
2.860000e+02	2.880000e+02	2.347705e-06	2.616737e-06	2.616737e-06
2.860000e+02	2.880000e+02	2.347705e-06	2.616737e-06	2.616737e-06
2.880000e+02	2.900000e+02	2.304475e-06	2.559786e-06	2.559786e-06
2.880000e+02	2.900000e+02	2.304475e-06	2.559786e-06	2.559786e-06
2.880000e+02	2.900000e+02	2.318211e-06	2.570805e-06	2.570805e-06
2.880000e+02	2.900000e+02	2.318211e-06	2.570805e-06	2.570805e-06
2.900000e+02	2.920000e+02	2.447069e-06	2.727332e-06	2.727332e-06
2.900000e+02	2.920000e+02	2.447069e-06	2.727332e-06	2.727332e-06
2.900000e+02	2.920000e+02	2.526371e-06	2.820778e-06	2.820778e-06
2.900000e+02	2.920000e+02	2.526371e-06	2.820778e-06	2.820778e-06
2.920000e+02	2.940000e+02	2.340642e-06	2.605382e-06	2.605382e-06
2.920000e+02	2.940000e+02	2.340642e-06	2.605382e-06	2.605382e-06
2.920000e+02	2.940000e+02	2.290301e-06	2.547358e-06	2.547358e-06
2.920000e+02	2.940000e+02	2.290301e-06	2.547358e-06	2.547358e-06
2.940000e+02	2.960000e+02	2.475678e-06	2.762011e-06	2.762011e-06
2.940000e+02	2.960000e+02	2.475678e-06	2.762011e-06	2.762011e-06
2.940000e+02	2.960000e+02	2.476867e-06	2.761720e-06	2.761720e-06
2.940000e+02	2.960000e+02	2.476867e-06	2.761720e-06	2.761720e-06
2.960000e+02	2.980000e+02	2.497277e-06	2.789919e-06	2.789919e-06
2.960000e+02	2.980000e+02	2.497277e-06	2.789919e-06	2.789919e-06
2.960000e+02	2.980000e+02	2.488978e-06	2.777964e-06	2.777964e-06
2.960000e+02	2.980000e+02	2.488978e-06	2.777964e-06	2.777964e-06
2.980000e+02	3.000000e+02	2.637637e-06	2.949059e-06	2.949059e-06
2.980000e+02	3.000000e+02	2.582280e-06	2.895029e-06	2.895029e-06
2.980000e+02	3.000000e+02	2.582280e-06	2.895029e-06	2.895029e-06
2.980000e+02	3.000000e+02	2.637637e-06	2.949059e-06	2.949059e-06
3.000000e+02	3.020000e+02	2.322335e-06	2.597289e-06	2.597289e-06
3.000000e+02	3.020000e+02	2.322335e-06	2.597289e-06	2.597289e-06
3.000000e+02	3.020000e+02	2.327783e-06	2.609035e-06	2.609035e-06
3.000000e+02	3.020000e+02	2.327783e-06	2.609035e-06	2.609035e-06
3.020000e+02	3.040000e+02	2.097098e-06	2.318516e-06	2.318516e-06
3.020000e+02	3.040000e+02	2.097098e-06	2.318516e-06	2.318516e-06
3.020000e+02	3.040000e+02	2.135785e-06	2.369797e-06	2.369797e-06
3.020000e+02	3.040000e+02	2.135785e-06	2.369797e-06	2.369797e-06
3.040000e+02	3.060000e+02	2.383107e-06	2.670317e-06	2.670317e-06
3.040000e+02	3.060000e+02	2.383107e-06	2.670317e-06	2.670317e-06
3.040000e+02	3.060000e+02	2.300114e-06	2.567477e-06	2.567477e-06
3.040000e+02	3.060000e+02	2.300114e-06	2.567477e-06	2.567477e-06
3.060000e+02	3.080000e+02	2.052614e-06	2.284684e-06	2.284684e-06
3.060000e+02	3.080000e+02	2.482809e-06	2.795047e-06	2.795047e-06
3.060000e+02	3.080000e+02	2.482809e-06	2.795047e-06	2.795047e-06
3.060000e+02	3.080000e+02	2.052614e-06	2.284684e-06	2.284684e-06
3.080000e+02	3.100000e+02	2.443173e-06	2.730582e-06	2.730582e-06
3.080000e+02	3.100000e+02	2.443173e-06	2.730582e-06	2.730582e-06
3.080000e+02	3.100000e+02	2.419812e-06	2.708896e-06	2.708896e-06
3.080000e+02	3.100000e+02	2.419812e-06	2.708896e-06	2.708896e-06
3.100000e+02	3.120000e+02	2.824739e-06	3.185491e-06	3.185491e-06
3.100000e+02	3.120000e+02	2.824739e-06	3.185491e-06	3.185491e-06
3.100000e+02	3.120000e+02	2.617432e-06	2.942657e-06	2.942657e-06
3.100000e+02	3.120000e+02	2.617432e-06	2.942657e-06	2.942657e-06
3.120000e+02	3.140000e+02	2.362243e-06	2.643314e-06	2.643314e-06
3.120000e+02	3.140000e+02	2.362243e-06	2.643314e-06	2.643314e-06
3.120000e+02	3.140000e+02	2.289102e-06	2.565848e-06	2.565848e-06
3.120000e+02	3.140000e+02	2.289102e-06	2.565848e-06	2.565848e-06
3.140000e+02	3.160000e+02	2.276429e-06	2.543625e-06	2.543625e-06
3.140000e+02	3.160000e+02	2.276429e-06	2.543625e-06	2.543625e-06
3.140000e+02	3.160000e+02	2.332364e-06	2.611257e-06	2.611257e-06
3.140000e+02	3.160000e+02	2.332364e-06	2.611257e-06	2.611257e-06
3.160000e+02	3.180000e+02	2.596586e-06	2.921824e-06	2.921824e-06
3.160000e+02	3.180000e+02	2.596586e-06	2.921824e-06	2.921824e-06
3.160000e+02	3.180000e+02	2.451217e-06	2.750679e-06	2.750679e-06
3.160000e+02	3.180000e+02	2.451217e-06	2.750679e-06	2.750679e-06
3.180000e+02	3.200000e+02	2.045151e-06	2.281147e-06	2.281147e-06
3.180000e+02	3.200000e+02	2.045151e-06	2.281147e-06	2.281147e-06
3.180000e+02	3.200000e+02	2.202158e-06	2.463699e-06	2.463699e-06
3.180000e+02	3.200000e+02	2.202158e-06	2.463699e-06	2.463699e-06
3.200000e+02	3.220000e+02	2.339883e-06	2.598706e-06	2.598706e-06
3.200000e+02	3.220000e+02	2.248158e-06	2.499384e-06	2.499384e-06
3.200000e+02	3.220000e+02	2.248158e-06	2.499384e-06	2.499384e-06
3.200000e+02	3.220000e+02	2.339883e-06	2.598706e-06	2.598706e-06
3.220000e+02	3.240000e+02	2.420503e-06	2.719115e-06	2.719115e-06
3.220000e+02	3.240000e+02	2.420503e-06	2.719115e-06	2.719115e-06
3.220000e+02	3.240000e+02	2.453827e-06	2.756885e-06	2.756885e-06
3.220000e+02	3.240000e+02	2.453827e-06	2.756885e-06	2.756885e-06
3.240000e+02	3.260000e+02	2.461827e-06	2.775429e-06	2.775429e-06
3.240000e+02	3.260000e+02	2.461827e-06	2.775429e-06	2.775429e-06
3.240000e+02	3.260000e+02	2.394765e-06	2.690609e-06	2.690609e-06
3.240000e+02	3.260000e+02	2.394765e-06	2.690609e-06	2.690609e-06
3.260000e+02	3.280000e+02	2.440919e-06	2.742213e-06	2.742213e-06
3.260000e+02	3.280000e+02	2.440919e-06	2.742213e-06	2.742213e-06
3.260000e+02	3.280000e+02	2.217530e-06	2.486584e-06	2.486584e-06
3.260000e+02	3.280000e+02	2.217530e-06	2.486584e-06	2.486584e-06
3.280000e+02	3.300000e+02	2.766005e-06	3.121160e-06	3.121160e-06
3.280000e+02	3.300000e+02	2.766005e-06	3.121160e-06	3.121160e-06
3.280000e+02	3.300000e+02	2.465786e-06	2.769284e-06	2.769284e-06
3.280000e+02	3.300000e+02	2.465786e-06	2.769284e-06	2.769284e-06
3.300000e+02	3.320000e+02	2.140271e-06	2.409436e-06	2.409436e-06
3.300000e+02	3.320000e+02	2.140271e-06	2.409436e-06	2.409436e-06
3.300000e+02	3.320000e+02	2.262860e-06	2.537260e-06	2.537260e-06
3.300000e+02	3.320000e+02	2.262860e-06	2.537260e-06	2.537260e-06
3.320000e+02	3.340000e+02	2.157791e-06	2.396533e-06	2.396533e-06
3.320000e+02	3.340000e+02	2.157791e-06	2.396533e-06	2.396533e-06
3.320000e+02	3.340000e+02	2.201361e-06	2.456846e-06	2.456846e-06
3.320000e+02	3.340000e+02	2.201361e-06	2.456846e-06	2.456846e-06
3.340000e+02	3.360000e+02	1.855531e-06	2.067610e-06	2.067610e-06
3.340000e+02	3.360000e+02	1.880260e-06	2.097326e-06	2.097326e-06
3.340000e+02	3.360000e+02	1.880260e-06	2.097326e-06	2.097326e-06
3.340000e+02	3.360000e+02	1.855531e-06	2.067610e-06	2.067610e-06
3.360000e+02	3.380000e+02	2.146162e-06	2.402930e-06	2.402930e-06
3.360000e+02	3.380000e+02	2.146162e-06	2.402930e-06	2.402930e-06
3.360000e+02	3.380000e+02	2.423089e-06	2.711994e-06	2.711994e-06
3.360000e+02	3.380000e+02	2.423089e-06	2.711994e-06	2.711994e-06
3.380000e+02	3.400000e+02	2.238528e-06	2.495387e-06	2.495387e-06
3.380000e+02	3.400000e+02	2.238528e-06	2.495387e-06	2.495387e-06
3.380000e+02	3.400000e+02	2.128610e-06	2.378030e-06	2.378030e-06
3.380000e+02	3.400000e+02	2.128610e-06	2.378030e-06	2.378030e-06
3.400000e+02	3.420000e+02	2.174069e-06	2.443232e-06	2.443232e-06
3.400000e+02	3.420000e+02	2.174069e-06	2.443232e-06	2.443232e-06
3.400000e+02	3.420000e+02	1.965407e-06	2.204900e-06	2.204900e-06
3.400000e+02	3.420000e+02	1.965407e-06	2.204900e-06	2.204900e-06
3.420000e+02	3.440000e+02	2.375982e-06	2.658656e-06	2.658656e-06
3.420000e+02	3.440000e+02	2.375982e-06	2.658656e-06	2.658656e-06
3.420000e+02	3.440000e+02	2.238247e-06	2.502507e-06	2.502507e-06
3.420000e+02	3.440000e+02	2.238247e-06	2.502507e-06	2.502507e-06
3.440000e+02	3.460000e+02	1.973777e-06	2.214479e-06	2.214479e-06
3.440000e+02	3.460000e+02	1.973777e-06	2.214479e-06	2.214479e-06
3.440000e+02	3.460000e+02	2.059424e-06	2.319843e-06	2.319843e-06
3.440000e+02	3.460000e+02	2.059424e-06	2.319843e-06	2.319843e-06
3.460000e+02	3.480000e+02	1.959993e-06	2.199891e-06	2.199891e-06
3.460000e+02	3.480000e+02	1.959993e-06	2.199891e-06	2.199891e-06
3.460000e+02	3.480000e+02	2.171192e-06	2.438253e-06	2.438253e-06
3.460000e+02	3.480000e+02	2.171192e-06	2.438253e-06	2.438253e-06
3.480000e+02	3.500000e+02	2.772988e-06	3.123357e-06	3.123357e-06
3.480000e+02	3.500000e+02	2.611670e-06	2.944888e-06	2.944888e-06
3.480000e+02	3.500000e+02	2.611670e-06	2.944888e-06	2.944888e-06
3.480000e+02	3.500000e+02	2.772988e-06	3.123357e-06	3.123357e-06
3.500000e+02	3.520000e+02	2.412415e-06	2.710645e-06	2.710645e-06
3.500000e+02	3.520000e+02	2.412415e-06	2.710645e-06	2.710645e-06
3.500000e+02	3.520000e+02	2.181940e-06	2.445508e-06	2.445508e-06
3.500000e+02	3.520000e+02	2.181940e-06	2.445508e-06	2.445508e-06
3.520000e+02	3.540000e+02	2.156377e-06	2.428348e-06	2.428348e-06
3.520000e+02	3.540000e+02	2.156377e-06	2.428348e-06	2.428348e-06
3.520000e+02	3.540000e+02	2.041740e-06	2.298578e-06	2.298578e-06
3.520000e+02	3.540000e+02	2.041740e-06	2.298578e-06	2.298578e-06
3.540000e+02	3.560000e+02	2.348258e-06	2.644394e-06	2.644394e-06
3.540000e+02	3.560000e+02	2.348258e-06	2.644394e-06	2.644394e-06
3.540000e+02	3.560000e+02	2.429263e-06	2.744885e-06	2.744885e-06
3.540000e+02	3.560000e+02	2.429263e-06	2.744885e-06	2.744885e-06
3.560000e+02	3.580000e+02	1.960551e-06	2.200877e-06	2.200877e-06
3.560000e+02	3.580000e+02	1.966848e-06	2.203024e-06	2.203024e-06
3.560000e+02	3.580000e+02	1.960551e-06	2.200877e-06	2.200877e-06
3.560000e+02	3.580000e+02	1.966848e-06	2.203024e-06	2.203024e-06
3.580000e+02	3.600000e+02	2.118323e-06	2.380372e-06	2.380372e-06
3.580000e+02	3.600000e+02	2.049584e-06	2.303067e-06	2.303067e-06
3.580000e+02	3.600000e+02	2.049584e-06	2.303067e-06	2.303067e-06
3.580000e+02	3.600000e+02	2.118323e-06	2.380372e-06	2.380372e-06
3.600000e+02	3.620000e+02	2.006460e-06	2.253985e-06	2.253985e-06
3.600000e+02	3.620000e+02	2.006460e-06	2.253985e-06	2.253985e-06
3.600000e+02	3.620000e+02	1.961129e-06	2.200572e-06	2.200572e-06
3.600000e+02	3.620000e+02	1.961129e-06	2.200572e-06	2.200572e-06
3.620000e+02	3.640000e+02	2.006761e-06	2.267955e-06	2.267955e-06
3.620000e+02	3.640000e+02	2.006761e-06	2.267955e-06	2.267955e-06
3.620000e+02	3.640000e+02	2.095162e-06	2.365598e-06	2.365598e-06
3.620000e+02	3.640000e+02	2.095162e-06	2.365598e-06	2.365598e-06
3.640000e+02	3.660000e+02	2.132836e-06	2.405242e-06	2.405242e-06
3.640000e+02	3.660000e+02	2.132836e-06	2.405242e-06	2.405242e-06
3.640000e+02	3.660000e+02	2.107205e-06	2.376553e-06	2.376553e-06
3.640000e+02	3.660000e+02	2.107205e-06	2.376553e-06	2.376553e-06
3.660000e+02	3.680000e+02	2.162653e-06	2.433711e-06	2.433711e-06
3.660000e+02	3.680000e+02	2.162653e-06	2.433711e-06	2.433711e-06
3.660000e+02	3.680000e+02	2.197677e-06	2.479049e-06	2.479049e-06
3.660000e+02	3.680000e+02	2.197677e-06	2.479049e-06	2.479049e-06
3.680000e+02	3.700000e+02	2.116080e-06	2.397323e-06	2.397323e-06
3.680000e+02	3.700000e+02	2.116080e-06	2.397323e-06	2.397323e-06
3.680000e+02	3.700000e+02	2.143690e-06	2.426759e-06	2.426759e-06
3.680000e+02	3.700000e+02	2.143690e-06	2.426759e-06	2.426759e-06
3.700000e+02	3.720000e+02	2.120441e-06	2.390569e-06	2.390569e-06
3.700000e+02	3.720000e+02	2.120441e-06	2.390569e-06	2.390569e-06
3.700000e+02	3.720000e+02	2.062378e-06	2.324376e-06	2.324376e-06
3.700000e+02	3.720000e+02	2.062378e-06	2.324376e-06	2.324376e-06
3.720000e+02	3.740000e+02	2.098745e-06	2.360133e-06	2.360133e-06
3.720000e+02	3.740000e+02	2.132126e-06	2.399752e-06	2.399752e-06
3.720000e+02	3.740000e+02	2.132126e-06	2.399752e-06	2.399752e-06
3.720000e+02	3.740000e+02	2.098745e-06	2.360133e-06	2.360133e-06
3.740000e+02	3.760000e+02	1.955573e-06	2.202562e-06	2.202562e-06
3.740000e+02	3.760000e+02	2.014273e-06	2.270716e-06	2.270716e-06
3.740000e+02	3.760000e+02	2.014273e-06	2.270716e-06	2.270716e-06
3.740000e+02	3.760000e+02	1.955573e-06	2.202562e-06	2.202562e-06
3.760000e+02	3.780000e+02	1.938808e-06	2.183762e-06	2.183762e-06
3.760000e+02	3.780000e+02	1.938808e-06	2.183762e-06	2.183762e-06
3.760000e+02	3.780000e+02	2.056112e-06	2.321656e-06	2.321656e-06
3.760000e+02	3.780000e+02	2.056112e-06	2.321656e-06	2.321656e-06
3.780000e+02	3.800000e+02	2.150686e-06	2.431468e-06	2.431468e-06
3.780000e+02	3.800000e+02	2.150686e-06	2.431468e-06	2.431468e-06
3.780000e+02	3.800000e+02	2.175742e-06	2.454651e-06	2.454651e-06
3.780000e+02	3.800000e+02	2.175742e-06	2.454651e-06	2.454651e-06
3.800000e+02	3.820000e+02	1.960224e-06	2.216094e-06	2.216094e-06
3.800000e+02	3.820000e+02	2.108551e-06	2.385742e-06	2.385742e-06
3.800000e+02	3.820000e+02	2.108551e-06	2.385742e-06	2.385742e-06
3.800000e+02	3.820000e+02	1.960224e-06	2.216094e-06	2.216094e-06
3.820000e+02	3.840000e+02	2.014231e-06	2.276187e-06	2.276187e-06
3.820000e+02	3.840000e+02	2.014231e-06	2.276187e-06	2.276187e-06
3.820000e+02	3.840000e+02	1.979959e-06	2.235138e-06	2.235138e-06
3.820000e+02	3.840000e+02	1.979959e-06	2.235138e-06	2.235138e-06
3.840000e+02	3.860000e+02	1.935722e-06	2.186256e-06	2.186256e-06
3.840000e+02	3.860000e+02	1.935722e-06	2.186256e-06	2.186256e-06
3.840000e+02	3.860000e+02	1.994837e-06	2.252455e-06	2.252455e-06
3.840000e+02	3.860000e+02	1.994837e-06	2.252455e-06	2.252455e-06
3.860000e+02	3.880000e+02	2.859028e-06	3.239133e-06	3.239133e-06
3.860000e+02	3.880000e+02	2.859028e-06	3.239133e-06	3.239133e-06
3.860000e+02	3.880000e+02	3.772288e-06	4.278356e-06	4.278356e-06
3.860000e+02	3.880000e+02	3.772288e-06	4.278356e-06	4.278356e-06
3.880000e+02	3.900000e+02	1.993383e-06	2.254572e-06	2.254572e-06
3.880000e+02	3.900000e+02	1.973766e-06	2.231856e-06	2.231856e-06
3.880000e+02	3.900000e+02	1.973766e-06	2.231856e-06	2.231856e-06
3.880000e+02	3.900000e+02	1.993383e-06	2.254572e-06	2.254572e-06
3.900000e+02	3.920000e+02	1.948233e-06	2.208755e-06	2.208755e-06
3.900000e+02	3.920000e+02	1.948233e-06	2.208755e-06	2.208755e-06
3.900000e+02	3.920000e+02	2.228771e-06	2.525510e-06	2.525510e-06
3.900000e+02	3.920000e+02	2.228771e-06	2.525510e-06	2.525510e-06
3.920000e+02	3.940000e+02	2.280784e-06	2.588997e-06	2.588997e-06
3.920000e+02	3.940000e+02	2.280784e-06	2.588997e-06	2.588997e-06
3.920000e+02	3.940000e+02	2.176347e-06	2.472524e-06	2.472524e-06
3.920000e+02	3.940000e+02	2.176347e-06	2.472524e-06	2.472524e-06
3.940000e+02	3.960000e+02	2.218232e-06	2.507399e-06	2.507399e-06
3.940000e+02	3.960000e+02	2.218232e-06	2.507399e-06	2.507399e-06
3.940000e+02	3.960000e+02	2.124622e-06	2.389927e-06	2.389927e-06
3.940000e+02	3.960000e+02	2.124622e-06	2.389927e-06	2.389927e-06
3.960000e+02	3.980000e+02	2.653428e-06	3.012137e-06	3.012137e-06
3.960000e+02	3.980000e+02	2.653428e-06	3.012137e-06	3.012137e-06
3.960000e+02	3.980000e+02	2.378552e-06	2.694485e-06	2.694485e-06
3.960000e+02	3.980000e+02	2.378552e-06	2.694485e-06	2.694485e-06
3.980000e+02	4.000000e+02	2.155584e-06	2.440187e-06	2.440187e-06
3.980000e+02	4.000000e+02	2.155584e-06	2.440187e-06	2.440187e-06
3.980000e+02	4.000000e+02	2.080193e-06	2.355877e-06	2.355877e-06
3.980000e+02	4.000000e+02	2.080193e-06	2.355877e-06	2.355877e-06
4.000000e+02	4.020000e+02	1.929408e-06	2.181980e-06	2.181980e-06
4.000000e+02	4.020000e+02	1.929408e-06	2.181980e-06	2.181980e-06
4.000000e+02	4.020000e+02	1.947858e-06	2.205561e-06	2.205561e-06
4.000000e+02	4.020000e+02	1.947858e-06	2.205561e-06	2.205561e-06
4.020000e+02	4.040000e+02	2.204143e-06	2.518094e-06	2.518094e-06
4.020000e+02	4.040000e+02	2.073249e-06	2.359030e-06	2.359030e-06
4.020000e+02	4.040000e+02	2.204143e-06	2.518094e-06	2.518094e-06
4.020000e+02	4.040000e+02	2.073249e-06	2.359030e-06	2.359030e-06
4.040000e+02	4.060000e+02	2.143959e-06	2.438986e-06	2.438986e-06
4.040000e+02	4.060000e+02	2.143959e-06	2.438986e-06	2.438986e-06
4.040000e+02	4.060000e+02	2.078528e-06	2.364616e-06	2.364616e-06
4.040000e+02	4.060000e+02	2.078528e-06	2.364616e-06	2.364616e-06
4.060000e+02	4.080000e+02	1.932204e-06	2.188592e-06	2.188592e-06
4.060000e+02	4.080000e+02	1.932204e-06	2.188592e-06	2.188592e-06
4.060000e+02	4.080000e+02	1.819191e-06	2.056710e-06	2.056710e-06
4.060000e+02	4.080000e+02	1.819191e-06	2.056710e-06	2.056710e-06
4.080000e+02	4.100000e+02	1.731639e-06	1.954715e-06	1.954715e-06
4.080000e+02	4.100000e+02	1.731639e-06	1.954715e-06	1.954715e-06
4.080000e+02	4.100000e+02	1.857850e-06	2.102722e-06	2.102722e-06
4.080000e+02	4.100000e+02	1.857850e-06	2.102722e-06	2.102722e-06
4.100000e+02	4.120000e+02	2.169640e-06	2.419091e-06	2.419091e-06
4.100000e+02	4.120000e+02	2.169640e-06	2.419091e-06	2.419091e-06
4.100000e+02	4.120000e+02	2.172856e-06	2.434014e-06	2.434014e-06
4.100000e+02	4.120000e+02	2.172856e-06	2.434014e-06	2.434014e-06
4.120000e+02	4.140000e+02	2.450103e-06	2.793518e-06	2.793518e-06
4.120000e+02	4.140000e+02	2.450103e-06	2.793518e-06	2.793518e-06
4.120000e+02	4.140000e+02	2.210505e-06	2.517300e-06	2.517300e-06
4.120000e+02	4.140000e+02	2.210505e-06	2.517300e-06	2.517300e-06
4.140000e+02	4.160000e+02	2.160950e-06	2.453432e-06	2.453432e-06
4.140000e+02	4.160000e+02	2.160950e-06	2.453432e-06	2.453432e-06
4.140000e+02	4.160000e+02	1.925159e-06	2.178593e-06	2.178593e-06
4.140000e+02	4.160000e+02	1.925159e-06	2.178593e-06	2.178593e-06
4.160000e+02	4.180000e+02	1.879563e-06	2.135195e-06	2.135195e-06
4.160000e+02	4.180000e+02	1.935001e-06	2.194813e-06	2.194813e-06
4.160000e+02	4.180000e+02	1.879563e-06	2.135195e-06	2.135195e-06
4.160000e+02	4.180000e+02	1.935001e-06	2.194813e-06	2.194813e-06
4.180000e+02	4.200000e+02	1.667571e-06	1.889343e-06	1.889343e-06
4.180000e+02	4.200000e+02	1.870866e-06	2.120039e-06	2.120039e-06
4.180000e+02	4.200000e+02	1.870866e-06	2.120039e-06	2.120039e-06
4.180000e+02	4.200000e+02	1.667571e-06	1.889343e-06	1.889343e-06
4.200000e+02	4.220000e+02	1.935340e-06	2.198038e-06	2.198038e-06
4.200000e+02	4.220000e+02	1.935340e-06	2.198038e-06	2.198038e-06
4.200000e+02	4.220000e+02	2.011872e-06	2.293671e-06	2.293671e-06
4.200000e+02	4.220000e+02	2.011872e-06	2.293671e-06	2.293671e-06
4.220000e+02	4.240000e+02	1.898325e-06	2.165236e-06	2.165236e-06
4.220000e+02	4.240000e+02	1.898325e-06	2.165236e-06	2.165236e-06
4.220000e+02	4.240000e+02	1.879836e-06	2.137716e-06	2.137716e-06
4.220000e+02	4.240000e+02	1.879836e-06	2.137716e-06	2.137716e-06
4.240000e+02	4.260000e+02	1.901029e-06	2.161348e-06	2.161348e-06
4.240000e+02	4.260000e+02	1.901029e-06	2.161348e-06	2.161348e-06
4.240000e+02	4.260000e+02	1.749317e-06	1.983509e-06	1.983509e-06
4.240000e+02	4.260000e+02	1.749317e-06	1.983509e-06	1.983509e-06
4.260000e+02	4.280000e+02	2.096739e-06	2.381478e-06	2.381478e-06
4.260000e+02	4.280000e+02	2.096739e-06	2.381478e-06	2.381478e-06
4.260000e+02	4.280000e+02	1.980807e-06	2.250056e-06	2.250056e-06
4.260000e+02	4.280000e+02	1.980807e-06	2.250056e-06	2.250056e-06
4.280000e+02	4.300000e+02	1.855019e-06	2.105843e-06	2.105843e-06
4.280000e+02	4.300000e+02	1.855019e-06	2.105843e-06	2.105843e-06
4.280000e+02	4.300000e+02	1.910164e-06	2.176823e-06	2.176823e-06
4.280000e+02	4.300000e+02	1.910164e-06	2.176823e-06	2.176823e-06
4.300000e+02	4.320000e+02	2.004213e-06	2.285493e-06	2.285493e-06
4.300000e+02	4.320000e+02	2.004213e-06	2.285493e-06	2.285493e-06
4.300000e+02	4.320000e+02	1.894888e-06	2.157725e-06	2.157725e-06
4.300000e+02	4.320000e+02	1.894888e-06	2.157725e-06	2.157725e-06
4.320000e+02	4.340000e+02	1.821863e-06	2.068330e-06	2.068330e-06
4.320000e+02	4.340000e+02	2.295691e-06	2.621650e-06	2.621650e-06
4.320000e+02	4.340000e+02	2.295691e-06	2.621650e-06	2.621650e-06
4.320000e+02	4.340000e+02	1.821863e-06	2.068330e-06	2.068330e-06
4.340000e+02	4.360000e+02	2.157031e-06	2.446527e-06	2.446527e-06
4.340000e+02	4.360000e+02	1.982950e-06	2.247669e-06	2.247669e-06
4.340000e+02	4.360000e+02	1.982950e-06	2.247669e-06	2.247669e-06
4.340000e+02	4.360000e+02	2.157031e-06	2.446527e-06	2.446527e-06
4.360000e+02	4.380000e+02	1.806382e-06	2.053082e-06	2.053082e-06
4.360000e+02	4.380000e+02	1.806382e-06	2.053082e-06	2.053082e-06
4.360000e+02	4.380000e+02	1.761891e-06	2.002342e-06	2.002342e-06
4.360000e+02	4.380000e+02	1.761891e-06	2.002342e-06	2.002342e-06
4.380000e+02	4.400000e+02	1.903092e-06	2.175808e-06	2.175808e-06
4.380000e+02	4.400000e+02	1.903092e-06	2.175808e-06	2.175808e-06
4.380000e+02	4.400000e+02	1.809070e-06	2.062439e-06	2.062439e-06
4.380000e+02	4.400000e+02	1.809070e-06	2.062439e-06	2.062439e-06
4.400000e+02	4.420000e+02	2.247186e-06	2.566001e-06	2.566001e-06
4.400000e+02	4.420000e+02	2.092098e-06	2.385888e-06	2.385888e-06
4.400000e+02	4.420000e+02	2.092098e-06	2.385888e-06	2.385888e-06
4.400000e+02	4.420000e+02	2.247186e-06	2.566001e-06	2.566001e-06
4.420000e+02	4.440000e+02	1.842674e-06	2.100962e-06	2.100962e-06
4.420000e+02	4.440000e+02	1.842674e-06	2.100962e-06	2.100962e-06
4.420000e+02	4.440000e+02	1.837461e-06	2.091408e-06	2.091408e-06
4.420000e+02	4.440000e+02	1.837461e-06	2.091408e-06	2.091408e-06
4.440000e+02	4.460000e+02	2.252588e-06	2.586403e-06	2.586403e-06
4.440000e+02	4.460000e+02	2.252588e-06	2.586403e-06	2.586403e-06
4.440000e+02	4.460000e+02	2.202672e-06	2.506123e-06	2.506123e-06
4.440000e+02	4.460000e+02	2.202672e-06	2.506123e-06	2.506123e-06
4.460000e+02	4.480000e+02	1.714649e-06	1.948807e-06	1.948807e-06
4.460000e+02	4.480000e+02	1.717689e-06	1.954943e-06	1.954943e-06
4.460000e+02	4.480000e+02	1.717689e-06	1.954943e-06	1.954943e-06
4.460000e+02	4.480000e+02	1.714649e-06	1.948807e-06	1.948807e-06
4.480000e+02	4.500000e+02	2.023348e-06	2.317968e-06	2.317968e-06
4.480000e+02	4.500000e+02	2.111913e-06	2.421569e-06	2.421569e-06
4.480000e+02	4.500000e+02	2.111913e-06	2.421569e-06	2.421569e-06
4.480000e+02	4.500000e+02	2.023348e-06	2.317968e-06	2.317968e-06
4.500000e+02	4.520000e+02	2.111551e-06	2.409106e-06	2.409106e-06
4.500000e+02	4.520000e+02	2.111551e-06	2.409106e-06	2.409106e-06
4.500000e+02	4.520000e+02	2.134245e-06	2.439647e-06	2.439647e-06
4.500000e+02	4.520000e+02	2.134245e-06	2.439647e-06	2.439647e-06
4.520000e+02	4.540000e+02	1.666401e-06	1.894214e-06	1.894214e-06
4.520000e+02	4.540000e+02	1.666401e-06	1.894214e-06	1.894214e-06
4.520000e+02	4.540000e+02	1.723159e-06	1.962375e-06	1.962375e-06
4.520000e+02	4.540000e+02	1.723159e-06	1.962375e-06	1.962375e-06
4.540000e+02	4.560000e+02	2.022273e-06	2.303369e-06	2.303369e-06
4.540000e+02	4.560000e+02	1.941037e-06	2.213372e-06	2.213372e-06
4.540000e+02	4.560000e+02	1.941037e-06	2.213372e-06	2.213372e-06
4.540000e+02	4.560000e+02	2.022273e-06	2.303369e-06	2.303369e-06
4.560000e+02	4.580000e+02	1.812892e-06	2.071086e-06	2.071086e-06
4.560000e+02	4.580000e+02	1.812892e-06	2.071086e-06	2.071086e-06
4.560000e+02	4.580000e+02	1.791743e-06	2.046219e-06	2.046219e-06
4.560000e+02	4.580000e+02	1.791743e-06	2.046219e-06	2.046219e-06
4.580000e+02	4.600000e+02	1.708106e-06	1.940214e-06	1.940214e-06
4.580000e+02	4.600000e+02	1.708106e-06	1.940214e-06	1.940214e-06
4.580000e+02	4.600000e+02	1.734382e-06	1.970042e-06	1.970042e-06
4.580000e+02	4.600000e+02	1.734382e-06	1.970042e-06	1.970042e-06
4.600000e+02	4.620000e+02	1.725136e-06	1.962701e-06	1.962701e-06
4.600000e+02	4.620000e+02	1.621215e-06	1.844855e-06	1.844855e-06
4.600000e+02	4.620000e+02	1.621215e-06	1.844855e-06	1.844855e-06
4.600000e+02	4.620000e+02	1.725136e-06	1.962701e-06	1.962701e-06
4.620000e+02	4.640000e+02	2.020095e-06	2.319565e-06	2.319565e-06
4.620000e+02	4.640000e+02	2.020095e-06	2.319565e-06	2.319565e-06
4.620000e+02	4.640000e+02	2.085603e-06	2.389207e-06	2.389207e-06
4.620000e+02	4.640000e+02	2.085603e-06	2.389207e-06	2.389207e-06
4.640000e+02	4.660000e+02	1.979548e-06	2.265813e-06	2.265813e-06
4.640000e+02	4.660000e+02	1.979548e-06	2.265813e-06	2.265813e-06
4.640000e+02	4.660000e+02	1.965996e-06	2.245184e-06	2.245184e-06
4.640000e+02	4.660000e+02	1.965996e-06	2.245184e-06	2.245184e-06
4.660000e+02	4.680000e+02	1.775923e-06	2.026205e-06	2.026205e-06
4.660000e+02	4.680000e+02	1.775923e-06	2.026205e-06	2.026205e-06
4.660000e+02	4.680000e+02	1.605638e-06	1.829198e-06	1.829198e-06
4.660000e+02	4.680000e+02	1.605638e-06	1.829198e-06	1.829198e-06
4.680000e+02	4.700000e+02	1.715344e-06	1.957502e-06	1.957502e-06
4.680000e+02	4.700000e+02	1.715344e-06	1.957502e-06	1.957502e-06
4.680000e+02	4.700000e+02	1.919511e-06	2.195472e-06	2.195472e-06
4.680000e+02	4.700000e+02	1.919511e-06	2.195472e-06	2.195472e-06
4.700000e+02	4.720000e+02	1.859883e-06	2.122515e-06	2.122515e-06
4.700000e+02	4.720000e+02	1.859883e-06	2.122515e-06	2.122515e-06
4.700000e+02	4.720000e+02	1.651061e-06	1.878294e-06	1.878294e-06
4.700000e+02	4.720000e+02	1.651061e-06	1.878294e-06	1.878294e-06
4.720000e+02	4.740000e+02	1.938439e-06	2.208165e-06	2.208165e-06
4.720000e+02	4.740000e+02	1.938439e-06	2.208165e-06	2.208165e-06
4.720000e+02	4.740000e+02	1.862324e-06	2.128741e-06	2.128741e-06
4.720000e+02	4.740000e+02	1.862324e-06	2.128741e-06	2.128741e-06
4.740000e+02	4.760000e+02	1.647837e-06	1.880175e-06	1.880175e-06
4.740000e+02	4.760000e+02	1.567657e-06	1.786177e-06	1.786177e-06
4.740000e+02	4.760000e+02	1.567657e-06	1.786177e-06	1.786177e-06
4.740000e+02	4.760000e+02	1.647837e-06	1.880175e-06	1.880175e-06
4.760000e+02	4.780000e+02	1.861829e-06	2.130473e-06	2.130473e-06
4.760000e+02	4.780000e+02	1.861829e-06	2.130473e-06	2.130473e-06
4.760000e+02	4.780000e+02	1.959365e-06	2.243731e-06	2.243731e-06
4.760000e+02	4.780000e+02	1.959365e-06	2.243731e-06	2.243731e-06
4.780000e+02	4.800000e+02	1.471950e-06	1.675911e-06	1.675911e-06
4.780000e+02	4.800000e+02	1.430446e-06	1.626661e-06	1.626661e-06
4.780000e+02	4.800000e+02	1.471950e-06	1.675911e-06	1.675911e-06
4.780000e+02	4.800000e+02	1.430446e-06	1.626661e-06	1.626661e-06
4.800000e+02	4.820000e+02	2.098651e-06	2.411111e-06	2.411111e-06
4.800000e+02	4.820000e+02	2.098651e-06	2.411111e-06	2.411111e-06
4.800000e+02	4.820000e+02	2.014411e-06	2.310975e-06	2.310975e-06
4.800000e+02	4.820000e+02	2.014411e-06	2.310975e-06	2.310975e-06
4.820000e+02	4.840000e+02	1.592990e-06	1.816111e-06	1.816111e-06
4.820000e+02	4.840000e+02	1.592990e-06	1.816111e-06	1.816111e-06
4.820000e+02	4.840000e+02	1.569853e-06	1.784828e-06	1.784828e-06
4.820000e+02	4.840000e+02	1.569853e-06	1.784828e-06	1.784828e-06
4.840000e+02	4.860000e+02	1.698287e-06	1.937714e-06	1.937714e-06
4.840000e+02	4.860000e+02	1.698287e-06	1.937714e-06	1.937714e-06
4.840000e+02	4.860000e+02	1.652980e-06	1.881864e-06	1.881864e-06
4.840000e+02	4.860000e+02	1.652980e-06	1.881864e-06	1.881864e-06
4.860000e+02	4.880000e+02	1.606079e-06	1.838461e-06	1.838461e-06
4.860000e+02	4.880000e+02	1.606079e-06	1.838461e-06	1.838461e-06
4.860000e+02	4.880000e+02	1.748231e-06	2.003433e-06	2.003433e-06
4.860000e+02	4.880000e+02	1.748231e-06	2.003433e-06	2.003433e-06
4.880000e+02	4.900000e+02	1.712331e-06	1.962166e-06	1.962166e-06
4.880000e+02	4.900000e+02	1.712331e-06	1.962166e-06	1.962166e-06
4.880000e+02	4.900000e+02	1.722934e-06	1.970876e-06	1.970876e-06
4.880000e+02	4.900000e+02	1.722934e-06	1.970876e-06	1.970876e-06
4.900000e+02	4.920000e+02	1.758153e-06	2.008480e-06	2.008480e-06
4.900000e+02	4.920000e+02	1.758153e-06	2.008480e-06	2.008480e-06
4.900000e+02	4.920000e+02	1.830616e-06	2.091707e-06	2.091707e-06
4.900000e+02	4.920000e+02	1.830616e-06	2.091707e-06	2.091707e-06
4.920000e+02	4.940000e+02	1.693642e-06	1.940222e-06	1.940222e-06
4.920000e+02	4.940000e+02	1.693642e-06	1.940222e-06	1.940222e-06
4.920000e+02	4.940000e+02	1.746083e-06	2.001128e-06	2.001128e-06
4.920000e+02	4.940000e+02	1.746083e-06	2.001128e-06	2.001128e-06
4.940000e+02	4.960000e+02	1.925984e-06	2.198836e-06	2.198836e-06
4.940000e+02	4.960000e+02	1.925984e-06	2.198836e-06	2.198836e-06
4.940000e+02	4.960000e+02	1.906606e-06	2.180307e-06	2.180307e-06
4.940000e+02	4.960000e+02	1.906606e-06	2.180307e-06	2.180307e-06
4.960000e+02	4.980000e+02	1.670179e-06	1.912633e-06	1.912633e-06
4.960000e+02	4.980000e+02	1.670179e-06	1.912633e-06	1.912633e-06
4.960000e+02	4.980000e+02	1.829560e-06	2.099045e-06	2.099045e-06
4.960000e+02	4.980000e+02	1.829560e-06	2.099045e-06	2.099045e-06
4.980000e+02	5.000000e+02	2.020582e-06	2.314669e-06	2.314669e-06
4.980000e+02	5.000000e+02	1.852386e-06	2.118829e-06	2.118829e-06
4.980000e+02	5.000000e+02	1.852386e-06	2.118829e-06	2.118829e-06
4.980000e+02	5.000000e+02	2.020582e-06	2.314669e-06	2.314669e-06
5.000000e+02	5.020000e+02	1.896156e-06	2.173376e-06	2.173376e-06
5.000000e+02	5.020000e+02	1.896156e-06	2.173376e-06	2.173376e-06
5.000000e+02	5.020000e+02	1.688205e-06	1.933879e-06	1.933879e-06
5.000000e+02	5.020000e+02	1.688205e-06	1.933879e-06	1.933879e-06
5.020000e+02	5.040000e+02	1.747056e-06	2.004198e-06	2.004198e-06
5.020000e+02	5.040000e+02	1.747056e-06	2.004198e-06	2.004198e-06
5.020000e+02	5.040000e+02	1.716994e-06	1.967168e-06	1.967168e-06
5.020000e+02	5.040000e+02	1.716994e-06	1.967168e-06	1.967168e-06
5.040000e+02	5.060000e+02	1.929320e-06	2.218784e-06	2.218784e-06
5.040000e+02	5.060000e+02	2.077865e-06	2.395699e-06	2.395699e-06
5.040000e+02	5.060000e+02	2.077865e-06	2.395699e-06	2.395699e-06
5.040000e+02	5.060000e+02	1.929320e-06	2.218784e-06	2.218784e-06
5.060000e+02	5.080000e+02	2.558411e-06	2.950114e-06	2.950114e-06
5.060000e+02	5.080000e+02	2.292907e-06	2.640985e-06	2.640985e-06
5.060000e+02	5.080000e+02	2.292907e-06	2.640985e-06	2.640985e-06
5.060000e+02	5.080000e+02	2.558411e-06	2.950114e-06	2.950114e-06
5.080000e+02	5.100000e+02	1.733482e-06	1.991200e-06	1.991200e-06
5.080000e+02	5.100000e+02	1.733482e-06	1.991200e-06	1.991200e-06
5.080000e+02	5.100000e+02	1.702582e-06	1.953431e-06	1.953431e-06
5.080000e+02	5.100000e+02	1.702582e-06	1.953431e-06	1.953431e-06
5.100000e+02	5.120000e+02	1.853485e-06	2.132200e-06	2.132200e-06
5.100000e+02	5.120000e+02	1.853485e-06	2.132200e-06	2.132200e-06
5.100000e+02	5.120000e+02	1.777956e-06	2.044640e-06	2.044640e-06
5.100000e+02	5.120000e+02	1.777956e-06	2.044640e-06	2.044640e-06
5.120000e+02	5.140000e+02	2.144298e-06	2.482030e-06	2.482030e-06
5.120000e+02	5.140000e+02	2.090600e-06	2.422980e-06	2.422980e-06
5.120000e+02	5.140000e+02	2.090600e-06	2.422980e-06	2.422980e-06
5.120000e+02	5.140000e+02	2.144298e-06	2.482030e-06	2.482030e-06
5.140000e+02	5.160000e+02	2.241456e-06	2.570315e-06	2.570315e-06
5.140000e+02	5.160000e+02	2.241456e-06	2.570315e-06	2.570315e-06
5.140000e+02	5.160000e+02	2.169999e-06	2.496928e-06	2.496928e-06
5.140000e+02	5.160000e+02	2.169999e-06	2.496928e-06	2.496928e-06
5.160000e+02	5.180000e+02	1.738560e-06	1.997121e-06	1.997121e-06
5.160000e+02	5.180000e+02	1.738560e-06	1.997121e-06	1.997121e-06
5.160000e+02	5.180000e+02	1.695692e-06	1.948909e-06	1.948909e-06
5.160000e+02	5.180000e+02	1.695692e-06	1.948909e-06	1.948909e-06
5.180000e+02	5.200000e+02	2.000391e-06	2.305106e-06	2.305106e-06
5.180000e+02	5.200000e+02	2.000391e-06	2.305106e-06	2.305106e-06
5.180000e+02	5.200000e+02	1.935595e-06	2.232311e-06	2.232311e-06
5.180000e+02	5.200000e+02	1.935595e-06	2.232311e-06	2.232311e-06
5.200000e+02	5.220000e+02	1.573707e-06	1.805355e-06	1.805355e-06
5.200000e+02	5.220000e+02	1.573707e-06	1.805355e-06	1.805355e-06
5.200000e+02	5.220000e+02	1.963614e-06	2.258184e-06	2.258184e-06
5.200000e+02	5.220000e+02	1.963614e-06	2.258184e-06	2.258184e-06
5.220000e+02	5.240000e+02	1.600355e-06	1.828139e-06	1.828139e-06
5.220000e+02	5.240000e+02	1.600355e-06	1.828139e-06	1.828139e-06
5.220000e+02	5.240000e+02	2.032620e-06	2.335522e-06	2.335522e-06
5.220000e+02	5.240000e+02	2.032620e-06	2.335522e-06	2.335522e-06
5.240000e+02	5.260000e+02	1.787347e-06	2.056559e-06	2.056559e-06
5.240000e+02	5.260000e+02	1.787347e-06	2.056559e-06	2.056559e-06
5.240000e+02	5.260000e+02	1.670570e-06	1.920825e-06	1.920825e-06
5.240000e+02	5.260000e+02	1.670570e-06	1.920825e-06	1.920825e-06
5.260000e+02	5.280000e+02	2.064885e-06	2.377490e-06	2.377490e-06
5.260000e+02	5.280000e+02	1.790592e-06	2.056130e-06	2.056130e-06
5.260000e+02	5.280000e+02	1.790592e-06	2.056130e-06	2.056130e-06
5.260000e+02	5.280000e+02	2.064885e-06	2.377490e-06	2.377490e-06
5.280000e+02	5.300000e+02	1.632572e-06	1.872252e-06	1.872252e-06
5.280000e+02	5.300000e+02	1.632572e-06	1.872252e-06	1.872252e-06
5.280000e+02	5.300000e+02	1.566075e-06	1.796771e-06	1.796771e-06
5.280000e+02	5.300000e+02	1.566075e-06	1.796771e-06	1.796771e-06
5.300000e+02	5.320000e+02	2.140803e-06	2.430495e-06	2.430495e-06
5.300000e+02	5.320000e+02	2.140803e-06	2.430495e-06	2.430495e-06
5.300000e+02	5.320000e+02	2.073610e-06	2.357736e-06	2.357736e-06
5.300000e+02	5.320000e+02	2.073610e-06	2.357736e-06	2.357736e-06
5.320000e+02	5.340000e+02	1.795848e-06	2.074419e-06	2.074419e-06
5.320000e+02	5.340000e+02	1.922592e-06	2.232542e-06	2.232542e-06
5.320000e+02	5.340000e+02	1.922592e-06	2.232542e-06	2.232542e-06
5.320000e+02	5.340000e+02	1.795848e-06	2.074419e-06	2.074419e-06
5.340000e+02	5.360000e+02	1.806228e-06	2.075417e-06	2.075417e-06
5.340000e+02	5.360000e+02	1.806228e-06	2.075417e-06	2.075417e-06
5.340000e+02	5.360000e+02	1.971985e-06	2.275614e-06	2.275614e-06
5.340000e+02	5.360000e+02	1.971985e-06	2.275614e-06	2.275614e-06
5.360000e+02	5.380000e+02	1.687715e-06	1.945493e-06	1.945493e-06
5.360000e+02	5.380000e+02	1.687715e-06	1.945493e-06	1.945493e-06
5.360000e+02	5.380000e+02	1.907529e-06	2.197442e-06	2.197442e-06
5.360000e+02	5.380000e+02	1.907529e-06	2.197442e-06	2.197442e-06
5.380000e+02	5.400000e+02	1.672958e-06	1.932200e-06	1.932200e-06
5.380000e+02	5.400000e+02	1.672958e-06	1.932200e-06	1.932200e-06
5.380000e+02	5.400000e+02	1.635956e-06	1.882098e-06	1.882098e-06
5.380000e+02	5.400000e+02	1.635956e-06	1.882098e-06	1.882098e-06
5.400000e+02	5.420000e+02	1.570099e-06	1.799084e-06	1.799084e-06
5.400000e+02	5.420000e+02	1.519089e-06	1.742147e-06	1.742147e-06
5.400000e+02	5.420000e+02	1.519089e-06	1.742147e-06	1.742147e-06
5.400000e+02	5.420000e+02	1.570099e-06	1.799084e-06	1.799084e-06
5.420000e+02	5.440000e+02	1.756982e-06	2.019946e-06	2.019946e-06
5.420000e+02	5.440000e+02	1.756982e-06	2.019946e-06	2.019946e-06
5.420000e+02	5.440000e+02	1.857268e-06	2.140459e-06	2.140459e-06
5.420000e+02	5.440000e+02	1.857268e-06	2.140459e-06	2.140459e-06
5.440000e+02	5.460000e+02	1.887053e-06	2.183043e-06	2.183043e-06
5.440000e+02	5.460000e+02	1.887053e-06	2.183043e-06	2.183043e-06
5.440000e+02	5.460000e+02	1.895291e-06	2.191579e-06	2.191579e-06
5.440000e+02	5.460000e+02	1.895291e-06	2.191579e-06	2.191579e-06
5.460000e+02	5.480000e+02	1.831484e-06	2.111575e-06	2.111575e-06
5.460000e+02	5.480000e+02	1.831484e-06	2.111575e-06	2.111575e-06
5.460000e+02	5.480000e+02	1.834940e-06	2.106783e-06	2.106783e-06
5.460000e+02	5.480000e+02	1.834940e-06	2.106783e-06	2.106783e-06
5.480000e+02	5.500000e+02	1.763661e-06	2.027610e-06	2.027610e-06
5.480000e+02	5.500000e+02	1.763661e-06	2.027610e-06	2.027610e-06
5.480000e+02	5.500000e+02	1.615875e-06	1.856550e-06	1.856550e-06
5.480000e+02	5.500000e+02	1.615875e-06	1.856550e-06	1.856550e-06
5.500000e+02	5.520000e+02	2.314737e-06	2.695212e-06	2.695212e-06
5.500000e+02	5.520000e+02	2.314737e-06	2.695212e-06	2.695212e-06
5.500000e+02	5.520000e+02	1.872727e-06	2.169826e-06	2.169826e-06
5.500000e+02	5.520000e+02	1.872727e-06	2.169826e-06	2.169826e-06
5.520000e+02	5.540000e+02	2.174600e-06	2.521404e-06	2.521404e-06
5.520000e+02	5.540000e+02	2.174600e-06	2.521404e-06	2.521404e-06
5.520000e+02	5.540000e+02	2.002704e-06	2.316526e-06	2.316526e-06
5.520000e+02	5.540000e+02	2.002704e-06	2.316526e-06	2.316526e-06
5.540000e+02	5.560000e+02	1.778440e-06	2.062609e-06	2.062609e-06
5.540000e+02	5.560000e+02	1.866249e-06	2.158411e-06	2.158411e-06
5.540000e+02	5.560000e+02	1.866249e-06	2.158411e-06	2.158411e-06
5.540000e+02	5.560000e+02	1.778440e-06	2.062609e-06	2.062609e-06
5.560000e+02	5.580000e+02	1.885668e-06	2.178578e-06	2.178578e-06
5.560000e+02	5.580000e+02	1.885668e-06	2.178578e-06	2.178578e-06
5.560000e+02	5.580000e+02	2.063995e-06	2.391585e-06	2.391585e-06
5.560000e+02	5.580000e+02	2.063995e-06	2.391585e-06	2.391585e-06
5.580000e+02	5.600000e+02	1.402150e-06	1.618334e-06	1.618334e-06
5.580000e+02	5.600000e+02	1.402150e-06	1.618334e-06	1.618334e-06
5.580000e+02	5.600000e+02	1.404532e-06	1.619183e-06	1.619183e-06
5.580000e+02	5.600000e+02	1.404532e-06	1.619183e-06	1.619183e-06
5.600000e+02	5.620000e+02	1.629114e-06	1.882536e-06	1.882536e-06
5.600000e+02	5.620000e+02	1.629114e-06	1.882536e-06	1.882536e-06
5.600000e+02	5.620000e+02	1.623505e-06	1.874897e-06	1.874897e-06
5.600000e+02	5.620000e+02	1.623505e-06	1.874897e-06	1.874897e-06
5.620000e+02	5.640000e+02	2.223979e-06	2.595033e-06	2.595033e-06
5.620000e+02	5.640000e+02	2.223979e-06	2.595033e-06	2.595033e-06
5.620000e+02	5.640000e+02	1.988077e-06	2.312473e-06	2.312473e-06
5.620000e+02	5.640000e+02	1.988077e-06	2.312473e-06	2.312473e-06
5.640000e+02	5.660000e+02	1.813425e-06	2.092332e-06	2.092332e-06
5.640000e+02	5.660000e+02	1.813425e-06	2.092332e-06	2.092332e-06
5.640000e+02	5.660000e+02	1.662303e-06	1.913726e-06	1.913726e-06
5.640000e+02	5.660000e+02	1.662303e-06	1.913726e-06	1.913726e-06
5.660000e+02	5.680000e+02	2.178671e-06	2.548564e-06	2.548564e-06
5.660000e+02	5.680000e+02	2.178671e-06	2.548564e-06	2.548564e-06
5.660000e+02	5.680000e+02	2.219539e-06	2.590869e-06	2.590869e-06
5.660000e+02	5.680000e+02	2.219539e-06	2.590869e-06	2.590869e-06
5.680000e+02	5.700000e+02	1.656428e-06	1.908858e-06	1.908858e-06
5.680000e+02	5.700000e+02	1.745249e-06	2.014803e-06	2.014803e-06
5.680000e+02	5.700000e+02	1.745249e-06	2.014803e-06	2.014803e-06
5.680000e+02	5.700000e+02	1.656428e-06	1.908858e-06	1.908858e-06
5.700000e+02	5.720000e+02	1.979715e-06	2.303728e-06	2.303728e-06
5.700000e+02	5.720000e+02	1.979715e-06	2.303728e-06	2.303728e-06
5.700000e+02	5.720000e+02	1.786833e-06	2.072580e-06	2.072580e-06
5.700000e+02	5.720000e+02	1.786833e-06	2.072580e-06	2.072580e-06
5.720000e+02	5.740000e+02	1.562401e-06	1.804793e-06	1.804793e-06
5.720000e+02	5.740000e+02	1.562401e-06	1.804793e-06	1.804793e-06
5.720000e+02	5.740000e+02	1.546601e-06	1.784843e-06	1.784843e-06
5.720000e+02	5.740000e+02	1.546601e-06	1.784843e-06	1.784843e-06
5.740000e+02	5.760000e+02	1.801816e-06	2.079563e-06	2.079563e-06
5.740000e+02	5.760000e+02	1.801816e-06	2.079563e-06	2.079563e-06
5.740000e+02	5.760000e+02	1.770053e-06	2.044680e-06	2.044680e-06
5.740000e+02	5.760000e+02	1.770053e-06	2.044680e-06	2.044680e-06
5.760000e+02	5.780000e+02	1.897145e-06	2.193596e-06	2.193596e-06
5.760000e+02	5.780000e+02	1.897145e-06	2.193596e-06	2.193596e-06
5.760000e+02	5.780000e+02	1.851215e-06	2.126655e-06	2.126655e-06
5.760000e+02	5.780000e+02	1.851215e-06	2.126655e-06	2.126655e-06
5.780000e+02	5.800000e+02	1.990423e-06	2.314736e-06	2.314736e-06
5.780000e+02	5.800000e+02	1.990423e-06	2.314736e-06	2.314736e-06
5.780000e+02	5.800000e+02	1.832890e-06	2.125893e-06	2.125893e-06
5.780000e+02	5.800000e+02	1.832890e-06	2.125893e-06	2.125893e-06
5.800000e+02	5.820000e+02	1.515390e-06	1.750284e-06	1.750284e-06
5.800000e+02	5.820000e+02	1.515390e-06	1.750284e-06	1.750284e-06
5.800000e+02	5.820000e+02	1.853271e-06	2.141283e-06	2.141283e-06
5.800000e+02	5.820000e+02	1.853271e-06	2.141283e-06	2.141283e-06
5.820000e+02	5.840000e+02	1.452533e-06	1.676309e-06	1.676309e-06
5.820000e+02	5.840000e+02	1.433941e-06	1.653171e-06	1.653171e-06
5.820000e+02	5.840000e+02	1.433941e-06	1.653171e-06	1.653171e-06
5.820000e+02	5.840000e+02	1.452533e-06	1.676309e-06	1.676309e-06
5.840000e+02	5.860000e+02	1.982324e-06	2.293212e-06	2.293212e-06
5.840000e+02	5.860000e+02	1.982324e-06	2.293212e-06	2.293212e-06
5.840000e+02	5.860000e+02	2.062622e-06	2.404583e-06	2.404583e-06
5.840000e+02	5.860000e+02	2.062622e-06	2.404583e-06	2.404583e-06
5.860000e+02	5.880000e+02	1.783677e-06	2.065032e-06	2.065032e-06
5.860000e+02	5.880000e+02	1.783677e-06	2.065032e-06	2.065032e-06
5.860000e+02	5.880000e+02	1.703060e-06	1.973493e-06	1.973493e-06
5.860000e+02	5.880000e+02	1.703060e-06	1.973493e-06	1.973493e-06
5.880000e+02	5.900000e+02	1.756409e-06	2.037689e-06	2.037689e-06
5.880000e+02	5.900000e+02	1.756409e-06	2.037689e-06	2.037689e-06
5.880000e+02	5.900000e+02	2.118450e-06	2.470692e-06	2.470692e-06
5.880000e+02	5.900000e+02	2.118450e-06	2.470692e-06	2.470692e-06
5.900000e+02	5.920000e+02	1.528240e-06	1.762678e-06	1.762678e-06
5.900000e+02	5.920000e+02	1.528240e-06	1.762678e-06	1.762678e-06
5.900000e+02	5.920000e+02	1.564180e-06	1.803473e-06	1.803473e-06
5.900000e+02	5.920000e+02	1.564180e-06	1.803473e-06	1.803473e-06
5.920000e+02	5.940000e+02	2.086454e-06	2.430647e-06	2.430647e-06
5.920000e+02	5.940000e+02	2.086454e-06	2.430647e-06	2.430647e-06
5.920000e+02	5.940000e+02	2.140231e-06	2.481326e-06	2.481326e-06
5.920000e+02	5.940000e+02	2.140231e-06	2.481326e-06	2.481326e-06
5.940000e+02	5.960000e+02	1.585083e-06	1.838397e-06	1.838397e-06
5.940000e+02	5.960000e+02	1.585083e-06	1.838397e-06	1.838397e-06
5.940000e+02	5.960000e+02	1.540543e-06	1.782024e-06	1.782024e-06
5.940000e+02	5.960000e+02	1.540543e-06	1.782024e-06	1.782024e-06
5.960000e+02	5.980000e+02	2.188573e-06	2.558315e-06	2.558315e-06
5.960000e+02	5.980000e+02	2.188573e-06	2.558315e-06	2.558315e-06
5.960000e+02	5.980000e+02	2.044399e-06	2.387031e-06	2.387031e-06
5.960000e+02	5.980000e+02	2.044399e-06	2.387031e-06	2.387031e-06
5.980000e+02	6.000000e+02	1.762093e-06	2.038582e-06	2.038582e-06
5.980000e+02	6.000000e+02	1.762093e-06	2.038582e-06	2.038582e-06
5.980000e+02	6.000000e+02	1.347613e-06	1.553621e-06	1.553621e-06
5.980000e+02	6.000000e+02	1.347613e-06	1.553621e-06	1.553621e-06
6.000000e+02	6.020000e+02	1.667440e-06	1.936222e-06	1.936222e-06
6.000000e+02	6.020000e+02	1.667440e-06	1.936222e-06	1.936222e-06
6.000000e+02	6.020000e+02	1.710290e-06	1.985829e-06	1.985829e-06
6.000000e+02	6.020000e+02	1.710290e-06	1.985829e-06	1.985829e-06
6.020000e+02	6.040000e+02	2.474101e-06	2.921619e-06	2.921619e-06
6.020000e+02	6.040000e+02	2.474101e-06	2.921619e-06	2.921619e-06
6.020000e+02	6.040000e+02	2.113110e-06	2.482162e-06	2.482162e-06
6.020000e+02	6.040000e+02	2.113110e-06	2.482162e-06	2.482162e-06
6.040000e+02	6.060000e+02	2.037420e-06	2.365670e-06	2.365670e-06
6.040000e+02	6.060000e+02	2.037420e-06	2.365670e-06	2.365670e-06
6.040000e+02	6.060000e+02	2.031454e-06	2.360263e-06	2.360263e-06
6.040000e+02	6.060000e+02	2.031454e-06	2.360263e-06	2.360263e-06
6.060000e+02	6.080000e+02	1.833206e-06	2.136068e-06	2.136068e-06
6.060000e+02	6.080000e+02	2.032287e-06	2.368590e-06	2.368590e-06
6.060000e+02	6.080000e+02	1.833206e-06	2.136068e-06	2.136068e-06
6.060000e+02	6.080000e+02	2.032287e-06	2.368590e-06	2.368590e-06
6.080000e+02	6.100000e+02	1.858892e-06	2.160141e-06	2.160141e-06
6.080000e+02	6.100000e+02	1.858892e-06	2.160141e-06	2.160141e-06
6.080000e+02	6.100000e+02	1.908250e-06	2.217489e-06	2.217489e-06
6.080000e+02	6.100000e+02	1.908250e-06	2.217489e-06	2.217489e-06
6.100000e+02	6.120000e+02	1.491153e-06	1.729977e-06	1.729977e-06
6.100000e+02	6.120000e+02	1.491153e-06	1.729977e-06	1.729977e-06
6.100000e+02	6.120000e+02	1.552762e-06	1.795759e-06	1.795759e-06
6.100000e+02	6.120000e+02	1.552762e-06	1.795759e-06	1.795759e-06
6.120000e+02	6.140000e+02	1.770041e-06	2.056144e-06	2.056144e-06
6.120000e+02	6.140000e+02	1.770041e-06	2.056144e-06	2.056144e-06
6.120000e+02	6.140000e+02	2.239913e-06	2.613632e-06	2.613632e-06
6.120000e+02	6.140000e+02	2.239913e-06	2.613632e-06	2.613632e-06
6.140000e+02	6.160000e+02	1.616271e-06	1.875423e-06	1.875423e-06
6.140000e+02	6.160000e+02	1.648157e-06	1.910114e-06	1.910114e-06
6.140000e+02	6.160000e+02	1.648157e-06	1.910114e-06	1.910114e-06
6.140000e+02	6.160000e+02	1.616271e-06	1.875423e-06	1.875423e-06
6.160000e+02	6.180000e+02	1.458941e-06	1.673351e-06	1.673351e-06
6.160000e+02	6.180000e+02	1.458941e-06	1.673351e-06	1.673351e-06
6.160000e+02	6.180000e+02	1.509448e-06	1.737945e-06	1.737945e-06
6.160000e+02	6.180000e+02	1.509448e-06	1.737945e-06	1.737945e-06
6.180000e+02	6.200000e+02	2.241567e-06	2.608501e-06	2.608501e-06
6.180000e+02	6.200000e+02	2.241567e-06	2.608501e-06	2.608501e-06
6.180000e+02	6.200000e+02	2.016374e-06	2.346865e-06	2.346865e-06
6.180000e+02	6.200000e+02	2.016374e-06	2.346865e-06	2.346865e-06
6.200000e+02	6.220000e+02	1.614849e-06	1.873645e-06	1.873645e-06
6.200000e+02	6.220000e+02	1.614849e-06	1.873645e-06	1.873645e-06
6.200000e+02	6.220000e+02	1.436445e-06	1.660340e-06	1.660340e-06
6.200000e+02	6.220000e+02	1.436445e-06	1.660340e-06	1.660340e-06
6.220000e+02	6.240000e+02	1.960737e-06	2.297008e-06	2.297008e-06
6.220000e+02	6.240000e+02	1.960737e-06	2.297008e-06	2.297008e-06
6.220000e+02	6.240000e+02	1.677101e-06	1.956958e-06	1.956958e-06
6.220000e+02	6.240000e+02	1.677101e-06	1.956958e-06	1.956958e-06
6.240000e+02	6.260000e+02	1.577341e-06	1.820722e-06	1.820722e-06
6.240000e+02	6.260000e+02	1.577341e-06	1.820722e-06	1.820722e-06
6.240000e+02	6.260000e+02	1.735246e-06	2.009647e-06	2.009647e-06
6.240000e+02	6.260000e+02	1.735246e-06	2.009647e-06	2.009647e-06
6.260000e+02	6.280000e+02	1.819650e-06	2.119089e-06	2.119089e-06
6.260000e+02	6.280000e+02	1.819650e-06	2.119089e-06	2.119089e-06
6.260000e+02	6.280000e+02	1.651229e-06	1.920221e-06	1.920221e-06
6.260000e+02	6.280000e+02	1.651229e-06	1.920221e-06	1.920221e-06
6.280000e+02	6.300000e+02	1.716561e-06	1.995720e-06	1.995720e-06
6.280000e+02	6.300000e+02	1.716561e-06	1.995720e-06	1.995720e-06
6.280000e+02	6.300000e+02	1.886094e-06	2.193039e-06	2.193039e-06
6.280000e+02	6.300000e+02	1.886094e-06	2.193039e-06	2.193039e-06
6.300000e+02	6.320000e+02	1.607379e-06	1.876252e-06	1.876252e-06
6.300000e+02	6.320000e+02	1.607379e-06	1.876252e-06	1.876252e-06
6.300000e+02	6.320000e+02	1.512215e-06	1.756785e-06	1.756785e-06
6.300000e+02	6.320000e+02	1.512215e-06	1.756785e-06	1.756785e-06
6.320000e+02	6.340000e+02	1.752001e-06	2.021644e-06	2.021644e-06
6.320000e+02	6.340000e+02	1.752001e-06	2.021644e-06	2.021644e-06
6.320000e+02	6.340000e+02	1.648069e-06	1.904525e-06	1.904525e-06
6.320000e+02	6.340000e+02	1.648069e-06	1.904525e-06	1.904525e-06
6.340000e+02	6.360000e+02	1.359529e-06	1.578259e-06	1.578259e-06
6.340000e+02	6.360000e+02	1.359529e-06	1.578259e-06	1.578259e-06
6.340000e+02	6.360000e+02	1.303618e-06	1.511685e-06	1.511685e-06
6.340000e+02	6.360000e+02	1.303618e-06	1.511685e-06	1.511685e-06
6.360000e+02	6.380000e+02	1.471172e-06	1.708136e-06	1.708136e-06
6.360000e+02	6.380000e+02	1.854876e-06	2.158183e-06	2.158183e-06
6.360000e+02	6.380000e+02	1.471172e-06	1.708136e-06	1.708136e-06
6.360000e+02	6.380000e+02	1.854876e-06	2.158183e-06	2.158183e-06
6.380000e+02	6.400000e+02	1.312844e-06	1.522741e-06	1.522741e-06
6.380000e+02	6.400000e+02	1.312844e-06	1.522741e-06	1.522741e-06
6.380000e+02	6.400000e+02	1.312941e-06	1.521887e-06	1.521887e-06
6.380000e+02	6.400000e+02	1.312941e-06	1.521887e-06	1.521887e-06
6.400000e+02	6.420000e+02	1.803303e-06	2.106676e-06	2.106676e-06
6.400000e+02	6.420000e+02	1.803303e-06	2.106676e-06	2.106676e-06
6.400000e+02	6.420000e+02	1.704543e-06	1.997549e-06	1.997549e-06
6.400000e+02	6.420000e+02	1.704543e-06	1.997549e-06	1.997549e-06
6.420000e+02	6.440000e+02	1.609669e-06	1.878687e-06	1.878687e-06
6.420000e+02	6.440000e+02	1.609669e-06	1.878687e-06	1.878687e-06
6.420000e+02	6.440000e+02	1.647143e-06	1.917161e-06	1.917161e-06
6.420000e+02	6.440000e+02	1.647143e-06	1.917161e-06	1.917161e-06
6.440000e+02	6.460000e+02	1.984933e-06	2.332533e-06	2.332533e-06
6.440000e+02	6.460000e+02	1.795012e-06	2.098855e-06	2.098855e-06
6.440000e+02	6.460000e+02	1.795012e-06	2.098855e-06	2.098855e-06
6.440000e+02	6.460000e+02	1.984933e-06	2.332533e-06	2.332533e-06
6.460000e+02	6.480000e+02	1.579604e-06	1.850117e-06	1.850117e-06
6.460000e+02	6.480000e+02	1.579604e-06	1.850117e-06	1.850117e-06
6.460000e+02	6.480000e+02	1.595493e-06	1.867265e-06	1.867265e-06
6.460000e+02	6.480000e+02	1.595493e-06	1.867265e-06	1.867265e-06
6.480000e+02	6.500000e+02	2.247272e-06	2.629439e-06	2.629439e-06
6.480000e+02	6.500000e+02	2.247272e-06	2.629439e-06	2.629439e-06
6.480000e+02	6.500000e+02	1.951453e-06	2.272073e-06	2.272073e-06
6.480000e+02	6.500000e+02	1.951453e-06	2.272073e-06	2.272073e-06
6.500000e+02	6.520000e+02	1.612694e-06	1.874000e-06	1.874000e-06
6.500000e+02	6.520000e+02	1.674786e-06	1.950364e-06	1.950364e-06
6.500000e+02	6.520000e+02	1.612694e-06	1.874000e-06	1.874000e-06
6.500000e+02	6.520000e+02	1.674786e-06	1.950364e-06	1.950364e-06
6.520000e+02	6.540000e+02	1.769625e-06	2.048806e-06	2.048806e-06
6.520000e+02	6.540000e+02	1.769625e-06	2.048806e-06	2.048806e-06
6.520000e+02	6.540000e+02	1.633346e-06	1.888887e-06	1.888887e-06
6.520000e+02	6.540000e+02	1.633346e-06	1.888887e-06	1.888887e-06
6.540000e+02	6.560000e+02	1.650273e-06	1.914743e-06	1.914743e-06
6.540000e+02	6.560000e+02	1.650273e-06	1.914743e-06	1.914743e-06
6.540000e+02	6.560000e+02	1.563585e-06	1.814489e-06	1.814489e-06
6.540000e+02	6.560000e+02	1.563585e-06	1.814489e-06	1.814489e-06
6.560000e+02	6.580000e+02	1.276642e-06	1.483250e-06	1.483250e-06
6.560000e+02	6.580000e+02	1.276642e-06	1.483250e-06	1.483250e-06
6.560000e+02	6.580000e+02	1.279300e-06	1.480929e-06	1.480929e-06
6.560000e+02	6.580000e+02	1.279300e-06	1.480929e-06	1.480929e-06
6.580000e+02	6.600000e+02	1.594046e-06	1.846415e-06	1.846415e-06
6.580000e+02	6.600000e+02	1.594046e-06	1.846415e-06	1.846415e-06
6.580000e+02	6.600000e+02	1.635348e-06	1.890594e-06	1.890594e-06
6.580000e+02	6.600000e+02	1.635348e-06	1.890594e-06	1.890594e-06
6.600000e+02	6.620000e+02	2.028843e-06	2.379826e-06	2.379826e-06
6.600000e+02	6.620000e+02	2.028843e-06	2.379826e-06	2.379826e-06
6.600000e+02	6.620000e+02	1.887655e-06	2.210296e-06	2.210296e-06
6.600000e+02	6.620000e+02	1.887655e-06	2.210296e-06	2.210296e-06
6.620000e+02	6.640000e+02	1.598780e-06	1.877295e-06	1.877295e-06
6.620000e+02	6.640000e+02	1.598780e-06	1.877295e-06	1.877295e-06
6.620000e+02	6.640000e+02	1.534961e-06	1.797448e-06	1.797448e-06
6.620000e+02	6.640000e+02	1.534961e-06	1.797448e-06	1.797448e-06
6.640000e+02	6.660000e+02	1.393361e-06	1.618986e-06	1.618986e-06
6.640000e+02	6.660000e+02	1.393361e-06	1.618986e-06	1.618986e-06
6.640000e+02	6.660000e+02	1.414618e-06	1.642524e-06	1.642524e-06
6.640000e+02	6.660000e+02	1.414618e-06	1.642524e-06	1.642524e-06
6.660000e+02	6.680000e+02	1.727328e-06	2.011569e-06	2.011569e-06
6.660000e+02	6.680000e+02	1.679402e-06	1.957721e-06	1.957721e-06
6.660000e+02	6.680000e+02	1.727328e-06	2.011569e-06	2.011569e-06
6.660000e+02	6.680000e+02	1.679402e-06	1.957721e-06	1.957721e-06
6.680000e+02	6.700000e+02	1.596813e-06	1.859935e-06	1.859935e-06
6.680000e+02	6.700000e+02	1.596813e-06	1.859935e-06	1.859935e-06
6.680000e+02	6.700000e+02	1.549313e-06	1.805130e-06	1.805130e-06
6.680000e+02	6.700000e+02	1.549313e-06	1.805130e-06	1.805130e-06
6.700000e+02	6.720000e+02	1.508483e-06	1.754924e-06	1.754924e-06
6.700000e+02	6.720000e+02	1.508483e-06	1.754924e-06	1.754924e-06
6.700000e+02	6.720000e+02	1.546504e-06	1.805745e-06	1.805745e-06
6.700000e+02	6.720000e+02	1.546504e-06	1.805745e-06	1.805745e-06
6.720000e+02	6.740000e+02	1.487571e-06	1.726450e-06	1.726450e-06
6.720000e+02	6.740000e+02	1.487571e-06	1.726450e-06	1.726450e-06
6.720000e+02	6.740000e+02	1.867350e-06	2.184572e-06	2.184572e-06
6.720000e+02	6.740000e+02	1.867350e-06	2.184572e-06	2.184572e-06
6.740000e+02	6.760000e+02	1.323401e-06	1.537302e-06	1.537302e-06
6.740000e+02	6.760000e+02	1.467185e-06	1.703389e-06	1.703389e-06
6.740000e+02	6.760000e+02	1.467185e-06	1.703389e-06	1.703389e-06
6.740000e+02	6.760000e+02	1.323401e-06	1.537302e-06	1.537302e-06
6.760000e+02	6.780000e+02	1.616962e-06	1.893777e-06	1.893777e-06
6.760000e+02	6.780000e+02	1.616962e-06	1.893777e-06	1.893777e-06
6.760000e+02	6.780000e+02	1.730598e-06	2.033634e-06	2.033634e-06
6.760000e+02	6.780000e+02	1.730598e-06	2.033634e-06	2.033634e-06
6.780000e+02	6.800000e+02	1.348018e-06	1.573599e-06	1.573599e-06
6.780000e+02	6.800000e+02	1.348018e-06	1.573599e-06	1.573599e-06
6.780000e+02	6.800000e+02	1.276653e-06	1.486421e-06	1.486421e-06
6.780000e+02	6.800000e+02	1.276653e-06	1.486421e-06	1.486421e-06
6.800000e+02	6.820000e+02	1.651903e-06	1.923300e-06	1.923300e-06
6.800000e+02	6.820000e+02	1.816398e-06	2.125471e-06	2.125471e-06
6.800000e+02	6.820000e+02	1.651903e-06	1.923300e-06	1.923300e-06
6.800000e+02	6.820000e+02	1.816398e-06	2.125471e-06	2.125471e-06
6.820000e+02	6.840000e+02	1.936559e-06	2.268957e-06	2.268957e-06
6.820000e+02	6.840000e+02	1.910232e-06	2.240284e-06	2.240284e-06
6.820000e+02	6.840000e+02	1.910232e-06	2.240284e-06	2.240284e-06
6.820000e+02	6.840000e+02	1.936559e-06	2.268957e-06	2.268957e-06
6.840000e+02	6.860000e+02	1.550266e-06	1.809656e-06	1.809656e-06
6.840000e+02	6.860000e+02	1.550266e-06	1.809656e-06	1.809656e-06
6.840000e+02	6.860000e+02	1.609372e-06	1.879261e-06	1.879261e-06
6.840000e+02	6.860000e+02	1.609372e-06	1.879261e-06	1.879261e-06
6.860000e+02	6.880000e+02	1.478894e-06	1.726208e-06	1.726208e-06
6.860000e+02	6.880000e+02	1.478894e-06	1.726208e-06	1.726208e-06
6.860000e+02	6.880000e+02	1.484650e-06	1.731614e-06	1.731614e-06
6.860000e+02	6.880000e+02	1.484650e-06	1.731614e-06	1.731614e-06
6.880000e+02	6.900000e+02	1.198689e-06	1.388722e-06	1.388722e-06
6.880000e+02	6.900000e+02	1.282300e-06	1.492754e-06	1.492754e-06
6.880000e+02	6.900000e+02	1.282300e-06	1.492754e-06	1.492754e-06
6.880000e+02	6.900000e+02	1.198689e-06	1.388722e-06	1.388722e-06
6.900000e+02	6.920000e+02	1.342986e-06	1.565071e-06	1.565071e-06
6.900000e+02	6.920000e+02	1.342986e-06	1.565071e-06	1.565071e-06
6.900000e+02	6.920000e+02	1.330865e-06	1.551938e-06	1.551938e-06
6.900000e+02	6.920000e+02	1.330865e-06	1.551938e-06	1.551938e-06
6.920000e+02	6.940000e+02	1.533111e-06	1.782113e-06	1.782113e-06
6.920000e+02	6.940000e+02	1.533111e-06	1.782113e-06	1.782113e-06
6.920000e+02	6.940000e+02	1.599961e-06	1.865906e-06	1.865906e-06
6.920000e+02	6.940000e+02	1.599961e-06	1.865906e-06	1.865906e-06
6.940000e+02	6.960000e+02	1.915171e-06	2.245890e-06	2.245890e-06
6.940000e+02	6.960000e+02	1.915171e-06	2.245890e-06	2.245890e-06
6.940000e+02	6.960000e+02	2.227156e-06	2.614151e-06	2.614151e-06
6.940000e+02	6.960000e+02	2.227156e-06	2.614151e-06	2.614151e-06
6.960000e+02	6.980000e+02	2.432722e-06	2.866421e-06	2.866421e-06
6.960000e+02	6.980000e+02	2.432722e-06	2.866421e-06	2.866421e-06
6.960000e+02	6.980000e+02	2.296779e-06	2.697594e-06	2.697594e-06
6.960000e+02	6.980000e+02	2.296779e-06	2.697594e-06	2.697594e-06
6.980000e+02	7.000000e+02	1.617464e-06	1.886083e-06	1.886083e-06
6.980000e+02	7.000000e+02	1.617464e-06	1.886083e-06	1.886083e-06
6.980000e+02	7.000000e+02	1.683463e-06	1.959712e-06	1.959712e-06
6.980000e+02	7.000000e+02	1.683463e-06	1.959712e-06	1.959712e-06
7.000000e+02	7.020000e+02	1.375038e-06	1.609663e-06	1.609663e-06
7.000000e+02	7.020000e+02	1.375038e-06	1.609663e-06	1.609663e-06
7.000000e+02	7.020000e+02	1.467482e-06	1.720606e-06	1.720606e-06
7.000000e+02	7.020000e+02	1.467482e-06	1.720606e-06	1.720606e-06
7.020000e+02	7.040000e+02	1.445870e-06	1.683602e-06	1.683602e-06
7.020000e+02	7.040000e+02	1.470981e-06	1.712400e-06	1.712400e-06
7.020000e+02	7.040000e+02	1.470981e-06	1.712400e-06	1.712400e-06
7.020000e+02	7.040000e+02	1.445870e-06	1.683602e-06	1.683602e-06
7.040000e+02	7.060000e+02	2.031017e-06	2.375777e-06	2.375777e-06
7.040000e+02	7.060000e+02	2.031017e-06	2.375777e-06	2.375777e-06
7.040000e+02	7.060000e+02	1.963156e-06	2.296410e-06	2.296410e-06
7.040000e+02	7.060000e+02	1.963156e-06	2.296410e-06	2.296410e-06
7.060000e+02	7.080000e+02	2.014827e-06	2.361945e-06	2.361945e-06
7.060000e+02	7.080000e+02	2.014827e-06	2.361945e-06	2.361945e-06
7.060000e+02	7.080000e+02	1.942749e-06	2.280343e-06	2.280343e-06
7.060000e+02	7.080000e+02	1.942749e-06	2.280343e-06	2.280343e-06
7.080000e+02	7.100000e+02	2.357500e-06	2.755635e-06	2.755635e-06
7.080000e+02	7.100000e+02	2.357500e-06	2.755635e-06	2.755635e-06
7.080000e+02	7.100000e+02	2.034050e-06	2.377720e-06	2.377720e-06
7.080000e+02	7.100000e+02	2.034050e-06	2.377720e-06	2.377720e-06
7.100000e+02	7.120000e+02	1.364069e-06	1.592346e-06	1.592346e-06
7.100000e+02	7.120000e+02	1.364069e-06	1.592346e-06	1.592346e-06
7.100000e+02	7.120000e+02	1.394107e-06	1.628834e-06	1.628834e-06
7.100000e+02	7.120000e+02	1.394107e-06	1.628834e-06	1.628834e-06
7.120000e+02	7.140000e+02	1.270303e-06	1.481831e-06	1.481831e-06
7.120000e+02	7.140000e+02	1.270303e-06	1.481831e-06	1.481831e-06
7.120000e+02	7.140000e+02	1.334929e-06	1.556620e-06	1.556620e-06
7.120000e+02	7.140000e+02	1.334929e-06	1.556620e-06	1.556620e-06
7.140000e+02	7.160000e+02	1.965489e-06	2.317521e-06	2.317521e-06
7.140000e+02	7.160000e+02	1.965489e-06	2.317521e-06	2.317521e-06
7.140000e+02	7.160000e+02	1.826165e-06	2.147733e-06	2.147733e-06
7.140000e+02	7.160000e+02	1.826165e-06	2.147733e-06	2.147733e-06
7.160000e+02	7.180000e+02	1.580951e-06	1.844854e-06	1.844854e-06
7.160000e+02	7.180000e+02	1.580951e-06	1.844854e-06	1.844854e-06
7.160000e+02	7.180000e+02	1.651620e-06	1.931344e-06	1.931344e-06
7.160000e+02	7.180000e+02	1.651620e-06	1.931344e-06	1.931344e-06
7.180000e+02	7.200000e+02	1.542365e-06	1.802048e-06	1.802048e-06
7.180000e+02	7.200000e+02	1.542365e-06	1.802048e-06	1.802048e-06
7.180000e+02	7.200000e+02	1.512459e-06	1.766538e-06	1.766538e-06
7.180000e+02	7.200000e+02	1.512459e-06	1.766538e-06	1.766538e-06
7.200000e+02	7.220000e+02	1.428442e-06	1.671667e-06	1.671667e-06
7.200000e+02	7.220000e+02	1.428442e-06	1.671667e-06	1.671667e-06
7.200000e+02	7.220000e+02	1.432757e-06	1.672004e-06	1.672004e-06
7.200000e+02	7.220000e+02	1.432757e-06	1.672004e-06	1.672004e-06
7.220000e+02	7.240000e+02	1.665581e-06	1.959434e-06	1.959434e-06
7.220000e+02	7.240000e+02	1.665581e-06	1.959434e-06	1.959434e-06
7.220000e+02	7.240000e+02	1.439529e-06	1.686534e-06	1.686534e-06
7.220000e+02	7.240000e+02	1.439529e-06	1.686534e-06	1.686534e-06
7.240000e+02	7.260000e+02	1.632876e-06	1.901389e-06	1.901389e-06
7.240000e+02	7.260000e+02	1.551879e-06	1.808679e-06	1.808679e-06
7.240000e+02	7.260000e+02	1.632876e-06	1.901389e-06	1.901389e-06
7.240000e+02	7.260000e+02	1.551879e-06	1.808679e-06	1.808679e-06
7.260000e+02	7.280000e+02	1.565929e-06	1.826227e-06	1.826227e-06
7.260000e+02	7.280000e+02	1.565929e-06	1.826227e-06	1.826227e-06
7.260000e+02	7.280000e+02	1.634361e-06	1.911147e-06	1.911147e-06
7.260000e+02	7.280000e+02	1.634361e-06	1.911147e-06	1.911147e-06
7.280000e+02	7.300000e+02	1.613451e-06	1.883591e-06	1.883591e-06
7.280000e+02	7.300000e+02	1.613451e-06	1.883591e-06	1.883591e-06
7.280000e+02	7.300000e+02	1.797859e-06	2.109549e-06	2.109549e-06
7.280000e+02	7.300000e+02	1.797859e-06	2.109549e-06	2.109549e-06
7.300000e+02	7.320000e+02	1.896350e-06	2.237585e-06	2.237585e-06
7.300000e+02	7.320000e+02	1.896350e-06	2.237585e-06	2.237585e-06
7.300000e+02	7.320000e+02	1.905307e-06	2.239035e-06	2.239035e-06
7.300000e+02	7.320000e+02	1.905307e-06	2.239035e-06	2.239035e-06
7.320000e+02	7.340000e+02	2.458000e-06	2.874318e-06	2.874318e-06
7.320000e+02	7.340000e+02	2.136716e-06	2.501282e-06	2.501282e-06
7.320000e+02	7.340000e+02	2.136716e-06	2.501282e-06	2.501282e-06
7.320000e+02	7.340000e+02	2.458000e-06	2.874318e-06	2.874318e-06
7.340000e+02	7.360000e+02	1.270068e-06	1.484173e-06	1.484173e-06
7.340000e+02	7.360000e+02	1.270068e-06	1.484173e-06	1.484173e-06
7.340000e+02	7.360000e+02	1.808608e-06	2.137412e-06	2.137412e-06
7.340000e+02	7.360000e+02	1.808608e-06	2.137412e-06	2.137412e-06
7.360000e+02	7.380000e+02	1.995186e-06	2.344926e-06	2.344926e-06
7.360000e+02	7.380000e+02	1.995186e-06	2.344926e-06	2.344926e-06
7.360000e+02	7.380000e+02	1.831600e-06	2.150245e-06	2.150245e-06
7.360000e+02	7.380000e+02	1.831600e-06	2.150245e-06	2.150245e-06
7.380000e+02	7.400000e+02	1.811218e-06	2.133194e-06	2.133194e-06
7.380000e+02	7.400000e+02	1.811218e-06	2.133194e-06	2.133194e-06
7.380000e+02	7.400000e+02	1.572420e-06	1.845225e-06	1.845225e-06
7.380000e+02	7.400000e+02	1.572420e-06	1.845225e-06	1.845225e-06
7.400000e+02	7.420000e+02	2.789590e-06	3.284246e-06	3.284246e-06
7.400000e+02	7.420000e+02	2.789590e-06	3.284246e-06	3.284246e-06
7.400000e+02	7.420000e+02	2.128071e-06	2.500997e-06	2.500997e-06
7.400000e+02	7.420000e+02	2.128071e-06	2.500997e-06	2.500997e-06
7.420000e+02	7.440000e+02	1.915602e-06	2.253568e-06	2.253568e-06
7.420000e+02	7.440000e+02	1.915602e-06	2.253568e-06	2.253568e-06
7.420000e+02	7.440000e+02	1.818535e-06	2.139076e-06	2.139076e-06
7.420000e+02	7.440000e+02	1.818535e-06	2.139076e-06	2.139076e-06
7.440000e+02	7.460000e+02	1.894374e-06	2.242612e-06	2.242612e-06
7.440000e+02	7.460000e+02	1.894374e-06	2.242612e-06	2.242612e-06
7.440000e+02	7.460000e+02	1.685917e-06	1.985531e-06	1.985531e-06
7.440000e+02	7.460000e+02	1.685917e-06	1.985531e-06	1.985531e-06
7.460000e+02	7.480000e+02	1.429759e-06	1.665769e-06	1.665769e-06
7.460000e+02	7.480000e+02	1.429759e-06	1.665769e-06	1.665769e-06
7.460000e+02	7.480000e+02	1.454846e-06	1.693507e-06	1.693507e-06
7.460000e+02	7.480000e+02	1.454846e-06	1.693507e-06	1.693507e-06
7.480000e+02	7.500000e+02	1.804660e-06	2.108510e-06	2.108510e-06
7.480000e+02	7.500000e+02	1.804660e-06	2.108510e-06	2.108510e-06
7.480000e+02	7.500000e+02	1.753501e-06	2.053825e-06	2.053825e-06
7.480000e+02	7.500000e+02	1.753501e-06	2.053825e-06	2.053825e-06
7.500000e+02	7.520000e+02	1.245065e-06	1.457133e-06	1.457133e-06
7.500000e+02	7.520000e+02	1.245065e-06	1.457133e-06	1.457133e-06
7.500000e+02	7.520000e+02	1.226320e-06	1.435051e-06	1.435051e-06
7.500000e+02	7.520000e+02	1.226320e-06	1.435051e-06	1.435051e-06
7.520000e+02	7.540000e+02	1.495751e-06	1.748236e-06	1.748236e-06
7.520000e+02	7.540000e+02	1.495751e-06	1.748236e-06	1.748236e-06
7.520000e+02	7.540000e+02	1.837603e-06	2.156950e-06	2.156950e-06
7.520000e+02	7.540000e+02	1.837603e-06	2.156950e-06	2.156950e-06
7.540000e+02	7.560000e+02	1.499045e-06	1.769393e-06	1.769393e-06
7.540000e+02	7.560000e+02	1.343902e-06	1.580956e-06	1.580956e-06
7.540000e+02	7.560000e+02	1.499045e-06	1.769393e-06	1.769393e-06
7.540000e+02	7.560000e+02	1.343902e-06	1.580956e-06	1.580956e-06
7.560000e+02	7.580000e+02	1.126992e-06	1.314230e-06	1.314230e-06
7.560000e+02	7.580000e+02	1.126992e-06	1.314230e-06	1.314230e-06
7.560000e+02	7.580000e+02	1.248946e-06	1.461925e-06	1.461925e-06
7.560000e+02	7.580000e+02	1.248946e-06	1.461925e-06	1.461925e-06
7.580000e+02	7.600000e+02	1.795315e-06	2.100415e-06	2.100415e-06
7.580000e+02	7.600000e+02	1.795315e-06	2.100415e-06	2.100415e-06
7.580000e+02	7.600000e+02	1.944944e-06	2.286804e-06	2.286804e-06
7.580000e+02	7.600000e+02	1.944944e-06	2.286804e-06	2.286804e-06
7.600000e+02	7.620000e+02	1.320226e-06	1.552419e-06	1.552419e-06
7.600000e+02	7.620000e+02	1.320226e-06	1.552419e-06	1.552419e-06
7.600000e+02	7.620000e+02	1.293409e-06	1.516732e-06	1.516732e-06
7.600000e+02	7.620000e+02	1.293409e-06	1.516732e-06	1.516732e-06
7.620000e+02	7.640000e+02	1.416480e-06	1.663074e-06	1.663074e-06
7.620000e+02	7.640000e+02	1.456851e-06	1.714515e-06	1.714515e-06
7.620000e+02	7.640000e+02	1.456851e-06	1.714515e-06	1.714515e-06
7.620000e+02	7.640000e+02	1.416480e-06	1.663074e-06	1.663074e-06
7.640000e+02	7.660000e+02	1.497742e-06	1.762789e-06	1.762789e-06
7.640000e+02	7.660000e+02	1.497742e-06	1.762789e-06	1.762789e-06
7.640000e+02	7.660000e+02	1.554971e-06	1.828166e-06	1.828166e-06
7.640000e+02	7.660000e+02	1.554971e-06	1.828166e-06	1.828166e-06
7.660000e+02	7.680000e+02	3.369836e-06	3.987502e-06	3.987502e-06
7.660000e+02	7.680000e+02	3.369836e-06	3.987502e-06	3.987502e-06
7.660000e+02	7.680000e+02	2.717263e-06	3.212438e-06	3.212438e-06
7.660000e+02	7.680000e+02	2.717263e-06	3.212438e-06	3.212438e-06
7.680000e+02	7.700000e+02	2.767143e-06	3.278402e-06	3.278402e-06
7.680000e+02	7.700000e+02	2.125296e-06	2.506501e-06	2.506501e-06
7.680000e+02	7.700000e+02	2.767143e-06	3.278402e-06	3.278402e-06
7.680000e+02	7.700000e+02	2.125296e-06	2.506501e-06	2.506501e-06
7.700000e+02	7.720000e+02	2.244428e-06	2.647817e-06	2.647817e-06
7.700000e+02	7.720000e+02	2.244428e-06	2.647817e-06	2.647817e-06
7.700000e+02	7.720000e+02	1.818720e-06	2.143605e-06	2.143605e-06
7.700000e+02	7.720000e+02	1.818720e-06	2.143605e-06	2.143605e-06
7.720000e+02	7.740000e+02	1.495330e-06	1.757509e-06	1.757509e-06
7.720000e+02	7.740000e+02	1.495330e-06	1.757509e-06	1.757509e-06
7.720000e+02	7.740000e+02	1.465951e-06	1.721621e-06	1.721621e-06
7.720000e+02	7.740000e+02	1.465951e-06	1.721621e-06	1.721621e-06
7.740000e+02	7.760000e+02	2.416717e-06	2.887051e-06	2.887051e-06
7.740000e+02	7.760000e+02	2.416717e-06	2.887051e-06	2.887051e-06
7.740000e+02	7.760000e+02	1.830382e-06	2.175690e-06	2.175690e-06
7.740000e+02	7.760000e+02	1.830382e-06	2.175690e-06	2.175690e-06
7.760000e+02	7.780000e+02	1.644117e-06	1.923723e-06	1.923723e-06
7.760000e+02	7.780000e+02	1.644117e-06	1.923723e-06	1.923723e-06
7.760000e+02	7.780000e+02	1.867781e-06	2.190286e-06	2.190286e-06
7.760000e+02	7.780000e+02	1.867781e-06	2.190286e-06	2.190286e-06
7.780000e+02	7.800000e+02	2.028177e-06	2.391744e-06	2.391744e-06
7.780000e+02	7.800000e+02	2.028177e-06	2.391744e-06	2.391744e-06
7.780000e+02	7.800000e+02	2.059472e-06	2.432580e-06	2.432580e-06
7.780000e+02	7.800000e+02	2.059472e-06	2.432580e-06	2.432580e-06
7.800000e+02	7.820000e+02	1.135352e-06	1.329497e-06	1.329497e-06
7.800000e+02	7.820000e+02	1.135352e-06	1.329497e-06	1.329497e-06
7.800000e+02	7.820000e+02	1.267033e-06	1.483416e-06	1.483416e-06
7.800000e+02	7.820000e+02	1.267033e-06	1.483416e-06	1.483416e-06
7.820000e+02	7.840000e+02	1.774896e-06	2.081567e-06	2.081567e-06
7.820000e+02	7.840000e+02	1.774896e-06	2.081567e-06	2.081567e-06
7.820000e+02	7.840000e+02	1.634168e-06	1.917551e-06	1.917551e-06
7.820000e+02	7.840000e+02	1.634168e-06	1.917551e-06	1.917551e-06
7.840000e+02	7.860000e+02	5.187665e-06	6.162794e-06	6.162794e-06
7.840000e+02	7.860000e+02	4.456706e-06	5.308496e-06	5.308496e-06
7.840000e+02	7.860000e+02	5.187665e-06	6.162794e-06	6.162794e-06
7.840000e+02	7.860000e+02	4.456706e-06	5.308496e-06	5.308496e-06
7.860000e+02	7.880000e+02	2.112555e-06	2.489390e-06	2.489390e-06
7.860000e+02	7.880000e+02	2.112555e-06	2.489390e-06	2.489390e-06
7.860000e+02	7.880000e+02	2.022168e-06	2.387497e-06	2.387497e-06
7.860000e+02	7.880000e+02	2.022168e-06	2.387497e-06	2.387497e-06
7.880000e+02	7.900000e+02	1.504871e-06	1.769232e-06	1.769232e-06
7.880000e+02	7.900000e+02	1.504871e-06	1.769232e-06	1.769232e-06
7.880000e+02	7.900000e+02	1.439843e-06	1.695471e-06	1.695471e-06
7.880000e+02	7.900000e+02	1.439843e-06	1.695471e-06	1.695471e-06
7.900000e+02	7.920000e+02	1.703939e-06	2.019573e-06	2.019573e-06
7.900000e+02	7.920000e+02	1.703939e-06	2.019573e-06	2.019573e-06
7.900000e+02	7.920000e+02	1.631612e-06	1.924175e-06	1.924175e-06
7.900000e+02	7.920000e+02	1.631612e-06	1.924175e-06	1.924175e-06
7.920000e+02	7.940000e+02	1.698484e-06	2.007426e-06	2.007426e-06
7.920000e+02	7.940000e+02	1.517158e-06	1.789871e-06	1.789871e-06
7.920000e+02	7.940000e+02	1.517158e-06	1.789871e-06	1.789871e-06
7.920000e+02	7.940000e+02	1.698484e-06	2.007426e-06	2.007426e-06
7.940000e+02	7.960000e+02	2.050156e-06	2.407510e-06	2.407510e-06
7.940000e+02	7.960000e+02	2.050156e-06	2.407510e-06	2.407510e-06
7.940000e+02	7.960000e+02	1.876365e-06	2.207542e-06	2.207542e-06
7.940000e+02	7.960000e+02	1.876365e-06	2.207542e-06	2.207542e-06
7.960000e+02	7.980000e+02	1.574238e-06	1.866357e-06	1.866357e-06
7.960000e+02	7.980000e+02	1.574238e-06	1.866357e-06	1.866357e-06
7.960000e+02	7.980000e+02	1.457801e-06	1.718711e-06	1.718711e-06
7.960000e+02	7.980000e+02	1.457801e-06	1.718711e-06	1.718711e-06
7.980000e+02	8.000000e+02	1.454371e-06	1.724024e-06	1.724024e-06
7.980000e+02	8.000000e+02	1.434089e-06	1.692443e-06	1.692443e-06
7.980000e+02	8.000000e+02	1.454371e-06	1.724024e-06	1.724024e-06
7.980000e+02	8.000000e+02	1.434089e-06	1.692443e-06	1.692443e-06
8.000000e+02	8.020000e+02	1.687036e-06	1.978230e-06	1.978230e-06
8.000000e+02	8.020000e+02	1.999493e-06	2.349417e-06	2.349417e-06
8.000000e+02	8.020000e+02	1.999493e-06	2.349417e-06	2.349417e-06
8.000000e+02	8.020000e+02	1.687036e-06	1.978230e-06	1.978230e-06
8.020000e+02	8.040000e+02	1.746917e-06	2.060505e-06	2.060505e-06
8.020000e+02	8.040000e+02	1.746917e-06	2.060505e-06	2.060505e-06
8.020000e+02	8.040000e+02	1.544306e-06	1.822678e-06	1.822678e-06
8.020000e+02	8.040000e+02	1.544306e-06	1.822678e-06	1.822678e-06
8.040000e+02	8.060000e+02	1.943273e-06	2.318072e-06	2.318072e-06
8.040000e+02	8.060000e+02	1.943273e-06	2.318072e-06	2.318072e-06
8.040000e+02	8.060000e+02	1.793393e-06	2.134917e-06	2.134917e-06
8.040000e+02	8.060000e+02	1.793393e-06	2.134917e-06	2.134917e-06
8.060000e+02	8.080000e+02	1.703461e-06	2.016212e-06	2.016212e-06
8.060000e+02	8.080000e+02	1.722007e-06	2.038513e-06	2.038513e-06
8.060000e+02	8.080000e+02	1.722007e-06	2.038513e-06	2.038513e-06
8.060000e+02	8.080000e+02	1.703461e-06	2.016212e-06	2.016212e-06
8.080000e+02	8.100000e+02	2.413631e-06	2.863868e-06	2.863868e-06
8.080000e+02	8.100000e+02	2.413631e-06	2.863868e-06	2.863868e-06
8.080000e+02	8.100000e+02	2.126105e-06	2.525284e-06	2.525284e-06
8.080000e+02	8.100000e+02	2.126105e-06	2.525284e-06	2.525284e-06
8.100000e+02	8.120000e+02	1.356514e-06	1.588927e-06	1.588927e-06
8.100000e+02	8.120000e+02	1.356514e-06	1.588927e-06	1.588927e-06
8.100000e+02	8.120000e+02	1.394607e-06	1.635202e-06	1.635202e-06
8.100000e+02	8.120000e+02	1.394607e-06	1.635202e-06	1.635202e-06
8.120000e+02	8.140000e+02	1.592466e-06	1.862616e-06	1.862616e-06
8.120000e+02	8.140000e+02	1.592466e-06	1.862616e-06	1.862616e-06
8.120000e+02	8.140000e+02	1.705284e-06	1.995207e-06	1.995207e-06
8.120000e+02	8.140000e+02	1.705284e-06	1.995207e-06	1.995207e-06
8.140000e+02	8.160000e+02	1.151416e-06	1.348573e-06	1.348573e-06
8.140000e+02	8.160000e+02	1.151416e-06	1.348573e-06	1.348573e-06
8.140000e+02	8.160000e+02	1.918627e-06	2.256249e-06	2.256249e-06
8.140000e+02	8.160000e+02	1.918627e-06	2.256249e-06	2.256249e-06
8.160000e+02	8.180000e+02	1.378461e-06	1.622931e-06	1.622931e-06
8.160000e+02	8.180000e+02	1.378461e-06	1.622931e-06	1.622931e-06
8.160000e+02	8.180000e+02	1.316673e-06	1.552046e-06	1.552046e-06
8.160000e+02	8.180000e+02	1.316673e-06	1.552046e-06	1.552046e-06
8.180000e+02	8.200000e+02	1.560212e-06	1.831488e-06	1.831488e-06
8.180000e+02	8.200000e+02	1.560212e-06	1.831488e-06	1.831488e-06
8.180000e+02	8.200000e+02	1.445821e-06	1.700232e-06	1.700232e-06
8.180000e+02	8.200000e+02	1.445821e-06	1.700232e-06	1.700232e-06
8.200000e+02	8.220000e+02	1.336004e-06	1.576140e-06	1.576140e-06
8.200000e+02	8.220000e+02	1.282168e-06	1.507019e-06	1.507019e-06
8.200000e+02	8.220000e+02	1.282168e-06	1.507019e-06	1.507019e-06
8.200000e+02	8.220000e+02	1.336004e-06	1.576140e-06	1.576140e-06
8.220000e+02	8.240000e+02	1.503135e-06	1.762207e-06	1.762207e-06
8.220000e+02	8.240000e+02	1.503135e-06	1.762207e-06	1.762207e-06
8.220000e+02	8.240000e+02	1.344247e-06	1.574377e-06	1.574377e-06
8.220000e+02	8.240000e+02	1.344247e-06	1.574377e-06	1.574377e-06
8.240000e+02	8.260000e+02	2.117058e-06	2.511120e-06	2.511120e-06
8.240000e+02	8.260000e+02	2.117058e-06	2.511120e-06	2.511120e-06
8.240000e+02	8.260000e+02	2.034301e-06	2.409612e-06	2.409612e-06
8.240000e+02	8.260000e+02	2.034301e-06	2.409612e-06	2.409612e-06
8.260000e+02	8.280000e+02	2.345645e-06	2.749882e-06	2.749882e-06
8.260000e+02	8.280000e+02	1.838031e-06	2.155399e-06	2.155399e-06
8.260000e+02	8.280000e+02	2.345645e-06	2.749882e-06	2.749882e-06
8.260000e+02	8.280000e+02	1.838031e-06	2.155399e-06	2.155399e-06
8.280000e+02	8.300000e+02	1.580975e-06	1.873619e-06	1.873619e-06
8.280000e+02	8.300000e+02	1.580975e-06	1.873619e-06	1.873619e-06
8.280000e+02	8.300000e+02	2.022865e-06	2.396684e-06	2.396684e-06
8.280000e+02	8.300000e+02	2.022865e-06	2.396684e-06	2.396684e-06
8.300000e+02	8.320000e+02	1.711756e-06	2.024862e-06	2.024862e-06
8.300000e+02	8.320000e+02	1.711756e-06	2.024862e-06	2.024862e-06
8.300000e+02	8.320000e+02	1.643940e-06	1.939550e-06	1.939550e-06
8.300000e+02	8.320000e+02	1.643940e-06	1.939550e-06	1.939550e-06
8.320000e+02	8.340000e+02	1.449538e-06	1.708085e-06	1.708085e-06
8.320000e+02	8.340000e+02	1.449538e-06	1.708085e-06	1.708085e-06
8.320000e+02	8.340000e+02	1.401056e-06	1.653755e-06	1.653755e-06
8.320000e+02	8.340000e+02	1.401056e-06	1.653755e-06	1.653755e-06
8.340000e+02	8.360000e+02	1.499223e-06	1.761001e-06	1.761001e-06
8.340000e+02	8.360000e+02	1.499223e-06	1.761001e-06	1.761001e-06
8.340000e+02	8.360000e+02	1.528892e-06	1.793635e-06	1.793635e-06
8.340000e+02	8.360000e+02	1.528892e-06	1.793635e-06	1.793635e-06
8.360000e+02	8.380000e+02	1.241628e-06	1.453716e-06	1.453716e-06
8.360000e+02	8.380000e+02	1.241628e-06	1.453716e-06	1.453716e-06
8.360000e+02	8.380000e+02	1.253333e-06	1.468089e-06	1.468089e-06
8.360000e+02	8.380000e+02	1.253333e-06	1.468089e-06	1.468089e-06
8.380000e+02	8.400000e+02	1.701355e-06	2.011573e-06	2.011573e-06
8.380000e+02	8.400000e+02	1.701355e-06	2.011573e-06	2.011573e-06
8.380000e+02	8.400000e+02	1.632160e-06	1.932864e-06	1.932864e-06
8.380000e+02	8.400000e+02	1.632160e-06	1.932864e-06	1.932864e-06
8.400000e+02	8.420000e+02	1.315635e-06	1.548296e-06	1.548296e-06
8.400000e+02	8.420000e+02	1.315635e-06	1.548296e-06	1.548296e-06
8.400000e+02	8.420000e+02	1.453507e-06	1.716460e-06	1.716460e-06
8.400000e+02	8.420000e+02	1.453507e-06	1.716460e-06	1.716460e-06
8.420000e+02	8.440000e+02	1.662479e-06	1.956824e-06	1.956824e-06
8.420000e+02	8.440000e+02	1.684498e-06	1.988005e-06	1.988005e-06
8.420000e+02	8.440000e+02	1.662479e-06	1.956824e-06	1.956824e-06
8.420000e+02	8.440000e+02	1.684498e-06	1.988005e-06	1.988005e-06
8.440000e+02	8.460000e+02	2.091724e-06	2.474246e-06	2.474246e-06
8.440000e+02	8.460000e+02	2.091724e-06	2.474246e-06	2.474246e-06
8.440000e+02	8.460000e+02	2.106291e-06	2.494922e-06	2.494922e-06
8.440000e+02	8.460000e+02	2.106291e-06	2.494922e-06	2.494922e-06
8.460000e+02	8.480000e+02	1.915657e-06	2.274432e-06	2.274432e-06
8.460000e+02	8.480000e+02	1.915657e-06	2.274432e-06	2.274432e-06
8.460000e+02	8.480000e+02	1.880281e-06	2.227772e-06	2.227772e-06
8.460000e+02	8.480000e+02	1.880281e-06	2.227772e-06	2.227772e-06
8.480000e+02	8.500000e+02	1.265493e-06	1.491757e-06	1.491757e-06
8.480000e+02	8.500000e+02	1.265493e-06	1.491757e-06	1.491757e-06
8.480000e+02	8.500000e+02	1.338249e-06	1.585717e-06	1.585717e-06
8.480000e+02	8.500000e+02	1.338249e-06	1.585717e-06	1.585717e-06
8.500000e+02	8.520000e+02	1.519850e-06	1.796370e-06	1.796370e-06
8.500000e+02	8.520000e+02	1.525218e-06	1.805818e-06	1.805818e-06
8.500000e+02	8.520000e+02	1.525218e-06	1.805818e-06	1.805818e-06
8.500000e+02	8.520000e+02	1.519850e-06	1.796370e-06	1.796370e-06
8.520000e+02	8.540000e+02	1.493459e-06	1.755674e-06	1.755674e-06
8.520000e+02	8.540000e+02	1.493459e-06	1.755674e-06	1.755674e-06
8.520000e+02	8.540000e+02	1.373997e-06	1.612814e-06	1.612814e-06
8.520000e+02	8.540000e+02	1.373997e-06	1.612814e-06	1.612814e-06
8.540000e+02	8.560000e+02	1.604456e-06	1.895848e-06	1.895848e-06
8.540000e+02	8.560000e+02	1.604456e-06	1.895848e-06	1.895848e-06
8.540000e+02	8.560000e+02	1.602642e-06	1.893445e-06	1.893445e-06
8.540000e+02	8.560000e+02	1.602642e-06	1.893445e-06	1.893445e-06
8.560000e+02	8.580000e+02	1.641693e-06	1.931216e-06	1.931216e-06
8.560000e+02	8.580000e+02	1.641693e-06	1.931216e-06	1.931216e-06
8.560000e+02	8.580000e+02	1.757011e-06	2.078239e-06	2.078239e-06
8.560000e+02	8.580000e+02	1.757011e-06	2.078239e-06	2.078239e-06
8.580000e+02	8.600000e+02	1.888654e-06	2.232480e-06	2.232480e-06
8.580000e+02	8.600000e+02	1.888654e-06	2.232480e-06	2.232480e-06
8.580000e+02	8.600000e+02	1.681440e-06	1.987662e-06	1.987662e-06
8.580000e+02	8.600000e+02	1.681440e-06	1.987662e-06	1.987662e-06
8.600000e+02	8.620000e+02	1.981520e-06	2.353362e-06	2.353362e-06
8.600000e+02	8.620000e+02	1.981520e-06	2.353362e-06	2.353362e-06
8.600000e+02	8.620000e+02	2.317290e-06	2.753171e-06	2.753171e-06
8.600000e+02	8.620000e+02	2.317290e-06	2.753171e-06	2.753171e-06
8.620000e+02	8.640000e+02	1.862165e-06	2.220999e-06	2.220999e-06
8.620000e+02	8.640000e+02	1.862165e-06	2.220999e-06	2.220999e-06
8.620000e+02	8.640000e+02	1.757278e-06	2.088821e-06	2.088821e-06
8.620000e+02	8.640000e+02	1.757278e-06	2.088821e-06	2.088821e-06
8.640000e+02	8.660000e+02	1.371431e-06	1.619626e-06	1.619626e-06
8.640000e+02	8.660000e+02	1.371431e-06	1.619626e-06	1.619626e-06
8.640000e+02	8.660000e+02	1.431648e-06	1.691645e-06	1.691645e-06
8.640000e+02	8.660000e+02	1.431648e-06	1.691645e-06	1.691645e-06
8.660000e+02	8.680000e+02	1.705451e-06	2.003087e-06	2.003087e-06
8.660000e+02	8.680000e+02	1.705451e-06	2.003087e-06	2.003087e-06
8.660000e+02	8.680000e+02	1.478570e-06	1.738475e-06	1.738475e-06
8.660000e+02	8.680000e+02	1.478570e-06	1.738475e-06	1.738475e-06
8.680000e+02	8.700000e+02	1.344590e-06	1.586658e-06	1.586658e-06
8.680000e+02	8.700000e+02	1.344590e-06	1.586658e-06	1.586658e-06
8.680000e+02	8.700000e+02	1.453115e-06	1.715397e-06	1.715397e-06
8.680000e+02	8.700000e+02	1.453115e-06	1.715397e-06	1.715397e-06
8.700000e+02	8.720000e+02	1.649758e-06	1.963654e-06	1.963654e-06
8.700000e+02	8.720000e+02	1.649758e-06	1.963654e-06	1.963654e-06
8.700000e+02	8.720000e+02	1.545685e-06	1.830056e-06	1.830056e-06
8.700000e+02	8.720000e+02	1.545685e-06	1.830056e-06	1.830056e-06
8.720000e+02	8.740000e+02	2.549120e-06	3.020203e-06	3.020203e-06
8.720000e+02	8.740000e+02	2.086760e-06	2.475103e-06	2.475103e-06
8.720000e+02	8.740000e+02	2.549120e-06	3.020203e-06	3.020203e-06
8.720000e+02	8.740000e+02	2.086760e-06	2.475103e-06	2.475103e-06
8.740000e+02	8.760000e+02	1.365413e-06	1.605078e-06	1.605078e-06
8.740000e+02	8.760000e+02	1.365413e-06	1.605078e-06	1.605078e-06
8.740000e+02	8.760000e+02	1.842065e-06	2.169027e-06	2.169027e-06
8.740000e+02	8.760000e+02	1.842065e-06	2.169027e-06	2.169027e-06
8.760000e+02	8.780000e+02	1.487557e-06	1.756552e-06	1.756552e-06
8.760000e+02	8.780000e+02	1.487557e-06	1.756552e-06	1.756552e-06
8.760000e+02	8.780000e+02	1.498538e-06	1.775510e-06	1.775510e-06
8.760000e+02	8.780000e+02	1.498538e-06	1.775510e-06	1.775510e-06
8.780000e+02	8.800000e+02	1.642224e-06	1.946717e-06	1.946717e-06
8.780000e+02	8.800000e+02	1.642224e-06	1.946717e-06	1.946717e-06
8.780000e+02	8.800000e+02	1.548694e-06	1.837747e-06	1.837747e-06
8.780000e+02	8.800000e+02	1.548694e-06	1.837747e-06	1.837747e-06
8.800000e+02	8.820000e+02	1.369974e-06	1.626487e-06	1.626487e-06
8.800000e+02	8.820000e+02	1.411320e-06	1.669400e-06	1.669400e-06
8.800000e+02	8.820000e+02	1.411320e-06	1.669400e-06	1.669400e-06
8.800000e+02	8.820000e+02	1.369974e-06	1.626487e-06	1.626487e-06
8.820000e+02	8.840000e+02	1.917047e-06	2.265474e-06	2.265474e-06
8.820000e+02	8.840000e+02	1.917047e-06	2.265474e-06	2.265474e-06
8.820000e+02	8.840000e+02	1.666621e-06	1.969175e-06	1.969175e-06
8.820000e+02	8.840000e+02	1.666621e-06	1.969175e-06	1.969175e-06
8.840000e+02	8.860000e+02	1.251763e-06	1.474558e-06	1.474558e-06
8.840000e+02	8.860000e+02	1.251763e-06	1.474558e-06	1.474558e-06
8.840000e+02	8.860000e+02	1.304022e-06	1.538396e-06	1.538396e-06
8.840000e+02	8.860000e+02	1.304022e-06	1.538396e-06	1.538396e-06
8.860000e+02	8.880000e+02	1.592888e-06	1.892249e-06	1.892249e-06
8.860000e+02	8.880000e+02	1.497145e-06	1.773357e-06	1.773357e-06
8.860000e+02	8.880000e+02	1.592888e-06	1.892249e-06	1.892249e-06
8.860000e+02	8.880000e+02	1.497145e-06	1.773357e-06	1.773357e-06
8.880000e+02	8.900000e+02	1.830701e-06	2.173062e-06	2.173062e-06
8.880000e+02	8.900000e+02	1.830701e-06	2.173062e-06	2.173062e-06
8.880000e+02	8.900000e+02	1.716271e-06	2.036011e-06	2.036011e-06
8.880000e+02	8.900000e+02	1.716271e-06	2.036011e-06	2.036011e-06
8.900000e+02	8.920000e+02	1.913817e-06	2.270613e-06	2.270613e-06
8.900000e+02	8.920000e+02	1.913817e-06	2.270613e-06	2.270613e-06
8.900000e+02	8.920000e+02	1.898448e-06	2.250001e-06	2.250001e-06
8.900000e+02	8.920000e+02	1.898448e-06	2.250001e-06	2.250001e-06
8.920000e+02	8.940000e+02	2.221099e-06	2.613603e-06	2.613603e-06
8.920000e+02	8.940000e+02	2.221099e-06	2.613603e-06	2.613603e-06
8.920000e+02	8.940000e+02	1.908850e-06	2.243842e-06	2.243842e-06
8.920000e+02	8.940000e+02	1.908850e-06	2.243842e-06	2.243842e-06
8.940000e+02	8.960000e+02	1.459072e-06	1.724763e-06	1.724763e-06
8.940000e+02	8.960000e+02	1.459072e-06	1.724763e-06	1.724763e-06
8.940000e+02	8.960000e+02	1.328746e-06	1.562227e-06	1.562227e-06
8.940000e+02	8.960000e+02	1.328746e-06	1.562227e-06	1.562227e-06
8.960000e+02	8.980000e+02	1.154075e-06	1.365800e-06	1.365800e-06
8.960000e+02	8.980000e+02	1.154075e-06	1.365800e-06	1.365800e-06
8.960000e+02	8.980000e+02	1.137917e-06	1.349494e-06	1.349494e-06
8.960000e+02	8.980000e+02	1.137917e-06	1.349494e-06	1.349494e-06
8.980000e+02	9.000000e+02	1.305828e-06	1.540072e-06	1.540072e-06
8.980000e+02	9.000000e+02	1.305828e-06	1.540072e-06	1.540072e-06
8.980000e+02	9.000000e+02	1.412738e-06	1.668270e-06	1.668270e-06
8.980000e+02	9.000000e+02	1.412738e-06	1.668270e-06	1.668270e-06
9.000000e+02	9.020000e+02	1.560618e-06	1.841399e-06	1.841399e-06
9.000000e+02	9.020000e+02	1.560618e-06	1.841399e-06	1.841399e-06
9.000000e+02	9.020000e+02	1.542792e-06	1.817327e-06	1.817327e-06
9.000000e+02	9.020000e+02	1.542792e-06	1.817327e-06	1.817327e-06
9.020000e+02	9.040000e+02	1.309974e-06	1.563154e-06	1.563154e-06
9.020000e+02	9.040000e+02	1.441626e-06	1.721686e-06	1.721686e-06
9.020000e+02	9.040000e+02	1.309974e-06	1.563154e-06	1.563154e-06
9.020000e+02	9.040000e+02	1.441626e-06	1.721686e-06	1.721686e-06
9.040000e+02	9.060000e+02	1.162534e-06	1.371803e-06	1.371803e-06
9.040000e+02	9.060000e+02	1.162534e-06	1.371803e-06	1.371803e-06
9.040000e+02	9.060000e+02	1.379367e-06	1.628209e-06	1.628209e-06
9.040000e+02	9.060000e+02	1.379367e-06	1.628209e-06	1.628209e-06
9.060000e+02	9.080000e+02	1.483145e-06	1.761035e-06	1.761035e-06
9.060000e+02	9.080000e+02	1.483145e-06	1.761035e-06	1.761035e-06
9.060000e+02	9.080000e+02	1.461482e-06	1.731022e-06	1.731022e-06
9.060000e+02	9.080000e+02	1.461482e-06	1.731022e-06	1.731022e-06
9.080000e+02	9.100000e+02	2.222603e-06	2.630454e-06	2.630454e-06
9.080000e+02	9.100000e+02	2.222603e-06	2.630454e-06	2.630454e-06
9.080000e+02	9.100000e+02	2.084545e-06	2.466687e-06	2.466687e-06
9.080000e+02	9.100000e+02	2.084545e-06	2.466687e-06	2.466687e-06
9.100000e+02	9.120000e+02	1.429872e-06	1.700093e-06	1.700093e-06
9.100000e+02	9.120000e+02	1.655791e-06	1.969851e-06	1.969851e-06
9.100000e+02	9.120000e+02	1.655791e-06	1.969851e-06	1.969851e-06
9.100000e+02	9.120000e+02	1.429872e-06	1.700093e-06	1.700093e-06
9.120000e+02	9.140000e+02	1.631749e-06	1.922150e-06	1.922150e-06
9.120000e+02	9.140000e+02	1.631749e-06	1.922150e-06	1.922150e-06
9.120000e+02	9.140000e+02	1.524449e-06	1.796714e-06	1.796714e-06
9.120000e+02	9.140000e+02	1.524449e-06	1.796714e-06	1.796714e-06
9.140000e+02	9.160000e+02	1.035935e-06	1.221858e-06	1.221858e-06
9.140000e+02	9.160000e+02	1.035935e-06	1.221858e-06	1.221858e-06
9.140000e+02	9.160000e+02	1.038580e-06	1.229645e-06	1.229645e-06
9.140000e+02	9.160000e+02	1.038580e-06	1.229645e-06	1.229645e-06
9.160000e+02	9.180000e+02	1.184273e-06	1.404990e-06	1.404990e-06
9.160000e+02	9.180000e+02	1.281990e-06	1.526219e-06	1.526219e-06
9.160000e+02	9.180000e+02	1.184273e-06	1.404990e-06	1.404990e-06
9.160000e+02	9.180000e+02	1.281990e-06	1.526219e-06	1.526219e-06
9.180000e+02	9.200000e+02	1.363015e-06	1.621510e-06	1.621510e-06
9.180000e+02	9.200000e+02	1.282730e-06	1.522913e-06	1.522913e-06
9.180000e+02	9.200000e+02	1.282730e-06	1.522913e-06	1.522913e-06
9.180000e+02	9.200000e+02	1.363015e-06	1.621510e-06	1.621510e-06
9.200000e+02	9.220000e+02	1.280349e-06	1.513399e-06	1.513399e-06
9.200000e+02	9.220000e+02	1.280349e-06	1.513399e-06	1.513399e-06
9.200000e+02	9.220000e+02	1.213522e-06	1.437627e-06	1.437627e-06
9.200000e+02	9.220000e+02	1.213522e-06	1.437627e-06	1.437627e-06
9.220000e+02	9.240000e+02	1.555317e-06	1.841808e-06	1.841808e-06
9.220000e+02	9.240000e+02	1.555317e-06	1.841808e-06	1.841808e-06
9.220000e+02	9.240000e+02	1.457132e-06	1.726421e-06	1.726421e-06
9.220000e+02	9.240000e+02	1.457132e-06	1.726421e-06	1.726421e-06
9.240000e+02	9.260000e+02	1.629681e-06	1.938766e-06	1.938766e-06
9.240000e+02	9.260000e+02	1.711481e-06	2.030335e-06	2.030335e-06
9.240000e+02	9.260000e+02	1.711481e-06	2.030335e-06	2.030335e-06
9.240000e+02	9.260000e+02	1.629681e-06	1.938766e-06	1.938766e-06
9.260000e+02	9.280000e+02	1.432826e-06	1.688264e-06	1.688264e-06
9.260000e+02	9.280000e+02	1.432826e-06	1.688264e-06	1.688264e-06
9.260000e+02	9.280000e+02	3.094590e-06	3.652918e-06	3.652918e-06
9.260000e+02	9.280000e+02	3.094590e-06	3.652918e-06	3.652918e-06
9.280000e+02	9.300000e+02	1.285519e-06	1.525682e-06	1.525682e-06
9.280000e+02	9.300000e+02	1.285519e-06	1.525682e-06	1.525682e-06
9.280000e+02	9.300000e+02	1.281654e-06	1.521268e-06	1.521268e-06
9.280000e+02	9.300000e+02	1.281654e-06	1.521268e-06	1.521268e-06
9.300000e+02	9.320000e+02	1.266942e-06	1.501035e-06	1.501035e-06
9.300000e+02	9.320000e+02	1.266942e-06	1.501035e-06	1.501035e-06
9.300000e+02	9.320000e+02	1.287586e-06	1.529301e-06	1.529301e-06
9.300000e+02	9.320000e+02	1.287586e-06	1.529301e-06	1.529301e-06
9.320000e+02	9.340000e+02	1.712447e-06	2.040215e-06	2.040215e-06
9.320000e+02	9.340000e+02	1.712447e-06	2.040215e-06	2.040215e-06
9.320000e+02	9.340000e+02	1.603740e-06	1.911370e-06	1.911370e-06
9.320000e+02	9.340000e+02	1.603740e-06	1.911370e-06	1.911370e-06
9.340000e+02	9.360000e+02	1.303661e-06	1.555199e-06	1.555199e-06
9.340000e+02	9.360000e+02	1.303661e-06	1.555199e-06	1.555199e-06
9.340000e+02	9.360000e+02	1.719177e-06	2.055824e-06	2.055824e-06
9.340000e+02	9.360000e+02	1.719177e-06	2.055824e-06	2.055824e-06
9.360000e+02	9.380000e+02	1.571088e-06	1.855223e-06	1.855223e-06
9.360000e+02	9.380000e+02	1.571088e-06	1.855223e-06	1.855223e-06
9.360000e+02	9.380000e+02	1.394810e-06	1.647713e-06	1.647713e-06
9.360000e+02	9.380000e+02	1.394810e-06	1.647713e-06	1.647713e-06
9.380000e+02	9.400000e+02	1.043419e-06	1.237898e-06	1.237898e-06
9.380000e+02	9.400000e+02	1.171274e-06	1.385811e-06	1.385811e-06
9.380000e+02	9.400000e+02	1.171274e-06	1.385811e-06	1.385811e-06
9.380000e+02	9.400000e+02	1.043419e-06	1.237898e-06	1.237898e-06
9.400000e+02	9.420000e+02	1.425157e-06	1.695342e-06	1.695342e-06
9.400000e+02	9.420000e+02	1.425157e-06	1.695342e-06	1.695342e-06
9.400000e+02	9.420000e+02	1.542557e-06	1.836599e-06	1.836599e-06
9.400000e+02	9.420000e+02	1.542557e-06	1.836599e-06	1.836599e-06
9.420000e+02	9.440000e+02	1.731776e-06	2.062883e-06	2.062883e-06
9.420000e+02	9.440000e+02	1.731776e-06	2.062883e-06	2.062883e-06
9.420000e+02	9.440000e+02	1.590001e-06	1.888740e-06	1.888740e-06
9.420000e+02	9.440000e+02	1.590001e-06	1.888740e-06	1.888740e-06
9.440000e+02	9.460000e+02	1.091514e-06	1.288384e-06	1.288384e-06
9.440000e+02	9.460000e+02	1.366672e-06	1.613293e-06	1.613293e-06
9.440000e+02	9.460000e+02	1.091514e-06	1.288384e-06	1.288384e-06
9.440000e+02	9.460000e+02	1.366672e-06	1.613293e-06	1.613293e-06
9.460000e+02	9.480000e+02	1.811860e-06	2.151124e-06	2.151124e-06
9.460000e+02	9.480000e+02	1.811860e-06	2.151124e-06	2.151124e-06
9.460000e+02	9.480000e+02	2.414573e-06	2.861374e-06	2.861374e-06
9.460000e+02	9.480000e+02	2.414573e-06	2.861374e-06	2.861374e-06
9.480000e+02	9.500000e+02	2.156839e-06	2.579375e-06	2.579375e-06
9.480000e+02	9.500000e+02	2.021257e-06	2.419310e-06	2.419310e-06
9.480000e+02	9.500000e+02	2.156839e-06	2.579375e-06	2.579375e-06
9.480000e+02	9.500000e+02	2.021257e-06	2.419310e-06	2.419310e-06
9.500000e+02	9.520000e+02	1.767622e-06	2.096494e-06	2.096494e-06
9.500000e+02	9.520000e+02	1.767622e-06	2.096494e-06	2.096494e-06
9.500000e+02	9.520000e+02	1.700461e-06	2.022809e-06	2.022809e-06
9.500000e+02	9.520000e+02	1.700461e-06	2.022809e-06	2.022809e-06
9.520000e+02	9.540000e+02	1.328972e-06	1.589449e-06	1.589449e-06
9.520000e+02	9.540000e+02	1.328972e-06	1.589449e-06	1.589449e-06
9.520000e+02	9.540000e+02	1.486583e-06	1.773867e-06	1.773867e-06
9.520000e+02	9.540000e+02	1.486583e-06	1.773867e-06	1.773867e-06
9.540000e+02	9.560000e+02	1.471907e-06	1.755584e-06	1.755584e-06
9.540000e+02	9.560000e+02	1.471907e-06	1.755584e-06	1.755584e-06
9.540000e+02	9.560000e+02	1.267077e-06	1.501824e-06	1.501824e-06
9.540000e+02	9.560000e+02	1.267077e-06	1.501824e-06	1.501824e-06
9.560000e+02	9.580000e+02	1.172487e-06	1.395942e-06	1.395942e-06
9.560000e+02	9.580000e+02	1.172487e-06	1.395942e-06	1.395942e-06
9.560000e+02	9.580000e+02	1.328353e-06	1.584335e-06	1.584335e-06
9.560000e+02	9.580000e+02	1.328353e-06	1.584335e-06	1.584335e-06
9.580000e+02	9.600000e+02	9.851728e-07	1.159500e-06	1.159500e-06
9.580000e+02	9.600000e+02	9.851728e-07	1.159500e-06	1.159500e-06
9.580000e+02	9.600000e+02	1.125522e-06	1.330850e-06	1.330850e-06
9.580000e+02	9.600000e+02	1.125522e-06	1.330850e-06	1.330850e-06
9.600000e+02	9.620000e+02	1.734347e-06	2.063135e-06	2.063135e-06
9.600000e+02	9.620000e+02	1.734347e-06	2.063135e-06	2.063135e-06
9.600000e+02	9.620000e+02	1.520271e-06	1.808945e-06	1.808945e-06
9.600000e+02	9.620000e+02	1.520271e-06	1.808945e-06	1.808945e-06
9.620000e+02	9.640000e+02	1.363070e-06	1.619776e-06	1.619776e-06
9.620000e+02	9.640000e+02	1.363070e-06	1.619776e-06	1.619776e-06
9.620000e+02	9.640000e+02	1.436134e-06	1.709533e-06	1.709533e-06
9.620000e+02	9.640000e+02	1.436134e-06	1.709533e-06	1.709533e-06
9.640000e+02	9.660000e+02	1.276986e-06	1.514841e-06	1.514841e-06
9.640000e+02	9.660000e+02	1.276986e-06	1.514841e-06	1.514841e-06
9.640000e+02	9.660000e+02	1.327512e-06	1.582626e-06	1.582626e-06
9.640000e+02	9.660000e+02	1.327512e-06	1.582626e-06	1.582626e-06
9.660000e+02	9.680000e+02	1.565476e-06	1.867118e-06	1.867118e-06
9.660000e+02	9.680000e+02	1.565476e-06	1.867118e-06	1.867118e-06
9.660000e+02	9.680000e+02	1.406211e-06	1.673166e-06	1.673166e-06
9.660000e+02	9.680000e+02	1.406211e-06	1.673166e-06	1.673166e-06
9.680000e+02	9.700000e+02	1.354157e-06	1.605591e-06	1.605591e-06
9.680000e+02	9.700000e+02	1.353644e-06	1.605464e-06	1.605464e-06
9.680000e+02	9.700000e+02	1.353644e-06	1.605464e-06	1.605464e-06
9.680000e+02	9.700000e+02	1.354157e-06	1.605591e-06	1.605591e-06
9.700000e+02	9.720000e+02	1.546237e-06	1.849236e-06	1.849236e-06
9.700000e+02	9.720000e+02	1.546237e-06	1.849236e-06	1.849236e-06
9.700000e+02	9.720000e+02	1.548226e-06	1.851468e-06	1.851468e-06
9.700000e+02	9.720000e+02	1.548226e-06	1.851468e-06	1.851468e-06
9.720000e+02	9.740000e+02	1.265234e-06	1.508073e-06	1.508073e-06
9.720000e+02	9.740000e+02	1.265234e-06	1.508073e-06	1.508073e-06
9.720000e+02	9.740000e+02	1.684390e-06	2.017543e-06	2.017543e-06
9.720000e+02	9.740000e+02	1.684390e-06	2.017543e-06	2.017543e-06
9.740000e+02	9.760000e+02	9.965411e-07	1.176311e-06	1.176311e-06
9.740000e+02	9.760000e+02	9.514818e-07	1.122918e-06	1.122918e-06
9.740000e+02	9.760000e+02	9.514818e-07	1.122918e-06	1.122918e-06
9.740000e+02	9.760000e+02	9.965411e-07	1.176311e-06	1.176311e-06
9.760000e+02	9.780000e+02	1.189909e-06	1.415515e-06	1.415515e-06
9.760000e+02	9.780000e+02	1.252824e-06	1.487821e-06	1.487821e-06
9.760000e+02	9.780000e+02	1.252824e-06	1.487821e-06	1.487821e-06
9.760000e+02	9.780000e+02	1.189909e-06	1.415515e-06	1.415515e-06
9.780000e+02	9.800000e+02	1.505972e-06	1.798253e-06	1.798253e-06
9.780000e+02	9.800000e+02	1.505972e-06	1.798253e-06	1.798253e-06
9.780000e+02	9.800000e+02	1.442797e-06	1.720406e-06	1.720406e-06
9.780000e+02	9.800000e+02	1.442797e-06	1.720406e-06	1.720406e-06
9.800000e+02	9.820000e+02	1.140248e-06	1.354248e-06	1.354248e-06
9.800000e+02	9.820000e+02	1.140248e-06	1.354248e-06	1.354248e-06
9.800000e+02	9.820000e+02	1.796713e-06	2.144721e-06	2.144721e-06
9.800000e+02	9.820000e+02	1.796713e-06	2.144721e-06	2.144721e-06
9.820000e+02	9.840000e+02	1.066585e-06	1.260615e-06	1.260615e-06
9.820000e+02	9.840000e+02	1.274763e-06	1.517401e-06	1.517401e-06
9.820000e+02	9.840000e+02	1.274763e-06	1.517401e-06	1.517401e-06
9.820000e+02	9.840000e+02	1.066585e-06	1.260615e-06	1.260615e-06
9.840000e+02	9.860000e+02	1.292688e-06	1.526931e-06	1.526931e-06
9.840000e+02	9.860000e+02	1.292688e-06	1.526931e-06	1.526931e-06
9.840000e+02	9.860000e+02	1.365770e-06	1.620902e-06	1.620902e-06
9.840000e+02	9.860000e+02	1.365770e-06	1.620902e-06	1.620902e-06
9.860000e+02	9.880000e+02	1.653965e-06	1.968199e-06	1.968199e-06
9.860000e+02	9.880000e+02	1.653965e-06	1.968199e-06	1.968199e-06
9.860000e+02	9.880000e+02	1.430599e-06	1.704812e-06	1.704812e-06
9.860000e+02	9.880000e+02	1.430599e-06	1.704812e-06	1.704812e-06
9.880000e+02	9.900000e+02	1.479251e-06	1.765000e-06	1.765000e-06
9.880000e+02	9.900000e+02	1.479251e-06	1.765000e-06	1.765000e-06
9.880000e+02	9.900000e+02	1.156616e-06	1.372712e-06	1.372712e-06
9.880000e+02	9.900000e+02	1.156616e-06	1.372712e-06	1.372712e-06
9.900000e+02	9.920000e+02	1.324345e-06	1.581823e-06	1.581823e-06
9.900000e+02	9.920000e+02	1.324345e-06	1.581823e-06	1.581823e-06
9.900000e+02	9.920000e+02	1.772362e-06	2.102785e-06	2.102785e-06
9.900000e+02	9.920000e+02	1.772362e-06	2.102785e-06	2.102785e-06
9.920000e+02	9.940000e+02	1.011186e-06	1.194547e-06	1.194547e-06
9.920000e+02	9.940000e+02	1.011186e-06	1.194547e-06	1.194547e-06
9.920000e+02	9.940000e+02	1.221580e-06	1.444290e-06	1.444290e-06
9.920000e+02	9.940000e+02	1.221580e-06	1.444290e-06	1.444290e-06
9.940000e+02	9.960000e+02	1.182964e-06	1.395410e-06	1.395410e-06
9.940000e+02	9.960000e+02	1.182964e-06	1.395410e-06	1.395410e-06
9.940000e+02	9.960000e+02	1.358693e-06	1.606601e-06	1.606601e-06
9.940000e+02	9.960000e+02	1.358693e-06	1.606601e-06	1.606601e-06
9.960000e+02	9.980000e+02	1.059684e-06	1.255511e-06	1.255511e-06
9.960000e+02	9.980000e+02	1.064297e-06	1.259055e-06	1.259055e-06
9.960000e+02	9.980000e+02	1.064297e-06	1.259055e-06	1.259055e-06
9.960000e+02	9.980000e+02	1.059684e-06	1.255511e-06	1.255511e-06
9.980000e+02	1.000000e+03	4.400174e-06	5.164516e-06	5.164516e-06
9.980000e+02	1.000000e+03	4.400174e-06	5.164516e-06	5.164516e-06
9.980000e+02	1.000000e+03	3.150145e-06	3.709491e-06	3.709491e-06
9.980000e+02	1.000000e+03	3.150145e-06	3.709491e-06	3.709491e-06
1.000000e+03	1.002000e+03	1.993888e-06	2.373608e-06	2.373608e-06
1.000000e+03	1.002000e+03	1.993888e-06	2.373608e-06	2.373608e-06
1.000000e+03	1.002000e+03	1.826151e-06	2.177198e-06	2.177198e-06
1.000000e+03	1.002000e+03	1.826151e-06	2.177198e-06	2.177198e-06
1.002000e+03	1.004000e+03	1.288166e-06	1.526062e-06	1.526062e-06
1.002000e+03	1.004000e+03	1.288166e-06	1.526062e-06	1.526062e-06
1.002000e+03	1.004000e+03	1.439888e-06	1.707470e-06	1.707470e-06
1.002000e+03	1.004000e+03	1.439888e-06	1.707470e-06	1.707470e-06
1.004000e+03	1.006000e+03	1.155564e-06	1.365610e-06	1.365610e-06
1.004000e+03	1.006000e+03	1.155564e-06	1.365610e-06	1.365610e-06
1.004000e+03	1.006000e+03	1.496229e-06	1.784652e-06	1.784652e-06
1.004000e+03	1.006000e+03	1.496229e-06	1.784652e-06	1.784652e-06
1.006000e+03	1.008000e+03	1.543848e-06	1.832396e-06	1.832396e-06
1.006000e+03	1.008000e+03	1.543848e-06	1.832396e-06	1.832396e-06
1.006000e+03	1.008000e+03	1.772682e-06	2.109555e-06	2.109555e-06
1.006000e+03	1.008000e+03	1.772682e-06	2.109555e-06	2.109555e-06
1.008000e+03	1.010000e+03	1.348061e-06	1.598275e-06	1.598275e-06
1.008000e+03	1.010000e+03	1.348061e-06	1.598275e-06	1.598275e-06
1.008000e+03	1.010000e+03	1.557450e-06	1.844183e-06	1.844183e-06
1.008000e+03	1.010000e+03	1.557450e-06	1.844183e-06	1.844183e-06
1.010000e+03	1.012000e+03	1.475975e-06	1.761422e-06	1.761422e-06
1.010000e+03	1.012000e+03	1.475975e-06	1.761422e-06	1.761422e-06
1.010000e+03	1.012000e+03	1.508689e-06	1.801666e-06	1.801666e-06
1.010000e+03	1.012000e+03	1.508689e-06	1.801666e-06	1.801666e-06
1.012000e+03	1.014000e+03	1.516119e-06	1.798059e-06	1.798059e-06
1.012000e+03	1.014000e+03	1.516119e-06	1.798059e-06	1.798059e-06
1.012000e+03	1.014000e+03	1.874839e-06	2.233527e-06	2.233527e-06
1.012000e+03	1.014000e+03	1.874839e-06	2.233527e-06	2.233527e-06
1.014000e+03	1.016000e+03	1.063328e-06	1.256353e-06	1.256353e-06
1.014000e+03	1.016000e+03	1.063328e-06	1.256353e-06	1.256353e-06
1.014000e+03	1.016000e+03	1.272512e-06	1.516990e-06	1.516990e-06
1.014000e+03	1.016000e+03	1.272512e-06	1.516990e-06	1.516990e-06
1.016000e+03	1.018000e+03	1.270040e-06	1.506832e-06	1.506832e-06
1.016000e+03	1.018000e+03	1.270040e-06	1.506832e-06	1.506832e-06
1.016000e+03	1.018000e+03	1.334239e-06	1.592351e-06	1.592351e-06
1.016000e+03	1.018000e+03	1.334239e-06	1.592351e-06	1.592351e-06
1.018000e+03	1.020000e+03	1.579165e-06	1.877483e-06	1.877483e-06
1.018000e+03	1.020000e+03	1.309430e-06	1.553131e-06	1.553131e-06
1.018000e+03	1.020000e+03	1.579165e-06	1.877483e-06	1.877483e-06
1.018000e+03	1.020000e+03	1.309430e-06	1.553131e-06	1.553131e-06
1.020000e+03	1.022000e+03	1.011146e-06	1.202436e-06	1.202436e-06
1.020000e+03	1.022000e+03	1.011146e-06	1.202436e-06	1.202436e-06
1.020000e+03	1.022000e+03	1.588570e-06	1.893625e-06	1.893625e-06
1.020000e+03	1.022000e+03	1.588570e-06	1.893625e-06	1.893625e-06
1.022000e+03	1.024000e+03	1.486250e-06	1.771801e-06	1.771801e-06
1.022000e+03	1.024000e+03	1.486250e-06	1.771801e-06	1.771801e-06
1.022000e+03	1.024000e+03	1.273641e-06	1.512625e-06	1.512625e-06
1.022000e+03	1.024000e+03	1.273641e-06	1.512625e-06	1.512625e-06
1.024000e+03	1.026000e+03	3.424845e-06	4.087247e-06	4.087247e-06
1.024000e+03	1.026000e+03	3.424845e-06	4.087247e-06	4.087247e-06
1.024000e+03	1.026000e+03	2.614851e-06	3.124501e-06	3.124501e-06
1.024000e+03	1.026000e+03	2.614851e-06	3.124501e-06	3.124501e-06
1.026000e+03	1.028000e+03	1.160100e-06	1.378988e-06	1.378988e-06
1.026000e+03	1.028000e+03	1.425020e-06	1.689109e-06	1.689109e-06
1.026000e+03	1.028000e+03	1.425020e-06	1.689109e-06	1.689109e-06
1.026000e+03	1.028000e+03	1.160100e-06	1.378988e-06	1.378988e-06
1.028000e+03	1.030000e+03	1.345780e-06	1.593813e-06	1.593813e-06
1.028000e+03	1.030000e+03	1.345780e-06	1.593813e-06	1.593813e-06
1.028000e+03	1.030000e+03	1.744229e-06	2.073948e-06	2.073948e-06
1.028000e+03	1.030000e+03	1.744229e-06	2.073948e-06	2.073948e-06
1.030000e+03	1.032000e+03	1.229168e-06	1.464381e-06	1.464381e-06
1.030000e+03	1.032000e+03	1.229168e-06	1.464381e-06	1.464381e-06
1.030000e+03	1.032000e+03	1.250325e-06	1.490352e-06	1.490352e-06
1.030000e+03	1.032000e+03	1.250325e-06	1.490352e-06	1.490352e-06
1.032000e+03	1.034000e+03	1.465769e-06	1.746699e-06	1.746699e-06
1.032000e+03	1.034000e+03	1.393218e-06	1.656163e-06	1.656163e-06
1.032000e+03	1.034000e+03	1.465769e-06	1.746699e-06	1.746699e-06
1.032000e+03	1.034000e+03	1.393218e-06	1.656163e-06	1.656163e-06
1.034000e+03	1.036000e+03	1.478126e-06	1.763958e-06	1.763958e-06
1.034000e+03	1.036000e+03	1.541114e-06	1.833401e-06	1.833401e-06
1.034000e+03	1.036000e+03	1.541114e-06	1.833401e-06	1.833401e-06
1.034000e+03	1.036000e+03	1.478126e-06	1.763958e-06	1.763958e-06
1.036000e+03	1.038000e+03	1.305338e-06	1.563587e-06	1.563587e-06
1.036000e+03	1.038000e+03	1.305338e-06	1.563587e-06	1.563587e-06
1.036000e+03	1.038000e+03	1.639863e-06	1.961449e-06	1.961449e-06
1.036000e+03	1.038000e+03	1.639863e-06	1.961449e-06	1.961449e-06
1.038000e+03	1.040000e+03	1.798465e-06	2.147905e-06	2.147905e-06
1.038000e+03	1.040000e+03	1.798465e-06	2.147905e-06	2.147905e-06
1.038000e+03	1.040000e+03	1.500782e-06	1.791921e-06	1.791921e-06
1.038000e+03	1.040000e+03	1.500782e-06	1.791921e-06	1.791921e-06
1.040000e+03	1.042000e+03	9.963010e-07	1.190802e-06	1.190802e-06
1.040000e+03	1.042000e+03	1.313283e-06	1.569166e-06	1.569166e-06
1.040000e+03	1.042000e+03	1.313283e-06	1.569166e-06	1.569166e-06
1.040000e+03	1.042000e+03	9.963010e-07	1.190802e-06	1.190802e-06
1.042000e+03	1.044000e+03	1.515026e-06	1.803087e-06	1.803087e-06
1.042000e+03	1.044000e+03	1.515026e-06	1.803087e-06	1.803087e-06
1.042000e+03	1.044000e+03	1.568349e-06	1.867801e-06	1.867801e-06
1.042000e+03	1.044000e+03	1.568349e-06	1.867801e-06	1.867801e-06
1.044000e+03	1.046000e+03	1.532150e-06	1.829424e-06	1.829424e-06
1.044000e+03	1.046000e+03	1.532150e-06	1.829424e-06	1.829424e-06
1.044000e+03	1.046000e+03	1.688783e-06	2.012126e-06	2.012126e-06
1.044000e+03	1.046000e+03	1.688783e-06	2.012126e-06	2.012126e-06
1.046000e+03	1.048000e+03	1.299918e-06	1.557993e-06	1.557993e-06
1.046000e+03	1.048000e+03	1.299918e-06	1.557993e-06	1.557993e-06
1.046000e+03	1.048000e+03	1.392804e-06	1.665589e-06	1.665589e-06
1.046000e+03	1.048000e+03	1.392804e-06	1.665589e-06	1.665589e-06
1.048000e+03	1.050000e+03	1.282001e-06	1.526403e-06	1.526403e-06
1.048000e+03	1.050000e+03	1.282001e-06	1.526403e-06	1.526403e-06
1.048000e+03	1.050000e+03	1.196650e-06	1.424944e-06	1.424944e-06
1.048000e+03	1.050000e+03	1.196650e-06	1.424944e-06	1.424944e-06
1.050000e+03	1.052000e+03	9.759313e-07	1.159433e-06	1.159433e-06
1.050000e+03	1.052000e+03	9.759313e-07	1.159433e-06	1.159433e-06
1.050000e+03	1.052000e+03	1.034344e-06	1.228799e-06	1.228799e-06
1.050000e+03	1.052000e+03	1.034344e-06	1.228799e-06	1.228799e-06
1.052000e+03	1.054000e+03	2.148449e-06	2.570107e-06	2.570107e-06
1.052000e+03	1.054000e+03	2.148449e-06	2.570107e-06	2.570107e-06
1.052000e+03	1.054000e+03	1.787046e-06	2.131421e-06	2.131421e-06
1.052000e+03	1.054000e+03	1.787046e-06	2.131421e-06	2.131421e-06
1.054000e+03	1.056000e+03	1.635200e-06	1.956000e-06	1.956000e-06
1.054000e+03	1.056000e+03	1.812242e-06	2.165763e-06	2.165763e-06
1.054000e+03	1.056000e+03	1.812242e-06	2.165763e-06	2.165763e-06
1.054000e+03	1.056000e+03	1.635200e-06	1.956000e-06	1.956000e-06
1.056000e+03	1.058000e+03	1.608788e-06	1.919359e-06	1.919359e-06
1.056000e+03	1.058000e+03	1.608788e-06	1.919359e-06	1.919359e-06
1.056000e+03	1.058000e+03	1.579481e-06	1.883034e-06	1.883034e-06
1.056000e+03	1.058000e+03	1.579481e-06	1.883034e-06	1.883034e-06
1.058000e+03	1.060000e+03	1.686749e-06	2.011746e-06	2.011746e-06
1.058000e+03	1.060000e+03	1.686749e-06	2.011746e-06	2.011746e-06
1.058000e+03	1.060000e+03	1.402707e-06	1.675668e-06	1.675668e-06
1.058000e+03	1.060000e+03	1.402707e-06	1.675668e-06	1.675668e-06
1.060000e+03	1.062000e+03	1.128617e-06	1.344899e-06	1.344899e-06
1.060000e+03	1.062000e+03	1.133600e-06	1.348538e-06	1.348538e-06
1.060000e+03	1.062000e+03	1.133600e-06	1.348538e-06	1.348538e-06
1.060000e+03	1.062000e+03	1.128617e-06	1.344899e-06	1.344899e-06
1.062000e+03	1.064000e+03	1.182476e-06	1.409510e-06	1.409510e-06
1.062000e+03	1.064000e+03	1.182476e-06	1.409510e-06	1.409510e-06
1.062000e+03	1.064000e+03	1.065243e-06	1.265626e-06	1.265626e-06
1.062000e+03	1.064000e+03	1.065243e-06	1.265626e-06	1.265626e-06
1.064000e+03	1.066000e+03	1.491322e-06	1.784570e-06	1.784570e-06
1.064000e+03	1.066000e+03	1.491322e-06	1.784570e-06	1.784570e-06
1.064000e+03	1.066000e+03	1.283698e-06	1.532938e-06	1.532938e-06
1.064000e+03	1.066000e+03	1.283698e-06	1.532938e-06	1.532938e-06
1.066000e+03	1.068000e+03	1.233201e-06	1.473253e-06	1.473253e-06
1.066000e+03	1.068000e+03	1.233201e-06	1.473253e-06	1.473253e-06
1.066000e+03	1.068000e+03	1.375211e-06	1.645471e-06	1.645471e-06
1.066000e+03	1.068000e+03	1.375211e-06	1.645471e-06	1.645471e-06
1.068000e+03	1.070000e+03	1.287547e-06	1.550618e-06	1.550618e-06
1.068000e+03	1.070000e+03	1.287547e-06	1.550618e-06	1.550618e-06
1.068000e+03	1.070000e+03	1.284614e-06	1.543254e-06	1.543254e-06
1.068000e+03	1.070000e+03	1.284614e-06	1.543254e-06	1.543254e-06
1.070000e+03	1.072000e+03	1.679948e-06	1.998025e-06	1.998025e-06
1.070000e+03	1.072000e+03	1.679948e-06	1.998025e-06	1.998025e-06
1.070000e+03	1.072000e+03	2.149469e-06	2.563033e-06	2.563033e-06
1.070000e+03	1.072000e+03	2.149469e-06	2.563033e-06	2.563033e-06
1.072000e+03	1.074000e+03	1.997257e-06	2.399314e-06	2.399314e-06
1.072000e+03	1.074000e+03	1.997257e-06	2.399314e-06	2.399314e-06
1.072000e+03	1.074000e+03	1.503437e-06	1.800112e-06	1.800112e-06
1.072000e+03	1.074000e+03	1.503437e-06	1.800112e-06	1.800112e-06
1.074000e+03	1.076000e+03	1.746692e-06	2.102460e-06	2.102460e-06
1.074000e+03	1.076000e+03	1.746692e-06	2.102460e-06	2.102460e-06
1.074000e+03	1.076000e+03	1.801031e-06	2.155356e-06	2.155356e-06
1.074000e+03	1.076000e+03	1.801031e-06	2.155356e-06	2.155356e-06
1.076000e+03	1.078000e+03	1.641456e-06	1.970125e-06	1.970125e-06
1.076000e+03	1.078000e+03	1.641456e-06	1.970125e-06	1.970125e-06
1.076000e+03	1.078000e+03	2.050235e-06	2.466789e-06	2.466789e-06
1.076000e+03	1.078000e+03	2.050235e-06	2.466789e-06	2.466789e-06
1.078000e+03	1.080000e+03	1.198669e-06	1.432783e-06	1.432783e-06
1.078000e+03	1.080000e+03	1.136208e-06	1.355918e-06	1.355918e-06
1.078000e+03	1.080000e+03	1.198669e-06	1.432783e-06	1.432783e-06
1.078000e+03	1.080000e+03	1.136208e-06	1.355918e-06	1.355918e-06
1.080000e+03	1.082000e+03	1.752248e-06	2.094932e-06	2.094932e-06
1.080000e+03	1.082000e+03	1.752248e-06	2.094932e-06	2.094932e-06
1.080000e+03	1.082000e+03	1.686233e-06	2.017324e-06	2.017324e-06
1.080000e+03	1.082000e+03	1.686233e-06	2.017324e-06	2.017324e-06
1.082000e+03	1.084000e+03	1.533785e-06	1.836313e-06	1.836313e-06
1.082000e+03	1.084000e+03	1.533785e-06	1.836313e-06	1.836313e-06
1.082000e+03	1.084000e+03	1.441949e-06	1.724371e-06	1.724371e-06
1.082000e+03	1.084000e+03	1.441949e-06	1.724371e-06	1.724371e-06
1.084000e+03	1.086000e+03	1.594149e-06	1.923154e-06	1.923154e-06
1.084000e+03	1.086000e+03	1.594149e-06	1.923154e-06	1.923154e-06
1.084000e+03	1.086000e+03	1.475531e-06	1.775189e-06	1.775189e-06
1.084000e+03	1.086000e+03	1.475531e-06	1.775189e-06	1.775189e-06
1.086000e+03	1.088000e+03	1.467065e-06	1.762186e-06	1.762186e-06
1.086000e+03	1.088000e+03	1.432339e-06	1.722500e-06	1.722500e-06
1.086000e+03	1.088000e+03	1.432339e-06	1.722500e-06	1.722500e-06
1.086000e+03	1.088000e+03	1.467065e-06	1.762186e-06	1.762186e-06
1.088000e+03	1.090000e+03	2.000553e-06	2.372653e-06	2.372653e-06
1.088000e+03	1.090000e+03	2.000553e-06	2.372653e-06	2.372653e-06
1.088000e+03	1.090000e+03	1.852685e-06	2.205219e-06	2.205219e-06
1.088000e+03	1.090000e+03	1.852685e-06	2.205219e-06	2.205219e-06
1.090000e+03	1.092000e+03	7.502381e-07	8.874868e-07	8.874868e-07
1.090000e+03	1.092000e+03	7.502381e-07	8.874868e-07	8.874868e-07
1.090000e+03	1.092000e+03	9.782400e-07	1.163930e-06	1.163930e-06
1.090000e+03	1.092000e+03	9.782400e-07	1.163930e-06	1.163930e-06
1.092000e+03	1.094000e+03	1.193413e-06	1.415378e-06	1.415378e-06
1.092000e+03	1.094000e+03	1.193413e-06	1.415378e-06	1.415378e-06
1.092000e+03	1.094000e+03	1.362435e-06	1.615247e-06	1.615247e-06
1.092000e+03	1.094000e+03	1.362435e-06	1.615247e-06	1.615247e-06
1.094000e+03	1.096000e+03	1.901223e-06	2.272271e-06	2.272271e-06
1.094000e+03	1.096000e+03	1.901223e-06	2.272271e-06	2.272271e-06
1.094000e+03	1.096000e+03	1.744636e-06	2.083170e-06	2.083170e-06
1.094000e+03	1.096000e+03	1.744636e-06	2.083170e-06	2.083170e-06
1.096000e+03	1.098000e+03	1.400009e-06	1.676368e-06	1.676368e-06
1.096000e+03	1.098000e+03	1.400009e-06	1.676368e-06	1.676368e-06
1.096000e+03	1.098000e+03	1.570256e-06	1.881378e-06	1.881378e-06
1.096000e+03	1.098000e+03	1.570256e-06	1.881378e-06	1.881378e-06
1.098000e+03	1.100000e+03	1.227323e-06	1.466771e-06	1.466771e-06
1.098000e+03	1.100000e+03	1.227323e-06	1.466771e-06	1.466771e-06
1.098000e+03	1.100000e+03	1.091353e-06	1.299014e-06	1.299014e-06
1.098000e+03	1.100000e+03	1.091353e-06	1.299014e-06	1.299014e-06
1.100000e+03	1.102000e+03	1.111128e-06	1.348663e-06	1.348663e-06
1.100000e+03	1.102000e+03	1.111128e-06	1.348663e-06	1.348663e-06
1.100000e+03	1.102000e+03	1.114733e-06	1.348852e-06	1.348852e-06
1.100000e+03	1.102000e+03	1.114733e-06	1.348852e-06	1.348852e-06
1.102000e+03	1.104000e+03	1.556331e-06	1.844285e-06	1.844285e-06
1.102000e+03	1.104000e+03	1.556331e-06	1.844285e-06	1.844285e-06
1.102000e+03	1.104000e+03	1.815731e-06	2.147969e-06	2.147969e-06
1.102000e+03	1.104000e+03	1.815731e-06	2.147969e-06	2.147969e-06
1.104000e+03	1.106000e+03	1.208111e-06	1.441656e-06	1.441656e-06
1.104000e+03	1.106000e+03	1.208111e-06	1.441656e-06	1.441656e-06
1.104000e+03	1.106000e+03	1.521524e-06	1.811776e-06	1.811776e-06
1.104000e+03	1.106000e+03	1.521524e-06	1.811776e-06	1.811776e-06
1.106000e+03	1.108000e+03	1.196552e-06	1.436523e-06	1.436523e-06
1.106000e+03	1.108000e+03	1.196552e-06	1.436523e-06	1.436523e-06
1.106000e+03	1.108000e+03	1.209028e-06	1.450353e-06	1.450353e-06
1.106000e+03	1.108000e+03	1.209028e-06	1.450353e-06	1.450353e-06
1.108000e+03	1.110000e+03	1.392542e-06	1.655470e-06	1.655470e-06
1.108000e+03	1.110000e+03	1.434698e-06	1.710496e-06	1.710496e-06
1.108000e+03	1.110000e+03	1.392542e-06	1.655470e-06	1.655470e-06
1.108000e+03	1.110000e+03	1.434698e-06	1.710496e-06	1.710496e-06
1.110000e+03	1.112000e+03	1.204724e-06	1.438227e-06	1.438227e-06
1.110000e+03	1.112000e+03	1.204724e-06	1.438227e-06	1.438227e-06
1.110000e+03	1.112000e+03	1.210061e-06	1.441071e-06	1.441071e-06
1.110000e+03	1.112000e+03	1.210061e-06	1.441071e-06	1.441071e-06
1.112000e+03	1.114000e+03	1.382113e-06	1.644959e-06	1.644959e-06
1.112000e+03	1.114000e+03	1.382113e-06	1.644959e-06	1.644959e-06
1.112000e+03	1.114000e+03	1.840934e-06	2.188469e-06	2.188469e-06
1.112000e+03	1.114000e+03	1.840934e-06	2.188469e-06	2.188469e-06
1.114000e+03	1.116000e+03	1.423976e-06	1.728876e-06	1.728876e-06
1.114000e+03	1.116000e+03	1.423976e-06	1.728876e-06	1.728876e-06
1.114000e+03	1.116000e+03	1.268248e-06	1.528886e-06	1.528886e-06
1.114000e+03	1.116000e+03	1.268248e-06	1.528886e-06	1.528886e-06
1.116000e+03	1.118000e+03	1.254803e-06	1.520725e-06	1.520725e-06
1.116000e+03	1.118000e+03	2.343112e-06	2.804616e-06	2.804616e-06
1.116000e+03	1.118000e+03	2.343112e-06	2.804616e-06	2.804616e-06
1.116000e+03	1.118000e+03	1.254803e-06	1.520725e-06	1.520725e-06
1.118000e+03	1.120000e+03	2.935553e-06	3.558954e-06	3.558954e-06
1.118000e+03	1.120000e+03	2.935553e-06	3.558954e-06	3.558954e-06
1.118000e+03	1.120000e+03	2.124151e-06	2.565210e-06	2.565210e-06
1.118000e+03	1.120000e+03	2.124151e-06	2.565210e-06	2.565210e-06
1.120000e+03	1.122000e+03	1.440861e-06	1.722149e-06	1.722149e-06
1.120000e+03	1.122000e+03	1.440861e-06	1.722149e-06	1.722149e-06
1.120000e+03	1.122000e+03	1.468627e-06	1.756195e-06	1.756195e-06
1.120000e+03	1.122000e+03	1.468627e-06	1.756195e-06	1.756195e-06
1.122000e+03	1.124000e+03	1.096936e-06	1.306663e-06	1.306663e-06
1.122000e+03	1.124000e+03	1.269363e-06	1.509772e-06	1.509772e-06
1.122000e+03	1.124000e+03	1.096936e-06	1.306663e-06	1.306663e-06
1.122000e+03	1.124000e+03	1.269363e-06	1.509772e-06	1.509772e-06
1.124000e+03	1.126000e+03	1.779594e-06	2.128234e-06	2.128234e-06
1.124000e+03	1.126000e+03	1.779594e-06	2.128234e-06	2.128234e-06
1.124000e+03	1.126000e+03	1.472785e-06	1.755549e-06	1.755549e-06
1.124000e+03	1.126000e+03	1.472785e-06	1.755549e-06	1.755549e-06
1.126000e+03	1.128000e+03	1.319431e-06	1.572290e-06	1.572290e-06
1.126000e+03	1.128000e+03	1.319431e-06	1.572290e-06	1.572290e-06
1.126000e+03	1.128000e+03	1.336741e-06	1.599505e-06	1.599505e-06
1.126000e+03	1.128000e+03	1.336741e-06	1.599505e-06	1.599505e-06
1.128000e+03	1.130000e+03	1.603267e-06	1.913656e-06	1.913656e-06
1.128000e+03	1.130000e+03	1.603267e-06	1.913656e-06	1.913656e-06
1.128000e+03	1.130000e+03	1.444812e-06	1.724568e-06	1.724568e-06
1.128000e+03	1.130000e+03	1.444812e-06	1.724568e-06	1.724568e-06
1.130000e+03	1.132000e+03	1.109848e-06	1.319096e-06	1.319096e-06
1.130000e+03	1.132000e+03	1.109848e-06	1.319096e-06	1.319096e-06
1.130000e+03	1.132000e+03	8.246862e-07	9.815995e-07	9.815995e-07
1.130000e+03	1.132000e+03	8.246862e-07	9.815995e-07	9.815995e-07
1.132000e+03	1.134000e+03	1.069932e-06	1.282294e-06	1.282294e-06
1.132000e+03	1.134000e+03	1.069932e-06	1.282294e-06	1.282294e-06
1.132000e+03	1.134000e+03	1.029058e-06	1.235050e-06	1.235050e-06
1.132000e+03	1.134000e+03	1.029058e-06	1.235050e-06	1.235050e-06
1.134000e+03	1.136000e+03	1.211638e-06	1.450922e-06	1.450922e-06
1.134000e+03	1.136000e+03	1.211638e-06	1.450922e-06	1.450922e-06
1.134000e+03	1.136000e+03	1.206337e-06	1.450265e-06	1.450265e-06
1.134000e+03	1.136000e+03	1.206337e-06	1.450265e-06	1.450265e-06
1.136000e+03	1.138000e+03	1.104804e-06	1.313465e-06	1.313465e-06
1.136000e+03	1.138000e+03	1.104804e-06	1.313465e-06	1.313465e-06
1.136000e+03	1.138000e+03	1.016214e-06	1.208490e-06	1.208490e-06
1.136000e+03	1.138000e+03	1.016214e-06	1.208490e-06	1.208490e-06
1.138000e+03	1.140000e+03	7.143201e-07	8.475038e-07	8.475038e-07
1.138000e+03	1.140000e+03	7.526464e-07	8.978063e-07	8.978063e-07
1.138000e+03	1.140000e+03	7.143201e-07	8.475038e-07	8.475038e-07
1.138000e+03	1.140000e+03	7.526464e-07	8.978063e-07	8.978063e-07
1.140000e+03	1.142000e+03	2.294159e-06	2.759474e-06	2.759474e-06
1.140000e+03	1.142000e+03	2.294159e-06	2.759474e-06	2.759474e-06
1.140000e+03	1.142000e+03	1.840036e-06	2.210278e-06	2.210278e-06
1.140000e+03	1.142000e+03	1.840036e-06	2.210278e-06	2.210278e-06
1.142000e+03	1.144000e+03	2.947677e-06	3.531645e-06	3.531645e-06
1.142000e+03	1.144000e+03	2.947677e-06	3.531645e-06	3.531645e-06
1.142000e+03	1.144000e+03	2.536349e-06	3.041621e-06	3.041621e-06
1.142000e+03	1.144000e+03	2.536349e-06	3.041621e-06	3.041621e-06
1.144000e+03	1.146000e+03	1.182906e-06	1.428434e-06	1.428434e-06
1.144000e+03	1.146000e+03	1.182906e-06	1.428434e-06	1.428434e-06
1.144000e+03	1.146000e+03	1.214875e-06	1.456574e-06	1.456574e-06
1.144000e+03	1.146000e+03	1.214875e-06	1.456574e-06	1.456574e-06
1.146000e+03	1.148000e+03	1.295478e-06	1.552271e-06	1.552271e-06
1.146000e+03	1.148000e+03	1.721553e-06	2.075334e-06	2.075334e-06
1.146000e+03	1.148000e+03	1.721553e-06	2.075334e-06	2.075334e-06
1.146000e+03	1.148000e+03	1.295478e-06	1.552271e-06	1.552271e-06
1.148000e+03	1.150000e+03	1.272464e-06	1.528989e-06	1.528989e-06
1.148000e+03	1.150000e+03	1.272464e-06	1.528989e-06	1.528989e-06
1.148000e+03	1.150000e+03	1.693296e-06	2.036557e-06	2.036557e-06
1.148000e+03	1.150000e+03	1.693296e-06	2.036557e-06	2.036557e-06
1.150000e+03	1.152000e+03	1.318803e-06	1.569310e-06	1.569310e-06
1.150000e+03	1.152000e+03	1.318803e-06	1.569310e-06	1.569310e-06
1.150000e+03	1.152000e+03	1.259980e-06	1.499401e-06	1.499401e-06
1.150000e+03	1.152000e+03	1.259980e-06	1.499401e-06	1.499401e-06
1.152000e+03	1.154000e+03	8.102520e-07	9.683480e-07	9.683480e-07
1.152000e+03	1.154000e+03	1.206511e-06	1.441608e-06	1.441608e-06
1.152000e+03	1.154000e+03	8.102520e-07	9.683480e-07	9.683480e-07
1.152000e+03	1.154000e+03	1.206511e-06	1.441608e-06	1.441608e-06
1.154000e+03	1.156000e+03	1.178013e-06	1.409549e-06	1.409549e-06
1.154000e+03	1.156000e+03	1.093498e-06	1.307742e-06	1.307742e-06
1.154000e+03	1.156000e+03	1.093498e-06	1.307742e-06	1.307742e-06
1.154000e+03	1.156000e+03	1.178013e-06	1.409549e-06	1.409549e-06
1.156000e+03	1.158000e+03	1.048304e-06	1.246827e-06	1.246827e-06
1.156000e+03	1.158000e+03	1.048304e-06	1.246827e-06	1.246827e-06
1.156000e+03	1.158000e+03	9.707443e-07	1.153321e-06	1.153321e-06
1.156000e+03	1.158000e+03	9.707443e-07	1.153321e-06	1.153321e-06
1.158000e+03	1.160000e+03	1.477429e-06	1.768831e-06	1.768831e-06
1.158000e+03	1.160000e+03	1.477429e-06	1.768831e-06	1.768831e-06
1.158000e+03	1.160000e+03	1.400855e-06	1.673706e-06	1.673706e-06
1.158000e+03	1.160000e+03	1.400855e-06	1.673706e-06	1.673706e-06
1.160000e+03	1.162000e+03	1.423952e-06	1.700211e-06	1.700211e-06
1.160000e+03	1.162000e+03	1.199107e-06	1.433189e-06	1.433189e-06
1.160000e+03	1.162000e+03	1.199107e-06	1.433189e-06	1.433189e-06
1.160000e+03	1.162000e+03	1.423952e-06	1.700211e-06	1.700211e-06
1.162000e+03	1.164000e+03	1.248066e-06	1.503185e-06	1.503185e-06
1.162000e+03	1.164000e+03	1.248066e-06	1.503185e-06	1.503185e-06
1.162000e+03	1.164000e+03	1.871273e-06	2.262889e-06	2.262889e-06
1.162000e+03	1.164000e+03	1.871273e-06	2.262889e-06	2.262889e-06
1.164000e+03	1.166000e+03	3.661152e-06	4.392504e-06	4.392504e-06
1.164000e+03	1.166000e+03	3.661152e-06	4.392504e-06	4.392504e-06
1.164000e+03	1.166000e+03	2.905276e-06	3.484685e-06	3.484685e-06
1.164000e+03	1.166000e+03	2.905276e-06	3.484685e-06	3.484685e-06
1.166000e+03	1.168000e+03	1.323196e-06	1.598714e-06	1.598714e-06
1.166000e+03	1.168000e+03	1.323196e-06	1.598714e-06	1.598714e-06
1.166000e+03	1.168000e+03	1.257610e-06	1.524153e-06	1.524153e-06
1.166000e+03	1.168000e+03	1.257610e-06	1.524153e-06	1.524153e-06
1.168000e+03	1.170000e+03	1.036235e-06	1.245033e-06	1.245033e-06
1.168000e+03	1.170000e+03	1.036235e-06	1.245033e-06	1.245033e-06
1.168000e+03	1.170000e+03	1.340979e-06	1.610979e-06	1.610979e-06
1.168000e+03	1.170000e+03	1.340979e-06	1.610979e-06	1.610979e-06
1.170000e+03	1.172000e+03	1.029341e-06	1.234042e-06	1.234042e-06
1.170000e+03	1.172000e+03	1.029341e-06	1.234042e-06	1.234042e-06
1.170000e+03	1.172000e+03	1.198980e-06	1.439460e-06	1.439460e-06
1.170000e+03	1.172000e+03	1.198980e-06	1.439460e-06	1.439460e-06
1.172000e+03	1.174000e+03	1.481998e-06	1.782234e-06	1.782234e-06
1.172000e+03	1.174000e+03	1.481998e-06	1.782234e-06	1.782234e-06
1.172000e+03	1.174000e+03	2.022544e-06	2.454887e-06	2.454887e-06
1.172000e+03	1.174000e+03	2.022544e-06	2.454887e-06	2.454887e-06
1.174000e+03	1.176000e+03	1.093433e-06	1.309495e-06	1.309495e-06
1.174000e+03	1.176000e+03	1.033318e-06	1.233993e-06	1.233993e-06
1.174000e+03	1.176000e+03	1.033318e-06	1.233993e-06	1.233993e-06
1.174000e+03	1.176000e+03	1.093433e-06	1.309495e-06	1.309495e-06
1.176000e+03	1.178000e+03	1.476915e-06	1.790239e-06	1.790239e-06
1.176000e+03	1.178000e+03	1.476915e-06	1.790239e-06	1.790239e-06
1.176000e+03	1.178000e+03	1.404961e-06	1.692908e-06	1.692908e-06
1.176000e+03	1.178000e+03	1.404961e-06	1.692908e-06	1.692908e-06
1.178000e+03	1.180000e+03	1.297571e-06	1.553838e-06	1.553838e-06
1.178000e+03	1.180000e+03	1.297571e-06	1.553838e-06	1.553838e-06
1.178000e+03	1.180000e+03	1.277587e-06	1.534314e-06	1.534314e-06
1.178000e+03	1.180000e+03	1.277587e-06	1.534314e-06	1.534314e-06
1.180000e+03	1.182000e+03	1.297725e-06	1.535675e-06	1.535675e-06
1.180000e+03	1.182000e+03	1.290181e-06	1.527228e-06	1.527228e-06
1.180000e+03	1.182000e+03	1.297725e-06	1.535675e-06	1.535675e-06
1.180000e+03	1.182000e+03	1.290181e-06	1.527228e-06	1.527228e-06
1.182000e+03	1.184000e+03	1.277420e-06	1.532059e-06	1.532059e-06
1.182000e+03	1.184000e+03	1.277420e-06	1.532059e-06	1.532059e-06
1.182000e+03	1.184000e+03	1.197824e-06	1.435727e-06	1.435727e-06
1.182000e+03	1.184000e+03	1.197824e-06	1.435727e-06	1.435727e-06
1.184000e+03	1.186000e+03	2.039723e-06	2.446308e-06	2.446308e-06
1.184000e+03	1.186000e+03	1.718504e-06	2.058740e-06	2.058740e-06
1.184000e+03	1.186000e+03	2.039723e-06	2.446308e-06	2.446308e-06
1.184000e+03	1.186000e+03	1.718504e-06	2.058740e-06	2.058740e-06
1.186000e+03	1.188000e+03	1.833466e-06	2.173744e-06	2.173744e-06
1.186000e+03	1.188000e+03	1.833466e-06	2.173744e-06	2.173744e-06
1.186000e+03	1.188000e+03	1.927088e-06	2.291450e-06	2.291450e-06
1.186000e+03	1.188000e+03	1.927088e-06	2.291450e-06	2.291450e-06
1.188000e+03	1.190000e+03	1.297244e-06	1.558455e-06	1.558455e-06
1.188000e+03	1.190000e+03	1.297244e-06	1.558455e-06	1.558455e-06
1.188000e+03	1.190000e+03	1.362917e-06	1.643454e-06	1.643454e-06
1.188000e+03	1.190000e+03	1.362917e-06	1.643454e-06	1.643454e-06
1.190000e+03	1.192000e+03	1.003764e-06	1.206097e-06	1.206097e-06
1.190000e+03	1.192000e+03	1.003764e-06	1.206097e-06	1.206097e-06
1.190000e+03	1.192000e+03	1.157957e-06	1.394001e-06	1.394001e-06
1.190000e+03	1.192000e+03	1.157957e-06	1.394001e-06	1.394001e-06
1.192000e+03	1.194000e+03	1.500520e-06	1.800710e-06	1.800710e-06
1.192000e+03	1.194000e+03	1.500520e-06	1.800710e-06	1.800710e-06
1.192000e+03	1.194000e+03	1.640183e-06	1.965755e-06	1.965755e-06
1.192000e+03	1.194000e+03	1.640183e-06	1.965755e-06	1.965755e-06
1.194000e+03	1.196000e+03	1.126339e-06	1.357968e-06	1.357968e-06
1.194000e+03	1.196000e+03	1.126339e-06	1.357968e-06	1.357968e-06
1.194000e+03	1.196000e+03	1.703148e-06	2.056272e-06	2.056272e-06
1.194000e+03	1.196000e+03	1.703148e-06	2.056272e-06	2.056272e-06
1.196000e+03	1.198000e+03	1.156910e-06	1.382889e-06	1.382889e-06
1.196000e+03	1.198000e+03	1.156910e-06	1.382889e-06	1.382889e-06
1.196000e+03	1.198000e+03	1.133385e-06	1.353865e-06	1.353865e-06
1.196000e+03	1.198000e+03	1.133385e-06	1.353865e-06	1.353865e-06
1.198000e+03	1.200000e+03	1.037990e-06	1.245062e-06	1.245062e-06
1.198000e+03	1.200000e+03	1.037990e-06	1.245062e-06	1.245062e-06
1.198000e+03	1.200000e+03	1.750284e-06	2.106478e-06	2.106478e-06
1.198000e+03	1.200000e+03	1.750284e-06	2.106478e-06	2.106478e-06
1.200000e+03	1.202000e+03	1.014501e-06	1.221064e-06	1.221064e-06
1.200000e+03	1.202000e+03	1.014501e-06	1.221064e-06	1.221064e-06
1.200000e+03	1.202000e+03	9.357698e-07	1.125240e-06	1.125240e-06
1.200000e+03	1.202000e+03	9.357698e-07	1.125240e-06	1.125240e-06
1.202000e+03	1.204000e+03	1.280155e-06	1.532263e-06	1.532263e-06
1.202000e+03	1.204000e+03	1.280155e-06	1.532263e-06	1.532263e-06
1.202000e+03	1.204000e+03	1.360301e-06	1.625442e-06	1.625442e-06
1.202000e+03	1.204000e+03	1.360301e-06	1.625442e-06	1.625442e-06
1.204000e+03	1.206000e+03	1.006059e-06	1.209008e-06	1.209008e-06
1.204000e+03	1.206000e+03	9.361152e-07	1.119261e-06	1.119261e-06
1.204000e+03	1.206000e+03	9.361152e-07	1.119261e-06	1.119261e-06
1.204000e+03	1.206000e+03	1.006059e-06	1.209008e-06	1.209008e-06
1.206000e+03	1.208000e+03	1.352853e-06	1.617941e-06	1.617941e-06
1.206000e+03	1.208000e+03	1.352853e-06	1.617941e-06	1.617941e-06
1.206000e+03	1.208000e+03	1.177408e-06	1.405416e-06	1.405416e-06
1.206000e+03	1.208000e+03	1.177408e-06	1.405416e-06	1.405416e-06
1.208000e+03	1.210000e+03	6.949128e-07	8.261380e-07	8.261380e-07
1.208000e+03	1.210000e+03	6.949128e-07	8.261380e-07	8.261380e-07
1.208000e+03	1.210000e+03	1.085135e-06	1.314793e-06	1.314793e-06
1.208000e+03	1.210000e+03	1.085135e-06	1.314793e-06	1.314793e-06
1.210000e+03	1.212000e+03	1.207999e-06	1.452194e-06	1.452194e-06
1.210000e+03	1.212000e+03	1.369689e-06	1.648501e-06	1.648501e-06
1.210000e+03	1.212000e+03	1.369689e-06	1.648501e-06	1.648501e-06
1.210000e+03	1.212000e+03	1.207999e-06	1.452194e-06	1.452194e-06
1.212000e+03	1.214000e+03	1.038595e-06	1.256205e-06	1.256205e-06
1.212000e+03	1.214000e+03	1.448940e-06	1.752272e-06	1.752272e-06
1.212000e+03	1.214000e+03	1.448940e-06	1.752272e-06	1.752272e-06
1.212000e+03	1.214000e+03	1.038595e-06	1.256205e-06	1.256205e-06
1.214000e+03	1.216000e+03	9.726529e-07	1.162243e-06	1.162243e-06
1.214000e+03	1.216000e+03	9.726529e-07	1.162243e-06	1.162243e-06
1.214000e+03	1.216000e+03	1.047455e-06	1.254326e-06	1.254326e-06
1.214000e+03	1.216000e+03	1.047455e-06	1.254326e-06	1.254326e-06
1.216000e+03	1.218000e+03	1.780746e-06	2.154947e-06	2.154947e-06
1.216000e+03	1.218000e+03	1.780746e-06	2.154947e-06	2.154947e-06
1.216000e+03	1.218000e+03	1.861903e-06	2.238523e-06	2.238523e-06
1.216000e+03	1.218000e+03	1.861903e-06	2.238523e-06	2.238523e-06
1.218000e+03	1.220000e+03	1.118891e-06	1.334947e-06	1.334947e-06
1.218000e+03	1.220000e+03	1.515545e-06	1.822691e-06	1.822691e-06
1.218000e+03	1.220000e+03	1.515545e-06	1.822691e-06	1.822691e-06
1.218000e+03	1.220000e+03	1.118891e-06	1.334947e-06	1.334947e-06
1.220000e+03	1.222000e+03	1.071646e-06	1.290475e-06	1.290475e-06
1.220000e+03	1.222000e+03	1.071646e-06	1.290475e-06	1.290475e-06
1.220000e+03	1.222000e+03	1.132277e-06	1.361315e-06	1.361315e-06
1.220000e+03	1.222000e+03	1.132277e-06	1.361315e-06	1.361315e-06
1.222000e+03	1.224000e+03	1.382027e-06	1.645789e-06	1.645789e-06
1.222000e+03	1.224000e+03	1.382027e-06	1.645789e-06	1.645789e-06
1.222000e+03	1.224000e+03	1.369641e-06	1.634391e-06	1.634391e-06
1.222000e+03	1.224000e+03	1.369641e-06	1.634391e-06	1.634391e-06
1.224000e+03	1.226000e+03	1.698315e-06	2.067698e-06	2.067698e-06
1.224000e+03	1.226000e+03	1.698315e-06	2.067698e-06	2.067698e-06
1.224000e+03	1.226000e+03	1.995306e-06	2.435860e-06	2.435860e-06
1.224000e+03	1.226000e+03	1.995306e-06	2.435860e-06	2.435860e-06
1.226000e+03	1.228000e+03	2.627330e-06	3.181765e-06	3.181765e-06
1.226000e+03	1.228000e+03	2.627330e-06	3.181765e-06	3.181765e-06
1.226000e+03	1.228000e+03	2.151920e-06	2.603838e-06	2.603838e-06
1.226000e+03	1.228000e+03	2.151920e-06	2.603838e-06	2.603838e-06
1.228000e+03	1.230000e+03	9.671051e-07	1.149958e-06	1.149958e-06
1.228000e+03	1.230000e+03	9.671051e-07	1.149958e-06	1.149958e-06
1.228000e+03	1.230000e+03	1.129791e-06	1.348207e-06	1.348207e-06
1.228000e+03	1.230000e+03	1.129791e-06	1.348207e-06	1.348207e-06
1.230000e+03	1.232000e+03	1.274690e-06	1.524742e-06	1.524742e-06
1.230000e+03	1.232000e+03	1.274690e-06	1.524742e-06	1.524742e-06
1.230000e+03	1.232000e+03	1.462258e-06	1.758131e-06	1.758131e-06
1.230000e+03	1.232000e+03	1.462258e-06	1.758131e-06	1.758131e-06
1.232000e+03	1.234000e+03	1.923478e-06	2.336709e-06	2.336709e-06
1.232000e+03	1.234000e+03	1.772638e-06	2.154905e-06	2.154905e-06
1.232000e+03	1.234000e+03	1.772638e-06	2.154905e-06	2.154905e-06
1.232000e+03	1.234000e+03	1.923478e-06	2.336709e-06	2.336709e-06
1.234000e+03	1.236000e+03	8.969668e-07	1.077914e-06	1.077914e-06
1.234000e+03	1.236000e+03	8.969668e-07	1.077914e-06	1.077914e-06
1.234000e+03	1.236000e+03	9.928686e-07	1.191635e-06	1.191635e-06
1.234000e+03	1.236000e+03	9.928686e-07	1.191635e-06	1.191635e-06
1.236000e+03	1.238000e+03	1.316503e-06	1.608107e-06	1.608107e-06
1.236000e+03	1.238000e+03	1.316503e-06	1.608107e-06	1.608107e-06
1.236000e+03	1.238000e+03	1.283446e-06	1.560208e-06	1.560208e-06
1.236000e+03	1.238000e+03	1.283446e-06	1.560208e-06	1.560208e-06
1.238000e+03	1.240000e+03	1.501548e-06	1.799220e-06	1.799220e-06
1.238000e+03	1.240000e+03	1.501548e-06	1.799220e-06	1.799220e-06
1.238000e+03	1.240000e+03	1.616708e-06	1.933190e-06	1.933190e-06
1.238000e+03	1.240000e+03	1.616708e-06	1.933190e-06	1.933190e-06
1.240000e+03	1.242000e+03	1.396410e-06	1.666838e-06	1.666838e-06
1.240000e+03	1.242000e+03	1.396410e-06	1.666838e-06	1.666838e-06
1.240000e+03	1.242000e+03	1.557165e-06	1.871205e-06	1.871205e-06
1.240000e+03	1.242000e+03	1.557165e-06	1.871205e-06	1.871205e-06
1.242000e+03	1.244000e+03	8.525629e-07	1.020622e-06	1.020622e-06
1.242000e+03	1.244000e+03	8.525629e-07	1.020622e-06	1.020622e-06
1.242000e+03	1.244000e+03	1.259567e-06	1.518990e-06	1.518990e-06
1.242000e+03	1.244000e+03	1.259567e-06	1.518990e-06	1.518990e-06
1.244000e+03	1.246000e+03	1.198068e-06	1.430981e-06	1.430981e-06
1.244000e+03	1.246000e+03	1.198068e-06	1.430981e-06	1.430981e-06
1.244000e+03	1.246000e+03	1.690333e-06	2.033855e-06	2.033855e-06
1.244000e+03	1.246000e+03	1.690333e-06	2.033855e-06	2.033855e-06
1.246000e+03	1.248000e+03	1.680760e-06	2.032163e-06	2.032163e-06
1.246000e+03	1.248000e+03	1.680760e-06	2.032163e-06	2.032163e-06
1.246000e+03	1.248000e+03	1.526398e-06	1.838631e-06	1.838631e-06
1.246000e+03	1.248000e+03	1.526398e-06	1.838631e-06	1.838631e-06
1.248000e+03	1.250000e+03	9.916330e-07	1.198668e-06	1.198668e-06
1.248000e+03	1.250000e+03	9.916330e-07	1.198668e-06	1.198668e-06
1.248000e+03	1.250000e+03	1.210269e-06	1.464443e-06	1.464443e-06
1.248000e+03	1.250000e+03	1.210269e-06	1.464443e-06	1.464443e-06
1.250000e+03	1.252000e+03	1.889658e-06	2.259814e-06	2.259814e-06
1.250000e+03	1.252000e+03	1.889658e-06	2.259814e-06	2.259814e-06
1.250000e+03	1.252000e+03	1.943078e-06	2.330021e-06	2.330021e-06
1.250000e+03	1.252000e+03	1.943078e-06	2.330021e-06	2.330021e-06
1.252000e+03	1.254000e+03	8.235848e-07	9.912366e-07	9.912366e-07
1.252000e+03	1.254000e+03	8.235848e-07	9.912366e-07	9.912366e-07
1.252000e+03	1.254000e+03	1.208462e-06	1.460446e-06	1.460446e-06
1.252000e+03	1.254000e+03	1.208462e-06	1.460446e-06	1.460446e-06
1.254000e+03	1.256000e+03	9.048324e-07	1.077630e-06	1.077630e-06
1.254000e+03	1.256000e+03	1.014349e-06	1.210745e-06	1.210745e-06
1.254000e+03	1.256000e+03	9.048324e-07	1.077630e-06	1.077630e-06
1.254000e+03	1.256000e+03	1.014349e-06	1.210745e-06	1.210745e-06
1.256000e+03	1.258000e+03	1.031613e-06	1.235081e-06	1.235081e-06
1.256000e+03	1.258000e+03	1.031613e-06	1.235081e-06	1.235081e-06
1.256000e+03	1.258000e+03	1.010883e-06	1.210572e-06	1.210572e-06
1.256000e+03	1.258000e+03	1.010883e-06	1.210572e-06	1.210572e-06
1.258000e+03	1.260000e+03	2.675799e-06	3.216306e-06	3.216306e-06
1.258000e+03	1.260000e+03	2.675799e-06	3.216306e-06	3.216306e-06
1.258000e+03	1.260000e+03	4.492125e-06	5.392163e-06	5.392163e-06
1.258000e+03	1.260000e+03	4.492125e-06	5.392163e-06	5.392163e-06
1.260000e+03	1.262000e+03	9.754798e-07	1.173989e-06	1.173989e-06
1.260000e+03	1.262000e+03	9.754798e-07	1.173989e-06	1.173989e-06
1.260000e+03	1.262000e+03	1.053173e-06	1.268253e-06	1.268253e-06
1.260000e+03	1.262000e+03	1.053173e-06	1.268253e-06	1.268253e-06
1.262000e+03	1.264000e+03	1.279868e-06	1.522712e-06	1.522712e-06
1.262000e+03	1.264000e+03	1.308480e-06	1.559958e-06	1.559958e-06
1.262000e+03	1.264000e+03	1.308480e-06	1.559958e-06	1.559958e-06
1.262000e+03	1.264000e+03	1.279868e-06	1.522712e-06	1.522712e-06
1.264000e+03	1.266000e+03	1.595553e-06	1.929522e-06	1.929522e-06
1.264000e+03	1.266000e+03	1.595553e-06	1.929522e-06	1.929522e-06
1.264000e+03	1.266000e+03	2.495193e-06	2.998417e-06	2.998417e-06
1.264000e+03	1.266000e+03	2.495193e-06	2.998417e-06	2.998417e-06
1.266000e+03	1.268000e+03	1.829906e-06	2.200876e-06	2.200876e-06
1.266000e+03	1.268000e+03	1.829906e-06	2.200876e-06	2.200876e-06
1.266000e+03	1.268000e+03	1.655736e-06	1.993011e-06	1.993011e-06
1.266000e+03	1.268000e+03	1.655736e-06	1.993011e-06	1.993011e-06
1.268000e+03	1.270000e+03	2.068846e-06	2.483997e-06	2.483997e-06
1.268000e+03	1.270000e+03	1.747585e-06	2.096151e-06	2.096151e-06
1.268000e+03	1.270000e+03	2.068846e-06	2.483997e-06	2.483997e-06
1.268000e+03	1.270000e+03	1.747585e-06	2.096151e-06	2.096151e-06
1.270000e+03	1.272000e+03	1.581514e-06	1.899947e-06	1.899947e-06
1.270000e+03	1.272000e+03	1.990517e-06	2.400843e-06	2.400843e-06
1.270000e+03	1.272000e+03	1.990517e-06	2.400843e-06	2.400843e-06
1.270000e+03	1.272000e+03	1.581514e-06	1.899947e-06	1.899947e-06
1.272000e+03	1.274000e+03	1.906313e-06	2.318329e-06	2.318329e-06
1.272000e+03	1.274000e+03	1.906313e-06	2.318329e-06	2.318329e-06
1.272000e+03	1.274000e+03	1.547966e-06	1.879170e-06	1.879170e-06
1.272000e+03	1.274000e+03	1.547966e-06	1.879170e-06	1.879170e-06
1.274000e+03	1.276000e+03	9.548799e-07	1.152989e-06	1.152989e-06
1.274000e+03	1.276000e+03	9.548799e-07	1.152989e-06	1.152989e-06
1.274000e+03	1.276000e+03	9.063937e-07	1.095499e-06	1.095499e-06
1.274000e+03	1.276000e+03	9.063937e-07	1.095499e-06	1.095499e-06
1.276000e+03	1.278000e+03	1.425556e-06	1.710090e-06	1.710090e-06
1.276000e+03	1.278000e+03	1.188959e-06	1.427229e-06	1.427229e-06
1.276000e+03	1.278000e+03	1.188959e-06	1.427229e-06	1.427229e-06
1.276000e+03	1.278000e+03	1.425556e-06	1.710090e-06	1.710090e-06
1.278000e+03	1.280000e+03	9.929458e-07	1.192664e-06	1.192664e-06
1.278000e+03	1.280000e+03	9.929458e-07	1.192664e-06	1.192664e-06
1.278000e+03	1.280000e+03	1.169660e-06	1.409358e-06	1.409358e-06
1.278000e+03	1.280000e+03	1.169660e-06	1.409358e-06	1.409358e-06
1.280000e+03	1.282000e+03	1.025191e-06	1.224437e-06	1.224437e-06
1.280000e+03	1.282000e+03	1.025191e-06	1.224437e-06	1.224437e-06
1.280000e+03	1.282000e+03	1.014566e-06	1.212638e-06	1.212638e-06
1.280000e+03	1.282000e+03	1.014566e-06	1.212638e-06	1.212638e-06
1.282000e+03	1.284000e+03	1.068260e-06	1.283156e-06	1.283156e-06
1.282000e+03	1.284000e+03	1.068260e-06	1.283156e-06	1.283156e-06
1.282000e+03	1.284000e+03	1.007881e-06	1.214033e-06	1.214033e-06
1.282000e+03	1.284000e+03	1.007881e-06	1.214033e-06	1.214033e-06
1.284000e+03	1.286000e+03	2.324519e-06	2.757281e-06	2.757281e-06
1.284000e+03	1.286000e+03	2.324519e-06	2.757281e-06	2.757281e-06
1.284000e+03	1.286000e+03	1.936715e-06	2.303550e-06	2.303550e-06
1.284000e+03	1.286000e+03	1.936715e-06	2.303550e-06	2.303550e-06
1.286000e+03	1.288000e+03	1.519101e-06	1.834220e-06	1.834220e-06
1.286000e+03	1.288000e+03	1.519101e-06	1.834220e-06	1.834220e-06
1.286000e+03	1.288000e+03	1.285769e-06	1.551701e-06	1.551701e-06
1.286000e+03	1.288000e+03	1.285769e-06	1.551701e-06	1.551701e-06
1.288000e+03	1.290000e+03	1.355668e-06	1.635893e-06	1.635893e-06
1.288000e+03	1.290000e+03	1.355668e-06	1.635893e-06	1.635893e-06
1.288000e+03	1.290000e+03	1.360042e-06	1.643586e-06	1.643586e-06
1.288000e+03	1.290000e+03	1.360042e-06	1.643586e-06	1.643586e-06
1.290000e+03	1.292000e+03	6.845505e-07	8.148572e-07	8.148572e-07
1.290000e+03	1.292000e+03	1.016832e-06	1.214859e-06	1.214859e-06
1.290000e+03	1.292000e+03	1.016832e-06	1.214859e-06	1.214859e-06
1.290000e+03	1.292000e+03	6.845505e-07	8.148572e-07	8.148572e-07
1.292000e+03	1.294000e+03	1.063252e-06	1.286351e-06	1.286351e-06
1.292000e+03	1.294000e+03	1.063252e-06	1.286351e-06	1.286351e-06
1.292000e+03	1.294000e+03	1.132609e-06	1.372926e-06	1.372926e-06
1.292000e+03	1.294000e+03	1.132609e-06	1.372926e-06	1.372926e-06
1.294000e+03	1.296000e+03	9.710382e-07	1.169452e-06	1.169452e-06
1.294000e+03	1.296000e+03	9.710382e-07	1.169452e-06	1.169452e-06
1.294000e+03	1.296000e+03	8.068740e-07	9.681219e-07	9.681219e-07
1.294000e+03	1.296000e+03	8.068740e-07	9.681219e-07	9.681219e-07
1.296000e+03	1.298000e+03	1.707397e-06	2.080998e-06	2.080998e-06
1.296000e+03	1.298000e+03	1.710820e-06	2.073404e-06	2.073404e-06
1.296000e+03	1.298000e+03	1.710820e-06	2.073404e-06	2.073404e-06
1.296000e+03	1.298000e+03	1.707397e-06	2.080998e-06	2.080998e-06
1.298000e+03	1.300000e+03	1.701814e-06	2.043156e-06	2.043156e-06
1.298000e+03	1.300000e+03	1.701814e-06	2.043156e-06	2.043156e-06
1.298000e+03	1.300000e+03	1.558172e-06	1.873881e-06	1.873881e-06
1.298000e+03	1.300000e+03	1.558172e-06	1.873881e-06	1.873881e-06
1.300000e+03	1.302000e+03	1.157437e-06	1.376695e-06	1.376695e-06
1.300000e+03	1.302000e+03	1.157437e-06	1.376695e-06	1.376695e-06
1.300000e+03	1.302000e+03	2.188876e-06	2.617134e-06	2.617134e-06
1.300000e+03	1.302000e+03	2.188876e-06	2.617134e-06	2.617134e-06
1.302000e+03	1.304000e+03	1.160602e-06	1.401775e-06	1.401775e-06
1.302000e+03	1.304000e+03	1.160602e-06	1.401775e-06	1.401775e-06
1.302000e+03	1.304000e+03	1.330247e-06	1.606985e-06	1.606985e-06
1.302000e+03	1.304000e+03	1.330247e-06	1.606985e-06	1.606985e-06
1.304000e+03	1.306000e+03	1.544382e-06	1.860513e-06	1.860513e-06
1.304000e+03	1.306000e+03	1.544382e-06	1.860513e-06	1.860513e-06
1.304000e+03	1.306000e+03	1.632587e-06	1.957748e-06	1.957748e-06
1.304000e+03	1.306000e+03	1.632587e-06	1.957748e-06	1.957748e-06
1.306000e+03	1.308000e+03	1.352267e-06	1.621896e-06	1.621896e-06
1.306000e+03	1.308000e+03	1.352267e-06	1.621896e-06	1.621896e-06
1.306000e+03	1.308000e+03	1.331786e-06	1.597655e-06	1.597655e-06
1.306000e+03	1.308000e+03	1.331786e-06	1.597655e-06	1.597655e-06
1.308000e+03	1.310000e+03	1.260171e-06	1.516362e-06	1.516362e-06
1.308000e+03	1.310000e+03	1.260171e-06	1.516362e-06	1.516362e-06
1.308000e+03	1.310000e+03	1.353255e-06	1.629274e-06	1.629274e-06
1.308000e+03	1.310000e+03	1.353255e-06	1.629274e-06	1.629274e-06
1.310000e+03	1.312000e+03	1.466785e-06	1.770167e-06	1.770167e-06
1.310000e+03	1.312000e+03	1.466785e-06	1.770167e-06	1.770167e-06
1.310000e+03	1.312000e+03	1.423737e-06	1.717331e-06	1.717331e-06
1.310000e+03	1.312000e+03	1.423737e-06	1.717331e-06	1.717331e-06
1.312000e+03	1.314000e+03	1.819981e-06	2.211521e-06	2.211521e-06
1.312000e+03	1.314000e+03	1.533946e-06	1.859249e-06	1.859249e-06
1.312000e+03	1.314000e+03	1.819981e-06	2.211521e-06	2.211521e-06
1.312000e+03	1.314000e+03	1.533946e-06	1.859249e-06	1.859249e-06
1.314000e+03	1.316000e+03	1.314834e-06	1.602795e-06	1.602795e-06
1.314000e+03	1.316000e+03	1.314834e-06	1.602795e-06	1.602795e-06
1.314000e+03	1.316000e+03	1.651429e-06	2.031907e-06	2.031907e-06
1.314000e+03	1.316000e+03	1.651429e-06	2.031907e-06	2.031907e-06
1.316000e+03	1.318000e+03	1.765787e-06	2.152069e-06	2.152069e-06
1.316000e+03	1.318000e+03	1.765787e-06	2.152069e-06	2.152069e-06
1.316000e+03	1.318000e+03	1.836742e-06	2.235866e-06	2.235866e-06
1.316000e+03	1.318000e+03	1.836742e-06	2.235866e-06	2.235866e-06
1.318000e+03	1.320000e+03	1.696331e-06	2.049457e-06	2.049457e-06
1.318000e+03	1.320000e+03	1.696331e-06	2.049457e-06	2.049457e-06
1.318000e+03	1.320000e+03	1.501896e-06	1.812484e-06	1.812484e-06
1.318000e+03	1.320000e+03	1.501896e-06	1.812484e-06	1.812484e-06
1.320000e+03	1.322000e+03	1.214789e-06	1.473390e-06	1.473390e-06
1.320000e+03	1.322000e+03	1.148975e-06	1.390168e-06	1.390168e-06
1.320000e+03	1.322000e+03	1.148975e-06	1.390168e-06	1.390168e-06
1.320000e+03	1.322000e+03	1.214789e-06	1.473390e-06	1.473390e-06
1.322000e+03	1.324000e+03	1.513587e-06	1.823175e-06	1.823175e-06
1.322000e+03	1.324000e+03	1.513587e-06	1.823175e-06	1.823175e-06
1.322000e+03	1.324000e+03	1.595103e-06	1.919697e-06	1.919697e-06
1.322000e+03	1.324000e+03	1.595103e-06	1.919697e-06	1.919697e-06
1.324000e+03	1.326000e+03	1.426894e-06	1.727313e-06	1.727313e-06
1.324000e+03	1.326000e+03	1.426894e-06	1.727313e-06	1.727313e-06
1.324000e+03	1.326000e+03	1.410958e-06	1.706768e-06	1.706768e-06
1.324000e+03	1.326000e+03	1.410958e-06	1.706768e-06	1.706768e-06
1.326000e+03	1.328000e+03	8.289163e-07	9.929128e-07	9.929128e-07
1.326000e+03	1.328000e+03	8.289163e-07	9.929128e-07	9.929128e-07
1.326000e+03	1.328000e+03	6.990339e-07	8.342462e-07	8.342462e-07
1.326000e+03	1.328000e+03	6.990339e-07	8.342462e-07	8.342462e-07
1.328000e+03	1.330000e+03	1.641182e-06	1.961868e-06	1.961868e-06
1.328000e+03	1.330000e+03	1.641182e-06	1.961868e-06	1.961868e-06
1.328000e+03	1.330000e+03	1.510252e-06	1.806183e-06	1.806183e-06
1.328000e+03	1.330000e+03	1.510252e-06	1.806183e-06	1.806183e-06
1.330000e+03	1.332000e+03	8.440762e-07	1.014052e-06	1.014052e-06
1.330000e+03	1.332000e+03	8.440762e-07	1.014052e-06	1.014052e-06
1.330000e+03	1.332000e+03	8.963240e-07	1.076368e-06	1.076368e-06
1.330000e+03	1.332000e+03	8.963240e-07	1.076368e-06	1.076368e-06
1.332000e+03	1.334000e+03	8.592315e-07	1.046409e-06	1.046409e-06
1.332000e+03	1.334000e+03	8.592315e-07	1.046409e-06	1.046409e-06
1.332000e+03	1.334000e+03	2.281193e-06	2.849854e-06	2.849854e-06
1.332000e+03	1.334000e+03	2.281193e-06	2.849854e-06	2.849854e-06
1.334000e+03	1.336000e+03	1.343875e-06	1.595870e-06	1.595870e-06
1.334000e+03	1.336000e+03	1.343875e-06	1.595870e-06	1.595870e-06
1.334000e+03	1.336000e+03	1.686147e-06	2.001658e-06	2.001658e-06
1.334000e+03	1.336000e+03	1.686147e-06	2.001658e-06	2.001658e-06
1.336000e+03	1.338000e+03	1.345906e-06	1.622381e-06	1.622381e-06
1.336000e+03	1.338000e+03	1.345906e-06	1.622381e-06	1.622381e-06
1.336000e+03	1.338000e+03	1.403446e-06	1.697526e-06	1.697526e-06
1.336000e+03	1.338000e+03	1.403446e-06	1.697526e-06	1.697526e-06
1.338000e+03	1.340000e+03	1.387145e-06	1.699147e-06	1.699147e-06
1.338000e+03	1.340000e+03	1.387145e-06	1.699147e-06	1.699147e-06
1.338000e+03	1.340000e+03	1.380185e-06	1.682065e-06	1.682065e-06
1.338000e+03	1.340000e+03	1.380185e-06	1.682065e-06	1.682065e-06
1.340000e+03	1.342000e+03	1.144439e-06	1.395671e-06	1.395671e-06
1.340000e+03	1.342000e+03	1.144439e-06	1.395671e-06	1.395671e-06
1.340000e+03	1.342000e+03	1.541611e-06	1.867947e-06	1.867947e-06
1.340000e+03	1.342000e+03	1.541611e-06	1.867947e-06	1.867947e-06
1.342000e+03	1.344000e+03	1.750279e-06	2.126250e-06	2.126250e-06
1.342000e+03	1.344000e+03	1.535714e-06	1.868114e-06	1.868114e-06
1.342000e+03	1.344000e+03	1.750279e-06	2.126250e-06	2.126250e-06
1.342000e+03	1.344000e+03	1.535714e-06	1.868114e-06	1.868114e-06
1.344000e+03	1.346000e+03	1.452868e-06	1.770405e-06	1.770405e-06
1.344000e+03	1.346000e+03	1.452868e-06	1.770405e-06	1.770405e-06
1.344000e+03	1.346000e+03	1.259116e-06	1.522887e-06	1.522887e-06
1.344000e+03	1.346000e+03	1.259116e-06	1.522887e-06	1.522887e-06
1.346000e+03	1.348000e+03	9.201373e-07	1.102974e-06	1.102974e-06
1.346000e+03	1.348000e+03	9.201373e-07	1.102974e-06	1.102974e-06
1.346000e+03	1.348000e+03	9.722449e-07	1.164653e-06	1.164653e-06
1.346000e+03	1.348000e+03	9.722449e-07	1.164653e-06	1.164653e-06
1.348000e+03	1.350000e+03	1.554593e-06	1.901889e-06	1.901889e-06
1.348000e+03	1.350000e+03	1.554593e-06	1.901889e-06	1.901889e-06
1.348000e+03	1.350000e+03	1.452189e-06	1.764211e-06	1.764211e-06
1.348000e+03	1.350000e+03	1.452189e-06	1.764211e-06	1.764211e-06
1.350000e+03	1.352000e+03	1.365032e-06	1.643049e-06	1.643049e-06
1.350000e+03	1.352000e+03	1.881460e-06	2.269718e-06	2.269718e-06
1.350000e+03	1.352000e+03	1.881460e-06	2.269718e-06	2.269718e-06
1.350000e+03	1.352000e+03	1.365032e-06	1.643049e-06	1.643049e-06
1.352000e+03	1.354000e+03	6.736463e-07	8.097914e-07	8.097914e-07
1.352000e+03	1.354000e+03	6.736463e-07	8.097914e-07	8.097914e-07
1.352000e+03	1.354000e+03	1.131975e-06	1.360320e-06	1.360320e-06
1.352000e+03	1.354000e+03	1.131975e-06	1.360320e-06	1.360320e-06
1.354000e+03	1.356000e+03	2.218706e-06	2.668503e-06	2.668503e-06
1.354000e+03	1.356000e+03	2.218706e-06	2.668503e-06	2.668503e-06
1.354000e+03	1.356000e+03	1.933703e-06	2.328740e-06	2.328740e-06
1.354000e+03	1.356000e+03	1.933703e-06	2.328740e-06	2.328740e-06
1.356000e+03	1.358000e+03	8.730358e-07	1.058454e-06	1.058454e-06
1.356000e+03	1.358000e+03	1.218641e-06	1.476844e-06	1.476844e-06
1.356000e+03	1.358000e+03	8.730358e-07	1.058454e-06	1.058454e-06
1.356000e+03	1.358000e+03	1.218641e-06	1.476844e-06	1.476844e-06
1.358000e+03	1.360000e+03	1.001738e-06	1.204034e-06	1.204034e-06
1.358000e+03	1.360000e+03	1.001738e-06	1.204034e-06	1.204034e-06
1.358000e+03	1.360000e+03	9.478920e-07	1.134717e-06	1.134717e-06
1.358000e+03	1.360000e+03	9.478920e-07	1.134717e-06	1.134717e-06
1.360000e+03	1.362000e+03	1.697290e-06	2.033978e-06	2.033978e-06
1.360000e+03	1.362000e+03	1.697290e-06	2.033978e-06	2.033978e-06
1.360000e+03	1.362000e+03	1.464965e-06	1.756902e-06	1.756902e-06
1.360000e+03	1.362000e+03	1.464965e-06	1.756902e-06	1.756902e-06
1.362000e+03	1.364000e+03	1.245114e-06	1.495372e-06	1.495372e-06
1.362000e+03	1.364000e+03	1.245114e-06	1.495372e-06	1.495372e-06
1.362000e+03	1.364000e+03	1.199023e-06	1.448148e-06	1.448148e-06
1.362000e+03	1.364000e+03	1.199023e-06	1.448148e-06	1.448148e-06
1.364000e+03	1.366000e+03	1.132103e-06	1.384047e-06	1.384047e-06
1.364000e+03	1.366000e+03	1.132103e-06	1.384047e-06	1.384047e-06
1.364000e+03	1.366000e+03	8.404325e-07	1.024499e-06	1.024499e-06
1.364000e+03	1.366000e+03	8.404325e-07	1.024499e-06	1.024499e-06
1.366000e+03	1.368000e+03	4.829748e-07	5.802269e-07	5.802269e-07
1.366000e+03	1.368000e+03	4.829748e-07	5.802269e-07	5.802269e-07
1.366000e+03	1.368000e+03	6.071764e-07	7.305638e-07	7.305638e-07
1.366000e+03	1.368000e+03	6.071764e-07	7.305638e-07	7.305638e-07
1.368000e+03	1.370000e+03	8.287328e-07	1.006517e-06	1.006517e-06
1.368000e+03	1.370000e+03	8.287328e-07	1.006517e-06	1.006517e-06
1.368000e+03	1.370000e+03	7.880098e-07	9.517730e-07	9.517730e-07
1.368000e+03	1.370000e+03	7.880098e-07	9.517730e-07	9.517730e-07
1.370000e+03	1.372000e+03	1.440845e-06	1.735405e-06	1.735405e-06
1.370000e+03	1.372000e+03	1.440845e-06	1.735405e-06	1.735405e-06
1.370000e+03	1.372000e+03	1.106907e-06	1.334606e-06	1.334606e-06
1.370000e+03	1.372000e+03	1.106907e-06	1.334606e-06	1.334606e-06
1.372000e+03	1.374000e+03	1.702539e-06	2.079043e-06	2.079043e-06
1.372000e+03	1.374000e+03	1.402643e-06	1.707546e-06	1.707546e-06
1.372000e+03	1.374000e+03	1.702539e-06	2.079043e-06	2.079043e-06
1.372000e+03	1.374000e+03	1.402643e-06	1.707546e-06	1.707546e-06
1.374000e+03	1.376000e+03	8.145478e-07	9.921499e-07	9.921499e-07
1.374000e+03	1.376000e+03	8.145478e-07	9.921499e-07	9.921499e-07
1.374000e+03	1.376000e+03	7.536601e-07	9.143926e-07	9.143926e-07
1.374000e+03	1.376000e+03	7.536601e-07	9.143926e-07	9.143926e-07
1.376000e+03	1.378000e+03	1.096948e-06	1.308007e-06	1.308007e-06
1.376000e+03	1.378000e+03	1.096948e-06	1.308007e-06	1.308007e-06
1.376000e+03	1.378000e+03	1.009753e-06	1.205246e-06	1.205246e-06
1.376000e+03	1.378000e+03	1.009753e-06	1.205246e-06	1.205246e-06
1.378000e+03	1.380000e+03	8.499087e-07	1.018000e-06	1.018000e-06
1.378000e+03	1.380000e+03	8.499087e-07	1.018000e-06	1.018000e-06
1.378000e+03	1.380000e+03	8.431584e-07	1.013800e-06	1.013800e-06
1.378000e+03	1.380000e+03	8.431584e-07	1.013800e-06	1.013800e-06
1.380000e+03	1.382000e+03	7.184955e-07	8.634976e-07	8.634976e-07
1.380000e+03	1.382000e+03	9.383508e-07	1.141653e-06	1.141653e-06
1.380000e+03	1.382000e+03	9.383508e-07	1.141653e-06	1.141653e-06
1.380000e+03	1.382000e+03	7.184955e-07	8.634976e-07	8.634976e-07
1.382000e+03	1.384000e+03	1.118668e-06	1.339186e-06	1.339186e-06
1.382000e+03	1.384000e+03	1.118668e-06	1.339186e-06	1.339186e-06
1.382000e+03	1.384000e+03	1.157756e-06	1.384370e-06	1.384370e-06
1.382000e+03	1.384000e+03	1.157756e-06	1.384370e-06	1.384370e-06
1.384000e+03	1.386000e+03	1.002982e-06	1.215871e-06	1.215871e-06
1.384000e+03	1.386000e+03	1.002982e-06	1.215871e-06	1.215871e-06
1.384000e+03	1.386000e+03	1.486347e-06	1.779643e-06	1.779643e-06
1.384000e+03	1.386000e+03	1.486347e-06	1.779643e-06	1.779643e-06
1.386000e+03	1.388000e+03	1.081202e-06	1.304466e-06	1.304466e-06
1.386000e+03	1.388000e+03	1.205479e-06	1.456306e-06	1.456306e-06
1.386000e+03	1.388000e+03	1.081202e-06	1.304466e-06	1.304466e-06
1.386000e+03	1.388000e+03	1.205479e-06	1.456306e-06	1.456306e-06
1.388000e+03	1.390000e+03	1.151156e-06	1.400564e-06	1.400564e-06
1.388000e+03	1.390000e+03	2.114552e-06	2.542004e-06	2.542004e-06
1.388000e+03	1.390000e+03	2.114552e-06	2.542004e-06	2.542004e-06
1.388000e+03	1.390000e+03	1.151156e-06	1.400564e-06	1.400564e-06
1.390000e+03	1.392000e+03	4.286378e-06	5.142068e-06	5.142068e-06
1.390000e+03	1.392000e+03	4.286378e-06	5.142068e-06	5.142068e-06
1.390000e+03	1.392000e+03	3.406319e-06	4.084964e-06	4.084964e-06
1.390000e+03	1.392000e+03	3.406319e-06	4.084964e-06	4.084964e-06
1.392000e+03	1.394000e+03	7.724111e-07	9.267499e-07	9.267499e-07
1.392000e+03	1.394000e+03	7.724111e-07	9.267499e-07	9.267499e-07
1.392000e+03	1.394000e+03	7.676755e-07	9.248691e-07	9.248691e-07
1.392000e+03	1.394000e+03	7.676755e-07	9.248691e-07	9.248691e-07
1.394000e+03	1.396000e+03	2.467952e-06	2.987237e-06	2.987237e-06
1.394000e+03	1.396000e+03	1.860629e-06	2.248083e-06	2.248083e-06
1.394000e+03	1.396000e+03	1.860629e-06	2.248083e-06	2.248083e-06
1.394000e+03	1.396000e+03	2.467952e-06	2.987237e-06	2.987237e-06
1.396000e+03	1.398000e+03	1.124077e-06	1.368223e-06	1.368223e-06
1.396000e+03	1.398000e+03	1.124077e-06	1.368223e-06	1.368223e-06
1.396000e+03	1.398000e+03	1.162919e-06	1.417386e-06	1.417386e-06
1.396000e+03	1.398000e+03	1.162919e-06	1.417386e-06	1.417386e-06
1.398000e+03	1.400000e+03	1.236793e-06	1.501286e-06	1.501286e-06
1.398000e+03	1.400000e+03	1.236793e-06	1.501286e-06	1.501286e-06
1.398000e+03	1.400000e+03	1.514581e-06	1.823173e-06	1.823173e-06
1.398000e+03	1.400000e+03	1.514581e-06	1.823173e-06	1.823173e-06
1.400000e+03	1.402000e+03	7.806207e-07	9.366050e-07	9.366050e-07
1.400000e+03	1.402000e+03	7.806207e-07	9.366050e-07	9.366050e-07
1.400000e+03	1.402000e+03	7.927530e-07	9.574809e-07	9.574809e-07
1.400000e+03	1.402000e+03	7.927530e-07	9.574809e-07	9.574809e-07
1.402000e+03	1.404000e+03	2.527817e-06	3.035813e-06	3.035813e-06
1.402000e+03	1.404000e+03	2.527817e-06	3.035813e-06	3.035813e-06
1.402000e+03	1.404000e+03	1.701053e-06	2.040636e-06	2.040636e-06
1.402000e+03	1.404000e+03	1.701053e-06	2.040636e-06	2.040636e-06
1.404000e+03	1.406000e+03	8.907707e-07	1.064115e-06	1.064115e-06
1.404000e+03	1.406000e+03	8.907707e-07	1.064115e-06	1.064115e-06
1.404000e+03	1.406000e+03	8.858405e-07	1.061558e-06	1.061558e-06
1.404000e+03	1.406000e+03	8.858405e-07	1.061558e-06	1.061558e-06
1.406000e+03	1.408000e+03	1.257514e-06	1.528626e-06	1.528626e-06
1.406000e+03	1.408000e+03	1.257514e-06	1.528626e-06	1.528626e-06
1.406000e+03	1.408000e+03	1.111952e-06	1.351007e-06	1.351007e-06
1.406000e+03	1.408000e+03	1.111952e-06	1.351007e-06	1.351007e-06
1.408000e+03	1.410000e+03	3.121983e-06	3.836352e-06	3.836352e-06
1.408000e+03	1.410000e+03	2.334811e-06	2.864493e-06	2.864493e-06
1.408000e+03	1.410000e+03	2.334811e-06	2.864493e-06	2.864493e-06
1.408000e+03	1.410000e+03	3.121983e-06	3.836352e-06	3.836352e-06
1.410000e+03	1.412000e+03	1.872724e-06	2.259606e-06	2.259606e-06
1.410000e+03	1.412000e+03	1.872724e-06	2.259606e-06	2.259606e-06
1.410000e+03	1.412000e+03	1.403649e-06	1.693380e-06	1.693380e-06
1.410000e+03	1.412000e+03	1.403649e-06	1.693380e-06	1.693380e-06
1.412000e+03	1.414000e+03	7.585046e-07	9.181271e-07	9.181271e-07
1.412000e+03	1.414000e+03	7.585046e-07	9.181271e-07	9.181271e-07
1.412000e+03	1.414000e+03	6.802439e-07	8.221812e-07	8.221812e-07
1.412000e+03	1.414000e+03	6.802439e-07	8.221812e-07	8.221812e-07
1.414000e+03	1.416000e+03	1.053956e-06	1.274114e-06	1.274114e-06
1.414000e+03	1.416000e+03	1.375131e-06	1.647702e-06	1.647702e-06
1.414000e+03	1.416000e+03	1.053956e-06	1.274114e-06	1.274114e-06
1.414000e+03	1.416000e+03	1.375131e-06	1.647702e-06	1.647702e-06
1.416000e+03	1.418000e+03	1.191796e-06	1.453586e-06	1.453586e-06
1.416000e+03	1.418000e+03	1.191796e-06	1.453586e-06	1.453586e-06
1.416000e+03	1.418000e+03	1.578245e-06	1.931029e-06	1.931029e-06
1.416000e+03	1.418000e+03	1.578245e-06	1.931029e-06	1.931029e-06
1.418000e+03	1.420000e+03	2.288021e-06	2.770018e-06	2.770018e-06
1.418000e+03	1.420000e+03	1.710934e-06	2.077971e-06	2.077971e-06
1.418000e+03	1.420000e+03	2.288021e-06	2.770018e-06	2.770018e-06
1.418000e+03	1.420000e+03	1.710934e-06	2.077971e-06	2.077971e-06
1.420000e+03	1.422000e+03	1.051841e-06	1.270715e-06	1.270715e-06
1.420000e+03	1.422000e+03	1.051841e-06	1.270715e-06	1.270715e-06
1.420000e+03	1.422000e+03	8.911574e-07	1.072541e-06	1.072541e-06
1.420000e+03	1.422000e+03	8.911574e-07	1.072541e-06	1.072541e-06
1.422000e+03	1.424000e+03	9.804920e-07	1.193311e-06	1.193311e-06
1.422000e+03	1.424000e+03	9.804920e-07	1.193311e-06	1.193311e-06
1.422000e+03	1.424000e+03	8.526785e-07	1.038934e-06	1.038934e-06
1.422000e+03	1.424000e+03	8.526785e-07	1.038934e-06	1.038934e-06
1.424000e+03	1.426000e+03	7.241269e-07	8.771595e-07	8.771595e-07
1.424000e+03	1.426000e+03	7.241269e-07	8.771595e-07	8.771595e-07
1.424000e+03	1.426000e+03	6.547690e-07	7.853875e-07	7.853875e-07
1.424000e+03	1.426000e+03	6.547690e-07	7.853875e-07	7.853875e-07
1.426000e+03	1.428000e+03	5.847966e-07	7.069441e-07	7.069441e-07
1.426000e+03	1.428000e+03	5.847966e-07	7.069441e-07	7.069441e-07
1.426000e+03	1.428000e+03	1.039846e-06	1.257702e-06	1.257702e-06
1.426000e+03	1.428000e+03	1.039846e-06	1.257702e-06	1.257702e-06
1.428000e+03	1.430000e+03	1.709269e-06	2.096670e-06	2.096670e-06
1.428000e+03	1.430000e+03	1.709269e-06	2.096670e-06	2.096670e-06
1.428000e+03	1.430000e+03	1.362466e-06	1.670087e-06	1.670087e-06
1.428000e+03	1.430000e+03	1.362466e-06	1.670087e-06	1.670087e-06
1.430000e+03	1.432000e+03	1.428418e-06	1.727919e-06	1.727919e-06
1.430000e+03	1.432000e+03	1.428418e-06	1.727919e-06	1.727919e-06
1.430000e+03	1.432000e+03	1.319453e-06	1.588640e-06	1.588640e-06
1.430000e+03	1.432000e+03	1.319453e-06	1.588640e-06	1.588640e-06
1.432000e+03	1.434000e+03	9.413455e-07	1.139433e-06	1.139433e-06
1.432000e+03	1.434000e+03	9.413455e-07	1.139433e-06	1.139433e-06
1.432000e+03	1.434000e+03	1.319545e-06	1.594633e-06	1.594633e-06
1.432000e+03	1.434000e+03	1.319545e-06	1.594633e-06	1.594633e-06
1.434000e+03	1.436000e+03	1.993719e-06	2.437753e-06	2.437753e-06
1.434000e+03	1.436000e+03	1.993719e-06	2.437753e-06	2.437753e-06
1.434000e+03	1.436000e+03	1.418272e-06	1.725710e-06	1.725710e-06
1.434000e+03	1.436000e+03	1.418272e-06	1.725710e-06	1.725710e-06
1.436000e+03	1.438000e+03	8.327632e-07	1.002584e-06	1.002584e-06
1.436000e+03	1.438000e+03	8.327632e-07	1.002584e-06	1.002584e-06
1.436000e+03	1.438000e+03	8.961915e-07	1.078631e-06	1.078631e-06
1.436000e+03	1.438000e+03	8.961915e-07	1.078631e-06	1.078631e-06
1.438000e+03	1.440000e+03	1.042883e-06	1.262339e-06	1.262339e-06
1.438000e+03	1.440000e+03	1.160035e-06	1.406646e-06	1.406646e-06
1.438000e+03	1.440000e+03	1.160035e-06	1.406646e-06	1.406646e-06
1.438000e+03	1.440000e+03	1.042883e-06	1.262339e-06	1.262339e-06
1.440000e+03	1.442000e+03	6.678962e-07	8.056720e-07	8.056720e-07
1.440000e+03	1.442000e+03	6.678962e-07	8.056720e-07	8.056720e-07
1.440000e+03	1.442000e+03	1.213819e-06	1.477716e-06	1.477716e-06
1.440000e+03	1.442000e+03	1.213819e-06	1.477716e-06	1.477716e-06
1.442000e+03	1.444000e+03	3.006535e-06	3.731063e-06	3.731063e-06
1.442000e+03	1.444000e+03	3.006535e-06	3.731063e-06	3.731063e-06
1.442000e+03	1.444000e+03	2.044563e-06	2.529532e-06	2.529532e-06
1.442000e+03	1.444000e+03	2.044563e-06	2.529532e-06	2.529532e-06
1.444000e+03	1.446000e+03	1.029215e-06	1.244514e-06	1.244514e-06
1.444000e+03	1.446000e+03	1.138073e-06	1.373230e-06	1.373230e-06
1.444000e+03	1.446000e+03	1.138073e-06	1.373230e-06	1.373230e-06
1.444000e+03	1.446000e+03	1.029215e-06	1.244514e-06	1.244514e-06
1.446000e+03	1.448000e+03	1.159872e-06	1.414244e-06	1.414244e-06
1.446000e+03	1.448000e+03	1.014376e-06	1.233397e-06	1.233397e-06
1.446000e+03	1.448000e+03	1.014376e-06	1.233397e-06	1.233397e-06
1.446000e+03	1.448000e+03	1.159872e-06	1.414244e-06	1.414244e-06
1.448000e+03	1.450000e+03	1.413836e-06	1.712072e-06	1.712072e-06
1.448000e+03	1.450000e+03	1.413836e-06	1.712072e-06	1.712072e-06
1.448000e+03	1.450000e+03	2.126296e-06	2.589036e-06	2.589036e-06
1.448000e+03	1.450000e+03	2.126296e-06	2.589036e-06	2.589036e-06
1.450000e+03	1.452000e+03	9.464488e-07	1.154118e-06	1.154118e-06
1.450000e+03	1.452000e+03	9.464488e-07	1.154118e-06	1.154118e-06
1.450000e+03	1.452000e+03	1.154015e-06	1.414178e-06	1.414178e-06
1.450000e+03	1.452000e+03	1.154015e-06	1.414178e-06	1.414178e-06
1.452000e+03	1.454000e+03	7.954138e-07	9.683079e-07	9.683079e-07
1.452000e+03	1.454000e+03	7.312139e-07	8.851567e-07	8.851567e-07
1.452000e+03	1.454000e+03	7.312139e-07	8.851567e-07	8.851567e-07
1.452000e+03	1.454000e+03	7.954138e-07	9.683079e-07	9.683079e-07
1.454000e+03	1.456000e+03	7.558203e-07	9.153344e-07	9.153344e-07
1.454000e+03	1.456000e+03	7.558203e-07	9.153344e-07	9.153344e-07
1.454000e+03	1.456000e+03	8.869631e-07	1.072681e-06	1.072681e-06
1.454000e+03	1.456000e+03	8.869631e-07	1.072681e-06	1.072681e-06
1.456000e+03	1.458000e+03	1.254895e-06	1.508159e-06	1.508159e-06
1.456000e+03	1.458000e+03	1.254895e-06	1.508159e-06	1.508159e-06
1.456000e+03	1.458000e+03	1.331150e-06	1.600672e-06	1.600672e-06
1.456000e+03	1.458000e+03	1.331150e-06	1.600672e-06	1.600672e-06
1.458000e+03	1.460000e+03	7.005685e-07	8.479931e-07	8.479931e-07
1.458000e+03	1.460000e+03	7.005685e-07	8.479931e-07	8.479931e-07
1.458000e+03	1.460000e+03	6.801726e-07	8.168415e-07	8.168415e-07
1.458000e+03	1.460000e+03	6.801726e-07	8.168415e-07	8.168415e-07
1.460000e+03	1.462000e+03	1.211977e-06	1.467606e-06	1.467606e-06
1.460000e+03	1.462000e+03	1.211977e-06	1.467606e-06	1.467606e-06
1.460000e+03	1.462000e+03	1.154666e-06	1.403507e-06	1.403507e-06
1.460000e+03	1.462000e+03	1.154666e-06	1.403507e-06	1.403507e-06
1.462000e+03	1.464000e+03	5.180728e-07	6.260814e-07	6.260814e-07
1.462000e+03	1.464000e+03	5.180728e-07	6.260814e-07	6.260814e-07
1.462000e+03	1.464000e+03	6.013954e-07	7.280402e-07	7.280402e-07
1.462000e+03	1.464000e+03	6.013954e-07	7.280402e-07	7.280402e-07
1.464000e+03	1.466000e+03	7.009660e-07	8.541536e-07	8.541536e-07
1.464000e+03	1.466000e+03	7.009660e-07	8.541536e-07	8.541536e-07
1.464000e+03	1.466000e+03	6.560981e-07	7.967624e-07	7.967624e-07
1.464000e+03	1.466000e+03	6.560981e-07	7.967624e-07	7.967624e-07
1.466000e+03	1.468000e+03	1.475200e-06	1.805925e-06	1.805925e-06
1.466000e+03	1.468000e+03	1.467203e-06	1.800904e-06	1.800904e-06
1.466000e+03	1.468000e+03	1.467203e-06	1.800904e-06	1.800904e-06
1.466000e+03	1.468000e+03	1.475200e-06	1.805925e-06	1.805925e-06
1.468000e+03	1.470000e+03	1.303756e-06	1.582634e-06	1.582634e-06
1.468000e+03	1.470000e+03	1.303756e-06	1.582634e-06	1.582634e-06
1.468000e+03	1.470000e+03	1.168593e-06	1.417897e-06	1.417897e-06
1.468000e+03	1.470000e+03	1.168593e-06	1.417897e-06	1.417897e-06
1.470000e+03	1.472000e+03	1.096225e-06	1.324073e-06	1.324073e-06
1.470000e+03	1.472000e+03	1.096225e-06	1.324073e-06	1.324073e-06
1.470000e+03	1.472000e+03	1.001240e-06	1.211849e-06	1.211849e-06
1.470000e+03	1.472000e+03	1.001240e-06	1.211849e-06	1.211849e-06
1.472000e+03	1.474000e+03	1.358529e-06	1.657345e-06	1.657345e-06
1.472000e+03	1.474000e+03	1.358529e-06	1.657345e-06	1.657345e-06
1.472000e+03	1.474000e+03	1.625029e-06	1.982855e-06	1.982855e-06
1.472000e+03	1.474000e+03	1.625029e-06	1.982855e-06	1.982855e-06
1.474000e+03	1.476000e+03	7.832060e-07	9.510774e-07	9.510774e-07
1.474000e+03	1.476000e+03	7.832060e-07	9.510774e-07	9.510774e-07
1.474000e+03	1.476000e+03	8.759354e-07	1.063743e-06	1.063743e-06
1.474000e+03	1.476000e+03	8.759354e-07	1.063743e-06	1.063743e-06
1.476000e+03	1.478000e+03	1.607670e-06	1.933522e-06	1.933522e-06
1.476000e+03	1.478000e+03	1.607670e-06	1.933522e-06	1.933522e-06
1.476000e+03	1.478000e+03	1.650724e-06	1.999310e-06	1.999310e-06
1.476000e+03	1.478000e+03	1.650724e-06	1.999310e-06	1.999310e-06
1.478000e+03	1.480000e+03	8.583562e-07	1.035535e-06	1.035535e-06
1.478000e+03	1.480000e+03	8.583562e-07	1.035535e-06	1.035535e-06
1.478000e+03	1.480000e+03	8.906874e-07	1.078701e-06	1.078701e-06
1.478000e+03	1.480000e+03	8.906874e-07	1.078701e-06	1.078701e-06
1.480000e+03	1.482000e+03	1.088342e-06	1.312262e-06	1.312262e-06
1.480000e+03	1.482000e+03	1.088342e-06	1.312262e-06	1.312262e-06
1.480000e+03	1.482000e+03	1.100615e-06	1.320323e-06	1.320323e-06
1.480000e+03	1.482000e+03	1.100615e-06	1.320323e-06	1.320323e-06
1.482000e+03	1.484000e+03	6.465921e-07	7.779989e-07	7.779989e-07
1.482000e+03	1.484000e+03	6.465921e-07	7.779989e-07	7.779989e-07
1.482000e+03	1.484000e+03	8.881235e-07	1.071218e-06	1.071218e-06
1.482000e+03	1.484000e+03	8.881235e-07	1.071218e-06	1.071218e-06
1.484000e+03	1.486000e+03	1.411646e-06	1.726487e-06	1.726487e-06
1.484000e+03	1.486000e+03	1.411646e-06	1.726487e-06	1.726487e-06
1.484000e+03	1.486000e+03	1.565301e-06	1.900317e-06	1.900317e-06
1.484000e+03	1.486000e+03	1.565301e-06	1.900317e-06	1.900317e-06
1.486000e+03	1.488000e+03	9.974052e-07	1.209796e-06	1.209796e-06
1.486000e+03	1.488000e+03	9.974052e-07	1.209796e-06	1.209796e-06
1.486000e+03	1.488000e+03	1.556071e-06	1.885563e-06	1.885563e-06
1.486000e+03	1.488000e+03	1.556071e-06	1.885563e-06	1.885563e-06
1.488000e+03	1.490000e+03	7.465178e-07	9.067583e-07	9.067583e-07
1.488000e+03	1.490000e+03	7.429598e-07	8.995296e-07	8.995296e-07
1.488000e+03	1.490000e+03	7.465178e-07	9.067583e-07	9.067583e-07
1.488000e+03	1.490000e+03	7.429598e-07	8.995296e-07	8.995296e-07
1.490000e+03	1.492000e+03	8.227344e-07	9.923743e-07	9.923743e-07
1.490000e+03	1.492000e+03	8.227344e-07	9.923743e-07	9.923743e-07
1.490000e+03	1.492000e+03	9.042162e-07	1.092331e-06	1.092331e-06
1.490000e+03	1.492000e+03	9.042162e-07	1.092331e-06	1.092331e-06
1.492000e+03	1.494000e+03	1.288428e-06	1.559113e-06	1.559113e-06
1.492000e+03	1.494000e+03	1.288428e-06	1.559113e-06	1.559113e-06
1.492000e+03	1.494000e+03	1.244615e-06	1.504278e-06	1.504278e-06
1.492000e+03	1.494000e+03	1.244615e-06	1.504278e-06	1.504278e-06
1.494000e+03	1.496000e+03	1.216714e-06	1.479838e-06	1.479838e-06
1.494000e+03	1.496000e+03	1.216714e-06	1.479838e-06	1.479838e-06
1.494000e+03	1.496000e+03	1.027724e-06	1.244703e-06	1.244703e-06
1.494000e+03	1.496000e+03	1.027724e-06	1.244703e-06	1.244703e-06
1.496000e+03	1.498000e+03	5.831438e-07	6.976802e-07	6.976802e-07
1.496000e+03	1.498000e+03	5.492868e-07	6.574811e-07	6.574811e-07
1.496000e+03	1.498000e+03	5.492868e-07	6.574811e-07	6.574811e-07
1.496000e+03	1.498000e+03	5.831438e-07	6.976802e-07	6.976802e-07
1.498000e+03	1.500000e+03	8.427054e-07	1.026193e-06	1.026193e-06
1.498000e+03	1.500000e+03	8.427054e-07	1.026193e-06	1.026193e-06
1.498000e+03	1.500000e+03	8.080273e-07	9.800788e-07	9.800788e-07
1.498000e+03	1.500000e+03	8.080273e-07	9.800788e-07	9.800788e-07
1.500000e+03	1.502000e+03	1.017518e-06	1.230094e-06	1.230094e-06
1.500000e+03	1.502000e+03	1.017518e-06	1.230094e-06	1.230094e-06
1.500000e+03	1.502000e+03	8.948106e-07	1.079790e-06	1.079790e-06
1.500000e+03	1.502000e+03	8.948106e-07	1.079790e-06	1.079790e-06
1.502000e+03	1.504000e+03	8.277189e-07	9.993574e-07	9.993574e-07
1.502000e+03	1.504000e+03	8.067010e-07	9.710565e-07	9.710565e-07
1.502000e+03	1.504000e+03	8.277189e-07	9.993574e-07	9.993574e-07
1.502000e+03	1.504000e+03	8.067010e-07	9.710565e-07	9.710565e-07
1.504000e+03	1.506000e+03	1.501183e-06	1.836340e-06	1.836340e-06
1.504000e+03	1.506000e+03	1.135829e-06	1.383574e-06	1.383574e-06
1.504000e+03	1.506000e+03	1.135829e-06	1.383574e-06	1.383574e-06
1.504000e+03	1.506000e+03	1.501183e-06	1.836340e-06	1.836340e-06
1.506000e+03	1.508000e+03	1.107542e-06	1.330100e-06	1.330100e-06
1.506000e+03	1.508000e+03	1.107542e-06	1.330100e-06	1.330100e-06
1.506000e+03	1.508000e+03	1.328719e-06	1.609756e-06	1.609756e-06
1.506000e+03	1.508000e+03	1.328719e-06	1.609756e-06	1.609756e-06
1.508000e+03	1.510000e+03	2.352930e-06	2.868288e-06	2.868288e-06
1.508000e+03	1.510000e+03	2.352930e-06	2.868288e-06	2.868288e-06
1.508000e+03	1.510000e+03	2.003138e-06	2.442855e-06	2.442855e-06
1.508000e+03	1.510000e+03	2.003138e-06	2.442855e-06	2.442855e-06
1.510000e+03	1.512000e+03	9.982299e-07	1.200173e-06	1.200173e-06
1.510000e+03	1.512000e+03	1.650364e-06	1.979909e-06	1.979909e-06
1.510000e+03	1.512000e+03	1.650364e-06	1.979909e-06	1.979909e-06
1.510000e+03	1.512000e+03	9.982299e-07	1.200173e-06	1.200173e-06
1.512000e+03	1.514000e+03	1.484090e-06	1.781652e-06	1.781652e-06
1.512000e+03	1.514000e+03	1.484090e-06	1.781652e-06	1.781652e-06
1.512000e+03	1.514000e+03	1.251518e-06	1.502677e-06	1.502677e-06
1.512000e+03	1.514000e+03	1.251518e-06	1.502677e-06	1.502677e-06
1.514000e+03	1.516000e+03	1.602022e-06	1.943397e-06	1.943397e-06
1.514000e+03	1.516000e+03	1.602022e-06	1.943397e-06	1.943397e-06
1.514000e+03	1.516000e+03	1.478954e-06	1.798524e-06	1.798524e-06
1.514000e+03	1.516000e+03	1.478954e-06	1.798524e-06	1.798524e-06
1.516000e+03	1.518000e+03	1.064305e-06	1.273955e-06	1.273955e-06
1.516000e+03	1.518000e+03	1.064305e-06	1.273955e-06	1.273955e-06
1.516000e+03	1.518000e+03	1.260653e-06	1.505160e-06	1.505160e-06
1.516000e+03	1.518000e+03	1.260653e-06	1.505160e-06	1.505160e-06
1.518000e+03	1.520000e+03	1.317014e-06	1.603536e-06	1.603536e-06
1.518000e+03	1.520000e+03	1.317014e-06	1.603536e-06	1.603536e-06
1.518000e+03	1.520000e+03	1.382511e-06	1.673961e-06	1.673961e-06
1.518000e+03	1.520000e+03	1.382511e-06	1.673961e-06	1.673961e-06
1.520000e+03	1.522000e+03	2.029485e-06	2.491853e-06	2.491853e-06
1.520000e+03	1.522000e+03	2.029485e-06	2.491853e-06	2.491853e-06
1.520000e+03	1.522000e+03	1.952613e-06	2.391777e-06	2.391777e-06
1.520000e+03	1.522000e+03	1.952613e-06	2.391777e-06	2.391777e-06
1.522000e+03	1.524000e+03	5.306185e-07	6.411229e-07	6.411229e-07
1.522000e+03	1.524000e+03	5.306185e-07	6.411229e-07	6.411229e-07
1.522000e+03	1.524000e+03	8.493959e-07	1.026186e-06	1.026186e-06
1.522000e+03	1.524000e+03	8.493959e-07	1.026186e-06	1.026186e-06
1.524000e+03	1.526000e+03	1.602020e-06	1.951631e-06	1.951631e-06
1.524000e+03	1.526000e+03	1.319298e-06	1.602746e-06	1.602746e-06
1.524000e+03	1.526000e+03	1.319298e-06	1.602746e-06	1.602746e-06
1.524000e+03	1.526000e+03	1.602020e-06	1.951631e-06	1.951631e-06
1.526000e+03	1.528000e+03	8.821570e-07	1.072351e-06	1.072351e-06
1.526000e+03	1.528000e+03	8.821570e-07	1.072351e-06	1.072351e-06
1.526000e+03	1.528000e+03	8.838855e-07	1.073197e-06	1.073197e-06
1.526000e+03	1.528000e+03	8.838855e-07	1.073197e-06	1.073197e-06
1.528000e+03	1.530000e+03	3.912029e-07	4.662965e-07	4.662965e-07
1.528000e+03	1.530000e+03	3.912029e-07	4.662965e-07	4.662965e-07
1.528000e+03	1.530000e+03	8.088337e-07	9.724192e-07	9.724192e-07
1.528000e+03	1.530000e+03	8.088337e-07	9.724192e-07	9.724192e-07
1.530000e+03	1.532000e+03	1.392172e-06	1.696960e-06	1.696960e-06
1.530000e+03	1.532000e+03	1.538073e-06	1.883327e-06	1.883327e-06
1.530000e+03	1.532000e+03	1.538073e-06	1.883327e-06	1.883327e-06
1.530000e+03	1.532000e+03	1.392172e-06	1.696960e-06	1.696960e-06
1.532000e+03	1.534000e+03	1.185665e-06	1.450562e-06	1.450562e-06
1.532000e+03	1.534000e+03	1.185665e-06	1.450562e-06	1.450562e-06
1.532000e+03	1.534000e+03	1.036039e-06	1.262745e-06	1.262745e-06
1.532000e+03	1.534000e+03	1.036039e-06	1.262745e-06	1.262745e-06
1.534000e+03	1.536000e+03	1.492437e-06	1.812557e-06	1.812557e-06
1.534000e+03	1.536000e+03	1.492437e-06	1.812557e-06	1.812557e-06
1.534000e+03	1.536000e+03	1.369539e-06	1.664927e-06	1.664927e-06
1.534000e+03	1.536000e+03	1.369539e-06	1.664927e-06	1.664927e-06
1.536000e+03	1.538000e+03	8.737502e-07	1.064248e-06	1.064248e-06
1.536000e+03	1.538000e+03	8.737502e-07	1.064248e-06	1.064248e-06
1.536000e+03	1.538000e+03	9.380891e-07	1.147383e-06	1.147383e-06
1.536000e+03	1.538000e+03	9.380891e-07	1.147383e-06	1.147383e-06
1.538000e+03	1.540000e+03	1.067578e-06	1.291038e-06	1.291038e-06
1.538000e+03	1.540000e+03	1.067578e-06	1.291038e-06	1.291038e-06
1.538000e+03	1.540000e+03	8.421082e-07	1.014045e-06	1.014045e-06
1.538000e+03	1.540000e+03	8.421082e-07	1.014045e-06	1.014045e-06
1.540000e+03	1.542000e+03	1.265425e-06	1.536849e-06	1.536849e-06
1.540000e+03	1.542000e+03	1.265425e-06	1.536849e-06	1.536849e-06
1.540000e+03	1.542000e+03	1.084389e-06	1.313115e-06	1.313115e-06
1.540000e+03	1.542000e+03	1.084389e-06	1.313115e-06	1.313115e-06
1.542000e+03	1.544000e+03	1.768775e-06	2.136859e-06	2.136859e-06
1.542000e+03	1.544000e+03	1.768775e-06	2.136859e-06	2.136859e-06
1.542000e+03	1.544000e+03	2.174166e-06	2.635635e-06	2.635635e-06
1.542000e+03	1.544000e+03	2.174166e-06	2.635635e-06	2.635635e-06
1.544000e+03	1.546000e+03	1.412657e-06	1.697885e-06	1.697885e-06
1.544000e+03	1.546000e+03	1.412657e-06	1.697885e-06	1.697885e-06
1.544000e+03	1.546000e+03	1.171213e-06	1.412061e-06	1.412061e-06
1.544000e+03	1.546000e+03	1.171213e-06	1.412061e-06	1.412061e-06
1.546000e+03	1.548000e+03	7.049025e-07	8.610590e-07	8.610590e-07
1.546000e+03	1.548000e+03	8.721083e-07	1.061860e-06	1.061860e-06
1.546000e+03	1.548000e+03	7.049025e-07	8.610590e-07	8.610590e-07
1.546000e+03	1.548000e+03	8.721083e-07	1.061860e-06	1.061860e-06
1.548000e+03	1.550000e+03	1.115399e-06	1.347618e-06	1.347618e-06
1.548000e+03	1.550000e+03	1.115399e-06	1.347618e-06	1.347618e-06
1.548000e+03	1.550000e+03	1.029640e-06	1.242724e-06	1.242724e-06
1.548000e+03	1.550000e+03	1.029640e-06	1.242724e-06	1.242724e-06
1.550000e+03	1.552000e+03	9.995363e-07	1.218349e-06	1.218349e-06
1.550000e+03	1.552000e+03	9.995363e-07	1.218349e-06	1.218349e-06
1.550000e+03	1.552000e+03	1.085089e-06	1.320174e-06	1.320174e-06
1.550000e+03	1.552000e+03	1.085089e-06	1.320174e-06	1.320174e-06
1.552000e+03	1.554000e+03	1.392565e-06	1.692369e-06	1.692369e-06
1.552000e+03	1.554000e+03	1.392565e-06	1.692369e-06	1.692369e-06
1.552000e+03	1.554000e+03	1.582174e-06	1.917330e-06	1.917330e-06
1.552000e+03	1.554000e+03	1.582174e-06	1.917330e-06	1.917330e-06
1.554000e+03	1.556000e+03	1.099373e-06	1.327025e-06	1.327025e-06
1.554000e+03	1.556000e+03	1.195647e-06	1.444059e-06	1.444059e-06
1.554000e+03	1.556000e+03	1.195647e-06	1.444059e-06	1.444059e-06
1.554000e+03	1.556000e+03	1.099373e-06	1.327025e-06	1.327025e-06
1.556000e+03	1.558000e+03	1.010757e-06	1.235933e-06	1.235933e-06
1.556000e+03	1.558000e+03	1.010757e-06	1.235933e-06	1.235933e-06
1.556000e+03	1.558000e+03	8.417231e-07	1.024579e-06	1.024579e-06
1.556000e+03	1.558000e+03	8.417231e-07	1.024579e-06	1.024579e-06
1.558000e+03	1.560000e+03	1.043400e-06	1.273577e-06	1.273577e-06
1.558000e+03	1.560000e+03	1.043400e-06	1.273577e-06	1.273577e-06
1.558000e+03	1.560000e+03	1.034607e-06	1.253540e-06	1.253540e-06
1.558000e+03	1.560000e+03	1.034607e-06	1.253540e-06	1.253540e-06
1.560000e+03	1.562000e+03	1.480957e-06	1.804762e-06	1.804762e-06
1.560000e+03	1.562000e+03	1.480957e-06	1.804762e-06	1.804762e-06
1.560000e+03	1.562000e+03	9.454486e-07	1.147830e-06	1.147830e-06
1.560000e+03	1.562000e+03	9.454486e-07	1.147830e-06	1.147830e-06
1.562000e+03	1.564000e+03	2.303366e-06	2.814305e-06	2.814305e-06
1.562000e+03	1.564000e+03	2.303366e-06	2.814305e-06	2.814305e-06
1.562000e+03	1.564000e+03	2.012172e-06	2.454180e-06	2.454180e-06
1.562000e+03	1.564000e+03	2.012172e-06	2.454180e-06	2.454180e-06
1.564000e+03	1.566000e+03	8.504595e-07	1.040679e-06	1.040679e-06
1.564000e+03	1.566000e+03	8.504595e-07	1.040679e-06	1.040679e-06
1.564000e+03	1.566000e+03	8.550597e-07	1.045108e-06	1.045108e-06
1.564000e+03	1.566000e+03	8.550597e-07	1.045108e-06	1.045108e-06
1.566000e+03	1.568000e+03	1.413499e-06	1.719735e-06	1.719735e-06
1.566000e+03	1.568000e+03	1.413499e-06	1.719735e-06	1.719735e-06
1.566000e+03	1.568000e+03	1.284114e-06	1.564629e-06	1.564629e-06
1.566000e+03	1.568000e+03	1.284114e-06	1.564629e-06	1.564629e-06
1.568000e+03	1.570000e+03	8.306190e-07	1.011687e-06	1.011687e-06
1.568000e+03	1.570000e+03	8.306190e-07	1.011687e-06	1.011687e-06
1.568000e+03	1.570000e+03	7.416557e-07	9.048284e-07	9.048284e-07
1.568000e+03	1.570000e+03	7.416557e-07	9.048284e-07	9.048284e-07
1.570000e+03	1.572000e+03	8.961228e-07	1.084909e-06	1.084909e-06
1.570000e+03	1.572000e+03	8.961228e-07	1.084909e-06	1.084909e-06
1.570000e+03	1.572000e+03	9.268792e-07	1.121872e-06	1.121872e-06
1.570000e+03	1.572000e+03	9.268792e-07	1.121872e-06	1.121872e-06
1.572000e+03	1.574000e+03	1.356998e-06	1.646739e-06	1.646739e-06
1.572000e+03	1.574000e+03	1.356998e-06	1.646739e-06	1.646739e-06
1.572000e+03	1.574000e+03	1.241472e-06	1.507977e-06	1.507977e-06
1.572000e+03	1.574000e+03	1.241472e-06	1.507977e-06	1.507977e-06
1.574000e+03	1.576000e+03	1.835835e-06	2.229628e-06	2.229628e-06
1.574000e+03	1.576000e+03	1.835835e-06	2.229628e-06	2.229628e-06
1.574000e+03	1.576000e+03	1.668362e-06	2.029392e-06	2.029392e-06
1.574000e+03	1.576000e+03	1.668362e-06	2.029392e-06	2.029392e-06
1.576000e+03	1.578000e+03	1.645436e-06	2.010468e-06	2.010468e-06
1.576000e+03	1.578000e+03	1.339456e-06	1.631847e-06	1.631847e-06
1.576000e+03	1.578000e+03	1.645436e-06	2.010468e-06	2.010468e-06
1.576000e+03	1.578000e+03	1.339456e-06	1.631847e-06	1.631847e-06
1.578000e+03	1.580000e+03	1.437890e-06	1.737556e-06	1.737556e-06
1.578000e+03	1.580000e+03	1.437890e-06	1.737556e-06	1.737556e-06
1.578000e+03	1.580000e+03	1.312098e-06	1.591053e-06	1.591053e-06
1.578000e+03	1.580000e+03	1.312098e-06	1.591053e-06	1.591053e-06
1.580000e+03	1.582000e+03	8.788797e-07	1.069957e-06	1.069957e-06
1.580000e+03	1.582000e+03	8.788797e-07	1.069957e-06	1.069957e-06
1.580000e+03	1.582000e+03	7.695728e-07	9.345440e-07	9.345440e-07
1.580000e+03	1.582000e+03	7.695728e-07	9.345440e-07	9.345440e-07
1.582000e+03	1.584000e+03	1.268744e-06	1.534052e-06	1.534052e-06
1.582000e+03	1.584000e+03	1.268744e-06	1.534052e-06	1.534052e-06
1.582000e+03	1.584000e+03	1.196368e-06	1.440061e-06	1.440061e-06
1.582000e+03	1.584000e+03	1.196368e-06	1.440061e-06	1.440061e-06
1.584000e+03	1.586000e+03	8.688534e-07	1.053754e-06	1.053754e-06
1.584000e+03	1.586000e+03	1.005133e-06	1.216595e-06	1.216595e-06
1.584000e+03	1.586000e+03	1.005133e-06	1.216595e-06	1.216595e-06
1.584000e+03	1.586000e+03	8.688534e-07	1.053754e-06	1.053754e-06
1.586000e+03	1.588000e+03	1.059146e-06	1.281230e-06	1.281230e-06
1.586000e+03	1.588000e+03	1.059146e-06	1.281230e-06	1.281230e-06
1.586000e+03	1.588000e+03	1.157009e-06	1.406594e-06	1.406594e-06
1.586000e+03	1.588000e+03	1.157009e-06	1.406594e-06	1.406594e-06
1.588000e+03	1.590000e+03	1.097610e-06	1.327978e-06	1.327978e-06
1.588000e+03	1.590000e+03	1.097610e-06	1.327978e-06	1.327978e-06
1.588000e+03	1.590000e+03	1.076256e-06	1.309736e-06	1.309736e-06
1.588000e+03	1.590000e+03	1.076256e-06	1.309736e-06	1.309736e-06
1.590000e+03	1.592000e+03	1.411952e-06	1.747324e-06	1.747324e-06
1.590000e+03	1.592000e+03	1.221228e-06	1.501064e-06	1.501064e-06
1.590000e+03	1.592000e+03	1.411952e-06	1.747324e-06	1.747324e-06
1.590000e+03	1.592000e+03	1.221228e-06	1.501064e-06	1.501064e-06
1.592000e+03	1.594000e+03	2.744395e-06	3.362166e-06	3.362166e-06
1.592000e+03	1.594000e+03	2.744395e-06	3.362166e-06	3.362166e-06
1.592000e+03	1.594000e+03	2.200063e-06	2.693175e-06	2.693175e-06
1.592000e+03	1.594000e+03	2.200063e-06	2.693175e-06	2.693175e-06
1.594000e+03	1.596000e+03	3.992507e-07	4.784441e-07	4.784441e-07
1.594000e+03	1.596000e+03	3.992507e-07	4.784441e-07	4.784441e-07
1.594000e+03	1.596000e+03	5.201323e-07	6.358449e-07	6.358449e-07
1.594000e+03	1.596000e+03	5.201323e-07	6.358449e-07	6.358449e-07
1.596000e+03	1.598000e+03	6.712953e-07	8.142189e-07	8.142189e-07
1.596000e+03	1.598000e+03	6.712953e-07	8.142189e-07	8.142189e-07
1.596000e+03	1.598000e+03	7.496807e-07	9.121343e-07	9.121343e-07
1.596000e+03	1.598000e+03	7.496807e-07	9.121343e-07	9.121343e-07
1.598000e+03	1.600000e+03	9.875678e-07	1.206640e-06	1.206640e-06
1.598000e+03	1.600000e+03	9.875678e-07	1.206640e-06	1.206640e-06
1.598000e+03	1.600000e+03	8.218482e-07	9.988637e-07	9.988637e-07
1.598000e+03	1.600000e+03	8.218482e-07	9.988637e-07	9.988637e-07
1.600000e+03	1.602000e+03	4.357592e-07	5.262524e-07	5.262524e-07
1.600000e+03	1.602000e+03	4.357592e-07	5.262524e-07	5.262524e-07
1.600000e+03	1.602000e+03	7.763877e-07	9.380279e-07	9.380279e-07
1.600000e+03	1.602000e+03	7.763877e-07	9.380279e-07	9.380279e-07
1.602000e+03	1.604000e+03	1.288119e-06	1.543557e-06	1.543557e-06
1.602000e+03	1.604000e+03	1.288119e-06	1.543557e-06	1.543557e-06
1.602000e+03	1.604000e+03	1.200224e-06	1.444422e-06	1.444422e-06
1.602000e+03	1.604000e+03	1.200224e-06	1.444422e-06	1.444422e-06
1.604000e+03	1.606000e+03	1.302374e-06	1.583523e-06	1.583523e-06
1.604000e+03	1.606000e+03	1.302374e-06	1.583523e-06	1.583523e-06
1.604000e+03	1.606000e+03	1.151280e-06	1.399446e-06	1.399446e-06
1.604000e+03	1.606000e+03	1.151280e-06	1.399446e-06	1.399446e-06
1.606000e+03	1.608000e+03	8.141919e-07	9.848254e-07	9.848254e-07
1.606000e+03	1.608000e+03	8.087867e-07	9.793256e-07	9.793256e-07
1.606000e+03	1.608000e+03	8.141919e-07	9.848254e-07	9.848254e-07
1.606000e+03	1.608000e+03	8.087867e-07	9.793256e-07	9.793256e-07
1.608000e+03	1.610000e+03	8.415962e-07	1.022310e-06	1.022310e-06
1.608000e+03	1.610000e+03	8.415962e-07	1.022310e-06	1.022310e-06
1.608000e+03	1.610000e+03	9.092295e-07	1.102605e-06	1.102605e-06
1.608000e+03	1.610000e+03	9.092295e-07	1.102605e-06	1.102605e-06
1.610000e+03	1.612000e+03	1.333709e-06	1.616565e-06	1.616565e-06
1.610000e+03	1.612000e+03	1.333709e-06	1.616565e-06	1.616565e-06
1.610000e+03	1.612000e+03	1.201618e-06	1.463126e-06	1.463126e-06
1.610000e+03	1.612000e+03	1.201618e-06	1.463126e-06	1.463126e-06
1.612000e+03	1.614000e+03	8.921656e-07	1.087608e-06	1.087608e-06
1.612000e+03	1.614000e+03	8.921656e-07	1.087608e-06	1.087608e-06
1.612000e+03	1.614000e+03	8.611927e-07	1.045822e-06	1.045822e-06
1.612000e+03	1.614000e+03	8.611927e-07	1.045822e-06	1.045822e-06
1.614000e+03	1.616000e+03	4.413579e-07	5.322707e-07	5.322707e-07
1.614000e+03	1.616000e+03	5.268379e-07	6.386611e-07	6.386611e-07
1.614000e+03	1.616000e+03	5.268379e-07	6.386611e-07	6.386611e-07
1.614000e+03	1.616000e+03	4.413579e-07	5.322707e-07	5.322707e-07
1.616000e+03	1.618000e+03	1.499436e-06	1.820639e-06	1.820639e-06
1.616000e+03	1.618000e+03	1.499436e-06	1.820639e-06	1.820639e-06
1.616000e+03	1.618000e+03	1.328346e-06	1.614226e-06	1.614226e-06
1.616000e+03	1.618000e+03	1.328346e-06	1.614226e-06	1.614226e-06
1.618000e+03	1.620000e+03	1.096118e-06	1.323601e-06	1.323601e-06
1.618000e+03	1.620000e+03	1.096118e-06	1.323601e-06	1.323601e-06
1.618000e+03	1.620000e+03	1.426938e-06	1.758437e-06	1.758437e-06
1.618000e+03	1.620000e+03	1.426938e-06	1.758437e-06	1.758437e-06
1.620000e+03	1.622000e+03	9.624279e-07	1.165136e-06	1.165136e-06
1.620000e+03	1.622000e+03	1.160172e-06	1.405114e-06	1.405114e-06
1.620000e+03	1.622000e+03	9.624279e-07	1.165136e-06	1.165136e-06
1.620000e+03	1.622000e+03	1.160172e-06	1.405114e-06	1.405114e-06
1.622000e+03	1.624000e+03	8.989361e-07	1.097973e-06	1.097973e-06
1.622000e+03	1.624000e+03	7.317281e-07	8.917089e-07	8.917089e-07
1.622000e+03	1.624000e+03	7.317281e-07	8.917089e-07	8.917089e-07
1.622000e+03	1.624000e+03	8.989361e-07	1.097973e-06	1.097973e-06
1.624000e+03	1.626000e+03	1.349527e-06	1.626377e-06	1.626377e-06
1.624000e+03	1.626000e+03	1.349527e-06	1.626377e-06	1.626377e-06
1.624000e+03	1.626000e+03	1.407391e-06	1.711834e-06	1.711834e-06
1.624000e+03	1.626000e+03	1.407391e-06	1.711834e-06	1.711834e-06
1.626000e+03	1.628000e+03	1.381103e-06	1.665816e-06	1.665816e-06
1.626000e+03	1.628000e+03	1.381103e-06	1.665816e-06	1.665816e-06
1.626000e+03	1.628000e+03	1.117658e-06	1.351248e-06	1.351248e-06
1.626000e+03	1.628000e+03	1.117658e-06	1.351248e-06	1.351248e-06
1.628000e+03	1.630000e+03	2.145903e-06	2.613006e-06	2.613006e-06
1.628000e+03	1.630000e+03	1.670182e-06	2.028905e-06	2.028905e-06
1.628000e+03	1.630000e+03	1.670182e-06	2.028905e-06	2.028905e-06
1.628000e+03	1.630000e+03	2.145903e-06	2.613006e-06	2.613006e-06
1.630000e+03	1.632000e+03	7.335643e-07	8.983116e-07	8.983116e-07
1.630000e+03	1.632000e+03	7.335643e-07	8.983116e-07	8.983116e-07
1.630000e+03	1.632000e+03	1.106322e-06	1.346973e-06	1.346973e-06
1.630000e+03	1.632000e+03	1.106322e-06	1.346973e-06	1.346973e-06
1.632000e+03	1.634000e+03	8.010365e-07	9.670855e-07	9.670855e-07
1.632000e+03	1.634000e+03	8.010365e-07	9.670855e-07	9.670855e-07
1.632000e+03	1.634000e+03	8.258027e-07	1.006817e-06	1.006817e-06
1.632000e+03	1.634000e+03	8.258027e-07	1.006817e-06	1.006817e-06
1.634000e+03	1.636000e+03	7.256422e-07	8.839023e-07	8.839023e-07
1.634000e+03	1.636000e+03	7.256422e-07	8.839023e-07	8.839023e-07
1.634000e+03	1.636000e+03	7.919545e-07	9.650997e-07	9.650997e-07
1.634000e+03	1.636000e+03	7.919545e-07	9.650997e-07	9.650997e-07
1.636000e+03	1.638000e+03	1.087673e-06	1.342432e-06	1.342432e-06
1.636000e+03	1.638000e+03	1.087673e-06	1.342432e-06	1.342432e-06
1.636000e+03	1.638000e+03	9.062721e-07	1.114090e-06	1.114090e-06
1.636000e+03	1.638000e+03	9.062721e-07	1.114090e-06	1.114090e-06
1.638000e+03	1.640000e+03	8.189832e-07	9.988866e-07	9.988866e-07
1.638000e+03	1.640000e+03	8.189832e-07	9.988866e-07	9.988866e-07
1.638000e+03	1.640000e+03	1.517271e-06	1.836325e-06	1.836325e-06
1.638000e+03	1.640000e+03	1.517271e-06	1.836325e-06	1.836325e-06
1.640000e+03	1.642000e+03	7.924787e-07	9.789485e-07	9.789485e-07
1.640000e+03	1.642000e+03	7.924787e-07	9.789485e-07	9.789485e-07
1.640000e+03	1.642000e+03	1.076685e-06	1.308876e-06	1.308876e-06
1.640000e+03	1.642000e+03	1.076685e-06	1.308876e-06	1.308876e-06
1.642000e+03	1.644000e+03	1.199081e-06	1.452122e-06	1.452122e-06
1.642000e+03	1.644000e+03	1.315806e-06	1.593949e-06	1.593949e-06
1.642000e+03	1.644000e+03	1.315806e-06	1.593949e-06	1.593949e-06
1.642000e+03	1.644000e+03	1.199081e-06	1.452122e-06	1.452122e-06
1.644000e+03	1.646000e+03	5.415800e-07	6.605808e-07	6.605808e-07
1.644000e+03	1.646000e+03	5.415800e-07	6.605808e-07	6.605808e-07
1.644000e+03	1.646000e+03	5.729146e-07	6.966940e-07	6.966940e-07
1.644000e+03	1.646000e+03	5.729146e-07	6.966940e-07	6.966940e-07
1.646000e+03	1.648000e+03	1.293275e-06	1.583607e-06	1.583607e-06
1.646000e+03	1.648000e+03	1.293275e-06	1.583607e-06	1.583607e-06
1.646000e+03	1.648000e+03	9.569113e-07	1.166814e-06	1.166814e-06
1.646000e+03	1.648000e+03	9.569113e-07	1.166814e-06	1.166814e-06
1.648000e+03	1.650000e+03	7.923247e-07	9.671055e-07	9.671055e-07
1.648000e+03	1.650000e+03	1.809166e-06	2.186352e-06	2.186352e-06
1.648000e+03	1.650000e+03	7.923247e-07	9.671055e-07	9.671055e-07
1.648000e+03	1.650000e+03	1.809166e-06	2.186352e-06	2.186352e-06
1.650000e+03	1.652000e+03	6.670450e-07	8.227234e-07	8.227234e-07
1.650000e+03	1.652000e+03	6.670450e-07	8.227234e-07	8.227234e-07
1.650000e+03	1.652000e+03	1.279692e-06	1.559931e-06	1.559931e-06
1.650000e+03	1.652000e+03	1.279692e-06	1.559931e-06	1.559931e-06
1.652000e+03	1.654000e+03	1.981686e-06	2.429642e-06	2.429642e-06
1.652000e+03	1.654000e+03	1.587008e-06	1.943279e-06	1.943279e-06
1.652000e+03	1.654000e+03	1.981686e-06	2.429642e-06	2.429642e-06
1.652000e+03	1.654000e+03	1.587008e-06	1.943279e-06	1.943279e-06
1.654000e+03	1.656000e+03	5.395738e-07	6.567377e-07	6.567377e-07
1.654000e+03	1.656000e+03	5.395738e-07	6.567377e-07	6.567377e-07
1.654000e+03	1.656000e+03	1.433236e-06	1.736541e-06	1.736541e-06
1.654000e+03	1.656000e+03	1.433236e-06	1.736541e-06	1.736541e-06
1.656000e+03	1.658000e+03	8.490127e-07	1.025477e-06	1.025477e-06
1.656000e+03	1.658000e+03	8.490127e-07	1.025477e-06	1.025477e-06
1.656000e+03	1.658000e+03	1.138543e-06	1.371104e-06	1.371104e-06
1.656000e+03	1.658000e+03	1.138543e-06	1.371104e-06	1.371104e-06
1.658000e+03	1.660000e+03	1.290262e-06	1.561882e-06	1.561882e-06
1.658000e+03	1.660000e+03	1.290262e-06	1.561882e-06	1.561882e-06
1.658000e+03	1.660000e+03	9.872007e-07	1.196339e-06	1.196339e-06
1.658000e+03	1.660000e+03	9.872007e-07	1.196339e-06	1.196339e-06
1.660000e+03	1.662000e+03	2.259842e-06	2.726422e-06	2.726422e-06
1.660000e+03	1.662000e+03	2.259842e-06	2.726422e-06	2.726422e-06
1.660000e+03	1.662000e+03	1.710145e-06	2.060798e-06	2.060798e-06
1.660000e+03	1.662000e+03	1.710145e-06	2.060798e-06	2.060798e-06
1.662000e+03	1.664000e+03	8.831901e-07	1.087411e-06	1.087411e-06
1.662000e+03	1.664000e+03	8.831901e-07	1.087411e-06	1.087411e-06
1.662000e+03	1.664000e+03	9.316698e-07	1.141843e-06	1.141843e-06
1.662000e+03	1.664000e+03	9.316698e-07	1.141843e-06	1.141843e-06
1.664000e+03	1.666000e+03	8.135585e-07	9.958577e-07	9.958577e-07
1.664000e+03	1.666000e+03	8.135585e-07	9.958577e-07	9.958577e-07
1.664000e+03	1.666000e+03	9.574861e-07	1.172428e-06	1.172428e-06
1.664000e+03	1.666000e+03	9.574861e-07	1.172428e-06	1.172428e-06
1.666000e+03	1.668000e+03	1.567243e-06	1.894534e-06	1.894534e-06
1.666000e+03	1.668000e+03	1.567243e-06	1.894534e-06	1.894534e-06
1.666000e+03	1.668000e+03	1.559533e-06	1.883680e-06	1.883680e-06
1.666000e+03	1.668000e+03	1.559533e-06	1.883680e-06	1.883680e-06
1.668000e+03	1.670000e+03	2.191610e-06	2.624649e-06	2.624649e-06
1.668000e+03	1.670000e+03	2.191610e-06	2.624649e-06	2.624649e-06
1.668000e+03	1.670000e+03	1.749916e-06	2.097653e-06	2.097653e-06
1.668000e+03	1.670000e+03	1.749916e-06	2.097653e-06	2.097653e-06
1.670000e+03	1.672000e+03	1.232935e-06	1.499325e-06	1.499325e-06
1.670000e+03	1.672000e+03	1.232935e-06	1.499325e-06	1.499325e-06
1.670000e+03	1.672000e+03	1.384955e-06	1.680764e-06	1.680764e-06
1.670000e+03	1.672000e+03	1.384955e-06	1.680764e-06	1.680764e-06
1.672000e+03	1.674000e+03	8.642277e-07	1.067533e-06	1.067533e-06
1.672000e+03	1.674000e+03	8.404656e-07	1.035803e-06	1.035803e-06
1.672000e+03	1.674000e+03	8.404656e-07	1.035803e-06	1.035803e-06
1.672000e+03	1.674000e+03	8.642277e-07	1.067533e-06	1.067533e-06
1.674000e+03	1.676000e+03	1.150519e-06	1.400281e-06	1.400281e-06
1.674000e+03	1.676000e+03	1.150519e-06	1.400281e-06	1.400281e-06
1.674000e+03	1.676000e+03	1.025303e-06	1.247802e-06	1.247802e-06
1.674000e+03	1.676000e+03	1.025303e-06	1.247802e-06	1.247802e-06
1.676000e+03	1.678000e+03	1.363747e-06	1.666187e-06	1.666187e-06
1.676000e+03	1.678000e+03	1.363747e-06	1.666187e-06	1.666187e-06
1.676000e+03	1.678000e+03	1.525323e-06	1.863659e-06	1.863659e-06
1.676000e+03	1.678000e+03	1.525323e-06	1.863659e-06	1.863659e-06
1.678000e+03	1.680000e+03	5.222389e-07	6.331073e-07	6.331073e-07
1.678000e+03	1.680000e+03	5.422317e-07	6.542359e-07	6.542359e-07
1.678000e+03	1.680000e+03	5.422317e-07	6.542359e-07	6.542359e-07
1.678000e+03	1.680000e+03	5.222389e-07	6.331073e-07	6.331073e-07
1.680000e+03	1.682000e+03	9.959484e-07	1.207283e-06	1.207283e-06
1.680000e+03	1.682000e+03	1.043654e-06	1.276430e-06	1.276430e-06
1.680000e+03	1.682000e+03	1.043654e-06	1.276430e-06	1.276430e-06
1.680000e+03	1.682000e+03	9.959484e-07	1.207283e-06	1.207283e-06
1.682000e+03	1.684000e+03	7.522100e-07	9.128250e-07	9.128250e-07
1.682000e+03	1.684000e+03	7.522100e-07	9.128250e-07	9.128250e-07
1.682000e+03	1.684000e+03	7.391544e-07	8.987656e-07	8.987656e-07
1.682000e+03	1.684000e+03	7.391544e-07	8.987656e-07	8.987656e-07
1.684000e+03	1.686000e+03	8.524270e-07	1.054948e-06	1.054948e-06
1.684000e+03	1.686000e+03	8.524270e-07	1.054948e-06	1.054948e-06
1.684000e+03	1.686000e+03	7.999360e-07	9.882794e-07	9.882794e-07
1.684000e+03	1.686000e+03	7.999360e-07	9.882794e-07	9.882794e-07
1.686000e+03	1.688000e+03	9.559633e-07	1.180642e-06	1.180642e-06
1.686000e+03	1.688000e+03	8.993918e-07	1.099738e-06	1.099738e-06
1.686000e+03	1.688000e+03	8.993918e-07	1.099738e-06	1.099738e-06
1.686000e+03	1.688000e+03	9.559633e-07	1.180642e-06	1.180642e-06
1.688000e+03	1.690000e+03	6.296148e-07	7.656006e-07	7.656006e-07
1.688000e+03	1.690000e+03	6.296148e-07	7.656006e-07	7.656006e-07
1.688000e+03	1.690000e+03	6.608439e-07	8.011311e-07	8.011311e-07
1.688000e+03	1.690000e+03	6.608439e-07	8.011311e-07	8.011311e-07
1.690000e+03	1.692000e+03	1.326713e-06	1.636805e-06	1.636805e-06
1.690000e+03	1.692000e+03	1.326713e-06	1.636805e-06	1.636805e-06
1.690000e+03	1.692000e+03	1.197607e-06	1.473816e-06	1.473816e-06
1.690000e+03	1.692000e+03	1.197607e-06	1.473816e-06	1.473816e-06
1.692000e+03	1.694000e+03	9.744770e-07	1.185304e-06	1.185304e-06
1.692000e+03	1.694000e+03	9.744770e-07	1.185304e-06	1.185304e-06
1.692000e+03	1.694000e+03	1.068132e-06	1.297862e-06	1.297862e-06
1.692000e+03	1.694000e+03	1.068132e-06	1.297862e-06	1.297862e-06
1.694000e+03	1.696000e+03	2.975886e-06	3.562868e-06	3.562868e-06
1.694000e+03	1.696000e+03	2.975886e-06	3.562868e-06	3.562868e-06
1.694000e+03	1.696000e+03	2.429514e-06	2.914409e-06	2.914409e-06
1.694000e+03	1.696000e+03	2.429514e-06	2.914409e-06	2.914409e-06
1.696000e+03	1.698000e+03	8.633593e-07	1.041147e-06	1.041147e-06
1.696000e+03	1.698000e+03	8.633593e-07	1.041147e-06	1.041147e-06
1.696000e+03	1.698000e+03	9.754874e-07	1.181008e-06	1.181008e-06
1.696000e+03	1.698000e+03	9.754874e-07	1.181008e-06	1.181008e-06
1.698000e+03	1.700000e+03	1.172334e-06	1.431137e-06	1.431137e-06
1.698000e+03	1.700000e+03	1.172334e-06	1.431137e-06	1.431137e-06
1.698000e+03	1.700000e+03	1.393863e-06	1.703160e-06	1.703160e-06
1.698000e+03	1.700000e+03	1.393863e-06	1.703160e-06	1.703160e-06
1.700000e+03	1.702000e+03	9.487352e-07	1.144128e-06	1.144128e-06
1.700000e+03	1.702000e+03	1.025150e-06	1.236865e-06	1.236865e-06
1.700000e+03	1.702000e+03	1.025150e-06	1.236865e-06	1.236865e-06
1.700000e+03	1.702000e+03	9.487352e-07	1.144128e-06	1.144128e-06
1.702000e+03	1.704000e+03	7.220483e-07	8.748920e-07	8.748920e-07
1.702000e+03	1.704000e+03	7.220483e-07	8.748920e-07	8.748920e-07
1.702000e+03	1.704000e+03	7.565602e-07	9.164266e-07	9.164266e-07
1.702000e+03	1.704000e+03	7.565602e-07	9.164266e-07	9.164266e-07
1.704000e+03	1.706000e+03	1.191845e-06	1.454008e-06	1.454008e-06
1.704000e+03	1.706000e+03	1.191845e-06	1.454008e-06	1.454008e-06
1.704000e+03	1.706000e+03	1.037380e-06	1.266370e-06	1.266370e-06
1.704000e+03	1.706000e+03	1.037380e-06	1.266370e-06	1.266370e-06
1.706000e+03	1.708000e+03	1.248125e-06	1.509059e-06	1.509059e-06
1.706000e+03	1.708000e+03	1.248125e-06	1.509059e-06	1.509059e-06
1.706000e+03	1.708000e+03	7.687609e-07	9.315575e-07	9.315575e-07
1.706000e+03	1.708000e+03	7.687609e-07	9.315575e-07	9.315575e-07
1.708000e+03	1.710000e+03	1.114999e-06	1.355848e-06	1.355848e-06
1.708000e+03	1.710000e+03	1.114999e-06	1.355848e-06	1.355848e-06
1.708000e+03	1.710000e+03	9.037312e-07	1.099313e-06	1.099313e-06
1.708000e+03	1.710000e+03	9.037312e-07	1.099313e-06	1.099313e-06
1.710000e+03	1.712000e+03	1.355033e-06	1.660994e-06	1.660994e-06
1.710000e+03	1.712000e+03	1.355033e-06	1.660994e-06	1.660994e-06
1.710000e+03	1.712000e+03	1.610502e-06	1.976397e-06	1.976397e-06
1.710000e+03	1.712000e+03	1.610502e-06	1.976397e-06	1.976397e-06
1.712000e+03	1.714000e+03	5.399195e-07	6.645283e-07	6.645283e-07
1.712000e+03	1.714000e+03	5.399195e-07	6.645283e-07	6.645283e-07
1.712000e+03	1.714000e+03	6.877368e-07	8.395566e-07	8.395566e-07
1.712000e+03	1.714000e+03	6.877368e-07	8.395566e-07	8.395566e-07
1.714000e+03	1.716000e+03	5.992139e-07	7.325422e-07	7.325422e-07
1.714000e+03	1.716000e+03	5.992139e-07	7.325422e-07	7.325422e-07
1.714000e+03	1.716000e+03	5.006950e-07	6.083258e-07	6.083258e-07
1.714000e+03	1.716000e+03	5.006950e-07	6.083258e-07	6.083258e-07
1.716000e+03	1.718000e+03	1.041800e-06	1.269525e-06	1.269525e-06
1.716000e+03	1.718000e+03	1.041800e-06	1.269525e-06	1.269525e-06
1.716000e+03	1.718000e+03	8.710237e-07	1.059890e-06	1.059890e-06
1.716000e+03	1.718000e+03	8.710237e-07	1.059890e-06	1.059890e-06
1.718000e+03	1.720000e+03	6.607661e-07	8.027515e-07	8.027515e-07
1.718000e+03	1.720000e+03	6.607661e-07	8.027515e-07	8.027515e-07
1.718000e+03	1.720000e+03	6.066418e-07	7.434761e-07	7.434761e-07
1.718000e+03	1.720000e+03	6.066418e-07	7.434761e-07	7.434761e-07
1.720000e+03	1.722000e+03	7.307821e-07	8.822241e-07	8.822241e-07
1.720000e+03	1.722000e+03	7.307821e-07	8.822241e-07	8.822241e-07
1.720000e+03	1.722000e+03	6.389927e-07	7.714401e-07	7.714401e-07
1.720000e+03	1.722000e+03	6.389927e-07	7.714401e-07	7.714401e-07
1.722000e+03	1.724000e+03	1.018160e-06	1.245216e-06	1.245216e-06
1.722000e+03	1.724000e+03	8.488844e-07	1.036937e-06	1.036937e-06
1.722000e+03	1.724000e+03	1.018160e-06	1.245216e-06	1.245216e-06
1.722000e+03	1.724000e+03	8.488844e-07	1.036937e-06	1.036937e-06
1.724000e+03	1.726000e+03	1.116453e-06	1.366774e-06	1.366774e-06
1.724000e+03	1.726000e+03	1.116453e-06	1.366774e-06	1.366774e-06
1.724000e+03	1.726000e+03	1.440855e-06	1.772208e-06	1.772208e-06
1.724000e+03	1.726000e+03	1.440855e-06	1.772208e-06	1.772208e-06
1.726000e+03	1.728000e+03	8.342572e-07	1.025628e-06	1.025628e-06
1.726000e+03	1.728000e+03	8.342572e-07	1.025628e-06	1.025628e-06
1.726000e+03	1.728000e+03	9.023363e-07	1.101616e-06	1.101616e-06
1.726000e+03	1.728000e+03	9.023363e-07	1.101616e-06	1.101616e-06
1.728000e+03	1.730000e+03	9.740401e-07	1.188715e-06	1.188715e-06
1.728000e+03	1.730000e+03	9.740401e-07	1.188715e-06	1.188715e-06
1.728000e+03	1.730000e+03	9.252486e-07	1.131500e-06	1.131500e-06
1.728000e+03	1.730000e+03	9.252486e-07	1.131500e-06	1.131500e-06
1.730000e+03	1.732000e+03	6.460109e-07	7.863652e-07	7.863652e-07
1.730000e+03	1.732000e+03	6.926782e-07	8.426896e-07	8.426896e-07
1.730000e+03	1.732000e+03	6.926782e-07	8.426896e-07	8.426896e-07
1.730000e+03	1.732000e+03	6.460109e-07	7.863652e-07	7.863652e-07
1.732000e+03	1.734000e+03	6.803566e-07	8.304300e-07	8.304300e-07
1.732000e+03	1.734000e+03	6.803566e-07	8.304300e-07	8.304300e-07
1.732000e+03	1.734000e+03	8.982211e-07	1.099399e-06	1.099399e-06
1.732000e+03	1.734000e+03	8.982211e-07	1.099399e-06	1.099399e-06
1.734000e+03	1.736000e+03	1.013597e-06	1.237328e-06	1.237328e-06
1.734000e+03	1.736000e+03	1.013597e-06	1.237328e-06	1.237328e-06
1.734000e+03	1.736000e+03	1.082660e-06	1.322723e-06	1.322723e-06
1.734000e+03	1.736000e+03	1.082660e-06	1.322723e-06	1.322723e-06
1.736000e+03	1.738000e+03	1.222659e-06	1.510881e-06	1.510881e-06
1.736000e+03	1.738000e+03	1.056936e-06	1.300982e-06	1.300982e-06
1.736000e+03	1.738000e+03	1.222659e-06	1.510881e-06	1.510881e-06
1.736000e+03	1.738000e+03	1.056936e-06	1.300982e-06	1.300982e-06
1.738000e+03	1.740000e+03	1.307059e-06	1.598825e-06	1.598825e-06
1.738000e+03	1.740000e+03	1.064248e-06	1.303071e-06	1.303071e-06
1.738000e+03	1.740000e+03	1.064248e-06	1.303071e-06	1.303071e-06
1.738000e+03	1.740000e+03	1.307059e-06	1.598825e-06	1.598825e-06
1.740000e+03	1.742000e+03	7.478366e-07	9.160437e-07	9.160437e-07
1.740000e+03	1.742000e+03	7.478366e-07	9.160437e-07	9.160437e-07
1.740000e+03	1.742000e+03	7.552324e-07	9.291421e-07	9.291421e-07
1.740000e+03	1.742000e+03	7.552324e-07	9.291421e-07	9.291421e-07
1.742000e+03	1.744000e+03	5.702251e-07	6.869820e-07	6.869820e-07
1.742000e+03	1.744000e+03	5.702251e-07	6.869820e-07	6.869820e-07
1.742000e+03	1.744000e+03	5.275514e-07	6.325267e-07	6.325267e-07
1.742000e+03	1.744000e+03	5.275514e-07	6.325267e-07	6.325267e-07
1.744000e+03	1.746000e+03	1.649430e-06	2.040860e-06	2.040860e-06
1.744000e+03	1.746000e+03	1.204296e-06	1.485338e-06	1.485338e-06
1.744000e+03	1.746000e+03	1.204296e-06	1.485338e-06	1.485338e-06
1.744000e+03	1.746000e+03	1.649430e-06	2.040860e-06	2.040860e-06
1.746000e+03	1.748000e+03	2.620202e-06	3.219578e-06	3.219578e-06
1.746000e+03	1.748000e+03	2.620202e-06	3.219578e-06	3.219578e-06
1.746000e+03	1.748000e+03	2.039934e-06	2.504626e-06	2.504626e-06
1.746000e+03	1.748000e+03	2.039934e-06	2.504626e-06	2.504626e-06
1.748000e+03	1.750000e+03	5.767069e-06	7.100698e-06	7.100698e-06
1.748000e+03	1.750000e+03	5.767069e-06	7.100698e-06	7.100698e-06
1.748000e+03	1.750000e+03	4.339455e-06	5.339741e-06	5.339741e-06
1.748000e+03	1.750000e+03	4.339455e-06	5.339741e-06	5.339741e-06
1.750000e+03	1.752000e+03	7.694836e-07	9.402008e-07	9.402008e-07
1.750000e+03	1.752000e+03	7.694836e-07	9.402008e-07	9.402008e-07
1.750000e+03	1.752000e+03	6.993656e-07	8.481463e-07	8.481463e-07
1.750000e+03	1.752000e+03	6.993656e-07	8.481463e-07	8.481463e-07
1.752000e+03	1.754000e+03	1.451590e-06	1.757282e-06	1.757282e-06
1.752000e+03	1.754000e+03	1.451590e-06	1.757282e-06	1.757282e-06
1.752000e+03	1.754000e+03	1.743995e-06	2.108119e-06	2.108119e-06
1.752000e+03	1.754000e+03	1.743995e-06	2.108119e-06	2.108119e-06
1.754000e+03	1.756000e+03	1.058105e-06	1.299509e-06	1.299509e-06
1.754000e+03	1.756000e+03	1.058105e-06	1.299509e-06	1.299509e-06
1.754000e+03	1.756000e+03	1.326618e-06	1.623795e-06	1.623795e-06
1.754000e+03	1.756000e+03	1.326618e-06	1.623795e-06	1.623795e-06
1.756000e+03	1.758000e+03	9.508778e-07	1.150048e-06	1.150048e-06
1.756000e+03	1.758000e+03	9.508778e-07	1.150048e-06	1.150048e-06
1.756000e+03	1.758000e+03	8.895425e-07	1.079913e-06	1.079913e-06
1.756000e+03	1.758000e+03	8.895425e-07	1.079913e-06	1.079913e-06
1.758000e+03	1.760000e+03	4.843477e-07	5.869409e-07	5.869409e-07
1.758000e+03	1.760000e+03	5.167394e-07	6.291178e-07	6.291178e-07
1.758000e+03	1.760000e+03	5.167394e-07	6.291178e-07	6.291178e-07
1.758000e+03	1.760000e+03	4.843477e-07	5.869409e-07	5.869409e-07
1.760000e+03	1.762000e+03	4.542026e-07	5.487002e-07	5.487002e-07
1.760000e+03	1.762000e+03	4.542026e-07	5.487002e-07	5.487002e-07
1.760000e+03	1.762000e+03	6.541354e-07	7.997218e-07	7.997218e-07
1.760000e+03	1.762000e+03	6.541354e-07	7.997218e-07	7.997218e-07
1.762000e+03	1.764000e+03	1.309980e-06	1.605675e-06	1.605675e-06
1.762000e+03	1.764000e+03	1.309980e-06	1.605675e-06	1.605675e-06
1.762000e+03	1.764000e+03	1.040966e-06	1.275805e-06	1.275805e-06
1.762000e+03	1.764000e+03	1.040966e-06	1.275805e-06	1.275805e-06
1.764000e+03	1.766000e+03	6.241771e-07	7.688222e-07	7.688222e-07
1.764000e+03	1.766000e+03	6.241771e-07	7.688222e-07	7.688222e-07
1.764000e+03	1.766000e+03	6.244625e-07	7.716912e-07	7.716912e-07
1.764000e+03	1.766000e+03	6.244625e-07	7.716912e-07	7.716912e-07
1.766000e+03	1.768000e+03	8.634999e-07	1.055973e-06	1.055973e-06
1.766000e+03	1.768000e+03	8.634999e-07	1.055973e-06	1.055973e-06
1.766000e+03	1.768000e+03	8.925133e-07	1.089051e-06	1.089051e-06
1.766000e+03	1.768000e+03	8.925133e-07	1.089051e-06	1.089051e-06
1.768000e+03	1.770000e+03	3.528960e-06	4.292856e-06	4.292856e-06
1.768000e+03	1.770000e+03	3.528960e-06	4.292856e-06	4.292856e-06
1.768000e+03	1.770000e+03	2.794561e-06	3.398629e-06	3.398629e-06
1.768000e+03	1.770000e+03	2.794561e-06	3.398629e-06	3.398629e-06
1.770000e+03	1.772000e+03	1.105343e-06	1.345646e-06	1.345646e-06
1.770000e+03	1.772000e+03	1.105343e-06	1.345646e-06	1.345646e-06
1.770000e+03	1.772000e+03	1.134771e-06	1.394672e-06	1.394672e-06
1.770000e+03	1.772000e+03	1.134771e-06	1.394672e-06	1.394672e-06
1.772000e+03	1.774000e+03	7.261531e-07	8.738957e-07	8.738957e-07
1.772000e+03	1.774000e+03	7.261531e-07	8.738957e-07	8.738957e-07
1.772000e+03	1.774000e+03	6.513418e-07	7.862920e-07	7.862920e-07
1.772000e+03	1.774000e+03	6.513418e-07	7.862920e-07	7.862920e-07
1.774000e+03	1.776000e+03	1.334270e-06	1.628390e-06	1.628390e-06
1.774000e+03	1.776000e+03	1.334270e-06	1.628390e-06	1.628390e-06
1.774000e+03	1.776000e+03	1.057270e-06	1.285160e-06	1.285160e-06
1.774000e+03	1.776000e+03	1.057270e-06	1.285160e-06	1.285160e-06
1.776000e+03	1.778000e+03	8.285290e-07	1.023819e-06	1.023819e-06
1.776000e+03	1.778000e+03	8.285290e-07	1.023819e-06	1.023819e-06
1.776000e+03	1.778000e+03	6.780972e-07	8.343245e-07	8.343245e-07
1.776000e+03	1.778000e+03	6.780972e-07	8.343245e-07	8.343245e-07
1.778000e+03	1.780000e+03	1.307972e-06	1.604711e-06	1.604711e-06
1.778000e+03	1.780000e+03	1.307972e-06	1.604711e-06	1.604711e-06
1.778000e+03	1.780000e+03	1.155138e-06	1.413684e-06	1.413684e-06
1.778000e+03	1.780000e+03	1.155138e-06	1.413684e-06	1.413684e-06
1.780000e+03	1.782000e+03	3.714412e-06	4.511806e-06	4.511806e-06
1.780000e+03	1.782000e+03	3.714412e-06	4.511806e-06	4.511806e-06
1.780000e+03	1.782000e+03	2.787625e-06	3.373465e-06	3.373465e-06
1.780000e+03	1.782000e+03	2.787625e-06	3.373465e-06	3.373465e-06
1.782000e+03	1.784000e+03	1.890587e-06	2.337186e-06	2.337186e-06
1.782000e+03	1.784000e+03	1.572615e-06	1.938030e-06	1.938030e-06
1.782000e+03	1.784000e+03	1.890587e-06	2.337186e-06	2.337186e-06
1.782000e+03	1.784000e+03	1.572615e-06	1.938030e-06	1.938030e-06
1.784000e+03	1.786000e+03	8.395837e-07	1.034495e-06	1.034495e-06
1.784000e+03	1.786000e+03	8.395837e-07	1.034495e-06	1.034495e-06
1.784000e+03	1.786000e+03	9.439513e-07	1.160895e-06	1.160895e-06
1.784000e+03	1.786000e+03	9.439513e-07	1.160895e-06	1.160895e-06
1.786000e+03	1.788000e+03	9.002055e-07	1.091263e-06	1.091263e-06
1.786000e+03	1.788000e+03	9.002055e-07	1.091263e-06	1.091263e-06
1.786000e+03	1.788000e+03	1.104514e-06	1.351767e-06	1.351767e-06
1.786000e+03	1.788000e+03	1.104514e-06	1.351767e-06	1.351767e-06
1.788000e+03	1.790000e+03	6.036859e-07	7.316618e-07	7.316618e-07
1.788000e+03	1.790000e+03	6.036859e-07	7.316618e-07	7.316618e-07
1.788000e+03	1.790000e+03	5.561805e-07	6.755183e-07	6.755183e-07
1.788000e+03	1.790000e+03	5.561805e-07	6.755183e-07	6.755183e-07
1.790000e+03	1.792000e+03	9.406573e-07	1.157813e-06	1.157813e-06
1.790000e+03	1.792000e+03	7.720634e-07	9.467377e-07	9.467377e-07
1.790000e+03	1.792000e+03	7.720634e-07	9.467377e-07	9.467377e-07
1.790000e+03	1.792000e+03	9.406573e-07	1.157813e-06	1.157813e-06
1.792000e+03	1.794000e+03	3.385445e-06	4.128043e-06	4.128043e-06
1.792000e+03	1.794000e+03	3.385445e-06	4.128043e-06	4.128043e-06
1.792000e+03	1.794000e+03	2.527270e-06	3.091298e-06	3.091298e-06
1.792000e+03	1.794000e+03	2.527270e-06	3.091298e-06	3.091298e-06
1.794000e+03	1.796000e+03	5.606222e-07	6.738456e-07	6.738456e-07
1.794000e+03	1.796000e+03	5.606222e-07	6.738456e-07	6.738456e-07
1.794000e+03	1.796000e+03	9.933358e-07	1.211932e-06	1.211932e-06
1.794000e+03	1.796000e+03	9.933358e-07	1.211932e-06	1.211932e-06
1.796000e+03	1.798000e+03	1.284697e-06	1.559415e-06	1.559415e-06
1.796000e+03	1.798000e+03	1.398272e-06	1.704173e-06	1.704173e-06
1.796000e+03	1.798000e+03	1.284697e-06	1.559415e-06	1.559415e-06
1.796000e+03	1.798000e+03	1.398272e-06	1.704173e-06	1.704173e-06
1.798000e+03	1.800000e+03	8.987056e-07	1.095087e-06	1.095087e-06
1.798000e+03	1.800000e+03	1.149504e-06	1.402351e-06	1.402351e-06
1.798000e+03	1.800000e+03	1.149504e-06	1.402351e-06	1.402351e-06
1.798000e+03	1.800000e+03	8.987056e-07	1.095087e-06	1.095087e-06
1.800000e+03	1.802000e+03	1.009532e-06	1.233877e-06	1.233877e-06
1.800000e+03	1.802000e+03	1.009532e-06	1.233877e-06	1.233877e-06
1.800000e+03	1.802000e+03	8.360719e-07	1.019495e-06	1.019495e-06
1.800000e+03	1.802000e+03	8.360719e-07	1.019495e-06	1.019495e-06
1.802000e+03	1.804000e+03	1.825331e-06	2.228581e-06	2.228581e-06
1.802000e+03	1.804000e+03	1.825331e-06	2.228581e-06	2.228581e-06
1.802000e+03	1.804000e+03	1.567262e-06	1.913368e-06	1.913368e-06
1.802000e+03	1.804000e+03	1.567262e-06	1.913368e-06	1.913368e-06
1.804000e+03	1.806000e+03	9.312855e-07	1.135908e-06	1.135908e-06
1.804000e+03	1.806000e+03	7.953006e-07	9.655723e-07	9.655723e-07
1.804000e+03	1.806000e+03	7.953006e-07	9.655723e-07	9.655723e-07
1.804000e+03	1.806000e+03	9.312855e-07	1.135908e-06	1.135908e-06
1.806000e+03	1.808000e+03	1.361061e-06	1.679292e-06	1.679292e-06
1.806000e+03	1.808000e+03	1.361061e-06	1.679292e-06	1.679292e-06
1.806000e+03	1.808000e+03	1.317165e-06	1.619477e-06	1.619477e-06
1.806000e+03	1.808000e+03	1.317165e-06	1.619477e-06	1.619477e-06
1.808000e+03	1.810000e+03	1.303629e-06	1.582074e-06	1.582074e-06
1.808000e+03	1.810000e+03	1.303629e-06	1.582074e-06	1.582074e-06
1.808000e+03	1.810000e+03	1.132230e-06	1.377271e-06	1.377271e-06
1.808000e+03	1.810000e+03	1.132230e-06	1.377271e-06	1.377271e-06
1.810000e+03	1.812000e+03	9.149080e-07	1.124242e-06	1.124242e-06
1.810000e+03	1.812000e+03	9.149080e-07	1.124242e-06	1.124242e-06
1.810000e+03	1.812000e+03	7.751392e-07	9.550166e-07	9.550166e-07
1.810000e+03	1.812000e+03	7.751392e-07	9.550166e-07	9.550166e-07
1.812000e+03	1.814000e+03	6.144265e-07	7.468638e-07	7.468638e-07
1.812000e+03	1.814000e+03	6.144265e-07	7.468638e-07	7.468638e-07
1.812000e+03	1.814000e+03	5.112206e-07	6.211362e-07	6.211362e-07
1.812000e+03	1.814000e+03	5.112206e-07	6.211362e-07	6.211362e-07
1.814000e+03	1.816000e+03	3.515122e-06	4.361452e-06	4.361452e-06
1.814000e+03	1.816000e+03	3.515122e-06	4.361452e-06	4.361452e-06
1.814000e+03	1.816000e+03	2.779586e-06	3.446394e-06	3.446394e-06
1.814000e+03	1.816000e+03	2.779586e-06	3.446394e-06	3.446394e-06
1.816000e+03	1.818000e+03	4.528824e-07	5.472298e-07	5.472298e-07
1.816000e+03	1.818000e+03	4.528824e-07	5.472298e-07	5.472298e-07
1.816000e+03	1.818000e+03	4.525563e-07	5.499634e-07	5.499634e-07
1.816000e+03	1.818000e+03	4.525563e-07	5.499634e-07	5.499634e-07
1.818000e+03	1.820000e+03	1.258650e-06	1.552445e-06	1.552445e-06
1.818000e+03	1.820000e+03	9.854018e-07	1.215281e-06	1.215281e-06
1.818000e+03	1.820000e+03	9.854018e-07	1.215281e-06	1.215281e-06
1.818000e+03	1.820000e+03	1.258650e-06	1.552445e-06	1.552445e-06
1.820000e+03	1.822000e+03	7.840246e-07	9.559523e-07	9.559523e-07
1.820000e+03	1.822000e+03	7.840246e-07	9.559523e-07	9.559523e-07
1.820000e+03	1.822000e+03	9.405135e-07	1.147433e-06	1.147433e-06
1.820000e+03	1.822000e+03	9.405135e-07	1.147433e-06	1.147433e-06
1.822000e+03	1.824000e+03	7.591801e-07	9.269703e-07	9.269703e-07
1.822000e+03	1.824000e+03	7.591801e-07	9.269703e-07	9.269703e-07
1.822000e+03	1.824000e+03	7.424098e-07	9.093916e-07	9.093916e-07
1.822000e+03	1.824000e+03	7.424098e-07	9.093916e-07	9.093916e-07
1.824000e+03	1.826000e+03	1.230356e-06	1.514481e-06	1.514481e-06
1.824000e+03	1.826000e+03	1.436889e-06	1.774726e-06	1.774726e-06
1.824000e+03	1.826000e+03	1.436889e-06	1.774726e-06	1.774726e-06
1.824000e+03	1.826000e+03	1.230356e-06	1.514481e-06	1.514481e-06
1.826000e+03	1.828000e+03	5.241473e-07	6.363949e-07	6.363949e-07
1.826000e+03	1.828000e+03	5.241473e-07	6.363949e-07	6.363949e-07
1.826000e+03	1.828000e+03	4.807040e-07	5.819491e-07	5.819491e-07
1.826000e+03	1.828000e+03	4.807040e-07	5.819491e-07	5.819491e-07
1.828000e+03	1.830000e+03	1.367701e-06	1.691295e-06	1.691295e-06
1.828000e+03	1.830000e+03	1.367701e-06	1.691295e-06	1.691295e-06
1.828000e+03	1.830000e+03	1.374529e-06	1.701860e-06	1.701860e-06
1.828000e+03	1.830000e+03	1.374529e-06	1.701860e-06	1.701860e-06
1.830000e+03	1.832000e+03	3.960297e-07	4.767123e-07	4.767123e-07
1.830000e+03	1.832000e+03	3.960297e-07	4.767123e-07	4.767123e-07
1.830000e+03	1.832000e+03	3.740835e-07	4.502949e-07	4.502949e-07
1.830000e+03	1.832000e+03	3.740835e-07	4.502949e-07	4.502949e-07
1.832000e+03	1.834000e+03	1.882489e-06	2.313104e-06	2.313104e-06
1.832000e+03	1.834000e+03	1.882489e-06	2.313104e-06	2.313104e-06
1.832000e+03	1.834000e+03	2.004960e-06	2.454609e-06	2.454609e-06
1.832000e+03	1.834000e+03	2.004960e-06	2.454609e-06	2.454609e-06
1.834000e+03	1.836000e+03	1.012904e-06	1.246880e-06	1.246880e-06
1.834000e+03	1.836000e+03	1.012904e-06	1.246880e-06	1.246880e-06
1.834000e+03	1.836000e+03	8.524332e-07	1.048817e-06	1.048817e-06
1.834000e+03	1.836000e+03	8.524332e-07	1.048817e-06	1.048817e-06
1.836000e+03	1.838000e+03	5.212872e-07	6.396872e-07	6.396872e-07
1.836000e+03	1.838000e+03	5.212872e-07	6.396872e-07	6.396872e-07
1.836000e+03	1.838000e+03	8.014043e-07	9.874846e-07	9.874846e-07
1.836000e+03	1.838000e+03	8.014043e-07	9.874846e-07	9.874846e-07
1.838000e+03	1.840000e+03	9.338108e-07	1.143814e-06	1.143814e-06
1.838000e+03	1.840000e+03	9.338108e-07	1.143814e-06	1.143814e-06
1.838000e+03	1.840000e+03	1.074473e-06	1.317846e-06	1.317846e-06
1.838000e+03	1.840000e+03	1.074473e-06	1.317846e-06	1.317846e-06
1.840000e+03	1.842000e+03	6.226389e-07	7.521272e-07	7.521272e-07
1.840000e+03	1.842000e+03	7.495416e-07	9.116042e-07	9.116042e-07
1.840000e+03	1.842000e+03	6.226389e-07	7.521272e-07	7.521272e-07
1.840000e+03	1.842000e+03	7.495416e-07	9.116042e-07	9.116042e-07
1.842000e+03	1.844000e+03	4.509396e-07	5.488683e-07	5.488683e-07
1.842000e+03	1.844000e+03	4.509396e-07	5.488683e-07	5.488683e-07
1.842000e+03	1.844000e+03	6.100843e-07	7.429151e-07	7.429151e-07
1.842000e+03	1.844000e+03	6.100843e-07	7.429151e-07	7.429151e-07
1.844000e+03	1.846000e+03	7.155932e-07	8.621906e-07	8.621906e-07
1.844000e+03	1.846000e+03	7.155932e-07	8.621906e-07	8.621906e-07
1.844000e+03	1.846000e+03	8.646613e-07	1.040495e-06	1.040495e-06
1.844000e+03	1.846000e+03	8.646613e-07	1.040495e-06	1.040495e-06
1.846000e+03	1.848000e+03	5.979836e-07	7.258501e-07	7.258501e-07
1.846000e+03	1.848000e+03	5.979836e-07	7.258501e-07	7.258501e-07
1.846000e+03	1.848000e+03	7.769038e-07	9.564521e-07	9.564521e-07
1.846000e+03	1.848000e+03	7.769038e-07	9.564521e-07	9.564521e-07
1.848000e+03	1.850000e+03	9.313142e-07	1.139539e-06	1.139539e-06
1.848000e+03	1.850000e+03	8.995210e-07	1.098949e-06	1.098949e-06
1.848000e+03	1.850000e+03	8.995210e-07	1.098949e-06	1.098949e-06
1.848000e+03	1.850000e+03	9.313142e-07	1.139539e-06	1.139539e-06
1.850000e+03	1.852000e+03	1.816873e-06	2.240541e-06	2.240541e-06
1.850000e+03	1.852000e+03	1.816873e-06	2.240541e-06	2.240541e-06
1.850000e+03	1.852000e+03	1.398561e-06	1.720249e-06	1.720249e-06
1.850000e+03	1.852000e+03	1.398561e-06	1.720249e-06	1.720249e-06
1.852000e+03	1.854000e+03	8.267227e-07	1.020416e-06	1.020416e-06
1.852000e+03	1.854000e+03	8.267227e-07	1.020416e-06	1.020416e-06
1.852000e+03	1.854000e+03	8.225364e-07	1.011225e-06	1.011225e-06
1.852000e+03	1.854000e+03	8.225364e-07	1.011225e-06	1.011225e-06
1.854000e+03	1.856000e+03	7.453857e-07	9.132625e-07	9.132625e-07
1.854000e+03	1.856000e+03	8.765658e-07	1.065221e-06	1.065221e-06
1.854000e+03	1.856000e+03	7.453857e-07	9.132625e-07	9.132625e-07
1.854000e+03	1.856000e+03	8.765658e-07	1.065221e-06	1.065221e-06
1.856000e+03	1.858000e+03	1.136518e-06	1.394908e-06	1.394908e-06
1.856000e+03	1.858000e+03	1.415782e-06	1.738391e-06	1.738391e-06
1.856000e+03	1.858000e+03	1.415782e-06	1.738391e-06	1.738391e-06
1.856000e+03	1.858000e+03	1.136518e-06	1.394908e-06	1.394908e-06
1.858000e+03	1.860000e+03	4.201370e-07	5.176716e-07	5.176716e-07
1.858000e+03	1.860000e+03	4.201370e-07	5.176716e-07	5.176716e-07
1.858000e+03	1.860000e+03	3.993244e-07	4.900024e-07	4.900024e-07
1.858000e+03	1.860000e+03	3.993244e-07	4.900024e-07	4.900024e-07
1.860000e+03	1.862000e+03	8.320844e-07	1.025043e-06	1.025043e-06
1.860000e+03	1.862000e+03	8.320844e-07	1.025043e-06	1.025043e-06
1.860000e+03	1.862000e+03	7.876431e-07	9.657206e-07	9.657206e-07
1.860000e+03	1.862000e+03	7.876431e-07	9.657206e-07	9.657206e-07
1.862000e+03	1.864000e+03	5.958905e-07	7.223187e-07	7.223187e-07
1.862000e+03	1.864000e+03	5.457807e-07	6.651202e-07	6.651202e-07
1.862000e+03	1.864000e+03	5.457807e-07	6.651202e-07	6.651202e-07
1.862000e+03	1.864000e+03	5.958905e-07	7.223187e-07	7.223187e-07
1.864000e+03	1.866000e+03	1.640276e-06	1.980458e-06	1.980458e-06
1.864000e+03	1.866000e+03	1.640276e-06	1.980458e-06	1.980458e-06
1.864000e+03	1.866000e+03	1.851771e-06	2.251527e-06	2.251527e-06
1.864000e+03	1.866000e+03	1.851771e-06	2.251527e-06	2.251527e-06
1.866000e+03	1.868000e+03	6.636967e-07	8.140053e-07	8.140053e-07
1.866000e+03	1.868000e+03	6.636967e-07	8.140053e-07	8.140053e-07
1.866000e+03	1.868000e+03	5.614801e-07	6.881747e-07	6.881747e-07
1.866000e+03	1.868000e+03	5.614801e-07	6.881747e-07	6.881747e-07
1.868000e+03	1.870000e+03	7.786223e-07	9.485948e-07	9.485948e-07
1.868000e+03	1.870000e+03	7.786223e-07	9.485948e-07	9.485948e-07
1.868000e+03	1.870000e+03	9.065678e-07	1.104845e-06	1.104845e-06
1.868000e+03	1.870000e+03	9.065678e-07	1.104845e-06	1.104845e-06
1.870000e+03	1.872000e+03	2.127988e-06	2.590292e-06	2.590292e-06
1.870000e+03	1.872000e+03	2.127988e-06	2.590292e-06	2.590292e-06
1.870000e+03	1.872000e+03	1.786797e-06	2.180707e-06	2.180707e-06
1.870000e+03	1.872000e+03	1.786797e-06	2.180707e-06	2.180707e-06
1.872000e+03	1.874000e+03	8.764960e-07	1.064788e-06	1.064788e-06
1.872000e+03	1.874000e+03	8.764960e-07	1.064788e-06	1.064788e-06
1.872000e+03	1.874000e+03	9.349240e-07	1.139193e-06	1.139193e-06
1.872000e+03	1.874000e+03	9.349240e-07	1.139193e-06	1.139193e-06
1.874000e+03	1.876000e+03	8.243363e-07	1.018910e-06	1.018910e-06
1.874000e+03	1.876000e+03	8.243363e-07	1.018910e-06	1.018910e-06
1.874000e+03	1.876000e+03	7.873792e-07	9.713037e-07	9.713037e-07
1.874000e+03	1.876000e+03	7.873792e-07	9.713037e-07	9.713037e-07
1.876000e+03	1.878000e+03	7.222556e-07	8.926237e-07	8.926237e-07
1.876000e+03	1.878000e+03	1.002169e-06	1.222829e-06	1.222829e-06
1.876000e+03	1.878000e+03	1.002169e-06	1.222829e-06	1.222829e-06
1.876000e+03	1.878000e+03	7.222556e-07	8.926237e-07	8.926237e-07
1.878000e+03	1.880000e+03	1.095484e-06	1.348522e-06	1.348522e-06
1.878000e+03	1.880000e+03	1.095484e-06	1.348522e-06	1.348522e-06
1.878000e+03	1.880000e+03	9.226210e-07	1.133931e-06	1.133931e-06
1.878000e+03	1.880000e+03	9.226210e-07	1.133931e-06	1.133931e-06
1.880000e+03	1.882000e+03	2.414163e-06	2.886370e-06	2.886370e-06
1.880000e+03	1.882000e+03	2.414163e-06	2.886370e-06	2.886370e-06
1.880000e+03	1.882000e+03	2.098759e-06	2.515745e-06	2.515745e-06
1.880000e+03	1.882000e+03	2.098759e-06	2.515745e-06	2.515745e-06
1.882000e+03	1.884000e+03	1.318941e-06	1.642933e-06	1.642933e-06
1.882000e+03	1.884000e+03	1.957605e-06	2.452054e-06	2.452054e-06
1.882000e+03	1.884000e+03	1.957605e-06	2.452054e-06	2.452054e-06
1.882000e+03	1.884000e+03	1.318941e-06	1.642933e-06	1.642933e-06
1.884000e+03	1.886000e+03	3.481838e-07	4.242825e-07	4.242825e-07
1.884000e+03	1.886000e+03	3.481838e-07	4.242825e-07	4.242825e-07
1.884000e+03	1.886000e+03	7.742945e-07	9.551688e-07	9.551688e-07
1.884000e+03	1.886000e+03	7.742945e-07	9.551688e-07	9.551688e-07
1.886000e+03	1.888000e+03	9.974763e-07	1.208921e-06	1.208921e-06
1.886000e+03	1.888000e+03	9.974763e-07	1.208921e-06	1.208921e-06
1.886000e+03	1.888000e+03	8.408528e-07	1.020557e-06	1.020557e-06
1.886000e+03	1.888000e+03	8.408528e-07	1.020557e-06	1.020557e-06
1.888000e+03	1.890000e+03	1.131899e-06	1.407158e-06	1.407158e-06
1.888000e+03	1.890000e+03	1.131899e-06	1.407158e-06	1.407158e-06
1.888000e+03	1.890000e+03	1.048149e-06	1.295402e-06	1.295402e-06
1.888000e+03	1.890000e+03	1.048149e-06	1.295402e-06	1.295402e-06
1.890000e+03	1.892000e+03	3.974168e-07	4.914843e-07	4.914843e-07
1.890000e+03	1.892000e+03	3.974168e-07	4.914843e-07	4.914843e-07
1.890000e+03	1.892000e+03	3.990170e-07	4.969577e-07	4.969577e-07
1.890000e+03	1.892000e+03	3.990170e-07	4.969577e-07	4.969577e-07
1.892000e+03	1.894000e+03	1.517800e-06	1.862187e-06	1.862187e-06
1.892000e+03	1.894000e+03	1.517800e-06	1.862187e-06	1.862187e-06
1.892000e+03	1.894000e+03	1.384512e-06	1.697099e-06	1.697099e-06
1.892000e+03	1.894000e+03	1.384512e-06	1.697099e-06	1.697099e-06
1.894000e+03	1.896000e+03	1.302851e-06	1.582359e-06	1.582359e-06
1.894000e+03	1.896000e+03	1.302851e-06	1.582359e-06	1.582359e-06
1.894000e+03	1.896000e+03	1.845983e-06	2.262225e-06	2.262225e-06
1.894000e+03	1.896000e+03	1.845983e-06	2.262225e-06	2.262225e-06
1.896000e+03	1.898000e+03	1.506000e-06	1.853615e-06	1.853615e-06
1.896000e+03	1.898000e+03	1.506000e-06	1.853615e-06	1.853615e-06
1.896000e+03	1.898000e+03	1.218574e-06	1.498760e-06	1.498760e-06
1.896000e+03	1.898000e+03	1.218574e-06	1.498760e-06	1.498760e-06
1.898000e+03	1.900000e+03	4.970249e-07	5.982398e-07	5.982398e-07
1.898000e+03	1.900000e+03	6.057688e-07	7.391699e-07	7.391699e-07
1.898000e+03	1.900000e+03	4.970249e-07	5.982398e-07	5.982398e-07
1.898000e+03	1.900000e+03	6.057688e-07	7.391699e-07	7.391699e-07
1.900000e+03	1.902000e+03	3.504675e-07	4.244250e-07	4.244250e-07
1.900000e+03	1.902000e+03	3.504675e-07	4.244250e-07	4.244250e-07
1.900000e+03	1.902000e+03	5.152705e-07	6.243691e-07	6.243691e-07
1.900000e+03	1.902000e+03	5.152705e-07	6.243691e-07	6.243691e-07
1.902000e+03	1.904000e+03	8.168614e-07	9.960445e-07	9.960445e-07
1.902000e+03	1.904000e+03	8.168614e-07	9.960445e-07	9.960445e-07
1.902000e+03	1.904000e+03	9.558481e-07	1.182999e-06	1.182999e-06
1.902000e+03	1.904000e+03	9.558481e-07	1.182999e-06	1.182999e-06
1.904000e+03	1.906000e+03	1.392378e-06	1.712032e-06	1.712032e-06
1.904000e+03	1.906000e+03	1.392378e-06	1.712032e-06	1.712032e-06
1.904000e+03	1.906000e+03	2.423609e-06	2.994966e-06	2.994966e-06
1.904000e+03	1.906000e+03	2.423609e-06	2.994966e-06	2.994966e-06
1.906000e+03	1.908000e+03	5.081382e-07	6.214367e-07	6.214367e-07
1.906000e+03	1.908000e+03	4.836543e-07	5.942758e-07	5.942758e-07
1.906000e+03	1.908000e+03	4.836543e-07	5.942758e-07	5.942758e-07
1.906000e+03	1.908000e+03	5.081382e-07	6.214367e-07	6.214367e-07
1.908000e+03	1.910000e+03	1.014783e-06	1.250090e-06	1.250090e-06
1.908000e+03	1.910000e+03	1.014783e-06	1.250090e-06	1.250090e-06
1.908000e+03	1.910000e+03	8.617585e-07	1.059853e-06	1.059853e-06
1.908000e+03	1.910000e+03	8.617585e-07	1.059853e-06	1.059853e-06
1.910000e+03	1.912000e+03	9.024612e-07	1.088437e-06	1.088437e-06
1.910000e+03	1.912000e+03	9.024612e-07	1.088437e-06	1.088437e-06
1.910000e+03	1.912000e+03	7.596808e-07	9.191660e-07	9.191660e-07
1.910000e+03	1.912000e+03	7.596808e-07	9.191660e-07	9.191660e-07
1.912000e+03	1.914000e+03	7.728237e-07	9.490163e-07	9.490163e-07
1.912000e+03	1.914000e+03	9.882293e-07	1.212545e-06	1.212545e-06
1.912000e+03	1.914000e+03	7.728237e-07	9.490163e-07	9.490163e-07
1.912000e+03	1.914000e+03	9.882293e-07	1.212545e-06	1.212545e-06
1.914000e+03	1.916000e+03	1.786995e-06	2.226428e-06	2.226428e-06
1.914000e+03	1.916000e+03	1.795288e-06	2.240667e-06	2.240667e-06
1.914000e+03	1.916000e+03	1.795288e-06	2.240667e-06	2.240667e-06
1.914000e+03	1.916000e+03	1.786995e-06	2.226428e-06	2.226428e-06
1.916000e+03	1.918000e+03	1.286333e-06	1.572632e-06	1.572632e-06
1.916000e+03	1.918000e+03	1.286333e-06	1.572632e-06	1.572632e-06
1.916000e+03	1.918000e+03	1.116937e-06	1.367734e-06	1.367734e-06
1.916000e+03	1.918000e+03	1.116937e-06	1.367734e-06	1.367734e-06
1.918000e+03	1.920000e+03	1.016561e-06	1.221129e-06	1.221129e-06
1.918000e+03	1.920000e+03	1.016561e-06	1.221129e-06	1.221129e-06
1.918000e+03	1.920000e+03	8.651949e-07	1.039161e-06	1.039161e-06
1.918000e+03	1.920000e+03	8.651949e-07	1.039161e-06	1.039161e-06
1.920000e+03	1.922000e+03	5.332891e-07	6.435776e-07	6.435776e-07
1.920000e+03	1.922000e+03	8.171581e-07	9.876381e-07	9.876381e-07
1.920000e+03	1.922000e+03	8.171581e-07	9.876381e-07	9.876381e-07
1.920000e+03	1.922000e+03	5.332891e-07	6.435776e-07	6.435776e-07
1.922000e+03	1.924000e+03	9.956112e-07	1.223626e-06	1.223626e-06
1.922000e+03	1.924000e+03	9.956112e-07	1.223626e-06	1.223626e-06
1.922000e+03	1.924000e+03	9.633544e-07	1.185216e-06	1.185216e-06
1.922000e+03	1.924000e+03	9.633544e-07	1.185216e-06	1.185216e-06
1.924000e+03	1.926000e+03	8.252747e-07	1.003357e-06	1.003357e-06
1.924000e+03	1.926000e+03	8.252747e-07	1.003357e-06	1.003357e-06
1.924000e+03	1.926000e+03	7.584525e-07	9.217719e-07	9.217719e-07
1.924000e+03	1.926000e+03	7.584525e-07	9.217719e-07	9.217719e-07
1.926000e+03	1.928000e+03	6.348776e-07	7.779893e-07	7.779893e-07
1.926000e+03	1.928000e+03	6.348776e-07	7.779893e-07	7.779893e-07
1.926000e+03	1.928000e+03	5.795042e-07	7.024232e-07	7.024232e-07
1.926000e+03	1.928000e+03	5.795042e-07	7.024232e-07	7.024232e-07
1.928000e+03	1.930000e+03	1.382124e-06	1.705534e-06	1.705534e-06
1.928000e+03	1.930000e+03	1.382124e-06	1.705534e-06	1.705534e-06
1.928000e+03	1.930000e+03	1.124265e-06	1.389519e-06	1.389519e-06
1.928000e+03	1.930000e+03	1.124265e-06	1.389519e-06	1.389519e-06
1.930000e+03	1.932000e+03	9.457333e-07	1.149377e-06	1.149377e-06
1.930000e+03	1.932000e+03	9.457333e-07	1.149377e-06	1.149377e-06
1.930000e+03	1.932000e+03	8.796838e-07	1.068917e-06	1.068917e-06
1.930000e+03	1.932000e+03	8.796838e-07	1.068917e-06	1.068917e-06
1.932000e+03	1.934000e+03	1.567818e-06	1.882008e-06	1.882008e-06
1.932000e+03	1.934000e+03	1.567818e-06	1.882008e-06	1.882008e-06
1.932000e+03	1.934000e+03	1.303562e-06	1.570781e-06	1.570781e-06
1.932000e+03	1.934000e+03	1.303562e-06	1.570781e-06	1.570781e-06
1.934000e+03	1.936000e+03	9.219428e-07	1.144175e-06	1.144175e-06
1.934000e+03	1.936000e+03	8.383459e-07	1.033417e-06	1.033417e-06
1.934000e+03	1.936000e+03	8.383459e-07	1.033417e-06	1.033417e-06
1.934000e+03	1.936000e+03	9.219428e-07	1.144175e-06	1.144175e-06
1.936000e+03	1.938000e+03	6.547389e-07	7.925787e-07	7.925787e-07
1.936000e+03	1.938000e+03	6.547389e-07	7.925787e-07	7.925787e-07
1.936000e+03	1.938000e+03	5.600161e-07	6.776615e-07	6.776615e-07
1.936000e+03	1.938000e+03	5.600161e-07	6.776615e-07	6.776615e-07
1.938000e+03	1.940000e+03	3.473764e-06	4.301778e-06	4.301778e-06
1.938000e+03	1.940000e+03	3.473764e-06	4.301778e-06	4.301778e-06
1.938000e+03	1.940000e+03	2.158226e-06	2.666207e-06	2.666207e-06
1.938000e+03	1.940000e+03	2.158226e-06	2.666207e-06	2.666207e-06
1.940000e+03	1.942000e+03	6.612485e-07	8.011971e-07	8.011971e-07
1.940000e+03	1.942000e+03	6.612485e-07	8.011971e-07	8.011971e-07
1.940000e+03	1.942000e+03	7.544953e-07	9.195718e-07	9.195718e-07
1.940000e+03	1.942000e+03	7.544953e-07	9.195718e-07	9.195718e-07
1.942000e+03	1.944000e+03	8.506027e-07	1.042019e-06	1.042019e-06
1.942000e+03	1.944000e+03	8.506027e-07	1.042019e-06	1.042019e-06
1.942000e+03	1.944000e+03	6.708348e-07	8.181895e-07	8.181895e-07
1.942000e+03	1.944000e+03	6.708348e-07	8.181895e-07	8.181895e-07
1.944000e+03	1.946000e+03	8.963479e-07	1.113927e-06	1.113927e-06
1.944000e+03	1.946000e+03	8.963479e-07	1.113927e-06	1.113927e-06
1.944000e+03	1.946000e+03	8.788479e-07	1.083853e-06	1.083853e-06
1.944000e+03	1.946000e+03	8.788479e-07	1.083853e-06	1.083853e-06
1.946000e+03	1.948000e+03	1.527055e-06	1.880053e-06	1.880053e-06
1.946000e+03	1.948000e+03	1.527055e-06	1.880053e-06	1.880053e-06
1.946000e+03	1.948000e+03	1.339095e-06	1.649130e-06	1.649130e-06
1.946000e+03	1.948000e+03	1.339095e-06	1.649130e-06	1.649130e-06
1.948000e+03	1.950000e+03	1.005356e-06	1.236011e-06	1.236011e-06
1.948000e+03	1.950000e+03	1.005356e-06	1.236011e-06	1.236011e-06
1.948000e+03	1.950000e+03	9.205948e-07	1.132161e-06	1.132161e-06
1.948000e+03	1.950000e+03	9.205948e-07	1.132161e-06	1.132161e-06
1.950000e+03	1.952000e+03	3.354115e-07	4.043661e-07	4.043661e-07
1.950000e+03	1.952000e+03	4.613494e-07	5.673757e-07	5.673757e-07
1.950000e+03	1.952000e+03	4.613494e-07	5.673757e-07	5.673757e-07
1.950000e+03	1.952000e+03	3.354115e-07	4.043661e-07	4.043661e-07
1.952000e+03	1.954000e+03	1.927645e-06	2.357282e-06	2.357282e-06
1.952000e+03	1.954000e+03	1.927645e-06	2.357282e-06	2.357282e-06
1.952000e+03	1.954000e+03	1.450390e-06	1.778354e-06	1.778354e-06
1.952000e+03	1.954000e+03	1.450390e-06	1.778354e-06	1.778354e-06
1.954000e+03	1.956000e+03	2.006379e-06	2.505396e-06	2.505396e-06
1.954000e+03	1.956000e+03	2.006379e-06	2.505396e-06	2.505396e-06
1.954000e+03	1.956000e+03	1.485363e-06	1.852677e-06	1.852677e-06
1.954000e+03	1.956000e+03	1.485363e-06	1.852677e-06	1.852677e-06
1.956000e+03	1.958000e+03	2.036314e-06	2.481318e-06	2.481318e-06
1.956000e+03	1.958000e+03	2.357733e-06	2.871371e-06	2.871371e-06
1.956000e+03	1.958000e+03	2.357733e-06	2.871371e-06	2.871371e-06
1.956000e+03	1.958000e+03	2.036314e-06	2.481318e-06	2.481318e-06
1.958000e+03	1.960000e+03	1.364036e-06	1.686711e-06	1.686711e-06
1.958000e+03	1.960000e+03	1.364036e-06	1.686711e-06	1.686711e-06
1.958000e+03	1.960000e+03	1.728638e-06	2.144064e-06	2.144064e-06
1.958000e+03	1.960000e+03	1.728638e-06	2.144064e-06	2.144064e-06
1.960000e+03	1.962000e+03	6.523660e-07	8.075253e-07	8.075253e-07
1.960000e+03	1.962000e+03	6.523660e-07	8.075253e-07	8.075253e-07
1.960000e+03	1.962000e+03	8.233942e-07	1.013907e-06	1.013907e-06
1.960000e+03	1.962000e+03	8.233942e-07	1.013907e-06	1.013907e-06
1.962000e+03	1.964000e+03	5.046670e-07	6.146314e-07	6.146314e-07
1.962000e+03	1.964000e+03	5.046670e-07	6.146314e-07	6.146314e-07
1.962000e+03	1.964000e+03	1.071900e-06	1.306594e-06	1.306594e-06
1.962000e+03	1.964000e+03	1.071900e-06	1.306594e-06	1.306594e-06
1.964000e+03	1.966000e+03	3.722668e-07	4.567390e-07	4.567390e-07
1.964000e+03	1.966000e+03	3.439502e-07	4.212199e-07	4.212199e-07
1.964000e+03	1.966000e+03	3.439502e-07	4.212199e-07	4.212199e-07
1.964000e+03	1.966000e+03	3.722668e-07	4.567390e-07	4.567390e-07
1.966000e+03	1.968000e+03	1.133841e-06	1.377626e-06	1.377626e-06
1.966000e+03	1.968000e+03	1.133841e-06	1.377626e-06	1.377626e-06
1.966000e+03	1.968000e+03	9.422043e-07	1.151931e-06	1.151931e-06
1.966000e+03	1.968000e+03	9.422043e-07	1.151931e-06	1.151931e-06
1.968000e+03	1.970000e+03	7.660012e-07	9.385799e-07	9.385799e-07
1.968000e+03	1.970000e+03	7.660012e-07	9.385799e-07	9.385799e-07
1.968000e+03	1.970000e+03	6.564895e-07	8.056609e-07	8.056609e-07
1.968000e+03	1.970000e+03	6.564895e-07	8.056609e-07	8.056609e-07
1.970000e+03	1.972000e+03	8.082932e-07	9.911237e-07	9.911237e-07
1.970000e+03	1.972000e+03	7.710938e-07	9.440471e-07	9.440471e-07
1.970000e+03	1.972000e+03	7.710938e-07	9.440471e-07	9.440471e-07
1.970000e+03	1.972000e+03	8.082932e-07	9.911237e-07	9.911237e-07
1.972000e+03	1.974000e+03	1.059455e-06	1.307226e-06	1.307226e-06
1.972000e+03	1.974000e+03	1.059455e-06	1.307226e-06	1.307226e-06
1.972000e+03	1.974000e+03	1.499957e-06	1.837852e-06	1.837852e-06
1.972000e+03	1.974000e+03	1.499957e-06	1.837852e-06	1.837852e-06
1.974000e+03	1.976000e+03	1.439562e-06	1.760201e-06	1.760201e-06
1.974000e+03	1.976000e+03	1.439562e-06	1.760201e-06	1.760201e-06
1.974000e+03	1.976000e+03	1.291060e-06	1.582344e-06	1.582344e-06
1.974000e+03	1.976000e+03	1.291060e-06	1.582344e-06	1.582344e-06
1.976000e+03	1.978000e+03	6.633291e-07	8.273042e-07	8.273042e-07
1.976000e+03	1.978000e+03	6.633291e-07	8.273042e-07	8.273042e-07
1.976000e+03	1.978000e+03	7.107406e-07	8.827038e-07	8.827038e-07
1.976000e+03	1.978000e+03	7.107406e-07	8.827038e-07	8.827038e-07
1.978000e+03	1.980000e+03	2.561416e-06	3.218803e-06	3.218803e-06
1.978000e+03	1.980000e+03	2.928629e-06	3.657932e-06	3.657932e-06
1.978000e+03	1.980000e+03	2.928629e-06	3.657932e-06	3.657932e-06
1.978000e+03	1.980000e+03	2.561416e-06	3.218803e-06	3.218803e-06
1.980000e+03	1.982000e+03	9.737175e-07	1.195070e-06	1.195070e-06
1.980000e+03	1.982000e+03	9.737175e-07	1.195070e-06	1.195070e-06
1.980000e+03	1.982000e+03	8.714584e-07	1.066328e-06	1.066328e-06
1.980000e+03	1.982000e+03	8.714584e-07	1.066328e-06	1.066328e-06
1.982000e+03	1.984000e+03	7.205837e-07	8.939633e-07	8.939633e-07
1.982000e+03	1.984000e+03	7.205837e-07	8.939633e-07	8.939633e-07
1.982000e+03	1.984000e+03	6.463039e-07	7.999263e-07	7.999263e-07
1.982000e+03	1.984000e+03	6.463039e-07	7.999263e-07	7.999263e-07
1.984000e+03	1.986000e+03	5.929057e-07	7.242935e-07	7.242935e-07
1.984000e+03	1.986000e+03	5.929057e-07	7.242935e-07	7.242935e-07
1.984000e+03	1.986000e+03	4.550636e-07	5.567999e-07	5.567999e-07
1.984000e+03	1.986000e+03	4.550636e-07	5.567999e-07	5.567999e-07
1.986000e+03	1.988000e+03	1.502893e-06	1.845192e-06	1.845192e-06
1.986000e+03	1.988000e+03	1.502893e-06	1.845192e-06	1.845192e-06
1.986000e+03	1.988000e+03	1.521520e-06	1.844772e-06	1.844772e-06
1.986000e+03	1.988000e+03	1.521520e-06	1.844772e-06	1.844772e-06
1.988000e+03	1.990000e+03	1.287621e-06	1.563859e-06	1.563859e-06
1.988000e+03	1.990000e+03	1.287621e-06	1.563859e-06	1.563859e-06
1.988000e+03	1.990000e+03	1.083873e-06	1.318190e-06	1.318190e-06
1.988000e+03	1.990000e+03	1.083873e-06	1.318190e-06	1.318190e-06
1.990000e+03	1.992000e+03	9.447799e-07	1.140619e-06	1.140619e-06
1.990000e+03	1.992000e+03	9.447799e-07	1.140619e-06	1.140619e-06
1.990000e+03	1.992000e+03	1.056651e-06	1.298559e-06	1.298559e-06
1.990000e+03	1.992000e+03	1.056651e-06	1.298559e-06	1.298559e-06
1.992000e+03	1.994000e+03	1.351215e-06	1.661286e-06	1.661286e-06
1.992000e+03	1.994000e+03	1.045508e-06	1.281649e-06	1.281649e-06
1.992000e+03	1.994000e+03	1.045508e-06	1.281649e-06	1.281649e-06
1.992000e+03	1.994000e+03	1.351215e-06	1.661286e-06	1.661286e-06
1.994000e+03	1.996000e+03	1.336032e-06	1.634687e-06	1.634687e-06
1.994000e+03	1.996000e+03	1.336032e-06	1.634687e-06	1.634687e-06
1.994000e+03	1.996000e+03	1.480513e-06	1.810807e-06	1.810807e-06
1.994000e+03	1.996000e+03	1.480513e-06	1.810807e-06	1.810807e-06
1.996000e+03	1.998000e+03	5.766264e-07	7.188540e-07	7.188540e-07
1.996000e+03	1.998000e+03	5.766264e-07	7.188540e-07	7.188540e-07
1.996000e+03	1.998000e+03	7.117120e-07	8.821568e-07	8.821568e-07
1.996000e+03	1.998000e+03	7.117120e-07	8.821568e-07	8.821568e-07
1.998000e+03	2.000000e+03	1.300009e-06	1.586369e-06	1.586369e-06
1.998000e+03	2.000000e+03	1.300009e-06	1.586369e-06	1.586369e-06
1.998000e+03	2.000000e+03	1.086110e-06	1.324173e-06	1.324173e-06
1.998000e+03	2.000000e+03	1.086110e-06	1.324173e-06	1.324173e-06
# END HISTO1D


# BEGIN HISTO1D /EW-LO
ErrorBandColor=red!80!black
ErrorBandOpacity=0.2
ErrorBands=1
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 0, dn: 0}}, 2: {"": {up: 0, dn: 0}}, 3: {"": {up: 0, dn: 0}}, 4: {"": {up: 1.23533e-06, dn: 1.55004e-06}}, 5: {"": {up: 6.724800000000028e-06, dn: 8.559299999999991e-06}}, 6: {"": {up: 1.330329999999998e-05, dn: 1.721739999999995e-05}}, 7: {"": {up: 1.897690000000007e-05, dn: 2.499229999999993e-05}}, 8: {"": {up: 2.31509999999999e-05, dn: 3.105600000000001e-05}}, 9: {"": {up: 2.633299999999991e-05, dn: 3.593200000000002e-05}}, 10: {"": {up: 2.892800000000011e-05, dn: 4.010600000000004e-05}}, 11: {"": {up: 3.14349999999998e-05, dn: 4.418100000000034e-05}}, 12: {"": {up: 3.381499999999997e-05, dn: 4.810799999999983e-05}}, 13: {"": {up: 3.602800000000001e-05, dn: 5.186600000000024e-05}}, 14: {"": {up: 3.855800000000017e-05, dn: 5.600800000000019e-05}}, 15: {"": {up: 4.063799999999996e-05, dn: 5.964800000000025e-05}}, 16: {"": {up: 4.417699999999984e-05, dn: 6.508100000000025e-05}}, 17: {"": {up: 4.74150000000003e-05, dn: 7.02000000000003e-05}}, 18: {"": {up: 5.233499999999971e-05, dn: 7.725500000000003e-05}}, 19: {"": {up: 5.823399999999989e-05, dn: 8.51389999999997e-05}}, 20: {"": {up: 6.72499999999996e-05, dn: 9.600799999999986e-05}}, 21: {"": {up: 7.075699999999942e-05, dn: 9.800600000000031e-05}}, 22: {"": {up: 4.896200000000005e-05, dn: 6.636199999999993e-05}}, 23: {"": {up: 3.336900000000011e-05, dn: 4.468599999999994e-05}}, 24: {"": {up: 2.915199999999995e-05, dn: 3.88080000000002e-05}}, 25: {"": {up: 2.742400000000007e-05, dn: 3.648200000000001e-05}}, 26: {"": {up: 2.706600000000007e-05, dn: 3.599699999999985e-05}}, 27: {"": {up: 2.71990000000001e-05, dn: 3.6192e-05}}, 28: {"": {up: 2.756399999999989e-05, dn: 3.677299999999993e-05}}, 29: {"": {up: 2.841499999999995e-05, dn: 3.803199999999991e-05}}, 30: {"": {up: 2.966899999999996e-05, dn: 3.989100000000001e-05}}, 31: {"": {up: 3.13729999999999e-05, dn: 4.245600000000018e-05}}, 32: {"": {up: 3.351799999999974e-05, dn: 4.577900000000013e-05}}, 33: {"": {up: 3.691499999999978e-05, dn: 5.098400000000001e-05}}, 34: {"": {up: 4.1901e-05, dn: 5.874500000000024e-05}}, 35: {"": {up: 4.982700000000012e-05, dn: 7.129399999999996e-05}}, 36: {"": {up: 6.374200000000031e-05, dn: 9.37840000000004e-05}}, 37: {"": {up: 9.293099999999922e-05, dn: 0.0001421400000000007}}, 38: {"": {up: 0.00017468, dn: 0.0002829299999999972}}, 39: {"": {up: 0.0005639199999999955, dn: 0.0009985599999999956}}, 40: {"": {up: 0.0006887000000000143, dn: 0.001342399999999994}}, 41: {"": {up: 9.464e-05, dn: 0.0002240199999999984}}, 42: {"": {up: 1.652800000000003e-05, dn: 5.731500000000049e-05}}, 43: {"": {up: 2.445999999999698e-06, dn: 2.188700000000082e-05}}, 44: {"": {up: 0, dn: 1.025700000000006e-05}}, 45: {"": {up: 0, dn: 5.429999999999845e-06}}, 46: {"": {up: 0, dn: 3.425000000000043e-06}}, 47: {"": {up: 0, dn: 2.433000000000036e-06}}, 48: {"": {up: 0, dn: 1.950400000000048e-06}}, 49: {"": {up: 0, dn: 1.690099999999972e-06}}, 50: {"": {up: 0, dn: 1.515499999999955e-06}}, 51: {"": {up: 0, dn: 1.379499999999982e-06}}, 52: {"": {up: 0, dn: 1.259800000000038e-06}}, 53: {"": {up: 0, dn: 1.240000000000008e-06}}, 54: {"": {up: 0, dn: 1.182300000000065e-06}}, 55: {"": {up: 0, dn: 1.102799999999952e-06}}, 56: {"": {up: 0, dn: 1.05579999999997e-06}}, 57: {"": {up: 0, dn: 1.005100000000029e-06}}, 58: {"": {up: 0, dn: 9.739000000000145e-07}}, 59: {"": {up: 0, dn: 1.057599999999988e-06}}, 60: {"": {up: 0, dn: 1.069699999999994e-06}}, 61: {"": {up: 0, dn: 1.071300000000052e-06}}, 62: {"": {up: 0, dn: 1.101399999999962e-06}}, 63: {"": {up: 0, dn: 1.084899999999973e-06}}, 64: {"": {up: 0, dn: 1.159000000000034e-06}}, 65: {"": {up: 0, dn: 1.264700000000029e-06}}, 66: {"": {up: 0, dn: 1.309699999999978e-06}}, 67: {"": {up: 0, dn: 1.39239999999999e-06}}, 68: {"": {up: 0, dn: 1.371899999999993e-06}}, 69: {"": {up: 0, dn: 1.470299999999992e-06}}, 70: {"": {up: 0, dn: 1.50549999999996e-06}}, 71: {"": {up: 7.910000000003114e-08, dn: 1.61489999999997e-06}}, 72: {"": {up: 1.674000000000011e-07, dn: 1.682700000000051e-06}}, 73: {"": {up: 2.005999999999926e-07, dn: 1.721200000000006e-06}}, 74: {"": {up: 3.173999999999777e-07, dn: 1.822099999999991e-06}}, 75: {"": {up: 4.344999999999566e-07, dn: 1.906000000000032e-06}}, 76: {"": {up: 5.146999999999834e-07, dn: 1.97120000000004e-06}}, 77: {"": {up: 5.638000000000301e-07, dn: 2.015899999999995e-06}}, 78: {"": {up: 7.100000000000118e-07, dn: 2.1353e-06}}, 79: {"": {up: 8.051000000000239e-07, dn: 2.201399999999989e-06}}, 80: {"": {up: 0, dn: 0}}, 81: {"": {up: 0, dn: 0}}, 82: {"": {up: 0, dn: 0}}, 83: {"": {up: 0, dn: 0}}, 84: {"": {up: 0, dn: 0}}, 85: {"": {up: 0, dn: 0}}, 86: {"": {up: 0, dn: 0}}, 87: {"": {up: 0, dn: 0}}, 88: {"": {up: 0, dn: 0}}, 89: {"": {up: 0, dn: 0}}, 90: {"": {up: 0, dn: 0}}, 91: {"": {up: 0, dn: 0}}, 92: {"": {up: 0, dn: 0}}, 93: {"": {up: 0, dn: 0}}, 94: {"": {up: 0, dn: 0}}, 95: {"": {up: 0, dn: 0}}, 96: {"": {up: 0, dn: 0}}, 97: {"": {up: 0, dn: 0}}, 98: {"": {up: 0, dn: 0}}, 99: {"": {up: 0, dn: 0}}, 100: {"": {up: 0, dn: 0}}, 101: {"": {up: 0, dn: 0}}, 102: {"": {up: 0, dn: 0}}, 103: {"": {up: 0, dn: 0}}, 104: {"": {up: 0, dn: 0}}, 105: {"": {up: 0, dn: 0}}, 106: {"": {up: 0, dn: 0}}, 107: {"": {up: 0, dn: 0}}, 108: {"": {up: 0, dn: 0}}, 109: {"": {up: 0, dn: 0}}, 110: {"": {up: 0, dn: 0}}, 111: {"": {up: 0, dn: 0}}, 112: {"": {up: 0, dn: 0}}, 113: {"": {up: 0, dn: 0}}, 114: {"": {up: 0, dn: 0}}, 115: {"": {up: 0, dn: 0}}, 116: {"": {up: 0, dn: 0}}, 117: {"": {up: 0, dn: 0}}, 118: {"": {up: 0, dn: 0}}, 119: {"": {up: 0, dn: 0}}, 120: {"": {up: 0, dn: 0}}, 121: {"": {up: 0, dn: 0}}, 122: {"": {up: 0, dn: 0}}, 123: {"": {up: 0, dn: 0}}, 124: {"": {up: 0, dn: 0}}, 125: {"": {up: 0, dn: 0}}, 126: {"": {up: 0, dn: 0}}, 127: {"": {up: 0, dn: 0}}, 128: {"": {up: 0, dn: 0}}, 129: {"": {up: 0, dn: 0}}, 130: {"": {up: 0, dn: 0}}, 131: {"": {up: 0, dn: 0}}, 132: {"": {up: 0, dn: 0}}, 133: {"": {up: 0, dn: 0}}, 134: {"": {up: 0, dn: 0}}, 135: {"": {up: 0, dn: 0}}, 136: {"": {up: 0, dn: 0}}, 137: {"": {up: 0, dn: 0}}, 138: {"": {up: 0, dn: 0}}, 139: {"": {up: 0, dn: 0}}, 140: {"": {up: 0, dn: 0}}, 141: {"": {up: 0, dn: 0}}, 142: {"": {up: 0, dn: 0}}, 143: {"": {up: 0, dn: 0}}, 144: {"": {up: 0, dn: 0}}, 145: {"": {up: 0, dn: 0}}, 146: {"": {up: 0, dn: 0}}, 147: {"": {up: 0, dn: 0}}, 148: {"": {up: 0, dn: 0}}, 149: {"": {up: 0, dn: 0}}, 150: {"": {up: 0, dn: 0}}, 151: {"": {up: 0, dn: 0}}, 152: {"": {up: 0, dn: 0}}, 153: {"": {up: 0, dn: 0}}, 154: {"": {up: 0, dn: 0}}, 155: {"": {up: 0, dn: 0}}, 156: {"": {up: 0, dn: 0}}, 157: {"": {up: 0, dn: 0}}, 158: {"": {up: 0, dn: 0}}, 159: {"": {up: 0, dn: 0}}, 160: {"": {up: 0, dn: 0}}, 161: {"": {up: 0, dn: 0}}, 162: {"": {up: 0, dn: 0}}, 163: {"": {up: 0, dn: 0}}, 164: {"": {up: 0, dn: 0}}, 165: {"": {up: 0, dn: 0}}, 166: {"": {up: 0, dn: 0}}, 167: {"": {up: 0, dn: 0}}, 168: {"": {up: 0, dn: 0}}, 169: {"": {up: 0, dn: 0}}, 170: {"": {up: 0, dn: 0}}, 171: {"": {up: 0, dn: 0}}, 172: {"": {up: 0, dn: 0}}, 173: {"": {up: 0, dn: 0}}, 174: {"": {up: 0, dn: 0}}, 175: {"": {up: 0, dn: 0}}, 176: {"": {up: 0, dn: 0}}, 177: {"": {up: 0, dn: 0}}, 178: {"": {up: 0, dn: 0}}, 179: {"": {up: 0, dn: 0}}, 180: {"": {up: 0, dn: 0}}, 181: {"": {up: 0, dn: 0}}, 182: {"": {up: 0, dn: 0}}, 183: {"": {up: 0, dn: 0}}, 184: {"": {up: 0, dn: 0}}, 185: {"": {up: 0, dn: 0}}, 186: {"": {up: 0, dn: 0}}, 187: {"": {up: 0, dn: 0}}, 188: {"": {up: 0, dn: 0}}, 189: {"": {up: 0, dn: 0}}, 190: {"": {up: 0, dn: 0}}, 191: {"": {up: 0, dn: 0}}, 192: {"": {up: 0, dn: 0}}, 193: {"": {up: 0, dn: 0}}, 194: {"": {up: 0, dn: 0}}, 195: {"": {up: 0, dn: 0}}, 196: {"": {up: 0, dn: 0}}, 197: {"": {up: 0, dn: 0}}, 198: {"": {up: 0, dn: 0}}, 199: {"": {up: 0, dn: 0}}, 200: {"": {up: 0, dn: 0}}, 201: {"": {up: 0, dn: 0}}, 202: {"": {up: 0, dn: 0}}, 203: {"": {up: 0, dn: 0}}, 204: {"": {up: 0, dn: 0}}, 205: {"": {up: 0, dn: 0}}, 206: {"": {up: 0, dn: 0}}, 207: {"": {up: 0, dn: 0}}, 208: {"": {up: 0, dn: 0}}, 209: {"": {up: 0, dn: 0}}, 210: {"": {up: 0, dn: 0}}, 211: {"": {up: 0, dn: 0}}, 212: {"": {up: 0, dn: 0}}, 213: {"": {up: 0, dn: 0}}, 214: {"": {up: 0, dn: 0}}, 215: {"": {up: 0, dn: 0}}, 216: {"": {up: 0, dn: 0}}, 217: {"": {up: 0, dn: 0}}, 218: {"": {up: 0, dn: 0}}, 219: {"": {up: 0, dn: 0}}, 220: {"": {up: 0, dn: 0}}, 221: {"": {up: 0, dn: 0}}, 222: {"": {up: 0, dn: 0}}, 223: {"": {up: 0, dn: 0}}, 224: {"": {up: 0, dn: 0}}, 225: {"": {up: 0, dn: 0}}, 226: {"": {up: 0, dn: 0}}, 227: {"": {up: 0, dn: 0}}, 228: {"": {up: 0, dn: 0}}, 229: {"": {up: 0, dn: 0}}, 230: {"": {up: 0, dn: 0}}, 231: {"": {up: 0, dn: 0}}, 232: {"": {up: 0, dn: 0}}, 233: {"": {up: 0, dn: 0}}, 234: {"": {up: 0, dn: 0}}, 235: {"": {up: 0, dn: 0}}, 236: {"": {up: 0, dn: 0}}, 237: {"": {up: 0, dn: 0}}, 238: {"": {up: 0, dn: 0}}, 239: {"": {up: 0, dn: 0}}, 240: {"": {up: 0, dn: 0}}, 241: {"": {up: 0, dn: 0}}, 242: {"": {up: 0, dn: 0}}, 243: {"": {up: 0, dn: 0}}, 244: {"": {up: 0, dn: 0}}, 245: {"": {up: 0, dn: 0}}, 246: {"": {up: 0, dn: 0}}, 247: {"": {up: 0, dn: 0}}, 248: {"": {up: 0, dn: 0}}, 249: {"": {up: 0, dn: 0}}, 250: {"": {up: 0, dn: 0}}, 251: {"": {up: 0, dn: 0}}, 252: {"": {up: 0, dn: 0}}, 253: {"": {up: 0, dn: 0}}, 254: {"": {up: 0, dn: 0}}, 255: {"": {up: 0, dn: 0}}, 256: {"": {up: 0, dn: 0}}, 257: {"": {up: 0, dn: 0}}, 258: {"": {up: 0, dn: 0}}, 259: {"": {up: 0, dn: 0}}, 260: {"": {up: 0, dn: 0}}, 261: {"": {up: 0, dn: 0}}, 262: {"": {up: 0, dn: 0}}, 263: {"": {up: 0, dn: 0}}, 264: {"": {up: 0, dn: 0}}, 265: {"": {up: 0, dn: 0}}, 266: {"": {up: 0, dn: 0}}, 267: {"": {up: 0, dn: 0}}, 268: {"": {up: 0, dn: 0}}, 269: {"": {up: 0, dn: 0}}, 270: {"": {up: 0, dn: 0}}, 271: {"": {up: 0, dn: 0}}, 272: {"": {up: 0, dn: 0}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 0, dn: 0}}, 276: {"": {up: 0, dn: 0}}, 277: {"": {up: 0, dn: 0}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 0, dn: 0}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 0, dn: 0}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 0, dn: 0}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 0, dn: 0}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}, 650: {"": {up: 0, dn: 0}}, 651: {"": {up: 0, dn: 0}}, 652: {"": {up: 0, dn: 0}}, 653: {"": {up: 0, dn: 0}}, 654: {"": {up: 0, dn: 0}}, 655: {"": {up: 0, dn: 0}}, 656: {"": {up: 0, dn: 0}}, 657: {"": {up: 0, dn: 0}}, 658: {"": {up: 0, dn: 0}}, 659: {"": {up: 0, dn: 0}}, 660: {"": {up: 0, dn: 0}}, 661: {"": {up: 0, dn: 0}}, 662: {"": {up: 0, dn: 0}}, 663: {"": {up: 0, dn: 0}}, 664: {"": {up: 0, dn: 0}}, 665: {"": {up: 0, dn: 0}}, 666: {"": {up: 0, dn: 0}}, 667: {"": {up: 0, dn: 0}}, 668: {"": {up: 0, dn: 0}}, 669: {"": {up: 0, dn: 0}}, 670: {"": {up: 0, dn: 0}}, 671: {"": {up: 0, dn: 0}}, 672: {"": {up: 0, dn: 0}}, 673: {"": {up: 0, dn: 0}}, 674: {"": {up: 0, dn: 0}}, 675: {"": {up: 0, dn: 0}}, 676: {"": {up: 0, dn: 0}}, 677: {"": {up: 0, dn: 0}}, 678: {"": {up: 0, dn: 0}}, 679: {"": {up: 0, dn: 0}}, 680: {"": {up: 0, dn: 0}}, 681: {"": {up: 0, dn: 0}}, 682: {"": {up: 0, dn: 0}}, 683: {"": {up: 0, dn: 0}}, 684: {"": {up: 0, dn: 0}}, 685: {"": {up: 0, dn: 0}}, 686: {"": {up: 0, dn: 0}}, 687: {"": {up: 0, dn: 0}}, 688: {"": {up: 0, dn: 0}}, 689: {"": {up: 0, dn: 0}}, 690: {"": {up: 0, dn: 0}}, 691: {"": {up: 0, dn: 0}}, 692: {"": {up: 0, dn: 0}}, 693: {"": {up: 0, dn: 0}}, 694: {"": {up: 0, dn: 0}}, 695: {"": {up: 0, dn: 0}}, 696: {"": {up: 0, dn: 0}}, 697: {"": {up: 0, dn: 0}}, 698: {"": {up: 0, dn: 0}}, 699: {"": {up: 0, dn: 0}}, 700: {"": {up: 0, dn: 0}}, 701: {"": {up: 0, dn: 0}}, 702: {"": {up: 0, dn: 0}}, 703: {"": {up: 0, dn: 0}}, 704: {"": {up: 0, dn: 0}}, 705: {"": {up: 0, dn: 0}}, 706: {"": {up: 0, dn: 0}}, 707: {"": {up: 0, dn: 0}}, 708: {"": {up: 0, dn: 0}}, 709: {"": {up: 0, dn: 0}}, 710: {"": {up: 0, dn: 0}}, 711: {"": {up: 0, dn: 0}}, 712: {"": {up: 0, dn: 0}}, 713: {"": {up: 0, dn: 0}}, 714: {"": {up: 0, dn: 0}}, 715: {"": {up: 0, dn: 0}}, 716: {"": {up: 0, dn: 0}}, 717: {"": {up: 0, dn: 0}}, 718: {"": {up: 0, dn: 0}}, 719: {"": {up: 0, dn: 0}}, 720: {"": {up: 0, dn: 0}}, 721: {"": {up: 0, dn: 0}}, 722: {"": {up: 0, dn: 0}}, 723: {"": {up: 0, dn: 0}}, 724: {"": {up: 0, dn: 0}}, 725: {"": {up: 0, dn: 0}}, 726: {"": {up: 0, dn: 0}}, 727: {"": {up: 0, dn: 0}}, 728: {"": {up: 0, dn: 0}}, 729: {"": {up: 0, dn: 0}}, 730: {"": {up: 0, dn: 0}}, 731: {"": {up: 0, dn: 0}}, 732: {"": {up: 0, dn: 0}}, 733: {"": {up: 0, dn: 0}}, 734: {"": {up: 0, dn: 0}}, 735: {"": {up: 0, dn: 0}}, 736: {"": {up: 0, dn: 0}}, 737: {"": {up: 0, dn: 0}}, 738: {"": {up: 0, dn: 0}}, 739: {"": {up: 0, dn: 0}}, 740: {"": {up: 0, dn: 0}}, 741: {"": {up: 0, dn: 0}}, 742: {"": {up: 0, dn: 0}}, 743: {"": {up: 0, dn: 0}}, 744: {"": {up: 0, dn: 0}}, 745: {"": {up: 0, dn: 0}}, 746: {"": {up: 0, dn: 0}}, 747: {"": {up: 0, dn: 0}}, 748: {"": {up: 0, dn: 0}}, 749: {"": {up: 0, dn: 0}}, 750: {"": {up: 0, dn: 0}}, 751: {"": {up: 0, dn: 0}}, 752: {"": {up: 0, dn: 0}}, 753: {"": {up: 0, dn: 0}}, 754: {"": {up: 0, dn: 0}}, 755: {"": {up: 0, dn: 0}}, 756: {"": {up: 0, dn: 0}}, 757: {"": {up: 0, dn: 0}}, 758: {"": {up: 0, dn: 0}}, 759: {"": {up: 0, dn: 0}}, 760: {"": {up: 0, dn: 0}}, 761: {"": {up: 0, dn: 0}}, 762: {"": {up: 0, dn: 0}}, 763: {"": {up: 0, dn: 0}}, 764: {"": {up: 0, dn: 0}}, 765: {"": {up: 0, dn: 0}}, 766: {"": {up: 0, dn: 0}}, 767: {"": {up: 0, dn: 0}}, 768: {"": {up: 0, dn: 0}}, 769: {"": {up: 0, dn: 0}}, 770: {"": {up: 0, dn: 0}}, 771: {"": {up: 0, dn: 0}}, 772: {"": {up: 0, dn: 0}}, 773: {"": {up: 0, dn: 0}}, 774: {"": {up: 0, dn: 0}}, 775: {"": {up: 0, dn: 0}}, 776: {"": {up: 0, dn: 0}}, 777: {"": {up: 0, dn: 0}}, 778: {"": {up: 0, dn: 0}}, 779: {"": {up: 0, dn: 0}}, 780: {"": {up: 0, dn: 0}}, 781: {"": {up: 0, dn: 0}}, 782: {"": {up: 0, dn: 0}}, 783: {"": {up: 0, dn: 0}}, 784: {"": {up: 0, dn: 0}}, 785: {"": {up: 0, dn: 0}}, 786: {"": {up: 0, dn: 0}}, 787: {"": {up: 0, dn: 0}}, 788: {"": {up: 0, dn: 0}}, 789: {"": {up: 0, dn: 0}}, 790: {"": {up: 0, dn: 0}}, 791: {"": {up: 0, dn: 0}}, 792: {"": {up: 0, dn: 0}}, 793: {"": {up: 0, dn: 0}}, 794: {"": {up: 0, dn: 0}}, 795: {"": {up: 0, dn: 0}}, 796: {"": {up: 0, dn: 0}}, 797: {"": {up: 0, dn: 0}}, 798: {"": {up: 0, dn: 0}}, 799: {"": {up: 0, dn: 0}}, 800: {"": {up: 0, dn: 0}}, 801: {"": {up: 0, dn: 0}}, 802: {"": {up: 0, dn: 0}}, 803: {"": {up: 0, dn: 0}}, 804: {"": {up: 0, dn: 0}}, 805: {"": {up: 0, dn: 0}}, 806: {"": {up: 0, dn: 0}}, 807: {"": {up: 0, dn: 0}}, 808: {"": {up: 0, dn: 0}}, 809: {"": {up: 0, dn: 0}}, 810: {"": {up: 0, dn: 0}}, 811: {"": {up: 0, dn: 0}}, 812: {"": {up: 0, dn: 0}}, 813: {"": {up: 0, dn: 0}}, 814: {"": {up: 0, dn: 0}}, 815: {"": {up: 0, dn: 0}}, 816: {"": {up: 0, dn: 0}}, 817: {"": {up: 0, dn: 0}}, 818: {"": {up: 0, dn: 0}}, 819: {"": {up: 0, dn: 0}}, 820: {"": {up: 0, dn: 0}}, 821: {"": {up: 0, dn: 0}}, 822: {"": {up: 0, dn: 0}}, 823: {"": {up: 0, dn: 0}}, 824: {"": {up: 0, dn: 0}}, 825: {"": {up: 0, dn: 0}}, 826: {"": {up: 0, dn: 0}}, 827: {"": {up: 0, dn: 0}}, 828: {"": {up: 0, dn: 0}}, 829: {"": {up: 0, dn: 0}}, 830: {"": {up: 0, dn: 0}}, 831: {"": {up: 0, dn: 0}}, 832: {"": {up: 0, dn: 0}}, 833: {"": {up: 0, dn: 0}}, 834: {"": {up: 0, dn: 0}}, 835: {"": {up: 0, dn: 0}}, 836: {"": {up: 0, dn: 0}}, 837: {"": {up: 0, dn: 0}}, 838: {"": {up: 0, dn: 0}}, 839: {"": {up: 0, dn: 0}}, 840: {"": {up: 0, dn: 0}}, 841: {"": {up: 0, dn: 0}}, 842: {"": {up: 0, dn: 0}}, 843: {"": {up: 0, dn: 0}}, 844: {"": {up: 0, dn: 0}}, 845: {"": {up: 0, dn: 0}}, 846: {"": {up: 0, dn: 0}}, 847: {"": {up: 0, dn: 0}}, 848: {"": {up: 0, dn: 0}}, 849: {"": {up: 0, dn: 0}}, 850: {"": {up: 0, dn: 0}}, 851: {"": {up: 0, dn: 0}}, 852: {"": {up: 0, dn: 0}}, 853: {"": {up: 0, dn: 0}}, 854: {"": {up: 0, dn: 0}}, 855: {"": {up: 0, dn: 0}}, 856: {"": {up: 0, dn: 0}}, 857: {"": {up: 0, dn: 0}}, 858: {"": {up: 0, dn: 0}}, 859: {"": {up: 0, dn: 0}}, 860: {"": {up: 0, dn: 0}}, 861: {"": {up: 0, dn: 0}}, 862: {"": {up: 0, dn: 0}}, 863: {"": {up: 0, dn: 0}}, 864: {"": {up: 0, dn: 0}}, 865: {"": {up: 0, dn: 0}}, 866: {"": {up: 0, dn: 0}}, 867: {"": {up: 0, dn: 0}}, 868: {"": {up: 0, dn: 0}}, 869: {"": {up: 0, dn: 0}}, 870: {"": {up: 0, dn: 0}}, 871: {"": {up: 0, dn: 0}}, 872: {"": {up: 0, dn: 0}}, 873: {"": {up: 0, dn: 0}}, 874: {"": {up: 0, dn: 0}}, 875: {"": {up: 0, dn: 0}}, 876: {"": {up: 0, dn: 0}}, 877: {"": {up: 0, dn: 0}}, 878: {"": {up: 0, dn: 0}}, 879: {"": {up: 0, dn: 0}}, 880: {"": {up: 0, dn: 0}}, 881: {"": {up: 0, dn: 0}}, 882: {"": {up: 0, dn: 0}}, 883: {"": {up: 0, dn: 0}}, 884: {"": {up: 0, dn: 0}}, 885: {"": {up: 0, dn: 0}}, 886: {"": {up: 0, dn: 0}}, 887: {"": {up: 0, dn: 0}}, 888: {"": {up: 0, dn: 0}}, 889: {"": {up: 0, dn: 0}}, 890: {"": {up: 0, dn: 0}}, 891: {"": {up: 0, dn: 0}}, 892: {"": {up: 0, dn: 0}}, 893: {"": {up: 0, dn: 0}}, 894: {"": {up: 0, dn: 0}}, 895: {"": {up: 0, dn: 0}}, 896: {"": {up: 0, dn: 0}}, 897: {"": {up: 0, dn: 0}}, 898: {"": {up: 0, dn: 0}}, 899: {"": {up: 0, dn: 0}}, 900: {"": {up: 0, dn: 0}}, 901: {"": {up: 0, dn: 0}}, 902: {"": {up: 0, dn: 0}}, 903: {"": {up: 0, dn: 0}}, 904: {"": {up: 0, dn: 0}}, 905: {"": {up: 0, dn: 0}}, 906: {"": {up: 0, dn: 0}}, 907: {"": {up: 0, dn: 0}}, 908: {"": {up: 0, dn: 0}}, 909: {"": {up: 0, dn: 0}}, 910: {"": {up: 0, dn: 0}}, 911: {"": {up: 0, dn: 0}}, 912: {"": {up: 0, dn: 0}}, 913: {"": {up: 0, dn: 0}}, 914: {"": {up: 0, dn: 0}}, 915: {"": {up: 0, dn: 0}}, 916: {"": {up: 0, dn: 0}}, 917: {"": {up: 0, dn: 0}}, 918: {"": {up: 0, dn: 0}}, 919: {"": {up: 0, dn: 0}}, 920: {"": {up: 0, dn: 0}}, 921: {"": {up: 0, dn: 0}}, 922: {"": {up: 0, dn: 0}}, 923: {"": {up: 0, dn: 0}}, 924: {"": {up: 0, dn: 0}}, 925: {"": {up: 0, dn: 0}}, 926: {"": {up: 0, dn: 0}}, 927: {"": {up: 0, dn: 0}}, 928: {"": {up: 0, dn: 0}}, 929: {"": {up: 0, dn: 0}}, 930: {"": {up: 0, dn: 0}}, 931: {"": {up: 0, dn: 0}}, 932: {"": {up: 0, dn: 0}}, 933: {"": {up: 0, dn: 0}}, 934: {"": {up: 0, dn: 0}}, 935: {"": {up: 0, dn: 0}}, 936: {"": {up: 0, dn: 0}}, 937: {"": {up: 0, dn: 0}}, 938: {"": {up: 0, dn: 0}}, 939: {"": {up: 0, dn: 0}}, 940: {"": {up: 0, dn: 0}}, 941: {"": {up: 0, dn: 0}}, 942: {"": {up: 0, dn: 0}}, 943: {"": {up: 0, dn: 0}}, 944: {"": {up: 0, dn: 0}}, 945: {"": {up: 0, dn: 0}}, 946: {"": {up: 0, dn: 0}}, 947: {"": {up: 0, dn: 0}}, 948: {"": {up: 0, dn: 0}}, 949: {"": {up: 0, dn: 0}}, 950: {"": {up: 0, dn: 0}}, 951: {"": {up: 0, dn: 0}}, 952: {"": {up: 0, dn: 0}}, 953: {"": {up: 0, dn: 0}}, 954: {"": {up: 0, dn: 0}}, 955: {"": {up: 0, dn: 0}}, 956: {"": {up: 0, dn: 0}}, 957: {"": {up: 0, dn: 0}}, 958: {"": {up: 0, dn: 0}}, 959: {"": {up: 0, dn: 0}}, 960: {"": {up: 0, dn: 0}}, 961: {"": {up: 0, dn: 0}}, 962: {"": {up: 0, dn: 0}}, 963: {"": {up: 0, dn: 0}}, 964: {"": {up: 0, dn: 0}}, 965: {"": {up: 0, dn: 0}}, 966: {"": {up: 0, dn: 0}}, 967: {"": {up: 0, dn: 0}}, 968: {"": {up: 0, dn: 0}}, 969: {"": {up: 0, dn: 0}}, 970: {"": {up: 0, dn: 0}}, 971: {"": {up: 0, dn: 0}}, 972: {"": {up: 0, dn: 0}}, 973: {"": {up: 0, dn: 0}}, 974: {"": {up: 0, dn: 0}}, 975: {"": {up: 0, dn: 0}}, 976: {"": {up: 0, dn: 0}}, 977: {"": {up: 0, dn: 0}}, 978: {"": {up: 0, dn: 0}}, 979: {"": {up: 0, dn: 0}}, 980: {"": {up: 0, dn: 0}}, 981: {"": {up: 0, dn: 0}}, 982: {"": {up: 0, dn: 0}}, 983: {"": {up: 0, dn: 0}}, 984: {"": {up: 0, dn: 0}}, 985: {"": {up: 0, dn: 0}}, 986: {"": {up: 0, dn: 0}}, 987: {"": {up: 0, dn: 0}}, 988: {"": {up: 0, dn: 0}}, 989: {"": {up: 0, dn: 0}}, 990: {"": {up: 0, dn: 0}}, 991: {"": {up: 0, dn: 0}}, 992: {"": {up: 0, dn: 0}}, 993: {"": {up: 0, dn: 0}}, 994: {"": {up: 0, dn: 0}}, 995: {"": {up: 0, dn: 0}}, 996: {"": {up: 0, dn: 0}}, 997: {"": {up: 0, dn: 0}}, 998: {"": {up: 0, dn: 0}}, 999: {"": {up: 0, dn: 0}}}
ErrorTubeLineColor=black
ErrorTubeLineStyle=solid
ErrorTubes=1
LineColor=black
LineStyle=dotted
LineWidth=1.5pt
Name=EW-LO
Path=EW-LO
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	3.980583e-05	1.550040e-06	1.235330e-06
1.000000e+01	1.200000e+01	2.406465e-04	8.559300e-06	6.724800e-06
1.200000e+01	1.400000e+01	5.371095e-04	1.721740e-05	1.330330e-05
1.400000e+01	1.600000e+01	8.610861e-04	2.499230e-05	1.897690e-05
1.600000e+01	1.800000e+01	1.177073e-03	3.105600e-05	2.315100e-05
1.800000e+01	2.000000e+01	1.478060e-03	3.593200e-05	2.633300e-05
2.000000e+01	2.200000e+01	1.770605e-03	4.010600e-05	2.892800e-05
2.200000e+01	2.400000e+01	2.065864e-03	4.418100e-05	3.143500e-05
2.400000e+01	2.600000e+01	2.363961e-03	4.810800e-05	3.381500e-05
2.600000e+01	2.800000e+01	2.664051e-03	5.186600e-05	3.602800e-05
2.800000e+01	3.000000e+01	2.976256e-03	5.600800e-05	3.855800e-05
3.000000e+01	3.200000e+01	3.288735e-03	5.964800e-05	4.063800e-05
3.200000e+01	3.400000e+01	3.640293e-03	6.508100e-05	4.417700e-05
3.400000e+01	3.600000e+01	3.994920e-03	7.020000e-05	4.741500e-05
3.600000e+01	3.800000e+01	4.364840e-03	7.725500e-05	5.233500e-05
3.800000e+01	4.000000e+01	4.671901e-03	8.513900e-05	5.823400e-05
4.000000e+01	4.200000e+01	4.870328e-03	9.600800e-05	6.725000e-05
4.200000e+01	4.400000e+01	4.438878e-03	9.800600e-05	7.075700e-05
4.400000e+01	4.600000e+01	2.733119e-03	6.636200e-05	4.896200e-05
4.600000e+01	4.800000e+01	1.733370e-03	4.468600e-05	3.336900e-05
4.800000e+01	5.000000e+01	1.460775e-03	3.880800e-05	2.915200e-05
5.000000e+01	5.200000e+01	1.365542e-03	3.648200e-05	2.742400e-05
5.200000e+01	5.400000e+01	1.344861e-03	3.599700e-05	2.706600e-05
5.400000e+01	5.600000e+01	1.357585e-03	3.619200e-05	2.719900e-05
5.600000e+01	5.800000e+01	1.397131e-03	3.677300e-05	2.756400e-05
5.800000e+01	6.000000e+01	1.468439e-03	3.803200e-05	2.841500e-05
6.000000e+01	6.200000e+01	1.575688e-03	3.989100e-05	2.966900e-05
6.200000e+01	6.400000e+01	1.730165e-03	4.245600e-05	3.137300e-05
6.400000e+01	6.600000e+01	1.946498e-03	4.577900e-05	3.351800e-05
6.600000e+01	6.800000e+01	2.277891e-03	5.098400e-05	3.691500e-05
6.800000e+01	7.000000e+01	2.791752e-03	5.874500e-05	4.190100e-05
7.000000e+01	7.200000e+01	3.657738e-03	7.129400e-05	4.982700e-05
7.200000e+01	7.400000e+01	5.289859e-03	9.378400e-05	6.374200e-05
7.400000e+01	7.600000e+01	8.987709e-03	1.421400e-04	9.293100e-05
7.600000e+01	7.800000e+01	2.061347e-02	2.829300e-04	1.746800e-04
7.800000e+01	8.000000e+01	8.665228e-02	9.985600e-04	5.639200e-04
8.000000e+01	8.200000e+01	1.348178e-01	1.342400e-03	6.887000e-04
8.200000e+01	8.400000e+01	2.784368e-02	2.240200e-04	9.464000e-05
8.400000e+01	8.600000e+01	9.144472e-03	5.731500e-05	1.652800e-05
8.600000e+01	8.800000e+01	4.505654e-03	2.188700e-05	2.446000e-06
8.800000e+01	9.000000e+01	2.732581e-03	1.025700e-05	0.000000e+00
9.000000e+01	9.200000e+01	1.878332e-03	5.430000e-06	0.000000e+00
9.200000e+01	9.400000e+01	1.406752e-03	3.425000e-06	0.000000e+00
9.400000e+01	9.600000e+01	1.126225e-03	2.433000e-06	0.000000e+00
9.600000e+01	9.800000e+01	9.444186e-04	1.950400e-06	0.000000e+00
9.800000e+01	1.000000e+02	8.130465e-04	1.690100e-06	0.000000e+00
1.000000e+02	1.020000e+02	7.259778e-04	1.515500e-06	0.000000e+00
1.020000e+02	1.040000e+02	6.636074e-04	1.379500e-06	0.000000e+00
1.040000e+02	1.060000e+02	6.129828e-04	1.259800e-06	0.000000e+00
1.060000e+02	1.080000e+02	5.725852e-04	1.240000e-06	0.000000e+00
1.080000e+02	1.100000e+02	5.425738e-04	1.182300e-06	0.000000e+00
1.100000e+02	1.120000e+02	5.205164e-04	1.102800e-06	0.000000e+00
1.120000e+02	1.140000e+02	4.999220e-04	1.055800e-06	0.000000e+00
1.140000e+02	1.160000e+02	4.854187e-04	1.005100e-06	0.000000e+00
1.160000e+02	1.180000e+02	4.691610e-04	9.739000e-07	0.000000e+00
1.180000e+02	1.200000e+02	4.564817e-04	1.057600e-06	0.000000e+00
1.200000e+02	1.220000e+02	4.502348e-04	1.069700e-06	0.000000e+00
1.220000e+02	1.240000e+02	4.388060e-04	1.071300e-06	0.000000e+00
1.240000e+02	1.260000e+02	4.323084e-04	1.101400e-06	0.000000e+00
1.260000e+02	1.280000e+02	4.250840e-04	1.084900e-06	0.000000e+00
1.280000e+02	1.300000e+02	4.240345e-04	1.159000e-06	0.000000e+00
1.300000e+02	1.320000e+02	4.165282e-04	1.264700e-06	0.000000e+00
1.320000e+02	1.340000e+02	4.136980e-04	1.309700e-06	0.000000e+00
1.340000e+02	1.360000e+02	4.110508e-04	1.392400e-06	0.000000e+00
1.360000e+02	1.380000e+02	4.080715e-04	1.371900e-06	0.000000e+00
1.380000e+02	1.400000e+02	4.045925e-04	1.470300e-06	0.000000e+00
1.400000e+02	1.420000e+02	3.995875e-04	1.505500e-06	0.000000e+00
1.420000e+02	1.440000e+02	3.973564e-04	1.614900e-06	7.910000e-08
1.440000e+02	1.460000e+02	3.945233e-04	1.682700e-06	1.674000e-07
1.460000e+02	1.480000e+02	3.969727e-04	1.721200e-06	2.006000e-07
1.480000e+02	1.500000e+02	3.955963e-04	1.822100e-06	3.174000e-07
1.500000e+02	1.520000e+02	3.913162e-04	1.906000e-06	4.345000e-07
1.520000e+02	1.540000e+02	3.907083e-04	1.971200e-06	5.147000e-07
1.540000e+02	1.560000e+02	3.907788e-04	2.015900e-06	5.638000e-07
1.560000e+02	1.580000e+02	3.888268e-04	2.135300e-06	7.100000e-07
1.580000e+02	1.600000e+02	3.845638e-04	2.201400e-06	8.051000e-07
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+02	2.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.020000e+02	2.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+02	2.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.060000e+02	2.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.080000e+02	2.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+02	2.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.120000e+02	2.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.140000e+02	2.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+02	2.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.180000e+02	2.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+02	2.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+02	2.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.240000e+02	2.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.260000e+02	2.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+02	2.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+02	2.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.320000e+02	2.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+02	2.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.360000e+02	2.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.380000e+02	2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	2.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.420000e+02	2.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.440000e+02	2.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+02	2.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.480000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+02	2.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.540000e+02	2.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.560000e+02	2.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+02	2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	2.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.620000e+02	2.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+02	2.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.660000e+02	2.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.720000e+02	2.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.740000e+02	2.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+02	2.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.780000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	2.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+02	2.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.840000e+02	2.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.860000e+02	2.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	2.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.920000e+02	2.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+02	2.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.960000e+02	2.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.980000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+02	3.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+02	3.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.040000e+02	3.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.060000e+02	3.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.080000e+02	3.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+02	3.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.120000e+02	3.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.140000e+02	3.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.160000e+02	3.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.180000e+02	3.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+02	3.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+02	3.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.240000e+02	3.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.260000e+02	3.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.280000e+02	3.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+02	3.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.320000e+02	3.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.340000e+02	3.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+02	3.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.380000e+02	3.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+02	3.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.420000e+02	3.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.440000e+02	3.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.460000e+02	3.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.480000e+02	3.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+02	3.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.520000e+02	3.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.540000e+02	3.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.560000e+02	3.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.580000e+02	3.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+02	3.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.620000e+02	3.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.640000e+02	3.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.660000e+02	3.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.680000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+02	3.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.720000e+02	3.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.740000e+02	3.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.760000e+02	3.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.780000e+02	3.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+02	3.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.820000e+02	3.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.840000e+02	3.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.860000e+02	3.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.880000e+02	3.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+02	3.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.920000e+02	3.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.940000e+02	3.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.960000e+02	3.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+02	4.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+02	4.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.020000e+02	4.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.040000e+02	4.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.060000e+02	4.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.080000e+02	4.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+02	4.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+02	4.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.140000e+02	4.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.160000e+02	4.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.180000e+02	4.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+02	4.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+02	4.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.240000e+02	4.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.260000e+02	4.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.280000e+02	4.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+02	4.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+02	4.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+02	4.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+02	4.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.380000e+02	4.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+02	4.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+02	4.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+02	4.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+02	4.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+02	4.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+02	4.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+02	4.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+02	4.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+02	4.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+02	4.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+02	4.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+02	4.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+02	4.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+02	4.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+02	4.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+02	4.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+02	4.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+02	4.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+02	4.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+02	4.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+02	4.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+02	4.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+02	4.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+02	4.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+02	4.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+02	4.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+02	4.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+02	4.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+02	4.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+02	5.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+02	5.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+02	5.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+02	5.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+02	5.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+02	5.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+02	5.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+02	5.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+02	5.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+02	5.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+02	5.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+02	5.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+02	5.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+02	5.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+02	5.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+02	5.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+02	5.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+02	5.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+02	5.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+02	5.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+02	5.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+02	5.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+02	5.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+02	5.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+02	5.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+02	5.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+02	5.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+02	5.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+02	5.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+02	5.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+02	5.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+02	5.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+02	5.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+02	5.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+02	5.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+02	5.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+02	5.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+02	5.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+02	5.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+02	5.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+02	5.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+02	5.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+02	5.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+02	5.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+02	5.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+02	5.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+02	5.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+02	5.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+02	6.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+02	6.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+02	6.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+02	6.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+02	6.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+02	6.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+02	6.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+02	6.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+02	6.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+02	6.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+02	6.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+02	6.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+02	6.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+02	6.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+02	6.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+02	6.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+02	6.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+02	6.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+02	6.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+02	6.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+02	6.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+02	6.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+02	6.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+02	6.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+02	6.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+02	6.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+02	6.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+02	6.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+02	6.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+02	6.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+02	6.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+02	6.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+02	6.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+02	6.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+02	6.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+02	6.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+02	6.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+02	6.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+02	6.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+02	6.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+02	6.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+02	6.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+02	6.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+02	6.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+02	6.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+02	6.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+02	6.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+02	6.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+02	6.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+02	6.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+02	7.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+02	7.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+02	7.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+02	7.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+02	7.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+02	7.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+02	7.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+02	7.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+02	7.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+02	7.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+02	7.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+02	7.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+02	7.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+02	7.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+02	7.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+02	7.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+02	7.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+02	7.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+02	7.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+02	7.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+02	7.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+02	7.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+02	7.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+02	7.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+02	7.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+02	7.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+02	7.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+02	7.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+02	7.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+02	7.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+02	7.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+02	7.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+02	7.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+02	7.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+02	7.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+02	7.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+02	7.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+02	7.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+02	7.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+02	7.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+02	7.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+02	7.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+02	7.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+02	7.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+02	7.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+02	7.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+02	7.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+02	7.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+02	7.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+02	7.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+02	8.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+02	8.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+02	8.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+02	8.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+02	8.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+02	8.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+02	8.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+02	8.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+02	8.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+02	8.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+02	8.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+02	8.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+02	8.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+02	8.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+02	8.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+02	8.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+02	8.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+02	8.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+02	8.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+02	8.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+02	8.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+02	8.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+02	8.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+02	8.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+02	8.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+02	8.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+02	8.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+02	8.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+02	8.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+02	8.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+02	8.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+02	8.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+02	8.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+02	8.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+02	8.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+02	8.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+02	8.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+02	8.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+02	8.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+02	8.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+02	8.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+02	8.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+02	8.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+02	8.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+02	8.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+02	8.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+02	8.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+02	8.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+02	8.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+02	8.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+02	9.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+02	9.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+02	9.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+02	9.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+02	9.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+02	9.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+02	9.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+02	9.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+02	9.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+02	9.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+02	9.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+02	9.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+02	9.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+02	9.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+02	9.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+02	9.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+02	9.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+02	9.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+02	9.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+02	9.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+02	9.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+02	9.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+02	9.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+02	9.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+02	9.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+02	9.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+02	9.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+02	9.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+02	9.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+02	9.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+02	9.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+02	9.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+02	9.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+02	9.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+02	9.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+02	9.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+02	9.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+02	9.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+02	9.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+02	9.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+02	9.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+02	9.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+02	9.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+02	9.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+02	9.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+02	9.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+02	9.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+02	9.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+02	9.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+02	9.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+03	1.002000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+03	1.004000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+03	1.006000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+03	1.008000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+03	1.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+03	1.012000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+03	1.014000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+03	1.016000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+03	1.018000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+03	1.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+03	1.022000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+03	1.024000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+03	1.026000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+03	1.028000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+03	1.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+03	1.032000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+03	1.034000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+03	1.036000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+03	1.038000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+03	1.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+03	1.042000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+03	1.044000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+03	1.046000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+03	1.048000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+03	1.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+03	1.052000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+03	1.054000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+03	1.056000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+03	1.058000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+03	1.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+03	1.062000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+03	1.064000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+03	1.066000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+03	1.068000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+03	1.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+03	1.072000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+03	1.074000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+03	1.076000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+03	1.078000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+03	1.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+03	1.082000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+03	1.084000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+03	1.086000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+03	1.088000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+03	1.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+03	1.092000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+03	1.094000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+03	1.096000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+03	1.098000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+03	1.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+03	1.102000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+03	1.104000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+03	1.106000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+03	1.108000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+03	1.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+03	1.112000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+03	1.114000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+03	1.116000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+03	1.118000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+03	1.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+03	1.122000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+03	1.124000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+03	1.126000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+03	1.128000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+03	1.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+03	1.132000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+03	1.134000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+03	1.136000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+03	1.138000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+03	1.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+03	1.142000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+03	1.144000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+03	1.146000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+03	1.148000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+03	1.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+03	1.152000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+03	1.154000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+03	1.156000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+03	1.158000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+03	1.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+03	1.162000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+03	1.164000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+03	1.166000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+03	1.168000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+03	1.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+03	1.172000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+03	1.174000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+03	1.176000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+03	1.178000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+03	1.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+03	1.182000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+03	1.184000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+03	1.186000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+03	1.188000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+03	1.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+03	1.192000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+03	1.194000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+03	1.196000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+03	1.198000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+03	1.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+03	1.202000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+03	1.204000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+03	1.206000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+03	1.208000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+03	1.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+03	1.212000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+03	1.214000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+03	1.216000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+03	1.218000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+03	1.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+03	1.222000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+03	1.224000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+03	1.226000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+03	1.228000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+03	1.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+03	1.232000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+03	1.234000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+03	1.236000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+03	1.238000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+03	1.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+03	1.242000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+03	1.244000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+03	1.246000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+03	1.248000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+03	1.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+03	1.252000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+03	1.254000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+03	1.256000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+03	1.258000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+03	1.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+03	1.262000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+03	1.264000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+03	1.266000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+03	1.268000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+03	1.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+03	1.272000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+03	1.274000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+03	1.276000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+03	1.278000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+03	1.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+03	1.282000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+03	1.284000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+03	1.286000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+03	1.288000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+03	1.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+03	1.292000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+03	1.294000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+03	1.296000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+03	1.298000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+03	1.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+03	1.302000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.302000e+03	1.304000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.304000e+03	1.306000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.306000e+03	1.308000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.308000e+03	1.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.310000e+03	1.312000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.312000e+03	1.314000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.314000e+03	1.316000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.316000e+03	1.318000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.318000e+03	1.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.320000e+03	1.322000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.322000e+03	1.324000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.324000e+03	1.326000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.326000e+03	1.328000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.328000e+03	1.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.330000e+03	1.332000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.332000e+03	1.334000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.334000e+03	1.336000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.336000e+03	1.338000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.338000e+03	1.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.340000e+03	1.342000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.342000e+03	1.344000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.344000e+03	1.346000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.346000e+03	1.348000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.348000e+03	1.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.350000e+03	1.352000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.352000e+03	1.354000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.354000e+03	1.356000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.356000e+03	1.358000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.358000e+03	1.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+03	1.362000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.362000e+03	1.364000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.364000e+03	1.366000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.366000e+03	1.368000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.368000e+03	1.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.370000e+03	1.372000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.372000e+03	1.374000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.374000e+03	1.376000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.376000e+03	1.378000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.378000e+03	1.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+03	1.382000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.382000e+03	1.384000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.384000e+03	1.386000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.386000e+03	1.388000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.388000e+03	1.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.390000e+03	1.392000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.392000e+03	1.394000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.394000e+03	1.396000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.396000e+03	1.398000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.398000e+03	1.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+03	1.402000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.402000e+03	1.404000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.404000e+03	1.406000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.406000e+03	1.408000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.408000e+03	1.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.410000e+03	1.412000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.412000e+03	1.414000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.414000e+03	1.416000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.416000e+03	1.418000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.418000e+03	1.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.420000e+03	1.422000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.422000e+03	1.424000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.424000e+03	1.426000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.426000e+03	1.428000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.428000e+03	1.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.430000e+03	1.432000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.432000e+03	1.434000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.434000e+03	1.436000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.436000e+03	1.438000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.438000e+03	1.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+03	1.442000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.442000e+03	1.444000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.444000e+03	1.446000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.446000e+03	1.448000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.448000e+03	1.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.450000e+03	1.452000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.452000e+03	1.454000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.454000e+03	1.456000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.456000e+03	1.458000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.458000e+03	1.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.460000e+03	1.462000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.462000e+03	1.464000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.464000e+03	1.466000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.466000e+03	1.468000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.468000e+03	1.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.470000e+03	1.472000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.472000e+03	1.474000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.474000e+03	1.476000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.476000e+03	1.478000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.478000e+03	1.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.480000e+03	1.482000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.482000e+03	1.484000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.484000e+03	1.486000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.486000e+03	1.488000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.488000e+03	1.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.490000e+03	1.492000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.492000e+03	1.494000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.494000e+03	1.496000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.496000e+03	1.498000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.498000e+03	1.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+03	1.502000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.502000e+03	1.504000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.504000e+03	1.506000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.506000e+03	1.508000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.508000e+03	1.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.510000e+03	1.512000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.512000e+03	1.514000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.514000e+03	1.516000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.516000e+03	1.518000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.518000e+03	1.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+03	1.522000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.522000e+03	1.524000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.524000e+03	1.526000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.526000e+03	1.528000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.528000e+03	1.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.530000e+03	1.532000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.532000e+03	1.534000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.534000e+03	1.536000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.536000e+03	1.538000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.538000e+03	1.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+03	1.542000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.542000e+03	1.544000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.544000e+03	1.546000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.546000e+03	1.548000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.548000e+03	1.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.550000e+03	1.552000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.552000e+03	1.554000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.554000e+03	1.556000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.556000e+03	1.558000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.558000e+03	1.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+03	1.562000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.562000e+03	1.564000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.564000e+03	1.566000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.566000e+03	1.568000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.568000e+03	1.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.570000e+03	1.572000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.572000e+03	1.574000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.574000e+03	1.576000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.576000e+03	1.578000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.578000e+03	1.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e+03	1.582000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.582000e+03	1.584000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.584000e+03	1.586000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.586000e+03	1.588000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.588000e+03	1.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.590000e+03	1.592000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.592000e+03	1.594000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.594000e+03	1.596000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.596000e+03	1.598000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.598000e+03	1.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+03	1.602000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.602000e+03	1.604000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.604000e+03	1.606000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.606000e+03	1.608000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.608000e+03	1.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.610000e+03	1.612000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.612000e+03	1.614000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.614000e+03	1.616000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.616000e+03	1.618000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.618000e+03	1.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+03	1.622000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.622000e+03	1.624000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.624000e+03	1.626000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.626000e+03	1.628000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.628000e+03	1.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.630000e+03	1.632000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.632000e+03	1.634000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.634000e+03	1.636000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.636000e+03	1.638000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.638000e+03	1.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+03	1.642000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.642000e+03	1.644000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.644000e+03	1.646000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.646000e+03	1.648000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.648000e+03	1.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.650000e+03	1.652000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.652000e+03	1.654000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.654000e+03	1.656000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.656000e+03	1.658000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.658000e+03	1.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+03	1.662000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.662000e+03	1.664000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.664000e+03	1.666000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.666000e+03	1.668000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.668000e+03	1.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.670000e+03	1.672000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.672000e+03	1.674000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.674000e+03	1.676000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.676000e+03	1.678000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.678000e+03	1.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+03	1.682000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.682000e+03	1.684000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.684000e+03	1.686000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.686000e+03	1.688000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.688000e+03	1.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.690000e+03	1.692000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.692000e+03	1.694000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.694000e+03	1.696000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.696000e+03	1.698000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.698000e+03	1.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+03	1.702000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.702000e+03	1.704000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.704000e+03	1.706000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.706000e+03	1.708000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.708000e+03	1.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.710000e+03	1.712000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.712000e+03	1.714000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.714000e+03	1.716000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.716000e+03	1.718000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.718000e+03	1.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+03	1.722000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.722000e+03	1.724000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.724000e+03	1.726000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.726000e+03	1.728000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.728000e+03	1.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.730000e+03	1.732000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.732000e+03	1.734000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.734000e+03	1.736000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.736000e+03	1.738000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.738000e+03	1.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+03	1.742000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.742000e+03	1.744000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.744000e+03	1.746000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.746000e+03	1.748000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.748000e+03	1.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.750000e+03	1.752000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.752000e+03	1.754000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.754000e+03	1.756000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.756000e+03	1.758000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.758000e+03	1.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+03	1.762000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.762000e+03	1.764000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.764000e+03	1.766000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.766000e+03	1.768000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.768000e+03	1.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.770000e+03	1.772000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.772000e+03	1.774000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.774000e+03	1.776000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.776000e+03	1.778000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.778000e+03	1.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+03	1.782000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.782000e+03	1.784000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.784000e+03	1.786000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.786000e+03	1.788000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.788000e+03	1.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.790000e+03	1.792000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.792000e+03	1.794000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.794000e+03	1.796000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.796000e+03	1.798000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.798000e+03	1.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+03	1.802000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.802000e+03	1.804000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.804000e+03	1.806000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.806000e+03	1.808000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.808000e+03	1.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.810000e+03	1.812000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.812000e+03	1.814000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.814000e+03	1.816000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.816000e+03	1.818000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.818000e+03	1.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+03	1.822000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.822000e+03	1.824000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.824000e+03	1.826000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.826000e+03	1.828000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.828000e+03	1.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.830000e+03	1.832000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.832000e+03	1.834000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.834000e+03	1.836000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.836000e+03	1.838000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.838000e+03	1.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+03	1.842000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.842000e+03	1.844000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.844000e+03	1.846000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.846000e+03	1.848000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.848000e+03	1.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+03	1.852000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.852000e+03	1.854000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.854000e+03	1.856000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.856000e+03	1.858000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.858000e+03	1.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+03	1.862000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.862000e+03	1.864000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.864000e+03	1.866000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.866000e+03	1.868000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.868000e+03	1.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.870000e+03	1.872000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.872000e+03	1.874000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.874000e+03	1.876000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.876000e+03	1.878000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.878000e+03	1.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+03	1.882000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.882000e+03	1.884000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.884000e+03	1.886000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.886000e+03	1.888000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.888000e+03	1.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.890000e+03	1.892000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.892000e+03	1.894000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.894000e+03	1.896000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.896000e+03	1.898000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.898000e+03	1.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+03	1.902000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.902000e+03	1.904000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.904000e+03	1.906000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.906000e+03	1.908000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.908000e+03	1.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.910000e+03	1.912000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.912000e+03	1.914000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.914000e+03	1.916000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.916000e+03	1.918000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.918000e+03	1.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+03	1.922000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.922000e+03	1.924000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.924000e+03	1.926000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.926000e+03	1.928000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.928000e+03	1.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.930000e+03	1.932000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.932000e+03	1.934000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.934000e+03	1.936000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.936000e+03	1.938000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.938000e+03	1.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+03	1.942000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.942000e+03	1.944000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.944000e+03	1.946000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.946000e+03	1.948000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.948000e+03	1.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.950000e+03	1.952000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.952000e+03	1.954000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.954000e+03	1.956000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.956000e+03	1.958000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.958000e+03	1.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+03	1.962000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.962000e+03	1.964000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.964000e+03	1.966000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.966000e+03	1.968000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.968000e+03	1.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+03	1.972000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.972000e+03	1.974000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.974000e+03	1.976000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.976000e+03	1.978000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.978000e+03	1.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+03	1.982000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.982000e+03	1.984000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.984000e+03	1.986000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.986000e+03	1.988000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.988000e+03	1.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+03	1.992000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.992000e+03	1.994000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.994000e+03	1.996000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.996000e+03	1.998000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.998000e+03	2.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[_VarBand]
BandComponentEnv=Nominal,ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5,ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1,ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5,ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2,ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1,ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorBars=0
ErrorTubes=1
ErrorType=env
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[_VarBand]
Path=EW-MCNLO-QCD-s-t[_VarBand]
Scale=1000.
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	4.439467e-08	3.872867e-09	3.872867e-09
1.000000e+01	1.200000e+01	3.072694e-07	1.288936e-08	1.288936e-08
1.200000e+01	1.400000e+01	1.024139e-06	4.471935e-08	4.471935e-08
1.400000e+01	1.600000e+01	1.829326e-06	6.927095e-08	6.927095e-08
1.600000e+01	1.800000e+01	2.101729e-06	3.762960e-08	3.762960e-08
1.800000e+01	2.000000e+01	3.189938e-06	4.180856e-08	4.180856e-08
2.000000e+01	2.200000e+01	4.438058e-06	5.325944e-08	5.325944e-08
2.200000e+01	2.400000e+01	4.187971e-06	5.456533e-08	5.456533e-08
2.400000e+01	2.600000e+01	4.842511e-06	6.072147e-08	6.072147e-08
2.600000e+01	2.800000e+01	5.445245e-06	5.974006e-08	5.974006e-08
2.800000e+01	3.000000e+01	5.912620e-06	6.942926e-08	6.942926e-08
3.000000e+01	3.200000e+01	6.331460e-06	7.830193e-08	7.830193e-08
3.200000e+01	3.400000e+01	6.786055e-06	9.338198e-08	9.338198e-08
3.400000e+01	3.600000e+01	7.085700e-06	7.712952e-08	7.712952e-08
3.600000e+01	3.800000e+01	7.119550e-06	6.941430e-08	6.941430e-08
3.800000e+01	4.000000e+01	7.369050e-06	7.841765e-08	7.841765e-08
4.000000e+01	4.200000e+01	7.405620e-06	6.861909e-08	6.861909e-08
4.200000e+01	4.400000e+01	6.777290e-06	6.894520e-08	6.894520e-08
4.400000e+01	4.600000e+01	6.202865e-06	6.714386e-08	6.714386e-08
4.600000e+01	4.800000e+01	6.486765e-06	1.043850e-07	1.043850e-07
4.800000e+01	5.000000e+01	6.892170e-06	6.688146e-08	6.688146e-08
5.000000e+01	5.200000e+01	7.240565e-06	6.841115e-08	6.841115e-08
5.200000e+01	5.400000e+01	7.591485e-06	6.678823e-08	6.678823e-08
5.400000e+01	5.600000e+01	7.840165e-06	7.385746e-08	7.385746e-08
5.600000e+01	5.800000e+01	8.906200e-06	7.622951e-08	7.622951e-08
5.800000e+01	6.000000e+01	9.773030e-06	7.968195e-08	7.968195e-08
6.000000e+01	6.200000e+01	1.072371e-05	8.322585e-08	8.322585e-08
6.200000e+01	6.400000e+01	1.166587e-05	1.021039e-07	1.021039e-07
6.400000e+01	6.600000e+01	1.233754e-05	9.441795e-08	9.441795e-08
6.600000e+01	6.800000e+01	1.411869e-05	1.972646e-07	1.972646e-07
6.800000e+01	7.000000e+01	1.614035e-05	1.135450e-07	1.135450e-07
7.000000e+01	7.200000e+01	1.786762e-05	1.016009e-07	1.016009e-07
7.200000e+01	7.400000e+01	2.134183e-05	1.254235e-07	1.254235e-07
7.400000e+01	7.600000e+01	2.604217e-05	1.708815e-07	1.708815e-07
7.600000e+01	7.800000e+01	3.075000e-05	1.405953e-07	1.405953e-07
7.800000e+01	8.000000e+01	3.583298e-05	1.560112e-07	1.560112e-07
8.000000e+01	8.200000e+01	3.387270e-05	2.106857e-07	2.106857e-07
8.200000e+01	8.400000e+01	1.282862e-05	9.263084e-08	9.263084e-08
8.400000e+01	8.600000e+01	8.325430e-06	7.672105e-08	7.672105e-08
8.600000e+01	8.800000e+01	5.957485e-06	6.673899e-08	6.673899e-08
8.800000e+01	9.000000e+01	5.177150e-06	5.897029e-08	5.897029e-08
9.000000e+01	9.200000e+01	4.823657e-06	5.293402e-08	5.293402e-08
9.200000e+01	9.400000e+01	4.441897e-06	5.514313e-08	5.514313e-08
9.400000e+01	9.600000e+01	4.185626e-06	4.869088e-08	4.869088e-08
9.600000e+01	9.800000e+01	4.063874e-06	4.806933e-08	4.806933e-08
9.800000e+01	1.000000e+02	3.997195e-06	5.945324e-08	5.945324e-08
1.000000e+02	1.020000e+02	3.905431e-06	5.728903e-08	5.728903e-08
1.020000e+02	1.040000e+02	3.751283e-06	6.207101e-08	6.207101e-08
1.040000e+02	1.060000e+02	3.498297e-06	6.570232e-08	6.570232e-08
1.060000e+02	1.080000e+02	3.428296e-06	4.278182e-08	4.278182e-08
1.080000e+02	1.100000e+02	3.485537e-06	5.999694e-08	5.999694e-08
1.100000e+02	1.120000e+02	3.286739e-06	4.477734e-08	4.477734e-08
1.120000e+02	1.140000e+02	3.272805e-06	5.141595e-08	5.141595e-08
1.140000e+02	1.160000e+02	3.041954e-06	5.092487e-08	5.092487e-08
1.160000e+02	1.180000e+02	2.993758e-06	4.099403e-08	4.099403e-08
1.180000e+02	1.200000e+02	2.982201e-06	4.944996e-08	4.944996e-08
1.200000e+02	1.220000e+02	2.913210e-06	5.566458e-08	5.566458e-08
1.220000e+02	1.240000e+02	2.828734e-06	3.979528e-08	3.979528e-08
1.240000e+02	1.260000e+02	2.736696e-06	4.749535e-08	4.749535e-08
1.260000e+02	1.280000e+02	2.786667e-06	8.649181e-08	8.649181e-08
1.280000e+02	1.300000e+02	2.656389e-06	5.854641e-08	5.854641e-08
1.300000e+02	1.320000e+02	2.707934e-06	6.055407e-08	6.055407e-08
1.320000e+02	1.340000e+02	2.504379e-06	4.180360e-08	4.180360e-08
1.340000e+02	1.360000e+02	2.470636e-06	4.129706e-08	4.129706e-08
1.360000e+02	1.380000e+02	2.404326e-06	4.432015e-08	4.432015e-08
1.380000e+02	1.400000e+02	2.334583e-06	4.334394e-08	4.334394e-08
1.400000e+02	1.420000e+02	2.284561e-06	3.930061e-08	3.930061e-08
1.420000e+02	1.440000e+02	2.155348e-06	4.040615e-08	4.040615e-08
1.440000e+02	1.460000e+02	2.299005e-06	6.237544e-08	6.237544e-08
1.460000e+02	1.480000e+02	2.191513e-06	4.164344e-08	4.164344e-08
1.480000e+02	1.500000e+02	2.085390e-06	3.987758e-08	3.987758e-08
1.500000e+02	1.520000e+02	2.105986e-06	4.691586e-08	4.691586e-08
1.520000e+02	1.540000e+02	1.931091e-06	4.614634e-08	4.614634e-08
1.540000e+02	1.560000e+02	1.952752e-06	3.957434e-08	3.957434e-08
1.560000e+02	1.580000e+02	1.959463e-06	4.370501e-08	4.370501e-08
1.580000e+02	1.600000e+02	1.880559e-06	3.988074e-08	3.988074e-08
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[Nominal]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[Nominal]
Path=EW-MCNLO-QCD-s-t[Nominal]
Scale=1000.
ScaledBy=1.39433975423369948e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	4.439467e-08	3.872867e-09	3.872867e-09
1.000000e+01	1.200000e+01	3.072694e-07	1.288936e-08	1.288936e-08
1.200000e+01	1.400000e+01	1.024139e-06	4.471935e-08	4.471935e-08
1.400000e+01	1.600000e+01	1.829326e-06	6.927095e-08	6.927095e-08
1.600000e+01	1.800000e+01	2.101729e-06	3.762960e-08	3.762960e-08
1.800000e+01	2.000000e+01	3.189938e-06	4.180856e-08	4.180856e-08
2.000000e+01	2.200000e+01	4.438058e-06	5.325944e-08	5.325944e-08
2.200000e+01	2.400000e+01	4.187971e-06	5.456533e-08	5.456533e-08
2.400000e+01	2.600000e+01	4.842511e-06	6.072147e-08	6.072147e-08
2.600000e+01	2.800000e+01	5.445245e-06	5.974006e-08	5.974006e-08
2.800000e+01	3.000000e+01	5.912620e-06	6.942926e-08	6.942926e-08
3.000000e+01	3.200000e+01	6.331460e-06	7.830193e-08	7.830193e-08
3.200000e+01	3.400000e+01	6.786055e-06	9.338198e-08	9.338198e-08
3.400000e+01	3.600000e+01	7.085700e-06	7.712952e-08	7.712952e-08
3.600000e+01	3.800000e+01	7.119550e-06	6.941430e-08	6.941430e-08
3.800000e+01	4.000000e+01	7.369050e-06	7.841765e-08	7.841765e-08
4.000000e+01	4.200000e+01	7.405620e-06	6.861909e-08	6.861909e-08
4.200000e+01	4.400000e+01	6.777290e-06	6.894520e-08	6.894520e-08
4.400000e+01	4.600000e+01	6.202865e-06	6.714386e-08	6.714386e-08
4.600000e+01	4.800000e+01	6.486765e-06	1.043850e-07	1.043850e-07
4.800000e+01	5.000000e+01	6.892170e-06	6.688146e-08	6.688146e-08
5.000000e+01	5.200000e+01	7.240565e-06	6.841115e-08	6.841115e-08
5.200000e+01	5.400000e+01	7.591485e-06	6.678823e-08	6.678823e-08
5.400000e+01	5.600000e+01	7.840165e-06	7.385746e-08	7.385746e-08
5.600000e+01	5.800000e+01	8.906200e-06	7.622951e-08	7.622951e-08
5.800000e+01	6.000000e+01	9.773030e-06	7.968195e-08	7.968195e-08
6.000000e+01	6.200000e+01	1.072371e-05	8.322585e-08	8.322585e-08
6.200000e+01	6.400000e+01	1.166587e-05	1.021039e-07	1.021039e-07
6.400000e+01	6.600000e+01	1.233754e-05	9.441795e-08	9.441795e-08
6.600000e+01	6.800000e+01	1.411869e-05	1.972646e-07	1.972646e-07
6.800000e+01	7.000000e+01	1.614035e-05	1.135450e-07	1.135450e-07
7.000000e+01	7.200000e+01	1.786762e-05	1.016009e-07	1.016009e-07
7.200000e+01	7.400000e+01	2.134183e-05	1.254235e-07	1.254235e-07
7.400000e+01	7.600000e+01	2.604217e-05	1.708815e-07	1.708815e-07
7.600000e+01	7.800000e+01	3.075000e-05	1.405953e-07	1.405953e-07
7.800000e+01	8.000000e+01	3.583298e-05	1.560112e-07	1.560112e-07
8.000000e+01	8.200000e+01	3.387270e-05	2.106857e-07	2.106857e-07
8.200000e+01	8.400000e+01	1.282862e-05	9.263084e-08	9.263084e-08
8.400000e+01	8.600000e+01	8.325430e-06	7.672105e-08	7.672105e-08
8.600000e+01	8.800000e+01	5.957485e-06	6.673899e-08	6.673899e-08
8.800000e+01	9.000000e+01	5.177150e-06	5.897029e-08	5.897029e-08
9.000000e+01	9.200000e+01	4.823657e-06	5.293402e-08	5.293402e-08
9.200000e+01	9.400000e+01	4.441897e-06	5.514313e-08	5.514313e-08
9.400000e+01	9.600000e+01	4.185626e-06	4.869088e-08	4.869088e-08
9.600000e+01	9.800000e+01	4.063874e-06	4.806933e-08	4.806933e-08
9.800000e+01	1.000000e+02	3.997195e-06	5.945324e-08	5.945324e-08
1.000000e+02	1.020000e+02	3.905431e-06	5.728903e-08	5.728903e-08
1.020000e+02	1.040000e+02	3.751283e-06	6.207101e-08	6.207101e-08
1.040000e+02	1.060000e+02	3.498297e-06	6.570232e-08	6.570232e-08
1.060000e+02	1.080000e+02	3.428296e-06	4.278182e-08	4.278182e-08
1.080000e+02	1.100000e+02	3.485537e-06	5.999694e-08	5.999694e-08
1.100000e+02	1.120000e+02	3.286739e-06	4.477734e-08	4.477734e-08
1.120000e+02	1.140000e+02	3.272805e-06	5.141595e-08	5.141595e-08
1.140000e+02	1.160000e+02	3.041954e-06	5.092487e-08	5.092487e-08
1.160000e+02	1.180000e+02	2.993758e-06	4.099403e-08	4.099403e-08
1.180000e+02	1.200000e+02	2.982201e-06	4.944996e-08	4.944996e-08
1.200000e+02	1.220000e+02	2.913210e-06	5.566458e-08	5.566458e-08
1.220000e+02	1.240000e+02	2.828734e-06	3.979528e-08	3.979528e-08
1.240000e+02	1.260000e+02	2.736696e-06	4.749535e-08	4.749535e-08
1.260000e+02	1.280000e+02	2.786667e-06	8.649181e-08	8.649181e-08
1.280000e+02	1.300000e+02	2.656389e-06	5.854641e-08	5.854641e-08
1.300000e+02	1.320000e+02	2.707934e-06	6.055407e-08	6.055407e-08
1.320000e+02	1.340000e+02	2.504379e-06	4.180360e-08	4.180360e-08
1.340000e+02	1.360000e+02	2.470636e-06	4.129706e-08	4.129706e-08
1.360000e+02	1.380000e+02	2.404326e-06	4.432015e-08	4.432015e-08
1.380000e+02	1.400000e+02	2.334583e-06	4.334394e-08	4.334394e-08
1.400000e+02	1.420000e+02	2.284561e-06	3.930061e-08	3.930061e-08
1.420000e+02	1.440000e+02	2.155348e-06	4.040615e-08	4.040615e-08
1.440000e+02	1.460000e+02	2.299005e-06	6.237544e-08	6.237544e-08
1.460000e+02	1.480000e+02	2.191513e-06	4.164344e-08	4.164344e-08
1.480000e+02	1.500000e+02	2.085390e-06	3.987758e-08	3.987758e-08
1.500000e+02	1.520000e+02	2.105986e-06	4.691586e-08	4.691586e-08
1.520000e+02	1.540000e+02	1.931091e-06	4.614634e-08	4.614634e-08
1.540000e+02	1.560000e+02	1.952752e-06	3.957434e-08	3.957434e-08
1.560000e+02	1.580000e+02	1.959463e-06	4.370501e-08	4.370501e-08
1.580000e+02	1.600000e+02	1.880559e-06	3.988074e-08	3.988074e-08
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[MUR=2__MUF=2__LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[MUR=2__MUF=2__LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[MUR=2__MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=1.40365940984677425e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	5.215475e-08	4.657723e-09	4.657723e-09
1.000000e+01	1.200000e+01	3.564853e-07	1.551054e-08	1.551054e-08
1.200000e+01	1.400000e+01	1.194557e-06	5.327809e-08	5.327809e-08
1.400000e+01	1.600000e+01	2.081679e-06	6.476722e-08	6.476722e-08
1.600000e+01	1.800000e+01	2.405736e-06	3.907298e-08	3.907298e-08
1.800000e+01	2.000000e+01	3.675397e-06	4.650886e-08	4.650886e-08
2.000000e+01	2.200000e+01	5.144735e-06	5.969768e-08	5.969768e-08
2.200000e+01	2.400000e+01	4.869062e-06	6.064178e-08	6.064178e-08
2.400000e+01	2.600000e+01	5.559100e-06	6.199280e-08	6.199280e-08
2.600000e+01	2.800000e+01	6.295770e-06	6.833934e-08	6.833934e-08
2.800000e+01	3.000000e+01	6.775740e-06	7.392019e-08	7.392019e-08
3.000000e+01	3.200000e+01	7.220820e-06	8.441613e-08	8.441613e-08
3.200000e+01	3.400000e+01	7.809395e-06	9.865174e-08	9.865174e-08
3.400000e+01	3.600000e+01	8.104495e-06	8.486330e-08	8.486330e-08
3.600000e+01	3.800000e+01	8.148460e-06	7.389342e-08	7.389342e-08
3.800000e+01	4.000000e+01	8.455650e-06	8.028459e-08	8.028459e-08
4.000000e+01	4.200000e+01	8.523935e-06	7.932990e-08	7.932990e-08
4.200000e+01	4.400000e+01	7.806445e-06	7.214177e-08	7.214177e-08
4.400000e+01	4.600000e+01	7.097370e-06	7.216107e-08	7.216107e-08
4.600000e+01	4.800000e+01	7.413590e-06	1.229843e-07	1.229843e-07
4.800000e+01	5.000000e+01	7.844805e-06	7.328844e-08	7.328844e-08
5.000000e+01	5.200000e+01	8.258525e-06	7.785156e-08	7.785156e-08
5.200000e+01	5.400000e+01	8.590065e-06	7.151960e-08	7.151960e-08
5.400000e+01	5.600000e+01	8.907410e-06	7.737041e-08	7.737041e-08
5.600000e+01	5.800000e+01	1.009009e-05	8.727368e-08	8.727368e-08
5.800000e+01	6.000000e+01	1.106377e-05	9.121566e-08	9.121566e-08
6.000000e+01	6.200000e+01	1.210660e-05	9.181374e-08	9.181374e-08
6.200000e+01	6.400000e+01	1.314319e-05	1.190890e-07	1.190890e-07
6.400000e+01	6.600000e+01	1.389775e-05	1.045697e-07	1.045697e-07
6.600000e+01	6.800000e+01	1.585451e-05	1.760430e-07	1.760430e-07
6.800000e+01	7.000000e+01	1.817343e-05	1.431924e-07	1.431924e-07
7.000000e+01	7.200000e+01	2.007191e-05	1.184589e-07	1.184589e-07
7.200000e+01	7.400000e+01	2.400400e-05	1.362742e-07	1.362742e-07
7.400000e+01	7.600000e+01	2.944940e-05	2.054122e-07	2.054122e-07
7.600000e+01	7.800000e+01	3.527613e-05	1.712610e-07	1.712610e-07
7.800000e+01	8.000000e+01	4.172551e-05	1.896550e-07	1.896550e-07
8.000000e+01	8.200000e+01	3.960555e-05	2.523312e-07	2.523312e-07
8.200000e+01	8.400000e+01	1.474085e-05	1.076277e-07	1.076277e-07
8.400000e+01	8.600000e+01	9.588855e-06	1.009124e-07	1.009124e-07
8.600000e+01	8.800000e+01	6.774325e-06	7.498450e-08	7.498450e-08
8.800000e+01	9.000000e+01	5.886515e-06	6.428095e-08	6.428095e-08
9.000000e+01	9.200000e+01	5.517880e-06	6.358007e-08	6.358007e-08
9.200000e+01	9.400000e+01	5.023490e-06	6.672024e-08	6.672024e-08
9.400000e+01	9.600000e+01	4.743635e-06	5.579111e-08	5.579111e-08
9.600000e+01	9.800000e+01	4.596798e-06	5.500836e-08	5.500836e-08
9.800000e+01	1.000000e+02	4.500365e-06	6.164371e-08	6.164371e-08
1.000000e+02	1.020000e+02	4.420715e-06	6.584983e-08	6.584983e-08
1.020000e+02	1.040000e+02	4.242299e-06	7.046290e-08	7.046290e-08
1.040000e+02	1.060000e+02	3.978748e-06	7.605099e-08	7.605099e-08
1.060000e+02	1.080000e+02	3.857415e-06	4.646173e-08	4.646173e-08
1.080000e+02	1.100000e+02	3.885579e-06	5.714381e-08	5.714381e-08
1.100000e+02	1.120000e+02	3.699083e-06	4.866187e-08	4.866187e-08
1.120000e+02	1.140000e+02	3.699841e-06	6.098580e-08	6.098580e-08
1.140000e+02	1.160000e+02	3.425976e-06	5.686695e-08	5.686695e-08
1.160000e+02	1.180000e+02	3.385722e-06	4.547463e-08	4.547463e-08
1.180000e+02	1.200000e+02	3.324960e-06	5.087920e-08	5.087920e-08
1.200000e+02	1.220000e+02	3.264535e-06	5.690180e-08	5.690180e-08
1.220000e+02	1.240000e+02	3.216350e-06	4.533048e-08	4.533048e-08
1.240000e+02	1.260000e+02	3.089243e-06	5.494672e-08	5.494672e-08
1.260000e+02	1.280000e+02	3.086239e-06	9.193545e-08	9.193545e-08
1.280000e+02	1.300000e+02	2.993399e-06	4.543364e-08	4.543364e-08
1.300000e+02	1.320000e+02	2.990969e-06	5.665340e-08	5.665340e-08
1.320000e+02	1.340000e+02	2.793389e-06	4.204272e-08	4.204272e-08
1.340000e+02	1.360000e+02	2.788043e-06	6.277653e-08	6.277653e-08
1.360000e+02	1.380000e+02	2.736301e-06	4.632199e-08	4.632199e-08
1.380000e+02	1.400000e+02	2.619412e-06	4.535160e-08	4.535160e-08
1.400000e+02	1.420000e+02	2.544258e-06	4.210682e-08	4.210682e-08
1.420000e+02	1.440000e+02	2.425124e-06	3.899285e-08	3.899285e-08
1.440000e+02	1.460000e+02	2.548052e-06	6.535105e-08	6.535105e-08
1.460000e+02	1.480000e+02	2.457833e-06	4.786252e-08	4.786252e-08
1.480000e+02	1.500000e+02	2.324519e-06	4.148095e-08	4.148095e-08
1.500000e+02	1.520000e+02	2.305787e-06	4.269239e-08	4.269239e-08
1.520000e+02	1.540000e+02	2.140490e-06	4.847190e-08	4.847190e-08
1.540000e+02	1.560000e+02	2.181256e-06	4.543552e-08	4.543552e-08
1.560000e+02	1.580000e+02	2.174707e-06	4.860587e-08	4.860587e-08
1.580000e+02	1.600000e+02	2.112037e-06	4.163009e-08	4.163009e-08
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[MUR=2__MUF=1__LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[MUR=2__MUF=1__LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[MUR=2__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=1.39892747399476780e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	5.110940e-08	4.573364e-09	4.573364e-09
1.000000e+01	1.200000e+01	3.518546e-07	1.458262e-08	1.458262e-08
1.200000e+01	1.400000e+01	1.167598e-06	4.885395e-08	4.885395e-08
1.400000e+01	1.600000e+01	2.071857e-06	7.055744e-08	7.055744e-08
1.600000e+01	1.800000e+01	2.391590e-06	3.976810e-08	3.976810e-08
1.800000e+01	2.000000e+01	3.631395e-06	4.578574e-08	4.578574e-08
2.000000e+01	2.200000e+01	5.068300e-06	5.862182e-08	5.862182e-08
2.200000e+01	2.400000e+01	4.802518e-06	5.965373e-08	5.965373e-08
2.400000e+01	2.600000e+01	5.504575e-06	6.257565e-08	6.257565e-08
2.600000e+01	2.800000e+01	6.231750e-06	6.697458e-08	6.697458e-08
2.800000e+01	3.000000e+01	6.713285e-06	7.474318e-08	7.474318e-08
3.000000e+01	3.200000e+01	7.165400e-06	8.386254e-08	8.386254e-08
3.200000e+01	3.400000e+01	7.714905e-06	9.613714e-08	9.613714e-08
3.400000e+01	3.600000e+01	8.018955e-06	8.220972e-08	8.220972e-08
3.600000e+01	3.800000e+01	8.071365e-06	7.183170e-08	7.183170e-08
3.800000e+01	4.000000e+01	8.379400e-06	8.009474e-08	8.009474e-08
4.000000e+01	4.200000e+01	8.451210e-06	7.821920e-08	7.821920e-08
4.200000e+01	4.400000e+01	7.736350e-06	7.283284e-08	7.283284e-08
4.400000e+01	4.600000e+01	7.038365e-06	7.069747e-08	7.069747e-08
4.600000e+01	4.800000e+01	7.364995e-06	1.160882e-07	1.160882e-07
4.800000e+01	5.000000e+01	7.790000e-06	7.221115e-08	7.221115e-08
5.000000e+01	5.200000e+01	8.186200e-06	7.536010e-08	7.536010e-08
5.200000e+01	5.400000e+01	8.542430e-06	7.062673e-08	7.062673e-08
5.400000e+01	5.600000e+01	8.830880e-06	7.699281e-08	7.699281e-08
5.600000e+01	5.800000e+01	9.996540e-06	8.415266e-08	8.415266e-08
5.800000e+01	6.000000e+01	1.093505e-05	8.728386e-08	8.728386e-08
6.000000e+01	6.200000e+01	1.198162e-05	9.180765e-08	9.180765e-08
6.200000e+01	6.400000e+01	1.300220e-05	1.164815e-07	1.164815e-07
6.400000e+01	6.600000e+01	1.370826e-05	1.026846e-07	1.026846e-07
6.600000e+01	6.800000e+01	1.564563e-05	1.864802e-07	1.864802e-07
6.800000e+01	7.000000e+01	1.791946e-05	1.351854e-07	1.351854e-07
7.000000e+01	7.200000e+01	1.979197e-05	1.150863e-07	1.150863e-07
7.200000e+01	7.400000e+01	2.364791e-05	1.325758e-07	1.325758e-07
7.400000e+01	7.600000e+01	2.896603e-05	1.857037e-07	1.857037e-07
7.600000e+01	7.800000e+01	3.468764e-05	1.626184e-07	1.626184e-07
7.800000e+01	8.000000e+01	4.101085e-05	1.764171e-07	1.764171e-07
8.000000e+01	8.200000e+01	3.899671e-05	2.418377e-07	2.418377e-07
8.200000e+01	8.400000e+01	1.459695e-05	1.068364e-07	1.068364e-07
8.400000e+01	8.600000e+01	9.501590e-06	9.377028e-08	9.377028e-08
8.600000e+01	8.800000e+01	6.742905e-06	7.263126e-08	7.263126e-08
8.800000e+01	9.000000e+01	5.887040e-06	6.377184e-08	6.377184e-08
9.000000e+01	9.200000e+01	5.489610e-06	5.903330e-08	5.903330e-08
9.200000e+01	9.400000e+01	5.037850e-06	6.654294e-08	6.654294e-08
9.400000e+01	9.600000e+01	4.744522e-06	5.401162e-08	5.401162e-08
9.600000e+01	9.800000e+01	4.601391e-06	5.382193e-08	5.382193e-08
9.800000e+01	1.000000e+02	4.510566e-06	6.157865e-08	6.157865e-08
1.000000e+02	1.020000e+02	4.434734e-06	6.704610e-08	6.704610e-08
1.020000e+02	1.040000e+02	4.261353e-06	6.603556e-08	6.603556e-08
1.040000e+02	1.060000e+02	3.982815e-06	6.660982e-08	6.660982e-08
1.060000e+02	1.080000e+02	3.876634e-06	4.576563e-08	4.576563e-08
1.080000e+02	1.100000e+02	3.918624e-06	6.022950e-08	6.022950e-08
1.100000e+02	1.120000e+02	3.720624e-06	4.883144e-08	4.883144e-08
1.120000e+02	1.140000e+02	3.718989e-06	5.898394e-08	5.898394e-08
1.140000e+02	1.160000e+02	3.444705e-06	5.257537e-08	5.257537e-08
1.160000e+02	1.180000e+02	3.398829e-06	4.561184e-08	4.561184e-08
1.180000e+02	1.200000e+02	3.344374e-06	5.029585e-08	5.029585e-08
1.200000e+02	1.220000e+02	3.289970e-06	5.704483e-08	5.704483e-08
1.220000e+02	1.240000e+02	3.232781e-06	4.442778e-08	4.442778e-08
1.240000e+02	1.260000e+02	3.097359e-06	5.251088e-08	5.251088e-08
1.260000e+02	1.280000e+02	3.111801e-06	8.867739e-08	8.867739e-08
1.280000e+02	1.300000e+02	3.004183e-06	5.065538e-08	5.065538e-08
1.300000e+02	1.320000e+02	3.044910e-06	5.849564e-08	5.849564e-08
1.320000e+02	1.340000e+02	2.811857e-06	4.182761e-08	4.182761e-08
1.340000e+02	1.360000e+02	2.806932e-06	6.015553e-08	6.015553e-08
1.360000e+02	1.380000e+02	2.752636e-06	4.711211e-08	4.711211e-08
1.380000e+02	1.400000e+02	2.634133e-06	4.537935e-08	4.537935e-08
1.400000e+02	1.420000e+02	2.562761e-06	4.089109e-08	4.089109e-08
1.420000e+02	1.440000e+02	2.443618e-06	3.967795e-08	3.967795e-08
1.440000e+02	1.460000e+02	2.575649e-06	6.500021e-08	6.500021e-08
1.460000e+02	1.480000e+02	2.464597e-06	4.602680e-08	4.602680e-08
1.480000e+02	1.500000e+02	2.346494e-06	4.039394e-08	4.039394e-08
1.500000e+02	1.520000e+02	2.338095e-06	4.602562e-08	4.602562e-08
1.520000e+02	1.540000e+02	2.163150e-06	5.042532e-08	5.042532e-08
1.540000e+02	1.560000e+02	2.204141e-06	4.291483e-08	4.291483e-08
1.560000e+02	1.580000e+02	2.190023e-06	4.747662e-08	4.747662e-08
1.580000e+02	1.600000e+02	2.122134e-06	4.239179e-08	4.239179e-08
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[MUR=1__MUF=2__LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[MUR=1__MUF=2__LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[MUR=1__MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=1.39802754668216184e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	4.552658e-08	3.946875e-09	3.946875e-09
1.000000e+01	1.200000e+01	3.113963e-07	1.341739e-08	1.341739e-08
1.200000e+01	1.400000e+01	1.046761e-06	4.898414e-08	4.898414e-08
1.400000e+01	1.600000e+01	1.838604e-06	6.398959e-08	6.398959e-08
1.600000e+01	1.800000e+01	2.116159e-06	3.643069e-08	3.643069e-08
1.800000e+01	2.000000e+01	3.228191e-06	4.174778e-08	4.174778e-08
2.000000e+01	2.200000e+01	4.507596e-06	5.400069e-08	5.400069e-08
2.200000e+01	2.400000e+01	4.251695e-06	5.458260e-08	5.458260e-08
2.400000e+01	2.600000e+01	4.890763e-06	5.901349e-08	5.901349e-08
2.600000e+01	2.800000e+01	5.506095e-06	6.043151e-08	6.043151e-08
2.800000e+01	3.000000e+01	5.972640e-06	6.754269e-08	6.754269e-08
3.000000e+01	3.200000e+01	6.384350e-06	7.849632e-08	7.849632e-08
3.200000e+01	3.400000e+01	6.871005e-06	9.543411e-08	9.543411e-08
3.400000e+01	3.600000e+01	7.160610e-06	7.882363e-08	7.882363e-08
3.600000e+01	3.800000e+01	7.190490e-06	6.928909e-08	6.928909e-08
3.800000e+01	4.000000e+01	7.447470e-06	7.887693e-08	7.887693e-08
4.000000e+01	4.200000e+01	7.476805e-06	6.963833e-08	6.963833e-08
4.200000e+01	4.400000e+01	6.845625e-06	6.614524e-08	6.614524e-08
4.400000e+01	4.600000e+01	6.263255e-06	6.768255e-08	6.768255e-08
4.600000e+01	4.800000e+01	6.533520e-06	1.111060e-07	1.111060e-07
4.800000e+01	5.000000e+01	6.947900e-06	6.712948e-08	6.712948e-08
5.000000e+01	5.200000e+01	7.311940e-06	7.037498e-08	7.037498e-08
5.200000e+01	5.400000e+01	7.635675e-06	6.742062e-08	6.742062e-08
5.400000e+01	5.600000e+01	7.911085e-06	7.338423e-08	7.338423e-08
5.600000e+01	5.800000e+01	8.989575e-06	7.854314e-08	7.854314e-08
5.800000e+01	6.000000e+01	9.887425e-06	8.199378e-08	8.199378e-08
6.000000e+01	6.200000e+01	1.083157e-05	8.254005e-08	8.254005e-08
6.200000e+01	6.400000e+01	1.178195e-05	1.029845e-07	1.029845e-07
6.400000e+01	6.600000e+01	1.250367e-05	9.461459e-08	9.461459e-08
6.600000e+01	6.800000e+01	1.430284e-05	1.851642e-07	1.851642e-07
6.800000e+01	7.000000e+01	1.635260e-05	1.205418e-07	1.205418e-07
7.000000e+01	7.200000e+01	1.810141e-05	1.037400e-07	1.037400e-07
7.200000e+01	7.400000e+01	2.164623e-05	1.268814e-07	1.268814e-07
7.400000e+01	7.600000e+01	2.642927e-05	1.885502e-07	1.885502e-07
7.600000e+01	7.800000e+01	3.123040e-05	1.473368e-07	1.473368e-07
7.800000e+01	8.000000e+01	3.639068e-05	1.634521e-07	1.634521e-07
8.000000e+01	8.200000e+01	3.433171e-05	2.190168e-07	2.190168e-07
8.200000e+01	8.400000e+01	1.294518e-05	9.348285e-08	9.348285e-08
8.400000e+01	8.600000e+01	8.397630e-06	8.113458e-08	8.113458e-08
8.600000e+01	8.800000e+01	5.982310e-06	6.820301e-08	6.820301e-08
8.800000e+01	9.000000e+01	5.178150e-06	5.866756e-08	5.866756e-08
9.000000e+01	9.200000e+01	4.844122e-06	5.584987e-08	5.584987e-08
9.200000e+01	9.400000e+01	4.431551e-06	5.530750e-08	5.530750e-08
9.400000e+01	9.600000e+01	4.187128e-06	4.970441e-08	4.970441e-08
9.600000e+01	9.800000e+01	4.055669e-06	4.830663e-08	4.830663e-08
9.800000e+01	1.000000e+02	3.988871e-06	5.866696e-08	5.866696e-08
1.000000e+02	1.020000e+02	3.896328e-06	5.659717e-08	5.659717e-08
1.020000e+02	1.040000e+02	3.738875e-06	6.619543e-08	6.619543e-08
1.040000e+02	1.060000e+02	3.495746e-06	7.230360e-08	7.230360e-08
1.060000e+02	1.080000e+02	3.412087e-06	4.298104e-08	4.298104e-08
1.080000e+02	1.100000e+02	3.457885e-06	5.595994e-08	5.595994e-08
1.100000e+02	1.120000e+02	3.270208e-06	4.476830e-08	4.476830e-08
1.120000e+02	1.140000e+02	3.253147e-06	5.261081e-08	5.261081e-08
1.140000e+02	1.160000e+02	3.023529e-06	5.552450e-08	5.552450e-08
1.160000e+02	1.180000e+02	2.987295e-06	4.008886e-08	4.008886e-08
1.180000e+02	1.200000e+02	2.966220e-06	5.033361e-08	5.033361e-08
1.200000e+02	1.220000e+02	2.893177e-06	5.517953e-08	5.517953e-08
1.220000e+02	1.240000e+02	2.813590e-06	3.977481e-08	3.977481e-08
1.240000e+02	1.260000e+02	2.734936e-06	4.617596e-08	4.617596e-08
1.260000e+02	1.280000e+02	2.766805e-06	9.026368e-08	9.026368e-08
1.280000e+02	1.300000e+02	2.657517e-06	4.448143e-08	4.448143e-08
1.300000e+02	1.320000e+02	2.657368e-06	5.433509e-08	5.433509e-08
1.320000e+02	1.340000e+02	2.486981e-06	4.153698e-08	4.153698e-08
1.340000e+02	1.360000e+02	2.451293e-06	4.155653e-08	4.155653e-08
1.360000e+02	1.380000e+02	2.391178e-06	4.253797e-08	4.253797e-08
1.380000e+02	1.400000e+02	2.321764e-06	4.260927e-08	4.260927e-08
1.400000e+02	1.420000e+02	2.264017e-06	3.925062e-08	3.925062e-08
1.420000e+02	1.440000e+02	2.142371e-06	3.769842e-08	3.769842e-08
1.440000e+02	1.460000e+02	2.277049e-06	6.228351e-08	6.228351e-08
1.460000e+02	1.480000e+02	2.185203e-06	4.319186e-08	4.319186e-08
1.480000e+02	1.500000e+02	2.068643e-06	4.023952e-08	4.023952e-08
1.500000e+02	1.520000e+02	2.079398e-06	4.325077e-08	4.325077e-08
1.520000e+02	1.540000e+02	1.912250e-06	4.388007e-08	4.388007e-08
1.540000e+02	1.560000e+02	1.935384e-06	4.244601e-08	4.244601e-08
1.560000e+02	1.580000e+02	1.945582e-06	4.402349e-08	4.402349e-08
1.580000e+02	1.600000e+02	1.872244e-06	3.866637e-08	3.866637e-08
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[MUR=1__MUF=1__LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[MUR=1__MUF=1__LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[MUR=1__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=1.39433975423369948e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	4.439467e-08	3.872867e-09	3.872867e-09
1.000000e+01	1.200000e+01	3.072694e-07	1.288936e-08	1.288936e-08
1.200000e+01	1.400000e+01	1.024139e-06	4.471935e-08	4.471935e-08
1.400000e+01	1.600000e+01	1.829326e-06	6.927095e-08	6.927095e-08
1.600000e+01	1.800000e+01	2.101729e-06	3.762960e-08	3.762960e-08
1.800000e+01	2.000000e+01	3.189938e-06	4.180856e-08	4.180856e-08
2.000000e+01	2.200000e+01	4.438058e-06	5.325944e-08	5.325944e-08
2.200000e+01	2.400000e+01	4.187971e-06	5.456533e-08	5.456533e-08
2.400000e+01	2.600000e+01	4.842511e-06	6.072147e-08	6.072147e-08
2.600000e+01	2.800000e+01	5.445245e-06	5.974006e-08	5.974006e-08
2.800000e+01	3.000000e+01	5.912620e-06	6.942926e-08	6.942926e-08
3.000000e+01	3.200000e+01	6.331460e-06	7.830193e-08	7.830193e-08
3.200000e+01	3.400000e+01	6.786055e-06	9.338198e-08	9.338198e-08
3.400000e+01	3.600000e+01	7.085700e-06	7.712952e-08	7.712952e-08
3.600000e+01	3.800000e+01	7.119550e-06	6.941430e-08	6.941430e-08
3.800000e+01	4.000000e+01	7.369050e-06	7.841765e-08	7.841765e-08
4.000000e+01	4.200000e+01	7.405620e-06	6.861909e-08	6.861909e-08
4.200000e+01	4.400000e+01	6.777290e-06	6.894520e-08	6.894520e-08
4.400000e+01	4.600000e+01	6.202865e-06	6.714386e-08	6.714386e-08
4.600000e+01	4.800000e+01	6.486765e-06	1.043850e-07	1.043850e-07
4.800000e+01	5.000000e+01	6.892170e-06	6.688146e-08	6.688146e-08
5.000000e+01	5.200000e+01	7.240565e-06	6.841115e-08	6.841115e-08
5.200000e+01	5.400000e+01	7.591485e-06	6.678823e-08	6.678823e-08
5.400000e+01	5.600000e+01	7.840165e-06	7.385746e-08	7.385746e-08
5.600000e+01	5.800000e+01	8.906200e-06	7.622951e-08	7.622951e-08
5.800000e+01	6.000000e+01	9.773030e-06	7.968195e-08	7.968195e-08
6.000000e+01	6.200000e+01	1.072371e-05	8.322585e-08	8.322585e-08
6.200000e+01	6.400000e+01	1.166587e-05	1.021039e-07	1.021039e-07
6.400000e+01	6.600000e+01	1.233754e-05	9.441795e-08	9.441795e-08
6.600000e+01	6.800000e+01	1.411869e-05	1.972646e-07	1.972646e-07
6.800000e+01	7.000000e+01	1.614035e-05	1.135450e-07	1.135450e-07
7.000000e+01	7.200000e+01	1.786762e-05	1.016009e-07	1.016009e-07
7.200000e+01	7.400000e+01	2.134183e-05	1.254235e-07	1.254235e-07
7.400000e+01	7.600000e+01	2.604217e-05	1.708815e-07	1.708815e-07
7.600000e+01	7.800000e+01	3.075000e-05	1.405953e-07	1.405953e-07
7.800000e+01	8.000000e+01	3.583298e-05	1.560112e-07	1.560112e-07
8.000000e+01	8.200000e+01	3.387270e-05	2.106857e-07	2.106857e-07
8.200000e+01	8.400000e+01	1.282862e-05	9.263084e-08	9.263084e-08
8.400000e+01	8.600000e+01	8.325430e-06	7.672105e-08	7.672105e-08
8.600000e+01	8.800000e+01	5.957485e-06	6.673899e-08	6.673899e-08
8.800000e+01	9.000000e+01	5.177150e-06	5.897029e-08	5.897029e-08
9.000000e+01	9.200000e+01	4.823657e-06	5.293402e-08	5.293402e-08
9.200000e+01	9.400000e+01	4.441897e-06	5.514313e-08	5.514313e-08
9.400000e+01	9.600000e+01	4.185626e-06	4.869088e-08	4.869088e-08
9.600000e+01	9.800000e+01	4.063874e-06	4.806933e-08	4.806933e-08
9.800000e+01	1.000000e+02	3.997195e-06	5.945324e-08	5.945324e-08
1.000000e+02	1.020000e+02	3.905431e-06	5.728903e-08	5.728903e-08
1.020000e+02	1.040000e+02	3.751283e-06	6.207101e-08	6.207101e-08
1.040000e+02	1.060000e+02	3.498297e-06	6.570232e-08	6.570232e-08
1.060000e+02	1.080000e+02	3.428296e-06	4.278182e-08	4.278182e-08
1.080000e+02	1.100000e+02	3.485537e-06	5.999694e-08	5.999694e-08
1.100000e+02	1.120000e+02	3.286739e-06	4.477734e-08	4.477734e-08
1.120000e+02	1.140000e+02	3.272805e-06	5.141595e-08	5.141595e-08
1.140000e+02	1.160000e+02	3.041954e-06	5.092487e-08	5.092487e-08
1.160000e+02	1.180000e+02	2.993758e-06	4.099403e-08	4.099403e-08
1.180000e+02	1.200000e+02	2.982201e-06	4.944996e-08	4.944996e-08
1.200000e+02	1.220000e+02	2.913210e-06	5.566458e-08	5.566458e-08
1.220000e+02	1.240000e+02	2.828734e-06	3.979528e-08	3.979528e-08
1.240000e+02	1.260000e+02	2.736696e-06	4.749535e-08	4.749535e-08
1.260000e+02	1.280000e+02	2.786667e-06	8.649181e-08	8.649181e-08
1.280000e+02	1.300000e+02	2.656389e-06	5.854641e-08	5.854641e-08
1.300000e+02	1.320000e+02	2.707934e-06	6.055407e-08	6.055407e-08
1.320000e+02	1.340000e+02	2.504379e-06	4.180360e-08	4.180360e-08
1.340000e+02	1.360000e+02	2.470636e-06	4.129706e-08	4.129706e-08
1.360000e+02	1.380000e+02	2.404326e-06	4.432015e-08	4.432015e-08
1.380000e+02	1.400000e+02	2.334583e-06	4.334394e-08	4.334394e-08
1.400000e+02	1.420000e+02	2.284561e-06	3.930061e-08	3.930061e-08
1.420000e+02	1.440000e+02	2.155348e-06	4.040615e-08	4.040615e-08
1.440000e+02	1.460000e+02	2.299005e-06	6.237544e-08	6.237544e-08
1.460000e+02	1.480000e+02	2.191513e-06	4.164344e-08	4.164344e-08
1.480000e+02	1.500000e+02	2.085390e-06	3.987758e-08	3.987758e-08
1.500000e+02	1.520000e+02	2.105986e-06	4.691586e-08	4.691586e-08
1.520000e+02	1.540000e+02	1.931091e-06	4.614634e-08	4.614634e-08
1.540000e+02	1.560000e+02	1.952752e-06	3.957434e-08	3.957434e-08
1.560000e+02	1.580000e+02	1.959463e-06	4.370501e-08	4.370501e-08
1.580000e+02	1.600000e+02	1.880559e-06	3.988074e-08	3.988074e-08
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[MUR=1__MUF=0.5__LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[MUR=1__MUF=0.5__LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[MUR=1__MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=1.39064986524070529e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	4.276388e-08	3.815397e-09	3.815397e-09
1.000000e+01	1.200000e+01	3.052194e-07	1.327735e-08	1.327735e-08
1.200000e+01	1.400000e+01	1.018177e-06	4.447222e-08	4.447222e-08
1.400000e+01	1.600000e+01	1.786811e-06	7.427659e-08	7.427659e-08
1.600000e+01	1.800000e+01	2.062868e-06	4.034191e-08	4.034191e-08
1.800000e+01	2.000000e+01	3.143763e-06	4.422009e-08	4.422009e-08
2.000000e+01	2.200000e+01	4.364017e-06	5.487192e-08	5.487192e-08
2.200000e+01	2.400000e+01	4.128951e-06	5.946745e-08	5.946745e-08
2.400000e+01	2.600000e+01	4.786073e-06	6.641295e-08	6.641295e-08
2.600000e+01	2.800000e+01	5.413895e-06	6.913919e-08	6.913919e-08
2.800000e+01	3.000000e+01	5.791880e-06	8.271267e-08	8.271267e-08
3.000000e+01	3.200000e+01	6.762690e-06	4.927903e-07	4.927903e-07
3.200000e+01	3.400000e+01	6.659100e-06	9.104791e-08	9.104791e-08
3.400000e+01	3.600000e+01	6.992830e-06	7.723513e-08	7.723513e-08
3.600000e+01	3.800000e+01	7.016660e-06	7.344219e-08	7.344219e-08
3.800000e+01	4.000000e+01	7.264990e-06	8.528543e-08	8.528543e-08
4.000000e+01	4.200000e+01	7.315710e-06	7.171309e-08	7.171309e-08
4.200000e+01	4.400000e+01	6.674435e-06	7.803898e-08	7.803898e-08
4.400000e+01	4.600000e+01	6.102400e-06	6.955830e-08	6.955830e-08
4.600000e+01	4.800000e+01	6.357755e-06	1.149191e-07	1.149191e-07
4.800000e+01	5.000000e+01	6.936905e-06	1.565489e-07	1.565489e-07
5.000000e+01	5.200000e+01	7.104235e-06	7.345640e-08	7.345640e-08
5.200000e+01	5.400000e+01	7.586090e-06	8.322067e-08	8.322067e-08
5.400000e+01	5.600000e+01	7.802680e-06	9.272176e-08	9.272176e-08
5.600000e+01	5.800000e+01	8.914675e-06	1.537640e-07	1.537640e-07
5.800000e+01	6.000000e+01	9.202970e-06	4.446068e-07	4.446068e-07
6.000000e+01	6.200000e+01	1.061277e-05	8.911556e-08	8.911556e-08
6.200000e+01	6.400000e+01	1.157060e-05	1.984310e-07	1.984310e-07
6.400000e+01	6.600000e+01	1.245221e-05	2.511870e-07	2.511870e-07
6.600000e+01	6.800000e+01	1.392175e-05	1.996039e-07	1.996039e-07
6.800000e+01	7.000000e+01	1.594481e-05	1.729438e-07	1.729438e-07
7.000000e+01	7.200000e+01	1.749637e-05	1.253454e-07	1.253454e-07
7.200000e+01	7.400000e+01	2.095016e-05	1.457782e-07	1.457782e-07
7.400000e+01	7.600000e+01	2.562161e-05	1.757801e-07	1.757801e-07
7.600000e+01	7.800000e+01	3.030037e-05	1.732152e-07	1.732152e-07
7.800000e+01	8.000000e+01	3.528339e-05	2.044766e-07	2.044766e-07
8.000000e+01	8.200000e+01	3.337976e-05	3.298522e-07	3.298522e-07
8.200000e+01	8.400000e+01	1.266557e-05	9.708418e-08	9.708418e-08
8.400000e+01	8.600000e+01	8.218880e-06	8.695979e-08	8.695979e-08
8.600000e+01	8.800000e+01	5.931145e-06	7.105792e-08	7.105792e-08
8.800000e+01	9.000000e+01	5.175465e-06	6.823480e-08	6.823480e-08
9.000000e+01	9.200000e+01	4.815105e-06	5.542637e-08	5.542637e-08
9.200000e+01	9.400000e+01	4.482065e-06	6.642998e-08	6.642998e-08
9.400000e+01	9.600000e+01	4.173362e-06	5.087657e-08	5.087657e-08
9.600000e+01	9.800000e+01	4.095358e-06	5.537646e-08	5.537646e-08
9.800000e+01	1.000000e+02	4.037464e-06	6.742255e-08	6.742255e-08
1.000000e+02	1.020000e+02	3.926276e-06	6.673691e-08	6.673691e-08
1.020000e+02	1.040000e+02	3.750642e-06	6.288378e-08	6.288378e-08
1.040000e+02	1.060000e+02	3.506380e-06	7.498468e-08	7.498468e-08
1.060000e+02	1.080000e+02	3.451188e-06	4.617608e-08	4.617608e-08
1.080000e+02	1.100000e+02	3.513477e-06	7.900328e-08	7.900328e-08
1.100000e+02	1.120000e+02	3.304868e-06	4.980414e-08	4.980414e-08
1.120000e+02	1.140000e+02	3.302559e-06	5.990540e-08	5.990540e-08
1.140000e+02	1.160000e+02	3.071417e-06	5.564980e-08	5.564980e-08
1.160000e+02	1.180000e+02	3.002481e-06	4.771947e-08	4.771947e-08
1.180000e+02	1.200000e+02	3.059713e-06	8.678131e-08	8.678131e-08
1.200000e+02	1.220000e+02	2.957243e-06	5.857021e-08	5.857021e-08
1.220000e+02	1.240000e+02	2.856165e-06	4.432087e-08	4.432087e-08
1.240000e+02	1.260000e+02	2.771353e-06	4.682645e-08	4.682645e-08
1.260000e+02	1.280000e+02	2.826743e-06	8.725874e-08	8.725874e-08
1.280000e+02	1.300000e+02	2.911803e-06	2.131902e-07	2.131902e-07
1.300000e+02	1.320000e+02	2.764499e-06	8.470571e-08	8.470571e-08
1.320000e+02	1.340000e+02	2.512200e-06	4.449276e-08	4.449276e-08
1.340000e+02	1.360000e+02	2.465735e-06	5.371771e-08	5.371771e-08
1.360000e+02	1.380000e+02	2.444837e-06	7.034705e-08	7.034705e-08
1.380000e+02	1.400000e+02	2.336614e-06	4.608954e-08	4.608954e-08
1.400000e+02	1.420000e+02	2.337961e-06	4.323416e-08	4.323416e-08
1.420000e+02	1.440000e+02	2.152932e-06	4.417377e-08	4.417377e-08
1.440000e+02	1.460000e+02	2.323029e-06	6.547771e-08	6.547771e-08
1.460000e+02	1.480000e+02	2.216989e-06	4.876740e-08	4.876740e-08
1.480000e+02	1.500000e+02	2.128149e-06	4.700053e-08	4.700053e-08
1.500000e+02	1.520000e+02	2.165159e-06	5.737632e-08	5.737632e-08
1.520000e+02	1.540000e+02	1.947191e-06	4.681591e-08	4.681591e-08
1.540000e+02	1.560000e+02	2.012725e-06	5.651812e-08	5.651812e-08
1.560000e+02	1.580000e+02	2.031630e-06	6.135100e-08	6.135100e-08
1.580000e+02	1.600000e+02	1.926488e-06	5.248240e-08	5.248240e-08
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[MUR=0.5__MUF=1__LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[MUR=0.5__MUF=1__LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[MUR=0.5__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=1.43278996398855738e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	4.388218e-08	4.396246e-09	4.396246e-09
1.000000e+01	1.200000e+01	3.003776e-07	1.719994e-08	1.719994e-08
1.200000e+01	1.400000e+01	9.804135e-07	9.006584e-08	9.006584e-08
1.400000e+01	1.600000e+01	1.784271e-06	6.131105e-08	6.131105e-08
1.600000e+01	1.800000e+01	2.042592e-06	4.180909e-08	4.180909e-08
1.800000e+01	2.000000e+01	3.109657e-06	4.714825e-08	4.714825e-08
2.000000e+01	2.200000e+01	4.418351e-06	6.242720e-08	6.242720e-08
2.200000e+01	2.400000e+01	4.135243e-06	7.001562e-08	7.001562e-08
2.400000e+01	2.600000e+01	4.709484e-06	6.894949e-08	6.894949e-08
2.600000e+01	2.800000e+01	5.417960e-06	7.065540e-08	7.065540e-08
2.800000e+01	3.000000e+01	5.783100e-06	8.614304e-08	8.614304e-08
3.000000e+01	3.200000e+01	6.193920e-06	8.779737e-08	8.779737e-08
3.200000e+01	3.400000e+01	6.728515e-06	1.315513e-07	1.315513e-07
3.400000e+01	3.600000e+01	7.031290e-06	1.052322e-07	1.052322e-07
3.600000e+01	3.800000e+01	7.035035e-06	7.142207e-08	7.142207e-08
3.800000e+01	4.000000e+01	7.295325e-06	8.042036e-08	8.042036e-08
4.000000e+01	4.200000e+01	7.382630e-06	7.492625e-08	7.492625e-08
4.200000e+01	4.400000e+01	6.807150e-06	8.025635e-08	8.025635e-08
4.400000e+01	4.600000e+01	6.214945e-06	7.773772e-08	7.773772e-08
4.600000e+01	4.800000e+01	6.628255e-06	1.767244e-07	1.767244e-07
4.800000e+01	5.000000e+01	6.818135e-06	7.362384e-08	7.362384e-08
5.000000e+01	5.200000e+01	7.211790e-06	8.004920e-08	8.004920e-08
5.200000e+01	5.400000e+01	7.556035e-06	7.615607e-08	7.615607e-08
5.400000e+01	5.600000e+01	7.804210e-06	8.045514e-08	8.045514e-08
5.600000e+01	5.800000e+01	8.966010e-06	9.770696e-08	9.770696e-08
5.800000e+01	6.000000e+01	9.804180e-06	9.450545e-08	9.450545e-08
6.000000e+01	6.200000e+01	1.077012e-05	1.066544e-07	1.066544e-07
6.200000e+01	6.400000e+01	1.170274e-05	1.314805e-07	1.314805e-07
6.400000e+01	6.600000e+01	1.231615e-05	1.068109e-07	1.068109e-07
6.600000e+01	6.800000e+01	1.400742e-05	2.084888e-07	2.084888e-07
6.800000e+01	7.000000e+01	1.617113e-05	1.950845e-07	1.950845e-07
7.000000e+01	7.200000e+01	1.784581e-05	1.219460e-07	1.219460e-07
7.200000e+01	7.400000e+01	2.130309e-05	1.432031e-07	1.432031e-07
7.400000e+01	7.600000e+01	2.607110e-05	1.915680e-07	1.915680e-07
7.600000e+01	7.800000e+01	3.147920e-05	1.859534e-07	1.859534e-07
7.800000e+01	8.000000e+01	3.734706e-05	1.935525e-07	1.935525e-07
8.000000e+01	8.200000e+01	3.558236e-05	2.769441e-07	2.769441e-07
8.200000e+01	8.400000e+01	1.315720e-05	1.268648e-07	1.268648e-07
8.400000e+01	8.600000e+01	8.673240e-06	1.273713e-07	1.273713e-07
8.600000e+01	8.800000e+01	6.039615e-06	7.652802e-08	7.652802e-08
8.800000e+01	9.000000e+01	5.273395e-06	6.725383e-08	6.725383e-08
9.000000e+01	9.200000e+01	4.924528e-06	6.408596e-08	6.408596e-08
9.200000e+01	9.400000e+01	4.556406e-06	6.804149e-08	6.804149e-08
9.400000e+01	9.600000e+01	4.248617e-06	5.724917e-08	5.724917e-08
9.600000e+01	9.800000e+01	4.120372e-06	6.202405e-08	6.202405e-08
9.800000e+01	1.000000e+02	4.021381e-06	7.152900e-08	7.152900e-08
1.000000e+02	1.020000e+02	4.007559e-06	7.428084e-08	7.428084e-08
1.020000e+02	1.040000e+02	3.879337e-06	9.388426e-08	9.388426e-08
1.040000e+02	1.060000e+02	3.557608e-06	8.117800e-08	8.117800e-08
1.060000e+02	1.080000e+02	3.487106e-06	5.233467e-08	5.233467e-08
1.080000e+02	1.100000e+02	3.536891e-06	6.537205e-08	6.537205e-08
1.100000e+02	1.120000e+02	3.302058e-06	5.251086e-08	5.251086e-08
1.120000e+02	1.140000e+02	3.335208e-06	7.473928e-08	7.473928e-08
1.140000e+02	1.160000e+02	3.052971e-06	6.101799e-08	6.101799e-08
1.160000e+02	1.180000e+02	3.064370e-06	5.011634e-08	5.011634e-08
1.180000e+02	1.200000e+02	3.039453e-06	5.845160e-08	5.845160e-08
1.200000e+02	1.220000e+02	2.966407e-06	6.704161e-08	6.704161e-08
1.220000e+02	1.240000e+02	2.922418e-06	4.813697e-08	4.813697e-08
1.240000e+02	1.260000e+02	2.809017e-06	5.492625e-08	5.492625e-08
1.260000e+02	1.280000e+02	2.906317e-06	1.319003e-07	1.319003e-07
1.280000e+02	1.300000e+02	2.693113e-06	4.643417e-08	4.643417e-08
1.300000e+02	1.320000e+02	2.777780e-06	6.271411e-08	6.271411e-08
1.320000e+02	1.340000e+02	2.555728e-06	4.361695e-08	4.361695e-08
1.340000e+02	1.360000e+02	2.561046e-06	7.655333e-08	7.655333e-08
1.360000e+02	1.380000e+02	2.531725e-06	5.156389e-08	5.156389e-08
1.380000e+02	1.400000e+02	2.380728e-06	4.616260e-08	4.616260e-08
1.400000e+02	1.420000e+02	2.341208e-06	4.497213e-08	4.497213e-08
1.420000e+02	1.440000e+02	2.200582e-06	4.591071e-08	4.591071e-08
1.440000e+02	1.460000e+02	2.381812e-06	1.006187e-07	1.006187e-07
1.460000e+02	1.480000e+02	2.282341e-06	6.262058e-08	6.262058e-08
1.480000e+02	1.500000e+02	2.138153e-06	4.368369e-08	4.368369e-08
1.500000e+02	1.520000e+02	2.107238e-06	4.893109e-08	4.893109e-08
1.520000e+02	1.540000e+02	1.987243e-06	5.307831e-08	5.307831e-08
1.540000e+02	1.560000e+02	2.025846e-06	5.247283e-08	5.247283e-08
1.560000e+02	1.580000e+02	2.024118e-06	5.232440e-08	5.232440e-08
1.580000e+02	1.600000e+02	1.981885e-06	4.590710e-08	4.590710e-08
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[MUR=0.5__MUF=0.5__LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[MUR=0.5__MUF=0.5__LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[MUR=0.5__MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=1.38719819413837585e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	4.257280e-08	4.140993e-09	4.140993e-09
1.000000e+01	1.200000e+01	2.862786e-07	1.308136e-08	1.308136e-08
1.200000e+01	1.400000e+01	9.907870e-07	5.587535e-08	5.587535e-08
1.400000e+01	1.600000e+01	1.754899e-06	8.335681e-08	8.335681e-08
1.600000e+01	1.800000e+01	2.007019e-06	4.356322e-08	4.356322e-08
1.800000e+01	2.000000e+01	3.070626e-06	4.612946e-08	4.612946e-08
2.000000e+01	2.200000e+01	4.282212e-06	6.144931e-08	6.144931e-08
2.200000e+01	2.400000e+01	4.064241e-06	6.530123e-08	6.530123e-08
2.400000e+01	2.600000e+01	4.632183e-06	7.059727e-08	7.059727e-08
2.600000e+01	2.800000e+01	5.362495e-06	7.697235e-08	7.697235e-08
2.800000e+01	3.000000e+01	5.693320e-06	8.929992e-08	8.929992e-08
3.000000e+01	3.200000e+01	6.314025e-06	1.357372e-07	1.357372e-07
3.200000e+01	3.400000e+01	6.618745e-06	1.083666e-07	1.083666e-07
3.400000e+01	3.600000e+01	6.930840e-06	9.088170e-08	9.088170e-08
3.600000e+01	3.800000e+01	6.928270e-06	7.106149e-08	7.106149e-08
3.800000e+01	4.000000e+01	7.207285e-06	7.938917e-08	7.938917e-08
4.000000e+01	4.200000e+01	7.312130e-06	7.782606e-08	7.782606e-08
4.200000e+01	4.400000e+01	6.649970e-06	9.832413e-08	9.832413e-08
4.400000e+01	4.600000e+01	6.073370e-06	7.564316e-08	7.564316e-08
4.600000e+01	4.800000e+01	6.372835e-06	1.310281e-07	1.310281e-07
4.800000e+01	5.000000e+01	6.859570e-06	1.194482e-07	1.194482e-07
5.000000e+01	5.200000e+01	7.104235e-06	8.022688e-08	8.022688e-08
5.200000e+01	5.400000e+01	7.481020e-06	7.142288e-08	7.142288e-08
5.400000e+01	5.600000e+01	7.751545e-06	8.528518e-08	8.528518e-08
5.600000e+01	5.800000e+01	8.967245e-06	1.442502e-07	1.442502e-07
5.800000e+01	6.000000e+01	9.320585e-06	3.496265e-07	3.496265e-07
6.000000e+01	6.200000e+01	1.057323e-05	9.657277e-08	9.657277e-08
6.200000e+01	6.400000e+01	1.157045e-05	1.662930e-07	1.662930e-07
6.400000e+01	6.600000e+01	-6.770340e-06	1.896542e-05	1.896542e-05
6.600000e+01	6.800000e+01	1.385698e-05	2.507655e-07	2.507655e-07
6.800000e+01	7.000000e+01	1.586413e-05	1.495833e-07	1.495833e-07
7.000000e+01	7.200000e+01	1.745776e-05	1.206182e-07	1.206182e-07
7.200000e+01	7.400000e+01	2.095028e-05	1.467340e-07	1.467340e-07
7.400000e+01	7.600000e+01	2.572238e-05	1.914389e-07	1.914389e-07
7.600000e+01	7.800000e+01	3.082928e-05	1.661268e-07	1.661268e-07
7.800000e+01	8.000000e+01	3.674260e-05	2.044977e-07	2.044977e-07
8.000000e+01	8.200000e+01	3.518425e-05	3.696020e-07	3.696020e-07
8.200000e+01	8.400000e+01	1.305799e-05	1.194548e-07	1.194548e-07
8.400000e+01	8.600000e+01	8.536060e-06	1.048812e-07	1.048812e-07
8.600000e+01	8.800000e+01	6.054755e-06	8.250067e-08	8.250067e-08
8.800000e+01	9.000000e+01	5.295195e-06	8.081190e-08	8.081190e-08
9.000000e+01	9.200000e+01	4.845456e-06	5.818030e-08	5.818030e-08
9.200000e+01	9.400000e+01	4.522364e-06	6.698505e-08	6.698505e-08
9.400000e+01	9.600000e+01	4.215710e-06	5.337638e-08	5.337638e-08
9.600000e+01	9.800000e+01	4.103510e-06	5.860181e-08	5.860181e-08
9.800000e+01	1.000000e+02	4.035222e-06	7.310875e-08	7.310875e-08
1.000000e+02	1.020000e+02	4.036658e-06	8.715126e-08	8.715126e-08
1.020000e+02	1.040000e+02	3.862497e-06	7.550720e-08	7.550720e-08
1.040000e+02	1.060000e+02	3.552082e-06	7.790294e-08	7.790294e-08
1.060000e+02	1.080000e+02	3.518498e-06	5.574336e-08	5.574336e-08
1.080000e+02	1.100000e+02	3.545318e-06	8.455084e-08	8.455084e-08
1.100000e+02	1.120000e+02	3.315197e-06	5.421001e-08	5.421001e-08
1.120000e+02	1.140000e+02	3.369797e-06	6.995070e-08	6.995070e-08
1.140000e+02	1.160000e+02	3.077010e-06	5.431777e-08	5.431777e-08
1.160000e+02	1.180000e+02	3.061517e-06	5.223098e-08	5.223098e-08
1.180000e+02	1.200000e+02	3.147448e-06	1.231740e-07	1.231740e-07
1.200000e+02	1.220000e+02	2.996087e-06	6.217059e-08	6.217059e-08
1.220000e+02	1.240000e+02	2.938767e-06	4.776213e-08	4.776213e-08
1.240000e+02	1.260000e+02	2.819950e-06	4.962430e-08	4.962430e-08
1.260000e+02	1.280000e+02	2.877178e-06	1.057138e-07	1.057138e-07
1.280000e+02	1.300000e+02	2.812318e-06	7.710514e-08	7.710514e-08
1.300000e+02	1.320000e+02	2.808655e-06	6.532752e-08	6.532752e-08
1.320000e+02	1.340000e+02	2.566114e-06	4.549078e-08	4.549078e-08
1.340000e+02	1.360000e+02	2.563160e-06	6.035014e-08	6.035014e-08
1.360000e+02	1.380000e+02	2.500958e-06	6.815745e-08	6.815745e-08
1.380000e+02	1.400000e+02	2.404494e-06	4.616285e-08	4.616285e-08
1.400000e+02	1.420000e+02	2.365024e-06	4.206946e-08	4.206946e-08
1.420000e+02	1.440000e+02	2.194432e-06	5.292022e-08	5.292022e-08
1.440000e+02	1.460000e+02	2.408941e-06	9.269741e-08	9.269741e-08
1.460000e+02	1.480000e+02	2.265411e-06	5.429666e-08	5.429666e-08
1.480000e+02	1.500000e+02	2.177373e-06	4.977385e-08	4.977385e-08
1.500000e+02	1.520000e+02	2.170066e-06	5.831938e-08	5.831938e-08
1.520000e+02	1.540000e+02	2.006655e-06	5.870813e-08	5.870813e-08
1.540000e+02	1.560000e+02	2.054186e-06	6.374518e-08	6.374518e-08
1.560000e+02	1.580000e+02	2.053197e-06	5.596606e-08	5.596606e-08
1.580000e+02	1.600000e+02	2.003444e-06	5.132414e-08	5.132414e-08
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.41016357796401222e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	5.018455e-08	4.451147e-09	4.451147e-09
1.000000e+01	1.200000e+01	3.547114e-07	1.416415e-08	1.416415e-08
1.200000e+01	1.400000e+01	1.172216e-06	4.405883e-08	4.405883e-08
1.400000e+01	1.600000e+01	2.082670e-06	6.716275e-08	6.716275e-08
1.600000e+01	1.800000e+01	2.403209e-06	4.005907e-08	4.005907e-08
1.800000e+01	2.000000e+01	3.646521e-06	4.519416e-08	4.519416e-08
2.000000e+01	2.200000e+01	5.059175e-06	5.604384e-08	5.604384e-08
2.200000e+01	2.400000e+01	4.783619e-06	5.743620e-08	5.743620e-08
2.400000e+01	2.600000e+01	5.510360e-06	6.206605e-08	6.206605e-08
2.600000e+01	2.800000e+01	6.189380e-06	6.407981e-08	6.407981e-08
2.800000e+01	3.000000e+01	6.723005e-06	7.231755e-08	7.231755e-08
3.000000e+01	3.200000e+01	7.178505e-06	8.385157e-08	8.385157e-08
3.200000e+01	3.400000e+01	7.666685e-06	9.227185e-08	9.227185e-08
3.400000e+01	3.600000e+01	7.990130e-06	8.110307e-08	8.110307e-08
3.600000e+01	3.800000e+01	8.051995e-06	7.430841e-08	7.430841e-08
3.800000e+01	4.000000e+01	8.327405e-06	8.101548e-08	8.101548e-08
4.000000e+01	4.200000e+01	8.361855e-06	7.365066e-08	7.365066e-08
4.200000e+01	4.400000e+01	7.655105e-06	7.141561e-08	7.141561e-08
4.400000e+01	4.600000e+01	6.994200e-06	7.103833e-08	7.103833e-08
4.600000e+01	4.800000e+01	7.294625e-06	1.045909e-07	1.045909e-07
4.800000e+01	5.000000e+01	7.776775e-06	7.271589e-08	7.271589e-08
5.000000e+01	5.200000e+01	8.142855e-06	7.257677e-08	7.257677e-08
5.200000e+01	5.400000e+01	8.536550e-06	7.074850e-08	7.074850e-08
5.400000e+01	5.600000e+01	8.902935e-06	1.065631e-07	1.065631e-07
5.600000e+01	5.800000e+01	9.999700e-06	8.135756e-08	8.135756e-08
5.800000e+01	6.000000e+01	1.095141e-05	8.499697e-08	8.499697e-08
6.000000e+01	6.200000e+01	1.204042e-05	8.952522e-08	8.952522e-08
6.200000e+01	6.400000e+01	1.303837e-05	1.044458e-07	1.044458e-07
6.400000e+01	6.600000e+01	1.382442e-05	1.008671e-07	1.008671e-07
6.600000e+01	6.800000e+01	1.593578e-05	1.215613e-07	1.215613e-07
6.800000e+01	7.000000e+01	1.809446e-05	1.193124e-07	1.193124e-07
7.000000e+01	7.200000e+01	1.999888e-05	1.100142e-07	1.100142e-07
7.200000e+01	7.400000e+01	2.389949e-05	1.330146e-07	1.330146e-07
7.400000e+01	7.600000e+01	2.907791e-05	1.748671e-07	1.748671e-07
7.600000e+01	7.800000e+01	3.443837e-05	1.529968e-07	1.529968e-07
7.800000e+01	8.000000e+01	4.008547e-05	1.678347e-07	1.678347e-07
8.000000e+01	8.200000e+01	3.792339e-05	2.124795e-07	2.124795e-07
8.200000e+01	8.400000e+01	1.439646e-05	9.858253e-08	9.858253e-08
8.400000e+01	8.600000e+01	9.334215e-06	8.203810e-08	8.203810e-08
8.600000e+01	8.800000e+01	6.702635e-06	6.835609e-08	6.835609e-08
8.800000e+01	9.000000e+01	5.805890e-06	6.306495e-08	6.306495e-08
9.000000e+01	9.200000e+01	5.407285e-06	5.690505e-08	5.690505e-08
9.200000e+01	9.400000e+01	4.969898e-06	6.129172e-08	6.129172e-08
9.400000e+01	9.600000e+01	4.680533e-06	5.243472e-08	5.243472e-08
9.600000e+01	9.800000e+01	4.561843e-06	5.114037e-08	5.114037e-08
9.800000e+01	1.000000e+02	4.456282e-06	5.906672e-08	5.906672e-08
1.000000e+02	1.020000e+02	4.351028e-06	5.704814e-08	5.704814e-08
1.020000e+02	1.040000e+02	4.173593e-06	6.045300e-08	6.045300e-08
1.040000e+02	1.060000e+02	3.924538e-06	6.492501e-08	6.492501e-08
1.060000e+02	1.080000e+02	3.825553e-06	4.493001e-08	4.493001e-08
1.080000e+02	1.100000e+02	3.880586e-06	5.973931e-08	5.973931e-08
1.100000e+02	1.120000e+02	3.674428e-06	4.644946e-08	4.644946e-08
1.120000e+02	1.140000e+02	3.645666e-06	5.166067e-08	5.166067e-08
1.140000e+02	1.160000e+02	3.409496e-06	5.099745e-08	5.099745e-08
1.160000e+02	1.180000e+02	3.331227e-06	4.063831e-08	4.063831e-08
1.180000e+02	1.200000e+02	3.302877e-06	4.951818e-08	4.951818e-08
1.200000e+02	1.220000e+02	3.256967e-06	5.551916e-08	5.551916e-08
1.220000e+02	1.240000e+02	3.163234e-06	4.215424e-08	4.215424e-08
1.240000e+02	1.260000e+02	3.049249e-06	4.902706e-08	4.902706e-08
1.260000e+02	1.280000e+02	3.085744e-06	8.423374e-08	8.423374e-08
1.280000e+02	1.300000e+02	2.958406e-06	5.803376e-08	5.803376e-08
1.300000e+02	1.320000e+02	2.992536e-06	6.078051e-08	6.078051e-08
1.320000e+02	1.340000e+02	2.786478e-06	4.413993e-08	4.413993e-08
1.340000e+02	1.360000e+02	2.761587e-06	4.577952e-08	4.577952e-08
1.360000e+02	1.380000e+02	2.681863e-06	4.576749e-08	4.576749e-08
1.380000e+02	1.400000e+02	2.620035e-06	4.433533e-08	4.433533e-08
1.400000e+02	1.420000e+02	2.545922e-06	4.134485e-08	4.134485e-08
1.420000e+02	1.440000e+02	2.410570e-06	3.931007e-08	3.931007e-08
1.440000e+02	1.460000e+02	2.539704e-06	5.955472e-08	5.955472e-08
1.460000e+02	1.480000e+02	2.421761e-06	4.111290e-08	4.111290e-08
1.480000e+02	1.500000e+02	2.323489e-06	3.900255e-08	3.900255e-08
1.500000e+02	1.520000e+02	2.338490e-06	4.648228e-08	4.648228e-08
1.520000e+02	1.540000e+02	2.145071e-06	4.467503e-08	4.467503e-08
1.540000e+02	1.560000e+02	2.173317e-06	3.881737e-08	3.881737e-08
1.560000e+02	1.580000e+02	2.173116e-06	4.499289e-08	4.499289e-08
1.580000e+02	1.600000e+02	2.102378e-06	4.121275e-08	4.121275e-08
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.39900863240262592e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	4.975090e-08	4.369393e-09	4.369393e-09
1.000000e+01	1.200000e+01	3.532874e-07	1.412937e-08	1.412937e-08
1.200000e+01	1.400000e+01	1.165458e-06	4.361097e-08	4.361097e-08
1.400000e+01	1.600000e+01	2.072516e-06	6.843959e-08	6.843959e-08
1.600000e+01	1.800000e+01	2.394309e-06	4.011619e-08	4.011619e-08
1.800000e+01	2.000000e+01	3.623838e-06	4.518081e-08	4.518081e-08
2.000000e+01	2.200000e+01	5.029640e-06	5.603503e-08	5.603503e-08
2.200000e+01	2.400000e+01	4.755406e-06	5.760204e-08	5.760204e-08
2.400000e+01	2.600000e+01	5.481725e-06	6.281214e-08	6.281214e-08
2.600000e+01	2.800000e+01	6.157810e-06	6.381181e-08	6.381181e-08
2.800000e+01	3.000000e+01	6.680400e-06	7.286294e-08	7.286294e-08
3.000000e+01	3.200000e+01	7.139335e-06	8.312256e-08	8.312256e-08
3.200000e+01	3.400000e+01	7.628745e-06	9.391221e-08	9.391221e-08
3.400000e+01	3.600000e+01	7.953690e-06	8.162807e-08	8.162807e-08
3.600000e+01	3.800000e+01	8.006060e-06	7.433880e-08	7.433880e-08
3.800000e+01	4.000000e+01	8.282245e-06	8.150209e-08	8.150209e-08
4.000000e+01	4.200000e+01	8.320005e-06	7.368292e-08	7.368292e-08
4.200000e+01	4.400000e+01	7.615980e-06	7.171208e-08	7.171208e-08
4.400000e+01	4.600000e+01	6.963215e-06	7.110135e-08	7.110135e-08
4.600000e+01	4.800000e+01	7.259660e-06	1.049435e-07	1.049435e-07
4.800000e+01	5.000000e+01	7.735595e-06	7.241015e-08	7.241015e-08
5.000000e+01	5.200000e+01	8.095885e-06	7.230354e-08	7.230354e-08
5.200000e+01	5.400000e+01	8.487615e-06	7.080720e-08	7.080720e-08
5.400000e+01	5.600000e+01	8.846660e-06	1.106878e-07	1.106878e-07
5.600000e+01	5.800000e+01	9.935820e-06	8.117538e-08	8.117538e-08
5.800000e+01	6.000000e+01	1.087765e-05	8.451985e-08	8.451985e-08
6.000000e+01	6.200000e+01	1.195383e-05	8.903182e-08	8.903182e-08
6.200000e+01	6.400000e+01	1.295324e-05	1.051109e-07	1.051109e-07
6.400000e+01	6.600000e+01	1.372184e-05	1.002996e-07	1.002996e-07
6.600000e+01	6.800000e+01	1.581926e-05	1.225516e-07	1.225516e-07
6.800000e+01	7.000000e+01	1.795498e-05	1.196158e-07	1.196158e-07
7.000000e+01	7.200000e+01	1.984371e-05	1.094538e-07	1.094538e-07
7.200000e+01	7.400000e+01	2.370104e-05	1.327922e-07	1.327922e-07
7.400000e+01	7.600000e+01	2.885181e-05	1.757899e-07	1.757899e-07
7.600000e+01	7.800000e+01	3.414090e-05	1.518622e-07	1.518622e-07
7.800000e+01	8.000000e+01	3.973827e-05	1.666826e-07	1.666826e-07
8.000000e+01	8.200000e+01	3.760083e-05	2.124956e-07	2.124956e-07
8.200000e+01	8.400000e+01	1.428335e-05	9.818721e-08	9.818721e-08
8.400000e+01	8.600000e+01	9.266615e-06	8.164827e-08	8.164827e-08
8.600000e+01	8.800000e+01	6.660775e-06	6.863627e-08	6.863627e-08
8.800000e+01	9.000000e+01	5.768910e-06	6.277912e-08	6.277912e-08
9.000000e+01	9.200000e+01	5.375440e-06	5.665181e-08	5.665181e-08
9.200000e+01	9.400000e+01	4.944480e-06	6.053900e-08	6.053900e-08
9.400000e+01	9.600000e+01	4.654738e-06	5.214950e-08	5.214950e-08
9.600000e+01	9.800000e+01	4.538358e-06	5.114577e-08	5.114577e-08
9.800000e+01	1.000000e+02	4.434589e-06	5.943423e-08	5.943423e-08
1.000000e+02	1.020000e+02	4.332915e-06	5.841147e-08	5.841147e-08
1.020000e+02	1.040000e+02	4.150980e-06	6.038839e-08	6.038839e-08
1.040000e+02	1.060000e+02	3.903737e-06	6.422967e-08	6.422967e-08
1.060000e+02	1.080000e+02	3.808949e-06	4.498642e-08	4.498642e-08
1.080000e+02	1.100000e+02	3.862186e-06	5.981208e-08	5.981208e-08
1.100000e+02	1.120000e+02	3.654420e-06	4.650936e-08	4.650936e-08
1.120000e+02	1.140000e+02	3.626024e-06	5.217260e-08	5.217260e-08
1.140000e+02	1.160000e+02	3.391455e-06	5.118774e-08	5.118774e-08
1.160000e+02	1.180000e+02	3.314673e-06	4.047174e-08	4.047174e-08
1.180000e+02	1.200000e+02	3.289015e-06	5.000590e-08	5.000590e-08
1.200000e+02	1.220000e+02	3.243069e-06	5.570750e-08	5.570750e-08
1.220000e+02	1.240000e+02	3.144435e-06	4.215044e-08	4.215044e-08
1.240000e+02	1.260000e+02	3.034455e-06	4.886687e-08	4.886687e-08
1.260000e+02	1.280000e+02	3.076943e-06	8.525913e-08	8.525913e-08
1.280000e+02	1.300000e+02	2.945561e-06	5.753608e-08	5.753608e-08
1.300000e+02	1.320000e+02	2.981058e-06	6.106980e-08	6.106980e-08
1.320000e+02	1.340000e+02	2.770467e-06	4.416729e-08	4.416729e-08
1.340000e+02	1.360000e+02	2.744927e-06	4.455897e-08	4.455897e-08
1.360000e+02	1.380000e+02	2.672438e-06	4.612927e-08	4.612927e-08
1.380000e+02	1.400000e+02	2.604537e-06	4.434133e-08	4.434133e-08
1.400000e+02	1.420000e+02	2.533482e-06	4.142996e-08	4.142996e-08
1.420000e+02	1.440000e+02	2.396158e-06	4.026935e-08	4.026935e-08
1.440000e+02	1.460000e+02	2.528305e-06	6.039280e-08	6.039280e-08
1.460000e+02	1.480000e+02	2.410708e-06	4.144438e-08	4.144438e-08
1.480000e+02	1.500000e+02	2.311205e-06	3.932135e-08	3.932135e-08
1.500000e+02	1.520000e+02	2.327911e-06	4.724286e-08	4.724286e-08
1.520000e+02	1.540000e+02	2.137676e-06	4.472600e-08	4.472600e-08
1.540000e+02	1.560000e+02	2.165263e-06	3.932777e-08	3.932777e-08
1.560000e+02	1.580000e+02	2.164380e-06	4.498862e-08	4.498862e-08
1.580000e+02	1.600000e+02	2.091350e-06	4.115080e-08	4.115080e-08
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.40458950878515199e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	4.397614e-08	3.887950e-09	3.887950e-09
1.000000e+01	1.200000e+01	3.074513e-07	1.290218e-08	1.290218e-08
1.200000e+01	1.400000e+01	1.026366e-06	4.514981e-08	4.514981e-08
1.400000e+01	1.600000e+01	1.836238e-06	6.806796e-08	6.806796e-08
1.600000e+01	1.800000e+01	2.102247e-06	3.743560e-08	3.743560e-08
1.800000e+01	2.000000e+01	3.200545e-06	4.157390e-08	4.157390e-08
2.000000e+01	2.200000e+01	4.446585e-06	5.302094e-08	5.302094e-08
2.200000e+01	2.400000e+01	4.189801e-06	5.388140e-08	5.388140e-08
2.400000e+01	2.600000e+01	4.843247e-06	5.952943e-08	5.952943e-08
2.600000e+01	2.800000e+01	5.449055e-06	5.974964e-08	5.974964e-08
2.800000e+01	3.000000e+01	5.922960e-06	6.827102e-08	6.827102e-08
3.000000e+01	3.200000e+01	6.340775e-06	7.864379e-08	7.864379e-08
3.200000e+01	3.400000e+01	6.776695e-06	9.103534e-08	9.103534e-08
3.400000e+01	3.600000e+01	7.078185e-06	7.606418e-08	7.606418e-08
3.600000e+01	3.800000e+01	7.123790e-06	6.883914e-08	6.883914e-08
3.800000e+01	4.000000e+01	7.365605e-06	7.747085e-08	7.747085e-08
4.000000e+01	4.200000e+01	7.407225e-06	6.822481e-08	6.822481e-08
4.200000e+01	4.400000e+01	6.770140e-06	6.818739e-08	6.818739e-08
4.400000e+01	4.600000e+01	6.198175e-06	6.668178e-08	6.668178e-08
4.600000e+01	4.800000e+01	6.475465e-06	1.039269e-07	1.039269e-07
4.800000e+01	5.000000e+01	6.888285e-06	6.673348e-08	6.673348e-08
5.000000e+01	5.200000e+01	7.233225e-06	6.821605e-08	6.821605e-08
5.200000e+01	5.400000e+01	7.589330e-06	6.635874e-08	6.635874e-08
5.400000e+01	5.600000e+01	7.923540e-06	1.084727e-07	1.084727e-07
5.600000e+01	5.800000e+01	8.913605e-06	7.595383e-08	7.595383e-08
5.800000e+01	6.000000e+01	9.783895e-06	7.983226e-08	7.983226e-08
6.000000e+01	6.200000e+01	1.074875e-05	8.314699e-08	8.314699e-08
6.200000e+01	6.400000e+01	1.168033e-05	1.005844e-07	1.005844e-07
6.400000e+01	6.600000e+01	1.236456e-05	9.429665e-08	9.429665e-08
6.600000e+01	6.800000e+01	1.427923e-05	1.171276e-07	1.171276e-07
6.800000e+01	7.000000e+01	1.621002e-05	1.125159e-07	1.125159e-07
7.000000e+01	7.200000e+01	1.793530e-05	1.015545e-07	1.015545e-07
7.200000e+01	7.400000e+01	2.145288e-05	1.248746e-07	1.248746e-07
7.400000e+01	7.600000e+01	2.616375e-05	1.693440e-07	1.693440e-07
7.600000e+01	7.800000e+01	3.091924e-05	1.408897e-07	1.408897e-07
7.800000e+01	8.000000e+01	3.603046e-05	1.562265e-07	1.562265e-07
8.000000e+01	8.200000e+01	3.406881e-05	2.098361e-07	2.098361e-07
8.200000e+01	8.400000e+01	1.289741e-05	9.132027e-08	9.132027e-08
8.400000e+01	8.600000e+01	8.357845e-06	7.608249e-08	7.608249e-08
8.600000e+01	8.800000e+01	5.994155e-06	6.466363e-08	6.466363e-08
8.800000e+01	9.000000e+01	5.172355e-06	5.872319e-08	5.872319e-08
9.000000e+01	9.200000e+01	4.820240e-06	5.276294e-08	5.276294e-08
9.200000e+01	9.400000e+01	4.436521e-06	5.524038e-08	5.524038e-08
9.400000e+01	9.600000e+01	4.176900e-06	4.854073e-08	4.854073e-08
9.600000e+01	9.800000e+01	4.064647e-06	4.760994e-08	4.760994e-08
9.800000e+01	1.000000e+02	3.978907e-06	5.709516e-08	5.709516e-08
1.000000e+02	1.020000e+02	3.894122e-06	5.518297e-08	5.518297e-08
1.020000e+02	1.040000e+02	3.734541e-06	5.971325e-08	5.971325e-08
1.040000e+02	1.060000e+02	3.494594e-06	6.619664e-08	6.619664e-08
1.060000e+02	1.080000e+02	3.423114e-06	4.252915e-08	4.252915e-08
1.080000e+02	1.100000e+02	3.484257e-06	5.963636e-08	5.963636e-08
1.100000e+02	1.120000e+02	3.280287e-06	4.416718e-08	4.416718e-08
1.120000e+02	1.140000e+02	3.263406e-06	5.031078e-08	5.031078e-08
1.140000e+02	1.160000e+02	3.042368e-06	5.045414e-08	5.045414e-08
1.160000e+02	1.180000e+02	2.976320e-06	3.826618e-08	3.826618e-08
1.180000e+02	1.200000e+02	2.963916e-06	4.818963e-08	4.818963e-08
1.200000e+02	1.220000e+02	2.912085e-06	5.510238e-08	5.510238e-08
1.220000e+02	1.240000e+02	2.823595e-06	3.923635e-08	3.923635e-08
1.240000e+02	1.260000e+02	2.732692e-06	4.713043e-08	4.713043e-08
1.260000e+02	1.280000e+02	2.781462e-06	8.522594e-08	8.522594e-08
1.280000e+02	1.300000e+02	2.645236e-06	5.834059e-08	5.834059e-08
1.300000e+02	1.320000e+02	2.689703e-06	5.958962e-08	5.958962e-08
1.320000e+02	1.340000e+02	2.503619e-06	4.127224e-08	4.127224e-08
1.340000e+02	1.360000e+02	2.474937e-06	4.102724e-08	4.102724e-08
1.360000e+02	1.380000e+02	2.399122e-06	4.392468e-08	4.392468e-08
1.380000e+02	1.400000e+02	2.343888e-06	4.288917e-08	4.288917e-08
1.400000e+02	1.420000e+02	2.286606e-06	3.876015e-08	3.876015e-08
1.420000e+02	1.440000e+02	2.155170e-06	3.872032e-08	3.872032e-08
1.440000e+02	1.460000e+02	2.294101e-06	6.085596e-08	6.085596e-08
1.460000e+02	1.480000e+02	2.178800e-06	4.020331e-08	4.020331e-08
1.480000e+02	1.500000e+02	2.087045e-06	3.899961e-08	3.899961e-08
1.500000e+02	1.520000e+02	2.105867e-06	4.535164e-08	4.535164e-08
1.520000e+02	1.540000e+02	1.925415e-06	4.580399e-08	4.580399e-08
1.540000e+02	1.560000e+02	1.954046e-06	3.834665e-08	3.834665e-08
1.560000e+02	1.580000e+02	1.962233e-06	4.297804e-08	4.297804e-08
1.580000e+02	1.600000e+02	1.890037e-06	3.965254e-08	3.965254e-08
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.39495896580685136e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	4.353998e-08	3.818682e-09	3.818682e-09
1.000000e+01	1.200000e+01	3.059807e-07	1.288464e-08	1.288464e-08
1.200000e+01	1.400000e+01	1.020698e-06	4.471600e-08	4.471600e-08
1.400000e+01	1.600000e+01	1.827098e-06	6.945050e-08	6.945050e-08
1.600000e+01	1.800000e+01	2.092965e-06	3.753636e-08	3.753636e-08
1.800000e+01	2.000000e+01	3.179081e-06	4.175481e-08	4.175481e-08
2.000000e+01	2.200000e+01	4.419699e-06	5.321778e-08	5.321778e-08
2.200000e+01	2.400000e+01	4.162134e-06	5.436683e-08	5.436683e-08
2.400000e+01	2.600000e+01	4.813872e-06	6.052619e-08	6.052619e-08
2.600000e+01	2.800000e+01	5.417965e-06	5.962038e-08	5.962038e-08
2.800000e+01	3.000000e+01	5.881070e-06	6.936397e-08	6.936397e-08
3.000000e+01	3.200000e+01	6.302930e-06	7.824516e-08	7.824516e-08
3.200000e+01	3.400000e+01	6.741575e-06	9.320471e-08	9.320471e-08
3.400000e+01	3.600000e+01	7.044345e-06	7.702712e-08	7.702712e-08
3.600000e+01	3.800000e+01	7.080535e-06	6.933123e-08	6.933123e-08
3.800000e+01	4.000000e+01	7.323805e-06	7.826492e-08	7.826492e-08
4.000000e+01	4.200000e+01	7.368615e-06	6.855729e-08	6.855729e-08
4.200000e+01	4.400000e+01	6.732425e-06	6.876447e-08	6.876447e-08
4.400000e+01	4.600000e+01	6.166270e-06	6.700397e-08	6.700397e-08
4.600000e+01	4.800000e+01	6.440525e-06	1.043323e-07	1.043323e-07
4.800000e+01	5.000000e+01	6.849875e-06	6.681731e-08	6.681731e-08
5.000000e+01	5.200000e+01	7.189670e-06	6.817314e-08	6.817314e-08
5.200000e+01	5.400000e+01	7.545785e-06	6.668697e-08	6.668697e-08
5.400000e+01	5.600000e+01	7.873375e-06	1.134642e-07	1.134642e-07
5.600000e+01	5.800000e+01	8.860210e-06	7.607038e-08	7.607038e-08
5.800000e+01	6.000000e+01	9.722725e-06	7.961347e-08	7.961347e-08
6.000000e+01	6.200000e+01	1.067982e-05	8.311209e-08	8.311209e-08
6.200000e+01	6.400000e+01	1.161462e-05	1.016158e-07	1.016158e-07
6.400000e+01	6.600000e+01	1.228560e-05	9.410550e-08	9.410550e-08
6.600000e+01	6.800000e+01	1.419224e-05	1.186711e-07	1.186711e-07
6.800000e+01	7.000000e+01	1.610636e-05	1.133900e-07	1.133900e-07
7.000000e+01	7.200000e+01	1.782207e-05	1.014701e-07	1.014701e-07
7.200000e+01	7.400000e+01	2.130734e-05	1.253850e-07	1.253850e-07
7.400000e+01	7.600000e+01	2.600582e-05	1.708238e-07	1.708238e-07
7.600000e+01	7.800000e+01	3.070800e-05	1.404712e-07	1.404712e-07
7.800000e+01	8.000000e+01	3.578368e-05	1.557349e-07	1.557349e-07
8.000000e+01	8.200000e+01	3.384342e-05	2.105994e-07	2.105994e-07
8.200000e+01	8.400000e+01	1.281252e-05	9.144333e-08	9.144333e-08
8.400000e+01	8.600000e+01	8.304180e-06	7.619680e-08	7.619680e-08
8.600000e+01	8.800000e+01	5.959365e-06	6.530287e-08	6.530287e-08
8.800000e+01	9.000000e+01	5.140790e-06	5.880221e-08	5.880221e-08
9.000000e+01	9.200000e+01	4.792560e-06	5.274581e-08	5.274581e-08
9.200000e+01	9.400000e+01	4.414301e-06	5.503846e-08	5.503846e-08
9.400000e+01	9.600000e+01	4.153960e-06	4.847830e-08	4.847830e-08
9.600000e+01	9.800000e+01	4.043973e-06	4.783347e-08	4.783347e-08
9.800000e+01	1.000000e+02	3.959735e-06	5.767981e-08	5.767981e-08
1.000000e+02	1.020000e+02	3.878006e-06	5.697080e-08	5.697080e-08
1.020000e+02	1.040000e+02	3.713600e-06	5.977261e-08	5.977261e-08
1.040000e+02	1.060000e+02	3.475542e-06	6.548710e-08	6.548710e-08
1.060000e+02	1.080000e+02	3.407683e-06	4.271580e-08	4.271580e-08
1.080000e+02	1.100000e+02	3.467585e-06	5.986552e-08	5.986552e-08
1.100000e+02	1.120000e+02	3.262011e-06	4.442765e-08	4.442765e-08
1.120000e+02	1.140000e+02	3.245424e-06	5.111179e-08	5.111179e-08
1.140000e+02	1.160000e+02	3.025381e-06	5.077214e-08	5.077214e-08
1.160000e+02	1.180000e+02	2.960942e-06	3.826819e-08	3.826819e-08
1.180000e+02	1.200000e+02	2.951260e-06	4.887212e-08	4.887212e-08
1.200000e+02	1.220000e+02	2.900188e-06	5.553236e-08	5.553236e-08
1.220000e+02	1.240000e+02	2.806374e-06	3.952505e-08	3.952505e-08
1.240000e+02	1.260000e+02	2.719212e-06	4.726063e-08	4.726063e-08
1.260000e+02	1.280000e+02	2.774050e-06	8.635572e-08	8.635572e-08
1.280000e+02	1.300000e+02	2.633981e-06	5.791595e-08	5.791595e-08
1.300000e+02	1.320000e+02	2.679834e-06	6.002006e-08	6.002006e-08
1.320000e+02	1.340000e+02	2.488324e-06	4.156250e-08	4.156250e-08
1.340000e+02	1.360000e+02	2.459459e-06	4.017274e-08	4.017274e-08
1.360000e+02	1.380000e+02	2.391112e-06	4.402576e-08	4.402576e-08
1.380000e+02	1.400000e+02	2.329381e-06	4.311654e-08	4.311654e-08
1.400000e+02	1.420000e+02	2.274849e-06	3.900021e-08	3.900021e-08
1.420000e+02	1.440000e+02	2.141514e-06	4.000018e-08	4.000018e-08
1.440000e+02	1.460000e+02	2.283764e-06	6.190077e-08	6.190077e-08
1.460000e+02	1.480000e+02	2.168957e-06	4.085300e-08	4.085300e-08
1.480000e+02	1.500000e+02	2.075687e-06	3.948562e-08	3.948562e-08
1.500000e+02	1.520000e+02	2.096516e-06	4.655902e-08	4.655902e-08
1.520000e+02	1.540000e+02	1.918551e-06	4.593536e-08	4.593536e-08
1.540000e+02	1.560000e+02	1.947039e-06	3.910726e-08	3.910726e-08
1.560000e+02	1.580000e+02	1.954596e-06	4.324558e-08	4.324558e-08
1.580000e+02	1.600000e+02	1.879729e-06	3.972127e-08	3.972127e-08
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.38944645553205562e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	4.311345e-08	3.751133e-09	3.751133e-09
1.000000e+01	1.200000e+01	3.045224e-07	1.289246e-08	1.289246e-08
1.200000e+01	1.400000e+01	1.015125e-06	4.407453e-08	4.407453e-08
1.400000e+01	1.600000e+01	1.818139e-06	7.107834e-08	7.107834e-08
1.600000e+01	1.800000e+01	2.083982e-06	3.774455e-08	3.774455e-08
1.800000e+01	2.000000e+01	3.157236e-06	4.207466e-08	4.207466e-08
2.000000e+01	2.200000e+01	4.392788e-06	5.345412e-08	5.345412e-08
2.200000e+01	2.400000e+01	4.134296e-06	5.503340e-08	5.503340e-08
2.400000e+01	2.600000e+01	4.785092e-06	6.180649e-08	6.180649e-08
2.600000e+01	2.800000e+01	5.387265e-06	5.952287e-08	5.952287e-08
2.800000e+01	3.000000e+01	5.838940e-06	7.090684e-08	7.090684e-08
3.000000e+01	3.200000e+01	6.265640e-06	7.798873e-08	7.798873e-08
3.200000e+01	3.400000e+01	6.707180e-06	9.584408e-08	9.584408e-08
3.400000e+01	3.600000e+01	7.012310e-06	7.837450e-08	7.837450e-08
3.600000e+01	3.800000e+01	7.037010e-06	7.030210e-08	7.030210e-08
3.800000e+01	4.000000e+01	7.282195e-06	7.927451e-08	7.927451e-08
4.000000e+01	4.200000e+01	7.330600e-06	6.897494e-08	6.897494e-08
4.200000e+01	4.400000e+01	6.695415e-06	6.943789e-08	6.943789e-08
4.400000e+01	4.600000e+01	6.135905e-06	6.749985e-08	6.749985e-08
4.600000e+01	4.800000e+01	6.406710e-06	1.049582e-07	1.049582e-07
4.800000e+01	5.000000e+01	6.811640e-06	6.708075e-08	6.708075e-08
5.000000e+01	5.200000e+01	7.146750e-06	6.814387e-08	6.814387e-08
5.200000e+01	5.400000e+01	7.502440e-06	6.719490e-08	6.719490e-08
5.400000e+01	5.600000e+01	7.820655e-06	1.202188e-07	1.202188e-07
5.600000e+01	5.800000e+01	8.806410e-06	7.635270e-08	7.635270e-08
5.800000e+01	6.000000e+01	9.660395e-06	7.949393e-08	7.949393e-08
6.000000e+01	6.200000e+01	1.060950e-05	8.336170e-08	8.336170e-08
6.200000e+01	6.400000e+01	1.154782e-05	1.030162e-07	1.030162e-07
6.400000e+01	6.600000e+01	1.220350e-05	9.406461e-08	9.406461e-08
6.600000e+01	6.800000e+01	1.410201e-05	1.204452e-07	1.204452e-07
6.800000e+01	7.000000e+01	1.599720e-05	1.145997e-07	1.145997e-07
7.000000e+01	7.200000e+01	1.770330e-05	1.015765e-07	1.015765e-07
7.200000e+01	7.400000e+01	2.115349e-05	1.263102e-07	1.263102e-07
7.400000e+01	7.600000e+01	2.583876e-05	1.727322e-07	1.727322e-07
7.600000e+01	7.800000e+01	3.048280e-05	1.402269e-07	1.402269e-07
7.800000e+01	8.000000e+01	3.552068e-05	1.555152e-07	1.555152e-07
8.000000e+01	8.200000e+01	3.360065e-05	2.111818e-07	2.111818e-07
8.200000e+01	8.400000e+01	1.272403e-05	9.172005e-08	9.172005e-08
8.400000e+01	8.600000e+01	8.248875e-06	7.660356e-08	7.660356e-08
8.600000e+01	8.800000e+01	5.924830e-06	6.615582e-08	6.615582e-08
8.800000e+01	9.000000e+01	5.109670e-06	5.897129e-08	5.897129e-08
9.000000e+01	9.200000e+01	4.765258e-06	5.275860e-08	5.275860e-08
9.200000e+01	9.400000e+01	4.392883e-06	5.465757e-08	5.465757e-08
9.400000e+01	9.600000e+01	4.131577e-06	4.846213e-08	4.846213e-08
9.600000e+01	9.800000e+01	4.023933e-06	4.816873e-08	4.816873e-08
9.800000e+01	1.000000e+02	3.942142e-06	5.846242e-08	5.846242e-08
1.000000e+02	1.020000e+02	3.864011e-06	5.942939e-08	5.942939e-08
1.020000e+02	1.040000e+02	3.693564e-06	5.988259e-08	5.988259e-08
1.040000e+02	1.060000e+02	3.458142e-06	6.453700e-08	6.453700e-08
1.060000e+02	1.080000e+02	3.393926e-06	4.302536e-08	4.302536e-08
1.080000e+02	1.100000e+02	3.451916e-06	6.001791e-08	6.001791e-08
1.100000e+02	1.120000e+02	3.244633e-06	4.478913e-08	4.478913e-08
1.120000e+02	1.140000e+02	3.228366e-06	5.208066e-08	5.208066e-08
1.140000e+02	1.160000e+02	3.009623e-06	5.105189e-08	5.105189e-08
1.160000e+02	1.180000e+02	2.946968e-06	3.833725e-08	3.833725e-08
1.180000e+02	1.200000e+02	2.939837e-06	4.970908e-08	4.970908e-08
1.200000e+02	1.220000e+02	2.889704e-06	5.596716e-08	5.596716e-08
1.220000e+02	1.240000e+02	2.790020e-06	4.002570e-08	4.002570e-08
1.240000e+02	1.260000e+02	2.707124e-06	4.749012e-08	4.749012e-08
1.260000e+02	1.280000e+02	2.768204e-06	8.764981e-08	8.764981e-08
1.280000e+02	1.300000e+02	2.624338e-06	5.735290e-08	5.735290e-08
1.300000e+02	1.320000e+02	2.671474e-06	6.059016e-08	6.059016e-08
1.320000e+02	1.340000e+02	2.473847e-06	4.189432e-08	4.189432e-08
1.340000e+02	1.360000e+02	2.445118e-06	3.938974e-08	3.938974e-08
1.360000e+02	1.380000e+02	2.384341e-06	4.439869e-08	4.439869e-08
1.380000e+02	1.400000e+02	2.316233e-06	4.348045e-08	4.348045e-08
1.400000e+02	1.420000e+02	2.264294e-06	3.931598e-08	3.931598e-08
1.420000e+02	1.440000e+02	2.128504e-06	4.157718e-08	4.157718e-08
1.440000e+02	1.460000e+02	2.274556e-06	6.297368e-08	6.297368e-08
1.460000e+02	1.480000e+02	2.160606e-06	4.168608e-08	4.168608e-08
1.480000e+02	1.500000e+02	2.065552e-06	3.998770e-08	3.998770e-08
1.500000e+02	1.520000e+02	2.088637e-06	4.809569e-08	4.809569e-08
1.520000e+02	1.540000e+02	1.913670e-06	4.602724e-08	4.602724e-08
1.540000e+02	1.560000e+02	1.941469e-06	4.005231e-08	4.005231e-08
1.560000e+02	1.580000e+02	1.948227e-06	4.358494e-08	4.358494e-08
1.580000e+02	1.600000e+02	1.870453e-06	3.982003e-08	3.982003e-08
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.39408297727053026e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	4.213834e-08	3.704061e-09	3.704061e-09
1.000000e+01	1.200000e+01	2.938795e-07	1.325297e-08	1.325297e-08
1.200000e+01	1.400000e+01	9.968810e-07	4.821685e-08	4.821685e-08
1.400000e+01	1.600000e+01	1.793878e-06	7.803906e-08	7.803906e-08
1.600000e+01	1.800000e+01	2.031752e-06	3.952523e-08	3.952523e-08
1.800000e+01	2.000000e+01	3.105700e-06	4.305555e-08	4.305555e-08
2.000000e+01	2.200000e+01	4.328879e-06	5.568929e-08	5.568929e-08
2.200000e+01	2.400000e+01	4.058832e-06	5.670417e-08	5.670417e-08
2.400000e+01	2.600000e+01	4.715759e-06	6.455616e-08	6.455616e-08
2.600000e+01	2.800000e+01	5.310605e-06	6.270600e-08	6.270600e-08
2.800000e+01	3.000000e+01	5.775885e-06	7.233810e-08	7.233810e-08
3.000000e+01	3.200000e+01	6.209665e-06	8.228367e-08	8.228367e-08
3.200000e+01	3.400000e+01	6.651245e-06	1.039132e-07	1.039132e-07
3.400000e+01	3.600000e+01	6.964135e-06	8.136291e-08	8.136291e-08
3.600000e+01	3.800000e+01	6.992610e-06	7.218714e-08	7.218714e-08
3.800000e+01	4.000000e+01	7.234005e-06	8.364692e-08	8.364692e-08
4.000000e+01	4.200000e+01	7.289580e-06	7.069493e-08	7.069493e-08
4.200000e+01	4.400000e+01	6.653915e-06	7.241262e-08	7.241262e-08
4.400000e+01	4.600000e+01	6.102135e-06	7.056667e-08	7.056667e-08
4.600000e+01	4.800000e+01	6.387265e-06	1.152917e-07	1.152917e-07
4.800000e+01	5.000000e+01	6.781810e-06	6.903180e-08	6.903180e-08
5.000000e+01	5.200000e+01	7.139500e-06	7.108810e-08	7.108810e-08
5.200000e+01	5.400000e+01	7.503900e-06	7.041864e-08	7.041864e-08
5.400000e+01	5.600000e+01	7.840040e-06	1.215333e-07	1.215333e-07
5.600000e+01	5.800000e+01	8.841905e-06	7.996445e-08	7.996445e-08
5.800000e+01	6.000000e+01	9.724430e-06	8.373286e-08	8.373286e-08
6.000000e+01	6.200000e+01	1.067837e-05	8.722801e-08	8.722801e-08
6.200000e+01	6.400000e+01	1.165250e-05	1.098751e-07	1.098751e-07
6.400000e+01	6.600000e+01	1.231312e-05	9.948463e-08	9.948463e-08
6.600000e+01	6.800000e+01	1.425718e-05	1.262433e-07	1.262433e-07
6.800000e+01	7.000000e+01	1.617745e-05	1.197347e-07	1.197347e-07
7.000000e+01	7.200000e+01	1.791722e-05	1.058963e-07	1.058963e-07
7.200000e+01	7.400000e+01	2.144597e-05	1.321775e-07	1.321775e-07
7.400000e+01	7.600000e+01	2.623856e-05	1.866856e-07	1.866856e-07
7.600000e+01	7.800000e+01	3.091329e-05	1.460695e-07	1.460695e-07
7.800000e+01	8.000000e+01	3.607075e-05	1.638138e-07	1.638138e-07
8.000000e+01	8.200000e+01	3.409186e-05	2.231502e-07	2.231502e-07
8.200000e+01	8.400000e+01	1.287320e-05	9.574775e-08	9.574775e-08
8.400000e+01	8.600000e+01	8.338075e-06	7.939828e-08	7.939828e-08
8.600000e+01	8.800000e+01	5.977645e-06	6.934758e-08	6.934758e-08
8.800000e+01	9.000000e+01	5.138465e-06	6.131403e-08	6.131403e-08
9.000000e+01	9.200000e+01	4.790901e-06	5.471956e-08	5.471956e-08
9.200000e+01	9.400000e+01	4.420706e-06	5.619528e-08	5.619528e-08
9.400000e+01	9.600000e+01	4.157459e-06	5.020082e-08	5.020082e-08
9.600000e+01	9.800000e+01	4.046964e-06	4.984409e-08	4.984409e-08
9.800000e+01	1.000000e+02	3.970356e-06	6.217027e-08	6.217027e-08
1.000000e+02	1.020000e+02	3.894337e-06	6.063301e-08	6.063301e-08
1.020000e+02	1.040000e+02	3.726879e-06	6.398521e-08	6.398521e-08
1.040000e+02	1.060000e+02	3.479638e-06	7.071867e-08	7.071867e-08
1.060000e+02	1.080000e+02	3.423496e-06	4.529433e-08	4.529433e-08
1.080000e+02	1.100000e+02	3.489429e-06	6.425751e-08	6.425751e-08
1.100000e+02	1.120000e+02	3.271436e-06	4.650034e-08	4.650034e-08
1.120000e+02	1.140000e+02	3.264581e-06	5.446894e-08	5.446894e-08
1.140000e+02	1.160000e+02	3.036575e-06	5.435267e-08	5.435267e-08
1.160000e+02	1.180000e+02	2.973724e-06	4.001170e-08	4.001170e-08
1.180000e+02	1.200000e+02	2.975314e-06	5.265662e-08	5.265662e-08
1.200000e+02	1.220000e+02	2.913514e-06	5.925222e-08	5.925222e-08
1.220000e+02	1.240000e+02	2.817865e-06	4.081206e-08	4.081206e-08
1.240000e+02	1.260000e+02	2.741818e-06	4.988022e-08	4.988022e-08
1.260000e+02	1.280000e+02	2.808202e-06	9.553133e-08	9.553133e-08
1.280000e+02	1.300000e+02	2.652485e-06	6.184076e-08	6.184076e-08
1.300000e+02	1.320000e+02	2.709361e-06	6.577393e-08	6.577393e-08
1.320000e+02	1.340000e+02	2.516854e-06	4.359333e-08	4.359333e-08
1.340000e+02	1.360000e+02	2.478901e-06	4.030590e-08	4.030590e-08
1.360000e+02	1.380000e+02	2.412668e-06	4.664128e-08	4.664128e-08
1.380000e+02	1.400000e+02	2.353073e-06	4.576374e-08	4.576374e-08
1.400000e+02	1.420000e+02	2.300760e-06	4.069844e-08	4.069844e-08
1.420000e+02	1.440000e+02	2.160745e-06	4.244197e-08	4.244197e-08
1.440000e+02	1.460000e+02	2.319772e-06	6.708795e-08	6.708795e-08
1.460000e+02	1.480000e+02	2.200137e-06	4.495222e-08	4.495222e-08
1.480000e+02	1.500000e+02	2.102640e-06	4.227072e-08	4.227072e-08
1.500000e+02	1.520000e+02	2.125261e-06	4.914593e-08	4.914593e-08
1.520000e+02	1.540000e+02	1.946719e-06	4.980307e-08	4.980307e-08
1.540000e+02	1.560000e+02	1.974580e-06	4.155177e-08	4.155177e-08
1.560000e+02	1.580000e+02	1.988881e-06	4.562617e-08	4.562617e-08
1.580000e+02	1.600000e+02	1.909194e-06	4.191450e-08	4.191450e-08
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.38865591756629036e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	4.169387e-08	3.644913e-09	3.644913e-09
1.000000e+01	1.200000e+01	2.923501e-07	1.328583e-08	1.328583e-08
1.200000e+01	1.400000e+01	9.922980e-07	4.756151e-08	4.756151e-08
1.400000e+01	1.600000e+01	1.786264e-06	8.006966e-08	8.006966e-08
1.600000e+01	1.800000e+01	2.022658e-06	3.985231e-08	3.985231e-08
1.800000e+01	2.000000e+01	3.084935e-06	4.355816e-08	4.355816e-08
2.000000e+01	2.200000e+01	4.304577e-06	5.611967e-08	5.611967e-08
2.200000e+01	2.400000e+01	4.031579e-06	5.765603e-08	5.765603e-08
2.400000e+01	2.600000e+01	4.687587e-06	6.616759e-08	6.616759e-08
2.600000e+01	2.800000e+01	5.281030e-06	6.279693e-08	6.279693e-08
2.800000e+01	3.000000e+01	5.735345e-06	7.437950e-08	7.437950e-08
3.000000e+01	3.200000e+01	6.175205e-06	8.232014e-08	8.232014e-08
3.200000e+01	3.400000e+01	6.621775e-06	1.076512e-07	1.076512e-07
3.400000e+01	3.600000e+01	6.936845e-06	8.320443e-08	8.320443e-08
3.600000e+01	3.800000e+01	6.953220e-06	7.362564e-08	7.362564e-08
3.800000e+01	4.000000e+01	7.197665e-06	8.510297e-08	8.510297e-08
4.000000e+01	4.200000e+01	7.256880e-06	7.142528e-08	7.142528e-08
4.200000e+01	4.400000e+01	6.620585e-06	7.333505e-08	7.333505e-08
4.400000e+01	4.600000e+01	6.074280e-06	7.140839e-08	7.140839e-08
4.600000e+01	4.800000e+01	6.356535e-06	1.162260e-07	1.162260e-07
4.800000e+01	5.000000e+01	6.748885e-06	6.970169e-08	6.970169e-08
5.000000e+01	5.200000e+01	7.102510e-06	7.127694e-08	7.127694e-08
5.200000e+01	5.400000e+01	7.467975e-06	7.127273e-08	7.127273e-08
5.400000e+01	5.600000e+01	7.795090e-06	1.291916e-07	1.291916e-07
5.600000e+01	5.800000e+01	8.800335e-06	8.060116e-08	8.060116e-08
5.800000e+01	6.000000e+01	9.676220e-06	8.392513e-08	8.392513e-08
6.000000e+01	6.200000e+01	1.062643e-05	8.800078e-08	8.800078e-08
6.200000e+01	6.400000e+01	1.160656e-05	1.119087e-07	1.119087e-07
6.400000e+01	6.600000e+01	1.225474e-05	9.985994e-08	9.985994e-08
6.600000e+01	6.800000e+01	1.419593e-05	1.285877e-07	1.285877e-07
6.800000e+01	7.000000e+01	1.610205e-05	1.215123e-07	1.215123e-07
7.000000e+01	7.200000e+01	1.783786e-05	1.065293e-07	1.065293e-07
7.200000e+01	7.400000e+01	2.134090e-05	1.338019e-07	1.338019e-07
7.400000e+01	7.600000e+01	2.613552e-05	1.896826e-07	1.896826e-07
7.600000e+01	7.800000e+01	3.076451e-05	1.465175e-07	1.465175e-07
7.800000e+01	8.000000e+01	3.589646e-05	1.643280e-07	1.643280e-07
8.000000e+01	8.200000e+01	3.393435e-05	2.243093e-07	2.243093e-07
8.200000e+01	8.400000e+01	1.281241e-05	9.663968e-08	9.663968e-08
8.400000e+01	8.600000e+01	8.297845e-06	8.023994e-08	8.023994e-08
8.600000e+01	8.800000e+01	5.953015e-06	7.061717e-08	7.061717e-08
8.800000e+01	9.000000e+01	5.115155e-06	6.185232e-08	6.185232e-08
9.000000e+01	9.200000e+01	4.770230e-06	5.495623e-08	5.495623e-08
9.200000e+01	9.400000e+01	4.405269e-06	5.619342e-08	5.619342e-08
9.400000e+01	9.600000e+01	4.140543e-06	5.037762e-08	5.037762e-08
9.600000e+01	9.800000e+01	4.032552e-06	5.040851e-08	5.040851e-08
9.800000e+01	1.000000e+02	3.958240e-06	6.327085e-08	6.327085e-08
1.000000e+02	1.020000e+02	3.885524e-06	6.355269e-08	6.355269e-08
1.020000e+02	1.040000e+02	3.711288e-06	6.421867e-08	6.421867e-08
1.040000e+02	1.060000e+02	3.466650e-06	6.974930e-08	6.974930e-08
1.060000e+02	1.080000e+02	3.414028e-06	4.579029e-08	4.579029e-08
1.080000e+02	1.100000e+02	3.478257e-06	6.454055e-08	6.454055e-08
1.100000e+02	1.120000e+02	3.258144e-06	4.703890e-08	4.703890e-08
1.120000e+02	1.140000e+02	3.251605e-06	5.571427e-08	5.571427e-08
1.140000e+02	1.160000e+02	3.024510e-06	5.476717e-08	5.476717e-08
1.160000e+02	1.180000e+02	2.963592e-06	4.023692e-08	4.023692e-08
1.180000e+02	1.200000e+02	2.967883e-06	5.375051e-08	5.375051e-08
1.200000e+02	1.220000e+02	2.907417e-06	5.985835e-08	5.985835e-08
1.220000e+02	1.240000e+02	2.805154e-06	4.155425e-08	4.155425e-08
1.240000e+02	1.260000e+02	2.733580e-06	5.038799e-08	5.038799e-08
1.260000e+02	1.280000e+02	2.806548e-06	9.707298e-08	9.707298e-08
1.280000e+02	1.300000e+02	2.646818e-06	6.130993e-08	6.130993e-08
1.300000e+02	1.320000e+02	2.705301e-06	6.660161e-08	6.660161e-08
1.320000e+02	1.340000e+02	2.505239e-06	4.412417e-08	4.412417e-08
1.340000e+02	1.360000e+02	2.467840e-06	3.978357e-08	3.978357e-08
1.360000e+02	1.380000e+02	2.409545e-06	4.684119e-08	4.684119e-08
1.380000e+02	1.400000e+02	2.343083e-06	4.629964e-08	4.629964e-08
1.400000e+02	1.420000e+02	2.293214e-06	4.117930e-08	4.117930e-08
1.420000e+02	1.440000e+02	2.150474e-06	4.429026e-08	4.429026e-08
1.440000e+02	1.460000e+02	2.313919e-06	6.836911e-08	6.836911e-08
1.460000e+02	1.480000e+02	2.195487e-06	4.632250e-08	4.632250e-08
1.480000e+02	1.500000e+02	2.095456e-06	4.291497e-08	4.291497e-08
1.500000e+02	1.520000e+02	2.120488e-06	5.104491e-08	5.104491e-08
1.520000e+02	1.540000e+02	1.944829e-06	5.000022e-08	5.000022e-08
1.540000e+02	1.560000e+02	1.972129e-06	4.270799e-08	4.270799e-08
1.560000e+02	1.580000e+02	1.985809e-06	4.619675e-08	4.619675e-08
1.580000e+02	1.600000e+02	1.902606e-06	4.213969e-08	4.213969e-08
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[EXTRA__WeightNormalisation]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[EXTRA__WeightNormalisation]
Path=EW-MCNLO-QCD-s-t[EXTRA__WeightNormalisation]
Scale=1000.
ScaledBy=1.37338860455288576e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	2.582683e-07	6.839296e-09	6.839296e-09
1.000000e+01	1.200000e+01	1.741048e-06	1.775747e-08	1.775747e-08
1.200000e+01	1.400000e+01	4.367198e-06	2.812401e-08	2.812401e-08
1.400000e+01	1.600000e+01	7.586495e-06	3.706777e-08	3.706777e-08
1.600000e+01	1.800000e+01	1.118577e-05	4.500997e-08	4.500997e-08
1.800000e+01	2.000000e+01	1.475552e-05	5.169555e-08	5.169555e-08
2.000000e+01	2.200000e+01	1.853265e-05	5.793548e-08	5.793548e-08
2.200000e+01	2.400000e+01	2.198994e-05	6.310848e-08	6.310848e-08
2.400000e+01	2.600000e+01	2.555607e-05	6.803350e-08	6.803350e-08
2.600000e+01	2.800000e+01	2.870021e-05	7.209717e-08	7.209717e-08
2.800000e+01	3.000000e+01	3.163442e-05	7.569303e-08	7.569303e-08
3.000000e+01	3.200000e+01	3.450110e-05	7.904824e-08	7.904824e-08
3.200000e+01	3.400000e+01	3.706749e-05	8.193555e-08	8.193555e-08
3.400000e+01	3.600000e+01	3.951234e-05	8.459449e-08	8.459449e-08
3.600000e+01	3.800000e+01	4.187786e-05	8.708995e-08	8.708995e-08
3.800000e+01	4.000000e+01	4.411408e-05	8.938494e-08	8.938494e-08
4.000000e+01	4.200000e+01	4.605218e-05	9.132735e-08	9.132735e-08
4.200000e+01	4.400000e+01	4.815219e-05	9.338644e-08	9.338644e-08
4.400000e+01	4.600000e+01	4.990556e-05	9.507149e-08	9.507149e-08
4.600000e+01	4.800000e+01	5.168120e-05	9.674801e-08	9.674801e-08
4.800000e+01	5.000000e+01	5.351300e-05	9.844766e-08	9.844766e-08
5.000000e+01	5.200000e+01	5.469220e-05	9.952645e-08	9.952645e-08
5.200000e+01	5.400000e+01	5.612735e-05	1.008238e-07	1.008238e-07
5.400000e+01	5.600000e+01	5.709670e-05	1.016907e-07	1.016907e-07
5.600000e+01	5.800000e+01	5.838240e-05	1.028293e-07	1.028293e-07
5.800000e+01	6.000000e+01	5.938470e-05	1.037082e-07	1.037082e-07
6.000000e+01	6.200000e+01	6.007600e-05	1.043101e-07	1.043101e-07
6.200000e+01	6.400000e+01	6.091075e-05	1.050323e-07	1.050323e-07
6.400000e+01	6.600000e+01	6.169840e-05	1.057092e-07	1.057092e-07
6.600000e+01	6.800000e+01	6.229175e-05	1.062163e-07	1.062163e-07
6.800000e+01	7.000000e+01	6.266230e-05	1.065317e-07	1.065317e-07
7.000000e+01	7.200000e+01	6.341305e-05	1.071680e-07	1.071680e-07
7.200000e+01	7.400000e+01	6.364595e-05	1.073646e-07	1.073646e-07
7.400000e+01	7.600000e+01	6.402230e-05	1.076816e-07	1.076816e-07
7.600000e+01	7.800000e+01	6.434650e-05	1.079539e-07	1.079539e-07
7.800000e+01	8.000000e+01	6.471525e-05	1.082627e-07	1.082627e-07
8.000000e+01	8.200000e+01	6.470020e-05	1.082502e-07	1.082502e-07
8.200000e+01	8.400000e+01	6.511295e-05	1.085949e-07	1.085949e-07
8.400000e+01	8.600000e+01	6.494490e-05	1.084547e-07	1.084547e-07
8.600000e+01	8.800000e+01	6.512275e-05	1.086031e-07	1.086031e-07
8.800000e+01	9.000000e+01	6.527160e-05	1.087271e-07	1.087271e-07
9.000000e+01	9.200000e+01	6.525530e-05	1.087136e-07	1.087136e-07
9.200000e+01	9.400000e+01	6.541360e-05	1.088453e-07	1.088453e-07
9.400000e+01	9.600000e+01	6.528445e-05	1.087379e-07	1.087379e-07
9.600000e+01	9.800000e+01	6.522020e-05	1.086843e-07	1.086843e-07
9.800000e+01	1.000000e+02	6.523630e-05	1.086977e-07	1.086977e-07
1.000000e+02	1.020000e+02	6.540130e-05	1.088351e-07	1.088351e-07
1.020000e+02	1.040000e+02	6.501750e-05	1.085153e-07	1.085153e-07
1.040000e+02	1.060000e+02	6.495395e-05	1.084622e-07	1.084622e-07
1.060000e+02	1.080000e+02	6.475325e-05	1.082946e-07	1.082946e-07
1.080000e+02	1.100000e+02	6.448795e-05	1.080725e-07	1.080725e-07
1.100000e+02	1.120000e+02	6.441550e-05	1.080117e-07	1.080117e-07
1.120000e+02	1.140000e+02	6.423200e-05	1.078578e-07	1.078578e-07
1.140000e+02	1.160000e+02	6.420395e-05	1.078342e-07	1.078342e-07
1.160000e+02	1.180000e+02	6.406795e-05	1.077199e-07	1.077199e-07
1.180000e+02	1.200000e+02	6.387560e-05	1.075581e-07	1.075581e-07
1.200000e+02	1.220000e+02	6.349215e-05	1.072348e-07	1.072348e-07
1.220000e+02	1.240000e+02	6.325945e-05	1.070381e-07	1.070381e-07
1.240000e+02	1.260000e+02	6.296565e-05	1.067893e-07	1.067893e-07
1.260000e+02	1.280000e+02	6.264780e-05	1.065194e-07	1.065194e-07
1.280000e+02	1.300000e+02	6.228015e-05	1.062064e-07	1.062064e-07
1.300000e+02	1.320000e+02	6.219140e-05	1.061307e-07	1.061307e-07
1.320000e+02	1.340000e+02	6.202550e-05	1.059890e-07	1.059890e-07
1.340000e+02	1.360000e+02	6.175910e-05	1.057612e-07	1.057612e-07
1.360000e+02	1.380000e+02	6.127550e-05	1.053463e-07	1.053463e-07
1.380000e+02	1.400000e+02	6.103045e-05	1.051354e-07	1.051354e-07
1.400000e+02	1.420000e+02	6.080335e-05	1.049396e-07	1.049396e-07
1.420000e+02	1.440000e+02	6.055290e-05	1.047233e-07	1.047233e-07
1.440000e+02	1.460000e+02	6.017090e-05	1.043924e-07	1.043924e-07
1.460000e+02	1.480000e+02	5.982135e-05	1.040888e-07	1.040888e-07
1.480000e+02	1.500000e+02	5.959335e-05	1.038902e-07	1.038902e-07
1.500000e+02	1.520000e+02	5.929050e-05	1.036259e-07	1.036259e-07
1.520000e+02	1.540000e+02	5.891090e-05	1.032936e-07	1.032936e-07
1.540000e+02	1.560000e+02	5.850285e-05	1.029353e-07	1.029353e-07
1.560000e+02	1.580000e+02	5.839275e-05	1.028384e-07	1.028384e-07
1.580000e+02	1.600000e+02	5.797270e-05	1.024679e-07	1.024679e-07
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[EXTRA__NTrials]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[EXTRA__NTrials]
Path=EW-MCNLO-QCD-s-t[EXTRA__NTrials]
Scale=1000.
ScaledBy=1.37338754002394642e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	9.984525e-07	2.668404e-08	2.668404e-08
1.000000e+01	1.200000e+01	6.779730e-06	7.003940e-08	7.003940e-08
1.200000e+01	1.400000e+01	1.694554e-05	1.103528e-07	1.103528e-07
1.400000e+01	1.600000e+01	2.948457e-05	1.457943e-07	1.457943e-07
1.600000e+01	1.800000e+01	4.349175e-05	1.771896e-07	1.771896e-07
1.800000e+01	2.000000e+01	5.735745e-05	2.034411e-07	2.034411e-07
2.000000e+01	2.200000e+01	7.203145e-05	2.279451e-07	2.279451e-07
2.200000e+01	2.400000e+01	8.547070e-05	2.482899e-07	2.482899e-07
2.400000e+01	2.600000e+01	9.928495e-05	2.674617e-07	2.674617e-07
2.600000e+01	2.800000e+01	1.115363e-04	2.835912e-07	2.835912e-07
2.800000e+01	3.000000e+01	1.228928e-04	2.975778e-07	2.975778e-07
3.000000e+01	3.200000e+01	1.341127e-04	3.110412e-07	3.110412e-07
3.200000e+01	3.400000e+01	1.440628e-04	3.223265e-07	3.223265e-07
3.400000e+01	3.600000e+01	1.534891e-04	3.325165e-07	3.325165e-07
3.600000e+01	3.800000e+01	1.626880e-04	3.423766e-07	3.423766e-07
3.800000e+01	4.000000e+01	1.713823e-04	3.514303e-07	3.514303e-07
4.000000e+01	4.200000e+01	1.788006e-04	3.587415e-07	3.587415e-07
4.200000e+01	4.400000e+01	1.870121e-04	3.669985e-07	3.669985e-07
4.400000e+01	4.600000e+01	1.939162e-04	3.738699e-07	3.738699e-07
4.600000e+01	4.800000e+01	2.008298e-04	3.805157e-07	3.805157e-07
4.800000e+01	5.000000e+01	2.079233e-04	3.871035e-07	3.871035e-07
5.000000e+01	5.200000e+01	2.124878e-04	3.913191e-07	3.913191e-07
5.200000e+01	5.400000e+01	2.180164e-04	3.962949e-07	3.962949e-07
5.400000e+01	5.600000e+01	2.218097e-04	3.997637e-07	3.997637e-07
5.600000e+01	5.800000e+01	2.267951e-04	4.042235e-07	4.042235e-07
5.800000e+01	6.000000e+01	2.307504e-04	4.078169e-07	4.078169e-07
6.000000e+01	6.200000e+01	2.333880e-04	4.100534e-07	4.100534e-07
6.200000e+01	6.400000e+01	2.365626e-04	4.127327e-07	4.127327e-07
6.400000e+01	6.600000e+01	2.397255e-04	4.157300e-07	4.157300e-07
6.600000e+01	6.800000e+01	2.420321e-04	4.176487e-07	4.176487e-07
6.800000e+01	7.000000e+01	2.434041e-04	4.187458e-07	4.187458e-07
7.000000e+01	7.200000e+01	2.462635e-04	4.210749e-07	4.210749e-07
7.200000e+01	7.400000e+01	2.472462e-04	4.220542e-07	4.220542e-07
7.400000e+01	7.600000e+01	2.487315e-04	4.233555e-07	4.233555e-07
7.600000e+01	7.800000e+01	2.499730e-04	4.243779e-07	4.243779e-07
7.800000e+01	8.000000e+01	2.514480e-04	4.256682e-07	4.256682e-07
8.000000e+01	8.200000e+01	2.513986e-04	4.256903e-07	4.256903e-07
8.200000e+01	8.400000e+01	2.530110e-04	4.270573e-07	4.270573e-07
8.400000e+01	8.600000e+01	2.523826e-04	4.265496e-07	4.265496e-07
8.600000e+01	8.800000e+01	2.531235e-04	4.272637e-07	4.272637e-07
8.800000e+01	9.000000e+01	2.536468e-04	4.276245e-07	4.276245e-07
9.000000e+01	9.200000e+01	2.535101e-04	4.273879e-07	4.273879e-07
9.200000e+01	9.400000e+01	2.542264e-04	4.281755e-07	4.281755e-07
9.400000e+01	9.600000e+01	2.537162e-04	4.277165e-07	4.277165e-07
9.600000e+01	9.800000e+01	2.534388e-04	4.274232e-07	4.274232e-07
9.800000e+01	1.000000e+02	2.534971e-04	4.274811e-07	4.274811e-07
1.000000e+02	1.020000e+02	2.541351e-04	4.279942e-07	4.279942e-07
1.020000e+02	1.040000e+02	2.525770e-04	4.265789e-07	4.265789e-07
1.040000e+02	1.060000e+02	2.523318e-04	4.263849e-07	4.263849e-07
1.060000e+02	1.080000e+02	2.515840e-04	4.257778e-07	4.257778e-07
1.080000e+02	1.100000e+02	2.505883e-04	4.250573e-07	4.250573e-07
1.100000e+02	1.120000e+02	2.503088e-04	4.247993e-07	4.247993e-07
1.120000e+02	1.140000e+02	2.496146e-04	4.242178e-07	4.242178e-07
1.140000e+02	1.160000e+02	2.494724e-04	4.240361e-07	4.240361e-07
1.160000e+02	1.180000e+02	2.489340e-04	4.235843e-07	4.235843e-07
1.180000e+02	1.200000e+02	2.481121e-04	4.227581e-07	4.227581e-07
1.200000e+02	1.220000e+02	2.466412e-04	4.215069e-07	4.215069e-07
1.220000e+02	1.240000e+02	2.458453e-04	4.210206e-07	4.210206e-07
1.240000e+02	1.260000e+02	2.447480e-04	4.201685e-07	4.201685e-07
1.260000e+02	1.280000e+02	2.434027e-04	4.188111e-07	4.188111e-07
1.280000e+02	1.300000e+02	2.419977e-04	4.176510e-07	4.176510e-07
1.300000e+02	1.320000e+02	2.415541e-04	4.171121e-07	4.171121e-07
1.320000e+02	1.340000e+02	2.408365e-04	4.163330e-07	4.163330e-07
1.340000e+02	1.360000e+02	2.398690e-04	4.156216e-07	4.156216e-07
1.360000e+02	1.380000e+02	2.380974e-04	4.142727e-07	4.142727e-07
1.380000e+02	1.400000e+02	2.370796e-04	4.132641e-07	4.132641e-07
1.400000e+02	1.420000e+02	2.361671e-04	4.124321e-07	4.124321e-07
1.420000e+02	1.440000e+02	2.353526e-04	4.119894e-07	4.119894e-07
1.440000e+02	1.460000e+02	2.337375e-04	4.103620e-07	4.103620e-07
1.460000e+02	1.480000e+02	2.324286e-04	4.092839e-07	4.092839e-07
1.480000e+02	1.500000e+02	2.315621e-04	4.085597e-07	4.085597e-07
1.500000e+02	1.520000e+02	2.302738e-04	4.072221e-07	4.072221e-07
1.520000e+02	1.540000e+02	2.288832e-04	4.061467e-07	4.061467e-07
1.540000e+02	1.560000e+02	2.273094e-04	4.047138e-07	4.047138e-07
1.560000e+02	1.580000e+02	2.268802e-04	4.043798e-07	4.043798e-07
1.580000e+02	1.600000e+02	2.253035e-04	4.030846e-07	4.030846e-07
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[EXTRA__MEWeight]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[EXTRA__MEWeight]
Path=EW-MCNLO-QCD-s-t[EXTRA__MEWeight]
Scale=1000.
ScaledBy=1.37433303742083622e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	2.838658e-15	8.827180e-16	8.827180e-16
1.000000e+01	1.200000e+01	2.228528e-14	4.515159e-15	4.515159e-15
1.200000e+01	1.400000e+01	6.669610e-14	1.017949e-14	1.017949e-14
1.400000e+01	1.600000e+01	1.203416e-13	2.280419e-14	2.280419e-14
1.600000e+01	1.800000e+01	1.535140e-13	2.585961e-14	2.585961e-14
1.800000e+01	2.000000e+01	1.853820e-13	3.280343e-14	3.280343e-14
2.000000e+01	2.200000e+01	1.959242e-13	1.738164e-14	1.738164e-14
2.200000e+01	2.400000e+01	1.942400e-13	2.958977e-14	2.958977e-14
2.400000e+01	2.600000e+01	9.824370e-13	7.672016e-13	7.672016e-13
2.600000e+01	2.800000e+01	1.482195e-13	2.715034e-14	2.715034e-14
2.800000e+01	3.000000e+01	1.873483e-13	1.694941e-14	1.694941e-14
3.000000e+01	3.200000e+01	3.508730e-13	1.575980e-13	1.575980e-13
3.200000e+01	3.400000e+01	-1.528667e-12	1.713586e-12	1.713586e-12
3.400000e+01	3.600000e+01	1.748336e-13	1.962035e-14	1.962035e-14
3.600000e+01	3.800000e+01	1.529568e-13	2.579349e-14	2.579349e-14
3.800000e+01	4.000000e+01	2.037981e-13	3.229971e-14	3.229971e-14
4.000000e+01	4.200000e+01	1.601003e-13	1.837403e-14	1.837403e-14
4.200000e+01	4.400000e+01	3.405348e-13	1.665519e-13	1.665519e-13
4.400000e+01	4.600000e+01	1.201597e-13	1.282205e-14	1.282205e-14
4.600000e+01	4.800000e+01	7.709045e-13	6.402892e-13	6.402892e-13
4.800000e+01	5.000000e+01	1.054595e-13	8.942407e-15	8.942407e-15
5.000000e+01	5.200000e+01	8.433930e-14	5.340328e-15	5.340328e-15
5.200000e+01	5.400000e+01	1.074234e-13	1.162912e-14	1.162912e-14
5.400000e+01	5.600000e+01	1.132622e-13	3.354569e-14	3.354569e-14
5.600000e+01	5.800000e+01	8.156700e-14	2.192065e-14	2.192065e-14
5.800000e+01	6.000000e+01	7.146200e-14	5.535124e-15	5.535124e-15
6.000000e+01	6.200000e+01	-1.377455e-13	2.278495e-13	2.278495e-13
6.200000e+01	6.400000e+01	6.935615e-14	6.357281e-15	6.357281e-15
6.400000e+01	6.600000e+01	5.963755e-14	1.695277e-14	1.695277e-14
6.600000e+01	6.800000e+01	5.596075e-14	1.199116e-14	1.199116e-14
6.800000e+01	7.000000e+01	4.818085e-14	3.570186e-15	3.570186e-15
7.000000e+01	7.200000e+01	7.608295e-14	2.108810e-14	2.108810e-14
7.200000e+01	7.400000e+01	6.936930e-14	2.441440e-14	2.441440e-14
7.400000e+01	7.600000e+01	4.101983e-11	4.097671e-11	4.097671e-11
7.600000e+01	7.800000e+01	-2.296261e-12	2.334969e-12	2.334969e-12
7.800000e+01	8.000000e+01	4.680575e-14	1.094172e-14	1.094172e-14
8.000000e+01	8.200000e+01	3.424583e-14	2.296114e-15	2.296114e-15
8.200000e+01	8.400000e+01	9.155585e-14	1.024525e-13	1.024525e-13
8.400000e+01	8.600000e+01	3.751587e-14	4.731971e-15	4.731971e-15
8.600000e+01	8.800000e+01	4.334850e-14	1.004810e-14	1.004810e-14
8.800000e+01	9.000000e+01	2.424198e-14	1.749778e-15	1.749778e-15
9.000000e+01	9.200000e+01	2.915288e-14	7.897181e-15	7.897181e-15
9.200000e+01	9.400000e+01	2.552607e-14	2.312941e-15	2.312941e-15
9.400000e+01	9.600000e+01	3.050676e-14	6.603618e-15	6.603618e-15
9.600000e+01	9.800000e+01	2.565061e-14	6.331986e-15	6.331986e-15
9.800000e+01	1.000000e+02	-1.330410e-15	2.012094e-14	2.012094e-14
1.000000e+02	1.020000e+02	1.987837e-14	1.509872e-15	1.509872e-15
1.020000e+02	1.040000e+02	5.108990e-12	5.104728e-12	5.104728e-12
1.040000e+02	1.060000e+02	1.953466e-14	1.876595e-15	1.876595e-15
1.060000e+02	1.080000e+02	1.515838e-14	9.773858e-16	9.773858e-16
1.080000e+02	1.100000e+02	2.192925e-14	6.201064e-15	6.201064e-15
1.100000e+02	1.120000e+02	2.466249e-14	3.296278e-15	3.296278e-15
1.120000e+02	1.140000e+02	-1.429932e-13	1.210591e-13	1.210591e-13
1.140000e+02	1.160000e+02	3.052824e-14	1.468771e-14	1.468771e-14
1.160000e+02	1.180000e+02	2.122771e-14	7.851481e-15	7.851481e-15
1.180000e+02	1.200000e+02	5.199105e-11	5.197422e-11	5.197422e-11
1.200000e+02	1.220000e+02	1.528626e-14	2.604869e-15	2.604869e-15
1.220000e+02	1.240000e+02	1.247606e-14	2.886377e-15	2.886377e-15
1.240000e+02	1.260000e+02	1.231542e-14	1.616198e-15	1.616198e-15
1.260000e+02	1.280000e+02	9.677620e-15	7.149713e-16	7.149713e-16
1.280000e+02	1.300000e+02	1.108652e-14	8.998146e-16	8.998146e-16
1.300000e+02	1.320000e+02	1.324675e-14	2.436341e-15	2.436341e-15
1.320000e+02	1.340000e+02	1.106445e-14	2.506608e-15	2.506608e-15
1.340000e+02	1.360000e+02	9.609425e-15	1.132985e-15	1.132985e-15
1.360000e+02	1.380000e+02	8.451720e-15	7.074141e-16	7.074141e-16
1.380000e+02	1.400000e+02	1.233851e-14	4.433914e-15	4.433914e-15
1.400000e+02	1.420000e+02	8.755250e-15	7.927895e-16	7.927895e-16
1.420000e+02	1.440000e+02	7.669635e-15	6.781908e-16	6.781908e-16
1.440000e+02	1.460000e+02	7.679345e-15	9.145681e-16	9.145681e-16
1.460000e+02	1.480000e+02	7.757705e-15	1.017972e-15	1.017972e-15
1.480000e+02	1.500000e+02	8.424515e-15	1.822784e-15	1.822784e-15
1.500000e+02	1.520000e+02	1.053147e-14	3.264626e-15	3.264626e-15
1.520000e+02	1.540000e+02	7.644735e-15	9.150723e-16	9.150723e-16
1.540000e+02	1.560000e+02	7.078345e-15	1.498220e-15	1.498220e-15
1.560000e+02	1.580000e+02	7.252520e-15	1.104959e-15	1.104959e-15
1.580000e+02	1.600000e+02	4.555440e-15	1.206678e-15	1.206678e-15
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=EW-MCNLO-QCD-s-t[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Scale=1000.
ScaledBy=9.72856522802632358e-10
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	4.142507e-08	3.667737e-09	3.667737e-09
1.000000e+01	1.200000e+01	-3.620932e+00	3.620933e+00	3.620933e+00
1.200000e+01	1.400000e+01	-2.102228e-03	2.117455e-03	2.117455e-03
1.400000e+01	1.600000e+01	-6.839750e-04	6.903325e-04	6.903325e-04
1.600000e+01	1.800000e+01	-1.285501e+01	9.092968e+00	9.092968e+00
1.800000e+01	2.000000e+01	-1.501762e-04	1.392188e-04	1.392188e-04
2.000000e+01	2.200000e+01	-1.598443e+07	1.493707e+07	1.493707e+07
2.200000e+01	2.400000e+01	-5.411040e+02	5.627866e+02	5.627866e+02
2.400000e+01	2.600000e+01	-4.879975e+05	3.811087e+05	3.811087e+05
2.600000e+01	2.800000e+01	-3.012095e+00	2.543908e+00	2.543908e+00
2.800000e+01	3.000000e+01	-1.630411e+02	1.472218e+02	1.472218e+02
3.000000e+01	3.200000e+01	-7.769480e+06	7.743402e+06	7.743402e+06
3.200000e+01	3.400000e+01	-4.764870e+01	2.604719e+01	2.604719e+01
3.400000e+01	3.600000e+01	-1.030520e+06	1.030371e+06	1.030371e+06
3.600000e+01	3.800000e+01	-5.219345e+07	5.216270e+07	5.216270e+07
3.800000e+01	4.000000e+01	-1.681968e+09	1.681967e+09	1.681967e+09
4.000000e+01	4.200000e+01	-1.989252e+04	1.989174e+04	1.989174e+04
4.200000e+01	4.400000e+01	-3.161512e+07	3.161504e+07	3.161504e+07
4.400000e+01	4.600000e+01	-5.849160e+09	5.849152e+09	5.849152e+09
4.600000e+01	4.800000e+01	-1.844020e+11	1.843983e+11	1.843983e+11
4.800000e+01	5.000000e+01	-6.973480e+09	6.169660e+09	6.169660e+09
5.000000e+01	5.200000e+01	-1.035148e+06	1.034732e+06	1.034732e+06
5.200000e+01	5.400000e+01	-6.242775e+06	6.236632e+06	6.236632e+06
5.400000e+01	5.600000e+01	-8.931120e+03	7.867274e+03	7.867274e+03
5.600000e+01	5.800000e+01	-5.978140e+06	5.147473e+06	5.147473e+06
5.800000e+01	6.000000e+01	-1.038375e+04	9.767450e+03	9.767450e+03
6.000000e+01	6.200000e+01	-2.546766e+06	1.478060e+06	1.478060e+06
6.200000e+01	6.400000e+01	-1.208514e+06	1.126970e+06	1.126970e+06
6.400000e+01	6.600000e+01	-4.444642e+06	4.444272e+06	4.444272e+06
6.600000e+01	6.800000e+01	-6.011560e+02	5.769352e+02	5.769352e+02
6.800000e+01	7.000000e+01	-4.642319e+04	4.629992e+04	4.629992e+04
7.000000e+01	7.200000e+01	-2.916459e+03	2.892180e+03	2.892180e+03
7.200000e+01	7.400000e+01	-2.155072e+05	2.155068e+05	2.155068e+05
7.400000e+01	7.600000e+01	-1.491408e+06	1.489103e+06	1.489103e+06
7.600000e+01	7.800000e+01	-3.375558e+18	3.375558e+18	3.375558e+18
7.800000e+01	8.000000e+01	-1.560669e+09	1.560667e+09	1.560667e+09
8.000000e+01	8.200000e+01	-7.051765e+03	6.952856e+03	6.952856e+03
8.200000e+01	8.400000e+01	-3.258982e+09	3.258983e+09	3.258983e+09
8.400000e+01	8.600000e+01	-2.341919e+05	2.341280e+05	2.341280e+05
8.600000e+01	8.800000e+01	-1.070719e+04	1.066778e+04	1.066778e+04
8.800000e+01	9.000000e+01	-5.517860e+01	4.333314e+01	4.333314e+01
9.000000e+01	9.200000e+01	-1.135093e+09	1.130249e+09	1.130249e+09
9.200000e+01	9.400000e+01	-2.671179e+09	2.671173e+09	2.671173e+09
9.400000e+01	9.600000e+01	-7.384710e+04	7.060427e+04	7.060427e+04
9.600000e+01	9.800000e+01	-2.487972e+09	2.263803e+09	2.263803e+09
9.800000e+01	1.000000e+02	-5.806135e+06	5.741548e+06	5.741548e+06
1.000000e+02	1.020000e+02	-1.799040e+04	1.787645e+04	1.787645e+04
1.020000e+02	1.040000e+02	-7.105480e+00	5.694359e+00	5.694359e+00
1.040000e+02	1.060000e+02	-2.436286e+03	1.967999e+03	1.967999e+03
1.060000e+02	1.080000e+02	-5.792630e+06	5.740540e+06	5.740540e+06
1.080000e+02	1.100000e+02	-6.774495e+07	6.646877e+07	6.646877e+07
1.100000e+02	1.120000e+02	-1.120284e+04	6.585093e+03	6.585093e+03
1.120000e+02	1.140000e+02	-5.439980e+00	4.673190e+00	4.673190e+00
1.140000e+02	1.160000e+02	-1.226397e+09	1.226397e+09	1.226397e+09
1.160000e+02	1.180000e+02	-7.846315e+11	7.846314e+11	7.846314e+11
1.180000e+02	1.200000e+02	-4.300285e+02	3.984815e+02	3.984815e+02
1.200000e+02	1.220000e+02	-2.729106e+03	2.729082e+03	2.729082e+03
1.220000e+02	1.240000e+02	-4.761588e+07	4.761581e+07	4.761581e+07
1.240000e+02	1.260000e+02	-7.841050e+06	6.888991e+06	6.888991e+06
1.260000e+02	1.280000e+02	-2.367314e+09	2.367314e+09	2.367314e+09
1.280000e+02	1.300000e+02	-2.757455e+06	2.747775e+06	2.747775e+06
1.300000e+02	1.320000e+02	-6.589770e+06	6.589769e+06	6.589769e+06
1.320000e+02	1.340000e+02	-4.107733e+05	4.018173e+05	4.018173e+05
1.340000e+02	1.360000e+02	8.901930e+03	1.807653e+04	1.807653e+04
1.360000e+02	1.380000e+02	1.154350e+01	1.189638e+01	1.189638e+01
1.380000e+02	1.400000e+02	-2.536112e+01	2.358847e+01	2.358847e+01
1.400000e+02	1.420000e+02	-1.283644e+05	1.282898e+05	1.282898e+05
1.420000e+02	1.440000e+02	-9.404300e+07	9.414250e+07	9.414250e+07
1.440000e+02	1.460000e+02	-2.414554e+06	2.414229e+06	2.414229e+06
1.460000e+02	1.480000e+02	-5.059865e+03	4.658841e+03	4.658841e+03
1.480000e+02	1.500000e+02	-8.240205e+03	8.068342e+03	8.068342e+03
1.500000e+02	1.520000e+02	2.858843e+03	2.859043e+03	2.859043e+03
1.520000e+02	1.540000e+02	-1.036139e+05	9.188984e+04	9.188984e+04
1.540000e+02	1.560000e+02	-9.029000e+05	8.835951e+05	8.835951e+05
1.560000e+02	1.580000e+02	-1.175674e+02	1.175617e+02	1.175617e+02
1.580000e+02	1.600000e+02	-9.679000e+06	9.557148e+06	9.557148e+06
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=EW-MCNLO-QCD-s-t[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Scale=1000.
ScaledBy=1.39321209313130482e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	4.212296e-08	3.724282e-09	3.724282e-09
1.000000e+01	1.200000e+01	2.908540e-07	1.222199e-08	1.222199e-08
1.200000e+01	1.400000e+01	9.696685e-07	4.411809e-08	4.411809e-08
1.400000e+01	1.600000e+01	1.730431e-06	6.397373e-08	6.397373e-08
1.600000e+01	1.800000e+01	1.985295e-06	3.571641e-08	3.571641e-08
1.800000e+01	2.000000e+01	3.021876e-06	4.098675e-08	4.098675e-08
2.000000e+01	2.200000e+01	4.239811e-06	6.320668e-08	6.320668e-08
2.200000e+01	2.400000e+01	4.030563e-06	8.487835e-07	8.487835e-07
2.400000e+01	2.600000e+01	4.694519e-06	1.141822e-07	1.141822e-07
2.600000e+01	2.800000e+01	5.542025e-06	3.668276e-07	3.668276e-07
2.800000e+01	3.000000e+01	5.588120e-06	6.873985e-08	6.873985e-08
3.000000e+01	3.200000e+01	6.179560e-06	1.808196e-07	1.808196e-07
3.200000e+01	3.400000e+01	6.534265e-06	1.322756e-07	1.322756e-07
3.400000e+01	3.600000e+01	6.736360e-06	8.823561e-08	8.823561e-08
3.600000e+01	3.800000e+01	6.735830e-06	6.746577e-08	6.746577e-08
3.800000e+01	4.000000e+01	6.957345e-06	7.602883e-08	7.602883e-08
4.000000e+01	4.200000e+01	6.994070e-06	6.713585e-08	6.713585e-08
4.200000e+01	4.400000e+01	6.395825e-06	7.104446e-08	7.104446e-08
4.400000e+01	4.600000e+01	6.071790e-06	2.254101e-07	2.254101e-07
4.600000e+01	4.800000e+01	6.114865e-06	1.004914e-07	1.004914e-07
4.800000e+01	5.000000e+01	6.514770e-06	6.694518e-08	6.694518e-08
5.000000e+01	5.200000e+01	6.931555e-06	9.295192e-08	9.295192e-08
5.200000e+01	5.400000e+01	7.173860e-06	6.753253e-08	6.753253e-08
5.400000e+01	5.600000e+01	7.409750e-06	7.661442e-08	7.661442e-08
5.600000e+01	5.800000e+01	8.463685e-06	8.173677e-08	8.173677e-08
5.800000e+01	6.000000e+01	9.418550e-06	1.628614e-07	1.628614e-07
6.000000e+01	6.200000e+01	1.013254e-05	8.064062e-08	8.064062e-08
6.200000e+01	6.400000e+01	1.113095e-05	1.294068e-07	1.294068e-07
6.400000e+01	6.600000e+01	1.177538e-05	1.247766e-07	1.247766e-07
6.600000e+01	6.800000e+01	1.342234e-05	1.995538e-07	1.995538e-07
6.800000e+01	7.000000e+01	1.533582e-05	1.208659e-07	1.208659e-07
7.000000e+01	7.200000e+01	1.708277e-05	1.487149e-07	1.487149e-07
7.200000e+01	7.400000e+01	2.026604e-05	1.251827e-07	1.251827e-07
7.400000e+01	7.600000e+01	2.485833e-05	2.004726e-07	2.004726e-07
7.600000e+01	7.800000e+01	2.937046e-05	1.995740e-07	1.995740e-07
7.800000e+01	8.000000e+01	3.412803e-05	1.757317e-07	1.757317e-07
8.000000e+01	8.200000e+01	3.206423e-05	1.527559e-07	1.527559e-07
8.200000e+01	8.400000e+01	1.255362e-05	3.753288e-07	3.753288e-07
8.400000e+01	8.600000e+01	7.858720e-06	7.322820e-08	7.322820e-08
8.600000e+01	8.800000e+01	5.888415e-06	2.475889e-07	2.475889e-07
8.800000e+01	9.000000e+01	5.018640e-06	1.270487e-07	1.270487e-07
9.000000e+01	9.200000e+01	4.508837e-06	5.231355e-08	5.231355e-08
9.200000e+01	9.400000e+01	4.254640e-06	1.078146e-07	1.078146e-07
9.400000e+01	9.600000e+01	3.956970e-06	5.552824e-08	5.552824e-08
9.600000e+01	9.800000e+01	3.796353e-06	4.634534e-08	4.634534e-08
9.800000e+01	1.000000e+02	3.867570e-06	1.134084e-07	1.134084e-07
1.000000e+02	1.020000e+02	3.835683e-06	1.551082e-07	1.551082e-07
1.020000e+02	1.040000e+02	3.507305e-06	5.950886e-08	5.950886e-08
1.040000e+02	1.060000e+02	3.792886e-06	4.296790e-07	4.296790e-07
1.060000e+02	1.080000e+02	3.460295e-06	2.200420e-07	2.200420e-07
1.080000e+02	1.100000e+02	3.267781e-06	5.907724e-08	5.907724e-08
1.100000e+02	1.120000e+02	3.063217e-06	4.330689e-08	4.330689e-08
1.120000e+02	1.140000e+02	3.074864e-06	5.090253e-08	5.090253e-08
1.140000e+02	1.160000e+02	2.896548e-06	6.535790e-08	6.535790e-08
1.160000e+02	1.180000e+02	2.863648e-06	6.827928e-08	6.827928e-08
1.180000e+02	1.200000e+02	2.771135e-06	5.283084e-08	5.283084e-08
1.200000e+02	1.220000e+02	2.894248e-06	1.677151e-07	1.677151e-07
1.220000e+02	1.240000e+02	2.708627e-06	6.283116e-08	6.283116e-08
1.240000e+02	1.260000e+02	2.580464e-06	5.075744e-08	5.075744e-08
1.260000e+02	1.280000e+02	2.599309e-06	8.377991e-08	8.377991e-08
1.280000e+02	1.300000e+02	2.487773e-06	5.813994e-08	5.813994e-08
1.300000e+02	1.320000e+02	2.558742e-06	6.652319e-08	6.652319e-08
1.320000e+02	1.340000e+02	2.410901e-06	6.372847e-08	6.372847e-08
1.340000e+02	1.360000e+02	2.376398e-06	6.417416e-08	6.417416e-08
1.360000e+02	1.380000e+02	2.287444e-06	6.841900e-08	6.841900e-08
1.380000e+02	1.400000e+02	2.281090e-06	1.047301e-07	1.047301e-07
1.400000e+02	1.420000e+02	2.198161e-06	6.642106e-08	6.642106e-08
1.420000e+02	1.440000e+02	2.011262e-06	4.073084e-08	4.073084e-08
1.440000e+02	1.460000e+02	2.195609e-06	6.561745e-08	6.561745e-08
1.460000e+02	1.480000e+02	2.083421e-06	4.984828e-08	4.984828e-08
1.480000e+02	1.500000e+02	1.933560e-06	3.819334e-08	3.819334e-08
1.500000e+02	1.520000e+02	2.020146e-06	6.229406e-08	6.229406e-08
1.520000e+02	1.540000e+02	1.814809e-06	4.650235e-08	4.650235e-08
1.540000e+02	1.560000e+02	1.818665e-06	3.890503e-08	3.890503e-08
1.560000e+02	1.580000e+02	2.016274e-06	1.339578e-07	1.339578e-07
1.580000e+02	1.600000e+02	1.778624e-06	4.355527e-08	4.355527e-08
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[ASSOCIATED_CONTRIBUTIONS.EW]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[ASSOCIATED_CONTRIBUTIONS.EW]
Path=EW-MCNLO-QCD-s-t[ASSOCIATED_CONTRIBUTIONS.EW]
Scale=1000.
ScaledBy=9.72916290266641053e-10
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	4.215534e-08	3.732107e-09	3.732107e-09
1.000000e+01	1.200000e+01	-3.809030e+00	3.809031e+00	3.809031e+00
1.200000e+01	1.400000e+01	-2.126908e-03	2.134643e-03	2.134643e-03
1.400000e+01	1.600000e+01	-5.852465e-04	5.864910e-04	5.864910e-04
1.600000e+01	1.800000e+01	-8.697685e+00	6.157463e+00	6.157463e+00
1.800000e+01	2.000000e+01	-1.897508e-04	1.807235e-04	1.807235e-04
2.000000e+01	2.200000e+01	-1.398570e+07	1.256301e+07	1.256301e+07
2.200000e+01	2.400000e+01	-6.019075e+02	6.490349e+02	6.490349e+02
2.400000e+01	2.600000e+01	-6.641100e+05	5.104170e+05	5.104170e+05
2.600000e+01	2.800000e+01	-2.735492e+00	2.239383e+00	2.239383e+00
2.800000e+01	3.000000e+01	-1.697372e+02	1.589519e+02	1.589519e+02
3.000000e+01	3.200000e+01	-7.826255e+06	7.802618e+06	7.802618e+06
3.200000e+01	3.400000e+01	-4.124167e+01	2.253289e+01	2.253289e+01
3.400000e+01	3.600000e+01	-1.361539e+06	1.361380e+06	1.361380e+06
3.600000e+01	3.800000e+01	-5.333635e+07	5.330120e+07	5.330120e+07
3.800000e+01	4.000000e+01	-1.546836e+09	1.546835e+09	1.546835e+09
4.000000e+01	4.200000e+01	-2.369733e+04	2.369659e+04	2.369659e+04
4.200000e+01	4.400000e+01	-2.749165e+07	2.749160e+07	2.749160e+07
4.400000e+01	4.600000e+01	-4.922477e+09	4.922469e+09	4.922469e+09
4.600000e+01	4.800000e+01	-1.682726e+11	1.682702e+11	1.682702e+11
4.800000e+01	5.000000e+01	-1.186652e+10	1.112001e+10	1.112001e+10
5.000000e+01	5.200000e+01	-1.026978e+06	1.026567e+06	1.026567e+06
5.200000e+01	5.400000e+01	-4.286270e+06	4.279485e+06	4.279485e+06
5.400000e+01	5.600000e+01	-5.922400e+03	4.894600e+03	4.894600e+03
5.600000e+01	5.800000e+01	-6.038495e+06	5.308698e+06	5.308698e+06
5.800000e+01	6.000000e+01	-8.904135e+03	8.375825e+03	8.375825e+03
6.000000e+01	6.200000e+01	-2.217434e+06	1.290238e+06	1.290238e+06
6.200000e+01	6.400000e+01	-1.149748e+06	1.034235e+06	1.034235e+06
6.400000e+01	6.600000e+01	-4.564544e+06	4.564194e+06	4.564194e+06
6.600000e+01	6.800000e+01	-4.785542e+02	4.599810e+02	4.599810e+02
6.800000e+01	7.000000e+01	-5.077095e+04	5.067638e+04	5.067638e+04
7.000000e+01	7.200000e+01	-3.490615e+03	3.457531e+03	3.457531e+03
7.200000e+01	7.400000e+01	-2.400501e+05	2.400495e+05	2.400495e+05
7.400000e+01	7.600000e+01	-1.458301e+06	1.456245e+06	1.456245e+06
7.600000e+01	7.800000e+01	-2.630352e+18	2.630353e+18	2.630353e+18
7.800000e+01	8.000000e+01	-1.905160e+09	1.905159e+09	1.905159e+09
8.000000e+01	8.200000e+01	-3.788296e+03	3.355573e+03	3.355573e+03
8.200000e+01	8.400000e+01	-1.843274e+09	1.843274e+09	1.843274e+09
8.400000e+01	8.600000e+01	-2.328958e+05	2.327901e+05	2.327901e+05
8.600000e+01	8.800000e+01	-9.938800e+03	9.899419e+03	9.899419e+03
8.800000e+01	9.000000e+01	-7.877825e+01	5.366421e+01	5.366421e+01
9.000000e+01	9.200000e+01	-1.157089e+09	1.156159e+09	1.156159e+09
9.200000e+01	9.400000e+01	-2.457698e+09	2.457692e+09	2.457692e+09
9.400000e+01	9.600000e+01	-5.555410e+04	5.225983e+04	5.225983e+04
9.600000e+01	9.800000e+01	-1.172144e+09	9.713973e+08	9.713973e+08
9.800000e+01	1.000000e+02	-5.158305e+06	5.094870e+06	5.094870e+06
1.000000e+02	1.020000e+02	-1.492512e+04	1.483393e+04	1.483393e+04
1.020000e+02	1.040000e+02	-1.658770e+00	1.627731e+00	1.627731e+00
1.040000e+02	1.060000e+02	-4.121588e+02	2.197201e+03	2.197201e+03
1.060000e+02	1.080000e+02	-7.530710e+06	7.488770e+06	7.488770e+06
1.080000e+02	1.100000e+02	-6.775895e+07	6.658472e+07	6.658472e+07
1.100000e+02	1.120000e+02	-1.006372e+04	5.706996e+03	5.706996e+03
1.120000e+02	1.140000e+02	-4.629737e+00	4.018606e+00	4.018606e+00
1.140000e+02	1.160000e+02	-1.346819e+09	1.346819e+09	1.346819e+09
1.160000e+02	1.180000e+02	-1.047982e+12	1.047982e+12	1.047982e+12
1.180000e+02	1.200000e+02	-3.340174e+02	3.116274e+02	3.116274e+02
1.200000e+02	1.220000e+02	-2.588929e+03	2.588905e+03	2.588905e+03
1.220000e+02	1.240000e+02	-4.108288e+07	4.108281e+07	4.108281e+07
1.240000e+02	1.260000e+02	-8.083235e+06	7.069339e+06	7.069339e+06
1.260000e+02	1.280000e+02	-3.897925e+09	3.897924e+09	3.897924e+09
1.280000e+02	1.300000e+02	-2.434538e+06	2.419294e+06	2.419294e+06
1.300000e+02	1.320000e+02	-7.319700e+06	7.319699e+06	7.319699e+06
1.320000e+02	1.340000e+02	-4.479901e+05	4.366074e+05	4.366074e+05
1.340000e+02	1.360000e+02	-5.065570e+04	4.431881e+04	4.431881e+04
1.360000e+02	1.380000e+02	-1.731598e+01	1.696822e+01	1.696822e+01
1.380000e+02	1.400000e+02	-2.246822e+01	2.076053e+01	2.076053e+01
1.400000e+02	1.420000e+02	-1.455499e+05	1.454679e+05	1.454679e+05
1.420000e+02	1.440000e+02	-7.992680e+07	7.999309e+07	7.999309e+07
1.440000e+02	1.460000e+02	-2.340036e+06	2.339747e+06	2.339747e+06
1.460000e+02	1.480000e+02	-5.792090e+03	5.456455e+03	5.456455e+03
1.480000e+02	1.500000e+02	-9.822290e+03	9.660194e+03	9.660194e+03
1.500000e+02	1.520000e+02	9.860400e+02	9.863823e+02	9.863823e+02
1.520000e+02	1.540000e+02	-1.789528e+05	1.272007e+05	1.272007e+05
1.540000e+02	1.560000e+02	-9.033055e+05	8.805284e+05	8.805284e+05
1.560000e+02	1.580000e+02	-7.165860e+01	7.165363e+01	7.165363e+01
1.580000e+02	1.600000e+02	-9.813335e+06	9.681575e+06	9.681575e+06
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[MUR=2__MUF=2__LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[MUR=2__MUF=2__LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[MUR=2__MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=1.40365940984677425e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	5.215475e-08	4.657723e-09	4.657723e-09
1.000000e+01	1.200000e+01	3.564853e-07	1.551054e-08	1.551054e-08
1.200000e+01	1.400000e+01	1.194557e-06	5.327809e-08	5.327809e-08
1.400000e+01	1.600000e+01	2.081679e-06	6.476722e-08	6.476722e-08
1.600000e+01	1.800000e+01	2.405736e-06	3.907298e-08	3.907298e-08
1.800000e+01	2.000000e+01	3.675397e-06	4.650886e-08	4.650886e-08
2.000000e+01	2.200000e+01	5.144735e-06	5.969768e-08	5.969768e-08
2.200000e+01	2.400000e+01	4.869062e-06	6.064178e-08	6.064178e-08
2.400000e+01	2.600000e+01	5.559100e-06	6.199280e-08	6.199280e-08
2.600000e+01	2.800000e+01	6.295770e-06	6.833934e-08	6.833934e-08
2.800000e+01	3.000000e+01	6.775740e-06	7.392019e-08	7.392019e-08
3.000000e+01	3.200000e+01	7.220820e-06	8.441613e-08	8.441613e-08
3.200000e+01	3.400000e+01	7.809395e-06	9.865174e-08	9.865174e-08
3.400000e+01	3.600000e+01	8.104495e-06	8.486330e-08	8.486330e-08
3.600000e+01	3.800000e+01	8.148460e-06	7.389342e-08	7.389342e-08
3.800000e+01	4.000000e+01	8.455650e-06	8.028459e-08	8.028459e-08
4.000000e+01	4.200000e+01	8.523935e-06	7.932990e-08	7.932990e-08
4.200000e+01	4.400000e+01	7.806445e-06	7.214177e-08	7.214177e-08
4.400000e+01	4.600000e+01	7.097370e-06	7.216107e-08	7.216107e-08
4.600000e+01	4.800000e+01	7.413590e-06	1.229843e-07	1.229843e-07
4.800000e+01	5.000000e+01	7.844805e-06	7.328844e-08	7.328844e-08
5.000000e+01	5.200000e+01	8.258525e-06	7.785156e-08	7.785156e-08
5.200000e+01	5.400000e+01	8.590065e-06	7.151960e-08	7.151960e-08
5.400000e+01	5.600000e+01	8.907410e-06	7.737041e-08	7.737041e-08
5.600000e+01	5.800000e+01	1.009009e-05	8.727368e-08	8.727368e-08
5.800000e+01	6.000000e+01	1.106377e-05	9.121566e-08	9.121566e-08
6.000000e+01	6.200000e+01	1.210660e-05	9.181374e-08	9.181374e-08
6.200000e+01	6.400000e+01	1.314319e-05	1.190890e-07	1.190890e-07
6.400000e+01	6.600000e+01	1.389775e-05	1.045697e-07	1.045697e-07
6.600000e+01	6.800000e+01	1.585451e-05	1.760430e-07	1.760430e-07
6.800000e+01	7.000000e+01	1.817343e-05	1.431924e-07	1.431924e-07
7.000000e+01	7.200000e+01	2.007191e-05	1.184589e-07	1.184589e-07
7.200000e+01	7.400000e+01	2.400400e-05	1.362742e-07	1.362742e-07
7.400000e+01	7.600000e+01	2.944940e-05	2.054122e-07	2.054122e-07
7.600000e+01	7.800000e+01	3.527613e-05	1.712610e-07	1.712610e-07
7.800000e+01	8.000000e+01	4.172551e-05	1.896550e-07	1.896550e-07
8.000000e+01	8.200000e+01	3.960555e-05	2.523312e-07	2.523312e-07
8.200000e+01	8.400000e+01	1.474085e-05	1.076277e-07	1.076277e-07
8.400000e+01	8.600000e+01	9.588855e-06	1.009124e-07	1.009124e-07
8.600000e+01	8.800000e+01	6.774325e-06	7.498450e-08	7.498450e-08
8.800000e+01	9.000000e+01	5.886515e-06	6.428095e-08	6.428095e-08
9.000000e+01	9.200000e+01	5.517880e-06	6.358007e-08	6.358007e-08
9.200000e+01	9.400000e+01	5.023490e-06	6.672024e-08	6.672024e-08
9.400000e+01	9.600000e+01	4.743635e-06	5.579111e-08	5.579111e-08
9.600000e+01	9.800000e+01	4.596798e-06	5.500836e-08	5.500836e-08
9.800000e+01	1.000000e+02	4.500365e-06	6.164371e-08	6.164371e-08
1.000000e+02	1.020000e+02	4.420715e-06	6.584983e-08	6.584983e-08
1.020000e+02	1.040000e+02	4.242299e-06	7.046290e-08	7.046290e-08
1.040000e+02	1.060000e+02	3.978748e-06	7.605099e-08	7.605099e-08
1.060000e+02	1.080000e+02	3.857415e-06	4.646173e-08	4.646173e-08
1.080000e+02	1.100000e+02	3.885579e-06	5.714381e-08	5.714381e-08
1.100000e+02	1.120000e+02	3.699083e-06	4.866187e-08	4.866187e-08
1.120000e+02	1.140000e+02	3.699841e-06	6.098580e-08	6.098580e-08
1.140000e+02	1.160000e+02	3.425976e-06	5.686695e-08	5.686695e-08
1.160000e+02	1.180000e+02	3.385722e-06	4.547463e-08	4.547463e-08
1.180000e+02	1.200000e+02	3.324960e-06	5.087920e-08	5.087920e-08
1.200000e+02	1.220000e+02	3.264535e-06	5.690180e-08	5.690180e-08
1.220000e+02	1.240000e+02	3.216350e-06	4.533048e-08	4.533048e-08
1.240000e+02	1.260000e+02	3.089243e-06	5.494672e-08	5.494672e-08
1.260000e+02	1.280000e+02	3.086239e-06	9.193545e-08	9.193545e-08
1.280000e+02	1.300000e+02	2.993399e-06	4.543364e-08	4.543364e-08
1.300000e+02	1.320000e+02	2.990969e-06	5.665340e-08	5.665340e-08
1.320000e+02	1.340000e+02	2.793389e-06	4.204272e-08	4.204272e-08
1.340000e+02	1.360000e+02	2.788043e-06	6.277653e-08	6.277653e-08
1.360000e+02	1.380000e+02	2.736301e-06	4.632199e-08	4.632199e-08
1.380000e+02	1.400000e+02	2.619412e-06	4.535160e-08	4.535160e-08
1.400000e+02	1.420000e+02	2.544258e-06	4.210682e-08	4.210682e-08
1.420000e+02	1.440000e+02	2.425124e-06	3.899285e-08	3.899285e-08
1.440000e+02	1.460000e+02	2.548052e-06	6.535105e-08	6.535105e-08
1.460000e+02	1.480000e+02	2.457833e-06	4.786252e-08	4.786252e-08
1.480000e+02	1.500000e+02	2.324519e-06	4.148095e-08	4.148095e-08
1.500000e+02	1.520000e+02	2.305787e-06	4.269239e-08	4.269239e-08
1.520000e+02	1.540000e+02	2.140490e-06	4.847190e-08	4.847190e-08
1.540000e+02	1.560000e+02	2.181256e-06	4.543552e-08	4.543552e-08
1.560000e+02	1.580000e+02	2.174707e-06	4.860587e-08	4.860587e-08
1.580000e+02	1.600000e+02	2.112037e-06	4.163009e-08	4.163009e-08
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[MUR=2__MUF=1__LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[MUR=2__MUF=1__LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[MUR=2__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=1.39892747399476780e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	5.110940e-08	4.573364e-09	4.573364e-09
1.000000e+01	1.200000e+01	3.518546e-07	1.458262e-08	1.458262e-08
1.200000e+01	1.400000e+01	1.167598e-06	4.885395e-08	4.885395e-08
1.400000e+01	1.600000e+01	2.071857e-06	7.055744e-08	7.055744e-08
1.600000e+01	1.800000e+01	2.391590e-06	3.976810e-08	3.976810e-08
1.800000e+01	2.000000e+01	3.631395e-06	4.578574e-08	4.578574e-08
2.000000e+01	2.200000e+01	5.068300e-06	5.862182e-08	5.862182e-08
2.200000e+01	2.400000e+01	4.802518e-06	5.965373e-08	5.965373e-08
2.400000e+01	2.600000e+01	5.504575e-06	6.257565e-08	6.257565e-08
2.600000e+01	2.800000e+01	6.231750e-06	6.697458e-08	6.697458e-08
2.800000e+01	3.000000e+01	6.713285e-06	7.474318e-08	7.474318e-08
3.000000e+01	3.200000e+01	7.165400e-06	8.386254e-08	8.386254e-08
3.200000e+01	3.400000e+01	7.714905e-06	9.613714e-08	9.613714e-08
3.400000e+01	3.600000e+01	8.018955e-06	8.220972e-08	8.220972e-08
3.600000e+01	3.800000e+01	8.071365e-06	7.183170e-08	7.183170e-08
3.800000e+01	4.000000e+01	8.379400e-06	8.009474e-08	8.009474e-08
4.000000e+01	4.200000e+01	8.451210e-06	7.821920e-08	7.821920e-08
4.200000e+01	4.400000e+01	7.736350e-06	7.283284e-08	7.283284e-08
4.400000e+01	4.600000e+01	7.038365e-06	7.069747e-08	7.069747e-08
4.600000e+01	4.800000e+01	7.364995e-06	1.160882e-07	1.160882e-07
4.800000e+01	5.000000e+01	7.790000e-06	7.221115e-08	7.221115e-08
5.000000e+01	5.200000e+01	8.186200e-06	7.536010e-08	7.536010e-08
5.200000e+01	5.400000e+01	8.542430e-06	7.062673e-08	7.062673e-08
5.400000e+01	5.600000e+01	8.830880e-06	7.699281e-08	7.699281e-08
5.600000e+01	5.800000e+01	9.996540e-06	8.415266e-08	8.415266e-08
5.800000e+01	6.000000e+01	1.093505e-05	8.728386e-08	8.728386e-08
6.000000e+01	6.200000e+01	1.198162e-05	9.180765e-08	9.180765e-08
6.200000e+01	6.400000e+01	1.300220e-05	1.164815e-07	1.164815e-07
6.400000e+01	6.600000e+01	1.370826e-05	1.026846e-07	1.026846e-07
6.600000e+01	6.800000e+01	1.564563e-05	1.864802e-07	1.864802e-07
6.800000e+01	7.000000e+01	1.791946e-05	1.351854e-07	1.351854e-07
7.000000e+01	7.200000e+01	1.979197e-05	1.150863e-07	1.150863e-07
7.200000e+01	7.400000e+01	2.364791e-05	1.325758e-07	1.325758e-07
7.400000e+01	7.600000e+01	2.896603e-05	1.857037e-07	1.857037e-07
7.600000e+01	7.800000e+01	3.468764e-05	1.626184e-07	1.626184e-07
7.800000e+01	8.000000e+01	4.101085e-05	1.764171e-07	1.764171e-07
8.000000e+01	8.200000e+01	3.899671e-05	2.418377e-07	2.418377e-07
8.200000e+01	8.400000e+01	1.459695e-05	1.068364e-07	1.068364e-07
8.400000e+01	8.600000e+01	9.501590e-06	9.377028e-08	9.377028e-08
8.600000e+01	8.800000e+01	6.742905e-06	7.263126e-08	7.263126e-08
8.800000e+01	9.000000e+01	5.887040e-06	6.377184e-08	6.377184e-08
9.000000e+01	9.200000e+01	5.489610e-06	5.903330e-08	5.903330e-08
9.200000e+01	9.400000e+01	5.037850e-06	6.654294e-08	6.654294e-08
9.400000e+01	9.600000e+01	4.744522e-06	5.401162e-08	5.401162e-08
9.600000e+01	9.800000e+01	4.601391e-06	5.382193e-08	5.382193e-08
9.800000e+01	1.000000e+02	4.510566e-06	6.157865e-08	6.157865e-08
1.000000e+02	1.020000e+02	4.434734e-06	6.704610e-08	6.704610e-08
1.020000e+02	1.040000e+02	4.261353e-06	6.603556e-08	6.603556e-08
1.040000e+02	1.060000e+02	3.982815e-06	6.660982e-08	6.660982e-08
1.060000e+02	1.080000e+02	3.876634e-06	4.576563e-08	4.576563e-08
1.080000e+02	1.100000e+02	3.918624e-06	6.022950e-08	6.022950e-08
1.100000e+02	1.120000e+02	3.720624e-06	4.883144e-08	4.883144e-08
1.120000e+02	1.140000e+02	3.718989e-06	5.898394e-08	5.898394e-08
1.140000e+02	1.160000e+02	3.444705e-06	5.257537e-08	5.257537e-08
1.160000e+02	1.180000e+02	3.398829e-06	4.561184e-08	4.561184e-08
1.180000e+02	1.200000e+02	3.344374e-06	5.029585e-08	5.029585e-08
1.200000e+02	1.220000e+02	3.289970e-06	5.704483e-08	5.704483e-08
1.220000e+02	1.240000e+02	3.232781e-06	4.442778e-08	4.442778e-08
1.240000e+02	1.260000e+02	3.097359e-06	5.251088e-08	5.251088e-08
1.260000e+02	1.280000e+02	3.111801e-06	8.867739e-08	8.867739e-08
1.280000e+02	1.300000e+02	3.004183e-06	5.065538e-08	5.065538e-08
1.300000e+02	1.320000e+02	3.044910e-06	5.849564e-08	5.849564e-08
1.320000e+02	1.340000e+02	2.811857e-06	4.182761e-08	4.182761e-08
1.340000e+02	1.360000e+02	2.806932e-06	6.015553e-08	6.015553e-08
1.360000e+02	1.380000e+02	2.752636e-06	4.711211e-08	4.711211e-08
1.380000e+02	1.400000e+02	2.634133e-06	4.537935e-08	4.537935e-08
1.400000e+02	1.420000e+02	2.562761e-06	4.089109e-08	4.089109e-08
1.420000e+02	1.440000e+02	2.443618e-06	3.967795e-08	3.967795e-08
1.440000e+02	1.460000e+02	2.575649e-06	6.500021e-08	6.500021e-08
1.460000e+02	1.480000e+02	2.464597e-06	4.602680e-08	4.602680e-08
1.480000e+02	1.500000e+02	2.346494e-06	4.039394e-08	4.039394e-08
1.500000e+02	1.520000e+02	2.338095e-06	4.602562e-08	4.602562e-08
1.520000e+02	1.540000e+02	2.163150e-06	5.042532e-08	5.042532e-08
1.540000e+02	1.560000e+02	2.204141e-06	4.291483e-08	4.291483e-08
1.560000e+02	1.580000e+02	2.190023e-06	4.747662e-08	4.747662e-08
1.580000e+02	1.600000e+02	2.122134e-06	4.239179e-08	4.239179e-08
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[MUR=1__MUF=2__LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[MUR=1__MUF=2__LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[MUR=1__MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=1.39802754668216184e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	4.552658e-08	3.946875e-09	3.946875e-09
1.000000e+01	1.200000e+01	3.113963e-07	1.341739e-08	1.341739e-08
1.200000e+01	1.400000e+01	1.046761e-06	4.898414e-08	4.898414e-08
1.400000e+01	1.600000e+01	1.838604e-06	6.398959e-08	6.398959e-08
1.600000e+01	1.800000e+01	2.116159e-06	3.643069e-08	3.643069e-08
1.800000e+01	2.000000e+01	3.228191e-06	4.174778e-08	4.174778e-08
2.000000e+01	2.200000e+01	4.507596e-06	5.400069e-08	5.400069e-08
2.200000e+01	2.400000e+01	4.251695e-06	5.458260e-08	5.458260e-08
2.400000e+01	2.600000e+01	4.890763e-06	5.901349e-08	5.901349e-08
2.600000e+01	2.800000e+01	5.506095e-06	6.043151e-08	6.043151e-08
2.800000e+01	3.000000e+01	5.972640e-06	6.754269e-08	6.754269e-08
3.000000e+01	3.200000e+01	6.384350e-06	7.849632e-08	7.849632e-08
3.200000e+01	3.400000e+01	6.871005e-06	9.543411e-08	9.543411e-08
3.400000e+01	3.600000e+01	7.160610e-06	7.882363e-08	7.882363e-08
3.600000e+01	3.800000e+01	7.190490e-06	6.928909e-08	6.928909e-08
3.800000e+01	4.000000e+01	7.447470e-06	7.887693e-08	7.887693e-08
4.000000e+01	4.200000e+01	7.476805e-06	6.963833e-08	6.963833e-08
4.200000e+01	4.400000e+01	6.845625e-06	6.614524e-08	6.614524e-08
4.400000e+01	4.600000e+01	6.263255e-06	6.768255e-08	6.768255e-08
4.600000e+01	4.800000e+01	6.533520e-06	1.111060e-07	1.111060e-07
4.800000e+01	5.000000e+01	6.947900e-06	6.712948e-08	6.712948e-08
5.000000e+01	5.200000e+01	7.311940e-06	7.037498e-08	7.037498e-08
5.200000e+01	5.400000e+01	7.635675e-06	6.742062e-08	6.742062e-08
5.400000e+01	5.600000e+01	7.911085e-06	7.338423e-08	7.338423e-08
5.600000e+01	5.800000e+01	8.989575e-06	7.854314e-08	7.854314e-08
5.800000e+01	6.000000e+01	9.887425e-06	8.199378e-08	8.199378e-08
6.000000e+01	6.200000e+01	1.083157e-05	8.254005e-08	8.254005e-08
6.200000e+01	6.400000e+01	1.178195e-05	1.029845e-07	1.029845e-07
6.400000e+01	6.600000e+01	1.250367e-05	9.461459e-08	9.461459e-08
6.600000e+01	6.800000e+01	1.430284e-05	1.851642e-07	1.851642e-07
6.800000e+01	7.000000e+01	1.635260e-05	1.205418e-07	1.205418e-07
7.000000e+01	7.200000e+01	1.810141e-05	1.037400e-07	1.037400e-07
7.200000e+01	7.400000e+01	2.164623e-05	1.268814e-07	1.268814e-07
7.400000e+01	7.600000e+01	2.642927e-05	1.885502e-07	1.885502e-07
7.600000e+01	7.800000e+01	3.123040e-05	1.473368e-07	1.473368e-07
7.800000e+01	8.000000e+01	3.639068e-05	1.634521e-07	1.634521e-07
8.000000e+01	8.200000e+01	3.433171e-05	2.190168e-07	2.190168e-07
8.200000e+01	8.400000e+01	1.294518e-05	9.348285e-08	9.348285e-08
8.400000e+01	8.600000e+01	8.397630e-06	8.113458e-08	8.113458e-08
8.600000e+01	8.800000e+01	5.982310e-06	6.820301e-08	6.820301e-08
8.800000e+01	9.000000e+01	5.178150e-06	5.866756e-08	5.866756e-08
9.000000e+01	9.200000e+01	4.844122e-06	5.584987e-08	5.584987e-08
9.200000e+01	9.400000e+01	4.431551e-06	5.530750e-08	5.530750e-08
9.400000e+01	9.600000e+01	4.187128e-06	4.970441e-08	4.970441e-08
9.600000e+01	9.800000e+01	4.055669e-06	4.830663e-08	4.830663e-08
9.800000e+01	1.000000e+02	3.988871e-06	5.866696e-08	5.866696e-08
1.000000e+02	1.020000e+02	3.896328e-06	5.659717e-08	5.659717e-08
1.020000e+02	1.040000e+02	3.738875e-06	6.619543e-08	6.619543e-08
1.040000e+02	1.060000e+02	3.495746e-06	7.230360e-08	7.230360e-08
1.060000e+02	1.080000e+02	3.412087e-06	4.298104e-08	4.298104e-08
1.080000e+02	1.100000e+02	3.457885e-06	5.595994e-08	5.595994e-08
1.100000e+02	1.120000e+02	3.270208e-06	4.476830e-08	4.476830e-08
1.120000e+02	1.140000e+02	3.253147e-06	5.261081e-08	5.261081e-08
1.140000e+02	1.160000e+02	3.023529e-06	5.552450e-08	5.552450e-08
1.160000e+02	1.180000e+02	2.987295e-06	4.008886e-08	4.008886e-08
1.180000e+02	1.200000e+02	2.966220e-06	5.033361e-08	5.033361e-08
1.200000e+02	1.220000e+02	2.893177e-06	5.517953e-08	5.517953e-08
1.220000e+02	1.240000e+02	2.813590e-06	3.977481e-08	3.977481e-08
1.240000e+02	1.260000e+02	2.734936e-06	4.617596e-08	4.617596e-08
1.260000e+02	1.280000e+02	2.766805e-06	9.026368e-08	9.026368e-08
1.280000e+02	1.300000e+02	2.657517e-06	4.448143e-08	4.448143e-08
1.300000e+02	1.320000e+02	2.657368e-06	5.433509e-08	5.433509e-08
1.320000e+02	1.340000e+02	2.486981e-06	4.153698e-08	4.153698e-08
1.340000e+02	1.360000e+02	2.451293e-06	4.155653e-08	4.155653e-08
1.360000e+02	1.380000e+02	2.391178e-06	4.253797e-08	4.253797e-08
1.380000e+02	1.400000e+02	2.321764e-06	4.260927e-08	4.260927e-08
1.400000e+02	1.420000e+02	2.264017e-06	3.925062e-08	3.925062e-08
1.420000e+02	1.440000e+02	2.142371e-06	3.769842e-08	3.769842e-08
1.440000e+02	1.460000e+02	2.277049e-06	6.228351e-08	6.228351e-08
1.460000e+02	1.480000e+02	2.185203e-06	4.319186e-08	4.319186e-08
1.480000e+02	1.500000e+02	2.068643e-06	4.023952e-08	4.023952e-08
1.500000e+02	1.520000e+02	2.079398e-06	4.325077e-08	4.325077e-08
1.520000e+02	1.540000e+02	1.912250e-06	4.388007e-08	4.388007e-08
1.540000e+02	1.560000e+02	1.935384e-06	4.244601e-08	4.244601e-08
1.560000e+02	1.580000e+02	1.945582e-06	4.402349e-08	4.402349e-08
1.580000e+02	1.600000e+02	1.872244e-06	3.866637e-08	3.866637e-08
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[MUR=1__MUF=1__LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[MUR=1__MUF=1__LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[MUR=1__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=1.39433975423369948e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	4.439467e-08	3.872867e-09	3.872867e-09
1.000000e+01	1.200000e+01	3.072694e-07	1.288936e-08	1.288936e-08
1.200000e+01	1.400000e+01	1.024139e-06	4.471935e-08	4.471935e-08
1.400000e+01	1.600000e+01	1.829326e-06	6.927095e-08	6.927095e-08
1.600000e+01	1.800000e+01	2.101729e-06	3.762960e-08	3.762960e-08
1.800000e+01	2.000000e+01	3.189938e-06	4.180856e-08	4.180856e-08
2.000000e+01	2.200000e+01	4.438058e-06	5.325944e-08	5.325944e-08
2.200000e+01	2.400000e+01	4.187971e-06	5.456533e-08	5.456533e-08
2.400000e+01	2.600000e+01	4.842511e-06	6.072147e-08	6.072147e-08
2.600000e+01	2.800000e+01	5.445245e-06	5.974006e-08	5.974006e-08
2.800000e+01	3.000000e+01	5.912620e-06	6.942926e-08	6.942926e-08
3.000000e+01	3.200000e+01	6.331460e-06	7.830193e-08	7.830193e-08
3.200000e+01	3.400000e+01	6.786055e-06	9.338198e-08	9.338198e-08
3.400000e+01	3.600000e+01	7.085700e-06	7.712952e-08	7.712952e-08
3.600000e+01	3.800000e+01	7.119550e-06	6.941430e-08	6.941430e-08
3.800000e+01	4.000000e+01	7.369050e-06	7.841765e-08	7.841765e-08
4.000000e+01	4.200000e+01	7.405620e-06	6.861909e-08	6.861909e-08
4.200000e+01	4.400000e+01	6.777290e-06	6.894520e-08	6.894520e-08
4.400000e+01	4.600000e+01	6.202865e-06	6.714386e-08	6.714386e-08
4.600000e+01	4.800000e+01	6.486765e-06	1.043850e-07	1.043850e-07
4.800000e+01	5.000000e+01	6.892170e-06	6.688146e-08	6.688146e-08
5.000000e+01	5.200000e+01	7.240565e-06	6.841115e-08	6.841115e-08
5.200000e+01	5.400000e+01	7.591485e-06	6.678823e-08	6.678823e-08
5.400000e+01	5.600000e+01	7.840165e-06	7.385746e-08	7.385746e-08
5.600000e+01	5.800000e+01	8.906200e-06	7.622951e-08	7.622951e-08
5.800000e+01	6.000000e+01	9.773030e-06	7.968195e-08	7.968195e-08
6.000000e+01	6.200000e+01	1.072371e-05	8.322585e-08	8.322585e-08
6.200000e+01	6.400000e+01	1.166587e-05	1.021039e-07	1.021039e-07
6.400000e+01	6.600000e+01	1.233754e-05	9.441795e-08	9.441795e-08
6.600000e+01	6.800000e+01	1.411869e-05	1.972646e-07	1.972646e-07
6.800000e+01	7.000000e+01	1.614035e-05	1.135450e-07	1.135450e-07
7.000000e+01	7.200000e+01	1.786762e-05	1.016009e-07	1.016009e-07
7.200000e+01	7.400000e+01	2.134183e-05	1.254235e-07	1.254235e-07
7.400000e+01	7.600000e+01	2.604217e-05	1.708815e-07	1.708815e-07
7.600000e+01	7.800000e+01	3.075000e-05	1.405953e-07	1.405953e-07
7.800000e+01	8.000000e+01	3.583298e-05	1.560112e-07	1.560112e-07
8.000000e+01	8.200000e+01	3.387270e-05	2.106857e-07	2.106857e-07
8.200000e+01	8.400000e+01	1.282862e-05	9.263084e-08	9.263084e-08
8.400000e+01	8.600000e+01	8.325430e-06	7.672105e-08	7.672105e-08
8.600000e+01	8.800000e+01	5.957485e-06	6.673899e-08	6.673899e-08
8.800000e+01	9.000000e+01	5.177150e-06	5.897029e-08	5.897029e-08
9.000000e+01	9.200000e+01	4.823657e-06	5.293402e-08	5.293402e-08
9.200000e+01	9.400000e+01	4.441897e-06	5.514313e-08	5.514313e-08
9.400000e+01	9.600000e+01	4.185626e-06	4.869088e-08	4.869088e-08
9.600000e+01	9.800000e+01	4.063874e-06	4.806933e-08	4.806933e-08
9.800000e+01	1.000000e+02	3.997195e-06	5.945324e-08	5.945324e-08
1.000000e+02	1.020000e+02	3.905431e-06	5.728903e-08	5.728903e-08
1.020000e+02	1.040000e+02	3.751283e-06	6.207101e-08	6.207101e-08
1.040000e+02	1.060000e+02	3.498297e-06	6.570232e-08	6.570232e-08
1.060000e+02	1.080000e+02	3.428296e-06	4.278182e-08	4.278182e-08
1.080000e+02	1.100000e+02	3.485537e-06	5.999694e-08	5.999694e-08
1.100000e+02	1.120000e+02	3.286739e-06	4.477734e-08	4.477734e-08
1.120000e+02	1.140000e+02	3.272805e-06	5.141595e-08	5.141595e-08
1.140000e+02	1.160000e+02	3.041954e-06	5.092487e-08	5.092487e-08
1.160000e+02	1.180000e+02	2.993758e-06	4.099403e-08	4.099403e-08
1.180000e+02	1.200000e+02	2.982201e-06	4.944996e-08	4.944996e-08
1.200000e+02	1.220000e+02	2.913210e-06	5.566458e-08	5.566458e-08
1.220000e+02	1.240000e+02	2.828734e-06	3.979528e-08	3.979528e-08
1.240000e+02	1.260000e+02	2.736696e-06	4.749535e-08	4.749535e-08
1.260000e+02	1.280000e+02	2.786667e-06	8.649181e-08	8.649181e-08
1.280000e+02	1.300000e+02	2.656389e-06	5.854641e-08	5.854641e-08
1.300000e+02	1.320000e+02	2.707934e-06	6.055407e-08	6.055407e-08
1.320000e+02	1.340000e+02	2.504379e-06	4.180360e-08	4.180360e-08
1.340000e+02	1.360000e+02	2.470636e-06	4.129706e-08	4.129706e-08
1.360000e+02	1.380000e+02	2.404326e-06	4.432015e-08	4.432015e-08
1.380000e+02	1.400000e+02	2.334583e-06	4.334394e-08	4.334394e-08
1.400000e+02	1.420000e+02	2.284561e-06	3.930061e-08	3.930061e-08
1.420000e+02	1.440000e+02	2.155348e-06	4.040615e-08	4.040615e-08
1.440000e+02	1.460000e+02	2.299005e-06	6.237544e-08	6.237544e-08
1.460000e+02	1.480000e+02	2.191513e-06	4.164344e-08	4.164344e-08
1.480000e+02	1.500000e+02	2.085390e-06	3.987758e-08	3.987758e-08
1.500000e+02	1.520000e+02	2.105986e-06	4.691586e-08	4.691586e-08
1.520000e+02	1.540000e+02	1.931091e-06	4.614634e-08	4.614634e-08
1.540000e+02	1.560000e+02	1.952752e-06	3.957434e-08	3.957434e-08
1.560000e+02	1.580000e+02	1.959463e-06	4.370501e-08	4.370501e-08
1.580000e+02	1.600000e+02	1.880559e-06	3.988074e-08	3.988074e-08
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[MUR=1__MUF=0.5__LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[MUR=1__MUF=0.5__LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[MUR=1__MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=1.39064986524070529e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	4.276388e-08	3.815397e-09	3.815397e-09
1.000000e+01	1.200000e+01	3.052194e-07	1.327735e-08	1.327735e-08
1.200000e+01	1.400000e+01	1.018177e-06	4.447222e-08	4.447222e-08
1.400000e+01	1.600000e+01	1.786811e-06	7.427659e-08	7.427659e-08
1.600000e+01	1.800000e+01	2.062868e-06	4.034191e-08	4.034191e-08
1.800000e+01	2.000000e+01	3.143763e-06	4.422009e-08	4.422009e-08
2.000000e+01	2.200000e+01	4.364017e-06	5.487192e-08	5.487192e-08
2.200000e+01	2.400000e+01	4.128951e-06	5.946745e-08	5.946745e-08
2.400000e+01	2.600000e+01	4.786073e-06	6.641295e-08	6.641295e-08
2.600000e+01	2.800000e+01	5.413895e-06	6.913919e-08	6.913919e-08
2.800000e+01	3.000000e+01	5.791880e-06	8.271267e-08	8.271267e-08
3.000000e+01	3.200000e+01	6.762690e-06	4.927903e-07	4.927903e-07
3.200000e+01	3.400000e+01	6.659100e-06	9.104791e-08	9.104791e-08
3.400000e+01	3.600000e+01	6.992830e-06	7.723513e-08	7.723513e-08
3.600000e+01	3.800000e+01	7.016660e-06	7.344219e-08	7.344219e-08
3.800000e+01	4.000000e+01	7.264990e-06	8.528543e-08	8.528543e-08
4.000000e+01	4.200000e+01	7.315710e-06	7.171309e-08	7.171309e-08
4.200000e+01	4.400000e+01	6.674435e-06	7.803898e-08	7.803898e-08
4.400000e+01	4.600000e+01	6.102400e-06	6.955830e-08	6.955830e-08
4.600000e+01	4.800000e+01	6.357755e-06	1.149191e-07	1.149191e-07
4.800000e+01	5.000000e+01	6.936905e-06	1.565489e-07	1.565489e-07
5.000000e+01	5.200000e+01	7.104235e-06	7.345640e-08	7.345640e-08
5.200000e+01	5.400000e+01	7.586090e-06	8.322067e-08	8.322067e-08
5.400000e+01	5.600000e+01	7.802680e-06	9.272176e-08	9.272176e-08
5.600000e+01	5.800000e+01	8.914675e-06	1.537640e-07	1.537640e-07
5.800000e+01	6.000000e+01	9.202970e-06	4.446068e-07	4.446068e-07
6.000000e+01	6.200000e+01	1.061277e-05	8.911556e-08	8.911556e-08
6.200000e+01	6.400000e+01	1.157060e-05	1.984310e-07	1.984310e-07
6.400000e+01	6.600000e+01	1.245221e-05	2.511870e-07	2.511870e-07
6.600000e+01	6.800000e+01	1.392175e-05	1.996039e-07	1.996039e-07
6.800000e+01	7.000000e+01	1.594481e-05	1.729438e-07	1.729438e-07
7.000000e+01	7.200000e+01	1.749637e-05	1.253454e-07	1.253454e-07
7.200000e+01	7.400000e+01	2.095016e-05	1.457782e-07	1.457782e-07
7.400000e+01	7.600000e+01	2.562161e-05	1.757801e-07	1.757801e-07
7.600000e+01	7.800000e+01	3.030037e-05	1.732152e-07	1.732152e-07
7.800000e+01	8.000000e+01	3.528339e-05	2.044766e-07	2.044766e-07
8.000000e+01	8.200000e+01	3.337976e-05	3.298522e-07	3.298522e-07
8.200000e+01	8.400000e+01	1.266557e-05	9.708418e-08	9.708418e-08
8.400000e+01	8.600000e+01	8.218880e-06	8.695979e-08	8.695979e-08
8.600000e+01	8.800000e+01	5.931145e-06	7.105792e-08	7.105792e-08
8.800000e+01	9.000000e+01	5.175465e-06	6.823480e-08	6.823480e-08
9.000000e+01	9.200000e+01	4.815105e-06	5.542637e-08	5.542637e-08
9.200000e+01	9.400000e+01	4.482065e-06	6.642998e-08	6.642998e-08
9.400000e+01	9.600000e+01	4.173362e-06	5.087657e-08	5.087657e-08
9.600000e+01	9.800000e+01	4.095358e-06	5.537646e-08	5.537646e-08
9.800000e+01	1.000000e+02	4.037464e-06	6.742255e-08	6.742255e-08
1.000000e+02	1.020000e+02	3.926276e-06	6.673691e-08	6.673691e-08
1.020000e+02	1.040000e+02	3.750642e-06	6.288378e-08	6.288378e-08
1.040000e+02	1.060000e+02	3.506380e-06	7.498468e-08	7.498468e-08
1.060000e+02	1.080000e+02	3.451188e-06	4.617608e-08	4.617608e-08
1.080000e+02	1.100000e+02	3.513477e-06	7.900328e-08	7.900328e-08
1.100000e+02	1.120000e+02	3.304868e-06	4.980414e-08	4.980414e-08
1.120000e+02	1.140000e+02	3.302559e-06	5.990540e-08	5.990540e-08
1.140000e+02	1.160000e+02	3.071417e-06	5.564980e-08	5.564980e-08
1.160000e+02	1.180000e+02	3.002481e-06	4.771947e-08	4.771947e-08
1.180000e+02	1.200000e+02	3.059713e-06	8.678131e-08	8.678131e-08
1.200000e+02	1.220000e+02	2.957243e-06	5.857021e-08	5.857021e-08
1.220000e+02	1.240000e+02	2.856165e-06	4.432087e-08	4.432087e-08
1.240000e+02	1.260000e+02	2.771353e-06	4.682645e-08	4.682645e-08
1.260000e+02	1.280000e+02	2.826743e-06	8.725874e-08	8.725874e-08
1.280000e+02	1.300000e+02	2.911803e-06	2.131902e-07	2.131902e-07
1.300000e+02	1.320000e+02	2.764499e-06	8.470571e-08	8.470571e-08
1.320000e+02	1.340000e+02	2.512200e-06	4.449276e-08	4.449276e-08
1.340000e+02	1.360000e+02	2.465735e-06	5.371771e-08	5.371771e-08
1.360000e+02	1.380000e+02	2.444837e-06	7.034705e-08	7.034705e-08
1.380000e+02	1.400000e+02	2.336614e-06	4.608954e-08	4.608954e-08
1.400000e+02	1.420000e+02	2.337961e-06	4.323416e-08	4.323416e-08
1.420000e+02	1.440000e+02	2.152932e-06	4.417377e-08	4.417377e-08
1.440000e+02	1.460000e+02	2.323029e-06	6.547771e-08	6.547771e-08
1.460000e+02	1.480000e+02	2.216989e-06	4.876740e-08	4.876740e-08
1.480000e+02	1.500000e+02	2.128149e-06	4.700053e-08	4.700053e-08
1.500000e+02	1.520000e+02	2.165159e-06	5.737632e-08	5.737632e-08
1.520000e+02	1.540000e+02	1.947191e-06	4.681591e-08	4.681591e-08
1.540000e+02	1.560000e+02	2.012725e-06	5.651812e-08	5.651812e-08
1.560000e+02	1.580000e+02	2.031630e-06	6.135100e-08	6.135100e-08
1.580000e+02	1.600000e+02	1.926488e-06	5.248240e-08	5.248240e-08
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[MUR=0.5__MUF=1__LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[MUR=0.5__MUF=1__LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[MUR=0.5__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=1.43278996398855738e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	4.388218e-08	4.396246e-09	4.396246e-09
1.000000e+01	1.200000e+01	3.003776e-07	1.719994e-08	1.719994e-08
1.200000e+01	1.400000e+01	9.804135e-07	9.006584e-08	9.006584e-08
1.400000e+01	1.600000e+01	1.784271e-06	6.131105e-08	6.131105e-08
1.600000e+01	1.800000e+01	2.042592e-06	4.180909e-08	4.180909e-08
1.800000e+01	2.000000e+01	3.109657e-06	4.714825e-08	4.714825e-08
2.000000e+01	2.200000e+01	4.418351e-06	6.242720e-08	6.242720e-08
2.200000e+01	2.400000e+01	4.135243e-06	7.001562e-08	7.001562e-08
2.400000e+01	2.600000e+01	4.709484e-06	6.894949e-08	6.894949e-08
2.600000e+01	2.800000e+01	5.417960e-06	7.065540e-08	7.065540e-08
2.800000e+01	3.000000e+01	5.783100e-06	8.614304e-08	8.614304e-08
3.000000e+01	3.200000e+01	6.193920e-06	8.779737e-08	8.779737e-08
3.200000e+01	3.400000e+01	6.728515e-06	1.315513e-07	1.315513e-07
3.400000e+01	3.600000e+01	7.031290e-06	1.052322e-07	1.052322e-07
3.600000e+01	3.800000e+01	7.035035e-06	7.142207e-08	7.142207e-08
3.800000e+01	4.000000e+01	7.295325e-06	8.042036e-08	8.042036e-08
4.000000e+01	4.200000e+01	7.382630e-06	7.492625e-08	7.492625e-08
4.200000e+01	4.400000e+01	6.807150e-06	8.025635e-08	8.025635e-08
4.400000e+01	4.600000e+01	6.214945e-06	7.773772e-08	7.773772e-08
4.600000e+01	4.800000e+01	6.628255e-06	1.767244e-07	1.767244e-07
4.800000e+01	5.000000e+01	6.818135e-06	7.362384e-08	7.362384e-08
5.000000e+01	5.200000e+01	7.211790e-06	8.004920e-08	8.004920e-08
5.200000e+01	5.400000e+01	7.556035e-06	7.615607e-08	7.615607e-08
5.400000e+01	5.600000e+01	7.804210e-06	8.045514e-08	8.045514e-08
5.600000e+01	5.800000e+01	8.966010e-06	9.770696e-08	9.770696e-08
5.800000e+01	6.000000e+01	9.804180e-06	9.450545e-08	9.450545e-08
6.000000e+01	6.200000e+01	1.077012e-05	1.066544e-07	1.066544e-07
6.200000e+01	6.400000e+01	1.170274e-05	1.314805e-07	1.314805e-07
6.400000e+01	6.600000e+01	1.231615e-05	1.068109e-07	1.068109e-07
6.600000e+01	6.800000e+01	1.400742e-05	2.084888e-07	2.084888e-07
6.800000e+01	7.000000e+01	1.617113e-05	1.950845e-07	1.950845e-07
7.000000e+01	7.200000e+01	1.784581e-05	1.219460e-07	1.219460e-07
7.200000e+01	7.400000e+01	2.130309e-05	1.432031e-07	1.432031e-07
7.400000e+01	7.600000e+01	2.607110e-05	1.915680e-07	1.915680e-07
7.600000e+01	7.800000e+01	3.147920e-05	1.859534e-07	1.859534e-07
7.800000e+01	8.000000e+01	3.734706e-05	1.935525e-07	1.935525e-07
8.000000e+01	8.200000e+01	3.558236e-05	2.769441e-07	2.769441e-07
8.200000e+01	8.400000e+01	1.315720e-05	1.268648e-07	1.268648e-07
8.400000e+01	8.600000e+01	8.673240e-06	1.273713e-07	1.273713e-07
8.600000e+01	8.800000e+01	6.039615e-06	7.652802e-08	7.652802e-08
8.800000e+01	9.000000e+01	5.273395e-06	6.725383e-08	6.725383e-08
9.000000e+01	9.200000e+01	4.924528e-06	6.408596e-08	6.408596e-08
9.200000e+01	9.400000e+01	4.556406e-06	6.804149e-08	6.804149e-08
9.400000e+01	9.600000e+01	4.248617e-06	5.724917e-08	5.724917e-08
9.600000e+01	9.800000e+01	4.120372e-06	6.202405e-08	6.202405e-08
9.800000e+01	1.000000e+02	4.021381e-06	7.152900e-08	7.152900e-08
1.000000e+02	1.020000e+02	4.007559e-06	7.428084e-08	7.428084e-08
1.020000e+02	1.040000e+02	3.879337e-06	9.388426e-08	9.388426e-08
1.040000e+02	1.060000e+02	3.557608e-06	8.117800e-08	8.117800e-08
1.060000e+02	1.080000e+02	3.487106e-06	5.233467e-08	5.233467e-08
1.080000e+02	1.100000e+02	3.536891e-06	6.537205e-08	6.537205e-08
1.100000e+02	1.120000e+02	3.302058e-06	5.251086e-08	5.251086e-08
1.120000e+02	1.140000e+02	3.335208e-06	7.473928e-08	7.473928e-08
1.140000e+02	1.160000e+02	3.052971e-06	6.101799e-08	6.101799e-08
1.160000e+02	1.180000e+02	3.064370e-06	5.011634e-08	5.011634e-08
1.180000e+02	1.200000e+02	3.039453e-06	5.845160e-08	5.845160e-08
1.200000e+02	1.220000e+02	2.966407e-06	6.704161e-08	6.704161e-08
1.220000e+02	1.240000e+02	2.922418e-06	4.813697e-08	4.813697e-08
1.240000e+02	1.260000e+02	2.809017e-06	5.492625e-08	5.492625e-08
1.260000e+02	1.280000e+02	2.906317e-06	1.319003e-07	1.319003e-07
1.280000e+02	1.300000e+02	2.693113e-06	4.643417e-08	4.643417e-08
1.300000e+02	1.320000e+02	2.777780e-06	6.271411e-08	6.271411e-08
1.320000e+02	1.340000e+02	2.555728e-06	4.361695e-08	4.361695e-08
1.340000e+02	1.360000e+02	2.561046e-06	7.655333e-08	7.655333e-08
1.360000e+02	1.380000e+02	2.531725e-06	5.156389e-08	5.156389e-08
1.380000e+02	1.400000e+02	2.380728e-06	4.616260e-08	4.616260e-08
1.400000e+02	1.420000e+02	2.341208e-06	4.497213e-08	4.497213e-08
1.420000e+02	1.440000e+02	2.200582e-06	4.591071e-08	4.591071e-08
1.440000e+02	1.460000e+02	2.381812e-06	1.006187e-07	1.006187e-07
1.460000e+02	1.480000e+02	2.282341e-06	6.262058e-08	6.262058e-08
1.480000e+02	1.500000e+02	2.138153e-06	4.368369e-08	4.368369e-08
1.500000e+02	1.520000e+02	2.107238e-06	4.893109e-08	4.893109e-08
1.520000e+02	1.540000e+02	1.987243e-06	5.307831e-08	5.307831e-08
1.540000e+02	1.560000e+02	2.025846e-06	5.247283e-08	5.247283e-08
1.560000e+02	1.580000e+02	2.024118e-06	5.232440e-08	5.232440e-08
1.580000e+02	1.600000e+02	1.981885e-06	4.590710e-08	4.590710e-08
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[MUR=0.5__MUF=0.5__LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[MUR=0.5__MUF=0.5__LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[MUR=0.5__MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=1.38719819413837585e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	4.257280e-08	4.140993e-09	4.140993e-09
1.000000e+01	1.200000e+01	2.862786e-07	1.308136e-08	1.308136e-08
1.200000e+01	1.400000e+01	9.907870e-07	5.587535e-08	5.587535e-08
1.400000e+01	1.600000e+01	1.754899e-06	8.335681e-08	8.335681e-08
1.600000e+01	1.800000e+01	2.007019e-06	4.356322e-08	4.356322e-08
1.800000e+01	2.000000e+01	3.070626e-06	4.612946e-08	4.612946e-08
2.000000e+01	2.200000e+01	4.282212e-06	6.144931e-08	6.144931e-08
2.200000e+01	2.400000e+01	4.064241e-06	6.530123e-08	6.530123e-08
2.400000e+01	2.600000e+01	4.632183e-06	7.059727e-08	7.059727e-08
2.600000e+01	2.800000e+01	5.362495e-06	7.697235e-08	7.697235e-08
2.800000e+01	3.000000e+01	5.693320e-06	8.929992e-08	8.929992e-08
3.000000e+01	3.200000e+01	6.314025e-06	1.357372e-07	1.357372e-07
3.200000e+01	3.400000e+01	6.618745e-06	1.083666e-07	1.083666e-07
3.400000e+01	3.600000e+01	6.930840e-06	9.088170e-08	9.088170e-08
3.600000e+01	3.800000e+01	6.928270e-06	7.106149e-08	7.106149e-08
3.800000e+01	4.000000e+01	7.207285e-06	7.938917e-08	7.938917e-08
4.000000e+01	4.200000e+01	7.312130e-06	7.782606e-08	7.782606e-08
4.200000e+01	4.400000e+01	6.649970e-06	9.832413e-08	9.832413e-08
4.400000e+01	4.600000e+01	6.073370e-06	7.564316e-08	7.564316e-08
4.600000e+01	4.800000e+01	6.372835e-06	1.310281e-07	1.310281e-07
4.800000e+01	5.000000e+01	6.859570e-06	1.194482e-07	1.194482e-07
5.000000e+01	5.200000e+01	7.104235e-06	8.022688e-08	8.022688e-08
5.200000e+01	5.400000e+01	7.481020e-06	7.142288e-08	7.142288e-08
5.400000e+01	5.600000e+01	7.751545e-06	8.528518e-08	8.528518e-08
5.600000e+01	5.800000e+01	8.967245e-06	1.442502e-07	1.442502e-07
5.800000e+01	6.000000e+01	9.320585e-06	3.496265e-07	3.496265e-07
6.000000e+01	6.200000e+01	1.057323e-05	9.657277e-08	9.657277e-08
6.200000e+01	6.400000e+01	1.157045e-05	1.662930e-07	1.662930e-07
6.400000e+01	6.600000e+01	-6.770340e-06	1.896542e-05	1.896542e-05
6.600000e+01	6.800000e+01	1.385698e-05	2.507655e-07	2.507655e-07
6.800000e+01	7.000000e+01	1.586413e-05	1.495833e-07	1.495833e-07
7.000000e+01	7.200000e+01	1.745776e-05	1.206182e-07	1.206182e-07
7.200000e+01	7.400000e+01	2.095028e-05	1.467340e-07	1.467340e-07
7.400000e+01	7.600000e+01	2.572238e-05	1.914389e-07	1.914389e-07
7.600000e+01	7.800000e+01	3.082928e-05	1.661268e-07	1.661268e-07
7.800000e+01	8.000000e+01	3.674260e-05	2.044977e-07	2.044977e-07
8.000000e+01	8.200000e+01	3.518425e-05	3.696020e-07	3.696020e-07
8.200000e+01	8.400000e+01	1.305799e-05	1.194548e-07	1.194548e-07
8.400000e+01	8.600000e+01	8.536060e-06	1.048812e-07	1.048812e-07
8.600000e+01	8.800000e+01	6.054755e-06	8.250067e-08	8.250067e-08
8.800000e+01	9.000000e+01	5.295195e-06	8.081190e-08	8.081190e-08
9.000000e+01	9.200000e+01	4.845456e-06	5.818030e-08	5.818030e-08
9.200000e+01	9.400000e+01	4.522364e-06	6.698505e-08	6.698505e-08
9.400000e+01	9.600000e+01	4.215710e-06	5.337638e-08	5.337638e-08
9.600000e+01	9.800000e+01	4.103510e-06	5.860181e-08	5.860181e-08
9.800000e+01	1.000000e+02	4.035222e-06	7.310875e-08	7.310875e-08
1.000000e+02	1.020000e+02	4.036658e-06	8.715126e-08	8.715126e-08
1.020000e+02	1.040000e+02	3.862497e-06	7.550720e-08	7.550720e-08
1.040000e+02	1.060000e+02	3.552082e-06	7.790294e-08	7.790294e-08
1.060000e+02	1.080000e+02	3.518498e-06	5.574336e-08	5.574336e-08
1.080000e+02	1.100000e+02	3.545318e-06	8.455084e-08	8.455084e-08
1.100000e+02	1.120000e+02	3.315197e-06	5.421001e-08	5.421001e-08
1.120000e+02	1.140000e+02	3.369797e-06	6.995070e-08	6.995070e-08
1.140000e+02	1.160000e+02	3.077010e-06	5.431777e-08	5.431777e-08
1.160000e+02	1.180000e+02	3.061517e-06	5.223098e-08	5.223098e-08
1.180000e+02	1.200000e+02	3.147448e-06	1.231740e-07	1.231740e-07
1.200000e+02	1.220000e+02	2.996087e-06	6.217059e-08	6.217059e-08
1.220000e+02	1.240000e+02	2.938767e-06	4.776213e-08	4.776213e-08
1.240000e+02	1.260000e+02	2.819950e-06	4.962430e-08	4.962430e-08
1.260000e+02	1.280000e+02	2.877178e-06	1.057138e-07	1.057138e-07
1.280000e+02	1.300000e+02	2.812318e-06	7.710514e-08	7.710514e-08
1.300000e+02	1.320000e+02	2.808655e-06	6.532752e-08	6.532752e-08
1.320000e+02	1.340000e+02	2.566114e-06	4.549078e-08	4.549078e-08
1.340000e+02	1.360000e+02	2.563160e-06	6.035014e-08	6.035014e-08
1.360000e+02	1.380000e+02	2.500958e-06	6.815745e-08	6.815745e-08
1.380000e+02	1.400000e+02	2.404494e-06	4.616285e-08	4.616285e-08
1.400000e+02	1.420000e+02	2.365024e-06	4.206946e-08	4.206946e-08
1.420000e+02	1.440000e+02	2.194432e-06	5.292022e-08	5.292022e-08
1.440000e+02	1.460000e+02	2.408941e-06	9.269741e-08	9.269741e-08
1.460000e+02	1.480000e+02	2.265411e-06	5.429666e-08	5.429666e-08
1.480000e+02	1.500000e+02	2.177373e-06	4.977385e-08	4.977385e-08
1.500000e+02	1.520000e+02	2.170066e-06	5.831938e-08	5.831938e-08
1.520000e+02	1.540000e+02	2.006655e-06	5.870813e-08	5.870813e-08
1.540000e+02	1.560000e+02	2.054186e-06	6.374518e-08	6.374518e-08
1.560000e+02	1.580000e+02	2.053197e-06	5.596606e-08	5.596606e-08
1.580000e+02	1.600000e+02	2.003444e-06	5.132414e-08	5.132414e-08
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.41016357796401222e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	5.018455e-08	4.451147e-09	4.451147e-09
1.000000e+01	1.200000e+01	3.547114e-07	1.416415e-08	1.416415e-08
1.200000e+01	1.400000e+01	1.172216e-06	4.405883e-08	4.405883e-08
1.400000e+01	1.600000e+01	2.082670e-06	6.716275e-08	6.716275e-08
1.600000e+01	1.800000e+01	2.403209e-06	4.005907e-08	4.005907e-08
1.800000e+01	2.000000e+01	3.646521e-06	4.519416e-08	4.519416e-08
2.000000e+01	2.200000e+01	5.059175e-06	5.604384e-08	5.604384e-08
2.200000e+01	2.400000e+01	4.783619e-06	5.743620e-08	5.743620e-08
2.400000e+01	2.600000e+01	5.510360e-06	6.206605e-08	6.206605e-08
2.600000e+01	2.800000e+01	6.189380e-06	6.407981e-08	6.407981e-08
2.800000e+01	3.000000e+01	6.723005e-06	7.231755e-08	7.231755e-08
3.000000e+01	3.200000e+01	7.178505e-06	8.385157e-08	8.385157e-08
3.200000e+01	3.400000e+01	7.666685e-06	9.227185e-08	9.227185e-08
3.400000e+01	3.600000e+01	7.990130e-06	8.110307e-08	8.110307e-08
3.600000e+01	3.800000e+01	8.051995e-06	7.430841e-08	7.430841e-08
3.800000e+01	4.000000e+01	8.327405e-06	8.101548e-08	8.101548e-08
4.000000e+01	4.200000e+01	8.361855e-06	7.365066e-08	7.365066e-08
4.200000e+01	4.400000e+01	7.655105e-06	7.141561e-08	7.141561e-08
4.400000e+01	4.600000e+01	6.994200e-06	7.103833e-08	7.103833e-08
4.600000e+01	4.800000e+01	7.294625e-06	1.045909e-07	1.045909e-07
4.800000e+01	5.000000e+01	7.776775e-06	7.271589e-08	7.271589e-08
5.000000e+01	5.200000e+01	8.142855e-06	7.257677e-08	7.257677e-08
5.200000e+01	5.400000e+01	8.536550e-06	7.074850e-08	7.074850e-08
5.400000e+01	5.600000e+01	8.902935e-06	1.065631e-07	1.065631e-07
5.600000e+01	5.800000e+01	9.999700e-06	8.135756e-08	8.135756e-08
5.800000e+01	6.000000e+01	1.095141e-05	8.499697e-08	8.499697e-08
6.000000e+01	6.200000e+01	1.204042e-05	8.952522e-08	8.952522e-08
6.200000e+01	6.400000e+01	1.303837e-05	1.044458e-07	1.044458e-07
6.400000e+01	6.600000e+01	1.382442e-05	1.008671e-07	1.008671e-07
6.600000e+01	6.800000e+01	1.593578e-05	1.215613e-07	1.215613e-07
6.800000e+01	7.000000e+01	1.809446e-05	1.193124e-07	1.193124e-07
7.000000e+01	7.200000e+01	1.999888e-05	1.100142e-07	1.100142e-07
7.200000e+01	7.400000e+01	2.389949e-05	1.330146e-07	1.330146e-07
7.400000e+01	7.600000e+01	2.907791e-05	1.748671e-07	1.748671e-07
7.600000e+01	7.800000e+01	3.443837e-05	1.529968e-07	1.529968e-07
7.800000e+01	8.000000e+01	4.008547e-05	1.678347e-07	1.678347e-07
8.000000e+01	8.200000e+01	3.792339e-05	2.124795e-07	2.124795e-07
8.200000e+01	8.400000e+01	1.439646e-05	9.858253e-08	9.858253e-08
8.400000e+01	8.600000e+01	9.334215e-06	8.203810e-08	8.203810e-08
8.600000e+01	8.800000e+01	6.702635e-06	6.835609e-08	6.835609e-08
8.800000e+01	9.000000e+01	5.805890e-06	6.306495e-08	6.306495e-08
9.000000e+01	9.200000e+01	5.407285e-06	5.690505e-08	5.690505e-08
9.200000e+01	9.400000e+01	4.969898e-06	6.129172e-08	6.129172e-08
9.400000e+01	9.600000e+01	4.680533e-06	5.243472e-08	5.243472e-08
9.600000e+01	9.800000e+01	4.561843e-06	5.114037e-08	5.114037e-08
9.800000e+01	1.000000e+02	4.456282e-06	5.906672e-08	5.906672e-08
1.000000e+02	1.020000e+02	4.351028e-06	5.704814e-08	5.704814e-08
1.020000e+02	1.040000e+02	4.173593e-06	6.045300e-08	6.045300e-08
1.040000e+02	1.060000e+02	3.924538e-06	6.492501e-08	6.492501e-08
1.060000e+02	1.080000e+02	3.825553e-06	4.493001e-08	4.493001e-08
1.080000e+02	1.100000e+02	3.880586e-06	5.973931e-08	5.973931e-08
1.100000e+02	1.120000e+02	3.674428e-06	4.644946e-08	4.644946e-08
1.120000e+02	1.140000e+02	3.645666e-06	5.166067e-08	5.166067e-08
1.140000e+02	1.160000e+02	3.409496e-06	5.099745e-08	5.099745e-08
1.160000e+02	1.180000e+02	3.331227e-06	4.063831e-08	4.063831e-08
1.180000e+02	1.200000e+02	3.302877e-06	4.951818e-08	4.951818e-08
1.200000e+02	1.220000e+02	3.256967e-06	5.551916e-08	5.551916e-08
1.220000e+02	1.240000e+02	3.163234e-06	4.215424e-08	4.215424e-08
1.240000e+02	1.260000e+02	3.049249e-06	4.902706e-08	4.902706e-08
1.260000e+02	1.280000e+02	3.085744e-06	8.423374e-08	8.423374e-08
1.280000e+02	1.300000e+02	2.958406e-06	5.803376e-08	5.803376e-08
1.300000e+02	1.320000e+02	2.992536e-06	6.078051e-08	6.078051e-08
1.320000e+02	1.340000e+02	2.786478e-06	4.413993e-08	4.413993e-08
1.340000e+02	1.360000e+02	2.761587e-06	4.577952e-08	4.577952e-08
1.360000e+02	1.380000e+02	2.681863e-06	4.576749e-08	4.576749e-08
1.380000e+02	1.400000e+02	2.620035e-06	4.433533e-08	4.433533e-08
1.400000e+02	1.420000e+02	2.545922e-06	4.134485e-08	4.134485e-08
1.420000e+02	1.440000e+02	2.410570e-06	3.931007e-08	3.931007e-08
1.440000e+02	1.460000e+02	2.539704e-06	5.955472e-08	5.955472e-08
1.460000e+02	1.480000e+02	2.421761e-06	4.111290e-08	4.111290e-08
1.480000e+02	1.500000e+02	2.323489e-06	3.900255e-08	3.900255e-08
1.500000e+02	1.520000e+02	2.338490e-06	4.648228e-08	4.648228e-08
1.520000e+02	1.540000e+02	2.145071e-06	4.467503e-08	4.467503e-08
1.540000e+02	1.560000e+02	2.173317e-06	3.881737e-08	3.881737e-08
1.560000e+02	1.580000e+02	2.173116e-06	4.499289e-08	4.499289e-08
1.580000e+02	1.600000e+02	2.102378e-06	4.121275e-08	4.121275e-08
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.39900863240262592e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	4.975090e-08	4.369393e-09	4.369393e-09
1.000000e+01	1.200000e+01	3.532874e-07	1.412937e-08	1.412937e-08
1.200000e+01	1.400000e+01	1.165458e-06	4.361097e-08	4.361097e-08
1.400000e+01	1.600000e+01	2.072516e-06	6.843959e-08	6.843959e-08
1.600000e+01	1.800000e+01	2.394309e-06	4.011619e-08	4.011619e-08
1.800000e+01	2.000000e+01	3.623838e-06	4.518081e-08	4.518081e-08
2.000000e+01	2.200000e+01	5.029640e-06	5.603503e-08	5.603503e-08
2.200000e+01	2.400000e+01	4.755406e-06	5.760204e-08	5.760204e-08
2.400000e+01	2.600000e+01	5.481725e-06	6.281214e-08	6.281214e-08
2.600000e+01	2.800000e+01	6.157810e-06	6.381181e-08	6.381181e-08
2.800000e+01	3.000000e+01	6.680400e-06	7.286294e-08	7.286294e-08
3.000000e+01	3.200000e+01	7.139335e-06	8.312256e-08	8.312256e-08
3.200000e+01	3.400000e+01	7.628745e-06	9.391221e-08	9.391221e-08
3.400000e+01	3.600000e+01	7.953690e-06	8.162807e-08	8.162807e-08
3.600000e+01	3.800000e+01	8.006060e-06	7.433880e-08	7.433880e-08
3.800000e+01	4.000000e+01	8.282245e-06	8.150209e-08	8.150209e-08
4.000000e+01	4.200000e+01	8.320005e-06	7.368292e-08	7.368292e-08
4.200000e+01	4.400000e+01	7.615980e-06	7.171208e-08	7.171208e-08
4.400000e+01	4.600000e+01	6.963215e-06	7.110135e-08	7.110135e-08
4.600000e+01	4.800000e+01	7.259660e-06	1.049435e-07	1.049435e-07
4.800000e+01	5.000000e+01	7.735595e-06	7.241015e-08	7.241015e-08
5.000000e+01	5.200000e+01	8.095885e-06	7.230354e-08	7.230354e-08
5.200000e+01	5.400000e+01	8.487615e-06	7.080720e-08	7.080720e-08
5.400000e+01	5.600000e+01	8.846660e-06	1.106878e-07	1.106878e-07
5.600000e+01	5.800000e+01	9.935820e-06	8.117538e-08	8.117538e-08
5.800000e+01	6.000000e+01	1.087765e-05	8.451985e-08	8.451985e-08
6.000000e+01	6.200000e+01	1.195383e-05	8.903182e-08	8.903182e-08
6.200000e+01	6.400000e+01	1.295324e-05	1.051109e-07	1.051109e-07
6.400000e+01	6.600000e+01	1.372184e-05	1.002996e-07	1.002996e-07
6.600000e+01	6.800000e+01	1.581926e-05	1.225516e-07	1.225516e-07
6.800000e+01	7.000000e+01	1.795498e-05	1.196158e-07	1.196158e-07
7.000000e+01	7.200000e+01	1.984371e-05	1.094538e-07	1.094538e-07
7.200000e+01	7.400000e+01	2.370104e-05	1.327922e-07	1.327922e-07
7.400000e+01	7.600000e+01	2.885181e-05	1.757899e-07	1.757899e-07
7.600000e+01	7.800000e+01	3.414090e-05	1.518622e-07	1.518622e-07
7.800000e+01	8.000000e+01	3.973827e-05	1.666826e-07	1.666826e-07
8.000000e+01	8.200000e+01	3.760083e-05	2.124956e-07	2.124956e-07
8.200000e+01	8.400000e+01	1.428335e-05	9.818721e-08	9.818721e-08
8.400000e+01	8.600000e+01	9.266615e-06	8.164827e-08	8.164827e-08
8.600000e+01	8.800000e+01	6.660775e-06	6.863627e-08	6.863627e-08
8.800000e+01	9.000000e+01	5.768910e-06	6.277912e-08	6.277912e-08
9.000000e+01	9.200000e+01	5.375440e-06	5.665181e-08	5.665181e-08
9.200000e+01	9.400000e+01	4.944480e-06	6.053900e-08	6.053900e-08
9.400000e+01	9.600000e+01	4.654738e-06	5.214950e-08	5.214950e-08
9.600000e+01	9.800000e+01	4.538358e-06	5.114577e-08	5.114577e-08
9.800000e+01	1.000000e+02	4.434589e-06	5.943423e-08	5.943423e-08
1.000000e+02	1.020000e+02	4.332915e-06	5.841147e-08	5.841147e-08
1.020000e+02	1.040000e+02	4.150980e-06	6.038839e-08	6.038839e-08
1.040000e+02	1.060000e+02	3.903737e-06	6.422967e-08	6.422967e-08
1.060000e+02	1.080000e+02	3.808949e-06	4.498642e-08	4.498642e-08
1.080000e+02	1.100000e+02	3.862186e-06	5.981208e-08	5.981208e-08
1.100000e+02	1.120000e+02	3.654420e-06	4.650936e-08	4.650936e-08
1.120000e+02	1.140000e+02	3.626024e-06	5.217260e-08	5.217260e-08
1.140000e+02	1.160000e+02	3.391455e-06	5.118774e-08	5.118774e-08
1.160000e+02	1.180000e+02	3.314673e-06	4.047174e-08	4.047174e-08
1.180000e+02	1.200000e+02	3.289015e-06	5.000590e-08	5.000590e-08
1.200000e+02	1.220000e+02	3.243069e-06	5.570750e-08	5.570750e-08
1.220000e+02	1.240000e+02	3.144435e-06	4.215044e-08	4.215044e-08
1.240000e+02	1.260000e+02	3.034455e-06	4.886687e-08	4.886687e-08
1.260000e+02	1.280000e+02	3.076943e-06	8.525913e-08	8.525913e-08
1.280000e+02	1.300000e+02	2.945561e-06	5.753608e-08	5.753608e-08
1.300000e+02	1.320000e+02	2.981058e-06	6.106980e-08	6.106980e-08
1.320000e+02	1.340000e+02	2.770467e-06	4.416729e-08	4.416729e-08
1.340000e+02	1.360000e+02	2.744927e-06	4.455897e-08	4.455897e-08
1.360000e+02	1.380000e+02	2.672438e-06	4.612927e-08	4.612927e-08
1.380000e+02	1.400000e+02	2.604537e-06	4.434133e-08	4.434133e-08
1.400000e+02	1.420000e+02	2.533482e-06	4.142996e-08	4.142996e-08
1.420000e+02	1.440000e+02	2.396158e-06	4.026935e-08	4.026935e-08
1.440000e+02	1.460000e+02	2.528305e-06	6.039280e-08	6.039280e-08
1.460000e+02	1.480000e+02	2.410708e-06	4.144438e-08	4.144438e-08
1.480000e+02	1.500000e+02	2.311205e-06	3.932135e-08	3.932135e-08
1.500000e+02	1.520000e+02	2.327911e-06	4.724286e-08	4.724286e-08
1.520000e+02	1.540000e+02	2.137676e-06	4.472600e-08	4.472600e-08
1.540000e+02	1.560000e+02	2.165263e-06	3.932777e-08	3.932777e-08
1.560000e+02	1.580000e+02	2.164380e-06	4.498862e-08	4.498862e-08
1.580000e+02	1.600000e+02	2.091350e-06	4.115080e-08	4.115080e-08
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.40458950878515199e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	4.397614e-08	3.887950e-09	3.887950e-09
1.000000e+01	1.200000e+01	3.074513e-07	1.290218e-08	1.290218e-08
1.200000e+01	1.400000e+01	1.026366e-06	4.514981e-08	4.514981e-08
1.400000e+01	1.600000e+01	1.836238e-06	6.806796e-08	6.806796e-08
1.600000e+01	1.800000e+01	2.102247e-06	3.743560e-08	3.743560e-08
1.800000e+01	2.000000e+01	3.200545e-06	4.157390e-08	4.157390e-08
2.000000e+01	2.200000e+01	4.446585e-06	5.302094e-08	5.302094e-08
2.200000e+01	2.400000e+01	4.189801e-06	5.388140e-08	5.388140e-08
2.400000e+01	2.600000e+01	4.843247e-06	5.952943e-08	5.952943e-08
2.600000e+01	2.800000e+01	5.449055e-06	5.974964e-08	5.974964e-08
2.800000e+01	3.000000e+01	5.922960e-06	6.827102e-08	6.827102e-08
3.000000e+01	3.200000e+01	6.340775e-06	7.864379e-08	7.864379e-08
3.200000e+01	3.400000e+01	6.776695e-06	9.103534e-08	9.103534e-08
3.400000e+01	3.600000e+01	7.078185e-06	7.606418e-08	7.606418e-08
3.600000e+01	3.800000e+01	7.123790e-06	6.883914e-08	6.883914e-08
3.800000e+01	4.000000e+01	7.365605e-06	7.747085e-08	7.747085e-08
4.000000e+01	4.200000e+01	7.407225e-06	6.822481e-08	6.822481e-08
4.200000e+01	4.400000e+01	6.770140e-06	6.818739e-08	6.818739e-08
4.400000e+01	4.600000e+01	6.198175e-06	6.668178e-08	6.668178e-08
4.600000e+01	4.800000e+01	6.475465e-06	1.039269e-07	1.039269e-07
4.800000e+01	5.000000e+01	6.888285e-06	6.673348e-08	6.673348e-08
5.000000e+01	5.200000e+01	7.233225e-06	6.821605e-08	6.821605e-08
5.200000e+01	5.400000e+01	7.589330e-06	6.635874e-08	6.635874e-08
5.400000e+01	5.600000e+01	7.923540e-06	1.084727e-07	1.084727e-07
5.600000e+01	5.800000e+01	8.913605e-06	7.595383e-08	7.595383e-08
5.800000e+01	6.000000e+01	9.783895e-06	7.983226e-08	7.983226e-08
6.000000e+01	6.200000e+01	1.074875e-05	8.314699e-08	8.314699e-08
6.200000e+01	6.400000e+01	1.168033e-05	1.005844e-07	1.005844e-07
6.400000e+01	6.600000e+01	1.236456e-05	9.429665e-08	9.429665e-08
6.600000e+01	6.800000e+01	1.427923e-05	1.171276e-07	1.171276e-07
6.800000e+01	7.000000e+01	1.621002e-05	1.125159e-07	1.125159e-07
7.000000e+01	7.200000e+01	1.793530e-05	1.015545e-07	1.015545e-07
7.200000e+01	7.400000e+01	2.145288e-05	1.248746e-07	1.248746e-07
7.400000e+01	7.600000e+01	2.616375e-05	1.693440e-07	1.693440e-07
7.600000e+01	7.800000e+01	3.091924e-05	1.408897e-07	1.408897e-07
7.800000e+01	8.000000e+01	3.603046e-05	1.562265e-07	1.562265e-07
8.000000e+01	8.200000e+01	3.406881e-05	2.098361e-07	2.098361e-07
8.200000e+01	8.400000e+01	1.289741e-05	9.132027e-08	9.132027e-08
8.400000e+01	8.600000e+01	8.357845e-06	7.608249e-08	7.608249e-08
8.600000e+01	8.800000e+01	5.994155e-06	6.466363e-08	6.466363e-08
8.800000e+01	9.000000e+01	5.172355e-06	5.872319e-08	5.872319e-08
9.000000e+01	9.200000e+01	4.820240e-06	5.276294e-08	5.276294e-08
9.200000e+01	9.400000e+01	4.436521e-06	5.524038e-08	5.524038e-08
9.400000e+01	9.600000e+01	4.176900e-06	4.854073e-08	4.854073e-08
9.600000e+01	9.800000e+01	4.064647e-06	4.760994e-08	4.760994e-08
9.800000e+01	1.000000e+02	3.978907e-06	5.709516e-08	5.709516e-08
1.000000e+02	1.020000e+02	3.894122e-06	5.518297e-08	5.518297e-08
1.020000e+02	1.040000e+02	3.734541e-06	5.971325e-08	5.971325e-08
1.040000e+02	1.060000e+02	3.494594e-06	6.619664e-08	6.619664e-08
1.060000e+02	1.080000e+02	3.423114e-06	4.252915e-08	4.252915e-08
1.080000e+02	1.100000e+02	3.484257e-06	5.963636e-08	5.963636e-08
1.100000e+02	1.120000e+02	3.280287e-06	4.416718e-08	4.416718e-08
1.120000e+02	1.140000e+02	3.263406e-06	5.031078e-08	5.031078e-08
1.140000e+02	1.160000e+02	3.042368e-06	5.045414e-08	5.045414e-08
1.160000e+02	1.180000e+02	2.976320e-06	3.826618e-08	3.826618e-08
1.180000e+02	1.200000e+02	2.963916e-06	4.818963e-08	4.818963e-08
1.200000e+02	1.220000e+02	2.912085e-06	5.510238e-08	5.510238e-08
1.220000e+02	1.240000e+02	2.823595e-06	3.923635e-08	3.923635e-08
1.240000e+02	1.260000e+02	2.732692e-06	4.713043e-08	4.713043e-08
1.260000e+02	1.280000e+02	2.781462e-06	8.522594e-08	8.522594e-08
1.280000e+02	1.300000e+02	2.645236e-06	5.834059e-08	5.834059e-08
1.300000e+02	1.320000e+02	2.689703e-06	5.958962e-08	5.958962e-08
1.320000e+02	1.340000e+02	2.503619e-06	4.127224e-08	4.127224e-08
1.340000e+02	1.360000e+02	2.474937e-06	4.102724e-08	4.102724e-08
1.360000e+02	1.380000e+02	2.399122e-06	4.392468e-08	4.392468e-08
1.380000e+02	1.400000e+02	2.343888e-06	4.288917e-08	4.288917e-08
1.400000e+02	1.420000e+02	2.286606e-06	3.876015e-08	3.876015e-08
1.420000e+02	1.440000e+02	2.155170e-06	3.872032e-08	3.872032e-08
1.440000e+02	1.460000e+02	2.294101e-06	6.085596e-08	6.085596e-08
1.460000e+02	1.480000e+02	2.178800e-06	4.020331e-08	4.020331e-08
1.480000e+02	1.500000e+02	2.087045e-06	3.899961e-08	3.899961e-08
1.500000e+02	1.520000e+02	2.105867e-06	4.535164e-08	4.535164e-08
1.520000e+02	1.540000e+02	1.925415e-06	4.580399e-08	4.580399e-08
1.540000e+02	1.560000e+02	1.954046e-06	3.834665e-08	3.834665e-08
1.560000e+02	1.580000e+02	1.962233e-06	4.297804e-08	4.297804e-08
1.580000e+02	1.600000e+02	1.890037e-06	3.965254e-08	3.965254e-08
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.39495896580685136e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	4.353998e-08	3.818682e-09	3.818682e-09
1.000000e+01	1.200000e+01	3.059807e-07	1.288464e-08	1.288464e-08
1.200000e+01	1.400000e+01	1.020698e-06	4.471600e-08	4.471600e-08
1.400000e+01	1.600000e+01	1.827098e-06	6.945050e-08	6.945050e-08
1.600000e+01	1.800000e+01	2.092965e-06	3.753636e-08	3.753636e-08
1.800000e+01	2.000000e+01	3.179081e-06	4.175481e-08	4.175481e-08
2.000000e+01	2.200000e+01	4.419699e-06	5.321778e-08	5.321778e-08
2.200000e+01	2.400000e+01	4.162134e-06	5.436683e-08	5.436683e-08
2.400000e+01	2.600000e+01	4.813872e-06	6.052619e-08	6.052619e-08
2.600000e+01	2.800000e+01	5.417965e-06	5.962038e-08	5.962038e-08
2.800000e+01	3.000000e+01	5.881070e-06	6.936397e-08	6.936397e-08
3.000000e+01	3.200000e+01	6.302930e-06	7.824516e-08	7.824516e-08
3.200000e+01	3.400000e+01	6.741575e-06	9.320471e-08	9.320471e-08
3.400000e+01	3.600000e+01	7.044345e-06	7.702712e-08	7.702712e-08
3.600000e+01	3.800000e+01	7.080535e-06	6.933123e-08	6.933123e-08
3.800000e+01	4.000000e+01	7.323805e-06	7.826492e-08	7.826492e-08
4.000000e+01	4.200000e+01	7.368615e-06	6.855729e-08	6.855729e-08
4.200000e+01	4.400000e+01	6.732425e-06	6.876447e-08	6.876447e-08
4.400000e+01	4.600000e+01	6.166270e-06	6.700397e-08	6.700397e-08
4.600000e+01	4.800000e+01	6.440525e-06	1.043323e-07	1.043323e-07
4.800000e+01	5.000000e+01	6.849875e-06	6.681731e-08	6.681731e-08
5.000000e+01	5.200000e+01	7.189670e-06	6.817314e-08	6.817314e-08
5.200000e+01	5.400000e+01	7.545785e-06	6.668697e-08	6.668697e-08
5.400000e+01	5.600000e+01	7.873375e-06	1.134642e-07	1.134642e-07
5.600000e+01	5.800000e+01	8.860210e-06	7.607038e-08	7.607038e-08
5.800000e+01	6.000000e+01	9.722725e-06	7.961347e-08	7.961347e-08
6.000000e+01	6.200000e+01	1.067982e-05	8.311209e-08	8.311209e-08
6.200000e+01	6.400000e+01	1.161462e-05	1.016158e-07	1.016158e-07
6.400000e+01	6.600000e+01	1.228560e-05	9.410550e-08	9.410550e-08
6.600000e+01	6.800000e+01	1.419224e-05	1.186711e-07	1.186711e-07
6.800000e+01	7.000000e+01	1.610636e-05	1.133900e-07	1.133900e-07
7.000000e+01	7.200000e+01	1.782207e-05	1.014701e-07	1.014701e-07
7.200000e+01	7.400000e+01	2.130734e-05	1.253850e-07	1.253850e-07
7.400000e+01	7.600000e+01	2.600582e-05	1.708238e-07	1.708238e-07
7.600000e+01	7.800000e+01	3.070800e-05	1.404712e-07	1.404712e-07
7.800000e+01	8.000000e+01	3.578368e-05	1.557349e-07	1.557349e-07
8.000000e+01	8.200000e+01	3.384342e-05	2.105994e-07	2.105994e-07
8.200000e+01	8.400000e+01	1.281252e-05	9.144333e-08	9.144333e-08
8.400000e+01	8.600000e+01	8.304180e-06	7.619680e-08	7.619680e-08
8.600000e+01	8.800000e+01	5.959365e-06	6.530287e-08	6.530287e-08
8.800000e+01	9.000000e+01	5.140790e-06	5.880221e-08	5.880221e-08
9.000000e+01	9.200000e+01	4.792560e-06	5.274581e-08	5.274581e-08
9.200000e+01	9.400000e+01	4.414301e-06	5.503846e-08	5.503846e-08
9.400000e+01	9.600000e+01	4.153960e-06	4.847830e-08	4.847830e-08
9.600000e+01	9.800000e+01	4.043973e-06	4.783347e-08	4.783347e-08
9.800000e+01	1.000000e+02	3.959735e-06	5.767981e-08	5.767981e-08
1.000000e+02	1.020000e+02	3.878006e-06	5.697080e-08	5.697080e-08
1.020000e+02	1.040000e+02	3.713600e-06	5.977261e-08	5.977261e-08
1.040000e+02	1.060000e+02	3.475542e-06	6.548710e-08	6.548710e-08
1.060000e+02	1.080000e+02	3.407683e-06	4.271580e-08	4.271580e-08
1.080000e+02	1.100000e+02	3.467585e-06	5.986552e-08	5.986552e-08
1.100000e+02	1.120000e+02	3.262011e-06	4.442765e-08	4.442765e-08
1.120000e+02	1.140000e+02	3.245424e-06	5.111179e-08	5.111179e-08
1.140000e+02	1.160000e+02	3.025381e-06	5.077214e-08	5.077214e-08
1.160000e+02	1.180000e+02	2.960942e-06	3.826819e-08	3.826819e-08
1.180000e+02	1.200000e+02	2.951260e-06	4.887212e-08	4.887212e-08
1.200000e+02	1.220000e+02	2.900188e-06	5.553236e-08	5.553236e-08
1.220000e+02	1.240000e+02	2.806374e-06	3.952505e-08	3.952505e-08
1.240000e+02	1.260000e+02	2.719212e-06	4.726063e-08	4.726063e-08
1.260000e+02	1.280000e+02	2.774050e-06	8.635572e-08	8.635572e-08
1.280000e+02	1.300000e+02	2.633981e-06	5.791595e-08	5.791595e-08
1.300000e+02	1.320000e+02	2.679834e-06	6.002006e-08	6.002006e-08
1.320000e+02	1.340000e+02	2.488324e-06	4.156250e-08	4.156250e-08
1.340000e+02	1.360000e+02	2.459459e-06	4.017274e-08	4.017274e-08
1.360000e+02	1.380000e+02	2.391112e-06	4.402576e-08	4.402576e-08
1.380000e+02	1.400000e+02	2.329381e-06	4.311654e-08	4.311654e-08
1.400000e+02	1.420000e+02	2.274849e-06	3.900021e-08	3.900021e-08
1.420000e+02	1.440000e+02	2.141514e-06	4.000018e-08	4.000018e-08
1.440000e+02	1.460000e+02	2.283764e-06	6.190077e-08	6.190077e-08
1.460000e+02	1.480000e+02	2.168957e-06	4.085300e-08	4.085300e-08
1.480000e+02	1.500000e+02	2.075687e-06	3.948562e-08	3.948562e-08
1.500000e+02	1.520000e+02	2.096516e-06	4.655902e-08	4.655902e-08
1.520000e+02	1.540000e+02	1.918551e-06	4.593536e-08	4.593536e-08
1.540000e+02	1.560000e+02	1.947039e-06	3.910726e-08	3.910726e-08
1.560000e+02	1.580000e+02	1.954596e-06	4.324558e-08	4.324558e-08
1.580000e+02	1.600000e+02	1.879729e-06	3.972127e-08	3.972127e-08
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.38944645553205562e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	4.311345e-08	3.751133e-09	3.751133e-09
1.000000e+01	1.200000e+01	3.045224e-07	1.289246e-08	1.289246e-08
1.200000e+01	1.400000e+01	1.015125e-06	4.407453e-08	4.407453e-08
1.400000e+01	1.600000e+01	1.818139e-06	7.107834e-08	7.107834e-08
1.600000e+01	1.800000e+01	2.083982e-06	3.774455e-08	3.774455e-08
1.800000e+01	2.000000e+01	3.157236e-06	4.207466e-08	4.207466e-08
2.000000e+01	2.200000e+01	4.392788e-06	5.345412e-08	5.345412e-08
2.200000e+01	2.400000e+01	4.134296e-06	5.503340e-08	5.503340e-08
2.400000e+01	2.600000e+01	4.785092e-06	6.180649e-08	6.180649e-08
2.600000e+01	2.800000e+01	5.387265e-06	5.952287e-08	5.952287e-08
2.800000e+01	3.000000e+01	5.838940e-06	7.090684e-08	7.090684e-08
3.000000e+01	3.200000e+01	6.265640e-06	7.798873e-08	7.798873e-08
3.200000e+01	3.400000e+01	6.707180e-06	9.584408e-08	9.584408e-08
3.400000e+01	3.600000e+01	7.012310e-06	7.837450e-08	7.837450e-08
3.600000e+01	3.800000e+01	7.037010e-06	7.030210e-08	7.030210e-08
3.800000e+01	4.000000e+01	7.282195e-06	7.927451e-08	7.927451e-08
4.000000e+01	4.200000e+01	7.330600e-06	6.897494e-08	6.897494e-08
4.200000e+01	4.400000e+01	6.695415e-06	6.943789e-08	6.943789e-08
4.400000e+01	4.600000e+01	6.135905e-06	6.749985e-08	6.749985e-08
4.600000e+01	4.800000e+01	6.406710e-06	1.049582e-07	1.049582e-07
4.800000e+01	5.000000e+01	6.811640e-06	6.708075e-08	6.708075e-08
5.000000e+01	5.200000e+01	7.146750e-06	6.814387e-08	6.814387e-08
5.200000e+01	5.400000e+01	7.502440e-06	6.719490e-08	6.719490e-08
5.400000e+01	5.600000e+01	7.820655e-06	1.202188e-07	1.202188e-07
5.600000e+01	5.800000e+01	8.806410e-06	7.635270e-08	7.635270e-08
5.800000e+01	6.000000e+01	9.660395e-06	7.949393e-08	7.949393e-08
6.000000e+01	6.200000e+01	1.060950e-05	8.336170e-08	8.336170e-08
6.200000e+01	6.400000e+01	1.154782e-05	1.030162e-07	1.030162e-07
6.400000e+01	6.600000e+01	1.220350e-05	9.406461e-08	9.406461e-08
6.600000e+01	6.800000e+01	1.410201e-05	1.204452e-07	1.204452e-07
6.800000e+01	7.000000e+01	1.599720e-05	1.145997e-07	1.145997e-07
7.000000e+01	7.200000e+01	1.770330e-05	1.015765e-07	1.015765e-07
7.200000e+01	7.400000e+01	2.115349e-05	1.263102e-07	1.263102e-07
7.400000e+01	7.600000e+01	2.583876e-05	1.727322e-07	1.727322e-07
7.600000e+01	7.800000e+01	3.048280e-05	1.402269e-07	1.402269e-07
7.800000e+01	8.000000e+01	3.552068e-05	1.555152e-07	1.555152e-07
8.000000e+01	8.200000e+01	3.360065e-05	2.111818e-07	2.111818e-07
8.200000e+01	8.400000e+01	1.272403e-05	9.172005e-08	9.172005e-08
8.400000e+01	8.600000e+01	8.248875e-06	7.660356e-08	7.660356e-08
8.600000e+01	8.800000e+01	5.924830e-06	6.615582e-08	6.615582e-08
8.800000e+01	9.000000e+01	5.109670e-06	5.897129e-08	5.897129e-08
9.000000e+01	9.200000e+01	4.765258e-06	5.275860e-08	5.275860e-08
9.200000e+01	9.400000e+01	4.392883e-06	5.465757e-08	5.465757e-08
9.400000e+01	9.600000e+01	4.131577e-06	4.846213e-08	4.846213e-08
9.600000e+01	9.800000e+01	4.023933e-06	4.816873e-08	4.816873e-08
9.800000e+01	1.000000e+02	3.942142e-06	5.846242e-08	5.846242e-08
1.000000e+02	1.020000e+02	3.864011e-06	5.942939e-08	5.942939e-08
1.020000e+02	1.040000e+02	3.693564e-06	5.988259e-08	5.988259e-08
1.040000e+02	1.060000e+02	3.458142e-06	6.453700e-08	6.453700e-08
1.060000e+02	1.080000e+02	3.393926e-06	4.302536e-08	4.302536e-08
1.080000e+02	1.100000e+02	3.451916e-06	6.001791e-08	6.001791e-08
1.100000e+02	1.120000e+02	3.244633e-06	4.478913e-08	4.478913e-08
1.120000e+02	1.140000e+02	3.228366e-06	5.208066e-08	5.208066e-08
1.140000e+02	1.160000e+02	3.009623e-06	5.105189e-08	5.105189e-08
1.160000e+02	1.180000e+02	2.946968e-06	3.833725e-08	3.833725e-08
1.180000e+02	1.200000e+02	2.939837e-06	4.970908e-08	4.970908e-08
1.200000e+02	1.220000e+02	2.889704e-06	5.596716e-08	5.596716e-08
1.220000e+02	1.240000e+02	2.790020e-06	4.002570e-08	4.002570e-08
1.240000e+02	1.260000e+02	2.707124e-06	4.749012e-08	4.749012e-08
1.260000e+02	1.280000e+02	2.768204e-06	8.764981e-08	8.764981e-08
1.280000e+02	1.300000e+02	2.624338e-06	5.735290e-08	5.735290e-08
1.300000e+02	1.320000e+02	2.671474e-06	6.059016e-08	6.059016e-08
1.320000e+02	1.340000e+02	2.473847e-06	4.189432e-08	4.189432e-08
1.340000e+02	1.360000e+02	2.445118e-06	3.938974e-08	3.938974e-08
1.360000e+02	1.380000e+02	2.384341e-06	4.439869e-08	4.439869e-08
1.380000e+02	1.400000e+02	2.316233e-06	4.348045e-08	4.348045e-08
1.400000e+02	1.420000e+02	2.264294e-06	3.931598e-08	3.931598e-08
1.420000e+02	1.440000e+02	2.128504e-06	4.157718e-08	4.157718e-08
1.440000e+02	1.460000e+02	2.274556e-06	6.297368e-08	6.297368e-08
1.460000e+02	1.480000e+02	2.160606e-06	4.168608e-08	4.168608e-08
1.480000e+02	1.500000e+02	2.065552e-06	3.998770e-08	3.998770e-08
1.500000e+02	1.520000e+02	2.088637e-06	4.809569e-08	4.809569e-08
1.520000e+02	1.540000e+02	1.913670e-06	4.602724e-08	4.602724e-08
1.540000e+02	1.560000e+02	1.941469e-06	4.005231e-08	4.005231e-08
1.560000e+02	1.580000e+02	1.948227e-06	4.358494e-08	4.358494e-08
1.580000e+02	1.600000e+02	1.870453e-06	3.982003e-08	3.982003e-08
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.39408297727053026e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	4.213834e-08	3.704061e-09	3.704061e-09
1.000000e+01	1.200000e+01	2.938795e-07	1.325297e-08	1.325297e-08
1.200000e+01	1.400000e+01	9.968810e-07	4.821685e-08	4.821685e-08
1.400000e+01	1.600000e+01	1.793878e-06	7.803906e-08	7.803906e-08
1.600000e+01	1.800000e+01	2.031752e-06	3.952523e-08	3.952523e-08
1.800000e+01	2.000000e+01	3.105700e-06	4.305555e-08	4.305555e-08
2.000000e+01	2.200000e+01	4.328879e-06	5.568929e-08	5.568929e-08
2.200000e+01	2.400000e+01	4.058832e-06	5.670417e-08	5.670417e-08
2.400000e+01	2.600000e+01	4.715759e-06	6.455616e-08	6.455616e-08
2.600000e+01	2.800000e+01	5.310605e-06	6.270600e-08	6.270600e-08
2.800000e+01	3.000000e+01	5.775885e-06	7.233810e-08	7.233810e-08
3.000000e+01	3.200000e+01	6.209665e-06	8.228367e-08	8.228367e-08
3.200000e+01	3.400000e+01	6.651245e-06	1.039132e-07	1.039132e-07
3.400000e+01	3.600000e+01	6.964135e-06	8.136291e-08	8.136291e-08
3.600000e+01	3.800000e+01	6.992610e-06	7.218714e-08	7.218714e-08
3.800000e+01	4.000000e+01	7.234005e-06	8.364692e-08	8.364692e-08
4.000000e+01	4.200000e+01	7.289580e-06	7.069493e-08	7.069493e-08
4.200000e+01	4.400000e+01	6.653915e-06	7.241262e-08	7.241262e-08
4.400000e+01	4.600000e+01	6.102135e-06	7.056667e-08	7.056667e-08
4.600000e+01	4.800000e+01	6.387265e-06	1.152917e-07	1.152917e-07
4.800000e+01	5.000000e+01	6.781810e-06	6.903180e-08	6.903180e-08
5.000000e+01	5.200000e+01	7.139500e-06	7.108810e-08	7.108810e-08
5.200000e+01	5.400000e+01	7.503900e-06	7.041864e-08	7.041864e-08
5.400000e+01	5.600000e+01	7.840040e-06	1.215333e-07	1.215333e-07
5.600000e+01	5.800000e+01	8.841905e-06	7.996445e-08	7.996445e-08
5.800000e+01	6.000000e+01	9.724430e-06	8.373286e-08	8.373286e-08
6.000000e+01	6.200000e+01	1.067837e-05	8.722801e-08	8.722801e-08
6.200000e+01	6.400000e+01	1.165250e-05	1.098751e-07	1.098751e-07
6.400000e+01	6.600000e+01	1.231312e-05	9.948463e-08	9.948463e-08
6.600000e+01	6.800000e+01	1.425718e-05	1.262433e-07	1.262433e-07
6.800000e+01	7.000000e+01	1.617745e-05	1.197347e-07	1.197347e-07
7.000000e+01	7.200000e+01	1.791722e-05	1.058963e-07	1.058963e-07
7.200000e+01	7.400000e+01	2.144597e-05	1.321775e-07	1.321775e-07
7.400000e+01	7.600000e+01	2.623856e-05	1.866856e-07	1.866856e-07
7.600000e+01	7.800000e+01	3.091329e-05	1.460695e-07	1.460695e-07
7.800000e+01	8.000000e+01	3.607075e-05	1.638138e-07	1.638138e-07
8.000000e+01	8.200000e+01	3.409186e-05	2.231502e-07	2.231502e-07
8.200000e+01	8.400000e+01	1.287320e-05	9.574775e-08	9.574775e-08
8.400000e+01	8.600000e+01	8.338075e-06	7.939828e-08	7.939828e-08
8.600000e+01	8.800000e+01	5.977645e-06	6.934758e-08	6.934758e-08
8.800000e+01	9.000000e+01	5.138465e-06	6.131403e-08	6.131403e-08
9.000000e+01	9.200000e+01	4.790901e-06	5.471956e-08	5.471956e-08
9.200000e+01	9.400000e+01	4.420706e-06	5.619528e-08	5.619528e-08
9.400000e+01	9.600000e+01	4.157459e-06	5.020082e-08	5.020082e-08
9.600000e+01	9.800000e+01	4.046964e-06	4.984409e-08	4.984409e-08
9.800000e+01	1.000000e+02	3.970356e-06	6.217027e-08	6.217027e-08
1.000000e+02	1.020000e+02	3.894337e-06	6.063301e-08	6.063301e-08
1.020000e+02	1.040000e+02	3.726879e-06	6.398521e-08	6.398521e-08
1.040000e+02	1.060000e+02	3.479638e-06	7.071867e-08	7.071867e-08
1.060000e+02	1.080000e+02	3.423496e-06	4.529433e-08	4.529433e-08
1.080000e+02	1.100000e+02	3.489429e-06	6.425751e-08	6.425751e-08
1.100000e+02	1.120000e+02	3.271436e-06	4.650034e-08	4.650034e-08
1.120000e+02	1.140000e+02	3.264581e-06	5.446894e-08	5.446894e-08
1.140000e+02	1.160000e+02	3.036575e-06	5.435267e-08	5.435267e-08
1.160000e+02	1.180000e+02	2.973724e-06	4.001170e-08	4.001170e-08
1.180000e+02	1.200000e+02	2.975314e-06	5.265662e-08	5.265662e-08
1.200000e+02	1.220000e+02	2.913514e-06	5.925222e-08	5.925222e-08
1.220000e+02	1.240000e+02	2.817865e-06	4.081206e-08	4.081206e-08
1.240000e+02	1.260000e+02	2.741818e-06	4.988022e-08	4.988022e-08
1.260000e+02	1.280000e+02	2.808202e-06	9.553133e-08	9.553133e-08
1.280000e+02	1.300000e+02	2.652485e-06	6.184076e-08	6.184076e-08
1.300000e+02	1.320000e+02	2.709361e-06	6.577393e-08	6.577393e-08
1.320000e+02	1.340000e+02	2.516854e-06	4.359333e-08	4.359333e-08
1.340000e+02	1.360000e+02	2.478901e-06	4.030590e-08	4.030590e-08
1.360000e+02	1.380000e+02	2.412668e-06	4.664128e-08	4.664128e-08
1.380000e+02	1.400000e+02	2.353073e-06	4.576374e-08	4.576374e-08
1.400000e+02	1.420000e+02	2.300760e-06	4.069844e-08	4.069844e-08
1.420000e+02	1.440000e+02	2.160745e-06	4.244197e-08	4.244197e-08
1.440000e+02	1.460000e+02	2.319772e-06	6.708795e-08	6.708795e-08
1.460000e+02	1.480000e+02	2.200137e-06	4.495222e-08	4.495222e-08
1.480000e+02	1.500000e+02	2.102640e-06	4.227072e-08	4.227072e-08
1.500000e+02	1.520000e+02	2.125261e-06	4.914593e-08	4.914593e-08
1.520000e+02	1.540000e+02	1.946719e-06	4.980307e-08	4.980307e-08
1.540000e+02	1.560000e+02	1.974580e-06	4.155177e-08	4.155177e-08
1.560000e+02	1.580000e+02	1.988881e-06	4.562617e-08	4.562617e-08
1.580000e+02	1.600000e+02	1.909194e-06	4.191450e-08	4.191450e-08
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.38865591756629036e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	4.169387e-08	3.644913e-09	3.644913e-09
1.000000e+01	1.200000e+01	2.923501e-07	1.328583e-08	1.328583e-08
1.200000e+01	1.400000e+01	9.922980e-07	4.756151e-08	4.756151e-08
1.400000e+01	1.600000e+01	1.786264e-06	8.006966e-08	8.006966e-08
1.600000e+01	1.800000e+01	2.022658e-06	3.985231e-08	3.985231e-08
1.800000e+01	2.000000e+01	3.084935e-06	4.355816e-08	4.355816e-08
2.000000e+01	2.200000e+01	4.304577e-06	5.611967e-08	5.611967e-08
2.200000e+01	2.400000e+01	4.031579e-06	5.765603e-08	5.765603e-08
2.400000e+01	2.600000e+01	4.687587e-06	6.616759e-08	6.616759e-08
2.600000e+01	2.800000e+01	5.281030e-06	6.279693e-08	6.279693e-08
2.800000e+01	3.000000e+01	5.735345e-06	7.437950e-08	7.437950e-08
3.000000e+01	3.200000e+01	6.175205e-06	8.232014e-08	8.232014e-08
3.200000e+01	3.400000e+01	6.621775e-06	1.076512e-07	1.076512e-07
3.400000e+01	3.600000e+01	6.936845e-06	8.320443e-08	8.320443e-08
3.600000e+01	3.800000e+01	6.953220e-06	7.362564e-08	7.362564e-08
3.800000e+01	4.000000e+01	7.197665e-06	8.510297e-08	8.510297e-08
4.000000e+01	4.200000e+01	7.256880e-06	7.142528e-08	7.142528e-08
4.200000e+01	4.400000e+01	6.620585e-06	7.333505e-08	7.333505e-08
4.400000e+01	4.600000e+01	6.074280e-06	7.140839e-08	7.140839e-08
4.600000e+01	4.800000e+01	6.356535e-06	1.162260e-07	1.162260e-07
4.800000e+01	5.000000e+01	6.748885e-06	6.970169e-08	6.970169e-08
5.000000e+01	5.200000e+01	7.102510e-06	7.127694e-08	7.127694e-08
5.200000e+01	5.400000e+01	7.467975e-06	7.127273e-08	7.127273e-08
5.400000e+01	5.600000e+01	7.795090e-06	1.291916e-07	1.291916e-07
5.600000e+01	5.800000e+01	8.800335e-06	8.060116e-08	8.060116e-08
5.800000e+01	6.000000e+01	9.676220e-06	8.392513e-08	8.392513e-08
6.000000e+01	6.200000e+01	1.062643e-05	8.800078e-08	8.800078e-08
6.200000e+01	6.400000e+01	1.160656e-05	1.119087e-07	1.119087e-07
6.400000e+01	6.600000e+01	1.225474e-05	9.985994e-08	9.985994e-08
6.600000e+01	6.800000e+01	1.419593e-05	1.285877e-07	1.285877e-07
6.800000e+01	7.000000e+01	1.610205e-05	1.215123e-07	1.215123e-07
7.000000e+01	7.200000e+01	1.783786e-05	1.065293e-07	1.065293e-07
7.200000e+01	7.400000e+01	2.134090e-05	1.338019e-07	1.338019e-07
7.400000e+01	7.600000e+01	2.613552e-05	1.896826e-07	1.896826e-07
7.600000e+01	7.800000e+01	3.076451e-05	1.465175e-07	1.465175e-07
7.800000e+01	8.000000e+01	3.589646e-05	1.643280e-07	1.643280e-07
8.000000e+01	8.200000e+01	3.393435e-05	2.243093e-07	2.243093e-07
8.200000e+01	8.400000e+01	1.281241e-05	9.663968e-08	9.663968e-08
8.400000e+01	8.600000e+01	8.297845e-06	8.023994e-08	8.023994e-08
8.600000e+01	8.800000e+01	5.953015e-06	7.061717e-08	7.061717e-08
8.800000e+01	9.000000e+01	5.115155e-06	6.185232e-08	6.185232e-08
9.000000e+01	9.200000e+01	4.770230e-06	5.495623e-08	5.495623e-08
9.200000e+01	9.400000e+01	4.405269e-06	5.619342e-08	5.619342e-08
9.400000e+01	9.600000e+01	4.140543e-06	5.037762e-08	5.037762e-08
9.600000e+01	9.800000e+01	4.032552e-06	5.040851e-08	5.040851e-08
9.800000e+01	1.000000e+02	3.958240e-06	6.327085e-08	6.327085e-08
1.000000e+02	1.020000e+02	3.885524e-06	6.355269e-08	6.355269e-08
1.020000e+02	1.040000e+02	3.711288e-06	6.421867e-08	6.421867e-08
1.040000e+02	1.060000e+02	3.466650e-06	6.974930e-08	6.974930e-08
1.060000e+02	1.080000e+02	3.414028e-06	4.579029e-08	4.579029e-08
1.080000e+02	1.100000e+02	3.478257e-06	6.454055e-08	6.454055e-08
1.100000e+02	1.120000e+02	3.258144e-06	4.703890e-08	4.703890e-08
1.120000e+02	1.140000e+02	3.251605e-06	5.571427e-08	5.571427e-08
1.140000e+02	1.160000e+02	3.024510e-06	5.476717e-08	5.476717e-08
1.160000e+02	1.180000e+02	2.963592e-06	4.023692e-08	4.023692e-08
1.180000e+02	1.200000e+02	2.967883e-06	5.375051e-08	5.375051e-08
1.200000e+02	1.220000e+02	2.907417e-06	5.985835e-08	5.985835e-08
1.220000e+02	1.240000e+02	2.805154e-06	4.155425e-08	4.155425e-08
1.240000e+02	1.260000e+02	2.733580e-06	5.038799e-08	5.038799e-08
1.260000e+02	1.280000e+02	2.806548e-06	9.707298e-08	9.707298e-08
1.280000e+02	1.300000e+02	2.646818e-06	6.130993e-08	6.130993e-08
1.300000e+02	1.320000e+02	2.705301e-06	6.660161e-08	6.660161e-08
1.320000e+02	1.340000e+02	2.505239e-06	4.412417e-08	4.412417e-08
1.340000e+02	1.360000e+02	2.467840e-06	3.978357e-08	3.978357e-08
1.360000e+02	1.380000e+02	2.409545e-06	4.684119e-08	4.684119e-08
1.380000e+02	1.400000e+02	2.343083e-06	4.629964e-08	4.629964e-08
1.400000e+02	1.420000e+02	2.293214e-06	4.117930e-08	4.117930e-08
1.420000e+02	1.440000e+02	2.150474e-06	4.429026e-08	4.429026e-08
1.440000e+02	1.460000e+02	2.313919e-06	6.836911e-08	6.836911e-08
1.460000e+02	1.480000e+02	2.195487e-06	4.632250e-08	4.632250e-08
1.480000e+02	1.500000e+02	2.095456e-06	4.291497e-08	4.291497e-08
1.500000e+02	1.520000e+02	2.120488e-06	5.104491e-08	5.104491e-08
1.520000e+02	1.540000e+02	1.944829e-06	5.000022e-08	5.000022e-08
1.540000e+02	1.560000e+02	1.972129e-06	4.270799e-08	4.270799e-08
1.560000e+02	1.580000e+02	1.985809e-06	4.619675e-08	4.619675e-08
1.580000e+02	1.600000e+02	1.902606e-06	4.213969e-08	4.213969e-08
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[EXTRA__WeightNormalisation]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[EXTRA__WeightNormalisation]
Path=EW-MCNLO-QCDEW-s-t[EXTRA__WeightNormalisation]
Scale=1000.
ScaledBy=1.37338860455288576e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	2.582683e-07	6.839296e-09	6.839296e-09
1.000000e+01	1.200000e+01	1.741048e-06	1.775747e-08	1.775747e-08
1.200000e+01	1.400000e+01	4.367198e-06	2.812401e-08	2.812401e-08
1.400000e+01	1.600000e+01	7.586495e-06	3.706777e-08	3.706777e-08
1.600000e+01	1.800000e+01	1.118577e-05	4.500997e-08	4.500997e-08
1.800000e+01	2.000000e+01	1.475552e-05	5.169555e-08	5.169555e-08
2.000000e+01	2.200000e+01	1.853265e-05	5.793548e-08	5.793548e-08
2.200000e+01	2.400000e+01	2.198994e-05	6.310848e-08	6.310848e-08
2.400000e+01	2.600000e+01	2.555607e-05	6.803350e-08	6.803350e-08
2.600000e+01	2.800000e+01	2.870021e-05	7.209717e-08	7.209717e-08
2.800000e+01	3.000000e+01	3.163442e-05	7.569303e-08	7.569303e-08
3.000000e+01	3.200000e+01	3.450110e-05	7.904824e-08	7.904824e-08
3.200000e+01	3.400000e+01	3.706749e-05	8.193555e-08	8.193555e-08
3.400000e+01	3.600000e+01	3.951234e-05	8.459449e-08	8.459449e-08
3.600000e+01	3.800000e+01	4.187786e-05	8.708995e-08	8.708995e-08
3.800000e+01	4.000000e+01	4.411408e-05	8.938494e-08	8.938494e-08
4.000000e+01	4.200000e+01	4.605218e-05	9.132735e-08	9.132735e-08
4.200000e+01	4.400000e+01	4.815219e-05	9.338644e-08	9.338644e-08
4.400000e+01	4.600000e+01	4.990556e-05	9.507149e-08	9.507149e-08
4.600000e+01	4.800000e+01	5.168120e-05	9.674801e-08	9.674801e-08
4.800000e+01	5.000000e+01	5.351300e-05	9.844766e-08	9.844766e-08
5.000000e+01	5.200000e+01	5.469220e-05	9.952645e-08	9.952645e-08
5.200000e+01	5.400000e+01	5.612735e-05	1.008238e-07	1.008238e-07
5.400000e+01	5.600000e+01	5.709670e-05	1.016907e-07	1.016907e-07
5.600000e+01	5.800000e+01	5.838240e-05	1.028293e-07	1.028293e-07
5.800000e+01	6.000000e+01	5.938470e-05	1.037082e-07	1.037082e-07
6.000000e+01	6.200000e+01	6.007600e-05	1.043101e-07	1.043101e-07
6.200000e+01	6.400000e+01	6.091075e-05	1.050323e-07	1.050323e-07
6.400000e+01	6.600000e+01	6.169840e-05	1.057092e-07	1.057092e-07
6.600000e+01	6.800000e+01	6.229175e-05	1.062163e-07	1.062163e-07
6.800000e+01	7.000000e+01	6.266230e-05	1.065317e-07	1.065317e-07
7.000000e+01	7.200000e+01	6.341305e-05	1.071680e-07	1.071680e-07
7.200000e+01	7.400000e+01	6.364595e-05	1.073646e-07	1.073646e-07
7.400000e+01	7.600000e+01	6.402230e-05	1.076816e-07	1.076816e-07
7.600000e+01	7.800000e+01	6.434650e-05	1.079539e-07	1.079539e-07
7.800000e+01	8.000000e+01	6.471525e-05	1.082627e-07	1.082627e-07
8.000000e+01	8.200000e+01	6.470020e-05	1.082502e-07	1.082502e-07
8.200000e+01	8.400000e+01	6.511295e-05	1.085949e-07	1.085949e-07
8.400000e+01	8.600000e+01	6.494490e-05	1.084547e-07	1.084547e-07
8.600000e+01	8.800000e+01	6.512275e-05	1.086031e-07	1.086031e-07
8.800000e+01	9.000000e+01	6.527160e-05	1.087271e-07	1.087271e-07
9.000000e+01	9.200000e+01	6.525530e-05	1.087136e-07	1.087136e-07
9.200000e+01	9.400000e+01	6.541360e-05	1.088453e-07	1.088453e-07
9.400000e+01	9.600000e+01	6.528445e-05	1.087379e-07	1.087379e-07
9.600000e+01	9.800000e+01	6.522020e-05	1.086843e-07	1.086843e-07
9.800000e+01	1.000000e+02	6.523630e-05	1.086977e-07	1.086977e-07
1.000000e+02	1.020000e+02	6.540130e-05	1.088351e-07	1.088351e-07
1.020000e+02	1.040000e+02	6.501750e-05	1.085153e-07	1.085153e-07
1.040000e+02	1.060000e+02	6.495395e-05	1.084622e-07	1.084622e-07
1.060000e+02	1.080000e+02	6.475325e-05	1.082946e-07	1.082946e-07
1.080000e+02	1.100000e+02	6.448795e-05	1.080725e-07	1.080725e-07
1.100000e+02	1.120000e+02	6.441550e-05	1.080117e-07	1.080117e-07
1.120000e+02	1.140000e+02	6.423200e-05	1.078578e-07	1.078578e-07
1.140000e+02	1.160000e+02	6.420395e-05	1.078342e-07	1.078342e-07
1.160000e+02	1.180000e+02	6.406795e-05	1.077199e-07	1.077199e-07
1.180000e+02	1.200000e+02	6.387560e-05	1.075581e-07	1.075581e-07
1.200000e+02	1.220000e+02	6.349215e-05	1.072348e-07	1.072348e-07
1.220000e+02	1.240000e+02	6.325945e-05	1.070381e-07	1.070381e-07
1.240000e+02	1.260000e+02	6.296565e-05	1.067893e-07	1.067893e-07
1.260000e+02	1.280000e+02	6.264780e-05	1.065194e-07	1.065194e-07
1.280000e+02	1.300000e+02	6.228015e-05	1.062064e-07	1.062064e-07
1.300000e+02	1.320000e+02	6.219140e-05	1.061307e-07	1.061307e-07
1.320000e+02	1.340000e+02	6.202550e-05	1.059890e-07	1.059890e-07
1.340000e+02	1.360000e+02	6.175910e-05	1.057612e-07	1.057612e-07
1.360000e+02	1.380000e+02	6.127550e-05	1.053463e-07	1.053463e-07
1.380000e+02	1.400000e+02	6.103045e-05	1.051354e-07	1.051354e-07
1.400000e+02	1.420000e+02	6.080335e-05	1.049396e-07	1.049396e-07
1.420000e+02	1.440000e+02	6.055290e-05	1.047233e-07	1.047233e-07
1.440000e+02	1.460000e+02	6.017090e-05	1.043924e-07	1.043924e-07
1.460000e+02	1.480000e+02	5.982135e-05	1.040888e-07	1.040888e-07
1.480000e+02	1.500000e+02	5.959335e-05	1.038902e-07	1.038902e-07
1.500000e+02	1.520000e+02	5.929050e-05	1.036259e-07	1.036259e-07
1.520000e+02	1.540000e+02	5.891090e-05	1.032936e-07	1.032936e-07
1.540000e+02	1.560000e+02	5.850285e-05	1.029353e-07	1.029353e-07
1.560000e+02	1.580000e+02	5.839275e-05	1.028384e-07	1.028384e-07
1.580000e+02	1.600000e+02	5.797270e-05	1.024679e-07	1.024679e-07
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[EXTRA__NTrials]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[EXTRA__NTrials]
Path=EW-MCNLO-QCDEW-s-t[EXTRA__NTrials]
Scale=1000.
ScaledBy=1.37338754002394642e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	9.984525e-07	2.668404e-08	2.668404e-08
1.000000e+01	1.200000e+01	6.779730e-06	7.003940e-08	7.003940e-08
1.200000e+01	1.400000e+01	1.694554e-05	1.103528e-07	1.103528e-07
1.400000e+01	1.600000e+01	2.948457e-05	1.457943e-07	1.457943e-07
1.600000e+01	1.800000e+01	4.349175e-05	1.771896e-07	1.771896e-07
1.800000e+01	2.000000e+01	5.735745e-05	2.034411e-07	2.034411e-07
2.000000e+01	2.200000e+01	7.203145e-05	2.279451e-07	2.279451e-07
2.200000e+01	2.400000e+01	8.547070e-05	2.482899e-07	2.482899e-07
2.400000e+01	2.600000e+01	9.928495e-05	2.674617e-07	2.674617e-07
2.600000e+01	2.800000e+01	1.115363e-04	2.835912e-07	2.835912e-07
2.800000e+01	3.000000e+01	1.228928e-04	2.975778e-07	2.975778e-07
3.000000e+01	3.200000e+01	1.341127e-04	3.110412e-07	3.110412e-07
3.200000e+01	3.400000e+01	1.440628e-04	3.223265e-07	3.223265e-07
3.400000e+01	3.600000e+01	1.534891e-04	3.325165e-07	3.325165e-07
3.600000e+01	3.800000e+01	1.626880e-04	3.423766e-07	3.423766e-07
3.800000e+01	4.000000e+01	1.713823e-04	3.514303e-07	3.514303e-07
4.000000e+01	4.200000e+01	1.788006e-04	3.587415e-07	3.587415e-07
4.200000e+01	4.400000e+01	1.870121e-04	3.669985e-07	3.669985e-07
4.400000e+01	4.600000e+01	1.939162e-04	3.738699e-07	3.738699e-07
4.600000e+01	4.800000e+01	2.008298e-04	3.805157e-07	3.805157e-07
4.800000e+01	5.000000e+01	2.079233e-04	3.871035e-07	3.871035e-07
5.000000e+01	5.200000e+01	2.124878e-04	3.913191e-07	3.913191e-07
5.200000e+01	5.400000e+01	2.180164e-04	3.962949e-07	3.962949e-07
5.400000e+01	5.600000e+01	2.218097e-04	3.997637e-07	3.997637e-07
5.600000e+01	5.800000e+01	2.267951e-04	4.042235e-07	4.042235e-07
5.800000e+01	6.000000e+01	2.307504e-04	4.078169e-07	4.078169e-07
6.000000e+01	6.200000e+01	2.333880e-04	4.100534e-07	4.100534e-07
6.200000e+01	6.400000e+01	2.365626e-04	4.127327e-07	4.127327e-07
6.400000e+01	6.600000e+01	2.397255e-04	4.157300e-07	4.157300e-07
6.600000e+01	6.800000e+01	2.420321e-04	4.176487e-07	4.176487e-07
6.800000e+01	7.000000e+01	2.434041e-04	4.187458e-07	4.187458e-07
7.000000e+01	7.200000e+01	2.462635e-04	4.210749e-07	4.210749e-07
7.200000e+01	7.400000e+01	2.472462e-04	4.220542e-07	4.220542e-07
7.400000e+01	7.600000e+01	2.487315e-04	4.233555e-07	4.233555e-07
7.600000e+01	7.800000e+01	2.499730e-04	4.243779e-07	4.243779e-07
7.800000e+01	8.000000e+01	2.514480e-04	4.256682e-07	4.256682e-07
8.000000e+01	8.200000e+01	2.513986e-04	4.256903e-07	4.256903e-07
8.200000e+01	8.400000e+01	2.530110e-04	4.270573e-07	4.270573e-07
8.400000e+01	8.600000e+01	2.523826e-04	4.265496e-07	4.265496e-07
8.600000e+01	8.800000e+01	2.531235e-04	4.272637e-07	4.272637e-07
8.800000e+01	9.000000e+01	2.536468e-04	4.276245e-07	4.276245e-07
9.000000e+01	9.200000e+01	2.535101e-04	4.273879e-07	4.273879e-07
9.200000e+01	9.400000e+01	2.542264e-04	4.281755e-07	4.281755e-07
9.400000e+01	9.600000e+01	2.537162e-04	4.277165e-07	4.277165e-07
9.600000e+01	9.800000e+01	2.534388e-04	4.274232e-07	4.274232e-07
9.800000e+01	1.000000e+02	2.534971e-04	4.274811e-07	4.274811e-07
1.000000e+02	1.020000e+02	2.541351e-04	4.279942e-07	4.279942e-07
1.020000e+02	1.040000e+02	2.525770e-04	4.265789e-07	4.265789e-07
1.040000e+02	1.060000e+02	2.523318e-04	4.263849e-07	4.263849e-07
1.060000e+02	1.080000e+02	2.515840e-04	4.257778e-07	4.257778e-07
1.080000e+02	1.100000e+02	2.505883e-04	4.250573e-07	4.250573e-07
1.100000e+02	1.120000e+02	2.503088e-04	4.247993e-07	4.247993e-07
1.120000e+02	1.140000e+02	2.496146e-04	4.242178e-07	4.242178e-07
1.140000e+02	1.160000e+02	2.494724e-04	4.240361e-07	4.240361e-07
1.160000e+02	1.180000e+02	2.489340e-04	4.235843e-07	4.235843e-07
1.180000e+02	1.200000e+02	2.481121e-04	4.227581e-07	4.227581e-07
1.200000e+02	1.220000e+02	2.466412e-04	4.215069e-07	4.215069e-07
1.220000e+02	1.240000e+02	2.458453e-04	4.210206e-07	4.210206e-07
1.240000e+02	1.260000e+02	2.447480e-04	4.201685e-07	4.201685e-07
1.260000e+02	1.280000e+02	2.434027e-04	4.188111e-07	4.188111e-07
1.280000e+02	1.300000e+02	2.419977e-04	4.176510e-07	4.176510e-07
1.300000e+02	1.320000e+02	2.415541e-04	4.171121e-07	4.171121e-07
1.320000e+02	1.340000e+02	2.408365e-04	4.163330e-07	4.163330e-07
1.340000e+02	1.360000e+02	2.398690e-04	4.156216e-07	4.156216e-07
1.360000e+02	1.380000e+02	2.380974e-04	4.142727e-07	4.142727e-07
1.380000e+02	1.400000e+02	2.370796e-04	4.132641e-07	4.132641e-07
1.400000e+02	1.420000e+02	2.361671e-04	4.124321e-07	4.124321e-07
1.420000e+02	1.440000e+02	2.353526e-04	4.119894e-07	4.119894e-07
1.440000e+02	1.460000e+02	2.337375e-04	4.103620e-07	4.103620e-07
1.460000e+02	1.480000e+02	2.324286e-04	4.092839e-07	4.092839e-07
1.480000e+02	1.500000e+02	2.315621e-04	4.085597e-07	4.085597e-07
1.500000e+02	1.520000e+02	2.302738e-04	4.072221e-07	4.072221e-07
1.520000e+02	1.540000e+02	2.288832e-04	4.061467e-07	4.061467e-07
1.540000e+02	1.560000e+02	2.273094e-04	4.047138e-07	4.047138e-07
1.560000e+02	1.580000e+02	2.268802e-04	4.043798e-07	4.043798e-07
1.580000e+02	1.600000e+02	2.253035e-04	4.030846e-07	4.030846e-07
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[EXTRA__MEWeight]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[EXTRA__MEWeight]
Path=EW-MCNLO-QCDEW-s-t[EXTRA__MEWeight]
Scale=1000.
ScaledBy=1.37433303742083622e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	2.838658e-15	8.827180e-16	8.827180e-16
1.000000e+01	1.200000e+01	2.228528e-14	4.515159e-15	4.515159e-15
1.200000e+01	1.400000e+01	6.669610e-14	1.017949e-14	1.017949e-14
1.400000e+01	1.600000e+01	1.203416e-13	2.280419e-14	2.280419e-14
1.600000e+01	1.800000e+01	1.535140e-13	2.585961e-14	2.585961e-14
1.800000e+01	2.000000e+01	1.853820e-13	3.280343e-14	3.280343e-14
2.000000e+01	2.200000e+01	1.959242e-13	1.738164e-14	1.738164e-14
2.200000e+01	2.400000e+01	1.942400e-13	2.958977e-14	2.958977e-14
2.400000e+01	2.600000e+01	9.824370e-13	7.672016e-13	7.672016e-13
2.600000e+01	2.800000e+01	1.482195e-13	2.715034e-14	2.715034e-14
2.800000e+01	3.000000e+01	1.873483e-13	1.694941e-14	1.694941e-14
3.000000e+01	3.200000e+01	3.508730e-13	1.575980e-13	1.575980e-13
3.200000e+01	3.400000e+01	-1.528667e-12	1.713586e-12	1.713586e-12
3.400000e+01	3.600000e+01	1.748336e-13	1.962035e-14	1.962035e-14
3.600000e+01	3.800000e+01	1.529568e-13	2.579349e-14	2.579349e-14
3.800000e+01	4.000000e+01	2.037981e-13	3.229971e-14	3.229971e-14
4.000000e+01	4.200000e+01	1.601003e-13	1.837403e-14	1.837403e-14
4.200000e+01	4.400000e+01	3.405348e-13	1.665519e-13	1.665519e-13
4.400000e+01	4.600000e+01	1.201597e-13	1.282205e-14	1.282205e-14
4.600000e+01	4.800000e+01	7.709045e-13	6.402892e-13	6.402892e-13
4.800000e+01	5.000000e+01	1.054595e-13	8.942407e-15	8.942407e-15
5.000000e+01	5.200000e+01	8.433930e-14	5.340328e-15	5.340328e-15
5.200000e+01	5.400000e+01	1.074234e-13	1.162912e-14	1.162912e-14
5.400000e+01	5.600000e+01	1.132622e-13	3.354569e-14	3.354569e-14
5.600000e+01	5.800000e+01	8.156700e-14	2.192065e-14	2.192065e-14
5.800000e+01	6.000000e+01	7.146200e-14	5.535124e-15	5.535124e-15
6.000000e+01	6.200000e+01	-1.377455e-13	2.278495e-13	2.278495e-13
6.200000e+01	6.400000e+01	6.935615e-14	6.357281e-15	6.357281e-15
6.400000e+01	6.600000e+01	5.963755e-14	1.695277e-14	1.695277e-14
6.600000e+01	6.800000e+01	5.596075e-14	1.199116e-14	1.199116e-14
6.800000e+01	7.000000e+01	4.818085e-14	3.570186e-15	3.570186e-15
7.000000e+01	7.200000e+01	7.608295e-14	2.108810e-14	2.108810e-14
7.200000e+01	7.400000e+01	6.936930e-14	2.441440e-14	2.441440e-14
7.400000e+01	7.600000e+01	4.101983e-11	4.097671e-11	4.097671e-11
7.600000e+01	7.800000e+01	-2.296261e-12	2.334969e-12	2.334969e-12
7.800000e+01	8.000000e+01	4.680575e-14	1.094172e-14	1.094172e-14
8.000000e+01	8.200000e+01	3.424583e-14	2.296114e-15	2.296114e-15
8.200000e+01	8.400000e+01	9.155585e-14	1.024525e-13	1.024525e-13
8.400000e+01	8.600000e+01	3.751587e-14	4.731971e-15	4.731971e-15
8.600000e+01	8.800000e+01	4.334850e-14	1.004810e-14	1.004810e-14
8.800000e+01	9.000000e+01	2.424198e-14	1.749778e-15	1.749778e-15
9.000000e+01	9.200000e+01	2.915288e-14	7.897181e-15	7.897181e-15
9.200000e+01	9.400000e+01	2.552607e-14	2.312941e-15	2.312941e-15
9.400000e+01	9.600000e+01	3.050676e-14	6.603618e-15	6.603618e-15
9.600000e+01	9.800000e+01	2.565061e-14	6.331986e-15	6.331986e-15
9.800000e+01	1.000000e+02	-1.330410e-15	2.012094e-14	2.012094e-14
1.000000e+02	1.020000e+02	1.987837e-14	1.509872e-15	1.509872e-15
1.020000e+02	1.040000e+02	5.108990e-12	5.104728e-12	5.104728e-12
1.040000e+02	1.060000e+02	1.953466e-14	1.876595e-15	1.876595e-15
1.060000e+02	1.080000e+02	1.515838e-14	9.773858e-16	9.773858e-16
1.080000e+02	1.100000e+02	2.192925e-14	6.201064e-15	6.201064e-15
1.100000e+02	1.120000e+02	2.466249e-14	3.296278e-15	3.296278e-15
1.120000e+02	1.140000e+02	-1.429932e-13	1.210591e-13	1.210591e-13
1.140000e+02	1.160000e+02	3.052824e-14	1.468771e-14	1.468771e-14
1.160000e+02	1.180000e+02	2.122771e-14	7.851481e-15	7.851481e-15
1.180000e+02	1.200000e+02	5.199105e-11	5.197422e-11	5.197422e-11
1.200000e+02	1.220000e+02	1.528626e-14	2.604869e-15	2.604869e-15
1.220000e+02	1.240000e+02	1.247606e-14	2.886377e-15	2.886377e-15
1.240000e+02	1.260000e+02	1.231542e-14	1.616198e-15	1.616198e-15
1.260000e+02	1.280000e+02	9.677620e-15	7.149713e-16	7.149713e-16
1.280000e+02	1.300000e+02	1.108652e-14	8.998146e-16	8.998146e-16
1.300000e+02	1.320000e+02	1.324675e-14	2.436341e-15	2.436341e-15
1.320000e+02	1.340000e+02	1.106445e-14	2.506608e-15	2.506608e-15
1.340000e+02	1.360000e+02	9.609425e-15	1.132985e-15	1.132985e-15
1.360000e+02	1.380000e+02	8.451720e-15	7.074141e-16	7.074141e-16
1.380000e+02	1.400000e+02	1.233851e-14	4.433914e-15	4.433914e-15
1.400000e+02	1.420000e+02	8.755250e-15	7.927895e-16	7.927895e-16
1.420000e+02	1.440000e+02	7.669635e-15	6.781908e-16	6.781908e-16
1.440000e+02	1.460000e+02	7.679345e-15	9.145681e-16	9.145681e-16
1.460000e+02	1.480000e+02	7.757705e-15	1.017972e-15	1.017972e-15
1.480000e+02	1.500000e+02	8.424515e-15	1.822784e-15	1.822784e-15
1.500000e+02	1.520000e+02	1.053147e-14	3.264626e-15	3.264626e-15
1.520000e+02	1.540000e+02	7.644735e-15	9.150723e-16	9.150723e-16
1.540000e+02	1.560000e+02	7.078345e-15	1.498220e-15	1.498220e-15
1.560000e+02	1.580000e+02	7.252520e-15	1.104959e-15	1.104959e-15
1.580000e+02	1.600000e+02	4.555440e-15	1.206678e-15	1.206678e-15
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Scale=1000.
ScaledBy=9.72856522802632358e-10
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	4.142507e-08	3.667737e-09	3.667737e-09
1.000000e+01	1.200000e+01	-3.620932e+00	3.620933e+00	3.620933e+00
1.200000e+01	1.400000e+01	-2.102228e-03	2.117455e-03	2.117455e-03
1.400000e+01	1.600000e+01	-6.839750e-04	6.903325e-04	6.903325e-04
1.600000e+01	1.800000e+01	-1.285501e+01	9.092968e+00	9.092968e+00
1.800000e+01	2.000000e+01	-1.501762e-04	1.392188e-04	1.392188e-04
2.000000e+01	2.200000e+01	-1.598443e+07	1.493707e+07	1.493707e+07
2.200000e+01	2.400000e+01	-5.411040e+02	5.627866e+02	5.627866e+02
2.400000e+01	2.600000e+01	-4.879975e+05	3.811087e+05	3.811087e+05
2.600000e+01	2.800000e+01	-3.012095e+00	2.543908e+00	2.543908e+00
2.800000e+01	3.000000e+01	-1.630411e+02	1.472218e+02	1.472218e+02
3.000000e+01	3.200000e+01	-7.769480e+06	7.743402e+06	7.743402e+06
3.200000e+01	3.400000e+01	-4.764870e+01	2.604719e+01	2.604719e+01
3.400000e+01	3.600000e+01	-1.030520e+06	1.030371e+06	1.030371e+06
3.600000e+01	3.800000e+01	-5.219345e+07	5.216270e+07	5.216270e+07
3.800000e+01	4.000000e+01	-1.681968e+09	1.681967e+09	1.681967e+09
4.000000e+01	4.200000e+01	-1.989252e+04	1.989174e+04	1.989174e+04
4.200000e+01	4.400000e+01	-3.161512e+07	3.161504e+07	3.161504e+07
4.400000e+01	4.600000e+01	-5.849160e+09	5.849152e+09	5.849152e+09
4.600000e+01	4.800000e+01	-1.844020e+11	1.843983e+11	1.843983e+11
4.800000e+01	5.000000e+01	-6.973480e+09	6.169660e+09	6.169660e+09
5.000000e+01	5.200000e+01	-1.035148e+06	1.034732e+06	1.034732e+06
5.200000e+01	5.400000e+01	-6.242775e+06	6.236632e+06	6.236632e+06
5.400000e+01	5.600000e+01	-8.931120e+03	7.867274e+03	7.867274e+03
5.600000e+01	5.800000e+01	-5.978140e+06	5.147473e+06	5.147473e+06
5.800000e+01	6.000000e+01	-1.038375e+04	9.767450e+03	9.767450e+03
6.000000e+01	6.200000e+01	-2.546766e+06	1.478060e+06	1.478060e+06
6.200000e+01	6.400000e+01	-1.208514e+06	1.126970e+06	1.126970e+06
6.400000e+01	6.600000e+01	-4.444642e+06	4.444272e+06	4.444272e+06
6.600000e+01	6.800000e+01	-6.011560e+02	5.769352e+02	5.769352e+02
6.800000e+01	7.000000e+01	-4.642319e+04	4.629992e+04	4.629992e+04
7.000000e+01	7.200000e+01	-2.916459e+03	2.892180e+03	2.892180e+03
7.200000e+01	7.400000e+01	-2.155072e+05	2.155068e+05	2.155068e+05
7.400000e+01	7.600000e+01	-1.491408e+06	1.489103e+06	1.489103e+06
7.600000e+01	7.800000e+01	-3.375558e+18	3.375558e+18	3.375558e+18
7.800000e+01	8.000000e+01	-1.560669e+09	1.560667e+09	1.560667e+09
8.000000e+01	8.200000e+01	-7.051765e+03	6.952856e+03	6.952856e+03
8.200000e+01	8.400000e+01	-3.258982e+09	3.258983e+09	3.258983e+09
8.400000e+01	8.600000e+01	-2.341919e+05	2.341280e+05	2.341280e+05
8.600000e+01	8.800000e+01	-1.070719e+04	1.066778e+04	1.066778e+04
8.800000e+01	9.000000e+01	-5.517860e+01	4.333314e+01	4.333314e+01
9.000000e+01	9.200000e+01	-1.135093e+09	1.130249e+09	1.130249e+09
9.200000e+01	9.400000e+01	-2.671179e+09	2.671173e+09	2.671173e+09
9.400000e+01	9.600000e+01	-7.384710e+04	7.060427e+04	7.060427e+04
9.600000e+01	9.800000e+01	-2.487972e+09	2.263803e+09	2.263803e+09
9.800000e+01	1.000000e+02	-5.806135e+06	5.741548e+06	5.741548e+06
1.000000e+02	1.020000e+02	-1.799040e+04	1.787645e+04	1.787645e+04
1.020000e+02	1.040000e+02	-7.105480e+00	5.694359e+00	5.694359e+00
1.040000e+02	1.060000e+02	-2.436286e+03	1.967999e+03	1.967999e+03
1.060000e+02	1.080000e+02	-5.792630e+06	5.740540e+06	5.740540e+06
1.080000e+02	1.100000e+02	-6.774495e+07	6.646877e+07	6.646877e+07
1.100000e+02	1.120000e+02	-1.120284e+04	6.585093e+03	6.585093e+03
1.120000e+02	1.140000e+02	-5.439980e+00	4.673190e+00	4.673190e+00
1.140000e+02	1.160000e+02	-1.226397e+09	1.226397e+09	1.226397e+09
1.160000e+02	1.180000e+02	-7.846315e+11	7.846314e+11	7.846314e+11
1.180000e+02	1.200000e+02	-4.300285e+02	3.984815e+02	3.984815e+02
1.200000e+02	1.220000e+02	-2.729106e+03	2.729082e+03	2.729082e+03
1.220000e+02	1.240000e+02	-4.761588e+07	4.761581e+07	4.761581e+07
1.240000e+02	1.260000e+02	-7.841050e+06	6.888991e+06	6.888991e+06
1.260000e+02	1.280000e+02	-2.367314e+09	2.367314e+09	2.367314e+09
1.280000e+02	1.300000e+02	-2.757455e+06	2.747775e+06	2.747775e+06
1.300000e+02	1.320000e+02	-6.589770e+06	6.589769e+06	6.589769e+06
1.320000e+02	1.340000e+02	-4.107733e+05	4.018173e+05	4.018173e+05
1.340000e+02	1.360000e+02	8.901930e+03	1.807653e+04	1.807653e+04
1.360000e+02	1.380000e+02	1.154350e+01	1.189638e+01	1.189638e+01
1.380000e+02	1.400000e+02	-2.536112e+01	2.358847e+01	2.358847e+01
1.400000e+02	1.420000e+02	-1.283644e+05	1.282898e+05	1.282898e+05
1.420000e+02	1.440000e+02	-9.404300e+07	9.414250e+07	9.414250e+07
1.440000e+02	1.460000e+02	-2.414554e+06	2.414229e+06	2.414229e+06
1.460000e+02	1.480000e+02	-5.059865e+03	4.658841e+03	4.658841e+03
1.480000e+02	1.500000e+02	-8.240205e+03	8.068342e+03	8.068342e+03
1.500000e+02	1.520000e+02	2.858843e+03	2.859043e+03	2.859043e+03
1.520000e+02	1.540000e+02	-1.036139e+05	9.188984e+04	9.188984e+04
1.540000e+02	1.560000e+02	-9.029000e+05	8.835951e+05	8.835951e+05
1.560000e+02	1.580000e+02	-1.175674e+02	1.175617e+02	1.175617e+02
1.580000e+02	1.600000e+02	-9.679000e+06	9.557148e+06	9.557148e+06
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.EXPEW]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Scale=1000.
ScaledBy=1.39321209313130482e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	4.212296e-08	3.724282e-09	3.724282e-09
1.000000e+01	1.200000e+01	2.908540e-07	1.222199e-08	1.222199e-08
1.200000e+01	1.400000e+01	9.696685e-07	4.411809e-08	4.411809e-08
1.400000e+01	1.600000e+01	1.730431e-06	6.397373e-08	6.397373e-08
1.600000e+01	1.800000e+01	1.985295e-06	3.571641e-08	3.571641e-08
1.800000e+01	2.000000e+01	3.021876e-06	4.098675e-08	4.098675e-08
2.000000e+01	2.200000e+01	4.239811e-06	6.320668e-08	6.320668e-08
2.200000e+01	2.400000e+01	4.030563e-06	8.487835e-07	8.487835e-07
2.400000e+01	2.600000e+01	4.694519e-06	1.141822e-07	1.141822e-07
2.600000e+01	2.800000e+01	5.542025e-06	3.668276e-07	3.668276e-07
2.800000e+01	3.000000e+01	5.588120e-06	6.873985e-08	6.873985e-08
3.000000e+01	3.200000e+01	6.179560e-06	1.808196e-07	1.808196e-07
3.200000e+01	3.400000e+01	6.534265e-06	1.322756e-07	1.322756e-07
3.400000e+01	3.600000e+01	6.736360e-06	8.823561e-08	8.823561e-08
3.600000e+01	3.800000e+01	6.735830e-06	6.746577e-08	6.746577e-08
3.800000e+01	4.000000e+01	6.957345e-06	7.602883e-08	7.602883e-08
4.000000e+01	4.200000e+01	6.994070e-06	6.713585e-08	6.713585e-08
4.200000e+01	4.400000e+01	6.395825e-06	7.104446e-08	7.104446e-08
4.400000e+01	4.600000e+01	6.071790e-06	2.254101e-07	2.254101e-07
4.600000e+01	4.800000e+01	6.114865e-06	1.004914e-07	1.004914e-07
4.800000e+01	5.000000e+01	6.514770e-06	6.694518e-08	6.694518e-08
5.000000e+01	5.200000e+01	6.931555e-06	9.295192e-08	9.295192e-08
5.200000e+01	5.400000e+01	7.173860e-06	6.753253e-08	6.753253e-08
5.400000e+01	5.600000e+01	7.409750e-06	7.661442e-08	7.661442e-08
5.600000e+01	5.800000e+01	8.463685e-06	8.173677e-08	8.173677e-08
5.800000e+01	6.000000e+01	9.418550e-06	1.628614e-07	1.628614e-07
6.000000e+01	6.200000e+01	1.013254e-05	8.064062e-08	8.064062e-08
6.200000e+01	6.400000e+01	1.113095e-05	1.294068e-07	1.294068e-07
6.400000e+01	6.600000e+01	1.177538e-05	1.247766e-07	1.247766e-07
6.600000e+01	6.800000e+01	1.342234e-05	1.995538e-07	1.995538e-07
6.800000e+01	7.000000e+01	1.533582e-05	1.208659e-07	1.208659e-07
7.000000e+01	7.200000e+01	1.708277e-05	1.487149e-07	1.487149e-07
7.200000e+01	7.400000e+01	2.026604e-05	1.251827e-07	1.251827e-07
7.400000e+01	7.600000e+01	2.485833e-05	2.004726e-07	2.004726e-07
7.600000e+01	7.800000e+01	2.937046e-05	1.995740e-07	1.995740e-07
7.800000e+01	8.000000e+01	3.412803e-05	1.757317e-07	1.757317e-07
8.000000e+01	8.200000e+01	3.206423e-05	1.527559e-07	1.527559e-07
8.200000e+01	8.400000e+01	1.255362e-05	3.753288e-07	3.753288e-07
8.400000e+01	8.600000e+01	7.858720e-06	7.322820e-08	7.322820e-08
8.600000e+01	8.800000e+01	5.888415e-06	2.475889e-07	2.475889e-07
8.800000e+01	9.000000e+01	5.018640e-06	1.270487e-07	1.270487e-07
9.000000e+01	9.200000e+01	4.508837e-06	5.231355e-08	5.231355e-08
9.200000e+01	9.400000e+01	4.254640e-06	1.078146e-07	1.078146e-07
9.400000e+01	9.600000e+01	3.956970e-06	5.552824e-08	5.552824e-08
9.600000e+01	9.800000e+01	3.796353e-06	4.634534e-08	4.634534e-08
9.800000e+01	1.000000e+02	3.867570e-06	1.134084e-07	1.134084e-07
1.000000e+02	1.020000e+02	3.835683e-06	1.551082e-07	1.551082e-07
1.020000e+02	1.040000e+02	3.507305e-06	5.950886e-08	5.950886e-08
1.040000e+02	1.060000e+02	3.792886e-06	4.296790e-07	4.296790e-07
1.060000e+02	1.080000e+02	3.460295e-06	2.200420e-07	2.200420e-07
1.080000e+02	1.100000e+02	3.267781e-06	5.907724e-08	5.907724e-08
1.100000e+02	1.120000e+02	3.063217e-06	4.330689e-08	4.330689e-08
1.120000e+02	1.140000e+02	3.074864e-06	5.090253e-08	5.090253e-08
1.140000e+02	1.160000e+02	2.896548e-06	6.535790e-08	6.535790e-08
1.160000e+02	1.180000e+02	2.863648e-06	6.827928e-08	6.827928e-08
1.180000e+02	1.200000e+02	2.771135e-06	5.283084e-08	5.283084e-08
1.200000e+02	1.220000e+02	2.894248e-06	1.677151e-07	1.677151e-07
1.220000e+02	1.240000e+02	2.708627e-06	6.283116e-08	6.283116e-08
1.240000e+02	1.260000e+02	2.580464e-06	5.075744e-08	5.075744e-08
1.260000e+02	1.280000e+02	2.599309e-06	8.377991e-08	8.377991e-08
1.280000e+02	1.300000e+02	2.487773e-06	5.813994e-08	5.813994e-08
1.300000e+02	1.320000e+02	2.558742e-06	6.652319e-08	6.652319e-08
1.320000e+02	1.340000e+02	2.410901e-06	6.372847e-08	6.372847e-08
1.340000e+02	1.360000e+02	2.376398e-06	6.417416e-08	6.417416e-08
1.360000e+02	1.380000e+02	2.287444e-06	6.841900e-08	6.841900e-08
1.380000e+02	1.400000e+02	2.281090e-06	1.047301e-07	1.047301e-07
1.400000e+02	1.420000e+02	2.198161e-06	6.642106e-08	6.642106e-08
1.420000e+02	1.440000e+02	2.011262e-06	4.073084e-08	4.073084e-08
1.440000e+02	1.460000e+02	2.195609e-06	6.561745e-08	6.561745e-08
1.460000e+02	1.480000e+02	2.083421e-06	4.984828e-08	4.984828e-08
1.480000e+02	1.500000e+02	1.933560e-06	3.819334e-08	3.819334e-08
1.500000e+02	1.520000e+02	2.020146e-06	6.229406e-08	6.229406e-08
1.520000e+02	1.540000e+02	1.814809e-06	4.650235e-08	4.650235e-08
1.540000e+02	1.560000e+02	1.818665e-06	3.890503e-08	3.890503e-08
1.560000e+02	1.580000e+02	2.016274e-06	1.339578e-07	1.339578e-07
1.580000e+02	1.600000e+02	1.778624e-06	4.355527e-08	4.355527e-08
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.EW]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.EW]
Path=EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.EW]
Scale=1000.
ScaledBy=9.72916290266641053e-10
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	4.215534e-08	3.732107e-09	3.732107e-09
1.000000e+01	1.200000e+01	-3.809030e+00	3.809031e+00	3.809031e+00
1.200000e+01	1.400000e+01	-2.126908e-03	2.134643e-03	2.134643e-03
1.400000e+01	1.600000e+01	-5.852465e-04	5.864910e-04	5.864910e-04
1.600000e+01	1.800000e+01	-8.697685e+00	6.157463e+00	6.157463e+00
1.800000e+01	2.000000e+01	-1.897508e-04	1.807235e-04	1.807235e-04
2.000000e+01	2.200000e+01	-1.398570e+07	1.256301e+07	1.256301e+07
2.200000e+01	2.400000e+01	-6.019075e+02	6.490349e+02	6.490349e+02
2.400000e+01	2.600000e+01	-6.641100e+05	5.104170e+05	5.104170e+05
2.600000e+01	2.800000e+01	-2.735492e+00	2.239383e+00	2.239383e+00
2.800000e+01	3.000000e+01	-1.697372e+02	1.589519e+02	1.589519e+02
3.000000e+01	3.200000e+01	-7.826255e+06	7.802618e+06	7.802618e+06
3.200000e+01	3.400000e+01	-4.124167e+01	2.253289e+01	2.253289e+01
3.400000e+01	3.600000e+01	-1.361539e+06	1.361380e+06	1.361380e+06
3.600000e+01	3.800000e+01	-5.333635e+07	5.330120e+07	5.330120e+07
3.800000e+01	4.000000e+01	-1.546836e+09	1.546835e+09	1.546835e+09
4.000000e+01	4.200000e+01	-2.369733e+04	2.369659e+04	2.369659e+04
4.200000e+01	4.400000e+01	-2.749165e+07	2.749160e+07	2.749160e+07
4.400000e+01	4.600000e+01	-4.922477e+09	4.922469e+09	4.922469e+09
4.600000e+01	4.800000e+01	-1.682726e+11	1.682702e+11	1.682702e+11
4.800000e+01	5.000000e+01	-1.186652e+10	1.112001e+10	1.112001e+10
5.000000e+01	5.200000e+01	-1.026978e+06	1.026567e+06	1.026567e+06
5.200000e+01	5.400000e+01	-4.286270e+06	4.279485e+06	4.279485e+06
5.400000e+01	5.600000e+01	-5.922400e+03	4.894600e+03	4.894600e+03
5.600000e+01	5.800000e+01	-6.038495e+06	5.308698e+06	5.308698e+06
5.800000e+01	6.000000e+01	-8.904135e+03	8.375825e+03	8.375825e+03
6.000000e+01	6.200000e+01	-2.217434e+06	1.290238e+06	1.290238e+06
6.200000e+01	6.400000e+01	-1.149748e+06	1.034235e+06	1.034235e+06
6.400000e+01	6.600000e+01	-4.564544e+06	4.564194e+06	4.564194e+06
6.600000e+01	6.800000e+01	-4.785542e+02	4.599810e+02	4.599810e+02
6.800000e+01	7.000000e+01	-5.077095e+04	5.067638e+04	5.067638e+04
7.000000e+01	7.200000e+01	-3.490615e+03	3.457531e+03	3.457531e+03
7.200000e+01	7.400000e+01	-2.400501e+05	2.400495e+05	2.400495e+05
7.400000e+01	7.600000e+01	-1.458301e+06	1.456245e+06	1.456245e+06
7.600000e+01	7.800000e+01	-2.630352e+18	2.630353e+18	2.630353e+18
7.800000e+01	8.000000e+01	-1.905160e+09	1.905159e+09	1.905159e+09
8.000000e+01	8.200000e+01	-3.788296e+03	3.355573e+03	3.355573e+03
8.200000e+01	8.400000e+01	-1.843274e+09	1.843274e+09	1.843274e+09
8.400000e+01	8.600000e+01	-2.328958e+05	2.327901e+05	2.327901e+05
8.600000e+01	8.800000e+01	-9.938800e+03	9.899419e+03	9.899419e+03
8.800000e+01	9.000000e+01	-7.877825e+01	5.366421e+01	5.366421e+01
9.000000e+01	9.200000e+01	-1.157089e+09	1.156159e+09	1.156159e+09
9.200000e+01	9.400000e+01	-2.457698e+09	2.457692e+09	2.457692e+09
9.400000e+01	9.600000e+01	-5.555410e+04	5.225983e+04	5.225983e+04
9.600000e+01	9.800000e+01	-1.172144e+09	9.713973e+08	9.713973e+08
9.800000e+01	1.000000e+02	-5.158305e+06	5.094870e+06	5.094870e+06
1.000000e+02	1.020000e+02	-1.492512e+04	1.483393e+04	1.483393e+04
1.020000e+02	1.040000e+02	-1.658770e+00	1.627731e+00	1.627731e+00
1.040000e+02	1.060000e+02	-4.121588e+02	2.197201e+03	2.197201e+03
1.060000e+02	1.080000e+02	-7.530710e+06	7.488770e+06	7.488770e+06
1.080000e+02	1.100000e+02	-6.775895e+07	6.658472e+07	6.658472e+07
1.100000e+02	1.120000e+02	-1.006372e+04	5.706996e+03	5.706996e+03
1.120000e+02	1.140000e+02	-4.629737e+00	4.018606e+00	4.018606e+00
1.140000e+02	1.160000e+02	-1.346819e+09	1.346819e+09	1.346819e+09
1.160000e+02	1.180000e+02	-1.047982e+12	1.047982e+12	1.047982e+12
1.180000e+02	1.200000e+02	-3.340174e+02	3.116274e+02	3.116274e+02
1.200000e+02	1.220000e+02	-2.588929e+03	2.588905e+03	2.588905e+03
1.220000e+02	1.240000e+02	-4.108288e+07	4.108281e+07	4.108281e+07
1.240000e+02	1.260000e+02	-8.083235e+06	7.069339e+06	7.069339e+06
1.260000e+02	1.280000e+02	-3.897925e+09	3.897924e+09	3.897924e+09
1.280000e+02	1.300000e+02	-2.434538e+06	2.419294e+06	2.419294e+06
1.300000e+02	1.320000e+02	-7.319700e+06	7.319699e+06	7.319699e+06
1.320000e+02	1.340000e+02	-4.479901e+05	4.366074e+05	4.366074e+05
1.340000e+02	1.360000e+02	-5.065570e+04	4.431881e+04	4.431881e+04
1.360000e+02	1.380000e+02	-1.731598e+01	1.696822e+01	1.696822e+01
1.380000e+02	1.400000e+02	-2.246822e+01	2.076053e+01	2.076053e+01
1.400000e+02	1.420000e+02	-1.455499e+05	1.454679e+05	1.454679e+05
1.420000e+02	1.440000e+02	-7.992680e+07	7.999309e+07	7.999309e+07
1.440000e+02	1.460000e+02	-2.340036e+06	2.339747e+06	2.339747e+06
1.460000e+02	1.480000e+02	-5.792090e+03	5.456455e+03	5.456455e+03
1.480000e+02	1.500000e+02	-9.822290e+03	9.660194e+03	9.660194e+03
1.500000e+02	1.520000e+02	9.860400e+02	9.863823e+02	9.863823e+02
1.520000e+02	1.540000e+02	-1.789528e+05	1.272007e+05	1.272007e+05
1.540000e+02	1.560000e+02	-9.033055e+05	8.805284e+05	8.805284e+05
1.560000e+02	1.580000e+02	-7.165860e+01	7.165363e+01	7.165363e+01
1.580000e+02	1.600000e+02	-9.813335e+06	9.681575e+06	9.681575e+06
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


==> plots/mcatnlo-ewprod/m_jjem.dat <==
# BEGIN PLOT
Legend1YPos=0.92
LegendOnly=EW-NLO-QCD EW-NLO-QCD-EW EW-LO EW-MCNLO-QCD-s-t[Nominal] EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.EW]
DrawOnly=EW-LO EW-NLO-QCD EW-NLO-QCD-EW EW-MCNLO-QCD-s-t[_VarBand] EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.EXPEW] EW-MCNLO-QCD-s[_VarBand] EW-MCNLO-QCDEW-s[ASSOCIATED_CONTRIBUTIONS.EXPEW] EW-MCNLO-QCD-t[_VarBand] EW-MCNLO-QCDEW-t[ASSOCIATED_CONTRIBUTIONS.EXPEW]
RatioPlot4Reference=EW-NLO-QCD
RatioPlot4YMax=1.6999
RatioPlot4YLabel=d$\sigma$/d$\sigma_\text{NLO QCD}$
PlotSize=10,6
RatioPlot=0
Legend1Title=EW production
LogY=1
RatioPlot1YMin=0.0001
Legend2YPos=0.25
RatioPlot4DrawOnly=EW-LO EW-NLO-QCD EW-NLO-QCD-EW EW-MCNLO-QCD-s-t[_VarBand] EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.EXPEW] EW-MCNLO-QCD-s[_VarBand] EW-MCNLO-QCDEW-s[ASSOCIATED_CONTRIBUTIONS.EXPEW] EW-MCNLO-QCD-t[_VarBand] EW-MCNLO-QCDEW-t[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Legend2=1
YMin=1.e-6
Legend1XPos=0.55
Legend1Only=EW-LO EW-NLO-QCD EW-NLO-QCD-EW
Legend1=1
YMax=1.e-2
RatioPlot4YSize=4
Legend2XPos=0.08
Title=$\mathrm{pp}\to \mathrm{e}^+\nu_\mathrm{e}\,\mu^+\nu_\mu\,\mathrm{j}\mathrm{j}$
RatioPlot4=1
XLabel=$m_{\mathrm{j}_1\mathrm{j}_2\mathrm{e}^+\mu^+}$ [GeV]
XMax=1500.
YLabel=d$\sigma$/d$m_{\mathrm{j}_1\mathrm{j}_2\mathrm{e}^+\mu^+}$ [fb/GeV]
RatioPlot4YMin=0.0001
Legend2Only=EW-MCNLO-QCD-s-t[_VarBand] EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Legend=0
# END PLOT

# BEGIN HISTO1D /EW-NLO-QCD
ErrorBandColor=red!60!black
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 9.237401049105833e-09, dn: 9.237401049105833e-09}}, 2: {"": {up: 4.131532530783383e-07, dn: 4.131532530783383e-07}}, 3: {"": {up: 1.044558687182165e-06, dn: 1.044558687182165e-06}}, 4: {"": {up: 1.104794762546492e-06, dn: 1.104794762546492e-06}}, 5: {"": {up: 8.289175201925821e-07, dn: 8.289175201925821e-07}}, 6: {"": {up: 6.684841271059459e-07, dn: 6.684841271059459e-07}}, 7: {"": {up: 5.540437370024937e-07, dn: 5.540437370024937e-07}}, 8: {"": {up: 4.696158937353526e-07, dn: 4.696158937353526e-07}}, 9: {"": {up: 3.910168952492497e-07, dn: 3.910168952492497e-07}}, 10: {"": {up: 3.273565893876419e-07, dn: 3.273565893876419e-07}}, 11: {"": {up: 2.746505630106155e-07, dn: 2.746505630106155e-07}}, 12: {"": {up: 2.230066702876975e-07, dn: 2.230066702876975e-07}}, 13: {"": {up: 1.747215419515531e-07, dn: 1.747215419515531e-07}}, 14: {"": {up: 1.386742401097623e-07, dn: 1.386742401097623e-07}}, 15: {"": {up: 1.109585015656945e-07, dn: 1.109585015656945e-07}}, 16: {"": {up: 8.903955316307944e-08, dn: 8.903955316307944e-08}}, 17: {"": {up: 7.489934480070442e-08, dn: 7.489934480070442e-08}}, 18: {"": {up: 6.139797357935426e-08, dn: 6.139797357935426e-08}}, 19: {"": {up: 5.239790289857712e-08, dn: 5.239790289857712e-08}}, 20: {"": {up: 4.378285805657805e-08, dn: 4.378285805657805e-08}}, 21: {"": {up: 3.812430238155828e-08, dn: 3.812430238155828e-08}}, 22: {"": {up: 3.103511758542646e-08, dn: 3.103511758542646e-08}}, 23: {"": {up: 2.648897402410674e-08, dn: 2.648897402410674e-08}}, 24: {"": {up: 2.206823152763339e-08, dn: 2.206823152763339e-08}}, 25: {"": {up: 1.890009339134016e-08, dn: 1.890009339134016e-08}}, 26: {"": {up: 1.782227069231645e-08, dn: 1.782227069231645e-08}}, 27: {"": {up: 1.408314591452562e-08, dn: 1.408314591452562e-08}}, 28: {"": {up: 1.184616176737792e-08, dn: 1.184616176737792e-08}}, 29: {"": {up: 1.078555433270816e-08, dn: 1.078555433270816e-08}}, 30: {"": {up: 9.029895231776686e-09, dn: 9.029895231776686e-09}}, 31: {"": {up: 7.821524133027e-09, dn: 7.821524133027e-09}}, 32: {"": {up: 6.573084916596343e-09, dn: 6.573084916596343e-09}}, 33: {"": {up: 6.163178399044583e-09, dn: 6.163178399044583e-09}}, 34: {"": {up: 6.010663699029309e-09, dn: 6.010663699029309e-09}}, 35: {"": {up: 4.581937509572874e-09, dn: 4.581937509572874e-09}}, 36: {"": {up: 3.876599928371405e-09, dn: 3.876599928371405e-09}}, 37: {"": {up: 3.483526981231413e-09, dn: 3.483526981231413e-09}}, 38: {"": {up: 2.956206233793039e-09, dn: 2.956206233793039e-09}}, 39: {"": {up: 2.799317599179554e-09, dn: 2.799317599179554e-09}}, 40: {"": {up: 3.736715419870092e-09, dn: 3.736715419870092e-09}}, 41: {"": {up: 1.90061016376224e-09, dn: 1.90061016376224e-09}}, 42: {"": {up: 2.041871550755067e-09, dn: 2.041871550755067e-09}}, 43: {"": {up: 1.650786052038884e-09, dn: 1.650786052038884e-09}}, 44: {"": {up: 1.328060209362961e-09, dn: 1.328060209362961e-09}}, 45: {"": {up: 1.57335215664698e-09, dn: 1.57335215664698e-09}}, 46: {"": {up: 1.119760071737401e-09, dn: 1.119760071737401e-09}}, 47: {"": {up: 9.344270144276186e-10, dn: 9.344270144276186e-10}}, 48: {"": {up: 8.569486028056327e-10, dn: 8.569486028056327e-10}}, 49: {"": {up: 6.792892167652949e-10, dn: 6.792892167652949e-10}}, 50: {"": {up: 5.703908069459502e-10, dn: 5.703908069459502e-10}}, 51: {"": {up: 5.632056321182369e-10, dn: 5.632056321182369e-10}}, 52: {"": {up: 5.093484629764069e-10, dn: 5.093484629764069e-10}}, 53: {"": {up: 3.953937508813134e-10, dn: 3.953937508813134e-10}}, 54: {"": {up: 4.387917243683979e-10, dn: 4.387917243683979e-10}}, 55: {"": {up: 3.840136462816214e-10, dn: 3.840136462816214e-10}}, 56: {"": {up: 3.132325048434357e-10, dn: 3.132325048434357e-10}}, 57: {"": {up: 7.526768953063364e-10, dn: 7.526768953063364e-10}}, 58: {"": {up: 4.728823314579555e-10, dn: 4.728823314579555e-10}}, 59: {"": {up: 3.091327688375266e-10, dn: 3.091327688375266e-10}}, 60: {"": {up: 2.404096490821336e-10, dn: 2.404096490821336e-10}}, 61: {"": {up: 1.586398673461216e-10, dn: 1.586398673461216e-10}}, 62: {"": {up: 1.93543702837207e-10, dn: 1.93543702837207e-10}}, 63: {"": {up: 1.863468017747767e-10, dn: 1.863468017747767e-10}}, 64: {"": {up: 1.221930040260621e-10, dn: 1.221930040260621e-10}}, 65: {"": {up: 1.586995234017637e-10, dn: 1.586995234017637e-10}}, 66: {"": {up: 1.786338155930235e-10, dn: 1.786338155930235e-10}}, 67: {"": {up: 6.986143332068807e-11, dn: 6.986143332068807e-11}}, 68: {"": {up: 7.371266380139272e-11, dn: 7.371266380139272e-11}}, 69: {"": {up: 6.750665857372324e-11, dn: 6.750665857372324e-11}}, 70: {"": {up: 7.451731775977255e-11, dn: 7.451731775977255e-11}}, 71: {"": {up: 6.402698508544221e-11, dn: 6.402698508544221e-11}}, 72: {"": {up: 5.492604625775729e-11, dn: 5.492604625775729e-11}}, 73: {"": {up: 4.700962298967048e-11, dn: 4.700962298967048e-11}}, 74: {"": {up: 4.061527536601443e-11, dn: 4.061527536601443e-11}}, 75: {"": {up: 3.409257379470063e-11, dn: 3.409257379470063e-11}}, 76: {"": {up: 4.608414059750039e-11, dn: 4.608414059750039e-11}}, 77: {"": {up: 2.450877147073392e-11, dn: 2.450877147073392e-11}}, 78: {"": {up: 2.62287647924277e-11, dn: 2.62287647924277e-11}}, 79: {"": {up: 2.132926348565063e-11, dn: 2.132926348565063e-11}}, 80: {"": {up: 1.559367608966435e-11, dn: 1.559367608966435e-11}}, 81: {"": {up: 3.547055473656341e-11, dn: 3.547055473656341e-11}}, 82: {"": {up: 1.29343953616301e-11, dn: 1.29343953616301e-11}}, 83: {"": {up: 1.136469038460945e-11, dn: 1.136469038460945e-11}}, 84: {"": {up: 1.210083818085437e-11, dn: 1.210083818085437e-11}}, 85: {"": {up: 1.282892622292171e-11, dn: 1.282892622292171e-11}}, 86: {"": {up: 1.707361742542918e-11, dn: 1.707361742542918e-11}}, 87: {"": {up: 7.428249515592054e-12, dn: 7.428249515592054e-12}}, 88: {"": {up: 8.094886725912563e-12, dn: 8.094886725912563e-12}}, 89: {"": {up: 1.735420705943457e-11, dn: 1.735420705943457e-11}}, 90: {"": {up: 7.662537476712758e-12, dn: 7.662537476712758e-12}}, 91: {"": {up: 5.518213162701133e-12, dn: 5.518213162701133e-12}}, 92: {"": {up: 1.489081376212944e-11, dn: 1.489081376212944e-11}}, 93: {"": {up: 4.763603638668868e-12, dn: 4.763603638668868e-12}}, 94: {"": {up: 6.781372803737883e-12, dn: 6.781372803737883e-12}}, 95: {"": {up: 3.41362221497455e-12, dn: 3.41362221497455e-12}}, 96: {"": {up: 3.416715016278165e-12, dn: 3.416715016278165e-12}}, 97: {"": {up: 2.828333494692486e-12, dn: 2.828333494692486e-12}}, 98: {"": {up: 3.193322960921833e-12, dn: 3.193322960921833e-12}}, 99: {"": {up: 3.0627793023163e-12, dn: 3.0627793023163e-12}}, 100: {"": {up: 2.582505262069317e-12, dn: 2.582505262069317e-12}}, 101: {"": {up: 1.972026666271785e-12, dn: 1.972026666271785e-12}}, 102: {"": {up: 3.095662406834514e-12, dn: 3.095662406834514e-12}}, 103: {"": {up: 1.418049336766084e-12, dn: 1.418049336766084e-12}}, 104: {"": {up: 1.318883517644759e-12, dn: 1.318883517644759e-12}}, 105: {"": {up: 3.594208754298646e-12, dn: 3.594208754298646e-12}}, 106: {"": {up: 8.092661729790666e-13, dn: 8.092661729790666e-13}}, 107: {"": {up: 1.802313151286301e-12, dn: 1.802313151286301e-12}}, 108: {"": {up: 1.239383390170968e-12, dn: 1.239383390170968e-12}}, 109: {"": {up: 1.182462749616889e-12, dn: 1.182462749616889e-12}}, 110: {"": {up: 1.132082422135004e-12, dn: 1.132082422135004e-12}}, 111: {"": {up: 8.429983464598366e-13, dn: 8.429983464598366e-13}}, 112: {"": {up: 6.869922330022582e-13, dn: 6.869922330022582e-13}}, 113: {"": {up: 4.171357848144645e-13, dn: 4.171357848144645e-13}}, 114: {"": {up: 4.56555250457404e-13, dn: 4.56555250457404e-13}}, 115: {"": {up: 3.987770034960829e-13, dn: 3.987770034960829e-13}}, 116: {"": {up: 3.37586127772229e-13, dn: 3.37586127772229e-13}}, 117: {"": {up: 3.780993926269781e-13, dn: 3.780993926269781e-13}}, 118: {"": {up: 4.907126738196518e-13, dn: 4.907126738196518e-13}}, 119: {"": {up: 6.771419199168977e-13, dn: 6.771419199168977e-13}}, 120: {"": {up: 3.89466437315706e-13, dn: 3.89466437315706e-13}}, 121: {"": {up: 2.376100771248026e-13, dn: 2.376100771248026e-13}}, 122: {"": {up: 1.072325539153015e-12, dn: 1.072325539153015e-12}}, 123: {"": {up: 6.613575017172757e-12, dn: 6.613575017172757e-12}}, 124: {"": {up: 2.510420504257938e-13, dn: 2.510420504257938e-13}}, 125: {"": {up: 2.174510515444806e-13, dn: 2.174510515444806e-13}}, 126: {"": {up: 1.362347716108872e-13, dn: 1.362347716108872e-13}}, 127: {"": {up: 1.365664637159379e-13, dn: 1.365664637159379e-13}}, 128: {"": {up: 4.13423585537918e-13, dn: 4.13423585537918e-13}}, 129: {"": {up: 1.403069169508253e-13, dn: 1.403069169508253e-13}}, 130: {"": {up: 2.572202300472635e-13, dn: 2.572202300472635e-13}}, 131: {"": {up: 1.199026644454366e-13, dn: 1.199026644454366e-13}}, 132: {"": {up: 1.278011799902248e-13, dn: 1.278011799902248e-13}}, 133: {"": {up: 8.465587084171406e-14, dn: 8.465587084171406e-14}}, 134: {"": {up: 9.934727778668637e-14, dn: 9.934727778668637e-14}}, 135: {"": {up: 9.892694061911791e-14, dn: 9.892694061911791e-14}}, 136: {"": {up: 3.99357688094514e-14, dn: 3.99357688094514e-14}}, 137: {"": {up: 1.114516459620096e-13, dn: 1.114516459620096e-13}}, 138: {"": {up: 4.204195854570765e-14, dn: 4.204195854570765e-14}}, 139: {"": {up: 2.344357913151457e-14, dn: 2.344357913151457e-14}}, 140: {"": {up: 1.807576785054594e-13, dn: 1.807576785054594e-13}}, 141: {"": {up: 2.662835409085701e-14, dn: 2.662835409085701e-14}}, 142: {"": {up: 4.887117555231345e-14, dn: 4.887117555231345e-14}}, 143: {"": {up: 3.644739368948268e-14, dn: 3.644739368948268e-14}}, 144: {"": {up: 3.433200933902131e-14, dn: 3.433200933902131e-14}}, 145: {"": {up: 2.528643110317653e-14, dn: 2.528643110317653e-14}}, 146: {"": {up: 6.198616296352649e-14, dn: 6.198616296352649e-14}}, 147: {"": {up: 1.926173462744779e-14, dn: 1.926173462744779e-14}}, 148: {"": {up: 2.594996295393158e-14, dn: 2.594996295393158e-14}}, 149: {"": {up: 8.848761165884806e-14, dn: 8.848761165884806e-14}}, 150: {"": {up: 7.269059196961517e-15, dn: 7.269059196961517e-15}}, 151: {"": {up: 3.849323194291193e-14, dn: 3.849323194291193e-14}}, 152: {"": {up: 1.264296466995854e-14, dn: 1.264296466995854e-14}}, 153: {"": {up: 2.264920443566607e-14, dn: 2.264920443566607e-14}}, 154: {"": {up: 1.331726556046043e-14, dn: 1.331726556046043e-14}}, 155: {"": {up: 4.400408202559611e-14, dn: 4.400408202559611e-14}}, 156: {"": {up: 2.047435967636391e-14, dn: 2.047435967636391e-14}}, 157: {"": {up: 7.799115363891284e-15, dn: 7.799115363891284e-15}}, 158: {"": {up: 1.666245449115429e-14, dn: 1.666245449115429e-14}}, 159: {"": {up: 3.920636213669763e-15, dn: 3.920636213669763e-15}}, 160: {"": {up: 8.096474160152e-16, dn: 8.096474160152e-16}}, 161: {"": {up: 3.028134031066724e-15, dn: 3.028134031066724e-15}}, 162: {"": {up: 2.087116514410308e-14, dn: 2.087116514410308e-14}}, 163: {"": {up: 8.002339114062232e-15, dn: 8.002339114062232e-15}}, 164: {"": {up: 1.436043817700185e-14, dn: 1.436043817700185e-14}}, 165: {"": {up: 3.668970909136416e-15, dn: 3.668970909136416e-15}}, 166: {"": {up: 3.443481473131126e-15, dn: 3.443481473131126e-15}}, 167: {"": {up: 6.155391807837779e-15, dn: 6.155391807837779e-15}}, 168: {"": {up: 3.934348910476942e-14, dn: 3.934348910476942e-14}}, 169: {"": {up: 1.012407890290226e-14, dn: 1.012407890290226e-14}}, 170: {"": {up: 5.758385174031958e-15, dn: 5.758385174031958e-15}}, 171: {"": {up: 7.471159856804748e-16, dn: 7.471159856804748e-16}}, 172: {"": {up: 7.444944221684881e-15, dn: 7.444944221684881e-15}}, 173: {"": {up: 1.298004643905756e-15, dn: 1.298004643905756e-15}}, 174: {"": {up: 2.15173465502247e-15, dn: 2.15173465502247e-15}}, 175: {"": {up: 8.95849457630382e-16, dn: 8.95849457630382e-16}}, 176: {"": {up: 1.558970234126512e-15, dn: 1.558970234126512e-15}}, 177: {"": {up: 9.705846613134515e-16, dn: 9.705846613134515e-16}}, 178: {"": {up: 6.980240782453683e-16, dn: 6.980240782453683e-16}}, 179: {"": {up: 1.560165853590755e-15, dn: 1.560165853590755e-15}}, 180: {"": {up: 7.945471098897561e-16, dn: 7.945471098897561e-16}}, 181: {"": {up: 4.766842488403608e-16, dn: 4.766842488403608e-16}}, 182: {"": {up: 1.520299639976724e-14, dn: 1.520299639976724e-14}}, 183: {"": {up: 1.772805475047164e-14, dn: 1.772805475047164e-14}}, 184: {"": {up: 3.62245066631306e-16, dn: 3.62245066631306e-16}}, 185: {"": {up: 3.919312596791669e-16, dn: 3.919312596791669e-16}}, 186: {"": {up: 3.849089538385399e-16, dn: 3.849089538385399e-16}}, 187: {"": {up: 1.98230444141697e-16, dn: 1.98230444141697e-16}}, 188: {"": {up: 1.532848738004903e-14, dn: 1.532848738004903e-14}}, 189: {"": {up: 1.772511447157055e-15, dn: 1.772511447157055e-15}}, 190: {"": {up: 8.400256635665703e-17, dn: 8.400256635665703e-17}}, 191: {"": {up: 1.62333183727363e-14, dn: 1.62333183727363e-14}}, 192: {"": {up: 2.827810236888658e-17, dn: 2.827810236888658e-17}}, 193: {"": {up: 9.323380006511262e-16, dn: 9.323380006511262e-16}}, 194: {"": {up: 6.053469736289187e-17, dn: 6.053469736289187e-17}}, 195: {"": {up: 6.19552080416765e-16, dn: 6.19552080416765e-16}}, 196: {"": {up: 8.792176048854391e-17, dn: 8.792176048854391e-17}}, 197: {"": {up: 2.022108951427899e-17, dn: 2.022108951427899e-17}}, 198: {"": {up: 9.793977456508042e-17, dn: 9.793977456508042e-17}}, 199: {"": {up: 2.39402181048587e-15, dn: 2.39402181048587e-15}}, 200: {"": {up: 9.989143114117857e-17, dn: 9.989143114117857e-17}}, 201: {"": {up: 1.006053292020058e-17, dn: 1.006053292020058e-17}}, 202: {"": {up: 2.781060585924257e-16, dn: 2.781060585924257e-16}}, 203: {"": {up: 7.208553973666465e-17, dn: 7.208553973666465e-17}}, 204: {"": {up: 1.469945679229377e-15, dn: 1.469945679229377e-15}}, 205: {"": {up: 7.235209560293281e-17, dn: 7.235209560293281e-17}}, 206: {"": {up: 1.249415744415185e-16, dn: 1.249415744415185e-16}}, 207: {"": {up: 2.66220207692559e-16, dn: 2.66220207692559e-16}}, 208: {"": {up: 5.791796354458973e-17, dn: 5.791796354458973e-17}}, 209: {"": {up: 4.20401511869337e-16, dn: 4.20401511869337e-16}}, 210: {"": {up: 1.109523414973463e-18, dn: 1.109523414973463e-18}}, 211: {"": {up: 1.160702989315208e-17, dn: 1.160702989315208e-17}}, 212: {"": {up: 7.852447342255647e-17, dn: 7.852447342255647e-17}}, 213: {"": {up: 6.322092937706483e-16, dn: 6.322092937706483e-16}}, 214: {"": {up: 2.313046121612454e-17, dn: 2.313046121612454e-17}}, 215: {"": {up: 3.38192939779333e-17, dn: 3.38192939779333e-17}}, 216: {"": {up: 1.117507276782029e-17, dn: 1.117507276782029e-17}}, 217: {"": {up: 8.763949295955093e-17, dn: 8.763949295955093e-17}}, 218: {"": {up: 1.552724590498475e-16, dn: 1.552724590498475e-16}}, 219: {"": {up: 8.621386504896332e-19, dn: 8.621386504896332e-19}}, 220: {"": {up: 1.312370092603537e-17, dn: 1.312370092603537e-17}}, 221: {"": {up: 1.968560147052517e-17, dn: 1.968560147052517e-17}}, 222: {"": {up: 8.106606933407008e-17, dn: 8.106606933407008e-17}}, 223: {"": {up: 1.468251420620156e-17, dn: 1.468251420620156e-17}}, 224: {"": {up: 6.428611325781767e-19, dn: 6.428611325781767e-19}}, 225: {"": {up: 1.536356611803003e-19, dn: 1.536356611803003e-19}}, 226: {"": {up: 5.881548652331084e-19, dn: 5.881548652331084e-19}}, 227: {"": {up: 1.316759016926554e-17, dn: 1.316759016926554e-17}}, 228: {"": {up: 1.049255160856773e-19, dn: 1.049255160856773e-19}}, 229: {"": {up: 5.679607016485285e-20, dn: 5.679607016485285e-20}}, 230: {"": {up: 5.210467057424069e-17, dn: 5.210467057424069e-17}}, 231: {"": {up: 5.805677869523205e-17, dn: 5.805677869523205e-17}}, 232: {"": {up: 1.264645524329017e-17, dn: 1.264645524329017e-17}}, 233: {"": {up: 7.701292794667137e-20, dn: 7.701292794667137e-20}}, 234: {"": {up: 2.266869384774769e-16, dn: 2.266869384774769e-16}}, 235: {"": {up: 4.760084565643482e-23, dn: 4.760084565643482e-23}}, 236: {"": {up: 2.224716154433666e-23, dn: 2.224716154433666e-23}}, 237: {"": {up: 1.615346383369489e-19, dn: 1.615346383369489e-19}}, 238: {"": {up: 1.03786831562746e-20, dn: 1.03786831562746e-20}}, 239: {"": {up: 7.2355225929115e-20, dn: 7.2355225929115e-20}}, 240: {"": {up: 3.206552829981718e-18, dn: 3.206552829981718e-18}}, 241: {"": {up: 2.325571053395291e-17, dn: 2.325571053395291e-17}}, 242: {"": {up: 2.575506504232912e-17, dn: 2.575506504232912e-17}}, 243: {"": {up: 7.795111370534999e-21, dn: 7.795111370534999e-21}}, 244: {"": {up: 7.028378022520338e-20, dn: 7.028378022520338e-20}}, 245: {"": {up: 2.540155823089046e-18, dn: 2.540155823089046e-18}}, 246: {"": {up: 8.606569735407762e-20, dn: 8.606569735407762e-20}}, 247: {"": {up: 2.02989217706945e-22, dn: 2.02989217706945e-22}}, 248: {"": {up: 0, dn: 0}}, 249: {"": {up: 0, dn: 0}}, 250: {"": {up: 1.687251371706516e-19, dn: 1.687251371706516e-19}}, 251: {"": {up: 1.020223541974293e-22, dn: 1.020223541974293e-22}}, 252: {"": {up: 1.673906817422928e-19, dn: 1.673906817422928e-19}}, 253: {"": {up: 1.308701238802571e-21, dn: 1.308701238802571e-21}}, 254: {"": {up: 7.563244675829978e-25, dn: 7.563244675829978e-25}}, 255: {"": {up: 5.412301661488603e-19, dn: 5.412301661488603e-19}}, 256: {"": {up: 5.428846865044539e-23, dn: 5.428846865044539e-23}}, 257: {"": {up: 1.274192594230493e-18, dn: 1.274192594230493e-18}}, 258: {"": {up: 0, dn: 0}}, 259: {"": {up: 2.595284491201583e-23, dn: 2.595284491201583e-23}}, 260: {"": {up: 2.205773898913227e-21, dn: 2.205773898913227e-21}}, 261: {"": {up: 0, dn: 0}}, 262: {"": {up: 4.974465042098037e-22, dn: 4.974465042098037e-22}}, 263: {"": {up: 1.034652994768305e-20, dn: 1.034652994768305e-20}}, 264: {"": {up: 0, dn: 0}}, 265: {"": {up: 0, dn: 0}}, 266: {"": {up: 0, dn: 0}}, 267: {"": {up: 0, dn: 0}}, 268: {"": {up: 0, dn: 0}}, 269: {"": {up: 0, dn: 0}}, 270: {"": {up: 0, dn: 0}}, 271: {"": {up: 1.974378700505248e-22, dn: 1.974378700505248e-22}}, 272: {"": {up: 3.18707840663987e-22, dn: 3.18707840663987e-22}}, 273: {"": {up: 1.049465473542104e-24, dn: 1.049465473542104e-24}}, 274: {"": {up: 3.95048806222779e-20, dn: 3.95048806222779e-20}}, 275: {"": {up: 3.716477204194388e-24, dn: 3.716477204194388e-24}}, 276: {"": {up: 3.476023276790939e-20, dn: 3.476023276790939e-20}}, 277: {"": {up: 4.261323363085611e-25, dn: 4.261323363085611e-25}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 0, dn: 0}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 1.717088271220162e-23, dn: 1.717088271220162e-23}}, 282: {"": {up: 7.035066605798674e-24, dn: 7.035066605798674e-24}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 3.317661831819434e-24, dn: 3.317661831819434e-24}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 2.515217047346159e-24, dn: 2.515217047346159e-24}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 0, dn: 0}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 0, dn: 0}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 5.936560177106856e-24, dn: 5.936560177106856e-24}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}}
ErrorTubeLineColor=black
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-NLO-QCD
Path=EW-NLO-QCD
Title=NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.699488e-06	1.159377e-07	1.159377e-07
8.000000e+01	1.200000e+02	2.304446e-04	7.239971e-06	7.239971e-06
1.200000e+02	1.600000e+02	2.546669e-03	1.384835e-05	1.384835e-05
1.600000e+02	2.000000e+02	4.318669e-03	1.715137e-05	1.715137e-05
2.000000e+02	2.400000e+02	4.247832e-03	1.168154e-05	1.168154e-05
2.400000e+02	2.800000e+02	3.564349e-03	9.617502e-06	9.617502e-06
2.800000e+02	3.200000e+02	2.808976e-03	7.150209e-06	7.150209e-06
3.200000e+02	3.600000e+02	2.154681e-03	5.352857e-06	5.352857e-06
3.600000e+02	4.000000e+02	1.653993e-03	4.324210e-06	4.324210e-06
4.000000e+02	4.400000e+02	1.268760e-03	3.798418e-06	3.798418e-06
4.400000e+02	4.800000e+02	9.866182e-04	3.192921e-06	3.192921e-06
4.800000e+02	5.200000e+02	7.542258e-04	2.588224e-06	2.588224e-06
5.200000e+02	5.600000e+02	5.714154e-04	2.192741e-06	2.192741e-06
5.600000e+02	6.000000e+02	4.266730e-04	2.087159e-06	2.087159e-06
6.000000e+02	6.400000e+02	3.228309e-04	1.363274e-06	1.363274e-06
6.400000e+02	6.800000e+02	2.495607e-04	1.178980e-06	1.178980e-06
6.800000e+02	7.200000e+02	1.933788e-04	1.019720e-06	1.019720e-06
7.200000e+02	7.600000e+02	1.542357e-04	8.779106e-07	8.779106e-07
7.600000e+02	8.000000e+02	1.231474e-04	8.392674e-07	8.392674e-07
8.000000e+02	8.400000e+02	9.847832e-05	7.631295e-07	7.631295e-07
8.400000e+02	8.800000e+02	7.974450e-05	6.463715e-07	6.463715e-07
8.800000e+02	9.200000e+02	6.486981e-05	6.442547e-07	6.442547e-07
9.200000e+02	9.600000e+02	5.381252e-05	5.718398e-07	5.718398e-07
9.600000e+02	1.000000e+03	4.606178e-05	5.823282e-07	5.823282e-07
1.000000e+03	1.040000e+03	3.747822e-05	5.392231e-07	5.392231e-07
1.040000e+03	1.080000e+03	3.234796e-05	5.000206e-07	5.000206e-07
1.080000e+03	1.120000e+03	2.828197e-05	5.094439e-07	5.094439e-07
1.120000e+03	1.160000e+03	2.468807e-05	5.427738e-07	5.427738e-07
1.160000e+03	1.200000e+03	2.035211e-05	3.746540e-07	3.746540e-07
1.200000e+03	1.240000e+03	1.783644e-05	3.665986e-07	3.665986e-07
1.240000e+03	1.280000e+03	1.616506e-05	3.870498e-07	3.870498e-07
1.280000e+03	1.320000e+03	1.451836e-05	4.078696e-07	4.078696e-07
1.320000e+03	1.360000e+03	1.241890e-05	3.327591e-07	3.327591e-07
1.360000e+03	1.400000e+03	1.083642e-05	3.217078e-07	3.217078e-07
1.400000e+03	1.440000e+03	1.103545e-05	4.343935e-07	4.343935e-07
1.440000e+03	1.480000e+03	9.425826e-06	2.935880e-07	2.935880e-07
1.480000e+03	1.520000e+03	8.299343e-06	3.201624e-07	3.201624e-07
1.520000e+03	1.560000e+03	7.587416e-06	3.208126e-07	3.208126e-07
1.560000e+03	1.600000e+03	6.833975e-06	3.839988e-07	3.839988e-07
1.600000e+03	1.640000e+03	6.316257e-06	3.405110e-07	3.405110e-07
1.640000e+03	1.680000e+03	4.948574e-06	1.851568e-07	1.851568e-07
1.680000e+03	1.720000e+03	5.097656e-06	2.136607e-07	2.136607e-07
1.720000e+03	1.760000e+03	4.455514e-06	3.625808e-07	3.625808e-07
1.760000e+03	1.800000e+03	3.947433e-06	1.850279e-07	1.850279e-07
1.800000e+03	1.840000e+03	3.723279e-06	1.890584e-07	1.890584e-07
1.840000e+03	1.880000e+03	3.141144e-06	1.886981e-07	1.886981e-07
1.880000e+03	1.920000e+03	3.042052e-06	1.621759e-07	1.621759e-07
1.920000e+03	1.960000e+03	3.452157e-06	2.561042e-07	2.561042e-07
1.960000e+03	2.000000e+03	2.932145e-06	2.371687e-07	2.371687e-07
2.000000e+03	2.040000e+03	2.518212e-06	1.946083e-07	1.946083e-07
2.040000e+03	2.080000e+03	2.382106e-06	1.535933e-07	1.535933e-07
2.080000e+03	2.120000e+03	2.415722e-06	1.935870e-07	1.935870e-07
2.120000e+03	2.160000e+03	1.982794e-06	1.966633e-07	1.966633e-07
2.160000e+03	2.200000e+03	1.800199e-06	1.232644e-07	1.232644e-07
2.200000e+03	2.240000e+03	1.977403e-06	1.844460e-07	1.844460e-07
2.240000e+03	2.280000e+03	2.342323e-06	5.161932e-07	5.161932e-07
2.280000e+03	2.320000e+03	1.828863e-06	1.919436e-07	1.919436e-07
2.320000e+03	2.360000e+03	1.410344e-06	9.428094e-08	9.428094e-08
2.360000e+03	2.400000e+03	1.335810e-06	1.095857e-07	1.095857e-07
2.400000e+03	2.440000e+03	1.204419e-06	9.747378e-08	9.747378e-08
2.440000e+03	2.480000e+03	1.503583e-06	1.757713e-07	1.757713e-07
2.480000e+03	2.520000e+03	1.253861e-06	1.619094e-07	1.619094e-07
2.520000e+03	2.560000e+03	1.112463e-06	1.241119e-07	1.241119e-07
2.560000e+03	2.600000e+03	1.169220e-06	1.178431e-07	1.178431e-07
2.600000e+03	2.640000e+03	1.022742e-06	1.353283e-07	1.353283e-07
2.640000e+03	2.680000e+03	1.096782e-06	1.142447e-07	1.142447e-07
2.680000e+03	2.720000e+03	9.115800e-07	1.033639e-07	1.033639e-07
2.720000e+03	2.760000e+03	9.868701e-07	1.441436e-07	1.441436e-07
2.760000e+03	2.800000e+03	6.650379e-07	6.653572e-08	6.653572e-08
2.800000e+03	2.840000e+03	9.555477e-07	1.374995e-07	1.374995e-07
2.840000e+03	2.880000e+03	8.893251e-07	1.100561e-07	1.100561e-07
2.880000e+03	2.920000e+03	7.746448e-07	1.255469e-07	1.255469e-07
2.920000e+03	2.960000e+03	8.558980e-07	1.313535e-07	1.313535e-07
2.960000e+03	3.000000e+03	7.262437e-07	1.084444e-07	1.084444e-07
3.000000e+03	3.040000e+03	5.988596e-07	6.867825e-08	6.867825e-08
3.040000e+03	3.080000e+03	5.907512e-07	8.191213e-08	8.191213e-08
3.080000e+03	3.120000e+03	5.360575e-07	9.303426e-08	9.303426e-08
3.120000e+03	3.160000e+03	9.038433e-07	3.286615e-07	3.286615e-07
3.160000e+03	3.200000e+03	4.496787e-07	6.669388e-08	6.669388e-08
3.200000e+03	3.240000e+03	6.216508e-07	1.071787e-07	1.071787e-07
3.240000e+03	3.280000e+03	4.535737e-07	8.530060e-08	8.530060e-08
3.280000e+03	3.320000e+03	5.029345e-07	7.563957e-08	7.563957e-08
3.320000e+03	3.360000e+03	4.325753e-07	7.776758e-08	7.776758e-08
3.360000e+03	3.400000e+03	5.834304e-07	8.972662e-08	8.972662e-08
3.400000e+03	3.440000e+03	3.812667e-07	5.411779e-08	5.411779e-08
3.440000e+03	3.480000e+03	4.203995e-07	7.740800e-08	7.740800e-08
3.480000e+03	3.520000e+03	3.256908e-07	5.201060e-08	5.201060e-08
3.520000e+03	3.560000e+03	4.251884e-07	9.555854e-08	9.555854e-08
3.560000e+03	3.600000e+03	4.282737e-07	1.100139e-07	1.100139e-07
3.600000e+03	3.640000e+03	3.694116e-07	7.086321e-08	7.086321e-08
3.640000e+03	3.680000e+03	3.981675e-07	6.951028e-08	6.951028e-08
3.680000e+03	3.720000e+03	5.220589e-07	1.179541e-07	1.179541e-07
3.720000e+03	3.760000e+03	4.028064e-07	1.025406e-07	1.025406e-07
3.760000e+03	3.800000e+03	4.077165e-07	1.431379e-07	1.431379e-07
3.800000e+03	3.840000e+03	2.632414e-07	4.267186e-08	4.267186e-08
3.840000e+03	3.880000e+03	2.823433e-07	5.627905e-08	5.627905e-08
3.880000e+03	3.920000e+03	3.022037e-07	8.827710e-08	8.827710e-08
3.920000e+03	3.960000e+03	2.733281e-07	7.178407e-08	7.178407e-08
3.960000e+03	4.000000e+03	5.537210e-07	1.797334e-07	1.797334e-07
4.000000e+03	4.040000e+03	2.673512e-07	6.107775e-08	6.107775e-08
4.040000e+03	4.080000e+03	3.299521e-07	8.505268e-08	8.505268e-08
4.080000e+03	4.120000e+03	4.233271e-07	1.371853e-07	1.371853e-07
4.120000e+03	4.160000e+03	2.352530e-07	4.664587e-08	4.664587e-08
4.160000e+03	4.200000e+03	3.159210e-07	6.613975e-08	6.613975e-08
4.200000e+03	4.240000e+03	3.195956e-07	9.854926e-08	9.854926e-08
4.240000e+03	4.280000e+03	2.036721e-07	5.591612e-08	5.591612e-08
4.280000e+03	4.320000e+03	2.252365e-07	4.842047e-08	4.842047e-08
4.320000e+03	4.360000e+03	2.393230e-07	5.579294e-08	5.579294e-08
4.360000e+03	4.400000e+03	1.299188e-07	2.397446e-08	2.397446e-08
4.400000e+03	4.440000e+03	2.435403e-07	8.583825e-08	8.583825e-08
4.440000e+03	4.480000e+03	2.641193e-07	1.052796e-07	1.052796e-07
4.480000e+03	4.520000e+03	1.504660e-07	4.415030e-08	4.415030e-08
4.520000e+03	4.560000e+03	1.289510e-07	2.264038e-08	2.264038e-08
4.560000e+03	4.600000e+03	1.981723e-07	5.360955e-08	5.360955e-08
4.600000e+03	4.640000e+03	1.432258e-07	4.043153e-08	4.043153e-08
4.640000e+03	4.680000e+03	2.341387e-07	7.574163e-08	7.574163e-08
4.680000e+03	4.720000e+03	1.035325e-07	2.466103e-08	2.466103e-08
4.720000e+03	4.760000e+03	1.345386e-07	2.679088e-08	2.679088e-08
4.760000e+03	4.800000e+03	1.390169e-07	3.206392e-08	3.206392e-08
4.800000e+03	4.840000e+03	1.080856e-07	2.447608e-08	2.447608e-08
4.840000e+03	4.880000e+03	1.245738e-07	3.031959e-08	3.031959e-08
4.880000e+03	4.920000e+03	1.311359e-07	3.614342e-08	3.614342e-08
4.920000e+03	4.960000e+03	7.772456e-08	1.547696e-08	1.547696e-08
4.960000e+03	5.000000e+03	1.217145e-07	3.103778e-08	3.103778e-08
5.000000e+03	5.040000e+03	7.662033e-08	1.667280e-08	1.667280e-08
5.040000e+03	5.080000e+03	5.255031e-08	1.088095e-08	1.088095e-08
5.080000e+03	5.120000e+03	7.865669e-08	2.459463e-08	2.459463e-08
5.120000e+03	5.160000e+03	1.069839e-07	2.850668e-08	2.850668e-08
5.160000e+03	5.200000e+03	1.192799e-07	6.144861e-08	6.144861e-08
5.200000e+03	5.240000e+03	7.641504e-08	1.785740e-08	1.785740e-08
5.240000e+03	5.280000e+03	5.825692e-08	1.751133e-08	1.751133e-08
5.280000e+03	5.320000e+03	6.720487e-08	3.479746e-08	3.479746e-08
5.320000e+03	5.360000e+03	3.589642e-08	7.518880e-09	7.518880e-09
5.360000e+03	5.400000e+03	4.654144e-08	1.434491e-08	1.434491e-08
5.400000e+03	5.440000e+03	4.731298e-08	1.187702e-08	1.187702e-08
5.440000e+03	5.480000e+03	6.374160e-08	2.080621e-08	2.080621e-08
5.480000e+03	5.520000e+03	6.032133e-08	1.531535e-08	1.531535e-08
5.520000e+03	5.560000e+03	2.793364e-08	9.800778e-09	9.800778e-09
5.560000e+03	5.600000e+03	5.589931e-08	2.116120e-08	2.116120e-08
5.600000e+03	5.640000e+03	1.011139e-07	6.102633e-08	6.102633e-08
5.640000e+03	5.680000e+03	1.115803e-07	4.450090e-08	4.450090e-08
5.680000e+03	5.720000e+03	3.858644e-08	1.274450e-08	1.274450e-08
5.720000e+03	5.760000e+03	3.850033e-08	9.269949e-09	9.269949e-09
5.760000e+03	5.800000e+03	2.368210e-08	6.646090e-09	6.646090e-09
5.800000e+03	5.840000e+03	1.716608e-08	4.055941e-09	4.055941e-09
5.840000e+03	5.880000e+03	2.975217e-08	8.520918e-09	8.520918e-09
5.880000e+03	5.920000e+03	1.913576e-08	4.291219e-09	4.291219e-09
5.920000e+03	5.960000e+03	1.572917e-08	4.909272e-09	4.909272e-09
5.960000e+03	6.000000e+03	3.285134e-08	1.353854e-08	1.353854e-08
6.000000e+03	6.040000e+03	4.299573e-08	1.387722e-08	1.387722e-08
6.040000e+03	6.080000e+03	4.272130e-08	2.163089e-08	2.163089e-08
6.080000e+03	6.120000e+03	2.010542e-08	7.904055e-09	7.904055e-09
6.120000e+03	6.160000e+03	3.543634e-08	1.211861e-08	1.211861e-08
6.160000e+03	6.200000e+03	2.010484e-08	7.540802e-09	7.540802e-09
6.200000e+03	6.240000e+03	4.281647e-08	2.565278e-08	2.565278e-08
6.240000e+03	6.280000e+03	1.824720e-08	4.985093e-09	4.985093e-09
6.280000e+03	6.320000e+03	2.092119e-08	1.296840e-08	1.296840e-08
6.320000e+03	6.360000e+03	1.776024e-08	7.210703e-09	7.210703e-09
6.360000e+03	6.400000e+03	2.083031e-08	8.127965e-09	8.127965e-09
6.400000e+03	6.440000e+03	2.151728e-08	7.067056e-09	7.067056e-09
6.440000e+03	6.480000e+03	9.060640e-09	2.922573e-09	2.922573e-09
6.480000e+03	6.520000e+03	1.494179e-08	4.698158e-09	4.698158e-09
6.520000e+03	6.560000e+03	1.246142e-08	9.646960e-09	9.646960e-09
6.560000e+03	6.600000e+03	2.451035e-08	8.911603e-09	8.911603e-09
6.600000e+03	6.640000e+03	5.143758e-09	2.338687e-09	2.338687e-09
6.640000e+03	6.680000e+03	1.756756e-08	6.342307e-09	6.342307e-09
6.680000e+03	6.720000e+03	8.112980e-09	2.052954e-09	2.052954e-09
6.720000e+03	6.760000e+03	1.086947e-08	2.971651e-09	2.971651e-09
6.760000e+03	6.800000e+03	1.159060e-08	6.329310e-09	6.329310e-09
6.800000e+03	6.840000e+03	4.446415e-09	1.550262e-09	1.550262e-09
6.840000e+03	6.880000e+03	7.832107e-09	2.870116e-09	2.870116e-09
6.880000e+03	6.920000e+03	8.740565e-09	3.185153e-09	3.185153e-09
6.920000e+03	6.960000e+03	1.179424e-08	4.146298e-09	4.146298e-09
6.960000e+03	7.000000e+03	4.702601e-09	1.447492e-09	1.447492e-09
7.000000e+03	7.040000e+03	6.485084e-09	2.147980e-09	2.147980e-09
7.040000e+03	7.080000e+03	1.950138e-09	6.168353e-10	6.168353e-10
7.080000e+03	7.120000e+03	4.534880e-09	2.390354e-09	2.390354e-09
7.120000e+03	7.160000e+03	9.097061e-09	5.024641e-09	5.024641e-09
7.160000e+03	7.200000e+03	3.694447e-09	1.308231e-09	1.308231e-09
7.200000e+03	7.240000e+03	2.807688e-09	8.866662e-10	8.866662e-10
7.240000e+03	7.280000e+03	1.503507e-09	5.645269e-10	5.645269e-10
7.280000e+03	7.320000e+03	6.462605e-09	2.789570e-09	2.789570e-09
7.320000e+03	7.360000e+03	1.982259e-09	6.083887e-10	6.083887e-10
7.360000e+03	7.400000e+03	4.631778e-09	2.018203e-09	2.018203e-09
7.400000e+03	7.440000e+03	3.712919e-09	1.787071e-09	1.787071e-09
7.440000e+03	7.480000e+03	6.032190e-09	3.463376e-09	3.463376e-09
7.480000e+03	7.520000e+03	2.087603e-09	1.029300e-09	1.029300e-09
7.520000e+03	7.560000e+03	5.646049e-09	3.475316e-09	3.475316e-09
7.560000e+03	7.600000e+03	4.210515e-09	3.339292e-09	3.339292e-09
7.600000e+03	7.640000e+03	1.313107e-09	4.145362e-10	4.145362e-10
7.640000e+03	7.680000e+03	2.393547e-09	1.310920e-09	1.310920e-09
7.680000e+03	7.720000e+03	3.863925e-09	1.777796e-09	1.777796e-09
7.720000e+03	7.760000e+03	3.805158e-09	1.757862e-09	1.757862e-09
7.760000e+03	7.800000e+03	2.223801e-09	1.304305e-09	1.304305e-09
7.800000e+03	7.840000e+03	1.563944e-09	6.740103e-10	6.740103e-10
7.840000e+03	7.880000e+03	1.217002e-08	6.784458e-09	6.784458e-09
7.880000e+03	7.920000e+03	1.478395e-09	6.870457e-10	6.870457e-10
7.920000e+03	7.960000e+03	2.013564e-09	1.180805e-09	1.180805e-09
7.960000e+03	8.000000e+03	7.892018e-10	3.242821e-10	3.242821e-10
8.000000e+03	8.040000e+03	1.237455e-09	6.308135e-10	6.308135e-10
8.040000e+03	8.080000e+03	2.051690e-09	9.820046e-10	9.820046e-10
8.080000e+03	8.120000e+03	7.926500e-10	2.626164e-10	2.626164e-10
8.120000e+03	8.160000e+03	1.335796e-09	6.490930e-10	6.490930e-10
8.160000e+03	8.200000e+03	4.708740e-10	2.861614e-10	2.861614e-10
8.200000e+03	8.240000e+03	9.188686e-10	4.024704e-10	4.024704e-10
8.240000e+03	8.280000e+03	1.908074e-09	1.184507e-09	1.184507e-09
8.280000e+03	8.320000e+03	1.373908e-09	9.245016e-10	9.245016e-10
8.320000e+03	8.360000e+03	6.900354e-10	3.567613e-10	3.567613e-10
8.360000e+03	8.400000e+03	3.640613e-10	1.161440e-10	1.161440e-10
8.400000e+03	8.440000e+03	1.334366e-10	3.491577e-11	3.491577e-11
8.440000e+03	8.480000e+03	9.265124e-10	4.403367e-10	4.403367e-10
8.480000e+03	8.520000e+03	1.580777e-10	6.266871e-11	6.266871e-11
8.520000e+03	8.560000e+03	1.015203e-10	3.354951e-11	3.354951e-11
8.560000e+03	8.600000e+03	2.337851e-10	1.340764e-10	1.340764e-10
8.600000e+03	8.640000e+03	2.162000e-10	1.197990e-10	1.197990e-10
8.640000e+03	8.680000e+03	1.503195e-10	5.679764e-11	5.679764e-11
8.680000e+03	8.720000e+03	8.070439e-11	3.257467e-11	3.257467e-11
8.720000e+03	8.760000e+03	6.356691e-11	2.325575e-11	2.325575e-11
8.760000e+03	8.800000e+03	3.256949e-10	2.190346e-10	2.190346e-10
8.800000e+03	8.840000e+03	2.680239e-10	1.401986e-10	1.401986e-10
8.840000e+03	8.880000e+03	3.537294e-10	2.579598e-10	2.579598e-10
8.880000e+03	8.920000e+03	1.440014e-10	4.602431e-11	4.602431e-11
8.920000e+03	8.960000e+03	1.076974e-10	3.845046e-11	3.845046e-11
8.960000e+03	9.000000e+03	5.025673e-11	1.996614e-11	1.996614e-11
9.000000e+03	9.040000e+03	5.779150e-11	1.818712e-11	1.818712e-11
9.040000e+03	9.080000e+03	1.342770e-10	1.120920e-10	1.120920e-10
9.080000e+03	9.120000e+03	1.329676e-10	7.405144e-11	7.405144e-11
9.120000e+03	9.160000e+03	6.660413e-11	3.348548e-11	3.348548e-11
9.160000e+03	9.200000e+03	4.523688e-11	3.016797e-11	3.016797e-11
9.200000e+03	9.240000e+03	6.965349e-11	2.585768e-11	2.585768e-11
9.240000e+03	9.280000e+03	2.001705e-11	7.551925e-12	7.551925e-12
9.280000e+03	9.320000e+03	2.547235e-11	1.033573e-11	1.033573e-11
9.320000e+03	9.360000e+03	1.940191e-10	1.044511e-10	1.044511e-10
9.360000e+03	9.400000e+03	3.950629e-11	2.760673e-11	2.760673e-11
9.400000e+03	9.440000e+03	2.479117e-11	1.120168e-11	1.120168e-11
9.440000e+03	9.480000e+03	6.747979e-11	3.520381e-11	3.520381e-11
9.480000e+03	9.520000e+03	5.343535e-11	2.934294e-11	2.934294e-11
9.520000e+03	9.560000e+03	9.085309e-12	3.724855e-12	3.724855e-12
9.560000e+03	9.600000e+03	1.166489e-10	7.693115e-11	7.693115e-11
9.600000e+03	9.640000e+03	2.045663e-10	1.891326e-10	1.891326e-10
9.640000e+03	9.680000e+03	3.648759e-11	1.968531e-11	1.968531e-11
9.680000e+03	9.720000e+03	1.772618e-11	9.071639e-12	9.071639e-12
9.720000e+03	9.760000e+03	3.190059e-11	1.477752e-11	1.477752e-11
9.760000e+03	9.800000e+03	1.812249e-11	7.849382e-12	7.849382e-12
9.800000e+03	9.840000e+03	1.174938e-10	7.551391e-11	7.551391e-11
9.840000e+03	9.880000e+03	2.661339e-11	1.790377e-11	1.790377e-11
9.880000e+03	9.920000e+03	3.986630e-11	3.179392e-11	3.179392e-11
9.920000e+03	9.960000e+03	7.501715e-12	2.954672e-12	2.954672e-12
9.960000e+03	1.000000e+04	4.563918e-12	2.201659e-12	2.201659e-12
1.000000e+04	1.004000e+04	5.109776e-12	1.810456e-12	1.810456e-12
1.004000e+04	1.008000e+04	4.036672e-11	2.740698e-11	2.740698e-11
1.008000e+04	1.012000e+04	1.806934e-12	7.679280e-13	7.679280e-13
1.012000e+04	1.016000e+04	1.257914e-11	6.565497e-12	6.565497e-12
1.016000e+04	1.020000e+04	9.107092e-12	5.309813e-12	5.309813e-12
1.020000e+04	1.024000e+04	1.010642e-11	5.807616e-12	5.807616e-12
1.024000e+04	1.028000e+04	2.989873e-12	1.223246e-12	1.223246e-12
1.028000e+04	1.032000e+04	2.325558e-12	1.323362e-12	1.323362e-12
1.032000e+04	1.036000e+04	3.139392e-12	2.018064e-12	2.018064e-12
1.036000e+04	1.040000e+04	2.020085e-12	1.398848e-12	1.398848e-12
1.040000e+04	1.044000e+04	3.501749e-12	2.036855e-12	2.036855e-12
1.044000e+04	1.048000e+04	4.837861e-12	3.846841e-12	3.846841e-12
1.048000e+04	1.052000e+04	6.268139e-13	3.251783e-13	3.251783e-13
1.052000e+04	1.056000e+04	6.054384e-12	2.621753e-12	2.621753e-12
1.056000e+04	1.060000e+04	8.392764e-13	7.165371e-13	7.165371e-13
1.060000e+04	1.064000e+04	9.612644e-13	5.086839e-13	5.086839e-13
1.064000e+04	1.068000e+04	2.534955e-13	2.100482e-13	2.100482e-13
1.068000e+04	1.072000e+04	4.968328e-13	2.110000e-13	2.110000e-13
1.072000e+04	1.076000e+04	1.153535e-12	5.784138e-13	5.784138e-13
1.076000e+04	1.080000e+04	1.229257e-13	7.474403e-14	7.474403e-14
1.080000e+04	1.084000e+04	3.746484e-13	2.553504e-13	2.553504e-13
1.084000e+04	1.088000e+04	7.986904e-14	3.546574e-14	3.546574e-14
1.088000e+04	1.092000e+04	1.171430e-12	7.629525e-13	7.629525e-13
1.092000e+04	1.096000e+04	7.779058e-14	4.468081e-14	4.468081e-14
1.096000e+04	1.100000e+04	2.983533e-13	1.869961e-13	1.869961e-13
1.100000e+04	1.104000e+04	4.233471e-13	3.334953e-13	3.334953e-13
1.104000e+04	1.108000e+04	1.360225e-13	7.407609e-14	7.407609e-14
1.108000e+04	1.112000e+04	8.079026e-13	7.612186e-13	7.612186e-13
1.112000e+04	1.116000e+04	8.731740e-14	6.098044e-14	6.098044e-14
1.116000e+04	1.120000e+04	2.529796e-13	2.403252e-13	2.403252e-13
1.120000e+04	1.124000e+04	6.257652e-13	5.893905e-13	5.893905e-13
1.124000e+04	1.128000e+04	1.090106e-13	7.529646e-14	7.529646e-14
1.128000e+04	1.132000e+04	1.507509e-15	1.049778e-15	1.049778e-15
1.132000e+04	1.136000e+04	9.994705e-14	6.162008e-14	6.162008e-14
1.136000e+04	1.140000e+04	3.003772e-13	2.804364e-13	2.804364e-13
1.140000e+04	1.144000e+04	4.615523e-14	3.020555e-14	3.020555e-14
1.144000e+04	1.148000e+04	5.458919e-14	5.349157e-14	5.349157e-14
1.148000e+04	1.152000e+04	3.889839e-14	2.425067e-14	2.425067e-14
1.152000e+04	1.156000e+04	1.290699e-14	1.047013e-14	1.047013e-14
1.156000e+04	1.160000e+04	6.059689e-14	4.127830e-14	4.127830e-14
1.160000e+04	1.164000e+04	3.810816e-14	2.788701e-14	2.788701e-14
1.164000e+04	1.168000e+04	-1.669522e-15	9.761467e-16	9.761467e-16
1.168000e+04	1.172000e+04	7.395138e-14	7.400688e-14	7.400688e-14
1.172000e+04	1.176000e+04	1.133164e-15	1.199731e-15	1.199731e-15
1.176000e+04	1.180000e+04	2.486487e-14	1.286167e-14	1.286167e-14
1.180000e+04	1.184000e+04	3.518570e-14	2.778107e-14	2.778107e-14
1.184000e+04	1.188000e+04	3.521963e-15	2.539707e-15	2.539707e-15
1.188000e+04	1.192000e+04	2.752263e-15	4.428326e-15	4.428326e-15
1.192000e+04	1.196000e+04	1.316621e-14	1.220776e-14	1.220776e-14
1.196000e+04	1.200000e+04	3.691635e-16	2.490235e-16	2.490235e-16
1.200000e+04	1.204000e+04	3.677642e-16	3.934022e-16	3.934022e-16
1.204000e+04	1.208000e+04	1.233838e-16	1.507383e-16	1.507383e-16
1.208000e+04	1.212000e+04	6.442112e-16	6.442114e-16	6.442114e-16
1.212000e+04	1.216000e+04	2.813573e-16	2.813573e-16	2.813573e-16
1.216000e+04	1.220000e+04	1.399811e-18	5.544220e-18	5.544220e-18
1.220000e+04	1.224000e+04	2.900475e-17	2.798261e-17	2.798261e-17
1.224000e+04	1.228000e+04	2.183051e-17	1.622744e-17	1.622744e-17
1.228000e+04	1.232000e+04	-2.429597e-19	1.134442e-18	1.134442e-18
1.232000e+04	1.236000e+04	9.493984e-16	9.493984e-16	9.493984e-16
1.236000e+04	1.240000e+04	3.073136e-16	3.105494e-16	3.105494e-16
1.240000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.256000e+04	4.832242e-18	4.832242e-18	4.832242e-18
1.256000e+04	1.260000e+04	9.579398e-16	9.579398e-16	9.579398e-16
1.260000e+04	1.264000e+04	4.484395e-17	4.484395e-17	4.484395e-17
1.264000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.272000e+04	-1.133805e-19	1.133805e-19	1.133805e-19
1.272000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.284000e+04	2.935569e-18	2.924316e-18	2.924316e-18
1.284000e+04	1.288000e+04	8.046783e-16	8.046783e-16	8.046783e-16
1.288000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EW-NLO-QCD-EW
ErrorBands=0
ErrorBars=0
ErrorTubes=0
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-NLO-QCD-EW
Path=EW-NLO-QCD-EW
Title=NLO QCD+EW
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.152056e-06	2.243907e-06	2.243907e-06
8.000000e+01	1.200000e+02	2.295125e-04	2.380436e-04	2.380436e-04
1.200000e+02	1.600000e+02	2.476287e-03	2.542123e-03	2.542123e-03
1.600000e+02	2.000000e+02	4.185931e-03	4.258044e-03	4.258044e-03
2.000000e+02	2.400000e+02	4.128182e-03	4.223941e-03	4.223941e-03
2.400000e+02	2.800000e+02	3.446969e-03	3.538720e-03	3.538720e-03
2.800000e+02	3.200000e+02	2.715872e-03	2.791270e-03	2.791270e-03
3.200000e+02	3.600000e+02	2.075748e-03	2.133921e-03	2.133921e-03
3.600000e+02	4.000000e+02	1.588469e-03	1.633972e-03	1.633972e-03
4.000000e+02	4.400000e+02	1.213770e-03	1.252538e-03	1.252538e-03
4.400000e+02	4.800000e+02	9.462038e-04	9.783000e-04	9.783000e-04
4.800000e+02	5.200000e+02	7.200899e-04	7.470597e-04	7.470597e-04
5.200000e+02	5.600000e+02	5.488926e-04	5.725637e-04	5.725637e-04
5.600000e+02	6.000000e+02	4.108615e-04	4.310701e-04	4.310701e-04
6.000000e+02	6.400000e+02	3.087548e-04	3.250594e-04	3.250594e-04
6.400000e+02	6.800000e+02	2.391444e-04	2.536587e-04	2.536587e-04
6.800000e+02	7.200000e+02	1.858375e-04	1.975411e-04	1.975411e-04
7.200000e+02	7.600000e+02	1.496643e-04	1.600770e-04	1.600770e-04
7.600000e+02	8.000000e+02	1.194802e-04	1.290091e-04	1.290091e-04
8.000000e+02	8.400000e+02	9.598983e-05	1.042342e-04	1.042342e-04
8.400000e+02	8.800000e+02	7.841850e-05	8.578530e-05	8.578530e-05
8.800000e+02	9.200000e+02	6.361168e-05	7.006085e-05	7.006085e-05
9.200000e+02	9.600000e+02	5.334908e-05	5.924750e-05	5.924750e-05
9.600000e+02	1.000000e+03	4.604290e-05	5.145846e-05	5.145846e-05
1.000000e+03	1.040000e+03	3.750993e-05	4.211203e-05	4.211203e-05
1.040000e+03	1.080000e+03	3.271578e-05	3.703562e-05	3.703562e-05
1.080000e+03	1.120000e+03	2.861732e-05	3.252119e-05	3.252119e-05
1.120000e+03	1.160000e+03	2.517144e-05	2.884838e-05	2.884838e-05
1.160000e+03	1.200000e+03	2.074154e-05	2.380288e-05	2.380288e-05
1.200000e+03	1.240000e+03	1.828143e-05	2.103381e-05	2.103381e-05
1.240000e+03	1.280000e+03	1.663163e-05	1.930555e-05	1.930555e-05
1.280000e+03	1.320000e+03	1.496830e-05	1.747800e-05	1.747800e-05
1.320000e+03	1.360000e+03	1.292513e-05	1.507666e-05	1.507666e-05
1.360000e+03	1.400000e+03	1.124870e-05	1.318594e-05	1.318594e-05
1.400000e+03	1.440000e+03	1.138341e-05	1.340651e-05	1.340651e-05
1.440000e+03	1.480000e+03	9.775374e-06	1.155025e-05	1.155025e-05
1.480000e+03	1.520000e+03	8.656644e-06	1.025789e-05	1.025789e-05
1.520000e+03	1.560000e+03	7.926415e-06	9.394748e-06	9.394748e-06
1.560000e+03	1.600000e+03	7.131084e-06	8.481968e-06	8.481968e-06
1.600000e+03	1.640000e+03	6.612127e-06	7.892990e-06	7.892990e-06
1.640000e+03	1.680000e+03	5.215636e-06	6.218137e-06	6.218137e-06
1.680000e+03	1.720000e+03	5.349512e-06	6.406637e-06	6.406637e-06
1.720000e+03	1.760000e+03	4.700964e-06	5.657796e-06	5.657796e-06
1.760000e+03	1.800000e+03	4.157136e-06	4.994922e-06	4.994922e-06
1.800000e+03	1.840000e+03	3.951682e-06	4.771882e-06	4.771882e-06
1.840000e+03	1.880000e+03	3.318490e-06	3.999708e-06	3.999708e-06
1.880000e+03	1.920000e+03	3.218609e-06	3.880566e-06	3.880566e-06
1.920000e+03	1.960000e+03	3.607261e-06	4.374386e-06	4.374386e-06
1.960000e+03	2.000000e+03	3.083231e-06	3.735001e-06	3.735001e-06
2.000000e+03	2.040000e+03	2.655143e-06	3.214949e-06	3.214949e-06
2.040000e+03	2.080000e+03	2.514701e-06	3.051232e-06	3.051232e-06
2.040000e+03	2.080000e+03	2.514701e-06	3.051232e-06	3.051232e-06
2.040000e+03	2.080000e+03	2.447668e-06	2.968201e-06	2.968201e-06
2.040000e+03	2.080000e+03	2.447668e-06	2.968201e-06	2.968201e-06
2.080000e+03	2.120000e+03	2.545186e-06	3.093457e-06	3.093457e-06
2.080000e+03	2.120000e+03	2.637298e-06	3.215862e-06	3.215862e-06
2.080000e+03	2.120000e+03	2.637298e-06	3.215862e-06	3.215862e-06
2.080000e+03	2.120000e+03	2.545186e-06	3.093457e-06	3.093457e-06
2.120000e+03	2.160000e+03	2.106512e-06	2.575657e-06	2.575657e-06
2.120000e+03	2.160000e+03	2.106512e-06	2.575657e-06	2.575657e-06
2.120000e+03	2.160000e+03	2.154083e-06	2.637772e-06	2.637772e-06
2.120000e+03	2.160000e+03	2.154083e-06	2.637772e-06	2.637772e-06
2.160000e+03	2.200000e+03	1.911874e-06	2.326773e-06	2.326773e-06
2.160000e+03	2.200000e+03	1.911874e-06	2.326773e-06	2.326773e-06
2.160000e+03	2.200000e+03	1.966169e-06	2.400034e-06	2.400034e-06
2.160000e+03	2.200000e+03	1.966169e-06	2.400034e-06	2.400034e-06
2.200000e+03	2.240000e+03	2.086145e-06	2.544574e-06	2.544574e-06
2.200000e+03	2.240000e+03	2.086145e-06	2.544574e-06	2.544574e-06
2.200000e+03	2.240000e+03	1.926024e-06	2.346971e-06	2.346971e-06
2.200000e+03	2.240000e+03	1.926024e-06	2.346971e-06	2.346971e-06
2.240000e+03	2.280000e+03	2.359861e-06	2.883456e-06	2.883456e-06
2.240000e+03	2.280000e+03	2.359861e-06	2.883456e-06	2.883456e-06
2.240000e+03	2.280000e+03	2.453780e-06	2.993299e-06	2.993299e-06
2.240000e+03	2.280000e+03	2.453780e-06	2.993299e-06	2.993299e-06
2.280000e+03	2.320000e+03	1.918363e-06	2.360445e-06	2.360445e-06
2.280000e+03	2.320000e+03	1.918363e-06	2.360445e-06	2.360445e-06
2.280000e+03	2.320000e+03	1.954725e-06	2.401300e-06	2.401300e-06
2.280000e+03	2.320000e+03	1.954725e-06	2.401300e-06	2.401300e-06
2.320000e+03	2.360000e+03	1.495313e-06	1.837962e-06	1.837962e-06
2.320000e+03	2.360000e+03	1.495313e-06	1.837962e-06	1.837962e-06
2.320000e+03	2.360000e+03	1.442595e-06	1.772697e-06	1.772697e-06
2.320000e+03	2.360000e+03	1.442595e-06	1.772697e-06	1.772697e-06
2.360000e+03	2.400000e+03	1.413592e-06	1.736610e-06	1.736610e-06
2.360000e+03	2.400000e+03	1.511562e-06	1.859278e-06	1.859278e-06
2.360000e+03	2.400000e+03	1.511562e-06	1.859278e-06	1.859278e-06
2.360000e+03	2.400000e+03	1.413592e-06	1.736610e-06	1.736610e-06
2.400000e+03	2.440000e+03	1.275015e-06	1.565223e-06	1.565223e-06
2.400000e+03	2.440000e+03	1.275015e-06	1.565223e-06	1.565223e-06
2.400000e+03	2.440000e+03	1.476946e-06	1.812311e-06	1.812311e-06
2.400000e+03	2.440000e+03	1.476946e-06	1.812311e-06	1.812311e-06
2.440000e+03	2.480000e+03	1.573862e-06	1.942246e-06	1.942246e-06
2.440000e+03	2.480000e+03	1.592687e-06	1.961678e-06	1.961678e-06
2.440000e+03	2.480000e+03	1.592687e-06	1.961678e-06	1.961678e-06
2.440000e+03	2.480000e+03	1.573862e-06	1.942246e-06	1.942246e-06
2.480000e+03	2.520000e+03	1.316559e-06	1.625770e-06	1.625770e-06
2.480000e+03	2.520000e+03	1.316559e-06	1.625770e-06	1.625770e-06
2.480000e+03	2.520000e+03	1.243925e-06	1.534618e-06	1.534618e-06
2.480000e+03	2.520000e+03	1.243925e-06	1.534618e-06	1.534618e-06
2.520000e+03	2.560000e+03	1.168326e-06	1.436951e-06	1.436951e-06
2.520000e+03	2.560000e+03	1.168326e-06	1.436951e-06	1.436951e-06
2.520000e+03	2.560000e+03	1.309011e-06	1.615532e-06	1.615532e-06
2.520000e+03	2.560000e+03	1.309011e-06	1.615532e-06	1.615532e-06
2.560000e+03	2.600000e+03	1.225386e-06	1.512638e-06	1.512638e-06
2.560000e+03	2.600000e+03	1.225386e-06	1.512638e-06	1.512638e-06
2.560000e+03	2.600000e+03	1.108089e-06	1.366527e-06	1.366527e-06
2.560000e+03	2.600000e+03	1.108089e-06	1.366527e-06	1.366527e-06
2.600000e+03	2.640000e+03	1.090005e-06	1.348922e-06	1.348922e-06
2.600000e+03	2.640000e+03	1.090005e-06	1.348922e-06	1.348922e-06
2.600000e+03	2.640000e+03	1.072417e-06	1.328470e-06	1.328470e-06
2.600000e+03	2.640000e+03	1.072417e-06	1.328470e-06	1.328470e-06
2.640000e+03	2.680000e+03	1.144500e-06	1.413041e-06	1.413041e-06
2.640000e+03	2.680000e+03	1.144500e-06	1.413041e-06	1.413041e-06
2.640000e+03	2.680000e+03	1.164466e-06	1.436790e-06	1.436790e-06
2.640000e+03	2.680000e+03	1.164466e-06	1.436790e-06	1.436790e-06
2.680000e+03	2.720000e+03	9.591504e-07	1.193238e-06	1.193238e-06
2.680000e+03	2.720000e+03	9.591504e-07	1.193238e-06	1.193238e-06
2.680000e+03	2.720000e+03	1.003306e-06	1.245994e-06	1.245994e-06
2.680000e+03	2.720000e+03	1.003306e-06	1.245994e-06	1.245994e-06
2.720000e+03	2.760000e+03	1.035737e-06	1.282144e-06	1.282144e-06
2.720000e+03	2.760000e+03	1.129528e-06	1.399309e-06	1.399309e-06
2.720000e+03	2.760000e+03	1.129528e-06	1.399309e-06	1.399309e-06
2.720000e+03	2.760000e+03	1.035737e-06	1.282144e-06	1.282144e-06
2.760000e+03	2.800000e+03	7.088465e-07	8.809010e-07	8.809010e-07
2.760000e+03	2.800000e+03	7.088465e-07	8.809010e-07	8.809010e-07
2.760000e+03	2.800000e+03	7.331456e-07	9.099480e-07	9.099480e-07
2.760000e+03	2.800000e+03	7.331456e-07	9.099480e-07	9.099480e-07
2.800000e+03	2.840000e+03	9.942023e-07	1.236785e-06	1.236785e-06
2.800000e+03	2.840000e+03	1.024672e-06	1.274216e-06	1.274216e-06
2.800000e+03	2.840000e+03	1.024672e-06	1.274216e-06	1.274216e-06
2.800000e+03	2.840000e+03	9.942023e-07	1.236785e-06	1.236785e-06
2.840000e+03	2.880000e+03	9.280133e-07	1.154534e-06	1.154534e-06
2.840000e+03	2.880000e+03	9.280133e-07	1.154534e-06	1.154534e-06
2.840000e+03	2.880000e+03	9.205024e-07	1.146088e-06	1.146088e-06
2.840000e+03	2.880000e+03	9.205024e-07	1.146088e-06	1.146088e-06
2.880000e+03	2.920000e+03	8.112301e-07	1.017861e-06	1.017861e-06
2.880000e+03	2.920000e+03	8.112301e-07	1.017861e-06	1.017861e-06
2.880000e+03	2.920000e+03	7.766381e-07	9.718064e-07	9.718064e-07
2.880000e+03	2.920000e+03	7.766381e-07	9.718064e-07	9.718064e-07
2.920000e+03	2.960000e+03	8.915814e-07	1.110825e-06	1.110825e-06
2.920000e+03	2.960000e+03	8.915814e-07	1.110825e-06	1.110825e-06
2.920000e+03	2.960000e+03	8.547342e-07	1.066426e-06	1.066426e-06
2.920000e+03	2.960000e+03	8.547342e-07	1.066426e-06	1.066426e-06
2.960000e+03	3.000000e+03	7.336147e-07	9.170022e-07	9.170022e-07
2.960000e+03	3.000000e+03	7.336147e-07	9.170022e-07	9.170022e-07
2.960000e+03	3.000000e+03	7.576532e-07	9.471493e-07	9.471493e-07
2.960000e+03	3.000000e+03	7.576532e-07	9.471493e-07	9.471493e-07
3.000000e+03	3.040000e+03	6.285436e-07	7.832701e-07	7.832701e-07
3.000000e+03	3.040000e+03	6.285436e-07	7.832701e-07	7.832701e-07
3.000000e+03	3.040000e+03	6.692519e-07	8.344903e-07	8.344903e-07
3.000000e+03	3.040000e+03	6.692519e-07	8.344903e-07	8.344903e-07
3.040000e+03	3.080000e+03	6.193202e-07	7.785675e-07	7.785675e-07
3.040000e+03	3.080000e+03	6.193202e-07	7.785675e-07	7.785675e-07
3.040000e+03	3.080000e+03	6.559013e-07	8.229405e-07	8.229405e-07
3.040000e+03	3.080000e+03	6.559013e-07	8.229405e-07	8.229405e-07
3.080000e+03	3.120000e+03	5.664318e-07	7.071356e-07	7.071356e-07
3.080000e+03	3.120000e+03	5.943527e-07	7.410149e-07	7.410149e-07
3.080000e+03	3.120000e+03	5.943527e-07	7.410149e-07	7.410149e-07
3.080000e+03	3.120000e+03	5.664318e-07	7.071356e-07	7.071356e-07
3.120000e+03	3.160000e+03	9.296926e-07	1.172665e-06	1.172665e-06
3.120000e+03	3.160000e+03	9.296926e-07	1.172665e-06	1.172665e-06
3.120000e+03	3.160000e+03	9.087797e-07	1.144556e-06	1.144556e-06
3.120000e+03	3.160000e+03	9.087797e-07	1.144556e-06	1.144556e-06
3.160000e+03	3.200000e+03	4.740438e-07	5.918628e-07	5.918628e-07
3.160000e+03	3.200000e+03	4.971338e-07	6.222119e-07	6.222119e-07
3.160000e+03	3.200000e+03	4.971338e-07	6.222119e-07	6.222119e-07
3.160000e+03	3.200000e+03	4.740438e-07	5.918628e-07	5.918628e-07
3.200000e+03	3.240000e+03	6.442997e-07	8.099150e-07	8.099150e-07
3.200000e+03	3.240000e+03	6.442997e-07	8.099150e-07	8.099150e-07
3.200000e+03	3.240000e+03	6.037041e-07	7.591688e-07	7.591688e-07
3.200000e+03	3.240000e+03	6.037041e-07	7.591688e-07	7.591688e-07
3.240000e+03	3.280000e+03	4.740716e-07	5.988493e-07	5.988493e-07
3.240000e+03	3.280000e+03	4.740716e-07	5.988493e-07	5.988493e-07
3.240000e+03	3.280000e+03	5.014402e-07	6.361321e-07	6.361321e-07
3.240000e+03	3.280000e+03	5.014402e-07	6.361321e-07	6.361321e-07
3.280000e+03	3.320000e+03	5.256287e-07	6.656668e-07	6.656668e-07
3.280000e+03	3.320000e+03	5.256287e-07	6.656668e-07	6.656668e-07
3.280000e+03	3.320000e+03	5.078854e-07	6.425246e-07	6.425246e-07
3.280000e+03	3.320000e+03	5.078854e-07	6.425246e-07	6.425246e-07
3.320000e+03	3.360000e+03	5.419789e-07	6.818331e-07	6.818331e-07
3.320000e+03	3.360000e+03	5.419789e-07	6.818331e-07	6.818331e-07
3.320000e+03	3.360000e+03	4.512701e-07	5.660958e-07	5.660958e-07
3.320000e+03	3.360000e+03	4.512701e-07	5.660958e-07	5.660958e-07
3.360000e+03	3.400000e+03	6.016082e-07	7.600238e-07	7.600238e-07
3.360000e+03	3.400000e+03	6.016082e-07	7.600238e-07	7.600238e-07
3.360000e+03	3.400000e+03	5.958064e-07	7.527778e-07	7.527778e-07
3.360000e+03	3.400000e+03	5.958064e-07	7.527778e-07	7.527778e-07
3.400000e+03	3.440000e+03	3.979292e-07	5.048398e-07	5.048398e-07
3.400000e+03	3.440000e+03	3.979292e-07	5.048398e-07	5.048398e-07
3.400000e+03	3.440000e+03	4.493808e-07	5.697153e-07	5.697153e-07
3.400000e+03	3.440000e+03	4.493808e-07	5.697153e-07	5.697153e-07
3.440000e+03	3.480000e+03	4.386072e-07	5.506168e-07	5.506168e-07
3.440000e+03	3.480000e+03	3.986004e-07	4.999026e-07	4.999026e-07
3.440000e+03	3.480000e+03	3.986004e-07	4.999026e-07	4.999026e-07
3.440000e+03	3.480000e+03	4.386072e-07	5.506168e-07	5.506168e-07
3.480000e+03	3.520000e+03	3.438012e-07	4.345896e-07	4.345896e-07
3.480000e+03	3.520000e+03	3.438012e-07	4.345896e-07	4.345896e-07
3.480000e+03	3.520000e+03	4.487336e-07	5.697193e-07	5.697193e-07
3.480000e+03	3.520000e+03	4.487336e-07	5.697193e-07	5.697193e-07
3.520000e+03	3.560000e+03	4.410421e-07	5.624979e-07	5.624979e-07
3.520000e+03	3.560000e+03	3.917983e-07	4.979692e-07	4.979692e-07
3.520000e+03	3.560000e+03	3.917983e-07	4.979692e-07	4.979692e-07
3.520000e+03	3.560000e+03	4.410421e-07	5.624979e-07	5.624979e-07
3.560000e+03	3.600000e+03	4.411040e-07	5.551432e-07	5.551432e-07
3.560000e+03	3.600000e+03	4.411040e-07	5.551432e-07	5.551432e-07
3.560000e+03	3.600000e+03	4.417198e-07	5.580418e-07	5.580418e-07
3.560000e+03	3.600000e+03	4.417198e-07	5.580418e-07	5.580418e-07
3.600000e+03	3.640000e+03	3.837701e-07	4.897196e-07	4.897196e-07
3.600000e+03	3.640000e+03	3.837701e-07	4.897196e-07	4.897196e-07
3.600000e+03	3.640000e+03	4.467041e-07	5.655808e-07	5.655808e-07
3.600000e+03	3.640000e+03	4.467041e-07	5.655808e-07	5.655808e-07
3.640000e+03	3.680000e+03	4.108614e-07	5.229237e-07	5.229237e-07
3.640000e+03	3.680000e+03	4.108614e-07	5.229237e-07	5.229237e-07
3.640000e+03	3.680000e+03	3.964476e-07	5.049081e-07	5.049081e-07
3.640000e+03	3.680000e+03	3.964476e-07	5.049081e-07	5.049081e-07
3.680000e+03	3.720000e+03	5.656071e-07	7.197346e-07	7.197346e-07
3.680000e+03	3.720000e+03	5.656071e-07	7.197346e-07	7.197346e-07
3.680000e+03	3.720000e+03	5.351328e-07	6.805427e-07	6.805427e-07
3.680000e+03	3.720000e+03	5.351328e-07	6.805427e-07	6.805427e-07
3.720000e+03	3.760000e+03	4.155159e-07	5.306764e-07	5.306764e-07
3.720000e+03	3.760000e+03	4.155159e-07	5.306764e-07	5.306764e-07
3.720000e+03	3.760000e+03	3.717015e-07	4.732440e-07	4.732440e-07
3.720000e+03	3.760000e+03	3.717015e-07	4.732440e-07	4.732440e-07
3.760000e+03	3.800000e+03	4.180937e-07	5.305350e-07	5.305350e-07
3.760000e+03	3.800000e+03	4.180937e-07	5.305350e-07	5.305350e-07
3.760000e+03	3.800000e+03	3.928937e-07	4.997062e-07	4.997062e-07
3.760000e+03	3.800000e+03	3.928937e-07	4.997062e-07	4.997062e-07
3.800000e+03	3.840000e+03	2.730540e-07	3.475439e-07	3.475439e-07
3.800000e+03	3.840000e+03	3.194246e-07	4.067866e-07	4.067866e-07
3.800000e+03	3.840000e+03	3.194246e-07	4.067866e-07	4.067866e-07
3.800000e+03	3.840000e+03	2.730540e-07	3.475439e-07	3.475439e-07
3.840000e+03	3.880000e+03	2.924951e-07	3.729947e-07	3.729947e-07
3.840000e+03	3.880000e+03	2.924951e-07	3.729947e-07	3.729947e-07
3.840000e+03	3.880000e+03	3.273869e-07	4.175597e-07	4.175597e-07
3.840000e+03	3.880000e+03	3.273869e-07	4.175597e-07	4.175597e-07
3.880000e+03	3.920000e+03	3.112037e-07	3.957892e-07	3.957892e-07
3.880000e+03	3.920000e+03	2.986736e-07	3.802877e-07	3.802877e-07
3.880000e+03	3.920000e+03	2.986736e-07	3.802877e-07	3.802877e-07
3.880000e+03	3.920000e+03	3.112037e-07	3.957892e-07	3.957892e-07
3.920000e+03	3.960000e+03	2.829797e-07	3.602878e-07	3.602878e-07
3.920000e+03	3.960000e+03	2.829797e-07	3.602878e-07	3.602878e-07
3.920000e+03	3.960000e+03	2.724689e-07	3.474054e-07	3.474054e-07
3.920000e+03	3.960000e+03	2.724689e-07	3.474054e-07	3.474054e-07
3.960000e+03	4.000000e+03	5.623101e-07	7.222760e-07	7.222760e-07
3.960000e+03	4.000000e+03	5.623101e-07	7.222760e-07	7.222760e-07
3.960000e+03	4.000000e+03	4.891803e-07	6.283368e-07	6.283368e-07
3.960000e+03	4.000000e+03	4.891803e-07	6.283368e-07	6.283368e-07
4.000000e+03	4.040000e+03	2.756142e-07	3.538801e-07	3.538801e-07
4.000000e+03	4.040000e+03	2.756142e-07	3.538801e-07	3.538801e-07
4.000000e+03	4.040000e+03	2.621328e-07	3.350633e-07	3.350633e-07
4.000000e+03	4.040000e+03	2.621328e-07	3.350633e-07	3.350633e-07
4.040000e+03	4.080000e+03	3.037850e-07	3.878194e-07	3.878194e-07
4.040000e+03	4.080000e+03	3.037850e-07	3.878194e-07	3.878194e-07
4.040000e+03	4.080000e+03	3.379985e-07	4.313396e-07	4.313396e-07
4.040000e+03	4.080000e+03	3.379985e-07	4.313396e-07	4.313396e-07
4.080000e+03	4.120000e+03	4.307280e-07	5.534693e-07	5.534693e-07
4.080000e+03	4.120000e+03	4.307280e-07	5.534693e-07	5.534693e-07
4.080000e+03	4.120000e+03	3.541910e-07	4.555324e-07	4.555324e-07
4.080000e+03	4.120000e+03	3.541910e-07	4.555324e-07	4.555324e-07
4.120000e+03	4.160000e+03	2.423440e-07	3.128337e-07	3.128337e-07
4.120000e+03	4.160000e+03	2.423440e-07	3.128337e-07	3.128337e-07
4.120000e+03	4.160000e+03	2.175242e-07	2.813209e-07	2.813209e-07
4.120000e+03	4.160000e+03	2.175242e-07	2.813209e-07	2.813209e-07
4.160000e+03	4.200000e+03	3.236951e-07	4.173155e-07	4.173155e-07
4.160000e+03	4.200000e+03	3.391866e-07	4.384774e-07	4.384774e-07
4.160000e+03	4.200000e+03	3.391866e-07	4.384774e-07	4.384774e-07
4.160000e+03	4.200000e+03	3.236951e-07	4.173155e-07	4.173155e-07
4.200000e+03	4.240000e+03	3.270197e-07	4.222706e-07	4.222706e-07
4.200000e+03	4.240000e+03	3.270197e-07	4.222706e-07	4.222706e-07
4.200000e+03	4.240000e+03	2.924849e-07	3.770589e-07	3.770589e-07
4.200000e+03	4.240000e+03	2.924849e-07	3.770589e-07	3.770589e-07
4.240000e+03	4.280000e+03	2.098541e-07	2.707115e-07	2.707115e-07
4.240000e+03	4.280000e+03	2.405550e-07	3.100178e-07	3.100178e-07
4.240000e+03	4.280000e+03	2.405550e-07	3.100178e-07	3.100178e-07
4.240000e+03	4.280000e+03	2.098541e-07	2.707115e-07	2.707115e-07
4.280000e+03	4.320000e+03	2.309339e-07	2.994513e-07	2.994513e-07
4.280000e+03	4.320000e+03	2.309339e-07	2.994513e-07	2.994513e-07
4.280000e+03	4.320000e+03	2.334835e-07	3.017459e-07	3.017459e-07
4.280000e+03	4.320000e+03	2.334835e-07	3.017459e-07	3.017459e-07
4.320000e+03	4.360000e+03	2.450011e-07	3.184589e-07	3.184589e-07
4.320000e+03	4.360000e+03	2.450011e-07	3.184589e-07	3.184589e-07
4.320000e+03	4.360000e+03	2.072158e-07	2.691690e-07	2.691690e-07
4.320000e+03	4.360000e+03	2.072158e-07	2.691690e-07	2.691690e-07
4.360000e+03	4.400000e+03	1.357680e-07	1.755676e-07	1.755676e-07
4.360000e+03	4.400000e+03	1.357680e-07	1.755676e-07	1.755676e-07
4.360000e+03	4.400000e+03	1.379070e-07	1.781810e-07	1.781810e-07
4.360000e+03	4.400000e+03	1.379070e-07	1.781810e-07	1.781810e-07
4.400000e+03	4.440000e+03	2.482195e-07	3.196462e-07	3.196462e-07
4.400000e+03	4.440000e+03	2.293059e-07	2.958757e-07	2.958757e-07
4.400000e+03	4.440000e+03	2.482195e-07	3.196462e-07	3.196462e-07
4.400000e+03	4.440000e+03	2.293059e-07	2.958757e-07	2.958757e-07
4.440000e+03	4.480000e+03	2.688349e-07	3.485054e-07	3.485054e-07
4.440000e+03	4.480000e+03	2.688349e-07	3.485054e-07	3.485054e-07
4.440000e+03	4.480000e+03	2.749193e-07	3.561055e-07	3.561055e-07
4.440000e+03	4.480000e+03	2.749193e-07	3.561055e-07	3.561055e-07
4.480000e+03	4.520000e+03	1.551850e-07	2.014613e-07	2.014613e-07
4.480000e+03	4.520000e+03	1.551850e-07	2.014613e-07	2.014613e-07
4.480000e+03	4.520000e+03	1.483556e-07	1.924888e-07	1.924888e-07
4.480000e+03	4.520000e+03	1.483556e-07	1.924888e-07	1.924888e-07
4.520000e+03	4.560000e+03	1.334261e-07	1.722272e-07	1.722272e-07
4.520000e+03	4.560000e+03	1.286278e-07	1.663264e-07	1.663264e-07
4.520000e+03	4.560000e+03	1.286278e-07	1.663264e-07	1.663264e-07
4.520000e+03	4.560000e+03	1.334261e-07	1.722272e-07	1.722272e-07
4.560000e+03	4.600000e+03	2.020608e-07	2.619533e-07	2.619533e-07
4.560000e+03	4.600000e+03	2.020608e-07	2.619533e-07	2.619533e-07
4.560000e+03	4.600000e+03	2.075797e-07	2.706795e-07	2.706795e-07
4.560000e+03	4.600000e+03	2.075797e-07	2.706795e-07	2.706795e-07
4.600000e+03	4.640000e+03	1.464816e-07	1.904286e-07	1.904286e-07
4.600000e+03	4.640000e+03	1.390420e-07	1.806817e-07	1.806817e-07
4.600000e+03	4.640000e+03	1.390420e-07	1.806817e-07	1.806817e-07
4.600000e+03	4.640000e+03	1.464816e-07	1.904286e-07	1.904286e-07
4.640000e+03	4.680000e+03	2.377588e-07	3.086580e-07	3.086580e-07
4.640000e+03	4.680000e+03	2.377588e-07	3.086580e-07	3.086580e-07
4.640000e+03	4.680000e+03	2.364240e-07	3.066648e-07	3.066648e-07
4.640000e+03	4.680000e+03	2.364240e-07	3.066648e-07	3.066648e-07
4.680000e+03	4.720000e+03	1.071993e-07	1.394670e-07	1.394670e-07
4.680000e+03	4.720000e+03	1.071993e-07	1.394670e-07	1.394670e-07
4.680000e+03	4.720000e+03	1.327194e-07	1.725444e-07	1.725444e-07
4.680000e+03	4.720000e+03	1.327194e-07	1.725444e-07	1.725444e-07
4.720000e+03	4.760000e+03	1.378830e-07	1.797884e-07	1.797884e-07
4.720000e+03	4.760000e+03	1.378830e-07	1.797884e-07	1.797884e-07
4.720000e+03	4.760000e+03	1.512193e-07	1.974583e-07	1.974583e-07
4.720000e+03	4.760000e+03	1.512193e-07	1.974583e-07	1.974583e-07
4.760000e+03	4.800000e+03	1.409530e-07	1.826774e-07	1.826774e-07
4.760000e+03	4.800000e+03	1.409530e-07	1.826774e-07	1.826774e-07
4.760000e+03	4.800000e+03	1.421603e-07	1.850868e-07	1.850868e-07
4.760000e+03	4.800000e+03	1.421603e-07	1.850868e-07	1.850868e-07
4.800000e+03	4.840000e+03	1.116391e-07	1.451351e-07	1.451351e-07
4.800000e+03	4.840000e+03	1.116391e-07	1.451351e-07	1.451351e-07
4.800000e+03	4.840000e+03	9.939688e-08	1.293038e-07	1.293038e-07
4.800000e+03	4.840000e+03	9.939688e-08	1.293038e-07	1.293038e-07
4.840000e+03	4.880000e+03	1.272494e-07	1.662416e-07	1.662416e-07
4.840000e+03	4.880000e+03	1.272494e-07	1.662416e-07	1.662416e-07
4.840000e+03	4.880000e+03	1.067634e-07	1.392207e-07	1.392207e-07
4.840000e+03	4.880000e+03	1.067634e-07	1.392207e-07	1.392207e-07
4.880000e+03	4.920000e+03	1.334219e-07	1.768621e-07	1.768621e-07
4.880000e+03	4.920000e+03	1.275488e-07	1.681671e-07	1.681671e-07
4.880000e+03	4.920000e+03	1.275488e-07	1.681671e-07	1.681671e-07
4.880000e+03	4.920000e+03	1.334219e-07	1.768621e-07	1.768621e-07
4.920000e+03	4.960000e+03	8.025985e-08	1.047969e-07	1.047969e-07
4.920000e+03	4.960000e+03	8.025985e-08	1.047969e-07	1.047969e-07
4.920000e+03	4.960000e+03	8.907565e-08	1.169444e-07	1.169444e-07
4.920000e+03	4.960000e+03	8.907565e-08	1.169444e-07	1.169444e-07
4.960000e+03	5.000000e+03	1.243170e-07	1.619724e-07	1.619724e-07
4.960000e+03	5.000000e+03	1.058010e-07	1.380223e-07	1.380223e-07
4.960000e+03	5.000000e+03	1.058010e-07	1.380223e-07	1.380223e-07
4.960000e+03	5.000000e+03	1.243170e-07	1.619724e-07	1.619724e-07
5.000000e+03	5.040000e+03	7.864783e-08	1.031517e-07	1.031517e-07
5.000000e+03	5.040000e+03	7.864783e-08	1.031517e-07	1.031517e-07
5.000000e+03	5.040000e+03	9.130605e-08	1.194832e-07	1.194832e-07
5.000000e+03	5.040000e+03	9.130605e-08	1.194832e-07	1.194832e-07
5.040000e+03	5.080000e+03	5.476565e-08	7.172758e-08	7.172758e-08
5.040000e+03	5.080000e+03	5.476565e-08	7.172758e-08	7.172758e-08
5.040000e+03	5.080000e+03	5.302274e-08	6.937419e-08	6.937419e-08
5.040000e+03	5.080000e+03	5.302274e-08	6.937419e-08	6.937419e-08
5.080000e+03	5.120000e+03	8.047883e-08	1.072830e-07	1.072830e-07
5.080000e+03	5.120000e+03	8.047883e-08	1.072830e-07	1.072830e-07
5.080000e+03	5.120000e+03	8.038363e-08	1.069690e-07	1.069690e-07
5.080000e+03	5.120000e+03	8.038363e-08	1.069690e-07	1.069690e-07
5.120000e+03	5.160000e+03	1.007276e-07	1.325851e-07	1.325851e-07
5.120000e+03	5.160000e+03	1.007276e-07	1.325851e-07	1.325851e-07
5.120000e+03	5.160000e+03	1.090485e-07	1.435088e-07	1.435088e-07
5.120000e+03	5.160000e+03	1.090485e-07	1.435088e-07	1.435088e-07
5.160000e+03	5.200000e+03	1.211091e-07	1.581683e-07	1.581683e-07
5.160000e+03	5.200000e+03	1.211091e-07	1.581683e-07	1.581683e-07
5.160000e+03	5.200000e+03	9.963341e-08	1.304609e-07	1.304609e-07
5.160000e+03	5.200000e+03	9.963341e-08	1.304609e-07	1.304609e-07
5.200000e+03	5.240000e+03	7.838767e-08	1.026224e-07	1.026224e-07
5.200000e+03	5.240000e+03	7.838767e-08	1.026224e-07	1.026224e-07
5.200000e+03	5.240000e+03	6.919360e-08	9.078965e-08	9.078965e-08
5.200000e+03	5.240000e+03	6.919360e-08	9.078965e-08	9.078965e-08
5.240000e+03	5.280000e+03	5.966237e-08	7.868427e-08	7.868427e-08
5.240000e+03	5.280000e+03	6.696576e-08	8.798395e-08	8.798395e-08
5.240000e+03	5.280000e+03	6.696576e-08	8.798395e-08	8.798395e-08
5.240000e+03	5.280000e+03	5.966237e-08	7.868427e-08	7.868427e-08
5.280000e+03	5.320000e+03	6.870909e-08	9.284378e-08	9.284378e-08
5.280000e+03	5.320000e+03	6.870909e-08	9.284378e-08	9.284378e-08
5.280000e+03	5.320000e+03	6.351474e-08	8.557365e-08	8.557365e-08
5.280000e+03	5.320000e+03	6.351474e-08	8.557365e-08	8.557365e-08
5.320000e+03	5.360000e+03	3.745151e-08	4.953586e-08	4.953586e-08
5.320000e+03	5.360000e+03	4.707985e-08	6.238398e-08	6.238398e-08
5.320000e+03	5.360000e+03	4.707985e-08	6.238398e-08	6.238398e-08
5.320000e+03	5.360000e+03	3.745151e-08	4.953586e-08	4.953586e-08
5.360000e+03	5.400000e+03	4.800973e-08	6.321553e-08	6.321553e-08
5.360000e+03	5.400000e+03	4.800973e-08	6.321553e-08	6.321553e-08
5.360000e+03	5.400000e+03	4.060810e-08	5.344573e-08	5.344573e-08
5.360000e+03	5.400000e+03	4.060810e-08	5.344573e-08	5.344573e-08
5.400000e+03	5.440000e+03	4.833530e-08	6.407287e-08	6.407287e-08
5.400000e+03	5.440000e+03	4.833530e-08	6.407287e-08	6.407287e-08
5.400000e+03	5.440000e+03	5.235939e-08	6.949440e-08	6.949440e-08
5.400000e+03	5.440000e+03	5.235939e-08	6.949440e-08	6.949440e-08
5.440000e+03	5.480000e+03	6.486580e-08	8.614654e-08	8.614654e-08
5.440000e+03	5.480000e+03	6.486580e-08	8.614654e-08	8.614654e-08
5.440000e+03	5.480000e+03	5.161474e-08	6.850844e-08	6.850844e-08
5.440000e+03	5.480000e+03	5.161474e-08	6.850844e-08	6.850844e-08
5.480000e+03	5.520000e+03	5.536165e-08	7.330211e-08	7.330211e-08
5.480000e+03	5.520000e+03	5.536165e-08	7.330211e-08	7.330211e-08
5.480000e+03	5.520000e+03	6.145454e-08	8.137093e-08	8.137093e-08
5.480000e+03	5.520000e+03	6.145454e-08	8.137093e-08	8.137093e-08
5.520000e+03	5.560000e+03	2.913846e-08	3.858564e-08	3.858564e-08
5.520000e+03	5.560000e+03	2.913846e-08	3.858564e-08	3.858564e-08
5.520000e+03	5.560000e+03	2.915574e-08	3.877507e-08	3.877507e-08
5.520000e+03	5.560000e+03	2.915574e-08	3.877507e-08	3.877507e-08
5.560000e+03	5.600000e+03	5.691845e-08	7.598890e-08	7.598890e-08
5.560000e+03	5.600000e+03	5.691845e-08	7.598890e-08	7.598890e-08
5.560000e+03	5.600000e+03	5.469545e-08	7.303484e-08	7.303484e-08
5.560000e+03	5.600000e+03	5.469545e-08	7.303484e-08	7.303484e-08
5.600000e+03	5.640000e+03	1.019906e-07	1.356342e-07	1.356342e-07
5.600000e+03	5.640000e+03	8.952266e-08	1.188082e-07	1.188082e-07
5.600000e+03	5.640000e+03	8.952266e-08	1.188082e-07	1.188082e-07
5.600000e+03	5.640000e+03	1.019906e-07	1.356342e-07	1.356342e-07
5.640000e+03	5.680000e+03	1.123963e-07	1.496462e-07	1.496462e-07
5.640000e+03	5.680000e+03	1.123963e-07	1.496462e-07	1.496462e-07
5.640000e+03	5.680000e+03	1.029374e-07	1.365003e-07	1.365003e-07
5.640000e+03	5.680000e+03	1.029374e-07	1.365003e-07	1.365003e-07
5.680000e+03	5.720000e+03	3.928380e-08	5.185752e-08	5.185752e-08
5.680000e+03	5.720000e+03	3.623353e-08	4.806566e-08	4.806566e-08
5.680000e+03	5.720000e+03	3.623353e-08	4.806566e-08	4.806566e-08
5.680000e+03	5.720000e+03	3.928380e-08	5.185752e-08	5.185752e-08
5.720000e+03	5.760000e+03	3.946064e-08	5.290747e-08	5.290747e-08
5.720000e+03	5.760000e+03	3.946064e-08	5.290747e-08	5.290747e-08
5.720000e+03	5.760000e+03	4.962908e-08	6.599198e-08	6.599198e-08
5.720000e+03	5.760000e+03	4.962908e-08	6.599198e-08	6.599198e-08
5.760000e+03	5.800000e+03	2.439833e-08	3.279079e-08	3.279079e-08
5.760000e+03	5.800000e+03	2.439833e-08	3.279079e-08	3.279079e-08
5.760000e+03	5.800000e+03	2.922286e-08	3.923870e-08	3.923870e-08
5.760000e+03	5.800000e+03	2.922286e-08	3.923870e-08	3.923870e-08
5.800000e+03	5.840000e+03	1.798580e-08	2.393045e-08	2.393045e-08
5.800000e+03	5.840000e+03	1.798580e-08	2.393045e-08	2.393045e-08
5.800000e+03	5.840000e+03	1.883144e-08	2.504197e-08	2.504197e-08
5.800000e+03	5.840000e+03	1.883144e-08	2.504197e-08	2.504197e-08
5.840000e+03	5.880000e+03	3.039821e-08	4.071770e-08	4.071770e-08
5.840000e+03	5.880000e+03	2.919102e-08	3.917462e-08	3.917462e-08
5.840000e+03	5.880000e+03	3.039821e-08	4.071770e-08	4.071770e-08
5.840000e+03	5.880000e+03	2.919102e-08	3.917462e-08	3.917462e-08
5.880000e+03	5.920000e+03	1.971086e-08	2.644048e-08	2.644048e-08
5.880000e+03	5.920000e+03	1.971086e-08	2.644048e-08	2.644048e-08
5.880000e+03	5.920000e+03	1.959880e-08	2.629315e-08	2.629315e-08
5.880000e+03	5.920000e+03	1.959880e-08	2.629315e-08	2.629315e-08
5.920000e+03	5.960000e+03	1.642245e-08	2.198290e-08	2.198290e-08
5.920000e+03	5.960000e+03	1.642245e-08	2.198290e-08	2.198290e-08
5.920000e+03	5.960000e+03	2.356965e-08	3.188919e-08	3.188919e-08
5.920000e+03	5.960000e+03	2.356965e-08	3.188919e-08	3.188919e-08
5.960000e+03	6.000000e+03	3.338291e-08	4.498034e-08	4.498034e-08
5.960000e+03	6.000000e+03	5.480305e-08	7.277050e-08	7.277050e-08
5.960000e+03	6.000000e+03	5.480305e-08	7.277050e-08	7.277050e-08
5.960000e+03	6.000000e+03	3.338291e-08	4.498034e-08	4.498034e-08
6.000000e+03	6.040000e+03	4.359042e-08	5.802786e-08	5.802786e-08
6.000000e+03	6.040000e+03	4.359042e-08	5.802786e-08	5.802786e-08
6.000000e+03	6.040000e+03	3.781766e-08	5.044491e-08	5.044491e-08
6.000000e+03	6.040000e+03	3.781766e-08	5.044491e-08	5.044491e-08
6.040000e+03	6.080000e+03	4.335439e-08	5.803340e-08	5.803340e-08
6.040000e+03	6.080000e+03	4.287704e-08	5.755918e-08	5.755918e-08
6.040000e+03	6.080000e+03	4.287704e-08	5.755918e-08	5.755918e-08
6.040000e+03	6.080000e+03	4.335439e-08	5.803340e-08	5.803340e-08
6.080000e+03	6.120000e+03	2.069403e-08	2.795069e-08	2.795069e-08
6.080000e+03	6.120000e+03	2.069403e-08	2.795069e-08	2.795069e-08
6.080000e+03	6.120000e+03	1.781329e-08	2.407007e-08	2.407007e-08
6.080000e+03	6.120000e+03	1.781329e-08	2.407007e-08	2.407007e-08
6.120000e+03	6.160000e+03	3.580019e-08	4.823627e-08	4.823627e-08
6.120000e+03	6.160000e+03	3.580019e-08	4.823627e-08	4.823627e-08
6.120000e+03	6.160000e+03	3.352772e-08	4.512166e-08	4.512166e-08
6.120000e+03	6.160000e+03	3.352772e-08	4.512166e-08	4.512166e-08
6.160000e+03	6.200000e+03	2.067288e-08	2.745048e-08	2.745048e-08
6.160000e+03	6.200000e+03	2.067288e-08	2.745048e-08	2.745048e-08
6.160000e+03	6.200000e+03	1.738585e-08	2.313265e-08	2.313265e-08
6.160000e+03	6.200000e+03	1.738585e-08	2.313265e-08	2.313265e-08
6.200000e+03	6.240000e+03	3.990193e-08	5.343164e-08	5.343164e-08
6.200000e+03	6.240000e+03	3.990193e-08	5.343164e-08	5.343164e-08
6.200000e+03	6.240000e+03	4.321970e-08	5.783895e-08	5.783895e-08
6.200000e+03	6.240000e+03	4.321970e-08	5.783895e-08	5.783895e-08
6.240000e+03	6.280000e+03	1.858970e-08	2.521896e-08	2.521896e-08
6.240000e+03	6.280000e+03	1.858970e-08	2.521896e-08	2.521896e-08
6.240000e+03	6.280000e+03	1.841468e-08	2.496877e-08	2.496877e-08
6.240000e+03	6.280000e+03	1.841468e-08	2.496877e-08	2.496877e-08
6.280000e+03	6.320000e+03	2.134103e-08	2.949839e-08	2.949839e-08
6.280000e+03	6.320000e+03	2.134103e-08	2.949839e-08	2.949839e-08
6.280000e+03	6.320000e+03	1.856299e-08	2.555279e-08	2.555279e-08
6.280000e+03	6.320000e+03	1.856299e-08	2.555279e-08	2.555279e-08
6.320000e+03	6.360000e+03	1.807252e-08	2.421442e-08	2.421442e-08
6.320000e+03	6.360000e+03	2.210405e-08	2.962301e-08	2.962301e-08
6.320000e+03	6.360000e+03	2.210405e-08	2.962301e-08	2.962301e-08
6.320000e+03	6.360000e+03	1.807252e-08	2.421442e-08	2.421442e-08
6.360000e+03	6.400000e+03	2.119463e-08	2.874601e-08	2.874601e-08
6.360000e+03	6.400000e+03	2.119463e-08	2.874601e-08	2.874601e-08
6.360000e+03	6.400000e+03	1.785376e-08	2.416605e-08	2.416605e-08
6.360000e+03	6.400000e+03	1.785376e-08	2.416605e-08	2.416605e-08
6.400000e+03	6.440000e+03	2.195295e-08	2.956719e-08	2.956719e-08
6.400000e+03	6.440000e+03	2.419971e-08	3.233026e-08	3.233026e-08
6.400000e+03	6.440000e+03	2.419971e-08	3.233026e-08	3.233026e-08
6.400000e+03	6.440000e+03	2.195295e-08	2.956719e-08	2.956719e-08
6.440000e+03	6.480000e+03	9.408364e-09	1.275007e-08	1.275007e-08
6.440000e+03	6.480000e+03	9.408364e-09	1.275007e-08	1.275007e-08
6.440000e+03	6.480000e+03	9.094390e-09	1.230957e-08	1.230957e-08
6.440000e+03	6.480000e+03	9.094390e-09	1.230957e-08	1.230957e-08
6.480000e+03	6.520000e+03	1.522696e-08	2.105438e-08	2.105438e-08
6.480000e+03	6.520000e+03	1.522696e-08	2.105438e-08	2.105438e-08
6.480000e+03	6.520000e+03	1.354911e-08	1.863052e-08	1.863052e-08
6.480000e+03	6.520000e+03	1.354911e-08	1.863052e-08	1.863052e-08
6.520000e+03	6.560000e+03	1.269603e-08	1.724803e-08	1.724803e-08
6.520000e+03	6.560000e+03	1.269603e-08	1.724803e-08	1.724803e-08
6.520000e+03	6.560000e+03	1.240500e-08	1.692335e-08	1.692335e-08
6.520000e+03	6.560000e+03	1.240500e-08	1.692335e-08	1.692335e-08
6.560000e+03	6.600000e+03	2.474435e-08	3.361133e-08	3.361133e-08
6.560000e+03	6.600000e+03	2.205029e-08	2.996553e-08	2.996553e-08
6.560000e+03	6.600000e+03	2.474435e-08	3.361133e-08	3.361133e-08
6.560000e+03	6.600000e+03	2.205029e-08	2.996553e-08	2.996553e-08
6.600000e+03	6.640000e+03	5.382679e-09	7.452554e-09	7.452554e-09
6.600000e+03	6.640000e+03	5.382679e-09	7.452554e-09	7.452554e-09
6.600000e+03	6.640000e+03	5.341035e-09	7.387225e-09	7.387225e-09
6.600000e+03	6.640000e+03	5.341035e-09	7.387225e-09	7.387225e-09
6.640000e+03	6.680000e+03	1.780379e-08	2.426493e-08	2.426493e-08
6.640000e+03	6.680000e+03	1.780379e-08	2.426493e-08	2.426493e-08
6.640000e+03	6.680000e+03	1.429154e-08	1.944194e-08	1.944194e-08
6.640000e+03	6.680000e+03	1.429154e-08	1.944194e-08	1.944194e-08
6.680000e+03	6.720000e+03	8.324732e-09	1.133052e-08	1.133052e-08
6.680000e+03	6.720000e+03	6.949873e-09	9.472439e-09	9.472439e-09
6.680000e+03	6.720000e+03	6.949873e-09	9.472439e-09	9.472439e-09
6.680000e+03	6.720000e+03	8.324732e-09	1.133052e-08	1.133052e-08
6.720000e+03	6.760000e+03	1.104576e-08	1.521648e-08	1.521648e-08
6.720000e+03	6.760000e+03	1.104576e-08	1.521648e-08	1.521648e-08
6.720000e+03	6.760000e+03	1.049116e-08	1.441245e-08	1.441245e-08
6.720000e+03	6.760000e+03	1.049116e-08	1.441245e-08	1.441245e-08
6.760000e+03	6.800000e+03	1.181022e-08	1.617975e-08	1.617975e-08
6.760000e+03	6.800000e+03	1.543257e-08	2.109601e-08	2.109601e-08
6.760000e+03	6.800000e+03	1.543257e-08	2.109601e-08	2.109601e-08
6.760000e+03	6.800000e+03	1.181022e-08	1.617975e-08	1.617975e-08
6.800000e+03	6.840000e+03	4.593408e-09	6.287013e-09	6.287013e-09
6.800000e+03	6.840000e+03	4.593408e-09	6.287013e-09	6.287013e-09
6.800000e+03	6.840000e+03	4.032731e-09	5.520834e-09	5.520834e-09
6.800000e+03	6.840000e+03	4.032731e-09	5.520834e-09	5.520834e-09
6.840000e+03	6.880000e+03	8.015531e-09	1.090888e-08	1.090888e-08
6.840000e+03	6.880000e+03	8.015531e-09	1.090888e-08	1.090888e-08
6.840000e+03	6.880000e+03	8.240324e-09	1.120289e-08	1.120289e-08
6.840000e+03	6.880000e+03	8.240324e-09	1.120289e-08	1.120289e-08
6.880000e+03	6.920000e+03	8.866581e-09	1.207082e-08	1.207082e-08
6.880000e+03	6.920000e+03	8.866581e-09	1.207082e-08	1.207082e-08
6.880000e+03	6.920000e+03	7.773184e-09	1.061309e-08	1.061309e-08
6.880000e+03	6.920000e+03	7.773184e-09	1.061309e-08	1.061309e-08
6.920000e+03	6.960000e+03	1.193555e-08	1.635785e-08	1.635785e-08
6.920000e+03	6.960000e+03	9.785499e-09	1.336033e-08	1.336033e-08
6.920000e+03	6.960000e+03	1.193555e-08	1.635785e-08	1.635785e-08
6.920000e+03	6.960000e+03	9.785499e-09	1.336033e-08	1.336033e-08
6.960000e+03	7.000000e+03	4.915763e-09	6.729469e-09	6.729469e-09
6.960000e+03	7.000000e+03	4.915763e-09	6.729469e-09	6.729469e-09
6.960000e+03	7.000000e+03	7.394152e-09	1.010983e-08	1.010983e-08
6.960000e+03	7.000000e+03	7.394152e-09	1.010983e-08	1.010983e-08
7.000000e+03	7.040000e+03	6.632839e-09	8.985181e-09	8.985181e-09
7.000000e+03	7.040000e+03	6.632839e-09	8.985181e-09	8.985181e-09
7.000000e+03	7.040000e+03	5.965125e-09	8.123878e-09	8.123878e-09
7.000000e+03	7.040000e+03	5.965125e-09	8.123878e-09	8.123878e-09
7.040000e+03	7.080000e+03	2.049616e-09	2.788606e-09	2.788606e-09
7.040000e+03	7.080000e+03	2.049616e-09	2.788606e-09	2.788606e-09
7.040000e+03	7.080000e+03	4.575864e-09	6.327253e-09	6.327253e-09
7.040000e+03	7.080000e+03	4.575864e-09	6.327253e-09	6.327253e-09
7.080000e+03	7.120000e+03	5.321616e-09	7.355751e-09	7.355751e-09
7.080000e+03	7.120000e+03	5.321616e-09	7.355751e-09	7.355751e-09
7.080000e+03	7.120000e+03	4.604410e-09	6.244966e-09	6.244966e-09
7.080000e+03	7.120000e+03	4.604410e-09	6.244966e-09	6.244966e-09
7.120000e+03	7.160000e+03	9.184269e-09	1.276378e-08	1.276378e-08
7.120000e+03	7.160000e+03	9.184269e-09	1.276378e-08	1.276378e-08
7.120000e+03	7.160000e+03	7.091060e-09	9.835272e-09	9.835272e-09
7.120000e+03	7.160000e+03	7.091060e-09	9.835272e-09	9.835272e-09
7.160000e+03	7.200000e+03	3.780001e-09	5.227444e-09	5.227444e-09
7.160000e+03	7.200000e+03	3.780001e-09	5.227444e-09	5.227444e-09
7.160000e+03	7.200000e+03	2.803421e-09	3.872761e-09	3.872761e-09
7.160000e+03	7.200000e+03	2.803421e-09	3.872761e-09	3.872761e-09
7.200000e+03	7.240000e+03	2.866501e-09	3.976868e-09	3.976868e-09
7.200000e+03	7.240000e+03	2.866501e-09	3.976868e-09	3.976868e-09
7.200000e+03	7.240000e+03	2.825975e-09	3.905706e-09	3.905706e-09
7.200000e+03	7.240000e+03	2.825975e-09	3.905706e-09	3.905706e-09
7.240000e+03	7.280000e+03	1.652277e-09	2.275220e-09	2.275220e-09
7.240000e+03	7.280000e+03	1.652277e-09	2.275220e-09	2.275220e-09
7.240000e+03	7.280000e+03	1.571794e-09	2.155445e-09	2.155445e-09
7.240000e+03	7.280000e+03	1.571794e-09	2.155445e-09	2.155445e-09
7.280000e+03	7.320000e+03	6.526899e-09	9.059040e-09	9.059040e-09
7.280000e+03	7.320000e+03	4.879819e-09	6.770076e-09	6.770076e-09
7.280000e+03	7.320000e+03	4.879819e-09	6.770076e-09	6.770076e-09
7.280000e+03	7.320000e+03	6.526899e-09	9.059040e-09	9.059040e-09
7.320000e+03	7.360000e+03	2.043488e-09	2.838979e-09	2.838979e-09
7.320000e+03	7.360000e+03	2.043488e-09	2.838979e-09	2.838979e-09
7.320000e+03	7.360000e+03	1.915533e-09	2.666618e-09	2.666618e-09
7.320000e+03	7.360000e+03	1.915533e-09	2.666618e-09	2.666618e-09
7.360000e+03	7.400000e+03	4.680706e-09	6.441261e-09	6.441261e-09
7.360000e+03	7.400000e+03	3.884653e-09	5.350208e-09	5.350208e-09
7.360000e+03	7.400000e+03	3.884653e-09	5.350208e-09	5.350208e-09
7.360000e+03	7.400000e+03	4.680706e-09	6.441261e-09	6.441261e-09
7.400000e+03	7.440000e+03	3.749374e-09	5.256214e-09	5.256214e-09
7.400000e+03	7.440000e+03	3.749374e-09	5.256214e-09	5.256214e-09
7.400000e+03	7.440000e+03	2.955410e-09	4.142485e-09	4.142485e-09
7.400000e+03	7.440000e+03	2.955410e-09	4.142485e-09	4.142485e-09
7.440000e+03	7.480000e+03	6.076678e-09	8.651403e-09	8.651403e-09
7.440000e+03	7.480000e+03	5.004077e-09	7.129059e-09	7.129059e-09
7.440000e+03	7.480000e+03	5.004077e-09	7.129059e-09	7.129059e-09
7.440000e+03	7.480000e+03	6.076678e-09	8.651403e-09	8.651403e-09
7.480000e+03	7.520000e+03	2.125579e-09	2.916099e-09	2.916099e-09
7.480000e+03	7.520000e+03	2.125579e-09	2.916099e-09	2.916099e-09
7.480000e+03	7.520000e+03	1.889075e-09	2.602373e-09	2.602373e-09
7.480000e+03	7.520000e+03	1.889075e-09	2.602373e-09	2.602373e-09
7.520000e+03	7.560000e+03	5.686748e-09	7.831181e-09	7.831181e-09
7.520000e+03	7.560000e+03	5.686748e-09	7.831181e-09	7.831181e-09
7.520000e+03	7.560000e+03	4.731290e-09	6.534841e-09	6.534841e-09
7.520000e+03	7.560000e+03	4.731290e-09	6.534841e-09	6.534841e-09
7.560000e+03	7.600000e+03	4.240820e-09	6.050616e-09	6.050616e-09
7.560000e+03	7.600000e+03	4.240820e-09	6.050616e-09	6.050616e-09
7.560000e+03	7.600000e+03	3.382955e-09	4.830557e-09	4.830557e-09
7.560000e+03	7.600000e+03	3.382955e-09	4.830557e-09	4.830557e-09
7.600000e+03	7.640000e+03	3.045817e-09	4.269743e-09	4.269743e-09
7.600000e+03	7.640000e+03	3.045817e-09	4.269743e-09	4.269743e-09
7.600000e+03	7.640000e+03	1.347303e-09	1.894997e-09	1.894997e-09
7.600000e+03	7.640000e+03	1.347303e-09	1.894997e-09	1.894997e-09
7.640000e+03	7.680000e+03	2.420549e-09	3.341002e-09	3.341002e-09
7.640000e+03	7.680000e+03	2.170669e-09	3.011864e-09	3.011864e-09
7.640000e+03	7.680000e+03	2.170669e-09	3.011864e-09	3.011864e-09
7.640000e+03	7.680000e+03	2.420549e-09	3.341002e-09	3.341002e-09
7.680000e+03	7.720000e+03	3.915436e-09	5.466916e-09	5.466916e-09
7.680000e+03	7.720000e+03	3.915436e-09	5.466916e-09	5.466916e-09
7.680000e+03	7.720000e+03	3.630319e-09	5.075760e-09	5.075760e-09
7.680000e+03	7.720000e+03	3.630319e-09	5.075760e-09	5.075760e-09
7.720000e+03	7.760000e+03	3.838240e-09	5.322880e-09	5.322880e-09
7.720000e+03	7.760000e+03	3.085048e-09	4.292733e-09	4.292733e-09
7.720000e+03	7.760000e+03	3.085048e-09	4.292733e-09	4.292733e-09
7.720000e+03	7.760000e+03	3.838240e-09	5.322880e-09	5.322880e-09
7.760000e+03	7.800000e+03	2.243430e-09	3.150284e-09	3.150284e-09
7.760000e+03	7.800000e+03	2.243430e-09	3.150284e-09	3.150284e-09
7.760000e+03	7.800000e+03	1.836598e-09	2.580349e-09	2.580349e-09
7.760000e+03	7.800000e+03	1.836598e-09	2.580349e-09	2.580349e-09
7.800000e+03	7.840000e+03	1.581802e-09	2.247072e-09	2.247072e-09
7.800000e+03	7.840000e+03	1.515735e-09	2.144077e-09	2.144077e-09
7.800000e+03	7.840000e+03	1.515735e-09	2.144077e-09	2.144077e-09
7.800000e+03	7.840000e+03	1.581802e-09	2.247072e-09	2.247072e-09
7.840000e+03	7.880000e+03	1.218580e-08	1.678950e-08	1.678950e-08
7.840000e+03	7.880000e+03	1.218580e-08	1.678950e-08	1.678950e-08
7.840000e+03	7.880000e+03	7.971141e-09	1.100297e-08	1.100297e-08
7.840000e+03	7.880000e+03	7.971141e-09	1.100297e-08	1.100297e-08
7.880000e+03	7.920000e+03	1.499983e-09	2.090432e-09	2.090432e-09
7.880000e+03	7.920000e+03	1.499983e-09	2.090432e-09	2.090432e-09
7.880000e+03	7.920000e+03	1.845932e-09	2.594673e-09	2.594673e-09
7.880000e+03	7.920000e+03	1.845932e-09	2.594673e-09	2.594673e-09
7.920000e+03	7.960000e+03	2.028089e-09	2.827285e-09	2.827285e-09
7.920000e+03	7.960000e+03	2.028089e-09	2.827285e-09	2.827285e-09
7.920000e+03	7.960000e+03	1.782434e-09	2.480958e-09	2.480958e-09
7.920000e+03	7.960000e+03	1.782434e-09	2.480958e-09	2.480958e-09
7.960000e+03	8.000000e+03	6.925739e-10	9.696787e-10	9.696787e-10
7.960000e+03	8.000000e+03	6.925739e-10	9.696787e-10	9.696787e-10
7.960000e+03	8.000000e+03	8.115274e-10	1.139094e-09	1.139094e-09
7.960000e+03	8.000000e+03	8.115274e-10	1.139094e-09	1.139094e-09
8.000000e+03	8.040000e+03	1.248406e-09	1.798656e-09	1.798656e-09
8.000000e+03	8.040000e+03	1.248406e-09	1.798656e-09	1.798656e-09
8.000000e+03	8.040000e+03	1.220257e-09	1.746445e-09	1.746445e-09
8.000000e+03	8.040000e+03	1.220257e-09	1.746445e-09	1.746445e-09
8.040000e+03	8.080000e+03	2.068342e-09	2.950499e-09	2.950499e-09
8.040000e+03	8.080000e+03	2.068342e-09	2.950499e-09	2.950499e-09
8.040000e+03	8.080000e+03	1.605869e-09	2.288260e-09	2.288260e-09
8.040000e+03	8.080000e+03	1.605869e-09	2.288260e-09	2.288260e-09
8.080000e+03	8.120000e+03	8.081147e-10	1.137866e-09	1.137866e-09
8.080000e+03	8.120000e+03	8.081147e-10	1.137866e-09	1.137866e-09
8.080000e+03	8.120000e+03	7.605627e-10	1.071335e-09	1.071335e-09
8.080000e+03	8.120000e+03	7.605627e-10	1.071335e-09	1.071335e-09
8.120000e+03	8.160000e+03	1.349639e-09	1.915235e-09	1.915235e-09
8.120000e+03	8.160000e+03	1.349639e-09	1.915235e-09	1.915235e-09
8.120000e+03	8.160000e+03	1.196005e-09	1.690503e-09	1.690503e-09
8.120000e+03	8.160000e+03	1.196005e-09	1.690503e-09	1.690503e-09
8.160000e+03	8.200000e+03	5.282204e-10	7.376764e-10	7.376764e-10
8.160000e+03	8.200000e+03	5.282204e-10	7.376764e-10	7.376764e-10
8.160000e+03	8.200000e+03	4.802000e-10	6.692485e-10	6.692485e-10
8.160000e+03	8.200000e+03	4.802000e-10	6.692485e-10	6.692485e-10
8.200000e+03	8.240000e+03	9.285552e-10	1.323561e-09	1.323561e-09
8.200000e+03	8.240000e+03	9.285552e-10	1.323561e-09	1.323561e-09
8.200000e+03	8.240000e+03	7.038232e-10	1.002836e-09	1.002836e-09
8.200000e+03	8.240000e+03	7.038232e-10	1.002836e-09	1.002836e-09
8.240000e+03	8.280000e+03	1.917714e-09	2.647551e-09	2.647551e-09
8.240000e+03	8.280000e+03	1.917714e-09	2.647551e-09	2.647551e-09
8.240000e+03	8.280000e+03	1.859940e-09	2.589160e-09	2.589160e-09
8.240000e+03	8.280000e+03	1.859940e-09	2.589160e-09	2.589160e-09
8.280000e+03	8.320000e+03	1.383010e-09	1.974634e-09	1.974634e-09
8.280000e+03	8.320000e+03	1.383010e-09	1.974634e-09	1.974634e-09
8.280000e+03	8.320000e+03	1.384769e-09	1.968611e-09	1.968611e-09
8.280000e+03	8.320000e+03	1.384769e-09	1.968611e-09	1.968611e-09
8.320000e+03	8.360000e+03	5.211033e-10	7.343388e-10	7.343388e-10
8.320000e+03	8.360000e+03	5.211033e-10	7.343388e-10	7.343388e-10
8.320000e+03	8.360000e+03	6.972192e-10	9.900659e-10	9.900659e-10
8.320000e+03	8.360000e+03	6.972192e-10	9.900659e-10	9.900659e-10
8.360000e+03	8.400000e+03	3.707708e-10	5.234665e-10	5.234665e-10
8.360000e+03	8.400000e+03	3.707708e-10	5.234665e-10	5.234665e-10
8.360000e+03	8.400000e+03	2.926411e-10	4.115707e-10	4.115707e-10
8.360000e+03	8.400000e+03	2.926411e-10	4.115707e-10	4.115707e-10
8.400000e+03	8.440000e+03	1.382442e-10	1.945660e-10	1.945660e-10
8.400000e+03	8.440000e+03	1.382442e-10	1.945660e-10	1.945660e-10
8.400000e+03	8.440000e+03	1.759139e-10	2.481411e-10	2.481411e-10
8.400000e+03	8.440000e+03	1.759139e-10	2.481411e-10	2.481411e-10
8.440000e+03	8.480000e+03	9.320927e-10	1.321165e-09	1.321165e-09
8.440000e+03	8.480000e+03	9.320927e-10	1.321165e-09	1.321165e-09
8.440000e+03	8.480000e+03	8.505599e-10	1.206062e-09	1.206062e-09
8.440000e+03	8.480000e+03	8.505599e-10	1.206062e-09	1.206062e-09
8.480000e+03	8.520000e+03	1.739788e-10	2.444128e-10	2.444128e-10
8.480000e+03	8.520000e+03	1.739788e-10	2.444128e-10	2.444128e-10
8.480000e+03	8.520000e+03	1.654817e-10	2.285493e-10	2.285493e-10
8.480000e+03	8.520000e+03	1.654817e-10	2.285493e-10	2.285493e-10
8.520000e+03	8.560000e+03	1.085275e-10	1.531228e-10	1.531228e-10
8.520000e+03	8.560000e+03	1.085275e-10	1.531228e-10	1.531228e-10
8.520000e+03	8.560000e+03	1.194939e-10	1.679404e-10	1.679404e-10
8.520000e+03	8.560000e+03	1.194939e-10	1.679404e-10	1.679404e-10
8.560000e+03	8.600000e+03	2.666852e-10	3.701914e-10	3.701914e-10
8.560000e+03	8.600000e+03	2.666852e-10	3.701914e-10	3.701914e-10
8.560000e+03	8.600000e+03	2.394467e-10	3.340833e-10	3.340833e-10
8.560000e+03	8.600000e+03	2.394467e-10	3.340833e-10	3.340833e-10
8.600000e+03	8.640000e+03	2.223581e-10	3.168300e-10	3.168300e-10
8.600000e+03	8.640000e+03	2.223581e-10	3.168300e-10	3.168300e-10
8.600000e+03	8.640000e+03	2.617071e-10	3.738150e-10	3.738150e-10
8.600000e+03	8.640000e+03	2.617071e-10	3.738150e-10	3.738150e-10
8.640000e+03	8.680000e+03	1.533134e-10	2.144119e-10	2.144119e-10
8.640000e+03	8.680000e+03	1.533134e-10	2.144119e-10	2.144119e-10
8.640000e+03	8.680000e+03	2.021266e-10	2.802906e-10	2.802906e-10
8.640000e+03	8.680000e+03	2.021266e-10	2.802906e-10	2.802906e-10
8.680000e+03	8.720000e+03	7.928765e-11	1.118163e-10	1.118163e-10
8.680000e+03	8.720000e+03	7.928765e-11	1.118163e-10	1.118163e-10
8.680000e+03	8.720000e+03	8.315716e-11	1.196906e-10	1.196906e-10
8.680000e+03	8.720000e+03	8.315716e-11	1.196906e-10	1.196906e-10
8.720000e+03	8.760000e+03	6.693917e-11	9.370789e-11	9.370789e-11
8.720000e+03	8.760000e+03	7.069355e-11	9.954838e-11	9.954838e-11
8.720000e+03	8.760000e+03	7.069355e-11	9.954838e-11	9.954838e-11
8.720000e+03	8.760000e+03	6.693917e-11	9.370789e-11	9.370789e-11
8.760000e+03	8.800000e+03	3.290500e-10	4.811500e-10	4.811500e-10
8.760000e+03	8.800000e+03	3.290500e-10	4.811500e-10	4.811500e-10
8.760000e+03	8.800000e+03	3.836038e-10	5.540372e-10	5.540372e-10
8.760000e+03	8.800000e+03	3.836038e-10	5.540372e-10	5.540372e-10
8.800000e+03	8.840000e+03	2.704281e-10	3.796259e-10	3.796259e-10
8.800000e+03	8.840000e+03	2.637069e-10	3.724821e-10	3.724821e-10
8.800000e+03	8.840000e+03	2.637069e-10	3.724821e-10	3.724821e-10
8.800000e+03	8.840000e+03	2.704281e-10	3.796259e-10	3.796259e-10
8.840000e+03	8.880000e+03	3.558387e-10	5.274719e-10	5.274719e-10
8.840000e+03	8.880000e+03	3.558387e-10	5.274719e-10	5.274719e-10
8.840000e+03	8.880000e+03	2.905738e-10	4.257248e-10	4.257248e-10
8.840000e+03	8.880000e+03	2.905738e-10	4.257248e-10	4.257248e-10
8.880000e+03	8.920000e+03	1.458231e-10	2.090199e-10	2.090199e-10
8.880000e+03	8.920000e+03	1.398192e-10	1.993417e-10	1.993417e-10
8.880000e+03	8.920000e+03	1.398192e-10	1.993417e-10	1.993417e-10
8.880000e+03	8.920000e+03	1.458231e-10	2.090199e-10	2.090199e-10
8.920000e+03	8.960000e+03	1.089433e-10	1.595514e-10	1.595514e-10
8.920000e+03	8.960000e+03	1.089433e-10	1.595514e-10	1.595514e-10
8.920000e+03	8.960000e+03	1.221202e-10	1.787405e-10	1.787405e-10
8.920000e+03	8.960000e+03	1.221202e-10	1.787405e-10	1.787405e-10
8.960000e+03	9.000000e+03	5.215804e-11	7.471551e-11	7.471551e-11
8.960000e+03	9.000000e+03	5.215804e-11	7.471551e-11	7.471551e-11
8.960000e+03	9.000000e+03	1.027783e-10	1.475630e-10	1.475630e-10
8.960000e+03	9.000000e+03	1.027783e-10	1.475630e-10	1.475630e-10
9.000000e+03	9.040000e+03	6.181559e-11	8.706974e-11	8.706974e-11
9.000000e+03	9.040000e+03	6.181559e-11	8.706974e-11	8.706974e-11
9.000000e+03	9.040000e+03	6.789916e-11	9.663588e-11	9.663588e-11
9.000000e+03	9.040000e+03	6.789916e-11	9.663588e-11	9.663588e-11
9.040000e+03	9.080000e+03	1.401765e-10	1.972481e-10	1.972481e-10
9.040000e+03	9.080000e+03	1.401765e-10	1.972481e-10	1.972481e-10
9.040000e+03	9.080000e+03	1.354156e-10	1.880690e-10	1.880690e-10
9.040000e+03	9.080000e+03	1.354156e-10	1.880690e-10	1.880690e-10
9.080000e+03	9.120000e+03	1.339418e-10	1.936893e-10	1.936893e-10
9.080000e+03	9.120000e+03	1.339418e-10	1.936893e-10	1.936893e-10
9.080000e+03	9.120000e+03	1.407442e-10	2.051604e-10	2.051604e-10
9.080000e+03	9.120000e+03	1.407442e-10	2.051604e-10	2.051604e-10
9.120000e+03	9.160000e+03	6.804448e-11	9.750307e-11	9.750307e-11
9.120000e+03	9.160000e+03	6.804448e-11	9.750307e-11	9.750307e-11
9.120000e+03	9.160000e+03	4.913883e-11	7.045356e-11	7.045356e-11
9.120000e+03	9.160000e+03	4.913883e-11	7.045356e-11	7.045356e-11
9.160000e+03	9.200000e+03	4.627544e-11	6.786053e-11	6.786053e-11
9.160000e+03	9.200000e+03	3.886582e-11	5.675662e-11	5.675662e-11
9.160000e+03	9.200000e+03	3.886582e-11	5.675662e-11	5.675662e-11
9.160000e+03	9.200000e+03	4.627544e-11	6.786053e-11	6.786053e-11
9.200000e+03	9.240000e+03	7.030366e-11	1.050507e-10	1.050507e-10
9.200000e+03	9.240000e+03	7.030366e-11	1.050507e-10	1.050507e-10
9.200000e+03	9.240000e+03	1.009474e-10	1.491879e-10	1.491879e-10
9.200000e+03	9.240000e+03	1.009474e-10	1.491879e-10	1.491879e-10
9.240000e+03	9.280000e+03	2.067354e-11	3.065090e-11	3.065090e-11
9.240000e+03	9.280000e+03	3.282127e-11	4.657446e-11	4.657446e-11
9.240000e+03	9.280000e+03	3.282127e-11	4.657446e-11	4.657446e-11
9.240000e+03	9.280000e+03	2.067354e-11	3.065090e-11	3.065090e-11
9.280000e+03	9.320000e+03	2.630106e-11	3.836243e-11	3.836243e-11
9.280000e+03	9.320000e+03	2.630106e-11	3.836243e-11	3.836243e-11
9.280000e+03	9.320000e+03	4.278258e-11	6.126773e-11	6.126773e-11
9.280000e+03	9.320000e+03	4.278258e-11	6.126773e-11	6.126773e-11
9.320000e+03	9.360000e+03	1.945121e-10	2.790667e-10	2.790667e-10
9.320000e+03	9.360000e+03	1.945121e-10	2.790667e-10	2.790667e-10
9.320000e+03	9.360000e+03	1.443166e-10	2.084192e-10	2.084192e-10
9.320000e+03	9.360000e+03	1.443166e-10	2.084192e-10	2.084192e-10
9.360000e+03	9.400000e+03	4.014012e-11	5.794013e-11	5.794013e-11
9.360000e+03	9.400000e+03	4.014012e-11	5.794013e-11	5.794013e-11
9.360000e+03	9.400000e+03	6.801102e-11	1.016909e-10	1.016909e-10
9.360000e+03	9.400000e+03	6.801102e-11	1.016909e-10	1.016909e-10
9.400000e+03	9.440000e+03	1.966422e-11	2.863632e-11	2.863632e-11
9.400000e+03	9.440000e+03	1.966422e-11	2.863632e-11	2.863632e-11
9.400000e+03	9.440000e+03	2.528636e-11	3.698112e-11	3.698112e-11
9.400000e+03	9.440000e+03	2.528636e-11	3.698112e-11	3.698112e-11
9.440000e+03	9.480000e+03	6.806296e-11	1.021156e-10	1.021156e-10
9.440000e+03	9.480000e+03	6.806296e-11	1.021156e-10	1.021156e-10
9.440000e+03	9.480000e+03	1.317411e-10	1.991536e-10	1.991536e-10
9.440000e+03	9.480000e+03	1.317411e-10	1.991536e-10	1.991536e-10
9.480000e+03	9.520000e+03	5.366457e-11	7.887142e-11	7.887142e-11
9.480000e+03	9.520000e+03	5.366457e-11	7.887142e-11	7.887142e-11
9.480000e+03	9.520000e+03	6.059411e-11	8.909888e-11	8.909888e-11
9.480000e+03	9.520000e+03	6.059411e-11	8.909888e-11	8.909888e-11
9.520000e+03	9.560000e+03	9.726122e-12	1.426072e-11	1.426072e-11
9.520000e+03	9.560000e+03	9.726122e-12	1.426072e-11	1.426072e-11
9.520000e+03	9.560000e+03	8.146029e-12	1.190252e-11	1.190252e-11
9.520000e+03	9.560000e+03	8.146029e-12	1.190252e-11	1.190252e-11
9.560000e+03	9.600000e+03	1.171487e-10	1.711296e-10	1.711296e-10
9.560000e+03	9.600000e+03	1.171487e-10	1.711296e-10	1.711296e-10
9.560000e+03	9.600000e+03	7.017546e-11	1.025444e-10	1.025444e-10
9.560000e+03	9.600000e+03	7.017546e-11	1.025444e-10	1.025444e-10
9.600000e+03	9.640000e+03	1.234431e-10	1.712418e-10	1.712418e-10
9.600000e+03	9.640000e+03	2.047434e-10	2.824635e-10	2.824635e-10
9.600000e+03	9.640000e+03	1.234431e-10	1.712418e-10	1.712418e-10
9.600000e+03	9.640000e+03	2.047434e-10	2.824635e-10	2.824635e-10
9.640000e+03	9.680000e+03	3.670567e-11	5.365463e-11	5.365463e-11
9.640000e+03	9.680000e+03	3.670567e-11	5.365463e-11	5.365463e-11
9.640000e+03	9.680000e+03	3.529070e-11	5.209239e-11	5.209239e-11
9.640000e+03	9.680000e+03	3.529070e-11	5.209239e-11	5.209239e-11
9.680000e+03	9.720000e+03	1.780214e-11	2.646218e-11	2.646218e-11
9.680000e+03	9.720000e+03	1.780214e-11	2.646218e-11	2.646218e-11
9.680000e+03	9.720000e+03	1.527919e-11	2.262379e-11	2.262379e-11
9.680000e+03	9.720000e+03	1.527919e-11	2.262379e-11	2.262379e-11
9.720000e+03	9.760000e+03	3.205427e-11	4.832839e-11	4.832839e-11
9.720000e+03	9.760000e+03	3.205427e-11	4.832839e-11	4.832839e-11
9.720000e+03	9.760000e+03	3.605881e-11	5.435977e-11	5.435977e-11
9.720000e+03	9.760000e+03	3.605881e-11	5.435977e-11	5.435977e-11
9.760000e+03	9.800000e+03	2.935159e-11	4.340865e-11	4.340865e-11
9.760000e+03	9.800000e+03	2.935159e-11	4.340865e-11	4.340865e-11
9.760000e+03	9.800000e+03	1.828378e-11	2.666618e-11	2.666618e-11
9.760000e+03	9.800000e+03	1.828378e-11	2.666618e-11	2.666618e-11
9.800000e+03	9.840000e+03	1.176532e-10	1.668838e-10	1.668838e-10
9.800000e+03	9.840000e+03	1.176532e-10	1.668838e-10	1.668838e-10
9.800000e+03	9.840000e+03	8.552676e-11	1.219628e-10	1.219628e-10
9.800000e+03	9.840000e+03	8.552676e-11	1.219628e-10	1.219628e-10
9.840000e+03	9.880000e+03	2.664059e-11	4.095471e-11	4.095471e-11
9.840000e+03	9.880000e+03	2.664059e-11	4.095471e-11	4.095471e-11
9.840000e+03	9.880000e+03	2.087530e-11	3.210084e-11	3.210084e-11
9.840000e+03	9.880000e+03	2.087530e-11	3.210084e-11	3.210084e-11
9.880000e+03	9.920000e+03	3.994490e-11	5.910686e-11	5.910686e-11
9.880000e+03	9.920000e+03	3.084857e-11	4.562368e-11	4.562368e-11
9.880000e+03	9.920000e+03	3.084857e-11	4.562368e-11	4.562368e-11
9.880000e+03	9.920000e+03	3.994490e-11	5.910686e-11	5.910686e-11
9.920000e+03	9.960000e+03	7.619160e-12	1.128838e-11	1.128838e-11
9.920000e+03	9.960000e+03	7.619160e-12	1.128838e-11	1.128838e-11
9.920000e+03	9.960000e+03	1.149234e-11	1.678144e-11	1.678144e-11
9.920000e+03	9.960000e+03	1.149234e-11	1.678144e-11	1.678144e-11
9.960000e+03	1.000000e+04	4.628781e-12	6.925537e-12	6.925537e-12
9.960000e+03	1.000000e+04	1.091245e-11	1.631235e-11	1.631235e-11
9.960000e+03	1.000000e+04	1.091245e-11	1.631235e-11	1.631235e-11
9.960000e+03	1.000000e+04	4.628781e-12	6.925537e-12	6.925537e-12
1.000000e+04	1.004000e+04	5.176955e-12	7.703338e-12	7.703338e-12
1.000000e+04	1.004000e+04	5.176955e-12	7.703338e-12	7.703338e-12
1.000000e+04	1.004000e+04	1.026898e-11	1.539810e-11	1.539810e-11
1.000000e+04	1.004000e+04	1.026898e-11	1.539810e-11	1.539810e-11
1.004000e+04	1.008000e+04	4.041615e-11	5.934145e-11	5.934145e-11
1.004000e+04	1.008000e+04	4.041615e-11	5.934145e-11	5.934145e-11
1.004000e+04	1.008000e+04	3.093690e-11	4.538634e-11	4.538634e-11
1.004000e+04	1.008000e+04	3.093690e-11	4.538634e-11	4.538634e-11
1.008000e+04	1.012000e+04	1.838017e-12	2.733617e-12	2.733617e-12
1.008000e+04	1.012000e+04	1.838017e-12	2.733617e-12	2.733617e-12
1.008000e+04	1.012000e+04	1.281014e-11	1.913899e-11	1.913899e-11
1.008000e+04	1.012000e+04	1.281014e-11	1.913899e-11	1.913899e-11
1.012000e+04	1.016000e+04	1.006918e-11	1.513107e-11	1.513107e-11
1.012000e+04	1.016000e+04	1.266230e-11	1.898187e-11	1.898187e-11
1.012000e+04	1.016000e+04	1.266230e-11	1.898187e-11	1.898187e-11
1.012000e+04	1.016000e+04	1.006918e-11	1.513107e-11	1.513107e-11
1.016000e+04	1.020000e+04	9.195957e-12	1.397853e-11	1.397853e-11
1.016000e+04	1.020000e+04	7.557331e-12	1.148319e-11	1.148319e-11
1.016000e+04	1.020000e+04	7.557331e-12	1.148319e-11	1.148319e-11
1.016000e+04	1.020000e+04	9.195957e-12	1.397853e-11	1.397853e-11
1.020000e+04	1.024000e+04	1.015576e-11	1.495414e-11	1.495414e-11
1.020000e+04	1.024000e+04	1.015576e-11	1.495414e-11	1.495414e-11
1.020000e+04	1.024000e+04	8.674011e-12	1.279576e-11	1.279576e-11
1.020000e+04	1.024000e+04	8.674011e-12	1.279576e-11	1.279576e-11
1.024000e+04	1.028000e+04	3.011842e-12	4.534017e-12	4.534017e-12
1.024000e+04	1.028000e+04	2.968924e-12	4.460240e-12	4.460240e-12
1.024000e+04	1.028000e+04	2.968924e-12	4.460240e-12	4.460240e-12
1.024000e+04	1.028000e+04	3.011842e-12	4.534017e-12	4.534017e-12
1.028000e+04	1.032000e+04	2.381642e-12	3.668291e-12	3.668291e-12
1.028000e+04	1.032000e+04	2.381642e-12	3.668291e-12	3.668291e-12
1.028000e+04	1.032000e+04	1.842958e-12	2.848963e-12	2.848963e-12
1.028000e+04	1.032000e+04	1.842958e-12	2.848963e-12	2.848963e-12
1.032000e+04	1.036000e+04	3.174631e-12	4.731081e-12	4.731081e-12
1.032000e+04	1.036000e+04	2.460499e-12	3.687195e-12	3.687195e-12
1.032000e+04	1.036000e+04	2.460499e-12	3.687195e-12	3.687195e-12
1.032000e+04	1.036000e+04	3.174631e-12	4.731081e-12	4.731081e-12
1.036000e+04	1.040000e+04	2.072931e-12	3.059873e-12	3.059873e-12
1.036000e+04	1.040000e+04	2.072931e-12	3.059873e-12	3.059873e-12
1.036000e+04	1.040000e+04	1.609650e-12	2.440396e-12	2.440396e-12
1.036000e+04	1.040000e+04	1.609650e-12	2.440396e-12	2.440396e-12
1.040000e+04	1.044000e+04	3.571540e-12	5.444901e-12	5.444901e-12
1.040000e+04	1.044000e+04	3.571540e-12	5.444901e-12	5.444901e-12
1.040000e+04	1.044000e+04	2.859521e-12	4.370680e-12	4.370680e-12
1.040000e+04	1.044000e+04	2.859521e-12	4.370680e-12	4.370680e-12
1.044000e+04	1.048000e+04	4.885779e-12	7.810996e-12	7.810996e-12
1.044000e+04	1.048000e+04	4.885779e-12	7.810996e-12	7.810996e-12
1.044000e+04	1.048000e+04	3.726897e-12	5.945135e-12	5.945135e-12
1.044000e+04	1.048000e+04	3.726897e-12	5.945135e-12	5.945135e-12
1.048000e+04	1.052000e+04	1.366315e-12	2.080443e-12	2.080443e-12
1.048000e+04	1.052000e+04	1.366315e-12	2.080443e-12	2.080443e-12
1.048000e+04	1.052000e+04	6.321744e-13	9.606944e-13	9.606944e-13
1.048000e+04	1.052000e+04	6.321744e-13	9.606944e-13	9.606944e-13
1.052000e+04	1.056000e+04	6.070346e-12	9.452665e-12	9.452665e-12
1.052000e+04	1.056000e+04	4.114568e-12	6.416691e-12	6.416691e-12
1.052000e+04	1.056000e+04	4.114568e-12	6.416691e-12	6.416691e-12
1.052000e+04	1.056000e+04	6.070346e-12	9.452665e-12	9.452665e-12
1.056000e+04	1.060000e+04	8.452349e-13	1.255975e-12	1.255975e-12
1.056000e+04	1.060000e+04	8.452349e-13	1.255975e-12	1.255975e-12
1.056000e+04	1.060000e+04	6.314136e-13	9.357608e-13	9.357608e-13
1.056000e+04	1.060000e+04	6.314136e-13	9.357608e-13	9.357608e-13
1.060000e+04	1.064000e+04	9.671933e-13	1.474610e-12	1.474610e-12
1.060000e+04	1.064000e+04	1.116257e-12	1.692730e-12	1.692730e-12
1.060000e+04	1.064000e+04	1.116257e-12	1.692730e-12	1.692730e-12
1.060000e+04	1.064000e+04	9.671933e-13	1.474610e-12	1.474610e-12
1.064000e+04	1.068000e+04	2.610595e-13	4.152939e-13	4.152939e-13
1.064000e+04	1.068000e+04	2.610595e-13	4.152939e-13	4.152939e-13
1.064000e+04	1.068000e+04	1.923208e-13	3.015269e-13	3.015269e-13
1.064000e+04	1.068000e+04	1.923208e-13	3.015269e-13	3.015269e-13
1.068000e+04	1.072000e+04	5.031830e-13	7.706717e-13	7.706717e-13
1.068000e+04	1.072000e+04	3.637646e-13	5.567756e-13	5.567756e-13
1.068000e+04	1.072000e+04	3.637646e-13	5.567756e-13	5.567756e-13
1.068000e+04	1.072000e+04	5.031830e-13	7.706717e-13	7.706717e-13
1.072000e+04	1.076000e+04	1.163242e-12	1.772460e-12	1.772460e-12
1.072000e+04	1.076000e+04	1.163242e-12	1.772460e-12	1.772460e-12
1.072000e+04	1.076000e+04	1.228719e-12	1.885818e-12	1.885818e-12
1.072000e+04	1.076000e+04	1.228719e-12	1.885818e-12	1.885818e-12
1.076000e+04	1.080000e+04	1.278214e-13	2.054263e-13	2.054263e-13
1.076000e+04	1.080000e+04	1.278214e-13	2.054263e-13	2.054263e-13
1.076000e+04	1.080000e+04	1.227035e-12	1.900385e-12	1.900385e-12
1.076000e+04	1.080000e+04	1.227035e-12	1.900385e-12	1.900385e-12
1.080000e+04	1.084000e+04	3.819158e-13	5.843530e-13	5.843530e-13
1.080000e+04	1.084000e+04	3.819158e-13	5.843530e-13	5.843530e-13
1.080000e+04	1.084000e+04	3.583822e-13	5.492872e-13	5.492872e-13
1.080000e+04	1.084000e+04	3.583822e-13	5.492872e-13	5.492872e-13
1.084000e+04	1.088000e+04	6.970622e-14	1.069172e-13	1.069172e-13
1.084000e+04	1.088000e+04	6.970622e-14	1.069172e-13	1.069172e-13
1.084000e+04	1.088000e+04	8.829201e-14	1.336064e-13	1.336064e-13
1.084000e+04	1.088000e+04	8.829201e-14	1.336064e-13	1.336064e-13
1.088000e+04	1.092000e+04	1.173391e-12	1.749962e-12	1.749962e-12
1.088000e+04	1.092000e+04	1.173391e-12	1.749962e-12	1.749962e-12
1.088000e+04	1.092000e+04	1.056123e-12	1.600776e-12	1.600776e-12
1.088000e+04	1.092000e+04	1.056123e-12	1.600776e-12	1.600776e-12
1.092000e+04	1.096000e+04	8.103630e-14	1.284174e-13	1.284174e-13
1.092000e+04	1.096000e+04	8.103630e-14	1.284174e-13	1.284174e-13
1.092000e+04	1.096000e+04	1.653288e-13	2.555283e-13	2.555283e-13
1.092000e+04	1.096000e+04	1.653288e-13	2.555283e-13	2.555283e-13
1.096000e+04	1.100000e+04	3.076838e-13	4.887445e-13	4.887445e-13
1.096000e+04	1.100000e+04	3.076838e-13	4.887445e-13	4.887445e-13
1.096000e+04	1.100000e+04	2.359509e-13	3.748023e-13	3.748023e-13
1.096000e+04	1.100000e+04	2.359509e-13	3.748023e-13	3.748023e-13
1.100000e+04	1.104000e+04	4.372834e-13	6.823004e-13	6.823004e-13
1.100000e+04	1.104000e+04	4.372834e-13	6.823004e-13	6.823004e-13
1.100000e+04	1.104000e+04	4.575025e-13	7.209926e-13	7.209926e-13
1.100000e+04	1.104000e+04	4.575025e-13	7.209926e-13	7.209926e-13
1.104000e+04	1.108000e+04	2.322262e-12	3.663851e-12	3.663851e-12
1.104000e+04	1.108000e+04	1.366939e-13	2.166371e-13	2.166371e-13
1.104000e+04	1.108000e+04	2.322262e-12	3.663851e-12	3.663851e-12
1.104000e+04	1.108000e+04	1.366939e-13	2.166371e-13	2.166371e-13
1.108000e+04	1.112000e+04	8.085347e-13	1.256192e-12	1.256192e-12
1.108000e+04	1.112000e+04	8.085347e-13	1.256192e-12	1.256192e-12
1.108000e+04	1.112000e+04	6.102839e-13	9.481601e-13	9.481601e-13
1.108000e+04	1.112000e+04	6.102839e-13	9.481601e-13	9.481601e-13
1.112000e+04	1.116000e+04	8.820009e-14	1.371221e-13	1.371221e-13
1.112000e+04	1.116000e+04	8.820009e-14	1.371221e-13	1.371221e-13
1.112000e+04	1.116000e+04	1.875151e-13	3.067221e-13	3.067221e-13
1.112000e+04	1.116000e+04	1.875151e-13	3.067221e-13	3.067221e-13
1.116000e+04	1.120000e+04	2.538797e-13	3.807189e-13	3.807189e-13
1.116000e+04	1.120000e+04	2.538797e-13	3.807189e-13	3.807189e-13
1.116000e+04	1.120000e+04	2.210457e-13	3.341444e-13	3.341444e-13
1.116000e+04	1.120000e+04	2.210457e-13	3.341444e-13	3.341444e-13
1.120000e+04	1.124000e+04	5.029892e-13	8.165796e-13	8.165796e-13
1.120000e+04	1.124000e+04	5.029892e-13	8.165796e-13	8.165796e-13
1.120000e+04	1.124000e+04	6.258596e-13	1.018614e-12	1.018614e-12
1.120000e+04	1.124000e+04	6.258596e-13	1.018614e-12	1.018614e-12
1.124000e+04	1.128000e+04	1.094377e-13	1.667223e-13	1.667223e-13
1.124000e+04	1.128000e+04	1.094377e-13	1.667223e-13	1.667223e-13
1.124000e+04	1.128000e+04	9.781498e-14	1.503193e-13	1.503193e-13
1.124000e+04	1.128000e+04	9.781498e-14	1.503193e-13	1.503193e-13
1.128000e+04	1.132000e+04	1.662512e-15	2.801989e-15	2.801989e-15
1.128000e+04	1.132000e+04	1.662512e-15	2.801989e-15	2.801989e-15
1.128000e+04	1.132000e+04	8.850105e-16	1.408105e-15	1.408105e-15
1.128000e+04	1.132000e+04	8.850105e-16	1.408105e-15	1.408105e-15
1.132000e+04	1.136000e+04	1.000074e-13	1.578587e-13	1.578587e-13
1.132000e+04	1.136000e+04	7.495771e-14	1.183402e-13	1.183402e-13
1.132000e+04	1.136000e+04	7.495771e-14	1.183402e-13	1.183402e-13
1.132000e+04	1.136000e+04	1.000074e-13	1.578587e-13	1.578587e-13
1.136000e+04	1.140000e+04	3.005772e-13	4.966945e-13	4.966945e-13
1.136000e+04	1.140000e+04	3.005772e-13	4.966945e-13	4.966945e-13
1.136000e+04	1.140000e+04	2.274076e-13	3.757274e-13	3.757274e-13
1.136000e+04	1.140000e+04	2.274076e-13	3.757274e-13	3.757274e-13
1.140000e+04	1.144000e+04	4.629270e-14	7.490035e-14	7.490035e-14
1.140000e+04	1.144000e+04	3.922973e-14	6.368571e-14	6.368571e-14
1.140000e+04	1.144000e+04	3.922973e-14	6.368571e-14	6.368571e-14
1.140000e+04	1.144000e+04	4.629270e-14	7.490035e-14	7.490035e-14
1.144000e+04	1.148000e+04	5.474906e-14	8.513152e-14	8.513152e-14
1.144000e+04	1.148000e+04	5.474906e-14	8.513152e-14	8.513152e-14
1.144000e+04	1.148000e+04	4.110057e-14	6.389987e-14	6.389987e-14
1.144000e+04	1.148000e+04	4.110057e-14	6.389987e-14	6.389987e-14
1.148000e+04	1.152000e+04	3.920101e-14	6.209878e-14	6.209878e-14
1.148000e+04	1.152000e+04	3.920101e-14	6.209878e-14	6.209878e-14
1.148000e+04	1.152000e+04	3.087204e-14	4.897792e-14	4.897792e-14
1.148000e+04	1.152000e+04	3.087204e-14	4.897792e-14	4.897792e-14
1.152000e+04	1.156000e+04	1.292253e-14	2.062050e-14	2.062050e-14
1.152000e+04	1.156000e+04	1.292253e-14	2.062050e-14	2.062050e-14
1.152000e+04	1.156000e+04	6.633792e-15	9.223064e-15	9.223064e-15
1.152000e+04	1.156000e+04	6.633792e-15	9.223064e-15	9.223064e-15
1.156000e+04	1.160000e+04	3.097703e-14	5.413489e-14	5.413489e-14
1.156000e+04	1.160000e+04	6.062869e-14	1.021586e-13	1.021586e-13
1.156000e+04	1.160000e+04	6.062869e-14	1.021586e-13	1.021586e-13
1.156000e+04	1.160000e+04	3.097703e-14	5.413489e-14	5.413489e-14
1.160000e+04	1.164000e+04	3.811126e-14	6.433380e-14	6.433380e-14
1.160000e+04	1.164000e+04	2.896326e-14	4.890852e-14	4.890852e-14
1.160000e+04	1.164000e+04	2.896326e-14	4.890852e-14	4.890852e-14
1.160000e+04	1.164000e+04	3.811126e-14	6.433380e-14	6.433380e-14
1.164000e+04	1.168000e+04	-1.645557e-15	-1.020400e-15	-1.020400e-15
1.164000e+04	1.168000e+04	-1.645557e-15	-1.020400e-15	-1.020400e-15
1.164000e+04	1.168000e+04	1.448204e-14	2.220004e-14	2.220004e-14
1.164000e+04	1.168000e+04	1.448204e-14	2.220004e-14	2.220004e-14
1.168000e+04	1.172000e+04	7.397911e-14	1.179320e-13	1.179320e-13
1.168000e+04	1.172000e+04	6.309161e-14	1.000636e-13	1.000636e-13
1.168000e+04	1.172000e+04	6.309161e-14	1.000636e-13	1.000636e-13
1.168000e+04	1.172000e+04	7.397911e-14	1.179320e-13	1.179320e-13
1.172000e+04	1.176000e+04	1.145959e-15	1.792585e-15	1.792585e-15
1.172000e+04	1.176000e+04	1.145959e-15	1.792585e-15	1.792585e-15
1.172000e+04	1.176000e+04	8.657435e-16	1.353799e-15	1.353799e-15
1.172000e+04	1.176000e+04	8.657435e-16	1.353799e-15	1.353799e-15
1.176000e+04	1.180000e+04	2.488206e-14	4.071368e-14	4.071368e-14
1.176000e+04	1.180000e+04	2.435701e-14	4.016079e-14	4.016079e-14
1.176000e+04	1.180000e+04	2.435701e-14	4.016079e-14	4.016079e-14
1.176000e+04	1.180000e+04	2.488206e-14	4.071368e-14	4.071368e-14
1.180000e+04	1.184000e+04	3.519782e-14	5.656605e-14	5.656605e-14
1.180000e+04	1.184000e+04	3.519782e-14	5.656605e-14	5.656605e-14
1.180000e+04	1.184000e+04	3.260016e-14	5.308694e-14	5.308694e-14
1.180000e+04	1.184000e+04	3.260016e-14	5.308694e-14	5.308694e-14
1.184000e+04	1.188000e+04	3.536334e-15	5.832306e-15	5.832306e-15
1.184000e+04	1.188000e+04	3.536334e-15	5.832306e-15	5.832306e-15
1.184000e+04	1.188000e+04	6.272313e-14	1.042478e-13	1.042478e-13
1.184000e+04	1.188000e+04	6.272313e-14	1.042478e-13	1.042478e-13
1.188000e+04	1.192000e+04	2.760719e-15	3.821787e-15	3.821787e-15
1.188000e+04	1.192000e+04	2.760719e-15	3.821787e-15	3.821787e-15
1.188000e+04	1.192000e+04	3.160609e-15	4.884812e-15	4.884812e-15
1.188000e+04	1.192000e+04	3.160609e-15	4.884812e-15	4.884812e-15
1.192000e+04	1.196000e+04	2.176344e-14	3.689063e-14	3.689063e-14
1.192000e+04	1.196000e+04	2.176344e-14	3.689063e-14	3.689063e-14
1.192000e+04	1.196000e+04	1.324474e-14	2.200286e-14	2.200286e-14
1.192000e+04	1.196000e+04	1.324474e-14	2.200286e-14	2.200286e-14
1.196000e+04	1.200000e+04	3.824262e-16	6.546342e-16	6.546342e-16
1.196000e+04	1.200000e+04	3.824262e-16	6.546342e-16	6.546342e-16
1.196000e+04	1.200000e+04	1.560794e-14	2.674707e-14	2.674707e-14
1.196000e+04	1.200000e+04	1.560794e-14	2.674707e-14	2.674707e-14
1.200000e+04	1.204000e+04	3.688353e-16	6.106867e-16	6.106867e-16
1.200000e+04	1.204000e+04	3.688353e-16	6.106867e-16	6.106867e-16
1.200000e+04	1.204000e+04	3.651735e-16	6.132359e-16	6.132359e-16
1.200000e+04	1.204000e+04	3.651735e-16	6.132359e-16	6.132359e-16
1.204000e+04	1.208000e+04	1.237528e-16	2.115527e-16	2.115527e-16
1.204000e+04	1.208000e+04	9.910159e-17	1.707366e-16	1.707366e-16
1.204000e+04	1.208000e+04	9.910159e-17	1.707366e-16	1.707366e-16
1.204000e+04	1.208000e+04	1.237528e-16	2.115527e-16	2.115527e-16
1.208000e+04	1.212000e+04	6.446116e-16	1.088946e-15	1.088946e-15
1.208000e+04	1.212000e+04	6.446116e-16	1.088946e-15	1.088946e-15
1.208000e+04	1.212000e+04	6.737514e-16	1.128970e-15	1.128970e-15
1.208000e+04	1.212000e+04	6.737514e-16	1.128970e-15	1.128970e-15
1.212000e+04	1.216000e+04	2.814659e-16	4.986035e-16	4.986035e-16
1.212000e+04	1.216000e+04	2.135382e-16	3.780094e-16	3.780094e-16
1.212000e+04	1.216000e+04	2.135382e-16	3.780094e-16	3.780094e-16
1.212000e+04	1.216000e+04	2.814659e-16	4.986035e-16	4.986035e-16
1.216000e+04	1.220000e+04	4.566411e-18	4.642233e-18	4.642233e-18
1.216000e+04	1.220000e+04	4.566411e-18	4.642233e-18	4.642233e-18
1.216000e+04	1.220000e+04	3.989352e-18	4.348457e-18	4.348457e-18
1.216000e+04	1.220000e+04	3.989352e-18	4.348457e-18	4.348457e-18
1.220000e+04	1.224000e+04	2.893692e-17	5.313158e-17	5.313158e-17
1.220000e+04	1.224000e+04	2.893692e-17	5.313158e-17	5.313158e-17
1.220000e+04	1.224000e+04	1.420292e-16	2.419916e-16	2.419916e-16
1.220000e+04	1.224000e+04	1.420292e-16	2.419916e-16	2.419916e-16
1.224000e+04	1.228000e+04	2.581563e-17	4.360304e-17	4.360304e-17
1.224000e+04	1.228000e+04	2.581563e-17	4.360304e-17	4.360304e-17
1.224000e+04	1.228000e+04	1.909094e-17	3.241161e-17	3.241161e-17
1.224000e+04	1.228000e+04	1.909094e-17	3.241161e-17	3.241161e-17
1.228000e+04	1.232000e+04	1.020384e-14	1.752145e-14	1.752145e-14
1.228000e+04	1.232000e+04	-2.429597e-19	-1.482756e-19	-1.482756e-19
1.228000e+04	1.232000e+04	-2.429597e-19	-1.482756e-19	-1.482756e-19
1.228000e+04	1.232000e+04	1.020384e-14	1.752145e-14	1.752145e-14
1.232000e+04	1.236000e+04	9.493984e-16	1.456289e-15	1.456289e-15
1.232000e+04	1.236000e+04	9.493984e-16	1.456289e-15	1.456289e-15
1.232000e+04	1.236000e+04	7.170532e-16	1.099893e-15	1.099893e-15
1.232000e+04	1.236000e+04	7.170532e-16	1.099893e-15	1.099893e-15
1.236000e+04	1.240000e+04	3.073196e-16	4.952194e-16	4.952194e-16
1.236000e+04	1.240000e+04	3.073196e-16	4.952194e-16	4.952194e-16
1.236000e+04	1.240000e+04	2.978262e-16	4.975739e-16	4.975739e-16
1.236000e+04	1.240000e+04	2.978262e-16	4.975739e-16	4.975739e-16
1.240000e+04	1.244000e+04	-5.073574e-26	-3.320304e-26	-3.320304e-26
1.240000e+04	1.244000e+04	-5.073574e-26	-3.320304e-26	-3.320304e-26
1.240000e+04	1.244000e+04	-2.581280e-26	-1.689270e-26	-1.689270e-26
1.240000e+04	1.244000e+04	-2.581280e-26	-1.689270e-26	-1.689270e-26
1.244000e+04	1.248000e+04	3.164907e-20	3.876838e-20	3.876838e-20
1.244000e+04	1.248000e+04	3.164907e-20	3.876838e-20	3.876838e-20
1.244000e+04	1.248000e+04	2.107402e-20	2.581452e-20	2.581452e-20
1.244000e+04	1.248000e+04	2.107402e-20	2.581452e-20	2.581452e-20
1.248000e+04	1.252000e+04	1.692238e-16	3.018373e-16	3.018373e-16
1.248000e+04	1.252000e+04	4.821753e-19	6.088094e-19	6.088094e-19
1.248000e+04	1.252000e+04	1.692238e-16	3.018373e-16	3.018373e-16
1.248000e+04	1.252000e+04	4.821753e-19	6.088094e-19	6.088094e-19
1.252000e+04	1.256000e+04	4.840519e-18	9.573091e-18	9.573091e-18
1.252000e+04	1.256000e+04	4.840519e-18	9.573091e-18	9.573091e-18
1.252000e+04	1.256000e+04	2.555141e-16	4.977727e-16	4.977727e-16
1.252000e+04	1.256000e+04	2.555141e-16	4.977727e-16	4.977727e-16
1.256000e+04	1.260000e+04	9.579398e-16	1.723913e-15	1.723913e-15
1.256000e+04	1.260000e+04	9.579398e-16	1.723913e-15	1.723913e-15
1.256000e+04	1.260000e+04	7.254618e-16	1.305616e-15	1.305616e-15
1.256000e+04	1.260000e+04	7.254618e-16	1.305616e-15	1.305616e-15
1.260000e+04	1.264000e+04	4.485031e-17	7.812120e-17	7.812120e-17
1.260000e+04	1.264000e+04	4.485031e-17	7.812120e-17	7.812120e-17
1.260000e+04	1.264000e+04	3.367577e-17	5.865718e-17	5.865718e-17
1.260000e+04	1.264000e+04	3.367577e-17	5.865718e-17	5.865718e-17
1.264000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.272000e+04	-1.133805e-19	-6.199902e-20	-6.199902e-20
1.268000e+04	1.272000e+04	-1.133805e-19	-6.199902e-20	-6.199902e-20
1.268000e+04	1.272000e+04	-8.689369e-20	-4.751544e-20	-4.751544e-20
1.268000e+04	1.272000e+04	-8.689369e-20	-4.751544e-20	-4.751544e-20
1.272000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.284000e+04	2.217150e-18	4.273083e-18	4.273083e-18
1.280000e+04	1.284000e+04	2.217150e-18	4.273083e-18	4.273083e-18
1.280000e+04	1.284000e+04	2.935569e-18	5.657681e-18	5.657681e-18
1.280000e+04	1.284000e+04	2.935569e-18	5.657681e-18	5.657681e-18
1.284000e+04	1.288000e+04	8.046783e-16	1.500345e-15	1.500345e-15
1.284000e+04	1.288000e+04	8.046783e-16	1.500345e-15	1.500345e-15
1.284000e+04	1.288000e+04	6.091260e-16	1.135732e-15	1.135732e-15
1.284000e+04	1.288000e+04	6.091260e-16	1.135732e-15	1.135732e-15
1.288000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.300000e+04	2.179763e-23	2.842070e-23	2.842070e-23
1.296000e+04	1.300000e+04	2.179763e-23	2.842070e-23	2.842070e-23
1.296000e+04	1.300000e+04	1.644649e-23	2.144364e-23	2.144364e-23
1.296000e+04	1.300000e+04	1.644649e-23	2.144364e-23	2.144364e-23
# END HISTO1D


# BEGIN HISTO1D /EW-LO
ErrorBandColor=red!80!black
ErrorBandOpacity=0.2
ErrorBands=1
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 2.996220000000002e-08, dn: 3.671539999999996e-08}}, 2: {"": {up: 5.327400000000013e-06, dn: 6.557199999999985e-06}}, 3: {"": {up: 6.432399999999994e-05, dn: 7.981999999999998e-05}}, 4: {"": {up: 9.394200000000007e-05, dn: 0.0001207409999999997}}, 5: {"": {up: 5.334700000000003e-05, dn: 7.444099999999974e-05}}, 6: {"": {up: 2.116900000000014e-05, dn: 3.554699999999992e-05}}, 7: {"": {up: 2.587999999999983e-06, dn: 1.193499999999981e-05}}, 8: {"": {up: 1.178000000000116e-06, dn: 7.055999999999859e-06}}, 9: {"": {up: 7.851000000000125e-06, dn: 1.141899999999993e-05}}, 10: {"": {up: 1.082480000000005e-05, dn: 1.289659999999997e-05}}, 11: {"": {up: 1.164990000000006e-05, dn: 1.276559999999996e-05}}, 12: {"": {up: 1.098009999999999e-05, dn: 1.148720000000009e-05}}, 13: {"": {up: 9.402499999999997e-06, dn: 9.548399999999985e-06}}, 14: {"": {up: 7.798299999999989e-06, dn: 7.754700000000029e-06}}, 15: {"": {up: 6.364700000000017e-06, dn: 6.227899999999988e-06}}, 16: {"": {up: 5.144400000000004e-06, dn: 4.969600000000001e-06}}, 17: {"": {up: 4.135899999999995e-06, dn: 3.954100000000003e-06}}, 18: {"": {up: 3.302019999999991e-06, dn: 3.129220000000005e-06}}, 19: {"": {up: 2.629609999999993e-06, dn: 2.473200000000002e-06}}, 20: {"": {up: 2.086440000000004e-06, dn: 1.949289999999998e-06}}, 21: {"": {up: 1.64545e-06, dn: 1.527929999999998e-06}}, 22: {"": {up: 1.29669e-06, dn: 1.197389999999999e-06}}, 23: {"": {up: 1.016190000000002e-06, dn: 9.335799999999993e-07}}, 24: {"": {up: 8.021899999999999e-07, dn: 7.334200000000002e-07}}, 25: {"": {up: 6.341199999999993e-07, dn: 5.771699999999998e-07}}, 26: {"": {up: 5.033939999999995e-07, dn: 4.563740000000001e-07}}, 27: {"": {up: 4.016700000000003e-07, dn: 3.627150000000001e-07}}, 28: {"": {up: 3.208430000000005e-07, dn: 2.886759999999996e-07}}, 29: {"": {up: 2.572409999999999e-07, dn: 2.30662e-07}}, 30: {"": {up: 2.075500000000002e-07, dn: 1.854730000000001e-07}}, 31: {"": {up: 1.682879999999998e-07, dn: 1.499620000000001e-07}}, 32: {"": {up: 1.360540000000001e-07, dn: 1.208750000000001e-07}}, 33: {"": {up: 1.113140000000001e-07, dn: 9.861699999999983e-08}}, 34: {"": {up: 9.056799999999999e-08, dn: 8.003600000000002e-08}}, 35: {"": {up: 7.426389999999999e-08, dn: 6.544939999999999e-08}}, 36: {"": {up: 6.098880000000006e-08, dn: 5.363139999999998e-08}}, 37: {"": {up: 5.009159999999997e-08, dn: 4.393550000000004e-08}}, 38: {"": {up: 4.098060000000005e-08, dn: 3.586200000000001e-08}}, 39: {"": {up: 3.389220000000003e-08, dn: 2.959899999999997e-08}}, 40: {"": {up: 2.80147e-08, dn: 2.441710000000002e-08}}, 41: {"": {up: 2.344260000000001e-08, dn: 2.038589999999999e-08}}, 42: {"": {up: 1.942579999999999e-08, dn: 1.686200000000001e-08}}, 43: {"": {up: 1.654720000000001e-08, dn: 1.432850000000001e-08}}, 44: {"": {up: 1.33929e-08, dn: 1.157820000000001e-08}}, 45: {"": {up: 1.146050000000001e-08, dn: 9.8909e-09}}, 46: {"": {up: 9.458840000000007e-09, dn: 8.146399999999994e-09}}, 47: {"": {up: 8.016039999999997e-09, dn: 6.890559999999997e-09}}, 48: {"": {up: 6.621970000000002e-09, dn: 5.683650000000001e-09}}, 49: {"": {up: 5.507550000000001e-09, dn: 4.718379999999998e-09}}, 50: {"": {up: 4.659589999999998e-09, dn: 3.98542e-09}}, 51: {"": {up: 4.088120000000002e-09, dn: 3.490429999999998e-09}}, 52: {"": {up: 3.404899999999998e-09, dn: 2.903370000000002e-09}}, 53: {"": {up: 2.855620000000001e-09, dn: 2.431099999999999e-09}}, 54: {"": {up: 2.492659999999999e-09, dn: 2.120330000000001e-09}}, 55: {"": {up: 2.063440000000001e-09, dn: 1.752279999999998e-09}}, 56: {"": {up: 1.744939999999997e-09, dn: 1.478750000000001e-09}}, 57: {"": {up: 1.58944e-09, dn: 1.34721e-09}}, 58: {"": {up: 1.36387e-09, dn: 1.15277e-09}}, 59: {"": {up: 1.089054e-09, dn: 9.187350000000014e-10}}, 60: {"": {up: 9.569230000000002e-10, dn: 8.067129999999997e-10}}, 61: {"": {up: 7.731449999999996e-10, dn: 6.51004e-10}}, 62: {"": {up: 7.045489999999997e-10, dn: 5.92611e-10}}, 63: {"": {up: 6.019849999999996e-10, dn: 5.056960000000004e-10}}, 64: {"": {up: 5.011859999999996e-10, dn: 4.200830000000002e-10}}, 65: {"": {up: 4.583319999999998e-10, dn: 3.839470000000004e-10}}, 66: {"": {up: 3.921490000000002e-10, dn: 3.281859999999998e-10}}, 67: {"": {up: 2.999860000000003e-10, dn: 2.504349999999999e-10}}, 68: {"": {up: 2.707629999999997e-10, dn: 2.259310000000002e-10}}, 69: {"": {up: 2.354060000000001e-10, dn: 1.96285e-10}}, 70: {"": {up: 2.141029999999998e-10, dn: 1.78246e-10}}, 71: {"": {up: 1.808469999999999e-10, dn: 1.503230000000001e-10}}, 72: {"": {up: 1.535900000000001e-10, dn: 1.274029999999999e-10}}, 73: {"": {up: 1.302239e-10, dn: 1.081020000000001e-10}}, 74: {"": {up: 1.089649e-10, dn: 9.026269999999999e-11}}, 75: {"": {up: 9.881549999999999e-11, dn: 8.179539999999995e-11}}, 76: {"": {up: 8.896580000000006e-11, dn: 7.34948e-11}}, 77: {"": {up: 7.186870000000008e-11, dn: 5.937809999999997e-11}}, 78: {"": {up: 6.680130000000002e-11, dn: 5.512009999999999e-11}}, 79: {"": {up: 5.533839999999999e-11, dn: 4.567830000000002e-11}}, 80: {"": {up: 4.417699999999997e-11, dn: 3.644440000000004e-11}}, 81: {"": {up: 5.003940000000003e-11, dn: 4.12202e-11}}, 82: {"": {up: 3.198900000000003e-11, dn: 2.634049999999999e-11}}, 83: {"": {up: 2.819829999999999e-11, dn: 2.316929999999999e-11}}, 84: {"": {up: 2.74732e-11, dn: 2.258270000000002e-11}}, 85: {"": {up: 2.407280000000001e-11, dn: 1.975489999999999e-11}}, 86: {"": {up: 2.189759999999998e-11, dn: 1.801700000000001e-11}}, 87: {"": {up: 1.66855e-11, dn: 1.36608e-11}}, 88: {"": {up: 1.53602e-11, dn: 1.259420999999999e-11}}, 89: {"": {up: 1.58945e-11, dn: 1.293729e-11}}, 90: {"": {up: 1.183799999999999e-11, dn: 9.682640000000011e-12}}, 91: {"": {up: 9.363580000000006e-12, dn: 7.666349999999998e-12}}, 92: {"": {up: 1.029782e-11, dn: 8.422280000000006e-12}}, 93: {"": {up: 8.556910000000007e-12, dn: 6.996399999999998e-12}}, 94: {"": {up: 8.563439999999996e-12, dn: 6.97445e-12}}, 95: {"": {up: 5.568039999999999e-12, dn: 4.541779999999998e-12}}, 96: {"": {up: 4.864879999999996e-12, dn: 3.959860000000002e-12}}, 97: {"": {up: 4.473699999999995e-12, dn: 3.659850000000004e-12}}, 98: {"": {up: 3.818129999999999e-12, dn: 3.104709999999999e-12}}, 99: {"": {up: 3.78649e-12, dn: 3.08872e-12}}, 100: {"": {up: 2.955209999999999e-12, dn: 2.399890000000001e-12}}, 101: {"": {up: 2.99141e-12, dn: 2.43448e-12}}, 102: {"": {up: 2.721159999999999e-12, dn: 2.214149999999999e-12}}, 103: {"": {up: 1.746389999999999e-12, dn: 1.429150000000001e-12}}, 104: {"": {up: 1.695229999999999e-12, dn: 1.386370000000001e-12}}, 105: {"": {up: 2.296420000000001e-12, dn: 1.8418e-12}}, 106: {"": {up: 1.206360999999999e-12, dn: 9.773480000000001e-13}}, 107: {"": {up: 1.599610000000001e-12, dn: 1.307485e-12}}, 108: {"": {up: 1.069192000000001e-12, dn: 8.696630000000003e-13}}, 109: {"": {up: 1.047131e-12, dn: 8.469150000000001e-13}}, 110: {"": {up: 8.122280000000001e-13, dn: 6.701209999999997e-13}}, 111: {"": {up: 7.782920000000007e-13, dn: 6.302010000000001e-13}}, 112: {"": {up: 6.113369999999996e-13, dn: 4.970930000000004e-13}}, 113: {"": {up: 4.961820000000004e-13, dn: 4.036639999999998e-13}}, 114: {"": {up: 5.00441e-13, dn: 4.05571e-13}}, 115: {"": {up: 4.144300000000003e-13, dn: 3.37343e-13}}, 116: {"": {up: 3.846460000000001e-13, dn: 3.146740000000002e-13}}, 117: {"": {up: 3.93114e-13, dn: 3.191469999999998e-13}}, 118: {"": {up: 3.335639999999999e-13, dn: 2.72629e-13}}, 119: {"": {up: 3.125709999999999e-13, dn: 2.561120000000002e-13}}, 120: {"": {up: 2.964699999999998e-13, dn: 2.419609999999999e-13}}, 121: {"": {up: 2.234969999999999e-13, dn: 1.83082e-13}}, 122: {"": {up: 3.896530000000002e-13, dn: 3.253569999999996e-13}}, 123: {"": {up: 1.538514e-12, dn: 1.215239e-12}}, 124: {"": {up: 2.14336e-13, dn: 1.722330000000001e-13}}, 125: {"": {up: 1.383454999999999e-13, dn: 1.134324e-13}}, 126: {"": {up: 1.14146e-13, dn: 9.294169999999998e-14}}, 127: {"": {up: 1.08415e-13, dn: 8.933290000000004e-14}}, 128: {"": {up: 1.792629999999999e-13, dn: 1.45956e-13}}, 129: {"": {up: 8.169059999999997e-14, dn: 6.497570000000003e-14}}, 130: {"": {up: 1.308062e-13, dn: 1.075784e-13}}, 131: {"": {up: 7.54417e-14, dn: 6.058060000000002e-14}}, 132: {"": {up: 8.969760000000004e-14, dn: 7.322200000000001e-14}}, 133: {"": {up: 5.810680000000001e-14, dn: 4.74205e-14}}, 134: {"": {up: 5.39795e-14, dn: 4.385280000000001e-14}}, 135: {"": {up: 5.231049999999999e-14, dn: 4.259370000000004e-14}}, 136: {"": {up: 3.19078e-14, dn: 2.57595e-14}}, 137: {"": {up: 6.37702e-14, dn: 5.244889999999996e-14}}, 138: {"": {up: 2.815630000000001e-14, dn: 2.296489999999999e-14}}, 139: {"": {up: 1.991249999999999e-14, dn: 1.610110000000001e-14}}, 140: {"": {up: 5.39871e-14, dn: 4.503950000000004e-14}}, 141: {"": {up: 1.72318e-14, dn: 1.387028999999999e-14}}, 142: {"": {up: 1.65181e-14, dn: 1.346086e-14}}, 143: {"": {up: 1.650273000000001e-14, dn: 1.297921999999999e-14}}, 144: {"": {up: 1.528199999999999e-14, dn: 1.252318e-14}}, 145: {"": {up: 1.463845e-14, dn: 1.195733e-14}}, 146: {"": {up: 2.5816e-14, dn: 2.10493e-14}}, 147: {"": {up: 1.230911e-14, dn: 9.851400000000004e-15}}, 148: {"": {up: 1.582777e-14, dn: 1.278733e-14}}, 149: {"": {up: 2.4975e-14, dn: 2.024789999999999e-14}}, 150: {"": {up: 4.276859999999999e-15, dn: 3.446359999999999e-15}}, 151: {"": {up: 1.462695e-14, dn: 1.152253999999999e-14}}, 152: {"": {up: 7.792390000000003e-15, dn: 6.284819999999996e-15}}, 153: {"": {up: 9.520479999999996e-15, dn: 7.756800000000005e-15}}, 154: {"": {up: 7.898589999999998e-15, dn: 6.242300000000003e-15}}, 155: {"": {up: 1.389391999999999e-14, dn: 1.111805e-14}}, 156: {"": {up: 1.070069000000001e-14, dn: 8.609169999999999e-15}}, 157: {"": {up: 3.607590000000001e-15, dn: 2.853599999999997e-15}}, 158: {"": {up: 5.277929999999998e-15, dn: 4.298000000000002e-15}}, 159: {"": {up: 2.126460000000001e-15, dn: 1.685570999999999e-15}}, 160: {"": {up: 5.880970000000004e-16, dn: 4.660719999999997e-16}}, 161: {"": {up: 1.714254999999999e-15, dn: 1.372642000000001e-15}}, 162: {"": {up: 5.416640000000003e-15, dn: 4.324029999999998e-15}}, 163: {"": {up: 2.201670000000002e-15, dn: 1.7989e-15}}, 164: {"": {up: 3.69567e-15, dn: 2.948389999999999e-15}}, 165: {"": {up: 2.103119999999999e-15, dn: 1.677023e-15}}, 166: {"": {up: 1.824174e-15, dn: 1.452984e-15}}, 167: {"": {up: 2.561079999999999e-15, dn: 2.052040000000002e-15}}, 168: {"": {up: 7.183749999999995e-15, dn: 5.881330000000003e-15}}, 169: {"": {up: 2.593160000000001e-15, dn: 2.138960000000002e-15}}, 170: {"": {up: 1.80895e-15, dn: 1.457197000000001e-15}}, 171: {"": {up: 3.679439999999999e-16, dn: 2.851620000000001e-16}}, 172: {"": {up: 2.435189999999998e-15, dn: 1.976700000000001e-15}}, 173: {"": {up: 7.768440000000003e-16, dn: 6.127919999999999e-16}}, 174: {"": {up: 9.073960000000004e-16, dn: 7.154769999999993e-16}}, 175: {"": {up: 3.211489999999999e-16, dn: 2.522509999999999e-16}}, 176: {"": {up: 5.188650000000002e-16, dn: 4.127629999999999e-16}}, 177: {"": {up: 4.087119999999999e-16, dn: 3.1942e-16}}, 178: {"": {up: 3.04265e-16, dn: 2.33594e-16}}, 179: {"": {up: 4.739760000000002e-16, dn: 3.79986e-16}}, 180: {"": {up: 2.818869999999999e-16, dn: 2.256219999999999e-16}}, 181: {"": {up: 1.840999e-16, dn: 1.460069e-16}}, 182: {"": {up: 2.752919999999999e-15, dn: 2.22436e-15}}, 183: {"": {up: 4.982210000000001e-15, dn: 3.948489999999999e-15}}, 184: {"": {up: 2.07254e-16, dn: 1.598105999999999e-16}}, 185: {"": {up: 1.310393e-16, dn: 1.012151e-16}}, 186: {"": {up: 1.806978e-16, dn: 1.427233000000001e-16}}, 187: {"": {up: 7.399359999999999e-17, dn: 5.790440000000001e-17}}, 188: {"": {up: 3.61319e-15, dn: 2.776460000000002e-15}}, 189: {"": {up: 6.817090000000004e-16, dn: 5.324200000000001e-16}}, 190: {"": {up: 4.34931e-17, dn: 3.374239999999999e-17}}, 191: {"": {up: 3.088810000000002e-15, dn: 2.488919999999999e-15}}, 192: {"": {up: 1.598378e-17, dn: 1.2435e-17}}, 193: {"": {up: 3.3774e-16, dn: 2.58822e-16}}, 194: {"": {up: 2.179910000000001e-17, dn: 1.684302999999999e-17}}, 195: {"": {up: 1.621686e-16, dn: 1.240421999999999e-16}}, 196: {"": {up: 2.98024e-17, dn: 2.238819000000001e-17}}, 197: {"": {up: 1.055785e-17, dn: 7.935e-18}}, 198: {"": {up: 3.47323e-17, dn: 2.606530000000001e-17}}, 199: {"": {up: 5.565370000000003e-16, dn: 4.53491e-16}}, 200: {"": {up: 3.514669999999999e-17, dn: 2.644030000000001e-17}}, 201: {"": {up: 5.435090000000001e-18, dn: 4.158210000000001e-18}}, 202: {"": {up: 8.318919999999997e-17, dn: 6.55459e-17}}, 203: {"": {up: 2.93519e-17, dn: 2.179990000000001e-17}}, 204: {"": {up: 3.22531e-16, dn: 2.52832e-16}}, 205: {"": {up: 1.681596000000001e-17, dn: 1.335696e-17}}, 206: {"": {up: 2.74889e-17, dn: 2.14957e-17}}, 207: {"": {up: 5.528800000000002e-17, dn: 4.364849999999995e-17}}, 208: {"": {up: 1.522384e-17, dn: 1.204625e-17}}, 209: {"": {up: 8.369839999999995e-17, dn: 6.657990000000001e-17}}, 210: {"": {up: 7.011519e-20, dn: 1.140716e-19}}, 211: {"": {up: 5.24493e-18, dn: 3.953419999999999e-18}}, 212: {"": {up: 2.27602e-17, dn: 1.767088e-17}}, 213: {"": {up: 1.737613e-16, dn: 1.343839e-16}}, 214: {"": {up: 9.363849999999997e-18, dn: 7.066750000000003e-18}}, 215: {"": {up: 1.039094e-17, dn: 8.12159e-18}}, 216: {"": {up: 3.46812e-18, dn: 2.637350000000001e-18}}, 217: {"": {up: 2.75769e-17, dn: 2.061800000000001e-17}}, 218: {"": {up: 3.76002e-17, dn: 2.867539999999999e-17}}, 219: {"": {up: 4.27478e-19, dn: 3.096500000000001e-19}}, 220: {"": {up: 4.8466e-18, dn: 3.540649999999998e-18}}, 221: {"": {up: 5.623399999999997e-18, dn: 4.176920000000001e-18}}, 222: {"": {up: 2.969390000000001e-17, dn: 2.26569e-17}}, 223: {"": {up: 4.098770000000001e-18, dn: 3.031390000000001e-18}}, 224: {"": {up: 2.195336e-19, dn: 1.585242000000001e-19}}, 225: {"": {up: 6.856619999999999e-20, dn: 4.717589999999999e-20}}, 226: {"": {up: 1.702174e-19, dn: 1.289964e-19}}, 227: {"": {up: 5.147210000000001e-18, dn: 3.697899999999999e-18}}, 228: {"": {up: 3.85238e-20, dn: 2.713004000000001e-20}}, 229: {"": {up: 1.767739e-20, dn: 1.301364999999999e-20}}, 230: {"": {up: 1.261994999999999e-17, dn: 9.822550000000002e-18}}, 231: {"": {up: 1.816698999999999e-17, dn: 1.32952e-17}}, 232: {"": {up: 3.224879999999999e-18, dn: 2.4827e-18}}, 233: {"": {up: 4.615239999999999e-20, dn: 3.240489999999999e-20}}, 234: {"": {up: 4.974990000000004e-17, dn: 3.882539999999997e-17}}, 235: {"": {up: 8.175549999999999e-24, dn: 9.650970000000002e-24}}, 236: {"": {up: 4.113650000000001e-24, dn: 3.054649999999999e-24}}, 237: {"": {up: 7.093300000000001e-20, dn: 5.229859999999999e-20}}, 238: {"": {up: 3.011709999999999e-21, dn: 2.30944e-21}}, 239: {"": {up: 2.219670999999999e-20, dn: 1.631494e-20}}, 240: {"": {up: 8.34082e-19, dn: 6.258900000000001e-19}}, 241: {"": {up: 6.123099999999998e-18, dn: 4.619209999999999e-18}}, 242: {"": {up: 7.341630000000002e-18, dn: 5.390690000000002e-18}}, 243: {"": {up: 2.227529e-21, dn: 1.644503e-21}}, 244: {"": {up: 2.277372000000001e-20, dn: 1.627114e-20}}, 245: {"": {up: 9.128420000000002e-19, dn: 6.342739999999998e-19}}, 246: {"": {up: 2.753429999999999e-20, dn: 1.969840000000001e-20}}, 247: {"": {up: 1.330306e-22, dn: 8.479580000000002e-23}}, 248: {"": {up: 0, dn: 0}}, 249: {"": {up: 0, dn: 0}}, 250: {"": {up: 5.11816e-20, dn: 3.701949999999999e-20}}, 251: {"": {up: 3.556430000000001e-23, dn: 2.500938e-23}}, 252: {"": {up: 6.545360000000001e-20, dn: 4.609219999999998e-20}}, 253: {"": {up: 4.85439e-22, dn: 3.344136999999999e-22}}, 254: {"": {up: 4.047395e-25, dn: 2.505567e-25}}, 255: {"": {up: 1.843337e-19, dn: 1.298308e-19}}, 256: {"": {up: 1.486259e-23, dn: 2.209258e-23}}, 257: {"": {up: 3.812770000000001e-19, dn: 2.725360999999999e-19}}, 258: {"": {up: 0, dn: 0}}, 259: {"": {up: 1.398592e-23, dn: 8.95228e-24}}, 260: {"": {up: 7.865419999999998e-22, dn: 5.483320000000002e-22}}, 261: {"": {up: 0, dn: 0}}, 262: {"": {up: 1.634406e-22, dn: 1.164067e-22}}, 263: {"": {up: 3.337490000000001e-21, dn: 2.383502e-21}}, 264: {"": {up: 0, dn: 0}}, 265: {"": {up: 0, dn: 0}}, 266: {"": {up: 0, dn: 0}}, 267: {"": {up: 0, dn: 0}}, 268: {"": {up: 0, dn: 0}}, 269: {"": {up: 0, dn: 0}}, 270: {"": {up: 0, dn: 0}}, 271: {"": {up: 7.71873e-23, dn: 5.25696e-23}}, 272: {"": {up: 1.287373e-22, dn: 8.74788e-23}}, 273: {"": {up: 5.42333e-25, dn: 3.397056e-25}}, 274: {"": {up: 1.402202e-20, dn: 9.795119999999999e-21}}, 275: {"": {up: 1.556771000000001e-24, dn: 1.039073e-24}}, 276: {"": {up: 1.329261e-20, dn: 9.080730000000001e-21}}, 277: {"": {up: 1.417758e-25, dn: 2.288684999999999e-25}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 0, dn: 0}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 3.071580000000002e-24, dn: 3.529939999999998e-24}}, 282: {"": {up: 7.84487e-25, dn: 5.946230000000002e-25}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 9.228889999999997e-25, dn: 1.372446e-24}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 8.606370000000001e-25, dn: 1.417756e-24}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 0, dn: 0}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 0, dn: 0}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 2.815042e-24, dn: 1.810884e-24}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}}
ErrorTubeLineColor=black
ErrorTubeLineStyle=solid
ErrorTubes=1
LineColor=black
LineStyle=dotted
LineWidth=1.5pt
Name=EW-LO
Path=EW-LO
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	7.846801e-07	3.671540e-08	2.996220e-08
8.000000e+01	1.200000e+02	1.456656e-04	6.557200e-06	5.327400e-06
1.200000e+02	1.600000e+02	1.888378e-03	7.982000e-05	6.432400e-05
1.600000e+02	2.000000e+02	3.579401e-03	1.207410e-04	9.394200e-05
2.000000e+02	2.400000e+02	3.250866e-03	7.444100e-05	5.334700e-05
2.400000e+02	2.800000e+02	2.596177e-03	3.554700e-05	2.116900e-05
2.800000e+02	3.200000e+02	2.004273e-03	1.193500e-05	2.588000e-06
3.200000e+02	3.600000e+02	1.527622e-03	7.056000e-06	1.178000e-06
3.600000e+02	4.000000e+02	1.160459e-03	1.141900e-05	7.851000e-06
4.000000e+02	4.400000e+02	8.861736e-04	1.289660e-05	1.082480e-05
4.400000e+02	4.800000e+02	6.796167e-04	1.276560e-05	1.164990e-05
4.800000e+02	5.200000e+02	5.094996e-04	1.148720e-05	1.098010e-05
5.200000e+02	5.600000e+02	3.686050e-04	9.548400e-06	9.402500e-06
5.600000e+02	6.000000e+02	2.678757e-04	7.754700e-06	7.798300e-06
6.000000e+02	6.400000e+02	1.958822e-04	6.227900e-06	6.364700e-06
6.400000e+02	6.800000e+02	1.442828e-04	4.969600e-06	5.144400e-06
6.800000e+02	7.200000e+02	1.071449e-04	3.954100e-06	4.135900e-06
7.200000e+02	7.600000e+02	7.973360e-05	3.129220e-06	3.302020e-06
7.600000e+02	8.000000e+02	5.965526e-05	2.473200e-06	2.629610e-06
8.000000e+02	8.400000e+02	4.472931e-05	1.949290e-06	2.086440e-06
8.400000e+02	8.800000e+02	3.345921e-05	1.527930e-06	1.645450e-06
8.800000e+02	9.200000e+02	2.510905e-05	1.197390e-06	1.296690e-06
9.200000e+02	9.600000e+02	1.879301e-05	9.335800e-07	1.016190e-06
9.600000e+02	1.000000e+03	1.419971e-05	7.334200e-07	8.021900e-07
1.000000e+03	1.040000e+03	1.077610e-05	5.771700e-07	6.341200e-07
1.040000e+03	1.080000e+03	8.242417e-06	4.563740e-07	5.033940e-07
1.080000e+03	1.120000e+03	6.341279e-06	3.627150e-07	4.016700e-07
1.120000e+03	1.160000e+03	4.899253e-06	2.886760e-07	3.208430e-07
1.160000e+03	1.200000e+03	3.804821e-06	2.306620e-07	2.572410e-07
1.200000e+03	1.240000e+03	2.976037e-06	1.854730e-07	2.075500e-07
1.240000e+03	1.280000e+03	2.349518e-06	1.499620e-07	1.682880e-07
1.280000e+03	1.320000e+03	1.847883e-06	1.208750e-07	1.360540e-07
1.320000e+03	1.360000e+03	1.472064e-06	9.861700e-08	1.113140e-07
1.360000e+03	1.400000e+03	1.169685e-06	8.003600e-08	9.056800e-08
1.400000e+03	1.440000e+03	9.358951e-07	6.544940e-08	7.426390e-08
1.440000e+03	1.480000e+03	7.530548e-07	5.363140e-08	6.098880e-08
1.480000e+03	1.520000e+03	6.042970e-07	4.393550e-08	5.009160e-08
1.520000e+03	1.560000e+03	4.842137e-07	3.586200e-08	4.098060e-08
1.560000e+03	1.600000e+03	3.929716e-07	2.959900e-08	3.389220e-08
1.600000e+03	1.640000e+03	3.187584e-07	2.441710e-08	2.801470e-08
1.640000e+03	1.680000e+03	2.615935e-07	2.038590e-08	2.344260e-08
1.680000e+03	1.720000e+03	2.133135e-07	1.686200e-08	1.942580e-08
1.720000e+03	1.760000e+03	1.778999e-07	1.432850e-08	1.654720e-08
1.760000e+03	1.800000e+03	1.418389e-07	1.157820e-08	1.339290e-08
1.800000e+03	1.840000e+03	1.195329e-07	9.890900e-09	1.146050e-08
1.840000e+03	1.880000e+03	9.695666e-08	8.146400e-09	9.458840e-09
1.880000e+03	1.920000e+03	8.077773e-08	6.890560e-09	8.016040e-09
1.920000e+03	1.960000e+03	6.580894e-08	5.683650e-09	6.621970e-09
1.960000e+03	2.000000e+03	5.395598e-08	4.718380e-09	5.507550e-09
2.000000e+03	2.040000e+03	4.502787e-08	3.985420e-09	4.659590e-09
2.040000e+03	2.080000e+03	3.890152e-08	3.490430e-09	4.088120e-09
2.080000e+03	2.120000e+03	3.205485e-08	2.903370e-09	3.404900e-09
2.120000e+03	2.160000e+03	2.653056e-08	2.431100e-09	2.855620e-09
2.160000e+03	2.200000e+03	2.295573e-08	2.120330e-09	2.492660e-09
2.200000e+03	2.240000e+03	1.875905e-08	1.752280e-09	2.063440e-09
2.240000e+03	2.280000e+03	1.560162e-08	1.478750e-09	1.744940e-09
2.280000e+03	2.320000e+03	1.420667e-08	1.347210e-09	1.589440e-09
2.320000e+03	2.360000e+03	1.190010e-08	1.152770e-09	1.363870e-09
2.360000e+03	2.400000e+03	9.406386e-09	9.187350e-10	1.089054e-09
2.400000e+03	2.440000e+03	8.203842e-09	8.067130e-10	9.569230e-10
2.440000e+03	2.480000e+03	6.570264e-09	6.510040e-10	7.731450e-10
2.480000e+03	2.520000e+03	5.937241e-09	5.926110e-10	7.045490e-10
2.520000e+03	2.560000e+03	5.033140e-09	5.056960e-10	6.019850e-10
2.560000e+03	2.600000e+03	4.109663e-09	4.200830e-10	5.011860e-10
2.600000e+03	2.640000e+03	3.741942e-09	3.839470e-10	4.583320e-10
2.640000e+03	2.680000e+03	3.173984e-09	3.281860e-10	3.921490e-10
2.680000e+03	2.720000e+03	2.392106e-09	2.504350e-10	2.999860e-10
2.720000e+03	2.760000e+03	2.146695e-09	2.259310e-10	2.707630e-10
2.760000e+03	2.800000e+03	1.859386e-09	1.962850e-10	2.354060e-10
2.800000e+03	2.840000e+03	1.669272e-09	1.782460e-10	2.141030e-10
2.840000e+03	2.880000e+03	1.390311e-09	1.503230e-10	1.808470e-10
2.880000e+03	2.920000e+03	1.167936e-09	1.274030e-10	1.535900e-10
2.920000e+03	2.960000e+03	9.958981e-10	1.081020e-10	1.302239e-10
2.960000e+03	3.000000e+03	8.198220e-10	9.026270e-11	1.089649e-10
3.000000e+03	3.040000e+03	7.403440e-10	8.179540e-11	9.881550e-11
3.040000e+03	3.080000e+03	6.567076e-10	7.349480e-11	8.896580e-11
3.080000e+03	3.120000e+03	5.303825e-10	5.937810e-11	7.186870e-11
3.120000e+03	3.160000e+03	4.874986e-10	5.512010e-11	6.680130e-11
3.160000e+03	3.200000e+03	4.081489e-10	4.567830e-11	5.533840e-11
3.200000e+03	3.240000e+03	3.239499e-10	3.644440e-11	4.417700e-11
3.240000e+03	3.280000e+03	3.625412e-10	4.122020e-11	5.003940e-11
3.280000e+03	3.320000e+03	2.321654e-10	2.634050e-11	3.198900e-11
3.320000e+03	3.360000e+03	2.013820e-10	2.316930e-11	2.819830e-11
3.360000e+03	3.400000e+03	1.963738e-10	2.258270e-11	2.747320e-11
3.400000e+03	3.440000e+03	1.698166e-10	1.975490e-11	2.407280e-11
3.440000e+03	3.480000e+03	1.584067e-10	1.801700e-11	2.189760e-11
3.480000e+03	3.520000e+03	1.162715e-10	1.366080e-11	1.668550e-11
3.520000e+03	3.560000e+03	1.082913e-10	1.259421e-11	1.536020e-11
3.560000e+03	3.600000e+03	1.067467e-10	1.293729e-11	1.589450e-11
3.600000e+03	3.640000e+03	8.134639e-11	9.682640e-12	1.183800e-11
3.640000e+03	3.680000e+03	6.592024e-11	7.666350e-12	9.363580e-12
3.680000e+03	3.720000e+03	7.004133e-11	8.422280e-12	1.029782e-11
3.720000e+03	3.760000e+03	5.877925e-11	6.996400e-12	8.556910e-12
3.760000e+03	3.800000e+03	5.749547e-11	6.974450e-12	8.563440e-12
3.800000e+03	3.840000e+03	3.790507e-11	4.541780e-12	5.568040e-12
3.840000e+03	3.880000e+03	3.272360e-11	3.959860e-12	4.864880e-12
3.880000e+03	3.920000e+03	3.097283e-11	3.659850e-12	4.473700e-12
3.920000e+03	3.960000e+03	2.539003e-11	3.104710e-12	3.818130e-12
3.960000e+03	4.000000e+03	2.578950e-11	3.088720e-12	3.786490e-12
4.000000e+03	4.040000e+03	1.946941e-11	2.399890e-12	2.955210e-12
4.040000e+03	4.080000e+03	1.992748e-11	2.434480e-12	2.991410e-12
4.080000e+03	4.120000e+03	1.810338e-11	2.214150e-12	2.721160e-12
4.120000e+03	4.160000e+03	1.215690e-11	1.429150e-12	1.746390e-12
4.160000e+03	4.200000e+03	1.180401e-11	1.386370e-12	1.695230e-12
4.200000e+03	4.240000e+03	1.386528e-11	1.841800e-12	2.296420e-12
4.240000e+03	4.280000e+03	7.799278e-12	9.773480e-13	1.206361e-12
4.280000e+03	4.320000e+03	1.109219e-11	1.307485e-12	1.599610e-12
4.320000e+03	4.360000e+03	7.083064e-12	8.696630e-13	1.069192e-12
4.360000e+03	4.400000e+03	6.783922e-12	8.469150e-13	1.047131e-12
4.400000e+03	4.440000e+03	5.991873e-12	6.701210e-13	8.122280e-13
4.440000e+03	4.480000e+03	5.009307e-12	6.302010e-13	7.782920e-13
4.480000e+03	4.520000e+03	4.089199e-12	4.970930e-13	6.113370e-13
4.520000e+03	4.560000e+03	3.330273e-12	4.036640e-13	4.961820e-13
4.560000e+03	4.600000e+03	3.278146e-12	4.055710e-13	5.004410e-13
4.600000e+03	4.640000e+03	2.804753e-12	3.373430e-13	4.144300e-13
4.640000e+03	4.680000e+03	2.618392e-12	3.146740e-13	3.846460e-13
4.680000e+03	4.720000e+03	2.529124e-12	3.191470e-13	3.931140e-13
4.720000e+03	4.760000e+03	2.306909e-12	2.726290e-13	3.335640e-13
4.760000e+03	4.800000e+03	2.202354e-12	2.561120e-13	3.125710e-13
4.800000e+03	4.840000e+03	2.016266e-12	2.419610e-13	2.964700e-13
4.840000e+03	4.880000e+03	1.524554e-12	1.830820e-13	2.234970e-13
4.880000e+03	4.920000e+03	3.057579e-12	3.253570e-13	3.896530e-13
4.920000e+03	4.960000e+03	7.888951e-12	1.215239e-12	1.538514e-12
4.960000e+03	5.000000e+03	1.307318e-12	1.722330e-13	2.143360e-13
5.000000e+03	5.040000e+03	9.422645e-13	1.134324e-13	1.383455e-13
5.040000e+03	5.080000e+03	7.376810e-13	9.294170e-14	1.141460e-13
5.080000e+03	5.120000e+03	7.625771e-13	8.933290e-14	1.084150e-13
5.120000e+03	5.160000e+03	1.191030e-12	1.459560e-13	1.792630e-13
5.160000e+03	5.200000e+03	4.672573e-13	6.497570e-14	8.169060e-14
5.200000e+03	5.240000e+03	9.100778e-13	1.075784e-13	1.308062e-13
5.240000e+03	5.280000e+03	4.478564e-13	6.058060e-14	7.544170e-14
5.280000e+03	5.320000e+03	5.974177e-13	7.322200e-14	8.969760e-14
5.320000e+03	5.360000e+03	3.777796e-13	4.742050e-14	5.810680e-14
5.360000e+03	5.400000e+03	3.415621e-13	4.385280e-14	5.397950e-14
5.400000e+03	5.440000e+03	3.364984e-13	4.259370e-14	5.231050e-14
5.440000e+03	5.480000e+03	1.940748e-13	2.575950e-14	3.190780e-14
5.480000e+03	5.520000e+03	4.365861e-13	5.244890e-14	6.377020e-14
5.520000e+03	5.560000e+03	1.837882e-13	2.296490e-14	2.815630e-14
5.560000e+03	5.600000e+03	1.235321e-13	1.610110e-14	1.991250e-14
5.600000e+03	5.640000e+03	4.060081e-13	4.503950e-14	5.398710e-14
5.640000e+03	5.680000e+03	1.040664e-13	1.387029e-14	1.723180e-14
5.680000e+03	5.720000e+03	1.046222e-13	1.346086e-14	1.651810e-14
5.720000e+03	5.760000e+03	8.736897e-14	1.297922e-14	1.650273e-14
5.760000e+03	5.800000e+03	1.021791e-13	1.252318e-14	1.528200e-14
5.800000e+03	5.840000e+03	9.447625e-14	1.195733e-14	1.463845e-14
5.840000e+03	5.880000e+03	1.664033e-13	2.104930e-14	2.581600e-14
5.880000e+03	5.920000e+03	7.065172e-14	9.851400e-15	1.230911e-14
5.920000e+03	5.960000e+03	9.496003e-14	1.278733e-14	1.582777e-14
5.960000e+03	6.000000e+03	1.507641e-13	2.024790e-14	2.497500e-14
6.000000e+03	6.040000e+03	2.552390e-14	3.446360e-15	4.276860e-15
6.040000e+03	6.080000e+03	7.745477e-14	1.152254e-14	1.462695e-14
6.080000e+03	6.120000e+03	4.636438e-14	6.284820e-15	7.792390e-15
6.120000e+03	6.160000e+03	6.046056e-14	7.756800e-15	9.520480e-15
6.160000e+03	6.200000e+03	4.177932e-14	6.242300e-15	7.898590e-15
6.200000e+03	6.240000e+03	7.696038e-14	1.111805e-14	1.389392e-14
6.240000e+03	6.280000e+03	6.313068e-14	8.609170e-15	1.070069e-14
6.280000e+03	6.320000e+03	1.872557e-14	2.853600e-15	3.607590e-15
6.320000e+03	6.360000e+03	3.235667e-14	4.298000e-15	5.277930e-15
6.360000e+03	6.400000e+03	1.121543e-14	1.685571e-15	2.126460e-15
6.400000e+03	6.440000e+03	3.095831e-15	4.660720e-16	5.880970e-16
6.440000e+03	6.480000e+03	9.633435e-15	1.372642e-15	1.714255e-15
6.480000e+03	6.520000e+03	2.946489e-14	4.324030e-15	5.416640e-15
6.520000e+03	6.560000e+03	1.403546e-14	1.798900e-15	2.201670e-15
6.560000e+03	6.600000e+03	2.042563e-14	2.948390e-15	3.695670e-15
6.600000e+03	6.640000e+03	1.163316e-14	1.677023e-15	2.103120e-15
6.640000e+03	6.680000e+03	9.863636e-15	1.452984e-15	1.824174e-15
6.680000e+03	6.720000e+03	1.429298e-14	2.052040e-15	2.561080e-15
6.720000e+03	6.760000e+03	4.675603e-14	5.881330e-15	7.183750e-15
6.760000e+03	6.800000e+03	1.717873e-14	2.138960e-15	2.593160e-15
6.800000e+03	6.840000e+03	1.027665e-14	1.457197e-15	1.808950e-15
6.840000e+03	6.880000e+03	1.731122e-15	2.851620e-16	3.679440e-16
6.880000e+03	6.920000e+03	1.448134e-14	1.976700e-15	2.435190e-15
6.920000e+03	6.960000e+03	3.986043e-15	6.127920e-16	7.768440e-16
6.960000e+03	7.000000e+03	4.550419e-15	7.154770e-16	9.073960e-16
7.000000e+03	7.040000e+03	1.595038e-15	2.522510e-16	3.211490e-16
7.040000e+03	7.080000e+03	2.813733e-15	4.127630e-16	5.188650e-16
7.080000e+03	7.120000e+03	1.953614e-15	3.194200e-16	4.087120e-16
7.120000e+03	7.160000e+03	1.433703e-15	2.335940e-16	3.042650e-16
7.160000e+03	7.200000e+03	2.664103e-15	3.799860e-16	4.739760e-16
7.200000e+03	7.240000e+03	1.530115e-15	2.256220e-16	2.818870e-16
7.240000e+03	7.280000e+03	9.710941e-16	1.460069e-16	1.840999e-16
7.280000e+03	7.320000e+03	1.628323e-14	2.224360e-15	2.752920e-15
7.320000e+03	7.360000e+03	2.548979e-14	3.948490e-15	4.982210e-15
7.360000e+03	7.400000e+03	9.385690e-16	1.598106e-16	2.072540e-16
7.400000e+03	7.440000e+03	5.975117e-16	1.012151e-16	1.310393e-16
7.440000e+03	7.480000e+03	9.093852e-16	1.427233e-16	1.806978e-16
7.480000e+03	7.520000e+03	3.699376e-16	5.790440e-17	7.399360e-17
7.520000e+03	7.560000e+03	1.580397e-14	2.776460e-15	3.613190e-15
7.560000e+03	7.600000e+03	3.242683e-15	5.324200e-16	6.817090e-16
7.600000e+03	7.640000e+03	2.005612e-16	3.374240e-17	4.349310e-17
7.640000e+03	7.680000e+03	1.698201e-14	2.488920e-15	3.088810e-15
7.680000e+03	7.720000e+03	7.504422e-17	1.243500e-17	1.598378e-17
7.720000e+03	7.760000e+03	1.443288e-15	2.588220e-16	3.377400e-16
7.760000e+03	7.800000e+03	1.005093e-16	1.684303e-17	2.179910e-17
7.800000e+03	7.840000e+03	6.892567e-16	1.240422e-16	1.621686e-16
7.840000e+03	7.880000e+03	1.167431e-16	2.238819e-17	2.980240e-17
7.880000e+03	7.920000e+03	4.188101e-17	7.935000e-18	1.055785e-17
7.920000e+03	7.960000e+03	1.363199e-16	2.606530e-17	3.473230e-17
7.960000e+03	8.000000e+03	3.313682e-15	4.534910e-16	5.565370e-16
8.000000e+03	8.040000e+03	1.384044e-16	2.644030e-17	3.514670e-17
8.040000e+03	8.080000e+03	2.349474e-17	4.158210e-18	5.435090e-18
8.080000e+03	8.120000e+03	4.078864e-16	6.554590e-17	8.318920e-17
8.120000e+03	8.160000e+03	1.086523e-16	2.179990e-17	2.935190e-17
8.160000e+03	8.200000e+03	1.526898e-15	2.528320e-16	3.225310e-16
8.200000e+03	8.240000e+03	8.732984e-17	1.335696e-17	1.681596e-17
8.240000e+03	8.280000e+03	1.278756e-16	2.149570e-17	2.748890e-17
8.280000e+03	8.320000e+03	2.718308e-16	4.364850e-17	5.528800e-17
8.320000e+03	8.360000e+03	7.630516e-17	1.204625e-17	1.522384e-17
8.360000e+03	8.400000e+03	4.285725e-16	6.657990e-17	8.369840e-17
8.400000e+03	8.440000e+03	-1.056746e-19	1.140716e-19	7.011519e-20
8.440000e+03	8.480000e+03	2.125931e-17	3.953420e-18	5.244930e-18
8.480000e+03	8.520000e+03	1.042570e-16	1.767088e-17	2.276020e-17
8.520000e+03	8.560000e+03	7.709472e-16	1.343839e-16	1.737613e-16
8.560000e+03	8.600000e+03	3.792661e-17	7.066750e-18	9.363850e-18
8.600000e+03	8.640000e+03	4.880962e-17	8.121590e-18	1.039094e-17
8.640000e+03	8.680000e+03	1.447195e-17	2.637350e-18	3.468120e-18
8.680000e+03	8.720000e+03	1.050220e-16	2.061800e-17	2.757690e-17
8.720000e+03	8.760000e+03	1.567054e-16	2.867540e-17	3.760020e-17
8.760000e+03	8.800000e+03	1.404469e-18	3.096500e-19	4.274780e-19
8.800000e+03	8.840000e+03	1.650889e-17	3.540650e-18	4.846600e-18
8.840000e+03	8.880000e+03	2.083972e-17	4.176920e-18	5.623400e-18
8.880000e+03	8.920000e+03	1.238765e-16	2.265690e-17	2.969390e-17
8.920000e+03	8.960000e+03	1.494381e-17	3.031390e-18	4.098770e-18
8.960000e+03	9.000000e+03	7.100691e-19	1.585242e-19	2.195336e-19
9.000000e+03	9.040000e+03	1.802869e-19	4.717590e-20	6.856620e-20
9.040000e+03	9.080000e+03	6.756592e-19	1.289964e-19	1.702174e-19
9.080000e+03	9.120000e+03	1.649620e-17	3.697900e-18	5.147210e-18
9.120000e+03	9.160000e+03	1.140367e-19	2.713004e-20	3.852380e-20
9.160000e+03	9.200000e+03	6.261275e-20	1.301365e-20	1.767739e-20
9.200000e+03	9.240000e+03	5.720299e-17	9.822550e-18	1.261995e-17
9.240000e+03	9.280000e+03	6.300607e-17	1.329520e-17	1.816699e-17
9.280000e+03	9.320000e+03	1.362392e-17	2.482700e-18	3.224880e-18
9.320000e+03	9.360000e+03	1.341923e-19	3.240490e-20	4.615240e-20
9.360000e+03	9.400000e+03	2.271701e-16	3.882540e-17	4.974990e-17
9.400000e+03	9.440000e+03	-4.760085e-23	9.650970e-24	8.175550e-24
9.440000e+03	9.480000e+03	1.349995e-23	3.054650e-24	4.113650e-24
9.480000e+03	9.520000e+03	2.510201e-19	5.229860e-20	7.093300e-20
9.520000e+03	9.560000e+03	1.283161e-20	2.309440e-21	3.011710e-21
9.560000e+03	9.600000e+03	7.839959e-20	1.631494e-20	2.219671e-20
9.600000e+03	9.640000e+03	3.208550e-18	6.258900e-19	8.340820e-19
9.640000e+03	9.680000e+03	2.388191e-17	4.619210e-18	6.123100e-18
9.680000e+03	9.720000e+03	2.575557e-17	5.390690e-18	7.341630e-18
9.720000e+03	9.760000e+03	7.795111e-21	1.644503e-21	2.227529e-21
9.760000e+03	9.800000e+03	7.028378e-20	1.627114e-20	2.277372e-20
9.800000e+03	9.840000e+03	2.543161e-18	6.342740e-19	9.128420e-19
9.840000e+03	9.880000e+03	8.606570e-20	1.969840e-20	2.753430e-20
9.880000e+03	9.920000e+03	2.815584e-22	8.479580e-23	1.330306e-22
9.920000e+03	9.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.004000e+04	1.687251e-19	3.701950e-20	5.118160e-20
1.004000e+04	1.008000e+04	1.027568e-22	2.500938e-23	3.556430e-23
1.008000e+04	1.012000e+04	1.922898e-19	4.609220e-20	6.545360e-20
1.012000e+04	1.016000e+04	1.308919e-21	3.344137e-22	4.854390e-22
1.016000e+04	1.020000e+04	7.563245e-25	2.505567e-25	4.047395e-25
1.020000e+04	1.024000e+04	5.412302e-19	1.298308e-19	1.843337e-19
1.024000e+04	1.028000e+04	-5.428847e-23	2.209258e-23	1.486259e-23
1.028000e+04	1.032000e+04	1.192151e-18	2.725361e-19	3.812770e-19
1.032000e+04	1.036000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+04	1.040000e+04	2.595284e-23	8.952280e-24	1.398592e-23
1.040000e+04	1.044000e+04	2.205924e-21	5.483320e-22	7.865420e-22
1.044000e+04	1.048000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+04	1.052000e+04	4.974465e-22	1.164067e-22	1.634406e-22
1.052000e+04	1.056000e+04	1.026026e-20	2.383502e-21	3.337490e-21
1.056000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.064000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+04	1.068000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+04	1.072000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+04	1.076000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.084000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+04	1.088000e+04	1.974379e-22	5.256960e-23	7.718730e-23
1.088000e+04	1.092000e+04	3.293830e-22	8.747880e-23	1.287373e-22
1.092000e+04	1.096000e+04	1.049465e-24	3.397056e-25	5.423330e-25
1.096000e+04	1.100000e+04	3.950488e-20	9.795120e-21	1.402202e-20
1.100000e+04	1.104000e+04	3.716477e-24	1.039073e-24	1.556771e-24
1.104000e+04	1.108000e+04	3.475756e-20	9.080730e-21	1.329261e-20
1.108000e+04	1.112000e+04	-4.261323e-25	2.288685e-25	1.417758e-25
1.112000e+04	1.116000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.124000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+04	1.128000e+04	-1.717154e-23	3.529940e-24	3.071580e-24
1.128000e+04	1.132000e+04	-6.554992e-24	5.946230e-25	7.844870e-25
1.132000e+04	1.136000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.152000e+04	-3.317662e-24	1.372446e-24	9.228890e-25
1.152000e+04	1.156000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+04	1.160000e+04	-2.515217e-24	1.417756e-24	8.606370e-25
1.160000e+04	1.164000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+04	1.168000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.176000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.184000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.192000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.240000e+04	5.936560e-24	1.810884e-24	2.815042e-24
1.240000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[_VarBand]
BandComponentEnv=Nominal,ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5,ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1,ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5,ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2,ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1,ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorBars=0
ErrorTubes=1
ErrorType=env
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[_VarBand]
Path=EW-MCNLO-QCD-s-t[_VarBand]
Scale=1000.
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.283356e-09	1.612450e-10	1.612450e-10
8.000000e+01	1.200000e+02	2.663773e-07	2.580027e-09	2.580027e-09
1.200000e+02	1.600000e+02	2.400924e-06	7.624921e-09	7.624921e-09
1.600000e+02	2.000000e+02	4.001058e-06	1.065047e-08	1.065047e-08
2.000000e+02	2.400000e+02	3.942288e-06	1.257941e-08	1.257941e-08
2.400000e+02	2.800000e+02	3.338045e-06	9.696497e-09	9.696497e-09
2.800000e+02	3.200000e+02	2.664097e-06	8.625308e-09	8.625308e-09
3.200000e+02	3.600000e+02	2.065466e-06	7.822494e-09	7.822494e-09
3.600000e+02	4.000000e+02	1.616568e-06	6.309923e-09	6.309923e-09
4.000000e+02	4.400000e+02	1.258670e-06	6.136329e-09	6.136329e-09
4.400000e+02	4.800000e+02	9.923475e-07	5.070337e-09	5.070337e-09
4.800000e+02	5.200000e+02	7.806197e-07	4.540980e-09	4.540980e-09
5.200000e+02	5.600000e+02	5.916212e-07	3.470542e-09	3.470542e-09
5.600000e+02	6.000000e+02	4.586660e-07	3.582336e-09	3.582336e-09
6.000000e+02	6.400000e+02	3.528942e-07	5.115138e-09	5.115138e-09
6.400000e+02	6.800000e+02	2.858217e-07	2.620209e-09	2.620209e-09
6.800000e+02	7.200000e+02	2.186326e-07	8.770772e-09	8.770772e-09
7.200000e+02	7.600000e+02	1.827039e-07	2.055190e-09	2.055190e-09
7.600000e+02	8.000000e+02	1.527589e-07	2.335702e-09	2.335702e-09
8.000000e+02	8.400000e+02	1.212152e-07	2.432270e-09	2.432270e-09
8.400000e+02	8.800000e+02	1.037835e-07	1.934287e-09	1.934287e-09
8.800000e+02	9.200000e+02	8.793522e-08	1.984819e-09	1.984819e-09
9.200000e+02	9.600000e+02	7.535200e-08	1.231050e-09	1.231050e-09
9.600000e+02	1.000000e+03	6.393732e-08	1.078933e-09	1.078933e-09
1.000000e+03	1.040000e+03	5.479125e-08	1.575736e-09	1.575736e-09
1.040000e+03	1.080000e+03	4.626965e-08	1.023248e-09	1.023248e-09
1.080000e+03	1.120000e+03	4.150232e-08	8.930565e-10	8.930565e-10
1.120000e+03	1.160000e+03	3.609027e-08	8.339848e-10	8.339848e-10
1.160000e+03	1.200000e+03	3.043342e-08	6.676680e-10	6.676680e-10
1.200000e+03	1.240000e+03	2.846422e-08	6.255557e-10	6.255557e-10
1.240000e+03	1.280000e+03	2.416702e-08	6.551434e-10	6.551434e-10
1.280000e+03	1.320000e+03	2.154637e-08	5.462020e-10	5.462020e-10
1.320000e+03	1.360000e+03	1.956887e-08	4.907136e-10	4.907136e-10
1.360000e+03	1.400000e+03	1.708634e-08	4.248187e-10	4.248187e-10
1.400000e+03	1.440000e+03	1.546117e-08	4.364683e-10	4.364683e-10
1.440000e+03	1.480000e+03	1.291192e-08	5.170063e-10	5.170063e-10
1.480000e+03	1.520000e+03	1.164031e-08	4.907522e-10	4.907522e-10
1.520000e+03	1.560000e+03	9.757792e-09	1.032201e-09	1.032201e-09
1.560000e+03	1.600000e+03	9.849855e-09	4.259428e-10	4.259428e-10
1.600000e+03	1.640000e+03	8.866148e-09	2.630589e-10	2.630589e-10
1.640000e+03	1.680000e+03	7.353370e-09	2.583059e-10	2.583059e-10
1.680000e+03	1.720000e+03	6.289982e-09	3.877833e-10	3.877833e-10
1.720000e+03	1.760000e+03	5.965205e-09	2.077398e-10	2.077398e-10
1.760000e+03	1.800000e+03	4.954975e-09	2.804065e-10	2.804065e-10
1.800000e+03	1.840000e+03	5.042448e-09	2.086724e-10	2.086724e-10
1.840000e+03	1.880000e+03	4.375577e-09	2.175130e-10	2.175130e-10
1.880000e+03	1.920000e+03	3.875690e-09	2.021984e-10	2.021984e-10
1.920000e+03	1.960000e+03	3.573535e-09	1.723044e-10	1.723044e-10
1.960000e+03	2.000000e+03	3.143225e-09	1.238538e-10	1.238538e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[Nominal]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[Nominal]
Path=EW-MCNLO-QCD-s-t[Nominal]
Scale=1000.
ScaledBy=1.32663333296612424e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.283356e-09	1.612450e-10	1.612450e-10
8.000000e+01	1.200000e+02	2.663773e-07	2.580027e-09	2.580027e-09
1.200000e+02	1.600000e+02	2.400924e-06	7.624921e-09	7.624921e-09
1.600000e+02	2.000000e+02	4.001058e-06	1.065047e-08	1.065047e-08
2.000000e+02	2.400000e+02	3.942288e-06	1.257941e-08	1.257941e-08
2.400000e+02	2.800000e+02	3.338045e-06	9.696497e-09	9.696497e-09
2.800000e+02	3.200000e+02	2.664097e-06	8.625308e-09	8.625308e-09
3.200000e+02	3.600000e+02	2.065466e-06	7.822494e-09	7.822494e-09
3.600000e+02	4.000000e+02	1.616568e-06	6.309923e-09	6.309923e-09
4.000000e+02	4.400000e+02	1.258670e-06	6.136329e-09	6.136329e-09
4.400000e+02	4.800000e+02	9.923475e-07	5.070337e-09	5.070337e-09
4.800000e+02	5.200000e+02	7.806197e-07	4.540980e-09	4.540980e-09
5.200000e+02	5.600000e+02	5.916212e-07	3.470542e-09	3.470542e-09
5.600000e+02	6.000000e+02	4.586660e-07	3.582336e-09	3.582336e-09
6.000000e+02	6.400000e+02	3.528942e-07	5.115138e-09	5.115138e-09
6.400000e+02	6.800000e+02	2.858217e-07	2.620209e-09	2.620209e-09
6.800000e+02	7.200000e+02	2.186326e-07	8.770772e-09	8.770772e-09
7.200000e+02	7.600000e+02	1.827039e-07	2.055190e-09	2.055190e-09
7.600000e+02	8.000000e+02	1.527589e-07	2.335702e-09	2.335702e-09
8.000000e+02	8.400000e+02	1.212152e-07	2.432270e-09	2.432270e-09
8.400000e+02	8.800000e+02	1.037835e-07	1.934287e-09	1.934287e-09
8.800000e+02	9.200000e+02	8.793522e-08	1.984819e-09	1.984819e-09
9.200000e+02	9.600000e+02	7.535200e-08	1.231050e-09	1.231050e-09
9.600000e+02	1.000000e+03	6.393732e-08	1.078933e-09	1.078933e-09
1.000000e+03	1.040000e+03	5.479125e-08	1.575736e-09	1.575736e-09
1.040000e+03	1.080000e+03	4.626965e-08	1.023248e-09	1.023248e-09
1.080000e+03	1.120000e+03	4.150232e-08	8.930565e-10	8.930565e-10
1.120000e+03	1.160000e+03	3.609027e-08	8.339848e-10	8.339848e-10
1.160000e+03	1.200000e+03	3.043342e-08	6.676680e-10	6.676680e-10
1.200000e+03	1.240000e+03	2.846422e-08	6.255557e-10	6.255557e-10
1.240000e+03	1.280000e+03	2.416702e-08	6.551434e-10	6.551434e-10
1.280000e+03	1.320000e+03	2.154637e-08	5.462020e-10	5.462020e-10
1.320000e+03	1.360000e+03	1.956887e-08	4.907136e-10	4.907136e-10
1.360000e+03	1.400000e+03	1.708634e-08	4.248187e-10	4.248187e-10
1.400000e+03	1.440000e+03	1.546117e-08	4.364683e-10	4.364683e-10
1.440000e+03	1.480000e+03	1.291192e-08	5.170063e-10	5.170063e-10
1.480000e+03	1.520000e+03	1.164031e-08	4.907522e-10	4.907522e-10
1.520000e+03	1.560000e+03	9.757792e-09	1.032201e-09	1.032201e-09
1.560000e+03	1.600000e+03	9.849855e-09	4.259428e-10	4.259428e-10
1.600000e+03	1.640000e+03	8.866148e-09	2.630589e-10	2.630589e-10
1.640000e+03	1.680000e+03	7.353370e-09	2.583059e-10	2.583059e-10
1.680000e+03	1.720000e+03	6.289982e-09	3.877833e-10	3.877833e-10
1.720000e+03	1.760000e+03	5.965205e-09	2.077398e-10	2.077398e-10
1.760000e+03	1.800000e+03	4.954975e-09	2.804065e-10	2.804065e-10
1.800000e+03	1.840000e+03	5.042448e-09	2.086724e-10	2.086724e-10
1.840000e+03	1.880000e+03	4.375577e-09	2.175130e-10	2.175130e-10
1.880000e+03	1.920000e+03	3.875690e-09	2.021984e-10	2.021984e-10
1.920000e+03	1.960000e+03	3.573535e-09	1.723044e-10	1.723044e-10
1.960000e+03	2.000000e+03	3.143225e-09	1.238538e-10	1.238538e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[MUR=2__MUF=2__LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[MUR=2__MUF=2__LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[MUR=2__MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=1.30775532641449022e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.692582e-09	1.909122e-10	1.909122e-10
8.000000e+01	1.200000e+02	3.186357e-07	2.993323e-09	2.993323e-09
1.200000e+02	1.600000e+02	2.835975e-06	9.526686e-09	9.526686e-09
1.600000e+02	2.000000e+02	4.639853e-06	1.226196e-08	1.226196e-08
2.000000e+02	2.400000e+02	4.490825e-06	1.662509e-08	1.662509e-08
2.400000e+02	2.800000e+02	3.736732e-06	1.126404e-08	1.126404e-08
2.800000e+02	3.200000e+02	2.948318e-06	9.689195e-09	9.689195e-09
3.200000e+02	3.600000e+02	2.260836e-06	8.337431e-09	8.337431e-09
3.600000e+02	4.000000e+02	1.746204e-06	6.836324e-09	6.836324e-09
4.000000e+02	4.400000e+02	1.354109e-06	6.574503e-09	6.574503e-09
4.400000e+02	4.800000e+02	1.062453e-06	5.400687e-09	5.400687e-09
4.800000e+02	5.200000e+02	8.277433e-07	4.836260e-09	4.836260e-09
5.200000e+02	5.600000e+02	6.299450e-07	3.781766e-09	3.781766e-09
5.600000e+02	6.000000e+02	4.895410e-07	3.432796e-09	3.432796e-09
6.000000e+02	6.400000e+02	3.773515e-07	4.186207e-09	4.186207e-09
6.400000e+02	6.800000e+02	3.038802e-07	2.802852e-09	2.802852e-09
6.800000e+02	7.200000e+02	2.363206e-07	7.403777e-09	7.403777e-09
7.200000e+02	7.600000e+02	1.965637e-07	2.092506e-09	2.092506e-09
7.600000e+02	8.000000e+02	1.646909e-07	2.221462e-09	2.221462e-09
8.000000e+02	8.400000e+02	1.318770e-07	1.833761e-09	1.833761e-09
8.400000e+02	8.800000e+02	1.133327e-07	1.553387e-09	1.553387e-09
8.800000e+02	9.200000e+02	9.550380e-08	1.630952e-09	1.630952e-09
9.200000e+02	9.600000e+02	8.175967e-08	1.214557e-09	1.214557e-09
9.600000e+02	1.000000e+03	6.972968e-08	1.072063e-09	1.072063e-09
1.000000e+03	1.040000e+03	5.992063e-08	1.144721e-09	1.144721e-09
1.040000e+03	1.080000e+03	5.063307e-08	1.019890e-09	1.019890e-09
1.080000e+03	1.120000e+03	4.503785e-08	8.870062e-10	8.870062e-10
1.120000e+03	1.160000e+03	3.948627e-08	8.531369e-10	8.531369e-10
1.160000e+03	1.200000e+03	3.327480e-08	6.605537e-10	6.605537e-10
1.200000e+03	1.240000e+03	3.069930e-08	6.591413e-10	6.591413e-10
1.240000e+03	1.280000e+03	2.642910e-08	5.856404e-10	5.856404e-10
1.280000e+03	1.320000e+03	2.348853e-08	5.975173e-10	5.975173e-10
1.320000e+03	1.360000e+03	2.115851e-08	5.573427e-10	5.573427e-10
1.360000e+03	1.400000e+03	1.844275e-08	3.975155e-10	3.975155e-10
1.400000e+03	1.440000e+03	1.673220e-08	4.533943e-10	4.533943e-10
1.440000e+03	1.480000e+03	1.427372e-08	4.421542e-10	4.421542e-10
1.480000e+03	1.520000e+03	1.287527e-08	4.149528e-10	4.149528e-10
1.520000e+03	1.560000e+03	1.084985e-08	5.771492e-10	5.771492e-10
1.560000e+03	1.600000e+03	1.074738e-08	4.752266e-10	4.752266e-10
1.600000e+03	1.640000e+03	9.492853e-09	2.711054e-10	2.711054e-10
1.640000e+03	1.680000e+03	7.920452e-09	2.575908e-10	2.575908e-10
1.680000e+03	1.720000e+03	6.961600e-09	3.100672e-10	3.100672e-10
1.720000e+03	1.760000e+03	6.349915e-09	2.089690e-10	2.089690e-10
1.760000e+03	1.800000e+03	5.398390e-09	2.719701e-10	2.719701e-10
1.800000e+03	1.840000e+03	5.290163e-09	2.052758e-10	2.052758e-10
1.840000e+03	1.880000e+03	4.654250e-09	2.284074e-10	2.284074e-10
1.880000e+03	1.920000e+03	4.130393e-09	2.003616e-10	2.003616e-10
1.920000e+03	1.960000e+03	3.877185e-09	2.035345e-10	2.035345e-10
1.960000e+03	2.000000e+03	3.406640e-09	1.619623e-10	1.619623e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[MUR=2__MUF=1__LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[MUR=2__MUF=1__LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[MUR=2__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=1.31722889225660457e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.627985e-09	1.793692e-10	1.793692e-10
8.000000e+01	1.200000e+02	3.111543e-07	3.049248e-09	3.049248e-09
1.200000e+02	1.600000e+02	2.764775e-06	9.040938e-09	9.040938e-09
1.600000e+02	2.000000e+02	4.548862e-06	1.258265e-08	1.258265e-08
2.000000e+02	2.400000e+02	4.426895e-06	1.540790e-08	1.540790e-08
2.400000e+02	2.800000e+02	3.700590e-06	1.130849e-08	1.130849e-08
2.800000e+02	3.200000e+02	2.926813e-06	9.294753e-09	9.294753e-09
3.200000e+02	3.600000e+02	2.251152e-06	8.185242e-09	8.185242e-09
3.600000e+02	4.000000e+02	1.745891e-06	6.724697e-09	6.724697e-09
4.000000e+02	4.400000e+02	1.356847e-06	6.583215e-09	6.583215e-09
4.400000e+02	4.800000e+02	1.066073e-06	5.328989e-09	5.328989e-09
4.800000e+02	5.200000e+02	8.348772e-07	4.718122e-09	4.718122e-09
5.200000e+02	5.600000e+02	6.346480e-07	3.656947e-09	3.656947e-09
5.600000e+02	6.000000e+02	4.950948e-07	3.513087e-09	3.513087e-09
6.000000e+02	6.400000e+02	3.825318e-07	4.459011e-09	4.459011e-09
6.400000e+02	6.800000e+02	3.094187e-07	2.623217e-09	2.623217e-09
6.800000e+02	7.200000e+02	2.400226e-07	8.097750e-09	8.097750e-09
7.200000e+02	7.600000e+02	2.005277e-07	2.201204e-09	2.201204e-09
7.600000e+02	8.000000e+02	1.681344e-07	2.317456e-09	2.317456e-09
8.000000e+02	8.400000e+02	1.347328e-07	2.017982e-09	2.017982e-09
8.400000e+02	8.800000e+02	1.158199e-07	1.839659e-09	1.839659e-09
8.800000e+02	9.200000e+02	9.795583e-08	1.900537e-09	1.900537e-09
9.200000e+02	9.600000e+02	8.435465e-08	1.235834e-09	1.235834e-09
9.600000e+02	1.000000e+03	7.187875e-08	1.113762e-09	1.113762e-09
1.000000e+03	1.040000e+03	6.153325e-08	1.248585e-09	1.248585e-09
1.040000e+03	1.080000e+03	5.217317e-08	1.094736e-09	1.094736e-09
1.080000e+03	1.120000e+03	4.678787e-08	9.511312e-10	9.511312e-10
1.120000e+03	1.160000e+03	4.085943e-08	9.058584e-10	9.058584e-10
1.160000e+03	1.200000e+03	3.450938e-08	6.843800e-10	6.843800e-10
1.200000e+03	1.240000e+03	3.190490e-08	6.916490e-10	6.916490e-10
1.240000e+03	1.280000e+03	2.744558e-08	6.181595e-10	6.181595e-10
1.280000e+03	1.320000e+03	2.447523e-08	6.029385e-10	6.029385e-10
1.320000e+03	1.360000e+03	2.206745e-08	5.985882e-10	5.985882e-10
1.360000e+03	1.400000e+03	1.923014e-08	4.266185e-10	4.266185e-10
1.400000e+03	1.440000e+03	1.749113e-08	4.716278e-10	4.716278e-10
1.440000e+03	1.480000e+03	1.478844e-08	4.944475e-10	4.944475e-10
1.480000e+03	1.520000e+03	1.348466e-08	4.377263e-10	4.377263e-10
1.520000e+03	1.560000e+03	1.133482e-08	6.939594e-10	6.939594e-10
1.560000e+03	1.600000e+03	1.118370e-08	5.069374e-10	5.069374e-10
1.600000e+03	1.640000e+03	9.946983e-09	2.940305e-10	2.940305e-10
1.640000e+03	1.680000e+03	8.299285e-09	2.757034e-10	2.757034e-10
1.680000e+03	1.720000e+03	7.239190e-09	3.342725e-10	3.342725e-10
1.720000e+03	1.760000e+03	6.734443e-09	2.356431e-10	2.356431e-10
1.760000e+03	1.800000e+03	5.676482e-09	3.039192e-10	3.039192e-10
1.800000e+03	1.840000e+03	5.585105e-09	2.224726e-10	2.224726e-10
1.840000e+03	1.880000e+03	4.903225e-09	2.503591e-10	2.503591e-10
1.880000e+03	1.920000e+03	4.325730e-09	2.119103e-10	2.119103e-10
1.920000e+03	1.960000e+03	4.066545e-09	2.105816e-10	2.105816e-10
1.960000e+03	2.000000e+03	3.549535e-09	1.577676e-10	1.577676e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[MUR=1__MUF=2__LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[MUR=1__MUF=2__LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[MUR=1__MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=1.31910393790610240e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.351837e-09	1.750223e-10	1.750223e-10
8.000000e+01	1.200000e+02	2.714802e-07	2.504007e-09	2.504007e-09
1.200000e+02	1.600000e+02	2.453540e-06	7.939990e-09	7.939990e-09
1.600000e+02	2.000000e+02	4.071085e-06	1.037641e-08	1.037641e-08
2.000000e+02	2.400000e+02	3.993503e-06	1.349389e-08	1.349389e-08
2.400000e+02	2.800000e+02	3.370525e-06	9.577382e-09	9.577382e-09
2.800000e+02	3.200000e+02	2.684695e-06	8.858259e-09	8.858259e-09
3.200000e+02	3.600000e+02	2.077623e-06	7.866170e-09	7.866170e-09
3.600000e+02	4.000000e+02	1.619994e-06	6.342406e-09	6.342406e-09
4.000000e+02	4.400000e+02	1.259937e-06	6.109774e-09	6.109774e-09
4.400000e+02	4.800000e+02	9.923573e-07	5.122821e-09	5.122821e-09
4.800000e+02	5.200000e+02	7.768162e-07	4.595728e-09	4.595728e-09
5.200000e+02	5.600000e+02	5.896200e-07	3.503397e-09	3.503397e-09
5.600000e+02	6.000000e+02	4.560207e-07	3.427856e-09	3.427856e-09
6.000000e+02	6.400000e+02	3.502435e-07	4.696093e-09	4.696093e-09
6.400000e+02	6.800000e+02	2.822680e-07	2.832127e-09	2.832127e-09
6.800000e+02	7.200000e+02	2.168781e-07	8.020922e-09	8.020922e-09
7.200000e+02	7.600000e+02	1.805973e-07	1.952041e-09	1.952041e-09
7.600000e+02	8.000000e+02	1.507781e-07	2.227594e-09	2.227594e-09
8.000000e+02	8.400000e+02	1.198911e-07	2.114417e-09	2.114417e-09
8.400000e+02	8.800000e+02	1.027411e-07	1.556193e-09	1.556193e-09
8.800000e+02	9.200000e+02	8.660905e-08	1.683322e-09	1.683322e-09
9.200000e+02	9.600000e+02	7.379828e-08	1.184651e-09	1.184651e-09
9.600000e+02	1.000000e+03	6.274497e-08	1.036465e-09	1.036465e-09
1.000000e+03	1.040000e+03	5.403832e-08	1.432778e-09	1.432778e-09
1.040000e+03	1.080000e+03	4.543555e-08	9.595764e-10	9.595764e-10
1.080000e+03	1.120000e+03	4.037823e-08	8.298848e-10	8.298848e-10
1.120000e+03	1.160000e+03	3.529988e-08	7.833929e-10	7.833929e-10
1.160000e+03	1.200000e+03	2.969390e-08	6.461725e-10	6.461725e-10
1.200000e+03	1.240000e+03	2.770832e-08	5.989495e-10	5.989495e-10
1.240000e+03	1.280000e+03	2.357414e-08	6.184404e-10	6.184404e-10
1.280000e+03	1.320000e+03	2.094275e-08	5.511385e-10	5.511385e-10
1.320000e+03	1.360000e+03	1.899563e-08	4.598267e-10	4.598267e-10
1.360000e+03	1.400000e+03	1.660314e-08	3.935122e-10	3.935122e-10
1.400000e+03	1.440000e+03	1.499727e-08	4.236852e-10	4.236852e-10
1.440000e+03	1.480000e+03	1.265983e-08	4.547577e-10	4.547577e-10
1.480000e+03	1.520000e+03	1.125666e-08	4.676811e-10	4.676811e-10
1.520000e+03	1.560000e+03	9.528755e-09	8.485477e-10	8.485477e-10
1.560000e+03	1.600000e+03	9.606492e-09	3.990776e-10	3.990776e-10
1.600000e+03	1.640000e+03	8.576237e-09	2.439673e-10	2.439673e-10
1.640000e+03	1.680000e+03	7.112540e-09	2.417991e-10	2.417991e-10
1.680000e+03	1.720000e+03	6.149147e-09	3.638651e-10	3.638651e-10
1.720000e+03	1.760000e+03	5.698322e-09	1.849214e-10	1.849214e-10
1.760000e+03	1.800000e+03	4.785388e-09	2.525730e-10	2.525730e-10
1.800000e+03	1.840000e+03	4.840330e-09	1.934943e-10	1.934943e-10
1.840000e+03	1.880000e+03	4.203985e-09	2.005059e-10	2.005059e-10
1.880000e+03	1.920000e+03	3.756395e-09	1.908587e-10	1.908587e-10
1.920000e+03	1.960000e+03	3.457127e-09	1.687124e-10	1.687124e-10
1.960000e+03	2.000000e+03	3.050768e-09	1.262167e-10	1.262167e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[MUR=1__MUF=1__LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[MUR=1__MUF=1__LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[MUR=1__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=1.32663333296612424e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.283356e-09	1.612450e-10	1.612450e-10
8.000000e+01	1.200000e+02	2.663773e-07	2.580027e-09	2.580027e-09
1.200000e+02	1.600000e+02	2.400924e-06	7.624921e-09	7.624921e-09
1.600000e+02	2.000000e+02	4.001058e-06	1.065047e-08	1.065047e-08
2.000000e+02	2.400000e+02	3.942288e-06	1.257941e-08	1.257941e-08
2.400000e+02	2.800000e+02	3.338045e-06	9.696497e-09	9.696497e-09
2.800000e+02	3.200000e+02	2.664097e-06	8.625308e-09	8.625308e-09
3.200000e+02	3.600000e+02	2.065466e-06	7.822494e-09	7.822494e-09
3.600000e+02	4.000000e+02	1.616568e-06	6.309923e-09	6.309923e-09
4.000000e+02	4.400000e+02	1.258670e-06	6.136329e-09	6.136329e-09
4.400000e+02	4.800000e+02	9.923475e-07	5.070337e-09	5.070337e-09
4.800000e+02	5.200000e+02	7.806197e-07	4.540980e-09	4.540980e-09
5.200000e+02	5.600000e+02	5.916212e-07	3.470542e-09	3.470542e-09
5.600000e+02	6.000000e+02	4.586660e-07	3.582336e-09	3.582336e-09
6.000000e+02	6.400000e+02	3.528942e-07	5.115138e-09	5.115138e-09
6.400000e+02	6.800000e+02	2.858217e-07	2.620209e-09	2.620209e-09
6.800000e+02	7.200000e+02	2.186326e-07	8.770772e-09	8.770772e-09
7.200000e+02	7.600000e+02	1.827039e-07	2.055190e-09	2.055190e-09
7.600000e+02	8.000000e+02	1.527589e-07	2.335702e-09	2.335702e-09
8.000000e+02	8.400000e+02	1.212152e-07	2.432270e-09	2.432270e-09
8.400000e+02	8.800000e+02	1.037835e-07	1.934287e-09	1.934287e-09
8.800000e+02	9.200000e+02	8.793522e-08	1.984819e-09	1.984819e-09
9.200000e+02	9.600000e+02	7.535200e-08	1.231050e-09	1.231050e-09
9.600000e+02	1.000000e+03	6.393732e-08	1.078933e-09	1.078933e-09
1.000000e+03	1.040000e+03	5.479125e-08	1.575736e-09	1.575736e-09
1.040000e+03	1.080000e+03	4.626965e-08	1.023248e-09	1.023248e-09
1.080000e+03	1.120000e+03	4.150232e-08	8.930565e-10	8.930565e-10
1.120000e+03	1.160000e+03	3.609027e-08	8.339848e-10	8.339848e-10
1.160000e+03	1.200000e+03	3.043342e-08	6.676680e-10	6.676680e-10
1.200000e+03	1.240000e+03	2.846422e-08	6.255557e-10	6.255557e-10
1.240000e+03	1.280000e+03	2.416702e-08	6.551434e-10	6.551434e-10
1.280000e+03	1.320000e+03	2.154637e-08	5.462020e-10	5.462020e-10
1.320000e+03	1.360000e+03	1.956887e-08	4.907136e-10	4.907136e-10
1.360000e+03	1.400000e+03	1.708634e-08	4.248187e-10	4.248187e-10
1.400000e+03	1.440000e+03	1.546117e-08	4.364683e-10	4.364683e-10
1.440000e+03	1.480000e+03	1.291192e-08	5.170063e-10	5.170063e-10
1.480000e+03	1.520000e+03	1.164031e-08	4.907522e-10	4.907522e-10
1.520000e+03	1.560000e+03	9.757792e-09	1.032201e-09	1.032201e-09
1.560000e+03	1.600000e+03	9.849855e-09	4.259428e-10	4.259428e-10
1.600000e+03	1.640000e+03	8.866148e-09	2.630589e-10	2.630589e-10
1.640000e+03	1.680000e+03	7.353370e-09	2.583059e-10	2.583059e-10
1.680000e+03	1.720000e+03	6.289982e-09	3.877833e-10	3.877833e-10
1.720000e+03	1.760000e+03	5.965205e-09	2.077398e-10	2.077398e-10
1.760000e+03	1.800000e+03	4.954975e-09	2.804065e-10	2.804065e-10
1.800000e+03	1.840000e+03	5.042448e-09	2.086724e-10	2.086724e-10
1.840000e+03	1.880000e+03	4.375577e-09	2.175130e-10	2.175130e-10
1.880000e+03	1.920000e+03	3.875690e-09	2.021984e-10	2.021984e-10
1.920000e+03	1.960000e+03	3.573535e-09	1.723044e-10	1.723044e-10
1.960000e+03	2.000000e+03	3.143225e-09	1.238538e-10	1.238538e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[MUR=1__MUF=0.5__LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[MUR=1__MUF=0.5__LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[MUR=1__MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=1.33222232847108073e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.348151e-09	3.201662e-10	3.201662e-10
8.000000e+01	1.200000e+02	2.649010e-07	7.272488e-09	7.272488e-09
1.200000e+02	1.600000e+02	2.310225e-06	3.116528e-08	3.116528e-08
1.600000e+02	2.000000e+02	4.163100e-06	2.945414e-07	2.945414e-07
2.000000e+02	2.400000e+02	3.880120e-06	1.595728e-08	1.595728e-08
2.400000e+02	2.800000e+02	3.281180e-06	3.360655e-08	3.360655e-08
2.800000e+02	3.200000e+02	2.645085e-06	1.041711e-08	1.041711e-08
3.200000e+02	3.600000e+02	2.059231e-06	1.316681e-08	1.316681e-08
3.600000e+02	4.000000e+02	1.607459e-06	6.692362e-09	6.692362e-09
4.000000e+02	4.400000e+02	1.259111e-06	6.833572e-09	6.833572e-09
4.400000e+02	4.800000e+02	9.945327e-07	5.681417e-09	5.681417e-09
4.800000e+02	5.200000e+02	7.896295e-07	5.564397e-09	5.564397e-09
5.200000e+02	5.600000e+02	5.939013e-07	3.797357e-09	3.797357e-09
5.600000e+02	6.000000e+02	4.647040e-07	4.658510e-09	4.658510e-09
6.000000e+02	6.400000e+02	3.564945e-07	5.422835e-09	5.422835e-09
6.400000e+02	6.800000e+02	2.904915e-07	2.859083e-09	2.859083e-09
6.800000e+02	7.200000e+02	2.230828e-07	8.415562e-09	8.415562e-09
7.200000e+02	7.600000e+02	1.860535e-07	2.153505e-09	2.153505e-09
7.600000e+02	8.000000e+02	1.561483e-07	2.719073e-09	2.719073e-09
8.000000e+02	8.400000e+02	1.128492e-07	1.056438e-08	1.056438e-08
8.400000e+02	8.800000e+02	1.053356e-07	2.647147e-09	2.647147e-09
8.800000e+02	9.200000e+02	8.965242e-08	2.600635e-09	2.600635e-09
9.200000e+02	9.600000e+02	7.727910e-08	1.321533e-09	1.321533e-09
9.600000e+02	1.000000e+03	6.552843e-08	1.147246e-09	1.147246e-09
1.000000e+03	1.040000e+03	5.576745e-08	1.751872e-09	1.751872e-09
1.040000e+03	1.080000e+03	4.725138e-08	1.128983e-09	1.128983e-09
1.080000e+03	1.120000e+03	4.285088e-08	9.884002e-10	9.884002e-10
1.120000e+03	1.160000e+03	3.709058e-08	9.101003e-10	9.101003e-10
1.160000e+03	1.200000e+03	3.123842e-08	7.055815e-10	7.055815e-10
1.200000e+03	1.240000e+03	2.933722e-08	6.622970e-10	6.622970e-10
1.240000e+03	1.280000e+03	2.493121e-08	7.277131e-10	7.277131e-10
1.280000e+03	1.320000e+03	2.234292e-08	5.638426e-10	5.638426e-10
1.320000e+03	1.360000e+03	2.031750e-08	5.333315e-10	5.333315e-10
1.360000e+03	1.400000e+03	1.765798e-08	4.683594e-10	4.683594e-10
1.400000e+03	1.440000e+03	1.605247e-08	4.670029e-10	4.670029e-10
1.440000e+03	1.480000e+03	1.318142e-08	6.102452e-10	6.102452e-10
1.480000e+03	1.520000e+03	1.216028e-08	5.241174e-10	5.241174e-10
1.520000e+03	1.560000e+03	9.954550e-09	1.272479e-09	1.272479e-09
1.560000e+03	1.600000e+03	1.011251e-08	4.851402e-10	4.851402e-10
1.600000e+03	1.640000e+03	9.244655e-09	2.939352e-10	2.939352e-10
1.640000e+03	1.680000e+03	7.640260e-09	2.797812e-10	2.797812e-10
1.680000e+03	1.720000e+03	6.401277e-09	4.317976e-10	4.317976e-10
1.720000e+03	1.760000e+03	6.265140e-09	2.429637e-10	2.429637e-10
1.760000e+03	1.800000e+03	5.153220e-09	3.185699e-10	3.185699e-10
1.800000e+03	1.840000e+03	5.297910e-09	2.282985e-10	2.282985e-10
1.840000e+03	1.880000e+03	4.567140e-09	2.412553e-10	2.412553e-10
1.880000e+03	1.920000e+03	3.996880e-09	2.205759e-10	2.205759e-10
1.920000e+03	1.960000e+03	3.721835e-09	1.784755e-10	1.784755e-10
1.960000e+03	2.000000e+03	3.250795e-09	1.246027e-10	1.246027e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[MUR=0.5__MUF=1__LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[MUR=0.5__MUF=1__LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[MUR=0.5__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=1.25071093360507637e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.209376e-09	1.970246e-10	1.970246e-10
8.000000e+01	1.200000e+02	2.533263e-07	2.243691e-09	2.243691e-09
1.200000e+02	1.600000e+02	2.374210e-06	8.384957e-09	8.384957e-09
1.600000e+02	2.000000e+02	4.035337e-06	1.228900e-08	1.228900e-08
2.000000e+02	2.400000e+02	4.050877e-06	1.887327e-08	1.887327e-08
2.400000e+02	2.800000e+02	3.461012e-06	1.142095e-08	1.142095e-08
2.800000e+02	3.200000e+02	2.806118e-06	1.125591e-08	1.125591e-08
3.200000e+02	3.600000e+02	2.181516e-06	9.206306e-09	9.206306e-09
3.600000e+02	4.000000e+02	1.711599e-06	7.838957e-09	7.838957e-09
4.000000e+02	4.400000e+02	1.339718e-06	7.800510e-09	7.800510e-09
4.400000e+02	4.800000e+02	1.063180e-06	6.474412e-09	6.474412e-09
4.800000e+02	5.200000e+02	8.325060e-07	5.722883e-09	5.722883e-09
5.200000e+02	5.600000e+02	6.305403e-07	4.494322e-09	4.494322e-09
5.600000e+02	6.000000e+02	4.907408e-07	4.093676e-09	4.093676e-09
6.000000e+02	6.400000e+02	3.762985e-07	4.743164e-09	4.743164e-09
6.400000e+02	6.800000e+02	3.023095e-07	3.392216e-09	3.392216e-09
6.800000e+02	7.200000e+02	2.285935e-07	9.507461e-09	9.507461e-09
7.200000e+02	7.600000e+02	1.918665e-07	2.564219e-09	2.564219e-09
7.600000e+02	8.000000e+02	1.592865e-07	2.955885e-09	2.955885e-09
8.000000e+02	8.400000e+02	1.264029e-07	2.243651e-09	2.243651e-09
8.400000e+02	8.800000e+02	1.080467e-07	1.926440e-09	1.926440e-09
8.800000e+02	9.200000e+02	8.965582e-08	1.906004e-09	1.906004e-09
9.200000e+02	9.600000e+02	7.697735e-08	1.344159e-09	1.344159e-09
9.600000e+02	1.000000e+03	6.505643e-08	1.224318e-09	1.224318e-09
1.000000e+03	1.040000e+03	5.575745e-08	1.169485e-09	1.169485e-09
1.040000e+03	1.080000e+03	4.673890e-08	1.384069e-09	1.384069e-09
1.080000e+03	1.120000e+03	4.170967e-08	1.026622e-09	1.026622e-09
1.120000e+03	1.160000e+03	3.629820e-08	1.137792e-09	1.137792e-09
1.160000e+03	1.200000e+03	3.057118e-08	7.397668e-10	7.397668e-10
1.200000e+03	1.240000e+03	2.790060e-08	8.730772e-10	8.730772e-10
1.240000e+03	1.280000e+03	2.405097e-08	6.679232e-10	6.679232e-10
1.280000e+03	1.320000e+03	2.165364e-08	6.080530e-10	6.080530e-10
1.320000e+03	1.360000e+03	1.979935e-08	6.083697e-10	6.083697e-10
1.360000e+03	1.400000e+03	1.687339e-08	4.202098e-10	4.202098e-10
1.400000e+03	1.440000e+03	1.555859e-08	4.912944e-10	4.912944e-10
1.440000e+03	1.480000e+03	1.308244e-08	5.677000e-10	5.677000e-10
1.480000e+03	1.520000e+03	1.211628e-08	4.367006e-10	4.367006e-10
1.520000e+03	1.560000e+03	9.877725e-09	6.212766e-10	6.212766e-10
1.560000e+03	1.600000e+03	1.024118e-08	5.673302e-10	5.673302e-10
1.600000e+03	1.640000e+03	8.837397e-09	2.871985e-10	2.871985e-10
1.640000e+03	1.680000e+03	7.390785e-09	2.903708e-10	2.903708e-10
1.680000e+03	1.720000e+03	6.437908e-09	3.146127e-10	3.146127e-10
1.720000e+03	1.760000e+03	5.935300e-09	2.174190e-10	2.174190e-10
1.760000e+03	1.800000e+03	4.932505e-09	3.382875e-10	3.382875e-10
1.800000e+03	1.840000e+03	5.047850e-09	2.125985e-10	2.125985e-10
1.840000e+03	1.880000e+03	4.470050e-09	2.345689e-10	2.345689e-10
1.880000e+03	1.920000e+03	3.759575e-09	2.188287e-10	2.188287e-10
1.920000e+03	1.960000e+03	3.546087e-09	1.721982e-10	1.721982e-10
1.960000e+03	2.000000e+03	3.278060e-09	1.594781e-10	1.594781e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[MUR=0.5__MUF=0.5__LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[MUR=0.5__MUF=0.5__LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[MUR=0.5__MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=1.34098671198199812e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.069373e-09	1.766798e-10	1.766798e-10
8.000000e+01	1.200000e+02	2.507065e-07	3.599481e-09	3.599481e-09
1.200000e+02	1.600000e+02	2.310392e-06	1.512650e-08	1.512650e-08
1.600000e+02	2.000000e+02	4.065857e-06	1.340308e-07	1.340308e-07
2.000000e+02	2.400000e+02	3.959375e-06	1.555758e-08	1.555758e-08
2.400000e+02	2.800000e+02	3.407623e-06	2.140219e-08	2.140219e-08
2.800000e+02	3.200000e+02	2.767642e-06	1.156783e-08	1.156783e-08
3.200000e+02	3.600000e+02	2.163073e-06	1.020381e-08	1.020381e-08
3.600000e+02	4.000000e+02	1.697695e-06	7.681292e-09	7.681292e-09
4.000000e+02	4.400000e+02	1.336163e-06	7.687381e-09	7.687381e-09
4.400000e+02	4.800000e+02	1.062205e-06	6.263346e-09	6.263346e-09
4.800000e+02	5.200000e+02	8.360253e-07	6.268910e-09	6.268910e-09
5.200000e+02	5.600000e+02	6.307735e-07	4.403203e-09	4.403203e-09
5.600000e+02	6.000000e+02	4.957592e-07	4.896257e-09	4.896257e-09
6.000000e+02	6.400000e+02	3.782285e-07	5.619362e-09	5.619362e-09
6.400000e+02	6.800000e+02	3.053593e-07	3.142288e-09	3.142288e-09
6.800000e+02	7.200000e+02	2.315483e-07	1.155870e-08	1.155870e-08
7.200000e+02	7.600000e+02	1.929928e-07	2.551818e-09	2.551818e-09
7.600000e+02	8.000000e+02	1.620719e-07	2.627489e-09	2.627489e-09
8.000000e+02	8.400000e+02	1.205811e-07	7.315615e-09	7.315615e-09
8.400000e+02	8.800000e+02	1.075668e-07	3.914441e-09	3.914441e-09
8.800000e+02	9.200000e+02	9.216025e-08	1.944250e-09	1.944250e-09
9.200000e+02	9.600000e+02	7.759393e-08	1.480273e-09	1.480273e-09
9.600000e+02	1.000000e+03	6.581092e-08	1.315012e-09	1.315012e-09
1.000000e+03	1.040000e+03	5.621833e-08	1.387153e-09	1.387153e-09
1.040000e+03	1.080000e+03	4.706158e-08	1.487442e-09	1.487442e-09
1.080000e+03	1.120000e+03	4.257480e-08	1.049799e-09	1.049799e-09
1.120000e+03	1.160000e+03	3.683148e-08	1.060488e-09	1.060488e-09
1.160000e+03	1.200000e+03	3.130400e-08	7.025108e-10	7.025108e-10
1.200000e+03	1.240000e+03	2.915735e-08	8.235802e-10	8.235802e-10
1.240000e+03	1.280000e+03	2.447336e-08	6.928004e-10	6.928004e-10
1.280000e+03	1.320000e+03	2.222040e-08	6.299042e-10	6.299042e-10
1.320000e+03	1.360000e+03	2.010127e-08	7.045411e-10	7.045411e-10
1.360000e+03	1.400000e+03	1.737283e-08	4.525441e-10	4.525441e-10
1.400000e+03	1.440000e+03	1.595479e-08	4.759530e-10	4.759530e-10
1.440000e+03	1.480000e+03	1.320908e-08	6.127591e-10	6.127591e-10
1.480000e+03	1.520000e+03	1.256535e-08	4.224510e-10	4.224510e-10
1.520000e+03	1.560000e+03	1.031627e-08	7.195725e-10	7.195725e-10
1.560000e+03	1.600000e+03	1.049200e-08	5.490287e-10	5.490287e-10
1.600000e+03	1.640000e+03	9.024188e-09	2.984930e-10	2.984930e-10
1.640000e+03	1.680000e+03	7.607453e-09	2.999666e-10	2.999666e-10
1.680000e+03	1.720000e+03	6.483880e-09	3.694080e-10	3.694080e-10
1.720000e+03	1.760000e+03	6.228695e-09	2.406014e-10	2.406014e-10
1.760000e+03	1.800000e+03	5.152252e-09	3.462449e-10	3.462449e-10
1.800000e+03	1.840000e+03	5.295745e-09	2.301100e-10	2.301100e-10
1.840000e+03	1.880000e+03	4.536800e-09	2.188087e-10	2.188087e-10
1.880000e+03	1.920000e+03	3.923375e-09	2.279847e-10	2.279847e-10
1.920000e+03	1.960000e+03	3.696377e-09	1.911494e-10	1.911494e-10
1.960000e+03	2.000000e+03	3.317082e-09	1.393243e-10	1.393243e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.29428869973311481e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.717810e-09	1.864024e-10	1.864024e-10
8.000000e+01	1.200000e+02	3.161050e-07	3.123555e-09	3.123555e-09
1.200000e+02	1.600000e+02	2.790523e-06	9.115135e-09	9.115135e-09
1.600000e+02	2.000000e+02	4.561473e-06	1.236439e-08	1.236439e-08
2.000000e+02	2.400000e+02	4.422805e-06	1.419359e-08	1.419359e-08
2.400000e+02	2.800000e+02	3.685890e-06	1.031377e-08	1.031377e-08
2.800000e+02	3.200000e+02	2.898972e-06	8.794668e-09	8.794668e-09
3.200000e+02	3.600000e+02	2.222501e-06	8.038120e-09	8.038120e-09
3.600000e+02	4.000000e+02	1.727401e-06	7.490728e-09	7.490728e-09
4.000000e+02	4.400000e+02	1.330362e-06	5.946307e-09	5.946307e-09
4.400000e+02	4.800000e+02	1.044344e-06	5.060749e-09	5.060749e-09
4.800000e+02	5.200000e+02	8.188545e-07	4.479630e-09	4.479630e-09
5.200000e+02	5.600000e+02	6.204877e-07	3.442706e-09	3.442706e-09
5.600000e+02	6.000000e+02	4.807127e-07	3.414513e-09	3.414513e-09
6.000000e+02	6.400000e+02	3.718935e-07	4.603178e-09	4.603178e-09
6.400000e+02	6.800000e+02	3.004432e-07	2.520619e-09	2.520619e-09
6.800000e+02	7.200000e+02	2.375913e-07	3.536688e-09	3.536688e-09
7.200000e+02	7.600000e+02	1.942922e-07	1.961973e-09	1.961973e-09
7.600000e+02	8.000000e+02	1.626487e-07	2.172443e-09	2.172443e-09
8.000000e+02	8.400000e+02	1.303030e-07	2.067947e-09	2.067947e-09
8.400000e+02	8.800000e+02	1.116302e-07	1.807328e-09	1.807328e-09
8.800000e+02	9.200000e+02	9.548915e-08	1.601028e-09	1.601028e-09
9.200000e+02	9.600000e+02	8.172633e-08	1.183047e-09	1.183047e-09
9.600000e+02	1.000000e+03	6.957125e-08	1.027341e-09	1.027341e-09
1.000000e+03	1.040000e+03	6.004465e-08	1.425800e-09	1.425800e-09
1.040000e+03	1.080000e+03	5.047302e-08	9.514433e-10	9.514433e-10
1.080000e+03	1.120000e+03	4.528065e-08	8.557913e-10	8.557913e-10
1.120000e+03	1.160000e+03	3.955795e-08	7.853789e-10	7.853789e-10
1.160000e+03	1.200000e+03	3.331330e-08	6.349173e-10	6.349173e-10
1.200000e+03	1.240000e+03	3.103625e-08	6.144306e-10	6.144306e-10
1.240000e+03	1.280000e+03	2.665392e-08	6.258446e-10	6.258446e-10
1.280000e+03	1.320000e+03	2.358370e-08	5.429118e-10	5.429118e-10
1.320000e+03	1.360000e+03	2.132413e-08	4.780178e-10	4.780178e-10
1.360000e+03	1.400000e+03	1.873026e-08	4.268445e-10	4.268445e-10
1.400000e+03	1.440000e+03	1.680881e-08	4.324558e-10	4.324558e-10
1.440000e+03	1.480000e+03	1.419343e-08	4.664194e-10	4.664194e-10
1.480000e+03	1.520000e+03	1.277997e-08	4.511730e-10	4.511730e-10
1.520000e+03	1.560000e+03	1.077607e-08	8.346017e-10	8.346017e-10
1.560000e+03	1.600000e+03	1.068793e-08	4.403455e-10	4.403455e-10
1.600000e+03	1.640000e+03	9.612280e-09	2.695257e-10	2.695257e-10
1.640000e+03	1.680000e+03	7.964432e-09	2.497087e-10	2.497087e-10
1.680000e+03	1.720000e+03	6.911863e-09	3.548553e-10	3.548553e-10
1.720000e+03	1.760000e+03	6.477680e-09	2.178998e-10	2.178998e-10
1.760000e+03	1.800000e+03	5.413605e-09	2.665560e-10	2.665560e-10
1.800000e+03	1.840000e+03	5.429630e-09	2.138591e-10	2.138591e-10
1.840000e+03	1.880000e+03	4.698952e-09	2.245311e-10	2.245311e-10
1.880000e+03	1.920000e+03	4.195555e-09	2.005240e-10	2.005240e-10
1.920000e+03	1.960000e+03	3.888938e-09	1.943890e-10	1.943890e-10
1.960000e+03	2.000000e+03	3.350115e-09	1.333996e-10	1.333996e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.31706948125993322e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.664075e-09	1.826746e-10	1.826746e-10
8.000000e+01	1.200000e+02	3.102915e-07	3.061746e-09	3.061746e-09
1.200000e+02	1.600000e+02	2.742175e-06	8.968257e-09	8.968257e-09
1.600000e+02	2.000000e+02	4.496985e-06	1.228582e-08	1.228582e-08
2.000000e+02	2.400000e+02	4.374847e-06	1.409020e-08	1.409020e-08
2.400000e+02	2.800000e+02	3.656880e-06	1.024633e-08	1.024633e-08
2.800000e+02	3.200000e+02	2.884157e-06	8.801431e-09	8.801431e-09
3.200000e+02	3.600000e+02	2.216095e-06	8.090175e-09	8.090175e-09
3.600000e+02	4.000000e+02	1.726615e-06	7.618787e-09	7.618787e-09
4.000000e+02	4.400000e+02	1.332458e-06	6.044489e-09	6.044489e-09
4.400000e+02	4.800000e+02	1.047576e-06	5.107988e-09	5.107988e-09
4.800000e+02	5.200000e+02	8.227052e-07	4.548208e-09	4.548208e-09
5.200000e+02	5.600000e+02	6.242367e-07	3.484705e-09	3.484705e-09
5.600000e+02	6.000000e+02	4.840410e-07	3.510384e-09	3.510384e-09
6.000000e+02	6.400000e+02	3.747663e-07	4.841544e-09	4.841544e-09
6.400000e+02	6.800000e+02	3.035030e-07	2.591257e-09	2.591257e-09
6.800000e+02	7.200000e+02	2.401002e-07	3.660627e-09	3.660627e-09
7.200000e+02	7.600000e+02	1.965626e-07	2.028550e-09	2.028550e-09
7.600000e+02	8.000000e+02	1.647813e-07	2.259431e-09	2.259431e-09
8.000000e+02	8.400000e+02	1.319971e-07	2.217968e-09	2.217968e-09
8.400000e+02	8.800000e+02	1.133867e-07	1.862371e-09	1.862371e-09
8.800000e+02	9.200000e+02	9.674215e-08	1.892568e-09	1.892568e-09
9.200000e+02	9.600000e+02	8.307270e-08	1.234129e-09	1.234129e-09
9.600000e+02	1.000000e+03	7.081120e-08	1.087072e-09	1.087072e-09
1.000000e+03	1.040000e+03	6.112275e-08	1.498466e-09	1.498466e-09
1.040000e+03	1.080000e+03	5.144765e-08	1.007871e-09	1.007871e-09
1.080000e+03	1.120000e+03	4.625470e-08	9.080597e-10	9.080597e-10
1.120000e+03	1.160000e+03	4.034570e-08	8.391387e-10	8.391387e-10
1.160000e+03	1.200000e+03	3.404525e-08	6.731878e-10	6.731878e-10
1.200000e+03	1.240000e+03	3.174972e-08	6.451693e-10	6.451693e-10
1.240000e+03	1.280000e+03	2.720080e-08	6.640878e-10	6.640878e-10
1.280000e+03	1.320000e+03	2.415063e-08	5.674475e-10	5.674475e-10
1.320000e+03	1.360000e+03	2.189559e-08	5.061828e-10	5.061828e-10
1.360000e+03	1.400000e+03	1.921443e-08	4.481073e-10	4.481073e-10
1.400000e+03	1.440000e+03	1.725941e-08	4.543982e-10	4.543982e-10
1.440000e+03	1.480000e+03	1.454874e-08	5.111539e-10	5.111539e-10
1.480000e+03	1.520000e+03	1.311116e-08	4.868394e-10	4.868394e-10
1.520000e+03	1.560000e+03	1.098897e-08	9.626052e-10	9.626052e-10
1.560000e+03	1.600000e+03	1.101046e-08	4.659575e-10	4.659575e-10
1.600000e+03	1.640000e+03	9.910388e-09	2.828967e-10	2.828967e-10
1.640000e+03	1.680000e+03	8.226780e-09	2.665521e-10	2.665521e-10
1.680000e+03	1.720000e+03	7.114767e-09	3.830410e-10	3.830410e-10
1.720000e+03	1.760000e+03	6.688275e-09	2.283509e-10	2.283509e-10
1.760000e+03	1.800000e+03	5.574682e-09	2.837544e-10	2.837544e-10
1.800000e+03	1.840000e+03	5.621673e-09	2.249159e-10	2.249159e-10
1.840000e+03	1.880000e+03	4.888830e-09	2.421250e-10	2.421250e-10
1.880000e+03	1.920000e+03	4.328795e-09	2.138032e-10	2.138032e-10
1.920000e+03	1.960000e+03	4.029565e-09	2.035236e-10	2.035236e-10
1.960000e+03	2.000000e+03	3.473122e-09	1.393404e-10	1.393404e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.30516597313494296e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.318375e-09	1.635434e-10	1.635434e-10
8.000000e+01	1.200000e+02	2.702995e-07	2.640722e-09	2.640722e-09
1.200000e+02	1.600000e+02	2.432095e-06	7.703441e-09	7.703441e-09
1.600000e+02	2.000000e+02	4.043707e-06	1.066710e-08	1.066710e-08
2.000000e+02	2.400000e+02	3.976160e-06	1.255181e-08	1.255181e-08
2.400000e+02	2.800000e+02	3.356535e-06	9.694780e-09	9.694780e-09
2.800000e+02	3.200000e+02	2.669733e-06	8.545393e-09	8.545393e-09
3.200000e+02	3.600000e+02	2.062481e-06	7.696772e-09	7.696772e-09
3.600000e+02	4.000000e+02	1.615071e-06	7.473594e-09	7.473594e-09
4.000000e+02	4.400000e+02	1.248947e-06	5.916776e-09	5.916776e-09
4.400000e+02	4.800000e+02	9.839352e-07	4.984189e-09	4.984189e-09
4.800000e+02	5.200000e+02	7.725875e-07	4.443987e-09	4.443987e-09
5.200000e+02	5.600000e+02	5.845923e-07	3.395145e-09	3.395145e-09
5.600000e+02	6.000000e+02	4.519035e-07	3.461325e-09	3.461325e-09
6.000000e+02	6.400000e+02	3.478838e-07	4.842223e-09	4.842223e-09
6.400000e+02	6.800000e+02	2.806240e-07	2.532215e-09	2.532215e-09
6.800000e+02	7.200000e+02	2.203251e-07	3.719274e-09	3.719274e-09
7.200000e+02	7.600000e+02	1.794792e-07	1.980971e-09	1.980971e-09
7.600000e+02	8.000000e+02	1.499753e-07	2.238784e-09	2.238784e-09
8.000000e+02	8.400000e+02	1.189222e-07	2.162402e-09	2.162402e-09
8.400000e+02	8.800000e+02	1.018116e-07	1.876589e-09	1.876589e-09
8.800000e+02	9.200000e+02	8.672408e-08	1.658935e-09	1.658935e-09
9.200000e+02	9.600000e+02	7.397525e-08	1.176329e-09	1.176329e-09
9.600000e+02	1.000000e+03	6.278445e-08	1.014104e-09	1.014104e-09
1.000000e+03	1.040000e+03	5.418168e-08	1.492882e-09	1.492882e-09
1.040000e+03	1.080000e+03	4.549905e-08	9.635637e-10	9.635637e-10
1.080000e+03	1.120000e+03	4.072333e-08	8.413092e-10	8.413092e-10
1.120000e+03	1.160000e+03	3.550583e-08	7.767703e-10	7.767703e-10
1.160000e+03	1.200000e+03	2.992413e-08	6.272177e-10	6.272177e-10
1.200000e+03	1.240000e+03	2.795852e-08	5.955511e-10	5.955511e-10
1.240000e+03	1.280000e+03	2.382515e-08	6.136042e-10	6.136042e-10
1.280000e+03	1.320000e+03	2.117920e-08	5.240728e-10	5.240728e-10
1.320000e+03	1.360000e+03	1.915989e-08	4.603738e-10	4.603738e-10
1.360000e+03	1.400000e+03	1.679656e-08	4.045800e-10	4.045800e-10
1.400000e+03	1.440000e+03	1.516448e-08	4.162119e-10	4.162119e-10
1.440000e+03	1.480000e+03	1.272359e-08	4.689957e-10	4.689957e-10
1.480000e+03	1.520000e+03	1.145417e-08	4.523747e-10	4.523747e-10
1.520000e+03	1.560000e+03	9.655430e-09	8.923442e-10	8.923442e-10
1.560000e+03	1.600000e+03	9.663300e-09	4.056764e-10	4.056764e-10
1.600000e+03	1.640000e+03	8.679177e-09	2.514914e-10	2.514914e-10
1.640000e+03	1.680000e+03	7.214478e-09	2.409483e-10	2.409483e-10
1.680000e+03	1.720000e+03	6.192233e-09	3.583428e-10	3.583428e-10
1.720000e+03	1.760000e+03	5.863728e-09	1.995936e-10	1.995936e-10
1.760000e+03	1.800000e+03	4.855903e-09	2.631053e-10	2.631053e-10
1.800000e+03	1.840000e+03	4.937327e-09	1.991963e-10	1.991963e-10
1.840000e+03	1.880000e+03	4.289773e-09	2.035556e-10	2.035556e-10
1.880000e+03	1.920000e+03	3.804977e-09	1.898309e-10	1.898309e-10
1.920000e+03	1.960000e+03	3.490172e-09	1.661254e-10	1.661254e-10
1.960000e+03	2.000000e+03	3.055112e-09	1.198285e-10	1.198285e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.32534218340773544e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.283022e-09	1.612146e-10	1.612146e-10
8.000000e+01	1.200000e+02	2.664925e-07	2.596415e-09	2.596415e-09
1.200000e+02	1.600000e+02	2.399417e-06	7.621174e-09	7.621174e-09
1.600000e+02	2.000000e+02	3.997788e-06	1.064089e-08	1.064089e-08
2.000000e+02	2.400000e+02	3.939832e-06	1.253922e-08	1.253922e-08
2.400000e+02	2.800000e+02	3.332440e-06	9.647568e-09	9.647568e-09
2.800000e+02	3.200000e+02	2.655712e-06	8.567595e-09	8.567595e-09
3.200000e+02	3.600000e+02	2.054675e-06	7.760617e-09	7.760617e-09
3.600000e+02	4.000000e+02	1.611869e-06	7.620166e-09	7.620166e-09
4.000000e+02	4.400000e+02	1.248310e-06	6.026477e-09	6.026477e-09
4.400000e+02	4.800000e+02	9.844225e-07	5.033070e-09	5.033070e-09
4.800000e+02	5.200000e+02	7.738050e-07	4.517064e-09	4.517064e-09
5.200000e+02	5.600000e+02	5.859367e-07	3.437520e-09	3.437520e-09
5.600000e+02	6.000000e+02	4.530623e-07	3.564309e-09	3.564309e-09
6.000000e+02	6.400000e+02	3.487862e-07	5.110581e-09	5.110581e-09
6.400000e+02	6.800000e+02	2.819400e-07	2.606328e-09	2.606328e-09
6.800000e+02	7.200000e+02	2.212612e-07	3.851703e-09	3.851703e-09
7.200000e+02	7.600000e+02	1.803319e-07	2.050250e-09	2.050250e-09
7.600000e+02	8.000000e+02	1.508391e-07	2.330757e-09	2.330757e-09
8.000000e+02	8.400000e+02	1.194513e-07	2.325965e-09	2.325965e-09
8.400000e+02	8.800000e+02	1.025370e-07	1.931961e-09	1.931961e-09
8.800000e+02	9.200000e+02	8.700173e-08	1.983240e-09	1.983240e-09
9.200000e+02	9.600000e+02	7.446112e-08	1.228023e-09	1.228023e-09
9.600000e+02	1.000000e+03	6.325425e-08	1.075296e-09	1.075296e-09
1.000000e+03	1.040000e+03	5.457710e-08	1.569280e-09	1.569280e-09
1.040000e+03	1.080000e+03	4.587250e-08	1.021601e-09	1.021601e-09
1.080000e+03	1.120000e+03	4.114250e-08	8.919407e-10	8.919407e-10
1.120000e+03	1.160000e+03	3.578992e-08	8.330201e-10	8.330201e-10
1.160000e+03	1.200000e+03	3.022292e-08	6.659664e-10	6.659664e-10
1.200000e+03	1.240000e+03	2.827703e-08	6.245629e-10	6.245629e-10
1.240000e+03	1.280000e+03	2.400463e-08	6.545196e-10	6.545196e-10
1.280000e+03	1.320000e+03	2.142102e-08	5.455522e-10	5.455522e-10
1.320000e+03	1.360000e+03	1.943453e-08	4.875629e-10	4.875629e-10
1.360000e+03	1.400000e+03	1.701015e-08	4.241044e-10	4.241044e-10
1.400000e+03	1.440000e+03	1.537748e-08	4.359231e-10	4.359231e-10
1.440000e+03	1.480000e+03	1.286687e-08	5.167027e-10	5.167027e-10
1.480000e+03	1.520000e+03	1.159398e-08	4.899546e-10	4.899546e-10
1.520000e+03	1.560000e+03	9.694350e-09	1.032090e-09	1.032090e-09
1.560000e+03	1.600000e+03	9.826752e-09	4.251332e-10	4.251332e-10
1.600000e+03	1.640000e+03	8.834252e-09	2.624577e-10	2.624577e-10
1.640000e+03	1.680000e+03	7.355487e-09	2.570274e-10	2.570274e-10
1.680000e+03	1.720000e+03	6.280320e-09	3.873663e-10	3.873663e-10
1.720000e+03	1.760000e+03	5.973063e-09	2.074352e-10	2.074352e-10
1.760000e+03	1.800000e+03	4.929073e-09	2.802537e-10	2.802537e-10
1.800000e+03	1.840000e+03	5.043535e-09	2.077173e-10	2.077173e-10
1.840000e+03	1.880000e+03	4.405812e-09	2.163919e-10	2.163919e-10
1.880000e+03	1.920000e+03	3.870045e-09	2.019142e-10	2.019142e-10
1.920000e+03	1.960000e+03	3.564222e-09	1.721005e-10	1.721005e-10
1.960000e+03	2.000000e+03	3.125145e-09	1.234910e-10	1.234910e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.33728195997467111e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.240732e-09	1.583961e-10	1.583961e-10
8.000000e+01	1.200000e+02	2.619870e-07	2.546491e-09	2.546491e-09
1.200000e+02	1.600000e+02	2.360928e-06	7.530593e-09	7.530593e-09
1.600000e+02	2.000000e+02	3.945535e-06	1.060112e-08	1.060112e-08
2.000000e+02	2.400000e+02	3.900775e-06	1.249606e-08	1.249606e-08
2.400000e+02	2.800000e+02	3.308610e-06	9.593745e-09	9.593745e-09
2.800000e+02	3.200000e+02	2.643578e-06	8.596136e-09	8.596136e-09
3.200000e+02	3.600000e+02	2.049384e-06	7.840933e-09	7.840933e-09
3.600000e+02	4.000000e+02	1.611336e-06	7.794252e-09	7.794252e-09
4.000000e+02	4.400000e+02	1.250278e-06	6.168994e-09	6.168994e-09
4.400000e+02	4.800000e+02	9.872130e-07	5.097906e-09	5.097906e-09
4.800000e+02	5.200000e+02	7.769835e-07	4.606499e-09	4.606499e-09
5.200000e+02	5.600000e+02	5.888975e-07	3.494698e-09	3.494698e-09
5.600000e+02	6.000000e+02	4.555072e-07	3.691948e-09	3.691948e-09
6.000000e+02	6.400000e+02	3.507125e-07	5.413097e-09	5.413097e-09
6.400000e+02	6.800000e+02	2.841682e-07	2.702200e-09	2.702200e-09
6.800000e+02	7.200000e+02	2.229227e-07	4.001063e-09	4.001063e-09
7.200000e+02	7.600000e+02	1.817737e-07	2.134314e-09	2.134314e-09
7.600000e+02	8.000000e+02	1.522064e-07	2.437263e-09	2.437263e-09
8.000000e+02	8.400000e+02	1.203525e-07	2.522885e-09	2.522885e-09
8.400000e+02	8.800000e+02	1.036215e-07	1.990488e-09	1.990488e-09
8.800000e+02	9.200000e+02	8.741680e-08	2.461096e-09	2.461096e-09
9.200000e+02	9.600000e+02	7.518225e-08	1.292438e-09	1.292438e-09
9.600000e+02	1.000000e+03	6.392295e-08	1.151192e-09	1.151192e-09
1.000000e+03	1.040000e+03	5.515668e-08	1.666545e-09	1.666545e-09
1.040000e+03	1.080000e+03	4.638738e-08	1.090989e-09	1.090989e-09
1.080000e+03	1.120000e+03	4.170037e-08	9.552598e-10	9.552598e-10
1.120000e+03	1.160000e+03	3.616908e-08	9.062919e-10	9.062919e-10
1.160000e+03	1.200000e+03	3.061630e-08	7.157035e-10	7.157035e-10
1.200000e+03	1.240000e+03	2.868483e-08	6.605243e-10	6.605243e-10
1.240000e+03	1.280000e+03	2.423895e-08	7.061020e-10	7.061020e-10
1.280000e+03	1.320000e+03	2.172678e-08	5.715121e-10	5.715121e-10
1.320000e+03	1.360000e+03	1.977593e-08	5.213141e-10	5.213141e-10
1.360000e+03	1.400000e+03	1.727339e-08	4.484747e-10	4.484747e-10
1.400000e+03	1.440000e+03	1.563481e-08	4.604001e-10	4.604001e-10
1.440000e+03	1.480000e+03	1.303875e-08	5.786111e-10	5.786111e-10
1.480000e+03	1.520000e+03	1.176295e-08	5.365610e-10	5.365610e-10
1.520000e+03	1.560000e+03	9.724385e-09	1.213792e-09	1.213792e-09
1.560000e+03	1.600000e+03	1.001951e-08	4.488601e-10	4.488601e-10
1.600000e+03	1.640000e+03	9.017390e-09	2.759305e-10	2.759305e-10
1.640000e+03	1.680000e+03	7.520420e-09	2.768900e-10	2.768900e-10
1.680000e+03	1.720000e+03	6.382913e-09	4.219153e-10	4.219153e-10
1.720000e+03	1.760000e+03	6.099530e-09	2.175623e-10	2.175623e-10
1.760000e+03	1.800000e+03	5.014400e-09	3.008326e-10	3.008326e-10
1.800000e+03	1.840000e+03	5.164817e-09	2.180801e-10	2.180801e-10
1.840000e+03	1.880000e+03	4.539880e-09	2.315272e-10	2.315272e-10
1.880000e+03	1.920000e+03	3.942757e-09	2.174586e-10	2.174586e-10
1.920000e+03	1.960000e+03	3.648460e-09	1.794880e-10	1.794880e-10
1.960000e+03	2.000000e+03	3.204000e-09	1.277541e-10	1.277541e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.32708541835434700e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.164855e-09	1.592084e-10	1.592084e-10
8.000000e+01	1.200000e+02	2.544013e-07	2.422023e-09	2.422023e-09
1.200000e+02	1.600000e+02	2.349623e-06	7.244238e-09	7.244238e-09
1.600000e+02	2.000000e+02	3.984715e-06	1.026351e-08	1.026351e-08
2.000000e+02	2.400000e+02	3.984790e-06	1.237850e-08	1.237850e-08
2.400000e+02	2.800000e+02	3.414945e-06	1.003771e-08	1.003771e-08
2.800000e+02	3.200000e+02	2.751512e-06	9.156012e-09	9.156012e-09
3.200000e+02	3.600000e+02	2.145988e-06	8.263689e-09	8.263689e-09
3.600000e+02	4.000000e+02	1.694907e-06	8.238905e-09	8.238905e-09
4.000000e+02	4.400000e+02	1.318303e-06	6.584796e-09	6.584796e-09
4.400000e+02	4.800000e+02	1.042973e-06	5.496999e-09	5.496999e-09
4.800000e+02	5.200000e+02	8.206812e-07	4.937974e-09	4.937974e-09
5.200000e+02	5.600000e+02	6.204845e-07	3.761477e-09	3.761477e-09
5.600000e+02	6.000000e+02	4.788285e-07	3.913337e-09	3.913337e-09
6.000000e+02	6.400000e+02	3.669033e-07	5.559495e-09	5.559495e-09
6.400000e+02	6.800000e+02	2.955625e-07	2.855641e-09	2.855641e-09
6.800000e+02	7.200000e+02	2.306497e-07	4.198211e-09	4.198211e-09
7.200000e+02	7.600000e+02	1.868934e-07	2.235208e-09	2.235208e-09
7.600000e+02	8.000000e+02	1.558622e-07	2.548171e-09	2.548171e-09
8.000000e+02	8.400000e+02	1.220998e-07	2.531995e-09	2.531995e-09
8.400000e+02	8.800000e+02	1.045362e-07	2.094174e-09	2.094174e-09
8.800000e+02	9.200000e+02	8.821610e-08	2.154742e-09	2.154742e-09
9.200000e+02	9.600000e+02	7.521627e-08	1.321894e-09	1.321894e-09
9.600000e+02	1.000000e+03	6.359408e-08	1.138820e-09	1.138820e-09
1.000000e+03	1.040000e+03	5.496895e-08	1.773498e-09	1.773498e-09
1.040000e+03	1.080000e+03	4.605375e-08	1.095988e-09	1.095988e-09
1.080000e+03	1.120000e+03	4.109475e-08	9.472394e-10	9.472394e-10
1.120000e+03	1.160000e+03	3.571255e-08	8.852471e-10	8.852471e-10
1.160000e+03	1.200000e+03	3.016770e-08	7.091540e-10	7.091540e-10
1.200000e+03	1.240000e+03	2.824847e-08	6.549492e-10	6.549492e-10
1.240000e+03	1.280000e+03	2.384248e-08	6.879906e-10	6.879906e-10
1.280000e+03	1.320000e+03	2.133778e-08	5.722358e-10	5.722358e-10
1.320000e+03	1.360000e+03	1.931440e-08	5.065808e-10	5.065808e-10
1.360000e+03	1.400000e+03	1.689275e-08	4.380614e-10	4.380614e-10
1.400000e+03	1.440000e+03	1.533074e-08	4.550019e-10	4.550019e-10
1.440000e+03	1.480000e+03	1.276462e-08	5.502921e-10	5.502921e-10
1.480000e+03	1.520000e+03	1.151728e-08	5.195254e-10	5.195254e-10
1.520000e+03	1.560000e+03	9.626902e-09	1.127298e-09	1.127298e-09
1.560000e+03	1.600000e+03	9.809825e-09	4.199104e-10	4.199104e-10
1.600000e+03	1.640000e+03	8.800663e-09	2.674666e-10	2.674666e-10
1.640000e+03	1.680000e+03	7.354610e-09	2.663380e-10	2.663380e-10
1.680000e+03	1.720000e+03	6.232925e-09	4.097926e-10	4.097926e-10
1.720000e+03	1.760000e+03	5.970515e-09	2.079664e-10	2.079664e-10
1.760000e+03	1.800000e+03	4.892603e-09	2.937847e-10	2.937847e-10
1.800000e+03	1.840000e+03	5.061630e-09	2.112179e-10	2.112179e-10
1.840000e+03	1.880000e+03	4.418208e-09	2.092616e-10	2.092616e-10
1.880000e+03	1.920000e+03	3.876397e-09	2.071529e-10	2.071529e-10
1.920000e+03	1.960000e+03	3.519650e-09	1.612432e-10	1.612432e-10
1.960000e+03	2.000000e+03	3.145635e-09	1.225374e-10	1.225374e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.33892315980179013e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.134444e-09	1.571594e-10	1.571594e-10
8.000000e+01	1.200000e+02	2.511620e-07	2.384024e-09	2.384024e-09
1.200000e+02	1.600000e+02	2.319841e-06	7.194239e-09	7.194239e-09
1.600000e+02	2.000000e+02	3.942270e-06	1.024099e-08	1.024099e-08
2.000000e+02	2.400000e+02	3.951820e-06	1.239616e-08	1.239616e-08
2.400000e+02	2.800000e+02	3.393860e-06	9.995177e-09	9.995177e-09
2.800000e+02	3.200000e+02	2.740303e-06	9.196096e-09	9.196096e-09
3.200000e+02	3.600000e+02	2.140750e-06	8.357197e-09	8.357197e-09
3.600000e+02	4.000000e+02	1.694083e-06	8.432282e-09	8.432282e-09
4.000000e+02	4.400000e+02	1.319901e-06	6.744665e-09	6.744665e-09
4.400000e+02	4.800000e+02	1.045365e-06	5.571897e-09	5.571897e-09
4.800000e+02	5.200000e+02	8.234342e-07	5.038484e-09	5.038484e-09
5.200000e+02	5.600000e+02	6.229812e-07	3.826767e-09	3.826767e-09
5.600000e+02	6.000000e+02	4.807980e-07	4.054051e-09	4.054051e-09
6.000000e+02	6.400000e+02	3.683005e-07	5.894009e-09	5.894009e-09
6.400000e+02	6.800000e+02	2.973130e-07	2.960847e-09	2.960847e-09
6.800000e+02	7.200000e+02	2.318191e-07	4.361595e-09	4.361595e-09
7.200000e+02	7.600000e+02	1.878416e-07	2.327238e-09	2.327238e-09
7.600000e+02	8.000000e+02	1.567746e-07	2.664760e-09	2.664760e-09
8.000000e+02	8.400000e+02	1.225160e-07	2.748340e-09	2.748340e-09
8.400000e+02	8.800000e+02	1.051920e-07	2.156723e-09	2.156723e-09
8.800000e+02	9.200000e+02	8.816833e-08	2.681297e-09	2.681297e-09
9.200000e+02	9.600000e+02	7.554372e-08	1.391474e-09	1.391474e-09
9.600000e+02	1.000000e+03	6.390090e-08	1.220675e-09	1.220675e-09
1.000000e+03	1.040000e+03	5.523420e-08	1.880423e-09	1.880423e-09
1.040000e+03	1.080000e+03	4.627952e-08	1.170570e-09	1.170570e-09
1.080000e+03	1.120000e+03	4.137802e-08	1.014059e-09	1.014059e-09
1.120000e+03	1.160000e+03	3.583980e-08	9.650923e-10	9.650923e-10
1.160000e+03	1.200000e+03	3.034747e-08	7.626411e-10	7.626411e-10
1.200000e+03	1.240000e+03	2.846252e-08	6.921450e-10	6.921450e-10
1.240000e+03	1.280000e+03	2.388843e-08	7.446341e-10	7.446341e-10
1.280000e+03	1.320000e+03	2.148218e-08	5.984690e-10	5.984690e-10
1.320000e+03	1.360000e+03	1.950664e-08	5.421516e-10	5.421516e-10
1.360000e+03	1.400000e+03	1.701723e-08	4.632812e-10	4.632812e-10
1.400000e+03	1.440000e+03	1.546795e-08	4.798405e-10	4.798405e-10
1.440000e+03	1.480000e+03	1.282608e-08	6.180737e-10	6.180737e-10
1.480000e+03	1.520000e+03	1.158908e-08	5.700604e-10	5.700604e-10
1.520000e+03	1.560000e+03	9.560230e-09	1.326869e-09	1.326869e-09
1.560000e+03	1.600000e+03	9.923113e-09	4.403066e-10	4.403066e-10
1.600000e+03	1.640000e+03	8.911660e-09	2.804539e-10	2.804539e-10
1.640000e+03	1.680000e+03	7.460543e-09	2.871760e-10	2.871760e-10
1.680000e+03	1.720000e+03	6.276702e-09	4.469018e-10	4.469018e-10
1.720000e+03	1.760000e+03	6.046813e-09	2.169204e-10	2.169204e-10
1.760000e+03	1.800000e+03	4.933642e-09	3.156910e-10	3.156910e-10
1.800000e+03	1.840000e+03	5.141563e-09	2.207722e-10	2.207722e-10
1.840000e+03	1.880000e+03	4.515458e-09	2.211329e-10	2.211329e-10
1.880000e+03	1.920000e+03	3.915842e-09	2.231357e-10	2.231357e-10
1.920000e+03	1.960000e+03	3.568837e-09	1.676170e-10	1.676170e-10
1.960000e+03	2.000000e+03	3.200288e-09	1.258238e-10	1.258238e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[EXTRA__WeightNormalisation]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[EXTRA__WeightNormalisation]
Path=EW-MCNLO-QCD-s-t[EXTRA__WeightNormalisation]
Scale=1000.
ScaledBy=1.37338860455288576e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.802083e-09	1.277463e-10	1.277463e-10
8.000000e+01	1.200000e+02	1.567903e-07	1.191572e-09	1.191572e-09
1.200000e+02	1.600000e+02	1.350376e-06	3.496940e-09	3.496940e-09
1.600000e+02	2.000000e+02	3.843135e-06	5.899344e-09	5.899344e-09
2.000000e+02	2.400000e+02	7.050678e-06	7.990541e-09	7.990541e-09
2.400000e+02	2.800000e+02	9.877225e-06	9.457540e-09	9.457540e-09
2.800000e+02	3.200000e+02	1.174074e-05	1.031118e-08	1.031118e-08
3.200000e+02	3.600000e+02	1.270864e-05	1.072779e-08	1.072779e-08
3.600000e+02	4.000000e+02	1.300853e-05	1.085363e-08	1.085363e-08
4.000000e+02	4.400000e+02	1.290260e-05	1.080934e-08	1.080934e-08
4.400000e+02	4.800000e+02	1.250025e-05	1.063948e-08	1.063948e-08
4.800000e+02	5.200000e+02	1.185050e-05	1.035927e-08	1.035927e-08
5.200000e+02	5.600000e+02	1.097791e-05	9.970585e-09	9.970585e-09
5.600000e+02	6.000000e+02	9.990013e-06	9.511388e-09	9.511388e-09
6.000000e+02	6.400000e+02	8.958685e-06	9.007060e-09	9.007060e-09
6.400000e+02	6.800000e+02	8.027653e-06	8.526191e-09	8.526191e-09
6.800000e+02	7.200000e+02	7.163323e-06	8.054122e-09	8.054122e-09
7.200000e+02	7.600000e+02	6.376575e-06	7.598967e-09	7.598967e-09
7.600000e+02	8.000000e+02	5.675910e-06	7.169329e-09	7.169329e-09
8.000000e+02	8.400000e+02	5.040785e-06	6.756316e-09	6.756316e-09
8.400000e+02	8.800000e+02	4.490810e-06	6.377097e-09	6.377097e-09
8.800000e+02	9.200000e+02	3.992680e-06	6.013027e-09	6.013027e-09
9.200000e+02	9.600000e+02	3.543555e-06	5.664746e-09	5.664746e-09
9.600000e+02	1.000000e+03	3.161515e-06	5.350673e-09	5.350673e-09
1.000000e+03	1.040000e+03	2.810415e-06	5.044825e-09	5.044825e-09
1.040000e+03	1.080000e+03	2.484936e-06	4.743714e-09	4.743714e-09
1.080000e+03	1.120000e+03	2.222647e-06	4.486379e-09	4.486379e-09
1.120000e+03	1.160000e+03	1.993855e-06	4.249204e-09	4.249204e-09
1.160000e+03	1.200000e+03	1.769039e-06	4.002483e-09	4.002483e-09
1.200000e+03	1.240000e+03	1.584284e-06	3.787715e-09	3.787715e-09
1.240000e+03	1.280000e+03	1.409962e-06	3.573259e-09	3.573259e-09
1.280000e+03	1.320000e+03	1.269445e-06	3.390531e-09	3.390531e-09
1.320000e+03	1.360000e+03	1.131092e-06	3.200440e-09	3.200440e-09
1.360000e+03	1.400000e+03	1.015188e-06	3.032034e-09	3.032034e-09
1.400000e+03	1.440000e+03	9.136468e-07	2.876405e-09	2.876405e-09
1.440000e+03	1.480000e+03	8.212335e-07	2.727057e-09	2.727057e-09
1.480000e+03	1.520000e+03	7.361827e-07	2.581983e-09	2.581983e-09
1.520000e+03	1.560000e+03	6.618805e-07	2.448221e-09	2.448221e-09
1.560000e+03	1.600000e+03	6.048840e-07	2.340436e-09	2.340436e-09
1.600000e+03	1.640000e+03	5.446182e-07	2.220787e-09	2.220787e-09
1.640000e+03	1.680000e+03	4.908095e-07	2.108226e-09	2.108226e-09
1.680000e+03	1.720000e+03	4.444262e-07	2.006137e-09	2.006137e-09
1.720000e+03	1.760000e+03	4.069628e-07	1.919721e-09	1.919721e-09
1.760000e+03	1.800000e+03	3.655422e-07	1.819405e-09	1.819405e-09
1.800000e+03	1.840000e+03	3.341640e-07	1.739565e-09	1.739565e-09
1.840000e+03	1.880000e+03	3.020617e-07	1.653897e-09	1.653897e-09
1.880000e+03	1.920000e+03	2.766515e-07	1.582804e-09	1.582804e-09
1.920000e+03	1.960000e+03	2.522915e-07	1.511514e-09	1.511514e-09
1.960000e+03	2.000000e+03	2.308930e-07	1.445993e-09	1.445993e-09
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[EXTRA__NTrials]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[EXTRA__NTrials]
Path=EW-MCNLO-QCD-s-t[EXTRA__NTrials]
Scale=1000.
ScaledBy=1.37338754002394642e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	7.210285e-09	5.229704e-10	5.229704e-10
8.000000e+01	1.200000e+02	6.085137e-07	4.677463e-09	4.677463e-09
1.200000e+02	1.600000e+02	5.245758e-06	1.374653e-08	1.374653e-08
1.600000e+02	2.000000e+02	1.493731e-05	2.320700e-08	2.320700e-08
2.000000e+02	2.400000e+02	2.739287e-05	3.141467e-08	3.141467e-08
2.400000e+02	2.800000e+02	3.837055e-05	3.717892e-08	3.717892e-08
2.800000e+02	3.200000e+02	4.562620e-05	4.055707e-08	4.055707e-08
3.200000e+02	3.600000e+02	4.936850e-05	4.217075e-08	4.217075e-08
3.600000e+02	4.000000e+02	5.053823e-05	4.267144e-08	4.267144e-08
4.000000e+02	4.400000e+02	5.012602e-05	4.249763e-08	4.249763e-08
4.400000e+02	4.800000e+02	4.856175e-05	4.182723e-08	4.182723e-08
4.800000e+02	5.200000e+02	4.604760e-05	4.073794e-08	4.073794e-08
5.200000e+02	5.600000e+02	4.265645e-05	3.920874e-08	3.920874e-08
5.600000e+02	6.000000e+02	3.882218e-05	3.741044e-08	3.741044e-08
6.000000e+02	6.400000e+02	3.480462e-05	3.541169e-08	3.541169e-08
6.400000e+02	6.800000e+02	3.118847e-05	3.352039e-08	3.352039e-08
6.800000e+02	7.200000e+02	2.782865e-05	3.166356e-08	3.166356e-08
7.200000e+02	7.600000e+02	2.477148e-05	2.987499e-08	2.987499e-08
7.600000e+02	8.000000e+02	2.205114e-05	2.818728e-08	2.818728e-08
8.000000e+02	8.400000e+02	1.958591e-05	2.656788e-08	2.656788e-08
8.400000e+02	8.800000e+02	1.745222e-05	2.508174e-08	2.508174e-08
8.800000e+02	9.200000e+02	1.550761e-05	2.363190e-08	2.363190e-08
9.200000e+02	9.600000e+02	1.376495e-05	2.226580e-08	2.226580e-08
9.600000e+02	1.000000e+03	1.228162e-05	2.103372e-08	2.103372e-08
1.000000e+03	1.040000e+03	1.091730e-05	1.983015e-08	1.983015e-08
1.040000e+03	1.080000e+03	9.655875e-06	1.865413e-08	1.865413e-08
1.080000e+03	1.120000e+03	8.634692e-06	1.763573e-08	1.763573e-08
1.120000e+03	1.160000e+03	7.745425e-06	1.670219e-08	1.670219e-08
1.160000e+03	1.200000e+03	6.870782e-06	1.572821e-08	1.572821e-08
1.200000e+03	1.240000e+03	6.156210e-06	1.489635e-08	1.489635e-08
1.240000e+03	1.280000e+03	5.477893e-06	1.404922e-08	1.404922e-08
1.280000e+03	1.320000e+03	4.931250e-06	1.332783e-08	1.332783e-08
1.320000e+03	1.360000e+03	4.398480e-06	1.260125e-08	1.260125e-08
1.360000e+03	1.400000e+03	3.946430e-06	1.193169e-08	1.193169e-08
1.400000e+03	1.440000e+03	3.551717e-06	1.131962e-08	1.131962e-08
1.440000e+03	1.480000e+03	3.189452e-06	1.071743e-08	1.071743e-08
1.480000e+03	1.520000e+03	2.859735e-06	1.014879e-08	1.014879e-08
1.520000e+03	1.560000e+03	2.572835e-06	9.631232e-09	9.631232e-09
1.560000e+03	1.600000e+03	2.352235e-06	9.214564e-09	9.214564e-09
1.600000e+03	1.640000e+03	2.117077e-06	8.736543e-09	8.736543e-09
1.640000e+03	1.680000e+03	1.909558e-06	8.306014e-09	8.306014e-09
1.680000e+03	1.720000e+03	1.727481e-06	7.891976e-09	7.891976e-09
1.720000e+03	1.760000e+03	1.579361e-06	7.534959e-09	7.534959e-09
1.760000e+03	1.800000e+03	1.419842e-06	7.151430e-09	7.151430e-09
1.800000e+03	1.840000e+03	1.299122e-06	6.845531e-09	6.845531e-09
1.840000e+03	1.880000e+03	1.173388e-06	6.501054e-09	6.501054e-09
1.880000e+03	1.920000e+03	1.076049e-06	6.235126e-09	6.235126e-09
1.920000e+03	1.960000e+03	9.795687e-07	5.938214e-09	5.938214e-09
1.960000e+03	2.000000e+03	8.982640e-07	5.696455e-09	5.696455e-09
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[EXTRA__MEWeight]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[EXTRA__MEWeight]
Path=EW-MCNLO-QCD-s-t[EXTRA__MEWeight]
Scale=1000.
ScaledBy=1.37433303742083622e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.710133e-19	7.040267e-20	7.040267e-20
8.000000e+01	1.200000e+02	9.935350e-17	4.404877e-17	4.404877e-17
1.200000e+02	1.600000e+02	4.463758e-16	5.039523e-17	5.039523e-17
1.600000e+02	2.000000e+02	1.496422e-15	3.874653e-16	3.874653e-16
2.000000e+02	2.400000e+02	2.969237e-15	3.547590e-16	3.547590e-16
2.400000e+02	2.800000e+02	1.277372e-14	8.131102e-15	8.131102e-15
2.800000e+02	3.200000e+02	5.439378e-15	7.827878e-16	7.827878e-16
3.200000e+02	3.600000e+02	7.122117e-15	9.805563e-16	9.805563e-16
3.600000e+02	4.000000e+02	9.965570e-15	1.573149e-15	1.573149e-15
4.000000e+02	4.400000e+02	1.020591e-14	9.821628e-16	9.821628e-16
4.400000e+02	4.800000e+02	1.053994e-14	2.026742e-15	2.026742e-15
4.800000e+02	5.200000e+02	9.728210e-15	6.496599e-16	6.496599e-16
5.200000e+02	5.600000e+02	1.042780e-14	7.508882e-16	7.508882e-16
5.600000e+02	6.000000e+02	9.210855e-15	1.132256e-15	1.132256e-15
6.000000e+02	6.400000e+02	9.850417e-15	1.319559e-15	1.319559e-15
6.400000e+02	6.800000e+02	9.669910e-15	1.356431e-15	1.356431e-15
6.800000e+02	7.200000e+02	2.060612e-12	2.048837e-12	2.048837e-12
7.200000e+02	7.600000e+02	4.902827e-14	3.295718e-14	3.295718e-14
7.600000e+02	8.000000e+02	1.794791e-13	2.692327e-13	2.692327e-13
8.000000e+02	8.400000e+02	7.686823e-15	1.222705e-15	1.222705e-15
8.400000e+02	8.800000e+02	-6.007433e-15	1.167419e-14	1.167419e-14
8.800000e+02	9.200000e+02	4.513185e-14	3.836381e-14	3.836381e-14
9.200000e+02	9.600000e+02	7.079447e-15	7.648117e-16	7.648117e-16
9.600000e+02	1.000000e+03	-1.096101e-13	1.167596e-13	1.167596e-13
1.000000e+03	1.040000e+03	6.263915e-15	5.983021e-16	5.983021e-16
1.040000e+03	1.080000e+03	6.559015e-15	7.755922e-16	7.755922e-16
1.080000e+03	1.120000e+03	4.523700e-15	5.653915e-16	5.653915e-16
1.120000e+03	1.160000e+03	4.731640e-15	1.334920e-15	1.334920e-15
1.160000e+03	1.200000e+03	3.692105e-15	4.667497e-16	4.667497e-16
1.200000e+03	1.240000e+03	4.007433e-15	8.991093e-16	8.991093e-16
1.240000e+03	1.280000e+03	4.345543e-15	1.100980e-15	1.100980e-15
1.280000e+03	1.320000e+03	2.703033e-15	3.662456e-16	3.662456e-16
1.320000e+03	1.360000e+03	2.527777e-15	3.525340e-16	3.525340e-16
1.360000e+03	1.400000e+03	2.600527e-12	2.598711e-12	2.598711e-12
1.400000e+03	1.440000e+03	2.686695e-15	5.247652e-16	5.247652e-16
1.440000e+03	1.480000e+03	1.498030e-15	3.773536e-16	3.773536e-16
1.480000e+03	1.520000e+03	2.039505e-15	3.457307e-16	3.457307e-16
1.520000e+03	1.560000e+03	1.339595e-15	2.302499e-16	2.302499e-16
1.560000e+03	1.600000e+03	1.702572e-15	4.780981e-16	4.780981e-16
1.600000e+03	1.640000e+03	1.004459e-15	2.353843e-16	2.353843e-16
1.640000e+03	1.680000e+03	1.379982e-15	3.636715e-16	3.636715e-16
1.680000e+03	1.720000e+03	1.685476e-15	8.437587e-16	8.437587e-16
1.720000e+03	1.760000e+03	1.200483e-15	3.201764e-16	3.201764e-16
1.760000e+03	1.800000e+03	-4.359772e-15	5.596731e-15	5.596731e-15
1.800000e+03	1.840000e+03	1.645236e-15	6.995763e-16	6.995763e-16
1.840000e+03	1.880000e+03	1.309288e-15	8.318323e-16	8.318323e-16
1.880000e+03	1.920000e+03	9.474010e-16	4.293333e-16	4.293333e-16
1.920000e+03	1.960000e+03	1.790400e-15	1.083643e-15	1.083643e-15
1.960000e+03	2.000000e+03	5.464033e-15	4.897898e-15	4.897898e-15
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=EW-MCNLO-QCD-s-t[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Scale=1000.
ScaledBy=8.02127898618903590e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.097115e-09	1.496744e-10	1.496744e-10
8.000000e+01	1.200000e+02	5.132605e-08	5.436716e-07	5.436716e-07
1.200000e+02	1.600000e+02	-6.746372e+02	5.221222e+02	5.221222e+02
1.600000e+02	2.000000e+02	-3.994310e+04	3.992030e+04	3.992030e+04
2.000000e+02	2.400000e+02	-2.608965e+06	2.608134e+06	2.608134e+06
2.400000e+02	2.800000e+02	-3.699972e+05	3.317687e+05	3.317687e+05
2.800000e+02	3.200000e+02	-2.924595e+08	2.924576e+08	2.924576e+08
3.200000e+02	3.600000e+02	-9.767038e+09	9.226741e+09	9.226741e+09
3.600000e+02	4.000000e+02	-3.367300e+06	3.322969e+06	3.322969e+06
4.000000e+02	4.400000e+02	-5.809995e+07	5.653409e+07	5.653409e+07
4.400000e+02	4.800000e+02	-6.613592e+07	6.150029e+07	6.150029e+07
4.800000e+02	5.200000e+02	-3.927470e+10	3.923160e+10	3.923160e+10
5.200000e+02	5.600000e+02	-1.673216e+06	9.055716e+05	9.055716e+05
5.600000e+02	6.000000e+02	-1.687779e+17	1.687779e+17	1.687779e+17
6.000000e+02	6.400000e+02	-4.784178e+05	4.778310e+05	4.778310e+05
6.400000e+02	6.800000e+02	-1.374522e+05	1.373879e+05	1.373879e+05
6.800000e+02	7.200000e+02	-1.426746e+07	1.206451e+07	1.206451e+07
7.200000e+02	7.600000e+02	-1.555354e+01	7.893342e+00	7.893342e+00
7.600000e+02	8.000000e+02	-7.458075e+04	7.445514e+04	7.445514e+04
8.000000e+02	8.400000e+02	-2.174887e+02	1.436733e+02	1.436733e+02
8.400000e+02	8.800000e+02	-1.125706e+08	1.125705e+08	1.125705e+08
8.800000e+02	9.200000e+02	1.260554e+02	1.439326e+02	1.439326e+02
9.200000e+02	9.600000e+02	-5.174722e+04	5.173660e+04	5.173660e+04
9.600000e+02	1.000000e+03	-3.530330e+03	3.528197e+03	3.528197e+03
1.000000e+03	1.040000e+03	-1.207171e+05	1.207114e+05	1.207114e+05
1.040000e+03	1.080000e+03	-1.994678e+01	1.732968e+01	1.732968e+01
1.080000e+03	1.120000e+03	-1.338460e+08	1.335590e+08	1.335590e+08
1.120000e+03	1.160000e+03	-1.797391e+04	1.792319e+04	1.792319e+04
1.160000e+03	1.200000e+03	-1.036278e+04	1.024894e+04	1.024894e+04
1.200000e+03	1.240000e+03	-1.463005e+00	1.096887e+00	1.096887e+00
1.240000e+03	1.280000e+03	-1.853577e+05	1.853391e+05	1.853391e+05
1.280000e+03	1.320000e+03	-1.454078e+02	1.454076e+02	1.454076e+02
1.320000e+03	1.360000e+03	8.310145e-09	6.166250e-09	6.166250e-09
1.360000e+03	1.400000e+03	2.104948e-01	2.149175e-01	2.149175e-01
1.400000e+03	1.440000e+03	-2.116741e+00	2.116716e+00	2.116716e+00
1.440000e+03	1.480000e+03	-6.470733e+03	6.470716e+03	6.470716e+03
1.480000e+03	1.520000e+03	-2.522138e-06	1.913544e-06	1.913544e-06
1.520000e+03	1.560000e+03	-5.638882e-06	5.510873e-06	5.510873e-06
1.560000e+03	1.600000e+03	-4.944502e+05	4.944501e+05	4.944501e+05
1.600000e+03	1.640000e+03	-2.532500e+00	2.532500e+00	2.532500e+00
1.640000e+03	1.680000e+03	-1.986382e+01	1.986382e+01	1.986382e+01
1.680000e+03	1.720000e+03	1.567649e-05	1.578825e-05	1.578825e-05
1.720000e+03	1.760000e+03	-2.731310e-05	2.731689e-05	2.731689e-05
1.760000e+03	1.800000e+03	-5.005910e-08	5.393884e-08	5.393884e-08
1.800000e+03	1.840000e+03	-2.883050e+01	2.883050e+01	2.883050e+01
1.840000e+03	1.880000e+03	1.636565e-02	1.636565e-02	1.636565e-02
1.880000e+03	1.920000e+03	-9.619340e+02	9.619339e+02	9.619339e+02
1.920000e+03	1.960000e+03	-2.283903e-04	2.282796e-04	2.282796e-04
1.960000e+03	2.000000e+03	1.213865e-09	8.149509e-10	8.149509e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=EW-MCNLO-QCD-s-t[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Scale=1000.
ScaledBy=1.32910168169131524e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.112838e-09	1.503923e-10	1.503923e-10
8.000000e+01	1.200000e+02	2.493355e-07	2.366404e-09	2.366404e-09
1.200000e+02	1.600000e+02	2.308304e-06	2.535004e-08	2.535004e-08
1.600000e+02	2.000000e+02	3.850408e-06	2.934364e-08	2.934364e-08
2.000000e+02	2.400000e+02	3.780695e-06	2.414870e-08	2.414870e-08
2.400000e+02	2.800000e+02	3.202820e-06	2.420018e-08	2.420018e-08
2.800000e+02	3.200000e+02	2.567928e-06	4.502128e-08	4.502128e-08
3.200000e+02	3.600000e+02	1.958369e-06	1.110229e-08	1.110229e-08
3.600000e+02	4.000000e+02	1.546960e-06	2.470408e-08	2.470408e-08
4.000000e+02	4.400000e+02	1.166791e-06	6.130421e-09	6.130421e-09
4.400000e+02	4.800000e+02	9.302830e-07	1.888417e-08	1.888417e-08
4.800000e+02	5.200000e+02	7.201355e-07	6.496007e-09	6.496007e-09
5.200000e+02	5.600000e+02	5.447400e-07	5.604654e-09	5.604654e-09
5.600000e+02	6.000000e+02	4.351430e-07	1.335031e-08	1.335031e-08
6.000000e+02	6.400000e+02	3.134387e-07	5.071865e-09	5.071865e-09
6.400000e+02	6.800000e+02	2.587525e-07	4.076800e-09	4.076800e-09
6.800000e+02	7.200000e+02	2.005291e-07	1.056353e-08	1.056353e-08
7.200000e+02	7.600000e+02	1.616012e-07	2.823135e-09	2.823135e-09
7.600000e+02	8.000000e+02	1.341219e-07	2.462755e-09	2.462755e-09
8.000000e+02	8.400000e+02	1.052533e-07	2.485520e-09	2.485520e-09
8.400000e+02	8.800000e+02	9.178510e-08	2.530942e-09	2.530942e-09
8.800000e+02	9.200000e+02	7.569808e-08	1.958957e-09	1.958957e-09
9.200000e+02	9.600000e+02	6.751245e-08	3.332684e-09	3.332684e-09
9.600000e+02	1.000000e+03	5.651185e-08	1.501114e-09	1.501114e-09
1.000000e+03	1.040000e+03	4.813278e-08	1.700536e-09	1.700536e-09
1.040000e+03	1.080000e+03	3.969967e-08	1.077265e-08	1.077265e-08
1.080000e+03	1.120000e+03	3.549583e-08	8.628912e-10	8.628912e-10
1.120000e+03	1.160000e+03	3.072215e-08	8.230021e-10	8.230021e-10
1.160000e+03	1.200000e+03	2.563775e-08	6.311139e-10	6.311139e-10
1.200000e+03	1.240000e+03	2.482355e-08	8.079329e-10	8.079329e-10
1.240000e+03	1.280000e+03	2.012501e-08	6.209760e-10	6.209760e-10
1.280000e+03	1.320000e+03	1.815221e-08	5.305433e-10	5.305433e-10
1.320000e+03	1.360000e+03	1.706999e-08	6.619683e-10	6.619683e-10
1.360000e+03	1.400000e+03	1.434241e-08	4.185631e-10	4.185631e-10
1.400000e+03	1.440000e+03	1.302277e-08	4.053896e-10	4.053896e-10
1.440000e+03	1.480000e+03	1.069900e-08	5.001602e-10	5.001602e-10
1.480000e+03	1.520000e+03	9.561460e-09	4.699007e-10	4.699007e-10
1.520000e+03	1.560000e+03	8.378125e-09	1.075875e-09	1.075875e-09
1.560000e+03	1.600000e+03	8.251275e-09	3.979845e-10	3.979845e-10
1.600000e+03	1.640000e+03	7.408997e-09	2.427322e-10	2.427322e-10
1.640000e+03	1.680000e+03	6.050698e-09	2.397983e-10	2.397983e-10
1.680000e+03	1.720000e+03	5.135938e-09	3.766553e-10	3.766553e-10
1.720000e+03	1.760000e+03	4.884075e-09	1.875372e-10	1.875372e-10
1.760000e+03	1.800000e+03	4.013043e-09	2.683691e-10	2.683691e-10
1.800000e+03	1.840000e+03	4.127212e-09	1.889438e-10	1.889438e-10
1.840000e+03	1.880000e+03	3.598203e-09	1.984064e-10	1.984064e-10
1.880000e+03	1.920000e+03	3.217792e-09	1.990279e-10	1.990279e-10
1.920000e+03	1.960000e+03	2.945820e-09	1.638889e-10	1.638889e-10
1.960000e+03	2.000000e+03	2.546613e-09	1.056314e-10	1.056314e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[ASSOCIATED_CONTRIBUTIONS.EW]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[ASSOCIATED_CONTRIBUTIONS.EW]
Path=EW-MCNLO-QCD-s-t[ASSOCIATED_CONTRIBUTIONS.EW]
Scale=1000.
ScaledBy=7.88187731253584406e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.132059e-09	1.522871e-10	1.522871e-10
8.000000e+01	1.200000e+02	-1.227693e-07	3.720885e-07	3.720885e-07
1.200000e+02	1.600000e+02	-5.679148e+02	4.440396e+02	4.440396e+02
1.600000e+02	2.000000e+02	-3.923682e+04	3.921380e+04	3.921380e+04
2.000000e+02	2.400000e+02	-2.666085e+06	2.665059e+06	2.665059e+06
2.400000e+02	2.800000e+02	-3.977085e+05	3.672529e+05	3.672529e+05
2.800000e+02	3.200000e+02	-2.461253e+08	2.461234e+08	2.461234e+08
3.200000e+02	3.600000e+02	-9.156042e+09	8.432815e+09	8.432815e+09
3.600000e+02	4.000000e+02	-3.377222e+06	3.328855e+06	3.328855e+06
4.000000e+02	4.400000e+02	-5.919060e+07	5.782430e+07	5.782430e+07
4.400000e+02	4.800000e+02	-7.146390e+07	6.745967e+07	6.745967e+07
4.800000e+02	5.200000e+02	-5.243778e+10	5.239912e+10	5.239912e+10
5.200000e+02	5.600000e+02	-1.464437e+06	7.815154e+05	7.815154e+05
5.600000e+02	6.000000e+02	-1.315176e+17	1.315176e+17	1.315176e+17
6.000000e+02	6.400000e+02	-4.844018e+05	4.840467e+05	4.840467e+05
6.400000e+02	6.800000e+02	-1.210393e+05	1.209623e+05	1.209623e+05
6.800000e+02	7.200000e+02	-1.350074e+07	1.157497e+07	1.157497e+07
7.200000e+02	7.600000e+02	-1.296004e+01	6.182281e+00	6.182281e+00
7.600000e+02	8.000000e+02	-7.294173e+04	7.281227e+04	7.281227e+04
8.000000e+02	8.400000e+02	-2.143724e+02	1.370722e+02	1.370722e+02
8.400000e+02	8.800000e+02	-4.721518e+07	4.721520e+07	4.721520e+07
8.800000e+02	9.200000e+02	4.032715e+01	5.011483e+01	5.011483e+01
9.200000e+02	9.600000e+02	-5.133705e+04	5.132833e+04	5.132833e+04
9.600000e+02	1.000000e+03	-2.611905e+03	2.609557e+03	2.609557e+03
1.000000e+03	1.040000e+03	-1.169932e+05	1.169874e+05	1.169874e+05
1.040000e+03	1.080000e+03	-1.607274e+01	1.347529e+01	1.347529e+01
1.080000e+03	1.120000e+03	-1.232594e+08	1.228852e+08	1.228852e+08
1.120000e+03	1.160000e+03	-2.364222e+04	2.367728e+04	2.367728e+04
1.160000e+03	1.200000e+03	-1.042955e+04	1.032779e+04	1.032779e+04
1.200000e+03	1.240000e+03	-1.106357e+00	8.026410e-01	8.026410e-01
1.240000e+03	1.280000e+03	-1.218830e+05	1.218658e+05	1.218658e+05
1.280000e+03	1.320000e+03	-1.251566e+02	1.251564e+02	1.251564e+02
1.320000e+03	1.360000e+03	1.190598e-08	3.453758e-09	3.453758e-09
1.360000e+03	1.400000e+03	-4.181920e-02	3.789904e-02	3.789904e-02
1.400000e+03	1.440000e+03	-1.703832e+00	1.703810e+00	1.703810e+00
1.440000e+03	1.480000e+03	-9.524007e+03	9.523989e+03	9.523989e+03
1.480000e+03	1.520000e+03	-5.088307e-06	4.647944e-06	4.647944e-06
1.520000e+03	1.560000e+03	-5.106240e-06	4.988621e-06	4.988621e-06
1.560000e+03	1.600000e+03	-3.834285e+05	3.834285e+05	3.834285e+05
1.600000e+03	1.640000e+03	-2.493237e+00	2.493236e+00	2.493236e+00
1.640000e+03	1.680000e+03	-1.554437e+01	1.554437e+01	1.554437e+01
1.680000e+03	1.720000e+03	1.103026e-05	1.113805e-05	1.113805e-05
1.720000e+03	1.760000e+03	-3.018232e-05	3.018661e-05	3.018661e-05
1.760000e+03	1.800000e+03	-2.849665e-08	3.259167e-08	3.259167e-08
1.800000e+03	1.840000e+03	-2.298846e+01	2.298847e+01	2.298847e+01
1.840000e+03	1.880000e+03	6.532230e-03	6.532226e-03	6.532226e-03
1.880000e+03	1.920000e+03	-9.121853e+02	9.121852e+02	9.121852e+02
1.920000e+03	1.960000e+03	-1.731945e-04	1.730531e-04	1.730531e-04
1.960000e+03	2.000000e+03	2.099668e-09	3.675384e-10	3.675384e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[MUR=2__MUF=2__LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[MUR=2__MUF=2__LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[MUR=2__MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=1.30775532641449022e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.692582e-09	1.909122e-10	1.909122e-10
8.000000e+01	1.200000e+02	3.186357e-07	2.993323e-09	2.993323e-09
1.200000e+02	1.600000e+02	2.835975e-06	9.526686e-09	9.526686e-09
1.600000e+02	2.000000e+02	4.639853e-06	1.226196e-08	1.226196e-08
2.000000e+02	2.400000e+02	4.490825e-06	1.662509e-08	1.662509e-08
2.400000e+02	2.800000e+02	3.736732e-06	1.126404e-08	1.126404e-08
2.800000e+02	3.200000e+02	2.948318e-06	9.689195e-09	9.689195e-09
3.200000e+02	3.600000e+02	2.260836e-06	8.337431e-09	8.337431e-09
3.600000e+02	4.000000e+02	1.746204e-06	6.836324e-09	6.836324e-09
4.000000e+02	4.400000e+02	1.354109e-06	6.574503e-09	6.574503e-09
4.400000e+02	4.800000e+02	1.062453e-06	5.400687e-09	5.400687e-09
4.800000e+02	5.200000e+02	8.277433e-07	4.836260e-09	4.836260e-09
5.200000e+02	5.600000e+02	6.299450e-07	3.781766e-09	3.781766e-09
5.600000e+02	6.000000e+02	4.895410e-07	3.432796e-09	3.432796e-09
6.000000e+02	6.400000e+02	3.773515e-07	4.186207e-09	4.186207e-09
6.400000e+02	6.800000e+02	3.038802e-07	2.802852e-09	2.802852e-09
6.800000e+02	7.200000e+02	2.363206e-07	7.403777e-09	7.403777e-09
7.200000e+02	7.600000e+02	1.965637e-07	2.092506e-09	2.092506e-09
7.600000e+02	8.000000e+02	1.646909e-07	2.221462e-09	2.221462e-09
8.000000e+02	8.400000e+02	1.318770e-07	1.833761e-09	1.833761e-09
8.400000e+02	8.800000e+02	1.133327e-07	1.553387e-09	1.553387e-09
8.800000e+02	9.200000e+02	9.550380e-08	1.630952e-09	1.630952e-09
9.200000e+02	9.600000e+02	8.175967e-08	1.214557e-09	1.214557e-09
9.600000e+02	1.000000e+03	6.972968e-08	1.072063e-09	1.072063e-09
1.000000e+03	1.040000e+03	5.992063e-08	1.144721e-09	1.144721e-09
1.040000e+03	1.080000e+03	5.063307e-08	1.019890e-09	1.019890e-09
1.080000e+03	1.120000e+03	4.503785e-08	8.870062e-10	8.870062e-10
1.120000e+03	1.160000e+03	3.948627e-08	8.531369e-10	8.531369e-10
1.160000e+03	1.200000e+03	3.327480e-08	6.605537e-10	6.605537e-10
1.200000e+03	1.240000e+03	3.069930e-08	6.591413e-10	6.591413e-10
1.240000e+03	1.280000e+03	2.642910e-08	5.856404e-10	5.856404e-10
1.280000e+03	1.320000e+03	2.348853e-08	5.975173e-10	5.975173e-10
1.320000e+03	1.360000e+03	2.115851e-08	5.573427e-10	5.573427e-10
1.360000e+03	1.400000e+03	1.844275e-08	3.975155e-10	3.975155e-10
1.400000e+03	1.440000e+03	1.673220e-08	4.533943e-10	4.533943e-10
1.440000e+03	1.480000e+03	1.427372e-08	4.421542e-10	4.421542e-10
1.480000e+03	1.520000e+03	1.287527e-08	4.149528e-10	4.149528e-10
1.520000e+03	1.560000e+03	1.084985e-08	5.771492e-10	5.771492e-10
1.560000e+03	1.600000e+03	1.074738e-08	4.752266e-10	4.752266e-10
1.600000e+03	1.640000e+03	9.492853e-09	2.711054e-10	2.711054e-10
1.640000e+03	1.680000e+03	7.920452e-09	2.575908e-10	2.575908e-10
1.680000e+03	1.720000e+03	6.961600e-09	3.100672e-10	3.100672e-10
1.720000e+03	1.760000e+03	6.349915e-09	2.089690e-10	2.089690e-10
1.760000e+03	1.800000e+03	5.398390e-09	2.719701e-10	2.719701e-10
1.800000e+03	1.840000e+03	5.290163e-09	2.052758e-10	2.052758e-10
1.840000e+03	1.880000e+03	4.654250e-09	2.284074e-10	2.284074e-10
1.880000e+03	1.920000e+03	4.130393e-09	2.003616e-10	2.003616e-10
1.920000e+03	1.960000e+03	3.877185e-09	2.035345e-10	2.035345e-10
1.960000e+03	2.000000e+03	3.406640e-09	1.619623e-10	1.619623e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[MUR=2__MUF=1__LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[MUR=2__MUF=1__LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[MUR=2__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=1.31722889225660457e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.627985e-09	1.793692e-10	1.793692e-10
8.000000e+01	1.200000e+02	3.111543e-07	3.049248e-09	3.049248e-09
1.200000e+02	1.600000e+02	2.764775e-06	9.040938e-09	9.040938e-09
1.600000e+02	2.000000e+02	4.548862e-06	1.258265e-08	1.258265e-08
2.000000e+02	2.400000e+02	4.426895e-06	1.540790e-08	1.540790e-08
2.400000e+02	2.800000e+02	3.700590e-06	1.130849e-08	1.130849e-08
2.800000e+02	3.200000e+02	2.926813e-06	9.294753e-09	9.294753e-09
3.200000e+02	3.600000e+02	2.251152e-06	8.185242e-09	8.185242e-09
3.600000e+02	4.000000e+02	1.745891e-06	6.724697e-09	6.724697e-09
4.000000e+02	4.400000e+02	1.356847e-06	6.583215e-09	6.583215e-09
4.400000e+02	4.800000e+02	1.066073e-06	5.328989e-09	5.328989e-09
4.800000e+02	5.200000e+02	8.348772e-07	4.718122e-09	4.718122e-09
5.200000e+02	5.600000e+02	6.346480e-07	3.656947e-09	3.656947e-09
5.600000e+02	6.000000e+02	4.950948e-07	3.513087e-09	3.513087e-09
6.000000e+02	6.400000e+02	3.825318e-07	4.459011e-09	4.459011e-09
6.400000e+02	6.800000e+02	3.094187e-07	2.623217e-09	2.623217e-09
6.800000e+02	7.200000e+02	2.400226e-07	8.097750e-09	8.097750e-09
7.200000e+02	7.600000e+02	2.005277e-07	2.201204e-09	2.201204e-09
7.600000e+02	8.000000e+02	1.681344e-07	2.317456e-09	2.317456e-09
8.000000e+02	8.400000e+02	1.347328e-07	2.017982e-09	2.017982e-09
8.400000e+02	8.800000e+02	1.158199e-07	1.839659e-09	1.839659e-09
8.800000e+02	9.200000e+02	9.795583e-08	1.900537e-09	1.900537e-09
9.200000e+02	9.600000e+02	8.435465e-08	1.235834e-09	1.235834e-09
9.600000e+02	1.000000e+03	7.187875e-08	1.113762e-09	1.113762e-09
1.000000e+03	1.040000e+03	6.153325e-08	1.248585e-09	1.248585e-09
1.040000e+03	1.080000e+03	5.217317e-08	1.094736e-09	1.094736e-09
1.080000e+03	1.120000e+03	4.678787e-08	9.511312e-10	9.511312e-10
1.120000e+03	1.160000e+03	4.085943e-08	9.058584e-10	9.058584e-10
1.160000e+03	1.200000e+03	3.450938e-08	6.843800e-10	6.843800e-10
1.200000e+03	1.240000e+03	3.190490e-08	6.916490e-10	6.916490e-10
1.240000e+03	1.280000e+03	2.744558e-08	6.181595e-10	6.181595e-10
1.280000e+03	1.320000e+03	2.447523e-08	6.029385e-10	6.029385e-10
1.320000e+03	1.360000e+03	2.206745e-08	5.985882e-10	5.985882e-10
1.360000e+03	1.400000e+03	1.923014e-08	4.266185e-10	4.266185e-10
1.400000e+03	1.440000e+03	1.749113e-08	4.716278e-10	4.716278e-10
1.440000e+03	1.480000e+03	1.478844e-08	4.944475e-10	4.944475e-10
1.480000e+03	1.520000e+03	1.348466e-08	4.377263e-10	4.377263e-10
1.520000e+03	1.560000e+03	1.133482e-08	6.939594e-10	6.939594e-10
1.560000e+03	1.600000e+03	1.118370e-08	5.069374e-10	5.069374e-10
1.600000e+03	1.640000e+03	9.946983e-09	2.940305e-10	2.940305e-10
1.640000e+03	1.680000e+03	8.299285e-09	2.757034e-10	2.757034e-10
1.680000e+03	1.720000e+03	7.239190e-09	3.342725e-10	3.342725e-10
1.720000e+03	1.760000e+03	6.734443e-09	2.356431e-10	2.356431e-10
1.760000e+03	1.800000e+03	5.676482e-09	3.039192e-10	3.039192e-10
1.800000e+03	1.840000e+03	5.585105e-09	2.224726e-10	2.224726e-10
1.840000e+03	1.880000e+03	4.903225e-09	2.503591e-10	2.503591e-10
1.880000e+03	1.920000e+03	4.325730e-09	2.119103e-10	2.119103e-10
1.920000e+03	1.960000e+03	4.066545e-09	2.105816e-10	2.105816e-10
1.960000e+03	2.000000e+03	3.549535e-09	1.577676e-10	1.577676e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[MUR=1__MUF=2__LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[MUR=1__MUF=2__LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[MUR=1__MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=1.31910393790610240e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.351837e-09	1.750223e-10	1.750223e-10
8.000000e+01	1.200000e+02	2.714802e-07	2.504007e-09	2.504007e-09
1.200000e+02	1.600000e+02	2.453540e-06	7.939990e-09	7.939990e-09
1.600000e+02	2.000000e+02	4.071085e-06	1.037641e-08	1.037641e-08
2.000000e+02	2.400000e+02	3.993503e-06	1.349389e-08	1.349389e-08
2.400000e+02	2.800000e+02	3.370525e-06	9.577382e-09	9.577382e-09
2.800000e+02	3.200000e+02	2.684695e-06	8.858259e-09	8.858259e-09
3.200000e+02	3.600000e+02	2.077623e-06	7.866170e-09	7.866170e-09
3.600000e+02	4.000000e+02	1.619994e-06	6.342406e-09	6.342406e-09
4.000000e+02	4.400000e+02	1.259937e-06	6.109774e-09	6.109774e-09
4.400000e+02	4.800000e+02	9.923573e-07	5.122821e-09	5.122821e-09
4.800000e+02	5.200000e+02	7.768162e-07	4.595728e-09	4.595728e-09
5.200000e+02	5.600000e+02	5.896200e-07	3.503397e-09	3.503397e-09
5.600000e+02	6.000000e+02	4.560207e-07	3.427856e-09	3.427856e-09
6.000000e+02	6.400000e+02	3.502435e-07	4.696093e-09	4.696093e-09
6.400000e+02	6.800000e+02	2.822680e-07	2.832127e-09	2.832127e-09
6.800000e+02	7.200000e+02	2.168781e-07	8.020922e-09	8.020922e-09
7.200000e+02	7.600000e+02	1.805973e-07	1.952041e-09	1.952041e-09
7.600000e+02	8.000000e+02	1.507781e-07	2.227594e-09	2.227594e-09
8.000000e+02	8.400000e+02	1.198911e-07	2.114417e-09	2.114417e-09
8.400000e+02	8.800000e+02	1.027411e-07	1.556193e-09	1.556193e-09
8.800000e+02	9.200000e+02	8.660905e-08	1.683322e-09	1.683322e-09
9.200000e+02	9.600000e+02	7.379828e-08	1.184651e-09	1.184651e-09
9.600000e+02	1.000000e+03	6.274497e-08	1.036465e-09	1.036465e-09
1.000000e+03	1.040000e+03	5.403832e-08	1.432778e-09	1.432778e-09
1.040000e+03	1.080000e+03	4.543555e-08	9.595764e-10	9.595764e-10
1.080000e+03	1.120000e+03	4.037823e-08	8.298848e-10	8.298848e-10
1.120000e+03	1.160000e+03	3.529988e-08	7.833929e-10	7.833929e-10
1.160000e+03	1.200000e+03	2.969390e-08	6.461725e-10	6.461725e-10
1.200000e+03	1.240000e+03	2.770832e-08	5.989495e-10	5.989495e-10
1.240000e+03	1.280000e+03	2.357414e-08	6.184404e-10	6.184404e-10
1.280000e+03	1.320000e+03	2.094275e-08	5.511385e-10	5.511385e-10
1.320000e+03	1.360000e+03	1.899563e-08	4.598267e-10	4.598267e-10
1.360000e+03	1.400000e+03	1.660314e-08	3.935122e-10	3.935122e-10
1.400000e+03	1.440000e+03	1.499727e-08	4.236852e-10	4.236852e-10
1.440000e+03	1.480000e+03	1.265983e-08	4.547577e-10	4.547577e-10
1.480000e+03	1.520000e+03	1.125666e-08	4.676811e-10	4.676811e-10
1.520000e+03	1.560000e+03	9.528755e-09	8.485477e-10	8.485477e-10
1.560000e+03	1.600000e+03	9.606492e-09	3.990776e-10	3.990776e-10
1.600000e+03	1.640000e+03	8.576237e-09	2.439673e-10	2.439673e-10
1.640000e+03	1.680000e+03	7.112540e-09	2.417991e-10	2.417991e-10
1.680000e+03	1.720000e+03	6.149147e-09	3.638651e-10	3.638651e-10
1.720000e+03	1.760000e+03	5.698322e-09	1.849214e-10	1.849214e-10
1.760000e+03	1.800000e+03	4.785388e-09	2.525730e-10	2.525730e-10
1.800000e+03	1.840000e+03	4.840330e-09	1.934943e-10	1.934943e-10
1.840000e+03	1.880000e+03	4.203985e-09	2.005059e-10	2.005059e-10
1.880000e+03	1.920000e+03	3.756395e-09	1.908587e-10	1.908587e-10
1.920000e+03	1.960000e+03	3.457127e-09	1.687124e-10	1.687124e-10
1.960000e+03	2.000000e+03	3.050768e-09	1.262167e-10	1.262167e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[MUR=1__MUF=1__LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[MUR=1__MUF=1__LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[MUR=1__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=1.32663333296612424e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.283356e-09	1.612450e-10	1.612450e-10
8.000000e+01	1.200000e+02	2.663773e-07	2.580027e-09	2.580027e-09
1.200000e+02	1.600000e+02	2.400924e-06	7.624921e-09	7.624921e-09
1.600000e+02	2.000000e+02	4.001058e-06	1.065047e-08	1.065047e-08
2.000000e+02	2.400000e+02	3.942288e-06	1.257941e-08	1.257941e-08
2.400000e+02	2.800000e+02	3.338045e-06	9.696497e-09	9.696497e-09
2.800000e+02	3.200000e+02	2.664097e-06	8.625308e-09	8.625308e-09
3.200000e+02	3.600000e+02	2.065466e-06	7.822494e-09	7.822494e-09
3.600000e+02	4.000000e+02	1.616568e-06	6.309923e-09	6.309923e-09
4.000000e+02	4.400000e+02	1.258670e-06	6.136329e-09	6.136329e-09
4.400000e+02	4.800000e+02	9.923475e-07	5.070337e-09	5.070337e-09
4.800000e+02	5.200000e+02	7.806197e-07	4.540980e-09	4.540980e-09
5.200000e+02	5.600000e+02	5.916212e-07	3.470542e-09	3.470542e-09
5.600000e+02	6.000000e+02	4.586660e-07	3.582336e-09	3.582336e-09
6.000000e+02	6.400000e+02	3.528942e-07	5.115138e-09	5.115138e-09
6.400000e+02	6.800000e+02	2.858217e-07	2.620209e-09	2.620209e-09
6.800000e+02	7.200000e+02	2.186326e-07	8.770772e-09	8.770772e-09
7.200000e+02	7.600000e+02	1.827039e-07	2.055190e-09	2.055190e-09
7.600000e+02	8.000000e+02	1.527589e-07	2.335702e-09	2.335702e-09
8.000000e+02	8.400000e+02	1.212152e-07	2.432270e-09	2.432270e-09
8.400000e+02	8.800000e+02	1.037835e-07	1.934287e-09	1.934287e-09
8.800000e+02	9.200000e+02	8.793522e-08	1.984819e-09	1.984819e-09
9.200000e+02	9.600000e+02	7.535200e-08	1.231050e-09	1.231050e-09
9.600000e+02	1.000000e+03	6.393732e-08	1.078933e-09	1.078933e-09
1.000000e+03	1.040000e+03	5.479125e-08	1.575736e-09	1.575736e-09
1.040000e+03	1.080000e+03	4.626965e-08	1.023248e-09	1.023248e-09
1.080000e+03	1.120000e+03	4.150232e-08	8.930565e-10	8.930565e-10
1.120000e+03	1.160000e+03	3.609027e-08	8.339848e-10	8.339848e-10
1.160000e+03	1.200000e+03	3.043342e-08	6.676680e-10	6.676680e-10
1.200000e+03	1.240000e+03	2.846422e-08	6.255557e-10	6.255557e-10
1.240000e+03	1.280000e+03	2.416702e-08	6.551434e-10	6.551434e-10
1.280000e+03	1.320000e+03	2.154637e-08	5.462020e-10	5.462020e-10
1.320000e+03	1.360000e+03	1.956887e-08	4.907136e-10	4.907136e-10
1.360000e+03	1.400000e+03	1.708634e-08	4.248187e-10	4.248187e-10
1.400000e+03	1.440000e+03	1.546117e-08	4.364683e-10	4.364683e-10
1.440000e+03	1.480000e+03	1.291192e-08	5.170063e-10	5.170063e-10
1.480000e+03	1.520000e+03	1.164031e-08	4.907522e-10	4.907522e-10
1.520000e+03	1.560000e+03	9.757792e-09	1.032201e-09	1.032201e-09
1.560000e+03	1.600000e+03	9.849855e-09	4.259428e-10	4.259428e-10
1.600000e+03	1.640000e+03	8.866148e-09	2.630589e-10	2.630589e-10
1.640000e+03	1.680000e+03	7.353370e-09	2.583059e-10	2.583059e-10
1.680000e+03	1.720000e+03	6.289982e-09	3.877833e-10	3.877833e-10
1.720000e+03	1.760000e+03	5.965205e-09	2.077398e-10	2.077398e-10
1.760000e+03	1.800000e+03	4.954975e-09	2.804065e-10	2.804065e-10
1.800000e+03	1.840000e+03	5.042448e-09	2.086724e-10	2.086724e-10
1.840000e+03	1.880000e+03	4.375577e-09	2.175130e-10	2.175130e-10
1.880000e+03	1.920000e+03	3.875690e-09	2.021984e-10	2.021984e-10
1.920000e+03	1.960000e+03	3.573535e-09	1.723044e-10	1.723044e-10
1.960000e+03	2.000000e+03	3.143225e-09	1.238538e-10	1.238538e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[MUR=1__MUF=0.5__LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[MUR=1__MUF=0.5__LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[MUR=1__MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=1.33222232847108073e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.348151e-09	3.201662e-10	3.201662e-10
8.000000e+01	1.200000e+02	2.649010e-07	7.272488e-09	7.272488e-09
1.200000e+02	1.600000e+02	2.310225e-06	3.116528e-08	3.116528e-08
1.600000e+02	2.000000e+02	4.163100e-06	2.945414e-07	2.945414e-07
2.000000e+02	2.400000e+02	3.880120e-06	1.595728e-08	1.595728e-08
2.400000e+02	2.800000e+02	3.281180e-06	3.360655e-08	3.360655e-08
2.800000e+02	3.200000e+02	2.645085e-06	1.041711e-08	1.041711e-08
3.200000e+02	3.600000e+02	2.059231e-06	1.316681e-08	1.316681e-08
3.600000e+02	4.000000e+02	1.607459e-06	6.692362e-09	6.692362e-09
4.000000e+02	4.400000e+02	1.259111e-06	6.833572e-09	6.833572e-09
4.400000e+02	4.800000e+02	9.945327e-07	5.681417e-09	5.681417e-09
4.800000e+02	5.200000e+02	7.896295e-07	5.564397e-09	5.564397e-09
5.200000e+02	5.600000e+02	5.939013e-07	3.797357e-09	3.797357e-09
5.600000e+02	6.000000e+02	4.647040e-07	4.658510e-09	4.658510e-09
6.000000e+02	6.400000e+02	3.564945e-07	5.422835e-09	5.422835e-09
6.400000e+02	6.800000e+02	2.904915e-07	2.859083e-09	2.859083e-09
6.800000e+02	7.200000e+02	2.230828e-07	8.415562e-09	8.415562e-09
7.200000e+02	7.600000e+02	1.860535e-07	2.153505e-09	2.153505e-09
7.600000e+02	8.000000e+02	1.561483e-07	2.719073e-09	2.719073e-09
8.000000e+02	8.400000e+02	1.128492e-07	1.056438e-08	1.056438e-08
8.400000e+02	8.800000e+02	1.053356e-07	2.647147e-09	2.647147e-09
8.800000e+02	9.200000e+02	8.965242e-08	2.600635e-09	2.600635e-09
9.200000e+02	9.600000e+02	7.727910e-08	1.321533e-09	1.321533e-09
9.600000e+02	1.000000e+03	6.552843e-08	1.147246e-09	1.147246e-09
1.000000e+03	1.040000e+03	5.576745e-08	1.751872e-09	1.751872e-09
1.040000e+03	1.080000e+03	4.725138e-08	1.128983e-09	1.128983e-09
1.080000e+03	1.120000e+03	4.285088e-08	9.884002e-10	9.884002e-10
1.120000e+03	1.160000e+03	3.709058e-08	9.101003e-10	9.101003e-10
1.160000e+03	1.200000e+03	3.123842e-08	7.055815e-10	7.055815e-10
1.200000e+03	1.240000e+03	2.933722e-08	6.622970e-10	6.622970e-10
1.240000e+03	1.280000e+03	2.493121e-08	7.277131e-10	7.277131e-10
1.280000e+03	1.320000e+03	2.234292e-08	5.638426e-10	5.638426e-10
1.320000e+03	1.360000e+03	2.031750e-08	5.333315e-10	5.333315e-10
1.360000e+03	1.400000e+03	1.765798e-08	4.683594e-10	4.683594e-10
1.400000e+03	1.440000e+03	1.605247e-08	4.670029e-10	4.670029e-10
1.440000e+03	1.480000e+03	1.318142e-08	6.102452e-10	6.102452e-10
1.480000e+03	1.520000e+03	1.216028e-08	5.241174e-10	5.241174e-10
1.520000e+03	1.560000e+03	9.954550e-09	1.272479e-09	1.272479e-09
1.560000e+03	1.600000e+03	1.011251e-08	4.851402e-10	4.851402e-10
1.600000e+03	1.640000e+03	9.244655e-09	2.939352e-10	2.939352e-10
1.640000e+03	1.680000e+03	7.640260e-09	2.797812e-10	2.797812e-10
1.680000e+03	1.720000e+03	6.401277e-09	4.317976e-10	4.317976e-10
1.720000e+03	1.760000e+03	6.265140e-09	2.429637e-10	2.429637e-10
1.760000e+03	1.800000e+03	5.153220e-09	3.185699e-10	3.185699e-10
1.800000e+03	1.840000e+03	5.297910e-09	2.282985e-10	2.282985e-10
1.840000e+03	1.880000e+03	4.567140e-09	2.412553e-10	2.412553e-10
1.880000e+03	1.920000e+03	3.996880e-09	2.205759e-10	2.205759e-10
1.920000e+03	1.960000e+03	3.721835e-09	1.784755e-10	1.784755e-10
1.960000e+03	2.000000e+03	3.250795e-09	1.246027e-10	1.246027e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[MUR=0.5__MUF=1__LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[MUR=0.5__MUF=1__LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[MUR=0.5__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=1.25071093360507637e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.209376e-09	1.970246e-10	1.970246e-10
8.000000e+01	1.200000e+02	2.533263e-07	2.243691e-09	2.243691e-09
1.200000e+02	1.600000e+02	2.374210e-06	8.384957e-09	8.384957e-09
1.600000e+02	2.000000e+02	4.035337e-06	1.228900e-08	1.228900e-08
2.000000e+02	2.400000e+02	4.050877e-06	1.887327e-08	1.887327e-08
2.400000e+02	2.800000e+02	3.461012e-06	1.142095e-08	1.142095e-08
2.800000e+02	3.200000e+02	2.806118e-06	1.125591e-08	1.125591e-08
3.200000e+02	3.600000e+02	2.181516e-06	9.206306e-09	9.206306e-09
3.600000e+02	4.000000e+02	1.711599e-06	7.838957e-09	7.838957e-09
4.000000e+02	4.400000e+02	1.339718e-06	7.800510e-09	7.800510e-09
4.400000e+02	4.800000e+02	1.063180e-06	6.474412e-09	6.474412e-09
4.800000e+02	5.200000e+02	8.325060e-07	5.722883e-09	5.722883e-09
5.200000e+02	5.600000e+02	6.305403e-07	4.494322e-09	4.494322e-09
5.600000e+02	6.000000e+02	4.907408e-07	4.093676e-09	4.093676e-09
6.000000e+02	6.400000e+02	3.762985e-07	4.743164e-09	4.743164e-09
6.400000e+02	6.800000e+02	3.023095e-07	3.392216e-09	3.392216e-09
6.800000e+02	7.200000e+02	2.285935e-07	9.507461e-09	9.507461e-09
7.200000e+02	7.600000e+02	1.918665e-07	2.564219e-09	2.564219e-09
7.600000e+02	8.000000e+02	1.592865e-07	2.955885e-09	2.955885e-09
8.000000e+02	8.400000e+02	1.264029e-07	2.243651e-09	2.243651e-09
8.400000e+02	8.800000e+02	1.080467e-07	1.926440e-09	1.926440e-09
8.800000e+02	9.200000e+02	8.965582e-08	1.906004e-09	1.906004e-09
9.200000e+02	9.600000e+02	7.697735e-08	1.344159e-09	1.344159e-09
9.600000e+02	1.000000e+03	6.505643e-08	1.224318e-09	1.224318e-09
1.000000e+03	1.040000e+03	5.575745e-08	1.169485e-09	1.169485e-09
1.040000e+03	1.080000e+03	4.673890e-08	1.384069e-09	1.384069e-09
1.080000e+03	1.120000e+03	4.170967e-08	1.026622e-09	1.026622e-09
1.120000e+03	1.160000e+03	3.629820e-08	1.137792e-09	1.137792e-09
1.160000e+03	1.200000e+03	3.057118e-08	7.397668e-10	7.397668e-10
1.200000e+03	1.240000e+03	2.790060e-08	8.730772e-10	8.730772e-10
1.240000e+03	1.280000e+03	2.405097e-08	6.679232e-10	6.679232e-10
1.280000e+03	1.320000e+03	2.165364e-08	6.080530e-10	6.080530e-10
1.320000e+03	1.360000e+03	1.979935e-08	6.083697e-10	6.083697e-10
1.360000e+03	1.400000e+03	1.687339e-08	4.202098e-10	4.202098e-10
1.400000e+03	1.440000e+03	1.555859e-08	4.912944e-10	4.912944e-10
1.440000e+03	1.480000e+03	1.308244e-08	5.677000e-10	5.677000e-10
1.480000e+03	1.520000e+03	1.211628e-08	4.367006e-10	4.367006e-10
1.520000e+03	1.560000e+03	9.877725e-09	6.212766e-10	6.212766e-10
1.560000e+03	1.600000e+03	1.024118e-08	5.673302e-10	5.673302e-10
1.600000e+03	1.640000e+03	8.837397e-09	2.871985e-10	2.871985e-10
1.640000e+03	1.680000e+03	7.390785e-09	2.903708e-10	2.903708e-10
1.680000e+03	1.720000e+03	6.437908e-09	3.146127e-10	3.146127e-10
1.720000e+03	1.760000e+03	5.935300e-09	2.174190e-10	2.174190e-10
1.760000e+03	1.800000e+03	4.932505e-09	3.382875e-10	3.382875e-10
1.800000e+03	1.840000e+03	5.047850e-09	2.125985e-10	2.125985e-10
1.840000e+03	1.880000e+03	4.470050e-09	2.345689e-10	2.345689e-10
1.880000e+03	1.920000e+03	3.759575e-09	2.188287e-10	2.188287e-10
1.920000e+03	1.960000e+03	3.546087e-09	1.721982e-10	1.721982e-10
1.960000e+03	2.000000e+03	3.278060e-09	1.594781e-10	1.594781e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[MUR=0.5__MUF=0.5__LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[MUR=0.5__MUF=0.5__LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[MUR=0.5__MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=1.34098671198199812e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.069373e-09	1.766798e-10	1.766798e-10
8.000000e+01	1.200000e+02	2.507065e-07	3.599481e-09	3.599481e-09
1.200000e+02	1.600000e+02	2.310392e-06	1.512650e-08	1.512650e-08
1.600000e+02	2.000000e+02	4.065857e-06	1.340308e-07	1.340308e-07
2.000000e+02	2.400000e+02	3.959375e-06	1.555758e-08	1.555758e-08
2.400000e+02	2.800000e+02	3.407623e-06	2.140219e-08	2.140219e-08
2.800000e+02	3.200000e+02	2.767642e-06	1.156783e-08	1.156783e-08
3.200000e+02	3.600000e+02	2.163073e-06	1.020381e-08	1.020381e-08
3.600000e+02	4.000000e+02	1.697695e-06	7.681292e-09	7.681292e-09
4.000000e+02	4.400000e+02	1.336163e-06	7.687381e-09	7.687381e-09
4.400000e+02	4.800000e+02	1.062205e-06	6.263346e-09	6.263346e-09
4.800000e+02	5.200000e+02	8.360253e-07	6.268910e-09	6.268910e-09
5.200000e+02	5.600000e+02	6.307735e-07	4.403203e-09	4.403203e-09
5.600000e+02	6.000000e+02	4.957592e-07	4.896257e-09	4.896257e-09
6.000000e+02	6.400000e+02	3.782285e-07	5.619362e-09	5.619362e-09
6.400000e+02	6.800000e+02	3.053593e-07	3.142288e-09	3.142288e-09
6.800000e+02	7.200000e+02	2.315483e-07	1.155870e-08	1.155870e-08
7.200000e+02	7.600000e+02	1.929928e-07	2.551818e-09	2.551818e-09
7.600000e+02	8.000000e+02	1.620719e-07	2.627489e-09	2.627489e-09
8.000000e+02	8.400000e+02	1.205811e-07	7.315615e-09	7.315615e-09
8.400000e+02	8.800000e+02	1.075668e-07	3.914441e-09	3.914441e-09
8.800000e+02	9.200000e+02	9.216025e-08	1.944250e-09	1.944250e-09
9.200000e+02	9.600000e+02	7.759393e-08	1.480273e-09	1.480273e-09
9.600000e+02	1.000000e+03	6.581092e-08	1.315012e-09	1.315012e-09
1.000000e+03	1.040000e+03	5.621833e-08	1.387153e-09	1.387153e-09
1.040000e+03	1.080000e+03	4.706158e-08	1.487442e-09	1.487442e-09
1.080000e+03	1.120000e+03	4.257480e-08	1.049799e-09	1.049799e-09
1.120000e+03	1.160000e+03	3.683148e-08	1.060488e-09	1.060488e-09
1.160000e+03	1.200000e+03	3.130400e-08	7.025108e-10	7.025108e-10
1.200000e+03	1.240000e+03	2.915735e-08	8.235802e-10	8.235802e-10
1.240000e+03	1.280000e+03	2.447336e-08	6.928004e-10	6.928004e-10
1.280000e+03	1.320000e+03	2.222040e-08	6.299042e-10	6.299042e-10
1.320000e+03	1.360000e+03	2.010127e-08	7.045411e-10	7.045411e-10
1.360000e+03	1.400000e+03	1.737283e-08	4.525441e-10	4.525441e-10
1.400000e+03	1.440000e+03	1.595479e-08	4.759530e-10	4.759530e-10
1.440000e+03	1.480000e+03	1.320908e-08	6.127591e-10	6.127591e-10
1.480000e+03	1.520000e+03	1.256535e-08	4.224510e-10	4.224510e-10
1.520000e+03	1.560000e+03	1.031627e-08	7.195725e-10	7.195725e-10
1.560000e+03	1.600000e+03	1.049200e-08	5.490287e-10	5.490287e-10
1.600000e+03	1.640000e+03	9.024188e-09	2.984930e-10	2.984930e-10
1.640000e+03	1.680000e+03	7.607453e-09	2.999666e-10	2.999666e-10
1.680000e+03	1.720000e+03	6.483880e-09	3.694080e-10	3.694080e-10
1.720000e+03	1.760000e+03	6.228695e-09	2.406014e-10	2.406014e-10
1.760000e+03	1.800000e+03	5.152252e-09	3.462449e-10	3.462449e-10
1.800000e+03	1.840000e+03	5.295745e-09	2.301100e-10	2.301100e-10
1.840000e+03	1.880000e+03	4.536800e-09	2.188087e-10	2.188087e-10
1.880000e+03	1.920000e+03	3.923375e-09	2.279847e-10	2.279847e-10
1.920000e+03	1.960000e+03	3.696377e-09	1.911494e-10	1.911494e-10
1.960000e+03	2.000000e+03	3.317082e-09	1.393243e-10	1.393243e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.29428869973311481e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.717810e-09	1.864024e-10	1.864024e-10
8.000000e+01	1.200000e+02	3.161050e-07	3.123555e-09	3.123555e-09
1.200000e+02	1.600000e+02	2.790523e-06	9.115135e-09	9.115135e-09
1.600000e+02	2.000000e+02	4.561473e-06	1.236439e-08	1.236439e-08
2.000000e+02	2.400000e+02	4.422805e-06	1.419359e-08	1.419359e-08
2.400000e+02	2.800000e+02	3.685890e-06	1.031377e-08	1.031377e-08
2.800000e+02	3.200000e+02	2.898972e-06	8.794668e-09	8.794668e-09
3.200000e+02	3.600000e+02	2.222501e-06	8.038120e-09	8.038120e-09
3.600000e+02	4.000000e+02	1.727401e-06	7.490728e-09	7.490728e-09
4.000000e+02	4.400000e+02	1.330362e-06	5.946307e-09	5.946307e-09
4.400000e+02	4.800000e+02	1.044344e-06	5.060749e-09	5.060749e-09
4.800000e+02	5.200000e+02	8.188545e-07	4.479630e-09	4.479630e-09
5.200000e+02	5.600000e+02	6.204877e-07	3.442706e-09	3.442706e-09
5.600000e+02	6.000000e+02	4.807127e-07	3.414513e-09	3.414513e-09
6.000000e+02	6.400000e+02	3.718935e-07	4.603178e-09	4.603178e-09
6.400000e+02	6.800000e+02	3.004432e-07	2.520619e-09	2.520619e-09
6.800000e+02	7.200000e+02	2.375913e-07	3.536688e-09	3.536688e-09
7.200000e+02	7.600000e+02	1.942922e-07	1.961973e-09	1.961973e-09
7.600000e+02	8.000000e+02	1.626487e-07	2.172443e-09	2.172443e-09
8.000000e+02	8.400000e+02	1.303030e-07	2.067947e-09	2.067947e-09
8.400000e+02	8.800000e+02	1.116302e-07	1.807328e-09	1.807328e-09
8.800000e+02	9.200000e+02	9.548915e-08	1.601028e-09	1.601028e-09
9.200000e+02	9.600000e+02	8.172633e-08	1.183047e-09	1.183047e-09
9.600000e+02	1.000000e+03	6.957125e-08	1.027341e-09	1.027341e-09
1.000000e+03	1.040000e+03	6.004465e-08	1.425800e-09	1.425800e-09
1.040000e+03	1.080000e+03	5.047302e-08	9.514433e-10	9.514433e-10
1.080000e+03	1.120000e+03	4.528065e-08	8.557913e-10	8.557913e-10
1.120000e+03	1.160000e+03	3.955795e-08	7.853789e-10	7.853789e-10
1.160000e+03	1.200000e+03	3.331330e-08	6.349173e-10	6.349173e-10
1.200000e+03	1.240000e+03	3.103625e-08	6.144306e-10	6.144306e-10
1.240000e+03	1.280000e+03	2.665392e-08	6.258446e-10	6.258446e-10
1.280000e+03	1.320000e+03	2.358370e-08	5.429118e-10	5.429118e-10
1.320000e+03	1.360000e+03	2.132413e-08	4.780178e-10	4.780178e-10
1.360000e+03	1.400000e+03	1.873026e-08	4.268445e-10	4.268445e-10
1.400000e+03	1.440000e+03	1.680881e-08	4.324558e-10	4.324558e-10
1.440000e+03	1.480000e+03	1.419343e-08	4.664194e-10	4.664194e-10
1.480000e+03	1.520000e+03	1.277997e-08	4.511730e-10	4.511730e-10
1.520000e+03	1.560000e+03	1.077607e-08	8.346017e-10	8.346017e-10
1.560000e+03	1.600000e+03	1.068793e-08	4.403455e-10	4.403455e-10
1.600000e+03	1.640000e+03	9.612280e-09	2.695257e-10	2.695257e-10
1.640000e+03	1.680000e+03	7.964432e-09	2.497087e-10	2.497087e-10
1.680000e+03	1.720000e+03	6.911863e-09	3.548553e-10	3.548553e-10
1.720000e+03	1.760000e+03	6.477680e-09	2.178998e-10	2.178998e-10
1.760000e+03	1.800000e+03	5.413605e-09	2.665560e-10	2.665560e-10
1.800000e+03	1.840000e+03	5.429630e-09	2.138591e-10	2.138591e-10
1.840000e+03	1.880000e+03	4.698952e-09	2.245311e-10	2.245311e-10
1.880000e+03	1.920000e+03	4.195555e-09	2.005240e-10	2.005240e-10
1.920000e+03	1.960000e+03	3.888938e-09	1.943890e-10	1.943890e-10
1.960000e+03	2.000000e+03	3.350115e-09	1.333996e-10	1.333996e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.31706948125993322e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.664075e-09	1.826746e-10	1.826746e-10
8.000000e+01	1.200000e+02	3.102915e-07	3.061746e-09	3.061746e-09
1.200000e+02	1.600000e+02	2.742175e-06	8.968257e-09	8.968257e-09
1.600000e+02	2.000000e+02	4.496985e-06	1.228582e-08	1.228582e-08
2.000000e+02	2.400000e+02	4.374847e-06	1.409020e-08	1.409020e-08
2.400000e+02	2.800000e+02	3.656880e-06	1.024633e-08	1.024633e-08
2.800000e+02	3.200000e+02	2.884157e-06	8.801431e-09	8.801431e-09
3.200000e+02	3.600000e+02	2.216095e-06	8.090175e-09	8.090175e-09
3.600000e+02	4.000000e+02	1.726615e-06	7.618787e-09	7.618787e-09
4.000000e+02	4.400000e+02	1.332458e-06	6.044489e-09	6.044489e-09
4.400000e+02	4.800000e+02	1.047576e-06	5.107988e-09	5.107988e-09
4.800000e+02	5.200000e+02	8.227052e-07	4.548208e-09	4.548208e-09
5.200000e+02	5.600000e+02	6.242367e-07	3.484705e-09	3.484705e-09
5.600000e+02	6.000000e+02	4.840410e-07	3.510384e-09	3.510384e-09
6.000000e+02	6.400000e+02	3.747663e-07	4.841544e-09	4.841544e-09
6.400000e+02	6.800000e+02	3.035030e-07	2.591257e-09	2.591257e-09
6.800000e+02	7.200000e+02	2.401002e-07	3.660627e-09	3.660627e-09
7.200000e+02	7.600000e+02	1.965626e-07	2.028550e-09	2.028550e-09
7.600000e+02	8.000000e+02	1.647813e-07	2.259431e-09	2.259431e-09
8.000000e+02	8.400000e+02	1.319971e-07	2.217968e-09	2.217968e-09
8.400000e+02	8.800000e+02	1.133867e-07	1.862371e-09	1.862371e-09
8.800000e+02	9.200000e+02	9.674215e-08	1.892568e-09	1.892568e-09
9.200000e+02	9.600000e+02	8.307270e-08	1.234129e-09	1.234129e-09
9.600000e+02	1.000000e+03	7.081120e-08	1.087072e-09	1.087072e-09
1.000000e+03	1.040000e+03	6.112275e-08	1.498466e-09	1.498466e-09
1.040000e+03	1.080000e+03	5.144765e-08	1.007871e-09	1.007871e-09
1.080000e+03	1.120000e+03	4.625470e-08	9.080597e-10	9.080597e-10
1.120000e+03	1.160000e+03	4.034570e-08	8.391387e-10	8.391387e-10
1.160000e+03	1.200000e+03	3.404525e-08	6.731878e-10	6.731878e-10
1.200000e+03	1.240000e+03	3.174972e-08	6.451693e-10	6.451693e-10
1.240000e+03	1.280000e+03	2.720080e-08	6.640878e-10	6.640878e-10
1.280000e+03	1.320000e+03	2.415063e-08	5.674475e-10	5.674475e-10
1.320000e+03	1.360000e+03	2.189559e-08	5.061828e-10	5.061828e-10
1.360000e+03	1.400000e+03	1.921443e-08	4.481073e-10	4.481073e-10
1.400000e+03	1.440000e+03	1.725941e-08	4.543982e-10	4.543982e-10
1.440000e+03	1.480000e+03	1.454874e-08	5.111539e-10	5.111539e-10
1.480000e+03	1.520000e+03	1.311116e-08	4.868394e-10	4.868394e-10
1.520000e+03	1.560000e+03	1.098897e-08	9.626052e-10	9.626052e-10
1.560000e+03	1.600000e+03	1.101046e-08	4.659575e-10	4.659575e-10
1.600000e+03	1.640000e+03	9.910388e-09	2.828967e-10	2.828967e-10
1.640000e+03	1.680000e+03	8.226780e-09	2.665521e-10	2.665521e-10
1.680000e+03	1.720000e+03	7.114767e-09	3.830410e-10	3.830410e-10
1.720000e+03	1.760000e+03	6.688275e-09	2.283509e-10	2.283509e-10
1.760000e+03	1.800000e+03	5.574682e-09	2.837544e-10	2.837544e-10
1.800000e+03	1.840000e+03	5.621673e-09	2.249159e-10	2.249159e-10
1.840000e+03	1.880000e+03	4.888830e-09	2.421250e-10	2.421250e-10
1.880000e+03	1.920000e+03	4.328795e-09	2.138032e-10	2.138032e-10
1.920000e+03	1.960000e+03	4.029565e-09	2.035236e-10	2.035236e-10
1.960000e+03	2.000000e+03	3.473122e-09	1.393404e-10	1.393404e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.30516597313494296e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.318375e-09	1.635434e-10	1.635434e-10
8.000000e+01	1.200000e+02	2.702995e-07	2.640722e-09	2.640722e-09
1.200000e+02	1.600000e+02	2.432095e-06	7.703441e-09	7.703441e-09
1.600000e+02	2.000000e+02	4.043707e-06	1.066710e-08	1.066710e-08
2.000000e+02	2.400000e+02	3.976160e-06	1.255181e-08	1.255181e-08
2.400000e+02	2.800000e+02	3.356535e-06	9.694780e-09	9.694780e-09
2.800000e+02	3.200000e+02	2.669733e-06	8.545393e-09	8.545393e-09
3.200000e+02	3.600000e+02	2.062481e-06	7.696772e-09	7.696772e-09
3.600000e+02	4.000000e+02	1.615071e-06	7.473594e-09	7.473594e-09
4.000000e+02	4.400000e+02	1.248947e-06	5.916776e-09	5.916776e-09
4.400000e+02	4.800000e+02	9.839352e-07	4.984189e-09	4.984189e-09
4.800000e+02	5.200000e+02	7.725875e-07	4.443987e-09	4.443987e-09
5.200000e+02	5.600000e+02	5.845923e-07	3.395145e-09	3.395145e-09
5.600000e+02	6.000000e+02	4.519035e-07	3.461325e-09	3.461325e-09
6.000000e+02	6.400000e+02	3.478838e-07	4.842223e-09	4.842223e-09
6.400000e+02	6.800000e+02	2.806240e-07	2.532215e-09	2.532215e-09
6.800000e+02	7.200000e+02	2.203251e-07	3.719274e-09	3.719274e-09
7.200000e+02	7.600000e+02	1.794792e-07	1.980971e-09	1.980971e-09
7.600000e+02	8.000000e+02	1.499753e-07	2.238784e-09	2.238784e-09
8.000000e+02	8.400000e+02	1.189222e-07	2.162402e-09	2.162402e-09
8.400000e+02	8.800000e+02	1.018116e-07	1.876589e-09	1.876589e-09
8.800000e+02	9.200000e+02	8.672408e-08	1.658935e-09	1.658935e-09
9.200000e+02	9.600000e+02	7.397525e-08	1.176329e-09	1.176329e-09
9.600000e+02	1.000000e+03	6.278445e-08	1.014104e-09	1.014104e-09
1.000000e+03	1.040000e+03	5.418168e-08	1.492882e-09	1.492882e-09
1.040000e+03	1.080000e+03	4.549905e-08	9.635637e-10	9.635637e-10
1.080000e+03	1.120000e+03	4.072333e-08	8.413092e-10	8.413092e-10
1.120000e+03	1.160000e+03	3.550583e-08	7.767703e-10	7.767703e-10
1.160000e+03	1.200000e+03	2.992413e-08	6.272177e-10	6.272177e-10
1.200000e+03	1.240000e+03	2.795852e-08	5.955511e-10	5.955511e-10
1.240000e+03	1.280000e+03	2.382515e-08	6.136042e-10	6.136042e-10
1.280000e+03	1.320000e+03	2.117920e-08	5.240728e-10	5.240728e-10
1.320000e+03	1.360000e+03	1.915989e-08	4.603738e-10	4.603738e-10
1.360000e+03	1.400000e+03	1.679656e-08	4.045800e-10	4.045800e-10
1.400000e+03	1.440000e+03	1.516448e-08	4.162119e-10	4.162119e-10
1.440000e+03	1.480000e+03	1.272359e-08	4.689957e-10	4.689957e-10
1.480000e+03	1.520000e+03	1.145417e-08	4.523747e-10	4.523747e-10
1.520000e+03	1.560000e+03	9.655430e-09	8.923442e-10	8.923442e-10
1.560000e+03	1.600000e+03	9.663300e-09	4.056764e-10	4.056764e-10
1.600000e+03	1.640000e+03	8.679177e-09	2.514914e-10	2.514914e-10
1.640000e+03	1.680000e+03	7.214478e-09	2.409483e-10	2.409483e-10
1.680000e+03	1.720000e+03	6.192233e-09	3.583428e-10	3.583428e-10
1.720000e+03	1.760000e+03	5.863728e-09	1.995936e-10	1.995936e-10
1.760000e+03	1.800000e+03	4.855903e-09	2.631053e-10	2.631053e-10
1.800000e+03	1.840000e+03	4.937327e-09	1.991963e-10	1.991963e-10
1.840000e+03	1.880000e+03	4.289773e-09	2.035556e-10	2.035556e-10
1.880000e+03	1.920000e+03	3.804977e-09	1.898309e-10	1.898309e-10
1.920000e+03	1.960000e+03	3.490172e-09	1.661254e-10	1.661254e-10
1.960000e+03	2.000000e+03	3.055112e-09	1.198285e-10	1.198285e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.32534218340773544e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.283022e-09	1.612146e-10	1.612146e-10
8.000000e+01	1.200000e+02	2.664925e-07	2.596415e-09	2.596415e-09
1.200000e+02	1.600000e+02	2.399417e-06	7.621174e-09	7.621174e-09
1.600000e+02	2.000000e+02	3.997788e-06	1.064089e-08	1.064089e-08
2.000000e+02	2.400000e+02	3.939832e-06	1.253922e-08	1.253922e-08
2.400000e+02	2.800000e+02	3.332440e-06	9.647568e-09	9.647568e-09
2.800000e+02	3.200000e+02	2.655712e-06	8.567595e-09	8.567595e-09
3.200000e+02	3.600000e+02	2.054675e-06	7.760617e-09	7.760617e-09
3.600000e+02	4.000000e+02	1.611869e-06	7.620166e-09	7.620166e-09
4.000000e+02	4.400000e+02	1.248310e-06	6.026477e-09	6.026477e-09
4.400000e+02	4.800000e+02	9.844225e-07	5.033070e-09	5.033070e-09
4.800000e+02	5.200000e+02	7.738050e-07	4.517064e-09	4.517064e-09
5.200000e+02	5.600000e+02	5.859367e-07	3.437520e-09	3.437520e-09
5.600000e+02	6.000000e+02	4.530623e-07	3.564309e-09	3.564309e-09
6.000000e+02	6.400000e+02	3.487862e-07	5.110581e-09	5.110581e-09
6.400000e+02	6.800000e+02	2.819400e-07	2.606328e-09	2.606328e-09
6.800000e+02	7.200000e+02	2.212612e-07	3.851703e-09	3.851703e-09
7.200000e+02	7.600000e+02	1.803319e-07	2.050250e-09	2.050250e-09
7.600000e+02	8.000000e+02	1.508391e-07	2.330757e-09	2.330757e-09
8.000000e+02	8.400000e+02	1.194513e-07	2.325965e-09	2.325965e-09
8.400000e+02	8.800000e+02	1.025370e-07	1.931961e-09	1.931961e-09
8.800000e+02	9.200000e+02	8.700173e-08	1.983240e-09	1.983240e-09
9.200000e+02	9.600000e+02	7.446112e-08	1.228023e-09	1.228023e-09
9.600000e+02	1.000000e+03	6.325425e-08	1.075296e-09	1.075296e-09
1.000000e+03	1.040000e+03	5.457710e-08	1.569280e-09	1.569280e-09
1.040000e+03	1.080000e+03	4.587250e-08	1.021601e-09	1.021601e-09
1.080000e+03	1.120000e+03	4.114250e-08	8.919407e-10	8.919407e-10
1.120000e+03	1.160000e+03	3.578992e-08	8.330201e-10	8.330201e-10
1.160000e+03	1.200000e+03	3.022292e-08	6.659664e-10	6.659664e-10
1.200000e+03	1.240000e+03	2.827703e-08	6.245629e-10	6.245629e-10
1.240000e+03	1.280000e+03	2.400463e-08	6.545196e-10	6.545196e-10
1.280000e+03	1.320000e+03	2.142102e-08	5.455522e-10	5.455522e-10
1.320000e+03	1.360000e+03	1.943453e-08	4.875629e-10	4.875629e-10
1.360000e+03	1.400000e+03	1.701015e-08	4.241044e-10	4.241044e-10
1.400000e+03	1.440000e+03	1.537748e-08	4.359231e-10	4.359231e-10
1.440000e+03	1.480000e+03	1.286687e-08	5.167027e-10	5.167027e-10
1.480000e+03	1.520000e+03	1.159398e-08	4.899546e-10	4.899546e-10
1.520000e+03	1.560000e+03	9.694350e-09	1.032090e-09	1.032090e-09
1.560000e+03	1.600000e+03	9.826752e-09	4.251332e-10	4.251332e-10
1.600000e+03	1.640000e+03	8.834252e-09	2.624577e-10	2.624577e-10
1.640000e+03	1.680000e+03	7.355487e-09	2.570274e-10	2.570274e-10
1.680000e+03	1.720000e+03	6.280320e-09	3.873663e-10	3.873663e-10
1.720000e+03	1.760000e+03	5.973063e-09	2.074352e-10	2.074352e-10
1.760000e+03	1.800000e+03	4.929073e-09	2.802537e-10	2.802537e-10
1.800000e+03	1.840000e+03	5.043535e-09	2.077173e-10	2.077173e-10
1.840000e+03	1.880000e+03	4.405812e-09	2.163919e-10	2.163919e-10
1.880000e+03	1.920000e+03	3.870045e-09	2.019142e-10	2.019142e-10
1.920000e+03	1.960000e+03	3.564222e-09	1.721005e-10	1.721005e-10
1.960000e+03	2.000000e+03	3.125145e-09	1.234910e-10	1.234910e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.33728195997467111e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.240732e-09	1.583961e-10	1.583961e-10
8.000000e+01	1.200000e+02	2.619870e-07	2.546491e-09	2.546491e-09
1.200000e+02	1.600000e+02	2.360928e-06	7.530593e-09	7.530593e-09
1.600000e+02	2.000000e+02	3.945535e-06	1.060112e-08	1.060112e-08
2.000000e+02	2.400000e+02	3.900775e-06	1.249606e-08	1.249606e-08
2.400000e+02	2.800000e+02	3.308610e-06	9.593745e-09	9.593745e-09
2.800000e+02	3.200000e+02	2.643578e-06	8.596136e-09	8.596136e-09
3.200000e+02	3.600000e+02	2.049384e-06	7.840933e-09	7.840933e-09
3.600000e+02	4.000000e+02	1.611336e-06	7.794252e-09	7.794252e-09
4.000000e+02	4.400000e+02	1.250278e-06	6.168994e-09	6.168994e-09
4.400000e+02	4.800000e+02	9.872130e-07	5.097906e-09	5.097906e-09
4.800000e+02	5.200000e+02	7.769835e-07	4.606499e-09	4.606499e-09
5.200000e+02	5.600000e+02	5.888975e-07	3.494698e-09	3.494698e-09
5.600000e+02	6.000000e+02	4.555072e-07	3.691948e-09	3.691948e-09
6.000000e+02	6.400000e+02	3.507125e-07	5.413097e-09	5.413097e-09
6.400000e+02	6.800000e+02	2.841682e-07	2.702200e-09	2.702200e-09
6.800000e+02	7.200000e+02	2.229227e-07	4.001063e-09	4.001063e-09
7.200000e+02	7.600000e+02	1.817737e-07	2.134314e-09	2.134314e-09
7.600000e+02	8.000000e+02	1.522064e-07	2.437263e-09	2.437263e-09
8.000000e+02	8.400000e+02	1.203525e-07	2.522885e-09	2.522885e-09
8.400000e+02	8.800000e+02	1.036215e-07	1.990488e-09	1.990488e-09
8.800000e+02	9.200000e+02	8.741680e-08	2.461096e-09	2.461096e-09
9.200000e+02	9.600000e+02	7.518225e-08	1.292438e-09	1.292438e-09
9.600000e+02	1.000000e+03	6.392295e-08	1.151192e-09	1.151192e-09
1.000000e+03	1.040000e+03	5.515668e-08	1.666545e-09	1.666545e-09
1.040000e+03	1.080000e+03	4.638738e-08	1.090989e-09	1.090989e-09
1.080000e+03	1.120000e+03	4.170037e-08	9.552598e-10	9.552598e-10
1.120000e+03	1.160000e+03	3.616908e-08	9.062919e-10	9.062919e-10
1.160000e+03	1.200000e+03	3.061630e-08	7.157035e-10	7.157035e-10
1.200000e+03	1.240000e+03	2.868483e-08	6.605243e-10	6.605243e-10
1.240000e+03	1.280000e+03	2.423895e-08	7.061020e-10	7.061020e-10
1.280000e+03	1.320000e+03	2.172678e-08	5.715121e-10	5.715121e-10
1.320000e+03	1.360000e+03	1.977593e-08	5.213141e-10	5.213141e-10
1.360000e+03	1.400000e+03	1.727339e-08	4.484747e-10	4.484747e-10
1.400000e+03	1.440000e+03	1.563481e-08	4.604001e-10	4.604001e-10
1.440000e+03	1.480000e+03	1.303875e-08	5.786111e-10	5.786111e-10
1.480000e+03	1.520000e+03	1.176295e-08	5.365610e-10	5.365610e-10
1.520000e+03	1.560000e+03	9.724385e-09	1.213792e-09	1.213792e-09
1.560000e+03	1.600000e+03	1.001951e-08	4.488601e-10	4.488601e-10
1.600000e+03	1.640000e+03	9.017390e-09	2.759305e-10	2.759305e-10
1.640000e+03	1.680000e+03	7.520420e-09	2.768900e-10	2.768900e-10
1.680000e+03	1.720000e+03	6.382913e-09	4.219153e-10	4.219153e-10
1.720000e+03	1.760000e+03	6.099530e-09	2.175623e-10	2.175623e-10
1.760000e+03	1.800000e+03	5.014400e-09	3.008326e-10	3.008326e-10
1.800000e+03	1.840000e+03	5.164817e-09	2.180801e-10	2.180801e-10
1.840000e+03	1.880000e+03	4.539880e-09	2.315272e-10	2.315272e-10
1.880000e+03	1.920000e+03	3.942757e-09	2.174586e-10	2.174586e-10
1.920000e+03	1.960000e+03	3.648460e-09	1.794880e-10	1.794880e-10
1.960000e+03	2.000000e+03	3.204000e-09	1.277541e-10	1.277541e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.32708541835434700e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.164855e-09	1.592084e-10	1.592084e-10
8.000000e+01	1.200000e+02	2.544013e-07	2.422023e-09	2.422023e-09
1.200000e+02	1.600000e+02	2.349623e-06	7.244238e-09	7.244238e-09
1.600000e+02	2.000000e+02	3.984715e-06	1.026351e-08	1.026351e-08
2.000000e+02	2.400000e+02	3.984790e-06	1.237850e-08	1.237850e-08
2.400000e+02	2.800000e+02	3.414945e-06	1.003771e-08	1.003771e-08
2.800000e+02	3.200000e+02	2.751512e-06	9.156012e-09	9.156012e-09
3.200000e+02	3.600000e+02	2.145988e-06	8.263689e-09	8.263689e-09
3.600000e+02	4.000000e+02	1.694907e-06	8.238905e-09	8.238905e-09
4.000000e+02	4.400000e+02	1.318303e-06	6.584796e-09	6.584796e-09
4.400000e+02	4.800000e+02	1.042973e-06	5.496999e-09	5.496999e-09
4.800000e+02	5.200000e+02	8.206812e-07	4.937974e-09	4.937974e-09
5.200000e+02	5.600000e+02	6.204845e-07	3.761477e-09	3.761477e-09
5.600000e+02	6.000000e+02	4.788285e-07	3.913337e-09	3.913337e-09
6.000000e+02	6.400000e+02	3.669033e-07	5.559495e-09	5.559495e-09
6.400000e+02	6.800000e+02	2.955625e-07	2.855641e-09	2.855641e-09
6.800000e+02	7.200000e+02	2.306497e-07	4.198211e-09	4.198211e-09
7.200000e+02	7.600000e+02	1.868934e-07	2.235208e-09	2.235208e-09
7.600000e+02	8.000000e+02	1.558622e-07	2.548171e-09	2.548171e-09
8.000000e+02	8.400000e+02	1.220998e-07	2.531995e-09	2.531995e-09
8.400000e+02	8.800000e+02	1.045362e-07	2.094174e-09	2.094174e-09
8.800000e+02	9.200000e+02	8.821610e-08	2.154742e-09	2.154742e-09
9.200000e+02	9.600000e+02	7.521627e-08	1.321894e-09	1.321894e-09
9.600000e+02	1.000000e+03	6.359408e-08	1.138820e-09	1.138820e-09
1.000000e+03	1.040000e+03	5.496895e-08	1.773498e-09	1.773498e-09
1.040000e+03	1.080000e+03	4.605375e-08	1.095988e-09	1.095988e-09
1.080000e+03	1.120000e+03	4.109475e-08	9.472394e-10	9.472394e-10
1.120000e+03	1.160000e+03	3.571255e-08	8.852471e-10	8.852471e-10
1.160000e+03	1.200000e+03	3.016770e-08	7.091540e-10	7.091540e-10
1.200000e+03	1.240000e+03	2.824847e-08	6.549492e-10	6.549492e-10
1.240000e+03	1.280000e+03	2.384248e-08	6.879906e-10	6.879906e-10
1.280000e+03	1.320000e+03	2.133778e-08	5.722358e-10	5.722358e-10
1.320000e+03	1.360000e+03	1.931440e-08	5.065808e-10	5.065808e-10
1.360000e+03	1.400000e+03	1.689275e-08	4.380614e-10	4.380614e-10
1.400000e+03	1.440000e+03	1.533074e-08	4.550019e-10	4.550019e-10
1.440000e+03	1.480000e+03	1.276462e-08	5.502921e-10	5.502921e-10
1.480000e+03	1.520000e+03	1.151728e-08	5.195254e-10	5.195254e-10
1.520000e+03	1.560000e+03	9.626902e-09	1.127298e-09	1.127298e-09
1.560000e+03	1.600000e+03	9.809825e-09	4.199104e-10	4.199104e-10
1.600000e+03	1.640000e+03	8.800663e-09	2.674666e-10	2.674666e-10
1.640000e+03	1.680000e+03	7.354610e-09	2.663380e-10	2.663380e-10
1.680000e+03	1.720000e+03	6.232925e-09	4.097926e-10	4.097926e-10
1.720000e+03	1.760000e+03	5.970515e-09	2.079664e-10	2.079664e-10
1.760000e+03	1.800000e+03	4.892603e-09	2.937847e-10	2.937847e-10
1.800000e+03	1.840000e+03	5.061630e-09	2.112179e-10	2.112179e-10
1.840000e+03	1.880000e+03	4.418208e-09	2.092616e-10	2.092616e-10
1.880000e+03	1.920000e+03	3.876397e-09	2.071529e-10	2.071529e-10
1.920000e+03	1.960000e+03	3.519650e-09	1.612432e-10	1.612432e-10
1.960000e+03	2.000000e+03	3.145635e-09	1.225374e-10	1.225374e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.33892315980179013e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.134444e-09	1.571594e-10	1.571594e-10
8.000000e+01	1.200000e+02	2.511620e-07	2.384024e-09	2.384024e-09
1.200000e+02	1.600000e+02	2.319841e-06	7.194239e-09	7.194239e-09
1.600000e+02	2.000000e+02	3.942270e-06	1.024099e-08	1.024099e-08
2.000000e+02	2.400000e+02	3.951820e-06	1.239616e-08	1.239616e-08
2.400000e+02	2.800000e+02	3.393860e-06	9.995177e-09	9.995177e-09
2.800000e+02	3.200000e+02	2.740303e-06	9.196096e-09	9.196096e-09
3.200000e+02	3.600000e+02	2.140750e-06	8.357197e-09	8.357197e-09
3.600000e+02	4.000000e+02	1.694083e-06	8.432282e-09	8.432282e-09
4.000000e+02	4.400000e+02	1.319901e-06	6.744665e-09	6.744665e-09
4.400000e+02	4.800000e+02	1.045365e-06	5.571897e-09	5.571897e-09
4.800000e+02	5.200000e+02	8.234342e-07	5.038484e-09	5.038484e-09
5.200000e+02	5.600000e+02	6.229812e-07	3.826767e-09	3.826767e-09
5.600000e+02	6.000000e+02	4.807980e-07	4.054051e-09	4.054051e-09
6.000000e+02	6.400000e+02	3.683005e-07	5.894009e-09	5.894009e-09
6.400000e+02	6.800000e+02	2.973130e-07	2.960847e-09	2.960847e-09
6.800000e+02	7.200000e+02	2.318191e-07	4.361595e-09	4.361595e-09
7.200000e+02	7.600000e+02	1.878416e-07	2.327238e-09	2.327238e-09
7.600000e+02	8.000000e+02	1.567746e-07	2.664760e-09	2.664760e-09
8.000000e+02	8.400000e+02	1.225160e-07	2.748340e-09	2.748340e-09
8.400000e+02	8.800000e+02	1.051920e-07	2.156723e-09	2.156723e-09
8.800000e+02	9.200000e+02	8.816833e-08	2.681297e-09	2.681297e-09
9.200000e+02	9.600000e+02	7.554372e-08	1.391474e-09	1.391474e-09
9.600000e+02	1.000000e+03	6.390090e-08	1.220675e-09	1.220675e-09
1.000000e+03	1.040000e+03	5.523420e-08	1.880423e-09	1.880423e-09
1.040000e+03	1.080000e+03	4.627952e-08	1.170570e-09	1.170570e-09
1.080000e+03	1.120000e+03	4.137802e-08	1.014059e-09	1.014059e-09
1.120000e+03	1.160000e+03	3.583980e-08	9.650923e-10	9.650923e-10
1.160000e+03	1.200000e+03	3.034747e-08	7.626411e-10	7.626411e-10
1.200000e+03	1.240000e+03	2.846252e-08	6.921450e-10	6.921450e-10
1.240000e+03	1.280000e+03	2.388843e-08	7.446341e-10	7.446341e-10
1.280000e+03	1.320000e+03	2.148218e-08	5.984690e-10	5.984690e-10
1.320000e+03	1.360000e+03	1.950664e-08	5.421516e-10	5.421516e-10
1.360000e+03	1.400000e+03	1.701723e-08	4.632812e-10	4.632812e-10
1.400000e+03	1.440000e+03	1.546795e-08	4.798405e-10	4.798405e-10
1.440000e+03	1.480000e+03	1.282608e-08	6.180737e-10	6.180737e-10
1.480000e+03	1.520000e+03	1.158908e-08	5.700604e-10	5.700604e-10
1.520000e+03	1.560000e+03	9.560230e-09	1.326869e-09	1.326869e-09
1.560000e+03	1.600000e+03	9.923113e-09	4.403066e-10	4.403066e-10
1.600000e+03	1.640000e+03	8.911660e-09	2.804539e-10	2.804539e-10
1.640000e+03	1.680000e+03	7.460543e-09	2.871760e-10	2.871760e-10
1.680000e+03	1.720000e+03	6.276702e-09	4.469018e-10	4.469018e-10
1.720000e+03	1.760000e+03	6.046813e-09	2.169204e-10	2.169204e-10
1.760000e+03	1.800000e+03	4.933642e-09	3.156910e-10	3.156910e-10
1.800000e+03	1.840000e+03	5.141563e-09	2.207722e-10	2.207722e-10
1.840000e+03	1.880000e+03	4.515458e-09	2.211329e-10	2.211329e-10
1.880000e+03	1.920000e+03	3.915842e-09	2.231357e-10	2.231357e-10
1.920000e+03	1.960000e+03	3.568837e-09	1.676170e-10	1.676170e-10
1.960000e+03	2.000000e+03	3.200288e-09	1.258238e-10	1.258238e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[EXTRA__WeightNormalisation]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[EXTRA__WeightNormalisation]
Path=EW-MCNLO-QCDEW-s-t[EXTRA__WeightNormalisation]
Scale=1000.
ScaledBy=1.37338860455288576e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.802083e-09	1.277463e-10	1.277463e-10
8.000000e+01	1.200000e+02	1.567903e-07	1.191572e-09	1.191572e-09
1.200000e+02	1.600000e+02	1.350376e-06	3.496940e-09	3.496940e-09
1.600000e+02	2.000000e+02	3.843135e-06	5.899344e-09	5.899344e-09
2.000000e+02	2.400000e+02	7.050678e-06	7.990541e-09	7.990541e-09
2.400000e+02	2.800000e+02	9.877225e-06	9.457540e-09	9.457540e-09
2.800000e+02	3.200000e+02	1.174074e-05	1.031118e-08	1.031118e-08
3.200000e+02	3.600000e+02	1.270864e-05	1.072779e-08	1.072779e-08
3.600000e+02	4.000000e+02	1.300853e-05	1.085363e-08	1.085363e-08
4.000000e+02	4.400000e+02	1.290260e-05	1.080934e-08	1.080934e-08
4.400000e+02	4.800000e+02	1.250025e-05	1.063948e-08	1.063948e-08
4.800000e+02	5.200000e+02	1.185050e-05	1.035927e-08	1.035927e-08
5.200000e+02	5.600000e+02	1.097791e-05	9.970585e-09	9.970585e-09
5.600000e+02	6.000000e+02	9.990013e-06	9.511388e-09	9.511388e-09
6.000000e+02	6.400000e+02	8.958685e-06	9.007060e-09	9.007060e-09
6.400000e+02	6.800000e+02	8.027653e-06	8.526191e-09	8.526191e-09
6.800000e+02	7.200000e+02	7.163323e-06	8.054122e-09	8.054122e-09
7.200000e+02	7.600000e+02	6.376575e-06	7.598967e-09	7.598967e-09
7.600000e+02	8.000000e+02	5.675910e-06	7.169329e-09	7.169329e-09
8.000000e+02	8.400000e+02	5.040785e-06	6.756316e-09	6.756316e-09
8.400000e+02	8.800000e+02	4.490810e-06	6.377097e-09	6.377097e-09
8.800000e+02	9.200000e+02	3.992680e-06	6.013027e-09	6.013027e-09
9.200000e+02	9.600000e+02	3.543555e-06	5.664746e-09	5.664746e-09
9.600000e+02	1.000000e+03	3.161515e-06	5.350673e-09	5.350673e-09
1.000000e+03	1.040000e+03	2.810415e-06	5.044825e-09	5.044825e-09
1.040000e+03	1.080000e+03	2.484936e-06	4.743714e-09	4.743714e-09
1.080000e+03	1.120000e+03	2.222647e-06	4.486379e-09	4.486379e-09
1.120000e+03	1.160000e+03	1.993855e-06	4.249204e-09	4.249204e-09
1.160000e+03	1.200000e+03	1.769039e-06	4.002483e-09	4.002483e-09
1.200000e+03	1.240000e+03	1.584284e-06	3.787715e-09	3.787715e-09
1.240000e+03	1.280000e+03	1.409962e-06	3.573259e-09	3.573259e-09
1.280000e+03	1.320000e+03	1.269445e-06	3.390531e-09	3.390531e-09
1.320000e+03	1.360000e+03	1.131092e-06	3.200440e-09	3.200440e-09
1.360000e+03	1.400000e+03	1.015188e-06	3.032034e-09	3.032034e-09
1.400000e+03	1.440000e+03	9.136468e-07	2.876405e-09	2.876405e-09
1.440000e+03	1.480000e+03	8.212335e-07	2.727057e-09	2.727057e-09
1.480000e+03	1.520000e+03	7.361827e-07	2.581983e-09	2.581983e-09
1.520000e+03	1.560000e+03	6.618805e-07	2.448221e-09	2.448221e-09
1.560000e+03	1.600000e+03	6.048840e-07	2.340436e-09	2.340436e-09
1.600000e+03	1.640000e+03	5.446182e-07	2.220787e-09	2.220787e-09
1.640000e+03	1.680000e+03	4.908095e-07	2.108226e-09	2.108226e-09
1.680000e+03	1.720000e+03	4.444262e-07	2.006137e-09	2.006137e-09
1.720000e+03	1.760000e+03	4.069628e-07	1.919721e-09	1.919721e-09
1.760000e+03	1.800000e+03	3.655422e-07	1.819405e-09	1.819405e-09
1.800000e+03	1.840000e+03	3.341640e-07	1.739565e-09	1.739565e-09
1.840000e+03	1.880000e+03	3.020617e-07	1.653897e-09	1.653897e-09
1.880000e+03	1.920000e+03	2.766515e-07	1.582804e-09	1.582804e-09
1.920000e+03	1.960000e+03	2.522915e-07	1.511514e-09	1.511514e-09
1.960000e+03	2.000000e+03	2.308930e-07	1.445993e-09	1.445993e-09
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[EXTRA__NTrials]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[EXTRA__NTrials]
Path=EW-MCNLO-QCDEW-s-t[EXTRA__NTrials]
Scale=1000.
ScaledBy=1.37338754002394642e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	7.210285e-09	5.229704e-10	5.229704e-10
8.000000e+01	1.200000e+02	6.085137e-07	4.677463e-09	4.677463e-09
1.200000e+02	1.600000e+02	5.245758e-06	1.374653e-08	1.374653e-08
1.600000e+02	2.000000e+02	1.493731e-05	2.320700e-08	2.320700e-08
2.000000e+02	2.400000e+02	2.739287e-05	3.141467e-08	3.141467e-08
2.400000e+02	2.800000e+02	3.837055e-05	3.717892e-08	3.717892e-08
2.800000e+02	3.200000e+02	4.562620e-05	4.055707e-08	4.055707e-08
3.200000e+02	3.600000e+02	4.936850e-05	4.217075e-08	4.217075e-08
3.600000e+02	4.000000e+02	5.053823e-05	4.267144e-08	4.267144e-08
4.000000e+02	4.400000e+02	5.012602e-05	4.249763e-08	4.249763e-08
4.400000e+02	4.800000e+02	4.856175e-05	4.182723e-08	4.182723e-08
4.800000e+02	5.200000e+02	4.604760e-05	4.073794e-08	4.073794e-08
5.200000e+02	5.600000e+02	4.265645e-05	3.920874e-08	3.920874e-08
5.600000e+02	6.000000e+02	3.882218e-05	3.741044e-08	3.741044e-08
6.000000e+02	6.400000e+02	3.480462e-05	3.541169e-08	3.541169e-08
6.400000e+02	6.800000e+02	3.118847e-05	3.352039e-08	3.352039e-08
6.800000e+02	7.200000e+02	2.782865e-05	3.166356e-08	3.166356e-08
7.200000e+02	7.600000e+02	2.477148e-05	2.987499e-08	2.987499e-08
7.600000e+02	8.000000e+02	2.205114e-05	2.818728e-08	2.818728e-08
8.000000e+02	8.400000e+02	1.958591e-05	2.656788e-08	2.656788e-08
8.400000e+02	8.800000e+02	1.745222e-05	2.508174e-08	2.508174e-08
8.800000e+02	9.200000e+02	1.550761e-05	2.363190e-08	2.363190e-08
9.200000e+02	9.600000e+02	1.376495e-05	2.226580e-08	2.226580e-08
9.600000e+02	1.000000e+03	1.228162e-05	2.103372e-08	2.103372e-08
1.000000e+03	1.040000e+03	1.091730e-05	1.983015e-08	1.983015e-08
1.040000e+03	1.080000e+03	9.655875e-06	1.865413e-08	1.865413e-08
1.080000e+03	1.120000e+03	8.634692e-06	1.763573e-08	1.763573e-08
1.120000e+03	1.160000e+03	7.745425e-06	1.670219e-08	1.670219e-08
1.160000e+03	1.200000e+03	6.870782e-06	1.572821e-08	1.572821e-08
1.200000e+03	1.240000e+03	6.156210e-06	1.489635e-08	1.489635e-08
1.240000e+03	1.280000e+03	5.477893e-06	1.404922e-08	1.404922e-08
1.280000e+03	1.320000e+03	4.931250e-06	1.332783e-08	1.332783e-08
1.320000e+03	1.360000e+03	4.398480e-06	1.260125e-08	1.260125e-08
1.360000e+03	1.400000e+03	3.946430e-06	1.193169e-08	1.193169e-08
1.400000e+03	1.440000e+03	3.551717e-06	1.131962e-08	1.131962e-08
1.440000e+03	1.480000e+03	3.189452e-06	1.071743e-08	1.071743e-08
1.480000e+03	1.520000e+03	2.859735e-06	1.014879e-08	1.014879e-08
1.520000e+03	1.560000e+03	2.572835e-06	9.631232e-09	9.631232e-09
1.560000e+03	1.600000e+03	2.352235e-06	9.214564e-09	9.214564e-09
1.600000e+03	1.640000e+03	2.117077e-06	8.736543e-09	8.736543e-09
1.640000e+03	1.680000e+03	1.909558e-06	8.306014e-09	8.306014e-09
1.680000e+03	1.720000e+03	1.727481e-06	7.891976e-09	7.891976e-09
1.720000e+03	1.760000e+03	1.579361e-06	7.534959e-09	7.534959e-09
1.760000e+03	1.800000e+03	1.419842e-06	7.151430e-09	7.151430e-09
1.800000e+03	1.840000e+03	1.299122e-06	6.845531e-09	6.845531e-09
1.840000e+03	1.880000e+03	1.173388e-06	6.501054e-09	6.501054e-09
1.880000e+03	1.920000e+03	1.076049e-06	6.235126e-09	6.235126e-09
1.920000e+03	1.960000e+03	9.795687e-07	5.938214e-09	5.938214e-09
1.960000e+03	2.000000e+03	8.982640e-07	5.696455e-09	5.696455e-09
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[EXTRA__MEWeight]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[EXTRA__MEWeight]
Path=EW-MCNLO-QCDEW-s-t[EXTRA__MEWeight]
Scale=1000.
ScaledBy=1.37433303742083622e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.710133e-19	7.040267e-20	7.040267e-20
8.000000e+01	1.200000e+02	9.935350e-17	4.404877e-17	4.404877e-17
1.200000e+02	1.600000e+02	4.463758e-16	5.039523e-17	5.039523e-17
1.600000e+02	2.000000e+02	1.496422e-15	3.874653e-16	3.874653e-16
2.000000e+02	2.400000e+02	2.969237e-15	3.547590e-16	3.547590e-16
2.400000e+02	2.800000e+02	1.277372e-14	8.131102e-15	8.131102e-15
2.800000e+02	3.200000e+02	5.439378e-15	7.827878e-16	7.827878e-16
3.200000e+02	3.600000e+02	7.122117e-15	9.805563e-16	9.805563e-16
3.600000e+02	4.000000e+02	9.965570e-15	1.573149e-15	1.573149e-15
4.000000e+02	4.400000e+02	1.020591e-14	9.821628e-16	9.821628e-16
4.400000e+02	4.800000e+02	1.053994e-14	2.026742e-15	2.026742e-15
4.800000e+02	5.200000e+02	9.728210e-15	6.496599e-16	6.496599e-16
5.200000e+02	5.600000e+02	1.042780e-14	7.508882e-16	7.508882e-16
5.600000e+02	6.000000e+02	9.210855e-15	1.132256e-15	1.132256e-15
6.000000e+02	6.400000e+02	9.850417e-15	1.319559e-15	1.319559e-15
6.400000e+02	6.800000e+02	9.669910e-15	1.356431e-15	1.356431e-15
6.800000e+02	7.200000e+02	2.060612e-12	2.048837e-12	2.048837e-12
7.200000e+02	7.600000e+02	4.902827e-14	3.295718e-14	3.295718e-14
7.600000e+02	8.000000e+02	1.794791e-13	2.692327e-13	2.692327e-13
8.000000e+02	8.400000e+02	7.686823e-15	1.222705e-15	1.222705e-15
8.400000e+02	8.800000e+02	-6.007433e-15	1.167419e-14	1.167419e-14
8.800000e+02	9.200000e+02	4.513185e-14	3.836381e-14	3.836381e-14
9.200000e+02	9.600000e+02	7.079447e-15	7.648117e-16	7.648117e-16
9.600000e+02	1.000000e+03	-1.096101e-13	1.167596e-13	1.167596e-13
1.000000e+03	1.040000e+03	6.263915e-15	5.983021e-16	5.983021e-16
1.040000e+03	1.080000e+03	6.559015e-15	7.755922e-16	7.755922e-16
1.080000e+03	1.120000e+03	4.523700e-15	5.653915e-16	5.653915e-16
1.120000e+03	1.160000e+03	4.731640e-15	1.334920e-15	1.334920e-15
1.160000e+03	1.200000e+03	3.692105e-15	4.667497e-16	4.667497e-16
1.200000e+03	1.240000e+03	4.007433e-15	8.991093e-16	8.991093e-16
1.240000e+03	1.280000e+03	4.345543e-15	1.100980e-15	1.100980e-15
1.280000e+03	1.320000e+03	2.703033e-15	3.662456e-16	3.662456e-16
1.320000e+03	1.360000e+03	2.527777e-15	3.525340e-16	3.525340e-16
1.360000e+03	1.400000e+03	2.600527e-12	2.598711e-12	2.598711e-12
1.400000e+03	1.440000e+03	2.686695e-15	5.247652e-16	5.247652e-16
1.440000e+03	1.480000e+03	1.498030e-15	3.773536e-16	3.773536e-16
1.480000e+03	1.520000e+03	2.039505e-15	3.457307e-16	3.457307e-16
1.520000e+03	1.560000e+03	1.339595e-15	2.302499e-16	2.302499e-16
1.560000e+03	1.600000e+03	1.702572e-15	4.780981e-16	4.780981e-16
1.600000e+03	1.640000e+03	1.004459e-15	2.353843e-16	2.353843e-16
1.640000e+03	1.680000e+03	1.379982e-15	3.636715e-16	3.636715e-16
1.680000e+03	1.720000e+03	1.685476e-15	8.437587e-16	8.437587e-16
1.720000e+03	1.760000e+03	1.200483e-15	3.201764e-16	3.201764e-16
1.760000e+03	1.800000e+03	-4.359772e-15	5.596731e-15	5.596731e-15
1.800000e+03	1.840000e+03	1.645236e-15	6.995763e-16	6.995763e-16
1.840000e+03	1.880000e+03	1.309288e-15	8.318323e-16	8.318323e-16
1.880000e+03	1.920000e+03	9.474010e-16	4.293333e-16	4.293333e-16
1.920000e+03	1.960000e+03	1.790400e-15	1.083643e-15	1.083643e-15
1.960000e+03	2.000000e+03	5.464033e-15	4.897898e-15	4.897898e-15
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Scale=1000.
ScaledBy=8.02127898618903590e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.097115e-09	1.496744e-10	1.496744e-10
8.000000e+01	1.200000e+02	5.132605e-08	5.436716e-07	5.436716e-07
1.200000e+02	1.600000e+02	-6.746372e+02	5.221222e+02	5.221222e+02
1.600000e+02	2.000000e+02	-3.994310e+04	3.992030e+04	3.992030e+04
2.000000e+02	2.400000e+02	-2.608965e+06	2.608134e+06	2.608134e+06
2.400000e+02	2.800000e+02	-3.699972e+05	3.317687e+05	3.317687e+05
2.800000e+02	3.200000e+02	-2.924595e+08	2.924576e+08	2.924576e+08
3.200000e+02	3.600000e+02	-9.767038e+09	9.226741e+09	9.226741e+09
3.600000e+02	4.000000e+02	-3.367300e+06	3.322969e+06	3.322969e+06
4.000000e+02	4.400000e+02	-5.809995e+07	5.653409e+07	5.653409e+07
4.400000e+02	4.800000e+02	-6.613592e+07	6.150029e+07	6.150029e+07
4.800000e+02	5.200000e+02	-3.927470e+10	3.923160e+10	3.923160e+10
5.200000e+02	5.600000e+02	-1.673216e+06	9.055716e+05	9.055716e+05
5.600000e+02	6.000000e+02	-1.687779e+17	1.687779e+17	1.687779e+17
6.000000e+02	6.400000e+02	-4.784178e+05	4.778310e+05	4.778310e+05
6.400000e+02	6.800000e+02	-1.374522e+05	1.373879e+05	1.373879e+05
6.800000e+02	7.200000e+02	-1.426746e+07	1.206451e+07	1.206451e+07
7.200000e+02	7.600000e+02	-1.555354e+01	7.893342e+00	7.893342e+00
7.600000e+02	8.000000e+02	-7.458075e+04	7.445514e+04	7.445514e+04
8.000000e+02	8.400000e+02	-2.174887e+02	1.436733e+02	1.436733e+02
8.400000e+02	8.800000e+02	-1.125706e+08	1.125705e+08	1.125705e+08
8.800000e+02	9.200000e+02	1.260554e+02	1.439326e+02	1.439326e+02
9.200000e+02	9.600000e+02	-5.174722e+04	5.173660e+04	5.173660e+04
9.600000e+02	1.000000e+03	-3.530330e+03	3.528197e+03	3.528197e+03
1.000000e+03	1.040000e+03	-1.207171e+05	1.207114e+05	1.207114e+05
1.040000e+03	1.080000e+03	-1.994678e+01	1.732968e+01	1.732968e+01
1.080000e+03	1.120000e+03	-1.338460e+08	1.335590e+08	1.335590e+08
1.120000e+03	1.160000e+03	-1.797391e+04	1.792319e+04	1.792319e+04
1.160000e+03	1.200000e+03	-1.036278e+04	1.024894e+04	1.024894e+04
1.200000e+03	1.240000e+03	-1.463005e+00	1.096887e+00	1.096887e+00
1.240000e+03	1.280000e+03	-1.853577e+05	1.853391e+05	1.853391e+05
1.280000e+03	1.320000e+03	-1.454078e+02	1.454076e+02	1.454076e+02
1.320000e+03	1.360000e+03	8.310145e-09	6.166250e-09	6.166250e-09
1.360000e+03	1.400000e+03	2.104948e-01	2.149175e-01	2.149175e-01
1.400000e+03	1.440000e+03	-2.116741e+00	2.116716e+00	2.116716e+00
1.440000e+03	1.480000e+03	-6.470733e+03	6.470716e+03	6.470716e+03
1.480000e+03	1.520000e+03	-2.522138e-06	1.913544e-06	1.913544e-06
1.520000e+03	1.560000e+03	-5.638882e-06	5.510873e-06	5.510873e-06
1.560000e+03	1.600000e+03	-4.944502e+05	4.944501e+05	4.944501e+05
1.600000e+03	1.640000e+03	-2.532500e+00	2.532500e+00	2.532500e+00
1.640000e+03	1.680000e+03	-1.986382e+01	1.986382e+01	1.986382e+01
1.680000e+03	1.720000e+03	1.567649e-05	1.578825e-05	1.578825e-05
1.720000e+03	1.760000e+03	-2.731310e-05	2.731689e-05	2.731689e-05
1.760000e+03	1.800000e+03	-5.005910e-08	5.393884e-08	5.393884e-08
1.800000e+03	1.840000e+03	-2.883050e+01	2.883050e+01	2.883050e+01
1.840000e+03	1.880000e+03	1.636565e-02	1.636565e-02	1.636565e-02
1.880000e+03	1.920000e+03	-9.619340e+02	9.619339e+02	9.619339e+02
1.920000e+03	1.960000e+03	-2.283903e-04	2.282796e-04	2.282796e-04
1.960000e+03	2.000000e+03	1.213865e-09	8.149509e-10	8.149509e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.EXPEW]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Scale=1000.
ScaledBy=1.32910168169131524e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.112838e-09	1.503923e-10	1.503923e-10
8.000000e+01	1.200000e+02	2.493355e-07	2.366404e-09	2.366404e-09
1.200000e+02	1.600000e+02	2.308304e-06	2.535004e-08	2.535004e-08
1.600000e+02	2.000000e+02	3.850408e-06	2.934364e-08	2.934364e-08
2.000000e+02	2.400000e+02	3.780695e-06	2.414870e-08	2.414870e-08
2.400000e+02	2.800000e+02	3.202820e-06	2.420018e-08	2.420018e-08
2.800000e+02	3.200000e+02	2.567928e-06	4.502128e-08	4.502128e-08
3.200000e+02	3.600000e+02	1.958369e-06	1.110229e-08	1.110229e-08
3.600000e+02	4.000000e+02	1.546960e-06	2.470408e-08	2.470408e-08
4.000000e+02	4.400000e+02	1.166791e-06	6.130421e-09	6.130421e-09
4.400000e+02	4.800000e+02	9.302830e-07	1.888417e-08	1.888417e-08
4.800000e+02	5.200000e+02	7.201355e-07	6.496007e-09	6.496007e-09
5.200000e+02	5.600000e+02	5.447400e-07	5.604654e-09	5.604654e-09
5.600000e+02	6.000000e+02	4.351430e-07	1.335031e-08	1.335031e-08
6.000000e+02	6.400000e+02	3.134387e-07	5.071865e-09	5.071865e-09
6.400000e+02	6.800000e+02	2.587525e-07	4.076800e-09	4.076800e-09
6.800000e+02	7.200000e+02	2.005291e-07	1.056353e-08	1.056353e-08
7.200000e+02	7.600000e+02	1.616012e-07	2.823135e-09	2.823135e-09
7.600000e+02	8.000000e+02	1.341219e-07	2.462755e-09	2.462755e-09
8.000000e+02	8.400000e+02	1.052533e-07	2.485520e-09	2.485520e-09
8.400000e+02	8.800000e+02	9.178510e-08	2.530942e-09	2.530942e-09
8.800000e+02	9.200000e+02	7.569808e-08	1.958957e-09	1.958957e-09
9.200000e+02	9.600000e+02	6.751245e-08	3.332684e-09	3.332684e-09
9.600000e+02	1.000000e+03	5.651185e-08	1.501114e-09	1.501114e-09
1.000000e+03	1.040000e+03	4.813278e-08	1.700536e-09	1.700536e-09
1.040000e+03	1.080000e+03	3.969967e-08	1.077265e-08	1.077265e-08
1.080000e+03	1.120000e+03	3.549583e-08	8.628912e-10	8.628912e-10
1.120000e+03	1.160000e+03	3.072215e-08	8.230021e-10	8.230021e-10
1.160000e+03	1.200000e+03	2.563775e-08	6.311139e-10	6.311139e-10
1.200000e+03	1.240000e+03	2.482355e-08	8.079329e-10	8.079329e-10
1.240000e+03	1.280000e+03	2.012501e-08	6.209760e-10	6.209760e-10
1.280000e+03	1.320000e+03	1.815221e-08	5.305433e-10	5.305433e-10
1.320000e+03	1.360000e+03	1.706999e-08	6.619683e-10	6.619683e-10
1.360000e+03	1.400000e+03	1.434241e-08	4.185631e-10	4.185631e-10
1.400000e+03	1.440000e+03	1.302277e-08	4.053896e-10	4.053896e-10
1.440000e+03	1.480000e+03	1.069900e-08	5.001602e-10	5.001602e-10
1.480000e+03	1.520000e+03	9.561460e-09	4.699007e-10	4.699007e-10
1.520000e+03	1.560000e+03	8.378125e-09	1.075875e-09	1.075875e-09
1.560000e+03	1.600000e+03	8.251275e-09	3.979845e-10	3.979845e-10
1.600000e+03	1.640000e+03	7.408997e-09	2.427322e-10	2.427322e-10
1.640000e+03	1.680000e+03	6.050698e-09	2.397983e-10	2.397983e-10
1.680000e+03	1.720000e+03	5.135938e-09	3.766553e-10	3.766553e-10
1.720000e+03	1.760000e+03	4.884075e-09	1.875372e-10	1.875372e-10
1.760000e+03	1.800000e+03	4.013043e-09	2.683691e-10	2.683691e-10
1.800000e+03	1.840000e+03	4.127212e-09	1.889438e-10	1.889438e-10
1.840000e+03	1.880000e+03	3.598203e-09	1.984064e-10	1.984064e-10
1.880000e+03	1.920000e+03	3.217792e-09	1.990279e-10	1.990279e-10
1.920000e+03	1.960000e+03	2.945820e-09	1.638889e-10	1.638889e-10
1.960000e+03	2.000000e+03	2.546613e-09	1.056314e-10	1.056314e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.EW]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.EW]
Path=EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.EW]
Scale=1000.
ScaledBy=7.88187731253584406e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.132059e-09	1.522871e-10	1.522871e-10
8.000000e+01	1.200000e+02	-1.227693e-07	3.720885e-07	3.720885e-07
1.200000e+02	1.600000e+02	-5.679148e+02	4.440396e+02	4.440396e+02
1.600000e+02	2.000000e+02	-3.923682e+04	3.921380e+04	3.921380e+04
2.000000e+02	2.400000e+02	-2.666085e+06	2.665059e+06	2.665059e+06
2.400000e+02	2.800000e+02	-3.977085e+05	3.672529e+05	3.672529e+05
2.800000e+02	3.200000e+02	-2.461253e+08	2.461234e+08	2.461234e+08
3.200000e+02	3.600000e+02	-9.156042e+09	8.432815e+09	8.432815e+09
3.600000e+02	4.000000e+02	-3.377222e+06	3.328855e+06	3.328855e+06
4.000000e+02	4.400000e+02	-5.919060e+07	5.782430e+07	5.782430e+07
4.400000e+02	4.800000e+02	-7.146390e+07	6.745967e+07	6.745967e+07
4.800000e+02	5.200000e+02	-5.243778e+10	5.239912e+10	5.239912e+10
5.200000e+02	5.600000e+02	-1.464437e+06	7.815154e+05	7.815154e+05
5.600000e+02	6.000000e+02	-1.315176e+17	1.315176e+17	1.315176e+17
6.000000e+02	6.400000e+02	-4.844018e+05	4.840467e+05	4.840467e+05
6.400000e+02	6.800000e+02	-1.210393e+05	1.209623e+05	1.209623e+05
6.800000e+02	7.200000e+02	-1.350074e+07	1.157497e+07	1.157497e+07
7.200000e+02	7.600000e+02	-1.296004e+01	6.182281e+00	6.182281e+00
7.600000e+02	8.000000e+02	-7.294173e+04	7.281227e+04	7.281227e+04
8.000000e+02	8.400000e+02	-2.143724e+02	1.370722e+02	1.370722e+02
8.400000e+02	8.800000e+02	-4.721518e+07	4.721520e+07	4.721520e+07
8.800000e+02	9.200000e+02	4.032715e+01	5.011483e+01	5.011483e+01
9.200000e+02	9.600000e+02	-5.133705e+04	5.132833e+04	5.132833e+04
9.600000e+02	1.000000e+03	-2.611905e+03	2.609557e+03	2.609557e+03
1.000000e+03	1.040000e+03	-1.169932e+05	1.169874e+05	1.169874e+05
1.040000e+03	1.080000e+03	-1.607274e+01	1.347529e+01	1.347529e+01
1.080000e+03	1.120000e+03	-1.232594e+08	1.228852e+08	1.228852e+08
1.120000e+03	1.160000e+03	-2.364222e+04	2.367728e+04	2.367728e+04
1.160000e+03	1.200000e+03	-1.042955e+04	1.032779e+04	1.032779e+04
1.200000e+03	1.240000e+03	-1.106357e+00	8.026410e-01	8.026410e-01
1.240000e+03	1.280000e+03	-1.218830e+05	1.218658e+05	1.218658e+05
1.280000e+03	1.320000e+03	-1.251566e+02	1.251564e+02	1.251564e+02
1.320000e+03	1.360000e+03	1.190598e-08	3.453758e-09	3.453758e-09
1.360000e+03	1.400000e+03	-4.181920e-02	3.789904e-02	3.789904e-02
1.400000e+03	1.440000e+03	-1.703832e+00	1.703810e+00	1.703810e+00
1.440000e+03	1.480000e+03	-9.524007e+03	9.523989e+03	9.523989e+03
1.480000e+03	1.520000e+03	-5.088307e-06	4.647944e-06	4.647944e-06
1.520000e+03	1.560000e+03	-5.106240e-06	4.988621e-06	4.988621e-06
1.560000e+03	1.600000e+03	-3.834285e+05	3.834285e+05	3.834285e+05
1.600000e+03	1.640000e+03	-2.493237e+00	2.493236e+00	2.493236e+00
1.640000e+03	1.680000e+03	-1.554437e+01	1.554437e+01	1.554437e+01
1.680000e+03	1.720000e+03	1.103026e-05	1.113805e-05	1.113805e-05
1.720000e+03	1.760000e+03	-3.018232e-05	3.018661e-05	3.018661e-05
1.760000e+03	1.800000e+03	-2.849665e-08	3.259167e-08	3.259167e-08
1.800000e+03	1.840000e+03	-2.298846e+01	2.298847e+01	2.298847e+01
1.840000e+03	1.880000e+03	6.532230e-03	6.532226e-03	6.532226e-03
1.880000e+03	1.920000e+03	-9.121853e+02	9.121852e+02	9.121852e+02
1.920000e+03	1.960000e+03	-1.731945e-04	1.730531e-04	1.730531e-04
1.960000e+03	2.000000e+03	2.099668e-09	3.675384e-10	3.675384e-10
# END HISTO1D



==> plots/mcatnlo-ewprod/pT_jj.dat <==
# BEGIN PLOT
Legend1YPos=0.92
LegendOnly=EW-NLO-QCD EW-NLO-QCD-EW EW-LO EW-MCNLO-QCD-s-t[Nominal] EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.EW]
DrawOnly=EW-LO EW-NLO-QCD EW-NLO-QCD-EW EW-MCNLO-QCD-s-t[_VarBand] EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.EXPEW] EW-MCNLO-QCD-s[_VarBand] EW-MCNLO-QCDEW-s[ASSOCIATED_CONTRIBUTIONS.EXPEW] EW-MCNLO-QCD-t[_VarBand] EW-MCNLO-QCDEW-t[ASSOCIATED_CONTRIBUTIONS.EXPEW]
RatioPlot4Reference=EW-NLO-QCD
RatioPlot4YMax=1.3999
RatioPlot4YLabel=d$\sigma$/d$\sigma_\text{NLO QCD}$
PlotSize=10,6
RatioPlot=0
Legend1Title=EW production
LogY=1
Legend2YPos=0.25
RatioPlot4DrawOnly=EW-LO EW-NLO-QCD EW-NLO-QCD-EW EW-MCNLO-QCD-s-t[_VarBand] EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.EXPEW] EW-MCNLO-QCD-s[_VarBand] EW-MCNLO-QCDEW-s[ASSOCIATED_CONTRIBUTIONS.EXPEW] EW-MCNLO-QCD-t[_VarBand] EW-MCNLO-QCDEW-t[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Legend2=1
YMin=1e-5
Legend1XPos=0.55
Legend1Only=EW-LO EW-NLO-QCD EW-NLO-QCD-EW
Legend1=1
YMax=2e-2
RatioPlot4YSize=4
Legend2XPos=0.1
Title=$\mathrm{pp}\to \mathrm{e}^+\nu_\mathrm{e}\,\mu^+\nu_\mu\,\mathrm{j}\mathrm{j}$
RatioPlot4=1
XLabel=$p_{\mathrm{T},\mathrm{j}_1\mathrm{j}_2}$ [GeV]
XMax=500.
YLabel=d$\sigma$/d$p_{\mathrm{T},\mathrm{j}_1\mathrm{j}_2}$ [fb/GeV]
RatioPlot4YMin=0.3001
Legend2Only=EW-MCNLO-QCD-s-t[_VarBand] EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Legend=0
# END PLOT

# BEGIN HISTO1D /EW-NLO-QCD
ErrorBandColor=red!60!black
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBreakdown={0: {"": {up: 1.112942427453627e-06, dn: 1.112942427453627e-06}}, 1: {"": {up: 1.799693083278114e-06, dn: 1.799693083278114e-06}}, 2: {"": {up: 2.309901506757462e-06, dn: 2.309901506757462e-06}}, 3: {"": {up: 2.074302533639603e-06, dn: 2.074302533639603e-06}}, 4: {"": {up: 1.465605669813334e-06, dn: 1.465605669813334e-06}}, 5: {"": {up: 9.712743702853825e-07, dn: 9.712743702853825e-07}}, 6: {"": {up: 6.897951671041664e-07, dn: 6.897951671041664e-07}}, 7: {"": {up: 5.467806804000413e-07, dn: 5.467806804000413e-07}}, 8: {"": {up: 4.091357125640771e-07, dn: 4.091357125640771e-07}}, 9: {"": {up: 3.289225619036808e-07, dn: 3.289225619036808e-07}}, 10: {"": {up: 2.617887078693349e-07, dn: 2.617887078693349e-07}}, 11: {"": {up: 2.127980639796019e-07, dn: 2.127980639796019e-07}}, 12: {"": {up: 1.730072192853546e-07, dn: 1.730072192853546e-07}}, 13: {"": {up: 1.43604847700164e-07, dn: 1.43604847700164e-07}}, 14: {"": {up: 1.20599304958472e-07, dn: 1.20599304958472e-07}}, 15: {"": {up: 1.009651018193431e-07, dn: 1.009651018193431e-07}}, 16: {"": {up: 8.58065274333084e-08, dn: 8.58065274333084e-08}}, 17: {"": {up: 7.313851878416542e-08, dn: 7.313851878416542e-08}}, 18: {"": {up: 6.3048016082191e-08, dn: 6.3048016082191e-08}}, 19: {"": {up: 5.332918835021003e-08, dn: 5.332918835021003e-08}}, 20: {"": {up: 4.433522150657754e-08, dn: 4.433522150657754e-08}}, 21: {"": {up: 3.62602535753034e-08, dn: 3.62602535753034e-08}}, 22: {"": {up: 3.026047023228955e-08, dn: 3.026047023228955e-08}}, 23: {"": {up: 2.536614311580573e-08, dn: 2.536614311580573e-08}}, 24: {"": {up: 2.153234505630792e-08, dn: 2.153234505630792e-08}}, 25: {"": {up: 1.797851686738766e-08, dn: 1.797851686738766e-08}}, 26: {"": {up: 1.511215099039903e-08, dn: 1.511215099039903e-08}}, 27: {"": {up: 1.330757795660797e-08, dn: 1.330757795660797e-08}}, 28: {"": {up: 1.107400744748484e-08, dn: 1.107400744748484e-08}}, 29: {"": {up: 9.570586021527401e-09, dn: 9.570586021527401e-09}}, 30: {"": {up: 8.271826775074604e-09, dn: 8.271826775074604e-09}}, 31: {"": {up: 7.150232440191244e-09, dn: 7.150232440191244e-09}}, 32: {"": {up: 5.978714176803114e-09, dn: 5.978714176803114e-09}}, 33: {"": {up: 5.270933437903613e-09, dn: 5.270933437903613e-09}}, 34: {"": {up: 4.421863596181461e-09, dn: 4.421863596181461e-09}}, 35: {"": {up: 3.972144088443985e-09, dn: 3.972144088443985e-09}}, 36: {"": {up: 3.733643499470258e-09, dn: 3.733643499470258e-09}}, 37: {"": {up: 2.90384410800203e-09, dn: 2.90384410800203e-09}}, 38: {"": {up: 2.564716985292833e-09, dn: 2.564716985292833e-09}}, 39: {"": {up: 2.268088066539271e-09, dn: 2.268088066539271e-09}}, 40: {"": {up: 2.061187570893138e-09, dn: 2.061187570893138e-09}}, 41: {"": {up: 1.795558803749179e-09, dn: 1.795558803749179e-09}}, 42: {"": {up: 1.47153478444978e-09, dn: 1.47153478444978e-09}}, 43: {"": {up: 1.303055466385987e-09, dn: 1.303055466385987e-09}}, 44: {"": {up: 1.149151042148973e-09, dn: 1.149151042148973e-09}}, 45: {"": {up: 1.006236892220816e-09, dn: 1.006236892220816e-09}}, 46: {"": {up: 9.073506058767037e-10, dn: 9.073506058767037e-10}}, 47: {"": {up: 8.161078034307674e-10, dn: 8.161078034307674e-10}}, 48: {"": {up: 6.873599336388107e-10, dn: 6.873599336388107e-10}}, 49: {"": {up: 6.480344198084323e-10, dn: 6.480344198084323e-10}}, 50: {"": {up: 5.543399289390435e-10, dn: 5.543399289390435e-10}}, 51: {"": {up: 5.085453983980626e-10, dn: 5.085453983980626e-10}}, 52: {"": {up: 4.891351029145647e-10, dn: 4.891351029145647e-10}}, 53: {"": {up: 3.85970431440543e-10, dn: 3.85970431440543e-10}}, 54: {"": {up: 3.514522111654931e-10, dn: 3.514522111654931e-10}}, 55: {"": {up: 3.122750979813592e-10, dn: 3.122750979813592e-10}}, 56: {"": {up: 2.557258822812433e-10, dn: 2.557258822812433e-10}}, 57: {"": {up: 2.26005211734219e-10, dn: 2.26005211734219e-10}}, 58: {"": {up: 2.128680149005165e-10, dn: 2.128680149005165e-10}}, 59: {"": {up: 2.017953448645525e-10, dn: 2.017953448645525e-10}}, 60: {"": {up: 1.566711635960091e-10, dn: 1.566711635960091e-10}}, 61: {"": {up: 2.615650761695998e-10, dn: 2.615650761695998e-10}}, 62: {"": {up: 1.550938380341446e-10, dn: 1.550938380341446e-10}}, 63: {"": {up: 1.227662760415771e-10, dn: 1.227662760415771e-10}}, 64: {"": {up: 1.087251619502056e-10, dn: 1.087251619502056e-10}}, 65: {"": {up: 9.975569784769309e-11, dn: 9.975569784769309e-11}}, 66: {"": {up: 1.033876403600882e-10, dn: 1.033876403600882e-10}}, 67: {"": {up: 7.479173647553167e-11, dn: 7.479173647553167e-11}}, 68: {"": {up: 6.972543980435434e-11, dn: 6.972543980435434e-11}}, 69: {"": {up: 5.875991568780453e-11, dn: 5.875991568780453e-11}}, 70: {"": {up: 1.914881865490039e-10, dn: 1.914881865490039e-10}}, 71: {"": {up: 4.721705375587662e-11, dn: 4.721705375587662e-11}}, 72: {"": {up: 4.696825330744509e-11, dn: 4.696825330744509e-11}}, 73: {"": {up: 3.995305642158134e-11, dn: 3.995305642158134e-11}}, 74: {"": {up: 3.15400917871433e-11, dn: 3.15400917871433e-11}}, 75: {"": {up: 2.779394061212118e-11, dn: 2.779394061212118e-11}}, 76: {"": {up: 2.852452156817751e-11, dn: 2.852452156817751e-11}}, 77: {"": {up: 2.306114185825636e-11, dn: 2.306114185825636e-11}}, 78: {"": {up: 2.349499347942742e-11, dn: 2.349499347942742e-11}}, 79: {"": {up: 4.294292408228041e-11, dn: 4.294292408228041e-11}}, 80: {"": {up: 1.595943976191207e-11, dn: 1.595943976191207e-11}}, 81: {"": {up: 1.450498730869302e-11, dn: 1.450498730869302e-11}}, 82: {"": {up: 1.32010186932531e-11, dn: 1.32010186932531e-11}}, 83: {"": {up: 1.668842891443496e-11, dn: 1.668842891443496e-11}}, 84: {"": {up: 1.271510474013733e-11, dn: 1.271510474013733e-11}}, 85: {"": {up: 1.261442026029423e-11, dn: 1.261442026029423e-11}}, 86: {"": {up: 1.327583939032378e-11, dn: 1.327583939032378e-11}}, 87: {"": {up: 8.016010193782267e-12, dn: 8.016010193782267e-12}}, 88: {"": {up: 1.006903058803308e-11, dn: 1.006903058803308e-11}}, 89: {"": {up: 8.470722501121148e-12, dn: 8.470722501121148e-12}}, 90: {"": {up: 8.437043362919606e-12, dn: 8.437043362919606e-12}}, 91: {"": {up: 5.673299437749937e-12, dn: 5.673299437749937e-12}}, 92: {"": {up: 9.805367456155499e-12, dn: 9.805367456155499e-12}}, 93: {"": {up: 3.832925872346323e-12, dn: 3.832925872346323e-12}}, 94: {"": {up: 4.155339001242371e-12, dn: 4.155339001242371e-12}}, 95: {"": {up: 3.28752374366726e-12, dn: 3.28752374366726e-12}}, 96: {"": {up: 2.934784523503992e-12, dn: 2.934784523503992e-12}}, 97: {"": {up: 3.826125779715885e-12, dn: 3.826125779715885e-12}}, 98: {"": {up: 2.287154515902679e-12, dn: 2.287154515902679e-12}}, 99: {"": {up: 3.651913520355028e-12, dn: 3.651913520355028e-12}}, 100: {"": {up: 2.111796027454363e-12, dn: 2.111796027454363e-12}}, 101: {"": {up: 1.974412088512261e-12, dn: 1.974412088512261e-12}}, 102: {"": {up: 2.438816985082345e-12, dn: 2.438816985082345e-12}}, 103: {"": {up: 2.479661495859266e-12, dn: 2.479661495859266e-12}}, 104: {"": {up: 1.684371598393561e-12, dn: 1.684371598393561e-12}}, 105: {"": {up: 1.550149160668673e-12, dn: 1.550149160668673e-12}}, 106: {"": {up: 1.745949430482997e-12, dn: 1.745949430482997e-12}}, 107: {"": {up: 1.204503104090891e-12, dn: 1.204503104090891e-12}}, 108: {"": {up: 1.434160839838125e-12, dn: 1.434160839838125e-12}}, 109: {"": {up: 1.147088017462817e-12, dn: 1.147088017462817e-12}}, 110: {"": {up: 5.68269985973973e-13, dn: 5.68269985973973e-13}}, 111: {"": {up: 8.589291177792404e-13, dn: 8.589291177792404e-13}}, 112: {"": {up: 2.241694996565153e-12, dn: 2.241694996565153e-12}}, 113: {"": {up: 6.839657241094804e-13, dn: 6.839657241094804e-13}}, 114: {"": {up: 1.253803430691799e-12, dn: 1.253803430691799e-12}}, 115: {"": {up: 4.817726630417712e-13, dn: 4.817726630417712e-13}}, 116: {"": {up: 6.858745999460025e-13, dn: 6.858745999460025e-13}}, 117: {"": {up: 3.649527725009216e-13, dn: 3.649527725009216e-13}}, 118: {"": {up: 3.447288627057503e-13, dn: 3.447288627057503e-13}}, 119: {"": {up: 2.550382217552695e-13, dn: 2.550382217552695e-13}}, 120: {"": {up: 2.62790594673745e-12, dn: 2.62790594673745e-12}}, 121: {"": {up: 5.567962214712283e-13, dn: 5.567962214712283e-13}}, 122: {"": {up: 4.001360522863259e-13, dn: 4.001360522863259e-13}}, 123: {"": {up: 4.857600098591169e-13, dn: 4.857600098591169e-13}}, 124: {"": {up: 2.758610258822408e-13, dn: 2.758610258822408e-13}}, 125: {"": {up: 6.011487372426429e-13, dn: 6.011487372426429e-13}}, 126: {"": {up: 4.450646882635262e-13, dn: 4.450646882635262e-13}}, 127: {"": {up: 2.999335676008182e-13, dn: 2.999335676008182e-13}}, 128: {"": {up: 3.849529512064529e-13, dn: 3.849529512064529e-13}}, 129: {"": {up: 8.408029396534461e-13, dn: 8.408029396534461e-13}}, 130: {"": {up: 4.344772666910132e-13, dn: 4.344772666910132e-13}}, 131: {"": {up: 5.044875055502204e-14, dn: 5.044875055502204e-14}}, 132: {"": {up: 1.209275926375739e-12, dn: 1.209275926375739e-12}}, 133: {"": {up: 1.923800327726484e-13, dn: 1.923800327726484e-13}}, 134: {"": {up: 4.699259141037689e-14, dn: 4.699259141037689e-14}}, 135: {"": {up: 1.094115415731311e-13, dn: 1.094115415731311e-13}}, 136: {"": {up: 1.295123215183354e-13, dn: 1.295123215183354e-13}}, 137: {"": {up: 2.865630201705313e-14, dn: 2.865630201705313e-14}}, 138: {"": {up: 1.443930665805785e-13, dn: 1.443930665805785e-13}}, 139: {"": {up: 2.515400263306662e-13, dn: 2.515400263306662e-13}}, 140: {"": {up: 6.033082509952672e-14, dn: 6.033082509952672e-14}}, 141: {"": {up: 5.677051096743617e-14, dn: 5.677051096743617e-14}}, 142: {"": {up: 1.417313315796309e-14, dn: 1.417313315796309e-14}}, 143: {"": {up: 1.082083325669151e-13, dn: 1.082083325669151e-13}}, 144: {"": {up: 5.844655440439227e-14, dn: 5.844655440439227e-14}}, 145: {"": {up: 2.337762299412055e-14, dn: 2.337762299412055e-14}}, 146: {"": {up: 4.935718113235365e-15, dn: 4.935718113235365e-15}}, 147: {"": {up: 2.092401794161025e-14, dn: 2.092401794161025e-14}}, 148: {"": {up: 1.027718324045691e-14, dn: 1.027718324045691e-14}}, 149: {"": {up: 2.651713118751436e-14, dn: 2.651713118751436e-14}}, 150: {"": {up: 4.334914914656855e-14, dn: 4.334914914656855e-14}}, 151: {"": {up: 4.115922664613879e-14, dn: 4.115922664613879e-14}}, 152: {"": {up: 1.358735967398357e-14, dn: 1.358735967398357e-14}}, 153: {"": {up: 2.210390752126583e-14, dn: 2.210390752126583e-14}}, 154: {"": {up: 6.90889751132786e-15, dn: 6.90889751132786e-15}}, 155: {"": {up: 8.274628886036268e-15, dn: 8.274628886036268e-15}}, 156: {"": {up: 4.056990158710977e-15, dn: 4.056990158710977e-15}}, 157: {"": {up: 5.059471134591096e-15, dn: 5.059471134591096e-15}}, 158: {"": {up: 1.700593778032743e-15, dn: 1.700593778032743e-15}}, 159: {"": {up: 3.473466231842775e-15, dn: 3.473466231842775e-15}}, 160: {"": {up: 7.998779693826702e-15, dn: 7.998779693826702e-15}}, 161: {"": {up: 1.539644754350678e-14, dn: 1.539644754350678e-14}}, 162: {"": {up: 3.4023983181195e-14, dn: 3.4023983181195e-14}}, 163: {"": {up: 6.30794549245785e-15, dn: 6.30794549245785e-15}}, 164: {"": {up: 6.542063306540973e-16, dn: 6.542063306540973e-16}}, 165: {"": {up: 1.691814878656476e-15, dn: 1.691814878656476e-15}}, 166: {"": {up: 3.58384270275231e-16, dn: 3.58384270275231e-16}}, 167: {"": {up: 3.027606866277082e-15, dn: 3.027606866277082e-15}}, 168: {"": {up: 1.442227532507223e-15, dn: 1.442227532507223e-15}}, 169: {"": {up: 8.132534896122408e-15, dn: 8.132534896122408e-15}}, 170: {"": {up: 6.4479479798995e-15, dn: 6.4479479798995e-15}}, 171: {"": {up: 4.981942772075653e-15, dn: 4.981942772075653e-15}}, 172: {"": {up: 2.507249551278295e-15, dn: 2.507249551278295e-15}}, 173: {"": {up: 5.768327760972926e-15, dn: 5.768327760972926e-15}}, 174: {"": {up: 2.478141068243767e-14, dn: 2.478141068243767e-14}}, 175: {"": {up: 8.46780256922784e-15, dn: 8.46780256922784e-15}}, 176: {"": {up: 2.176411966032905e-16, dn: 2.176411966032905e-16}}, 177: {"": {up: 4.811943053098184e-15, dn: 4.811943053098184e-15}}, 178: {"": {up: 9.019303917081128e-15, dn: 9.019303917081128e-15}}, 179: {"": {up: 1.865111410451629e-15, dn: 1.865111410451629e-15}}, 180: {"": {up: 3.786282623993097e-16, dn: 3.786282623993097e-16}}, 181: {"": {up: 3.183849654435734e-16, dn: 3.183849654435734e-16}}, 182: {"": {up: 2.768965042400462e-16, dn: 2.768965042400462e-16}}, 183: {"": {up: 7.477765085377867e-16, dn: 7.477765085377867e-16}}, 184: {"": {up: 1.156655114079382e-26, dn: 1.156655114079382e-26}}, 185: {"": {up: 4.529976734618392e-18, dn: 4.529976734618392e-18}}, 186: {"": {up: 4.046924735952785e-17, dn: 4.046924735952785e-17}}, 187: {"": {up: 2.077212375229347e-15, dn: 2.077212375229347e-15}}, 188: {"": {up: 4.037857640671774e-17, dn: 4.037857640671774e-17}}, 189: {"": {up: 6.959439074235023e-17, dn: 6.959439074235023e-17}}, 190: {"": {up: 1.049037064427911e-15, dn: 1.049037064427911e-15}}, 191: {"": {up: 1.482985150883993e-16, dn: 1.482985150883993e-16}}, 192: {"": {up: 3.277736628716701e-16, dn: 3.277736628716701e-16}}, 193: {"": {up: 8.945526380445912e-18, dn: 8.945526380445912e-18}}, 194: {"": {up: 5.165646305097344e-16, dn: 5.165646305097344e-16}}, 195: {"": {up: 1.210687773194857e-15, dn: 1.210687773194857e-15}}, 196: {"": {up: 1.312515248295245e-17, dn: 1.312515248295245e-17}}, 197: {"": {up: 9.142206025017867e-17, dn: 9.142206025017867e-17}}, 198: {"": {up: 0, dn: 0}}, 199: {"": {up: 4.388214070451391e-27, dn: 4.388214070451391e-27}}, 200: {"": {up: 3.883945483293187e-30, dn: 3.883945483293187e-30}}, 201: {"": {up: 1.738951112394591e-21, dn: 1.738951112394591e-21}}, 202: {"": {up: 1.535525866195885e-16, dn: 1.535525866195885e-16}}, 203: {"": {up: 3.10667061066684e-27, dn: 3.10667061066684e-27}}, 204: {"": {up: 2.664109696033267e-28, dn: 2.664109696033267e-28}}, 205: {"": {up: 0, dn: 0}}, 206: {"": {up: 3.469264727394622e-16, dn: 3.469264727394622e-16}}, 207: {"": {up: 8.770494661336278e-18, dn: 8.770494661336278e-18}}, 208: {"": {up: 1.271631933948526e-16, dn: 1.271631933948526e-16}}, 209: {"": {up: 2.62098031539494e-16, dn: 2.62098031539494e-16}}, 210: {"": {up: 0, dn: 0}}, 211: {"": {up: 1.886800622497188e-18, dn: 1.886800622497188e-18}}, 212: {"": {up: 2.583753266000199e-27, dn: 2.583753266000199e-27}}, 213: {"": {up: 3.218762162788661e-18, dn: 3.218762162788661e-18}}, 214: {"": {up: 0, dn: 0}}, 215: {"": {up: 0, dn: 0}}, 216: {"": {up: 0, dn: 0}}, 217: {"": {up: 1.295458881263969e-18, dn: 1.295458881263969e-18}}, 218: {"": {up: 4.700770512804973e-18, dn: 4.700770512804973e-18}}, 219: {"": {up: 0, dn: 0}}, 220: {"": {up: 4.346893964954492e-25, dn: 4.346893964954492e-25}}, 221: {"": {up: 1.008151810932924e-25, dn: 1.008151810932924e-25}}, 222: {"": {up: 0, dn: 0}}, 223: {"": {up: 0, dn: 0}}, 224: {"": {up: 2.141061602863727e-18, dn: 2.141061602863727e-18}}, 225: {"": {up: 6.700672794274854e-29, dn: 6.700672794274854e-29}}, 226: {"": {up: 2.976459481080513e-27, dn: 2.976459481080513e-27}}, 227: {"": {up: 0, dn: 0}}, 228: {"": {up: 1.176468808302316e-27, dn: 1.176468808302316e-27}}, 229: {"": {up: 9.823012631776036e-18, dn: 9.823012631776036e-18}}, 230: {"": {up: 0, dn: 0}}, 231: {"": {up: 9.500606043164176e-18, dn: 9.500606043164176e-18}}, 232: {"": {up: 0, dn: 0}}, 233: {"": {up: 3.617945714176468e-18, dn: 3.617945714176468e-18}}, 234: {"": {up: 1.200488241137812e-19, dn: 1.200488241137812e-19}}, 235: {"": {up: 1.590152289041158e-25, dn: 1.590152289041158e-25}}, 236: {"": {up: 0, dn: 0}}, 237: {"": {up: 0, dn: 0}}, 238: {"": {up: 4.899392153601664e-19, dn: 4.899392153601664e-19}}, 239: {"": {up: 0, dn: 0}}, 240: {"": {up: 0, dn: 0}}, 241: {"": {up: 0, dn: 0}}, 242: {"": {up: 1.171574494423093e-28, dn: 1.171574494423093e-28}}, 243: {"": {up: 2.564800073443781e-26, dn: 2.564800073443781e-26}}, 244: {"": {up: 0, dn: 0}}, 245: {"": {up: 0, dn: 0}}, 246: {"": {up: 1.147293456227299e-18, dn: 1.147293456227299e-18}}, 247: {"": {up: 0, dn: 0}}, 248: {"": {up: 4.300407067857802e-31, dn: 4.300407067857802e-31}}, 249: {"": {up: 0, dn: 0}}, 250: {"": {up: 0, dn: 0}}, 251: {"": {up: 0, dn: 0}}, 252: {"": {up: 0, dn: 0}}, 253: {"": {up: 0, dn: 0}}, 254: {"": {up: 0, dn: 0}}, 255: {"": {up: 0, dn: 0}}, 256: {"": {up: 0, dn: 0}}, 257: {"": {up: 0, dn: 0}}, 258: {"": {up: 0, dn: 0}}, 259: {"": {up: 0, dn: 0}}, 260: {"": {up: 0, dn: 0}}, 261: {"": {up: 0, dn: 0}}, 262: {"": {up: 0, dn: 0}}, 263: {"": {up: 0, dn: 0}}, 264: {"": {up: 0, dn: 0}}, 265: {"": {up: 3.141466957100941e-20, dn: 3.141466957100941e-20}}, 266: {"": {up: 0, dn: 0}}, 267: {"": {up: 0, dn: 0}}, 268: {"": {up: 0, dn: 0}}, 269: {"": {up: 0, dn: 0}}, 270: {"": {up: 0, dn: 0}}, 271: {"": {up: 0, dn: 0}}, 272: {"": {up: 0, dn: 0}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 0, dn: 0}}, 276: {"": {up: 0, dn: 0}}, 277: {"": {up: 0, dn: 0}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 0, dn: 0}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 0, dn: 0}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 0, dn: 0}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 0, dn: 0}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}}
ErrorTubeLineColor=black
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-NLO-QCD
Path=EW-NLO-QCD
Title=NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	4.024918e-03	2.117970e-05	2.117970e-05
2.000000e+01	4.000000e+01	8.254365e-03	3.079343e-05	3.079343e-05
4.000000e+01	6.000000e+01	9.321160e-03	4.135548e-05	4.135548e-05
6.000000e+01	8.000000e+01	7.861392e-03	2.706534e-05	2.706534e-05
8.000000e+01	1.000000e+02	6.221932e-03	2.218714e-05	2.218714e-05
1.000000e+02	1.200000e+02	4.660613e-03	1.482562e-05	1.482562e-05
1.200000e+02	1.400000e+02	3.420669e-03	9.771291e-06	9.771291e-06
1.400000e+02	1.600000e+02	2.534157e-03	6.926755e-06	6.926755e-06
1.600000e+02	1.800000e+02	1.884983e-03	5.588463e-06	5.588463e-06
1.800000e+02	2.000000e+02	1.416273e-03	5.002355e-06	5.002355e-06
2.000000e+02	2.200000e+02	1.082474e-03	3.946254e-06	3.946254e-06
2.200000e+02	2.400000e+02	8.349161e-04	3.124896e-06	3.124896e-06
2.400000e+02	2.600000e+02	6.524510e-04	2.656276e-06	2.656276e-06
2.600000e+02	2.800000e+02	5.081537e-04	2.222483e-06	2.222483e-06
2.800000e+02	3.000000e+02	4.058391e-04	1.794786e-06	1.794786e-06
3.000000e+02	3.200000e+02	3.196668e-04	1.598678e-06	1.598678e-06
3.200000e+02	3.400000e+02	2.574161e-04	1.498478e-06	1.498478e-06
3.400000e+02	3.600000e+02	2.039166e-04	1.152692e-06	1.152692e-06
3.600000e+02	3.800000e+02	1.622487e-04	1.062953e-06	1.062953e-06
3.800000e+02	4.000000e+02	1.248304e-04	8.943317e-07	8.943317e-07
4.000000e+02	4.200000e+02	8.982277e-05	8.231350e-07	8.231350e-07
4.200000e+02	4.400000e+02	6.627221e-05	6.629997e-07	6.629997e-07
4.400000e+02	4.600000e+02	4.999707e-05	5.679244e-07	5.679244e-07
4.600000e+02	4.800000e+02	3.771808e-05	5.678602e-07	5.678602e-07
4.800000e+02	5.000000e+02	3.081935e-05	5.408987e-07	5.408987e-07
5.000000e+02	5.200000e+02	2.390466e-05	3.744778e-07	3.744778e-07
5.200000e+02	5.400000e+02	1.848388e-05	3.377394e-07	3.377394e-07
5.400000e+02	5.600000e+02	1.501146e-05	2.777373e-07	2.777373e-07
5.600000e+02	5.800000e+02	1.216396e-05	2.294132e-07	2.294132e-07
5.800000e+02	6.000000e+02	9.904745e-06	2.566536e-07	2.566536e-07
6.000000e+02	6.200000e+02	7.666893e-06	1.761177e-07	1.761177e-07
6.200000e+02	6.400000e+02	5.953207e-06	1.514282e-07	1.514282e-07
6.400000e+02	6.600000e+02	4.979374e-06	1.417882e-07	1.417882e-07
6.600000e+02	6.800000e+02	4.043675e-06	1.272382e-07	1.272382e-07
6.800000e+02	7.000000e+02	3.503566e-06	1.066531e-07	1.066531e-07
7.000000e+02	7.200000e+02	2.879940e-06	1.337374e-07	1.337374e-07
7.200000e+02	7.400000e+02	2.120149e-06	7.740962e-08	7.740962e-08
7.400000e+02	7.600000e+02	1.852108e-06	8.016485e-08	8.016485e-08
7.600000e+02	7.800000e+02	1.359100e-06	5.905647e-08	5.905647e-08
7.800000e+02	8.000000e+02	1.070051e-06	4.740807e-08	4.740807e-08
8.000000e+02	8.200000e+02	9.520689e-07	4.435818e-08	4.435818e-08
8.200000e+02	8.400000e+02	6.782747e-07	3.404349e-08	3.404349e-08
8.400000e+02	8.600000e+02	5.963380e-07	3.452819e-08	3.452819e-08
8.600000e+02	8.800000e+02	5.320765e-07	3.225935e-08	3.225935e-08
8.800000e+02	9.000000e+02	4.823520e-07	3.471014e-08	3.471014e-08
9.000000e+02	9.200000e+02	3.296239e-07	2.725469e-08	2.725469e-08
9.200000e+02	9.400000e+02	3.483538e-07	2.680637e-08	2.680637e-08
9.400000e+02	9.600000e+02	2.436832e-07	2.016504e-08	2.016504e-08
9.600000e+02	9.800000e+02	2.493741e-07	1.995923e-08	1.995923e-08
9.800000e+02	1.000000e+03	1.483958e-07	1.325980e-08	1.325980e-08
1.000000e+03	1.020000e+03	1.847891e-07	2.316009e-08	2.316009e-08
1.020000e+03	1.040000e+03	1.338433e-07	1.537707e-08	1.537707e-08
1.040000e+03	1.060000e+03	1.092134e-07	1.249213e-08	1.249213e-08
1.060000e+03	1.080000e+03	1.057360e-07	1.071438e-08	1.071438e-08
1.080000e+03	1.100000e+03	7.930601e-08	9.241925e-09	9.241925e-09
1.100000e+03	1.120000e+03	6.539371e-08	8.473359e-09	8.473359e-09
1.120000e+03	1.140000e+03	7.675620e-08	1.244932e-08	1.244932e-08
1.140000e+03	1.160000e+03	5.272862e-08	7.411863e-09	7.411863e-09
1.160000e+03	1.180000e+03	4.845532e-08	8.190725e-09	8.190725e-09
1.180000e+03	1.200000e+03	3.570220e-08	4.217769e-09	4.217769e-09
1.200000e+03	1.220000e+03	2.846608e-08	4.168661e-09	4.168661e-09
1.220000e+03	1.240000e+03	3.609394e-08	5.343943e-09	5.343943e-09
1.240000e+03	1.260000e+03	2.260748e-08	3.760137e-09	3.760137e-09
1.260000e+03	1.280000e+03	2.221336e-08	3.886110e-09	3.886110e-09
1.280000e+03	1.300000e+03	1.621353e-08	2.962098e-09	2.962098e-09
1.300000e+03	1.320000e+03	2.044932e-08	3.425188e-09	3.425188e-09
1.320000e+03	1.340000e+03	1.284576e-08	2.695554e-09	2.695554e-09
1.340000e+03	1.360000e+03	9.043129e-09	2.232378e-09	2.232378e-09
1.360000e+03	1.380000e+03	1.063066e-08	1.757197e-09	1.757197e-09
1.380000e+03	1.400000e+03	9.423542e-09	1.678945e-09	1.678945e-09
1.400000e+03	1.420000e+03	5.972994e-09	1.204672e-09	1.204672e-09
1.420000e+03	1.440000e+03	7.474350e-09	1.974078e-09	1.974078e-09
1.440000e+03	1.460000e+03	8.268971e-09	1.505894e-09	1.505894e-09
1.460000e+03	1.480000e+03	3.674183e-09	6.578023e-10	6.578023e-10
1.480000e+03	1.500000e+03	3.775664e-09	6.222053e-10	6.222053e-10
1.500000e+03	1.520000e+03	3.765053e-09	7.495552e-10	7.495552e-10
1.520000e+03	1.540000e+03	2.732495e-09	7.064129e-10	7.064129e-10
1.540000e+03	1.560000e+03	2.923614e-09	8.438946e-10	8.438946e-10
1.560000e+03	1.580000e+03	2.631124e-09	6.662790e-10	6.662790e-10
1.580000e+03	1.600000e+03	2.045977e-09	6.870817e-10	6.870817e-10
1.600000e+03	1.620000e+03	1.266309e-09	2.933457e-10	2.933457e-10
1.620000e+03	1.640000e+03	1.577710e-09	4.150036e-10	4.150036e-10
1.640000e+03	1.660000e+03	2.090240e-09	8.716206e-10	8.716206e-10
1.660000e+03	1.680000e+03	7.404010e-10	2.994608e-10	2.994608e-10
1.680000e+03	1.700000e+03	1.731604e-09	6.696295e-10	6.696295e-10
1.700000e+03	1.720000e+03	1.089575e-09	4.501803e-10	4.501803e-10
1.720000e+03	1.740000e+03	7.997975e-10	2.801245e-10	2.801245e-10
1.740000e+03	1.760000e+03	5.533440e-10	1.800442e-10	1.800442e-10
1.760000e+03	1.780000e+03	8.983190e-10	4.980895e-10	4.980895e-10
1.780000e+03	1.800000e+03	3.591022e-10	1.152506e-10	1.152506e-10
1.800000e+03	1.820000e+03	8.828284e-10	2.982400e-10	2.982400e-10
1.820000e+03	1.840000e+03	2.474770e-10	7.094874e-11	7.094874e-11
1.840000e+03	1.860000e+03	4.964425e-10	2.676993e-10	2.676993e-10
1.860000e+03	1.880000e+03	9.827716e-11	1.258768e-10	1.258768e-10
1.880000e+03	1.900000e+03	5.538138e-10	1.704221e-10	1.704221e-10
1.900000e+03	1.920000e+03	4.906317e-10	3.193519e-10	3.193519e-10
1.920000e+03	1.940000e+03	4.020322e-10	1.490366e-10	1.490366e-10
1.940000e+03	1.960000e+03	2.157777e-10	1.087784e-10	1.087784e-10
1.960000e+03	1.980000e+03	1.985125e-10	1.134318e-10	1.134318e-10
1.980000e+03	2.000000e+03	1.205750e-11	1.085508e-10	1.085508e-10
2.000000e+03	2.020000e+03	1.622721e-10	7.662747e-11	7.662747e-11
2.020000e+03	2.040000e+03	1.810276e-11	6.988584e-11	6.988584e-11
2.040000e+03	2.060000e+03	1.979760e-10	1.030332e-10	1.030332e-10
2.060000e+03	2.080000e+03	1.323395e-10	8.809603e-11	8.809603e-11
2.080000e+03	2.100000e+03	1.803359e-10	7.743784e-11	7.743784e-11
2.100000e+03	2.120000e+03	1.259021e-10	3.947334e-11	3.947334e-11
2.120000e+03	2.140000e+03	7.575490e-11	2.839046e-11	2.839046e-11
2.140000e+03	2.160000e+03	2.075683e-10	1.415505e-10	1.415505e-10
2.160000e+03	2.180000e+03	5.587899e-11	3.002839e-11	3.002839e-11
2.180000e+03	2.200000e+03	4.785280e-11	1.597775e-11	1.597775e-11
2.200000e+03	2.220000e+03	1.185150e-12	1.168582e-11	1.168582e-11
2.220000e+03	2.240000e+03	2.927348e-11	1.170591e-11	1.170591e-11
2.240000e+03	2.260000e+03	3.113479e-11	2.153933e-11	2.153933e-11
2.260000e+03	2.280000e+03	4.036025e-11	1.580081e-11	1.580081e-11
2.280000e+03	2.300000e+03	2.704222e-11	2.080715e-11	2.080715e-11
2.300000e+03	2.320000e+03	5.762319e-11	2.428118e-11	2.428118e-11
2.320000e+03	2.340000e+03	1.031906e-10	9.134616e-11	9.134616e-11
2.340000e+03	2.360000e+03	6.845323e-11	3.534213e-11	3.534213e-11
2.360000e+03	2.380000e+03	4.512208e-11	2.688023e-11	2.688023e-11
2.380000e+03	2.400000e+03	5.046857e-12	2.641702e-12	2.641702e-12
2.400000e+03	2.420000e+03	5.786993e-11	4.405132e-11	4.405132e-11
2.420000e+03	2.440000e+03	6.831530e-12	8.898781e-12	8.898781e-12
2.440000e+03	2.460000e+03	2.004036e-11	8.884466e-12	8.884466e-12
2.460000e+03	2.480000e+03	1.139048e-11	6.337203e-12	6.337203e-12
2.480000e+03	2.500000e+03	3.244384e-11	2.378957e-11	2.378957e-11
2.500000e+03	2.520000e+03	9.257370e-12	1.306370e-11	1.306370e-11
2.520000e+03	2.540000e+03	2.043622e-11	1.251184e-11	1.251184e-11
2.540000e+03	2.560000e+03	1.111684e-12	1.951254e-12	1.951254e-12
2.560000e+03	2.580000e+03	4.007698e-11	3.008232e-11	3.008232e-11
2.580000e+03	2.600000e+03	-7.708760e-12	1.579673e-11	1.579673e-11
2.600000e+03	2.620000e+03	1.646870e-11	7.308594e-12	7.308594e-12
2.620000e+03	2.640000e+03	3.071279e-12	2.590294e-12	2.590294e-12
2.640000e+03	2.660000e+03	4.012149e-12	1.713641e-12	1.713641e-12
2.660000e+03	2.680000e+03	1.313037e-11	1.097259e-11	1.097259e-11
2.680000e+03	2.700000e+03	-4.907100e-13	9.281772e-13	9.281772e-13
2.700000e+03	2.720000e+03	6.884781e-12	3.841739e-12	3.841739e-12
2.720000e+03	2.740000e+03	1.146105e-11	9.674300e-12	9.674300e-12
2.740000e+03	2.760000e+03	2.793511e-12	1.919725e-12	1.919725e-12
2.760000e+03	2.780000e+03	4.509925e-12	3.018060e-12	3.018060e-12
2.780000e+03	2.800000e+03	2.273411e-13	1.426675e-12	1.426675e-12
2.800000e+03	2.820000e+03	9.386934e-14	4.264375e-13	4.264375e-13
2.820000e+03	2.840000e+03	1.039038e-12	4.753058e-13	4.753058e-13
2.840000e+03	2.860000e+03	5.854125e-12	4.695613e-12	4.695613e-12
2.860000e+03	2.880000e+03	5.492941e-12	5.099402e-12	5.099402e-12
2.880000e+03	2.900000e+03	2.835844e-13	1.252066e-13	1.252066e-13
2.900000e+03	2.920000e+03	-4.214799e-13	4.286472e-13	4.286472e-13
2.920000e+03	2.940000e+03	5.782624e-13	4.302439e-13	4.302439e-13
2.940000e+03	2.960000e+03	-2.071659e-13	4.588771e-13	4.588771e-13
2.960000e+03	2.980000e+03	5.277190e-13	3.266204e-13	3.266204e-13
2.980000e+03	3.000000e+03	1.731148e-12	1.562350e-12	1.562350e-12
3.000000e+03	3.020000e+03	1.002166e-13	8.972320e-14	8.972320e-14
3.020000e+03	3.040000e+03	4.857621e-13	2.134327e-13	2.134327e-13
3.040000e+03	3.060000e+03	7.111100e-12	4.639655e-12	4.639655e-12
3.060000e+03	3.080000e+03	5.181491e-13	2.790504e-13	2.790504e-13
3.080000e+03	3.100000e+03	9.831113e-13	8.709585e-13	8.709585e-13
3.100000e+03	3.120000e+03	4.803299e-15	5.067371e-14	5.067371e-14
3.120000e+03	3.140000e+03	2.393848e-13	1.394270e-13	1.394270e-13
3.140000e+03	3.160000e+03	1.758773e-12	1.792929e-12	1.792929e-12
3.160000e+03	3.180000e+03	-3.818905e-14	1.829009e-13	1.829009e-13
3.180000e+03	3.200000e+03	5.370374e-13	3.546530e-13	3.546530e-13
3.200000e+03	3.220000e+03	1.435695e-13	1.699909e-13	1.699909e-13
3.220000e+03	3.240000e+03	4.471183e-13	2.326320e-13	2.326320e-13
3.240000e+03	3.260000e+03	8.198006e-14	4.832283e-14	4.832283e-14
3.260000e+03	3.280000e+03	1.090060e-13	8.689368e-14	8.689368e-14
3.280000e+03	3.300000e+03	2.205923e-14	1.159467e-13	1.159467e-13
3.300000e+03	3.320000e+03	1.346469e-14	2.120755e-14	2.120755e-14
3.320000e+03	3.340000e+03	-4.432092e-15	5.274161e-15	5.274161e-15
3.340000e+03	3.360000e+03	2.782131e-14	4.664691e-14	4.664691e-14
3.360000e+03	3.380000e+03	-9.416976e-13	1.014402e-12	1.014402e-12
3.380000e+03	3.400000e+03	9.783408e-13	6.621815e-13	6.621815e-13
3.400000e+03	3.420000e+03	-5.695391e-13	6.590946e-13	6.590946e-13
3.420000e+03	3.440000e+03	6.849465e-13	6.562365e-13	6.562365e-13
3.440000e+03	3.460000e+03	-2.883249e-13	2.842186e-13	2.842186e-13
3.460000e+03	3.480000e+03	2.811425e-13	2.743094e-13	2.743094e-13
3.480000e+03	3.500000e+03	3.798915e-14	2.585659e-14	2.585659e-14
3.500000e+03	3.520000e+03	2.477631e-14	1.304319e-14	1.304319e-14
3.520000e+03	3.540000e+03	-1.722911e-15	3.729636e-14	3.729636e-14
3.540000e+03	3.560000e+03	-4.671099e-14	5.163599e-14	5.163599e-14
3.560000e+03	3.580000e+03	3.855320e-14	1.957279e-14	1.957279e-14
3.580000e+03	3.600000e+03	-2.356643e-15	8.320532e-15	8.320532e-15
3.600000e+03	3.620000e+03	-9.208454e-16	1.144577e-15	1.144577e-15
3.620000e+03	3.640000e+03	4.673404e-15	3.185922e-15	3.185922e-15
3.640000e+03	3.660000e+03	1.969498e-14	1.796857e-14	1.796857e-14
3.660000e+03	3.680000e+03	8.615399e-15	6.207391e-15	6.207391e-15
3.680000e+03	3.700000e+03	4.679787e-16	3.456909e-16	3.456909e-16
3.700000e+03	3.720000e+03	2.330306e-15	2.168346e-15	2.168346e-15
3.720000e+03	3.740000e+03	-3.069325e-14	3.153617e-14	3.153617e-14
3.740000e+03	3.760000e+03	-5.999480e-16	5.592514e-15	5.592514e-15
3.760000e+03	3.780000e+03	2.552284e-14	2.191735e-14	2.191735e-14
3.780000e+03	3.800000e+03	6.129429e-16	9.137260e-16	9.137260e-16
3.800000e+03	3.820000e+03	1.173191e-15	1.061337e-15	1.061337e-15
3.820000e+03	3.840000e+03	1.788304e-16	1.516653e-16	1.516653e-16
3.840000e+03	3.860000e+03	-1.392246e-15	1.654962e-15	1.654962e-15
3.860000e+03	3.880000e+03	1.183657e-14	1.175133e-14	1.175133e-14
3.880000e+03	3.900000e+03	-7.516589e-15	1.185366e-14	1.185366e-14
3.900000e+03	3.920000e+03	-5.457639e-15	5.229427e-15	5.229427e-15
3.920000e+03	3.940000e+03	2.791558e-15	2.731508e-15	2.731508e-15
3.940000e+03	3.960000e+03	1.061027e-14	1.045582e-14	1.045582e-14
3.960000e+03	3.980000e+03	3.237193e-13	3.237717e-13	3.237717e-13
3.980000e+03	4.000000e+03	9.287179e-16	5.631595e-16	5.631595e-16
4.000000e+03	4.020000e+03	1.166825e-14	1.166031e-14	1.166031e-14
4.020000e+03	4.040000e+03	-2.193451e-17	8.441893e-17	8.441893e-17
4.040000e+03	4.060000e+03	1.468393e-16	1.536279e-16	1.536279e-16
4.060000e+03	4.080000e+03	-1.038415e-17	1.063194e-17	1.063194e-17
4.080000e+03	4.100000e+03	-3.581864e-17	5.016825e-17	5.016825e-17
4.100000e+03	4.120000e+03	-8.006918e-17	5.564730e-17	5.564730e-17
4.120000e+03	4.140000e+03	2.193369e-16	3.675388e-16	3.675388e-16
4.140000e+03	4.160000e+03	-7.254525e-18	1.441446e-17	1.441446e-17
4.160000e+03	4.180000e+03	1.675483e-14	1.665605e-14	1.665605e-14
4.180000e+03	4.200000e+03	5.697042e-16	4.326466e-16	4.326466e-16
4.200000e+03	4.220000e+03	-7.861386e-15	7.861663e-15	7.861663e-15
4.220000e+03	4.240000e+03	3.387630e-15	3.556665e-15	3.556665e-15
4.240000e+03	4.260000e+03	-7.403048e-16	7.321978e-16	7.321978e-16
4.260000e+03	4.280000e+03	2.940370e-18	4.661941e-18	4.661941e-18
4.280000e+03	4.300000e+03	1.596738e-17	1.738849e-17	1.738849e-17
4.300000e+03	4.320000e+03	-3.139039e-15	3.139285e-15	3.139285e-15
4.320000e+03	4.340000e+03	8.834504e-20	7.536249e-20	7.536249e-20
4.340000e+03	4.360000e+03	1.461225e-15	1.433516e-15	1.433516e-15
4.360000e+03	4.380000e+03	1.808292e-16	1.800065e-16	1.800065e-16
4.380000e+03	4.400000e+03	-6.007071e-16	6.007845e-16	6.007845e-16
4.400000e+03	4.420000e+03	2.544685e-19	5.578980e-19	5.578980e-19
4.420000e+03	4.440000e+03	-1.174159e-19	1.150674e-19	1.150674e-19
4.440000e+03	4.460000e+03	-7.599042e-21	5.840650e-20	5.840650e-20
4.460000e+03	4.480000e+03	1.041912e-16	1.064034e-16	1.064034e-16
4.480000e+03	4.500000e+03	-9.643337e-17	9.971394e-17	9.971394e-17
4.500000e+03	4.520000e+03	1.926982e-18	1.926981e-18	1.926981e-18
4.520000e+03	4.540000e+03	2.915046e-19	2.915546e-19	2.915546e-19
4.540000e+03	4.560000e+03	3.112089e-18	4.289566e-18	4.289566e-18
4.560000e+03	4.580000e+03	2.833290e-17	1.336934e-16	1.336934e-16
4.580000e+03	4.600000e+03	2.923901e-16	2.826961e-16	2.826961e-16
4.600000e+03	4.620000e+03	3.755104e-22	3.685110e-22	3.685110e-22
4.620000e+03	4.640000e+03	5.645485e-18	1.024434e-17	1.024434e-17
4.640000e+03	4.660000e+03	2.018391e-20	3.193969e-20	3.193969e-20
4.660000e+03	4.680000e+03	3.889327e-18	3.627392e-18	3.627392e-18
4.680000e+03	4.700000e+03	4.173559e-16	4.170717e-16	4.170717e-16
4.700000e+03	4.720000e+03	3.799174e-16	3.640035e-16	3.640035e-16
4.720000e+03	4.740000e+03	-3.740941e-17	3.748911e-17	3.748911e-17
4.740000e+03	4.760000e+03	-1.778435e-20	2.077591e-20	2.077591e-20
4.760000e+03	4.780000e+03	5.070315e-19	4.903093e-19	4.903093e-19
4.780000e+03	4.800000e+03	-3.964655e-19	3.291864e-19	3.291864e-19
4.800000e+03	4.820000e+03	-1.035946e-19	1.035946e-19	1.035946e-19
4.820000e+03	4.840000e+03	3.299722e-26	3.299722e-26	3.299722e-26
4.840000e+03	4.860000e+03	-1.829181e-24	1.985894e-24	1.985894e-24
4.860000e+03	4.880000e+03	3.175729e-25	2.930495e-25	2.930495e-25
4.880000e+03	4.900000e+03	7.110244e-25	7.102330e-25	7.102330e-25
4.900000e+03	4.920000e+03	1.194148e-18	9.140264e-19	9.140264e-19
4.920000e+03	4.940000e+03	1.155782e-18	1.147294e-18	1.147294e-18
4.940000e+03	4.960000e+03	-6.903824e-20	6.903824e-20	6.903824e-20
4.960000e+03	4.980000e+03	7.484509e-29	6.426293e-29	6.426293e-29
4.980000e+03	5.000000e+03	2.947888e-27	2.947888e-27	2.947888e-27
5.000000e+03	5.020000e+03	7.438887e-23	7.438887e-23	7.438887e-23
5.020000e+03	5.040000e+03	-8.395989e-25	8.884851e-25	8.884851e-25
5.040000e+03	5.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+03	5.080000e+03	5.201731e-22	5.202494e-22	5.202494e-22
5.080000e+03	5.100000e+03	-1.215425e-20	1.215425e-20	1.215425e-20
5.100000e+03	5.120000e+03	1.425892e-18	1.425892e-18	1.425892e-18
5.120000e+03	5.140000e+03	-4.383439e-21	4.383439e-21	4.383439e-21
5.140000e+03	5.160000e+03	-3.909473e-24	3.909473e-24	3.909473e-24
5.160000e+03	5.180000e+03	-2.521645e-21	2.521645e-21	2.521645e-21
5.180000e+03	5.200000e+03	1.980736e-21	1.980736e-21	1.980736e-21
5.200000e+03	5.220000e+03	5.833624e-19	5.833624e-19	5.833624e-19
5.220000e+03	5.240000e+03	-3.781578e-20	3.781578e-20	3.781578e-20
5.240000e+03	5.260000e+03	8.125876e-19	8.114785e-19	8.114785e-19
5.260000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.300000e+03	5.539095e-19	5.539095e-19	5.539095e-19
5.300000e+03	5.320000e+03	-3.141467e-20	3.141467e-20	3.141467e-20
5.320000e+03	5.340000e+03	-1.120138e-20	1.120138e-20	1.120138e-20
5.340000e+03	5.360000e+03	-7.210580e-21	9.687752e-21	9.687752e-21
5.360000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+03	5.440000e+03	-1.691126e-20	1.691126e-20	1.691126e-20
5.440000e+03	5.460000e+03	1.787004e-28	1.787004e-28	1.787004e-28
5.460000e+03	5.480000e+03	-6.311606e-30	6.311606e-30	6.311606e-30
5.480000e+03	5.500000e+03	4.704480e-19	4.704480e-19	4.704480e-19
5.500000e+03	5.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.560000e+03	-8.006821e-28	8.006821e-28	8.006821e-28
5.560000e+03	5.580000e+03	1.237368e-20	1.237368e-20	1.237368e-20
5.580000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.680000e+03	-1.680582e-22	1.680582e-22	1.680582e-22
5.680000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.740000e+03	5.371247e-32	5.371247e-32	5.371247e-32
5.740000e+03	5.760000e+03	-1.192673e-21	1.192673e-21	1.192673e-21
5.760000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.820000e+03	8.974517e-28	8.974517e-28	8.974517e-28
5.820000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.860000e+03	1.476407e-27	1.476407e-27	1.476407e-27
5.860000e+03	5.880000e+03	-9.011771e-25	9.011771e-25	9.011771e-25
5.880000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.060000e+03	1.888347e-29	1.888347e-29	1.888347e-29
6.060000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+03	8.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+03	8.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+03	8.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+03	8.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+03	8.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+03	8.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+03	8.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+03	8.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+03	8.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+03	8.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+03	8.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+03	8.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+03	8.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+03	8.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+03	8.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+03	8.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+03	8.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+03	8.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+03	8.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+03	8.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+03	8.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+03	8.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+03	8.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+03	8.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+03	8.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+03	8.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+03	8.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+03	8.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+03	8.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+03	8.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+03	8.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+03	8.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+03	8.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+03	8.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+03	8.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+03	8.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+03	8.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+03	8.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+03	8.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+03	8.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+03	8.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+03	8.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+03	8.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+03	8.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+03	8.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+03	8.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+03	8.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+03	8.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+03	8.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+03	9.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+03	9.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+03	9.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+03	9.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+03	9.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+03	9.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+03	9.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+03	9.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+03	9.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+03	9.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+03	9.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+03	9.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+03	9.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+03	9.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+03	9.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+03	9.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+03	9.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+03	9.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+03	9.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+03	9.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+03	9.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+03	9.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+03	9.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+03	9.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+03	9.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+03	9.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+03	9.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+03	9.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+03	9.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+03	9.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+03	9.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+03	9.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+03	9.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+03	9.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+03	9.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+03	9.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+03	9.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+03	9.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+03	9.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+03	9.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+03	9.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+03	9.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+03	9.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+03	9.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+03	9.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+03	9.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+03	9.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+03	9.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.002000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+04	1.004000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+04	1.006000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+04	1.008000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+04	1.010000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+04	1.012000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+04	1.014000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+04	1.016000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+04	1.018000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.022000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+04	1.024000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+04	1.026000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+04	1.028000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+04	1.030000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+04	1.032000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+04	1.034000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+04	1.036000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+04	1.038000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.042000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+04	1.044000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+04	1.046000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+04	1.048000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+04	1.050000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+04	1.052000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+04	1.054000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+04	1.056000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+04	1.058000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.062000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+04	1.064000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+04	1.066000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+04	1.068000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+04	1.070000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+04	1.072000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+04	1.074000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+04	1.076000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+04	1.078000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.082000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+04	1.084000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+04	1.086000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+04	1.088000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+04	1.090000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+04	1.092000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+04	1.094000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+04	1.096000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+04	1.098000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.102000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+04	1.104000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+04	1.106000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+04	1.108000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+04	1.110000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+04	1.112000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+04	1.114000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+04	1.116000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+04	1.118000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.122000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+04	1.124000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+04	1.126000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+04	1.128000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+04	1.130000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+04	1.132000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+04	1.134000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+04	1.136000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+04	1.138000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.142000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.146000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.150000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+04	1.152000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+04	1.154000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+04	1.156000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+04	1.158000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.162000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+04	1.164000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+04	1.166000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+04	1.168000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+04	1.170000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.174000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+04	1.176000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+04	1.178000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.182000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+04	1.184000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+04	1.186000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.190000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+04	1.192000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+04	1.194000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.198000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.202000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.206000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.210000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.214000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.218000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.222000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.226000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.230000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.234000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.238000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.242000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.246000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.250000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.254000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.258000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.262000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.266000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.270000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.274000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.278000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.282000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.286000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.290000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.294000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.298000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EW-NLO-QCD-EW
ErrorBands=0
ErrorBars=0
ErrorTubes=0
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-NLO-QCD-EW
Path=EW-NLO-QCD-EW
Title=NLO QCD+EW
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.984998e-03	4.092029e-03	4.092029e-03
2.000000e+01	4.000000e+01	8.100935e-03	8.246157e-03	8.246157e-03
4.000000e+01	6.000000e+01	9.090320e-03	9.256080e-03	9.256080e-03
6.000000e+01	8.000000e+01	7.614894e-03	7.823335e-03	7.823335e-03
8.000000e+01	1.000000e+02	6.040117e-03	6.239424e-03	6.239424e-03
1.000000e+02	1.200000e+02	4.509641e-03	4.652568e-03	4.652568e-03
1.200000e+02	1.400000e+02	3.281412e-03	3.395030e-03	3.395030e-03
1.400000e+02	1.600000e+02	2.414764e-03	2.508433e-03	2.508433e-03
1.600000e+02	1.800000e+02	1.803532e-03	1.881720e-03	1.881720e-03
1.800000e+02	2.000000e+02	1.343155e-03	1.406534e-03	1.406534e-03
2.000000e+02	2.200000e+02	1.019649e-03	1.071014e-03	1.071014e-03
2.200000e+02	2.400000e+02	7.870373e-04	8.281590e-04	8.281590e-04
2.400000e+02	2.600000e+02	6.075279e-04	6.414053e-04	6.414053e-04
2.600000e+02	2.800000e+02	4.713990e-04	4.991596e-04	4.991596e-04
2.800000e+02	3.000000e+02	3.780823e-04	4.003315e-04	4.003315e-04
3.000000e+02	3.200000e+02	2.961363e-04	3.146063e-04	3.146063e-04
3.200000e+02	3.400000e+02	2.365590e-04	2.511700e-04	2.511700e-04
3.400000e+02	3.600000e+02	1.871461e-04	1.987300e-04	1.987300e-04
3.600000e+02	3.800000e+02	1.480504e-04	1.576379e-04	1.576379e-04
3.800000e+02	4.000000e+02	1.134472e-04	1.204434e-04	1.204434e-04
4.000000e+02	4.200000e+02	8.097827e-05	8.670744e-05	8.670744e-05
4.200000e+02	4.400000e+02	5.938219e-05	6.394159e-05	6.394159e-05
4.400000e+02	4.600000e+02	4.493183e-05	4.877829e-05	4.877829e-05
4.600000e+02	4.800000e+02	3.424309e-05	3.728786e-05	3.728786e-05
4.800000e+02	5.000000e+02	2.771318e-05	3.028122e-05	3.028122e-05
5.000000e+02	5.200000e+02	2.148994e-05	2.368073e-05	2.368073e-05
5.200000e+02	5.400000e+02	1.655898e-05	1.824897e-05	1.824897e-05
5.200000e+02	5.400000e+02	1.655898e-05	1.824897e-05	1.824897e-05
5.200000e+02	5.400000e+02	1.701412e-05	1.876373e-05	1.876373e-05
5.200000e+02	5.400000e+02	1.701412e-05	1.876373e-05	1.876373e-05
5.400000e+02	5.600000e+02	1.350242e-05	1.491319e-05	1.491319e-05
5.400000e+02	5.600000e+02	1.346019e-05	1.487534e-05	1.487534e-05
5.400000e+02	5.600000e+02	1.346019e-05	1.487534e-05	1.487534e-05
5.400000e+02	5.600000e+02	1.350242e-05	1.491319e-05	1.491319e-05
5.600000e+02	5.800000e+02	1.105249e-05	1.223775e-05	1.223775e-05
5.600000e+02	5.800000e+02	1.105249e-05	1.223775e-05	1.223775e-05
5.600000e+02	5.800000e+02	1.076414e-05	1.192147e-05	1.192147e-05
5.600000e+02	5.800000e+02	1.076414e-05	1.192147e-05	1.192147e-05
5.800000e+02	6.000000e+02	8.805061e-06	9.823599e-06	9.823599e-06
5.800000e+02	6.000000e+02	8.805061e-06	9.823599e-06	9.823599e-06
5.800000e+02	6.000000e+02	8.891227e-06	9.941693e-06	9.941693e-06
5.800000e+02	6.000000e+02	8.891227e-06	9.941693e-06	9.941693e-06
6.000000e+02	6.200000e+02	6.834203e-06	7.602444e-06	7.602444e-06
6.000000e+02	6.200000e+02	6.834203e-06	7.602444e-06	7.602444e-06
6.000000e+02	6.200000e+02	6.775790e-06	7.544046e-06	7.544046e-06
6.000000e+02	6.200000e+02	6.775790e-06	7.544046e-06	7.544046e-06
6.200000e+02	6.400000e+02	5.249687e-06	5.868138e-06	5.868138e-06
6.200000e+02	6.400000e+02	5.249687e-06	5.868138e-06	5.868138e-06
6.200000e+02	6.400000e+02	5.349362e-06	5.980311e-06	5.980311e-06
6.200000e+02	6.400000e+02	5.349362e-06	5.980311e-06	5.980311e-06
6.400000e+02	6.600000e+02	4.444917e-06	4.987775e-06	4.987775e-06
6.400000e+02	6.600000e+02	4.498149e-06	5.047963e-06	5.047963e-06
6.400000e+02	6.600000e+02	4.498149e-06	5.047963e-06	5.047963e-06
6.400000e+02	6.600000e+02	4.444917e-06	4.987775e-06	4.987775e-06
6.600000e+02	6.800000e+02	3.644997e-06	4.090049e-06	4.090049e-06
6.600000e+02	6.800000e+02	3.644997e-06	4.090049e-06	4.090049e-06
6.600000e+02	6.800000e+02	3.558445e-06	3.996699e-06	3.996699e-06
6.600000e+02	6.800000e+02	3.558445e-06	3.996699e-06	3.996699e-06
6.800000e+02	7.000000e+02	3.051747e-06	3.423082e-06	3.423082e-06
6.800000e+02	7.000000e+02	3.051747e-06	3.423082e-06	3.423082e-06
6.800000e+02	7.000000e+02	3.143886e-06	3.518560e-06	3.518560e-06
6.800000e+02	7.000000e+02	3.143886e-06	3.518560e-06	3.518560e-06
7.000000e+02	7.200000e+02	2.586682e-06	2.913880e-06	2.913880e-06
7.000000e+02	7.200000e+02	2.586682e-06	2.913880e-06	2.913880e-06
7.000000e+02	7.200000e+02	2.548398e-06	2.875602e-06	2.875602e-06
7.000000e+02	7.200000e+02	2.548398e-06	2.875602e-06	2.875602e-06
7.200000e+02	7.400000e+02	1.927612e-06	2.167153e-06	2.167153e-06
7.200000e+02	7.400000e+02	1.927612e-06	2.167153e-06	2.167153e-06
7.200000e+02	7.400000e+02	1.865781e-06	2.098043e-06	2.098043e-06
7.200000e+02	7.400000e+02	1.865781e-06	2.098043e-06	2.098043e-06
7.400000e+02	7.600000e+02	1.592288e-06	1.806757e-06	1.806757e-06
7.400000e+02	7.600000e+02	1.652582e-06	1.862922e-06	1.862922e-06
7.400000e+02	7.600000e+02	1.652582e-06	1.862922e-06	1.862922e-06
7.400000e+02	7.600000e+02	1.592288e-06	1.806757e-06	1.806757e-06
7.600000e+02	7.800000e+02	1.169747e-06	1.312191e-06	1.312191e-06
7.600000e+02	7.800000e+02	1.169747e-06	1.312191e-06	1.312191e-06
7.600000e+02	7.800000e+02	1.257256e-06	1.413838e-06	1.413838e-06
7.600000e+02	7.800000e+02	1.257256e-06	1.413838e-06	1.413838e-06
7.800000e+02	8.000000e+02	9.555230e-07	1.068841e-06	1.068841e-06
7.800000e+02	8.000000e+02	9.555230e-07	1.068841e-06	1.068841e-06
7.800000e+02	8.000000e+02	9.616004e-07	1.076658e-06	1.076658e-06
7.800000e+02	8.000000e+02	9.616004e-07	1.076658e-06	1.076658e-06
8.000000e+02	8.200000e+02	8.605507e-07	9.731628e-07	9.731628e-07
8.000000e+02	8.200000e+02	8.605507e-07	9.731628e-07	9.731628e-07
8.000000e+02	8.200000e+02	8.727055e-07	9.854604e-07	9.854604e-07
8.000000e+02	8.200000e+02	8.727055e-07	9.854604e-07	9.854604e-07
8.200000e+02	8.400000e+02	6.056661e-07	6.791816e-07	6.791816e-07
8.200000e+02	8.400000e+02	6.056661e-07	6.791816e-07	6.791816e-07
8.200000e+02	8.400000e+02	6.318545e-07	7.057543e-07	7.057543e-07
8.200000e+02	8.400000e+02	6.318545e-07	7.057543e-07	7.057543e-07
8.400000e+02	8.600000e+02	5.165664e-07	5.762282e-07	5.762282e-07
8.400000e+02	8.600000e+02	5.327234e-07	5.981126e-07	5.981126e-07
8.400000e+02	8.600000e+02	5.327234e-07	5.981126e-07	5.981126e-07
8.400000e+02	8.600000e+02	5.165664e-07	5.762282e-07	5.762282e-07
8.600000e+02	8.800000e+02	4.528814e-07	5.119216e-07	5.119216e-07
8.600000e+02	8.800000e+02	4.528814e-07	5.119216e-07	5.119216e-07
8.600000e+02	8.800000e+02	4.567512e-07	5.133966e-07	5.133966e-07
8.600000e+02	8.800000e+02	4.567512e-07	5.133966e-07	5.133966e-07
8.800000e+02	9.000000e+02	4.280804e-07	4.818268e-07	4.818268e-07
8.800000e+02	9.000000e+02	4.280804e-07	4.818268e-07	4.818268e-07
8.800000e+02	9.000000e+02	4.374925e-07	4.910853e-07	4.910853e-07
8.800000e+02	9.000000e+02	4.374925e-07	4.910853e-07	4.910853e-07
9.000000e+02	9.200000e+02	2.721681e-07	3.126921e-07	3.126921e-07
9.000000e+02	9.200000e+02	2.721681e-07	3.126921e-07	3.126921e-07
9.000000e+02	9.200000e+02	2.833501e-07	3.250598e-07	3.250598e-07
9.000000e+02	9.200000e+02	2.833501e-07	3.250598e-07	3.250598e-07
9.200000e+02	9.400000e+02	3.114196e-07	3.481911e-07	3.481911e-07
9.200000e+02	9.400000e+02	3.114196e-07	3.481911e-07	3.481911e-07
9.200000e+02	9.400000e+02	2.796692e-07	3.143130e-07	3.143130e-07
9.200000e+02	9.400000e+02	2.796692e-07	3.143130e-07	3.143130e-07
9.400000e+02	9.600000e+02	1.997711e-07	2.295030e-07	2.295030e-07
9.400000e+02	9.600000e+02	2.253030e-07	2.570372e-07	2.570372e-07
9.400000e+02	9.600000e+02	2.253030e-07	2.570372e-07	2.570372e-07
9.400000e+02	9.600000e+02	1.997711e-07	2.295030e-07	2.295030e-07
9.600000e+02	9.800000e+02	2.305795e-07	2.581588e-07	2.581588e-07
9.600000e+02	9.800000e+02	2.305795e-07	2.581588e-07	2.581588e-07
9.600000e+02	9.800000e+02	2.127975e-07	2.416574e-07	2.416574e-07
9.600000e+02	9.800000e+02	2.127975e-07	2.416574e-07	2.416574e-07
9.800000e+02	1.000000e+03	1.357789e-07	1.539620e-07	1.539620e-07
9.800000e+02	1.000000e+03	1.357789e-07	1.539620e-07	1.539620e-07
9.800000e+02	1.000000e+03	1.346364e-07	1.540670e-07	1.540670e-07
9.800000e+02	1.000000e+03	1.346364e-07	1.540670e-07	1.540670e-07
1.000000e+03	1.020000e+03	1.766106e-07	2.009838e-07	2.009838e-07
1.000000e+03	1.020000e+03	1.766106e-07	2.009838e-07	2.009838e-07
1.000000e+03	1.020000e+03	1.879596e-07	2.148579e-07	2.148579e-07
1.000000e+03	1.020000e+03	1.879596e-07	2.148579e-07	2.148579e-07
1.020000e+03	1.040000e+03	1.239246e-07	1.407313e-07	1.407313e-07
1.020000e+03	1.040000e+03	1.239246e-07	1.407313e-07	1.407313e-07
1.020000e+03	1.040000e+03	1.347970e-07	1.546173e-07	1.546173e-07
1.020000e+03	1.040000e+03	1.347970e-07	1.546173e-07	1.546173e-07
1.040000e+03	1.060000e+03	9.596286e-08	1.082568e-07	1.082568e-07
1.040000e+03	1.060000e+03	9.630189e-08	1.084314e-07	1.084314e-07
1.040000e+03	1.060000e+03	9.630189e-08	1.084314e-07	1.084314e-07
1.040000e+03	1.060000e+03	9.596286e-08	1.082568e-07	1.082568e-07
1.060000e+03	1.080000e+03	9.814348e-08	1.123544e-07	1.123544e-07
1.060000e+03	1.080000e+03	9.814348e-08	1.123544e-07	1.123544e-07
1.060000e+03	1.080000e+03	9.694084e-08	1.110458e-07	1.110458e-07
1.060000e+03	1.080000e+03	9.694084e-08	1.110458e-07	1.110458e-07
1.080000e+03	1.100000e+03	7.094316e-08	8.198810e-08	8.198810e-08
1.080000e+03	1.100000e+03	7.094316e-08	8.198810e-08	8.198810e-08
1.080000e+03	1.100000e+03	7.271518e-08	8.419380e-08	8.419380e-08
1.080000e+03	1.100000e+03	7.271518e-08	8.419380e-08	8.419380e-08
1.100000e+03	1.120000e+03	5.565448e-08	6.356895e-08	6.356895e-08
1.100000e+03	1.120000e+03	5.565448e-08	6.356895e-08	6.356895e-08
1.100000e+03	1.120000e+03	7.408632e-08	8.599944e-08	8.599944e-08
1.100000e+03	1.120000e+03	7.408632e-08	8.599944e-08	8.599944e-08
1.120000e+03	1.140000e+03	6.578709e-08	7.699592e-08	7.699592e-08
1.120000e+03	1.140000e+03	6.578709e-08	7.699592e-08	7.699592e-08
1.120000e+03	1.140000e+03	5.700542e-08	6.650189e-08	6.650189e-08
1.120000e+03	1.140000e+03	5.700542e-08	6.650189e-08	6.650189e-08
1.140000e+03	1.160000e+03	5.113876e-08	5.771383e-08	5.771383e-08
1.140000e+03	1.160000e+03	5.233442e-08	5.886236e-08	5.886236e-08
1.140000e+03	1.160000e+03	5.233442e-08	5.886236e-08	5.886236e-08
1.140000e+03	1.160000e+03	5.113876e-08	5.771383e-08	5.771383e-08
1.160000e+03	1.180000e+03	4.012338e-08	4.652529e-08	4.652529e-08
1.160000e+03	1.180000e+03	4.012338e-08	4.652529e-08	4.652529e-08
1.160000e+03	1.180000e+03	3.623890e-08	4.228776e-08	4.228776e-08
1.160000e+03	1.180000e+03	3.623890e-08	4.228776e-08	4.228776e-08
1.180000e+03	1.200000e+03	3.594945e-08	4.096204e-08	4.096204e-08
1.180000e+03	1.200000e+03	3.528637e-08	4.019518e-08	4.019518e-08
1.180000e+03	1.200000e+03	3.594945e-08	4.096204e-08	4.096204e-08
1.180000e+03	1.200000e+03	3.528637e-08	4.019518e-08	4.019518e-08
1.200000e+03	1.220000e+03	2.585324e-08	2.945452e-08	2.945452e-08
1.200000e+03	1.220000e+03	2.585324e-08	2.945452e-08	2.945452e-08
1.200000e+03	1.220000e+03	2.469097e-08	2.828308e-08	2.828308e-08
1.200000e+03	1.220000e+03	2.469097e-08	2.828308e-08	2.828308e-08
1.220000e+03	1.240000e+03	3.511227e-08	4.046980e-08	4.046980e-08
1.220000e+03	1.240000e+03	3.511227e-08	4.046980e-08	4.046980e-08
1.220000e+03	1.240000e+03	3.343645e-08	3.884299e-08	3.884299e-08
1.220000e+03	1.240000e+03	3.343645e-08	3.884299e-08	3.884299e-08
1.240000e+03	1.260000e+03	1.832715e-08	2.104931e-08	2.104931e-08
1.240000e+03	1.260000e+03	1.939965e-08	2.234419e-08	2.234419e-08
1.240000e+03	1.260000e+03	1.939965e-08	2.234419e-08	2.234419e-08
1.240000e+03	1.260000e+03	1.832715e-08	2.104931e-08	2.104931e-08
1.260000e+03	1.280000e+03	2.120432e-08	2.473217e-08	2.473217e-08
1.260000e+03	1.280000e+03	2.120432e-08	2.473217e-08	2.473217e-08
1.260000e+03	1.280000e+03	1.960011e-08	2.291993e-08	2.291993e-08
1.260000e+03	1.280000e+03	1.960011e-08	2.291993e-08	2.291993e-08
1.280000e+03	1.300000e+03	1.632527e-08	1.890818e-08	1.890818e-08
1.280000e+03	1.300000e+03	1.632527e-08	1.890818e-08	1.890818e-08
1.280000e+03	1.300000e+03	1.696578e-08	1.975050e-08	1.975050e-08
1.280000e+03	1.300000e+03	1.696578e-08	1.975050e-08	1.975050e-08
1.300000e+03	1.320000e+03	1.802884e-08	2.098275e-08	2.098275e-08
1.300000e+03	1.320000e+03	1.802884e-08	2.098275e-08	2.098275e-08
1.300000e+03	1.320000e+03	1.827653e-08	2.096615e-08	2.096615e-08
1.300000e+03	1.320000e+03	1.827653e-08	2.096615e-08	2.096615e-08
1.320000e+03	1.340000e+03	1.063196e-08	1.248662e-08	1.248662e-08
1.320000e+03	1.340000e+03	1.063196e-08	1.248662e-08	1.248662e-08
1.320000e+03	1.340000e+03	1.021063e-08	1.202734e-08	1.202734e-08
1.320000e+03	1.340000e+03	1.021063e-08	1.202734e-08	1.202734e-08
1.340000e+03	1.360000e+03	8.630125e-09	1.008083e-08	1.008083e-08
1.340000e+03	1.360000e+03	1.014777e-08	1.184897e-08	1.184897e-08
1.340000e+03	1.360000e+03	1.014777e-08	1.184897e-08	1.184897e-08
1.340000e+03	1.360000e+03	8.630125e-09	1.008083e-08	1.008083e-08
1.360000e+03	1.380000e+03	9.056494e-09	1.066519e-08	1.066519e-08
1.360000e+03	1.380000e+03	9.056494e-09	1.066519e-08	1.066519e-08
1.360000e+03	1.380000e+03	9.466701e-09	1.097503e-08	1.097503e-08
1.360000e+03	1.380000e+03	9.466701e-09	1.097503e-08	1.097503e-08
1.380000e+03	1.400000e+03	8.812307e-09	1.039897e-08	1.039897e-08
1.380000e+03	1.400000e+03	8.812307e-09	1.039897e-08	1.039897e-08
1.380000e+03	1.400000e+03	6.949441e-09	8.180975e-09	8.180975e-09
1.380000e+03	1.400000e+03	6.949441e-09	8.180975e-09	8.180975e-09
1.400000e+03	1.420000e+03	5.628945e-09	6.683122e-09	6.683122e-09
1.400000e+03	1.420000e+03	5.628945e-09	6.683122e-09	6.683122e-09
1.400000e+03	1.420000e+03	5.528485e-09	6.480138e-09	6.480138e-09
1.400000e+03	1.420000e+03	5.528485e-09	6.480138e-09	6.480138e-09
1.420000e+03	1.440000e+03	6.898003e-09	7.951973e-09	7.951973e-09
1.420000e+03	1.440000e+03	6.898003e-09	7.951973e-09	7.951973e-09
1.420000e+03	1.440000e+03	6.590917e-09	7.646185e-09	7.646185e-09
1.420000e+03	1.440000e+03	6.590917e-09	7.646185e-09	7.646185e-09
1.440000e+03	1.460000e+03	8.209421e-09	9.644816e-09	9.644816e-09
1.440000e+03	1.460000e+03	8.005410e-09	9.376805e-09	9.376805e-09
1.440000e+03	1.460000e+03	8.005410e-09	9.376805e-09	9.376805e-09
1.440000e+03	1.460000e+03	8.209421e-09	9.644816e-09	9.644816e-09
1.460000e+03	1.480000e+03	2.867946e-09	3.407476e-09	3.407476e-09
1.460000e+03	1.480000e+03	2.867946e-09	3.407476e-09	3.407476e-09
1.460000e+03	1.480000e+03	3.084965e-09	3.620270e-09	3.620270e-09
1.460000e+03	1.480000e+03	3.084965e-09	3.620270e-09	3.620270e-09
1.480000e+03	1.500000e+03	3.272404e-09	3.783379e-09	3.783379e-09
1.480000e+03	1.500000e+03	3.272404e-09	3.783379e-09	3.783379e-09
1.480000e+03	1.500000e+03	3.539329e-09	4.061206e-09	4.061206e-09
1.480000e+03	1.500000e+03	3.539329e-09	4.061206e-09	4.061206e-09
1.500000e+03	1.520000e+03	3.711733e-09	4.403268e-09	4.403268e-09
1.500000e+03	1.520000e+03	3.711733e-09	4.403268e-09	4.403268e-09
1.500000e+03	1.520000e+03	2.924208e-09	3.511340e-09	3.511340e-09
1.500000e+03	1.520000e+03	2.924208e-09	3.511340e-09	3.511340e-09
1.520000e+03	1.540000e+03	2.406439e-09	2.926885e-09	2.926885e-09
1.520000e+03	1.540000e+03	2.406439e-09	2.926885e-09	2.926885e-09
1.520000e+03	1.540000e+03	2.990359e-09	3.544923e-09	3.544923e-09
1.520000e+03	1.540000e+03	2.990359e-09	3.544923e-09	3.544923e-09
1.540000e+03	1.560000e+03	3.138262e-09	3.574777e-09	3.574777e-09
1.540000e+03	1.560000e+03	2.874620e-09	3.273801e-09	3.273801e-09
1.540000e+03	1.560000e+03	2.874620e-09	3.273801e-09	3.273801e-09
1.540000e+03	1.560000e+03	3.138262e-09	3.574777e-09	3.574777e-09
1.560000e+03	1.580000e+03	2.660109e-09	3.148839e-09	3.148839e-09
1.560000e+03	1.580000e+03	2.660109e-09	3.148839e-09	3.148839e-09
1.560000e+03	1.580000e+03	2.220958e-09	2.632662e-09	2.632662e-09
1.560000e+03	1.580000e+03	2.220958e-09	2.632662e-09	2.632662e-09
1.580000e+03	1.600000e+03	1.633939e-09	1.982010e-09	1.982010e-09
1.580000e+03	1.600000e+03	1.750756e-09	2.091807e-09	2.091807e-09
1.580000e+03	1.600000e+03	1.633939e-09	1.982010e-09	1.982010e-09
1.580000e+03	1.600000e+03	1.750756e-09	2.091807e-09	2.091807e-09
1.600000e+03	1.620000e+03	1.234149e-09	1.383336e-09	1.383336e-09
1.600000e+03	1.620000e+03	1.234149e-09	1.383336e-09	1.383336e-09
1.600000e+03	1.620000e+03	1.505735e-09	1.731421e-09	1.731421e-09
1.600000e+03	1.620000e+03	1.505735e-09	1.731421e-09	1.731421e-09
1.620000e+03	1.640000e+03	1.565925e-09	1.867488e-09	1.867488e-09
1.620000e+03	1.640000e+03	1.565925e-09	1.867488e-09	1.867488e-09
1.620000e+03	1.640000e+03	1.918041e-09	2.282032e-09	2.282032e-09
1.620000e+03	1.640000e+03	1.918041e-09	2.282032e-09	2.282032e-09
1.640000e+03	1.660000e+03	2.083540e-09	2.480618e-09	2.480618e-09
1.640000e+03	1.660000e+03	1.595232e-09	1.908882e-09	1.908882e-09
1.640000e+03	1.660000e+03	1.595232e-09	1.908882e-09	1.908882e-09
1.640000e+03	1.660000e+03	2.083540e-09	2.480618e-09	2.480618e-09
1.660000e+03	1.680000e+03	6.226951e-10	8.179128e-10	8.179128e-10
1.660000e+03	1.680000e+03	6.226951e-10	8.179128e-10	8.179128e-10
1.660000e+03	1.680000e+03	7.174259e-10	9.026446e-10	9.026446e-10
1.660000e+03	1.680000e+03	7.174259e-10	9.026446e-10	9.026446e-10
1.680000e+03	1.700000e+03	1.465095e-09	1.744508e-09	1.744508e-09
1.680000e+03	1.700000e+03	1.465095e-09	1.744508e-09	1.744508e-09
1.680000e+03	1.700000e+03	1.528890e-09	1.805578e-09	1.805578e-09
1.680000e+03	1.700000e+03	1.528890e-09	1.805578e-09	1.805578e-09
1.700000e+03	1.720000e+03	1.038657e-09	1.268449e-09	1.268449e-09
1.700000e+03	1.720000e+03	1.038657e-09	1.268449e-09	1.268449e-09
1.700000e+03	1.720000e+03	1.029676e-09	1.258771e-09	1.258771e-09
1.700000e+03	1.720000e+03	1.029676e-09	1.258771e-09	1.258771e-09
1.720000e+03	1.740000e+03	6.678057e-10	8.091425e-10	8.091425e-10
1.720000e+03	1.740000e+03	6.678057e-10	8.091425e-10	8.091425e-10
1.720000e+03	1.740000e+03	1.243882e-09	1.506784e-09	1.506784e-09
1.720000e+03	1.740000e+03	1.243882e-09	1.506784e-09	1.506784e-09
1.740000e+03	1.760000e+03	5.200100e-10	6.172857e-10	6.172857e-10
1.740000e+03	1.760000e+03	5.275027e-10	6.393222e-10	6.393222e-10
1.740000e+03	1.760000e+03	5.275027e-10	6.393222e-10	6.393222e-10
1.740000e+03	1.760000e+03	5.200100e-10	6.172857e-10	6.172857e-10
1.760000e+03	1.780000e+03	9.007140e-10	1.059504e-09	1.059504e-09
1.760000e+03	1.780000e+03	9.007140e-10	1.059504e-09	1.059504e-09
1.760000e+03	1.780000e+03	7.319302e-10	8.701765e-10	8.701765e-10
1.760000e+03	1.780000e+03	7.319302e-10	8.701765e-10	8.701765e-10
1.780000e+03	1.800000e+03	3.422374e-10	4.240367e-10	4.240367e-10
1.780000e+03	1.800000e+03	5.062010e-10	6.003135e-10	6.003135e-10
1.780000e+03	1.800000e+03	3.422374e-10	4.240367e-10	4.240367e-10
1.780000e+03	1.800000e+03	5.062010e-10	6.003135e-10	6.003135e-10
1.800000e+03	1.820000e+03	8.875608e-10	1.059089e-09	1.059089e-09
1.800000e+03	1.820000e+03	8.875608e-10	1.059089e-09	1.059089e-09
1.800000e+03	1.820000e+03	6.195845e-10	7.499171e-10	7.499171e-10
1.800000e+03	1.820000e+03	6.195845e-10	7.499171e-10	7.499171e-10
1.820000e+03	1.840000e+03	2.686150e-10	3.213833e-10	3.213833e-10
1.820000e+03	1.840000e+03	2.686150e-10	3.213833e-10	3.213833e-10
1.820000e+03	1.840000e+03	3.379444e-10	3.965401e-10	3.965401e-10
1.820000e+03	1.840000e+03	3.379444e-10	3.965401e-10	3.965401e-10
1.840000e+03	1.860000e+03	4.883962e-10	6.048395e-10	6.048395e-10
1.840000e+03	1.860000e+03	3.815228e-10	4.665070e-10	4.665070e-10
1.840000e+03	1.860000e+03	3.815228e-10	4.665070e-10	4.665070e-10
1.840000e+03	1.860000e+03	4.883962e-10	6.048395e-10	6.048395e-10
1.860000e+03	1.880000e+03	1.121274e-10	1.347893e-10	1.347893e-10
1.860000e+03	1.880000e+03	1.121274e-10	1.347893e-10	1.347893e-10
1.860000e+03	1.880000e+03	1.706999e-10	2.042184e-10	2.042184e-10
1.860000e+03	1.880000e+03	1.706999e-10	2.042184e-10	2.042184e-10
1.880000e+03	1.900000e+03	5.290012e-10	6.273100e-10	6.273100e-10
1.880000e+03	1.900000e+03	5.607544e-10	6.694381e-10	6.694381e-10
1.880000e+03	1.900000e+03	5.607544e-10	6.694381e-10	6.694381e-10
1.880000e+03	1.900000e+03	5.290012e-10	6.273100e-10	6.273100e-10
1.900000e+03	1.920000e+03	5.039894e-10	6.443032e-10	6.443032e-10
1.900000e+03	1.920000e+03	5.039894e-10	6.443032e-10	6.443032e-10
1.900000e+03	1.920000e+03	3.837559e-10	4.828455e-10	4.828455e-10
1.900000e+03	1.920000e+03	3.837559e-10	4.828455e-10	4.828455e-10
1.920000e+03	1.940000e+03	3.605772e-10	4.399828e-10	4.399828e-10
1.920000e+03	1.940000e+03	3.605772e-10	4.399828e-10	4.399828e-10
1.920000e+03	1.940000e+03	2.955355e-10	3.595871e-10	3.595871e-10
1.920000e+03	1.940000e+03	2.955355e-10	3.595871e-10	3.595871e-10
1.940000e+03	1.960000e+03	2.161896e-10	2.294338e-10	2.294338e-10
1.940000e+03	1.960000e+03	2.161896e-10	2.294338e-10	2.294338e-10
1.940000e+03	1.960000e+03	2.594069e-10	2.884022e-10	2.884022e-10
1.940000e+03	1.960000e+03	2.594069e-10	2.884022e-10	2.884022e-10
1.960000e+03	1.980000e+03	1.740858e-10	2.219546e-10	2.219546e-10
1.960000e+03	1.980000e+03	1.740858e-10	2.219546e-10	2.219546e-10
1.960000e+03	1.980000e+03	1.040687e-10	1.347091e-10	1.347091e-10
1.960000e+03	1.980000e+03	1.040687e-10	1.347091e-10	1.347091e-10
1.980000e+03	2.000000e+03	1.874639e-11	2.974487e-11	2.974487e-11
1.980000e+03	2.000000e+03	1.874639e-11	2.974487e-11	2.974487e-11
1.980000e+03	2.000000e+03	7.360809e-11	9.272628e-11	9.272628e-11
1.980000e+03	2.000000e+03	7.360809e-11	9.272628e-11	9.272628e-11
2.000000e+03	2.020000e+03	1.650275e-10	1.973944e-10	1.973944e-10
2.000000e+03	2.020000e+03	1.650275e-10	1.973944e-10	1.973944e-10
2.000000e+03	2.020000e+03	2.034446e-10	2.437766e-10	2.437766e-10
2.000000e+03	2.020000e+03	2.034446e-10	2.437766e-10	2.437766e-10
2.020000e+03	2.040000e+03	3.549539e-12	5.058732e-12	5.058732e-12
2.020000e+03	2.040000e+03	2.154127e-11	2.490751e-11	2.490751e-11
2.020000e+03	2.040000e+03	2.154127e-11	2.490751e-11	2.490751e-11
2.020000e+03	2.040000e+03	3.549539e-12	5.058732e-12	5.058732e-12
2.040000e+03	2.060000e+03	1.737413e-10	2.098597e-10	2.098597e-10
2.040000e+03	2.060000e+03	1.737413e-10	2.098597e-10	2.098597e-10
2.040000e+03	2.060000e+03	1.508382e-10	1.817769e-10	1.817769e-10
2.040000e+03	2.060000e+03	1.508382e-10	1.817769e-10	1.817769e-10
2.060000e+03	2.080000e+03	1.019968e-10	1.316761e-10	1.316761e-10
2.060000e+03	2.080000e+03	1.019968e-10	1.316761e-10	1.316761e-10
2.060000e+03	2.080000e+03	1.352431e-10	1.701711e-10	1.701711e-10
2.060000e+03	2.080000e+03	1.352431e-10	1.701711e-10	1.701711e-10
2.080000e+03	2.100000e+03	1.837952e-10	2.215471e-10	2.215471e-10
2.080000e+03	2.100000e+03	1.837952e-10	2.215471e-10	2.215471e-10
2.080000e+03	2.100000e+03	1.704847e-10	2.073004e-10	2.073004e-10
2.080000e+03	2.100000e+03	1.704847e-10	2.073004e-10	2.073004e-10
2.100000e+03	2.120000e+03	1.215873e-10	1.435162e-10	1.435162e-10
2.100000e+03	2.120000e+03	1.215873e-10	1.435162e-10	1.435162e-10
2.100000e+03	2.120000e+03	1.390416e-10	1.636648e-10	1.636648e-10
2.100000e+03	2.120000e+03	1.390416e-10	1.636648e-10	1.636648e-10
2.120000e+03	2.140000e+03	7.792059e-11	9.508030e-11	9.508030e-11
2.120000e+03	2.140000e+03	7.473596e-11	9.117152e-11	9.117152e-11
2.120000e+03	2.140000e+03	7.473596e-11	9.117152e-11	9.117152e-11
2.120000e+03	2.140000e+03	7.792059e-11	9.508030e-11	9.508030e-11
2.140000e+03	2.160000e+03	2.132720e-10	2.635436e-10	2.635436e-10
2.140000e+03	2.160000e+03	2.132720e-10	2.635436e-10	2.635436e-10
2.140000e+03	2.160000e+03	1.750164e-10	2.143805e-10	2.143805e-10
2.140000e+03	2.160000e+03	1.750164e-10	2.143805e-10	2.143805e-10
2.160000e+03	2.180000e+03	5.211304e-11	6.415071e-11	6.415071e-11
2.160000e+03	2.180000e+03	5.211304e-11	6.415071e-11	6.415071e-11
2.160000e+03	2.180000e+03	5.580098e-11	6.967424e-11	6.967424e-11
2.160000e+03	2.180000e+03	5.580098e-11	6.967424e-11	6.967424e-11
2.180000e+03	2.200000e+03	5.048256e-11	6.029631e-11	6.029631e-11
2.180000e+03	2.200000e+03	5.048256e-11	6.029631e-11	6.029631e-11
2.180000e+03	2.200000e+03	4.436669e-11	5.314181e-11	5.314181e-11
2.180000e+03	2.200000e+03	4.436669e-11	5.314181e-11	5.314181e-11
2.200000e+03	2.220000e+03	9.028333e-12	1.000570e-11	1.000570e-11
2.200000e+03	2.220000e+03	9.028333e-12	1.000570e-11	1.000570e-11
2.200000e+03	2.220000e+03	2.388936e-11	2.458300e-11	2.458300e-11
2.200000e+03	2.220000e+03	2.388936e-11	2.458300e-11	2.458300e-11
2.220000e+03	2.240000e+03	2.666182e-11	3.266752e-11	3.266752e-11
2.220000e+03	2.240000e+03	1.796922e-11	2.253348e-11	2.253348e-11
2.220000e+03	2.240000e+03	1.796922e-11	2.253348e-11	2.253348e-11
2.220000e+03	2.240000e+03	2.666182e-11	3.266752e-11	3.266752e-11
2.240000e+03	2.260000e+03	3.069871e-11	3.804216e-11	3.804216e-11
2.240000e+03	2.260000e+03	3.069871e-11	3.804216e-11	3.804216e-11
2.240000e+03	2.260000e+03	2.243514e-11	2.811909e-11	2.811909e-11
2.240000e+03	2.260000e+03	2.243514e-11	2.811909e-11	2.811909e-11
2.260000e+03	2.280000e+03	3.783708e-11	4.535879e-11	4.535879e-11
2.260000e+03	2.280000e+03	3.783708e-11	4.535879e-11	4.535879e-11
2.260000e+03	2.280000e+03	4.187278e-11	5.053550e-11	5.053550e-11
2.260000e+03	2.280000e+03	4.187278e-11	5.053550e-11	5.053550e-11
2.280000e+03	2.300000e+03	2.828976e-11	3.387052e-11	3.387052e-11
2.280000e+03	2.300000e+03	2.828976e-11	3.387052e-11	3.387052e-11
2.280000e+03	2.300000e+03	3.485495e-11	4.188885e-11	4.188885e-11
2.280000e+03	2.300000e+03	3.485495e-11	4.188885e-11	4.188885e-11
2.300000e+03	2.320000e+03	5.799992e-11	7.000929e-11	7.000929e-11
2.300000e+03	2.320000e+03	5.799992e-11	7.000929e-11	7.000929e-11
2.300000e+03	2.320000e+03	7.073598e-11	8.602914e-11	8.602914e-11
2.300000e+03	2.320000e+03	7.073598e-11	8.602914e-11	8.602914e-11
2.320000e+03	2.340000e+03	1.029042e-10	1.312116e-10	1.312116e-10
2.320000e+03	2.340000e+03	8.337737e-11	1.061216e-10	1.061216e-10
2.320000e+03	2.340000e+03	8.337737e-11	1.061216e-10	1.061216e-10
2.320000e+03	2.340000e+03	1.029042e-10	1.312116e-10	1.312116e-10
2.340000e+03	2.360000e+03	6.903969e-11	7.759208e-11	7.759208e-11
2.340000e+03	2.360000e+03	6.903969e-11	7.759208e-11	7.759208e-11
2.340000e+03	2.360000e+03	5.275248e-11	5.946725e-11	5.946725e-11
2.340000e+03	2.360000e+03	5.275248e-11	5.946725e-11	5.946725e-11
2.360000e+03	2.380000e+03	4.345012e-11	5.265142e-11	5.265142e-11
2.360000e+03	2.380000e+03	4.345012e-11	5.265142e-11	5.265142e-11
2.360000e+03	2.380000e+03	4.704469e-11	5.719233e-11	5.719233e-11
2.360000e+03	2.380000e+03	4.704469e-11	5.719233e-11	5.719233e-11
2.380000e+03	2.400000e+03	5.883657e-12	7.813424e-12	7.813424e-12
2.380000e+03	2.400000e+03	5.883657e-12	7.813424e-12	7.813424e-12
2.380000e+03	2.400000e+03	8.379082e-12	1.051864e-11	1.051864e-11
2.380000e+03	2.400000e+03	8.379082e-12	1.051864e-11	1.051864e-11
2.400000e+03	2.420000e+03	5.792028e-11	6.985316e-11	6.985316e-11
2.400000e+03	2.420000e+03	5.792028e-11	6.985316e-11	6.985316e-11
2.400000e+03	2.420000e+03	4.507398e-11	5.458704e-11	5.458704e-11
2.400000e+03	2.420000e+03	4.507398e-11	5.458704e-11	5.458704e-11
2.420000e+03	2.440000e+03	6.846176e-12	8.578120e-12	8.578120e-12
2.420000e+03	2.440000e+03	1.761358e-11	2.138275e-11	2.138275e-11
2.420000e+03	2.440000e+03	1.761358e-11	2.138275e-11	2.138275e-11
2.420000e+03	2.440000e+03	6.846176e-12	8.578120e-12	8.578120e-12
2.440000e+03	2.460000e+03	2.024286e-11	2.486151e-11	2.486151e-11
2.440000e+03	2.460000e+03	2.024286e-11	2.486151e-11	2.486151e-11
2.440000e+03	2.460000e+03	1.819016e-11	2.221764e-11	2.221764e-11
2.440000e+03	2.460000e+03	1.819016e-11	2.221764e-11	2.221764e-11
2.460000e+03	2.480000e+03	3.883921e-11	4.837515e-11	4.837515e-11
2.460000e+03	2.480000e+03	3.883921e-11	4.837515e-11	4.837515e-11
2.460000e+03	2.480000e+03	1.286351e-11	1.561178e-11	1.561178e-11
2.460000e+03	2.480000e+03	1.286351e-11	1.561178e-11	1.561178e-11
2.480000e+03	2.500000e+03	3.253151e-11	3.981633e-11	3.981633e-11
2.480000e+03	2.500000e+03	3.253151e-11	3.981633e-11	3.981633e-11
2.480000e+03	2.500000e+03	3.518808e-11	4.312708e-11	4.312708e-11
2.480000e+03	2.500000e+03	3.518808e-11	4.312708e-11	4.312708e-11
2.500000e+03	2.520000e+03	9.695206e-12	1.218749e-11	1.218749e-11
2.500000e+03	2.520000e+03	9.695206e-12	1.218749e-11	1.218749e-11
2.500000e+03	2.520000e+03	2.507813e-11	3.066667e-11	3.066667e-11
2.500000e+03	2.520000e+03	2.507813e-11	3.066667e-11	3.066667e-11
2.520000e+03	2.540000e+03	2.134381e-11	2.575052e-11	2.575052e-11
2.520000e+03	2.540000e+03	1.662544e-11	2.033081e-11	2.033081e-11
2.520000e+03	2.540000e+03	1.662544e-11	2.033081e-11	2.033081e-11
2.520000e+03	2.540000e+03	2.134381e-11	2.575052e-11	2.575052e-11
2.540000e+03	2.560000e+03	1.240610e-12	1.401689e-12	1.401689e-12
2.540000e+03	2.560000e+03	1.240610e-12	1.401689e-12	1.401689e-12
2.540000e+03	2.560000e+03	5.555795e-12	6.445628e-12	6.445628e-12
2.540000e+03	2.560000e+03	5.555795e-12	6.445628e-12	6.445628e-12
2.560000e+03	2.580000e+03	3.022166e-11	3.735406e-11	3.735406e-11
2.560000e+03	2.580000e+03	3.022166e-11	3.735406e-11	3.735406e-11
2.560000e+03	2.580000e+03	4.013757e-11	4.951063e-11	4.951063e-11
2.560000e+03	2.580000e+03	4.013757e-11	4.951063e-11	4.951063e-11
2.580000e+03	2.600000e+03	-6.175558e-12	-4.601158e-12	-4.601158e-12
2.580000e+03	2.600000e+03	-6.175558e-12	-4.601158e-12	-4.601158e-12
2.580000e+03	2.600000e+03	4.440115e-12	4.799670e-12	4.799670e-12
2.580000e+03	2.600000e+03	4.440115e-12	4.799670e-12	4.799670e-12
2.600000e+03	2.620000e+03	1.626001e-11	1.981514e-11	1.981514e-11
2.600000e+03	2.620000e+03	1.626001e-11	1.981514e-11	1.981514e-11
2.600000e+03	2.620000e+03	1.791209e-11	2.221929e-11	2.221929e-11
2.600000e+03	2.620000e+03	1.791209e-11	2.221929e-11	2.221929e-11
2.620000e+03	2.640000e+03	3.168131e-12	3.827400e-12	3.827400e-12
2.620000e+03	2.640000e+03	3.156412e-12	3.785123e-12	3.785123e-12
2.620000e+03	2.640000e+03	3.156412e-12	3.785123e-12	3.785123e-12
2.620000e+03	2.640000e+03	3.168131e-12	3.827400e-12	3.827400e-12
2.640000e+03	2.660000e+03	4.013008e-12	4.817426e-12	4.817426e-12
2.640000e+03	2.660000e+03	4.013008e-12	4.817426e-12	4.817426e-12
2.640000e+03	2.660000e+03	3.194080e-12	3.941913e-12	3.941913e-12
2.640000e+03	2.660000e+03	3.194080e-12	3.941913e-12	3.941913e-12
2.660000e+03	2.680000e+03	9.336148e-12	1.173456e-11	1.173456e-11
2.660000e+03	2.680000e+03	9.336148e-12	1.173456e-11	1.173456e-11
2.660000e+03	2.680000e+03	1.331932e-11	1.658875e-11	1.658875e-11
2.660000e+03	2.680000e+03	1.331932e-11	1.658875e-11	1.658875e-11
2.680000e+03	2.700000e+03	-4.364261e-13	-3.856296e-13	-3.856296e-13
2.680000e+03	2.700000e+03	-4.364261e-13	-3.856296e-13	-3.856296e-13
2.680000e+03	2.700000e+03	3.518507e-12	4.319241e-12	4.319241e-12
2.680000e+03	2.700000e+03	3.518507e-12	4.319241e-12	4.319241e-12
2.700000e+03	2.720000e+03	1.851950e-12	2.304007e-12	2.304007e-12
2.700000e+03	2.720000e+03	1.851950e-12	2.304007e-12	2.304007e-12
2.700000e+03	2.720000e+03	8.190240e-13	1.114817e-12	1.114817e-12
2.700000e+03	2.720000e+03	8.190240e-13	1.114817e-12	1.114817e-12
2.720000e+03	2.740000e+03	1.020803e-11	1.185920e-11	1.185920e-11
2.720000e+03	2.740000e+03	6.654689e-12	7.766954e-12	7.766954e-12
2.720000e+03	2.740000e+03	6.654689e-12	7.766954e-12	7.766954e-12
2.720000e+03	2.740000e+03	1.020803e-11	1.185920e-11	1.185920e-11
2.740000e+03	2.760000e+03	2.793266e-12	3.208704e-12	3.208704e-12
2.740000e+03	2.760000e+03	2.793266e-12	3.208704e-12	3.208704e-12
2.740000e+03	2.760000e+03	2.455313e-12	2.905346e-12	2.905346e-12
2.740000e+03	2.760000e+03	2.455313e-12	2.905346e-12	2.905346e-12
2.760000e+03	2.780000e+03	4.539550e-12	5.525061e-12	5.525061e-12
2.760000e+03	2.780000e+03	-3.973127e-13	-2.985360e-13	-2.985360e-13
2.760000e+03	2.780000e+03	4.539550e-12	5.525061e-12	5.525061e-12
2.760000e+03	2.780000e+03	-3.973127e-13	-2.985360e-13	-2.985360e-13
2.780000e+03	2.800000e+03	4.514975e-13	4.947641e-13	4.947641e-13
2.780000e+03	2.800000e+03	4.514975e-13	4.947641e-13	4.947641e-13
2.780000e+03	2.800000e+03	-1.141251e-12	-8.968901e-13	-8.968901e-13
2.780000e+03	2.800000e+03	-1.141251e-12	-8.968901e-13	-8.968901e-13
2.800000e+03	2.820000e+03	9.001217e-14	1.430418e-13	1.430418e-13
2.800000e+03	2.820000e+03	9.001217e-14	1.430418e-13	1.430418e-13
2.800000e+03	2.820000e+03	-6.210087e-15	4.294182e-14	4.294182e-14
2.800000e+03	2.820000e+03	-6.210087e-15	4.294182e-14	4.294182e-14
2.820000e+03	2.840000e+03	8.127030e-13	9.409928e-13	9.409928e-13
2.820000e+03	2.840000e+03	8.744289e-13	1.063292e-12	1.063292e-12
2.820000e+03	2.840000e+03	8.744289e-13	1.063292e-12	1.063292e-12
2.820000e+03	2.840000e+03	8.127030e-13	9.409928e-13	9.409928e-13
2.840000e+03	2.860000e+03	5.936671e-12	7.590327e-12	7.590327e-12
2.840000e+03	2.860000e+03	5.936671e-12	7.590327e-12	7.590327e-12
2.840000e+03	2.860000e+03	4.703402e-12	5.945799e-12	5.945799e-12
2.840000e+03	2.860000e+03	4.703402e-12	5.945799e-12	5.945799e-12
2.860000e+03	2.880000e+03	4.274053e-12	5.301353e-12	5.301353e-12
2.860000e+03	2.880000e+03	4.274053e-12	5.301353e-12	5.301353e-12
2.860000e+03	2.880000e+03	5.527200e-12	6.870873e-12	6.870873e-12
2.860000e+03	2.880000e+03	5.527200e-12	6.870873e-12	6.870873e-12
2.880000e+03	2.900000e+03	3.166261e-13	3.636490e-13	3.636490e-13
2.880000e+03	2.900000e+03	3.166261e-13	3.636490e-13	3.636490e-13
2.880000e+03	2.900000e+03	-2.397040e-13	-1.971887e-13	-1.971887e-13
2.880000e+03	2.900000e+03	-2.397040e-13	-1.971887e-13	-1.971887e-13
2.900000e+03	2.920000e+03	-4.195442e-13	-3.929378e-13	-3.929378e-13
2.900000e+03	2.920000e+03	-4.195442e-13	-3.929378e-13	-3.929378e-13
2.900000e+03	2.920000e+03	7.038294e-13	8.754598e-13	8.754598e-13
2.900000e+03	2.920000e+03	7.038294e-13	8.754598e-13	8.754598e-13
2.920000e+03	2.940000e+03	5.837431e-13	6.310919e-13	6.310919e-13
2.920000e+03	2.940000e+03	8.250586e-13	9.389834e-13	9.389834e-13
2.920000e+03	2.940000e+03	8.250586e-13	9.389834e-13	9.389834e-13
2.920000e+03	2.940000e+03	5.837431e-13	6.310919e-13	6.310919e-13
2.940000e+03	2.960000e+03	-1.764781e-13	-1.539193e-13	-1.539193e-13
2.940000e+03	2.960000e+03	-1.764781e-13	-1.539193e-13	-1.539193e-13
2.940000e+03	2.960000e+03	-3.490667e-13	-3.004630e-13	-3.004630e-13
2.940000e+03	2.960000e+03	-3.490667e-13	-3.004630e-13	-3.004630e-13
2.960000e+03	2.980000e+03	3.526784e-13	4.116557e-13	4.116557e-13
2.960000e+03	2.980000e+03	3.526784e-13	4.116557e-13	4.116557e-13
2.960000e+03	2.980000e+03	5.183063e-13	6.078731e-13	6.078731e-13
2.960000e+03	2.980000e+03	5.183063e-13	6.078731e-13	6.078731e-13
2.980000e+03	3.000000e+03	1.734482e-12	2.223345e-12	2.223345e-12
2.980000e+03	3.000000e+03	1.734482e-12	2.223345e-12	2.223345e-12
2.980000e+03	3.000000e+03	1.449736e-12	1.809276e-12	1.809276e-12
2.980000e+03	3.000000e+03	1.449736e-12	1.809276e-12	1.809276e-12
3.000000e+03	3.020000e+03	1.386308e-12	1.633405e-12	1.633405e-12
3.000000e+03	3.020000e+03	1.386308e-12	1.633405e-12	1.633405e-12
3.000000e+03	3.020000e+03	9.396707e-13	1.118226e-12	1.118226e-12
3.000000e+03	3.020000e+03	9.396707e-13	1.118226e-12	1.118226e-12
3.020000e+03	3.040000e+03	4.570963e-13	5.155597e-13	5.155597e-13
3.020000e+03	3.040000e+03	3.240585e-13	3.681157e-13	3.681157e-13
3.020000e+03	3.040000e+03	3.240585e-13	3.681157e-13	3.681157e-13
3.020000e+03	3.040000e+03	4.570963e-13	5.155597e-13	5.155597e-13
3.040000e+03	3.060000e+03	7.122486e-12	8.922995e-12	8.922995e-12
3.040000e+03	3.060000e+03	7.122486e-12	8.922995e-12	8.922995e-12
3.040000e+03	3.060000e+03	5.508675e-12	6.905519e-12	6.905519e-12
3.040000e+03	3.060000e+03	5.508675e-12	6.905519e-12	6.905519e-12
3.060000e+03	3.080000e+03	2.556748e-13	3.239385e-13	3.239385e-13
3.060000e+03	3.080000e+03	2.556748e-13	3.239385e-13	3.239385e-13
3.060000e+03	3.080000e+03	4.993368e-13	6.315185e-13	6.315185e-13
3.060000e+03	3.080000e+03	4.993368e-13	6.315185e-13	6.315185e-13
3.080000e+03	3.100000e+03	9.783596e-13	1.283903e-12	1.283903e-12
3.080000e+03	3.100000e+03	9.783596e-13	1.283903e-12	1.283903e-12
3.080000e+03	3.100000e+03	8.316523e-13	1.182824e-12	1.182824e-12
3.080000e+03	3.100000e+03	8.316523e-13	1.182824e-12	1.182824e-12
3.100000e+03	3.120000e+03	1.665674e-14	2.063038e-14	2.063038e-14
3.100000e+03	3.120000e+03	1.665674e-14	2.063038e-14	2.063038e-14
3.100000e+03	3.120000e+03	-1.073153e-12	-9.107836e-13	-9.107836e-13
3.100000e+03	3.120000e+03	-1.073153e-12	-9.107836e-13	-9.107836e-13
3.120000e+03	3.140000e+03	2.649900e-13	3.364775e-13	3.364775e-13
3.120000e+03	3.140000e+03	6.919158e-13	7.542357e-13	7.542357e-13
3.120000e+03	3.140000e+03	6.919158e-13	7.542357e-13	7.542357e-13
3.120000e+03	3.140000e+03	2.649900e-13	3.364775e-13	3.364775e-13
3.140000e+03	3.160000e+03	1.759454e-12	2.207842e-12	2.207842e-12
3.140000e+03	3.160000e+03	1.759454e-12	2.207842e-12	2.207842e-12
3.140000e+03	3.160000e+03	1.320456e-12	1.657104e-12	1.657104e-12
3.140000e+03	3.160000e+03	1.320456e-12	1.657104e-12	1.657104e-12
3.160000e+03	3.180000e+03	2.587922e-15	3.420026e-14	3.420026e-14
3.160000e+03	3.180000e+03	-1.273120e-14	9.898515e-15	9.898515e-15
3.160000e+03	3.180000e+03	2.587922e-15	3.420026e-14	3.420026e-14
3.160000e+03	3.180000e+03	-1.273120e-14	9.898515e-15	9.898515e-15
3.180000e+03	3.200000e+03	5.360691e-13	6.993062e-13	6.993062e-13
3.180000e+03	3.200000e+03	5.360691e-13	6.993062e-13	6.993062e-13
3.180000e+03	3.200000e+03	4.004408e-13	5.226334e-13	5.226334e-13
3.180000e+03	3.200000e+03	4.004408e-13	5.226334e-13	5.226334e-13
3.200000e+03	3.220000e+03	1.445130e-13	1.531390e-13	1.531390e-13
3.200000e+03	3.220000e+03	1.445130e-13	1.531390e-13	1.531390e-13
3.200000e+03	3.220000e+03	-2.105881e-13	-1.908136e-13	-1.908136e-13
3.200000e+03	3.220000e+03	-2.105881e-13	-1.908136e-13	-1.908136e-13
3.220000e+03	3.240000e+03	4.510437e-13	4.988324e-13	4.988324e-13
3.220000e+03	3.240000e+03	8.977416e-13	9.904785e-13	9.904785e-13
3.220000e+03	3.240000e+03	8.977416e-13	9.904785e-13	9.904785e-13
3.220000e+03	3.240000e+03	4.510437e-13	4.988324e-13	4.988324e-13
3.240000e+03	3.260000e+03	7.356667e-14	8.644099e-14	8.644099e-14
3.240000e+03	3.260000e+03	7.356667e-14	8.644099e-14	8.644099e-14
3.240000e+03	3.260000e+03	3.592809e-13	4.322501e-13	4.322501e-13
3.240000e+03	3.260000e+03	3.592809e-13	4.322501e-13	4.322501e-13
3.260000e+03	3.280000e+03	6.387296e-14	7.588256e-14	7.588256e-14
3.260000e+03	3.280000e+03	6.387296e-14	7.588256e-14	7.588256e-14
3.260000e+03	3.280000e+03	1.097075e-13	1.305137e-13	1.305137e-13
3.260000e+03	3.280000e+03	1.097075e-13	1.305137e-13	1.305137e-13
3.280000e+03	3.300000e+03	2.206933e-14	2.687080e-14	2.687080e-14
3.280000e+03	3.300000e+03	2.206933e-14	2.687080e-14	2.687080e-14
3.280000e+03	3.300000e+03	9.876286e-14	1.076111e-13	1.076111e-13
3.280000e+03	3.300000e+03	9.876286e-14	1.076111e-13	1.076111e-13
3.300000e+03	3.320000e+03	5.714691e-15	7.654352e-15	7.654352e-15
3.300000e+03	3.320000e+03	5.714691e-15	7.654352e-15	7.654352e-15
3.300000e+03	3.320000e+03	1.194752e-13	1.469493e-13	1.469493e-13
3.300000e+03	3.320000e+03	1.194752e-13	1.469493e-13	1.469493e-13
3.320000e+03	3.340000e+03	-3.605564e-15	-2.796873e-15	-2.796873e-15
3.320000e+03	3.340000e+03	-2.085304e-14	-1.658393e-14	-1.658393e-14
3.320000e+03	3.340000e+03	-2.085304e-14	-1.658393e-14	-1.658393e-14
3.320000e+03	3.340000e+03	-3.605564e-15	-2.796873e-15	-2.796873e-15
3.340000e+03	3.360000e+03	2.922035e-14	3.364899e-14	3.364899e-14
3.340000e+03	3.360000e+03	2.922035e-14	3.364899e-14	3.364899e-14
3.340000e+03	3.360000e+03	7.167998e-14	8.611243e-14	8.611243e-14
3.340000e+03	3.360000e+03	7.167998e-14	8.611243e-14	8.611243e-14
3.360000e+03	3.380000e+03	-9.431999e-13	-7.599993e-13	-7.599993e-13
3.360000e+03	3.380000e+03	-7.453525e-13	-6.048044e-13	-6.048044e-13
3.360000e+03	3.380000e+03	-9.431999e-13	-7.599993e-13	-7.599993e-13
3.360000e+03	3.380000e+03	-7.453525e-13	-6.048044e-13	-6.048044e-13
3.380000e+03	3.400000e+03	9.814022e-13	1.227089e-12	1.227089e-12
3.380000e+03	3.400000e+03	9.814022e-13	1.227089e-12	1.227089e-12
3.380000e+03	3.400000e+03	7.937412e-13	9.836821e-13	9.836821e-13
3.380000e+03	3.400000e+03	7.937412e-13	9.836821e-13	9.836821e-13
3.400000e+03	3.420000e+03	-6.369803e-13	-5.885832e-13	-5.885832e-13
3.400000e+03	3.420000e+03	-6.369803e-13	-5.885832e-13	-5.885832e-13
3.400000e+03	3.420000e+03	-2.193775e-13	-1.947269e-13	-1.947269e-13
3.400000e+03	3.420000e+03	-2.193775e-13	-1.947269e-13	-1.947269e-13
3.420000e+03	3.440000e+03	6.858538e-13	7.548663e-13	7.548663e-13
3.420000e+03	3.440000e+03	3.983686e-13	4.395987e-13	4.395987e-13
3.420000e+03	3.440000e+03	3.983686e-13	4.395987e-13	4.395987e-13
3.420000e+03	3.440000e+03	6.858538e-13	7.548663e-13	7.548663e-13
3.440000e+03	3.460000e+03	-2.767173e-13	-2.478187e-13	-2.478187e-13
3.440000e+03	3.460000e+03	-2.767173e-13	-2.478187e-13	-2.478187e-13
3.440000e+03	3.460000e+03	-1.477363e-13	-1.328686e-13	-1.328686e-13
3.440000e+03	3.460000e+03	-1.477363e-13	-1.328686e-13	-1.328686e-13
3.460000e+03	3.480000e+03	2.820919e-13	3.135549e-13	3.135549e-13
3.460000e+03	3.480000e+03	1.809895e-13	2.048201e-13	2.048201e-13
3.460000e+03	3.480000e+03	1.809895e-13	2.048201e-13	2.048201e-13
3.460000e+03	3.480000e+03	2.820919e-13	3.135549e-13	3.135549e-13
3.480000e+03	3.500000e+03	1.621754e-14	1.796983e-14	1.796983e-14
3.480000e+03	3.500000e+03	1.621754e-14	1.796983e-14	1.796983e-14
3.480000e+03	3.500000e+03	1.768646e-14	2.075210e-14	2.075210e-14
3.480000e+03	3.500000e+03	1.768646e-14	2.075210e-14	2.075210e-14
3.500000e+03	3.520000e+03	2.477282e-14	2.988820e-14	2.988820e-14
3.500000e+03	3.520000e+03	2.477282e-14	2.988820e-14	2.988820e-14
3.500000e+03	3.520000e+03	1.147164e-15	1.799910e-15	1.799910e-15
3.500000e+03	3.520000e+03	1.147164e-15	1.799910e-15	1.799910e-15
3.520000e+03	3.540000e+03	-1.715714e-15	-7.759492e-16	-7.759492e-16
3.520000e+03	3.540000e+03	-1.715714e-15	-7.759492e-16	-7.759492e-16
3.520000e+03	3.540000e+03	-6.385690e-15	-4.517583e-15	-4.517583e-15
3.520000e+03	3.540000e+03	-6.385690e-15	-4.517583e-15	-4.517583e-15
3.540000e+03	3.560000e+03	-4.657371e-14	-3.861160e-14	-3.861160e-14
3.540000e+03	3.560000e+03	-2.282737e-14	-1.884905e-14	-1.884905e-14
3.540000e+03	3.560000e+03	-4.657371e-14	-3.861160e-14	-3.861160e-14
3.540000e+03	3.560000e+03	-2.282737e-14	-1.884905e-14	-1.884905e-14
3.560000e+03	3.580000e+03	4.072843e-14	4.872191e-14	4.872191e-14
3.560000e+03	3.580000e+03	4.072843e-14	4.872191e-14	4.872191e-14
3.560000e+03	3.580000e+03	3.501550e-14	4.144652e-14	4.144652e-14
3.560000e+03	3.580000e+03	3.501550e-14	4.144652e-14	4.144652e-14
3.580000e+03	3.600000e+03	-2.228494e-15	-1.454862e-15	-1.454862e-15
3.580000e+03	3.600000e+03	-2.228494e-15	-1.454862e-15	-1.454862e-15
3.580000e+03	3.600000e+03	1.514094e-14	1.790205e-14	1.790205e-14
3.580000e+03	3.600000e+03	1.514094e-14	1.790205e-14	1.790205e-14
3.600000e+03	3.620000e+03	-9.140405e-15	-7.903087e-15	-7.903087e-15
3.600000e+03	3.620000e+03	-2.276726e-15	-1.389112e-15	-1.389112e-15
3.600000e+03	3.620000e+03	-2.276726e-15	-1.389112e-15	-1.389112e-15
3.600000e+03	3.620000e+03	-9.140405e-15	-7.903087e-15	-7.903087e-15
3.620000e+03	3.640000e+03	-1.322625e-13	-1.100591e-13	-1.100591e-13
3.620000e+03	3.640000e+03	-1.322625e-13	-1.100591e-13	-1.100591e-13
3.620000e+03	3.640000e+03	-6.579681e-14	-5.472667e-14	-5.472667e-14
3.620000e+03	3.640000e+03	-6.579681e-14	-5.472667e-14	-5.472667e-14
3.640000e+03	3.660000e+03	1.504729e-14	1.877947e-14	1.877947e-14
3.640000e+03	3.660000e+03	1.504729e-14	1.877947e-14	1.877947e-14
3.640000e+03	3.660000e+03	1.969487e-14	2.523695e-14	2.523695e-14
3.640000e+03	3.660000e+03	1.969487e-14	2.523695e-14	2.523695e-14
3.660000e+03	3.680000e+03	8.595194e-15	1.096440e-14	1.096440e-14
3.660000e+03	3.680000e+03	8.595194e-15	1.096440e-14	1.096440e-14
3.660000e+03	3.680000e+03	6.110111e-15	7.797913e-15	7.797913e-15
3.660000e+03	3.680000e+03	6.110111e-15	7.797913e-15	7.797913e-15
3.680000e+03	3.700000e+03	5.764746e-16	7.215081e-16	7.215081e-16
3.680000e+03	3.700000e+03	5.764746e-16	7.215081e-16	7.215081e-16
3.680000e+03	3.700000e+03	3.562675e-15	4.882804e-15	4.882804e-15
3.680000e+03	3.700000e+03	3.562675e-15	4.882804e-15	4.882804e-15
3.700000e+03	3.720000e+03	-2.790564e-15	-2.245106e-15	-2.245106e-15
3.700000e+03	3.720000e+03	-1.716549e-15	-1.364787e-15	-1.364787e-15
3.700000e+03	3.720000e+03	-1.716549e-15	-1.364787e-15	-1.364787e-15
3.700000e+03	3.720000e+03	-2.790564e-15	-2.245106e-15	-2.245106e-15
3.720000e+03	3.740000e+03	-3.079068e-14	-2.528729e-14	-2.528729e-14
3.720000e+03	3.740000e+03	-3.079068e-14	-2.528729e-14	-2.528729e-14
3.720000e+03	3.740000e+03	-1.513444e-13	-1.205286e-13	-1.205286e-13
3.720000e+03	3.740000e+03	-1.513444e-13	-1.205286e-13	-1.205286e-13
3.740000e+03	3.760000e+03	-5.408564e-16	-3.529019e-16	-3.529019e-16
3.740000e+03	3.760000e+03	-5.408564e-16	-3.529019e-16	-3.529019e-16
3.740000e+03	3.760000e+03	-5.963620e-16	-3.656287e-16	-3.656287e-16
3.740000e+03	3.760000e+03	-5.963620e-16	-3.656287e-16	-3.656287e-16
3.760000e+03	3.780000e+03	2.554207e-14	3.226549e-14	3.226549e-14
3.760000e+03	3.780000e+03	2.554207e-14	3.226549e-14	3.226549e-14
3.760000e+03	3.780000e+03	1.778555e-14	2.252201e-14	2.252201e-14
3.760000e+03	3.780000e+03	1.778555e-14	2.252201e-14	2.252201e-14
3.780000e+03	3.800000e+03	-2.561461e-16	-2.109169e-16	-2.109169e-16
3.780000e+03	3.800000e+03	-2.561461e-16	-2.109169e-16	-2.109169e-16
3.780000e+03	3.800000e+03	1.746483e-15	2.210108e-15	2.210108e-15
3.780000e+03	3.800000e+03	1.746483e-15	2.210108e-15	2.210108e-15
3.800000e+03	3.820000e+03	1.152731e-15	1.340947e-15	1.340947e-15
3.800000e+03	3.820000e+03	1.775486e-15	2.256999e-15	2.256999e-15
3.800000e+03	3.820000e+03	1.775486e-15	2.256999e-15	2.256999e-15
3.800000e+03	3.820000e+03	1.152731e-15	1.340947e-15	1.340947e-15
3.820000e+03	3.840000e+03	1.834689e-16	2.272843e-16	2.272843e-16
3.820000e+03	3.840000e+03	1.834689e-16	2.272843e-16	2.272843e-16
3.820000e+03	3.840000e+03	2.893715e-16	3.681582e-16	3.681582e-16
3.820000e+03	3.840000e+03	2.893715e-16	3.681582e-16	3.681582e-16
3.840000e+03	3.860000e+03	-1.441350e-15	-1.285094e-15	-1.285094e-15
3.840000e+03	3.860000e+03	-1.441350e-15	-1.285094e-15	-1.285094e-15
3.840000e+03	3.860000e+03	-2.295384e-15	-2.033909e-15	-2.033909e-15
3.840000e+03	3.860000e+03	-2.295384e-15	-2.033909e-15	-2.033909e-15
3.860000e+03	3.880000e+03	1.183711e-14	1.563577e-14	1.563577e-14
3.860000e+03	3.880000e+03	1.183711e-14	1.563577e-14	1.563577e-14
3.860000e+03	3.880000e+03	1.059677e-14	1.405810e-14	1.405810e-14
3.860000e+03	3.880000e+03	1.059677e-14	1.405810e-14	1.405810e-14
3.880000e+03	3.900000e+03	-7.513496e-15	-7.038666e-15	-7.038666e-15
3.880000e+03	3.900000e+03	-7.513496e-15	-7.038666e-15	-7.038666e-15
3.880000e+03	3.900000e+03	-4.600658e-15	-4.185901e-15	-4.185901e-15
3.880000e+03	3.900000e+03	-4.600658e-15	-4.185901e-15	-4.185901e-15
3.900000e+03	3.920000e+03	-5.443190e-15	-4.553511e-15	-4.553511e-15
3.900000e+03	3.920000e+03	-4.143921e-15	-3.463645e-15	-3.463645e-15
3.900000e+03	3.920000e+03	-4.143921e-15	-3.463645e-15	-3.463645e-15
3.900000e+03	3.920000e+03	-5.443190e-15	-4.553511e-15	-4.553511e-15
3.920000e+03	3.940000e+03	2.797759e-15	3.061478e-15	3.061478e-15
3.920000e+03	3.940000e+03	2.797759e-15	3.061478e-15	3.061478e-15
3.920000e+03	3.940000e+03	8.925681e-16	9.772048e-16	9.772048e-16
3.920000e+03	3.940000e+03	8.925681e-16	9.772048e-16	9.772048e-16
3.940000e+03	3.960000e+03	8.208473e-15	8.903270e-15	8.903270e-15
3.940000e+03	3.960000e+03	8.208473e-15	8.903270e-15	8.903270e-15
3.940000e+03	3.960000e+03	1.064632e-14	1.154984e-14	1.154984e-14
3.940000e+03	3.960000e+03	1.064632e-14	1.154984e-14	1.154984e-14
3.960000e+03	3.980000e+03	3.234927e-13	4.153578e-13	4.153578e-13
3.960000e+03	3.980000e+03	3.234927e-13	4.153578e-13	4.153578e-13
3.960000e+03	3.980000e+03	2.450157e-13	3.145858e-13	3.145858e-13
3.960000e+03	3.980000e+03	2.450157e-13	3.145858e-13	3.145858e-13
3.980000e+03	4.000000e+03	9.297441e-16	1.068411e-15	1.068411e-15
3.980000e+03	4.000000e+03	9.297441e-16	1.068411e-15	1.068411e-15
3.980000e+03	4.000000e+03	5.746259e-16	6.695198e-16	6.695198e-16
3.980000e+03	4.000000e+03	5.746259e-16	6.695198e-16	6.695198e-16
4.000000e+03	4.020000e+03	1.166824e-14	1.498458e-14	1.498458e-14
4.000000e+03	4.020000e+03	8.898811e-15	1.142552e-14	1.142552e-14
4.000000e+03	4.020000e+03	8.898811e-15	1.142552e-14	1.142552e-14
4.000000e+03	4.020000e+03	1.166824e-14	1.498458e-14	1.498458e-14
4.020000e+03	4.040000e+03	-2.193448e-17	-1.919849e-17	-1.919849e-17
4.020000e+03	4.040000e+03	-2.193448e-17	-1.919849e-17	-1.919849e-17
4.020000e+03	4.040000e+03	-6.890877e-17	-5.615621e-17	-5.615621e-17
4.020000e+03	4.040000e+03	-6.890877e-17	-5.615621e-17	-5.615621e-17
4.040000e+03	4.060000e+03	1.086761e-16	1.329739e-16	1.329739e-16
4.040000e+03	4.060000e+03	1.086761e-16	1.329739e-16	1.329739e-16
4.040000e+03	4.060000e+03	1.465192e-16	1.795617e-16	1.795617e-16
4.040000e+03	4.060000e+03	1.465192e-16	1.795617e-16	1.795617e-16
4.060000e+03	4.080000e+03	-1.038172e-17	-7.984025e-18	-7.984025e-18
4.060000e+03	4.080000e+03	-1.038172e-17	-7.984025e-18	-7.984025e-18
4.060000e+03	4.080000e+03	-6.001781e-16	-4.652497e-16	-4.652497e-16
4.060000e+03	4.080000e+03	-6.001781e-16	-4.652497e-16	-4.652497e-16
4.080000e+03	4.100000e+03	-3.559302e-17	-2.616534e-17	-2.616534e-17
4.080000e+03	4.100000e+03	-3.559302e-17	-2.616534e-17	-2.616534e-17
4.080000e+03	4.100000e+03	-1.176387e-16	-8.934803e-17	-8.934803e-17
4.080000e+03	4.100000e+03	-1.176387e-16	-8.934803e-17	-8.934803e-17
4.100000e+03	4.120000e+03	-8.006456e-17	-6.906125e-17	-6.906125e-17
4.100000e+03	4.120000e+03	2.980851e-16	3.852807e-16	3.852807e-16
4.100000e+03	4.120000e+03	2.980851e-16	3.852807e-16	3.852807e-16
4.100000e+03	4.120000e+03	-8.006456e-17	-6.906125e-17	-6.906125e-17
4.120000e+03	4.140000e+03	2.193189e-16	2.576568e-16	2.576568e-16
4.120000e+03	4.140000e+03	2.193189e-16	2.576568e-16	2.576568e-16
4.120000e+03	4.140000e+03	2.840831e-17	4.184118e-17	4.184118e-17
4.120000e+03	4.140000e+03	2.840831e-17	4.184118e-17	4.184118e-17
4.140000e+03	4.160000e+03	8.971018e-17	1.131779e-16	1.131779e-16
4.140000e+03	4.160000e+03	8.971018e-17	1.131779e-16	1.131779e-16
4.140000e+03	4.160000e+03	-7.085588e-18	-5.097834e-18	-5.097834e-18
4.140000e+03	4.160000e+03	-7.085588e-18	-5.097834e-18	-5.097834e-18
4.160000e+03	4.180000e+03	1.675484e-14	2.200061e-14	2.200061e-14
4.160000e+03	4.180000e+03	1.675484e-14	2.200061e-14	2.200061e-14
4.160000e+03	4.180000e+03	9.099750e-15	1.194520e-14	1.194520e-14
4.160000e+03	4.180000e+03	9.099750e-15	1.194520e-14	1.194520e-14
4.180000e+03	4.200000e+03	5.714419e-16	6.851352e-16	6.851352e-16
4.180000e+03	4.200000e+03	5.714419e-16	6.851352e-16	6.851352e-16
4.180000e+03	4.200000e+03	4.645508e-16	5.576989e-16	5.576989e-16
4.180000e+03	4.200000e+03	4.645508e-16	5.576989e-16	5.576989e-16
4.200000e+03	4.220000e+03	-7.861386e-15	-6.171838e-15	-6.171838e-15
4.200000e+03	4.220000e+03	-6.091601e-15	-4.782274e-15	-4.782274e-15
4.200000e+03	4.220000e+03	-6.091601e-15	-4.782274e-15	-4.782274e-15
4.200000e+03	4.220000e+03	-7.861386e-15	-6.171838e-15	-6.171838e-15
4.220000e+03	4.240000e+03	3.375348e-15	4.443485e-15	4.443485e-15
4.220000e+03	4.240000e+03	3.375348e-15	4.443485e-15	4.443485e-15
4.220000e+03	4.240000e+03	2.614424e-15	3.441266e-15	3.441266e-15
4.220000e+03	4.240000e+03	2.614424e-15	3.441266e-15	3.441266e-15
4.240000e+03	4.260000e+03	-5.183820e-16	-4.024227e-16	-4.024227e-16
4.240000e+03	4.260000e+03	-5.183820e-16	-4.024227e-16	-4.024227e-16
4.240000e+03	4.260000e+03	-6.559579e-16	-5.079594e-16	-5.079594e-16
4.240000e+03	4.260000e+03	-6.559579e-16	-5.079594e-16	-5.079594e-16
4.260000e+03	4.280000e+03	-2.817222e-18	-2.661816e-18	-2.661816e-18
4.260000e+03	4.280000e+03	-2.817222e-18	-2.661816e-18	-2.661816e-18
4.260000e+03	4.280000e+03	-2.883948e-16	-2.217575e-16	-2.217575e-16
4.260000e+03	4.280000e+03	-2.883948e-16	-2.217575e-16	-2.217575e-16
4.280000e+03	4.300000e+03	1.263959e-16	1.500272e-16	1.500272e-16
4.280000e+03	4.300000e+03	1.263959e-16	1.500272e-16	1.500272e-16
4.280000e+03	4.300000e+03	5.049625e-17	5.881458e-17	5.881458e-17
4.280000e+03	4.300000e+03	5.049625e-17	5.881458e-17	5.881458e-17
4.300000e+03	4.320000e+03	-3.139350e-15	-2.447327e-15	-2.447327e-15
4.300000e+03	4.320000e+03	-2.374010e-15	-1.850554e-15	-1.850554e-15
4.300000e+03	4.320000e+03	-2.374010e-15	-1.850554e-15	-1.850554e-15
4.300000e+03	4.320000e+03	-3.139350e-15	-2.447327e-15	-2.447327e-15
4.320000e+03	4.340000e+03	1.524839e-19	1.724487e-19	1.724487e-19
4.320000e+03	4.340000e+03	1.524839e-19	1.724487e-19	1.724487e-19
4.320000e+03	4.340000e+03	-1.749080e-18	-1.387614e-18	-1.387614e-18
4.320000e+03	4.340000e+03	-1.749080e-18	-1.387614e-18	-1.387614e-18
4.340000e+03	4.360000e+03	1.452230e-15	1.909223e-15	1.909223e-15
4.340000e+03	4.360000e+03	1.103684e-15	1.450593e-15	1.450593e-15
4.340000e+03	4.360000e+03	1.452230e-15	1.909223e-15	1.909223e-15
4.340000e+03	4.360000e+03	1.103684e-15	1.450593e-15	1.450593e-15
4.360000e+03	4.380000e+03	1.808298e-16	2.328665e-16	2.328665e-16
4.360000e+03	4.380000e+03	1.808298e-16	2.328665e-16	2.328665e-16
4.360000e+03	4.380000e+03	1.002690e-16	1.290972e-16	1.290972e-16
4.360000e+03	4.380000e+03	1.002690e-16	1.290972e-16	1.290972e-16
4.380000e+03	4.400000e+03	-6.007071e-16	-4.601655e-16	-4.601655e-16
4.380000e+03	4.400000e+03	-6.007071e-16	-4.601655e-16	-4.601655e-16
4.380000e+03	4.400000e+03	-4.548038e-16	-3.483914e-16	-3.483914e-16
4.380000e+03	4.400000e+03	-4.548038e-16	-3.483914e-16	-3.483914e-16
4.400000e+03	4.420000e+03	-9.134992e-19	-7.412652e-19	-7.412652e-19
4.400000e+03	4.420000e+03	-4.536143e-19	-3.689827e-19	-3.689827e-19
4.400000e+03	4.420000e+03	-4.536143e-19	-3.689827e-19	-3.689827e-19
4.400000e+03	4.420000e+03	-9.134992e-19	-7.412652e-19	-7.412652e-19
4.420000e+03	4.440000e+03	-1.161122e-19	-9.591228e-20	-9.591228e-20
4.420000e+03	4.440000e+03	-1.161122e-19	-9.591228e-20	-9.591228e-20
4.420000e+03	4.440000e+03	-8.892375e-20	-7.343483e-20	-7.343483e-20
4.420000e+03	4.440000e+03	-8.892375e-20	-7.343483e-20	-7.343483e-20
4.440000e+03	4.460000e+03	5.268031e-19	6.591661e-19	6.591661e-19
4.440000e+03	4.460000e+03	5.268031e-19	6.591661e-19	6.591661e-19
4.440000e+03	4.460000e+03	2.444151e-18	3.101378e-18	3.101378e-18
4.440000e+03	4.460000e+03	2.444151e-18	3.101378e-18	3.101378e-18
4.460000e+03	4.480000e+03	1.041912e-16	1.342765e-16	1.342765e-16
4.460000e+03	4.480000e+03	1.041912e-16	1.342765e-16	1.342765e-16
4.460000e+03	4.480000e+03	7.791190e-17	1.004081e-16	1.004081e-16
4.460000e+03	4.480000e+03	7.791190e-17	1.004081e-16	1.004081e-16
4.480000e+03	4.500000e+03	-9.329972e-17	-8.210140e-17	-8.210140e-17
4.480000e+03	4.500000e+03	-9.329972e-17	-8.210140e-17	-8.210140e-17
4.480000e+03	4.500000e+03	-7.168480e-17	-6.301207e-17	-6.301207e-17
4.480000e+03	4.500000e+03	-7.168480e-17	-6.301207e-17	-6.301207e-17
4.500000e+03	4.520000e+03	1.926588e-18	2.671568e-18	2.671568e-18
4.500000e+03	4.520000e+03	3.349747e-17	3.732281e-17	3.732281e-17
4.500000e+03	4.520000e+03	3.349747e-17	3.732281e-17	3.732281e-17
4.500000e+03	4.520000e+03	1.926588e-18	2.671568e-18	2.671568e-18
4.520000e+03	4.540000e+03	2.915046e-19	3.845298e-19	3.845298e-19
4.520000e+03	4.540000e+03	2.915046e-19	3.845298e-19	3.845298e-19
4.520000e+03	4.540000e+03	6.281953e-15	8.267077e-15	8.267077e-15
4.520000e+03	4.540000e+03	6.281953e-15	8.267077e-15	8.267077e-15
4.540000e+03	4.560000e+03	-7.345579e-18	-5.465899e-18	-5.465899e-18
4.540000e+03	4.560000e+03	-7.345579e-18	-5.465899e-18	-5.465899e-18
4.540000e+03	4.560000e+03	-8.965842e-18	-6.653675e-18	-6.653675e-18
4.540000e+03	4.560000e+03	-8.965842e-18	-6.653675e-18	-6.653675e-18
4.560000e+03	4.580000e+03	2.833289e-17	3.538458e-17	3.538458e-17
4.560000e+03	4.580000e+03	2.833289e-17	3.538458e-17	3.538458e-17
4.560000e+03	4.580000e+03	2.037972e-17	2.595697e-17	2.595697e-17
4.560000e+03	4.580000e+03	2.037972e-17	2.595697e-17	2.595697e-17
4.580000e+03	4.600000e+03	2.924282e-16	3.890452e-16	3.890452e-16
4.580000e+03	4.600000e+03	2.924282e-16	3.890452e-16	3.890452e-16
4.580000e+03	4.600000e+03	2.356072e-16	3.135085e-16	3.135085e-16
4.580000e+03	4.600000e+03	2.356072e-16	3.135085e-16	3.135085e-16
4.600000e+03	4.620000e+03	-7.847504e-22	-6.890684e-22	-6.890684e-22
4.600000e+03	4.620000e+03	1.536968e-20	2.013798e-20	2.013798e-20
4.600000e+03	4.620000e+03	1.536968e-20	2.013798e-20	2.013798e-20
4.600000e+03	4.620000e+03	-7.847504e-22	-6.890684e-22	-6.890684e-22
4.620000e+03	4.640000e+03	5.645484e-18	7.122195e-18	7.122195e-18
4.620000e+03	4.640000e+03	5.645484e-18	7.122195e-18	7.122195e-18
4.620000e+03	4.640000e+03	-5.123326e-15	-3.958207e-15	-3.958207e-15
4.620000e+03	4.640000e+03	-5.123326e-15	-3.958207e-15	-3.958207e-15
4.640000e+03	4.660000e+03	1.422241e-20	1.736409e-20	1.736409e-20
4.640000e+03	4.660000e+03	1.422241e-20	1.736409e-20	1.736409e-20
4.640000e+03	4.660000e+03	2.048768e-20	2.566531e-20	2.566531e-20
4.640000e+03	4.660000e+03	2.048768e-20	2.566531e-20	2.566531e-20
4.660000e+03	4.680000e+03	3.889326e-18	4.731760e-18	4.731760e-18
4.660000e+03	4.680000e+03	3.889326e-18	4.731760e-18	4.731760e-18
4.660000e+03	4.680000e+03	5.613735e-18	6.854036e-18	6.854036e-18
4.660000e+03	4.680000e+03	5.613735e-18	6.854036e-18	6.854036e-18
4.680000e+03	4.700000e+03	4.173524e-16	5.513903e-16	5.513903e-16
4.680000e+03	4.700000e+03	4.173524e-16	5.513903e-16	5.513903e-16
4.680000e+03	4.700000e+03	3.225803e-16	4.261794e-16	4.261794e-16
4.680000e+03	4.700000e+03	3.225803e-16	4.261794e-16	4.261794e-16
4.700000e+03	4.720000e+03	3.799174e-16	5.025968e-16	5.025968e-16
4.700000e+03	4.720000e+03	2.935802e-16	3.883784e-16	3.883784e-16
4.700000e+03	4.720000e+03	2.935802e-16	3.883784e-16	3.883784e-16
4.700000e+03	4.720000e+03	3.799174e-16	5.025968e-16	5.025968e-16
4.720000e+03	4.740000e+03	-3.740941e-17	-2.864357e-17	-2.864357e-17
4.720000e+03	4.740000e+03	-3.740941e-17	-2.864357e-17	-2.864357e-17
4.720000e+03	4.740000e+03	-2.450623e-17	-1.896005e-17	-1.896005e-17
4.720000e+03	4.740000e+03	-2.450623e-17	-1.896005e-17	-1.896005e-17
4.740000e+03	4.760000e+03	-1.778435e-20	-1.369846e-20	-1.369846e-20
4.740000e+03	4.760000e+03	4.755754e-18	6.028934e-18	6.028934e-18
4.740000e+03	4.760000e+03	-1.778435e-20	-1.369846e-20	-1.369846e-20
4.740000e+03	4.760000e+03	4.755754e-18	6.028934e-18	6.028934e-18
4.760000e+03	4.780000e+03	5.096949e-19	6.383158e-19	6.383158e-19
4.760000e+03	4.780000e+03	5.096949e-19	6.383158e-19	6.383158e-19
4.760000e+03	4.780000e+03	-5.196902e-18	-3.854621e-18	-3.854621e-18
4.760000e+03	4.780000e+03	-5.196902e-18	-3.854621e-18	-3.854621e-18
4.780000e+03	4.800000e+03	-3.435750e-19	-3.196107e-19	-3.196107e-19
4.780000e+03	4.800000e+03	-3.435750e-19	-3.196107e-19	-3.196107e-19
4.780000e+03	4.800000e+03	1.362496e-19	2.497285e-19	2.497285e-19
4.780000e+03	4.800000e+03	1.362496e-19	2.497285e-19	2.497285e-19
4.800000e+03	4.820000e+03	8.438010e-20	1.204249e-19	1.204249e-19
4.800000e+03	4.820000e+03	6.492037e-20	9.296166e-20	9.296166e-20
4.800000e+03	4.820000e+03	6.492037e-20	9.296166e-20	9.296166e-20
4.800000e+03	4.820000e+03	8.438010e-20	1.204249e-19	1.204249e-19
4.820000e+03	4.840000e+03	-1.570204e-22	-1.274425e-22	-1.274425e-22
4.820000e+03	4.840000e+03	-1.570204e-22	-1.274425e-22	-1.274425e-22
4.820000e+03	4.840000e+03	-2.141260e-22	-1.442340e-22	-1.442340e-22
4.820000e+03	4.840000e+03	-2.141260e-22	-1.442340e-22	-1.442340e-22
4.840000e+03	4.860000e+03	-5.822940e-21	-5.016658e-21	-5.016658e-21
4.840000e+03	4.860000e+03	-5.822940e-21	-5.016658e-21	-5.016658e-21
4.840000e+03	4.860000e+03	1.294754e-20	1.719033e-20	1.719033e-20
4.840000e+03	4.860000e+03	1.294754e-20	1.719033e-20	1.719033e-20
4.860000e+03	4.880000e+03	3.175729e-25	5.335196e-25	5.335196e-25
4.860000e+03	4.880000e+03	3.175729e-25	5.335196e-25	5.335196e-25
4.860000e+03	4.880000e+03	9.530615e-21	1.090142e-20	1.090142e-20
4.860000e+03	4.880000e+03	9.530615e-21	1.090142e-20	1.090142e-20
4.880000e+03	4.900000e+03	2.652476e-20	3.529248e-20	3.529248e-20
4.880000e+03	4.900000e+03	2.652476e-20	3.529248e-20	3.529248e-20
4.880000e+03	4.900000e+03	4.096017e-19	5.237172e-19	5.237172e-19
4.880000e+03	4.900000e+03	4.096017e-19	5.237172e-19	5.237172e-19
4.900000e+03	4.920000e+03	1.194122e-18	1.523318e-18	1.523318e-18
4.900000e+03	4.920000e+03	6.931517e-19	8.849651e-19	8.849651e-19
4.900000e+03	4.920000e+03	6.931517e-19	8.849651e-19	8.849651e-19
4.900000e+03	4.920000e+03	1.194122e-18	1.523318e-18	1.523318e-18
4.920000e+03	4.940000e+03	1.155783e-18	1.473060e-18	1.473060e-18
4.920000e+03	4.940000e+03	1.155783e-18	1.473060e-18	1.473060e-18
4.920000e+03	4.940000e+03	9.207845e-19	1.173532e-18	1.173532e-18
4.920000e+03	4.940000e+03	9.207845e-19	1.173532e-18	1.173532e-18
4.940000e+03	4.960000e+03	-6.903824e-20	-5.162148e-20	-5.162148e-20
4.940000e+03	4.960000e+03	-3.746461e-20	-2.801329e-20	-2.801329e-20
4.940000e+03	4.960000e+03	-6.903824e-20	-5.162148e-20	-5.162148e-20
4.940000e+03	4.960000e+03	-3.746461e-20	-2.801329e-20	-2.801329e-20
4.960000e+03	4.980000e+03	7.484509e-29	1.213117e-28	1.213117e-28
4.960000e+03	4.980000e+03	7.484509e-29	1.213117e-28	1.213117e-28
4.960000e+03	4.980000e+03	-1.705271e-25	-1.264375e-25	-1.264375e-25
4.960000e+03	4.980000e+03	-1.705271e-25	-1.264375e-25	-1.264375e-25
4.980000e+03	5.000000e+03	2.947779e-27	5.565686e-27	5.565686e-27
4.980000e+03	5.000000e+03	2.947779e-27	5.565686e-27	5.565686e-27
4.980000e+03	5.000000e+03	-1.661808e-18	-1.284893e-18	-1.284893e-18
4.980000e+03	5.000000e+03	-1.661808e-18	-1.284893e-18	-1.284893e-18
5.000000e+03	5.020000e+03	6.870404e-23	1.273982e-22	1.273982e-22
5.000000e+03	5.020000e+03	2.607853e-18	3.354990e-18	3.354990e-18
5.000000e+03	5.020000e+03	2.607853e-18	3.354990e-18	3.354990e-18
5.000000e+03	5.020000e+03	6.870404e-23	1.273982e-22	1.273982e-22
5.020000e+03	5.040000e+03	-8.395989e-25	-6.392374e-25	-6.392374e-25
5.020000e+03	5.040000e+03	-8.395989e-25	-6.392374e-25	-6.392374e-25
5.020000e+03	5.040000e+03	-6.502026e-25	-4.934577e-25	-4.934577e-25
5.020000e+03	5.040000e+03	-6.502026e-25	-4.934577e-25	-4.934577e-25
5.040000e+03	5.060000e+03	-4.661553e-27	-4.097236e-27	-4.097236e-27
5.040000e+03	5.060000e+03	1.507376e-27	2.410486e-27	2.410486e-27
5.040000e+03	5.060000e+03	1.507376e-27	2.410486e-27	2.410486e-27
5.040000e+03	5.060000e+03	-4.661553e-27	-4.097236e-27	-4.097236e-27
5.060000e+03	5.080000e+03	5.201731e-22	6.834470e-22	6.834470e-22
5.060000e+03	5.080000e+03	5.201731e-22	6.834470e-22	6.834470e-22
5.060000e+03	5.080000e+03	9.823159e-21	1.309760e-20	1.309760e-20
5.060000e+03	5.080000e+03	9.823159e-21	1.309760e-20	1.309760e-20
5.080000e+03	5.100000e+03	-1.216228e-20	-9.337168e-21	-9.337168e-21
5.080000e+03	5.100000e+03	-1.216228e-20	-9.337168e-21	-9.337168e-21
5.080000e+03	5.100000e+03	5.090515e-20	6.774629e-20	6.774629e-20
5.080000e+03	5.100000e+03	5.090515e-20	6.774629e-20	6.774629e-20
5.100000e+03	5.120000e+03	1.425892e-18	1.691312e-18	1.691312e-18
5.100000e+03	5.120000e+03	1.425892e-18	1.691312e-18	1.691312e-18
5.100000e+03	5.120000e+03	1.020642e-18	1.210628e-18	1.210628e-18
5.100000e+03	5.120000e+03	1.020642e-18	1.210628e-18	1.210628e-18
5.120000e+03	5.140000e+03	-5.374602e-21	-4.206481e-21	-4.206481e-21
5.120000e+03	5.140000e+03	-4.739494e-21	-3.769744e-21	-3.769744e-21
5.120000e+03	5.140000e+03	-5.374602e-21	-4.206481e-21	-4.206481e-21
5.120000e+03	5.140000e+03	-4.739494e-21	-3.769744e-21	-3.769744e-21
5.140000e+03	5.160000e+03	-7.471592e-23	-5.829684e-23	-5.829684e-23
5.140000e+03	5.160000e+03	-7.471592e-23	-5.829684e-23	-5.829684e-23
5.140000e+03	5.160000e+03	-2.077099e-21	-1.533001e-21	-1.533001e-21
5.140000e+03	5.160000e+03	-2.077099e-21	-1.533001e-21	-1.533001e-21
5.160000e+03	5.180000e+03	-2.521642e-21	-2.027753e-21	-2.027753e-21
5.160000e+03	5.180000e+03	-2.521642e-21	-2.027753e-21	-2.027753e-21
5.160000e+03	5.180000e+03	-1.893375e-21	-1.522538e-21	-1.522538e-21
5.160000e+03	5.180000e+03	-1.893375e-21	-1.522538e-21	-1.522538e-21
5.180000e+03	5.200000e+03	1.980729e-21	2.574133e-21	2.574133e-21
5.180000e+03	5.200000e+03	1.980729e-21	2.574133e-21	2.574133e-21
5.180000e+03	5.200000e+03	1.524233e-21	1.980875e-21	1.980875e-21
5.180000e+03	5.200000e+03	1.524233e-21	1.980875e-21	1.980875e-21
5.200000e+03	5.220000e+03	5.833624e-19	7.878478e-19	7.878478e-19
5.200000e+03	5.220000e+03	5.682499e-19	7.691870e-19	7.691870e-19
5.200000e+03	5.220000e+03	5.682499e-19	7.691870e-19	7.691870e-19
5.200000e+03	5.220000e+03	5.833624e-19	7.878478e-19	7.878478e-19
5.220000e+03	5.240000e+03	-3.781578e-20	-2.847434e-20	-2.847434e-20
5.220000e+03	5.240000e+03	-3.781578e-20	-2.847434e-20	-2.847434e-20
5.220000e+03	5.240000e+03	-2.922260e-20	-2.200458e-20	-2.200458e-20
5.220000e+03	5.240000e+03	-2.922260e-20	-2.200458e-20	-2.200458e-20
5.240000e+03	5.260000e+03	6.145632e-19	8.126713e-19	8.126713e-19
5.240000e+03	5.260000e+03	6.145632e-19	8.126713e-19	8.126713e-19
5.240000e+03	5.260000e+03	8.125876e-19	1.074745e-18	1.074745e-18
5.240000e+03	5.260000e+03	8.125876e-19	1.074745e-18	1.074745e-18
5.260000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+03	5.280000e+03	-1.582341e-38	-1.069722e-38	-1.069722e-38
5.260000e+03	5.280000e+03	-1.582341e-38	-1.069722e-38	-1.069722e-38
5.280000e+03	5.300000e+03	5.539095e-19	6.101673e-19	6.101673e-19
5.280000e+03	5.300000e+03	5.539095e-19	6.101673e-19	6.101673e-19
5.280000e+03	5.300000e+03	4.099659e-19	4.516041e-19	4.516041e-19
5.280000e+03	5.300000e+03	4.099659e-19	4.516041e-19	4.516041e-19
5.300000e+03	5.320000e+03	-4.090133e-20	-2.985862e-20	-2.985862e-20
5.300000e+03	5.320000e+03	-2.864144e-20	-2.077851e-20	-2.077851e-20
5.300000e+03	5.320000e+03	-2.864144e-20	-2.077851e-20	-2.077851e-20
5.300000e+03	5.320000e+03	-4.090133e-20	-2.985862e-20	-2.985862e-20
5.320000e+03	5.340000e+03	-1.120138e-20	-8.017523e-21	-8.017523e-21
5.320000e+03	5.340000e+03	-1.120138e-20	-8.017523e-21	-8.017523e-21
5.320000e+03	5.340000e+03	-7.584673e-21	-5.613399e-21	-5.613399e-21
5.320000e+03	5.340000e+03	-7.584673e-21	-5.613399e-21	-5.613399e-21
5.340000e+03	5.360000e+03	-7.210580e-21	-5.222939e-21	-5.222939e-21
5.340000e+03	5.360000e+03	-3.397154e-21	-2.478601e-21	-2.478601e-21
5.340000e+03	5.360000e+03	-7.210580e-21	-5.222939e-21	-5.222939e-21
5.340000e+03	5.360000e+03	-3.397154e-21	-2.478601e-21	-2.478601e-21
5.360000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+03	5.380000e+03	-7.098793e-21	-5.538816e-21	-5.538816e-21
5.360000e+03	5.380000e+03	-7.098793e-21	-5.538816e-21	-5.538816e-21
5.380000e+03	5.400000e+03	-1.260568e-24	-1.133396e-24	-1.133396e-24
5.380000e+03	5.400000e+03	-1.260568e-24	-1.133396e-24	-1.133396e-24
5.380000e+03	5.400000e+03	8.640843e-21	1.097596e-20	1.097596e-20
5.380000e+03	5.400000e+03	8.640843e-21	1.097596e-20	1.097596e-20
5.400000e+03	5.420000e+03	2.225676e-27	2.932281e-27	2.932281e-27
5.400000e+03	5.420000e+03	1.136019e-27	1.496681e-27	1.496681e-27
5.400000e+03	5.420000e+03	1.136019e-27	1.496681e-27	1.496681e-27
5.400000e+03	5.420000e+03	2.225676e-27	2.932281e-27	2.932281e-27
5.420000e+03	5.440000e+03	-1.691126e-20	-1.257072e-20	-1.257072e-20
5.420000e+03	5.440000e+03	-1.691126e-20	-1.257072e-20	-1.257072e-20
5.420000e+03	5.440000e+03	-9.177404e-21	-6.821876e-21	-6.821876e-21
5.420000e+03	5.440000e+03	-9.177404e-21	-6.821876e-21	-6.821876e-21
5.440000e+03	5.460000e+03	1.787004e-28	3.042198e-28	3.042198e-28
5.440000e+03	5.460000e+03	1.364238e-28	2.322481e-28	2.322481e-28
5.440000e+03	5.460000e+03	1.364238e-28	2.322481e-28	2.322481e-28
5.440000e+03	5.460000e+03	1.787004e-28	3.042198e-28	3.042198e-28
5.460000e+03	5.480000e+03	-6.311606e-30	-3.435588e-30	-3.435588e-30
5.460000e+03	5.480000e+03	-6.311606e-30	-3.435588e-30	-3.435588e-30
5.460000e+03	5.480000e+03	-3.522516e-30	-1.917406e-30	-1.917406e-30
5.460000e+03	5.480000e+03	-3.522516e-30	-1.917406e-30	-1.917406e-30
5.480000e+03	5.500000e+03	4.704480e-19	6.525423e-19	6.525423e-19
5.480000e+03	5.500000e+03	4.704480e-19	6.525423e-19	6.525423e-19
5.480000e+03	5.500000e+03	3.562795e-19	4.941830e-19	4.941830e-19
5.480000e+03	5.500000e+03	3.562795e-19	4.941830e-19	4.941830e-19
5.500000e+03	5.520000e+03	-1.216991e-22	-9.517821e-23	-9.517821e-23
5.500000e+03	5.520000e+03	-1.216991e-22	-9.517821e-23	-9.517821e-23
5.500000e+03	5.520000e+03	-6.120410e-23	-4.786640e-23	-4.786640e-23
5.500000e+03	5.520000e+03	-6.120410e-23	-4.786640e-23	-4.786640e-23
5.520000e+03	5.540000e+03	4.810604e-20	6.603495e-20	6.603495e-20
5.520000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+03	5.540000e+03	4.810604e-20	6.603495e-20	6.603495e-20
5.540000e+03	5.560000e+03	-8.006821e-28	-5.378674e-28	-5.378674e-28
5.540000e+03	5.560000e+03	-8.006821e-28	-5.378674e-28	-5.378674e-28
5.540000e+03	5.560000e+03	-6.136349e-28	-4.122162e-28	-4.122162e-28
5.540000e+03	5.560000e+03	-6.136349e-28	-4.122162e-28	-4.122162e-28
5.560000e+03	5.580000e+03	1.237368e-20	1.752088e-20	1.752088e-20
5.560000e+03	5.580000e+03	1.237368e-20	1.752088e-20	1.752088e-20
5.560000e+03	5.580000e+03	6.714767e-21	9.507972e-21	9.507972e-21
5.560000e+03	5.580000e+03	6.714767e-21	9.507972e-21	9.507972e-21
5.580000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.620000e+03	1.218339e-26	1.583729e-26	1.583729e-26
5.600000e+03	5.620000e+03	1.218339e-26	1.583729e-26	1.583729e-26
5.600000e+03	5.620000e+03	6.198537e-27	8.057533e-27	8.057533e-27
5.600000e+03	5.620000e+03	6.198537e-27	8.057533e-27	8.057533e-27
5.620000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.680000e+03	-1.680582e-22	-1.399840e-22	-1.399840e-22
5.660000e+03	5.680000e+03	-1.680582e-22	-1.399840e-22	-1.399840e-22
5.660000e+03	5.680000e+03	-1.326274e-22	-1.104719e-22	-1.104719e-22
5.660000e+03	5.680000e+03	-1.326274e-22	-1.104719e-22	-1.104719e-22
5.680000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.700000e+03	4.309368e-27	8.076236e-27	8.076236e-27
5.680000e+03	5.700000e+03	4.309368e-27	8.076236e-27	8.076236e-27
5.680000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.740000e+03	5.371247e-32	2.049116e-31	2.049116e-31
5.720000e+03	5.740000e+03	2.948915e-32	1.125003e-31	1.125003e-31
5.720000e+03	5.740000e+03	5.371247e-32	2.049116e-31	2.049116e-31
5.720000e+03	5.740000e+03	2.948915e-32	1.125003e-31	1.125003e-31
5.740000e+03	5.760000e+03	-1.192673e-21	-9.994118e-22	-9.994118e-22
5.740000e+03	5.760000e+03	-1.192673e-21	-9.994118e-22	-9.994118e-22
5.740000e+03	5.760000e+03	-9.412281e-22	-7.887110e-22	-7.887110e-22
5.740000e+03	5.760000e+03	-9.412281e-22	-7.887110e-22	-7.887110e-22
5.760000e+03	5.780000e+03	1.697403e-25	2.514548e-25	2.514548e-25
5.760000e+03	5.780000e+03	1.697403e-25	2.514548e-25	2.514548e-25
5.760000e+03	5.780000e+03	8.536469e-26	1.264600e-25	1.264600e-25
5.760000e+03	5.780000e+03	8.536469e-26	1.264600e-25	1.264600e-25
5.780000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.820000e+03	8.974517e-28	1.735062e-27	1.735062e-27
5.800000e+03	5.820000e+03	8.974517e-28	1.735062e-27	1.735062e-27
5.800000e+03	5.820000e+03	5.008690e-28	9.683407e-28	9.683407e-28
5.800000e+03	5.820000e+03	5.008690e-28	9.683407e-28	9.683407e-28
5.820000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.860000e+03	1.476407e-27	2.574000e-27	2.574000e-27
5.840000e+03	5.860000e+03	1.476407e-27	2.574000e-27	2.574000e-27
5.840000e+03	5.860000e+03	8.105751e-28	1.413174e-27	1.413174e-27
5.840000e+03	5.860000e+03	8.105751e-28	1.413174e-27	1.413174e-27
5.860000e+03	5.880000e+03	-9.011771e-25	-6.465983e-25	-6.465983e-25
5.860000e+03	5.880000e+03	-9.011771e-25	-6.465983e-25	-6.465983e-25
5.860000e+03	5.880000e+03	-6.806330e-25	-4.883570e-25	-4.883570e-25
5.860000e+03	5.880000e+03	-6.806330e-25	-4.883570e-25	-4.883570e-25
5.880000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.960000e+03	2.185299e-28	2.987115e-28	2.987115e-28
5.940000e+03	5.960000e+03	2.185299e-28	2.987115e-28	2.987115e-28
5.940000e+03	5.960000e+03	1.644515e-28	2.247910e-28	2.247910e-28
5.940000e+03	5.960000e+03	1.644515e-28	2.247910e-28	2.247910e-28
5.960000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.060000e+03	1.888347e-29	3.321087e-29	3.321087e-29
6.040000e+03	6.060000e+03	1.888347e-29	3.321087e-29	3.321087e-29
6.040000e+03	6.060000e+03	1.037008e-29	1.823813e-29	1.823813e-29
6.040000e+03	6.060000e+03	1.037008e-29	1.823813e-29	1.823813e-29
6.060000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.120000e+03	3.006163e-23	4.106253e-23	4.106253e-23
6.100000e+03	6.120000e+03	3.006163e-23	4.106253e-23	4.106253e-23
6.100000e+03	6.120000e+03	3.994712e-23	5.456557e-23	5.456557e-23
6.100000e+03	6.120000e+03	3.994712e-23	5.456557e-23	5.456557e-23
6.120000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+03	8.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+03	8.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+03	8.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+03	8.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+03	8.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+03	8.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+03	8.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+03	8.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+03	8.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+03	8.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+03	8.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+03	8.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+03	8.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+03	8.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+03	8.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+03	8.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+03	8.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+03	8.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+03	8.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+03	8.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+03	8.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+03	8.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+03	8.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+03	8.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+03	8.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+03	8.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+03	8.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+03	8.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+03	8.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+03	8.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+03	8.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+03	8.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+03	8.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+03	8.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+03	8.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+03	8.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+03	8.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+03	8.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+03	8.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+03	8.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+03	8.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+03	8.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+03	8.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+03	8.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+03	8.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+03	8.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+03	8.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+03	8.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+03	8.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+03	8.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+03	8.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+03	8.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+03	8.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+03	8.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+03	8.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+03	8.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+03	8.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+03	8.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+03	8.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+03	8.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+03	8.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+03	8.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+03	8.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+03	8.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+03	8.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+03	8.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+03	8.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+03	8.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+03	8.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+03	8.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+03	8.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+03	8.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+03	8.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+03	8.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+03	8.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+03	8.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+03	8.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+03	8.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+03	8.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+03	8.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+03	8.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+03	8.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+03	8.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+03	8.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+03	8.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+03	8.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+03	8.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+03	8.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+03	8.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+03	8.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+03	8.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+03	8.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+03	8.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+03	8.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+03	8.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+03	8.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+03	8.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+03	8.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+03	8.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+03	8.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+03	8.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+03	8.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+03	8.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+03	8.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+03	8.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+03	8.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+03	8.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+03	8.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+03	8.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+03	8.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+03	8.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+03	8.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+03	8.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+03	8.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+03	8.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+03	8.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+03	8.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+03	8.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+03	8.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+03	8.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+03	8.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+03	8.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+03	8.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+03	8.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+03	8.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+03	8.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+03	8.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+03	8.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+03	8.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+03	8.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+03	8.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+03	8.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+03	8.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+03	8.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+03	8.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+03	8.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+03	8.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+03	8.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+03	8.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+03	8.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+03	8.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+03	8.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+03	8.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+03	8.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+03	8.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+03	8.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+03	8.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+03	8.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+03	8.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+03	8.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+03	8.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+03	8.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+03	8.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+03	8.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+03	8.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+03	8.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+03	8.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+03	8.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+03	8.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+03	8.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+03	8.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+03	8.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+03	8.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+03	8.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+03	8.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+03	8.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+03	8.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+03	8.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+03	8.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+03	8.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+03	8.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+03	8.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+03	8.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+03	8.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+03	8.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+03	8.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+03	8.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+03	8.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+03	8.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+03	8.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+03	8.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+03	8.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+03	8.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+03	8.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+03	8.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+03	8.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+03	8.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+03	8.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+03	8.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+03	8.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+03	8.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+03	8.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+03	8.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+03	8.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+03	8.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+03	8.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+03	9.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+03	9.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+03	9.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+03	9.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+03	9.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+03	9.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+03	9.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+03	9.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+03	9.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+03	9.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+03	9.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+03	9.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+03	9.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+03	9.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+03	9.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+03	9.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+03	9.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+03	9.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+03	9.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+03	9.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+03	9.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+03	9.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+03	9.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+03	9.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+03	9.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+03	9.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+03	9.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+03	9.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+03	9.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+03	9.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+03	9.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+03	9.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+03	9.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+03	9.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+03	9.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+03	9.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+03	9.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+03	9.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+03	9.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+03	9.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+03	9.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+03	9.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+03	9.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+03	9.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+03	9.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+03	9.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+03	9.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+03	9.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+03	9.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+03	9.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+03	9.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+03	9.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+03	9.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+03	9.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+03	9.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+03	9.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+03	9.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+03	9.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+03	9.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+03	9.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+03	9.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+03	9.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+03	9.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+03	9.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+03	9.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+03	9.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+03	9.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+03	9.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+03	9.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+03	9.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+03	9.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+03	9.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+03	9.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+03	9.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+03	9.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+03	9.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+03	9.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+03	9.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+03	9.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+03	9.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+03	9.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+03	9.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+03	9.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+03	9.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+03	9.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+03	9.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+03	9.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+03	9.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+03	9.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+03	9.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+03	9.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+03	9.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+03	9.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+03	9.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+03	9.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+03	9.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+03	9.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+03	9.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+03	9.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+03	9.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+03	9.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+03	9.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+03	9.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+03	9.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+03	9.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+03	9.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+03	9.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+03	9.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+03	9.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+03	9.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+03	9.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+03	9.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+03	9.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+03	9.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+03	9.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+03	9.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+03	9.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+03	9.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+03	9.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+03	9.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+03	9.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+03	9.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+03	9.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+03	9.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+03	9.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+03	9.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+03	9.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+03	9.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+03	9.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+03	9.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+03	9.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+03	9.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+03	9.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+03	9.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+03	9.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+03	9.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+03	9.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+03	9.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+03	9.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+03	9.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+03	9.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+03	9.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+03	9.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+03	9.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+03	9.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+03	9.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+03	9.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+03	9.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+03	9.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+03	9.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+03	9.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+03	9.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+03	9.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+03	9.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+03	9.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+03	9.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+03	9.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+03	9.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+03	9.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+03	9.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+03	9.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+03	9.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+03	9.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+03	9.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+03	9.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+03	9.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+03	9.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+03	9.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+03	9.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+03	9.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+03	9.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+03	9.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+03	9.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+03	9.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+03	9.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+03	9.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+03	9.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+03	9.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+03	9.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+03	9.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+03	9.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+03	9.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+03	9.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+03	9.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+03	9.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+03	9.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+03	9.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+03	9.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+03	9.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+03	9.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+03	9.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+03	9.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.002000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.002000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.002000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.002000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+04	1.004000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+04	1.004000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+04	1.004000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+04	1.004000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+04	1.006000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+04	1.006000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+04	1.006000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+04	1.006000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+04	1.008000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+04	1.008000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+04	1.008000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+04	1.008000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+04	1.010000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+04	1.010000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+04	1.010000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+04	1.010000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+04	1.012000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+04	1.012000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+04	1.012000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+04	1.012000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+04	1.014000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+04	1.014000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+04	1.014000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+04	1.014000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+04	1.016000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+04	1.016000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+04	1.016000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+04	1.016000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+04	1.018000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+04	1.018000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+04	1.018000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+04	1.018000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.022000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.022000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.022000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.022000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+04	1.024000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+04	1.024000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+04	1.024000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+04	1.024000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+04	1.026000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+04	1.026000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+04	1.026000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+04	1.026000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+04	1.028000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+04	1.028000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+04	1.028000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+04	1.028000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+04	1.030000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+04	1.030000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+04	1.030000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+04	1.030000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+04	1.032000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+04	1.032000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+04	1.032000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+04	1.032000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+04	1.034000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+04	1.034000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+04	1.034000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+04	1.034000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+04	1.036000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+04	1.036000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+04	1.036000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+04	1.036000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+04	1.038000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+04	1.038000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+04	1.038000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+04	1.038000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.042000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.042000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.042000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.042000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+04	1.044000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+04	1.044000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+04	1.044000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+04	1.044000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+04	1.046000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+04	1.046000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+04	1.046000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+04	1.046000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+04	1.048000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+04	1.048000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+04	1.048000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+04	1.048000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+04	1.050000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+04	1.050000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+04	1.050000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+04	1.050000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+04	1.052000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+04	1.052000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+04	1.052000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+04	1.052000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+04	1.054000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+04	1.054000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+04	1.054000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+04	1.054000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+04	1.056000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+04	1.056000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+04	1.056000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+04	1.056000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+04	1.058000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+04	1.058000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+04	1.058000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+04	1.058000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.062000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.062000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.062000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.062000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+04	1.064000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+04	1.064000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+04	1.064000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+04	1.064000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+04	1.066000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+04	1.066000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+04	1.066000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+04	1.066000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+04	1.068000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+04	1.068000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+04	1.068000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+04	1.068000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+04	1.070000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+04	1.070000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+04	1.070000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+04	1.070000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+04	1.072000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+04	1.072000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+04	1.072000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+04	1.072000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+04	1.074000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+04	1.074000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+04	1.074000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+04	1.074000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+04	1.076000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+04	1.076000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+04	1.076000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+04	1.076000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+04	1.078000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+04	1.078000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+04	1.078000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+04	1.078000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.082000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.082000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.082000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.082000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+04	1.084000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+04	1.084000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+04	1.084000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+04	1.084000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+04	1.086000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+04	1.086000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+04	1.086000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+04	1.086000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+04	1.088000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+04	1.088000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+04	1.088000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+04	1.088000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+04	1.090000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+04	1.090000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+04	1.090000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+04	1.090000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+04	1.092000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+04	1.092000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+04	1.092000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+04	1.092000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+04	1.094000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+04	1.094000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+04	1.094000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+04	1.094000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+04	1.096000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+04	1.096000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+04	1.096000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+04	1.096000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+04	1.098000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+04	1.098000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+04	1.098000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+04	1.098000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.102000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.102000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.102000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.102000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+04	1.104000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+04	1.104000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+04	1.104000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+04	1.104000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+04	1.106000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+04	1.106000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+04	1.106000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+04	1.106000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+04	1.108000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+04	1.108000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+04	1.108000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+04	1.108000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+04	1.110000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+04	1.110000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+04	1.110000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+04	1.110000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+04	1.112000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+04	1.112000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+04	1.112000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+04	1.112000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+04	1.114000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+04	1.114000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+04	1.114000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+04	1.114000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+04	1.116000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+04	1.116000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+04	1.116000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+04	1.116000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+04	1.118000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+04	1.118000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+04	1.118000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+04	1.118000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.122000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.122000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.122000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.122000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+04	1.124000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+04	1.124000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+04	1.124000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+04	1.124000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+04	1.126000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+04	1.126000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+04	1.126000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+04	1.126000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+04	1.128000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+04	1.128000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+04	1.128000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+04	1.128000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+04	1.130000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+04	1.130000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+04	1.130000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+04	1.130000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+04	1.132000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+04	1.132000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+04	1.132000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+04	1.132000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+04	1.134000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+04	1.134000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+04	1.134000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+04	1.134000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+04	1.136000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+04	1.136000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+04	1.136000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+04	1.136000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+04	1.138000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+04	1.138000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+04	1.138000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+04	1.138000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.142000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.142000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.142000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.142000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.146000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.146000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.146000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.146000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.150000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.150000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.150000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.150000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+04	1.152000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+04	1.152000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+04	1.152000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+04	1.152000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+04	1.154000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+04	1.154000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+04	1.154000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+04	1.154000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+04	1.156000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+04	1.156000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+04	1.156000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+04	1.156000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+04	1.158000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+04	1.158000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+04	1.158000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+04	1.158000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.162000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.162000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.162000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.162000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+04	1.164000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+04	1.164000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+04	1.164000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+04	1.164000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+04	1.166000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+04	1.166000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+04	1.166000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+04	1.166000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+04	1.168000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+04	1.168000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+04	1.168000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+04	1.168000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+04	1.170000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+04	1.170000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+04	1.170000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+04	1.170000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.174000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.174000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.174000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.174000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+04	1.176000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+04	1.176000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+04	1.176000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+04	1.176000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+04	1.178000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+04	1.178000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+04	1.178000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+04	1.178000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.182000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.182000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.182000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.182000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+04	1.184000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+04	1.184000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+04	1.184000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+04	1.184000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+04	1.186000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+04	1.186000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+04	1.186000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+04	1.186000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.190000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.190000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.190000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.190000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+04	1.192000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+04	1.192000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+04	1.192000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+04	1.192000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+04	1.194000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+04	1.194000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+04	1.194000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+04	1.194000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.198000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.198000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.198000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.198000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.202000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.202000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.202000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.202000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.206000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.206000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.206000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.206000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.210000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.210000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.210000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.210000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.214000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.214000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.214000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.214000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.218000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.218000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.218000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.218000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.222000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.222000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.222000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.222000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.226000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.226000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.226000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.226000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.230000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.230000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.230000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.230000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.234000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.234000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.234000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.234000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.238000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.238000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.238000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.238000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.242000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.242000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.242000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.242000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.246000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.246000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.246000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.246000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.250000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.250000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.250000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.250000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.254000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.254000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.254000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.254000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.258000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.258000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.258000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.258000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.262000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.262000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.262000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.262000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.266000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.266000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.266000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.266000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.270000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.270000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.270000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.270000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.274000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.274000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.274000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.274000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.278000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.278000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.278000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.278000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.282000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.282000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.282000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.282000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.286000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.286000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.286000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.286000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.290000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.290000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.290000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.290000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.294000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.294000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.294000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.294000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.298000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.298000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.298000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.298000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EW-LO
ErrorBandColor=red!80!black
ErrorBandOpacity=0.2
ErrorBands=1
ErrorBreakdown={0: {"": {up: 7.811000000000016e-05, dn: 9.998699999999973e-05}}, 1: {"": {up: 0.0001535349999999998, dn: 0.0002014090000000005}}, 2: {"": {up: 0.0001322289999999993, dn: 0.0001818810000000001}}, 3: {"": {up: 5.843100000000028e-05, dn: 9.090899999999926e-05}}, 4: {"": {up: 1.553300000000073e-05, dn: 3.568899999999934e-05}}, 5: {"": {up: 0, dn: 8.061999999999653e-06}}, 6: {"": {up: 6.786999999999852e-06, dn: 1.474400000000013e-05}}, 7: {"": {up: 1.331899999999992e-05, dn: 1.8e-05}}, 8: {"": {up: 1.540200000000008e-05, dn: 1.805499999999989e-05}}, 9: {"": {up: 1.524839999999996e-05, dn: 1.667070000000001e-05}}, 10: {"": {up: 1.413119999999998e-05, dn: 1.48034e-05}}, 11: {"": {up: 1.262120000000005e-05, dn: 1.284449999999998e-05}}, 12: {"": {up: 1.104799999999999e-05, dn: 1.100750000000001e-05}}, 13: {"": {up: 9.549100000000007e-06, dn: 9.359800000000018e-06}}, 14: {"": {up: 8.192200000000006e-06, dn: 7.926999999999994e-06}}, 15: {"": {up: 6.98880000000001e-06, dn: 6.69079999999998e-06}}, 16: {"": {up: 5.947499999999997e-06, dn: 5.643e-06}}, 17: {"": {up: 5.059599999999995e-06, dn: 4.763700000000003e-06}}, 18: {"": {up: 4.282989999999999e-06, dn: 4.005539999999997e-06}}, 19: {"": {up: 3.528920000000008e-06, dn: 3.280850000000001e-06}}, 20: {"": {up: 2.516539999999998e-06, dn: 2.327759999999999e-06}}, 21: {"": {up: 1.795539999999996e-06, dn: 1.65282e-06}}, 22: {"": {up: 1.333289999999999e-06, dn: 1.222039999999999e-06}}, 23: {"": {up: 1.00891e-06, dn: 9.211899999999999e-07}}, 24: {"": {up: 7.798200000000003e-07, dn: 7.094700000000002e-07}}, 25: {"": {up: 6.012360000000004e-07, dn: 5.450980000000005e-07}}, 26: {"": {up: 4.692430000000007e-07, dn: 4.24111e-07}}, 27: {"": {up: 3.711739999999996e-07, dn: 3.344490000000004e-07}}, 28: {"": {up: 2.940969999999996e-07, dn: 2.642890000000001e-07}}, 29: {"": {up: 2.34873e-07, dn: 2.105010000000002e-07}}, 30: {"": {up: 1.879109999999996e-07, dn: 1.679770000000003e-07}}, 31: {"": {up: 1.512840000000001e-07, dn: 1.34917e-07}}, 32: {"": {up: 1.21346e-07, dn: 1.079789999999999e-07}}, 33: {"": {up: 9.866200000000001e-08, dn: 8.760100000000004e-08}}, 34: {"": {up: 7.969200000000005e-08, dn: 7.061159999999995e-08}}, 35: {"": {up: 6.549650000000006e-08, dn: 5.792799999999993e-08}}, 36: {"": {up: 5.322010000000004e-08, dn: 4.697619999999999e-08}}, 37: {"": {up: 4.341330000000005e-08, dn: 3.824279999999994e-08}}, 38: {"": {up: 3.621059999999998e-08, dn: 3.18467e-08}}, 39: {"": {up: 2.967259999999998e-08, dn: 2.604810000000004e-08}}, 40: {"": {up: 2.446369999999997e-08, dn: 2.144840000000004e-08}}, 41: {"": {up: 2.02032e-08, dn: 1.768289999999999e-08}}, 42: {"": {up: 1.67942e-08, dn: 1.46728e-08}}, 43: {"": {up: 1.395980000000002e-08, dn: 1.21793e-08}}, 44: {"": {up: 1.16372e-08, dn: 1.014240000000001e-08}}, 45: {"": {up: 9.701900000000011e-09, dn: 8.440549999999998e-09}}, 46: {"": {up: 8.386110000000008e-09, dn: 7.286379999999992e-09}}, 47: {"": {up: 6.825170000000004e-09, dn: 5.922799999999995e-09}}, 48: {"": {up: 5.760930000000005e-09, dn: 4.994160000000003e-09}}, 49: {"": {up: 4.884019999999999e-09, dn: 4.228870000000003e-09}}, 50: {"": {up: 4.10574e-09, dn: 3.549630000000003e-09}}, 51: {"": {up: 3.464399999999999e-09, dn: 2.992389999999997e-09}}, 52: {"": {up: 2.866530000000001e-09, dn: 2.472539999999997e-09}}, 53: {"": {up: 2.415370000000001e-09, dn: 2.081689999999999e-09}}, 54: {"": {up: 2.10514e-09, dn: 1.812669999999998e-09}}, 55: {"": {up: 1.842199999999998e-09, dn: 1.583800000000002e-09}}, 56: {"": {up: 1.49169e-09, dn: 1.28156e-09}}, 57: {"": {up: 1.227460000000001e-09, dn: 1.053329999999999e-09}}, 58: {"": {up: 1.090489999999999e-09, dn: 9.349250000000007e-10}}, 59: {"": {up: 9.265089999999996e-10, dn: 7.941100000000007e-10}}, 60: {"": {up: 7.705719999999991e-10, dn: 6.591050000000007e-10}}, 61: {"": {up: 6.888959999999995e-10, dn: 5.893660000000004e-10}}, 62: {"": {up: 5.775379999999994e-10, dn: 4.934250000000005e-10}}, 63: {"": {up: 4.917900000000004e-10, dn: 4.198959999999997e-10}}, 64: {"": {up: 4.205450000000006e-10, dn: 3.587049999999995e-10}}, 65: {"": {up: 3.685080000000002e-10, dn: 3.139680000000001e-10}}, 66: {"": {up: 3.182839999999999e-10, dn: 2.71052e-10}}, 67: {"": {up: 2.626180000000003e-10, dn: 2.233699999999998e-10}}, 68: {"": {up: 2.318019999999998e-10, dn: 1.971799999999999e-10}}, 69: {"": {up: 1.87987e-10, dn: 1.598100000000001e-10}}, 70: {"": {up: 1.83018e-10, dn: 1.556139999999999e-10}}, 71: {"": {up: 1.37995e-10, dn: 1.171350000000001e-10}}, 72: {"": {up: 1.27014e-10, dn: 1.0775e-10}}, 73: {"": {up: 1.030139e-10, dn: 8.72932e-11}}, 74: {"": {up: 8.31339e-11, dn: 7.03689e-11}}, 75: {"": {up: 7.466970000000002e-11, dn: 6.320020000000001e-11}}, 76: {"": {up: 6.674720000000004e-11, dn: 5.646579999999991e-11}}, 77: {"": {up: 5.397020000000003e-11, dn: 4.5633e-11}}, 78: {"": {up: 5.069979999999998e-11, dn: 4.283930000000001e-11}}, 79: {"": {up: 5.210910000000001e-11, dn: 4.402169999999999e-11}}, 80: {"": {up: 3.342110000000001e-11, dn: 2.824349999999998e-11}}, 81: {"": {up: 2.961260000000002e-11, dn: 2.497489999999998e-11}}, 82: {"": {up: 2.513610000000003e-11, dn: 2.119279999999999e-11}}, 83: {"": {up: 2.197689999999998e-11, dn: 1.854790000000001e-11}}, 84: {"": {up: 2.118190000000001e-11, dn: 1.78612e-11}}, 85: {"": {up: 1.79089e-11, dn: 1.51064e-11}}, 86: {"": {up: 1.632029999999999e-11, dn: 1.37602e-11}}, 87: {"": {up: 1.104471999999999e-11, dn: 9.332750000000006e-12}}, 88: {"": {up: 1.22284e-11, dn: 1.029748e-11}}, 89: {"": {up: 9.861720000000003e-12, dn: 8.314180000000004e-12}}, 90: {"": {up: 9.648510000000006e-12, dn: 8.135019999999992e-12}}, 91: {"": {up: 7.267499999999996e-12, dn: 6.117370000000001e-12}}, 92: {"": {up: 7.633490000000002e-12, dn: 6.43165e-12}}, 93: {"": {up: 3.748559999999996e-12, dn: 3.147680000000002e-12}}, 94: {"": {up: 4.029720000000004e-12, dn: 3.409319999999999e-12}}, 95: {"": {up: 3.215450000000003e-12, dn: 2.712769999999999e-12}}, 96: {"": {up: 2.937089999999999e-12, dn: 2.47228e-12}}, 97: {"": {up: 3.48998e-12, dn: 2.925490000000001e-12}}, 98: {"": {up: 1.94799e-12, dn: 1.63951e-12}}, 99: {"": {up: 2.490519999999999e-12, dn: 2.083410000000002e-12}}, 100: {"": {up: 1.618440000000001e-12, dn: 1.362219999999999e-12}}, 101: {"": {up: 1.49786e-12, dn: 1.255690000000001e-12}}, 102: {"": {up: 1.621489999999999e-12, dn: 1.363060000000001e-12}}, 103: {"": {up: 1.453329999999999e-12, dn: 1.21388e-12}}, 104: {"": {up: 9.169620000000001e-13, dn: 7.642150000000001e-13}}, 105: {"": {up: 1.101126999999999e-12, dn: 9.245609999999996e-13}}, 106: {"": {up: 1.096121999999999e-12, dn: 9.133820000000006e-13}}, 107: {"": {up: 7.43923e-13, dn: 6.189119999999998e-13}}, 108: {"": {up: 9.436009999999999e-13, dn: 7.891710000000001e-13}}, 109: {"": {up: 6.234059999999994e-13, dn: 5.187560000000002e-13}}, 110: {"": {up: 2.951609999999999e-13, dn: 2.455939999999999e-13}}, 111: {"": {up: 4.572680000000002e-13, dn: 3.812870000000002e-13}}, 112: {"": {up: 7.767140000000001e-13, dn: 6.459919999999997e-13}}, 113: {"": {up: 3.054299999999998e-13, dn: 2.547059999999999e-13}}, 114: {"": {up: 4.47883e-13, dn: 3.726439999999998e-13}}, 115: {"": {up: 2.45059e-13, dn: 2.0274e-13}}, 116: {"": {up: 2.525339999999998e-13, dn: 2.109810000000001e-13}}, 117: {"": {up: 1.535779999999999e-13, dn: 1.285360000000001e-13}}, 118: {"": {up: 1.683030000000001e-13, dn: 1.3983e-13}}, 119: {"": {up: 1.405871000000001e-13, dn: 1.165058e-13}}, 120: {"": {up: 8.31459e-13, dn: 6.8743e-13}}, 121: {"": {up: 2.28342e-13, dn: 1.900729999999999e-13}}, 122: {"": {up: 1.691289999999999e-13, dn: 1.41795e-13}}, 123: {"": {up: 1.59679e-13, dn: 1.325650999999999e-13}}, 124: {"": {up: 1.17033e-13, dn: 9.625070000000002e-14}}, 125: {"": {up: 2.036130000000001e-13, dn: 1.688350000000001e-13}}, 126: {"": {up: 1.7935e-13, dn: 1.48163e-13}}, 127: {"": {up: 1.144830999999999e-13, dn: 9.508180000000006e-14}}, 128: {"": {up: 1.328790999999999e-13, dn: 1.094388e-13}}, 129: {"": {up: 2.2345e-13, dn: 1.83159e-13}}, 130: {"": {up: 1.300936e-13, dn: 1.069939e-13}}, 131: {"": {up: 2.588380000000001e-14, dn: 2.112899999999998e-14}}, 132: {"": {up: 3.734639999999998e-13, dn: 3.082329999999999e-13}}, 133: {"": {up: 5.316059999999999e-14, dn: 4.290669999999998e-14}}, 134: {"": {up: 2.059580000000001e-14, dn: 1.66748e-14}}, 135: {"": {up: 3.252120000000003e-14, dn: 2.700799999999998e-14}}, 136: {"": {up: 4.543549999999998e-14, dn: 3.704420000000001e-14}}, 137: {"": {up: 1.168156e-14, dn: 9.512829999999997e-15}}, 138: {"": {up: 3.402280000000002e-14, dn: 2.797000000000001e-14}}, 139: {"": {up: 9.147860000000003e-14, dn: 7.50658e-14}}, 140: {"": {up: 1.8416e-14, dn: 1.463142999999999e-14}}, 141: {"": {up: 1.522319999999999e-14, dn: 1.267029000000001e-14}}, 142: {"": {up: 5.165129999999998e-15, dn: 4.222550000000002e-15}}, 143: {"": {up: 2.38871e-14, dn: 2.005740000000001e-14}}, 144: {"": {up: 1.539100000000001e-14, dn: 1.275624000000001e-14}}, 145: {"": {up: 4.577270000000003e-15, dn: 3.750089999999996e-15}}, 146: {"": {up: 1.794960000000001e-15, dn: 1.459658999999999e-15}}, 147: {"": {up: 6.906410000000002e-15, dn: 5.638210000000002e-15}}, 148: {"": {up: 3.781280000000001e-15, dn: 3.056039999999998e-15}}, 149: {"": {up: 7.975090000000002e-15, dn: 6.487949999999996e-15}}, 150: {"": {up: 1.513238e-14, dn: 1.233324000000001e-14}}, 151: {"": {up: 1.246858e-14, dn: 1.0097e-14}}, 152: {"": {up: 4.468699999999999e-15, dn: 3.63245e-15}}, 153: {"": {up: 4.853140000000002e-15, dn: 3.956299999999997e-15}}, 154: {"": {up: 2.199899999999999e-15, dn: 1.807730000000001e-15}}, 155: {"": {up: 2.50221e-15, dn: 2.006099999999999e-15}}, 156: {"": {up: 1.063546e-15, dn: 8.765850000000004e-16}}, 157: {"": {up: 1.293242e-15, dn: 1.041806999999999e-15}}, 158: {"": {up: 4.655779999999999e-16, dn: 3.75199e-16}}, 159: {"": {up: 8.993160000000005e-16, dn: 7.277449999999994e-16}}, 160: {"": {up: 2.330359999999999e-15, dn: 1.90022e-15}}, 161: {"": {up: 4.320749999999998e-15, dn: 3.553630000000001e-15}}, 162: {"": {up: 9.423770000000002e-15, dn: 7.702569999999999e-15}}, 163: {"": {up: 1.153161000000001e-15, dn: 9.248349999999996e-16}}, 164: {"": {up: 1.452729e-16, dn: 1.15355e-16}}, 165: {"": {up: 3.114940000000001e-16, dn: 2.49809e-16}}, 166: {"": {up: 5.555239999999995e-17, dn: 4.661770000000003e-17}}, 167: {"": {up: 1.115152e-15, dn: 9.038770000000005e-16}}, 168: {"": {up: 3.329769999999999e-16, dn: 2.67388e-16}}, 169: {"": {up: 2.012330000000001e-15, dn: 1.590268e-15}}, 170: {"": {up: 1.258127e-15, dn: 1.028065e-15}}, 171: {"": {up: 9.795600000000005e-16, dn: 7.816250000000002e-16}}, 172: {"": {up: 7.073270000000001e-16, dn: 5.671579999999999e-16}}, 173: {"": {up: 1.162212e-15, dn: 9.182990000000001e-16}}, 174: {"": {up: 6.534959999999995e-15, dn: 5.326819999999999e-15}}, 175: {"": {up: 1.288114e-15, dn: 1.078641e-15}}, 176: {"": {up: 4.749130000000002e-17, dn: 3.701719999999999e-17}}, 177: {"": {up: 1.102207e-15, dn: 8.554469999999999e-16}}, 178: {"": {up: 1.888699999999999e-15, dn: 1.507874000000001e-15}}, 179: {"": {up: 4.989820000000001e-16, dn: 3.98198e-16}}, 180: {"": {up: 1.242234e-16, dn: 9.368789999999998e-17}}, 181: {"": {up: 7.532719999999999e-17, dn: 5.890169999999997e-17}}, 182: {"": {up: 8.381979999999999e-17, dn: 6.150860000000002e-17}}, 183: {"": {up: 1.637131000000001e-16, dn: 1.328715e-16}}, 184: {"": {up: 3.03103e-27, dn: 2.379919999999999e-27}}, 185: {"": {up: 1.102435e-18, dn: 8.545009999999999e-19}}, 186: {"": {up: 1.264894e-17, dn: 9.679870000000003e-18}}, 187: {"": {up: 4.191410000000002e-16, dn: 3.421429999999999e-16}}, 188: {"": {up: 8.549200000000001e-18, dn: 6.700199999999998e-18}}, 189: {"": {up: 2.667542999999999e-17, dn: 1.973033999999999e-17}}, 190: {"": {up: 1.648059999999999e-16, dn: 1.355375000000001e-16}}, 191: {"": {up: 3.838910000000001e-17, dn: 2.896009999999999e-17}}, 192: {"": {up: 5.326699999999997e-17, dn: 4.396820000000003e-17}}, 193: {"": {up: 2.608423e-18, dn: 1.92104e-18}}, 194: {"": {up: 1.397328e-16, dn: 1.095428e-16}}, 195: {"": {up: 2.49065e-16, dn: 1.96067e-16}}, 196: {"": {up: 2.532160000000001e-18, dn: 2.017599999999999e-18}}, 197: {"": {up: 3.62223e-17, dn: 2.76553e-17}}, 198: {"": {up: 0, dn: 0}}, 199: {"": {up: 1.066117e-27, dn: 1.483287e-27}}, 200: {"": {up: 8.501869999999997e-31, dn: 1.159605e-30}}, 201: {"": {up: 4.448640000000001e-22, dn: 3.368689999999998e-22}}, 202: {"": {up: 3.407389999999999e-17, dn: 2.6535e-17}}, 203: {"": {up: 5.084199999999998e-28, dn: 4.181779999999999e-28}}, 204: {"": {up: 4.648219999999999e-29, dn: 3.781710000000003e-29}}, 205: {"": {up: 0, dn: 0}}, 206: {"": {up: 6.403380000000003e-17, dn: 5.157049999999998e-17}}, 207: {"": {up: 1.742434999999999e-18, dn: 1.383462e-18}}, 208: {"": {up: 2.724249999999999e-17, dn: 2.13257e-17}}, 209: {"": {up: 5.92811e-17, dn: 4.593180000000003e-17}}, 210: {"": {up: 0, dn: 0}}, 211: {"": {up: 4.739969999999999e-19, dn: 3.598550000000001e-19}}, 212: {"": {up: 6.507300000000003e-28, dn: 5.249419999999997e-28}}, 213: {"": {up: 8.11387e-19, dn: 6.162579999999997e-19}}, 214: {"": {up: 0, dn: 0}}, 215: {"": {up: 0, dn: 0}}, 216: {"": {up: 0, dn: 0}}, 217: {"": {up: 3.088110000000001e-19, dn: 2.369539999999999e-19}}, 218: {"": {up: 1.299406e-18, dn: 9.685560000000003e-19}}, 219: {"": {up: 0, dn: 0}}, 220: {"": {up: 9.669380000000001e-26, dn: 7.545950000000002e-26}}, 221: {"": {up: 2.363426e-26, dn: 3.28952e-26}}, 222: {"": {up: 0, dn: 0}}, 223: {"": {up: 0, dn: 0}}, 224: {"": {up: 3.707449999999999e-19, dn: 3.021240000000003e-19}}, 225: {"": {up: 2.048792000000001e-29, dn: 1.497296e-29}}, 226: {"": {up: 1.000289e-27, dn: 7.129590000000002e-28}}, 227: {"": {up: 0, dn: 0}}, 228: {"": {up: 2.27745e-28, dn: 1.820697e-28}}, 229: {"": {up: 2.308127e-18, dn: 1.775405000000001e-18}}, 230: {"": {up: 0, dn: 0}}, 231: {"": {up: 2.590494e-18, dn: 1.936891000000001e-18}}, 232: {"": {up: 0, dn: 0}}, 233: {"": {up: 7.461399999999999e-19, dn: 5.903270000000002e-19}}, 234: {"": {up: 2.298989999999998e-20, dn: 1.845830000000002e-20}}, 235: {"": {up: 4.802390000000001e-26, dn: 3.51559e-26}}, 236: {"": {up: 0, dn: 0}}, 237: {"": {up: 0, dn: 0}}, 238: {"": {up: 1.222692e-19, dn: 9.300719999999997e-20}}, 239: {"": {up: 0, dn: 0}}, 240: {"": {up: 0, dn: 0}}, 241: {"": {up: 0, dn: 0}}, 242: {"": {up: 3.424050000000001e-29, dn: 2.525333e-29}}, 243: {"": {up: 6.130299999999999e-27, dn: 4.701429999999999e-27}}, 244: {"": {up: 0, dn: 0}}, 245: {"": {up: 0, dn: 0}}, 246: {"": {up: 3.16747e-19, dn: 2.364318000000001e-19}}, 247: {"": {up: 0, dn: 0}}, 248: {"": {up: 1.203602e-31, dn: 8.943690000000002e-32}}, 249: {"": {up: 0, dn: 0}}, 250: {"": {up: 0, dn: 0}}, 251: {"": {up: 0, dn: 0}}, 252: {"": {up: 0, dn: 0}}, 253: {"": {up: 0, dn: 0}}, 254: {"": {up: 0, dn: 0}}, 255: {"": {up: 0, dn: 0}}, 256: {"": {up: 0, dn: 0}}, 257: {"": {up: 0, dn: 0}}, 258: {"": {up: 0, dn: 0}}, 259: {"": {up: 0, dn: 0}}, 260: {"": {up: 0, dn: 0}}, 261: {"": {up: 0, dn: 0}}, 262: {"": {up: 0, dn: 0}}, 263: {"": {up: 0, dn: 0}}, 264: {"": {up: 0, dn: 0}}, 265: {"": {up: 9.003669999999999e-21, dn: 1.352195e-20}}, 266: {"": {up: 0, dn: 0}}, 267: {"": {up: 0, dn: 0}}, 268: {"": {up: 0, dn: 0}}, 269: {"": {up: 0, dn: 0}}, 270: {"": {up: 0, dn: 0}}, 271: {"": {up: 0, dn: 0}}, 272: {"": {up: 0, dn: 0}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 0, dn: 0}}, 276: {"": {up: 0, dn: 0}}, 277: {"": {up: 0, dn: 0}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 0, dn: 0}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 0, dn: 0}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 0, dn: 0}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 0, dn: 0}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}}
ErrorTubeLineColor=black
ErrorTubeLineStyle=solid
ErrorTubes=1
LineColor=black
LineStyle=dotted
LineWidth=1.5pt
Name=EW-LO
Path=EW-LO
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	2.934487e-03	9.998700e-05	7.811000e-05
2.000000e+01	4.000000e+01	6.759771e-03	2.014090e-04	1.535350e-04
4.000000e+01	6.000000e+01	7.613431e-03	1.818810e-04	1.322290e-04
6.000000e+01	8.000000e+01	5.695209e-03	9.090900e-05	5.843100e-05
8.000000e+01	1.000000e+02	4.123762e-03	3.568900e-05	1.553300e-05
1.000000e+02	1.200000e+02	3.133198e-03	8.062000e-06	0.000000e+00
1.200000e+02	1.400000e+02	2.293250e-03	1.474400e-05	6.787000e-06
1.400000e+02	1.600000e+02	1.665999e-03	1.800000e-05	1.331900e-05
1.600000e+02	1.800000e+02	1.219293e-03	1.805500e-05	1.540200e-05
1.800000e+02	2.000000e+02	9.032591e-04	1.667070e-05	1.524840e-05
2.000000e+02	2.200000e+02	6.773044e-04	1.480340e-05	1.413120e-05
2.200000e+02	2.400000e+02	5.135627e-04	1.284450e-05	1.262120e-05
2.400000e+02	2.600000e+02	3.935303e-04	1.100750e-05	1.104800e-05
2.600000e+02	2.800000e+02	3.042815e-04	9.359800e-06	9.549100e-06
2.800000e+02	3.000000e+02	2.377130e-04	7.927000e-06	8.192200e-06
3.000000e+02	3.200000e+02	1.868601e-04	6.690800e-06	6.988800e-06
3.200000e+02	3.400000e+02	1.479806e-04	5.643000e-06	5.947500e-06
3.400000e+02	3.600000e+02	1.180914e-04	4.763700e-06	5.059600e-06
3.600000e+02	3.800000e+02	9.441196e-05	4.005540e-06	4.282990e-06
3.800000e+02	4.000000e+02	7.385158e-05	3.280850e-06	3.528920e-06
4.000000e+02	4.200000e+02	5.032038e-05	2.327760e-06	2.516540e-06
4.200000e+02	4.400000e+02	3.435590e-05	1.652820e-06	1.795540e-06
4.400000e+02	4.600000e+02	2.451478e-05	1.222040e-06	1.333290e-06
4.600000e+02	4.800000e+02	1.789626e-05	9.211900e-07	1.008910e-06
4.800000e+02	5.000000e+02	1.337078e-05	7.094700e-07	7.798200e-07
5.000000e+02	5.200000e+02	9.973874e-06	5.450980e-07	6.012360e-07
5.200000e+02	5.400000e+02	7.554627e-06	4.241110e-07	4.692430e-07
5.400000e+02	5.600000e+02	5.804508e-06	3.344490e-07	3.711740e-07
5.600000e+02	5.800000e+02	4.482246e-06	2.642890e-07	2.940970e-07
5.800000e+02	6.000000e+02	3.488309e-06	2.105010e-07	2.348730e-07
6.000000e+02	6.200000e+02	2.721419e-06	1.679770e-07	1.879110e-07
6.200000e+02	6.400000e+02	2.141289e-06	1.349170e-07	1.512840e-07
6.400000e+02	6.600000e+02	1.681732e-06	1.079790e-07	1.213460e-07
6.600000e+02	6.800000e+02	1.338591e-06	8.760100e-08	9.866200e-08
6.800000e+02	7.000000e+02	1.059579e-06	7.061160e-08	7.969200e-08
7.000000e+02	7.200000e+02	8.553140e-07	5.792800e-08	6.549650e-08
7.200000e+02	7.400000e+02	6.815656e-07	4.697620e-08	5.322010e-08
7.400000e+02	7.600000e+02	5.452380e-07	3.824280e-08	4.341330e-08
7.600000e+02	7.800000e+02	4.473400e-07	3.184670e-08	3.621060e-08
7.800000e+02	8.000000e+02	3.601281e-07	2.604810e-08	2.967260e-08
8.000000e+02	8.200000e+02	2.931153e-07	2.144840e-08	2.446370e-08
8.200000e+02	8.400000e+02	2.382054e-07	1.768290e-08	2.020320e-08
8.400000e+02	8.600000e+02	1.945577e-07	1.467280e-08	1.679420e-08
8.600000e+02	8.800000e+02	1.594854e-07	1.217930e-08	1.395980e-08
8.800000e+02	9.000000e+02	1.316283e-07	1.014240e-08	1.163720e-08
9.000000e+02	9.200000e+02	1.078337e-07	8.440550e-09	9.701900e-09
9.200000e+02	9.400000e+02	9.204019e-08	7.286380e-09	8.386110e-09
9.400000e+02	9.600000e+02	7.408316e-08	5.922800e-09	6.825170e-09
9.600000e+02	9.800000e+02	6.185888e-08	4.994160e-09	5.760930e-09
9.800000e+02	1.000000e+03	5.186228e-08	4.228870e-09	4.884020e-09
1.000000e+03	1.020000e+03	4.296058e-08	3.549630e-09	4.105740e-09
1.020000e+03	1.040000e+03	3.595545e-08	2.992390e-09	3.464400e-09
1.040000e+03	1.060000e+03	2.936910e-08	2.472540e-09	2.866530e-09
1.060000e+03	1.080000e+03	2.454061e-08	2.081690e-09	2.415370e-09
1.080000e+03	1.100000e+03	2.121899e-08	1.812670e-09	2.105140e-09
1.100000e+03	1.120000e+03	1.827464e-08	1.583800e-09	1.842200e-09
1.120000e+03	1.140000e+03	1.473015e-08	1.281560e-09	1.491690e-09
1.140000e+03	1.160000e+03	1.198023e-08	1.053330e-09	1.227460e-09
1.160000e+03	1.180000e+03	1.055562e-08	9.349250e-10	1.090490e-09
1.180000e+03	1.200000e+03	8.943102e-09	7.941100e-10	9.265090e-10
1.200000e+03	1.220000e+03	7.310635e-09	6.591050e-10	7.705720e-10
1.220000e+03	1.240000e+03	6.547429e-09	5.893660e-10	6.888960e-10
1.240000e+03	1.260000e+03	5.412811e-09	4.934250e-10	5.775380e-10
1.260000e+03	1.280000e+03	4.589490e-09	4.198960e-10	4.917900e-10
1.280000e+03	1.300000e+03	3.889933e-09	3.587050e-10	4.205450e-10
1.300000e+03	1.320000e+03	3.368784e-09	3.139680e-10	3.685080e-10
1.320000e+03	1.340000e+03	2.898355e-09	2.710520e-10	3.182840e-10
1.340000e+03	1.360000e+03	2.366397e-09	2.233700e-10	2.626180e-10
1.360000e+03	1.380000e+03	2.092821e-09	1.971800e-10	2.318020e-10
1.380000e+03	1.400000e+03	1.685829e-09	1.598100e-10	1.879870e-10
1.400000e+03	1.420000e+03	1.640179e-09	1.556140e-10	1.830180e-10
1.420000e+03	1.440000e+03	1.221198e-09	1.171350e-10	1.379950e-10
1.440000e+03	1.460000e+03	1.118686e-09	1.077500e-10	1.270140e-10
1.460000e+03	1.480000e+03	8.987881e-10	8.729320e-11	1.030139e-10
1.480000e+03	1.500000e+03	7.187308e-10	7.036890e-11	8.313390e-11
1.500000e+03	1.520000e+03	6.457122e-10	6.320020e-11	7.466970e-11
1.520000e+03	1.540000e+03	5.733476e-10	5.646580e-11	6.674720e-11
1.540000e+03	1.560000e+03	4.628597e-10	4.563300e-11	5.397020e-11
1.560000e+03	1.580000e+03	4.315217e-10	4.283930e-11	5.069980e-11
1.580000e+03	1.600000e+03	4.400117e-10	4.402170e-11	5.210910e-11
1.600000e+03	1.620000e+03	2.846479e-10	2.824350e-11	3.342110e-11
1.620000e+03	1.640000e+03	2.471588e-10	2.497490e-11	2.961260e-11
1.640000e+03	1.660000e+03	2.097001e-10	2.119280e-11	2.513610e-11
1.660000e+03	1.680000e+03	1.847192e-10	1.854790e-11	2.197690e-11
1.680000e+03	1.700000e+03	1.770490e-10	1.786120e-11	2.118190e-11
1.700000e+03	1.720000e+03	1.491298e-10	1.510640e-11	1.790890e-11
1.720000e+03	1.740000e+03	1.350930e-10	1.376020e-11	1.632030e-11
1.740000e+03	1.760000e+03	9.359668e-11	9.332750e-12	1.104472e-11
1.760000e+03	1.780000e+03	1.002207e-10	1.029748e-11	1.222840e-11
1.780000e+03	1.800000e+03	8.155532e-11	8.314180e-12	9.861720e-12
1.800000e+03	1.820000e+03	7.989535e-11	8.135020e-12	9.648510e-12
1.820000e+03	1.840000e+03	5.922380e-11	6.117370e-12	7.267500e-12
1.840000e+03	1.860000e+03	6.233816e-11	6.431650e-12	7.633490e-12
1.860000e+03	1.880000e+03	3.006807e-11	3.147680e-12	3.748560e-12
1.880000e+03	1.900000e+03	3.413758e-11	3.409320e-12	4.029720e-12
1.900000e+03	1.920000e+03	2.652768e-11	2.712770e-12	3.215450e-12
1.920000e+03	1.940000e+03	2.380863e-11	2.472280e-12	2.937090e-12
1.940000e+03	1.960000e+03	2.731506e-11	2.925490e-12	3.489980e-12
1.960000e+03	1.980000e+03	1.578744e-11	1.639510e-12	1.947990e-12
1.980000e+03	2.000000e+03	1.912721e-11	2.083410e-12	2.490520e-12
2.000000e+03	2.020000e+03	1.305571e-11	1.362220e-12	1.618440e-12
2.020000e+03	2.040000e+03	1.175121e-11	1.255690e-12	1.497860e-12
2.040000e+03	2.060000e+03	1.280541e-11	1.363060e-12	1.621490e-12
2.060000e+03	2.080000e+03	1.098803e-11	1.213880e-12	1.453330e-12
2.080000e+03	2.100000e+03	6.681452e-12	7.642150e-13	9.169620e-13
2.100000e+03	2.120000e+03	8.591666e-12	9.245610e-13	1.101127e-12
2.120000e+03	2.140000e+03	8.104636e-12	9.133820e-13	1.096122e-12
2.140000e+03	2.160000e+03	5.430345e-12	6.189120e-13	7.439230e-13
2.160000e+03	2.180000e+03	7.108771e-12	7.891710e-13	9.436010e-13
2.180000e+03	2.200000e+03	4.554711e-12	5.187560e-13	6.234060e-13
2.200000e+03	2.220000e+03	2.153891e-12	2.455940e-13	2.951610e-13
2.220000e+03	2.240000e+03	3.369786e-12	3.812870e-13	4.572680e-13
2.240000e+03	2.260000e+03	5.613644e-12	6.459920e-13	7.767140e-13
2.260000e+03	2.280000e+03	2.273424e-12	2.547060e-13	3.054300e-13
2.280000e+03	2.300000e+03	3.216523e-12	3.726440e-13	4.478830e-13
2.300000e+03	2.320000e+03	1.743062e-12	2.027400e-13	2.450590e-13
2.320000e+03	2.340000e+03	1.880308e-12	2.109810e-13	2.525340e-13
2.340000e+03	2.360000e+03	1.146846e-12	1.285360e-13	1.535780e-13
2.360000e+03	2.380000e+03	1.205003e-12	1.398300e-13	1.683030e-13
2.380000e+03	2.400000e+03	9.964989e-13	1.165058e-13	1.405871e-13
2.400000e+03	2.420000e+03	5.687428e-12	6.874300e-13	8.314590e-13
2.420000e+03	2.440000e+03	1.650532e-12	1.900730e-13	2.283420e-13
2.440000e+03	2.460000e+03	1.298808e-12	1.417950e-13	1.691290e-13
2.460000e+03	2.480000e+03	1.131114e-12	1.325651e-13	1.596790e-13
2.480000e+03	2.500000e+03	7.664807e-13	9.625070e-14	1.170330e-13
2.500000e+03	2.520000e+03	1.417633e-12	1.688350e-13	2.036130e-13
2.520000e+03	2.540000e+03	1.216580e-12	1.481630e-13	1.793500e-13
2.540000e+03	2.560000e+03	8.158189e-13	9.508180e-14	1.144831e-13
2.560000e+03	2.580000e+03	8.792559e-13	1.094388e-13	1.328791e-13
2.580000e+03	2.600000e+03	1.432565e-12	1.831590e-13	2.234500e-13
2.600000e+03	2.620000e+03	8.536974e-13	1.069939e-13	1.300936e-13
2.620000e+03	2.640000e+03	1.630873e-13	2.112900e-14	2.588380e-14
2.640000e+03	2.660000e+03	2.494967e-12	3.082330e-13	3.734640e-13
2.660000e+03	2.680000e+03	3.059802e-13	4.290670e-14	5.316060e-14
2.680000e+03	2.700000e+03	1.233179e-13	1.667480e-14	2.059580e-14
2.700000e+03	2.720000e+03	2.323084e-13	2.700800e-14	3.252120e-14
2.720000e+03	2.740000e+03	2.809049e-13	3.704420e-14	4.543550e-14
2.740000e+03	2.760000e+03	7.213555e-14	9.512830e-15	1.168156e-14
2.760000e+03	2.780000e+03	2.233113e-13	2.797000e-14	3.402280e-14
2.780000e+03	2.800000e+03	5.875758e-13	7.506580e-14	9.147860e-14
2.800000e+03	2.820000e+03	9.603940e-14	1.463143e-14	1.841600e-14
2.820000e+03	2.840000e+03	1.073676e-13	1.267029e-14	1.522320e-14
2.840000e+03	2.860000e+03	3.370531e-14	4.222550e-15	5.165130e-15
2.860000e+03	2.880000e+03	1.830928e-13	2.005740e-14	2.388710e-14
2.880000e+03	2.900000e+03	1.071338e-13	1.275624e-14	1.539100e-14
2.900000e+03	2.920000e+03	2.887135e-14	3.750090e-15	4.577270e-15
2.920000e+03	2.940000e+03	1.097128e-14	1.459659e-15	1.794960e-15
2.940000e+03	2.960000e+03	4.313169e-14	5.638210e-15	6.906410e-15
2.960000e+03	2.980000e+03	2.195677e-14	3.056040e-15	3.781280e-15
2.980000e+03	3.000000e+03	4.848586e-14	6.487950e-15	7.975090e-15
3.000000e+03	3.020000e+03	9.176212e-14	1.233324e-14	1.513238e-14
3.020000e+03	3.040000e+03	7.269611e-14	1.009700e-14	1.246858e-14
3.040000e+03	3.060000e+03	2.697542e-14	3.632450e-15	4.468700e-15
3.060000e+03	3.080000e+03	2.973662e-14	3.956300e-15	4.853140e-15
3.080000e+03	3.100000e+03	1.425213e-14	1.807730e-15	2.199900e-15
3.100000e+03	3.120000e+03	1.369553e-14	2.006100e-15	2.502210e-15
3.120000e+03	3.140000e+03	7.084906e-15	8.765850e-16	1.063546e-15
3.140000e+03	3.160000e+03	7.325974e-15	1.041807e-15	1.293242e-15
3.160000e+03	3.180000e+03	2.694115e-15	3.751990e-16	4.655780e-16
3.180000e+03	3.200000e+03	5.209274e-15	7.277450e-16	8.993160e-16
3.200000e+03	3.220000e+03	1.441988e-14	1.900220e-15	2.330360e-15
3.220000e+03	3.240000e+03	2.756602e-14	3.553630e-15	4.320750e-15
3.240000e+03	3.260000e+03	5.847842e-14	7.702570e-15	9.423770e-15
3.260000e+03	3.280000e+03	6.312843e-15	9.248350e-16	1.153161e-15
3.280000e+03	3.300000e+03	7.253168e-16	1.153550e-16	1.452729e-16
3.300000e+03	3.320000e+03	1.716539e-15	2.498090e-16	3.114940e-16
3.320000e+03	3.340000e+03	4.169696e-16	4.661770e-17	5.555240e-17
3.340000e+03	3.360000e+03	6.411202e-15	9.038770e-16	1.115152e-15
3.360000e+03	3.380000e+03	1.836893e-15	2.673880e-16	3.329770e-16
3.380000e+03	3.400000e+03	1.005692e-14	1.590268e-15	2.012330e-15
3.400000e+03	3.420000e+03	7.621339e-15	1.028065e-15	1.258127e-15
3.420000e+03	3.440000e+03	5.188728e-15	7.816250e-16	9.795600e-16
3.440000e+03	3.460000e+03	3.835737e-15	5.671580e-16	7.073270e-16
3.460000e+03	3.480000e+03	5.781021e-15	9.182990e-16	1.162212e-15
3.480000e+03	3.500000e+03	3.992890e-14	5.326820e-15	6.534960e-15
3.500000e+03	3.520000e+03	9.062996e-15	1.078641e-15	1.288114e-15
3.520000e+03	3.540000e+03	2.179236e-16	3.701720e-17	4.749130e-17
3.540000e+03	3.560000e+03	4.853497e-15	8.554470e-16	1.102207e-15
3.560000e+03	3.580000e+03	1.004250e-14	1.507874e-15	1.888700e-15
3.580000e+03	3.600000e+03	2.663111e-15	3.981980e-16	4.989820e-16
3.600000e+03	3.620000e+03	4.364006e-16	9.368790e-17	1.242234e-16
3.620000e+03	3.640000e+03	3.536171e-16	5.890170e-17	7.532720e-17
3.640000e+03	3.660000e+03	2.768965e-16	6.150860e-17	8.381980e-17
3.660000e+03	3.680000e+03	9.616479e-16	1.328715e-16	1.637131e-16
3.680000e+03	3.700000e+03	1.459349e-26	2.379920e-27	3.031030e-27
3.700000e+03	3.720000e+03	4.905550e-18	8.545010e-19	1.102435e-18
3.720000e+03	3.740000e+03	5.285553e-17	9.679870e-18	1.264894e-17
3.740000e+03	3.760000e+03	2.567853e-15	3.421430e-16	4.191410e-16
3.760000e+03	3.780000e+03	4.040179e-17	6.700200e-18	8.549200e-18
3.780000e+03	3.800000e+03	9.371337e-17	1.973034e-17	2.667543e-17
3.800000e+03	3.820000e+03	1.051705e-15	1.355375e-16	1.648060e-16
3.820000e+03	3.840000e+03	1.482986e-16	2.896010e-17	3.838910e-17
3.840000e+03	3.860000e+03	3.346835e-16	4.396820e-17	5.326700e-17
3.860000e+03	3.880000e+03	8.945527e-18	1.921040e-18	2.608423e-18
3.880000e+03	3.900000e+03	6.660337e-16	1.095428e-16	1.397328e-16
3.900000e+03	3.920000e+03	1.210975e-15	1.960670e-16	2.490650e-16
3.920000e+03	3.940000e+03	1.312523e-17	2.017600e-18	2.532160e-18
3.940000e+03	3.960000e+03	1.472447e-16	2.765530e-17	3.622230e-17
3.960000e+03	3.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+03	4.000000e+03	-4.384283e-27	1.483287e-27	1.066117e-27
4.000000e+03	4.020000e+03	-3.883945e-30	1.159605e-30	8.501870e-31
4.020000e+03	4.040000e+03	1.743863e-21	3.368690e-22	4.448640e-22
4.040000e+03	4.060000e+03	1.535526e-16	2.653500e-17	3.407390e-17
4.060000e+03	4.080000e+03	3.106671e-27	4.181780e-28	5.084200e-28
4.080000e+03	4.100000e+03	2.664110e-28	3.781710e-29	4.648220e-29
4.100000e+03	4.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+03	4.140000e+03	3.469265e-16	5.157050e-17	6.403380e-17
4.140000e+03	4.160000e+03	8.770495e-18	1.383462e-18	1.742435e-18
4.160000e+03	4.180000e+03	1.278196e-16	2.132570e-17	2.724250e-17
4.180000e+03	4.200000e+03	2.620980e-16	4.593180e-17	5.928110e-17
4.200000e+03	4.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+03	4.240000e+03	1.886801e-18	3.598550e-19	4.739970e-19
4.240000e+03	4.260000e+03	3.551770e-27	5.249420e-28	6.507300e-28
4.260000e+03	4.280000e+03	3.218762e-18	6.162580e-19	8.113870e-19
4.280000e+03	4.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+03	4.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+03	4.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+03	4.360000e+03	1.295459e-18	2.369540e-19	3.088110e-19
4.360000e+03	4.380000e+03	4.700771e-18	9.685560e-19	1.299406e-18
4.380000e+03	4.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+03	4.420000e+03	4.346894e-25	7.545950e-26	9.669380e-26
4.420000e+03	4.440000e+03	-1.008152e-25	3.289520e-26	2.363426e-26
4.440000e+03	4.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+03	4.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+03	4.500000e+03	2.141062e-18	3.021240e-19	3.707450e-19
4.500000e+03	4.520000e+03	6.700673e-29	1.497296e-29	2.048792e-29
4.520000e+03	4.540000e+03	2.976459e-27	7.129590e-28	1.000289e-27
4.540000e+03	4.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+03	4.580000e+03	1.176469e-27	1.820697e-28	2.277450e-28
4.580000e+03	4.600000e+03	9.823013e-18	1.775405e-18	2.308127e-18
4.600000e+03	4.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+03	4.640000e+03	9.500606e-18	1.936891e-18	2.590494e-18
4.640000e+03	4.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+03	4.680000e+03	3.630601e-18	5.903270e-19	7.461400e-19
4.680000e+03	4.700000e+03	1.200488e-19	1.845830e-20	2.298990e-20
4.700000e+03	4.720000e+03	1.590152e-25	3.515590e-26	4.802390e-26
4.720000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+03	4.780000e+03	4.899392e-19	9.300720e-20	1.222692e-19
4.780000e+03	4.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+03	4.860000e+03	1.171574e-28	2.525333e-29	3.424050e-29
4.860000e+03	4.880000e+03	2.564800e-26	4.701430e-27	6.130300e-27
4.880000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+03	4.940000e+03	1.154138e-18	2.364318e-19	3.167470e-19
4.940000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.980000e+03	4.300407e-31	8.943690e-32	1.203602e-31
4.980000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+03	5.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+03	5.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+03	5.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+03	5.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+03	5.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+03	5.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+03	5.320000e+03	-3.141467e-20	1.352195e-20	9.003670e-21
5.320000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+03	5.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+03	8.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+03	8.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+03	8.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+03	8.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+03	8.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+03	8.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+03	8.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+03	8.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+03	8.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+03	8.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+03	8.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+03	8.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+03	8.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+03	8.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+03	8.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+03	8.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+03	8.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+03	8.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+03	8.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+03	8.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+03	8.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+03	8.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+03	8.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+03	8.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+03	8.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+03	8.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+03	8.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+03	8.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+03	8.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+03	8.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+03	8.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+03	8.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+03	8.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+03	8.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+03	8.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+03	8.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+03	8.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+03	8.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+03	8.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+03	8.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+03	8.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+03	8.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+03	8.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+03	8.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+03	8.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+03	8.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+03	8.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+03	8.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+03	8.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+03	9.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+03	9.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+03	9.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+03	9.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+03	9.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+03	9.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+03	9.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+03	9.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+03	9.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+03	9.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+03	9.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+03	9.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+03	9.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+03	9.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+03	9.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+03	9.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+03	9.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+03	9.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+03	9.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+03	9.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+03	9.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+03	9.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+03	9.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+03	9.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+03	9.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+03	9.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+03	9.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+03	9.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+03	9.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+03	9.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+03	9.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+03	9.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+03	9.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+03	9.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+03	9.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+03	9.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+03	9.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+03	9.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+03	9.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+03	9.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+03	9.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+03	9.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+03	9.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+03	9.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+03	9.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+03	9.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+03	9.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+03	9.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.002000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+04	1.004000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+04	1.006000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+04	1.008000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+04	1.010000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+04	1.012000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+04	1.014000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+04	1.016000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+04	1.018000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.022000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+04	1.024000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+04	1.026000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+04	1.028000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+04	1.030000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+04	1.032000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+04	1.034000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+04	1.036000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+04	1.038000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.042000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+04	1.044000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+04	1.046000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+04	1.048000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+04	1.050000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+04	1.052000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+04	1.054000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+04	1.056000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+04	1.058000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.062000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+04	1.064000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+04	1.066000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+04	1.068000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+04	1.070000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+04	1.072000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+04	1.074000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+04	1.076000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+04	1.078000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.082000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+04	1.084000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+04	1.086000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+04	1.088000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+04	1.090000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+04	1.092000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+04	1.094000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+04	1.096000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+04	1.098000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.102000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+04	1.104000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+04	1.106000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+04	1.108000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+04	1.110000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+04	1.112000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+04	1.114000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+04	1.116000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+04	1.118000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.122000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+04	1.124000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+04	1.126000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+04	1.128000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+04	1.130000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+04	1.132000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+04	1.134000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+04	1.136000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+04	1.138000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.142000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.146000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.150000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+04	1.152000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+04	1.154000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+04	1.156000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+04	1.158000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.162000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+04	1.164000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+04	1.166000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+04	1.168000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+04	1.170000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.174000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+04	1.176000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+04	1.178000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.182000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+04	1.184000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+04	1.186000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.190000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+04	1.192000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+04	1.194000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.198000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.202000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.206000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.210000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.214000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.218000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.222000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.226000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.230000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.234000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.238000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.242000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.246000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.250000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.254000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.258000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.262000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.266000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.270000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.274000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.278000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.282000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.286000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.290000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.294000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.298000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[_VarBand]
BandComponentEnv=Nominal,ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5,ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1,ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5,ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2,ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1,ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorBars=0
ErrorTubes=1
ErrorType=env
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[_VarBand]
Path=EW-MCNLO-QCD-s-t[_VarBand]
Scale=1000.
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.833845e-06	1.506901e-08	1.506901e-08
2.000000e+01	4.000000e+01	7.521475e-06	2.005424e-08	2.005424e-08
4.000000e+01	6.000000e+01	8.983385e-06	2.665345e-08	2.665345e-08
6.000000e+01	8.000000e+01	7.876220e-06	2.564586e-08	2.564586e-08
8.000000e+01	1.000000e+02	6.089000e-06	2.014369e-08	2.014369e-08
1.000000e+02	1.200000e+02	4.599419e-06	1.521398e-08	1.521398e-08
1.200000e+02	1.400000e+02	3.401896e-06	1.193019e-08	1.193019e-08
1.400000e+02	1.600000e+02	2.505388e-06	1.046123e-08	1.046123e-08
1.600000e+02	1.800000e+02	1.869058e-06	8.348284e-09	8.348284e-09
1.800000e+02	2.000000e+02	1.421007e-06	7.834757e-09	7.834757e-09
2.000000e+02	2.200000e+02	1.071286e-06	6.345827e-09	6.345827e-09
2.200000e+02	2.400000e+02	8.363695e-07	5.496208e-09	5.496208e-09
2.400000e+02	2.600000e+02	6.278065e-07	1.726342e-08	1.726342e-08
2.600000e+02	2.800000e+02	5.015760e-07	3.772216e-09	3.772216e-09
2.800000e+02	3.000000e+02	3.979076e-07	2.943793e-09	2.943793e-09
3.000000e+02	3.200000e+02	3.135192e-07	2.816921e-09	2.816921e-09
3.200000e+02	3.400000e+02	2.432082e-07	2.546412e-09	2.546412e-09
3.400000e+02	3.600000e+02	1.937495e-07	2.096938e-09	2.096938e-09
3.600000e+02	3.800000e+02	1.521652e-07	1.650759e-09	1.650759e-09
3.800000e+02	4.000000e+02	1.197349e-07	1.484114e-09	1.484114e-09
4.000000e+02	4.200000e+02	8.784830e-08	1.323813e-09	1.323813e-09
4.200000e+02	4.400000e+02	6.756675e-08	9.144716e-10	9.144716e-10
4.400000e+02	4.600000e+02	5.189225e-08	9.760136e-10	9.760136e-10
4.600000e+02	4.800000e+02	4.138609e-08	1.126443e-09	1.126443e-09
4.800000e+02	5.000000e+02	3.192620e-08	6.700157e-10	6.700157e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[Nominal]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[Nominal]
Path=EW-MCNLO-QCD-s-t[Nominal]
Scale=1000.
ScaledBy=1.32663333296612424e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.833845e-06	1.506901e-08	1.506901e-08
2.000000e+01	4.000000e+01	7.521475e-06	2.005424e-08	2.005424e-08
4.000000e+01	6.000000e+01	8.983385e-06	2.665345e-08	2.665345e-08
6.000000e+01	8.000000e+01	7.876220e-06	2.564586e-08	2.564586e-08
8.000000e+01	1.000000e+02	6.089000e-06	2.014369e-08	2.014369e-08
1.000000e+02	1.200000e+02	4.599419e-06	1.521398e-08	1.521398e-08
1.200000e+02	1.400000e+02	3.401896e-06	1.193019e-08	1.193019e-08
1.400000e+02	1.600000e+02	2.505388e-06	1.046123e-08	1.046123e-08
1.600000e+02	1.800000e+02	1.869058e-06	8.348284e-09	8.348284e-09
1.800000e+02	2.000000e+02	1.421007e-06	7.834757e-09	7.834757e-09
2.000000e+02	2.200000e+02	1.071286e-06	6.345827e-09	6.345827e-09
2.200000e+02	2.400000e+02	8.363695e-07	5.496208e-09	5.496208e-09
2.400000e+02	2.600000e+02	6.278065e-07	1.726342e-08	1.726342e-08
2.600000e+02	2.800000e+02	5.015760e-07	3.772216e-09	3.772216e-09
2.800000e+02	3.000000e+02	3.979076e-07	2.943793e-09	2.943793e-09
3.000000e+02	3.200000e+02	3.135192e-07	2.816921e-09	2.816921e-09
3.200000e+02	3.400000e+02	2.432082e-07	2.546412e-09	2.546412e-09
3.400000e+02	3.600000e+02	1.937495e-07	2.096938e-09	2.096938e-09
3.600000e+02	3.800000e+02	1.521652e-07	1.650759e-09	1.650759e-09
3.800000e+02	4.000000e+02	1.197349e-07	1.484114e-09	1.484114e-09
4.000000e+02	4.200000e+02	8.784830e-08	1.323813e-09	1.323813e-09
4.200000e+02	4.400000e+02	6.756675e-08	9.144716e-10	9.144716e-10
4.400000e+02	4.600000e+02	5.189225e-08	9.760136e-10	9.760136e-10
4.600000e+02	4.800000e+02	4.138609e-08	1.126443e-09	1.126443e-09
4.800000e+02	5.000000e+02	3.192620e-08	6.700157e-10	6.700157e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[MUR=2__MUF=2__LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[MUR=2__MUF=2__LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[MUR=2__MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=1.30775532641449022e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	4.393467e-06	1.741892e-08	1.741892e-08
2.000000e+01	4.000000e+01	8.619535e-06	2.361092e-08	2.361092e-08
4.000000e+01	6.000000e+01	1.031221e-05	3.394005e-08	3.394005e-08
6.000000e+01	8.000000e+01	8.927650e-06	2.997546e-08	2.997546e-08
8.000000e+01	1.000000e+02	6.802395e-06	2.063922e-08	2.063922e-08
1.000000e+02	1.200000e+02	5.091010e-06	1.627950e-08	1.627950e-08
1.200000e+02	1.400000e+02	3.727388e-06	1.297573e-08	1.297573e-08
1.400000e+02	1.600000e+02	2.720211e-06	1.129419e-08	1.129419e-08
1.600000e+02	1.800000e+02	2.024082e-06	8.728833e-09	8.728833e-09
1.800000e+02	2.000000e+02	1.527365e-06	8.499991e-09	8.499991e-09
2.000000e+02	2.200000e+02	1.143343e-06	6.074329e-09	6.074329e-09
2.200000e+02	2.400000e+02	8.844265e-07	5.418960e-09	5.418960e-09
2.400000e+02	2.600000e+02	6.628220e-07	1.443403e-08	1.443403e-08
2.600000e+02	2.800000e+02	5.247430e-07	3.831435e-09	3.831435e-09
2.800000e+02	3.000000e+02	4.126729e-07	3.042314e-09	3.042314e-09
3.000000e+02	3.200000e+02	3.242075e-07	2.759079e-09	2.759079e-09
3.200000e+02	3.400000e+02	2.497294e-07	2.489073e-09	2.489073e-09
3.400000e+02	3.600000e+02	1.979408e-07	2.033627e-09	2.033627e-09
3.600000e+02	3.800000e+02	1.552060e-07	1.667650e-09	1.667650e-09
3.800000e+02	4.000000e+02	1.206027e-07	1.398674e-09	1.398674e-09
4.000000e+02	4.200000e+02	8.926905e-08	1.239570e-09	1.239570e-09
4.200000e+02	4.400000e+02	6.782465e-08	8.831870e-10	8.831870e-10
4.400000e+02	4.600000e+02	5.209340e-08	9.201543e-10	9.201543e-10
4.600000e+02	4.800000e+02	4.095113e-08	9.101974e-10	9.101974e-10
4.800000e+02	5.000000e+02	3.180596e-08	6.677322e-10	6.677322e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[MUR=2__MUF=1__LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[MUR=2__MUF=1__LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[MUR=2__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=1.31722889225660457e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	4.315589e-06	1.720777e-08	1.720777e-08
2.000000e+01	4.000000e+01	8.461785e-06	2.242513e-08	2.242513e-08
4.000000e+01	6.000000e+01	1.015204e-05	3.128766e-08	3.128766e-08
6.000000e+01	8.000000e+01	8.843375e-06	3.101698e-08	3.101698e-08
8.000000e+01	1.000000e+02	6.765330e-06	2.050956e-08	2.050956e-08
1.000000e+02	1.200000e+02	5.078545e-06	1.629201e-08	1.629201e-08
1.200000e+02	1.400000e+02	3.730943e-06	1.266384e-08	1.266384e-08
1.400000e+02	1.600000e+02	2.734187e-06	1.105548e-08	1.105548e-08
1.600000e+02	1.800000e+02	2.032495e-06	8.722573e-09	8.722573e-09
1.800000e+02	2.000000e+02	1.538145e-06	8.559019e-09	8.559019e-09
2.000000e+02	2.200000e+02	1.151428e-06	6.200202e-09	6.200202e-09
2.200000e+02	2.400000e+02	8.915790e-07	5.473820e-09	5.473820e-09
2.400000e+02	2.600000e+02	6.679235e-07	1.583305e-08	1.583305e-08
2.600000e+02	2.800000e+02	5.297825e-07	3.927530e-09	3.927530e-09
2.800000e+02	3.000000e+02	4.168366e-07	3.038161e-09	3.038161e-09
3.000000e+02	3.200000e+02	3.267555e-07	2.847968e-09	2.847968e-09
3.200000e+02	3.400000e+02	2.522975e-07	2.579451e-09	2.579451e-09
3.400000e+02	3.600000e+02	2.001454e-07	2.051002e-09	2.051002e-09
3.600000e+02	3.800000e+02	1.570345e-07	1.701979e-09	1.701979e-09
3.800000e+02	4.000000e+02	1.222253e-07	1.431412e-09	1.431412e-09
4.000000e+02	4.200000e+02	9.025695e-08	1.258481e-09	1.258481e-09
4.200000e+02	4.400000e+02	6.864550e-08	8.965276e-10	8.965276e-10
4.400000e+02	4.600000e+02	5.279715e-08	9.821419e-10	9.821419e-10
4.600000e+02	4.800000e+02	4.163946e-08	1.017335e-09	1.017335e-09
4.800000e+02	5.000000e+02	3.222152e-08	6.930184e-10	6.930184e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[MUR=1__MUF=2__LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[MUR=1__MUF=2__LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[MUR=1__MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=1.31910393790610240e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.891926e-06	1.510571e-08	1.510571e-08
2.000000e+01	4.000000e+01	7.643640e-06	2.084963e-08	2.084963e-08
4.000000e+01	6.000000e+01	9.109690e-06	2.845453e-08	2.845453e-08
6.000000e+01	8.000000e+01	7.952050e-06	2.479731e-08	2.479731e-08
8.000000e+01	1.000000e+02	6.128595e-06	1.977976e-08	1.977976e-08
1.000000e+02	1.200000e+02	4.619765e-06	1.495862e-08	1.495862e-08
1.200000e+02	1.400000e+02	3.408967e-06	1.209938e-08	1.209938e-08
1.400000e+02	1.600000e+02	2.499681e-06	1.069472e-08	1.069472e-08
1.600000e+02	1.800000e+02	1.869180e-06	8.197195e-09	8.197195e-09
1.800000e+02	2.000000e+02	1.416920e-06	7.645438e-09	7.645438e-09
2.000000e+02	2.200000e+02	1.069181e-06	6.082991e-09	6.082991e-09
2.200000e+02	2.400000e+02	8.341395e-07	5.364189e-09	5.364189e-09
2.400000e+02	2.600000e+02	6.265780e-07	1.574919e-08	1.574919e-08
2.600000e+02	2.800000e+02	4.993864e-07	3.671138e-09	3.671138e-09
2.800000e+02	3.000000e+02	3.958577e-07	2.918550e-09	2.918550e-09
3.000000e+02	3.200000e+02	3.126929e-07	2.684834e-09	2.684834e-09
3.200000e+02	3.400000e+02	2.419153e-07	2.443779e-09	2.443779e-09
3.400000e+02	3.600000e+02	1.923088e-07	2.142953e-09	2.142953e-09
3.600000e+02	3.800000e+02	1.511115e-07	1.610718e-09	1.610718e-09
3.800000e+02	4.000000e+02	1.186331e-07	1.426799e-09	1.426799e-09
4.000000e+02	4.200000e+02	8.734700e-08	1.293764e-09	1.293764e-09
4.200000e+02	4.400000e+02	6.711420e-08	8.982612e-10	8.982612e-10
4.400000e+02	4.600000e+02	5.150685e-08	9.290949e-10	9.290949e-10
4.600000e+02	4.800000e+02	4.090669e-08	9.966121e-10	9.966121e-10
4.800000e+02	5.000000e+02	3.166610e-08	6.489769e-10	6.489769e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[MUR=1__MUF=1__LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[MUR=1__MUF=1__LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[MUR=1__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=1.32663333296612424e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.833845e-06	1.506901e-08	1.506901e-08
2.000000e+01	4.000000e+01	7.521475e-06	2.005424e-08	2.005424e-08
4.000000e+01	6.000000e+01	8.983385e-06	2.665345e-08	2.665345e-08
6.000000e+01	8.000000e+01	7.876220e-06	2.564586e-08	2.564586e-08
8.000000e+01	1.000000e+02	6.089000e-06	2.014369e-08	2.014369e-08
1.000000e+02	1.200000e+02	4.599419e-06	1.521398e-08	1.521398e-08
1.200000e+02	1.400000e+02	3.401896e-06	1.193019e-08	1.193019e-08
1.400000e+02	1.600000e+02	2.505388e-06	1.046123e-08	1.046123e-08
1.600000e+02	1.800000e+02	1.869058e-06	8.348284e-09	8.348284e-09
1.800000e+02	2.000000e+02	1.421007e-06	7.834757e-09	7.834757e-09
2.000000e+02	2.200000e+02	1.071286e-06	6.345827e-09	6.345827e-09
2.200000e+02	2.400000e+02	8.363695e-07	5.496208e-09	5.496208e-09
2.400000e+02	2.600000e+02	6.278065e-07	1.726342e-08	1.726342e-08
2.600000e+02	2.800000e+02	5.015760e-07	3.772216e-09	3.772216e-09
2.800000e+02	3.000000e+02	3.979076e-07	2.943793e-09	2.943793e-09
3.000000e+02	3.200000e+02	3.135192e-07	2.816921e-09	2.816921e-09
3.200000e+02	3.400000e+02	2.432082e-07	2.546412e-09	2.546412e-09
3.400000e+02	3.600000e+02	1.937495e-07	2.096938e-09	2.096938e-09
3.600000e+02	3.800000e+02	1.521652e-07	1.650759e-09	1.650759e-09
3.800000e+02	4.000000e+02	1.197349e-07	1.484114e-09	1.484114e-09
4.000000e+02	4.200000e+02	8.784830e-08	1.323813e-09	1.323813e-09
4.200000e+02	4.400000e+02	6.756675e-08	9.144716e-10	9.144716e-10
4.400000e+02	4.600000e+02	5.189225e-08	9.760136e-10	9.760136e-10
4.600000e+02	4.800000e+02	4.138609e-08	1.126443e-09	1.126443e-09
4.800000e+02	5.000000e+02	3.192620e-08	6.700157e-10	6.700157e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[MUR=1__MUF=0.5__LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[MUR=1__MUF=0.5__LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[MUR=1__MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=1.33222232847108073e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.727023e-06	4.893484e-08	4.893484e-08
2.000000e+01	4.000000e+01	7.920970e-06	5.899896e-07	5.899896e-07
4.000000e+01	6.000000e+01	8.773695e-06	4.199278e-08	4.199278e-08
6.000000e+01	8.000000e+01	7.815365e-06	3.768041e-08	3.768041e-08
8.000000e+01	1.000000e+02	5.988135e-06	6.418312e-08	6.418312e-08
1.000000e+02	1.200000e+02	4.586990e-06	1.882568e-08	1.882568e-08
1.200000e+02	1.400000e+02	3.396853e-06	1.480560e-08	1.480560e-08
1.400000e+02	1.600000e+02	2.509333e-06	1.227735e-08	1.227735e-08
1.600000e+02	1.800000e+02	1.870486e-06	1.041262e-08	1.041262e-08
1.800000e+02	2.000000e+02	1.430953e-06	9.023404e-09	9.023404e-09
2.000000e+02	2.200000e+02	1.071072e-06	7.919692e-09	7.919692e-09
2.200000e+02	2.400000e+02	8.198580e-07	2.143595e-08	2.143595e-08
2.400000e+02	2.600000e+02	6.319840e-07	1.654835e-08	1.654835e-08
2.600000e+02	2.800000e+02	5.104950e-07	5.121443e-09	5.121443e-09
2.800000e+02	3.000000e+02	4.025610e-07	3.751364e-09	3.751364e-09
3.000000e+02	3.200000e+02	3.166141e-07	2.848910e-09	2.848910e-09
3.200000e+02	3.400000e+02	2.486603e-07	4.729250e-09	4.729250e-09
3.400000e+02	3.600000e+02	1.970053e-07	2.036088e-09	2.036088e-09
3.600000e+02	3.800000e+02	1.525023e-07	1.809268e-09	1.809268e-09
3.800000e+02	4.000000e+02	1.204129e-07	1.521850e-09	1.521850e-09
4.000000e+02	4.200000e+02	8.841895e-08	1.394436e-09	1.394436e-09
4.200000e+02	4.400000e+02	6.844650e-08	1.020146e-09	1.020146e-09
4.400000e+02	4.600000e+02	5.221630e-08	1.081417e-09	1.081417e-09
4.600000e+02	4.800000e+02	4.183118e-08	1.222269e-09	1.222269e-09
4.800000e+02	5.000000e+02	3.220133e-08	7.121167e-10	7.121167e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[MUR=0.5__MUF=1__LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[MUR=0.5__MUF=1__LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[MUR=0.5__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=1.25071093360507637e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.870044e-06	1.704790e-08	1.704790e-08
2.000000e+01	4.000000e+01	7.685310e-06	2.492596e-08	2.492596e-08
4.000000e+01	6.000000e+01	9.108615e-06	3.763068e-08	3.763068e-08
6.000000e+01	8.000000e+01	8.061685e-06	3.236295e-08	3.236295e-08
8.000000e+01	1.000000e+02	6.287015e-06	2.172343e-08	2.172343e-08
1.000000e+02	1.200000e+02	4.785018e-06	1.835040e-08	1.835040e-08
1.200000e+02	1.400000e+02	3.565336e-06	1.429524e-08	1.429524e-08
1.400000e+02	1.600000e+02	2.631424e-06	1.296761e-08	1.296761e-08
1.600000e+02	1.800000e+02	1.986388e-06	1.027468e-08	1.027468e-08
1.800000e+02	2.000000e+02	1.521865e-06	1.034687e-08	1.034687e-08
2.000000e+02	2.200000e+02	1.155816e-06	7.353115e-09	7.353115e-09
2.200000e+02	2.400000e+02	9.014990e-07	6.670721e-09	6.670721e-09
2.400000e+02	2.600000e+02	6.793600e-07	1.841780e-08	1.841780e-08
2.600000e+02	2.800000e+02	5.510650e-07	5.178337e-09	5.178337e-09
2.800000e+02	3.000000e+02	4.378749e-07	3.797772e-09	3.797772e-09
3.000000e+02	3.200000e+02	3.482690e-07	3.543338e-09	3.543338e-09
3.200000e+02	3.400000e+02	2.700346e-07	3.362559e-09	3.362559e-09
3.400000e+02	3.600000e+02	2.175414e-07	2.552886e-09	2.552886e-09
3.600000e+02	3.800000e+02	1.724751e-07	2.158228e-09	2.158228e-09
3.800000e+02	4.000000e+02	1.349177e-07	1.847783e-09	1.847783e-09
4.000000e+02	4.200000e+02	1.010098e-07	1.641231e-09	1.641231e-09
4.200000e+02	4.400000e+02	7.651275e-08	1.110190e-09	1.110190e-09
4.400000e+02	4.600000e+02	5.907265e-08	1.197681e-09	1.197681e-09
4.600000e+02	4.800000e+02	4.643860e-08	1.069424e-09	1.069424e-09
4.800000e+02	5.000000e+02	3.660062e-08	8.734027e-10	8.734027e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[MUR=0.5__MUF=0.5__LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[MUR=0.5__MUF=0.5__LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[MUR=0.5__MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=1.34098671198199812e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.798456e-06	2.631304e-08	2.631304e-08
2.000000e+01	4.000000e+01	7.786255e-06	2.681891e-07	2.681891e-07
4.000000e+01	6.000000e+01	8.891965e-06	3.518246e-08	3.518246e-08
6.000000e+01	8.000000e+01	7.947770e-06	3.396949e-08	3.396949e-08
8.000000e+01	1.000000e+02	6.190550e-06	4.055369e-08	4.055369e-08
1.000000e+02	1.200000e+02	4.763570e-06	1.939167e-08	1.939167e-08
1.200000e+02	1.400000e+02	3.538213e-06	1.493617e-08	1.493617e-08
1.400000e+02	1.600000e+02	2.629991e-06	1.375150e-08	1.375150e-08
1.600000e+02	1.800000e+02	1.975367e-06	1.221258e-08	1.221258e-08
1.800000e+02	2.000000e+02	1.521753e-06	1.020777e-08	1.020777e-08
2.000000e+02	2.200000e+02	1.143289e-06	9.483172e-09	9.483172e-09
2.200000e+02	2.400000e+02	8.905290e-07	1.516131e-08	1.516131e-08
2.400000e+02	2.600000e+02	6.794175e-07	2.269122e-08	2.269122e-08
2.600000e+02	2.800000e+02	5.578930e-07	5.475952e-09	5.475952e-09
2.800000e+02	3.000000e+02	4.419177e-07	3.739481e-09	3.739481e-09
3.000000e+02	3.200000e+02	3.496153e-07	3.450330e-09	3.450330e-09
3.200000e+02	3.400000e+02	2.760406e-07	4.999031e-09	4.999031e-09
3.400000e+02	3.600000e+02	2.185279e-07	2.581302e-09	2.581302e-09
3.600000e+02	3.800000e+02	1.725486e-07	2.296715e-09	2.296715e-09
3.800000e+02	4.000000e+02	1.356942e-07	1.726646e-09	1.726646e-09
4.000000e+02	4.200000e+02	1.007645e-07	1.593413e-09	1.593413e-09
4.200000e+02	4.400000e+02	7.754775e-08	1.206619e-09	1.206619e-09
4.400000e+02	4.600000e+02	6.006000e-08	1.208639e-09	1.208639e-09
4.600000e+02	4.800000e+02	4.691056e-08	1.110578e-09	1.110578e-09
4.800000e+02	5.000000e+02	3.730645e-08	8.879925e-10	8.879925e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.29428869973311481e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	4.347280e-06	1.757833e-08	1.757833e-08
2.000000e+01	4.000000e+01	8.483345e-06	2.165550e-08	2.165550e-08
4.000000e+01	6.000000e+01	1.016770e-05	2.980132e-08	2.980132e-08
6.000000e+01	8.000000e+01	8.810705e-06	2.796726e-08	2.796726e-08
8.000000e+01	1.000000e+02	6.717955e-06	2.052826e-08	2.052826e-08
1.000000e+02	1.200000e+02	5.022950e-06	1.537078e-08	1.537078e-08
1.200000e+02	1.400000e+02	3.677535e-06	1.218141e-08	1.218141e-08
1.400000e+02	1.600000e+02	2.685764e-06	1.029405e-08	1.029405e-08
1.600000e+02	1.800000e+02	1.987402e-06	8.335195e-09	8.335195e-09
1.800000e+02	2.000000e+02	1.504878e-06	1.088689e-08	1.088689e-08
2.000000e+02	2.200000e+02	1.120409e-06	6.082093e-09	6.082093e-09
2.200000e+02	2.400000e+02	8.646300e-07	5.265480e-09	5.265480e-09
2.400000e+02	2.600000e+02	6.563250e-07	6.521850e-09	6.521850e-09
2.600000e+02	2.800000e+02	5.099725e-07	3.597778e-09	3.597778e-09
2.800000e+02	3.000000e+02	4.016119e-07	2.834098e-09	2.834098e-09
3.000000e+02	3.200000e+02	3.141051e-07	2.645005e-09	2.645005e-09
3.200000e+02	3.400000e+02	2.425751e-07	2.354709e-09	2.354709e-09
3.400000e+02	3.600000e+02	1.915385e-07	1.971513e-09	1.971513e-09
3.600000e+02	3.800000e+02	1.496899e-07	1.551537e-09	1.551537e-09
3.800000e+02	4.000000e+02	1.162918e-07	1.374355e-09	1.374355e-09
4.000000e+02	4.200000e+02	8.516775e-08	1.215197e-09	1.215197e-09
4.200000e+02	4.400000e+02	6.490725e-08	8.647453e-10	8.647453e-10
4.400000e+02	4.600000e+02	4.968207e-08	9.078548e-10	9.078548e-10
4.600000e+02	4.800000e+02	3.953327e-08	9.976306e-10	9.976306e-10
4.800000e+02	5.000000e+02	3.016557e-08	6.183484e-10	6.183484e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.31706948125993322e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	4.285783e-06	1.757108e-08	1.757108e-08
2.000000e+01	4.000000e+01	8.374420e-06	2.143488e-08	2.143488e-08
4.000000e+01	6.000000e+01	1.005591e-05	2.969373e-08	2.969373e-08
6.000000e+01	8.000000e+01	8.740060e-06	2.783984e-08	2.783984e-08
8.000000e+01	1.000000e+02	6.683195e-06	2.077207e-08	2.077207e-08
1.000000e+02	1.200000e+02	5.009360e-06	1.555119e-08	1.555119e-08
1.200000e+02	1.400000e+02	3.676143e-06	1.229541e-08	1.229541e-08
1.400000e+02	1.600000e+02	2.689940e-06	1.047818e-08	1.047818e-08
1.600000e+02	1.800000e+02	1.994607e-06	8.421812e-09	8.421812e-09
1.800000e+02	2.000000e+02	1.512420e-06	1.126727e-08	1.126727e-08
2.000000e+02	2.200000e+02	1.127364e-06	6.254814e-09	6.254814e-09
2.200000e+02	2.400000e+02	8.710495e-07	5.336975e-09	5.336975e-09
2.400000e+02	2.600000e+02	6.619740e-07	6.697910e-09	6.697910e-09
2.600000e+02	2.800000e+02	5.146355e-07	3.699365e-09	3.699365e-09
2.800000e+02	3.000000e+02	4.057413e-07	2.900069e-09	2.900069e-09
3.000000e+02	3.200000e+02	3.174040e-07	2.731610e-09	2.731610e-09
3.200000e+02	3.400000e+02	2.452495e-07	2.442913e-09	2.442913e-09
3.400000e+02	3.600000e+02	1.937839e-07	2.025966e-09	2.025966e-09
3.600000e+02	3.800000e+02	1.514643e-07	1.600996e-09	1.600996e-09
3.800000e+02	4.000000e+02	1.179886e-07	1.422162e-09	1.422162e-09
4.000000e+02	4.200000e+02	8.631060e-08	1.264408e-09	1.264408e-09
4.200000e+02	4.400000e+02	6.587375e-08	8.844901e-10	8.844901e-10
4.400000e+02	4.600000e+02	5.041475e-08	9.346985e-10	9.346985e-10
4.600000e+02	4.800000e+02	4.016179e-08	1.059573e-09	1.059573e-09
4.800000e+02	5.000000e+02	3.063210e-08	6.383882e-10	6.383882e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.30516597313494296e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.877787e-06	1.499137e-08	1.499137e-08
2.000000e+01	4.000000e+01	7.600860e-06	2.005979e-08	2.005979e-08
4.000000e+01	6.000000e+01	9.062265e-06	2.646839e-08	2.646839e-08
6.000000e+01	8.000000e+01	7.925990e-06	2.560780e-08	2.560780e-08
8.000000e+01	1.000000e+02	6.105260e-06	1.973407e-08	1.973407e-08
1.000000e+02	1.200000e+02	4.602000e-06	1.491325e-08	1.491325e-08
1.200000e+02	1.400000e+02	3.392463e-06	1.169436e-08	1.169436e-08
1.400000e+02	1.600000e+02	2.490678e-06	1.015043e-08	1.015043e-08
1.600000e+02	1.800000e+02	1.853398e-06	8.215373e-09	8.215373e-09
1.800000e+02	2.000000e+02	1.412710e-06	1.120319e-08	1.120319e-08
2.000000e+02	2.200000e+02	1.057303e-06	6.132004e-09	6.132004e-09
2.200000e+02	2.400000e+02	8.211030e-07	5.166977e-09	5.166977e-09
2.400000e+02	2.600000e+02	6.266310e-07	6.864028e-09	6.864028e-09
2.600000e+02	2.800000e+02	4.903893e-07	3.644033e-09	3.644033e-09
2.800000e+02	3.000000e+02	3.884148e-07	2.861447e-09	2.861447e-09
3.000000e+02	3.200000e+02	3.053504e-07	2.708619e-09	2.708619e-09
3.200000e+02	3.400000e+02	2.368652e-07	2.427546e-09	2.427546e-09
3.400000e+02	3.600000e+02	1.878673e-07	2.028699e-09	2.028699e-09
3.600000e+02	3.800000e+02	1.474990e-07	1.591734e-09	1.591734e-09
3.800000e+02	4.000000e+02	1.152975e-07	1.425328e-09	1.425328e-09
4.000000e+02	4.200000e+02	8.450240e-08	1.264194e-09	1.264194e-09
4.200000e+02	4.400000e+02	6.459265e-08	8.873679e-10	8.873679e-10
4.400000e+02	4.600000e+02	4.954583e-08	9.437561e-10	9.437561e-10
4.600000e+02	4.800000e+02	3.958533e-08	1.055965e-09	1.055965e-09
4.800000e+02	5.000000e+02	3.029741e-08	6.441071e-10	6.441071e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.32534218340773544e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.835547e-06	1.506029e-08	1.506029e-08
2.000000e+01	4.000000e+01	7.523830e-06	1.992091e-08	1.992091e-08
4.000000e+01	6.000000e+01	8.980175e-06	2.655202e-08	2.655202e-08
6.000000e+01	8.000000e+01	7.867665e-06	2.560509e-08	2.560509e-08
8.000000e+01	1.000000e+02	6.070515e-06	2.006510e-08	2.006510e-08
1.000000e+02	1.200000e+02	4.582744e-06	1.514828e-08	1.514828e-08
1.200000e+02	1.400000e+02	3.383461e-06	1.182946e-08	1.182946e-08
1.400000e+02	1.600000e+02	2.486997e-06	1.035619e-08	1.035619e-08
1.600000e+02	1.800000e+02	1.853559e-06	8.301852e-09	8.301852e-09
1.800000e+02	2.000000e+02	1.414108e-06	1.162589e-08	1.162589e-08
2.000000e+02	2.200000e+02	1.059192e-06	6.317452e-09	6.317452e-09
2.200000e+02	2.400000e+02	8.233880e-07	5.239132e-09	5.239132e-09
2.400000e+02	2.600000e+02	6.290135e-07	7.051369e-09	7.051369e-09
2.600000e+02	2.800000e+02	4.924987e-07	3.749332e-09	3.749332e-09
2.800000e+02	3.000000e+02	3.905152e-07	2.926777e-09	2.926777e-09
3.000000e+02	3.200000e+02	3.070729e-07	2.798999e-09	2.798999e-09
3.200000e+02	3.400000e+02	2.383153e-07	2.520690e-09	2.520690e-09
3.400000e+02	3.600000e+02	1.891594e-07	2.084710e-09	2.084710e-09
3.600000e+02	3.800000e+02	1.485414e-07	1.643168e-09	1.643168e-09
3.800000e+02	4.000000e+02	1.164578e-07	1.475099e-09	1.475099e-09
4.000000e+02	4.200000e+02	8.522875e-08	1.316146e-09	1.316146e-09
4.200000e+02	4.400000e+02	6.524540e-08	9.063684e-10	9.063684e-10
4.400000e+02	4.600000e+02	5.003600e-08	9.712949e-10	9.712949e-10
4.600000e+02	4.800000e+02	4.003151e-08	1.122655e-09	1.122655e-09
4.800000e+02	5.000000e+02	3.062480e-08	6.647434e-10	6.647434e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.33728195997467111e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.786570e-06	1.512159e-08	1.512159e-08
2.000000e+01	4.000000e+01	7.436795e-06	1.976333e-08	1.976333e-08
4.000000e+01	6.000000e+01	8.891000e-06	2.660010e-08	2.660010e-08
6.000000e+01	8.000000e+01	7.808890e-06	2.562959e-08	2.562959e-08
8.000000e+01	1.000000e+02	6.039270e-06	2.045153e-08	2.045153e-08
1.000000e+02	1.200000e+02	4.568374e-06	1.553054e-08	1.553054e-08
1.200000e+02	1.400000e+02	3.379699e-06	1.202880e-08	1.202880e-08
1.400000e+02	1.600000e+02	2.488086e-06	1.062147e-08	1.062147e-08
1.600000e+02	1.800000e+02	1.857954e-06	8.406838e-09	8.406838e-09
1.800000e+02	2.000000e+02	1.418965e-06	1.211602e-08	1.211602e-08
2.000000e+02	2.200000e+02	1.063922e-06	6.545772e-09	6.545772e-09
2.200000e+02	2.400000e+02	8.279950e-07	5.336043e-09	5.336043e-09
2.400000e+02	2.600000e+02	6.332970e-07	7.256211e-09	7.256211e-09
2.600000e+02	2.800000e+02	4.960704e-07	3.885911e-09	3.885911e-09
2.800000e+02	3.000000e+02	3.937926e-07	3.010815e-09	3.010815e-09
3.000000e+02	3.200000e+02	3.097431e-07	2.912906e-09	2.912906e-09
3.200000e+02	3.400000e+02	2.404996e-07	2.634450e-09	2.634450e-09
3.400000e+02	3.600000e+02	1.910507e-07	2.152864e-09	2.152864e-09
3.600000e+02	3.800000e+02	1.500347e-07	1.708331e-09	1.708331e-09
3.800000e+02	4.000000e+02	1.180070e-07	1.535282e-09	1.535282e-09
4.000000e+02	4.200000e+02	8.621370e-08	1.381278e-09	1.381278e-09
4.200000e+02	4.400000e+02	6.610495e-08	9.304905e-10	9.304905e-10
4.400000e+02	4.600000e+02	5.067990e-08	1.004808e-09	1.004808e-09
4.600000e+02	4.800000e+02	4.060148e-08	1.201624e-09	1.201624e-09
4.800000e+02	5.000000e+02	3.104132e-08	6.903039e-10	6.903039e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.32708541835434700e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.851457e-06	1.464848e-08	1.464848e-08
2.000000e+01	4.000000e+01	7.587755e-06	2.065194e-08	2.065194e-08
4.000000e+01	6.000000e+01	8.985525e-06	2.650092e-08	2.650092e-08
6.000000e+01	8.000000e+01	7.944595e-06	2.595797e-08	2.595797e-08
8.000000e+01	1.000000e+02	6.197980e-06	2.112917e-08	2.112917e-08
1.000000e+02	1.200000e+02	4.718072e-06	1.616764e-08	1.616764e-08
1.200000e+02	1.400000e+02	3.508192e-06	1.262135e-08	1.262135e-08
1.400000e+02	1.600000e+02	2.594110e-06	1.120022e-08	1.120022e-08
1.600000e+02	1.800000e+02	1.945224e-06	8.975522e-09	8.975522e-09
1.800000e+02	2.000000e+02	1.493815e-06	1.256442e-08	1.256442e-08
2.000000e+02	2.200000e+02	1.126333e-06	6.879500e-09	6.879500e-09
2.200000e+02	2.400000e+02	8.809895e-07	5.655568e-09	5.655568e-09
2.400000e+02	2.600000e+02	6.777550e-07	7.684618e-09	7.684618e-09
2.600000e+02	2.800000e+02	5.342320e-07	4.141655e-09	4.141655e-09
2.800000e+02	3.000000e+02	4.257654e-07	3.239730e-09	3.239730e-09
3.000000e+02	3.200000e+02	3.368816e-07	3.102365e-09	3.102365e-09
3.200000e+02	3.400000e+02	2.627226e-07	2.788825e-09	2.788825e-09
3.400000e+02	3.600000e+02	2.095378e-07	2.319533e-09	2.319533e-09
3.600000e+02	3.800000e+02	1.652104e-07	1.835123e-09	1.835123e-09
3.800000e+02	4.000000e+02	1.299854e-07	1.645277e-09	1.645277e-09
4.000000e+02	4.200000e+02	9.545750e-08	1.477916e-09	1.477916e-09
4.200000e+02	4.400000e+02	7.324775e-08	1.026002e-09	1.026002e-09
4.400000e+02	4.600000e+02	5.638295e-08	1.092222e-09	1.092222e-09
4.600000e+02	4.800000e+02	4.520618e-08	1.241600e-09	1.241600e-09
4.800000e+02	5.000000e+02	3.473370e-08	7.499012e-10	7.499012e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.33892315980179013e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.813174e-06	1.472023e-08	1.472023e-08
2.000000e+01	4.000000e+01	7.518375e-06	2.054334e-08	2.054334e-08
4.000000e+01	6.000000e+01	8.914045e-06	2.668770e-08	2.668770e-08
6.000000e+01	8.000000e+01	7.892670e-06	2.607945e-08	2.607945e-08
8.000000e+01	1.000000e+02	6.166425e-06	2.158645e-08	2.158645e-08
1.000000e+02	1.200000e+02	4.700697e-06	1.661213e-08	1.661213e-08
1.200000e+02	1.400000e+02	3.500943e-06	1.285092e-08	1.285092e-08
1.400000e+02	1.600000e+02	2.591934e-06	1.149578e-08	1.149578e-08
1.600000e+02	1.800000e+02	1.947062e-06	9.090547e-09	9.090547e-09
1.800000e+02	2.000000e+02	1.496725e-06	1.310349e-08	1.310349e-08
2.000000e+02	2.200000e+02	1.129725e-06	7.128576e-09	7.128576e-09
2.200000e+02	2.400000e+02	8.847405e-07	5.762953e-09	5.762953e-09
2.400000e+02	2.600000e+02	6.816150e-07	7.907525e-09	7.907525e-09
2.600000e+02	2.800000e+02	5.376660e-07	4.291970e-09	4.291970e-09
2.800000e+02	3.000000e+02	4.290740e-07	3.332604e-09	3.332604e-09
3.000000e+02	3.200000e+02	3.397233e-07	3.227733e-09	3.227733e-09
3.200000e+02	3.400000e+02	2.651355e-07	2.913298e-09	2.913298e-09
3.400000e+02	3.600000e+02	2.116952e-07	2.395238e-09	2.395238e-09
3.600000e+02	3.800000e+02	1.669709e-07	1.907667e-09	1.907667e-09
3.800000e+02	4.000000e+02	1.318240e-07	1.712006e-09	1.712006e-09
4.000000e+02	4.200000e+02	9.666825e-08	1.550009e-09	1.550009e-09
4.200000e+02	4.400000e+02	7.431255e-08	1.054176e-09	1.054176e-09
4.400000e+02	4.600000e+02	5.720095e-08	1.130113e-09	1.130113e-09
4.600000e+02	4.800000e+02	4.593462e-08	1.327592e-09	1.327592e-09
4.800000e+02	5.000000e+02	3.528511e-08	7.788827e-10	7.788827e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[EXTRA__WeightNormalisation]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[EXTRA__WeightNormalisation]
Path=EW-MCNLO-QCD-s-t[EXTRA__WeightNormalisation]
Scale=1000.
ScaledBy=1.37338860455288576e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	6.461600e-06	1.081797e-08	1.081797e-08
2.000000e+01	4.000000e+01	1.375053e-05	1.578103e-08	1.578103e-08
4.000000e+01	6.000000e+01	2.179042e-05	1.986592e-08	1.986592e-08
6.000000e+01	8.000000e+01	2.734575e-05	2.225465e-08	2.225465e-08
8.000000e+01	1.000000e+02	2.950799e-05	2.311775e-08	2.311775e-08
1.000000e+02	1.200000e+02	2.971451e-05	2.319851e-08	2.319851e-08
1.200000e+02	1.400000e+02	2.876028e-05	2.282299e-08	2.282299e-08
1.400000e+02	1.600000e+02	2.706986e-05	2.214210e-08	2.214210e-08
1.600000e+02	1.800000e+02	2.492797e-05	2.124806e-08	2.124806e-08
1.800000e+02	2.000000e+02	2.260483e-05	2.023375e-08	2.023375e-08
2.000000e+02	2.200000e+02	2.018356e-05	1.911942e-08	1.911942e-08
2.200000e+02	2.400000e+02	1.788280e-05	1.799673e-08	1.799673e-08
2.400000e+02	2.600000e+02	1.577945e-05	1.690526e-08	1.690526e-08
2.600000e+02	2.800000e+02	1.390894e-05	1.587168e-08	1.587168e-08
2.800000e+02	3.000000e+02	1.227752e-05	1.491184e-08	1.491184e-08
3.000000e+02	3.200000e+02	1.085883e-05	1.402385e-08	1.402385e-08
3.200000e+02	3.400000e+02	9.558790e-06	1.315762e-08	1.315762e-08
3.400000e+02	3.600000e+02	8.432570e-06	1.235822e-08	1.235822e-08
3.600000e+02	3.800000e+02	7.452130e-06	1.161759e-08	1.161759e-08
3.800000e+02	4.000000e+02	6.615220e-06	1.094581e-08	1.094581e-08
4.000000e+02	4.200000e+02	5.812360e-06	1.026011e-08	1.026011e-08
4.200000e+02	4.400000e+02	5.162195e-06	9.669255e-09	9.669255e-09
4.400000e+02	4.600000e+02	4.534529e-06	9.062373e-09	9.062373e-09
4.600000e+02	4.800000e+02	4.010113e-06	8.522247e-09	8.522247e-09
4.800000e+02	5.000000e+02	3.527373e-06	7.992847e-09	7.992847e-09
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[EXTRA__NTrials]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[EXTRA__NTrials]
Path=EW-MCNLO-QCD-s-t[EXTRA__NTrials]
Scale=1000.
ScaledBy=1.37338754002394642e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	2.510216e-05	4.252631e-08	4.252631e-08
2.000000e+01	4.000000e+01	5.342180e-05	6.204319e-08	6.204319e-08
4.000000e+01	6.000000e+01	8.466750e-05	7.811826e-08	7.811826e-08
6.000000e+01	8.000000e+01	1.062526e-04	8.751144e-08	8.751144e-08
8.000000e+01	1.000000e+02	1.146532e-04	9.090463e-08	9.090463e-08
1.000000e+02	1.200000e+02	1.154485e-04	9.121539e-08	9.121539e-08
1.200000e+02	1.400000e+02	1.117419e-04	8.973780e-08	8.973780e-08
1.400000e+02	1.600000e+02	1.051661e-04	8.705257e-08	8.705257e-08
1.600000e+02	1.800000e+02	9.684770e-05	8.354053e-08	8.354053e-08
1.800000e+02	2.000000e+02	8.781735e-05	7.954750e-08	7.954750e-08
2.000000e+02	2.200000e+02	7.840510e-05	7.515672e-08	7.515672e-08
2.200000e+02	2.400000e+02	6.949150e-05	7.077885e-08	7.077885e-08
2.400000e+02	2.600000e+02	6.132915e-05	6.650656e-08	6.650656e-08
2.600000e+02	2.800000e+02	5.403675e-05	6.239738e-08	6.239738e-08
2.800000e+02	3.000000e+02	4.769630e-05	5.861802e-08	5.861802e-08
3.000000e+02	3.200000e+02	4.217454e-05	5.511495e-08	5.511495e-08
3.200000e+02	3.400000e+02	3.713708e-05	5.173152e-08	5.173152e-08
3.400000e+02	3.600000e+02	3.275886e-05	4.858396e-08	4.858396e-08
3.600000e+02	3.800000e+02	2.893783e-05	4.564298e-08	4.564298e-08
3.800000e+02	4.000000e+02	2.570824e-05	4.305296e-08	4.305296e-08
4.000000e+02	4.200000e+02	2.258721e-05	4.035242e-08	4.035242e-08
4.200000e+02	4.400000e+02	2.005654e-05	3.801915e-08	3.801915e-08
4.400000e+02	4.600000e+02	1.761274e-05	3.561499e-08	3.561499e-08
4.600000e+02	4.800000e+02	1.558582e-05	3.352522e-08	3.352522e-08
4.800000e+02	5.000000e+02	1.370613e-05	3.143603e-08	3.143603e-08
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[EXTRA__MEWeight]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[EXTRA__MEWeight]
Path=EW-MCNLO-QCD-s-t[EXTRA__MEWeight]
Scale=1000.
ScaledBy=1.37433303742083622e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	8.576250e-16	1.409630e-16	1.409630e-16
2.000000e+01	4.000000e+01	8.528940e-15	1.516802e-15	1.516802e-15
4.000000e+01	6.000000e+01	-9.435190e-14	1.721528e-13	1.721528e-13
6.000000e+01	8.000000e+01	1.023086e-13	5.993040e-15	5.993040e-15
8.000000e+01	1.000000e+02	8.655055e-14	4.993373e-15	4.993373e-15
1.000000e+02	1.200000e+02	2.093729e-13	1.000529e-13	1.000529e-13
1.200000e+02	1.400000e+02	1.670534e-14	2.312329e-14	2.312329e-14
1.400000e+02	1.600000e+02	3.101124e-14	3.954506e-15	3.954506e-15
1.600000e+02	1.800000e+02	3.908984e-14	1.588936e-14	1.588936e-14
1.800000e+02	2.000000e+02	3.880168e-12	4.104318e-12	4.104318e-12
2.000000e+02	2.200000e+02	1.059485e-14	2.221380e-15	2.221380e-15
2.200000e+02	2.400000e+02	8.281950e-15	6.275855e-16	6.275855e-16
2.400000e+02	2.600000e+02	5.050735e-15	3.704796e-16	3.704796e-16
2.600000e+02	2.800000e+02	3.154779e-15	6.565973e-16	6.565973e-16
2.800000e+02	3.000000e+02	2.650209e-15	1.458073e-16	1.458073e-16
3.000000e+02	3.200000e+02	2.159958e-15	7.076714e-16	7.076714e-16
3.200000e+02	3.400000e+02	1.154804e-15	2.521360e-16	2.521360e-16
3.400000e+02	3.600000e+02	1.667536e-15	6.521144e-16	6.521144e-16
3.600000e+02	3.800000e+02	9.504840e-16	9.221644e-17	9.221644e-17
3.800000e+02	4.000000e+02	5.197880e-12	5.197422e-12	5.197422e-12
4.000000e+02	4.200000e+02	5.109855e-13	5.104699e-13	5.104699e-13
4.200000e+02	4.400000e+02	3.989928e-16	3.309772e-17	3.309772e-17
4.400000e+02	4.600000e+02	2.625655e-16	2.982043e-17	2.982043e-17
4.600000e+02	4.800000e+02	4.043498e-16	1.146489e-16	1.146489e-16
4.800000e+02	5.000000e+02	8.613585e-16	1.667685e-15	1.667685e-15
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=EW-MCNLO-QCD-s-t[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Scale=1000.
ScaledBy=8.02127898618903590e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	-5.022545e+03	3.021079e+03	3.021079e+03
2.000000e+01	4.000000e+01	-1.295960e+02	1.075029e+02	1.075029e+02
4.000000e+01	6.000000e+01	-1.919466e+08	1.698518e+08	1.698518e+08
6.000000e+01	8.000000e+01	-8.532910e+07	8.530803e+07	8.530803e+07
8.000000e+01	1.000000e+02	-1.905858e+10	1.844995e+10	1.844995e+10
1.000000e+02	1.200000e+02	-1.017862e+07	9.437857e+06	9.437857e+06
1.200000e+02	1.400000e+02	-1.632445e+08	1.562087e+08	1.562087e+08
1.400000e+02	1.600000e+02	-3.272320e+08	3.258995e+08	3.258995e+08
1.600000e+02	1.800000e+02	-7.928520e+10	7.846550e+10	7.846550e+10
1.800000e+02	2.000000e+02	-3.798294e+06	3.195486e+06	3.195486e+06
2.000000e+02	2.200000e+02	-1.779385e+03	1.957103e+03	1.957103e+03
2.200000e+02	2.400000e+02	-5.085610e+05	5.067119e+05	5.067119e+05
2.400000e+02	2.600000e+02	-2.671174e+08	2.671173e+08	2.671173e+08
2.600000e+02	2.800000e+02	-1.688167e+06	1.144832e+06	1.144832e+06
2.800000e+02	3.000000e+02	-1.290745e+05	1.129521e+05	1.129521e+05
3.000000e+02	3.200000e+02	-2.370984e+08	2.367315e+08	2.367315e+08
3.200000e+02	3.400000e+02	-5.335385e+06	4.796059e+06	4.796059e+06
3.400000e+02	3.600000e+02	-9.702135e+02	9.679243e+02	9.679243e+02
3.600000e+02	3.800000e+02	-3.375558e+17	3.375558e+17	3.375558e+17
3.800000e+02	4.000000e+02	-7.790835e+02	6.978456e+02	6.978456e+02
4.000000e+02	4.200000e+02	-2.816425e+01	2.764076e+01	2.764076e+01
4.200000e+02	4.400000e+02	-2.251412e+08	2.251411e+08	2.251411e+08
4.400000e+02	4.600000e+02	-1.099926e+01	7.706573e+00	7.706573e+00
4.600000e+02	4.800000e+02	-3.184968e-01	3.146318e-01	3.146318e-01
4.800000e+02	5.000000e+02	-2.807840e+05	2.748275e+05	2.748275e+05
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=EW-MCNLO-QCD-s-t[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Scale=1000.
ScaledBy=1.32910168169131524e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.738949e-06	5.223988e-08	5.223988e-08
2.000000e+01	4.000000e+01	7.271225e-06	5.553427e-08	5.553427e-08
4.000000e+01	6.000000e+01	8.666000e-06	5.615374e-08	5.615374e-08
6.000000e+01	8.000000e+01	7.557065e-06	5.096386e-08	5.096386e-08
8.000000e+01	1.000000e+02	5.768865e-06	2.296191e-08	2.296191e-08
1.000000e+02	1.200000e+02	4.437516e-06	9.038180e-08	9.038180e-08
1.200000e+02	1.400000e+02	3.238544e-06	4.322124e-08	4.322124e-08
1.400000e+02	1.600000e+02	2.343918e-06	4.312789e-08	4.312789e-08
1.600000e+02	1.800000e+02	1.728997e-06	1.637995e-08	1.637995e-08
1.800000e+02	2.000000e+02	1.278696e-06	1.025661e-08	1.025661e-08
2.000000e+02	2.200000e+02	9.724855e-07	2.377608e-08	2.377608e-08
2.200000e+02	2.400000e+02	7.367570e-07	5.350329e-09	5.350329e-09
2.400000e+02	2.600000e+02	5.510450e-07	1.801540e-08	1.801540e-08
2.600000e+02	2.800000e+02	4.318948e-07	4.011869e-09	4.011869e-09
2.800000e+02	3.000000e+02	3.370783e-07	2.759945e-09	2.759945e-09
3.000000e+02	3.200000e+02	2.646209e-07	8.405824e-09	8.405824e-09
3.200000e+02	3.400000e+02	2.033627e-07	1.535440e-08	1.535440e-08
3.400000e+02	3.600000e+02	1.578508e-07	1.891870e-09	1.891870e-09
3.600000e+02	3.800000e+02	1.233755e-07	2.183117e-09	2.183117e-09
3.800000e+02	4.000000e+02	9.884490e-08	1.956839e-09	1.956839e-09
4.000000e+02	4.200000e+02	7.106620e-08	1.890966e-09	1.890966e-09
4.200000e+02	4.400000e+02	5.112155e-08	2.180887e-09	2.180887e-09
4.400000e+02	4.600000e+02	4.011406e-08	8.402419e-10	8.402419e-10
4.600000e+02	4.800000e+02	3.191331e-08	1.058363e-09	1.058363e-09
4.800000e+02	5.000000e+02	2.424748e-08	5.764258e-10	5.764258e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[ASSOCIATED_CONTRIBUTIONS.EW]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[ASSOCIATED_CONTRIBUTIONS.EW]
Path=EW-MCNLO-QCD-s-t[ASSOCIATED_CONTRIBUTIONS.EW]
Scale=1000.
ScaledBy=7.88187731253584406e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	-4.408834e+03	2.419346e+03	2.419346e+03
2.000000e+01	4.000000e+01	-1.331774e+02	1.091163e+02	1.091163e+02
4.000000e+01	6.000000e+01	-1.775597e+08	1.563523e+08	1.563523e+08
6.000000e+01	8.000000e+01	-7.653550e+07	7.650792e+07	7.650792e+07
8.000000e+01	1.000000e+02	-1.794396e+10	1.686355e+10	1.686355e+10
1.000000e+02	1.200000e+02	-8.880040e+06	8.034090e+06	8.034090e+06
1.200000e+02	1.400000e+02	-1.976244e+08	1.906324e+08	1.906324e+08
1.400000e+02	1.600000e+02	-1.856208e+08	1.843294e+08	1.843294e+08
1.600000e+02	1.800000e+02	-1.055416e+11	1.047995e+11	1.047995e+11
1.800000e+02	2.000000e+02	-3.397028e+06	2.790069e+06	2.790069e+06
2.000000e+02	2.200000e+02	-2.780889e+03	1.981233e+03	1.981233e+03
2.200000e+02	2.400000e+02	-5.266305e+05	5.250617e+05	5.250617e+05
2.400000e+02	2.600000e+02	-2.457692e+08	2.457692e+08	2.457692e+08
2.600000e+02	2.800000e+02	-1.494888e+06	1.061469e+06	1.061469e+06
2.800000e+02	3.000000e+02	-1.199439e+05	1.035286e+05	1.035286e+05
3.000000e+02	3.200000e+02	-3.901549e+08	3.897924e+08	3.897924e+08
3.200000e+02	3.400000e+02	-4.857077e+06	4.175977e+06	4.175977e+06
3.400000e+02	3.600000e+02	-1.529050e+03	1.527086e+03	1.527086e+03
3.600000e+02	3.800000e+02	-2.630352e+17	2.630353e+17	2.630353e+17
3.800000e+02	4.000000e+02	-2.232257e+02	3.606099e+02	3.606099e+02
4.000000e+02	4.200000e+02	-2.828693e+01	2.786163e+01	2.786163e+01
4.200000e+02	4.400000e+02	-9.443045e+07	9.443040e+07	9.443040e+07
4.400000e+02	4.600000e+02	-1.030062e+01	7.522599e+00	7.522599e+00
4.600000e+02	4.800000e+02	-2.375680e-01	2.322996e-01	2.322996e-01
4.800000e+02	5.000000e+02	-2.476192e+05	2.419781e+05	2.419781e+05
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[MUR=2__MUF=2__LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[MUR=2__MUF=2__LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[MUR=2__MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=1.30775532641449022e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	4.393467e-06	1.741892e-08	1.741892e-08
2.000000e+01	4.000000e+01	8.619535e-06	2.361092e-08	2.361092e-08
4.000000e+01	6.000000e+01	1.031221e-05	3.394005e-08	3.394005e-08
6.000000e+01	8.000000e+01	8.927650e-06	2.997546e-08	2.997546e-08
8.000000e+01	1.000000e+02	6.802395e-06	2.063922e-08	2.063922e-08
1.000000e+02	1.200000e+02	5.091010e-06	1.627950e-08	1.627950e-08
1.200000e+02	1.400000e+02	3.727388e-06	1.297573e-08	1.297573e-08
1.400000e+02	1.600000e+02	2.720211e-06	1.129419e-08	1.129419e-08
1.600000e+02	1.800000e+02	2.024082e-06	8.728833e-09	8.728833e-09
1.800000e+02	2.000000e+02	1.527365e-06	8.499991e-09	8.499991e-09
2.000000e+02	2.200000e+02	1.143343e-06	6.074329e-09	6.074329e-09
2.200000e+02	2.400000e+02	8.844265e-07	5.418960e-09	5.418960e-09
2.400000e+02	2.600000e+02	6.628220e-07	1.443403e-08	1.443403e-08
2.600000e+02	2.800000e+02	5.247430e-07	3.831435e-09	3.831435e-09
2.800000e+02	3.000000e+02	4.126729e-07	3.042314e-09	3.042314e-09
3.000000e+02	3.200000e+02	3.242075e-07	2.759079e-09	2.759079e-09
3.200000e+02	3.400000e+02	2.497294e-07	2.489073e-09	2.489073e-09
3.400000e+02	3.600000e+02	1.979408e-07	2.033627e-09	2.033627e-09
3.600000e+02	3.800000e+02	1.552060e-07	1.667650e-09	1.667650e-09
3.800000e+02	4.000000e+02	1.206027e-07	1.398674e-09	1.398674e-09
4.000000e+02	4.200000e+02	8.926905e-08	1.239570e-09	1.239570e-09
4.200000e+02	4.400000e+02	6.782465e-08	8.831870e-10	8.831870e-10
4.400000e+02	4.600000e+02	5.209340e-08	9.201543e-10	9.201543e-10
4.600000e+02	4.800000e+02	4.095113e-08	9.101974e-10	9.101974e-10
4.800000e+02	5.000000e+02	3.180596e-08	6.677322e-10	6.677322e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[MUR=2__MUF=1__LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[MUR=2__MUF=1__LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[MUR=2__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=1.31722889225660457e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	4.315589e-06	1.720777e-08	1.720777e-08
2.000000e+01	4.000000e+01	8.461785e-06	2.242513e-08	2.242513e-08
4.000000e+01	6.000000e+01	1.015204e-05	3.128766e-08	3.128766e-08
6.000000e+01	8.000000e+01	8.843375e-06	3.101698e-08	3.101698e-08
8.000000e+01	1.000000e+02	6.765330e-06	2.050956e-08	2.050956e-08
1.000000e+02	1.200000e+02	5.078545e-06	1.629201e-08	1.629201e-08
1.200000e+02	1.400000e+02	3.730943e-06	1.266384e-08	1.266384e-08
1.400000e+02	1.600000e+02	2.734187e-06	1.105548e-08	1.105548e-08
1.600000e+02	1.800000e+02	2.032495e-06	8.722573e-09	8.722573e-09
1.800000e+02	2.000000e+02	1.538145e-06	8.559019e-09	8.559019e-09
2.000000e+02	2.200000e+02	1.151428e-06	6.200202e-09	6.200202e-09
2.200000e+02	2.400000e+02	8.915790e-07	5.473820e-09	5.473820e-09
2.400000e+02	2.600000e+02	6.679235e-07	1.583305e-08	1.583305e-08
2.600000e+02	2.800000e+02	5.297825e-07	3.927530e-09	3.927530e-09
2.800000e+02	3.000000e+02	4.168366e-07	3.038161e-09	3.038161e-09
3.000000e+02	3.200000e+02	3.267555e-07	2.847968e-09	2.847968e-09
3.200000e+02	3.400000e+02	2.522975e-07	2.579451e-09	2.579451e-09
3.400000e+02	3.600000e+02	2.001454e-07	2.051002e-09	2.051002e-09
3.600000e+02	3.800000e+02	1.570345e-07	1.701979e-09	1.701979e-09
3.800000e+02	4.000000e+02	1.222253e-07	1.431412e-09	1.431412e-09
4.000000e+02	4.200000e+02	9.025695e-08	1.258481e-09	1.258481e-09
4.200000e+02	4.400000e+02	6.864550e-08	8.965276e-10	8.965276e-10
4.400000e+02	4.600000e+02	5.279715e-08	9.821419e-10	9.821419e-10
4.600000e+02	4.800000e+02	4.163946e-08	1.017335e-09	1.017335e-09
4.800000e+02	5.000000e+02	3.222152e-08	6.930184e-10	6.930184e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[MUR=1__MUF=2__LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[MUR=1__MUF=2__LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[MUR=1__MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=1.31910393790610240e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.891926e-06	1.510571e-08	1.510571e-08
2.000000e+01	4.000000e+01	7.643640e-06	2.084963e-08	2.084963e-08
4.000000e+01	6.000000e+01	9.109690e-06	2.845453e-08	2.845453e-08
6.000000e+01	8.000000e+01	7.952050e-06	2.479731e-08	2.479731e-08
8.000000e+01	1.000000e+02	6.128595e-06	1.977976e-08	1.977976e-08
1.000000e+02	1.200000e+02	4.619765e-06	1.495862e-08	1.495862e-08
1.200000e+02	1.400000e+02	3.408967e-06	1.209938e-08	1.209938e-08
1.400000e+02	1.600000e+02	2.499681e-06	1.069472e-08	1.069472e-08
1.600000e+02	1.800000e+02	1.869180e-06	8.197195e-09	8.197195e-09
1.800000e+02	2.000000e+02	1.416920e-06	7.645438e-09	7.645438e-09
2.000000e+02	2.200000e+02	1.069181e-06	6.082991e-09	6.082991e-09
2.200000e+02	2.400000e+02	8.341395e-07	5.364189e-09	5.364189e-09
2.400000e+02	2.600000e+02	6.265780e-07	1.574919e-08	1.574919e-08
2.600000e+02	2.800000e+02	4.993864e-07	3.671138e-09	3.671138e-09
2.800000e+02	3.000000e+02	3.958577e-07	2.918550e-09	2.918550e-09
3.000000e+02	3.200000e+02	3.126929e-07	2.684834e-09	2.684834e-09
3.200000e+02	3.400000e+02	2.419153e-07	2.443779e-09	2.443779e-09
3.400000e+02	3.600000e+02	1.923088e-07	2.142953e-09	2.142953e-09
3.600000e+02	3.800000e+02	1.511115e-07	1.610718e-09	1.610718e-09
3.800000e+02	4.000000e+02	1.186331e-07	1.426799e-09	1.426799e-09
4.000000e+02	4.200000e+02	8.734700e-08	1.293764e-09	1.293764e-09
4.200000e+02	4.400000e+02	6.711420e-08	8.982612e-10	8.982612e-10
4.400000e+02	4.600000e+02	5.150685e-08	9.290949e-10	9.290949e-10
4.600000e+02	4.800000e+02	4.090669e-08	9.966121e-10	9.966121e-10
4.800000e+02	5.000000e+02	3.166610e-08	6.489769e-10	6.489769e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[MUR=1__MUF=1__LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[MUR=1__MUF=1__LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[MUR=1__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=1.32663333296612424e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.833845e-06	1.506901e-08	1.506901e-08
2.000000e+01	4.000000e+01	7.521475e-06	2.005424e-08	2.005424e-08
4.000000e+01	6.000000e+01	8.983385e-06	2.665345e-08	2.665345e-08
6.000000e+01	8.000000e+01	7.876220e-06	2.564586e-08	2.564586e-08
8.000000e+01	1.000000e+02	6.089000e-06	2.014369e-08	2.014369e-08
1.000000e+02	1.200000e+02	4.599419e-06	1.521398e-08	1.521398e-08
1.200000e+02	1.400000e+02	3.401896e-06	1.193019e-08	1.193019e-08
1.400000e+02	1.600000e+02	2.505388e-06	1.046123e-08	1.046123e-08
1.600000e+02	1.800000e+02	1.869058e-06	8.348284e-09	8.348284e-09
1.800000e+02	2.000000e+02	1.421007e-06	7.834757e-09	7.834757e-09
2.000000e+02	2.200000e+02	1.071286e-06	6.345827e-09	6.345827e-09
2.200000e+02	2.400000e+02	8.363695e-07	5.496208e-09	5.496208e-09
2.400000e+02	2.600000e+02	6.278065e-07	1.726342e-08	1.726342e-08
2.600000e+02	2.800000e+02	5.015760e-07	3.772216e-09	3.772216e-09
2.800000e+02	3.000000e+02	3.979076e-07	2.943793e-09	2.943793e-09
3.000000e+02	3.200000e+02	3.135192e-07	2.816921e-09	2.816921e-09
3.200000e+02	3.400000e+02	2.432082e-07	2.546412e-09	2.546412e-09
3.400000e+02	3.600000e+02	1.937495e-07	2.096938e-09	2.096938e-09
3.600000e+02	3.800000e+02	1.521652e-07	1.650759e-09	1.650759e-09
3.800000e+02	4.000000e+02	1.197349e-07	1.484114e-09	1.484114e-09
4.000000e+02	4.200000e+02	8.784830e-08	1.323813e-09	1.323813e-09
4.200000e+02	4.400000e+02	6.756675e-08	9.144716e-10	9.144716e-10
4.400000e+02	4.600000e+02	5.189225e-08	9.760136e-10	9.760136e-10
4.600000e+02	4.800000e+02	4.138609e-08	1.126443e-09	1.126443e-09
4.800000e+02	5.000000e+02	3.192620e-08	6.700157e-10	6.700157e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[MUR=1__MUF=0.5__LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[MUR=1__MUF=0.5__LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[MUR=1__MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=1.33222232847108073e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.727023e-06	4.893484e-08	4.893484e-08
2.000000e+01	4.000000e+01	7.920970e-06	5.899896e-07	5.899896e-07
4.000000e+01	6.000000e+01	8.773695e-06	4.199278e-08	4.199278e-08
6.000000e+01	8.000000e+01	7.815365e-06	3.768041e-08	3.768041e-08
8.000000e+01	1.000000e+02	5.988135e-06	6.418312e-08	6.418312e-08
1.000000e+02	1.200000e+02	4.586990e-06	1.882568e-08	1.882568e-08
1.200000e+02	1.400000e+02	3.396853e-06	1.480560e-08	1.480560e-08
1.400000e+02	1.600000e+02	2.509333e-06	1.227735e-08	1.227735e-08
1.600000e+02	1.800000e+02	1.870486e-06	1.041262e-08	1.041262e-08
1.800000e+02	2.000000e+02	1.430953e-06	9.023404e-09	9.023404e-09
2.000000e+02	2.200000e+02	1.071072e-06	7.919692e-09	7.919692e-09
2.200000e+02	2.400000e+02	8.198580e-07	2.143595e-08	2.143595e-08
2.400000e+02	2.600000e+02	6.319840e-07	1.654835e-08	1.654835e-08
2.600000e+02	2.800000e+02	5.104950e-07	5.121443e-09	5.121443e-09
2.800000e+02	3.000000e+02	4.025610e-07	3.751364e-09	3.751364e-09
3.000000e+02	3.200000e+02	3.166141e-07	2.848910e-09	2.848910e-09
3.200000e+02	3.400000e+02	2.486603e-07	4.729250e-09	4.729250e-09
3.400000e+02	3.600000e+02	1.970053e-07	2.036088e-09	2.036088e-09
3.600000e+02	3.800000e+02	1.525023e-07	1.809268e-09	1.809268e-09
3.800000e+02	4.000000e+02	1.204129e-07	1.521850e-09	1.521850e-09
4.000000e+02	4.200000e+02	8.841895e-08	1.394436e-09	1.394436e-09
4.200000e+02	4.400000e+02	6.844650e-08	1.020146e-09	1.020146e-09
4.400000e+02	4.600000e+02	5.221630e-08	1.081417e-09	1.081417e-09
4.600000e+02	4.800000e+02	4.183118e-08	1.222269e-09	1.222269e-09
4.800000e+02	5.000000e+02	3.220133e-08	7.121167e-10	7.121167e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[MUR=0.5__MUF=1__LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[MUR=0.5__MUF=1__LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[MUR=0.5__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=1.25071093360507637e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.870044e-06	1.704790e-08	1.704790e-08
2.000000e+01	4.000000e+01	7.685310e-06	2.492596e-08	2.492596e-08
4.000000e+01	6.000000e+01	9.108615e-06	3.763068e-08	3.763068e-08
6.000000e+01	8.000000e+01	8.061685e-06	3.236295e-08	3.236295e-08
8.000000e+01	1.000000e+02	6.287015e-06	2.172343e-08	2.172343e-08
1.000000e+02	1.200000e+02	4.785018e-06	1.835040e-08	1.835040e-08
1.200000e+02	1.400000e+02	3.565336e-06	1.429524e-08	1.429524e-08
1.400000e+02	1.600000e+02	2.631424e-06	1.296761e-08	1.296761e-08
1.600000e+02	1.800000e+02	1.986388e-06	1.027468e-08	1.027468e-08
1.800000e+02	2.000000e+02	1.521865e-06	1.034687e-08	1.034687e-08
2.000000e+02	2.200000e+02	1.155816e-06	7.353115e-09	7.353115e-09
2.200000e+02	2.400000e+02	9.014990e-07	6.670721e-09	6.670721e-09
2.400000e+02	2.600000e+02	6.793600e-07	1.841780e-08	1.841780e-08
2.600000e+02	2.800000e+02	5.510650e-07	5.178337e-09	5.178337e-09
2.800000e+02	3.000000e+02	4.378749e-07	3.797772e-09	3.797772e-09
3.000000e+02	3.200000e+02	3.482690e-07	3.543338e-09	3.543338e-09
3.200000e+02	3.400000e+02	2.700346e-07	3.362559e-09	3.362559e-09
3.400000e+02	3.600000e+02	2.175414e-07	2.552886e-09	2.552886e-09
3.600000e+02	3.800000e+02	1.724751e-07	2.158228e-09	2.158228e-09
3.800000e+02	4.000000e+02	1.349177e-07	1.847783e-09	1.847783e-09
4.000000e+02	4.200000e+02	1.010098e-07	1.641231e-09	1.641231e-09
4.200000e+02	4.400000e+02	7.651275e-08	1.110190e-09	1.110190e-09
4.400000e+02	4.600000e+02	5.907265e-08	1.197681e-09	1.197681e-09
4.600000e+02	4.800000e+02	4.643860e-08	1.069424e-09	1.069424e-09
4.800000e+02	5.000000e+02	3.660062e-08	8.734027e-10	8.734027e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[MUR=0.5__MUF=0.5__LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[MUR=0.5__MUF=0.5__LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[MUR=0.5__MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=1.34098671198199812e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.798456e-06	2.631304e-08	2.631304e-08
2.000000e+01	4.000000e+01	7.786255e-06	2.681891e-07	2.681891e-07
4.000000e+01	6.000000e+01	8.891965e-06	3.518246e-08	3.518246e-08
6.000000e+01	8.000000e+01	7.947770e-06	3.396949e-08	3.396949e-08
8.000000e+01	1.000000e+02	6.190550e-06	4.055369e-08	4.055369e-08
1.000000e+02	1.200000e+02	4.763570e-06	1.939167e-08	1.939167e-08
1.200000e+02	1.400000e+02	3.538213e-06	1.493617e-08	1.493617e-08
1.400000e+02	1.600000e+02	2.629991e-06	1.375150e-08	1.375150e-08
1.600000e+02	1.800000e+02	1.975367e-06	1.221258e-08	1.221258e-08
1.800000e+02	2.000000e+02	1.521753e-06	1.020777e-08	1.020777e-08
2.000000e+02	2.200000e+02	1.143289e-06	9.483172e-09	9.483172e-09
2.200000e+02	2.400000e+02	8.905290e-07	1.516131e-08	1.516131e-08
2.400000e+02	2.600000e+02	6.794175e-07	2.269122e-08	2.269122e-08
2.600000e+02	2.800000e+02	5.578930e-07	5.475952e-09	5.475952e-09
2.800000e+02	3.000000e+02	4.419177e-07	3.739481e-09	3.739481e-09
3.000000e+02	3.200000e+02	3.496153e-07	3.450330e-09	3.450330e-09
3.200000e+02	3.400000e+02	2.760406e-07	4.999031e-09	4.999031e-09
3.400000e+02	3.600000e+02	2.185279e-07	2.581302e-09	2.581302e-09
3.600000e+02	3.800000e+02	1.725486e-07	2.296715e-09	2.296715e-09
3.800000e+02	4.000000e+02	1.356942e-07	1.726646e-09	1.726646e-09
4.000000e+02	4.200000e+02	1.007645e-07	1.593413e-09	1.593413e-09
4.200000e+02	4.400000e+02	7.754775e-08	1.206619e-09	1.206619e-09
4.400000e+02	4.600000e+02	6.006000e-08	1.208639e-09	1.208639e-09
4.600000e+02	4.800000e+02	4.691056e-08	1.110578e-09	1.110578e-09
4.800000e+02	5.000000e+02	3.730645e-08	8.879925e-10	8.879925e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.29428869973311481e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	4.347280e-06	1.757833e-08	1.757833e-08
2.000000e+01	4.000000e+01	8.483345e-06	2.165550e-08	2.165550e-08
4.000000e+01	6.000000e+01	1.016770e-05	2.980132e-08	2.980132e-08
6.000000e+01	8.000000e+01	8.810705e-06	2.796726e-08	2.796726e-08
8.000000e+01	1.000000e+02	6.717955e-06	2.052826e-08	2.052826e-08
1.000000e+02	1.200000e+02	5.022950e-06	1.537078e-08	1.537078e-08
1.200000e+02	1.400000e+02	3.677535e-06	1.218141e-08	1.218141e-08
1.400000e+02	1.600000e+02	2.685764e-06	1.029405e-08	1.029405e-08
1.600000e+02	1.800000e+02	1.987402e-06	8.335195e-09	8.335195e-09
1.800000e+02	2.000000e+02	1.504878e-06	1.088689e-08	1.088689e-08
2.000000e+02	2.200000e+02	1.120409e-06	6.082093e-09	6.082093e-09
2.200000e+02	2.400000e+02	8.646300e-07	5.265480e-09	5.265480e-09
2.400000e+02	2.600000e+02	6.563250e-07	6.521850e-09	6.521850e-09
2.600000e+02	2.800000e+02	5.099725e-07	3.597778e-09	3.597778e-09
2.800000e+02	3.000000e+02	4.016119e-07	2.834098e-09	2.834098e-09
3.000000e+02	3.200000e+02	3.141051e-07	2.645005e-09	2.645005e-09
3.200000e+02	3.400000e+02	2.425751e-07	2.354709e-09	2.354709e-09
3.400000e+02	3.600000e+02	1.915385e-07	1.971513e-09	1.971513e-09
3.600000e+02	3.800000e+02	1.496899e-07	1.551537e-09	1.551537e-09
3.800000e+02	4.000000e+02	1.162918e-07	1.374355e-09	1.374355e-09
4.000000e+02	4.200000e+02	8.516775e-08	1.215197e-09	1.215197e-09
4.200000e+02	4.400000e+02	6.490725e-08	8.647453e-10	8.647453e-10
4.400000e+02	4.600000e+02	4.968207e-08	9.078548e-10	9.078548e-10
4.600000e+02	4.800000e+02	3.953327e-08	9.976306e-10	9.976306e-10
4.800000e+02	5.000000e+02	3.016557e-08	6.183484e-10	6.183484e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.31706948125993322e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	4.285783e-06	1.757108e-08	1.757108e-08
2.000000e+01	4.000000e+01	8.374420e-06	2.143488e-08	2.143488e-08
4.000000e+01	6.000000e+01	1.005591e-05	2.969373e-08	2.969373e-08
6.000000e+01	8.000000e+01	8.740060e-06	2.783984e-08	2.783984e-08
8.000000e+01	1.000000e+02	6.683195e-06	2.077207e-08	2.077207e-08
1.000000e+02	1.200000e+02	5.009360e-06	1.555119e-08	1.555119e-08
1.200000e+02	1.400000e+02	3.676143e-06	1.229541e-08	1.229541e-08
1.400000e+02	1.600000e+02	2.689940e-06	1.047818e-08	1.047818e-08
1.600000e+02	1.800000e+02	1.994607e-06	8.421812e-09	8.421812e-09
1.800000e+02	2.000000e+02	1.512420e-06	1.126727e-08	1.126727e-08
2.000000e+02	2.200000e+02	1.127364e-06	6.254814e-09	6.254814e-09
2.200000e+02	2.400000e+02	8.710495e-07	5.336975e-09	5.336975e-09
2.400000e+02	2.600000e+02	6.619740e-07	6.697910e-09	6.697910e-09
2.600000e+02	2.800000e+02	5.146355e-07	3.699365e-09	3.699365e-09
2.800000e+02	3.000000e+02	4.057413e-07	2.900069e-09	2.900069e-09
3.000000e+02	3.200000e+02	3.174040e-07	2.731610e-09	2.731610e-09
3.200000e+02	3.400000e+02	2.452495e-07	2.442913e-09	2.442913e-09
3.400000e+02	3.600000e+02	1.937839e-07	2.025966e-09	2.025966e-09
3.600000e+02	3.800000e+02	1.514643e-07	1.600996e-09	1.600996e-09
3.800000e+02	4.000000e+02	1.179886e-07	1.422162e-09	1.422162e-09
4.000000e+02	4.200000e+02	8.631060e-08	1.264408e-09	1.264408e-09
4.200000e+02	4.400000e+02	6.587375e-08	8.844901e-10	8.844901e-10
4.400000e+02	4.600000e+02	5.041475e-08	9.346985e-10	9.346985e-10
4.600000e+02	4.800000e+02	4.016179e-08	1.059573e-09	1.059573e-09
4.800000e+02	5.000000e+02	3.063210e-08	6.383882e-10	6.383882e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.30516597313494296e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.877787e-06	1.499137e-08	1.499137e-08
2.000000e+01	4.000000e+01	7.600860e-06	2.005979e-08	2.005979e-08
4.000000e+01	6.000000e+01	9.062265e-06	2.646839e-08	2.646839e-08
6.000000e+01	8.000000e+01	7.925990e-06	2.560780e-08	2.560780e-08
8.000000e+01	1.000000e+02	6.105260e-06	1.973407e-08	1.973407e-08
1.000000e+02	1.200000e+02	4.602000e-06	1.491325e-08	1.491325e-08
1.200000e+02	1.400000e+02	3.392463e-06	1.169436e-08	1.169436e-08
1.400000e+02	1.600000e+02	2.490678e-06	1.015043e-08	1.015043e-08
1.600000e+02	1.800000e+02	1.853398e-06	8.215373e-09	8.215373e-09
1.800000e+02	2.000000e+02	1.412710e-06	1.120319e-08	1.120319e-08
2.000000e+02	2.200000e+02	1.057303e-06	6.132004e-09	6.132004e-09
2.200000e+02	2.400000e+02	8.211030e-07	5.166977e-09	5.166977e-09
2.400000e+02	2.600000e+02	6.266310e-07	6.864028e-09	6.864028e-09
2.600000e+02	2.800000e+02	4.903893e-07	3.644033e-09	3.644033e-09
2.800000e+02	3.000000e+02	3.884148e-07	2.861447e-09	2.861447e-09
3.000000e+02	3.200000e+02	3.053504e-07	2.708619e-09	2.708619e-09
3.200000e+02	3.400000e+02	2.368652e-07	2.427546e-09	2.427546e-09
3.400000e+02	3.600000e+02	1.878673e-07	2.028699e-09	2.028699e-09
3.600000e+02	3.800000e+02	1.474990e-07	1.591734e-09	1.591734e-09
3.800000e+02	4.000000e+02	1.152975e-07	1.425328e-09	1.425328e-09
4.000000e+02	4.200000e+02	8.450240e-08	1.264194e-09	1.264194e-09
4.200000e+02	4.400000e+02	6.459265e-08	8.873679e-10	8.873679e-10
4.400000e+02	4.600000e+02	4.954583e-08	9.437561e-10	9.437561e-10
4.600000e+02	4.800000e+02	3.958533e-08	1.055965e-09	1.055965e-09
4.800000e+02	5.000000e+02	3.029741e-08	6.441071e-10	6.441071e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.32534218340773544e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.835547e-06	1.506029e-08	1.506029e-08
2.000000e+01	4.000000e+01	7.523830e-06	1.992091e-08	1.992091e-08
4.000000e+01	6.000000e+01	8.980175e-06	2.655202e-08	2.655202e-08
6.000000e+01	8.000000e+01	7.867665e-06	2.560509e-08	2.560509e-08
8.000000e+01	1.000000e+02	6.070515e-06	2.006510e-08	2.006510e-08
1.000000e+02	1.200000e+02	4.582744e-06	1.514828e-08	1.514828e-08
1.200000e+02	1.400000e+02	3.383461e-06	1.182946e-08	1.182946e-08
1.400000e+02	1.600000e+02	2.486997e-06	1.035619e-08	1.035619e-08
1.600000e+02	1.800000e+02	1.853559e-06	8.301852e-09	8.301852e-09
1.800000e+02	2.000000e+02	1.414108e-06	1.162589e-08	1.162589e-08
2.000000e+02	2.200000e+02	1.059192e-06	6.317452e-09	6.317452e-09
2.200000e+02	2.400000e+02	8.233880e-07	5.239132e-09	5.239132e-09
2.400000e+02	2.600000e+02	6.290135e-07	7.051369e-09	7.051369e-09
2.600000e+02	2.800000e+02	4.924987e-07	3.749332e-09	3.749332e-09
2.800000e+02	3.000000e+02	3.905152e-07	2.926777e-09	2.926777e-09
3.000000e+02	3.200000e+02	3.070729e-07	2.798999e-09	2.798999e-09
3.200000e+02	3.400000e+02	2.383153e-07	2.520690e-09	2.520690e-09
3.400000e+02	3.600000e+02	1.891594e-07	2.084710e-09	2.084710e-09
3.600000e+02	3.800000e+02	1.485414e-07	1.643168e-09	1.643168e-09
3.800000e+02	4.000000e+02	1.164578e-07	1.475099e-09	1.475099e-09
4.000000e+02	4.200000e+02	8.522875e-08	1.316146e-09	1.316146e-09
4.200000e+02	4.400000e+02	6.524540e-08	9.063684e-10	9.063684e-10
4.400000e+02	4.600000e+02	5.003600e-08	9.712949e-10	9.712949e-10
4.600000e+02	4.800000e+02	4.003151e-08	1.122655e-09	1.122655e-09
4.800000e+02	5.000000e+02	3.062480e-08	6.647434e-10	6.647434e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.33728195997467111e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.786570e-06	1.512159e-08	1.512159e-08
2.000000e+01	4.000000e+01	7.436795e-06	1.976333e-08	1.976333e-08
4.000000e+01	6.000000e+01	8.891000e-06	2.660010e-08	2.660010e-08
6.000000e+01	8.000000e+01	7.808890e-06	2.562959e-08	2.562959e-08
8.000000e+01	1.000000e+02	6.039270e-06	2.045153e-08	2.045153e-08
1.000000e+02	1.200000e+02	4.568374e-06	1.553054e-08	1.553054e-08
1.200000e+02	1.400000e+02	3.379699e-06	1.202880e-08	1.202880e-08
1.400000e+02	1.600000e+02	2.488086e-06	1.062147e-08	1.062147e-08
1.600000e+02	1.800000e+02	1.857954e-06	8.406838e-09	8.406838e-09
1.800000e+02	2.000000e+02	1.418965e-06	1.211602e-08	1.211602e-08
2.000000e+02	2.200000e+02	1.063922e-06	6.545772e-09	6.545772e-09
2.200000e+02	2.400000e+02	8.279950e-07	5.336043e-09	5.336043e-09
2.400000e+02	2.600000e+02	6.332970e-07	7.256211e-09	7.256211e-09
2.600000e+02	2.800000e+02	4.960704e-07	3.885911e-09	3.885911e-09
2.800000e+02	3.000000e+02	3.937926e-07	3.010815e-09	3.010815e-09
3.000000e+02	3.200000e+02	3.097431e-07	2.912906e-09	2.912906e-09
3.200000e+02	3.400000e+02	2.404996e-07	2.634450e-09	2.634450e-09
3.400000e+02	3.600000e+02	1.910507e-07	2.152864e-09	2.152864e-09
3.600000e+02	3.800000e+02	1.500347e-07	1.708331e-09	1.708331e-09
3.800000e+02	4.000000e+02	1.180070e-07	1.535282e-09	1.535282e-09
4.000000e+02	4.200000e+02	8.621370e-08	1.381278e-09	1.381278e-09
4.200000e+02	4.400000e+02	6.610495e-08	9.304905e-10	9.304905e-10
4.400000e+02	4.600000e+02	5.067990e-08	1.004808e-09	1.004808e-09
4.600000e+02	4.800000e+02	4.060148e-08	1.201624e-09	1.201624e-09
4.800000e+02	5.000000e+02	3.104132e-08	6.903039e-10	6.903039e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.32708541835434700e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.851457e-06	1.464848e-08	1.464848e-08
2.000000e+01	4.000000e+01	7.587755e-06	2.065194e-08	2.065194e-08
4.000000e+01	6.000000e+01	8.985525e-06	2.650092e-08	2.650092e-08
6.000000e+01	8.000000e+01	7.944595e-06	2.595797e-08	2.595797e-08
8.000000e+01	1.000000e+02	6.197980e-06	2.112917e-08	2.112917e-08
1.000000e+02	1.200000e+02	4.718072e-06	1.616764e-08	1.616764e-08
1.200000e+02	1.400000e+02	3.508192e-06	1.262135e-08	1.262135e-08
1.400000e+02	1.600000e+02	2.594110e-06	1.120022e-08	1.120022e-08
1.600000e+02	1.800000e+02	1.945224e-06	8.975522e-09	8.975522e-09
1.800000e+02	2.000000e+02	1.493815e-06	1.256442e-08	1.256442e-08
2.000000e+02	2.200000e+02	1.126333e-06	6.879500e-09	6.879500e-09
2.200000e+02	2.400000e+02	8.809895e-07	5.655568e-09	5.655568e-09
2.400000e+02	2.600000e+02	6.777550e-07	7.684618e-09	7.684618e-09
2.600000e+02	2.800000e+02	5.342320e-07	4.141655e-09	4.141655e-09
2.800000e+02	3.000000e+02	4.257654e-07	3.239730e-09	3.239730e-09
3.000000e+02	3.200000e+02	3.368816e-07	3.102365e-09	3.102365e-09
3.200000e+02	3.400000e+02	2.627226e-07	2.788825e-09	2.788825e-09
3.400000e+02	3.600000e+02	2.095378e-07	2.319533e-09	2.319533e-09
3.600000e+02	3.800000e+02	1.652104e-07	1.835123e-09	1.835123e-09
3.800000e+02	4.000000e+02	1.299854e-07	1.645277e-09	1.645277e-09
4.000000e+02	4.200000e+02	9.545750e-08	1.477916e-09	1.477916e-09
4.200000e+02	4.400000e+02	7.324775e-08	1.026002e-09	1.026002e-09
4.400000e+02	4.600000e+02	5.638295e-08	1.092222e-09	1.092222e-09
4.600000e+02	4.800000e+02	4.520618e-08	1.241600e-09	1.241600e-09
4.800000e+02	5.000000e+02	3.473370e-08	7.499012e-10	7.499012e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.33892315980179013e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.813174e-06	1.472023e-08	1.472023e-08
2.000000e+01	4.000000e+01	7.518375e-06	2.054334e-08	2.054334e-08
4.000000e+01	6.000000e+01	8.914045e-06	2.668770e-08	2.668770e-08
6.000000e+01	8.000000e+01	7.892670e-06	2.607945e-08	2.607945e-08
8.000000e+01	1.000000e+02	6.166425e-06	2.158645e-08	2.158645e-08
1.000000e+02	1.200000e+02	4.700697e-06	1.661213e-08	1.661213e-08
1.200000e+02	1.400000e+02	3.500943e-06	1.285092e-08	1.285092e-08
1.400000e+02	1.600000e+02	2.591934e-06	1.149578e-08	1.149578e-08
1.600000e+02	1.800000e+02	1.947062e-06	9.090547e-09	9.090547e-09
1.800000e+02	2.000000e+02	1.496725e-06	1.310349e-08	1.310349e-08
2.000000e+02	2.200000e+02	1.129725e-06	7.128576e-09	7.128576e-09
2.200000e+02	2.400000e+02	8.847405e-07	5.762953e-09	5.762953e-09
2.400000e+02	2.600000e+02	6.816150e-07	7.907525e-09	7.907525e-09
2.600000e+02	2.800000e+02	5.376660e-07	4.291970e-09	4.291970e-09
2.800000e+02	3.000000e+02	4.290740e-07	3.332604e-09	3.332604e-09
3.000000e+02	3.200000e+02	3.397233e-07	3.227733e-09	3.227733e-09
3.200000e+02	3.400000e+02	2.651355e-07	2.913298e-09	2.913298e-09
3.400000e+02	3.600000e+02	2.116952e-07	2.395238e-09	2.395238e-09
3.600000e+02	3.800000e+02	1.669709e-07	1.907667e-09	1.907667e-09
3.800000e+02	4.000000e+02	1.318240e-07	1.712006e-09	1.712006e-09
4.000000e+02	4.200000e+02	9.666825e-08	1.550009e-09	1.550009e-09
4.200000e+02	4.400000e+02	7.431255e-08	1.054176e-09	1.054176e-09
4.400000e+02	4.600000e+02	5.720095e-08	1.130113e-09	1.130113e-09
4.600000e+02	4.800000e+02	4.593462e-08	1.327592e-09	1.327592e-09
4.800000e+02	5.000000e+02	3.528511e-08	7.788827e-10	7.788827e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[EXTRA__WeightNormalisation]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[EXTRA__WeightNormalisation]
Path=EW-MCNLO-QCDEW-s-t[EXTRA__WeightNormalisation]
Scale=1000.
ScaledBy=1.37338860455288576e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	6.461600e-06	1.081797e-08	1.081797e-08
2.000000e+01	4.000000e+01	1.375053e-05	1.578103e-08	1.578103e-08
4.000000e+01	6.000000e+01	2.179042e-05	1.986592e-08	1.986592e-08
6.000000e+01	8.000000e+01	2.734575e-05	2.225465e-08	2.225465e-08
8.000000e+01	1.000000e+02	2.950799e-05	2.311775e-08	2.311775e-08
1.000000e+02	1.200000e+02	2.971451e-05	2.319851e-08	2.319851e-08
1.200000e+02	1.400000e+02	2.876028e-05	2.282299e-08	2.282299e-08
1.400000e+02	1.600000e+02	2.706986e-05	2.214210e-08	2.214210e-08
1.600000e+02	1.800000e+02	2.492797e-05	2.124806e-08	2.124806e-08
1.800000e+02	2.000000e+02	2.260483e-05	2.023375e-08	2.023375e-08
2.000000e+02	2.200000e+02	2.018356e-05	1.911942e-08	1.911942e-08
2.200000e+02	2.400000e+02	1.788280e-05	1.799673e-08	1.799673e-08
2.400000e+02	2.600000e+02	1.577945e-05	1.690526e-08	1.690526e-08
2.600000e+02	2.800000e+02	1.390894e-05	1.587168e-08	1.587168e-08
2.800000e+02	3.000000e+02	1.227752e-05	1.491184e-08	1.491184e-08
3.000000e+02	3.200000e+02	1.085883e-05	1.402385e-08	1.402385e-08
3.200000e+02	3.400000e+02	9.558790e-06	1.315762e-08	1.315762e-08
3.400000e+02	3.600000e+02	8.432570e-06	1.235822e-08	1.235822e-08
3.600000e+02	3.800000e+02	7.452130e-06	1.161759e-08	1.161759e-08
3.800000e+02	4.000000e+02	6.615220e-06	1.094581e-08	1.094581e-08
4.000000e+02	4.200000e+02	5.812360e-06	1.026011e-08	1.026011e-08
4.200000e+02	4.400000e+02	5.162195e-06	9.669255e-09	9.669255e-09
4.400000e+02	4.600000e+02	4.534529e-06	9.062373e-09	9.062373e-09
4.600000e+02	4.800000e+02	4.010113e-06	8.522247e-09	8.522247e-09
4.800000e+02	5.000000e+02	3.527373e-06	7.992847e-09	7.992847e-09
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[EXTRA__NTrials]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[EXTRA__NTrials]
Path=EW-MCNLO-QCDEW-s-t[EXTRA__NTrials]
Scale=1000.
ScaledBy=1.37338754002394642e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	2.510216e-05	4.252631e-08	4.252631e-08
2.000000e+01	4.000000e+01	5.342180e-05	6.204319e-08	6.204319e-08
4.000000e+01	6.000000e+01	8.466750e-05	7.811826e-08	7.811826e-08
6.000000e+01	8.000000e+01	1.062526e-04	8.751144e-08	8.751144e-08
8.000000e+01	1.000000e+02	1.146532e-04	9.090463e-08	9.090463e-08
1.000000e+02	1.200000e+02	1.154485e-04	9.121539e-08	9.121539e-08
1.200000e+02	1.400000e+02	1.117419e-04	8.973780e-08	8.973780e-08
1.400000e+02	1.600000e+02	1.051661e-04	8.705257e-08	8.705257e-08
1.600000e+02	1.800000e+02	9.684770e-05	8.354053e-08	8.354053e-08
1.800000e+02	2.000000e+02	8.781735e-05	7.954750e-08	7.954750e-08
2.000000e+02	2.200000e+02	7.840510e-05	7.515672e-08	7.515672e-08
2.200000e+02	2.400000e+02	6.949150e-05	7.077885e-08	7.077885e-08
2.400000e+02	2.600000e+02	6.132915e-05	6.650656e-08	6.650656e-08
2.600000e+02	2.800000e+02	5.403675e-05	6.239738e-08	6.239738e-08
2.800000e+02	3.000000e+02	4.769630e-05	5.861802e-08	5.861802e-08
3.000000e+02	3.200000e+02	4.217454e-05	5.511495e-08	5.511495e-08
3.200000e+02	3.400000e+02	3.713708e-05	5.173152e-08	5.173152e-08
3.400000e+02	3.600000e+02	3.275886e-05	4.858396e-08	4.858396e-08
3.600000e+02	3.800000e+02	2.893783e-05	4.564298e-08	4.564298e-08
3.800000e+02	4.000000e+02	2.570824e-05	4.305296e-08	4.305296e-08
4.000000e+02	4.200000e+02	2.258721e-05	4.035242e-08	4.035242e-08
4.200000e+02	4.400000e+02	2.005654e-05	3.801915e-08	3.801915e-08
4.400000e+02	4.600000e+02	1.761274e-05	3.561499e-08	3.561499e-08
4.600000e+02	4.800000e+02	1.558582e-05	3.352522e-08	3.352522e-08
4.800000e+02	5.000000e+02	1.370613e-05	3.143603e-08	3.143603e-08
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[EXTRA__MEWeight]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[EXTRA__MEWeight]
Path=EW-MCNLO-QCDEW-s-t[EXTRA__MEWeight]
Scale=1000.
ScaledBy=1.37433303742083622e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	8.576250e-16	1.409630e-16	1.409630e-16
2.000000e+01	4.000000e+01	8.528940e-15	1.516802e-15	1.516802e-15
4.000000e+01	6.000000e+01	-9.435190e-14	1.721528e-13	1.721528e-13
6.000000e+01	8.000000e+01	1.023086e-13	5.993040e-15	5.993040e-15
8.000000e+01	1.000000e+02	8.655055e-14	4.993373e-15	4.993373e-15
1.000000e+02	1.200000e+02	2.093729e-13	1.000529e-13	1.000529e-13
1.200000e+02	1.400000e+02	1.670534e-14	2.312329e-14	2.312329e-14
1.400000e+02	1.600000e+02	3.101124e-14	3.954506e-15	3.954506e-15
1.600000e+02	1.800000e+02	3.908984e-14	1.588936e-14	1.588936e-14
1.800000e+02	2.000000e+02	3.880168e-12	4.104318e-12	4.104318e-12
2.000000e+02	2.200000e+02	1.059485e-14	2.221380e-15	2.221380e-15
2.200000e+02	2.400000e+02	8.281950e-15	6.275855e-16	6.275855e-16
2.400000e+02	2.600000e+02	5.050735e-15	3.704796e-16	3.704796e-16
2.600000e+02	2.800000e+02	3.154779e-15	6.565973e-16	6.565973e-16
2.800000e+02	3.000000e+02	2.650209e-15	1.458073e-16	1.458073e-16
3.000000e+02	3.200000e+02	2.159958e-15	7.076714e-16	7.076714e-16
3.200000e+02	3.400000e+02	1.154804e-15	2.521360e-16	2.521360e-16
3.400000e+02	3.600000e+02	1.667536e-15	6.521144e-16	6.521144e-16
3.600000e+02	3.800000e+02	9.504840e-16	9.221644e-17	9.221644e-17
3.800000e+02	4.000000e+02	5.197880e-12	5.197422e-12	5.197422e-12
4.000000e+02	4.200000e+02	5.109855e-13	5.104699e-13	5.104699e-13
4.200000e+02	4.400000e+02	3.989928e-16	3.309772e-17	3.309772e-17
4.400000e+02	4.600000e+02	2.625655e-16	2.982043e-17	2.982043e-17
4.600000e+02	4.800000e+02	4.043498e-16	1.146489e-16	1.146489e-16
4.800000e+02	5.000000e+02	8.613585e-16	1.667685e-15	1.667685e-15
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Scale=1000.
ScaledBy=8.02127898618903590e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	-5.022545e+03	3.021079e+03	3.021079e+03
2.000000e+01	4.000000e+01	-1.295960e+02	1.075029e+02	1.075029e+02
4.000000e+01	6.000000e+01	-1.919466e+08	1.698518e+08	1.698518e+08
6.000000e+01	8.000000e+01	-8.532910e+07	8.530803e+07	8.530803e+07
8.000000e+01	1.000000e+02	-1.905858e+10	1.844995e+10	1.844995e+10
1.000000e+02	1.200000e+02	-1.017862e+07	9.437857e+06	9.437857e+06
1.200000e+02	1.400000e+02	-1.632445e+08	1.562087e+08	1.562087e+08
1.400000e+02	1.600000e+02	-3.272320e+08	3.258995e+08	3.258995e+08
1.600000e+02	1.800000e+02	-7.928520e+10	7.846550e+10	7.846550e+10
1.800000e+02	2.000000e+02	-3.798294e+06	3.195486e+06	3.195486e+06
2.000000e+02	2.200000e+02	-1.779385e+03	1.957103e+03	1.957103e+03
2.200000e+02	2.400000e+02	-5.085610e+05	5.067119e+05	5.067119e+05
2.400000e+02	2.600000e+02	-2.671174e+08	2.671173e+08	2.671173e+08
2.600000e+02	2.800000e+02	-1.688167e+06	1.144832e+06	1.144832e+06
2.800000e+02	3.000000e+02	-1.290745e+05	1.129521e+05	1.129521e+05
3.000000e+02	3.200000e+02	-2.370984e+08	2.367315e+08	2.367315e+08
3.200000e+02	3.400000e+02	-5.335385e+06	4.796059e+06	4.796059e+06
3.400000e+02	3.600000e+02	-9.702135e+02	9.679243e+02	9.679243e+02
3.600000e+02	3.800000e+02	-3.375558e+17	3.375558e+17	3.375558e+17
3.800000e+02	4.000000e+02	-7.790835e+02	6.978456e+02	6.978456e+02
4.000000e+02	4.200000e+02	-2.816425e+01	2.764076e+01	2.764076e+01
4.200000e+02	4.400000e+02	-2.251412e+08	2.251411e+08	2.251411e+08
4.400000e+02	4.600000e+02	-1.099926e+01	7.706573e+00	7.706573e+00
4.600000e+02	4.800000e+02	-3.184968e-01	3.146318e-01	3.146318e-01
4.800000e+02	5.000000e+02	-2.807840e+05	2.748275e+05	2.748275e+05
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.EXPEW]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Scale=1000.
ScaledBy=1.32910168169131524e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.738949e-06	5.223988e-08	5.223988e-08
2.000000e+01	4.000000e+01	7.271225e-06	5.553427e-08	5.553427e-08
4.000000e+01	6.000000e+01	8.666000e-06	5.615374e-08	5.615374e-08
6.000000e+01	8.000000e+01	7.557065e-06	5.096386e-08	5.096386e-08
8.000000e+01	1.000000e+02	5.768865e-06	2.296191e-08	2.296191e-08
1.000000e+02	1.200000e+02	4.437516e-06	9.038180e-08	9.038180e-08
1.200000e+02	1.400000e+02	3.238544e-06	4.322124e-08	4.322124e-08
1.400000e+02	1.600000e+02	2.343918e-06	4.312789e-08	4.312789e-08
1.600000e+02	1.800000e+02	1.728997e-06	1.637995e-08	1.637995e-08
1.800000e+02	2.000000e+02	1.278696e-06	1.025661e-08	1.025661e-08
2.000000e+02	2.200000e+02	9.724855e-07	2.377608e-08	2.377608e-08
2.200000e+02	2.400000e+02	7.367570e-07	5.350329e-09	5.350329e-09
2.400000e+02	2.600000e+02	5.510450e-07	1.801540e-08	1.801540e-08
2.600000e+02	2.800000e+02	4.318948e-07	4.011869e-09	4.011869e-09
2.800000e+02	3.000000e+02	3.370783e-07	2.759945e-09	2.759945e-09
3.000000e+02	3.200000e+02	2.646209e-07	8.405824e-09	8.405824e-09
3.200000e+02	3.400000e+02	2.033627e-07	1.535440e-08	1.535440e-08
3.400000e+02	3.600000e+02	1.578508e-07	1.891870e-09	1.891870e-09
3.600000e+02	3.800000e+02	1.233755e-07	2.183117e-09	2.183117e-09
3.800000e+02	4.000000e+02	9.884490e-08	1.956839e-09	1.956839e-09
4.000000e+02	4.200000e+02	7.106620e-08	1.890966e-09	1.890966e-09
4.200000e+02	4.400000e+02	5.112155e-08	2.180887e-09	2.180887e-09
4.400000e+02	4.600000e+02	4.011406e-08	8.402419e-10	8.402419e-10
4.600000e+02	4.800000e+02	3.191331e-08	1.058363e-09	1.058363e-09
4.800000e+02	5.000000e+02	2.424748e-08	5.764258e-10	5.764258e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.EW]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.EW]
Path=EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.EW]
Scale=1000.
ScaledBy=7.88187731253584406e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	-4.408834e+03	2.419346e+03	2.419346e+03
2.000000e+01	4.000000e+01	-1.331774e+02	1.091163e+02	1.091163e+02
4.000000e+01	6.000000e+01	-1.775597e+08	1.563523e+08	1.563523e+08
6.000000e+01	8.000000e+01	-7.653550e+07	7.650792e+07	7.650792e+07
8.000000e+01	1.000000e+02	-1.794396e+10	1.686355e+10	1.686355e+10
1.000000e+02	1.200000e+02	-8.880040e+06	8.034090e+06	8.034090e+06
1.200000e+02	1.400000e+02	-1.976244e+08	1.906324e+08	1.906324e+08
1.400000e+02	1.600000e+02	-1.856208e+08	1.843294e+08	1.843294e+08
1.600000e+02	1.800000e+02	-1.055416e+11	1.047995e+11	1.047995e+11
1.800000e+02	2.000000e+02	-3.397028e+06	2.790069e+06	2.790069e+06
2.000000e+02	2.200000e+02	-2.780889e+03	1.981233e+03	1.981233e+03
2.200000e+02	2.400000e+02	-5.266305e+05	5.250617e+05	5.250617e+05
2.400000e+02	2.600000e+02	-2.457692e+08	2.457692e+08	2.457692e+08
2.600000e+02	2.800000e+02	-1.494888e+06	1.061469e+06	1.061469e+06
2.800000e+02	3.000000e+02	-1.199439e+05	1.035286e+05	1.035286e+05
3.000000e+02	3.200000e+02	-3.901549e+08	3.897924e+08	3.897924e+08
3.200000e+02	3.400000e+02	-4.857077e+06	4.175977e+06	4.175977e+06
3.400000e+02	3.600000e+02	-1.529050e+03	1.527086e+03	1.527086e+03
3.600000e+02	3.800000e+02	-2.630352e+17	2.630353e+17	2.630353e+17
3.800000e+02	4.000000e+02	-2.232257e+02	3.606099e+02	3.606099e+02
4.000000e+02	4.200000e+02	-2.828693e+01	2.786163e+01	2.786163e+01
4.200000e+02	4.400000e+02	-9.443045e+07	9.443040e+07	9.443040e+07
4.400000e+02	4.600000e+02	-1.030062e+01	7.522599e+00	7.522599e+00
4.600000e+02	4.800000e+02	-2.375680e-01	2.322996e-01	2.322996e-01
4.800000e+02	5.000000e+02	-2.476192e+05	2.419781e+05	2.419781e+05
# END HISTO1D



==> plots/mcatnlo-ewprod/pT_m.dat <==
# BEGIN PLOT
Legend1YPos=0.92
LegendOnly=EW-NLO-QCD EW-NLO-QCD-EW EW-LO EW-MCNLO-QCD-s-t[Nominal] EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.EW]
DrawOnly=EW-LO EW-NLO-QCD EW-NLO-QCD-EW EW-MCNLO-QCD-s-t[_VarBand] EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.EXPEW] EW-MCNLO-QCD-s[_VarBand] EW-MCNLO-QCDEW-s[ASSOCIATED_CONTRIBUTIONS.EXPEW] EW-MCNLO-QCD-t[_VarBand] EW-MCNLO-QCDEW-t[ASSOCIATED_CONTRIBUTIONS.EXPEW]
RatioPlot4Reference=EW-NLO-QCD
RatioPlot4YMax=1.3999
RatioPlot4YLabel=d$\sigma$/d$\sigma_\text{NLO QCD}$
PlotSize=10,6
RatioPlot=0
Legend1Title=EW production
LogY=1
Legend2YPos=0.25
RatioPlot4DrawOnly=EW-LO EW-NLO-QCD EW-NLO-QCD-EW EW-MCNLO-QCD-s-t[_VarBand] EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.EXPEW] EW-MCNLO-QCD-s[_VarBand] EW-MCNLO-QCDEW-s[ASSOCIATED_CONTRIBUTIONS.EXPEW] EW-MCNLO-QCD-t[_VarBand] EW-MCNLO-QCDEW-t[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Legend2=1
YMin=1e-5
Legend1XPos=0.55
Legend1Only=EW-LO EW-NLO-QCD EW-NLO-QCD-EW
Legend1=1
YMax=3e-2
RatioPlot4YSize=4
Legend2XPos=0.1
Title=$\mathrm{pp}\to \mathrm{e}^+\nu_\mathrm{e}\,\mu^+\nu_\mu\,\mathrm{j}\mathrm{j}$
RatioPlot4=1
XLabel=$p_{\mathrm{T},\mu^+}$ [GeV]
XMax=400.
YLabel=d$\sigma$/d$p_{\mathrm{T},\mu^+}$ [fb/GeV]
RatioPlot4YMin=0.3001
Legend2Only=EW-MCNLO-QCD-s-t[_VarBand] EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Legend=0
# END PLOT

# BEGIN HISTO1D /EW-NLO-QCD
ErrorBandColor=red!60!black
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 3.02658396496583e-06, dn: 3.02658396496583e-06}}, 2: {"": {up: 2.24935129478832e-06, dn: 2.24935129478832e-06}}, 3: {"": {up: 1.498896019215964e-06, dn: 1.498896019215964e-06}}, 4: {"": {up: 9.961110055459895e-07, dn: 9.961110055459895e-07}}, 5: {"": {up: 6.83969351231338e-07, dn: 6.83969351231338e-07}}, 6: {"": {up: 4.833232996434742e-07, dn: 4.833232996434742e-07}}, 7: {"": {up: 3.660825092080626e-07, dn: 3.660825092080626e-07}}, 8: {"": {up: 2.640806315375476e-07, dn: 2.640806315375476e-07}}, 9: {"": {up: 2.026087689795582e-07, dn: 2.026087689795582e-07}}, 10: {"": {up: 1.511381287718414e-07, dn: 1.511381287718414e-07}}, 11: {"": {up: 1.166363611410578e-07, dn: 1.166363611410578e-07}}, 12: {"": {up: 9.258985039739626e-08, dn: 9.258985039739626e-08}}, 13: {"": {up: 7.471270604960494e-08, dn: 7.471270604960494e-08}}, 14: {"": {up: 5.895001617193078e-08, dn: 5.895001617193078e-08}}, 15: {"": {up: 4.807545345186753e-08, dn: 4.807545345186753e-08}}, 16: {"": {up: 3.899931448790888e-08, dn: 3.899931448790888e-08}}, 17: {"": {up: 3.146347972243863e-08, dn: 3.146347972243863e-08}}, 18: {"": {up: 2.727868434307945e-08, dn: 2.727868434307945e-08}}, 19: {"": {up: 2.192551999744664e-08, dn: 2.192551999744664e-08}}, 20: {"": {up: 1.843004625269172e-08, dn: 1.843004625269172e-08}}, 21: {"": {up: 1.494678239771502e-08, dn: 1.494678239771502e-08}}, 22: {"": {up: 1.240126655781731e-08, dn: 1.240126655781731e-08}}, 23: {"": {up: 1.069227694848672e-08, dn: 1.069227694848672e-08}}, 24: {"": {up: 8.703163255961003e-09, dn: 8.703163255961003e-09}}, 25: {"": {up: 7.528490643466998e-09, dn: 7.528490643466998e-09}}, 26: {"": {up: 6.293863452335891e-09, dn: 6.293863452335891e-09}}, 27: {"": {up: 5.354998231408769e-09, dn: 5.354998231408769e-09}}, 28: {"": {up: 4.731043444927182e-09, dn: 4.731043444927182e-09}}, 29: {"": {up: 3.886340122487375e-09, dn: 3.886340122487375e-09}}, 30: {"": {up: 3.505504449687208e-09, dn: 3.505504449687208e-09}}, 31: {"": {up: 2.98253960795171e-09, dn: 2.98253960795171e-09}}, 32: {"": {up: 2.617061986493421e-09, dn: 2.617061986493421e-09}}, 33: {"": {up: 2.112599643506883e-09, dn: 2.112599643506883e-09}}, 34: {"": {up: 1.984056915391766e-09, dn: 1.984056915391766e-09}}, 35: {"": {up: 1.671178356091225e-09, dn: 1.671178356091225e-09}}, 36: {"": {up: 1.476979013612316e-09, dn: 1.476979013612316e-09}}, 37: {"": {up: 1.365651684571727e-09, dn: 1.365651684571727e-09}}, 38: {"": {up: 1.126723102882501e-09, dn: 1.126723102882501e-09}}, 39: {"": {up: 8.926461468303281e-10, dn: 8.926461468303281e-10}}, 40: {"": {up: 9.461583252564296e-10, dn: 9.461583252564296e-10}}, 41: {"": {up: 8.415277648641103e-10, dn: 8.415277648641103e-10}}, 42: {"": {up: 8.057811605187583e-10, dn: 8.057811605187583e-10}}, 43: {"": {up: 6.060785018761762e-10, dn: 6.060785018761762e-10}}, 44: {"": {up: 5.904527005926386e-10, dn: 5.904527005926386e-10}}, 45: {"": {up: 4.957583690675413e-10, dn: 4.957583690675413e-10}}, 46: {"": {up: 4.86442478491769e-10, dn: 4.86442478491769e-10}}, 47: {"": {up: 4.586496451199871e-10, dn: 4.586496451199871e-10}}, 48: {"": {up: 3.443493900704884e-10, dn: 3.443493900704884e-10}}, 49: {"": {up: 4.510533944696074e-10, dn: 4.510533944696074e-10}}, 50: {"": {up: 3.404784728418525e-10, dn: 3.404784728418525e-10}}, 51: {"": {up: 2.858782084446761e-10, dn: 2.858782084446761e-10}}, 52: {"": {up: 2.871098954085186e-10, dn: 2.871098954085186e-10}}, 53: {"": {up: 1.948531667691176e-10, dn: 1.948531667691176e-10}}, 54: {"": {up: 1.834418377290809e-10, dn: 1.834418377290809e-10}}, 55: {"": {up: 1.614162069043051e-10, dn: 1.614162069043051e-10}}, 56: {"": {up: 1.761281403204528e-10, dn: 1.761281403204528e-10}}, 57: {"": {up: 1.523730832174518e-10, dn: 1.523730832174518e-10}}, 58: {"": {up: 1.126869870560284e-10, dn: 1.126869870560284e-10}}, 59: {"": {up: 1.156395742694782e-10, dn: 1.156395742694782e-10}}, 60: {"": {up: 9.286429910271687e-11, dn: 9.286429910271687e-11}}, 61: {"": {up: 8.222240932237524e-11, dn: 8.222240932237524e-11}}, 62: {"": {up: 9.380588214840155e-11, dn: 9.380588214840155e-11}}, 63: {"": {up: 8.353283381124614e-11, dn: 8.353283381124614e-11}}, 64: {"": {up: 7.44899118782597e-11, dn: 7.44899118782597e-11}}, 65: {"": {up: 8.946617297751402e-11, dn: 8.946617297751402e-11}}, 66: {"": {up: 5.163834231017678e-11, dn: 5.163834231017678e-11}}, 67: {"": {up: 6.950859846314559e-11, dn: 6.950859846314559e-11}}, 68: {"": {up: 6.270802995405402e-11, dn: 6.270802995405402e-11}}, 69: {"": {up: 3.418605532049127e-11, dn: 3.418605532049127e-11}}, 70: {"": {up: 4.055172222766584e-11, dn: 4.055172222766584e-11}}, 71: {"": {up: 3.477832497746062e-11, dn: 3.477832497746062e-11}}, 72: {"": {up: 2.315138667996033e-11, dn: 2.315138667996033e-11}}, 73: {"": {up: 3.341638206592322e-11, dn: 3.341638206592322e-11}}, 74: {"": {up: 2.896423682412286e-11, dn: 2.896423682412286e-11}}, 75: {"": {up: 2.05361014421102e-11, dn: 2.05361014421102e-11}}, 76: {"": {up: 2.715244391358668e-11, dn: 2.715244391358668e-11}}, 77: {"": {up: 1.894766010335694e-11, dn: 1.894766010335694e-11}}, 78: {"": {up: 3.700767496266381e-11, dn: 3.700767496266381e-11}}, 79: {"": {up: 1.237477637766242e-11, dn: 1.237477637766242e-11}}, 80: {"": {up: 2.265278190562064e-11, dn: 2.265278190562064e-11}}, 81: {"": {up: 1.169876977297681e-11, dn: 1.169876977297681e-11}}, 82: {"": {up: 1.341888865398716e-11, dn: 1.341888865398716e-11}}, 83: {"": {up: 9.501723579691277e-12, dn: 9.501723579691277e-12}}, 84: {"": {up: 8.904442031797655e-12, dn: 8.904442031797655e-12}}, 85: {"": {up: 1.032847587845358e-11, dn: 1.032847587845358e-11}}, 86: {"": {up: 1.010982147772536e-11, dn: 1.010982147772536e-11}}, 87: {"": {up: 6.030130050741278e-12, dn: 6.030130050741278e-12}}, 88: {"": {up: 6.153312156607508e-12, dn: 6.153312156607508e-12}}, 89: {"": {up: 1.392120260776641e-11, dn: 1.392120260776641e-11}}, 90: {"": {up: 6.13223714556933e-12, dn: 6.13223714556933e-12}}, 91: {"": {up: 7.394209066690197e-12, dn: 7.394209066690197e-12}}, 92: {"": {up: 5.893210685436974e-12, dn: 5.893210685436974e-12}}, 93: {"": {up: 6.865510571794643e-12, dn: 6.865510571794643e-12}}, 94: {"": {up: 3.47496908632377e-12, dn: 3.47496908632377e-12}}, 95: {"": {up: 3.097804105835526e-12, dn: 3.097804105835526e-12}}, 96: {"": {up: 3.783049546166733e-12, dn: 3.783049546166733e-12}}, 97: {"": {up: 2.495156285267415e-12, dn: 2.495156285267415e-12}}, 98: {"": {up: 2.836703630691303e-12, dn: 2.836703630691303e-12}}, 99: {"": {up: 1.845469510336757e-12, dn: 1.845469510336757e-12}}, 100: {"": {up: 9.042316378489974e-12, dn: 9.042316378489974e-12}}, 101: {"": {up: 4.507812735210283e-12, dn: 4.507812735210283e-12}}, 102: {"": {up: 2.713468052665164e-12, dn: 2.713468052665164e-12}}, 103: {"": {up: 1.718516399349167e-12, dn: 1.718516399349167e-12}}, 104: {"": {up: 1.458853372556682e-12, dn: 1.458853372556682e-12}}, 105: {"": {up: 3.368697889376422e-12, dn: 3.368697889376422e-12}}, 106: {"": {up: 2.23123467663276e-12, dn: 2.23123467663276e-12}}, 107: {"": {up: 9.86135644100911e-13, dn: 9.86135644100911e-13}}, 108: {"": {up: 1.404490461730108e-12, dn: 1.404490461730108e-12}}, 109: {"": {up: 1.127523268997917e-12, dn: 1.127523268997917e-12}}, 110: {"": {up: 8.036367890089682e-13, dn: 8.036367890089682e-13}}, 111: {"": {up: 8.993208299207842e-13, dn: 8.993208299207842e-13}}, 112: {"": {up: 3.500228333054057e-12, dn: 3.500228333054057e-12}}, 113: {"": {up: 9.390576931562004e-13, dn: 9.390576931562004e-13}}, 114: {"": {up: 5.26569049946788e-13, dn: 5.26569049946788e-13}}, 115: {"": {up: 1.339448313528723e-12, dn: 1.339448313528723e-12}}, 116: {"": {up: 4.484820438265484e-12, dn: 4.484820438265484e-12}}, 117: {"": {up: 1.206000555782308e-12, dn: 1.206000555782308e-12}}, 118: {"": {up: 4.970998174340448e-13, dn: 4.970998174340448e-13}}, 119: {"": {up: 9.520448536025079e-13, dn: 9.520448536025079e-13}}, 120: {"": {up: 5.94125782394981e-13, dn: 5.94125782394981e-13}}, 121: {"": {up: 7.609038464048142e-13, dn: 7.609038464048142e-13}}, 122: {"": {up: 4.962587063703803e-13, dn: 4.962587063703803e-13}}, 123: {"": {up: 5.179482770660375e-13, dn: 5.179482770660375e-13}}, 124: {"": {up: 6.381685433694786e-13, dn: 6.381685433694786e-13}}, 125: {"": {up: 2.608670141169632e-13, dn: 2.608670141169632e-13}}, 126: {"": {up: 1.431779874179949e-12, dn: 1.431779874179949e-12}}, 127: {"": {up: 2.919679450809509e-13, dn: 2.919679450809509e-13}}, 128: {"": {up: 1.279880611785313e-12, dn: 1.279880611785313e-12}}, 129: {"": {up: 5.89715477133274e-13, dn: 5.89715477133274e-13}}, 130: {"": {up: 1.460133405525064e-13, dn: 1.460133405525064e-13}}, 131: {"": {up: 1.282532132006699e-13, dn: 1.282532132006699e-13}}, 132: {"": {up: 3.312876793460198e-13, dn: 3.312876793460198e-13}}, 133: {"": {up: 9.999482069067495e-13, dn: 9.999482069067495e-13}}, 134: {"": {up: 7.313251373226681e-14, dn: 7.313251373226681e-14}}, 135: {"": {up: 1.706783468115485e-12, dn: 1.706783468115485e-12}}, 136: {"": {up: 2.022241028844573e-13, dn: 2.022241028844573e-13}}, 137: {"": {up: 5.063204949240724e-14, dn: 5.063204949240724e-14}}, 138: {"": {up: 3.590571142942879e-13, dn: 3.590571142942879e-13}}, 139: {"": {up: 1.910895547485492e-13, dn: 1.910895547485492e-13}}, 140: {"": {up: 1.808140487337468e-13, dn: 1.808140487337468e-13}}, 141: {"": {up: 5.231461708540354e-13, dn: 5.231461708540354e-13}}, 142: {"": {up: 5.506849039456967e-13, dn: 5.506849039456967e-13}}, 143: {"": {up: 2.436337688504814e-14, dn: 2.436337688504814e-14}}, 144: {"": {up: 1.396003569319095e-13, dn: 1.396003569319095e-13}}, 145: {"": {up: 2.713634590846051e-13, dn: 2.713634590846051e-13}}, 146: {"": {up: 4.99841595711345e-13, dn: 4.99841595711345e-13}}, 147: {"": {up: 1.068014147692509e-13, dn: 1.068014147692509e-13}}, 148: {"": {up: 1.306392839752148e-13, dn: 1.306392839752148e-13}}, 149: {"": {up: 9.985793044176505e-13, dn: 9.985793044176505e-13}}, 150: {"": {up: 1.973655426750659e-13, dn: 1.973655426750659e-13}}, 151: {"": {up: 1.045549245584467e-13, dn: 1.045549245584467e-13}}, 152: {"": {up: 6.02915798256813e-14, dn: 6.02915798256813e-14}}, 153: {"": {up: 2.064335892286675e-14, dn: 2.064335892286675e-14}}, 154: {"": {up: 3.520157514154029e-14, dn: 3.520157514154029e-14}}, 155: {"": {up: 8.563700406155406e-14, dn: 8.563700406155406e-14}}, 156: {"": {up: 1.359607320275192e-13, dn: 1.359607320275192e-13}}, 157: {"": {up: 5.220516292570722e-14, dn: 5.220516292570722e-14}}, 158: {"": {up: 3.796696059428009e-14, dn: 3.796696059428009e-14}}, 159: {"": {up: 6.660270113361186e-14, dn: 6.660270113361186e-14}}, 160: {"": {up: 1.923585635697661e-13, dn: 1.923585635697661e-13}}, 161: {"": {up: 4.78179042442216e-14, dn: 4.78179042442216e-14}}, 162: {"": {up: 1.340895782810178e-14, dn: 1.340895782810178e-14}}, 163: {"": {up: 2.397562009273725e-14, dn: 2.397562009273725e-14}}, 164: {"": {up: 2.574540602806754e-14, dn: 2.574540602806754e-14}}, 165: {"": {up: 1.33121452760551e-14, dn: 1.33121452760551e-14}}, 166: {"": {up: 7.18405469694928e-14, dn: 7.18405469694928e-14}}, 167: {"": {up: 2.480797595809652e-14, dn: 2.480797595809652e-14}}, 168: {"": {up: 7.053941248878112e-15, dn: 7.053941248878112e-15}}, 169: {"": {up: 3.178113170616812e-14, dn: 3.178113170616812e-14}}, 170: {"": {up: 4.984236078524733e-14, dn: 4.984236078524733e-14}}, 171: {"": {up: 1.562495343814525e-14, dn: 1.562495343814525e-14}}, 172: {"": {up: 8.534386360357088e-16, dn: 8.534386360357088e-16}}, 173: {"": {up: 4.71118668652694e-14, dn: 4.71118668652694e-14}}, 174: {"": {up: 9.463723398706334e-15, dn: 9.463723398706334e-15}}, 175: {"": {up: 4.113625057413513e-15, dn: 4.113625057413513e-15}}, 176: {"": {up: 1.227774162642156e-14, dn: 1.227774162642156e-14}}, 177: {"": {up: 3.058053307724841e-14, dn: 3.058053307724841e-14}}, 178: {"": {up: 4.325458431613833e-14, dn: 4.325458431613833e-14}}, 179: {"": {up: 4.118249441187654e-15, dn: 4.118249441187654e-15}}, 180: {"": {up: 2.336812221299759e-14, dn: 2.336812221299759e-14}}, 181: {"": {up: 7.692948252540224e-15, dn: 7.692948252540224e-15}}, 182: {"": {up: 1.184891284242413e-14, dn: 1.184891284242413e-14}}, 183: {"": {up: 1.36561804086238e-14, dn: 1.36561804086238e-14}}, 184: {"": {up: 1.462832635204926e-14, dn: 1.462832635204926e-14}}, 185: {"": {up: 1.102410045898859e-13, dn: 1.102410045898859e-13}}, 186: {"": {up: 2.684155837215495e-14, dn: 2.684155837215495e-14}}, 187: {"": {up: 2.776587581370194e-15, dn: 2.776587581370194e-15}}, 188: {"": {up: 5.537080245362207e-16, dn: 5.537080245362207e-16}}, 189: {"": {up: 2.173110828870498e-16, dn: 2.173110828870498e-16}}, 190: {"": {up: 5.625072517389682e-16, dn: 5.625072517389682e-16}}, 191: {"": {up: 4.868013539648003e-15, dn: 4.868013539648003e-15}}, 192: {"": {up: 4.844957271255422e-16, dn: 4.844957271255422e-16}}, 193: {"": {up: 3.685953055441403e-15, dn: 3.685953055441403e-15}}, 194: {"": {up: 2.428520330834737e-15, dn: 2.428520330834737e-15}}, 195: {"": {up: 8.119339501208744e-16, dn: 8.119339501208744e-16}}, 196: {"": {up: 3.322740717842909e-15, dn: 3.322740717842909e-15}}, 197: {"": {up: 2.086984628419976e-15, dn: 2.086984628419976e-15}}, 198: {"": {up: 4.042027807261512e-17, dn: 4.042027807261512e-17}}, 199: {"": {up: 7.016671182853804e-15, dn: 7.016671182853804e-15}}, 200: {"": {up: 1.088223559855468e-14, dn: 1.088223559855468e-14}}, 201: {"": {up: 1.559150724730518e-15, dn: 1.559150724730518e-15}}, 202: {"": {up: 2.336690805252385e-15, dn: 2.336690805252385e-15}}, 203: {"": {up: 2.43483926881599e-15, dn: 2.43483926881599e-15}}, 204: {"": {up: 2.690389814264632e-15, dn: 2.690389814264632e-15}}, 205: {"": {up: 4.226234203232517e-15, dn: 4.226234203232517e-15}}, 206: {"": {up: 1.508325375461624e-16, dn: 1.508325375461624e-16}}, 207: {"": {up: 1.79930230342293e-19, dn: 1.79930230342293e-19}}, 208: {"": {up: 1.353091986915862e-16, dn: 1.353091986915862e-16}}, 209: {"": {up: 1.392815908394696e-15, dn: 1.392815908394696e-15}}, 210: {"": {up: 1.929460731747918e-15, dn: 1.929460731747918e-15}}, 211: {"": {up: 3.05031964249405e-24, dn: 3.05031964249405e-24}}, 212: {"": {up: 2.703418155280749e-16, dn: 2.703418155280749e-16}}, 213: {"": {up: 3.94639226970932e-17, dn: 3.94639226970932e-17}}, 214: {"": {up: 1.855055463547943e-15, dn: 1.855055463547943e-15}}, 215: {"": {up: 1.987056675187552e-16, dn: 1.987056675187552e-16}}, 216: {"": {up: 6.077254669912292e-16, dn: 6.077254669912292e-16}}, 217: {"": {up: 1.05957374467706e-16, dn: 1.05957374467706e-16}}, 218: {"": {up: 7.24818449217558e-18, dn: 7.24818449217558e-18}}, 219: {"": {up: 2.012868400260362e-16, dn: 2.012868400260362e-16}}, 220: {"": {up: 4.818574287541126e-16, dn: 4.818574287541126e-16}}, 221: {"": {up: 5.963297106765551e-16, dn: 5.963297106765551e-16}}, 222: {"": {up: 7.753894606635244e-16, dn: 7.753894606635244e-16}}, 223: {"": {up: 3.39599957210862e-16, dn: 3.39599957210862e-16}}, 224: {"": {up: 3.639249239703219e-16, dn: 3.639249239703219e-16}}, 225: {"": {up: 0, dn: 0}}, 226: {"": {up: 4.786917380333425e-17, dn: 4.786917380333425e-17}}, 227: {"": {up: 1.388057095424624e-16, dn: 1.388057095424624e-16}}, 228: {"": {up: 9.844145886930605e-17, dn: 9.844145886930605e-17}}, 229: {"": {up: 2.533946423581531e-17, dn: 2.533946423581531e-17}}, 230: {"": {up: 2.667856632481968e-18, dn: 2.667856632481968e-18}}, 231: {"": {up: 7.835521121387414e-18, dn: 7.835521121387414e-18}}, 232: {"": {up: 1.006798185263958e-16, dn: 1.006798185263958e-16}}, 233: {"": {up: 2.457940595502442e-16, dn: 2.457940595502442e-16}}, 234: {"": {up: 1.10350057255487e-19, dn: 1.10350057255487e-19}}, 235: {"": {up: 8.94326119535253e-17, dn: 8.94326119535253e-17}}, 236: {"": {up: 0, dn: 0}}, 237: {"": {up: 5.249462720198755e-16, dn: 5.249462720198755e-16}}, 238: {"": {up: 9.055111705760867e-18, dn: 9.055111705760867e-18}}, 239: {"": {up: 0, dn: 0}}, 240: {"": {up: 0, dn: 0}}, 241: {"": {up: 2.236877986807217e-19, dn: 2.236877986807217e-19}}, 242: {"": {up: 1.664667208321282e-17, dn: 1.664667208321282e-17}}, 243: {"": {up: 2.844214647233274e-17, dn: 2.844214647233274e-17}}, 244: {"": {up: 0, dn: 0}}, 245: {"": {up: 4.068775889413115e-16, dn: 4.068775889413115e-16}}, 246: {"": {up: 1.362978561662377e-17, dn: 1.362978561662377e-17}}, 247: {"": {up: 0, dn: 0}}, 248: {"": {up: 4.359455937062246e-17, dn: 4.359455937062246e-17}}, 249: {"": {up: 6.089900503319642e-21, dn: 6.089900503319642e-21}}, 250: {"": {up: 2.770705477133074e-21, dn: 2.770705477133074e-21}}, 251: {"": {up: 6.344063309271563e-19, dn: 6.344063309271563e-19}}, 252: {"": {up: 5.837035216156372e-18, dn: 5.837035216156372e-18}}, 253: {"": {up: 2.116433185360583e-19, dn: 2.116433185360583e-19}}, 254: {"": {up: 7.191887074652554e-19, dn: 7.191887074652554e-19}}, 255: {"": {up: 8.806784453265762e-22, dn: 8.806784453265762e-22}}, 256: {"": {up: 0, dn: 0}}, 257: {"": {up: 6.249830703652573e-19, dn: 6.249830703652573e-19}}, 258: {"": {up: 0, dn: 0}}, 259: {"": {up: 0, dn: 0}}, 260: {"": {up: 2.269505814049945e-18, dn: 2.269505814049945e-18}}, 261: {"": {up: 0, dn: 0}}, 262: {"": {up: 4.330522160074762e-18, dn: 4.330522160074762e-18}}, 263: {"": {up: 0, dn: 0}}, 264: {"": {up: 1.271051382279546e-19, dn: 1.271051382279546e-19}}, 265: {"": {up: 0, dn: 0}}, 266: {"": {up: 0, dn: 0}}, 267: {"": {up: 9.120822671532441e-19, dn: 9.120822671532441e-19}}, 268: {"": {up: 0, dn: 0}}, 269: {"": {up: 0, dn: 0}}, 270: {"": {up: 2.060407935537096e-18, dn: 2.060407935537096e-18}}, 271: {"": {up: 0, dn: 0}}, 272: {"": {up: 2.992622285011241e-20, dn: 2.992622285011241e-20}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 1.362176330188886e-17, dn: 1.362176330188886e-17}}, 276: {"": {up: 0, dn: 0}}, 277: {"": {up: 4.262668918824674e-22, dn: 4.262668918824674e-22}}, 278: {"": {up: 4.540199538839127e-22, dn: 4.540199538839127e-22}}, 279: {"": {up: 1.212931569969214e-20, dn: 1.212931569969214e-20}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 0, dn: 0}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 0, dn: 0}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 0, dn: 0}}, 298: {"": {up: 1.453029283008837e-22, dn: 1.453029283008837e-22}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}}
ErrorTubeLineColor=black
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-NLO-QCD
Path=EW-NLO-QCD
Title=NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.986429e-02	4.478020e-05	4.478020e-05
4.000000e+01	6.000000e+01	1.406928e-02	3.486901e-05	3.486901e-05
6.000000e+01	8.000000e+01	8.100068e-03	2.193432e-05	2.193432e-05
8.000000e+01	1.000000e+02	4.667056e-03	1.929065e-05	1.929065e-05
1.000000e+02	1.200000e+02	2.789431e-03	8.949633e-06	8.949633e-06
1.200000e+02	1.400000e+02	1.743881e-03	6.488833e-06	6.488833e-06
1.400000e+02	1.600000e+02	1.095712e-03	5.090249e-06	5.090249e-06
1.600000e+02	1.800000e+02	7.147312e-04	4.059288e-06	4.059288e-06
1.800000e+02	2.000000e+02	4.718221e-04	2.653657e-06	2.653657e-06
2.000000e+02	2.200000e+02	3.192133e-04	2.139204e-06	2.139204e-06
2.200000e+02	2.400000e+02	2.129472e-04	1.431954e-06	1.431954e-06
2.400000e+02	2.600000e+02	1.482265e-04	1.045225e-06	1.045225e-06
2.600000e+02	2.800000e+02	1.040214e-04	8.513298e-07	8.513298e-07
2.800000e+02	3.000000e+02	6.883655e-05	7.042950e-07	7.042950e-07
3.000000e+02	3.200000e+02	5.146235e-05	5.420625e-07	5.420625e-07
3.200000e+02	3.400000e+02	3.519745e-05	4.527172e-07	4.527172e-07
3.400000e+02	3.600000e+02	2.479543e-05	3.977175e-07	3.977175e-07
3.600000e+02	3.800000e+02	1.846480e-05	3.779353e-07	3.779353e-07
3.800000e+02	4.000000e+02	1.282370e-05	2.667255e-07	2.667255e-07
4.000000e+02	4.200000e+02	9.299564e-06	2.130919e-07	2.130919e-07
4.200000e+02	4.400000e+02	6.606931e-06	1.905880e-07	1.905880e-07
4.400000e+02	4.600000e+02	4.818067e-06	1.552829e-07	1.552829e-07
4.600000e+02	4.800000e+02	3.512544e-06	1.467495e-07	1.467495e-07
4.800000e+02	5.000000e+02	2.802519e-06	1.231313e-07	1.231313e-07
5.000000e+02	5.200000e+02	1.820488e-06	1.064915e-07	1.064915e-07
5.200000e+02	5.400000e+02	1.597242e-06	7.568993e-08	7.568993e-08
5.400000e+02	5.600000e+02	9.971295e-07	5.816796e-08	5.816796e-08
5.600000e+02	5.800000e+02	8.418838e-07	4.931353e-08	4.931353e-08
5.800000e+02	6.000000e+02	6.249374e-07	4.892607e-08	4.892607e-08
6.000000e+02	6.200000e+02	4.878468e-07	4.726454e-08	4.726454e-08
6.200000e+02	6.400000e+02	4.377524e-07	3.637934e-08	3.637934e-08
6.400000e+02	6.600000e+02	2.710936e-07	3.142169e-08	3.142169e-08
6.600000e+02	6.800000e+02	2.572352e-07	2.702156e-08	2.702156e-08
6.800000e+02	7.000000e+02	1.735557e-07	2.629637e-08	2.629637e-08
7.000000e+02	7.200000e+02	1.376790e-07	1.641411e-08	1.641411e-08
7.200000e+02	7.400000e+02	1.215086e-07	1.731035e-08	1.731035e-08
7.400000e+02	7.600000e+02	7.819636e-08	1.506097e-08	1.506097e-08
7.600000e+02	7.800000e+02	6.954059e-08	1.240808e-08	1.240808e-08
7.800000e+02	8.000000e+02	6.041047e-08	1.483041e-08	1.483041e-08
8.000000e+02	8.200000e+02	7.008816e-08	1.302894e-08	1.302894e-08
8.200000e+02	8.400000e+02	3.283208e-08	7.878779e-09	7.878779e-09
8.400000e+02	8.600000e+02	1.018995e-08	1.175475e-08	1.175475e-08
8.600000e+02	8.800000e+02	3.858225e-08	1.243293e-08	1.243293e-08
8.800000e+02	9.000000e+02	2.523565e-08	8.050999e-09	8.050999e-09
9.000000e+02	9.200000e+02	2.239857e-08	5.447716e-09	5.447716e-09
9.200000e+02	9.400000e+02	1.924167e-08	5.950486e-09	5.950486e-09
9.400000e+02	9.600000e+02	2.546877e-08	8.359484e-09	8.359484e-09
9.600000e+02	9.800000e+02	5.460817e-09	7.325407e-09	7.325407e-09
9.800000e+02	1.000000e+03	1.950375e-08	7.462760e-09	7.462760e-09
1.000000e+03	1.020000e+03	4.813222e-09	4.109674e-09	4.109674e-09
1.020000e+03	1.040000e+03	-1.885200e-11	7.893703e-09	7.893703e-09
1.040000e+03	1.060000e+03	1.135743e-08	6.994719e-09	6.994719e-09
1.060000e+03	1.080000e+03	3.230052e-09	3.039514e-09	3.039514e-09
1.080000e+03	1.100000e+03	4.105265e-09	2.669593e-09	2.669593e-09
1.100000e+03	1.120000e+03	4.492724e-09	1.501011e-09	1.501011e-09
1.120000e+03	1.140000e+03	1.771423e-09	1.093077e-09	1.093077e-09
1.140000e+03	1.160000e+03	1.949271e-09	9.182298e-10	9.182298e-10
1.160000e+03	1.180000e+03	2.038663e-09	1.226680e-09	1.226680e-09
1.180000e+03	1.200000e+03	7.790486e-10	1.063411e-09	1.063411e-09
1.200000e+03	1.220000e+03	5.300147e-09	2.815024e-09	2.815024e-09
1.220000e+03	1.240000e+03	8.320410e-11	7.639719e-10	7.639719e-10
1.240000e+03	1.260000e+03	1.117049e-09	5.039294e-10	5.039294e-10
1.260000e+03	1.280000e+03	9.577000e-13	9.599296e-10	9.599296e-10
1.280000e+03	1.300000e+03	1.759884e-09	1.252744e-09	1.252744e-09
1.300000e+03	1.320000e+03	8.587421e-10	8.032475e-10	8.032475e-10
1.320000e+03	1.340000e+03	1.166495e-10	5.896148e-10	5.896148e-10
1.340000e+03	1.360000e+03	9.953152e-10	4.858366e-10	4.858366e-10
1.360000e+03	1.380000e+03	5.031144e-10	3.375244e-10	3.375244e-10
1.380000e+03	1.400000e+03	5.560713e-10	2.229640e-10	2.229640e-10
1.400000e+03	1.420000e+03	1.070749e-10	1.947980e-10	1.947980e-10
1.420000e+03	1.440000e+03	9.026780e-11	1.300120e-10	1.300120e-10
1.440000e+03	1.460000e+03	-1.581362e-10	2.443923e-10	2.443923e-10
1.460000e+03	1.480000e+03	4.991929e-10	2.480555e-10	2.480555e-10
1.480000e+03	1.500000e+03	8.109790e-11	1.092570e-10	1.092570e-10
1.500000e+03	1.520000e+03	-1.070268e-10	1.505086e-10	1.505086e-10
1.520000e+03	1.540000e+03	2.548179e-10	1.860354e-10	1.860354e-10
1.540000e+03	1.560000e+03	3.343899e-10	1.766508e-10	1.766508e-10
1.560000e+03	1.580000e+03	4.466950e-11	1.091085e-10	1.091085e-10
1.580000e+03	1.600000e+03	1.846597e-11	7.446217e-11	7.446217e-11
1.600000e+03	1.620000e+03	1.036379e-10	7.618161e-11	7.618161e-11
1.620000e+03	1.640000e+03	5.361799e-11	9.033722e-11	9.033722e-11
1.640000e+03	1.660000e+03	-4.935520e-12	7.443767e-11	7.443767e-11
1.660000e+03	1.680000e+03	2.853950e-11	3.398507e-11	3.398507e-11
1.680000e+03	1.700000e+03	8.091205e-11	3.609875e-11	3.609875e-11
1.700000e+03	1.720000e+03	1.095410e-10	7.101857e-11	7.101857e-11
1.720000e+03	1.740000e+03	-3.220317e-10	2.573219e-10	2.573219e-10
1.740000e+03	1.760000e+03	4.195178e-10	2.640511e-10	2.640511e-10
1.760000e+03	1.780000e+03	7.515768e-11	7.183179e-11	7.183179e-11
1.780000e+03	1.800000e+03	3.946357e-11	5.302252e-11	5.302252e-11
1.800000e+03	1.820000e+03	-3.011098e-11	7.019714e-11	7.019714e-11
1.820000e+03	1.840000e+03	1.145260e-10	8.607749e-11	8.607749e-11
1.840000e+03	1.860000e+03	5.496920e-12	2.306268e-11	2.306268e-11
1.860000e+03	1.880000e+03	5.795272e-11	3.908131e-11	3.908131e-11
1.880000e+03	1.900000e+03	1.942984e-11	1.526380e-11	1.526380e-11
1.900000e+03	1.920000e+03	1.149710e-12	8.424579e-12	8.424579e-12
1.920000e+03	1.940000e+03	3.616631e-11	2.090330e-11	2.090330e-11
1.940000e+03	1.960000e+03	1.545524e-11	3.321355e-11	3.321355e-11
1.960000e+03	1.980000e+03	5.870109e-11	3.153890e-11	3.153890e-11
1.980000e+03	2.000000e+03	3.454559e-11	1.300643e-11	1.300643e-11
2.000000e+03	2.020000e+03	-3.704090e-12	2.718528e-11	2.718528e-11
2.020000e+03	2.040000e+03	3.548134e-11	2.290460e-11	2.290460e-11
2.040000e+03	2.060000e+03	7.595329e-12	2.080297e-11	2.080297e-11
2.060000e+03	2.080000e+03	-1.334957e-11	2.070006e-11	2.070006e-11
2.080000e+03	2.100000e+03	5.760038e-12	1.031373e-11	1.031373e-11
2.100000e+03	2.120000e+03	-2.605680e-13	5.241949e-12	5.241949e-12
2.120000e+03	2.140000e+03	-7.811012e-12	1.603806e-11	1.603806e-11
2.140000e+03	2.160000e+03	2.313063e-11	1.764793e-11	1.764793e-11
2.160000e+03	2.180000e+03	-4.427236e-12	4.493318e-12	4.493318e-12
2.180000e+03	2.200000e+03	-2.754607e-12	1.089925e-11	1.089925e-11
2.200000e+03	2.220000e+03	-3.298944e-11	4.171305e-11	4.171305e-11
2.220000e+03	2.240000e+03	4.259902e-11	4.161394e-11	4.161394e-11
2.240000e+03	2.260000e+03	-1.846756e-12	6.275856e-12	6.275856e-12
2.260000e+03	2.280000e+03	-1.009876e-11	1.709653e-11	1.709653e-11
2.280000e+03	2.300000e+03	1.801379e-11	1.752939e-11	1.752939e-11
2.300000e+03	2.320000e+03	4.630310e-13	3.522120e-12	3.522120e-12
2.320000e+03	2.340000e+03	1.772045e-11	1.237237e-11	1.237237e-11
2.340000e+03	2.360000e+03	9.187024e-12	7.523434e-12	7.523434e-12
2.360000e+03	2.380000e+03	7.065643e-12	4.226791e-12	4.226791e-12
2.380000e+03	2.400000e+03	-9.604861e-12	1.119470e-11	1.119470e-11
2.400000e+03	2.420000e+03	4.682235e-11	4.466975e-11	4.466975e-11
2.420000e+03	2.440000e+03	-3.817762e-11	4.457096e-11	4.457096e-11
2.440000e+03	2.460000e+03	1.295888e-11	1.404579e-11	1.404579e-11
2.460000e+03	2.480000e+03	1.446306e-12	1.127394e-12	1.127394e-12
2.480000e+03	2.500000e+03	1.992146e-12	9.471901e-13	9.471901e-13
2.500000e+03	2.520000e+03	1.453609e-12	1.249587e-12	1.249587e-12
2.520000e+03	2.540000e+03	-3.602410e-12	3.996994e-12	3.996994e-12
2.540000e+03	2.560000e+03	1.835544e-12	2.203029e-12	2.203029e-12
2.560000e+03	2.580000e+03	3.451096e-12	1.963898e-12	1.963898e-12
2.580000e+03	2.600000e+03	2.491290e-12	7.737166e-13	7.737166e-13
2.600000e+03	2.620000e+03	-5.089060e-12	4.654825e-12	4.654825e-12
2.620000e+03	2.640000e+03	7.652226e-13	5.605995e-13	5.605995e-13
2.640000e+03	2.660000e+03	2.709875e-12	2.042517e-12	2.042517e-12
2.660000e+03	2.680000e+03	2.706593e-12	1.644751e-12	1.644751e-12
2.680000e+03	2.700000e+03	5.119236e-12	4.319850e-12	4.319850e-12
2.700000e+03	2.720000e+03	4.026886e-12	1.814859e-12	1.814859e-12
2.720000e+03	2.740000e+03	-3.661518e-13	9.737591e-13	9.737591e-13
2.740000e+03	2.760000e+03	5.694011e-13	8.418303e-13	8.418303e-13
2.760000e+03	2.780000e+03	9.788884e-13	4.451222e-13	4.451222e-13
2.780000e+03	2.800000e+03	1.020597e-13	3.559350e-13	3.559350e-13
2.800000e+03	2.820000e+03	4.281830e-13	1.979139e-13	1.979139e-13
2.820000e+03	2.840000e+03	-3.088896e-13	2.506420e-12	2.506420e-12
2.840000e+03	2.860000e+03	-4.445377e-12	5.674184e-12	5.674184e-12
2.860000e+03	2.880000e+03	-2.283394e-13	4.441657e-13	4.441657e-13
2.880000e+03	2.900000e+03	1.007055e-12	1.085246e-12	1.085246e-12
2.900000e+03	2.920000e+03	9.095103e-13	3.916747e-13	3.916747e-13
2.920000e+03	2.940000e+03	4.776041e-13	5.903336e-13	5.903336e-13
2.940000e+03	2.960000e+03	-3.222770e-14	9.728112e-13	9.728112e-13
2.960000e+03	2.980000e+03	1.834409e-13	4.051071e-13	4.051071e-13
2.980000e+03	3.000000e+03	1.047092e-12	1.004779e-12	1.004779e-12
3.000000e+03	3.020000e+03	1.795412e-13	3.146138e-13	3.146138e-13
3.020000e+03	3.040000e+03	6.717094e-13	6.221034e-13	6.221034e-13
3.040000e+03	3.060000e+03	1.665500e-14	1.025603e-13	1.025603e-13
3.060000e+03	3.080000e+03	2.542685e-14	9.649420e-14	9.649420e-14
3.080000e+03	3.100000e+03	1.405202e-12	1.276276e-12	1.276276e-12
3.100000e+03	3.120000e+03	1.677484e-13	9.097977e-14	9.097977e-14
3.120000e+03	3.140000e+03	2.358322e-13	1.368370e-13	1.368370e-13
3.140000e+03	3.160000e+03	1.427199e-13	5.876082e-14	5.876082e-14
3.160000e+03	3.180000e+03	-2.156637e-13	2.982375e-13	2.982375e-13
3.180000e+03	3.200000e+03	-1.094325e-13	2.188545e-13	2.188545e-13
3.200000e+03	3.220000e+03	2.099187e-13	2.033602e-13	2.033602e-13
3.220000e+03	3.240000e+03	-1.933883e-13	2.622138e-13	2.622138e-13
3.240000e+03	3.260000e+03	-2.251130e-15	2.609124e-14	2.609124e-14
3.260000e+03	3.280000e+03	7.182351e-14	4.552734e-14	4.552734e-14
3.280000e+03	3.300000e+03	-3.868483e-13	4.016664e-13	4.016664e-13
3.300000e+03	3.320000e+03	3.858145e-13	4.435871e-13	4.435871e-13
3.320000e+03	3.340000e+03	5.459438e-14	8.388229e-14	8.388229e-14
3.340000e+03	3.360000e+03	-5.317629e-13	5.487995e-13	5.487995e-13
3.360000e+03	3.380000e+03	1.029732e-13	7.217131e-14	7.217131e-14
3.380000e+03	3.400000e+03	3.188096e-14	3.693715e-14	3.693715e-14
3.400000e+03	3.420000e+03	-2.373700e-16	7.755902e-14	7.755902e-14
3.420000e+03	3.440000e+03	1.178172e-13	6.402144e-14	6.402144e-14
3.440000e+03	3.460000e+03	3.775438e-14	1.621412e-13	1.621412e-13
3.460000e+03	3.480000e+03	6.639670e-14	1.254202e-13	1.254202e-13
3.480000e+03	3.500000e+03	1.390538e-13	9.280033e-14	9.280033e-14
3.500000e+03	3.520000e+03	7.750934e-15	4.278409e-15	4.278409e-15
3.520000e+03	3.540000e+03	-1.653147e-14	3.733017e-14	3.733017e-14
3.540000e+03	3.560000e+03	6.664245e-14	3.060727e-14	3.060727e-14
3.560000e+03	3.580000e+03	7.209855e-14	4.358705e-14	4.358705e-14
3.580000e+03	3.600000e+03	8.160519e-15	4.255047e-15	4.255047e-15
3.600000e+03	3.620000e+03	2.399608e-14	2.452705e-14	2.452705e-14
3.620000e+03	3.640000e+03	6.269954e-15	1.027258e-14	1.027258e-14
3.640000e+03	3.660000e+03	6.104780e-15	6.434201e-14	6.434201e-14
3.660000e+03	3.680000e+03	-2.375370e-14	3.183224e-14	3.183224e-14
3.680000e+03	3.700000e+03	8.114550e-15	1.742302e-14	1.742302e-14
3.700000e+03	3.720000e+03	1.520865e-13	1.115671e-13	1.115671e-13
3.720000e+03	3.740000e+03	3.194142e-14	2.692168e-14	2.692168e-14
3.740000e+03	3.760000e+03	-1.319869e-13	1.359747e-13	1.359747e-13
3.760000e+03	3.780000e+03	-1.146378e-14	9.113470e-15	9.113470e-15
3.780000e+03	3.800000e+03	-2.066502e-15	2.254531e-15	2.254531e-15
3.800000e+03	3.820000e+03	1.663770e-13	1.535779e-13	1.535779e-13
3.820000e+03	3.840000e+03	-4.144423e-14	4.665979e-14	4.665979e-14
3.840000e+03	3.860000e+03	-5.065650e-15	5.131636e-15	5.131636e-15
3.860000e+03	3.880000e+03	5.414441e-15	3.686486e-15	3.686486e-15
3.880000e+03	3.900000e+03	-1.156898e-14	1.169656e-14	1.169656e-14
3.900000e+03	3.920000e+03	1.506700e-16	1.417554e-15	1.417554e-15
3.920000e+03	3.940000e+03	4.022257e-15	3.448947e-15	3.448947e-15
3.940000e+03	3.960000e+03	2.398058e-15	2.088564e-15	2.088564e-15
3.960000e+03	3.980000e+03	6.350069e-14	6.115467e-14	6.115467e-14
3.980000e+03	4.000000e+03	-1.086164e-14	1.833153e-14	1.833153e-14
4.000000e+03	4.020000e+03	1.576750e-15	1.388723e-14	1.388723e-14
4.020000e+03	4.040000e+03	2.239113e-15	1.561331e-15	1.561331e-15
4.040000e+03	4.060000e+03	7.222369e-15	6.789165e-15	6.789165e-15
4.060000e+03	4.080000e+03	-3.293515e-14	4.371171e-14	4.371171e-14
4.080000e+03	4.100000e+03	-3.544143e-13	3.558687e-13	3.558687e-13
4.100000e+03	4.120000e+03	7.730807e-15	4.233709e-15	4.233709e-15
4.120000e+03	4.140000e+03	-7.975640e-16	1.458028e-15	1.458028e-15
4.140000e+03	4.160000e+03	-1.047411e-15	1.306778e-15	1.306778e-15
4.160000e+03	4.180000e+03	1.431951e-15	1.509914e-15	1.509914e-15
4.180000e+03	4.200000e+03	1.946713e-15	1.471625e-15	1.471625e-15
4.200000e+03	4.220000e+03	2.940044e-15	1.932863e-15	1.932863e-15
4.220000e+03	4.240000e+03	-2.708784e-15	2.742792e-15	2.742792e-15
4.240000e+03	4.260000e+03	-3.123674e-16	5.132410e-16	5.132410e-16
4.260000e+03	4.280000e+03	-3.575510e-15	4.096425e-15	4.096425e-15
4.280000e+03	4.300000e+03	3.648603e-15	2.575984e-15	2.575984e-15
4.300000e+03	4.320000e+03	1.188096e-16	2.392546e-16	2.392546e-16
4.320000e+03	4.340000e+03	6.076102e-16	6.077259e-16	6.077259e-16
4.340000e+03	4.360000e+03	-2.214831e-16	1.314402e-16	1.314402e-16
4.360000e+03	4.380000e+03	2.754684e-17	9.937749e-17	9.937749e-17
4.380000e+03	4.400000e+03	7.684468e-15	7.456003e-15	7.456003e-15
4.400000e+03	4.420000e+03	-7.166753e-15	7.450547e-15	7.450547e-15
4.420000e+03	4.440000e+03	2.846652e-14	2.781528e-14	2.781528e-14
4.440000e+03	4.460000e+03	1.091719e-15	7.753974e-16	7.753974e-16
4.460000e+03	4.480000e+03	2.534014e-16	3.495910e-16	3.495910e-16
4.480000e+03	4.500000e+03	4.566907e-16	3.734221e-16	3.734221e-16
4.500000e+03	4.520000e+03	-4.134868e-17	4.139011e-17	4.139011e-17
4.520000e+03	4.540000e+03	1.133602e-16	6.408416e-17	6.408416e-17
4.540000e+03	4.560000e+03	1.599998e-15	1.495996e-15	1.495996e-15
4.560000e+03	4.580000e+03	-1.943133e-15	2.045897e-15	2.045897e-15
4.580000e+03	4.600000e+03	9.797117e-16	8.979366e-16	8.979366e-16
4.600000e+03	4.620000e+03	-8.916732e-16	8.972516e-16	8.972516e-16
4.620000e+03	4.640000e+03	-4.981934e-17	5.299288e-17	5.299288e-17
4.640000e+03	4.660000e+03	1.145110e-16	1.006819e-16	1.006819e-16
4.660000e+03	4.680000e+03	2.554274e-16	2.459079e-16	2.459079e-16
4.680000e+03	4.700000e+03	-1.107345e-16	9.371923e-17	9.371923e-17
4.700000e+03	4.720000e+03	-2.803012e-16	5.215226e-16	5.215226e-16
4.720000e+03	4.740000e+03	4.957873e-16	4.981734e-16	4.981734e-16
4.740000e+03	4.760000e+03	4.885563e-16	5.259799e-16	5.259799e-16
4.760000e+03	4.780000e+03	-4.057070e-17	4.918354e-17	4.918354e-17
4.780000e+03	4.800000e+03	-4.729372e-16	4.984103e-16	4.984103e-16
4.800000e+03	4.820000e+03	5.093313e-16	5.090064e-16	5.090064e-16
4.820000e+03	4.840000e+03	1.179931e-16	8.264236e-17	8.264236e-17
4.840000e+03	4.860000e+03	1.502776e-17	1.668190e-17	1.668190e-17
4.860000e+03	4.880000e+03	3.264918e-17	2.884467e-17	2.884467e-17
4.880000e+03	4.900000e+03	-1.891094e-15	1.891090e-15	1.891090e-15
4.900000e+03	4.920000e+03	2.280122e-15	1.906420e-15	1.906420e-15
4.920000e+03	4.940000e+03	1.069003e-17	1.380472e-17	1.380472e-17
4.940000e+03	4.960000e+03	1.515070e-18	1.438097e-18	1.438097e-18
4.960000e+03	4.980000e+03	5.737736e-17	4.359457e-17	4.359457e-17
4.980000e+03	5.000000e+03	-8.338216e-18	8.344841e-18	8.344841e-18
5.000000e+03	5.020000e+03	-3.871408e-16	3.871574e-16	3.871574e-16
5.020000e+03	5.040000e+03	-1.659571e-19	7.235847e-18	7.235847e-18
5.040000e+03	5.060000e+03	1.883320e-18	6.974003e-18	6.974003e-18
5.060000e+03	5.080000e+03	1.747036e-19	2.223964e-19	2.223964e-19
5.080000e+03	5.100000e+03	-5.549009e-19	7.192191e-19	7.192191e-19
5.100000e+03	5.120000e+03	-8.237842e-16	8.238408e-16	8.238408e-16
5.120000e+03	5.140000e+03	6.317988e-20	6.198827e-20	6.198827e-20
5.140000e+03	5.160000e+03	-1.388146e-18	2.143855e-18	2.143855e-18
5.160000e+03	5.180000e+03	-4.159464e-24	8.552681e-24	8.552681e-24
5.180000e+03	5.200000e+03	1.392376e-20	1.011614e-20	1.011614e-20
5.200000e+03	5.220000e+03	-2.262718e-18	2.269516e-18	2.269516e-18
5.220000e+03	5.240000e+03	4.816731e-20	8.490421e-20	8.490421e-20
5.240000e+03	5.260000e+03	4.333999e-18	4.330523e-18	4.330523e-18
5.260000e+03	5.280000e+03	-5.752678e-22	5.726307e-22	5.726307e-22
5.280000e+03	5.300000e+03	1.271070e-19	1.271051e-19	1.271051e-19
5.300000e+03	5.320000e+03	1.791444e-15	1.325244e-15	1.325244e-15
5.320000e+03	5.340000e+03	-1.232650e-22	1.448886e-22	1.448886e-22
5.340000e+03	5.360000e+03	8.925112e-19	9.120888e-19	9.120888e-19
5.360000e+03	5.380000e+03	-2.611290e-24	2.202598e-24	2.202598e-24
5.380000e+03	5.400000e+03	2.605032e-29	2.589949e-29	2.589949e-29
5.400000e+03	5.420000e+03	2.060408e-18	2.060408e-18	2.060408e-18
5.420000e+03	5.440000e+03	3.866763e-18	3.866763e-18	3.866763e-18
5.440000e+03	5.460000e+03	-2.992535e-20	2.992622e-20	2.992622e-20
5.460000e+03	5.480000e+03	5.408100e-25	5.407472e-25	5.407472e-25
5.480000e+03	5.500000e+03	2.770574e-27	2.770908e-27	2.770908e-27
5.500000e+03	5.520000e+03	1.402316e-17	1.362176e-17	1.362176e-17
5.520000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.560000e+03	7.263998e-20	7.221509e-20	7.221509e-20
5.560000e+03	5.580000e+03	4.678615e-22	4.542309e-22	4.542309e-22
5.580000e+03	5.600000e+03	-1.212932e-20	1.212932e-20	1.212932e-20
5.600000e+03	5.620000e+03	1.727302e-25	1.261034e-25	1.261034e-25
5.620000e+03	5.640000e+03	-2.305423e-22	2.266104e-22	2.266104e-22
5.640000e+03	5.660000e+03	2.075216e-23	2.495738e-23	2.495738e-23
5.660000e+03	5.680000e+03	7.697041e-25	7.693497e-25	7.693497e-25
5.680000e+03	5.700000e+03	-3.594495e-28	3.551791e-28	3.551791e-28
5.700000e+03	5.720000e+03	-7.791688e-27	7.791688e-27	7.791688e-27
5.720000e+03	5.740000e+03	1.513976e-33	1.513976e-33	1.513976e-33
5.740000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.780000e+03	1.735034e-22	1.735029e-22	1.735029e-22
5.780000e+03	5.800000e+03	-4.214404e-31	4.510787e-31	4.510787e-31
5.800000e+03	5.820000e+03	6.574533e-30	6.574103e-30	6.574103e-30
5.820000e+03	5.840000e+03	5.120390e-27	5.120390e-27	5.120390e-27
5.840000e+03	5.860000e+03	1.437719e-23	1.437719e-23	1.437719e-23
5.860000e+03	5.880000e+03	3.763444e-20	3.763444e-20	3.763444e-20
5.880000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.960000e+03	6.193093e-27	6.193093e-27	6.193093e-27
5.960000e+03	5.980000e+03	-1.453029e-22	1.453029e-22	1.453029e-22
5.980000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.020000e+03	5.250972e-26	5.250972e-26	5.250972e-26
6.020000e+03	6.040000e+03	-4.718555e-22	4.718555e-22	4.718555e-22
6.040000e+03	6.060000e+03	4.791106e-22	4.791106e-22	4.791106e-22
6.060000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.100000e+03	3.276635e-32	3.276635e-32	3.276635e-32
6.100000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.300000e+03	1.041291e-31	1.041291e-31	1.041291e-31
6.300000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+03	8.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+03	8.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+03	8.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+03	8.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+03	8.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+03	8.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+03	8.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+03	8.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+03	8.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+03	8.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+03	8.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+03	8.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+03	8.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+03	8.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+03	8.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+03	8.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+03	8.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+03	8.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+03	8.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+03	8.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+03	8.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+03	8.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+03	8.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+03	8.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+03	8.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+03	8.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+03	8.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+03	8.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+03	8.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+03	8.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+03	8.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+03	8.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+03	8.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+03	8.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+03	8.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+03	8.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+03	8.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+03	8.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+03	8.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+03	8.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+03	8.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+03	8.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+03	8.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+03	8.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+03	8.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+03	8.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+03	8.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+03	8.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+03	8.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+03	9.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+03	9.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+03	9.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+03	9.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+03	9.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+03	9.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+03	9.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+03	9.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+03	9.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+03	9.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+03	9.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+03	9.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+03	9.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+03	9.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+03	9.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+03	9.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+03	9.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+03	9.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+03	9.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+03	9.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+03	9.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+03	9.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+03	9.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+03	9.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+03	9.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+03	9.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+03	9.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+03	9.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+03	9.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+03	9.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+03	9.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+03	9.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+03	9.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+03	9.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+03	9.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+03	9.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+03	9.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+03	9.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+03	9.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+03	9.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+03	9.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+03	9.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+03	9.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+03	9.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+03	9.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+03	9.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+03	9.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+03	9.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.002000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+04	1.004000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+04	1.006000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+04	1.008000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+04	1.010000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+04	1.012000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+04	1.014000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+04	1.016000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+04	1.018000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.022000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+04	1.024000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+04	1.026000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+04	1.028000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+04	1.030000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+04	1.032000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+04	1.034000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+04	1.036000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+04	1.038000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.042000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+04	1.044000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+04	1.046000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+04	1.048000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+04	1.050000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+04	1.052000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+04	1.054000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+04	1.056000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+04	1.058000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.062000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+04	1.064000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+04	1.066000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+04	1.068000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+04	1.070000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+04	1.072000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+04	1.074000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+04	1.076000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+04	1.078000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.082000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+04	1.084000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+04	1.086000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+04	1.088000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+04	1.090000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+04	1.092000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+04	1.094000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+04	1.096000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+04	1.098000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.102000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+04	1.104000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+04	1.106000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+04	1.108000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+04	1.110000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+04	1.112000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+04	1.114000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+04	1.116000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+04	1.118000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.122000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+04	1.124000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+04	1.126000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+04	1.128000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+04	1.130000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+04	1.132000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+04	1.134000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+04	1.136000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+04	1.138000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.142000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.146000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.150000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+04	1.152000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+04	1.154000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+04	1.156000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+04	1.158000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.162000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+04	1.164000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+04	1.166000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+04	1.168000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+04	1.170000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.174000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+04	1.176000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+04	1.178000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.182000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+04	1.184000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+04	1.186000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.190000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+04	1.192000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+04	1.194000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.198000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.202000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.206000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.210000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.214000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.218000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.222000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.226000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.230000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.234000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.238000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.242000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.246000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.250000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.254000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.258000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.262000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.266000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.270000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.274000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.278000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.282000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.286000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.290000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.294000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.298000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EW-NLO-QCD-EW
ErrorBands=0
ErrorBars=0
ErrorTubes=0
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-NLO-QCD-EW
Path=EW-NLO-QCD-EW
Title=NLO QCD+EW
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.946204e-02	1.995983e-02	1.995983e-02
4.000000e+01	6.000000e+01	1.368898e-02	1.406961e-02	1.406961e-02
6.000000e+01	8.000000e+01	7.825163e-03	8.047403e-03	8.047403e-03
8.000000e+01	1.000000e+02	4.456865e-03	4.587566e-03	4.587566e-03
1.000000e+02	1.200000e+02	2.653136e-03	2.733274e-03	2.733274e-03
1.200000e+02	1.400000e+02	1.650136e-03	1.702416e-03	1.702416e-03
1.400000e+02	1.600000e+02	1.025742e-03	1.058614e-03	1.058614e-03
1.600000e+02	1.800000e+02	6.622690e-04	6.849542e-04	6.849542e-04
1.800000e+02	2.000000e+02	4.334728e-04	4.481108e-04	4.481108e-04
2.000000e+02	2.200000e+02	2.932902e-04	3.026237e-04	3.026237e-04
2.200000e+02	2.400000e+02	1.941812e-04	2.008546e-04	2.008546e-04
2.400000e+02	2.600000e+02	1.321897e-04	1.365962e-04	1.365962e-04
2.600000e+02	2.800000e+02	9.255928e-05	9.558159e-05	9.558159e-05
2.800000e+02	3.000000e+02	6.048510e-05	6.239296e-05	6.239296e-05
3.000000e+02	3.200000e+02	4.546427e-05	4.712030e-05	4.712030e-05
3.200000e+02	3.400000e+02	3.072964e-05	3.190374e-05	3.190374e-05
3.400000e+02	3.600000e+02	2.143701e-05	2.206822e-05	2.206822e-05
3.600000e+02	3.800000e+02	1.561660e-05	1.610640e-05	1.610640e-05
3.800000e+02	4.000000e+02	1.090598e-05	1.129806e-05	1.129806e-05
4.000000e+02	4.200000e+02	8.002753e-06	8.312131e-06	8.312131e-06
4.200000e+02	4.400000e+02	5.428741e-06	5.606496e-06	5.606496e-06
4.400000e+02	4.600000e+02	4.084825e-06	4.263266e-06	4.263266e-06
4.600000e+02	4.800000e+02	2.801999e-06	2.890627e-06	2.890627e-06
4.800000e+02	5.000000e+02	2.308537e-06	2.385424e-06	2.385424e-06
5.000000e+02	5.200000e+02	1.525958e-06	1.609882e-06	1.609882e-06
5.200000e+02	5.400000e+02	1.387594e-06	1.437311e-06	1.437311e-06
5.400000e+02	5.600000e+02	7.828081e-07	8.119371e-07	8.119371e-07
5.400000e+02	5.600000e+02	8.692395e-07	9.012850e-07	9.012850e-07
5.400000e+02	5.600000e+02	8.692395e-07	9.012850e-07	9.012850e-07
5.400000e+02	5.600000e+02	7.828081e-07	8.119371e-07	8.119371e-07
5.600000e+02	5.800000e+02	7.280276e-07	7.559733e-07	7.559733e-07
5.600000e+02	5.800000e+02	7.280276e-07	7.559733e-07	7.559733e-07
5.600000e+02	5.800000e+02	6.791319e-07	7.026850e-07	7.026850e-07
5.600000e+02	5.800000e+02	6.791319e-07	7.026850e-07	7.026850e-07
5.800000e+02	6.000000e+02	5.294917e-07	5.551269e-07	5.551269e-07
5.800000e+02	6.000000e+02	5.294917e-07	5.551269e-07	5.551269e-07
5.800000e+02	6.000000e+02	5.353477e-07	5.574169e-07	5.574169e-07
5.800000e+02	6.000000e+02	5.353477e-07	5.574169e-07	5.574169e-07
6.000000e+02	6.200000e+02	4.009388e-07	4.140913e-07	4.140913e-07
6.000000e+02	6.200000e+02	4.009388e-07	4.140913e-07	4.140913e-07
6.000000e+02	6.200000e+02	4.226045e-07	4.374625e-07	4.374625e-07
6.000000e+02	6.200000e+02	4.226045e-07	4.374625e-07	4.374625e-07
6.200000e+02	6.400000e+02	3.515440e-07	3.642446e-07	3.642446e-07
6.200000e+02	6.400000e+02	3.515440e-07	3.642446e-07	3.642446e-07
6.200000e+02	6.400000e+02	3.308198e-07	3.413929e-07	3.413929e-07
6.200000e+02	6.400000e+02	3.308198e-07	3.413929e-07	3.413929e-07
6.400000e+02	6.600000e+02	1.807519e-07	1.886952e-07	1.886952e-07
6.400000e+02	6.600000e+02	1.807519e-07	1.886952e-07	1.886952e-07
6.400000e+02	6.600000e+02	2.200794e-07	2.319762e-07	2.319762e-07
6.400000e+02	6.600000e+02	2.200794e-07	2.319762e-07	2.319762e-07
6.600000e+02	6.800000e+02	2.208949e-07	2.288359e-07	2.288359e-07
6.600000e+02	6.800000e+02	2.208949e-07	2.288359e-07	2.288359e-07
6.600000e+02	6.800000e+02	2.068893e-07	2.132392e-07	2.132392e-07
6.600000e+02	6.800000e+02	2.068893e-07	2.132392e-07	2.132392e-07
6.800000e+02	7.000000e+02	1.437316e-07	1.511245e-07	1.511245e-07
6.800000e+02	7.000000e+02	1.437316e-07	1.511245e-07	1.511245e-07
6.800000e+02	7.000000e+02	1.494000e-07	1.545411e-07	1.545411e-07
6.800000e+02	7.000000e+02	1.494000e-07	1.545411e-07	1.545411e-07
7.000000e+02	7.200000e+02	1.215592e-07	1.240302e-07	1.240302e-07
7.000000e+02	7.200000e+02	1.215592e-07	1.240302e-07	1.240302e-07
7.000000e+02	7.200000e+02	1.184827e-07	1.213320e-07	1.213320e-07
7.000000e+02	7.200000e+02	1.184827e-07	1.213320e-07	1.213320e-07
7.200000e+02	7.400000e+02	1.084392e-07	1.120180e-07	1.120180e-07
7.200000e+02	7.400000e+02	1.084392e-07	1.120180e-07	1.120180e-07
7.200000e+02	7.400000e+02	1.006347e-07	1.033151e-07	1.033151e-07
7.200000e+02	7.400000e+02	1.006347e-07	1.033151e-07	1.033151e-07
7.400000e+02	7.600000e+02	4.623717e-08	4.807516e-08	4.807516e-08
7.400000e+02	7.600000e+02	4.623717e-08	4.807516e-08	4.807516e-08
7.400000e+02	7.600000e+02	7.404066e-08	7.658632e-08	7.658632e-08
7.400000e+02	7.600000e+02	7.404066e-08	7.658632e-08	7.658632e-08
7.600000e+02	7.800000e+02	4.936313e-08	5.227888e-08	5.227888e-08
7.600000e+02	7.800000e+02	4.936313e-08	5.227888e-08	5.227888e-08
7.600000e+02	7.800000e+02	4.195936e-08	4.394234e-08	4.394234e-08
7.600000e+02	7.800000e+02	4.195936e-08	4.394234e-08	4.394234e-08
7.800000e+02	8.000000e+02	4.753162e-08	4.881325e-08	4.881325e-08
7.800000e+02	8.000000e+02	4.753162e-08	4.881325e-08	4.881325e-08
7.800000e+02	8.000000e+02	4.831834e-08	5.000468e-08	5.000468e-08
7.800000e+02	8.000000e+02	4.831834e-08	5.000468e-08	5.000468e-08
8.000000e+02	8.200000e+02	5.950465e-08	6.195081e-08	6.195081e-08
8.000000e+02	8.200000e+02	5.950465e-08	6.195081e-08	6.195081e-08
8.000000e+02	8.200000e+02	5.282634e-08	5.472848e-08	5.472848e-08
8.000000e+02	8.200000e+02	5.282634e-08	5.472848e-08	5.472848e-08
8.200000e+02	8.400000e+02	2.599180e-08	2.716514e-08	2.716514e-08
8.200000e+02	8.400000e+02	2.599180e-08	2.716514e-08	2.716514e-08
8.200000e+02	8.400000e+02	2.882001e-08	2.985748e-08	2.985748e-08
8.200000e+02	8.400000e+02	2.882001e-08	2.985748e-08	2.985748e-08
8.400000e+02	8.600000e+02	3.621955e-09	5.211176e-09	5.211176e-09
8.400000e+02	8.600000e+02	3.621955e-09	5.211176e-09	5.211176e-09
8.400000e+02	8.600000e+02	1.175931e-08	1.291265e-08	1.291265e-08
8.400000e+02	8.600000e+02	1.175931e-08	1.291265e-08	1.291265e-08
8.600000e+02	8.800000e+02	2.962062e-08	3.255998e-08	3.255998e-08
8.600000e+02	8.800000e+02	2.503211e-08	2.673189e-08	2.673189e-08
8.600000e+02	8.800000e+02	2.503211e-08	2.673189e-08	2.673189e-08
8.600000e+02	8.800000e+02	2.962062e-08	3.255998e-08	3.255998e-08
8.800000e+02	9.000000e+02	1.641850e-08	1.708754e-08	1.708754e-08
8.800000e+02	9.000000e+02	1.641850e-08	1.708754e-08	1.708754e-08
8.800000e+02	9.000000e+02	1.440591e-08	1.479599e-08	1.479599e-08
8.800000e+02	9.000000e+02	1.440591e-08	1.479599e-08	1.479599e-08
9.000000e+02	9.200000e+02	1.575477e-08	1.637157e-08	1.637157e-08
9.000000e+02	9.200000e+02	1.250940e-08	1.286725e-08	1.286725e-08
9.000000e+02	9.200000e+02	1.250940e-08	1.286725e-08	1.286725e-08
9.000000e+02	9.200000e+02	1.575477e-08	1.637157e-08	1.637157e-08
9.200000e+02	9.400000e+02	1.663920e-08	1.714849e-08	1.714849e-08
9.200000e+02	9.400000e+02	1.663920e-08	1.714849e-08	1.714849e-08
9.200000e+02	9.400000e+02	1.489957e-08	1.526195e-08	1.526195e-08
9.200000e+02	9.400000e+02	1.489957e-08	1.526195e-08	1.526195e-08
9.400000e+02	9.600000e+02	2.080237e-08	2.221600e-08	2.221600e-08
9.400000e+02	9.600000e+02	2.080237e-08	2.221600e-08	2.221600e-08
9.400000e+02	9.600000e+02	1.713786e-08	1.819843e-08	1.819843e-08
9.400000e+02	9.600000e+02	1.713786e-08	1.819843e-08	1.819843e-08
9.600000e+02	9.800000e+02	3.691195e-09	3.880081e-09	3.880081e-09
9.600000e+02	9.800000e+02	3.691195e-09	3.880081e-09	3.880081e-09
9.600000e+02	9.800000e+02	5.241963e-09	5.385702e-09	5.385702e-09
9.600000e+02	9.800000e+02	5.241963e-09	5.385702e-09	5.385702e-09
9.800000e+02	1.000000e+03	1.318598e-08	1.370838e-08	1.370838e-08
9.800000e+02	1.000000e+03	1.318598e-08	1.370838e-08	1.370838e-08
9.800000e+02	1.000000e+03	1.847642e-08	1.938316e-08	1.938316e-08
9.800000e+02	1.000000e+03	1.847642e-08	1.938316e-08	1.938316e-08
1.000000e+03	1.020000e+03	1.265197e-09	1.355671e-09	1.355671e-09
1.000000e+03	1.020000e+03	4.949088e-09	5.237840e-09	5.237840e-09
1.000000e+03	1.020000e+03	4.949088e-09	5.237840e-09	5.237840e-09
1.000000e+03	1.020000e+03	1.265197e-09	1.355671e-09	1.355671e-09
1.020000e+03	1.040000e+03	-5.251812e-11	4.995439e-10	4.995439e-10
1.020000e+03	1.040000e+03	-5.251812e-11	4.995439e-10	4.995439e-10
1.020000e+03	1.040000e+03	4.128224e-09	4.339368e-09	4.339368e-09
1.020000e+03	1.040000e+03	4.128224e-09	4.339368e-09	4.339368e-09
1.040000e+03	1.060000e+03	9.863501e-09	1.036387e-08	1.036387e-08
1.040000e+03	1.060000e+03	8.106042e-09	8.515212e-09	8.515212e-09
1.040000e+03	1.060000e+03	8.106042e-09	8.515212e-09	8.515212e-09
1.040000e+03	1.060000e+03	9.863501e-09	1.036387e-08	1.036387e-08
1.060000e+03	1.080000e+03	1.986585e-09	2.229400e-09	2.229400e-09
1.060000e+03	1.080000e+03	1.986585e-09	2.229400e-09	2.229400e-09
1.060000e+03	1.080000e+03	-9.480278e-10	-5.280435e-10	-5.280435e-10
1.060000e+03	1.080000e+03	-9.480278e-10	-5.280435e-10	-5.280435e-10
1.080000e+03	1.100000e+03	4.614791e-09	4.954330e-09	4.954330e-09
1.080000e+03	1.100000e+03	3.419711e-09	3.527545e-09	3.527545e-09
1.080000e+03	1.100000e+03	3.419711e-09	3.527545e-09	3.527545e-09
1.080000e+03	1.100000e+03	4.614791e-09	4.954330e-09	4.954330e-09
1.100000e+03	1.120000e+03	4.171743e-09	4.497338e-09	4.497338e-09
1.100000e+03	1.120000e+03	4.171743e-09	4.497338e-09	4.497338e-09
1.100000e+03	1.120000e+03	1.753548e-09	1.867444e-09	1.867444e-09
1.100000e+03	1.120000e+03	1.753548e-09	1.867444e-09	1.867444e-09
1.120000e+03	1.140000e+03	2.976110e-09	3.086134e-09	3.086134e-09
1.120000e+03	1.140000e+03	2.976110e-09	3.086134e-09	3.086134e-09
1.120000e+03	1.140000e+03	2.322796e-09	2.362471e-09	2.362471e-09
1.120000e+03	1.140000e+03	2.322796e-09	2.362471e-09	2.362471e-09
1.140000e+03	1.160000e+03	1.251201e-09	1.379487e-09	1.379487e-09
1.140000e+03	1.160000e+03	1.251201e-09	1.379487e-09	1.379487e-09
1.140000e+03	1.160000e+03	1.759308e-09	1.887341e-09	1.887341e-09
1.140000e+03	1.160000e+03	1.759308e-09	1.887341e-09	1.887341e-09
1.160000e+03	1.180000e+03	1.222348e-09	1.248304e-09	1.248304e-09
1.160000e+03	1.180000e+03	1.222348e-09	1.248304e-09	1.248304e-09
1.160000e+03	1.180000e+03	9.872839e-10	1.020870e-09	1.020870e-09
1.160000e+03	1.180000e+03	9.872839e-10	1.020870e-09	1.020870e-09
1.180000e+03	1.200000e+03	7.952016e-10	8.573543e-10	8.573543e-10
1.180000e+03	1.200000e+03	5.327198e-10	6.857757e-10	6.857757e-10
1.180000e+03	1.200000e+03	7.952016e-10	8.573543e-10	8.573543e-10
1.180000e+03	1.200000e+03	5.327198e-10	6.857757e-10	6.857757e-10
1.200000e+03	1.220000e+03	4.916563e-09	5.222445e-09	5.222445e-09
1.200000e+03	1.220000e+03	2.294327e-09	2.419877e-09	2.419877e-09
1.200000e+03	1.220000e+03	2.294327e-09	2.419877e-09	2.419877e-09
1.200000e+03	1.220000e+03	4.916563e-09	5.222445e-09	5.222445e-09
1.220000e+03	1.240000e+03	-2.190313e-10	-1.352746e-10	-1.352746e-10
1.220000e+03	1.240000e+03	-2.190313e-10	-1.352746e-10	-1.352746e-10
1.220000e+03	1.240000e+03	1.412176e-09	1.457468e-09	1.457468e-09
1.220000e+03	1.240000e+03	1.412176e-09	1.457468e-09	1.457468e-09
1.240000e+03	1.260000e+03	8.688514e-10	8.917115e-10	8.917115e-10
1.240000e+03	1.260000e+03	3.658848e-10	3.887080e-10	3.887080e-10
1.240000e+03	1.260000e+03	3.658848e-10	3.887080e-10	3.887080e-10
1.240000e+03	1.260000e+03	8.688514e-10	8.917115e-10	8.917115e-10
1.260000e+03	1.280000e+03	-1.585853e-10	2.983772e-11	2.983772e-11
1.260000e+03	1.280000e+03	-1.585853e-10	2.983772e-11	2.983772e-11
1.260000e+03	1.280000e+03	2.247887e-10	2.599213e-10	2.599213e-10
1.260000e+03	1.280000e+03	2.247887e-10	2.599213e-10	2.599213e-10
1.280000e+03	1.300000e+03	1.405722e-09	1.492296e-09	1.492296e-09
1.280000e+03	1.300000e+03	1.405722e-09	1.492296e-09	1.492296e-09
1.280000e+03	1.300000e+03	1.634041e-09	1.791281e-09	1.791281e-09
1.280000e+03	1.300000e+03	1.634041e-09	1.791281e-09	1.791281e-09
1.300000e+03	1.320000e+03	7.765487e-10	7.933393e-10	7.933393e-10
1.300000e+03	1.320000e+03	2.402074e-10	2.698291e-10	2.698291e-10
1.300000e+03	1.320000e+03	2.402074e-10	2.698291e-10	2.698291e-10
1.300000e+03	1.320000e+03	7.765487e-10	7.933393e-10	7.933393e-10
1.320000e+03	1.340000e+03	7.183162e-12	3.445828e-11	3.445828e-11
1.320000e+03	1.340000e+03	7.183162e-12	3.445828e-11	3.445828e-11
1.320000e+03	1.340000e+03	3.592134e-10	3.716575e-10	3.716575e-10
1.320000e+03	1.340000e+03	3.592134e-10	3.716575e-10	3.716575e-10
1.340000e+03	1.360000e+03	8.288945e-10	8.844901e-10	8.844901e-10
1.340000e+03	1.360000e+03	7.021093e-10	7.338639e-10	7.338639e-10
1.340000e+03	1.360000e+03	7.021093e-10	7.338639e-10	7.338639e-10
1.340000e+03	1.360000e+03	8.288945e-10	8.844901e-10	8.844901e-10
1.360000e+03	1.380000e+03	4.065484e-10	4.400827e-10	4.400827e-10
1.360000e+03	1.380000e+03	4.065484e-10	4.400827e-10	4.400827e-10
1.360000e+03	1.380000e+03	-7.129747e-11	-2.282284e-11	-2.282284e-11
1.360000e+03	1.380000e+03	-7.129747e-11	-2.282284e-11	-2.282284e-11
1.380000e+03	1.400000e+03	5.624468e-10	5.809618e-10	5.809618e-10
1.380000e+03	1.400000e+03	5.624468e-10	5.809618e-10	5.809618e-10
1.380000e+03	1.400000e+03	4.614274e-10	4.768584e-10	4.768584e-10
1.380000e+03	1.400000e+03	4.614274e-10	4.768584e-10	4.768584e-10
1.400000e+03	1.420000e+03	5.468202e-11	8.354565e-11	8.354565e-11
1.400000e+03	1.420000e+03	5.468202e-11	8.354565e-11	8.354565e-11
1.400000e+03	1.420000e+03	2.032728e-10	2.148103e-10	2.148103e-10
1.400000e+03	1.420000e+03	2.032728e-10	2.148103e-10	2.148103e-10
1.420000e+03	1.440000e+03	1.108619e-12	2.757285e-11	2.757285e-11
1.420000e+03	1.440000e+03	1.108619e-12	2.757285e-11	2.757285e-11
1.420000e+03	1.440000e+03	2.141175e-10	2.161745e-10	2.161745e-10
1.420000e+03	1.440000e+03	2.141175e-10	2.161745e-10	2.161745e-10
1.440000e+03	1.460000e+03	-2.817702e-10	-2.605672e-10	-2.605672e-10
1.440000e+03	1.460000e+03	-2.817702e-10	-2.605672e-10	-2.605672e-10
1.440000e+03	1.460000e+03	-1.236731e-10	-1.042687e-10	-1.042687e-10
1.440000e+03	1.460000e+03	-1.236731e-10	-1.042687e-10	-1.042687e-10
1.460000e+03	1.480000e+03	4.634986e-10	5.022004e-10	5.022004e-10
1.460000e+03	1.480000e+03	4.634986e-10	5.022004e-10	5.022004e-10
1.460000e+03	1.480000e+03	3.326652e-10	3.673416e-10	3.673416e-10
1.460000e+03	1.480000e+03	3.326652e-10	3.673416e-10	3.673416e-10
1.480000e+03	1.500000e+03	9.375891e-11	9.820337e-11	9.820337e-11
1.480000e+03	1.500000e+03	9.375891e-11	9.820337e-11	9.820337e-11
1.480000e+03	1.500000e+03	2.998815e-11	3.832340e-11	3.832340e-11
1.480000e+03	1.500000e+03	2.998815e-11	3.832340e-11	3.832340e-11
1.500000e+03	1.520000e+03	-1.260062e-10	-1.014248e-10	-1.014248e-10
1.500000e+03	1.520000e+03	-1.260062e-10	-1.014248e-10	-1.014248e-10
1.500000e+03	1.520000e+03	5.553992e-11	7.150210e-11	7.150210e-11
1.500000e+03	1.520000e+03	5.553992e-11	7.150210e-11	7.150210e-11
1.520000e+03	1.540000e+03	2.908525e-10	3.004821e-10	3.004821e-10
1.520000e+03	1.540000e+03	2.908525e-10	3.004821e-10	3.004821e-10
1.520000e+03	1.540000e+03	2.772565e-10	2.842179e-10	2.842179e-10
1.520000e+03	1.540000e+03	2.772565e-10	2.842179e-10	2.842179e-10
1.540000e+03	1.560000e+03	3.179078e-10	3.498890e-10	3.498890e-10
1.540000e+03	1.560000e+03	3.179078e-10	3.498890e-10	3.498890e-10
1.540000e+03	1.560000e+03	2.425382e-10	2.615472e-10	2.615472e-10
1.540000e+03	1.560000e+03	2.425382e-10	2.615472e-10	2.615472e-10
1.560000e+03	1.580000e+03	5.379711e-11	8.910496e-11	8.910496e-11
1.560000e+03	1.580000e+03	5.379711e-11	8.910496e-11	8.910496e-11
1.560000e+03	1.580000e+03	-9.536969e-11	-7.939816e-11	-7.939816e-11
1.560000e+03	1.580000e+03	-9.536969e-11	-7.939816e-11	-7.939816e-11
1.580000e+03	1.600000e+03	1.903773e-11	2.639899e-11	2.639899e-11
1.580000e+03	1.600000e+03	-1.390612e-11	-7.118936e-12	-7.118936e-12
1.580000e+03	1.600000e+03	-1.390612e-11	-7.118936e-12	-7.118936e-12
1.580000e+03	1.600000e+03	1.903773e-11	2.639899e-11	2.639899e-11
1.600000e+03	1.620000e+03	7.589185e-11	8.410825e-11	8.410825e-11
1.600000e+03	1.620000e+03	7.589185e-11	8.410825e-11	8.410825e-11
1.600000e+03	1.620000e+03	1.359879e-11	1.846299e-11	1.846299e-11
1.600000e+03	1.620000e+03	1.359879e-11	1.846299e-11	1.846299e-11
1.620000e+03	1.640000e+03	5.171094e-11	5.772954e-11	5.772954e-11
1.620000e+03	1.640000e+03	5.171094e-11	5.772954e-11	5.772954e-11
1.620000e+03	1.640000e+03	4.533560e-11	5.253917e-11	5.253917e-11
1.620000e+03	1.640000e+03	4.533560e-11	5.253917e-11	5.253917e-11
1.640000e+03	1.660000e+03	-1.777683e-11	-9.455254e-12	-9.455254e-12
1.640000e+03	1.660000e+03	-1.114282e-11	-4.632948e-12	-4.632948e-12
1.640000e+03	1.660000e+03	-1.114282e-11	-4.632948e-12	-4.632948e-12
1.640000e+03	1.660000e+03	-1.777683e-11	-9.455254e-12	-9.455254e-12
1.660000e+03	1.680000e+03	3.289232e-11	3.584896e-11	3.584896e-11
1.660000e+03	1.680000e+03	3.289232e-11	3.584896e-11	3.584896e-11
1.660000e+03	1.680000e+03	4.498323e-11	4.522805e-11	4.522805e-11
1.660000e+03	1.680000e+03	4.498323e-11	4.522805e-11	4.522805e-11
1.680000e+03	1.700000e+03	1.038545e-10	1.130302e-10	1.130302e-10
1.680000e+03	1.700000e+03	6.410200e-11	7.485617e-11	7.485617e-11
1.680000e+03	1.700000e+03	6.410200e-11	7.485617e-11	7.485617e-11
1.680000e+03	1.700000e+03	1.038545e-10	1.130302e-10	1.130302e-10
1.700000e+03	1.720000e+03	1.037789e-10	1.163212e-10	1.163212e-10
1.700000e+03	1.720000e+03	1.037789e-10	1.163212e-10	1.163212e-10
1.700000e+03	1.720000e+03	7.878016e-11	8.500767e-11	8.500767e-11
1.700000e+03	1.720000e+03	7.878016e-11	8.500767e-11	8.500767e-11
1.720000e+03	1.740000e+03	-3.172213e-10	-2.944788e-10	-2.944788e-10
1.720000e+03	1.740000e+03	-3.172213e-10	-2.944788e-10	-2.944788e-10
1.720000e+03	1.740000e+03	-1.660220e-10	-1.523024e-10	-1.523024e-10
1.720000e+03	1.740000e+03	-1.660220e-10	-1.523024e-10	-1.523024e-10
1.740000e+03	1.760000e+03	4.052984e-10	4.320913e-10	4.320913e-10
1.740000e+03	1.760000e+03	4.052984e-10	4.320913e-10	4.320913e-10
1.740000e+03	1.760000e+03	2.195449e-10	2.333841e-10	2.333841e-10
1.740000e+03	1.760000e+03	2.195449e-10	2.333841e-10	2.333841e-10
1.760000e+03	1.780000e+03	1.600068e-11	2.406475e-11	2.406475e-11
1.760000e+03	1.780000e+03	1.600068e-11	2.406475e-11	2.406475e-11
1.760000e+03	1.780000e+03	6.498138e-11	7.620142e-11	7.620142e-11
1.760000e+03	1.780000e+03	6.498138e-11	7.620142e-11	7.620142e-11
1.780000e+03	1.800000e+03	4.461083e-11	5.149424e-11	5.149424e-11
1.780000e+03	1.800000e+03	1.278804e-11	1.798736e-11	1.798736e-11
1.780000e+03	1.800000e+03	1.278804e-11	1.798736e-11	1.798736e-11
1.780000e+03	1.800000e+03	4.461083e-11	5.149424e-11	5.149424e-11
1.800000e+03	1.820000e+03	-4.184711e-11	-3.790805e-11	-3.790805e-11
1.800000e+03	1.820000e+03	-4.184711e-11	-3.790805e-11	-3.790805e-11
1.800000e+03	1.820000e+03	-6.049146e-11	-5.306496e-11	-5.306496e-11
1.800000e+03	1.820000e+03	-6.049146e-11	-5.306496e-11	-5.306496e-11
1.820000e+03	1.840000e+03	1.024066e-10	1.088642e-10	1.088642e-10
1.820000e+03	1.840000e+03	1.648009e-10	1.755613e-10	1.755613e-10
1.820000e+03	1.840000e+03	1.648009e-10	1.755613e-10	1.755613e-10
1.820000e+03	1.840000e+03	1.024066e-10	1.088642e-10	1.088642e-10
1.840000e+03	1.860000e+03	6.246249e-12	7.867489e-12	7.867489e-12
1.840000e+03	1.860000e+03	6.246249e-12	7.867489e-12	7.867489e-12
1.840000e+03	1.860000e+03	2.260899e-11	2.275742e-11	2.275742e-11
1.840000e+03	1.860000e+03	2.260899e-11	2.275742e-11	2.275742e-11
1.860000e+03	1.880000e+03	1.652672e-11	1.676503e-11	1.676503e-11
1.860000e+03	1.880000e+03	5.086220e-11	5.329475e-11	5.329475e-11
1.860000e+03	1.880000e+03	5.086220e-11	5.329475e-11	5.329475e-11
1.860000e+03	1.880000e+03	1.652672e-11	1.676503e-11	1.676503e-11
1.880000e+03	1.900000e+03	9.344333e-12	1.016580e-11	1.016580e-11
1.880000e+03	1.900000e+03	9.344333e-12	1.016580e-11	1.016580e-11
1.880000e+03	1.900000e+03	2.397988e-11	2.655240e-11	2.655240e-11
1.880000e+03	1.900000e+03	2.397988e-11	2.655240e-11	2.655240e-11
1.900000e+03	1.920000e+03	-1.921605e-11	-1.597885e-11	-1.597885e-11
1.900000e+03	1.920000e+03	-1.921605e-11	-1.597885e-11	-1.597885e-11
1.900000e+03	1.920000e+03	-1.821695e-11	-1.649686e-11	-1.649686e-11
1.900000e+03	1.920000e+03	-1.821695e-11	-1.649686e-11	-1.649686e-11
1.920000e+03	1.940000e+03	1.366472e-11	1.672464e-11	1.672464e-11
1.920000e+03	1.940000e+03	1.366472e-11	1.672464e-11	1.672464e-11
1.920000e+03	1.940000e+03	2.232425e-11	2.449531e-11	2.449531e-11
1.920000e+03	1.940000e+03	2.232425e-11	2.449531e-11	2.449531e-11
1.940000e+03	1.960000e+03	-3.178132e-12	-1.808545e-12	-1.808545e-12
1.940000e+03	1.960000e+03	-3.178132e-12	-1.808545e-12	-1.808545e-12
1.940000e+03	1.960000e+03	-2.563082e-11	-2.263590e-11	-2.263590e-11
1.940000e+03	1.960000e+03	-2.563082e-11	-2.263590e-11	-2.263590e-11
1.960000e+03	1.980000e+03	1.803640e-11	2.268024e-11	2.268024e-11
1.960000e+03	1.980000e+03	1.803640e-11	2.268024e-11	2.268024e-11
1.960000e+03	1.980000e+03	5.831234e-11	6.553076e-11	6.553076e-11
1.960000e+03	1.980000e+03	5.831234e-11	6.553076e-11	6.553076e-11
1.980000e+03	2.000000e+03	3.378700e-11	3.558341e-11	3.558341e-11
1.980000e+03	2.000000e+03	2.462916e-11	2.704216e-11	2.704216e-11
1.980000e+03	2.000000e+03	2.462916e-11	2.704216e-11	2.704216e-11
1.980000e+03	2.000000e+03	3.378700e-11	3.558341e-11	3.558341e-11
2.000000e+03	2.020000e+03	-6.420957e-12	-3.670411e-12	-3.670411e-12
2.000000e+03	2.020000e+03	-6.420957e-12	-3.670411e-12	-3.670411e-12
2.000000e+03	2.020000e+03	1.066742e-11	1.247202e-11	1.247202e-11
2.000000e+03	2.020000e+03	1.066742e-11	1.247202e-11	1.247202e-11
2.020000e+03	2.040000e+03	3.489177e-11	3.759568e-11	3.759568e-11
2.020000e+03	2.040000e+03	2.250735e-11	2.399748e-11	2.399748e-11
2.020000e+03	2.040000e+03	2.250735e-11	2.399748e-11	2.399748e-11
2.020000e+03	2.040000e+03	3.489177e-11	3.759568e-11	3.759568e-11
2.040000e+03	2.060000e+03	4.524016e-14	2.000376e-12	2.000376e-12
2.040000e+03	2.060000e+03	4.524016e-14	2.000376e-12	2.000376e-12
2.040000e+03	2.060000e+03	1.680056e-11	1.922448e-11	1.922448e-11
2.040000e+03	2.060000e+03	1.680056e-11	1.922448e-11	1.922448e-11
2.060000e+03	2.080000e+03	-1.244719e-11	-1.003084e-11	-1.003084e-11
2.060000e+03	2.080000e+03	-1.244719e-11	-1.003084e-11	-1.003084e-11
2.060000e+03	2.080000e+03	-1.410722e-11	-1.013835e-11	-1.013835e-11
2.060000e+03	2.080000e+03	-1.410722e-11	-1.013835e-11	-1.013835e-11
2.080000e+03	2.100000e+03	8.990544e-12	9.083314e-12	9.083314e-12
2.080000e+03	2.100000e+03	1.490123e-11	1.523495e-11	1.523495e-11
2.080000e+03	2.100000e+03	1.490123e-11	1.523495e-11	1.523495e-11
2.080000e+03	2.100000e+03	8.990544e-12	9.083314e-12	9.083314e-12
2.100000e+03	2.120000e+03	8.635531e-13	1.582584e-12	1.582584e-12
2.100000e+03	2.120000e+03	8.635531e-13	1.582584e-12	1.582584e-12
2.100000e+03	2.120000e+03	1.520199e-13	1.021373e-12	1.021373e-12
2.100000e+03	2.120000e+03	1.520199e-13	1.021373e-12	1.021373e-12
2.120000e+03	2.140000e+03	-5.511102e-12	-4.608252e-12	-4.608252e-12
2.120000e+03	2.140000e+03	-8.240919e-12	-7.128340e-12	-7.128340e-12
2.120000e+03	2.140000e+03	-8.240919e-12	-7.128340e-12	-7.128340e-12
2.120000e+03	2.140000e+03	-5.511102e-12	-4.608252e-12	-4.608252e-12
2.140000e+03	2.160000e+03	1.570247e-11	1.770136e-11	1.770136e-11
2.140000e+03	2.160000e+03	1.570247e-11	1.770136e-11	1.770136e-11
2.140000e+03	2.160000e+03	1.876564e-11	2.001164e-11	2.001164e-11
2.140000e+03	2.160000e+03	1.876564e-11	2.001164e-11	2.001164e-11
2.160000e+03	2.180000e+03	7.333892e-12	8.575920e-12	8.575920e-12
2.160000e+03	2.180000e+03	7.333892e-12	8.575920e-12	8.575920e-12
2.160000e+03	2.180000e+03	-1.078032e-11	-9.300047e-12	-9.300047e-12
2.160000e+03	2.180000e+03	-1.078032e-11	-9.300047e-12	-9.300047e-12
2.180000e+03	2.200000e+03	-1.210789e-11	-1.047031e-11	-1.047031e-11
2.180000e+03	2.200000e+03	-1.210789e-11	-1.047031e-11	-1.047031e-11
2.180000e+03	2.200000e+03	-1.216885e-11	-1.049987e-11	-1.049987e-11
2.180000e+03	2.200000e+03	-1.216885e-11	-1.049987e-11	-1.049987e-11
2.200000e+03	2.220000e+03	-3.353951e-11	-2.783075e-11	-2.783075e-11
2.200000e+03	2.220000e+03	-3.353951e-11	-2.783075e-11	-2.783075e-11
2.200000e+03	2.220000e+03	-1.722901e-11	-1.390908e-11	-1.390908e-11
2.200000e+03	2.220000e+03	-1.722901e-11	-1.390908e-11	-1.390908e-11
2.220000e+03	2.240000e+03	4.265947e-11	5.094969e-11	5.094969e-11
2.220000e+03	2.240000e+03	4.265947e-11	5.094969e-11	5.094969e-11
2.220000e+03	2.240000e+03	2.739052e-11	3.268160e-11	3.268160e-11
2.220000e+03	2.240000e+03	2.739052e-11	3.268160e-11	3.268160e-11
2.240000e+03	2.260000e+03	-2.234612e-12	-5.166870e-13	-5.166870e-13
2.240000e+03	2.260000e+03	-2.234612e-12	-5.166870e-13	-5.166870e-13
2.240000e+03	2.260000e+03	-1.073756e-12	-3.859281e-13	-3.859281e-13
2.240000e+03	2.260000e+03	-1.073756e-12	-3.859281e-13	-3.859281e-13
2.260000e+03	2.280000e+03	-1.083510e-11	-1.042153e-11	-1.042153e-11
2.260000e+03	2.280000e+03	-1.083510e-11	-1.042153e-11	-1.042153e-11
2.260000e+03	2.280000e+03	-1.691760e-11	-1.604851e-11	-1.604851e-11
2.260000e+03	2.280000e+03	-1.691760e-11	-1.604851e-11	-1.604851e-11
2.280000e+03	2.300000e+03	1.748334e-11	1.859971e-11	1.859971e-11
2.280000e+03	2.300000e+03	1.748334e-11	1.859971e-11	1.859971e-11
2.280000e+03	2.300000e+03	1.293196e-11	1.371549e-11	1.371549e-11
2.280000e+03	2.300000e+03	1.293196e-11	1.371549e-11	1.371549e-11
2.300000e+03	2.320000e+03	-1.232984e-14	3.912201e-13	3.912201e-13
2.300000e+03	2.320000e+03	-1.232984e-14	3.912201e-13	3.912201e-13
2.300000e+03	2.320000e+03	-2.998443e-12	-1.775530e-12	-1.775530e-12
2.300000e+03	2.320000e+03	-2.998443e-12	-1.775530e-12	-1.775530e-12
2.320000e+03	2.340000e+03	1.328060e-11	1.403042e-11	1.403042e-11
2.320000e+03	2.340000e+03	1.328060e-11	1.403042e-11	1.403042e-11
2.320000e+03	2.340000e+03	1.068847e-11	1.138588e-11	1.138588e-11
2.320000e+03	2.340000e+03	1.068847e-11	1.138588e-11	1.138588e-11
2.340000e+03	2.360000e+03	9.037477e-12	9.452368e-12	9.452368e-12
2.340000e+03	2.360000e+03	9.037477e-12	9.452368e-12	9.452368e-12
2.340000e+03	2.360000e+03	3.219922e-12	3.363811e-12	3.363811e-12
2.340000e+03	2.360000e+03	3.219922e-12	3.363811e-12	3.363811e-12
2.360000e+03	2.380000e+03	5.204406e-12	5.519223e-12	5.519223e-12
2.360000e+03	2.380000e+03	5.204406e-12	5.519223e-12	5.519223e-12
2.360000e+03	2.380000e+03	8.564583e-12	9.187975e-12	9.187975e-12
2.360000e+03	2.380000e+03	8.564583e-12	9.187975e-12	9.187975e-12
2.380000e+03	2.400000e+03	-1.004467e-11	-8.245648e-12	-8.245648e-12
2.380000e+03	2.400000e+03	-1.004467e-11	-8.245648e-12	-8.245648e-12
2.380000e+03	2.400000e+03	-3.646096e-12	-2.576871e-12	-2.576871e-12
2.380000e+03	2.400000e+03	-3.646096e-12	-2.576871e-12	-2.576871e-12
2.400000e+03	2.420000e+03	4.034215e-11	4.961295e-11	4.961295e-11
2.400000e+03	2.420000e+03	4.034215e-11	4.961295e-11	4.961295e-11
2.400000e+03	2.420000e+03	2.061799e-11	2.546784e-11	2.546784e-11
2.400000e+03	2.420000e+03	2.061799e-11	2.546784e-11	2.546784e-11
2.420000e+03	2.440000e+03	-3.832843e-11	-3.144585e-11	-3.144585e-11
2.420000e+03	2.440000e+03	-3.832843e-11	-3.144585e-11	-3.144585e-11
2.420000e+03	2.440000e+03	-1.886285e-11	-1.536420e-11	-1.536420e-11
2.420000e+03	2.440000e+03	-1.886285e-11	-1.536420e-11	-1.536420e-11
2.440000e+03	2.460000e+03	1.362943e-11	1.543352e-11	1.543352e-11
2.440000e+03	2.460000e+03	5.745099e-12	6.760112e-12	6.760112e-12
2.440000e+03	2.460000e+03	5.745099e-12	6.760112e-12	6.760112e-12
2.440000e+03	2.460000e+03	1.362943e-11	1.543352e-11	1.543352e-11
2.460000e+03	2.480000e+03	7.484818e-13	7.641304e-13	7.641304e-13
2.460000e+03	2.480000e+03	7.484818e-13	7.641304e-13	7.641304e-13
2.460000e+03	2.480000e+03	3.855825e-12	4.049778e-12	4.049778e-12
2.460000e+03	2.480000e+03	3.855825e-12	4.049778e-12	4.049778e-12
2.480000e+03	2.500000e+03	3.889071e-13	4.550360e-13	4.550360e-13
2.480000e+03	2.500000e+03	1.493590e-12	1.494795e-12	1.494795e-12
2.480000e+03	2.500000e+03	1.493590e-12	1.494795e-12	1.494795e-12
2.480000e+03	2.500000e+03	3.889071e-13	4.550360e-13	4.550360e-13
2.500000e+03	2.520000e+03	1.108730e-12	1.165087e-12	1.165087e-12
2.500000e+03	2.520000e+03	1.108730e-12	1.165087e-12	1.165087e-12
2.500000e+03	2.520000e+03	-1.020642e-13	1.801857e-13	1.801857e-13
2.500000e+03	2.520000e+03	-1.020642e-13	1.801857e-13	1.801857e-13
2.520000e+03	2.540000e+03	-3.721002e-12	-3.288264e-12	-3.288264e-12
2.520000e+03	2.540000e+03	-3.721002e-12	-3.288264e-12	-3.288264e-12
2.520000e+03	2.540000e+03	-1.959443e-12	-1.721872e-12	-1.721872e-12
2.520000e+03	2.540000e+03	-1.959443e-12	-1.721872e-12	-1.721872e-12
2.540000e+03	2.560000e+03	1.849587e-12	1.942606e-12	1.942606e-12
2.540000e+03	2.560000e+03	1.849587e-12	1.942606e-12	1.942606e-12
2.540000e+03	2.560000e+03	7.191819e-13	7.613720e-13	7.613720e-13
2.540000e+03	2.560000e+03	7.191819e-13	7.613720e-13	7.613720e-13
2.560000e+03	2.580000e+03	3.518562e-12	3.867875e-12	3.867875e-12
2.560000e+03	2.580000e+03	3.518562e-12	3.867875e-12	3.867875e-12
2.560000e+03	2.580000e+03	3.472530e-12	3.829444e-12	3.829444e-12
2.560000e+03	2.580000e+03	3.472530e-12	3.829444e-12	3.829444e-12
2.580000e+03	2.600000e+03	2.624333e-12	3.013221e-12	3.013221e-12
2.580000e+03	2.600000e+03	2.544768e-12	2.721817e-12	2.721817e-12
2.580000e+03	2.600000e+03	2.544768e-12	2.721817e-12	2.721817e-12
2.580000e+03	2.600000e+03	2.624333e-12	3.013221e-12	3.013221e-12
2.600000e+03	2.620000e+03	-5.931699e-12	-4.848622e-12	-4.848622e-12
2.600000e+03	2.620000e+03	-5.931699e-12	-4.848622e-12	-4.848622e-12
2.600000e+03	2.620000e+03	-1.403118e-12	-7.940507e-13	-7.940507e-13
2.600000e+03	2.620000e+03	-1.403118e-12	-7.940507e-13	-7.940507e-13
2.620000e+03	2.640000e+03	6.951147e-13	7.514250e-13	7.514250e-13
2.620000e+03	2.640000e+03	1.969682e-14	1.884656e-13	1.884656e-13
2.620000e+03	2.640000e+03	1.969682e-14	1.884656e-13	1.884656e-13
2.620000e+03	2.640000e+03	6.951147e-13	7.514250e-13	7.514250e-13
2.640000e+03	2.660000e+03	2.592189e-12	2.823417e-12	2.823417e-12
2.640000e+03	2.660000e+03	2.592189e-12	2.823417e-12	2.823417e-12
2.640000e+03	2.660000e+03	2.329262e-12	2.699726e-12	2.699726e-12
2.640000e+03	2.660000e+03	2.329262e-12	2.699726e-12	2.699726e-12
2.660000e+03	2.680000e+03	-7.235242e-13	-5.713417e-13	-5.713417e-13
2.660000e+03	2.680000e+03	3.821588e-12	4.311715e-12	4.311715e-12
2.660000e+03	2.680000e+03	3.821588e-12	4.311715e-12	4.311715e-12
2.660000e+03	2.680000e+03	-7.235242e-13	-5.713417e-13	-5.713417e-13
2.680000e+03	2.700000e+03	4.816360e-12	5.393268e-12	5.393268e-12
2.680000e+03	2.700000e+03	4.816360e-12	5.393268e-12	5.393268e-12
2.680000e+03	2.700000e+03	5.774363e-12	6.456347e-12	6.456347e-12
2.680000e+03	2.700000e+03	5.774363e-12	6.456347e-12	6.456347e-12
2.700000e+03	2.720000e+03	2.704141e-12	2.859594e-12	2.859594e-12
2.700000e+03	2.720000e+03	2.704141e-12	2.859594e-12	2.859594e-12
2.700000e+03	2.720000e+03	3.058639e-12	3.393737e-12	3.393737e-12
2.700000e+03	2.720000e+03	3.058639e-12	3.393737e-12	3.393737e-12
2.720000e+03	2.740000e+03	-1.740234e-13	4.319099e-14	4.319099e-14
2.720000e+03	2.740000e+03	-1.740234e-13	4.319099e-14	4.319099e-14
2.720000e+03	2.740000e+03	8.931398e-13	1.166800e-12	1.166800e-12
2.720000e+03	2.740000e+03	8.931398e-13	1.166800e-12	1.166800e-12
2.740000e+03	2.760000e+03	1.864857e-13	2.670198e-13	2.670198e-13
2.740000e+03	2.760000e+03	1.864857e-13	2.670198e-13	2.670198e-13
2.740000e+03	2.760000e+03	-1.212386e-12	-1.038045e-12	-1.038045e-12
2.740000e+03	2.760000e+03	-1.212386e-12	-1.038045e-12	-1.038045e-12
2.760000e+03	2.780000e+03	9.224142e-13	1.015841e-12	1.015841e-12
2.760000e+03	2.780000e+03	9.802955e-13	1.086129e-12	1.086129e-12
2.760000e+03	2.780000e+03	9.802955e-13	1.086129e-12	1.086129e-12
2.760000e+03	2.780000e+03	9.224142e-13	1.015841e-12	1.015841e-12
2.780000e+03	2.800000e+03	-4.213528e-13	-3.540947e-13	-3.540947e-13
2.780000e+03	2.800000e+03	-4.213528e-13	-3.540947e-13	-3.540947e-13
2.780000e+03	2.800000e+03	1.320132e-13	1.672514e-13	1.672514e-13
2.780000e+03	2.800000e+03	1.320132e-13	1.672514e-13	1.672514e-13
2.800000e+03	2.820000e+03	3.264283e-13	3.705140e-13	3.705140e-13
2.800000e+03	2.820000e+03	3.264283e-13	3.705140e-13	3.705140e-13
2.800000e+03	2.820000e+03	-2.650099e-12	-2.372293e-12	-2.372293e-12
2.800000e+03	2.820000e+03	-2.650099e-12	-2.372293e-12	-2.372293e-12
2.820000e+03	2.840000e+03	-4.592851e-13	-2.014293e-13	-2.014293e-13
2.820000e+03	2.840000e+03	-2.053852e-12	-1.705212e-12	-1.705212e-12
2.820000e+03	2.840000e+03	-2.053852e-12	-1.705212e-12	-1.705212e-12
2.820000e+03	2.840000e+03	-4.592851e-13	-2.014293e-13	-2.014293e-13
2.840000e+03	2.860000e+03	-4.535440e-12	-3.824339e-12	-3.824339e-12
2.840000e+03	2.860000e+03	-4.535440e-12	-3.824339e-12	-3.824339e-12
2.840000e+03	2.860000e+03	-2.258197e-12	-1.880148e-12	-1.880148e-12
2.840000e+03	2.860000e+03	-2.258197e-12	-1.880148e-12	-1.880148e-12
2.860000e+03	2.880000e+03	-4.694951e-14	5.300260e-14	5.300260e-14
2.860000e+03	2.880000e+03	-4.694951e-14	5.300260e-14	5.300260e-14
2.860000e+03	2.880000e+03	-2.503649e-13	-1.740496e-13	-1.740496e-13
2.860000e+03	2.880000e+03	-2.503649e-13	-1.740496e-13	-1.740496e-13
2.880000e+03	2.900000e+03	9.404579e-13	9.855564e-13	9.855564e-13
2.880000e+03	2.900000e+03	9.404579e-13	9.855564e-13	9.855564e-13
2.880000e+03	2.900000e+03	-1.383700e-13	-5.352661e-14	-5.352661e-14
2.880000e+03	2.900000e+03	-1.383700e-13	-5.352661e-14	-5.352661e-14
2.900000e+03	2.920000e+03	-1.041013e-12	-8.918314e-13	-8.918314e-13
2.900000e+03	2.920000e+03	-1.041013e-12	-8.918314e-13	-8.918314e-13
2.900000e+03	2.920000e+03	1.115670e-13	1.274138e-13	1.274138e-13
2.900000e+03	2.920000e+03	1.115670e-13	1.274138e-13	1.274138e-13
2.920000e+03	2.940000e+03	4.777852e-13	6.230478e-13	6.230478e-13
2.920000e+03	2.940000e+03	1.360820e-12	1.441119e-12	1.441119e-12
2.920000e+03	2.940000e+03	1.360820e-12	1.441119e-12	1.441119e-12
2.920000e+03	2.940000e+03	4.777852e-13	6.230478e-13	6.230478e-13
2.940000e+03	2.960000e+03	-1.557619e-15	1.503069e-13	1.503069e-13
2.940000e+03	2.960000e+03	-1.557619e-15	1.503069e-13	1.503069e-13
2.940000e+03	2.960000e+03	-5.573374e-15	8.951057e-14	8.951057e-14
2.940000e+03	2.960000e+03	-5.573374e-15	8.951057e-14	8.951057e-14
2.960000e+03	2.980000e+03	6.787173e-14	1.001874e-13	1.001874e-13
2.960000e+03	2.980000e+03	4.565815e-13	4.684779e-13	4.684779e-13
2.960000e+03	2.980000e+03	6.787173e-14	1.001874e-13	1.001874e-13
2.960000e+03	2.980000e+03	4.565815e-13	4.684779e-13	4.684779e-13
2.980000e+03	3.000000e+03	1.051768e-12	1.178022e-12	1.178022e-12
2.980000e+03	3.000000e+03	1.051768e-12	1.178022e-12	1.178022e-12
2.980000e+03	3.000000e+03	1.269694e-12	1.451854e-12	1.451854e-12
2.980000e+03	3.000000e+03	1.269694e-12	1.451854e-12	1.451854e-12
3.000000e+03	3.020000e+03	3.538561e-13	4.152313e-13	4.152313e-13
3.000000e+03	3.020000e+03	3.538561e-13	4.152313e-13	4.152313e-13
3.000000e+03	3.020000e+03	6.614566e-14	1.073289e-13	1.073289e-13
3.000000e+03	3.020000e+03	6.614566e-14	1.073289e-13	1.073289e-13
3.020000e+03	3.040000e+03	6.853354e-13	7.177188e-13	7.177188e-13
3.020000e+03	3.040000e+03	-3.305135e-14	2.532941e-14	2.532941e-14
3.020000e+03	3.040000e+03	-3.305135e-14	2.532941e-14	2.532941e-14
3.020000e+03	3.040000e+03	6.853354e-13	7.177188e-13	7.177188e-13
3.040000e+03	3.060000e+03	-6.183752e-14	-5.579229e-14	-5.579229e-14
3.040000e+03	3.060000e+03	-6.183752e-14	-5.579229e-14	-5.579229e-14
3.040000e+03	3.060000e+03	-2.072318e-14	2.980222e-14	2.980222e-14
3.040000e+03	3.060000e+03	-2.072318e-14	2.980222e-14	2.980222e-14
3.060000e+03	3.080000e+03	1.201565e-13	1.266872e-13	1.266872e-13
3.060000e+03	3.080000e+03	8.017971e-14	9.727552e-14	9.727552e-14
3.060000e+03	3.080000e+03	8.017971e-14	9.727552e-14	9.727552e-14
3.060000e+03	3.080000e+03	1.201565e-13	1.266872e-13	1.266872e-13
3.080000e+03	3.100000e+03	1.402047e-12	1.490370e-12	1.490370e-12
3.080000e+03	3.100000e+03	1.402047e-12	1.490370e-12	1.490370e-12
3.080000e+03	3.100000e+03	1.083102e-12	1.145755e-12	1.145755e-12
3.080000e+03	3.100000e+03	1.083102e-12	1.145755e-12	1.145755e-12
3.100000e+03	3.120000e+03	1.610228e-13	1.895536e-13	1.895536e-13
3.100000e+03	3.120000e+03	1.610228e-13	1.895536e-13	1.895536e-13
3.100000e+03	3.120000e+03	1.246973e-13	1.375855e-13	1.375855e-13
3.100000e+03	3.120000e+03	1.246973e-13	1.375855e-13	1.375855e-13
3.120000e+03	3.140000e+03	1.915716e-13	2.174195e-13	2.174195e-13
3.120000e+03	3.140000e+03	1.915716e-13	2.174195e-13	2.174195e-13
3.120000e+03	3.140000e+03	-6.697848e-13	-6.259106e-13	-6.259106e-13
3.120000e+03	3.140000e+03	-6.697848e-13	-6.259106e-13	-6.259106e-13
3.140000e+03	3.160000e+03	-5.515167e-13	-4.578550e-13	-4.578550e-13
3.140000e+03	3.160000e+03	-5.515167e-13	-4.578550e-13	-4.578550e-13
3.140000e+03	3.160000e+03	-5.783322e-15	-9.029223e-16	-9.029223e-16
3.140000e+03	3.160000e+03	-5.783322e-15	-9.029223e-16	-9.029223e-16
3.160000e+03	3.180000e+03	-2.021275e-13	-1.573265e-13	-1.573265e-13
3.160000e+03	3.180000e+03	7.861316e-13	8.268728e-13	8.268728e-13
3.160000e+03	3.180000e+03	7.861316e-13	8.268728e-13	8.268728e-13
3.160000e+03	3.180000e+03	-2.021275e-13	-1.573265e-13	-1.573265e-13
3.180000e+03	3.200000e+03	-2.026415e-13	-1.644367e-13	-1.644367e-13
3.180000e+03	3.200000e+03	-2.026415e-13	-1.644367e-13	-1.644367e-13
3.180000e+03	3.200000e+03	-3.665912e-13	-2.911317e-13	-2.911317e-13
3.180000e+03	3.200000e+03	-3.665912e-13	-2.911317e-13	-2.911317e-13
3.200000e+03	3.220000e+03	1.606128e-13	1.852708e-13	1.852708e-13
3.200000e+03	3.220000e+03	2.303644e-13	2.628536e-13	2.628536e-13
3.200000e+03	3.220000e+03	2.303644e-13	2.628536e-13	2.628536e-13
3.200000e+03	3.220000e+03	1.606128e-13	1.852708e-13	1.852708e-13
3.220000e+03	3.240000e+03	-1.907700e-13	-1.420990e-13	-1.420990e-13
3.220000e+03	3.240000e+03	-1.907700e-13	-1.420990e-13	-1.420990e-13
3.220000e+03	3.240000e+03	-3.188566e-14	-1.187686e-14	-1.187686e-14
3.220000e+03	3.240000e+03	-3.188566e-14	-1.187686e-14	-1.187686e-14
3.240000e+03	3.260000e+03	1.675454e-13	1.770097e-13	1.770097e-13
3.240000e+03	3.260000e+03	1.675454e-13	1.770097e-13	1.770097e-13
3.240000e+03	3.260000e+03	-5.387296e-15	9.542035e-16	9.542035e-16
3.240000e+03	3.260000e+03	-5.387296e-15	9.542035e-16	9.542035e-16
3.260000e+03	3.280000e+03	5.832464e-14	7.094269e-14	7.094269e-14
3.260000e+03	3.280000e+03	5.832464e-14	7.094269e-14	7.094269e-14
3.260000e+03	3.280000e+03	-1.191695e-13	-1.028430e-13	-1.028430e-13
3.260000e+03	3.280000e+03	-1.191695e-13	-1.028430e-13	-1.028430e-13
3.280000e+03	3.300000e+03	-5.360199e-13	-5.039042e-13	-5.039042e-13
3.280000e+03	3.300000e+03	-5.360199e-13	-5.039042e-13	-5.039042e-13
3.280000e+03	3.300000e+03	-2.474187e-13	-2.327072e-13	-2.327072e-13
3.280000e+03	3.300000e+03	-2.474187e-13	-2.327072e-13	-2.327072e-13
3.300000e+03	3.320000e+03	3.790533e-13	4.028330e-13	4.028330e-13
3.300000e+03	3.320000e+03	2.299162e-13	2.500386e-13	2.500386e-13
3.300000e+03	3.320000e+03	2.299162e-13	2.500386e-13	2.500386e-13
3.300000e+03	3.320000e+03	3.790533e-13	4.028330e-13	4.028330e-13
3.320000e+03	3.340000e+03	6.889979e-14	8.309293e-14	8.309293e-14
3.320000e+03	3.340000e+03	6.889979e-14	8.309293e-14	8.309293e-14
3.320000e+03	3.340000e+03	3.016575e-14	3.555855e-14	3.555855e-14
3.320000e+03	3.340000e+03	3.016575e-14	3.555855e-14	3.555855e-14
3.340000e+03	3.360000e+03	-3.117535e-13	-2.405882e-13	-2.405882e-13
3.340000e+03	3.360000e+03	-5.236926e-13	-3.997577e-13	-3.997577e-13
3.340000e+03	3.360000e+03	-5.236926e-13	-3.997577e-13	-3.997577e-13
3.340000e+03	3.360000e+03	-3.117535e-13	-2.405882e-13	-2.405882e-13
3.360000e+03	3.380000e+03	1.102851e-13	1.197169e-13	1.197169e-13
3.360000e+03	3.380000e+03	1.041632e-13	1.284987e-13	1.284987e-13
3.360000e+03	3.380000e+03	1.041632e-13	1.284987e-13	1.284987e-13
3.360000e+03	3.380000e+03	1.102851e-13	1.197169e-13	1.197169e-13
3.380000e+03	3.400000e+03	2.014493e-14	2.462599e-14	2.462599e-14
3.380000e+03	3.400000e+03	2.014493e-14	2.462599e-14	2.462599e-14
3.380000e+03	3.400000e+03	1.401129e-13	1.490767e-13	1.490767e-13
3.380000e+03	3.400000e+03	1.401129e-13	1.490767e-13	1.490767e-13
3.400000e+03	3.420000e+03	1.736566e-14	3.055987e-14	3.055987e-14
3.400000e+03	3.420000e+03	2.020798e-14	2.960479e-14	2.960479e-14
3.400000e+03	3.420000e+03	2.020798e-14	2.960479e-14	2.960479e-14
3.400000e+03	3.420000e+03	1.736566e-14	3.055987e-14	3.055987e-14
3.420000e+03	3.440000e+03	1.225640e-13	1.414767e-13	1.414767e-13
3.420000e+03	3.440000e+03	1.225640e-13	1.414767e-13	1.414767e-13
3.420000e+03	3.440000e+03	8.207054e-14	9.501670e-14	9.501670e-14
3.420000e+03	3.440000e+03	8.207054e-14	9.501670e-14	9.501670e-14
3.440000e+03	3.460000e+03	1.332386e-14	2.091226e-14	2.091226e-14
3.440000e+03	3.460000e+03	4.166231e-14	5.008711e-14	5.008711e-14
3.440000e+03	3.460000e+03	4.166231e-14	5.008711e-14	5.008711e-14
3.440000e+03	3.460000e+03	1.332386e-14	2.091226e-14	2.091226e-14
3.460000e+03	3.480000e+03	6.741191e-14	8.042211e-14	8.042211e-14
3.460000e+03	3.480000e+03	6.741191e-14	8.042211e-14	8.042211e-14
3.460000e+03	3.480000e+03	1.044690e-13	1.188819e-13	1.188819e-13
3.460000e+03	3.480000e+03	1.044690e-13	1.188819e-13	1.188819e-13
3.480000e+03	3.500000e+03	8.454670e-14	9.341164e-14	9.341164e-14
3.480000e+03	3.500000e+03	8.454670e-14	9.341164e-14	9.341164e-14
3.480000e+03	3.500000e+03	1.437762e-13	1.581985e-13	1.581985e-13
3.480000e+03	3.500000e+03	1.437762e-13	1.581985e-13	1.581985e-13
3.500000e+03	3.520000e+03	1.394357e-14	1.638032e-14	1.638032e-14
3.500000e+03	3.520000e+03	1.394357e-14	1.638032e-14	1.638032e-14
3.500000e+03	3.520000e+03	-1.053218e-14	-9.768170e-15	-9.768170e-15
3.500000e+03	3.520000e+03	-1.053218e-14	-9.768170e-15	-9.768170e-15
3.520000e+03	3.540000e+03	-2.953952e-14	-2.257910e-14	-2.257910e-14
3.520000e+03	3.540000e+03	-2.953952e-14	-2.257910e-14	-2.257910e-14
3.520000e+03	3.540000e+03	-2.779164e-14	-2.265368e-14	-2.265368e-14
3.520000e+03	3.540000e+03	-2.779164e-14	-2.265368e-14	-2.265368e-14
3.540000e+03	3.560000e+03	8.861660e-14	1.043854e-13	1.043854e-13
3.540000e+03	3.560000e+03	8.861660e-14	1.043854e-13	1.043854e-13
3.540000e+03	3.560000e+03	7.476558e-14	8.879838e-14	8.879838e-14
3.540000e+03	3.560000e+03	7.476558e-14	8.879838e-14	8.879838e-14
3.560000e+03	3.580000e+03	1.267923e-13	1.615962e-13	1.615962e-13
3.560000e+03	3.580000e+03	1.267923e-13	1.615962e-13	1.615962e-13
3.560000e+03	3.580000e+03	2.547217e-15	1.601462e-14	1.601462e-14
3.560000e+03	3.580000e+03	2.547217e-15	1.601462e-14	1.601462e-14
3.580000e+03	3.600000e+03	2.519724e-15	2.578860e-15	2.578860e-15
3.580000e+03	3.600000e+03	1.325743e-13	1.479189e-13	1.479189e-13
3.580000e+03	3.600000e+03	2.519724e-15	2.578860e-15	2.578860e-15
3.580000e+03	3.600000e+03	1.325743e-13	1.479189e-13	1.479189e-13
3.600000e+03	3.620000e+03	3.076761e-14	3.731879e-14	3.731879e-14
3.600000e+03	3.620000e+03	3.076761e-14	3.731879e-14	3.731879e-14
3.600000e+03	3.620000e+03	2.208738e-14	2.382996e-14	2.382996e-14
3.600000e+03	3.620000e+03	2.208738e-14	2.382996e-14	2.382996e-14
3.620000e+03	3.640000e+03	-6.665952e-15	-5.642816e-15	-5.642816e-15
3.620000e+03	3.640000e+03	-6.665952e-15	-5.642816e-15	-5.642816e-15
3.620000e+03	3.640000e+03	1.931902e-14	2.352999e-14	2.352999e-14
3.620000e+03	3.640000e+03	1.931902e-14	2.352999e-14	2.352999e-14
3.640000e+03	3.660000e+03	4.735634e-15	6.694929e-15	6.694929e-15
3.640000e+03	3.660000e+03	4.735634e-15	6.694929e-15	6.694929e-15
3.640000e+03	3.660000e+03	2.848057e-14	3.717602e-14	3.717602e-14
3.640000e+03	3.660000e+03	2.848057e-14	3.717602e-14	3.717602e-14
3.660000e+03	3.680000e+03	-7.880196e-14	-6.609074e-14	-6.609074e-14
3.660000e+03	3.680000e+03	-5.314483e-14	-4.494823e-14	-4.494823e-14
3.660000e+03	3.680000e+03	-5.314483e-14	-4.494823e-14	-4.494823e-14
3.660000e+03	3.680000e+03	-7.880196e-14	-6.609074e-14	-6.609074e-14
3.680000e+03	3.700000e+03	1.008115e-14	1.251929e-14	1.251929e-14
3.680000e+03	3.700000e+03	1.008115e-14	1.251929e-14	1.251929e-14
3.680000e+03	3.700000e+03	4.481701e-15	5.359576e-15	5.359576e-15
3.680000e+03	3.700000e+03	4.481701e-15	5.359576e-15	5.359576e-15
3.700000e+03	3.720000e+03	1.422695e-13	1.670909e-13	1.670909e-13
3.700000e+03	3.720000e+03	1.124270e-13	1.327374e-13	1.327374e-13
3.700000e+03	3.720000e+03	1.124270e-13	1.327374e-13	1.327374e-13
3.700000e+03	3.720000e+03	1.422695e-13	1.670909e-13	1.670909e-13
3.720000e+03	3.740000e+03	3.224190e-14	3.781500e-14	3.781500e-14
3.720000e+03	3.740000e+03	3.224190e-14	3.781500e-14	3.781500e-14
3.720000e+03	3.740000e+03	1.744366e-14	2.044034e-14	2.044034e-14
3.720000e+03	3.740000e+03	1.744366e-14	2.044034e-14	2.044034e-14
3.740000e+03	3.760000e+03	-1.323594e-13	-1.240626e-13	-1.240626e-13
3.740000e+03	3.760000e+03	-1.323594e-13	-1.240626e-13	-1.240626e-13
3.740000e+03	3.760000e+03	-1.128107e-14	8.424435e-16	8.424435e-16
3.740000e+03	3.760000e+03	-1.128107e-14	8.424435e-16	8.424435e-16
3.760000e+03	3.780000e+03	2.101951e-14	2.641990e-14	2.641990e-14
3.760000e+03	3.780000e+03	2.101951e-14	2.641990e-14	2.641990e-14
3.760000e+03	3.780000e+03	-1.761457e-13	-1.466983e-13	-1.466983e-13
3.760000e+03	3.780000e+03	-1.761457e-13	-1.466983e-13	-1.466983e-13
3.780000e+03	3.800000e+03	-1.579632e-15	-1.454648e-15	-1.454648e-15
3.780000e+03	3.800000e+03	-3.415612e-15	-3.003256e-15	-3.003256e-15
3.780000e+03	3.800000e+03	-3.415612e-15	-3.003256e-15	-3.003256e-15
3.780000e+03	3.800000e+03	-1.579632e-15	-1.454648e-15	-1.454648e-15
3.800000e+03	3.820000e+03	1.671028e-13	1.805436e-13	1.805436e-13
3.800000e+03	3.820000e+03	1.671028e-13	1.805436e-13	1.805436e-13
3.800000e+03	3.820000e+03	1.246194e-13	1.338626e-13	1.338626e-13
3.800000e+03	3.820000e+03	1.246194e-13	1.338626e-13	1.338626e-13
3.820000e+03	3.840000e+03	-4.126880e-14	-3.480839e-14	-3.480839e-14
3.820000e+03	3.840000e+03	-4.126880e-14	-3.480839e-14	-3.480839e-14
3.820000e+03	3.840000e+03	-1.301326e-14	-9.192235e-15	-9.192235e-15
3.820000e+03	3.840000e+03	-1.301326e-14	-9.192235e-15	-9.192235e-15
3.840000e+03	3.860000e+03	-2.530326e-15	-1.894958e-15	-1.894958e-15
3.840000e+03	3.860000e+03	-6.559573e-15	-5.958256e-15	-5.958256e-15
3.840000e+03	3.860000e+03	-6.559573e-15	-5.958256e-15	-5.958256e-15
3.840000e+03	3.860000e+03	-2.530326e-15	-1.894958e-15	-1.894958e-15
3.860000e+03	3.880000e+03	4.946724e-15	5.722842e-15	5.722842e-15
3.860000e+03	3.880000e+03	4.946724e-15	5.722842e-15	5.722842e-15
3.860000e+03	3.880000e+03	3.249459e-15	4.475091e-15	4.475091e-15
3.860000e+03	3.880000e+03	3.249459e-15	4.475091e-15	4.475091e-15
3.880000e+03	3.900000e+03	-1.077429e-14	-9.551598e-15	-9.551598e-15
3.880000e+03	3.900000e+03	-1.773660e-15	-1.415716e-15	-1.415716e-15
3.880000e+03	3.900000e+03	-1.773660e-15	-1.415716e-15	-1.415716e-15
3.880000e+03	3.900000e+03	-1.077429e-14	-9.551598e-15	-9.551598e-15
3.900000e+03	3.920000e+03	-2.686868e-15	-2.264641e-15	-2.264641e-15
3.900000e+03	3.920000e+03	-2.686868e-15	-2.264641e-15	-2.264641e-15
3.900000e+03	3.920000e+03	-3.310352e-13	-2.911605e-13	-2.911605e-13
3.900000e+03	3.920000e+03	-3.310352e-13	-2.911605e-13	-2.911605e-13
3.920000e+03	3.940000e+03	3.933911e-15	4.842713e-15	4.842713e-15
3.920000e+03	3.940000e+03	3.933911e-15	4.842713e-15	4.842713e-15
3.920000e+03	3.940000e+03	3.171986e-15	3.986636e-15	3.986636e-15
3.920000e+03	3.940000e+03	3.171986e-15	3.986636e-15	3.986636e-15
3.940000e+03	3.960000e+03	2.142682e-15	2.588167e-15	2.588167e-15
3.940000e+03	3.960000e+03	2.142682e-15	2.588167e-15	2.588167e-15
3.940000e+03	3.960000e+03	3.093887e-13	3.293329e-13	3.293329e-13
3.940000e+03	3.960000e+03	3.093887e-13	3.293329e-13	3.293329e-13
3.960000e+03	3.980000e+03	3.545035e-14	3.776025e-14	3.776025e-14
3.960000e+03	3.980000e+03	3.545035e-14	3.776025e-14	3.776025e-14
3.960000e+03	3.980000e+03	6.423141e-14	6.836735e-14	6.836735e-14
3.960000e+03	3.980000e+03	6.423141e-14	6.836735e-14	6.836735e-14
3.980000e+03	4.000000e+03	-5.691150e-16	9.658385e-16	9.658385e-16
3.980000e+03	4.000000e+03	-5.691150e-16	9.658385e-16	9.658385e-16
3.980000e+03	4.000000e+03	-2.855092e-15	-1.782926e-15	-1.782926e-15
3.980000e+03	4.000000e+03	-2.855092e-15	-1.782926e-15	-1.782926e-15
4.000000e+03	4.020000e+03	1.287644e-15	4.111890e-15	4.111890e-15
4.000000e+03	4.020000e+03	1.287644e-15	4.111890e-15	4.111890e-15
4.000000e+03	4.020000e+03	5.085603e-15	6.925036e-15	6.925036e-15
4.000000e+03	4.020000e+03	5.085603e-15	6.925036e-15	6.925036e-15
4.020000e+03	4.040000e+03	2.026981e-15	2.479685e-15	2.479685e-15
4.020000e+03	4.040000e+03	3.595295e-15	4.496542e-15	4.496542e-15
4.020000e+03	4.040000e+03	3.595295e-15	4.496542e-15	4.496542e-15
4.020000e+03	4.040000e+03	2.026981e-15	2.479685e-15	2.479685e-15
4.040000e+03	4.060000e+03	3.571846e-15	3.885080e-15	3.885080e-15
4.040000e+03	4.060000e+03	3.571846e-15	3.885080e-15	3.885080e-15
4.040000e+03	4.060000e+03	5.371119e-15	5.725638e-15	5.725638e-15
4.040000e+03	4.060000e+03	5.371119e-15	5.725638e-15	5.725638e-15
4.060000e+03	4.080000e+03	4.413906e-13	4.701703e-13	4.701703e-13
4.060000e+03	4.080000e+03	4.413906e-13	4.701703e-13	4.701703e-13
4.060000e+03	4.080000e+03	-3.464621e-14	-2.527268e-14	-2.527268e-14
4.060000e+03	4.080000e+03	-3.464621e-14	-2.527268e-14	-2.527268e-14
4.080000e+03	4.100000e+03	-3.544215e-13	-2.746264e-13	-2.746264e-13
4.080000e+03	4.100000e+03	-3.544215e-13	-2.746264e-13	-2.746264e-13
4.080000e+03	4.100000e+03	-1.874227e-13	-1.451880e-13	-1.451880e-13
4.080000e+03	4.100000e+03	-1.874227e-13	-1.451880e-13	-1.451880e-13
4.100000e+03	4.120000e+03	3.580200e-15	4.440667e-15	4.440667e-15
4.100000e+03	4.120000e+03	3.580200e-15	4.440667e-15	4.440667e-15
4.100000e+03	4.120000e+03	4.080678e-15	4.981520e-15	4.981520e-15
4.100000e+03	4.120000e+03	4.080678e-15	4.981520e-15	4.981520e-15
4.120000e+03	4.140000e+03	-1.177437e-15	-1.116936e-15	-1.116936e-15
4.120000e+03	4.140000e+03	-6.162431e-16	-5.848743e-16	-5.848743e-16
4.120000e+03	4.140000e+03	-6.162431e-16	-5.848743e-16	-5.848743e-16
4.120000e+03	4.140000e+03	-1.177437e-15	-1.116936e-15	-1.116936e-15
4.140000e+03	4.160000e+03	-6.588953e-16	-3.851069e-16	-3.851069e-16
4.140000e+03	4.160000e+03	-6.588953e-16	-3.851069e-16	-3.851069e-16
4.140000e+03	4.160000e+03	4.964360e-15	5.254873e-15	5.254873e-15
4.140000e+03	4.160000e+03	4.964360e-15	5.254873e-15	5.254873e-15
4.160000e+03	4.180000e+03	1.469874e-15	1.579877e-15	1.579877e-15
4.160000e+03	4.180000e+03	9.822851e-16	1.083232e-15	1.083232e-15
4.160000e+03	4.180000e+03	1.469874e-15	1.579877e-15	1.579877e-15
4.160000e+03	4.180000e+03	9.822851e-16	1.083232e-15	1.083232e-15
4.180000e+03	4.200000e+03	1.861896e-15	2.253083e-15	2.253083e-15
4.180000e+03	4.200000e+03	1.861896e-15	2.253083e-15	2.253083e-15
4.180000e+03	4.200000e+03	5.741684e-16	6.575963e-16	6.575963e-16
4.180000e+03	4.200000e+03	5.741684e-16	6.575963e-16	6.575963e-16
4.200000e+03	4.220000e+03	1.582625e-14	1.744294e-14	1.744294e-14
4.200000e+03	4.220000e+03	1.582625e-14	1.744294e-14	1.744294e-14
4.200000e+03	4.220000e+03	1.255739e-14	1.378565e-14	1.378565e-14
4.200000e+03	4.220000e+03	1.255739e-14	1.378565e-14	1.378565e-14
4.220000e+03	4.240000e+03	-3.462840e-15	-2.761068e-15	-2.761068e-15
4.220000e+03	4.240000e+03	-1.913040e-15	-1.526961e-15	-1.526961e-15
4.220000e+03	4.240000e+03	-1.913040e-15	-1.526961e-15	-1.526961e-15
4.220000e+03	4.240000e+03	-3.462840e-15	-2.761068e-15	-2.761068e-15
4.240000e+03	4.260000e+03	-1.774843e-15	-1.428569e-15	-1.428569e-15
4.240000e+03	4.260000e+03	-1.774843e-15	-1.428569e-15	-1.428569e-15
4.240000e+03	4.260000e+03	-7.368957e-15	-5.837962e-15	-5.837962e-15
4.240000e+03	4.260000e+03	-7.368957e-15	-5.837962e-15	-5.837962e-15
4.260000e+03	4.280000e+03	-3.559353e-15	-2.672986e-15	-2.672986e-15
4.260000e+03	4.280000e+03	-4.400329e-15	-3.428923e-15	-3.428923e-15
4.260000e+03	4.280000e+03	-4.400329e-15	-3.428923e-15	-3.428923e-15
4.260000e+03	4.280000e+03	-3.559353e-15	-2.672986e-15	-2.672986e-15
4.280000e+03	4.300000e+03	2.878210e-15	3.154150e-15	3.154150e-15
4.280000e+03	4.300000e+03	2.878210e-15	3.154150e-15	3.154150e-15
4.280000e+03	4.300000e+03	2.312609e-16	3.676683e-16	3.676683e-16
4.280000e+03	4.300000e+03	2.312609e-16	3.676683e-16	3.676683e-16
4.300000e+03	4.320000e+03	1.209144e-16	2.020842e-16	2.020842e-16
4.300000e+03	4.320000e+03	1.209144e-16	2.020842e-16	2.020842e-16
4.300000e+03	4.320000e+03	-7.815282e-16	-6.862127e-16	-6.862127e-16
4.300000e+03	4.320000e+03	-7.815282e-16	-6.862127e-16	-6.862127e-16
4.320000e+03	4.340000e+03	-3.949221e-14	-3.203319e-14	-3.203319e-14
4.320000e+03	4.340000e+03	-3.949221e-14	-3.203319e-14	-3.203319e-14
4.320000e+03	4.340000e+03	-1.319455e-14	-9.712372e-15	-9.712372e-15
4.320000e+03	4.340000e+03	-1.319455e-14	-9.712372e-15	-9.712372e-15
4.340000e+03	4.360000e+03	-2.076396e-16	-1.817991e-16	-1.817991e-16
4.340000e+03	4.360000e+03	-2.076396e-16	-1.817991e-16	-1.817991e-16
4.340000e+03	4.360000e+03	-2.060702e-16	-1.830724e-16	-1.830724e-16
4.340000e+03	4.360000e+03	-2.060702e-16	-1.830724e-16	-1.830724e-16
4.360000e+03	4.380000e+03	3.916045e-16	4.800500e-16	4.800500e-16
4.360000e+03	4.380000e+03	3.916045e-16	4.800500e-16	4.800500e-16
4.360000e+03	4.380000e+03	7.368279e-18	2.173545e-17	2.173545e-17
4.360000e+03	4.380000e+03	7.368279e-18	2.173545e-17	2.173545e-17
4.380000e+03	4.400000e+03	7.706162e-15	1.023772e-14	1.023772e-14
4.380000e+03	4.400000e+03	7.706162e-15	1.023772e-14	1.023772e-14
4.380000e+03	4.400000e+03	4.411806e-15	5.828761e-15	5.828761e-15
4.380000e+03	4.400000e+03	4.411806e-15	5.828761e-15	5.828761e-15
4.400000e+03	4.420000e+03	-7.302951e-15	-5.555112e-15	-5.555112e-15
4.400000e+03	4.420000e+03	-3.037488e-14	-2.373237e-14	-2.373237e-14
4.400000e+03	4.420000e+03	-3.037488e-14	-2.373237e-14	-2.373237e-14
4.400000e+03	4.420000e+03	-7.302951e-15	-5.555112e-15	-5.555112e-15
4.420000e+03	4.440000e+03	2.847297e-14	3.597822e-14	3.597822e-14
4.420000e+03	4.440000e+03	2.847297e-14	3.597822e-14	3.597822e-14
4.420000e+03	4.440000e+03	1.571854e-14	1.985432e-14	1.985432e-14
4.420000e+03	4.440000e+03	1.571854e-14	1.985432e-14	1.985432e-14
4.440000e+03	4.460000e+03	6.801329e-16	8.392574e-16	8.392574e-16
4.440000e+03	4.460000e+03	6.801329e-16	8.392574e-16	8.392574e-16
4.440000e+03	4.460000e+03	9.863418e-16	1.206741e-15	1.206741e-15
4.440000e+03	4.460000e+03	9.863418e-16	1.206741e-15	1.206741e-15
4.460000e+03	4.480000e+03	2.470438e-16	2.941994e-16	2.941994e-16
4.460000e+03	4.480000e+03	2.470438e-16	2.941994e-16	2.941994e-16
4.460000e+03	4.480000e+03	2.099508e-16	2.516047e-16	2.516047e-16
4.460000e+03	4.480000e+03	2.099508e-16	2.516047e-16	2.516047e-16
4.480000e+03	4.500000e+03	-4.894760e-16	-4.081795e-16	-4.081795e-16
4.480000e+03	4.500000e+03	-4.894760e-16	-4.081795e-16	-4.081795e-16
4.480000e+03	4.500000e+03	-1.626385e-16	-1.366160e-16	-1.366160e-16
4.480000e+03	4.500000e+03	-1.626385e-16	-1.366160e-16	-1.366160e-16
4.500000e+03	4.520000e+03	-1.304506e-16	-1.046310e-16	-1.046310e-16
4.500000e+03	4.520000e+03	1.678416e-16	1.917471e-16	1.917471e-16
4.500000e+03	4.520000e+03	1.678416e-16	1.917471e-16	1.917471e-16
4.500000e+03	4.520000e+03	-1.304506e-16	-1.046310e-16	-1.046310e-16
4.520000e+03	4.540000e+03	1.982466e-16	2.423899e-16	2.423899e-16
4.520000e+03	4.540000e+03	1.982466e-16	2.423899e-16	2.423899e-16
4.520000e+03	4.540000e+03	-5.273679e-16	-3.914995e-16	-3.914995e-16
4.520000e+03	4.540000e+03	-5.273679e-16	-3.914995e-16	-3.914995e-16
4.540000e+03	4.560000e+03	1.607727e-15	2.051001e-15	2.051001e-15
4.540000e+03	4.560000e+03	1.607727e-15	2.051001e-15	2.051001e-15
4.540000e+03	4.560000e+03	1.506803e-15	1.990333e-15	1.990333e-15
4.540000e+03	4.560000e+03	1.506803e-15	1.990333e-15	1.990333e-15
4.560000e+03	4.580000e+03	-1.943254e-15	-1.512878e-15	-1.512878e-15
4.560000e+03	4.580000e+03	-1.943254e-15	-1.512878e-15	-1.512878e-15
4.560000e+03	4.580000e+03	-1.198515e-15	-9.325585e-16	-9.325585e-16
4.560000e+03	4.580000e+03	-1.198515e-15	-9.325585e-16	-9.325585e-16
4.580000e+03	4.600000e+03	1.067242e-15	1.389664e-15	1.389664e-15
4.580000e+03	4.600000e+03	1.067242e-15	1.389664e-15	1.389664e-15
4.580000e+03	4.600000e+03	5.900182e-16	7.683180e-16	7.683180e-16
4.580000e+03	4.600000e+03	5.900182e-16	7.683180e-16	7.683180e-16
4.600000e+03	4.620000e+03	-8.916658e-16	-6.870427e-16	-6.870427e-16
4.600000e+03	4.620000e+03	-4.999918e-16	-3.879232e-16	-3.879232e-16
4.600000e+03	4.620000e+03	-4.999918e-16	-3.879232e-16	-3.879232e-16
4.600000e+03	4.620000e+03	-8.916658e-16	-6.870427e-16	-6.870427e-16
4.620000e+03	4.640000e+03	-2.071377e-17	-1.137379e-17	-1.137379e-17
4.620000e+03	4.640000e+03	-2.071377e-17	-1.137379e-17	-1.137379e-17
4.620000e+03	4.640000e+03	-4.517992e-16	-3.397943e-16	-3.397943e-16
4.620000e+03	4.640000e+03	-4.517992e-16	-3.397943e-16	-3.397943e-16
4.640000e+03	4.660000e+03	8.191520e-16	9.989102e-16	9.989102e-16
4.640000e+03	4.660000e+03	8.191520e-16	9.989102e-16	9.989102e-16
4.640000e+03	4.660000e+03	4.730623e-17	5.958761e-17	5.958761e-17
4.640000e+03	4.660000e+03	4.730623e-17	5.958761e-17	5.958761e-17
4.660000e+03	4.680000e+03	2.554779e-16	3.085886e-16	3.085886e-16
4.660000e+03	4.680000e+03	2.554779e-16	3.085886e-16	3.085886e-16
4.660000e+03	4.680000e+03	-3.356896e-15	-2.941725e-15	-2.941725e-15
4.660000e+03	4.680000e+03	-3.356896e-15	-2.941725e-15	-2.941725e-15
4.680000e+03	4.700000e+03	-7.431919e-16	-6.119234e-16	-6.119234e-16
4.680000e+03	4.700000e+03	-7.431919e-16	-6.119234e-16	-6.119234e-16
4.680000e+03	4.700000e+03	-3.730596e-16	-3.081073e-16	-3.081073e-16
4.680000e+03	4.700000e+03	-3.730596e-16	-3.081073e-16	-3.081073e-16
4.700000e+03	4.720000e+03	-9.485983e-16	-7.586402e-16	-7.586402e-16
4.700000e+03	4.720000e+03	2.996007e-15	3.330898e-15	3.330898e-15
4.700000e+03	4.720000e+03	2.996007e-15	3.330898e-15	3.330898e-15
4.700000e+03	4.720000e+03	-9.485983e-16	-7.586402e-16	-7.586402e-16
4.720000e+03	4.740000e+03	2.563346e-15	3.113180e-15	3.113180e-15
4.720000e+03	4.740000e+03	2.563346e-15	3.113180e-15	3.113180e-15
4.720000e+03	4.740000e+03	1.766473e-15	2.138937e-15	2.138937e-15
4.720000e+03	4.740000e+03	1.766473e-15	2.138937e-15	2.138937e-15
4.740000e+03	4.760000e+03	4.808310e-16	5.850817e-16	5.850817e-16
4.740000e+03	4.760000e+03	3.703838e-16	4.495233e-16	4.495233e-16
4.740000e+03	4.760000e+03	4.808310e-16	5.850817e-16	5.850817e-16
4.740000e+03	4.760000e+03	3.703838e-16	4.495233e-16	4.495233e-16
4.760000e+03	4.780000e+03	-4.482333e-17	-3.492488e-17	-3.492488e-17
4.760000e+03	4.780000e+03	-4.482333e-17	-3.492488e-17	-3.492488e-17
4.760000e+03	4.780000e+03	-8.217187e-16	-6.290422e-16	-6.290422e-16
4.760000e+03	4.780000e+03	-8.217187e-16	-6.290422e-16	-6.290422e-16
4.780000e+03	4.800000e+03	-4.545247e-16	-3.949868e-16	-3.949868e-16
4.780000e+03	4.800000e+03	-4.545247e-16	-3.949868e-16	-3.949868e-16
4.780000e+03	4.800000e+03	-2.526012e-16	-2.193750e-16	-2.193750e-16
4.780000e+03	4.800000e+03	-2.526012e-16	-2.193750e-16	-2.193750e-16
4.800000e+03	4.820000e+03	5.100764e-16	5.982333e-16	5.982333e-16
4.800000e+03	4.820000e+03	2.815878e-16	3.302064e-16	3.302064e-16
4.800000e+03	4.820000e+03	2.815878e-16	3.302064e-16	3.302064e-16
4.800000e+03	4.820000e+03	5.100764e-16	5.982333e-16	5.982333e-16
4.820000e+03	4.840000e+03	1.176124e-16	1.309364e-16	1.309364e-16
4.820000e+03	4.840000e+03	1.176124e-16	1.309364e-16	1.309364e-16
4.820000e+03	4.840000e+03	2.822200e-16	3.474638e-16	3.474638e-16
4.820000e+03	4.840000e+03	2.822200e-16	3.474638e-16	3.474638e-16
4.840000e+03	4.860000e+03	1.141937e-17	1.489427e-17	1.489427e-17
4.840000e+03	4.860000e+03	1.141937e-17	1.489427e-17	1.489427e-17
4.840000e+03	4.860000e+03	1.502606e-17	1.966298e-17	1.966298e-17
4.840000e+03	4.860000e+03	1.502606e-17	1.966298e-17	1.966298e-17
4.860000e+03	4.880000e+03	3.264686e-17	4.316388e-17	4.316388e-17
4.860000e+03	4.880000e+03	3.264686e-17	4.316388e-17	4.316388e-17
4.860000e+03	4.880000e+03	2.792257e-17	3.671773e-17	3.671773e-17
4.860000e+03	4.880000e+03	2.792257e-17	3.671773e-17	3.671773e-17
4.880000e+03	4.900000e+03	-1.890867e-15	-1.618335e-15	-1.618335e-15
4.880000e+03	4.900000e+03	-1.890867e-15	-1.618335e-15	-1.618335e-15
4.880000e+03	4.900000e+03	-1.045382e-15	-8.946748e-16	-8.946748e-16
4.880000e+03	4.900000e+03	-1.045382e-15	-8.946748e-16	-8.946748e-16
4.900000e+03	4.920000e+03	2.279879e-15	2.709340e-15	2.709340e-15
4.900000e+03	4.920000e+03	1.344813e-15	1.605238e-15	1.605238e-15
4.900000e+03	4.920000e+03	1.344813e-15	1.605238e-15	1.605238e-15
4.900000e+03	4.920000e+03	2.279879e-15	2.709340e-15	2.709340e-15
4.920000e+03	4.940000e+03	1.068991e-17	1.383655e-17	1.383655e-17
4.920000e+03	4.940000e+03	1.068991e-17	1.383655e-17	1.383655e-17
4.920000e+03	4.940000e+03	8.745355e-18	1.133636e-17	1.133636e-17
4.920000e+03	4.940000e+03	8.745355e-18	1.133636e-17	1.133636e-17
4.940000e+03	4.960000e+03	1.516323e-18	1.869997e-18	1.869997e-18
4.940000e+03	4.960000e+03	1.385181e-18	1.754719e-18	1.754719e-18
4.940000e+03	4.960000e+03	1.516323e-18	1.869997e-18	1.869997e-18
4.940000e+03	4.960000e+03	1.385181e-18	1.754719e-18	1.754719e-18
4.960000e+03	4.980000e+03	5.737654e-17	7.211561e-17	7.211561e-17
4.960000e+03	4.980000e+03	5.737654e-17	7.211561e-17	7.211561e-17
4.960000e+03	4.980000e+03	4.270967e-17	5.368097e-17	5.368097e-17
4.960000e+03	4.980000e+03	4.270967e-17	5.368097e-17	5.368097e-17
4.980000e+03	5.000000e+03	-8.331281e-18	-6.078430e-18	-6.078430e-18
4.980000e+03	5.000000e+03	-8.331281e-18	-6.078430e-18	-6.078430e-18
4.980000e+03	5.000000e+03	-7.908503e-17	-6.831280e-17	-6.831280e-17
4.980000e+03	5.000000e+03	-7.908503e-17	-6.831280e-17	-6.831280e-17
5.000000e+03	5.020000e+03	-4.047273e-16	-3.650600e-16	-3.650600e-16
5.000000e+03	5.020000e+03	-2.239985e-16	-2.020001e-16	-2.020001e-16
5.000000e+03	5.020000e+03	-2.239985e-16	-2.020001e-16	-2.020001e-16
5.000000e+03	5.020000e+03	-4.047273e-16	-3.650600e-16	-3.650600e-16
5.020000e+03	5.040000e+03	-9.073690e-20	3.369262e-19	3.369262e-19
5.020000e+03	5.040000e+03	-9.073690e-20	3.369262e-19	3.369262e-19
5.020000e+03	5.040000e+03	1.027109e-18	1.492821e-18	1.492821e-18
5.020000e+03	5.040000e+03	1.027109e-18	1.492821e-18	1.492821e-18
5.040000e+03	5.060000e+03	1.793859e-18	2.178385e-18	2.178385e-18
5.040000e+03	5.060000e+03	2.155311e-18	2.728365e-18	2.728365e-18
5.040000e+03	5.060000e+03	2.155311e-18	2.728365e-18	2.728365e-18
5.040000e+03	5.060000e+03	1.793859e-18	2.178385e-18	2.178385e-18
5.060000e+03	5.080000e+03	1.734268e-19	2.357400e-19	2.357400e-19
5.060000e+03	5.080000e+03	1.734268e-19	2.357400e-19	2.357400e-19
5.060000e+03	5.080000e+03	8.064859e-17	8.918420e-17	8.918420e-17
5.060000e+03	5.080000e+03	8.064859e-17	8.918420e-17	8.918420e-17
5.080000e+03	5.100000e+03	-9.019337e-20	7.113447e-20	7.113447e-20
5.080000e+03	5.100000e+03	-9.019337e-20	7.113447e-20	7.113447e-20
5.080000e+03	5.100000e+03	-2.125124e-17	-1.922818e-17	-1.922818e-17
5.080000e+03	5.100000e+03	-2.125124e-17	-1.922818e-17	-1.922818e-17
5.100000e+03	5.120000e+03	-8.228597e-16	-7.741432e-16	-7.741432e-16
5.100000e+03	5.120000e+03	-8.228597e-16	-7.741432e-16	-7.741432e-16
5.100000e+03	5.120000e+03	-4.385803e-16	-4.125214e-16	-4.125214e-16
5.100000e+03	5.120000e+03	-4.385803e-16	-4.125214e-16	-4.125214e-16
5.120000e+03	5.140000e+03	-6.812834e-17	-5.354729e-17	-5.354729e-17
5.120000e+03	5.140000e+03	-6.812834e-17	-5.354729e-17	-5.354729e-17
5.120000e+03	5.140000e+03	-1.368847e-16	-1.075890e-16	-1.075890e-16
5.120000e+03	5.140000e+03	-1.368847e-16	-1.075890e-16	-1.075890e-16
5.140000e+03	5.160000e+03	-1.501066e-18	-1.094874e-18	-1.094874e-18
5.140000e+03	5.160000e+03	-1.501066e-18	-1.094874e-18	-1.094874e-18
5.140000e+03	5.160000e+03	-4.840284e-16	-4.291847e-16	-4.291847e-16
5.140000e+03	5.160000e+03	-4.840284e-16	-4.291847e-16	-4.291847e-16
5.160000e+03	5.180000e+03	-7.439248e-22	-5.825103e-22	-5.825103e-22
5.160000e+03	5.180000e+03	-7.439248e-22	-5.825103e-22	-5.825103e-22
5.160000e+03	5.180000e+03	1.320532e-16	1.690749e-16	1.690749e-16
5.160000e+03	5.180000e+03	1.320532e-16	1.690749e-16	1.690749e-16
5.180000e+03	5.200000e+03	-2.924989e-20	-2.253415e-20	-2.253415e-20
5.180000e+03	5.200000e+03	-1.677988e-20	-1.289783e-20	-1.289783e-20
5.180000e+03	5.200000e+03	-1.677988e-20	-1.289783e-20	-1.289783e-20
5.180000e+03	5.200000e+03	-2.924989e-20	-2.253415e-20	-2.253415e-20
5.200000e+03	5.220000e+03	-2.262740e-18	-1.732717e-18	-1.732717e-18
5.200000e+03	5.220000e+03	-2.262740e-18	-1.732717e-18	-1.732717e-18
5.200000e+03	5.220000e+03	1.968308e-18	2.690776e-18	2.690776e-18
5.200000e+03	5.220000e+03	1.968308e-18	2.690776e-18	2.690776e-18
5.220000e+03	5.240000e+03	-2.493596e-18	-1.800788e-18	-1.800788e-18
5.220000e+03	5.240000e+03	-2.493596e-18	-1.800788e-18	-1.800788e-18
5.220000e+03	5.240000e+03	4.816779e-20	6.175704e-20	6.175704e-20
5.220000e+03	5.240000e+03	4.816779e-20	6.175704e-20	6.175704e-20
5.240000e+03	5.260000e+03	2.935915e-18	3.905382e-18	3.905382e-18
5.240000e+03	5.260000e+03	2.935915e-18	3.905382e-18	3.905382e-18
5.240000e+03	5.260000e+03	2.895257e-16	3.228768e-16	3.228768e-16
5.240000e+03	5.260000e+03	2.895257e-16	3.228768e-16	3.228768e-16
5.260000e+03	5.280000e+03	-2.563221e-19	-1.250975e-19	-1.250975e-19
5.260000e+03	5.280000e+03	-2.563221e-19	-1.250975e-19	-1.250975e-19
5.260000e+03	5.280000e+03	-2.899816e-20	2.650032e-20	2.650032e-20
5.260000e+03	5.280000e+03	-2.899816e-20	2.650032e-20	2.650032e-20
5.280000e+03	5.300000e+03	1.271072e-19	1.702287e-19	1.702287e-19
5.280000e+03	5.300000e+03	9.495459e-20	1.271741e-19	1.271741e-19
5.280000e+03	5.300000e+03	9.495459e-20	1.271741e-19	1.271741e-19
5.280000e+03	5.300000e+03	1.271072e-19	1.702287e-19	1.702287e-19
5.300000e+03	5.320000e+03	1.790451e-15	1.972139e-15	1.972139e-15
5.300000e+03	5.320000e+03	1.790451e-15	1.972139e-15	1.972139e-15
5.300000e+03	5.320000e+03	9.672771e-16	1.065525e-15	1.065525e-15
5.300000e+03	5.320000e+03	9.672771e-16	1.065525e-15	1.065525e-15
5.320000e+03	5.340000e+03	-1.673061e-19	-9.425991e-20	-9.425991e-20
5.320000e+03	5.340000e+03	-1.673061e-19	-9.425991e-20	-9.425991e-20
5.320000e+03	5.340000e+03	1.326599e-18	1.738671e-18	1.738671e-18
5.320000e+03	5.340000e+03	1.326599e-18	1.738671e-18	1.738671e-18
5.340000e+03	5.360000e+03	8.803609e-19	1.132758e-18	1.132758e-18
5.340000e+03	5.360000e+03	8.803609e-19	1.132758e-18	1.132758e-18
5.340000e+03	5.360000e+03	1.000446e-18	1.315241e-18	1.315241e-18
5.340000e+03	5.360000e+03	1.000446e-18	1.315241e-18	1.315241e-18
5.360000e+03	5.380000e+03	2.903523e-20	3.935019e-20	3.935019e-20
5.360000e+03	5.380000e+03	2.903523e-20	3.935019e-20	3.935019e-20
5.360000e+03	5.380000e+03	1.697257e-17	2.197169e-17	2.197169e-17
5.360000e+03	5.380000e+03	1.697257e-17	2.197169e-17	2.197169e-17
5.380000e+03	5.400000e+03	-2.445073e-22	-1.954112e-22	-1.954112e-22
5.380000e+03	5.400000e+03	3.729607e-17	4.773923e-17	4.773923e-17
5.380000e+03	5.400000e+03	3.729607e-17	4.773923e-17	4.773923e-17
5.380000e+03	5.400000e+03	-2.445073e-22	-1.954112e-22	-1.954112e-22
5.400000e+03	5.420000e+03	2.060421e-18	2.721057e-18	2.721057e-18
5.400000e+03	5.420000e+03	2.060421e-18	2.721057e-18	2.721057e-18
5.400000e+03	5.420000e+03	9.839726e-19	1.306906e-18	1.306906e-18
5.400000e+03	5.420000e+03	9.839726e-19	1.306906e-18	1.306906e-18
5.420000e+03	5.440000e+03	2.065818e-18	2.351602e-18	2.351602e-18
5.420000e+03	5.440000e+03	2.065818e-18	2.351602e-18	2.351602e-18
5.420000e+03	5.440000e+03	3.866731e-18	4.379162e-18	4.379162e-18
5.420000e+03	5.440000e+03	3.866731e-18	4.379162e-18	4.379162e-18
5.440000e+03	5.460000e+03	-2.992483e-20	-2.253067e-20	-2.253067e-20
5.440000e+03	5.460000e+03	-2.992483e-20	-2.253067e-20	-2.253067e-20
5.440000e+03	5.460000e+03	-2.121238e-20	-1.592468e-20	-1.592468e-20
5.440000e+03	5.460000e+03	-2.121238e-20	-1.592468e-20	-1.592468e-20
5.460000e+03	5.480000e+03	1.012788e-23	1.368487e-23	1.368487e-23
5.460000e+03	5.480000e+03	1.012788e-23	1.368487e-23	1.368487e-23
5.460000e+03	5.480000e+03	5.635151e-23	8.055586e-23	8.055586e-23
5.460000e+03	5.480000e+03	5.635151e-23	8.055586e-23	8.055586e-23
5.480000e+03	5.500000e+03	6.255757e-20	8.673130e-20	8.673130e-20
5.480000e+03	5.500000e+03	4.532104e-20	6.290482e-20	6.290482e-20
5.480000e+03	5.500000e+03	4.532104e-20	6.290482e-20	6.290482e-20
5.480000e+03	5.500000e+03	6.255757e-20	8.673130e-20	8.673130e-20
5.500000e+03	5.520000e+03	1.403689e-17	1.801019e-17	1.801019e-17
5.500000e+03	5.520000e+03	1.403689e-17	1.801019e-17	1.801019e-17
5.500000e+03	5.520000e+03	1.051113e-17	1.348653e-17	1.348653e-17
5.500000e+03	5.520000e+03	1.051113e-17	1.348653e-17	1.348653e-17
5.520000e+03	5.540000e+03	-1.549386e-21	-1.164748e-21	-1.164748e-21
5.520000e+03	5.540000e+03	3.037998e-18	4.187117e-18	4.187117e-18
5.520000e+03	5.540000e+03	-1.549386e-21	-1.164748e-21	-1.164748e-21
5.520000e+03	5.540000e+03	3.037998e-18	4.187117e-18	4.187117e-18
5.540000e+03	5.560000e+03	7.263991e-20	8.814440e-20	8.814440e-20
5.540000e+03	5.560000e+03	7.263991e-20	8.814440e-20	8.814440e-20
5.540000e+03	5.560000e+03	-2.948216e-18	-2.173765e-18	-2.173765e-18
5.540000e+03	5.560000e+03	-2.948216e-18	-2.173765e-18	-2.173765e-18
5.560000e+03	5.580000e+03	4.686123e-22	6.715855e-22	6.715855e-22
5.560000e+03	5.580000e+03	4.686123e-22	6.715855e-22	6.715855e-22
5.560000e+03	5.580000e+03	-7.233207e-23	-5.241743e-23	-5.241743e-23
5.560000e+03	5.580000e+03	-7.233207e-23	-5.241743e-23	-5.241743e-23
5.580000e+03	5.600000e+03	-1.212957e-20	-9.138346e-21	-9.138346e-21
5.580000e+03	5.600000e+03	-1.760529e-20	-1.303901e-20	-1.303901e-20
5.580000e+03	5.600000e+03	-1.760529e-20	-1.303901e-20	-1.303901e-20
5.580000e+03	5.600000e+03	-1.212957e-20	-9.138346e-21	-9.138346e-21
5.600000e+03	5.620000e+03	2.840175e-25	5.099942e-25	5.099942e-25
5.600000e+03	5.620000e+03	2.840175e-25	5.099942e-25	5.099942e-25
5.600000e+03	5.620000e+03	-4.047679e-21	-2.961361e-21	-2.961361e-21
5.600000e+03	5.620000e+03	-4.047679e-21	-2.961361e-21	-2.961361e-21
5.620000e+03	5.640000e+03	8.700290e-23	1.269533e-22	1.269533e-22
5.620000e+03	5.640000e+03	8.700290e-23	1.269533e-22	1.269533e-22
5.620000e+03	5.640000e+03	8.857746e-23	1.460851e-22	1.460851e-22
5.620000e+03	5.640000e+03	8.857746e-23	1.460851e-22	1.460851e-22
5.640000e+03	5.660000e+03	-3.179902e-22	-2.344765e-22	-2.344765e-22
5.640000e+03	5.660000e+03	-3.179902e-22	-2.344765e-22	-2.344765e-22
5.640000e+03	5.660000e+03	-1.593583e-22	-1.173498e-22	-1.173498e-22
5.640000e+03	5.660000e+03	-1.593583e-22	-1.173498e-22	-1.173498e-22
5.660000e+03	5.680000e+03	7.697538e-25	1.070977e-24	1.070977e-24
5.660000e+03	5.680000e+03	7.697538e-25	1.070977e-24	1.070977e-24
5.660000e+03	5.680000e+03	-1.610022e-22	-1.031601e-22	-1.031601e-22
5.660000e+03	5.680000e+03	-1.610022e-22	-1.031601e-22	-1.031601e-22
5.680000e+03	5.700000e+03	1.515990e-18	2.025422e-18	2.025422e-18
5.680000e+03	5.700000e+03	7.712972e-19	1.030485e-18	1.030485e-18
5.680000e+03	5.700000e+03	7.712972e-19	1.030485e-18	1.030485e-18
5.680000e+03	5.700000e+03	1.515990e-18	2.025422e-18	2.025422e-18
5.700000e+03	5.720000e+03	-7.810955e-27	-5.148118e-27	-5.148118e-27
5.700000e+03	5.720000e+03	-7.810955e-27	-5.148118e-27	-5.148118e-27
5.700000e+03	5.720000e+03	-6.554181e-27	-4.319016e-27	-4.319016e-27
5.700000e+03	5.720000e+03	-6.554181e-27	-4.319016e-27	-4.319016e-27
5.720000e+03	5.740000e+03	-8.924998e-23	-1.844247e-23	-1.844247e-23
5.720000e+03	5.740000e+03	-4.488517e-23	-9.275058e-24	-9.275058e-24
5.720000e+03	5.740000e+03	-8.924998e-23	-1.844247e-23	-1.844247e-23
5.720000e+03	5.740000e+03	-4.488517e-23	-9.275058e-24	-9.275058e-24
5.740000e+03	5.760000e+03	-5.582676e-24	-3.977729e-24	-3.977729e-24
5.740000e+03	5.760000e+03	-5.582676e-24	-3.977729e-24	-3.977729e-24
5.740000e+03	5.760000e+03	5.829920e-18	7.344635e-18	7.344635e-18
5.740000e+03	5.760000e+03	5.829920e-18	7.344635e-18	7.344635e-18
5.760000e+03	5.780000e+03	1.735034e-22	2.631609e-22	2.631609e-22
5.760000e+03	5.780000e+03	1.735034e-22	2.631609e-22	2.631609e-22
5.760000e+03	5.780000e+03	9.439610e-23	1.431799e-22	1.431799e-22
5.760000e+03	5.780000e+03	9.439610e-23	1.431799e-22	1.431799e-22
5.780000e+03	5.800000e+03	-4.214392e-31	-2.918494e-31	-2.918494e-31
5.780000e+03	5.800000e+03	5.511770e-23	7.563215e-23	7.563215e-23
5.780000e+03	5.800000e+03	5.511770e-23	7.563215e-23	7.563215e-23
5.780000e+03	5.800000e+03	-4.214392e-31	-2.918494e-31	-2.918494e-31
5.800000e+03	5.820000e+03	6.574471e-30	1.257202e-29	1.257202e-29
5.800000e+03	5.820000e+03	6.574471e-30	1.257202e-29	1.257202e-29
5.800000e+03	5.820000e+03	-4.025650e-26	-3.248563e-26	-3.248563e-26
5.800000e+03	5.820000e+03	-4.025650e-26	-3.248563e-26	-3.248563e-26
5.820000e+03	5.840000e+03	-5.232146e-26	-3.978983e-26	-3.978983e-26
5.820000e+03	5.840000e+03	3.042159e-25	3.749877e-25	3.749877e-25
5.820000e+03	5.840000e+03	3.042159e-25	3.749877e-25	3.749877e-25
5.820000e+03	5.840000e+03	-5.232146e-26	-3.978983e-26	-3.978983e-26
5.840000e+03	5.860000e+03	1.406049e-23	1.972050e-23	1.972050e-23
5.840000e+03	5.860000e+03	1.406049e-23	1.972050e-23	1.972050e-23
5.840000e+03	5.860000e+03	7.660239e-23	1.065458e-22	1.065458e-22
5.840000e+03	5.860000e+03	7.660239e-23	1.065458e-22	1.065458e-22
5.860000e+03	5.880000e+03	3.763444e-20	5.384580e-20	5.384580e-20
5.860000e+03	5.880000e+03	3.763444e-20	5.384580e-20	5.384580e-20
5.860000e+03	5.880000e+03	2.042346e-20	2.922104e-20	2.922104e-20
5.860000e+03	5.880000e+03	2.042346e-20	2.922104e-20	2.922104e-20
5.880000e+03	5.900000e+03	-1.822936e-39	-1.594352e-39	-1.594352e-39
5.880000e+03	5.900000e+03	-1.822936e-39	-1.594352e-39	-1.594352e-39
5.880000e+03	5.900000e+03	1.144897e-23	1.404799e-23	1.404799e-23
5.880000e+03	5.900000e+03	1.144897e-23	1.404799e-23	1.404799e-23
5.900000e+03	5.920000e+03	-1.130541e-27	-8.349493e-28	-8.349493e-28
5.900000e+03	5.920000e+03	-1.130541e-27	-8.349493e-28	-8.349493e-28
5.900000e+03	5.920000e+03	-2.241863e-27	-1.655822e-27	-1.655822e-27
5.900000e+03	5.920000e+03	-2.241863e-27	-1.655822e-27	-1.655822e-27
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.940000e+03	3.730111e-28	4.943892e-28	4.943892e-28
5.920000e+03	5.940000e+03	3.730111e-28	4.943892e-28	4.943892e-28
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.960000e+03	6.193161e-27	1.290436e-26	1.290436e-26
5.940000e+03	5.960000e+03	6.193161e-27	1.290436e-26	1.290436e-26
5.940000e+03	5.960000e+03	3.401416e-27	7.087344e-27	7.087344e-27
5.940000e+03	5.960000e+03	3.401416e-27	7.087344e-27	7.087344e-27
5.960000e+03	5.980000e+03	-1.453029e-22	-9.531200e-23	-9.531200e-23
5.960000e+03	5.980000e+03	-1.017238e-24	1.567489e-23	1.567489e-23
5.960000e+03	5.980000e+03	-1.017238e-24	1.567489e-23	1.567489e-23
5.960000e+03	5.980000e+03	-1.453029e-22	-9.531200e-23	-9.531200e-23
5.980000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	6.000000e+03	1.654824e-32	2.962517e-32	2.962517e-32
5.980000e+03	6.000000e+03	1.654824e-32	2.962517e-32	2.962517e-32
6.000000e+03	6.020000e+03	3.395008e-26	4.186417e-26	4.186417e-26
6.000000e+03	6.020000e+03	3.395008e-26	4.186417e-26	4.186417e-26
6.000000e+03	6.020000e+03	5.250972e-26	6.346665e-26	6.346665e-26
6.000000e+03	6.020000e+03	5.250972e-26	6.346665e-26	6.346665e-26
6.020000e+03	6.040000e+03	-4.886894e-22	-3.561005e-22	-3.561005e-22
6.020000e+03	6.040000e+03	-2.715959e-22	-1.979256e-22	-1.979256e-22
6.020000e+03	6.040000e+03	-2.715959e-22	-1.979256e-22	-1.979256e-22
6.020000e+03	6.040000e+03	-4.886894e-22	-3.561005e-22	-3.561005e-22
6.040000e+03	6.060000e+03	4.791106e-22	6.619263e-22	6.619263e-22
6.040000e+03	6.060000e+03	4.791106e-22	6.619263e-22	6.619263e-22
6.040000e+03	6.060000e+03	2.670757e-22	3.689846e-22	3.689846e-22
6.040000e+03	6.060000e+03	2.670757e-22	3.689846e-22	3.689846e-22
6.060000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.080000e+03	3.602052e-33	5.004792e-33	5.004792e-33
6.060000e+03	6.080000e+03	3.602052e-33	5.004792e-33	5.004792e-33
6.060000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.100000e+03	3.276635e-32	7.070445e-32	7.070445e-32
6.080000e+03	6.100000e+03	3.276635e-32	7.070445e-32	7.070445e-32
6.080000e+03	6.100000e+03	8.125676e-31	1.154512e-30	1.154512e-30
6.080000e+03	6.100000e+03	8.125676e-31	1.154512e-30	1.154512e-30
6.100000e+03	6.120000e+03	-2.112550e-27	-1.433301e-27	-1.433301e-27
6.100000e+03	6.120000e+03	-2.112550e-27	-1.433301e-27	-1.433301e-27
6.100000e+03	6.120000e+03	-9.307236e-35	-6.553130e-35	-6.553130e-35
6.100000e+03	6.120000e+03	-9.307236e-35	-6.553130e-35	-6.553130e-35
6.120000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.140000e+03	-2.715042e-31	-2.336987e-31	-2.336987e-31
6.120000e+03	6.140000e+03	-2.715042e-31	-2.336987e-31	-2.336987e-31
6.120000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.160000e+03	8.086140e-28	9.459618e-28	9.459618e-28
6.140000e+03	6.160000e+03	8.086140e-28	9.459618e-28	9.459618e-28
6.160000e+03	6.180000e+03	-3.243219e-29	-2.264653e-29	-2.264653e-29
6.160000e+03	6.180000e+03	-1.655385e-29	-1.155911e-29	-1.155911e-29
6.160000e+03	6.180000e+03	-1.655385e-29	-1.155911e-29	-1.155911e-29
6.160000e+03	6.180000e+03	-3.243219e-29	-2.264653e-29	-2.264653e-29
6.180000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.220000e+03	6.720205e-28	1.005720e-27	1.005720e-27
6.200000e+03	6.220000e+03	6.720205e-28	1.005720e-27	1.005720e-27
6.200000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.240000e+03	-6.631132e-32	-5.606546e-32	-5.606546e-32
6.220000e+03	6.240000e+03	-6.631132e-32	-5.606546e-32	-5.606546e-32
6.220000e+03	6.240000e+03	-4.415441e-32	-3.733205e-32	-3.733205e-32
6.220000e+03	6.240000e+03	-4.415441e-32	-3.733205e-32	-3.733205e-32
6.240000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.300000e+03	1.041291e-31	1.644303e-31	1.644303e-31
6.280000e+03	6.300000e+03	1.041291e-31	1.644303e-31	1.644303e-31
6.280000e+03	6.300000e+03	5.650723e-32	8.923061e-32	8.923061e-32
6.280000e+03	6.300000e+03	5.650723e-32	8.923061e-32	8.923061e-32
6.300000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.460000e+03	1.097723e-34	1.875508e-34	1.875508e-34
6.440000e+03	6.460000e+03	1.097723e-34	1.875508e-34	1.875508e-34
6.440000e+03	6.460000e+03	5.520598e-35	9.432182e-35	9.432182e-35
6.440000e+03	6.460000e+03	5.520598e-35	9.432182e-35	9.432182e-35
6.460000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+03	8.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+03	8.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+03	8.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+03	8.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+03	8.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+03	8.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+03	8.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+03	8.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+03	8.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+03	8.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+03	8.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+03	8.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+03	8.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+03	8.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+03	8.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+03	8.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+03	8.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+03	8.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+03	8.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+03	8.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+03	8.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+03	8.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+03	8.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+03	8.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+03	8.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+03	8.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+03	8.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+03	8.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+03	8.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+03	8.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+03	8.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+03	8.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+03	8.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+03	8.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+03	8.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+03	8.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+03	8.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+03	8.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+03	8.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+03	8.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+03	8.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+03	8.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+03	8.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+03	8.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+03	8.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+03	8.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+03	8.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+03	8.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+03	8.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+03	8.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+03	8.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+03	8.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+03	8.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+03	8.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+03	8.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+03	8.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+03	8.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+03	8.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+03	8.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+03	8.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+03	8.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+03	8.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+03	8.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+03	8.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+03	8.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+03	8.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+03	8.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+03	8.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+03	8.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+03	8.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+03	8.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+03	8.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+03	8.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+03	8.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+03	8.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+03	8.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+03	8.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+03	8.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+03	8.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+03	8.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+03	8.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+03	8.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+03	8.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+03	8.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+03	8.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+03	8.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+03	8.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+03	8.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+03	8.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+03	8.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+03	8.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+03	8.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+03	8.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+03	8.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+03	8.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+03	8.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+03	8.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+03	8.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+03	8.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+03	8.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+03	8.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+03	8.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+03	8.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+03	8.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+03	8.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+03	8.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+03	8.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+03	8.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+03	8.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+03	8.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+03	8.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+03	8.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+03	8.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+03	8.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+03	8.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+03	8.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+03	8.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+03	8.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+03	8.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+03	8.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+03	8.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+03	8.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+03	8.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+03	8.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+03	8.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+03	8.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+03	8.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+03	8.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+03	8.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+03	8.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+03	8.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+03	8.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+03	8.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+03	8.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+03	8.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+03	8.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+03	8.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+03	8.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+03	8.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+03	8.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+03	8.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+03	8.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+03	8.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+03	8.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+03	8.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+03	8.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+03	8.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+03	8.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+03	8.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+03	8.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+03	8.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+03	8.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+03	8.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+03	8.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+03	8.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+03	8.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+03	8.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+03	8.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+03	8.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+03	8.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+03	8.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+03	8.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+03	8.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+03	8.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+03	8.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+03	8.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+03	8.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+03	8.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+03	8.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+03	8.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+03	8.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+03	8.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+03	8.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+03	8.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+03	8.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+03	8.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+03	8.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+03	8.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+03	8.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+03	8.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+03	8.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+03	8.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+03	8.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+03	8.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+03	8.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+03	8.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+03	8.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+03	8.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+03	8.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+03	8.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+03	8.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+03	8.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+03	8.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+03	8.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+03	8.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+03	8.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+03	9.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+03	9.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+03	9.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+03	9.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+03	9.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+03	9.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+03	9.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+03	9.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+03	9.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+03	9.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+03	9.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+03	9.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+03	9.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+03	9.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+03	9.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+03	9.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+03	9.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+03	9.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+03	9.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+03	9.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+03	9.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+03	9.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+03	9.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+03	9.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+03	9.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+03	9.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+03	9.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+03	9.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+03	9.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+03	9.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+03	9.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+03	9.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+03	9.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+03	9.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+03	9.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+03	9.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+03	9.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+03	9.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+03	9.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+03	9.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+03	9.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+03	9.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+03	9.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+03	9.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+03	9.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+03	9.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+03	9.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+03	9.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+03	9.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+03	9.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+03	9.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+03	9.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+03	9.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+03	9.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+03	9.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+03	9.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+03	9.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+03	9.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+03	9.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+03	9.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+03	9.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+03	9.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+03	9.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+03	9.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+03	9.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+03	9.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+03	9.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+03	9.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+03	9.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+03	9.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+03	9.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+03	9.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+03	9.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+03	9.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+03	9.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+03	9.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+03	9.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+03	9.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+03	9.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+03	9.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+03	9.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+03	9.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+03	9.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+03	9.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+03	9.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+03	9.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+03	9.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+03	9.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+03	9.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+03	9.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+03	9.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+03	9.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+03	9.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+03	9.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+03	9.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+03	9.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+03	9.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+03	9.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+03	9.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+03	9.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+03	9.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+03	9.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+03	9.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+03	9.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+03	9.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+03	9.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+03	9.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+03	9.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+03	9.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+03	9.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+03	9.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+03	9.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+03	9.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+03	9.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+03	9.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+03	9.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+03	9.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+03	9.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+03	9.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+03	9.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+03	9.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+03	9.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+03	9.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+03	9.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+03	9.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+03	9.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+03	9.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+03	9.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+03	9.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+03	9.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+03	9.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+03	9.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+03	9.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+03	9.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+03	9.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+03	9.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+03	9.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+03	9.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+03	9.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+03	9.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+03	9.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+03	9.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+03	9.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+03	9.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+03	9.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+03	9.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+03	9.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+03	9.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+03	9.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+03	9.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+03	9.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+03	9.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+03	9.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+03	9.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+03	9.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+03	9.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+03	9.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+03	9.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+03	9.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+03	9.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+03	9.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+03	9.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+03	9.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+03	9.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+03	9.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+03	9.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+03	9.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+03	9.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+03	9.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+03	9.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+03	9.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+03	9.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+03	9.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+03	9.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+03	9.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+03	9.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+03	9.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+03	9.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+03	9.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+03	9.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+03	9.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+03	9.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+03	9.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+03	9.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+03	9.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+03	9.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+03	9.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+03	9.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+03	9.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+03	9.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+03	9.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+03	9.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.002000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.002000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.002000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.002000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+04	1.004000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+04	1.004000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+04	1.004000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+04	1.004000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+04	1.006000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+04	1.006000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+04	1.006000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+04	1.006000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+04	1.008000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+04	1.008000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+04	1.008000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+04	1.008000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+04	1.010000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+04	1.010000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+04	1.010000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+04	1.010000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+04	1.012000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+04	1.012000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+04	1.012000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+04	1.012000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+04	1.014000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+04	1.014000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+04	1.014000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+04	1.014000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+04	1.016000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+04	1.016000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+04	1.016000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+04	1.016000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+04	1.018000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+04	1.018000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+04	1.018000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+04	1.018000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.022000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.022000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.022000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.022000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+04	1.024000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+04	1.024000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+04	1.024000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+04	1.024000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+04	1.026000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+04	1.026000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+04	1.026000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+04	1.026000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+04	1.028000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+04	1.028000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+04	1.028000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+04	1.028000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+04	1.030000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+04	1.030000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+04	1.030000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+04	1.030000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+04	1.032000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+04	1.032000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+04	1.032000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+04	1.032000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+04	1.034000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+04	1.034000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+04	1.034000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+04	1.034000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+04	1.036000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+04	1.036000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+04	1.036000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+04	1.036000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+04	1.038000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+04	1.038000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+04	1.038000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+04	1.038000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.042000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.042000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.042000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.042000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+04	1.044000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+04	1.044000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+04	1.044000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+04	1.044000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+04	1.046000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+04	1.046000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+04	1.046000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+04	1.046000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+04	1.048000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+04	1.048000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+04	1.048000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+04	1.048000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+04	1.050000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+04	1.050000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+04	1.050000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+04	1.050000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+04	1.052000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+04	1.052000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+04	1.052000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+04	1.052000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+04	1.054000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+04	1.054000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+04	1.054000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+04	1.054000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+04	1.056000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+04	1.056000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+04	1.056000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+04	1.056000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+04	1.058000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+04	1.058000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+04	1.058000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+04	1.058000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.062000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.062000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.062000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.062000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+04	1.064000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+04	1.064000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+04	1.064000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+04	1.064000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+04	1.066000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+04	1.066000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+04	1.066000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+04	1.066000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+04	1.068000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+04	1.068000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+04	1.068000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+04	1.068000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+04	1.070000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+04	1.070000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+04	1.070000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+04	1.070000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+04	1.072000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+04	1.072000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+04	1.072000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+04	1.072000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+04	1.074000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+04	1.074000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+04	1.074000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+04	1.074000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+04	1.076000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+04	1.076000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+04	1.076000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+04	1.076000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+04	1.078000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+04	1.078000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+04	1.078000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+04	1.078000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.082000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.082000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.082000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.082000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+04	1.084000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+04	1.084000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+04	1.084000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+04	1.084000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+04	1.086000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+04	1.086000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+04	1.086000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+04	1.086000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+04	1.088000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+04	1.088000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+04	1.088000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+04	1.088000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+04	1.090000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+04	1.090000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+04	1.090000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+04	1.090000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+04	1.092000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+04	1.092000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+04	1.092000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+04	1.092000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+04	1.094000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+04	1.094000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+04	1.094000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+04	1.094000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+04	1.096000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+04	1.096000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+04	1.096000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+04	1.096000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+04	1.098000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+04	1.098000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+04	1.098000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+04	1.098000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.102000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.102000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.102000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.102000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+04	1.104000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+04	1.104000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+04	1.104000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+04	1.104000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+04	1.106000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+04	1.106000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+04	1.106000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+04	1.106000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+04	1.108000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+04	1.108000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+04	1.108000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+04	1.108000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+04	1.110000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+04	1.110000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+04	1.110000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+04	1.110000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+04	1.112000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+04	1.112000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+04	1.112000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+04	1.112000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+04	1.114000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+04	1.114000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+04	1.114000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+04	1.114000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+04	1.116000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+04	1.116000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+04	1.116000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+04	1.116000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+04	1.118000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+04	1.118000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+04	1.118000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+04	1.118000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.122000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.122000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.122000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.122000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+04	1.124000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+04	1.124000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+04	1.124000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+04	1.124000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+04	1.126000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+04	1.126000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+04	1.126000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+04	1.126000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+04	1.128000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+04	1.128000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+04	1.128000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+04	1.128000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+04	1.130000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+04	1.130000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+04	1.130000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+04	1.130000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+04	1.132000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+04	1.132000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+04	1.132000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+04	1.132000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+04	1.134000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+04	1.134000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+04	1.134000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+04	1.134000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+04	1.136000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+04	1.136000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+04	1.136000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+04	1.136000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+04	1.138000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+04	1.138000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+04	1.138000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+04	1.138000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.142000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.142000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.142000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.142000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.146000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.146000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.146000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.146000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.150000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.150000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.150000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.150000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+04	1.152000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+04	1.152000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+04	1.152000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+04	1.152000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+04	1.154000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+04	1.154000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+04	1.154000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+04	1.154000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+04	1.156000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+04	1.156000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+04	1.156000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+04	1.156000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+04	1.158000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+04	1.158000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+04	1.158000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+04	1.158000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.162000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.162000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.162000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.162000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+04	1.164000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+04	1.164000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+04	1.164000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+04	1.164000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+04	1.166000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+04	1.166000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+04	1.166000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+04	1.166000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+04	1.168000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+04	1.168000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+04	1.168000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+04	1.168000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+04	1.170000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+04	1.170000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+04	1.170000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+04	1.170000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.174000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.174000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.174000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.174000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+04	1.176000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+04	1.176000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+04	1.176000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+04	1.176000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+04	1.178000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+04	1.178000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+04	1.178000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+04	1.178000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.182000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.182000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.182000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.182000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+04	1.184000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+04	1.184000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+04	1.184000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+04	1.184000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+04	1.186000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+04	1.186000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+04	1.186000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+04	1.186000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.190000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.190000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.190000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.190000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+04	1.192000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+04	1.192000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+04	1.192000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+04	1.192000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+04	1.194000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+04	1.194000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+04	1.194000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+04	1.194000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.198000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.198000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.198000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.198000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.202000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.202000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.202000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.202000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.206000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.206000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.206000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.206000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.210000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.210000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.210000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.210000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.214000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.214000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.214000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.214000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.218000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.218000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.218000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.218000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.222000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.222000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.222000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.222000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.226000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.226000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.226000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.226000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.230000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.230000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.230000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.230000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.234000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.234000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.234000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.234000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.238000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.238000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.238000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.238000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.242000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.242000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.242000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.242000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.246000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.246000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.246000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.246000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.250000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.250000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.250000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.250000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.254000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.254000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.254000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.254000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.258000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.258000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.258000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.258000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.262000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.262000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.262000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.262000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.266000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.266000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.266000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.266000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.270000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.270000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.270000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.270000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.274000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.274000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.274000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.274000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.278000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.278000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.278000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.278000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.282000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.282000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.282000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.282000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.286000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.286000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.286000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.286000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.290000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.290000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.290000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.290000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.294000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.294000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.294000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.294000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.298000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.298000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.298000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.298000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EW-LO
ErrorBandColor=red!80!black
ErrorBandOpacity=0.2
ErrorBands=1
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 0.00021032, dn: 0.0002983499999999993}}, 2: {"": {up: 0.000104410000000001, dn: 0.0001605819999999994}}, 3: {"": {up: 3.113699999999966e-05, dn: 5.962799999999994e-05}}, 4: {"": {up: 6.27000000000006e-07, dn: 1.469300000000008e-05}}, 5: {"": {up: 2.37900000000027e-06, dn: 9.443999999999945e-06}}, 6: {"": {up: 7.888000000000166e-06, dn: 1.146699999999981e-05}}, 7: {"": {up: 8.8105e-06, dn: 1.060539999999993e-05}}, 8: {"": {up: 8.074600000000046e-06, dn: 8.932799999999963e-06}}, 9: {"": {up: 6.801300000000012e-06, dn: 7.168700000000018e-06}}, 10: {"": {up: 5.490499999999984e-06, dn: 5.604600000000024e-06}}, 11: {"": {up: 4.330499999999988e-06, dn: 4.319200000000011e-06}}, 12: {"": {up: 3.361999999999999e-06, dn: 3.295000000000001e-06}}, 13: {"": {up: 2.579590000000004e-06, dn: 2.493950000000003e-06}}, 14: {"": {up: 1.965440000000003e-06, dn: 1.879119999999995e-06}}, 15: {"": {up: 1.499880000000001e-06, dn: 1.420659999999995e-06}}, 16: {"": {up: 1.133939999999999e-06, dn: 1.065500000000002e-06}}, 17: {"": {up: 8.533600000000016e-07, dn: 7.963499999999979e-07}}, 18: {"": {up: 6.452299999999989e-07, dn: 5.985400000000005e-07}}, 19: {"": {up: 4.823560000000003e-07, dn: 4.450369999999995e-07}}, 20: {"": {up: 3.639769999999998e-07, dn: 3.34111e-07}}, 21: {"": {up: 2.722570000000006e-07, dn: 2.487459999999998e-07}}, 22: {"": {up: 2.05095e-07, dn: 1.866099999999999e-07}}, 23: {"": {up: 1.565009999999999e-07, dn: 1.41828e-07}}, 24: {"": {up: 1.183199999999999e-07, dn: 1.06784e-07}}, 25: {"": {up: 9.189199999999991e-08, dn: 8.268000000000016e-08}}, 26: {"": {up: 7.022400000000001e-08, dn: 6.297759999999992e-08}}, 27: {"": {up: 5.458619999999999e-08, dn: 4.880049999999997e-08}}, 28: {"": {up: 4.281320000000006e-08, dn: 3.815659999999991e-08}}, 29: {"": {up: 3.341620000000002e-08, dn: 2.970939999999996e-08}}, 30: {"": {up: 2.676359999999999e-08, dn: 2.374069999999997e-08}}, 31: {"": {up: 2.094220000000001e-08, dn: 1.853279999999999e-08}}, 32: {"": {up: 1.676110000000002e-08, dn: 1.480499999999998e-08}}, 33: {"": {up: 1.332350000000001e-08, dn: 1.174109999999999e-08}}, 34: {"": {up: 1.097190000000001e-08, dn: 9.644000000000004e-09}}, 35: {"": {up: 8.7185e-09, dn: 7.653780000000006e-09}}, 36: {"": {up: 7.271840000000002e-09, dn: 6.372359999999995e-09}}, 37: {"": {up: 6.03647e-09, dn: 5.280229999999992e-09}}, 38: {"": {up: 4.879759999999998e-09, dn: 4.261429999999999e-09}}, 39: {"": {up: 3.797300000000001e-09, dn: 3.308990000000003e-09}}, 40: {"": {up: 3.421060000000001e-09, dn: 2.976570000000003e-09}}, 41: {"": {up: 2.82695e-09, dn: 2.454799999999997e-09}}, 42: {"": {up: 2.371759999999999e-09, dn: 2.056309999999998e-09}}, 43: {"": {up: 1.85603e-09, dn: 1.607380000000001e-09}}, 44: {"": {up: 1.544500000000001e-09, dn: 1.336430000000001e-09}}, 45: {"": {up: 1.37536e-09, dn: 1.18805e-09}}, 46: {"": {up: 1.21826e-09, dn: 1.051979999999999e-09}}, 47: {"": {up: 1.006930000000001e-09, dn: 8.688399999999997e-10}}, 48: {"": {up: 8.278330000000006e-10, dn: 7.128559999999999e-10}}, 49: {"": {up: 7.473649999999989e-10, dn: 6.425920000000002e-10}}, 50: {"": {up: 6.464020000000004e-10, dn: 5.549869999999998e-10}}, 51: {"": {up: 5.241250000000004e-10, dn: 4.494699999999997e-10}}, 52: {"": {up: 4.832249999999998e-10, dn: 4.140900000000002e-10}}, 53: {"": {up: 3.93696e-10, dn: 3.367370000000005e-10}}, 54: {"": {up: 3.062430000000001e-10, dn: 2.621530000000001e-10}}, 55: {"": {up: 2.747979999999997e-10, dn: 2.347360000000003e-10}}, 56: {"": {up: 2.605770000000002e-10, dn: 2.221149999999997e-10}}, 57: {"": {up: 2.188290000000003e-10, dn: 1.862799999999999e-10}}, 58: {"": {up: 1.81568e-10, dn: 1.54699e-10}}, 59: {"": {up: 1.62522e-10, dn: 1.384779999999999e-10}}, 60: {"": {up: 1.269819999999999e-10, dn: 1.079879999999999e-10}}, 61: {"": {up: 1.192489999999999e-10, dn: 1.013433e-10}}, 62: {"": {up: 1.101127e-10, dn: 9.348499999999991e-11}}, 63: {"": {up: 9.702720000000006e-11, dn: 8.238090000000006e-11}}, 64: {"": {up: 7.884680000000001e-11, dn: 6.677609999999995e-11}}, 65: {"": {up: 7.584570000000008e-11, dn: 6.427529999999996e-11}}, 66: {"": {up: 6.333889999999997e-11, dn: 5.357269999999998e-11}}, 67: {"": {up: 6.127179999999999e-11, dn: 5.185470000000003e-11}}, 68: {"": {up: 6.872800000000001e-11, dn: 5.796489999999998e-11}}, 69: {"": {up: 4.039700000000001e-11, dn: 3.411399999999998e-11}}, 70: {"": {up: 3.580649999999997e-11, dn: 3.01398e-11}}, 71: {"": {up: 3.51243e-11, dn: 2.957969999999997e-11}}, 72: {"": {up: 2.07834e-11, dn: 1.76104e-11}}, 73: {"": {up: 2.792070000000001e-11, dn: 2.345750000000002e-11}}, 74: {"": {up: 2.5067e-11, dn: 2.121410000000001e-11}}, 75: {"": {up: 1.890139999999999e-11, dn: 1.592230000000002e-11}}, 76: {"": {up: 1.90663e-11, dn: 1.602120000000001e-11}}, 77: {"": {up: 1.609289999999999e-11, dn: 1.358240000000001e-11}}, 78: {"": {up: 2.034749999999999e-11, dn: 1.71077e-11}}, 79: {"": {up: 1.051983e-11, dn: 8.878429999999998e-12}}, 80: {"": {up: 1.458640000000001e-11, dn: 1.229719999999999e-11}}, 81: {"": {up: 9.455899999999997e-12, dn: 7.940900000000003e-12}}, 82: {"": {up: 9.874779999999994e-12, dn: 8.277100000000002e-12}}, 83: {"": {up: 7.261069999999993e-12, dn: 6.123430000000003e-12}}, 84: {"": {up: 7.483629999999998e-12, dn: 6.29588e-12}}, 85: {"": {up: 7.220209999999994e-12, dn: 6.072470000000002e-12}}, 86: {"": {up: 5.109160000000002e-12, dn: 4.356459999999997e-12}}, 87: {"": {up: 4.716060000000004e-12, dn: 3.978829999999999e-12}}, 88: {"": {up: 4.984779999999998e-12, dn: 4.163160000000003e-12}}, 89: {"": {up: 6.22654e-12, dn: 5.214899999999999e-12}}, 90: {"": {up: 4.348199999999998e-12, dn: 3.641520000000005e-12}}, 91: {"": {up: 4.03737e-12, dn: 3.382e-12}}, 92: {"": {up: 3.321939999999997e-12, dn: 2.781869999999999e-12}}, 93: {"": {up: 2.529140000000001e-12, dn: 2.157710000000002e-12}}, 94: {"": {up: 2.297010000000001e-12, dn: 1.91772e-12}}, 95: {"": {up: 1.894879999999999e-12, dn: 1.589290000000002e-12}}, 96: {"": {up: 2.11721e-12, dn: 1.787890000000001e-12}}, 97: {"": {up: 1.534960000000001e-12, dn: 1.29812e-12}}, 98: {"": {up: 1.62386e-12, dn: 1.355379999999999e-12}}, 99: {"": {up: 1.111711999999999e-12, dn: 9.415400000000009e-13}}, 100: {"": {up: 2.8928e-12, dn: 2.418189999999999e-12}}, 101: {"": {up: 1.535329999999999e-12, dn: 1.30632e-12}}, 102: {"": {up: 1.61295e-12, dn: 1.33996e-12}}, 103: {"": {up: 9.936260000000006e-13, dn: 8.297900000000002e-13}}, 104: {"": {up: 9.116270000000005e-13, dn: 7.649050000000002e-13}}, 105: {"": {up: 1.263363e-12, dn: 1.051896e-12}}, 106: {"": {up: 8.388019999999996e-13, dn: 7.068999999999997e-13}}, 107: {"": {up: 5.612700000000005e-13, dn: 4.701519999999999e-13}}, 108: {"": {up: 6.543860000000001e-13, dn: 5.510940000000005e-13}}, 109: {"": {up: 5.434409999999997e-13, dn: 4.567690000000001e-13}}, 110: {"": {up: 3.003049999999999e-13, dn: 2.546560000000002e-13}}, 111: {"": {up: 4.976970000000001e-13, dn: 4.177020000000001e-13}}, 112: {"": {up: 1.178966e-12, dn: 9.942110000000006e-13}}, 113: {"": {up: 5.114399999999993e-13, dn: 4.297600000000004e-13}}, 114: {"": {up: 2.467580000000001e-13, dn: 2.066669999999999e-13}}, 115: {"": {up: 4.4611e-13, dn: 3.710359999999997e-13}}, 116: {"": {up: 1.001363000000001e-12, dn: 8.269189999999997e-13}}, 117: {"": {up: 5.167259999999997e-13, dn: 4.323990000000003e-13}}, 118: {"": {up: 2.589080000000002e-13, dn: 2.174759999999997e-13}}, 119: {"": {up: 2.627339999999999e-13, dn: 2.236850000000002e-13}}, 120: {"": {up: 2.325210000000001e-13, dn: 1.93463e-13}}, 121: {"": {up: 3.40381e-13, dn: 2.848889999999998e-13}}, 122: {"": {up: 2.048790000000001e-13, dn: 1.72583e-13}}, 123: {"": {up: 1.94665e-13, dn: 1.638359999999999e-13}}, 124: {"": {up: 2.473200000000002e-13, dn: 2.070469999999999e-13}}, 125: {"": {up: 1.285541e-13, dn: 1.064942e-13}}, 126: {"": {up: 4.507519999999998e-13, dn: 3.746630000000001e-13}}, 127: {"": {up: 1.398712e-13, dn: 1.155819e-13}}, 128: {"": {up: 2.621819999999999e-13, dn: 2.222830000000003e-13}}, 129: {"": {up: 2.469579999999998e-13, dn: 2.067280000000001e-13}}, 130: {"": {up: 6.424189999999997e-14, dn: 5.32926e-14}}, 131: {"": {up: 5.817620000000004e-14, dn: 4.856129999999999e-14}}, 132: {"": {up: 1.230934000000001e-13, dn: 1.018471000000001e-13}}, 133: {"": {up: 2.651350000000002e-13, dn: 2.240269999999997e-13}}, 134: {"": {up: 3.623269999999998e-14, dn: 2.962010000000001e-14}}, 135: {"": {up: 5.363840000000005e-13, dn: 4.497109999999999e-13}}, 136: {"": {up: 9.289109999999995e-14, dn: 7.715880000000006e-14}}, 137: {"": {up: 2.08325e-14, dn: 1.727760000000001e-14}}, 138: {"": {up: 9.839380000000002e-14, dn: 8.205350000000004e-14}}, 139: {"": {up: 8.000399999999995e-14, dn: 6.607310000000001e-14}}, 140: {"": {up: 6.280439999999996e-14, dn: 5.217780000000003e-14}}, 141: {"": {up: 1.234546000000001e-13, dn: 1.033219e-13}}, 142: {"": {up: 2.01476e-13, dn: 1.64575e-13}}, 143: {"": {up: 9.234540000000005e-15, dn: 7.619239999999995e-15}}, 144: {"": {up: 4.923359999999999e-14, dn: 4.081650000000002e-14}}, 145: {"": {up: 1.023974e-13, dn: 8.414850000000004e-14}}, 146: {"": {up: 1.575934999999999e-13, dn: 1.290328e-13}}, 147: {"": {up: 4.371900000000002e-14, dn: 3.571770000000001e-14}}, 148: {"": {up: 3.233090000000001e-14, dn: 2.680120000000001e-14}}, 149: {"": {up: 1.361249999999999e-13, dn: 1.167290000000001e-13}}, 150: {"": {up: 6.547020000000004e-14, dn: 5.349989999999997e-14}}, 151: {"": {up: 2.4961e-14, dn: 2.100249999999999e-14}}, 152: {"": {up: 1.97661e-14, dn: 1.606770000000001e-14}}, 153: {"": {up: 6.229970000000001e-15, dn: 4.974229999999999e-15}}, 154: {"": {up: 1.358762999999999e-14, dn: 1.090913000000001e-14}}, 155: {"": {up: 3.295100000000002e-14, dn: 2.678799999999999e-14}}, 156: {"": {up: 3.4576e-14, dn: 2.850469999999999e-14}}, 157: {"": {up: 1.804730000000002e-14, dn: 1.484439999999999e-14}}, 158: {"": {up: 1.510337999999999e-14, dn: 1.232194000000001e-14}}, 159: {"": {up: 2.019199999999998e-14, dn: 1.664810000000002e-14}}, 160: {"": {up: 2.76184e-14, dn: 2.29804e-14}}, 161: {"": {up: 1.184719e-14, dn: 9.835609999999994e-15}}, 162: {"": {up: 5.688790000000002e-15, dn: 4.494259999999998e-15}}, 163: {"": {up: 8.332329999999998e-15, dn: 6.781030000000001e-15}}, 164: {"": {up: 8.452730000000005e-15, dn: 6.892969999999998e-15}}, 165: {"": {up: 4.454950000000001e-15, dn: 3.668719999999999e-15}}, 166: {"": {up: 1.73807e-14, dn: 1.44301e-14}}, 167: {"": {up: 1.007798e-14, dn: 8.118840000000002e-15}}, 168: {"": {up: 2.679219999999999e-15, dn: 2.131900000000001e-15}}, 169: {"": {up: 9.989459999999993e-15, dn: 8.018550000000002e-15}}, 170: {"": {up: 1.292195e-14, dn: 1.063825000000001e-14}}, 171: {"": {up: 4.419009999999997e-15, dn: 3.60108e-15}}, 172: {"": {up: 3.296970000000002e-16, dn: 2.63649e-16}}, 173: {"": {up: 1.155731e-14, dn: 9.482399999999998e-15}}, 174: {"": {up: 2.519320000000001e-15, dn: 2.035649999999999e-15}}, 175: {"": {up: 1.042207e-15, dn: 8.40019e-16}}, 176: {"": {up: 3.05787e-15, dn: 2.511330000000001e-15}}, 177: {"": {up: 1.243716e-14, dn: 9.961569999999998e-15}}, 178: {"": {up: 1.383737e-14, dn: 1.102281e-14}}, 179: {"": {up: 1.386768000000001e-15, dn: 1.106905e-15}}, 180: {"": {up: 5.25368e-15, dn: 4.201409999999999e-15}}, 181: {"": {up: 1.97837e-15, dn: 1.626649999999999e-15}}, 182: {"": {up: 5.043429999999998e-15, dn: 3.990340000000002e-15}}, 183: {"": {up: 2.910109999999999e-15, dn: 2.333850000000001e-15}}, 184: {"": {up: 3.699600000000002e-15, dn: 2.989279999999999e-15}}, 185: {"": {up: 2.531e-14, dn: 2.017559999999999e-14}}, 186: {"": {up: 5.962950000000006e-15, dn: 4.833039999999999e-15}}, 187: {"": {up: 1.261424e-15, dn: 9.663330000000003e-16}}, 188: {"": {up: 1.452268000000001e-16, dn: 1.174958e-16}}, 189: {"": {up: 6.29931e-17, dn: 4.846850000000003e-17}}, 190: {"": {up: 2.4347e-16, dn: 1.875564e-16}}, 191: {"": {up: 1.328023e-15, dn: 1.01187e-15}}, 192: {"": {up: 1.557761999999999e-16, dn: 1.237938e-16}}, 193: {"": {up: 1.085245e-15, dn: 8.552719999999998e-16}}, 194: {"": {up: 6.617359999999999e-16, dn: 5.251629999999999e-16}}, 195: {"": {up: 3.020069999999999e-16, dn: 2.39648e-16}}, 196: {"": {up: 9.457749999999995e-16, dn: 7.312670000000003e-16}}, 197: {"": {up: 4.438550000000002e-16, dn: 3.592839999999999e-16}}, 198: {"": {up: 8.823560000000001e-18, dn: 6.928190000000002e-18}}, 199: {"": {up: 1.450637e-15, dn: 1.170793e-15}}, 200: {"": {up: 2.72023e-15, dn: 2.160980000000001e-15}}, 201: {"": {up: 4.674890000000002e-16, dn: 3.69683e-16}}, 202: {"": {up: 5.866190000000002e-16, dn: 4.46253e-16}}, 203: {"": {up: 5.665009999999999e-16, dn: 4.53342e-16}}, 204: {"": {up: 7.279009999999997e-16, dn: 5.528679999999998e-16}}, 205: {"": {up: 1.792443e-15, dn: 1.393354e-15}}, 206: {"": {up: 5.522799999999998e-17, dn: 4.212670000000001e-17}}, 207: {"": {up: 5.037649999999998e-20, dn: 3.712390000000001e-20}}, 208: {"": {up: 4.136749999999998e-17, dn: 3.235099999999999e-17}}, 209: {"": {up: 3.439699999999999e-16, dn: 2.621380000000001e-16}}, 210: {"": {up: 6.456960000000001e-16, dn: 5.049689999999998e-16}}, 211: {"": {up: 7.956150000000001e-25, dn: 6.213719999999996e-25}}, 212: {"": {up: 7.317900000000002e-17, dn: 5.832739999999998e-17}}, 213: {"": {up: 1.05151e-17, dn: 7.941819999999998e-18}}, 214: {"": {up: 3.328970000000001e-16, dn: 2.703929999999999e-16}}, 215: {"": {up: 6.703059999999997e-17, dn: 4.987940000000002e-17}}, 216: {"": {up: 1.43898e-16, dn: 1.106081e-16}}, 217: {"": {up: 1.038984e-17, dn: 9.043800000000001e-18}}, 218: {"": {up: 3.056129999999998e-18, dn: 2.33471e-18}}, 219: {"": {up: 5.021600000000001e-17, dn: 3.8227e-17}}, 220: {"": {up: 1.24284e-16, dn: 9.479989999999995e-17}}, 221: {"": {up: 1.32237e-16, dn: 1.040631e-16}}, 222: {"": {up: 2.44263e-16, dn: 1.898327999999999e-16}}, 223: {"": {up: 6.6216e-17, dn: 5.27994e-17}}, 224: {"": {up: 8.647220000000005e-17, dn: 6.723919999999998e-17}}, 225: {"": {up: 0, dn: 0}}, 226: {"": {up: 1.858453e-17, dn: 1.400306e-17}}, 227: {"": {up: 4.29665e-17, dn: 3.21361e-17}}, 228: {"": {up: 2.89736e-17, dn: 2.138676e-17}}, 229: {"": {up: 6.71381e-18, dn: 5.04555e-18}}, 230: {"": {up: 7.33059e-19, dn: 5.477520000000002e-19}}, 231: {"": {up: 2.289016000000001e-18, dn: 1.690712e-18}}, 232: {"": {up: 2.968699999999999e-17, dn: 2.238635e-17}}, 233: {"": {up: 5.523049999999997e-17, dn: 4.35417e-17}}, 234: {"": {up: 2.814119999999999e-20, dn: 2.142424000000001e-20}}, 235: {"": {up: 3.456180000000001e-17, dn: 2.62519e-17}}, 236: {"": {up: 0, dn: 0}}, 237: {"": {up: 1.093158e-16, dn: 8.657320000000001e-17}}, 238: {"": {up: 3.769930000000001e-18, dn: 2.734608e-18}}, 239: {"": {up: 0, dn: 0}}, 240: {"": {up: 0, dn: 0}}, 241: {"": {up: 1.731704e-19, dn: 1.131315e-19}}, 242: {"": {up: 4.988559999999999e-18, dn: 3.652860000000001e-18}}, 243: {"": {up: 9.07968e-18, dn: 6.558480000000001e-18}}, 244: {"": {up: 0, dn: 0}}, 245: {"": {up: 1.136141e-16, dn: 8.495560000000001e-17}}, 246: {"": {up: 4.203919999999999e-18, dn: 3.075030000000002e-18}}, 247: {"": {up: 0, dn: 0}}, 248: {"": {up: 1.47425e-17, dn: 1.116058e-17}}, 249: {"": {up: 2.899035e-21, dn: 1.903161e-21}}, 250: {"": {up: 7.41252e-22, dn: 5.5708e-22}}, 251: {"": {up: 2.69702e-19, dn: 1.860181e-19}}, 252: {"": {up: 1.780836000000001e-18, dn: 1.298332e-18}}, 253: {"": {up: 7.293659999999999e-20, dn: 5.191850000000001e-20}}, 254: {"": {up: 2.513640000000003e-20, dn: 0}}, 255: {"": {up: 3.152335999999999e-22, dn: 2.212978000000001e-22}}, 256: {"": {up: 0, dn: 0}}, 257: {"": {up: 2.032884e-19, dn: 1.476868e-19}}, 258: {"": {up: 0, dn: 0}}, 259: {"": {up: 0, dn: 0}}, 260: {"": {up: 5.317869999999999e-19, dn: 7.399480000000003e-19}}, 261: {"": {up: 0, dn: 0}}, 262: {"": {up: 1.306029e-18, dn: 9.556340000000001e-19}}, 263: {"": {up: 0, dn: 0}}, 264: {"": {up: 4.312049999999999e-20, dn: 3.067686e-20}}, 265: {"": {up: 0, dn: 0}}, 266: {"": {up: 0, dn: 0}}, 267: {"": {up: 2.535352e-19, dn: 1.876932000000001e-19}}, 268: {"": {up: 0, dn: 0}}, 269: {"": {up: 0, dn: 0}}, 270: {"": {up: 6.60632e-19, dn: 4.762350000000003e-19}}, 271: {"": {up: 0, dn: 0}}, 272: {"": {up: 7.394509999999998e-21, dn: 1.046964e-20}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 3.96846e-18, dn: 2.941519999999999e-18}}, 276: {"": {up: 0, dn: 0}}, 277: {"": {up: 3.570931000000001e-22, dn: 1.996714e-22}}, 278: {"": {up: 1.959112e-22, dn: 1.303018e-22}}, 279: {"": {up: 2.991149000000001e-21, dn: 4.22259e-21}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 0, dn: 0}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 0, dn: 0}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 0, dn: 0}}, 298: {"": {up: 4.99909e-23, dn: 8.111330000000001e-23}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}}
ErrorTubeLineColor=black
ErrorTubeLineStyle=solid
ErrorTubes=1
LineColor=black
LineStyle=dotted
LineWidth=1.5pt
Name=EW-LO
Path=EW-LO
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.464037e-02	2.983500e-04	2.103200e-04
4.000000e+01	6.000000e+01	1.005328e-02	1.605820e-04	1.044100e-04
6.000000e+01	8.000000e+01	5.725863e-03	5.962800e-05	3.113700e-05
8.000000e+01	1.000000e+02	3.282109e-03	1.469300e-05	6.270000e-07
1.000000e+02	1.200000e+02	1.965013e-03	9.444000e-06	2.379000e-06
1.200000e+02	1.400000e+02	1.221781e-03	1.146700e-05	7.888000e-06
1.400000e+02	1.600000e+02	7.825536e-04	1.060540e-05	8.810500e-06
1.600000e+02	1.800000e+02	5.122821e-04	8.932800e-06	8.074600e-06
1.800000e+02	2.000000e+02	3.407835e-04	7.168700e-06	6.801300e-06
2.000000e+02	2.200000e+02	2.296343e-04	5.604600e-06	5.490500e-06
2.200000e+02	2.400000e+02	1.564569e-04	4.319200e-06	4.330500e-06
2.400000e+02	2.600000e+02	1.076695e-04	3.295000e-06	3.362000e-06
2.600000e+02	2.800000e+02	7.467870e-05	2.493950e-06	2.579590e-06
2.800000e+02	3.000000e+02	5.217340e-05	1.879120e-06	1.965440e-06
3.000000e+02	3.200000e+02	3.689295e-05	1.420660e-06	1.499880e-06
3.200000e+02	3.400000e+02	2.608252e-05	1.065500e-06	1.133940e-06
3.400000e+02	3.600000e+02	1.849167e-05	7.963500e-07	8.533600e-07
3.600000e+02	3.800000e+02	1.325485e-05	5.985400e-07	6.452300e-07
3.800000e+02	4.000000e+02	9.435851e-06	4.450370e-07	4.823560e-07
4.000000e+02	4.200000e+02	6.793157e-06	3.341110e-07	3.639770e-07
4.200000e+02	4.400000e+02	4.861828e-06	2.487460e-07	2.722570e-07
4.400000e+02	4.600000e+02	3.521597e-06	1.866100e-07	2.050950e-07
4.600000e+02	4.800000e+02	2.586956e-06	1.418280e-07	1.565010e-07
4.800000e+02	5.000000e+02	1.880413e-06	1.067840e-07	1.183200e-07
5.000000e+02	5.200000e+02	1.417050e-06	8.268000e-08	9.189200e-08
5.200000e+02	5.400000e+02	1.049380e-06	6.297760e-08	7.022400e-08
5.400000e+02	5.600000e+02	7.911137e-07	4.880050e-08	5.458620e-08
5.600000e+02	5.800000e+02	6.023024e-07	3.815660e-08	4.281320e-08
5.800000e+02	6.000000e+02	4.586462e-07	2.970940e-08	3.341620e-08
6.000000e+02	6.200000e+02	3.593684e-07	2.374070e-08	2.676360e-08
6.200000e+02	6.400000e+02	2.746798e-07	1.853280e-08	2.094220e-08
6.400000e+02	6.600000e+02	2.157668e-07	1.480500e-08	1.676110e-08
6.600000e+02	6.800000e+02	1.678472e-07	1.174110e-08	1.332350e-08
6.800000e+02	7.000000e+02	1.346599e-07	9.644000e-09	1.097190e-08
7.000000e+02	7.200000e+02	1.056947e-07	7.653780e-09	8.718500e-09
7.200000e+02	7.400000e+02	8.656761e-08	6.372360e-09	7.271840e-09
7.400000e+02	7.600000e+02	7.067552e-08	5.280230e-09	6.036470e-09
7.600000e+02	7.800000e+02	5.618624e-08	4.261430e-09	4.879760e-09
7.800000e+02	8.000000e+02	4.280194e-08	3.308990e-09	3.797300e-09
8.000000e+02	8.200000e+02	3.801662e-08	2.976570e-09	3.421060e-09
8.200000e+02	8.400000e+02	3.078943e-08	2.454800e-09	2.826950e-09
8.400000e+02	8.600000e+02	2.548279e-08	2.056310e-09	2.371760e-09
8.600000e+02	8.800000e+02	1.972054e-08	1.607380e-09	1.856030e-09
8.800000e+02	9.000000e+02	1.627709e-08	1.336430e-09	1.544500e-09
9.000000e+02	9.200000e+02	1.428347e-08	1.188050e-09	1.375360e-09
9.200000e+02	9.400000e+02	1.258859e-08	1.051980e-09	1.218260e-09
9.400000e+02	9.600000e+02	1.034799e-08	8.688400e-10	1.006930e-09
9.600000e+02	9.800000e+02	8.342545e-09	7.128560e-10	8.278330e-10
9.800000e+02	1.000000e+03	7.418684e-09	6.425920e-10	7.473650e-10
1.000000e+03	1.020000e+03	6.346486e-09	5.549870e-10	6.464020e-10
1.020000e+03	1.040000e+03	5.066929e-09	4.494700e-10	5.241250e-10
1.040000e+03	1.060000e+03	4.640115e-09	4.140900e-10	4.832250e-10
1.060000e+03	1.080000e+03	3.729064e-09	3.367370e-10	3.936960e-10
1.080000e+03	1.100000e+03	2.923513e-09	2.621530e-10	3.062430e-10
1.100000e+03	1.120000e+03	2.572293e-09	2.347360e-10	2.747980e-10
1.120000e+03	1.140000e+03	2.391125e-09	2.221150e-10	2.605770e-10
1.140000e+03	1.160000e+03	1.986559e-09	1.862800e-10	2.188290e-10
1.160000e+03	1.180000e+03	1.665954e-09	1.546990e-10	1.815680e-10
1.180000e+03	1.200000e+03	1.493100e-09	1.384780e-10	1.625220e-10
1.200000e+03	1.220000e+03	1.147620e-09	1.079880e-10	1.269820e-10
1.220000e+03	1.240000e+03	1.069291e-09	1.013433e-10	1.192490e-10
1.240000e+03	1.260000e+03	9.762523e-10	9.348500e-11	1.101127e-10
1.260000e+03	1.280000e+03	8.610341e-10	8.238090e-11	9.702720e-11
1.280000e+03	1.300000e+03	6.825312e-10	6.677610e-11	7.884680e-11
1.300000e+03	1.320000e+03	6.634884e-10	6.427530e-11	7.584570e-11
1.320000e+03	1.340000e+03	5.427522e-10	5.357270e-11	6.333890e-11
1.340000e+03	1.360000e+03	5.285186e-10	5.185470e-11	6.127180e-11
1.360000e+03	1.380000e+03	5.747695e-10	5.796490e-11	6.872800e-11
1.380000e+03	1.400000e+03	3.433581e-10	3.411400e-11	4.039700e-11
1.400000e+03	1.420000e+03	2.983732e-10	3.013980e-11	3.580650e-11
1.420000e+03	1.440000e+03	2.908307e-10	2.957970e-11	3.512430e-11
1.440000e+03	1.460000e+03	1.846149e-10	1.761040e-11	2.078340e-11
1.460000e+03	1.480000e+03	2.265200e-10	2.345750e-11	2.792070e-11
1.480000e+03	1.500000e+03	2.156320e-10	2.121410e-11	2.506700e-11
1.500000e+03	1.520000e+03	1.575881e-10	1.592230e-11	1.890140e-11
1.520000e+03	1.540000e+03	1.550163e-10	1.602120e-11	1.906630e-11
1.540000e+03	1.560000e+03	1.373051e-10	1.358240e-11	1.609290e-11
1.560000e+03	1.580000e+03	1.637452e-10	1.710770e-11	2.034750e-11
1.580000e+03	1.600000e+03	8.918076e-11	8.878430e-12	1.051983e-11
1.600000e+03	1.620000e+03	1.219781e-10	1.229720e-11	1.458640e-11
1.620000e+03	1.640000e+03	7.608092e-11	7.940900e-12	9.455900e-12
1.640000e+03	1.660000e+03	7.829646e-11	8.277100e-12	9.874780e-12
1.660000e+03	1.680000e+03	6.140811e-11	6.123430e-12	7.261070e-12
1.680000e+03	1.700000e+03	6.089314e-11	6.295880e-12	7.483630e-12
1.700000e+03	1.720000e+03	5.888330e-11	6.072470e-12	7.220210e-12
1.720000e+03	1.740000e+03	4.641760e-11	4.356460e-12	5.109160e-12
1.740000e+03	1.760000e+03	3.975272e-11	3.978830e-12	4.716060e-12
1.760000e+03	1.780000e+03	3.804953e-11	4.163160e-12	4.984780e-12
1.780000e+03	1.800000e+03	4.959589e-11	5.214900e-12	6.226540e-12
1.800000e+03	1.820000e+03	3.417947e-11	3.641520e-12	4.348200e-12
1.820000e+03	1.840000e+03	3.207316e-11	3.382000e-12	4.037370e-12
1.840000e+03	1.860000e+03	2.590556e-11	2.781870e-12	3.321940e-12
1.860000e+03	1.880000e+03	2.292168e-11	2.157710e-12	2.529140e-12
1.880000e+03	1.900000e+03	1.751782e-11	1.917720e-12	2.297010e-12
1.900000e+03	1.920000e+03	1.484458e-11	1.589290e-12	1.894880e-12
1.920000e+03	1.940000e+03	1.787048e-11	1.787890e-12	2.117210e-12
1.940000e+03	1.960000e+03	1.293177e-11	1.298120e-12	1.534960e-12
1.960000e+03	1.980000e+03	1.245092e-11	1.355380e-12	1.623860e-12
1.980000e+03	2.000000e+03	9.390528e-12	9.415400e-13	1.111712e-12
2.000000e+03	2.020000e+03	2.218196e-11	2.418190e-12	2.892800e-12
2.020000e+03	2.040000e+03	1.361441e-11	1.306320e-12	1.535330e-12
2.040000e+03	2.060000e+03	1.183438e-11	1.339960e-12	1.612950e-12
2.060000e+03	2.080000e+03	7.625905e-12	8.297900e-13	9.936260e-13
2.080000e+03	2.100000e+03	7.183563e-12	7.649050e-13	9.116270e-13
2.100000e+03	2.120000e+03	9.276997e-12	1.051896e-12	1.263363e-12
2.120000e+03	2.140000e+03	6.869098e-12	7.069000e-13	8.388020e-13
2.140000e+03	2.160000e+03	4.350253e-12	4.701520e-13	5.612700e-13
2.160000e+03	2.180000e+03	5.244773e-12	5.510940e-13	6.543860e-13
2.180000e+03	2.200000e+03	4.272110e-12	4.567690e-13	5.434410e-13
2.200000e+03	2.220000e+03	2.514534e-12	2.546560e-13	3.003050e-13
2.220000e+03	2.240000e+03	3.819066e-12	4.177020e-13	4.976970e-13
2.240000e+03	2.260000e+03	9.715744e-12	9.942110e-13	1.178966e-12
2.260000e+03	2.280000e+03	4.050387e-12	4.297600e-13	5.114400e-13
2.280000e+03	2.300000e+03	1.879736e-12	2.066670e-13	2.467580e-13
2.300000e+03	2.320000e+03	3.257139e-12	3.710360e-13	4.461100e-13
2.320000e+03	2.340000e+03	6.753512e-12	8.269190e-13	1.001363e-12
2.340000e+03	2.360000e+03	3.904683e-12	4.323990e-13	5.167260e-13
2.360000e+03	2.380000e+03	1.970342e-12	2.174760e-13	2.589080e-13
2.380000e+03	2.400000e+03	2.271819e-12	2.236850e-13	2.627340e-13
2.400000e+03	2.420000e+03	1.691252e-12	1.934630e-13	2.325210e-13
2.420000e+03	2.440000e+03	2.531093e-12	2.848890e-13	3.403810e-13
2.440000e+03	2.460000e+03	1.596434e-12	1.725830e-13	2.048790e-13
2.460000e+03	2.480000e+03	1.510742e-12	1.638360e-13	1.946650e-13
2.480000e+03	2.500000e+03	1.848664e-12	2.070470e-13	2.473200e-13
2.500000e+03	2.520000e+03	9.059269e-13	1.064942e-13	1.285541e-13
2.520000e+03	2.540000e+03	3.235937e-12	3.746630e-13	4.507520e-13
2.540000e+03	2.560000e+03	9.842248e-13	1.155819e-13	1.398712e-13
2.560000e+03	2.580000e+03	2.089960e-12	2.222830e-13	2.621820e-13
2.580000e+03	2.600000e+03	1.809756e-12	2.067280e-13	2.469580e-13
2.600000e+03	2.620000e+03	4.467120e-13	5.329260e-14	6.424190e-14
2.620000e+03	2.640000e+03	4.242350e-13	4.856130e-14	5.817620e-14
2.640000e+03	2.660000e+03	8.567751e-13	1.018471e-13	1.230934e-13
2.660000e+03	2.680000e+03	2.104137e-12	2.240270e-13	2.651350e-13
2.680000e+03	2.700000e+03	2.262003e-13	2.962010e-14	3.623270e-14
2.700000e+03	2.720000e+03	4.051774e-12	4.497110e-13	5.363840e-13
2.720000e+03	2.740000e+03	6.479142e-13	7.715880e-14	9.289110e-14
2.740000e+03	2.760000e+03	1.423690e-13	1.727760e-14	2.083250e-14
2.760000e+03	2.780000e+03	7.146864e-13	8.205350e-14	9.839380e-14
2.780000e+03	2.800000e+03	5.282798e-13	6.607310e-14	8.000400e-14
2.800000e+03	2.820000e+03	4.433721e-13	5.217780e-14	6.280440e-14
2.820000e+03	2.840000e+03	9.075764e-13	1.033219e-13	1.234546e-13
2.840000e+03	2.860000e+03	1.264198e-12	1.645750e-13	2.014760e-13
2.860000e+03	2.880000e+03	6.083601e-14	7.619240e-15	9.234540e-15
2.880000e+03	2.900000e+03	3.361066e-13	4.081650e-14	4.923360e-14
2.900000e+03	2.920000e+03	6.637686e-13	8.414850e-14	1.023974e-13
2.920000e+03	2.940000e+03	9.924285e-13	1.290328e-13	1.575935e-13
2.940000e+03	2.960000e+03	2.728690e-13	3.571770e-14	4.371900e-14
2.960000e+03	2.980000e+03	2.211132e-13	2.680120e-14	3.233090e-14
2.980000e+03	3.000000e+03	1.152237e-12	1.167290e-13	1.361250e-13
3.000000e+03	3.020000e+03	4.030528e-13	5.349990e-14	6.547020e-14
3.020000e+03	3.040000e+03	1.836237e-13	2.100250e-14	2.496100e-14
3.040000e+03	3.060000e+03	1.205208e-13	1.606770e-14	1.976610e-14
3.060000e+03	3.080000e+03	3.360425e-14	4.974230e-15	6.229970e-15
3.080000e+03	3.100000e+03	7.690526e-14	1.090913e-14	1.358763e-14
3.100000e+03	3.120000e+03	2.015903e-13	2.678800e-14	3.295100e-14
3.120000e+03	3.140000e+03	2.261331e-13	2.850470e-14	3.457600e-14
3.140000e+03	3.160000e+03	1.176801e-13	1.484440e-14	1.804730e-14
3.160000e+03	3.180000e+03	9.215322e-14	1.232194e-14	1.510338e-14
3.180000e+03	3.200000e+03	1.330310e-13	1.664810e-14	2.019200e-14
3.200000e+03	3.220000e+03	1.936247e-13	2.298040e-14	2.761840e-14
3.220000e+03	3.240000e+03	7.871309e-14	9.835610e-15	1.184719e-14
3.240000e+03	3.260000e+03	2.882549e-14	4.494260e-15	5.688790e-15
3.260000e+03	3.280000e+03	4.976648e-14	6.781030e-15	8.332330e-15
3.280000e+03	3.300000e+03	5.105952e-14	6.892970e-15	8.452730e-15
3.300000e+03	3.320000e+03	2.832238e-14	3.668720e-15	4.454950e-15
3.320000e+03	3.340000e+03	1.168891e-13	1.443010e-14	1.738070e-14
3.340000e+03	3.360000e+03	5.754926e-14	8.118840e-15	1.007798e-14
3.360000e+03	3.380000e+03	1.388748e-14	2.131900e-15	2.679220e-15
3.380000e+03	3.400000e+03	5.537421e-14	8.018550e-15	9.989460e-15
3.400000e+03	3.420000e+03	8.268940e-14	1.063825e-14	1.292195e-14
3.420000e+03	3.440000e+03	2.688053e-14	3.601080e-15	4.419010e-15
3.440000e+03	3.460000e+03	1.760824e-15	2.636490e-16	3.296970e-16
3.460000e+03	3.480000e+03	7.162226e-14	9.482400e-15	1.155731e-14
3.480000e+03	3.500000e+03	1.430908e-14	2.035650e-15	2.519320e-15
3.500000e+03	3.520000e+03	5.945302e-15	8.400190e-16	1.042207e-15
3.520000e+03	3.540000e+03	1.882354e-14	2.511330e-15	3.057870e-15
3.540000e+03	3.560000e+03	6.779477e-14	9.961570e-15	1.243716e-14
3.560000e+03	3.580000e+03	7.165104e-14	1.102281e-14	1.383737e-14
3.580000e+03	3.600000e+03	7.260161e-15	1.106905e-15	1.386768e-15
3.600000e+03	3.620000e+03	2.715533e-14	4.201410e-15	5.253680e-15
3.620000e+03	3.640000e+03	1.212327e-14	1.626650e-15	1.978370e-15
3.640000e+03	3.660000e+03	2.549953e-14	3.990340e-15	5.043430e-15
3.660000e+03	3.680000e+03	1.545042e-14	2.333850e-15	2.910110e-15
3.680000e+03	3.700000e+03	2.077484e-14	2.989280e-15	3.699600e-15
3.700000e+03	3.720000e+03	1.327979e-13	2.017560e-14	2.531000e-14
3.720000e+03	3.740000e+03	3.421191e-14	4.833040e-15	5.962950e-15
3.740000e+03	3.760000e+03	5.410082e-15	9.663330e-16	1.261424e-15
3.760000e+03	3.780000e+03	8.143086e-16	1.174958e-16	1.452268e-16
3.780000e+03	3.800000e+03	2.688155e-16	4.846850e-17	6.299310e-17
3.800000e+03	3.820000e+03	1.050683e-15	1.875564e-16	2.434700e-16
3.820000e+03	3.840000e+03	5.408878e-15	1.011870e-15	1.328023e-15
3.840000e+03	3.860000e+03	7.801466e-16	1.237938e-16	1.557762e-16
3.860000e+03	3.880000e+03	5.483952e-15	8.552720e-16	1.085245e-15
3.880000e+03	3.900000e+03	3.308976e-15	5.251630e-16	6.617360e-16
3.900000e+03	3.920000e+03	1.511044e-15	2.396480e-16	3.020070e-16
3.920000e+03	3.940000e+03	4.160637e-15	7.312670e-16	9.457750e-16
3.940000e+03	3.960000e+03	2.482761e-15	3.592840e-16	4.438550e-16
3.960000e+03	3.980000e+03	4.249436e-17	6.928190e-18	8.823560e-18
3.980000e+03	4.000000e+03	8.208088e-15	1.170793e-15	1.450637e-15
4.000000e+03	4.020000e+03	1.380674e-14	2.160980e-15	2.720230e-15
4.020000e+03	4.040000e+03	2.291379e-15	3.696830e-16	4.674890e-16
4.040000e+03	4.060000e+03	2.352971e-15	4.462530e-16	5.866190e-16
4.060000e+03	4.080000e+03	2.986758e-15	4.533420e-16	5.665010e-16
4.080000e+03	4.100000e+03	2.898382e-15	5.528680e-16	7.279010e-16
4.100000e+03	4.120000e+03	8.100946e-15	1.393354e-15	1.792443e-15
4.120000e+03	4.140000e+03	2.248880e-16	4.212670e-17	5.522800e-17
4.140000e+03	4.160000e+03	1.766689e-19	3.712390e-20	5.037650e-20
4.160000e+03	4.180000e+03	1.911358e-16	3.235100e-17	4.136750e-17
4.180000e+03	4.200000e+03	1.395005e-15	2.621380e-16	3.439700e-16
4.200000e+03	4.220000e+03	2.986951e-15	5.049690e-16	6.456960e-16
4.220000e+03	4.240000e+03	3.593826e-24	6.213720e-25	7.956150e-25
4.240000e+03	4.260000e+03	3.698604e-16	5.832740e-17	7.317900e-17
4.260000e+03	4.280000e+03	4.075198e-17	7.941820e-18	1.051510e-17
4.280000e+03	4.300000e+03	1.872498e-15	2.703930e-16	3.328970e-16
4.300000e+03	4.320000e+03	2.409127e-16	4.987940e-17	6.703060e-17
4.320000e+03	4.340000e+03	6.088075e-16	1.106081e-16	1.438980e-16
4.340000e+03	4.360000e+03	-1.051305e-16	9.043800e-18	1.038984e-17
4.360000e+03	4.380000e+03	1.252714e-17	2.334710e-18	3.056130e-18
4.380000e+03	4.400000e+03	2.013828e-16	3.822700e-17	5.021600e-17
4.400000e+03	4.420000e+03	5.049669e-16	9.479990e-17	1.242840e-16
4.420000e+03	4.440000e+03	6.285198e-16	1.040631e-16	1.322370e-16
4.440000e+03	4.460000e+03	1.087990e-15	1.898328e-16	2.442630e-16
4.460000e+03	4.480000e+03	3.354802e-16	5.279940e-17	6.621600e-17
4.480000e+03	4.500000e+03	3.815676e-16	6.723920e-17	8.647220e-17
4.500000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.540000e+03	7.099243e-17	1.400306e-17	1.858453e-17
4.540000e+03	4.560000e+03	1.584688e-16	3.213610e-17	4.296650e-17
4.560000e+03	4.580000e+03	1.002648e-16	2.138676e-17	2.897360e-17
4.580000e+03	4.600000e+03	2.533947e-17	5.045550e-18	6.713810e-18
4.600000e+03	4.620000e+03	2.667857e-18	5.477520e-19	7.330590e-19
4.620000e+03	4.640000e+03	7.947804e-18	1.690712e-18	2.289016e-18
4.640000e+03	4.660000e+03	1.139473e-16	2.238635e-17	2.968700e-17
4.660000e+03	4.680000e+03	2.633186e-16	4.354170e-17	5.523050e-17
4.680000e+03	4.700000e+03	1.103501e-19	2.142424e-20	2.814120e-20
4.700000e+03	4.720000e+03	1.371637e-16	2.625190e-17	3.456180e-17
4.720000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.760000e+03	5.249549e-16	8.657320e-17	1.093158e-16
4.760000e+03	4.780000e+03	1.207595e-17	2.734608e-18	3.769930e-18
4.780000e+03	4.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.840000e+03	3.072142e-19	1.131315e-19	1.731704e-19
4.840000e+03	4.860000e+03	1.665369e-17	3.652860e-18	4.988560e-18
4.860000e+03	4.880000e+03	2.844215e-17	6.558480e-18	9.079680e-18
4.880000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.920000e+03	4.177048e-16	8.495560e-17	1.136141e-16
4.920000e+03	4.940000e+03	1.402409e-17	3.075030e-18	4.203920e-18
4.940000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.980000e+03	5.737561e-17	1.116058e-17	1.474250e-17
4.980000e+03	5.000000e+03	6.089901e-21	1.903161e-21	2.899035e-21
5.000000e+03	5.020000e+03	2.770705e-21	5.570800e-22	7.412520e-22
5.020000e+03	5.040000e+03	7.019672e-19	1.860181e-19	2.697020e-19
5.040000e+03	5.060000e+03	5.837035e-18	1.298332e-18	1.780836e-18
5.060000e+03	5.080000e+03	2.156569e-19	5.191850e-20	7.293660e-20
5.080000e+03	5.100000e+03	-5.615114e-19	0.000000e+00	2.513640e-20
5.100000e+03	5.120000e+03	8.806784e-22	2.212978e-22	3.152336e-22
5.120000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.160000e+03	6.636311e-19	1.476868e-19	2.032884e-19
5.160000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.220000e+03	-2.269506e-18	7.399480e-19	5.317870e-19
5.220000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.260000e+03	4.331818e-18	9.556340e-19	1.306029e-18
5.260000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.300000e+03	1.271051e-19	3.067686e-20	4.312050e-20
5.300000e+03	5.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.360000e+03	8.891428e-19	1.876932e-19	2.535352e-19
5.360000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.420000e+03	2.060408e-18	4.762350e-19	6.606320e-19
5.420000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.460000e+03	-2.992622e-20	1.046964e-20	7.394510e-21
5.460000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.520000e+03	1.402316e-17	2.941520e-18	3.968460e-18
5.520000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.560000e+03	4.262669e-22	1.996714e-22	3.570931e-22
5.560000e+03	5.580000e+03	4.540200e-22	1.303018e-22	1.959112e-22
5.580000e+03	5.600000e+03	-1.212932e-20	4.222590e-21	2.991149e-21
5.600000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.980000e+03	-1.453029e-22	8.111330e-23	4.999090e-23
5.980000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+03	8.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+03	8.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+03	8.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+03	8.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+03	8.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+03	8.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+03	8.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+03	8.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+03	8.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+03	8.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+03	8.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+03	8.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+03	8.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+03	8.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+03	8.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+03	8.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+03	8.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+03	8.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+03	8.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+03	8.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+03	8.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+03	8.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+03	8.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+03	8.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+03	8.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+03	8.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+03	8.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+03	8.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+03	8.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+03	8.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+03	8.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+03	8.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+03	8.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+03	8.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+03	8.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+03	8.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+03	8.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+03	8.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+03	8.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+03	8.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+03	8.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+03	8.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+03	8.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+03	8.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+03	8.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+03	8.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+03	8.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+03	8.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+03	8.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+03	9.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+03	9.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+03	9.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+03	9.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+03	9.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+03	9.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+03	9.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+03	9.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+03	9.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+03	9.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+03	9.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+03	9.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+03	9.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+03	9.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+03	9.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+03	9.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+03	9.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+03	9.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+03	9.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+03	9.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+03	9.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+03	9.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+03	9.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+03	9.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+03	9.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+03	9.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+03	9.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+03	9.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+03	9.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+03	9.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+03	9.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+03	9.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+03	9.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+03	9.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+03	9.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+03	9.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+03	9.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+03	9.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+03	9.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+03	9.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+03	9.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+03	9.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+03	9.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+03	9.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+03	9.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+03	9.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+03	9.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+03	9.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.002000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+04	1.004000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+04	1.006000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+04	1.008000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+04	1.010000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+04	1.012000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+04	1.014000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+04	1.016000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+04	1.018000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.022000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+04	1.024000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+04	1.026000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+04	1.028000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+04	1.030000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+04	1.032000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+04	1.034000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+04	1.036000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+04	1.038000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.042000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+04	1.044000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+04	1.046000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+04	1.048000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+04	1.050000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+04	1.052000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+04	1.054000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+04	1.056000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+04	1.058000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.062000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+04	1.064000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+04	1.066000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+04	1.068000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+04	1.070000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+04	1.072000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+04	1.074000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+04	1.076000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+04	1.078000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.082000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+04	1.084000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+04	1.086000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+04	1.088000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+04	1.090000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+04	1.092000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+04	1.094000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+04	1.096000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+04	1.098000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.102000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+04	1.104000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+04	1.106000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+04	1.108000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+04	1.110000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+04	1.112000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+04	1.114000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+04	1.116000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+04	1.118000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.122000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+04	1.124000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+04	1.126000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+04	1.128000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+04	1.130000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+04	1.132000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+04	1.134000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+04	1.136000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+04	1.138000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.142000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.146000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.150000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+04	1.152000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+04	1.154000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+04	1.156000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+04	1.158000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.162000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+04	1.164000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+04	1.166000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+04	1.168000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+04	1.170000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.174000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+04	1.176000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+04	1.178000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.182000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+04	1.184000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+04	1.186000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.190000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+04	1.192000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+04	1.194000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.198000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.202000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.206000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.210000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.214000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.218000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.222000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.226000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.230000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.234000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.238000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.242000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.246000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.250000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.254000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.258000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.262000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.266000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.270000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.274000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.278000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.282000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.286000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.290000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.294000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.298000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[_VarBand]
BandComponentEnv=Nominal,ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5,ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1,ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5,ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2,ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1,ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorBars=0
ErrorTubes=1
ErrorType=env
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[_VarBand]
Path=EW-MCNLO-QCD-s-t[_VarBand]
Scale=1000.
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.888704e-05	3.322827e-08	3.322827e-08
4.000000e+01	6.000000e+01	1.349754e-05	3.345594e-08	3.345594e-08
6.000000e+01	8.000000e+01	7.958450e-06	2.425811e-08	2.425811e-08
8.000000e+01	1.000000e+02	4.676301e-06	1.826529e-08	1.826529e-08
1.000000e+02	1.200000e+02	2.816277e-06	1.108978e-08	1.108978e-08
1.200000e+02	1.400000e+02	1.761045e-06	7.749145e-09	7.749145e-09
1.400000e+02	1.600000e+02	1.111441e-06	6.191133e-09	6.191133e-09
1.600000e+02	1.800000e+02	7.287210e-07	4.960603e-09	4.960603e-09
1.800000e+02	2.000000e+02	4.833618e-07	4.810425e-09	4.810425e-09
2.000000e+02	2.200000e+02	3.269771e-07	3.138041e-09	3.138041e-09
2.200000e+02	2.400000e+02	2.181238e-07	2.155153e-09	2.155153e-09
2.400000e+02	2.600000e+02	1.505386e-07	2.362820e-09	2.362820e-09
2.600000e+02	2.800000e+02	1.022176e-07	1.483937e-09	1.483937e-09
2.800000e+02	3.000000e+02	7.193945e-08	1.211630e-09	1.211630e-09
3.000000e+02	3.200000e+02	4.867696e-08	8.568601e-10	8.568601e-10
3.200000e+02	3.400000e+02	3.555022e-08	8.162166e-10	8.162166e-10
3.400000e+02	3.600000e+02	2.664769e-08	7.599594e-10	7.599594e-10
3.600000e+02	3.800000e+02	1.917277e-08	6.707770e-10	6.707770e-10
3.800000e+02	4.000000e+02	1.316025e-08	5.045414e-10	5.045414e-10
4.000000e+02	4.200000e+02	1.035373e-08	5.338136e-10	5.338136e-10
4.200000e+02	4.400000e+02	7.347295e-09	3.561002e-10	3.561002e-10
4.400000e+02	4.600000e+02	4.784001e-09	2.770187e-10	2.770187e-10
4.600000e+02	4.800000e+02	3.360817e-09	1.782624e-10	1.782624e-10
4.800000e+02	5.000000e+02	2.697987e-09	1.807726e-10	1.807726e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[Nominal]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[Nominal]
Path=EW-MCNLO-QCD-s-t[Nominal]
Scale=1000.
ScaledBy=1.32663333296612424e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.888704e-05	3.322827e-08	3.322827e-08
4.000000e+01	6.000000e+01	1.349754e-05	3.345594e-08	3.345594e-08
6.000000e+01	8.000000e+01	7.958450e-06	2.425811e-08	2.425811e-08
8.000000e+01	1.000000e+02	4.676301e-06	1.826529e-08	1.826529e-08
1.000000e+02	1.200000e+02	2.816277e-06	1.108978e-08	1.108978e-08
1.200000e+02	1.400000e+02	1.761045e-06	7.749145e-09	7.749145e-09
1.400000e+02	1.600000e+02	1.111441e-06	6.191133e-09	6.191133e-09
1.600000e+02	1.800000e+02	7.287210e-07	4.960603e-09	4.960603e-09
1.800000e+02	2.000000e+02	4.833618e-07	4.810425e-09	4.810425e-09
2.000000e+02	2.200000e+02	3.269771e-07	3.138041e-09	3.138041e-09
2.200000e+02	2.400000e+02	2.181238e-07	2.155153e-09	2.155153e-09
2.400000e+02	2.600000e+02	1.505386e-07	2.362820e-09	2.362820e-09
2.600000e+02	2.800000e+02	1.022176e-07	1.483937e-09	1.483937e-09
2.800000e+02	3.000000e+02	7.193945e-08	1.211630e-09	1.211630e-09
3.000000e+02	3.200000e+02	4.867696e-08	8.568601e-10	8.568601e-10
3.200000e+02	3.400000e+02	3.555022e-08	8.162166e-10	8.162166e-10
3.400000e+02	3.600000e+02	2.664769e-08	7.599594e-10	7.599594e-10
3.600000e+02	3.800000e+02	1.917277e-08	6.707770e-10	6.707770e-10
3.800000e+02	4.000000e+02	1.316025e-08	5.045414e-10	5.045414e-10
4.000000e+02	4.200000e+02	1.035373e-08	5.338136e-10	5.338136e-10
4.200000e+02	4.400000e+02	7.347295e-09	3.561002e-10	3.561002e-10
4.400000e+02	4.600000e+02	4.784001e-09	2.770187e-10	2.770187e-10
4.600000e+02	4.800000e+02	3.360817e-09	1.782624e-10	1.782624e-10
4.800000e+02	5.000000e+02	2.697987e-09	1.807726e-10	1.807726e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[MUR=2__MUF=2__LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[MUR=2__MUF=2__LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[MUR=2__MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=1.30775532641449022e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	2.132166e-05	3.809593e-08	3.809593e-08
4.000000e+01	6.000000e+01	1.518252e-05	3.465445e-08	3.465445e-08
6.000000e+01	8.000000e+01	8.910655e-06	2.848325e-08	2.848325e-08
8.000000e+01	1.000000e+02	5.200175e-06	2.374420e-08	2.374420e-08
1.000000e+02	1.200000e+02	3.097005e-06	1.194061e-08	1.194061e-08
1.200000e+02	1.400000e+02	1.925439e-06	9.038637e-09	9.038637e-09
1.400000e+02	1.600000e+02	1.202064e-06	6.877892e-09	6.877892e-09
1.600000e+02	1.800000e+02	7.851545e-07	5.183054e-09	5.183054e-09
1.800000e+02	2.000000e+02	5.134985e-07	4.711998e-09	4.711998e-09
2.000000e+02	2.200000e+02	3.445210e-07	3.174049e-09	3.174049e-09
2.200000e+02	2.400000e+02	2.289627e-07	2.238910e-09	2.238910e-09
2.400000e+02	2.600000e+02	1.569027e-07	2.106635e-09	2.106635e-09
2.600000e+02	2.800000e+02	1.063112e-07	1.498130e-09	1.498130e-09
2.800000e+02	3.000000e+02	7.380515e-08	1.262206e-09	1.262206e-09
3.000000e+02	3.200000e+02	4.970134e-08	8.722927e-10	8.722927e-10
3.200000e+02	3.400000e+02	3.601780e-08	8.434447e-10	8.434447e-10
3.400000e+02	3.600000e+02	2.704590e-08	7.948552e-10	7.948552e-10
3.600000e+02	3.800000e+02	1.947577e-08	6.872081e-10	6.872081e-10
3.800000e+02	4.000000e+02	1.353584e-08	5.813192e-10	5.813192e-10
4.000000e+02	4.200000e+02	1.065298e-08	6.030369e-10	6.030369e-10
4.200000e+02	4.400000e+02	7.281560e-09	3.526783e-10	3.526783e-10
4.400000e+02	4.600000e+02	4.755147e-09	2.738941e-10	2.738941e-10
4.600000e+02	4.800000e+02	3.271690e-09	1.666217e-10	1.666217e-10
4.800000e+02	5.000000e+02	2.689938e-09	1.800289e-10	1.800289e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[MUR=2__MUF=1__LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[MUR=2__MUF=1__LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[MUR=2__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=1.31722889225660457e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	2.109303e-05	3.681219e-08	3.681219e-08
4.000000e+01	6.000000e+01	1.505022e-05	3.571452e-08	3.571452e-08
6.000000e+01	8.000000e+01	8.852070e-06	2.849637e-08	2.849637e-08
8.000000e+01	1.000000e+02	5.172405e-06	2.133338e-08	2.133338e-08
1.000000e+02	1.200000e+02	3.092033e-06	1.188779e-08	1.188779e-08
1.200000e+02	1.400000e+02	1.923486e-06	8.501953e-09	8.501953e-09
1.400000e+02	1.600000e+02	1.203048e-06	6.785678e-09	6.785678e-09
1.600000e+02	1.800000e+02	7.842965e-07	5.129730e-09	5.129730e-09
1.800000e+02	2.000000e+02	5.143830e-07	4.739463e-09	4.739463e-09
2.000000e+02	2.200000e+02	3.459984e-07	3.167356e-09	3.167356e-09
2.200000e+02	2.400000e+02	2.301802e-07	2.258266e-09	2.258266e-09
2.400000e+02	2.600000e+02	1.577342e-07	2.197004e-09	2.197004e-09
2.600000e+02	2.800000e+02	1.068695e-07	1.491244e-09	1.491244e-09
2.800000e+02	3.000000e+02	7.454890e-08	1.235959e-09	1.235959e-09
3.000000e+02	3.200000e+02	5.013220e-08	8.717260e-10	8.717260e-10
3.200000e+02	3.400000e+02	3.645119e-08	8.467941e-10	8.467941e-10
3.400000e+02	3.600000e+02	2.723729e-08	7.877819e-10	7.877819e-10
3.600000e+02	3.800000e+02	1.964785e-08	6.938357e-10	6.938357e-10
3.800000e+02	4.000000e+02	1.367457e-08	5.919388e-10	5.919388e-10
4.000000e+02	4.200000e+02	1.068724e-08	5.859868e-10	5.859868e-10
4.200000e+02	4.400000e+02	7.373530e-09	3.573651e-10	3.573651e-10
4.400000e+02	4.600000e+02	4.798566e-09	2.692536e-10	2.692536e-10
4.600000e+02	4.800000e+02	3.307795e-09	1.697876e-10	1.697876e-10
4.800000e+02	5.000000e+02	2.726308e-09	1.815437e-10	1.815437e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[MUR=1__MUF=2__LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[MUR=1__MUF=2__LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[MUR=1__MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=1.31910393790610240e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.908096e-05	3.369383e-08	3.369383e-08
4.000000e+01	6.000000e+01	1.361577e-05	3.222698e-08	3.222698e-08
6.000000e+01	8.000000e+01	8.015135e-06	2.416632e-08	2.416632e-08
8.000000e+01	1.000000e+02	4.707910e-06	2.005057e-08	2.005057e-08
1.000000e+02	1.200000e+02	2.826156e-06	1.099335e-08	1.099335e-08
1.200000e+02	1.400000e+02	1.766570e-06	8.016432e-09	8.016432e-09
1.400000e+02	1.600000e+02	1.113939e-06	6.244147e-09	6.244147e-09
1.600000e+02	1.800000e+02	7.319685e-07	4.967922e-09	4.967922e-09
1.800000e+02	2.000000e+02	4.846146e-07	4.513595e-09	4.513595e-09
2.000000e+02	2.200000e+02	3.265944e-07	3.086588e-09	3.086588e-09
2.200000e+02	2.400000e+02	2.176647e-07	2.108893e-09	2.108893e-09
2.400000e+02	2.600000e+02	1.502748e-07	2.215754e-09	2.215754e-09
2.600000e+02	2.800000e+02	1.021680e-07	1.490069e-09	1.490069e-09
2.800000e+02	3.000000e+02	7.144975e-08	1.227912e-09	1.227912e-09
3.000000e+02	3.200000e+02	4.849270e-08	8.590012e-10	8.590012e-10
3.200000e+02	3.400000e+02	3.523468e-08	8.104826e-10	8.104826e-10
3.400000e+02	3.600000e+02	2.661298e-08	7.683948e-10	7.683948e-10
3.600000e+02	3.800000e+02	1.909791e-08	6.681336e-10	6.681336e-10
3.800000e+02	4.000000e+02	1.308623e-08	4.985697e-10	4.985697e-10
4.000000e+02	4.200000e+02	1.037566e-08	5.476173e-10	5.476173e-10
4.200000e+02	4.400000e+02	7.274270e-09	3.498095e-10	3.498095e-10
4.400000e+02	4.600000e+02	4.751881e-09	2.807468e-10	2.807468e-10
4.600000e+02	4.800000e+02	3.337697e-09	1.755526e-10	1.755526e-10
4.800000e+02	5.000000e+02	2.674181e-09	1.796369e-10	1.796369e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[MUR=1__MUF=1__LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[MUR=1__MUF=1__LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[MUR=1__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=1.32663333296612424e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.888704e-05	3.322827e-08	3.322827e-08
4.000000e+01	6.000000e+01	1.349754e-05	3.345594e-08	3.345594e-08
6.000000e+01	8.000000e+01	7.958450e-06	2.425811e-08	2.425811e-08
8.000000e+01	1.000000e+02	4.676301e-06	1.826529e-08	1.826529e-08
1.000000e+02	1.200000e+02	2.816277e-06	1.108978e-08	1.108978e-08
1.200000e+02	1.400000e+02	1.761045e-06	7.749145e-09	7.749145e-09
1.400000e+02	1.600000e+02	1.111441e-06	6.191133e-09	6.191133e-09
1.600000e+02	1.800000e+02	7.287210e-07	4.960603e-09	4.960603e-09
1.800000e+02	2.000000e+02	4.833618e-07	4.810425e-09	4.810425e-09
2.000000e+02	2.200000e+02	3.269771e-07	3.138041e-09	3.138041e-09
2.200000e+02	2.400000e+02	2.181238e-07	2.155153e-09	2.155153e-09
2.400000e+02	2.600000e+02	1.505386e-07	2.362820e-09	2.362820e-09
2.600000e+02	2.800000e+02	1.022176e-07	1.483937e-09	1.483937e-09
2.800000e+02	3.000000e+02	7.193945e-08	1.211630e-09	1.211630e-09
3.000000e+02	3.200000e+02	4.867696e-08	8.568601e-10	8.568601e-10
3.200000e+02	3.400000e+02	3.555022e-08	8.162166e-10	8.162166e-10
3.400000e+02	3.600000e+02	2.664769e-08	7.599594e-10	7.599594e-10
3.600000e+02	3.800000e+02	1.917277e-08	6.707770e-10	6.707770e-10
3.800000e+02	4.000000e+02	1.316025e-08	5.045414e-10	5.045414e-10
4.000000e+02	4.200000e+02	1.035373e-08	5.338136e-10	5.338136e-10
4.200000e+02	4.400000e+02	7.347295e-09	3.561002e-10	3.561002e-10
4.400000e+02	4.600000e+02	4.784001e-09	2.770187e-10	2.770187e-10
4.600000e+02	4.800000e+02	3.360817e-09	1.782624e-10	1.782624e-10
4.800000e+02	5.000000e+02	2.697987e-09	1.807726e-10	1.807726e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[MUR=1__MUF=0.5__LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[MUR=1__MUF=0.5__LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[MUR=1__MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=1.33222232847108073e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.861909e-05	7.770606e-08	7.770606e-08
4.000000e+01	6.000000e+01	1.388783e-05	5.896444e-07	5.896444e-07
6.000000e+01	8.000000e+01	7.833715e-06	6.763609e-08	6.763609e-08
8.000000e+01	1.000000e+02	4.641053e-06	2.090893e-08	2.090893e-08
1.000000e+02	1.200000e+02	2.815380e-06	1.456383e-08	1.456383e-08
1.200000e+02	1.400000e+02	1.760726e-06	8.596328e-09	8.596328e-09
1.400000e+02	1.600000e+02	1.086146e-06	2.180717e-08	2.180717e-08
1.600000e+02	1.800000e+02	7.289060e-07	5.437991e-09	5.437991e-09
1.800000e+02	2.000000e+02	4.819033e-07	5.843451e-09	5.843451e-09
2.000000e+02	2.200000e+02	3.262193e-07	3.372312e-09	3.372312e-09
2.200000e+02	2.400000e+02	2.193393e-07	2.344960e-09	2.344960e-09
2.400000e+02	2.600000e+02	1.509850e-07	2.500348e-09	2.500348e-09
2.600000e+02	2.800000e+02	1.023593e-07	1.508212e-09	1.508212e-09
2.800000e+02	3.000000e+02	7.266850e-08	1.235631e-09	1.235631e-09
3.000000e+02	3.200000e+02	4.879009e-08	8.787848e-10	8.787848e-10
3.200000e+02	3.400000e+02	3.580016e-08	8.896690e-10	8.896690e-10
3.400000e+02	3.600000e+02	2.669431e-08	7.754586e-10	7.754586e-10
3.600000e+02	3.800000e+02	1.926317e-08	6.705863e-10	6.705863e-10
3.800000e+02	4.000000e+02	1.327898e-08	5.106168e-10	5.106168e-10
4.000000e+02	4.200000e+02	1.036875e-08	5.353868e-10	5.353868e-10
4.200000e+02	4.400000e+02	7.414270e-09	3.678512e-10	3.678512e-10
4.400000e+02	4.600000e+02	4.832621e-09	2.834834e-10	2.834834e-10
4.600000e+02	4.800000e+02	3.393079e-09	1.810616e-10	1.810616e-10
4.800000e+02	5.000000e+02	2.740583e-09	1.841304e-10	1.841304e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[MUR=0.5__MUF=1__LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[MUR=0.5__MUF=1__LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[MUR=0.5__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=1.25071093360507637e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.947533e-05	4.095708e-08	4.095708e-08
4.000000e+01	6.000000e+01	1.389182e-05	3.730281e-08	3.730281e-08
6.000000e+01	8.000000e+01	8.210025e-06	3.135089e-08	3.135089e-08
8.000000e+01	1.000000e+02	4.865542e-06	2.847998e-08	2.847998e-08
1.000000e+02	1.200000e+02	2.930644e-06	1.327033e-08	1.327033e-08
1.200000e+02	1.400000e+02	1.851693e-06	9.595714e-09	9.595714e-09
1.400000e+02	1.600000e+02	1.173426e-06	7.771610e-09	7.771610e-09
1.600000e+02	1.800000e+02	7.744445e-07	6.161842e-09	6.161842e-09
1.800000e+02	2.000000e+02	5.171605e-07	5.298495e-09	5.298495e-09
2.000000e+02	2.200000e+02	3.532867e-07	3.808007e-09	3.808007e-09
2.200000e+02	2.400000e+02	2.370792e-07	2.673171e-09	2.673171e-09
2.400000e+02	2.600000e+02	1.652099e-07	2.593555e-09	2.593555e-09
2.600000e+02	2.800000e+02	1.122406e-07	1.705311e-09	1.705311e-09
2.800000e+02	3.000000e+02	7.982215e-08	1.615809e-09	1.615809e-09
3.000000e+02	3.200000e+02	5.407660e-08	1.097006e-09	1.097006e-09
3.200000e+02	3.400000e+02	4.026415e-08	1.150641e-09	1.150641e-09
3.400000e+02	3.600000e+02	3.044309e-08	1.036061e-09	1.036061e-09
3.600000e+02	3.800000e+02	2.212705e-08	8.694570e-10	8.694570e-10
3.800000e+02	4.000000e+02	1.601899e-08	9.319238e-10	9.319238e-10
4.000000e+02	4.200000e+02	1.233308e-08	8.004585e-10	8.004585e-10
4.200000e+02	4.400000e+02	8.289085e-09	4.333725e-10	4.333725e-10
4.400000e+02	4.600000e+02	5.535390e-09	3.581163e-10	3.581163e-10
4.600000e+02	4.800000e+02	3.732766e-09	2.219438e-10	2.219438e-10
4.800000e+02	5.000000e+02	3.217499e-09	2.444580e-10	2.444580e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[MUR=0.5__MUF=0.5__LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[MUR=0.5__MUF=0.5__LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[MUR=0.5__MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=1.34098671198199812e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.919406e-05	5.021914e-08	5.021914e-08
4.000000e+01	6.000000e+01	1.392054e-05	2.697666e-07	2.697666e-07
6.000000e+01	8.000000e+01	8.108955e-06	4.635624e-08	4.635624e-08
8.000000e+01	1.000000e+02	4.804719e-06	2.190902e-08	2.190902e-08
1.000000e+02	1.200000e+02	2.926437e-06	1.434731e-08	1.434731e-08
1.200000e+02	1.400000e+02	1.842986e-06	9.527246e-09	9.527246e-09
1.400000e+02	1.600000e+02	1.154214e-06	1.661794e-08	1.661794e-08
1.600000e+02	1.800000e+02	7.712180e-07	5.797907e-09	5.797907e-09
1.800000e+02	2.000000e+02	5.119630e-07	8.289769e-09	8.289769e-09
2.000000e+02	2.200000e+02	3.509919e-07	3.718026e-09	3.718026e-09
2.200000e+02	2.400000e+02	2.367543e-07	2.612621e-09	2.612621e-09
2.400000e+02	2.600000e+02	1.665678e-07	3.398591e-09	3.398591e-09
2.600000e+02	2.800000e+02	1.121843e-07	1.748559e-09	1.748559e-09
2.800000e+02	3.000000e+02	8.023980e-08	1.441855e-09	1.441855e-09
3.000000e+02	3.200000e+02	5.461515e-08	1.042820e-09	1.042820e-09
3.200000e+02	3.400000e+02	4.078911e-08	1.114004e-09	1.114004e-09
3.400000e+02	3.600000e+02	3.028223e-08	9.864440e-10	9.864440e-10
3.600000e+02	3.800000e+02	2.203309e-08	8.603669e-10	8.603669e-10
3.800000e+02	4.000000e+02	1.555868e-08	7.749950e-10	7.749950e-10
4.000000e+02	4.200000e+02	1.230552e-08	7.683037e-10	7.683037e-10
4.200000e+02	4.400000e+02	8.483880e-09	4.588312e-10	4.588312e-10
4.400000e+02	4.600000e+02	5.627880e-09	3.270967e-10	3.270967e-10
4.600000e+02	4.800000e+02	3.750204e-09	2.077226e-10	2.077226e-10
4.800000e+02	5.000000e+02	3.184486e-09	2.316768e-10	2.316768e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.29428869973311481e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	2.100270e-05	3.652810e-08	3.652810e-08
4.000000e+01	6.000000e+01	1.498024e-05	3.193543e-08	3.193543e-08
6.000000e+01	8.000000e+01	8.774185e-06	2.552583e-08	2.552583e-08
8.000000e+01	1.000000e+02	5.118855e-06	1.975885e-08	1.975885e-08
1.000000e+02	1.200000e+02	3.057099e-06	1.148546e-08	1.148546e-08
1.200000e+02	1.400000e+02	1.892542e-06	8.027008e-09	8.027008e-09
1.400000e+02	1.600000e+02	1.186674e-06	6.342539e-09	6.342539e-09
1.600000e+02	1.800000e+02	7.701360e-07	4.937201e-09	4.937201e-09
1.800000e+02	2.000000e+02	5.065515e-07	4.687632e-09	4.687632e-09
2.000000e+02	2.200000e+02	3.404836e-07	3.119093e-09	3.119093e-09
2.200000e+02	2.400000e+02	2.253492e-07	2.111441e-09	2.111441e-09
2.400000e+02	2.600000e+02	1.530971e-07	1.842820e-09	1.842820e-09
2.600000e+02	2.800000e+02	1.041395e-07	1.436272e-09	1.436272e-09
2.800000e+02	3.000000e+02	7.264725e-08	1.184806e-09	1.184806e-09
3.000000e+02	3.200000e+02	4.895275e-08	8.310993e-10	8.310993e-10
3.200000e+02	3.400000e+02	3.548701e-08	7.912564e-10	7.912564e-10
3.400000e+02	3.600000e+02	2.635580e-08	7.369398e-10	7.369398e-10
3.600000e+02	3.800000e+02	1.893562e-08	6.417854e-10	6.417854e-10
3.800000e+02	4.000000e+02	1.290749e-08	4.824697e-10	4.824697e-10
4.000000e+02	4.200000e+02	1.011745e-08	5.040533e-10	5.040533e-10
4.200000e+02	4.400000e+02	7.142005e-09	3.415886e-10	3.415886e-10
4.400000e+02	4.600000e+02	4.637914e-09	2.655436e-10	2.655436e-10
4.600000e+02	4.800000e+02	3.255019e-09	1.692489e-10	1.692489e-10
4.800000e+02	5.000000e+02	2.590435e-09	1.713121e-10	1.713121e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.31706948125993322e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	2.082035e-05	3.649055e-08	3.649055e-08
4.000000e+01	6.000000e+01	1.487171e-05	3.202092e-08	3.202092e-08
6.000000e+01	8.000000e+01	8.728275e-06	2.555645e-08	2.555645e-08
8.000000e+01	1.000000e+02	5.103310e-06	1.996187e-08	1.996187e-08
1.000000e+02	1.200000e+02	3.053299e-06	1.153063e-08	1.153063e-08
1.200000e+02	1.400000e+02	1.894180e-06	8.066265e-09	8.066265e-09
1.400000e+02	1.600000e+02	1.189401e-06	6.433638e-09	6.433638e-09
1.600000e+02	1.800000e+02	7.726865e-07	4.992282e-09	4.992282e-09
1.800000e+02	2.000000e+02	5.089775e-07	4.748701e-09	4.748701e-09
2.000000e+02	2.200000e+02	3.425470e-07	3.150291e-09	3.150291e-09
2.200000e+02	2.400000e+02	2.270729e-07	2.156913e-09	2.156913e-09
2.400000e+02	2.600000e+02	1.542632e-07	1.888482e-09	1.888482e-09
2.600000e+02	2.800000e+02	1.050031e-07	1.468065e-09	1.468065e-09
2.800000e+02	3.000000e+02	7.338045e-08	1.198824e-09	1.198824e-09
3.000000e+02	3.200000e+02	4.947105e-08	8.471517e-10	8.471517e-10
3.200000e+02	3.400000e+02	3.592841e-08	8.042580e-10	8.042580e-10
3.400000e+02	3.600000e+02	2.666215e-08	7.453945e-10	7.453945e-10
3.600000e+02	3.800000e+02	1.916361e-08	6.539031e-10	6.539031e-10
3.800000e+02	4.000000e+02	1.309119e-08	4.911257e-10	4.911257e-10
4.000000e+02	4.200000e+02	1.026464e-08	5.160400e-10	5.160400e-10
4.200000e+02	4.400000e+02	7.247185e-09	3.471200e-10	3.471200e-10
4.400000e+02	4.600000e+02	4.706865e-09	2.691216e-10	2.691216e-10
4.600000e+02	4.800000e+02	3.313826e-09	1.733866e-10	1.733866e-10
4.800000e+02	5.000000e+02	2.632168e-09	1.741699e-10	1.741699e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.30516597313494296e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.898416e-05	3.406371e-08	3.406371e-08
4.000000e+01	6.000000e+01	1.355498e-05	2.914912e-08	2.914912e-08
6.000000e+01	8.000000e+01	7.969185e-06	2.397569e-08	2.397569e-08
8.000000e+01	1.000000e+02	4.675039e-06	1.792707e-08	1.792707e-08
1.000000e+02	1.200000e+02	2.809428e-06	1.085429e-08	1.085429e-08
1.200000e+02	1.400000e+02	1.752959e-06	7.642662e-09	7.642662e-09
1.400000e+02	1.600000e+02	1.106625e-06	6.062908e-09	6.062908e-09
1.600000e+02	1.800000e+02	7.229815e-07	4.855648e-09	4.855648e-09
1.800000e+02	2.000000e+02	4.791464e-07	4.735090e-09	4.735090e-09
2.000000e+02	2.200000e+02	3.244276e-07	3.098529e-09	3.098529e-09
2.200000e+02	2.400000e+02	2.160399e-07	2.101667e-09	2.101667e-09
2.400000e+02	2.600000e+02	1.477874e-07	1.866482e-09	1.866482e-09
2.600000e+02	2.800000e+02	1.009525e-07	1.449170e-09	1.449170e-09
2.800000e+02	3.000000e+02	7.095135e-08	1.196725e-09	1.196725e-09
3.000000e+02	3.200000e+02	4.799414e-08	8.401601e-10	8.401601e-10
3.200000e+02	3.400000e+02	3.503829e-08	8.026525e-10	8.026525e-10
3.400000e+02	3.600000e+02	2.613916e-08	7.469503e-10	7.469503e-10
3.600000e+02	3.800000e+02	1.888505e-08	6.585214e-10	6.585214e-10
3.800000e+02	4.000000e+02	1.289531e-08	4.955881e-10	4.955881e-10
4.000000e+02	4.200000e+02	1.015019e-08	5.217140e-10	5.217140e-10
4.200000e+02	4.400000e+02	7.199015e-09	3.507083e-10	3.507083e-10
4.400000e+02	4.600000e+02	4.686035e-09	2.736527e-10	2.736527e-10
4.600000e+02	4.800000e+02	3.286514e-09	1.742947e-10	1.742947e-10
4.800000e+02	5.000000e+02	2.624907e-09	1.769703e-10	1.769703e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.32534218340773544e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.883915e-05	3.427129e-08	3.427129e-08
4.000000e+01	6.000000e+01	1.346381e-05	2.932949e-08	2.932949e-08
6.000000e+01	8.000000e+01	7.925765e-06	2.414191e-08	2.414191e-08
8.000000e+01	1.000000e+02	4.656397e-06	1.822061e-08	1.822061e-08
1.000000e+02	1.200000e+02	2.801360e-06	1.091694e-08	1.091694e-08
1.200000e+02	1.400000e+02	1.750708e-06	7.683196e-09	7.683196e-09
1.400000e+02	1.600000e+02	1.106339e-06	6.156624e-09	6.156624e-09
1.600000e+02	1.800000e+02	7.232290e-07	4.912630e-09	4.912630e-09
1.800000e+02	2.000000e+02	4.799178e-07	4.798100e-09	4.798100e-09
2.000000e+02	2.200000e+02	3.252913e-07	3.127290e-09	3.127290e-09
2.200000e+02	2.400000e+02	2.169415e-07	2.148179e-09	2.148179e-09
2.400000e+02	2.600000e+02	1.483706e-07	1.914173e-09	1.914173e-09
2.600000e+02	2.800000e+02	1.014052e-07	1.481259e-09	1.481259e-09
2.800000e+02	3.000000e+02	7.140620e-08	1.208733e-09	1.208733e-09
3.000000e+02	3.200000e+02	4.832098e-08	8.555386e-10	8.555386e-10
3.200000e+02	3.400000e+02	3.535168e-08	8.148788e-10	8.148788e-10
3.400000e+02	3.600000e+02	2.634750e-08	7.542800e-10	7.542800e-10
3.600000e+02	3.800000e+02	1.904667e-08	6.703682e-10	6.703682e-10
3.800000e+02	4.000000e+02	1.303420e-08	5.039541e-10	5.039541e-10
4.000000e+02	4.200000e+02	1.026275e-08	5.336253e-10	5.336253e-10
4.200000e+02	4.400000e+02	7.281215e-09	3.558438e-10	3.558438e-10
4.400000e+02	4.600000e+02	4.740706e-09	2.768975e-10	2.768975e-10
4.600000e+02	4.800000e+02	3.334413e-09	1.781514e-10	1.781514e-10
4.800000e+02	5.000000e+02	2.658458e-09	1.796521e-10	1.796521e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.33728195997467111e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.868660e-05	3.457734e-08	3.457734e-08
4.000000e+01	6.000000e+01	1.337233e-05	2.952626e-08	2.952626e-08
6.000000e+01	8.000000e+01	7.886315e-06	2.437540e-08	2.437540e-08
8.000000e+01	1.000000e+02	4.642306e-06	1.851194e-08	1.851194e-08
1.000000e+02	1.200000e+02	2.797257e-06	1.100629e-08	1.100629e-08
1.200000e+02	1.400000e+02	1.751614e-06	7.747853e-09	7.747853e-09
1.400000e+02	1.600000e+02	1.108315e-06	6.276042e-09	6.276042e-09
1.600000e+02	1.800000e+02	7.251205e-07	4.989745e-09	4.989745e-09
1.800000e+02	2.000000e+02	4.819049e-07	4.864987e-09	4.864987e-09
2.000000e+02	2.200000e+02	3.270259e-07	3.164004e-09	3.164004e-09
2.200000e+02	2.400000e+02	2.184480e-07	2.209337e-09	2.209337e-09
2.400000e+02	2.600000e+02	1.493564e-07	1.975823e-09	1.975823e-09
2.600000e+02	2.800000e+02	1.021419e-07	1.525161e-09	1.525161e-09
2.800000e+02	3.000000e+02	7.208030e-08	1.225315e-09	1.225315e-09
3.000000e+02	3.200000e+02	4.879312e-08	8.758435e-10	8.758435e-10
3.200000e+02	3.400000e+02	3.578291e-08	8.307587e-10	8.307587e-10
3.400000e+02	3.600000e+02	2.663681e-08	7.645474e-10	7.645474e-10
3.600000e+02	3.800000e+02	1.926640e-08	6.862980e-10	6.862980e-10
3.800000e+02	4.000000e+02	1.321753e-08	5.154042e-10	5.154042e-10
4.000000e+02	4.200000e+02	1.040914e-08	5.485497e-10	5.485497e-10
4.200000e+02	4.400000e+02	7.386500e-09	3.624519e-10	3.624519e-10
4.400000e+02	4.600000e+02	4.811391e-09	2.813686e-10	2.813686e-10
4.600000e+02	4.800000e+02	3.393729e-09	1.829377e-10	1.829377e-10
4.800000e+02	5.000000e+02	2.700656e-09	1.830888e-10	1.830888e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.32708541835434700e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.917242e-05	3.550933e-08	3.550933e-08
4.000000e+01	6.000000e+01	1.369691e-05	2.989221e-08	2.989221e-08
6.000000e+01	8.000000e+01	8.092235e-06	2.502670e-08	2.502670e-08
8.000000e+01	1.000000e+02	4.780322e-06	1.849906e-08	1.849906e-08
1.000000e+02	1.200000e+02	2.894098e-06	1.150011e-08	1.150011e-08
1.200000e+02	1.400000e+02	1.822518e-06	8.192358e-09	8.192358e-09
1.400000e+02	1.600000e+02	1.160233e-06	6.583747e-09	6.583747e-09
1.600000e+02	1.800000e+02	7.637320e-07	5.327511e-09	5.327511e-09
1.800000e+02	2.000000e+02	5.106205e-07	5.219720e-09	5.219720e-09
2.000000e+02	2.200000e+02	3.486360e-07	3.432520e-09	3.432520e-09
2.200000e+02	2.400000e+02	2.336112e-07	2.362076e-09	2.362076e-09
2.400000e+02	2.600000e+02	1.610159e-07	2.118801e-09	2.118801e-09
2.600000e+02	2.800000e+02	1.105139e-07	1.649451e-09	1.649451e-09
2.800000e+02	3.000000e+02	7.836525e-08	1.364621e-09	1.364621e-09
3.000000e+02	3.200000e+02	5.321080e-08	9.602476e-10	9.602476e-10
3.200000e+02	3.400000e+02	3.913125e-08	9.172141e-10	9.172141e-10
3.400000e+02	3.600000e+02	2.933977e-08	8.553365e-10	8.553365e-10
3.600000e+02	3.800000e+02	2.131061e-08	7.636038e-10	7.636038e-10
3.800000e+02	4.000000e+02	1.458137e-08	5.747502e-10	5.747502e-10
4.000000e+02	4.200000e+02	1.153145e-08	6.070428e-10	6.070428e-10
4.200000e+02	4.400000e+02	8.222195e-09	4.075692e-10	4.075692e-10
4.400000e+02	4.600000e+02	5.358895e-09	3.182810e-10	3.182810e-10
4.600000e+02	4.800000e+02	3.759151e-09	2.030047e-10	2.030047e-10
4.800000e+02	5.000000e+02	3.014126e-09	2.066031e-10	2.066031e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
Path=EW-MCNLO-QCD-s-t[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.33892315980179013e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.904295e-05	3.600348e-08	3.600348e-08
4.000000e+01	6.000000e+01	1.361825e-05	3.014046e-08	3.014046e-08
6.000000e+01	8.000000e+01	8.056795e-06	2.536808e-08	2.536808e-08
8.000000e+01	1.000000e+02	4.766607e-06	1.886678e-08	1.886678e-08
1.000000e+02	1.200000e+02	2.889325e-06	1.161175e-08	1.161175e-08
1.200000e+02	1.400000e+02	1.822697e-06	8.268567e-09	8.268567e-09
1.400000e+02	1.600000e+02	1.161688e-06	6.714663e-09	6.714663e-09
1.600000e+02	1.800000e+02	7.652670e-07	5.413758e-09	5.413758e-09
1.800000e+02	2.000000e+02	5.124600e-07	5.294379e-09	5.294379e-09
2.000000e+02	2.200000e+02	3.503316e-07	3.474321e-09	3.474321e-09
2.200000e+02	2.400000e+02	2.351418e-07	2.429480e-09	2.429480e-09
2.400000e+02	2.600000e+02	1.620580e-07	2.186849e-09	2.186849e-09
2.600000e+02	2.800000e+02	1.113095e-07	1.698438e-09	1.698438e-09
2.800000e+02	3.000000e+02	7.912255e-08	1.385121e-09	1.385121e-09
3.000000e+02	3.200000e+02	5.375005e-08	9.836294e-10	9.836294e-10
3.200000e+02	3.400000e+02	3.963039e-08	9.358928e-10	9.358928e-10
3.400000e+02	3.600000e+02	2.968844e-08	8.684466e-10	8.684466e-10
3.600000e+02	3.800000e+02	2.158168e-08	7.824471e-10	7.824471e-10
3.800000e+02	4.000000e+02	1.480386e-08	5.885837e-10	5.885837e-10
4.000000e+02	4.200000e+02	1.171194e-08	6.248298e-10	6.248298e-10
4.200000e+02	4.400000e+02	8.356330e-09	4.159634e-10	4.159634e-10
4.400000e+02	4.600000e+02	5.449635e-09	3.241969e-10	3.241969e-10
4.600000e+02	4.800000e+02	3.832913e-09	2.087385e-10	2.087385e-10
4.800000e+02	5.000000e+02	3.068234e-09	2.110057e-10	2.110057e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[EXTRA__WeightNormalisation]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[EXTRA__WeightNormalisation]
Path=EW-MCNLO-QCD-s-t[EXTRA__WeightNormalisation]
Scale=1000.
ScaledBy=1.37338860455288576e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.134398e-04	4.532716e-08	4.532716e-08
4.000000e+01	6.000000e+01	8.021455e-05	3.811557e-08	3.811557e-08
6.000000e+01	8.000000e+01	5.214465e-05	3.073128e-08	3.073128e-08
8.000000e+01	1.000000e+02	3.734302e-05	2.600642e-08	2.600642e-08
1.000000e+02	1.200000e+02	2.750611e-05	2.231981e-08	2.231981e-08
1.200000e+02	1.400000e+02	2.057910e-05	1.930585e-08	1.930585e-08
1.400000e+02	1.600000e+02	1.557314e-05	1.679438e-08	1.679438e-08
1.600000e+02	1.800000e+02	1.191501e-05	1.469004e-08	1.469004e-08
1.800000e+02	2.000000e+02	9.212630e-06	1.291717e-08	1.291717e-08
2.000000e+02	2.200000e+02	7.144870e-06	1.137556e-08	1.137556e-08
2.200000e+02	2.400000e+02	5.602070e-06	1.007279e-08	1.007279e-08
2.400000e+02	2.600000e+02	4.406119e-06	8.933135e-09	8.933135e-09
2.600000e+02	2.800000e+02	3.497688e-06	7.959146e-09	7.959146e-09
2.800000e+02	3.000000e+02	2.796108e-06	7.116277e-09	7.116277e-09
3.000000e+02	3.200000e+02	2.242116e-06	6.372427e-09	6.372427e-09
3.200000e+02	3.400000e+02	1.799275e-06	5.708535e-09	5.708535e-09
3.400000e+02	3.600000e+02	1.468253e-06	5.156753e-09	5.156753e-09
3.600000e+02	3.800000e+02	1.197761e-06	4.657584e-09	4.657584e-09
3.800000e+02	4.000000e+02	9.859840e-07	4.225817e-09	4.225817e-09
4.000000e+02	4.200000e+02	8.054855e-07	3.819484e-09	3.819484e-09
4.200000e+02	4.400000e+02	6.655935e-07	3.472005e-09	3.472005e-09
4.400000e+02	4.600000e+02	5.448810e-07	3.141425e-09	3.141425e-09
4.600000e+02	4.800000e+02	4.601379e-07	2.886821e-09	2.886821e-09
4.800000e+02	5.000000e+02	3.760104e-07	2.609611e-09	2.609611e-09
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[EXTRA__NTrials]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[EXTRA__NTrials]
Path=EW-MCNLO-QCD-s-t[EXTRA__NTrials]
Scale=1000.
ScaledBy=1.37338754002394642e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	4.407640e-04	1.782341e-07	1.782341e-07
4.000000e+01	6.000000e+01	3.116491e-04	1.498614e-07	1.498614e-07
6.000000e+01	8.000000e+01	2.026004e-04	1.208402e-07	1.208402e-07
8.000000e+01	1.000000e+02	1.450791e-04	1.022457e-07	1.022457e-07
1.000000e+02	1.200000e+02	1.068604e-04	8.775057e-08	8.775057e-08
1.200000e+02	1.400000e+02	7.994015e-05	7.588618e-08	7.588618e-08
1.400000e+02	1.600000e+02	6.051395e-05	6.604652e-08	6.604652e-08
1.600000e+02	1.800000e+02	4.628536e-05	5.774225e-08	5.774225e-08
1.800000e+02	2.000000e+02	3.579721e-05	5.079417e-08	5.079417e-08
2.000000e+02	2.200000e+02	2.776207e-05	4.473166e-08	4.473166e-08
2.200000e+02	2.400000e+02	2.176833e-05	3.961146e-08	3.961146e-08
2.400000e+02	2.600000e+02	1.712587e-05	3.514316e-08	3.514316e-08
2.600000e+02	2.800000e+02	1.359077e-05	3.129893e-08	3.129893e-08
2.800000e+02	3.000000e+02	1.086013e-05	2.796834e-08	2.796834e-08
3.000000e+02	3.200000e+02	8.715450e-06	2.507297e-08	2.507297e-08
3.200000e+02	3.400000e+02	6.984155e-06	2.241327e-08	2.241327e-08
3.400000e+02	3.600000e+02	5.703265e-06	2.027015e-08	2.027015e-08
3.600000e+02	3.800000e+02	4.654959e-06	1.832096e-08	1.832096e-08
3.800000e+02	4.000000e+02	3.831065e-06	1.661771e-08	1.661771e-08
4.000000e+02	4.200000e+02	3.126105e-06	1.499007e-08	1.499007e-08
4.200000e+02	4.400000e+02	2.587119e-06	1.366072e-08	1.366072e-08
4.400000e+02	4.600000e+02	2.118725e-06	1.236659e-08	1.236659e-08
4.600000e+02	4.800000e+02	1.786434e-06	1.133794e-08	1.133794e-08
4.800000e+02	5.000000e+02	1.466366e-06	1.031596e-08	1.031596e-08
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[EXTRA__MEWeight]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[EXTRA__MEWeight]
Path=EW-MCNLO-QCD-s-t[EXTRA__MEWeight]
Scale=1000.
ScaledBy=1.37433303742083622e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	9.732895e-12	6.644966e-12	6.644966e-12
4.000000e+01	6.000000e+01	1.904301e-13	6.611976e-14	6.611976e-14
6.000000e+01	8.000000e+01	4.448019e-14	3.620860e-15	3.620860e-15
8.000000e+01	1.000000e+02	2.421842e-14	1.456462e-15	1.456462e-15
1.000000e+02	1.200000e+02	1.281538e-14	8.230009e-16	8.230009e-16
1.200000e+02	1.400000e+02	6.801655e-15	5.266681e-16	5.266681e-16
1.400000e+02	1.600000e+02	4.445781e-15	4.929007e-16	4.929007e-16
1.600000e+02	1.800000e+02	2.005614e-15	6.117205e-16	6.117205e-16
1.800000e+02	2.000000e+02	1.212074e-15	8.647277e-17	8.647277e-17
2.000000e+02	2.200000e+02	9.964190e-16	1.070922e-16	1.070922e-16
2.200000e+02	2.400000e+02	6.694080e-16	8.380564e-17	8.380564e-17
2.400000e+02	2.600000e+02	3.708876e-16	3.799003e-17	3.799003e-17
2.600000e+02	2.800000e+02	2.550937e-16	3.677449e-17	3.677449e-17
2.800000e+02	3.000000e+02	2.295577e-16	3.138164e-17	3.138164e-17
3.000000e+02	3.200000e+02	1.414939e-16	2.740820e-17	2.740820e-17
3.200000e+02	3.400000e+02	1.050011e-16	2.001548e-17	2.001548e-17
3.400000e+02	3.600000e+02	7.652800e-17	2.020199e-17	2.020199e-17
3.600000e+02	3.800000e+02	5.293390e-17	1.204332e-17	1.204332e-17
3.800000e+02	4.000000e+02	4.089903e-17	1.464216e-17	1.464216e-17
4.000000e+02	4.200000e+02	2.054858e-17	2.382755e-18	2.382755e-18
4.200000e+02	4.400000e+02	1.534277e-17	1.965630e-18	1.965630e-18
4.400000e+02	4.600000e+02	1.227216e-17	3.451737e-18	3.451737e-18
4.600000e+02	4.800000e+02	1.065458e-17	4.056712e-18	4.056712e-18
4.800000e+02	5.000000e+02	9.024045e-18	2.192087e-18	2.192087e-18
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=EW-MCNLO-QCD-s-t[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Scale=1000.
ScaledBy=8.02127898618903590e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	-1.560424e+09	8.911864e+08	8.911864e+08
4.000000e+01	6.000000e+01	-2.265183e+08	2.251425e+08	2.251425e+08
6.000000e+01	8.000000e+01	-1.199796e+08	1.131542e+08	1.131542e+08
8.000000e+01	1.000000e+02	-1.919922e+10	1.844490e+10	1.844490e+10
1.000000e+02	1.200000e+02	-1.683378e+08	1.681968e+08	1.681968e+08
1.200000e+02	1.400000e+02	-1.230094e+08	1.226403e+08	1.226403e+08
1.400000e+02	1.600000e+02	-7.846325e+10	7.846314e+10	7.846314e+10
1.600000e+02	1.800000e+02	-2.689294e+05	1.867136e+05	1.867136e+05
1.800000e+02	2.000000e+02	-3.375558e+17	3.375558e+17	3.375558e+17
2.000000e+02	2.200000e+02	-5.746510e+05	5.741357e+05	5.741357e+05
2.200000e+02	2.400000e+02	-3.164383e-02	2.339272e-02	2.339272e-02
2.400000e+02	2.600000e+02	-2.367054e-04	3.080959e-03	3.080959e-03
2.600000e+02	2.800000e+02	-5.067090e+05	5.067087e+05	5.067087e+05
2.800000e+02	3.000000e+02	-2.481985e+00	2.469350e+00	2.469350e+00
3.000000e+02	3.200000e+02	-5.312215e+01	4.945764e+01	4.945764e+01
3.200000e+02	3.400000e+02	-5.137470e-03	3.641310e-03	3.641310e-03
3.400000e+02	3.600000e+02	-5.107065e+01	4.131525e+01	4.131525e+01
3.600000e+02	3.800000e+02	-2.097463e-03	2.095272e-03	2.095272e-03
3.800000e+02	4.000000e+02	-1.052080e-01	7.447241e-02	7.447241e-02
4.000000e+02	4.200000e+02	-3.896212e+00	3.896210e+00	3.896210e+00
4.200000e+02	4.400000e+02	-5.763825e-03	5.763168e-03	5.763168e-03
4.400000e+02	4.600000e+02	-9.813525e+00	7.302782e+00	7.302782e+00
4.600000e+02	4.800000e+02	-6.937590e+02	6.937584e+02	6.937584e+02
4.800000e+02	5.000000e+02	-5.165145e+01	5.165128e+01	5.165128e+01
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=EW-MCNLO-QCD-s-t[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Scale=1000.
ScaledBy=1.32910168169131524e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.804009e-05	9.245508e-08	9.245508e-08
4.000000e+01	6.000000e+01	1.286718e-05	6.908285e-08	6.908285e-08
6.000000e+01	8.000000e+01	7.603405e-06	9.005586e-08	9.005586e-08
8.000000e+01	1.000000e+02	4.396970e-06	2.272893e-08	2.272893e-08
1.000000e+02	1.200000e+02	2.682634e-06	5.611408e-08	5.611408e-08
1.200000e+02	1.400000e+02	1.630911e-06	1.181811e-08	1.181811e-08
1.400000e+02	1.600000e+02	1.037934e-06	1.614602e-08	1.614602e-08
1.600000e+02	1.800000e+02	6.592705e-07	6.145419e-09	6.145419e-09
1.800000e+02	2.000000e+02	4.330418e-07	4.924342e-09	4.924342e-09
2.000000e+02	2.200000e+02	2.966324e-07	6.444773e-09	6.444773e-09
2.200000e+02	2.400000e+02	1.959018e-07	5.056879e-09	5.056879e-09
2.400000e+02	2.600000e+02	1.287491e-07	1.692195e-09	1.692195e-09
2.600000e+02	2.800000e+02	8.817310e-08	1.467925e-09	1.467925e-09
2.800000e+02	3.000000e+02	6.094135e-08	1.042989e-09	1.042989e-09
3.000000e+02	3.200000e+02	4.119781e-08	8.010006e-10	8.010006e-10
3.200000e+02	3.400000e+02	2.953536e-08	6.881889e-10	6.881889e-10
3.400000e+02	3.600000e+02	2.215485e-08	6.601977e-10	6.601977e-10
3.600000e+02	3.800000e+02	1.603164e-08	7.550205e-10	7.550205e-10
3.800000e+02	4.000000e+02	1.064298e-08	4.043974e-10	4.043974e-10
4.000000e+02	4.200000e+02	8.672485e-09	5.589195e-10	5.589195e-10
4.200000e+02	4.400000e+02	5.764485e-09	2.761938e-10	2.761938e-10
4.400000e+02	4.600000e+02	4.417338e-09	6.875964e-10	6.875964e-10
4.600000e+02	4.800000e+02	2.641982e-09	1.417569e-10	1.417569e-10
4.800000e+02	5.000000e+02	2.086055e-09	1.427068e-10	1.427068e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCD-s-t[ASSOCIATED_CONTRIBUTIONS.EW]
ErrorBandColor=blue!90!black
ErrorBandOpacity=0.3
ErrorBands=1
ErrorTubes=1
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=EW-MCNLO-QCD-s-t[ASSOCIATED_CONTRIBUTIONS.EW]
Path=EW-MCNLO-QCD-s-t[ASSOCIATED_CONTRIBUTIONS.EW]
Scale=1000.
ScaledBy=7.88187731253584406e-09
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	-1.934166e+09	1.240694e+09	1.240694e+09
4.000000e+01	6.000000e+01	-9.571085e+07	9.443269e+07	9.443269e+07
6.000000e+01	8.000000e+01	-1.224504e+08	1.157455e+08	1.157455e+08
8.000000e+01	1.000000e+02	-1.763038e+10	1.683363e+10	1.683363e+10
1.000000e+02	1.200000e+02	-1.548225e+08	1.546836e+08	1.546836e+08
1.200000e+02	1.400000e+02	-1.349304e+08	1.346821e+08	1.346821e+08
1.400000e+02	1.600000e+02	-1.047982e+11	1.047982e+11	1.047982e+11
1.600000e+02	1.800000e+02	-2.530385e+05	1.782711e+05	1.782711e+05
1.800000e+02	2.000000e+02	-2.630352e+17	2.630353e+17	2.630353e+17
2.000000e+02	2.200000e+02	-5.098740e+05	5.094647e+05	5.094647e+05
2.200000e+02	2.400000e+02	-2.856111e-01	2.714187e-01	2.714187e-01
2.400000e+02	2.600000e+02	-2.543581e-03	3.663764e-03	3.663764e-03
2.600000e+02	2.800000e+02	-5.250595e+05	5.250595e+05	5.250595e+05
2.800000e+02	3.000000e+02	-2.676777e+00	2.665881e+00	2.665881e+00
3.000000e+02	3.200000e+02	1.328496e+02	1.362873e+02	1.362873e+02
3.200000e+02	3.400000e+02	-4.783184e-03	3.400961e-03	3.400961e-03
3.400000e+02	3.600000e+02	-3.806896e+01	3.186273e+01	3.186273e+01
3.600000e+02	3.800000e+02	-1.275207e-03	1.272074e-03	1.272074e-03
3.800000e+02	4.000000e+02	-7.545395e-02	5.487194e-02	5.487194e-02
4.000000e+02	4.200000e+02	-3.014168e+00	3.014165e+00	3.014165e+00
4.200000e+02	4.400000e+02	-5.841785e-03	5.841055e-03	5.841055e-03
4.400000e+02	4.600000e+02	-1.037749e+01	7.659408e+00	7.659408e+00
4.600000e+02	4.800000e+02	-6.097065e+02	6.097065e+02	6.097065e+02
4.800000e+02	5.000000e+02	-6.592510e+01	6.592496e+01	6.592496e+01
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[MUR=2__MUF=2__LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[MUR=2__MUF=2__LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[MUR=2__MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=1.30775532641449022e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	2.132166e-05	3.809593e-08	3.809593e-08
4.000000e+01	6.000000e+01	1.518252e-05	3.465445e-08	3.465445e-08
6.000000e+01	8.000000e+01	8.910655e-06	2.848325e-08	2.848325e-08
8.000000e+01	1.000000e+02	5.200175e-06	2.374420e-08	2.374420e-08
1.000000e+02	1.200000e+02	3.097005e-06	1.194061e-08	1.194061e-08
1.200000e+02	1.400000e+02	1.925439e-06	9.038637e-09	9.038637e-09
1.400000e+02	1.600000e+02	1.202064e-06	6.877892e-09	6.877892e-09
1.600000e+02	1.800000e+02	7.851545e-07	5.183054e-09	5.183054e-09
1.800000e+02	2.000000e+02	5.134985e-07	4.711998e-09	4.711998e-09
2.000000e+02	2.200000e+02	3.445210e-07	3.174049e-09	3.174049e-09
2.200000e+02	2.400000e+02	2.289627e-07	2.238910e-09	2.238910e-09
2.400000e+02	2.600000e+02	1.569027e-07	2.106635e-09	2.106635e-09
2.600000e+02	2.800000e+02	1.063112e-07	1.498130e-09	1.498130e-09
2.800000e+02	3.000000e+02	7.380515e-08	1.262206e-09	1.262206e-09
3.000000e+02	3.200000e+02	4.970134e-08	8.722927e-10	8.722927e-10
3.200000e+02	3.400000e+02	3.601780e-08	8.434447e-10	8.434447e-10
3.400000e+02	3.600000e+02	2.704590e-08	7.948552e-10	7.948552e-10
3.600000e+02	3.800000e+02	1.947577e-08	6.872081e-10	6.872081e-10
3.800000e+02	4.000000e+02	1.353584e-08	5.813192e-10	5.813192e-10
4.000000e+02	4.200000e+02	1.065298e-08	6.030369e-10	6.030369e-10
4.200000e+02	4.400000e+02	7.281560e-09	3.526783e-10	3.526783e-10
4.400000e+02	4.600000e+02	4.755147e-09	2.738941e-10	2.738941e-10
4.600000e+02	4.800000e+02	3.271690e-09	1.666217e-10	1.666217e-10
4.800000e+02	5.000000e+02	2.689938e-09	1.800289e-10	1.800289e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[MUR=2__MUF=1__LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[MUR=2__MUF=1__LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[MUR=2__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=1.31722889225660457e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	2.109303e-05	3.681219e-08	3.681219e-08
4.000000e+01	6.000000e+01	1.505022e-05	3.571452e-08	3.571452e-08
6.000000e+01	8.000000e+01	8.852070e-06	2.849637e-08	2.849637e-08
8.000000e+01	1.000000e+02	5.172405e-06	2.133338e-08	2.133338e-08
1.000000e+02	1.200000e+02	3.092033e-06	1.188779e-08	1.188779e-08
1.200000e+02	1.400000e+02	1.923486e-06	8.501953e-09	8.501953e-09
1.400000e+02	1.600000e+02	1.203048e-06	6.785678e-09	6.785678e-09
1.600000e+02	1.800000e+02	7.842965e-07	5.129730e-09	5.129730e-09
1.800000e+02	2.000000e+02	5.143830e-07	4.739463e-09	4.739463e-09
2.000000e+02	2.200000e+02	3.459984e-07	3.167356e-09	3.167356e-09
2.200000e+02	2.400000e+02	2.301802e-07	2.258266e-09	2.258266e-09
2.400000e+02	2.600000e+02	1.577342e-07	2.197004e-09	2.197004e-09
2.600000e+02	2.800000e+02	1.068695e-07	1.491244e-09	1.491244e-09
2.800000e+02	3.000000e+02	7.454890e-08	1.235959e-09	1.235959e-09
3.000000e+02	3.200000e+02	5.013220e-08	8.717260e-10	8.717260e-10
3.200000e+02	3.400000e+02	3.645119e-08	8.467941e-10	8.467941e-10
3.400000e+02	3.600000e+02	2.723729e-08	7.877819e-10	7.877819e-10
3.600000e+02	3.800000e+02	1.964785e-08	6.938357e-10	6.938357e-10
3.800000e+02	4.000000e+02	1.367457e-08	5.919388e-10	5.919388e-10
4.000000e+02	4.200000e+02	1.068724e-08	5.859868e-10	5.859868e-10
4.200000e+02	4.400000e+02	7.373530e-09	3.573651e-10	3.573651e-10
4.400000e+02	4.600000e+02	4.798566e-09	2.692536e-10	2.692536e-10
4.600000e+02	4.800000e+02	3.307795e-09	1.697876e-10	1.697876e-10
4.800000e+02	5.000000e+02	2.726308e-09	1.815437e-10	1.815437e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[MUR=1__MUF=2__LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[MUR=1__MUF=2__LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[MUR=1__MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=1.31910393790610240e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.908096e-05	3.369383e-08	3.369383e-08
4.000000e+01	6.000000e+01	1.361577e-05	3.222698e-08	3.222698e-08
6.000000e+01	8.000000e+01	8.015135e-06	2.416632e-08	2.416632e-08
8.000000e+01	1.000000e+02	4.707910e-06	2.005057e-08	2.005057e-08
1.000000e+02	1.200000e+02	2.826156e-06	1.099335e-08	1.099335e-08
1.200000e+02	1.400000e+02	1.766570e-06	8.016432e-09	8.016432e-09
1.400000e+02	1.600000e+02	1.113939e-06	6.244147e-09	6.244147e-09
1.600000e+02	1.800000e+02	7.319685e-07	4.967922e-09	4.967922e-09
1.800000e+02	2.000000e+02	4.846146e-07	4.513595e-09	4.513595e-09
2.000000e+02	2.200000e+02	3.265944e-07	3.086588e-09	3.086588e-09
2.200000e+02	2.400000e+02	2.176647e-07	2.108893e-09	2.108893e-09
2.400000e+02	2.600000e+02	1.502748e-07	2.215754e-09	2.215754e-09
2.600000e+02	2.800000e+02	1.021680e-07	1.490069e-09	1.490069e-09
2.800000e+02	3.000000e+02	7.144975e-08	1.227912e-09	1.227912e-09
3.000000e+02	3.200000e+02	4.849270e-08	8.590012e-10	8.590012e-10
3.200000e+02	3.400000e+02	3.523468e-08	8.104826e-10	8.104826e-10
3.400000e+02	3.600000e+02	2.661298e-08	7.683948e-10	7.683948e-10
3.600000e+02	3.800000e+02	1.909791e-08	6.681336e-10	6.681336e-10
3.800000e+02	4.000000e+02	1.308623e-08	4.985697e-10	4.985697e-10
4.000000e+02	4.200000e+02	1.037566e-08	5.476173e-10	5.476173e-10
4.200000e+02	4.400000e+02	7.274270e-09	3.498095e-10	3.498095e-10
4.400000e+02	4.600000e+02	4.751881e-09	2.807468e-10	2.807468e-10
4.600000e+02	4.800000e+02	3.337697e-09	1.755526e-10	1.755526e-10
4.800000e+02	5.000000e+02	2.674181e-09	1.796369e-10	1.796369e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[MUR=1__MUF=1__LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[MUR=1__MUF=1__LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[MUR=1__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=1.32663333296612424e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.888704e-05	3.322827e-08	3.322827e-08
4.000000e+01	6.000000e+01	1.349754e-05	3.345594e-08	3.345594e-08
6.000000e+01	8.000000e+01	7.958450e-06	2.425811e-08	2.425811e-08
8.000000e+01	1.000000e+02	4.676301e-06	1.826529e-08	1.826529e-08
1.000000e+02	1.200000e+02	2.816277e-06	1.108978e-08	1.108978e-08
1.200000e+02	1.400000e+02	1.761045e-06	7.749145e-09	7.749145e-09
1.400000e+02	1.600000e+02	1.111441e-06	6.191133e-09	6.191133e-09
1.600000e+02	1.800000e+02	7.287210e-07	4.960603e-09	4.960603e-09
1.800000e+02	2.000000e+02	4.833618e-07	4.810425e-09	4.810425e-09
2.000000e+02	2.200000e+02	3.269771e-07	3.138041e-09	3.138041e-09
2.200000e+02	2.400000e+02	2.181238e-07	2.155153e-09	2.155153e-09
2.400000e+02	2.600000e+02	1.505386e-07	2.362820e-09	2.362820e-09
2.600000e+02	2.800000e+02	1.022176e-07	1.483937e-09	1.483937e-09
2.800000e+02	3.000000e+02	7.193945e-08	1.211630e-09	1.211630e-09
3.000000e+02	3.200000e+02	4.867696e-08	8.568601e-10	8.568601e-10
3.200000e+02	3.400000e+02	3.555022e-08	8.162166e-10	8.162166e-10
3.400000e+02	3.600000e+02	2.664769e-08	7.599594e-10	7.599594e-10
3.600000e+02	3.800000e+02	1.917277e-08	6.707770e-10	6.707770e-10
3.800000e+02	4.000000e+02	1.316025e-08	5.045414e-10	5.045414e-10
4.000000e+02	4.200000e+02	1.035373e-08	5.338136e-10	5.338136e-10
4.200000e+02	4.400000e+02	7.347295e-09	3.561002e-10	3.561002e-10
4.400000e+02	4.600000e+02	4.784001e-09	2.770187e-10	2.770187e-10
4.600000e+02	4.800000e+02	3.360817e-09	1.782624e-10	1.782624e-10
4.800000e+02	5.000000e+02	2.697987e-09	1.807726e-10	1.807726e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[MUR=1__MUF=0.5__LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[MUR=1__MUF=0.5__LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[MUR=1__MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=1.33222232847108073e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.861909e-05	7.770606e-08	7.770606e-08
4.000000e+01	6.000000e+01	1.388783e-05	5.896444e-07	5.896444e-07
6.000000e+01	8.000000e+01	7.833715e-06	6.763609e-08	6.763609e-08
8.000000e+01	1.000000e+02	4.641053e-06	2.090893e-08	2.090893e-08
1.000000e+02	1.200000e+02	2.815380e-06	1.456383e-08	1.456383e-08
1.200000e+02	1.400000e+02	1.760726e-06	8.596328e-09	8.596328e-09
1.400000e+02	1.600000e+02	1.086146e-06	2.180717e-08	2.180717e-08
1.600000e+02	1.800000e+02	7.289060e-07	5.437991e-09	5.437991e-09
1.800000e+02	2.000000e+02	4.819033e-07	5.843451e-09	5.843451e-09
2.000000e+02	2.200000e+02	3.262193e-07	3.372312e-09	3.372312e-09
2.200000e+02	2.400000e+02	2.193393e-07	2.344960e-09	2.344960e-09
2.400000e+02	2.600000e+02	1.509850e-07	2.500348e-09	2.500348e-09
2.600000e+02	2.800000e+02	1.023593e-07	1.508212e-09	1.508212e-09
2.800000e+02	3.000000e+02	7.266850e-08	1.235631e-09	1.235631e-09
3.000000e+02	3.200000e+02	4.879009e-08	8.787848e-10	8.787848e-10
3.200000e+02	3.400000e+02	3.580016e-08	8.896690e-10	8.896690e-10
3.400000e+02	3.600000e+02	2.669431e-08	7.754586e-10	7.754586e-10
3.600000e+02	3.800000e+02	1.926317e-08	6.705863e-10	6.705863e-10
3.800000e+02	4.000000e+02	1.327898e-08	5.106168e-10	5.106168e-10
4.000000e+02	4.200000e+02	1.036875e-08	5.353868e-10	5.353868e-10
4.200000e+02	4.400000e+02	7.414270e-09	3.678512e-10	3.678512e-10
4.400000e+02	4.600000e+02	4.832621e-09	2.834834e-10	2.834834e-10
4.600000e+02	4.800000e+02	3.393079e-09	1.810616e-10	1.810616e-10
4.800000e+02	5.000000e+02	2.740583e-09	1.841304e-10	1.841304e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[MUR=0.5__MUF=1__LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[MUR=0.5__MUF=1__LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[MUR=0.5__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=1.25071093360507637e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.947533e-05	4.095708e-08	4.095708e-08
4.000000e+01	6.000000e+01	1.389182e-05	3.730281e-08	3.730281e-08
6.000000e+01	8.000000e+01	8.210025e-06	3.135089e-08	3.135089e-08
8.000000e+01	1.000000e+02	4.865542e-06	2.847998e-08	2.847998e-08
1.000000e+02	1.200000e+02	2.930644e-06	1.327033e-08	1.327033e-08
1.200000e+02	1.400000e+02	1.851693e-06	9.595714e-09	9.595714e-09
1.400000e+02	1.600000e+02	1.173426e-06	7.771610e-09	7.771610e-09
1.600000e+02	1.800000e+02	7.744445e-07	6.161842e-09	6.161842e-09
1.800000e+02	2.000000e+02	5.171605e-07	5.298495e-09	5.298495e-09
2.000000e+02	2.200000e+02	3.532867e-07	3.808007e-09	3.808007e-09
2.200000e+02	2.400000e+02	2.370792e-07	2.673171e-09	2.673171e-09
2.400000e+02	2.600000e+02	1.652099e-07	2.593555e-09	2.593555e-09
2.600000e+02	2.800000e+02	1.122406e-07	1.705311e-09	1.705311e-09
2.800000e+02	3.000000e+02	7.982215e-08	1.615809e-09	1.615809e-09
3.000000e+02	3.200000e+02	5.407660e-08	1.097006e-09	1.097006e-09
3.200000e+02	3.400000e+02	4.026415e-08	1.150641e-09	1.150641e-09
3.400000e+02	3.600000e+02	3.044309e-08	1.036061e-09	1.036061e-09
3.600000e+02	3.800000e+02	2.212705e-08	8.694570e-10	8.694570e-10
3.800000e+02	4.000000e+02	1.601899e-08	9.319238e-10	9.319238e-10
4.000000e+02	4.200000e+02	1.233308e-08	8.004585e-10	8.004585e-10
4.200000e+02	4.400000e+02	8.289085e-09	4.333725e-10	4.333725e-10
4.400000e+02	4.600000e+02	5.535390e-09	3.581163e-10	3.581163e-10
4.600000e+02	4.800000e+02	3.732766e-09	2.219438e-10	2.219438e-10
4.800000e+02	5.000000e+02	3.217499e-09	2.444580e-10	2.444580e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[MUR=0.5__MUF=0.5__LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[MUR=0.5__MUF=0.5__LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[MUR=0.5__MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=1.34098671198199812e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.919406e-05	5.021914e-08	5.021914e-08
4.000000e+01	6.000000e+01	1.392054e-05	2.697666e-07	2.697666e-07
6.000000e+01	8.000000e+01	8.108955e-06	4.635624e-08	4.635624e-08
8.000000e+01	1.000000e+02	4.804719e-06	2.190902e-08	2.190902e-08
1.000000e+02	1.200000e+02	2.926437e-06	1.434731e-08	1.434731e-08
1.200000e+02	1.400000e+02	1.842986e-06	9.527246e-09	9.527246e-09
1.400000e+02	1.600000e+02	1.154214e-06	1.661794e-08	1.661794e-08
1.600000e+02	1.800000e+02	7.712180e-07	5.797907e-09	5.797907e-09
1.800000e+02	2.000000e+02	5.119630e-07	8.289769e-09	8.289769e-09
2.000000e+02	2.200000e+02	3.509919e-07	3.718026e-09	3.718026e-09
2.200000e+02	2.400000e+02	2.367543e-07	2.612621e-09	2.612621e-09
2.400000e+02	2.600000e+02	1.665678e-07	3.398591e-09	3.398591e-09
2.600000e+02	2.800000e+02	1.121843e-07	1.748559e-09	1.748559e-09
2.800000e+02	3.000000e+02	8.023980e-08	1.441855e-09	1.441855e-09
3.000000e+02	3.200000e+02	5.461515e-08	1.042820e-09	1.042820e-09
3.200000e+02	3.400000e+02	4.078911e-08	1.114004e-09	1.114004e-09
3.400000e+02	3.600000e+02	3.028223e-08	9.864440e-10	9.864440e-10
3.600000e+02	3.800000e+02	2.203309e-08	8.603669e-10	8.603669e-10
3.800000e+02	4.000000e+02	1.555868e-08	7.749950e-10	7.749950e-10
4.000000e+02	4.200000e+02	1.230552e-08	7.683037e-10	7.683037e-10
4.200000e+02	4.400000e+02	8.483880e-09	4.588312e-10	4.588312e-10
4.400000e+02	4.600000e+02	5.627880e-09	3.270967e-10	3.270967e-10
4.600000e+02	4.800000e+02	3.750204e-09	2.077226e-10	2.077226e-10
4.800000e+02	5.000000e+02	3.184486e-09	2.316768e-10	2.316768e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.29428869973311481e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	2.100270e-05	3.652810e-08	3.652810e-08
4.000000e+01	6.000000e+01	1.498024e-05	3.193543e-08	3.193543e-08
6.000000e+01	8.000000e+01	8.774185e-06	2.552583e-08	2.552583e-08
8.000000e+01	1.000000e+02	5.118855e-06	1.975885e-08	1.975885e-08
1.000000e+02	1.200000e+02	3.057099e-06	1.148546e-08	1.148546e-08
1.200000e+02	1.400000e+02	1.892542e-06	8.027008e-09	8.027008e-09
1.400000e+02	1.600000e+02	1.186674e-06	6.342539e-09	6.342539e-09
1.600000e+02	1.800000e+02	7.701360e-07	4.937201e-09	4.937201e-09
1.800000e+02	2.000000e+02	5.065515e-07	4.687632e-09	4.687632e-09
2.000000e+02	2.200000e+02	3.404836e-07	3.119093e-09	3.119093e-09
2.200000e+02	2.400000e+02	2.253492e-07	2.111441e-09	2.111441e-09
2.400000e+02	2.600000e+02	1.530971e-07	1.842820e-09	1.842820e-09
2.600000e+02	2.800000e+02	1.041395e-07	1.436272e-09	1.436272e-09
2.800000e+02	3.000000e+02	7.264725e-08	1.184806e-09	1.184806e-09
3.000000e+02	3.200000e+02	4.895275e-08	8.310993e-10	8.310993e-10
3.200000e+02	3.400000e+02	3.548701e-08	7.912564e-10	7.912564e-10
3.400000e+02	3.600000e+02	2.635580e-08	7.369398e-10	7.369398e-10
3.600000e+02	3.800000e+02	1.893562e-08	6.417854e-10	6.417854e-10
3.800000e+02	4.000000e+02	1.290749e-08	4.824697e-10	4.824697e-10
4.000000e+02	4.200000e+02	1.011745e-08	5.040533e-10	5.040533e-10
4.200000e+02	4.400000e+02	7.142005e-09	3.415886e-10	3.415886e-10
4.400000e+02	4.600000e+02	4.637914e-09	2.655436e-10	2.655436e-10
4.600000e+02	4.800000e+02	3.255019e-09	1.692489e-10	1.692489e-10
4.800000e+02	5.000000e+02	2.590435e-09	1.713121e-10	1.713121e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.31706948125993322e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	2.082035e-05	3.649055e-08	3.649055e-08
4.000000e+01	6.000000e+01	1.487171e-05	3.202092e-08	3.202092e-08
6.000000e+01	8.000000e+01	8.728275e-06	2.555645e-08	2.555645e-08
8.000000e+01	1.000000e+02	5.103310e-06	1.996187e-08	1.996187e-08
1.000000e+02	1.200000e+02	3.053299e-06	1.153063e-08	1.153063e-08
1.200000e+02	1.400000e+02	1.894180e-06	8.066265e-09	8.066265e-09
1.400000e+02	1.600000e+02	1.189401e-06	6.433638e-09	6.433638e-09
1.600000e+02	1.800000e+02	7.726865e-07	4.992282e-09	4.992282e-09
1.800000e+02	2.000000e+02	5.089775e-07	4.748701e-09	4.748701e-09
2.000000e+02	2.200000e+02	3.425470e-07	3.150291e-09	3.150291e-09
2.200000e+02	2.400000e+02	2.270729e-07	2.156913e-09	2.156913e-09
2.400000e+02	2.600000e+02	1.542632e-07	1.888482e-09	1.888482e-09
2.600000e+02	2.800000e+02	1.050031e-07	1.468065e-09	1.468065e-09
2.800000e+02	3.000000e+02	7.338045e-08	1.198824e-09	1.198824e-09
3.000000e+02	3.200000e+02	4.947105e-08	8.471517e-10	8.471517e-10
3.200000e+02	3.400000e+02	3.592841e-08	8.042580e-10	8.042580e-10
3.400000e+02	3.600000e+02	2.666215e-08	7.453945e-10	7.453945e-10
3.600000e+02	3.800000e+02	1.916361e-08	6.539031e-10	6.539031e-10
3.800000e+02	4.000000e+02	1.309119e-08	4.911257e-10	4.911257e-10
4.000000e+02	4.200000e+02	1.026464e-08	5.160400e-10	5.160400e-10
4.200000e+02	4.400000e+02	7.247185e-09	3.471200e-10	3.471200e-10
4.400000e+02	4.600000e+02	4.706865e-09	2.691216e-10	2.691216e-10
4.600000e+02	4.800000e+02	3.313826e-09	1.733866e-10	1.733866e-10
4.800000e+02	5.000000e+02	2.632168e-09	1.741699e-10	1.741699e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.30516597313494296e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.898416e-05	3.406371e-08	3.406371e-08
4.000000e+01	6.000000e+01	1.355498e-05	2.914912e-08	2.914912e-08
6.000000e+01	8.000000e+01	7.969185e-06	2.397569e-08	2.397569e-08
8.000000e+01	1.000000e+02	4.675039e-06	1.792707e-08	1.792707e-08
1.000000e+02	1.200000e+02	2.809428e-06	1.085429e-08	1.085429e-08
1.200000e+02	1.400000e+02	1.752959e-06	7.642662e-09	7.642662e-09
1.400000e+02	1.600000e+02	1.106625e-06	6.062908e-09	6.062908e-09
1.600000e+02	1.800000e+02	7.229815e-07	4.855648e-09	4.855648e-09
1.800000e+02	2.000000e+02	4.791464e-07	4.735090e-09	4.735090e-09
2.000000e+02	2.200000e+02	3.244276e-07	3.098529e-09	3.098529e-09
2.200000e+02	2.400000e+02	2.160399e-07	2.101667e-09	2.101667e-09
2.400000e+02	2.600000e+02	1.477874e-07	1.866482e-09	1.866482e-09
2.600000e+02	2.800000e+02	1.009525e-07	1.449170e-09	1.449170e-09
2.800000e+02	3.000000e+02	7.095135e-08	1.196725e-09	1.196725e-09
3.000000e+02	3.200000e+02	4.799414e-08	8.401601e-10	8.401601e-10
3.200000e+02	3.400000e+02	3.503829e-08	8.026525e-10	8.026525e-10
3.400000e+02	3.600000e+02	2.613916e-08	7.469503e-10	7.469503e-10
3.600000e+02	3.800000e+02	1.888505e-08	6.585214e-10	6.585214e-10
3.800000e+02	4.000000e+02	1.289531e-08	4.955881e-10	4.955881e-10
4.000000e+02	4.200000e+02	1.015019e-08	5.217140e-10	5.217140e-10
4.200000e+02	4.400000e+02	7.199015e-09	3.507083e-10	3.507083e-10
4.400000e+02	4.600000e+02	4.686035e-09	2.736527e-10	2.736527e-10
4.600000e+02	4.800000e+02	3.286514e-09	1.742947e-10	1.742947e-10
4.800000e+02	5.000000e+02	2.624907e-09	1.769703e-10	1.769703e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.32534218340773544e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.883915e-05	3.427129e-08	3.427129e-08
4.000000e+01	6.000000e+01	1.346381e-05	2.932949e-08	2.932949e-08
6.000000e+01	8.000000e+01	7.925765e-06	2.414191e-08	2.414191e-08
8.000000e+01	1.000000e+02	4.656397e-06	1.822061e-08	1.822061e-08
1.000000e+02	1.200000e+02	2.801360e-06	1.091694e-08	1.091694e-08
1.200000e+02	1.400000e+02	1.750708e-06	7.683196e-09	7.683196e-09
1.400000e+02	1.600000e+02	1.106339e-06	6.156624e-09	6.156624e-09
1.600000e+02	1.800000e+02	7.232290e-07	4.912630e-09	4.912630e-09
1.800000e+02	2.000000e+02	4.799178e-07	4.798100e-09	4.798100e-09
2.000000e+02	2.200000e+02	3.252913e-07	3.127290e-09	3.127290e-09
2.200000e+02	2.400000e+02	2.169415e-07	2.148179e-09	2.148179e-09
2.400000e+02	2.600000e+02	1.483706e-07	1.914173e-09	1.914173e-09
2.600000e+02	2.800000e+02	1.014052e-07	1.481259e-09	1.481259e-09
2.800000e+02	3.000000e+02	7.140620e-08	1.208733e-09	1.208733e-09
3.000000e+02	3.200000e+02	4.832098e-08	8.555386e-10	8.555386e-10
3.200000e+02	3.400000e+02	3.535168e-08	8.148788e-10	8.148788e-10
3.400000e+02	3.600000e+02	2.634750e-08	7.542800e-10	7.542800e-10
3.600000e+02	3.800000e+02	1.904667e-08	6.703682e-10	6.703682e-10
3.800000e+02	4.000000e+02	1.303420e-08	5.039541e-10	5.039541e-10
4.000000e+02	4.200000e+02	1.026275e-08	5.336253e-10	5.336253e-10
4.200000e+02	4.400000e+02	7.281215e-09	3.558438e-10	3.558438e-10
4.400000e+02	4.600000e+02	4.740706e-09	2.768975e-10	2.768975e-10
4.600000e+02	4.800000e+02	3.334413e-09	1.781514e-10	1.781514e-10
4.800000e+02	5.000000e+02	2.658458e-09	1.796521e-10	1.796521e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.33728195997467111e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.868660e-05	3.457734e-08	3.457734e-08
4.000000e+01	6.000000e+01	1.337233e-05	2.952626e-08	2.952626e-08
6.000000e+01	8.000000e+01	7.886315e-06	2.437540e-08	2.437540e-08
8.000000e+01	1.000000e+02	4.642306e-06	1.851194e-08	1.851194e-08
1.000000e+02	1.200000e+02	2.797257e-06	1.100629e-08	1.100629e-08
1.200000e+02	1.400000e+02	1.751614e-06	7.747853e-09	7.747853e-09
1.400000e+02	1.600000e+02	1.108315e-06	6.276042e-09	6.276042e-09
1.600000e+02	1.800000e+02	7.251205e-07	4.989745e-09	4.989745e-09
1.800000e+02	2.000000e+02	4.819049e-07	4.864987e-09	4.864987e-09
2.000000e+02	2.200000e+02	3.270259e-07	3.164004e-09	3.164004e-09
2.200000e+02	2.400000e+02	2.184480e-07	2.209337e-09	2.209337e-09
2.400000e+02	2.600000e+02	1.493564e-07	1.975823e-09	1.975823e-09
2.600000e+02	2.800000e+02	1.021419e-07	1.525161e-09	1.525161e-09
2.800000e+02	3.000000e+02	7.208030e-08	1.225315e-09	1.225315e-09
3.000000e+02	3.200000e+02	4.879312e-08	8.758435e-10	8.758435e-10
3.200000e+02	3.400000e+02	3.578291e-08	8.307587e-10	8.307587e-10
3.400000e+02	3.600000e+02	2.663681e-08	7.645474e-10	7.645474e-10
3.600000e+02	3.800000e+02	1.926640e-08	6.862980e-10	6.862980e-10
3.800000e+02	4.000000e+02	1.321753e-08	5.154042e-10	5.154042e-10
4.000000e+02	4.200000e+02	1.040914e-08	5.485497e-10	5.485497e-10
4.200000e+02	4.400000e+02	7.386500e-09	3.624519e-10	3.624519e-10
4.400000e+02	4.600000e+02	4.811391e-09	2.813686e-10	2.813686e-10
4.600000e+02	4.800000e+02	3.393729e-09	1.829377e-10	1.829377e-10
4.800000e+02	5.000000e+02	2.700656e-09	1.830888e-10	1.830888e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.32708541835434700e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.917242e-05	3.550933e-08	3.550933e-08
4.000000e+01	6.000000e+01	1.369691e-05	2.989221e-08	2.989221e-08
6.000000e+01	8.000000e+01	8.092235e-06	2.502670e-08	2.502670e-08
8.000000e+01	1.000000e+02	4.780322e-06	1.849906e-08	1.849906e-08
1.000000e+02	1.200000e+02	2.894098e-06	1.150011e-08	1.150011e-08
1.200000e+02	1.400000e+02	1.822518e-06	8.192358e-09	8.192358e-09
1.400000e+02	1.600000e+02	1.160233e-06	6.583747e-09	6.583747e-09
1.600000e+02	1.800000e+02	7.637320e-07	5.327511e-09	5.327511e-09
1.800000e+02	2.000000e+02	5.106205e-07	5.219720e-09	5.219720e-09
2.000000e+02	2.200000e+02	3.486360e-07	3.432520e-09	3.432520e-09
2.200000e+02	2.400000e+02	2.336112e-07	2.362076e-09	2.362076e-09
2.400000e+02	2.600000e+02	1.610159e-07	2.118801e-09	2.118801e-09
2.600000e+02	2.800000e+02	1.105139e-07	1.649451e-09	1.649451e-09
2.800000e+02	3.000000e+02	7.836525e-08	1.364621e-09	1.364621e-09
3.000000e+02	3.200000e+02	5.321080e-08	9.602476e-10	9.602476e-10
3.200000e+02	3.400000e+02	3.913125e-08	9.172141e-10	9.172141e-10
3.400000e+02	3.600000e+02	2.933977e-08	8.553365e-10	8.553365e-10
3.600000e+02	3.800000e+02	2.131061e-08	7.636038e-10	7.636038e-10
3.800000e+02	4.000000e+02	1.458137e-08	5.747502e-10	5.747502e-10
4.000000e+02	4.200000e+02	1.153145e-08	6.070428e-10	6.070428e-10
4.200000e+02	4.400000e+02	8.222195e-09	4.075692e-10	4.075692e-10
4.400000e+02	4.600000e+02	5.358895e-09	3.182810e-10	3.182810e-10
4.600000e+02	4.800000e+02	3.759151e-09	2.030047e-10	2.030047e-10
4.800000e+02	5.000000e+02	3.014126e-09	2.066031e-10	2.066031e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
Path=EW-MCNLO-QCDEW-s-t[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=1.33892315980179013e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.904295e-05	3.600348e-08	3.600348e-08
4.000000e+01	6.000000e+01	1.361825e-05	3.014046e-08	3.014046e-08
6.000000e+01	8.000000e+01	8.056795e-06	2.536808e-08	2.536808e-08
8.000000e+01	1.000000e+02	4.766607e-06	1.886678e-08	1.886678e-08
1.000000e+02	1.200000e+02	2.889325e-06	1.161175e-08	1.161175e-08
1.200000e+02	1.400000e+02	1.822697e-06	8.268567e-09	8.268567e-09
1.400000e+02	1.600000e+02	1.161688e-06	6.714663e-09	6.714663e-09
1.600000e+02	1.800000e+02	7.652670e-07	5.413758e-09	5.413758e-09
1.800000e+02	2.000000e+02	5.124600e-07	5.294379e-09	5.294379e-09
2.000000e+02	2.200000e+02	3.503316e-07	3.474321e-09	3.474321e-09
2.200000e+02	2.400000e+02	2.351418e-07	2.429480e-09	2.429480e-09
2.400000e+02	2.600000e+02	1.620580e-07	2.186849e-09	2.186849e-09
2.600000e+02	2.800000e+02	1.113095e-07	1.698438e-09	1.698438e-09
2.800000e+02	3.000000e+02	7.912255e-08	1.385121e-09	1.385121e-09
3.000000e+02	3.200000e+02	5.375005e-08	9.836294e-10	9.836294e-10
3.200000e+02	3.400000e+02	3.963039e-08	9.358928e-10	9.358928e-10
3.400000e+02	3.600000e+02	2.968844e-08	8.684466e-10	8.684466e-10
3.600000e+02	3.800000e+02	2.158168e-08	7.824471e-10	7.824471e-10
3.800000e+02	4.000000e+02	1.480386e-08	5.885837e-10	5.885837e-10
4.000000e+02	4.200000e+02	1.171194e-08	6.248298e-10	6.248298e-10
4.200000e+02	4.400000e+02	8.356330e-09	4.159634e-10	4.159634e-10
4.400000e+02	4.600000e+02	5.449635e-09	3.241969e-10	3.241969e-10
4.600000e+02	4.800000e+02	3.832913e-09	2.087385e-10	2.087385e-10
4.800000e+02	5.000000e+02	3.068234e-09	2.110057e-10	2.110057e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[EXTRA__WeightNormalisation]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[EXTRA__WeightNormalisation]
Path=EW-MCNLO-QCDEW-s-t[EXTRA__WeightNormalisation]
Scale=1000.
ScaledBy=1.37338860455288576e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.134398e-04	4.532716e-08	4.532716e-08
4.000000e+01	6.000000e+01	8.021455e-05	3.811557e-08	3.811557e-08
6.000000e+01	8.000000e+01	5.214465e-05	3.073128e-08	3.073128e-08
8.000000e+01	1.000000e+02	3.734302e-05	2.600642e-08	2.600642e-08
1.000000e+02	1.200000e+02	2.750611e-05	2.231981e-08	2.231981e-08
1.200000e+02	1.400000e+02	2.057910e-05	1.930585e-08	1.930585e-08
1.400000e+02	1.600000e+02	1.557314e-05	1.679438e-08	1.679438e-08
1.600000e+02	1.800000e+02	1.191501e-05	1.469004e-08	1.469004e-08
1.800000e+02	2.000000e+02	9.212630e-06	1.291717e-08	1.291717e-08
2.000000e+02	2.200000e+02	7.144870e-06	1.137556e-08	1.137556e-08
2.200000e+02	2.400000e+02	5.602070e-06	1.007279e-08	1.007279e-08
2.400000e+02	2.600000e+02	4.406119e-06	8.933135e-09	8.933135e-09
2.600000e+02	2.800000e+02	3.497688e-06	7.959146e-09	7.959146e-09
2.800000e+02	3.000000e+02	2.796108e-06	7.116277e-09	7.116277e-09
3.000000e+02	3.200000e+02	2.242116e-06	6.372427e-09	6.372427e-09
3.200000e+02	3.400000e+02	1.799275e-06	5.708535e-09	5.708535e-09
3.400000e+02	3.600000e+02	1.468253e-06	5.156753e-09	5.156753e-09
3.600000e+02	3.800000e+02	1.197761e-06	4.657584e-09	4.657584e-09
3.800000e+02	4.000000e+02	9.859840e-07	4.225817e-09	4.225817e-09
4.000000e+02	4.200000e+02	8.054855e-07	3.819484e-09	3.819484e-09
4.200000e+02	4.400000e+02	6.655935e-07	3.472005e-09	3.472005e-09
4.400000e+02	4.600000e+02	5.448810e-07	3.141425e-09	3.141425e-09
4.600000e+02	4.800000e+02	4.601379e-07	2.886821e-09	2.886821e-09
4.800000e+02	5.000000e+02	3.760104e-07	2.609611e-09	2.609611e-09
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[EXTRA__NTrials]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[EXTRA__NTrials]
Path=EW-MCNLO-QCDEW-s-t[EXTRA__NTrials]
Scale=1000.
ScaledBy=1.37338754002394642e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	4.407640e-04	1.782341e-07	1.782341e-07
4.000000e+01	6.000000e+01	3.116491e-04	1.498614e-07	1.498614e-07
6.000000e+01	8.000000e+01	2.026004e-04	1.208402e-07	1.208402e-07
8.000000e+01	1.000000e+02	1.450791e-04	1.022457e-07	1.022457e-07
1.000000e+02	1.200000e+02	1.068604e-04	8.775057e-08	8.775057e-08
1.200000e+02	1.400000e+02	7.994015e-05	7.588618e-08	7.588618e-08
1.400000e+02	1.600000e+02	6.051395e-05	6.604652e-08	6.604652e-08
1.600000e+02	1.800000e+02	4.628536e-05	5.774225e-08	5.774225e-08
1.800000e+02	2.000000e+02	3.579721e-05	5.079417e-08	5.079417e-08
2.000000e+02	2.200000e+02	2.776207e-05	4.473166e-08	4.473166e-08
2.200000e+02	2.400000e+02	2.176833e-05	3.961146e-08	3.961146e-08
2.400000e+02	2.600000e+02	1.712587e-05	3.514316e-08	3.514316e-08
2.600000e+02	2.800000e+02	1.359077e-05	3.129893e-08	3.129893e-08
2.800000e+02	3.000000e+02	1.086013e-05	2.796834e-08	2.796834e-08
3.000000e+02	3.200000e+02	8.715450e-06	2.507297e-08	2.507297e-08
3.200000e+02	3.400000e+02	6.984155e-06	2.241327e-08	2.241327e-08
3.400000e+02	3.600000e+02	5.703265e-06	2.027015e-08	2.027015e-08
3.600000e+02	3.800000e+02	4.654959e-06	1.832096e-08	1.832096e-08
3.800000e+02	4.000000e+02	3.831065e-06	1.661771e-08	1.661771e-08
4.000000e+02	4.200000e+02	3.126105e-06	1.499007e-08	1.499007e-08
4.200000e+02	4.400000e+02	2.587119e-06	1.366072e-08	1.366072e-08
4.400000e+02	4.600000e+02	2.118725e-06	1.236659e-08	1.236659e-08
4.600000e+02	4.800000e+02	1.786434e-06	1.133794e-08	1.133794e-08
4.800000e+02	5.000000e+02	1.466366e-06	1.031596e-08	1.031596e-08
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[EXTRA__MEWeight]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[EXTRA__MEWeight]
Path=EW-MCNLO-QCDEW-s-t[EXTRA__MEWeight]
Scale=1000.
ScaledBy=1.37433303742083622e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	9.732895e-12	6.644966e-12	6.644966e-12
4.000000e+01	6.000000e+01	1.904301e-13	6.611976e-14	6.611976e-14
6.000000e+01	8.000000e+01	4.448019e-14	3.620860e-15	3.620860e-15
8.000000e+01	1.000000e+02	2.421842e-14	1.456462e-15	1.456462e-15
1.000000e+02	1.200000e+02	1.281538e-14	8.230009e-16	8.230009e-16
1.200000e+02	1.400000e+02	6.801655e-15	5.266681e-16	5.266681e-16
1.400000e+02	1.600000e+02	4.445781e-15	4.929007e-16	4.929007e-16
1.600000e+02	1.800000e+02	2.005614e-15	6.117205e-16	6.117205e-16
1.800000e+02	2.000000e+02	1.212074e-15	8.647277e-17	8.647277e-17
2.000000e+02	2.200000e+02	9.964190e-16	1.070922e-16	1.070922e-16
2.200000e+02	2.400000e+02	6.694080e-16	8.380564e-17	8.380564e-17
2.400000e+02	2.600000e+02	3.708876e-16	3.799003e-17	3.799003e-17
2.600000e+02	2.800000e+02	2.550937e-16	3.677449e-17	3.677449e-17
2.800000e+02	3.000000e+02	2.295577e-16	3.138164e-17	3.138164e-17
3.000000e+02	3.200000e+02	1.414939e-16	2.740820e-17	2.740820e-17
3.200000e+02	3.400000e+02	1.050011e-16	2.001548e-17	2.001548e-17
3.400000e+02	3.600000e+02	7.652800e-17	2.020199e-17	2.020199e-17
3.600000e+02	3.800000e+02	5.293390e-17	1.204332e-17	1.204332e-17
3.800000e+02	4.000000e+02	4.089903e-17	1.464216e-17	1.464216e-17
4.000000e+02	4.200000e+02	2.054858e-17	2.382755e-18	2.382755e-18
4.200000e+02	4.400000e+02	1.534277e-17	1.965630e-18	1.965630e-18
4.400000e+02	4.600000e+02	1.227216e-17	3.451737e-18	3.451737e-18
4.600000e+02	4.800000e+02	1.065458e-17	4.056712e-18	4.056712e-18
4.800000e+02	5.000000e+02	9.024045e-18	2.192087e-18	2.192087e-18
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Scale=1000.
ScaledBy=8.02127898618903590e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	-1.560424e+09	8.911864e+08	8.911864e+08
4.000000e+01	6.000000e+01	-2.265183e+08	2.251425e+08	2.251425e+08
6.000000e+01	8.000000e+01	-1.199796e+08	1.131542e+08	1.131542e+08
8.000000e+01	1.000000e+02	-1.919922e+10	1.844490e+10	1.844490e+10
1.000000e+02	1.200000e+02	-1.683378e+08	1.681968e+08	1.681968e+08
1.200000e+02	1.400000e+02	-1.230094e+08	1.226403e+08	1.226403e+08
1.400000e+02	1.600000e+02	-7.846325e+10	7.846314e+10	7.846314e+10
1.600000e+02	1.800000e+02	-2.689294e+05	1.867136e+05	1.867136e+05
1.800000e+02	2.000000e+02	-3.375558e+17	3.375558e+17	3.375558e+17
2.000000e+02	2.200000e+02	-5.746510e+05	5.741357e+05	5.741357e+05
2.200000e+02	2.400000e+02	-3.164383e-02	2.339272e-02	2.339272e-02
2.400000e+02	2.600000e+02	-2.367054e-04	3.080959e-03	3.080959e-03
2.600000e+02	2.800000e+02	-5.067090e+05	5.067087e+05	5.067087e+05
2.800000e+02	3.000000e+02	-2.481985e+00	2.469350e+00	2.469350e+00
3.000000e+02	3.200000e+02	-5.312215e+01	4.945764e+01	4.945764e+01
3.200000e+02	3.400000e+02	-5.137470e-03	3.641310e-03	3.641310e-03
3.400000e+02	3.600000e+02	-5.107065e+01	4.131525e+01	4.131525e+01
3.600000e+02	3.800000e+02	-2.097463e-03	2.095272e-03	2.095272e-03
3.800000e+02	4.000000e+02	-1.052080e-01	7.447241e-02	7.447241e-02
4.000000e+02	4.200000e+02	-3.896212e+00	3.896210e+00	3.896210e+00
4.200000e+02	4.400000e+02	-5.763825e-03	5.763168e-03	5.763168e-03
4.400000e+02	4.600000e+02	-9.813525e+00	7.302782e+00	7.302782e+00
4.600000e+02	4.800000e+02	-6.937590e+02	6.937584e+02	6.937584e+02
4.800000e+02	5.000000e+02	-5.165145e+01	5.165128e+01	5.165128e+01
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.EXPEW]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Scale=1000.
ScaledBy=1.32910168169131524e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.804009e-05	9.245508e-08	9.245508e-08
4.000000e+01	6.000000e+01	1.286718e-05	6.908285e-08	6.908285e-08
6.000000e+01	8.000000e+01	7.603405e-06	9.005586e-08	9.005586e-08
8.000000e+01	1.000000e+02	4.396970e-06	2.272893e-08	2.272893e-08
1.000000e+02	1.200000e+02	2.682634e-06	5.611408e-08	5.611408e-08
1.200000e+02	1.400000e+02	1.630911e-06	1.181811e-08	1.181811e-08
1.400000e+02	1.600000e+02	1.037934e-06	1.614602e-08	1.614602e-08
1.600000e+02	1.800000e+02	6.592705e-07	6.145419e-09	6.145419e-09
1.800000e+02	2.000000e+02	4.330418e-07	4.924342e-09	4.924342e-09
2.000000e+02	2.200000e+02	2.966324e-07	6.444773e-09	6.444773e-09
2.200000e+02	2.400000e+02	1.959018e-07	5.056879e-09	5.056879e-09
2.400000e+02	2.600000e+02	1.287491e-07	1.692195e-09	1.692195e-09
2.600000e+02	2.800000e+02	8.817310e-08	1.467925e-09	1.467925e-09
2.800000e+02	3.000000e+02	6.094135e-08	1.042989e-09	1.042989e-09
3.000000e+02	3.200000e+02	4.119781e-08	8.010006e-10	8.010006e-10
3.200000e+02	3.400000e+02	2.953536e-08	6.881889e-10	6.881889e-10
3.400000e+02	3.600000e+02	2.215485e-08	6.601977e-10	6.601977e-10
3.600000e+02	3.800000e+02	1.603164e-08	7.550205e-10	7.550205e-10
3.800000e+02	4.000000e+02	1.064298e-08	4.043974e-10	4.043974e-10
4.000000e+02	4.200000e+02	8.672485e-09	5.589195e-10	5.589195e-10
4.200000e+02	4.400000e+02	5.764485e-09	2.761938e-10	2.761938e-10
4.400000e+02	4.600000e+02	4.417338e-09	6.875964e-10	6.875964e-10
4.600000e+02	4.800000e+02	2.641982e-09	1.417569e-10	1.417569e-10
4.800000e+02	5.000000e+02	2.086055e-09	1.427068e-10	1.427068e-10
# END HISTO1D


# BEGIN HISTO1D /EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.EW]
LineColor=blue!90!black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.EW]
Path=EW-MCNLO-QCDEW-s-t[ASSOCIATED_CONTRIBUTIONS.EW]
Scale=1000.
ScaledBy=7.88187731253584406e-09
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	-1.934166e+09	1.240694e+09	1.240694e+09
4.000000e+01	6.000000e+01	-9.571085e+07	9.443269e+07	9.443269e+07
6.000000e+01	8.000000e+01	-1.224504e+08	1.157455e+08	1.157455e+08
8.000000e+01	1.000000e+02	-1.763038e+10	1.683363e+10	1.683363e+10
1.000000e+02	1.200000e+02	-1.548225e+08	1.546836e+08	1.546836e+08
1.200000e+02	1.400000e+02	-1.349304e+08	1.346821e+08	1.346821e+08
1.400000e+02	1.600000e+02	-1.047982e+11	1.047982e+11	1.047982e+11
1.600000e+02	1.800000e+02	-2.530385e+05	1.782711e+05	1.782711e+05
1.800000e+02	2.000000e+02	-2.630352e+17	2.630353e+17	2.630353e+17
2.000000e+02	2.200000e+02	-5.098740e+05	5.094647e+05	5.094647e+05
2.200000e+02	2.400000e+02	-2.856111e-01	2.714187e-01	2.714187e-01
2.400000e+02	2.600000e+02	-2.543581e-03	3.663764e-03	3.663764e-03
2.600000e+02	2.800000e+02	-5.250595e+05	5.250595e+05	5.250595e+05
2.800000e+02	3.000000e+02	-2.676777e+00	2.665881e+00	2.665881e+00
3.000000e+02	3.200000e+02	1.328496e+02	1.362873e+02	1.362873e+02
3.200000e+02	3.400000e+02	-4.783184e-03	3.400961e-03	3.400961e-03
3.400000e+02	3.600000e+02	-3.806896e+01	3.186273e+01	3.186273e+01
3.600000e+02	3.800000e+02	-1.275207e-03	1.272074e-03	1.272074e-03
3.800000e+02	4.000000e+02	-7.545395e-02	5.487194e-02	5.487194e-02
4.000000e+02	4.200000e+02	-3.014168e+00	3.014165e+00	3.014165e+00
4.200000e+02	4.400000e+02	-5.841785e-03	5.841055e-03	5.841055e-03
4.400000e+02	4.600000e+02	-1.037749e+01	7.659408e+00	7.659408e+00
4.600000e+02	4.800000e+02	-6.097065e+02	6.097065e+02	6.097065e+02
4.800000e+02	5.000000e+02	-6.592510e+01	6.592496e+01	6.592496e+01
# END HISTO1D



==> plots/mcatnlo-qcdprod/costheta_jj.dat <==
# BEGIN PLOT
RatioPlot1YLabel=d$\sigma$/d$\sigma_\text{NLO QCD}$
DrawOnly=QCD-MCNLO-QCD[_VarBand] QCD-LO QCD-NLO QCD-NLOQCD QCD-MCNLO-QCD
RatioPlot2Reference=EW-NLO
Title=$\mathrm{pp}\to \mathrm{e}^+\nu_\mathrm{e}\,\mu^+\nu_\mu\,\mathrm{j}\mathrm{j}$
PlotSize=10,6
RatioPlot2YLabel=Ratio to EW
Legend2YPos=0.545
Legend3YPos=0.45
RatioPlot2YSize=4
Legend3Only=QCD-QCD QCD-QCDEW
Legend3Title=QCD Production
XLabel=$\cos\theta_{\mathrm{j}_1\mathrm{j}_2}$
Legend=0
RatioPlot1Reference=QCD-NLOQCD
Legend1YPos=0.9
LegendOnly=QCD-LO QCD-NLO QCD-NLOQCD QCD-MCNLO-QCD
Legend2=1
Legend3=0
Legend1=1
RatioPlot1=1
RatioPlot=0
Legend1Title=QCD production 
LogY=0
RatioPlot2YMax=1.2499
RatioPlot1YMin=0.3001
YMin=0.
Legend1XPos=0.1
Legend1Only=QCD-LO QCD-NLOQCD QCD-NLO EW-LO EW-NLOQCD EW-NLO
YMax=3.5
RatioPlot1YMax=1.3999
Legend3XPos=0.55
RatioPlot2YMin=0.7501
RatioPlot2=0
YLabel=d$\sigma$/d$\cos\theta_{\mathrm{j}_1\mathrm{j}_2}$ [fb]
Legend2Only=QCD-MCNLO-QCD[_VarBand] EW-MCNLO-QCD[_VarBand] EW-MCNLO-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
Legend2XPos=0.1
RatioPlot1YSize=4
# END PLOT

# BEGIN HISTO1D /QCD-LO
ErrorBandColor=red!80!black
ErrorBandOpacity=0.2
ErrorBands=1
ErrorBreakdown={0: {"": {up: 0.01274676, dn: 0.009767319999999996}}, 1: {"": {up: 0.01295071, dn: 0.009926469999999993}}, 2: {"": {up: 0.01323565, dn: 0.01014767999999999}}, 3: {"": {up: 0.01358471999999999, dn: 0.01041832000000001}}, 4: {"": {up: 0.01399232, dn: 0.01073402}}, 5: {"": {up: 0.01449293, dn: 0.01112101000000001}}, 6: {"": {up: 0.01507552, dn: 0.01157143000000001}}, 7: {"": {up: 0.01576494000000001, dn: 0.01210422999999999}}, 8: {"": {up: 0.0166077, dn: 0.01275506}}, 9: {"": {up: 0.01763379999999999, dn: 0.01354752000000001}}, 10: {"": {up: 0.01893177, dn: 0.01454986}}, 11: {"": {up: 0.02064960000000002, dn: 0.01587596999999999}}, 12: {"": {up: 0.02293910000000002, dn: 0.01764417}}, 13: {"": {up: 0.02537740000000002, dn: 0.01952679999999998}}, 14: {"": {up: 0.02821380000000001, dn: 0.0217165}}, 15: {"": {up: 0.03182879999999999, dn: 0.02450630000000001}}, 16: {"": {up: 0.03683329999999999, dn: 0.028392}}, 17: {"": {up: 0.04438529999999999, dn: 0.03444120000000001}}, 18: {"": {up: 0.05776890000000001, dn: 0.0453296}}, 19: {"": {up: 0.08115719999999998, dn: 0.06359899999999996}}}
ErrorTubeLineColor=black
ErrorTubeLineStyle=solid
ErrorTubes=1
LineColor=black
LineStyle=dotted
LineWidth=1.5pt
Name=QCD-LO
Path=QCD-LO
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.354385e-02	9.767320e-03	1.274676e-02
-9.000000e-01	-8.000000e-01	6.464020e-02	9.926470e-03	1.295071e-02
-8.000000e-01	-7.000000e-01	6.614297e-02	1.014768e-02	1.323565e-02
-7.000000e-01	-6.000000e-01	6.797176e-02	1.041832e-02	1.358472e-02
-6.000000e-01	-5.000000e-01	7.009916e-02	1.073402e-02	1.399232e-02
-5.000000e-01	-4.000000e-01	7.269224e-02	1.112101e-02	1.449293e-02
-4.000000e-01	-3.000000e-01	7.570952e-02	1.157143e-02	1.507552e-02
-3.000000e-01	-2.000000e-01	7.927688e-02	1.210423e-02	1.576494e-02
-2.000000e-01	-1.000000e-01	8.361990e-02	1.275506e-02	1.660770e-02
-1.000000e-01	0.000000e+00	8.891730e-02	1.354752e-02	1.763380e-02
0.000000e+00	1.000000e-01	9.560843e-02	1.454986e-02	1.893177e-02
1.000000e-01	2.000000e-01	1.044570e-01	1.587597e-02	2.064960e-02
2.000000e-01	3.000000e-01	1.162694e-01	1.764417e-02	2.293910e-02
3.000000e-01	4.000000e-01	1.288431e-01	1.952680e-02	2.537740e-02
4.000000e-01	5.000000e-01	1.434578e-01	2.171650e-02	2.821380e-02
5.000000e-01	6.000000e-01	1.620597e-01	2.450630e-02	3.182880e-02
6.000000e-01	7.000000e-01	1.877927e-01	2.839200e-02	3.683330e-02
7.000000e-01	8.000000e-01	2.265941e-01	3.444120e-02	4.438530e-02
8.000000e-01	9.000000e-01	2.953150e-01	4.532960e-02	5.776890e-02
9.000000e-01	1.000000e+00	3.994795e-01	6.359900e-02	8.115720e-02
# END HISTO1D


# BEGIN HISTO1D /QCD-NLO
ErrorBands=0
ErrorBars=0
ErrorBreakdown={0: {"": {up: 0.0117326, dn: 0.01056394000000001}}, 1: {"": {up: 0.0113303, dn: 0.01029672}}, 2: {"": {up: 0.01182079999999999, dn: 0.01070657000000001}}, 3: {"": {up: 0.011964, dn: 0.01086681}}, 4: {"": {up: 0.0131127, dn: 0.0117833}}, 5: {"": {up: 0.0128132, dn: 0.0116286}}, 6: {"": {up: 0.01364559999999999, dn: 0.01232470000000001}}, 7: {"": {up: 0.01511310000000002, dn: 0.01348709999999999}}, 8: {"": {up: 0.0158211, dn: 0.01414609999999999}}, 9: {"": {up: 0.0170942, dn: 0.015235}}, 10: {"": {up: 0.0183566, dn: 0.01635059999999999}}, 11: {"": {up: 0.02110519999999999, dn: 0.0186221}}, 12: {"": {up: 0.02383070000000001, dn: 0.02098269999999999}}, 13: {"": {up: 0.02746939999999998, dn: 0.02398470000000003}}, 14: {"": {up: 0.03154469999999998, dn: 0.02740400000000001}}, 15: {"": {up: 0.03692659999999998, dn: 0.0318775}}, 16: {"": {up: 0.04522360000000003, dn: 0.03865980000000002}}, 17: {"": {up: 0.05892739999999996, dn: 0.049792}}, 18: {"": {up: 0.08721509999999999, dn: 0.07244910000000004}}, 19: {"": {up: 0.1670537999999999, dn: 0.1330775000000001}}}
ErrorTubes=0
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=QCD-NLO
Path=QCD-NLO
Title=NLO QCD+EW
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.039023e-01	1.056394e-02	1.173260e-02
-9.000000e-01	-8.000000e-01	1.030980e-01	1.029672e-02	1.133030e-02
-8.000000e-01	-7.000000e-01	1.067035e-01	1.070657e-02	1.182080e-02
-7.000000e-01	-6.000000e-01	1.088846e-01	1.086681e-02	1.196400e-02
-6.000000e-01	-5.000000e-01	1.158138e-01	1.178330e-02	1.311270e-02
-5.000000e-01	-4.000000e-01	1.165805e-01	1.162860e-02	1.281320e-02
-4.000000e-01	-3.000000e-01	1.225103e-01	1.232470e-02	1.364560e-02
-3.000000e-01	-2.000000e-01	1.310884e-01	1.348710e-02	1.511310e-02
-2.000000e-01	-1.000000e-01	1.381016e-01	1.414610e-02	1.582110e-02
-1.000000e-01	0.000000e+00	1.479282e-01	1.523500e-02	1.709420e-02
0.000000e+00	1.000000e-01	1.586396e-01	1.635060e-02	1.835660e-02
1.000000e-01	2.000000e-01	1.774930e-01	1.862210e-02	2.110520e-02
2.000000e-01	3.000000e-01	1.993834e-01	2.098270e-02	2.383070e-02
3.000000e-01	4.000000e-01	2.240128e-01	2.398470e-02	2.746940e-02
4.000000e-01	5.000000e-01	2.532315e-01	2.740400e-02	3.154470e-02
5.000000e-01	6.000000e-01	2.907423e-01	3.187750e-02	3.692660e-02
6.000000e-01	7.000000e-01	3.448927e-01	3.865980e-02	4.522360e-02
7.000000e-01	8.000000e-01	4.322055e-01	4.979200e-02	5.892740e-02
8.000000e-01	9.000000e-01	5.987531e-01	7.244910e-02	8.721510e-02
9.000000e-01	1.000000e+00	9.473042e-01	1.330775e-01	1.670538e-01
# END HISTO1D


# BEGIN HISTO1D /QCD-NLOQCD
ErrorBandColor=red!60!black
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBreakdown={0: {"": {up: 7.439747165437316e-05, dn: 7.439747165437316e-05}}, 1: {"": {up: 7.285370816194684e-05, dn: 7.285370816194684e-05}}, 2: {"": {up: 7.0824301984323e-05, dn: 7.0824301984323e-05}}, 3: {"": {up: 7.034345972059886e-05, dn: 7.034345972059886e-05}}, 4: {"": {up: 6.776413509752465e-05, dn: 6.776413509752465e-05}}, 5: {"": {up: 6.927736283667076e-05, dn: 6.927736283667076e-05}}, 6: {"": {up: 6.90025092968777e-05, dn: 6.90025092968777e-05}}, 7: {"": {up: 6.882350037294276e-05, dn: 6.882350037294276e-05}}, 8: {"": {up: 7.243286110081876e-05, dn: 7.243286110081876e-05}}, 9: {"": {up: 6.961024360978517e-05, dn: 6.961024360978517e-05}}, 10: {"": {up: 7.233147478081968e-05, dn: 7.233147478081968e-05}}, 11: {"": {up: 7.360701170781198e-05, dn: 7.360701170781198e-05}}, 12: {"": {up: 7.370496842444332e-05, dn: 7.370496842444332e-05}}, 13: {"": {up: 7.4973636797614e-05, dn: 7.4973636797614e-05}}, 14: {"": {up: 7.638407383808915e-05, dn: 7.638407383808915e-05}}, 15: {"": {up: 7.939151266926374e-05, dn: 7.939151266926374e-05}}, 16: {"": {up: 8.166280352517964e-05, dn: 8.166280352517964e-05}}, 17: {"": {up: 8.443306908669177e-05, dn: 8.443306908669177e-05}}, 18: {"": {up: 8.686547771159165e-05, dn: 8.686547771159165e-05}}, 19: {"": {up: 8.159791341487416e-05, dn: 8.159791341487416e-05}}}
ErrorTubeLineColor=black
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
LineWidth=1.5pt
Name=QCD-NLOQCD
Path=QCD-NLOQCD
Title=NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.048894e-01	1.176039e-03	1.176039e-03
-9.000000e-01	-8.000000e-01	1.064551e-01	1.340517e-03	1.340517e-03
-8.000000e-01	-7.000000e-01	1.093531e-01	1.295745e-03	1.295745e-03
-7.000000e-01	-6.000000e-01	1.116099e-01	1.545025e-03	1.545025e-03
-6.000000e-01	-5.000000e-01	1.157177e-01	1.523329e-03	1.523329e-03
-5.000000e-01	-4.000000e-01	1.201813e-01	1.245898e-03	1.245898e-03
-4.000000e-01	-3.000000e-01	1.262267e-01	1.170157e-03	1.170157e-03
-3.000000e-01	-2.000000e-01	1.338686e-01	1.170208e-03	1.170208e-03
-2.000000e-01	-1.000000e-01	1.414322e-01	1.364632e-03	1.364632e-03
-1.000000e-01	0.000000e+00	1.508671e-01	1.389033e-03	1.389033e-03
0.000000e+00	1.000000e-01	1.628269e-01	1.379685e-03	1.379685e-03
1.000000e-01	2.000000e-01	1.794120e-01	1.560846e-03	1.560846e-03
2.000000e-01	3.000000e-01	2.014945e-01	1.630843e-03	1.630843e-03
3.000000e-01	4.000000e-01	2.274366e-01	1.369598e-03	1.369598e-03
4.000000e-01	5.000000e-01	2.564716e-01	1.613182e-03	1.613182e-03
5.000000e-01	6.000000e-01	2.923848e-01	1.298347e-03	1.298347e-03
6.000000e-01	7.000000e-01	3.472783e-01	1.139772e-03	1.139772e-03
7.000000e-01	8.000000e-01	4.326208e-01	1.277223e-03	1.277223e-03
8.000000e-01	9.000000e-01	5.972949e-01	1.196696e-03	1.196696e-03
9.000000e-01	1.000000e+00	9.353485e-01	1.271667e-03	1.271667e-03
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[_VarBand]
BandComponentEnv=Nominal,ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5,ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1,ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5,ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2,ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1,ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2
ErrorBandColor=green!80!black
ErrorBandOpacity=0.5
ErrorBands=1
ErrorTubes=1
ErrorBars=0
ErrorType=env
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[_VarBand]
Path=QCD-MCNLO-QCD[_VarBand]
Scale=1000.
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	9.829793e-05	4.914002e-07	4.914002e-07
-9.000000e-01	-8.000000e-01	9.943413e-05	4.894401e-07	4.894401e-07
-8.000000e-01	-7.000000e-01	1.024848e-04	5.131498e-07	5.131498e-07
-7.000000e-01	-6.000000e-01	1.052340e-04	5.041975e-07	5.041975e-07
-6.000000e-01	-5.000000e-01	1.086470e-04	5.031277e-07	5.031277e-07
-5.000000e-01	-4.000000e-01	1.124249e-04	5.026409e-07	5.026409e-07
-4.000000e-01	-3.000000e-01	1.177345e-04	5.182551e-07	5.182551e-07
-3.000000e-01	-2.000000e-01	1.286656e-04	4.679238e-06	4.679238e-06
-2.000000e-01	-1.000000e-01	1.318431e-04	5.465464e-07	5.465464e-07
-1.000000e-01	0.000000e+00	1.417717e-04	5.815146e-07	5.815146e-07
0.000000e+00	1.000000e-01	1.516765e-04	5.851897e-07	5.851897e-07
1.000000e-01	2.000000e-01	1.684887e-04	6.003067e-07	6.003067e-07
2.000000e-01	3.000000e-01	1.903659e-04	6.351597e-07	6.351597e-07
3.000000e-01	4.000000e-01	2.150753e-04	6.815116e-07	6.815116e-07
4.000000e-01	5.000000e-01	2.430307e-04	7.269903e-07	7.269903e-07
5.000000e-01	6.000000e-01	2.858861e-04	3.290400e-06	3.290400e-06
6.000000e-01	7.000000e-01	3.371666e-04	8.660210e-07	8.660210e-07
7.000000e-01	8.000000e-01	4.265906e-04	1.041201e-06	1.041201e-06
8.000000e-01	9.000000e-01	6.248181e-04	1.186433e-05	1.186433e-05
9.000000e-01	1.000000e+00	1.028805e-03	1.881583e-05	1.881583e-05
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[MUR=2__MUF=2__LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[MUR=2__MUF=2__LHAPDF=325100]
Path=QCD-MCNLO-QCD[MUR=2__MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=5.59357811377103228e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	8.423789e-05	4.498160e-07	4.498160e-07
-9.000000e-01	-8.000000e-01	8.521637e-05	4.550532e-07	4.550532e-07
-8.000000e-01	-7.000000e-01	8.773768e-05	4.587488e-07	4.587488e-07
-7.000000e-01	-6.000000e-01	9.000873e-05	4.576537e-07	4.576537e-07
-6.000000e-01	-5.000000e-01	9.292421e-05	4.614667e-07	4.614667e-07
-5.000000e-01	-4.000000e-01	9.574136e-05	4.572509e-07	4.572509e-07
-4.000000e-01	-3.000000e-01	1.006336e-04	4.697563e-07	4.697563e-07
-3.000000e-01	-2.000000e-01	1.091571e-04	3.079878e-06	3.079878e-06
-2.000000e-01	-1.000000e-01	1.128773e-04	5.035014e-07	5.035014e-07
-1.000000e-01	0.000000e+00	1.211433e-04	5.213397e-07	5.213397e-07
0.000000e+00	1.000000e-01	1.294687e-04	5.414613e-07	5.414613e-07
1.000000e-01	2.000000e-01	1.434159e-04	5.582163e-07	5.582163e-07
2.000000e-01	3.000000e-01	1.622748e-04	5.808367e-07	5.808367e-07
3.000000e-01	4.000000e-01	1.831015e-04	6.185969e-07	6.185969e-07
4.000000e-01	5.000000e-01	2.067902e-04	6.553137e-07	6.553137e-07
5.000000e-01	6.000000e-01	2.425221e-04	2.597343e-06	2.597343e-06
6.000000e-01	7.000000e-01	2.855989e-04	7.743104e-07	7.743104e-07
7.000000e-01	8.000000e-01	3.604639e-04	8.989978e-07	8.989978e-07
8.000000e-01	9.000000e-01	5.333789e-04	9.426246e-06	9.426246e-06
9.000000e-01	1.000000e+00	1.020913e-03	1.679993e-04	1.679993e-04
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[MUR=2__MUF=1__LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[MUR=2__MUF=1__LHAPDF=325100]
Path=QCD-MCNLO-QCD[MUR=2__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=5.59369319449071499e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	8.334883e-05	4.203920e-07	4.203920e-07
-9.000000e-01	-8.000000e-01	8.432168e-05	4.182592e-07	4.182592e-07
-8.000000e-01	-7.000000e-01	8.696929e-05	4.370023e-07	4.370023e-07
-7.000000e-01	-6.000000e-01	8.923512e-05	4.294282e-07	4.294282e-07
-6.000000e-01	-5.000000e-01	9.207040e-05	4.327541e-07	4.327541e-07
-5.000000e-01	-4.000000e-01	9.523559e-05	4.322172e-07	4.322172e-07
-4.000000e-01	-3.000000e-01	9.978405e-05	4.443385e-07	4.443385e-07
-3.000000e-01	-2.000000e-01	1.090071e-04	3.853270e-06	3.853270e-06
-2.000000e-01	-1.000000e-01	1.118226e-04	4.688318e-07	4.688318e-07
-1.000000e-01	0.000000e+00	1.201655e-04	4.965298e-07	4.965298e-07
0.000000e+00	1.000000e-01	1.284161e-04	5.113135e-07	5.113135e-07
1.000000e-01	2.000000e-01	1.425204e-04	5.175456e-07	5.175456e-07
2.000000e-01	3.000000e-01	1.611268e-04	5.478671e-07	5.478671e-07
3.000000e-01	4.000000e-01	1.819662e-04	5.890164e-07	5.890164e-07
4.000000e-01	5.000000e-01	2.056263e-04	6.255560e-07	6.255560e-07
5.000000e-01	6.000000e-01	2.415582e-04	2.947553e-06	2.947553e-06
6.000000e-01	7.000000e-01	2.844369e-04	7.397166e-07	7.397166e-07
7.000000e-01	8.000000e-01	3.592107e-04	8.602729e-07	8.602729e-07
8.000000e-01	9.000000e-01	5.311123e-04	8.870313e-06	8.870313e-06
9.000000e-01	1.000000e+00	1.066544e-03	2.052504e-04	2.052504e-04
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[MUR=1__MUF=2__LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[MUR=1__MUF=2__LHAPDF=325100]
Path=QCD-MCNLO-QCD[MUR=1__MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=5.59403759090758415e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	9.924656e-05	5.156286e-07	5.156286e-07
-9.000000e-01	-8.000000e-01	1.003237e-04	5.192513e-07	5.192513e-07
-8.000000e-01	-7.000000e-01	1.032619e-04	5.273034e-07	5.273034e-07
-7.000000e-01	-6.000000e-01	1.059951e-04	5.251564e-07	5.251564e-07
-6.000000e-01	-5.000000e-01	1.094908e-04	5.246768e-07	5.246768e-07
-5.000000e-01	-4.000000e-01	1.129535e-04	5.197829e-07	5.197829e-07
-4.000000e-01	-3.000000e-01	1.186667e-04	5.381204e-07	5.381204e-07
-3.000000e-01	-2.000000e-01	1.287182e-04	3.773321e-06	3.773321e-06
-2.000000e-01	-1.000000e-01	1.329104e-04	5.698930e-07	5.698930e-07
-1.000000e-01	0.000000e+00	1.427658e-04	6.016210e-07	6.016210e-07
0.000000e+00	1.000000e-01	1.528241e-04	6.113402e-07	6.113402e-07
1.000000e-01	2.000000e-01	1.694145e-04	6.303428e-07	6.303428e-07
2.000000e-01	3.000000e-01	1.915638e-04	6.626139e-07	6.626139e-07
3.000000e-01	4.000000e-01	2.162744e-04	7.046845e-07	7.046845e-07
4.000000e-01	5.000000e-01	2.442932e-04	7.494056e-07	7.494056e-07
5.000000e-01	6.000000e-01	2.868510e-04	2.907029e-06	2.907029e-06
6.000000e-01	7.000000e-01	3.383035e-04	8.863768e-07	8.863768e-07
7.000000e-01	8.000000e-01	4.276851e-04	1.059742e-06	1.059742e-06
8.000000e-01	9.000000e-01	6.372012e-04	1.265074e-05	1.265074e-05
9.000000e-01	1.000000e+00	1.220055e-03	2.040089e-04	2.040089e-04
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[MUR=1__MUF=1__LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[MUR=1__MUF=1__LHAPDF=325100]
Path=QCD-MCNLO-QCD[MUR=1__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=5.59404725265441694e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	9.829793e-05	4.914002e-07	4.914002e-07
-9.000000e-01	-8.000000e-01	9.943413e-05	4.894401e-07	4.894401e-07
-8.000000e-01	-7.000000e-01	1.024848e-04	5.131498e-07	5.131498e-07
-7.000000e-01	-6.000000e-01	1.052340e-04	5.041975e-07	5.041975e-07
-6.000000e-01	-5.000000e-01	1.086470e-04	5.031277e-07	5.031277e-07
-5.000000e-01	-4.000000e-01	1.124249e-04	5.026409e-07	5.026409e-07
-4.000000e-01	-3.000000e-01	1.177345e-04	5.182551e-07	5.182551e-07
-3.000000e-01	-2.000000e-01	1.286656e-04	4.679238e-06	4.679238e-06
-2.000000e-01	-1.000000e-01	1.318431e-04	5.465464e-07	5.465464e-07
-1.000000e-01	0.000000e+00	1.417717e-04	5.815146e-07	5.815146e-07
0.000000e+00	1.000000e-01	1.516765e-04	5.851897e-07	5.851897e-07
1.000000e-01	2.000000e-01	1.684887e-04	6.003067e-07	6.003067e-07
2.000000e-01	3.000000e-01	1.903659e-04	6.351597e-07	6.351597e-07
3.000000e-01	4.000000e-01	2.150753e-04	6.815116e-07	6.815116e-07
4.000000e-01	5.000000e-01	2.430307e-04	7.269903e-07	7.269903e-07
5.000000e-01	6.000000e-01	2.858861e-04	3.290400e-06	3.290400e-06
6.000000e-01	7.000000e-01	3.371666e-04	8.660210e-07	8.660210e-07
7.000000e-01	8.000000e-01	4.265906e-04	1.041201e-06	1.041201e-06
8.000000e-01	9.000000e-01	6.348181e-04	1.186433e-05	1.186433e-05
9.000000e-01	1.000000e+00	1.276963e-03	2.481583e-04	2.481583e-04
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[MUR=1__MUF=0.5__LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[MUR=1__MUF=0.5__LHAPDF=325100]
Path=QCD-MCNLO-QCD[MUR=1__MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=5.59428610664436720e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.099317e-04	1.306609e-05	1.306609e-05
-9.000000e-01	-8.000000e-01	9.836618e-05	9.832344e-07	9.832344e-07
-8.000000e-01	-7.000000e-01	1.011531e-04	4.746998e-06	4.746998e-06
-7.000000e-01	-6.000000e-01	1.003951e-04	2.410175e-06	2.410175e-06
-6.000000e-01	-5.000000e-01	1.078686e-04	1.181293e-06	1.181293e-06
-5.000000e-01	-4.000000e-01	1.090453e-04	1.902476e-06	1.902476e-06
-4.000000e-01	-3.000000e-01	1.164182e-04	1.871561e-06	1.871561e-06
-3.000000e-01	-2.000000e-01	1.253038e-04	4.838246e-06	4.838246e-06
-2.000000e-01	-1.000000e-01	1.280657e-04	6.600883e-06	6.600883e-06
-1.000000e-01	0.000000e+00	1.402549e-04	4.634839e-06	4.634839e-06
0.000000e+00	1.000000e-01	1.409410e-04	7.884562e-06	7.884562e-06
1.000000e-01	2.000000e-01	1.717926e-04	2.783716e-06	2.783716e-06
2.000000e-01	3.000000e-01	1.849732e-04	1.639346e-06	1.639346e-06
3.000000e-01	4.000000e-01	2.169294e-04	2.433619e-06	2.433619e-06
4.000000e-01	5.000000e-01	2.364745e-04	1.984330e-06	1.984330e-06
5.000000e-01	6.000000e-01	3.103463e-04	2.583360e-05	2.583360e-05
6.000000e-01	7.000000e-01	3.751739e-04	2.908144e-05	2.908144e-05
7.000000e-01	8.000000e-01	4.247992e-04	3.739479e-06	3.739479e-06
8.000000e-01	9.000000e-01	6.330024e-04	1.304598e-05	1.304598e-05
9.000000e-01	1.000000e+00	1.342883e-03	3.245662e-04	3.245662e-04
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[MUR=0.5__MUF=1__LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[MUR=0.5__MUF=1__LHAPDF=325100]
Path=QCD-MCNLO-QCD[MUR=0.5__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=5.59327822790175742e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.319589e-04	7.849259e-07	7.849259e-07
-9.000000e-01	-8.000000e-01	1.333702e-04	7.538052e-07	7.538052e-07
-8.000000e-01	-7.000000e-01	1.374760e-04	7.867571e-07	7.867571e-07
-7.000000e-01	-6.000000e-01	1.405964e-04	7.573813e-07	7.573813e-07
-6.000000e-01	-5.000000e-01	1.462077e-04	7.805043e-07	7.805043e-07
-5.000000e-01	-4.000000e-01	1.510805e-04	7.857543e-07	7.857543e-07
-4.000000e-01	-3.000000e-01	1.582947e-04	7.942168e-07	7.942168e-07
-3.000000e-01	-2.000000e-01	1.716621e-04	5.261877e-06	5.261877e-06
-2.000000e-01	-1.000000e-01	1.767183e-04	8.268895e-07	8.268895e-07
-1.000000e-01	0.000000e+00	1.909293e-04	8.942382e-07	8.942382e-07
0.000000e+00	1.000000e-01	2.046602e-04	9.291519e-07	9.291519e-07
1.000000e-01	2.000000e-01	2.272682e-04	9.463592e-07	9.463592e-07
2.000000e-01	3.000000e-01	2.568030e-04	9.812042e-07	9.812042e-07
3.000000e-01	4.000000e-01	2.908330e-04	1.107602e-06	1.107602e-06
4.000000e-01	5.000000e-01	3.280806e-04	1.122280e-06	1.122280e-06
5.000000e-01	6.000000e-01	3.861561e-04	4.706339e-06	4.706339e-06
6.000000e-01	7.000000e-01	4.562883e-04	1.344643e-06	1.344643e-06
7.000000e-01	8.000000e-01	5.783450e-04	1.540852e-06	1.540852e-06
8.000000e-01	9.000000e-01	8.570558e-04	1.385146e-05	1.385146e-05
9.000000e-01	1.000000e+00	1.724300e-03	3.057425e-04	3.057425e-04
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100]
Path=QCD-MCNLO-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=5.59377164314874818e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.312774e-04	1.831684e-06	1.831684e-06
-9.000000e-01	-8.000000e-01	1.321883e-04	1.129708e-06	1.129708e-06
-8.000000e-01	-7.000000e-01	1.364671e-04	2.386920e-06	2.386920e-06
-7.000000e-01	-6.000000e-01	1.362691e-04	2.370269e-06	2.370269e-06
-6.000000e-01	-5.000000e-01	1.443537e-04	1.243787e-06	1.243787e-06
-5.000000e-01	-4.000000e-01	1.469738e-04	2.268119e-06	2.268119e-06
-4.000000e-01	-3.000000e-01	1.548966e-04	1.358495e-06	1.358495e-06
-3.000000e-01	-2.000000e-01	1.709933e-04	8.905112e-06	8.905112e-06
-2.000000e-01	-1.000000e-01	1.748249e-04	7.137683e-06	7.137683e-06
-1.000000e-01	0.000000e+00	1.899692e-04	2.281499e-06	2.281499e-06
0.000000e+00	1.000000e-01	1.941821e-04	6.058355e-06	6.058355e-06
1.000000e-01	2.000000e-01	2.275219e-04	2.441369e-06	2.441369e-06
2.000000e-01	3.000000e-01	2.507079e-04	1.605287e-06	1.605287e-06
3.000000e-01	4.000000e-01	2.895077e-04	2.314673e-06	2.314673e-06
4.000000e-01	5.000000e-01	3.190652e-04	3.107748e-06	3.107748e-06
5.000000e-01	6.000000e-01	3.925001e-04	1.080307e-05	1.080307e-05
6.000000e-01	7.000000e-01	4.786360e-04	1.615457e-05	1.615457e-05
7.000000e-01	8.000000e-01	5.727306e-04	3.766846e-06	3.766846e-06
8.000000e-01	9.000000e-01	8.550527e-04	1.597665e-05	1.597665e-05
9.000000e-01	1.000000e+00	1.770735e-03	3.711745e-04	3.711745e-04
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
Path=QCD-MCNLO-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=5.59158666669042741e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	7.852299e-05	2.272493e-07	2.272493e-07
-9.000000e-01	-8.000000e-01	7.939980e-05	2.317208e-07	2.317208e-07
-8.000000e-01	-7.000000e-01	8.144621e-05	2.367057e-07	2.367057e-07
-7.000000e-01	-6.000000e-01	8.360210e-05	2.352421e-07	2.352421e-07
-6.000000e-01	-5.000000e-01	8.580938e-05	2.365167e-07	2.365167e-07
-5.000000e-01	-4.000000e-01	8.883633e-05	2.403249e-07	2.403249e-07
-4.000000e-01	-3.000000e-01	9.273792e-05	2.431150e-07	2.431150e-07
-3.000000e-01	-2.000000e-01	9.867954e-05	1.226850e-06	1.226850e-06
-2.000000e-01	-1.000000e-01	1.031279e-04	2.553768e-07	2.553768e-07
-1.000000e-01	0.000000e+00	1.097038e-04	2.629859e-07	2.629859e-07
0.000000e+00	1.000000e-01	1.176567e-04	2.700043e-07	2.700043e-07
1.000000e-01	2.000000e-01	1.293342e-04	2.818753e-07	2.818753e-07
2.000000e-01	3.000000e-01	1.449872e-04	2.926434e-07	2.926434e-07
3.000000e-01	4.000000e-01	1.626196e-04	3.126981e-07	3.126981e-07
4.000000e-01	5.000000e-01	1.822400e-04	3.282502e-07	3.282502e-07
5.000000e-01	6.000000e-01	2.095848e-04	1.257558e-06	1.257558e-06
6.000000e-01	7.000000e-01	2.457869e-04	3.856771e-07	3.856771e-07
7.000000e-01	8.000000e-01	3.063752e-04	4.608785e-07	4.608785e-07
8.000000e-01	9.000000e-01	4.335286e-04	4.244143e-06	4.244143e-06
9.000000e-01	1.000000e+00	7.348765e-04	6.425018e-05	6.425018e-05
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
Path=QCD-MCNLO-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=5.59160522996776576e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	7.791566e-05	2.263329e-07	2.263329e-07
-9.000000e-01	-8.000000e-01	7.880708e-05	2.308050e-07	2.308050e-07
-8.000000e-01	-7.000000e-01	8.084701e-05	2.358643e-07	2.358643e-07
-7.000000e-01	-6.000000e-01	8.299485e-05	2.340942e-07	2.340942e-07
-6.000000e-01	-5.000000e-01	8.520885e-05	2.352764e-07	2.352764e-07
-5.000000e-01	-4.000000e-01	8.822888e-05	2.390274e-07	2.390274e-07
-4.000000e-01	-3.000000e-01	9.212360e-05	2.418358e-07	2.418358e-07
-3.000000e-01	-2.000000e-01	9.806194e-05	1.231997e-06	1.231997e-06
-2.000000e-01	-1.000000e-01	1.024822e-04	2.542202e-07	2.542202e-07
-1.000000e-01	0.000000e+00	1.090544e-04	2.618703e-07	2.618703e-07
0.000000e+00	1.000000e-01	1.169964e-04	2.691108e-07	2.691108e-07
1.000000e-01	2.000000e-01	1.286340e-04	2.811521e-07	2.811521e-07
2.000000e-01	3.000000e-01	1.442537e-04	2.915772e-07	2.915772e-07
3.000000e-01	4.000000e-01	1.618465e-04	3.121667e-07	3.121667e-07
4.000000e-01	5.000000e-01	1.814268e-04	3.269044e-07	3.269044e-07
5.000000e-01	6.000000e-01	2.087662e-04	1.300073e-06	1.300073e-06
6.000000e-01	7.000000e-01	2.448975e-04	3.844734e-07	3.844734e-07
7.000000e-01	8.000000e-01	3.054325e-04	4.621519e-07	4.621519e-07
8.000000e-01	9.000000e-01	4.330161e-04	4.486914e-06	4.486914e-06
9.000000e-01	1.000000e+00	7.350355e-04	6.336017e-05	6.336017e-05
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
Path=QCD-MCNLO-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=5.59160915388426078e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	9.234218e-05	2.704089e-07	2.704089e-07
-9.000000e-01	-8.000000e-01	9.338642e-05	2.756266e-07	2.756266e-07
-8.000000e-01	-7.000000e-01	9.579125e-05	2.812662e-07	2.812662e-07
-7.000000e-01	-6.000000e-01	9.834382e-05	2.787425e-07	2.787425e-07
-6.000000e-01	-5.000000e-01	1.009710e-04	2.800151e-07	2.800151e-07
-5.000000e-01	-4.000000e-01	1.045650e-04	2.844960e-07	2.844960e-07
-4.000000e-01	-3.000000e-01	1.091833e-04	2.877576e-07	2.877576e-07
-3.000000e-01	-2.000000e-01	1.163171e-04	1.570448e-06	1.570448e-06
-2.000000e-01	-1.000000e-01	1.214439e-04	3.023953e-07	3.023953e-07
-1.000000e-01	0.000000e+00	1.292205e-04	3.117121e-07	3.117121e-07
0.000000e+00	1.000000e-01	1.386715e-04	3.206270e-07	3.206270e-07
1.000000e-01	2.000000e-01	1.524995e-04	3.355540e-07	3.355540e-07
2.000000e-01	3.000000e-01	1.710387e-04	3.474391e-07	3.474391e-07
3.000000e-01	4.000000e-01	1.919168e-04	3.714838e-07	3.714838e-07
4.000000e-01	5.000000e-01	2.151431e-04	3.891023e-07	3.891023e-07
5.000000e-01	6.000000e-01	2.476652e-04	1.583157e-06	1.583157e-06
6.000000e-01	7.000000e-01	2.905042e-04	4.578952e-07	4.578952e-07
7.000000e-01	8.000000e-01	3.624819e-04	5.539504e-07	5.539504e-07
8.000000e-01	9.000000e-01	5.146013e-04	5.373034e-06	5.373034e-06
9.000000e-01	1.000000e+00	8.839898e-04	8.387184e-05	8.387184e-05
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=QCD-MCNLO-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=5.59162880308798275e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	9.171893e-05	2.699189e-07	2.699189e-07
-9.000000e-01	-8.000000e-01	9.278050e-05	2.751033e-07	2.751033e-07
-8.000000e-01	-7.000000e-01	9.517864e-05	2.809375e-07	2.809375e-07
-7.000000e-01	-6.000000e-01	9.772132e-05	2.779529e-07	2.779529e-07
-6.000000e-01	-5.000000e-01	1.003578e-04	2.791317e-07	2.791317e-07
-5.000000e-01	-4.000000e-01	1.039454e-04	2.835759e-07	2.835759e-07
-4.000000e-01	-3.000000e-01	1.085575e-04	2.868383e-07	2.868383e-07
-3.000000e-01	-2.000000e-01	1.156937e-04	1.577245e-06	1.577245e-06
-2.000000e-01	-1.000000e-01	1.207899e-04	3.017302e-07	3.017302e-07
-1.000000e-01	0.000000e+00	1.285696e-04	3.110453e-07	3.110453e-07
0.000000e+00	1.000000e-01	1.380111e-04	3.202778e-07	3.202778e-07
1.000000e-01	2.000000e-01	1.518027e-04	3.356035e-07	3.356035e-07
2.000000e-01	3.000000e-01	1.703132e-04	3.470303e-07	3.470303e-07
3.000000e-01	4.000000e-01	1.911605e-04	3.718532e-07	3.718532e-07
4.000000e-01	5.000000e-01	2.143561e-04	3.883877e-07	3.883877e-07
5.000000e-01	6.000000e-01	2.468970e-04	1.637476e-06	1.637476e-06
6.000000e-01	7.000000e-01	2.896835e-04	4.575517e-07	4.575517e-07
7.000000e-01	8.000000e-01	3.616478e-04	5.573034e-07	5.573034e-07
8.000000e-01	9.000000e-01	5.144102e-04	5.681015e-06	5.681015e-06
9.000000e-01	1.000000e+00	8.846874e-04	8.270900e-05	8.270900e-05
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
Path=QCD-MCNLO-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=5.59164602424849211e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	9.096898e-05	2.693620e-07	2.693620e-07
-9.000000e-01	-8.000000e-01	9.205124e-05	2.744797e-07	2.744797e-07
-8.000000e-01	-7.000000e-01	9.444223e-05	2.806259e-07	2.806259e-07
-7.000000e-01	-6.000000e-01	9.697765e-05	2.770984e-07	2.770984e-07
-6.000000e-01	-5.000000e-01	9.962328e-05	2.781614e-07	2.781614e-07
-5.000000e-01	-4.000000e-01	1.032033e-04	2.825614e-07	2.825614e-07
-4.000000e-01	-3.000000e-01	1.078095e-04	2.858448e-07	2.858448e-07
-3.000000e-01	-2.000000e-01	1.149395e-04	1.577176e-06	1.577176e-06
-2.000000e-01	-1.000000e-01	1.200102e-04	3.010438e-07	3.010438e-07
-1.000000e-01	0.000000e+00	1.277909e-04	3.102819e-07	3.102819e-07
0.000000e+00	1.000000e-01	1.372222e-04	3.199125e-07	3.199125e-07
1.000000e-01	2.000000e-01	1.509743e-04	3.357571e-07	3.357571e-07
2.000000e-01	3.000000e-01	1.694535e-04	3.466514e-07	3.466514e-07
3.000000e-01	4.000000e-01	1.902654e-04	3.725291e-07	3.725291e-07
4.000000e-01	5.000000e-01	2.134260e-04	3.876394e-07	3.876394e-07
5.000000e-01	6.000000e-01	2.459870e-04	1.694750e-06	1.694750e-06
6.000000e-01	7.000000e-01	2.887169e-04	4.572346e-07	4.572346e-07
7.000000e-01	8.000000e-01	3.606737e-04	5.615439e-07	5.615439e-07
8.000000e-01	9.000000e-01	5.141449e-04	6.008384e-06	6.008384e-06
9.000000e-01	1.000000e+00	8.851106e-04	8.096165e-05	8.096165e-05
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
Path=QCD-MCNLO-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=5.59166761651628820e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.214316e-04	3.599661e-07	3.599661e-07
-9.000000e-01	-8.000000e-01	1.228521e-04	3.664441e-07	3.664441e-07
-8.000000e-01	-7.000000e-01	1.260307e-04	3.743870e-07	3.743870e-07
-7.000000e-01	-6.000000e-01	1.294147e-04	3.696617e-07	3.696617e-07
-6.000000e-01	-5.000000e-01	1.329445e-04	3.712616e-07	3.712616e-07
-5.000000e-01	-4.000000e-01	1.377456e-04	3.770968e-07	3.770968e-07
-4.000000e-01	-3.000000e-01	1.438855e-04	3.815883e-07	3.815883e-07
-3.000000e-01	-2.000000e-01	1.533509e-04	2.074947e-06	2.074947e-06
-2.000000e-01	-1.000000e-01	1.601509e-04	4.013401e-07	4.013401e-07
-1.000000e-01	0.000000e+00	1.704944e-04	4.136546e-07	4.136546e-07
0.000000e+00	1.000000e-01	1.831059e-04	4.264328e-07	4.264328e-07
1.000000e-01	2.000000e-01	2.015040e-04	4.482610e-07	4.482610e-07
2.000000e-01	3.000000e-01	2.261838e-04	4.628430e-07	4.628430e-07
3.000000e-01	4.000000e-01	2.539661e-04	4.955533e-07	4.955533e-07
4.000000e-01	5.000000e-01	2.848831e-04	5.173513e-07	5.173513e-07
5.000000e-01	6.000000e-01	3.282533e-04	2.119151e-06	2.119151e-06
6.000000e-01	7.000000e-01	3.854369e-04	6.100115e-07	6.100115e-07
7.000000e-01	8.000000e-01	4.816766e-04	7.461009e-07	7.461009e-07
8.000000e-01	9.000000e-01	6.863912e-04	7.355279e-06	7.355279e-06
9.000000e-01	1.000000e+00	1.187698e-03	1.109548e-04	1.109548e-04
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
Path=QCD-MCNLO-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=5.59168641095580801e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.205316e-04	3.597004e-07	3.597004e-07
-9.000000e-01	-8.000000e-01	1.219810e-04	3.660490e-07	3.660490e-07
-8.000000e-01	-7.000000e-01	1.251537e-04	3.745512e-07	3.745512e-07
-7.000000e-01	-6.000000e-01	1.285308e-04	3.690026e-07	3.690026e-07
-6.000000e-01	-5.000000e-01	1.320762e-04	3.704856e-07	3.704856e-07
-5.000000e-01	-4.000000e-01	1.368716e-04	3.763015e-07	3.763015e-07
-4.000000e-01	-3.000000e-01	1.430092e-04	3.808069e-07	3.808069e-07
-3.000000e-01	-2.000000e-01	1.524752e-04	2.074974e-06	2.074974e-06
-2.000000e-01	-1.000000e-01	1.592507e-04	4.011011e-07	4.011011e-07
-1.000000e-01	0.000000e+00	1.696070e-04	4.132526e-07	4.132526e-07
0.000000e+00	1.000000e-01	1.822154e-04	4.266012e-07	4.266012e-07
1.000000e-01	2.000000e-01	2.005848e-04	4.493858e-07	4.493858e-07
2.000000e-01	3.000000e-01	2.252476e-04	4.632591e-07	4.632591e-07
3.000000e-01	4.000000e-01	2.530173e-04	4.973684e-07	4.973684e-07
4.000000e-01	5.000000e-01	2.839266e-04	5.172838e-07	5.172838e-07
5.000000e-01	6.000000e-01	3.273760e-04	2.193212e-06	2.193212e-06
6.000000e-01	7.000000e-01	3.845677e-04	6.107471e-07	6.107471e-07
7.000000e-01	8.000000e-01	4.809385e-04	7.535008e-07	7.535008e-07
8.000000e-01	9.000000e-01	6.869057e-04	7.778852e-06	7.778852e-06
9.000000e-01	1.000000e+00	1.190089e-03	1.086086e-04	1.086086e-04
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=QCD-MCNLO-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Scale=1000.
ScaledBy=5.55475489720682669e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	-5.235615e+04	5.222384e+04	5.222384e+04
-9.000000e-01	-8.000000e-01	-7.035475e+00	5.862835e+00	5.862835e+00
-8.000000e-01	-7.000000e-01	-9.693592e-01	7.096470e-01	7.096470e-01
-7.000000e-01	-6.000000e-01	-6.001274e+04	6.001143e+04	6.001143e+04
-6.000000e-01	-5.000000e-01	-2.910782e+03	2.807323e+03	2.807323e+03
-5.000000e-01	-4.000000e-01	3.331648e-01	3.286813e-01	3.286813e-01
-4.000000e-01	-3.000000e-01	-6.577757e+00	4.155869e+00	4.155869e+00
-3.000000e-01	-2.000000e-01	-3.941007e+01	3.875068e+01	3.875068e+01
-2.000000e-01	-1.000000e-01	-3.973987e+00	2.828852e+00	2.828852e+00
-1.000000e-01	0.000000e+00	-7.091139e+01	7.091395e+01	7.091395e+01
0.000000e+00	1.000000e-01	-7.587651e-02	7.268963e-02	7.268963e-02
1.000000e-01	2.000000e-01	-7.935201e+03	7.931377e+03	7.931377e+03
2.000000e-01	3.000000e-01	-5.468533e+03	4.715332e+03	4.715332e+03
3.000000e-01	4.000000e-01	-2.645534e+00	1.814463e+00	1.814463e+00
4.000000e-01	5.000000e-01	-2.449467e+03	1.816046e+03	1.816046e+03
5.000000e-01	6.000000e-01	-3.542933e+03	3.548486e+03	3.548486e+03
6.000000e-01	7.000000e-01	-3.319850e+03	3.066568e+03	3.066568e+03
7.000000e-01	8.000000e-01	-6.589067e+06	6.586773e+06	6.586773e+06
8.000000e-01	9.000000e-01	-2.953645e+06	2.331014e+06	2.331014e+06
9.000000e-01	1.000000e+00	8.279479e+08	8.726857e+08	8.726857e+08
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=QCD-MCNLO-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Scale=1000.
ScaledBy=5.59301123666659970e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	2.216058e-04	4.002107e-05	4.002107e-05
-9.000000e-01	-8.000000e-01	2.189034e-04	2.710819e-05	2.710819e-05
-8.000000e-01	-7.000000e-01	1.870067e-04	1.918118e-05	1.918118e-05
-7.000000e-01	-6.000000e-01	2.050850e-04	2.843922e-05	2.843922e-05
-6.000000e-01	-5.000000e-01	2.282347e-04	3.099545e-05	3.099545e-05
-5.000000e-01	-4.000000e-01	2.049875e-04	1.423989e-05	1.423989e-05
-4.000000e-01	-3.000000e-01	1.996734e-04	1.685032e-05	1.685032e-05
-3.000000e-01	-2.000000e-01	1.961689e-04	1.060309e-05	1.060309e-05
-2.000000e-01	-1.000000e-01	2.179830e-04	1.600039e-05	1.600039e-05
-1.000000e-01	0.000000e+00	2.415685e-04	1.481060e-05	1.481060e-05
0.000000e+00	1.000000e-01	2.728298e-04	2.209118e-05	2.209118e-05
1.000000e-01	2.000000e-01	2.645121e-04	1.995652e-05	1.995652e-05
2.000000e-01	3.000000e-01	3.012469e-04	1.555921e-05	1.555921e-05
3.000000e-01	4.000000e-01	4.487981e-04	5.981270e-05	5.981270e-05
4.000000e-01	5.000000e-01	4.212703e-04	2.552391e-05	2.552391e-05
5.000000e-01	6.000000e-01	4.717376e-04	2.514481e-05	2.514481e-05
6.000000e-01	7.000000e-01	6.241141e-04	5.484392e-05	5.484392e-05
7.000000e-01	8.000000e-01	8.015803e-04	5.300341e-05	5.300341e-05
8.000000e-01	9.000000e-01	9.987133e-04	4.543417e-05	4.543417e-05
9.000000e-01	1.000000e+00	2.082039e-03	2.787189e-04	2.787189e-04
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
Path=QCD-MCNLO-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
Scale=1000.
ScaledBy=5.60216887997164458e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	-2.208869e+04	2.199723e+04	2.199723e+04
-9.000000e-01	-8.000000e-01	-3.777118e+00	3.097219e+00	3.097219e+00
-8.000000e-01	-7.000000e-01	-6.326316e-01	4.549003e-01	4.549003e-01
-7.000000e-01	-6.000000e-01	-3.445329e+04	3.445234e+04	3.445234e+04
-6.000000e-01	-5.000000e-01	-1.776926e+03	1.710650e+03	1.710650e+03
-5.000000e-01	-4.000000e-01	2.218770e-01	2.192555e-01	2.192555e-01
-4.000000e-01	-3.000000e-01	-3.634891e+00	2.245663e+00	2.245663e+00
-3.000000e-01	-2.000000e-01	-2.402551e+01	2.357666e+01	2.357666e+01
-2.000000e-01	-1.000000e-01	-2.175077e+00	1.604350e+00	1.604350e+00
-1.000000e-01	0.000000e+00	-3.940676e+01	3.940794e+01	3.940794e+01
0.000000e+00	1.000000e-01	-4.721786e-02	4.501431e-02	4.501431e-02
1.000000e-01	2.000000e-01	-5.030664e+03	5.026896e+03	5.026896e+03
2.000000e-01	3.000000e-01	-3.218145e+03	2.774717e+03	2.774717e+03
3.000000e-01	4.000000e-01	-1.546413e+00	1.067334e+00	1.067334e+00
4.000000e-01	5.000000e-01	-1.302950e+03	9.438557e+02	9.438557e+02
5.000000e-01	6.000000e-01	-2.352899e+03	2.356192e+03	2.356192e+03
6.000000e-01	7.000000e-01	-2.228813e+03	2.094120e+03	2.094120e+03
7.000000e-01	8.000000e-01	-3.925133e+06	3.923473e+06	3.923473e+06
8.000000e-01	9.000000e-01	-4.697135e+05	4.695539e+05	4.695539e+05
9.000000e-01	1.000000e+00	6.429884e+08	6.691124e+08	6.691124e+08
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD
Path=QCD-MCNLO-QCD
Scale=1000.
ScaledBy=5.59404725265441694e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	9.829793e-05	4.914002e-07	4.914002e-07
-9.000000e-01	-8.000000e-01	9.943413e-05	4.894401e-07	4.894401e-07
-8.000000e-01	-7.000000e-01	1.024848e-04	5.131498e-07	5.131498e-07
-7.000000e-01	-6.000000e-01	1.052340e-04	5.041975e-07	5.041975e-07
-6.000000e-01	-5.000000e-01	1.086470e-04	5.031277e-07	5.031277e-07
-5.000000e-01	-4.000000e-01	1.124249e-04	5.026409e-07	5.026409e-07
-4.000000e-01	-3.000000e-01	1.177345e-04	5.182551e-07	5.182551e-07
-3.000000e-01	-2.000000e-01	1.286656e-04	4.679238e-06	4.679238e-06
-2.000000e-01	-1.000000e-01	1.318431e-04	5.465464e-07	5.465464e-07
-1.000000e-01	0.000000e+00	1.417717e-04	5.815146e-07	5.815146e-07
0.000000e+00	1.000000e-01	1.516765e-04	5.851897e-07	5.851897e-07
1.000000e-01	2.000000e-01	1.684887e-04	6.003067e-07	6.003067e-07
2.000000e-01	3.000000e-01	1.903659e-04	6.351597e-07	6.351597e-07
3.000000e-01	4.000000e-01	2.150753e-04	6.815116e-07	6.815116e-07
4.000000e-01	5.000000e-01	2.430307e-04	7.269903e-07	7.269903e-07
5.000000e-01	6.000000e-01	2.858861e-04	3.290400e-06	3.290400e-06
6.000000e-01	7.000000e-01	3.371666e-04	8.660210e-07	8.660210e-07
7.000000e-01	8.000000e-01	4.265906e-04	1.041201e-06	1.041201e-06
8.000000e-01	9.000000e-01	6.248181e-04	1.186433e-05	1.186433e-05
9.000000e-01	1.000000e+00	1.028805e-03	2.481583e-04	2.481583e-04
# END HISTO1D



==> plots/mcatnlo-qcdprod/dy_em.dat <==
# BEGIN PLOT
RatioPlot1YLabel=d$\sigma$/d$\sigma_\text{NLO QCD}$
DrawOnly=QCD-MCNLO-QCD[_VarBand] QCD-LO QCD-NLO QCD-NLOQCD QCD-MCNLO-QCD
RatioPlot2Reference=EW-NLO
Title=$\mathrm{pp}\to \mathrm{e}^+\nu_\mathrm{e}\,\mu^+\nu_\mu\,\mathrm{j}\mathrm{j}$
PlotSize=10,6
RatioPlot2YLabel=Ratio to EW
Legend2YPos=0.545
Legend3YPos=0.55
RatioPlot2YSize=4
Legend3Only=QCD-QCD QCD-QCDEW
Legend3Title=QCD Production
XLabel=$|\Delta y_{\mathrm{e}^+\mu^+}|$
Legend=0
RatioPlot1Reference=QCD-NLOQCD
Legend1YPos=0.92
LegendOnly=QCD-LO QCD-NLO QCD-NLOQCD QCD-MCNLO-QCD
Legend2=1
Legend3=0
Legend1=1
RatioPlot1=1
RatioPlot=0
Legend1Title=QCD production 
LogY=0
RatioPlot2YMax=1.3999
RatioPlot1YMin=0.3001
XMin=0.
YMin=0.
Legend1XPos=0.45
Legend1Only=QCD-LO QCD-NLOQCD QCD-NLO EW-LO EW-NLOQCD EW-NLO
YMax=0.7
RatioPlot1YMax=1.3999
Legend3XPos=0.55
RatioPlot2YMin=0.7501
RatioPlot2=0
YLabel=d$\sigma$/d$|\Delta y_{\mathrm{e}^+\mu^+}|$ [fb]
Legend2Only=QCD-MCNLO-QCD[_VarBand] EW-MCNLO-QCD[_VarBand] EW-MCNLO-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
Legend2XPos=0.45
RatioPlot1YSize=4
# END PLOT

# BEGIN HISTO1D /QCD-LO
ErrorBandColor=red!80!black
ErrorBandOpacity=0.2
ErrorBands=1
ErrorBreakdown={0: {"": {up: 5.297699999999998e-05, dn: 3.972250000000002e-05}}, 1: {"": {up: 0.0002532260000000001, dn: 0.0001905174}}, 2: {"": {up: 0.0006000509999999999, dn: 0.0004543220000000001}}, 3: {"": {up: 0.001089918, dn: 0.0008300869999999993}}, 4: {"": {up: 0.001710004, dn: 0.001310131}}, 5: {"": {up: 0.002466649999999999, dn: 0.001899502000000001}}, 6: {"": {up: 0.003290019999999999, dn: 0.00254621}}, 7: {"": {up: 0.00417116, dn: 0.003243859999999998}}, 8: {"": {up: 0.005044649999999998, dn: 0.003941030000000002}}, 9: {"": {up: 0.005897380000000001, dn: 0.004627290000000003}}, 10: {"": {up: 0.006715609999999997, dn: 0.005265330000000002}}, 11: {"": {up: 0.007486230000000003, dn: 0.005796829999999996}}, 12: {"": {up: 0.008149169999999997, dn: 0.006268280000000001}}, 13: {"": {up: 0.008641570000000001, dn: 0.006648849999999998}}, 14: {"": {up: 0.008893150000000002, dn: 0.006844339999999997}}, 15: {"": {up: 0.008781370000000004, dn: 0.006760759999999998}}, 16: {"": {up: 0.008307109999999999, dn: 0.006398420000000002}}, 17: {"": {up: 0.007690009999999997, dn: 0.005925140000000002}}, 18: {"": {up: 0.007214570000000003, dn: 0.00555924}}, 19: {"": {up: 0.007064349999999997, dn: 0.005443260000000002}}, 20: {"": {up: 0.007068159999999997, dn: 0.00544619}}, 21: {"": {up: 0.007215039999999999, dn: 0.005559599999999998}}, 22: {"": {up: 0.007689029999999999, dn: 0.005924369999999998}}, 23: {"": {up: 0.008308339999999997, dn: 0.006399370000000001}}, 24: {"": {up: 0.008781829999999997, dn: 0.006761090000000004}}, 25: {"": {up: 0.008898670000000004, dn: 0.006848609999999998}}, 26: {"": {up: 0.00864463, dn: 0.006651239999999996}}, 27: {"": {up: 0.008141800000000005, dn: 0.006262589999999998}}, 28: {"": {up: 0.007492350000000002, dn: 0.005801790000000001}}, 29: {"": {up: 0.006709819999999998, dn: 0.005260599999999997}}, 30: {"": {up: 0.005900130000000003, dn: 0.004628979999999998}}, 31: {"": {up: 0.005060309999999998, dn: 0.00395303}}, 32: {"": {up: 0.00415832, dn: 0.003234029999999999}}, 33: {"": {up: 0.003303260000000001, dn: 0.00255644}}, 34: {"": {up: 0.002457290000000001, dn: 0.001892219000000001}}, 35: {"": {up: 0.001721076000000001, dn: 0.001318344}}, 36: {"": {up: 0.001090092, dn: 0.0008301009999999998}}, 37: {"": {up: 0.000603892, dn: 0.0004568630000000001}}, 38: {"": {up: 0.0002558250000000001, dn: 0.0001924099}}, 39: {"": {up: 5.477460000000002e-05, dn: 4.101079999999999e-05}}}
ErrorTubeLineColor=black
ErrorTubeLineStyle=solid
ErrorTubes=1
LineColor=black
LineStyle=dotted
LineWidth=1.5pt
Name=QCD-LO
Path=QCD-LO
Title=LO
Scale=2.
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e+00	-4.750000e+00	2.160642e-04	3.972250e-05	5.297700e-05
-4.750000e+00	-4.500000e+00	1.048581e-03	1.905174e-04	2.532260e-04
-4.500000e+00	-4.250000e+00	2.552127e-03	4.543220e-04	6.000510e-04
-4.250000e+00	-4.000000e+00	4.755028e-03	8.300870e-04	1.089918e-03
-4.000000e+00	-3.750000e+00	7.655351e-03	1.310131e-03	1.710004e-03
-3.750000e+00	-3.500000e+00	1.129546e-02	1.899502e-03	2.466650e-03
-3.500000e+00	-3.250000e+00	1.540471e-02	2.546210e-03	3.290020e-03
-3.250000e+00	-3.000000e+00	1.996139e-02	3.243860e-03	4.171160e-03
-3.000000e+00	-2.750000e+00	2.464695e-02	3.941030e-03	5.044650e-03
-2.750000e+00	-2.500000e+00	2.939498e-02	4.627290e-03	5.897380e-03
-2.500000e+00	-2.250000e+00	3.393741e-02	5.265330e-03	6.715610e-03
-2.250000e+00	-2.000000e+00	3.789810e-02	5.796830e-03	7.486230e-03
-2.000000e+00	-1.750000e+00	4.131643e-02	6.268280e-03	8.149170e-03
-1.750000e+00	-1.500000e+00	4.386586e-02	6.648850e-03	8.641570e-03
-1.500000e+00	-1.250000e+00	4.519772e-02	6.844340e-03	8.893150e-03
-1.250000e+00	-1.000000e+00	4.469914e-02	6.760760e-03	8.781370e-03
-1.000000e+00	-7.500000e-01	4.236483e-02	6.398420e-03	8.307110e-03
-7.500000e-01	-5.000000e-01	3.927594e-02	5.925140e-03	7.690010e-03
-5.000000e-01	-2.500000e-01	3.686004e-02	5.559240e-03	7.214570e-03
-2.500000e-01	0.000000e+00	3.608610e-02	5.443260e-03	7.064350e-03
0.000000e+00	2.500000e-01	3.610551e-02	5.446190e-03	7.068160e-03
2.500000e-01	5.000000e-01	3.686255e-02	5.559600e-03	7.215040e-03
5.000000e-01	7.500000e-01	3.927094e-02	5.924370e-03	7.689030e-03
7.500000e-01	1.000000e+00	4.237119e-02	6.399370e-03	8.308340e-03
1.000000e+00	1.250000e+00	4.470074e-02	6.761090e-03	8.781830e-03
1.250000e+00	1.500000e+00	4.522643e-02	6.848610e-03	8.898670e-03
1.500000e+00	1.750000e+00	4.388172e-02	6.651240e-03	8.644630e-03
1.750000e+00	2.000000e+00	4.127885e-02	6.262590e-03	8.141800e-03
2.000000e+00	2.250000e+00	3.792835e-02	5.801790e-03	7.492350e-03
2.250000e+00	2.500000e+00	3.390869e-02	5.260600e-03	6.709820e-03
2.500000e+00	2.750000e+00	2.939729e-02	4.628980e-03	5.900130e-03
2.750000e+00	3.000000e+00	2.471844e-02	3.953030e-03	5.060310e-03
3.000000e+00	3.250000e+00	1.990440e-02	3.234030e-03	4.158320e-03
3.250000e+00	3.500000e+00	1.546566e-02	2.556440e-03	3.303260e-03
3.500000e+00	3.750000e+00	1.125113e-02	1.892219e-03	2.457290e-03
3.750000e+00	4.000000e+00	7.698757e-03	1.318344e-03	1.721076e-03
4.000000e+00	4.250000e+00	4.752958e-03	8.301010e-04	1.090092e-03
4.250000e+00	4.500000e+00	2.560852e-03	4.568630e-04	6.038920e-04
4.500000e+00	4.750000e+00	1.057433e-03	1.924099e-04	2.558250e-04
4.750000e+00	5.000000e+00	2.221052e-04	4.101080e-05	5.477460e-05
# END HISTO1D


# BEGIN HISTO1D /QCD-NLO
ErrorBands=0
ErrorBars=0
ErrorBreakdown={0: {"": {up: 0.0001336232, dn: 0.0001017067}}, 1: {"": {up: 0.0005515540000000001, dn: 0.0004204090000000001}}, 2: {"": {up: 0.001441914, dn: 0.001101832000000001}}, 3: {"": {up: 0.002465749999999999, dn: 0.001879139}}, 4: {"": {up: 0.003605979999999998, dn: 0.002830280000000001}}, 5: {"": {up: 0.004848349999999998, dn: 0.003822830000000003}}, 6: {"": {up: 0.005683540000000001, dn: 0.004591000000000001}}, 7: {"": {up: 0.00729142, dn: 0.005914310000000006}}, 8: {"": {up: 0.007704759999999998, dn: 0.006331610000000001}}, 9: {"": {up: 0.008711790000000004, dn: 0.007258849999999997}}, 10: {"": {up: 0.009243519999999991, dn: 0.007740930000000007}}, 11: {"": {up: 0.009725040000000004, dn: 0.008229}}, 12: {"": {up: 0.00997236, dn: 0.008534469999999988}}, 13: {"": {up: 0.01010316, dn: 0.008715710000000002}}, 14: {"": {up: 0.009825490000000006, dn: 0.008564950000000002}}, 15: {"": {up: 0.009505509999999995, dn: 0.008322780000000002}}, 16: {"": {up: 0.008708060000000004, dn: 0.007675699999999994}}, 17: {"": {up: 0.007910189999999998, dn: 0.007001099999999996}}, 18: {"": {up: 0.007205879999999998, dn: 0.006416760000000001}}, 19: {"": {up: 0.006896560000000003, dn: 0.006166390000000001}}, 20: {"": {up: 0.006978169999999999, dn: 0.006227029999999995}}, 21: {"": {up: 0.007199919999999999, dn: 0.00641212}}, 22: {"": {up: 0.00775062, dn: 0.006882989999999992}}, 23: {"": {up: 0.008753339999999998, dn: 0.007710019999999998}}, 24: {"": {up: 0.009498960000000001, dn: 0.00832092999999999}}, 25: {"": {up: 0.009995959999999998, dn: 0.008690220000000012}}, 26: {"": {up: 0.01013020000000001, dn: 0.00873605999999999}}, 27: {"": {up: 0.00993825000000001, dn: 0.008505109999999996}}, 28: {"": {up: 0.009653809999999999, dn: 0.008184360000000002}}, 29: {"": {up: 0.009293189999999993, dn: 0.007791000000000006}}, 30: {"": {up: 0.008609989999999998, dn: 0.007172529999999996}}, 31: {"": {up: 0.007976579999999997, dn: 0.006522960000000001}}, 32: {"": {up: 0.006632079999999999, dn: 0.005465860000000003}}, 33: {"": {up: 0.005761800000000004, dn: 0.004638199999999999}}, 34: {"": {up: 0.004423369999999999, dn: 0.003550629999999999}}, 35: {"": {up: 0.003574830000000001, dn: 0.00278348}}, 36: {"": {up: 0.00242735, dn: 0.00187352}}, 37: {"": {up: 0.001250535000000001, dn: 0.000959756}}, 38: {"": {up: 0.0005100270000000001, dn: 0.0003968700000000001}}, 39: {"": {up: 0.0001661279000000001, dn: 0.0001178701}}}
ErrorTubes=0
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=QCD-NLO
Path=QCD-NLO
Title=NLO QCD+EW
Scale=2.
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e+00	-4.750000e+00	6.531099e-04	1.017067e-04	1.336232e-04
-4.750000e+00	-4.500000e+00	2.455272e-03	4.204090e-04	5.515540e-04
-4.500000e+00	-4.250000e+00	6.855433e-03	1.101832e-03	1.441914e-03
-4.250000e+00	-4.000000e+00	1.144736e-02	1.879139e-03	2.465750e-03
-4.000000e+00	-3.750000e+00	1.860546e-02	2.830280e-03	3.605980e-03
-3.750000e+00	-3.500000e+00	2.610561e-02	3.822830e-03	4.848350e-03
-3.500000e+00	-3.250000e+00	3.343190e-02	4.591000e-03	5.683540e-03
-3.250000e+00	-3.000000e+00	4.353901e-02	5.914310e-03	7.291420e-03
-3.000000e+00	-2.750000e+00	4.944039e-02	6.331610e-03	7.704760e-03
-2.750000e+00	-2.500000e+00	5.883628e-02	7.258850e-03	8.711790e-03
-2.500000e+00	-2.250000e+00	6.542620e-02	7.740930e-03	9.243520e-03
-2.250000e+00	-2.000000e+00	7.136028e-02	8.229000e-03	9.725040e-03
-2.000000e+00	-1.750000e+00	7.601762e-02	8.534470e-03	9.972360e-03
-1.750000e+00	-1.500000e+00	7.911666e-02	8.715710e-03	1.010316e-02
-1.500000e+00	-1.250000e+00	7.959719e-02	8.564950e-03	9.825490e-03
-1.250000e+00	-1.000000e+00	7.815273e-02	8.322780e-03	9.505510e-03
-1.000000e+00	-7.500000e-01	7.318065e-02	7.675700e-03	8.708060e-03
-7.500000e-01	-5.000000e-01	6.737227e-02	7.001100e-03	7.910190e-03
-5.000000e-01	-2.500000e-01	6.254290e-02	6.416760e-03	7.205880e-03
-2.500000e-01	0.000000e+00	6.060041e-02	6.166390e-03	6.896560e-03
0.000000e+00	2.500000e-01	6.095298e-02	6.227030e-03	6.978170e-03
2.500000e-01	5.000000e-01	6.251740e-02	6.412120e-03	7.199920e-03
5.000000e-01	7.500000e-01	6.670124e-02	6.882990e-03	7.750620e-03
7.500000e-01	1.000000e+00	7.338901e-02	7.710020e-03	8.753340e-03
1.000000e+00	1.250000e+00	7.820503e-02	8.320930e-03	9.498960e-03
1.250000e+00	1.500000e+00	8.029157e-02	8.690220e-03	9.995960e-03
1.500000e+00	1.750000e+00	7.924867e-02	8.736060e-03	1.013020e-02
1.750000e+00	2.000000e+00	7.575430e-02	8.505110e-03	9.938250e-03
2.000000e+00	2.250000e+00	7.128379e-02	8.184360e-03	9.653810e-03
2.250000e+00	2.500000e+00	6.598958e-02	7.791000e-03	9.293190e-03
2.500000e+00	2.750000e+00	5.830621e-02	7.172530e-03	8.609990e-03
2.750000e+00	3.000000e+00	5.005430e-02	6.522960e-03	7.976580e-03
3.000000e+00	3.250000e+00	4.210156e-02	5.465860e-03	6.632080e-03
3.250000e+00	3.500000e+00	3.380046e-02	4.638200e-03	5.761800e-03
3.500000e+00	3.750000e+00	2.559858e-02	3.550630e-03	4.423370e-03
3.750000e+00	4.000000e+00	1.816756e-02	2.783480e-03	3.574830e-03
4.000000e+00	4.250000e+00	1.212555e-02	1.873520e-03	2.427350e-03
4.250000e+00	4.500000e+00	5.983613e-03	9.597560e-04	1.250535e-03
4.500000e+00	4.750000e+00	2.729202e-03	3.968700e-04	5.100270e-04
4.750000e+00	5.000000e+00	5.703272e-04	1.178701e-04	1.661279e-04
# END HISTO1D


# BEGIN HISTO1D /QCD-NLOQCD
ErrorBandColor=red!60!black
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBreakdown={0: {"": {up: 6.339993379154034e-06, dn: 6.339993379154034e-06}}, 1: {"": {up: 1.468820414578074e-05, dn: 1.468820414578074e-05}}, 2: {"": {up: 1.946274349609742e-05, dn: 1.946274349609742e-05}}, 3: {"": {up: 2.467056591728937e-05, dn: 2.467056591728937e-05}}, 4: {"": {up: 2.555420380646885e-05, dn: 2.555420380646885e-05}}, 5: {"": {up: 2.795978489557596e-05, dn: 2.795978489557596e-05}}, 6: {"": {up: 2.890998722055125e-05, dn: 2.890998722055125e-05}}, 7: {"": {up: 2.852011007390255e-05, dn: 2.852011007390255e-05}}, 8: {"": {up: 2.772942726435413e-05, dn: 2.772942726435413e-05}}, 9: {"": {up: 2.67205971438321e-05, dn: 2.67205971438321e-05}}, 10: {"": {up: 2.527235834086489e-05, dn: 2.527235834086489e-05}}, 11: {"": {up: 2.3195587807814e-05, dn: 2.3195587807814e-05}}, 12: {"": {up: 2.138393222913049e-05, dn: 2.138393222913049e-05}}, 13: {"": {up: 1.901662093369651e-05, dn: 1.901662093369651e-05}}, 14: {"": {up: 1.676228423304595e-05, dn: 1.676228423304595e-05}}, 15: {"": {up: 1.454176279442505e-05, dn: 1.454176279442505e-05}}, 16: {"": {up: 1.260714651157179e-05, dn: 1.260714651157179e-05}}, 17: {"": {up: 1.116017066165596e-05, dn: 1.116017066165596e-05}}, 18: {"": {up: 1.004048302606512e-05, dn: 1.004048302606512e-05}}, 19: {"": {up: 9.565599729875569e-06, dn: 9.565599729875569e-06}}, 20: {"": {up: 9.574864725088501e-06, dn: 9.574864725088501e-06}}, 21: {"": {up: 1.005000582640929e-05, dn: 1.005000582640929e-05}}, 22: {"": {up: 1.109846443652202e-05, dn: 1.109846443652202e-05}}, 23: {"": {up: 1.264990274016046e-05, dn: 1.264990274016046e-05}}, 24: {"": {up: 1.455794705062928e-05, dn: 1.455794705062928e-05}}, 25: {"": {up: 1.684533119020129e-05, dn: 1.684533119020129e-05}}, 26: {"": {up: 1.902348875163218e-05, dn: 1.902348875163218e-05}}, 27: {"": {up: 2.113914045091574e-05, dn: 2.113914045091574e-05}}, 28: {"": {up: 2.319624515272013e-05, dn: 2.319624515272013e-05}}, 29: {"": {up: 2.509744295602577e-05, dn: 2.509744295602577e-05}}, 30: {"": {up: 2.724706146313866e-05, dn: 2.724706146313866e-05}}, 31: {"": {up: 2.872866881670271e-05, dn: 2.872866881670271e-05}}, 32: {"": {up: 2.871585737705577e-05, dn: 2.871585737705577e-05}}, 33: {"": {up: 2.941257328372321e-05, dn: 2.941257328372321e-05}}, 34: {"": {up: 2.845371193226017e-05, dn: 2.845371193226017e-05}}, 35: {"": {up: 2.61620390068471e-05, dn: 2.61620390068471e-05}}, 36: {"": {up: 2.487240895609644e-05, dn: 2.487240895609644e-05}}, 37: {"": {up: 2.160828678853099e-05, dn: 2.160828678853099e-05}}, 38: {"": {up: 1.618788493492917e-05, dn: 1.618788493492917e-05}}, 39: {"": {up: 6.356216627809721e-06, dn: 6.356216627809721e-06}}}
ErrorTubeLineColor=black
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-NLOQCD
Path=QCD-NLOQCD
Title=NLO QCD
Scale=2.
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e+00	-4.750000e+00	6.794220e-04	8.949449e-05	8.949449e-05
-4.750000e+00	-4.500000e+00	2.535712e-03	1.791350e-04	1.791350e-04
-4.500000e+00	-4.250000e+00	6.973337e-03	2.880033e-04	2.880033e-04
-4.250000e+00	-4.000000e+00	1.177880e-02	3.432407e-04	3.432407e-04
-4.000000e+00	-3.750000e+00	1.863549e-02	3.736409e-04	3.736409e-04
-3.750000e+00	-3.500000e+00	2.603394e-02	4.067324e-04	4.067324e-04
-3.500000e+00	-3.250000e+00	3.396524e-02	3.342696e-04	3.342696e-04
-3.250000e+00	-3.000000e+00	4.388471e-02	5.934077e-04	5.934077e-04
-3.000000e+00	-2.750000e+00	4.981080e-02	4.376003e-04	4.376003e-04
-2.750000e+00	-2.500000e+00	5.936267e-02	3.042696e-04	3.042696e-04
-2.500000e+00	-2.250000e+00	6.631921e-02	2.956342e-04	2.956342e-04
-2.250000e+00	-2.000000e+00	7.196121e-02	2.765496e-04	2.765496e-04
-2.000000e+00	-1.750000e+00	7.633004e-02	2.148564e-04	2.148564e-04
-1.750000e+00	-1.500000e+00	7.967830e-02	2.002450e-04	2.002450e-04
-1.500000e+00	-1.250000e+00	8.026601e-02	1.694305e-04	1.694305e-04
-1.250000e+00	-1.000000e+00	7.849770e-02	1.296924e-04	1.296924e-04
-1.000000e+00	-7.500000e-01	7.354117e-02	1.084097e-04	1.084097e-04
-7.500000e-01	-5.000000e-01	6.748059e-02	8.444902e-05	8.444902e-05
-5.000000e-01	-2.500000e-01	6.281778e-02	7.248662e-05	7.248662e-05
-2.500000e-01	0.000000e+00	6.117789e-02	6.383009e-05	6.383009e-05
0.000000e+00	2.500000e-01	6.125311e-02	6.359905e-05	6.359905e-05
2.500000e-01	5.000000e-01	6.274179e-02	7.175060e-05	7.175060e-05
5.000000e-01	7.500000e-01	6.732684e-02	9.962546e-05	9.962546e-05
7.500000e-01	1.000000e+00	7.361233e-02	1.048464e-04	1.048464e-04
1.000000e+00	1.250000e+00	7.863265e-02	1.321255e-04	1.321255e-04
1.250000e+00	1.500000e+00	8.061567e-02	1.564100e-04	1.564100e-04
1.500000e+00	1.750000e+00	7.960615e-02	1.788627e-04	1.788627e-04
1.750000e+00	2.000000e+00	7.633993e-02	2.097053e-04	2.097053e-04
2.000000e+00	2.250000e+00	7.162517e-02	2.400507e-04	2.400507e-04
2.250000e+00	2.500000e+00	6.592674e-02	2.790405e-04	2.790405e-04
2.500000e+00	2.750000e+00	5.883922e-02	2.853723e-04	2.853723e-04
2.750000e+00	3.000000e+00	5.088079e-02	3.193470e-04	3.193470e-04
3.000000e+00	3.250000e+00	4.264796e-02	3.585445e-04	3.585445e-04
3.250000e+00	3.500000e+00	3.409962e-02	3.593859e-04	3.593859e-04
3.500000e+00	3.750000e+00	2.589956e-02	3.729125e-04	3.729125e-04
3.750000e+00	4.000000e+00	1.832940e-02	4.111106e-04	4.111106e-04
4.000000e+00	4.250000e+00	1.177633e-02	2.968882e-04	2.968882e-04
4.250000e+00	4.500000e+00	6.158328e-03	2.134067e-04	2.134067e-04
4.500000e+00	4.750000e+00	2.704169e-03	1.501309e-04	1.501309e-04
4.750000e+00	5.000000e+00	5.222345e-04	7.762799e-05	7.762799e-05
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[_VarBand]
BandComponentEnv=Nominal,ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5,ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1,ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5,ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2,ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1,ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2
ErrorBandColor=green!80!black
ErrorBandOpacity=0.5
ErrorBands=1
ErrorTubes=1
ErrorBars=0
ErrorType=env
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[_VarBand]
Path=QCD-MCNLO-QCD[_VarBand]
Scale=1000.
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.243203e-04	1.974693e-06	1.974693e-06
2.500000e-01	5.000000e-01	1.233651e-04	2.550644e-06	2.550644e-06
5.000000e-01	7.500000e-01	1.305440e-04	3.502936e-07	3.502936e-07
7.500000e-01	1.000000e+00	1.423344e-04	3.662890e-07	3.662890e-07
1.000000e+00	1.250000e+00	1.516182e-04	3.585614e-07	3.585614e-07
1.250000e+00	1.500000e+00	1.577098e-04	3.590614e-07	3.590614e-07
1.500000e+00	1.750000e+00	1.561698e-04	3.503544e-07	3.503544e-07
1.750000e+00	2.000000e+00	1.519988e-04	3.529745e-07	3.529745e-07
2.000000e+00	2.250000e+00	1.438453e-04	3.359390e-07	3.359390e-07
2.250000e+00	2.500000e+00	1.328706e-04	3.082782e-07	3.082782e-07
2.500000e+00	2.750000e+00	1.198207e-04	2.855485e-07	2.855485e-07
2.750000e+00	3.000000e+00	1.042264e-04	3.071893e-07	3.071893e-07
3.000000e+00	3.250000e+00	8.707676e-05	2.965634e-07	2.965634e-07
3.250000e+00	3.500000e+00	6.998868e-05	3.305709e-07	3.305709e-07
3.500000e+00	3.750000e+00	5.266888e-05	3.339246e-07	3.339246e-07
3.750000e+00	4.000000e+00	3.739643e-05	2.543684e-07	2.543684e-07
4.000000e+00	4.250000e+00	2.498062e-05	1.301897e-06	1.301897e-06
4.250000e+00	4.500000e+00	1.285295e-05	2.308498e-07	2.308498e-07
4.500000e+00	4.750000e+00	5.315980e-06	1.333608e-07	1.333608e-07
4.750000e+00	5.000000e+00	1.173008e-06	7.108511e-08	7.108511e-08
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[MUR=2__MUF=2__LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[MUR=2__MUF=2__LHAPDF=325100]
Path=QCD-MCNLO-QCD[MUR=2__MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=5.59357811377103228e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.016728e-04	6.728486e-06	6.728486e-06
2.500000e-01	5.000000e-01	1.086834e-04	2.353615e-06	2.353615e-06
5.000000e-01	7.500000e-01	1.141072e-04	3.322311e-07	3.322311e-07
7.500000e-01	1.000000e+00	1.240438e-04	3.494317e-07	3.494317e-07
1.000000e+00	1.250000e+00	1.311712e-04	3.410069e-07	3.410069e-07
1.250000e+00	1.500000e+00	1.354381e-04	3.353104e-07	3.353104e-07
1.500000e+00	1.750000e+00	1.329200e-04	3.212486e-07	3.212486e-07
1.750000e+00	2.000000e+00	1.284230e-04	3.216362e-07	3.216362e-07
2.000000e+00	2.250000e+00	1.204121e-04	2.986781e-07	2.986781e-07
2.250000e+00	2.500000e+00	1.181796e-04	7.691812e-06	7.691812e-06
2.500000e+00	2.750000e+00	1.651501e-04	6.649302e-05	6.649302e-05
2.750000e+00	3.000000e+00	8.513380e-05	2.622889e-07	2.622889e-07
3.000000e+00	3.250000e+00	7.062028e-05	2.499245e-07	2.499245e-07
3.250000e+00	3.500000e+00	5.640400e-05	2.662647e-07	2.662647e-07
3.500000e+00	3.750000e+00	4.218828e-05	2.626113e-07	2.626113e-07
3.750000e+00	4.000000e+00	2.969557e-05	2.090536e-07	2.090536e-07
4.000000e+00	4.250000e+00	1.967668e-05	1.017574e-06	1.017574e-06
4.250000e+00	4.500000e+00	1.003878e-05	1.587562e-07	1.587562e-07
4.500000e+00	4.750000e+00	4.161788e-06	1.035554e-07	1.035554e-07
4.750000e+00	5.000000e+00	9.217496e-07	5.996475e-08	5.996475e-08
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[MUR=2__MUF=1__LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[MUR=2__MUF=1__LHAPDF=325100]
Path=QCD-MCNLO-QCD[MUR=2__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=5.59369319449071499e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.024493e-04	5.263160e-06	5.263160e-06
2.500000e-01	5.000000e-01	1.074354e-04	2.184980e-06	2.184980e-06
5.000000e-01	7.500000e-01	1.131401e-04	3.124921e-07	3.124921e-07
7.500000e-01	1.000000e+00	1.228819e-04	3.265372e-07	3.265372e-07
1.000000e+00	1.250000e+00	1.300710e-04	3.175514e-07	3.175514e-07
1.250000e+00	1.500000e+00	1.343077e-04	3.123515e-07	3.123515e-07
1.500000e+00	1.750000e+00	1.321320e-04	3.022498e-07	3.022498e-07
1.750000e+00	2.000000e+00	1.277987e-04	3.015208e-07	3.015208e-07
2.000000e+00	2.250000e+00	1.200023e-04	2.837677e-07	2.837677e-07
2.250000e+00	2.500000e+00	1.181378e-04	7.883039e-06	7.883039e-06
2.500000e+00	2.750000e+00	1.802981e-04	8.161209e-05	8.161209e-05
2.750000e+00	3.000000e+00	8.539216e-05	2.550139e-07	2.550139e-07
3.000000e+00	3.250000e+00	7.093952e-05	2.446739e-07	2.446739e-07
3.250000e+00	3.500000e+00	5.675852e-05	2.688189e-07	2.688189e-07
3.500000e+00	3.750000e+00	4.251084e-05	2.693998e-07	2.693998e-07
3.750000e+00	4.000000e+00	3.004306e-05	2.057521e-07	2.057521e-07
4.000000e+00	4.250000e+00	2.009782e-05	1.164426e-06	1.164426e-06
4.250000e+00	4.500000e+00	1.020814e-05	1.610945e-07	1.610945e-07
4.500000e+00	4.750000e+00	4.243180e-06	1.051008e-07	1.051008e-07
4.750000e+00	5.000000e+00	9.438720e-07	6.007515e-08	6.007515e-08
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[MUR=1__MUF=2__LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[MUR=1__MUF=2__LHAPDF=325100]
Path=QCD-MCNLO-QCD[MUR=1__MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=5.59403759090758415e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.146974e-04	1.037650e-05	1.037650e-05
2.500000e-01	5.000000e-01	1.246817e-04	2.755799e-06	2.755799e-06
5.000000e-01	7.500000e-01	1.315623e-04	3.663193e-07	3.663193e-07
7.500000e-01	1.000000e+00	1.435720e-04	3.870689e-07	3.870689e-07
1.000000e+00	1.250000e+00	1.527550e-04	3.782098e-07	3.782098e-07
1.250000e+00	1.500000e+00	1.589008e-04	3.790210e-07	3.790210e-07
1.500000e+00	1.750000e+00	1.570295e-04	3.670156e-07	3.670156e-07
1.750000e+00	2.000000e+00	1.526044e-04	3.704400e-07	3.704400e-07
2.000000e+00	2.250000e+00	1.442539e-04	3.481283e-07	3.481283e-07
2.250000e+00	2.500000e+00	1.426500e-04	9.581887e-06	9.581887e-06
2.500000e+00	2.750000e+00	2.001902e-04	8.049585e-05	8.049585e-05
2.750000e+00	3.000000e+00	1.038789e-04	3.121261e-07	3.121261e-07
3.000000e+00	3.250000e+00	8.663100e-05	2.999227e-07	2.999227e-07
3.250000e+00	3.500000e+00	6.950884e-05	3.244054e-07	3.244054e-07
3.500000e+00	3.750000e+00	5.222688e-05	3.221532e-07	3.221532e-07
3.750000e+00	4.000000e+00	3.695884e-05	2.540163e-07	2.540163e-07
4.000000e+00	4.250000e+00	2.444823e-05	1.141760e-06	1.141760e-06
4.250000e+00	4.500000e+00	1.261692e-05	2.213648e-07	2.213648e-07
4.500000e+00	4.750000e+00	5.207924e-06	1.291810e-07	1.291810e-07
4.750000e+00	5.000000e+00	1.144593e-06	7.054927e-08	7.054927e-08
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[MUR=1__MUF=1__LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[MUR=1__MUF=1__LHAPDF=325100]
Path=QCD-MCNLO-QCD[MUR=1__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=5.59404725265441694e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.163456e-04	7.974693e-06	7.974693e-06
2.500000e-01	5.000000e-01	1.233651e-04	2.550644e-06	2.550644e-06
5.000000e-01	7.500000e-01	1.305440e-04	3.502936e-07	3.502936e-07
7.500000e-01	1.000000e+00	1.423344e-04	3.662890e-07	3.662890e-07
1.000000e+00	1.250000e+00	1.516182e-04	3.585614e-07	3.585614e-07
1.250000e+00	1.500000e+00	1.577098e-04	3.590614e-07	3.590614e-07
1.500000e+00	1.750000e+00	1.561698e-04	3.503544e-07	3.503544e-07
1.750000e+00	2.000000e+00	1.519988e-04	3.529745e-07	3.529745e-07
2.000000e+00	2.250000e+00	1.438453e-04	3.359390e-07	3.359390e-07
2.250000e+00	2.500000e+00	1.426534e-04	9.782782e-06	9.782782e-06
2.500000e+00	2.750000e+00	2.183756e-04	9.855485e-05	9.855485e-05
2.750000e+00	3.000000e+00	1.042264e-04	3.071893e-07	3.071893e-07
3.000000e+00	3.250000e+00	8.707676e-05	2.965634e-07	2.965634e-07
3.250000e+00	3.500000e+00	6.998868e-05	3.305709e-07	3.305709e-07
3.500000e+00	3.750000e+00	5.266888e-05	3.339246e-07	3.339246e-07
3.750000e+00	4.000000e+00	3.739643e-05	2.543684e-07	2.543684e-07
4.000000e+00	4.250000e+00	2.498062e-05	1.301897e-06	1.301897e-06
4.250000e+00	4.500000e+00	1.285295e-05	2.308498e-07	2.308498e-07
4.500000e+00	4.750000e+00	5.315980e-06	1.333608e-07	1.333608e-07
4.750000e+00	5.000000e+00	1.173008e-06	7.108511e-08	7.108511e-08
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[MUR=1__MUF=0.5__LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[MUR=1__MUF=0.5__LHAPDF=325100]
Path=QCD-MCNLO-QCD[MUR=1__MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=5.59428610664436720e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.146146e-04	8.734405e-06	8.734405e-06
2.500000e-01	5.000000e-01	1.285342e-04	5.627902e-06	5.627902e-06
5.000000e-01	7.500000e-01	1.319830e-04	1.200442e-05	1.200442e-05
7.500000e-01	1.000000e+00	1.440178e-04	3.197194e-06	3.197194e-06
1.000000e+00	1.250000e+00	1.525770e-04	3.628853e-06	3.628853e-06
1.250000e+00	1.500000e+00	1.506392e-04	4.890827e-06	4.890827e-06
1.500000e+00	1.750000e+00	1.516224e-04	1.878959e-06	1.878959e-06
1.750000e+00	2.000000e+00	1.519912e-04	2.288644e-06	2.288644e-06
2.000000e+00	2.250000e+00	1.590016e-04	1.149537e-05	1.149537e-05
2.250000e+00	2.500000e+00	1.417376e-04	8.475643e-06	8.475643e-06
2.500000e+00	2.750000e+00	2.492420e-04	1.290831e-04	1.290831e-04
2.750000e+00	3.000000e+00	1.002453e-04	3.090661e-06	3.090661e-06
3.000000e+00	3.250000e+00	8.721028e-05	4.728450e-07	4.728450e-07
3.250000e+00	3.500000e+00	7.010428e-05	3.922132e-07	3.922132e-07
3.500000e+00	3.750000e+00	5.284216e-05	3.782183e-07	3.782183e-07
3.750000e+00	4.000000e+00	3.792950e-05	3.086830e-07	3.086830e-07
4.000000e+00	4.250000e+00	2.570834e-05	1.535344e-06	1.535344e-06
4.250000e+00	4.500000e+00	1.302233e-05	2.483009e-07	2.483009e-07
4.500000e+00	4.750000e+00	5.410356e-06	1.404070e-07	1.404070e-07
4.750000e+00	5.000000e+00	1.214209e-06	7.449283e-08	7.449283e-08
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[MUR=0.5__MUF=1__LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[MUR=0.5__MUF=1__LHAPDF=325100]
Path=QCD-MCNLO-QCD[MUR=0.5__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=5.59327822790175742e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.577848e-04	6.324939e-06	6.324939e-06
2.500000e-01	5.000000e-01	1.616934e-04	2.441017e-06	2.441017e-06
5.000000e-01	7.500000e-01	1.733076e-04	5.388613e-07	5.388613e-07
7.500000e-01	1.000000e+00	1.894751e-04	5.665045e-07	5.665045e-07
1.000000e+00	1.250000e+00	2.028214e-04	5.667506e-07	5.667506e-07
1.250000e+00	1.500000e+00	2.116490e-04	5.547071e-07	5.547071e-07
1.500000e+00	1.750000e+00	2.111268e-04	5.518185e-07	5.518185e-07
1.750000e+00	2.000000e+00	2.066306e-04	5.554720e-07	5.554720e-07
2.000000e+00	2.250000e+00	1.962829e-04	5.299458e-07	5.299458e-07
2.250000e+00	2.500000e+00	1.960526e-04	1.348177e-05	1.348177e-05
2.500000e+00	2.750000e+00	2.861805e-04	1.215035e-04	1.215035e-04
2.750000e+00	3.000000e+00	1.436385e-04	4.958092e-07	4.958092e-07
3.000000e+00	3.250000e+00	1.201304e-04	4.734517e-07	4.734517e-07
3.250000e+00	3.500000e+00	9.699200e-05	5.039513e-07	5.039513e-07
3.500000e+00	3.750000e+00	7.293568e-05	4.745747e-07	4.745747e-07
3.750000e+00	4.000000e+00	5.160672e-05	4.006654e-07	4.006654e-07
4.000000e+00	4.250000e+00	3.446909e-05	1.855931e-06	1.855931e-06
4.250000e+00	4.500000e+00	1.748090e-05	2.729433e-07	2.729433e-07
4.500000e+00	4.750000e+00	7.366108e-06	2.114565e-07	2.114565e-07
4.750000e+00	5.000000e+00	1.609360e-06	1.121251e-07	1.121251e-07
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100]
Path=QCD-MCNLO-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=5.59377164314874818e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.501672e-04	9.899010e-06	9.899010e-06
2.500000e-01	5.000000e-01	1.673745e-04	6.030469e-06	6.030469e-06
5.000000e-01	7.500000e-01	1.696277e-04	6.303405e-06	6.303405e-06
7.500000e-01	1.000000e+00	1.872482e-04	1.951065e-06	1.951065e-06
1.000000e+00	1.250000e+00	2.014713e-04	4.132192e-06	4.132192e-06
1.250000e+00	1.500000e+00	2.068732e-04	3.587137e-06	3.587137e-06
1.500000e+00	1.750000e+00	2.062651e-04	1.767834e-06	1.767834e-06
1.750000e+00	2.000000e+00	2.063962e-04	1.493254e-06	1.493254e-06
2.000000e+00	2.250000e+00	1.985825e-04	3.923746e-06	3.923746e-06
2.250000e+00	2.500000e+00	1.948386e-04	1.231421e-05	1.231421e-05
2.500000e+00	2.750000e+00	3.129207e-04	1.476176e-04	1.476176e-04
2.750000e+00	3.000000e+00	1.401936e-04	2.577295e-06	2.577295e-06
3.000000e+00	3.250000e+00	1.206694e-04	5.928320e-07	5.928320e-07
3.250000e+00	3.500000e+00	9.709424e-05	5.232235e-07	5.232235e-07
3.500000e+00	3.750000e+00	7.324988e-05	4.797504e-07	4.797504e-07
3.750000e+00	4.000000e+00	5.274084e-05	4.964097e-07	4.964097e-07
4.000000e+00	4.250000e+00	3.497781e-05	1.725672e-06	1.725672e-06
4.250000e+00	4.500000e+00	1.769892e-05	3.003981e-07	3.003981e-07
4.500000e+00	4.750000e+00	7.473472e-06	1.998941e-07	1.998941e-07
4.750000e+00	5.000000e+00	1.677761e-06	1.083644e-07	1.083644e-07
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
Path=QCD-MCNLO-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=5.59158666669042741e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	9.253948e-05	2.952080e-06	2.952080e-06
2.500000e-01	5.000000e-01	9.630508e-05	8.412625e-07	8.412625e-07
5.000000e-01	7.500000e-01	1.019818e-04	2.029459e-07	2.029459e-07
7.500000e-01	1.000000e+00	1.101179e-04	1.716047e-07	1.716047e-07
1.000000e+00	1.250000e+00	1.163086e-04	1.695350e-07	1.695350e-07
1.250000e+00	1.500000e+00	1.188429e-04	1.722697e-07	1.722697e-07
1.500000e+00	1.750000e+00	1.160744e-04	1.629527e-07	1.629527e-07
1.750000e+00	2.000000e+00	1.106074e-04	1.588568e-07	1.588568e-07
2.000000e+00	2.250000e+00	1.026166e-04	1.505682e-07	1.505682e-07
2.250000e+00	2.500000e+00	9.492764e-05	1.844345e-06	1.844345e-06
2.500000e+00	2.750000e+00	1.077927e-04	2.550909e-05	2.550909e-05
2.750000e+00	3.000000e+00	7.032352e-05	1.288029e-07	1.288029e-07
3.000000e+00	3.250000e+00	5.778356e-05	1.214942e-07	1.214942e-07
3.250000e+00	3.500000e+00	4.568240e-05	1.808378e-07	1.808378e-07
3.500000e+00	3.750000e+00	3.413424e-05	1.216973e-07	1.216973e-07
3.750000e+00	4.000000e+00	2.388791e-05	9.994524e-08	9.994524e-08
4.000000e+00	4.250000e+00	1.545374e-05	4.916371e-07	4.916371e-07
4.250000e+00	4.500000e+00	8.067248e-06	7.851878e-08	7.851878e-08
4.500000e+00	4.750000e+00	3.381660e-06	5.518529e-08	5.518529e-08
4.750000e+00	5.000000e+00	7.137568e-07	2.624738e-08	2.624738e-08
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
Path=QCD-MCNLO-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=5.59160522996776576e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	9.178912e-05	2.930908e-06	2.930908e-06
2.500000e-01	5.000000e-01	9.539600e-05	8.673331e-07	8.673331e-07
5.000000e-01	7.500000e-01	1.010383e-04	2.048845e-07	2.048845e-07
7.500000e-01	1.000000e+00	1.091536e-04	1.698149e-07	1.698149e-07
1.000000e+00	1.250000e+00	1.153677e-04	1.680581e-07	1.680581e-07
1.250000e+00	1.500000e+00	1.180095e-04	1.712374e-07	1.712374e-07
1.500000e+00	1.750000e+00	1.154119e-04	1.619053e-07	1.619053e-07
1.750000e+00	2.000000e+00	1.101476e-04	1.583684e-07	1.583684e-07
2.000000e+00	2.250000e+00	1.023564e-04	1.501961e-07	1.501961e-07
2.250000e+00	2.500000e+00	9.479316e-05	1.783115e-06	1.783115e-06
2.500000e+00	2.750000e+00	1.075397e-04	2.516301e-05	2.516301e-05
2.750000e+00	3.000000e+00	7.054528e-05	1.295179e-07	1.295179e-07
3.000000e+00	3.250000e+00	5.809000e-05	1.226434e-07	1.226434e-07
3.250000e+00	3.500000e+00	4.601900e-05	1.954604e-07	1.954604e-07
3.500000e+00	3.750000e+00	3.446764e-05	1.255061e-07	1.255061e-07
3.750000e+00	4.000000e+00	2.418783e-05	1.020552e-07	1.020552e-07
4.000000e+00	4.250000e+00	1.570097e-05	5.096306e-07	5.096306e-07
4.250000e+00	4.500000e+00	8.214216e-06	8.192473e-08	8.192473e-08
4.500000e+00	4.750000e+00	3.453581e-06	5.708730e-08	5.708730e-08
4.750000e+00	5.000000e+00	7.306044e-07	2.729787e-08	2.729787e-08
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
Path=QCD-MCNLO-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=5.59160915388426078e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.057270e-04	3.882802e-06	3.882802e-06
2.500000e-01	5.000000e-01	1.106226e-04	1.063218e-06	1.063218e-06
5.000000e-01	7.500000e-01	1.175266e-04	2.430430e-07	2.430430e-07
7.500000e-01	1.000000e+00	1.274621e-04	1.994222e-07	1.994222e-07
1.000000e+00	1.250000e+00	1.353413e-04	1.972599e-07	1.972599e-07
1.250000e+00	1.500000e+00	1.391476e-04	2.027484e-07	2.027484e-07
1.500000e+00	1.750000e+00	1.367841e-04	1.924307e-07	1.924307e-07
1.750000e+00	2.000000e+00	1.311922e-04	1.894551e-07	1.894551e-07
2.000000e+00	2.250000e+00	1.225152e-04	1.808506e-07	1.808506e-07
2.250000e+00	2.500000e+00	1.143004e-04	2.454223e-06	2.454223e-06
2.500000e+00	2.750000e+00	1.327882e-04	3.328931e-05	3.328931e-05
2.750000e+00	3.000000e+00	8.553676e-05	1.584890e-07	1.584890e-07
3.000000e+00	3.250000e+00	7.067200e-05	1.507778e-07	1.507778e-07
3.250000e+00	3.500000e+00	5.617416e-05	2.239044e-07	2.239044e-07
3.500000e+00	3.750000e+00	4.215396e-05	1.534583e-07	1.534583e-07
3.750000e+00	4.000000e+00	2.963251e-05	1.263889e-07	1.263889e-07
4.000000e+00	4.250000e+00	1.925502e-05	6.220437e-07	6.220437e-07
4.250000e+00	4.500000e+00	1.007269e-05	1.010779e-07	1.010779e-07
4.500000e+00	4.750000e+00	4.231832e-06	7.008805e-08	7.008805e-08
4.750000e+00	5.000000e+00	8.942404e-07	3.324066e-08	3.324066e-08
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=QCD-MCNLO-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=5.59162880308798275e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.049939e-04	3.847592e-06	3.847592e-06
2.500000e-01	5.000000e-01	1.096837e-04	1.096542e-06	1.096542e-06
5.000000e-01	7.500000e-01	1.165435e-04	2.464201e-07	2.464201e-07
7.500000e-01	1.000000e+00	1.264553e-04	1.976984e-07	1.976984e-07
1.000000e+00	1.250000e+00	1.343581e-04	1.959495e-07	1.959495e-07
1.250000e+00	1.500000e+00	1.382777e-04	2.019786e-07	2.019786e-07
1.500000e+00	1.750000e+00	1.360981e-04	1.915255e-07	1.915255e-07
1.750000e+00	2.000000e+00	1.307284e-04	1.892215e-07	1.892215e-07
2.000000e+00	2.250000e+00	1.222731e-04	1.806779e-07	1.806779e-07
2.250000e+00	2.500000e+00	1.141871e-04	2.372677e-06	2.372677e-06
2.500000e+00	2.750000e+00	1.324966e-04	3.283767e-05	3.283767e-05
2.750000e+00	3.000000e+00	8.584504e-05	1.595823e-07	1.595823e-07
3.000000e+00	3.250000e+00	7.107856e-05	1.524207e-07	1.524207e-07
3.250000e+00	3.500000e+00	5.661416e-05	2.419257e-07	2.419257e-07
3.500000e+00	3.750000e+00	4.258468e-05	1.584842e-07	1.584842e-07
3.750000e+00	4.000000e+00	3.001942e-05	1.292287e-07	1.292287e-07
4.000000e+00	4.250000e+00	1.957356e-05	6.448437e-07	6.448437e-07
4.250000e+00	4.500000e+00	1.026208e-05	1.057389e-07	1.057389e-07
4.500000e+00	4.750000e+00	4.324188e-06	7.257274e-08	7.257274e-08
4.750000e+00	5.000000e+00	9.158640e-07	3.460160e-08	3.460160e-08
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
Path=QCD-MCNLO-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=5.59164602424849211e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.041356e-04	3.797633e-06	3.797633e-06
2.500000e-01	5.000000e-01	1.085777e-04	1.126743e-06	1.126743e-06
5.000000e-01	7.500000e-01	1.153969e-04	2.500189e-07	2.500189e-07
7.500000e-01	1.000000e+00	1.252824e-04	1.956544e-07	1.956544e-07
1.000000e+00	1.250000e+00	1.332128e-04	1.944441e-07	1.944441e-07
1.250000e+00	1.500000e+00	1.372643e-04	2.010972e-07	2.010972e-07
1.500000e+00	1.750000e+00	1.352992e-04	1.905242e-07	1.905242e-07
1.750000e+00	2.000000e+00	1.301868e-04	1.889776e-07	1.889776e-07
2.000000e+00	2.250000e+00	1.219893e-04	1.805132e-07	1.805132e-07
2.250000e+00	2.500000e+00	1.140359e-04	2.262817e-06	2.262817e-06
2.500000e+00	2.750000e+00	1.319919e-04	3.215545e-05	3.215545e-05
2.750000e+00	3.000000e+00	8.619168e-05	1.608710e-07	1.608710e-07
3.000000e+00	3.250000e+00	7.153756e-05	1.543325e-07	1.543325e-07
3.250000e+00	3.500000e+00	5.710904e-05	2.642065e-07	2.642065e-07
3.500000e+00	3.750000e+00	4.307108e-05	1.643890e-07	1.643890e-07
3.750000e+00	4.000000e+00	3.045651e-05	1.325036e-07	1.325036e-07
4.000000e+00	4.250000e+00	1.993194e-05	6.688866e-07	6.688866e-07
4.250000e+00	4.500000e+00	1.047662e-05	1.112825e-07	1.112825e-07
4.500000e+00	4.750000e+00	4.428904e-06	7.543105e-08	7.543105e-08
4.750000e+00	5.000000e+00	9.404072e-07	3.617434e-08	3.617434e-08
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
Path=QCD-MCNLO-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=5.59166761651628820e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.362635e-04	5.207559e-06	5.207559e-06
2.500000e-01	5.000000e-01	1.429209e-04	1.420662e-06	1.420662e-06
5.000000e-01	7.500000e-01	1.524407e-04	3.221911e-07	3.221911e-07
7.500000e-01	1.000000e+00	1.660213e-04	2.586404e-07	2.586404e-07
1.000000e+00	1.250000e+00	1.771238e-04	2.575365e-07	2.575365e-07
1.250000e+00	1.500000e+00	1.831286e-04	2.672401e-07	2.672401e-07
1.500000e+00	1.750000e+00	1.810686e-04	2.550968e-07	2.550968e-07
1.750000e+00	2.000000e+00	1.746995e-04	2.535923e-07	2.535923e-07
2.000000e+00	2.250000e+00	1.640729e-04	2.437680e-07	2.437680e-07
2.250000e+00	2.500000e+00	1.538604e-04	3.260718e-06	3.260718e-06
2.500000e+00	2.750000e+00	1.787161e-04	4.403506e-05	4.403506e-05
2.750000e+00	3.000000e+00	1.163295e-04	2.183741e-07	2.183741e-07
3.000000e+00	3.250000e+00	9.653776e-05	2.092534e-07	2.092534e-07
3.250000e+00	3.500000e+00	7.706208e-05	3.139471e-07	3.139471e-07
3.500000e+00	3.750000e+00	5.801224e-05	2.156126e-07	2.156126e-07
3.750000e+00	4.000000e+00	4.092828e-05	1.782436e-07	1.782436e-07
4.000000e+00	4.250000e+00	2.665190e-05	8.348618e-07	8.348618e-07
4.250000e+00	4.500000e+00	1.398750e-05	1.463320e-07	1.463320e-07
4.500000e+00	4.750000e+00	5.887848e-06	9.913702e-08	9.913702e-08
4.750000e+00	5.000000e+00	1.246385e-06	4.708865e-08	4.708865e-08
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
Path=QCD-MCNLO-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=5.59168641095580801e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.353078e-04	5.125826e-06	5.125826e-06
2.500000e-01	5.000000e-01	1.416346e-04	1.459849e-06	1.459849e-06
5.000000e-01	7.500000e-01	1.511038e-04	3.273185e-07	3.273185e-07
7.500000e-01	1.000000e+00	1.646553e-04	2.563219e-07	2.563219e-07
1.000000e+00	1.250000e+00	1.757974e-04	2.559320e-07	2.559320e-07
1.250000e+00	1.500000e+00	1.819700e-04	2.664314e-07	2.664314e-07
1.500000e+00	1.750000e+00	1.801841e-04	2.541045e-07	2.541045e-07
1.750000e+00	2.000000e+00	1.741456e-04	2.535915e-07	2.535915e-07
2.000000e+00	2.250000e+00	1.638517e-04	2.438783e-07	2.438783e-07
2.250000e+00	2.500000e+00	1.538010e-04	3.109742e-06	3.109742e-06
2.500000e+00	2.750000e+00	1.781768e-04	4.312024e-05	4.312024e-05
2.750000e+00	3.000000e+00	1.169196e-04	2.204694e-07	2.204694e-07
3.000000e+00	3.250000e+00	9.726480e-05	2.122189e-07	2.122189e-07
3.250000e+00	3.500000e+00	7.782472e-05	3.413793e-07	3.413793e-07
3.500000e+00	3.750000e+00	5.874192e-05	2.236536e-07	2.236536e-07
3.750000e+00	4.000000e+00	4.157352e-05	1.830949e-07	1.830949e-07
4.000000e+00	4.250000e+00	2.717175e-05	8.660403e-07	8.660403e-07
4.250000e+00	4.500000e+00	1.429812e-05	1.544053e-07	1.544053e-07
4.500000e+00	4.750000e+00	6.037992e-06	1.031997e-07	1.031997e-07
4.750000e+00	5.000000e+00	1.281446e-06	4.930313e-08	4.930313e-08
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=QCD-MCNLO-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Scale=1000.
ScaledBy=5.55475489720682669e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	-8.944008e+05	8.928560e+05	8.928560e+05
2.500000e-01	5.000000e-01	1.006906e+06	1.697720e+06	1.697720e+06
5.000000e-01	7.500000e-01	-3.310992e+02	3.302740e+02	3.302740e+02
7.500000e-01	1.000000e+00	-1.007466e+04	5.760035e+03	5.760035e+03
1.000000e+00	1.250000e+00	-3.271368e+03	2.337370e+03	2.337370e+03
1.250000e+00	1.500000e+00	-2.639573e+06	2.634710e+06	2.634710e+06
1.500000e+00	1.750000e+00	-7.529132e+03	7.465322e+03	7.465322e+03
1.750000e+00	2.000000e+00	-1.923801e+02	1.111751e+02	1.111751e+02
2.000000e+00	2.250000e+00	-1.153269e+00	1.031411e+00	1.031411e+00
2.250000e+00	2.500000e+00	-8.609668e+01	8.539562e+01	8.539562e+01
2.500000e+00	2.750000e+00	-2.474159e+04	2.401484e+04	2.401484e+04
2.750000e+00	3.000000e+00	3.299011e+08	3.490703e+08	3.490703e+08
3.000000e+00	3.250000e+00	-1.553401e+01	1.549830e+01	1.549830e+01
3.250000e+00	3.500000e+00	-2.089026e+04	2.088947e+04	2.088947e+04
3.500000e+00	3.750000e+00	-4.906320e+00	4.297625e+00	4.297625e+00
3.750000e+00	4.000000e+00	-1.836460e+00	1.836380e+00	1.836380e+00
4.000000e+00	4.250000e+00	-2.836560e+01	2.836558e+01	2.836558e+01
4.250000e+00	4.500000e+00	-3.607333e-03	3.592279e-03	3.592279e-03
4.500000e+00	4.750000e+00	-4.168592e-05	4.661145e-05	4.661145e-05
4.750000e+00	5.000000e+00	1.158107e-06	7.964857e-08	7.964857e-08
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=QCD-MCNLO-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Scale=1000.
ScaledBy=5.59301123666659970e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.712607e-04	1.184276e-05	1.184276e-05
2.500000e-01	5.000000e-01	2.053886e-04	1.518407e-05	1.518407e-05
5.000000e-01	7.500000e-01	1.883731e-04	6.237329e-06	6.237329e-06
7.500000e-01	1.000000e+00	2.753453e-04	4.897477e-05	4.897477e-05
1.000000e+00	1.250000e+00	2.734929e-04	2.183449e-05	2.183449e-05
1.250000e+00	1.500000e+00	2.414062e-04	9.676379e-06	9.676379e-06
1.500000e+00	1.750000e+00	2.720691e-04	1.497091e-05	1.497091e-05
1.750000e+00	2.000000e+00	2.798096e-04	1.633366e-05	1.633366e-05
2.000000e+00	2.250000e+00	2.309446e-04	8.381185e-06	8.381185e-06
2.250000e+00	2.500000e+00	2.275333e-04	1.218879e-05	1.218879e-05
2.500000e+00	2.750000e+00	3.491630e-04	1.013229e-04	1.013229e-04
2.750000e+00	3.000000e+00	2.017290e-04	1.155870e-05	1.155870e-05
3.000000e+00	3.250000e+00	1.778428e-04	1.142297e-05	1.142297e-05
3.250000e+00	3.500000e+00	1.430119e-04	1.812400e-05	1.812400e-05
3.500000e+00	3.750000e+00	9.967268e-05	8.484091e-06	8.484091e-06
3.750000e+00	4.000000e+00	7.122104e-05	6.926511e-06	6.926511e-06
4.000000e+00	4.250000e+00	6.645948e-05	1.794415e-05	1.794415e-05
4.250000e+00	4.500000e+00	2.180743e-05	2.458895e-06	2.458895e-06
4.500000e+00	4.750000e+00	1.448392e-05	4.958895e-06	4.958895e-06
4.750000e+00	5.000000e+00	1.220895e-05	1.080742e-05	1.080742e-05
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
Path=QCD-MCNLO-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
Scale=1000.
ScaledBy=5.60216887997164458e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	-6.137884e+02	5.864971e+02	5.864971e+02
2.500000e-01	5.000000e-01	-3.832726e+05	2.710365e+05	2.710365e+05
5.000000e-01	7.500000e-01	-1.952561e+02	1.944636e+02	1.944636e+02
7.500000e-01	1.000000e+00	-5.802260e+03	3.295266e+03	3.295266e+03
1.000000e+00	1.250000e+00	-2.039094e+03	1.443021e+03	1.443021e+03
1.250000e+00	1.500000e+00	-1.572699e+06	1.569390e+06	1.569390e+06
1.500000e+00	1.750000e+00	-3.502104e+01	3.016548e+01	3.016548e+01
1.750000e+00	2.000000e+00	-1.023989e+02	5.925585e+01	5.925585e+01
2.000000e+00	2.250000e+00	-6.394536e-01	5.858158e-01	5.858158e-01
2.250000e+00	2.500000e+00	-3.229278e-01	2.853884e-01	2.853884e-01
2.500000e+00	2.750000e+00	-1.416294e+04	1.378567e+04	1.378567e+04
2.750000e+00	3.000000e+00	2.573961e+08	2.676449e+08	2.676449e+08
3.000000e+00	3.250000e+00	-9.448876e+00	9.429125e+00	9.429125e+00
3.250000e+00	3.500000e+00	-8.799356e+03	8.798820e+03	8.798820e+03
3.500000e+00	3.750000e+00	-2.457631e+00	2.178593e+00	2.178593e+00
3.750000e+00	4.000000e+00	-8.366484e-01	8.366272e-01	8.366272e-01
4.000000e+00	4.250000e+00	-1.576318e+01	1.576318e+01	1.576318e+01
4.250000e+00	4.500000e+00	-1.307835e-03	1.303687e-03	1.303687e-03
4.500000e+00	4.750000e+00	-1.373217e-05	1.888328e-05	1.888328e-05
4.750000e+00	5.000000e+00	1.171512e-06	7.333144e-08	7.333144e-08
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD
Path=QCD-MCNLO-QCD
Scale=1000.
ScaledBy=5.59404725265441694e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.243203e-04	7.974693e-06	7.974693e-06
2.500000e-01	5.000000e-01	1.233651e-04	2.550644e-06	2.550644e-06
5.000000e-01	7.500000e-01	1.305440e-04	3.502936e-07	3.502936e-07
7.500000e-01	1.000000e+00	1.423344e-04	3.662890e-07	3.662890e-07
1.000000e+00	1.250000e+00	1.516182e-04	3.585614e-07	3.585614e-07
1.250000e+00	1.500000e+00	1.577098e-04	3.590614e-07	3.590614e-07
1.500000e+00	1.750000e+00	1.561698e-04	3.503544e-07	3.503544e-07
1.750000e+00	2.000000e+00	1.519988e-04	3.529745e-07	3.529745e-07
2.000000e+00	2.250000e+00	1.438453e-04	3.359390e-07	3.359390e-07
2.250000e+00	2.500000e+00	1.328706e-04	9.782782e-06	9.782782e-06
2.500000e+00	2.750000e+00	1.198207e-04	9.855485e-05	9.855485e-05
2.750000e+00	3.000000e+00	1.042264e-04	3.071893e-07	3.071893e-07
3.000000e+00	3.250000e+00	8.707676e-05	2.965634e-07	2.965634e-07
3.250000e+00	3.500000e+00	6.998868e-05	3.305709e-07	3.305709e-07
3.500000e+00	3.750000e+00	5.266888e-05	3.339246e-07	3.339246e-07
3.750000e+00	4.000000e+00	3.739643e-05	2.543684e-07	2.543684e-07
4.000000e+00	4.250000e+00	2.498062e-05	1.301897e-06	1.301897e-06
4.250000e+00	4.500000e+00	1.285295e-05	2.308498e-07	2.308498e-07
4.500000e+00	4.750000e+00	5.315980e-06	1.333608e-07	1.333608e-07
4.750000e+00	5.000000e+00	1.173008e-06	7.108511e-08	7.108511e-08
# END HISTO1D



==> plots/mcatnlo-qcdprod/m_jj.dat <==
# BEGIN PLOT
RatioPlot1YLabel=d$\sigma$/d$\sigma_\text{NLO QCD}$
DrawOnly=QCD-MCNLO-QCD[_VarBand] QCD-LO QCD-NLO QCD-NLOQCD QCD-MCNLO-QCD
RatioPlot2Reference=EW-NLO
Title=$\mathrm{pp}\to \mathrm{e}^+\nu_\mathrm{e}\,\mu^+\nu_\mu\,\mathrm{j}\mathrm{j}$
PlotSize=10,6
RatioPlot2YLabel=Ratio to EW
Legend2YPos=0.79
Legend3YPos=0.45
RatioPlot2YSize=4
Legend3Only=QCD-QCD QCD-QCDEW
Legend3Title=QCD Production
XLabel=$m_{\mathrm{j}_1\mathrm{j}_2}$ [GeV]
XMax=160.
Legend=0
RatioPlot1Reference=QCD-NLOQCD
Legend1YPos=0.93
LegendOnly=QCD-LO QCD-NLO QCD-NLOQCD QCD-MCNLO-QCD
Legend2=1
Legend3=0
Legend1=1
RatioPlot1=1
RatioPlot=0
Legend1Title=QCD production 
LogY=1
RatioPlot2YMax=1.2499
RatioPlot1YMin=0.0001
YMin=1.e-5
Legend1XPos=0.10
Legend1Only=QCD-LO QCD-NLOQCD QCD-NLO
YMax=2.e-1
RatioPlot1YMax=1.3999
Legend3XPos=0.55
RatioPlot2YMin=0.7501
RatioPlot2=0
YLabel=d$\sigma$/d$m_{\mathrm{j}_1\mathrm{j}_2}$ [fb/GeV]
Legend2Only=QCD-MCNLO-QCD[_VarBand]
Legend2XPos=0.5
RatioPlot1YSize=4
# END PLOT

# BEGIN HISTO1D /QCD-LO
ErrorBandColor=red!80!black
ErrorBandOpacity=0.2
ErrorBands=1
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 0, dn: 0}}, 2: {"": {up: 0, dn: 0}}, 3: {"": {up: 1.899134000000001e-13, dn: 1.434836e-13}}, 4: {"": {up: 8.319179999999997e-07, dn: 6.3025e-07}}, 5: {"": {up: 5.515230000000003e-06, dn: 4.184619999999999e-06}}, 6: {"": {up: 1.389307e-05, dn: 1.055639999999999e-05}}, 7: {"": {up: 2.455760000000002e-05, dn: 1.868429999999999e-05}}, 8: {"": {up: 3.700800000000002e-05, dn: 2.81902e-05}}, 9: {"": {up: 4.945839999999997e-05, dn: 3.771530000000001e-05}}, 10: {"": {up: 6.231649999999999e-05, dn: 4.756079999999999e-05}}, 11: {"": {up: 7.563310000000001e-05, dn: 5.776840000000001e-05}}, 12: {"": {up: 8.835329999999994e-05, dn: 6.7523e-05}}, 13: {"": {up: 0.0001006904999999999, dn: 7.699200000000007e-05}}, 14: {"": {up: 0.0001138377, dn: 8.707780000000002e-05}}, 15: {"": {up: 0.000126427, dn: 9.673949999999994e-05}}, 16: {"": {up: 0.0001390729, dn: 0.0001064424}}, 17: {"": {up: 0.0001522277, dn: 0.0001165337}}, 18: {"": {up: 0.0001659773000000001, dn: 0.0001270796}}, 19: {"": {up: 0.0001805095, dn: 0.0001381987}}, 20: {"": {up: 0.0001961943, dn: 0.0001501982}}, 21: {"": {up: 0.0002137419999999998, dn: 0.0001636188000000001}}, 22: {"": {up: 0.0002310529999999999, dn: 0.0001768449000000001}}, 23: {"": {up: 0.0002498560000000001, dn: 0.000191215}}, 24: {"": {up: 0.0002667290000000001, dn: 0.000204119}}, 25: {"": {up: 0.0002841510000000001, dn: 0.000217453}}, 26: {"": {up: 0.0003013730000000002, dn: 0.000230629}}, 27: {"": {up: 0.0003181829999999999, dn: 0.000243505}}, 28: {"": {up: 0.0003334499999999999, dn: 0.000255213}}, 29: {"": {up: 0.000348145, dn: 0.0002664920000000001}}, 30: {"": {up: 0.0003605589999999999, dn: 0.000276037}}, 31: {"": {up: 0.0003720140000000002, dn: 0.0002848519999999999}}, 32: {"": {up: 0.0003849930000000001, dn: 0.0002948369999999998}}, 33: {"": {up: 0.000395149, dn: 0.000302678}}, 34: {"": {up: 0.0004055309999999998, dn: 0.0003106930000000001}}, 35: {"": {up: 0.0004138379999999997, dn: 0.0003171290000000002}}, 36: {"": {up: 0.0004213259999999996, dn: 0.0003229430000000002}}, 37: {"": {up: 0.0004286049999999999, dn: 0.0003286040000000001}}, 38: {"": {up: 0.0004348579999999998, dn: 0.0003334760000000001}}, 39: {"": {up: 0.0004405159999999997, dn: 0.0003378960000000001}}, 40: {"": {up: 0.000445956, dn: 0.000342158}}, 41: {"": {up: 0.0004501000000000002, dn: 0.0003454230000000001}}, 42: {"": {up: 0.0004527190000000003, dn: 0.0003475279999999999}}, 43: {"": {up: 0.0004564600000000001, dn: 0.000350487}}, 44: {"": {up: 0.0004590059999999997, dn: 0.0003525390000000002}}, 45: {"": {up: 0.0004606929999999999, dn: 0.0003539250000000002}}, 46: {"": {up: 0.0004618570000000004, dn: 0.0003549139999999996}}, 47: {"": {up: 0.0004640650000000001, dn: 0.0003566960000000001}}, 48: {"": {up: 0.0004640200000000003, dn: 0.000356758}}, 49: {"": {up: 0.000463495, dn: 0.0003564560000000002}}, 50: {"": {up: 0.0004631959999999999, dn: 0.0003563099999999999}}, 51: {"": {up: 0.0004627799999999999, dn: 0.0003560799999999999}}, 52: {"": {up: 0.0004615639999999998, dn: 0.0003552400000000002}}, 53: {"": {up: 0.0004607260000000003, dn: 0.000354863}}, 54: {"": {up: 0.000458726, dn: 0.000353997}}, 55: {"": {up: 0.0004570849999999999, dn: 0.000353346}}, 56: {"": {up: 0.0004548579999999998, dn: 0.0003521890000000001}}, 57: {"": {up: 0.0004524289999999999, dn: 0.0003509010000000003}}, 58: {"": {up: 0.0004502690000000001, dn: 0.0003498719999999998}}, 59: {"": {up: 0.0004472999999999999, dn: 0.0003481249999999999}}, 60: {"": {up: 0.0004452510000000002, dn: 0.0003472319999999998}}, 61: {"": {up: 0.0004423039999999997, dn: 0.0003455360000000002}}, 62: {"": {up: 0.0004390430000000001, dn: 0.0003435770000000001}}, 63: {"": {up: 0.0004357789999999999, dn: 0.0003415430000000001}}, 64: {"": {up: 0.0004335039999999999, dn: 0.0003405050000000001}}, 65: {"": {up: 0.0004302989999999999, dn: 0.000338362}}, 66: {"": {up: 0.0004273689999999999, dn: 0.0003367149999999998}}, 67: {"": {up: 0.0004235630000000001, dn: 0.0003342379999999999}}, 68: {"": {up: 0.0004201640000000002, dn: 0.0003320929999999999}}, 69: {"": {up: 0.000416965, dn: 0.0003296130000000001}}, 70: {"": {up: 0.0004146950000000001, dn: 0.0003277460000000001}}, 71: {"": {up: 0.000412314, dn: 0.0003257960000000002}}, 72: {"": {up: 0.0004086609999999998, dn: 0.000322861}}, 73: {"": {up: 0.0004059599999999999, dn: 0.0003206909999999999}}, 74: {"": {up: 0.000402337, dn: 0.0003177960000000002}}, 75: {"": {up: 0.0003993910000000002, dn: 0.0003154109999999998}}, 76: {"": {up: 0.0003967610000000002, dn: 0.00031328}}, 77: {"": {up: 0.0003933909999999999, dn: 0.0003105720000000001}}, 78: {"": {up: 0.0003903970000000002, dn: 0.0003081619999999998}}, 79: {"": {up: 0.0003878230000000002, dn: 0.0003060799999999998}}, 80: {"": {up: 0, dn: 0}}, 81: {"": {up: 0, dn: 0}}, 82: {"": {up: 0, dn: 0}}, 83: {"": {up: 0, dn: 0}}, 84: {"": {up: 0, dn: 0}}, 85: {"": {up: 0, dn: 0}}, 86: {"": {up: 0, dn: 0}}, 87: {"": {up: 0, dn: 0}}, 88: {"": {up: 0, dn: 0}}, 89: {"": {up: 0, dn: 0}}, 90: {"": {up: 0, dn: 0}}, 91: {"": {up: 0, dn: 0}}, 92: {"": {up: 0, dn: 0}}, 93: {"": {up: 0, dn: 0}}, 94: {"": {up: 0, dn: 0}}, 95: {"": {up: 0, dn: 0}}, 96: {"": {up: 0, dn: 0}}, 97: {"": {up: 0, dn: 0}}, 98: {"": {up: 0, dn: 0}}, 99: {"": {up: 0, dn: 0}}, 100: {"": {up: 0, dn: 0}}, 101: {"": {up: 0, dn: 0}}, 102: {"": {up: 0, dn: 0}}, 103: {"": {up: 0, dn: 0}}, 104: {"": {up: 0, dn: 0}}, 105: {"": {up: 0, dn: 0}}, 106: {"": {up: 0, dn: 0}}, 107: {"": {up: 0, dn: 0}}, 108: {"": {up: 0, dn: 0}}, 109: {"": {up: 0, dn: 0}}, 110: {"": {up: 0, dn: 0}}, 111: {"": {up: 0, dn: 0}}, 112: {"": {up: 0, dn: 0}}, 113: {"": {up: 0, dn: 0}}, 114: {"": {up: 0, dn: 0}}, 115: {"": {up: 0, dn: 0}}, 116: {"": {up: 0, dn: 0}}, 117: {"": {up: 0, dn: 0}}, 118: {"": {up: 0, dn: 0}}, 119: {"": {up: 0, dn: 0}}, 120: {"": {up: 0, dn: 0}}, 121: {"": {up: 0, dn: 0}}, 122: {"": {up: 0, dn: 0}}, 123: {"": {up: 0, dn: 0}}, 124: {"": {up: 0, dn: 0}}, 125: {"": {up: 0, dn: 0}}, 126: {"": {up: 0, dn: 0}}, 127: {"": {up: 0, dn: 0}}, 128: {"": {up: 0, dn: 0}}, 129: {"": {up: 0, dn: 0}}, 130: {"": {up: 0, dn: 0}}, 131: {"": {up: 0, dn: 0}}, 132: {"": {up: 0, dn: 0}}, 133: {"": {up: 0, dn: 0}}, 134: {"": {up: 0, dn: 0}}, 135: {"": {up: 0, dn: 0}}, 136: {"": {up: 0, dn: 0}}, 137: {"": {up: 0, dn: 0}}, 138: {"": {up: 0, dn: 0}}, 139: {"": {up: 0, dn: 0}}, 140: {"": {up: 0, dn: 0}}, 141: {"": {up: 0, dn: 0}}, 142: {"": {up: 0, dn: 0}}, 143: {"": {up: 0, dn: 0}}, 144: {"": {up: 0, dn: 0}}, 145: {"": {up: 0, dn: 0}}, 146: {"": {up: 0, dn: 0}}, 147: {"": {up: 0, dn: 0}}, 148: {"": {up: 0, dn: 0}}, 149: {"": {up: 0, dn: 0}}, 150: {"": {up: 0, dn: 0}}, 151: {"": {up: 0, dn: 0}}, 152: {"": {up: 0, dn: 0}}, 153: {"": {up: 0, dn: 0}}, 154: {"": {up: 0, dn: 0}}, 155: {"": {up: 0, dn: 0}}, 156: {"": {up: 0, dn: 0}}, 157: {"": {up: 0, dn: 0}}, 158: {"": {up: 0, dn: 0}}, 159: {"": {up: 0, dn: 0}}, 160: {"": {up: 0, dn: 0}}, 161: {"": {up: 0, dn: 0}}, 162: {"": {up: 0, dn: 0}}, 163: {"": {up: 0, dn: 0}}, 164: {"": {up: 0, dn: 0}}, 165: {"": {up: 0, dn: 0}}, 166: {"": {up: 0, dn: 0}}, 167: {"": {up: 0, dn: 0}}, 168: {"": {up: 0, dn: 0}}, 169: {"": {up: 0, dn: 0}}, 170: {"": {up: 0, dn: 0}}, 171: {"": {up: 0, dn: 0}}, 172: {"": {up: 0, dn: 0}}, 173: {"": {up: 0, dn: 0}}, 174: {"": {up: 0, dn: 0}}, 175: {"": {up: 0, dn: 0}}, 176: {"": {up: 0, dn: 0}}, 177: {"": {up: 0, dn: 0}}, 178: {"": {up: 0, dn: 0}}, 179: {"": {up: 0, dn: 0}}, 180: {"": {up: 0, dn: 0}}, 181: {"": {up: 0, dn: 0}}, 182: {"": {up: 0, dn: 0}}, 183: {"": {up: 0, dn: 0}}, 184: {"": {up: 0, dn: 0}}, 185: {"": {up: 0, dn: 0}}, 186: {"": {up: 0, dn: 0}}, 187: {"": {up: 0, dn: 0}}, 188: {"": {up: 0, dn: 0}}, 189: {"": {up: 0, dn: 0}}, 190: {"": {up: 0, dn: 0}}, 191: {"": {up: 0, dn: 0}}, 192: {"": {up: 0, dn: 0}}, 193: {"": {up: 0, dn: 0}}, 194: {"": {up: 0, dn: 0}}, 195: {"": {up: 0, dn: 0}}, 196: {"": {up: 0, dn: 0}}, 197: {"": {up: 0, dn: 0}}, 198: {"": {up: 0, dn: 0}}, 199: {"": {up: 0, dn: 0}}, 200: {"": {up: 0, dn: 0}}, 201: {"": {up: 0, dn: 0}}, 202: {"": {up: 0, dn: 0}}, 203: {"": {up: 0, dn: 0}}, 204: {"": {up: 0, dn: 0}}, 205: {"": {up: 0, dn: 0}}, 206: {"": {up: 0, dn: 0}}, 207: {"": {up: 0, dn: 0}}, 208: {"": {up: 0, dn: 0}}, 209: {"": {up: 0, dn: 0}}, 210: {"": {up: 0, dn: 0}}, 211: {"": {up: 0, dn: 0}}, 212: {"": {up: 0, dn: 0}}, 213: {"": {up: 0, dn: 0}}, 214: {"": {up: 0, dn: 0}}, 215: {"": {up: 0, dn: 0}}, 216: {"": {up: 0, dn: 0}}, 217: {"": {up: 0, dn: 0}}, 218: {"": {up: 0, dn: 0}}, 219: {"": {up: 0, dn: 0}}, 220: {"": {up: 0, dn: 0}}, 221: {"": {up: 0, dn: 0}}, 222: {"": {up: 0, dn: 0}}, 223: {"": {up: 0, dn: 0}}, 224: {"": {up: 0, dn: 0}}, 225: {"": {up: 0, dn: 0}}, 226: {"": {up: 0, dn: 0}}, 227: {"": {up: 0, dn: 0}}, 228: {"": {up: 0, dn: 0}}, 229: {"": {up: 0, dn: 0}}, 230: {"": {up: 0, dn: 0}}, 231: {"": {up: 0, dn: 0}}, 232: {"": {up: 0, dn: 0}}, 233: {"": {up: 0, dn: 0}}, 234: {"": {up: 0, dn: 0}}, 235: {"": {up: 0, dn: 0}}, 236: {"": {up: 0, dn: 0}}, 237: {"": {up: 0, dn: 0}}, 238: {"": {up: 0, dn: 0}}, 239: {"": {up: 0, dn: 0}}, 240: {"": {up: 0, dn: 0}}, 241: {"": {up: 0, dn: 0}}, 242: {"": {up: 0, dn: 0}}, 243: {"": {up: 0, dn: 0}}, 244: {"": {up: 0, dn: 0}}, 245: {"": {up: 0, dn: 0}}, 246: {"": {up: 0, dn: 0}}, 247: {"": {up: 0, dn: 0}}, 248: {"": {up: 0, dn: 0}}, 249: {"": {up: 0, dn: 0}}, 250: {"": {up: 0, dn: 0}}, 251: {"": {up: 0, dn: 0}}, 252: {"": {up: 0, dn: 0}}, 253: {"": {up: 0, dn: 0}}, 254: {"": {up: 0, dn: 0}}, 255: {"": {up: 0, dn: 0}}, 256: {"": {up: 0, dn: 0}}, 257: {"": {up: 0, dn: 0}}, 258: {"": {up: 0, dn: 0}}, 259: {"": {up: 0, dn: 0}}, 260: {"": {up: 0, dn: 0}}, 261: {"": {up: 0, dn: 0}}, 262: {"": {up: 0, dn: 0}}, 263: {"": {up: 0, dn: 0}}, 264: {"": {up: 0, dn: 0}}, 265: {"": {up: 0, dn: 0}}, 266: {"": {up: 0, dn: 0}}, 267: {"": {up: 0, dn: 0}}, 268: {"": {up: 0, dn: 0}}, 269: {"": {up: 0, dn: 0}}, 270: {"": {up: 0, dn: 0}}, 271: {"": {up: 0, dn: 0}}, 272: {"": {up: 0, dn: 0}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 0, dn: 0}}, 276: {"": {up: 0, dn: 0}}, 277: {"": {up: 0, dn: 0}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 0, dn: 0}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 0, dn: 0}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 0, dn: 0}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 0, dn: 0}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}, 650: {"": {up: 0, dn: 0}}, 651: {"": {up: 0, dn: 0}}, 652: {"": {up: 0, dn: 0}}, 653: {"": {up: 0, dn: 0}}, 654: {"": {up: 0, dn: 0}}, 655: {"": {up: 0, dn: 0}}, 656: {"": {up: 0, dn: 0}}, 657: {"": {up: 0, dn: 0}}, 658: {"": {up: 0, dn: 0}}, 659: {"": {up: 0, dn: 0}}, 660: {"": {up: 0, dn: 0}}, 661: {"": {up: 0, dn: 0}}, 662: {"": {up: 0, dn: 0}}, 663: {"": {up: 0, dn: 0}}, 664: {"": {up: 0, dn: 0}}, 665: {"": {up: 0, dn: 0}}, 666: {"": {up: 0, dn: 0}}, 667: {"": {up: 0, dn: 0}}, 668: {"": {up: 0, dn: 0}}, 669: {"": {up: 0, dn: 0}}, 670: {"": {up: 0, dn: 0}}, 671: {"": {up: 0, dn: 0}}, 672: {"": {up: 0, dn: 0}}, 673: {"": {up: 0, dn: 0}}, 674: {"": {up: 0, dn: 0}}, 675: {"": {up: 0, dn: 0}}, 676: {"": {up: 0, dn: 0}}, 677: {"": {up: 0, dn: 0}}, 678: {"": {up: 0, dn: 0}}, 679: {"": {up: 0, dn: 0}}, 680: {"": {up: 0, dn: 0}}, 681: {"": {up: 0, dn: 0}}, 682: {"": {up: 0, dn: 0}}, 683: {"": {up: 0, dn: 0}}, 684: {"": {up: 0, dn: 0}}, 685: {"": {up: 0, dn: 0}}, 686: {"": {up: 0, dn: 0}}, 687: {"": {up: 0, dn: 0}}, 688: {"": {up: 0, dn: 0}}, 689: {"": {up: 0, dn: 0}}, 690: {"": {up: 0, dn: 0}}, 691: {"": {up: 0, dn: 0}}, 692: {"": {up: 0, dn: 0}}, 693: {"": {up: 0, dn: 0}}, 694: {"": {up: 0, dn: 0}}, 695: {"": {up: 0, dn: 0}}, 696: {"": {up: 0, dn: 0}}, 697: {"": {up: 0, dn: 0}}, 698: {"": {up: 0, dn: 0}}, 699: {"": {up: 0, dn: 0}}, 700: {"": {up: 0, dn: 0}}, 701: {"": {up: 0, dn: 0}}, 702: {"": {up: 0, dn: 0}}, 703: {"": {up: 0, dn: 0}}, 704: {"": {up: 0, dn: 0}}, 705: {"": {up: 0, dn: 0}}, 706: {"": {up: 0, dn: 0}}, 707: {"": {up: 0, dn: 0}}, 708: {"": {up: 0, dn: 0}}, 709: {"": {up: 0, dn: 0}}, 710: {"": {up: 0, dn: 0}}, 711: {"": {up: 0, dn: 0}}, 712: {"": {up: 0, dn: 0}}, 713: {"": {up: 0, dn: 0}}, 714: {"": {up: 0, dn: 0}}, 715: {"": {up: 0, dn: 0}}, 716: {"": {up: 0, dn: 0}}, 717: {"": {up: 0, dn: 0}}, 718: {"": {up: 0, dn: 0}}, 719: {"": {up: 0, dn: 0}}, 720: {"": {up: 0, dn: 0}}, 721: {"": {up: 0, dn: 0}}, 722: {"": {up: 0, dn: 0}}, 723: {"": {up: 0, dn: 0}}, 724: {"": {up: 0, dn: 0}}, 725: {"": {up: 0, dn: 0}}, 726: {"": {up: 0, dn: 0}}, 727: {"": {up: 0, dn: 0}}, 728: {"": {up: 0, dn: 0}}, 729: {"": {up: 0, dn: 0}}, 730: {"": {up: 0, dn: 0}}, 731: {"": {up: 0, dn: 0}}, 732: {"": {up: 0, dn: 0}}, 733: {"": {up: 0, dn: 0}}, 734: {"": {up: 0, dn: 0}}, 735: {"": {up: 0, dn: 0}}, 736: {"": {up: 0, dn: 0}}, 737: {"": {up: 0, dn: 0}}, 738: {"": {up: 0, dn: 0}}, 739: {"": {up: 0, dn: 0}}, 740: {"": {up: 0, dn: 0}}, 741: {"": {up: 0, dn: 0}}, 742: {"": {up: 0, dn: 0}}, 743: {"": {up: 0, dn: 0}}, 744: {"": {up: 0, dn: 0}}, 745: {"": {up: 0, dn: 0}}, 746: {"": {up: 0, dn: 0}}, 747: {"": {up: 0, dn: 0}}, 748: {"": {up: 0, dn: 0}}, 749: {"": {up: 0, dn: 0}}, 750: {"": {up: 0, dn: 0}}, 751: {"": {up: 0, dn: 0}}, 752: {"": {up: 0, dn: 0}}, 753: {"": {up: 0, dn: 0}}, 754: {"": {up: 0, dn: 0}}, 755: {"": {up: 0, dn: 0}}, 756: {"": {up: 0, dn: 0}}, 757: {"": {up: 0, dn: 0}}, 758: {"": {up: 0, dn: 0}}, 759: {"": {up: 0, dn: 0}}, 760: {"": {up: 0, dn: 0}}, 761: {"": {up: 0, dn: 0}}, 762: {"": {up: 0, dn: 0}}, 763: {"": {up: 0, dn: 0}}, 764: {"": {up: 0, dn: 0}}, 765: {"": {up: 0, dn: 0}}, 766: {"": {up: 0, dn: 0}}, 767: {"": {up: 0, dn: 0}}, 768: {"": {up: 0, dn: 0}}, 769: {"": {up: 0, dn: 0}}, 770: {"": {up: 0, dn: 0}}, 771: {"": {up: 0, dn: 0}}, 772: {"": {up: 0, dn: 0}}, 773: {"": {up: 0, dn: 0}}, 774: {"": {up: 0, dn: 0}}, 775: {"": {up: 0, dn: 0}}, 776: {"": {up: 0, dn: 0}}, 777: {"": {up: 0, dn: 0}}, 778: {"": {up: 0, dn: 0}}, 779: {"": {up: 0, dn: 0}}, 780: {"": {up: 0, dn: 0}}, 781: {"": {up: 0, dn: 0}}, 782: {"": {up: 0, dn: 0}}, 783: {"": {up: 0, dn: 0}}, 784: {"": {up: 0, dn: 0}}, 785: {"": {up: 0, dn: 0}}, 786: {"": {up: 0, dn: 0}}, 787: {"": {up: 0, dn: 0}}, 788: {"": {up: 0, dn: 0}}, 789: {"": {up: 0, dn: 0}}, 790: {"": {up: 0, dn: 0}}, 791: {"": {up: 0, dn: 0}}, 792: {"": {up: 0, dn: 0}}, 793: {"": {up: 0, dn: 0}}, 794: {"": {up: 0, dn: 0}}, 795: {"": {up: 0, dn: 0}}, 796: {"": {up: 0, dn: 0}}, 797: {"": {up: 0, dn: 0}}, 798: {"": {up: 0, dn: 0}}, 799: {"": {up: 0, dn: 0}}, 800: {"": {up: 0, dn: 0}}, 801: {"": {up: 0, dn: 0}}, 802: {"": {up: 0, dn: 0}}, 803: {"": {up: 0, dn: 0}}, 804: {"": {up: 0, dn: 0}}, 805: {"": {up: 0, dn: 0}}, 806: {"": {up: 0, dn: 0}}, 807: {"": {up: 0, dn: 0}}, 808: {"": {up: 0, dn: 0}}, 809: {"": {up: 0, dn: 0}}, 810: {"": {up: 0, dn: 0}}, 811: {"": {up: 0, dn: 0}}, 812: {"": {up: 0, dn: 0}}, 813: {"": {up: 0, dn: 0}}, 814: {"": {up: 0, dn: 0}}, 815: {"": {up: 0, dn: 0}}, 816: {"": {up: 0, dn: 0}}, 817: {"": {up: 0, dn: 0}}, 818: {"": {up: 0, dn: 0}}, 819: {"": {up: 0, dn: 0}}, 820: {"": {up: 0, dn: 0}}, 821: {"": {up: 0, dn: 0}}, 822: {"": {up: 0, dn: 0}}, 823: {"": {up: 0, dn: 0}}, 824: {"": {up: 0, dn: 0}}, 825: {"": {up: 0, dn: 0}}, 826: {"": {up: 0, dn: 0}}, 827: {"": {up: 0, dn: 0}}, 828: {"": {up: 0, dn: 0}}, 829: {"": {up: 0, dn: 0}}, 830: {"": {up: 0, dn: 0}}, 831: {"": {up: 0, dn: 0}}, 832: {"": {up: 0, dn: 0}}, 833: {"": {up: 0, dn: 0}}, 834: {"": {up: 0, dn: 0}}, 835: {"": {up: 0, dn: 0}}, 836: {"": {up: 0, dn: 0}}, 837: {"": {up: 0, dn: 0}}, 838: {"": {up: 0, dn: 0}}, 839: {"": {up: 0, dn: 0}}, 840: {"": {up: 0, dn: 0}}, 841: {"": {up: 0, dn: 0}}, 842: {"": {up: 0, dn: 0}}, 843: {"": {up: 0, dn: 0}}, 844: {"": {up: 0, dn: 0}}, 845: {"": {up: 0, dn: 0}}, 846: {"": {up: 0, dn: 0}}, 847: {"": {up: 0, dn: 0}}, 848: {"": {up: 0, dn: 0}}, 849: {"": {up: 0, dn: 0}}, 850: {"": {up: 0, dn: 0}}, 851: {"": {up: 0, dn: 0}}, 852: {"": {up: 0, dn: 0}}, 853: {"": {up: 0, dn: 0}}, 854: {"": {up: 0, dn: 0}}, 855: {"": {up: 0, dn: 0}}, 856: {"": {up: 0, dn: 0}}, 857: {"": {up: 0, dn: 0}}, 858: {"": {up: 0, dn: 0}}, 859: {"": {up: 0, dn: 0}}, 860: {"": {up: 0, dn: 0}}, 861: {"": {up: 0, dn: 0}}, 862: {"": {up: 0, dn: 0}}, 863: {"": {up: 0, dn: 0}}, 864: {"": {up: 0, dn: 0}}, 865: {"": {up: 0, dn: 0}}, 866: {"": {up: 0, dn: 0}}, 867: {"": {up: 0, dn: 0}}, 868: {"": {up: 0, dn: 0}}, 869: {"": {up: 0, dn: 0}}, 870: {"": {up: 0, dn: 0}}, 871: {"": {up: 0, dn: 0}}, 872: {"": {up: 0, dn: 0}}, 873: {"": {up: 0, dn: 0}}, 874: {"": {up: 0, dn: 0}}, 875: {"": {up: 0, dn: 0}}, 876: {"": {up: 0, dn: 0}}, 877: {"": {up: 0, dn: 0}}, 878: {"": {up: 0, dn: 0}}, 879: {"": {up: 0, dn: 0}}, 880: {"": {up: 0, dn: 0}}, 881: {"": {up: 0, dn: 0}}, 882: {"": {up: 0, dn: 0}}, 883: {"": {up: 0, dn: 0}}, 884: {"": {up: 0, dn: 0}}, 885: {"": {up: 0, dn: 0}}, 886: {"": {up: 0, dn: 0}}, 887: {"": {up: 0, dn: 0}}, 888: {"": {up: 0, dn: 0}}, 889: {"": {up: 0, dn: 0}}, 890: {"": {up: 0, dn: 0}}, 891: {"": {up: 0, dn: 0}}, 892: {"": {up: 0, dn: 0}}, 893: {"": {up: 0, dn: 0}}, 894: {"": {up: 0, dn: 0}}, 895: {"": {up: 0, dn: 0}}, 896: {"": {up: 0, dn: 0}}, 897: {"": {up: 0, dn: 0}}, 898: {"": {up: 0, dn: 0}}, 899: {"": {up: 0, dn: 0}}, 900: {"": {up: 0, dn: 0}}, 901: {"": {up: 0, dn: 0}}, 902: {"": {up: 0, dn: 0}}, 903: {"": {up: 0, dn: 0}}, 904: {"": {up: 0, dn: 0}}, 905: {"": {up: 0, dn: 0}}, 906: {"": {up: 0, dn: 0}}, 907: {"": {up: 0, dn: 0}}, 908: {"": {up: 0, dn: 0}}, 909: {"": {up: 0, dn: 0}}, 910: {"": {up: 0, dn: 0}}, 911: {"": {up: 0, dn: 0}}, 912: {"": {up: 0, dn: 0}}, 913: {"": {up: 0, dn: 0}}, 914: {"": {up: 0, dn: 0}}, 915: {"": {up: 0, dn: 0}}, 916: {"": {up: 0, dn: 0}}, 917: {"": {up: 0, dn: 0}}, 918: {"": {up: 0, dn: 0}}, 919: {"": {up: 0, dn: 0}}, 920: {"": {up: 0, dn: 0}}, 921: {"": {up: 0, dn: 0}}, 922: {"": {up: 0, dn: 0}}, 923: {"": {up: 0, dn: 0}}, 924: {"": {up: 0, dn: 0}}, 925: {"": {up: 0, dn: 0}}, 926: {"": {up: 0, dn: 0}}, 927: {"": {up: 0, dn: 0}}, 928: {"": {up: 0, dn: 0}}, 929: {"": {up: 0, dn: 0}}, 930: {"": {up: 0, dn: 0}}, 931: {"": {up: 0, dn: 0}}, 932: {"": {up: 0, dn: 0}}, 933: {"": {up: 0, dn: 0}}, 934: {"": {up: 0, dn: 0}}, 935: {"": {up: 0, dn: 0}}, 936: {"": {up: 0, dn: 0}}, 937: {"": {up: 0, dn: 0}}, 938: {"": {up: 0, dn: 0}}, 939: {"": {up: 0, dn: 0}}, 940: {"": {up: 0, dn: 0}}, 941: {"": {up: 0, dn: 0}}, 942: {"": {up: 0, dn: 0}}, 943: {"": {up: 0, dn: 0}}, 944: {"": {up: 0, dn: 0}}, 945: {"": {up: 0, dn: 0}}, 946: {"": {up: 0, dn: 0}}, 947: {"": {up: 0, dn: 0}}, 948: {"": {up: 0, dn: 0}}, 949: {"": {up: 0, dn: 0}}, 950: {"": {up: 0, dn: 0}}, 951: {"": {up: 0, dn: 0}}, 952: {"": {up: 0, dn: 0}}, 953: {"": {up: 0, dn: 0}}, 954: {"": {up: 0, dn: 0}}, 955: {"": {up: 0, dn: 0}}, 956: {"": {up: 0, dn: 0}}, 957: {"": {up: 0, dn: 0}}, 958: {"": {up: 0, dn: 0}}, 959: {"": {up: 0, dn: 0}}, 960: {"": {up: 0, dn: 0}}, 961: {"": {up: 0, dn: 0}}, 962: {"": {up: 0, dn: 0}}, 963: {"": {up: 0, dn: 0}}, 964: {"": {up: 0, dn: 0}}, 965: {"": {up: 0, dn: 0}}, 966: {"": {up: 0, dn: 0}}, 967: {"": {up: 0, dn: 0}}, 968: {"": {up: 0, dn: 0}}, 969: {"": {up: 0, dn: 0}}, 970: {"": {up: 0, dn: 0}}, 971: {"": {up: 0, dn: 0}}, 972: {"": {up: 0, dn: 0}}, 973: {"": {up: 0, dn: 0}}, 974: {"": {up: 0, dn: 0}}, 975: {"": {up: 0, dn: 0}}, 976: {"": {up: 0, dn: 0}}, 977: {"": {up: 0, dn: 0}}, 978: {"": {up: 0, dn: 0}}, 979: {"": {up: 0, dn: 0}}, 980: {"": {up: 0, dn: 0}}, 981: {"": {up: 0, dn: 0}}, 982: {"": {up: 0, dn: 0}}, 983: {"": {up: 0, dn: 0}}, 984: {"": {up: 0, dn: 0}}, 985: {"": {up: 0, dn: 0}}, 986: {"": {up: 0, dn: 0}}, 987: {"": {up: 0, dn: 0}}, 988: {"": {up: 0, dn: 0}}, 989: {"": {up: 0, dn: 0}}, 990: {"": {up: 0, dn: 0}}, 991: {"": {up: 0, dn: 0}}, 992: {"": {up: 0, dn: 0}}, 993: {"": {up: 0, dn: 0}}, 994: {"": {up: 0, dn: 0}}, 995: {"": {up: 0, dn: 0}}, 996: {"": {up: 0, dn: 0}}, 997: {"": {up: 0, dn: 0}}, 998: {"": {up: 0, dn: 0}}, 999: {"": {up: 0, dn: 0}}}
ErrorTubeLineColor=black
ErrorTubeLineStyle=solid
ErrorTubes=1
LineColor=black
LineStyle=dotted
LineWidth=1.5pt
Name=QCD-LO
Path=QCD-LO
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	8.920916e-13	1.434836e-13	1.899134e-13
8.000000e+00	1.000000e+01	3.953825e-06	6.302500e-07	8.319180e-07
1.000000e+01	1.200000e+01	2.637760e-05	4.184620e-06	5.515230e-06
1.200000e+01	1.400000e+01	6.684548e-05	1.055640e-05	1.389307e-05
1.400000e+01	1.600000e+01	1.188102e-04	1.868430e-05	2.455760e-05
1.600000e+01	1.800000e+01	1.799276e-04	2.819020e-05	3.700800e-05
1.800000e+01	2.000000e+01	2.415650e-04	3.771530e-05	4.945840e-05
2.000000e+01	2.200000e+01	3.054623e-04	4.756080e-05	6.231650e-05
2.200000e+01	2.400000e+01	3.719328e-04	5.776840e-05	7.563310e-05
2.400000e+01	2.600000e+01	4.355968e-04	6.752300e-05	8.835330e-05
2.600000e+01	2.800000e+01	4.975472e-04	7.699200e-05	1.006905e-04
2.800000e+01	3.000000e+01	5.634403e-04	8.707780e-05	1.138377e-04
3.000000e+01	3.200000e+01	6.266653e-04	9.673950e-05	1.264270e-04
3.200000e+01	3.400000e+01	6.901123e-04	1.064424e-04	1.390729e-04
3.400000e+01	3.600000e+01	7.560452e-04	1.165337e-04	1.522277e-04
3.600000e+01	3.800000e+01	8.248050e-04	1.270796e-04	1.659773e-04
3.800000e+01	4.000000e+01	8.969965e-04	1.381987e-04	1.805095e-04
4.000000e+01	4.200000e+01	9.747697e-04	1.501982e-04	1.961943e-04
4.200000e+01	4.400000e+01	1.061625e-03	1.636188e-04	2.137420e-04
4.400000e+01	4.600000e+01	1.146922e-03	1.768449e-04	2.310530e-04
4.600000e+01	4.800000e+01	1.239734e-03	1.912150e-04	2.498560e-04
4.800000e+01	5.000000e+01	1.323253e-03	2.041190e-04	2.667290e-04
5.000000e+01	5.200000e+01	1.409729e-03	2.174530e-04	2.841510e-04
5.200000e+01	5.400000e+01	1.495015e-03	2.306290e-04	3.013730e-04
5.400000e+01	5.600000e+01	1.578713e-03	2.435050e-04	3.181830e-04
5.600000e+01	5.800000e+01	1.655176e-03	2.552130e-04	3.334500e-04
5.800000e+01	6.000000e+01	1.728899e-03	2.664920e-04	3.481450e-04
6.000000e+01	6.200000e+01	1.791806e-03	2.760370e-04	3.605590e-04
6.200000e+01	6.400000e+01	1.849999e-03	2.848520e-04	3.720140e-04
6.400000e+01	6.600000e+01	1.915797e-03	2.948370e-04	3.849930e-04
6.600000e+01	6.800000e+01	1.968057e-03	3.026780e-04	3.951490e-04
6.800000e+01	7.000000e+01	2.021456e-03	3.106930e-04	4.055310e-04
7.000000e+01	7.200000e+01	2.064811e-03	3.171290e-04	4.138380e-04
7.200000e+01	7.400000e+01	2.104227e-03	3.229430e-04	4.213260e-04
7.400000e+01	7.600000e+01	2.142806e-03	3.286040e-04	4.286050e-04
7.600000e+01	7.800000e+01	2.176158e-03	3.334760e-04	4.348580e-04
7.800000e+01	8.000000e+01	2.206767e-03	3.378960e-04	4.405160e-04
8.000000e+01	8.200000e+01	2.236461e-03	3.421580e-04	4.459560e-04
8.200000e+01	8.400000e+01	2.259572e-03	3.454230e-04	4.501000e-04
8.400000e+01	8.600000e+01	2.275297e-03	3.475280e-04	4.527190e-04
8.600000e+01	8.800000e+01	2.296550e-03	3.504870e-04	4.564600e-04
8.800000e+01	9.000000e+01	2.311940e-03	3.525390e-04	4.590060e-04
9.000000e+01	9.200000e+01	2.323028e-03	3.539250e-04	4.606930e-04
9.200000e+01	9.400000e+01	2.331430e-03	3.549140e-04	4.618570e-04
9.400000e+01	9.600000e+01	2.345065e-03	3.566960e-04	4.640650e-04
9.600000e+01	9.800000e+01	2.347522e-03	3.567580e-04	4.640200e-04
9.800000e+01	1.000000e+02	2.347576e-03	3.564560e-04	4.634950e-04
1.000000e+02	1.020000e+02	2.348526e-03	3.563100e-04	4.631960e-04
1.020000e+02	1.040000e+02	2.348925e-03	3.560800e-04	4.627800e-04
1.040000e+02	1.060000e+02	2.345429e-03	3.552400e-04	4.615640e-04
1.060000e+02	1.080000e+02	2.343657e-03	3.548630e-04	4.607260e-04
1.080000e+02	1.100000e+02	2.336005e-03	3.539970e-04	4.587260e-04
1.100000e+02	1.120000e+02	2.330055e-03	3.533460e-04	4.570850e-04
1.120000e+02	1.140000e+02	2.321198e-03	3.521890e-04	4.548580e-04
1.140000e+02	1.160000e+02	2.311389e-03	3.509010e-04	4.524290e-04
1.160000e+02	1.180000e+02	2.302519e-03	3.498720e-04	4.502690e-04
1.180000e+02	1.200000e+02	2.289827e-03	3.481250e-04	4.473000e-04
1.200000e+02	1.220000e+02	2.281559e-03	3.472320e-04	4.452510e-04
1.220000e+02	1.240000e+02	2.268663e-03	3.455360e-04	4.423040e-04
1.240000e+02	1.260000e+02	2.254256e-03	3.435770e-04	4.390430e-04
1.260000e+02	1.280000e+02	2.239791e-03	3.415430e-04	4.357790e-04
1.280000e+02	1.300000e+02	2.230133e-03	3.405050e-04	4.335040e-04
1.300000e+02	1.320000e+02	2.215785e-03	3.383620e-04	4.302990e-04
1.320000e+02	1.340000e+02	2.202773e-03	3.367150e-04	4.273690e-04
1.340000e+02	1.360000e+02	2.185238e-03	3.342380e-04	4.235630e-04
1.360000e+02	1.380000e+02	2.169749e-03	3.320930e-04	4.201640e-04
1.380000e+02	1.400000e+02	2.152433e-03	3.296130e-04	4.169650e-04
1.400000e+02	1.420000e+02	2.138352e-03	3.277460e-04	4.146950e-04
1.420000e+02	1.440000e+02	2.123840e-03	3.257960e-04	4.123140e-04
1.440000e+02	1.460000e+02	2.103353e-03	3.228610e-04	4.086610e-04
1.460000e+02	1.480000e+02	2.088071e-03	3.206910e-04	4.059600e-04
1.480000e+02	1.500000e+02	2.068223e-03	3.177960e-04	4.023370e-04
1.500000e+02	1.520000e+02	2.051056e-03	3.154110e-04	3.993910e-04
1.520000e+02	1.540000e+02	2.035777e-03	3.132800e-04	3.967610e-04
1.540000e+02	1.560000e+02	2.016851e-03	3.105720e-04	3.933910e-04
1.560000e+02	1.580000e+02	1.999870e-03	3.081620e-04	3.903970e-04
1.580000e+02	1.600000e+02	1.984976e-03	3.060800e-04	3.878230e-04
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+02	2.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.020000e+02	2.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+02	2.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.060000e+02	2.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.080000e+02	2.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+02	2.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.120000e+02	2.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.140000e+02	2.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+02	2.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.180000e+02	2.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+02	2.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+02	2.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.240000e+02	2.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.260000e+02	2.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+02	2.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+02	2.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.320000e+02	2.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+02	2.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.360000e+02	2.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.380000e+02	2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	2.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.420000e+02	2.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.440000e+02	2.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+02	2.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.480000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+02	2.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.540000e+02	2.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.560000e+02	2.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+02	2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	2.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.620000e+02	2.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+02	2.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.660000e+02	2.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.720000e+02	2.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.740000e+02	2.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+02	2.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.780000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	2.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+02	2.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.840000e+02	2.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.860000e+02	2.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	2.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.920000e+02	2.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+02	2.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.960000e+02	2.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.980000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+02	3.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+02	3.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.040000e+02	3.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.060000e+02	3.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.080000e+02	3.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+02	3.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.120000e+02	3.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.140000e+02	3.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.160000e+02	3.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.180000e+02	3.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+02	3.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+02	3.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.240000e+02	3.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.260000e+02	3.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.280000e+02	3.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+02	3.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.320000e+02	3.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.340000e+02	3.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+02	3.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.380000e+02	3.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+02	3.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.420000e+02	3.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.440000e+02	3.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.460000e+02	3.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.480000e+02	3.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+02	3.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.520000e+02	3.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.540000e+02	3.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.560000e+02	3.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.580000e+02	3.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+02	3.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.620000e+02	3.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.640000e+02	3.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.660000e+02	3.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.680000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+02	3.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.720000e+02	3.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.740000e+02	3.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.760000e+02	3.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.780000e+02	3.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+02	3.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.820000e+02	3.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.840000e+02	3.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.860000e+02	3.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.880000e+02	3.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+02	3.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.920000e+02	3.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.940000e+02	3.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.960000e+02	3.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+02	4.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+02	4.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.020000e+02	4.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.040000e+02	4.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.060000e+02	4.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.080000e+02	4.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+02	4.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+02	4.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.140000e+02	4.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.160000e+02	4.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.180000e+02	4.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+02	4.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+02	4.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.240000e+02	4.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.260000e+02	4.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.280000e+02	4.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+02	4.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+02	4.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+02	4.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+02	4.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.380000e+02	4.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+02	4.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+02	4.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+02	4.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+02	4.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+02	4.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+02	4.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+02	4.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+02	4.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+02	4.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+02	4.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+02	4.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+02	4.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+02	4.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+02	4.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+02	4.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+02	4.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+02	4.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+02	4.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+02	4.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+02	4.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+02	4.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+02	4.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+02	4.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+02	4.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+02	4.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+02	4.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+02	4.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+02	4.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+02	4.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+02	5.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+02	5.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+02	5.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+02	5.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+02	5.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+02	5.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+02	5.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+02	5.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+02	5.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+02	5.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+02	5.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+02	5.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+02	5.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+02	5.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+02	5.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+02	5.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+02	5.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+02	5.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+02	5.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+02	5.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+02	5.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+02	5.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+02	5.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+02	5.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+02	5.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+02	5.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+02	5.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+02	5.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+02	5.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+02	5.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+02	5.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+02	5.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+02	5.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+02	5.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+02	5.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+02	5.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+02	5.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+02	5.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+02	5.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+02	5.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+02	5.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+02	5.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+02	5.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+02	5.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+02	5.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+02	5.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+02	5.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+02	5.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+02	6.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+02	6.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+02	6.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+02	6.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+02	6.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+02	6.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+02	6.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+02	6.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+02	6.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+02	6.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+02	6.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+02	6.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+02	6.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+02	6.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+02	6.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+02	6.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+02	6.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+02	6.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+02	6.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+02	6.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+02	6.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+02	6.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+02	6.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+02	6.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+02	6.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+02	6.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+02	6.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+02	6.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+02	6.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+02	6.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+02	6.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+02	6.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+02	6.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+02	6.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+02	6.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+02	6.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+02	6.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+02	6.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+02	6.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+02	6.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+02	6.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+02	6.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+02	6.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+02	6.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+02	6.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+02	6.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+02	6.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+02	6.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+02	6.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+02	6.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+02	7.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+02	7.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+02	7.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+02	7.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+02	7.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+02	7.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+02	7.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+02	7.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+02	7.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+02	7.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+02	7.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+02	7.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+02	7.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+02	7.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+02	7.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+02	7.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+02	7.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+02	7.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+02	7.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+02	7.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+02	7.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+02	7.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+02	7.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+02	7.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+02	7.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+02	7.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+02	7.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+02	7.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+02	7.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+02	7.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+02	7.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+02	7.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+02	7.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+02	7.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+02	7.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+02	7.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+02	7.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+02	7.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+02	7.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+02	7.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+02	7.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+02	7.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+02	7.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+02	7.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+02	7.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+02	7.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+02	7.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+02	7.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+02	7.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+02	7.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+02	8.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+02	8.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+02	8.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+02	8.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+02	8.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+02	8.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+02	8.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+02	8.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+02	8.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+02	8.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+02	8.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+02	8.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+02	8.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+02	8.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+02	8.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+02	8.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+02	8.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+02	8.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+02	8.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+02	8.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+02	8.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+02	8.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+02	8.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+02	8.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+02	8.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+02	8.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+02	8.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+02	8.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+02	8.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+02	8.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+02	8.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+02	8.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+02	8.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+02	8.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+02	8.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+02	8.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+02	8.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+02	8.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+02	8.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+02	8.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+02	8.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+02	8.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+02	8.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+02	8.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+02	8.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+02	8.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+02	8.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+02	8.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+02	8.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+02	8.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+02	9.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+02	9.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+02	9.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+02	9.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+02	9.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+02	9.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+02	9.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+02	9.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+02	9.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+02	9.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+02	9.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+02	9.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+02	9.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+02	9.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+02	9.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+02	9.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+02	9.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+02	9.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+02	9.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+02	9.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+02	9.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+02	9.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+02	9.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+02	9.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+02	9.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+02	9.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+02	9.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+02	9.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+02	9.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+02	9.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+02	9.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+02	9.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+02	9.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+02	9.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+02	9.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+02	9.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+02	9.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+02	9.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+02	9.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+02	9.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+02	9.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+02	9.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+02	9.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+02	9.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+02	9.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+02	9.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+02	9.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+02	9.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+02	9.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+02	9.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+03	1.002000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+03	1.004000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+03	1.006000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+03	1.008000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+03	1.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+03	1.012000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+03	1.014000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+03	1.016000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+03	1.018000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+03	1.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+03	1.022000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+03	1.024000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+03	1.026000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+03	1.028000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+03	1.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+03	1.032000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+03	1.034000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+03	1.036000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+03	1.038000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+03	1.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+03	1.042000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+03	1.044000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+03	1.046000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+03	1.048000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+03	1.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+03	1.052000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+03	1.054000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+03	1.056000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+03	1.058000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+03	1.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+03	1.062000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+03	1.064000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+03	1.066000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+03	1.068000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+03	1.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+03	1.072000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+03	1.074000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+03	1.076000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+03	1.078000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+03	1.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+03	1.082000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+03	1.084000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+03	1.086000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+03	1.088000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+03	1.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+03	1.092000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+03	1.094000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+03	1.096000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+03	1.098000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+03	1.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+03	1.102000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+03	1.104000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+03	1.106000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+03	1.108000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+03	1.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+03	1.112000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+03	1.114000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+03	1.116000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+03	1.118000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+03	1.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+03	1.122000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+03	1.124000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+03	1.126000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+03	1.128000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+03	1.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+03	1.132000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+03	1.134000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+03	1.136000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+03	1.138000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+03	1.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+03	1.142000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+03	1.144000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+03	1.146000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+03	1.148000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+03	1.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+03	1.152000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+03	1.154000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+03	1.156000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+03	1.158000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+03	1.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+03	1.162000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+03	1.164000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+03	1.166000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+03	1.168000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+03	1.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+03	1.172000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+03	1.174000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+03	1.176000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+03	1.178000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+03	1.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+03	1.182000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+03	1.184000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+03	1.186000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+03	1.188000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+03	1.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+03	1.192000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+03	1.194000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+03	1.196000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+03	1.198000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+03	1.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+03	1.202000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+03	1.204000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+03	1.206000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+03	1.208000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+03	1.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+03	1.212000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+03	1.214000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+03	1.216000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+03	1.218000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+03	1.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+03	1.222000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+03	1.224000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+03	1.226000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+03	1.228000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+03	1.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+03	1.232000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+03	1.234000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+03	1.236000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+03	1.238000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+03	1.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+03	1.242000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+03	1.244000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+03	1.246000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+03	1.248000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+03	1.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+03	1.252000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+03	1.254000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+03	1.256000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+03	1.258000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+03	1.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+03	1.262000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+03	1.264000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+03	1.266000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+03	1.268000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+03	1.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+03	1.272000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+03	1.274000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+03	1.276000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+03	1.278000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+03	1.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+03	1.282000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+03	1.284000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+03	1.286000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+03	1.288000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+03	1.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+03	1.292000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+03	1.294000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+03	1.296000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+03	1.298000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+03	1.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+03	1.302000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.302000e+03	1.304000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.304000e+03	1.306000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.306000e+03	1.308000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.308000e+03	1.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.310000e+03	1.312000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.312000e+03	1.314000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.314000e+03	1.316000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.316000e+03	1.318000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.318000e+03	1.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.320000e+03	1.322000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.322000e+03	1.324000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.324000e+03	1.326000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.326000e+03	1.328000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.328000e+03	1.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.330000e+03	1.332000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.332000e+03	1.334000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.334000e+03	1.336000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.336000e+03	1.338000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.338000e+03	1.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.340000e+03	1.342000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.342000e+03	1.344000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.344000e+03	1.346000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.346000e+03	1.348000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.348000e+03	1.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.350000e+03	1.352000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.352000e+03	1.354000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.354000e+03	1.356000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.356000e+03	1.358000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.358000e+03	1.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+03	1.362000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.362000e+03	1.364000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.364000e+03	1.366000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.366000e+03	1.368000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.368000e+03	1.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.370000e+03	1.372000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.372000e+03	1.374000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.374000e+03	1.376000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.376000e+03	1.378000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.378000e+03	1.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+03	1.382000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.382000e+03	1.384000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.384000e+03	1.386000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.386000e+03	1.388000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.388000e+03	1.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.390000e+03	1.392000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.392000e+03	1.394000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.394000e+03	1.396000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.396000e+03	1.398000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.398000e+03	1.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+03	1.402000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.402000e+03	1.404000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.404000e+03	1.406000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.406000e+03	1.408000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.408000e+03	1.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.410000e+03	1.412000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.412000e+03	1.414000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.414000e+03	1.416000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.416000e+03	1.418000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.418000e+03	1.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.420000e+03	1.422000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.422000e+03	1.424000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.424000e+03	1.426000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.426000e+03	1.428000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.428000e+03	1.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.430000e+03	1.432000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.432000e+03	1.434000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.434000e+03	1.436000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.436000e+03	1.438000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.438000e+03	1.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+03	1.442000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.442000e+03	1.444000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.444000e+03	1.446000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.446000e+03	1.448000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.448000e+03	1.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.450000e+03	1.452000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.452000e+03	1.454000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.454000e+03	1.456000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.456000e+03	1.458000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.458000e+03	1.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.460000e+03	1.462000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.462000e+03	1.464000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.464000e+03	1.466000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.466000e+03	1.468000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.468000e+03	1.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.470000e+03	1.472000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.472000e+03	1.474000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.474000e+03	1.476000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.476000e+03	1.478000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.478000e+03	1.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.480000e+03	1.482000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.482000e+03	1.484000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.484000e+03	1.486000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.486000e+03	1.488000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.488000e+03	1.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.490000e+03	1.492000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.492000e+03	1.494000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.494000e+03	1.496000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.496000e+03	1.498000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.498000e+03	1.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+03	1.502000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.502000e+03	1.504000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.504000e+03	1.506000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.506000e+03	1.508000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.508000e+03	1.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.510000e+03	1.512000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.512000e+03	1.514000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.514000e+03	1.516000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.516000e+03	1.518000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.518000e+03	1.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+03	1.522000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.522000e+03	1.524000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.524000e+03	1.526000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.526000e+03	1.528000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.528000e+03	1.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.530000e+03	1.532000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.532000e+03	1.534000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.534000e+03	1.536000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.536000e+03	1.538000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.538000e+03	1.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+03	1.542000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.542000e+03	1.544000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.544000e+03	1.546000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.546000e+03	1.548000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.548000e+03	1.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.550000e+03	1.552000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.552000e+03	1.554000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.554000e+03	1.556000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.556000e+03	1.558000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.558000e+03	1.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+03	1.562000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.562000e+03	1.564000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.564000e+03	1.566000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.566000e+03	1.568000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.568000e+03	1.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.570000e+03	1.572000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.572000e+03	1.574000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.574000e+03	1.576000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.576000e+03	1.578000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.578000e+03	1.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e+03	1.582000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.582000e+03	1.584000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.584000e+03	1.586000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.586000e+03	1.588000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.588000e+03	1.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.590000e+03	1.592000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.592000e+03	1.594000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.594000e+03	1.596000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.596000e+03	1.598000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.598000e+03	1.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+03	1.602000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.602000e+03	1.604000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.604000e+03	1.606000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.606000e+03	1.608000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.608000e+03	1.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.610000e+03	1.612000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.612000e+03	1.614000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.614000e+03	1.616000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.616000e+03	1.618000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.618000e+03	1.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+03	1.622000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.622000e+03	1.624000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.624000e+03	1.626000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.626000e+03	1.628000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.628000e+03	1.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.630000e+03	1.632000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.632000e+03	1.634000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.634000e+03	1.636000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.636000e+03	1.638000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.638000e+03	1.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+03	1.642000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.642000e+03	1.644000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.644000e+03	1.646000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.646000e+03	1.648000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.648000e+03	1.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.650000e+03	1.652000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.652000e+03	1.654000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.654000e+03	1.656000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.656000e+03	1.658000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.658000e+03	1.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+03	1.662000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.662000e+03	1.664000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.664000e+03	1.666000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.666000e+03	1.668000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.668000e+03	1.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.670000e+03	1.672000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.672000e+03	1.674000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.674000e+03	1.676000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.676000e+03	1.678000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.678000e+03	1.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+03	1.682000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.682000e+03	1.684000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.684000e+03	1.686000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.686000e+03	1.688000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.688000e+03	1.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.690000e+03	1.692000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.692000e+03	1.694000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.694000e+03	1.696000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.696000e+03	1.698000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.698000e+03	1.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+03	1.702000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.702000e+03	1.704000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.704000e+03	1.706000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.706000e+03	1.708000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.708000e+03	1.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.710000e+03	1.712000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.712000e+03	1.714000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.714000e+03	1.716000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.716000e+03	1.718000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.718000e+03	1.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+03	1.722000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.722000e+03	1.724000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.724000e+03	1.726000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.726000e+03	1.728000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.728000e+03	1.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.730000e+03	1.732000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.732000e+03	1.734000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.734000e+03	1.736000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.736000e+03	1.738000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.738000e+03	1.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+03	1.742000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.742000e+03	1.744000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.744000e+03	1.746000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.746000e+03	1.748000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.748000e+03	1.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.750000e+03	1.752000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.752000e+03	1.754000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.754000e+03	1.756000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.756000e+03	1.758000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.758000e+03	1.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+03	1.762000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.762000e+03	1.764000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.764000e+03	1.766000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.766000e+03	1.768000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.768000e+03	1.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.770000e+03	1.772000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.772000e+03	1.774000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.774000e+03	1.776000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.776000e+03	1.778000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.778000e+03	1.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+03	1.782000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.782000e+03	1.784000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.784000e+03	1.786000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.786000e+03	1.788000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.788000e+03	1.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.790000e+03	1.792000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.792000e+03	1.794000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.794000e+03	1.796000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.796000e+03	1.798000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.798000e+03	1.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+03	1.802000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.802000e+03	1.804000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.804000e+03	1.806000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.806000e+03	1.808000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.808000e+03	1.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.810000e+03	1.812000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.812000e+03	1.814000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.814000e+03	1.816000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.816000e+03	1.818000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.818000e+03	1.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+03	1.822000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.822000e+03	1.824000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.824000e+03	1.826000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.826000e+03	1.828000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.828000e+03	1.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.830000e+03	1.832000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.832000e+03	1.834000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.834000e+03	1.836000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.836000e+03	1.838000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.838000e+03	1.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+03	1.842000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.842000e+03	1.844000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.844000e+03	1.846000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.846000e+03	1.848000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.848000e+03	1.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+03	1.852000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.852000e+03	1.854000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.854000e+03	1.856000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.856000e+03	1.858000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.858000e+03	1.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+03	1.862000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.862000e+03	1.864000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.864000e+03	1.866000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.866000e+03	1.868000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.868000e+03	1.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.870000e+03	1.872000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.872000e+03	1.874000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.874000e+03	1.876000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.876000e+03	1.878000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.878000e+03	1.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+03	1.882000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.882000e+03	1.884000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.884000e+03	1.886000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.886000e+03	1.888000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.888000e+03	1.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.890000e+03	1.892000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.892000e+03	1.894000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.894000e+03	1.896000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.896000e+03	1.898000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.898000e+03	1.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+03	1.902000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.902000e+03	1.904000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.904000e+03	1.906000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.906000e+03	1.908000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.908000e+03	1.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.910000e+03	1.912000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.912000e+03	1.914000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.914000e+03	1.916000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.916000e+03	1.918000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.918000e+03	1.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+03	1.922000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.922000e+03	1.924000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.924000e+03	1.926000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.926000e+03	1.928000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.928000e+03	1.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.930000e+03	1.932000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.932000e+03	1.934000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.934000e+03	1.936000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.936000e+03	1.938000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.938000e+03	1.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+03	1.942000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.942000e+03	1.944000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.944000e+03	1.946000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.946000e+03	1.948000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.948000e+03	1.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.950000e+03	1.952000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.952000e+03	1.954000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.954000e+03	1.956000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.956000e+03	1.958000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.958000e+03	1.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+03	1.962000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.962000e+03	1.964000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.964000e+03	1.966000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.966000e+03	1.968000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.968000e+03	1.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+03	1.972000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.972000e+03	1.974000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.974000e+03	1.976000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.976000e+03	1.978000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.978000e+03	1.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+03	1.982000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.982000e+03	1.984000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.984000e+03	1.986000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.986000e+03	1.988000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.988000e+03	1.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+03	1.992000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.992000e+03	1.994000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.994000e+03	1.996000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.996000e+03	1.998000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.998000e+03	2.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /QCD-NLO
ErrorBands=0
ErrorBars=0
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 0, dn: 0}}, 2: {"": {up: 0, dn: 0}}, 3: {"": {up: 1.279866e-13, dn: 9.683590000000008e-14}}, 4: {"": {up: 5.759859999999999e-06, dn: 4.160420000000003e-06}}, 5: {"": {up: 3.117849999999999e-05, dn: 2.28855e-05}}, 6: {"": {up: 6.185979999999999e-05, dn: 4.565440000000001e-05}}, 7: {"": {up: 0.0001097983, dn: 8.129189999999997e-05}}, 8: {"": {up: 0.0001422153, dn: 0.0001063433000000001}}, 9: {"": {up: 0.0001722942999999999, dn: 0.0001297482}}, 10: {"": {up: 0.0002040051, dn: 0.0001546850999999999}}, 11: {"": {up: 0.000232578, dn: 0.0001771994}}, 12: {"": {up: 0.000263531, dn: 0.00020155}}, 13: {"": {up: 0.0002655490000000001, dn: 0.0002054189999999999}}, 14: {"": {up: 0.0003093360000000001, dn: 0.000239321}}, 15: {"": {up: 0.0003153049999999999, dn: 0.0002450880000000001}}, 16: {"": {up: 0.000337466, dn: 0.0002631669999999999}}, 17: {"": {up: 0.0003450650000000001, dn: 0.000271699}}, 18: {"": {up: 0.0003722719999999999, dn: 0.0002931540000000001}}, 19: {"": {up: 0.0003715419999999999, dn: 0.0002949820000000001}}, 20: {"": {up: 0.0004074999999999999, dn: 0.0003238540000000002}}, 21: {"": {up: 0.0004230779999999999, dn: 0.0003369810000000001}}, 22: {"": {up: 0.0004335069999999996, dn: 0.0003487400000000002}}, 23: {"": {up: 0.00041171, dn: 0.000336397}}, 24: {"": {up: 0.000474473, dn: 0.000383778}}, 25: {"": {up: 0.0005057209999999998, dn: 0.0004084000000000002}}, 26: {"": {up: 0.000476612, dn: 0.0003913939999999998}}, 27: {"": {up: 0.000503477, dn: 0.000413891}}, 28: {"": {up: 0.0005442499999999996, dn: 0.0004444240000000001}}, 29: {"": {up: 0.0005098020000000006, dn: 0.000423873}}, 30: {"": {up: 0.0005694889999999994, dn: 0.0004677320000000002}}, 31: {"": {up: 0.0005499339999999998, dn: 0.0004560520000000002}}, 32: {"": {up: 0.0005168980000000004, dn: 0.0004329219999999996}}, 33: {"": {up: 0.0005804030000000002, dn: 0.000481656}}, 34: {"": {up: 0.0005533100000000004, dn: 0.0004643919999999997}}, 35: {"": {up: 0.0005486919999999999, dn: 0.0004620379999999997}}, 36: {"": {up: 0.000533019, dn: 0.000452479}}, 37: {"": {up: 0.0004903069999999997, dn: 0.0004205189999999998}}, 38: {"": {up: 0.0004217890000000001, dn: 0.0003683950000000001}}, 39: {"": {up: 0.0001248030000000002, dn: 0.000136302}}, 40: {"": {up: 0.0006134970000000002, dn: 0.0005179629999999998}}, 41: {"": {up: 0.0006965999999999995, dn: 0.0005918170000000006}}, 42: {"": {up: 0.0006345349999999994, dn: 0.0005353850000000002}}, 43: {"": {up: 0.0005870420000000003, dn: 0.0005003179999999996}}, 44: {"": {up: 0.0005848290000000003, dn: 0.0004998779999999996}}, 45: {"": {up: 0.0005765499999999995, dn: 0.0004920930000000003}}, 46: {"": {up: 0.0005969399999999998, dn: 0.0005064129999999998}}, 47: {"": {up: 0.0005294540000000004, dn: 0.0004592400000000001}}, 48: {"": {up: 0.0005268059999999995, dn: 0.0004575860000000003}}, 49: {"": {up: 0.0005337979999999994, dn: 0.0004615470000000001}}, 50: {"": {up: 0.0005130480000000003, dn: 0.0004463609999999997}}, 51: {"": {up: 0.0005205399999999999, dn: 0.0004522800000000002}}, 52: {"": {up: 0.0004738889999999999, dn: 0.0004196199999999999}}, 53: {"": {up: 0.0005377690000000004, dn: 0.0004644059999999997}}, 54: {"": {up: 0.0004871010000000002, dn: 0.0004282180000000002}}, 55: {"": {up: 0.0005001160000000001, dn: 0.000437078}}, 56: {"": {up: 0.000489069, dn: 0.0004285949999999999}}, 57: {"": {up: 0.0004517480000000001, dn: 0.000402337}}, 58: {"": {up: 0.0004689890000000004, dn: 0.0004143159999999996}}, 59: {"": {up: 0.0004624329999999999, dn: 0.0004090170000000002}}, 60: {"": {up: 0.0004587609999999998, dn: 0.0004054390000000001}}, 61: {"": {up: 0.000497473, dn: 0.0004319630000000001}}, 62: {"": {up: 0.0004383899999999999, dn: 0.0003903660000000001}}, 63: {"": {up: 0.0004689310000000001, dn: 0.0004081739999999999}}, 64: {"": {up: 0.0004280600000000001, dn: 0.0003817059999999999}}, 65: {"": {up: 0.0004579759999999997, dn: 0.00040273}}, 66: {"": {up: 0.0004573199999999998, dn: 0.000401476}}, 67: {"": {up: 0.0004138589999999999, dn: 0.0003704789999999999}}, 68: {"": {up: 0.0003962040000000003, dn: 0.0003571489999999997}}, 69: {"": {up: 0.0003945099999999998, dn: 0.0003551320000000002}}, 70: {"": {up: 0.0004467579999999998, dn: 0.00039134}}, 71: {"": {up: 0.0003878129999999999, dn: 0.0003494750000000001}}, 72: {"": {up: 0.0004313290000000003, dn: 0.0003793770000000002}}, 73: {"": {up: 0.0003578710000000001, dn: 0.0003263020000000001}}, 74: {"": {up: 0.0004176300000000004, dn: 0.000368588}}, 75: {"": {up: 0.0003658839999999999, dn: 0.0003307220000000003}}, 76: {"": {up: 0.000379047, dn: 0.0003403729999999997}}, 77: {"": {up: 0.0003664120000000004, dn: 0.0003299099999999997}}, 78: {"": {up: 0.0003944700000000001, dn: 0.0003512789999999999}}, 79: {"": {up: 0.000364484, dn: 0.0003281180000000001}}, 80: {"": {up: 2.600109999999999e-07, dn: 1.75218e-07}}, 81: {"": {up: 2.244276e-07, dn: 1.518605000000001e-07}}, 82: {"": {up: 1.75236e-07, dn: 1.182347e-07}}, 83: {"": {up: 2.630634e-07, dn: 1.776159e-07}}, 84: {"": {up: 3.462535000000001e-07, dn: 2.350962e-07}}, 85: {"": {up: 1.565156e-07, dn: 1.067494e-07}}, 86: {"": {up: 2.148571e-07, dn: 1.450344e-07}}, 87: {"": {up: 2.711882000000001e-07, dn: 1.813203e-07}}, 88: {"": {up: 1.92644e-07, dn: 1.303342e-07}}, 89: {"": {up: 2.49162e-07, dn: 1.669527e-07}}, 90: {"": {up: 2.350348e-07, dn: 1.592014e-07}}, 91: {"": {up: 1.929159e-07, dn: 1.302276000000001e-07}}, 92: {"": {up: 2.210981e-07, dn: 1.499752e-07}}, 93: {"": {up: 3.388707000000001e-07, dn: 2.277379e-07}}, 94: {"": {up: 2.172788e-07, dn: 1.472583e-07}}, 95: {"": {up: 2.36594e-07, dn: 1.598206e-07}}, 96: {"": {up: 2.477479e-07, dn: 1.684346e-07}}, 97: {"": {up: 4.583979999999999e-07, dn: 3.032884000000001e-07}}, 98: {"": {up: 3.839774e-07, dn: 2.567185e-07}}, 99: {"": {up: 1.591569e-07, dn: 1.083109e-07}}, 100: {"": {up: 2.791609999999999e-07, dn: 1.894255e-07}}, 101: {"": {up: 2.534423999999999e-07, dn: 1.71687e-07}}, 102: {"": {up: 2.497772e-07, dn: 1.667471999999999e-07}}, 103: {"": {up: 3.196406e-07, dn: 2.157779999999999e-07}}, 104: {"": {up: 2.418979e-07, dn: 1.642753e-07}}, 105: {"": {up: 2.250282e-07, dn: 1.538105e-07}}, 106: {"": {up: 2.964273999999999e-07, dn: 1.978824e-07}}, 107: {"": {up: 1.885761e-07, dn: 1.270173e-07}}, 108: {"": {up: 2.717447e-07, dn: 1.854946000000001e-07}}, 109: {"": {up: 2.64326e-07, dn: 1.777433e-07}}, 110: {"": {up: 2.146612999999999e-07, dn: 1.455649e-07}}, 111: {"": {up: 2.377317e-07, dn: 1.60462e-07}}, 112: {"": {up: 1.925769e-07, dn: 1.301404e-07}}, 113: {"": {up: 3.782754999999999e-07, dn: 2.533081e-07}}, 114: {"": {up: 2.279306e-07, dn: 1.546768e-07}}, 115: {"": {up: 2.644507e-07, dn: 1.7855e-07}}, 116: {"": {up: 2.10679e-07, dn: 1.423125e-07}}, 117: {"": {up: 2.496776999999999e-07, dn: 1.699457e-07}}, 118: {"": {up: 1.685184999999999e-07, dn: 1.13286e-07}}, 119: {"": {up: 2.745660000000001e-07, dn: 1.858056e-07}}, 120: {"": {up: 2.575479e-07, dn: 1.724459e-07}}, 121: {"": {up: 3.823421999999999e-07, dn: 2.57282e-07}}, 122: {"": {up: 2.167012999999999e-07, dn: 1.46576e-07}}, 123: {"": {up: 2.257077999999999e-07, dn: 1.53059e-07}}, 124: {"": {up: 1.781717e-07, dn: 1.200901e-07}}, 125: {"": {up: 2.39346e-07, dn: 1.586229e-07}}, 126: {"": {up: 1.898944e-07, dn: 1.274402e-07}}, 127: {"": {up: 1.868183000000001e-07, dn: 1.268918e-07}}, 128: {"": {up: 2.145570999999999e-07, dn: 1.432737000000001e-07}}, 129: {"": {up: 3.572289e-07, dn: 2.385449e-07}}, 130: {"": {up: 1.947347e-07, dn: 1.315342000000001e-07}}, 131: {"": {up: 3.156966000000001e-07, dn: 2.109794e-07}}, 132: {"": {up: 3.670593e-07, dn: 2.484980999999999e-07}}, 133: {"": {up: 2.716285e-07, dn: 1.806119e-07}}, 134: {"": {up: 3.861935999999999e-07, dn: 2.574782000000001e-07}}, 135: {"": {up: 1.850687e-07, dn: 1.245388e-07}}, 136: {"": {up: 2.483733000000001e-07, dn: 1.661488e-07}}, 137: {"": {up: 3.917140000000001e-07, dn: 2.586439e-07}}, 138: {"": {up: 1.878078000000001e-07, dn: 1.26365e-07}}, 139: {"": {up: 2.161991e-07, dn: 1.439137000000001e-07}}, 140: {"": {up: 3.499255999999999e-07, dn: 2.338408e-07}}, 141: {"": {up: 1.626194000000001e-07, dn: 1.087217e-07}}, 142: {"": {up: 2.798702e-07, dn: 1.856489999999999e-07}}, 143: {"": {up: 2.183521e-07, dn: 1.468345000000001e-07}}, 144: {"": {up: 3.089856999999999e-07, dn: 2.062673e-07}}, 145: {"": {up: 2.002287e-07, dn: 1.351782999999999e-07}}, 146: {"": {up: 2.143424e-07, dn: 1.446592e-07}}, 147: {"": {up: 2.210953e-07, dn: 1.486925e-07}}, 148: {"": {up: 2.118246e-07, dn: 1.437654e-07}}, 149: {"": {up: 1.88525e-07, dn: 1.265809e-07}}, 150: {"": {up: 1.852388999999999e-07, dn: 1.258758e-07}}, 151: {"": {up: 2.691405000000001e-07, dn: 1.812979e-07}}, 152: {"": {up: 1.983010999999999e-07, dn: 1.323696e-07}}, 153: {"": {up: 2.361914e-07, dn: 1.584916e-07}}, 154: {"": {up: 2.495973000000001e-07, dn: 1.673421e-07}}, 155: {"": {up: 1.905811000000001e-07, dn: 1.271244e-07}}, 156: {"": {up: 2.361982999999999e-07, dn: 1.577719e-07}}, 157: {"": {up: 2.076793e-07, dn: 1.401062e-07}}, 158: {"": {up: 1.749295e-07, dn: 1.177918e-07}}, 159: {"": {up: 2.155174e-07, dn: 1.461745e-07}}, 160: {"": {up: 3.957897999999999e-07, dn: 2.578434000000001e-07}}, 161: {"": {up: 1.601535e-07, dn: 1.067905e-07}}, 162: {"": {up: 1.959683e-07, dn: 1.316525e-07}}, 163: {"": {up: 2.095897999999999e-07, dn: 1.398458e-07}}, 164: {"": {up: 2.215598999999999e-07, dn: 1.484105e-07}}, 165: {"": {up: 1.86935e-07, dn: 1.265418e-07}}, 166: {"": {up: 1.841911e-07, dn: 1.219929e-07}}, 167: {"": {up: 2.369525999999999e-07, dn: 1.591945000000001e-07}}, 168: {"": {up: 1.97437e-07, dn: 1.317748e-07}}, 169: {"": {up: 1.091121e-07, dn: 7.324509999999998e-08}}, 170: {"": {up: 2.179477000000001e-07, dn: 1.446592e-07}}, 171: {"": {up: 2.425511e-07, dn: 1.638047e-07}}, 172: {"": {up: 1.70392e-07, dn: 1.146899e-07}}, 173: {"": {up: 2.236425e-07, dn: 1.502133e-07}}, 174: {"": {up: 1.394203e-07, dn: 9.169429999999998e-08}}, 175: {"": {up: 2.075861e-07, dn: 1.398078999999999e-07}}, 176: {"": {up: 1.914465e-07, dn: 1.29561e-07}}, 177: {"": {up: 2.747548999999999e-07, dn: 1.843147e-07}}, 178: {"": {up: 2.061031e-07, dn: 1.370477e-07}}, 179: {"": {up: 2.048462e-07, dn: 1.369702e-07}}, 180: {"": {up: 2.261806e-07, dn: 1.525507e-07}}, 181: {"": {up: 1.73113e-07, dn: 1.157272e-07}}, 182: {"": {up: 1.614013e-07, dn: 1.087788e-07}}, 183: {"": {up: 2.150674999999999e-07, dn: 1.435069e-07}}, 184: {"": {up: 2.215705000000001e-07, dn: 1.494192e-07}}, 185: {"": {up: 1.359583e-07, dn: 9.15411e-08}}, 186: {"": {up: 2.327537999999999e-07, dn: 1.534126000000001e-07}}, 187: {"": {up: 3.437982e-07, dn: 2.251721e-07}}, 188: {"": {up: 2.306711e-07, dn: 1.538061e-07}}, 189: {"": {up: 1.588595e-07, dn: 1.058625e-07}}, 190: {"": {up: 5.065660000000001e-07, dn: 3.282847999999999e-07}}, 191: {"": {up: 2.079639000000001e-07, dn: 1.386979999999999e-07}}, 192: {"": {up: 3.059238999999999e-07, dn: 2.069621e-07}}, 193: {"": {up: 2.118056e-07, dn: 1.411898e-07}}, 194: {"": {up: 1.709524e-07, dn: 1.154261e-07}}, 195: {"": {up: 2.1082e-07, dn: 1.420306e-07}}, 196: {"": {up: 1.060439e-07, dn: 6.842160000000001e-08}}, 197: {"": {up: 1.920713e-07, dn: 1.287366e-07}}, 198: {"": {up: 1.972131e-07, dn: 1.312437e-07}}, 199: {"": {up: 1.375287999999999e-07, dn: 9.298020000000001e-08}}, 200: {"": {up: 2.42554e-07, dn: 1.629148e-07}}, 201: {"": {up: 1.895993000000001e-07, dn: 1.274043e-07}}, 202: {"": {up: 1.601341e-07, dn: 1.053451e-07}}, 203: {"": {up: 1.933067e-07, dn: 1.291308e-07}}, 204: {"": {up: 1.660981e-07, dn: 1.109112e-07}}, 205: {"": {up: 1.394244e-07, dn: 9.16338e-08}}, 206: {"": {up: 2.309911999999999e-07, dn: 1.499284e-07}}, 207: {"": {up: 1.959296e-07, dn: 1.294372e-07}}, 208: {"": {up: 9.986549999999996e-08, dn: 6.565410000000001e-08}}, 209: {"": {up: 2.226298000000001e-07, dn: 1.495417e-07}}, 210: {"": {up: 2.083444e-07, dn: 1.407002e-07}}, 211: {"": {up: 1.934819e-07, dn: 1.293128e-07}}, 212: {"": {up: 2.683493e-07, dn: 1.799724e-07}}, 213: {"": {up: 1.572812e-07, dn: 1.038382e-07}}, 214: {"": {up: 1.659557e-07, dn: 1.111392e-07}}, 215: {"": {up: 2.656611e-07, dn: 1.759208e-07}}, 216: {"": {up: 1.911517e-07, dn: 1.291302e-07}}, 217: {"": {up: 1.243229e-07, dn: 8.345839999999997e-08}}, 218: {"": {up: 1.496023e-07, dn: 1.000904e-07}}, 219: {"": {up: 3.275622e-07, dn: 2.199387e-07}}, 220: {"": {up: 8.521629999999996e-08, dn: 5.57673e-08}}, 221: {"": {up: 1.719561000000001e-07, dn: 1.150353e-07}}, 222: {"": {up: 1.524509e-07, dn: 1.014786e-07}}, 223: {"": {up: 1.322357e-07, dn: 8.884290000000003e-08}}, 224: {"": {up: 1.894192e-07, dn: 1.258606e-07}}, 225: {"": {up: 7.4213e-08, dn: 4.602367999999999e-08}}, 226: {"": {up: 2.354347e-07, dn: 1.569025e-07}}, 227: {"": {up: 2.364169e-07, dn: 1.606888e-07}}, 228: {"": {up: 1.501710000000001e-07, dn: 9.945359999999999e-08}}, 229: {"": {up: 2.374973e-07, dn: 1.566643000000001e-07}}, 230: {"": {up: 1.192443e-07, dn: 7.931179999999998e-08}}, 231: {"": {up: 1.506772e-07, dn: 1.007834e-07}}, 232: {"": {up: 2.030745e-07, dn: 1.340545e-07}}, 233: {"": {up: 1.750272999999999e-07, dn: 1.162803e-07}}, 234: {"": {up: 1.478707e-07, dn: 9.792660000000003e-08}}, 235: {"": {up: 1.524489999999999e-07, dn: 1.022919e-07}}, 236: {"": {up: 1.451163e-07, dn: 9.172199999999998e-08}}, 237: {"": {up: 1.464119000000001e-07, dn: 9.659660000000001e-08}}, 238: {"": {up: 1.179152e-07, dn: 7.70868e-08}}, 239: {"": {up: 1.522389e-07, dn: 1.023997e-07}}, 240: {"": {up: 1.904283e-07, dn: 1.255311e-07}}, 241: {"": {up: 1.180903e-07, dn: 7.770660000000003e-08}}, 242: {"": {up: 1.345569e-07, dn: 8.753189999999997e-08}}, 243: {"": {up: 1.305349e-07, dn: 8.786660000000001e-08}}, 244: {"": {up: 1.331829e-07, dn: 8.934079999999997e-08}}, 245: {"": {up: 1.649561e-07, dn: 1.099725e-07}}, 246: {"": {up: 1.249852e-07, dn: 8.330059999999999e-08}}, 247: {"": {up: 1.537104e-07, dn: 1.003794e-07}}, 248: {"": {up: 1.031126e-07, dn: 6.938640000000003e-08}}, 249: {"": {up: 9.159370000000002e-08, dn: 6.114460000000001e-08}}, 250: {"": {up: 9.39293e-08, dn: 6.25187e-08}}, 251: {"": {up: 6.762890000000001e-08, dn: 4.46922e-08}}, 252: {"": {up: 1.478095e-07, dn: 9.928519999999999e-08}}, 253: {"": {up: 2.657625999999999e-07, dn: 1.743736e-07}}, 254: {"": {up: 1.087014e-07, dn: 7.307629999999999e-08}}, 255: {"": {up: 1.031796e-07, dn: 6.894349999999997e-08}}, 256: {"": {up: 1.215735e-07, dn: 8.160990000000001e-08}}, 257: {"": {up: 1.226795e-07, dn: 8.133e-08}}, 258: {"": {up: 1.796571e-07, dn: 1.178019e-07}}, 259: {"": {up: 1.837207e-07, dn: 1.218549e-07}}, 260: {"": {up: 1.390111e-07, dn: 9.064990000000002e-08}}, 261: {"": {up: 1.023643e-07, dn: 6.825379999999999e-08}}, 262: {"": {up: 1.200431e-07, dn: 7.967290000000001e-08}}, 263: {"": {up: 5.338828e-08, dn: 3.162891e-08}}, 264: {"": {up: 1.014015e-07, dn: 6.908740000000001e-08}}, 265: {"": {up: 1.09363e-07, dn: 7.438019999999999e-08}}, 266: {"": {up: 1.102874e-07, dn: 7.129210000000002e-08}}, 267: {"": {up: 1.779348000000001e-07, dn: 1.177363e-07}}, 268: {"": {up: 1.472021e-07, dn: 9.752819999999998e-08}}, 269: {"": {up: 1.748267e-07, dn: 1.160961e-07}}, 270: {"": {up: 1.158355e-07, dn: 7.598180000000001e-08}}, 271: {"": {up: 1.581065e-07, dn: 1.042509e-07}}, 272: {"": {up: 1.115394e-07, dn: 7.465799999999998e-08}}, 273: {"": {up: 7.111220000000002e-08, dn: 4.550694999999999e-08}}, 274: {"": {up: 1.770746e-07, dn: 1.17164e-07}}, 275: {"": {up: 1.307966e-07, dn: 8.792410000000001e-08}}, 276: {"": {up: 1.099807e-07, dn: 7.2084e-08}}, 277: {"": {up: 6.67157e-08, dn: 4.449409999999999e-08}}, 278: {"": {up: 9.33537e-08, dn: 6.223169999999999e-08}}, 279: {"": {up: 1.193311e-07, dn: 7.7971e-08}}, 280: {"": {up: 8.789389999999999e-08, dn: 5.915690000000001e-08}}, 281: {"": {up: 1.388556e-07, dn: 9.30041e-08}}, 282: {"": {up: 7.9393e-08, dn: 5.21601e-08}}, 283: {"": {up: 8.894290000000001e-08, dn: 5.864669999999998e-08}}, 284: {"": {up: 4.211453e-07, dn: 2.706898e-07}}, 285: {"": {up: 1.002035e-07, dn: 6.710950000000001e-08}}, 286: {"": {up: 1.227079e-07, dn: 8.066839999999999e-08}}, 287: {"": {up: 1.761039e-07, dn: 1.188193e-07}}, 288: {"": {up: 9.38981e-08, dn: 6.200049999999999e-08}}, 289: {"": {up: 1.176826e-07, dn: 7.829720000000001e-08}}, 290: {"": {up: 1.393387e-07, dn: 9.245229999999999e-08}}, 291: {"": {up: 1.342078e-07, dn: 8.978060000000001e-08}}, 292: {"": {up: 1.53095e-07, dn: 1.006157e-07}}, 293: {"": {up: 8.806089999999999e-08, dn: 5.73475e-08}}, 294: {"": {up: 1.132358e-07, dn: 7.607690000000001e-08}}, 295: {"": {up: 1.125463e-07, dn: 7.486799999999998e-08}}, 296: {"": {up: 1.505071e-07, dn: 1.019835e-07}}, 297: {"": {up: 1.649321e-07, dn: 1.104033e-07}}, 298: {"": {up: 1.452016e-07, dn: 9.310729999999996e-08}}, 299: {"": {up: 1.038209e-07, dn: 6.887570000000001e-08}}, 300: {"": {up: 9.002329999999999e-08, dn: 6.053800000000001e-08}}, 301: {"": {up: 7.3929e-08, dn: 4.9211e-08}}, 302: {"": {up: 7.216389999999999e-08, dn: 4.758270000000001e-08}}, 303: {"": {up: 6.550759999999999e-08, dn: 4.352300000000001e-08}}, 304: {"": {up: 8.67808e-08, dn: 5.670550000000002e-08}}, 305: {"": {up: 6.910390000000002e-08, dn: 4.522259999999999e-08}}, 306: {"": {up: 1.232229e-07, dn: 8.381319999999997e-08}}, 307: {"": {up: 1.099604e-07, dn: 7.327920000000001e-08}}, 308: {"": {up: 1.246272e-07, dn: 8.329400000000003e-08}}, 309: {"": {up: 2.189383000000001e-07, dn: 1.461414e-07}}, 310: {"": {up: 8.11224e-08, dn: 5.318430000000001e-08}}, 311: {"": {up: 1.075062e-07, dn: 7.020120000000002e-08}}, 312: {"": {up: 2.24573e-07, dn: 1.440185e-07}}, 313: {"": {up: 7.225840000000001e-08, dn: 4.433943000000001e-08}}, 314: {"": {up: 8.085270000000001e-08, dn: 5.30374e-08}}, 315: {"": {up: 6.529879999999997e-08, dn: 4.47442e-08}}, 316: {"": {up: 1.249393e-07, dn: 8.252679999999997e-08}}, 317: {"": {up: 1.061984e-07, dn: 7.058070000000001e-08}}, 318: {"": {up: 9.270149999999996e-08, dn: 6.260910000000002e-08}}, 319: {"": {up: 8.509339999999998e-08, dn: 5.736600000000001e-08}}, 320: {"": {up: 2.035479000000001e-07, dn: 1.342468e-07}}, 321: {"": {up: 7.8197e-08, dn: 5.146439999999999e-08}}, 322: {"": {up: 4.13856e-08, dn: 2.743691e-08}}, 323: {"": {up: 7.348869999999997e-08, dn: 4.763440000000001e-08}}, 324: {"": {up: 5.344469999999998e-08, dn: 3.399461000000001e-08}}, 325: {"": {up: 9.393380000000001e-08, dn: 6.18411e-08}}, 326: {"": {up: 7.16937e-08, dn: 4.7508e-08}}, 327: {"": {up: 1.995986e-07, dn: 1.308072e-07}}, 328: {"": {up: 1.820538999999999e-07, dn: 1.193313e-07}}, 329: {"": {up: 1.153346e-07, dn: 7.623930000000003e-08}}, 330: {"": {up: 5.268179999999998e-08, dn: 3.451979000000001e-08}}, 331: {"": {up: 5.047450000000001e-08, dn: 3.306501e-08}}, 332: {"": {up: 1.724844e-07, dn: 1.16335e-07}}, 333: {"": {up: 6.31558e-08, dn: 4.26446e-08}}, 334: {"": {up: 8.787759999999999e-08, dn: 5.92017e-08}}, 335: {"": {up: 6.903670000000003e-08, dn: 4.576559999999999e-08}}, 336: {"": {up: 1.136986e-07, dn: 7.295020000000001e-08}}, 337: {"": {up: 6.079859999999999e-08, dn: 3.95866e-08}}, 338: {"": {up: 3.083653e-08, dn: 1.821391e-08}}, 339: {"": {up: 1.154522e-07, dn: 7.824820000000001e-08}}, 340: {"": {up: 5.231410000000002e-08, dn: 3.418048999999998e-08}}, 341: {"": {up: 1.219388e-07, dn: 7.992879999999999e-08}}, 342: {"": {up: 6.827139999999998e-08, dn: 4.517260000000001e-08}}, 343: {"": {up: 5.356359999999999e-08, dn: 3.65303e-08}}, 344: {"": {up: 5.600899999999998e-08, dn: 3.729760000000001e-08}}, 345: {"": {up: 9.750820000000001e-08, dn: 6.383300000000001e-08}}, 346: {"": {up: 5.630460000000001e-08, dn: 3.740330000000001e-08}}, 347: {"": {up: 6.65611e-08, dn: 4.414530000000001e-08}}, 348: {"": {up: 1.156929e-07, dn: 7.717619999999999e-08}}, 349: {"": {up: 5.87584e-08, dn: 3.874460000000001e-08}}, 350: {"": {up: 7.848079999999999e-08, dn: 5.35452e-08}}, 351: {"": {up: 6.221249999999999e-08, dn: 4.070480000000001e-08}}, 352: {"": {up: 4.642783999999999e-08, dn: 2.926372000000001e-08}}, 353: {"": {up: 6.5901e-08, dn: 4.38728e-08}}, 354: {"": {up: 9.914929999999999e-08, dn: 6.53116e-08}}, 355: {"": {up: 8.556000000000001e-08, dn: 5.69779e-08}}, 356: {"": {up: 7.358400000000001e-08, dn: 4.97788e-08}}, 357: {"": {up: 1.236434e-07, dn: 7.745460000000001e-08}}, 358: {"": {up: 6.73602e-08, dn: 4.450770000000001e-08}}, 359: {"": {up: 4.69188e-08, dn: 3.087800000000001e-08}}, 360: {"": {up: 1.340699e-07, dn: 8.874230000000002e-08}}, 361: {"": {up: 1.429705e-07, dn: 9.677070000000004e-08}}, 362: {"": {up: 7.729549999999997e-08, dn: 5.060010000000001e-08}}, 363: {"": {up: 5.336009999999999e-08, dn: 3.476607e-08}}, 364: {"": {up: 5.83725e-08, dn: 4.064599999999998e-08}}, 365: {"": {up: 3.782221e-08, dn: 2.336497000000001e-08}}, 366: {"": {up: 1.37961e-07, dn: 8.971699999999998e-08}}, 367: {"": {up: 1.040175e-07, dn: 6.889740000000003e-08}}, 368: {"": {up: 9.465970000000003e-08, dn: 6.28802e-08}}, 369: {"": {up: 7.877860000000002e-08, dn: 5.16908e-08}}, 370: {"": {up: 9.318809999999999e-08, dn: 6.281180000000001e-08}}, 371: {"": {up: 8.80719e-08, dn: 5.85801e-08}}, 372: {"": {up: 1.458227e-07, dn: 9.71026e-08}}, 373: {"": {up: 7.533300000000003e-08, dn: 4.914089999999998e-08}}, 374: {"": {up: 8.300309999999998e-08, dn: 5.381640000000001e-08}}, 375: {"": {up: 4.287007e-08, dn: 2.751033000000001e-08}}, 376: {"": {up: 6.434370000000001e-08, dn: 4.28188e-08}}, 377: {"": {up: 4.404509999999999e-08, dn: 2.939803e-08}}, 378: {"": {up: 8.958030000000002e-08, dn: 5.98733e-08}}, 379: {"": {up: 1.399005e-07, dn: 9.189470000000001e-08}}, 380: {"": {up: 7.497410000000001e-08, dn: 5.12907e-08}}, 381: {"": {up: 1.240567e-07, dn: 8.057710000000001e-08}}, 382: {"": {up: 8.023339999999997e-08, dn: 5.17408e-08}}, 383: {"": {up: 1.287399e-07, dn: 8.822669999999998e-08}}, 384: {"": {up: 3.667218e-08, dn: 2.354246e-08}}, 385: {"": {up: 2.515410000000001e-09, dn: 1.916370000000001e-09}}, 386: {"": {up: 9.82739e-08, dn: 6.560830000000002e-08}}, 387: {"": {up: 5.218710000000001e-08, dn: 3.406926e-08}}, 388: {"": {up: 7.900289999999999e-08, dn: 5.078529999999999e-08}}, 389: {"": {up: 6.227620000000001e-08, dn: 3.989747e-08}}, 390: {"": {up: 7.511409999999999e-08, dn: 5.117670000000001e-08}}, 391: {"": {up: 4.93571e-08, dn: 3.210102999999999e-08}}, 392: {"": {up: 5.225019999999999e-08, dn: 3.51161e-08}}, 393: {"": {up: 9.640170000000002e-08, dn: 6.22972e-08}}, 394: {"": {up: 7.65044e-08, dn: 4.885639999999999e-08}}, 395: {"": {up: 1.2554315e-08, dn: 7.343093e-09}}, 396: {"": {up: 6.90426e-08, dn: 4.52776e-08}}, 397: {"": {up: 9.129929999999998e-08, dn: 6.073430000000002e-08}}, 398: {"": {up: 5.304690000000002e-08, dn: 3.517480999999999e-08}}, 399: {"": {up: 9.045789999999998e-08, dn: 5.983e-08}}, 400: {"": {up: 3.950226e-08, dn: 2.537316e-08}}, 401: {"": {up: 6.31102e-08, dn: 4.186049999999999e-08}}, 402: {"": {up: 2.51867e-08, dn: 1.512491e-08}}, 403: {"": {up: 5.115970000000001e-08, dn: 3.361762e-08}}, 404: {"": {up: 5.273159999999998e-08, dn: 3.489853000000002e-08}}, 405: {"": {up: 2.387744999999999e-08, dn: 1.541383e-08}}, 406: {"": {up: 5.338119999999998e-08, dn: 3.595820000000001e-08}}, 407: {"": {up: 8.028499999999998e-08, dn: 5.385660000000001e-08}}, 408: {"": {up: 3.415134e-08, dn: 2.250579e-08}}, 409: {"": {up: 8.549189999999996e-08, dn: 5.820390000000002e-08}}, 410: {"": {up: 4.446229999999999e-08, dn: 2.997374999999999e-08}}, 411: {"": {up: 1.676282e-07, dn: 1.102394e-07}}, 412: {"": {up: 3.376863999999999e-08, dn: 2.22381e-08}}, 413: {"": {up: 3.359271000000001e-08, dn: 2.171096e-08}}, 414: {"": {up: 5.17429e-08, dn: 3.47266e-08}}, 415: {"": {up: 3.252849e-08, dn: 1.98646e-08}}, 416: {"": {up: 2.840698e-07, dn: 1.834038e-07}}, 417: {"": {up: 4.426437999999999e-08, dn: 2.801968000000001e-08}}, 418: {"": {up: 8.244029999999999e-08, dn: 5.237880000000001e-08}}, 419: {"": {up: 2.813377000000001e-08, dn: 1.820082e-08}}, 420: {"": {up: 5.40948e-08, dn: 3.669949999999999e-08}}, 421: {"": {up: 2.254616e-08, dn: 1.2356655e-08}}, 422: {"": {up: 1.137069e-07, dn: 7.405840000000001e-08}}, 423: {"": {up: 4.357910000000001e-08, dn: 2.824828e-08}}, 424: {"": {up: 2.573191e-08, dn: 1.610036e-08}}, 425: {"": {up: 8.043039999999998e-08, dn: 5.277850000000001e-08}}, 426: {"": {up: 4.752340000000002e-08, dn: 3.175976999999999e-08}}, 427: {"": {up: 4.246109999999999e-08, dn: 2.917391e-08}}, 428: {"": {up: 1.114843e-07, dn: 7.474410000000002e-08}}, 429: {"": {up: 2.217473e-08, dn: 1.1719352e-08}}, 430: {"": {up: 3.512528e-08, dn: 2.249303999999999e-08}}, 431: {"": {up: 7.939479999999999e-08, dn: 5.149950000000002e-08}}, 432: {"": {up: 6.63816e-08, dn: 4.30803e-08}}, 433: {"": {up: 5.539849999999999e-08, dn: 3.670110000000001e-08}}, 434: {"": {up: 5.942199999999999e-08, dn: 3.828647e-08}}, 435: {"": {up: 4.29417e-08, dn: 2.810722999999999e-08}}, 436: {"": {up: 3.867008000000001e-08, dn: 2.567851999999999e-08}}, 437: {"": {up: 2.800821e-08, dn: 1.871232e-08}}, 438: {"": {up: 4.445059999999998e-08, dn: 3.028553000000001e-08}}, 439: {"": {up: 4.516220000000002e-08, dn: 2.967831e-08}}, 440: {"": {up: 4.560200000000001e-08, dn: 3.022358999999999e-08}}, 441: {"": {up: 4.68518e-08, dn: 3.060185e-08}}, 442: {"": {up: 4.639497e-09, dn: 2.342324e-09}}, 443: {"": {up: 3.022006000000001e-08, dn: 1.958792999999999e-08}}, 444: {"": {up: 4.669419999999999e-08, dn: 3.048327e-08}}, 445: {"": {up: 3.276602e-08, dn: 2.140844999999999e-08}}, 446: {"": {up: 5.214950000000001e-08, dn: 3.442723e-08}}, 447: {"": {up: 1.2333616e-08, dn: 6.087463000000001e-09}}, 448: {"": {up: 4.390700000000001e-08, dn: 2.898588000000001e-08}}, 449: {"": {up: 4.527273e-08, dn: 2.902691e-08}}, 450: {"": {up: 7.044400000000002e-08, dn: 4.799020000000001e-08}}, 451: {"": {up: 3.079371999999999e-08, dn: 2.008646000000001e-08}}, 452: {"": {up: 5.307630000000002e-08, dn: 3.451240999999999e-08}}, 453: {"": {up: 3.177933e-08, dn: 2.106135999999999e-08}}, 454: {"": {up: 1.232888e-08, dn: 7.333709999999998e-09}}, 455: {"": {up: 2.497184e-08, dn: 1.609713e-08}}, 456: {"": {up: 8.547969999999999e-08, dn: 5.57383e-08}}, 457: {"": {up: 3.891229e-08, dn: 2.524525000000001e-08}}, 458: {"": {up: 3.482625e-08, dn: 2.259166e-08}}, 459: {"": {up: 2.177654e-08, dn: 1.427678000000001e-08}}, 460: {"": {up: 2.272237e-08, dn: 1.458654e-08}}, 461: {"": {up: 3.987741000000001e-08, dn: 2.620719999999999e-08}}, 462: {"": {up: 3.238318000000001e-08, dn: 2.179055999999999e-08}}, 463: {"": {up: 5.827962e-09, dn: 3.6310442e-09}}, 464: {"": {up: 1.843878e-08, dn: 1.16653e-08}}, 465: {"": {up: 1.488377e-07, dn: 9.937540000000002e-08}}, 466: {"": {up: 6.725280000000002e-08, dn: 4.384409999999998e-08}}, 467: {"": {up: 7.357110000000001e-08, dn: 4.772300000000001e-08}}, 468: {"": {up: 6.43255e-08, dn: 4.365089999999998e-08}}, 469: {"": {up: 3.437723e-08, dn: 2.258945e-08}}, 470: {"": {up: 4.547220000000001e-08, dn: 3.018189000000001e-08}}, 471: {"": {up: 6.338730000000001e-08, dn: 4.202029999999999e-08}}, 472: {"": {up: 5.648510000000001e-08, dn: 3.80855e-08}}, 473: {"": {up: 7.29081e-08, dn: 4.63532e-08}}, 474: {"": {up: 4.58396e-08, dn: 2.94365e-08}}, 475: {"": {up: 3.797226999999999e-08, dn: 2.448037000000001e-08}}, 476: {"": {up: 8.44982e-08, dn: 5.41604e-08}}, 477: {"": {up: 2.311217999999999e-08, dn: 1.551695e-08}}, 478: {"": {up: 1.584153e-07, dn: 1.036594e-07}}, 479: {"": {up: 3.310313e-08, dn: 2.203137e-08}}, 480: {"": {up: 2.558694e-08, dn: 1.717836e-08}}, 481: {"": {up: 3.558297999999999e-08, dn: 2.345703e-08}}, 482: {"": {up: 5.846730000000002e-08, dn: 3.829519999999998e-08}}, 483: {"": {up: 1.068819e-07, dn: 7.010830000000001e-08}}, 484: {"": {up: 3.833117999999999e-08, dn: 2.5059e-08}}, 485: {"": {up: 2.442995e-08, dn: 1.610192e-08}}, 486: {"": {up: 1.067042e-07, dn: 6.867990000000001e-08}}, 487: {"": {up: 2.46532e-08, dn: 1.633649e-08}}, 488: {"": {up: 6.47935e-08, dn: 4.15081e-08}}, 489: {"": {up: 2.366282e-08, dn: 1.598133999999999e-08}}, 490: {"": {up: 6.045000000000002e-08, dn: 3.933829999999999e-08}}, 491: {"": {up: 2.17386e-08, dn: 1.422525e-08}}, 492: {"": {up: 3.689846e-08, dn: 2.472864e-08}}, 493: {"": {up: 4.76751e-08, dn: 3.211395e-08}}, 494: {"": {up: 3.258901999999999e-08, dn: 2.19969e-08}}, 495: {"": {up: 2.486347e-08, dn: 1.620672e-08}}, 496: {"": {up: 2.546843e-08, dn: 1.632051e-08}}, 497: {"": {up: 2.316748e-08, dn: 1.484841e-08}}, 498: {"": {up: 3.826074999999999e-08, dn: 2.495355000000001e-08}}, 499: {"": {up: 1.668037e-08, dn: 1.015976e-08}}, 500: {"": {up: 5.463049999999999e-08, dn: 3.623060000000001e-08}}, 501: {"": {up: 3.26365e-08, dn: 2.178979e-08}}, 502: {"": {up: 2.094733e-08, dn: 1.388698e-08}}, 503: {"": {up: 2.396497000000001e-08, dn: 1.504981e-08}}, 504: {"": {up: 2.606095e-08, dn: 1.677724e-08}}, 505: {"": {up: 5.263240000000001e-08, dn: 3.65787e-08}}, 506: {"": {up: 3.860873e-08, dn: 2.558213000000001e-08}}, 507: {"": {up: 3.573271000000001e-08, dn: 2.366095999999999e-08}}, 508: {"": {up: 4.382537999999999e-08, dn: 2.835284e-08}}, 509: {"": {up: 5.247199999999999e-08, dn: 3.392021000000001e-08}}, 510: {"": {up: 7.130459999999999e-08, dn: 4.667829999999999e-08}}, 511: {"": {up: 1.724997999999999e-08, dn: 1.156324e-08}}, 512: {"": {up: 3.443621e-08, dn: 2.252853e-08}}, 513: {"": {up: 5.634380000000001e-08, dn: 3.748439999999999e-08}}, 514: {"": {up: 1.482172e-08, dn: 9.915300000000003e-09}}, 515: {"": {up: 1.863096e-08, dn: 1.228926e-08}}, 516: {"": {up: 1.432564e-08, dn: 8.97218e-09}}, 517: {"": {up: 8.64694e-08, dn: 5.816889999999998e-08}}, 518: {"": {up: 5.250600000000001e-08, dn: 3.68214e-08}}, 519: {"": {up: 3.996319999999998e-08, dn: 2.6884e-08}}, 520: {"": {up: 5.25977e-08, dn: 3.55916e-08}}, 521: {"": {up: 2.569905999999999e-08, dn: 1.719367e-08}}, 522: {"": {up: 7.734909999999998e-08, dn: 5.066060000000001e-08}}, 523: {"": {up: 1.293723e-07, dn: 8.285970000000001e-08}}, 524: {"": {up: 9.780389999999997e-08, dn: 6.44513e-08}}, 525: {"": {up: 1.159277e-08, dn: 7.551329999999999e-09}}, 526: {"": {up: 3.572504000000001e-08, dn: 2.388082e-08}}, 527: {"": {up: 1.758108e-07, dn: 1.168478e-07}}, 528: {"": {up: 2.666244e-08, dn: 1.809375e-08}}, 529: {"": {up: 1.5374078e-09, dn: 8.32364e-10}}, 530: {"": {up: 2.262748e-08, dn: 1.489572e-08}}, 531: {"": {up: 8.170079999999999e-08, dn: 5.358189999999999e-08}}, 532: {"": {up: 1.801519e-07, dn: 1.186058e-07}}, 533: {"": {up: 3.715179999999999e-08, dn: 2.551542e-08}}, 534: {"": {up: 2.602032e-08, dn: 1.702885999999999e-08}}, 535: {"": {up: 3.994279999999999e-08, dn: 2.656191e-08}}, 536: {"": {up: 1.827641e-08, dn: 1.149445e-08}}, 537: {"": {up: 3.142906e-08, dn: 2.048988e-08}}, 538: {"": {up: 2.426223999999999e-08, dn: 1.605957e-08}}, 539: {"": {up: 6.789600000000001e-08, dn: 4.509350000000001e-08}}, 540: {"": {up: 4.69852e-08, dn: 3.150854999999999e-08}}, 541: {"": {up: 1.623147e-08, dn: 1.072264e-08}}, 542: {"": {up: 5.473280000000001e-08, dn: 3.6895e-08}}, 543: {"": {up: 1.991587e-08, dn: 1.328695e-08}}, 544: {"": {up: 2.431429e-08, dn: 1.507253e-08}}, 545: {"": {up: 1.300165e-08, dn: 8.459270000000003e-09}}, 546: {"": {up: 3.452276e-08, dn: 2.224914e-08}}, 547: {"": {up: 1.231723e-08, dn: 1.314837e-08}}, 548: {"": {up: 3.886639000000001e-08, dn: 2.553030000000001e-08}}, 549: {"": {up: 2.538424999999999e-08, dn: 1.670370000000001e-08}}, 550: {"": {up: 3.057935e-08, dn: 2.038668000000001e-08}}, 551: {"": {up: 2.332842999999999e-08, dn: 1.560492e-08}}, 552: {"": {up: 3.818724999999999e-08, dn: 2.489408999999999e-08}}, 553: {"": {up: 9.761079999999996e-09, dn: 6.424280000000002e-09}}, 554: {"": {up: 2.967911e-08, dn: 1.942133e-08}}, 555: {"": {up: 3.697006e-08, dn: 2.323103000000001e-08}}, 556: {"": {up: 1.875937000000001e-08, dn: 1.206868e-08}}, 557: {"": {up: 9.02666e-09, dn: 5.632040000000002e-09}}, 558: {"": {up: 2.146396000000001e-08, dn: 1.373502e-08}}, 559: {"": {up: 2.601562999999999e-08, dn: 1.733467e-08}}, 560: {"": {up: 1.120796e-07, dn: 7.516469999999997e-08}}, 561: {"": {up: 5.172399999999999e-08, dn: 3.246179e-08}}, 562: {"": {up: 1.543653e-08, dn: 9.796909999999999e-09}}, 563: {"": {up: 2.086212e-08, dn: 1.356041e-08}}, 564: {"": {up: 4.981620000000001e-08, dn: 3.313621999999999e-08}}, 565: {"": {up: 1.335398e-07, dn: 8.734950000000001e-08}}, 566: {"": {up: 2.569479000000001e-08, dn: 1.609823e-08}}, 567: {"": {up: 3.773840000000001e-08, dn: 2.671642e-08}}, 568: {"": {up: 4.026610000000002e-08, dn: 2.697984999999999e-08}}, 569: {"": {up: 6.449310000000001e-08, dn: 4.240669999999999e-08}}, 570: {"": {up: 8.003430000000002e-08, dn: 5.14662e-08}}, 571: {"": {up: 2.222032000000001e-08, dn: 1.451696e-08}}, 572: {"": {up: 4.55885e-08, dn: 2.952979999999999e-08}}, 573: {"": {up: 2.796987e-08, dn: 1.85067e-08}}, 574: {"": {up: 6.096480000000001e-08, dn: 3.915287e-08}}, 575: {"": {up: 3.6168024e-09, dn: 1.8862178e-09}}, 576: {"": {up: 1.949543e-08, dn: 1.256299e-08}}, 577: {"": {up: 1.44671e-08, dn: 9.3588e-09}}, 578: {"": {up: 8.75812e-09, dn: 5.548169999999999e-09}}, 579: {"": {up: 1.714816e-08, dn: 1.115562e-08}}, 580: {"": {up: 1.129511e-08, dn: 7.611590000000001e-09}}, 581: {"": {up: 9.629299999999999e-09, dn: 6.132190000000001e-09}}, 582: {"": {up: 3.411201999999999e-08, dn: 2.228918000000001e-08}}, 583: {"": {up: 1.893873e-08, dn: 1.225615e-08}}, 584: {"": {up: 3.336580999999999e-08, dn: 2.217953000000001e-08}}, 585: {"": {up: 2.7171625e-09, dn: 1.3086275e-09}}, 586: {"": {up: 1.827353e-08, dn: 1.229068e-08}}, 587: {"": {up: 1.36292e-08, dn: 8.74663e-09}}, 588: {"": {up: 3.681237e-09, dn: 2.165562e-09}}, 589: {"": {up: 1.995943e-08, dn: 1.302426e-08}}, 590: {"": {up: 4.245979999999999e-08, dn: 2.832676e-08}}, 591: {"": {up: 5.372349999999998e-08, dn: 3.264271e-08}}, 592: {"": {up: 1.830739999999999e-08, dn: 1.189268e-08}}, 593: {"": {up: 4.369739999999999e-09, dn: 2.584467e-09}}, 594: {"": {up: 2.255532e-08, dn: 1.491458e-08}}, 595: {"": {up: 1.270147e-08, dn: 7.954740000000001e-09}}, 596: {"": {up: 1.797781e-08, dn: 1.205631e-08}}, 597: {"": {up: 1.225871e-08, dn: 7.919140000000001e-09}}, 598: {"": {up: 3.294184000000001e-08, dn: 2.217558999999999e-08}}, 599: {"": {up: 1.200032e-08, dn: 7.844130000000002e-09}}, 600: {"": {up: 2.616797e-08, dn: 1.723341e-08}}, 601: {"": {up: 5.071560000000001e-08, dn: 3.218669e-08}}, 602: {"": {up: 1.661514e-08, dn: 1.091904e-08}}, 603: {"": {up: 5.877519999999998e-07, dn: 3.655288e-07}}, 604: {"": {up: 4.057263000000001e-08, dn: 2.565929e-08}}, 605: {"": {up: 2.565098e-08, dn: 1.653097e-08}}, 606: {"": {up: 5.65055e-08, dn: 3.654385999999999e-08}}, 607: {"": {up: 3.513089999999999e-08, dn: 2.456822e-08}}, 608: {"": {up: 1.500348e-08, dn: 9.772960000000001e-09}}, 609: {"": {up: 9.646800000000003e-09, dn: 6.191599999999998e-09}}, 610: {"": {up: 1.996878e-08, dn: 1.338002e-08}}, 611: {"": {up: 5.796121000000001e-09, dn: 3.6003617e-09}}, 612: {"": {up: 1.168724e-08, dn: 7.44489e-09}}, 613: {"": {up: 1.763682e-08, dn: 1.159166e-08}}, 614: {"": {up: 2.565806e-08, dn: 1.663962e-08}}, 615: {"": {up: 6.93871e-09, dn: 8.849670000000004e-09}}, 616: {"": {up: 3.006219999999999e-08, dn: 1.973253e-08}}, 617: {"": {up: 2.987689999999997e-09, dn: 2.96226e-09}}, 618: {"": {up: 3.364460000000001e-08, dn: 2.155475e-08}}, 619: {"": {up: 3.451007e-09, dn: 1.855569e-09}}, 620: {"": {up: 6.736260000000002e-09, dn: 4.258144999999999e-09}}, 621: {"": {up: 3.602908999999999e-08, dn: 2.406172999999999e-08}}, 622: {"": {up: 3.612919000000001e-08, dn: 2.352817e-08}}, 623: {"": {up: 1.317919e-08, dn: 8.903909999999999e-09}}, 624: {"": {up: 2.907191e-08, dn: 1.910794e-08}}, 625: {"": {up: 2.942133e-08, dn: 1.941371e-08}}, 626: {"": {up: 3.812395e-08, dn: 2.470421e-08}}, 627: {"": {up: 9.1125e-09, dn: 5.173274999999999e-09}}, 628: {"": {up: 9.214380000000001e-09, dn: 5.905809999999999e-09}}, 629: {"": {up: 8.41141e-09, dn: 5.347450000000001e-09}}, 630: {"": {up: 5.573276e-09, dn: 3.294951e-09}}, 631: {"": {up: 3.299636e-08, dn: 2.267288999999999e-08}}, 632: {"": {up: 2.752912e-07, dn: 1.771046e-07}}, 633: {"": {up: 1.931047e-08, dn: 1.233783e-08}}, 634: {"": {up: 1.602414e-08, dn: 1.010653e-08}}, 635: {"": {up: 6.768290000000002e-08, dn: 4.639430000000001e-08}}, 636: {"": {up: 2.524935e-08, dn: 1.633537e-08}}, 637: {"": {up: 8.19597e-09, dn: 5.175070000000001e-09}}, 638: {"": {up: 8.532459000000001e-10, dn: 4.961702e-10}}, 639: {"": {up: 6.241810000000001e-09, dn: 4.05875e-09}}, 640: {"": {up: 3.392898e-09, dn: 2.149148e-09}}, 641: {"": {up: 4.759870000000001e-09, dn: 3.082184e-09}}, 642: {"": {up: 5.067634e-09, dn: 2.912365e-09}}, 643: {"": {up: 5.66127e-08, dn: 3.62583e-08}}, 644: {"": {up: 4.342102000000001e-08, dn: 2.796596e-08}}, 645: {"": {up: 1.875718e-08, dn: 1.190604e-08}}, 646: {"": {up: 5.200509999999999e-08, dn: 3.360453e-08}}, 647: {"": {up: 3.332588999999999e-08, dn: 2.214519000000001e-08}}, 648: {"": {up: 5.500900000000001e-08, dn: 3.549467e-08}}, 649: {"": {up: 1.655481e-08, dn: 1.071036e-08}}, 650: {"": {up: 7.148059999999998e-09, dn: 4.294394e-09}}, 651: {"": {up: 3.058476999999999e-08, dn: 2.052613e-08}}, 652: {"": {up: 1.306869e-08, dn: 8.386210000000001e-09}}, 653: {"": {up: 2.212713e-08, dn: 1.454293e-08}}, 654: {"": {up: 3.457214e-09, dn: 1.315942999999999e-09}}, 655: {"": {up: 3.833418999999999e-08, dn: 2.38159e-08}}, 656: {"": {up: 1.761374e-08, dn: 1.142129e-08}}, 657: {"": {up: 8.54897e-09, dn: 5.657889999999998e-09}}, 658: {"": {up: 6.76726e-08, dn: 4.418629999999999e-08}}, 659: {"": {up: 1.00698e-08, dn: 6.36042e-09}}, 660: {"": {up: 1.8141e-08, dn: 1.199848e-08}}, 661: {"": {up: 2.115115e-08, dn: 1.411958e-08}}, 662: {"": {up: 7.983569999999999e-09, dn: 5.147200000000001e-09}}, 663: {"": {up: 1.080577e-09, dn: 6.19201e-10}}, 664: {"": {up: 2.693079999999999e-08, dn: 1.763911000000001e-08}}, 665: {"": {up: 1.456838e-08, dn: 9.573259999999999e-09}}, 666: {"": {up: 2.215174000000001e-08, dn: 1.473398e-08}}, 667: {"": {up: 4.971040000000001e-08, dn: 3.115460000000001e-08}}, 668: {"": {up: 4.656204000000001e-09, dn: 2.872816e-09}}, 669: {"": {up: 1.631426e-08, dn: 1.044844e-08}}, 670: {"": {up: 6.895970000000001e-09, dn: 4.47636e-09}}, 671: {"": {up: 9.726909999999999e-09, dn: 6.349340000000002e-09}}, 672: {"": {up: 5.762780000000001e-09, dn: 3.555539e-09}}, 673: {"": {up: 4.467744999999999e-08, dn: 2.846342e-08}}, 674: {"": {up: 6.425807e-09, dn: 3.609209e-09}}, 675: {"": {up: 1.6117e-08, dn: 1.039379e-08}}, 676: {"": {up: 5.832769999999999e-09, dn: 3.967329999999999e-09}}, 677: {"": {up: 1.865624e-08, dn: 1.202058e-08}}, 678: {"": {up: 9.572540000000001e-09, dn: 6.220540000000002e-09}}, 679: {"": {up: 2.504971999999999e-08, dn: 1.685924000000001e-08}}, 680: {"": {up: 2.86274e-09, dn: 3.434960000000001e-09}}, 681: {"": {up: 1.370607e-08, dn: 8.907190000000003e-09}}, 682: {"": {up: 2.646139e-08, dn: 1.734245e-08}}, 683: {"": {up: 2.117767e-08, dn: 1.380651e-08}}, 684: {"": {up: 1.401085e-08, dn: 8.9703e-09}}, 685: {"": {up: 2.63154e-08, dn: 1.826502e-08}}, 686: {"": {up: 1.572313e-08, dn: 1.033466e-08}}, 687: {"": {up: 2.554910999999999e-08, dn: 1.644153e-08}}, 688: {"": {up: 2.880094e-08, dn: 1.846844e-08}}, 689: {"": {up: 7.983410000000001e-09, dn: 5.21547e-09}}, 690: {"": {up: 9.735920000000003e-08, dn: 6.201639999999999e-08}}, 691: {"": {up: 6.256490000000001e-09, dn: 4.078220000000001e-09}}, 692: {"": {up: 1.233483e-08, dn: 7.36558e-09}}, 693: {"": {up: 2.069662e-08, dn: 1.348229e-08}}, 694: {"": {up: 6.145259999999999e-08, dn: 4.049980000000001e-08}}, 695: {"": {up: 9.08429e-09, dn: 5.69549e-09}}, 696: {"": {up: 5.027210000000001e-08, dn: 3.152134e-08}}, 697: {"": {up: 2.297453e-08, dn: 1.49538e-08}}, 698: {"": {up: 2.450149999999999e-09, dn: 3.161300000000001e-09}}, 699: {"": {up: 5.307709999999999e-09, dn: 3.434170999999999e-09}}, 700: {"": {up: 9.075509999999997e-09, dn: 6.108659999999999e-09}}, 701: {"": {up: 1.167264e-08, dn: 7.5318e-09}}, 702: {"": {up: 7.570719999999999e-08, dn: 4.85661e-08}}, 703: {"": {up: 5.269849999999999e-09, dn: 3.297023e-09}}, 704: {"": {up: 9.457459999999998e-09, dn: 6.29233e-09}}, 705: {"": {up: 5.704833e-09, dn: 3.742174999999999e-09}}, 706: {"": {up: 2.339189e-08, dn: 3.247549999999999e-08}}, 707: {"": {up: 9.29212e-09, dn: 6.0381e-09}}, 708: {"": {up: 1.494034e-08, dn: 1.042385e-08}}, 709: {"": {up: 1.182103e-08, dn: 7.926270000000001e-09}}, 710: {"": {up: 9.834230000000001e-09, dn: 6.335400000000002e-09}}, 711: {"": {up: 4.285209999999996e-09, dn: 4.924080000000004e-09}}, 712: {"": {up: 6.35995e-08, dn: 4.347190000000001e-08}}, 713: {"": {up: 1.661863e-08, dn: 1.056641e-08}}, 714: {"": {up: 6.932269999999999e-09, dn: 4.550960000000001e-09}}, 715: {"": {up: 2.511642000000001e-08, dn: 1.608285999999999e-08}}, 716: {"": {up: 1.603093999999999e-08, dn: 1.048679e-08}}, 717: {"": {up: 1.271992e-08, dn: 8.052570000000001e-09}}, 718: {"": {up: 3.681967000000001e-09, dn: 2.481777e-09}}, 719: {"": {up: 1.188968e-08, dn: 7.454640000000001e-09}}, 720: {"": {up: 3.725114e-09, dn: 2.370714e-09}}, 721: {"": {up: 9.735149999999999e-09, dn: 6.150989999999998e-09}}, 722: {"": {up: 5.034579999999999e-09, dn: 3.273519000000001e-09}}, 723: {"": {up: 9.289480000000002e-09, dn: 5.731369999999999e-09}}, 724: {"": {up: 2.037031e-08, dn: 1.302721e-08}}, 725: {"": {up: 5.960980000000006e-10, dn: 9.790499999999978e-11}}, 726: {"": {up: 8.718799999999999e-09, dn: 5.617600000000001e-09}}, 727: {"": {up: 2.895762e-08, dn: 1.850942e-08}}, 728: {"": {up: 2.436883e-08, dn: 1.622203e-08}}, 729: {"": {up: 6.663963999999999e-09, dn: 3.4210094e-09}}, 730: {"": {up: 1.412453e-08, dn: 9.064350000000003e-09}}, 731: {"": {up: 2.256008e-08, dn: 1.523598e-08}}, 732: {"": {up: 3.331639999999999e-08, dn: 2.355595000000001e-08}}, 733: {"": {up: 3.94687e-09, dn: 4.289289999999999e-09}}, 734: {"": {up: 3.807321e-09, dn: 2.35292e-09}}, 735: {"": {up: 1.208608e-07, dn: 7.772499999999999e-08}}, 736: {"": {up: 8.854589999999997e-09, dn: 5.676440000000002e-09}}, 737: {"": {up: 1.129529e-08, dn: 7.170770000000001e-09}}, 738: {"": {up: 4.015305e-08, dn: 2.634046999999999e-08}}, 739: {"": {up: 5.78431e-09, dn: 3.895229999999998e-09}}, 740: {"": {up: 2.134181e-07, dn: 1.381752e-07}}, 741: {"": {up: 1.037887e-08, dn: 6.660459999999999e-09}}, 742: {"": {up: 1.251299e-08, dn: 7.976300000000001e-09}}, 743: {"": {up: 2.268554e-08, dn: 1.428974e-08}}, 744: {"": {up: 2.221467999999999e-08, dn: 1.535122000000001e-08}}, 745: {"": {up: 4.141978999999999e-08, dn: 2.692760000000001e-08}}, 746: {"": {up: 2.50997e-08, dn: 1.54788e-08}}, 747: {"": {up: 1.089617e-08, dn: 7.18728e-09}}, 748: {"": {up: 9.407420000000001e-09, dn: 6.313900000000001e-09}}, 749: {"": {up: 7.88835e-09, dn: 4.9334e-09}}, 750: {"": {up: 1.196904e-08, dn: 7.89465e-09}}, 751: {"": {up: 7.62149e-09, dn: 4.9174e-09}}, 752: {"": {up: 6.13012e-09, dn: 3.798e-09}}, 753: {"": {up: 8.405310000000001e-09, dn: 5.23628e-09}}, 754: {"": {up: 5.219110000000001e-09, dn: 3.348863e-09}}, 755: {"": {up: 4.287990000000002e-09, dn: 3.382230000000004e-09}}, 756: {"": {up: 1.579988e-08, dn: 9.984379999999997e-09}}, 757: {"": {up: 1.22794e-08, dn: 7.864170000000001e-09}}, 758: {"": {up: 1.402841e-08, dn: 9.25359e-09}}, 759: {"": {up: 1.247439e-08, dn: 8.02066e-09}}, 760: {"": {up: 2.482485999999999e-08, dn: 1.618605e-08}}, 761: {"": {up: 2.194959e-08, dn: 1.431239e-08}}, 762: {"": {up: 3.171730999999999e-08, dn: 2.038314e-08}}, 763: {"": {up: 2.351123e-09, dn: 1.465545e-09}}, 764: {"": {up: 5.780963e-09, dn: 3.455098e-09}}, 765: {"": {up: 1.64453e-08, dn: 1.090390999999999e-08}}, 766: {"": {up: 5.958319999999999e-09, dn: 3.834720000000001e-09}}, 767: {"": {up: 2.477934e-08, dn: 1.642503000000001e-08}}, 768: {"": {up: 1.126455e-08, dn: 7.266479999999998e-09}}, 769: {"": {up: 5.125849999999999e-09, dn: 3.238530000000001e-09}}, 770: {"": {up: 8.23263e-09, dn: 5.213070000000001e-09}}, 771: {"": {up: 4.822889999999999e-10, dn: 6.296659999999999e-10}}, 772: {"": {up: 8.135109999999998e-09, dn: 5.021540000000001e-09}}, 773: {"": {up: 9.697230000000001e-09, dn: 6.27488e-09}}, 774: {"": {up: 4.158945000000001e-09, dn: 2.519041e-09}}, 775: {"": {up: 1.573617e-08, dn: 1.049456e-08}}, 776: {"": {up: 3.375404999999999e-09, dn: 2.222091000000001e-09}}, 777: {"": {up: 2.541238e-09, dn: 1.540074e-09}}, 778: {"": {up: 1.640353e-08, dn: 1.00831e-08}}, 779: {"": {up: 6.740880000000002e-09, dn: 4.510789999999999e-09}}, 780: {"": {up: 2.584372e-09, dn: 1.3770168e-09}}, 781: {"": {up: 1.00441e-08, dn: 6.543240000000001e-09}}, 782: {"": {up: 8.669229999999997e-09, dn: 1.167003e-08}}, 783: {"": {up: 2.318900000000001e-08, dn: 1.580773999999999e-08}}, 784: {"": {up: 1.08955e-08, dn: 7.399569999999999e-09}}, 785: {"": {up: 8.529280000000003e-09, dn: 5.673269999999997e-09}}, 786: {"": {up: 2.228693e-08, dn: 1.500261e-08}}, 787: {"": {up: 1.0454759e-09, dn: 5.667199e-10}}, 788: {"": {up: 6.003049999999998e-08, dn: 4.3675e-08}}, 789: {"": {up: 3.495287e-09, dn: 2.350800000000001e-09}}, 790: {"": {up: 4.620830000000001e-09, dn: 3.049584999999999e-09}}, 791: {"": {up: 1.635344e-08, dn: 1.063581e-08}}, 792: {"": {up: 1.309396e-08, dn: 9.182010000000006e-09}}, 793: {"": {up: 7.020449999999997e-09, dn: 4.705750000000001e-09}}, 794: {"": {up: 1.399585e-08, dn: 9.190819999999998e-09}}, 795: {"": {up: 5.31456e-09, dn: 3.482359e-09}}, 796: {"": {up: 5.816280000000001e-09, dn: 4.23919e-09}}, 797: {"": {up: 1.557935e-08, dn: 1.014204e-08}}, 798: {"": {up: 9.65137e-09, dn: 6.672789999999999e-09}}, 799: {"": {up: 4.416571e-09, dn: 2.707865e-09}}, 800: {"": {up: 2.311547e-09, dn: 1.364937e-09}}, 801: {"": {up: 1.393355e-08, dn: 8.926139999999998e-09}}, 802: {"": {up: 1.540162e-08, dn: 9.82307e-09}}, 803: {"": {up: 2.616831e-09, dn: 1.628794e-09}}, 804: {"": {up: 1.5849081e-09, dn: 9.176019e-10}}, 805: {"": {up: 7.73472e-09, dn: 4.74001e-09}}, 806: {"": {up: 2.603892e-08, dn: 1.779683e-08}}, 807: {"": {up: 1.49375e-09, dn: 9.434360000000002e-10}}, 808: {"": {up: 2.702956e-08, dn: 1.71212e-08}}, 809: {"": {up: 2.275521e-09, dn: 1.373834e-09}}, 810: {"": {up: 5.796659999999998e-09, dn: 3.586971e-09}}, 811: {"": {up: 2.163624e-09, dn: 3.082127e-09}}, 812: {"": {up: 5.479379999999999e-09, dn: 3.538085000000001e-09}}, 813: {"": {up: 4.139729999999999e-09, dn: 2.633509e-09}}, 814: {"": {up: 5.86934e-09, dn: 3.714129000000001e-09}}, 815: {"": {up: 6.59893e-08, dn: 4.154171e-08}}, 816: {"": {up: 2.426952e-09, dn: 1.578129e-09}}, 817: {"": {up: 1.720005e-08, dn: 1.175206e-08}}, 818: {"": {up: 8.15848e-09, dn: 5.177680000000001e-09}}, 819: {"": {up: 4.27065e-09, dn: 2.931872e-09}}, 820: {"": {up: 1.955366000000001e-08, dn: 1.325956e-08}}, 821: {"": {up: 3.522645000000001e-09, dn: 2.308257e-09}}, 822: {"": {up: 4.88173e-09, dn: 3.135541e-09}}, 823: {"": {up: 3.1035231e-10, dn: 1.757782e-10}}, 824: {"": {up: 3.016813999999999e-09, dn: 1.979866e-09}}, 825: {"": {up: 1.976058000000001e-09, dn: 2.28546e-09}}, 826: {"": {up: 4.343998e-09, dn: 2.790158999999999e-09}}, 827: {"": {up: 3.600151e-08, dn: 2.335612e-08}}, 828: {"": {up: 9.809909999999998e-09, dn: 6.270340000000002e-09}}, 829: {"": {up: 7.722790000000002e-09, dn: 4.622941999999999e-09}}, 830: {"": {up: 1.317379e-09, dn: 1.727559000000001e-09}}, 831: {"": {up: 8.2963e-09, dn: 5.278020000000002e-09}}, 832: {"": {up: 1.311132e-08, dn: 8.530729999999999e-09}}, 833: {"": {up: 6.611380000000001e-09, dn: 4.019506999999999e-09}}, 834: {"": {up: 4.908180000000001e-09, dn: 3.151647999999999e-09}}, 835: {"": {up: 3.169781000000001e-09, dn: 1.982022e-09}}, 836: {"": {up: 3.426157000000001e-09, dn: 2.136883e-09}}, 837: {"": {up: 1.108154000000001e-08, dn: 1.541028999999999e-08}}, 838: {"": {up: 6.526160000000001e-09, dn: 4.243009999999999e-09}}, 839: {"": {up: 1.541592e-09, dn: 9.891249999999999e-10}}, 840: {"": {up: 9.518369999999998e-09, dn: 6.452800000000001e-09}}, 841: {"": {up: 1.521397e-08, dn: 9.805270000000001e-09}}, 842: {"": {up: 2.548779e-08, dn: 1.639737e-08}}, 843: {"": {up: 5.370161000000001e-09, dn: 3.274778999999999e-09}}, 844: {"": {up: 6.880781999999999e-10, dn: 7.020860000000002e-10}}, 845: {"": {up: 4.530664e-09, dn: 2.716365e-09}}, 846: {"": {up: 4.231740000000001e-09, dn: 3.132019999999999e-09}}, 847: {"": {up: 5.083950000000002e-09, dn: 3.250975999999999e-09}}, 848: {"": {up: 6.80474e-09, dn: 4.41202e-09}}, 849: {"": {up: 4.003248999999999e-09, dn: 2.635764e-09}}, 850: {"": {up: 6.538359999999998e-09, dn: 4.332340000000001e-09}}, 851: {"": {up: 6.943890000000001e-09, dn: 4.871020000000001e-09}}, 852: {"": {up: 1.26769e-08, dn: 8.157809999999998e-09}}, 853: {"": {up: 3.438197000000001e-09, dn: 2.246654999999999e-09}}, 854: {"": {up: 5.536389999999999e-09, dn: 3.586354e-09}}, 855: {"": {up: 6.728327000000001e-10, dn: 3.5115884e-10}}, 856: {"": {up: 5.638379999999999e-09, dn: 3.645802e-09}}, 857: {"": {up: 7.681026200000001e-10, dn: 3.345574e-10}}, 858: {"": {up: 6.20544e-09, dn: 4.136349999999999e-09}}, 859: {"": {up: 2.158181000000001e-09, dn: 2.933042999999999e-09}}, 860: {"": {up: 6.114480000000002e-09, dn: 3.915744e-09}}, 861: {"": {up: 6.76153e-09, dn: 4.40337e-09}}, 862: {"": {up: 3.014526e-08, dn: 1.898492e-08}}, 863: {"": {up: 1.749471e-08, dn: 1.190231e-08}}, 864: {"": {up: 1.208177e-08, dn: 7.68385e-09}}, 865: {"": {up: 8.138110000000002e-09, dn: 5.170619999999998e-09}}, 866: {"": {up: 1.764599999999999e-09, dn: 2.302466000000001e-09}}, 867: {"": {up: 8.83197e-09, dn: 5.732040000000001e-09}}, 868: {"": {up: 2.255577e-09, dn: 1.402844e-09}}, 869: {"": {up: 7.748300000000001e-09, dn: 5.12671e-09}}, 870: {"": {up: 6.338480000000001e-09, dn: 3.982146000000001e-09}}, 871: {"": {up: 2.648475999999999e-09, dn: 1.631399e-09}}, 872: {"": {up: 9.091040000000001e-09, dn: 6.00607e-09}}, 873: {"": {up: 1.552395e-09, dn: 9.5385e-10}}, 874: {"": {up: 2.290219e-09, dn: 1.50217e-09}}, 875: {"": {up: 2.815567e-09, dn: 1.800685e-09}}, 876: {"": {up: 3.79518e-09, dn: 5.271050000000001e-09}}, 877: {"": {up: 3.421796e-09, dn: 1.7936405e-09}}, 878: {"": {up: 1.733768e-08, dn: 1.114096e-08}}, 879: {"": {up: 4.34636e-08, dn: 2.782924e-08}}, 880: {"": {up: 3.224697999999999e-09, dn: 2.122301000000001e-09}}, 881: {"": {up: 3.851230000000002e-08, dn: 2.736231999999999e-08}}, 882: {"": {up: 1.770568e-08, dn: 2.501216e-08}}, 883: {"": {up: 3.354291e-08, dn: 2.009545e-08}}, 884: {"": {up: 8.939000000000001e-09, dn: 6.09715e-09}}, 885: {"": {up: 5.364000000000001e-09, dn: 3.389902000000001e-09}}, 886: {"": {up: 3.628616000000001e-09, dn: 2.321190999999999e-09}}, 887: {"": {up: 1.663648e-09, dn: 2.407572e-09}}, 888: {"": {up: 6.261280000000001e-09, dn: 4.06657e-09}}, 889: {"": {up: 7.02568e-09, dn: 4.74954e-09}}, 890: {"": {up: 4.461170000000001e-09, dn: 2.932349e-09}}, 891: {"": {up: 1.871122000000001e-08, dn: 1.2737e-08}}, 892: {"": {up: 1.037411e-09, dn: 6.138910000000001e-10}}, 893: {"": {up: 1.063591e-08, dn: 7.14437e-09}}, 894: {"": {up: 6.466760000000001e-09, dn: 4.15263e-09}}, 895: {"": {up: 2.345586e-09, dn: 1.382307e-09}}, 896: {"": {up: 2.766579999999999e-09, dn: 3.80595e-09}}, 897: {"": {up: 4.87654e-09, dn: 6.693669999999998e-09}}, 898: {"": {up: 8.847889999999999e-09, dn: 5.668800000000002e-09}}, 899: {"": {up: 9.22838e-09, dn: 6.25822e-09}}, 900: {"": {up: 1.854223e-08, dn: 1.280435e-08}}, 901: {"": {up: 3.745878e-08, dn: 2.357151999999999e-08}}, 902: {"": {up: 4.739275000000001e-08, dn: 2.863305e-08}}, 903: {"": {up: 7.343590000000001e-09, dn: 4.64251e-09}}, 904: {"": {up: 3.477514e-09, dn: 2.234774999999999e-09}}, 905: {"": {up: 2.768476000000001e-09, dn: 1.819004e-09}}, 906: {"": {up: 5.09295e-09, dn: 2.92183e-09}}, 907: {"": {up: 3.862197e-09, dn: 2.538028000000001e-09}}, 908: {"": {up: 2.886300000000001e-10, dn: 1.458472999999999e-10}}, 909: {"": {up: 8.747670000000001e-09, dn: 5.516059999999999e-09}}, 910: {"": {up: 1.322555e-08, dn: 8.588669999999999e-09}}, 911: {"": {up: 1.262233e-08, dn: 8.37121e-09}}, 912: {"": {up: 9.988090000000002e-09, dn: 6.443240000000001e-09}}, 913: {"": {up: 1.613414e-08, dn: 1.114670999999999e-08}}, 914: {"": {up: 9.76039e-10, dn: 6.178389999999999e-10}}, 915: {"": {up: 1.209076e-09, dn: 7.945780000000001e-10}}, 916: {"": {up: 1.863737999999999e-08, dn: 1.264722e-08}}, 917: {"": {up: 1.696971000000001e-09, dn: 2.146394e-09}}, 918: {"": {up: 3.593132e-09, dn: 2.295573e-09}}, 919: {"": {up: 1.644661e-09, dn: 1.019885e-09}}, 920: {"": {up: 7.13291e-09, dn: 4.49978e-09}}, 921: {"": {up: 4.355301e-09, dn: 2.826672e-09}}, 922: {"": {up: 3.178296999999999e-09, dn: 2.145458e-09}}, 923: {"": {up: 8.692990000000001e-09, dn: 5.86665e-09}}, 924: {"": {up: 1.97038e-08, dn: 1.326227e-08}}, 925: {"": {up: 1.474461000000001e-08, dn: 9.563999999999999e-09}}, 926: {"": {up: 5.801999999999998e-09, dn: 3.892370000000002e-09}}, 927: {"": {up: 3.952986999999999e-09, dn: 2.341964e-09}}, 928: {"": {up: 4.67589e-09, dn: 3.117174e-09}}, 929: {"": {up: 1.700746e-08, dn: 1.180566e-08}}, 930: {"": {up: 4.698460000000001e-08, dn: 3.131420999999999e-08}}, 931: {"": {up: 9.050189999999999e-09, dn: 5.82889e-09}}, 932: {"": {up: 4.807639999999999e-10, dn: 5.478719999999999e-10}}, 933: {"": {up: 1.03625e-09, dn: 6.712239999999999e-10}}, 934: {"": {up: 2.068702e-08, dn: 1.407906e-08}}, 935: {"": {up: 2.330109e-08, dn: 1.543248e-08}}, 936: {"": {up: 6.03974e-09, dn: 3.848058000000001e-09}}, 937: {"": {up: 1.214614999999999e-09, dn: 1.634726000000001e-09}}, 938: {"": {up: 4.395148e-09, dn: 2.792569000000001e-09}}, 939: {"": {up: 4.622260000000001e-08, dn: 3.104936e-08}}, 940: {"": {up: 4.79875e-09, dn: 3.121444000000001e-09}}, 941: {"": {up: 1.194081e-08, dn: 8.15168e-09}}, 942: {"": {up: 3.458525e-09, dn: 2.191617e-09}}, 943: {"": {up: 2.630989e-08, dn: 1.591730000000001e-08}}, 944: {"": {up: 5.514650000000001e-09, dn: 3.601711999999999e-09}}, 945: {"": {up: 8.269619999999999e-09, dn: 5.342000000000001e-09}}, 946: {"": {up: 7.296590000000001e-09, dn: 4.81625e-09}}, 947: {"": {up: 5.156869999999999e-09, dn: 3.313696e-09}}, 948: {"": {up: 7.070859999999999e-09, dn: 4.52818e-09}}, 949: {"": {up: 8.322180000000004e-10, dn: 1.024093e-09}}, 950: {"": {up: 1.598343000000001e-09, dn: 2.164897e-09}}, 951: {"": {up: 6.59285e-09, dn: 4.418970000000002e-09}}, 952: {"": {up: 1.535151e-09, dn: 9.696869999999997e-10}}, 953: {"": {up: 2.483469999999999e-08, dn: 1.583329e-08}}, 954: {"": {up: 3.83263e-09, dn: 2.648893e-09}}, 955: {"": {up: 4.682610000000001e-09, dn: 3.123138e-09}}, 956: {"": {up: 4.974630000000001e-09, dn: 3.313326000000001e-09}}, 957: {"": {up: 2.335735e-08, dn: 1.454145e-08}}, 958: {"": {up: 2.368786e-08, dn: 1.628234e-08}}, 959: {"": {up: 1.285451e-08, dn: 7.927100000000001e-09}}, 960: {"": {up: 2.760115999999999e-09, dn: 1.687652e-09}}, 961: {"": {up: 1.172484e-09, dn: 7.249390000000001e-10}}, 962: {"": {up: 2.70376e-09, dn: 3.05858e-09}}, 963: {"": {up: 3.615003000000001e-09, dn: 2.194608e-09}}, 964: {"": {up: 1.278634e-09, dn: 8.038779999999999e-10}}, 965: {"": {up: 2.758392999999999e-09, dn: 1.746514e-09}}, 966: {"": {up: 2.014669e-09, dn: 1.286114e-09}}, 967: {"": {up: 4.1391e-09, dn: 2.862419000000001e-09}}, 968: {"": {up: 2.874664999999999e-09, dn: 1.778469e-09}}, 969: {"": {up: 2.867483999999999e-09, dn: 1.723647e-09}}, 970: {"": {up: 4.28061e-09, dn: 2.949370000000001e-09}}, 971: {"": {up: 4.729169999999998e-09, dn: 3.15791e-09}}, 972: {"": {up: 3.60232e-08, dn: 2.324127e-08}}, 973: {"": {up: 1.770065e-09, dn: 1.103461e-09}}, 974: {"": {up: 9.07875e-10, dn: 4.929557e-10}}, 975: {"": {up: 1.030393e-08, dn: 6.78948e-09}}, 976: {"": {up: 1.837403e-08, dn: 1.131494e-08}}, 977: {"": {up: 8.24872e-09, dn: 5.561959999999998e-09}}, 978: {"": {up: 6.35504e-10, dn: 3.808224000000001e-10}}, 979: {"": {up: 7.599270000000001e-09, dn: 4.979590000000001e-09}}, 980: {"": {up: 4.786370000000001e-09, dn: 3.099e-09}}, 981: {"": {up: 1.751967e-09, dn: 1.103073e-09}}, 982: {"": {up: 4.453e-09, dn: 2.897397e-09}}, 983: {"": {up: 6.633871e-09, dn: 3.780482e-09}}, 984: {"": {up: 5.892760000000002e-10, dn: 7.698009999999999e-10}}, 985: {"": {up: 1.618579e-08, dn: 1.117657e-08}}, 986: {"": {up: 9.14995e-09, dn: 5.596649999999998e-09}}, 987: {"": {up: 1.893261e-09, dn: 1.162716e-09}}, 988: {"": {up: 1.522782e-09, dn: 9.863599999999999e-10}}, 989: {"": {up: 9.567780000000003e-10, dn: 6.101549999999999e-10}}, 990: {"": {up: 1.225882e-08, dn: 8.04225e-09}}, 991: {"": {up: 2.055564e-09, dn: 1.304316e-09}}, 992: {"": {up: 6.158969999999999e-09, dn: 4.297289999999999e-09}}, 993: {"": {up: 3.014995e-09, dn: 1.892209e-09}}, 994: {"": {up: 5.235860000000001e-09, dn: 3.220171999999999e-09}}, 995: {"": {up: 3.053157e-09, dn: 1.990952000000001e-09}}, 996: {"": {up: 4.695914e-09, dn: 2.960619999999999e-09}}, 997: {"": {up: 2.178046e-08, dn: 1.383971e-08}}, 998: {"": {up: 6.27074e-09, dn: 4.134490000000002e-09}}, 999: {"": {up: 1.124243e-10, dn: 1.063669e-10}}}
ErrorTubes=0
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=QCD-NLO
Path=QCD-NLO
Title=NLO QCD+EW
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	6.045340e-13	9.683590e-14	1.279866e-13
8.000000e+00	1.000000e+01	2.215148e-05	4.160420e-06	5.759860e-06
1.000000e+01	1.200000e+01	1.290335e-04	2.288550e-05	3.117850e-05
1.200000e+01	1.400000e+01	2.627606e-04	4.565440e-05	6.185980e-05
1.400000e+01	1.600000e+01	4.679884e-04	8.129190e-05	1.097983e-04
1.600000e+01	1.800000e+01	6.394095e-04	1.063433e-04	1.422153e-04
1.800000e+01	2.000000e+01	7.995708e-04	1.297482e-04	1.722943e-04
2.000000e+01	2.200000e+01	9.762909e-04	1.546851e-04	2.040051e-04
2.200000e+01	2.400000e+01	1.134408e-03	1.771994e-04	2.325780e-04
2.400000e+01	2.600000e+01	1.308149e-03	2.015500e-04	2.635310e-04
2.600000e+01	2.800000e+01	1.382658e-03	2.054190e-04	2.655490e-04
2.800000e+01	3.000000e+01	1.588656e-03	2.393210e-04	3.093360e-04
3.000000e+01	3.200000e+01	1.674846e-03	2.450880e-04	3.153050e-04
3.200000e+01	3.400000e+01	1.814644e-03	2.631670e-04	3.374660e-04
3.400000e+01	3.600000e+01	1.930764e-03	2.716990e-04	3.450650e-04
3.600000e+01	3.800000e+01	2.084835e-03	2.931540e-04	3.722720e-04
3.800000e+01	4.000000e+01	2.146734e-03	2.949820e-04	3.715420e-04
4.000000e+01	4.200000e+01	2.362723e-03	3.238540e-04	4.075000e-04
4.200000e+01	4.400000e+01	2.476493e-03	3.369810e-04	4.230780e-04
4.400000e+01	4.600000e+01	2.632637e-03	3.487400e-04	4.335070e-04
4.600000e+01	4.800000e+01	2.644087e-03	3.363970e-04	4.117100e-04
4.800000e+01	5.000000e+01	2.938949e-03	3.837780e-04	4.744730e-04
5.000000e+01	5.200000e+01	3.118656e-03	4.084000e-04	5.057210e-04
5.200000e+01	5.400000e+01	3.121619e-03	3.913940e-04	4.766120e-04
5.400000e+01	5.600000e+01	3.306005e-03	4.138910e-04	5.034770e-04
5.600000e+01	5.800000e+01	3.497997e-03	4.444240e-04	5.442500e-04
5.800000e+01	6.000000e+01	3.482843e-03	4.238730e-04	5.098020e-04
6.000000e+01	6.200000e+01	3.736014e-03	4.677320e-04	5.694890e-04
6.200000e+01	6.400000e+01	3.733212e-03	4.560520e-04	5.499340e-04
6.400000e+01	6.600000e+01	3.688941e-03	4.329220e-04	5.168980e-04
6.600000e+01	6.800000e+01	3.951607e-03	4.816560e-04	5.804030e-04
6.800000e+01	7.000000e+01	3.916398e-03	4.643920e-04	5.533100e-04
7.000000e+01	7.200000e+01	3.930268e-03	4.620380e-04	5.486920e-04
7.200000e+01	7.400000e+01	3.920305e-03	4.524790e-04	5.330190e-04
7.400000e+01	7.600000e+01	3.733854e-03	4.205190e-04	4.903070e-04
7.600000e+01	7.800000e+01	3.406413e-03	3.683950e-04	4.217890e-04
7.800000e+01	8.000000e+01	1.989107e-03	1.363020e-04	1.248030e-04
8.000000e+01	8.200000e+01	4.441212e-03	5.179630e-04	6.134970e-04
8.200000e+01	8.400000e+01	4.900296e-03	5.918170e-04	6.966000e-04
8.400000e+01	8.600000e+01	4.588736e-03	5.353850e-04	6.345350e-04
8.600000e+01	8.800000e+01	4.395537e-03	5.003180e-04	5.870420e-04
8.800000e+01	9.000000e+01	4.420083e-03	4.998780e-04	5.848290e-04
9.000000e+01	9.200000e+01	4.341588e-03	4.920930e-04	5.765500e-04
9.200000e+01	9.400000e+01	4.411648e-03	5.064130e-04	5.969400e-04
9.400000e+01	9.600000e+01	4.204617e-03	4.592400e-04	5.294540e-04
9.600000e+01	9.800000e+01	4.202736e-03	4.575860e-04	5.268060e-04
9.800000e+01	1.000000e+02	4.203097e-03	4.615470e-04	5.337980e-04
1.000000e+02	1.020000e+02	4.151418e-03	4.463610e-04	5.130480e-04
1.020000e+02	1.040000e+02	4.169710e-03	4.522800e-04	5.205400e-04
1.040000e+02	1.060000e+02	4.026419e-03	4.196200e-04	4.738890e-04
1.060000e+02	1.080000e+02	4.227526e-03	4.644060e-04	5.377690e-04
1.080000e+02	1.100000e+02	4.051929e-03	4.282180e-04	4.871010e-04
1.100000e+02	1.120000e+02	4.092226e-03	4.370780e-04	5.001160e-04
1.120000e+02	1.140000e+02	4.034866e-03	4.285950e-04	4.890690e-04
1.140000e+02	1.160000e+02	3.918523e-03	4.023370e-04	4.517480e-04
1.160000e+02	1.180000e+02	3.970346e-03	4.143160e-04	4.689890e-04
1.180000e+02	1.200000e+02	3.934660e-03	4.090170e-04	4.624330e-04
1.200000e+02	1.220000e+02	3.896998e-03	4.054390e-04	4.587610e-04
1.220000e+02	1.240000e+02	4.000425e-03	4.319630e-04	4.974730e-04
1.240000e+02	1.260000e+02	3.815714e-03	3.903660e-04	4.383900e-04
1.260000e+02	1.280000e+02	3.830344e-03	4.081740e-04	4.689310e-04
1.280000e+02	1.300000e+02	3.746976e-03	3.817060e-04	4.280600e-04
1.300000e+02	1.320000e+02	3.841899e-03	4.027300e-04	4.579760e-04
1.320000e+02	1.340000e+02	3.817061e-03	4.014760e-04	4.573200e-04
1.340000e+02	1.360000e+02	3.652166e-03	3.704790e-04	4.138590e-04
1.360000e+02	1.380000e+02	3.589926e-03	3.571490e-04	3.962040e-04
1.380000e+02	1.400000e+02	3.563727e-03	3.551320e-04	3.945100e-04
1.400000e+02	1.420000e+02	3.713199e-03	3.913400e-04	4.467580e-04
1.420000e+02	1.440000e+02	3.494306e-03	3.494750e-04	3.878130e-04
1.440000e+02	1.460000e+02	3.618660e-03	3.793770e-04	4.313290e-04
1.460000e+02	1.480000e+02	3.363580e-03	3.263020e-04	3.578710e-04
1.480000e+02	1.500000e+02	3.561590e-03	3.685880e-04	4.176300e-04
1.500000e+02	1.520000e+02	3.358989e-03	3.307220e-04	3.658840e-04
1.520000e+02	1.540000e+02	3.376400e-03	3.403730e-04	3.790470e-04
1.540000e+02	1.560000e+02	3.326030e-03	3.299100e-04	3.664120e-04
1.560000e+02	1.580000e+02	3.421857e-03	3.512790e-04	3.944700e-04
1.580000e+02	1.600000e+02	3.265074e-03	3.281180e-04	3.644840e-04
1.600000e+02	1.620000e+02	6.707470e-07	1.752180e-07	2.600110e-07
1.620000e+02	1.640000e+02	5.877813e-07	1.518605e-07	2.244276e-07
1.640000e+02	1.660000e+02	4.549330e-07	1.182347e-07	1.752360e-07
1.660000e+02	1.680000e+02	6.868624e-07	1.776159e-07	2.630634e-07
1.680000e+02	1.700000e+02	9.173455e-07	2.350962e-07	3.462535e-07
1.700000e+02	1.720000e+02	4.214118e-07	1.067494e-07	1.565156e-07
1.720000e+02	1.740000e+02	5.584308e-07	1.450344e-07	2.148571e-07
1.740000e+02	1.760000e+02	6.827585e-07	1.813203e-07	2.711882e-07
1.760000e+02	1.780000e+02	5.080243e-07	1.303342e-07	1.926440e-07
1.780000e+02	1.800000e+02	6.318093e-07	1.669527e-07	2.491620e-07
1.800000e+02	1.820000e+02	6.211180e-07	1.592014e-07	2.350348e-07
1.820000e+02	1.840000e+02	4.999159e-07	1.302276e-07	1.929159e-07
1.840000e+02	1.860000e+02	5.898406e-07	1.499752e-07	2.210981e-07
1.860000e+02	1.880000e+02	8.702763e-07	2.277379e-07	3.388707e-07
1.880000e+02	1.900000e+02	5.751756e-07	1.472583e-07	2.172788e-07
1.900000e+02	1.920000e+02	6.232900e-07	1.598206e-07	2.365940e-07
1.920000e+02	1.940000e+02	6.631253e-07	1.684346e-07	2.477479e-07
1.940000e+02	1.960000e+02	1.114392e-06	3.032884e-07	4.583980e-07
1.960000e+02	1.980000e+02	9.700896e-07	2.567185e-07	3.839774e-07
1.980000e+02	2.000000e+02	4.295431e-07	1.083109e-07	1.591569e-07
2.000000e+02	2.020000e+02	7.391180e-07	1.894255e-07	2.791610e-07
2.020000e+02	2.040000e+02	6.698260e-07	1.716870e-07	2.534424e-07
2.040000e+02	2.060000e+02	6.283537e-07	1.667472e-07	2.497772e-07
2.060000e+02	2.080000e+02	8.281014e-07	2.157780e-07	3.196406e-07
2.080000e+02	2.100000e+02	6.412397e-07	1.642753e-07	2.418979e-07
2.100000e+02	2.120000e+02	6.103226e-07	1.538105e-07	2.250282e-07
2.120000e+02	2.140000e+02	7.427036e-07	1.978824e-07	2.964274e-07
2.140000e+02	2.160000e+02	4.882305e-07	1.270173e-07	1.885761e-07
2.160000e+02	2.180000e+02	7.429723e-07	1.854946e-07	2.717447e-07
2.180000e+02	2.200000e+02	6.788780e-07	1.777433e-07	2.643260e-07
2.200000e+02	2.220000e+02	5.683876e-07	1.455649e-07	2.146613e-07
2.220000e+02	2.240000e+02	6.225322e-07	1.604620e-07	2.377317e-07
2.240000e+02	2.260000e+02	5.002887e-07	1.301404e-07	1.925769e-07
2.260000e+02	2.280000e+02	9.549525e-07	2.533081e-07	3.782755e-07
2.280000e+02	2.300000e+02	5.987175e-07	1.546768e-07	2.279306e-07
2.300000e+02	2.320000e+02	6.874775e-07	1.785500e-07	2.644507e-07
2.320000e+02	2.340000e+02	5.506305e-07	1.423125e-07	2.106790e-07
2.340000e+02	2.360000e+02	6.672596e-07	1.699457e-07	2.496777e-07
2.360000e+02	2.380000e+02	4.310745e-07	1.132860e-07	1.685185e-07
2.380000e+02	2.400000e+02	7.258150e-07	1.858056e-07	2.745660e-07
2.400000e+02	2.420000e+02	6.573204e-07	1.724459e-07	2.575479e-07
2.420000e+02	2.440000e+02	9.828668e-07	2.572820e-07	3.823422e-07
2.440000e+02	2.460000e+02	5.654899e-07	1.465760e-07	2.167013e-07
2.460000e+02	2.480000e+02	5.949700e-07	1.530590e-07	2.257078e-07
2.480000e+02	2.500000e+02	4.588076e-07	1.200901e-07	1.781717e-07
2.500000e+02	2.520000e+02	5.846960e-07	1.586229e-07	2.393460e-07
2.520000e+02	2.540000e+02	4.825002e-07	1.274402e-07	1.898944e-07
2.540000e+02	2.560000e+02	4.999660e-07	1.268918e-07	1.868183e-07
2.560000e+02	2.580000e+02	5.309004e-07	1.432737e-07	2.145571e-07
2.580000e+02	2.600000e+02	9.015031e-07	2.385449e-07	3.572289e-07
2.600000e+02	2.620000e+02	5.081319e-07	1.315342e-07	1.947347e-07
2.620000e+02	2.640000e+02	7.909144e-07	2.109794e-07	3.156966e-07
2.640000e+02	2.660000e+02	9.769627e-07	2.484981e-07	3.670593e-07
2.660000e+02	2.680000e+02	6.720082e-07	1.806119e-07	2.716285e-07
2.680000e+02	2.700000e+02	9.682244e-07	2.574782e-07	3.861936e-07
2.700000e+02	2.720000e+02	4.769646e-07	1.245388e-07	1.850687e-07
2.720000e+02	2.740000e+02	6.229718e-07	1.661488e-07	2.483733e-07
2.740000e+02	2.760000e+02	9.471800e-07	2.586439e-07	3.917140e-07
2.760000e+02	2.780000e+02	4.783632e-07	1.263650e-07	1.878078e-07
2.780000e+02	2.800000e+02	5.389840e-07	1.439137e-07	2.161991e-07
2.800000e+02	2.820000e+02	8.734554e-07	2.338408e-07	3.499256e-07
2.820000e+02	2.840000e+02	4.071257e-07	1.087217e-07	1.626194e-07
2.840000e+02	2.860000e+02	6.900195e-07	1.856490e-07	2.798702e-07
2.860000e+02	2.880000e+02	5.567184e-07	1.468345e-07	2.183521e-07
2.880000e+02	2.900000e+02	7.735113e-07	2.062673e-07	3.089857e-07
2.900000e+02	2.920000e+02	5.214849e-07	1.351783e-07	2.002287e-07
2.920000e+02	2.940000e+02	5.629556e-07	1.446592e-07	2.143424e-07
2.940000e+02	2.960000e+02	5.659402e-07	1.486925e-07	2.210953e-07
2.960000e+02	2.980000e+02	5.640285e-07	1.437654e-07	2.118246e-07
2.980000e+02	3.000000e+02	4.783604e-07	1.265809e-07	1.885250e-07
3.000000e+02	3.020000e+02	4.981657e-07	1.258758e-07	1.852389e-07
3.020000e+02	3.040000e+02	6.936927e-07	1.812979e-07	2.691405e-07
3.040000e+02	3.060000e+02	4.970405e-07	1.323696e-07	1.983011e-07
3.060000e+02	3.080000e+02	6.065829e-07	1.584916e-07	2.361914e-07
3.080000e+02	3.100000e+02	6.381678e-07	1.673421e-07	2.495973e-07
3.100000e+02	3.120000e+02	4.802718e-07	1.271244e-07	1.905811e-07
3.120000e+02	3.140000e+02	5.930276e-07	1.577719e-07	2.361983e-07
3.140000e+02	3.160000e+02	5.431339e-07	1.401062e-07	2.076793e-07
3.160000e+02	3.180000e+02	4.514099e-07	1.177918e-07	1.749295e-07
3.180000e+02	3.200000e+02	5.687485e-07	1.461745e-07	2.155174e-07
3.200000e+02	3.220000e+02	9.230642e-07	2.578434e-07	3.957898e-07
3.220000e+02	3.240000e+02	3.967031e-07	1.067905e-07	1.601535e-07
3.240000e+02	3.260000e+02	5.013103e-07	1.316525e-07	1.959683e-07
3.260000e+02	3.280000e+02	5.239757e-07	1.398458e-07	2.095898e-07
3.280000e+02	3.300000e+02	5.612460e-07	1.484105e-07	2.215599e-07
3.300000e+02	3.320000e+02	4.931810e-07	1.265418e-07	1.869350e-07
3.320000e+02	3.340000e+02	4.470206e-07	1.219929e-07	1.841911e-07
3.340000e+02	3.360000e+02	6.100797e-07	1.591945e-07	2.369526e-07
3.360000e+02	3.380000e+02	4.926720e-07	1.317748e-07	1.974370e-07
3.380000e+02	3.400000e+02	2.782372e-07	7.324510e-08	1.091121e-07
3.400000e+02	3.420000e+02	5.365941e-07	1.446592e-07	2.179477e-07
3.420000e+02	3.440000e+02	6.346748e-07	1.638047e-07	2.425511e-07
3.440000e+02	3.460000e+02	4.393153e-07	1.146899e-07	1.703920e-07
3.460000e+02	3.480000e+02	5.658611e-07	1.502133e-07	2.236425e-07
3.480000e+02	3.500000e+02	3.286823e-07	9.169430e-08	1.394203e-07
3.500000e+02	3.520000e+02	5.411567e-07	1.398079e-07	2.075861e-07
3.520000e+02	3.540000e+02	5.045029e-07	1.295610e-07	1.914465e-07
3.540000e+02	3.560000e+02	7.065735e-07	1.843147e-07	2.747549e-07
3.560000e+02	3.580000e+02	5.113913e-07	1.370477e-07	2.061031e-07
3.580000e+02	3.600000e+02	5.119764e-07	1.369702e-07	2.048462e-07
3.600000e+02	3.620000e+02	5.940719e-07	1.525507e-07	2.261806e-07
3.620000e+02	3.640000e+02	4.339991e-07	1.157272e-07	1.731130e-07
3.640000e+02	3.660000e+02	4.181028e-07	1.087788e-07	1.614013e-07
3.660000e+02	3.680000e+02	5.337727e-07	1.435069e-07	2.150675e-07
3.680000e+02	3.700000e+02	5.768839e-07	1.494192e-07	2.215705e-07
3.700000e+02	3.720000e+02	3.536510e-07	9.154110e-08	1.359583e-07
3.720000e+02	3.740000e+02	5.574697e-07	1.534126e-07	2.327538e-07
3.740000e+02	3.760000e+02	8.100378e-07	2.251721e-07	3.437982e-07
3.760000e+02	3.780000e+02	5.796096e-07	1.538061e-07	2.306711e-07
3.780000e+02	3.800000e+02	3.946340e-07	1.058625e-07	1.588595e-07
3.800000e+02	3.820000e+02	1.149836e-06	3.282848e-07	5.065660e-07
3.820000e+02	3.840000e+02	5.184504e-07	1.386980e-07	2.079639e-07
3.840000e+02	3.860000e+02	8.180291e-07	2.069621e-07	3.059239e-07
3.860000e+02	3.880000e+02	5.261223e-07	1.411898e-07	2.118056e-07
3.880000e+02	3.900000e+02	4.463281e-07	1.154261e-07	1.709524e-07
3.900000e+02	3.920000e+02	5.421327e-07	1.420306e-07	2.108200e-07
3.920000e+02	3.940000e+02	2.256251e-07	6.842160e-08	1.060439e-07
3.940000e+02	3.960000e+02	4.898563e-07	1.287366e-07	1.920713e-07
3.960000e+02	3.980000e+02	4.866912e-07	1.312437e-07	1.972131e-07
3.980000e+02	4.000000e+02	3.614828e-07	9.298020e-08	1.375288e-07
4.000000e+02	4.020000e+02	6.321412e-07	1.629148e-07	2.425540e-07
4.020000e+02	4.040000e+02	4.907811e-07	1.274043e-07	1.895993e-07
4.040000e+02	4.060000e+02	3.759905e-07	1.053451e-07	1.601341e-07
4.060000e+02	4.080000e+02	4.892462e-07	1.291308e-07	1.933067e-07
4.080000e+02	4.100000e+02	4.167474e-07	1.109112e-07	1.660981e-07
4.100000e+02	4.120000e+02	3.300150e-07	9.163380e-08	1.394244e-07
4.120000e+02	4.140000e+02	5.173536e-07	1.499284e-07	2.309912e-07
4.140000e+02	4.160000e+02	4.756817e-07	1.294372e-07	1.959296e-07
4.160000e+02	4.180000e+02	2.343499e-07	6.565410e-08	9.986550e-08
4.180000e+02	4.200000e+02	5.746577e-07	1.495417e-07	2.226298e-07
4.200000e+02	4.220000e+02	5.462828e-07	1.407002e-07	2.083444e-07
4.220000e+02	4.240000e+02	4.920627e-07	1.293128e-07	1.934819e-07
4.240000e+02	4.260000e+02	6.926161e-07	1.799724e-07	2.683493e-07
4.260000e+02	4.280000e+02	3.780101e-07	1.038382e-07	1.572812e-07
4.280000e+02	4.300000e+02	4.262619e-07	1.111392e-07	1.659557e-07
4.300000e+02	4.320000e+02	6.429993e-07	1.759208e-07	2.656611e-07
4.320000e+02	4.340000e+02	4.910290e-07	1.291302e-07	1.911517e-07
4.340000e+02	4.360000e+02	3.197271e-07	8.345840e-08	1.243229e-07
4.360000e+02	4.380000e+02	3.806002e-07	1.000904e-07	1.496023e-07
4.380000e+02	4.400000e+02	8.447708e-07	2.199387e-07	3.275622e-07
4.400000e+02	4.420000e+02	1.882733e-07	5.576730e-08	8.521630e-08
4.420000e+02	4.440000e+02	4.422945e-07	1.150353e-07	1.719561e-07
4.440000e+02	4.460000e+02	3.809208e-07	1.014786e-07	1.524509e-07
4.460000e+02	4.480000e+02	3.437761e-07	8.884290e-08	1.322357e-07
4.480000e+02	4.500000e+02	4.689289e-07	1.258606e-07	1.894192e-07
4.500000e+02	4.520000e+02	1.226413e-07	4.602368e-08	7.421300e-08
4.520000e+02	4.540000e+02	5.818437e-07	1.569025e-07	2.354347e-07
4.540000e+02	4.560000e+02	6.283350e-07	1.606888e-07	2.364169e-07
4.560000e+02	4.580000e+02	3.648994e-07	9.945360e-08	1.501710e-07
4.580000e+02	4.600000e+02	5.764914e-07	1.566643e-07	2.374973e-07
4.600000e+02	4.620000e+02	2.967922e-07	7.931180e-08	1.192443e-07
4.620000e+02	4.640000e+02	3.783051e-07	1.007834e-07	1.506772e-07
4.640000e+02	4.660000e+02	4.924505e-07	1.340545e-07	2.030745e-07
4.660000e+02	4.680000e+02	4.279560e-07	1.162803e-07	1.750273e-07
4.680000e+02	4.700000e+02	3.613125e-07	9.792660e-08	1.478707e-07
4.700000e+02	4.720000e+02	3.944732e-07	1.022919e-07	1.524490e-07
4.720000e+02	4.740000e+02	2.806187e-07	9.172200e-08	1.451163e-07
4.740000e+02	4.760000e+02	3.547775e-07	9.659660e-08	1.464119e-07
4.760000e+02	4.780000e+02	2.671947e-07	7.708680e-08	1.179152e-07
4.780000e+02	4.800000e+02	3.931023e-07	1.023997e-07	1.522389e-07
4.800000e+02	4.820000e+02	4.563069e-07	1.255311e-07	1.904283e-07
4.820000e+02	4.840000e+02	2.786528e-07	7.770660e-08	1.180903e-07
4.840000e+02	4.860000e+02	3.058989e-07	8.753190e-08	1.345569e-07
4.860000e+02	4.880000e+02	3.426019e-07	8.786660e-08	1.305349e-07
4.880000e+02	4.900000e+02	3.364181e-07	8.934080e-08	1.331829e-07
4.900000e+02	4.920000e+02	4.133379e-07	1.099725e-07	1.649561e-07
4.920000e+02	4.940000e+02	3.147175e-07	8.330060e-08	1.249852e-07
4.940000e+02	4.960000e+02	3.591326e-07	1.003794e-07	1.537104e-07
4.960000e+02	4.980000e+02	2.658134e-07	6.938640e-08	1.031126e-07
4.980000e+02	5.000000e+02	2.320123e-07	6.114460e-08	9.159370e-08
5.000000e+02	5.020000e+02	2.344222e-07	6.251870e-08	9.392930e-08
5.020000e+02	5.040000e+02	1.619797e-07	4.469220e-08	6.762890e-08
5.040000e+02	5.060000e+02	3.796938e-07	9.928520e-08	1.478095e-07
5.060000e+02	5.080000e+02	6.137164e-07	1.743736e-07	2.657626e-07
5.080000e+02	5.100000e+02	2.803298e-07	7.307630e-08	1.087014e-07
5.100000e+02	5.120000e+02	2.576081e-07	6.894350e-08	1.031796e-07
5.120000e+02	5.140000e+02	3.143946e-07	8.160990e-08	1.215735e-07
5.140000e+02	5.160000e+02	2.976172e-07	8.133000e-08	1.226795e-07
5.160000e+02	5.180000e+02	4.235995e-07	1.178019e-07	1.796571e-07
5.180000e+02	5.200000e+02	4.501688e-07	1.218549e-07	1.837207e-07
5.200000e+02	5.220000e+02	3.176306e-07	9.064990e-08	1.390111e-07
5.220000e+02	5.240000e+02	2.596756e-07	6.825380e-08	1.023643e-07
5.240000e+02	5.260000e+02	2.959669e-07	7.967290e-08	1.200431e-07
5.260000e+02	5.280000e+02	6.945182e-08	3.162891e-08	5.338828e-08
5.280000e+02	5.300000e+02	2.751386e-07	6.908740e-08	1.014015e-07
5.300000e+02	5.320000e+02	2.917969e-07	7.438020e-08	1.093630e-07
5.320000e+02	5.340000e+02	2.485639e-07	7.129210e-08	1.102874e-07
5.340000e+02	5.360000e+02	4.285220e-07	1.177363e-07	1.779348e-07
5.360000e+02	5.380000e+02	3.622476e-07	9.752820e-08	1.472021e-07
5.380000e+02	5.400000e+02	4.369807e-07	1.160961e-07	1.748267e-07
5.400000e+02	5.420000e+02	2.718896e-07	7.598180e-08	1.158355e-07
5.420000e+02	5.440000e+02	3.836100e-07	1.042509e-07	1.581065e-07
5.440000e+02	5.460000e+02	2.833949e-07	7.465800e-08	1.115394e-07
5.460000e+02	5.480000e+02	1.445313e-07	4.550695e-08	7.111220e-08
5.480000e+02	5.500000e+02	4.314865e-07	1.171640e-07	1.770746e-07
5.500000e+02	5.520000e+02	3.350929e-07	8.792410e-08	1.307966e-07
5.520000e+02	5.540000e+02	2.591146e-07	7.208400e-08	1.099807e-07
5.540000e+02	5.560000e+02	1.681698e-07	4.449410e-08	6.671570e-08
5.560000e+02	5.580000e+02	2.330174e-07	6.223170e-08	9.335370e-08
5.580000e+02	5.600000e+02	2.733683e-07	7.797100e-08	1.193311e-07
5.600000e+02	5.620000e+02	2.269094e-07	5.915690e-08	8.789390e-08
5.620000e+02	5.640000e+02	3.510171e-07	9.300410e-08	1.388556e-07
5.640000e+02	5.660000e+02	1.826454e-07	5.216010e-08	7.939300e-08
5.660000e+02	5.680000e+02	2.149992e-07	5.864670e-08	8.894290e-08
5.680000e+02	5.700000e+02	9.328667e-07	2.706898e-07	4.211453e-07
5.700000e+02	5.720000e+02	2.553304e-07	6.710950e-08	1.002035e-07
5.720000e+02	5.740000e+02	2.937183e-07	8.066840e-08	1.227079e-07
5.740000e+02	5.760000e+02	4.595130e-07	1.188193e-07	1.761039e-07
5.760000e+02	5.780000e+02	2.293294e-07	6.200050e-08	9.389810e-08
5.780000e+02	5.800000e+02	2.932749e-07	7.829720e-08	1.176826e-07
5.800000e+02	5.820000e+02	3.405106e-07	9.245230e-08	1.393387e-07
5.820000e+02	5.840000e+02	3.400837e-07	8.978060e-08	1.342078e-07
5.840000e+02	5.860000e+02	3.687863e-07	1.006157e-07	1.530950e-07
5.860000e+02	5.880000e+02	2.001932e-07	5.734750e-08	8.806090e-08
5.880000e+02	5.900000e+02	2.943646e-07	7.607690e-08	1.132358e-07
5.900000e+02	5.920000e+02	2.788278e-07	7.486800e-08	1.125463e-07
5.920000e+02	5.940000e+02	3.948655e-07	1.019835e-07	1.505071e-07
5.940000e+02	5.960000e+02	4.237023e-07	1.104033e-07	1.649321e-07
5.960000e+02	5.980000e+02	3.187499e-07	9.310730e-08	1.452016e-07
5.980000e+02	6.000000e+02	2.548516e-07	6.887570e-08	1.038209e-07
6.000000e+02	6.020000e+02	2.342682e-07	6.053800e-08	9.002330e-08
6.020000e+02	6.040000e+02	1.830064e-07	4.921100e-08	7.392900e-08
6.040000e+02	6.060000e+02	1.726912e-07	4.758270e-08	7.216390e-08
6.060000e+02	6.080000e+02	1.613228e-07	4.352300e-08	6.550760e-08
6.080000e+02	6.100000e+02	2.017585e-07	5.670550e-08	8.678080e-08
6.100000e+02	6.120000e+02	1.579127e-07	4.522260e-08	6.910390e-08
6.120000e+02	6.140000e+02	3.352480e-07	8.381320e-08	1.232229e-07
6.140000e+02	6.160000e+02	2.748248e-07	7.327920e-08	1.099604e-07
6.160000e+02	6.180000e+02	3.131371e-07	8.329400e-08	1.246272e-07
6.180000e+02	6.200000e+02	5.480420e-07	1.461414e-07	2.189383e-07
6.200000e+02	6.220000e+02	1.901072e-07	5.318430e-08	8.112240e-08
6.220000e+02	6.240000e+02	2.499475e-07	7.020120e-08	1.075062e-07
6.240000e+02	6.260000e+02	5.042944e-07	1.440185e-07	2.245730e-07
6.260000e+02	6.280000e+02	1.170355e-07	4.433943e-08	7.225840e-08
6.280000e+02	6.300000e+02	1.904823e-07	5.303740e-08	8.085270e-08
6.300000e+02	6.320000e+02	1.857693e-07	4.474420e-08	6.529880e-08
6.320000e+02	6.340000e+02	3.046606e-07	8.252680e-08	1.249393e-07
6.340000e+02	6.360000e+02	2.623177e-07	7.058070e-08	1.061984e-07
6.360000e+02	6.380000e+02	2.448630e-07	6.260910e-08	9.270150e-08
6.380000e+02	6.400000e+02	2.210843e-07	5.736600e-08	8.509340e-08
6.400000e+02	6.420000e+02	4.890394e-07	1.342468e-07	2.035479e-07
6.420000e+02	6.440000e+02	1.872881e-07	5.146440e-08	7.819700e-08
6.440000e+02	6.460000e+02	1.017882e-07	2.743691e-08	4.138560e-08
6.460000e+02	6.480000e+02	1.689265e-07	4.763440e-08	7.348870e-08
6.480000e+02	6.500000e+02	1.087948e-07	3.399461e-08	5.344470e-08
6.500000e+02	6.520000e+02	2.238301e-07	6.184110e-08	9.393380e-08
6.520000e+02	6.540000e+02	1.765935e-07	4.750800e-08	7.169370e-08
6.540000e+02	6.560000e+02	4.748892e-07	1.308072e-07	1.995986e-07
6.560000e+02	6.580000e+02	4.353807e-07	1.193313e-07	1.820539e-07
6.580000e+02	6.600000e+02	2.791207e-07	7.623930e-08	1.153346e-07
6.600000e+02	6.620000e+02	1.225410e-07	3.451979e-08	5.268180e-08
6.620000e+02	6.640000e+02	1.173036e-07	3.306501e-08	5.047450e-08
6.640000e+02	6.660000e+02	4.540989e-07	1.163350e-07	1.724844e-07
6.660000e+02	6.680000e+02	1.653641e-07	4.264460e-08	6.315580e-08
6.680000e+02	6.700000e+02	2.312374e-07	5.920170e-08	8.787760e-08
6.700000e+02	6.720000e+02	1.696723e-07	4.576560e-08	6.903670e-08
6.720000e+02	6.740000e+02	2.489312e-07	7.295020e-08	1.136986e-07
6.740000e+02	6.760000e+02	1.407164e-07	3.958660e-08	6.079860e-08
6.760000e+02	6.780000e+02	4.233117e-08	1.821391e-08	3.083653e-08
6.780000e+02	6.800000e+02	3.087965e-07	7.824820e-08	1.154522e-07
6.800000e+02	6.820000e+02	1.217598e-07	3.418049e-08	5.231410e-08
6.820000e+02	6.840000e+02	2.873195e-07	7.992880e-08	1.219388e-07
6.840000e+02	6.860000e+02	1.650436e-07	4.517260e-08	6.827140e-08
6.860000e+02	6.880000e+02	1.488073e-07	3.653030e-08	5.356360e-08
6.880000e+02	6.900000e+02	1.397758e-07	3.729760e-08	5.600900e-08
6.900000e+02	6.920000e+02	2.304107e-07	6.383300e-08	9.750820e-08
6.920000e+02	6.940000e+02	1.394894e-07	3.740330e-08	5.630460e-08
6.940000e+02	6.960000e+02	1.655346e-07	4.414530e-08	6.656110e-08
6.960000e+02	6.980000e+02	2.904787e-07	7.717620e-08	1.156929e-07
6.980000e+02	7.000000e+02	1.416191e-07	3.874460e-08	5.875840e-08
7.000000e+02	7.020000e+02	2.191805e-07	5.354520e-08	7.848080e-08
7.020000e+02	7.040000e+02	1.479630e-07	4.070480e-08	6.221250e-08
7.040000e+02	7.060000e+02	9.113496e-08	2.926372e-08	4.642784e-08
7.060000e+02	7.080000e+02	1.676488e-07	4.387280e-08	6.590100e-08
7.080000e+02	7.100000e+02	2.366878e-07	6.531160e-08	9.914930e-08
7.100000e+02	7.120000e+02	2.149071e-07	5.697790e-08	8.556000e-08
7.120000e+02	7.140000e+02	2.017090e-07	4.977880e-08	7.358400e-08
7.140000e+02	7.160000e+02	2.410088e-07	7.745460e-08	1.236434e-07
7.160000e+02	7.180000e+02	1.645625e-07	4.450770e-08	6.736020e-08
7.180000e+02	7.200000e+02	1.130795e-07	3.087800e-08	4.691880e-08
7.200000e+02	7.220000e+02	3.309198e-07	8.874230e-08	1.340699e-07
7.220000e+02	7.240000e+02	3.802726e-07	9.677070e-08	1.429705e-07
7.240000e+02	7.260000e+02	1.816044e-07	5.060010e-08	7.729550e-08
7.260000e+02	7.280000e+02	1.230568e-07	3.476607e-08	5.336010e-08
7.280000e+02	7.300000e+02	1.758356e-07	4.064600e-08	5.837250e-08
7.300000e+02	7.320000e+02	7.056459e-08	2.336497e-08	3.782221e-08
7.320000e+02	7.340000e+02	3.201370e-07	8.971700e-08	1.379610e-07
7.340000e+02	7.360000e+02	2.541765e-07	6.889740e-08	1.040175e-07
7.360000e+02	7.380000e+02	2.367484e-07	6.288020e-08	9.465970e-08
7.380000e+02	7.400000e+02	1.880932e-07	5.169080e-08	7.877860e-08
7.400000e+02	7.420000e+02	2.464543e-07	6.281180e-08	9.318810e-08
7.420000e+02	7.440000e+02	2.254125e-07	5.858010e-08	8.807190e-08
7.440000e+02	7.460000e+02	3.636290e-07	9.710260e-08	1.458227e-07
7.460000e+02	7.480000e+02	1.758299e-07	4.914090e-08	7.533300e-08
7.480000e+02	7.500000e+02	1.883193e-07	5.381640e-08	8.300310e-08
7.500000e+02	7.520000e+02	9.335843e-08	2.751033e-08	4.287007e-08
7.520000e+02	7.540000e+02	1.609050e-07	4.281880e-08	6.434370e-08
7.540000e+02	7.560000e+02	1.111711e-07	2.939803e-08	4.404510e-08
7.560000e+02	7.580000e+02	2.286130e-07	5.987330e-08	8.958030e-08
7.580000e+02	7.600000e+02	3.324446e-07	9.189470e-08	1.399005e-07
7.600000e+02	7.620000e+02	2.088392e-07	5.129070e-08	7.497410e-08
7.620000e+02	7.640000e+02	2.823652e-07	8.057710e-08	1.240567e-07
7.640000e+02	7.660000e+02	1.787903e-07	5.174080e-08	8.023340e-08
7.660000e+02	7.680000e+02	3.576740e-07	8.822670e-08	1.287399e-07
7.680000e+02	7.700000e+02	7.962322e-08	2.354246e-08	3.667218e-08
7.700000e+02	7.720000e+02	-2.392748e-08	1.916370e-09	2.515410e-09
7.720000e+02	7.740000e+02	2.457064e-07	6.560830e-08	9.827390e-08
7.740000e+02	7.760000e+02	1.224596e-07	3.406926e-08	5.218710e-08
7.760000e+02	7.780000e+02	1.690588e-07	5.078530e-08	7.900290e-08
7.780000e+02	7.800000e+02	1.292530e-07	3.989747e-08	6.227620e-08
7.800000e+02	7.820000e+02	2.082923e-07	5.117670e-08	7.511410e-08
7.820000e+02	7.840000e+02	1.106176e-07	3.210103e-08	4.935710e-08
7.840000e+02	7.860000e+02	1.358722e-07	3.511610e-08	5.225020e-08
7.860000e+02	7.880000e+02	2.137496e-07	6.229720e-08	9.640170e-08
7.880000e+02	7.900000e+02	1.651017e-07	4.885640e-08	7.650440e-08
7.900000e+02	7.920000e+02	-1.526815e-09	7.343093e-09	1.255432e-08
7.920000e+02	7.940000e+02	1.643844e-07	4.527760e-08	6.904260e-08
7.940000e+02	7.960000e+02	2.270649e-07	6.073430e-08	9.129930e-08
7.960000e+02	7.980000e+02	1.299991e-07	3.517481e-08	5.304690e-08
7.980000e+02	8.000000e+02	2.205709e-07	5.983000e-08	9.045790e-08
8.000000e+02	8.020000e+02	8.808434e-08	2.537316e-08	3.950226e-08
8.020000e+02	8.040000e+02	1.608750e-07	4.186050e-08	6.311020e-08
8.040000e+02	8.060000e+02	3.604976e-08	1.512491e-08	2.518670e-08
8.060000e+02	8.080000e+02	1.222294e-07	3.361762e-08	5.115970e-08
8.080000e+02	8.100000e+02	1.313579e-07	3.489853e-08	5.273160e-08
8.100000e+02	8.120000e+02	5.201627e-08	1.541383e-08	2.387745e-08
8.120000e+02	8.140000e+02	1.386179e-07	3.595820e-08	5.338120e-08
8.140000e+02	8.160000e+02	2.059599e-07	5.385660e-08	8.028500e-08
8.160000e+02	8.180000e+02	8.273596e-08	2.250579e-08	3.415134e-08
8.180000e+02	8.200000e+02	2.323490e-07	5.820390e-08	8.549190e-08
8.200000e+02	8.220000e+02	1.194852e-07	2.997375e-08	4.446230e-08
8.220000e+02	8.240000e+02	4.021593e-07	1.102394e-07	1.676282e-07
8.240000e+02	8.260000e+02	8.118416e-08	2.223810e-08	3.376864e-08
8.260000e+02	8.280000e+02	7.494729e-08	2.171096e-08	3.359271e-08
8.280000e+02	8.300000e+02	1.354644e-07	3.472660e-08	5.174290e-08
8.300000e+02	8.320000e+02	5.263695e-08	1.986460e-08	3.252849e-08
8.320000e+02	8.340000e+02	6.429301e-07	1.834038e-07	2.840698e-07
8.340000e+02	8.360000e+02	8.866612e-08	2.801968e-08	4.426438e-08
8.360000e+02	8.380000e+02	1.773548e-07	5.237880e-08	8.244030e-08
8.380000e+02	8.400000e+02	6.352607e-08	1.820082e-08	2.813377e-08
8.400000e+02	8.420000e+02	1.464121e-07	3.669950e-08	5.409480e-08
8.420000e+02	8.440000e+02	1.865780e-08	1.235665e-08	2.254616e-08
8.440000e+02	8.460000e+02	2.636033e-07	7.405840e-08	1.137069e-07
8.460000e+02	8.480000e+02	9.599650e-08	2.824828e-08	4.357910e-08
8.480000e+02	8.500000e+02	4.919523e-08	1.610036e-08	2.573191e-08
8.500000e+02	8.520000e+02	1.933776e-07	5.277850e-08	8.043040e-08
8.520000e+02	8.540000e+02	1.232020e-07	3.175977e-08	4.752340e-08
8.540000e+02	8.560000e+02	1.215899e-07	2.917391e-08	4.246110e-08
8.560000e+02	8.580000e+02	2.845457e-07	7.474410e-08	1.114843e-07
8.580000e+02	8.600000e+02	1.184701e-08	1.171935e-08	2.217473e-08
8.600000e+02	8.620000e+02	7.498082e-08	2.249304e-08	3.512528e-08
8.620000e+02	8.640000e+02	1.808994e-07	5.149950e-08	7.939480e-08
8.640000e+02	8.660000e+02	1.500750e-07	4.308030e-08	6.638160e-08
8.660000e+02	8.680000e+02	1.385865e-07	3.670110e-08	5.539850e-08
8.680000e+02	8.700000e+02	1.329180e-07	3.828647e-08	5.942200e-08
8.700000e+02	8.720000e+02	1.018452e-07	2.810723e-08	4.294170e-08
8.720000e+02	8.740000e+02	9.714012e-08	2.567852e-08	3.867008e-08
8.740000e+02	8.760000e+02	7.194978e-08	1.871232e-08	2.800821e-08
8.760000e+02	8.780000e+02	1.235954e-07	3.028553e-08	4.445060e-08
8.780000e+02	8.800000e+02	1.077140e-07	2.967831e-08	4.516220e-08
8.800000e+02	8.820000e+02	1.132421e-07	3.022359e-08	4.560200e-08
8.820000e+02	8.840000e+02	1.082713e-07	3.060185e-08	4.685180e-08
8.840000e+02	8.860000e+02	-6.114933e-09	2.342324e-09	4.639497e-09
8.860000e+02	8.880000e+02	6.705536e-08	1.958793e-08	3.022006e-08
8.880000e+02	8.900000e+02	1.082312e-07	3.048327e-08	4.669420e-08
8.900000e+02	8.920000e+02	7.811268e-08	2.140845e-08	3.276602e-08
8.920000e+02	8.940000e+02	1.265211e-07	3.442723e-08	5.214950e-08
8.940000e+02	8.960000e+02	1.036224e-09	6.087463e-09	1.233362e-08
8.960000e+02	8.980000e+02	1.069960e-07	2.898588e-08	4.390700e-08
8.980000e+02	9.000000e+02	9.958547e-08	2.902691e-08	4.527273e-08
9.000000e+02	9.020000e+02	1.935487e-07	4.799020e-08	7.044400e-08
9.020000e+02	9.040000e+02	7.060168e-08	2.008646e-08	3.079372e-08
9.040000e+02	9.060000e+02	1.229092e-07	3.451241e-08	5.307630e-08
9.060000e+02	9.080000e+02	7.882977e-08	2.106136e-08	3.177933e-08
9.080000e+02	9.100000e+02	1.827292e-08	7.333710e-09	1.232888e-08
9.100000e+02	9.120000e+02	5.463816e-08	1.609713e-08	2.497184e-08
9.120000e+02	9.140000e+02	1.995674e-07	5.573830e-08	8.547970e-08
9.140000e+02	9.160000e+02	8.688361e-08	2.524525e-08	3.891229e-08
9.160000e+02	9.180000e+02	7.923275e-08	2.259166e-08	3.482625e-08
9.180000e+02	9.200000e+02	5.178124e-08	1.427678e-08	2.177654e-08
9.200000e+02	9.220000e+02	4.969796e-08	1.458654e-08	2.272237e-08
9.220000e+02	9.240000e+02	9.596289e-08	2.620720e-08	3.987741e-08
9.240000e+02	9.260000e+02	8.550192e-08	2.179056e-08	3.238318e-08
9.260000e+02	9.280000e+02	4.511868e-09	3.631044e-09	5.827962e-09
9.280000e+02	9.300000e+02	3.765165e-08	1.166530e-08	1.843878e-08
9.300000e+02	9.320000e+02	3.719577e-07	9.937540e-08	1.488377e-07
9.320000e+02	9.340000e+02	1.539170e-07	4.384410e-08	6.725280e-08
9.340000e+02	9.360000e+02	1.675566e-07	4.772300e-08	7.357110e-08
9.360000e+02	9.380000e+02	1.749716e-07	4.365090e-08	6.432550e-08
9.380000e+02	9.400000e+02	8.256477e-08	2.258945e-08	3.437723e-08
9.400000e+02	9.420000e+02	1.191206e-07	3.018189e-08	4.547220e-08
9.420000e+02	9.440000e+02	1.560862e-07	4.202030e-08	6.338730e-08
9.440000e+02	9.460000e+02	1.486598e-07	3.808550e-08	5.648510e-08
9.460000e+02	9.480000e+02	1.524096e-07	4.635320e-08	7.290810e-08
9.480000e+02	9.500000e+02	1.010912e-07	2.943650e-08	4.583960e-08
9.500000e+02	9.520000e+02	8.560573e-08	2.448037e-08	3.797227e-08
9.520000e+02	9.540000e+02	1.846104e-07	5.416040e-08	8.449820e-08
9.540000e+02	9.560000e+02	6.061076e-08	1.551695e-08	2.311218e-08
9.560000e+02	9.580000e+02	3.722441e-07	1.036594e-07	1.584153e-07
9.580000e+02	9.600000e+02	8.336567e-08	2.203137e-08	3.310313e-08
9.600000e+02	9.620000e+02	6.707666e-08	1.717836e-08	2.558694e-08
9.620000e+02	9.640000e+02	8.642132e-08	2.345703e-08	3.558298e-08
9.640000e+02	9.660000e+02	1.386111e-07	3.829520e-08	5.846730e-08
9.660000e+02	9.680000e+02	2.511786e-07	7.010830e-08	1.068819e-07
9.680000e+02	9.700000e+02	8.885332e-08	2.505900e-08	3.833118e-08
9.700000e+02	9.720000e+02	5.893004e-08	1.610192e-08	2.442995e-08
9.720000e+02	9.740000e+02	2.332584e-07	6.867990e-08	1.067042e-07
9.740000e+02	9.760000e+02	6.191356e-08	1.633649e-08	2.465320e-08
9.760000e+02	9.780000e+02	1.416843e-07	4.150810e-08	6.479350e-08
9.780000e+02	9.800000e+02	6.200391e-08	1.598134e-08	2.366282e-08
9.800000e+02	9.820000e+02	1.397713e-07	3.933830e-08	6.045000e-08
9.820000e+02	9.840000e+02	5.049497e-08	1.422525e-08	2.173860e-08
9.840000e+02	9.860000e+02	9.391844e-08	2.472864e-08	3.689846e-08
9.860000e+02	9.880000e+02	1.262860e-07	3.211395e-08	4.767510e-08
9.880000e+02	9.900000e+02	8.595628e-08	2.199690e-08	3.258902e-08
9.900000e+02	9.920000e+02	5.802597e-08	1.620672e-08	2.486347e-08
9.920000e+02	9.940000e+02	5.434993e-08	1.632051e-08	2.546843e-08
9.940000e+02	9.960000e+02	5.057719e-08	1.484841e-08	2.316748e-08
9.960000e+02	9.980000e+02	8.956925e-08	2.495355e-08	3.826075e-08
9.980000e+02	1.000000e+03	3.015894e-08	1.015976e-08	1.668037e-08
1.000000e+03	1.002000e+03	1.385352e-07	3.623060e-08	5.463050e-08
1.002000e+03	1.004000e+03	8.392520e-08	2.178979e-08	3.263650e-08
1.004000e+03	1.006000e+03	5.203145e-08	1.388698e-08	2.094733e-08
1.006000e+03	1.008000e+03	4.829625e-08	1.504981e-08	2.396497e-08
1.008000e+03	1.010000e+03	5.809240e-08	1.677724e-08	2.606095e-08
1.010000e+03	1.012000e+03	1.606835e-07	3.657870e-08	5.263240e-08
1.012000e+03	1.014000e+03	9.554627e-08	2.558213e-08	3.860873e-08
1.014000e+03	1.016000e+03	8.791989e-08	2.366096e-08	3.573271e-08
1.016000e+03	1.018000e+03	9.945772e-08	2.835284e-08	4.382538e-08
1.018000e+03	1.020000e+03	1.189434e-07	3.392021e-08	5.247200e-08
1.020000e+03	1.022000e+03	1.683267e-07	4.667830e-08	7.130460e-08
1.022000e+03	1.024000e+03	4.460741e-08	1.156324e-08	1.724998e-08
1.024000e+03	1.026000e+03	8.092279e-08	2.252853e-08	3.443621e-08
1.026000e+03	1.028000e+03	1.404608e-07	3.748440e-08	5.634380e-08
1.028000e+03	1.030000e+03	3.936614e-08	9.915300e-09	1.482172e-08
1.030000e+03	1.032000e+03	4.490637e-08	1.228926e-08	1.863096e-08
1.032000e+03	1.034000e+03	2.776529e-08	8.972180e-09	1.432564e-08
1.034000e+03	1.036000e+03	2.253128e-07	5.816890e-08	8.646940e-08
1.036000e+03	1.038000e+03	1.632389e-07	3.682140e-08	5.250600e-08
1.038000e+03	1.040000e+03	1.047345e-07	2.688400e-08	3.996320e-08
1.040000e+03	1.042000e+03	1.422678e-07	3.559160e-08	5.259770e-08
1.042000e+03	1.044000e+03	6.549373e-08	1.719367e-08	2.569906e-08
1.044000e+03	1.046000e+03	1.834309e-07	5.066060e-08	7.734910e-08
1.046000e+03	1.048000e+03	2.857866e-07	8.285970e-08	1.293723e-07
1.048000e+03	1.050000e+03	2.356310e-07	6.445130e-08	9.780390e-08
1.050000e+03	1.052000e+03	2.702004e-08	7.551330e-09	1.159277e-08
1.052000e+03	1.054000e+03	9.250966e-08	2.388082e-08	3.572504e-08
1.054000e+03	1.056000e+03	4.353896e-07	1.168478e-07	1.758108e-07
1.056000e+03	1.058000e+03	7.449266e-08	1.809375e-08	2.666244e-08
1.058000e+03	1.060000e+03	-1.837066e-09	8.323640e-10	1.537408e-09
1.060000e+03	1.062000e+03	5.404766e-08	1.489572e-08	2.262748e-08
1.062000e+03	1.064000e+03	1.939170e-07	5.358190e-08	8.170080e-08
1.064000e+03	1.066000e+03	4.322843e-07	1.186058e-07	1.801519e-07
1.066000e+03	1.068000e+03	1.058814e-07	2.551542e-08	3.715180e-08
1.068000e+03	1.070000e+03	6.267323e-08	1.702886e-08	2.602032e-08
1.070000e+03	1.072000e+03	1.006343e-07	2.656191e-08	3.994280e-08
1.072000e+03	1.074000e+03	3.737634e-08	1.149445e-08	1.827641e-08
1.074000e+03	1.076000e+03	7.296844e-08	2.048988e-08	3.142906e-08
1.076000e+03	1.078000e+03	6.260684e-08	1.605957e-08	2.426224e-08
1.078000e+03	1.080000e+03	1.704243e-07	4.509350e-08	6.789600e-08
1.080000e+03	1.082000e+03	1.213929e-07	3.150855e-08	4.698520e-08
1.082000e+03	1.084000e+03	4.008868e-08	1.072264e-08	1.623147e-08
1.084000e+03	1.086000e+03	1.460738e-07	3.689500e-08	5.473280e-08
1.086000e+03	1.088000e+03	5.066710e-08	1.328695e-08	1.991587e-08
1.088000e+03	1.090000e+03	4.627296e-08	1.507253e-08	2.431429e-08
1.090000e+03	1.092000e+03	3.016914e-08	8.459270e-09	1.300165e-08
1.092000e+03	1.094000e+03	7.795164e-08	2.224914e-08	3.452276e-08
1.094000e+03	1.096000e+03	-8.946253e-08	1.314837e-08	1.231723e-08
1.096000e+03	1.098000e+03	9.221861e-08	2.553030e-08	3.886639e-08
1.098000e+03	1.100000e+03	6.215472e-08	1.670370e-08	2.538425e-08
1.100000e+03	1.102000e+03	7.953735e-08	2.038668e-08	3.057935e-08
1.102000e+03	1.104000e+03	6.009225e-08	1.560492e-08	2.332843e-08
1.104000e+03	1.106000e+03	8.825205e-08	2.489409e-08	3.818725e-08
1.106000e+03	1.108000e+03	2.340024e-08	6.424280e-09	9.761080e-09
1.108000e+03	1.110000e+03	6.895872e-08	1.942133e-08	2.967911e-08
1.110000e+03	1.112000e+03	7.821044e-08	2.323103e-08	3.697006e-08
1.112000e+03	1.114000e+03	4.222480e-08	1.206868e-08	1.875937e-08
1.114000e+03	1.116000e+03	1.745978e-08	5.632040e-09	9.026660e-09
1.116000e+03	1.118000e+03	4.625603e-08	1.373502e-08	2.146396e-08
1.118000e+03	1.120000e+03	6.604324e-08	1.733467e-08	2.601563e-08
1.120000e+03	1.122000e+03	2.838562e-07	7.516470e-08	1.120796e-07
1.122000e+03	1.124000e+03	1.010841e-07	3.246179e-08	5.172400e-08
1.124000e+03	1.126000e+03	3.159261e-08	9.796910e-09	1.543653e-08
1.126000e+03	1.128000e+03	4.741689e-08	1.356041e-08	2.086212e-08
1.128000e+03	1.130000e+03	1.253953e-07	3.313622e-08	4.981620e-08
1.130000e+03	1.132000e+03	3.141611e-07	8.734950e-08	1.335398e-07
1.132000e+03	1.134000e+03	5.383323e-08	1.609823e-08	2.569479e-08
1.134000e+03	1.136000e+03	1.220241e-07	2.671642e-08	3.773840e-08
1.136000e+03	1.138000e+03	1.035044e-07	2.697985e-08	4.026610e-08
1.138000e+03	1.140000e+03	1.540668e-07	4.240670e-08	6.449310e-08
1.140000e+03	1.142000e+03	1.812159e-07	5.146620e-08	8.003430e-08
1.142000e+03	1.144000e+03	5.169906e-08	1.451696e-08	2.222032e-08
1.144000e+03	1.146000e+03	1.036956e-07	2.952980e-08	4.558850e-08
1.146000e+03	1.148000e+03	7.009757e-08	1.850670e-08	2.796987e-08
1.148000e+03	1.150000e+03	1.323627e-07	3.915287e-08	6.096480e-08
1.150000e+03	1.152000e+03	9.243006e-10	1.886218e-09	3.616802e-09
1.152000e+03	1.154000e+03	4.361144e-08	1.256299e-08	1.949543e-08
1.154000e+03	1.156000e+03	3.239303e-08	9.358800e-09	1.446710e-08
1.156000e+03	1.158000e+03	1.800167e-08	5.548170e-09	8.758120e-09
1.158000e+03	1.160000e+03	3.936830e-08	1.115562e-08	1.714816e-08
1.160000e+03	1.162000e+03	3.021171e-08	7.611590e-09	1.129511e-08
1.162000e+03	1.164000e+03	2.006722e-08	6.132190e-09	9.629300e-09
1.164000e+03	1.166000e+03	8.098998e-08	2.228918e-08	3.411202e-08
1.166000e+03	1.168000e+03	4.290546e-08	1.225615e-08	1.893873e-08
1.168000e+03	1.170000e+03	8.401129e-08	2.217953e-08	3.336581e-08
1.170000e+03	1.172000e+03	-8.125465e-10	1.308628e-09	2.717163e-09
1.172000e+03	1.174000e+03	4.836515e-08	1.229068e-08	1.827353e-08
1.174000e+03	1.176000e+03	3.014837e-08	8.746630e-09	1.362920e-08
1.176000e+03	1.178000e+03	5.518454e-09	2.165562e-09	3.681237e-09
1.178000e+03	1.180000e+03	4.667284e-08	1.302426e-08	1.995943e-08
1.180000e+03	1.182000e+03	1.085520e-07	2.832676e-08	4.245980e-08
1.182000e+03	1.184000e+03	1.000038e-07	3.264271e-08	5.372350e-08
1.184000e+03	1.186000e+03	4.246136e-08	1.189268e-08	1.830740e-08
1.186000e+03	1.188000e+03	6.800180e-09	2.584467e-09	4.369740e-09
1.188000e+03	1.190000e+03	5.580412e-08	1.491458e-08	2.255532e-08
1.190000e+03	1.192000e+03	2.315639e-08	7.954740e-09	1.270147e-08
1.192000e+03	1.194000e+03	4.714052e-08	1.205631e-08	1.797781e-08
1.194000e+03	1.196000e+03	2.710847e-08	7.919140e-09	1.225871e-08
1.196000e+03	1.198000e+03	8.614446e-08	2.217559e-08	3.294184e-08
1.198000e+03	1.200000e+03	2.812263e-08	7.844130e-09	1.200032e-08
1.200000e+03	1.202000e+03	6.353806e-08	1.723341e-08	2.616797e-08
1.202000e+03	1.204000e+03	1.078989e-07	3.218669e-08	5.071560e-08
1.204000e+03	1.206000e+03	3.981987e-08	1.091904e-08	1.661514e-08
1.206000e+03	1.208000e+03	1.182214e-06	3.655288e-07	5.877520e-07
1.208000e+03	1.210000e+03	8.556347e-08	2.565929e-08	4.057263e-08
1.210000e+03	1.212000e+03	5.580386e-08	1.653097e-08	2.565098e-08
1.212000e+03	1.214000e+03	1.286328e-07	3.654386e-08	5.650550e-08
1.214000e+03	1.216000e+03	1.077365e-07	2.456822e-08	3.513090e-08
1.216000e+03	1.218000e+03	3.535718e-08	9.772960e-09	1.500348e-08
1.218000e+03	1.220000e+03	2.121603e-08	6.191600e-09	9.646800e-09
1.220000e+03	1.222000e+03	5.110751e-08	1.338002e-08	1.996878e-08
1.222000e+03	1.224000e+03	3.441773e-09	3.600362e-09	5.796121e-09
1.224000e+03	1.226000e+03	2.489244e-08	7.444890e-09	1.168724e-08
1.226000e+03	1.228000e+03	4.271009e-08	1.159166e-08	1.763682e-08
1.228000e+03	1.230000e+03	5.839779e-08	1.663962e-08	2.565806e-08
1.230000e+03	1.232000e+03	-3.886799e-08	8.849670e-09	6.938710e-09
1.232000e+03	1.234000e+03	7.122720e-08	1.973253e-08	3.006220e-08
1.234000e+03	1.236000e+03	-2.279620e-08	2.962260e-09	2.987690e-09
1.236000e+03	1.238000e+03	7.340560e-08	2.155475e-08	3.364460e-08
1.238000e+03	1.240000e+03	2.882970e-09	1.855569e-09	3.451007e-09
1.240000e+03	1.242000e+03	1.399127e-08	4.258145e-09	6.736260e-09
1.242000e+03	1.244000e+03	9.184031e-08	2.406173e-08	3.602909e-08
1.244000e+03	1.246000e+03	8.278851e-08	2.352817e-08	3.612919e-08
1.246000e+03	1.248000e+03	3.587588e-08	8.903910e-09	1.317919e-08
1.248000e+03	1.250000e+03	7.071964e-08	1.910794e-08	2.907191e-08
1.250000e+03	1.252000e+03	7.213967e-08	1.941371e-08	2.942133e-08
1.252000e+03	1.254000e+03	8.657875e-08	2.470421e-08	3.812395e-08
1.254000e+03	1.256000e+03	1.066341e-08	5.173275e-09	9.112500e-09
1.256000e+03	1.258000e+03	2.083215e-08	5.905810e-09	9.214380e-09
1.258000e+03	1.260000e+03	1.829956e-08	5.347450e-09	8.411410e-09
1.260000e+03	1.262000e+03	7.778794e-09	3.294951e-09	5.573276e-09
1.262000e+03	1.264000e+03	9.435154e-08	2.267289e-08	3.299636e-08
1.264000e+03	1.266000e+03	6.150406e-07	1.771046e-07	2.752912e-07
1.266000e+03	1.268000e+03	4.180409e-08	1.233783e-08	1.931047e-08
1.268000e+03	1.270000e+03	3.326436e-08	1.010653e-08	1.602414e-08
1.270000e+03	1.272000e+03	1.930533e-07	4.639430e-08	6.768290e-08
1.272000e+03	1.274000e+03	5.695634e-08	1.633537e-08	2.524935e-08
1.274000e+03	1.276000e+03	1.698058e-08	5.175070e-09	8.195970e-09
1.276000e+03	1.278000e+03	-3.953019e-10	4.961702e-10	8.532459e-10
1.278000e+03	1.280000e+03	1.460982e-08	4.058750e-09	6.241810e-09
1.280000e+03	1.282000e+03	7.035712e-09	2.149148e-09	3.392898e-09
1.282000e+03	1.284000e+03	1.073727e-08	3.082184e-09	4.759870e-09
1.284000e+03	1.286000e+03	6.276106e-09	2.912365e-09	5.067634e-09
1.286000e+03	1.288000e+03	1.249300e-07	3.625830e-08	5.661270e-08
1.288000e+03	1.290000e+03	9.799618e-08	2.796596e-08	4.342102e-08
1.290000e+03	1.292000e+03	4.040736e-08	1.190604e-08	1.875718e-08
1.292000e+03	1.294000e+03	1.193482e-07	3.360453e-08	5.200510e-08
1.294000e+03	1.296000e+03	8.234761e-08	2.214519e-08	3.332589e-08
1.296000e+03	1.298000e+03	1.239060e-07	3.549467e-08	5.500900e-08
1.298000e+03	1.300000e+03	3.755687e-08	1.071036e-08	1.655481e-08
1.300000e+03	1.302000e+03	1.133678e-08	4.294394e-09	7.148060e-09
1.302000e+03	1.304000e+03	7.869473e-08	2.052613e-08	3.058477e-08
1.304000e+03	1.306000e+03	2.871974e-08	8.386210e-09	1.306869e-08
1.306000e+03	1.308000e+03	5.299149e-08	1.454293e-08	2.212713e-08
1.308000e+03	1.310000e+03	-6.200914e-09	1.315943e-09	3.457214e-09
1.310000e+03	1.312000e+03	7.560011e-08	2.381590e-08	3.833419e-08
1.312000e+03	1.314000e+03	4.035005e-08	1.142129e-08	1.761374e-08
1.314000e+03	1.316000e+03	2.158439e-08	5.657890e-09	8.548970e-09
1.316000e+03	1.318000e+03	1.565587e-07	4.418630e-08	6.767260e-08
1.318000e+03	1.320000e+03	2.057451e-08	6.360420e-09	1.006980e-08
1.320000e+03	1.322000e+03	4.507692e-08	1.199848e-08	1.814100e-08
1.322000e+03	1.324000e+03	5.505335e-08	1.411958e-08	2.115115e-08
1.324000e+03	1.326000e+03	1.774398e-08	5.147200e-09	7.983570e-09
1.326000e+03	1.328000e+03	-4.620278e-09	6.192010e-10	1.080577e-09
1.328000e+03	1.330000e+03	6.224830e-08	1.763911e-08	2.693080e-08
1.330000e+03	1.332000e+03	3.392684e-08	9.573260e-09	1.456838e-08
1.332000e+03	1.334000e+03	5.691579e-08	1.473398e-08	2.215174e-08
1.334000e+03	1.336000e+03	1.019430e-07	3.115460e-08	4.971040e-08
1.336000e+03	1.338000e+03	8.721686e-09	2.872816e-09	4.656204e-09
1.338000e+03	1.340000e+03	3.628329e-08	1.044844e-08	1.631426e-08
1.340000e+03	1.342000e+03	1.592735e-08	4.476360e-09	6.895970e-09
1.342000e+03	1.344000e+03	2.270006e-08	6.349340e-09	9.726910e-09
1.344000e+03	1.346000e+03	1.074358e-08	3.555539e-09	5.762780e-09
1.346000e+03	1.348000e+03	9.695175e-08	2.846342e-08	4.467745e-08
1.348000e+03	1.350000e+03	6.651333e-09	3.609209e-09	6.425807e-09
1.350000e+03	1.352000e+03	3.604029e-08	1.039379e-08	1.611700e-08
1.352000e+03	1.354000e+03	1.628067e-08	3.967330e-09	5.832770e-09
1.354000e+03	1.356000e+03	4.190575e-08	1.202058e-08	1.865624e-08
1.356000e+03	1.358000e+03	2.225624e-08	6.220540e-09	9.572540e-09
1.358000e+03	1.360000e+03	6.618365e-08	1.685924e-08	2.504972e-08
1.360000e+03	1.362000e+03	-1.729558e-08	3.434960e-09	2.862740e-09
1.362000e+03	1.364000e+03	3.217450e-08	8.907190e-09	1.370607e-08
1.364000e+03	1.366000e+03	6.266694e-08	1.734245e-08	2.646139e-08
1.366000e+03	1.368000e+03	5.036855e-08	1.380651e-08	2.117767e-08
1.368000e+03	1.370000e+03	3.112051e-08	8.970300e-09	1.401085e-08
1.370000e+03	1.372000e+03	7.839810e-08	1.826502e-08	2.631540e-08
1.372000e+03	1.374000e+03	3.788312e-08	1.033466e-08	1.572313e-08
1.374000e+03	1.376000e+03	5.651968e-08	1.644153e-08	2.554911e-08
1.376000e+03	1.378000e+03	6.321119e-08	1.846844e-08	2.880094e-08
1.378000e+03	1.380000e+03	1.893127e-08	5.215470e-09	7.983410e-09
1.380000e+03	1.382000e+03	2.099623e-07	6.201640e-08	9.735920e-08
1.382000e+03	1.384000e+03	1.495775e-08	4.078220e-09	6.256490e-09
1.384000e+03	1.386000e+03	2.048545e-08	7.365580e-09	1.233483e-08
1.386000e+03	1.388000e+03	4.819756e-08	1.348229e-08	2.069662e-08
1.388000e+03	1.390000e+03	1.461258e-07	4.049980e-08	6.145260e-08
1.390000e+03	1.392000e+03	1.866104e-08	5.695490e-09	9.084290e-09
1.392000e+03	1.394000e+03	1.016245e-07	3.152134e-08	5.027210e-08
1.394000e+03	1.396000e+03	5.419820e-08	1.495380e-08	2.297453e-08
1.396000e+03	1.398000e+03	-1.252380e-08	3.161300e-09	2.450150e-09
1.398000e+03	1.400000e+03	1.209025e-08	3.434171e-09	5.307710e-09
1.400000e+03	1.402000e+03	2.384882e-08	6.108660e-09	9.075510e-09
1.402000e+03	1.404000e+03	2.620019e-08	7.531800e-09	1.167264e-08
1.404000e+03	1.406000e+03	1.668200e-07	4.856610e-08	7.570720e-08
1.406000e+03	1.408000e+03	1.033000e-08	3.297023e-09	5.269850e-09
1.408000e+03	1.410000e+03	2.454872e-08	6.292330e-09	9.457460e-09
1.410000e+03	1.412000e+03	9.360997e-09	3.742175e-09	5.704833e-09
1.412000e+03	1.414000e+03	-1.077945e-07	3.247550e-08	2.339189e-08
1.414000e+03	1.416000e+03	2.219383e-08	6.038100e-09	9.292120e-09
1.416000e+03	1.418000e+03	4.571018e-08	1.042385e-08	1.494034e-08
1.418000e+03	1.420000e+03	3.077514e-08	7.926270e-09	1.182103e-08
1.420000e+03	1.422000e+03	2.179744e-08	6.335400e-09	9.834230e-09
1.422000e+03	1.424000e+03	-3.308976e-08	4.924080e-09	4.285210e-09
1.424000e+03	1.426000e+03	1.766240e-07	4.347190e-08	6.359950e-08
1.426000e+03	1.428000e+03	3.546997e-08	1.056641e-08	1.661863e-08
1.428000e+03	1.430000e+03	1.674399e-08	4.550960e-09	6.932270e-09
1.430000e+03	1.432000e+03	5.482083e-08	1.608286e-08	2.511642e-08
1.432000e+03	1.434000e+03	3.724069e-08	1.048679e-08	1.603094e-08
1.434000e+03	1.436000e+03	2.701824e-08	8.052570e-09	1.271992e-08
1.436000e+03	1.438000e+03	9.840033e-09	2.481777e-09	3.681967e-09
1.438000e+03	1.440000e+03	2.426565e-08	7.454640e-09	1.188968e-08
1.440000e+03	1.442000e+03	7.912046e-09	2.370714e-09	3.725114e-09
1.442000e+03	1.444000e+03	2.065195e-08	6.150990e-09	9.735150e-09
1.444000e+03	1.446000e+03	1.165272e-08	3.273519e-09	5.034580e-09
1.446000e+03	1.448000e+03	1.812466e-08	5.731370e-09	9.289480e-09
1.448000e+03	1.450000e+03	4.499890e-08	1.302721e-08	2.037031e-08
1.450000e+03	1.452000e+03	-6.119574e-09	9.790500e-11	5.960980e-10
1.452000e+03	1.454000e+03	1.980800e-08	5.617600e-09	8.718800e-09
1.454000e+03	1.456000e+03	6.436368e-08	1.850942e-08	2.895762e-08
1.456000e+03	1.458000e+03	6.193390e-08	1.622203e-08	2.436883e-08
1.458000e+03	1.460000e+03	3.844506e-09	3.421009e-09	6.663964e-09
1.460000e+03	1.462000e+03	3.093771e-08	9.064350e-09	1.412453e-08
1.462000e+03	1.464000e+03	6.020624e-08	1.523598e-08	2.256008e-08
1.464000e+03	1.466000e+03	1.055172e-07	2.355595e-08	3.331640e-08
1.466000e+03	1.468000e+03	-2.748461e-08	4.289290e-09	3.946870e-09
1.468000e+03	1.470000e+03	7.232429e-09	2.352920e-09	3.807321e-09
1.470000e+03	1.472000e+03	2.732102e-07	7.772500e-08	1.208608e-07
1.472000e+03	1.474000e+03	1.939454e-08	5.676440e-09	8.854590e-09
1.474000e+03	1.476000e+03	2.406833e-08	7.170770e-09	1.129529e-08
1.476000e+03	1.478000e+03	9.677765e-08	2.634047e-08	4.015305e-08
1.478000e+03	1.480000e+03	1.537133e-08	3.895230e-09	5.784310e-09
1.480000e+03	1.482000e+03	4.875081e-07	1.381752e-07	2.134181e-07
1.482000e+03	1.484000e+03	2.178084e-08	6.660460e-09	1.037887e-08
1.484000e+03	1.486000e+03	2.668231e-08	7.976300e-09	1.251299e-08
1.486000e+03	1.488000e+03	4.810746e-08	1.428974e-08	2.268554e-08
1.488000e+03	1.490000e+03	6.481125e-08	1.535122e-08	2.221468e-08
1.490000e+03	1.492000e+03	9.706851e-08	2.692760e-08	4.141979e-08
1.492000e+03	1.494000e+03	4.944714e-08	1.547880e-08	2.509970e-08
1.494000e+03	1.496000e+03	2.662286e-08	7.187280e-09	1.089617e-08
1.496000e+03	1.498000e+03	2.472013e-08	6.313900e-09	9.407420e-09
1.498000e+03	1.500000e+03	1.573891e-08	4.933400e-09	7.888350e-09
1.500000e+03	1.502000e+03	2.893973e-08	7.894650e-09	1.196904e-08
1.502000e+03	1.504000e+03	1.673392e-08	4.917400e-09	7.621490e-09
1.504000e+03	1.506000e+03	1.207293e-08	3.798000e-09	6.130120e-09
1.506000e+03	1.508000e+03	1.635113e-08	5.236280e-09	8.405310e-09
1.508000e+03	1.510000e+03	1.164938e-08	3.348863e-09	5.219110e-09
1.510000e+03	1.512000e+03	-3.817752e-08	3.382230e-09	4.287990e-09
1.512000e+03	1.514000e+03	3.294391e-08	9.984380e-09	1.579988e-08
1.514000e+03	1.516000e+03	2.723148e-08	7.864170e-09	1.227940e-08
1.516000e+03	1.518000e+03	3.366144e-08	9.253590e-09	1.402841e-08
1.518000e+03	1.520000e+03	2.752247e-08	8.020660e-09	1.247439e-08
1.520000e+03	1.522000e+03	6.019277e-08	1.618605e-08	2.482486e-08
1.522000e+03	1.524000e+03	5.114533e-08	1.431239e-08	2.194959e-08
1.524000e+03	1.526000e+03	7.153429e-08	2.038314e-08	3.171731e-08
1.526000e+03	1.528000e+03	4.511900e-09	1.465545e-09	2.351123e-09
1.528000e+03	1.530000e+03	8.858507e-09	3.455098e-09	5.780963e-09
1.530000e+03	1.532000e+03	4.110330e-08	1.090391e-08	1.644530e-08
1.532000e+03	1.534000e+03	1.333633e-08	3.834720e-09	5.958320e-09
1.534000e+03	1.536000e+03	6.051035e-08	1.642503e-08	2.477934e-08
1.536000e+03	1.538000e+03	2.532485e-08	7.266480e-09	1.126455e-08
1.538000e+03	1.540000e+03	1.084663e-08	3.238530e-09	5.125850e-09
1.540000e+03	1.542000e+03	1.771106e-08	5.213070e-09	8.232630e-09
1.542000e+03	1.544000e+03	-2.033680e-09	6.296660e-10	4.822890e-10
1.544000e+03	1.546000e+03	1.545979e-08	5.021540e-09	8.135110e-09
1.546000e+03	1.548000e+03	2.205700e-08	6.274880e-09	9.697230e-09
1.548000e+03	1.550000e+03	7.028495e-09	2.519041e-09	4.158945e-09
1.550000e+03	1.552000e+03	3.892548e-08	1.049456e-08	1.573617e-08
1.552000e+03	1.554000e+03	8.074895e-09	2.222091e-09	3.375405e-09
1.554000e+03	1.556000e+03	4.651587e-09	1.540074e-09	2.541238e-09
1.556000e+03	1.558000e+03	3.171416e-08	1.008310e-08	1.640353e-08
1.558000e+03	1.560000e+03	1.746514e-08	4.510790e-09	6.740880e-09
1.560000e+03	1.562000e+03	2.262326e-09	1.377017e-09	2.584372e-09
1.562000e+03	1.564000e+03	2.315837e-08	6.543240e-09	1.004410e-08
1.564000e+03	1.566000e+03	-4.221222e-08	1.167003e-08	8.669230e-09
1.566000e+03	1.568000e+03	6.542515e-08	1.580774e-08	2.318900e-08
1.568000e+03	1.570000e+03	2.967470e-08	7.399570e-09	1.089550e-08
1.570000e+03	1.572000e+03	2.184716e-08	5.673270e-09	8.529280e-09
1.572000e+03	1.574000e+03	5.910297e-08	1.500261e-08	2.228693e-08
1.574000e+03	1.576000e+03	9.644241e-10	5.667199e-10	1.045476e-09
1.576000e+03	1.578000e+03	2.124851e-07	4.367500e-08	6.003050e-08
1.578000e+03	1.580000e+03	9.996763e-09	2.350800e-09	3.495287e-09
1.580000e+03	1.582000e+03	1.138273e-08	3.049585e-09	4.620830e-09
1.582000e+03	1.584000e+03	3.833338e-08	1.063581e-08	1.635344e-08
1.584000e+03	1.586000e+03	4.091825e-08	9.182010e-09	1.309396e-08
1.586000e+03	1.588000e+03	1.822102e-08	4.705750e-09	7.020450e-09
1.588000e+03	1.590000e+03	3.330543e-08	9.190820e-09	1.399585e-08
1.590000e+03	1.592000e+03	1.268508e-08	3.482359e-09	5.314560e-09
1.592000e+03	1.594000e+03	2.060067e-08	4.239190e-09	5.816280e-09
1.594000e+03	1.596000e+03	3.690343e-08	1.014204e-08	1.557935e-08
1.596000e+03	1.598000e+03	2.771538e-08	6.672790e-09	9.651370e-09
1.598000e+03	1.600000e+03	8.392199e-09	2.707865e-09	4.416571e-09
1.600000e+03	1.602000e+03	2.944053e-09	1.364937e-09	2.311547e-09
1.602000e+03	1.604000e+03	3.066297e-08	8.926140e-09	1.393355e-08
1.604000e+03	1.606000e+03	3.336732e-08	9.823070e-09	1.540162e-08
1.606000e+03	1.608000e+03	5.180735e-09	1.628794e-09	2.616831e-09
1.608000e+03	1.610000e+03	-3.084991e-10	9.176019e-10	1.584908e-09
1.610000e+03	1.612000e+03	1.440845e-08	4.740010e-09	7.734720e-09
1.612000e+03	1.614000e+03	7.195448e-08	1.779683e-08	2.603892e-08
1.614000e+03	1.616000e+03	3.102142e-09	9.434360e-10	1.493750e-09
1.616000e+03	1.618000e+03	5.855512e-08	1.712120e-08	2.702956e-08
1.618000e+03	1.620000e+03	3.672162e-09	1.373834e-09	2.275521e-09
1.620000e+03	1.622000e+03	1.110829e-08	3.586971e-09	5.796660e-09
1.622000e+03	1.624000e+03	-9.093643e-09	3.082127e-09	2.163624e-09
1.624000e+03	1.626000e+03	1.229967e-08	3.538085e-09	5.479380e-09
1.626000e+03	1.628000e+03	8.678820e-09	2.633509e-09	4.139730e-09
1.628000e+03	1.630000e+03	1.228664e-08	3.714129e-09	5.869340e-09
1.630000e+03	1.632000e+03	1.374078e-07	4.154171e-08	6.598930e-08
1.632000e+03	1.634000e+03	5.669170e-09	1.578129e-09	2.426952e-09
1.634000e+03	1.636000e+03	4.845568e-08	1.175206e-08	1.720005e-08
1.636000e+03	1.638000e+03	1.745060e-08	5.177680e-09	8.158480e-09
1.638000e+03	1.640000e+03	1.207311e-08	2.931872e-09	4.270650e-09
1.640000e+03	1.642000e+03	5.367293e-08	1.325956e-08	1.955366e-08
1.642000e+03	1.644000e+03	8.445625e-09	2.308257e-09	3.522645e-09
1.644000e+03	1.646000e+03	1.084162e-08	3.135541e-09	4.881730e-09
1.646000e+03	1.648000e+03	-3.315924e-10	1.757782e-10	3.103523e-10
1.648000e+03	1.650000e+03	7.317786e-09	1.979866e-09	3.016814e-09
1.650000e+03	1.652000e+03	-1.108891e-08	2.285460e-09	1.976058e-09
1.652000e+03	1.654000e+03	9.526832e-09	2.790159e-09	4.343998e-09
1.654000e+03	1.656000e+03	8.467769e-08	2.335612e-08	3.600151e-08
1.656000e+03	1.658000e+03	2.146660e-08	6.270340e-09	9.809910e-09
1.658000e+03	1.660000e+03	1.286118e-08	4.622942e-09	7.722790e-09
1.660000e+03	1.662000e+03	-6.665009e-09	1.727559e-09	1.317379e-09
1.662000e+03	1.664000e+03	1.798420e-08	5.278020e-09	8.296300e-09
1.664000e+03	1.666000e+03	3.029273e-08	8.530730e-09	1.311132e-08
1.666000e+03	1.668000e+03	1.248990e-08	4.019507e-09	6.611380e-09
1.668000e+03	1.670000e+03	1.077627e-08	3.151648e-09	4.908180e-09
1.670000e+03	1.672000e+03	6.381069e-09	1.982022e-09	3.169781e-09
1.672000e+03	1.674000e+03	6.780783e-09	2.136883e-09	3.426157e-09
1.674000e+03	1.676000e+03	-4.960362e-08	1.541029e-08	1.108154e-08
1.676000e+03	1.678000e+03	1.470806e-08	4.243010e-09	6.526160e-09
1.678000e+03	1.680000e+03	3.583177e-09	9.891250e-10	1.541592e-09
1.680000e+03	1.682000e+03	2.569583e-08	6.452800e-09	9.518370e-09
1.682000e+03	1.684000e+03	3.359347e-08	9.805270e-09	1.521397e-08
1.684000e+03	1.686000e+03	5.639568e-08	1.639737e-08	2.548779e-08
1.686000e+03	1.688000e+03	9.822739e-09	3.274779e-09	5.370161e-09
1.688000e+03	1.690000e+03	-1.012673e-09	7.020860e-10	6.880782e-10
1.690000e+03	1.692000e+03	7.829626e-09	2.716365e-09	4.530664e-09
1.692000e+03	1.694000e+03	1.779934e-08	3.132020e-09	4.231740e-09
1.694000e+03	1.696000e+03	1.112219e-08	3.250976e-09	5.083950e-09
1.696000e+03	1.698000e+03	1.573628e-08	4.412020e-09	6.804740e-09
1.698000e+03	1.700000e+03	9.700801e-09	2.635764e-09	4.003249e-09
1.700000e+03	1.702000e+03	1.696597e-08	4.332340e-09	6.538360e-09
1.702000e+03	1.704000e+03	2.143284e-08	4.871020e-09	6.943890e-09
1.704000e+03	1.706000e+03	2.809486e-08	8.157810e-09	1.267690e-08
1.706000e+03	1.708000e+03	7.982253e-09	2.246655e-09	3.438197e-09
1.708000e+03	1.710000e+03	1.257354e-08	3.586354e-09	5.536390e-09
1.710000e+03	1.712000e+03	2.949651e-10	3.511588e-10	6.728327e-10
1.712000e+03	1.714000e+03	1.260141e-08	3.645802e-09	5.638380e-09
1.714000e+03	1.716000e+03	-8.490846e-10	3.345574e-10	7.681026e-10
1.716000e+03	1.718000e+03	1.532426e-08	4.136350e-09	6.205440e-09
1.718000e+03	1.720000e+03	-9.332037e-09	2.933043e-09	2.158181e-09
1.720000e+03	1.722000e+03	1.347447e-08	3.915744e-09	6.114480e-09
1.722000e+03	1.724000e+03	1.592137e-08	4.403370e-09	6.761530e-09
1.724000e+03	1.726000e+03	6.219350e-08	1.898492e-08	3.014526e-08
1.726000e+03	1.728000e+03	4.733254e-08	1.190231e-08	1.749471e-08
1.728000e+03	1.730000e+03	2.622279e-08	7.683850e-09	1.208177e-08
1.730000e+03	1.732000e+03	1.733694e-08	5.170620e-09	8.138110e-09
1.732000e+03	1.734000e+03	-8.695794e-09	2.302466e-09	1.764600e-09
1.734000e+03	1.736000e+03	2.012002e-08	5.732040e-09	8.831970e-09
1.736000e+03	1.738000e+03	4.438795e-09	1.402844e-09	2.255577e-09
1.738000e+03	1.740000e+03	1.913623e-08	5.126710e-09	7.748300e-09
1.740000e+03	1.742000e+03	1.324695e-08	3.982146e-09	6.338480e-09
1.742000e+03	1.744000e+03	5.161080e-09	1.631399e-09	2.648476e-09
1.744000e+03	1.746000e+03	2.217647e-08	6.006070e-09	9.091040e-09
1.746000e+03	1.748000e+03	2.955816e-09	9.538500e-10	1.552395e-09
1.748000e+03	1.750000e+03	5.517773e-09	1.502170e-09	2.290219e-09
1.750000e+03	1.752000e+03	6.225326e-09	1.800685e-09	2.815567e-09
1.752000e+03	1.754000e+03	-1.711216e-08	5.271050e-09	3.795180e-09
1.754000e+03	1.756000e+03	1.459693e-09	1.793641e-09	3.421796e-09
1.756000e+03	1.758000e+03	3.817509e-08	1.114096e-08	1.733768e-08
1.758000e+03	1.760000e+03	9.573170e-08	2.782924e-08	4.346360e-08
1.760000e+03	1.762000e+03	7.725392e-09	2.122301e-09	3.224698e-09
1.762000e+03	1.764000e+03	1.235879e-07	2.736232e-08	3.851230e-08
1.764000e+03	1.766000e+03	-7.634904e-08	2.501216e-08	1.770568e-08
1.766000e+03	1.768000e+03	6.026690e-08	2.009545e-08	3.354291e-08
1.768000e+03	1.770000e+03	2.443916e-08	6.097150e-09	8.939000e-09
1.770000e+03	1.772000e+03	1.114862e-08	3.389902e-09	5.364000e-09
1.772000e+03	1.774000e+03	7.910944e-09	2.321191e-09	3.628616e-09
1.774000e+03	1.776000e+03	-6.698157e-09	2.407572e-09	1.663648e-09
1.776000e+03	1.778000e+03	1.445405e-08	4.066570e-09	6.261280e-09
1.778000e+03	1.780000e+03	1.869831e-08	4.749540e-09	7.025680e-09
1.780000e+03	1.782000e+03	1.097310e-08	2.932349e-09	4.461170e-09
1.782000e+03	1.784000e+03	5.103028e-08	1.273700e-08	1.871122e-08
1.784000e+03	1.786000e+03	1.719376e-09	6.138910e-10	1.037411e-09
1.786000e+03	1.788000e+03	2.775394e-08	7.144370e-09	1.063591e-08
1.788000e+03	1.790000e+03	1.463428e-08	4.152630e-09	6.466760e-09
1.790000e+03	1.792000e+03	3.458418e-09	1.382307e-09	2.345586e-09
1.792000e+03	1.794000e+03	-1.279786e-08	3.805950e-09	2.766580e-09
1.794000e+03	1.796000e+03	-2.197739e-08	6.693670e-09	4.876540e-09
1.796000e+03	1.798000e+03	1.941290e-08	5.668800e-09	8.847890e-09
1.798000e+03	1.800000e+03	2.495353e-08	6.258220e-09	9.228380e-09
1.800000e+03	1.802000e+03	5.422299e-08	1.280435e-08	1.854223e-08
1.802000e+03	1.804000e+03	7.775342e-08	2.357152e-08	3.745878e-08
1.804000e+03	1.806000e+03	8.581625e-08	2.863305e-08	4.739275e-08
1.806000e+03	1.808000e+03	1.529854e-08	4.642510e-09	7.343590e-09
1.808000e+03	1.810000e+03	7.670916e-09	2.234775e-09	3.477514e-09
1.810000e+03	1.812000e+03	6.743491e-09	1.819004e-09	2.768476e-09
1.812000e+03	1.814000e+03	6.660510e-09	2.921830e-09	5.092950e-09
1.814000e+03	1.816000e+03	9.253993e-09	2.538028e-09	3.862197e-09
1.816000e+03	1.818000e+03	-5.820019e-10	1.458473e-10	2.886300e-10
1.818000e+03	1.820000e+03	1.821979e-08	5.516060e-09	8.747670e-09
1.820000e+03	1.822000e+03	3.083226e-08	8.588670e-09	1.322555e-08
1.822000e+03	1.824000e+03	3.252803e-08	8.371210e-09	1.262233e-08
1.824000e+03	1.826000e+03	2.220109e-08	6.443240e-09	9.988090e-09
1.826000e+03	1.828000e+03	4.687615e-08	1.114671e-08	1.613414e-08
1.828000e+03	1.830000e+03	1.994959e-09	6.178390e-10	9.760390e-10
1.830000e+03	1.832000e+03	2.903475e-09	7.945780e-10	1.209076e-09
1.832000e+03	1.834000e+03	5.013005e-08	1.264722e-08	1.863738e-08
1.834000e+03	1.836000e+03	-8.915296e-09	2.146394e-09	1.696971e-09
1.836000e+03	1.838000e+03	7.832908e-09	2.295573e-09	3.593132e-09
1.838000e+03	1.840000e+03	3.374678e-09	1.019885e-09	1.644661e-09
1.840000e+03	1.842000e+03	1.554104e-08	4.499780e-09	7.132910e-09
1.842000e+03	1.844000e+03	9.972229e-09	2.826672e-09	4.355301e-09
1.844000e+03	1.846000e+03	8.454553e-09	2.145458e-09	3.178297e-09
1.846000e+03	1.848000e+03	2.314330e-08	5.866650e-09	8.692990e-09
1.848000e+03	1.850000e+03	5.089223e-08	1.326227e-08	1.970380e-08
1.850000e+03	1.852000e+03	3.446095e-08	9.564000e-09	1.474461e-08
1.852000e+03	1.854000e+03	1.558550e-08	3.892370e-09	5.802000e-09
1.854000e+03	1.856000e+03	6.685663e-09	2.341964e-09	3.952987e-09
1.856000e+03	1.858000e+03	1.204658e-08	3.117174e-09	4.675890e-09
1.858000e+03	1.860000e+03	5.030232e-08	1.180566e-08	1.700746e-08
1.860000e+03	1.862000e+03	1.156963e-07	3.131421e-08	4.698460e-08
1.862000e+03	1.864000e+03	2.028631e-08	5.828890e-09	9.050190e-09
1.864000e+03	1.866000e+03	-2.921899e-09	5.478720e-10	4.807640e-10
1.866000e+03	1.868000e+03	2.407149e-09	6.712240e-10	1.036250e-09
1.868000e+03	1.870000e+03	5.816609e-08	1.407906e-08	2.068702e-08
1.870000e+03	1.872000e+03	5.856525e-08	1.543248e-08	2.330109e-08
1.872000e+03	1.874000e+03	1.301832e-08	3.848058e-09	6.039740e-09
1.874000e+03	1.876000e+03	-5.673036e-09	1.634726e-09	1.214615e-09
1.876000e+03	1.878000e+03	9.316712e-09	2.792569e-09	4.395148e-09
1.878000e+03	1.880000e+03	1.206420e-07	3.104936e-08	4.622260e-08
1.880000e+03	1.882000e+03	1.090431e-08	3.121444e-09	4.798750e-09
1.882000e+03	1.884000e+03	3.274849e-08	8.151680e-09	1.194081e-08
1.884000e+03	1.886000e+03	7.292175e-09	2.191617e-09	3.458525e-09
1.886000e+03	1.888000e+03	5.081436e-08	1.591730e-08	2.630989e-08
1.888000e+03	1.890000e+03	1.300118e-08	3.601712e-09	5.514650e-09
1.890000e+03	1.892000e+03	1.839108e-08	5.342000e-09	8.269620e-09
1.892000e+03	1.894000e+03	1.769258e-08	4.816250e-09	7.296590e-09
1.894000e+03	1.896000e+03	1.159189e-08	3.313696e-09	5.156870e-09
1.896000e+03	1.898000e+03	1.546856e-08	4.528180e-09	7.070860e-09
1.898000e+03	1.900000e+03	-4.830353e-09	1.024093e-09	8.322180e-10
1.900000e+03	1.902000e+03	-7.391173e-09	2.164897e-09	1.598343e-09
1.902000e+03	1.904000e+03	1.706031e-08	4.418970e-09	6.592850e-09
1.904000e+03	1.906000e+03	3.209237e-09	9.696870e-10	1.535151e-09
1.906000e+03	1.908000e+03	5.737124e-08	1.583329e-08	2.483470e-08
1.908000e+03	1.910000e+03	1.111532e-08	2.648893e-09	3.832630e-09
1.910000e+03	1.912000e+03	1.187791e-08	3.123138e-09	4.682610e-09
1.912000e+03	1.914000e+03	1.309627e-08	3.313326e-09	4.974630e-09
1.914000e+03	1.916000e+03	4.699108e-08	1.454145e-08	2.335735e-08
1.916000e+03	1.918000e+03	6.806856e-08	1.628234e-08	2.368786e-08
1.918000e+03	1.920000e+03	2.517271e-08	7.927100e-09	1.285451e-08
1.920000e+03	1.922000e+03	5.017492e-09	1.687652e-09	2.760116e-09
1.922000e+03	1.924000e+03	2.320957e-09	7.249390e-10	1.172484e-09
1.924000e+03	1.926000e+03	-1.613874e-08	3.058580e-09	2.703760e-09
1.926000e+03	1.928000e+03	6.549467e-09	2.194608e-09	3.615003e-09
1.928000e+03	1.930000e+03	2.656769e-09	8.038780e-10	1.278634e-09
1.930000e+03	1.932000e+03	5.832386e-09	1.746514e-09	2.758393e-09
1.932000e+03	1.934000e+03	4.419764e-09	1.286114e-09	2.014669e-09
1.934000e+03	1.936000e+03	1.217072e-08	2.862419e-09	4.139100e-09
1.936000e+03	1.938000e+03	5.638608e-09	1.778469e-09	2.874665e-09
1.938000e+03	1.940000e+03	5.080069e-09	1.723647e-09	2.867484e-09
1.940000e+03	1.942000e+03	1.231793e-08	2.949370e-09	4.280610e-09
1.942000e+03	1.944000e+03	1.206391e-08	3.157910e-09	4.729170e-09
1.944000e+03	1.946000e+03	8.019130e-08	2.324127e-08	3.602320e-08
1.946000e+03	1.948000e+03	3.501619e-09	1.103461e-09	1.770065e-09
1.948000e+03	1.950000e+03	1.725570e-10	4.929557e-10	9.078750e-10
1.950000e+03	1.952000e+03	2.552305e-08	6.789480e-09	1.030393e-08
1.952000e+03	1.954000e+03	3.561104e-08	1.131494e-08	1.837403e-08
1.954000e+03	1.956000e+03	2.157892e-08	5.561960e-09	8.248720e-09
1.956000e+03	1.958000e+03	1.027421e-09	3.808224e-10	6.355040e-10
1.958000e+03	1.960000e+03	1.817519e-08	4.979590e-09	7.599270e-09
1.960000e+03	1.962000e+03	1.097902e-08	3.099000e-09	4.786370e-09
1.962000e+03	1.964000e+03	3.671612e-09	1.103073e-09	1.751967e-09
1.964000e+03	1.966000e+03	1.023951e-08	2.897397e-09	4.453000e-09
1.966000e+03	1.968000e+03	8.269719e-09	3.780482e-09	6.633871e-09
1.968000e+03	1.970000e+03	-2.952184e-09	7.698010e-10	5.892760e-10
1.970000e+03	1.972000e+03	4.705560e-08	1.117657e-08	1.618579e-08
1.972000e+03	1.974000e+03	1.710564e-08	5.596650e-09	9.149950e-09
1.974000e+03	1.976000e+03	3.462662e-09	1.162716e-09	1.893261e-09
1.976000e+03	1.978000e+03	3.428212e-09	9.863600e-10	1.522782e-09
1.978000e+03	1.980000e+03	2.066657e-09	6.101550e-10	9.567780e-10
1.980000e+03	1.982000e+03	2.943060e-08	8.042250e-09	1.225882e-08
1.982000e+03	1.984000e+03	4.366589e-09	1.304316e-09	2.055564e-09
1.984000e+03	1.986000e+03	1.851677e-08	4.297290e-09	6.158970e-09
1.986000e+03	1.988000e+03	6.205382e-09	1.892209e-09	3.014995e-09
1.988000e+03	1.990000e+03	1.006197e-08	3.220172e-09	5.235860e-09
1.990000e+03	1.992000e+03	7.064023e-09	1.990952e-09	3.053157e-09
1.992000e+03	1.994000e+03	9.820606e-09	2.960620e-09	4.695914e-09
1.994000e+03	1.996000e+03	4.670966e-08	1.383971e-08	2.178046e-08
1.996000e+03	1.998000e+03	1.525192e-08	4.134490e-09	6.270740e-09
1.998000e+03	2.000000e+03	-7.430918e-10	1.063669e-10	1.124243e-10
# END HISTO1D


# BEGIN HISTO1D /QCD-NLOQCD
ErrorBandColor=red!60!black
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 0, dn: 0}}, 2: {"": {up: 0, dn: 0}}, 3: {"": {up: 8.920915536531176e-13, dn: 8.920915536531176e-13}}, 4: {"": {up: 9.888903900683236e-08, dn: 9.888903900683236e-08}}, 5: {"": {up: 3.558315885327409e-07, dn: 3.558315885327409e-07}}, 6: {"": {up: 4.916146815758237e-07, dn: 4.916146815758237e-07}}, 7: {"": {up: 6.22582265686923e-07, dn: 6.22582265686923e-07}}, 8: {"": {up: 7.521813809714536e-07, dn: 7.521813809714536e-07}}, 9: {"": {up: 8.067806295739426e-07, dn: 8.067806295739426e-07}}, 10: {"": {up: 8.612146477849523e-07, dn: 8.612146477849523e-07}}, 11: {"": {up: 9.73014101294088e-07, dn: 9.73014101294088e-07}}, 12: {"": {up: 1.03503014990624e-06, dn: 1.03503014990624e-06}}, 13: {"": {up: 1.049643582404729e-06, dn: 1.049643582404729e-06}}, 14: {"": {up: 1.173278115766183e-06, dn: 1.173278115766183e-06}}, 15: {"": {up: 1.191005667448618e-06, dn: 1.191005667448618e-06}}, 16: {"": {up: 1.320611381005487e-06, dn: 1.320611381005487e-06}}, 17: {"": {up: 1.292171759408139e-06, dn: 1.292171759408139e-06}}, 18: {"": {up: 1.416497989716324e-06, dn: 1.416497989716324e-06}}, 19: {"": {up: 1.528841455654419e-06, dn: 1.528841455654419e-06}}, 20: {"": {up: 1.544262813614479e-06, dn: 1.544262813614479e-06}}, 21: {"": {up: 1.639659763430267e-06, dn: 1.639659763430267e-06}}, 22: {"": {up: 2.030769641640435e-06, dn: 2.030769641640435e-06}}, 23: {"": {up: 1.975992137314367e-06, dn: 1.975992137314367e-06}}, 24: {"": {up: 1.971302678360512e-06, dn: 1.971302678360512e-06}}, 25: {"": {up: 1.946645309342685e-06, dn: 1.946645309342685e-06}}, 26: {"": {up: 2.307626140594636e-06, dn: 2.307626140594636e-06}}, 27: {"": {up: 2.253387147953452e-06, dn: 2.253387147953452e-06}}, 28: {"": {up: 2.236118013985585e-06, dn: 2.236118013985585e-06}}, 29: {"": {up: 2.386341941859806e-06, dn: 2.386341941859806e-06}}, 30: {"": {up: 2.296081155962497e-06, dn: 2.296081155962497e-06}}, 31: {"": {up: 2.294652780057829e-06, dn: 2.294652780057829e-06}}, 32: {"": {up: 2.36345616915143e-06, dn: 2.36345616915143e-06}}, 33: {"": {up: 2.307360012319992e-06, dn: 2.307360012319992e-06}}, 34: {"": {up: 2.444030229260981e-06, dn: 2.444030229260981e-06}}, 35: {"": {up: 2.352517062323703e-06, dn: 2.352517062323703e-06}}, 36: {"": {up: 2.326433633959859e-06, dn: 2.326433633959859e-06}}, 37: {"": {up: 2.355439008551156e-06, dn: 2.355439008551156e-06}}, 38: {"": {up: 2.23070186601916e-06, dn: 2.23070186601916e-06}}, 39: {"": {up: 2.347903284039945e-06, dn: 2.347903284039945e-06}}, 40: {"": {up: 2.318270351555349e-06, dn: 2.318270351555349e-06}}, 41: {"": {up: 2.285844194251812e-06, dn: 2.285844194251812e-06}}, 42: {"": {up: 2.239165475220141e-06, dn: 2.239165475220141e-06}}, 43: {"": {up: 2.250588763647622e-06, dn: 2.250588763647622e-06}}, 44: {"": {up: 2.230887918798438e-06, dn: 2.230887918798438e-06}}, 45: {"": {up: 2.233515557986341e-06, dn: 2.233515557986341e-06}}, 46: {"": {up: 2.244824539656823e-06, dn: 2.244824539656823e-06}}, 47: {"": {up: 2.282371529046349e-06, dn: 2.282371529046349e-06}}, 48: {"": {up: 2.355804043013775e-06, dn: 2.355804043013775e-06}}, 49: {"": {up: 2.129507750871162e-06, dn: 2.129507750871162e-06}}, 50: {"": {up: 2.171989253405753e-06, dn: 2.171989253405753e-06}}, 51: {"": {up: 2.193720365388299e-06, dn: 2.193720365388299e-06}}, 52: {"": {up: 2.121235302835239e-06, dn: 2.121235302835239e-06}}, 53: {"": {up: 2.165061215867334e-06, dn: 2.165061215867334e-06}}, 54: {"": {up: 2.126869224829112e-06, dn: 2.126869224829112e-06}}, 55: {"": {up: 2.227791938609435e-06, dn: 2.227791938609435e-06}}, 56: {"": {up: 2.065684602382286e-06, dn: 2.065684602382286e-06}}, 57: {"": {up: 1.983979703209901e-06, dn: 1.983979703209901e-06}}, 58: {"": {up: 2.003590309021076e-06, dn: 2.003590309021076e-06}}, 59: {"": {up: 1.959677680529971e-06, dn: 1.959677680529971e-06}}, 60: {"": {up: 2.035283445397865e-06, dn: 2.035283445397865e-06}}, 61: {"": {up: 2.083180314687377e-06, dn: 2.083180314687377e-06}}, 62: {"": {up: 1.974010189622089e-06, dn: 1.974010189622089e-06}}, 63: {"": {up: 1.900211669239665e-06, dn: 1.900211669239665e-06}}, 64: {"": {up: 2.048009517110275e-06, dn: 2.048009517110275e-06}}, 65: {"": {up: 1.912050422092215e-06, dn: 1.912050422092215e-06}}, 66: {"": {up: 1.968183888188665e-06, dn: 1.968183888188665e-06}}, 67: {"": {up: 1.910373844642819e-06, dn: 1.910373844642819e-06}}, 68: {"": {up: 1.882448595168773e-06, dn: 1.882448595168773e-06}}, 69: {"": {up: 1.838240867271954e-06, dn: 1.838240867271954e-06}}, 70: {"": {up: 1.865738160158948e-06, dn: 1.865738160158948e-06}}, 71: {"": {up: 1.903391307039619e-06, dn: 1.903391307039619e-06}}, 72: {"": {up: 1.935034720735033e-06, dn: 1.935034720735033e-06}}, 73: {"": {up: 1.824439882066222e-06, dn: 1.824439882066222e-06}}, 74: {"": {up: 1.809450643436846e-06, dn: 1.809450643436846e-06}}, 75: {"": {up: 1.766781199667411e-06, dn: 1.766781199667411e-06}}, 76: {"": {up: 1.777652077510563e-06, dn: 1.777652077510563e-06}}, 77: {"": {up: 1.753454520346761e-06, dn: 1.753454520346761e-06}}, 78: {"": {up: 1.763309774372366e-06, dn: 1.763309774372366e-06}}, 79: {"": {up: 1.727722950222568e-06, dn: 1.727722950222568e-06}}, 80: {"": {up: 0, dn: 0}}, 81: {"": {up: 0, dn: 0}}, 82: {"": {up: 0, dn: 0}}, 83: {"": {up: 0, dn: 0}}, 84: {"": {up: 0, dn: 0}}, 85: {"": {up: 0, dn: 0}}, 86: {"": {up: 0, dn: 0}}, 87: {"": {up: 0, dn: 0}}, 88: {"": {up: 0, dn: 0}}, 89: {"": {up: 0, dn: 0}}, 90: {"": {up: 0, dn: 0}}, 91: {"": {up: 0, dn: 0}}, 92: {"": {up: 0, dn: 0}}, 93: {"": {up: 0, dn: 0}}, 94: {"": {up: 0, dn: 0}}, 95: {"": {up: 0, dn: 0}}, 96: {"": {up: 0, dn: 0}}, 97: {"": {up: 0, dn: 0}}, 98: {"": {up: 0, dn: 0}}, 99: {"": {up: 0, dn: 0}}, 100: {"": {up: 0, dn: 0}}, 101: {"": {up: 0, dn: 0}}, 102: {"": {up: 0, dn: 0}}, 103: {"": {up: 0, dn: 0}}, 104: {"": {up: 0, dn: 0}}, 105: {"": {up: 0, dn: 0}}, 106: {"": {up: 0, dn: 0}}, 107: {"": {up: 0, dn: 0}}, 108: {"": {up: 0, dn: 0}}, 109: {"": {up: 0, dn: 0}}, 110: {"": {up: 0, dn: 0}}, 111: {"": {up: 0, dn: 0}}, 112: {"": {up: 0, dn: 0}}, 113: {"": {up: 0, dn: 0}}, 114: {"": {up: 0, dn: 0}}, 115: {"": {up: 0, dn: 0}}, 116: {"": {up: 0, dn: 0}}, 117: {"": {up: 0, dn: 0}}, 118: {"": {up: 0, dn: 0}}, 119: {"": {up: 0, dn: 0}}, 120: {"": {up: 0, dn: 0}}, 121: {"": {up: 0, dn: 0}}, 122: {"": {up: 0, dn: 0}}, 123: {"": {up: 0, dn: 0}}, 124: {"": {up: 0, dn: 0}}, 125: {"": {up: 0, dn: 0}}, 126: {"": {up: 0, dn: 0}}, 127: {"": {up: 0, dn: 0}}, 128: {"": {up: 0, dn: 0}}, 129: {"": {up: 0, dn: 0}}, 130: {"": {up: 0, dn: 0}}, 131: {"": {up: 0, dn: 0}}, 132: {"": {up: 0, dn: 0}}, 133: {"": {up: 0, dn: 0}}, 134: {"": {up: 0, dn: 0}}, 135: {"": {up: 0, dn: 0}}, 136: {"": {up: 0, dn: 0}}, 137: {"": {up: 0, dn: 0}}, 138: {"": {up: 0, dn: 0}}, 139: {"": {up: 0, dn: 0}}, 140: {"": {up: 0, dn: 0}}, 141: {"": {up: 0, dn: 0}}, 142: {"": {up: 0, dn: 0}}, 143: {"": {up: 0, dn: 0}}, 144: {"": {up: 0, dn: 0}}, 145: {"": {up: 0, dn: 0}}, 146: {"": {up: 0, dn: 0}}, 147: {"": {up: 0, dn: 0}}, 148: {"": {up: 0, dn: 0}}, 149: {"": {up: 0, dn: 0}}, 150: {"": {up: 0, dn: 0}}, 151: {"": {up: 0, dn: 0}}, 152: {"": {up: 0, dn: 0}}, 153: {"": {up: 0, dn: 0}}, 154: {"": {up: 0, dn: 0}}, 155: {"": {up: 0, dn: 0}}, 156: {"": {up: 0, dn: 0}}, 157: {"": {up: 0, dn: 0}}, 158: {"": {up: 0, dn: 0}}, 159: {"": {up: 0, dn: 0}}, 160: {"": {up: 0, dn: 0}}, 161: {"": {up: 0, dn: 0}}, 162: {"": {up: 0, dn: 0}}, 163: {"": {up: 0, dn: 0}}, 164: {"": {up: 0, dn: 0}}, 165: {"": {up: 0, dn: 0}}, 166: {"": {up: 0, dn: 0}}, 167: {"": {up: 0, dn: 0}}, 168: {"": {up: 0, dn: 0}}, 169: {"": {up: 0, dn: 0}}, 170: {"": {up: 0, dn: 0}}, 171: {"": {up: 0, dn: 0}}, 172: {"": {up: 0, dn: 0}}, 173: {"": {up: 0, dn: 0}}, 174: {"": {up: 0, dn: 0}}, 175: {"": {up: 0, dn: 0}}, 176: {"": {up: 0, dn: 0}}, 177: {"": {up: 0, dn: 0}}, 178: {"": {up: 0, dn: 0}}, 179: {"": {up: 0, dn: 0}}, 180: {"": {up: 0, dn: 0}}, 181: {"": {up: 0, dn: 0}}, 182: {"": {up: 0, dn: 0}}, 183: {"": {up: 0, dn: 0}}, 184: {"": {up: 0, dn: 0}}, 185: {"": {up: 0, dn: 0}}, 186: {"": {up: 0, dn: 0}}, 187: {"": {up: 0, dn: 0}}, 188: {"": {up: 0, dn: 0}}, 189: {"": {up: 0, dn: 0}}, 190: {"": {up: 0, dn: 0}}, 191: {"": {up: 0, dn: 0}}, 192: {"": {up: 0, dn: 0}}, 193: {"": {up: 0, dn: 0}}, 194: {"": {up: 0, dn: 0}}, 195: {"": {up: 0, dn: 0}}, 196: {"": {up: 0, dn: 0}}, 197: {"": {up: 0, dn: 0}}, 198: {"": {up: 0, dn: 0}}, 199: {"": {up: 0, dn: 0}}, 200: {"": {up: 0, dn: 0}}, 201: {"": {up: 0, dn: 0}}, 202: {"": {up: 0, dn: 0}}, 203: {"": {up: 0, dn: 0}}, 204: {"": {up: 0, dn: 0}}, 205: {"": {up: 0, dn: 0}}, 206: {"": {up: 0, dn: 0}}, 207: {"": {up: 0, dn: 0}}, 208: {"": {up: 0, dn: 0}}, 209: {"": {up: 0, dn: 0}}, 210: {"": {up: 0, dn: 0}}, 211: {"": {up: 0, dn: 0}}, 212: {"": {up: 0, dn: 0}}, 213: {"": {up: 0, dn: 0}}, 214: {"": {up: 0, dn: 0}}, 215: {"": {up: 0, dn: 0}}, 216: {"": {up: 0, dn: 0}}, 217: {"": {up: 0, dn: 0}}, 218: {"": {up: 0, dn: 0}}, 219: {"": {up: 0, dn: 0}}, 220: {"": {up: 0, dn: 0}}, 221: {"": {up: 0, dn: 0}}, 222: {"": {up: 0, dn: 0}}, 223: {"": {up: 0, dn: 0}}, 224: {"": {up: 0, dn: 0}}, 225: {"": {up: 0, dn: 0}}, 226: {"": {up: 0, dn: 0}}, 227: {"": {up: 0, dn: 0}}, 228: {"": {up: 0, dn: 0}}, 229: {"": {up: 0, dn: 0}}, 230: {"": {up: 0, dn: 0}}, 231: {"": {up: 0, dn: 0}}, 232: {"": {up: 0, dn: 0}}, 233: {"": {up: 0, dn: 0}}, 234: {"": {up: 0, dn: 0}}, 235: {"": {up: 0, dn: 0}}, 236: {"": {up: 0, dn: 0}}, 237: {"": {up: 0, dn: 0}}, 238: {"": {up: 0, dn: 0}}, 239: {"": {up: 0, dn: 0}}, 240: {"": {up: 0, dn: 0}}, 241: {"": {up: 0, dn: 0}}, 242: {"": {up: 0, dn: 0}}, 243: {"": {up: 0, dn: 0}}, 244: {"": {up: 0, dn: 0}}, 245: {"": {up: 0, dn: 0}}, 246: {"": {up: 0, dn: 0}}, 247: {"": {up: 0, dn: 0}}, 248: {"": {up: 0, dn: 0}}, 249: {"": {up: 0, dn: 0}}, 250: {"": {up: 0, dn: 0}}, 251: {"": {up: 0, dn: 0}}, 252: {"": {up: 0, dn: 0}}, 253: {"": {up: 0, dn: 0}}, 254: {"": {up: 0, dn: 0}}, 255: {"": {up: 0, dn: 0}}, 256: {"": {up: 0, dn: 0}}, 257: {"": {up: 0, dn: 0}}, 258: {"": {up: 0, dn: 0}}, 259: {"": {up: 0, dn: 0}}, 260: {"": {up: 0, dn: 0}}, 261: {"": {up: 0, dn: 0}}, 262: {"": {up: 0, dn: 0}}, 263: {"": {up: 0, dn: 0}}, 264: {"": {up: 0, dn: 0}}, 265: {"": {up: 0, dn: 0}}, 266: {"": {up: 0, dn: 0}}, 267: {"": {up: 0, dn: 0}}, 268: {"": {up: 0, dn: 0}}, 269: {"": {up: 0, dn: 0}}, 270: {"": {up: 0, dn: 0}}, 271: {"": {up: 0, dn: 0}}, 272: {"": {up: 0, dn: 0}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 0, dn: 0}}, 276: {"": {up: 0, dn: 0}}, 277: {"": {up: 0, dn: 0}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 0, dn: 0}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 0, dn: 0}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 0, dn: 0}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 0, dn: 0}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}, 650: {"": {up: 0, dn: 0}}, 651: {"": {up: 0, dn: 0}}, 652: {"": {up: 0, dn: 0}}, 653: {"": {up: 0, dn: 0}}, 654: {"": {up: 0, dn: 0}}, 655: {"": {up: 0, dn: 0}}, 656: {"": {up: 0, dn: 0}}, 657: {"": {up: 0, dn: 0}}, 658: {"": {up: 0, dn: 0}}, 659: {"": {up: 0, dn: 0}}, 660: {"": {up: 0, dn: 0}}, 661: {"": {up: 0, dn: 0}}, 662: {"": {up: 0, dn: 0}}, 663: {"": {up: 0, dn: 0}}, 664: {"": {up: 0, dn: 0}}, 665: {"": {up: 0, dn: 0}}, 666: {"": {up: 0, dn: 0}}, 667: {"": {up: 0, dn: 0}}, 668: {"": {up: 0, dn: 0}}, 669: {"": {up: 0, dn: 0}}, 670: {"": {up: 0, dn: 0}}, 671: {"": {up: 0, dn: 0}}, 672: {"": {up: 0, dn: 0}}, 673: {"": {up: 0, dn: 0}}, 674: {"": {up: 0, dn: 0}}, 675: {"": {up: 0, dn: 0}}, 676: {"": {up: 0, dn: 0}}, 677: {"": {up: 0, dn: 0}}, 678: {"": {up: 0, dn: 0}}, 679: {"": {up: 0, dn: 0}}, 680: {"": {up: 0, dn: 0}}, 681: {"": {up: 0, dn: 0}}, 682: {"": {up: 0, dn: 0}}, 683: {"": {up: 0, dn: 0}}, 684: {"": {up: 0, dn: 0}}, 685: {"": {up: 0, dn: 0}}, 686: {"": {up: 0, dn: 0}}, 687: {"": {up: 0, dn: 0}}, 688: {"": {up: 0, dn: 0}}, 689: {"": {up: 0, dn: 0}}, 690: {"": {up: 0, dn: 0}}, 691: {"": {up: 0, dn: 0}}, 692: {"": {up: 0, dn: 0}}, 693: {"": {up: 0, dn: 0}}, 694: {"": {up: 0, dn: 0}}, 695: {"": {up: 0, dn: 0}}, 696: {"": {up: 0, dn: 0}}, 697: {"": {up: 0, dn: 0}}, 698: {"": {up: 0, dn: 0}}, 699: {"": {up: 0, dn: 0}}, 700: {"": {up: 0, dn: 0}}, 701: {"": {up: 0, dn: 0}}, 702: {"": {up: 0, dn: 0}}, 703: {"": {up: 0, dn: 0}}, 704: {"": {up: 0, dn: 0}}, 705: {"": {up: 0, dn: 0}}, 706: {"": {up: 0, dn: 0}}, 707: {"": {up: 0, dn: 0}}, 708: {"": {up: 0, dn: 0}}, 709: {"": {up: 0, dn: 0}}, 710: {"": {up: 0, dn: 0}}, 711: {"": {up: 0, dn: 0}}, 712: {"": {up: 0, dn: 0}}, 713: {"": {up: 0, dn: 0}}, 714: {"": {up: 0, dn: 0}}, 715: {"": {up: 0, dn: 0}}, 716: {"": {up: 0, dn: 0}}, 717: {"": {up: 0, dn: 0}}, 718: {"": {up: 0, dn: 0}}, 719: {"": {up: 0, dn: 0}}, 720: {"": {up: 0, dn: 0}}, 721: {"": {up: 0, dn: 0}}, 722: {"": {up: 0, dn: 0}}, 723: {"": {up: 0, dn: 0}}, 724: {"": {up: 0, dn: 0}}, 725: {"": {up: 0, dn: 0}}, 726: {"": {up: 0, dn: 0}}, 727: {"": {up: 0, dn: 0}}, 728: {"": {up: 0, dn: 0}}, 729: {"": {up: 0, dn: 0}}, 730: {"": {up: 0, dn: 0}}, 731: {"": {up: 0, dn: 0}}, 732: {"": {up: 0, dn: 0}}, 733: {"": {up: 0, dn: 0}}, 734: {"": {up: 0, dn: 0}}, 735: {"": {up: 0, dn: 0}}, 736: {"": {up: 0, dn: 0}}, 737: {"": {up: 0, dn: 0}}, 738: {"": {up: 0, dn: 0}}, 739: {"": {up: 0, dn: 0}}, 740: {"": {up: 0, dn: 0}}, 741: {"": {up: 0, dn: 0}}, 742: {"": {up: 0, dn: 0}}, 743: {"": {up: 0, dn: 0}}, 744: {"": {up: 0, dn: 0}}, 745: {"": {up: 0, dn: 0}}, 746: {"": {up: 0, dn: 0}}, 747: {"": {up: 0, dn: 0}}, 748: {"": {up: 0, dn: 0}}, 749: {"": {up: 0, dn: 0}}, 750: {"": {up: 0, dn: 0}}, 751: {"": {up: 0, dn: 0}}, 752: {"": {up: 0, dn: 0}}, 753: {"": {up: 0, dn: 0}}, 754: {"": {up: 0, dn: 0}}, 755: {"": {up: 0, dn: 0}}, 756: {"": {up: 0, dn: 0}}, 757: {"": {up: 0, dn: 0}}, 758: {"": {up: 0, dn: 0}}, 759: {"": {up: 0, dn: 0}}, 760: {"": {up: 0, dn: 0}}, 761: {"": {up: 0, dn: 0}}, 762: {"": {up: 0, dn: 0}}, 763: {"": {up: 0, dn: 0}}, 764: {"": {up: 0, dn: 0}}, 765: {"": {up: 0, dn: 0}}, 766: {"": {up: 0, dn: 0}}, 767: {"": {up: 0, dn: 0}}, 768: {"": {up: 0, dn: 0}}, 769: {"": {up: 0, dn: 0}}, 770: {"": {up: 0, dn: 0}}, 771: {"": {up: 0, dn: 0}}, 772: {"": {up: 0, dn: 0}}, 773: {"": {up: 0, dn: 0}}, 774: {"": {up: 0, dn: 0}}, 775: {"": {up: 0, dn: 0}}, 776: {"": {up: 0, dn: 0}}, 777: {"": {up: 0, dn: 0}}, 778: {"": {up: 0, dn: 0}}, 779: {"": {up: 0, dn: 0}}, 780: {"": {up: 0, dn: 0}}, 781: {"": {up: 0, dn: 0}}, 782: {"": {up: 0, dn: 0}}, 783: {"": {up: 0, dn: 0}}, 784: {"": {up: 0, dn: 0}}, 785: {"": {up: 0, dn: 0}}, 786: {"": {up: 0, dn: 0}}, 787: {"": {up: 0, dn: 0}}, 788: {"": {up: 0, dn: 0}}, 789: {"": {up: 0, dn: 0}}, 790: {"": {up: 0, dn: 0}}, 791: {"": {up: 0, dn: 0}}, 792: {"": {up: 0, dn: 0}}, 793: {"": {up: 0, dn: 0}}, 794: {"": {up: 0, dn: 0}}, 795: {"": {up: 0, dn: 0}}, 796: {"": {up: 0, dn: 0}}, 797: {"": {up: 0, dn: 0}}, 798: {"": {up: 0, dn: 0}}, 799: {"": {up: 0, dn: 0}}, 800: {"": {up: 0, dn: 0}}, 801: {"": {up: 0, dn: 0}}, 802: {"": {up: 0, dn: 0}}, 803: {"": {up: 0, dn: 0}}, 804: {"": {up: 0, dn: 0}}, 805: {"": {up: 0, dn: 0}}, 806: {"": {up: 0, dn: 0}}, 807: {"": {up: 0, dn: 0}}, 808: {"": {up: 0, dn: 0}}, 809: {"": {up: 0, dn: 0}}, 810: {"": {up: 0, dn: 0}}, 811: {"": {up: 0, dn: 0}}, 812: {"": {up: 0, dn: 0}}, 813: {"": {up: 0, dn: 0}}, 814: {"": {up: 0, dn: 0}}, 815: {"": {up: 0, dn: 0}}, 816: {"": {up: 0, dn: 0}}, 817: {"": {up: 0, dn: 0}}, 818: {"": {up: 0, dn: 0}}, 819: {"": {up: 0, dn: 0}}, 820: {"": {up: 0, dn: 0}}, 821: {"": {up: 0, dn: 0}}, 822: {"": {up: 0, dn: 0}}, 823: {"": {up: 0, dn: 0}}, 824: {"": {up: 0, dn: 0}}, 825: {"": {up: 0, dn: 0}}, 826: {"": {up: 0, dn: 0}}, 827: {"": {up: 0, dn: 0}}, 828: {"": {up: 0, dn: 0}}, 829: {"": {up: 0, dn: 0}}, 830: {"": {up: 0, dn: 0}}, 831: {"": {up: 0, dn: 0}}, 832: {"": {up: 0, dn: 0}}, 833: {"": {up: 0, dn: 0}}, 834: {"": {up: 0, dn: 0}}, 835: {"": {up: 0, dn: 0}}, 836: {"": {up: 0, dn: 0}}, 837: {"": {up: 0, dn: 0}}, 838: {"": {up: 0, dn: 0}}, 839: {"": {up: 0, dn: 0}}, 840: {"": {up: 0, dn: 0}}, 841: {"": {up: 0, dn: 0}}, 842: {"": {up: 0, dn: 0}}, 843: {"": {up: 0, dn: 0}}, 844: {"": {up: 0, dn: 0}}, 845: {"": {up: 0, dn: 0}}, 846: {"": {up: 0, dn: 0}}, 847: {"": {up: 0, dn: 0}}, 848: {"": {up: 0, dn: 0}}, 849: {"": {up: 0, dn: 0}}, 850: {"": {up: 0, dn: 0}}, 851: {"": {up: 0, dn: 0}}, 852: {"": {up: 0, dn: 0}}, 853: {"": {up: 0, dn: 0}}, 854: {"": {up: 0, dn: 0}}, 855: {"": {up: 0, dn: 0}}, 856: {"": {up: 0, dn: 0}}, 857: {"": {up: 0, dn: 0}}, 858: {"": {up: 0, dn: 0}}, 859: {"": {up: 0, dn: 0}}, 860: {"": {up: 0, dn: 0}}, 861: {"": {up: 0, dn: 0}}, 862: {"": {up: 0, dn: 0}}, 863: {"": {up: 0, dn: 0}}, 864: {"": {up: 0, dn: 0}}, 865: {"": {up: 0, dn: 0}}, 866: {"": {up: 0, dn: 0}}, 867: {"": {up: 0, dn: 0}}, 868: {"": {up: 0, dn: 0}}, 869: {"": {up: 0, dn: 0}}, 870: {"": {up: 0, dn: 0}}, 871: {"": {up: 0, dn: 0}}, 872: {"": {up: 0, dn: 0}}, 873: {"": {up: 0, dn: 0}}, 874: {"": {up: 0, dn: 0}}, 875: {"": {up: 0, dn: 0}}, 876: {"": {up: 0, dn: 0}}, 877: {"": {up: 0, dn: 0}}, 878: {"": {up: 0, dn: 0}}, 879: {"": {up: 0, dn: 0}}, 880: {"": {up: 0, dn: 0}}, 881: {"": {up: 0, dn: 0}}, 882: {"": {up: 0, dn: 0}}, 883: {"": {up: 0, dn: 0}}, 884: {"": {up: 0, dn: 0}}, 885: {"": {up: 0, dn: 0}}, 886: {"": {up: 0, dn: 0}}, 887: {"": {up: 0, dn: 0}}, 888: {"": {up: 0, dn: 0}}, 889: {"": {up: 0, dn: 0}}, 890: {"": {up: 0, dn: 0}}, 891: {"": {up: 0, dn: 0}}, 892: {"": {up: 0, dn: 0}}, 893: {"": {up: 0, dn: 0}}, 894: {"": {up: 0, dn: 0}}, 895: {"": {up: 0, dn: 0}}, 896: {"": {up: 0, dn: 0}}, 897: {"": {up: 0, dn: 0}}, 898: {"": {up: 0, dn: 0}}, 899: {"": {up: 0, dn: 0}}, 900: {"": {up: 0, dn: 0}}, 901: {"": {up: 0, dn: 0}}, 902: {"": {up: 0, dn: 0}}, 903: {"": {up: 0, dn: 0}}, 904: {"": {up: 0, dn: 0}}, 905: {"": {up: 0, dn: 0}}, 906: {"": {up: 0, dn: 0}}, 907: {"": {up: 0, dn: 0}}, 908: {"": {up: 0, dn: 0}}, 909: {"": {up: 0, dn: 0}}, 910: {"": {up: 0, dn: 0}}, 911: {"": {up: 0, dn: 0}}, 912: {"": {up: 0, dn: 0}}, 913: {"": {up: 0, dn: 0}}, 914: {"": {up: 0, dn: 0}}, 915: {"": {up: 0, dn: 0}}, 916: {"": {up: 0, dn: 0}}, 917: {"": {up: 0, dn: 0}}, 918: {"": {up: 0, dn: 0}}, 919: {"": {up: 0, dn: 0}}, 920: {"": {up: 0, dn: 0}}, 921: {"": {up: 0, dn: 0}}, 922: {"": {up: 0, dn: 0}}, 923: {"": {up: 0, dn: 0}}, 924: {"": {up: 0, dn: 0}}, 925: {"": {up: 0, dn: 0}}, 926: {"": {up: 0, dn: 0}}, 927: {"": {up: 0, dn: 0}}, 928: {"": {up: 0, dn: 0}}, 929: {"": {up: 0, dn: 0}}, 930: {"": {up: 0, dn: 0}}, 931: {"": {up: 0, dn: 0}}, 932: {"": {up: 0, dn: 0}}, 933: {"": {up: 0, dn: 0}}, 934: {"": {up: 0, dn: 0}}, 935: {"": {up: 0, dn: 0}}, 936: {"": {up: 0, dn: 0}}, 937: {"": {up: 0, dn: 0}}, 938: {"": {up: 0, dn: 0}}, 939: {"": {up: 0, dn: 0}}, 940: {"": {up: 0, dn: 0}}, 941: {"": {up: 0, dn: 0}}, 942: {"": {up: 0, dn: 0}}, 943: {"": {up: 0, dn: 0}}, 944: {"": {up: 0, dn: 0}}, 945: {"": {up: 0, dn: 0}}, 946: {"": {up: 0, dn: 0}}, 947: {"": {up: 0, dn: 0}}, 948: {"": {up: 0, dn: 0}}, 949: {"": {up: 0, dn: 0}}, 950: {"": {up: 0, dn: 0}}, 951: {"": {up: 0, dn: 0}}, 952: {"": {up: 0, dn: 0}}, 953: {"": {up: 0, dn: 0}}, 954: {"": {up: 0, dn: 0}}, 955: {"": {up: 0, dn: 0}}, 956: {"": {up: 0, dn: 0}}, 957: {"": {up: 0, dn: 0}}, 958: {"": {up: 0, dn: 0}}, 959: {"": {up: 0, dn: 0}}, 960: {"": {up: 0, dn: 0}}, 961: {"": {up: 0, dn: 0}}, 962: {"": {up: 0, dn: 0}}, 963: {"": {up: 0, dn: 0}}, 964: {"": {up: 0, dn: 0}}, 965: {"": {up: 0, dn: 0}}, 966: {"": {up: 0, dn: 0}}, 967: {"": {up: 0, dn: 0}}, 968: {"": {up: 0, dn: 0}}, 969: {"": {up: 0, dn: 0}}, 970: {"": {up: 0, dn: 0}}, 971: {"": {up: 0, dn: 0}}, 972: {"": {up: 0, dn: 0}}, 973: {"": {up: 0, dn: 0}}, 974: {"": {up: 0, dn: 0}}, 975: {"": {up: 0, dn: 0}}, 976: {"": {up: 0, dn: 0}}, 977: {"": {up: 0, dn: 0}}, 978: {"": {up: 0, dn: 0}}, 979: {"": {up: 0, dn: 0}}, 980: {"": {up: 0, dn: 0}}, 981: {"": {up: 0, dn: 0}}, 982: {"": {up: 0, dn: 0}}, 983: {"": {up: 0, dn: 0}}, 984: {"": {up: 0, dn: 0}}, 985: {"": {up: 0, dn: 0}}, 986: {"": {up: 0, dn: 0}}, 987: {"": {up: 0, dn: 0}}, 988: {"": {up: 0, dn: 0}}, 989: {"": {up: 0, dn: 0}}, 990: {"": {up: 0, dn: 0}}, 991: {"": {up: 0, dn: 0}}, 992: {"": {up: 0, dn: 0}}, 993: {"": {up: 0, dn: 0}}, 994: {"": {up: 0, dn: 0}}, 995: {"": {up: 0, dn: 0}}, 996: {"": {up: 0, dn: 0}}, 997: {"": {up: 0, dn: 0}}, 998: {"": {up: 0, dn: 0}}, 999: {"": {up: 0, dn: 0}}}
ErrorTubeLineColor=black
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-NLOQCD
Path=QCD-NLOQCD
Title=NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	8.933472e-13	8.920925e-13	8.920925e-13
8.000000e+00	1.000000e+01	2.080749e-05	2.603589e-06	2.603589e-06
1.000000e+01	1.200000e+01	1.113646e-04	8.959812e-06	8.959812e-06
1.200000e+01	1.400000e+01	2.536269e-04	6.852655e-06	6.852655e-06
1.400000e+01	1.600000e+01	4.510107e-04	1.835221e-05	1.835221e-05
1.600000e+01	1.800000e+01	6.160884e-04	1.559980e-05	1.559980e-05
1.800000e+01	2.000000e+01	7.781619e-04	1.619834e-05	1.619834e-05
2.000000e+01	2.200000e+01	9.370082e-04	2.416253e-05	2.416253e-05
2.200000e+01	2.400000e+01	1.105568e-03	2.456782e-05	2.456782e-05
2.400000e+01	2.600000e+01	1.260569e-03	1.956458e-05	1.956458e-05
2.600000e+01	2.800000e+01	1.349707e-03	1.951787e-05	1.951787e-05
2.800000e+01	3.000000e+01	1.562901e-03	2.145466e-05	2.145466e-05
3.000000e+01	3.200000e+01	1.656183e-03	2.146529e-05	2.146529e-05
3.200000e+01	3.400000e+01	1.784925e-03	2.399691e-05	2.399691e-05
3.400000e+01	3.600000e+01	1.861818e-03	3.470199e-05	3.470199e-05
3.600000e+01	3.800000e+01	2.028974e-03	3.209470e-05	3.209470e-05
3.800000e+01	4.000000e+01	2.108055e-03	3.017270e-05	3.017270e-05
4.000000e+01	4.200000e+01	2.283481e-03	3.082754e-05	3.082754e-05
4.200000e+01	4.400000e+01	2.447584e-03	3.359792e-05	3.359792e-05
4.400000e+01	4.600000e+01	2.564170e-03	4.243041e-05	4.243041e-05
4.600000e+01	4.800000e+01	2.594978e-03	4.292685e-05	4.292685e-05
4.800000e+01	5.000000e+01	2.894499e-03	4.649506e-05	4.649506e-05
5.000000e+01	5.200000e+01	3.077971e-03	4.767536e-05	4.767536e-05
5.200000e+01	5.400000e+01	3.064200e-03	4.362589e-05	4.362589e-05
5.400000e+01	5.600000e+01	3.241768e-03	4.857210e-05	4.857210e-05
5.600000e+01	5.800000e+01	3.468764e-03	6.124723e-05	6.124723e-05
5.800000e+01	6.000000e+01	3.411627e-03	6.976516e-05	6.976516e-05
6.000000e+01	6.200000e+01	3.659891e-03	5.327807e-05	5.327807e-05
6.200000e+01	6.400000e+01	3.690666e-03	5.865996e-05	5.865996e-05
6.400000e+01	6.600000e+01	3.637913e-03	5.183066e-05	5.183066e-05
6.600000e+01	6.800000e+01	3.929518e-03	5.498313e-05	5.498313e-05
6.800000e+01	7.000000e+01	3.916757e-03	5.082709e-05	5.082709e-05
7.000000e+01	7.200000e+01	3.978578e-03	6.123378e-05	6.123378e-05
7.200000e+01	7.400000e+01	4.018127e-03	6.750825e-05	6.750825e-05
7.400000e+01	7.600000e+01	4.056646e-03	8.472310e-05	8.472310e-05
7.600000e+01	7.800000e+01	4.121514e-03	1.009772e-04	1.009772e-04
7.800000e+01	8.000000e+01	4.073755e-03	9.103133e-05	9.103133e-05
8.000000e+01	8.200000e+01	4.158312e-03	5.485666e-05	5.485666e-05
8.200000e+01	8.400000e+01	4.105279e-03	5.080743e-05	5.080743e-05
8.400000e+01	8.600000e+01	4.215368e-03	6.498828e-05	6.498828e-05
8.600000e+01	8.800000e+01	4.180725e-03	6.706113e-05	6.706113e-05
8.800000e+01	9.000000e+01	4.209738e-03	5.661618e-05	5.661618e-05
9.000000e+01	9.200000e+01	4.288837e-03	7.657313e-05	7.657313e-05
9.200000e+01	9.400000e+01	4.364225e-03	6.441761e-05	6.441761e-05
9.400000e+01	9.600000e+01	4.151916e-03	6.453105e-05	6.453105e-05
9.600000e+01	9.800000e+01	4.167006e-03	6.638304e-05	6.638304e-05
9.800000e+01	1.000000e+02	4.236523e-03	6.216582e-05	6.216582e-05
1.000000e+02	1.020000e+02	4.156602e-03	6.625708e-05	6.625708e-05
1.020000e+02	1.040000e+02	4.184748e-03	5.855888e-05	5.855888e-05
1.040000e+02	1.060000e+02	4.042409e-03	6.325775e-05	6.325775e-05
1.060000e+02	1.080000e+02	4.243919e-03	6.985255e-05	6.985255e-05
1.080000e+02	1.100000e+02	4.071190e-03	6.922278e-05	6.922278e-05
1.100000e+02	1.120000e+02	4.134073e-03	6.338408e-05	6.338408e-05
1.120000e+02	1.140000e+02	4.104825e-03	6.555437e-05	6.555437e-05
1.140000e+02	1.160000e+02	3.954344e-03	6.529425e-05	6.529425e-05
1.160000e+02	1.180000e+02	3.992035e-03	5.413862e-05	5.413862e-05
1.180000e+02	1.200000e+02	3.972494e-03	5.376867e-05	5.376867e-05
1.200000e+02	1.220000e+02	3.956335e-03	6.043914e-05	6.043914e-05
1.220000e+02	1.240000e+02	4.077479e-03	5.825307e-05	5.825307e-05
1.240000e+02	1.260000e+02	3.878344e-03	5.464832e-05	5.464832e-05
1.260000e+02	1.280000e+02	3.876290e-03	5.855099e-05	5.855099e-05
1.280000e+02	1.300000e+02	3.797464e-03	5.801305e-05	5.801305e-05
1.300000e+02	1.320000e+02	3.895066e-03	5.688992e-05	5.688992e-05
1.320000e+02	1.340000e+02	3.874806e-03	5.644113e-05	5.644113e-05
1.340000e+02	1.360000e+02	3.723763e-03	5.867301e-05	5.867301e-05
1.360000e+02	1.380000e+02	3.654315e-03	5.066677e-05	5.066677e-05
1.380000e+02	1.400000e+02	3.621320e-03	5.063954e-05	5.063954e-05
1.400000e+02	1.420000e+02	3.768093e-03	8.187743e-05	8.187743e-05
1.420000e+02	1.440000e+02	3.560028e-03	8.257290e-05	8.257290e-05
1.440000e+02	1.460000e+02	3.695939e-03	8.043481e-05	8.043481e-05
1.460000e+02	1.480000e+02	3.452992e-03	7.501128e-05	7.501128e-05
1.480000e+02	1.500000e+02	3.628278e-03	5.226666e-05	5.226666e-05
1.500000e+02	1.520000e+02	3.434302e-03	5.213066e-05	5.213066e-05
1.520000e+02	1.540000e+02	3.464696e-03	4.694359e-05	4.694359e-05
1.540000e+02	1.560000e+02	3.392136e-03	6.037523e-05	6.037523e-05
1.560000e+02	1.580000e+02	3.458446e-03	5.949158e-05	5.949158e-05
1.580000e+02	1.600000e+02	3.340836e-03	5.128186e-05	5.128186e-05
1.600000e+02	1.620000e+02	6.498487e-07	1.447839e-07	1.447839e-07
1.620000e+02	1.640000e+02	5.515899e-07	6.536607e-08	6.536607e-08
1.640000e+02	1.660000e+02	4.459580e-07	6.122174e-08	6.122174e-08
1.660000e+02	1.680000e+02	6.321421e-07	1.186416e-07	1.186416e-07
1.680000e+02	1.700000e+02	8.558370e-07	2.420643e-07	2.420643e-07
1.700000e+02	1.720000e+02	3.915353e-07	4.833846e-08	4.833846e-08
1.720000e+02	1.740000e+02	5.354070e-07	7.871564e-08	7.871564e-08
1.740000e+02	1.760000e+02	6.553797e-07	1.475319e-07	1.475319e-07
1.760000e+02	1.780000e+02	4.532066e-07	5.547413e-08	5.547413e-08
1.780000e+02	1.800000e+02	6.149118e-07	6.904332e-08	6.904332e-08
1.800000e+02	1.820000e+02	5.693211e-07	8.397790e-08	8.397790e-08
1.820000e+02	1.840000e+02	4.830338e-07	8.094181e-08	8.094181e-08
1.840000e+02	1.860000e+02	5.025455e-07	6.845940e-08	6.845940e-08
1.860000e+02	1.880000e+02	8.052195e-07	2.107730e-07	2.107730e-07
1.880000e+02	1.900000e+02	5.161563e-07	9.075293e-08	9.075293e-08
1.900000e+02	1.920000e+02	5.297236e-07	7.653047e-08	7.653047e-08
1.920000e+02	1.940000e+02	5.861273e-07	6.848400e-08	6.848400e-08
1.940000e+02	1.960000e+02	9.026181e-07	3.569811e-07	3.569811e-07
1.960000e+02	1.980000e+02	9.018214e-07	3.774672e-07	3.774672e-07
1.980000e+02	2.000000e+02	3.567116e-07	5.773906e-08	5.773906e-08
2.000000e+02	2.020000e+02	6.510977e-07	1.009467e-07	1.009467e-07
2.020000e+02	2.040000e+02	6.129223e-07	8.387028e-08	8.387028e-08
2.040000e+02	2.060000e+02	6.150543e-07	1.940415e-07	1.940415e-07
2.060000e+02	2.080000e+02	8.150027e-07	1.628272e-07	1.628272e-07
2.080000e+02	2.100000e+02	5.805396e-07	8.651228e-08	8.651228e-08
2.100000e+02	2.120000e+02	5.379650e-07	8.559974e-08	8.559974e-08
2.120000e+02	2.140000e+02	7.169164e-07	1.324393e-07	1.324393e-07
2.140000e+02	2.160000e+02	4.531215e-07	8.889231e-08	8.889231e-08
2.160000e+02	2.180000e+02	6.010155e-07	8.015501e-08	8.015501e-08
2.180000e+02	2.200000e+02	6.225235e-07	9.354907e-08	9.354907e-08
2.200000e+02	2.220000e+02	5.150271e-07	5.832418e-08	5.832418e-08
2.220000e+02	2.240000e+02	5.377144e-07	1.174063e-07	1.174063e-07
2.240000e+02	2.260000e+02	4.716389e-07	5.262283e-08	5.262283e-08
2.260000e+02	2.280000e+02	9.414562e-07	3.499426e-07	3.499426e-07
2.280000e+02	2.300000e+02	5.653275e-07	9.663595e-08	9.663595e-08
2.300000e+02	2.320000e+02	6.421117e-07	1.057307e-07	1.057307e-07
2.320000e+02	2.340000e+02	5.033818e-07	8.459630e-08	8.459630e-08
2.340000e+02	2.360000e+02	6.042160e-07	1.091994e-07	1.091994e-07
2.360000e+02	2.380000e+02	4.202049e-07	5.081939e-08	5.081939e-08
2.380000e+02	2.400000e+02	6.428210e-07	1.284526e-07	1.284526e-07
2.400000e+02	2.420000e+02	5.635347e-07	8.481236e-08	8.481236e-08
2.420000e+02	2.440000e+02	9.407198e-07	2.740352e-07	2.740352e-07
2.440000e+02	2.460000e+02	5.188896e-07	7.682158e-08	7.682158e-08
2.460000e+02	2.480000e+02	5.596276e-07	7.907012e-08	7.907012e-08
2.480000e+02	2.500000e+02	4.173686e-07	4.149240e-08	4.149240e-08
2.500000e+02	2.520000e+02	5.613526e-07	1.494817e-07	1.494817e-07
2.520000e+02	2.540000e+02	4.633883e-07	6.094385e-08	6.094385e-08
2.540000e+02	2.560000e+02	4.543230e-07	4.640266e-08	4.640266e-08
2.560000e+02	2.580000e+02	5.523056e-07	1.035730e-07	1.035730e-07
2.580000e+02	2.600000e+02	8.227379e-07	2.505118e-07	2.505118e-07
2.600000e+02	2.620000e+02	4.587029e-07	5.487853e-08	5.487853e-08
2.620000e+02	2.640000e+02	7.709643e-07	1.365244e-07	1.365244e-07
2.640000e+02	2.660000e+02	7.985405e-07	2.926060e-07	2.926060e-07
2.660000e+02	2.680000e+02	6.548350e-07	9.178749e-08	9.178749e-08
2.680000e+02	2.700000e+02	9.020063e-07	2.444890e-07	2.444890e-07
2.700000e+02	2.720000e+02	4.495954e-07	5.563023e-08	5.563023e-08
2.720000e+02	2.740000e+02	6.195362e-07	8.677108e-08	8.677108e-08
2.740000e+02	2.760000e+02	9.233848e-07	3.717636e-07	3.717636e-07
2.760000e+02	2.780000e+02	4.774394e-07	6.458486e-08	6.458486e-08
2.780000e+02	2.800000e+02	5.030311e-07	1.192871e-07	1.192871e-07
2.800000e+02	2.820000e+02	8.255177e-07	1.780242e-07	1.780242e-07
2.820000e+02	2.840000e+02	4.067749e-07	5.299909e-08	5.299909e-08
2.840000e+02	2.860000e+02	6.734697e-07	1.439183e-07	1.439183e-07
2.860000e+02	2.880000e+02	5.437003e-07	8.881987e-08	8.881987e-08
2.880000e+02	2.900000e+02	7.350927e-07	1.808288e-07	1.808288e-07
2.900000e+02	2.920000e+02	4.754298e-07	6.424748e-08	6.424748e-08
2.920000e+02	2.940000e+02	4.596797e-07	5.775680e-08	5.775680e-08
2.940000e+02	2.960000e+02	5.189478e-07	1.226767e-07	1.226767e-07
2.960000e+02	2.980000e+02	4.984934e-07	6.986106e-08	6.986106e-08
2.980000e+02	3.000000e+02	4.669324e-07	8.176118e-08	8.176118e-08
3.000000e+02	3.020000e+02	3.899286e-07	6.156004e-08	6.156004e-08
3.020000e+02	3.040000e+02	6.456674e-07	1.406124e-07	1.406124e-07
3.040000e+02	3.060000e+02	4.673651e-07	6.947505e-08	6.947505e-08
3.060000e+02	3.080000e+02	5.315641e-07	6.899084e-08	6.899084e-08
3.080000e+02	3.100000e+02	5.751412e-07	1.158907e-07	1.158907e-07
3.100000e+02	3.120000e+02	4.285641e-07	6.602502e-08	6.602502e-08
3.120000e+02	3.140000e+02	5.422622e-07	9.409576e-08	9.409576e-08
3.140000e+02	3.160000e+02	4.374741e-07	8.306791e-08	8.306791e-08
3.160000e+02	3.180000e+02	4.094331e-07	5.241944e-08	5.241944e-08
3.180000e+02	3.200000e+02	5.104382e-07	1.189025e-07	1.189025e-07
3.200000e+02	3.220000e+02	8.981880e-07	2.701075e-07	2.701075e-07
3.220000e+02	3.240000e+02	3.858836e-07	5.802141e-08	5.802141e-08
3.240000e+02	3.260000e+02	4.399471e-07	4.863521e-08	4.863521e-08
3.260000e+02	3.280000e+02	4.974226e-07	1.418985e-07	1.418985e-07
3.280000e+02	3.300000e+02	5.384953e-07	1.210925e-07	1.210925e-07
3.300000e+02	3.320000e+02	4.181586e-07	5.943485e-08	5.943485e-08
3.320000e+02	3.340000e+02	4.585421e-07	8.196849e-08	8.196849e-08
3.340000e+02	3.360000e+02	5.464139e-07	8.036633e-08	8.036633e-08
3.360000e+02	3.380000e+02	4.920991e-07	7.210137e-08	7.210137e-08
3.380000e+02	3.400000e+02	2.741126e-07	2.871211e-08	2.871211e-08
3.400000e+02	3.420000e+02	5.190378e-07	8.001180e-08	8.001180e-08
3.420000e+02	3.440000e+02	5.929099e-07	1.101134e-07	1.101134e-07
3.440000e+02	3.460000e+02	3.873573e-07	5.272392e-08	5.272392e-08
3.460000e+02	3.480000e+02	6.020025e-07	1.487226e-07	1.487226e-07
3.480000e+02	3.500000e+02	3.695622e-07	7.325868e-08	7.325868e-08
3.500000e+02	3.520000e+02	4.612461e-07	8.105031e-08	8.105031e-08
3.520000e+02	3.540000e+02	4.425724e-07	9.113973e-08	9.113973e-08
3.540000e+02	3.560000e+02	6.125864e-07	1.847957e-07	1.847957e-07
3.560000e+02	3.580000e+02	4.945530e-07	9.201044e-08	9.201044e-08
3.580000e+02	3.600000e+02	5.231344e-07	1.477318e-07	1.477318e-07
3.600000e+02	3.620000e+02	4.798855e-07	7.946608e-08	7.946608e-08
3.620000e+02	3.640000e+02	4.320384e-07	6.937790e-08	6.937790e-08
3.640000e+02	3.660000e+02	3.619410e-07	4.717519e-08	4.717519e-08
3.660000e+02	3.680000e+02	5.361049e-07	1.217131e-07	1.217131e-07
3.680000e+02	3.700000e+02	4.783060e-07	7.852394e-08	7.852394e-08
3.700000e+02	3.720000e+02	2.922923e-07	3.768351e-08	3.768351e-08
3.720000e+02	3.740000e+02	5.704247e-07	1.923105e-07	1.923105e-07
3.740000e+02	3.760000e+02	7.943855e-07	2.805330e-07	2.805330e-07
3.760000e+02	3.780000e+02	5.470940e-07	1.710098e-07	1.710098e-07
3.780000e+02	3.800000e+02	3.797840e-07	9.301763e-08	9.301763e-08
3.800000e+02	3.820000e+02	1.151923e-06	8.442935e-07	8.442935e-07
3.820000e+02	3.840000e+02	4.543366e-07	1.274095e-07	1.274095e-07
3.840000e+02	3.860000e+02	6.351497e-07	1.146203e-07	1.146203e-07
3.860000e+02	3.880000e+02	5.180802e-07	1.022707e-07	1.022707e-07
3.880000e+02	3.900000e+02	3.874985e-07	5.402917e-08	5.402917e-08
3.900000e+02	3.920000e+02	4.990096e-07	1.220010e-07	1.220010e-07
3.920000e+02	3.940000e+02	3.768218e-07	7.142693e-08	7.142693e-08
3.940000e+02	3.960000e+02	4.169570e-07	8.183665e-08	8.183665e-08
3.960000e+02	3.980000e+02	5.016469e-07	8.983885e-08	8.983885e-08
3.980000e+02	4.000000e+02	3.204215e-07	4.530538e-08	4.530538e-08
4.000000e+02	4.020000e+02	5.151430e-07	1.471001e-07	1.471001e-07
4.020000e+02	4.040000e+02	3.640536e-07	8.233460e-08	8.233460e-08
4.040000e+02	4.060000e+02	4.264145e-07	6.765725e-08	6.765725e-08
4.060000e+02	4.080000e+02	3.984045e-07	7.785748e-08	7.785748e-08
4.080000e+02	4.100000e+02	3.790441e-07	1.217112e-07	1.217112e-07
4.100000e+02	4.120000e+02	3.581314e-07	6.035744e-08	6.035744e-08
4.120000e+02	4.140000e+02	5.690619e-07	1.623636e-07	1.623636e-07
4.140000e+02	4.160000e+02	4.515220e-07	1.145747e-07	1.145747e-07
4.160000e+02	4.180000e+02	2.637358e-07	3.195919e-08	3.195919e-08
4.180000e+02	4.200000e+02	5.140438e-07	2.105748e-07	2.105748e-07
4.200000e+02	4.220000e+02	4.590911e-07	1.536859e-07	1.536859e-07
4.220000e+02	4.240000e+02	3.943454e-07	7.534421e-08	7.534421e-08
4.240000e+02	4.260000e+02	5.836871e-07	1.565599e-07	1.565599e-07
4.260000e+02	4.280000e+02	3.959066e-07	8.146242e-08	8.146242e-08
4.280000e+02	4.300000e+02	3.634338e-07	6.687117e-08	6.687117e-08
4.300000e+02	4.320000e+02	6.357432e-07	2.478543e-07	2.478543e-07
4.320000e+02	4.340000e+02	4.698841e-07	1.898954e-07	1.898954e-07
4.340000e+02	4.360000e+02	2.854123e-07	4.848976e-08	4.848976e-08
4.360000e+02	4.380000e+02	3.082518e-07	5.008375e-08	5.008375e-08
4.380000e+02	4.400000e+02	7.300546e-07	3.444628e-07	3.444628e-07
4.400000e+02	4.420000e+02	2.561172e-07	6.010623e-08	6.010623e-08
4.420000e+02	4.440000e+02	3.555895e-07	8.333623e-08	8.333623e-08
4.440000e+02	4.460000e+02	3.341912e-07	7.786511e-08	7.786511e-08
4.460000e+02	4.480000e+02	2.846339e-07	6.114030e-08	6.114030e-08
4.480000e+02	4.500000e+02	4.231301e-07	1.008207e-07	1.008207e-07
4.500000e+02	4.520000e+02	2.830335e-07	3.740679e-08	3.740679e-08
4.520000e+02	4.540000e+02	6.010203e-07	2.515429e-07	2.515429e-07
4.540000e+02	4.560000e+02	5.425069e-07	1.723092e-07	1.723092e-07
4.560000e+02	4.580000e+02	3.662842e-07	8.452921e-08	8.452921e-08
4.580000e+02	4.600000e+02	4.242155e-07	1.030763e-07	1.030763e-07
4.600000e+02	4.620000e+02	2.581697e-07	6.568273e-08	6.568273e-08
4.620000e+02	4.640000e+02	3.577355e-07	1.050219e-07	1.050219e-07
4.640000e+02	4.660000e+02	4.551070e-07	1.241767e-07	1.241767e-07
4.660000e+02	4.680000e+02	4.131692e-07	9.453030e-08	9.453030e-08
4.680000e+02	4.700000e+02	3.470627e-07	6.230185e-08	6.230185e-08
4.700000e+02	4.720000e+02	3.179828e-07	7.152247e-08	7.152247e-08
4.720000e+02	4.740000e+02	4.972666e-07	1.491486e-07	1.491486e-07
4.740000e+02	4.760000e+02	3.106175e-07	8.667677e-08	8.667677e-08
4.760000e+02	4.780000e+02	3.347212e-07	8.073768e-08	8.073768e-08
4.780000e+02	4.800000e+02	3.241500e-07	6.534526e-08	6.534526e-08
4.800000e+02	4.820000e+02	4.399235e-07	1.494539e-07	1.494539e-07
4.820000e+02	4.840000e+02	2.921472e-07	5.817971e-08	5.817971e-08
4.840000e+02	4.860000e+02	3.187810e-07	6.057672e-08	6.057672e-08
4.860000e+02	4.880000e+02	2.453044e-07	4.296443e-08	4.296443e-08
4.880000e+02	4.900000e+02	3.190279e-07	7.199468e-08	7.199468e-08
4.900000e+02	4.920000e+02	3.758096e-07	1.237502e-07	1.237502e-07
4.920000e+02	4.940000e+02	2.568632e-07	4.357667e-08	4.357667e-08
4.940000e+02	4.960000e+02	3.344337e-07	9.893588e-08	9.893588e-08
4.960000e+02	4.980000e+02	2.242993e-07	3.387737e-08	3.387737e-08
4.980000e+02	5.000000e+02	1.912354e-07	2.930392e-08	2.930392e-08
5.000000e+02	5.020000e+02	2.103418e-07	4.753354e-08	4.753354e-08
5.020000e+02	5.040000e+02	1.900066e-07	5.162650e-08	5.162650e-08
5.040000e+02	5.060000e+02	3.247302e-07	7.644095e-08	7.644095e-08
5.060000e+02	5.080000e+02	7.227856e-07	2.373973e-07	2.373973e-07
5.080000e+02	5.100000e+02	2.307985e-07	3.612133e-08	3.612133e-08
5.100000e+02	5.120000e+02	2.440062e-07	5.746732e-08	5.746732e-08
5.120000e+02	5.140000e+02	2.513797e-07	4.319359e-08	4.319359e-08
5.140000e+02	5.160000e+02	2.940617e-07	6.225275e-08	6.225275e-08
5.160000e+02	5.180000e+02	4.191239e-07	1.847584e-07	1.847584e-07
5.180000e+02	5.200000e+02	4.373957e-07	9.618226e-08	9.618226e-08
5.200000e+02	5.220000e+02	3.540462e-07	7.975299e-08	7.975299e-08
5.220000e+02	5.240000e+02	2.132532e-07	2.905821e-08	2.905821e-08
5.240000e+02	5.260000e+02	2.798965e-07	7.028703e-08	7.028703e-08
5.260000e+02	5.280000e+02	2.755818e-07	5.991516e-08	5.991516e-08
5.280000e+02	5.300000e+02	2.111164e-07	4.769498e-08	4.769498e-08
5.300000e+02	5.320000e+02	2.371740e-07	5.348256e-08	5.348256e-08
5.320000e+02	5.340000e+02	2.584135e-07	5.606894e-08	5.606894e-08
5.340000e+02	5.360000e+02	4.386726e-07	1.415075e-07	1.415075e-07
5.360000e+02	5.380000e+02	3.127306e-07	7.808481e-08	7.808481e-08
5.380000e+02	5.400000e+02	3.554329e-07	1.092084e-07	1.092084e-07
5.400000e+02	5.420000e+02	2.936264e-07	7.176808e-08	7.176808e-08
5.420000e+02	5.440000e+02	3.487422e-07	1.548917e-07	1.548917e-07
5.440000e+02	5.460000e+02	2.593370e-07	6.336954e-08	6.336954e-08
5.460000e+02	5.480000e+02	2.283398e-07	4.468841e-08	4.468841e-08
5.480000e+02	5.500000e+02	4.004742e-07	1.230517e-07	1.230517e-07
5.500000e+02	5.520000e+02	2.931205e-07	7.035075e-08	7.035075e-08
5.520000e+02	5.540000e+02	2.443216e-07	5.020546e-08	5.020546e-08
5.540000e+02	5.560000e+02	1.461489e-07	2.390605e-08	2.390605e-08
5.560000e+02	5.580000e+02	2.082580e-07	3.945277e-08	3.945277e-08
5.580000e+02	5.600000e+02	3.279260e-07	1.006347e-07	1.006347e-07
5.600000e+02	5.620000e+02	1.798836e-07	3.099816e-08	3.099816e-08
5.620000e+02	5.640000e+02	3.294693e-07	6.888008e-08	6.888008e-08
5.640000e+02	5.660000e+02	2.274542e-07	6.871081e-08	6.871081e-08
5.660000e+02	5.680000e+02	2.018790e-07	4.122613e-08	4.122613e-08
5.680000e+02	5.700000e+02	9.277952e-07	7.258692e-07	7.258692e-07
5.700000e+02	5.720000e+02	2.181323e-07	6.286306e-08	6.286306e-08
5.720000e+02	5.740000e+02	2.584773e-07	8.762699e-08	8.762699e-08
5.740000e+02	5.760000e+02	3.762016e-07	1.230238e-07	1.230238e-07
5.760000e+02	5.780000e+02	1.857379e-07	4.296027e-08	4.296027e-08
5.780000e+02	5.800000e+02	2.522582e-07	1.287946e-07	1.287946e-07
5.800000e+02	5.820000e+02	3.341005e-07	8.268798e-08	8.268798e-08
5.820000e+02	5.840000e+02	2.912372e-07	9.282927e-08	9.282927e-08
5.840000e+02	5.860000e+02	3.243588e-07	8.573165e-08	8.573165e-08
5.860000e+02	5.880000e+02	2.410462e-07	7.841310e-08	7.841310e-08
5.880000e+02	5.900000e+02	2.233076e-07	5.272603e-08	5.272603e-08
5.900000e+02	5.920000e+02	2.874133e-07	1.191022e-07	1.191022e-07
5.920000e+02	5.940000e+02	3.386470e-07	1.509466e-07	1.509466e-07
5.940000e+02	5.960000e+02	3.232494e-07	8.463318e-08	8.463318e-08
5.960000e+02	5.980000e+02	3.230720e-07	1.611906e-07	1.611906e-07
5.980000e+02	6.000000e+02	2.389595e-07	5.345452e-08	5.345452e-08
6.000000e+02	6.020000e+02	1.812579e-07	4.248317e-08	4.248317e-08
6.020000e+02	6.040000e+02	1.903636e-07	4.275153e-08	4.275153e-08
6.040000e+02	6.060000e+02	1.770118e-07	3.918223e-08	3.918223e-08
6.060000e+02	6.080000e+02	1.495534e-07	2.474635e-08	2.474635e-08
6.080000e+02	6.100000e+02	2.129589e-07	5.853534e-08	5.853534e-08
6.100000e+02	6.120000e+02	1.916882e-07	4.190459e-08	4.190459e-08
6.120000e+02	6.140000e+02	2.382139e-07	5.896226e-08	5.896226e-08
6.140000e+02	6.160000e+02	2.589159e-07	6.943748e-08	6.943748e-08
6.160000e+02	6.180000e+02	2.483473e-07	8.789596e-08	8.789596e-08
6.180000e+02	6.200000e+02	5.015435e-07	2.254429e-07	2.254429e-07
6.200000e+02	6.220000e+02	1.963056e-07	6.345440e-08	6.345440e-08
6.220000e+02	6.240000e+02	2.482143e-07	8.688892e-08	8.688892e-08
6.240000e+02	6.260000e+02	4.310852e-07	1.900635e-07	1.900635e-07
6.260000e+02	6.280000e+02	2.978460e-07	9.207603e-08	9.207603e-08
6.280000e+02	6.300000e+02	1.784104e-07	3.443289e-08	3.443289e-08
6.300000e+02	6.320000e+02	9.135724e-08	1.525181e-08	1.525181e-08
6.320000e+02	6.340000e+02	2.770551e-07	6.555409e-08	6.555409e-08
6.340000e+02	6.360000e+02	2.552948e-07	8.901565e-08	8.901565e-08
6.360000e+02	6.380000e+02	1.599163e-07	3.683117e-08	3.683117e-08
6.380000e+02	6.400000e+02	1.698842e-07	3.131663e-08	3.131663e-08
6.400000e+02	6.420000e+02	4.500607e-07	2.164360e-07	2.164360e-07
6.420000e+02	6.440000e+02	1.685958e-07	4.401046e-08	4.401046e-08
6.440000e+02	6.460000e+02	9.918877e-08	1.569363e-08	1.569363e-08
6.460000e+02	6.480000e+02	1.679653e-07	4.484704e-08	4.484704e-08
6.480000e+02	6.500000e+02	1.718967e-07	4.290577e-08	4.290577e-08
6.500000e+02	6.520000e+02	2.181901e-07	6.165967e-08	6.165967e-08
6.520000e+02	6.540000e+02	1.603725e-07	3.229263e-08	3.229263e-08
6.540000e+02	6.560000e+02	4.355820e-07	2.119272e-07	2.119272e-07
6.560000e+02	6.580000e+02	3.944331e-07	2.543736e-07	2.543736e-07
6.580000e+02	6.600000e+02	2.687843e-07	7.789835e-08	7.789835e-08
6.600000e+02	6.620000e+02	1.321983e-07	2.994368e-08	2.994368e-08
6.620000e+02	6.640000e+02	1.282724e-07	2.489388e-08	2.489388e-08
6.640000e+02	6.660000e+02	3.312388e-07	1.491900e-07	1.491900e-07
6.660000e+02	6.680000e+02	1.091725e-07	1.931020e-08	1.931020e-08
6.680000e+02	6.700000e+02	1.676391e-07	6.687349e-08	6.687349e-08
6.700000e+02	6.720000e+02	1.517276e-07	4.336070e-08	4.336070e-08
6.720000e+02	6.740000e+02	2.503686e-07	8.837471e-08	8.837471e-08
6.740000e+02	6.760000e+02	1.409072e-07	3.304429e-08	3.304429e-08
6.760000e+02	6.780000e+02	1.024533e-07	1.597404e-08	1.597404e-08
6.780000e+02	6.800000e+02	1.632792e-07	3.355548e-08	3.355548e-08
6.800000e+02	6.820000e+02	1.267108e-07	4.425017e-08	4.425017e-08
6.820000e+02	6.840000e+02	2.754400e-07	1.034777e-07	1.034777e-07
6.840000e+02	6.860000e+02	1.578284e-07	4.601853e-08	4.601853e-08
6.860000e+02	6.880000e+02	7.888796e-08	1.604187e-08	1.604187e-08
6.880000e+02	6.900000e+02	1.030906e-07	2.101364e-08	2.101364e-08
6.900000e+02	6.920000e+02	1.995123e-07	5.595305e-08	5.595305e-08
6.920000e+02	6.940000e+02	1.251818e-07	3.219064e-08	3.219064e-08
6.940000e+02	6.960000e+02	1.162959e-07	2.281777e-08	2.281777e-08
6.960000e+02	6.980000e+02	2.514929e-07	9.889721e-08	9.889721e-08
6.980000e+02	7.000000e+02	1.291132e-07	2.324728e-08	2.324728e-08
7.000000e+02	7.020000e+02	1.220201e-07	2.323129e-08	2.323129e-08
7.020000e+02	7.040000e+02	1.321812e-07	3.331975e-08	3.331975e-08
7.040000e+02	7.060000e+02	1.532825e-07	6.193739e-08	6.193739e-08
7.060000e+02	7.080000e+02	1.246077e-07	2.631937e-08	2.631937e-08
7.080000e+02	7.100000e+02	2.265608e-07	8.686750e-08	8.686750e-08
7.100000e+02	7.120000e+02	1.831031e-07	5.218897e-08	5.218897e-08
7.120000e+02	7.140000e+02	9.272314e-08	2.362239e-08	2.362239e-08
7.140000e+02	7.160000e+02	3.318180e-07	1.851333e-07	1.851333e-07
7.160000e+02	7.180000e+02	1.524043e-07	3.585520e-08	3.585520e-08
7.180000e+02	7.200000e+02	9.521636e-08	1.702799e-08	1.702799e-08
7.200000e+02	7.220000e+02	2.588333e-07	1.443243e-07	1.443243e-07
7.220000e+02	7.240000e+02	3.011291e-07	1.511737e-07	1.511737e-07
7.240000e+02	7.260000e+02	1.769767e-07	6.675662e-08	6.675662e-08
7.260000e+02	7.280000e+02	1.330861e-07	2.896941e-08	2.896941e-08
7.280000e+02	7.300000e+02	6.880512e-08	1.314145e-08	1.314145e-08
7.300000e+02	7.320000e+02	1.394766e-07	5.332067e-08	5.332067e-08
7.320000e+02	7.340000e+02	3.019103e-07	1.297427e-07	1.297427e-07
7.340000e+02	7.360000e+02	2.328504e-07	6.411364e-08	6.411364e-08
7.360000e+02	7.380000e+02	1.560590e-07	4.799495e-08	4.799495e-08
7.380000e+02	7.400000e+02	1.600116e-07	4.885007e-08	4.885007e-08
7.400000e+02	7.420000e+02	1.670302e-07	6.439178e-08	6.439178e-08
7.420000e+02	7.440000e+02	1.567342e-07	4.517063e-08	4.517063e-08
7.440000e+02	7.460000e+02	3.229686e-07	1.772186e-07	1.772186e-07
7.460000e+02	7.480000e+02	1.499926e-07	5.877664e-08	5.877664e-08
7.480000e+02	7.500000e+02	1.957662e-07	7.578213e-08	7.578213e-08
7.500000e+02	7.520000e+02	1.059285e-07	2.480352e-08	2.480352e-08
7.520000e+02	7.540000e+02	1.352731e-07	4.059886e-08	4.059886e-08
7.540000e+02	7.560000e+02	9.448649e-08	2.525230e-08	2.525230e-08
7.560000e+02	7.580000e+02	1.843379e-07	1.097324e-07	1.097324e-07
7.580000e+02	7.600000e+02	3.099582e-07	1.195371e-07	1.195371e-07
7.600000e+02	7.620000e+02	9.304181e-08	1.975527e-08	1.975527e-08
7.620000e+02	7.640000e+02	2.793408e-07	1.374447e-07	1.374447e-07
7.640000e+02	7.660000e+02	1.800378e-07	8.995483e-08	8.995483e-08
7.660000e+02	7.680000e+02	1.017523e-07	2.920102e-08	2.920102e-08
7.680000e+02	7.700000e+02	9.498426e-08	2.111971e-08	2.111971e-08
7.700000e+02	7.720000e+02	4.398948e-08	9.639859e-09	9.639859e-09
7.720000e+02	7.740000e+02	1.654939e-07	7.863606e-08	7.863606e-08
7.740000e+02	7.760000e+02	1.105462e-07	2.986432e-08	2.986432e-08
7.760000e+02	7.780000e+02	2.084390e-07	7.588499e-08	7.588499e-08
7.780000e+02	7.800000e+02	1.786825e-07	6.600867e-08	6.600867e-08
7.800000e+02	7.820000e+02	1.088146e-07	3.168886e-08	3.168886e-08
7.820000e+02	7.840000e+02	1.307916e-07	3.447687e-08	3.447687e-08
7.840000e+02	7.860000e+02	9.461725e-08	2.250185e-08	2.250185e-08
7.860000e+02	7.880000e+02	2.568259e-07	1.079214e-07	1.079214e-07
7.880000e+02	7.900000e+02	1.737610e-07	6.945301e-08	6.945301e-08
7.900000e+02	7.920000e+02	1.142023e-07	2.938412e-08	2.938412e-08
7.920000e+02	7.940000e+02	1.255618e-07	3.497995e-08	3.497995e-08
7.940000e+02	7.960000e+02	1.855796e-07	1.282762e-07	1.282762e-07
7.960000e+02	7.980000e+02	1.142185e-07	2.827542e-08	2.827542e-08
7.980000e+02	8.000000e+02	2.030370e-07	8.015172e-08	8.015172e-08
8.000000e+02	8.020000e+02	7.981979e-08	2.384864e-08	2.384864e-08
8.020000e+02	8.040000e+02	1.114958e-07	2.770234e-08	2.770234e-08
8.040000e+02	8.060000e+02	1.140966e-07	4.038043e-08	4.038043e-08
8.060000e+02	8.080000e+02	1.140859e-07	2.365415e-08	2.365415e-08
8.080000e+02	8.100000e+02	9.739114e-08	1.988488e-08	1.988488e-08
8.100000e+02	8.120000e+02	5.964615e-08	1.775274e-08	1.775274e-08
8.120000e+02	8.140000e+02	9.698402e-08	3.469002e-08	3.469002e-08
8.140000e+02	8.160000e+02	1.447604e-07	4.732102e-08	4.732102e-08
8.160000e+02	8.180000e+02	7.356136e-08	2.206817e-08	2.206817e-08
8.180000e+02	8.200000e+02	1.404121e-07	4.806006e-08	4.806006e-08
8.200000e+02	8.220000e+02	6.355168e-08	1.843348e-08	1.843348e-08
8.220000e+02	8.240000e+02	3.968522e-07	2.080665e-07	2.080665e-07
8.240000e+02	8.260000e+02	6.926953e-08	1.269802e-08	1.269802e-08
8.260000e+02	8.280000e+02	7.697199e-08	1.733356e-08	1.733356e-08
8.280000e+02	8.300000e+02	8.217678e-08	3.788915e-08	3.788915e-08
8.300000e+02	8.320000e+02	1.356467e-07	5.270119e-08	5.270119e-08
8.320000e+02	8.340000e+02	6.424477e-07	4.114883e-07	4.114883e-07
8.340000e+02	8.360000e+02	1.056656e-07	3.759227e-08	3.759227e-08
8.360000e+02	8.380000e+02	1.588290e-07	1.031434e-07	1.031434e-07
8.380000e+02	8.400000e+02	7.698537e-08	2.681244e-08	2.681244e-08
8.400000e+02	8.420000e+02	9.329387e-08	3.188417e-08	3.188417e-08
8.420000e+02	8.440000e+02	1.127387e-07	6.199144e-08	6.199144e-08
8.440000e+02	8.460000e+02	2.367948e-07	1.017860e-07	1.017860e-07
8.460000e+02	8.480000e+02	1.218473e-07	3.935238e-08	3.935238e-08
8.480000e+02	8.500000e+02	7.545421e-08	1.752598e-08	1.752598e-08
8.500000e+02	8.520000e+02	1.522821e-07	5.715179e-08	5.715179e-08
8.520000e+02	8.540000e+02	6.881372e-08	1.656859e-08	1.656859e-08
8.540000e+02	8.560000e+02	5.955202e-08	1.767633e-08	1.767633e-08
8.560000e+02	8.580000e+02	2.441259e-07	9.943215e-08	9.943215e-08
8.580000e+02	8.600000e+02	1.190765e-07	4.950063e-08	4.950063e-08
8.600000e+02	8.620000e+02	9.331661e-08	2.735840e-08	2.735840e-08
8.620000e+02	8.640000e+02	1.786947e-07	7.136147e-08	7.136147e-08
8.640000e+02	8.660000e+02	1.637202e-07	6.335199e-08	6.335199e-08
8.660000e+02	8.680000e+02	9.762925e-08	2.718858e-08	2.718858e-08
8.680000e+02	8.700000e+02	1.312903e-07	5.932417e-08	5.932417e-08
8.700000e+02	8.720000e+02	8.789273e-08	2.707963e-08	2.707963e-08
8.720000e+02	8.740000e+02	7.176491e-08	1.886977e-08	1.886977e-08
8.740000e+02	8.760000e+02	5.190169e-08	1.290507e-08	1.290507e-08
8.760000e+02	8.780000e+02	5.759708e-08	1.332410e-08	1.332410e-08
8.780000e+02	8.800000e+02	8.510417e-08	2.660200e-08	2.660200e-08
8.800000e+02	8.820000e+02	8.879782e-08	2.760893e-08	2.760893e-08
8.820000e+02	8.840000e+02	1.046878e-07	2.706479e-08	2.706479e-08
8.840000e+02	8.860000e+02	4.291994e-08	1.121245e-08	1.121245e-08
8.860000e+02	8.880000e+02	7.365889e-08	1.773653e-08	1.773653e-08
8.880000e+02	8.900000e+02	1.088973e-07	4.362611e-08	4.362611e-08
8.900000e+02	8.920000e+02	5.804313e-08	1.857281e-08	1.857281e-08
8.920000e+02	8.940000e+02	1.123570e-07	4.725011e-08	4.725011e-08
8.940000e+02	8.960000e+02	7.440920e-08	2.976256e-08	2.976256e-08
8.960000e+02	8.980000e+02	7.751679e-08	2.542832e-08	2.542832e-08
8.980000e+02	9.000000e+02	9.201767e-08	3.886590e-08	3.886590e-08
9.000000e+02	9.020000e+02	9.752927e-08	3.340235e-08	3.340235e-08
9.020000e+02	9.040000e+02	7.096352e-08	2.566848e-08	2.566848e-08
9.040000e+02	9.060000e+02	9.870621e-08	4.091426e-08	4.091426e-08
9.060000e+02	9.080000e+02	6.113297e-08	1.714595e-08	1.714595e-08
9.080000e+02	9.100000e+02	5.281468e-08	1.427577e-08	1.427577e-08
9.100000e+02	9.120000e+02	7.418839e-08	2.027624e-08	2.027624e-08
9.120000e+02	9.140000e+02	1.793983e-07	9.024958e-08	9.024958e-08
9.140000e+02	9.160000e+02	1.105440e-07	5.983629e-08	5.983629e-08
9.160000e+02	9.180000e+02	7.507154e-08	3.060613e-08	3.060613e-08
9.180000e+02	9.200000e+02	4.308168e-08	1.557203e-08	1.557203e-08
9.200000e+02	9.220000e+02	5.128552e-08	1.170601e-08	1.170601e-08
9.220000e+02	9.240000e+02	7.121043e-08	1.728698e-08	1.728698e-08
9.240000e+02	9.260000e+02	4.783811e-08	1.211887e-08	1.211887e-08
9.260000e+02	9.280000e+02	4.541814e-08	1.003010e-08	1.003010e-08
9.280000e+02	9.300000e+02	4.114310e-08	1.045827e-08	1.045827e-08
9.300000e+02	9.320000e+02	3.699896e-07	2.688784e-07	2.688784e-07
9.320000e+02	9.340000e+02	1.545946e-07	7.793105e-08	7.793105e-08
9.340000e+02	9.360000e+02	1.766971e-07	7.204588e-08	7.204588e-08
9.360000e+02	9.380000e+02	8.839477e-08	2.127697e-08	2.127697e-08
9.380000e+02	9.400000e+02	5.899772e-08	2.129261e-08	2.129261e-08
9.400000e+02	9.420000e+02	5.176759e-08	1.696640e-08	1.696640e-08
9.420000e+02	9.440000e+02	1.301596e-07	7.167418e-08	7.167418e-08
9.440000e+02	9.460000e+02	7.705980e-08	3.161797e-08	3.161797e-08
9.460000e+02	9.480000e+02	1.960307e-07	9.561074e-08	9.561074e-08
9.480000e+02	9.500000e+02	9.932464e-08	3.469944e-08	3.469944e-08
9.500000e+02	9.520000e+02	8.122996e-08	2.750066e-08	2.750066e-08
9.520000e+02	9.540000e+02	1.964395e-07	1.091128e-07	1.091128e-07
9.540000e+02	9.560000e+02	3.181756e-08	6.686895e-09	6.686895e-09
9.560000e+02	9.580000e+02	3.566735e-07	2.272723e-07	2.272723e-07
9.580000e+02	9.600000e+02	5.445810e-08	1.564226e-08	1.564226e-08
9.600000e+02	9.620000e+02	3.665296e-08	7.606123e-09	7.606123e-09
9.620000e+02	9.640000e+02	6.604413e-08	2.372975e-08	2.372975e-08
9.640000e+02	9.660000e+02	1.195248e-07	5.233190e-08	5.233190e-08
9.660000e+02	9.680000e+02	2.616107e-07	1.703444e-07	1.703444e-07
9.680000e+02	9.700000e+02	8.507412e-08	5.210864e-08	5.210864e-08
9.700000e+02	9.720000e+02	5.037073e-08	1.355841e-08	1.355841e-08
9.720000e+02	9.740000e+02	2.656804e-07	2.027580e-07	2.027580e-07
9.740000e+02	9.760000e+02	3.929632e-08	8.099167e-09	8.099167e-09
9.760000e+02	9.780000e+02	1.493783e-07	7.672455e-08	7.672455e-08
9.780000e+02	9.800000e+02	4.243592e-08	1.219032e-08	1.219032e-08
9.800000e+02	9.820000e+02	1.394815e-07	3.794037e-08	3.794037e-08
9.820000e+02	9.840000e+02	4.867339e-08	2.780203e-08	2.780203e-08
9.840000e+02	9.860000e+02	7.976313e-08	3.165831e-08	3.165831e-08
9.860000e+02	9.880000e+02	7.432127e-08	3.209875e-08	3.209875e-08
9.880000e+02	9.900000e+02	3.763187e-08	9.836628e-09	9.836628e-09
9.900000e+02	9.920000e+02	5.323854e-08	2.020281e-08	2.020281e-08
9.920000e+02	9.940000e+02	7.533466e-08	3.849807e-08	3.849807e-08
9.940000e+02	9.960000e+02	5.476998e-08	2.341365e-08	2.341365e-08
9.960000e+02	9.980000e+02	8.779290e-08	3.189018e-08	3.189018e-08
9.980000e+02	1.000000e+03	4.800630e-08	1.379414e-08	1.379414e-08
1.000000e+03	1.002000e+03	7.242307e-08	3.503504e-08	3.503504e-08
1.002000e+03	1.004000e+03	4.797592e-08	1.480105e-08	1.480105e-08
1.004000e+03	1.006000e+03	4.095845e-08	1.112776e-08	1.112776e-08
1.006000e+03	1.008000e+03	8.894689e-08	2.739818e-08	2.739818e-08
1.008000e+03	1.010000e+03	6.044296e-08	1.933242e-08	1.933242e-08
1.010000e+03	1.012000e+03	4.589888e-08	1.642110e-08	1.642110e-08
1.012000e+03	1.014000e+03	5.022880e-08	1.852393e-08	1.852393e-08
1.014000e+03	1.016000e+03	6.969923e-08	2.709437e-08	2.709437e-08
1.016000e+03	1.018000e+03	9.245219e-08	5.380910e-08	5.380910e-08
1.018000e+03	1.020000e+03	9.819823e-08	4.269468e-08	4.269468e-08
1.020000e+03	1.022000e+03	1.406686e-07	5.341389e-08	5.341389e-08
1.022000e+03	1.024000e+03	2.463766e-08	7.299551e-09	7.299551e-09
1.024000e+03	1.026000e+03	7.528207e-08	4.141467e-08	4.141467e-08
1.026000e+03	1.028000e+03	9.165698e-08	5.580568e-08	5.580568e-08
1.028000e+03	1.030000e+03	2.985036e-08	1.619628e-08	1.619628e-08
1.030000e+03	1.032000e+03	3.343380e-08	9.409012e-09	9.409012e-09
1.032000e+03	1.034000e+03	4.631651e-08	1.271030e-08	1.271030e-08
1.034000e+03	1.036000e+03	1.561563e-07	1.312119e-07	1.312119e-07
1.036000e+03	1.038000e+03	3.635413e-08	1.588690e-08	1.588690e-08
1.038000e+03	1.040000e+03	7.207569e-08	3.874130e-08	3.874130e-08
1.040000e+03	1.042000e+03	6.203050e-08	2.232037e-08	2.232037e-08
1.042000e+03	1.044000e+03	4.842094e-08	1.899234e-08	1.899234e-08
1.044000e+03	1.046000e+03	1.507963e-07	7.433878e-08	7.433878e-08
1.046000e+03	1.048000e+03	2.503246e-07	2.132143e-07	2.132143e-07
1.048000e+03	1.050000e+03	1.954227e-07	8.134132e-08	8.134132e-08
1.050000e+03	1.052000e+03	2.458217e-08	8.423588e-09	8.423588e-09
1.052000e+03	1.054000e+03	6.527574e-08	2.415664e-08	2.415664e-08
1.054000e+03	1.056000e+03	4.391298e-07	3.799932e-07	3.799932e-07
1.056000e+03	1.058000e+03	3.511448e-08	1.388686e-08	1.388686e-08
1.058000e+03	1.060000e+03	1.589429e-08	4.390656e-09	4.390656e-09
1.060000e+03	1.062000e+03	6.157150e-08	3.143692e-08	3.143692e-08
1.062000e+03	1.064000e+03	1.876452e-07	1.442477e-07	1.442477e-07
1.064000e+03	1.066000e+03	4.196790e-07	3.070530e-07	3.070530e-07
1.066000e+03	1.068000e+03	4.158515e-08	2.248494e-08	2.248494e-08
1.068000e+03	1.070000e+03	4.669386e-08	1.737941e-08	1.737941e-08
1.070000e+03	1.072000e+03	5.687869e-08	3.228476e-08	3.228476e-08
1.072000e+03	1.074000e+03	4.095246e-08	2.161708e-08	2.161708e-08
1.074000e+03	1.076000e+03	7.009617e-08	2.768290e-08	2.768290e-08
1.076000e+03	1.078000e+03	3.214913e-08	7.903743e-09	7.903743e-09
1.078000e+03	1.080000e+03	1.121343e-07	4.546284e-08	4.546284e-08
1.080000e+03	1.082000e+03	9.042374e-08	4.676708e-08	4.676708e-08
1.082000e+03	1.084000e+03	3.338225e-08	8.785466e-09	8.785466e-09
1.084000e+03	1.086000e+03	1.018898e-07	5.508290e-08	5.508290e-08
1.086000e+03	1.088000e+03	3.704972e-08	1.045266e-08	1.045266e-08
1.088000e+03	1.090000e+03	5.566814e-08	1.611065e-08	1.611065e-08
1.090000e+03	1.092000e+03	2.432893e-08	8.036047e-09	8.036047e-09
1.092000e+03	1.094000e+03	6.185506e-08	2.096338e-08	2.096338e-08
1.094000e+03	1.096000e+03	5.064844e-08	1.982616e-08	1.982616e-08
1.096000e+03	1.098000e+03	8.407962e-08	3.535508e-08	3.535508e-08
1.098000e+03	1.100000e+03	4.383128e-08	1.174892e-08	1.174892e-08
1.100000e+03	1.102000e+03	5.684993e-08	2.395423e-08	2.395423e-08
1.102000e+03	1.104000e+03	3.317056e-08	1.422945e-08	1.422945e-08
1.104000e+03	1.106000e+03	9.303453e-08	6.158854e-08	6.158854e-08
1.106000e+03	1.108000e+03	1.866726e-08	4.941091e-09	4.941091e-09
1.108000e+03	1.110000e+03	7.051695e-08	4.099001e-08	4.099001e-08
1.110000e+03	1.112000e+03	6.812152e-08	2.978033e-08	2.978033e-08
1.112000e+03	1.114000e+03	3.216811e-08	1.057945e-08	1.057945e-08
1.114000e+03	1.116000e+03	2.441850e-08	5.926203e-09	5.926203e-09
1.116000e+03	1.118000e+03	5.154349e-08	1.653149e-08	1.653149e-08
1.118000e+03	1.120000e+03	3.930104e-08	1.265367e-08	1.265367e-08
1.120000e+03	1.122000e+03	2.831917e-07	2.156347e-07	2.156347e-07
1.122000e+03	1.124000e+03	1.569054e-07	1.014318e-07	1.014318e-07
1.124000e+03	1.126000e+03	4.018366e-08	1.119432e-08	1.119432e-08
1.126000e+03	1.128000e+03	4.551509e-08	1.716617e-08	1.716617e-08
1.128000e+03	1.130000e+03	9.064629e-08	6.095609e-08	6.095609e-08
1.130000e+03	1.132000e+03	3.093928e-07	2.687817e-07	2.687817e-07
1.132000e+03	1.134000e+03	4.242628e-08	2.199854e-08	2.199854e-08
1.134000e+03	1.136000e+03	1.995108e-08	5.356410e-09	5.356410e-09
1.136000e+03	1.138000e+03	7.023427e-08	2.939862e-08	2.939862e-08
1.138000e+03	1.140000e+03	1.322749e-07	9.275898e-08	9.275898e-08
1.140000e+03	1.142000e+03	1.393929e-07	7.680871e-08	7.680871e-08
1.142000e+03	1.144000e+03	4.796241e-08	3.650939e-08	3.650939e-08
1.144000e+03	1.146000e+03	8.810220e-08	4.190841e-08	4.190841e-08
1.146000e+03	1.148000e+03	3.447552e-08	9.972783e-09	9.972783e-09
1.148000e+03	1.150000e+03	1.348604e-07	8.267761e-08	8.267761e-08
1.150000e+03	1.152000e+03	2.463046e-08	1.171723e-08	1.171723e-08
1.152000e+03	1.154000e+03	5.394405e-08	2.268719e-08	2.268719e-08
1.154000e+03	1.156000e+03	2.871622e-08	7.948127e-09	7.948127e-09
1.156000e+03	1.158000e+03	2.277141e-08	7.607339e-09	7.607339e-09
1.158000e+03	1.160000e+03	3.673114e-08	1.092014e-08	1.092014e-08
1.160000e+03	1.162000e+03	7.996263e-09	1.969117e-09	1.969117e-09
1.162000e+03	1.164000e+03	2.727276e-08	9.593797e-09	9.593797e-09
1.164000e+03	1.166000e+03	6.237194e-08	2.941180e-08	2.941180e-08
1.166000e+03	1.168000e+03	3.783265e-08	1.643603e-08	1.643603e-08
1.168000e+03	1.170000e+03	5.736406e-08	2.652099e-08	2.652099e-08
1.170000e+03	1.172000e+03	1.869233e-08	5.976978e-09	5.976978e-09
1.172000e+03	1.174000e+03	2.277601e-08	7.749449e-09	7.749449e-09
1.174000e+03	1.176000e+03	2.677042e-08	6.582159e-09	6.582159e-09
1.176000e+03	1.178000e+03	1.372227e-08	3.481437e-09	3.481437e-09
1.178000e+03	1.180000e+03	4.157851e-08	1.450749e-08	1.450749e-08
1.180000e+03	1.182000e+03	7.059844e-08	2.240808e-08	2.240808e-08
1.182000e+03	1.184000e+03	1.024983e-07	4.639375e-08	4.639375e-08
1.184000e+03	1.186000e+03	3.255624e-08	1.139984e-08	1.139984e-08
1.186000e+03	1.188000e+03	1.997333e-08	5.577887e-09	5.577887e-09
1.188000e+03	1.190000e+03	3.446601e-08	1.910162e-08	1.910162e-08
1.190000e+03	1.192000e+03	4.477051e-08	2.176263e-08	2.176263e-08
1.192000e+03	1.194000e+03	1.842022e-08	5.099484e-09	5.099484e-09
1.194000e+03	1.196000e+03	2.717982e-08	8.478662e-09	8.478662e-09
1.196000e+03	1.198000e+03	4.908195e-08	2.658700e-08	2.658700e-08
1.198000e+03	1.200000e+03	2.262653e-08	1.001264e-08	1.001264e-08
1.200000e+03	1.202000e+03	3.802303e-08	1.488807e-08	1.488807e-08
1.202000e+03	1.204000e+03	1.090926e-07	8.200721e-08	8.200721e-08
1.204000e+03	1.206000e+03	3.459227e-08	1.288413e-08	1.288413e-08
1.206000e+03	1.208000e+03	1.150088e-06	1.124973e-06	1.124973e-06
1.208000e+03	1.210000e+03	7.512036e-08	3.620166e-08	3.620166e-08
1.210000e+03	1.212000e+03	6.736830e-08	2.275343e-08	2.275343e-08
1.212000e+03	1.214000e+03	1.078113e-07	5.555469e-08	5.555469e-08
1.214000e+03	1.216000e+03	2.083822e-08	7.751179e-09	7.751179e-09
1.216000e+03	1.218000e+03	1.921253e-08	9.343328e-09	9.343328e-09
1.218000e+03	1.220000e+03	2.740511e-08	9.807996e-09	9.807996e-09
1.220000e+03	1.222000e+03	2.571688e-08	1.282793e-08	1.282793e-08
1.222000e+03	1.224000e+03	4.950289e-08	2.051519e-08	2.051519e-08
1.224000e+03	1.226000e+03	2.393735e-08	7.609779e-09	7.609779e-09
1.226000e+03	1.228000e+03	3.106835e-08	1.181431e-08	1.181431e-08
1.228000e+03	1.230000e+03	4.002392e-08	1.926470e-08	1.926470e-08
1.230000e+03	1.232000e+03	1.717228e-08	4.678964e-09	4.678964e-09
1.232000e+03	1.234000e+03	5.962032e-08	2.885785e-08	2.885785e-08
1.234000e+03	1.236000e+03	2.603562e-08	1.195810e-08	1.195810e-08
1.236000e+03	1.238000e+03	8.125633e-08	3.688913e-08	3.688913e-08
1.238000e+03	1.240000e+03	1.652277e-08	4.088799e-09	4.088799e-09
1.240000e+03	1.242000e+03	1.900860e-08	5.545562e-09	5.545562e-09
1.242000e+03	1.244000e+03	7.111883e-08	3.864596e-08	3.864596e-08
1.244000e+03	1.246000e+03	8.266896e-08	5.802428e-08	5.802428e-08
1.246000e+03	1.248000e+03	2.084660e-08	6.594483e-09	6.594483e-09
1.248000e+03	1.250000e+03	4.896997e-08	2.049611e-08	2.049611e-08
1.250000e+03	1.252000e+03	4.409843e-08	1.837404e-08	1.837404e-08
1.252000e+03	1.254000e+03	8.707480e-08	4.984090e-08	4.984090e-08
1.254000e+03	1.256000e+03	5.158421e-08	3.310889e-08	3.310889e-08
1.256000e+03	1.258000e+03	1.709010e-08	5.366339e-09	5.366339e-09
1.258000e+03	1.260000e+03	1.795264e-08	5.935447e-09	5.935447e-09
1.260000e+03	1.262000e+03	1.931883e-08	5.113725e-09	5.113725e-09
1.262000e+03	1.264000e+03	3.675269e-08	1.363759e-08	1.363759e-08
1.264000e+03	1.266000e+03	6.018149e-07	4.637605e-07	4.637605e-07
1.266000e+03	1.268000e+03	4.122575e-08	2.575073e-08	2.575073e-08
1.268000e+03	1.270000e+03	3.162445e-08	1.009017e-08	1.009017e-08
1.270000e+03	1.272000e+03	7.146782e-08	5.272423e-08	5.272423e-08
1.272000e+03	1.274000e+03	6.148444e-08	4.989925e-08	4.989925e-08
1.274000e+03	1.276000e+03	1.932209e-08	1.098000e-08	1.098000e-08
1.276000e+03	1.278000e+03	7.081743e-09	1.878356e-09	1.878356e-09
1.278000e+03	1.280000e+03	1.187905e-08	3.979555e-09	3.979555e-09
1.280000e+03	1.282000e+03	9.017506e-09	3.483897e-09	3.483897e-09
1.282000e+03	1.284000e+03	1.377393e-08	4.539190e-09	4.539190e-09
1.284000e+03	1.286000e+03	2.242780e-08	5.737201e-09	5.737201e-09
1.286000e+03	1.288000e+03	1.159292e-07	7.654411e-08	7.654411e-08
1.288000e+03	1.290000e+03	7.805983e-08	4.213052e-08	4.213052e-08
1.290000e+03	1.292000e+03	3.320142e-08	1.099473e-08	1.099473e-08
1.292000e+03	1.294000e+03	1.016804e-07	7.157866e-08	7.157866e-08
1.294000e+03	1.296000e+03	6.598644e-08	3.127257e-08	3.127257e-08
1.296000e+03	1.298000e+03	1.220610e-07	9.254690e-08	9.254690e-08
1.298000e+03	1.300000e+03	3.403133e-08	1.358057e-08	1.358057e-08
1.300000e+03	1.302000e+03	2.990837e-08	1.548656e-08	1.548656e-08
1.302000e+03	1.304000e+03	4.739735e-08	1.932257e-08	1.932257e-08
1.304000e+03	1.306000e+03	2.989809e-08	1.252455e-08	1.252455e-08
1.306000e+03	1.308000e+03	3.348598e-08	1.758402e-08	1.758402e-08
1.308000e+03	1.310000e+03	2.357989e-08	8.791754e-09	8.791754e-09
1.310000e+03	1.312000e+03	8.553504e-08	4.668962e-08	4.668962e-08
1.312000e+03	1.314000e+03	3.319146e-08	2.028786e-08	2.028786e-08
1.314000e+03	1.316000e+03	1.266654e-08	3.436599e-09	3.436599e-09
1.316000e+03	1.318000e+03	1.426157e-07	1.189757e-07	1.189757e-07
1.318000e+03	1.320000e+03	2.732589e-08	1.190063e-08	1.190063e-08
1.320000e+03	1.322000e+03	2.352413e-08	9.957342e-09	9.957342e-09
1.322000e+03	1.324000e+03	2.494807e-08	7.275662e-09	7.275662e-09
1.324000e+03	1.326000e+03	1.793968e-08	5.353466e-09	5.353466e-09
1.326000e+03	1.328000e+03	1.932778e-08	6.957801e-09	6.957801e-09
1.328000e+03	1.330000e+03	6.538066e-08	4.016938e-08	4.016938e-08
1.330000e+03	1.332000e+03	3.180318e-08	1.809480e-08	1.809480e-08
1.332000e+03	1.334000e+03	3.245514e-08	1.460498e-08	1.460498e-08
1.334000e+03	1.336000e+03	1.014557e-07	5.082398e-08	5.082398e-08
1.336000e+03	1.338000e+03	1.094285e-08	3.429508e-09	3.429508e-09
1.338000e+03	1.340000e+03	2.602499e-08	1.036155e-08	1.036155e-08
1.340000e+03	1.342000e+03	1.288410e-08	4.237860e-09	4.237860e-09
1.342000e+03	1.344000e+03	2.254309e-08	7.681342e-09	7.681342e-09
1.344000e+03	1.346000e+03	1.967722e-08	7.638279e-09	7.638279e-09
1.346000e+03	1.348000e+03	8.752573e-08	6.532051e-08	6.532051e-08
1.348000e+03	1.350000e+03	2.505256e-08	1.039888e-08	1.039888e-08
1.350000e+03	1.352000e+03	3.582445e-08	1.647628e-08	1.647628e-08
1.352000e+03	1.354000e+03	6.259355e-09	1.908266e-09	1.908266e-09
1.354000e+03	1.356000e+03	3.274415e-08	2.117693e-08	2.117693e-08
1.356000e+03	1.358000e+03	1.201480e-08	6.898683e-09	6.898683e-09
1.358000e+03	1.360000e+03	1.551760e-08	4.735899e-09	4.735899e-09
1.360000e+03	1.362000e+03	9.060818e-09	2.522580e-09	2.522580e-09
1.362000e+03	1.364000e+03	2.030093e-08	7.170697e-09	7.170697e-09
1.364000e+03	1.366000e+03	5.245667e-08	3.091507e-08	3.091507e-08
1.366000e+03	1.368000e+03	2.900676e-08	1.437515e-08	1.437515e-08
1.368000e+03	1.370000e+03	2.576716e-08	1.274636e-08	1.274636e-08
1.370000e+03	1.372000e+03	1.424965e-08	4.546031e-09	4.546031e-09
1.372000e+03	1.374000e+03	2.850834e-08	1.180572e-08	1.180572e-08
1.374000e+03	1.376000e+03	5.734983e-08	3.973117e-08	3.973117e-08
1.376000e+03	1.378000e+03	6.368911e-08	2.994630e-08	2.994630e-08
1.378000e+03	1.380000e+03	1.062874e-08	3.890135e-09	3.890135e-09
1.380000e+03	1.382000e+03	2.071006e-07	1.974478e-07	1.974478e-07
1.382000e+03	1.384000e+03	7.944748e-09	2.248769e-09	2.248769e-09
1.384000e+03	1.386000e+03	4.260599e-08	2.532092e-08	2.532092e-08
1.386000e+03	1.388000e+03	4.184493e-08	2.569068e-08	2.569068e-08
1.388000e+03	1.390000e+03	1.497162e-07	1.223468e-07	1.223468e-07
1.390000e+03	1.392000e+03	2.195800e-08	8.784901e-09	8.784901e-09
1.392000e+03	1.394000e+03	1.154122e-07	9.235526e-08	9.235526e-08
1.394000e+03	1.396000e+03	3.246925e-08	1.671967e-08	1.671967e-08
1.396000e+03	1.398000e+03	9.018920e-09	3.650066e-09	3.650066e-09
1.398000e+03	1.400000e+03	1.081490e-08	4.868984e-09	4.868984e-09
1.400000e+03	1.402000e+03	1.289647e-08	3.603318e-09	3.603318e-09
1.402000e+03	1.404000e+03	2.160248e-08	7.951568e-09	7.951568e-09
1.404000e+03	1.406000e+03	1.633594e-07	9.957396e-08	9.957396e-08
1.406000e+03	1.408000e+03	1.346108e-08	4.339946e-09	4.339946e-09
1.408000e+03	1.410000e+03	1.298605e-08	7.583550e-09	7.583550e-09
1.410000e+03	1.412000e+03	3.548068e-08	2.362802e-08	2.362802e-08
1.412000e+03	1.414000e+03	1.108179e-08	5.807362e-09	5.807362e-09
1.414000e+03	1.416000e+03	1.683616e-08	8.549992e-09	8.549992e-09
1.416000e+03	1.418000e+03	1.206686e-08	4.452536e-09	4.452536e-09
1.418000e+03	1.420000e+03	1.398414e-08	4.477730e-09	4.477730e-09
1.420000e+03	1.422000e+03	2.057256e-08	1.042358e-08	1.042358e-08
1.422000e+03	1.424000e+03	6.150158e-08	4.617421e-08	4.617421e-08
1.424000e+03	1.426000e+03	2.392082e-08	6.450218e-09	6.450218e-09
1.426000e+03	1.428000e+03	3.414376e-08	2.378587e-08	2.378587e-08
1.428000e+03	1.430000e+03	1.197255e-08	5.736306e-09	5.736306e-09
1.430000e+03	1.432000e+03	4.916962e-08	2.708911e-08	2.708911e-08
1.432000e+03	1.434000e+03	3.221136e-08	1.025040e-08	1.025040e-08
1.434000e+03	1.436000e+03	2.231904e-08	7.563297e-09	7.563297e-09
1.436000e+03	1.438000e+03	3.384465e-09	9.243812e-10	9.243812e-10
1.438000e+03	1.440000e+03	2.412090e-08	1.882506e-08	1.882506e-08
1.440000e+03	1.442000e+03	6.985780e-09	2.469549e-09	2.469549e-09
1.442000e+03	1.444000e+03	1.980963e-08	7.050030e-09	7.050030e-09
1.444000e+03	1.446000e+03	6.670158e-09	2.157700e-09	2.157700e-09
1.446000e+03	1.448000e+03	2.459506e-08	1.562109e-08	1.562109e-08
1.448000e+03	1.450000e+03	3.991541e-08	2.853734e-08	2.853734e-08
1.450000e+03	1.452000e+03	1.451874e-08	5.850165e-09	5.850165e-09
1.452000e+03	1.454000e+03	1.377983e-08	5.670817e-09	5.670817e-09
1.454000e+03	1.456000e+03	4.635294e-08	2.591074e-08	2.591074e-08
1.456000e+03	1.458000e+03	2.234578e-08	8.296817e-09	8.296817e-09
1.458000e+03	1.460000e+03	2.574491e-08	1.443776e-08	1.443776e-08
1.460000e+03	1.462000e+03	3.583007e-08	1.638570e-08	1.638570e-08
1.462000e+03	1.464000e+03	8.559480e-09	2.572286e-09	2.572286e-09
1.464000e+03	1.466000e+03	9.096637e-09	3.687602e-09	3.687602e-09
1.466000e+03	1.468000e+03	1.383631e-08	9.519155e-09	9.519155e-09
1.468000e+03	1.470000e+03	9.465551e-09	2.953462e-09	2.953462e-09
1.470000e+03	1.472000e+03	2.380904e-07	2.291363e-07	2.291363e-07
1.472000e+03	1.474000e+03	1.769893e-08	5.829582e-09	5.829582e-09
1.474000e+03	1.476000e+03	2.281348e-08	6.791616e-09	6.791616e-09
1.476000e+03	1.478000e+03	6.850033e-08	3.913618e-08	3.913618e-08
1.478000e+03	1.480000e+03	5.132226e-09	1.562625e-09	1.562625e-09
1.480000e+03	1.482000e+03	4.723530e-07	3.455431e-07	3.455431e-07
1.482000e+03	1.484000e+03	2.307974e-08	9.155536e-09	9.155536e-09
1.484000e+03	1.486000e+03	2.672662e-08	1.716376e-08	1.716376e-08
1.486000e+03	1.488000e+03	3.997099e-08	2.238209e-08	2.238209e-08
1.488000e+03	1.490000e+03	9.956054e-09	4.170471e-09	4.170471e-09
1.490000e+03	1.492000e+03	7.408557e-08	6.461246e-08	6.461246e-08
1.492000e+03	1.494000e+03	4.106142e-08	3.753390e-08	3.753390e-08
1.494000e+03	1.496000e+03	1.801668e-08	8.812447e-09	8.812447e-09
1.496000e+03	1.498000e+03	1.113863e-08	4.971529e-09	4.971529e-09
1.498000e+03	1.500000e+03	1.615740e-08	1.035304e-08	1.035304e-08
1.500000e+03	1.502000e+03	2.628094e-08	1.556944e-08	1.556944e-08
1.502000e+03	1.504000e+03	1.396321e-08	5.167469e-09	5.167469e-09
1.504000e+03	1.506000e+03	1.235108e-08	5.131436e-09	5.131436e-09
1.506000e+03	1.508000e+03	2.009676e-08	9.066307e-09	9.066307e-09
1.508000e+03	1.510000e+03	7.806685e-09	2.838051e-09	2.838051e-09
1.510000e+03	1.512000e+03	3.827787e-08	2.463295e-08	2.463295e-08
1.512000e+03	1.514000e+03	3.266753e-08	1.547850e-08	1.547850e-08
1.514000e+03	1.516000e+03	1.580667e-08	6.273312e-09	6.273312e-09
1.516000e+03	1.518000e+03	2.999640e-08	2.291304e-08	2.291304e-08
1.518000e+03	1.520000e+03	2.295428e-08	1.427553e-08	1.427553e-08
1.520000e+03	1.522000e+03	2.864739e-08	1.353752e-08	1.353752e-08
1.522000e+03	1.524000e+03	2.726883e-08	1.484604e-08	1.484604e-08
1.524000e+03	1.526000e+03	5.401567e-08	3.572227e-08	3.572227e-08
1.526000e+03	1.528000e+03	4.023898e-09	1.745076e-09	1.745076e-09
1.528000e+03	1.530000e+03	2.072711e-08	1.408595e-08	1.408595e-08
1.530000e+03	1.532000e+03	2.148767e-08	1.087642e-08	1.087642e-08
1.532000e+03	1.534000e+03	1.007777e-08	4.748033e-09	4.748033e-09
1.534000e+03	1.536000e+03	4.802312e-08	3.049918e-08	3.049918e-08
1.536000e+03	1.538000e+03	1.880140e-08	6.783112e-09	6.783112e-09
1.538000e+03	1.540000e+03	9.470638e-09	3.479042e-09	3.479042e-09
1.540000e+03	1.542000e+03	1.249115e-08	7.149367e-09	7.149367e-09
1.542000e+03	1.544000e+03	5.147765e-09	1.811148e-09	1.811148e-09
1.544000e+03	1.546000e+03	1.905983e-08	7.563153e-09	7.563153e-09
1.546000e+03	1.548000e+03	1.966896e-08	1.138736e-08	1.138736e-08
1.548000e+03	1.550000e+03	1.149802e-08	6.396828e-09	6.396828e-09
1.550000e+03	1.552000e+03	3.321505e-08	3.141295e-08	3.141295e-08
1.552000e+03	1.554000e+03	7.307734e-09	3.269589e-09	3.269589e-09
1.554000e+03	1.556000e+03	7.919663e-09	4.051439e-09	4.051439e-09
1.556000e+03	1.558000e+03	3.324850e-08	1.861726e-08	1.861726e-08
1.558000e+03	1.560000e+03	7.888770e-09	2.499171e-09	2.499171e-09
1.560000e+03	1.562000e+03	1.139950e-08	5.720484e-09	5.720484e-09
1.562000e+03	1.564000e+03	2.001439e-08	1.149331e-08	1.149331e-08
1.564000e+03	1.566000e+03	7.324105e-09	2.640941e-09	2.640941e-09
1.566000e+03	1.568000e+03	2.110032e-08	1.327884e-08	1.327884e-08
1.568000e+03	1.570000e+03	6.258084e-09	1.917930e-09	1.917930e-09
1.570000e+03	1.572000e+03	1.190247e-08	7.039645e-09	7.039645e-09
1.572000e+03	1.574000e+03	1.462209e-08	4.749256e-09	4.749256e-09
1.574000e+03	1.576000e+03	6.024625e-09	1.602134e-09	1.602134e-09
1.576000e+03	1.578000e+03	7.435754e-09	2.861577e-09	2.861577e-09
1.578000e+03	1.580000e+03	4.976354e-09	1.523702e-09	1.523702e-09
1.580000e+03	1.582000e+03	5.354435e-09	1.754808e-09	1.754808e-09
1.582000e+03	1.584000e+03	2.357061e-08	8.609966e-09	8.609966e-09
1.584000e+03	1.586000e+03	9.090669e-09	4.170486e-09	4.170486e-09
1.586000e+03	1.588000e+03	5.750847e-09	2.084922e-09	2.084922e-09
1.588000e+03	1.590000e+03	2.249303e-08	1.713941e-08	1.713941e-08
1.590000e+03	1.592000e+03	8.732149e-09	3.429715e-09	3.429715e-09
1.592000e+03	1.594000e+03	1.235376e-09	4.613791e-10	4.613791e-10
1.594000e+03	1.596000e+03	2.646704e-08	1.204835e-08	1.204835e-08
1.596000e+03	1.598000e+03	4.250474e-09	2.153226e-09	2.153226e-09
1.598000e+03	1.600000e+03	8.050544e-09	2.365520e-09	2.365520e-09
1.600000e+03	1.602000e+03	4.937708e-09	3.728863e-09	3.728863e-09
1.602000e+03	1.604000e+03	2.812274e-08	1.604958e-08	1.604958e-08
1.604000e+03	1.606000e+03	3.225916e-08	1.625990e-08	1.625990e-08
1.606000e+03	1.608000e+03	5.506936e-09	3.118653e-09	3.118653e-09
1.608000e+03	1.610000e+03	1.376687e-08	5.825440e-09	5.825440e-09
1.610000e+03	1.612000e+03	2.215308e-08	1.915559e-08	1.915559e-08
1.612000e+03	1.614000e+03	2.243129e-08	1.830706e-08	1.830706e-08
1.614000e+03	1.616000e+03	3.438108e-09	1.385106e-09	1.385106e-09
1.616000e+03	1.618000e+03	4.581401e-08	3.741376e-08	3.741376e-08
1.618000e+03	1.620000e+03	7.355871e-09	3.374983e-09	3.374983e-09
1.620000e+03	1.622000e+03	1.373273e-08	5.790165e-09	5.790165e-09
1.622000e+03	1.624000e+03	1.140397e-09	3.453799e-10	3.453799e-10
1.624000e+03	1.626000e+03	7.520215e-09	3.621631e-09	3.621631e-09
1.626000e+03	1.628000e+03	1.113646e-08	7.001923e-09	7.001923e-09
1.628000e+03	1.630000e+03	9.963229e-09	5.394930e-09	5.394930e-09
1.630000e+03	1.632000e+03	1.257569e-07	1.156065e-07	1.156065e-07
1.632000e+03	1.634000e+03	3.530211e-09	1.729473e-09	1.729473e-09
1.634000e+03	1.636000e+03	1.543046e-08	6.614585e-09	6.614585e-09
1.636000e+03	1.638000e+03	1.195820e-08	8.292307e-09	8.292307e-09
1.638000e+03	1.640000e+03	3.020528e-09	1.293223e-09	1.293223e-09
1.640000e+03	1.642000e+03	1.151271e-08	5.599255e-09	5.599255e-09
1.642000e+03	1.644000e+03	5.249593e-09	2.252619e-09	2.252619e-09
1.644000e+03	1.646000e+03	8.944623e-09	5.898155e-09	5.898155e-09
1.646000e+03	1.648000e+03	3.525917e-09	1.203263e-09	1.203263e-09
1.648000e+03	1.650000e+03	3.817601e-09	1.597987e-09	1.597987e-09
1.650000e+03	1.652000e+03	1.217597e-08	7.339734e-09	7.339734e-09
1.652000e+03	1.654000e+03	9.078948e-09	5.975855e-09	5.975855e-09
1.654000e+03	1.656000e+03	5.808174e-08	5.393572e-08	5.393572e-08
1.656000e+03	1.658000e+03	1.702031e-08	1.203175e-08	1.203175e-08
1.658000e+03	1.660000e+03	2.201801e-08	1.839746e-08	1.839746e-08
1.660000e+03	1.662000e+03	3.215689e-09	8.796584e-10	8.796584e-10
1.662000e+03	1.664000e+03	2.138721e-08	9.520406e-09	9.520406e-09
1.664000e+03	1.666000e+03	2.744541e-08	2.337338e-08	2.337338e-08
1.666000e+03	1.668000e+03	9.101722e-09	4.761947e-09	4.761947e-09
1.668000e+03	1.670000e+03	9.782254e-09	5.185603e-09	5.185603e-09
1.670000e+03	1.672000e+03	8.252285e-09	5.465350e-09	5.465350e-09
1.672000e+03	1.674000e+03	9.388846e-09	5.206698e-09	5.206698e-09
1.674000e+03	1.676000e+03	8.272468e-09	3.593070e-09	3.593070e-09
1.676000e+03	1.678000e+03	5.232662e-09	2.155924e-09	2.155924e-09
1.678000e+03	1.680000e+03	3.828822e-09	1.534589e-09	1.534589e-09
1.680000e+03	1.682000e+03	5.582494e-09	1.770754e-09	1.770754e-09
1.682000e+03	1.684000e+03	3.133384e-08	1.834194e-08	1.834194e-08
1.684000e+03	1.686000e+03	6.019121e-08	4.502552e-08	4.502552e-08
1.686000e+03	1.688000e+03	1.445950e-08	7.855409e-09	7.855409e-09
1.688000e+03	1.690000e+03	8.225313e-09	6.073377e-09	6.073377e-09
1.690000e+03	1.692000e+03	8.917136e-09	4.763475e-09	4.763475e-09
1.692000e+03	1.694000e+03	4.275349e-09	2.647478e-09	2.647478e-09
1.694000e+03	1.696000e+03	6.807351e-09	2.579666e-09	2.579666e-09
1.696000e+03	1.698000e+03	1.462438e-08	1.114513e-08	1.114513e-08
1.698000e+03	1.700000e+03	4.393958e-09	1.457080e-09	1.457080e-09
1.700000e+03	1.702000e+03	5.690846e-09	2.221540e-09	2.221540e-09
1.702000e+03	1.704000e+03	2.803049e-09	9.769418e-10	9.769418e-10
1.704000e+03	1.706000e+03	2.201475e-08	1.197164e-08	1.197164e-08
1.706000e+03	1.708000e+03	6.942185e-09	5.282061e-09	5.282061e-09
1.708000e+03	1.710000e+03	7.435474e-09	3.232658e-09	3.232658e-09
1.710000e+03	1.712000e+03	3.612690e-09	1.515254e-09	1.515254e-09
1.712000e+03	1.714000e+03	1.001225e-08	4.203396e-09	4.203396e-09
1.714000e+03	1.716000e+03	7.938747e-09	3.538974e-09	3.538974e-09
1.716000e+03	1.718000e+03	1.068702e-08	5.117260e-09	5.117260e-09
1.718000e+03	1.720000e+03	7.735707e-09	2.706963e-09	2.706963e-09
1.720000e+03	1.722000e+03	1.120667e-08	9.260586e-09	9.260586e-09
1.722000e+03	1.724000e+03	1.020510e-08	4.403661e-09	4.403661e-09
1.724000e+03	1.726000e+03	6.079677e-08	5.882822e-08	5.882822e-08
1.726000e+03	1.728000e+03	5.687225e-09	2.358437e-09	2.358437e-09
1.728000e+03	1.730000e+03	2.214343e-08	1.393378e-08	1.393378e-08
1.730000e+03	1.732000e+03	1.501892e-08	8.378972e-09	8.378972e-09
1.732000e+03	1.734000e+03	3.086944e-09	8.430074e-10	8.430074e-10
1.734000e+03	1.736000e+03	1.714550e-08	1.253212e-08	1.253212e-08
1.736000e+03	1.738000e+03	3.990757e-09	1.691960e-09	1.691960e-09
1.738000e+03	1.740000e+03	1.028122e-08	5.923254e-09	5.923254e-09
1.740000e+03	1.742000e+03	1.083408e-08	3.873254e-09	3.873254e-09
1.742000e+03	1.744000e+03	8.664951e-09	4.408955e-09	4.408955e-09
1.744000e+03	1.746000e+03	1.253926e-08	6.470586e-09	6.470586e-09
1.746000e+03	1.748000e+03	3.374682e-09	1.199697e-09	1.199697e-09
1.748000e+03	1.750000e+03	3.064445e-09	1.322716e-09	1.322716e-09
1.750000e+03	1.752000e+03	3.109534e-09	1.105010e-09	1.105010e-09
1.752000e+03	1.754000e+03	3.330212e-09	2.333481e-09	2.333481e-09
1.754000e+03	1.756000e+03	1.412404e-08	7.335278e-09	7.335278e-09
1.756000e+03	1.758000e+03	3.915913e-08	3.399886e-08	3.399886e-08
1.758000e+03	1.760000e+03	7.851250e-08	6.811313e-08	6.811313e-08
1.760000e+03	1.762000e+03	5.869185e-09	3.839113e-09	3.839113e-09
1.762000e+03	1.764000e+03	7.394345e-09	2.758059e-09	2.758059e-09
1.764000e+03	1.766000e+03	3.991790e-09	1.327634e-09	1.327634e-09
1.766000e+03	1.768000e+03	6.355198e-08	4.874153e-08	4.874153e-08
1.768000e+03	1.770000e+03	2.410915e-09	7.172440e-10	7.172440e-10
1.770000e+03	1.772000e+03	1.409422e-08	8.150597e-09	8.150597e-09
1.772000e+03	1.774000e+03	5.775965e-09	2.264562e-09	2.264562e-09
1.774000e+03	1.776000e+03	8.239546e-10	3.273428e-10	3.273428e-10
1.776000e+03	1.778000e+03	9.698519e-09	4.460066e-09	4.460066e-09
1.778000e+03	1.780000e+03	5.117308e-09	1.925943e-09	1.925943e-09
1.780000e+03	1.782000e+03	6.065981e-09	2.712839e-09	2.712839e-09
1.782000e+03	1.784000e+03	5.020864e-09	1.703614e-09	1.703614e-09
1.784000e+03	1.786000e+03	2.534627e-09	7.496832e-10	7.496832e-10
1.786000e+03	1.788000e+03	6.258467e-09	2.893956e-09	2.893956e-09
1.788000e+03	1.790000e+03	9.882976e-09	7.195597e-09	7.195597e-09
1.790000e+03	1.792000e+03	6.546740e-09	2.429760e-09	2.429760e-09
1.792000e+03	1.794000e+03	1.157104e-09	3.584403e-10	3.584403e-10
1.794000e+03	1.796000e+03	5.786231e-09	2.631531e-09	2.631531e-09
1.796000e+03	1.798000e+03	1.616115e-08	7.791036e-09	7.791036e-09
1.798000e+03	1.800000e+03	6.905623e-09	2.264970e-09	2.264970e-09
1.800000e+03	1.802000e+03	1.178589e-08	8.103159e-09	8.103159e-09
1.802000e+03	1.804000e+03	7.182933e-08	5.689917e-08	5.689917e-08
1.804000e+03	1.806000e+03	1.042476e-07	9.832966e-08	9.832966e-08
1.806000e+03	1.808000e+03	1.531084e-08	7.348702e-09	7.348702e-09
1.808000e+03	1.810000e+03	5.533105e-09	2.917456e-09	2.917456e-09
1.810000e+03	1.812000e+03	2.851877e-09	1.140001e-09	1.140001e-09
1.812000e+03	1.814000e+03	2.092605e-08	1.089719e-08	1.089719e-08
1.814000e+03	1.816000e+03	7.225363e-09	4.877128e-09	4.877128e-09
1.816000e+03	1.818000e+03	3.898236e-09	1.453597e-09	1.453597e-09
1.818000e+03	1.820000e+03	1.652642e-08	7.974236e-09	7.974236e-09
1.820000e+03	1.822000e+03	2.145715e-08	1.140384e-08	1.140384e-08
1.822000e+03	1.824000e+03	1.049501e-08	6.167255e-09	6.167255e-09
1.824000e+03	1.826000e+03	2.152991e-08	1.170337e-08	1.170337e-08
1.826000e+03	1.828000e+03	7.161726e-09	5.251084e-09	5.251084e-09
1.828000e+03	1.830000e+03	2.899470e-09	1.774197e-09	1.774197e-09
1.830000e+03	1.832000e+03	1.569413e-09	1.069270e-09	1.069270e-09
1.832000e+03	1.834000e+03	8.685379e-09	5.798915e-09	5.798915e-09
1.834000e+03	1.836000e+03	3.552337e-09	1.949094e-09	1.949094e-09
1.836000e+03	1.838000e+03	5.120959e-09	2.896722e-09	2.896722e-09
1.838000e+03	1.840000e+03	2.300385e-09	8.700198e-10	8.700198e-10
1.840000e+03	1.842000e+03	1.435994e-08	1.170936e-08	1.170936e-08
1.842000e+03	1.844000e+03	7.818147e-09	2.989189e-09	2.989189e-09
1.844000e+03	1.846000e+03	2.004157e-09	5.401701e-10	5.401701e-10
1.846000e+03	1.848000e+03	3.450573e-09	1.178845e-09	1.178845e-09
1.848000e+03	1.850000e+03	2.869953e-08	2.401666e-08	2.401666e-08
1.850000e+03	1.852000e+03	2.030444e-08	1.843866e-08	1.843866e-08
1.852000e+03	1.854000e+03	6.512805e-09	4.705629e-09	4.705629e-09
1.854000e+03	1.856000e+03	7.571975e-09	3.912353e-09	3.912353e-09
1.856000e+03	1.858000e+03	3.685969e-09	1.229422e-09	1.229422e-09
1.858000e+03	1.860000e+03	9.031884e-09	6.989408e-09	6.989408e-09
1.860000e+03	1.862000e+03	1.128673e-07	1.099363e-07	1.099363e-07
1.862000e+03	1.864000e+03	1.894510e-08	1.256281e-08	1.256281e-08
1.864000e+03	1.866000e+03	1.752813e-09	5.971569e-10	5.971569e-10
1.866000e+03	1.868000e+03	2.785875e-09	1.155135e-09	1.155135e-09
1.868000e+03	1.870000e+03	1.803720e-08	1.026690e-08	1.026690e-08
1.870000e+03	1.872000e+03	2.199500e-08	1.662623e-08	1.662623e-08
1.872000e+03	1.874000e+03	1.056120e-08	3.855701e-09	3.855701e-09
1.874000e+03	1.876000e+03	4.712115e-09	1.806493e-09	1.806493e-09
1.876000e+03	1.878000e+03	8.809472e-09	3.397737e-09	3.397737e-09
1.878000e+03	1.880000e+03	5.557386e-08	5.039229e-08	5.039229e-08
1.880000e+03	1.882000e+03	1.133676e-08	8.653437e-09	8.653437e-09
1.882000e+03	1.884000e+03	7.131284e-09	3.567215e-09	3.567215e-09
1.884000e+03	1.886000e+03	7.774433e-09	5.186587e-09	5.186587e-09
1.886000e+03	1.888000e+03	2.501881e-08	2.176485e-08	2.176485e-08
1.888000e+03	1.890000e+03	1.098137e-08	5.719209e-09	5.719209e-09
1.890000e+03	1.892000e+03	1.962400e-08	1.250994e-08	1.250994e-08
1.892000e+03	1.894000e+03	9.049610e-09	5.550259e-09	5.550259e-09
1.894000e+03	1.896000e+03	6.753495e-09	3.884452e-09	3.884452e-09
1.896000e+03	1.898000e+03	1.559386e-08	9.820043e-09	9.820043e-09
1.898000e+03	1.900000e+03	2.814718e-09	9.782733e-10	9.782733e-10
1.900000e+03	1.902000e+03	3.195558e-09	1.046672e-09	1.046672e-09
1.902000e+03	1.904000e+03	7.149924e-09	5.315510e-09	5.315510e-09
1.904000e+03	1.906000e+03	2.506597e-09	1.180990e-09	1.180990e-09
1.906000e+03	1.908000e+03	2.615849e-08	2.389335e-08	2.389335e-08
1.908000e+03	1.910000e+03	2.321448e-09	1.134638e-09	1.134638e-09
1.910000e+03	1.912000e+03	5.143091e-09	2.510560e-09	2.510560e-09
1.912000e+03	1.914000e+03	6.390316e-09	5.544313e-09	5.544313e-09
1.914000e+03	1.916000e+03	4.654133e-08	4.455552e-08	4.455552e-08
1.916000e+03	1.918000e+03	1.446626e-08	1.315235e-08	1.315235e-08
1.918000e+03	1.920000e+03	2.499978e-08	2.275706e-08	2.275706e-08
1.920000e+03	1.922000e+03	7.177241e-09	3.524218e-09	3.524218e-09
1.922000e+03	1.924000e+03	1.887420e-09	8.072523e-10	8.072523e-10
1.924000e+03	1.926000e+03	1.206206e-08	1.043607e-08	1.043607e-08
1.926000e+03	1.928000e+03	9.156864e-09	4.306545e-09	4.306545e-09
1.928000e+03	1.930000e+03	2.065960e-09	7.337331e-10	7.337331e-10
1.930000e+03	1.932000e+03	4.303384e-09	1.538408e-09	1.538408e-09
1.932000e+03	1.934000e+03	3.230757e-09	1.835470e-09	1.835470e-09
1.934000e+03	1.936000e+03	5.253236e-09	3.554603e-09	3.554603e-09
1.936000e+03	1.938000e+03	5.880475e-09	1.909502e-09	1.909502e-09
1.938000e+03	1.940000e+03	8.892434e-09	4.241696e-09	4.241696e-09
1.940000e+03	1.942000e+03	1.923626e-09	9.758913e-10	9.758913e-10
1.942000e+03	1.944000e+03	4.112022e-09	1.661627e-09	1.661627e-09
1.944000e+03	1.946000e+03	7.629986e-08	6.275939e-08	6.275939e-08
1.946000e+03	1.948000e+03	3.030672e-09	1.510573e-09	1.510573e-09
1.948000e+03	1.950000e+03	6.643710e-09	4.371207e-09	4.371207e-09
1.950000e+03	1.952000e+03	9.493048e-09	4.786741e-09	4.786741e-09
1.952000e+03	1.954000e+03	3.534720e-08	2.288969e-08	2.288969e-08
1.954000e+03	1.956000e+03	8.136207e-09	6.720919e-09	6.720919e-09
1.956000e+03	1.958000e+03	2.199470e-09	1.346756e-09	1.346756e-09
1.958000e+03	1.960000e+03	9.565348e-09	7.045512e-09	7.045512e-09
1.960000e+03	1.962000e+03	9.869444e-09	8.715249e-09	8.715249e-09
1.962000e+03	1.964000e+03	2.865132e-09	1.072326e-09	1.072326e-09
1.964000e+03	1.966000e+03	6.214975e-09	3.330835e-09	3.330835e-09
1.966000e+03	1.968000e+03	2.037962e-08	1.840542e-08	1.840542e-08
1.968000e+03	1.970000e+03	1.516908e-09	6.256639e-10	6.256639e-10
1.970000e+03	1.972000e+03	8.372903e-09	5.355257e-09	5.355257e-09
1.972000e+03	1.974000e+03	2.009516e-08	1.199395e-08	1.199395e-08
1.974000e+03	1.976000e+03	4.738886e-09	3.280338e-09	3.280338e-09
1.976000e+03	1.978000e+03	3.110430e-09	1.912672e-09	1.912672e-09
1.978000e+03	1.980000e+03	1.569916e-09	6.451897e-10	6.451897e-10
1.980000e+03	1.982000e+03	1.205384e-08	7.817062e-09	7.817062e-09
1.982000e+03	1.984000e+03	3.780537e-09	1.837598e-09	1.837598e-09
1.984000e+03	1.986000e+03	2.558082e-09	1.536538e-09	1.536538e-09
1.986000e+03	1.988000e+03	5.343962e-09	3.667977e-09	3.667977e-09
1.988000e+03	1.990000e+03	1.101456e-08	1.027490e-08	1.027490e-08
1.990000e+03	1.992000e+03	5.858473e-09	2.928213e-09	2.928213e-09
1.992000e+03	1.994000e+03	9.499175e-09	6.502593e-09	6.502593e-09
1.994000e+03	1.996000e+03	3.717271e-08	3.463221e-08	3.463221e-08
1.996000e+03	1.998000e+03	3.707338e-09	2.148191e-09	2.148191e-09
1.998000e+03	2.000000e+03	9.289876e-10	4.472668e-10	4.472668e-10
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[_VarBand]
BandComponentEnv=Nominal,ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5,ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1,ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5,ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2,ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1,ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2
ErrorBandColor=green!80!black
ErrorBandOpacity=0.5
ErrorBands=1
ErrorTubes=1
ErrorBars=0
ErrorType=env
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[_VarBand]
Path=QCD-MCNLO-QCD[_VarBand]
Scale=1000.
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	1.364772e-08	1.032547e-09	1.032547e-09
1.000000e+01	1.200000e+01	1.093876e-07	3.207808e-09	3.207808e-09
1.200000e+01	1.400000e+01	2.689185e-07	5.299465e-09	5.299465e-09
1.400000e+01	1.600000e+01	4.805351e-07	8.272418e-09	8.272418e-09
1.600000e+01	1.800000e+01	6.765305e-07	8.471653e-09	8.471653e-09
1.800000e+01	2.000000e+01	9.054325e-07	1.045062e-08	1.045062e-08
2.000000e+01	2.200000e+01	1.084356e-06	1.137614e-08	1.137614e-08
2.200000e+01	2.400000e+01	1.294874e-06	1.241398e-08	1.241398e-08
2.400000e+01	2.600000e+01	1.439393e-06	1.220735e-08	1.220735e-08
2.600000e+01	2.800000e+01	1.616596e-06	1.303108e-08	1.303108e-08
2.800000e+01	3.000000e+01	1.729220e-06	1.374242e-08	1.374242e-08
3.000000e+01	3.200000e+01	1.856736e-06	1.413399e-08	1.413399e-08
3.200000e+01	3.400000e+01	2.006341e-06	1.610041e-08	1.610041e-08
3.400000e+01	3.600000e+01	2.111154e-06	1.548078e-08	1.548078e-08
3.600000e+01	3.800000e+01	2.275140e-06	1.572411e-08	1.572411e-08
3.800000e+01	4.000000e+01	2.335588e-06	1.500962e-08	1.500962e-08
4.000000e+01	4.200000e+01	2.519714e-06	1.680841e-08	1.680841e-08
4.200000e+01	4.400000e+01	2.673355e-06	1.735164e-08	1.735164e-08
4.400000e+01	4.600000e+01	2.779220e-06	1.718285e-08	1.718285e-08
4.600000e+01	4.800000e+01	2.871060e-06	1.722270e-08	1.722270e-08
4.800000e+01	5.000000e+01	3.035062e-06	1.783830e-08	1.783830e-08
5.000000e+01	5.200000e+01	3.161428e-06	1.848691e-08	1.848691e-08
5.200000e+01	5.400000e+01	3.246824e-06	1.977459e-08	1.977459e-08
5.400000e+01	5.600000e+01	3.415234e-06	2.306463e-08	2.306463e-08
5.600000e+01	5.800000e+01	3.509207e-06	2.374196e-08	2.374196e-08
5.800000e+01	6.000000e+01	3.576820e-06	2.067707e-08	2.067707e-08
6.000000e+01	6.200000e+01	3.675999e-06	2.133132e-08	2.133132e-08
6.200000e+01	6.400000e+01	3.754666e-06	2.148722e-08	2.148722e-08
6.400000e+01	6.600000e+01	3.803547e-06	2.181517e-08	2.181517e-08
6.600000e+01	6.800000e+01	3.861182e-06	2.195144e-08	2.195144e-08
6.800000e+01	7.000000e+01	3.887756e-06	2.158394e-08	2.158394e-08
7.000000e+01	7.200000e+01	3.939333e-06	2.205071e-08	2.205071e-08
7.200000e+01	7.400000e+01	4.037974e-06	2.353750e-08	2.353750e-08
7.400000e+01	7.600000e+01	3.998625e-06	2.131104e-08	2.131104e-08
7.600000e+01	7.800000e+01	4.186876e-06	1.613263e-07	1.613263e-07
7.800000e+01	8.000000e+01	4.098356e-06	2.417154e-08	2.417154e-08
8.000000e+01	8.200000e+01	4.060646e-06	2.188124e-08	2.188124e-08
8.200000e+01	8.400000e+01	4.074246e-06	2.218669e-08	2.218669e-08
8.400000e+01	8.600000e+01	4.118324e-06	2.251148e-08	2.251148e-08
8.600000e+01	8.800000e+01	4.108610e-06	2.213870e-08	2.213870e-08
8.800000e+01	9.000000e+01	4.107331e-06	2.255239e-08	2.255239e-08
9.000000e+01	9.200000e+01	4.352289e-06	2.334223e-07	2.334223e-07
9.200000e+01	9.400000e+01	4.086784e-06	2.186996e-08	2.186996e-08
9.400000e+01	9.600000e+01	4.066931e-06	2.181878e-08	2.181878e-08
9.600000e+01	9.800000e+01	4.095651e-06	2.232694e-08	2.232694e-08
9.800000e+01	1.000000e+02	4.080234e-06	2.197104e-08	2.197104e-08
1.000000e+02	1.020000e+02	4.040444e-06	2.199615e-08	2.199615e-08
1.020000e+02	1.040000e+02	4.017449e-06	2.270841e-08	2.270841e-08
1.040000e+02	1.060000e+02	4.003122e-06	2.256097e-08	2.256097e-08
1.060000e+02	1.080000e+02	3.963440e-06	2.231930e-08	2.231930e-08
1.080000e+02	1.100000e+02	3.922420e-06	2.182145e-08	2.182145e-08
1.100000e+02	1.120000e+02	3.964093e-06	2.192944e-08	2.192944e-08
1.120000e+02	1.140000e+02	3.889381e-06	3.160644e-08	3.160644e-08
1.140000e+02	1.160000e+02	3.857557e-06	2.081278e-08	2.081278e-08
1.160000e+02	1.180000e+02	3.874298e-06	2.239773e-08	2.239773e-08
1.180000e+02	1.200000e+02	3.820637e-06	2.157464e-08	2.157464e-08
1.200000e+02	1.220000e+02	3.803890e-06	2.180342e-08	2.180342e-08
1.220000e+02	1.240000e+02	3.763292e-06	2.565504e-08	2.565504e-08
1.240000e+02	1.260000e+02	3.759592e-06	2.113278e-08	2.113278e-08
1.260000e+02	1.280000e+02	3.687543e-06	2.042000e-08	2.042000e-08
1.280000e+02	1.300000e+02	3.652390e-06	2.089779e-08	2.089779e-08
1.300000e+02	1.320000e+02	3.626778e-06	1.987813e-08	1.987813e-08
1.320000e+02	1.340000e+02	3.533338e-06	2.083884e-08	2.083884e-08
1.340000e+02	1.360000e+02	3.580542e-06	2.074512e-08	2.074512e-08
1.360000e+02	1.380000e+02	3.521039e-06	2.062723e-08	2.062723e-08
1.380000e+02	1.400000e+02	3.500859e-06	2.067266e-08	2.067266e-08
1.400000e+02	1.420000e+02	3.310257e-06	2.165214e-08	2.165214e-08
1.420000e+02	1.440000e+02	3.417772e-06	2.759043e-08	2.759043e-08
1.440000e+02	1.460000e+02	3.409286e-06	1.923716e-08	1.923716e-08
1.460000e+02	1.480000e+02	3.355094e-06	2.872366e-08	2.872366e-08
1.480000e+02	1.500000e+02	3.308062e-06	1.974066e-08	1.974066e-08
1.500000e+02	1.520000e+02	3.325459e-06	1.941787e-08	1.941787e-08
1.520000e+02	1.540000e+02	3.284531e-06	2.009286e-08	2.009286e-08
1.540000e+02	1.560000e+02	3.228828e-06	2.014090e-08	2.014090e-08
1.560000e+02	1.580000e+02	3.156902e-06	1.880017e-08	1.880017e-08
1.580000e+02	1.600000e+02	3.185329e-06	1.980900e-08	1.980900e-08
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[MUR=2__MUF=2__LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[MUR=2__MUF=2__LHAPDF=325100]
Path=QCD-MCNLO-QCD[MUR=2__MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=5.59357811377103228e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	1.244063e-08	1.002860e-09	1.002860e-09
1.000000e+01	1.200000e+01	9.697505e-08	2.860608e-09	2.860608e-09
1.200000e+01	1.400000e+01	2.379909e-07	4.900558e-09	4.900558e-09
1.400000e+01	1.600000e+01	4.240497e-07	7.369573e-09	7.369573e-09
1.600000e+01	1.800000e+01	5.899070e-07	7.811680e-09	7.811680e-09
1.800000e+01	2.000000e+01	7.935790e-07	9.489250e-09	9.489250e-09
2.000000e+01	2.200000e+01	9.461910e-07	1.001627e-08	1.001627e-08
2.200000e+01	2.400000e+01	1.131262e-06	1.141186e-08	1.141186e-08
2.400000e+01	2.600000e+01	1.262224e-06	1.133766e-08	1.133766e-08
2.600000e+01	2.800000e+01	1.409574e-06	1.213138e-08	1.213138e-08
2.800000e+01	3.000000e+01	1.500960e-06	1.282775e-08	1.282775e-08
3.000000e+01	3.200000e+01	1.611892e-06	1.285190e-08	1.285190e-08
3.200000e+01	3.400000e+01	1.733958e-06	1.465362e-08	1.465362e-08
3.400000e+01	3.600000e+01	1.833400e-06	1.462064e-08	1.462064e-08
3.600000e+01	3.800000e+01	1.967978e-06	1.430432e-08	1.430432e-08
3.800000e+01	4.000000e+01	2.021035e-06	1.376168e-08	1.376168e-08
4.000000e+01	4.200000e+01	2.179184e-06	1.543811e-08	1.543811e-08
4.200000e+01	4.400000e+01	2.308976e-06	1.594898e-08	1.594898e-08
4.400000e+01	4.600000e+01	2.404835e-06	1.597754e-08	1.597754e-08
4.600000e+01	4.800000e+01	3.441466e-06	9.609093e-07	9.609093e-07
4.800000e+01	5.000000e+01	2.616770e-06	1.639114e-08	1.639114e-08
5.000000e+01	5.200000e+01	2.732315e-06	1.713878e-08	1.713878e-08
5.200000e+01	5.400000e+01	2.803918e-06	1.864851e-08	1.864851e-08
5.400000e+01	5.600000e+01	2.204813e-06	7.406230e-07	7.406230e-07
5.600000e+01	5.800000e+01	3.026389e-06	2.169725e-08	2.169725e-08
5.800000e+01	6.000000e+01	3.087700e-06	1.868705e-08	1.868705e-08
6.000000e+01	6.200000e+01	3.159597e-06	1.911375e-08	1.911375e-08
6.200000e+01	6.400000e+01	3.224292e-06	1.935475e-08	1.935475e-08
6.400000e+01	6.600000e+01	3.268327e-06	1.949596e-08	1.949596e-08
6.600000e+01	6.800000e+01	3.316664e-06	1.999356e-08	1.999356e-08
6.800000e+01	7.000000e+01	3.341117e-06	1.972131e-08	1.972131e-08
7.000000e+01	7.200000e+01	3.384403e-06	1.999362e-08	1.999362e-08
7.200000e+01	7.400000e+01	3.459416e-06	2.132534e-08	2.132534e-08
7.400000e+01	7.600000e+01	3.425672e-06	1.968579e-08	1.968579e-08
7.600000e+01	7.800000e+01	3.570406e-06	1.264318e-07	1.264318e-07
7.800000e+01	8.000000e+01	3.490829e-06	2.165197e-08	2.165197e-08
8.000000e+01	8.200000e+01	3.470085e-06	2.043752e-08	2.043752e-08
8.200000e+01	8.400000e+01	3.468899e-06	2.025056e-08	2.025056e-08
8.400000e+01	8.600000e+01	3.509425e-06	2.069433e-08	2.069433e-08
8.600000e+01	8.800000e+01	3.493844e-06	2.017257e-08	2.017257e-08
8.800000e+01	9.000000e+01	3.482645e-06	2.086051e-08	2.086051e-08
9.000000e+01	9.200000e+01	3.639350e-06	1.532952e-07	1.532952e-07
9.200000e+01	9.400000e+01	3.464349e-06	2.008091e-08	2.008091e-08
9.400000e+01	9.600000e+01	3.445266e-06	1.977775e-08	1.977775e-08
9.600000e+01	9.800000e+01	3.480036e-06	2.048438e-08	2.048438e-08
9.800000e+01	1.000000e+02	3.457492e-06	2.025033e-08	2.025033e-08
1.000000e+02	1.020000e+02	3.400465e-06	2.020307e-08	2.020307e-08
1.020000e+02	1.040000e+02	3.383530e-06	2.065986e-08	2.065986e-08
1.040000e+02	1.060000e+02	3.372349e-06	1.997739e-08	1.997739e-08
1.060000e+02	1.080000e+02	1.162796e-05	8.311570e-06	8.311570e-06
1.080000e+02	1.100000e+02	3.300306e-06	1.973361e-08	1.973361e-08
1.100000e+02	1.120000e+02	3.321715e-06	1.981578e-08	1.981578e-08
1.120000e+02	1.140000e+02	3.258536e-06	2.526470e-08	2.526470e-08
1.140000e+02	1.160000e+02	3.239602e-06	1.852226e-08	1.852226e-08
1.160000e+02	1.180000e+02	3.234361e-06	1.946381e-08	1.946381e-08
1.180000e+02	1.200000e+02	3.187607e-06	1.932649e-08	1.932649e-08
1.200000e+02	1.220000e+02	3.166530e-06	1.920746e-08	1.920746e-08
1.220000e+02	1.240000e+02	3.129392e-06	2.183722e-08	2.183722e-08
1.240000e+02	1.260000e+02	3.120850e-06	1.867555e-08	1.867555e-08
1.260000e+02	1.280000e+02	3.064232e-06	1.827607e-08	1.827607e-08
1.280000e+02	1.300000e+02	3.039545e-06	1.881949e-08	1.881949e-08
1.300000e+02	1.320000e+02	3.371210e-06	3.670408e-07	3.670408e-07
1.320000e+02	1.340000e+02	2.926465e-06	1.836358e-08	1.836358e-08
1.340000e+02	1.360000e+02	2.981332e-06	1.902062e-08	1.902062e-08
1.360000e+02	1.380000e+02	2.909128e-06	1.835467e-08	1.835467e-08
1.380000e+02	1.400000e+02	2.889343e-06	1.838631e-08	1.838631e-08
1.400000e+02	1.420000e+02	3.137826e-06	2.916202e-07	2.916202e-07
1.420000e+02	1.440000e+02	2.832135e-06	2.020947e-08	2.020947e-08
1.440000e+02	1.460000e+02	2.813516e-06	1.711424e-08	1.711424e-08
1.460000e+02	1.480000e+02	2.763124e-06	2.262671e-08	2.262671e-08
1.480000e+02	1.500000e+02	2.723194e-06	1.740902e-08	1.740902e-08
1.500000e+02	1.520000e+02	2.746590e-06	1.789109e-08	1.789109e-08
1.520000e+02	1.540000e+02	2.690518e-06	1.833668e-08	1.833668e-08
1.540000e+02	1.560000e+02	2.639083e-06	1.713229e-08	1.713229e-08
1.560000e+02	1.580000e+02	2.581548e-06	1.663504e-08	1.663504e-08
1.580000e+02	1.600000e+02	2.596386e-06	1.686814e-08	1.686814e-08
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[MUR=2__MUF=1__LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[MUR=2__MUF=1__LHAPDF=325100]
Path=QCD-MCNLO-QCD[MUR=2__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=5.59369319449071499e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	1.194916e-08	8.876920e-10	8.876920e-10
1.000000e+01	1.200000e+01	9.548815e-08	2.753640e-09	2.753640e-09
1.200000e+01	1.400000e+01	2.344941e-07	4.693047e-09	4.693047e-09
1.400000e+01	1.600000e+01	4.185646e-07	6.921705e-09	6.921705e-09
1.600000e+01	1.800000e+01	5.865265e-07	7.362856e-09	7.362856e-09
1.800000e+01	2.000000e+01	7.872825e-07	9.093911e-09	9.093911e-09
2.000000e+01	2.200000e+01	9.404045e-07	9.787297e-09	9.787297e-09
2.200000e+01	2.400000e+01	1.121389e-06	1.059981e-08	1.059981e-08
2.400000e+01	2.600000e+01	1.249689e-06	1.069649e-08	1.069649e-08
2.600000e+01	2.800000e+01	1.394832e-06	1.132949e-08	1.132949e-08
2.800000e+01	3.000000e+01	1.490471e-06	1.200349e-08	1.200349e-08
3.000000e+01	3.200000e+01	1.599667e-06	1.229077e-08	1.229077e-08
3.200000e+01	3.400000e+01	1.724780e-06	1.415677e-08	1.415677e-08
3.400000e+01	3.600000e+01	1.821180e-06	1.354733e-08	1.354733e-08
3.600000e+01	3.800000e+01	1.954568e-06	1.371403e-08	1.371403e-08
3.800000e+01	4.000000e+01	2.007118e-06	1.304658e-08	1.304658e-08
4.000000e+01	4.200000e+01	2.164641e-06	1.468600e-08	1.468600e-08
4.200000e+01	4.400000e+01	2.292430e-06	1.523963e-08	1.523963e-08
4.400000e+01	4.600000e+01	2.381898e-06	1.508412e-08	1.508412e-08
4.600000e+01	4.800000e+01	3.445877e-06	9.848816e-07	9.848816e-07
4.800000e+01	5.000000e+01	2.600370e-06	1.554637e-08	1.554637e-08
5.000000e+01	5.200000e+01	2.713163e-06	1.606347e-08	1.606347e-08
5.200000e+01	5.400000e+01	2.779584e-06	1.724564e-08	1.724564e-08
5.400000e+01	5.600000e+01	2.403248e-06	5.236454e-07	5.236454e-07
5.600000e+01	5.800000e+01	3.004965e-06	2.036529e-08	2.036529e-08
5.800000e+01	6.000000e+01	3.065154e-06	1.784017e-08	1.784017e-08
6.000000e+01	6.200000e+01	3.142763e-06	1.829155e-08	1.829155e-08
6.200000e+01	6.400000e+01	3.200216e-06	1.839475e-08	1.839475e-08
6.400000e+01	6.600000e+01	3.246045e-06	1.852218e-08	1.852218e-08
6.600000e+01	6.800000e+01	3.295913e-06	1.888081e-08	1.888081e-08
6.800000e+01	7.000000e+01	3.316294e-06	1.862918e-08	1.862918e-08
7.000000e+01	7.200000e+01	3.360928e-06	1.897950e-08	1.897950e-08
7.200000e+01	7.400000e+01	3.437442e-06	2.006911e-08	2.006911e-08
7.400000e+01	7.600000e+01	3.396972e-06	1.834054e-08	1.834054e-08
7.600000e+01	7.800000e+01	3.572709e-06	1.447640e-07	1.447640e-07
7.800000e+01	8.000000e+01	3.475168e-06	2.081865e-08	2.081865e-08
8.000000e+01	8.200000e+01	3.449849e-06	1.939517e-08	1.939517e-08
8.200000e+01	8.400000e+01	3.447407e-06	1.909285e-08	1.909285e-08
8.400000e+01	8.600000e+01	3.483360e-06	1.934404e-08	1.934404e-08
8.600000e+01	8.800000e+01	3.471454e-06	1.895321e-08	1.895321e-08
8.800000e+01	9.000000e+01	3.470526e-06	1.938536e-08	1.938536e-08
9.000000e+01	9.200000e+01	3.666149e-06	1.921749e-07	1.921749e-07
9.200000e+01	9.400000e+01	3.445111e-06	1.877420e-08	1.877420e-08
9.400000e+01	9.600000e+01	3.427650e-06	1.869317e-08	1.869317e-08
9.600000e+01	9.800000e+01	3.457305e-06	1.914713e-08	1.914713e-08
9.800000e+01	1.000000e+02	3.438603e-06	1.896486e-08	1.896486e-08
1.000000e+02	1.020000e+02	3.391610e-06	1.887064e-08	1.887064e-08
1.020000e+02	1.040000e+02	3.376988e-06	1.969813e-08	1.969813e-08
1.040000e+02	1.060000e+02	3.360257e-06	1.929484e-08	1.929484e-08
1.060000e+02	1.080000e+02	1.351535e-05	1.020147e-05	1.020147e-05
1.080000e+02	1.100000e+02	3.284922e-06	1.858472e-08	1.858472e-08
1.100000e+02	1.120000e+02	3.313575e-06	1.861954e-08	1.861954e-08
1.120000e+02	1.140000e+02	3.256679e-06	2.592080e-08	2.592080e-08
1.140000e+02	1.160000e+02	3.227894e-06	1.773460e-08	1.773460e-08
1.160000e+02	1.180000e+02	3.228554e-06	1.864633e-08	1.864633e-08
1.180000e+02	1.200000e+02	3.183262e-06	1.851137e-08	1.851137e-08
1.200000e+02	1.220000e+02	3.164028e-06	1.845906e-08	1.845906e-08
1.220000e+02	1.240000e+02	3.129786e-06	2.138796e-08	2.138796e-08
1.240000e+02	1.260000e+02	3.119191e-06	1.791596e-08	1.791596e-08
1.260000e+02	1.280000e+02	3.067606e-06	1.749330e-08	1.749330e-08
1.280000e+02	1.300000e+02	3.036402e-06	1.774908e-08	1.774908e-08
1.300000e+02	1.320000e+02	3.350972e-06	3.481396e-07	3.481396e-07
1.320000e+02	1.340000e+02	2.924987e-06	1.746235e-08	1.746235e-08
1.340000e+02	1.360000e+02	2.966162e-06	1.770088e-08	1.770088e-08
1.360000e+02	1.380000e+02	2.908905e-06	1.740219e-08	1.740219e-08
1.380000e+02	1.400000e+02	2.890264e-06	1.734570e-08	1.734570e-08
1.400000e+02	1.420000e+02	3.127272e-06	2.708655e-07	2.708655e-07
1.420000e+02	1.440000e+02	2.822493e-06	2.018073e-08	2.018073e-08
1.440000e+02	1.460000e+02	2.814758e-06	1.634751e-08	1.634751e-08
1.460000e+02	1.480000e+02	2.760108e-06	2.338566e-08	2.338566e-08
1.480000e+02	1.500000e+02	2.727172e-06	1.660011e-08	1.660011e-08
1.500000e+02	1.520000e+02	2.742723e-06	1.696131e-08	1.696131e-08
1.520000e+02	1.540000e+02	2.699656e-06	1.693343e-08	1.693343e-08
1.540000e+02	1.560000e+02	2.646875e-06	1.662907e-08	1.662907e-08
1.560000e+02	1.580000e+02	2.588273e-06	1.567835e-08	1.567835e-08
1.580000e+02	1.600000e+02	2.605611e-06	1.642705e-08	1.642705e-08
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[MUR=1__MUF=2__LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[MUR=1__MUF=2__LHAPDF=325100]
Path=QCD-MCNLO-QCD[MUR=1__MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=5.59403759090758415e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	1.414321e-08	1.123695e-09	1.123695e-09
1.000000e+01	1.200000e+01	1.108999e-07	3.289071e-09	3.289071e-09
1.200000e+01	1.400000e+01	2.719820e-07	5.394750e-09	5.394750e-09
1.400000e+01	1.600000e+01	4.857362e-07	8.589288e-09	8.589288e-09
1.600000e+01	1.800000e+01	6.789460e-07	8.779638e-09	8.779638e-09
1.800000e+01	2.000000e+01	9.116755e-07	1.076210e-08	1.076210e-08
2.000000e+01	2.200000e+01	1.089236e-06	1.145222e-08	1.145222e-08
2.200000e+01	2.400000e+01	1.305360e-06	1.304943e-08	1.304943e-08
2.400000e+01	2.600000e+01	1.452078e-06	1.272354e-08	1.272354e-08
2.600000e+01	2.800000e+01	1.632603e-06	1.370693e-08	1.370693e-08
2.800000e+01	3.000000e+01	1.739599e-06	1.447864e-08	1.447864e-08
3.000000e+01	3.200000e+01	1.868356e-06	1.439192e-08	1.439192e-08
3.200000e+01	3.400000e+01	2.014779e-06	1.646174e-08	1.646174e-08
3.400000e+01	3.600000e+01	2.122884e-06	1.647783e-08	1.647783e-08
3.600000e+01	3.800000e+01	2.287842e-06	1.611180e-08	1.611180e-08
3.800000e+01	4.000000e+01	2.349607e-06	1.562426e-08	1.562426e-08
4.000000e+01	4.200000e+01	2.535554e-06	1.745504e-08	1.745504e-08
4.200000e+01	4.400000e+01	2.690834e-06	1.790017e-08	1.790017e-08
4.400000e+01	4.600000e+01	2.802652e-06	1.793217e-08	1.793217e-08
4.600000e+01	4.800000e+01	4.089043e-06	1.197109e-06	1.197109e-06
4.800000e+01	5.000000e+01	3.049509e-06	1.856354e-08	1.856354e-08
5.000000e+01	5.200000e+01	3.179203e-06	1.921586e-08	1.921586e-08
5.200000e+01	5.400000e+01	3.271427e-06	2.085614e-08	2.085614e-08
5.400000e+01	5.600000e+01	2.263040e-06	1.168945e-06	1.168945e-06
5.600000e+01	5.800000e+01	3.530514e-06	2.527920e-08	2.527920e-08
5.800000e+01	6.000000e+01	3.600074e-06	2.115236e-08	2.115236e-08
6.000000e+01	6.200000e+01	3.692722e-06	2.181010e-08	2.181010e-08
6.200000e+01	6.400000e+01	3.778622e-06	2.222355e-08	2.222355e-08
6.400000e+01	6.600000e+01	3.823393e-06	2.236440e-08	2.236440e-08
6.600000e+01	6.800000e+01	3.881568e-06	2.287134e-08	2.287134e-08
6.800000e+01	7.000000e+01	3.910375e-06	2.238254e-08	2.238254e-08
7.000000e+01	7.200000e+01	3.964528e-06	2.291478e-08	2.291478e-08
7.200000e+01	7.400000e+01	4.057386e-06	2.427697e-08	2.427697e-08
7.400000e+01	7.600000e+01	4.028118e-06	2.250999e-08	2.250999e-08
7.600000e+01	7.800000e+01	4.182874e-06	1.413211e-07	1.413211e-07
7.800000e+01	8.000000e+01	4.111891e-06	2.480081e-08	2.480081e-08
8.000000e+01	8.200000e+01	4.078982e-06	2.270585e-08	2.270585e-08
8.200000e+01	8.400000e+01	4.094724e-06	2.304399e-08	2.304399e-08
8.400000e+01	8.600000e+01	4.143856e-06	2.367983e-08	2.367983e-08
8.600000e+01	8.800000e+01	4.131530e-06	2.311218e-08	2.311218e-08
8.800000e+01	9.000000e+01	4.120518e-06	2.386936e-08	2.386936e-08
9.000000e+01	9.200000e+01	4.320052e-06	1.879167e-07	1.879167e-07
9.200000e+01	9.400000e+01	4.106155e-06	2.294865e-08	2.294865e-08
9.400000e+01	9.600000e+01	4.086688e-06	2.274411e-08	2.274411e-08
9.600000e+01	9.800000e+01	4.117411e-06	2.338210e-08	2.338210e-08
9.800000e+01	1.000000e+02	4.097649e-06	2.291385e-08	2.291385e-08
1.000000e+02	1.020000e+02	4.047493e-06	2.283928e-08	2.283928e-08
1.020000e+02	1.040000e+02	4.022865e-06	2.345628e-08	2.345628e-08
1.040000e+02	1.060000e+02	4.017330e-06	2.317263e-08	2.317263e-08
1.060000e+02	1.080000e+02	1.402824e-05	1.006191e-05	1.006191e-05
1.080000e+02	1.100000e+02	3.937592e-06	2.250964e-08	2.250964e-08
1.100000e+02	1.120000e+02	3.969826e-06	2.302783e-08	2.302783e-08
1.120000e+02	1.140000e+02	3.889465e-06	3.036522e-08	3.036522e-08
1.140000e+02	1.160000e+02	3.870699e-06	2.137545e-08	2.137545e-08
1.160000e+02	1.180000e+02	3.875641e-06	2.275574e-08	2.275574e-08
1.180000e+02	1.200000e+02	3.822915e-06	2.214970e-08	2.214970e-08
1.200000e+02	1.220000e+02	3.804872e-06	2.239358e-08	2.239358e-08
1.220000e+02	1.240000e+02	3.760847e-06	2.590468e-08	2.590468e-08
1.240000e+02	1.260000e+02	3.758933e-06	2.173007e-08	2.173007e-08
1.260000e+02	1.280000e+02	3.683349e-06	2.107762e-08	2.107762e-08
1.280000e+02	1.300000e+02	3.653636e-06	2.169170e-08	2.169170e-08
1.300000e+02	1.320000e+02	4.155914e-06	5.291961e-07	5.291961e-07
1.320000e+02	1.340000e+02	3.534976e-06	2.164360e-08	2.164360e-08
1.340000e+02	1.360000e+02	3.595582e-06	2.191179e-08	2.191179e-08
1.360000e+02	1.380000e+02	3.519125e-06	2.135892e-08	2.135892e-08
1.380000e+02	1.400000e+02	3.497767e-06	2.139726e-08	2.139726e-08
1.400000e+02	1.420000e+02	3.789958e-06	3.419027e-07	3.419027e-07
1.420000e+02	1.440000e+02	3.426051e-06	2.658910e-08	2.658910e-08
1.440000e+02	1.460000e+02	3.405639e-06	1.987188e-08	1.987188e-08
1.460000e+02	1.480000e+02	3.356881e-06	2.748772e-08	2.748772e-08
1.480000e+02	1.500000e+02	3.300687e-06	2.040118e-08	2.040118e-08
1.500000e+02	1.520000e+02	3.328315e-06	2.010733e-08	2.010733e-08
1.520000e+02	1.540000e+02	3.272526e-06	2.181925e-08	2.181925e-08
1.540000e+02	1.560000e+02	3.216826e-06	2.028493e-08	2.028493e-08
1.560000e+02	1.580000e+02	3.148562e-06	1.954590e-08	1.954590e-08
1.580000e+02	1.600000e+02	3.170787e-06	1.996394e-08	1.996394e-08
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[MUR=1__MUF=1__LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[MUR=1__MUF=1__LHAPDF=325100]
Path=QCD-MCNLO-QCD[MUR=1__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=5.59404725265441694e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	1.364772e-08	1.032547e-09	1.032547e-09
1.000000e+01	1.200000e+01	1.093876e-07	3.207808e-09	3.207808e-09
1.200000e+01	1.400000e+01	2.689185e-07	5.299465e-09	5.299465e-09
1.400000e+01	1.600000e+01	4.805351e-07	8.272418e-09	8.272418e-09
1.600000e+01	1.800000e+01	6.765305e-07	8.471653e-09	8.471653e-09
1.800000e+01	2.000000e+01	9.054325e-07	1.045062e-08	1.045062e-08
2.000000e+01	2.200000e+01	1.084356e-06	1.137614e-08	1.137614e-08
2.200000e+01	2.400000e+01	1.294874e-06	1.241398e-08	1.241398e-08
2.400000e+01	2.600000e+01	1.439393e-06	1.220735e-08	1.220735e-08
2.600000e+01	2.800000e+01	1.616596e-06	1.303108e-08	1.303108e-08
2.800000e+01	3.000000e+01	1.729220e-06	1.374242e-08	1.374242e-08
3.000000e+01	3.200000e+01	1.856736e-06	1.413399e-08	1.413399e-08
3.200000e+01	3.400000e+01	2.006341e-06	1.610041e-08	1.610041e-08
3.400000e+01	3.600000e+01	2.111154e-06	1.548078e-08	1.548078e-08
3.600000e+01	3.800000e+01	2.275140e-06	1.572411e-08	1.572411e-08
3.800000e+01	4.000000e+01	2.335588e-06	1.500962e-08	1.500962e-08
4.000000e+01	4.200000e+01	2.519714e-06	1.680841e-08	1.680841e-08
4.200000e+01	4.400000e+01	2.673355e-06	1.735164e-08	1.735164e-08
4.400000e+01	4.600000e+01	2.779220e-06	1.718285e-08	1.718285e-08
4.600000e+01	4.800000e+01	4.093330e-06	1.222270e-06	1.222270e-06
4.800000e+01	5.000000e+01	3.035062e-06	1.783830e-08	1.783830e-08
5.000000e+01	5.200000e+01	3.161428e-06	1.848691e-08	1.848691e-08
5.200000e+01	5.400000e+01	3.246824e-06	1.977459e-08	1.977459e-08
5.400000e+01	5.600000e+01	2.584588e-06	8.306463e-07	8.306463e-07
5.600000e+01	5.800000e+01	3.509207e-06	2.374196e-08	2.374196e-08
5.800000e+01	6.000000e+01	3.576820e-06	2.067707e-08	2.067707e-08
6.000000e+01	6.200000e+01	3.675999e-06	2.133132e-08	2.133132e-08
6.200000e+01	6.400000e+01	3.754666e-06	2.148722e-08	2.148722e-08
6.400000e+01	6.600000e+01	3.803547e-06	2.181517e-08	2.181517e-08
6.600000e+01	6.800000e+01	3.861182e-06	2.195144e-08	2.195144e-08
6.800000e+01	7.000000e+01	3.887756e-06	2.158394e-08	2.158394e-08
7.000000e+01	7.200000e+01	3.939333e-06	2.205071e-08	2.205071e-08
7.200000e+01	7.400000e+01	4.037974e-06	2.353750e-08	2.353750e-08
7.400000e+01	7.600000e+01	3.998625e-06	2.131104e-08	2.131104e-08
7.600000e+01	7.800000e+01	4.186876e-06	1.613263e-07	1.613263e-07
7.800000e+01	8.000000e+01	4.098356e-06	2.417154e-08	2.417154e-08
8.000000e+01	8.200000e+01	4.060646e-06	2.188124e-08	2.188124e-08
8.200000e+01	8.400000e+01	4.074246e-06	2.218669e-08	2.218669e-08
8.400000e+01	8.600000e+01	4.118324e-06	2.251148e-08	2.251148e-08
8.600000e+01	8.800000e+01	4.108610e-06	2.213870e-08	2.213870e-08
8.800000e+01	9.000000e+01	4.107331e-06	2.255239e-08	2.255239e-08
9.000000e+01	9.200000e+01	4.352289e-06	2.334223e-07	2.334223e-07
9.200000e+01	9.400000e+01	4.086784e-06	2.186996e-08	2.186996e-08
9.400000e+01	9.600000e+01	4.066931e-06	2.181878e-08	2.181878e-08
9.600000e+01	9.800000e+01	4.095651e-06	2.232694e-08	2.232694e-08
9.800000e+01	1.000000e+02	4.080234e-06	2.197104e-08	2.197104e-08
1.000000e+02	1.020000e+02	4.040444e-06	2.199615e-08	2.199615e-08
1.020000e+02	1.040000e+02	4.017449e-06	2.270841e-08	2.270841e-08
1.040000e+02	1.060000e+02	4.003122e-06	2.256097e-08	2.256097e-08
1.060000e+02	1.080000e+02	1.628274e-05	1.231930e-05	1.231930e-05
1.080000e+02	1.100000e+02	3.922420e-06	2.182145e-08	2.182145e-08
1.100000e+02	1.120000e+02	3.964093e-06	2.192944e-08	2.192944e-08
1.120000e+02	1.140000e+02	3.889381e-06	3.160644e-08	3.160644e-08
1.140000e+02	1.160000e+02	3.857557e-06	2.081278e-08	2.081278e-08
1.160000e+02	1.180000e+02	3.874298e-06	2.239773e-08	2.239773e-08
1.180000e+02	1.200000e+02	3.820637e-06	2.157464e-08	2.157464e-08
1.200000e+02	1.220000e+02	3.803890e-06	2.180342e-08	2.180342e-08
1.220000e+02	1.240000e+02	3.763292e-06	2.565504e-08	2.565504e-08
1.240000e+02	1.260000e+02	3.759592e-06	2.113278e-08	2.113278e-08
1.260000e+02	1.280000e+02	3.687543e-06	2.042000e-08	2.042000e-08
1.280000e+02	1.300000e+02	3.652390e-06	2.089779e-08	2.089779e-08
1.300000e+02	1.320000e+02	4.125559e-06	4.987813e-07	4.987813e-07
1.320000e+02	1.340000e+02	3.533338e-06	2.083884e-08	2.083884e-08
1.340000e+02	1.360000e+02	3.580542e-06	2.074512e-08	2.074512e-08
1.360000e+02	1.380000e+02	3.521039e-06	2.062723e-08	2.062723e-08
1.380000e+02	1.400000e+02	3.500859e-06	2.067266e-08	2.067266e-08
1.400000e+02	1.420000e+02	3.779766e-06	3.165214e-07	3.165214e-07
1.420000e+02	1.440000e+02	3.417772e-06	2.759043e-08	2.759043e-08
1.440000e+02	1.460000e+02	3.409286e-06	1.923716e-08	1.923716e-08
1.460000e+02	1.480000e+02	3.355094e-06	2.872366e-08	2.872366e-08
1.480000e+02	1.500000e+02	3.308062e-06	1.974066e-08	1.974066e-08
1.500000e+02	1.520000e+02	3.325459e-06	1.941787e-08	1.941787e-08
1.520000e+02	1.540000e+02	3.284531e-06	2.009286e-08	2.009286e-08
1.540000e+02	1.560000e+02	3.228828e-06	2.014090e-08	2.014090e-08
1.560000e+02	1.580000e+02	3.156902e-06	1.880017e-08	1.880017e-08
1.580000e+02	1.600000e+02	3.185329e-06	1.980900e-08	1.980900e-08
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[MUR=1__MUF=0.5__LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[MUR=1__MUF=0.5__LHAPDF=325100]
Path=QCD-MCNLO-QCD[MUR=1__MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=5.59428610664436720e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	1.298187e-08	1.555670e-09	1.555670e-09
1.000000e+01	1.200000e+01	1.079324e-07	4.772805e-09	4.772805e-09
1.200000e+01	1.400000e+01	2.282941e-07	3.965902e-08	3.965902e-08
1.400000e+01	1.600000e+01	4.883529e-07	1.483189e-08	1.483189e-08
1.600000e+01	1.800000e+01	9.877390e-07	3.232377e-07	3.232377e-07
1.800000e+01	2.000000e+01	8.229355e-07	6.917360e-08	6.917360e-08
2.000000e+01	2.200000e+01	1.103799e-06	3.883907e-08	3.883907e-08
2.200000e+01	2.400000e+01	1.306934e-06	3.002704e-08	3.002704e-08
2.400000e+01	2.600000e+01	1.614837e-06	1.747338e-07	1.747338e-07
2.600000e+01	2.800000e+01	1.733945e-06	1.419341e-07	1.419341e-07
2.800000e+01	3.000000e+01	1.710934e-06	3.287856e-08	3.287856e-08
3.000000e+01	3.200000e+01	1.860208e-06	2.800812e-08	2.800812e-08
3.200000e+01	3.400000e+01	2.107873e-06	9.116001e-08	9.116001e-08
3.400000e+01	3.600000e+01	2.074972e-06	3.278399e-08	3.278399e-08
3.600000e+01	3.800000e+01	2.317425e-06	7.560551e-08	7.560551e-08
3.800000e+01	4.000000e+01	2.223821e-06	1.187271e-07	1.187271e-07
4.000000e+01	4.200000e+01	2.370826e-06	1.110402e-07	1.110402e-07
4.200000e+01	4.400000e+01	2.153675e-06	5.417271e-07	5.417271e-07
4.400000e+01	4.600000e+01	2.697088e-06	3.324938e-08	3.324938e-08
4.600000e+01	4.800000e+01	5.090975e-06	1.647156e-06	1.647156e-06
4.800000e+01	5.000000e+01	3.072058e-06	1.409883e-07	1.409883e-07
5.000000e+01	5.200000e+01	3.189316e-06	9.678386e-08	9.678386e-08
5.200000e+01	5.400000e+01	3.393541e-06	1.557703e-07	1.557703e-07
5.400000e+01	5.600000e+01	2.524173e-06	9.157567e-07	9.157567e-07
5.600000e+01	5.800000e+01	4.890427e-06	1.351093e-06	1.351093e-06
5.800000e+01	6.000000e+01	3.527779e-06	6.440928e-08	6.440928e-08
6.000000e+01	6.200000e+01	4.545274e-06	7.236270e-07	7.236270e-07
6.200000e+01	6.400000e+01	3.603663e-06	6.621748e-08	6.621748e-08
6.400000e+01	6.600000e+01	3.912982e-06	1.235864e-07	1.235864e-07
6.600000e+01	6.800000e+01	3.806738e-06	9.419766e-08	9.419766e-08
6.800000e+01	7.000000e+01	3.787748e-06	3.269817e-08	3.269817e-08
7.000000e+01	7.200000e+01	3.923447e-06	8.103313e-08	8.103313e-08
7.200000e+01	7.400000e+01	3.818800e-06	1.778844e-07	1.778844e-07
7.400000e+01	7.600000e+01	3.952100e-06	3.324202e-08	3.324202e-08
7.600000e+01	7.800000e+01	4.199574e-06	1.948639e-07	1.948639e-07
7.800000e+01	8.000000e+01	4.052468e-06	4.682854e-08	4.682854e-08
8.000000e+01	8.200000e+01	3.769341e-06	1.839865e-07	1.839865e-07
8.200000e+01	8.400000e+01	4.010929e-06	2.148571e-07	2.148571e-07
8.400000e+01	8.600000e+01	4.258200e-06	1.837735e-07	1.837735e-07
8.600000e+01	8.800000e+01	3.744530e-06	2.965737e-07	2.965737e-07
8.800000e+01	9.000000e+01	4.035262e-06	7.373569e-08	7.373569e-08
9.000000e+01	9.200000e+01	4.099423e-06	3.047273e-07	3.047273e-07
9.200000e+01	9.400000e+01	4.110718e-06	5.665631e-08	5.665631e-08
9.400000e+01	9.600000e+01	4.002558e-06	1.008137e-07	1.008137e-07
9.600000e+01	9.800000e+01	4.103745e-06	7.344607e-08	7.344607e-08
9.800000e+01	1.000000e+02	4.080259e-06	9.390702e-08	9.390702e-08
1.000000e+02	1.020000e+02	4.112623e-06	1.372976e-07	1.372976e-07
1.020000e+02	1.040000e+02	3.621584e-06	3.815964e-07	3.815964e-07
1.040000e+02	1.060000e+02	3.799026e-06	1.167892e-07	1.167892e-07
1.060000e+02	1.080000e+02	2.016187e-05	1.613443e-05	1.613443e-05
1.080000e+02	1.100000e+02	3.991615e-06	1.016234e-07	1.016234e-07
1.100000e+02	1.120000e+02	3.880149e-06	3.659079e-08	3.659079e-08
1.120000e+02	1.140000e+02	3.954545e-06	1.133941e-07	1.133941e-07
1.140000e+02	1.160000e+02	3.831706e-06	4.229658e-08	4.229658e-08
1.160000e+02	1.180000e+02	3.271542e-06	5.636601e-07	5.636601e-07
1.180000e+02	1.200000e+02	3.760054e-06	7.094054e-08	7.094054e-08
1.200000e+02	1.220000e+02	3.820142e-06	5.711996e-08	5.711996e-08
1.220000e+02	1.240000e+02	3.854695e-06	7.961751e-08	7.961751e-08
1.240000e+02	1.260000e+02	3.775341e-06	5.260796e-08	5.260796e-08
1.260000e+02	1.280000e+02	3.666269e-06	1.051587e-07	1.051587e-07
1.280000e+02	1.300000e+02	4.195261e-06	5.324263e-07	5.324263e-07
1.300000e+02	1.320000e+02	4.293077e-06	5.079656e-07	5.079656e-07
1.320000e+02	1.340000e+02	3.569454e-06	5.416226e-08	5.416226e-08
1.340000e+02	1.360000e+02	3.521690e-06	3.391202e-08	3.391202e-08
1.360000e+02	1.380000e+02	3.574105e-06	4.888084e-08	4.888084e-08
1.380000e+02	1.400000e+02	3.392056e-06	1.556265e-07	1.556265e-07
1.400000e+02	1.420000e+02	3.602888e-06	3.742090e-07	3.742090e-07
1.420000e+02	1.440000e+02	3.461912e-06	1.097134e-07	1.097134e-07
1.440000e+02	1.460000e+02	3.370267e-06	8.145500e-08	8.145500e-08
1.460000e+02	1.480000e+02	3.365732e-06	9.992423e-08	9.992423e-08
1.480000e+02	1.500000e+02	3.191319e-06	1.346010e-07	1.346010e-07
1.500000e+02	1.520000e+02	3.151535e-06	9.863493e-08	9.863493e-08
1.520000e+02	1.540000e+02	3.377150e-06	7.072238e-08	7.072238e-08
1.540000e+02	1.560000e+02	3.293675e-06	6.423208e-08	6.423208e-08
1.560000e+02	1.580000e+02	3.203414e-06	4.814302e-08	4.814302e-08
1.580000e+02	1.600000e+02	3.210603e-06	4.452711e-08	4.452711e-08
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[MUR=0.5__MUF=1__LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[MUR=0.5__MUF=1__LHAPDF=325100]
Path=QCD-MCNLO-QCD[MUR=0.5__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=5.59327822790175742e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	1.725368e-08	1.449345e-09	1.449345e-09
1.000000e+01	1.200000e+01	1.397958e-07	4.903351e-09	4.903351e-09
1.200000e+01	1.400000e+01	3.457264e-07	7.887761e-09	7.887761e-09
1.400000e+01	1.600000e+01	6.115795e-07	1.134531e-08	1.134531e-08
1.600000e+01	1.800000e+01	8.569150e-07	1.240509e-08	1.240509e-08
1.800000e+01	2.000000e+01	1.158115e-06	1.650173e-08	1.650173e-08
2.000000e+01	2.200000e+01	1.407325e-06	1.759474e-08	1.759474e-08
2.200000e+01	2.400000e+01	1.682301e-06	1.848709e-08	1.848709e-08
2.400000e+01	2.600000e+01	1.889462e-06	1.919325e-08	1.919325e-08
2.600000e+01	2.800000e+01	2.105754e-06	1.979307e-08	1.979307e-08
2.800000e+01	3.000000e+01	2.266743e-06	2.204309e-08	2.204309e-08
3.000000e+01	3.200000e+01	2.434194e-06	2.096893e-08	2.096893e-08
3.200000e+01	3.400000e+01	2.619710e-06	2.338792e-08	2.338792e-08
3.400000e+01	3.600000e+01	2.777867e-06	2.444380e-08	2.444380e-08
3.600000e+01	3.800000e+01	2.994893e-06	2.448008e-08	2.448008e-08
3.800000e+01	4.000000e+01	3.093474e-06	2.308107e-08	2.308107e-08
4.000000e+01	4.200000e+01	3.329623e-06	2.601219e-08	2.601219e-08
4.200000e+01	4.400000e+01	3.535875e-06	2.745979e-08	2.745979e-08
4.400000e+01	4.600000e+01	3.679085e-06	2.693883e-08	2.693883e-08
4.600000e+01	4.800000e+01	5.480780e-06	1.684123e-06	1.684123e-06
4.800000e+01	5.000000e+01	4.010054e-06	2.719806e-08	2.719806e-08
5.000000e+01	5.200000e+01	4.177335e-06	2.791760e-08	2.791760e-08
5.200000e+01	5.400000e+01	4.290956e-06	3.437247e-08	3.437247e-08
5.400000e+01	5.600000e+01	4.102935e-06	4.155153e-07	4.155153e-07
5.600000e+01	5.800000e+01	4.656376e-06	3.641508e-08	3.641508e-08
5.800000e+01	6.000000e+01	4.798479e-06	3.204652e-08	3.204652e-08
6.000000e+01	6.200000e+01	4.876953e-06	3.104446e-08	3.104446e-08
6.200000e+01	6.400000e+01	4.958022e-06	3.151581e-08	3.151581e-08
6.400000e+01	6.600000e+01	5.067520e-06	3.234027e-08	3.234027e-08
6.600000e+01	6.800000e+01	5.143175e-06	3.268935e-08	3.268935e-08
6.800000e+01	7.000000e+01	5.200010e-06	3.424352e-08	3.424352e-08
7.000000e+01	7.200000e+01	5.264255e-06	3.286540e-08	3.286540e-08
7.200000e+01	7.400000e+01	5.442630e-06	3.651512e-08	3.651512e-08
7.400000e+01	7.600000e+01	5.339975e-06	3.248182e-08	3.248182e-08
7.600000e+01	7.800000e+01	5.638120e-06	2.296675e-07	2.296675e-07
7.800000e+01	8.000000e+01	5.479530e-06	3.598403e-08	3.598403e-08
8.000000e+01	8.200000e+01	5.467380e-06	3.579876e-08	3.579876e-08
8.200000e+01	8.400000e+01	5.484305e-06	3.446104e-08	3.446104e-08
8.400000e+01	8.600000e+01	5.550805e-06	3.521818e-08	3.521818e-08
8.600000e+01	8.800000e+01	5.514495e-06	3.527638e-08	3.527638e-08
8.800000e+01	9.000000e+01	5.504945e-06	3.451274e-08	3.451274e-08
9.000000e+01	9.200000e+01	5.802135e-06	2.618702e-07	2.618702e-07
9.200000e+01	9.400000e+01	5.511025e-06	3.440498e-08	3.440498e-08
9.400000e+01	9.600000e+01	5.523310e-06	3.429437e-08	3.429437e-08
9.600000e+01	9.800000e+01	5.571925e-06	3.494378e-08	3.494378e-08
9.800000e+01	1.000000e+02	5.559715e-06	3.518394e-08	3.518394e-08
1.000000e+02	1.020000e+02	5.481445e-06	3.524941e-08	3.524941e-08
1.020000e+02	1.040000e+02	5.428770e-06	3.634743e-08	3.634743e-08
1.040000e+02	1.060000e+02	5.459745e-06	3.602156e-08	3.602156e-08
1.060000e+02	1.080000e+02	2.058514e-05	1.518782e-05	1.518782e-05
1.080000e+02	1.100000e+02	5.374750e-06	3.434477e-08	3.434477e-08
1.100000e+02	1.120000e+02	5.397020e-06	3.421103e-08	3.421103e-08
1.120000e+02	1.140000e+02	5.335540e-06	4.161609e-08	4.161609e-08
1.140000e+02	1.160000e+02	5.298545e-06	3.286522e-08	3.286522e-08
1.160000e+02	1.180000e+02	5.302240e-06	3.529243e-08	3.529243e-08
1.180000e+02	1.200000e+02	5.227350e-06	3.423981e-08	3.423981e-08
1.200000e+02	1.220000e+02	5.207245e-06	3.497750e-08	3.497750e-08
1.220000e+02	1.240000e+02	5.165955e-06	4.135204e-08	4.135204e-08
1.240000e+02	1.260000e+02	5.145495e-06	3.347426e-08	3.347426e-08
1.260000e+02	1.280000e+02	5.063420e-06	3.234217e-08	3.234217e-08
1.280000e+02	1.300000e+02	5.036820e-06	3.326069e-08	3.326069e-08
1.300000e+02	1.320000e+02	5.611425e-06	6.187611e-07	6.187611e-07
1.320000e+02	1.340000e+02	4.880694e-06	3.287004e-08	3.287004e-08
1.340000e+02	1.360000e+02	4.959915e-06	3.359463e-08	3.359463e-08
1.360000e+02	1.380000e+02	4.849232e-06	3.290968e-08	3.290968e-08
1.380000e+02	1.400000e+02	4.847826e-06	3.309154e-08	3.309154e-08
1.400000e+02	1.420000e+02	5.079550e-06	2.997171e-07	2.997171e-07
1.420000e+02	1.440000e+02	4.762170e-06	3.440040e-08	3.440040e-08
1.440000e+02	1.460000e+02	4.752155e-06	3.172066e-08	3.172066e-08
1.460000e+02	1.480000e+02	4.648347e-06	3.985899e-08	3.985899e-08
1.480000e+02	1.500000e+02	4.604124e-06	3.121973e-08	3.121973e-08
1.500000e+02	1.520000e+02	4.644496e-06	3.267938e-08	3.267938e-08
1.520000e+02	1.540000e+02	4.577394e-06	3.278785e-08	3.278785e-08
1.540000e+02	1.560000e+02	4.499765e-06	3.164925e-08	3.164925e-08
1.560000e+02	1.580000e+02	4.379825e-06	2.983562e-08	2.983562e-08
1.580000e+02	1.600000e+02	4.434961e-06	3.296181e-08	3.296181e-08
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100]
Path=QCD-MCNLO-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=5.59377164314874818e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	1.594524e-08	1.883806e-09	1.883806e-09
1.000000e+01	1.200000e+01	1.329588e-07	5.106944e-09	5.106944e-09
1.200000e+01	1.400000e+01	3.271904e-07	1.588363e-08	1.588363e-08
1.400000e+01	1.600000e+01	6.190770e-07	1.615347e-08	1.615347e-08
1.600000e+01	1.800000e+01	1.131965e-06	2.907610e-07	2.907610e-07
1.800000e+01	2.000000e+01	1.093876e-06	5.970796e-08	5.970796e-08
2.000000e+01	2.200000e+01	1.377114e-06	3.124063e-08	3.124063e-08
2.200000e+01	2.400000e+01	1.697479e-06	3.910841e-08	3.910841e-08
2.400000e+01	2.600000e+01	1.943746e-06	8.679539e-08	8.679539e-08
2.600000e+01	2.800000e+01	2.215348e-06	1.443517e-07	1.443517e-07
2.800000e+01	3.000000e+01	2.220640e-06	2.888053e-08	2.888053e-08
3.000000e+01	3.200000e+01	2.474116e-06	5.586687e-08	5.586687e-08
3.200000e+01	3.400000e+01	2.735416e-06	1.067911e-07	1.067911e-07
3.400000e+01	3.600000e+01	2.725653e-06	3.354428e-08	3.354428e-08
3.600000e+01	3.800000e+01	2.992438e-06	5.642885e-08	5.642885e-08
3.800000e+01	4.000000e+01	3.065507e-06	1.348815e-07	1.348815e-07
4.000000e+01	4.200000e+01	3.227290e-06	7.628186e-08	7.628186e-08
4.200000e+01	4.400000e+01	3.209774e-06	2.381486e-07	2.381486e-07
4.400000e+01	4.600000e+01	3.597721e-06	3.965909e-08	3.965909e-08
4.600000e+01	4.800000e+01	5.758120e-06	1.602919e-06	1.602919e-06
4.800000e+01	5.000000e+01	3.922160e-06	1.839784e-07	1.839784e-07
5.000000e+01	5.200000e+01	4.129783e-06	4.441649e-08	4.441649e-08
5.200000e+01	5.400000e+01	4.370791e-06	1.167622e-07	1.167622e-07
5.400000e+01	5.600000e+01	3.514089e-06	9.941913e-07	9.941913e-07
5.600000e+01	5.800000e+01	5.316520e-06	6.487043e-07	6.487043e-07
5.800000e+01	6.000000e+01	4.782141e-06	6.450225e-08	6.450225e-08
6.000000e+01	6.200000e+01	4.823280e-06	9.716113e-08	9.716113e-08
6.200000e+01	6.400000e+01	4.850155e-06	6.590004e-08	6.590004e-08
6.400000e+01	6.600000e+01	5.145725e-06	1.459329e-07	1.459329e-07
6.600000e+01	6.800000e+01	5.098495e-06	8.982916e-08	8.982916e-08
6.800000e+01	7.000000e+01	5.078030e-06	4.185786e-08	4.185786e-08
7.000000e+01	7.200000e+01	5.195515e-06	9.569274e-08	9.569274e-08
7.200000e+01	7.400000e+01	5.011870e-06	3.304951e-07	3.304951e-07
7.400000e+01	7.600000e+01	5.261070e-06	4.015232e-08	4.015232e-08
7.600000e+01	7.800000e+01	5.551135e-06	2.157023e-07	2.157023e-07
7.800000e+01	8.000000e+01	5.407630e-06	4.834661e-08	4.834661e-08
8.000000e+01	8.200000e+01	5.103180e-06	2.115981e-07	2.115981e-07
8.200000e+01	8.400000e+01	5.435740e-06	1.731552e-07	1.731552e-07
8.400000e+01	8.600000e+01	5.746800e-06	2.266873e-07	2.266873e-07
8.600000e+01	8.800000e+01	5.117970e-06	3.196044e-07	3.196044e-07
8.800000e+01	9.000000e+01	5.487615e-06	8.498926e-08	8.498926e-08
9.000000e+01	9.200000e+01	5.865130e-06	4.476682e-07	4.476682e-07
9.200000e+01	9.400000e+01	5.503145e-06	4.934193e-08	4.934193e-08
9.400000e+01	9.600000e+01	5.473315e-06	1.147720e-07	1.147720e-07
9.600000e+01	9.800000e+01	5.572695e-06	8.208575e-08	8.208575e-08
9.800000e+01	1.000000e+02	5.494195e-06	6.760636e-08	6.760636e-08
1.000000e+02	1.020000e+02	5.483485e-06	1.344352e-07	1.344352e-07
1.020000e+02	1.040000e+02	5.168055e-06	3.067224e-07	3.067224e-07
1.040000e+02	1.060000e+02	5.291505e-06	1.105211e-07	1.105211e-07
1.060000e+02	1.080000e+02	2.385294e-05	1.845146e-05	1.845146e-05
1.080000e+02	1.100000e+02	5.328600e-06	7.644472e-08	7.644472e-08
1.100000e+02	1.120000e+02	5.304405e-06	5.005672e-08	5.005672e-08
1.120000e+02	1.140000e+02	5.378550e-06	8.632518e-08	8.632518e-08
1.140000e+02	1.160000e+02	5.230780e-06	4.253967e-08	4.253967e-08
1.160000e+02	1.180000e+02	4.837189e-06	3.869271e-07	3.869271e-07
1.180000e+02	1.200000e+02	5.148730e-06	6.661053e-08	6.661053e-08
1.200000e+02	1.220000e+02	5.138910e-06	5.199478e-08	5.199478e-08
1.220000e+02	1.240000e+02	5.211645e-06	7.880447e-08	7.880447e-08
1.240000e+02	1.260000e+02	5.137290e-06	4.588534e-08	4.588534e-08
1.260000e+02	1.280000e+02	5.093850e-06	7.266328e-08	7.266328e-08
1.280000e+02	1.300000e+02	5.526050e-06	4.664776e-07	4.664776e-07
1.300000e+02	1.320000e+02	5.678705e-06	5.541426e-07	5.541426e-07
1.320000e+02	1.340000e+02	4.924060e-06	7.517406e-08	7.517406e-08
1.340000e+02	1.360000e+02	4.879976e-06	4.333220e-08	4.333220e-08
1.360000e+02	1.380000e+02	4.883306e-06	5.431979e-08	5.431979e-08
1.380000e+02	1.400000e+02	4.706968e-06	7.726446e-08	7.726446e-08
1.400000e+02	1.420000e+02	5.254855e-06	5.292865e-07	5.292865e-07
1.420000e+02	1.440000e+02	4.728589e-06	5.059133e-08	5.059133e-08
1.440000e+02	1.460000e+02	4.776703e-06	1.143425e-07	1.143425e-07
1.460000e+02	1.480000e+02	4.647269e-06	8.268496e-08	8.268496e-08
1.480000e+02	1.500000e+02	4.417894e-06	1.657386e-07	1.657386e-07
1.500000e+02	1.520000e+02	4.499968e-06	8.467836e-08	8.467836e-08
1.520000e+02	1.540000e+02	4.658454e-06	7.457461e-08	7.457461e-08
1.540000e+02	1.560000e+02	4.554907e-06	6.806835e-08	6.806835e-08
1.560000e+02	1.580000e+02	4.418067e-06	6.146224e-08	6.146224e-08
1.580000e+02	1.600000e+02	4.461354e-06	5.419027e-08	5.419027e-08
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
Path=QCD-MCNLO-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=5.59158666669042741e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	1.192275e-08	5.543183e-10	5.543183e-10
1.000000e+01	1.200000e+01	8.364045e-08	1.508425e-09	1.508425e-09
1.200000e+01	1.400000e+01	1.981230e-07	2.436630e-09	2.436630e-09
1.400000e+01	1.600000e+01	3.398588e-07	3.383646e-09	3.383646e-09
1.600000e+01	1.800000e+01	4.750466e-07	3.724362e-09	3.724362e-09
1.800000e+01	2.000000e+01	6.188585e-07	4.323074e-09	4.323074e-09
2.000000e+01	2.200000e+01	7.497955e-07	4.849218e-09	4.849218e-09
2.200000e+01	2.400000e+01	8.781865e-07	5.082704e-09	5.082704e-09
2.400000e+01	2.600000e+01	9.782310e-07	5.217952e-09	5.217952e-09
2.600000e+01	2.800000e+01	1.088770e-06	5.711530e-09	5.711530e-09
2.800000e+01	3.000000e+01	1.172617e-06	5.967030e-09	5.967030e-09
3.000000e+01	3.200000e+01	1.263561e-06	5.936304e-09	5.936304e-09
3.200000e+01	3.400000e+01	1.348216e-06	6.391854e-09	6.391854e-09
3.400000e+01	3.600000e+01	1.430907e-06	6.416076e-09	6.416076e-09
3.600000e+01	3.800000e+01	1.529042e-06	6.560596e-09	6.560596e-09
3.800000e+01	4.000000e+01	1.606110e-06	6.676050e-09	6.676050e-09
4.000000e+01	4.200000e+01	1.717958e-06	6.968011e-09	6.968011e-09
4.200000e+01	4.400000e+01	1.834437e-06	7.775876e-09	7.775876e-09
4.400000e+01	4.600000e+01	1.922662e-06	7.285969e-09	7.285969e-09
4.600000e+01	4.800000e+01	2.249157e-06	2.299630e-07	2.299630e-07
4.800000e+01	5.000000e+01	2.135023e-06	7.848350e-09	7.848350e-09
5.000000e+01	5.200000e+01	2.235070e-06	8.124554e-09	8.124554e-09
5.200000e+01	5.400000e+01	2.320883e-06	8.489348e-09	8.489348e-09
5.400000e+01	5.600000e+01	2.105244e-06	3.138247e-07	3.138247e-07
5.600000e+01	5.800000e+01	2.508812e-06	9.440645e-09	9.440645e-09
5.800000e+01	6.000000e+01	2.580003e-06	9.074923e-09	9.074923e-09
6.000000e+01	6.200000e+01	2.640356e-06	9.188881e-09	9.188881e-09
6.200000e+01	6.400000e+01	2.714218e-06	9.420360e-09	9.420360e-09
6.400000e+01	6.600000e+01	2.762683e-06	1.011388e-08	1.011388e-08
6.600000e+01	6.800000e+01	2.809110e-06	9.575260e-09	9.575260e-09
6.800000e+01	7.000000e+01	2.850874e-06	9.802164e-09	9.802164e-09
7.000000e+01	7.200000e+01	2.889777e-06	9.703135e-09	9.703135e-09
7.200000e+01	7.400000e+01	2.944275e-06	9.931353e-09	9.931353e-09
7.400000e+01	7.600000e+01	2.956957e-06	9.811502e-09	9.811502e-09
7.600000e+01	7.800000e+01	3.042592e-06	6.122334e-08	6.122334e-08
7.800000e+01	8.000000e+01	3.020782e-06	1.039948e-08	1.039948e-08
8.000000e+01	8.200000e+01	3.029443e-06	1.202372e-08	1.202372e-08
8.200000e+01	8.400000e+01	3.019706e-06	1.005970e-08	1.005970e-08
8.400000e+01	8.600000e+01	3.049551e-06	1.006042e-08	1.006042e-08
8.600000e+01	8.800000e+01	3.047820e-06	1.026146e-08	1.026146e-08
8.800000e+01	9.000000e+01	3.052181e-06	1.022319e-08	1.022319e-08
9.000000e+01	9.200000e+01	3.110435e-06	6.101080e-08	6.101080e-08
9.200000e+01	9.400000e+01	3.045981e-06	1.014346e-08	1.014346e-08
9.400000e+01	9.600000e+01	3.054049e-06	1.010049e-08	1.010049e-08
9.600000e+01	9.800000e+01	3.025214e-06	1.016504e-08	1.016504e-08
9.800000e+01	1.000000e+02	3.049439e-06	1.036286e-08	1.036286e-08
1.000000e+02	1.020000e+02	3.010712e-06	1.005104e-08	1.005104e-08
1.020000e+02	1.040000e+02	3.004035e-06	1.025326e-08	1.025326e-08
1.040000e+02	1.060000e+02	2.974548e-06	1.004726e-08	1.004726e-08
1.060000e+02	1.080000e+02	6.168300e-06	3.188603e-06	3.188603e-06
1.080000e+02	1.100000e+02	2.925063e-06	9.859840e-09	9.859840e-09
1.100000e+02	1.120000e+02	2.939600e-06	1.013416e-08	1.013416e-08
1.120000e+02	1.140000e+02	2.878314e-06	1.194368e-08	1.194368e-08
1.140000e+02	1.160000e+02	2.874981e-06	9.780068e-09	9.780068e-09
1.160000e+02	1.180000e+02	2.855069e-06	1.080234e-08	1.080234e-08
1.180000e+02	1.200000e+02	2.837903e-06	9.656239e-09	9.656239e-09
1.200000e+02	1.220000e+02	2.810156e-06	9.620394e-09	9.620394e-09
1.220000e+02	1.240000e+02	2.794083e-06	1.059487e-08	1.059487e-08
1.240000e+02	1.260000e+02	2.778281e-06	1.689976e-08	1.689976e-08
1.260000e+02	1.280000e+02	2.723131e-06	9.406936e-09	9.406936e-09
1.280000e+02	1.300000e+02	2.705410e-06	9.391597e-09	9.391597e-09
1.300000e+02	1.320000e+02	2.860055e-06	1.839261e-07	1.839261e-07
1.320000e+02	1.340000e+02	2.631433e-06	9.195938e-09	9.195938e-09
1.340000e+02	1.360000e+02	2.624219e-06	9.222834e-09	9.222834e-09
1.360000e+02	1.380000e+02	2.585030e-06	9.154373e-09	9.154373e-09
1.380000e+02	1.400000e+02	2.558411e-06	9.006321e-09	9.006321e-09
1.400000e+02	1.420000e+02	2.668136e-06	1.033010e-07	1.033010e-07
1.420000e+02	1.440000e+02	2.519492e-06	9.991838e-09	9.991838e-09
1.440000e+02	1.460000e+02	2.495177e-06	8.756258e-09	8.756258e-09
1.460000e+02	1.480000e+02	2.461179e-06	1.950426e-08	1.950426e-08
1.480000e+02	1.500000e+02	2.441542e-06	8.846193e-09	8.846193e-09
1.500000e+02	1.520000e+02	2.414059e-06	8.715400e-09	8.715400e-09
1.520000e+02	1.540000e+02	2.397152e-06	8.748477e-09	8.748477e-09
1.540000e+02	1.560000e+02	2.368852e-06	9.796673e-09	9.796673e-09
1.560000e+02	1.580000e+02	2.336238e-06	8.453019e-09	8.453019e-09
1.580000e+02	1.600000e+02	2.304660e-06	8.336540e-09	8.336540e-09
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
Path=QCD-MCNLO-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=5.59160522996776576e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	1.181914e-08	5.533945e-10	5.533945e-10
1.000000e+01	1.200000e+01	8.297030e-08	1.502822e-09	1.502822e-09
1.200000e+01	1.400000e+01	1.967167e-07	2.436729e-09	2.436729e-09
1.400000e+01	1.600000e+01	3.374341e-07	3.387720e-09	3.387720e-09
1.600000e+01	1.800000e+01	4.719849e-07	3.721333e-09	3.721333e-09
1.800000e+01	2.000000e+01	6.151090e-07	4.324824e-09	4.324824e-09
2.000000e+01	2.200000e+01	7.453765e-07	4.832907e-09	4.832907e-09
2.200000e+01	2.400000e+01	8.733700e-07	5.074788e-09	5.074788e-09
2.400000e+01	2.600000e+01	9.729050e-07	5.205098e-09	5.205098e-09
2.600000e+01	2.800000e+01	1.083233e-06	5.726144e-09	5.726144e-09
2.800000e+01	3.000000e+01	1.166552e-06	5.971748e-09	5.971748e-09
3.000000e+01	3.200000e+01	1.257615e-06	5.916720e-09	5.916720e-09
3.200000e+01	3.400000e+01	1.342368e-06	6.404772e-09	6.404772e-09
3.400000e+01	3.600000e+01	1.424175e-06	6.421933e-09	6.421933e-09
3.600000e+01	3.800000e+01	1.522014e-06	6.547998e-09	6.547998e-09
3.800000e+01	4.000000e+01	1.598684e-06	6.661833e-09	6.661833e-09
4.000000e+01	4.200000e+01	1.709432e-06	6.949435e-09	6.949435e-09
4.200000e+01	4.400000e+01	1.825543e-06	7.809842e-09	7.809842e-09
4.400000e+01	4.600000e+01	1.912602e-06	7.253889e-09	7.253889e-09
4.600000e+01	4.800000e+01	2.230892e-06	2.222883e-07	2.222883e-07
4.800000e+01	5.000000e+01	2.123481e-06	7.814552e-09	7.814552e-09
5.000000e+01	5.200000e+01	2.222625e-06	8.091735e-09	8.091735e-09
5.200000e+01	5.400000e+01	2.307997e-06	8.480458e-09	8.480458e-09
5.400000e+01	5.600000e+01	2.102300e-06	3.031786e-07	3.031786e-07
5.600000e+01	5.800000e+01	2.494031e-06	9.395540e-09	9.395540e-09
5.800000e+01	6.000000e+01	2.565521e-06	9.049953e-09	9.049953e-09
6.000000e+01	6.200000e+01	2.624929e-06	9.171618e-09	9.171618e-09
6.200000e+01	6.400000e+01	2.699334e-06	9.393735e-09	9.393735e-09
6.400000e+01	6.600000e+01	2.747662e-06	1.009884e-08	1.009884e-08
6.600000e+01	6.800000e+01	2.793271e-06	9.530842e-09	9.530842e-09
6.800000e+01	7.000000e+01	2.835741e-06	9.774799e-09	9.774799e-09
7.000000e+01	7.200000e+01	2.874141e-06	9.660459e-09	9.660459e-09
7.200000e+01	7.400000e+01	2.929003e-06	9.899455e-09	9.899455e-09
7.400000e+01	7.600000e+01	2.941389e-06	9.762781e-09	9.762781e-09
7.600000e+01	7.800000e+01	3.029524e-06	6.341983e-08	6.341983e-08
7.800000e+01	8.000000e+01	3.006544e-06	1.038808e-08	1.038808e-08
8.000000e+01	8.200000e+01	3.014809e-06	1.220674e-08	1.220674e-08
8.200000e+01	8.400000e+01	3.005371e-06	1.001904e-08	1.001904e-08
8.400000e+01	8.600000e+01	3.035064e-06	1.001822e-08	1.001822e-08
8.600000e+01	8.800000e+01	3.033831e-06	1.023514e-08	1.023514e-08
8.800000e+01	9.000000e+01	3.038526e-06	1.019309e-08	1.019309e-08
9.000000e+01	9.200000e+01	3.097481e-06	6.126785e-08	6.126785e-08
9.200000e+01	9.400000e+01	3.032981e-06	1.010810e-08	1.010810e-08
9.400000e+01	9.600000e+01	3.041881e-06	1.006523e-08	1.006523e-08
9.600000e+01	9.800000e+01	3.013623e-06	1.014087e-08	1.014087e-08
9.800000e+01	1.000000e+02	3.037911e-06	1.036977e-08	1.036977e-08
1.000000e+02	1.020000e+02	2.999396e-06	1.001728e-08	1.001728e-08
1.020000e+02	1.040000e+02	2.993419e-06	1.023556e-08	1.023556e-08
1.040000e+02	1.060000e+02	2.964445e-06	1.002371e-08	1.002371e-08
1.060000e+02	1.080000e+02	6.115300e-06	3.145341e-06	3.145341e-06
1.080000e+02	1.100000e+02	2.916333e-06	9.844100e-09	9.844100e-09
1.100000e+02	1.120000e+02	2.930803e-06	1.009779e-08	1.009779e-08
1.120000e+02	1.140000e+02	2.869556e-06	1.227579e-08	1.227579e-08
1.140000e+02	1.160000e+02	2.867531e-06	9.765707e-09	9.765707e-09
1.160000e+02	1.180000e+02	2.847581e-06	1.092129e-08	1.092129e-08
1.180000e+02	1.200000e+02	2.830825e-06	9.646394e-09	9.646394e-09
1.200000e+02	1.220000e+02	2.804064e-06	9.604744e-09	9.604744e-09
1.220000e+02	1.240000e+02	2.788458e-06	1.063441e-08	1.063441e-08
1.240000e+02	1.260000e+02	2.773367e-06	1.743721e-08	1.743721e-08
1.260000e+02	1.280000e+02	2.718093e-06	9.400451e-09	9.400451e-09
1.280000e+02	1.300000e+02	2.701097e-06	9.394142e-09	9.394142e-09
1.300000e+02	1.320000e+02	2.867879e-06	1.960309e-07	1.960309e-07
1.320000e+02	1.340000e+02	2.627475e-06	9.192228e-09	9.192228e-09
1.340000e+02	1.360000e+02	2.620778e-06	9.222298e-09	9.222298e-09
1.360000e+02	1.380000e+02	2.581477e-06	9.160464e-09	9.160464e-09
1.380000e+02	1.400000e+02	2.556131e-06	9.008105e-09	9.008105e-09
1.400000e+02	1.420000e+02	2.669088e-06	1.066389e-07	1.066389e-07
1.420000e+02	1.440000e+02	2.517685e-06	1.019218e-08	1.019218e-08
1.440000e+02	1.460000e+02	2.493234e-06	8.751965e-09	8.751965e-09
1.460000e+02	1.480000e+02	2.457391e-06	2.147190e-08	2.147190e-08
1.480000e+02	1.500000e+02	2.440592e-06	8.863144e-09	8.863144e-09
1.500000e+02	1.520000e+02	2.413162e-06	8.725163e-09	8.725163e-09
1.520000e+02	1.540000e+02	2.396474e-06	8.768781e-09	8.768781e-09
1.540000e+02	1.560000e+02	2.368611e-06	9.903426e-09	9.903426e-09
1.560000e+02	1.580000e+02	2.336400e-06	8.462916e-09	8.462916e-09
1.580000e+02	1.600000e+02	2.305077e-06	8.351094e-09	8.351094e-09
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
Path=QCD-MCNLO-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=5.59160915388426078e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	1.354615e-08	6.502055e-10	6.502055e-10
1.000000e+01	1.200000e+01	9.546675e-08	1.787217e-09	1.787217e-09
1.200000e+01	1.400000e+01	2.262220e-07	2.874022e-09	2.874022e-09
1.400000e+01	1.600000e+01	3.881010e-07	4.010046e-09	4.010046e-09
1.600000e+01	1.800000e+01	5.435245e-07	4.376415e-09	4.376415e-09
1.800000e+01	2.000000e+01	7.088770e-07	5.093913e-09	5.093913e-09
2.000000e+01	2.200000e+01	8.599135e-07	5.729154e-09	5.729154e-09
2.200000e+01	2.400000e+01	1.009354e-06	5.969839e-09	5.969839e-09
2.400000e+01	2.600000e+01	1.126054e-06	6.138593e-09	6.138593e-09
2.600000e+01	2.800000e+01	1.254546e-06	6.768231e-09	6.768231e-09
2.800000e+01	3.000000e+01	1.352454e-06	7.070925e-09	7.070925e-09
3.000000e+01	3.200000e+01	1.459647e-06	6.960241e-09	6.960241e-09
3.200000e+01	3.400000e+01	1.559337e-06	7.560847e-09	7.560847e-09
3.400000e+01	3.600000e+01	1.655012e-06	7.579880e-09	7.579880e-09
3.600000e+01	3.800000e+01	1.770721e-06	7.700472e-09	7.700472e-09
3.800000e+01	4.000000e+01	1.860791e-06	7.837748e-09	7.837748e-09
4.000000e+01	4.200000e+01	1.990728e-06	8.185415e-09	8.185415e-09
4.200000e+01	4.400000e+01	2.127345e-06	9.319772e-09	9.319772e-09
4.400000e+01	4.600000e+01	2.228377e-06	8.524151e-09	8.524151e-09
4.600000e+01	4.800000e+01	2.647075e-06	3.061311e-07	3.061311e-07
4.800000e+01	5.000000e+01	2.476162e-06	9.186951e-09	9.186951e-09
5.000000e+01	5.200000e+01	2.592631e-06	9.526845e-09	9.526845e-09
5.200000e+01	5.400000e+01	2.693861e-06	1.001084e-08	1.001084e-08
5.400000e+01	5.600000e+01	2.390192e-06	4.183843e-07	4.183843e-07
5.600000e+01	5.800000e+01	2.914249e-06	1.124718e-08	1.124718e-08
5.800000e+01	6.000000e+01	3.000340e-06	1.066717e-08	1.066717e-08
6.000000e+01	6.200000e+01	3.071239e-06	1.079635e-08	1.079635e-08
6.200000e+01	6.400000e+01	3.162208e-06	1.108045e-08	1.108045e-08
6.400000e+01	6.600000e+01	3.220213e-06	1.211036e-08	1.211036e-08
6.600000e+01	6.800000e+01	3.274477e-06	1.124661e-08	1.124661e-08
6.800000e+01	7.000000e+01	3.327310e-06	1.156322e-08	1.156322e-08
7.000000e+01	7.200000e+01	3.375730e-06	1.140439e-08	1.140439e-08
7.200000e+01	7.400000e+01	3.444411e-06	1.171079e-08	1.171079e-08
7.400000e+01	7.600000e+01	3.459741e-06	1.151519e-08	1.151519e-08
7.600000e+01	7.800000e+01	3.569074e-06	7.730060e-08	7.730060e-08
7.800000e+01	8.000000e+01	3.542924e-06	1.233154e-08	1.233154e-08
8.000000e+01	8.200000e+01	3.555212e-06	1.457235e-08	1.457235e-08
8.200000e+01	8.400000e+01	3.547786e-06	1.186824e-08	1.186824e-08
8.400000e+01	8.600000e+01	3.584820e-06	1.185829e-08	1.185829e-08
8.600000e+01	8.800000e+01	3.587834e-06	1.216064e-08	1.216064e-08
8.800000e+01	9.000000e+01	3.595872e-06	1.211297e-08	1.211297e-08
9.000000e+01	9.200000e+01	3.674851e-06	7.818323e-08	7.818323e-08
9.200000e+01	9.400000e+01	3.595863e-06	1.202220e-08	1.202220e-08
9.400000e+01	9.600000e+01	3.607774e-06	1.194525e-08	1.194525e-08
9.600000e+01	9.800000e+01	3.579458e-06	1.207891e-08	1.207891e-08
9.800000e+01	1.000000e+02	3.610588e-06	1.234373e-08	1.234373e-08
1.000000e+02	1.020000e+02	3.567897e-06	1.194704e-08	1.194704e-08
1.020000e+02	1.040000e+02	3.561335e-06	1.221188e-08	1.221188e-08
1.040000e+02	1.060000e+02	3.533251e-06	1.197598e-08	1.197598e-08
1.060000e+02	1.080000e+02	7.702575e-06	4.161125e-06	4.161125e-06
1.080000e+02	1.100000e+02	3.480721e-06	1.175867e-08	1.175867e-08
1.100000e+02	1.120000e+02	3.502604e-06	1.219224e-08	1.219224e-08
1.120000e+02	1.140000e+02	3.431490e-06	1.464408e-08	1.464408e-08
1.140000e+02	1.160000e+02	3.431769e-06	1.170816e-08	1.170816e-08
1.160000e+02	1.180000e+02	3.410666e-06	1.320007e-08	1.320007e-08
1.180000e+02	1.200000e+02	3.391722e-06	1.157243e-08	1.157243e-08
1.200000e+02	1.220000e+02	3.364060e-06	1.154319e-08	1.154319e-08
1.220000e+02	1.240000e+02	3.347624e-06	1.288299e-08	1.288299e-08
1.240000e+02	1.260000e+02	3.332887e-06	2.125919e-08	2.125919e-08
1.260000e+02	1.280000e+02	3.268958e-06	1.131770e-08	1.131770e-08
1.280000e+02	1.300000e+02	3.250366e-06	1.132761e-08	1.132761e-08
1.300000e+02	1.320000e+02	3.452240e-06	2.329620e-07	2.329620e-07
1.320000e+02	1.340000e+02	3.167336e-06	1.111377e-08	1.111377e-08
1.340000e+02	1.360000e+02	3.162259e-06	1.114572e-08	1.114572e-08
1.360000e+02	1.380000e+02	3.117188e-06	1.107447e-08	1.107447e-08
1.380000e+02	1.400000e+02	3.088670e-06	1.091520e-08	1.091520e-08
1.400000e+02	1.420000e+02	3.230496e-06	1.309648e-07	1.309648e-07
1.420000e+02	1.440000e+02	3.047184e-06	1.236069e-08	1.236069e-08
1.440000e+02	1.460000e+02	3.019363e-06	1.061878e-08	1.061878e-08
1.460000e+02	1.480000e+02	2.980601e-06	2.392021e-08	2.392021e-08
1.480000e+02	1.500000e+02	2.960050e-06	1.080811e-08	1.080811e-08
1.500000e+02	1.520000e+02	2.928616e-06	1.060350e-08	1.060350e-08
1.520000e+02	1.540000e+02	2.912001e-06	1.067113e-08	1.067113e-08
1.540000e+02	1.560000e+02	2.879421e-06	1.211354e-08	1.211354e-08
1.560000e+02	1.580000e+02	2.842148e-06	1.029977e-08	1.029977e-08
1.580000e+02	1.600000e+02	2.806409e-06	1.019366e-08	1.019366e-08
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=QCD-MCNLO-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=5.59162880308798275e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	1.344950e-08	6.516412e-10	6.516412e-10
1.000000e+01	1.200000e+01	9.485575e-08	1.786247e-09	1.786247e-09
1.200000e+01	1.400000e+01	2.250054e-07	2.886668e-09	2.886668e-09
1.400000e+01	1.600000e+01	3.859231e-07	4.030954e-09	4.030954e-09
1.600000e+01	1.800000e+01	5.408525e-07	4.389916e-09	4.389916e-09
1.800000e+01	2.000000e+01	7.056145e-07	5.115552e-09	5.115552e-09
2.000000e+01	2.200000e+01	8.560305e-07	5.727668e-09	5.727668e-09
2.200000e+01	2.400000e+01	1.005070e-06	5.978643e-09	5.978643e-09
2.400000e+01	2.600000e+01	1.121293e-06	6.144164e-09	6.144164e-09
2.600000e+01	2.800000e+01	1.249691e-06	6.815396e-09	6.815396e-09
2.800000e+01	3.000000e+01	1.347007e-06	7.104293e-09	7.104293e-09
3.000000e+01	3.200000e+01	1.454388e-06	6.959860e-09	6.959860e-09
3.200000e+01	3.400000e+01	1.554309e-06	7.604844e-09	7.604844e-09
3.400000e+01	3.600000e+01	1.649006e-06	7.614902e-09	7.614902e-09
3.600000e+01	3.800000e+01	1.764476e-06	7.709520e-09	7.709520e-09
3.800000e+01	4.000000e+01	1.854179e-06	7.848427e-09	7.848427e-09
4.000000e+01	4.200000e+01	1.983010e-06	8.190859e-09	8.190859e-09
4.200000e+01	4.400000e+01	2.119454e-06	9.404003e-09	9.404003e-09
4.400000e+01	4.600000e+01	2.219181e-06	8.513143e-09	8.513143e-09
4.600000e+01	4.800000e+01	2.627231e-06	2.959130e-07	2.959130e-07
4.800000e+01	5.000000e+01	2.465580e-06	9.175648e-09	9.175648e-09
5.000000e+01	5.200000e+01	2.581109e-06	9.517217e-09	9.517217e-09
5.200000e+01	5.400000e+01	2.681879e-06	1.003276e-08	1.003276e-08
5.400000e+01	5.600000e+01	2.391823e-06	4.041900e-07	4.041900e-07
5.600000e+01	5.800000e+01	2.900319e-06	1.122139e-08	1.122139e-08
5.800000e+01	6.000000e+01	2.986923e-06	1.067358e-08	1.067358e-08
6.000000e+01	6.200000e+01	3.056673e-06	1.081367e-08	1.081367e-08
6.200000e+01	6.400000e+01	3.148442e-06	1.108455e-08	1.108455e-08
6.400000e+01	6.600000e+01	3.206226e-06	1.212455e-08	1.212455e-08
6.600000e+01	6.800000e+01	3.259500e-06	1.122520e-08	1.122520e-08
6.800000e+01	7.000000e+01	3.313185e-06	1.156309e-08	1.156309e-08
7.000000e+01	7.200000e+01	3.360994e-06	1.138601e-08	1.138601e-08
7.200000e+01	7.400000e+01	3.430103e-06	1.170842e-08	1.170842e-08
7.400000e+01	7.600000e+01	3.444974e-06	1.148646e-08	1.148646e-08
7.600000e+01	7.800000e+01	3.557453e-06	8.008931e-08	8.008931e-08
7.800000e+01	8.000000e+01	3.529696e-06	1.235258e-08	1.235258e-08
8.000000e+01	8.200000e+01	3.541438e-06	1.485458e-08	1.485458e-08
8.200000e+01	8.400000e+01	3.534186e-06	1.184754e-08	1.184754e-08
8.400000e+01	8.600000e+01	3.571060e-06	1.183805e-08	1.183805e-08
8.600000e+01	8.800000e+01	3.574602e-06	1.216231e-08	1.216231e-08
8.800000e+01	9.000000e+01	3.582890e-06	1.210750e-08	1.210750e-08
9.000000e+01	9.200000e+01	3.662631e-06	7.851928e-08	7.851928e-08
9.200000e+01	9.400000e+01	3.583454e-06	1.200826e-08	1.200826e-08
9.400000e+01	9.600000e+01	3.596396e-06	1.193044e-08	1.193044e-08
9.600000e+01	9.800000e+01	3.568588e-06	1.207842e-08	1.207842e-08
9.800000e+01	1.000000e+02	3.599726e-06	1.238911e-08	1.238911e-08
1.000000e+02	1.020000e+02	3.557121e-06	1.193384e-08	1.193384e-08
1.020000e+02	1.040000e+02	3.551369e-06	1.221868e-08	1.221868e-08
1.040000e+02	1.060000e+02	3.523755e-06	1.197224e-08	1.197224e-08
1.060000e+02	1.080000e+02	7.637025e-06	4.104669e-06	4.104669e-06
1.080000e+02	1.100000e+02	3.472718e-06	1.176585e-08	1.176585e-08
1.100000e+02	1.120000e+02	3.494410e-06	1.216788e-08	1.216788e-08
1.120000e+02	1.140000e+02	3.423215e-06	1.511120e-08	1.511120e-08
1.140000e+02	1.160000e+02	3.425012e-06	1.171406e-08	1.171406e-08
1.160000e+02	1.180000e+02	3.403815e-06	1.339186e-08	1.339186e-08
1.180000e+02	1.200000e+02	3.385287e-06	1.158364e-08	1.158364e-08
1.200000e+02	1.220000e+02	3.358816e-06	1.154550e-08	1.154550e-08
1.220000e+02	1.240000e+02	3.342846e-06	1.295753e-08	1.295753e-08
1.240000e+02	1.260000e+02	3.328976e-06	2.197542e-08	2.197542e-08
1.260000e+02	1.280000e+02	3.264659e-06	1.132915e-08	1.132915e-08
1.280000e+02	1.300000e+02	3.246922e-06	1.135232e-08	1.135232e-08
1.300000e+02	1.320000e+02	3.464090e-06	2.482983e-07	2.482983e-07
1.320000e+02	1.340000e+02	3.164138e-06	1.112847e-08	1.112847e-08
1.340000e+02	1.360000e+02	3.159678e-06	1.116447e-08	1.116447e-08
1.360000e+02	1.380000e+02	3.114414e-06	1.110082e-08	1.110082e-08
1.380000e+02	1.400000e+02	3.087426e-06	1.093537e-08	1.093537e-08
1.400000e+02	1.420000e+02	3.233290e-06	1.352000e-07	1.352000e-07
1.420000e+02	1.440000e+02	3.046471e-06	1.266740e-08	1.266740e-08
1.440000e+02	1.460000e+02	3.018336e-06	1.062798e-08	1.062798e-08
1.460000e+02	1.480000e+02	2.977282e-06	2.635197e-08	2.635197e-08
1.480000e+02	1.500000e+02	2.960220e-06	1.085110e-08	1.085110e-08
1.500000e+02	1.520000e+02	2.928756e-06	1.063190e-08	1.063190e-08
1.520000e+02	1.540000e+02	2.912394e-06	1.071244e-08	1.071244e-08
1.540000e+02	1.560000e+02	2.880312e-06	1.226967e-08	1.226967e-08
1.560000e+02	1.580000e+02	2.843494e-06	1.032590e-08	1.032590e-08
1.580000e+02	1.600000e+02	2.808007e-06	1.022726e-08	1.022726e-08
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
Path=QCD-MCNLO-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=5.59164602424849211e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	1.333052e-08	6.532417e-10	6.532417e-10
1.000000e+01	1.200000e+01	9.408855e-08	1.785091e-09	1.785091e-09
1.200000e+01	1.400000e+01	2.234650e-07	2.901604e-09	2.901604e-09
1.400000e+01	1.600000e+01	3.831826e-07	4.054443e-09	4.054443e-09
1.600000e+01	1.800000e+01	5.374675e-07	4.405872e-09	4.405872e-09
1.800000e+01	2.000000e+01	7.014895e-07	5.141935e-09	5.141935e-09
2.000000e+01	2.200000e+01	8.511720e-07	5.726323e-09	5.726323e-09
2.200000e+01	2.400000e+01	9.997635e-07	5.988852e-09	5.988852e-09
2.400000e+01	2.600000e+01	1.115471e-06	6.151929e-09	6.151929e-09
2.600000e+01	2.800000e+01	1.243693e-06	6.873309e-09	6.873309e-09
2.800000e+01	3.000000e+01	1.340362e-06	7.144780e-09	7.144780e-09
3.000000e+01	3.200000e+01	1.448001e-06	6.961526e-09	6.961526e-09
3.200000e+01	3.400000e+01	1.548116e-06	7.659044e-09	7.659044e-09
3.400000e+01	3.600000e+01	1.641722e-06	7.654796e-09	7.654796e-09
3.600000e+01	3.800000e+01	1.756841e-06	7.719496e-09	7.719496e-09
3.800000e+01	4.000000e+01	1.846123e-06	7.863212e-09	7.863212e-09
4.000000e+01	4.200000e+01	1.973599e-06	8.197991e-09	8.197991e-09
4.200000e+01	4.400000e+01	2.109763e-06	9.503828e-09	9.503828e-09
4.400000e+01	4.600000e+01	2.207956e-06	8.501147e-09	8.501147e-09
4.600000e+01	4.800000e+01	2.601667e-06	2.821441e-07	2.821441e-07
4.800000e+01	5.000000e+01	2.452659e-06	9.163512e-09	9.163512e-09
5.000000e+01	5.200000e+01	2.566987e-06	9.505593e-09	9.505593e-09
5.200000e+01	5.400000e+01	2.667188e-06	1.005286e-08	1.005286e-08
5.400000e+01	5.600000e+01	2.394654e-06	3.858816e-07	3.858816e-07
5.600000e+01	5.800000e+01	2.883329e-06	1.118356e-08	1.118356e-08
5.800000e+01	6.000000e+01	2.970339e-06	1.068343e-08	1.068343e-08
6.000000e+01	6.200000e+01	3.038730e-06	1.084067e-08	1.084067e-08
6.200000e+01	6.400000e+01	3.131442e-06	1.109016e-08	1.109016e-08
6.400000e+01	6.600000e+01	3.188994e-06	1.213375e-08	1.213375e-08
6.600000e+01	6.800000e+01	3.241125e-06	1.119790e-08	1.119790e-08
6.800000e+01	7.000000e+01	3.295786e-06	1.155807e-08	1.155807e-08
7.000000e+01	7.200000e+01	3.342907e-06	1.136551e-08	1.136551e-08
7.200000e+01	7.400000e+01	3.412487e-06	1.170735e-08	1.170735e-08
7.400000e+01	7.600000e+01	3.426849e-06	1.145300e-08	1.145300e-08
7.600000e+01	7.800000e+01	3.542775e-06	8.302441e-08	8.302441e-08
7.800000e+01	8.000000e+01	3.513402e-06	1.237576e-08	1.237576e-08
8.000000e+01	8.200000e+01	3.524574e-06	1.516846e-08	1.516846e-08
8.200000e+01	8.400000e+01	3.517587e-06	1.182288e-08	1.182288e-08
8.400000e+01	8.600000e+01	3.554324e-06	1.181622e-08	1.181622e-08
8.600000e+01	8.800000e+01	3.558515e-06	1.216467e-08	1.216467e-08
8.800000e+01	9.000000e+01	3.567157e-06	1.210089e-08	1.210089e-08
9.000000e+01	9.200000e+01	3.647518e-06	7.850646e-08	7.850646e-08
9.200000e+01	9.400000e+01	3.568580e-06	1.199400e-08	1.199400e-08
9.400000e+01	9.600000e+01	3.582573e-06	1.191440e-08	1.191440e-08
9.600000e+01	9.800000e+01	3.555577e-06	1.208114e-08	1.208114e-08
9.800000e+01	1.000000e+02	3.586658e-06	1.245560e-08	1.245560e-08
1.000000e+02	1.020000e+02	3.544334e-06	1.192242e-08	1.192242e-08
1.020000e+02	1.040000e+02	3.539546e-06	1.222848e-08	1.222848e-08
1.040000e+02	1.060000e+02	3.512549e-06	1.197154e-08	1.197154e-08
1.060000e+02	1.080000e+02	7.541030e-06	4.019390e-06	4.019390e-06
1.080000e+02	1.100000e+02	3.463306e-06	1.177958e-08	1.177958e-08
1.100000e+02	1.120000e+02	3.484907e-06	1.214058e-08	1.214058e-08
1.120000e+02	1.140000e+02	3.413697e-06	1.567627e-08	1.567627e-08
1.140000e+02	1.160000e+02	3.417234e-06	1.172466e-08	1.172466e-08
1.160000e+02	1.180000e+02	3.396016e-06	1.360895e-08	1.360895e-08
1.180000e+02	1.200000e+02	3.377963e-06	1.160080e-08	1.160080e-08
1.200000e+02	1.220000e+02	3.352835e-06	1.155187e-08	1.155187e-08
1.220000e+02	1.240000e+02	3.337424e-06	1.303715e-08	1.303715e-08
1.240000e+02	1.260000e+02	3.324622e-06	2.273220e-08	2.273220e-08
1.260000e+02	1.280000e+02	3.260011e-06	1.134638e-08	1.134638e-08
1.280000e+02	1.300000e+02	3.243312e-06	1.138633e-08	1.138633e-08
1.300000e+02	1.320000e+02	3.477079e-06	2.648820e-07	2.648820e-07
1.320000e+02	1.340000e+02	3.160902e-06	1.115056e-08	1.115056e-08
1.340000e+02	1.360000e+02	3.157259e-06	1.119189e-08	1.119189e-08
1.360000e+02	1.380000e+02	3.111771e-06	1.113764e-08	1.113764e-08
1.380000e+02	1.400000e+02	3.086536e-06	1.096536e-08	1.096536e-08
1.400000e+02	1.420000e+02	3.235964e-06	1.390392e-07	1.390392e-07
1.420000e+02	1.440000e+02	3.046329e-06	1.305839e-08	1.305839e-08
1.440000e+02	1.460000e+02	3.017809e-06	1.064411e-08	1.064411e-08
1.460000e+02	1.480000e+02	2.974023e-06	2.933025e-08	2.933025e-08
1.480000e+02	1.500000e+02	2.961121e-06	1.090709e-08	1.090709e-08
1.500000e+02	1.520000e+02	2.929665e-06	1.067133e-08	1.067133e-08
1.520000e+02	1.540000e+02	2.913617e-06	1.076895e-08	1.076895e-08
1.540000e+02	1.560000e+02	2.882144e-06	1.244545e-08	1.244545e-08
1.560000e+02	1.580000e+02	2.845879e-06	1.036143e-08	1.036143e-08
1.580000e+02	1.600000e+02	2.810705e-06	1.027358e-08	1.027358e-08
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
Path=QCD-MCNLO-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=5.59166761651628820e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	1.703624e-08	8.539924e-10	8.539924e-10
1.000000e+01	1.200000e+01	1.207540e-07	2.367560e-09	2.367560e-09
1.200000e+01	1.400000e+01	2.866660e-07	3.806297e-09	3.806297e-09
1.400000e+01	1.600000e+01	4.922907e-07	5.309685e-09	5.309685e-09
1.600000e+01	1.800000e+01	6.920020e-07	5.777988e-09	5.777988e-09
1.800000e+01	2.000000e+01	9.043545e-07	6.739254e-09	6.739254e-09
2.000000e+01	2.200000e+01	1.099538e-06	7.558166e-09	7.558166e-09
2.200000e+01	2.400000e+01	1.294322e-06	7.861280e-09	7.861280e-09
2.400000e+01	2.600000e+01	1.446848e-06	8.114197e-09	8.114197e-09
2.600000e+01	2.800000e+01	1.614571e-06	9.022329e-09	9.022329e-09
2.800000e+01	3.000000e+01	1.742665e-06	9.418807e-09	9.418807e-09
3.000000e+01	3.200000e+01	1.884650e-06	9.158143e-09	9.158143e-09
3.200000e+01	3.400000e+01	2.016157e-06	1.004878e-08	1.004878e-08
3.400000e+01	3.600000e+01	2.140397e-06	1.006016e-08	1.006016e-08
3.600000e+01	3.800000e+01	2.292820e-06	1.014844e-08	1.014844e-08
3.800000e+01	4.000000e+01	2.410667e-06	1.034358e-08	1.034358e-08
4.000000e+01	4.200000e+01	2.578766e-06	1.078511e-08	1.078511e-08
4.200000e+01	4.400000e+01	2.757533e-06	1.255553e-08	1.255553e-08
4.400000e+01	4.600000e+01	2.885910e-06	1.117876e-08	1.117876e-08
4.600000e+01	4.800000e+01	3.439877e-06	4.066820e-07	4.066820e-07
4.800000e+01	5.000000e+01	3.208199e-06	1.204701e-08	1.204701e-08
5.000000e+01	5.200000e+01	3.359211e-06	1.249645e-08	1.249645e-08
5.200000e+01	5.400000e+01	3.492598e-06	1.317781e-08	1.317781e-08
5.400000e+01	5.600000e+01	3.086209e-06	5.564953e-07	5.564953e-07
5.600000e+01	5.800000e+01	3.781240e-06	1.478836e-08	1.478836e-08
5.800000e+01	6.000000e+01	3.898396e-06	1.404205e-08	1.404205e-08
6.000000e+01	6.200000e+01	3.991346e-06	1.420726e-08	1.420726e-08
6.200000e+01	6.400000e+01	4.117545e-06	1.458561e-08	1.458561e-08
6.400000e+01	6.600000e+01	4.196935e-06	1.606313e-08	1.606313e-08
6.600000e+01	6.800000e+01	4.267217e-06	1.473914e-08	1.473914e-08
6.800000e+01	7.000000e+01	4.343638e-06	1.523210e-08	1.523210e-08
7.000000e+01	7.200000e+01	4.410581e-06	1.499502e-08	1.499502e-08
7.200000e+01	7.400000e+01	4.508883e-06	1.547688e-08	1.547688e-08
7.400000e+01	7.600000e+01	4.530095e-06	1.511842e-08	1.511842e-08
7.600000e+01	7.800000e+01	4.681744e-06	1.034794e-07	1.034794e-07
7.800000e+01	8.000000e+01	4.653464e-06	1.635419e-08	1.635419e-08
8.000000e+01	8.200000e+01	4.672442e-06	1.962833e-08	1.962833e-08
8.200000e+01	8.400000e+01	4.669345e-06	1.567147e-08	1.567147e-08
8.400000e+01	8.600000e+01	4.722222e-06	1.566917e-08	1.566917e-08
8.600000e+01	8.800000e+01	4.734060e-06	1.613873e-08	1.613873e-08
8.800000e+01	9.000000e+01	4.749937e-06	1.608213e-08	1.608213e-08
9.000000e+01	9.200000e+01	4.860596e-06	1.032822e-07	1.032822e-07
9.200000e+01	9.400000e+01	4.761546e-06	1.596767e-08	1.596767e-08
9.400000e+01	9.600000e+01	4.782584e-06	1.585032e-08	1.585032e-08
9.600000e+01	9.800000e+01	4.753863e-06	1.610592e-08	1.610592e-08
9.800000e+01	1.000000e+02	4.798747e-06	1.654340e-08	1.654340e-08
1.000000e+02	1.020000e+02	4.747723e-06	1.593134e-08	1.593134e-08
1.020000e+02	1.040000e+02	4.742330e-06	1.630691e-08	1.630691e-08
1.040000e+02	1.060000e+02	4.714307e-06	1.602418e-08	1.602418e-08
1.060000e+02	1.080000e+02	1.023461e-05	5.504326e-06	5.504326e-06
1.080000e+02	1.100000e+02	4.656014e-06	1.576559e-08	1.576559e-08
1.100000e+02	1.120000e+02	4.691034e-06	1.636902e-08	1.636902e-08
1.120000e+02	1.140000e+02	4.600757e-06	2.012853e-08	2.012853e-08
1.140000e+02	1.160000e+02	4.607358e-06	1.575739e-08	1.575739e-08
1.160000e+02	1.180000e+02	4.583666e-06	1.805841e-08	1.805841e-08
1.180000e+02	1.200000e+02	4.560902e-06	1.559655e-08	1.559655e-08
1.200000e+02	1.220000e+02	4.532584e-06	1.557761e-08	1.557761e-08
1.220000e+02	1.240000e+02	4.514774e-06	1.738199e-08	1.738199e-08
1.240000e+02	1.260000e+02	4.500585e-06	2.911392e-08	2.911392e-08
1.260000e+02	1.280000e+02	4.419318e-06	1.531794e-08	1.531794e-08
1.280000e+02	1.300000e+02	4.399194e-06	1.537939e-08	1.537939e-08
1.300000e+02	1.320000e+02	4.683461e-06	3.212683e-07	3.212683e-07
1.320000e+02	1.340000e+02	4.295257e-06	1.512223e-08	1.512223e-08
1.340000e+02	1.360000e+02	4.294182e-06	1.515532e-08	1.515532e-08
1.360000e+02	1.380000e+02	4.236195e-06	1.507697e-08	1.507697e-08
1.380000e+02	1.400000e+02	4.203671e-06	1.490443e-08	1.490443e-08
1.400000e+02	1.420000e+02	4.397193e-06	1.752193e-07	1.752193e-07
1.420000e+02	1.440000e+02	4.156270e-06	1.736982e-08	1.736982e-08
1.440000e+02	1.460000e+02	4.120038e-06	1.450172e-08	1.450172e-08
1.460000e+02	1.480000e+02	4.071025e-06	3.344608e-08	3.344608e-08
1.480000e+02	1.500000e+02	4.048493e-06	1.488509e-08	1.488509e-08
1.500000e+02	1.520000e+02	4.008292e-06	1.454075e-08	1.454075e-08
1.520000e+02	1.540000e+02	3.991101e-06	1.467476e-08	1.467476e-08
1.540000e+02	1.560000e+02	3.949485e-06	1.668068e-08	1.668068e-08
1.560000e+02	1.580000e+02	3.902332e-06	1.415569e-08	1.415569e-08
1.580000e+02	1.600000e+02	3.857359e-06	1.406705e-08	1.406705e-08
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
Path=QCD-MCNLO-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=5.59168641095580801e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	1.691965e-08	8.591868e-10	8.591868e-10
1.000000e+01	1.200000e+01	1.200138e-07	2.373178e-09	2.373178e-09
1.200000e+01	1.400000e+01	2.853051e-07	3.841695e-09	3.841695e-09
1.400000e+01	1.600000e+01	4.897252e-07	5.358143e-09	5.358143e-09
1.600000e+01	1.800000e+01	6.889820e-07	5.820724e-09	5.820724e-09
1.800000e+01	2.000000e+01	9.007040e-07	6.797843e-09	6.797843e-09
2.000000e+01	2.200000e+01	1.095230e-06	7.581504e-09	7.581504e-09
2.200000e+01	2.400000e+01	1.289605e-06	7.897971e-09	7.897971e-09
2.400000e+01	2.600000e+01	1.441695e-06	8.151158e-09	8.151158e-09
2.600000e+01	2.800000e+01	1.609452e-06	9.133690e-09	9.133690e-09
2.800000e+01	3.000000e+01	1.736828e-06	9.505534e-09	9.505534e-09
3.000000e+01	3.200000e+01	1.879271e-06	9.189856e-09	9.189856e-09
3.200000e+01	3.400000e+01	2.011231e-06	1.015482e-08	1.015482e-08
3.400000e+01	3.600000e+01	2.134225e-06	1.014594e-08	1.014594e-08
3.600000e+01	3.800000e+01	2.286397e-06	1.019195e-08	1.019195e-08
3.800000e+01	4.000000e+01	2.403855e-06	1.039985e-08	1.039985e-08
4.000000e+01	4.200000e+01	2.570476e-06	1.082802e-08	1.082802e-08
4.200000e+01	4.400000e+01	2.749226e-06	1.274038e-08	1.274038e-08
4.400000e+01	4.600000e+01	2.875737e-06	1.119740e-08	1.119740e-08
4.600000e+01	4.800000e+01	3.410280e-06	3.877588e-07	3.877588e-07
4.800000e+01	5.000000e+01	3.196323e-06	1.206828e-08	1.206828e-08
5.000000e+01	5.200000e+01	3.345914e-06	1.251733e-08	1.251733e-08
5.200000e+01	5.400000e+01	3.478624e-06	1.323796e-08	1.323796e-08
5.400000e+01	5.600000e+01	3.096718e-06	5.312878e-07	5.312878e-07
5.600000e+01	5.800000e+01	3.764628e-06	1.477191e-08	1.477191e-08
5.800000e+01	6.000000e+01	3.882479e-06	1.409740e-08	1.409740e-08
6.000000e+01	6.200000e+01	3.973609e-06	1.428377e-08	1.428377e-08
6.200000e+01	6.400000e+01	4.101205e-06	1.463456e-08	1.463456e-08
6.400000e+01	6.600000e+01	4.180196e-06	1.610841e-08	1.610841e-08
6.600000e+01	6.800000e+01	4.248929e-06	1.473885e-08	1.473885e-08
6.800000e+01	7.000000e+01	4.326620e-06	1.526063e-08	1.526063e-08
7.000000e+01	7.200000e+01	4.392647e-06	1.500565e-08	1.500565e-08
7.200000e+01	7.400000e+01	4.491578e-06	1.551840e-08	1.551840e-08
7.400000e+01	7.600000e+01	4.511918e-06	1.510639e-08	1.510639e-08
7.600000e+01	7.800000e+01	4.668040e-06	1.072732e-07	1.072732e-07
7.800000e+01	8.000000e+01	4.637675e-06	1.642207e-08	1.642207e-08
8.000000e+01	8.200000e+01	4.655739e-06	2.007108e-08	2.007108e-08
8.200000e+01	8.400000e+01	4.652794e-06	1.567017e-08	1.567017e-08
8.400000e+01	8.600000e+01	4.705521e-06	1.567386e-08	1.567386e-08
8.600000e+01	8.800000e+01	4.718150e-06	1.617644e-08	1.617644e-08
8.800000e+01	9.000000e+01	4.734350e-06	1.610585e-08	1.610585e-08
9.000000e+01	9.200000e+01	4.845686e-06	1.032695e-07	1.032695e-07
9.200000e+01	9.400000e+01	4.746835e-06	1.597902e-08	1.597902e-08
9.400000e+01	9.600000e+01	4.769197e-06	1.585789e-08	1.585789e-08
9.600000e+01	9.800000e+01	4.741474e-06	1.614022e-08	1.614022e-08
9.800000e+01	1.000000e+02	4.786165e-06	1.666597e-08	1.666597e-08
1.000000e+02	1.020000e+02	4.735367e-06	1.594589e-08	1.594589e-08
1.020000e+02	1.040000e+02	4.731184e-06	1.634846e-08	1.634846e-08
1.040000e+02	1.060000e+02	4.703833e-06	1.604975e-08	1.604975e-08
1.060000e+02	1.080000e+02	1.011035e-05	5.389970e-06	5.389970e-06
1.080000e+02	1.100000e+02	4.647776e-06	1.580992e-08	1.580992e-08
1.100000e+02	1.120000e+02	4.682565e-06	1.635699e-08	1.635699e-08
1.120000e+02	1.140000e+02	4.592206e-06	2.088049e-08	2.088049e-08
1.140000e+02	1.160000e+02	4.600985e-06	1.579577e-08	1.579577e-08
1.160000e+02	1.180000e+02	4.577276e-06	1.837678e-08	1.837678e-08
1.180000e+02	1.200000e+02	4.555024e-06	1.564267e-08	1.564267e-08
1.200000e+02	1.220000e+02	4.528489e-06	1.560992e-08	1.560992e-08
1.220000e+02	1.240000e+02	4.511328e-06	1.750669e-08	1.750669e-08
1.240000e+02	1.260000e+02	4.498523e-06	3.011400e-08	3.011400e-08
1.260000e+02	1.280000e+02	4.416711e-06	1.535959e-08	1.535959e-08
1.280000e+02	1.300000e+02	4.397945e-06	1.544673e-08	1.544673e-08
1.300000e+02	1.320000e+02	4.703629e-06	3.427226e-07	3.427226e-07
1.320000e+02	1.340000e+02	4.294382e-06	1.517373e-08	1.517373e-08
1.340000e+02	1.360000e+02	4.294421e-06	1.521286e-08	1.521286e-08
1.360000e+02	1.380000e+02	4.236043e-06	1.514375e-08	1.514375e-08
1.380000e+02	1.400000e+02	4.205873e-06	1.496561e-08	1.496561e-08
1.400000e+02	1.420000e+02	4.403970e-06	1.801921e-07	1.801921e-07
1.420000e+02	1.440000e+02	4.159462e-06	1.795046e-08	1.795046e-08
1.440000e+02	1.460000e+02	4.122546e-06	1.453977e-08	1.453977e-08
1.460000e+02	1.480000e+02	4.070202e-06	3.712326e-08	3.712326e-08
1.480000e+02	1.500000e+02	4.052947e-06	1.498980e-08	1.498980e-08
1.500000e+02	1.520000e+02	4.012709e-06	1.461223e-08	1.461223e-08
1.520000e+02	1.540000e+02	3.995956e-06	1.476781e-08	1.476781e-08
1.540000e+02	1.560000e+02	3.955143e-06	1.692565e-08	1.692565e-08
1.560000e+02	1.580000e+02	3.908670e-06	1.421922e-08	1.421922e-08
1.580000e+02	1.600000e+02	3.864057e-06	1.414878e-08	1.414878e-08
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=QCD-MCNLO-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Scale=1000.
ScaledBy=5.55475489720682669e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	1.287845e-08	1.026204e-09	1.026204e-09
1.000000e+01	1.200000e+01	-5.904095e-08	1.440282e-07	1.440282e-07
1.200000e+01	1.400000e+01	2.530315e-07	5.813302e-09	5.813302e-09
1.400000e+01	1.600000e+01	-8.446245e-06	8.789740e-06	8.789740e-06
1.600000e+01	1.800000e+01	5.224795e-07	8.504408e-08	8.504408e-08
1.800000e+01	2.000000e+01	1.072312e-01	1.122918e-01	1.122918e-01
2.000000e+01	2.200000e+01	-3.968264e-04	3.943090e-04	3.943090e-04
2.200000e+01	2.400000e+01	2.654379e-04	2.610975e-04	2.610975e-04
2.400000e+01	2.600000e+01	-1.858330e+02	1.858328e+02	1.858328e+02
2.600000e+01	2.800000e+01	-9.198950e+01	9.108359e+01	9.108359e+01
2.800000e+01	3.000000e+01	-4.857853e-04	3.306952e-04	3.306952e-04
3.000000e+01	3.200000e+01	-3.468186e+00	3.467429e+00	3.467429e+00
3.200000e+01	3.400000e+01	-8.255105e+00	1.273462e+01	1.273462e+01
3.400000e+01	3.600000e+01	-8.216250e-02	8.214235e-02	8.214235e-02
3.600000e+01	3.800000e+01	-3.962265e-03	3.274315e-03	3.274315e-03
3.800000e+01	4.000000e+01	-8.125275e-03	6.280390e-03	6.280390e-03
4.000000e+01	4.200000e+01	4.357133e+07	4.357134e+07	4.357134e+07
4.200000e+01	4.400000e+01	-5.049065e+01	5.049064e+01	5.049064e+01
4.400000e+01	4.600000e+01	-1.052824e-02	1.041078e-02	1.041078e-02
4.600000e+01	4.800000e+01	-1.067518e+01	1.067415e+01	1.067415e+01
4.800000e+01	5.000000e+01	-4.285185e-02	4.143272e-02	4.143272e-02
5.000000e+01	5.200000e+01	-1.479232e-01	1.447003e-01	1.447003e-01
5.200000e+01	5.400000e+01	-2.353608e-02	7.798997e-02	7.798997e-02
5.400000e+01	5.600000e+01	-4.218376e+02	4.218396e+02	4.218396e+02
5.600000e+01	5.800000e+01	-3.361824e+04	3.348656e+04	3.348656e+04
5.800000e+01	6.000000e+01	-1.806782e+01	1.858491e+01	1.858491e+01
6.000000e+01	6.200000e+01	-9.334460e+02	9.331381e+02	9.331381e+02
6.200000e+01	6.400000e+01	-2.765830e+01	2.249121e+01	2.249121e+01
6.400000e+01	6.600000e+01	-4.312281e+04	4.312278e+04	4.312278e+04
6.600000e+01	6.800000e+01	-6.641575e-04	4.640093e-04	4.640093e-04
6.800000e+01	7.000000e+01	-1.222656e-04	1.008954e-04	1.008954e-04
7.000000e+01	7.200000e+01	2.050552e+05	2.050552e+05	2.050552e+05
7.200000e+01	7.400000e+01	-7.122950e+00	7.129430e+00	7.129430e+00
7.400000e+01	7.600000e+01	-5.474360e-01	5.997345e-01	5.997345e-01
7.600000e+01	7.800000e+01	8.090750e-03	2.506679e-02	2.506679e-02
7.800000e+01	8.000000e+01	-2.333708e+06	2.333707e+06	2.333707e+06
8.000000e+01	8.200000e+01	-1.527468e+02	1.528455e+02	1.528455e+02
8.200000e+01	8.400000e+01	-1.049044e-03	7.544800e-04	7.544800e-04
8.400000e+01	8.600000e+01	-3.965679e+02	3.965688e+02	3.965688e+02
8.600000e+01	8.800000e+01	-4.464423e+01	4.141922e+01	4.141922e+01
8.800000e+01	9.000000e+01	-2.086996e-01	1.929961e-01	1.929961e-01
9.000000e+01	9.200000e+01	-1.203744e-01	1.175050e-01	1.175050e-01
9.200000e+01	9.400000e+01	-4.275050e+02	4.275733e+02	4.275733e+02
9.400000e+01	9.600000e+01	-2.611204e+03	2.611184e+03	2.611184e+03
9.600000e+01	9.800000e+01	-2.117274e-01	2.117076e-01	2.117076e-01
9.800000e+01	1.000000e+02	-5.832850e-02	5.830184e-02	5.830184e-02
1.000000e+02	1.020000e+02	-1.211194e+00	9.664364e-01	9.664364e-01
1.020000e+02	1.040000e+02	-3.257006e-02	3.105546e-02	3.105546e-02
1.040000e+02	1.060000e+02	-2.009403e+00	1.938634e+00	1.938634e+00
1.060000e+02	1.080000e+02	-1.159658e+00	1.378940e+00	1.378940e+00
1.080000e+02	1.100000e+02	-3.085958e-03	2.966714e-03	2.966714e-03
1.100000e+02	1.120000e+02	-6.407190e+00	6.302845e+00	6.302845e+00
1.120000e+02	1.140000e+02	-7.583150e-03	4.783361e-03	4.783361e-03
1.140000e+02	1.160000e+02	1.453667e-05	7.367852e-05	7.367852e-05
1.160000e+02	1.180000e+02	-2.406740e-02	1.950494e-02	1.950494e-02
1.180000e+02	1.200000e+02	-5.550260e-01	5.314264e-01	5.314264e-01
1.200000e+02	1.220000e+02	-3.294789e+05	3.293387e+05	3.293387e+05
1.220000e+02	1.240000e+02	-6.426680e-02	6.305878e-02	6.305878e-02
1.240000e+02	1.260000e+02	-3.141206e-02	3.096622e-02	3.096622e-02
1.260000e+02	1.280000e+02	-8.768685e+01	8.768345e+01	8.768345e+01
1.280000e+02	1.300000e+02	-1.667916e-01	1.212082e-01	1.212082e-01
1.300000e+02	1.320000e+02	-1.116069e+05	1.116069e+05	1.116069e+05
1.320000e+02	1.340000e+02	3.637720e-03	4.882690e-03	4.882690e-03
1.340000e+02	1.360000e+02	-2.208617e+00	2.076079e+00	2.076079e+00
1.360000e+02	1.380000e+02	-3.148529e-03	2.900684e-03	2.900684e-03
1.380000e+02	1.400000e+02	5.660950e-03	6.089922e-03	6.089922e-03
1.400000e+02	1.420000e+02	-2.574772e+03	2.574772e+03	2.574772e+03
1.420000e+02	1.440000e+02	-1.714419e-01	1.589857e-01	1.589857e-01
1.440000e+02	1.460000e+02	1.182518e-01	1.405731e-01	1.405731e-01
1.460000e+02	1.480000e+02	-3.000573e+03	3.000572e+03	3.000572e+03
1.480000e+02	1.500000e+02	-1.774248e+02	1.774241e+02	1.774241e+02
1.500000e+02	1.520000e+02	-1.776472e-02	1.733172e-02	1.733172e-02
1.520000e+02	1.540000e+02	-2.411424e+02	2.322104e+02	2.322104e+02
1.540000e+02	1.560000e+02	-3.818263e-01	3.816373e-01	3.816373e-01
1.560000e+02	1.580000e+02	-1.559175e+01	1.559139e+01	1.559139e+01
1.580000e+02	1.600000e+02	-5.782185e-04	4.532564e-04	4.532564e-04
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=QCD-MCNLO-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Scale=1000.
ScaledBy=5.59301123666659970e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	1.584579e-08	1.921253e-09	1.921253e-09
1.000000e+01	1.200000e+01	2.512165e-07	1.040058e-07	1.040058e-07
1.200000e+01	1.400000e+01	6.706690e-07	2.607460e-07	2.607460e-07
1.400000e+01	1.600000e+01	9.319480e-07	1.492219e-07	1.492219e-07
1.600000e+01	1.800000e+01	1.453194e-06	4.007033e-07	4.007033e-07
1.800000e+01	2.000000e+01	1.287414e-06	1.259900e-07	1.259900e-07
2.000000e+01	2.200000e+01	1.632833e-06	2.333779e-07	2.333779e-07
2.200000e+01	2.400000e+01	3.981478e-06	1.492759e-06	1.492759e-06
2.400000e+01	2.600000e+01	3.435336e-06	8.261049e-07	8.261049e-07
2.600000e+01	2.800000e+01	2.114893e-06	1.342145e-07	1.342145e-07
2.800000e+01	3.000000e+01	2.795718e-06	3.109177e-07	3.109177e-07
3.000000e+01	3.200000e+01	2.705946e-06	3.094050e-07	3.094050e-07
3.200000e+01	3.400000e+01	2.824035e-06	3.612555e-07	3.612555e-07
3.400000e+01	3.600000e+01	3.908433e-06	8.171570e-07	8.171570e-07
3.600000e+01	3.800000e+01	3.683420e-06	5.086671e-07	5.086671e-07
3.800000e+01	4.000000e+01	4.277543e-06	5.911026e-07	5.911026e-07
4.000000e+01	4.200000e+01	3.787129e-06	5.493922e-07	5.493922e-07
4.200000e+01	4.400000e+01	4.378716e-06	4.620503e-07	4.620503e-07
4.400000e+01	4.600000e+01	4.729039e-06	3.992799e-07	3.992799e-07
4.600000e+01	4.800000e+01	5.457725e-06	6.500960e-07	6.500960e-07
4.800000e+01	5.000000e+01	5.016890e-06	6.456154e-07	6.456154e-07
5.000000e+01	5.200000e+01	5.246625e-06	3.792118e-07	3.792118e-07
5.200000e+01	5.400000e+01	6.061070e-06	5.976807e-07	5.976807e-07
5.400000e+01	5.600000e+01	6.209245e-06	1.230828e-06	1.230828e-06
5.600000e+01	5.800000e+01	6.775065e-06	1.064178e-06	1.064178e-06
5.800000e+01	6.000000e+01	7.146405e-06	1.179415e-06	1.179415e-06
6.000000e+01	6.200000e+01	6.778620e-06	4.768858e-07	4.768858e-07
6.200000e+01	6.400000e+01	9.006025e-06	1.034800e-06	1.034800e-06
6.400000e+01	6.600000e+01	1.134067e-05	1.007006e-06	1.007006e-06
6.600000e+01	6.800000e+01	1.076096e-05	8.017495e-07	8.017495e-07
6.800000e+01	7.000000e+01	1.002189e-05	1.015043e-06	1.015043e-06
7.000000e+01	7.200000e+01	1.219127e-05	1.752939e-06	1.752939e-06
7.200000e+01	7.400000e+01	2.012419e-05	6.119489e-06	6.119489e-06
7.400000e+01	7.600000e+01	1.298658e-05	1.559025e-06	1.559025e-06
7.600000e+01	7.800000e+01	2.041909e-05	3.452818e-06	3.452818e-06
7.800000e+01	8.000000e+01	1.569462e-05	1.293697e-06	1.293697e-06
8.000000e+01	8.200000e+01	1.047999e-05	1.035906e-06	1.035906e-06
8.200000e+01	8.400000e+01	5.672460e-06	3.074562e-07	3.074562e-07
8.400000e+01	8.600000e+01	7.183165e-06	7.943497e-07	7.943497e-07
8.600000e+01	8.800000e+01	6.450075e-06	6.467244e-07	6.467244e-07
8.800000e+01	9.000000e+01	5.353525e-06	5.899689e-07	5.899689e-07
9.000000e+01	9.200000e+01	5.542165e-06	4.259135e-07	4.259135e-07
9.200000e+01	9.400000e+01	5.459735e-06	4.218657e-07	4.218657e-07
9.400000e+01	9.600000e+01	5.646395e-06	7.390991e-07	7.390991e-07
9.600000e+01	9.800000e+01	5.700165e-06	6.726834e-07	6.726834e-07
9.800000e+01	1.000000e+02	5.173130e-06	2.874340e-07	2.874340e-07
1.000000e+02	1.020000e+02	7.985210e-06	1.391624e-06	1.391624e-06
1.020000e+02	1.040000e+02	5.111385e-06	3.114126e-07	3.114126e-07
1.040000e+02	1.060000e+02	6.028165e-06	8.985612e-07	8.985612e-07
1.060000e+02	1.080000e+02	1.859413e-05	1.234497e-05	1.234497e-05
1.080000e+02	1.100000e+02	3.979561e-06	3.450162e-07	3.450162e-07
1.100000e+02	1.120000e+02	5.161250e-06	4.047879e-07	4.047879e-07
1.120000e+02	1.140000e+02	4.931056e-06	1.207167e-06	1.207167e-06
1.140000e+02	1.160000e+02	4.592693e-06	3.078727e-07	3.078727e-07
1.160000e+02	1.180000e+02	5.997475e-06	1.009657e-06	1.009657e-06
1.180000e+02	1.200000e+02	4.780587e-06	2.797213e-07	2.797213e-07
1.200000e+02	1.220000e+02	6.273990e-06	1.110195e-06	1.110195e-06
1.220000e+02	1.240000e+02	4.568296e-06	2.491703e-07	2.491703e-07
1.240000e+02	1.260000e+02	4.422274e-06	3.608319e-07	3.608319e-07
1.260000e+02	1.280000e+02	7.139080e-06	2.082920e-06	2.082920e-06
1.280000e+02	1.300000e+02	5.859355e-06	9.102469e-07	9.102469e-07
1.300000e+02	1.320000e+02	3.871650e-06	1.925417e-07	1.925417e-07
1.320000e+02	1.340000e+02	4.086033e-06	4.166980e-07	4.166980e-07
1.340000e+02	1.360000e+02	4.677997e-06	5.544975e-07	5.544975e-07
1.360000e+02	1.380000e+02	4.167621e-06	1.822568e-07	1.822568e-07
1.380000e+02	1.400000e+02	4.465217e-06	6.768201e-07	6.768201e-07
1.400000e+02	1.420000e+02	4.155459e-06	2.891357e-07	2.891357e-07
1.420000e+02	1.440000e+02	4.159531e-06	2.574584e-07	2.574584e-07
1.440000e+02	1.460000e+02	4.072137e-06	3.661810e-07	3.661810e-07
1.460000e+02	1.480000e+02	3.723108e-06	1.316404e-07	1.316404e-07
1.480000e+02	1.500000e+02	3.828735e-06	1.903683e-07	1.903683e-07
1.500000e+02	1.520000e+02	3.937639e-06	2.412666e-07	2.412666e-07
1.520000e+02	1.540000e+02	3.992283e-06	2.351613e-07	2.351613e-07
1.540000e+02	1.560000e+02	4.190393e-06	5.082782e-07	5.082782e-07
1.560000e+02	1.580000e+02	4.015989e-06	3.975762e-07	3.975762e-07
1.580000e+02	1.600000e+02	4.872067e-06	8.170021e-07	8.170021e-07
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
Path=QCD-MCNLO-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
Scale=1000.
ScaledBy=5.60216887997164458e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	1.324233e-08	1.023156e-09	1.023156e-09
1.000000e+01	1.200000e+01	2.792800e-08	6.900328e-08	6.900328e-08
1.200000e+01	1.400000e+01	2.607657e-07	5.483452e-09	5.483452e-09
1.400000e+01	1.600000e+01	-5.485505e-06	5.911827e-06	5.911827e-06
1.600000e+01	1.800000e+01	5.789790e-07	6.169238e-08	6.169238e-08
1.800000e+01	2.000000e+01	3.991195e-02	4.266627e-02	4.266627e-02
2.000000e+01	2.200000e+01	-2.272944e-04	2.257250e-04	2.257250e-04
2.200000e+01	2.400000e+01	2.073003e-04	2.022891e-04	2.022891e-04
2.400000e+01	2.600000e+01	-1.342940e+02	1.342939e+02	1.342939e+02
2.600000e+01	2.800000e+01	-6.777395e+01	6.730618e+01	6.730618e+01
2.800000e+01	3.000000e+01	-1.257179e-04	1.145932e-04	1.145932e-04
3.000000e+01	3.200000e+01	-2.180503e+00	2.180335e+00	2.180335e+00
3.200000e+01	3.400000e+01	-3.798694e+00	6.931089e+00	6.931089e+00
3.400000e+01	3.600000e+01	-3.731624e-02	3.731532e-02	3.731532e-02
3.600000e+01	3.800000e+01	-2.623894e-03	2.224244e-03	2.224244e-03
3.800000e+01	4.000000e+01	-5.400755e-03	4.186838e-03	4.186838e-03
4.000000e+01	4.200000e+01	3.343198e+07	3.343197e+07	3.343197e+07
4.200000e+01	4.400000e+01	-4.792266e-06	6.461068e-06	6.461068e-06
4.400000e+01	4.600000e+01	-6.694655e-03	6.626253e-03	6.626253e-03
4.600000e+01	4.800000e+01	-5.232980e-04	3.703696e-04	3.703696e-04
4.800000e+01	5.000000e+01	-2.783474e-02	2.745148e-02	2.745148e-02
5.000000e+01	5.200000e+01	-6.239815e-02	6.055153e-02	6.055153e-02
5.200000e+01	5.400000e+01	-4.247010e-02	3.246298e-02	3.246298e-02
5.400000e+01	5.600000e+01	-2.326448e+02	2.326459e+02	2.326459e+02
5.600000e+01	5.800000e+01	-2.355093e+04	2.347781e+04	2.347781e+04
5.800000e+01	6.000000e+01	-1.323348e+01	1.259919e+01	1.259919e+01
6.000000e+01	6.200000e+01	-2.050318e-01	1.780016e-01	1.780016e-01
6.200000e+01	6.400000e+01	-1.643269e+01	1.349873e+01	1.349873e+01
6.400000e+01	6.600000e+01	-2.442589e+04	2.442586e+04	2.442586e+04
6.600000e+01	6.800000e+01	-2.009380e-04	2.037548e-04	2.037548e-04
6.800000e+01	7.000000e+01	-8.500765e-05	6.064272e-05	6.064272e-05
7.000000e+01	7.200000e+01	-2.510112e-02	2.442855e-02	2.442855e-02
7.200000e+01	7.400000e+01	-3.771055e+00	3.745719e+00	3.745719e+00
7.400000e+01	7.600000e+01	-3.907543e-01	3.902929e-01	3.902929e-01
7.600000e+01	7.800000e+01	-2.271971e-04	1.391177e-02	1.391177e-02
7.800000e+01	8.000000e+01	-1.257476e+06	1.257476e+06	1.257476e+06
8.000000e+01	8.200000e+01	-1.044432e+02	1.045083e+02	1.045083e+02
8.200000e+01	8.400000e+01	-5.573765e-04	3.945539e-04	3.945539e-04
8.400000e+01	8.600000e+01	-2.513451e+02	2.513447e+02	2.513447e+02
8.600000e+01	8.800000e+01	-2.622224e+01	2.438246e+01	2.438246e+01
8.800000e+01	9.000000e+01	-1.072199e-01	1.050769e-01	1.050769e-01
9.000000e+01	9.200000e+01	-7.526165e-02	7.233566e-02	7.233566e-02
9.200000e+01	9.400000e+01	-2.284992e+02	2.284990e+02	2.284990e+02
9.400000e+01	9.600000e+01	-1.099863e+03	1.099852e+03	1.099852e+03
9.600000e+01	9.800000e+01	-1.238817e-01	1.238712e-01	1.238712e-01
9.800000e+01	1.000000e+02	-3.085691e-02	3.085023e-02	3.085023e-02
1.000000e+02	1.020000e+02	-6.562370e-01	5.264620e-01	5.264620e-01
1.020000e+02	1.040000e+02	-2.227443e-02	2.140068e-02	2.140068e-02
1.040000e+02	1.060000e+02	-1.211869e+00	1.179105e+00	1.179105e+00
1.060000e+02	1.080000e+02	-3.792951e-01	5.060319e-01	5.060319e-01
1.080000e+02	1.100000e+02	-1.892004e-03	1.810057e-03	1.810057e-03
1.100000e+02	1.120000e+02	-4.453397e+00	4.391894e+00	4.391894e+00
1.120000e+02	1.140000e+02	-5.017170e-03	3.392659e-03	3.392659e-03
1.140000e+02	1.160000e+02	-4.519222e-05	2.617394e-05	2.617394e-05
1.160000e+02	1.180000e+02	-1.752388e-02	1.261696e-02	1.261696e-02
1.180000e+02	1.200000e+02	-2.819561e-01	2.700275e-01	2.700275e-01
1.200000e+02	1.220000e+02	-1.962591e+05	1.961736e+05	1.961736e+05
1.220000e+02	1.240000e+02	-4.761253e-02	4.685313e-02	4.685313e-02
1.240000e+02	1.260000e+02	-1.912858e-02	1.903962e-02	1.903962e-02
1.260000e+02	1.280000e+02	-4.506813e+01	4.506596e+01	4.506596e+01
1.280000e+02	1.300000e+02	-1.229723e-01	8.916147e-02	8.916147e-02
1.300000e+02	1.320000e+02	-6.140295e-03	6.140918e-03	6.140918e-03
1.320000e+02	1.340000e+02	-9.509220e-04	9.462464e-04	9.462464e-04
1.340000e+02	1.360000e+02	-1.284831e+00	1.208262e+00	1.208262e+00
1.360000e+02	1.380000e+02	-1.353930e-03	1.214153e-03	1.214153e-03
1.380000e+02	1.400000e+02	2.854804e-03	3.145628e-03	3.145628e-03
1.400000e+02	1.420000e+02	-1.494218e-04	1.179912e-04	1.179912e-04
1.420000e+02	1.440000e+02	-8.872585e-02	8.145460e-02	8.145460e-02
1.440000e+02	1.460000e+02	8.232805e-02	9.572364e-02	9.572364e-02
1.460000e+02	1.480000e+02	-1.722618e+03	1.722617e+03	1.722617e+03
1.480000e+02	1.500000e+02	-1.178101e+02	1.178095e+02	1.178095e+02
1.500000e+02	1.520000e+02	-1.277035e-02	1.244585e-02	1.244585e-02
1.520000e+02	1.540000e+02	-1.420271e+02	1.366454e+02	1.366454e+02
1.540000e+02	1.560000e+02	-8.439545e-05	2.627426e-04	2.627426e-04
1.560000e+02	1.580000e+02	-8.973410e+00	8.973216e+00	8.973216e+00
1.580000e+02	1.600000e+02	-4.347872e-04	3.007963e-04	3.007963e-04
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD
Path=QCD-MCNLO-QCD
Scale=1000.
ScaledBy=5.59404725265441694e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	1.364772e-08	1.032547e-09	1.032547e-09
1.000000e+01	1.200000e+01	1.093876e-07	3.207808e-09	3.207808e-09
1.200000e+01	1.400000e+01	2.689185e-07	5.299465e-09	5.299465e-09
1.400000e+01	1.600000e+01	4.805351e-07	8.272418e-09	8.272418e-09
1.600000e+01	1.800000e+01	6.765305e-07	8.471653e-09	8.471653e-09
1.800000e+01	2.000000e+01	9.054325e-07	1.045062e-08	1.045062e-08
2.000000e+01	2.200000e+01	1.084356e-06	1.137614e-08	1.137614e-08
2.200000e+01	2.400000e+01	1.294874e-06	1.241398e-08	1.241398e-08
2.400000e+01	2.600000e+01	1.439393e-06	1.220735e-08	1.220735e-08
2.600000e+01	2.800000e+01	1.616596e-06	1.303108e-08	1.303108e-08
2.800000e+01	3.000000e+01	1.729220e-06	1.374242e-08	1.374242e-08
3.000000e+01	3.200000e+01	1.856736e-06	1.413399e-08	1.413399e-08
3.200000e+01	3.400000e+01	2.006341e-06	1.610041e-08	1.610041e-08
3.400000e+01	3.600000e+01	2.111154e-06	1.548078e-08	1.548078e-08
3.600000e+01	3.800000e+01	2.275140e-06	1.572411e-08	1.572411e-08
3.800000e+01	4.000000e+01	2.335588e-06	1.500962e-08	1.500962e-08
4.000000e+01	4.200000e+01	2.519714e-06	1.680841e-08	1.680841e-08
4.200000e+01	4.400000e+01	2.673355e-06	1.735164e-08	1.735164e-08
4.400000e+01	4.600000e+01	2.779220e-06	1.718285e-08	1.718285e-08
4.600000e+01	4.800000e+01	2.871060e-06	1.222270e-06	1.222270e-06
4.800000e+01	5.000000e+01	3.035062e-06	1.783830e-08	1.783830e-08
5.000000e+01	5.200000e+01	3.161428e-06	1.848691e-08	1.848691e-08
5.200000e+01	5.400000e+01	3.246824e-06	1.977459e-08	1.977459e-08
5.400000e+01	5.600000e+01	3.415234e-06	8.306463e-07	8.306463e-07
5.600000e+01	5.800000e+01	3.509207e-06	2.374196e-08	2.374196e-08
5.800000e+01	6.000000e+01	3.576820e-06	2.067707e-08	2.067707e-08
6.000000e+01	6.200000e+01	3.675999e-06	2.133132e-08	2.133132e-08
6.200000e+01	6.400000e+01	3.754666e-06	2.148722e-08	2.148722e-08
6.400000e+01	6.600000e+01	3.803547e-06	2.181517e-08	2.181517e-08
6.600000e+01	6.800000e+01	3.861182e-06	2.195144e-08	2.195144e-08
6.800000e+01	7.000000e+01	3.887756e-06	2.158394e-08	2.158394e-08
7.000000e+01	7.200000e+01	3.939333e-06	2.205071e-08	2.205071e-08
7.200000e+01	7.400000e+01	4.037974e-06	2.353750e-08	2.353750e-08
7.400000e+01	7.600000e+01	3.998625e-06	2.131104e-08	2.131104e-08
7.600000e+01	7.800000e+01	4.186876e-06	1.613263e-07	1.613263e-07
7.800000e+01	8.000000e+01	4.098356e-06	2.417154e-08	2.417154e-08
8.000000e+01	8.200000e+01	4.060646e-06	2.188124e-08	2.188124e-08
8.200000e+01	8.400000e+01	4.074246e-06	2.218669e-08	2.218669e-08
8.400000e+01	8.600000e+01	4.118324e-06	2.251148e-08	2.251148e-08
8.600000e+01	8.800000e+01	4.108610e-06	2.213870e-08	2.213870e-08
8.800000e+01	9.000000e+01	4.107331e-06	2.255239e-08	2.255239e-08
9.000000e+01	9.200000e+01	4.352289e-06	2.334223e-07	2.334223e-07
9.200000e+01	9.400000e+01	4.086784e-06	2.186996e-08	2.186996e-08
9.400000e+01	9.600000e+01	4.066931e-06	2.181878e-08	2.181878e-08
9.600000e+01	9.800000e+01	4.095651e-06	2.232694e-08	2.232694e-08
9.800000e+01	1.000000e+02	4.080234e-06	2.197104e-08	2.197104e-08
1.000000e+02	1.020000e+02	4.040444e-06	2.199615e-08	2.199615e-08
1.020000e+02	1.040000e+02	4.017449e-06	2.270841e-08	2.270841e-08
1.040000e+02	1.060000e+02	4.003122e-06	2.256097e-08	2.256097e-08
1.060000e+02	1.080000e+02	3.963440e-06	1.231930e-05	1.231930e-05
1.080000e+02	1.100000e+02	3.922420e-06	2.182145e-08	2.182145e-08
1.100000e+02	1.120000e+02	3.964093e-06	2.192944e-08	2.192944e-08
1.120000e+02	1.140000e+02	3.889381e-06	3.160644e-08	3.160644e-08
1.140000e+02	1.160000e+02	3.857557e-06	2.081278e-08	2.081278e-08
1.160000e+02	1.180000e+02	3.874298e-06	2.239773e-08	2.239773e-08
1.180000e+02	1.200000e+02	3.820637e-06	2.157464e-08	2.157464e-08
1.200000e+02	1.220000e+02	3.803890e-06	2.180342e-08	2.180342e-08
1.220000e+02	1.240000e+02	3.763292e-06	2.565504e-08	2.565504e-08
1.240000e+02	1.260000e+02	3.759592e-06	2.113278e-08	2.113278e-08
1.260000e+02	1.280000e+02	3.687543e-06	2.042000e-08	2.042000e-08
1.280000e+02	1.300000e+02	3.652390e-06	2.089779e-08	2.089779e-08
1.300000e+02	1.320000e+02	3.626778e-06	4.987813e-07	4.987813e-07
1.320000e+02	1.340000e+02	3.533338e-06	2.083884e-08	2.083884e-08
1.340000e+02	1.360000e+02	3.580542e-06	2.074512e-08	2.074512e-08
1.360000e+02	1.380000e+02	3.521039e-06	2.062723e-08	2.062723e-08
1.380000e+02	1.400000e+02	3.500859e-06	2.067266e-08	2.067266e-08
1.400000e+02	1.420000e+02	3.310257e-06	3.165214e-07	3.165214e-07
1.420000e+02	1.440000e+02	3.417772e-06	2.759043e-08	2.759043e-08
1.440000e+02	1.460000e+02	3.409286e-06	1.923716e-08	1.923716e-08
1.460000e+02	1.480000e+02	3.355094e-06	2.872366e-08	2.872366e-08
1.480000e+02	1.500000e+02	3.308062e-06	1.974066e-08	1.974066e-08
1.500000e+02	1.520000e+02	3.325459e-06	1.941787e-08	1.941787e-08
1.520000e+02	1.540000e+02	3.284531e-06	2.009286e-08	2.009286e-08
1.540000e+02	1.560000e+02	3.228828e-06	2.014090e-08	2.014090e-08
1.560000e+02	1.580000e+02	3.156902e-06	1.880017e-08	1.880017e-08
1.580000e+02	1.600000e+02	3.185329e-06	1.980900e-08	1.980900e-08
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> plots/mcatnlo-qcdprod/m_jjem.dat <==
# BEGIN PLOT
RatioPlot1YLabel=d$\sigma$/d$\sigma_\text{NLO QCD}$
DrawOnly=QCD-MCNLO-QCD[_VarBand] QCD-LO QCD-NLO QCD-NLOQCD QCD-MCNLO-QCD
RatioPlot2Reference=EW-NLO
Title=$\mathrm{pp}\to \mathrm{e}^+\nu_\mathrm{e}\,\mu^+\nu_\mu\,\mathrm{j}\mathrm{j}$
PlotSize=10,6
RatioPlot2YLabel=Ratio to EW
Legend2YPos=0.545
Legend3YPos=0.45
RatioPlot2YSize=4
Legend3Only=QCD-QCD QCD-QCDEW
Legend3Title=QCD Production
XLabel=$m_{\mathrm{j}_1\mathrm{j}_2\mathrm{e}^+\mu^+}$ [GeV]
XMax=1500.
Legend=0
RatioPlot1Reference=QCD-NLOQCD
Legend1YPos=0.92
LegendOnly=QCD-LO QCD-NLO QCD-NLOQCD QCD-MCNLO-QCD
Legend2=1
Legend3=0
Legend1=1
RatioPlot1=1
RatioPlot=0
Legend1Title=QCD production 
LogY=1
RatioPlot2YMax=1.2499
RatioPlot1YMin=0.0001
YMin=1.e-6
Legend1XPos=0.55
Legend1Only=QCD-LO QCD-NLOQCD QCD-NLO EW-LO EW-NLOQCD EW-NLO
YMax=1.e-2
RatioPlot1YMax=1.6999
Legend3XPos=0.55
RatioPlot2YMin=0.7501
RatioPlot2=0
YLabel=d$\sigma$/d$m_{\mathrm{j}_1\mathrm{j}_2\mathrm{e}^+\mu^+}$ [fb/GeV]
Legend2Only=QCD-MCNLO-QCD[_VarBand] EW-MCNLO-QCD[_VarBand] EW-MCNLO-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
Legend2XPos=0.55
RatioPlot1YSize=4
# END PLOT

# BEGIN HISTO1D /QCD-LO
ErrorBandColor=red!80!black
ErrorBandOpacity=0.2
ErrorBands=1
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 4.29533e-08, dn: 3.25647e-08}}, 2: {"": {up: 5.027329999999997e-06, dn: 3.817870000000001e-06}}, 3: {"": {up: 4.512390000000003e-05, dn: 3.43415e-05}}, 4: {"": {up: 0.0001223229, dn: 9.338210000000007e-05}}, 5: {"": {up: 0.0001920247000000001, dn: 0.0001470512999999999}}, 6: {"": {up: 0.000207268, dn: 0.0001591116000000001}}, 7: {"": {up: 0.0001791083000000001, dn: 0.0001377625999999999}}, 8: {"": {up: 0.0001410455, dn: 0.0001106194000000001}}, 9: {"": {up: 0.0001095606, dn: 8.608810000000004e-05}}, 10: {"": {up: 8.424920000000001e-05, dn: 6.588429999999999e-05}}, 11: {"": {up: 6.407400000000001e-05, dn: 4.989399999999998e-05}}, 12: {"": {up: 4.771910000000003e-05, dn: 3.702139999999998e-05}}, 13: {"": {up: 3.445559999999998e-05, dn: 2.664490000000002e-05}}, 14: {"": {up: 2.40581e-05, dn: 1.854859e-05}}, 15: {"": {up: 1.661096999999999e-05, dn: 1.277091e-05}}, 16: {"": {up: 1.155032e-05, dn: 8.85613e-06}}, 17: {"": {up: 8.132279999999995e-06, dn: 6.219220000000004e-06}}, 18: {"": {up: 5.78937e-06, dn: 4.416089999999999e-06}}, 19: {"": {up: 4.15539e-06, dn: 3.162460000000001e-06}}, 20: {"": {up: 3.025769999999999e-06, dn: 2.29712e-06}}, 21: {"": {up: 2.207632e-06, dn: 1.672621e-06}}, 22: {"": {up: 1.643123e-06, dn: 1.242033e-06}}, 23: {"": {up: 1.219181000000001e-06, dn: 9.196779999999997e-07}}, 24: {"": {up: 9.153369999999995e-07, dn: 6.892240000000003e-07}}, 25: {"": {up: 6.915839999999998e-07, dn: 5.197100000000001e-07}}, 26: {"": {up: 5.303950000000001e-07, dn: 3.978269999999999e-07}}, 27: {"": {up: 4.059279999999999e-07, dn: 3.0387e-07}}, 28: {"": {up: 3.118130000000001e-07, dn: 2.330510000000001e-07}}, 29: {"": {up: 2.402913e-07, dn: 1.793262e-07}}, 30: {"": {up: 1.873777e-07, dn: 1.396277999999999e-07}}, 31: {"": {up: 1.462428999999999e-07, dn: 1.087866e-07}}, 32: {"": {up: 1.141044e-07, dn: 8.473230000000002e-08}}, 33: {"": {up: 9.106630000000001e-08, dn: 6.754760000000002e-08}}, 34: {"": {up: 7.18364e-08, dn: 5.318399999999998e-08}}, 35: {"": {up: 5.74646e-08, dn: 4.24918e-08}}, 36: {"": {up: 4.60614e-08, dn: 3.40079e-08}}, 37: {"": {up: 3.618750000000002e-08, dn: 2.670579999999999e-08}}, 38: {"": {up: 2.97072e-08, dn: 2.188204999999999e-08}}, 39: {"": {up: 2.421035e-08, dn: 1.780641e-08}}, 40: {"": {up: 1.966226000000001e-08, dn: 1.444534e-08}}, 41: {"": {up: 1.586431e-08, dn: 1.163345e-08}}, 42: {"": {up: 1.269644e-08, dn: 9.305720000000001e-09}}, 43: {"": {up: 1.019169e-08, dn: 7.462939999999999e-09}}, 44: {"": {up: 8.346720000000002e-09, dn: 6.111280000000001e-09}}, 45: {"": {up: 6.808630000000003e-09, dn: 4.975169999999998e-09}}, 46: {"": {up: 5.705700000000002e-09, dn: 4.16402e-09}}, 47: {"": {up: 4.98896e-09, dn: 3.635389999999999e-09}}, 48: {"": {up: 4.036189999999998e-09, dn: 2.93577e-09}}, 49: {"": {up: 3.18791e-09, dn: 2.319049e-09}}, 50: {"": {up: 2.745571000000001e-09, dn: 1.992985999999999e-09}}, 51: {"": {up: 2.250748999999999e-09, dn: 1.633937000000001e-09}}, 52: {"": {up: 1.856039e-09, dn: 1.346367e-09}}, 53: {"": {up: 1.593138999999999e-09, dn: 1.154942e-09}}, 54: {"": {up: 1.327886e-09, dn: 9.620949999999999e-10}}, 55: {"": {up: 1.119708e-09, dn: 8.098970000000001e-10}}, 56: {"": {up: 9.092019999999999e-10, dn: 6.575260000000003e-10}}, 57: {"": {up: 7.76033e-10, dn: 5.608269999999999e-10}}, 58: {"": {up: 6.663109999999999e-10, dn: 4.80412e-10}}, 59: {"": {up: 5.922890000000003e-10, dn: 4.264389999999999e-10}}, 60: {"": {up: 4.57807e-10, dn: 3.29632e-10}}, 61: {"": {up: 3.936050000000001e-10, dn: 2.83207e-10}}, 62: {"": {up: 3.32365e-10, dn: 2.388196e-10}}, 63: {"": {up: 2.977491000000001e-10, dn: 2.135893e-10}}, 64: {"": {up: 2.648657000000001e-10, dn: 1.896550999999999e-10}}, 65: {"": {up: 1.892922e-10, dn: 1.358320000000001e-10}}, 66: {"": {up: 1.799626e-10, dn: 1.288513e-10}}, 67: {"": {up: 1.529105e-10, dn: 1.093453e-10}}, 68: {"": {up: 1.403413000000001e-10, dn: 1.003011e-10}}, 69: {"": {up: 1.079453e-10, dn: 7.710530000000001e-11}}, 70: {"": {up: 1.056052e-10, dn: 7.52715e-11}}, 71: {"": {up: 8.566079999999999e-11, dn: 6.11733e-11}}, 72: {"": {up: 6.369500000000001e-11, dn: 4.548089999999998e-11}}, 73: {"": {up: 5.923529999999999e-11, dn: 4.216209999999998e-11}}, 74: {"": {up: 4.817969999999999e-11, dn: 3.434730000000001e-11}}, 75: {"": {up: 4.210260000000002e-11, dn: 2.99624e-11}}, 76: {"": {up: 4.226809999999999e-11, dn: 3.00702e-11}}, 77: {"": {up: 3.460879999999999e-11, dn: 2.451661e-11}}, 78: {"": {up: 2.733574e-11, dn: 1.943292e-11}}, 79: {"": {up: 2.604057e-11, dn: 1.845807e-11}}, 80: {"": {up: 2.557175999999999e-11, dn: 1.814383e-11}}, 81: {"": {up: 1.759086999999999e-11, dn: 1.248281000000001e-11}}, 82: {"": {up: 1.742561e-11, dn: 1.229805e-11}}, 83: {"": {up: 1.511009999999999e-11, dn: 1.065386e-11}}, 84: {"": {up: 1.138322e-11, dn: 8.040950000000001e-12}}, 85: {"": {up: 1.110104e-11, dn: 7.847160000000003e-12}}, 86: {"": {up: 9.792759999999996e-12, dn: 6.912340000000002e-12}}, 87: {"": {up: 8.057420000000003e-12, dn: 5.688969999999999e-12}}, 88: {"": {up: 6.3067e-12, dn: 4.458279999999999e-12}}, 89: {"": {up: 5.260849999999999e-12, dn: 3.72168e-12}}, 90: {"": {up: 5.237899999999999e-12, dn: 3.686190000000002e-12}}, 91: {"": {up: 4.36452e-12, dn: 3.072622999999999e-12}}, 92: {"": {up: 3.231971e-12, dn: 2.275095e-12}}, 93: {"": {up: 3.5486e-12, dn: 2.476632e-12}}, 94: {"": {up: 3.185647e-12, dn: 2.229836000000001e-12}}, 95: {"": {up: 2.612765999999998e-12, dn: 1.836313e-12}}, 96: {"": {up: 2.000521e-12, dn: 1.407115e-12}}, 97: {"": {up: 1.944964000000001e-12, dn: 1.366207999999999e-12}}, 98: {"": {up: 1.520289e-12, dn: 1.073435e-12}}, 99: {"": {up: 1.585887e-12, dn: 1.111592e-12}}, 100: {"": {up: 1.458512e-12, dn: 1.020758e-12}}, 101: {"": {up: 1.025532e-12, dn: 7.215229999999997e-13}}, 102: {"": {up: 1.042939e-12, dn: 7.293589999999999e-13}}, 103: {"": {up: 9.642790000000002e-13, dn: 6.736179999999998e-13}}, 104: {"": {up: 6.60426e-13, dn: 4.643569999999999e-13}}, 105: {"": {up: 6.209869999999998e-13, dn: 4.32847e-13}}, 106: {"": {up: 4.980079999999999e-13, dn: 3.512229999999999e-13}}, 107: {"": {up: 7.131539999999999e-13, dn: 4.947700000000001e-13}}, 108: {"": {up: 7.778380000000003e-13, dn: 5.384989999999998e-13}}, 109: {"": {up: 4.121950000000001e-13, dn: 2.850285999999999e-13}}, 110: {"": {up: 3.587269999999999e-13, dn: 2.489991e-13}}, 111: {"": {up: 5.05182e-13, dn: 3.474860000000001e-13}}, 112: {"": {up: 2.747013999999999e-13, dn: 1.903299e-13}}, 113: {"": {up: 2.479045e-13, dn: 1.719354e-13}}, 114: {"": {up: 1.447178000000001e-13, dn: 1.011238e-13}}, 115: {"": {up: 1.986337e-13, dn: 1.379316e-13}}, 116: {"": {up: 1.558645e-13, dn: 1.093469e-13}}, 117: {"": {up: 1.88052e-13, dn: 1.310283e-13}}, 118: {"": {up: 1.068245e-13, dn: 7.391489999999999e-14}}, 119: {"": {up: 1.520579000000001e-13, dn: 1.06438e-13}}, 120: {"": {up: 9.442010000000002e-14, dn: 6.500109999999998e-14}}, 121: {"": {up: 1.246704e-13, dn: 8.715249999999997e-14}}, 122: {"": {up: 8.82312e-14, dn: 6.17802e-14}}, 123: {"": {up: 7.903349999999999e-14, dn: 5.401480000000001e-14}}, 124: {"": {up: 5.514609999999999e-14, dn: 3.85462e-14}}, 125: {"": {up: 4.64822e-14, dn: 3.228522e-14}}, 126: {"": {up: 6.231529999999999e-14, dn: 4.38934e-14}}, 127: {"": {up: 3.180388e-14, dn: 2.213265999999999e-14}}, 128: {"": {up: 3.690620000000001e-14, dn: 2.561642999999999e-14}}, 129: {"": {up: 2.153386e-14, dn: 1.50522e-14}}, 130: {"": {up: 4.300300000000001e-14, dn: 2.980126e-14}}, 131: {"": {up: 2.1194e-14, dn: 1.472288e-14}}, 132: {"": {up: 2.367600000000001e-14, dn: 1.656484999999999e-14}}, 133: {"": {up: 2.593135999999999e-14, dn: 1.785574e-14}}, 134: {"": {up: 1.897886e-14, dn: 1.314901e-14}}, 135: {"": {up: 9.767699999999997e-15, dn: 6.85717e-15}}, 136: {"": {up: 1.048217e-14, dn: 7.21998e-15}}, 137: {"": {up: 1.268677e-14, dn: 8.864289999999997e-15}}, 138: {"": {up: 1.156605000000001e-14, dn: 8.072339999999996e-15}}, 139: {"": {up: 1.441026e-14, dn: 9.944200000000001e-15}}, 140: {"": {up: 5.41287e-15, dn: 3.797990000000001e-15}}, 141: {"": {up: 1.315376e-14, dn: 9.244750000000003e-15}}, 142: {"": {up: 1.476311999999999e-14, dn: 1.038442e-14}}, 143: {"": {up: 6.144510000000002e-15, dn: 4.271109999999999e-15}}, 144: {"": {up: 6.30979e-15, dn: 4.373030000000002e-15}}, 145: {"": {up: 5.060989999999998e-15, dn: 3.564200000000001e-15}}, 146: {"": {up: 5.110299999999999e-15, dn: 3.585860000000001e-15}}, 147: {"": {up: 3.565249999999999e-15, dn: 2.487012000000001e-15}}, 148: {"": {up: 3.342296e-15, dn: 2.294020999999999e-15}}, 149: {"": {up: 3.314870000000001e-15, dn: 2.481027999999999e-15}}, 150: {"": {up: 2.869062e-15, dn: 1.996075e-15}}, 151: {"": {up: 1.76728e-15, dn: 1.221765e-15}}, 152: {"": {up: 1.719731e-15, dn: 1.188565e-15}}, 153: {"": {up: 1.503617e-15, dn: 1.057965e-15}}, 154: {"": {up: 2.898621e-15, dn: 1.963760000000001e-15}}, 155: {"": {up: 1.136362e-15, dn: 7.785110000000003e-16}}, 156: {"": {up: 3.957430000000002e-15, dn: 2.719249e-15}}, 157: {"": {up: 1.174513e-15, dn: 8.251109999999999e-16}}, 158: {"": {up: 1.636455000000001e-15, dn: 1.077089e-15}}, 159: {"": {up: 3.312423e-15, dn: 2.310792000000001e-15}}, 160: {"": {up: 9.269189999999999e-16, dn: 6.37536e-16}}, 161: {"": {up: 9.19588e-16, dn: 6.193749999999999e-16}}, 162: {"": {up: 1.468875e-15, dn: 1.012778e-15}}, 163: {"": {up: 1.330839e-15, dn: 9.464199999999997e-16}}, 164: {"": {up: 3.732839999999999e-16, dn: 2.618847000000001e-16}}, 165: {"": {up: 4.84001e-16, dn: 3.41974e-16}}, 166: {"": {up: 1.401314e-15, dn: 9.819000000000004e-16}}, 167: {"": {up: 2.68387e-16, dn: 4.86905e-16}}, 168: {"": {up: 4.14116e-16, dn: 2.939135e-16}}, 169: {"": {up: 1.066032e-16, dn: 9.533669999999999e-17}}, 170: {"": {up: 5.667700000000001e-16, dn: 3.978000000000001e-16}}, 171: {"": {up: 3.859739999999999e-16, dn: 2.71062e-16}}, 172: {"": {up: 4.49025e-16, dn: 3.186889999999998e-16}}, 173: {"": {up: 2.469899e-16, dn: 1.703991e-16}}, 174: {"": {up: 5.538569999999998e-17, dn: 4.815499999999999e-17}}, 175: {"": {up: 1.640325000000001e-16, dn: 1.163451e-16}}, 176: {"": {up: 6.061450000000003e-16, dn: 4.323739999999998e-16}}, 177: {"": {up: 2.268812e-16, dn: 1.530644999999999e-16}}, 178: {"": {up: 5.42197e-17, dn: 3.74171e-17}}, 179: {"": {up: 1.13345e-16, dn: 7.683180000000003e-17}}, 180: {"": {up: 2.051697e-16, dn: 1.409643e-16}}, 181: {"": {up: 2.51096e-17, dn: 1.752858e-17}}, 182: {"": {up: 6.461789999999999e-17, dn: 4.768770000000001e-17}}, 183: {"": {up: 9.072129999999999e-17, dn: 6.2043e-17}}, 184: {"": {up: 6.531819999999999e-16, dn: 4.27654e-16}}, 185: {"": {up: 7.498939999999997e-17, dn: 5.335750000000002e-17}}, 186: {"": {up: 3.400037999999999e-17, dn: 2.246344999999999e-17}}, 187: {"": {up: 1.274731e-17, dn: 8.704599999999999e-18}}, 188: {"": {up: 2.64666e-16, dn: 1.836218e-16}}, 189: {"": {up: 2.095317e-17, dn: 1.450419e-17}}, 190: {"": {up: 1.60763e-16, dn: 1.121511999999999e-16}}, 191: {"": {up: 2.698507000000001e-17, dn: 1.812117e-17}}, 192: {"": {up: 1.641849e-16, dn: 1.134844e-16}}, 193: {"": {up: 2.68591e-18, dn: 1.890279e-18}}, 194: {"": {up: 3.248351999999999e-17, dn: 2.219941999999999e-17}}, 195: {"": {up: 4.34259e-17, dn: 3.000198999999999e-17}}, 196: {"": {up: 2.371772e-17, dn: 1.56766e-17}}, 197: {"": {up: 8.21056e-18, dn: 5.63595e-18}}, 198: {"": {up: 4.813049999999999e-17, dn: 3.256304e-17}}, 199: {"": {up: 3.254658000000001e-18, dn: 2.216622999999999e-18}}, 200: {"": {up: 1.359622e-16, dn: 8.89623e-17}}, 201: {"": {up: 3.185585000000001e-17, dn: 2.262585999999999e-17}}, 202: {"": {up: 1.551505e-17, dn: 1.012701e-17}}, 203: {"": {up: 2.200278e-17, dn: 1.515073e-17}}, 204: {"": {up: 1.275467e-17, dn: 8.488760000000002e-18}}, 205: {"": {up: 3.510024000000001e-18, dn: 2.40619e-18}}, 206: {"": {up: 1.364999000000001e-17, dn: 8.850769999999998e-18}}, 207: {"": {up: 9.633329999999998e-19, dn: 6.538160000000002e-19}}, 208: {"": {up: 6.457260000000001e-17, dn: 4.299459999999999e-17}}, 209: {"": {up: 6.148290000000002e-18, dn: 4.12829e-18}}, 210: {"": {up: 2.722497000000001e-18, dn: 1.800806e-18}}, 211: {"": {up: 1.19216e-18, dn: 8.507649999999999e-19}}, 212: {"": {up: 3.765315999999999e-19, dn: 2.532807e-19}}, 213: {"": {up: 1.849862999999999e-18, dn: 1.261171000000001e-18}}, 214: {"": {up: 1.191578e-17, dn: 8.023199999999999e-18}}, 215: {"": {up: 2.085658000000001e-17, dn: 1.388373e-17}}, 216: {"": {up: 4.213841999999999e-19, dn: 2.778471000000001e-19}}, 217: {"": {up: 1.084256e-18, dn: 2.026558e-18}}, 218: {"": {up: 2.255932e-18, dn: 1.526347e-18}}, 219: {"": {up: 1.703969e-19, dn: 1.159572e-19}}, 220: {"": {up: 2.110229e-18, dn: 1.420061e-18}}, 221: {"": {up: 5.282280000000001e-18, dn: 3.504737999999999e-18}}, 222: {"": {up: 3.059861999999999e-19, dn: 2.037862e-19}}, 223: {"": {up: 2.530299e-19, dn: 1.683573e-19}}, 224: {"": {up: 4.206949999999999e-19, dn: 3.008522000000001e-19}}, 225: {"": {up: 2.39849e-19, dn: 1.576337e-19}}, 226: {"": {up: 1.520602e-19, dn: 1.081494e-19}}, 227: {"": {up: 7.562929999999999e-20, dn: 5.129039999999998e-20}}, 228: {"": {up: 2.420544e-19, dn: 1.550775e-19}}, 229: {"": {up: 5.263999999999999e-19, dn: 3.448325000000001e-19}}, 230: {"": {up: 4.99049e-18, dn: 3.268796000000001e-18}}, 231: {"": {up: 3.210047e-19, dn: 2.288733e-19}}, 232: {"": {up: 7.49095e-21, dn: 4.987969999999999e-21}}, 233: {"": {up: 1.115193e-20, dn: 7.407170000000001e-21}}, 234: {"": {up: 1.210737e-18, dn: 8.43707e-19}}, 235: {"": {up: 2.101549e-22, dn: 2.735062e-22}}, 236: {"": {up: 2.031396e-19, dn: 1.31207e-19}}, 237: {"": {up: 1.024227e-20, dn: 6.689729999999999e-21}}, 238: {"": {up: 4.340594000000001e-20, dn: 2.81193e-20}}, 239: {"": {up: 1.266701e-17, dn: 8.165900000000001e-18}}, 240: {"": {up: 4.364299999999999e-18, dn: 2.951396999999999e-18}}, 241: {"": {up: 1.609055e-18, dn: 1.048462e-18}}, 242: {"": {up: 3.361939e-20, dn: 2.167177999999999e-20}}, 243: {"": {up: 2.079989000000001e-22, dn: 1.372871999999999e-22}}, 244: {"": {up: 6.142519999999998e-19, dn: 4.061277e-19}}, 245: {"": {up: 1.196721e-23, dn: 1.97559e-23}}, 246: {"": {up: 1.498680000000001e-24, dn: 2.365074999999999e-24}}, 247: {"": {up: 2.35011e-18, dn: 1.557365e-18}}, 248: {"": {up: 5.292580000000001e-21, dn: 3.438239e-21}}, 249: {"": {up: 1.627164e-21, dn: 1.019938e-21}}, 250: {"": {up: 9.032049999999998e-19, dn: 6.058220000000001e-19}}, 251: {"": {up: 5.056044e-20, dn: 3.122296000000001e-20}}, 252: {"": {up: 1.001643e-20, dn: 6.449350000000001e-21}}, 253: {"": {up: 1.168087e-28, dn: 7.060829999999999e-29}}, 254: {"": {up: 2.246209000000001e-22, dn: 1.423193e-22}}, 255: {"": {up: 2.356333e-20, dn: 1.447021e-20}}, 256: {"": {up: 4.102924e-23, dn: 2.636443e-23}}, 257: {"": {up: 5.56373e-20, dn: 3.67931e-20}}, 258: {"": {up: 5.87347e-22, dn: 3.637055e-22}}, 259: {"": {up: 0, dn: 0}}, 260: {"": {up: 7.921739999999997e-21, dn: 4.873244000000001e-21}}, 261: {"": {up: 4.70375e-20, dn: 3.121981e-20}}, 262: {"": {up: 0, dn: 0}}, 263: {"": {up: 0, dn: 0}}, 264: {"": {up: 3.378641e-22, dn: 2.092038e-22}}, 265: {"": {up: 5.460603999999998e-22, dn: 3.356638000000001e-22}}, 266: {"": {up: 2.028324e-22, dn: 1.222722e-22}}, 267: {"": {up: 1.391325e-21, dn: 7.86177e-22}}, 268: {"": {up: 1.770688999999999e-23, dn: 1.158598e-23}}, 269: {"": {up: 2.197372e-24, dn: 1.353492e-24}}, 270: {"": {up: 2.078111e-23, dn: 1.350613e-23}}, 271: {"": {up: 4.367636000000001e-23, dn: 2.671788999999999e-23}}, 272: {"": {up: 1.69009e-23, dn: 1.088207e-23}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 0, dn: 0}}, 276: {"": {up: 1.48164e-27, dn: 8.844009999999999e-28}}, 277: {"": {up: 8.645820000000002e-25, dn: 4.936974999999999e-25}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 2.942447999999999e-23, dn: 1.946418000000001e-23}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 1.354403000000001e-24, dn: 8.283689999999998e-25}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 1.501694e-22, dn: 9.320880000000002e-23}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 4.890188e-26, dn: 2.671249e-26}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 8.628149999999998e-29, dn: 1.572209e-28}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 6.783510000000001e-27, dn: 1.101411e-26}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 9.921410000000001e-21, dn: 5.99382e-21}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 6.414816e-26, dn: 3.64347e-26}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 1.392213e-24, dn: 2.548418e-24}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}}
ErrorTubeLineColor=black
ErrorTubeLineStyle=solid
ErrorTubes=1
LineColor=black
LineStyle=dotted
LineWidth=1.5pt
Name=QCD-LO
Path=QCD-LO
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.047335e-07	3.256470e-08	4.295330e-08
8.000000e+01	1.200000e+02	2.413180e-05	3.817870e-06	5.027330e-06
1.200000e+02	1.600000e+02	2.185526e-04	3.434150e-05	4.512390e-05
1.600000e+02	2.000000e+02	6.001716e-04	9.338210e-05	1.223229e-04
2.000000e+02	2.400000e+02	9.546733e-04	1.470513e-04	1.920247e-04
2.400000e+02	2.800000e+02	1.041262e-03	1.591116e-04	2.072680e-04
2.800000e+02	3.200000e+02	9.074287e-04	1.377626e-04	1.791083e-04
3.200000e+02	3.600000e+02	7.198334e-04	1.106194e-04	1.410455e-04
3.600000e+02	4.000000e+02	5.486961e-04	8.608810e-05	1.095606e-04
4.000000e+02	4.400000e+02	4.120830e-04	6.588430e-05	8.424920e-05
4.400000e+02	4.800000e+02	3.068608e-04	4.989400e-05	6.407400e-05
4.800000e+02	5.200000e+02	2.243619e-04	3.702140e-05	4.771910e-05
5.200000e+02	5.600000e+02	1.593982e-04	2.664490e-05	3.445560e-05
5.600000e+02	6.000000e+02	1.096474e-04	1.854859e-05	2.405810e-05
6.000000e+02	6.400000e+02	7.465802e-05	1.277091e-05	1.661097e-05
6.400000e+02	6.800000e+02	5.122420e-05	8.856130e-06	1.155032e-05
6.800000e+02	7.200000e+02	3.560986e-05	6.219220e-06	8.132280e-06
7.200000e+02	7.600000e+02	2.503479e-05	4.416090e-06	5.789370e-06
7.600000e+02	8.000000e+02	1.776821e-05	3.162460e-06	4.155390e-06
8.000000e+02	8.400000e+02	1.278607e-05	2.297120e-06	3.025770e-06
8.400000e+02	8.800000e+02	9.237128e-06	1.672621e-06	2.207632e-06
8.800000e+02	9.200000e+02	6.799471e-06	1.242033e-06	1.643123e-06
9.200000e+02	9.600000e+02	4.995644e-06	9.196780e-07	1.219181e-06
9.600000e+02	1.000000e+03	3.717483e-06	6.892240e-07	9.153370e-07
1.000000e+03	1.040000e+03	2.782459e-06	5.197100e-07	6.915840e-07
1.040000e+03	1.080000e+03	2.114900e-06	3.978270e-07	5.303950e-07
1.080000e+03	1.120000e+03	1.603809e-06	3.038700e-07	4.059280e-07
1.120000e+03	1.160000e+03	1.222724e-06	2.330510e-07	3.118130e-07
1.160000e+03	1.200000e+03	9.353847e-07	1.793262e-07	2.402913e-07
1.200000e+03	1.240000e+03	7.241782e-07	1.396278e-07	1.873777e-07
1.240000e+03	1.280000e+03	5.606578e-07	1.087866e-07	1.462429e-07
1.280000e+03	1.320000e+03	4.339904e-07	8.473230e-08	1.141044e-07
1.320000e+03	1.360000e+03	3.443794e-07	6.754760e-08	9.106630e-08
1.360000e+03	1.400000e+03	2.694161e-07	5.318400e-08	7.183640e-08
1.400000e+03	1.440000e+03	2.142493e-07	4.249180e-08	5.746460e-08
1.440000e+03	1.480000e+03	1.705071e-07	3.400790e-08	4.606140e-08
1.480000e+03	1.520000e+03	1.336029e-07	2.670580e-08	3.618750e-08
1.520000e+03	1.560000e+03	1.087668e-07	2.188205e-08	2.970720e-08
1.560000e+03	1.600000e+03	8.803725e-08	1.780641e-08	2.421035e-08
1.600000e+03	1.640000e+03	7.112400e-08	1.444534e-08	1.966226e-08
1.640000e+03	1.680000e+03	5.691836e-08	1.163345e-08	1.586431e-08
1.680000e+03	1.720000e+03	4.542107e-08	9.305720e-09	1.269644e-08
1.720000e+03	1.760000e+03	3.630091e-08	7.462940e-09	1.019169e-08
1.760000e+03	1.800000e+03	2.967472e-08	6.111280e-09	8.346720e-09
1.800000e+03	1.840000e+03	2.400309e-08	4.975170e-09	6.808630e-09
1.840000e+03	1.880000e+03	2.000751e-08	4.164020e-09	5.705700e-09
1.880000e+03	1.920000e+03	1.737436e-08	3.635390e-09	4.988960e-09
1.920000e+03	1.960000e+03	1.395043e-08	2.935770e-09	4.036190e-09
1.960000e+03	2.000000e+03	1.101237e-08	2.319049e-09	3.187910e-09
2.000000e+03	2.040000e+03	9.399059e-09	1.992986e-09	2.745571e-09
2.040000e+03	2.080000e+03	7.699800e-09	1.633937e-09	2.250749e-09
2.080000e+03	2.120000e+03	6.325863e-09	1.346367e-09	1.856039e-09
2.120000e+03	2.160000e+03	5.414020e-09	1.154942e-09	1.593139e-09
2.160000e+03	2.200000e+03	4.499518e-09	9.620950e-10	1.327886e-09
2.200000e+03	2.240000e+03	3.766874e-09	8.098970e-10	1.119708e-09
2.240000e+03	2.280000e+03	3.054518e-09	6.575260e-10	9.092020e-10
2.280000e+03	2.320000e+03	2.598457e-09	5.608270e-10	7.760330e-10
2.320000e+03	2.360000e+03	2.210440e-09	4.804120e-10	6.663110e-10
2.360000e+03	2.400000e+03	1.953745e-09	4.264390e-10	5.922890e-10
2.400000e+03	2.440000e+03	1.509528e-09	3.296320e-10	4.578070e-10
2.440000e+03	2.480000e+03	1.293543e-09	2.832070e-10	3.936050e-10
2.480000e+03	2.520000e+03	1.085876e-09	2.388196e-10	3.323650e-10
2.520000e+03	2.560000e+03	9.665489e-10	2.135893e-10	2.977491e-10
2.560000e+03	2.600000e+03	8.536313e-10	1.896551e-10	2.648657e-10
2.600000e+03	2.640000e+03	6.140771e-10	1.358320e-10	1.892922e-10
2.640000e+03	2.680000e+03	5.790546e-10	1.288513e-10	1.799626e-10
2.680000e+03	2.720000e+03	4.891890e-10	1.093453e-10	1.529105e-10
2.720000e+03	2.760000e+03	4.478384e-10	1.003011e-10	1.403413e-10
2.760000e+03	2.800000e+03	3.435847e-10	7.710530e-11	1.079453e-10
2.800000e+03	2.840000e+03	3.329798e-10	7.527150e-11	1.056052e-10
2.840000e+03	2.880000e+03	2.719261e-10	6.117330e-11	8.566080e-11
2.880000e+03	2.920000e+03	2.022610e-10	4.548090e-11	6.369500e-11
2.920000e+03	2.960000e+03	1.857793e-10	4.216210e-11	5.923530e-11
2.960000e+03	3.000000e+03	1.518884e-10	3.434730e-11	4.817970e-11
3.000000e+03	3.040000e+03	1.318475e-10	2.996240e-11	4.210260e-11
3.040000e+03	3.080000e+03	1.321924e-10	3.007020e-11	4.226810e-11
3.080000e+03	3.120000e+03	1.063829e-10	2.451661e-11	3.460880e-11
3.120000e+03	3.160000e+03	8.517926e-11	1.943292e-11	2.733574e-11
3.160000e+03	3.200000e+03	8.003223e-11	1.845807e-11	2.604057e-11
3.200000e+03	3.240000e+03	7.894764e-11	1.814383e-11	2.557176e-11
3.240000e+03	3.280000e+03	5.436587e-11	1.248281e-11	1.759087e-11
3.280000e+03	3.320000e+03	5.275788e-11	1.229805e-11	1.742561e-11
3.320000e+03	3.360000e+03	4.555775e-11	1.065386e-11	1.511010e-11
3.360000e+03	3.400000e+03	3.457285e-11	8.040950e-12	1.138322e-11
3.400000e+03	3.440000e+03	3.370818e-11	7.847160e-12	1.110104e-11
3.440000e+03	3.480000e+03	2.966136e-11	6.912340e-12	9.792760e-12
3.480000e+03	3.520000e+03	2.437674e-11	5.688970e-12	8.057420e-12
3.520000e+03	3.560000e+03	1.920327e-11	4.458280e-12	6.306700e-12
3.560000e+03	3.600000e+03	1.601493e-11	3.721680e-12	5.260850e-12
3.600000e+03	3.640000e+03	1.565151e-11	3.686190e-12	5.237900e-12
3.640000e+03	3.680000e+03	1.306438e-11	3.072623e-12	4.364520e-12
3.680000e+03	3.720000e+03	9.662689e-12	2.275095e-12	3.231971e-12
3.720000e+03	3.760000e+03	1.029230e-11	2.476632e-12	3.548600e-12
3.760000e+03	3.800000e+03	9.323323e-12	2.229836e-12	3.185647e-12
3.800000e+03	3.840000e+03	7.755424e-12	1.836313e-12	2.612766e-12
3.840000e+03	3.880000e+03	5.962581e-12	1.407115e-12	2.000521e-12
3.880000e+03	3.920000e+03	5.752971e-12	1.366208e-12	1.944964e-12
3.920000e+03	3.960000e+03	4.605277e-12	1.073435e-12	1.520289e-12
3.960000e+03	4.000000e+03	4.653802e-12	1.111592e-12	1.585887e-12
4.000000e+03	4.040000e+03	4.265860e-12	1.020758e-12	1.458512e-12
4.040000e+03	4.080000e+03	3.041723e-12	7.215230e-13	1.025532e-12
4.080000e+03	4.120000e+03	3.042222e-12	7.293590e-13	1.042939e-12
4.120000e+03	4.160000e+03	2.789603e-12	6.736180e-13	9.642790e-13
4.160000e+03	4.200000e+03	1.957592e-12	4.643570e-13	6.604260e-13
4.200000e+03	4.240000e+03	1.783516e-12	4.328470e-13	6.209870e-13
4.240000e+03	4.280000e+03	1.492463e-12	3.512230e-13	4.980080e-13
4.280000e+03	4.320000e+03	2.019834e-12	4.947700e-13	7.131540e-13
4.320000e+03	4.360000e+03	2.179009e-12	5.384990e-13	7.778380e-13
4.360000e+03	4.400000e+03	1.151485e-12	2.850286e-13	4.121950e-13
4.400000e+03	4.440000e+03	1.020079e-12	2.489991e-13	3.587270e-13
4.440000e+03	4.480000e+03	1.387818e-12	3.474860e-13	5.051820e-13
4.480000e+03	4.520000e+03	7.719996e-13	1.903299e-13	2.747014e-13
4.520000e+03	4.560000e+03	6.957974e-13	1.719354e-13	2.479045e-13
4.560000e+03	4.600000e+03	4.185334e-13	1.011238e-13	1.447178e-13
4.600000e+03	4.640000e+03	5.599247e-13	1.379316e-13	1.986337e-13
4.640000e+03	4.680000e+03	4.573191e-13	1.093469e-13	1.558645e-13
4.680000e+03	4.720000e+03	5.373448e-13	1.310283e-13	1.880520e-13
4.720000e+03	4.760000e+03	2.996143e-13	7.391490e-14	1.068245e-13
4.760000e+03	4.800000e+03	4.415773e-13	1.064380e-13	1.520579e-13
4.800000e+03	4.840000e+03	2.596434e-13	6.500110e-14	9.442010e-14
4.840000e+03	4.880000e+03	3.613271e-13	8.715250e-14	1.246704e-13
4.880000e+03	4.920000e+03	2.558457e-13	6.178020e-14	8.823120e-14
4.920000e+03	4.960000e+03	2.115044e-13	5.401480e-14	7.903350e-14
4.960000e+03	5.000000e+03	1.597090e-13	3.854620e-14	5.514610e-14
5.000000e+03	5.040000e+03	1.312416e-13	3.228522e-14	4.648220e-14
5.040000e+03	5.080000e+03	1.862076e-13	4.389340e-14	6.231530e-14
5.080000e+03	5.120000e+03	9.018472e-14	2.213266e-14	3.180388e-14
5.120000e+03	5.160000e+03	1.038860e-13	2.561643e-14	3.690620e-14
5.160000e+03	5.200000e+03	6.220826e-14	1.505220e-14	2.153386e-14
5.200000e+03	5.240000e+03	1.206438e-13	2.980126e-14	4.300300e-14
5.240000e+03	5.280000e+03	5.973380e-14	1.472288e-14	2.119400e-14
5.280000e+03	5.320000e+03	6.871707e-14	1.656485e-14	2.367600e-14
5.320000e+03	5.360000e+03	7.101071e-14	1.785574e-14	2.593136e-14
5.360000e+03	5.400000e+03	5.300616e-14	1.314901e-14	1.897886e-14
5.400000e+03	5.440000e+03	2.852042e-14	6.857170e-15	9.767700e-15
5.440000e+03	5.480000e+03	2.875349e-14	7.219980e-15	1.048217e-14
5.480000e+03	5.520000e+03	3.638162e-14	8.864290e-15	1.268677e-14
5.520000e+03	5.560000e+03	3.297333e-14	8.072340e-15	1.156605e-14
5.560000e+03	5.600000e+03	3.951193e-14	9.944200e-15	1.441026e-14
5.600000e+03	5.640000e+03	1.590385e-14	3.797990e-15	5.412870e-15
5.640000e+03	5.680000e+03	3.857584e-14	9.244750e-15	1.315376e-14
5.680000e+03	5.720000e+03	4.361060e-14	1.038442e-14	1.476312e-14
5.720000e+03	5.760000e+03	1.739245e-14	4.271110e-15	6.144510e-15
5.760000e+03	5.800000e+03	1.764156e-14	4.373030e-15	6.309790e-15
5.800000e+03	5.840000e+03	1.491595e-14	3.564200e-15	5.060990e-15
5.840000e+03	5.880000e+03	1.495113e-14	3.585860e-15	5.110300e-15
5.880000e+03	5.920000e+03	1.020453e-14	2.487012e-15	3.565250e-15
5.920000e+03	5.960000e+03	8.944004e-15	2.294021e-15	3.342296e-15
5.960000e+03	6.000000e+03	1.219186e-14	2.481028e-15	3.314870e-15
6.000000e+03	6.040000e+03	8.088328e-15	1.996075e-15	2.869062e-15
6.040000e+03	6.080000e+03	4.882933e-15	1.221765e-15	1.767280e-15
6.080000e+03	6.120000e+03	4.763752e-15	1.188565e-15	1.719731e-15
6.120000e+03	6.160000e+03	4.462694e-15	1.057965e-15	1.503617e-15
6.160000e+03	6.200000e+03	7.394749e-15	1.963760e-15	2.898621e-15
6.200000e+03	6.240000e+03	3.009747e-15	7.785110e-16	1.136362e-15
6.240000e+03	6.280000e+03	1.062475e-14	2.719249e-15	3.957430e-15
6.280000e+03	6.320000e+03	3.410578e-15	8.251110e-16	1.174513e-15
6.320000e+03	6.360000e+03	3.825653e-15	1.077089e-15	1.636455e-15
6.360000e+03	6.400000e+03	9.441707e-15	2.310792e-15	3.312423e-15
6.400000e+03	6.440000e+03	2.483945e-15	6.375360e-16	9.269190e-16
6.440000e+03	6.480000e+03	2.311092e-15	6.193750e-16	9.195880e-16
6.480000e+03	6.520000e+03	4.028585e-15	1.012778e-15	1.468875e-15
6.520000e+03	6.560000e+03	4.050768e-15	9.464200e-16	1.330839e-15
6.560000e+03	6.600000e+03	1.080395e-15	2.618847e-16	3.732840e-16
6.600000e+03	6.640000e+03	1.429396e-15	3.419740e-16	4.840010e-16
6.640000e+03	6.680000e+03	4.065009e-15	9.819000e-16	1.401314e-15
6.680000e+03	6.720000e+03	-4.533345e-16	4.869050e-16	2.683870e-16
6.720000e+03	6.760000e+03	1.248245e-15	2.939135e-16	4.141160e-16
6.760000e+03	6.800000e+03	6.004898e-16	9.533670e-17	1.066032e-16
6.800000e+03	6.840000e+03	1.637945e-15	3.978000e-16	5.667700e-16
6.840000e+03	6.880000e+03	1.113260e-15	2.710620e-16	3.859740e-16
6.880000e+03	6.920000e+03	1.358696e-15	3.186890e-16	4.490250e-16
6.920000e+03	6.960000e+03	6.763092e-16	1.703991e-16	2.469899e-16
6.960000e+03	7.000000e+03	2.946815e-16	4.815500e-17	5.538570e-17
7.000000e+03	7.040000e+03	4.926514e-16	1.163451e-16	1.640325e-16
7.040000e+03	7.080000e+03	1.855787e-15	4.323740e-16	6.061450e-16
7.080000e+03	7.120000e+03	5.665420e-16	1.530645e-16	2.268812e-16
7.120000e+03	7.160000e+03	1.476558e-16	3.741710e-17	5.421970e-17
7.160000e+03	7.200000e+03	2.869858e-16	7.683180e-17	1.133450e-16
7.200000e+03	7.240000e+03	5.496915e-16	1.409643e-16	2.051697e-16
7.240000e+03	7.280000e+03	7.150246e-17	1.752858e-17	2.510960e-17
7.280000e+03	7.320000e+03	2.172414e-16	4.768770e-17	6.461790e-17
7.320000e+03	7.360000e+03	2.407104e-16	6.204300e-17	9.072130e-17
7.360000e+03	7.400000e+03	1.486459e-15	4.276540e-16	6.531820e-16
7.400000e+03	7.440000e+03	2.249126e-16	5.335750e-17	7.498940e-17
7.440000e+03	7.480000e+03	7.975282e-17	2.246345e-17	3.400038e-17
7.480000e+03	7.520000e+03	3.298422e-17	8.704600e-18	1.274731e-17
7.520000e+03	7.560000e+03	7.259521e-16	1.836218e-16	2.646660e-16
7.560000e+03	7.600000e+03	5.721882e-17	1.450419e-17	2.095317e-17
7.600000e+03	7.640000e+03	4.493201e-16	1.121512e-16	1.607630e-16
7.640000e+03	7.680000e+03	6.669162e-17	1.812117e-17	2.698507e-17
7.680000e+03	7.720000e+03	4.422815e-16	1.134844e-16	1.641849e-16
7.720000e+03	7.760000e+03	7.720010e-18	1.890279e-18	2.685910e-18
7.760000e+03	7.800000e+03	8.553938e-17	2.219942e-17	3.248352e-17
7.800000e+03	7.840000e+03	1.178984e-16	3.000199e-17	4.342590e-17
7.840000e+03	7.880000e+03	5.506953e-17	1.567660e-17	2.371772e-17
7.880000e+03	7.920000e+03	2.167679e-17	5.635950e-18	8.210560e-18
7.920000e+03	7.960000e+03	1.220867e-16	3.256304e-17	4.813050e-17
7.960000e+03	8.000000e+03	8.489762e-18	2.216623e-18	3.254658e-18
8.000000e+03	8.040000e+03	3.056261e-16	8.896230e-17	1.359622e-16
8.040000e+03	8.080000e+03	9.519735e-17	2.262586e-17	3.185585e-17
8.080000e+03	8.120000e+03	3.465791e-17	1.012701e-17	1.551505e-17
8.120000e+03	8.160000e+03	5.885272e-17	1.515073e-17	2.200278e-17
8.160000e+03	8.200000e+03	3.056515e-17	8.488760e-18	1.275467e-17
8.200000e+03	8.240000e+03	9.081196e-18	2.406190e-18	3.510024e-18
8.240000e+03	8.280000e+03	3.002867e-17	8.850770e-18	1.364999e-17
8.280000e+03	8.320000e+03	2.468780e-18	6.538160e-19	9.633330e-19
8.320000e+03	8.360000e+03	1.534968e-16	4.299460e-17	6.457260e-17
8.360000e+03	8.400000e+03	1.514699e-17	4.128290e-18	6.148290e-18
8.400000e+03	8.440000e+03	6.339130e-18	1.800806e-18	2.722497e-18
8.440000e+03	8.480000e+03	3.495992e-18	8.507650e-19	1.192160e-18
8.480000e+03	8.520000e+03	9.248304e-19	2.532807e-19	3.765316e-19
8.520000e+03	8.560000e+03	4.720276e-18	1.261171e-18	1.849863e-18
8.560000e+03	8.600000e+03	2.920937e-17	8.023200e-18	1.191578e-17
8.600000e+03	8.640000e+03	4.946908e-17	1.388373e-17	2.085658e-17
8.640000e+03	8.680000e+03	9.677088e-19	2.778471e-19	4.213842e-19
8.680000e+03	8.720000e+03	5.606556e-18	2.026558e-18	1.084256e-18
8.720000e+03	8.760000e+03	5.581504e-18	1.526347e-18	2.255932e-18
8.760000e+03	8.800000e+03	4.277172e-19	1.159572e-19	1.703969e-19
8.800000e+03	8.840000e+03	5.149038e-18	1.420061e-18	2.110229e-18
8.840000e+03	8.880000e+03	1.232699e-17	3.504738e-18	5.282280e-18
8.880000e+03	8.920000e+03	7.247038e-19	2.037862e-19	3.059862e-19
8.920000e+03	8.960000e+03	5.993719e-19	1.683573e-19	2.530299e-19
8.960000e+03	9.000000e+03	1.238887e-18	3.008522e-19	4.206950e-19
9.000000e+03	9.040000e+03	5.432627e-19	1.576337e-19	2.398490e-19
9.040000e+03	9.080000e+03	4.462298e-19	1.081494e-19	1.520602e-19
9.080000e+03	9.120000e+03	1.891289e-19	5.129040e-20	7.562930e-20
9.120000e+03	9.160000e+03	5.090013e-19	1.550775e-19	2.420544e-19
9.160000e+03	9.200000e+03	1.185198e-18	3.448325e-19	5.264000e-19
9.200000e+03	9.240000e+03	1.118825e-17	3.268796e-18	4.990490e-18
9.240000e+03	9.280000e+03	8.899533e-19	2.288733e-19	3.210047e-19
9.280000e+03	9.320000e+03	1.751764e-20	4.987970e-21	7.490950e-21
9.320000e+03	9.360000e+03	2.606309e-20	7.407170e-21	1.115193e-20
9.360000e+03	9.400000e+03	3.335684e-18	8.437070e-19	1.210737e-18
9.400000e+03	9.440000e+03	-8.454628e-22	2.735062e-22	2.101549e-22
9.440000e+03	9.480000e+03	4.344268e-19	1.312070e-19	2.031396e-19
9.480000e+03	9.520000e+03	2.238648e-20	6.689730e-21	1.024227e-20
9.520000e+03	9.560000e+03	9.327466e-20	2.811930e-20	4.340594e-20
9.560000e+03	9.600000e+03	2.717016e-17	8.165900e-18	1.266701e-17
9.600000e+03	9.640000e+03	1.075622e-17	2.951397e-18	4.364300e-18
9.640000e+03	9.680000e+03	3.542414e-18	1.048462e-18	1.609055e-18
9.680000e+03	9.720000e+03	7.109711e-20	2.167178e-20	3.361939e-20
9.720000e+03	9.760000e+03	4.641331e-22	1.372872e-22	2.079989e-22
9.760000e+03	9.800000e+03	1.404542e-18	4.061277e-19	6.142520e-19
9.800000e+03	9.840000e+03	-3.468868e-23	1.975590e-23	1.196721e-23
9.840000e+03	9.880000e+03	-4.901054e-24	2.365075e-24	1.498680e-24
9.880000e+03	9.920000e+03	5.423790e-18	1.557365e-18	2.350110e-18
9.920000e+03	9.960000e+03	1.134689e-20	3.438239e-21	5.292580e-21
9.960000e+03	1.000000e+04	3.165223e-21	1.019938e-21	1.627164e-21
1.000000e+04	1.004000e+04	2.154098e-18	6.058220e-19	9.032050e-19
1.004000e+04	1.008000e+04	9.431586e-20	3.122296e-20	5.056044e-20
1.008000e+04	1.012000e+04	2.101632e-20	6.449350e-21	1.001643e-20
1.012000e+04	1.016000e+04	1.995182e-28	7.060830e-29	1.168087e-28
1.016000e+04	1.020000e+04	4.559749e-22	1.423193e-22	2.246209e-22
1.020000e+04	1.024000e+04	4.340457e-20	1.447021e-20	2.356333e-20
1.024000e+04	1.028000e+04	8.451536e-23	2.636443e-23	4.102924e-23
1.028000e+04	1.032000e+04	1.262941e-19	3.679310e-20	5.563730e-20
1.032000e+04	1.036000e+04	1.080875e-21	3.637055e-22	5.873470e-22
1.036000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.044000e+04	1.466454e-20	4.873244e-21	7.921740e-21
1.044000e+04	1.048000e+04	1.081340e-19	3.121981e-20	4.703750e-20
1.048000e+04	1.052000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+04	1.056000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+04	1.060000e+04	6.297931e-22	2.092038e-22	3.378641e-22
1.060000e+04	1.064000e+04	9.949896e-22	3.356638e-22	5.460604e-22
1.064000e+04	1.068000e+04	3.554727e-22	1.222722e-22	2.028324e-22
1.068000e+04	1.072000e+04	2.035885e-21	7.861770e-22	1.391325e-21
1.072000e+04	1.076000e+04	3.901615e-23	1.158598e-23	1.770689e-23
1.076000e+04	1.080000e+04	3.990474e-24	1.353492e-24	2.197372e-24
1.080000e+04	1.084000e+04	4.357916e-23	1.350613e-23	2.078111e-23
1.084000e+04	1.088000e+04	7.906624e-23	2.671789e-23	4.367636e-23
1.088000e+04	1.092000e+04	3.514302e-23	1.088207e-23	1.690090e-23
1.092000e+04	1.096000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.104000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+04	1.108000e+04	2.512442e-27	8.844010e-28	1.481640e-27
1.108000e+04	1.112000e+04	1.290912e-24	4.936975e-25	8.645820e-25
1.112000e+04	1.116000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+04	1.120000e+04	6.451233e-23	1.946418e-23	2.942448e-23
1.120000e+04	1.124000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+04	1.128000e+04	2.437376e-24	8.283690e-25	1.354403e-24
1.128000e+04	1.132000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+04	1.136000e+04	2.795894e-22	9.320880e-23	1.501694e-22
1.136000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.152000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+04	1.156000e+04	6.454962e-26	2.671249e-26	4.890188e-26
1.156000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.164000e+04	-2.119991e-28	1.572209e-28	8.628150e-29
1.164000e+04	1.168000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.176000e+04	-2.067494e-26	1.101411e-26	6.783510e-27
1.176000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.184000e+04	1.750831e-20	5.993820e-21	9.921410e-21
1.184000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.192000e+04	9.414584e-26	3.643470e-26	6.414816e-26
1.192000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.240000e+04	-3.431307e-24	2.548418e-24	1.392213e-24
1.240000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /QCD-NLO
ErrorBands=0
ErrorBars=0
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 4.766609999999999e-08, dn: 3.888850000000001e-08}}, 2: {"": {up: 6.18913e-06, dn: 5.246440000000001e-06}}, 3: {"": {up: 5.089069999999996e-05, dn: 4.389630000000002e-05}}, 4: {"": {up: 0.0001286709999999999, dn: 0.0001125721000000001}}, 5: {"": {up: 0.000200867, dn: 0.0001763040000000002}}, 6: {"": {up: 0.0002217170000000002, dn: 0.0001939979999999999}}, 7: {"": {up: 0.0002008489999999999, dn: 0.000174273}}, 8: {"": {up: 0.0001726099999999999, dn: 0.0001475599999999999}}, 9: {"": {up: 0.000141183, dn: 0.0001203181}}, 10: {"": {up: 0.0001132895, dn: 9.583529999999995e-05}}, 11: {"": {up: 9.402770000000002e-05, dn: 7.809620000000001e-05}}, 12: {"": {up: 7.430049999999997e-05, dn: 6.134080000000001e-05}}, 13: {"": {up: 5.785890000000002e-05, dn: 4.69601e-05}}, 14: {"": {up: 4.37387e-05, dn: 3.514869999999998e-05}}, 15: {"": {up: 3.33028e-05, dn: 2.631740000000001e-05}}, 16: {"": {up: 2.52118e-05, dn: 1.973039999999999e-05}}, 17: {"": {up: 1.989699e-05, dn: 1.537649e-05}}, 18: {"": {up: 1.526276999999999e-05, dn: 1.172002e-05}}, 19: {"": {up: 1.149594e-05, dn: 8.732830000000001e-06}}, 20: {"": {up: 9.148680000000001e-06, dn: 6.912630000000001e-06}}, 21: {"": {up: 7.175779999999999e-06, dn: 5.351540000000001e-06}}, 22: {"": {up: 5.702980000000001e-06, dn: 4.223830000000001e-06}}, 23: {"": {up: 4.412990000000003e-06, dn: 3.264999999999998e-06}}, 24: {"": {up: 4.031210000000002e-06, dn: 2.93665e-06}}, 25: {"": {up: 2.789259999999999e-06, dn: 2.044367e-06}}, 26: {"": {up: 2.431796e-06, dn: 1.754043e-06}}, 27: {"": {up: 1.852868e-06, dn: 1.337226e-06}}, 28: {"": {up: 1.643985e-06, dn: 1.180353e-06}}, 29: {"": {up: 1.308712e-06, dn: 9.339460000000001e-07}}, 30: {"": {up: 1.026016e-06, dn: 7.326489999999999e-07}}, 31: {"": {up: 8.299229999999999e-07, dn: 5.890299999999998e-07}}, 32: {"": {up: 7.363839999999998e-07, dn: 5.17372e-07}}, 33: {"": {up: 5.943270000000001e-07, dn: 4.18957e-07}}, 34: {"": {up: 4.665550000000001e-07, dn: 3.28341e-07}}, 35: {"": {up: 4.253230000000002e-07, dn: 2.976049999999998e-07}}, 36: {"": {up: 3.309460000000001e-07, dn: 2.320009999999999e-07}}, 37: {"": {up: 2.900197000000001e-07, dn: 2.018664e-07}}, 38: {"": {up: 2.429973e-07, dn: 1.673273e-07}}, 39: {"": {up: 2.092164e-07, dn: 1.439785999999999e-07}}, 40: {"": {up: 1.59712e-07, dn: 1.099245e-07}}, 41: {"": {up: 1.772257e-07, dn: 1.202668e-07}}, 42: {"": {up: 1.516879999999999e-07, dn: 1.027225e-07}}, 43: {"": {up: 1.089704e-07, dn: 7.496519999999999e-08}}, 44: {"": {up: 1.079585e-07, dn: 7.35692e-08}}, 45: {"": {up: 1.357206e-07, dn: 8.901840000000001e-08}}, 46: {"": {up: 7.973819999999998e-08, dn: 5.377189999999999e-08}}, 47: {"": {up: 7.826470000000002e-08, dn: 5.358610000000001e-08}}, 48: {"": {up: 4.290429999999999e-08, dn: 2.860184000000001e-08}}, 49: {"": {up: 4.70816e-08, dn: 3.173943999999999e-08}}, 50: {"": {up: 3.723821000000001e-08, dn: 2.478455e-08}}, 51: {"": {up: 3.279163000000001e-08, dn: 2.227449e-08}}, 52: {"": {up: 2.971506e-08, dn: 1.999502e-08}}, 53: {"": {up: 3.876035999999999e-08, dn: 2.551382999999999e-08}}, 54: {"": {up: 2.011019000000001e-08, dn: 1.332963e-08}}, 55: {"": {up: 2.227065999999999e-08, dn: 1.475194e-08}}, 56: {"": {up: 1.885452e-08, dn: 1.24609e-08}}, 57: {"": {up: 1.578978e-08, dn: 1.049512e-08}}, 58: {"": {up: 2.172716e-08, dn: 1.412911e-08}}, 59: {"": {up: 1.295336e-08, dn: 8.594769999999998e-09}}, 60: {"": {up: 1.390851999999999e-08, dn: 9.001050000000002e-09}}, 61: {"": {up: 9.585019999999999e-09, dn: 6.348800000000002e-09}}, 62: {"": {up: 9.64757e-09, dn: 6.347969999999999e-09}}, 63: {"": {up: 1.713805e-08, dn: 1.136519e-08}}, 64: {"": {up: 8.242610000000001e-09, dn: 5.34508e-09}}, 65: {"": {up: 5.597429999999999e-09, dn: 3.652665e-09}}, 66: {"": {up: 7.412540000000001e-09, dn: 4.82325e-09}}, 67: {"": {up: 9.554989999999999e-09, dn: 6.21331e-09}}, 68: {"": {up: 5.764860000000001e-09, dn: 3.761984000000001e-09}}, 69: {"": {up: 4.607409999999999e-09, dn: 3.040839000000001e-09}}, 70: {"": {up: 6.190550000000001e-09, dn: 3.87311e-09}}, 71: {"": {up: 2.00402e-09, dn: 1.308484e-09}}, 72: {"": {up: 6.023789999999999e-09, dn: 3.88293e-09}}, 73: {"": {up: 4.048057000000001e-09, dn: 2.669278999999999e-09}}, 74: {"": {up: 3.867955000000001e-09, dn: 2.53688e-09}}, 75: {"": {up: 5.29421e-09, dn: 3.301178e-09}}, 76: {"": {up: 8.269720000000001e-09, dn: 5.26332e-09}}, 77: {"": {up: 2.657757e-09, dn: 1.662546e-09}}, 78: {"": {up: 2.404823000000001e-09, dn: 1.509141e-09}}, 79: {"": {up: 3.963125000000001e-09, dn: 2.431725e-09}}, 80: {"": {up: 3.405898e-09, dn: 2.273087e-09}}, 81: {"": {up: 6.036248999999999e-10, dn: 3.523817e-10}}, 82: {"": {up: 3.518886999999999e-10, dn: 2.046075000000001e-10}}, 83: {"": {up: 1.128202e-09, dn: 7.378029999999998e-10}}, 84: {"": {up: 1.429426e-09, dn: 9.230269999999997e-10}}, 85: {"": {up: 3.485624000000001e-09, dn: 2.115762e-09}}, 86: {"": {up: 2.037689e-09, dn: 1.374366e-09}}, 87: {"": {up: 9.47961e-10, dn: 6.085520000000002e-10}}, 88: {"": {up: 1.022943e-09, dn: 6.43841e-10}}, 89: {"": {up: 6.28586e-10, dn: 4.124289999999999e-10}}, 90: {"": {up: 1.076216e-09, dn: 7.332550000000001e-10}}, 91: {"": {up: 6.175509999999999e-10, dn: 4.05135e-10}}, 92: {"": {up: 8.661950000000002e-10, dn: 5.460449999999998e-10}}, 93: {"": {up: 6.473250000000001e-11, dn: 6.337900000000004e-11}}, 94: {"": {up: 8.221669999999999e-10, dn: 5.14823e-10}}, 95: {"": {up: 5.760639999999996e-11, dn: 5.984790000000001e-11}}, 96: {"": {up: 1.267428e-09, dn: 8.353209999999999e-10}}, 97: {"": {up: 2.922830999999999e-10, dn: 1.89948e-10}}, 98: {"": {up: 5.735139999999998e-10, dn: 3.506411000000001e-10}}, 99: {"": {up: 3.858366e-10, dn: 2.457832e-10}}, 100: {"": {up: 4.115862000000001e-09, dn: 2.534442999999999e-09}}, 101: {"": {up: 2.549108000000001e-09, dn: 1.645611e-09}}, 102: {"": {up: 2.162672e-10, dn: 1.346069e-10}}, 103: {"": {up: 4.857464e-11, dn: 2.4656299e-11}}, 104: {"": {up: 5.082839999999999e-10, dn: 3.415447000000001e-10}}, 105: {"": {up: 1.784939e-10, dn: 1.128901e-10}}, 106: {"": {up: 1.084584e-09, dn: 7.199019999999998e-10}}, 107: {"": {up: 1.01131e-09, dn: 6.392890000000001e-10}}, 108: {"": {up: 3.114015e-10, dn: 1.911901e-10}}, 109: {"": {up: 1.573596e-10, dn: 1.005865e-10}}, 110: {"": {up: 5.368884000000001e-10, dn: 3.221689999999999e-10}}, 111: {"": {up: 9.827250000000001e-11, dn: 6.23621e-11}}, 112: {"": {up: 1.440484e-10, dn: 7.647858e-11}}, 113: {"": {up: 1.336476e-10, dn: 8.595989999999997e-11}}, 114: {"": {up: 6.315771e-11, dn: 3.347153000000001e-11}}, 115: {"": {up: 2.640132999999999e-09, dn: 1.631459e-09}}, 116: {"": {up: 2.352622e-11, dn: 1.25631e-11}}, 117: {"": {up: 5.95819e-11, dn: 3.819188999999999e-11}}, 118: {"": {up: 1.4720695e-11, dn: 6.994001e-12}}, 119: {"": {up: 6.31828e-11, dn: 4.150009999999999e-11}}, 120: {"": {up: 2.008364e-10, dn: 1.272142e-10}}, 121: {"": {up: 3.775960000000001e-10, dn: 2.506074e-10}}, 122: {"": {up: 1.44156e-10, dn: 9.132190000000001e-11}}, 123: {"": {up: 7.21126e-11, dn: 4.69676e-11}}, 124: {"": {up: 5.762548999999999e-09, dn: 3.364456e-09}}, 125: {"": {up: 8.713159999999998e-10, dn: 5.783210000000002e-10}}, 126: {"": {up: 2.261377e-10, dn: 1.466282e-10}}, 127: {"": {up: 2.46785e-10, dn: 1.612796e-10}}, 128: {"": {up: 4.562876000000001e-10, dn: 2.863958999999999e-10}}, 129: {"": {up: 1.957411e-12, dn: 1.731209999999999e-12}}, 130: {"": {up: 1.116369e-10, dn: 6.43144e-11}}, 131: {"": {up: 1.716212e-10, dn: 1.083322e-10}}, 132: {"": {up: 7.471970000000001e-11, dn: 4.765870000000001e-11}}, 133: {"": {up: 7.43747e-11, dn: 4.7977e-11}}, 134: {"": {up: 2.762160000000001e-10, dn: 1.769558e-10}}, 135: {"": {up: 3.661250000000001e-11, dn: 5.747659999999999e-11}}, 136: {"": {up: 1.097722e-10, dn: 6.762379999999999e-11}}, 137: {"": {up: 1.128961e-11, dn: 5.783686999999999e-12}}, 138: {"": {up: 1.306385e-10, dn: 8.423980000000002e-11}}, 139: {"": {up: 1.057662e-10, dn: 6.787809999999999e-11}}, 140: {"": {up: 6.25769e-11, dn: 3.815007999999999e-11}}, 141: {"": {up: 3.444731000000001e-11, dn: 2.295928999999999e-11}}, 142: {"": {up: 5.398583000000001e-11, dn: 3.218524999999999e-11}}, 143: {"": {up: 1.051024e-11, dn: 6.060894000000002e-12}}, 144: {"": {up: 7.53345e-11, dn: 4.747370000000001e-11}}, 145: {"": {up: 6.144589999999999e-12, dn: 3.771585000000001e-12}}, 146: {"": {up: 1.420841e-11, dn: 2.083236000000001e-11}}, 147: {"": {up: 9.86181e-12, dn: 6.354880000000002e-12}}, 148: {"": {up: 2.713529999999999e-10, dn: 1.707954000000001e-10}}, 149: {"": {up: 4.631311999999998e-11, dn: 2.888286e-11}}, 150: {"": {up: 2.032126e-11, dn: 1.271287e-11}}, 151: {"": {up: 5.717788999999999e-12, dn: 2.7227993e-12}}, 152: {"": {up: 4.00798e-12, dn: 6.186330000000001e-12}}, 153: {"": {up: 1.225872e-11, dn: 7.582769999999998e-12}}, 154: {"": {up: 5.084198e-12, dn: 2.990089999999999e-12}}, 155: {"": {up: 2.856998e-11, dn: 1.870236e-11}}, 156: {"": {up: 2.112837e-11, dn: 3.342720000000001e-11}}, 157: {"": {up: 2.171185e-13, dn: 2.3627e-13}}, 158: {"": {up: 3.578947e-10, dn: 2.213859e-10}}, 159: {"": {up: 1.338957e-11, dn: 2.162199e-11}}, 160: {"": {up: 5.538539999999998e-11, dn: 3.553803000000001e-11}}, 161: {"": {up: 3.7094e-12, dn: 5.28782e-12}}, 162: {"": {up: 1.160694e-10, dn: 7.30866e-11}}, 163: {"": {up: 3.159794000000001e-12, dn: 1.893819e-12}}, 164: {"": {up: 6.576469999999999e-12, dn: 3.935063e-12}}, 165: {"": {up: 7.21846e-12, dn: 3.934211000000001e-12}}, 166: {"": {up: 4.564073e-12, dn: 2.833132e-12}}, 167: {"": {up: 2.431258e-12, dn: 3.850279000000001e-12}}, 168: {"": {up: 1.836037e-11, dn: 1.119054e-11}}, 169: {"": {up: 6.18324e-14, dn: 3.853358e-14}}, 170: {"": {up: 9.493e-13, dn: 1.407088e-12}}, 171: {"": {up: 1.262e-11, dn: 7.977979999999998e-12}}, 172: {"": {up: 1.002807e-11, dn: 1.762954e-11}}, 173: {"": {up: 6.096359999999999e-13, dn: 9.457760000000001e-13}}, 174: {"": {up: 8.718639999999997e-14, dn: 5.378200000000002e-14}}, 175: {"": {up: 8.664599999999995e-14, dn: 8.315700000000011e-14}}, 176: {"": {up: 4.124941e-11, dn: 2.679608e-11}}, 177: {"": {up: 4.797389000000001e-13, dn: 2.996471999999999e-13}}, 178: {"": {up: 1.080358e-12, dn: 1.661599e-12}}, 179: {"": {up: 3.109806e-14, dn: 3.809240000000001e-14}}, 180: {"": {up: 6.593160000000002e-12, dn: 3.999674e-12}}, 181: {"": {up: 2.154171e-11, dn: 1.229387e-11}}, 182: {"": {up: 2.3084756e-13, dn: 1.029389e-13}}, 183: {"": {up: 2.438095e-13, dn: 1.356459e-13}}, 184: {"": {up: 2.561867e-12, dn: 1.540483e-12}}, 185: {"": {up: 1.173503e-12, dn: 7.175990000000001e-13}}, 186: {"": {up: 9.485970000000002e-14, dn: 5.135229999999999e-14}}, 187: {"": {up: 1.270129e-12, dn: 1.945486000000001e-12}}, 188: {"": {up: 5.747800000000001e-14, dn: 9.360899999999997e-14}}, 189: {"": {up: 3.547714000000001e-13, dn: 2.039311e-13}}, 190: {"": {up: 2.97045e-13, dn: 1.818849e-13}}, 191: {"": {up: 6.751e-13, dn: 3.791835e-13}}, 192: {"": {up: 5.168460000000001e-13, dn: 8.196810000000002e-13}}, 193: {"": {up: 1.479164e-12, dn: 8.312860000000001e-13}}, 194: {"": {up: 1.202995e-12, dn: 7.25122e-13}}, 195: {"": {up: 5.502706000000001e-14, dn: 1.002873e-13}}, 196: {"": {up: 4.394380000000001e-12, dn: 2.673146e-12}}, 197: {"": {up: 3.111617999999999e-13, dn: 1.918356e-13}}, 198: {"": {up: 3.218535e-13, dn: 1.943174e-13}}, 199: {"": {up: 1.382018e-12, dn: 7.569839999999998e-13}}, 200: {"": {up: 1.224093e-14, dn: 2.032795e-14}}, 201: {"": {up: 9.884710000000002e-14, dn: 5.551968999999999e-14}}, 202: {"": {up: 1.368135e-12, dn: 8.215909999999999e-13}}, 203: {"": {up: 5.220659999999999e-14, dn: 8.608720000000001e-14}}, 204: {"": {up: 1.187051e-13, dn: 7.023189999999998e-14}}, 205: {"": {up: 2.098486e-12, dn: 1.246557e-12}}, 206: {"": {up: 6.1719e-12, dn: 3.812809e-12}}, 207: {"": {up: 4.159543999999999e-14, dn: 2.583224e-14}}, 208: {"": {up: 4.312308000000001e-14, dn: 8.043350000000001e-14}}, 209: {"": {up: 9.672250000000001e-13, dn: 5.707e-13}}, 210: {"": {up: 4.258935000000001e-14, dn: 2.53482e-14}}, 211: {"": {up: 7.36634e-14, dn: 1.222662e-13}}, 212: {"": {up: 3.701415e-13, dn: 2.212822e-13}}, 213: {"": {up: 1.648042e-14, dn: 9.348600000000002e-15}}, 214: {"": {up: 3.061692e-13, dn: 1.792038e-13}}, 215: {"": {up: 3.471346000000001e-13, dn: 2.087634e-13}}, 216: {"": {up: 6.829550000000001e-14, dn: 3.869826e-14}}, 217: {"": {up: 2.205548e-13, dn: 1.295471e-13}}, 218: {"": {up: 1.078228e-13, dn: 6.130739999999998e-14}}, 219: {"": {up: 1.205448e-12, dn: 7.265230000000001e-13}}, 220: {"": {up: 6.584950000000001e-14, dn: 1.117392e-13}}, 221: {"": {up: 3.364807e-15, dn: 1.751843e-15}}, 222: {"": {up: 8.550419999999999e-15, dn: 4.937479e-15}}, 223: {"": {up: 3.247739e-12, dn: 1.700663e-12}}, 224: {"": {up: 5.917799999999999e-14, dn: 9.957570000000001e-14}}, 225: {"": {up: 1.036943e-14, dn: 6.435940000000001e-15}}, 226: {"": {up: 1.259347e-14, dn: 7.158439999999998e-15}}, 227: {"": {up: 5.95318e-13, dn: 9.798860000000001e-13}}, 228: {"": {up: 2.965108e-13, dn: 1.714074e-13}}, 229: {"": {up: 6.322042e-16, dn: 3.44024e-16}}, 230: {"": {up: 1.647372e-15, dn: 1.106217e-15}}, 231: {"": {up: 1.875535e-16, dn: 1.263034e-16}}, 232: {"": {up: 7.922169999999998e-16, dn: 4.57241e-16}}, 233: {"": {up: 1.156612e-14, dn: 6.193978e-15}}, 234: {"": {up: 2.287299999999999e-14, dn: 1.328732e-14}}, 235: {"": {up: 6.63756e-14, dn: 4.045567000000001e-14}}, 236: {"": {up: 6.28728e-14, dn: 3.783676999999999e-14}}, 237: {"": {up: 1.882869e-13, dn: 1.091815e-13}}, 238: {"": {up: 2.343229e-16, dn: 1.306481e-16}}, 239: {"": {up: 2.086412999999999e-16, dn: 1.205731e-16}}, 240: {"": {up: 2.103156e-16, dn: 1.1440701e-16}}, 241: {"": {up: 1.660672e-15, dn: 2.611428000000001e-15}}, 242: {"": {up: 1.168196e-15, dn: 6.998319999999998e-16}}, 243: {"": {up: 2.354412999999999e-14, dn: 1.349902e-14}}, 244: {"": {up: 6.693189999999999e-17, dn: 1.169404e-16}}, 245: {"": {up: 6.588404e-16, dn: 3.166064e-16}}, 246: {"": {up: 1.439851e-15, dn: 2.414525e-15}}, 247: {"": {up: 2.033568e-17, dn: 1.090158e-17}}, 248: {"": {up: 6.21385e-17, dn: 1.089018e-16}}, 249: {"": {up: 2.420399e-16, dn: 3.769766e-16}}, 250: {"": {up: 4.191750000000001e-18, dn: 2.493926e-18}}, 251: {"": {up: 8.475590000000001e-15, dn: 1.410037e-14}}, 252: {"": {up: 1.982689e-14, dn: 1.1064e-14}}, 253: {"": {up: 2.651585e-17, dn: 6.652784000000001e-17}}, 254: {"": {up: 1.066693e-14, dn: 5.708199000000001e-15}}, 255: {"": {up: 5.69366e-17, dn: 9.756030000000002e-17}}, 256: {"": {up: 4.655544e-16, dn: 7.994649999999999e-16}}, 257: {"": {up: 1.405618e-16, dn: 7.67724e-17}}, 258: {"": {up: 7.673809999999999e-16, dn: 4.117183000000001e-16}}, 259: {"": {up: 2.326964e-15, dn: 4.175938999999999e-15}}, 260: {"": {up: 5.257315e-16, dn: 1.196767e-15}}, 261: {"": {up: 3.756044e-17, dn: 7.485822e-17}}, 262: {"": {up: 5.265666e-17, dn: 2.794742000000001e-17}}, 263: {"": {up: 4.977845999999999e-16, dn: 2.754742e-16}}, 264: {"": {up: 7.52389e-16, dn: 4.032475e-16}}, 265: {"": {up: 3.149466000000001e-17, dn: 1.67617e-17}}, 266: {"": {up: 1.458099e-18, dn: 7.140929e-19}}, 267: {"": {up: 1.190997e-14, dn: 2.151914e-14}}, 268: {"": {up: 1.060706e-16, dn: 5.734900999999999e-17}}, 269: {"": {up: 1.919128e-17, dn: 1.020366e-17}}, 270: {"": {up: 2.200925e-18, dn: 1.052588e-18}}, 271: {"": {up: 4.664351e-19, dn: 2.271074e-19}}, 272: {"": {up: 3.919657e-15, dn: 2.241405e-15}}, 273: {"": {up: 1.076056e-15, dn: 5.961863e-16}}, 274: {"": {up: 2.153184e-15, dn: 1.192516e-15}}, 275: {"": {up: 2.169046e-19, dn: 4.295922e-19}}, 276: {"": {up: 2.101459e-17, dn: 4.516652e-17}}, 277: {"": {up: 6.479061999999999e-17, dn: 3.265889e-17}}, 278: {"": {up: 4.982885000000001e-19, dn: 1.040124e-18}}, 279: {"": {up: 7.58153e-15, dn: 4.188431000000001e-15}}, 280: {"": {up: 4.278919999999999e-18, dn: 1.951924e-18}}, 281: {"": {up: 1.218045e-16, dn: 6.472556999999999e-17}}, 282: {"": {up: 5.487565e-19, dn: 2.860021e-19}}, 283: {"": {up: 4.45224e-19, dn: 2.129407e-19}}, 284: {"": {up: 3.083526000000001e-17, dn: 5.839828e-17}}, 285: {"": {up: 2.626927e-16, dn: 1.370111e-16}}, 286: {"": {up: 4.635713e-20, dn: 2.22322e-20}}, 287: {"": {up: 6.93592e-23, dn: 1.231557e-22}}, 288: {"": {up: 5.382121e-21, dn: 2.360288e-21}}, 289: {"": {up: 1.721913e-20, dn: 4.462053e-20}}, 290: {"": {up: 3.505263e-24, dn: 6.918844999999999e-24}}, 291: {"": {up: 4.848728e-19, dn: 2.116241e-19}}, 292: {"": {up: 2.115181999999999e-26, dn: 3.738137000000001e-26}}, 293: {"": {up: 5.722555e-24, dn: 3.05962e-25}}, 294: {"": {up: 3.076469e-20, dn: 7.781055000000001e-20}}, 295: {"": {up: 1.1135046e-20, dn: 3.315562e-20}}, 296: {"": {up: 2.389579e-27, dn: 1.0774654e-27}}, 297: {"": {up: 1.229007e-19, dn: 2.797722e-19}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 6.245517e-24, dn: 1.720551e-23}}, 301: {"": {up: 2.419979e-20, dn: 1.182804e-20}}, 302: {"": {up: 1.030575e-19, dn: 2.079714e-19}}, 303: {"": {up: 3.749762e-24, dn: 1.0618351e-23}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 1.614999e-22, dn: 4.209993e-22}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 7.301512000000001e-20, dn: 3.376171e-20}}, 309: {"": {up: 1.392213e-24, dn: 2.548418e-24}}, 310: {"": {up: 2.203606e-22, dn: 5.885237e-22}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 3.779084e-23, dn: 7.694788e-23}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 2.756178e-37, dn: 1.624484e-37}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}}
ErrorTubes=0
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=QCD-NLO
Path=QCD-NLO
Title=NLO QCD+EW
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.376892e-07	3.888850e-08	4.766610e-08
8.000000e+01	1.200000e+02	4.458276e-05	5.246440e-06	6.189130e-06
1.200000e+02	1.600000e+02	3.890181e-04	4.389630e-05	5.089070e-05
1.600000e+02	2.000000e+02	1.034729e-03	1.125721e-04	1.286710e-04
2.000000e+02	2.400000e+02	1.643960e-03	1.763040e-04	2.008670e-04
2.400000e+02	2.800000e+02	1.808522e-03	1.939980e-04	2.217170e-04
2.800000e+02	3.200000e+02	1.603304e-03	1.742730e-04	2.008490e-04
3.200000e+02	3.600000e+02	1.318577e-03	1.475600e-04	1.726100e-04
3.600000e+02	4.000000e+02	1.037195e-03	1.203181e-04	1.411830e-04
4.000000e+02	4.400000e+02	7.973879e-04	9.583530e-05	1.132895e-04
4.400000e+02	4.800000e+02	6.136670e-04	7.809620e-05	9.402770e-05
4.800000e+02	5.200000e+02	4.700224e-04	6.134080e-05	7.430050e-05
5.200000e+02	5.600000e+02	3.426576e-04	4.696010e-05	5.785890e-05
5.600000e+02	6.000000e+02	2.471685e-04	3.514870e-05	4.373870e-05
6.000000e+02	6.400000e+02	1.758509e-04	2.631740e-05	3.330280e-05
6.400000e+02	6.800000e+02	1.269929e-04	1.973040e-05	2.521180e-05
6.800000e+02	7.200000e+02	9.588841e-05	1.537649e-05	1.989699e-05
7.200000e+02	7.600000e+02	7.120244e-05	1.172002e-05	1.526277e-05
7.600000e+02	8.000000e+02	5.110004e-05	8.732830e-06	1.149594e-05
8.000000e+02	8.400000e+02	3.987046e-05	6.912630e-06	9.148680e-06
8.400000e+02	8.800000e+02	2.938222e-05	5.351540e-06	7.175780e-06
8.800000e+02	9.200000e+02	2.261940e-05	4.223830e-06	5.702980e-06
9.200000e+02	9.600000e+02	1.762201e-05	3.265000e-06	4.412990e-06
9.600000e+02	1.000000e+03	1.496846e-05	2.936650e-06	4.031210e-06
1.000000e+03	1.040000e+03	1.060882e-05	2.044367e-06	2.789260e-06
1.040000e+03	1.080000e+03	8.637564e-06	1.754043e-06	2.431796e-06
1.080000e+03	1.120000e+03	6.611161e-06	1.337226e-06	1.852868e-06
1.120000e+03	1.160000e+03	5.734713e-06	1.180353e-06	1.643985e-06
1.160000e+03	1.200000e+03	4.448678e-06	9.339460e-07	1.308712e-06
1.200000e+03	1.240000e+03	3.487032e-06	7.326490e-07	1.026016e-06
1.240000e+03	1.280000e+03	2.732057e-06	5.890300e-07	8.299230e-07
1.280000e+03	1.320000e+03	2.332721e-06	5.173720e-07	7.363840e-07
1.320000e+03	1.360000e+03	1.897466e-06	4.189570e-07	5.943270e-07
1.360000e+03	1.400000e+03	1.490210e-06	3.283410e-07	4.665550e-07
1.400000e+03	1.440000e+03	1.323308e-06	2.976050e-07	4.253230e-07
1.440000e+03	1.480000e+03	1.034121e-06	2.320010e-07	3.309460e-07
1.480000e+03	1.520000e+03	8.832113e-07	2.018664e-07	2.900197e-07
1.520000e+03	1.560000e+03	6.944925e-07	1.673273e-07	2.429973e-07
1.560000e+03	1.600000e+03	6.124946e-07	1.439786e-07	2.092164e-07
1.600000e+03	1.640000e+03	4.605760e-07	1.099245e-07	1.597120e-07
1.640000e+03	1.680000e+03	4.849532e-07	1.202668e-07	1.772257e-07
1.680000e+03	1.720000e+03	4.141221e-07	1.027225e-07	1.516880e-07
1.720000e+03	1.760000e+03	3.119856e-07	7.496520e-08	1.089704e-07
1.760000e+03	1.800000e+03	3.043816e-07	7.356920e-08	1.079585e-07
1.800000e+03	1.840000e+03	3.272725e-07	8.901840e-08	1.357206e-07
1.840000e+03	1.880000e+03	2.153679e-07	5.377190e-08	7.973820e-08
1.880000e+03	1.920000e+03	2.179097e-07	5.358610e-08	7.826470e-08
1.920000e+03	1.960000e+03	1.113427e-07	2.860184e-08	4.290430e-08
1.960000e+03	2.000000e+03	1.262526e-07	3.173944e-08	4.708160e-08
2.000000e+03	2.040000e+03	9.473549e-08	2.478455e-08	3.723821e-08
2.040000e+03	2.080000e+03	8.902777e-08	2.227449e-08	3.279163e-08
2.080000e+03	2.120000e+03	7.901294e-08	1.999502e-08	2.971506e-08
2.120000e+03	2.160000e+03	9.605044e-08	2.551383e-08	3.876036e-08
2.160000e+03	2.200000e+03	4.835838e-08	1.332963e-08	2.011019e-08
2.200000e+03	2.240000e+03	5.565352e-08	1.475194e-08	2.227066e-08
2.240000e+03	2.280000e+03	4.655645e-08	1.246090e-08	1.885452e-08
2.280000e+03	2.320000e+03	4.025452e-08	1.049512e-08	1.578978e-08
2.320000e+03	2.360000e+03	5.112649e-08	1.412911e-08	2.172716e-08
2.360000e+03	2.400000e+03	3.255895e-08	8.594770e-09	1.295336e-08
2.400000e+03	2.440000e+03	3.239812e-08	9.001050e-09	1.390852e-08
2.440000e+03	2.480000e+03	2.347600e-08	6.348800e-09	9.585020e-09
2.480000e+03	2.520000e+03	2.369903e-08	6.347970e-09	9.647570e-09
2.520000e+03	2.560000e+03	4.325373e-08	1.136519e-08	1.713805e-08
2.560000e+03	2.600000e+03	1.839970e-08	5.345080e-09	8.242610e-09
2.600000e+03	2.640000e+03	1.321136e-08	3.652665e-09	5.597430e-09
2.640000e+03	2.680000e+03	1.688191e-08	4.823250e-09	7.412540e-09
2.680000e+03	2.720000e+03	2.274424e-08	6.213310e-09	9.554990e-09
2.720000e+03	2.760000e+03	1.360782e-08	3.761984e-09	5.764860e-09
2.760000e+03	2.800000e+03	1.126883e-08	3.040839e-09	4.607410e-09
2.800000e+03	2.840000e+03	1.228419e-08	3.873110e-09	6.190550e-09
2.840000e+03	2.880000e+03	4.923417e-09	1.308484e-09	2.004020e-09
2.880000e+03	2.920000e+03	1.388417e-08	3.882930e-09	6.023790e-09
2.920000e+03	2.960000e+03	9.859873e-09	2.669279e-09	4.048057e-09
2.960000e+03	3.000000e+03	9.274785e-09	2.536880e-09	3.867955e-09
3.000000e+03	3.040000e+03	1.077209e-08	3.301178e-09	5.294210e-09
3.040000e+03	3.080000e+03	1.780414e-08	5.263320e-09	8.269720e-09
3.080000e+03	3.120000e+03	5.373889e-09	1.662546e-09	2.657757e-09
3.120000e+03	3.160000e+03	4.980047e-09	1.509141e-09	2.404823e-09
3.160000e+03	3.200000e+03	7.576785e-09	2.431725e-09	3.963125e-09
3.200000e+03	3.240000e+03	8.683342e-09	2.273087e-09	3.405898e-09
3.240000e+03	3.280000e+03	9.219541e-10	3.523817e-10	6.036249e-10
3.280000e+03	3.320000e+03	5.672849e-10	2.046075e-10	3.518887e-10
3.320000e+03	3.360000e+03	2.669033e-09	7.378030e-10	1.128202e-09
3.360000e+03	3.400000e+03	3.299667e-09	9.230270e-10	1.429426e-09
3.400000e+03	3.440000e+03	6.291921e-09	2.115762e-09	3.485624e-09
3.440000e+03	3.480000e+03	5.412148e-09	1.374366e-09	2.037689e-09
3.480000e+03	3.520000e+03	2.105043e-09	6.085520e-10	9.479610e-10
3.520000e+03	3.560000e+03	2.139901e-09	6.438410e-10	1.022943e-09
3.560000e+03	3.600000e+03	1.515703e-09	4.124290e-10	6.285860e-10
3.600000e+03	3.640000e+03	2.906645e-09	7.332550e-10	1.076216e-09
3.640000e+03	3.680000e+03	1.473985e-09	4.051350e-10	6.175510e-10
3.680000e+03	3.720000e+03	1.806142e-09	5.460450e-10	8.661950e-10
3.720000e+03	3.760000e+03	-4.130833e-10	6.337900e-11	6.473250e-11
3.760000e+03	3.800000e+03	1.680945e-09	5.148230e-10	8.221670e-10
3.800000e+03	3.840000e+03	-3.945329e-10	5.984790e-11	5.760640e-11
3.840000e+03	3.880000e+03	3.064119e-09	8.353210e-10	1.267428e-09
3.880000e+03	3.920000e+03	6.773924e-10	1.899480e-10	2.922831e-10
3.920000e+03	3.960000e+03	1.094472e-09	3.506411e-10	5.735140e-10
3.960000e+03	4.000000e+03	8.302734e-10	2.457832e-10	3.858366e-10
4.000000e+03	4.040000e+03	7.945368e-09	2.534443e-09	4.115862e-09
4.040000e+03	4.080000e+03	5.747013e-09	1.645611e-09	2.549108e-09
4.080000e+03	4.120000e+03	4.284246e-10	1.346069e-10	2.162672e-10
4.120000e+03	4.160000e+03	3.358237e-11	2.465630e-11	4.857464e-11
4.160000e+03	4.200000e+03	1.313546e-09	3.415447e-10	5.082840e-10
4.200000e+03	4.240000e+03	3.816234e-10	1.128901e-10	1.784939e-10
4.240000e+03	4.280000e+03	2.670953e-09	7.199020e-10	1.084584e-09
4.280000e+03	4.320000e+03	2.119098e-09	6.392890e-10	1.011310e-09
4.320000e+03	4.360000e+03	6.072599e-10	1.911901e-10	3.114015e-10
4.360000e+03	4.400000e+03	3.445518e-10	1.005865e-10	1.573596e-10
4.400000e+03	4.440000e+03	9.825146e-10	3.221690e-10	5.368884e-10
4.440000e+03	4.480000e+03	2.067141e-10	6.236210e-11	9.827250e-11
4.480000e+03	4.520000e+03	1.718078e-10	7.647858e-11	1.440484e-10
4.520000e+03	4.560000e+03	2.981754e-10	8.595990e-11	1.336476e-10
4.560000e+03	4.600000e+03	5.229419e-11	3.347153e-11	6.315771e-11
4.600000e+03	4.640000e+03	5.051060e-09	1.631459e-09	2.640133e-09
4.640000e+03	4.680000e+03	2.610634e-11	1.256310e-11	2.352622e-11
4.680000e+03	4.720000e+03	1.307085e-10	3.819189e-11	5.958190e-11
4.720000e+03	4.760000e+03	9.107745e-12	6.994001e-12	1.472070e-11
4.760000e+03	4.800000e+03	1.520567e-10	4.150010e-11	6.318280e-11
4.800000e+03	4.840000e+03	4.348569e-10	1.272142e-10	2.008364e-10
4.840000e+03	4.880000e+03	9.300220e-10	2.506074e-10	3.775960e-10
4.880000e+03	4.920000e+03	3.052656e-10	9.132190e-11	1.441560e-10
4.920000e+03	4.960000e+03	1.658170e-10	4.696760e-11	7.211260e-11
4.960000e+03	5.000000e+03	9.600801e-09	3.364456e-09	5.762549e-09
5.000000e+03	5.040000e+03	2.151763e-09	5.783210e-10	8.713160e-10
5.040000e+03	5.080000e+03	5.137488e-10	1.466282e-10	2.261377e-10
5.080000e+03	5.120000e+03	5.797258e-10	1.612796e-10	2.467850e-10
5.120000e+03	5.160000e+03	9.451614e-10	2.863959e-10	4.562876e-10
5.160000e+03	5.200000e+03	-1.160129e-11	1.731210e-12	1.957411e-12
5.200000e+03	5.240000e+03	1.773249e-10	6.431440e-11	1.116369e-10
5.240000e+03	5.280000e+03	3.571936e-10	1.083322e-10	1.716212e-10
5.280000e+03	5.320000e+03	1.613768e-10	4.765870e-11	7.471970e-11
5.320000e+03	5.360000e+03	1.657829e-10	4.797700e-11	7.437470e-11
5.360000e+03	5.400000e+03	6.026016e-10	1.769558e-10	2.762160e-10
5.400000e+03	5.440000e+03	-1.232023e-10	5.747660e-11	3.661250e-11
5.440000e+03	5.480000e+03	2.146185e-10	6.762380e-11	1.097722e-10
5.480000e+03	5.520000e+03	1.025245e-11	5.783687e-12	1.128961e-11
5.520000e+03	5.560000e+03	2.900616e-10	8.423980e-11	1.306385e-10
5.560000e+03	5.600000e+03	2.313910e-10	6.787810e-11	1.057662e-10
5.600000e+03	5.640000e+03	1.192335e-10	3.815008e-11	6.257690e-11
5.640000e+03	5.680000e+03	8.690619e-11	2.295929e-11	3.444731e-11
5.680000e+03	5.720000e+03	9.545677e-11	3.218525e-11	5.398583e-11
5.720000e+03	5.760000e+03	1.584336e-11	6.060894e-12	1.051024e-11
5.760000e+03	5.800000e+03	1.566724e-10	4.747370e-11	7.533450e-11
5.800000e+03	5.840000e+03	1.181539e-11	3.771585e-12	6.144590e-12
5.840000e+03	5.880000e+03	-5.320566e-11	2.083236e-11	1.420841e-11
5.880000e+03	5.920000e+03	2.135251e-11	6.354880e-12	9.861810e-12
5.920000e+03	5.960000e+03	5.646293e-10	1.707954e-10	2.713530e-10
5.960000e+03	6.000000e+03	9.360768e-11	2.888286e-11	4.631312e-11
6.000000e+03	6.040000e+03	4.120306e-11	1.271287e-11	2.032126e-11
6.040000e+03	6.080000e+03	3.124776e-12	2.722799e-12	5.717789e-12
6.080000e+03	6.120000e+03	-1.485167e-11	6.186330e-12	4.007980e-12
6.120000e+03	6.160000e+03	2.456588e-11	7.582770e-12	1.225872e-11
6.160000e+03	6.200000e+03	8.713252e-12	2.990090e-12	5.084198e-12
6.200000e+03	6.240000e+03	6.612325e-11	1.870236e-11	2.856998e-11
6.240000e+03	6.280000e+03	-6.950160e-11	3.342720e-11	2.112837e-11
6.280000e+03	6.320000e+03	-1.118102e-12	2.362700e-13	2.171185e-13
6.320000e+03	6.360000e+03	7.051303e-10	2.213859e-10	3.578947e-10
6.360000e+03	6.400000e+03	-4.237901e-11	2.162199e-11	1.338957e-11
6.400000e+03	6.440000e+03	1.201490e-10	3.553803e-11	5.538540e-11
6.440000e+03	6.480000e+03	-1.441438e-11	5.287820e-12	3.709400e-12
6.480000e+03	6.520000e+03	2.382879e-10	7.308660e-11	1.160694e-10
6.520000e+03	6.560000e+03	5.669110e-12	1.893819e-12	3.159794e-12
6.560000e+03	6.600000e+03	1.151433e-11	3.935063e-12	6.576470e-12
6.600000e+03	6.640000e+03	9.632920e-12	3.934211e-12	7.218460e-12
6.640000e+03	6.680000e+03	9.061337e-12	2.833132e-12	4.564073e-12
6.680000e+03	6.720000e+03	-7.827231e-12	3.850279e-12	2.431258e-12
6.720000e+03	6.760000e+03	3.334823e-11	1.119054e-11	1.836037e-11
6.760000e+03	6.800000e+03	1.182357e-13	3.853358e-14	6.183240e-14
6.800000e+03	6.840000e+03	-3.453091e-12	1.407088e-12	9.493000e-13
6.840000e+03	6.880000e+03	2.623042e-11	7.977980e-12	1.262000e-11
6.880000e+03	6.920000e+03	-2.673414e-11	1.762954e-11	1.002807e-11
6.920000e+03	6.960000e+03	-2.065204e-12	9.457760e-13	6.096360e-13
6.960000e+03	7.000000e+03	1.681659e-13	5.378200e-14	8.718640e-14
7.000000e+03	7.040000e+03	-1.100213e-12	8.315700e-14	8.664600e-14
7.040000e+03	7.080000e+03	9.202349e-11	2.679608e-11	4.124941e-11
7.080000e+03	7.120000e+03	9.462651e-13	2.996472e-13	4.797389e-13
7.120000e+03	7.160000e+03	-3.663089e-12	1.661599e-12	1.080358e-12
7.160000e+03	7.200000e+03	-1.247200e-13	3.809240e-14	3.109806e-14
7.200000e+03	7.240000e+03	1.222039e-11	3.999674e-12	6.593160e-12
7.240000e+03	7.280000e+03	3.487019e-11	1.229387e-11	2.154171e-11
7.280000e+03	7.320000e+03	4.231104e-14	1.029389e-13	2.308476e-13
7.320000e+03	7.360000e+03	3.546428e-13	1.356459e-13	2.438095e-13
7.360000e+03	7.400000e+03	4.628323e-12	1.540483e-12	2.561867e-12
7.400000e+03	7.440000e+03	2.214988e-12	7.175990e-13	1.173503e-12
7.440000e+03	7.480000e+03	1.207584e-13	5.135230e-14	9.485970e-14
7.480000e+03	7.520000e+03	-4.310103e-12	1.945486e-12	1.270129e-12
7.520000e+03	7.560000e+03	-1.763508e-13	9.360900e-14	5.747800e-14
7.560000e+03	7.600000e+03	5.582941e-13	2.039311e-13	3.547714e-13
7.600000e+03	7.640000e+03	5.995691e-13	1.818849e-13	2.970450e-13
7.640000e+03	7.680000e+03	1.012669e-12	3.791835e-13	6.751000e-13
7.680000e+03	7.720000e+03	-1.668013e-12	8.196810e-13	5.168460e-13
7.720000e+03	7.760000e+03	2.236638e-12	8.312860e-13	1.479164e-12
7.760000e+03	7.800000e+03	2.176790e-12	7.251220e-13	1.202995e-12
7.800000e+03	7.840000e+03	-1.423641e-13	1.002873e-13	5.502706e-14
7.840000e+03	7.880000e+03	8.158090e-12	2.673146e-12	4.394380e-12
7.880000e+03	7.920000e+03	5.988605e-13	1.918356e-13	3.111618e-13
7.920000e+03	7.960000e+03	5.797515e-13	1.943174e-13	3.218535e-13
7.960000e+03	8.000000e+03	1.937759e-12	7.569840e-13	1.382018e-12
8.000000e+03	8.040000e+03	-3.616120e-14	2.032795e-14	1.224093e-14
8.040000e+03	8.080000e+03	1.446089e-13	5.551969e-14	9.884710e-14
8.080000e+03	8.120000e+03	2.444593e-12	8.215910e-13	1.368135e-12
8.120000e+03	8.160000e+03	-1.579516e-13	8.608720e-14	5.220660e-14
8.160000e+03	8.200000e+03	2.026621e-13	7.023190e-14	1.187051e-13
8.200000e+03	8.240000e+03	3.645314e-12	1.246557e-12	2.098486e-12
8.240000e+03	8.280000e+03	1.188427e-11	3.812809e-12	6.171900e-12
8.280000e+03	8.320000e+03	8.121746e-14	2.583224e-14	4.159544e-14
8.320000e+03	8.360000e+03	-1.121111e-13	8.043350e-14	4.312308e-14
8.360000e+03	8.400000e+03	1.645447e-12	5.707000e-13	9.672250e-13
8.400000e+03	8.440000e+03	7.578455e-14	2.534820e-14	4.258935e-14
8.440000e+03	8.480000e+03	-2.198276e-13	1.222662e-13	7.366340e-14
8.480000e+03	8.520000e+03	6.526665e-13	2.212822e-13	3.701415e-13
8.520000e+03	8.560000e+03	2.529598e-14	9.348600e-15	1.648042e-14
8.560000e+03	8.600000e+03	5.073032e-13	1.792038e-13	3.061692e-13
8.600000e+03	8.640000e+03	6.241094e-13	2.087634e-13	3.471346e-13
8.640000e+03	8.680000e+03	1.032684e-13	3.869826e-14	6.829550e-14
8.680000e+03	8.720000e+03	3.726200e-13	1.295471e-13	2.205548e-13
8.720000e+03	8.760000e+03	1.657819e-13	6.130740e-14	1.078228e-13
8.760000e+03	8.800000e+03	2.153151e-12	7.265230e-13	1.205448e-12
8.800000e+03	8.840000e+03	-1.886858e-13	1.117392e-13	6.584950e-14
8.840000e+03	8.880000e+03	4.110223e-15	1.751843e-15	3.364807e-15
8.880000e+03	8.920000e+03	1.356118e-14	4.937479e-15	8.550420e-15
8.920000e+03	8.960000e+03	4.100531e-12	1.700663e-12	3.247739e-12
8.960000e+03	9.000000e+03	-1.714444e-13	9.957570e-14	5.917800e-14
9.000000e+03	9.040000e+03	1.995315e-14	6.435940e-15	1.036943e-14
9.040000e+03	9.080000e+03	1.939579e-14	7.158440e-15	1.259347e-14
9.080000e+03	9.120000e+03	-1.785082e-12	9.798860e-13	5.953180e-13
9.120000e+03	9.160000e+03	4.747896e-13	1.714074e-13	2.965108e-13
9.160000e+03	9.200000e+03	8.671948e-16	3.440240e-16	6.322042e-16
9.200000e+03	9.240000e+03	3.785309e-15	1.106217e-15	1.647372e-15
9.240000e+03	9.280000e+03	3.884795e-16	1.263034e-16	1.875535e-16
9.280000e+03	9.320000e+03	1.250829e-15	4.572410e-16	7.922170e-16
9.320000e+03	9.360000e+03	1.499400e-14	6.193978e-15	1.156612e-14
9.360000e+03	9.400000e+03	3.681056e-14	1.328732e-14	2.287300e-14
9.400000e+03	9.440000e+03	1.225865e-13	4.045567e-14	6.637560e-14
9.440000e+03	9.480000e+03	1.134719e-13	3.783677e-14	6.287280e-14
9.480000e+03	9.520000e+03	3.066941e-13	1.091815e-13	1.882869e-13
9.520000e+03	9.560000e+03	3.347442e-16	1.306481e-16	2.343229e-16
9.560000e+03	9.600000e+03	3.359826e-16	1.205731e-16	2.086413e-16
9.600000e+03	9.640000e+03	1.320188e-16	1.144070e-16	2.103156e-16
9.640000e+03	9.680000e+03	-5.333828e-15	2.611428e-15	1.660672e-15
9.680000e+03	9.720000e+03	2.055422e-15	6.998320e-16	1.168196e-15
9.720000e+03	9.760000e+03	3.714872e-14	1.349902e-14	2.354413e-14
9.760000e+03	9.800000e+03	-1.838760e-16	1.169404e-16	6.693190e-17
9.800000e+03	9.840000e+03	6.178806e-16	3.166064e-16	6.588404e-16
9.840000e+03	9.880000e+03	-4.121819e-15	2.414525e-15	1.439851e-15
9.880000e+03	9.920000e+03	2.736855e-17	1.090158e-17	2.033568e-17
9.920000e+03	9.960000e+03	-1.680594e-16	1.089018e-16	6.213850e-17
9.960000e+03	1.000000e+04	-7.932234e-16	3.769766e-16	2.420399e-16
1.000000e+04	1.004000e+04	6.919300e-18	2.493926e-18	4.191750e-18
1.004000e+04	1.008000e+04	-2.484291e-14	1.410037e-14	8.475590e-15
1.008000e+04	1.012000e+04	2.920269e-14	1.106400e-14	1.982689e-14
1.012000e+04	1.016000e+04	-4.478996e-17	6.652784e-17	2.651585e-17
1.016000e+04	1.020000e+04	1.472246e-14	5.708199e-15	1.066693e-14
1.020000e+04	1.024000e+04	-1.582855e-16	9.756030e-17	5.693660e-17
1.024000e+04	1.028000e+04	-1.267594e-15	7.994650e-16	4.655544e-16
1.028000e+04	1.032000e+04	1.951146e-16	7.677240e-17	1.405618e-16
1.032000e+04	1.036000e+04	1.012230e-15	4.117183e-16	7.673810e-16
1.036000e+04	1.040000e+04	-6.057391e-15	4.175939e-15	2.326964e-15
1.040000e+04	1.044000e+04	-1.039749e-15	1.196767e-15	5.257315e-16
1.044000e+04	1.048000e+04	-8.451788e-17	7.485822e-17	3.756044e-17
1.048000e+04	1.052000e+04	6.846734e-17	2.794742e-17	5.265666e-17
1.052000e+04	1.056000e+04	7.093554e-16	2.754742e-16	4.977846e-16
1.056000e+04	1.060000e+04	1.000865e-15	4.032475e-16	7.523890e-16
1.060000e+04	1.064000e+04	4.088246e-17	1.676170e-17	3.149466e-17
1.064000e+04	1.068000e+04	1.581283e-18	7.140929e-19	1.458099e-18
1.068000e+04	1.072000e+04	-3.087599e-14	2.151914e-14	1.190997e-14
1.072000e+04	1.076000e+04	1.427988e-16	5.734901e-17	1.060706e-16
1.076000e+04	1.080000e+04	2.469529e-17	1.020366e-17	1.919128e-17
1.080000e+04	1.084000e+04	2.269702e-18	1.052588e-18	2.200925e-18
1.084000e+04	1.088000e+04	5.002627e-19	2.271074e-19	4.664351e-19
1.088000e+04	1.092000e+04	6.042461e-15	2.241405e-15	3.919657e-15
1.092000e+04	1.096000e+04	1.529774e-15	5.961863e-16	1.076056e-15
1.096000e+04	1.100000e+04	3.084575e-15	1.192516e-15	2.153184e-15
1.100000e+04	1.104000e+04	-4.842152e-19	4.295922e-19	2.169046e-19
1.104000e+04	1.108000e+04	-4.411843e-17	4.516652e-17	2.101459e-17
1.108000e+04	1.112000e+04	7.445858e-17	3.265889e-17	6.479062e-17
1.112000e+04	1.116000e+04	-1.066225e-18	1.040124e-18	4.982885e-19
1.116000e+04	1.120000e+04	1.073772e-14	4.188431e-15	7.581530e-15
1.120000e+04	1.124000e+04	4.081555e-18	1.951924e-18	4.278920e-18
1.124000e+04	1.128000e+04	1.564917e-16	6.472557e-17	1.218045e-16
1.128000e+04	1.132000e+04	6.726465e-19	2.860021e-19	5.487565e-19
1.132000e+04	1.136000e+04	4.597125e-19	2.129407e-19	4.452240e-19
1.136000e+04	1.140000e+04	-7.450142e-17	5.839828e-17	3.083526e-17
1.140000e+04	1.144000e+04	3.261447e-16	1.370111e-16	2.626927e-16
1.144000e+04	1.148000e+04	4.334583e-20	2.223220e-20	4.635713e-20
1.148000e+04	1.152000e+04	-1.675209e-22	1.231557e-22	6.935920e-23
1.152000e+04	1.156000e+04	4.647219e-21	2.360288e-21	5.382121e-21
1.156000e+04	1.160000e+04	-3.019780e-20	4.462053e-20	1.721913e-20
1.160000e+04	1.164000e+04	-7.847735e-24	6.918845e-24	3.505263e-24
1.164000e+04	1.168000e+04	4.158656e-19	2.116241e-19	4.848728e-19
1.168000e+04	1.172000e+04	-5.420271e-26	3.738137e-26	2.115182e-26
1.172000e+04	1.176000e+04	-1.010706e-24	3.059620e-25	5.722555e-24
1.176000e+04	1.180000e+04	-5.314225e-20	7.781055e-20	3.076469e-20
1.180000e+04	1.184000e+04	-1.262994e-20	3.315562e-20	1.113505e-20
1.184000e+04	1.188000e+04	2.050175e-27	1.077465e-27	2.389579e-27
1.188000e+04	1.192000e+04	-2.356667e-19	2.797722e-19	1.229007e-19
1.192000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.204000e+04	-1.023963e-23	1.720551e-23	6.245517e-24
1.204000e+04	1.208000e+04	2.568106e-20	1.182804e-20	2.419979e-20
1.208000e+04	1.212000e+04	-2.275002e-19	2.079714e-19	1.030575e-19
1.212000e+04	1.216000e+04	-6.320579e-24	1.061835e-23	3.749762e-24
1.216000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.224000e+04	-2.677337e-22	4.209993e-22	1.614999e-22
1.224000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.236000e+04	6.936278e-20	3.376171e-20	7.301512e-20
1.236000e+04	1.240000e+04	-3.431307e-24	2.548418e-24	1.392213e-24
1.240000e+04	1.244000e+04	-3.638430e-22	5.885237e-22	2.203606e-22
1.244000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.264000e+04	-5.749112e-23	7.694788e-23	3.779084e-23
1.264000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.276000e+04	4.382517e-37	1.624484e-37	2.756178e-37
1.276000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /QCD-NLOQCD
ErrorBandColor=red!60!black
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 3.458004455054407e-09, dn: 3.458004455054407e-09}}, 2: {"": {up: 4.494580961806387e-08, dn: 4.494580961806387e-08}}, 3: {"": {up: 1.424339716223578e-07, dn: 1.424339716223578e-07}}, 4: {"": {up: 2.429339585316921e-07, dn: 2.429339585316921e-07}}, 5: {"": {up: 3.135887219590483e-07, dn: 3.135887219590483e-07}}, 6: {"": {up: 3.344452768697966e-07, dn: 3.344452768697966e-07}}, 7: {"": {up: 3.167569712647995e-07, dn: 3.167569712647995e-07}}, 8: {"": {up: 3.056966736492037e-07, dn: 3.056966736492037e-07}}, 9: {"": {up: 2.622532271815336e-07, dn: 2.622532271815336e-07}}, 10: {"": {up: 2.248464281201509e-07, dn: 2.248464281201509e-07}}, 11: {"": {up: 1.894550307725232e-07, dn: 1.894550307725232e-07}}, 12: {"": {up: 1.519359978009962e-07, dn: 1.519359978009962e-07}}, 13: {"": {up: 1.167020383909282e-07, dn: 1.167020383909282e-07}}, 14: {"": {up: 9.009819166478188e-08, dn: 9.009819166478188e-08}}, 15: {"": {up: 6.859529797943827e-08, dn: 6.859529797943827e-08}}, 16: {"": {up: 5.231619745976117e-08, dn: 5.231619745976117e-08}}, 17: {"": {up: 4.042843750056789e-08, dn: 4.042843750056789e-08}}, 18: {"": {up: 3.320833398452853e-08, dn: 3.320833398452853e-08}}, 19: {"": {up: 2.585289605568862e-08, dn: 2.585289605568862e-08}}, 20: {"": {up: 2.235029139251722e-08, dn: 2.235029139251722e-08}}, 21: {"": {up: 1.671439443830013e-08, dn: 1.671439443830013e-08}}, 22: {"": {up: 1.427215545580991e-08, dn: 1.427215545580991e-08}}, 23: {"": {up: 1.253712232841151e-08, dn: 1.253712232841151e-08}}, 24: {"": {up: 9.264362898952643e-09, dn: 9.264362898952643e-09}}, 25: {"": {up: 7.968334500192683e-09, dn: 7.968334500192683e-09}}, 26: {"": {up: 6.870027939165685e-09, dn: 6.870027939165685e-09}}, 27: {"": {up: 5.829006479762059e-09, dn: 5.829006479762059e-09}}, 28: {"": {up: 4.525221333373591e-09, dn: 4.525221333373591e-09}}, 29: {"": {up: 3.862942581028787e-09, dn: 3.862942581028787e-09}}, 30: {"": {up: 3.304695051212574e-09, dn: 3.304695051212574e-09}}, 31: {"": {up: 2.860680101785128e-09, dn: 2.860680101785128e-09}}, 32: {"": {up: 2.337950193093469e-09, dn: 2.337950193093469e-09}}, 33: {"": {up: 2.311639643898381e-09, dn: 2.311639643898381e-09}}, 34: {"": {up: 2.009821006865893e-09, dn: 2.009821006865893e-09}}, 35: {"": {up: 1.542362259422996e-09, dn: 1.542362259422996e-09}}, 36: {"": {up: 2.470472842723787e-09, dn: 2.470472842723787e-09}}, 37: {"": {up: 1.048754410246726e-09, dn: 1.048754410246726e-09}}, 38: {"": {up: 9.690138242847584e-10, dn: 9.690138242847584e-10}}, 39: {"": {up: 1.057405764009714e-09, dn: 1.057405764009714e-09}}, 40: {"": {up: 7.740724248333922e-10, dn: 7.740724248333922e-10}}, 41: {"": {up: 6.027364765272023e-10, dn: 6.027364765272023e-10}}, 42: {"": {up: 4.970402471848848e-10, dn: 4.970402471848848e-10}}, 43: {"": {up: 4.698305770973932e-10, dn: 4.698305770973932e-10}}, 44: {"": {up: 3.763419593483247e-10, dn: 3.763419593483247e-10}}, 45: {"": {up: 3.652962241368364e-10, dn: 3.652962241368364e-10}}, 46: {"": {up: 2.650278938284925e-10, dn: 2.650278938284925e-10}}, 47: {"": {up: 3.495535447231316e-10, dn: 3.495535447231316e-10}}, 48: {"": {up: 2.702892599537369e-10, dn: 2.702892599537369e-10}}, 49: {"": {up: 1.904402577791691e-10, dn: 1.904402577791691e-10}}, 50: {"": {up: 1.870079475654796e-10, dn: 1.870079475654796e-10}}, 51: {"": {up: 1.570724167502451e-10, dn: 1.570724167502451e-10}}, 52: {"": {up: 1.24410077288671e-10, dn: 1.24410077288671e-10}}, 53: {"": {up: 1.270768869616479e-10, dn: 1.270768869616479e-10}}, 54: {"": {up: 1.103160943188824e-10, dn: 1.103160943188824e-10}}, 55: {"": {up: 8.717141933739308e-11, dn: 8.717141933739308e-11}}, 56: {"": {up: 7.218371942586205e-11, dn: 7.218371942586205e-11}}, 57: {"": {up: 8.289407943832407e-11, dn: 8.289407943832407e-11}}, 58: {"": {up: 6.480365142206828e-11, dn: 6.480365142206828e-11}}, 59: {"": {up: 6.722122233699608e-11, dn: 6.722122233699608e-11}}, 60: {"": {up: 4.27043451605587e-11, dn: 4.27043451605587e-11}}, 61: {"": {up: 4.235803839661415e-11, dn: 4.235803839661415e-11}}, 62: {"": {up: 3.148440808227066e-11, dn: 3.148440808227066e-11}}, 63: {"": {up: 3.554900869969494e-11, dn: 3.554900869969494e-11}}, 64: {"": {up: 4.055867527183813e-11, dn: 4.055867527183813e-11}}, 65: {"": {up: 2.268873395376657e-11, dn: 2.268873395376657e-11}}, 66: {"": {up: 2.123360029502931e-11, dn: 2.123360029502931e-11}}, 67: {"": {up: 2.184040772367262e-11, dn: 2.184040772367262e-11}}, 68: {"": {up: 2.730070531734687e-11, dn: 2.730070531734687e-11}}, 69: {"": {up: 1.319560522129172e-11, dn: 1.319560522129172e-11}}, 70: {"": {up: 1.796344927380502e-11, dn: 1.796344927380502e-11}}, 71: {"": {up: 1.351120038569901e-11, dn: 1.351120038569901e-11}}, 72: {"": {up: 8.565109237343746e-12, dn: 8.565109237343746e-12}}, 73: {"": {up: 9.171309196189504e-12, dn: 9.171309196189504e-12}}, 74: {"": {up: 7.286097070823613e-12, dn: 7.286097070823613e-12}}, 75: {"": {up: 6.257745184137359e-12, dn: 6.257745184137359e-12}}, 76: {"": {up: 9.628754834711082e-12, dn: 9.628754834711082e-12}}, 77: {"": {up: 6.238627039783093e-12, dn: 6.238627039783093e-12}}, 78: {"": {up: 4.911780308116415e-12, dn: 4.911780308116415e-12}}, 79: {"": {up: 7.901761367696148e-12, dn: 7.901761367696148e-12}}, 80: {"": {up: 1.13660938457915e-11, dn: 1.13660938457915e-11}}, 81: {"": {up: 3.222802449178376e-12, dn: 3.222802449178376e-12}}, 82: {"": {up: 4.018663296697442e-12, dn: 4.018663296697442e-12}}, 83: {"": {up: 4.166274091160404e-12, dn: 4.166274091160404e-12}}, 84: {"": {up: 2.416438465683343e-12, dn: 2.416438465683343e-12}}, 85: {"": {up: 3.078270149099685e-12, dn: 3.078270149099685e-12}}, 86: {"": {up: 3.127104086427682e-12, dn: 3.127104086427682e-12}}, 87: {"": {up: 2.301648703507394e-12, dn: 2.301648703507394e-12}}, 88: {"": {up: 1.874945361155719e-12, dn: 1.874945361155719e-12}}, 89: {"": {up: 1.533955210319631e-12, dn: 1.533955210319631e-12}}, 90: {"": {up: 1.174175879008183e-12, dn: 1.174175879008183e-12}}, 91: {"": {up: 1.491226652281758e-12, dn: 1.491226652281758e-12}}, 92: {"": {up: 8.764195921917566e-13, dn: 8.764195921917566e-13}}, 93: {"": {up: 1.95710136657706e-12, dn: 1.95710136657706e-12}}, 94: {"": {up: 1.058380000015956e-12, dn: 1.058380000015956e-12}}, 95: {"": {up: 8.291912592022525e-13, dn: 8.291912592022525e-13}}, 96: {"": {up: 5.449618442496173e-13, dn: 5.449618442496173e-13}}, 97: {"": {up: 7.342801789438026e-13, dn: 7.342801789438026e-13}}, 98: {"": {up: 4.875050560907343e-13, dn: 4.875050560907343e-13}}, 99: {"": {up: 4.961374022825649e-13, dn: 4.961374022825649e-13}}, 100: {"": {up: 8.276881310855232e-13, dn: 8.276881310855232e-13}}, 101: {"": {up: 3.645761572132626e-13, dn: 3.645761572132626e-13}}, 102: {"": {up: 3.846269716961309e-13, dn: 3.846269716961309e-13}}, 103: {"": {up: 3.832176691657692e-13, dn: 3.832176691657692e-13}}, 104: {"": {up: 1.66014697941046e-13, dn: 1.66014697941046e-13}}, 105: {"": {up: 2.639205437678868e-13, dn: 2.639205437678868e-13}}, 106: {"": {up: 1.812746723977407e-13, dn: 1.812746723977407e-13}}, 107: {"": {up: 4.170539202141665e-13, dn: 4.170539202141665e-13}}, 108: {"": {up: 7.18415565884664e-13, dn: 7.18415565884664e-13}}, 109: {"": {up: 1.423188208314373e-13, dn: 1.423188208314373e-13}}, 110: {"": {up: 1.301265355686518e-13, dn: 1.301265355686518e-13}}, 111: {"": {up: 3.865508929636764e-13, dn: 3.865508929636764e-13}}, 112: {"": {up: 1.567649149374815e-13, dn: 1.567649149374815e-13}}, 113: {"": {up: 1.065778795184037e-13, dn: 1.065778795184037e-13}}, 114: {"": {up: 4.395092022029259e-14, dn: 4.395092022029259e-14}}, 115: {"": {up: 1.090905938034462e-13, dn: 1.090905938034462e-13}}, 116: {"": {up: 6.054676761573624e-14, dn: 6.054676761573624e-14}}, 117: {"": {up: 9.981881716660573e-14, dn: 9.981881716660573e-14}}, 118: {"": {up: 5.552638160734472e-14, dn: 5.552638160734472e-14}}, 119: {"": {up: 9.56608808634401e-14, dn: 9.56608808634401e-14}}, 120: {"": {up: 4.275744035796508e-14, dn: 4.275744035796508e-14}}, 121: {"": {up: 1.045138476220706e-13, dn: 1.045138476220706e-13}}, 122: {"": {up: 5.285801411036751e-14, dn: 5.285801411036751e-14}}, 123: {"": {up: 5.031265994760368e-14, dn: 5.031265994760368e-14}}, 124: {"": {up: 2.983101606028459e-14, dn: 2.983101606028459e-14}}, 125: {"": {up: 1.674276987290777e-14, dn: 1.674276987290777e-14}}, 126: {"": {up: 4.168004186374275e-14, dn: 4.168004186374275e-14}}, 127: {"": {up: 1.352897926665682e-14, dn: 1.352897926665682e-14}}, 128: {"": {up: 2.490804561230054e-14, dn: 2.490804561230054e-14}}, 129: {"": {up: 9.295610936348396e-15, dn: 9.295610936348396e-15}}, 130: {"": {up: 3.174539611150479e-14, dn: 3.174539611150479e-14}}, 131: {"": {up: 9.791524690238531e-15, dn: 9.791524690238531e-15}}, 132: {"": {up: 1.663757812537046e-14, dn: 1.663757812537046e-14}}, 133: {"": {up: 1.529276259424047e-14, dn: 1.529276259424047e-14}}, 134: {"": {up: 9.62081871282225e-15, dn: 9.62081871282225e-15}}, 135: {"": {up: 4.112552130798289e-15, dn: 4.112552130798289e-15}}, 136: {"": {up: 5.241631581381415e-15, dn: 5.241631581381415e-15}}, 137: {"": {up: 1.027658258230088e-14, dn: 1.027658258230088e-14}}, 138: {"": {up: 9.551182835994528e-15, dn: 9.551182835994528e-15}}, 139: {"": {up: 1.876133951090651e-14, dn: 1.876133951090651e-14}}, 140: {"": {up: 3.048426753279899e-15, dn: 3.048426753279899e-15}}, 141: {"": {up: 1.363337856367953e-14, dn: 1.363337856367953e-14}}, 142: {"": {up: 1.917505052613686e-14, dn: 1.917505052613686e-14}}, 143: {"": {up: 3.942777323600589e-15, dn: 3.942777323600589e-15}}, 144: {"": {up: 4.825522372690567e-15, dn: 4.825522372690567e-15}}, 145: {"": {up: 3.912103349668947e-15, dn: 3.912103349668947e-15}}, 146: {"": {up: 5.628768249022043e-15, dn: 5.628768249022043e-15}}, 147: {"": {up: 3.256633159287953e-15, dn: 3.256633159287953e-15}}, 148: {"": {up: 2.18166385194874e-15, dn: 2.18166385194874e-15}}, 149: {"": {up: 1.067123692298745e-14, dn: 1.067123692298745e-14}}, 150: {"": {up: 1.925975622899297e-15, dn: 1.925975622899297e-15}}, 151: {"": {up: 1.023393701902428e-15, dn: 1.023393701902428e-15}}, 152: {"": {up: 1.399358942665068e-15, dn: 1.399358942665068e-15}}, 153: {"": {up: 1.929533008123813e-15, dn: 1.929533008123813e-15}}, 154: {"": {up: 3.078874738145883e-15, dn: 3.078874738145883e-15}}, 155: {"": {up: 1.037884644803595e-15, dn: 1.037884644803595e-15}}, 156: {"": {up: 7.427421416136065e-15, dn: 7.427421416136065e-15}}, 157: {"": {up: 1.095289217649639e-15, dn: 1.095289217649639e-15}}, 158: {"": {up: 2.53731350133782e-15, dn: 2.53731350133782e-15}}, 159: {"": {up: 4.287534132562538e-15, dn: 4.287534132562538e-15}}, 160: {"": {up: 9.910373615253439e-16, dn: 9.910373615253439e-16}}, 161: {"": {up: 1.143614765075333e-15, dn: 1.143614765075333e-15}}, 162: {"": {up: 1.229142397766733e-15, dn: 1.229142397766733e-15}}, 163: {"": {up: 2.362695151665063e-15, dn: 2.362695151665063e-15}}, 164: {"": {up: 2.835668396026045e-16, dn: 2.835668396026045e-16}}, 165: {"": {up: 7.443530475868155e-16, dn: 7.443530475868155e-16}}, 166: {"": {up: 3.097284009916041e-15, dn: 3.097284009916041e-15}}, 167: {"": {up: 2.133568733110295e-15, dn: 2.133568733110295e-15}}, 168: {"": {up: 4.688989119822721e-16, dn: 4.688989119822721e-16}}, 169: {"": {up: 4.130755408934222e-16, dn: 4.130755408934222e-16}}, 170: {"": {up: 1.03913214036343e-15, dn: 1.03913214036343e-15}}, 171: {"": {up: 4.906706215059086e-16, dn: 4.906706215059086e-16}}, 172: {"": {up: 7.236512773684434e-16, dn: 7.236512773684434e-16}}, 173: {"": {up: 3.135027749001516e-16, dn: 3.135027749001516e-16}}, 174: {"": {up: 7.864592545850267e-16, dn: 7.864592545850267e-16}}, 175: {"": {up: 2.280844825327414e-16, dn: 2.280844825327414e-16}}, 176: {"": {up: 1.174629089721841e-15, dn: 1.174629089721841e-15}}, 177: {"": {up: 1.985244285252048e-16, dn: 1.985244285252048e-16}}, 178: {"": {up: 6.508212187894824e-17, dn: 6.508212187894824e-17}}, 179: {"": {up: 1.705785489518474e-16, dn: 1.705785489518474e-16}}, 180: {"": {up: 2.477901985267733e-16, dn: 2.477901985267733e-16}}, 181: {"": {up: 2.81366093824711e-17, dn: 2.81366093824711e-17}}, 182: {"": {up: 1.100146428212567e-16, dn: 1.100146428212567e-16}}, 183: {"": {up: 7.997429722818744e-17, dn: 7.997429722818744e-17}}, 184: {"": {up: 1.265501626818144e-15, dn: 1.265501626818144e-15}}, 185: {"": {up: 1.032581610449461e-16, dn: 1.032581610449461e-16}}, 186: {"": {up: 3.575183413054456e-17, dn: 3.575183413054456e-17}}, 187: {"": {up: 1.08297285670825e-17, dn: 1.08297285670825e-17}}, 188: {"": {up: 5.792716291323173e-16, dn: 5.792716291323173e-16}}, 189: {"": {up: 2.051682631530377e-17, dn: 2.051682631530377e-17}}, 190: {"": {up: 3.208509090494332e-16, dn: 3.208509090494332e-16}}, 191: {"": {up: 3.218704138525242e-17, dn: 3.218704138525242e-17}}, 192: {"": {up: 4.327206094099108e-16, dn: 4.327206094099108e-16}}, 193: {"": {up: 6.288848269457691e-18, dn: 6.288848269457691e-18}}, 194: {"": {up: 3.73514415688089e-17, dn: 3.73514415688089e-17}}, 195: {"": {up: 7.299030139319949e-17, dn: 7.299030139319949e-17}}, 196: {"": {up: 2.626887859088857e-17, dn: 2.626887859088857e-17}}, 197: {"": {up: 1.499350872971621e-17, dn: 1.499350872971621e-17}}, 198: {"": {up: 1.013429268323499e-16, dn: 1.013429268323499e-16}}, 199: {"": {up: 5.62711809304726e-18, dn: 5.62711809304726e-18}}, 200: {"": {up: 2.932214160324553e-16, dn: 2.932214160324553e-16}}, 201: {"": {up: 8.177793563174515e-17, dn: 8.177793563174515e-17}}, 202: {"": {up: 2.275471609556953e-17, dn: 2.275471609556953e-17}}, 203: {"": {up: 4.306980888166288e-17, dn: 4.306980888166288e-17}}, 204: {"": {up: 2.093246094569843e-17, dn: 2.093246094569843e-17}}, 205: {"": {up: 4.295074700034479e-18, dn: 4.295074700034479e-18}}, 206: {"": {up: 1.762501421192655e-17, dn: 1.762501421192655e-17}}, 207: {"": {up: 1.015674787634193e-18, dn: 1.015674787634193e-18}}, 208: {"": {up: 1.273127032634288e-16, dn: 1.273127032634288e-16}}, 209: {"": {up: 7.408401973248843e-18, dn: 7.408401973248843e-18}}, 210: {"": {up: 5.077163184878803e-18, dn: 5.077163184878803e-18}}, 211: {"": {up: 1.752845942839719e-18, dn: 1.752845942839719e-18}}, 212: {"": {up: 5.139002314648854e-19, dn: 5.139002314648854e-19}}, 213: {"": {up: 1.979052507388808e-18, dn: 1.979052507388808e-18}}, 214: {"": {up: 2.917558179871587e-17, dn: 2.917558179871587e-17}}, 215: {"": {up: 4.125719497332816e-17, dn: 4.125719497332816e-17}}, 216: {"": {up: 4.231711831614596e-19, dn: 4.231711831614596e-19}}, 217: {"": {up: 1.823127734883435e-17, dn: 1.823127734883435e-17}}, 218: {"": {up: 4.088722989627568e-18, dn: 4.088722989627568e-18}}, 219: {"": {up: 3.680392182076769e-19, dn: 3.680392182076769e-19}}, 220: {"": {up: 3.585129026230754e-18, dn: 3.585129026230754e-18}}, 221: {"": {up: 1.123324608569146e-17, dn: 1.123324608569146e-17}}, 222: {"": {up: 4.910656624871948e-19, dn: 4.910656624871948e-19}}, 223: {"": {up: 4.130204834817711e-19, dn: 4.130204834817711e-19}}, 224: {"": {up: 9.702398730782316e-19, dn: 9.702398730782316e-19}}, 225: {"": {up: 3.690798301215808e-19, dn: 3.690798301215808e-19}}, 226: {"": {up: 4.486111270133476e-19, dn: 4.486111270133476e-19}}, 227: {"": {up: 9.574326861502238e-20, dn: 9.574326861502238e-20}}, 228: {"": {up: 3.266225387094095e-19, dn: 3.266225387094095e-19}}, 229: {"": {up: 7.908761706774224e-19, dn: 7.908761706774224e-19}}, 230: {"": {up: 1.106401870074376e-17, dn: 1.106401870074376e-17}}, 231: {"": {up: 1.217758517096463e-18, dn: 1.217758517096463e-18}}, 232: {"": {up: 1.949280752398146e-20, dn: 1.949280752398146e-20}}, 233: {"": {up: 3.498689231478166e-20, dn: 3.498689231478166e-20}}, 234: {"": {up: 2.874037038306849e-18, dn: 2.874037038306849e-18}}, 235: {"": {up: 1.761228983101268e-21, dn: 1.761228983101268e-21}}, 236: {"": {up: 2.804299697674144e-19, dn: 2.804299697674144e-19}}, 237: {"": {up: 2.081198900683178e-20, dn: 2.081198900683178e-20}}, 238: {"": {up: 9.224220590433609e-20, dn: 9.224220590433609e-20}}, 239: {"": {up: 2.704682640307455e-17, dn: 2.704682640307455e-17}}, 240: {"": {up: 9.096099511888573e-18, dn: 9.096099511888573e-18}}, 241: {"": {up: 2.504486787070939e-18, dn: 2.504486787070939e-18}}, 242: {"": {up: 4.682416870998444e-20, dn: 4.682416870998444e-20}}, 243: {"": {up: 4.818690571228364e-22, dn: 4.818690571228364e-22}}, 244: {"": {up: 1.403693415252858e-18, dn: 1.403693415252858e-18}}, 245: {"": {up: 4.74527089429897e-23, dn: 4.74527089429897e-23}}, 246: {"": {up: 4.542648823178982e-24, dn: 4.542648823178982e-24}}, 247: {"": {up: 3.987334850046508e-18, dn: 3.987334850046508e-18}}, 248: {"": {up: 1.070552785184196e-20, dn: 1.070552785184196e-20}}, 249: {"": {up: 2.969647738423881e-21, dn: 2.969647738423881e-21}}, 250: {"": {up: 2.151684079086508e-18, dn: 2.151684079086508e-18}}, 251: {"": {up: 9.077639254568005e-20, dn: 9.077639254568005e-20}}, 252: {"": {up: 1.751876606530154e-20, dn: 1.751876606530154e-20}}, 253: {"": {up: 1.99518156756234e-28, dn: 1.99518156756234e-28}}, 254: {"": {up: 4.581390418379343e-22, dn: 4.581390418379343e-22}}, 255: {"": {up: 4.340457077665494e-20, dn: 4.340457077665494e-20}}, 256: {"": {up: 8.848479376970974e-23, dn: 8.848479376970974e-23}}, 257: {"": {up: 1.218839973038304e-19, dn: 1.218839973038304e-19}}, 258: {"": {up: 1.080874741024067e-21, dn: 1.080874741024067e-21}}, 259: {"": {up: 0, dn: 0}}, 260: {"": {up: 1.466453655806304e-20, dn: 1.466453655806304e-20}}, 261: {"": {up: 1.081931689719797e-19, dn: 1.081931689719797e-19}}, 262: {"": {up: 0, dn: 0}}, 263: {"": {up: 0, dn: 0}}, 264: {"": {up: 6.747903968192104e-22, dn: 6.747903968192104e-22}}, 265: {"": {up: 9.722293189648803e-22, dn: 9.722293189648803e-22}}, 266: {"": {up: 3.557921748220512e-22, dn: 3.557921748220512e-22}}, 267: {"": {up: 2.035884712602289e-21, dn: 2.035884712602289e-21}}, 268: {"": {up: 3.901615492514442e-23, dn: 3.901615492514442e-23}}, 269: {"": {up: 3.990474365102627e-24, dn: 3.990474365102627e-24}}, 270: {"": {up: 1.03074409028057e-22, dn: 1.03074409028057e-22}}, 271: {"": {up: 7.953985440783187e-23, dn: 7.953985440783187e-23}}, 272: {"": {up: 3.514301957290917e-23, dn: 3.514301957290917e-23}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 0, dn: 0}}, 276: {"": {up: 2.512441940463658e-27, dn: 2.512441940463658e-27}}, 277: {"": {up: 1.290912129177655e-24, dn: 1.290912129177655e-24}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 6.451232760678592e-23, dn: 6.451232760678592e-23}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 2.43737609463336e-24, dn: 2.43737609463336e-24}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 2.789748847451696e-22, dn: 2.789748847451696e-22}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 6.454961964040463e-26, dn: 6.454961964040463e-26}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 2.119990886074127e-28, dn: 2.119990886074127e-28}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 2.067494216346521e-26, dn: 2.067494216346521e-26}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 1.75083100233191e-20, dn: 1.75083100233191e-20}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 9.414583726492454e-26, dn: 9.414583726492454e-26}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 3.431306955079933e-24, dn: 3.431306955079933e-24}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}}
ErrorTubeLineColor=black
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-NLOQCD
Path=QCD-NLOQCD
Title=NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.417955e-07	3.046117e-08	3.046117e-08
8.000000e+01	1.200000e+02	4.419129e-05	5.834531e-07	5.834531e-07
1.200000e+02	1.600000e+02	3.905456e-04	1.904452e-06	1.904452e-06
1.600000e+02	2.000000e+02	1.043213e-03	2.872454e-06	2.872454e-06
2.000000e+02	2.400000e+02	1.655611e-03	3.898799e-06	3.898799e-06
2.400000e+02	2.800000e+02	1.819756e-03	4.072626e-06	4.072626e-06
2.800000e+02	3.200000e+02	1.617432e-03	3.888648e-06	3.888648e-06
3.200000e+02	3.600000e+02	1.328559e-03	3.718324e-06	3.718324e-06
3.600000e+02	4.000000e+02	1.045639e-03	4.360687e-06	4.360687e-06
4.000000e+02	4.400000e+02	8.026944e-04	3.338635e-06	3.338635e-06
4.400000e+02	4.800000e+02	6.205159e-04	2.610398e-06	2.610398e-06
4.800000e+02	5.200000e+02	4.727075e-04	2.339195e-06	2.339195e-06
5.200000e+02	5.600000e+02	3.436967e-04	1.901948e-06	1.901948e-06
5.600000e+02	6.000000e+02	2.496618e-04	1.428004e-06	1.428004e-06
6.000000e+02	6.400000e+02	1.773581e-04	1.379519e-06	1.379519e-06
6.400000e+02	6.800000e+02	1.283488e-04	1.103260e-06	1.103260e-06
6.800000e+02	7.200000e+02	9.420633e-05	7.930869e-07	7.930869e-07
7.200000e+02	7.600000e+02	7.086170e-05	7.846522e-07	7.846522e-07
7.600000e+02	8.000000e+02	5.115567e-05	5.782852e-07	5.782852e-07
8.000000e+02	8.400000e+02	3.886954e-05	4.774828e-07	4.774828e-07
8.400000e+02	8.800000e+02	2.903964e-05	4.197761e-07	4.197761e-07
8.800000e+02	9.200000e+02	2.261328e-05	3.867828e-07	3.867828e-07
9.200000e+02	9.600000e+02	1.711843e-05	3.079713e-07	3.079713e-07
9.600000e+02	1.000000e+03	1.464402e-05	4.416582e-07	4.416582e-07
1.000000e+03	1.040000e+03	1.035000e-05	2.206541e-07	2.206541e-07
1.040000e+03	1.080000e+03	8.351052e-06	2.620582e-07	2.620582e-07
1.080000e+03	1.120000e+03	6.453599e-06	1.764432e-07	1.764432e-07
1.120000e+03	1.160000e+03	5.536519e-06	1.823907e-07	1.823907e-07
1.160000e+03	1.200000e+03	4.236763e-06	1.491530e-07	1.491530e-07
1.200000e+03	1.240000e+03	3.268196e-06	1.016188e-07	1.016188e-07
1.240000e+03	1.280000e+03	2.641806e-06	8.795071e-08	8.795071e-08
1.280000e+03	1.320000e+03	2.234571e-06	1.069124e-07	1.069124e-07
1.320000e+03	1.360000e+03	1.817266e-06	7.852763e-08	7.852763e-08
1.360000e+03	1.400000e+03	1.408014e-06	5.508593e-08	5.508593e-08
1.400000e+03	1.440000e+03	1.246559e-06	6.075902e-08	6.075902e-08
1.440000e+03	1.480000e+03	9.429207e-07	4.825441e-08	4.825441e-08
1.480000e+03	1.520000e+03	8.485396e-07	4.637553e-08	4.637553e-08
1.520000e+03	1.560000e+03	6.766712e-07	4.088462e-08	4.088462e-08
1.560000e+03	1.600000e+03	5.696398e-07	3.910051e-08	3.910051e-08
1.600000e+03	1.640000e+03	4.486489e-07	2.762062e-08	2.762062e-08
1.640000e+03	1.680000e+03	4.561048e-07	7.322688e-08	7.322688e-08
1.680000e+03	1.720000e+03	3.985600e-07	4.148113e-08	4.148113e-08
1.720000e+03	1.760000e+03	2.660984e-07	2.164547e-08	2.164547e-08
1.760000e+03	1.800000e+03	2.574122e-07	2.421508e-08	2.421508e-08
1.800000e+03	1.840000e+03	3.232765e-07	7.131653e-08	7.131653e-08
1.840000e+03	1.880000e+03	1.894179e-07	2.295012e-08	2.295012e-08
1.880000e+03	1.920000e+03	1.518559e-07	1.900539e-08	1.900539e-08
1.920000e+03	1.960000e+03	1.296131e-07	1.459781e-08	1.459781e-08
1.960000e+03	2.000000e+03	1.030932e-07	1.103609e-08	1.103609e-08
2.000000e+03	2.040000e+03	8.090833e-08	7.758490e-09	7.758490e-09
2.040000e+03	2.080000e+03	7.045764e-08	9.045496e-09	9.045496e-09
2.080000e+03	2.120000e+03	6.590327e-08	7.230167e-09	7.230167e-09
2.120000e+03	2.160000e+03	8.026622e-08	1.509291e-08	1.509291e-08
2.160000e+03	2.200000e+03	3.894545e-08	3.541052e-09	3.541052e-09
2.200000e+03	2.240000e+03	5.139226e-08	1.026428e-08	1.026428e-08
2.240000e+03	2.280000e+03	4.325509e-08	5.091413e-09	5.091413e-09
2.280000e+03	2.320000e+03	3.344582e-08	4.456968e-09	4.456968e-09
2.320000e+03	2.360000e+03	4.230340e-08	1.099951e-08	1.099951e-08
2.360000e+03	2.400000e+03	2.516218e-08	3.416736e-09	3.416736e-09
2.400000e+03	2.440000e+03	2.693333e-08	5.620334e-09	5.620334e-09
2.440000e+03	2.480000e+03	2.093180e-08	5.454210e-09	5.454210e-09
2.480000e+03	2.520000e+03	1.778417e-08	2.337961e-09	2.337961e-09
2.520000e+03	2.560000e+03	2.718706e-08	9.255405e-09	9.255405e-09
2.560000e+03	2.600000e+03	1.569144e-08	4.875547e-09	4.875547e-09
2.600000e+03	2.640000e+03	1.211012e-08	2.084094e-09	2.084094e-09
2.640000e+03	2.680000e+03	1.279093e-08	2.844161e-09	2.844161e-09
2.680000e+03	2.720000e+03	1.648380e-08	1.002474e-08	1.002474e-08
2.720000e+03	2.760000e+03	9.895909e-09	2.277605e-09	2.277605e-09
2.760000e+03	2.800000e+03	9.289861e-09	2.874900e-09	2.874900e-09
2.800000e+03	2.840000e+03	1.198874e-08	3.532618e-09	3.532618e-09
2.840000e+03	2.880000e+03	5.712447e-09	9.759728e-10	9.759728e-10
2.880000e+03	2.920000e+03	8.013954e-09	2.587600e-09	2.587600e-09
2.920000e+03	2.960000e+03	4.682154e-09	9.231516e-10	9.231516e-10
2.960000e+03	3.000000e+03	2.700691e-09	4.141812e-10	4.141812e-10
3.000000e+03	3.040000e+03	1.013608e-08	6.530726e-09	6.530726e-09
3.040000e+03	3.080000e+03	1.623643e-08	1.120313e-08	1.120313e-08
3.080000e+03	3.120000e+03	4.774033e-09	1.285779e-09	1.285779e-09
3.120000e+03	3.160000e+03	4.459808e-09	1.511354e-09	1.511354e-09
3.160000e+03	3.200000e+03	7.480007e-09	3.241543e-09	3.241543e-09
3.200000e+03	3.240000e+03	2.789168e-09	7.029315e-10	7.029315e-10
3.240000e+03	3.280000e+03	1.803098e-09	4.595064e-10	4.595064e-10
3.280000e+03	3.320000e+03	1.695580e-09	5.371857e-10	5.371857e-10
3.320000e+03	3.360000e+03	1.204995e-09	3.288120e-10	3.288120e-10
3.360000e+03	3.400000e+03	1.812549e-09	6.344453e-10	6.344453e-10
3.400000e+03	3.440000e+03	7.740406e-09	6.542089e-09	6.542089e-09
3.440000e+03	3.480000e+03	2.613122e-09	2.207250e-09	2.207250e-09
3.480000e+03	3.520000e+03	8.663149e-10	4.518764e-10	4.518764e-10
3.520000e+03	3.560000e+03	1.711529e-09	8.063884e-10	8.063884e-10
3.560000e+03	3.600000e+03	6.033988e-10	2.077533e-10	2.077533e-10
3.600000e+03	3.640000e+03	3.263674e-10	3.569700e-10	3.569700e-10
3.640000e+03	3.680000e+03	6.457030e-10	2.163223e-10	2.163223e-10
3.680000e+03	3.720000e+03	1.174582e-09	3.717395e-10	3.717395e-10
3.720000e+03	3.760000e+03	4.625797e-10	1.097648e-10	1.097648e-10
3.760000e+03	3.800000e+03	1.184992e-09	5.539015e-10	5.539015e-10
3.800000e+03	3.840000e+03	7.080068e-10	2.387219e-10	2.387219e-10
3.840000e+03	3.880000e+03	5.396761e-10	2.804411e-10	2.804411e-10
3.880000e+03	3.920000e+03	3.195895e-10	9.593165e-11	9.593165e-11
3.920000e+03	3.960000e+03	1.081012e-09	9.955832e-10	9.955832e-10
3.960000e+03	4.000000e+03	4.314524e-10	1.602603e-10	1.602603e-10
4.000000e+03	4.040000e+03	7.993127e-09	7.712969e-09	7.712969e-09
4.040000e+03	4.080000e+03	2.204832e-09	1.951917e-09	1.951917e-09
4.080000e+03	4.120000e+03	1.397222e-10	4.383334e-11	4.383334e-11
4.120000e+03	4.160000e+03	2.764580e-10	1.121193e-10	1.121193e-10
4.160000e+03	4.200000e+03	9.094826e-11	3.490222e-11	3.490222e-11
4.200000e+03	4.240000e+03	1.472386e-10	4.326832e-11	4.326832e-11
4.240000e+03	4.280000e+03	9.079515e-10	5.397968e-10	5.397968e-10
4.280000e+03	4.320000e+03	1.461336e-09	1.252367e-09	1.252367e-09
4.320000e+03	4.360000e+03	3.993997e-10	1.683717e-10	1.683717e-10
4.360000e+03	4.400000e+03	7.010355e-11	2.271616e-11	2.271616e-11
4.400000e+03	4.440000e+03	6.298629e-10	3.757057e-10	3.757057e-10
4.440000e+03	4.480000e+03	6.038829e-11	2.246683e-11	2.246683e-11
4.480000e+03	4.520000e+03	3.137829e-10	2.015666e-10	2.015666e-10
4.520000e+03	4.560000e+03	5.719937e-11	3.363904e-11	3.363904e-11
4.560000e+03	4.600000e+03	2.871685e-11	1.226015e-11	1.226015e-11
4.600000e+03	4.640000e+03	5.121729e-09	5.068739e-09	5.068739e-09
4.640000e+03	4.680000e+03	6.784523e-11	3.251022e-11	3.251022e-11
4.680000e+03	4.720000e+03	1.665814e-11	4.998416e-12	4.998416e-12
4.720000e+03	4.760000e+03	3.855641e-11	2.375830e-11	2.375830e-11
4.760000e+03	4.800000e+03	4.084411e-11	1.390367e-11	1.390367e-11
4.800000e+03	4.840000e+03	9.890235e-11	5.786838e-11	5.786838e-11
4.840000e+03	4.880000e+03	2.915547e-11	1.158014e-11	1.158014e-11
4.880000e+03	4.920000e+03	2.616823e-11	1.004213e-11	1.004213e-11
4.920000e+03	4.960000e+03	1.319951e-11	5.897948e-12	5.897948e-12
4.960000e+03	5.000000e+03	9.814002e-09	9.719297e-09	9.719297e-09
5.000000e+03	5.040000e+03	2.459101e-10	1.379096e-10	1.379096e-10
5.040000e+03	5.080000e+03	3.239584e-11	1.497357e-11	1.497357e-11
5.080000e+03	5.120000e+03	1.170048e-10	8.524702e-11	8.524702e-11
5.120000e+03	5.160000e+03	1.957046e-10	1.711529e-10	1.711529e-10
5.160000e+03	5.200000e+03	6.670284e-12	2.100039e-12	2.100039e-12
5.200000e+03	5.240000e+03	1.742174e-10	1.127025e-10	1.127025e-10
5.240000e+03	5.280000e+03	4.169769e-11	1.824946e-11	1.824946e-11
5.280000e+03	5.320000e+03	1.284626e-11	4.977076e-12	4.977076e-12
5.320000e+03	5.360000e+03	4.785242e-12	1.664762e-12	1.664762e-12
5.360000e+03	5.400000e+03	2.553245e-12	8.410666e-13	8.410666e-13
5.400000e+03	5.440000e+03	2.319598e-11	1.079677e-11	1.079677e-11
5.440000e+03	5.480000e+03	6.034023e-11	4.044467e-11	4.044467e-11
5.480000e+03	5.520000e+03	1.286952e-11	6.526612e-12	6.526612e-12
5.520000e+03	5.560000e+03	8.413455e-12	4.953781e-12	4.953781e-12
5.560000e+03	5.600000e+03	3.736009e-11	3.411265e-11	3.411265e-11
5.600000e+03	5.640000e+03	5.061994e-11	3.363337e-11	3.363337e-11
5.640000e+03	5.680000e+03	1.754028e-12	7.726913e-13	7.726913e-13
5.680000e+03	5.720000e+03	6.187507e-11	2.922789e-11	2.922789e-11
5.720000e+03	5.760000e+03	1.624625e-11	9.121180e-12	9.121180e-12
5.760000e+03	5.800000e+03	1.081472e-11	5.844110e-12	5.844110e-12
5.800000e+03	5.840000e+03	8.668024e-12	3.871004e-12	3.871004e-12
5.840000e+03	5.880000e+03	1.197378e-11	5.437348e-12	5.437348e-12
5.880000e+03	5.920000e+03	9.536850e-12	5.579669e-12	5.579669e-12
5.920000e+03	5.960000e+03	3.845070e-13	4.528429e-13	4.528429e-13
5.960000e+03	6.000000e+03	6.826559e-12	5.910524e-12	5.910524e-12
6.000000e+03	6.040000e+03	2.819219e-12	1.528018e-12	1.528018e-12
6.040000e+03	6.080000e+03	1.537006e-11	9.632430e-12	9.632430e-12
6.080000e+03	6.120000e+03	1.837090e-12	8.386759e-13	8.386759e-13
6.120000e+03	6.160000e+03	1.828872e-12	8.343795e-13	8.343795e-13
6.160000e+03	6.200000e+03	2.694370e-12	1.489230e-12	1.489230e-12
6.200000e+03	6.240000e+03	-3.332447e-13	1.316936e-12	1.316936e-12
6.240000e+03	6.280000e+03	3.044795e-13	2.158209e-13	2.158209e-13
6.280000e+03	6.320000e+03	7.217190e-13	3.527661e-13	3.527661e-13
6.320000e+03	6.360000e+03	5.231060e-13	3.115359e-13	3.115359e-13
6.360000e+03	6.400000e+03	2.688487e-12	1.415039e-12	1.415039e-12
6.400000e+03	6.440000e+03	2.968450e-12	1.940845e-12	1.940845e-12
6.440000e+03	6.480000e+03	2.387102e-12	1.125824e-12	1.125824e-12
6.480000e+03	6.520000e+03	2.096607e-12	1.703679e-12	1.703679e-12
6.520000e+03	6.560000e+03	8.092845e-13	4.236739e-13	4.236739e-13
6.560000e+03	6.600000e+03	9.760562e-12	9.313585e-12	9.313585e-12
6.600000e+03	6.640000e+03	2.606528e-12	1.788579e-12	1.788579e-12
6.640000e+03	6.680000e+03	2.639898e-13	1.029344e-13	1.029344e-13
6.680000e+03	6.720000e+03	2.790250e-13	1.789566e-13	1.789566e-13
6.720000e+03	6.760000e+03	2.940960e-11	2.905878e-11	2.905878e-11
6.760000e+03	6.800000e+03	3.361831e-13	1.775867e-13	1.775867e-13
6.800000e+03	6.840000e+03	1.011648e-13	5.410320e-14	5.410320e-14
6.840000e+03	6.880000e+03	2.326995e-12	1.092383e-12	1.092383e-12
6.880000e+03	6.920000e+03	4.695559e-13	4.108714e-13	4.108714e-13
6.920000e+03	6.960000e+03	1.908222e-13	1.524821e-13	1.524821e-13
6.960000e+03	7.000000e+03	9.231845e-14	7.086140e-14	7.086140e-14
7.000000e+03	7.040000e+03	1.998110e-12	2.081562e-12	2.081562e-12
7.040000e+03	7.080000e+03	1.093777e-13	5.812696e-14	5.812696e-14
7.080000e+03	7.120000e+03	2.286590e-14	1.527413e-14	1.527413e-14
7.120000e+03	7.160000e+03	1.371795e-13	7.113542e-14	7.113542e-14
7.160000e+03	7.200000e+03	3.873820e-14	3.009493e-14	3.009493e-14
7.200000e+03	7.240000e+03	1.509693e-12	9.309198e-13	9.309198e-13
7.240000e+03	7.280000e+03	1.885652e-11	1.873919e-11	1.873919e-11
7.280000e+03	7.320000e+03	5.751143e-13	3.732142e-13	3.732142e-13
7.320000e+03	7.360000e+03	3.945533e-14	2.331263e-14	2.331263e-14
7.360000e+03	7.400000e+03	7.198066e-14	4.316942e-14	4.316942e-14
7.400000e+03	7.440000e+03	3.208846e-14	1.964876e-14	1.964876e-14
7.440000e+03	7.480000e+03	1.030104e-13	6.622877e-14	6.622877e-14
7.480000e+03	7.520000e+03	6.347303e-14	3.644347e-14	3.644347e-14
7.520000e+03	7.560000e+03	1.736796e-13	8.742366e-14	8.742366e-14
7.560000e+03	7.600000e+03	3.128603e-13	2.366710e-13	2.366710e-13
7.600000e+03	7.640000e+03	2.761502e-13	2.160009e-13	2.160009e-13
7.640000e+03	7.680000e+03	3.200635e-14	1.877792e-14	1.877792e-14
7.680000e+03	7.720000e+03	1.209238e-13	9.598415e-14	9.598415e-14
7.720000e+03	7.760000e+03	1.417865e-12	1.402218e-12	1.402218e-12
7.760000e+03	7.800000e+03	-9.298273e-15	1.149643e-13	1.149643e-13
7.800000e+03	7.840000e+03	5.262840e-14	3.654539e-14	3.654539e-14
7.840000e+03	7.880000e+03	3.933507e-13	3.931954e-13	3.931954e-13
7.880000e+03	7.920000e+03	4.728980e-14	3.305332e-14	3.305332e-14
7.920000e+03	7.960000e+03	1.235970e-14	9.360703e-15	9.360703e-15
7.960000e+03	8.000000e+03	1.912799e-12	1.658550e-12	1.658550e-12
8.000000e+03	8.040000e+03	8.654930e-17	4.038100e-15	4.038100e-15
8.040000e+03	8.080000e+03	2.103955e-13	2.058105e-13	2.058105e-13
8.080000e+03	8.120000e+03	4.156974e-13	4.138221e-13	4.138221e-13
8.120000e+03	8.160000e+03	2.416330e-14	1.900011e-14	1.900011e-14
8.160000e+03	8.200000e+03	2.616819e-14	1.549804e-14	1.549804e-14
8.200000e+03	8.240000e+03	2.445329e-14	2.316009e-14	2.316009e-14
8.240000e+03	8.280000e+03	1.907135e-14	1.096632e-14	1.096632e-14
8.280000e+03	8.320000e+03	9.327804e-15	5.344075e-15	5.344075e-15
8.320000e+03	8.360000e+03	2.395072e-15	2.036979e-15	2.036979e-15
8.360000e+03	8.400000e+03	5.777004e-15	5.478725e-15	5.478725e-15
8.400000e+03	8.440000e+03	2.787366e-14	1.644621e-14	1.644621e-14
8.440000e+03	8.480000e+03	2.516641e-14	2.505749e-14	2.505749e-14
8.480000e+03	8.520000e+03	5.402038e-14	3.404056e-14	3.404056e-14
8.520000e+03	8.560000e+03	1.060738e-15	1.110121e-15	1.110121e-15
8.560000e+03	8.600000e+03	-2.799294e-16	9.242279e-16	9.242279e-16
8.600000e+03	8.640000e+03	7.267840e-15	4.962183e-15	4.962183e-15
8.640000e+03	8.680000e+03	9.816953e-14	6.771011e-14	6.771011e-14
8.680000e+03	8.720000e+03	8.921321e-17	1.431721e-16	1.431721e-16
8.720000e+03	8.760000e+03	2.212408e-15	4.490697e-15	4.490697e-15
8.760000e+03	8.800000e+03	9.078990e-16	7.066688e-16	7.066688e-16
8.800000e+03	8.840000e+03	1.389843e-15	8.014692e-16	8.014692e-16
8.840000e+03	8.880000e+03	5.052218e-15	4.251331e-15	4.251331e-15
8.880000e+03	8.920000e+03	4.314929e-15	3.651102e-15	3.651102e-15
8.920000e+03	8.960000e+03	4.112250e-12	4.095105e-12	4.095105e-12
8.960000e+03	9.000000e+03	7.220558e-16	7.257955e-16	7.257955e-16
9.000000e+03	9.040000e+03	6.886641e-15	6.075831e-15	6.075831e-15
9.040000e+03	9.080000e+03	1.555318e-14	1.563568e-14	1.563568e-14
9.080000e+03	9.120000e+03	-1.584086e-16	8.210861e-17	8.210861e-17
9.120000e+03	9.160000e+03	2.772580e-15	2.672105e-15	2.672105e-15
9.160000e+03	9.200000e+03	9.000476e-16	8.969868e-16	8.969868e-16
9.200000e+03	9.240000e+03	2.368880e-15	1.795961e-15	1.795961e-15
9.240000e+03	9.280000e+03	1.175677e-15	7.871990e-16	7.871990e-16
9.280000e+03	9.320000e+03	1.249214e-15	1.242175e-15	1.242175e-15
9.320000e+03	9.360000e+03	2.291169e-14	2.243212e-14	2.243212e-14
9.360000e+03	9.400000e+03	4.070421e-15	3.559095e-15	3.559095e-15
9.400000e+03	9.440000e+03	4.162647e-17	3.164119e-17	3.164119e-17
9.440000e+03	9.480000e+03	9.842281e-15	9.741233e-15	9.741233e-15
9.480000e+03	9.520000e+03	7.310011e-16	7.118074e-16	7.118074e-16
9.520000e+03	9.560000e+03	3.375118e-16	2.554551e-16	2.554551e-16
9.560000e+03	9.600000e+03	2.691161e-17	2.704836e-17	2.704836e-17
9.600000e+03	9.640000e+03	8.464273e-17	2.144234e-16	2.144234e-16
9.640000e+03	9.680000e+03	1.792869e-17	1.308039e-17	1.308039e-17
9.680000e+03	9.720000e+03	3.573470e-16	3.278971e-16	3.278971e-16
9.720000e+03	9.760000e+03	2.007320e-15	1.708685e-15	1.708685e-15
9.760000e+03	9.800000e+03	-2.879009e-18	4.457831e-18	4.457831e-18
9.800000e+03	9.840000e+03	3.603370e-15	3.479185e-15	3.479185e-15
9.840000e+03	9.880000e+03	1.723706e-15	1.732636e-15	1.732636e-15
9.880000e+03	9.920000e+03	2.491323e-17	1.765871e-17	1.765871e-17
9.920000e+03	9.960000e+03	8.278825e-18	7.166981e-18	7.166981e-18
9.960000e+03	1.000000e+04	3.945349e-17	3.185667e-17	3.185667e-17
1.000000e+04	1.004000e+04	2.159010e-18	4.241789e-18	4.241789e-18
1.004000e+04	1.008000e+04	4.969385e-15	4.952350e-15	4.952350e-15
1.008000e+04	1.012000e+04	-3.441746e-19	2.835056e-19	2.835056e-19
1.012000e+04	1.016000e+04	1.080172e-17	8.775258e-18	8.775258e-18
1.016000e+04	1.020000e+04	2.456080e-15	2.453344e-15	2.453344e-15
1.020000e+04	1.024000e+04	3.438300e-17	3.446698e-17	3.446698e-17
1.024000e+04	1.028000e+04	4.415104e-18	3.169423e-18	3.169423e-18
1.028000e+04	1.032000e+04	7.667338e-18	7.521982e-18	7.521982e-18
1.032000e+04	1.036000e+04	1.016800e-15	9.739511e-16	9.739511e-16
1.036000e+04	1.040000e+04	5.994514e-17	4.221164e-17	4.221164e-17
1.040000e+04	1.044000e+04	1.466453e-20	1.466454e-20	1.466454e-20
1.044000e+04	1.048000e+04	7.073583e-18	7.116359e-18	7.116359e-18
1.048000e+04	1.052000e+04	6.846614e-17	4.951027e-17	4.951027e-17
1.052000e+04	1.056000e+04	-5.602391e-17	6.038196e-17	6.038196e-17
1.056000e+04	1.060000e+04	1.678821e-17	1.244014e-17	1.244014e-17
1.060000e+04	1.064000e+04	4.084043e-17	4.084365e-17	4.084365e-17
1.064000e+04	1.068000e+04	1.584806e-18	9.923352e-19	9.923352e-19
1.068000e+04	1.072000e+04	-3.466639e-19	2.475955e-19	2.475955e-19
1.072000e+04	1.076000e+04	1.452964e-16	1.448722e-16	1.448722e-16
1.076000e+04	1.080000e+04	2.474548e-17	2.309363e-17	2.309363e-17
1.080000e+04	1.084000e+04	2.049655e-19	2.961792e-19	2.961792e-19
1.084000e+04	1.088000e+04	5.002430e-19	5.222781e-19	5.222781e-19
1.088000e+04	1.092000e+04	3.519327e-23	3.514306e-23	3.514306e-23
1.092000e+04	1.096000e+04	5.673203e-18	5.673382e-18	5.673382e-18
1.096000e+04	1.100000e+04	-2.667823e-18	2.790004e-18	2.790004e-18
1.100000e+04	1.104000e+04	2.275203e-20	2.275203e-20	2.275203e-20
1.104000e+04	1.108000e+04	-3.228087e-17	3.224173e-17	3.224173e-17
1.108000e+04	1.112000e+04	1.266081e-17	1.265686e-17	1.265686e-17
1.112000e+04	1.116000e+04	-1.066225e-18	1.052921e-18	1.052921e-18
1.116000e+04	1.120000e+04	6.600369e-17	6.820981e-17	6.820981e-17
1.120000e+04	1.124000e+04	1.341578e-18	1.359696e-18	1.359696e-18
1.124000e+04	1.128000e+04	1.531634e-16	1.531666e-16	1.531666e-16
1.128000e+04	1.132000e+04	6.815488e-19	7.917650e-19	7.917650e-19
1.132000e+04	1.136000e+04	4.597125e-19	5.191452e-19	5.191452e-19
1.136000e+04	1.140000e+04	-3.087790e-22	3.087790e-22	3.087790e-22
1.140000e+04	1.144000e+04	-4.559221e-18	4.522701e-18	4.522701e-18
1.144000e+04	1.148000e+04	4.443111e-20	4.443369e-20	4.443369e-20
1.148000e+04	1.152000e+04	-1.675209e-22	1.670311e-22	1.670311e-22
1.152000e+04	1.156000e+04	4.647219e-21	4.647154e-21	4.647154e-21
1.156000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.164000e+04	-7.847735e-24	7.847523e-24	7.847523e-24
1.164000e+04	1.168000e+04	-4.990168e-22	3.743230e-22	3.743230e-22
1.168000e+04	1.172000e+04	-5.420271e-26	5.420271e-26	5.420271e-26
1.172000e+04	1.176000e+04	-1.010706e-24	9.902472e-25	9.902472e-25
1.176000e+04	1.180000e+04	-5.115399e-20	5.113745e-20	5.113745e-20
1.180000e+04	1.184000e+04	-1.262979e-20	3.477812e-20	3.477812e-20
1.184000e+04	1.188000e+04	2.050175e-27	2.050175e-27	2.050175e-27
1.188000e+04	1.192000e+04	-2.356667e-19	2.356668e-19	2.356668e-19
1.192000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.204000e+04	-1.023963e-23	1.023963e-23	1.023963e-23
1.204000e+04	1.208000e+04	2.568106e-20	2.568106e-20	2.568106e-20
1.208000e+04	1.212000e+04	-2.275002e-19	2.275188e-19	2.275188e-19
1.212000e+04	1.216000e+04	-6.320579e-24	6.320579e-24	6.320579e-24
1.216000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.224000e+04	-2.677337e-22	2.677337e-22	2.677337e-22
1.224000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.240000e+04	-3.431307e-24	3.431307e-24	3.431307e-24
1.240000e+04	1.244000e+04	-3.638430e-22	3.638430e-22	3.638430e-22
1.244000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.264000e+04	-5.749112e-23	5.749112e-23	5.749112e-23
1.264000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[_VarBand]
BandComponentEnv=Nominal,ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5,ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1,ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5,ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2,ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1,ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2
ErrorBandColor=green!80!black
ErrorBandOpacity=0.5
ErrorBands=1
ErrorTubes=1
ErrorBars=0
ErrorType=env
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[_VarBand]
Path=QCD-MCNLO-QCD[_VarBand]
Scale=1000.
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	4.049995e-10	3.448623e-11	3.448623e-11
8.000000e+01	1.200000e+02	4.466838e-08	4.820289e-10	4.820289e-10
1.200000e+02	1.600000e+02	3.780034e-07	4.154640e-09	4.154640e-09
1.600000e+02	2.000000e+02	1.004629e-06	2.491276e-09	2.491276e-09
2.000000e+02	2.400000e+02	1.574006e-06	3.119078e-08	3.119078e-08
2.400000e+02	2.800000e+02	1.746251e-06	3.279205e-09	3.279205e-09
2.800000e+02	3.200000e+02	1.583024e-06	1.201184e-08	1.201184e-08
3.200000e+02	3.600000e+02	1.303521e-06	2.751723e-09	2.751723e-09
3.600000e+02	4.000000e+02	1.040032e-06	2.459830e-09	2.459830e-09
4.000000e+02	4.400000e+02	8.261235e-07	8.277145e-09	8.277145e-09
4.400000e+02	4.800000e+02	6.356945e-07	1.921926e-09	1.921926e-09
4.800000e+02	5.200000e+02	4.860130e-07	1.759663e-09	1.759663e-09
5.200000e+02	5.600000e+02	3.636287e-07	1.411751e-09	1.411751e-09
5.600000e+02	6.000000e+02	2.646692e-07	1.395449e-09	1.395449e-09
6.000000e+02	6.400000e+02	1.902581e-07	1.014906e-09	1.014906e-09
6.400000e+02	6.800000e+02	1.381447e-07	9.453177e-10	9.453177e-10
6.800000e+02	7.200000e+02	1.031953e-07	1.233649e-09	1.233649e-09
7.200000e+02	7.600000e+02	7.655105e-08	7.001377e-10	7.001377e-10
7.600000e+02	8.000000e+02	5.754965e-08	6.409943e-10	6.409943e-10
8.000000e+02	8.400000e+02	4.320970e-08	5.304570e-10	5.304570e-10
8.400000e+02	8.800000e+02	3.341186e-08	4.580147e-10	4.580147e-10
8.800000e+02	9.200000e+02	2.571492e-08	5.670946e-10	5.670946e-10
9.200000e+02	9.600000e+02	2.022577e-08	4.353805e-10	4.353805e-10
9.600000e+02	1.000000e+03	1.698978e-08	3.491962e-10	3.491962e-10
1.000000e+03	1.040000e+03	1.197011e-08	2.508072e-10	2.508072e-10
1.040000e+03	1.080000e+03	9.119495e-09	2.140406e-10	2.140406e-10
1.080000e+03	1.120000e+03	7.729432e-09	2.207876e-10	2.207876e-10
1.120000e+03	1.160000e+03	6.264125e-09	2.044329e-10	2.044329e-10
1.160000e+03	1.200000e+03	4.688722e-09	1.523531e-10	1.523531e-10
1.200000e+03	1.240000e+03	4.057542e-09	1.562419e-10	1.562419e-10
1.240000e+03	1.280000e+03	2.997225e-09	1.224369e-10	1.224369e-10
1.280000e+03	1.320000e+03	2.596330e-09	1.152134e-10	1.152134e-10
1.320000e+03	1.360000e+03	2.170412e-09	1.107409e-10	1.107409e-10
1.360000e+03	1.400000e+03	1.581279e-09	7.849039e-11	7.849039e-11
1.400000e+03	1.440000e+03	1.404760e-09	1.621175e-10	1.621175e-10
1.440000e+03	1.480000e+03	1.254480e-09	9.460830e-11	9.460830e-11
1.480000e+03	1.520000e+03	9.979596e-10	8.013566e-11	8.013566e-11
1.520000e+03	1.560000e+03	9.296040e-10	6.133119e-11	6.133119e-11
1.560000e+03	1.600000e+03	6.626043e-10	5.349883e-11	5.349883e-11
1.600000e+03	1.640000e+03	6.147428e-10	7.077386e-11	7.077386e-11
1.640000e+03	1.680000e+03	5.263045e-10	6.139142e-11	6.139142e-11
1.680000e+03	1.720000e+03	4.422467e-10	4.731106e-11	4.731106e-11
1.720000e+03	1.760000e+03	3.064690e-10	3.372367e-11	3.372367e-11
1.760000e+03	1.800000e+03	3.202930e-10	3.758822e-11	3.758822e-11
1.800000e+03	1.840000e+03	2.922107e-10	4.829371e-11	4.829371e-11
1.840000e+03	1.880000e+03	4.012783e-10	1.460511e-10	1.460511e-10
1.880000e+03	1.920000e+03	1.945650e-10	3.183394e-11	3.183394e-11
1.920000e+03	1.960000e+03	1.759189e-10	3.675798e-11	3.675798e-11
1.960000e+03	2.000000e+03	1.727509e-10	2.984713e-11	2.984713e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[MUR=2__MUF=2__LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[MUR=2__MUF=2__LHAPDF=325100]
Path=QCD-MCNLO-QCD[MUR=2__MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=5.59357811377103228e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	4.109040e-10	4.123314e-11	4.123314e-11
8.000000e+01	1.200000e+02	4.152763e-08	4.948651e-10	4.948651e-10
1.200000e+02	1.600000e+02	3.087338e-07	3.704888e-08	3.704888e-08
1.600000e+02	2.000000e+02	9.009425e-07	2.476399e-09	2.476399e-09
2.000000e+02	2.400000e+02	1.430904e-06	4.813533e-08	4.813533e-08
2.400000e+02	2.800000e+02	1.507538e-06	3.074567e-09	3.074567e-09
2.800000e+02	3.200000e+02	1.344381e-06	8.081337e-09	8.081337e-09
3.200000e+02	3.600000e+02	1.095103e-06	2.472436e-09	2.472436e-09
3.600000e+02	4.000000e+02	8.649145e-07	2.144894e-09	2.144894e-09
4.000000e+02	4.400000e+02	6.791870e-07	6.504743e-09	6.504743e-09
4.400000e+02	4.800000e+02	5.176650e-07	1.660607e-09	1.660607e-09
4.800000e+02	5.200000e+02	8.075100e-07	4.155796e-07	4.155796e-07
5.200000e+02	5.600000e+02	2.902737e-07	1.154412e-09	1.154412e-09
5.600000e+02	6.000000e+02	2.091665e-07	1.099740e-09	1.099740e-09
6.000000e+02	6.400000e+02	1.490149e-07	8.082555e-10	8.082555e-10
6.400000e+02	6.800000e+02	1.076526e-07	7.388061e-10	7.388061e-10
6.800000e+02	7.200000e+02	7.972818e-08	7.998918e-10	7.998918e-10
7.200000e+02	7.600000e+02	5.866927e-08	5.359743e-10	5.359743e-10
7.600000e+02	8.000000e+02	4.401355e-08	4.860595e-10	4.860595e-10
8.000000e+02	8.400000e+02	3.262113e-08	3.918983e-10	3.918983e-10
8.400000e+02	8.800000e+02	3.975093e-08	1.456004e-08	1.456004e-08
8.800000e+02	9.200000e+02	1.922675e-08	3.679742e-10	3.679742e-10
9.200000e+02	9.600000e+02	1.525019e-08	3.588118e-10	3.588118e-10
9.600000e+02	1.000000e+03	2.966415e-08	1.833039e-08	1.833039e-08
1.000000e+03	1.040000e+03	8.845648e-09	1.851904e-10	1.851904e-10
1.040000e+03	1.080000e+03	6.781008e-09	1.621932e-10	1.621932e-10
1.080000e+03	1.120000e+03	5.689455e-09	1.709097e-10	1.709097e-10
1.120000e+03	1.160000e+03	4.608355e-09	1.480766e-10	1.480766e-10
1.160000e+03	1.200000e+03	3.486163e-09	1.154905e-10	1.154905e-10
1.200000e+03	1.240000e+03	2.914392e-09	1.074063e-10	1.074063e-10
1.240000e+03	1.280000e+03	2.263250e-09	1.373526e-10	1.373526e-10
1.280000e+03	1.320000e+03	1.208666e-09	8.071191e-10	8.071191e-10
1.320000e+03	1.360000e+03	1.579873e-09	8.188727e-11	8.188727e-11
1.360000e+03	1.400000e+03	1.121311e-09	5.233870e-11	5.233870e-11
1.400000e+03	1.440000e+03	1.053713e-09	1.313732e-10	1.313732e-10
1.440000e+03	1.480000e+03	8.966050e-10	7.179767e-11	7.179767e-11
1.480000e+03	1.520000e+03	1.262077e-10	7.125436e-10	7.125436e-10
1.520000e+03	1.560000e+03	6.663347e-10	4.248110e-11	4.248110e-11
1.560000e+03	1.600000e+03	4.752062e-10	3.842685e-11	3.842685e-11
1.600000e+03	1.640000e+03	4.544027e-10	5.319256e-11	5.319256e-11
1.640000e+03	1.680000e+03	3.989668e-10	5.257675e-11	5.257675e-11
1.680000e+03	1.720000e+03	3.391140e-10	4.200497e-11	4.200497e-11
1.720000e+03	1.760000e+03	2.313507e-10	2.685225e-11	2.685225e-11
1.760000e+03	1.800000e+03	2.391541e-10	2.835037e-11	2.835037e-11
1.800000e+03	1.840000e+03	2.147675e-10	3.595676e-11	3.595676e-11
1.840000e+03	1.880000e+03	3.288685e-10	1.350362e-10	1.350362e-10
1.880000e+03	1.920000e+03	1.559812e-10	2.754208e-11	2.754208e-11
1.920000e+03	1.960000e+03	1.242939e-10	2.175751e-11	2.175751e-11
1.960000e+03	2.000000e+03	1.201470e-10	2.020737e-11	2.020737e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[MUR=2__MUF=1__LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[MUR=2__MUF=1__LHAPDF=325100]
Path=QCD-MCNLO-QCD[MUR=2__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=5.59369319449071499e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.776348e-10	3.178562e-11	3.178562e-11
8.000000e+01	1.200000e+02	4.036805e-08	4.426342e-10	4.426342e-10
1.200000e+02	1.600000e+02	3.115515e-07	2.620103e-08	2.620103e-08
1.600000e+02	2.000000e+02	8.845587e-07	2.238982e-09	2.238982e-09
2.000000e+02	2.400000e+02	1.413635e-06	4.931934e-08	4.931934e-08
2.400000e+02	2.800000e+02	1.494013e-06	2.873924e-09	2.873924e-09
2.800000e+02	3.200000e+02	1.339871e-06	9.916107e-09	9.916107e-09
3.200000e+02	3.600000e+02	1.093269e-06	2.345692e-09	2.345692e-09
3.600000e+02	4.000000e+02	8.651730e-07	2.069657e-09	2.069657e-09
4.000000e+02	4.400000e+02	6.827637e-07	7.395793e-09	7.395793e-09
4.400000e+02	4.800000e+02	5.204525e-07	1.598408e-09	1.598408e-09
4.800000e+02	5.200000e+02	9.051245e-07	5.100742e-07	5.100742e-07
5.200000e+02	5.600000e+02	2.935362e-07	1.148485e-09	1.148485e-09
5.600000e+02	6.000000e+02	2.118007e-07	1.120497e-09	1.120497e-09
6.000000e+02	6.400000e+02	1.511529e-07	8.072360e-10	8.072360e-10
6.400000e+02	6.800000e+02	1.092883e-07	7.443705e-10	7.443705e-10
6.800000e+02	7.200000e+02	8.109245e-08	8.318304e-10	8.318304e-10
7.200000e+02	7.600000e+02	5.987798e-08	5.538362e-10	5.538362e-10
7.600000e+02	8.000000e+02	4.490797e-08	4.911969e-10	4.911969e-10
8.000000e+02	8.400000e+02	3.339145e-08	3.987035e-10	3.987035e-10
8.400000e+02	8.800000e+02	3.922260e-08	1.352220e-08	1.352220e-08
8.800000e+02	9.200000e+02	1.963991e-08	3.810912e-10	3.810912e-10
9.200000e+02	9.600000e+02	1.560536e-08	3.548217e-10	3.548217e-10
9.600000e+02	1.000000e+03	2.897405e-08	1.738740e-08	1.738740e-08
1.000000e+03	1.040000e+03	9.128562e-09	1.951794e-10	1.951794e-10
1.040000e+03	1.080000e+03	6.981453e-09	1.699048e-10	1.699048e-10
1.080000e+03	1.120000e+03	5.895925e-09	1.743514e-10	1.743514e-10
1.120000e+03	1.160000e+03	4.773227e-09	1.561285e-10	1.561285e-10
1.160000e+03	1.200000e+03	3.596712e-09	1.192660e-10	1.192660e-10
1.200000e+03	1.240000e+03	3.026772e-09	1.139183e-10	1.139183e-10
1.240000e+03	1.280000e+03	2.293999e-09	1.049822e-10	1.049822e-10
1.280000e+03	1.320000e+03	1.174845e-09	9.090428e-10	9.090428e-10
1.320000e+03	1.360000e+03	1.641251e-09	8.449974e-11	8.449974e-11
1.360000e+03	1.400000e+03	1.168681e-09	5.573325e-11	5.573325e-11
1.400000e+03	1.440000e+03	1.096990e-09	1.417743e-10	1.417743e-10
1.440000e+03	1.480000e+03	9.311308e-10	7.494530e-11	7.494530e-11
1.480000e+03	1.520000e+03	7.032928e-11	8.043992e-10	8.043992e-10
1.520000e+03	1.560000e+03	6.852520e-10	4.434409e-11	4.434409e-11
1.560000e+03	1.600000e+03	4.956068e-10	3.895646e-11	3.895646e-11
1.600000e+03	1.640000e+03	4.652193e-10	5.507569e-11	5.507569e-11
1.640000e+03	1.680000e+03	4.177770e-10	5.472295e-11	5.472295e-11
1.680000e+03	1.720000e+03	3.444840e-10	3.763340e-11	3.763340e-11
1.720000e+03	1.760000e+03	2.341191e-10	2.596884e-11	2.596884e-11
1.760000e+03	1.800000e+03	2.464436e-10	2.858380e-11	2.858380e-11
1.800000e+03	1.840000e+03	2.222499e-10	3.548909e-11	3.548909e-11
1.840000e+03	1.880000e+03	3.593118e-10	1.558863e-10	1.558863e-10
1.880000e+03	1.920000e+03	1.619208e-10	2.919954e-11	2.919954e-11
1.920000e+03	1.960000e+03	1.287105e-10	2.259302e-11	2.259302e-11
1.960000e+03	2.000000e+03	1.259619e-10	2.101520e-11	2.101520e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[MUR=1__MUF=2__LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[MUR=1__MUF=2__LHAPDF=325100]
Path=QCD-MCNLO-QCD[MUR=1__MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=5.59403759090758415e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	4.394450e-10	4.455685e-11	4.455685e-11
8.000000e+01	1.200000e+02	4.583230e-08	5.215234e-10	5.215234e-10
1.200000e+02	1.600000e+02	3.275762e-07	5.845992e-08	5.845992e-08
1.600000e+02	2.000000e+02	1.021868e-06	2.699252e-09	2.699252e-09
2.000000e+02	2.400000e+02	1.653837e-06	5.994418e-08	5.994418e-08
2.400000e+02	2.800000e+02	1.760834e-06	3.446911e-09	3.446911e-09
2.800000e+02	3.200000e+02	1.587823e-06	9.844358e-09	9.844358e-09
3.200000e+02	3.600000e+02	1.305323e-06	2.861835e-09	2.861835e-09
3.600000e+02	4.000000e+02	1.039741e-06	2.518745e-09	2.518745e-09
4.000000e+02	4.400000e+02	8.218930e-07	7.305426e-09	7.305426e-09
4.400000e+02	4.800000e+02	6.324480e-07	1.967739e-09	1.967739e-09
4.800000e+02	5.200000e+02	9.851700e-07	5.030971e-07	5.030971e-07
5.200000e+02	5.600000e+02	3.596067e-07	1.404996e-09	1.404996e-09
5.600000e+02	6.000000e+02	2.612177e-07	1.362516e-09	1.362516e-09
6.000000e+02	6.400000e+02	1.874719e-07	1.003379e-09	1.003379e-09
6.400000e+02	6.800000e+02	1.360368e-07	9.288810e-10	9.288810e-10
6.800000e+02	7.200000e+02	1.014322e-07	1.167060e-09	1.167060e-09
7.200000e+02	7.600000e+02	7.495675e-08	6.740505e-10	6.740505e-10
7.600000e+02	8.000000e+02	5.633850e-08	6.237951e-10	6.237951e-10
8.000000e+02	8.400000e+02	4.216808e-08	5.199984e-10	5.199984e-10
8.400000e+02	8.800000e+02	4.977805e-08	1.707158e-08	1.707158e-08
8.800000e+02	9.200000e+02	2.511502e-08	5.364200e-10	5.364200e-10
9.200000e+02	9.600000e+02	1.972347e-08	4.322907e-10	4.322907e-10
9.600000e+02	1.000000e+03	4.115530e-08	2.643936e-08	2.643936e-08
1.000000e+03	1.040000e+03	1.158423e-08	2.365508e-10	2.365508e-10
1.040000e+03	1.080000e+03	8.844337e-09	2.034689e-10	2.034689e-10
1.080000e+03	1.120000e+03	7.448272e-09	2.103525e-10	2.103525e-10
1.120000e+03	1.160000e+03	6.033440e-09	1.924837e-10	1.924837e-10
1.160000e+03	1.200000e+03	4.536825e-09	1.469791e-10	1.469791e-10
1.200000e+03	1.240000e+03	3.900150e-09	1.450655e-10	1.450655e-10
1.240000e+03	1.280000e+03	2.926745e-09	1.413953e-10	1.413953e-10
1.280000e+03	1.320000e+03	1.618430e-09	1.026421e-09	1.026421e-09
1.320000e+03	1.360000e+03	2.089050e-09	1.075135e-10	1.075135e-10
1.360000e+03	1.400000e+03	1.513741e-09	7.348541e-11	7.348541e-11
1.400000e+03	1.440000e+03	1.347362e-09	1.508406e-10	1.508406e-10
1.440000e+03	1.480000e+03	1.210034e-09	9.154708e-11	9.154708e-11
1.480000e+03	1.520000e+03	2.024380e-10	8.990478e-10	8.990478e-10
1.520000e+03	1.560000e+03	9.011513e-10	5.797917e-11	5.797917e-11
1.560000e+03	1.600000e+03	6.344997e-10	5.186841e-11	5.186841e-11
1.600000e+03	1.640000e+03	5.998552e-10	6.884104e-11	6.884104e-11
1.640000e+03	1.680000e+03	5.013482e-10	5.852637e-11	5.852637e-11
1.680000e+03	1.720000e+03	4.366340e-10	5.493099e-11	5.493099e-11
1.720000e+03	1.760000e+03	3.023337e-10	3.392721e-11	3.392721e-11
1.760000e+03	1.800000e+03	3.082045e-10	3.656293e-11	3.656293e-11
1.800000e+03	1.840000e+03	2.830197e-10	4.942143e-11	4.942143e-11
1.840000e+03	1.880000e+03	3.709165e-10	1.286714e-10	1.286714e-10
1.880000e+03	1.920000e+03	1.868335e-10	2.998771e-11	2.998771e-11
1.920000e+03	1.960000e+03	1.689353e-10	3.487059e-11	3.487059e-11
1.960000e+03	2.000000e+03	1.644443e-10	2.872551e-11	2.872551e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[MUR=1__MUF=1__LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[MUR=1__MUF=1__LHAPDF=325100]
Path=QCD-MCNLO-QCD[MUR=1__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=5.59404725265441694e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	4.049995e-10	3.448623e-11	3.448623e-11
8.000000e+01	1.200000e+02	4.466838e-08	4.820289e-10	4.820289e-10
1.200000e+02	1.600000e+02	3.364570e-07	4.154640e-08	4.154640e-08
1.600000e+02	2.000000e+02	1.004629e-06	2.491276e-09	2.491276e-09
2.000000e+02	2.400000e+02	1.635197e-06	6.119078e-08	6.119078e-08
2.400000e+02	2.800000e+02	1.746251e-06	3.279205e-09	3.279205e-09
2.800000e+02	3.200000e+02	1.583024e-06	1.201184e-08	1.201184e-08
3.200000e+02	3.600000e+02	1.303521e-06	2.751723e-09	2.751723e-09
3.600000e+02	4.000000e+02	1.040032e-06	2.459830e-09	2.459830e-09
4.000000e+02	4.400000e+02	8.261235e-07	8.277145e-09	8.277145e-09
4.400000e+02	4.800000e+02	6.356945e-07	1.921926e-09	1.921926e-09
4.800000e+02	5.200000e+02	1.101979e-06	6.159663e-07	6.159663e-07
5.200000e+02	5.600000e+02	3.636287e-07	1.411751e-09	1.411751e-09
5.600000e+02	6.000000e+02	2.646692e-07	1.395449e-09	1.395449e-09
6.000000e+02	6.400000e+02	1.902581e-07	1.014906e-09	1.014906e-09
6.400000e+02	6.800000e+02	1.381447e-07	9.453177e-10	9.453177e-10
6.800000e+02	7.200000e+02	1.031953e-07	1.233649e-09	1.233649e-09
7.200000e+02	7.600000e+02	7.655105e-08	7.001377e-10	7.001377e-10
7.600000e+02	8.000000e+02	5.754965e-08	6.409943e-10	6.409943e-10
8.000000e+02	8.400000e+02	4.320970e-08	5.304570e-10	5.304570e-10
8.400000e+02	8.800000e+02	4.921333e-08	1.580147e-08	1.580147e-08
8.800000e+02	9.200000e+02	2.571492e-08	5.670946e-10	5.670946e-10
9.200000e+02	9.600000e+02	2.022577e-08	4.353805e-10	4.353805e-10
9.600000e+02	1.000000e+03	3.998978e-08	2.491962e-08	2.491962e-08
1.000000e+03	1.040000e+03	1.197011e-08	2.508072e-10	2.508072e-10
1.040000e+03	1.080000e+03	9.119495e-09	2.140406e-10	2.140406e-10
1.080000e+03	1.120000e+03	7.729432e-09	2.207876e-10	2.207876e-10
1.120000e+03	1.160000e+03	6.264125e-09	2.044329e-10	2.044329e-10
1.160000e+03	1.200000e+03	4.688722e-09	1.523531e-10	1.523531e-10
1.200000e+03	1.240000e+03	4.057542e-09	1.562419e-10	1.562419e-10
1.240000e+03	1.280000e+03	2.997225e-09	1.224369e-10	1.224369e-10
1.280000e+03	1.320000e+03	1.596330e-09	1.152134e-09	1.152134e-09
1.320000e+03	1.360000e+03	2.170412e-09	1.107409e-10	1.107409e-10
1.360000e+03	1.400000e+03	1.581279e-09	7.849039e-11	7.849039e-11
1.400000e+03	1.440000e+03	1.404760e-09	1.621175e-10	1.621175e-10
1.440000e+03	1.480000e+03	1.254480e-09	9.460830e-11	9.460830e-11
1.480000e+03	1.520000e+03	1.379596e-10	1.013566e-09	1.013566e-09
1.520000e+03	1.560000e+03	9.296040e-10	6.133119e-11	6.133119e-11
1.560000e+03	1.600000e+03	6.626043e-10	5.349883e-11	5.349883e-11
1.600000e+03	1.640000e+03	6.147428e-10	7.077386e-11	7.077386e-11
1.640000e+03	1.680000e+03	5.263045e-10	6.139142e-11	6.139142e-11
1.680000e+03	1.720000e+03	4.422467e-10	4.731106e-11	4.731106e-11
1.720000e+03	1.760000e+03	3.064690e-10	3.372367e-11	3.372367e-11
1.760000e+03	1.800000e+03	3.202930e-10	3.758822e-11	3.758822e-11
1.800000e+03	1.840000e+03	2.922107e-10	4.829371e-11	4.829371e-11
1.840000e+03	1.880000e+03	4.012783e-10	1.460511e-10	1.460511e-10
1.880000e+03	1.920000e+03	1.945650e-10	3.183394e-11	3.183394e-11
1.920000e+03	1.960000e+03	1.759189e-10	3.675798e-11	3.675798e-11
1.960000e+03	2.000000e+03	1.727509e-10	2.984713e-11	2.984713e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[MUR=1__MUF=0.5__LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[MUR=1__MUF=0.5__LHAPDF=325100]
Path=QCD-MCNLO-QCD[MUR=1__MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=5.59428610664436720e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.861495e-10	4.141949e-11	4.141949e-11
8.000000e+01	1.200000e+02	4.097803e-08	1.224940e-09	1.224940e-09
1.200000e+02	1.600000e+02	4.141917e-07	8.011242e-08	8.011242e-08
1.600000e+02	2.000000e+02	1.018887e-06	3.716489e-08	3.716489e-08
2.000000e+02	2.400000e+02	1.586271e-06	7.000687e-08	7.000687e-08
2.400000e+02	2.800000e+02	1.711519e-06	3.697568e-08	3.697568e-08
2.800000e+02	3.200000e+02	1.649596e-06	6.981369e-08	6.981369e-08
3.200000e+02	3.600000e+02	1.278142e-06	2.074516e-08	2.074516e-08
3.600000e+02	4.000000e+02	1.021473e-06	1.099237e-08	1.099237e-08
4.000000e+02	4.400000e+02	8.219322e-07	1.129431e-08	1.129431e-08
4.400000e+02	4.800000e+02	6.411920e-07	2.864713e-09	2.864713e-09
4.800000e+02	5.200000e+02	1.293778e-06	8.067671e-07	8.067671e-07
5.200000e+02	5.600000e+02	3.666078e-07	1.669853e-09	1.669853e-09
5.600000e+02	6.000000e+02	2.681243e-07	1.851632e-09	1.851632e-09
6.000000e+02	6.400000e+02	1.936293e-07	1.211791e-09	1.211791e-09
6.400000e+02	6.800000e+02	1.411680e-07	1.210288e-09	1.210288e-09
6.800000e+02	7.200000e+02	1.052745e-07	1.392171e-09	1.392171e-09
7.200000e+02	7.600000e+02	7.845275e-08	7.933202e-10	7.933202e-10
7.600000e+02	8.000000e+02	5.869950e-08	7.023621e-10	7.023621e-10
8.000000e+02	8.400000e+02	4.425367e-08	5.764177e-10	5.764177e-10
8.400000e+02	8.800000e+02	5.081460e-08	1.632431e-08	1.632431e-08
8.800000e+02	9.200000e+02	2.628300e-08	6.168737e-10	6.168737e-10
9.200000e+02	9.600000e+02	2.089779e-08	4.600459e-10	4.600459e-10
9.600000e+02	1.000000e+03	3.972720e-08	2.425834e-08	2.425834e-08
1.000000e+03	1.040000e+03	1.209637e-08	4.076218e-10	4.076218e-10
1.040000e+03	1.080000e+03	9.463880e-09	2.342067e-10	2.342067e-10
1.080000e+03	1.120000e+03	8.016845e-09	2.470591e-10	2.470591e-10
1.120000e+03	1.160000e+03	6.528250e-09	2.265089e-10	2.265089e-10
1.160000e+03	1.200000e+03	4.852243e-09	1.665232e-10	1.665232e-10
1.200000e+03	1.240000e+03	4.303215e-09	1.766624e-10	1.766624e-10
1.240000e+03	1.280000e+03	3.080298e-09	1.246339e-10	1.246339e-10
1.280000e+03	1.320000e+03	1.509810e-09	1.358123e-09	1.358123e-09
1.320000e+03	1.360000e+03	2.275163e-09	1.174811e-10	1.174811e-10
1.360000e+03	1.400000e+03	1.672401e-09	8.764452e-11	8.764452e-11
1.400000e+03	1.440000e+03	1.468145e-09	1.784891e-10	1.784891e-10
1.440000e+03	1.480000e+03	1.313117e-09	1.000719e-10	1.000719e-10
1.480000e+03	1.520000e+03	4.186460e-11	1.153288e-09	1.153288e-09
1.520000e+03	1.560000e+03	9.632440e-10	6.752701e-11	6.752701e-11
1.560000e+03	1.600000e+03	6.879993e-10	5.496697e-11	5.496697e-11
1.600000e+03	1.640000e+03	6.222055e-10	7.336635e-11	7.336635e-11
1.640000e+03	1.680000e+03	5.456802e-10	6.196316e-11	6.196316e-11
1.680000e+03	1.720000e+03	4.488570e-10	4.268650e-11	4.268650e-11
1.720000e+03	1.760000e+03	3.031330e-10	3.365212e-11	3.365212e-11
1.760000e+03	1.800000e+03	3.341037e-10	4.027723e-11	4.027723e-11
1.800000e+03	1.840000e+03	2.962752e-10	4.529274e-11	4.529274e-11
1.840000e+03	1.880000e+03	4.026658e-10	1.370291e-10	1.370291e-10
1.880000e+03	1.920000e+03	2.098422e-10	3.774893e-11	3.774893e-11
1.920000e+03	1.960000e+03	1.826978e-10	3.804825e-11	3.804825e-11
1.960000e+03	2.000000e+03	1.835235e-10	3.169163e-11	3.169163e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[MUR=0.5__MUF=1__LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[MUR=0.5__MUF=1__LHAPDF=325100]
Path=QCD-MCNLO-QCD[MUR=0.5__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=5.59327822790175742e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	5.123730e-10	4.960230e-11	4.960230e-11
8.000000e+01	1.200000e+02	5.516905e-08	6.607876e-10	6.607876e-10
1.200000e+02	1.600000e+02	4.612860e-07	2.083151e-08	2.083151e-08
1.600000e+02	2.000000e+02	1.304312e-06	3.842694e-09	3.842694e-09
2.000000e+02	2.400000e+02	2.159512e-06	8.433549e-08	8.433549e-08
2.400000e+02	2.800000e+02	2.330156e-06	5.131646e-09	5.131646e-09
2.800000e+02	3.200000e+02	2.128739e-06	1.381298e-08	1.381298e-08
3.200000e+02	3.600000e+02	1.769526e-06	4.300985e-09	4.300985e-09
3.600000e+02	4.000000e+02	1.424463e-06	3.926309e-09	3.926309e-09
4.000000e+02	4.400000e+02	1.140264e-06	1.187507e-08	1.187507e-08
4.400000e+02	4.800000e+02	8.796178e-07	3.153563e-09	3.153563e-09
4.800000e+02	5.200000e+02	1.437039e-06	7.593939e-07	7.593939e-07
5.200000e+02	5.600000e+02	5.099170e-07	2.237033e-09	2.237033e-09
5.600000e+02	6.000000e+02	3.729932e-07	2.292413e-09	2.292413e-09
6.000000e+02	6.400000e+02	2.699912e-07	1.662148e-09	1.662148e-09
6.400000e+02	6.800000e+02	1.969526e-07	1.556333e-09	1.556333e-09
6.800000e+02	7.200000e+02	1.473523e-07	1.421732e-09	1.421732e-09
7.200000e+02	7.600000e+02	1.100734e-07	1.119147e-09	1.119147e-09
7.600000e+02	8.000000e+02	8.403168e-08	1.021940e-09	1.021940e-09
8.000000e+02	8.400000e+02	6.272450e-08	8.571446e-10	8.571446e-10
8.400000e+02	8.800000e+02	6.353523e-08	1.492359e-08	1.492359e-08
8.800000e+02	9.200000e+02	3.712422e-08	7.034335e-10	7.034335e-10
9.200000e+02	9.600000e+02	3.005288e-08	8.317034e-10	8.317034e-10
9.600000e+02	1.000000e+03	5.348665e-08	3.090203e-08	3.090203e-08
1.000000e+03	1.040000e+03	1.754195e-08	4.375024e-10	4.375024e-10
1.040000e+03	1.080000e+03	1.351224e-08	3.718763e-10	3.718763e-10
1.080000e+03	1.120000e+03	1.150529e-08	4.003164e-10	4.003164e-10
1.120000e+03	1.160000e+03	9.248675e-09	3.166180e-10	3.166180e-10
1.160000e+03	1.200000e+03	7.083635e-09	2.542383e-10	2.542383e-10
1.200000e+03	1.240000e+03	5.795202e-09	2.320388e-10	2.320388e-10
1.240000e+03	1.280000e+03	4.492635e-09	2.387192e-10	2.387192e-10
1.280000e+03	1.320000e+03	2.996025e-09	1.063436e-09	1.063436e-09
1.320000e+03	1.360000e+03	3.208007e-09	1.838107e-10	1.838107e-10
1.360000e+03	1.400000e+03	2.288740e-09	1.130830e-10	1.130830e-10
1.400000e+03	1.440000e+03	2.294922e-09	3.360002e-10	3.360002e-10
1.440000e+03	1.480000e+03	1.756859e-09	1.355654e-10	1.355654e-10
1.480000e+03	1.520000e+03	5.549970e-10	1.201156e-09	1.201156e-09
1.520000e+03	1.560000e+03	1.369527e-09	8.929694e-11	8.929694e-11
1.560000e+03	1.600000e+03	9.173998e-10	7.336835e-11	7.336835e-11
1.600000e+03	1.640000e+03	8.869800e-10	9.382004e-11	9.382004e-11
1.640000e+03	1.680000e+03	7.723898e-10	1.143364e-10	1.143364e-10
1.680000e+03	1.720000e+03	6.939867e-10	7.946992e-11	7.946992e-11
1.720000e+03	1.760000e+03	4.864205e-10	6.279464e-11	6.279464e-11
1.760000e+03	1.800000e+03	4.537880e-10	5.608759e-11	5.608759e-11
1.800000e+03	1.840000e+03	4.209743e-10	6.525431e-11	6.525431e-11
1.840000e+03	1.880000e+03	7.370798e-10	3.157884e-10	3.157884e-10
1.880000e+03	1.920000e+03	3.067220e-10	6.286822e-11	6.286822e-11
1.920000e+03	1.960000e+03	2.231449e-10	4.136334e-11	4.136334e-11
1.960000e+03	2.000000e+03	2.491538e-10	4.796375e-11	4.796375e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100]
Path=QCD-MCNLO-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=5.59377164314874818e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	5.025465e-10	6.058761e-11	6.058761e-11
8.000000e+01	1.200000e+02	5.153270e-08	1.496136e-09	1.496136e-09
1.200000e+02	1.600000e+02	4.514777e-07	5.589524e-08	5.589524e-08
1.600000e+02	2.000000e+02	1.272504e-06	1.934727e-08	1.934727e-08
2.000000e+02	2.400000e+02	2.120388e-06	8.453461e-08	8.453461e-08
2.400000e+02	2.800000e+02	2.290427e-06	2.714389e-08	2.714389e-08
2.800000e+02	3.200000e+02	2.154208e-06	4.043770e-08	4.043770e-08
3.200000e+02	3.600000e+02	1.739519e-06	1.663017e-08	1.663017e-08
3.600000e+02	4.000000e+02	1.401543e-06	1.855845e-08	1.855845e-08
4.000000e+02	4.400000e+02	1.129295e-06	1.360606e-08	1.360606e-08
4.400000e+02	4.800000e+02	8.864480e-07	3.643523e-09	3.643523e-09
4.800000e+02	5.200000e+02	1.602732e-06	9.226189e-07	9.226189e-07
5.200000e+02	5.600000e+02	5.149065e-07	2.426417e-09	2.426417e-09
5.600000e+02	6.000000e+02	3.766112e-07	2.367553e-09	2.367553e-09
6.000000e+02	6.400000e+02	2.746875e-07	1.735365e-09	1.735365e-09
6.400000e+02	6.800000e+02	2.019514e-07	2.055457e-09	2.055457e-09
6.800000e+02	7.200000e+02	1.512894e-07	1.773371e-09	1.773371e-09
7.200000e+02	7.600000e+02	1.127715e-07	1.162103e-09	1.162103e-09
7.600000e+02	8.000000e+02	8.530718e-08	1.025433e-09	1.025433e-09
8.000000e+02	8.400000e+02	6.435732e-08	8.498684e-10	8.498684e-10
8.400000e+02	8.800000e+02	7.605527e-08	2.617747e-08	2.617747e-08
8.800000e+02	9.200000e+02	3.785252e-08	6.871521e-10	6.871521e-10
9.200000e+02	9.600000e+02	3.079258e-08	7.413236e-10	7.413236e-10
9.600000e+02	1.000000e+03	4.938738e-08	2.657593e-08	2.657593e-08
1.000000e+03	1.040000e+03	1.816570e-08	4.715868e-10	4.715868e-10
1.040000e+03	1.080000e+03	1.408763e-08	3.783083e-10	3.783083e-10
1.080000e+03	1.120000e+03	1.209573e-08	3.929715e-10	3.929715e-10
1.120000e+03	1.160000e+03	9.716585e-09	3.388490e-10	3.388490e-10
1.160000e+03	1.200000e+03	7.287948e-09	2.676295e-10	2.676295e-10
1.200000e+03	1.240000e+03	6.115898e-09	2.431700e-10	2.431700e-10
1.240000e+03	1.280000e+03	4.552502e-09	1.992808e-10	1.992808e-10
1.280000e+03	1.320000e+03	3.166585e-09	1.128515e-09	1.128515e-09
1.320000e+03	1.360000e+03	3.426607e-09	1.873851e-10	1.873851e-10
1.360000e+03	1.400000e+03	2.467051e-09	1.231175e-10	1.231175e-10
1.400000e+03	1.440000e+03	2.314150e-09	3.819559e-10	3.819559e-10
1.440000e+03	1.480000e+03	1.892661e-09	1.713194e-10	1.713194e-10
1.480000e+03	1.520000e+03	5.277205e-10	1.321251e-09	1.321251e-09
1.520000e+03	1.560000e+03	1.382196e-09	9.001267e-11	9.001267e-11
1.560000e+03	1.600000e+03	9.917735e-10	7.962074e-11	7.962074e-11
1.600000e+03	1.640000e+03	9.164645e-10	9.729819e-11	9.729819e-11
1.640000e+03	1.680000e+03	9.498707e-10	1.988225e-10	1.988225e-10
1.680000e+03	1.720000e+03	7.490148e-10	9.399335e-11	9.399335e-11
1.720000e+03	1.760000e+03	4.665602e-10	5.669883e-11	5.669883e-11
1.760000e+03	1.800000e+03	4.699647e-10	5.438134e-11	5.438134e-11
1.800000e+03	1.840000e+03	4.486695e-10	7.689400e-11	7.689400e-11
1.840000e+03	1.880000e+03	8.578520e-10	4.091539e-10	4.091539e-10
1.880000e+03	1.920000e+03	3.250338e-10	6.749490e-11	6.749490e-11
1.920000e+03	1.960000e+03	2.367629e-10	4.034114e-11	4.034114e-11
1.960000e+03	2.000000e+03	2.746398e-10	5.504142e-11	5.504142e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
Path=QCD-MCNLO-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=5.59158666669042741e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.122065e-10	1.719838e-11	1.719838e-11
8.000000e+01	1.200000e+02	3.524995e-08	2.249753e-10	2.249753e-10
1.200000e+02	1.600000e+02	2.901810e-07	1.570165e-08	1.570165e-08
1.600000e+02	2.000000e+02	8.115360e-07	1.221661e-09	1.221661e-09
2.000000e+02	2.400000e+02	1.259563e-06	1.159355e-08	1.159355e-08
2.400000e+02	2.800000e+02	1.352675e-06	1.712113e-09	1.712113e-09
2.800000e+02	3.200000e+02	1.183815e-06	3.312483e-09	3.312483e-09
3.200000e+02	3.600000e+02	9.498298e-07	1.239806e-09	1.239806e-09
3.600000e+02	4.000000e+02	7.347028e-07	1.089466e-09	1.089466e-09
4.000000e+02	4.400000e+02	5.631227e-07	3.149151e-09	3.149151e-09
4.400000e+02	4.800000e+02	4.248472e-07	7.916123e-10	7.916123e-10
4.800000e+02	5.200000e+02	4.754825e-07	1.594307e-07	1.594307e-07
5.200000e+02	5.600000e+02	2.299594e-07	5.431549e-10	5.431549e-10
5.600000e+02	6.000000e+02	1.626119e-07	5.044091e-10	5.044091e-10
6.000000e+02	6.400000e+02	1.144709e-07	3.972533e-10	3.972533e-10
6.400000e+02	6.800000e+02	8.140993e-08	3.340696e-10	3.340696e-10
6.800000e+02	7.200000e+02	5.927933e-08	3.522668e-10	3.522668e-10
7.200000e+02	7.600000e+02	4.294125e-08	2.437936e-10	2.437936e-10
7.600000e+02	8.000000e+02	3.171200e-08	2.220714e-10	2.220714e-10
8.000000e+02	8.400000e+02	2.371078e-08	1.887967e-10	1.887967e-10
8.400000e+02	8.800000e+02	2.312585e-08	5.143802e-09	5.143802e-09
8.800000e+02	9.200000e+02	1.361635e-08	1.659047e-10	1.659047e-10
9.200000e+02	9.600000e+02	1.046133e-08	1.294156e-10	1.294156e-10
9.600000e+02	1.000000e+03	1.722522e-08	9.185229e-09	9.185229e-09
1.000000e+03	1.040000e+03	6.197215e-09	8.370480e-11	8.370480e-11
1.040000e+03	1.080000e+03	4.721113e-09	9.334429e-11	9.334429e-11
1.080000e+03	1.120000e+03	3.923633e-09	7.528689e-11	7.528689e-11
1.120000e+03	1.160000e+03	3.080302e-09	7.033618e-11	7.033618e-11
1.160000e+03	1.200000e+03	2.397077e-09	5.505046e-11	5.505046e-11
1.200000e+03	1.240000e+03	1.952891e-09	5.687620e-11	5.687620e-11
1.240000e+03	1.280000e+03	1.519701e-09	4.336029e-11	4.336029e-11
1.280000e+03	1.320000e+03	9.804525e-10	3.466335e-10	3.466335e-10
1.320000e+03	1.360000e+03	1.051235e-09	3.942925e-11	3.942925e-11
1.360000e+03	1.400000e+03	7.980540e-10	2.588514e-11	2.588514e-11
1.400000e+03	1.440000e+03	7.325222e-10	4.631285e-11	4.631285e-11
1.440000e+03	1.480000e+03	5.946110e-10	4.137732e-11	4.137732e-11
1.480000e+03	1.520000e+03	-3.900302e-10	8.690695e-10	8.690695e-10
1.520000e+03	1.560000e+03	4.032695e-10	1.973445e-11	1.973445e-11
1.560000e+03	1.600000e+03	3.280183e-10	1.776603e-11	1.776603e-11
1.600000e+03	1.640000e+03	2.756302e-10	2.075921e-11	2.075921e-11
1.640000e+03	1.680000e+03	2.308921e-10	1.866720e-11	1.866720e-11
1.680000e+03	1.720000e+03	2.039970e-10	1.447006e-11	1.447006e-11
1.720000e+03	1.760000e+03	1.535809e-10	1.173220e-11	1.173220e-11
1.760000e+03	1.800000e+03	1.368288e-10	1.038383e-11	1.038383e-11
1.800000e+03	1.840000e+03	1.240331e-10	1.341771e-11	1.341771e-11
1.840000e+03	1.880000e+03	1.552037e-10	3.655272e-11	3.655272e-11
1.880000e+03	1.920000e+03	9.411765e-11	8.623569e-12	8.623569e-12
1.920000e+03	1.960000e+03	8.674210e-11	1.111462e-11	1.111462e-11
1.960000e+03	2.000000e+03	7.331317e-11	1.239756e-11	1.239756e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
Path=QCD-MCNLO-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=5.59160522996776576e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.042433e-10	1.668086e-11	1.668086e-11
8.000000e+01	1.200000e+02	3.448605e-08	2.196628e-10	2.196628e-10
1.200000e+02	1.600000e+02	2.849705e-07	1.516912e-08	1.516912e-08
1.600000e+02	2.000000e+02	7.993200e-07	1.203246e-09	1.203246e-09
2.000000e+02	2.400000e+02	1.245194e-06	1.121105e-08	1.121105e-08
2.400000e+02	2.800000e+02	1.342308e-06	1.715118e-09	1.715118e-09
2.800000e+02	3.200000e+02	1.178598e-06	3.323512e-09	3.323512e-09
3.200000e+02	3.600000e+02	9.485745e-07	1.242782e-09	1.242782e-09
3.600000e+02	4.000000e+02	7.357297e-07	1.101309e-09	1.101309e-09
4.000000e+02	4.400000e+02	5.653772e-07	3.258579e-09	3.258579e-09
4.400000e+02	4.800000e+02	4.273912e-07	8.028387e-10	8.028387e-10
4.800000e+02	5.200000e+02	4.758073e-07	1.572677e-07	1.572677e-07
5.200000e+02	5.600000e+02	2.321553e-07	5.519951e-10	5.519951e-10
5.600000e+02	6.000000e+02	1.644083e-07	5.141066e-10	5.141066e-10
6.000000e+02	6.400000e+02	1.158860e-07	4.060738e-10	4.060738e-10
6.400000e+02	6.800000e+02	8.252700e-08	3.419262e-10	3.419262e-10
6.800000e+02	7.200000e+02	6.016632e-08	3.707232e-10	3.707232e-10
7.200000e+02	7.600000e+02	4.360963e-08	2.507719e-10	2.507719e-10
7.600000e+02	8.000000e+02	3.223137e-08	2.287686e-10	2.287686e-10
8.000000e+02	8.400000e+02	2.412160e-08	1.945678e-10	1.945678e-10
8.400000e+02	8.800000e+02	2.361294e-08	5.311666e-09	5.311666e-09
8.800000e+02	9.200000e+02	1.387252e-08	1.726200e-10	1.726200e-10
9.200000e+02	9.600000e+02	1.065821e-08	1.334467e-10	1.334467e-10
9.600000e+02	1.000000e+03	1.798994e-08	9.791201e-09	9.791201e-09
1.000000e+03	1.040000e+03	6.319588e-09	8.629600e-11	8.629600e-11
1.040000e+03	1.080000e+03	4.811193e-09	9.807991e-11	9.807991e-11
1.080000e+03	1.120000e+03	4.001805e-09	7.781385e-11	7.781385e-11
1.120000e+03	1.160000e+03	3.143543e-09	7.273677e-11	7.273677e-11
1.160000e+03	1.200000e+03	2.443451e-09	5.704537e-11	5.704537e-11
1.200000e+03	1.240000e+03	1.990652e-09	5.897527e-11	5.897527e-11
1.240000e+03	1.280000e+03	1.550270e-09	4.470640e-11	4.470640e-11
1.280000e+03	1.320000e+03	9.785255e-10	3.761654e-10	3.761654e-10
1.320000e+03	1.360000e+03	1.070955e-09	4.052826e-11	4.052826e-11
1.360000e+03	1.400000e+03	8.136638e-10	2.661379e-11	2.661379e-11
1.400000e+03	1.440000e+03	7.475000e-10	4.802713e-11	4.802713e-11
1.440000e+03	1.480000e+03	6.080795e-10	4.390293e-11	4.390293e-11
1.480000e+03	1.520000e+03	-4.904390e-10	9.780037e-10	9.780037e-10
1.520000e+03	1.560000e+03	4.112545e-10	2.033926e-11	2.033926e-11
1.560000e+03	1.600000e+03	3.344077e-10	1.817577e-11	1.817577e-11
1.600000e+03	1.640000e+03	2.807940e-10	2.130837e-11	2.130837e-11
1.640000e+03	1.680000e+03	2.345213e-10	1.894105e-11	1.894105e-11
1.680000e+03	1.720000e+03	2.070042e-10	1.462153e-11	1.462153e-11
1.720000e+03	1.760000e+03	1.560572e-10	1.202232e-11	1.202232e-11
1.760000e+03	1.800000e+03	1.390723e-10	1.054197e-11	1.054197e-11
1.800000e+03	1.840000e+03	1.258140e-10	1.340686e-11	1.340686e-11
1.840000e+03	1.880000e+03	1.589582e-10	3.798609e-11	3.798609e-11
1.880000e+03	1.920000e+03	9.573570e-11	8.817061e-12	8.817061e-12
1.920000e+03	1.960000e+03	8.824732e-11	1.141219e-11	1.141219e-11
1.960000e+03	2.000000e+03	7.476158e-11	1.284034e-11	1.284034e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
Path=QCD-MCNLO-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=5.59160915388426078e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.357735e-10	1.879946e-11	1.879946e-11
8.000000e+01	1.200000e+02	3.869893e-08	2.492806e-10	2.492806e-10
1.200000e+02	1.600000e+02	3.203032e-07	2.092895e-08	2.092895e-08
1.600000e+02	2.000000e+02	9.207730e-07	1.399872e-09	1.399872e-09
2.000000e+02	2.400000e+02	1.454067e-06	1.540317e-08	1.540317e-08
2.400000e+02	2.800000e+02	1.579279e-06	2.043131e-09	2.043131e-09
2.800000e+02	3.200000e+02	1.396695e-06	4.197290e-09	4.197290e-09
3.200000e+02	3.600000e+02	1.130659e-06	1.494958e-09	1.494958e-09
3.600000e+02	4.000000e+02	8.818065e-07	1.332061e-09	1.332061e-09
4.000000e+02	4.400000e+02	6.813158e-07	3.974386e-09	3.974386e-09
4.400000e+02	4.800000e+02	5.175210e-07	9.844977e-10	9.844977e-10
4.800000e+02	5.200000e+02	5.958825e-07	2.080570e-07	2.080570e-07
5.200000e+02	5.600000e+02	2.843015e-07	6.854221e-10	6.854221e-10
5.600000e+02	6.000000e+02	2.024321e-07	6.416388e-10	6.416388e-10
6.000000e+02	6.400000e+02	1.435037e-07	5.112960e-10	5.112960e-10
6.400000e+02	6.800000e+02	1.026657e-07	4.313051e-10	4.313051e-10
6.800000e+02	7.200000e+02	7.518122e-08	4.593761e-10	4.593761e-10
7.200000e+02	7.600000e+02	5.479662e-08	3.175292e-10	3.175292e-10
7.600000e+02	8.000000e+02	4.064843e-08	2.901962e-10	2.901962e-10
8.000000e+02	8.400000e+02	3.061680e-08	2.495222e-10	2.495222e-10
8.400000e+02	8.800000e+02	2.982555e-08	6.523290e-09	6.523290e-09
8.800000e+02	9.200000e+02	1.773189e-08	2.202719e-10	2.202719e-10
9.200000e+02	9.600000e+02	1.365530e-08	1.702239e-10	1.702239e-10
9.600000e+02	1.000000e+03	2.216922e-08	1.163554e-08	1.163554e-08
1.000000e+03	1.040000e+03	8.145793e-09	1.126628e-10	1.126628e-10
1.040000e+03	1.080000e+03	6.226530e-09	1.221937e-10	1.221937e-10
1.080000e+03	1.120000e+03	5.188283e-09	1.016161e-10	1.016161e-10
1.120000e+03	1.160000e+03	4.087315e-09	9.485397e-11	9.485397e-11
1.160000e+03	1.200000e+03	3.191630e-09	7.423773e-11	7.423773e-11
1.200000e+03	1.240000e+03	2.600645e-09	7.592346e-11	7.592346e-11
1.240000e+03	1.280000e+03	2.020588e-09	5.791103e-11	5.791103e-11
1.280000e+03	1.320000e+03	1.338442e-09	4.454472e-10	4.454472e-10
1.320000e+03	1.360000e+03	1.415881e-09	5.574092e-11	5.574092e-11
1.360000e+03	1.400000e+03	1.070345e-09	3.545548e-11	3.545548e-11
1.400000e+03	1.440000e+03	9.798567e-10	6.242052e-11	6.242052e-11
1.440000e+03	1.480000e+03	8.000552e-10	5.573647e-11	5.573647e-11
1.480000e+03	1.520000e+03	-4.205670e-10	1.068645e-09	1.068645e-09
1.520000e+03	1.560000e+03	5.434478e-10	2.707034e-11	2.707034e-11
1.560000e+03	1.600000e+03	4.399418e-10	2.470477e-11	2.470477e-11
1.600000e+03	1.640000e+03	3.709190e-10	2.752207e-11	2.752207e-11
1.640000e+03	1.680000e+03	3.113170e-10	2.659228e-11	2.659228e-11
1.680000e+03	1.720000e+03	2.782452e-10	1.981369e-11	1.981369e-11
1.720000e+03	1.760000e+03	2.105198e-10	1.701168e-11	1.701168e-11
1.760000e+03	1.800000e+03	1.814639e-10	1.370968e-11	1.370968e-11
1.800000e+03	1.840000e+03	1.644850e-10	1.748268e-11	1.748268e-11
1.840000e+03	1.880000e+03	2.117829e-10	5.018884e-11	5.018884e-11
1.880000e+03	1.920000e+03	1.273011e-10	1.174509e-11	1.174509e-11
1.920000e+03	1.960000e+03	1.165826e-10	1.589973e-11	1.589973e-11
1.960000e+03	2.000000e+03	1.020036e-10	1.878315e-11	1.878315e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=QCD-MCNLO-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=5.59162880308798275e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.283140e-10	1.829626e-11	1.829626e-11
8.000000e+01	1.200000e+02	3.796080e-08	2.442524e-10	2.442524e-10
1.200000e+02	1.600000e+02	3.153460e-07	2.021904e-08	2.021904e-08
1.600000e+02	2.000000e+02	9.083837e-07	1.382637e-09	1.382637e-09
2.000000e+02	2.400000e+02	1.438986e-06	1.489397e-08	1.489397e-08
2.400000e+02	2.800000e+02	1.568241e-06	2.052286e-09	2.052286e-09
2.800000e+02	3.200000e+02	1.391036e-06	4.212858e-09	4.212858e-09
3.200000e+02	3.600000e+02	1.129324e-06	1.500400e-09	1.500400e-09
3.600000e+02	4.000000e+02	8.830363e-07	1.348457e-09	1.348457e-09
4.000000e+02	4.400000e+02	6.839915e-07	4.113201e-09	4.113201e-09
4.400000e+02	4.800000e+02	5.205583e-07	9.994004e-10	9.994004e-10
4.800000e+02	5.200000e+02	5.960753e-07	2.052343e-07	2.052343e-07
5.200000e+02	5.600000e+02	2.870063e-07	6.972682e-10	6.972682e-10
5.600000e+02	6.000000e+02	2.046790e-07	6.545388e-10	6.545388e-10
6.000000e+02	6.400000e+02	1.453052e-07	5.235268e-10	5.235268e-10
6.400000e+02	6.800000e+02	1.041082e-07	4.420508e-10	4.420508e-10
6.800000e+02	7.200000e+02	7.634275e-08	4.846677e-10	4.846677e-10
7.200000e+02	7.600000e+02	5.568720e-08	3.270282e-10	3.270282e-10
7.600000e+02	8.000000e+02	4.134740e-08	2.993207e-10	2.993207e-10
8.000000e+02	8.400000e+02	3.118165e-08	2.575800e-10	2.575800e-10
8.400000e+02	8.800000e+02	3.048172e-08	6.736183e-09	6.736183e-09
8.800000e+02	9.200000e+02	1.809355e-08	2.297238e-10	2.297238e-10
9.200000e+02	9.600000e+02	1.393540e-08	1.758457e-10	1.758457e-10
9.600000e+02	1.000000e+03	2.316491e-08	1.240316e-08	1.240316e-08
1.000000e+03	1.040000e+03	8.324518e-09	1.165042e-10	1.165042e-10
1.040000e+03	1.080000e+03	6.360805e-09	1.284389e-10	1.284389e-10
1.080000e+03	1.120000e+03	5.305005e-09	1.053623e-10	1.053623e-10
1.120000e+03	1.160000e+03	4.182780e-09	9.842230e-11	9.842230e-11
1.160000e+03	1.200000e+03	3.263317e-09	7.709479e-11	7.709479e-11
1.200000e+03	1.240000e+03	2.659527e-09	7.893711e-11	7.893711e-11
1.240000e+03	1.280000e+03	2.067902e-09	5.987801e-11	5.987801e-11
1.280000e+03	1.320000e+03	1.344661e-09	4.833768e-10	4.833768e-10
1.320000e+03	1.360000e+03	1.448541e-09	5.757521e-11	5.757521e-11
1.360000e+03	1.400000e+03	1.095725e-09	3.653737e-11	3.653737e-11
1.400000e+03	1.440000e+03	1.004376e-09	6.492899e-11	6.492899e-11
1.440000e+03	1.480000e+03	8.216928e-10	5.920301e-11	5.920301e-11
1.480000e+03	1.520000e+03	-5.396080e-10	1.202581e-09	1.202581e-09
1.520000e+03	1.560000e+03	5.569497e-10	2.805864e-11	2.805864e-11
1.560000e+03	1.600000e+03	4.507293e-10	2.542086e-11	2.542086e-11
1.600000e+03	1.640000e+03	3.798110e-10	2.835763e-11	2.835763e-11
1.640000e+03	1.680000e+03	3.181148e-10	2.729456e-11	2.729456e-11
1.680000e+03	1.720000e+03	2.842093e-10	2.017335e-11	2.017335e-11
1.720000e+03	1.760000e+03	2.154836e-10	1.759594e-11	1.759594e-11
1.760000e+03	1.800000e+03	1.852943e-10	1.397829e-11	1.397829e-11
1.800000e+03	1.840000e+03	1.676770e-10	1.751896e-11	1.751896e-11
1.840000e+03	1.880000e+03	2.182397e-10	5.233650e-11	5.233650e-11
1.880000e+03	1.920000e+03	1.302632e-10	1.206920e-11	1.206920e-11
1.920000e+03	1.960000e+03	1.193167e-10	1.645801e-11	1.645801e-11
1.960000e+03	2.000000e+03	1.049218e-10	1.975862e-11	1.975862e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
Path=QCD-MCNLO-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=5.59164602424849211e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.191357e-10	1.770425e-11	1.770425e-11
8.000000e+01	1.200000e+02	3.705052e-08	2.382421e-10	2.382421e-10
1.200000e+02	1.600000e+02	3.092760e-07	1.930341e-08	1.930341e-08
1.600000e+02	2.000000e+02	8.931830e-07	1.361673e-09	1.361673e-09
2.000000e+02	2.400000e+02	1.420535e-06	1.420829e-08	1.420829e-08
2.400000e+02	2.800000e+02	1.554937e-06	2.061450e-09	2.061450e-09
2.800000e+02	3.200000e+02	1.384359e-06	4.212488e-09	4.212488e-09
3.200000e+02	3.600000e+02	1.127908e-06	1.506982e-09	1.506982e-09
3.600000e+02	4.000000e+02	8.846905e-07	1.367593e-09	1.367593e-09
4.000000e+02	4.400000e+02	6.873380e-07	4.259812e-09	4.259812e-09
4.400000e+02	4.800000e+02	5.243253e-07	1.016756e-09	1.016756e-09
4.800000e+02	5.200000e+02	5.955238e-07	2.009704e-07	2.009704e-07
5.200000e+02	5.600000e+02	2.903218e-07	7.113710e-10	7.113710e-10
5.600000e+02	6.000000e+02	2.074259e-07	6.691366e-10	6.691366e-10
6.000000e+02	6.400000e+02	1.475034e-07	5.380200e-10	5.380200e-10
6.400000e+02	6.800000e+02	1.058622e-07	4.547312e-10	4.547312e-10
6.800000e+02	7.200000e+02	7.775390e-08	5.153857e-10	5.153857e-10
7.200000e+02	7.600000e+02	5.676925e-08	3.381852e-10	3.381852e-10
7.600000e+02	8.000000e+02	4.219585e-08	3.100698e-10	3.100698e-10
8.000000e+02	8.400000e+02	3.186603e-08	2.670715e-10	2.670715e-10
8.400000e+02	8.800000e+02	3.121102e-08	6.929214e-09	6.929214e-09
8.800000e+02	9.200000e+02	1.853063e-08	2.408836e-10	2.408836e-10
9.200000e+02	9.600000e+02	1.427384e-08	1.824904e-10	1.824904e-10
9.600000e+02	1.000000e+03	2.427009e-08	1.323312e-08	1.323312e-08
1.000000e+03	1.040000e+03	8.540210e-09	1.210917e-10	1.210917e-10
1.040000e+03	1.080000e+03	6.523345e-09	1.357286e-10	1.357286e-10
1.080000e+03	1.120000e+03	5.445613e-09	1.098447e-10	1.098447e-10
1.120000e+03	1.160000e+03	4.297792e-09	1.027411e-10	1.027411e-10
1.160000e+03	1.200000e+03	3.349595e-09	8.056531e-11	8.056531e-11
1.200000e+03	1.240000e+03	2.730550e-09	8.246810e-11	8.246810e-11
1.240000e+03	1.280000e+03	2.124951e-09	6.222000e-11	6.222000e-11
1.280000e+03	1.320000e+03	1.354079e-09	5.268484e-10	5.268484e-10
1.320000e+03	1.360000e+03	1.487775e-09	5.977223e-11	5.977223e-11
1.360000e+03	1.400000e+03	1.126374e-09	3.786428e-11	3.786428e-11
1.400000e+03	1.440000e+03	1.033684e-09	6.792781e-11	6.792781e-11
1.440000e+03	1.480000e+03	8.476500e-10	6.337908e-11	6.337908e-11
1.480000e+03	1.520000e+03	-6.825077e-10	1.363380e-09	1.363380e-09
1.520000e+03	1.560000e+03	5.730813e-10	2.924243e-11	2.924243e-11
1.560000e+03	1.600000e+03	4.636785e-10	2.628376e-11	2.628376e-11
1.600000e+03	1.640000e+03	3.904757e-10	2.934954e-11	2.934954e-11
1.640000e+03	1.680000e+03	3.262860e-10	2.815422e-11	2.815422e-11
1.680000e+03	1.720000e+03	2.913995e-10	2.062840e-11	2.062840e-11
1.720000e+03	1.760000e+03	2.214295e-10	1.829756e-11	1.829756e-11
1.760000e+03	1.800000e+03	1.898252e-10	1.429574e-11	1.429574e-11
1.800000e+03	1.840000e+03	1.714947e-10	1.755683e-11	1.755683e-11
1.840000e+03	1.880000e+03	2.258763e-10	5.484870e-11	5.484870e-11
1.880000e+03	1.920000e+03	1.338280e-10	1.245722e-11	1.245722e-11
1.920000e+03	1.960000e+03	1.226195e-10	1.712901e-11	1.712901e-11
1.960000e+03	2.000000e+03	1.083933e-10	2.092141e-11	2.092141e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
Path=QCD-MCNLO-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=5.59166761651628820e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.934990e-10	2.238269e-11	2.238269e-11
8.000000e+01	1.200000e+02	4.660615e-08	3.034734e-10	3.034734e-10
1.200000e+02	1.600000e+02	3.922800e-07	2.783550e-08	2.783550e-08
1.600000e+02	2.000000e+02	1.160023e-06	1.778445e-09	1.778445e-09
2.000000e+02	2.400000e+02	1.871312e-06	2.045573e-08	2.045573e-08
2.400000e+02	2.800000e+02	2.064283e-06	2.706423e-09	2.706423e-09
2.800000e+02	3.200000e+02	1.848484e-06	5.551133e-09	5.551133e-09
3.200000e+02	3.600000e+02	1.512532e-06	2.018682e-09	2.018682e-09
3.600000e+02	4.000000e+02	1.190875e-06	1.823961e-09	1.823961e-09
4.000000e+02	4.400000e+02	9.282260e-07	5.335107e-09	5.335107e-09
4.400000e+02	4.800000e+02	7.107013e-07	1.370820e-09	1.370820e-09
4.800000e+02	5.200000e+02	8.122532e-07	2.752176e-07	2.752176e-07
5.200000e+02	5.600000e+02	3.970047e-07	9.737758e-10	9.737758e-10
5.600000e+02	6.000000e+02	2.848952e-07	9.054695e-10	9.054695e-10
6.000000e+02	6.400000e+02	2.035601e-07	7.409925e-10	7.409925e-10
6.400000e+02	6.800000e+02	1.465945e-07	6.263326e-10	6.263326e-10
6.800000e+02	7.200000e+02	1.080459e-07	6.821678e-10	6.821678e-10
7.200000e+02	7.600000e+02	7.928493e-08	4.652536e-10	4.652536e-10
7.600000e+02	8.000000e+02	5.909735e-08	4.260728e-10	4.260728e-10
8.000000e+02	8.400000e+02	4.484657e-08	3.714038e-10	3.714038e-10
8.400000e+02	8.800000e+02	4.299065e-08	8.727346e-09	8.727346e-09
8.800000e+02	9.200000e+02	2.621558e-08	3.310172e-10	3.310172e-10
9.200000e+02	9.600000e+02	2.023682e-08	2.526026e-10	2.526026e-10
9.600000e+02	1.000000e+03	3.172235e-08	1.604692e-08	1.604692e-08
1.000000e+03	1.040000e+03	1.216818e-08	1.717696e-10	1.717696e-10
1.040000e+03	1.080000e+03	9.340818e-09	1.801355e-10	1.801355e-10
1.080000e+03	1.120000e+03	7.794502e-09	1.553087e-10	1.553087e-10
1.120000e+03	1.160000e+03	6.161518e-09	1.448220e-10	1.448220e-10
1.160000e+03	1.200000e+03	4.830355e-09	1.134352e-10	1.134352e-10
1.200000e+03	1.240000e+03	3.937948e-09	1.138613e-10	1.138613e-10
1.240000e+03	1.280000e+03	3.056948e-09	8.791925e-11	8.791925e-11
1.280000e+03	1.320000e+03	2.087673e-09	6.366475e-10	6.366475e-10
1.320000e+03	1.360000e+03	2.168633e-09	8.959492e-11	8.959492e-11
1.360000e+03	1.400000e+03	1.635296e-09	5.588916e-11	5.588916e-11
1.400000e+03	1.440000e+03	1.492851e-09	9.546079e-11	9.546079e-11
1.440000e+03	1.480000e+03	1.225824e-09	8.590980e-11	8.590980e-11
1.480000e+03	1.520000e+03	-5.049475e-10	1.502489e-09	1.502489e-09
1.520000e+03	1.560000e+03	8.333643e-10	4.212204e-11	4.212204e-11
1.560000e+03	1.600000e+03	6.732033e-10	3.897595e-11	3.897595e-11
1.600000e+03	1.640000e+03	5.682680e-10	4.137446e-11	4.137446e-11
1.640000e+03	1.680000e+03	4.781253e-10	4.283755e-11	4.283755e-11
1.680000e+03	1.720000e+03	4.317448e-10	3.079156e-11	3.079156e-11
1.720000e+03	1.760000e+03	3.287490e-10	2.799714e-11	2.799714e-11
1.760000e+03	1.800000e+03	2.741730e-10	2.057276e-11	2.057276e-11
1.800000e+03	1.840000e+03	2.476519e-10	2.510179e-11	2.510179e-11
1.840000e+03	1.880000e+03	3.273758e-10	7.784751e-11	7.784751e-11
1.880000e+03	1.920000e+03	1.962555e-10	1.814840e-11	1.814840e-11
1.920000e+03	1.960000e+03	1.782762e-10	2.552772e-11	2.552772e-11
1.960000e+03	2.000000e+03	1.613284e-10	3.205741e-11	3.205741e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
Path=QCD-MCNLO-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=5.59168641095580801e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.838457e-10	2.173089e-11	2.173089e-11
8.000000e+01	1.200000e+02	4.560592e-08	2.969433e-10	2.969433e-10
1.200000e+02	1.600000e+02	3.856060e-07	2.657486e-08	2.657486e-08
1.600000e+02	2.000000e+02	1.142137e-06	1.755007e-09	1.755007e-09
2.000000e+02	2.400000e+02	1.848844e-06	1.951332e-08	1.951332e-08
2.400000e+02	2.800000e+02	2.047979e-06	2.720570e-09	2.720570e-09
2.800000e+02	3.200000e+02	1.840477e-06	5.551423e-09	5.551423e-09
3.200000e+02	3.600000e+02	1.511318e-06	2.029309e-09	2.029309e-09
3.600000e+02	4.000000e+02	1.193698e-06	1.850658e-09	1.850658e-09
4.000000e+02	4.400000e+02	9.333098e-07	5.524591e-09	5.524591e-09
4.400000e+02	4.800000e+02	7.163532e-07	1.395659e-09	1.395659e-09
4.800000e+02	5.200000e+02	8.121188e-07	2.694999e-07	2.694999e-07
5.200000e+02	5.600000e+02	4.020240e-07	9.948329e-10	9.948329e-10
5.600000e+02	6.000000e+02	2.890923e-07	9.268138e-10	9.268138e-10
6.000000e+02	6.400000e+02	2.069598e-07	7.631089e-10	7.631089e-10
6.400000e+02	6.800000e+02	1.493303e-07	6.454908e-10	6.454908e-10
6.800000e+02	7.200000e+02	1.102660e-07	7.265335e-10	7.265335e-10
7.200000e+02	7.600000e+02	8.101363e-08	4.818877e-10	4.818877e-10
7.600000e+02	8.000000e+02	6.046350e-08	4.420632e-10	4.420632e-10
8.000000e+02	8.400000e+02	4.596345e-08	3.859525e-10	3.859525e-10
8.400000e+02	8.800000e+02	4.412233e-08	8.977479e-09	8.977479e-09
8.800000e+02	9.200000e+02	2.694115e-08	3.480425e-10	3.480425e-10
9.200000e+02	9.600000e+02	2.080317e-08	2.628410e-10	2.628410e-10
9.600000e+02	1.000000e+03	3.325905e-08	1.712069e-08	1.712069e-08
1.000000e+03	1.040000e+03	1.253574e-08	1.792299e-10	1.792299e-10
1.040000e+03	1.080000e+03	9.623645e-09	1.903121e-10	1.903121e-10
1.080000e+03	1.120000e+03	8.038432e-09	1.624989e-10	1.624989e-10
1.120000e+03	1.160000e+03	6.361803e-09	1.517504e-10	1.517504e-10
1.160000e+03	1.200000e+03	4.984432e-09	1.187850e-10	1.187850e-10
1.200000e+03	1.240000e+03	4.065478e-09	1.193380e-10	1.193380e-10
1.240000e+03	1.280000e+03	3.158685e-09	9.174240e-11	9.174240e-11
1.280000e+03	1.320000e+03	2.126443e-09	6.938171e-10	6.938171e-10
1.320000e+03	1.360000e+03	2.241918e-09	9.352630e-11	9.352630e-11
1.360000e+03	1.400000e+03	1.692056e-09	5.818168e-11	5.818168e-11
1.400000e+03	1.440000e+03	1.546802e-09	1.002800e-10	1.002800e-10
1.440000e+03	1.480000e+03	1.272724e-09	9.209041e-11	9.209041e-11
1.480000e+03	1.520000e+03	-6.711392e-10	1.703351e-09	1.703351e-09
1.520000e+03	1.560000e+03	8.637303e-10	4.416387e-11	4.416387e-11
1.560000e+03	1.600000e+03	6.976993e-10	4.057994e-11	4.057994e-11
1.600000e+03	1.640000e+03	5.886858e-10	4.305595e-11	4.305595e-11
1.640000e+03	1.680000e+03	4.946130e-10	4.470043e-11	4.470043e-11
1.680000e+03	1.720000e+03	4.466738e-10	3.178450e-11	3.178450e-11
1.720000e+03	1.760000e+03	3.411128e-10	2.939564e-11	2.939564e-11
1.760000e+03	1.800000e+03	2.829735e-10	2.119047e-11	2.119047e-11
1.800000e+03	1.840000e+03	2.552115e-10	2.527786e-11	2.527786e-11
1.840000e+03	1.880000e+03	3.414102e-10	8.198060e-11	8.198060e-11
1.880000e+03	1.920000e+03	2.033446e-10	1.885128e-11	1.885128e-11
1.920000e+03	1.960000e+03	1.847148e-10	2.678096e-11	2.678096e-11
1.960000e+03	2.000000e+03	1.684044e-10	3.442147e-11	3.442147e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=QCD-MCNLO-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Scale=1000.
ScaledBy=5.55475489720682669e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.862307e-10	3.294927e-11	3.294927e-11
8.000000e+01	1.200000e+02	8.494133e-05	8.489876e-05	8.489876e-05
1.200000e+02	1.600000e+02	-7.481765e+00	6.897807e+00	6.897807e+00
1.600000e+02	2.000000e+02	-2.156488e+03	2.156139e+03	2.156139e+03
2.000000e+02	2.400000e+02	-7.983260e+00	7.665916e+00	7.665916e+00
2.400000e+02	2.800000e+02	2.176892e+06	2.178567e+06	2.178567e+06
2.800000e+02	3.200000e+02	-1.793547e+02	1.330926e+02	1.330926e+02
3.200000e+02	3.600000e+02	-1.028488e+01	9.337763e+00	9.337763e+00
3.600000e+02	4.000000e+02	-1.648886e+04	1.646694e+04	1.646694e+04
4.000000e+02	4.400000e+02	-2.545870e+01	2.157888e+01	2.157888e+01
4.400000e+02	4.800000e+02	-2.960705e-01	2.630259e-01	2.630259e-01
4.800000e+02	5.200000e+02	-1.504114e+02	1.500287e+02	1.500287e+02
5.200000e+02	5.600000e+02	-1.545177e-02	1.021349e-02	1.021349e-02
5.600000e+02	6.000000e+02	-9.049470e+00	8.872979e+00	8.872979e+00
6.000000e+02	6.400000e+02	-9.207990e-05	5.412132e-05	5.412132e-05
6.400000e+02	6.800000e+02	-5.092125e-03	3.357771e-03	3.357771e-03
6.800000e+02	7.200000e+02	-4.665698e+01	4.665691e+01	4.665691e+01
7.200000e+02	7.600000e+02	-7.800953e-01	7.795697e-01	7.795697e-01
7.600000e+02	8.000000e+02	1.025276e+04	1.025276e+04	1.025276e+04
8.000000e+02	8.400000e+02	-2.314392e-02	2.676567e-02	2.676567e-02
8.400000e+02	8.800000e+02	-1.287515e+02	1.287386e+02	1.287386e+02
8.800000e+02	9.200000e+02	-2.201794e-06	2.762863e-06	2.762863e-06
9.200000e+02	9.600000e+02	-2.924270e-03	2.915101e-03	2.915101e-03
9.600000e+02	1.000000e+03	-5.580347e+03	5.580345e+03	5.580345e+03
1.000000e+03	1.040000e+03	5.912867e-09	3.084374e-09	3.084374e-09
1.040000e+03	1.080000e+03	-2.409455e-08	3.128385e-08	3.128385e-08
1.080000e+03	1.120000e+03	6.600117e-09	4.759373e-10	4.759373e-10
1.120000e+03	1.160000e+03	5.425590e-09	4.085679e-10	4.085679e-10
1.160000e+03	1.200000e+03	6.958497e-03	6.958490e-03	6.958490e-03
1.200000e+03	1.240000e+03	-3.523138e-08	3.854193e-08	3.854193e-08
1.240000e+03	1.280000e+03	-1.166854e+05	1.166853e+05	1.166853e+05
1.280000e+03	1.320000e+03	1.218661e-09	1.254009e-09	1.254009e-09
1.320000e+03	1.360000e+03	1.724397e-09	2.020728e-10	2.020728e-10
1.360000e+03	1.400000e+03	5.085190e-09	3.682891e-09	3.682891e-09
1.400000e+03	1.440000e+03	1.720420e-04	1.720407e-04	1.720407e-04
1.440000e+03	1.480000e+03	1.048992e-09	1.256928e-10	1.256928e-10
1.480000e+03	1.520000e+03	-8.655657e-09	8.326231e-09	8.326231e-09
1.520000e+03	1.560000e+03	8.334925e-10	6.423781e-11	6.423781e-11
1.560000e+03	1.600000e+03	5.739847e-10	5.436795e-11	5.436795e-11
1.600000e+03	1.640000e+03	5.455397e-10	6.993160e-11	6.993160e-11
1.640000e+03	1.680000e+03	5.014478e-10	6.447860e-11	6.447860e-11
1.680000e+03	1.720000e+03	4.072547e-10	4.752796e-11	4.752796e-11
1.720000e+03	1.760000e+03	2.598858e-10	3.348912e-11	3.348912e-11
1.760000e+03	1.800000e+03	2.828985e-10	3.630875e-11	3.630875e-11
1.800000e+03	1.840000e+03	2.012465e-10	6.946291e-11	6.946291e-11
1.840000e+03	1.880000e+03	3.896350e-10	1.345433e-10	1.345433e-10
1.880000e+03	1.920000e+03	1.693704e-10	3.054489e-11	3.054489e-11
1.920000e+03	1.960000e+03	1.374929e-10	3.719600e-11	3.719600e-11
1.960000e+03	2.000000e+03	1.547182e-10	2.881224e-11	2.881224e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=QCD-MCNLO-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Scale=1000.
ScaledBy=5.59301123666659970e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.964545e-10	3.363411e-11	3.363411e-11
8.000000e+01	1.200000e+02	1.003271e-07	3.020795e-08	3.020795e-08
1.200000e+02	1.600000e+02	8.054805e-07	1.201754e-07	1.201754e-07
1.600000e+02	2.000000e+02	2.184051e-06	1.570227e-07	1.570227e-07
2.000000e+02	2.400000e+02	3.263945e-06	3.283512e-07	3.283512e-07
2.400000e+02	2.800000e+02	3.090400e-06	1.368933e-07	1.368933e-07
2.800000e+02	3.200000e+02	2.583178e-06	1.065319e-07	1.065319e-07
3.200000e+02	3.600000e+02	2.191503e-06	1.140472e-07	1.140472e-07
3.600000e+02	4.000000e+02	1.750804e-06	8.708552e-08	8.708552e-08
4.000000e+02	4.400000e+02	1.267447e-06	6.236407e-08	6.236407e-08
4.400000e+02	4.800000e+02	1.140723e-06	7.166563e-08	7.166563e-08
4.800000e+02	5.200000e+02	1.317492e-06	6.170484e-07	6.170484e-07
5.200000e+02	5.600000e+02	6.092858e-07	4.974992e-08	4.974992e-08
5.600000e+02	6.000000e+02	4.076735e-07	3.828023e-08	3.828023e-08
6.000000e+02	6.400000e+02	3.003927e-07	2.801027e-08	2.801027e-08
6.400000e+02	6.800000e+02	3.324850e-07	1.107577e-07	1.107577e-07
6.800000e+02	7.200000e+02	1.773727e-07	3.230381e-08	3.230381e-08
7.200000e+02	7.600000e+02	1.000330e-07	5.795125e-09	5.795125e-09
7.600000e+02	8.000000e+02	6.845533e-08	3.343422e-09	3.343422e-09
8.000000e+02	8.400000e+02	6.571670e-08	1.426662e-08	1.426662e-08
8.400000e+02	8.800000e+02	5.059697e-08	5.958849e-09	5.958849e-09
8.800000e+02	9.200000e+02	2.967125e-08	6.497182e-09	6.497182e-09
9.200000e+02	9.600000e+02	2.973625e-08	7.169482e-09	7.169482e-09
9.600000e+02	1.000000e+03	2.411263e-08	3.987041e-09	3.987041e-09
1.000000e+03	1.040000e+03	1.966192e-08	2.660627e-09	2.660627e-09
1.040000e+03	1.080000e+03	1.583321e-08	3.125004e-09	3.125004e-09
1.080000e+03	1.120000e+03	1.018397e-08	1.086195e-09	1.086195e-09
1.120000e+03	1.160000e+03	9.634155e-09	1.381515e-09	1.381515e-09
1.160000e+03	1.200000e+03	6.928498e-09	1.249756e-09	1.249756e-09
1.200000e+03	1.240000e+03	4.622033e-09	3.081972e-10	3.081972e-10
1.240000e+03	1.280000e+03	3.782860e-09	4.794387e-10	4.794387e-10
1.280000e+03	1.320000e+03	5.642105e-09	3.257920e-09	3.257920e-09
1.320000e+03	1.360000e+03	3.193907e-09	4.663042e-10	4.663042e-10
1.360000e+03	1.400000e+03	3.115597e-09	7.086710e-10	7.086710e-10
1.400000e+03	1.440000e+03	6.483972e-09	3.300687e-09	3.300687e-09
1.440000e+03	1.480000e+03	4.750442e-09	2.095412e-09	2.095412e-09
1.480000e+03	1.520000e+03	1.447794e-09	1.229344e-09	1.229344e-09
1.520000e+03	1.560000e+03	1.461475e-08	1.088022e-08	1.088022e-08
1.560000e+03	1.600000e+03	8.333692e-10	1.192936e-10	1.192936e-10
1.600000e+03	1.640000e+03	8.390610e-10	1.284148e-10	1.284148e-10
1.640000e+03	1.680000e+03	6.215008e-09	4.246232e-09	4.246232e-09
1.680000e+03	1.720000e+03	2.139753e-09	1.349342e-09	1.349342e-09
1.720000e+03	1.760000e+03	1.343017e-09	3.686700e-10	3.686700e-10
1.760000e+03	1.800000e+03	6.655170e-10	2.042713e-10	2.042713e-10
1.800000e+03	1.840000e+03	9.627683e-10	5.729040e-10	5.729040e-10
1.840000e+03	1.880000e+03	1.494166e-09	8.962976e-10	8.962976e-10
1.880000e+03	1.920000e+03	2.611343e-10	7.041231e-11	7.041231e-11
1.920000e+03	1.960000e+03	5.729020e-10	3.782169e-10	3.782169e-10
1.960000e+03	2.000000e+03	2.148494e-10	4.292512e-11	4.292512e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
Path=QCD-MCNLO-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
Scale=1000.
ScaledBy=5.60216887997164458e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.964622e-10	3.360454e-11	3.360454e-11
8.000000e+01	1.200000e+02	5.034018e-05	5.029635e-05	5.029635e-05
1.200000e+02	1.600000e+02	-3.985065e+00	3.675755e+00	3.675755e+00
1.600000e+02	2.000000e+02	-1.221478e+03	1.221293e+03	1.221293e+03
2.000000e+02	2.400000e+02	-5.270797e+00	5.225481e+00	5.225481e+00
2.400000e+02	2.800000e+02	1.670425e+06	1.671599e+06	1.671599e+06
2.800000e+02	3.200000e+02	-8.092972e+01	5.679098e+01	5.679098e+01
3.200000e+02	3.600000e+02	-7.368815e+00	6.744148e+00	6.744148e+00
3.600000e+02	4.000000e+02	-9.822485e+03	9.808689e+03	9.808689e+03
4.000000e+02	4.400000e+02	-1.486999e+01	1.211001e+01	1.211001e+01
4.400000e+02	4.800000e+02	-1.799963e-01	1.683586e-01	1.683586e-01
4.800000e+02	5.200000e+02	-8.634760e+01	8.613097e+01	8.613097e+01
5.200000e+02	5.600000e+02	-8.346888e-03	5.463267e-03	5.463267e-03
5.600000e+02	6.000000e+02	-5.989607e+00	5.891301e+00	5.891301e+00
6.000000e+02	6.400000e+02	-7.122890e-05	4.354864e-05	4.354864e-05
6.400000e+02	6.800000e+02	-2.930070e-03	1.912044e-03	1.912044e-03
6.800000e+02	7.200000e+02	-2.575360e-05	3.962355e-05	3.962355e-05
7.200000e+02	7.600000e+02	-4.490253e-01	4.486608e-01	4.486608e-01
7.600000e+02	8.000000e+02	-1.669263e-04	1.669355e-04	1.669355e-04
8.000000e+02	8.400000e+02	-1.352456e-02	1.348782e-02	1.348782e-02
8.400000e+02	8.800000e+02	-8.779258e-03	8.778991e-03	8.778991e-03
8.800000e+02	9.200000e+02	-1.333753e-06	1.724850e-06	1.724850e-06
9.200000e+02	9.600000e+02	-1.549508e-03	1.542520e-03	1.542520e-03
9.600000e+02	1.000000e+03	-2.093546e-03	2.089253e-03	2.089253e-03
1.000000e+03	1.040000e+03	8.369505e-09	1.949588e-09	1.949588e-09
1.040000e+03	1.080000e+03	-1.785620e-08	2.562394e-08	2.562394e-08
1.080000e+03	1.120000e+03	7.133705e-09	2.780029e-10	2.780029e-10
1.120000e+03	1.160000e+03	6.004395e-09	2.218269e-10	2.218269e-10
1.160000e+03	1.200000e+03	4.748505e-03	4.748501e-03	4.748501e-03
1.200000e+03	1.240000e+03	-2.015148e-08	2.367568e-08	2.367568e-08
1.240000e+03	1.280000e+03	-6.287378e+04	6.287379e+04	6.287379e+04
1.280000e+03	1.320000e+03	1.436990e-09	1.151897e-09	1.151897e-09
1.320000e+03	1.360000e+03	1.850367e-09	1.878449e-10	1.878449e-10
1.360000e+03	1.400000e+03	3.327062e-09	1.874159e-09	1.874159e-09
1.400000e+03	1.440000e+03	1.150143e-09	2.444195e-10	2.444195e-10
1.440000e+03	1.480000e+03	1.136088e-09	1.043512e-10	1.043512e-10
1.480000e+03	1.520000e+03	-4.874815e-11	1.020329e-09	1.020329e-09
1.520000e+03	1.560000e+03	8.598115e-10	6.076979e-11	6.076979e-11
1.560000e+03	1.600000e+03	6.155397e-10	5.307800e-11	5.307800e-11
1.600000e+03	1.640000e+03	5.768795e-10	7.042433e-11	7.042433e-11
1.640000e+03	1.680000e+03	5.069447e-10	6.113685e-11	6.113685e-11
1.680000e+03	1.720000e+03	4.194485e-10	4.734502e-11	4.734502e-11
1.720000e+03	1.760000e+03	2.739685e-10	3.331588e-11	3.331588e-11
1.760000e+03	1.800000e+03	2.984548e-10	3.684364e-11	3.684364e-11
1.800000e+03	1.840000e+03	2.430026e-10	5.357681e-11	5.357681e-11
1.840000e+03	1.880000e+03	3.955005e-10	1.419967e-10	1.419967e-10
1.880000e+03	1.920000e+03	1.786672e-10	3.112736e-11	3.112736e-11
1.920000e+03	1.960000e+03	1.534617e-10	3.665540e-11	3.665540e-11
1.960000e+03	2.000000e+03	1.591288e-10	2.918210e-11	2.918210e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD
Path=QCD-MCNLO-QCD
Scale=1000.
ScaledBy=5.59404725265441694e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	4.049995e-10	3.448623e-11	3.448623e-11
8.000000e+01	1.200000e+02	4.466838e-08	4.820289e-10	4.820289e-10
1.200000e+02	1.600000e+02	3.780034e-07	4.154640e-08	4.154640e-08
1.600000e+02	2.000000e+02	1.004629e-06	2.491276e-09	2.491276e-09
2.000000e+02	2.400000e+02	1.574006e-06	6.119078e-08	6.119078e-08
2.400000e+02	2.800000e+02	1.746251e-06	3.279205e-09	3.279205e-09
2.800000e+02	3.200000e+02	1.583024e-06	1.201184e-08	1.201184e-08
3.200000e+02	3.600000e+02	1.303521e-06	2.751723e-09	2.751723e-09
3.600000e+02	4.000000e+02	1.040032e-06	2.459830e-09	2.459830e-09
4.000000e+02	4.400000e+02	8.261235e-07	8.277145e-09	8.277145e-09
4.400000e+02	4.800000e+02	6.356945e-07	1.921926e-09	1.921926e-09
4.800000e+02	5.200000e+02	4.860130e-07	6.159663e-07	6.159663e-07
5.200000e+02	5.600000e+02	3.636287e-07	1.411751e-09	1.411751e-09
5.600000e+02	6.000000e+02	2.646692e-07	1.395449e-09	1.395449e-09
6.000000e+02	6.400000e+02	1.902581e-07	1.014906e-09	1.014906e-09
6.400000e+02	6.800000e+02	1.381447e-07	9.453177e-10	9.453177e-10
6.800000e+02	7.200000e+02	1.031953e-07	1.233649e-09	1.233649e-09
7.200000e+02	7.600000e+02	7.655105e-08	7.001377e-10	7.001377e-10
7.600000e+02	8.000000e+02	5.754965e-08	6.409943e-10	6.409943e-10
8.000000e+02	8.400000e+02	4.320970e-08	5.304570e-10	5.304570e-10
8.400000e+02	8.800000e+02	3.341186e-08	1.580147e-08	1.580147e-08
8.800000e+02	9.200000e+02	2.571492e-08	5.670946e-10	5.670946e-10
9.200000e+02	9.600000e+02	2.022577e-08	4.353805e-10	4.353805e-10
9.600000e+02	1.000000e+03	1.698978e-08	2.491962e-08	2.491962e-08
1.000000e+03	1.040000e+03	1.197011e-08	2.508072e-10	2.508072e-10
1.040000e+03	1.080000e+03	9.119495e-09	2.140406e-10	2.140406e-10
1.080000e+03	1.120000e+03	7.729432e-09	2.207876e-10	2.207876e-10
1.120000e+03	1.160000e+03	6.264125e-09	2.044329e-10	2.044329e-10
1.160000e+03	1.200000e+03	4.688722e-09	1.523531e-10	1.523531e-10
1.200000e+03	1.240000e+03	4.057542e-09	1.562419e-10	1.562419e-10
1.240000e+03	1.280000e+03	2.997225e-09	1.224369e-10	1.224369e-10
1.280000e+03	1.320000e+03	2.596330e-09	1.152134e-09	1.152134e-09
1.320000e+03	1.360000e+03	2.170412e-09	1.107409e-10	1.107409e-10
1.360000e+03	1.400000e+03	1.581279e-09	7.849039e-11	7.849039e-11
1.400000e+03	1.440000e+03	1.404760e-09	1.621175e-10	1.621175e-10
1.440000e+03	1.480000e+03	1.254480e-09	9.460830e-11	9.460830e-11
1.480000e+03	1.520000e+03	9.979596e-10	1.013566e-09	1.013566e-09
1.520000e+03	1.560000e+03	9.296040e-10	6.133119e-11	6.133119e-11
1.560000e+03	1.600000e+03	6.626043e-10	5.349883e-11	5.349883e-11
1.600000e+03	1.640000e+03	6.147428e-10	7.077386e-11	7.077386e-11
1.640000e+03	1.680000e+03	5.263045e-10	6.139142e-11	6.139142e-11
1.680000e+03	1.720000e+03	4.422467e-10	4.731106e-11	4.731106e-11
1.720000e+03	1.760000e+03	3.064690e-10	3.372367e-11	3.372367e-11
1.760000e+03	1.800000e+03	3.202930e-10	3.758822e-11	3.758822e-11
1.800000e+03	1.840000e+03	2.922107e-10	4.829371e-11	4.829371e-11
1.840000e+03	1.880000e+03	4.012783e-10	1.460511e-10	1.460511e-10
1.880000e+03	1.920000e+03	1.945650e-10	3.183394e-11	3.183394e-11
1.920000e+03	1.960000e+03	1.759189e-10	3.675798e-11	3.675798e-11
1.960000e+03	2.000000e+03	1.727509e-10	2.984713e-11	2.984713e-11
# END HISTO1D



==> plots/mcatnlo-qcdprod/pT_jj.dat <==
# BEGIN PLOT
RatioPlot1YLabel=d$\sigma$/d$\sigma_\text{NLO QCD}$
DrawOnly=QCD-MCNLO-QCD[_VarBand] QCD-LO QCD-NLO QCD-NLOQCD QCD-MCNLO-QCD
RatioPlot2Reference=EW-NLO
Title=$\mathrm{pp}\to \mathrm{e}^+\nu_\mathrm{e}\,\mu^+\nu_\mu\,\mathrm{j}\mathrm{j}$
PlotSize=10,6
RatioPlot2YLabel=Ratio to EW
Legend2YPos=0.545
Legend3YPos=0.45
RatioPlot2YSize=4
Legend3Only=QCD-QCD QCD-QCDEW
Legend3Title=QCD Production
XLabel=$p_{\mathrm{T},\mathrm{j}_1\mathrm{j}_2}$ [GeV]
XMax=500.
Legend=0
RatioPlot1Reference=QCD-NLOQCD
Legend1YPos=0.92
LegendOnly=QCD-LO QCD-NLO QCD-NLOQCD QCD-MCNLO-QCD
Legend2=1
Legend3=0
Legend1=1
RatioPlot1=1
RatioPlot=0
Legend1Title=QCD production 
LogY=1
RatioPlot2YMax=1.3999
RatioPlot1YMin=0.3001
YMin=1e-5
Legend1XPos=0.55
Legend1Only=QCD-LO QCD-NLOQCD QCD-NLO EW-LO EW-NLOQCD EW-NLO
YMax=2e-2
RatioPlot1YMax=1.3999
Legend3XPos=0.55
RatioPlot2YMin=0.7501
RatioPlot2=0
YLabel=d$\sigma$/d$p_{\mathrm{T},\mathrm{j}_1\mathrm{j}_2}$ [fb/GeV]
Legend2Only=QCD-MCNLO-QCD[_VarBand] EW-MCNLO-QCD[_VarBand] EW-MCNLO-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
Legend2XPos=0.55
RatioPlot1YSize=4
# END PLOT

# BEGIN HISTO1D /QCD-LO
ErrorBandColor=red!80!black
ErrorBandOpacity=0.2
ErrorBands=1
ErrorBreakdown={0: {"": {up: 0.0001700673999999999, dn: 0.0001296773}}, 1: {"": {up: 0.0003779860000000001, dn: 0.000288689}}, 2: {"": {up: 0.0004423819999999998, dn: 0.0003384820000000002}}, 3: {"": {up: 0.0003998349999999999, dn: 0.0003066830000000001}}, 4: {"": {up: 0.0003163390000000001, dn: 0.0002433159999999999}}, 5: {"": {up: 0.0002358270000000001, dn: 0.0001844619999999998}}, 6: {"": {up: 0.0001736191, dn: 0.0001369561}}, 7: {"": {up: 0.0001277505, dn: 0.0001005083}}, 8: {"": {up: 9.363830000000005e-05, dn: 7.349059999999999e-05}}, 9: {"": {up: 6.845639999999997e-05, dn: 5.360420000000002e-05}}, 10: {"": {up: 4.996040000000002e-05, dn: 3.903709999999999e-05}}, 11: {"": {up: 3.645249999999998e-05, dn: 2.842640000000002e-05}}, 12: {"": {up: 2.67833e-05, dn: 2.084839999999999e-05}}, 13: {"": {up: 1.984497e-05, dn: 1.542095e-05}}, 14: {"": {up: 1.479573000000001e-05, dn: 1.147955999999999e-05}}, 15: {"": {up: 1.114881e-05, dn: 8.637219999999994e-06}}, 16: {"": {up: 8.447960000000002e-06, dn: 6.53533e-06}}, 17: {"": {up: 6.458239999999998e-06, dn: 4.98949e-06}}, 18: {"": {up: 4.982200000000001e-06, dn: 3.844269999999998e-06}}, 19: {"": {up: 3.854050000000001e-06, dn: 2.970270000000001e-06}}, 20: {"": {up: 3.00085e-06, dn: 2.310159999999999e-06}}, 21: {"": {up: 2.35752e-06, dn: 1.813017000000001e-06}}, 22: {"": {up: 1.856714e-06, dn: 1.426383e-06}}, 23: {"": {up: 1.466519999999999e-06, dn: 1.12552e-06}}, 24: {"": {up: 1.167969000000001e-06, dn: 8.955669999999992e-07}}, 25: {"": {up: 9.355269999999995e-07, dn: 7.166200000000002e-07}}, 26: {"": {up: 7.477829999999996e-07, dn: 5.723240000000002e-07}}, 27: {"": {up: 6.01091e-07, dn: 4.596409999999999e-07}}, 28: {"": {up: 4.838299999999999e-07, dn: 3.696639999999999e-07}}, 29: {"": {up: 3.91921e-07, dn: 2.99205e-07}}, 30: {"": {up: 3.17672e-07, dn: 2.423060000000002e-07}}, 31: {"": {up: 2.587810000000001e-07, dn: 1.972441e-07}}, 32: {"": {up: 2.089215000000001e-07, dn: 1.591239999999999e-07}}, 33: {"": {up: 1.724626e-07, dn: 1.312496e-07}}, 34: {"": {up: 1.392061e-07, dn: 1.058832e-07}}, 35: {"": {up: 1.137428000000001e-07, dn: 8.644319999999999e-08}}, 36: {"": {up: 9.375359999999999e-08, dn: 7.12034e-08}}, 37: {"": {up: 7.523399999999997e-08, dn: 5.70905e-08}}, 38: {"": {up: 6.191930000000002e-08, dn: 4.69633e-08}}, 39: {"": {up: 5.122570000000001e-08, dn: 3.882659999999999e-08}}, 40: {"": {up: 4.104739999999998e-08, dn: 3.109360000000001e-08}}, 41: {"": {up: 3.473070000000002e-08, dn: 2.629139999999999e-08}}, 42: {"": {up: 2.87688e-08, dn: 2.176168999999999e-08}}, 43: {"": {up: 2.391268e-08, dn: 1.807789e-08}}, 44: {"": {up: 2.002592000000001e-08, dn: 1.512636999999999e-08}}, 45: {"": {up: 1.714281e-08, dn: 1.294392e-08}}, 46: {"": {up: 1.429409999999999e-08, dn: 1.078703e-08}}, 47: {"": {up: 1.20352e-08, dn: 9.074679999999997e-09}}, 48: {"": {up: 1.035933e-08, dn: 7.805769999999997e-09}}, 49: {"": {up: 8.639679999999994e-09, dn: 6.506230000000003e-09}}, 50: {"": {up: 7.470940000000002e-09, dn: 5.622860000000002e-09}}, 51: {"": {up: 6.363579999999998e-09, dn: 4.786169999999999e-09}}, 52: {"": {up: 5.385550000000002e-09, dn: 4.048300000000001e-09}}, 53: {"": {up: 4.76421e-09, dn: 3.578810000000001e-09}}, 54: {"": {up: 4.084039999999998e-09, dn: 3.065820000000001e-09}}, 55: {"": {up: 3.41125e-09, dn: 2.559490000000001e-09}}, 56: {"": {up: 3.002129999999999e-09, dn: 2.251454000000001e-09}}, 57: {"": {up: 2.602809999999999e-09, dn: 1.951442999999999e-09}}, 58: {"": {up: 2.207728e-09, dn: 1.654217999999999e-09}}, 59: {"": {up: 1.942780000000001e-09, dn: 1.454599e-09}}, 60: {"": {up: 1.702277999999999e-09, dn: 1.273326000000001e-09}}, 61: {"": {up: 1.490644000000001e-09, dn: 1.114713999999999e-09}}, 62: {"": {up: 1.279705e-09, dn: 9.562900000000002e-10}}, 63: {"": {up: 1.123133e-09, dn: 8.390239999999999e-10}}, 64: {"": {up: 9.945340000000003e-10, dn: 7.42372e-10}}, 65: {"": {up: 8.443259999999997e-10, dn: 6.302610000000002e-10}}, 66: {"": {up: 7.197349999999999e-10, dn: 5.367109999999998e-10}}, 67: {"": {up: 6.48958e-10, dn: 4.83585e-10}}, 68: {"": {up: 5.786319999999999e-10, dn: 4.308649999999998e-10}}, 69: {"": {up: 5.054900000000001e-10, dn: 3.76213e-10}}, 70: {"": {up: 4.46219e-10, dn: 3.317970000000001e-10}}, 71: {"": {up: 3.978979999999998e-10, dn: 2.958310000000001e-10}}, 72: {"": {up: 3.451220000000002e-10, dn: 2.564439999999998e-10}}, 73: {"": {up: 2.918179999999999e-10, dn: 2.168756000000001e-10}}, 74: {"": {up: 2.616304e-10, dn: 1.941874e-10}}, 75: {"": {up: 2.514775000000001e-10, dn: 1.865745e-10}}, 76: {"": {up: 2.10408e-10, dn: 1.559225e-10}}, 77: {"": {up: 1.918411e-10, dn: 1.422031e-10}}, 78: {"": {up: 1.627348e-10, dn: 1.205387e-10}}, 79: {"": {up: 1.427761e-10, dn: 1.057332e-10}}, 80: {"": {up: 1.261175e-10, dn: 9.326899999999997e-11}}, 81: {"": {up: 1.194715999999999e-10, dn: 8.831000000000003e-11}}, 82: {"": {up: 9.723309999999999e-11, dn: 7.184520000000004e-11}}, 83: {"": {up: 9.063210000000002e-11, dn: 6.686309999999997e-11}}, 84: {"": {up: 7.728949999999999e-11, dn: 5.698600000000002e-11}}, 85: {"": {up: 7.111909999999998e-11, dn: 5.247540000000002e-11}}, 86: {"": {up: 5.610600000000002e-11, dn: 4.13132e-11}}, 87: {"": {up: 5.661799999999999e-11, dn: 4.171460000000002e-11}}, 88: {"": {up: 4.844949999999999e-11, dn: 3.568510000000002e-11}}, 89: {"": {up: 4.583980000000001e-11, dn: 3.3706e-11}}, 90: {"": {up: 4.063250000000001e-11, dn: 2.988739999999999e-11}}, 91: {"": {up: 3.844270000000001e-11, dn: 2.8245e-11}}, 92: {"": {up: 3.446680000000003e-11, dn: 2.534497999999999e-11}}, 93: {"": {up: 2.689179e-11, dn: 1.975888e-11}}, 94: {"": {up: 2.42315e-11, dn: 1.77932e-11}}, 95: {"": {up: 2.309972e-11, dn: 1.695333e-11}}, 96: {"": {up: 1.957638e-11, dn: 1.435725e-11}}, 97: {"": {up: 1.815416000000001e-11, dn: 1.331199999999999e-11}}, 98: {"": {up: 1.514978e-11, dn: 1.11046e-11}}, 99: {"": {up: 1.233809e-11, dn: 9.029119999999996e-12}}, 100: {"": {up: 1.02629e-11, dn: 7.509199999999999e-12}}, 101: {"": {up: 1.197373e-11, dn: 8.744139999999999e-12}}, 102: {"": {up: 9.949880000000004e-12, dn: 7.259709999999997e-12}}, 103: {"": {up: 8.675669999999998e-12, dn: 6.336020000000001e-12}}, 104: {"": {up: 6.616219999999998e-12, dn: 4.82149e-12}}, 105: {"": {up: 8.124830000000003e-12, dn: 5.92736e-12}}, 106: {"": {up: 6.487879999999999e-12, dn: 4.72863e-12}}, 107: {"": {up: 6.168490000000001e-12, dn: 4.49842e-12}}, 108: {"": {up: 5.424639999999999e-12, dn: 3.950780000000001e-12}}, 109: {"": {up: 4.542709999999999e-12, dn: 3.305080000000001e-12}}, 110: {"": {up: 4.12641e-12, dn: 3.004290000000001e-12}}, 111: {"": {up: 3.90465e-12, dn: 2.834487999999999e-12}}, 112: {"": {up: 3.09514e-12, dn: 2.248416e-12}}, 113: {"": {up: 2.949404e-12, dn: 2.144821999999998e-12}}, 114: {"": {up: 2.797604000000001e-12, dn: 2.031337999999999e-12}}, 115: {"": {up: 2.681822000000001e-12, dn: 1.942739e-12}}, 116: {"": {up: 1.921593e-12, dn: 1.391538e-12}}, 117: {"": {up: 1.893917e-12, dn: 1.371265e-12}}, 118: {"": {up: 1.394771e-12, dn: 1.008022e-12}}, 119: {"": {up: 1.538145e-12, dn: 1.113763e-12}}, 120: {"": {up: 1.573291e-12, dn: 1.138533e-12}}, 121: {"": {up: 1.216234e-12, dn: 8.782959999999997e-13}}, 122: {"": {up: 8.219920000000002e-13, dn: 5.924049999999998e-13}}, 123: {"": {up: 9.414949999999999e-13, dn: 6.781490000000001e-13}}, 124: {"": {up: 7.711629999999998e-13, dn: 5.575369999999999e-13}}, 125: {"": {up: 7.759579999999999e-13, dn: 5.590160000000003e-13}}, 126: {"": {up: 6.18657e-13, dn: 4.449420000000001e-13}}, 127: {"": {up: 7.459019999999998e-13, dn: 5.366330000000002e-13}}, 128: {"": {up: 5.070219999999999e-13, dn: 3.65004e-13}}, 129: {"": {up: 5.085719999999999e-13, dn: 3.660179999999999e-13}}, 130: {"": {up: 4.088829999999999e-13, dn: 2.941806e-13}}, 131: {"": {up: 4.15535e-13, dn: 2.98916e-13}}, 132: {"": {up: 3.410830000000001e-13, dn: 2.445127999999999e-13}}, 133: {"": {up: 3.96712e-13, dn: 2.843174000000001e-13}}, 134: {"": {up: 3.66893e-13, dn: 2.633961999999999e-13}}, 135: {"": {up: 3.195089000000001e-13, dn: 2.293555e-13}}, 136: {"": {up: 2.666098999999999e-13, dn: 1.910883000000001e-13}}, 137: {"": {up: 2.099419e-13, dn: 1.501986e-13}}, 138: {"": {up: 1.770017e-13, dn: 1.266462e-13}}, 139: {"": {up: 1.783523000000001e-13, dn: 1.273838e-13}}, 140: {"": {up: 1.692902999999999e-13, dn: 1.209222e-13}}, 141: {"": {up: 1.161549e-13, dn: 8.313899999999997e-14}}, 142: {"": {up: 1.086911e-13, dn: 7.777709999999999e-14}}, 143: {"": {up: 1.126873e-13, dn: 8.033770000000002e-14}}, 144: {"": {up: 1.008666e-13, dn: 7.211009999999999e-14}}, 145: {"": {up: 7.36577e-14, dn: 5.23866e-14}}, 146: {"": {up: 9.773150000000004e-14, dn: 6.962489999999999e-14}}, 147: {"": {up: 8.73552e-14, dn: 6.194170000000001e-14}}, 148: {"": {up: 7.571660000000001e-14, dn: 5.373249999999999e-14}}, 149: {"": {up: 4.45462e-14, dn: 3.16507e-14}}, 150: {"": {up: 5.12024e-14, dn: 3.649369999999999e-14}}, 151: {"": {up: 7.644610000000001e-14, dn: 5.446579999999999e-14}}, 152: {"": {up: 6.584929999999999e-14, dn: 4.654339999999999e-14}}, 153: {"": {up: 3.508480000000001e-14, dn: 2.490264e-14}}, 154: {"": {up: 5.341169999999999e-14, dn: 3.77843e-14}}, 155: {"": {up: 4.085479999999999e-14, dn: 2.902190000000001e-14}}, 156: {"": {up: 3.292058e-14, dn: 2.332770000000001e-14}}, 157: {"": {up: 3.301836999999999e-14, dn: 2.341553e-14}}, 158: {"": {up: 2.578595000000001e-14, dn: 1.822296999999999e-14}}, 159: {"": {up: 2.020624e-14, dn: 1.428304e-14}}, 160: {"": {up: 1.349752e-14, dn: 9.51793e-15}}, 161: {"": {up: 2.538185999999999e-14, dn: 1.785753e-14}}, 162: {"": {up: 9.62472e-15, dn: 6.785870000000001e-15}}, 163: {"": {up: 1.611076999999999e-14, dn: 1.137758e-14}}, 164: {"": {up: 1.325374e-14, dn: 9.323549999999997e-15}}, 165: {"": {up: 1.174138e-14, dn: 8.218229999999999e-15}}, 166: {"": {up: 8.793230000000002e-15, dn: 6.19084e-15}}, 167: {"": {up: 1.116644e-14, dn: 7.876920000000003e-15}}, 168: {"": {up: 6.198559999999999e-15, dn: 4.366310000000001e-15}}, 169: {"": {up: 5.591150000000003e-15, dn: 3.937079999999999e-15}}, 170: {"": {up: 6.98122e-15, dn: 4.905200000000001e-15}}, 171: {"": {up: 4.910809999999999e-15, dn: 3.45731e-15}}, 172: {"": {up: 1.173367e-14, dn: 8.246889999999998e-15}}, 173: {"": {up: 3.312455e-15, dn: 2.327678999999999e-15}}, 174: {"": {up: 3.286474e-15, dn: 2.309494e-15}}, 175: {"": {up: 7.439810000000004e-15, dn: 5.223419999999998e-15}}, 176: {"": {up: 2.899056e-15, dn: 2.023247e-15}}, 177: {"": {up: 1.233302e-15, dn: 8.612910000000001e-16}}, 178: {"": {up: 3.358047999999999e-15, dn: 2.334987e-15}}, 179: {"": {up: 1.973238e-15, dn: 1.380201999999999e-15}}, 180: {"": {up: 3.421580000000001e-15, dn: 2.394681999999999e-15}}, 181: {"": {up: 2.238653e-15, dn: 1.564154e-15}}, 182: {"": {up: 1.58074e-15, dn: 1.107702e-15}}, 183: {"": {up: 1.080705e-15, dn: 7.559679999999999e-16}}, 184: {"": {up: 1.869952e-15, dn: 1.298234e-15}}, 185: {"": {up: 6.290219999999999e-16, dn: 4.37368e-16}}, 186: {"": {up: 4.89181e-16, dn: 3.40276e-16}}, 187: {"": {up: 1.329919e-15, dn: 9.265169999999997e-16}}, 188: {"": {up: 4.009800000000001e-16, dn: 2.785598e-16}}, 189: {"": {up: 5.46676e-16, dn: 3.798880000000001e-16}}, 190: {"": {up: 1.059064e-15, dn: 7.367440000000003e-16}}, 191: {"": {up: 4.23234e-16, dn: 2.945449999999999e-16}}, 192: {"": {up: 8.162209999999999e-16, dn: 5.677000000000001e-16}}, 193: {"": {up: 2.807051e-16, dn: 1.946104e-16}}, 194: {"": {up: 2.338017e-16, dn: 1.616055e-16}}, 195: {"": {up: 1.621081e-15, dn: 1.124829e-15}}, 196: {"": {up: 1.423683e-16, dn: 9.734649999999998e-17}}, 197: {"": {up: 6.99397e-16, dn: 4.842230000000001e-16}}, 198: {"": {up: 3.671644000000001e-17, dn: 2.537796e-17}}, 199: {"": {up: 4.011220000000001e-16, dn: 2.760655999999999e-16}}, 200: {"": {up: 3.594575000000002e-16, dn: 2.464324999999999e-16}}, 201: {"": {up: 1.649719e-16, dn: 1.139629e-16}}, 202: {"": {up: 1.486922e-16, dn: 1.018714e-16}}, 203: {"": {up: 2.671858e-16, dn: 1.842329e-16}}, 204: {"": {up: 5.082010000000001e-17, dn: 3.514719999999999e-17}}, 205: {"": {up: 1.602365e-16, dn: 1.09964e-16}}, 206: {"": {up: 8.92271e-17, dn: 6.182119999999999e-17}}, 207: {"": {up: 1.342679e-16, dn: 9.28104e-17}}, 208: {"": {up: 9.5117e-17, dn: 6.527590000000002e-17}}, 209: {"": {up: 2.011977e-17, dn: 1.373152e-17}}, 210: {"": {up: 3.414742999999999e-17, dn: 2.340006e-17}}, 211: {"": {up: 1.153745e-16, dn: 7.948300000000001e-17}}, 212: {"": {up: 8.446039999999999e-18, dn: 5.80298e-18}}, 213: {"": {up: 2.676355e-17, dn: 1.820131e-17}}, 214: {"": {up: 8.385130000000001e-17, dn: 5.741530000000001e-17}}, 215: {"": {up: 6.043130000000002e-17, dn: 4.14788e-17}}, 216: {"": {up: 2.424908000000001e-17, dn: 1.67356e-17}}, 217: {"": {up: 2.399082000000001e-17, dn: 1.626066e-17}}, 218: {"": {up: 4.78051e-17, dn: 3.248468e-17}}, 219: {"": {up: 4.43506e-17, dn: 3.006653e-17}}, 220: {"": {up: 4.847099999999999e-17, dn: 3.300608000000001e-17}}, 221: {"": {up: 3.704768e-17, dn: 2.536592e-17}}, 222: {"": {up: 3.251730000000001e-17, dn: 2.214707e-17}}, 223: {"": {up: 1.484805e-17, dn: 9.870520000000003e-18}}, 224: {"": {up: 7.435539999999998e-19, dn: 5.012610000000001e-19}}, 225: {"": {up: 1.635333999999999e-17, dn: 1.117943e-17}}, 226: {"": {up: 7.534520000000002e-18, dn: 5.13088e-18}}, 227: {"": {up: 3.739645000000001e-18, dn: 2.543501e-18}}, 228: {"": {up: 5.311160000000001e-18, dn: 3.612065e-18}}, 229: {"": {up: 8.293980000000002e-19, dn: 5.676439999999999e-19}}, 230: {"": {up: 1.056084e-17, dn: 7.173380000000003e-18}}, 231: {"": {up: 1.291488e-17, dn: 8.695910000000001e-18}}, 232: {"": {up: 1.035613e-17, dn: 7.016680000000001e-18}}, 233: {"": {up: 2.176749e-18, dn: 1.479726e-18}}, 234: {"": {up: 7.402040000000003e-20, dn: 5.214559999999998e-20}}, 235: {"": {up: 6.20394e-19, dn: 4.19619e-19}}, 236: {"": {up: 2.864647e-18, dn: 1.928705e-18}}, 237: {"": {up: 6.203859999999999e-19, dn: 4.091941e-19}}, 238: {"": {up: 5.158300000000001e-18, dn: 3.465182e-18}}, 239: {"": {up: 1.219569e-18, dn: 8.265369999999998e-19}}, 240: {"": {up: 3.10932e-21, dn: 1.747874e-21}}, 241: {"": {up: 3.874959999999999e-19, dn: 2.55093e-19}}, 242: {"": {up: 1.846148e-19, dn: 1.218423e-19}}, 243: {"": {up: 1.686875e-18, dn: 1.136241e-18}}, 244: {"": {up: 4.360989999999998e-19, dn: 2.902986000000001e-19}}, 245: {"": {up: 4.23351e-19, dn: 2.852524e-19}}, 246: {"": {up: 7.68222e-18, dn: 5.163160000000001e-18}}, 247: {"": {up: 1.703513e-19, dn: 1.135974e-19}}, 248: {"": {up: 1.508334e-19, dn: 9.84241e-20}}, 249: {"": {up: 3.071344e-19, dn: 2.039661999999999e-19}}, 250: {"": {up: 7.01246e-20, dn: 4.630550000000001e-20}}, 251: {"": {up: 3.949654000000001e-19, dn: 2.594326999999999e-19}}, 252: {"": {up: 1.408626e-18, dn: 9.431319999999998e-19}}, 253: {"": {up: 2.343021e-18, dn: 1.570177e-18}}, 254: {"": {up: 1.759295e-20, dn: 1.133087e-20}}, 255: {"": {up: 1.121124e-20, dn: 7.331019999999999e-21}}, 256: {"": {up: 9.135799999999998e-23, dn: 1.379826e-22}}, 257: {"": {up: 4.512149999999998e-20, dn: 3.060169000000001e-20}}, 258: {"": {up: 2.013875e-21, dn: 1.320959e-21}}, 259: {"": {up: 5.619189999999999e-20, dn: 3.763153000000001e-20}}, 260: {"": {up: 3.358175000000001e-20, dn: 2.222258999999999e-20}}, 261: {"": {up: 7.281909999999999e-22, dn: 4.76826e-22}}, 262: {"": {up: 8.938610000000002e-22, dn: 5.731069999999998e-22}}, 263: {"": {up: 9.419279999999998e-21, dn: 6.008169999999998e-21}}, 264: {"": {up: 1.420959e-19, dn: 9.662869999999999e-20}}, 265: {"": {up: 9.460080000000002e-22, dn: 6.40855e-22}}, 266: {"": {up: 4.54129e-21, dn: 3.051882000000001e-21}}, 267: {"": {up: 6.92532e-23, dn: 1.094915e-22}}, 268: {"": {up: 6.328060000000002e-22, dn: 4.141561e-22}}, 269: {"": {up: 1.302877e-21, dn: 8.691079999999999e-22}}, 270: {"": {up: 1.737708e-22, dn: 2.655369e-22}}, 271: {"": {up: 1.556779e-23, dn: 9.492180000000001e-24}}, 272: {"": {up: 3.656042e-21, dn: 2.327162e-21}}, 273: {"": {up: 4.166526e-21, dn: 2.729081000000001e-21}}, 274: {"": {up: 9.224819999999998e-20, dn: 5.863120000000001e-20}}, 275: {"": {up: 1.025288e-20, dn: 6.606080000000002e-21}}, 276: {"": {up: 5.509179999999999e-21, dn: 3.594685e-21}}, 277: {"": {up: 5.813929999999999e-20, dn: 3.804375000000001e-20}}, 278: {"": {up: 2.070184e-23, dn: 3.443570999999999e-23}}, 279: {"": {up: 5.590950000000002e-22, dn: 3.643166e-22}}, 280: {"": {up: 8.00114e-20, dn: 5.178920000000002e-20}}, 281: {"": {up: 2.358318e-22, dn: 1.521660999999999e-22}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 1.08439e-21, dn: 7.191110000000003e-22}}, 285: {"": {up: 8.192750000000002e-23, dn: 5.29976e-23}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 8.433540000000002e-24, dn: 5.170731999999999e-24}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 1.925794000000001e-21, dn: 1.215274e-21}}, 290: {"": {up: 1.166562e-20, dn: 7.397820000000001e-21}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 8.649869999999999e-23, dn: 5.541990000000001e-23}}, 293: {"": {up: 3.151114999999999e-23, dn: 1.951306e-23}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 1.581676e-22, dn: 9.685240000000001e-23}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 8.139840000000001e-24, dn: 9.621109999999999e-24}}, 298: {"": {up: 4.924827999999999e-27, dn: 2.721270000000001e-27}}, 299: {"": {up: 1.998833e-24, dn: 3.245259e-24}}, 300: {"": {up: 1.256377e-24, dn: 2.06824e-24}}, 301: {"": {up: 1.226147e-24, dn: 2.004273e-24}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 6.613720000000001e-25, dn: 4.108267e-25}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 5.865898999999999e-23, dn: 3.488900000000001e-23}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}}
ErrorTubeLineColor=black
ErrorTubeLineStyle=solid
ErrorTubes=1
LineColor=black
LineStyle=dotted
LineWidth=1.5pt
Name=QCD-LO
Path=QCD-LO
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	8.303876e-04	1.296773e-04	1.700674e-04
2.000000e+01	4.000000e+01	1.858217e-03	2.886890e-04	3.779860e-04
4.000000e+01	6.000000e+01	2.191315e-03	3.384820e-04	4.423820e-04
6.000000e+01	8.000000e+01	2.001231e-03	3.066830e-04	3.998350e-04
8.000000e+01	1.000000e+02	1.602121e-03	2.433160e-04	3.163390e-04
1.000000e+02	1.200000e+02	1.208704e-03	1.844620e-04	2.358270e-04
1.200000e+02	1.400000e+02	8.874499e-04	1.369561e-04	1.736191e-04
1.400000e+02	1.600000e+02	6.442953e-04	1.005083e-04	1.277505e-04
1.600000e+02	1.800000e+02	4.663826e-04	7.349060e-05	9.363830e-05
1.800000e+02	2.000000e+02	3.369447e-04	5.360420e-05	6.845640e-05
2.000000e+02	2.200000e+02	2.431957e-04	3.903710e-05	4.996040e-05
2.200000e+02	2.400000e+02	1.756337e-04	2.842640e-05	3.645250e-05
2.400000e+02	2.600000e+02	1.278318e-04	2.084840e-05	2.678330e-05
2.600000e+02	2.800000e+02	9.384663e-05	1.542095e-05	1.984497e-05
2.800000e+02	3.000000e+02	6.938456e-05	1.147956e-05	1.479573e-05
3.000000e+02	3.200000e+02	5.186536e-05	8.637220e-06	1.114881e-05
3.200000e+02	3.400000e+02	3.899537e-05	6.535330e-06	8.447960e-06
3.400000e+02	3.600000e+02	2.959944e-05	4.989490e-06	6.458240e-06
3.600000e+02	3.800000e+02	2.267737e-05	3.844270e-06	4.982200e-06
3.800000e+02	4.000000e+02	1.742757e-05	2.970270e-06	3.854050e-06
4.000000e+02	4.200000e+02	1.348620e-05	2.310160e-06	3.000850e-06
4.200000e+02	4.400000e+02	1.053309e-05	1.813017e-06	2.357520e-06
4.400000e+02	4.600000e+02	8.247406e-06	1.426383e-06	1.856714e-06
4.600000e+02	4.800000e+02	6.478410e-06	1.125520e-06	1.466520e-06
4.800000e+02	5.000000e+02	5.132872e-06	8.955670e-07	1.167969e-06
5.000000e+02	5.200000e+02	4.088799e-06	7.166200e-07	9.355270e-07
5.200000e+02	5.400000e+02	3.252461e-06	5.723240e-07	7.477830e-07
5.400000e+02	5.600000e+02	2.601374e-06	4.596410e-07	6.010910e-07
5.600000e+02	5.800000e+02	2.083896e-06	3.696640e-07	4.838300e-07
5.800000e+02	6.000000e+02	1.680476e-06	2.992050e-07	3.919210e-07
6.000000e+02	6.200000e+02	1.355434e-06	2.423060e-07	3.176720e-07
6.200000e+02	6.400000e+02	1.099651e-06	1.972441e-07	2.587810e-07
6.400000e+02	6.600000e+02	8.840435e-07	1.591240e-07	2.089215e-07
6.600000e+02	6.800000e+02	7.264901e-07	1.312496e-07	1.724626e-07
6.800000e+02	7.000000e+02	5.844888e-07	1.058832e-07	1.392061e-07
7.000000e+02	7.200000e+02	4.753437e-07	8.644320e-08	1.137428e-07
7.200000e+02	7.400000e+02	3.902831e-07	7.120340e-08	9.375360e-08
7.400000e+02	7.600000e+02	3.117324e-07	5.709050e-08	7.523400e-08
7.600000e+02	7.800000e+02	2.557514e-07	4.696330e-08	6.191930e-08
7.800000e+02	8.000000e+02	2.107654e-07	3.882660e-08	5.122570e-08
8.000000e+02	8.200000e+02	1.682964e-07	3.109360e-08	4.104740e-08
8.200000e+02	8.400000e+02	1.418699e-07	2.629140e-08	3.473070e-08
8.400000e+02	8.600000e+02	1.170122e-07	2.176169e-08	2.876880e-08
8.600000e+02	8.800000e+02	9.693362e-08	1.807789e-08	2.391268e-08
8.800000e+02	9.000000e+02	8.078978e-08	1.512637e-08	2.002592e-08
9.000000e+02	9.200000e+02	6.899810e-08	1.294392e-08	1.714281e-08
9.200000e+02	9.400000e+02	5.735089e-08	1.078703e-08	1.429410e-08
9.400000e+02	9.600000e+02	4.806447e-08	9.074680e-09	1.203520e-08
9.600000e+02	9.800000e+02	4.121740e-08	7.805770e-09	1.035933e-08
9.800000e+02	1.000000e+03	3.426141e-08	6.506230e-09	8.639680e-09
1.000000e+03	1.020000e+03	2.953023e-08	5.622860e-09	7.470940e-09
1.020000e+03	1.040000e+03	2.506179e-08	4.786170e-09	6.363580e-09
1.040000e+03	1.060000e+03	2.113976e-08	4.048300e-09	5.385550e-09
1.060000e+03	1.080000e+03	1.863230e-08	3.578810e-09	4.764210e-09
1.080000e+03	1.100000e+03	1.591219e-08	3.065820e-09	4.084040e-09
1.100000e+03	1.120000e+03	1.325076e-08	2.559490e-09	3.411250e-09
1.120000e+03	1.140000e+03	1.163068e-08	2.251454e-09	3.002130e-09
1.140000e+03	1.160000e+03	1.006400e-08	1.951443e-09	2.602810e-09
1.160000e+03	1.180000e+03	8.508552e-09	1.654218e-09	2.207728e-09
1.180000e+03	1.200000e+03	7.458462e-09	1.454599e-09	1.942780e-09
1.200000e+03	1.220000e+03	6.502411e-09	1.273326e-09	1.702278e-09
1.220000e+03	1.240000e+03	5.683919e-09	1.114714e-09	1.490644e-09
1.240000e+03	1.260000e+03	4.861098e-09	9.562900e-10	1.279705e-09
1.260000e+03	1.280000e+03	4.257808e-09	8.390240e-10	1.123133e-09
1.280000e+03	1.300000e+03	3.755032e-09	7.423720e-10	9.945340e-10
1.300000e+03	1.320000e+03	3.186471e-09	6.302610e-10	8.443260e-10
1.320000e+03	1.340000e+03	2.702707e-09	5.367110e-10	7.197350e-10
1.340000e+03	1.360000e+03	2.427555e-09	4.835850e-10	6.489580e-10
1.360000e+03	1.380000e+03	2.156385e-09	4.308650e-10	5.786320e-10
1.380000e+03	1.400000e+03	1.879003e-09	3.762130e-10	5.054900e-10
1.400000e+03	1.420000e+03	1.650738e-09	3.317970e-10	4.462190e-10
1.420000e+03	1.440000e+03	1.470746e-09	2.958310e-10	3.978980e-10
1.440000e+03	1.460000e+03	1.272031e-09	2.564440e-10	3.451220e-10
1.460000e+03	1.480000e+03	1.075818e-09	2.168756e-10	2.918180e-10
1.480000e+03	1.500000e+03	9.583426e-10	1.941874e-10	2.616304e-10
1.500000e+03	1.520000e+03	9.192515e-10	1.865745e-10	2.514775e-10
1.520000e+03	1.540000e+03	7.647526e-10	1.559225e-10	2.104080e-10
1.540000e+03	1.560000e+03	6.978643e-10	1.422031e-10	1.918411e-10
1.560000e+03	1.580000e+03	5.898893e-10	1.205387e-10	1.627348e-10
1.580000e+03	1.600000e+03	5.167532e-10	1.057332e-10	1.427761e-10
1.600000e+03	1.620000e+03	4.534596e-10	9.326900e-11	1.261175e-10
1.620000e+03	1.640000e+03	4.285407e-10	8.831000e-11	1.194716e-10
1.640000e+03	1.660000e+03	3.480455e-10	7.184520e-11	9.723310e-11
1.660000e+03	1.680000e+03	3.221056e-10	6.686310e-11	9.063210e-11
1.680000e+03	1.700000e+03	2.737440e-10	5.698600e-11	7.728950e-11
1.700000e+03	1.720000e+03	2.526726e-10	5.247540e-11	7.111910e-11
1.720000e+03	1.740000e+03	1.974464e-10	4.131320e-11	5.610600e-11
1.740000e+03	1.760000e+03	1.996913e-10	4.171460e-11	5.661800e-11
1.760000e+03	1.780000e+03	1.705760e-10	3.568510e-11	4.844950e-11
1.780000e+03	1.800000e+03	1.601613e-10	3.370600e-11	4.583980e-11
1.800000e+03	1.820000e+03	1.421705e-10	2.988740e-11	4.063250e-11
1.820000e+03	1.840000e+03	1.337406e-10	2.824500e-11	3.844270e-11
1.840000e+03	1.860000e+03	1.203060e-10	2.534498e-11	3.446680e-11
1.860000e+03	1.880000e+03	9.350011e-11	1.975888e-11	2.689179e-11
1.880000e+03	1.900000e+03	8.402210e-11	1.779320e-11	2.423150e-11
1.900000e+03	1.920000e+03	7.990868e-11	1.695333e-11	2.309972e-11
1.920000e+03	1.940000e+03	6.746610e-11	1.435725e-11	1.957638e-11
1.940000e+03	1.960000e+03	6.252486e-11	1.331200e-11	1.815416e-11
1.960000e+03	1.980000e+03	5.205523e-11	1.110460e-11	1.514978e-11
1.980000e+03	2.000000e+03	4.209443e-11	9.029120e-12	1.233809e-11
2.000000e+03	2.020000e+03	3.497454e-11	7.509200e-12	1.026290e-11
2.020000e+03	2.040000e+03	4.044384e-11	8.744140e-12	1.197373e-11
2.040000e+03	2.060000e+03	3.348561e-11	7.259710e-12	9.949880e-12
2.060000e+03	2.080000e+03	2.930305e-11	6.336020e-12	8.675670e-12
2.080000e+03	2.100000e+03	2.214937e-11	4.821490e-12	6.616220e-12
2.100000e+03	2.120000e+03	2.730739e-11	5.927360e-12	8.124830e-12
2.120000e+03	2.140000e+03	2.170763e-11	4.728630e-12	6.487880e-12
2.140000e+03	2.160000e+03	2.068871e-11	4.498420e-12	6.168490e-12
2.160000e+03	2.180000e+03	1.808820e-11	3.950780e-12	5.424640e-12
2.180000e+03	2.200000e+03	1.507560e-11	3.305080e-12	4.542710e-12
2.200000e+03	2.220000e+03	1.373476e-11	3.004290e-12	4.126410e-12
2.220000e+03	2.240000e+03	1.283116e-11	2.834488e-12	3.904650e-12
2.240000e+03	2.260000e+03	1.019645e-11	2.248416e-12	3.095140e-12
2.260000e+03	2.280000e+03	9.759066e-12	2.144822e-12	2.949404e-12
2.280000e+03	2.300000e+03	9.196426e-12	2.031338e-12	2.797604e-12
2.300000e+03	2.320000e+03	8.728728e-12	1.942739e-12	2.681822e-12
2.320000e+03	2.340000e+03	6.244857e-12	1.391538e-12	1.921593e-12
2.340000e+03	2.360000e+03	6.147229e-12	1.371265e-12	1.893917e-12
2.360000e+03	2.380000e+03	4.492035e-12	1.008022e-12	1.394771e-12
2.380000e+03	2.400000e+03	4.990181e-12	1.113763e-12	1.538145e-12
2.400000e+03	2.420000e+03	5.090294e-12	1.138533e-12	1.573291e-12
2.420000e+03	2.440000e+03	3.900789e-12	8.782960e-13	1.216234e-12
2.440000e+03	2.460000e+03	2.614689e-12	5.924050e-13	8.219920e-13
2.460000e+03	2.480000e+03	2.988497e-12	6.781490e-13	9.414950e-13
2.480000e+03	2.500000e+03	2.482794e-12	5.575370e-13	7.711630e-13
2.500000e+03	2.520000e+03	2.461599e-12	5.590160e-13	7.759580e-13
2.520000e+03	2.540000e+03	1.949625e-12	4.449420e-13	6.186570e-13
2.540000e+03	2.560000e+03	2.353317e-12	5.366330e-13	7.459020e-13
2.560000e+03	2.580000e+03	1.602786e-12	3.650040e-13	5.070220e-13
2.580000e+03	2.600000e+03	1.605513e-12	3.660180e-13	5.085720e-13
2.600000e+03	2.620000e+03	1.289218e-12	2.941806e-13	4.088830e-13
2.620000e+03	2.640000e+03	1.308259e-12	2.989160e-13	4.155350e-13
2.640000e+03	2.660000e+03	1.059327e-12	2.445128e-13	3.410830e-13
2.660000e+03	2.680000e+03	1.230047e-12	2.843174e-13	3.967120e-13
2.680000e+03	2.700000e+03	1.145415e-12	2.633962e-13	3.668930e-13
2.700000e+03	2.720000e+03	9.963791e-13	2.293555e-13	3.195089e-13
2.720000e+03	2.740000e+03	8.263331e-13	1.910883e-13	2.666099e-13
2.740000e+03	2.760000e+03	6.457416e-13	1.501986e-13	2.099419e-13
2.760000e+03	2.780000e+03	5.445552e-13	1.266462e-13	1.770017e-13
2.780000e+03	2.800000e+03	5.447066e-13	1.273838e-13	1.783523e-13
2.800000e+03	2.820000e+03	5.171599e-13	1.209222e-13	1.692903e-13
2.820000e+03	2.840000e+03	3.578995e-13	8.313900e-14	1.161549e-13
2.840000e+03	2.860000e+03	3.344281e-13	7.777710e-14	1.086911e-13
2.860000e+03	2.880000e+03	3.412846e-13	8.033770e-14	1.126873e-13
2.880000e+03	2.900000e+03	3.090006e-13	7.211010e-14	1.008666e-13
2.900000e+03	2.920000e+03	2.210617e-13	5.238660e-14	7.365770e-14
2.920000e+03	2.940000e+03	2.948930e-13	6.962490e-14	9.773150e-14
2.940000e+03	2.960000e+03	2.587768e-13	6.194170e-14	8.735520e-14
2.960000e+03	2.980000e+03	2.250453e-13	5.373250e-14	7.571660e-14
2.980000e+03	3.000000e+03	1.329694e-13	3.165070e-14	4.454620e-14
3.000000e+03	3.020000e+03	1.548082e-13	3.649370e-14	5.120240e-14
3.020000e+03	3.040000e+03	2.307541e-13	5.446580e-14	7.644610e-14
3.040000e+03	3.060000e+03	1.925019e-13	4.654340e-14	6.584930e-14
3.060000e+03	3.080000e+03	1.043081e-13	2.490264e-14	3.508480e-14
3.080000e+03	3.100000e+03	1.565620e-13	3.778430e-14	5.341170e-14
3.100000e+03	3.120000e+03	1.217646e-13	2.902190e-14	4.085480e-14
3.120000e+03	3.140000e+03	9.713452e-14	2.332770e-14	3.292058e-14
3.140000e+03	3.160000e+03	9.786403e-14	2.341553e-14	3.301837e-14
3.160000e+03	3.180000e+03	7.530985e-14	1.822297e-14	2.578595e-14
3.180000e+03	3.200000e+03	5.902695e-14	1.428304e-14	2.020624e-14
3.200000e+03	3.220000e+03	3.905059e-14	9.517930e-15	1.349752e-14
3.220000e+03	3.240000e+03	7.279040e-14	1.785753e-14	2.538186e-14
3.240000e+03	3.260000e+03	2.782427e-14	6.785870e-15	9.624720e-15
3.260000e+03	3.280000e+03	4.686813e-14	1.137758e-14	1.611077e-14
3.280000e+03	3.300000e+03	3.796778e-14	9.323550e-15	1.325374e-14
3.300000e+03	3.320000e+03	3.298616e-14	8.218230e-15	1.174138e-14
3.320000e+03	3.340000e+03	2.527090e-14	6.190840e-15	8.793230e-15
3.340000e+03	3.360000e+03	3.235964e-14	7.876920e-15	1.116644e-14
3.360000e+03	3.380000e+03	1.784441e-14	4.366310e-15	6.198560e-15
3.380000e+03	3.400000e+03	1.608102e-14	3.937080e-15	5.591150e-15
3.400000e+03	3.420000e+03	1.990278e-14	4.905200e-15	6.981220e-15
3.420000e+03	3.440000e+03	1.412441e-14	3.457310e-15	4.910810e-15
3.440000e+03	3.460000e+03	3.346129e-14	8.246890e-15	1.173367e-14
3.460000e+03	3.480000e+03	9.444185e-15	2.327679e-15	3.312455e-15
3.480000e+03	3.500000e+03	9.362946e-15	2.309494e-15	3.286474e-15
3.500000e+03	3.520000e+03	2.112396e-14	5.223420e-15	7.439810e-15
3.520000e+03	3.540000e+03	8.044904e-15	2.023247e-15	2.899056e-15
3.540000e+03	3.560000e+03	3.432393e-15	8.612910e-16	1.233302e-15
3.560000e+03	3.580000e+03	9.189252e-15	2.334987e-15	3.358048e-15
3.580000e+03	3.600000e+03	5.520425e-15	1.380202e-15	1.973238e-15
3.600000e+03	3.620000e+03	9.593330e-15	2.394682e-15	3.421580e-15
3.620000e+03	3.640000e+03	6.241522e-15	1.564154e-15	2.238653e-15
3.640000e+03	3.660000e+03	4.452826e-15	1.107702e-15	1.580740e-15
3.660000e+03	3.680000e+03	3.022205e-15	7.559680e-16	1.080705e-15
3.680000e+03	3.700000e+03	5.085702e-15	1.298234e-15	1.869952e-15
3.700000e+03	3.720000e+03	1.720535e-15	4.373680e-16	6.290220e-16
3.720000e+03	3.740000e+03	1.339720e-15	3.402760e-16	4.891810e-16
3.740000e+03	3.760000e+03	3.662557e-15	9.265170e-16	1.329919e-15
3.760000e+03	3.780000e+03	1.091953e-15	2.785598e-16	4.009800e-16
3.780000e+03	3.800000e+03	1.490202e-15	3.798880e-16	5.466760e-16
3.800000e+03	3.820000e+03	2.896933e-15	7.367440e-16	1.059064e-15
3.820000e+03	3.840000e+03	1.161048e-15	2.945450e-16	4.232340e-16
3.840000e+03	3.860000e+03	2.231877e-15	5.677000e-16	8.162210e-16
3.860000e+03	3.880000e+03	7.579559e-16	1.946104e-16	2.807051e-16
3.880000e+03	3.900000e+03	6.249324e-16	1.616055e-16	2.338017e-16
3.900000e+03	3.920000e+03	4.390349e-15	1.124829e-15	1.621081e-15
3.920000e+03	3.940000e+03	3.657343e-16	9.734650e-17	1.423683e-16
3.940000e+03	3.960000e+03	1.878244e-15	4.842230e-16	6.993970e-16
3.960000e+03	3.980000e+03	9.847836e-17	2.537796e-17	3.671644e-17
3.980000e+03	4.000000e+03	1.053250e-15	2.760656e-16	4.011220e-16
4.000000e+03	4.020000e+03	9.320945e-16	2.464325e-16	3.594575e-16
4.020000e+03	4.040000e+03	4.389055e-16	1.139629e-16	1.649719e-16
4.040000e+03	4.060000e+03	3.841381e-16	1.018714e-16	1.486922e-16
4.060000e+03	4.080000e+03	7.055789e-16	1.842329e-16	2.671858e-16
4.080000e+03	4.100000e+03	1.356507e-16	3.514720e-17	5.082010e-17
4.100000e+03	4.120000e+03	4.156863e-16	1.099640e-16	1.602365e-16
4.120000e+03	4.140000e+03	2.399672e-16	6.182120e-17	8.922710e-17
4.140000e+03	4.160000e+03	3.580404e-16	9.281040e-17	1.342679e-16
4.160000e+03	4.180000e+03	2.472996e-16	6.527590e-17	9.511700e-17
4.180000e+03	4.200000e+03	5.123435e-17	1.373152e-17	2.011977e-17
4.200000e+03	4.220000e+03	8.816227e-17	2.340006e-17	3.414743e-17
4.220000e+03	4.240000e+03	3.033940e-16	7.948300e-17	1.153745e-16
4.240000e+03	4.260000e+03	2.205384e-17	5.802980e-18	8.446040e-18
4.260000e+03	4.280000e+03	6.716153e-17	1.820131e-17	2.676355e-17
4.280000e+03	4.300000e+03	2.157931e-16	5.741530e-17	8.385130e-17
4.300000e+03	4.320000e+03	1.568629e-16	4.147880e-17	6.043130e-17
4.320000e+03	4.340000e+03	6.417229e-17	1.673560e-17	2.424908e-17
4.340000e+03	4.360000e+03	5.953058e-17	1.626066e-17	2.399082e-17
4.360000e+03	4.380000e+03	1.197140e-16	3.248468e-17	4.780510e-17
4.380000e+03	4.400000e+03	1.098854e-16	3.006653e-17	4.435060e-17
4.400000e+03	4.420000e+03	1.220289e-16	3.300608e-17	4.847100e-17
4.420000e+03	4.440000e+03	9.521832e-17	2.536592e-17	3.704768e-17
4.440000e+03	4.460000e+03	8.206020e-17	2.214707e-17	3.251730e-17
4.460000e+03	4.480000e+03	3.444891e-17	9.870520e-18	1.484805e-17
4.480000e+03	4.500000e+03	1.815941e-18	5.012610e-19	7.435540e-19
4.500000e+03	4.520000e+03	4.176830e-17	1.117943e-17	1.635334e-17
4.520000e+03	4.540000e+03	1.899068e-17	5.130880e-18	7.534520e-18
4.540000e+03	4.560000e+03	9.383105e-18	2.543501e-18	3.739645e-18
4.560000e+03	4.580000e+03	1.327824e-17	3.612065e-18	5.311160e-18
4.580000e+03	4.600000e+03	2.124503e-18	5.676440e-19	8.293980e-19
4.600000e+03	4.620000e+03	2.637371e-17	7.173380e-18	1.056084e-17
4.620000e+03	4.640000e+03	3.120445e-17	8.695910e-18	1.291488e-17
4.640000e+03	4.660000e+03	2.561516e-17	7.016680e-18	1.035613e-17
4.660000e+03	4.680000e+03	5.445222e-18	1.479726e-18	2.176749e-18
4.680000e+03	4.700000e+03	2.090182e-19	5.214560e-20	7.402040e-20
4.700000e+03	4.720000e+03	1.519353e-18	4.196190e-19	6.203940e-19
4.720000e+03	4.740000e+03	6.924409e-18	1.928705e-18	2.864647e-18
4.740000e+03	4.760000e+03	1.396987e-18	4.091941e-19	6.203860e-19
4.760000e+03	4.780000e+03	1.236828e-17	3.465182e-18	5.158300e-18
4.780000e+03	4.800000e+03	3.014310e-18	8.265370e-19	1.219569e-18
4.800000e+03	4.820000e+03	-3.974730e-22	1.747874e-21	3.109320e-21
4.820000e+03	4.840000e+03	8.654580e-19	2.550930e-19	3.874960e-19
4.840000e+03	4.860000e+03	4.161578e-19	1.218423e-19	1.846148e-19
4.860000e+03	4.880000e+03	4.082008e-18	1.136241e-18	1.686875e-18
4.880000e+03	4.900000e+03	1.012804e-18	2.902986e-19	4.360990e-19
4.900000e+03	4.920000e+03	1.025759e-18	2.852524e-19	4.233510e-19
4.920000e+03	4.940000e+03	1.844491e-17	5.163160e-18	7.682220e-18
4.940000e+03	4.960000e+03	3.983787e-19	1.135974e-19	1.703513e-19
4.960000e+03	4.980000e+03	3.276437e-19	9.842410e-20	1.508334e-19
4.980000e+03	5.000000e+03	7.063686e-19	2.039662e-19	3.071344e-19
5.000000e+03	5.020000e+03	1.589812e-19	4.630550e-20	7.012460e-20
5.020000e+03	5.040000e+03	8.785066e-19	2.594327e-19	3.949654e-19
5.040000e+03	5.060000e+03	3.337061e-18	9.431320e-19	1.408626e-18
5.060000e+03	5.080000e+03	5.566170e-18	1.570177e-18	2.343021e-18
5.080000e+03	5.100000e+03	3.674975e-20	1.133087e-20	1.759295e-20
5.100000e+03	5.120000e+03	2.443321e-20	7.331020e-21	1.121124e-20
5.120000e+03	5.140000e+03	-3.321134e-22	1.379826e-22	9.135800e-23
5.140000e+03	5.160000e+03	1.113493e-19	3.060169e-20	4.512150e-20
5.160000e+03	5.180000e+03	4.428167e-21	1.320959e-21	2.013875e-21
5.180000e+03	5.200000e+03	1.329617e-19	3.763153e-20	5.619190e-20
5.200000e+03	5.220000e+03	7.673285e-20	2.222259e-20	3.358175e-20
5.220000e+03	5.240000e+03	1.599056e-21	4.768260e-22	7.281910e-22
5.240000e+03	5.260000e+03	1.833291e-21	5.731070e-22	8.938610e-22
5.260000e+03	5.280000e+03	1.898637e-20	6.008170e-21	9.419280e-21
5.280000e+03	5.300000e+03	3.546550e-19	9.662870e-20	1.420959e-19
5.300000e+03	5.320000e+03	2.330697e-21	6.408550e-22	9.460080e-22
5.320000e+03	5.340000e+03	1.086364e-20	3.051882e-21	4.541290e-21
5.340000e+03	5.360000e+03	-2.294898e-22	1.094915e-22	6.925320e-23
5.360000e+03	5.380000e+03	1.389706e-21	4.141561e-22	6.328060e-22
5.380000e+03	5.400000e+03	3.030111e-21	8.691080e-22	1.302877e-21
5.400000e+03	5.420000e+03	-5.931574e-22	2.655369e-22	1.737708e-22
5.420000e+03	5.440000e+03	2.755874e-23	9.492180e-24	1.556779e-23
5.440000e+03	5.460000e+03	7.346168e-21	2.327162e-21	3.656042e-21
5.460000e+03	5.480000e+03	9.149894e-21	2.729081e-21	4.166526e-21
5.480000e+03	5.500000e+03	1.841892e-19	5.863120e-20	9.224820e-20
5.500000e+03	5.520000e+03	2.136999e-20	6.606080e-21	1.025288e-20
5.520000e+03	5.540000e+03	1.195477e-20	3.594685e-21	5.509180e-21
5.540000e+03	5.560000e+03	1.271894e-19	3.804375e-20	5.813930e-20
5.560000e+03	5.580000e+03	-6.137560e-23	3.443571e-23	2.070184e-23
5.580000e+03	5.600000e+03	1.207968e-21	3.643166e-22	5.590950e-22
5.600000e+03	5.620000e+03	1.691501e-19	5.178920e-20	8.001140e-20
5.620000e+03	5.640000e+03	4.911293e-22	1.521661e-22	2.358318e-22
5.640000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.700000e+03	2.476676e-21	7.191110e-22	1.084390e-21
5.700000e+03	5.720000e+03	1.727828e-22	5.299760e-23	8.192750e-23
5.720000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.760000e+03	1.510141e-23	5.170732e-24	8.433540e-24
5.760000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.800000e+03	3.759300e-21	1.215274e-21	1.925794e-21
5.800000e+03	5.820000e+03	2.310975e-20	7.397820e-21	1.166562e-20
5.820000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.860000e+03	1.768609e-22	5.541990e-23	8.649870e-23
5.860000e+03	5.880000e+03	5.795711e-23	1.951306e-23	3.151115e-23
5.880000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.920000e+03	2.824176e-22	9.685240e-23	1.581676e-22
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.960000e+03	-3.720972e-23	9.621110e-24	8.139840e-24
5.960000e+03	5.980000e+03	7.460652e-27	2.721270e-27	4.924828e-27
5.980000e+03	6.000000e+03	-5.890819e-24	3.245259e-24	1.998833e-24
6.000000e+03	6.020000e+03	-3.607495e-24	2.068240e-24	1.256377e-24
6.020000e+03	6.040000e+03	-3.792000e-24	2.004273e-24	1.226147e-24
6.040000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.140000e+03	1.230397e-24	4.108267e-25	6.613720e-25
6.140000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.260000e+03	9.653361e-23	3.488900e-23	5.865899e-23
6.260000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+03	8.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+03	8.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+03	8.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+03	8.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+03	8.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+03	8.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+03	8.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+03	8.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+03	8.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+03	8.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+03	8.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+03	8.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+03	8.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+03	8.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+03	8.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+03	8.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+03	8.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+03	8.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+03	8.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+03	8.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+03	8.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+03	8.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+03	8.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+03	8.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+03	8.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+03	8.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+03	8.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+03	8.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+03	8.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+03	8.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+03	8.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+03	8.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+03	8.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+03	8.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+03	8.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+03	8.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+03	8.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+03	8.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+03	8.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+03	8.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+03	8.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+03	8.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+03	8.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+03	8.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+03	8.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+03	8.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+03	8.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+03	8.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+03	8.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+03	9.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+03	9.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+03	9.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+03	9.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+03	9.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+03	9.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+03	9.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+03	9.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+03	9.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+03	9.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+03	9.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+03	9.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+03	9.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+03	9.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+03	9.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+03	9.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+03	9.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+03	9.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+03	9.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+03	9.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+03	9.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+03	9.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+03	9.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+03	9.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+03	9.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+03	9.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+03	9.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+03	9.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+03	9.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+03	9.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+03	9.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+03	9.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+03	9.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+03	9.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+03	9.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+03	9.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+03	9.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+03	9.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+03	9.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+03	9.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+03	9.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+03	9.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+03	9.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+03	9.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+03	9.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+03	9.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+03	9.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+03	9.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.002000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+04	1.004000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+04	1.006000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+04	1.008000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+04	1.010000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+04	1.012000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+04	1.014000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+04	1.016000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+04	1.018000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.022000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+04	1.024000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+04	1.026000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+04	1.028000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+04	1.030000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+04	1.032000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+04	1.034000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+04	1.036000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+04	1.038000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.042000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+04	1.044000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+04	1.046000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+04	1.048000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+04	1.050000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+04	1.052000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+04	1.054000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+04	1.056000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+04	1.058000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.062000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+04	1.064000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+04	1.066000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+04	1.068000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+04	1.070000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+04	1.072000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+04	1.074000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+04	1.076000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+04	1.078000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.082000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+04	1.084000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+04	1.086000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+04	1.088000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+04	1.090000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+04	1.092000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+04	1.094000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+04	1.096000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+04	1.098000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.102000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+04	1.104000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+04	1.106000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+04	1.108000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+04	1.110000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+04	1.112000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+04	1.114000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+04	1.116000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+04	1.118000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.122000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+04	1.124000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+04	1.126000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+04	1.128000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+04	1.130000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+04	1.132000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+04	1.134000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+04	1.136000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+04	1.138000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.142000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.146000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.150000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+04	1.152000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+04	1.154000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+04	1.156000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+04	1.158000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.162000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+04	1.164000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+04	1.166000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+04	1.168000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+04	1.170000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.174000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+04	1.176000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+04	1.178000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.182000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+04	1.184000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+04	1.186000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.190000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+04	1.192000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+04	1.194000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.198000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.202000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.206000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.210000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.214000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.218000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.222000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.226000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.230000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.234000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.238000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.242000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.246000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.250000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.254000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.258000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.262000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.266000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.270000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.274000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.278000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.282000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.286000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.290000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.294000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.298000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /QCD-NLO
ErrorBands=0
ErrorBars=0
ErrorBreakdown={0: {"": {up: 0.0001923459999999999, dn: 0.000165639}}, 1: {"": {up: 0.0004064860000000002, dn: 0.0003534889999999998}}, 2: {"": {up: 0.0005010910000000004, dn: 0.0004322110000000001}}, 3: {"": {up: 0.0004757170000000005, dn: 0.000407457}}, 4: {"": {up: 0.0003933109999999999, dn: 0.000334965}}, 5: {"": {up: 0.0003007869999999998, dn: 0.0002554789999999999}}, 6: {"": {up: 0.000233886, dn: 0.0001981370000000001}}, 7: {"": {up: 0.000174376, dn: 0.0001475649999999999}}, 8: {"": {up: 0.0001349255, dn: 0.0001130933}}, 9: {"": {up: 0.0001031131, dn: 8.590479999999998e-05}}, 10: {"": {up: 7.930709999999996e-05, dn: 6.574180000000002e-05}}, 11: {"": {up: 6.046519999999996e-05, dn: 4.968970000000003e-05}}, 12: {"": {up: 4.697600000000001e-05, dn: 3.840529999999998e-05}}, 13: {"": {up: 3.665760000000001e-05, dn: 2.96901e-05}}, 14: {"": {up: 2.874900000000001e-05, dn: 2.317619999999998e-05}}, 15: {"": {up: 2.23973e-05, dn: 1.799889999999999e-05}}, 16: {"": {up: 1.823043e-05, dn: 1.450021e-05}}, 17: {"": {up: 1.411405e-05, dn: 1.122631000000001e-05}}, 18: {"": {up: 1.127007e-05, dn: 8.974450000000003e-06}}, 19: {"": {up: 9.139060000000006e-06, dn: 7.204599999999995e-06}}, 20: {"": {up: 7.485129999999996e-06, dn: 5.889350000000001e-06}}, 21: {"": {up: 5.857440000000002e-06, dn: 4.59864e-06}}, 22: {"": {up: 4.711940000000001e-06, dn: 3.693229999999999e-06}}, 23: {"": {up: 4.032490000000002e-06, dn: 3.142839999999999e-06}}, 24: {"": {up: 3.275340000000002e-06, dn: 2.539459999999999e-06}}, 25: {"": {up: 2.70039e-06, dn: 2.0984e-06}}, 26: {"": {up: 2.117987e-06, dn: 1.640186999999999e-06}}, 27: {"": {up: 1.700283e-06, dn: 1.325218e-06}}, 28: {"": {up: 1.543095e-06, dn: 1.190635e-06}}, 29: {"": {up: 1.156269e-06, dn: 8.944639999999995e-07}}, 30: {"": {up: 9.811849999999998e-07, dn: 7.611300000000002e-07}}, 31: {"": {up: 8.084749999999999e-07, dn: 6.218019999999998e-07}}, 32: {"": {up: 6.441740000000002e-07, dn: 4.951819999999999e-07}}, 33: {"": {up: 5.388830000000002e-07, dn: 4.149529999999996e-07}}, 34: {"": {up: 4.403030000000001e-07, dn: 3.371469999999999e-07}}, 35: {"": {up: 3.837050000000002e-07, dn: 2.9494e-07}}, 36: {"": {up: 2.87399e-07, dn: 2.230809999999999e-07}}, 37: {"": {up: 2.143039e-07, dn: 1.670285e-07}}, 38: {"": {up: 1.740409e-07, dn: 1.352938e-07}}, 39: {"": {up: 1.438271000000001e-07, dn: 1.108148e-07}}, 40: {"": {up: 1.037709e-07, dn: 8.208579999999997e-08}}, 41: {"": {up: 8.929660000000004e-08, dn: 7.02843e-08}}, 42: {"": {up: 7.518639999999999e-08, dn: 5.881879999999998e-08}}, 43: {"": {up: 5.709990000000001e-08, dn: 4.50317e-08}}, 44: {"": {up: 5.059109999999997e-08, dn: 3.934830000000002e-08}}, 45: {"": {up: 4.75811e-08, dn: 3.731610000000001e-08}}, 46: {"": {up: 3.11224e-08, dn: 2.44074e-08}}, 47: {"": {up: 2.827110000000002e-08, dn: 2.210599999999999e-08}}, 48: {"": {up: 2.826269999999999e-08, dn: 2.20258e-08}}, 49: {"": {up: 2.214594e-08, dn: 1.71768e-08}}, 50: {"": {up: 1.308161e-08, dn: 1.07728e-08}}, 51: {"": {up: 1.617936e-08, dn: 1.269089e-08}}, 52: {"": {up: 1.137055000000001e-08, dn: 8.923929999999999e-09}}, 53: {"": {up: 1.246803e-08, dn: 9.863780000000004e-09}}, 54: {"": {up: 1.085254e-08, dn: 8.191870000000003e-09}}, 55: {"": {up: 7.420660000000002e-09, dn: 6.0919e-09}}, 56: {"": {up: 6.830599999999995e-09, dn: 5.376000000000001e-09}}, 57: {"": {up: 7.530510000000002e-09, dn: 5.659750000000002e-09}}, 58: {"": {up: 5.09861e-09, dn: 4.254290000000003e-09}}, 59: {"": {up: 6.635049999999999e-09, dn: 5.042190000000001e-09}}, 60: {"": {up: 5.621709999999999e-09, dn: 4.399689999999997e-09}}, 61: {"": {up: 3.562290000000002e-09, dn: 2.852559999999998e-09}}, 62: {"": {up: 3.641129999999998e-09, dn: 2.838060000000001e-09}}, 63: {"": {up: 2.84747e-09, dn: 2.235729999999999e-09}}, 64: {"": {up: 3.646380000000002e-09, dn: 2.72645e-09}}, 65: {"": {up: 1.550666e-09, dn: 1.222342999999999e-09}}, 66: {"": {up: 3.294719999999997e-09, dn: 2.586260000000001e-09}}, 67: {"": {up: 1.658820999999999e-09, dn: 1.325328000000001e-09}}, 68: {"": {up: 1.287524000000001e-09, dn: 1.048590999999999e-09}}, 69: {"": {up: 1.492056e-09, dn: 1.137776e-09}}, 70: {"": {up: 9.861509999999999e-10, dn: 7.923810000000004e-10}}, 71: {"": {up: 7.533450000000002e-10, dn: 5.79072e-10}}, 72: {"": {up: 1.198232e-09, dn: 8.859799999999999e-10}}, 73: {"": {up: 7.755030000000002e-10, dn: 5.726559999999999e-10}}, 74: {"": {up: 2.845489999999999e-10, dn: 2.302046999999999e-10}}, 75: {"": {up: 3.537629999999999e-10, dn: 3.012770000000003e-10}}, 76: {"": {up: 8.351059999999996e-10, dn: 6.435720000000003e-10}}, 77: {"": {up: 1.745827e-10, dn: 1.414709e-10}}, 78: {"": {up: 5.31352e-10, dn: 3.9103e-10}}, 79: {"": {up: 2.415181e-10, dn: 1.845294000000001e-10}}, 80: {"": {up: 4.601809999999999e-10, dn: 3.690160000000002e-10}}, 81: {"": {up: 2.164690000000001e-10, dn: 1.74287e-10}}, 82: {"": {up: 4.898179999999998e-10, dn: 3.464270000000001e-10}}, 83: {"": {up: 3.65889e-10, dn: 3.045339999999998e-10}}, 84: {"": {up: 7.248450000000003e-11, dn: 6.733890000000001e-11}}, 85: {"": {up: 1.060487e-10, dn: 7.877880000000004e-11}}, 86: {"": {up: 1.684593e-10, dn: 1.286842e-10}}, 87: {"": {up: 1.914236e-10, dn: 1.476156e-10}}, 88: {"": {up: 2.361203e-10, dn: 1.693294e-10}}, 89: {"": {up: 3.871049465e-11, dn: 5.645099e-11}}, 90: {"": {up: 5.068799999999994e-11, dn: 5.210280000000002e-11}}, 91: {"": {up: 9.951490000000001e-11, dn: 8.097870000000001e-11}}, 92: {"": {up: 1.489139999999999e-11, dn: 1.758260000000001e-11}}, 93: {"": {up: 9.770130000000004e-11, dn: 7.227389999999995e-11}}, 94: {"": {up: 4.4824097e-11, dn: 3.565011000000001e-11}}, 95: {"": {up: 1.301447e-10, dn: 9.368859999999998e-11}}, 96: {"": {up: 2.086339999999999e-11, dn: 1.895370000000001e-11}}, 97: {"": {up: 7.586770000000001e-11, dn: 5.755990000000003e-11}}, 98: {"": {up: 1.1692512e-11, dn: 1.670068e-11}}, 99: {"": {up: 7.58075e-11, dn: 5.526190000000001e-11}}, 100: {"": {up: 2.844569999999995e-12, dn: 7.566620000000003e-12}}, 101: {"": {up: 2.220290000000001e-11, dn: 1.841729999999999e-11}}, 102: {"": {up: 6.770519999999999e-11, dn: 5.142350000000002e-11}}, 103: {"": {up: 1.850761e-11, dn: 1.497020999999999e-11}}, 104: {"": {up: 7.10337e-12, dn: 8.931750000000004e-12}}, 105: {"": {up: 6.89579e-12, dn: 1.4189712e-11}}, 106: {"": {up: 7.702870000000006e-12, dn: 7.083210000000001e-12}}, 107: {"": {up: 5.047058000000001e-12, dn: 7.03041e-12}}, 108: {"": {up: 1.45834e-11, dn: 1.130764e-11}}, 109: {"": {up: 2.660311e-11, dn: 1.958886000000001e-11}}, 110: {"": {up: 1.317273e-11, dn: 1.020564e-11}}, 111: {"": {up: 5.176690000000004e-13, dn: 1.349519000000001e-12}}, 112: {"": {up: 2.350815e-11, dn: 1.760766000000001e-11}}, 113: {"": {up: 2.377709999999999e-12, dn: 1.900619e-12}}, 114: {"": {up: 7.678224e-12, dn: 4.554841e-12}}, 115: {"": {up: 2.352442e-11, dn: 1.548077e-11}}, 116: {"": {up: 4.421079999999999e-13, dn: 1.1818204e-12}}, 117: {"": {up: 3.47499e-12, dn: 2.804890000000001e-12}}, 118: {"": {up: 6.398889999999998e-12, dn: 5.262000000000001e-12}}, 119: {"": {up: 5.21376e-12, dn: 3.54744e-12}}, 120: {"": {up: 5.243100000000001e-12, dn: 7.750960000000001e-12}}, 121: {"": {up: 1.517785e-11, dn: 1.022563e-11}}, 122: {"": {up: 5.246139999999996e-12, dn: 4.28544e-12}}, 123: {"": {up: 2.599956e-12, dn: 1.983542999999999e-12}}, 124: {"": {up: 4.634289999999999e-12, dn: 7.094529999999999e-12}}, 125: {"": {up: 4.93515e-12, dn: 3.63123e-12}}, 126: {"": {up: 2.597913e-12, dn: 3.72009e-12}}, 127: {"": {up: 9.108029999999995e-12, dn: 1.25725e-11}}, 128: {"": {up: 1.077021e-12, dn: 8.264910000000002e-13}}, 129: {"": {up: 7.386610000000001e-12, dn: 5.605480000000002e-12}}, 130: {"": {up: 1.033588e-11, dn: 1.39343e-11}}, 131: {"": {up: 4.210699999999999e-13, dn: 5.418340000000002e-13}}, 132: {"": {up: 7.090839999999999e-13, dn: 1.045878e-12}}, 133: {"": {up: 4.834921999999999e-13, dn: 8.364295000000001e-13}}, 134: {"": {up: 5.228359999999999e-13, dn: 4.22755e-13}}, 135: {"": {up: 3.085869999999999e-13, dn: 3.414630000000002e-13}}, 136: {"": {up: 2.418189999999999e-13, dn: 3.467839999999999e-13}}, 137: {"": {up: 1.890737e-12, dn: 1.437094e-12}}, 138: {"": {up: 1.860883e-12, dn: 2.657838e-12}}, 139: {"": {up: 2.594112e-13, dn: 4.317348999999999e-13}}, 140: {"": {up: 1.034616e-12, dn: 1.568449e-12}}, 141: {"": {up: 1.400895e-12, dn: 9.241899999999999e-13}}, 142: {"": {up: 2.830909999999999e-13, dn: 2.235530000000001e-13}}, 143: {"": {up: 2.60243e-13, dn: 2.045946e-13}}, 144: {"": {up: 5.937249999999999e-13, dn: 4.204839999999999e-13}}, 145: {"": {up: 8.98834e-13, dn: 6.336899999999999e-13}}, 146: {"": {up: 5.787019999999999e-13, dn: 7.910140000000002e-13}}, 147: {"": {up: 2.719430000000001e-13, dn: 3.754179999999999e-13}}, 148: {"": {up: 3.667599999999999e-13, dn: 5.474789999999998e-13}}, 149: {"": {up: 2.93037e-14, dn: 4.702229999999995e-14}}, 150: {"": {up: 4.822680000000002e-13, dn: 3.835139999999999e-13}}, 151: {"": {up: 8.202120000000001e-13, dn: 5.476449999999999e-13}}, 152: {"": {up: 1.792708e-13, dn: 1.541926000000001e-13}}, 153: {"": {up: 1.483106e-14, dn: 2.072592e-14}}, 154: {"": {up: 6.637200000000003e-13, dn: 5.003759999999996e-13}}, 155: {"": {up: 2.054283e-13, dn: 1.380565e-13}}, 156: {"": {up: 4.071310000000001e-14, dn: 2.868781e-14}}, 157: {"": {up: 3.976507000000001e-14, dn: 7.060671999999999e-14}}, 158: {"": {up: 5.820960000000002e-13, dn: 5.201819999999999e-13}}, 159: {"": {up: 3.727489999999998e-13, dn: 4.567119999999999e-13}}, 160: {"": {up: 2.753821999999999e-13, dn: 1.891432e-13}}, 161: {"": {up: 1.201271e-13, dn: 7.961229999999999e-14}}, 162: {"": {up: 3.73606e-13, dn: 2.497030999999999e-13}}, 163: {"": {up: 3.255212e-13, dn: 2.096728000000001e-13}}, 164: {"": {up: 7.58985e-14, dn: 5.727850000000003e-14}}, 165: {"": {up: 3.166060000000003e-15, dn: 4.523999999999999e-15}}, 166: {"": {up: 6.543529999999998e-14, dn: 4.981489999999999e-14}}, 167: {"": {up: 2.03011555e-14, dn: 1.98742945e-14}}, 168: {"": {up: 2.687051999999999e-13, dn: 1.889034e-13}}, 169: {"": {up: 2.907262e-14, dn: 1.9646e-14}}, 170: {"": {up: 1.503437e-14, dn: 1.093335e-14}}, 171: {"": {up: 2.753478e-15, dn: 6.6291006e-15}}, 172: {"": {up: 2.4484241e-14, dn: 4.250203e-14}}, 173: {"": {up: 4.076580000000001e-14, dn: 2.741447999999999e-14}}, 174: {"": {up: 1.153175e-14, dn: 1.822835e-14}}, 175: {"": {up: 4.912731e-15, dn: 3.4261161e-15}}, 176: {"": {up: 1.040715e-14, dn: 9.684229999999998e-15}}, 177: {"": {up: 2.172116e-14, dn: 3.595407e-14}}, 178: {"": {up: 1.381966e-14, dn: 1.048858e-14}}, 179: {"": {up: 1.518778e-13, dn: 2.189151e-13}}, 180: {"": {up: 3.439410000000001e-15, dn: 5.44759e-15}}, 181: {"": {up: 3.879782000000001e-14, dn: 2.555625e-14}}, 182: {"": {up: 1.413737e-14, dn: 2.058701000000001e-14}}, 183: {"": {up: 1.389755e-14, dn: 9.422030000000003e-15}}, 184: {"": {up: 5.388039999999999e-15, dn: 4.13542e-15}}, 185: {"": {up: 5.953449999999998e-16, dn: 7.478530000000004e-16}}, 186: {"": {up: 3.989860000000001e-15, dn: 5.903469999999999e-15}}, 187: {"": {up: 4.15284e-15, dn: 3.50763e-15}}, 188: {"": {up: 3.051048000000001e-15, dn: 4.958126e-15}}, 189: {"": {up: 2.109918e-16, dn: 1.486837721e-16}}, 190: {"": {up: 1.036632e-14, dn: 6.849400000000001e-15}}, 191: {"": {up: 4.360961e-15, dn: 2.861178e-15}}, 192: {"": {up: 3.76486e-15, dn: 2.901769999999999e-15}}, 193: {"": {up: 3.840340000000001e-15, dn: 3.10894e-15}}, 194: {"": {up: 6.444090000000001e-15, dn: 9.658509999999997e-15}}, 195: {"": {up: 8.03514e-16, dn: 5.865379999999998e-16}}, 196: {"": {up: 7.567410000000002e-16, dn: 4.796788999999999e-16}}, 197: {"": {up: 1.317002e-14, dn: 1.904315e-14}}, 198: {"": {up: 1.58978e-16, dn: 2.328830000000002e-16}}, 199: {"": {up: 2.659383e-16, dn: 1.740635e-16}}, 200: {"": {up: 9.559629999999999e-16, dn: 1.628162e-15}}, 201: {"": {up: 1.9474275e-16, dn: 1.4907535e-16}}, 202: {"": {up: 7.561510000000001e-16, dn: 5.044819999999999e-16}}, 203: {"": {up: 2.117089999999998e-16, dn: 2.134129999999999e-16}}, 204: {"": {up: 4.430269999999999e-15, dn: 3.051484e-15}}, 205: {"": {up: 6.116109999999999e-16, dn: 4.270619999999999e-16}}, 206: {"": {up: 5.197035999999999e-16, dn: 3.241409e-16}}, 207: {"": {up: 4.049930000000009e-17, dn: 5.959469999999999e-17}}, 208: {"": {up: 8.11784e-16, dn: 5.382910000000001e-16}}, 209: {"": {up: 6.172180000000002e-17, dn: 7.286250000000001e-17}}, 210: {"": {up: 2.301914e-17, dn: 1.414412e-17}}, 211: {"": {up: 1.030894e-16, dn: 7.263409999999999e-17}}, 212: {"": {up: 3.4751e-16, dn: 3.119260000000002e-16}}, 213: {"": {up: 6.619329999999999e-16, dn: 4.282789999999999e-16}}, 214: {"": {up: 1.315476e-16, dn: 8.646389999999999e-17}}, 215: {"": {up: 6.329325999999999e-16, dn: 1.064185e-15}}, 216: {"": {up: 7.461000000000002e-16, dn: 4.91109e-16}}, 217: {"": {up: 2.873384e-16, dn: 4.271049999999999e-16}}, 218: {"": {up: 3.182239999999999e-16, dn: 3.888710000000002e-16}}, 219: {"": {up: 1.246815e-17, dn: 2.737237000000001e-17}}, 220: {"": {up: 2.51426e-17, dn: 9.109753999999999e-17}}, 221: {"": {up: 9.107449999999998e-16, dn: 1.432478e-15}}, 222: {"": {up: 6.586870000000004e-17, dn: 4.787349999999999e-17}}, 223: {"": {up: 8.288709999999998e-17, dn: 5.563390000000002e-17}}, 224: {"": {up: 1.894519999999998e-18, dn: 1.727540000000002e-18}}, 225: {"": {up: 2.115783999999999e-14, dn: 3.094045e-14}}, 226: {"": {up: 1.02118e-17, dn: 8.170039999999998e-18}}, 227: {"": {up: 8.9022e-17, dn: 1.411706e-16}}, 228: {"": {up: 3.768003e-17, dn: 2.563544e-17}}, 229: {"": {up: 3.232302000000001e-17, dn: 4.747559999999999e-17}}, 230: {"": {up: 1.045811e-16, dn: 7.425319999999999e-17}}, 231: {"": {up: 3.160108e-15, dn: 2.070618e-15}}, 232: {"": {up: 1.258573e-17, dn: 8.880939999999999e-18}}, 233: {"": {up: 2.433981e-17, dn: 1.530563e-17}}, 234: {"": {up: 5.074791e-17, dn: 2.595957e-17}}, 235: {"": {up: 6.475489999999999e-18, dn: 1.088213e-17}}, 236: {"": {up: 8.222800000000002e-18, dn: 6.257420000000001e-18}}, 237: {"": {up: 1.325208e-17, dn: 4.425979e-17}}, 238: {"": {up: 5.14719e-18, dn: 3.439354e-18}}, 239: {"": {up: 5.7985e-19, dn: 7.216199999999996e-19}}, 240: {"": {up: 2.436072e-17, dn: 1.505436e-17}}, 241: {"": {up: 3.346521e-18, dn: 2.250246e-18}}, 242: {"": {up: 4.185996e-18, dn: 6.769799999999999e-18}}, 243: {"": {up: 2.172602e-18, dn: 1.518818e-18}}, 244: {"": {up: 1.118879e-18, dn: 1.931923e-18}}, 245: {"": {up: 6.078000269000001e-19, dn: 8.580491999999999e-19}}, 246: {"": {up: 7.089059999999998e-18, dn: 4.783180000000001e-18}}, 247: {"": {up: 3.041932e-17, dn: 4.795567000000001e-17}}, 248: {"": {up: 2.315407999999999e-18, dn: 1.563744e-18}}, 249: {"": {up: 1.222904e-18, dn: 1.852167999999999e-18}}, 250: {"": {up: 1.818393999999999e-19, dn: 2.626022000000001e-19}}, 251: {"": {up: 3.777034e-19, dn: 2.403999000000001e-19}}, 252: {"": {up: 1.623929e-18, dn: 1.150388e-18}}, 253: {"": {up: 2.409371999999999e-18, dn: 1.623922e-18}}, 254: {"": {up: 1.963271999999999e-20, dn: 1.341536000000001e-20}}, 255: {"": {up: 3.469033e-20, dn: 5.947222000000001e-20}}, 256: {"": {up: 1.8196776e-21, dn: 1.653779e-21}}, 257: {"": {up: 3.99027e-18, dn: 5.18292e-18}}, 258: {"": {up: 5.066610000000003e-19, dn: 5.466139999999996e-19}}, 259: {"": {up: 4.600398e-18, dn: 2.940538000000001e-18}}, 260: {"": {up: 4.109689999999998e-20, dn: 2.768392e-20}}, 261: {"": {up: 8.037379999999998e-19, dn: 4.866554e-19}}, 262: {"": {up: 2.464089999999999e-19, dn: 2.390460000000001e-19}}, 263: {"": {up: 3.068695e-21, dn: 2.002836e-21}}, 264: {"": {up: 1.042433e-18, dn: 7.422330000000002e-19}}, 265: {"": {up: 4.250362999999998e-18, dn: 2.817346e-18}}, 266: {"": {up: 1.561286274e-20, dn: 2.928043e-20}}, 267: {"": {up: 8.30526e-19, dn: 5.62671e-19}}, 268: {"": {up: 2.152227e-20, dn: 1.354825e-20}}, 269: {"": {up: 9.777179999999998e-20, dn: 1.612557e-19}}, 270: {"": {up: 1.911738000000001e-19, dn: 1.221942e-19}}, 271: {"": {up: 1.63157e-18, dn: 1.148977e-18}}, 272: {"": {up: 2.207092e-21, dn: 1.422106e-21}}, 273: {"": {up: 8.851467999999998e-22, dn: 1.696049e-21}}, 274: {"": {up: 9.319079999999999e-20, dn: 5.920990000000002e-20}}, 275: {"": {up: 1.02814e-20, dn: 6.625359999999998e-21}}, 276: {"": {up: 7.01835e-21, dn: 4.418608e-21}}, 277: {"": {up: 5.81347e-20, dn: 3.804115000000001e-20}}, 278: {"": {up: 6.555350000000001e-20, dn: 4.274538999999999e-20}}, 279: {"": {up: 9.540010000000002e-22, dn: 1.733508e-21}}, 280: {"": {up: 8.024530000000001e-20, dn: 5.19444e-20}}, 281: {"": {up: 1.404001e-21, dn: 2.221061e-21}}, 282: {"": {up: 1.792823e-21, dn: 3.436748000000001e-21}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 1.077274e-21, dn: 7.15313e-22}}, 285: {"": {up: 8.928670000000001e-24, dn: 5.552259999999999e-24}}, 286: {"": {up: 6.858241e-23, dn: 1.207712e-22}}, 287: {"": {up: 8.433540000000002e-24, dn: 5.170731999999999e-24}}, 288: {"": {up: 1.654229e-28, dn: 6.150391e-29}}, 289: {"": {up: 1.925794000000001e-21, dn: 1.215274e-21}}, 290: {"": {up: 1.166562e-20, dn: 7.397820000000001e-21}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 8.649869999999999e-23, dn: 5.541990000000001e-23}}, 293: {"": {up: 3.149229000000001e-23, dn: 1.950159e-23}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 1.581676e-22, dn: 9.685240000000001e-23}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 8.139840000000001e-24, dn: 9.621109999999999e-24}}, 298: {"": {up: 4.924827999999999e-27, dn: 2.721270000000001e-27}}, 299: {"": {up: 1.998833e-24, dn: 3.245259e-24}}, 300: {"": {up: 8.797770000000001e-24, dn: 4.785067999999999e-24}}, 301: {"": {up: 1.226147e-24, dn: 2.004273e-24}}, 302: {"": {up: 1.5002e-25, dn: 6.990724999999999e-26}}, 303: {"": {up: 5.293763999999999e-23, dn: 3.237554e-23}}, 304: {"": {up: 3.282485e-23, dn: 5.904712e-23}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 6.613720000000001e-25, dn: 4.108267e-25}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 5.512357e-37, dn: 3.248968000000001e-37}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 5.865898999999999e-23, dn: 3.488900000000001e-23}}, 313: {"": {up: 9.854426999999999e-27, dn: 1.141124e-27}}, 314: {"": {up: 3.745233e-25, dn: 4.382699e-26}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 2.012039e-25, dn: 1.545532e-25}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 3.877806e-30, dn: 6.494596e-31}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}}
ErrorTubes=0
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=QCD-NLO
Path=QCD-NLO
Title=NLO QCD+EW
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.469856e-03	1.656390e-04	1.923460e-04
2.000000e+01	4.000000e+01	3.213891e-03	3.534890e-04	4.064860e-04
4.000000e+01	6.000000e+01	3.881074e-03	4.322110e-04	5.010910e-04
6.000000e+01	8.000000e+01	3.623075e-03	4.074570e-04	4.757170e-04
8.000000e+01	1.000000e+02	2.956159e-03	3.349650e-04	3.933110e-04
1.000000e+02	1.200000e+02	2.252895e-03	2.554790e-04	3.007870e-04
1.200000e+02	1.400000e+02	1.700270e-03	1.981370e-04	2.338860e-04
1.400000e+02	1.600000e+02	1.248627e-03	1.475650e-04	1.743760e-04
1.600000e+02	1.800000e+02	9.254795e-04	1.130933e-04	1.349255e-04
1.800000e+02	2.000000e+02	6.871983e-04	8.590480e-05	1.031131e-04
2.000000e+02	2.200000e+02	5.136941e-04	6.574180e-05	7.930710e-05
2.200000e+02	2.400000e+02	3.769368e-04	4.968970e-05	6.046520e-05
2.400000e+02	2.600000e+02	2.848824e-04	3.840530e-05	4.697600e-05
2.600000e+02	2.800000e+02	2.133831e-04	2.969010e-05	3.665760e-05
2.800000e+02	3.000000e+02	1.635512e-04	2.317620e-05	2.874900e-05
3.000000e+02	3.200000e+02	1.253463e-04	1.799890e-05	2.239730e-05
3.200000e+02	3.400000e+02	9.738357e-05	1.450021e-05	1.823043e-05
3.400000e+02	3.600000e+02	7.517047e-05	1.122631e-05	1.411405e-05
3.600000e+02	3.800000e+02	5.983118e-05	8.974450e-06	1.127007e-05
3.800000e+02	4.000000e+02	4.658009e-05	7.204600e-06	9.139060e-06
4.000000e+02	4.200000e+02	3.759647e-05	5.889350e-06	7.485130e-06
4.200000e+02	4.400000e+02	2.913177e-05	4.598640e-06	5.857440e-06
4.400000e+02	4.600000e+02	2.313720e-05	3.693230e-06	4.711940e-06
4.600000e+02	4.800000e+02	1.926244e-05	3.142840e-06	4.032490e-06
4.800000e+02	5.000000e+02	1.531191e-05	2.539460e-06	3.275340e-06
5.000000e+02	5.200000e+02	1.269155e-05	2.098400e-06	2.700390e-06
5.200000e+02	5.400000e+02	9.819723e-06	1.640187e-06	2.117987e-06
5.400000e+02	5.600000e+02	8.055600e-06	1.325218e-06	1.700283e-06
5.600000e+02	5.800000e+02	6.981100e-06	1.190635e-06	1.543095e-06
5.800000e+02	6.000000e+02	5.307316e-06	8.944640e-07	1.156269e-06
6.000000e+02	6.200000e+02	4.521820e-06	7.611300e-07	9.811850e-07
6.200000e+02	6.400000e+02	3.602348e-06	6.218020e-07	8.084750e-07
6.400000e+02	6.600000e+02	2.849280e-06	4.951820e-07	6.441740e-07
6.600000e+02	6.800000e+02	2.375471e-06	4.149530e-07	5.388830e-07
6.800000e+02	7.000000e+02	1.910501e-06	3.371470e-07	4.403030e-07
7.000000e+02	7.200000e+02	1.701280e-06	2.949400e-07	3.837050e-07
7.200000e+02	7.400000e+02	1.309810e-06	2.230810e-07	2.873990e-07
7.400000e+02	7.600000e+02	9.851001e-07	1.670285e-07	2.143039e-07
7.600000e+02	7.800000e+02	7.845505e-07	1.352938e-07	1.740409e-07
7.800000e+02	8.000000e+02	6.335047e-07	1.108148e-07	1.438271e-07
8.000000e+02	8.200000e+02	4.934903e-07	8.208580e-08	1.037709e-07
8.200000e+02	8.400000e+02	4.283255e-07	7.028430e-08	8.929660e-08
8.400000e+02	8.600000e+02	3.476982e-07	5.881880e-08	7.518640e-08
8.600000e+02	8.800000e+02	2.687930e-07	4.503170e-08	5.709990e-08
8.800000e+02	9.000000e+02	2.262746e-07	3.934830e-08	5.059110e-08
9.000000e+02	9.200000e+02	2.194148e-07	3.731610e-08	4.758110e-08
9.200000e+02	9.400000e+02	1.393479e-07	2.440740e-08	3.112240e-08
9.400000e+02	9.600000e+02	1.299656e-07	2.210600e-08	2.827110e-08
9.600000e+02	9.800000e+02	1.251531e-07	2.202580e-08	2.826270e-08
9.800000e+02	1.000000e+03	9.711846e-08	1.717680e-08	2.214594e-08
1.000000e+03	1.020000e+03	7.050872e-08	1.077280e-08	1.308161e-08
1.020000e+03	1.040000e+03	7.566777e-08	1.269089e-08	1.617936e-08
1.040000e+03	1.060000e+03	5.064861e-08	8.923930e-09	1.137055e-08
1.060000e+03	1.080000e+03	5.924825e-08	9.863780e-09	1.246803e-08
1.080000e+03	1.100000e+03	4.225196e-08	8.191870e-09	1.085254e-08
1.100000e+03	1.120000e+03	3.853439e-08	6.091900e-09	7.420660e-09
1.120000e+03	1.140000e+03	3.085131e-08	5.376000e-09	6.830600e-09
1.140000e+03	1.160000e+03	2.869929e-08	5.659750e-09	7.530510e-09
1.160000e+03	1.180000e+03	2.851714e-08	4.254290e-09	5.098610e-09
1.180000e+03	1.200000e+03	2.750028e-08	5.042190e-09	6.635050e-09
1.200000e+03	1.220000e+03	2.443733e-08	4.399690e-09	5.621710e-09
1.220000e+03	1.240000e+03	1.694652e-08	2.852560e-09	3.562290e-09
1.240000e+03	1.260000e+03	1.639403e-08	2.838060e-09	3.641130e-09
1.260000e+03	1.280000e+03	1.302850e-08	2.235730e-09	2.847470e-09
1.280000e+03	1.300000e+03	1.366630e-08	2.726450e-09	3.646380e-09
1.300000e+03	1.320000e+03	6.774718e-09	1.222343e-09	1.550666e-09
1.320000e+03	1.340000e+03	1.551303e-08	2.586260e-09	3.294720e-09
1.340000e+03	1.360000e+03	7.637394e-09	1.325328e-09	1.658821e-09
1.360000e+03	1.380000e+03	6.440738e-09	1.048591e-09	1.287524e-09
1.380000e+03	1.400000e+03	6.050694e-09	1.137776e-09	1.492056e-09
1.400000e+03	1.420000e+03	5.091040e-09	7.923810e-10	9.861510e-10
1.420000e+03	1.440000e+03	2.749847e-09	5.790720e-10	7.533450e-10
1.440000e+03	1.460000e+03	4.198250e-09	8.859800e-10	1.198232e-09
1.460000e+03	1.480000e+03	2.650710e-09	5.726560e-10	7.755030e-10
1.480000e+03	1.500000e+03	1.211764e-09	2.302047e-10	2.845490e-10
1.500000e+03	1.520000e+03	2.182628e-09	3.012770e-10	3.537630e-10
1.520000e+03	1.540000e+03	3.423708e-09	6.435720e-10	8.351060e-10
1.540000e+03	1.560000e+03	8.082906e-10	1.414709e-10	1.745827e-10
1.560000e+03	1.580000e+03	1.929172e-09	3.910300e-10	5.313520e-10
1.580000e+03	1.600000e+03	9.333869e-10	1.845294e-10	2.415181e-10
1.600000e+03	1.620000e+03	2.082461e-09	3.690160e-10	4.601810e-10
1.620000e+03	1.640000e+03	1.058808e-09	1.742870e-10	2.164690e-10
1.640000e+03	1.660000e+03	1.382015e-09	3.464270e-10	4.898180e-10
1.660000e+03	1.680000e+03	1.959084e-09	3.045340e-10	3.658890e-10
1.680000e+03	1.700000e+03	4.528275e-10	6.733890e-11	7.248450e-11
1.700000e+03	1.720000e+03	3.382264e-10	7.877880e-11	1.060487e-10
1.720000e+03	1.740000e+03	6.602913e-10	1.286842e-10	1.684593e-10
1.740000e+03	1.760000e+03	8.628574e-10	1.476156e-10	1.914236e-10
1.760000e+03	1.780000e+03	6.697890e-10	1.693294e-10	2.361203e-10
1.780000e+03	1.800000e+03	-3.873304e-11	5.645099e-11	3.871049e-11
1.800000e+03	1.820000e+03	4.234500e-10	5.210280e-11	5.068800e-11
1.820000e+03	1.840000e+03	5.003544e-10	8.097870e-11	9.951490e-11
1.840000e+03	1.860000e+03	2.172934e-10	1.758260e-11	1.489140e-11
1.860000e+03	1.880000e+03	3.655900e-10	7.227390e-11	9.770130e-11
1.880000e+03	1.900000e+03	-4.988384e-11	3.565011e-11	4.482410e-11
1.900000e+03	1.920000e+03	4.165428e-10	9.368860e-11	1.301447e-10
1.920000e+03	1.940000e+03	1.316891e-10	1.895370e-11	2.086340e-11
1.940000e+03	1.960000e+03	2.906308e-10	5.755990e-11	7.586770e-11
1.960000e+03	1.980000e+03	-2.086657e-11	1.670068e-11	1.169251e-11
1.980000e+03	2.000000e+03	2.618749e-10	5.526190e-11	7.580750e-11
2.000000e+03	2.020000e+03	2.996689e-11	7.566620e-12	2.844570e-12
2.020000e+03	2.040000e+03	1.474182e-10	1.841730e-11	2.220290e-11
2.040000e+03	2.060000e+03	2.608600e-10	5.142350e-11	6.770520e-11
2.060000e+03	2.080000e+03	9.031479e-11	1.497021e-11	1.850761e-11
2.080000e+03	2.100000e+03	-5.086715e-11	8.931750e-12	7.103370e-12
2.100000e+03	2.120000e+03	1.287610e-11	1.418971e-11	6.895790e-12
2.120000e+03	2.140000e+03	5.265356e-11	7.083210e-12	7.702870e-12
2.140000e+03	2.160000e+03	-1.419168e-11	7.030410e-12	5.047058e-12
2.160000e+03	2.180000e+03	5.727887e-11	1.130764e-11	1.458340e-11
2.180000e+03	2.200000e+03	9.241669e-11	1.958886e-11	2.660311e-11
2.200000e+03	2.220000e+03	5.140859e-11	1.020564e-11	1.317273e-11
2.220000e+03	2.240000e+03	8.852801e-12	1.349519e-12	5.176690e-13
2.240000e+03	2.260000e+03	8.738995e-11	1.760766e-11	2.350815e-11
2.260000e+03	2.280000e+03	1.103460e-11	1.900619e-12	2.377710e-12
2.280000e+03	2.300000e+03	-1.852030e-12	4.554841e-12	7.678224e-12
2.300000e+03	2.320000e+03	5.071373e-11	1.548077e-11	2.352442e-11
2.320000e+03	2.340000e+03	1.657803e-12	1.181820e-12	4.421080e-13
2.340000e+03	2.360000e+03	2.185053e-11	2.804890e-12	3.474990e-12
2.360000e+03	2.380000e+03	2.808115e-11	5.262000e-12	6.398890e-12
2.380000e+03	2.400000e+03	1.372373e-11	3.547440e-12	5.213760e-12
2.400000e+03	2.420000e+03	-1.976221e-11	7.750960e-12	5.243100e-12
2.420000e+03	2.440000e+03	3.677807e-11	1.022563e-11	1.517785e-11
2.440000e+03	2.460000e+03	3.330679e-11	4.285440e-12	5.246140e-12
2.460000e+03	2.480000e+03	9.703924e-12	1.983543e-12	2.599956e-12
2.480000e+03	2.500000e+03	-1.648948e-11	7.094530e-12	4.634290e-12
2.500000e+03	2.520000e+03	1.735987e-11	3.631230e-12	4.935150e-12
2.520000e+03	2.540000e+03	-1.191411e-11	3.720090e-12	2.597913e-12
2.540000e+03	2.560000e+03	-4.239568e-11	1.257250e-11	9.108030e-12
2.560000e+03	2.580000e+03	4.424359e-12	8.264910e-13	1.077021e-12
2.580000e+03	2.600000e+03	3.073393e-11	5.605480e-12	7.386610e-12
2.600000e+03	2.620000e+03	-5.165631e-11	1.393430e-11	1.033588e-11
2.620000e+03	2.640000e+03	5.368704e-12	5.418340e-13	4.210700e-13
2.640000e+03	2.660000e+03	2.136752e-12	1.045878e-12	7.090840e-13
2.660000e+03	2.680000e+03	-1.727245e-13	8.364295e-13	4.834922e-13
2.680000e+03	2.700000e+03	2.541229e-12	4.227550e-13	5.228360e-13
2.700000e+03	2.720000e+03	2.865333e-12	3.414630e-13	3.085870e-13
2.720000e+03	2.740000e+03	1.521320e-12	3.467840e-13	2.418190e-13
2.740000e+03	2.760000e+03	7.114172e-12	1.437094e-12	1.890737e-12
2.760000e+03	2.780000e+03	-7.820612e-12	2.657838e-12	1.860883e-12
2.780000e+03	2.800000e+03	-5.137287e-13	4.317349e-13	2.594112e-13
2.800000e+03	2.820000e+03	-3.659854e-12	1.568449e-12	1.034616e-12
2.820000e+03	2.840000e+03	3.088950e-12	9.241900e-13	1.400895e-12
2.840000e+03	2.860000e+03	1.534985e-12	2.235530e-13	2.830910e-13
2.860000e+03	2.880000e+03	1.069249e-12	2.045946e-13	2.602430e-13
2.880000e+03	2.900000e+03	1.672254e-12	4.204840e-13	5.937250e-13
2.900000e+03	2.920000e+03	2.621090e-12	6.336900e-13	8.988340e-13
2.920000e+03	2.940000e+03	-2.640766e-12	7.910140e-13	5.787020e-13
2.940000e+03	2.960000e+03	-1.353810e-12	3.754180e-13	2.719430e-13
2.960000e+03	2.980000e+03	-1.385546e-12	5.474790e-13	3.667600e-13
2.980000e+03	3.000000e+03	3.934461e-13	4.702230e-14	2.930370e-14
3.000000e+03	3.020000e+03	2.046631e-12	3.835140e-13	4.822680e-13
3.020000e+03	3.040000e+03	1.832429e-12	5.476450e-13	8.202120e-13
3.040000e+03	3.060000e+03	9.593092e-13	1.541926e-13	1.792708e-13
3.060000e+03	3.080000e+03	-3.365385e-14	2.072592e-14	1.483106e-14
3.080000e+03	3.100000e+03	2.366727e-12	5.003760e-13	6.637200e-13
3.100000e+03	3.120000e+03	4.807664e-13	1.380565e-13	2.054283e-13
3.120000e+03	3.140000e+03	1.067929e-13	2.868781e-14	4.071310e-14
3.140000e+03	3.160000e+03	-5.986458e-14	7.060672e-14	3.976507e-14
3.160000e+03	3.180000e+03	4.072331e-12	5.201820e-13	5.820960e-13
3.180000e+03	3.200000e+03	-3.053605e-12	4.567120e-13	3.727490e-13
3.200000e+03	3.220000e+03	7.275368e-13	1.891432e-13	2.753822e-13
3.220000e+03	3.240000e+03	2.768613e-13	7.961230e-14	1.201271e-13
3.240000e+03	3.260000e+03	8.756590e-13	2.497031e-13	3.736060e-13
3.260000e+03	3.280000e+03	6.638624e-13	2.096728e-13	3.255212e-13
3.280000e+03	3.300000e+03	2.741775e-13	5.727850e-14	7.589850e-14
3.300000e+03	3.320000e+03	3.221753e-14	4.524000e-15	3.166060e-15
3.320000e+03	3.340000e+03	2.417067e-13	4.981490e-14	6.543530e-14
3.340000e+03	3.360000e+03	2.635745e-16	1.987429e-14	2.030116e-14
3.360000e+03	3.380000e+03	7.542828e-13	1.889034e-13	2.687052e-13
3.380000e+03	3.400000e+03	6.251661e-14	1.964600e-14	2.907262e-14
3.400000e+03	3.420000e+03	5.122894e-14	1.093335e-14	1.503437e-14
3.420000e+03	3.440000e+03	6.327155e-15	6.629101e-15	2.753478e-15
3.440000e+03	3.460000e+03	-3.133666e-14	4.250203e-14	2.448424e-14
3.460000e+03	3.480000e+03	1.007821e-13	2.741448e-14	4.076580e-14
3.480000e+03	3.500000e+03	-3.596974e-14	1.822835e-14	1.153175e-14
3.500000e+03	3.520000e+03	2.933698e-15	3.426116e-15	4.912731e-15
3.520000e+03	3.540000e+03	-3.341051e-14	9.684230e-15	1.040715e-14
3.540000e+03	3.560000e+03	-5.548531e-14	3.595407e-14	2.172116e-14
3.560000e+03	3.580000e+03	5.122047e-14	1.048858e-14	1.381966e-14
3.580000e+03	3.600000e+03	-5.956593e-13	2.189151e-13	1.518778e-13
3.600000e+03	3.620000e+03	1.625740e-14	5.447590e-15	3.439410e-15
3.620000e+03	3.640000e+03	8.784258e-14	2.555625e-14	3.879782e-14
3.640000e+03	3.660000e+03	-5.452455e-14	2.058701e-14	1.413737e-14
3.660000e+03	3.680000e+03	3.351269e-14	9.422030e-15	1.389755e-14
3.680000e+03	3.700000e+03	1.957562e-14	4.135420e-15	5.388040e-15
3.700000e+03	3.720000e+03	-3.144558e-15	7.478530e-16	5.953450e-16
3.720000e+03	3.740000e+03	-1.811340e-14	5.903470e-15	3.989860e-15
3.740000e+03	3.760000e+03	1.932982e-14	3.507630e-15	4.152840e-15
3.760000e+03	3.780000e+03	-8.406214e-15	4.958126e-15	3.051048e-15
3.780000e+03	3.800000e+03	1.493738e-16	1.486838e-16	2.109918e-16
3.800000e+03	3.820000e+03	2.327206e-14	6.849400e-15	1.036632e-14
3.820000e+03	3.840000e+03	9.629819e-15	2.861178e-15	4.360961e-15
3.840000e+03	3.860000e+03	1.460328e-14	2.901770e-15	3.764860e-15
3.860000e+03	3.880000e+03	1.835716e-14	3.108940e-15	3.840340e-15
3.880000e+03	3.900000e+03	-2.510235e-14	9.658510e-15	6.444090e-15
3.900000e+03	3.920000e+03	2.454040e-15	5.865380e-16	8.035140e-16
3.920000e+03	3.940000e+03	1.460061e-15	4.796789e-16	7.567410e-16
3.940000e+03	3.960000e+03	-5.080111e-14	1.904315e-14	1.317002e-14
3.960000e+03	3.980000e+03	2.344402e-15	2.328830e-16	1.589780e-16
3.980000e+03	4.000000e+03	6.176802e-16	1.740635e-16	2.659383e-16
4.000000e+03	4.020000e+03	-2.202322e-15	1.628162e-15	9.559630e-16
4.020000e+03	4.040000e+03	-5.361095e-17	1.490753e-16	1.947428e-16
4.040000e+03	4.060000e+03	1.765660e-15	5.044820e-16	7.561510e-16
4.060000e+03	4.080000e+03	-1.877769e-15	2.134130e-16	2.117090e-16
4.080000e+03	4.100000e+03	1.168999e-14	3.051484e-15	4.430270e-15
4.100000e+03	4.120000e+03	1.660566e-15	4.270620e-16	6.116110e-16
4.120000e+03	4.140000e+03	7.725504e-16	3.241409e-16	5.197036e-16
4.140000e+03	4.160000e+03	5.057770e-16	5.959470e-17	4.049930e-17
4.160000e+03	4.180000e+03	1.881926e-15	5.382910e-16	8.117840e-16
4.180000e+03	4.200000e+03	-4.465402e-16	7.286250e-17	6.172180e-17
4.200000e+03	4.220000e+03	2.786105e-17	1.414412e-17	2.301914e-17
4.220000e+03	4.240000e+03	2.910241e-16	7.263410e-17	1.030894e-16
4.240000e+03	4.260000e+03	2.086987e-15	3.119260e-16	3.475100e-16
4.260000e+03	4.280000e+03	1.279577e-15	4.282790e-16	6.619330e-16
4.280000e+03	4.300000e+03	2.946896e-16	8.646390e-17	1.315476e-16
4.300000e+03	4.320000e+03	-1.607440e-15	1.064185e-15	6.329326e-16
4.320000e+03	4.340000e+03	1.687339e-15	4.911090e-16	7.461000e-16
4.340000e+03	4.360000e+03	-1.032153e-15	4.271050e-16	2.873384e-16
4.360000e+03	4.380000e+03	-1.908573e-15	3.888710e-16	3.182240e-16
4.380000e+03	4.400000e+03	9.613975e-17	2.737237e-17	1.246815e-17
4.400000e+03	4.420000e+03	1.906320e-16	9.109754e-17	2.514260e-17
4.420000e+03	4.440000e+03	-2.869517e-15	1.432478e-15	9.107450e-16
4.440000e+03	4.460000e+03	2.217442e-16	4.787350e-17	6.586870e-17
4.460000e+03	4.480000e+03	2.015154e-16	5.563390e-17	8.288710e-17
4.480000e+03	4.500000e+03	2.234044e-17	1.727540e-18	1.894520e-18
4.500000e+03	4.520000e+03	-7.916655e-14	3.094045e-14	2.115784e-14
4.520000e+03	4.540000e+03	4.271152e-17	8.170040e-18	1.021180e-17
4.540000e+03	4.560000e+03	-2.773826e-16	1.411706e-16	8.902200e-17
4.560000e+03	4.580000e+03	9.051597e-17	2.563544e-17	3.768003e-17
4.580000e+03	4.600000e+03	-1.192714e-16	4.747560e-17	3.232302e-17
4.600000e+03	4.620000e+03	3.002265e-16	7.425320e-17	1.045811e-16
4.620000e+03	4.640000e+03	7.021572e-15	2.070618e-15	3.160108e-15
4.640000e+03	4.660000e+03	3.532014e-17	8.880940e-18	1.258573e-17
4.660000e+03	4.680000e+03	4.415590e-17	1.530563e-17	2.433981e-17
4.680000e+03	4.700000e+03	3.707553e-17	2.595957e-17	5.074791e-17
4.700000e+03	4.720000e+03	-1.717180e-17	1.088213e-17	6.475490e-18
4.720000e+03	4.740000e+03	3.008137e-17	6.257420e-18	8.222800e-18
4.740000e+03	4.760000e+03	7.825920e-17	4.425979e-17	1.325208e-17
4.760000e+03	4.780000e+03	1.213644e-17	3.439354e-18	5.147190e-18
4.780000e+03	4.800000e+03	-2.904972e-18	7.216200e-19	5.798500e-19
4.800000e+03	4.820000e+03	4.517605e-17	1.505436e-17	2.436072e-17
4.820000e+03	4.840000e+03	7.759979e-18	2.250246e-18	3.346521e-18
4.840000e+03	4.860000e+03	-1.237398e-17	6.769800e-18	4.185996e-18
4.860000e+03	4.880000e+03	5.961622e-18	1.518818e-18	2.172602e-18
4.880000e+03	4.900000e+03	-2.642610e-18	1.931923e-18	1.118879e-18
4.900000e+03	4.920000e+03	-6.073358e-19	8.580492e-19	6.078000e-19
4.920000e+03	4.940000e+03	1.723276e-17	4.783180e-18	7.089060e-18
4.940000e+03	4.960000e+03	-9.579523e-17	4.795567e-17	3.041932e-17
4.960000e+03	4.980000e+03	5.608515e-18	1.563744e-18	2.315408e-18
4.980000e+03	5.000000e+03	-4.186151e-18	1.852168e-18	1.222904e-18
5.000000e+03	5.020000e+03	-7.141868e-19	2.626022e-19	1.818394e-19
5.020000e+03	5.040000e+03	7.710646e-19	2.403999e-19	3.777034e-19
5.040000e+03	5.060000e+03	4.822653e-18	1.150388e-18	1.623929e-18
5.060000e+03	5.080000e+03	5.817663e-18	1.623922e-18	2.409372e-18
5.080000e+03	5.100000e+03	4.859049e-20	1.341536e-20	1.963272e-20
5.100000e+03	5.120000e+03	-8.354868e-20	5.947222e-20	3.469033e-20
5.120000e+03	5.140000e+03	-2.334540e-21	1.653779e-21	1.819678e-21
5.140000e+03	5.160000e+03	-1.664336e-17	5.182920e-18	3.990270e-18
5.160000e+03	5.180000e+03	-3.371466e-18	5.466140e-19	5.066610e-19
5.180000e+03	5.200000e+03	9.368822e-18	2.940538e-18	4.600398e-18
5.200000e+03	5.220000e+03	1.011272e-19	2.768392e-20	4.109690e-20
5.220000e+03	5.240000e+03	1.371387e-18	4.866554e-19	8.037380e-19
5.240000e+03	5.260000e+03	1.594386e-18	2.390460e-19	2.464090e-19
5.260000e+03	5.280000e+03	4.927897e-21	2.002836e-21	3.068695e-21
5.280000e+03	5.300000e+03	2.910910e-18	7.422330e-19	1.042433e-18
5.300000e+03	5.320000e+03	9.725167e-18	2.817346e-18	4.250363e-18
5.320000e+03	5.340000e+03	-1.552648e-20	2.928043e-20	1.561286e-20
5.340000e+03	5.360000e+03	1.906880e-18	5.626710e-19	8.305260e-19
5.360000e+03	5.380000e+03	4.182561e-20	1.354825e-20	2.152227e-20
5.380000e+03	5.400000e+03	-2.826732e-19	1.612557e-19	9.777180e-20
5.400000e+03	5.420000e+03	3.854684e-19	1.221942e-19	1.911738e-19
5.420000e+03	5.440000e+03	4.279342e-18	1.148977e-18	1.631570e-18
5.440000e+03	5.460000e+03	4.440434e-21	1.422106e-21	2.207092e-21
5.460000e+03	5.480000e+03	-1.500230e-21	1.696049e-21	8.851468e-22
5.480000e+03	5.500000e+03	1.858883e-19	5.920990e-20	9.319080e-20
5.500000e+03	5.520000e+03	2.144052e-20	6.625360e-21	1.028140e-20
5.520000e+03	5.540000e+03	1.390989e-20	4.418608e-21	7.018350e-21
5.540000e+03	5.560000e+03	1.271831e-19	3.804115e-20	5.813470e-20
5.560000e+03	5.580000e+03	1.422851e-19	4.274539e-20	6.555350e-20
5.580000e+03	5.600000e+03	-2.039054e-21	1.733508e-21	9.540010e-22
5.600000e+03	5.620000e+03	1.696153e-19	5.194440e-20	8.024530e-20
5.620000e+03	5.640000e+03	-4.352594e-21	2.221061e-21	1.404001e-21
5.640000e+03	5.660000e+03	-3.888939e-21	3.436748e-21	1.792823e-21
5.660000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.700000e+03	2.468402e-21	7.153130e-22	1.077274e-21
5.700000e+03	5.720000e+03	1.641057e-23	5.552260e-24	8.928670e-24
5.720000e+03	5.740000e+03	-1.682298e-22	1.207712e-22	6.858241e-23
5.740000e+03	5.760000e+03	1.510141e-23	5.170732e-24	8.433540e-24
5.760000e+03	5.780000e+03	1.309180e-28	6.150391e-29	1.654229e-28
5.780000e+03	5.800000e+03	3.759300e-21	1.215274e-21	1.925794e-21
5.800000e+03	5.820000e+03	2.310975e-20	7.397820e-21	1.166562e-20
5.820000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.860000e+03	1.768609e-22	5.541990e-23	8.649870e-23
5.860000e+03	5.880000e+03	5.792411e-23	1.950159e-23	3.149229e-23
5.880000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.920000e+03	2.824176e-22	9.685240e-23	1.581676e-22
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.960000e+03	-3.720972e-23	9.621110e-24	8.139840e-24
5.960000e+03	5.980000e+03	7.460652e-27	2.721270e-27	4.924828e-27
5.980000e+03	6.000000e+03	-5.890819e-24	3.245259e-24	1.998833e-24
6.000000e+03	6.020000e+03	1.143709e-23	4.785068e-24	8.797770e-24
6.020000e+03	6.040000e+03	-3.792000e-24	2.004273e-24	1.226147e-24
6.040000e+03	6.060000e+03	1.464223e-25	6.990725e-26	1.500200e-25
6.060000e+03	6.080000e+03	9.421756e-23	3.237554e-23	5.293764e-23
6.080000e+03	6.100000e+03	-8.194228e-23	5.904712e-23	3.282485e-23
6.100000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.140000e+03	1.230397e-24	4.108267e-25	6.613720e-25
6.140000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.200000e+03	8.765033e-37	3.248968e-37	5.512357e-37
6.200000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.260000e+03	9.653361e-23	3.488900e-23	5.865899e-23
6.260000e+03	6.280000e+03	3.333933e-27	1.141124e-27	9.854427e-27
6.280000e+03	6.300000e+03	1.272414e-25	4.382699e-26	3.745233e-25
6.300000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	6.078889e-25	1.545532e-25	2.012039e-25
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.480000e+03	1.396988e-30	6.494596e-31	3.877806e-30
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+03	8.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+03	8.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+03	8.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+03	8.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+03	8.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+03	8.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+03	8.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+03	8.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+03	8.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+03	8.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+03	8.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+03	8.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+03	8.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+03	8.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+03	8.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+03	8.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+03	8.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+03	8.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+03	8.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+03	8.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+03	8.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+03	8.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+03	8.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+03	8.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+03	8.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+03	8.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+03	8.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+03	8.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+03	8.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+03	8.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+03	8.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+03	8.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+03	8.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+03	8.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+03	8.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+03	8.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+03	8.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+03	8.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+03	8.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+03	8.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+03	8.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+03	8.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+03	8.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+03	8.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+03	8.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+03	8.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+03	8.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+03	8.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+03	8.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+03	9.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+03	9.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+03	9.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+03	9.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+03	9.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+03	9.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+03	9.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+03	9.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+03	9.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+03	9.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+03	9.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+03	9.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+03	9.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+03	9.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+03	9.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+03	9.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+03	9.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+03	9.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+03	9.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+03	9.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+03	9.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+03	9.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+03	9.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+03	9.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+03	9.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+03	9.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+03	9.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+03	9.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+03	9.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+03	9.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+03	9.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+03	9.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+03	9.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+03	9.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+03	9.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+03	9.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+03	9.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+03	9.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+03	9.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+03	9.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+03	9.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+03	9.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+03	9.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+03	9.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+03	9.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+03	9.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+03	9.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+03	9.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.002000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+04	1.004000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+04	1.006000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+04	1.008000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+04	1.010000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+04	1.012000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+04	1.014000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+04	1.016000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+04	1.018000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.022000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+04	1.024000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+04	1.026000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+04	1.028000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+04	1.030000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+04	1.032000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+04	1.034000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+04	1.036000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+04	1.038000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.042000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+04	1.044000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+04	1.046000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+04	1.048000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+04	1.050000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+04	1.052000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+04	1.054000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+04	1.056000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+04	1.058000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.062000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+04	1.064000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+04	1.066000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+04	1.068000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+04	1.070000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+04	1.072000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+04	1.074000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+04	1.076000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+04	1.078000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.082000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+04	1.084000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+04	1.086000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+04	1.088000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+04	1.090000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+04	1.092000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+04	1.094000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+04	1.096000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+04	1.098000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.102000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+04	1.104000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+04	1.106000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+04	1.108000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+04	1.110000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+04	1.112000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+04	1.114000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+04	1.116000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+04	1.118000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.122000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+04	1.124000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+04	1.126000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+04	1.128000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+04	1.130000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+04	1.132000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+04	1.134000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+04	1.136000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+04	1.138000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.142000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.146000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.150000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+04	1.152000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+04	1.154000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+04	1.156000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+04	1.158000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.162000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+04	1.164000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+04	1.166000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+04	1.168000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+04	1.170000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.174000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+04	1.176000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+04	1.178000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.182000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+04	1.184000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+04	1.186000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.190000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+04	1.192000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+04	1.194000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.198000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.202000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.206000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.210000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.214000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.218000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.222000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.226000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.230000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.234000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.238000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.242000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.246000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.250000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.254000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.258000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.262000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.266000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.270000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.274000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.278000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.282000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.286000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.290000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.294000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.298000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /QCD-NLOQCD
ErrorBandColor=red!60!black
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBreakdown={0: {"": {up: 6.480877892274591e-07, dn: 6.480877892274591e-07}}, 1: {"": {up: 8.454173324196678e-07, dn: 8.454173324196678e-07}}, 2: {"": {up: 7.841888223716854e-07, dn: 7.841888223716854e-07}}, 3: {"": {up: 6.374459036700417e-07, dn: 6.374459036700417e-07}}, 4: {"": {up: 4.965153374640679e-07, dn: 4.965153374640679e-07}}, 5: {"": {up: 3.859370058374283e-07, dn: 3.859370058374283e-07}}, 6: {"": {up: 2.983237779205372e-07, dn: 2.983237779205372e-07}}, 7: {"": {up: 2.332089409424607e-07, dn: 2.332089409424607e-07}}, 8: {"": {up: 1.837091044508913e-07, dn: 1.837091044508913e-07}}, 9: {"": {up: 1.461296092870078e-07, dn: 1.461296092870078e-07}}, 10: {"": {up: 1.172744954838708e-07, dn: 1.172744954838708e-07}}, 11: {"": {up: 9.366990620279196e-08, dn: 9.366990620279196e-08}}, 12: {"": {up: 7.565514136642719e-08, dn: 7.565514136642719e-08}}, 13: {"": {up: 6.207644779082344e-08, dn: 6.207644779082344e-08}}, 14: {"": {up: 5.061931709575879e-08, dn: 5.061931709575879e-08}}, 15: {"": {up: 4.18846376104946e-08, dn: 4.18846376104946e-08}}, 16: {"": {up: 3.466212312184566e-08, dn: 3.466212312184566e-08}}, 17: {"": {up: 2.917335210960903e-08, dn: 2.917335210960903e-08}}, 18: {"": {up: 2.439245218118916e-08, dn: 2.439245218118916e-08}}, 19: {"": {up: 2.061483219072841e-08, dn: 2.061483219072841e-08}}, 20: {"": {up: 1.740238722554269e-08, dn: 1.740238722554269e-08}}, 21: {"": {up: 1.486183494067457e-08, dn: 1.486183494067457e-08}}, 22: {"": {up: 1.264881257046248e-08, dn: 1.264881257046248e-08}}, 23: {"": {up: 1.079915515631615e-08, dn: 1.079915515631615e-08}}, 24: {"": {up: 9.26075409048366e-09, dn: 9.26075409048366e-09}}, 25: {"": {up: 8.259781101433187e-09, dn: 8.259781101433187e-09}}, 26: {"": {up: 6.909120875740247e-09, dn: 6.909120875740247e-09}}, 27: {"": {up: 6.027494095595438e-09, dn: 6.027494095595438e-09}}, 28: {"": {up: 5.238680255669572e-09, dn: 5.238680255669572e-09}}, 29: {"": {up: 4.503850585463104e-09, dn: 4.503850585463104e-09}}, 30: {"": {up: 4.117317294287602e-09, dn: 4.117317294287602e-09}}, 31: {"": {up: 3.445753492853729e-09, dn: 3.445753492853729e-09}}, 32: {"": {up: 2.996602139778465e-09, dn: 2.996602139778465e-09}}, 33: {"": {up: 2.876572234942305e-09, dn: 2.876572234942305e-09}}, 34: {"": {up: 2.261530603082603e-09, dn: 2.261530603082603e-09}}, 35: {"": {up: 1.988215179665506e-09, dn: 1.988215179665506e-09}}, 36: {"": {up: 1.758830322664514e-09, dn: 1.758830322664514e-09}}, 37: {"": {up: 1.522844302656204e-09, dn: 1.522844302656204e-09}}, 38: {"": {up: 1.374407989024874e-09, dn: 1.374407989024874e-09}}, 39: {"": {up: 1.215004673902194e-09, dn: 1.215004673902194e-09}}, 40: {"": {up: 9.871640619689391e-10, dn: 9.871640619689391e-10}}, 41: {"": {up: 9.062581493734432e-10, dn: 9.062581493734432e-10}}, 42: {"": {up: 7.68946074640333e-10, dn: 7.68946074640333e-10}}, 43: {"": {up: 7.212948106492442e-10, dn: 7.212948106492442e-10}}, 44: {"": {up: 6.239423371598766e-10, dn: 6.239423371598766e-10}}, 45: {"": {up: 5.477395459558664e-10, dn: 5.477395459558664e-10}}, 46: {"": {up: 4.807125847186884e-10, dn: 4.807125847186884e-10}}, 47: {"": {up: 4.297896277864442e-10, dn: 4.297896277864442e-10}}, 48: {"": {up: 3.981581950877902e-10, dn: 3.981581950877902e-10}}, 49: {"": {up: 3.386059927817091e-10, dn: 3.386059927817091e-10}}, 50: {"": {up: 3.212770948955761e-10, dn: 3.212770948955761e-10}}, 51: {"": {up: 2.745275432547468e-10, dn: 2.745275432547468e-10}}, 52: {"": {up: 2.501359330473349e-10, dn: 2.501359330473349e-10}}, 53: {"": {up: 2.315123565978406e-10, dn: 2.315123565978406e-10}}, 54: {"": {up: 2.182318483436223e-10, dn: 2.182318483436223e-10}}, 55: {"": {up: 1.791567501882345e-10, dn: 1.791567501882345e-10}}, 56: {"": {up: 1.641568122480774e-10, dn: 1.641568122480774e-10}}, 57: {"": {up: 1.451978270521552e-10, dn: 1.451978270521552e-10}}, 58: {"": {up: 1.3732333826801e-10, dn: 1.3732333826801e-10}}, 59: {"": {up: 1.214004615134383e-10, dn: 1.214004615134383e-10}}, 60: {"": {up: 1.143201484153599e-10, dn: 1.143201484153599e-10}}, 61: {"": {up: 1.010112503494978e-10, dn: 1.010112503494978e-10}}, 62: {"": {up: 9.194106577772098e-11, dn: 9.194106577772098e-11}}, 63: {"": {up: 7.968459725620913e-11, dn: 7.968459725620913e-11}}, 64: {"": {up: 8.260010317875324e-11, dn: 8.260010317875324e-11}}, 65: {"": {up: 6.532008191353318e-11, dn: 6.532008191353318e-11}}, 66: {"": {up: 5.482323683979119e-11, dn: 5.482323683979119e-11}}, 67: {"": {up: 5.238220431092678e-11, dn: 5.238220431092678e-11}}, 68: {"": {up: 5.085069856044498e-11, dn: 5.085069856044498e-11}}, 69: {"": {up: 4.718346381841643e-11, dn: 4.718346381841643e-11}}, 70: {"": {up: 4.631055019697488e-11, dn: 4.631055019697488e-11}}, 71: {"": {up: 3.797607836945278e-11, dn: 3.797607836945278e-11}}, 72: {"": {up: 3.211298025737576e-11, dn: 3.211298025737576e-11}}, 73: {"": {up: 2.959972534520253e-11, dn: 2.959972534520253e-11}}, 74: {"": {up: 2.782965337260563e-11, dn: 2.782965337260563e-11}}, 75: {"": {up: 2.996610434448474e-11, dn: 2.996610434448474e-11}}, 76: {"": {up: 2.591312631444377e-11, dn: 2.591312631444377e-11}}, 77: {"": {up: 2.550551262723965e-11, dn: 2.550551262723965e-11}}, 78: {"": {up: 1.913572460014594e-11, dn: 1.913572460014594e-11}}, 79: {"": {up: 1.787651748383404e-11, dn: 1.787651748383404e-11}}, 80: {"": {up: 1.76311636698063e-11, dn: 1.76311636698063e-11}}, 81: {"": {up: 1.725113099466156e-11, dn: 1.725113099466156e-11}}, 82: {"": {up: 1.275745673092655e-11, dn: 1.275745673092655e-11}}, 83: {"": {up: 1.310392782502358e-11, dn: 1.310392782502358e-11}}, 84: {"": {up: 1.085877777728211e-11, dn: 1.085877777728211e-11}}, 85: {"": {up: 1.146404923312154e-11, dn: 1.146404923312154e-11}}, 86: {"": {up: 9.184309834069887e-12, dn: 9.184309834069887e-12}}, 87: {"": {up: 1.000111724667158e-11, dn: 1.000111724667158e-11}}, 88: {"": {up: 8.116958713239941e-12, dn: 8.116958713239941e-12}}, 89: {"": {up: 8.967955459099699e-12, dn: 8.967955459099699e-12}}, 90: {"": {up: 8.836625279438472e-12, dn: 8.836625279438472e-12}}, 91: {"": {up: 1.408820253802599e-11, dn: 1.408820253802599e-11}}, 92: {"": {up: 7.510279399404095e-12, dn: 7.510279399404095e-12}}, 93: {"": {up: 5.206311516444804e-12, dn: 5.206311516444804e-12}}, 94: {"": {up: 4.763293228187404e-12, dn: 4.763293228187404e-12}}, 95: {"": {up: 4.365094436028003e-12, dn: 4.365094436028003e-12}}, 96: {"": {up: 4.298350606420217e-12, dn: 4.298350606420217e-12}}, 97: {"": {up: 4.286084561016529e-12, dn: 4.286084561016529e-12}}, 98: {"": {up: 3.526242904927963e-12, dn: 3.526242904927963e-12}}, 99: {"": {up: 2.469596551207638e-12, dn: 2.469596551207638e-12}}, 100: {"": {up: 2.240101174191618e-12, dn: 2.240101174191618e-12}}, 101: {"": {up: 3.064633561574202e-12, dn: 3.064633561574202e-12}}, 102: {"": {up: 2.270065395331112e-12, dn: 2.270065395331112e-12}}, 103: {"": {up: 2.230994954280104e-12, dn: 2.230994954280104e-12}}, 104: {"": {up: 1.629239878562586e-12, dn: 1.629239878562586e-12}}, 105: {"": {up: 2.000712935589695e-12, dn: 2.000712935589695e-12}}, 106: {"": {up: 1.63705136307124e-12, dn: 1.63705136307124e-12}}, 107: {"": {up: 1.75999100834342e-12, dn: 1.75999100834342e-12}}, 108: {"": {up: 1.672364796497726e-12, dn: 1.672364796497726e-12}}, 109: {"": {up: 1.385946042830386e-12, dn: 1.385946042830386e-12}}, 110: {"": {up: 1.36467087201606e-12, dn: 1.36467087201606e-12}}, 111: {"": {up: 1.057110274260373e-12, dn: 1.057110274260373e-12}}, 112: {"": {up: 9.843446654072332e-13, dn: 9.843446654072332e-13}}, 113: {"": {up: 9.812392627651937e-13, dn: 9.812392627651937e-13}}, 114: {"": {up: 1.025531598222362e-12, dn: 1.025531598222362e-12}}, 115: {"": {up: 8.397607384138443e-13, dn: 8.397607384138443e-13}}, 116: {"": {up: 6.58110755480418e-13, dn: 6.58110755480418e-13}}, 117: {"": {up: 8.526096095553311e-13, dn: 8.526096095553311e-13}}, 118: {"": {up: 4.260538772202848e-13, dn: 4.260538772202848e-13}}, 119: {"": {up: 5.430785143969784e-13, dn: 5.430785143969784e-13}}, 120: {"": {up: 6.554703930428734e-13, dn: 6.554703930428734e-13}}, 121: {"": {up: 4.237059351744109e-13, dn: 4.237059351744109e-13}}, 122: {"": {up: 2.88389858764871e-13, dn: 2.88389858764871e-13}}, 123: {"": {up: 3.714214670902712e-13, dn: 3.714214670902712e-13}}, 124: {"": {up: 2.970111241766463e-13, dn: 2.970111241766463e-13}}, 125: {"": {up: 2.924841078637463e-13, dn: 2.924841078637463e-13}}, 126: {"": {up: 2.165220083442111e-13, dn: 2.165220083442111e-13}}, 127: {"": {up: 3.64756686845151e-13, dn: 3.64756686845151e-13}}, 128: {"": {up: 2.1649755390225e-13, dn: 2.1649755390225e-13}}, 129: {"": {up: 2.656484030326884e-13, dn: 2.656484030326884e-13}}, 130: {"": {up: 1.91278950746061e-13, dn: 1.91278950746061e-13}}, 131: {"": {up: 1.928640114722063e-13, dn: 1.928640114722063e-13}}, 132: {"": {up: 1.746444775367037e-13, dn: 1.746444775367037e-13}}, 133: {"": {up: 2.317932398511253e-13, dn: 2.317932398511253e-13}}, 134: {"": {up: 2.613526250029008e-13, dn: 2.613526250029008e-13}}, 135: {"": {up: 2.004577491482467e-13, dn: 2.004577491482467e-13}}, 136: {"": {up: 1.248799321508432e-13, dn: 1.248799321508432e-13}}, 137: {"": {up: 1.01080261477969e-13, dn: 1.01080261477969e-13}}, 138: {"": {up: 1.024041140282377e-13, dn: 1.024041140282377e-13}}, 139: {"": {up: 1.067078195279793e-13, dn: 1.067078195279793e-13}}, 140: {"": {up: 8.056810361486079e-14, dn: 8.056810361486079e-14}}, 141: {"": {up: 6.4611686230423e-14, dn: 6.4611686230423e-14}}, 142: {"": {up: 5.819122150265594e-14, dn: 5.819122150265594e-14}}, 143: {"": {up: 7.399414762000253e-14, dn: 7.399414762000253e-14}}, 144: {"": {up: 7.088134221886747e-14, dn: 7.088134221886747e-14}}, 145: {"": {up: 3.469196583563889e-14, dn: 3.469196583563889e-14}}, 146: {"": {up: 6.758558674400784e-14, dn: 6.758558674400784e-14}}, 147: {"": {up: 6.492044355245588e-14, dn: 6.492044355245588e-14}}, 148: {"": {up: 4.758461196722857e-14, dn: 4.758461196722857e-14}}, 149: {"": {up: 2.800648853906982e-14, dn: 2.800648853906982e-14}}, 150: {"": {up: 2.934118807924903e-14, dn: 2.934118807924903e-14}}, 151: {"": {up: 5.410150616522967e-14, dn: 5.410150616522967e-14}}, 152: {"": {up: 4.51791905398303e-14, dn: 4.51791905398303e-14}}, 153: {"": {up: 2.108686394328619e-14, dn: 2.108686394328619e-14}}, 154: {"": {up: 4.429680696624619e-14, dn: 4.429680696624619e-14}}, 155: {"": {up: 2.647045169481622e-14, dn: 2.647045169481622e-14}}, 156: {"": {up: 3.387413993053069e-14, dn: 3.387413993053069e-14}}, 157: {"": {up: 2.207307747851361e-14, dn: 2.207307747851361e-14}}, 158: {"": {up: 1.705566183656899e-14, dn: 1.705566183656899e-14}}, 159: {"": {up: 1.449466511654159e-14, dn: 1.449466511654159e-14}}, 160: {"": {up: 1.134165547267263e-14, dn: 1.134165547267263e-14}}, 161: {"": {up: 1.629720853870775e-14, dn: 1.629720853870775e-14}}, 162: {"": {up: 6.403530316855308e-15, dn: 6.403530316855308e-15}}, 163: {"": {up: 1.366445945325855e-14, dn: 1.366445945325855e-14}}, 164: {"": {up: 1.204148653986811e-14, dn: 1.204148653986811e-14}}, 165: {"": {up: 1.176108318570539e-14, dn: 1.176108318570539e-14}}, 166: {"": {up: 7.697624568959816e-15, dn: 7.697624568959816e-15}}, 167: {"": {up: 1.201656026995281e-14, dn: 1.201656026995281e-14}}, 168: {"": {up: 4.449470270025057e-15, dn: 4.449470270025057e-15}}, 169: {"": {up: 5.05207942711425e-15, dn: 5.05207942711425e-15}}, 170: {"": {up: 7.668547816210284e-15, dn: 7.668547816210284e-15}}, 171: {"": {up: 3.848901387917456e-15, dn: 3.848901387917456e-15}}, 172: {"": {up: 1.172268350697552e-14, dn: 1.172268350697552e-14}}, 173: {"": {up: 3.204341152745764e-15, dn: 3.204341152745764e-15}}, 174: {"": {up: 4.249573822957082e-15, dn: 4.249573822957082e-15}}, 175: {"": {up: 1.397115894258631e-14, dn: 1.397115894258631e-14}}, 176: {"": {up: 1.809532198447892e-15, dn: 1.809532198447892e-15}}, 177: {"": {up: 1.584608831151798e-15, dn: 1.584608831151798e-15}}, 178: {"": {up: 4.608050327643956e-15, dn: 4.608050327643956e-15}}, 179: {"": {up: 1.869826078514339e-15, dn: 1.869826078514339e-15}}, 180: {"": {up: 6.263783366761577e-15, dn: 6.263783366761577e-15}}, 181: {"": {up: 2.551266447897981e-15, dn: 2.551266447897981e-15}}, 182: {"": {up: 2.411220068009182e-15, dn: 2.411220068009182e-15}}, 183: {"": {up: 1.098531086476533e-15, dn: 1.098531086476533e-15}}, 184: {"": {up: 2.371011820903996e-15, dn: 2.371011820903996e-15}}, 185: {"": {up: 6.719976354806205e-16, dn: 6.719976354806205e-16}}, 186: {"": {up: 5.231213264312576e-16, dn: 5.231213264312576e-16}}, 187: {"": {up: 1.109360203781631e-15, dn: 1.109360203781631e-15}}, 188: {"": {up: 3.702617998613747e-16, dn: 3.702617998613747e-16}}, 189: {"": {up: 6.544189578885027e-16, dn: 6.544189578885027e-16}}, 190: {"": {up: 1.290262741201711e-15, dn: 1.290262741201711e-15}}, 191: {"": {up: 6.664771136158804e-16, dn: 6.664771136158804e-16}}, 192: {"": {up: 9.590397632246342e-16, dn: 9.590397632246342e-16}}, 193: {"": {up: 2.432243848528475e-16, dn: 2.432243848528475e-16}}, 194: {"": {up: 3.145192108307072e-16, dn: 3.145192108307072e-16}}, 195: {"": {up: 2.196173730360329e-15, dn: 2.196173730360329e-15}}, 196: {"": {up: 1.378051757621782e-16, dn: 1.378051757621782e-16}}, 197: {"": {up: 1.194105883052639e-15, dn: 1.194105883052639e-15}}, 198: {"": {up: 2.523868878129898e-17, dn: 2.523868878129898e-17}}, 199: {"": {up: 7.93228699563618e-16, dn: 7.93228699563618e-16}}, 200: {"": {up: 3.471010512393302e-16, dn: 3.471010512393302e-16}}, 201: {"": {up: 4.139378201514399e-16, dn: 4.139378201514399e-16}}, 202: {"": {up: 3.19738600017539e-16, dn: 3.19738600017539e-16}}, 203: {"": {up: 3.841732244678417e-16, dn: 3.841732244678417e-16}}, 204: {"": {up: 7.864251724135461e-17, dn: 7.864251724135461e-17}}, 205: {"": {up: 2.214953520824879e-16, dn: 2.214953520824879e-16}}, 206: {"": {up: 1.130742906926811e-16, dn: 1.130742906926811e-16}}, 207: {"": {up: 2.764780327438811e-16, dn: 2.764780327438811e-16}}, 208: {"": {up: 1.090324930997919e-16, dn: 1.090324930997919e-16}}, 209: {"": {up: 2.953464258182524e-17, dn: 2.953464258182524e-17}}, 210: {"": {up: 5.173549894376614e-17, dn: 5.173549894376614e-17}}, 211: {"": {up: 2.633397357940233e-16, dn: 2.633397357940233e-16}}, 212: {"": {up: 1.059959823464075e-17, dn: 1.059959823464075e-17}}, 213: {"": {up: 3.903904349688848e-17, dn: 3.903904349688848e-17}}, 214: {"": {up: 1.8256593537812e-16, dn: 1.8256593537812e-16}}, 215: {"": {up: 1.155545689274356e-16, dn: 1.155545689274356e-16}}, 216: {"": {up: 2.784513219216105e-17, dn: 2.784513219216105e-17}}, 217: {"": {up: 2.566516060722388e-17, dn: 2.566516060722388e-17}}, 218: {"": {up: 6.900313770278276e-17, dn: 6.900313770278276e-17}}, 219: {"": {up: 7.562651408104374e-17, dn: 7.562651408104374e-17}}, 220: {"": {up: 6.351125388772426e-17, dn: 6.351125388772426e-17}}, 221: {"": {up: 7.525915398049646e-17, dn: 7.525915398049646e-17}}, 222: {"": {up: 5.27971386940255e-17, dn: 5.27971386940255e-17}}, 223: {"": {up: 2.069097661209305e-17, dn: 2.069097661209305e-17}}, 224: {"": {up: 8.591992649708262e-19, dn: 8.591992649708262e-19}}, 225: {"": {up: 2.569739317172664e-17, dn: 2.569739317172664e-17}}, 226: {"": {up: 1.476355353811416e-17, dn: 1.476355353811416e-17}}, 227: {"": {up: 4.295957436650418e-18, dn: 4.295957436650418e-18}}, 228: {"": {up: 7.922444332095678e-18, dn: 7.922444332095678e-18}}, 229: {"": {up: 1.309260739794572e-18, dn: 1.309260739794572e-18}}, 230: {"": {up: 1.29914810648761e-17, dn: 1.29914810648761e-17}}, 231: {"": {up: 2.875207168550216e-17, dn: 2.875207168550216e-17}}, 232: {"": {up: 1.685739867323718e-17, dn: 1.685739867323718e-17}}, 233: {"": {up: 3.189155903611909e-18, dn: 3.189155903611909e-18}}, 234: {"": {up: 1.67011868617092e-19, dn: 1.67011868617092e-19}}, 235: {"": {up: 8.388005314139067e-19, dn: 8.388005314139067e-19}}, 236: {"": {up: 3.627269167916754e-18, dn: 3.627269167916754e-18}}, 237: {"": {up: 1.030269580667144e-18, dn: 1.030269580667144e-18}}, 238: {"": {up: 8.276065474682317e-18, dn: 8.276065474682317e-18}}, 239: {"": {up: 2.438639777861796e-18, dn: 2.438639777861796e-18}}, 240: {"": {up: 6.585426577218878e-20, dn: 6.585426577218878e-20}}, 241: {"": {up: 6.08691777877761e-19, dn: 6.08691777877761e-19}}, 242: {"": {up: 3.213661810208663e-19, dn: 3.213661810208663e-19}}, 243: {"": {up: 3.927144008468361e-18, dn: 3.927144008468361e-18}}, 244: {"": {up: 7.439195719234317e-19, dn: 7.439195719234317e-19}}, 245: {"": {up: 8.069383820991136e-19, dn: 8.069383820991136e-19}}, 246: {"": {up: 1.71218553410557e-17, dn: 1.71218553410557e-17}}, 247: {"": {up: 2.436337631312668e-19, dn: 2.436337631312668e-19}}, 248: {"": {up: 2.657588635835768e-19, dn: 2.657588635835768e-19}}, 249: {"": {up: 6.491827834871385e-19, dn: 6.491827834871385e-19}}, 250: {"": {up: 1.162371528093874e-19, dn: 1.162371528093874e-19}}, 251: {"": {up: 6.574455251355547e-19, dn: 6.574455251355547e-19}}, 252: {"": {up: 3.299839531053147e-18, dn: 3.299839531053147e-18}}, 253: {"": {up: 5.051641307087538e-18, dn: 5.051641307087538e-18}}, 254: {"": {up: 2.287987124573936e-20, dn: 2.287987124573936e-20}}, 255: {"": {up: 2.22963685345499e-20, dn: 2.22963685345499e-20}}, 256: {"": {up: 4.199909963777706e-22, dn: 4.199909963777706e-22}}, 257: {"": {up: 9.100887208199433e-20, dn: 9.100887208199433e-20}}, 258: {"": {up: 4.378635345278894e-21, dn: 4.378635345278894e-21}}, 259: {"": {up: 9.481170914308049e-20, dn: 9.481170914308049e-20}}, 260: {"": {up: 5.481493598426323e-20, dn: 5.481493598426323e-20}}, 261: {"": {up: 9.727055638265661e-22, dn: 9.727055638265661e-22}}, 262: {"": {up: 1.903686564616694e-21, dn: 1.903686564616694e-21}}, 263: {"": {up: 1.245453737213098e-20, dn: 1.245453737213098e-20}}, 264: {"": {up: 3.509227475902213e-19, dn: 3.509227475902213e-19}}, 265: {"": {up: 2.209409706985042e-21, dn: 2.209409706985042e-21}}, 266: {"": {up: 1.083914093089776e-20, dn: 1.083914093089776e-20}}, 267: {"": {up: 4.636052540939032e-22, dn: 4.636052540939032e-22}}, 268: {"": {up: 1.166207783129723e-21, dn: 1.166207783129723e-21}}, 269: {"": {up: 3.157036126983552e-21, dn: 3.157036126983552e-21}}, 270: {"": {up: 5.925323423736937e-22, dn: 5.925323423736937e-22}}, 271: {"": {up: 2.656875409311908e-23, dn: 2.656875409311908e-23}}, 272: {"": {up: 6.032722454045978e-21, dn: 6.032722454045978e-21}}, 273: {"": {up: 8.60092165503809e-21, dn: 8.60092165503809e-21}}, 274: {"": {up: 1.846500257118913e-19, dn: 1.846500257118913e-19}}, 275: {"": {up: 2.13651704964028e-20, dn: 2.13651704964028e-20}}, 276: {"": {up: 8.399929210032437e-21, dn: 8.399929210032437e-21}}, 277: {"": {up: 1.288191640425736e-19, dn: 1.288191640425736e-19}}, 278: {"": {up: 6.137560217111295e-23, dn: 6.137560217111295e-23}}, 279: {"": {up: 1.213848143124261e-21, dn: 1.213848143124261e-21}}, 280: {"": {up: 1.482727396306377e-19, dn: 1.482727396306377e-19}}, 281: {"": {up: 4.243747679218362e-22, dn: 4.243747679218362e-22}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 2.476675729918986e-21, dn: 2.476675729918986e-21}}, 285: {"": {up: 1.727910432598823e-22, dn: 1.727910432598823e-22}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 1.447971428040178e-23, dn: 1.447971428040178e-23}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 3.759299705545766e-21, dn: 3.759299705545766e-21}}, 290: {"": {up: 2.005414293833527e-20, dn: 2.005414293833527e-20}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 1.76860883444247e-22, dn: 1.76860883444247e-22}}, 293: {"": {up: 5.060940858281767e-23, dn: 5.060940858281767e-23}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 2.816662070156285e-22, dn: 2.816662070156285e-22}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 3.720971682126379e-23, dn: 3.720971682126379e-23}}, 298: {"": {up: 7.305217274417316e-27, dn: 7.305217274417316e-27}}, 299: {"": {up: 5.890819373853326e-24, dn: 5.890819373853326e-24}}, 300: {"": {up: 3.607495340244825e-24, dn: 3.607495340244825e-24}}, 301: {"": {up: 3.792000452200722e-24, dn: 3.792000452200722e-24}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 1.230397049034484e-24, dn: 1.230397049034484e-24}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 9.653360559084788e-23, dn: 9.653360559084788e-23}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}}
ErrorTubeLineColor=black
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-NLOQCD
Path=QCD-NLOQCD
Title=NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.494762e-03	8.136612e-06	8.136612e-06
2.000000e+01	4.000000e+01	3.289445e-03	1.173407e-05	1.173407e-05
4.000000e+01	6.000000e+01	3.928560e-03	1.197645e-05	1.197645e-05
6.000000e+01	8.000000e+01	3.645172e-03	1.128811e-05	1.128811e-05
8.000000e+01	1.000000e+02	2.972691e-03	7.446552e-06	7.446552e-06
1.000000e+02	1.200000e+02	2.267908e-03	5.628962e-06	5.628962e-06
1.200000e+02	1.400000e+02	1.713352e-03	4.633892e-06	4.633892e-06
1.400000e+02	1.600000e+02	1.251655e-03	3.701317e-06	3.701317e-06
1.600000e+02	1.800000e+02	9.289331e-04	2.966669e-06	2.966669e-06
1.800000e+02	2.000000e+02	6.841012e-04	2.484604e-06	2.484604e-06
2.000000e+02	2.200000e+02	5.083545e-04	2.110794e-06	2.110794e-06
2.200000e+02	2.400000e+02	3.723048e-04	1.574580e-06	1.574580e-06
2.400000e+02	2.600000e+02	2.800378e-04	1.425636e-06	1.425636e-06
2.600000e+02	2.800000e+02	2.088845e-04	1.137526e-06	1.137526e-06
2.800000e+02	3.000000e+02	1.579001e-04	9.311021e-07	9.311021e-07
3.000000e+02	3.200000e+02	1.211673e-04	8.167817e-07	8.167817e-07
3.200000e+02	3.400000e+02	9.351269e-05	6.979748e-07	6.979748e-07
3.400000e+02	3.600000e+02	7.178229e-05	5.395803e-07	5.395803e-07
3.600000e+02	3.800000e+02	5.655511e-05	4.388617e-07	4.388617e-07
3.800000e+02	4.000000e+02	4.379429e-05	3.951631e-07	3.951631e-07
4.000000e+02	4.200000e+02	3.535068e-05	3.386906e-07	3.386906e-07
4.200000e+02	4.400000e+02	2.691348e-05	2.782225e-07	2.782225e-07
4.400000e+02	4.600000e+02	2.166333e-05	2.620992e-07	2.620992e-07
4.600000e+02	4.800000e+02	1.769024e-05	2.201743e-07	2.201743e-07
4.800000e+02	5.000000e+02	1.396239e-05	1.979042e-07	1.979042e-07
5.000000e+02	5.200000e+02	1.149992e-05	1.950667e-07	1.950667e-07
5.200000e+02	5.400000e+02	8.972398e-06	1.734750e-07	1.734750e-07
5.400000e+02	5.600000e+02	7.187860e-06	1.237415e-07	1.237415e-07
5.600000e+02	5.800000e+02	6.165139e-06	1.243405e-07	1.243405e-07
5.800000e+02	6.000000e+02	4.703438e-06	1.113924e-07	1.113924e-07
6.000000e+02	6.200000e+02	4.013453e-06	8.723214e-08	8.723214e-08
6.200000e+02	6.400000e+02	3.155245e-06	7.453220e-08	7.453220e-08
6.400000e+02	6.600000e+02	2.573934e-06	7.354447e-08	7.354447e-08
6.600000e+02	6.800000e+02	2.102620e-06	5.872142e-08	5.872142e-08
6.800000e+02	7.000000e+02	1.684593e-06	5.040392e-08	5.040392e-08
7.000000e+02	7.200000e+02	1.433328e-06	5.366174e-08	5.366174e-08
7.200000e+02	7.400000e+02	1.108849e-06	4.114836e-08	4.114836e-08
7.400000e+02	7.600000e+02	8.678299e-07	3.287580e-08	3.287580e-08
7.600000e+02	7.800000e+02	6.773810e-07	2.778703e-08	2.778703e-08
7.800000e+02	8.000000e+02	5.672383e-07	2.554954e-08	2.554954e-08
8.000000e+02	8.200000e+02	4.320712e-07	2.497004e-08	2.497004e-08
8.200000e+02	8.400000e+02	3.459833e-07	1.604149e-08	1.604149e-08
8.400000e+02	8.600000e+02	3.054081e-07	1.627757e-08	1.627757e-08
8.600000e+02	8.800000e+02	2.485264e-07	1.670493e-08	1.670493e-08
8.800000e+02	9.000000e+02	1.996756e-07	1.387429e-08	1.387429e-08
9.000000e+02	9.200000e+02	1.842253e-07	1.277138e-08	1.277138e-08
9.200000e+02	9.400000e+02	1.275415e-07	1.070917e-08	1.070917e-08
9.400000e+02	9.600000e+02	1.153139e-07	1.134969e-08	1.134969e-08
9.600000e+02	9.800000e+02	1.128609e-07	1.187432e-08	1.187432e-08
9.800000e+02	1.000000e+03	9.009922e-08	9.234508e-09	9.234508e-09
1.000000e+03	1.020000e+03	6.337401e-08	6.184529e-09	6.184529e-09
1.020000e+03	1.040000e+03	6.180875e-08	7.645915e-09	7.645915e-09
1.040000e+03	1.060000e+03	4.504028e-08	4.705306e-09	4.705306e-09
1.060000e+03	1.080000e+03	5.202298e-08	4.826768e-09	4.826768e-09
1.080000e+03	1.100000e+03	3.055585e-08	4.689292e-09	4.689292e-09
1.100000e+03	1.120000e+03	3.028065e-08	4.320051e-09	4.320051e-09
1.120000e+03	1.140000e+03	2.644028e-08	3.080156e-09	3.080156e-09
1.140000e+03	1.160000e+03	2.436146e-08	3.524260e-09	3.524260e-09
1.160000e+03	1.180000e+03	2.367016e-08	4.196565e-09	4.196565e-09
1.180000e+03	1.200000e+03	2.423673e-08	4.836922e-09	4.836922e-09
1.200000e+03	1.220000e+03	2.207512e-08	3.635816e-09	3.635816e-09
1.220000e+03	1.240000e+03	1.586769e-08	3.043317e-09	3.043317e-09
1.240000e+03	1.260000e+03	1.268361e-08	2.360006e-09	2.360006e-09
1.260000e+03	1.280000e+03	1.026788e-08	2.175046e-09	2.175046e-09
1.280000e+03	1.300000e+03	1.109229e-08	2.671619e-09	2.671619e-09
1.300000e+03	1.320000e+03	8.089731e-09	1.628844e-09	1.628844e-09
1.320000e+03	1.340000e+03	1.036448e-08	3.691846e-09	3.691846e-09
1.340000e+03	1.360000e+03	6.781136e-09	1.791711e-09	1.791711e-09
1.360000e+03	1.380000e+03	4.970448e-09	1.825144e-09	1.825144e-09
1.380000e+03	1.400000e+03	4.847266e-09	1.450333e-09	1.450333e-09
1.400000e+03	1.420000e+03	3.847321e-09	1.089960e-09	1.089960e-09
1.420000e+03	1.440000e+03	3.388316e-09	7.395757e-10	7.395757e-10
1.440000e+03	1.460000e+03	3.543719e-09	8.817266e-10	8.817266e-10
1.460000e+03	1.480000e+03	2.554065e-09	7.229956e-10	7.229956e-10
1.480000e+03	1.500000e+03	1.335430e-09	5.782775e-10	5.782775e-10
1.500000e+03	1.520000e+03	1.015822e-09	9.425726e-10	9.425726e-10
1.520000e+03	1.540000e+03	3.488828e-09	1.125363e-09	1.125363e-09
1.540000e+03	1.560000e+03	4.607604e-10	3.932918e-10	3.932918e-10
1.560000e+03	1.580000e+03	1.465580e-09	6.915527e-10	6.915527e-10
1.580000e+03	1.600000e+03	1.145437e-09	5.121683e-10	5.121683e-10
1.600000e+03	1.620000e+03	1.958849e-09	4.162908e-10	4.162908e-10
1.620000e+03	1.640000e+03	7.205710e-10	2.263141e-10	2.263141e-10
1.640000e+03	1.660000e+03	1.057044e-09	4.717618e-10	4.717618e-10
1.660000e+03	1.680000e+03	1.308111e-09	5.071401e-10	5.071401e-10
1.680000e+03	1.700000e+03	5.142521e-10	2.121946e-10	2.121946e-10
1.700000e+03	1.720000e+03	4.420474e-10	2.900209e-10	2.900209e-10
1.720000e+03	1.740000e+03	6.881331e-10	2.399922e-10	2.399922e-10
1.740000e+03	1.760000e+03	4.952762e-10	2.104959e-10	2.104959e-10
1.760000e+03	1.780000e+03	7.298414e-10	2.687838e-10	2.687838e-10
1.780000e+03	1.800000e+03	-7.868620e-11	1.648815e-10	1.648815e-10
1.800000e+03	1.820000e+03	2.662376e-10	1.152373e-10	1.152373e-10
1.820000e+03	1.840000e+03	3.951350e-10	1.261161e-10	1.261161e-10
1.840000e+03	1.860000e+03	1.000048e-10	1.759191e-10	1.759191e-10
1.860000e+03	1.880000e+03	3.012693e-10	1.357926e-10	1.357926e-10
1.880000e+03	1.900000e+03	1.671214e-10	1.021311e-10	1.021311e-10
1.900000e+03	1.920000e+03	4.460427e-10	2.365460e-10	2.365460e-10
1.920000e+03	1.940000e+03	1.839576e-10	8.265334e-11	8.265334e-11
1.940000e+03	1.960000e+03	1.055197e-10	9.544558e-11	9.544558e-11
1.960000e+03	1.980000e+03	1.925588e-11	9.661124e-11	9.661124e-11
1.980000e+03	2.000000e+03	1.693453e-10	1.149407e-10	1.149407e-10
2.000000e+03	2.020000e+03	2.732147e-11	8.176965e-11	8.176965e-11
2.020000e+03	2.040000e+03	9.906477e-11	5.532699e-11	5.532699e-11
2.040000e+03	2.060000e+03	7.237707e-11	3.517750e-11	3.517750e-11
2.060000e+03	2.080000e+03	4.401969e-11	4.847132e-11	4.847132e-11
2.080000e+03	2.100000e+03	3.588327e-11	5.299894e-11	5.299894e-11
2.100000e+03	2.120000e+03	7.999420e-12	3.691776e-11	3.691776e-11
2.120000e+03	2.140000e+03	4.108474e-11	2.299086e-11	2.299086e-11
2.140000e+03	2.160000e+03	-6.806740e-12	2.203315e-11	2.203315e-11
2.160000e+03	2.180000e+03	3.406807e-11	2.378090e-11	2.378090e-11
2.180000e+03	2.200000e+03	6.038128e-11	2.495715e-11	2.495715e-11
2.200000e+03	2.220000e+03	2.407875e-11	1.525641e-11	1.525641e-11
2.220000e+03	2.240000e+03	1.148632e-11	1.269231e-11	1.269231e-11
2.240000e+03	2.260000e+03	2.364518e-11	2.597665e-11	2.597665e-11
2.260000e+03	2.280000e+03	1.575175e-11	1.108575e-11	1.108575e-11
2.280000e+03	2.300000e+03	4.256450e-11	2.488961e-11	2.488961e-11
2.300000e+03	2.320000e+03	4.404618e-11	4.260834e-11	4.260834e-11
2.320000e+03	2.340000e+03	1.303772e-11	1.294539e-11	1.294539e-11
2.340000e+03	2.360000e+03	2.305896e-11	1.211742e-11	1.211742e-11
2.360000e+03	2.380000e+03	3.003087e-11	2.161499e-11	2.161499e-11
2.380000e+03	2.400000e+03	2.371640e-12	1.645173e-11	1.645173e-11
2.400000e+03	2.420000e+03	1.205812e-11	1.381458e-11	1.381458e-11
2.420000e+03	2.440000e+03	2.774438e-11	2.048549e-11	2.048549e-11
2.440000e+03	2.460000e+03	1.313911e-11	1.328750e-11	1.328750e-11
2.460000e+03	2.480000e+03	5.685254e-12	4.591703e-12	4.591703e-12
2.480000e+03	2.500000e+03	-1.462773e-11	1.971870e-11	1.971870e-11
2.500000e+03	2.520000e+03	3.522257e-12	5.107587e-12	5.107587e-12
2.520000e+03	2.540000e+03	4.863100e-13	3.102182e-12	3.102182e-12
2.540000e+03	2.560000e+03	9.645090e-13	1.874829e-12	1.874829e-12
2.560000e+03	2.580000e+03	1.750013e-12	3.584418e-12	3.584418e-12
2.580000e+03	2.600000e+03	1.468598e-11	6.819834e-12	6.819834e-12
2.600000e+03	2.620000e+03	-1.639489e-12	2.623238e-12	2.623238e-12
2.620000e+03	2.640000e+03	2.618766e-12	3.647636e-12	3.647636e-12
2.640000e+03	2.660000e+03	1.066000e-14	9.067468e-13	9.067468e-13
2.660000e+03	2.680000e+03	-1.052261e-12	1.875084e-12	1.875084e-12
2.680000e+03	2.700000e+03	1.580991e-13	1.547594e-12	1.547594e-12
2.700000e+03	2.720000e+03	2.061944e-12	4.269580e-12	4.269580e-12
2.720000e+03	2.740000e+03	8.810528e-13	3.519680e-12	3.519680e-12
2.740000e+03	2.760000e+03	6.462793e-12	4.534890e-12	4.534890e-12
2.760000e+03	2.780000e+03	-7.217198e-13	7.407177e-13	7.407177e-13
2.780000e+03	2.800000e+03	-5.723874e-13	1.897584e-12	1.897584e-12
2.800000e+03	2.820000e+03	1.423642e-12	2.149878e-12	2.149878e-12
2.820000e+03	2.840000e+03	7.872594e-13	2.131597e-12	2.131597e-12
2.840000e+03	2.860000e+03	2.794243e-12	2.113984e-12	2.113984e-12
2.860000e+03	2.880000e+03	3.952742e-13	2.505386e-13	2.505386e-13
2.880000e+03	2.900000e+03	2.577589e-12	1.632713e-12	1.632713e-12
2.900000e+03	2.920000e+03	2.291289e-12	1.530969e-12	1.530969e-12
2.920000e+03	2.940000e+03	-6.702920e-14	2.249433e-13	2.249433e-13
2.940000e+03	2.960000e+03	-4.391525e-13	5.940384e-13	5.940384e-13
2.960000e+03	2.980000e+03	-7.823567e-13	5.228281e-13	5.228281e-13
2.980000e+03	3.000000e+03	3.484102e-14	5.148747e-13	5.148747e-13
3.000000e+03	3.020000e+03	1.231341e-12	8.916302e-13	8.916302e-13
3.020000e+03	3.040000e+03	1.574708e-12	9.331714e-13	9.331714e-13
3.040000e+03	3.060000e+03	5.553861e-13	6.424685e-13	6.424685e-13
3.060000e+03	3.080000e+03	-5.497220e-14	1.444478e-13	1.444478e-13
3.080000e+03	3.100000e+03	-1.621677e-12	1.715089e-12	1.715089e-12
3.100000e+03	3.120000e+03	-1.048321e-13	2.221263e-13	2.221263e-13
3.120000e+03	3.140000e+03	1.022280e-13	4.377031e-14	4.377031e-14
3.140000e+03	3.160000e+03	-1.038697e-14	1.106301e-13	1.106301e-13
3.160000e+03	3.180000e+03	3.393846e-13	2.011000e-13	2.011000e-13
3.180000e+03	3.200000e+03	-2.185437e-13	4.138938e-13	4.138938e-13
3.200000e+03	3.220000e+03	6.171038e-13	4.834505e-13	4.834505e-13
3.220000e+03	3.240000e+03	2.640729e-13	3.871832e-13	3.871832e-13
3.240000e+03	3.260000e+03	9.098341e-13	1.271560e-12	1.271560e-12
3.260000e+03	3.280000e+03	6.671390e-13	1.081234e-12	1.081234e-12
3.280000e+03	3.300000e+03	1.118940e-13	1.693919e-13	1.693919e-13
3.300000e+03	3.320000e+03	9.105206e-14	9.548849e-14	9.548849e-14
3.320000e+03	3.340000e+03	4.200011e-14	4.298461e-14	4.298461e-14
3.340000e+03	3.360000e+03	-1.027188e-13	1.050784e-13	1.050784e-13
3.360000e+03	3.380000e+03	1.539316e-13	1.091643e-13	1.091643e-13
3.380000e+03	3.400000e+03	-9.150490e-15	5.752925e-14	5.752925e-14
3.400000e+03	3.420000e+03	1.461054e-14	2.302804e-14	2.302804e-14
3.420000e+03	3.440000e+03	1.236404e-14	2.511091e-14	2.511091e-14
3.440000e+03	3.460000e+03	-1.159082e-13	9.282737e-14	9.282737e-14
3.460000e+03	3.480000e+03	8.864036e-14	8.448406e-14	8.448406e-14
3.480000e+03	3.500000e+03	-3.787958e-14	4.458110e-14	4.458110e-14
3.500000e+03	3.520000e+03	-3.264460e-15	2.668132e-14	2.668132e-14
3.520000e+03	3.540000e+03	6.369315e-14	8.956091e-14	8.956091e-14
3.540000e+03	3.560000e+03	-8.626314e-14	5.479840e-14	5.479840e-14
3.560000e+03	3.580000e+03	2.037289e-14	4.555081e-14	4.555081e-14
3.580000e+03	3.600000e+03	-4.210839e-14	2.779665e-14	2.779665e-14
3.600000e+03	3.620000e+03	-3.037611e-14	2.412390e-14	2.412390e-14
3.620000e+03	3.640000e+03	6.273426e-14	9.699923e-14	9.699923e-14
3.640000e+03	3.660000e+03	-3.249989e-15	5.612945e-15	5.612945e-15
3.660000e+03	3.680000e+03	-3.799991e-15	4.116446e-15	4.116446e-15
3.680000e+03	3.700000e+03	1.309444e-15	4.568965e-15	4.568965e-15
3.700000e+03	3.720000e+03	-1.774210e-16	5.329520e-15	5.329520e-15
3.720000e+03	3.740000e+03	-2.028412e-15	8.927539e-15	8.927539e-15
3.740000e+03	3.760000e+03	1.544000e-14	1.149058e-14	1.149058e-14
3.760000e+03	3.780000e+03	2.990164e-16	6.416403e-15	6.416403e-15
3.780000e+03	3.800000e+03	8.354645e-16	1.125449e-15	1.125449e-15
3.800000e+03	3.820000e+03	1.655833e-14	1.643299e-14	1.643299e-14
3.820000e+03	3.840000e+03	7.512516e-15	1.388633e-14	1.388633e-14
3.840000e+03	3.860000e+03	3.014021e-15	1.408195e-15	1.408195e-15
3.860000e+03	3.880000e+03	6.062448e-16	6.988334e-16	6.988334e-16
3.880000e+03	3.900000e+03	-3.732472e-14	3.162563e-14	3.162563e-14
3.900000e+03	3.920000e+03	2.898195e-15	3.729049e-15	3.729049e-15
3.920000e+03	3.940000e+03	5.583281e-16	1.131888e-15	1.131888e-15
3.940000e+03	3.960000e+03	2.232906e-15	1.425395e-15	1.425395e-15
3.960000e+03	3.980000e+03	-2.453314e-15	3.194340e-15	3.194340e-15
3.980000e+03	4.000000e+03	6.320740e-16	8.427491e-16	8.427491e-16
4.000000e+03	4.020000e+03	-1.852080e-15	2.943507e-15	2.943507e-15
4.020000e+03	4.040000e+03	4.854140e-17	6.305843e-16	6.305843e-16
4.040000e+03	4.060000e+03	1.805578e-15	1.307822e-15	1.307822e-15
4.060000e+03	4.080000e+03	1.221776e-15	5.339980e-16	5.339980e-16
4.080000e+03	4.100000e+03	1.157194e-16	2.122151e-16	2.122151e-16
4.100000e+03	4.120000e+03	9.429740e-17	2.834983e-16	2.834983e-16
4.120000e+03	4.140000e+03	-1.319747e-16	2.872075e-16	2.872075e-16
4.140000e+03	4.160000e+03	1.437087e-16	3.049097e-16	3.049097e-16
4.160000e+03	4.180000e+03	1.826175e-15	1.811745e-15	1.811745e-15
4.180000e+03	4.200000e+03	-8.688535e-17	9.532639e-17	9.532639e-17
4.200000e+03	4.220000e+03	7.667332e-17	6.812125e-17	6.812125e-17
4.220000e+03	4.240000e+03	2.824681e-16	2.746886e-16	2.746886e-16
4.240000e+03	4.260000e+03	1.955293e-17	6.510120e-17	6.510120e-17
4.260000e+03	4.280000e+03	-1.808542e-17	6.768902e-17	6.768902e-17
4.280000e+03	4.300000e+03	4.006598e-16	3.538510e-16	3.538510e-16
4.300000e+03	4.320000e+03	2.226245e-15	2.225609e-15	2.225609e-15
4.320000e+03	4.340000e+03	1.291944e-15	1.160471e-15	1.160471e-15
4.340000e+03	4.360000e+03	-7.224252e-17	1.221566e-16	1.221566e-16
4.360000e+03	4.380000e+03	-2.269766e-16	3.418622e-16	3.418622e-16
4.380000e+03	4.400000e+03	-2.246316e-16	4.768168e-16	4.768168e-16
4.400000e+03	4.420000e+03	2.291226e-16	6.674690e-16	6.674690e-16
4.420000e+03	4.440000e+03	-2.903000e-15	2.944739e-15	2.944739e-15
4.440000e+03	4.460000e+03	6.383796e-17	5.590867e-17	5.590867e-17
4.460000e+03	4.480000e+03	3.235106e-17	3.850785e-17	3.850785e-17
4.480000e+03	4.500000e+03	-8.363959e-18	1.757600e-17	1.757600e-17
4.500000e+03	4.520000e+03	4.319173e-17	2.583806e-17	2.583806e-17
4.520000e+03	4.540000e+03	1.052089e-17	2.011692e-17	2.011692e-17
4.540000e+03	4.560000e+03	-2.152896e-16	2.049152e-16	2.049152e-16
4.560000e+03	4.580000e+03	6.754471e-18	1.798434e-17	1.798434e-17
4.580000e+03	4.600000e+03	2.183918e-18	1.440079e-18	1.440079e-18
4.600000e+03	4.620000e+03	1.390824e-17	3.183130e-17	3.183130e-17
4.620000e+03	4.640000e+03	7.025674e-15	6.995089e-15	6.995089e-15
4.640000e+03	4.660000e+03	2.449137e-17	1.689719e-17	1.689719e-17
4.660000e+03	4.680000e+03	-1.943603e-17	1.934408e-17	1.934408e-17
4.680000e+03	4.700000e+03	3.674921e-17	1.540254e-16	1.540254e-16
4.700000e+03	4.720000e+03	-1.752145e-17	1.478690e-17	1.478690e-17
4.720000e+03	4.740000e+03	2.575208e-17	1.913685e-17	1.913685e-17
4.740000e+03	4.760000e+03	5.465679e-18	1.803253e-16	1.803253e-16
4.760000e+03	4.780000e+03	1.252372e-17	8.297322e-18	8.297322e-18
4.780000e+03	4.800000e+03	1.921421e-18	2.630461e-18	2.630461e-18
4.800000e+03	4.820000e+03	4.063409e-17	4.060631e-17	4.060631e-17
4.820000e+03	4.840000e+03	-3.465245e-18	4.484963e-18	4.484963e-18
4.840000e+03	4.860000e+03	-1.259144e-17	1.435390e-17	1.435390e-17
4.860000e+03	4.880000e+03	6.088820e-18	4.282753e-18	4.282753e-18
4.880000e+03	4.900000e+03	-2.694278e-18	5.090918e-18	5.090918e-18
4.900000e+03	4.920000e+03	-3.024289e-18	4.099325e-18	4.099325e-18
4.920000e+03	4.940000e+03	1.834934e-17	1.712218e-17	1.712218e-17
4.940000e+03	4.960000e+03	-9.406585e-17	9.445036e-17	9.445036e-17
4.960000e+03	4.980000e+03	-4.163787e-19	5.996156e-19	5.996156e-19
4.980000e+03	5.000000e+03	7.327565e-19	6.607582e-19	6.607582e-19
5.000000e+03	5.020000e+03	2.707023e-19	1.855884e-19	1.855884e-19
5.020000e+03	5.040000e+03	6.694146e-19	6.898971e-19	6.898971e-19
5.040000e+03	5.060000e+03	3.076347e-18	3.310117e-18	3.310117e-18
5.060000e+03	5.080000e+03	5.852253e-18	5.061443e-18	5.061443e-18
5.080000e+03	5.100000e+03	5.135853e-20	2.874302e-20	2.874302e-20
5.100000e+03	5.120000e+03	-8.703249e-20	1.199854e-19	1.199854e-19
5.120000e+03	5.140000e+03	-2.334539e-21	1.908733e-20	1.908733e-20
5.140000e+03	5.160000e+03	-1.975983e-17	1.989000e-17	1.989000e-17
5.160000e+03	5.180000e+03	-1.282320e-20	3.533419e-20	3.533419e-20
5.180000e+03	5.200000e+03	8.223835e-18	8.086888e-18	8.086888e-18
5.200000e+03	5.220000e+03	7.900995e-20	5.486223e-20	5.486223e-20
5.220000e+03	5.240000e+03	2.111844e-18	2.132952e-18	2.132952e-18
5.240000e+03	5.260000e+03	-1.002360e-20	1.031398e-20	1.031398e-20
5.260000e+03	5.280000e+03	4.880820e-21	1.881707e-20	1.881707e-20
5.280000e+03	5.300000e+03	2.901490e-18	2.570898e-18	2.570898e-18
5.300000e+03	5.320000e+03	2.245557e-21	2.211050e-21	2.211050e-21
5.320000e+03	5.340000e+03	1.085820e-20	1.083914e-20	1.083914e-20
5.340000e+03	5.360000e+03	-3.803941e-18	3.804413e-18	3.804413e-18
5.360000e+03	5.380000e+03	4.177719e-20	4.039807e-20	4.039807e-20
5.380000e+03	5.400000e+03	-9.458362e-20	9.768122e-20	9.768122e-20
5.400000e+03	5.420000e+03	2.496549e-19	2.502487e-19	2.502487e-19
5.420000e+03	5.440000e+03	4.209559e-18	4.041023e-18	4.041023e-18
5.440000e+03	5.460000e+03	6.646689e-21	6.064357e-21	6.064357e-21
5.460000e+03	5.480000e+03	3.681766e-21	1.057936e-20	1.057936e-20
5.480000e+03	5.500000e+03	1.858883e-19	1.846578e-19	1.846578e-19
5.500000e+03	5.520000e+03	2.145169e-20	2.136613e-20	2.136613e-20
5.520000e+03	5.540000e+03	1.391130e-20	8.624778e-21	8.624778e-21
5.540000e+03	5.560000e+03	1.271831e-19	1.288192e-19	1.288192e-19
5.560000e+03	5.580000e+03	2.545036e-21	3.020303e-21	3.020303e-21
5.580000e+03	5.600000e+03	-2.291599e-21	3.732995e-21	3.732995e-21
5.600000e+03	5.620000e+03	1.696153e-19	1.482734e-19	1.482734e-19
5.620000e+03	5.640000e+03	4.911293e-22	4.243748e-22	4.243748e-22
5.640000e+03	5.660000e+03	-3.888953e-21	3.888953e-21	3.888953e-21
5.660000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.700000e+03	2.476676e-21	2.476676e-21	2.476676e-21
5.700000e+03	5.720000e+03	1.727828e-22	1.727910e-22	1.727910e-22
5.720000e+03	5.740000e+03	-1.682298e-22	1.684430e-22	1.684430e-22
5.740000e+03	5.760000e+03	1.510141e-23	1.447971e-23	1.447971e-23
5.760000e+03	5.780000e+03	1.309180e-28	1.309180e-28	1.309180e-28
5.780000e+03	5.800000e+03	3.759300e-21	3.759300e-21	3.759300e-21
5.800000e+03	5.820000e+03	2.310975e-20	2.005414e-20	2.005414e-20
5.820000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.860000e+03	1.768609e-22	1.768609e-22	1.768609e-22
5.860000e+03	5.880000e+03	5.792411e-23	5.060942e-23	5.060942e-23
5.880000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.920000e+03	2.824176e-22	2.816662e-22	2.816662e-22
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.960000e+03	-3.720972e-23	3.720972e-23	3.720972e-23
5.960000e+03	5.980000e+03	7.460652e-27	7.305217e-27	7.305217e-27
5.980000e+03	6.000000e+03	-5.890819e-24	5.890819e-24	5.890819e-24
6.000000e+03	6.020000e+03	-3.607495e-24	3.607495e-24	3.607495e-24
6.020000e+03	6.040000e+03	-3.792000e-24	3.792000e-24	3.792000e-24
6.040000e+03	6.060000e+03	1.464223e-25	1.464223e-25	1.464223e-25
6.060000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.100000e+03	-8.194228e-23	8.194228e-23	8.194228e-23
6.100000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.140000e+03	1.230397e-24	1.230397e-24	1.230397e-24
6.140000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.260000e+03	9.653361e-23	9.653361e-23	9.653361e-23
6.260000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.480000e+03	1.396988e-30	1.396988e-30	1.396988e-30
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+03	8.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+03	8.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+03	8.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+03	8.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+03	8.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+03	8.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+03	8.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+03	8.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+03	8.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+03	8.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+03	8.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+03	8.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+03	8.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+03	8.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+03	8.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+03	8.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+03	8.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+03	8.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+03	8.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+03	8.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+03	8.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+03	8.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+03	8.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+03	8.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+03	8.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+03	8.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+03	8.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+03	8.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+03	8.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+03	8.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+03	8.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+03	8.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+03	8.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+03	8.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+03	8.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+03	8.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+03	8.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+03	8.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+03	8.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+03	8.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+03	8.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+03	8.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+03	8.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+03	8.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+03	8.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+03	8.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+03	8.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+03	8.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+03	8.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+03	9.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+03	9.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+03	9.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+03	9.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+03	9.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+03	9.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+03	9.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+03	9.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+03	9.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+03	9.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+03	9.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+03	9.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+03	9.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+03	9.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+03	9.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+03	9.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+03	9.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+03	9.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+03	9.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+03	9.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+03	9.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+03	9.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+03	9.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+03	9.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+03	9.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+03	9.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+03	9.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+03	9.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+03	9.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+03	9.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+03	9.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+03	9.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+03	9.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+03	9.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+03	9.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+03	9.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+03	9.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+03	9.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+03	9.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+03	9.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+03	9.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+03	9.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+03	9.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+03	9.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+03	9.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+03	9.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+03	9.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+03	9.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.002000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+04	1.004000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+04	1.006000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+04	1.008000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+04	1.010000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+04	1.012000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+04	1.014000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+04	1.016000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+04	1.018000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.022000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+04	1.024000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+04	1.026000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+04	1.028000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+04	1.030000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+04	1.032000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+04	1.034000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+04	1.036000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+04	1.038000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.042000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+04	1.044000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+04	1.046000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+04	1.048000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+04	1.050000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+04	1.052000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+04	1.054000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+04	1.056000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+04	1.058000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.062000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+04	1.064000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+04	1.066000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+04	1.068000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+04	1.070000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+04	1.072000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+04	1.074000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+04	1.076000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+04	1.078000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.082000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+04	1.084000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+04	1.086000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+04	1.088000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+04	1.090000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+04	1.092000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+04	1.094000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+04	1.096000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+04	1.098000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.102000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+04	1.104000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+04	1.106000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+04	1.108000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+04	1.110000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+04	1.112000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+04	1.114000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+04	1.116000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+04	1.118000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.122000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+04	1.124000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+04	1.126000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+04	1.128000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+04	1.130000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+04	1.132000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+04	1.134000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+04	1.136000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+04	1.138000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.142000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.146000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.150000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+04	1.152000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+04	1.154000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+04	1.156000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+04	1.158000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.162000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+04	1.164000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+04	1.166000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+04	1.168000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+04	1.170000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.174000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+04	1.176000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+04	1.178000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.182000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+04	1.184000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+04	1.186000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.190000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+04	1.192000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+04	1.194000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.198000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.202000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.206000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.210000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.214000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.218000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.222000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.226000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.230000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.234000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.238000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.242000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.246000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.250000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.254000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.258000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.262000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.266000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.270000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.274000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.278000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.282000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.286000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.290000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.294000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.298000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[_VarBand]
BandComponentEnv=Nominal,ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5,ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1,ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5,ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2,ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1,ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2
ErrorBandColor=green!80!black
ErrorBandOpacity=0.5
ErrorBands=1
ErrorTubes=1
ErrorBars=0
ErrorType=env
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[_VarBand]
Path=QCD-MCNLO-QCD[_VarBand]
Scale=1000.
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.446432e-06	1.318389e-08	1.318389e-08
2.000000e+01	4.000000e+01	3.238939e-06	2.423003e-08	2.423003e-08
4.000000e+01	6.000000e+01	3.855081e-06	3.234745e-08	3.234745e-08
6.000000e+01	8.000000e+01	3.573265e-06	7.272812e-09	7.272812e-09
8.000000e+01	1.000000e+02	2.892075e-06	6.131132e-09	6.131132e-09
1.000000e+02	1.200000e+02	2.221629e-06	4.864404e-09	4.864404e-09
1.200000e+02	1.400000e+02	1.676753e-06	4.080252e-09	4.080252e-09
1.400000e+02	1.600000e+02	1.255081e-06	3.231933e-09	3.231933e-09
1.600000e+02	1.800000e+02	9.323485e-07	2.762922e-09	2.762922e-09
1.800000e+02	2.000000e+02	6.889535e-07	2.255566e-09	2.255566e-09
2.000000e+02	2.200000e+02	5.155325e-07	1.898980e-09	1.898980e-09
2.200000e+02	2.400000e+02	3.835545e-07	1.638984e-09	1.638984e-09
2.400000e+02	2.600000e+02	2.879815e-07	1.500866e-09	1.500866e-09
2.600000e+02	2.800000e+02	2.192866e-07	1.223239e-09	1.223239e-09
2.800000e+02	3.000000e+02	1.663883e-07	1.212711e-09	1.212711e-09
3.000000e+02	3.200000e+02	1.272939e-07	9.191179e-10	9.191179e-10
3.200000e+02	3.400000e+02	9.927155e-08	7.755326e-10	7.755326e-10
3.400000e+02	3.600000e+02	7.618585e-08	6.687301e-10	6.687301e-10
3.600000e+02	3.800000e+02	6.035600e-08	6.312060e-10	6.312060e-10
3.800000e+02	4.000000e+02	4.766289e-08	5.159236e-10	5.159236e-10
4.000000e+02	4.200000e+02	3.719516e-08	4.653967e-10	4.653967e-10
4.200000e+02	4.400000e+02	2.901867e-08	3.860101e-10	3.860101e-10
4.400000e+02	4.600000e+02	2.386198e-08	3.954156e-10	3.954156e-10
4.600000e+02	4.800000e+02	1.870299e-08	3.483646e-10	3.483646e-10
4.800000e+02	5.000000e+02	1.454523e-08	2.871261e-10	2.871261e-10
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[MUR=2__MUF=2__LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[MUR=2__MUF=2__LHAPDF=325100]
Path=QCD-MCNLO-QCD[MUR=2__MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=5.59357811377103228e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.250197e-06	7.417183e-08	7.417183e-08
2.000000e+01	4.000000e+01	2.790944e-06	1.645553e-08	1.645553e-08
4.000000e+01	6.000000e+01	3.417517e-06	9.711981e-08	9.711981e-08
6.000000e+01	8.000000e+01	3.058856e-06	6.523695e-09	6.523695e-09
8.000000e+01	1.000000e+02	2.465625e-06	5.574316e-09	5.574316e-09
1.000000e+02	1.200000e+02	1.873964e-06	4.375679e-09	4.375679e-09
1.200000e+02	1.400000e+02	1.400751e-06	3.576155e-09	3.576155e-09
1.400000e+02	1.600000e+02	1.872569e-06	8.311602e-07	8.311602e-07
1.600000e+02	1.800000e+02	7.671095e-07	2.384742e-09	2.384742e-09
1.800000e+02	2.000000e+02	5.622755e-07	1.926286e-09	1.926286e-09
2.000000e+02	2.200000e+02	4.162635e-07	1.577843e-09	1.577843e-09
2.200000e+02	2.400000e+02	3.075002e-07	1.358896e-09	1.358896e-09
2.400000e+02	2.600000e+02	2.291371e-07	1.268055e-09	1.268055e-09
2.600000e+02	2.800000e+02	1.741907e-07	1.001092e-09	1.001092e-09
2.800000e+02	3.000000e+02	1.302261e-07	8.731274e-10	8.731274e-10
3.000000e+02	3.200000e+02	9.963550e-08	7.462732e-10	7.462732e-10
3.200000e+02	3.400000e+02	7.690680e-08	5.861693e-10	5.861693e-10
3.400000e+02	3.600000e+02	5.904800e-08	5.202384e-10	5.202384e-10
3.600000e+02	3.800000e+02	4.632168e-08	4.818607e-10	4.818607e-10
3.800000e+02	4.000000e+02	6.562055e-08	2.911391e-08	2.911391e-08
4.000000e+02	4.200000e+02	2.818761e-08	3.269718e-10	3.269718e-10
4.200000e+02	4.400000e+02	2.201262e-08	3.171167e-10	3.171167e-10
4.400000e+02	4.600000e+02	1.799823e-08	2.998184e-10	2.998184e-10
4.600000e+02	4.800000e+02	5.091570e-08	3.665857e-08	3.665857e-08
4.800000e+02	5.000000e+02	1.097629e-08	2.300697e-10	2.300697e-10
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[MUR=2__MUF=1__LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[MUR=2__MUF=1__LHAPDF=325100]
Path=QCD-MCNLO-QCD[MUR=2__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=5.59369319449071499e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.258173e-06	5.250269e-08	5.250269e-08
2.000000e+01	4.000000e+01	2.766685e-06	2.001982e-08	2.001982e-08
4.000000e+01	6.000000e+01	3.394138e-06	9.971917e-08	9.971917e-08
6.000000e+01	8.000000e+01	3.041126e-06	6.217465e-09	6.217465e-09
8.000000e+01	1.000000e+02	2.451771e-06	5.271250e-09	5.271250e-09
1.000000e+02	1.200000e+02	1.869545e-06	4.162235e-09	4.162235e-09
1.200000e+02	1.400000e+02	1.401668e-06	3.446567e-09	3.446567e-09
1.400000e+02	1.600000e+02	2.063799e-06	1.020149e-06	1.020149e-06
1.600000e+02	1.800000e+02	7.693505e-07	2.306220e-09	2.306220e-09
1.800000e+02	2.000000e+02	5.649645e-07	1.863858e-09	1.863858e-09
2.000000e+02	2.200000e+02	4.191615e-07	1.544063e-09	1.544063e-09
2.200000e+02	2.400000e+02	3.101558e-07	1.334238e-09	1.334238e-09
2.400000e+02	2.600000e+02	2.315174e-07	1.268121e-09	1.268121e-09
2.600000e+02	2.800000e+02	1.753928e-07	9.819306e-10	9.819306e-10
2.800000e+02	3.000000e+02	1.319161e-07	8.820461e-10	8.820461e-10
3.000000e+02	3.200000e+02	1.008414e-07	7.433186e-10	7.433186e-10
3.200000e+02	3.400000e+02	7.798390e-08	5.875747e-10	5.875747e-10
3.400000e+02	3.600000e+02	5.978165e-08	5.224531e-10	5.224531e-10
3.600000e+02	3.800000e+02	4.693058e-08	4.795206e-10	4.795206e-10
3.800000e+02	4.000000e+02	6.412585e-08	2.703750e-08	2.703750e-08
4.000000e+02	4.200000e+02	2.857544e-08	3.286907e-10	3.286907e-10
4.200000e+02	4.400000e+02	2.227509e-08	2.948971e-10	2.948971e-10
4.400000e+02	4.600000e+02	1.824676e-08	3.016186e-10	3.016186e-10
4.600000e+02	4.800000e+02	4.921695e-08	3.477242e-08	3.477242e-08
4.800000e+02	5.000000e+02	1.113146e-08	2.307149e-10	2.307149e-10
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[MUR=1__MUF=2__LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[MUR=1__MUF=2__LHAPDF=325100]
Path=QCD-MCNLO-QCD[MUR=1__MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=5.59403759090758415e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.426293e-06	1.169851e-07	1.169851e-07
2.000000e+01	4.000000e+01	3.262834e-06	1.998465e-08	1.998465e-08
4.000000e+01	6.000000e+01	4.002724e-06	1.207504e-07	1.207504e-07
6.000000e+01	8.000000e+01	3.590966e-06	7.495819e-09	7.495819e-09
8.000000e+01	1.000000e+02	2.906463e-06	6.372374e-09	6.372374e-09
1.000000e+02	1.200000e+02	2.225954e-06	5.061576e-09	5.061576e-09
1.200000e+02	1.400000e+02	1.675321e-06	4.167882e-09	4.167882e-09
1.400000e+02	1.600000e+02	2.258465e-06	1.006195e-06	1.006195e-06
1.600000e+02	1.800000e+02	9.294575e-07	2.819335e-09	2.819335e-09
1.800000e+02	2.000000e+02	6.855265e-07	2.296210e-09	2.296210e-09
2.000000e+02	2.200000e+02	5.119265e-07	1.918711e-09	1.918711e-09
2.200000e+02	2.400000e+02	3.800897e-07	1.648687e-09	1.648687e-09
2.400000e+02	2.600000e+02	2.849662e-07	1.482413e-09	1.482413e-09
2.600000e+02	2.800000e+02	2.176533e-07	1.230742e-09	1.230742e-09
2.800000e+02	3.000000e+02	1.641713e-07	1.184308e-09	1.184308e-09
3.000000e+02	3.200000e+02	1.256426e-07	9.118744e-10	9.118744e-10
3.200000e+02	3.400000e+02	9.779210e-08	7.562283e-10	7.562283e-10
3.400000e+02	3.600000e+02	7.522125e-08	6.587957e-10	6.587957e-10
3.600000e+02	3.800000e+02	5.952105e-08	6.383896e-10	6.383896e-10
3.800000e+02	4.000000e+02	8.099650e-08	3.413383e-08	3.413383e-08
4.000000e+02	4.200000e+02	3.664461e-08	4.600099e-10	4.600099e-10
4.200000e+02	4.400000e+02	2.860399e-08	3.928703e-10	3.928703e-10
4.400000e+02	4.600000e+02	2.346773e-08	3.891438e-10	3.891438e-10
4.600000e+02	4.800000e+02	7.129350e-08	5.287620e-08	5.287620e-08
4.800000e+02	5.000000e+02	1.431908e-08	2.830984e-10	2.830984e-10
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[MUR=1__MUF=1__LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[MUR=1__MUF=1__LHAPDF=325100]
Path=QCD-MCNLO-QCD[MUR=1__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=5.59404725265441694e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.446432e-06	8.318389e-08	8.318389e-08
2.000000e+01	4.000000e+01	3.238939e-06	2.423003e-08	2.423003e-08
4.000000e+01	6.000000e+01	3.978556e-06	1.234745e-07	1.234745e-07
6.000000e+01	8.000000e+01	3.573265e-06	7.272812e-09	7.272812e-09
8.000000e+01	1.000000e+02	2.892075e-06	6.131132e-09	6.131132e-09
1.000000e+02	1.200000e+02	2.221629e-06	4.864404e-09	4.864404e-09
1.200000e+02	1.400000e+02	1.676753e-06	4.080252e-09	4.080252e-09
1.400000e+02	1.600000e+02	2.487014e-06	1.231933e-06	1.231933e-06
1.600000e+02	1.800000e+02	9.323485e-07	2.762922e-09	2.762922e-09
1.800000e+02	2.000000e+02	6.889535e-07	2.255566e-09	2.255566e-09
2.000000e+02	2.200000e+02	5.155325e-07	1.898980e-09	1.898980e-09
2.200000e+02	2.400000e+02	3.835545e-07	1.638984e-09	1.638984e-09
2.400000e+02	2.600000e+02	2.879815e-07	1.500866e-09	1.500866e-09
2.600000e+02	2.800000e+02	2.192866e-07	1.223239e-09	1.223239e-09
2.800000e+02	3.000000e+02	1.663883e-07	1.212711e-09	1.212711e-09
3.000000e+02	3.200000e+02	1.272939e-07	9.191179e-10	9.191179e-10
3.200000e+02	3.400000e+02	9.927155e-08	7.755326e-10	7.755326e-10
3.400000e+02	3.600000e+02	7.618585e-08	6.687301e-10	6.687301e-10
3.600000e+02	3.800000e+02	6.035600e-08	6.312060e-10	6.312060e-10
3.800000e+02	4.000000e+02	7.925525e-08	3.159236e-08	3.159236e-08
4.000000e+02	4.200000e+02	3.719516e-08	4.653967e-10	4.653967e-10
4.200000e+02	4.400000e+02	2.901867e-08	3.860101e-10	3.860101e-10
4.400000e+02	4.600000e+02	2.386198e-08	3.954156e-10	3.954156e-10
4.600000e+02	4.800000e+02	6.853945e-08	4.983646e-08	4.983646e-08
4.800000e+02	5.000000e+02	1.454523e-08	2.871261e-10	2.871261e-10
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[MUR=1__MUF=0.5__LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[MUR=1__MUF=0.5__LHAPDF=325100]
Path=QCD-MCNLO-QCD[MUR=1__MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=5.59428610664436720e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.478777e-06	1.310126e-07	1.310126e-07
2.000000e+01	4.000000e+01	3.207241e-06	8.562030e-08	8.562030e-08
4.000000e+01	6.000000e+01	4.002673e-06	1.726234e-07	1.726234e-07
6.000000e+01	8.000000e+01	3.546173e-06	3.048810e-08	3.048810e-08
8.000000e+01	1.000000e+02	2.867111e-06	6.190341e-08	6.190341e-08
1.000000e+02	1.200000e+02	2.346438e-06	1.365023e-07	1.365023e-07
1.200000e+02	1.400000e+02	1.663792e-06	1.025988e-08	1.025988e-08
1.400000e+02	1.600000e+02	2.874308e-06	1.613465e-06	1.613465e-06
1.600000e+02	1.800000e+02	9.355450e-07	2.613992e-08	2.613992e-08
1.800000e+02	2.000000e+02	6.954385e-07	1.018377e-08	1.018377e-08
2.000000e+02	2.200000e+02	5.206280e-07	5.550205e-09	5.550205e-09
2.200000e+02	2.400000e+02	3.667030e-07	1.301118e-08	1.301118e-08
2.400000e+02	2.600000e+02	2.908637e-07	2.233039e-09	2.233039e-09
2.600000e+02	2.800000e+02	2.210129e-07	1.641965e-09	1.641965e-09
2.800000e+02	3.000000e+02	1.690033e-07	1.691461e-09	1.691461e-09
3.000000e+02	3.200000e+02	1.294268e-07	1.819649e-09	1.819649e-09
3.200000e+02	3.400000e+02	1.009321e-07	1.002457e-09	1.002457e-09
3.400000e+02	3.600000e+02	7.654665e-08	8.634899e-10	8.634899e-10
3.600000e+02	3.800000e+02	6.039640e-08	9.197694e-10	9.197694e-10
3.800000e+02	4.000000e+02	8.175065e-08	3.263989e-08	3.263989e-08
4.000000e+02	4.200000e+02	3.866908e-08	1.205999e-09	1.205999e-09
4.200000e+02	4.400000e+02	2.954580e-08	4.149486e-10	4.149486e-10
4.400000e+02	4.600000e+02	2.570065e-08	9.385814e-10	9.385814e-10
4.600000e+02	4.800000e+02	6.733745e-08	4.851351e-08	4.851351e-08
4.800000e+02	5.000000e+02	1.474515e-08	3.476896e-10	3.476896e-10
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[MUR=0.5__MUF=1__LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[MUR=0.5__MUF=1__LHAPDF=325100]
Path=QCD-MCNLO-QCD[MUR=0.5__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=5.59327822790175742e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.988788e-06	4.208530e-08	4.208530e-08
2.000000e+01	4.000000e+01	4.297092e-06	2.798835e-08	2.798835e-08
4.000000e+01	6.000000e+01	5.294420e-06	1.703010e-07	1.703010e-07
6.000000e+01	8.000000e+01	4.771598e-06	1.098480e-08	1.098480e-08
8.000000e+01	1.000000e+02	3.896434e-06	9.693903e-09	9.693903e-09
1.000000e+02	1.200000e+02	3.009114e-06	7.673749e-09	7.673749e-09
1.200000e+02	1.400000e+02	2.289509e-06	6.429364e-09	6.429364e-09
1.400000e+02	1.600000e+02	3.249242e-06	1.518789e-06	1.518789e-06
1.600000e+02	1.800000e+02	1.295128e-06	4.486275e-09	4.486275e-09
1.800000e+02	2.000000e+02	9.651840e-07	3.782362e-09	3.782362e-09
2.000000e+02	2.200000e+02	7.234025e-07	3.119243e-09	3.119243e-09
2.200000e+02	2.400000e+02	5.414265e-07	2.685944e-09	2.685944e-09
2.400000e+02	2.600000e+02	4.096332e-07	2.645913e-09	2.645913e-09
2.600000e+02	2.800000e+02	3.139806e-07	2.133708e-09	2.133708e-09
2.800000e+02	3.000000e+02	2.375404e-07	1.842736e-09	1.842736e-09
3.000000e+02	3.200000e+02	1.838246e-07	1.650584e-09	1.650584e-09
3.200000e+02	3.400000e+02	1.434176e-07	1.323536e-09	1.323536e-09
3.400000e+02	3.600000e+02	1.114207e-07	1.247686e-09	1.247686e-09
3.600000e+02	3.800000e+02	8.829455e-08	1.044220e-09	1.044220e-09
3.800000e+02	4.000000e+02	9.974010e-08	2.981476e-08	2.981476e-08
4.000000e+02	4.200000e+02	5.414985e-08	7.073194e-10	7.073194e-10
4.200000e+02	4.400000e+02	4.260918e-08	6.254305e-10	6.254305e-10
4.400000e+02	4.600000e+02	3.540489e-08	7.094068e-10	7.094068e-10
4.600000e+02	4.800000e+02	9.009285e-08	6.179755e-08	6.179755e-08
4.800000e+02	5.000000e+02	2.169562e-08	4.942798e-10	4.942798e-10
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100]
Path=QCD-MCNLO-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=5.59377164314874818e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.884420e-06	1.080823e-07	1.080823e-07
2.000000e+01	4.000000e+01	4.316705e-06	7.212619e-08	7.212619e-08
4.000000e+01	6.000000e+01	5.234965e-06	1.675101e-07	1.675101e-07
6.000000e+01	8.000000e+01	4.710513e-06	3.182353e-08	3.182353e-08
8.000000e+01	1.000000e+02	3.844516e-06	5.425406e-08	5.425406e-08
1.000000e+02	1.200000e+02	3.062173e-06	6.699931e-08	6.699931e-08
1.200000e+02	1.400000e+02	2.249755e-06	1.754137e-08	1.754137e-08
1.400000e+02	1.600000e+02	3.576148e-06	1.845165e-06	1.845165e-06
1.600000e+02	1.800000e+02	1.274044e-06	3.975425e-08	3.975425e-08
1.800000e+02	2.000000e+02	9.807030e-07	1.432552e-08	1.432552e-08
2.000000e+02	2.200000e+02	7.253700e-07	5.232347e-09	5.232347e-09
2.200000e+02	2.400000e+02	5.280615e-07	1.382125e-08	1.382125e-08
2.400000e+02	2.600000e+02	4.136904e-07	3.015422e-09	3.015422e-09
2.600000e+02	2.800000e+02	3.148013e-07	2.481675e-09	2.481675e-09
2.800000e+02	3.000000e+02	2.404896e-07	1.990915e-09	1.990915e-09
3.000000e+02	3.200000e+02	1.852445e-07	2.275723e-09	2.275723e-09
3.200000e+02	3.400000e+02	1.464694e-07	1.514449e-09	1.514449e-09
3.400000e+02	3.600000e+02	1.118862e-07	1.438729e-09	1.438729e-09
3.600000e+02	3.800000e+02	8.987905e-08	1.101912e-09	1.101912e-09
3.800000e+02	4.000000e+02	1.245679e-07	5.234231e-08	5.234231e-08
4.000000e+02	4.200000e+02	5.544475e-08	8.120542e-10	8.120542e-10
4.200000e+02	4.400000e+02	4.340042e-08	6.392672e-10	6.392672e-10
4.400000e+02	4.600000e+02	3.764493e-08	1.370511e-09	1.370511e-09
4.600000e+02	4.800000e+02	8.133240e-08	5.314443e-08	5.314443e-08
4.800000e+02	5.000000e+02	2.205739e-08	5.422790e-10	5.422790e-10
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
Path=QCD-MCNLO-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=5.59158666669042741e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.123142e-06	3.144563e-08	3.144563e-08
2.000000e+01	4.000000e+01	2.486937e-06	6.813048e-09	6.813048e-09
4.000000e+01	6.000000e+01	2.982935e-06	2.401469e-08	2.401469e-08
6.000000e+01	8.000000e+01	2.700327e-06	3.250885e-09	3.250885e-09
8.000000e+01	1.000000e+02	2.145707e-06	2.703889e-09	2.703889e-09
1.000000e+02	1.200000e+02	1.611658e-06	2.153856e-09	2.153856e-09
1.200000e+02	1.400000e+02	1.183775e-06	1.701731e-09	1.701731e-09
1.400000e+02	1.600000e+02	1.182101e-06	3.188615e-07	3.188615e-07
1.600000e+02	1.800000e+02	6.267460e-07	1.128178e-09	1.128178e-09
1.800000e+02	2.000000e+02	4.550422e-07	9.751569e-10	9.751569e-10
2.000000e+02	2.200000e+02	3.304203e-07	7.030215e-10	7.030215e-10
2.200000e+02	2.400000e+02	2.417750e-07	5.816711e-10	5.816711e-10
2.400000e+02	2.600000e+02	1.780638e-07	8.253534e-10	8.253534e-10
2.600000e+02	2.800000e+02	1.337315e-07	1.450696e-09	1.450696e-09
2.800000e+02	3.000000e+02	9.898885e-08	3.730215e-10	3.730215e-10
3.000000e+02	3.200000e+02	7.465355e-08	2.914436e-10	2.914436e-10
3.200000e+02	3.400000e+02	5.722375e-08	2.473221e-10	2.473221e-10
3.400000e+02	3.600000e+02	4.353803e-08	2.158900e-10	2.158900e-10
3.600000e+02	3.800000e+02	3.389536e-08	2.015802e-10	2.015802e-10
3.800000e+02	4.000000e+02	3.664499e-08	1.028416e-08	1.028416e-08
4.000000e+02	4.200000e+02	2.069736e-08	1.464327e-10	1.464327e-10
4.200000e+02	4.400000e+02	1.602509e-08	1.165370e-10	1.165370e-10
4.400000e+02	4.600000e+02	1.296972e-08	1.147765e-10	1.147765e-10
4.600000e+02	4.800000e+02	2.840892e-08	1.836935e-08	1.836935e-08
4.800000e+02	5.000000e+02	7.976310e-09	8.518338e-11	8.518338e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
Path=QCD-MCNLO-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=5.59160522996776576e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.113549e-06	3.038285e-08	3.038285e-08
2.000000e+01	4.000000e+01	2.465796e-06	6.831475e-09	6.831475e-09
4.000000e+01	6.000000e+01	2.960582e-06	2.333746e-08	2.333746e-08
6.000000e+01	8.000000e+01	2.684767e-06	3.253911e-09	3.253911e-09
8.000000e+01	1.000000e+02	2.137501e-06	2.699865e-09	2.699865e-09
1.000000e+02	1.200000e+02	1.608626e-06	2.156243e-09	2.156243e-09
1.200000e+02	1.400000e+02	1.183916e-06	1.706725e-09	1.706725e-09
1.400000e+02	1.600000e+02	1.179386e-06	3.145355e-07	3.145355e-07
1.600000e+02	1.800000e+02	6.289755e-07	1.134157e-09	1.134157e-09
1.800000e+02	2.000000e+02	4.573049e-07	9.913835e-10	9.913835e-10
2.000000e+02	2.200000e+02	3.325431e-07	7.105169e-10	7.105169e-10
2.200000e+02	2.400000e+02	2.435986e-07	5.895142e-10	5.895142e-10
2.400000e+02	2.600000e+02	1.796556e-07	8.606265e-10	8.606265e-10
2.600000e+02	2.800000e+02	1.350940e-07	1.515773e-09	1.515773e-09
2.800000e+02	3.000000e+02	1.000470e-07	3.819637e-10	3.819637e-10
3.000000e+02	3.200000e+02	7.551990e-08	2.971229e-10	2.971229e-10
3.200000e+02	3.400000e+02	5.791355e-08	2.518860e-10	2.518860e-10
3.400000e+02	3.600000e+02	4.409353e-08	2.201026e-10	2.201026e-10
3.600000e+02	3.800000e+02	3.435133e-08	2.059318e-10	2.059318e-10
3.800000e+02	4.000000e+02	3.735425e-08	1.061977e-08	1.061977e-08
4.000000e+02	4.200000e+02	2.099577e-08	1.494904e-10	1.494904e-10
4.200000e+02	4.400000e+02	1.626106e-08	1.187792e-10	1.187792e-10
4.400000e+02	4.600000e+02	1.317057e-08	1.173225e-10	1.173225e-10
4.600000e+02	4.800000e+02	2.977468e-08	1.958129e-08	1.958129e-08
4.800000e+02	5.000000e+02	8.102880e-09	8.710604e-11	8.710604e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
Path=QCD-MCNLO-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=5.59160915388426078e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.301794e-06	4.190531e-08	4.190531e-08
2.000000e+01	4.000000e+01	2.901400e-06	8.601663e-09	8.601663e-09
4.000000e+01	6.000000e+01	3.485213e-06	3.180455e-08	3.180455e-08
6.000000e+01	8.000000e+01	3.162989e-06	3.864877e-09	3.864877e-09
8.000000e+01	1.000000e+02	2.527927e-06	3.221444e-09	3.221444e-09
1.000000e+02	1.200000e+02	1.910922e-06	2.578246e-09	2.578246e-09
1.200000e+02	1.400000e+02	1.413537e-06	2.053804e-09	2.053804e-09
1.400000e+02	1.600000e+02	1.453907e-06	4.161140e-07	4.161140e-07
1.600000e+02	1.800000e+02	7.586775e-07	1.394120e-09	1.394120e-09
1.800000e+02	2.000000e+02	5.545365e-07	1.223987e-09	1.223987e-09
2.000000e+02	2.200000e+02	4.052217e-07	8.803203e-10	8.803203e-10
2.200000e+02	2.400000e+02	2.981714e-07	7.328854e-10	7.328854e-10
2.400000e+02	2.600000e+02	2.209652e-07	1.056957e-09	1.056957e-09
2.600000e+02	2.800000e+02	1.669057e-07	1.862131e-09	1.862131e-09
2.800000e+02	3.000000e+02	1.241311e-07	4.812882e-10	4.812882e-10
3.000000e+02	3.200000e+02	9.404565e-08	3.768325e-10	3.768325e-10
3.200000e+02	3.400000e+02	7.251885e-08	3.267743e-10	3.267743e-10
3.400000e+02	3.600000e+02	5.537830e-08	2.831934e-10	2.831934e-10
3.600000e+02	3.800000e+02	4.333427e-08	2.661296e-10	2.661296e-10
3.800000e+02	4.000000e+02	4.686800e-08	1.304186e-08	1.304186e-08
4.000000e+02	4.200000e+02	2.667476e-08	1.978942e-10	1.978942e-10
4.200000e+02	4.400000e+02	2.071106e-08	1.553775e-10	1.553775e-10
4.400000e+02	4.600000e+02	1.684471e-08	1.560606e-10	1.560606e-10
4.600000e+02	4.800000e+02	3.634361e-08	2.326949e-08	2.326949e-08
4.800000e+02	5.000000e+02	1.041160e-08	1.157013e-10	1.157013e-10
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=QCD-MCNLO-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=5.59162880308798275e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.292590e-06	4.048818e-08	4.048818e-08
2.000000e+01	4.000000e+01	2.880201e-06	8.631396e-09	8.631396e-09
4.000000e+01	6.000000e+01	3.462703e-06	3.089233e-08	3.089233e-08
6.000000e+01	8.000000e+01	3.147464e-06	3.879934e-09	3.879934e-09
8.000000e+01	1.000000e+02	2.519861e-06	3.223421e-09	3.223421e-09
1.000000e+02	1.200000e+02	1.908124e-06	2.586247e-09	2.586247e-09
1.200000e+02	1.400000e+02	1.414073e-06	2.063142e-09	2.063142e-09
1.400000e+02	1.600000e+02	1.450331e-06	4.104684e-07	4.104684e-07
1.600000e+02	1.800000e+02	7.614125e-07	1.402833e-09	1.402833e-09
1.800000e+02	2.000000e+02	5.573015e-07	1.246545e-09	1.246545e-09
2.000000e+02	2.200000e+02	4.078297e-07	8.908603e-10	8.908603e-10
2.200000e+02	2.400000e+02	3.004276e-07	7.436953e-10	7.436953e-10
2.400000e+02	2.600000e+02	2.229588e-07	1.102870e-09	1.102870e-09
2.600000e+02	2.800000e+02	1.686350e-07	1.945941e-09	1.945941e-09
2.800000e+02	3.000000e+02	1.254890e-07	4.935939e-10	4.935939e-10
3.000000e+02	3.200000e+02	9.516850e-08	3.847697e-10	3.847697e-10
3.200000e+02	3.400000e+02	7.343180e-08	3.337202e-10	3.337202e-10
3.400000e+02	3.600000e+02	5.611940e-08	2.892828e-10	2.892828e-10
3.600000e+02	3.800000e+02	4.395121e-08	2.724271e-10	2.724271e-10
3.800000e+02	4.000000e+02	4.780569e-08	1.346749e-08	1.346749e-08
4.000000e+02	4.200000e+02	2.708914e-08	2.026891e-10	2.026891e-10
4.200000e+02	4.400000e+02	2.104167e-08	1.587423e-10	1.587423e-10
4.400000e+02	4.600000e+02	1.713061e-08	1.601097e-10	1.601097e-10
4.600000e+02	4.800000e+02	3.810096e-08	2.480472e-08	2.480472e-08
4.800000e+02	5.000000e+02	1.059523e-08	1.187062e-10	1.187062e-10
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
Path=QCD-MCNLO-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=5.59164602424849211e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.281089e-06	3.866054e-08	3.866054e-08
2.000000e+01	4.000000e+01	2.853763e-06	8.629142e-09	8.629142e-09
4.000000e+01	6.000000e+01	3.434702e-06	2.965559e-08	2.965559e-08
6.000000e+01	8.000000e+01	3.128570e-06	3.899679e-09	3.899679e-09
8.000000e+01	1.000000e+02	2.510311e-06	3.226010e-09	3.226010e-09
1.000000e+02	1.200000e+02	1.905143e-06	2.596878e-09	2.596878e-09
1.200000e+02	1.400000e+02	1.415148e-06	2.075267e-09	2.075267e-09
1.400000e+02	1.600000e+02	1.444705e-06	4.019407e-07	4.019407e-07
1.600000e+02	1.800000e+02	7.650630e-07	1.413301e-09	1.413301e-09
1.800000e+02	2.000000e+02	5.609235e-07	1.272829e-09	1.272829e-09
2.000000e+02	2.200000e+02	4.112026e-07	9.040712e-10	9.040712e-10
2.200000e+02	2.400000e+02	3.033275e-07	7.571999e-10	7.571999e-10
2.400000e+02	2.600000e+02	2.254925e-07	1.153100e-09	1.153100e-09
2.600000e+02	2.800000e+02	1.708099e-07	2.033724e-09	2.033724e-09
2.800000e+02	3.000000e+02	1.272044e-07	5.084054e-10	5.084054e-10
3.000000e+02	3.200000e+02	9.658075e-08	3.944050e-10	3.944050e-10
3.200000e+02	3.400000e+02	7.457815e-08	3.422930e-10	3.422930e-10
3.400000e+02	3.600000e+02	5.704785e-08	2.967333e-10	2.967333e-10
3.600000e+02	3.800000e+02	4.472120e-08	2.799742e-10	2.799742e-10
3.800000e+02	4.000000e+02	4.882830e-08	1.385332e-08	1.385332e-08
4.000000e+02	4.200000e+02	2.760452e-08	2.085325e-10	2.085325e-10
4.200000e+02	4.400000e+02	2.145189e-08	1.628819e-10	1.628819e-10
4.400000e+02	4.600000e+02	1.748388e-08	1.649774e-10	1.649774e-10
4.600000e+02	4.800000e+02	4.003546e-08	2.646460e-08	2.646460e-08
4.800000e+02	5.000000e+02	1.082178e-08	1.223391e-10	1.223391e-10
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
Path=QCD-MCNLO-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=5.59166761651628820e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.684517e-06	5.573782e-08	5.573782e-08
2.000000e+01	4.000000e+01	3.773263e-06	1.136559e-08	1.136559e-08
4.000000e+01	6.000000e+01	4.543291e-06	4.226807e-08	4.226807e-08
6.000000e+01	8.000000e+01	4.148198e-06	5.149335e-09	5.149335e-09
8.000000e+01	1.000000e+02	3.343185e-06	4.299048e-09	4.299048e-09
1.000000e+02	1.200000e+02	2.549816e-06	3.475222e-09	3.475222e-09
1.200000e+02	1.400000e+02	1.903353e-06	2.796661e-09	2.796661e-09
1.400000e+02	1.600000e+02	1.959736e-06	5.504351e-07	5.504351e-07
1.600000e+02	1.800000e+02	1.038880e-06	1.929481e-09	1.929481e-09
1.800000e+02	2.000000e+02	7.653510e-07	1.721142e-09	1.721142e-09
2.000000e+02	2.200000e+02	5.634025e-07	1.251547e-09	1.251547e-09
2.200000e+02	2.400000e+02	4.172354e-07	1.047826e-09	1.047826e-09
2.400000e+02	2.600000e+02	3.112719e-07	1.490854e-09	1.490854e-09
2.600000e+02	2.800000e+02	2.364673e-07	2.575605e-09	2.575605e-09
2.800000e+02	3.000000e+02	1.768801e-07	7.046130e-10	7.046130e-10
3.000000e+02	3.200000e+02	1.346663e-07	5.524597e-10	5.524597e-10
3.200000e+02	3.400000e+02	1.044860e-07	4.912541e-10	4.912541e-10
3.400000e+02	3.600000e+02	8.010225e-08	4.209216e-10	4.209216e-10
3.600000e+02	3.800000e+02	6.300535e-08	3.959721e-10	3.959721e-10
3.800000e+02	4.000000e+02	6.681690e-08	1.744697e-08	1.744697e-08
4.000000e+02	4.200000e+02	3.909896e-08	3.023490e-10	3.023490e-10
4.200000e+02	4.400000e+02	3.044730e-08	2.345756e-10	2.345756e-10
4.400000e+02	4.600000e+02	2.487559e-08	2.398895e-10	2.398895e-10
4.600000e+02	4.800000e+02	5.145825e-08	3.209118e-08	3.209118e-08
4.800000e+02	5.000000e+02	1.546006e-08	1.777040e-10	1.777040e-10
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
Path=QCD-MCNLO-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=5.59168641095580801e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.671681e-06	5.322145e-08	5.322145e-08
2.000000e+01	4.000000e+01	3.742638e-06	1.136667e-08	1.136667e-08
4.000000e+01	6.000000e+01	4.511110e-06	4.054885e-08	4.054885e-08
6.000000e+01	8.000000e+01	4.127165e-06	5.183739e-09	5.183739e-09
8.000000e+01	1.000000e+02	3.333277e-06	4.309618e-09	4.309618e-09
1.000000e+02	1.200000e+02	2.547760e-06	3.495111e-09	3.495111e-09
1.200000e+02	1.400000e+02	1.906225e-06	2.817507e-09	2.817507e-09
1.400000e+02	1.600000e+02	1.953318e-06	5.389995e-07	5.389995e-07
1.600000e+02	1.800000e+02	1.044745e-06	1.947181e-09	1.947181e-09
1.800000e+02	2.000000e+02	7.710735e-07	1.759699e-09	1.759699e-09
2.000000e+02	2.200000e+02	5.686885e-07	1.272627e-09	1.272627e-09
2.200000e+02	2.400000e+02	4.218007e-07	1.068662e-09	1.068662e-09
2.400000e+02	2.600000e+02	3.152621e-07	1.558047e-09	1.558047e-09
2.600000e+02	2.800000e+02	2.399044e-07	2.691602e-09	2.691602e-09
2.800000e+02	3.000000e+02	1.796350e-07	7.272035e-10	7.272035e-10
3.000000e+02	3.200000e+02	1.369451e-07	5.677114e-10	5.677114e-10
3.200000e+02	3.400000e+02	1.063718e-07	5.059153e-10	5.059153e-10
3.400000e+02	3.600000e+02	8.163925e-08	4.331510e-10	4.331510e-10
3.600000e+02	3.800000e+02	6.429015e-08	4.082778e-10	4.082778e-10
3.800000e+02	4.000000e+02	6.838745e-08	1.794684e-08	1.794684e-08
4.000000e+02	4.200000e+02	3.997550e-08	3.125226e-10	3.125226e-10
4.200000e+02	4.400000e+02	3.115100e-08	2.416047e-10	2.416047e-10
4.400000e+02	4.600000e+02	2.548541e-08	2.485186e-10	2.485186e-10
4.600000e+02	4.800000e+02	5.408815e-08	3.423866e-08	3.423866e-08
4.800000e+02	5.000000e+02	1.585876e-08	1.840430e-10	1.840430e-10
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=QCD-MCNLO-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Scale=1000.
ScaledBy=5.55475489720682669e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	-2.843010e+02	2.616275e+02	2.616275e+02
2.000000e+01	4.000000e+01	-3.350220e+03	3.348627e+03	3.348627e+03
4.000000e+01	6.000000e+01	-2.377005e+05	2.334105e+05	2.334105e+05
6.000000e+01	8.000000e+01	-5.523755e+01	4.377628e+01	4.377628e+01
8.000000e+01	1.000000e+02	-5.779355e+01	4.379856e+01	4.379856e+01
1.000000e+02	1.200000e+02	-3.323776e+04	3.293524e+04	3.293524e+04
1.200000e+02	1.400000e+02	-2.295289e-02	1.410912e-02	1.410912e-02
1.400000e+02	1.600000e+02	-6.267025e+01	4.515099e+01	4.515099e+01
1.600000e+02	1.800000e+02	-5.493915e-01	5.248819e-01	5.248819e-01
1.800000e+02	2.000000e+02	4.357130e+06	4.357134e+06	4.357134e+06
2.000000e+02	2.200000e+02	-2.356728e+01	2.321510e+01	2.321510e+01
2.200000e+02	2.400000e+02	-2.071464e-01	2.072132e-01	2.072132e-01
2.400000e+02	2.600000e+02	-4.845757e-02	4.355862e-02	4.355862e-02
2.600000e+02	2.800000e+02	-1.316692e-04	6.632569e-05	6.632569e-05
2.800000e+02	3.000000e+02	-2.474063e-04	2.380544e-04	2.380544e-04
3.000000e+02	3.200000e+02	-9.331385e+01	9.331381e+01	9.331381e+01
3.200000e+02	3.400000e+02	-4.458933e-03	4.442780e-03	4.442780e-03
3.400000e+02	3.600000e+02	-1.774242e+01	1.774241e+01	1.774241e+01
3.600000e+02	3.800000e+02	2.050553e+04	2.050552e+04	2.050552e+04
3.800000e+02	4.000000e+02	-2.574771e+02	2.574772e+02	2.574772e+02
4.000000e+02	4.200000e+02	-5.968750e-03	5.831018e-03	5.831018e-03
4.200000e+02	4.400000e+02	-1.145514e-06	9.369135e-07	9.369135e-07
4.400000e+02	4.600000e+02	7.193160e-03	6.887227e-03	6.887227e-03
4.600000e+02	4.800000e+02	-1.116069e+04	1.116069e+04	1.116069e+04
4.800000e+02	5.000000e+02	-6.894785e-09	1.871379e-08	1.871379e-08
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=QCD-MCNLO-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Scale=1000.
ScaledBy=5.59301123666659970e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.813692e-06	3.132974e-07	3.132974e-07
2.000000e+01	4.000000e+01	6.607030e-06	3.675032e-07	3.675032e-07
4.000000e+01	6.000000e+01	7.463955e-06	3.467349e-07	3.467349e-07
6.000000e+01	8.000000e+01	7.061320e-06	6.400662e-07	6.400662e-07
8.000000e+01	1.000000e+02	4.885324e-06	2.640641e-07	2.640641e-07
1.000000e+02	1.200000e+02	3.363950e-06	1.267873e-07	1.267873e-07
1.200000e+02	1.400000e+02	2.554728e-06	1.536627e-07	1.536627e-07
1.400000e+02	1.600000e+02	3.335087e-06	1.240280e-06	1.240280e-06
1.600000e+02	1.800000e+02	1.421993e-06	1.150108e-07	1.150108e-07
1.800000e+02	2.000000e+02	8.959435e-07	3.478734e-08	3.478734e-08
2.000000e+02	2.200000e+02	6.791215e-07	3.450785e-08	3.450785e-08
2.200000e+02	2.400000e+02	4.945111e-07	2.076687e-08	2.076687e-08
2.400000e+02	2.600000e+02	3.359696e-07	1.172705e-08	1.172705e-08
2.600000e+02	2.800000e+02	2.266856e-07	1.209962e-08	1.209962e-08
2.800000e+02	3.000000e+02	2.152358e-07	1.202670e-08	1.202670e-08
3.000000e+02	3.200000e+02	1.548024e-07	9.627813e-09	9.627813e-09
3.200000e+02	3.400000e+02	1.188484e-07	7.763205e-09	7.763205e-09
3.400000e+02	3.600000e+02	1.006167e-07	7.176096e-09	7.176096e-09
3.600000e+02	3.800000e+02	7.034725e-08	5.021919e-09	5.021919e-09
3.800000e+02	4.000000e+02	5.119200e-08	2.561457e-09	2.561457e-09
4.000000e+02	4.200000e+02	4.398341e-08	3.614646e-09	3.614646e-09
4.200000e+02	4.400000e+02	2.816590e-08	6.172042e-10	6.172042e-10
4.400000e+02	4.600000e+02	2.481712e-08	2.189818e-09	2.189818e-09
4.600000e+02	4.800000e+02	1.769362e-08	7.073586e-10	7.073586e-10
4.800000e+02	5.000000e+02	1.493545e-08	8.273764e-10	8.273764e-10
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
Path=QCD-MCNLO-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
Scale=1000.
ScaledBy=5.60216887997164458e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	-1.222849e+02	1.103218e+02	1.103218e+02
2.000000e+01	4.000000e+01	-2.348686e+03	2.347770e+03	2.347770e+03
4.000000e+01	6.000000e+01	-1.282000e+05	1.257713e+05	1.257713e+05
6.000000e+01	8.000000e+01	-3.159489e+01	2.386005e+01	2.386005e+01
8.000000e+01	1.000000e+02	-3.861519e+01	2.849723e+01	2.849723e+01
1.000000e+02	1.200000e+02	-1.979185e+04	1.961812e+04	1.961812e+04
1.200000e+02	1.400000e+02	-1.677024e-02	7.776993e-03	7.776993e-03
1.400000e+02	1.600000e+02	-3.380052e+01	2.550423e+01	2.550423e+01
1.600000e+02	1.800000e+02	-3.537517e-01	3.366444e-01	3.366444e-01
1.800000e+02	2.000000e+02	3.343198e+06	3.343197e+06	3.343197e+06
2.000000e+02	2.200000e+02	-1.385615e+01	1.366040e+01	1.366040e+01
2.200000e+02	2.400000e+02	-1.205377e-01	1.206059e-01	1.206059e-01
2.400000e+02	2.600000e+02	-2.866162e-02	2.486968e-02	2.486968e-02
2.600000e+02	2.800000e+02	-6.046050e-05	3.497020e-05	3.497020e-05
2.800000e+02	3.000000e+02	-6.879725e-06	7.421767e-06	7.421767e-06
3.000000e+02	3.200000e+02	-1.053129e-05	5.966865e-06	5.966865e-06
3.200000e+02	3.400000e+02	-2.453930e-03	2.442378e-03	2.442378e-03
3.400000e+02	3.600000e+02	-1.178096e+01	1.178095e+01	1.178095e+01
3.600000e+02	3.800000e+02	-1.292560e-07	1.346061e-07	1.346061e-07
3.800000e+02	4.000000e+02	-2.976709e-06	2.751795e-06	2.751795e-06
4.000000e+02	4.200000e+02	-3.199340e-03	3.086138e-03	3.086138e-03
4.200000e+02	4.400000e+02	-1.485577e-07	1.674616e-07	1.674616e-07
4.400000e+02	4.600000e+02	-1.095200e-04	7.854410e-05	7.854410e-05
4.600000e+02	4.800000e+02	6.344875e-08	4.683792e-08	4.683792e-08
4.800000e+02	5.000000e+02	-1.845282e-09	1.446339e-08	1.446339e-08
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD
Path=QCD-MCNLO-QCD
Scale=1000.
ScaledBy=5.59404725265441694e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.446432e-06	8.318389e-08	8.318389e-08
2.000000e+01	4.000000e+01	3.238939e-06	2.423003e-08	2.423003e-08
4.000000e+01	6.000000e+01	3.978556e-06	1.234745e-07	1.234745e-07
6.000000e+01	8.000000e+01	3.573265e-06	7.272812e-09	7.272812e-09
8.000000e+01	1.000000e+02	2.892075e-06	6.131132e-09	6.131132e-09
1.000000e+02	1.200000e+02	2.221629e-06	4.864404e-09	4.864404e-09
1.200000e+02	1.400000e+02	1.676753e-06	4.080252e-09	4.080252e-09
1.400000e+02	1.600000e+02	1.255081e-06	1.231933e-06	1.231933e-06
1.600000e+02	1.800000e+02	9.323485e-07	2.762922e-09	2.762922e-09
1.800000e+02	2.000000e+02	6.889535e-07	2.255566e-09	2.255566e-09
2.000000e+02	2.200000e+02	5.155325e-07	1.898980e-09	1.898980e-09
2.200000e+02	2.400000e+02	3.835545e-07	1.638984e-09	1.638984e-09
2.400000e+02	2.600000e+02	2.879815e-07	1.500866e-09	1.500866e-09
2.600000e+02	2.800000e+02	2.192866e-07	1.223239e-09	1.223239e-09
2.800000e+02	3.000000e+02	1.663883e-07	1.212711e-09	1.212711e-09
3.000000e+02	3.200000e+02	1.272939e-07	9.191179e-10	9.191179e-10
3.200000e+02	3.400000e+02	9.927155e-08	7.755326e-10	7.755326e-10
3.400000e+02	3.600000e+02	7.618585e-08	6.687301e-10	6.687301e-10
3.600000e+02	3.800000e+02	6.035600e-08	6.312060e-10	6.312060e-10
3.800000e+02	4.000000e+02	4.766289e-08	3.159236e-08	3.159236e-08
4.000000e+02	4.200000e+02	3.719516e-08	4.653967e-10	4.653967e-10
4.200000e+02	4.400000e+02	2.901867e-08	3.860101e-10	3.860101e-10
4.400000e+02	4.600000e+02	2.386198e-08	3.954156e-10	3.954156e-10
4.600000e+02	4.800000e+02	1.870299e-08	4.983646e-08	4.983646e-08
4.800000e+02	5.000000e+02	1.454523e-08	2.871261e-10	2.871261e-10
# END HISTO1D



==> plots/mcatnlo-qcdprod/pT_m.dat <==
# BEGIN PLOT
RatioPlot1YLabel=d$\sigma$/d$\sigma_\text{NLO QCD}$
DrawOnly=QCD-MCNLO-QCD[_VarBand] QCD-LO QCD-NLO QCD-NLOQCD QCD-MCNLO-QCD
RatioPlot2Reference=EW-NLO
Title=$\mathrm{pp}\to \mathrm{e}^+\nu_\mathrm{e}\,\mu^+\nu_\mu\,\mathrm{j}\mathrm{j}$
PlotSize=10,6
RatioPlot2YLabel=Ratio to EW
Legend2YPos=0.545
Legend3YPos=0.45
RatioPlot2YSize=4
Legend3Only=QCD-QCD QCD-QCDEW
Legend3Title=QCD Production
XLabel=$p_{\mathrm{T},\mu^+}$ [GeV]
XMax=400.
Legend=0
RatioPlot1Reference=QCD-NLOQCD
Legend1YPos=0.92
LegendOnly=QCD-LO QCD-NLO QCD-NLOQCD QCD-MCNLO-QCD
Legend2=1
Legend3=0
Legend1=1
RatioPlot1=1
RatioPlot=0
Legend1Title=QCD production 
LogY=1
RatioPlot2YMax=1.3999
RatioPlot1YMin=0.3001
YMin=1e-5
Legend1XPos=0.55
Legend1Only=QCD-LO QCD-NLOQCD QCD-NLO EW-LO EW-NLOQCD EW-NLO
YMax=3e-2
RatioPlot1YMax=1.3999
Legend3XPos=0.55
RatioPlot2YMin=0.7501
RatioPlot2=0
YLabel=d$\sigma$/d$p_{\mathrm{T},\mu^+}$ [fb/GeV]
Legend2Only=QCD-MCNLO-QCD[_VarBand] EW-MCNLO-QCD[_VarBand] EW-MCNLO-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
Legend2XPos=0.55
RatioPlot1YSize=4
# END PLOT

# BEGIN HISTO1D /QCD-LO
ErrorBandColor=red!80!black
ErrorBandOpacity=0.2
ErrorBands=1
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 0.00108952, dn: 0.0008360429999999999}}, 2: {"": {up: 0.0007184740000000002, dn: 0.0005518769999999997}}, 3: {"": {up: 0.0003557200000000001, dn: 0.0002747190000000001}}, 4: {"": {up: 0.0001779787000000001, dn: 0.0001406726}}, 5: {"": {up: 9.590499999999997e-05, dn: 7.55574e-05}}, 6: {"": {up: 5.386680000000002e-05, dn: 4.231299999999999e-05}}, 7: {"": {up: 3.13097e-05, dn: 2.45264e-05}}, 8: {"": {up: 1.866703999999999e-05, dn: 1.458496000000001e-05}}, 9: {"": {up: 1.136964e-05, dn: 8.863040000000002e-06}}, 10: {"": {up: 7.069870000000003e-06, dn: 5.4991e-06}}, 11: {"": {up: 4.455290000000001e-06, dn: 3.458170000000001e-06}}, 12: {"": {up: 2.866539999999998e-06, dn: 2.22067e-06}}, 13: {"": {up: 1.868684000000001e-06, dn: 1.44493e-06}}, 14: {"": {up: 1.23266e-06, dn: 9.515150000000003e-07}}, 15: {"": {up: 8.251790000000002e-07, dn: 6.359339999999998e-07}}, 16: {"": {up: 5.582629999999998e-07, dn: 4.295670000000002e-07}}, 17: {"": {up: 3.851950000000002e-07, dn: 2.959249999999998e-07}}, 18: {"": {up: 2.69655e-07, dn: 2.068672000000001e-07}}, 19: {"": {up: 1.870541e-07, dn: 1.433126e-07}}, 20: {"": {up: 1.330143e-07, dn: 1.017906e-07}}, 21: {"": {up: 9.545420000000001e-08, dn: 7.295010000000002e-08}}, 22: {"": {up: 6.883439999999999e-08, dn: 5.25376e-08}}, 23: {"": {up: 4.941560000000003e-08, dn: 3.767660000000001e-08}}, 24: {"": {up: 3.625389999999998e-08, dn: 2.76136e-08}}, 25: {"": {up: 2.668e-08, dn: 2.029622e-08}}, 26: {"": {up: 1.995343e-08, dn: 1.516213e-08}}, 27: {"": {up: 1.484943e-08, dn: 1.127237e-08}}, 28: {"": {up: 1.116506e-08, dn: 8.467010000000002e-09}}, 29: {"": {up: 8.278450000000001e-09, dn: 6.271490000000001e-09}}, 30: {"": {up: 6.438160000000003e-09, dn: 4.872910000000001e-09}}, 31: {"": {up: 4.814119999999998e-09, dn: 3.642440000000002e-09}}, 32: {"": {up: 3.644189999999999e-09, dn: 2.75245e-09}}, 33: {"": {up: 2.817699999999999e-09, dn: 2.127228e-09}}, 34: {"": {up: 2.117645999999999e-09, dn: 1.596400000000001e-09}}, 35: {"": {up: 1.667086e-09, dn: 1.255133000000001e-09}}, 36: {"": {up: 1.383708e-09, dn: 1.041061e-09}}, 37: {"": {up: 1.045677e-09, dn: 7.867430000000002e-10}}, 38: {"": {up: 8.644619999999999e-10, dn: 6.499199999999998e-10}}, 39: {"": {up: 5.907619999999999e-10, dn: 4.43757e-10}}, 40: {"": {up: 4.838509999999996e-10, dn: 3.629680000000002e-10}}, 41: {"": {up: 8.058299999999999e-10, dn: 5.951610000000002e-10}}, 42: {"": {up: 3.014320000000001e-10, dn: 2.258117e-10}}, 43: {"": {up: 2.440819999999999e-10, dn: 1.825032e-10}}, 44: {"": {up: 2.342289e-10, dn: 1.750174000000001e-10}}, 45: {"": {up: 1.572136e-10, dn: 1.174846e-10}}, 46: {"": {up: 1.271814e-10, dn: 9.497689999999996e-11}}, 47: {"": {up: 1.064616e-10, dn: 7.938140000000002e-11}}, 48: {"": {up: 8.450680000000001e-11, dn: 6.299769999999998e-11}}, 49: {"": {up: 6.336500000000002e-11, dn: 4.720649999999998e-11}}, 50: {"": {up: 5.629369999999998e-11, dn: 4.19656e-11}}, 51: {"": {up: 4.320980000000001e-11, dn: 3.215769999999999e-11}}, 52: {"": {up: 3.535949999999999e-11, dn: 2.627070000000001e-11}}, 53: {"": {up: 2.96928e-11, dn: 2.205942e-11}}, 54: {"": {up: 4.40359e-11, dn: 3.275680000000001e-11}}, 55: {"": {up: 2.026056e-11, dn: 1.505354e-11}}, 56: {"": {up: 1.452869999999999e-11, dn: 1.076632e-11}}, 57: {"": {up: 1.603077999999999e-11, dn: 1.190345000000001e-11}}, 58: {"": {up: 1.002768999999999e-11, dn: 7.431660000000002e-12}}, 59: {"": {up: 1.101446e-11, dn: 8.19355e-12}}, 60: {"": {up: 6.0324e-12, dn: 4.46604e-12}}, 61: {"": {up: 5.506969999999998e-12, dn: 4.078170000000001e-12}}, 62: {"": {up: 4.881980000000003e-12, dn: 3.606289999999998e-12}}, 63: {"": {up: 4.140779999999999e-12, dn: 3.069240000000001e-12}}, 64: {"": {up: 3.210189999999999e-12, dn: 2.369725e-12}}, 65: {"": {up: 2.82627e-12, dn: 2.082555000000001e-12}}, 66: {"": {up: 2.897399999999999e-12, dn: 2.136053000000001e-12}}, 67: {"": {up: 1.977683e-12, dn: 1.449806e-12}}, 68: {"": {up: 3.041259999999999e-12, dn: 2.240398e-12}}, 69: {"": {up: 1.57782e-12, dn: 1.164004e-12}}, 70: {"": {up: 9.938769999999997e-13, dn: 7.343970000000001e-13}}, 71: {"": {up: 8.594180000000004e-13, dn: 6.3455e-13}}, 72: {"": {up: 7.51776e-13, dn: 5.53332e-13}}, 73: {"": {up: 5.604720000000003e-13, dn: 4.117569999999999e-13}}, 74: {"": {up: 1.158579e-12, dn: 8.500810000000001e-13}}, 75: {"": {up: 3.757760000000002e-13, dn: 2.76349e-13}}, 76: {"": {up: 3.613260000000002e-13, dn: 2.66773e-13}}, 77: {"": {up: 3.310439999999999e-13, dn: 2.444774000000001e-13}}, 78: {"": {up: 4.104230000000001e-13, dn: 3.013429999999999e-13}}, 79: {"": {up: 2.599736e-13, dn: 1.893777e-13}}, 80: {"": {up: 1.942529999999999e-13, dn: 1.422037000000001e-13}}, 81: {"": {up: 1.397725e-13, dn: 1.026851e-13}}, 82: {"": {up: 1.602422999999999e-13, dn: 1.188555000000001e-13}}, 83: {"": {up: 1.772117000000001e-13, dn: 1.311727e-13}}, 84: {"": {up: 1.335276000000001e-13, dn: 9.803299999999995e-14}}, 85: {"": {up: 2.232416000000001e-13, dn: 1.629317e-13}}, 86: {"": {up: 7.738440000000004e-14, dn: 5.690489999999997e-14}}, 87: {"": {up: 6.662670000000003e-14, dn: 4.860699999999999e-14}}, 88: {"": {up: 9.58473e-14, dn: 7.07468e-14}}, 89: {"": {up: 6.615880000000001e-14, dn: 4.861220000000001e-14}}, 90: {"": {up: 2.795833999999998e-14, dn: 2.041708e-14}}, 91: {"": {up: 2.513655000000001e-14, dn: 1.837522999999999e-14}}, 92: {"": {up: 2.193039000000001e-14, dn: 1.603027e-14}}, 93: {"": {up: 2.939172999999999e-14, dn: 2.142451000000001e-14}}, 94: {"": {up: 2.139592e-14, dn: 1.551794e-14}}, 95: {"": {up: 1.797134999999999e-14, dn: 1.31104e-14}}, 96: {"": {up: 1.682322e-14, dn: 1.231259e-14}}, 97: {"": {up: 1.041326e-14, dn: 7.601829999999999e-15}}, 98: {"": {up: 1.822712e-14, dn: 1.341283e-14}}, 99: {"": {up: 1.726347e-14, dn: 1.267256e-14}}, 100: {"": {up: 2.989063e-14, dn: 2.135976e-14}}, 101: {"": {up: 4.12982e-15, dn: 2.99624e-15}}, 102: {"": {up: 6.306510000000001e-15, dn: 4.615790000000001e-15}}, 103: {"": {up: 7.215439999999997e-15, dn: 5.36951e-15}}, 104: {"": {up: 3.890070000000001e-15, dn: 2.82775e-15}}, 105: {"": {up: 3.34947e-15, dn: 2.455396e-15}}, 106: {"": {up: 1.371599e-14, dn: 1.018495000000001e-14}}, 107: {"": {up: 1.672074e-15, dn: 1.217535e-15}}, 108: {"": {up: 3.057769999999999e-15, dn: 2.239572e-15}}, 109: {"": {up: 5.942330000000001e-15, dn: 4.39565e-15}}, 110: {"": {up: 1.820131e-15, dn: 1.341643e-15}}, 111: {"": {up: 4.050019999999999e-15, dn: 2.986070000000001e-15}}, 112: {"": {up: 1.871558999999999e-15, dn: 1.349489e-15}}, 113: {"": {up: 1.89619e-14, dn: 1.415273e-14}}, 114: {"": {up: 7.44379e-15, dn: 5.578030000000001e-15}}, 115: {"": {up: 4.119880000000001e-14, dn: 2.926479999999999e-14}}, 116: {"": {up: 8.646950000000001e-16, dn: 6.277069999999998e-16}}, 117: {"": {up: 1.544553e-15, dn: 1.124980999999999e-15}}, 118: {"": {up: 4.772539999999999e-16, dn: 3.42972e-16}}, 119: {"": {up: 5.630610000000003e-16, dn: 4.062889999999999e-16}}, 120: {"": {up: 2.829838e-16, dn: 2.035977e-16}}, 121: {"": {up: 1.823776999999999e-16, dn: 1.319344000000001e-16}}, 122: {"": {up: 3.214609999999999e-16, dn: 2.339634000000001e-16}}, 123: {"": {up: 5.263639999999998e-16, dn: 3.792910000000001e-16}}, 124: {"": {up: 4.68535e-16, dn: 3.418559999999999e-16}}, 125: {"": {up: 7.616620000000001e-17, dn: 5.193620000000001e-17}}, 126: {"": {up: 2.283427000000001e-16, dn: 1.630034999999999e-16}}, 127: {"": {up: 4.88781e-16, dn: 3.556089999999999e-16}}, 128: {"": {up: 5.232580000000002e-17, dn: 3.849070000000001e-17}}, 129: {"": {up: 7.739269999999997e-17, dn: 5.673300000000001e-17}}, 130: {"": {up: 1.523782e-16, dn: 1.094004e-16}}, 131: {"": {up: 4.883009999999999e-16, dn: 3.62253e-16}}, 132: {"": {up: 8.712830000000001e-17, dn: 6.349960000000002e-17}}, 133: {"": {up: 3.119144e-16, dn: 2.229601000000001e-16}}, 134: {"": {up: 1.327003e-16, dn: 9.625080000000004e-17}}, 135: {"": {up: 2.00444e-16, dn: 1.46641e-16}}, 136: {"": {up: 6.017900000000003e-17, dn: 4.400009999999998e-17}}, 137: {"": {up: 1.773787e-16, dn: 1.288815000000001e-16}}, 138: {"": {up: 9.661069999999998e-17, dn: 6.882040000000003e-17}}, 139: {"": {up: 2.057264999999999e-16, dn: 1.496011e-16}}, 140: {"": {up: 1.086454e-15, dn: 7.761810000000001e-16}}, 141: {"": {up: 4.565140000000001e-17, dn: 3.316969999999998e-17}}, 142: {"": {up: 1.151125e-16, dn: 8.291309999999998e-17}}, 143: {"": {up: 2.847599e-17, dn: 1.970046e-17}}, 144: {"": {up: 1.767455000000001e-17, dn: 1.33601e-17}}, 145: {"": {up: 2.56141e-17, dn: 1.832613e-17}}, 146: {"": {up: 1.373834000000001e-17, dn: 1.048744e-17}}, 147: {"": {up: 5.788779999999999e-18, dn: 3.981910000000002e-18}}, 148: {"": {up: 1.840315000000001e-17, dn: 1.29045e-17}}, 149: {"": {up: 5.365959999999999e-17, dn: 3.796800000000002e-17}}, 150: {"": {up: 3.077360000000001e-19, dn: 2.39032e-19}}, 151: {"": {up: 7.743450000000002e-19, dn: 5.416819999999999e-19}}, 152: {"": {up: 3.419583999999999e-17, dn: 2.37998e-17}}, 153: {"": {up: 8.905349999999999e-18, dn: 6.392360000000004e-18}}, 154: {"": {up: 2.845136000000001e-18, dn: 1.981623999999999e-18}}, 155: {"": {up: 2.683055000000001e-17, dn: 1.948818e-17}}, 156: {"": {up: 8.7798e-19, dn: 6.23872e-19}}, 157: {"": {up: 1.561783e-18, dn: 1.156945999999999e-18}}, 158: {"": {up: 1.973794e-17, dn: 1.43946e-17}}, 159: {"": {up: 7.32319e-18, dn: 5.08613e-18}}, 160: {"": {up: 1.155195e-17, dn: 8.193940000000003e-18}}, 161: {"": {up: 1.163152e-18, dn: 8.173899999999999e-19}}, 162: {"": {up: 5.352950000000001e-19, dn: 3.872639999999999e-19}}, 163: {"": {up: 3.636470000000001e-18, dn: 2.474805999999999e-18}}, 164: {"": {up: 7.683670000000004e-18, dn: 5.48184e-18}}, 165: {"": {up: 1.102286e-20, dn: 7.55016e-21}}, 166: {"": {up: 3.116545999999999e-19, dn: 2.220172e-19}}, 167: {"": {up: 2.989282e-19, dn: 2.088934e-19}}, 168: {"": {up: 4.97767e-18, dn: 3.536400000000001e-18}}, 169: {"": {up: 3.065404999999999e-19, dn: 2.139436e-19}}, 170: {"": {up: 1.952818e-18, dn: 1.506748e-18}}, 171: {"": {up: 8.553970000000002e-18, dn: 6.108530000000002e-18}}, 172: {"": {up: 2.038679e-18, dn: 1.465308e-18}}, 173: {"": {up: 1.153103e-20, dn: 7.922280000000001e-21}}, 174: {"": {up: 3.59197e-18, dn: 2.704509999999999e-18}}, 175: {"": {up: 9.833039999999996e-19, dn: 7.079859999999999e-19}}, 176: {"": {up: 7.035769999999995e-19, dn: 5.942290000000004e-19}}, 177: {"": {up: 8.948179999999999e-15, dn: 6.212909999999999e-15}}, 178: {"": {up: 2.719333999999999e-18, dn: 1.878627000000001e-18}}, 179: {"": {up: 9.37644e-20, dn: 6.352249999999998e-20}}, 180: {"": {up: 4.33964e-21, dn: 2.901741e-21}}, 181: {"": {up: 1.043103e-22, dn: 9.290230000000001e-23}}, 182: {"": {up: 5.012959999999999e-22, dn: 6.898470000000001e-22}}, 183: {"": {up: 5.95418e-20, dn: 4.096450000000001e-20}}, 184: {"": {up: 9.940080000000003e-22, dn: 6.73427e-22}}, 185: {"": {up: 3.349001000000001e-21, dn: 2.136361e-21}}, 186: {"": {up: 5.232219999999999e-19, dn: 3.591612e-19}}, 187: {"": {up: 1.081439e-20, dn: 7.407939999999999e-21}}, 188: {"": {up: 8.724490000000001e-20, dn: 1.272898e-19}}, 189: {"": {up: 3.072362e-19, dn: 2.074250000000001e-19}}, 190: {"": {up: 2.540764e-20, dn: 1.772534e-20}}, 191: {"": {up: 8.336149999999999e-19, dn: 6.05627e-19}}, 192: {"": {up: 6.965819999999998e-20, dn: 4.816009999999999e-20}}, 193: {"": {up: 3.202952e-21, dn: 2.234352e-21}}, 194: {"": {up: 2.650470000000001e-22, dn: 1.830534999999999e-22}}, 195: {"": {up: 3.579993e-21, dn: 2.462646e-21}}, 196: {"": {up: 1.955682e-19, dn: 1.341791e-19}}, 197: {"": {up: 0, dn: 0}}, 198: {"": {up: 0, dn: 0}}, 199: {"": {up: 5.617999999999999e-21, dn: 8.507430000000004e-21}}, 200: {"": {up: 1.958926e-18, dn: 1.39173e-18}}, 201: {"": {up: 1.330358e-22, dn: 8.909259999999999e-23}}, 202: {"": {up: 1.197257e-20, dn: 7.70889e-21}}, 203: {"": {up: 1.837608000000001e-20, dn: 1.255347e-20}}, 204: {"": {up: 0, dn: 0}}, 205: {"": {up: 0, dn: 0}}, 206: {"": {up: 3.103339999999999e-24, dn: 2.0697e-24}}, 207: {"": {up: 2.092848000000001e-23, dn: 1.386534e-23}}, 208: {"": {up: 9.84159e-22, dn: 6.724540000000001e-22}}, 209: {"": {up: 0, dn: 0}}, 210: {"": {up: 0, dn: 0}}, 211: {"": {up: 5.141309999999998e-23, dn: 3.65327e-23}}, 212: {"": {up: 9.414399999999999e-20, dn: 6.248090000000001e-20}}, 213: {"": {up: 1.157537e-23, dn: 7.627330000000001e-24}}, 214: {"": {up: 9.140340000000002e-22, dn: 5.971019999999999e-22}}, 215: {"": {up: 3.038238e-18, dn: 2.073918e-18}}, 216: {"": {up: 1.929463999999999e-18, dn: 1.295089e-18}}, 217: {"": {up: 0, dn: 0}}, 218: {"": {up: 0, dn: 0}}, 219: {"": {up: 9.802590000000001e-19, dn: 6.57292e-19}}, 220: {"": {up: 0, dn: 0}}, 221: {"": {up: 0, dn: 0}}, 222: {"": {up: 0, dn: 0}}, 223: {"": {up: 0, dn: 0}}, 224: {"": {up: 0, dn: 0}}, 225: {"": {up: 0, dn: 0}}, 226: {"": {up: 2.854914e-22, dn: 2.194849e-22}}, 227: {"": {up: 0, dn: 0}}, 228: {"": {up: 0, dn: 0}}, 229: {"": {up: 0, dn: 0}}, 230: {"": {up: 0, dn: 0}}, 231: {"": {up: 0, dn: 0}}, 232: {"": {up: 4.394741e-24, dn: 2.706985e-24}}, 233: {"": {up: 0, dn: 0}}, 234: {"": {up: 0, dn: 0}}, 235: {"": {up: 0, dn: 0}}, 236: {"": {up: 0, dn: 0}}, 237: {"": {up: 2.676167e-21, dn: 1.766446e-21}}, 238: {"": {up: 0, dn: 0}}, 239: {"": {up: 3.224635e-25, dn: 5.242252000000001e-25}}, 240: {"": {up: 0, dn: 0}}, 241: {"": {up: 0, dn: 0}}, 242: {"": {up: 0, dn: 0}}, 243: {"": {up: 4.809983000000001e-27, dn: 2.66015e-27}}, 244: {"": {up: 4.912799999999999e-25, dn: 3.197812000000001e-25}}, 245: {"": {up: 0, dn: 0}}, 246: {"": {up: 0, dn: 0}}, 247: {"": {up: 0, dn: 0}}, 248: {"": {up: 0, dn: 0}}, 249: {"": {up: 0, dn: 0}}, 250: {"": {up: 0, dn: 0}}, 251: {"": {up: 0, dn: 0}}, 252: {"": {up: 0, dn: 0}}, 253: {"": {up: 0, dn: 0}}, 254: {"": {up: 0, dn: 0}}, 255: {"": {up: 0, dn: 0}}, 256: {"": {up: 0, dn: 0}}, 257: {"": {up: 0, dn: 0}}, 258: {"": {up: 0, dn: 0}}, 259: {"": {up: 0, dn: 0}}, 260: {"": {up: 1.995689e-23, dn: 1.326365e-23}}, 261: {"": {up: 0, dn: 0}}, 262: {"": {up: 0, dn: 0}}, 263: {"": {up: 0, dn: 0}}, 264: {"": {up: 0, dn: 0}}, 265: {"": {up: 0, dn: 0}}, 266: {"": {up: 0, dn: 0}}, 267: {"": {up: 0, dn: 0}}, 268: {"": {up: 0, dn: 0}}, 269: {"": {up: 0, dn: 0}}, 270: {"": {up: 0, dn: 0}}, 271: {"": {up: 0, dn: 0}}, 272: {"": {up: 0, dn: 0}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 0, dn: 0}}, 276: {"": {up: 0, dn: 0}}, 277: {"": {up: 0, dn: 0}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 0, dn: 0}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 0, dn: 0}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 0, dn: 0}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 0, dn: 0}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}}
ErrorTubeLineColor=black
ErrorTubeLineStyle=solid
ErrorTubes=1
LineColor=black
LineStyle=dotted
LineWidth=1.5pt
Name=QCD-LO
Path=QCD-LO
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	5.466526e-03	8.360430e-04	1.089520e-03
4.000000e+01	6.000000e+01	3.620343e-03	5.518770e-04	7.184740e-04
6.000000e+01	8.000000e+01	1.814195e-03	2.747190e-04	3.557200e-04
8.000000e+01	1.000000e+02	9.159963e-04	1.406726e-04	1.779787e-04
1.000000e+02	1.200000e+02	4.851419e-04	7.555740e-05	9.590500e-05
1.200000e+02	1.400000e+02	2.682277e-04	4.231300e-05	5.386680e-05
1.400000e+02	1.600000e+02	1.536405e-04	2.452640e-05	3.130970e-05
1.600000e+02	1.800000e+02	9.035816e-05	1.458496e-05	1.866704e-05
1.800000e+02	2.000000e+02	5.436995e-05	8.863040e-06	1.136964e-05
2.000000e+02	2.200000e+02	3.341715e-05	5.499100e-06	7.069870e-06
2.200000e+02	2.400000e+02	2.082619e-05	3.458170e-06	4.455290e-06
2.400000e+02	2.600000e+02	1.326107e-05	2.220670e-06	2.866540e-06
2.600000e+02	2.800000e+02	8.558366e-06	1.444930e-06	1.868684e-06
2.800000e+02	3.000000e+02	5.593557e-06	9.515150e-07	1.232660e-06
3.000000e+02	3.200000e+02	3.711992e-06	6.359340e-07	8.251790e-07
3.200000e+02	3.400000e+02	2.490282e-06	4.295670e-07	5.582630e-07
3.400000e+02	3.600000e+02	1.703624e-06	2.959250e-07	3.851950e-07
3.600000e+02	3.800000e+02	1.183448e-06	2.068672e-07	2.696550e-07
3.800000e+02	4.000000e+02	8.150429e-07	1.433126e-07	1.870541e-07
4.000000e+02	4.200000e+02	5.758704e-07	1.017906e-07	1.330143e-07
4.200000e+02	4.400000e+02	4.103027e-07	7.295010e-08	9.545420e-08
4.400000e+02	4.600000e+02	2.937857e-07	5.253760e-08	6.883440e-08
4.600000e+02	4.800000e+02	2.096954e-07	3.767660e-08	4.941560e-08
4.800000e+02	5.000000e+02	1.529962e-07	2.761360e-08	3.625390e-08
5.000000e+02	5.200000e+02	1.118461e-07	2.029622e-08	2.668000e-08
5.200000e+02	5.400000e+02	8.313867e-08	1.516213e-08	1.995343e-08
5.400000e+02	5.600000e+02	6.153949e-08	1.127237e-08	1.484943e-08
5.600000e+02	5.800000e+02	4.602449e-08	8.467010e-09	1.116506e-08
5.800000e+02	6.000000e+02	3.394024e-08	6.271490e-09	8.278450e-09
6.000000e+02	6.200000e+02	2.626508e-08	4.872910e-09	6.438160e-09
6.200000e+02	6.400000e+02	1.960075e-08	3.642440e-09	4.814120e-09
6.400000e+02	6.600000e+02	1.470333e-08	2.752450e-09	3.644190e-09
6.600000e+02	6.800000e+02	1.133666e-08	2.127228e-09	2.817700e-09
6.800000e+02	7.000000e+02	8.455224e-09	1.596400e-09	2.117646e-09
7.000000e+02	7.200000e+02	6.614394e-09	1.255133e-09	1.667086e-09
7.200000e+02	7.400000e+02	5.469465e-09	1.041061e-09	1.383708e-09
7.400000e+02	7.600000e+02	4.131167e-09	7.867430e-10	1.045677e-09
7.600000e+02	7.800000e+02	3.400819e-09	6.499200e-10	8.644620e-10
7.800000e+02	8.000000e+02	2.314056e-09	4.437570e-10	5.907620e-10
8.000000e+02	8.200000e+02	1.882089e-09	3.629680e-10	4.838510e-10
8.200000e+02	8.400000e+02	2.914274e-09	5.951610e-10	8.058300e-10
8.400000e+02	8.600000e+02	1.163801e-09	2.258117e-10	3.014320e-10
8.600000e+02	8.800000e+02	9.338870e-10	1.825032e-10	2.440820e-10
8.800000e+02	9.000000e+02	8.922881e-10	1.750174e-10	2.342289e-10
9.000000e+02	9.200000e+02	5.995725e-10	1.174846e-10	1.572136e-10
9.200000e+02	9.400000e+02	4.833781e-10	9.497690e-11	1.271814e-10
9.400000e+02	9.600000e+02	4.014614e-10	7.938140e-11	1.064616e-10
9.600000e+02	9.800000e+02	3.180719e-10	6.299770e-11	8.450680e-11
9.800000e+02	1.000000e+03	2.376952e-10	4.720650e-11	6.336500e-11
1.000000e+03	1.020000e+03	2.119651e-10	4.196560e-11	5.629370e-11
1.020000e+03	1.040000e+03	1.612471e-10	3.215770e-11	4.320980e-11
1.040000e+03	1.060000e+03	1.308365e-10	2.627070e-11	3.535950e-11
1.060000e+03	1.080000e+03	1.098161e-10	2.205942e-11	2.969280e-11
1.080000e+03	1.100000e+03	1.647124e-10	3.275680e-11	4.403590e-11
1.100000e+03	1.120000e+03	7.491924e-11	1.505354e-11	2.026056e-11
1.120000e+03	1.140000e+03	5.306589e-11	1.076632e-11	1.452870e-11
1.140000e+03	1.160000e+03	5.913042e-11	1.190345e-11	1.603078e-11
1.160000e+03	1.180000e+03	3.653177e-11	7.431660e-12	1.002769e-11
1.180000e+03	1.200000e+03	4.102511e-11	8.193550e-12	1.101446e-11
1.200000e+03	1.220000e+03	2.190786e-11	4.466040e-12	6.032400e-12
1.220000e+03	1.240000e+03	2.004190e-11	4.078170e-12	5.506970e-12
1.240000e+03	1.260000e+03	1.756356e-11	3.606290e-12	4.881980e-12
1.260000e+03	1.280000e+03	1.508300e-11	3.069240e-12	4.140780e-12
1.280000e+03	1.300000e+03	1.150202e-11	2.369725e-12	3.210190e-12
1.300000e+03	1.320000e+03	1.005813e-11	2.082555e-12	2.826270e-12
1.320000e+03	1.340000e+03	1.032172e-11	2.136053e-12	2.897400e-12
1.340000e+03	1.360000e+03	6.873520e-12	1.449806e-12	1.977683e-12
1.360000e+03	1.380000e+03	1.077735e-11	2.240398e-12	3.041260e-12
1.380000e+03	1.400000e+03	5.635340e-12	1.164004e-12	1.577820e-12
1.400000e+03	1.420000e+03	3.580186e-12	7.343970e-13	9.938770e-13
1.420000e+03	1.440000e+03	3.073533e-12	6.345500e-13	8.594180e-13
1.440000e+03	1.460000e+03	2.653511e-12	5.533320e-13	7.517760e-13
1.460000e+03	1.480000e+03	1.962538e-12	4.117570e-13	5.604720e-13
1.480000e+03	1.500000e+03	4.034794e-12	8.500810e-13	1.158579e-12
1.500000e+03	1.520000e+03	1.321544e-12	2.763490e-13	3.757760e-13
1.520000e+03	1.540000e+03	1.292037e-12	2.667730e-13	3.613260e-13
1.540000e+03	1.560000e+03	1.186959e-12	2.444774e-13	3.310440e-13
1.560000e+03	1.580000e+03	1.427901e-12	3.013430e-13	4.104230e-13
1.580000e+03	1.600000e+03	8.756804e-13	1.893777e-13	2.599736e-13
1.600000e+03	1.620000e+03	6.672163e-13	1.422037e-13	1.942530e-13
1.620000e+03	1.640000e+03	4.899175e-13	1.026851e-13	1.397725e-13
1.640000e+03	1.660000e+03	5.856878e-13	1.188555e-13	1.602423e-13
1.660000e+03	1.680000e+03	6.439940e-13	1.311727e-13	1.772117e-13
1.680000e+03	1.700000e+03	4.640212e-13	9.803300e-14	1.335276e-13
1.700000e+03	1.720000e+03	7.520888e-13	1.629317e-13	2.232416e-13
1.720000e+03	1.740000e+03	2.691745e-13	5.690490e-14	7.738440e-14
1.740000e+03	1.760000e+03	2.248496e-13	4.860700e-14	6.662670e-14
1.760000e+03	1.780000e+03	3.430248e-13	7.074680e-14	9.584730e-14
1.780000e+03	1.800000e+03	2.319057e-13	4.861220e-14	6.615880e-14
1.800000e+03	1.820000e+03	9.469726e-14	2.041708e-14	2.795834e-14
1.820000e+03	1.840000e+03	8.560905e-14	1.837523e-14	2.513655e-14
1.840000e+03	1.860000e+03	7.469637e-14	1.603027e-14	2.193039e-14
1.860000e+03	1.880000e+03	9.902127e-14	2.142451e-14	2.939173e-14
1.880000e+03	1.900000e+03	7.050100e-14	1.551794e-14	2.139592e-14
1.900000e+03	1.920000e+03	6.085237e-14	1.311040e-14	1.797135e-14
1.920000e+03	1.940000e+03	5.758051e-14	1.231259e-14	1.682322e-14
1.940000e+03	1.960000e+03	3.522713e-14	7.601830e-15	1.041326e-14
1.960000e+03	1.980000e+03	6.418580e-14	1.341283e-14	1.822712e-14
1.980000e+03	2.000000e+03	5.977942e-14	1.267256e-14	1.726347e-14
2.000000e+03	2.020000e+03	9.227517e-14	2.135976e-14	2.989063e-14
2.020000e+03	2.040000e+03	1.361245e-14	2.996240e-15	4.129820e-15
2.040000e+03	2.060000e+03	2.155254e-14	4.615790e-15	6.306510e-15
2.060000e+03	2.080000e+03	2.645845e-14	5.369510e-15	7.215440e-15
2.080000e+03	2.100000e+03	1.287949e-14	2.827750e-15	3.890070e-15
2.100000e+03	2.120000e+03	1.154251e-14	2.455396e-15	3.349470e-15
2.120000e+03	2.140000e+03	4.909112e-14	1.018495e-14	1.371599e-14
2.140000e+03	2.160000e+03	5.562758e-15	1.217535e-15	1.672074e-15
2.160000e+03	2.180000e+03	1.049168e-14	2.239572e-15	3.057770e-15
2.180000e+03	2.200000e+03	2.126682e-14	4.395650e-15	5.942330e-15
2.200000e+03	2.220000e+03	6.420685e-15	1.341643e-15	1.820131e-15
2.220000e+03	2.240000e+03	1.418485e-14	2.986070e-15	4.050020e-15
2.240000e+03	2.260000e+03	6.004678e-15	1.349489e-15	1.871559e-15
2.260000e+03	2.280000e+03	7.024393e-14	1.415273e-14	1.896190e-14
2.280000e+03	2.300000e+03	2.816666e-14	5.578030e-15	7.443790e-15
2.300000e+03	2.320000e+03	1.223303e-13	2.926480e-14	4.119880e-14
2.320000e+03	2.340000e+03	2.849563e-15	6.277070e-16	8.646950e-16
2.340000e+03	2.360000e+03	5.159490e-15	1.124981e-15	1.544553e-15
2.360000e+03	2.380000e+03	1.499109e-15	3.429720e-16	4.772540e-16
2.380000e+03	2.400000e+03	1.815087e-15	4.062890e-16	5.630610e-16
2.400000e+03	2.420000e+03	8.925742e-16	2.035977e-16	2.829838e-16
2.420000e+03	2.440000e+03	5.885556e-16	1.319344e-16	1.823777e-16
2.440000e+03	2.460000e+03	1.072656e-15	2.339634e-16	3.214610e-16
2.460000e+03	2.480000e+03	1.682500e-15	3.792910e-16	5.263640e-16
2.480000e+03	2.500000e+03	1.577380e-15	3.418560e-16	4.685350e-16
2.500000e+03	2.520000e+03	1.957189e-16	5.193620e-17	7.616620e-17
2.520000e+03	2.540000e+03	7.025963e-16	1.630035e-16	2.283427e-16
2.540000e+03	2.560000e+03	1.607864e-15	3.556090e-16	4.887810e-16
2.560000e+03	2.580000e+03	1.835746e-16	3.849070e-17	5.232580e-17
2.580000e+03	2.600000e+03	2.654179e-16	5.673300e-17	7.739270e-17
2.600000e+03	2.620000e+03	4.786012e-16	1.094004e-16	1.523782e-16
2.620000e+03	2.640000e+03	1.743995e-15	3.622530e-16	4.883010e-16
2.640000e+03	2.660000e+03	2.916649e-16	6.349960e-17	8.712830e-17
2.660000e+03	2.680000e+03	9.564616e-16	2.229601e-16	3.119144e-16
2.680000e+03	2.700000e+03	4.303402e-16	9.625080e-17	1.327003e-16
2.700000e+03	2.720000e+03	6.693249e-16	1.466410e-16	2.004440e-16
2.720000e+03	2.740000e+03	2.014072e-16	4.400010e-17	6.017900e-17
2.740000e+03	2.760000e+03	5.808201e-16	1.288815e-16	1.773787e-16
2.760000e+03	2.780000e+03	2.952998e-16	6.882040e-17	9.661070e-17
2.780000e+03	2.800000e+03	6.720435e-16	1.496011e-16	2.057265e-16
2.800000e+03	2.820000e+03	3.297599e-15	7.761810e-16	1.086454e-15
2.820000e+03	2.840000e+03	1.498308e-16	3.316970e-17	4.565140e-17
2.840000e+03	2.860000e+03	3.681529e-16	8.291310e-17	1.151125e-16
2.860000e+03	2.880000e+03	7.674661e-17	1.970046e-17	2.847599e-17
2.880000e+03	2.900000e+03	6.804909e-17	1.336010e-17	1.767455e-17
2.900000e+03	2.920000e+03	7.857780e-17	1.832613e-17	2.561410e-17
2.920000e+03	2.940000e+03	5.535727e-17	1.048744e-17	1.373834e-17
2.940000e+03	2.960000e+03	1.521993e-17	3.981910e-18	5.788780e-18
2.960000e+03	2.980000e+03	5.200268e-17	1.290450e-17	1.840315e-17
2.980000e+03	3.000000e+03	1.602277e-16	3.796800e-17	5.365960e-17
3.000000e+03	3.020000e+03	1.271539e-18	2.390320e-19	3.077360e-19
3.020000e+03	3.040000e+03	2.177715e-18	5.416820e-19	7.743450e-19
3.040000e+03	3.060000e+03	9.385726e-17	2.379980e-17	3.419584e-17
3.060000e+03	3.080000e+03	2.786367e-17	6.392360e-18	8.905350e-18
3.080000e+03	3.100000e+03	7.799244e-18	1.981624e-18	2.845136e-18
3.100000e+03	3.120000e+03	8.646235e-17	1.948818e-17	2.683055e-17
3.120000e+03	3.140000e+03	2.604354e-18	6.238720e-19	8.779800e-19
3.140000e+03	3.160000e+03	5.396658e-18	1.156946e-18	1.561783e-18
3.160000e+03	3.180000e+03	6.532263e-17	1.439460e-17	1.973794e-17
3.180000e+03	3.200000e+03	1.999422e-17	5.086130e-18	7.323190e-18
3.200000e+03	3.220000e+03	3.399874e-17	8.193940e-18	1.155195e-17
3.220000e+03	3.240000e+03	3.300338e-18	8.173900e-19	1.163152e-18
3.240000e+03	3.260000e+03	1.712603e-18	3.872640e-19	5.352950e-19
3.260000e+03	3.280000e+03	9.158980e-18	2.474806e-18	3.636470e-18
3.280000e+03	3.300000e+03	2.327742e-17	5.481840e-18	7.683670e-18
3.300000e+03	3.320000e+03	2.822419e-20	7.550160e-21	1.102286e-20
3.320000e+03	3.340000e+03	9.301984e-19	2.220172e-19	3.116546e-19
3.340000e+03	3.360000e+03	8.331958e-19	2.088934e-19	2.989282e-19
3.360000e+03	3.380000e+03	1.478186e-17	3.536400e-18	4.977670e-18
3.380000e+03	3.400000e+03	8.481145e-19	2.139436e-19	3.065405e-19
3.400000e+03	3.420000e+03	8.176322e-18	1.506748e-18	1.952818e-18
3.420000e+03	3.440000e+03	2.600198e-17	6.108530e-18	8.553970e-18
3.440000e+03	3.460000e+03	6.329761e-18	1.465308e-18	2.038679e-18
3.460000e+03	3.480000e+03	3.007628e-20	7.922280e-21	1.153103e-20
3.480000e+03	3.500000e+03	1.369627e-17	2.704510e-18	3.591970e-18
3.500000e+03	3.520000e+03	3.090042e-18	7.079860e-19	9.833040e-19
3.520000e+03	3.540000e+03	3.667919e-18	5.942290e-19	7.035770e-19
3.540000e+03	3.560000e+03	2.431598e-14	6.212910e-15	8.948180e-15
3.560000e+03	3.580000e+03	7.262419e-18	1.878627e-18	2.719334e-18
3.580000e+03	3.600000e+03	2.331060e-19	6.352250e-20	9.376440e-20
3.600000e+03	3.620000e+03	1.018744e-20	2.901741e-21	4.339640e-21
3.620000e+03	3.640000e+03	6.063756e-22	9.290230e-23	1.043103e-22
3.640000e+03	3.660000e+03	-2.180734e-21	6.898470e-22	5.012960e-22
3.660000e+03	3.680000e+03	1.569835e-19	4.096450e-20	5.954180e-20
3.680000e+03	3.700000e+03	2.445341e-21	6.734270e-22	9.940080e-22
3.700000e+03	3.720000e+03	6.735699e-21	2.136361e-21	3.349001e-21
3.720000e+03	3.740000e+03	1.357808e-18	3.591612e-19	5.232220e-19
3.740000e+03	3.760000e+03	2.759150e-20	7.407940e-21	1.081439e-20
3.760000e+03	3.780000e+03	-3.221567e-19	1.272898e-19	8.724490e-20
3.780000e+03	3.800000e+03	7.519758e-19	2.074250e-19	3.072362e-19
3.800000e+03	3.820000e+03	6.997465e-20	1.772534e-20	2.540764e-20
3.820000e+03	3.840000e+03	2.665973e-18	6.056270e-19	8.336150e-19
3.840000e+03	3.860000e+03	1.855199e-19	4.816010e-20	6.965820e-20
3.860000e+03	3.880000e+03	8.807418e-21	2.234352e-21	3.202952e-21
3.880000e+03	3.900000e+03	7.048463e-22	1.830535e-22	2.650470e-22
3.900000e+03	3.920000e+03	9.384897e-21	2.462646e-21	3.579993e-21
3.920000e+03	3.940000e+03	5.066915e-19	1.341791e-19	1.955682e-19
3.940000e+03	3.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.960000e+03	3.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+03	4.000000e+03	-1.910991e-20	8.507430e-21	5.618000e-21
4.000000e+03	4.020000e+03	5.708742e-18	1.391730e-18	1.958926e-18
4.020000e+03	4.040000e+03	3.162779e-22	8.909260e-23	1.330358e-22
4.040000e+03	4.060000e+03	2.481846e-20	7.708890e-21	1.197257e-20
4.060000e+03	4.080000e+03	4.686994e-20	1.255347e-20	1.837608e-20
4.080000e+03	4.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+03	4.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+03	4.140000e+03	7.244060e-24	2.069700e-24	3.103340e-24
4.140000e+03	4.160000e+03	4.730515e-23	1.386534e-23	2.092848e-23
4.160000e+03	4.180000e+03	2.494462e-21	6.724540e-22	9.841590e-22
4.180000e+03	4.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+03	4.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+03	4.240000e+03	1.482183e-22	3.653270e-23	5.141310e-23
4.240000e+03	4.260000e+03	2.163863e-19	6.248090e-20	9.414400e-20
4.260000e+03	4.280000e+03	2.595552e-23	7.627330e-24	1.157537e-23
4.280000e+03	4.300000e+03	2.009860e-21	5.971020e-22	9.140340e-22
4.300000e+03	4.320000e+03	7.719282e-18	2.073918e-18	3.038238e-18
4.320000e+03	4.340000e+03	4.612643e-18	1.295089e-18	1.929464e-18
4.340000e+03	4.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+03	4.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.380000e+03	4.400000e+03	2.335171e-18	6.572920e-19	9.802590e-19
4.400000e+03	4.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+03	4.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+03	4.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+03	4.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+03	4.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.540000e+03	8.977536e-22	2.194849e-22	2.854914e-22
4.540000e+03	4.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+03	4.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+03	4.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+03	4.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+03	4.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+03	4.660000e+03	7.980949e-24	2.706985e-24	4.394741e-24
4.660000e+03	4.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+03	4.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+03	4.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.760000e+03	6.035884e-21	1.766446e-21	2.676167e-21
4.760000e+03	4.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+03	4.800000e+03	-9.516838e-25	5.242252e-25	3.224635e-25
4.800000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+03	4.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+03	4.880000e+03	7.303527e-27	2.660150e-27	4.809983e-27
4.880000e+03	4.900000e+03	1.056501e-24	3.197812e-25	4.912800e-25
4.900000e+03	4.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+03	4.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+03	5.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+03	5.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+03	5.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+03	5.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+03	5.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+03	5.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.220000e+03	4.606630e-23	1.326365e-23	1.995689e-23
5.220000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+03	5.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+03	5.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+03	8.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+03	8.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+03	8.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+03	8.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+03	8.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+03	8.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+03	8.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+03	8.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+03	8.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+03	8.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+03	8.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+03	8.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+03	8.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+03	8.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+03	8.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+03	8.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+03	8.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+03	8.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+03	8.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+03	8.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+03	8.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+03	8.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+03	8.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+03	8.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+03	8.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+03	8.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+03	8.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+03	8.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+03	8.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+03	8.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+03	8.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+03	8.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+03	8.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+03	8.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+03	8.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+03	8.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+03	8.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+03	8.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+03	8.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+03	8.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+03	8.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+03	8.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+03	8.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+03	8.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+03	8.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+03	8.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+03	8.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+03	8.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+03	8.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+03	9.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+03	9.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+03	9.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+03	9.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+03	9.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+03	9.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+03	9.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+03	9.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+03	9.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+03	9.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+03	9.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+03	9.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+03	9.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+03	9.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+03	9.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+03	9.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+03	9.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+03	9.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+03	9.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+03	9.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+03	9.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+03	9.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+03	9.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+03	9.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+03	9.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+03	9.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+03	9.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+03	9.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+03	9.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+03	9.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+03	9.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+03	9.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+03	9.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+03	9.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+03	9.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+03	9.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+03	9.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+03	9.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+03	9.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+03	9.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+03	9.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+03	9.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+03	9.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+03	9.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+03	9.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+03	9.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+03	9.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+03	9.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.002000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+04	1.004000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+04	1.006000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+04	1.008000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+04	1.010000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+04	1.012000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+04	1.014000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+04	1.016000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+04	1.018000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.022000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+04	1.024000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+04	1.026000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+04	1.028000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+04	1.030000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+04	1.032000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+04	1.034000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+04	1.036000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+04	1.038000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.042000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+04	1.044000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+04	1.046000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+04	1.048000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+04	1.050000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+04	1.052000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+04	1.054000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+04	1.056000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+04	1.058000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.062000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+04	1.064000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+04	1.066000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+04	1.068000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+04	1.070000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+04	1.072000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+04	1.074000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+04	1.076000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+04	1.078000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.082000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+04	1.084000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+04	1.086000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+04	1.088000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+04	1.090000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+04	1.092000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+04	1.094000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+04	1.096000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+04	1.098000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.102000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+04	1.104000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+04	1.106000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+04	1.108000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+04	1.110000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+04	1.112000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+04	1.114000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+04	1.116000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+04	1.118000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.122000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+04	1.124000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+04	1.126000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+04	1.128000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+04	1.130000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+04	1.132000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+04	1.134000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+04	1.136000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+04	1.138000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.142000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.146000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.150000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+04	1.152000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+04	1.154000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+04	1.156000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+04	1.158000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.162000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+04	1.164000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+04	1.166000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+04	1.168000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+04	1.170000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.174000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+04	1.176000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+04	1.178000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.182000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+04	1.184000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+04	1.186000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.190000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+04	1.192000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+04	1.194000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.198000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.202000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.206000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.210000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.214000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.218000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.222000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.226000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.230000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.234000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.238000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.242000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.246000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.250000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.254000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.258000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.262000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.266000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.270000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.274000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.278000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.282000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.286000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.290000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.294000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.298000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /QCD-NLO
ErrorBands=0
ErrorBars=0
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 0.001391779999999999, dn: 0.001179924000000001}}, 2: {"": {up: 0.0008931199999999999, dn: 0.0007606510000000002}}, 3: {"": {up: 0.0004400579999999997, dn: 0.0003758350000000001}}, 4: {"": {up: 0.000219265, dn: 0.000188003}}, 5: {"": {up: 0.0001175051999999999, dn: 0.0001013313000000001}}, 6: {"": {up: 6.576650000000004e-05, dn: 5.675029999999994e-05}}, 7: {"": {up: 3.8158e-05, dn: 3.295319999999997e-05}}, 8: {"": {up: 2.40111e-05, dn: 2.055890000000001e-05}}, 9: {"": {up: 1.422439999999999e-05, dn: 1.222539e-05}}, 10: {"": {up: 9.439990000000004e-06, dn: 8.044429999999996e-06}}, 11: {"": {up: 6.007890000000007e-06, dn: 5.075339999999998e-06}}, 12: {"": {up: 3.860799999999999e-06, dn: 3.271369999999998e-06}}, 13: {"": {up: 2.693130000000002e-06, dn: 2.265539999999998e-06}}, 14: {"": {up: 1.86752e-06, dn: 1.542307e-06}}, 15: {"": {up: 1.263694999999999e-06, dn: 1.050875e-06}}, 16: {"": {up: 8.038979999999996e-07, dn: 6.721870000000004e-07}}, 17: {"": {up: 6.007560000000003e-07, dn: 4.970430000000002e-07}}, 18: {"": {up: 4.238019999999997e-07, dn: 3.47659e-07}}, 19: {"": {up: 2.99888e-07, dn: 2.459019999999999e-07}}, 20: {"": {up: 2.152379999999999e-07, dn: 1.752046e-07}}, 21: {"": {up: 1.553575e-07, dn: 1.268562e-07}}, 22: {"": {up: 1.053242e-07, dn: 8.511879999999995e-08}}, 23: {"": {up: 8.003089999999999e-08, dn: 6.461689999999998e-08}}, 24: {"": {up: 6.357760000000002e-08, dn: 5.229279999999999e-08}}, 25: {"": {up: 3.340960000000001e-08, dn: 2.86609e-08}}, 26: {"": {up: 3.614699999999999e-08, dn: 2.876360000000001e-08}}, 27: {"": {up: 2.752700000000001e-08, dn: 2.226269999999999e-08}}, 28: {"": {up: 2.154297000000001e-08, dn: 1.698029e-08}}, 29: {"": {up: 1.085879e-08, dn: 8.963809999999999e-09}}, 30: {"": {up: 7.991149999999997e-09, dn: 6.676630000000002e-09}}, 31: {"": {up: 6.898469999999998e-09, dn: 5.741060000000004e-09}}, 32: {"": {up: 7.93129e-09, dn: 6.293279999999999e-09}}, 33: {"": {up: 7.272270000000001e-09, dn: 5.549499999999999e-09}}, 34: {"": {up: 4.30591e-09, dn: 3.569760000000001e-09}}, 35: {"": {up: 1.874269999999999e-09, dn: 1.514732e-09}}, 36: {"": {up: 2.49706e-09, dn: 2.051999999999999e-09}}, 37: {"": {up: 7.675719999999999e-10, dn: 6.378380000000001e-10}}, 38: {"": {up: 1.707928e-09, dn: 1.381290000000001e-09}}, 39: {"": {up: 6.077769999999996e-10, dn: 5.470389999999999e-10}}, 40: {"": {up: 1.091987999999999e-09, dn: 8.225990000000005e-10}}, 41: {"": {up: 1.175499e-09, dn: 9.490459999999997e-10}}, 42: {"": {up: 7.54345e-10, dn: 5.59245e-10}}, 43: {"": {up: 2.09582e-10, dn: 1.784659999999999e-10}}, 44: {"": {up: 4.022130000000001e-10, dn: 3.266120000000002e-10}}, 45: {"": {up: 2.571039999999999e-10, dn: 2.123690000000001e-10}}, 46: {"": {up: 5.073740000000001e-10, dn: 3.65404e-10}}, 47: {"": {up: 1.260482e-10, dn: 1.036932e-10}}, 48: {"": {up: 2.47097e-10, dn: 1.988880000000001e-10}}, 49: {"": {up: 8.09824e-11, dn: 6.53515e-11}}, 50: {"": {up: 6.40808e-11, dn: 5.202839999999998e-11}}, 51: {"": {up: 1.353443e-10, dn: 1.070998999999999e-10}}, 52: {"": {up: 1.45765e-10, dn: 9.834670000000001e-11}}, 53: {"": {up: 1.104334e-11, dn: 9.846200000000001e-12}}, 54: {"": {up: 2.96513e-11, dn: 2.729390000000002e-11}}, 55: {"": {up: 8.392969999999994e-11, dn: 6.997240000000001e-11}}, 56: {"": {up: 2.1933e-11, dn: 2.814922e-11}}, 57: {"": {up: 1.933956e-11, dn: 1.429545e-11}}, 58: {"": {up: 1.69241932e-11, dn: 2.908101e-11}}, 59: {"": {up: 1.42752007e-11, dn: 1.155499e-11}}, 60: {"": {up: 1.5252e-11, dn: 1.345971e-11}}, 61: {"": {up: 4.766804e-12, dn: 3.374217e-12}}, 62: {"": {up: 4.094260000000002e-11, dn: 3.103229999999998e-11}}, 63: {"": {up: 8.78011e-12, dn: 1.175681e-11}}, 64: {"": {up: 3.69018e-12, dn: 5.668259e-12}}, 65: {"": {up: 2.636040000000002e-12, dn: 2.319719999999998e-12}}, 66: {"": {up: 4.367366e-12, dn: 2.747205e-12}}, 67: {"": {up: 2.010289999999997e-12, dn: 1.773490000000002e-12}}, 68: {"": {up: 2.04707e-11, dn: 1.65792e-11}}, 69: {"": {up: 8.355070000000002e-13, dn: 1.175313e-12}}, 70: {"": {up: 1.001722e-11, dn: 7.582110000000004e-12}}, 71: {"": {up: 6.616069999999999e-13, dn: 1.3397279e-12}}, 72: {"": {up: 3.07916e-12, dn: 2.3735e-12}}, 73: {"": {up: 2.80918e-12, dn: 2.10297e-12}}, 74: {"": {up: 6.919850000000001e-13, dn: 5.851919999999998e-13}}, 75: {"": {up: 3.010404e-12, dn: 2.041559e-12}}, 76: {"": {up: 3.109758e-12, dn: 2.081087e-12}}, 77: {"": {up: 3.431839999999996e-13, dn: 3.310960000000002e-13}}, 78: {"": {up: 1.305643e-12, dn: 9.510579999999998e-13}}, 79: {"": {up: 1.028516e-12, dn: 1.550358e-12}}, 80: {"": {up: 1.197442e-12, dn: 8.848050000000001e-13}}, 81: {"": {up: 6.203779999999999e-13, dn: 8.955380000000001e-13}}, 82: {"": {up: 1.7383614e-13, dn: 3.1103127e-13}}, 83: {"": {up: 7.356859999999998e-13, dn: 5.317340000000001e-13}}, 84: {"": {up: 6.828120000000003e-13, dn: 5.40761e-13}}, 85: {"": {up: 4.193719999999999e-12, dn: 5.716470000000002e-12}}, 86: {"": {up: 6.107099999999999e-13, dn: 8.684050000000003e-13}}, 87: {"": {up: 1.830024e-13, dn: 2.822514e-13}}, 88: {"": {up: 9.912870000000002e-13, dn: 6.709369999999999e-13}}, 89: {"": {up: 8.120789999999999e-14, dn: 1.290463e-13}}, 90: {"": {up: 4.64721509e-14, dn: 8.125883e-14}}, 91: {"": {up: 4.85423e-14, dn: 3.2132e-14}}, 92: {"": {up: 5.156700000000014e-15, dn: 1.140909999999998e-14}}, 93: {"": {up: 7.20354e-12, dn: 9.997749999999998e-12}}, 94: {"": {up: 8.894614000000002e-14, dn: 1.263848e-13}}, 95: {"": {up: 1.638562e-13, dn: 2.244331999999999e-13}}, 96: {"": {up: 1.058337e-13, dn: 8.330539999999995e-14}}, 97: {"": {up: 7.315949999999998e-14, dn: 1.007634e-13}}, 98: {"": {up: 1.310664000000001e-14, dn: 1.687695999999999e-14}}, 99: {"": {up: 3.96743e-14, dn: 2.92796e-14}}, 100: {"": {up: 2.63425e-14, dn: 2.392519999999999e-14}}, 101: {"": {up: 2.174726999999999e-14, dn: 1.727050000000001e-14}}, 102: {"": {up: 1.714656e-14, dn: 1.219057e-14}}, 103: {"": {up: 1.992424e-14, dn: 2.668510999999999e-14}}, 104: {"": {up: 4.307949999999999e-14, dn: 3.332980000000001e-14}}, 105: {"": {up: 5.21824e-14, dn: 4.279940000000001e-14}}, 106: {"": {up: 9.50987e-15, dn: 7.233370000000003e-15}}, 107: {"": {up: 1.206054e-14, dn: 8.218179999999998e-15}}, 108: {"": {up: 5.672849999999999e-14, dn: 4.592369999999999e-14}}, 109: {"": {up: 5.0718e-15, dn: 7.444219999999999e-15}}, 110: {"": {up: 2.120715e-14, dn: 1.389171e-14}}, 111: {"": {up: 5.544119999999999e-15, dn: 9.283510000000002e-15}}, 112: {"": {up: 2.503897000000001e-14, dn: 3.624849999999999e-14}}, 113: {"": {up: 4.72831e-14, dn: 3.386190000000001e-14}}, 114: {"": {up: 2.607897e-14, dn: 1.617371e-14}}, 115: {"": {up: 3.044095e-14, dn: 2.061656000000001e-14}}, 116: {"": {up: 3.278449999999999e-15, dn: 2.429868000000001e-15}}, 117: {"": {up: 4.432312e-15, dn: 7.08296e-15}}, 118: {"": {up: 2.66e-15, dn: 3.489880000000001e-15}}, 119: {"": {up: 8.907990000000005e-15, dn: 6.722219999999997e-15}}, 120: {"": {up: 1.197769000000001e-15, dn: 1.243477e-15}}, 121: {"": {up: 1.538684e-14, dn: 2.139223e-14}}, 122: {"": {up: 3.535230000000002e-15, dn: 4.786559999999999e-15}}, 123: {"": {up: 4.91353e-15, dn: 3.608939999999998e-15}}, 124: {"": {up: 3.64089e-15, dn: 5.135539999999999e-15}}, 125: {"": {up: 3.9159519e-16, dn: 7.9414621e-16}}, 126: {"": {up: 3.159342000000001e-15, dn: 4.746259999999998e-15}}, 127: {"": {up: 1.793975000000001e-15, dn: 1.382149e-15}}, 128: {"": {up: 1.502518e-15, dn: 1.045209e-15}}, 129: {"": {up: 3.91247e-14, dn: 2.783728e-14}}, 130: {"": {up: 5.901774e-14, dn: 9.368273e-14}}, 131: {"": {up: 6.677763e-16, dn: 5.205726e-16}}, 132: {"": {up: 2.556668e-14, dn: 3.45474e-14}}, 133: {"": {up: 8.852250000000001e-16, dn: 6.008069999999999e-16}}, 134: {"": {up: 6.438237e-16, dn: 1.055383e-15}}, 135: {"": {up: 5.293880000000001e-16, dn: 7.502699999999999e-16}}, 136: {"": {up: 6.538949999999996e-16, dn: 5.656970000000002e-16}}, 137: {"": {up: 1.991013e-16, dn: 1.43322e-16}}, 138: {"": {up: 7.448534e-17, dn: 4.900157e-17}}, 139: {"": {up: 6.74041e-15, dn: 9.158089999999999e-15}}, 140: {"": {up: 1.574722e-15, dn: 1.149713000000001e-15}}, 141: {"": {up: 1.028521e-16, dn: 9.67475e-17}}, 142: {"": {up: 2.792426e-14, dn: 3.840440000000001e-14}}, 143: {"": {up: 4.302810000000001e-14, dn: 3.127379999999999e-14}}, 144: {"": {up: 3.049184999999999e-16, dn: 4.391670000000001e-16}}, 145: {"": {up: 1.7516435e-16, dn: 8.885976e-17}}, 146: {"": {up: 8.834119999999995e-16, dn: 6.28727e-16}}, 147: {"": {up: 6.377320000000002e-16, dn: 4.84495e-16}}, 148: {"": {up: 3.656970000000003e-17, dn: 4.425069999999995e-17}}, 149: {"": {up: 1.785234e-16, dn: 2.777629000000001e-16}}, 150: {"": {up: 2.272319e-16, dn: 3.328345999999999e-16}}, 151: {"": {up: 8.61828e-16, dn: 5.772310000000001e-16}}, 152: {"": {up: 3.910628000000001e-16, dn: 2.529106e-16}}, 153: {"": {up: 9.816700000000002e-17, dn: 7.686239999999999e-17}}, 154: {"": {up: 1.335165e-18, dn: 7.638279999999999e-19}}, 155: {"": {up: 9.416150000000004e-18, dn: 9.857759999999998e-18}}, 156: {"": {up: 5.297870000000001e-17, dn: 7.457199999999998e-17}}, 157: {"": {up: 5.573009999999998e-18, dn: 5.507010000000004e-18}}, 158: {"": {up: 3.037039999999998e-19, dn: 2.52149e-19}}, 159: {"": {up: 7.658769999999997e-18, dn: 1.206126e-17}}, 160: {"": {up: 1.267634e-17, dn: 8.665639999999997e-18}}, 161: {"": {up: 9.278826999999999e-17, dn: 1.4523143e-16}}, 162: {"": {up: 2.4321903e-18, dn: 4.792708e-18}}, 163: {"": {up: 2.822088999999999e-17, dn: 4.114969999999999e-17}}, 164: {"": {up: 5.852400000000001e-17, dn: 4.15511e-17}}, 165: {"": {up: 3.016430999999999e-17, dn: 4.4396e-17}}, 166: {"": {up: 3.133621e-17, dn: 5.229906999999999e-17}}, 167: {"": {up: 1.711717000000001e-16, dn: 1.16361e-16}}, 168: {"": {up: 8.52281e-17, dn: 1.437686e-16}}, 169: {"": {up: 6.712600000000002e-16, dn: 8.62014e-16}}, 170: {"": {up: 8.393340000000002e-16, dn: 6.533659999999997e-16}}, 171: {"": {up: 9.450190000000001e-18, dn: 6.741979999999997e-18}}, 172: {"": {up: 2.041378000000001e-18, dn: 1.468658e-18}}, 173: {"": {up: 1.57211e-18, dn: 1.069873e-18}}, 174: {"": {up: 3.628929999999998e-18, dn: 2.72971e-18}}, 175: {"": {up: 3.476410000000001e-16, dn: 4.965959999999998e-16}}, 176: {"": {up: 9.827699999999999e-17, dn: 1.465627e-16}}, 177: {"": {up: 8.947609999999997e-15, dn: 6.212550000000001e-15}}, 178: {"": {up: 2.370348e-18, dn: 1.692755e-18}}, 179: {"": {up: 1.175333e-17, dn: 8.575580000000003e-18}}, 180: {"": {up: 2.795418e-20, dn: 1.794635999999999e-20}}, 181: {"": {up: 5.572530000000001e-19, dn: 7.964760000000001e-19}}, 182: {"": {up: 4.497009999999998e-22, dn: 6.087440000000001e-22}}, 183: {"": {up: 2.667591000000001e-18, dn: 3.873131e-18}}, 184: {"": {up: 7.01212e-17, dn: 1.051525e-16}}, 185: {"": {up: 7.697380000000003e-20, dn: 1.022971e-19}}, 186: {"": {up: 5.225659999999999e-19, dn: 3.587003000000001e-19}}, 187: {"": {up: 3.591559999999999e-19, dn: 3.067770000000002e-19}}, 188: {"": {up: 8.720570000000003e-20, dn: 1.272e-19}}, 189: {"": {up: 3.072364000000001e-19, dn: 2.074248999999999e-19}}, 190: {"": {up: 8.938569999999999e-20, dn: 5.115306000000001e-20}}, 191: {"": {up: 2.046164e-18, dn: 2.640040000000002e-18}}, 192: {"": {up: 4.42171e-18, dn: 3.527379999999999e-18}}, 193: {"": {up: 3.358972000000001e-19, dn: 2.378368e-19}}, 194: {"": {up: 3.29375e-20, dn: 3.730150000000002e-20}}, 195: {"": {up: 1.3867741e-17, dn: 2.2262189e-17}}, 196: {"": {up: 2.04311e-19, dn: 1.459892000000001e-19}}, 197: {"": {up: 2.658619999999999e-21, dn: 1.78044e-21}}, 198: {"": {up: 8.16057e-19, dn: 5.460819999999999e-19}}, 199: {"": {up: 1.339435000000001e-20, dn: 1.564172999999999e-20}}, 200: {"": {up: 1.958925999999999e-18, dn: 1.39173e-18}}, 201: {"": {up: 1.535991999999999e-22, dn: 1.001036e-22}}, 202: {"": {up: 2.552839e-20, dn: 4.271382000000001e-20}}, 203: {"": {up: 8.344510000000003e-21, dn: 5.995579999999999e-21}}, 204: {"": {up: 1.322075e-31, dn: 1.382676e-31}}, 205: {"": {up: 3.302599999999998e-20, dn: 2.470788e-20}}, 206: {"": {up: 3.103339999999999e-24, dn: 2.0697e-24}}, 207: {"": {up: 4.365290000000002e-23, dn: 2.908998e-23}}, 208: {"": {up: 1.205977e-21, dn: 8.149420000000001e-22}}, 209: {"": {up: 2.028174e-21, dn: 3.283998e-21}}, 210: {"": {up: 2.933875e-19, dn: 1.826988e-19}}, 211: {"": {up: 5.141639999999999e-23, dn: 3.653469999999999e-23}}, 212: {"": {up: 9.414400000000001e-20, dn: 6.24808e-20}}, 213: {"": {up: 1.157537e-23, dn: 7.627330000000001e-24}}, 214: {"": {up: 6.872779999999999e-22, dn: 1.034789e-21}}, 215: {"": {up: 3.037490000000001e-18, dn: 2.073656999999999e-18}}, 216: {"": {up: 1.929463999999999e-18, dn: 1.295089e-18}}, 217: {"": {up: 1.958907e-22, dn: 1.320928e-22}}, 218: {"": {up: 3.243182e-21, dn: 6.054715999999999e-21}}, 219: {"": {up: 9.802590000000001e-19, dn: 6.57292e-19}}, 220: {"": {up: 1.831324e-24, dn: 1.067069e-24}}, 221: {"": {up: 0, dn: 0}}, 222: {"": {up: 2.423968e-25, dn: 4.709322999999999e-25}}, 223: {"": {up: 5.777009999999999e-23, dn: 9.487540000000001e-23}}, 224: {"": {up: 0, dn: 0}}, 225: {"": {up: 0, dn: 0}}, 226: {"": {up: 2.876163000000001e-22, dn: 2.207296e-22}}, 227: {"": {up: 0, dn: 0}}, 228: {"": {up: 0, dn: 0}}, 229: {"": {up: 0, dn: 0}}, 230: {"": {up: 1.689128e-23, dn: 9.692969999999997e-24}}, 231: {"": {up: 2.460977e-21, dn: 4.054268000000001e-21}}, 232: {"": {up: 4.394741e-24, dn: 2.706985e-24}}, 233: {"": {up: 0, dn: 0}}, 234: {"": {up: 1.868796e-24, dn: 3.160153e-24}}, 235: {"": {up: 0, dn: 0}}, 236: {"": {up: 3.65542e-23, dn: 6.19255e-23}}, 237: {"": {up: 2.676167e-21, dn: 1.766446e-21}}, 238: {"": {up: 0, dn: 0}}, 239: {"": {up: 3.224635e-25, dn: 5.242252000000001e-25}}, 240: {"": {up: 7.84395e-26, dn: 3.872279e-26}}, 241: {"": {up: 0, dn: 0}}, 242: {"": {up: 0, dn: 0}}, 243: {"": {up: 4.809983000000001e-27, dn: 2.66015e-27}}, 244: {"": {up: 4.912799999999999e-25, dn: 3.197812000000001e-25}}, 245: {"": {up: 0, dn: 0}}, 246: {"": {up: 0, dn: 0}}, 247: {"": {up: 1.420492e-21, dn: 2.465349e-21}}, 248: {"": {up: 2.17241e-25, dn: 1.350885e-25}}, 249: {"": {up: 0, dn: 0}}, 250: {"": {up: 0, dn: 0}}, 251: {"": {up: 0, dn: 0}}, 252: {"": {up: 0, dn: 0}}, 253: {"": {up: 0, dn: 0}}, 254: {"": {up: 0, dn: 0}}, 255: {"": {up: 0, dn: 0}}, 256: {"": {up: 0, dn: 0}}, 257: {"": {up: 0, dn: 0}}, 258: {"": {up: 0, dn: 0}}, 259: {"": {up: 5.512357e-37, dn: 3.248968000000001e-37}}, 260: {"": {up: 1.995689e-23, dn: 1.326365e-23}}, 261: {"": {up: 0, dn: 0}}, 262: {"": {up: 0, dn: 0}}, 263: {"": {up: 0, dn: 0}}, 264: {"": {up: 0, dn: 0}}, 265: {"": {up: 0, dn: 0}}, 266: {"": {up: 0, dn: 0}}, 267: {"": {up: 0, dn: 0}}, 268: {"": {up: 0, dn: 0}}, 269: {"": {up: 0, dn: 0}}, 270: {"": {up: 0, dn: 0}}, 271: {"": {up: 0, dn: 0}}, 272: {"": {up: 0, dn: 0}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 0, dn: 0}}, 276: {"": {up: 0, dn: 0}}, 277: {"": {up: 0, dn: 0}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 0, dn: 0}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 0, dn: 0}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 0, dn: 0}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 0, dn: 0}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}}
ErrorTubes=0
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=QCD-NLO
Path=QCD-NLO
Title=NLO QCD+EW
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.024234e-02	1.179924e-03	1.391780e-03
4.000000e+01	6.000000e+01	6.686183e-03	7.606510e-04	8.931200e-04
6.000000e+01	8.000000e+01	3.343439e-03	3.758350e-04	4.400580e-04
8.000000e+01	1.000000e+02	1.689989e-03	1.880030e-04	2.192650e-04
1.000000e+02	1.200000e+02	9.002218e-04	1.013313e-04	1.175052e-04
1.200000e+02	1.400000e+02	4.968541e-04	5.675030e-05	6.576650e-05
1.400000e+02	1.600000e+02	2.855990e-04	3.295320e-05	3.815800e-05
1.600000e+02	1.800000e+02	1.724385e-04	2.055890e-05	2.401110e-05
1.800000e+02	2.000000e+02	1.031692e-04	1.222539e-05	1.422440e-05
2.000000e+02	2.200000e+02	6.576101e-05	8.044430e-06	9.439990e-06
2.200000e+02	2.400000e+02	4.031501e-05	5.075340e-06	6.007890e-06
2.400000e+02	2.600000e+02	2.609437e-05	3.271370e-06	3.860800e-06
2.600000e+02	2.800000e+02	1.750916e-05	2.265540e-06	2.693130e-06
2.800000e+02	3.000000e+02	1.134589e-05	1.542307e-06	1.867520e-06
3.000000e+02	3.200000e+02	7.878559e-06	1.050875e-06	1.263695e-06
3.200000e+02	3.400000e+02	5.062635e-06	6.721870e-07	8.038980e-07
3.400000e+02	3.600000e+02	3.602156e-06	4.970430e-07	6.007560e-07
3.600000e+02	3.800000e+02	2.442032e-06	3.476590e-07	4.238020e-07
3.800000e+02	4.000000e+02	1.737442e-06	2.459020e-07	2.998880e-07
4.000000e+02	4.200000e+02	1.167547e-06	1.752046e-07	2.152380e-07
4.200000e+02	4.400000e+02	8.781075e-07	1.268562e-07	1.553575e-07
4.400000e+02	4.600000e+02	5.589073e-07	8.511880e-08	1.053242e-07
4.600000e+02	4.800000e+02	4.215207e-07	6.461690e-08	8.003090e-08
4.800000e+02	5.000000e+02	3.779355e-07	5.229280e-08	6.357760e-08
5.000000e+02	5.200000e+02	2.254187e-07	2.866090e-08	3.340960e-08
5.200000e+02	5.400000e+02	1.836947e-07	2.876360e-08	3.614700e-08
5.400000e+02	5.600000e+02	1.483109e-07	2.226270e-08	2.752700e-08
5.600000e+02	5.800000e+02	9.514623e-08	1.698029e-08	2.154297e-08
5.800000e+02	6.000000e+02	5.925056e-08	8.963810e-09	1.085879e-08
6.000000e+02	6.200000e+02	4.880459e-08	6.676630e-09	7.991150e-09
6.200000e+02	6.400000e+02	4.214304e-08	5.741060e-09	6.898470e-09
6.400000e+02	6.600000e+02	3.992230e-08	6.293280e-09	7.931290e-09
6.600000e+02	6.800000e+02	2.955914e-08	5.549500e-09	7.272270e-09
6.800000e+02	7.000000e+02	2.572694e-08	3.569760e-09	4.305910e-09
7.000000e+02	7.200000e+02	8.546200e-09	1.514732e-09	1.874270e-09
7.200000e+02	7.400000e+02	1.414285e-08	2.052000e-09	2.497060e-09
7.400000e+02	7.600000e+02	3.966063e-09	6.378380e-10	7.675720e-10
7.600000e+02	7.800000e+02	8.931332e-09	1.381290e-09	1.707928e-09
7.800000e+02	8.000000e+02	5.011220e-09	5.470390e-10	6.077770e-10
8.000000e+02	8.200000e+02	4.277585e-09	8.225990e-10	1.091988e-09
8.200000e+02	8.400000e+02	5.998468e-09	9.490460e-10	1.175499e-09
8.400000e+02	8.600000e+02	2.188170e-09	5.592450e-10	7.543450e-10
8.600000e+02	8.800000e+02	1.213935e-09	1.784660e-10	2.095820e-10
8.800000e+02	9.000000e+02	2.653739e-09	3.266120e-10	4.022130e-10
9.000000e+02	9.200000e+02	1.365976e-09	2.123690e-10	2.571040e-10
9.200000e+02	9.400000e+02	1.526008e-09	3.654040e-10	5.073740e-10
9.400000e+02	9.600000e+02	3.076279e-10	1.036932e-10	1.260482e-10
9.600000e+02	9.800000e+02	1.295852e-09	1.988880e-10	2.470970e-10
9.800000e+02	1.000000e+03	5.144292e-10	6.535150e-11	8.098240e-11
1.000000e+03	1.020000e+03	4.243545e-10	5.202840e-11	6.408080e-11
1.020000e+03	1.040000e+03	6.531614e-10	1.070999e-10	1.353443e-10
1.040000e+03	1.060000e+03	2.602145e-10	9.834670e-11	1.457650e-10
1.060000e+03	1.080000e+03	6.629108e-11	9.846200e-12	1.104334e-11
1.080000e+03	1.100000e+03	2.450147e-10	2.729390e-11	2.965130e-11
1.100000e+03	1.120000e+03	4.687781e-10	6.997240e-11	8.392970e-11
1.120000e+03	1.140000e+03	1.107456e-10	2.814922e-11	2.193300e-11
1.140000e+03	1.160000e+03	6.876911e-11	1.429545e-11	1.933956e-11
1.160000e+03	1.180000e+03	-1.762870e-11	2.908101e-11	1.692419e-11
1.180000e+03	1.200000e+03	-1.374464e-11	1.155499e-11	1.427520e-11
1.200000e+03	1.220000e+03	1.072430e-10	1.345971e-11	1.525200e-11
1.220000e+03	1.240000e+03	9.804426e-12	3.374217e-12	4.766804e-12
1.240000e+03	1.260000e+03	1.759486e-10	3.103230e-11	4.094260e-11
1.260000e+03	1.280000e+03	-4.327930e-11	1.175681e-11	8.780110e-12
1.280000e+03	1.300000e+03	-6.264881e-12	5.668259e-12	3.690180e-12
1.300000e+03	1.320000e+03	1.971857e-11	2.319720e-12	2.636040e-12
1.320000e+03	1.340000e+03	5.587274e-12	2.747205e-12	4.367366e-12
1.340000e+03	1.360000e+03	1.951597e-11	1.773490e-12	2.010290e-12
1.360000e+03	1.380000e+03	1.322802e-10	1.657920e-11	2.047070e-11
1.380000e+03	1.400000e+03	-3.233557e-12	1.175313e-12	8.355070e-13
1.400000e+03	1.420000e+03	3.849128e-11	7.582110e-12	1.001722e-11
1.420000e+03	1.440000e+03	1.204023e-12	1.339728e-12	6.616070e-13
1.440000e+03	1.460000e+03	1.276431e-11	2.373500e-12	3.079160e-12
1.460000e+03	1.480000e+03	1.091394e-11	2.102970e-12	2.809180e-12
1.480000e+03	1.500000e+03	5.595411e-12	5.851920e-13	6.919850e-13
1.500000e+03	1.520000e+03	5.443360e-12	2.041559e-12	3.010404e-12
1.520000e+03	1.540000e+03	7.428642e-12	2.081087e-12	3.109758e-12
1.540000e+03	1.560000e+03	1.891698e-12	3.310960e-13	3.431840e-13
1.560000e+03	1.580000e+03	4.319787e-12	9.510580e-13	1.305643e-12
1.580000e+03	1.600000e+03	-2.930523e-12	1.550358e-12	1.028516e-12
1.600000e+03	1.620000e+03	4.107596e-12	8.848050e-13	1.197442e-12
1.620000e+03	1.640000e+03	-2.553532e-12	8.955380e-13	6.203780e-13
1.640000e+03	1.660000e+03	-9.243843e-14	3.110313e-13	1.738361e-13
1.660000e+03	1.680000e+03	2.631082e-12	5.317340e-13	7.356860e-13
1.680000e+03	1.700000e+03	3.018101e-12	5.407610e-13	6.828120e-13
1.700000e+03	1.720000e+03	-1.944868e-11	5.716470e-12	4.193720e-12
1.720000e+03	1.740000e+03	-2.439647e-12	8.684050e-13	6.107100e-13
1.740000e+03	1.760000e+03	-6.809466e-13	2.822514e-13	1.830024e-13
1.760000e+03	1.780000e+03	2.597254e-12	6.709370e-13	9.912870e-13
1.780000e+03	1.800000e+03	-2.195463e-13	1.290463e-13	8.120790e-14
1.800000e+03	1.820000e+03	-4.677787e-14	8.125883e-14	4.647215e-14
1.820000e+03	1.840000e+03	1.393357e-13	3.213200e-14	4.854230e-14
1.840000e+03	1.860000e+03	1.620941e-13	1.140910e-14	5.156700e-15
1.860000e+03	1.880000e+03	-3.209161e-11	9.997750e-12	7.203540e-12
1.880000e+03	1.900000e+03	-1.789207e-13	1.263848e-13	8.894614e-14
1.900000e+03	1.920000e+03	-7.233323e-13	2.244332e-13	1.638562e-13
1.920000e+03	1.940000e+03	5.672980e-13	8.330540e-14	1.058337e-13
1.940000e+03	1.960000e+03	-3.068576e-13	1.007634e-13	7.315950e-14
1.960000e+03	1.980000e+03	-8.110496e-14	1.687696e-14	1.310664e-14
1.980000e+03	2.000000e+03	1.331197e-13	2.927960e-14	3.967430e-14
2.000000e+03	2.020000e+03	1.565238e-13	2.392520e-14	2.634250e-14
2.020000e+03	2.040000e+03	9.589353e-14	1.727050e-14	2.174727e-14
2.040000e+03	2.060000e+03	5.317271e-14	1.219057e-14	1.714656e-14
2.060000e+03	2.080000e+03	-9.183019e-14	2.668511e-14	1.992424e-14
2.080000e+03	2.100000e+03	2.031573e-13	3.332980e-14	4.307950e-14
2.100000e+03	2.120000e+03	-1.457202e-13	4.279940e-14	5.218240e-14
2.120000e+03	2.140000e+03	3.684471e-14	7.233370e-15	9.509870e-15
2.140000e+03	2.160000e+03	3.179878e-14	8.218180e-15	1.206054e-14
2.160000e+03	2.180000e+03	3.630012e-13	4.592370e-14	5.672850e-14
2.180000e+03	2.200000e+03	-1.882993e-14	7.444220e-15	5.071800e-15
2.200000e+03	2.220000e+03	3.268551e-14	1.389171e-14	2.120715e-14
2.220000e+03	2.240000e+03	-1.675804e-14	9.283510e-15	5.544120e-15
2.240000e+03	2.260000e+03	-1.073627e-13	3.624850e-14	2.503897e-14
2.260000e+03	2.280000e+03	1.565888e-13	3.386190e-14	4.728310e-14
2.280000e+03	2.300000e+03	4.372097e-14	1.617371e-14	2.607897e-14
2.300000e+03	2.320000e+03	6.763718e-14	2.061656e-14	3.044095e-14
2.320000e+03	2.340000e+03	1.148654e-14	2.429868e-15	3.278450e-15
2.340000e+03	2.360000e+03	-1.014686e-14	7.082960e-15	4.432312e-15
2.360000e+03	2.380000e+03	-1.403759e-14	3.489880e-15	2.660000e-15
2.380000e+03	2.400000e+03	3.045660e-14	6.722220e-15	8.907990e-15
2.400000e+03	2.420000e+03	-9.004813e-15	1.243477e-15	1.197769e-15
2.420000e+03	2.440000e+03	-6.892349e-14	2.139223e-14	1.538684e-14
2.440000e+03	2.460000e+03	-1.721411e-14	4.786560e-15	3.535230e-15
2.460000e+03	2.480000e+03	1.811483e-14	3.608940e-15	4.913530e-15
2.480000e+03	2.500000e+03	-1.491871e-14	5.135540e-15	3.640890e-15
2.500000e+03	2.520000e+03	4.481351e-17	7.941462e-16	3.915952e-16
2.520000e+03	2.540000e+03	-1.157727e-14	4.746260e-15	3.159342e-15
2.540000e+03	2.560000e+03	6.998937e-15	1.382149e-15	1.793975e-15
2.560000e+03	2.580000e+03	4.032670e-15	1.045209e-15	1.502518e-15
2.580000e+03	2.600000e+03	1.173740e-13	2.783728e-14	3.912470e-14
2.600000e+03	2.620000e+03	3.298562e-14	9.368273e-14	5.901774e-14
2.620000e+03	2.640000e+03	-1.844095e-16	5.205726e-16	6.677763e-16
2.640000e+03	2.660000e+03	-1.206490e-13	3.454740e-14	2.556668e-14
2.660000e+03	2.680000e+03	2.252087e-15	6.008070e-16	8.852250e-16
2.680000e+03	2.700000e+03	-1.555682e-15	1.055383e-15	6.438237e-16
2.700000e+03	2.720000e+03	-1.653433e-15	7.502700e-16	5.293880e-16
2.720000e+03	2.740000e+03	3.372547e-15	5.656970e-16	6.538950e-16
2.740000e+03	2.760000e+03	6.316190e-16	1.433220e-16	1.991013e-16
2.760000e+03	2.780000e+03	1.266387e-17	4.900157e-17	7.448534e-17
2.780000e+03	2.800000e+03	-3.132504e-14	9.158090e-15	6.740410e-15
2.800000e+03	2.820000e+03	5.046890e-15	1.149713e-15	1.574722e-15
2.820000e+03	2.840000e+03	7.539682e-16	9.674750e-17	1.028521e-16
2.840000e+03	2.860000e+03	-1.247807e-13	3.840440e-14	2.792426e-14
2.860000e+03	2.880000e+03	1.396329e-13	3.127380e-14	4.302810e-14
2.880000e+03	2.900000e+03	-1.192362e-15	4.391670e-16	3.049185e-16
2.900000e+03	2.920000e+03	4.705235e-17	8.885976e-17	1.751644e-16
2.920000e+03	2.940000e+03	2.672249e-15	6.287270e-16	8.834120e-16
2.940000e+03	2.960000e+03	2.450921e-15	4.844950e-16	6.377320e-16
2.960000e+03	2.980000e+03	-3.190492e-16	4.425070e-17	3.656970e-17
2.980000e+03	3.000000e+03	-5.596969e-16	2.777629e-16	1.785234e-16
3.000000e+03	3.020000e+03	-8.465504e-16	3.328346e-16	2.272319e-16
3.020000e+03	3.040000e+03	2.068028e-15	5.772310e-16	8.618280e-16
3.040000e+03	3.060000e+03	7.955432e-16	2.529106e-16	3.910628e-16
3.060000e+03	3.080000e+03	4.095747e-16	7.686240e-17	9.816700e-17
3.080000e+03	3.100000e+03	1.829692e-18	7.638280e-19	1.335165e-18
3.100000e+03	3.120000e+03	5.708026e-17	9.857760e-18	9.416150e-18
3.120000e+03	3.140000e+03	-2.082619e-16	7.457200e-17	5.297870e-17
3.140000e+03	3.160000e+03	3.975864e-17	5.507010e-18	5.573010e-18
3.160000e+03	3.180000e+03	2.252426e-18	2.521490e-19	3.037040e-19
3.180000e+03	3.200000e+03	-2.387997e-17	1.206126e-17	7.658770e-18
3.200000e+03	3.220000e+03	3.292987e-17	8.665640e-18	1.267634e-17
3.220000e+03	3.240000e+03	3.203383e-17	1.452314e-16	9.278827e-17
3.240000e+03	3.260000e+03	-2.242468e-18	4.792708e-18	2.432190e-18
3.260000e+03	3.280000e+03	-1.059648e-16	4.114970e-17	2.822089e-17
3.280000e+03	3.300000e+03	1.741366e-16	4.155110e-17	5.852400e-17
3.300000e+03	3.320000e+03	-1.106487e-16	4.439600e-17	3.016431e-17
3.320000e+03	3.340000e+03	-8.498433e-17	5.229907e-17	3.133621e-17
3.340000e+03	3.360000e+03	4.336422e-16	1.163610e-16	1.711717e-16
3.360000e+03	3.380000e+03	-2.061116e-16	1.437686e-16	8.522810e-17
3.380000e+03	3.400000e+03	-4.082273e-15	8.620140e-16	6.712600e-16
3.400000e+03	3.420000e+03	3.960955e-15	6.533660e-16	8.393340e-16
3.420000e+03	3.440000e+03	2.857402e-17	6.741980e-18	9.450190e-18
3.440000e+03	3.460000e+03	6.357873e-18	1.468658e-18	2.041378e-18
3.460000e+03	3.480000e+03	4.033396e-18	1.069873e-18	1.572110e-18
3.480000e+03	3.500000e+03	1.378956e-17	2.729710e-18	3.628930e-18
3.500000e+03	3.520000e+03	-1.390585e-15	4.965960e-16	3.476410e-16
3.520000e+03	3.540000e+03	-3.470667e-16	1.465627e-16	9.827700e-17
3.540000e+03	3.560000e+03	2.431501e-14	6.212550e-15	8.947610e-15
3.560000e+03	3.580000e+03	6.996608e-18	1.692755e-18	2.370348e-18
3.580000e+03	3.600000e+03	3.829705e-17	8.575580e-18	1.175333e-17
3.600000e+03	3.620000e+03	5.784576e-20	1.794636e-20	2.795418e-20
3.620000e+03	3.640000e+03	-2.219567e-18	7.964760e-19	5.572530e-19
3.640000e+03	3.660000e+03	-2.012505e-21	6.087440e-22	4.497010e-22
3.660000e+03	3.680000e+03	-9.997589e-18	3.873131e-18	2.667591e-18
3.680000e+03	3.700000e+03	-2.125470e-16	1.051525e-16	7.012120e-17
3.700000e+03	3.720000e+03	-3.450828e-19	1.022971e-19	7.697380e-20
3.720000e+03	3.740000e+03	1.356036e-18	3.587003e-19	5.225660e-19
3.740000e+03	3.760000e+03	1.925097e-18	3.067770e-19	3.591560e-19
3.760000e+03	3.780000e+03	-3.220722e-19	1.272000e-19	8.720570e-20
3.780000e+03	3.800000e+03	7.519756e-19	2.074249e-19	3.072364e-19
3.800000e+03	3.820000e+03	1.217544e-19	5.115306e-20	8.938570e-20
3.820000e+03	3.840000e+03	-1.174575e-17	2.640040e-18	2.046164e-18
3.840000e+03	3.860000e+03	1.820118e-17	3.527380e-18	4.421710e-18
3.860000e+03	3.880000e+03	9.593138e-19	2.378368e-19	3.358972e-19
3.880000e+03	3.900000e+03	-1.927855e-19	3.730150e-20	3.293750e-20
3.900000e+03	3.920000e+03	6.865839e-18	2.226219e-17	1.386774e-17
3.920000e+03	3.940000e+03	6.124608e-19	1.459892e-19	2.043110e-19
3.940000e+03	3.960000e+03	-1.306417e-20	1.780440e-21	2.658620e-21
3.960000e+03	3.980000e+03	1.931120e-18	5.460820e-19	8.160570e-19
3.980000e+03	4.000000e+03	-8.267497e-20	1.564173e-20	1.339435e-20
4.000000e+03	4.020000e+03	5.708743e-18	1.391730e-18	1.958926e-18
4.020000e+03	4.040000e+03	3.364967e-22	1.001036e-22	1.535992e-22
4.040000e+03	4.060000e+03	-7.352108e-20	4.271382e-20	2.552839e-20
4.060000e+03	4.080000e+03	2.749810e-20	5.995580e-21	8.344510e-21
4.080000e+03	4.100000e+03	-7.664555e-31	1.382676e-31	1.322075e-31
4.100000e+03	4.120000e+03	1.246839e-19	2.470788e-20	3.302600e-20
4.120000e+03	4.140000e+03	7.244060e-24	2.069700e-24	3.103340e-24
4.140000e+03	4.160000e+03	1.013932e-22	2.908998e-23	4.365290e-23
4.160000e+03	4.180000e+03	2.959001e-21	8.149420e-22	1.205977e-21
4.180000e+03	4.200000e+03	-6.041478e-21	3.283998e-21	2.028174e-21
4.200000e+03	4.220000e+03	5.565333e-19	1.826988e-19	2.933875e-19
4.220000e+03	4.240000e+03	1.482238e-22	3.653470e-23	5.141640e-23
4.240000e+03	4.260000e+03	2.163862e-19	6.248080e-20	9.414400e-20
4.260000e+03	4.280000e+03	2.595552e-23	7.627330e-24	1.157537e-23
4.280000e+03	4.300000e+03	-2.337812e-21	1.034789e-21	6.872780e-22
4.300000e+03	4.320000e+03	7.719630e-18	2.073657e-18	3.037490e-18
4.320000e+03	4.340000e+03	4.612643e-18	1.295089e-18	1.929464e-18
4.340000e+03	4.360000e+03	4.812585e-22	1.320928e-22	1.958907e-22
4.360000e+03	4.380000e+03	-7.087524e-21	6.054716e-21	3.243182e-21
4.380000e+03	4.400000e+03	2.335171e-18	6.572920e-19	9.802590e-19
4.400000e+03	4.420000e+03	2.875084e-24	1.067069e-24	1.831324e-24
4.420000e+03	4.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+03	4.460000e+03	-5.709267e-25	4.709323e-25	2.423968e-25
4.460000e+03	4.480000e+03	-1.672999e-22	9.487540e-23	5.777010e-23
4.480000e+03	4.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.540000e+03	9.011447e-22	2.207296e-22	2.876163e-22
4.540000e+03	4.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+03	4.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+03	4.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+03	4.620000e+03	2.545595e-23	9.692970e-24	1.689128e-23
4.620000e+03	4.640000e+03	-6.564232e-21	4.054268e-21	2.460977e-21
4.640000e+03	4.660000e+03	7.980949e-24	2.706985e-24	4.394741e-24
4.660000e+03	4.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+03	4.700000e+03	-5.135861e-24	3.160153e-24	1.868796e-24
4.700000e+03	4.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+03	4.740000e+03	-1.031978e-22	6.192550e-23	3.655420e-23
4.740000e+03	4.760000e+03	6.035884e-21	1.766446e-21	2.676167e-21
4.760000e+03	4.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+03	4.800000e+03	-9.516838e-25	5.242252e-25	3.224635e-25
4.800000e+03	4.820000e+03	8.875770e-26	3.872279e-26	7.843950e-26
4.820000e+03	4.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+03	4.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+03	4.880000e+03	7.303527e-27	2.660150e-27	4.809983e-27
4.880000e+03	4.900000e+03	1.056501e-24	3.197812e-25	4.912800e-25
4.900000e+03	4.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+03	4.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+03	4.960000e+03	-3.530002e-21	2.465349e-21	1.420492e-21
4.960000e+03	4.980000e+03	4.072785e-25	1.350885e-25	2.172410e-25
4.980000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+03	5.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+03	5.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+03	5.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+03	5.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+03	5.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+03	5.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.200000e+03	8.765033e-37	3.248968e-37	5.512357e-37
5.200000e+03	5.220000e+03	4.606630e-23	1.326365e-23	1.995689e-23
5.220000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+03	5.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+03	5.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+03	8.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+03	8.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+03	8.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+03	8.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+03	8.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+03	8.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+03	8.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+03	8.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+03	8.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+03	8.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+03	8.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+03	8.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+03	8.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+03	8.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+03	8.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+03	8.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+03	8.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+03	8.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+03	8.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+03	8.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+03	8.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+03	8.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+03	8.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+03	8.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+03	8.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+03	8.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+03	8.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+03	8.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+03	8.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+03	8.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+03	8.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+03	8.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+03	8.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+03	8.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+03	8.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+03	8.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+03	8.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+03	8.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+03	8.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+03	8.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+03	8.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+03	8.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+03	8.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+03	8.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+03	8.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+03	8.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+03	8.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+03	8.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+03	8.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+03	9.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+03	9.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+03	9.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+03	9.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+03	9.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+03	9.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+03	9.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+03	9.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+03	9.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+03	9.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+03	9.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+03	9.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+03	9.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+03	9.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+03	9.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+03	9.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+03	9.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+03	9.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+03	9.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+03	9.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+03	9.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+03	9.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+03	9.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+03	9.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+03	9.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+03	9.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+03	9.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+03	9.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+03	9.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+03	9.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+03	9.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+03	9.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+03	9.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+03	9.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+03	9.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+03	9.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+03	9.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+03	9.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+03	9.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+03	9.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+03	9.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+03	9.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+03	9.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+03	9.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+03	9.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+03	9.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+03	9.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+03	9.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.002000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+04	1.004000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+04	1.006000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+04	1.008000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+04	1.010000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+04	1.012000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+04	1.014000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+04	1.016000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+04	1.018000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.022000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+04	1.024000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+04	1.026000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+04	1.028000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+04	1.030000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+04	1.032000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+04	1.034000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+04	1.036000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+04	1.038000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.042000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+04	1.044000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+04	1.046000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+04	1.048000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+04	1.050000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+04	1.052000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+04	1.054000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+04	1.056000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+04	1.058000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.062000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+04	1.064000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+04	1.066000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+04	1.068000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+04	1.070000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+04	1.072000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+04	1.074000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+04	1.076000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+04	1.078000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.082000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+04	1.084000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+04	1.086000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+04	1.088000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+04	1.090000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+04	1.092000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+04	1.094000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+04	1.096000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+04	1.098000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.102000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+04	1.104000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+04	1.106000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+04	1.108000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+04	1.110000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+04	1.112000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+04	1.114000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+04	1.116000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+04	1.118000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.122000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+04	1.124000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+04	1.126000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+04	1.128000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+04	1.130000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+04	1.132000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+04	1.134000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+04	1.136000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+04	1.138000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.142000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.146000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.150000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+04	1.152000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+04	1.154000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+04	1.156000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+04	1.158000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.162000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+04	1.164000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+04	1.166000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+04	1.168000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+04	1.170000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.174000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+04	1.176000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+04	1.178000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.182000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+04	1.184000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+04	1.186000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.190000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+04	1.192000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+04	1.194000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.198000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.202000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.206000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.210000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.214000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.218000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.222000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.226000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.230000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.234000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.238000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.242000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.246000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.250000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.254000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.258000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.262000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.266000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.270000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.274000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.278000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.282000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.286000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.290000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.294000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.298000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /QCD-NLOQCD
ErrorBandColor=red!60!black
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 1.371696915618143e-06, dn: 1.371696915618143e-06}}, 2: {"": {up: 7.674117166901489e-07, dn: 7.674117166901489e-07}}, 3: {"": {up: 4.320561816330306e-07, dn: 4.320561816330306e-07}}, 4: {"": {up: 2.687114759095775e-07, dn: 2.687114759095775e-07}}, 5: {"": {up: 1.756612573991836e-07, dn: 1.756612573991836e-07}}, 6: {"": {up: 1.195849613878143e-07, dn: 1.195849613878143e-07}}, 7: {"": {up: 8.457614697519266e-08, dn: 8.457614697519266e-08}}, 8: {"": {up: 6.1507279228803e-08, dn: 6.1507279228803e-08}}, 9: {"": {up: 4.416215497154539e-08, dn: 4.416215497154539e-08}}, 10: {"": {up: 3.265111369268518e-08, dn: 3.265111369268518e-08}}, 11: {"": {up: 2.437736908846187e-08, dn: 2.437736908846187e-08}}, 12: {"": {up: 1.843805563862323e-08, dn: 1.843805563862323e-08}}, 13: {"": {up: 1.51655936182064e-08, dn: 1.51655936182064e-08}}, 14: {"": {up: 1.071776202794807e-08, dn: 1.071776202794807e-08}}, 15: {"": {up: 8.503262726464196e-09, dn: 8.503262726464196e-09}}, 16: {"": {up: 6.428286160005946e-09, dn: 6.428286160005946e-09}}, 17: {"": {up: 5.299333604857854e-09, dn: 5.299333604857854e-09}}, 18: {"": {up: 4.950505272523219e-09, dn: 4.950505272523219e-09}}, 19: {"": {up: 3.280819228397359e-09, dn: 3.280819228397359e-09}}, 20: {"": {up: 2.871979952503788e-09, dn: 2.871979952503788e-09}}, 21: {"": {up: 2.197775019857677e-09, dn: 2.197775019857677e-09}}, 22: {"": {up: 1.845076584804014e-09, dn: 1.845076584804014e-09}}, 23: {"": {up: 1.391749974356954e-09, dn: 1.391749974356954e-09}}, 24: {"": {up: 1.17265245871519e-09, dn: 1.17265245871519e-09}}, 25: {"": {up: 1.072014794064662e-09, dn: 1.072014794064662e-09}}, 26: {"": {up: 8.227388619785839e-10, dn: 8.227388619785839e-10}}, 27: {"": {up: 6.22791979312937e-10, dn: 6.22791979312937e-10}}, 28: {"": {up: 5.591059512883246e-10, dn: 5.591059512883246e-10}}, 29: {"": {up: 4.631921358738071e-10, dn: 4.631921358738071e-10}}, 30: {"": {up: 4.169115960673627e-10, dn: 4.169115960673627e-10}}, 31: {"": {up: 6.777775031161621e-10, dn: 6.777775031161621e-10}}, 32: {"": {up: 2.317100128636757e-10, dn: 2.317100128636757e-10}}, 33: {"": {up: 2.153173590319387e-10, dn: 2.153173590319387e-10}}, 34: {"": {up: 2.052035746031652e-10, dn: 2.052035746031652e-10}}, 35: {"": {up: 1.867662297871992e-10, dn: 1.867662297871992e-10}}, 36: {"": {up: 3.292165792844264e-10, dn: 3.292165792844264e-10}}, 37: {"": {up: 1.429596196090618e-10, dn: 1.429596196090618e-10}}, 38: {"": {up: 2.148884886941069e-10, dn: 2.148884886941069e-10}}, 39: {"": {up: 6.433887165368874e-11, dn: 6.433887165368874e-11}}, 40: {"": {up: 5.805004361899104e-11, dn: 5.805004361899104e-11}}, 41: {"": {up: 1.522631732201267e-09, dn: 1.522631732201267e-09}}, 42: {"": {up: 3.911205034155471e-11, dn: 3.911205034155471e-11}}, 43: {"": {up: 3.68850111080082e-11, dn: 3.68850111080082e-11}}, 44: {"": {up: 1.110667974810684e-10, dn: 1.110667974810684e-10}}, 45: {"": {up: 3.380420495503963e-11, dn: 3.380420495503963e-11}}, 46: {"": {up: 2.945423332102793e-11, dn: 2.945423332102793e-11}}, 47: {"": {up: 2.648970346952026e-11, dn: 2.648970346952026e-11}}, 48: {"": {up: 2.019039114224864e-11, dn: 2.019039114224864e-11}}, 49: {"": {up: 1.276064319533744e-11, dn: 1.276064319533744e-11}}, 50: {"": {up: 1.435237945025531e-11, dn: 1.435237945025531e-11}}, 51: {"": {up: 9.740432014965801e-12, dn: 9.740432014965801e-12}}, 52: {"": {up: 8.759164136179556e-12, dn: 8.759164136179556e-12}}, 53: {"": {up: 8.590931748493338e-12, dn: 8.590931748493338e-12}}, 54: {"": {up: 7.559795828776647e-11, dn: 7.559795828776647e-11}}, 55: {"": {up: 7.588997371741825e-12, dn: 7.588997371741825e-12}}, 56: {"": {up: 3.751767214234955e-12, dn: 3.751767214234955e-12}}, 57: {"": {up: 7.882916026265863e-12, dn: 7.882916026265863e-12}}, 58: {"": {up: 3.124769593789353e-12, dn: 3.124769593789353e-12}}, 59: {"": {up: 6.348747779585712e-12, dn: 6.348747779585712e-12}}, 60: {"": {up: 1.747131018199607e-12, dn: 1.747131018199607e-12}}, 61: {"": {up: 1.512256809109142e-12, dn: 1.512256809109142e-12}}, 62: {"": {up: 1.918405186282127e-12, dn: 1.918405186282127e-12}}, 63: {"": {up: 2.085198352175641e-12, dn: 2.085198352175641e-12}}, 64: {"": {up: 1.302417089015181e-12, dn: 1.302417089015181e-12}}, 65: {"": {up: 1.214317576562921e-12, dn: 1.214317576562921e-12}}, 66: {"": {up: 1.342872361021857e-12, dn: 1.342872361021857e-12}}, 67: {"": {up: 1.367537937990271e-12, dn: 1.367537937990271e-12}}, 68: {"": {up: 4.665453938314489e-12, dn: 4.665453938314489e-12}}, 69: {"": {up: 9.296860409396474e-13, dn: 9.296860409396474e-13}}, 70: {"": {up: 4.583699738590843e-13, dn: 4.583699738590843e-13}}, 71: {"": {up: 4.681803358262839e-13, dn: 4.681803358262839e-13}}, 72: {"": {up: 4.108148945771434e-13, dn: 4.108148945771434e-13}}, 73: {"": {up: 2.312921546566864e-13, dn: 2.312921546566864e-13}}, 74: {"": {up: 1.47305533757505e-12, dn: 1.47305533757505e-12}}, 75: {"": {up: 1.328257943144678e-13, dn: 1.328257943144678e-13}}, 76: {"": {up: 2.629144178706077e-13, dn: 2.629144178706077e-13}}, 77: {"": {up: 2.328491419882914e-13, dn: 2.328491419882914e-13}}, 78: {"": {up: 3.695813410215591e-13, dn: 3.695813410215591e-13}}, 79: {"": {up: 1.574870173133658e-13, dn: 1.574870173133658e-13}}, 80: {"": {up: 1.856060887635117e-13, dn: 1.856060887635117e-13}}, 81: {"": {up: 7.330678980053852e-14, dn: 7.330678980053852e-14}}, 82: {"": {up: 1.755303397359862e-13, dn: 1.755303397359862e-13}}, 83: {"": {up: 1.833574165507695e-13, dn: 1.833574165507695e-13}}, 84: {"": {up: 8.838166254272241e-14, dn: 8.838166254272241e-14}}, 85: {"": {up: 4.506324981193073e-13, dn: 4.506324981193073e-13}}, 86: {"": {up: 6.740393051375617e-14, dn: 6.740393051375617e-14}}, 87: {"": {up: 5.064615394867564e-14, dn: 5.064615394867564e-14}}, 88: {"": {up: 1.237804129200595e-13, dn: 1.237804129200595e-13}}, 89: {"": {up: 7.989384143312795e-14, dn: 7.989384143312795e-14}}, 90: {"": {up: 1.259410172794878e-14, dn: 1.259410172794878e-14}}, 91: {"": {up: 1.383244928955953e-14, dn: 1.383244928955953e-14}}, 92: {"": {up: 1.246983072058207e-14, dn: 1.246983072058207e-14}}, 93: {"": {up: 2.304480430762999e-14, dn: 2.304480430762999e-14}}, 94: {"": {up: 1.512840861748119e-14, dn: 1.512840861748119e-14}}, 95: {"": {up: 1.057603201940314e-14, dn: 1.057603201940314e-14}}, 96: {"": {up: 1.236452515844245e-14, dn: 1.236452515844245e-14}}, 97: {"": {up: 6.920939356708957e-15, dn: 6.920939356708957e-15}}, 98: {"": {up: 2.551147749144866e-14, dn: 2.551147749144866e-14}}, 99: {"": {up: 1.682198692951901e-14, dn: 1.682198692951901e-14}}, 100: {"": {up: 6.895665986414037e-14, dn: 6.895665986414037e-14}}, 101: {"": {up: 2.871197326959356e-15, dn: 2.871197326959356e-15}}, 102: {"": {up: 4.645408733009353e-15, dn: 4.645408733009353e-15}}, 103: {"": {up: 9.37484132823892e-15, dn: 9.37484132823892e-15}}, 104: {"": {up: 4.363279116333035e-15, dn: 4.363279116333035e-15}}, 105: {"": {up: 2.092553380744563e-15, dn: 2.092553380744563e-15}}, 106: {"": {up: 4.096395572716249e-14, dn: 4.096395572716249e-14}}, 107: {"": {up: 1.498315888787672e-15, dn: 1.498315888787672e-15}}, 108: {"": {up: 3.138809955173815e-15, dn: 3.138809955173815e-15}}, 109: {"": {up: 1.420499271543621e-14, dn: 1.420499271543621e-14}}, 110: {"": {up: 1.810160828674659e-15, dn: 1.810160828674659e-15}}, 111: {"": {up: 9.101857233031056e-15, dn: 9.101857233031056e-15}}, 112: {"": {up: 2.02426688556301e-15, dn: 2.02426688556301e-15}}, 113: {"": {up: 5.465592016356579e-14, dn: 5.465592016356579e-14}}, 114: {"": {up: 2.511118551719404e-14, dn: 2.511118551719404e-14}}, 115: {"": {up: 1.173674652777203e-13, dn: 1.173674652777203e-13}}, 116: {"": {up: 8.652979274642221e-16, dn: 8.652979274642221e-16}}, 117: {"": {up: 1.617538848952547e-15, dn: 1.617538848952547e-15}}, 118: {"": {up: 6.810514836165615e-16, dn: 6.810514836165615e-16}}, 119: {"": {up: 5.54389329260365e-16, dn: 5.54389329260365e-16}}, 120: {"": {up: 3.779893165958276e-16, dn: 3.779893165958276e-16}}, 121: {"": {up: 2.195920585638038e-16, dn: 2.195920585638038e-16}}, 122: {"": {up: 3.853061783929658e-16, dn: 3.853061783929658e-16}}, 123: {"": {up: 5.329564858575135e-16, dn: 5.329564858575135e-16}}, 124: {"": {up: 5.996762559447666e-16, dn: 5.996762559447666e-16}}, 125: {"": {up: 1.375635654345138e-16, dn: 1.375635654345138e-16}}, 126: {"": {up: 3.64715197190115e-16, dn: 3.64715197190115e-16}}, 127: {"": {up: 1.11502553920199e-15, dn: 1.11502553920199e-15}}, 128: {"": {up: 8.853655106896427e-17, dn: 8.853655106896427e-17}}, 129: {"": {up: 1.170505574654777e-16, dn: 1.170505574654777e-16}}, 130: {"": {up: 1.605179201814284e-16, dn: 1.605179201814284e-16}}, 131: {"": {up: 1.613452158599771e-15, dn: 1.613452158599771e-15}}, 132: {"": {up: 1.227392226749577e-16, dn: 1.227392226749577e-16}}, 133: {"": {up: 3.564439572464372e-16, dn: 3.564439572464372e-16}}, 134: {"": {up: 2.302424627108416e-16, dn: 2.302424627108416e-16}}, 135: {"": {up: 3.44441869322287e-16, dn: 3.44441869322287e-16}}, 136: {"": {up: 1.017120078198102e-16, dn: 1.017120078198102e-16}}, 137: {"": {up: 2.453037855318308e-16, dn: 2.453037855318308e-16}}, 138: {"": {up: 1.181961605232676e-16, dn: 1.181961605232676e-16}}, 139: {"": {up: 4.97254657786798e-16, dn: 4.97254657786798e-16}}, 140: {"": {up: 2.271193961432549e-15, dn: 2.271193961432549e-15}}, 141: {"": {up: 7.519952159960689e-17, dn: 7.519952159960689e-17}}, 142: {"": {up: 1.856061624776671e-16, dn: 1.856061624776671e-16}}, 143: {"": {up: 3.41701081487787e-17, dn: 3.41701081487787e-17}}, 144: {"": {up: 3.593838790674282e-17, dn: 3.593838790674282e-17}}, 145: {"": {up: 5.092827119765144e-17, dn: 5.092827119765144e-17}}, 146: {"": {up: 4.551285513783206e-17, dn: 4.551285513783206e-17}}, 147: {"": {up: 1.127182347331241e-17, dn: 1.127182347331241e-17}}, 148: {"": {up: 2.926132090372758e-17, dn: 2.926132090372758e-17}}, 149: {"": {up: 1.776281703081455e-16, dn: 1.776281703081455e-16}}, 150: {"": {up: 2.282407763567993e-18, dn: 2.282407763567993e-18}}, 151: {"": {up: 1.381521200519767e-18, dn: 1.381521200519767e-18}}, 152: {"": {up: 5.346363169292155e-17, dn: 5.346363169292155e-17}}, 153: {"": {up: 1.515964933596458e-17, dn: 1.515964933596458e-17}}, 154: {"": {up: 6.264036049029723e-18, dn: 6.264036049029723e-18}}, 155: {"": {up: 5.75862176334981e-17, dn: 5.75862176334981e-17}}, 156: {"": {up: 1.902633398505653e-18, dn: 1.902633398505653e-18}}, 157: {"": {up: 4.396659584645369e-18, dn: 4.396659584645369e-18}}, 158: {"": {up: 4.701832822894105e-17, dn: 4.701832822894105e-17}}, 159: {"": {up: 1.598890480152704e-17, dn: 1.598890480152704e-17}}, 160: {"": {up: 3.38406376429075e-17, dn: 3.38406376429075e-17}}, 161: {"": {up: 2.130398058204378e-18, dn: 2.130398058204378e-18}}, 162: {"": {up: 1.223960269220241e-18, dn: 1.223960269220241e-18}}, 163: {"": {up: 7.754485721448864e-18, dn: 7.754485721448864e-18}}, 164: {"": {up: 1.577138103880156e-17, dn: 1.577138103880156e-17}}, 165: {"": {up: 2.44425705147484e-20, dn: 2.44425705147484e-20}}, 166: {"": {up: 9.015031517108048e-19, dn: 9.015031517108048e-19}}, 167: {"": {up: 5.72083960284764e-19, dn: 5.72083960284764e-19}}, 168: {"": {up: 1.059240571703619e-17, dn: 1.059240571703619e-17}}, 169: {"": {up: 7.85813066144909e-19, dn: 7.85813066144909e-19}}, 170: {"": {up: 7.398883197068764e-18, dn: 7.398883197068764e-18}}, 171: {"": {up: 1.683691014310453e-17, dn: 1.683691014310453e-17}}, 172: {"": {up: 6.113441802759014e-18, dn: 6.113441802759014e-18}}, 173: {"": {up: 2.220323050194857e-20, dn: 2.220323050194857e-20}}, 174: {"": {up: 1.363894649501395e-17, dn: 1.363894649501395e-17}}, 175: {"": {up: 2.891207527312619e-18, dn: 2.891207527312619e-18}}, 176: {"": {up: 3.504721016493851e-18, dn: 3.504721016493851e-18}}, 177: {"": {up: 2.431178448678416e-14, dn: 2.431178448678416e-14}}, 178: {"": {up: 6.21938318760845e-18, dn: 6.21938318760845e-18}}, 179: {"": {up: 2.170746029171561e-19, dn: 2.170746029171561e-19}}, 180: {"": {up: 7.598336755770061e-21, dn: 7.598336755770061e-21}}, 181: {"": {up: 6.06375611973209e-22, dn: 6.06375611973209e-22}}, 182: {"": {up: 2.182501984014074e-21, dn: 2.182501984014074e-21}}, 183: {"": {up: 1.210555596762344e-19, dn: 1.210555596762344e-19}}, 184: {"": {up: 2.414036083155736e-21, dn: 2.414036083155736e-21}}, 185: {"": {up: 5.301328931707772e-21, dn: 5.301328931707772e-21}}, 186: {"": {up: 1.334020821399353e-18, dn: 1.334020821399353e-18}}, 187: {"": {up: 2.608937158315808e-20, dn: 2.608937158315808e-20}}, 188: {"": {up: 3.232462780495165e-19, dn: 3.232462780495165e-19}}, 189: {"": {up: 7.515459884269181e-19, dn: 7.515459884269181e-19}}, 190: {"": {up: 6.997464918012486e-20, dn: 6.997464918012486e-20}}, 191: {"": {up: 2.665972964284527e-18, dn: 2.665972964284527e-18}}, 192: {"": {up: 1.517510420418419e-19, dn: 1.517510420418419e-19}}, 193: {"": {up: 8.807418109243814e-21, dn: 8.807418109243814e-21}}, 194: {"": {up: 7.376723325797482e-22, dn: 7.376723325797482e-22}}, 195: {"": {up: 9.385367081989541e-21, dn: 9.385367081989541e-21}}, 196: {"": {up: 3.608915287684424e-19, dn: 3.608915287684424e-19}}, 197: {"": {up: 0, dn: 0}}, 198: {"": {up: 0, dn: 0}}, 199: {"": {up: 1.915337281788419e-20, dn: 1.915337281788419e-20}}, 200: {"": {up: 5.708742142476528e-18, dn: 5.708742142476528e-18}}, 201: {"": {up: 2.256810733300901e-22, dn: 2.256810733300901e-22}}, 202: {"": {up: 2.481576453661594e-20, dn: 2.481576453661594e-20}}, 203: {"": {up: 3.600754245736279e-20, dn: 3.600754245736279e-20}}, 204: {"": {up: 0, dn: 0}}, 205: {"": {up: 0, dn: 0}}, 206: {"": {up: 7.244059502172381e-24, dn: 7.244059502172381e-24}}, 207: {"": {up: 4.73051450848113e-23, dn: 4.73051450848113e-23}}, 208: {"": {up: 2.494461513352697e-21, dn: 2.494461513352697e-21}}, 209: {"": {up: 0, dn: 0}}, 210: {"": {up: 0, dn: 0}}, 211: {"": {up: 1.482183045273332e-22, dn: 1.482183045273332e-22}}, 212: {"": {up: 2.163863046693035e-19, dn: 2.163863046693035e-19}}, 213: {"": {up: 2.595552080743707e-23, dn: 2.595552080743707e-23}}, 214: {"": {up: 1.555427357958952e-21, dn: 1.555427357958952e-21}}, 215: {"": {up: 7.719306455644539e-18, dn: 7.719306455644539e-18}}, 216: {"": {up: 4.314466077646849e-18, dn: 4.314466077646849e-18}}, 217: {"": {up: 0, dn: 0}}, 218: {"": {up: 0, dn: 0}}, 219: {"": {up: 2.335171263911544e-18, dn: 2.335171263911544e-18}}, 220: {"": {up: 0, dn: 0}}, 221: {"": {up: 0, dn: 0}}, 222: {"": {up: 0, dn: 0}}, 223: {"": {up: 0, dn: 0}}, 224: {"": {up: 0, dn: 0}}, 225: {"": {up: 0, dn: 0}}, 226: {"": {up: 8.977535686467328e-22, dn: 8.977535686467328e-22}}, 227: {"": {up: 0, dn: 0}}, 228: {"": {up: 0, dn: 0}}, 229: {"": {up: 0, dn: 0}}, 230: {"": {up: 0, dn: 0}}, 231: {"": {up: 0, dn: 0}}, 232: {"": {up: 7.980948730205254e-24, dn: 7.980948730205254e-24}}, 233: {"": {up: 0, dn: 0}}, 234: {"": {up: 0, dn: 0}}, 235: {"": {up: 0, dn: 0}}, 236: {"": {up: 0, dn: 0}}, 237: {"": {up: 6.035884393613703e-21, dn: 6.035884393613703e-21}}, 238: {"": {up: 0, dn: 0}}, 239: {"": {up: 9.516838157116672e-25, dn: 9.516838157116672e-25}}, 240: {"": {up: 0, dn: 0}}, 241: {"": {up: 0, dn: 0}}, 242: {"": {up: 0, dn: 0}}, 243: {"": {up: 7.303527314264218e-27, dn: 7.303527314264218e-27}}, 244: {"": {up: 1.056500894723629e-24, dn: 1.056500894723629e-24}}, 245: {"": {up: 0, dn: 0}}, 246: {"": {up: 0, dn: 0}}, 247: {"": {up: 0, dn: 0}}, 248: {"": {up: 0, dn: 0}}, 249: {"": {up: 0, dn: 0}}, 250: {"": {up: 0, dn: 0}}, 251: {"": {up: 0, dn: 0}}, 252: {"": {up: 0, dn: 0}}, 253: {"": {up: 0, dn: 0}}, 254: {"": {up: 0, dn: 0}}, 255: {"": {up: 0, dn: 0}}, 256: {"": {up: 0, dn: 0}}, 257: {"": {up: 0, dn: 0}}, 258: {"": {up: 0, dn: 0}}, 259: {"": {up: 0, dn: 0}}, 260: {"": {up: 4.606629966031767e-23, dn: 4.606629966031767e-23}}, 261: {"": {up: 0, dn: 0}}, 262: {"": {up: 0, dn: 0}}, 263: {"": {up: 0, dn: 0}}, 264: {"": {up: 0, dn: 0}}, 265: {"": {up: 0, dn: 0}}, 266: {"": {up: 0, dn: 0}}, 267: {"": {up: 0, dn: 0}}, 268: {"": {up: 0, dn: 0}}, 269: {"": {up: 0, dn: 0}}, 270: {"": {up: 0, dn: 0}}, 271: {"": {up: 0, dn: 0}}, 272: {"": {up: 0, dn: 0}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 0, dn: 0}}, 276: {"": {up: 0, dn: 0}}, 277: {"": {up: 0, dn: 0}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 0, dn: 0}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 0, dn: 0}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 0, dn: 0}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 0, dn: 0}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}}
ErrorTubeLineColor=black
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-NLOQCD
Path=QCD-NLOQCD
Title=NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.027515e-02	1.465575e-05	1.465575e-05
4.000000e+01	6.000000e+01	6.742800e-03	8.115711e-06	8.115711e-06
6.000000e+01	8.000000e+01	3.375312e-03	4.260294e-06	4.260294e-06
8.000000e+01	1.000000e+02	1.701406e-03	2.359999e-06	2.359999e-06
1.000000e+02	1.200000e+02	9.084918e-04	1.584680e-06	1.584680e-06
1.200000e+02	1.400000e+02	5.034474e-04	1.060186e-06	1.060186e-06
1.400000e+02	1.600000e+02	2.903937e-04	7.426897e-07	7.426897e-07
1.600000e+02	1.800000e+02	1.741033e-04	5.334104e-07	5.334104e-07
1.800000e+02	2.000000e+02	1.047735e-04	4.115220e-07	4.115220e-07
2.000000e+02	2.200000e+02	6.611736e-05	3.138197e-07	3.138197e-07
2.200000e+02	2.400000e+02	4.122554e-05	2.406621e-07	2.406621e-07
2.400000e+02	2.600000e+02	2.694610e-05	1.838701e-07	1.838701e-07
2.600000e+02	2.800000e+02	1.780396e-05	1.408621e-07	1.408621e-07
2.800000e+02	3.000000e+02	1.158863e-05	1.050694e-07	1.050694e-07
3.000000e+02	3.200000e+02	8.020298e-06	9.218526e-08	9.218526e-08
3.200000e+02	3.400000e+02	5.320705e-06	7.201592e-08	7.201592e-08
3.400000e+02	3.600000e+02	3.738947e-06	5.068232e-08	5.068232e-08
3.600000e+02	3.800000e+02	2.617292e-06	4.332596e-08	4.332596e-08
3.800000e+02	4.000000e+02	1.823009e-06	3.354186e-08	3.354186e-08
4.000000e+02	4.200000e+02	1.298350e-06	2.662031e-08	2.662031e-08
4.200000e+02	4.400000e+02	9.105155e-07	2.097100e-08	2.097100e-08
4.400000e+02	4.600000e+02	6.696125e-07	1.842719e-08	1.842719e-08
4.600000e+02	4.800000e+02	4.856829e-07	1.324054e-08	1.324054e-08
4.800000e+02	5.000000e+02	3.660927e-07	1.110927e-08	1.110927e-08
5.000000e+02	5.200000e+02	2.414637e-07	7.787788e-09	7.787788e-09
5.200000e+02	5.400000e+02	1.863688e-07	7.836314e-09	7.836314e-09
5.400000e+02	5.600000e+02	1.499881e-07	6.097958e-09	6.097958e-09
5.600000e+02	5.800000e+02	1.098015e-07	5.519196e-09	5.519196e-09
5.800000e+02	6.000000e+02	8.703617e-08	4.517953e-09	4.517953e-09
6.000000e+02	6.200000e+02	5.996784e-08	4.265653e-09	4.265653e-09
6.200000e+02	6.400000e+02	3.920522e-08	3.224455e-09	3.224455e-09
6.400000e+02	6.600000e+02	3.573273e-08	2.558425e-09	2.558425e-09
6.600000e+02	6.800000e+02	2.936474e-08	3.610437e-09	3.610437e-09
6.800000e+02	7.000000e+02	2.332175e-08	2.682568e-09	2.682568e-09
7.000000e+02	7.200000e+02	1.438097e-08	1.190254e-09	1.190254e-09
7.200000e+02	7.400000e+02	1.272011e-08	1.236671e-09	1.236671e-09
7.400000e+02	7.600000e+02	9.382067e-09	1.077968e-09	1.077968e-09
7.600000e+02	7.800000e+02	6.826499e-09	7.052418e-10	7.052418e-10
7.800000e+02	8.000000e+02	5.129616e-09	8.040398e-10	8.040398e-10
8.000000e+02	8.200000e+02	5.990439e-09	2.038714e-09	2.038714e-09
8.200000e+02	8.400000e+02	4.826674e-09	1.682485e-09	1.682485e-09
8.400000e+02	8.600000e+02	3.413332e-09	4.972416e-10	4.972416e-10
8.600000e+02	8.800000e+02	1.802509e-09	5.349504e-10	5.349504e-10
8.800000e+02	9.000000e+02	2.150677e-09	3.641857e-10	3.641857e-10
9.000000e+02	9.200000e+02	9.506707e-10	1.911369e-10	1.911369e-10
9.200000e+02	9.400000e+02	1.797296e-09	4.359578e-10	4.359578e-10
9.400000e+02	9.600000e+02	3.759675e-10	5.236967e-10	5.236967e-10
9.600000e+02	9.800000e+02	1.349201e-09	5.424154e-10	5.424154e-10
9.800000e+02	1.000000e+03	6.764141e-10	1.310941e-10	1.310941e-10
1.000000e+03	1.020000e+03	5.658109e-10	1.476469e-10	1.476469e-10
1.020000e+03	1.040000e+03	3.905255e-10	1.102304e-10	1.102304e-10
1.040000e+03	1.060000e+03	2.815567e-10	8.137823e-11	8.137823e-11
1.060000e+03	1.080000e+03	2.190707e-10	5.283910e-11	5.283910e-11
1.080000e+03	1.100000e+03	2.177782e-10	9.064596e-11	9.064596e-11
1.100000e+03	1.120000e+03	3.271534e-10	1.127103e-10	1.127103e-10
1.120000e+03	1.140000e+03	1.271737e-10	4.720430e-11	4.720430e-11
1.140000e+03	1.160000e+03	9.725266e-11	4.880516e-11	4.880516e-11
1.160000e+03	1.180000e+03	7.842626e-11	4.406980e-11	4.406980e-11
1.180000e+03	1.200000e+03	9.940268e-11	7.615444e-11	7.615444e-11
1.200000e+03	1.220000e+03	3.548412e-11	3.967697e-11	3.967697e-11
1.220000e+03	1.240000e+03	9.938304e-11	5.836139e-11	5.836139e-11
1.240000e+03	1.260000e+03	8.198717e-11	5.457108e-11	5.457108e-11
1.260000e+03	1.280000e+03	-1.664942e-11	6.644340e-11	6.644340e-11
1.280000e+03	1.300000e+03	3.060097e-11	1.303572e-11	1.303572e-11
1.300000e+03	1.320000e+03	1.548456e-11	6.753737e-12	6.753737e-12
1.320000e+03	1.340000e+03	3.716211e-11	2.457364e-11	2.457364e-11
1.340000e+03	1.360000e+03	2.320863e-11	1.120680e-11	1.120680e-11
1.360000e+03	1.380000e+03	2.069614e-11	1.933029e-11	1.933029e-11
1.380000e+03	1.400000e+03	4.102092e-12	6.171173e-12	6.171173e-12
1.400000e+03	1.420000e+03	3.550722e-11	1.977919e-11	1.977919e-11
1.420000e+03	1.440000e+03	4.758893e-12	2.805861e-12	2.805861e-12
1.440000e+03	1.460000e+03	1.661087e-11	1.051882e-11	1.051882e-11
1.460000e+03	1.480000e+03	6.090172e-12	5.382943e-12	5.382943e-12
1.480000e+03	1.500000e+03	5.082518e-12	2.771842e-12	2.771842e-12
1.500000e+03	1.520000e+03	5.562190e-12	2.131956e-12	2.131956e-12
1.520000e+03	1.540000e+03	8.902315e-12	4.788542e-12	4.788542e-12
1.540000e+03	1.560000e+03	2.797271e-12	1.820659e-12	1.820659e-12
1.560000e+03	1.580000e+03	3.832424e-12	1.720530e-12	1.720530e-12
1.580000e+03	1.600000e+03	-2.755516e-12	2.784510e-12	2.784510e-12
1.600000e+03	1.620000e+03	4.718635e-12	3.453531e-12	3.453531e-12
1.620000e+03	1.640000e+03	-3.744174e-12	4.561059e-12	4.561059e-12
1.640000e+03	1.660000e+03	8.678113e-13	1.193221e-12	1.193221e-12
1.660000e+03	1.680000e+03	1.368636e-12	1.733881e-12	1.733881e-12
1.680000e+03	1.700000e+03	2.917317e-12	1.887776e-12	1.887776e-12
1.700000e+03	1.720000e+03	3.572563e-13	6.503328e-13	6.503328e-13
1.720000e+03	1.740000e+03	-1.836902e-12	2.417358e-12	2.417358e-12
1.740000e+03	1.760000e+03	5.978539e-13	3.930348e-13	3.930348e-13
1.760000e+03	1.780000e+03	2.549983e-12	1.952237e-12	1.952237e-12
1.780000e+03	1.800000e+03	1.457619e-13	4.539598e-13	4.539598e-13
1.800000e+03	1.820000e+03	-4.581374e-14	5.008035e-13	5.008035e-13
1.820000e+03	1.840000e+03	-1.218965e-14	2.038122e-13	2.038122e-13
1.840000e+03	1.860000e+03	-8.983873e-14	1.751544e-13	1.751544e-13
1.860000e+03	1.880000e+03	3.461749e-13	1.706594e-13	1.706594e-13
1.880000e+03	1.900000e+03	-2.820253e-13	1.843686e-13	1.843686e-13
1.900000e+03	1.920000e+03	-2.451075e-13	2.602545e-13	2.602545e-13
1.920000e+03	1.940000e+03	4.038640e-13	2.128678e-13	2.128678e-13
1.940000e+03	1.960000e+03	-1.864193e-13	1.033288e-13	1.033288e-13
1.960000e+03	1.980000e+03	5.481518e-14	6.859669e-14	6.859669e-14
1.980000e+03	2.000000e+03	3.415928e-14	3.999916e-14	3.999916e-14
2.000000e+03	2.020000e+03	2.494950e-13	1.511542e-13	1.511542e-13
2.020000e+03	2.040000e+03	6.011089e-14	9.000724e-14	9.000724e-14
2.040000e+03	2.060000e+03	5.731697e-14	4.605951e-14	4.605951e-14
2.060000e+03	2.080000e+03	-1.163931e-13	1.570863e-13	1.570863e-13
2.080000e+03	2.100000e+03	1.847224e-13	1.753456e-13	1.753456e-13
2.100000e+03	2.120000e+03	-5.602870e-15	2.005484e-14	2.005484e-14
2.120000e+03	2.140000e+03	3.802170e-14	4.125620e-14	4.125620e-14
2.140000e+03	2.160000e+03	1.482690e-14	3.005354e-14	3.005354e-14
2.160000e+03	2.180000e+03	7.616215e-14	5.045927e-14	5.045927e-14
2.180000e+03	2.200000e+03	9.433550e-15	1.663298e-14	1.663298e-14
2.200000e+03	2.220000e+03	3.251819e-14	3.595362e-14	3.595362e-14
2.220000e+03	2.240000e+03	8.291243e-15	1.869899e-14	1.869899e-14
2.240000e+03	2.260000e+03	-6.151150e-14	6.753859e-14	6.753859e-14
2.260000e+03	2.280000e+03	1.334429e-13	9.145972e-14	9.145972e-14
2.280000e+03	2.300000e+03	2.012858e-13	1.572071e-13	1.572071e-13
2.300000e+03	2.320000e+03	1.202065e-13	1.282586e-13	1.282586e-13
2.320000e+03	2.340000e+03	-1.433459e-15	3.958068e-15	3.958068e-15
2.340000e+03	2.360000e+03	-1.235350e-14	1.450452e-14	1.450452e-14
2.360000e+03	2.380000e+03	-1.737924e-14	1.852008e-14	1.852008e-14
2.380000e+03	2.400000e+03	1.838112e-14	1.918877e-14	1.918877e-14
2.400000e+03	2.420000e+03	1.046908e-14	8.233449e-15	8.233449e-15
2.420000e+03	2.440000e+03	-1.491956e-15	2.038676e-15	2.038676e-15
2.440000e+03	2.460000e+03	9.877655e-15	8.678419e-15	8.678419e-15
2.460000e+03	2.480000e+03	-2.706276e-15	3.193855e-15	3.193855e-15
2.480000e+03	2.500000e+03	6.616694e-15	3.872021e-15	3.872021e-15
2.500000e+03	2.520000e+03	1.759361e-16	2.293780e-15	2.293780e-15
2.520000e+03	2.540000e+03	-3.585374e-15	4.017968e-15	4.017968e-15
2.540000e+03	2.560000e+03	-7.410847e-15	8.328898e-15	8.328898e-15
2.560000e+03	2.580000e+03	6.823183e-15	6.874635e-15	6.874635e-15
2.580000e+03	2.600000e+03	1.538242e-15	1.548213e-15	1.548213e-15
2.600000e+03	2.620000e+03	3.351798e-14	3.264292e-14	3.264292e-14
2.620000e+03	2.640000e+03	1.918546e-15	1.749470e-15	1.749470e-15
2.640000e+03	2.660000e+03	4.559598e-16	1.788305e-16	1.788305e-16
2.660000e+03	2.680000e+03	1.999734e-15	1.622276e-15	1.622276e-15
2.680000e+03	2.700000e+03	-1.581494e-15	1.804183e-15	1.804183e-15
2.700000e+03	2.720000e+03	-3.818660e-15	3.176401e-15	3.176401e-15
2.720000e+03	2.740000e+03	3.326530e-15	3.055508e-15	3.055508e-15
2.740000e+03	2.760000e+03	6.316958e-16	2.488508e-16	2.488508e-16
2.760000e+03	2.780000e+03	1.612665e-16	1.773945e-15	1.773945e-15
2.780000e+03	2.800000e+03	1.136094e-15	8.563034e-16	8.563034e-16
2.800000e+03	2.820000e+03	5.044077e-15	3.159786e-15	3.159786e-15
2.820000e+03	2.840000e+03	3.661222e-16	4.473252e-16	4.473252e-16
2.840000e+03	2.860000e+03	1.296190e-17	3.610762e-16	3.610762e-16
2.860000e+03	2.880000e+03	-5.872349e-17	1.264672e-16	1.264672e-16
2.880000e+03	2.900000e+03	-1.563583e-15	1.503819e-15	1.503819e-15
2.900000e+03	2.920000e+03	1.307544e-15	1.467041e-15	1.467041e-15
2.920000e+03	2.940000e+03	7.451561e-17	1.345054e-16	1.345054e-16
2.940000e+03	2.960000e+03	-1.668772e-16	1.595183e-16	1.595183e-16
2.960000e+03	2.980000e+03	4.878257e-17	2.933304e-17	2.933304e-17
2.980000e+03	3.000000e+03	1.034004e-16	1.846871e-16	1.846871e-16
3.000000e+03	3.020000e+03	-8.498487e-16	8.041352e-16	8.041352e-16
3.020000e+03	3.040000e+03	1.969123e-15	1.907438e-15	1.907438e-15
3.040000e+03	3.060000e+03	-2.956985e-16	3.921483e-16	3.921483e-16
3.060000e+03	3.080000e+03	3.853405e-16	3.987821e-16	3.987821e-16
3.080000e+03	3.100000e+03	7.890896e-18	6.287863e-18	6.287863e-18
3.100000e+03	3.120000e+03	3.411112e-17	1.121867e-16	1.121867e-16
3.120000e+03	3.140000e+03	-7.017331e-17	8.354710e-17	8.354710e-17
3.140000e+03	3.160000e+03	2.522657e-17	3.321848e-17	3.321848e-17
3.160000e+03	3.180000e+03	6.533453e-17	4.701833e-17	4.701833e-17
3.180000e+03	3.200000e+03	-9.771260e-18	2.774217e-17	2.774217e-17
3.200000e+03	3.220000e+03	3.069838e-17	3.447635e-17	3.447635e-17
3.220000e+03	3.240000e+03	5.588535e-18	6.896015e-18	6.896015e-18
3.240000e+03	3.260000e+03	-7.520331e-18	6.989404e-18	6.989404e-18
3.260000e+03	3.280000e+03	-1.101102e-16	1.116930e-16	1.116930e-16
3.280000e+03	3.300000e+03	2.327722e-17	1.577138e-17	1.577138e-17
3.300000e+03	3.320000e+03	-1.315759e-16	1.318330e-16	1.318330e-16
3.320000e+03	3.340000e+03	-8.498439e-17	6.742032e-17	6.742032e-17
3.340000e+03	3.360000e+03	1.511354e-16	1.503908e-16	1.503908e-16
3.360000e+03	3.380000e+03	-2.060835e-16	2.090669e-16	2.090669e-16
3.380000e+03	3.400000e+03	-3.887193e-15	3.826642e-15	3.826642e-15
3.400000e+03	3.420000e+03	3.960944e-15	3.951981e-15	3.951981e-15
3.420000e+03	3.440000e+03	2.602006e-17	1.683693e-17	1.683693e-17
3.440000e+03	3.460000e+03	6.321685e-18	6.113445e-18	6.113445e-18
3.460000e+03	3.480000e+03	4.082015e-19	2.877338e-19	2.877338e-19
3.480000e+03	3.500000e+03	1.369628e-17	1.363895e-17	1.363895e-17
3.500000e+03	3.520000e+03	6.110471e-18	4.243424e-18	4.243424e-18
3.520000e+03	3.540000e+03	-3.457870e-16	3.517815e-16	3.517815e-16
3.540000e+03	3.560000e+03	2.431502e-14	2.431178e-14	2.431178e-14
3.560000e+03	3.580000e+03	6.604414e-18	6.253211e-18	6.253211e-18
3.580000e+03	3.600000e+03	2.261792e-19	2.171849e-19	2.171849e-19
3.600000e+03	3.620000e+03	5.496055e-20	4.774283e-20	4.774283e-20
3.620000e+03	3.640000e+03	-1.379412e-18	1.383106e-18	1.383106e-18
3.640000e+03	3.660000e+03	-2.180759e-21	2.182502e-21	2.182502e-21
3.660000e+03	3.680000e+03	-9.997587e-18	1.008639e-17	1.008639e-17
3.680000e+03	3.700000e+03	-2.111415e-16	2.110780e-16	2.110780e-16
3.700000e+03	3.720000e+03	8.335892e-20	7.680639e-20	7.680639e-20
3.720000e+03	3.740000e+03	1.357716e-18	1.334021e-18	1.334021e-18
3.740000e+03	3.760000e+03	2.748193e-20	2.608960e-20	2.608960e-20
3.760000e+03	3.780000e+03	-3.220770e-19	3.232463e-19	3.232463e-19
3.780000e+03	3.800000e+03	7.519757e-19	7.515460e-19	7.515460e-19
3.800000e+03	3.820000e+03	1.228036e-19	9.193787e-20	9.193787e-20
3.820000e+03	3.840000e+03	-1.174575e-17	1.607782e-17	1.607782e-17
3.840000e+03	3.860000e+03	1.820114e-17	1.643858e-17	1.643858e-17
3.860000e+03	3.880000e+03	-7.088703e-20	8.017975e-20	8.017975e-20
3.880000e+03	3.900000e+03	7.048463e-22	7.376723e-22	7.376723e-22
3.900000e+03	3.920000e+03	6.865687e-18	8.193992e-18	8.193992e-18
3.920000e+03	3.940000e+03	5.066942e-19	3.608915e-19	3.608915e-19
3.940000e+03	3.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.960000e+03	3.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+03	4.000000e+03	-8.038267e-20	6.316905e-20	6.316905e-20
4.000000e+03	4.020000e+03	5.708742e-18	5.708742e-18	5.708742e-18
4.020000e+03	4.040000e+03	3.339592e-22	2.263727e-22	2.263727e-22
4.040000e+03	4.060000e+03	-7.352047e-20	1.212779e-19	1.212779e-19
4.060000e+03	4.080000e+03	2.749809e-20	4.088440e-20	4.088440e-20
4.080000e+03	4.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+03	4.120000e+03	1.246836e-19	1.013390e-19	1.013390e-19
4.120000e+03	4.140000e+03	7.244060e-24	7.244060e-24	7.244060e-24
4.140000e+03	4.160000e+03	4.730515e-23	4.730515e-23	4.730515e-23
4.160000e+03	4.180000e+03	2.494462e-21	2.494462e-21	2.494462e-21
4.180000e+03	4.200000e+03	-6.041478e-21	6.041478e-21	6.041478e-21
4.200000e+03	4.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+03	4.240000e+03	1.482203e-22	1.482183e-22	1.482183e-22
4.240000e+03	4.260000e+03	2.163863e-19	2.163863e-19	2.163863e-19
4.260000e+03	4.280000e+03	2.595552e-23	2.595552e-23	2.595552e-23
4.280000e+03	4.300000e+03	-2.337812e-21	4.624907e-21	4.624907e-21
4.300000e+03	4.320000e+03	7.719630e-18	7.719306e-18	7.719306e-18
4.320000e+03	4.340000e+03	4.612643e-18	4.314466e-18	4.314466e-18
4.340000e+03	4.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+03	4.380000e+03	-7.087524e-21	7.087915e-21	7.087915e-21
4.380000e+03	4.400000e+03	2.335171e-18	2.335171e-18	2.335171e-18
4.400000e+03	4.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+03	4.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+03	4.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+03	4.480000e+03	-1.672999e-22	1.672999e-22	1.672999e-22
4.480000e+03	4.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.540000e+03	8.977536e-22	8.977536e-22	8.977536e-22
4.540000e+03	4.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+03	4.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+03	4.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+03	4.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+03	4.640000e+03	-6.564232e-21	6.564232e-21	6.564232e-21
4.640000e+03	4.660000e+03	7.980949e-24	7.980949e-24	7.980949e-24
4.660000e+03	4.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+03	4.700000e+03	-5.135861e-24	5.154000e-24	5.154000e-24
4.700000e+03	4.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+03	4.740000e+03	-1.031978e-22	1.031978e-22	1.031978e-22
4.740000e+03	4.760000e+03	6.035884e-21	6.035884e-21	6.035884e-21
4.760000e+03	4.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+03	4.800000e+03	-9.516838e-25	9.516838e-25	9.516838e-25
4.800000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+03	4.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+03	4.880000e+03	7.303527e-27	7.303527e-27	7.303527e-27
4.880000e+03	4.900000e+03	1.056501e-24	1.056501e-24	1.056501e-24
4.900000e+03	4.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+03	4.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+03	4.960000e+03	-3.530002e-21	3.530002e-21	3.530002e-21
4.960000e+03	4.980000e+03	4.072785e-25	4.072785e-25	4.072785e-25
4.980000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+03	5.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+03	5.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+03	5.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+03	5.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+03	5.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+03	5.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.220000e+03	4.606630e-23	4.606630e-23	4.606630e-23
5.220000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+03	5.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+03	5.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+03	8.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+03	8.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+03	8.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+03	8.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+03	8.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+03	8.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+03	8.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+03	8.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+03	8.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+03	8.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+03	8.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+03	8.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+03	8.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+03	8.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+03	8.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+03	8.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+03	8.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+03	8.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+03	8.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+03	8.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+03	8.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+03	8.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+03	8.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+03	8.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+03	8.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+03	8.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+03	8.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+03	8.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+03	8.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+03	8.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+03	8.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+03	8.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+03	8.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+03	8.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+03	8.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+03	8.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+03	8.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+03	8.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+03	8.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+03	8.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+03	8.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+03	8.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+03	8.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+03	8.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+03	8.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+03	8.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+03	8.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+03	8.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+03	8.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+03	9.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+03	9.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+03	9.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+03	9.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+03	9.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+03	9.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+03	9.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+03	9.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+03	9.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+03	9.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+03	9.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+03	9.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+03	9.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+03	9.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+03	9.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+03	9.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+03	9.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+03	9.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+03	9.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+03	9.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+03	9.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+03	9.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+03	9.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+03	9.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+03	9.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+03	9.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+03	9.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+03	9.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+03	9.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+03	9.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+03	9.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+03	9.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+03	9.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+03	9.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+03	9.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+03	9.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+03	9.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+03	9.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+03	9.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+03	9.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+03	9.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+03	9.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+03	9.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+03	9.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+03	9.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+03	9.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+03	9.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+03	9.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.002000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+04	1.004000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+04	1.006000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+04	1.008000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+04	1.010000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+04	1.012000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+04	1.014000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+04	1.016000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+04	1.018000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.022000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+04	1.024000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+04	1.026000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+04	1.028000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+04	1.030000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+04	1.032000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+04	1.034000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+04	1.036000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+04	1.038000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.042000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+04	1.044000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+04	1.046000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+04	1.048000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+04	1.050000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+04	1.052000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+04	1.054000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+04	1.056000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+04	1.058000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.062000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+04	1.064000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+04	1.066000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+04	1.068000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+04	1.070000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+04	1.072000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+04	1.074000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+04	1.076000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+04	1.078000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.082000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+04	1.084000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+04	1.086000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+04	1.088000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+04	1.090000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+04	1.092000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+04	1.094000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+04	1.096000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+04	1.098000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.102000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+04	1.104000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+04	1.106000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+04	1.108000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+04	1.110000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+04	1.112000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+04	1.114000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+04	1.116000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+04	1.118000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.122000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+04	1.124000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+04	1.126000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+04	1.128000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+04	1.130000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+04	1.132000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+04	1.134000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+04	1.136000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+04	1.138000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.142000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.146000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.150000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+04	1.152000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+04	1.154000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+04	1.156000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+04	1.158000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.162000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+04	1.164000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+04	1.166000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+04	1.168000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+04	1.170000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.174000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+04	1.176000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+04	1.178000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.182000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+04	1.184000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+04	1.186000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.190000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+04	1.192000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+04	1.194000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.198000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.202000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.206000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.210000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.214000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.218000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.222000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.226000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.230000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.234000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.238000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.242000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.246000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.250000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.254000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.258000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.262000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.266000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.270000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.274000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.278000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.282000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.286000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.290000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.294000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.298000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[_VarBand]
BandComponentEnv=Nominal,ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5,ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1,ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5,ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2,ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1,ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2
ErrorBandColor=green!80!black
ErrorBandOpacity=0.5
ErrorBands=1
ErrorTubes=1
ErrorBars=0
ErrorType=env
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[_VarBand]
Path=QCD-MCNLO-QCD[_VarBand]
Scale=1000.
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	9.994740e-06	1.490573e-07	1.490573e-07
4.000000e+01	6.000000e+01	6.626620e-06	9.146259e-09	9.146259e-09
6.000000e+01	8.000000e+01	3.394851e-06	6.390221e-09	6.390221e-09
8.000000e+01	1.000000e+02	1.772678e-06	2.364748e-08	2.364748e-08
1.000000e+02	1.200000e+02	9.376495e-07	3.742362e-09	3.742362e-09
1.200000e+02	1.400000e+02	5.214301e-07	2.231931e-09	2.231931e-09
1.400000e+02	1.600000e+02	3.074354e-07	1.467218e-09	1.467218e-09
1.600000e+02	1.800000e+02	1.824334e-07	2.279852e-09	2.279852e-09
1.800000e+02	2.000000e+02	1.124640e-07	7.682348e-10	7.682348e-10
2.000000e+02	2.200000e+02	7.180090e-08	6.070241e-10	6.070241e-10
2.200000e+02	2.400000e+02	4.566342e-08	4.659103e-10	4.659103e-10
2.400000e+02	2.600000e+02	2.930895e-08	3.380168e-10	3.380168e-10
2.600000e+02	2.800000e+02	1.925333e-08	2.775499e-10	2.775499e-10
2.800000e+02	3.000000e+02	1.289646e-08	2.039730e-10	2.039730e-10
3.000000e+02	3.200000e+02	9.059485e-09	1.780946e-10	1.780946e-10
3.200000e+02	3.400000e+02	5.811640e-09	1.343095e-10	1.343095e-10
3.400000e+02	3.600000e+02	4.232532e-09	1.314206e-10	1.314206e-10
3.600000e+02	3.800000e+02	2.992438e-09	1.011812e-10	1.011812e-10
3.800000e+02	4.000000e+02	2.138697e-09	7.033740e-11	7.033740e-11
4.000000e+02	4.200000e+02	5.114045e-08	4.983519e-08	4.983519e-08
4.200000e+02	4.400000e+02	1.010742e-09	4.464020e-11	4.464020e-11
4.400000e+02	4.600000e+02	7.817835e-10	4.654763e-11	4.654763e-11
4.600000e+02	4.800000e+02	5.347885e-10	3.560868e-11	3.560868e-11
4.800000e+02	5.000000e+02	4.170270e-10	3.522921e-11	3.522921e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[MUR=2__MUF=2__LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[MUR=2__MUF=2__LHAPDF=325100]
Path=QCD-MCNLO-QCD[MUR=2__MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=5.59357811377103228e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	8.451070e-06	1.223600e-07	1.223600e-07
4.000000e+01	6.000000e+01	5.629170e-06	8.328768e-09	8.328768e-09
6.000000e+01	8.000000e+01	2.877837e-06	5.856791e-09	5.856791e-09
8.000000e+01	1.000000e+02	1.488010e-06	1.568863e-08	1.568863e-08
1.000000e+02	1.200000e+02	7.857100e-07	3.113186e-09	3.113186e-09
1.200000e+02	1.400000e+02	1.275046e-06	8.311573e-07	8.311573e-07
1.400000e+02	1.600000e+02	2.558309e-07	1.299144e-09	1.299144e-09
1.600000e+02	1.800000e+02	1.501918e-07	1.687230e-09	1.687230e-09
1.800000e+02	2.000000e+02	9.184615e-08	6.436090e-10	6.436090e-10
2.000000e+02	2.200000e+02	5.835060e-08	5.074879e-10	5.074879e-10
2.200000e+02	2.400000e+02	6.591720e-08	2.911347e-08	2.911347e-08
2.400000e+02	2.600000e+02	2.356419e-08	2.798334e-10	2.798334e-10
2.600000e+02	2.800000e+02	1.549601e-08	2.328147e-10	2.328147e-10
2.800000e+02	3.000000e+02	1.026590e-08	1.659465e-10	1.659465e-10
3.000000e+02	3.200000e+02	7.140385e-09	1.409047e-10	1.409047e-10
3.200000e+02	3.400000e+02	4.506136e-09	9.656904e-11	9.656904e-11
3.400000e+02	3.600000e+02	3.439312e-09	1.716783e-10	1.716783e-10
3.600000e+02	3.800000e+02	2.337580e-09	8.250547e-11	8.250547e-11
3.800000e+02	4.000000e+02	1.648860e-09	5.566195e-11	5.566195e-11
4.000000e+02	4.200000e+02	3.766064e-08	3.665688e-08	3.665688e-08
4.200000e+02	4.400000e+02	7.729130e-10	3.278665e-11	3.278665e-11
4.400000e+02	4.600000e+02	6.103720e-10	3.819567e-11	3.819567e-11
4.600000e+02	4.800000e+02	3.955754e-10	2.497904e-11	2.497904e-11
4.800000e+02	5.000000e+02	3.196352e-10	2.867636e-11	2.867636e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[MUR=2__MUF=1__LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[MUR=2__MUF=1__LHAPDF=325100]
Path=QCD-MCNLO-QCD[MUR=2__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=5.59369319449071499e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	8.432460e-06	1.128526e-07	1.128526e-07
4.000000e+01	6.000000e+01	5.598880e-06	7.847355e-09	7.847355e-09
6.000000e+01	8.000000e+01	2.867042e-06	5.514021e-09	5.514021e-09
8.000000e+01	1.000000e+02	1.491098e-06	1.949247e-08	1.949247e-08
1.000000e+02	1.200000e+02	7.871130e-07	3.141288e-09	3.141288e-09
1.200000e+02	1.400000e+02	1.464854e-06	1.020147e-06	1.020147e-06
1.400000e+02	1.600000e+02	2.565790e-07	1.267362e-09	1.267362e-09
1.600000e+02	1.800000e+02	1.508987e-07	1.829704e-09	1.829704e-09
1.800000e+02	2.000000e+02	9.256380e-08	6.391000e-10	6.391000e-10
2.000000e+02	2.200000e+02	5.882840e-08	4.976585e-10	4.976585e-10
2.200000e+02	2.400000e+02	6.421710e-08	2.703687e-08	2.703687e-08
2.400000e+02	2.600000e+02	2.377679e-08	2.771402e-10	2.771402e-10
2.600000e+02	2.800000e+02	1.561218e-08	2.274469e-10	2.274469e-10
2.800000e+02	3.000000e+02	1.038407e-08	1.667933e-10	1.667933e-10
3.000000e+02	3.200000e+02	7.236450e-09	1.411834e-10	1.411834e-10
3.200000e+02	3.400000e+02	4.600080e-09	1.033688e-10	1.033688e-10
3.400000e+02	3.600000e+02	3.371056e-09	1.107010e-10	1.107010e-10
3.600000e+02	3.800000e+02	2.372818e-09	8.386719e-11	8.386719e-11
3.800000e+02	4.000000e+02	1.678800e-09	5.653245e-11	5.653245e-11
4.000000e+02	4.200000e+02	3.578907e-08	3.477069e-08	3.477069e-08
4.200000e+02	4.400000e+02	7.842225e-10	3.435165e-11	3.435165e-11
4.400000e+02	4.600000e+02	6.140275e-10	3.819736e-11	3.819736e-11
4.600000e+02	4.800000e+02	4.071552e-10	2.592051e-11	2.592051e-11
4.800000e+02	5.000000e+02	3.204442e-10	2.714658e-11	2.714658e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[MUR=1__MUF=2__LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[MUR=1__MUF=2__LHAPDF=325100]
Path=QCD-MCNLO-QCD[MUR=1__MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=5.59403759090758415e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	9.999075e-06	1.682878e-07	1.682878e-07
4.000000e+01	6.000000e+01	6.655640e-06	9.538831e-09	9.538831e-09
6.000000e+01	8.000000e+01	3.404621e-06	6.678177e-09	6.678177e-09
8.000000e+01	1.000000e+02	1.768215e-06	1.917850e-08	1.917850e-08
1.000000e+02	1.200000e+02	9.356770e-07	3.664996e-09	3.664996e-09
1.200000e+02	1.400000e+02	1.537415e-06	1.006192e-06	1.006192e-06
1.400000e+02	1.600000e+02	3.066764e-07	1.502244e-09	1.502244e-09
1.600000e+02	1.800000e+02	1.816651e-07	2.090288e-09	2.090288e-09
1.800000e+02	2.000000e+02	1.115906e-07	7.631822e-10	7.631822e-10
2.000000e+02	2.200000e+02	7.118685e-08	6.074041e-10	6.074041e-10
2.200000e+02	2.400000e+02	7.932760e-08	3.413280e-08	3.413280e-08
2.400000e+02	2.600000e+02	2.903848e-08	3.374018e-10	3.374018e-10
2.600000e+02	2.800000e+02	1.913016e-08	2.812349e-10	2.812349e-10
2.800000e+02	3.000000e+02	1.273895e-08	1.987432e-10	1.987432e-10
3.000000e+02	3.200000e+02	8.939570e-09	1.762119e-10	1.762119e-10
3.200000e+02	3.400000e+02	5.684415e-09	1.218464e-10	1.218464e-10
3.400000e+02	3.600000e+02	4.287685e-09	1.769924e-10	1.769924e-10
3.600000e+02	3.800000e+02	2.948766e-09	9.910115e-11	9.910115e-11
3.800000e+02	4.000000e+02	2.097263e-09	6.914024e-11	6.914024e-11
4.000000e+02	4.200000e+02	5.415955e-08	5.287502e-08	5.287502e-08
4.200000e+02	4.400000e+02	9.949450e-10	4.300626e-11	4.300626e-11
4.400000e+02	4.600000e+02	7.776955e-10	4.666345e-11	4.666345e-11
4.600000e+02	4.800000e+02	5.206445e-10	3.463442e-11	3.463442e-11
4.800000e+02	5.000000e+02	4.157399e-10	3.733131e-11	3.733131e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[MUR=1__MUF=1__LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[MUR=1__MUF=1__LHAPDF=325100]
Path=QCD-MCNLO-QCD[MUR=1__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=5.59404725265441694e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	9.994740e-06	1.490573e-07	1.490573e-07
4.000000e+01	6.000000e+01	6.626620e-06	9.146259e-09	9.146259e-09
6.000000e+01	8.000000e+01	3.394851e-06	6.390221e-09	6.390221e-09
8.000000e+01	1.000000e+02	1.772678e-06	2.364748e-08	2.364748e-08
1.000000e+02	1.200000e+02	9.376495e-07	3.742362e-09	3.742362e-09
1.200000e+02	1.400000e+02	1.764301e-06	1.231931e-06	1.231931e-06
1.400000e+02	1.600000e+02	3.074354e-07	1.467218e-09	1.467218e-09
1.600000e+02	1.800000e+02	1.824334e-07	2.279852e-09	2.279852e-09
1.800000e+02	2.000000e+02	1.124640e-07	7.682348e-10	7.682348e-10
2.000000e+02	2.200000e+02	7.180090e-08	6.070241e-10	6.070241e-10
2.200000e+02	2.400000e+02	7.725445e-08	3.159103e-08	3.159103e-08
2.400000e+02	2.600000e+02	2.930895e-08	3.380168e-10	3.380168e-10
2.600000e+02	2.800000e+02	1.925333e-08	2.775499e-10	2.775499e-10
2.800000e+02	3.000000e+02	1.289646e-08	2.039730e-10	2.039730e-10
3.000000e+02	3.200000e+02	9.059485e-09	1.780946e-10	1.780946e-10
3.200000e+02	3.400000e+02	5.811640e-09	1.343095e-10	1.343095e-10
3.400000e+02	3.600000e+02	4.232532e-09	1.314206e-10	1.314206e-10
3.600000e+02	3.800000e+02	2.992438e-09	1.011812e-10	1.011812e-10
3.800000e+02	4.000000e+02	2.138697e-09	7.033740e-11	7.033740e-11
4.000000e+02	4.200000e+02	5.114045e-08	4.983519e-08	4.983519e-08
4.200000e+02	4.400000e+02	1.010742e-09	4.464020e-11	4.464020e-11
4.400000e+02	4.600000e+02	7.817835e-10	4.654763e-11	4.654763e-11
4.600000e+02	4.800000e+02	5.347885e-10	3.560868e-11	3.560868e-11
4.800000e+02	5.000000e+02	4.170270e-10	3.522921e-11	3.522921e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[MUR=1__MUF=0.5__LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[MUR=1__MUF=0.5__LHAPDF=325100]
Path=QCD-MCNLO-QCD[MUR=1__MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=5.59428610664436720e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.014418e-05	2.161917e-07	2.161917e-07
4.000000e+01	6.000000e+01	6.519025e-06	9.309621e-08	9.309621e-08
6.000000e+01	8.000000e+01	3.411088e-06	3.609311e-08	3.609311e-08
8.000000e+01	1.000000e+02	1.716142e-06	6.028845e-08	6.028845e-08
1.000000e+02	1.200000e+02	1.063135e-06	1.352622e-07	1.352622e-07
1.200000e+02	1.400000e+02	2.123187e-06	1.613514e-06	1.613514e-06
1.400000e+02	1.600000e+02	3.071503e-07	2.024559e-09	2.024559e-09
1.600000e+02	1.800000e+02	1.820426e-07	2.621223e-09	2.621223e-09
1.800000e+02	2.000000e+02	1.133599e-07	9.761644e-10	9.761644e-10
2.000000e+02	2.200000e+02	7.255605e-08	1.010212e-09	1.010212e-09
2.200000e+02	2.400000e+02	7.894945e-08	3.263485e-08	3.263485e-08
2.400000e+02	2.600000e+02	2.894881e-08	6.446862e-10	6.446862e-10
2.600000e+02	2.800000e+02	1.935467e-08	3.180756e-10	3.180756e-10
2.800000e+02	3.000000e+02	1.302843e-08	2.273793e-10	2.273793e-10
3.000000e+02	3.200000e+02	9.159410e-09	1.849194e-10	1.849194e-10
3.200000e+02	3.400000e+02	5.970635e-09	1.695209e-10	1.695209e-10
3.400000e+02	3.600000e+02	4.303360e-09	1.456683e-10	1.456683e-10
3.600000e+02	3.800000e+02	2.999016e-09	1.039918e-10	1.039918e-10
3.800000e+02	4.000000e+02	2.179134e-09	7.247201e-11	7.247201e-11
4.000000e+02	4.200000e+02	4.983001e-08	4.851211e-08	4.851211e-08
4.200000e+02	4.400000e+02	1.019829e-09	4.916810e-11	4.916810e-11
4.400000e+02	4.600000e+02	7.915520e-10	4.738822e-11	4.738822e-11
4.600000e+02	4.800000e+02	5.550790e-10	3.763126e-11	3.763126e-11
4.800000e+02	5.000000e+02	4.230491e-10	3.450618e-11	3.450618e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[MUR=0.5__MUF=1__LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[MUR=0.5__MUF=1__LHAPDF=325100]
Path=QCD-MCNLO-QCD[MUR=0.5__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=5.59327822790175742e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.358303e-05	1.757976e-07	1.757976e-07
4.000000e+01	6.000000e+01	8.936010e-06	1.424673e-08	1.424673e-08
6.000000e+01	8.000000e+01	4.588261e-06	9.955289e-09	9.955289e-09
8.000000e+01	1.000000e+02	2.394335e-06	2.684280e-08	2.684280e-08
1.000000e+02	1.200000e+02	1.275667e-06	5.222104e-09	5.222104e-09
1.200000e+02	1.400000e+02	2.247080e-06	1.518784e-06	1.518784e-06
1.400000e+02	1.600000e+02	4.248425e-07	2.349443e-09	2.349443e-09
1.600000e+02	1.800000e+02	2.516989e-07	2.940071e-09	2.940071e-09
1.800000e+02	2.000000e+02	1.556989e-07	1.210935e-09	1.210935e-09
2.000000e+02	2.200000e+02	1.000392e-07	9.379016e-10	9.379016e-10
2.200000e+02	2.400000e+02	9.305765e-08	2.980983e-08	2.980983e-08
2.400000e+02	2.600000e+02	4.096115e-08	5.420779e-10	5.420779e-10
2.600000e+02	2.800000e+02	2.743677e-08	4.547037e-10	4.547037e-10
2.800000e+02	3.000000e+02	1.835114e-08	3.283240e-10	3.283240e-10
3.000000e+02	3.200000e+02	1.288622e-08	3.072721e-10	3.072721e-10
3.200000e+02	3.400000e+02	8.127895e-09	2.054693e-10	2.054693e-10
3.400000e+02	3.600000e+02	6.217150e-09	2.681564e-10	2.681564e-10
3.600000e+02	3.800000e+02	4.377257e-09	1.916644e-10	1.916644e-10
3.800000e+02	4.000000e+02	3.120110e-09	1.258497e-10	1.258497e-10
4.000000e+02	4.200000e+02	6.361570e-08	6.178991e-08	6.178991e-08
4.200000e+02	4.400000e+02	1.404248e-09	6.246991e-11	6.246991e-11
4.400000e+02	4.600000e+02	1.165516e-09	9.012393e-11	9.012393e-11
4.600000e+02	4.800000e+02	7.300695e-10	5.152516e-11	5.152516e-11
4.800000e+02	5.000000e+02	6.299005e-10	5.577921e-11	5.577921e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100]
Path=QCD-MCNLO-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=5.59377164314874818e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.346714e-05	2.007063e-07	2.007063e-07
4.000000e+01	6.000000e+01	8.804205e-06	8.418370e-08	8.418370e-08
6.000000e+01	8.000000e+01	4.594842e-06	2.826725e-08	2.826725e-08
8.000000e+01	1.000000e+02	2.386121e-06	4.806829e-08	4.806829e-08
1.000000e+02	1.200000e+02	1.325635e-06	6.561734e-08	6.561734e-08
1.200000e+02	1.400000e+02	2.533016e-06	1.845420e-06	1.845420e-06
1.400000e+02	1.600000e+02	4.225873e-07	2.912625e-09	2.912625e-09
1.600000e+02	1.800000e+02	2.522248e-07	3.146008e-09	3.146008e-09
1.800000e+02	2.000000e+02	1.567008e-07	1.346702e-09	1.346702e-09
2.000000e+02	2.200000e+02	1.018467e-07	1.226287e-09	1.226287e-09
2.200000e+02	2.400000e+02	1.164804e-07	5.233579e-08	5.233579e-08
2.400000e+02	2.600000e+02	4.125350e-08	6.712606e-10	6.712606e-10
2.600000e+02	2.800000e+02	2.766268e-08	4.293152e-10	4.293152e-10
2.800000e+02	3.000000e+02	1.823837e-08	3.812840e-10	3.812840e-10
3.000000e+02	3.200000e+02	1.324357e-08	2.995437e-10	2.995437e-10
3.200000e+02	3.400000e+02	8.474095e-09	2.668539e-10	2.668539e-10
3.400000e+02	3.600000e+02	6.215345e-09	2.120409e-10	2.120409e-10
3.600000e+02	3.800000e+02	4.431707e-09	1.829232e-10	1.829232e-10
3.800000e+02	4.000000e+02	3.149548e-09	1.208012e-10	1.208012e-10
4.000000e+02	4.200000e+02	5.500545e-08	5.313967e-08	5.313967e-08
4.200000e+02	4.400000e+02	1.452455e-09	6.559264e-11	6.559264e-11
4.400000e+02	4.600000e+02	1.178242e-09	8.216258e-11	8.216258e-11
4.600000e+02	4.800000e+02	7.727705e-10	5.139686e-11	5.139686e-11
4.800000e+02	5.000000e+02	5.944985e-10	4.741842e-11	4.741842e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
Path=QCD-MCNLO-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=5.59158666669042741e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	7.317745e-06	3.967872e-08	3.967872e-08
4.000000e+01	6.000000e+01	4.887290e-06	4.333939e-09	4.333939e-09
6.000000e+01	8.000000e+01	2.467311e-06	2.900706e-09	2.900706e-09
8.000000e+01	1.000000e+02	1.254518e-06	6.305323e-09	6.305323e-09
1.000000e+02	1.200000e+02	6.624430e-07	1.584634e-09	1.584634e-09
1.200000e+02	1.400000e+02	6.866225e-07	3.188602e-07	3.188602e-07
1.400000e+02	1.600000e+02	2.105887e-07	7.407670e-10	7.407670e-10
1.600000e+02	1.800000e+02	1.218100e-07	1.787888e-09	1.787888e-09
1.800000e+02	2.000000e+02	7.483385e-08	3.048296e-10	3.048296e-10
2.000000e+02	2.200000e+02	4.672831e-08	2.330082e-10	2.330082e-10
2.200000e+02	2.400000e+02	3.962534e-08	1.028431e-08	1.028431e-08
2.400000e+02	2.600000e+02	1.868069e-08	1.304455e-10	1.304455e-10
2.600000e+02	2.800000e+02	1.213247e-08	1.030056e-10	1.030056e-10
2.800000e+02	3.000000e+02	8.020300e-09	7.594954e-11	7.594954e-11
3.000000e+02	3.200000e+02	5.418315e-09	6.436095e-11	6.436095e-11
3.200000e+02	3.400000e+02	3.618835e-09	5.297731e-11	5.297731e-11
3.400000e+02	3.600000e+02	2.504128e-09	4.471048e-11	4.471048e-11
3.600000e+02	3.800000e+02	1.733214e-09	3.327867e-11	3.327867e-11
3.800000e+02	4.000000e+02	1.235353e-09	2.450962e-11	2.450962e-11
4.000000e+02	4.200000e+02	1.916778e-08	1.836906e-08	1.836906e-08
4.200000e+02	4.400000e+02	5.951960e-10	1.589953e-11	1.589953e-11
4.400000e+02	4.600000e+02	4.350089e-10	1.486558e-11	1.486558e-11
4.600000e+02	4.800000e+02	3.160552e-10	1.353539e-11	1.353539e-11
4.800000e+02	5.000000e+02	2.305688e-10	1.012960e-11	1.012960e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
Path=QCD-MCNLO-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=5.59160522996776576e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	7.287380e-06	3.842946e-08	3.842946e-08
4.000000e+01	6.000000e+01	4.862905e-06	4.339297e-09	4.339297e-09
6.000000e+01	8.000000e+01	2.458618e-06	2.889571e-09	2.889571e-09
8.000000e+01	1.000000e+02	1.252604e-06	6.330630e-09	6.330630e-09
1.000000e+02	1.200000e+02	6.626905e-07	1.627424e-09	1.627424e-09
1.200000e+02	1.400000e+02	6.831220e-07	3.145340e-07	3.145340e-07
1.400000e+02	1.600000e+02	2.114044e-07	7.541555e-10	7.541555e-10
1.600000e+02	1.800000e+02	1.222467e-07	2.000914e-09	2.000914e-09
1.800000e+02	2.000000e+02	7.530320e-08	3.074872e-10	3.074872e-10
2.000000e+02	2.200000e+02	4.708014e-08	2.352409e-10	2.352409e-10
2.200000e+02	2.400000e+02	4.020786e-08	1.061990e-08	1.061990e-08
2.400000e+02	2.600000e+02	1.886021e-08	1.319837e-10	1.319837e-10
2.600000e+02	2.800000e+02	1.225523e-08	1.042339e-10	1.042339e-10
2.800000e+02	3.000000e+02	8.106565e-09	7.700321e-11	7.700321e-11
3.000000e+02	3.200000e+02	5.481625e-09	6.522304e-11	6.522304e-11
3.200000e+02	3.400000e+02	3.663217e-09	5.366917e-11	5.366917e-11
3.400000e+02	3.600000e+02	2.534976e-09	4.490880e-11	4.490880e-11
3.600000e+02	3.800000e+02	1.756889e-09	3.384499e-11	3.384499e-11
3.800000e+02	4.000000e+02	1.252389e-09	2.491594e-11	2.491594e-11
4.000000e+02	4.200000e+02	2.039026e-08	1.958100e-08	1.958100e-08
4.200000e+02	4.400000e+02	6.030565e-10	1.619741e-11	1.619741e-11
4.400000e+02	4.600000e+02	4.413091e-10	1.515918e-11	1.515918e-11
4.600000e+02	4.800000e+02	3.202838e-10	1.381358e-11	1.381358e-11
4.800000e+02	5.000000e+02	2.337727e-10	1.029108e-11	1.029108e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
Path=QCD-MCNLO-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=5.59160915388426078e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	8.663065e-06	5.273673e-08	5.273673e-08
4.000000e+01	6.000000e+01	5.764490e-06	5.193424e-09	5.193424e-09
6.000000e+01	8.000000e+01	2.910731e-06	3.427370e-09	3.427370e-09
8.000000e+01	1.000000e+02	1.484165e-06	8.038447e-09	8.038447e-09
1.000000e+02	1.200000e+02	7.860775e-07	1.935694e-09	1.935694e-09
1.200000e+02	1.400000e+02	8.543785e-07	4.161123e-07	4.161123e-07
1.400000e+02	1.600000e+02	2.520001e-07	9.131416e-10	9.131416e-10
1.600000e+02	1.800000e+02	1.464558e-07	2.196159e-09	2.196159e-09
1.800000e+02	2.000000e+02	9.039760e-08	3.709029e-10	3.709029e-10
2.000000e+02	2.200000e+02	5.672730e-08	2.845934e-10	2.845934e-10
2.200000e+02	2.400000e+02	4.883267e-08	1.304176e-08	1.304176e-08
2.400000e+02	2.600000e+02	2.290197e-08	1.606199e-10	1.606199e-10
2.600000e+02	2.800000e+02	1.492994e-08	1.273114e-10	1.273114e-10
2.800000e+02	3.000000e+02	9.918050e-09	9.417737e-11	9.417737e-11
3.000000e+02	3.200000e+02	6.736735e-09	8.043605e-11	8.043605e-11
3.200000e+02	3.400000e+02	4.515160e-09	6.800849e-11	6.800849e-11
3.400000e+02	3.600000e+02	3.148059e-09	5.810802e-11	5.810802e-11
3.600000e+02	3.800000e+02	2.182524e-09	4.251074e-11	4.251074e-11
3.800000e+02	4.000000e+02	1.559426e-09	3.120336e-11	3.120336e-11
4.000000e+02	4.200000e+02	2.428199e-08	2.326908e-08	2.326908e-08
4.200000e+02	4.400000e+02	7.565695e-10	2.045839e-11	2.045839e-11
4.400000e+02	4.600000e+02	5.556650e-10	1.915163e-11	1.915163e-11
4.600000e+02	4.800000e+02	4.038610e-10	1.744610e-11	1.744610e-11
4.800000e+02	5.000000e+02	2.962516e-10	1.309990e-11	1.309990e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=QCD-MCNLO-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=5.59162880308798275e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	8.636070e-06	5.106454e-08	5.106454e-08
4.000000e+01	6.000000e+01	5.741230e-06	5.214861e-09	5.214861e-09
6.000000e+01	8.000000e+01	2.902514e-06	3.421423e-09	3.421423e-09
8.000000e+01	1.000000e+02	1.482538e-06	8.072554e-09	8.072554e-09
1.000000e+02	1.200000e+02	7.865190e-07	1.994972e-09	1.994972e-09
1.200000e+02	1.400000e+02	8.497135e-07	4.104668e-07	4.104668e-07
1.400000e+02	1.600000e+02	2.529366e-07	9.313768e-10	9.313768e-10
1.600000e+02	1.800000e+02	1.469362e-07	2.458348e-09	2.458348e-09
1.800000e+02	2.000000e+02	9.093275e-08	3.744754e-10	3.744754e-10
2.000000e+02	2.200000e+02	5.713345e-08	2.874563e-10	2.874563e-10
2.200000e+02	2.400000e+02	4.954569e-08	1.346735e-08	1.346735e-08
2.400000e+02	2.600000e+02	2.311413e-08	1.625421e-10	1.625421e-10
2.600000e+02	2.800000e+02	1.507655e-08	1.288574e-10	1.288574e-10
2.800000e+02	3.000000e+02	1.002230e-08	9.550725e-11	9.550725e-11
3.000000e+02	3.200000e+02	6.814760e-09	8.154663e-11	8.154663e-11
3.200000e+02	3.400000e+02	4.570536e-09	6.901302e-11	6.901302e-11
3.400000e+02	3.600000e+02	3.187771e-09	5.848190e-11	5.848190e-11
3.600000e+02	3.800000e+02	2.213027e-09	4.328074e-11	4.328074e-11
3.800000e+02	4.000000e+02	1.581551e-09	3.174515e-11	3.174515e-11
4.000000e+02	4.200000e+02	2.583121e-08	2.480432e-08	2.480432e-08
4.200000e+02	4.400000e+02	7.671545e-10	2.086609e-11	2.086609e-11
4.400000e+02	4.600000e+02	5.642795e-10	1.955121e-11	1.955121e-11
4.600000e+02	4.800000e+02	4.096933e-10	1.782786e-11	1.782786e-11
4.800000e+02	5.000000e+02	3.007552e-10	1.332555e-11	1.332555e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
Path=QCD-MCNLO-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=5.59164602424849211e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	8.601625e-06	4.887238e-08	4.887238e-08
4.000000e+01	6.000000e+01	5.712950e-06	5.238160e-09	5.238160e-09
6.000000e+01	8.000000e+01	2.893238e-06	3.415763e-09	3.415763e-09
8.000000e+01	1.000000e+02	1.481210e-06	8.073582e-09	8.073582e-09
1.000000e+02	1.200000e+02	7.875565e-07	2.064884e-09	2.064884e-09
1.200000e+02	1.400000e+02	8.427200e-07	4.019389e-07	4.019389e-07
1.400000e+02	1.600000e+02	2.542989e-07	9.519119e-10	9.519119e-10
1.600000e+02	1.800000e+02	1.476697e-07	2.774682e-09	2.774682e-09
1.800000e+02	2.000000e+02	9.168140e-08	3.793413e-10	3.793413e-10
2.000000e+02	2.200000e+02	5.769090e-08	2.912999e-10	2.912999e-10
2.200000e+02	2.400000e+02	5.032280e-08	1.385313e-08	1.385313e-08
2.400000e+02	2.600000e+02	2.339811e-08	1.650655e-10	1.650655e-10
2.600000e+02	2.800000e+02	1.527191e-08	1.308928e-10	1.308928e-10
2.800000e+02	3.000000e+02	1.016076e-08	9.725213e-11	9.725213e-11
3.000000e+02	3.200000e+02	6.917300e-09	8.298772e-11	8.298772e-11
3.200000e+02	3.400000e+02	4.643090e-09	7.037489e-11	7.037489e-11
3.400000e+02	3.600000e+02	3.239453e-09	5.902836e-11	5.902836e-11
3.600000e+02	3.800000e+02	2.252428e-09	4.426409e-11	4.426409e-11
3.800000e+02	4.000000e+02	1.610083e-09	3.244189e-11	3.244189e-11
4.000000e+02	4.200000e+02	2.750916e-08	2.646420e-08	2.646420e-08
4.200000e+02	4.400000e+02	7.807815e-10	2.138422e-11	2.138422e-11
4.400000e+02	4.600000e+02	5.752335e-10	2.004433e-11	2.004433e-11
4.600000e+02	4.800000e+02	4.171368e-10	1.829174e-11	1.829174e-11
4.800000e+02	5.000000e+02	3.064946e-10	1.362100e-11	1.362100e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
Path=QCD-MCNLO-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=5.59166761651628820e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.147457e-05	7.013847e-08	7.013847e-08
4.000000e+01	6.000000e+01	7.622015e-06	6.940101e-09	6.940101e-09
6.000000e+01	8.000000e+01	3.864063e-06	4.553797e-09	4.553797e-09
8.000000e+01	1.000000e+02	1.981708e-06	1.062721e-08	1.062721e-08
1.000000e+02	1.200000e+02	1.056273e-06	2.652323e-09	2.652323e-09
1.200000e+02	1.400000e+02	1.143249e-06	5.504326e-07	5.504326e-07
1.400000e+02	1.600000e+02	3.429509e-07	1.252610e-09	1.252610e-09
1.600000e+02	1.800000e+02	2.006158e-07	3.084246e-09	3.084246e-09
1.800000e+02	2.000000e+02	1.245681e-07	5.165924e-10	5.165924e-10
2.000000e+02	2.200000e+02	7.864160e-08	3.976324e-10	3.976324e-10
2.200000e+02	2.400000e+02	6.734360e-08	1.744639e-08	1.744639e-08
2.400000e+02	2.600000e+02	3.212200e-08	2.271705e-10	2.271705e-10
2.600000e+02	2.800000e+02	2.102535e-08	1.799094e-10	1.799094e-10
2.800000e+02	3.000000e+02	1.404349e-08	1.339257e-10	1.339257e-10
3.000000e+02	3.200000e+02	9.595145e-09	1.153667e-10	1.153667e-10
3.200000e+02	3.400000e+02	6.456515e-09	1.000668e-10	1.000668e-10
3.400000e+02	3.600000e+02	4.533430e-09	8.625745e-11	8.625745e-11
3.600000e+02	3.800000e+02	3.151361e-09	6.223341e-11	6.223341e-11
3.800000e+02	4.000000e+02	2.257904e-09	4.567042e-11	4.567042e-11
4.000000e+02	4.200000e+02	3.356370e-08	3.209051e-08	3.209051e-08
4.200000e+02	4.400000e+02	1.102527e-09	3.008669e-11	3.008669e-11
4.400000e+02	4.600000e+02	8.131525e-10	2.809240e-11	2.809240e-11
4.600000e+02	4.800000e+02	5.913840e-10	2.541642e-11	2.541642e-11
4.800000e+02	5.000000e+02	4.363427e-10	1.947281e-11	1.947281e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
Path=QCD-MCNLO-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=5.59168641095580801e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.144213e-05	6.711038e-08	6.711038e-08
4.000000e+01	6.000000e+01	7.593095e-06	6.982147e-09	6.982147e-09
6.000000e+01	8.000000e+01	3.855834e-06	4.554704e-09	4.554704e-09
8.000000e+01	1.000000e+02	1.981929e-06	1.063008e-08	1.063008e-08
1.000000e+02	1.200000e+02	1.058718e-06	2.745883e-09	2.745883e-09
1.200000e+02	1.400000e+02	1.134482e-06	5.389970e-07	5.389970e-07
1.400000e+02	1.600000e+02	3.451658e-07	1.281051e-09	1.281051e-09
1.600000e+02	1.800000e+02	2.018950e-07	3.478346e-09	3.478346e-09
1.800000e+02	2.000000e+02	1.257605e-07	5.243925e-10	5.243925e-10
2.000000e+02	2.200000e+02	7.952545e-08	4.036564e-10	4.036564e-10
2.200000e+02	2.400000e+02	6.846825e-08	1.794617e-08	1.794617e-08
2.400000e+02	2.600000e+02	3.257733e-08	2.311585e-10	2.311585e-10
2.600000e+02	2.800000e+02	2.134252e-08	1.830996e-10	1.830996e-10
2.800000e+02	3.000000e+02	1.427115e-08	1.366712e-10	1.366712e-10
3.000000e+02	3.200000e+02	9.765195e-09	1.177184e-10	1.177184e-10
3.200000e+02	3.400000e+02	6.577855e-09	1.024602e-10	1.024602e-10
3.400000e+02	3.600000e+02	4.622351e-09	8.761193e-11	8.761193e-11
3.600000e+02	3.800000e+02	3.218454e-09	6.386607e-11	6.386607e-11
3.800000e+02	4.000000e+02	2.307106e-09	4.682513e-11	4.682513e-11
4.000000e+02	4.200000e+02	3.574338e-08	3.423799e-08	3.423799e-08
4.200000e+02	4.400000e+02	1.127144e-09	3.093364e-11	3.093364e-11
4.400000e+02	4.600000e+02	8.328495e-10	2.890719e-11	2.890719e-11
4.600000e+02	4.800000e+02	6.051470e-10	2.615072e-11	2.615072e-11
4.800000e+02	5.000000e+02	4.470072e-10	1.999671e-11	1.999671e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=QCD-MCNLO-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Scale=1000.
ScaledBy=5.55475489720682669e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	4.344344e+06	4.357306e+06	4.357306e+06
4.000000e+01	6.000000e+01	-4.337100e+02	3.151281e+02	3.151281e+02
6.000000e+01	8.000000e+01	-4.367560e+03	4.312473e+03	4.312473e+03
8.000000e+01	1.000000e+02	-3.366473e+03	3.348674e+03	3.348674e+03
1.000000e+02	1.200000e+02	-2.333714e+05	2.333707e+05	2.333707e+05
1.200000e+02	1.400000e+02	-4.549744e-03	2.532216e-03	2.532216e-03
1.400000e+02	1.600000e+02	-4.223594e+01	4.218398e+01	4.218398e+01
1.600000e+02	1.800000e+02	-9.108095e+00	9.107900e+00	9.107900e+00
1.800000e+02	2.000000e+02	-4.141301e-03	4.141188e-03	4.141188e-03
2.000000e+02	2.200000e+02	-5.976460e-02	5.975690e-02	5.975690e-02
2.200000e+02	2.400000e+02	-2.574781e+02	2.574772e+02	2.574772e+02
2.400000e+02	2.600000e+02	-1.889589e-02	1.887998e-02	1.887998e-02
2.600000e+02	2.800000e+02	-5.069510e-04	5.068757e-04	5.068757e-04
2.800000e+02	3.000000e+02	-1.307664e-05	1.308532e-05	1.308532e-05
3.000000e+02	3.200000e+02	6.868955e-03	6.869945e-03	6.869945e-03
3.200000e+02	3.400000e+02	4.619001e-09	3.145234e-10	3.145234e-10
3.400000e+02	3.600000e+02	-2.345845e-09	4.558113e-09	4.558113e-09
3.600000e+02	3.800000e+02	-1.510010e-07	1.514511e-07	1.514511e-07
3.800000e+02	4.000000e+02	-5.318800e-08	6.297492e-08	6.297492e-08
4.000000e+02	4.200000e+02	-1.116069e+04	1.116069e+04	1.116069e+04
4.200000e+02	4.400000e+02	-5.471035e-03	5.470765e-03	5.470765e-03
4.400000e+02	4.600000e+02	6.471255e-10	5.081223e-11	5.081223e-11
4.600000e+02	4.800000e+02	9.498700e-06	9.508387e-06	9.508387e-06
4.800000e+02	5.000000e+02	3.397529e-10	3.455338e-11	3.455338e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=QCD-MCNLO-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Scale=1000.
ScaledBy=5.59301123666659970e-13
Title=MC@NLO QCD+EW${}_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.819224e-05	7.647104e-07	7.647104e-07
4.000000e+01	6.000000e+01	1.240461e-05	4.756363e-07	4.756363e-07
6.000000e+01	8.000000e+01	5.780555e-06	2.329001e-07	2.329001e-07
8.000000e+01	1.000000e+02	2.891148e-06	1.527684e-07	1.527684e-07
1.000000e+02	1.200000e+02	1.372765e-06	6.768111e-08	6.768111e-08
1.200000e+02	1.400000e+02	2.184195e-06	1.237659e-06	1.237659e-06
1.400000e+02	1.600000e+02	4.500842e-07	2.786252e-08	2.786252e-08
1.600000e+02	1.800000e+02	2.718699e-07	2.892651e-08	2.892651e-08
1.800000e+02	2.000000e+02	1.846098e-07	2.774704e-08	2.774704e-08
2.000000e+02	2.200000e+02	1.082238e-07	1.004046e-08	1.004046e-08
2.200000e+02	2.400000e+02	6.592390e-08	7.991481e-09	7.991481e-09
2.400000e+02	2.600000e+02	3.856921e-08	2.502492e-09	2.502492e-09
2.600000e+02	2.800000e+02	3.519951e-08	5.136178e-09	5.136178e-09
2.800000e+02	3.000000e+02	1.629898e-08	1.756664e-09	1.756664e-09
3.000000e+02	3.200000e+02	1.837119e-08	5.589720e-09	5.589720e-09
3.200000e+02	3.400000e+02	5.738225e-09	5.000042e-10	5.000042e-10
3.400000e+02	3.600000e+02	7.603895e-09	2.588757e-09	2.588757e-09
3.600000e+02	3.800000e+02	3.875451e-09	4.785546e-10	4.785546e-10
3.800000e+02	4.000000e+02	3.335269e-09	7.182376e-10	7.182376e-10
4.000000e+02	4.200000e+02	1.672903e-09	2.703497e-10	2.703497e-10
4.200000e+02	4.400000e+02	1.056275e-09	5.763406e-11	5.763406e-11
4.400000e+02	4.600000e+02	8.346075e-10	1.675816e-10	1.675816e-10
4.600000e+02	4.800000e+02	5.293335e-10	3.744762e-11	3.744762e-11
4.800000e+02	5.000000e+02	5.878600e-10	1.917300e-10	1.917300e-10
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
Path=QCD-MCNLO-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
Scale=1000.
ScaledBy=5.60216887997164458e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	3.323414e+06	3.343255e+06	3.343255e+06
4.000000e+01	6.000000e+01	-1.992788e+02	1.730185e+02	1.730185e+02
6.000000e+01	8.000000e+01	-2.473292e+03	2.442720e+03	2.442720e+03
8.000000e+01	1.000000e+02	-2.359611e+03	2.347799e+03	2.347799e+03
1.000000e+02	1.200000e+02	-1.257479e+05	1.257476e+05	1.257476e+05
1.200000e+02	1.400000e+02	-2.540003e-03	1.468749e-03	1.468749e-03
1.400000e+02	1.600000e+02	-2.327264e+01	2.326459e+01	2.326459e+01
1.600000e+02	1.800000e+02	-6.730575e+00	6.730453e+00	6.730453e+00
1.800000e+02	2.000000e+02	-2.744453e-03	2.744374e-03	2.744374e-03
2.000000e+02	2.200000e+02	-3.903351e-02	3.902928e-02	3.902928e-02
2.200000e+02	2.400000e+02	-6.539190e-04	5.883836e-04	5.883836e-04
2.400000e+02	2.600000e+02	-1.854114e-02	1.853124e-02	1.853124e-02
2.600000e+02	2.800000e+02	-3.339147e-04	3.338710e-04	3.338710e-04
2.800000e+02	3.000000e+02	-8.990110e-06	8.997448e-06	8.997448e-06
3.000000e+02	3.200000e+02	-1.157730e-06	1.165002e-06	1.165002e-06
3.200000e+02	3.400000e+02	5.060065e-09	2.156618e-10	2.156618e-10
3.400000e+02	3.600000e+02	-7.307405e-10	3.361391e-09	3.361391e-09
3.600000e+02	3.800000e+02	1.745636e-09	7.577924e-10	7.577924e-10
3.800000e+02	4.000000e+02	-4.922777e-08	5.121984e-08	5.121984e-08
4.000000e+02	4.200000e+02	-3.200348e-06	3.123866e-06	3.123866e-06
4.200000e+02	4.400000e+02	-4.178669e-03	4.178504e-03	4.178504e-03
4.400000e+02	4.600000e+02	6.880910e-10	4.957871e-11	4.957871e-11
4.600000e+02	4.800000e+02	-6.513210e-09	6.850859e-09	6.850859e-09
4.800000e+02	5.000000e+02	3.642213e-10	3.445391e-11	3.445391e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-MCNLO-QCD
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-MCNLO-QCD
Path=QCD-MCNLO-QCD
Scale=1000.
ScaledBy=5.59404725265441694e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	9.994740e-06	1.490573e-07	1.490573e-07
4.000000e+01	6.000000e+01	6.626620e-06	9.146259e-09	9.146259e-09
6.000000e+01	8.000000e+01	3.394851e-06	6.390221e-09	6.390221e-09
8.000000e+01	1.000000e+02	1.772678e-06	2.364748e-08	2.364748e-08
1.000000e+02	1.200000e+02	9.376495e-07	3.742362e-09	3.742362e-09
1.200000e+02	1.400000e+02	5.214301e-07	1.231931e-06	1.231931e-06
1.400000e+02	1.600000e+02	3.074354e-07	1.467218e-09	1.467218e-09
1.600000e+02	1.800000e+02	1.824334e-07	2.279852e-09	2.279852e-09
1.800000e+02	2.000000e+02	1.124640e-07	7.682348e-10	7.682348e-10
2.000000e+02	2.200000e+02	7.180090e-08	6.070241e-10	6.070241e-10
2.200000e+02	2.400000e+02	4.566342e-08	3.159103e-08	3.159103e-08
2.400000e+02	2.600000e+02	2.930895e-08	3.380168e-10	3.380168e-10
2.600000e+02	2.800000e+02	1.925333e-08	2.775499e-10	2.775499e-10
2.800000e+02	3.000000e+02	1.289646e-08	2.039730e-10	2.039730e-10
3.000000e+02	3.200000e+02	9.059485e-09	1.780946e-10	1.780946e-10
3.200000e+02	3.400000e+02	5.811640e-09	1.343095e-10	1.343095e-10
3.400000e+02	3.600000e+02	4.232532e-09	1.314206e-10	1.314206e-10
3.600000e+02	3.800000e+02	2.992438e-09	1.011812e-10	1.011812e-10
3.800000e+02	4.000000e+02	2.138697e-09	7.033740e-11	7.033740e-11
4.000000e+02	4.200000e+02	5.114045e-08	4.983519e-08	4.983519e-08
4.200000e+02	4.400000e+02	1.010742e-09	4.464020e-11	4.464020e-11
4.400000e+02	4.600000e+02	7.817835e-10	4.654763e-11	4.654763e-11
4.600000e+02	4.800000e+02	5.347885e-10	3.560868e-11	3.560868e-11
4.800000e+02	5.000000e+02	4.170270e-10	3.522921e-11	3.522921e-11
# END HISTO1D



==> plots/mcatnlo/costheta_jj.dat <==
# BEGIN PLOT
RatioPlot1YLabel=Ratio to Full
Scale=1000.
DrawOnly=EW-QCD[_VarBand] QCD-QCD[_VarBand] EW-QCD EW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW] WWW-QCD[Nominal] WWW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW] WH-QCD[Nominal] WH-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW] WZ-QCD[Nominal] WZ-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW] VBS-QCD[Nominal] VBS-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW] QCD-QCD
RatioPlot2Reference=EW-QCD
Title=$\mathrm{pp}\to e^+\nu_e\,\mu^+\nu_\mu\,jj$
PlotSize=10,6
RatioPlot2YLabel=Ratio to EW
Legend2YPos=0.665
Legend3YPos=0.45
RatioPlot2YSize=4
Legend3Only=QCD-QCD QCD-QCDEW
Legend3Title=QCD Production
XLabel=$\cos\theta(j_1,j_2)$
Legend=0
RatioPlot1Reference=EW-QCD
Legend1YPos=0.9
LegendOnly=EW-QCD EW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW] WWW-QCD[Nominal] WWW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW] WH-QCD[Nominal] WH-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW] WZ-QCD[Nominal] WZ-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW] VBS-QCD[Nominal] VBS-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW] QCD-QCD
Legend2=1
Legend3=1
Legend1=1
RatioPlot1=1
RatioPlot=0
Legend1Title=EW Production
LogY=0
RatioPlot2YMax=1.2499
RatioPlot1YMin=0.
Legend1XPos=0.1
Legend1Only=EW-QCD EW-QCDEW
YMax=2.5
RatioPlot1YMax=1.1999
Legend3XPos=0.55
RatioPlot2YMin=0.7501
RatioPlot2=0
YLabel=d$\sigma$/d$\cos\theta$ [fb]
Legend2Only=WWW-QCD WH-QCD WZ-QCD VBS-QCD
Legend2XPos=0.2
RatioPlot1YSize=4
# END PLOT

# BEGIN HISTO1D /EW-QCD[_VarBand]
BandComponentEnv=Nominal,ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5,ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1,ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5,ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2,ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1,ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2
ErrorBandColor=black
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
ErrorTubes=1
ErrorType=env
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-QCD[_VarBand]
Path=EW-QCD[_VarBand]
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.231788e-04	3.008436e-06	1.224119e-05
-9.000000e-01	-8.000000e-01	1.291092e-04	3.192796e-06	1.290147e-05
-8.000000e-01	-7.000000e-01	1.364350e-04	3.503187e-06	1.374413e-05
-7.000000e-01	-6.000000e-01	1.437217e-04	3.828307e-06	1.460697e-05
-6.000000e-01	-5.000000e-01	1.537838e-04	4.182111e-06	1.572758e-05
-5.000000e-01	-4.000000e-01	1.639791e-04	4.603738e-06	1.691814e-05
-4.000000e-01	-3.000000e-01	1.756919e-04	5.101050e-06	1.829512e-05
-3.000000e-01	-2.000000e-01	1.905109e-04	5.656407e-06	1.995670e-05
-2.000000e-01	-1.000000e-01	2.069877e-04	6.356176e-06	2.192786e-05
-1.000000e-01	0.000000e+00	2.274140e-04	7.211890e-06	2.431384e-05
0.000000e+00	1.000000e-01	2.528826e-04	8.255161e-06	2.731577e-05
1.000000e-01	2.000000e-01	2.870768e-04	9.732185e-06	3.135078e-05
2.000000e-01	3.000000e-01	3.332536e-04	1.175589e-05	3.685200e-05
3.000000e-01	4.000000e-01	3.847761e-04	1.404185e-05	4.305757e-05
4.000000e-01	5.000000e-01	4.480904e-04	1.700051e-05	5.079926e-05
5.000000e-01	6.000000e-01	5.359148e-04	2.106238e-05	6.148585e-05
6.000000e-01	7.000000e-01	6.597416e-04	2.693248e-05	7.677171e-05
7.000000e-01	8.000000e-01	8.652704e-04	3.685302e-05	1.022510e-04
8.000000e-01	9.000000e-01	1.280638e-03	5.764613e-05	1.542934e-04
9.000000e-01	1.000000e+00	2.080563e-03	9.806796e-05	2.546391e-04
# END HISTO1D


# BEGIN HISTO1D /EW-QCD[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ErrorBars=1
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-QCD[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Path=EW-QCD[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ScaledBy=1.50076270398220016e-11
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.237154e-04	5.526450e-07	5.526450e-07
-9.000000e-01	-8.000000e-01	1.291036e-04	5.513142e-07	5.513142e-07
-8.000000e-01	-7.000000e-01	1.356709e-04	5.520642e-07	5.520642e-07
-7.000000e-01	-6.000000e-01	1.434450e-04	6.005931e-07	6.005931e-07
-6.000000e-01	-5.000000e-01	1.530514e-04	6.128918e-07	6.128918e-07
-5.000000e-01	-4.000000e-01	1.625426e-04	6.176363e-07	6.176363e-07
-4.000000e-01	-3.000000e-01	1.749333e-04	6.367583e-07	6.367583e-07
-3.000000e-01	-2.000000e-01	1.897706e-04	6.897171e-07	6.897171e-07
-2.000000e-01	-1.000000e-01	2.049450e-04	6.777599e-07	6.777599e-07
-1.000000e-01	0.000000e+00	2.248941e-04	7.103757e-07	7.103757e-07
0.000000e+00	1.000000e-01	2.505185e-04	7.833229e-07	7.833229e-07
1.000000e-01	2.000000e-01	2.832314e-04	7.770628e-07	7.770628e-07
2.000000e-01	3.000000e-01	3.273063e-04	8.325056e-07	8.325056e-07
3.000000e-01	4.000000e-01	3.781441e-04	9.084813e-07	9.084813e-07
4.000000e-01	5.000000e-01	4.391137e-04	9.373981e-07	9.373981e-07
5.000000e-01	6.000000e-01	5.234553e-04	1.000294e-06	1.000294e-06
6.000000e-01	7.000000e-01	6.444037e-04	1.107628e-06	1.107628e-06
7.000000e-01	8.000000e-01	8.468561e-04	4.280296e-06	4.280296e-06
8.000000e-01	9.000000e-01	1.240458e-03	1.592833e-06	1.592833e-06
9.000000e-01	1.000000e+00	2.004271e-03	2.107450e-06	2.107450e-06
# END HISTO1D


# BEGIN HISTO1D /EW-QCD[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ErrorBars=1
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-QCD[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Path=EW-QCD[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ScaledBy=1.50779709967438290e-11
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.215072e-04	4.852187e-07	4.852187e-07
-9.000000e-01	-8.000000e-01	1.271798e-04	4.998316e-07	4.998316e-07
-8.000000e-01	-7.000000e-01	1.340189e-04	5.085847e-07	5.085847e-07
-7.000000e-01	-6.000000e-01	1.413303e-04	5.280154e-07	5.280154e-07
-6.000000e-01	-5.000000e-01	1.510999e-04	5.504892e-07	5.504892e-07
-5.000000e-01	-4.000000e-01	1.607114e-04	5.646127e-07	5.646127e-07
-4.000000e-01	-3.000000e-01	1.723921e-04	5.790943e-07	5.790943e-07
-3.000000e-01	-2.000000e-01	1.866417e-04	6.050915e-07	6.050915e-07
-2.000000e-01	-1.000000e-01	2.023580e-04	6.209478e-07	6.209478e-07
-1.000000e-01	0.000000e+00	2.221372e-04	6.488941e-07	6.488941e-07
0.000000e+00	1.000000e-01	2.468921e-04	7.014501e-07	7.014501e-07
1.000000e-01	2.000000e-01	2.797546e-04	7.152030e-07	7.152030e-07
2.000000e-01	3.000000e-01	3.237710e-04	7.648330e-07	7.648330e-07
3.000000e-01	4.000000e-01	3.735610e-04	8.168801e-07	8.168801e-07
4.000000e-01	5.000000e-01	4.342187e-04	8.662149e-07	8.662149e-07
5.000000e-01	6.000000e-01	5.182450e-04	9.377471e-07	9.377471e-07
6.000000e-01	7.000000e-01	6.370938e-04	1.027374e-06	1.027374e-06
7.000000e-01	8.000000e-01	8.327738e-04	1.156631e-06	1.156631e-06
8.000000e-01	9.000000e-01	1.227756e-03	1.383891e-06	1.383891e-06
9.000000e-01	1.000000e+00	1.987122e-03	1.733940e-06	1.733940e-06
# END HISTO1D


# BEGIN HISTO1D /EW-QCD[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ErrorBars=1
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-QCD[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Path=EW-QCD[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ScaledBy=1.51053048484687940e-11
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.251652e-04	5.260323e-07	5.260323e-07
-9.000000e-01	-8.000000e-01	1.309176e-04	5.338750e-07	5.338750e-07
-8.000000e-01	-7.000000e-01	1.379485e-04	5.403068e-07	5.403068e-07
-7.000000e-01	-6.000000e-01	1.456664e-04	5.745770e-07	5.745770e-07
-6.000000e-01	-5.000000e-01	1.554448e-04	5.878133e-07	5.878133e-07
-5.000000e-01	-4.000000e-01	1.655970e-04	5.987676e-07	5.987676e-07
-4.000000e-01	-3.000000e-01	1.781128e-04	6.189489e-07	6.189489e-07
-3.000000e-01	-2.000000e-01	1.934065e-04	6.670468e-07	6.670468e-07
-2.000000e-01	-1.000000e-01	2.094331e-04	6.633885e-07	6.633885e-07
-1.000000e-01	0.000000e+00	2.300551e-04	6.993945e-07	6.993945e-07
0.000000e+00	1.000000e-01	2.562645e-04	7.528201e-07	7.528201e-07
1.000000e-01	2.000000e-01	2.904348e-04	7.625522e-07	7.625522e-07
2.000000e-01	3.000000e-01	3.366372e-04	8.203425e-07	8.203425e-07
3.000000e-01	4.000000e-01	3.891056e-04	8.924452e-07	8.924452e-07
4.000000e-01	5.000000e-01	4.527432e-04	9.224037e-07	9.224037e-07
5.000000e-01	6.000000e-01	5.410425e-04	9.921577e-07	9.921577e-07
6.000000e-01	7.000000e-01	6.669220e-04	1.102122e-06	1.102122e-06
7.000000e-01	8.000000e-01	8.788771e-04	4.104541e-06	4.104541e-06
8.000000e-01	9.000000e-01	1.292884e-03	1.555422e-06	1.555422e-06
9.000000e-01	1.000000e+00	2.097289e-03	2.112790e-06	2.112790e-06
# END HISTO1D


# BEGIN HISTO1D /EW-QCD[MUR=1__MUF=1__LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-QCD[MUR=1__MUF=1__LHAPDF=325100]
Path=EW-QCD[MUR=1__MUF=1__LHAPDF=325100]
ScaledBy=1.51750096829128697e-11
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.231788e-04	4.768746e-07	4.768746e-07
-9.000000e-01	-8.000000e-01	1.291092e-04	4.943061e-07	4.943061e-07
-8.000000e-01	-7.000000e-01	1.364350e-04	5.063495e-07	5.063495e-07
-7.000000e-01	-6.000000e-01	1.437217e-04	5.201961e-07	5.201961e-07
-6.000000e-01	-5.000000e-01	1.537838e-04	5.461222e-07	5.461222e-07
-5.000000e-01	-4.000000e-01	1.639791e-04	5.620504e-07	5.620504e-07
-4.000000e-01	-3.000000e-01	1.756919e-04	5.744639e-07	5.744639e-07
-3.000000e-01	-2.000000e-01	1.905109e-04	6.027524e-07	6.027524e-07
-2.000000e-01	-1.000000e-01	2.069877e-04	6.196443e-07	6.196443e-07
-1.000000e-01	0.000000e+00	2.274140e-04	6.482085e-07	6.482085e-07
0.000000e+00	1.000000e-01	2.528826e-04	6.920664e-07	6.920664e-07
1.000000e-01	2.000000e-01	2.870768e-04	7.161486e-07	7.161486e-07
2.000000e-01	3.000000e-01	3.332536e-04	7.676472e-07	7.676472e-07
3.000000e-01	4.000000e-01	3.847761e-04	8.180732e-07	8.180732e-07
4.000000e-01	5.000000e-01	4.480904e-04	8.707095e-07	8.707095e-07
5.000000e-01	6.000000e-01	5.359148e-04	9.444178e-07	9.444178e-07
6.000000e-01	7.000000e-01	6.597416e-04	1.037171e-06	1.037171e-06
7.000000e-01	8.000000e-01	8.652704e-04	1.171258e-06	1.171258e-06
8.000000e-01	9.000000e-01	1.280638e-03	1.405028e-06	1.405028e-06
9.000000e-01	1.000000e+00	2.080563e-03	1.769325e-06	1.769325e-06
# END HISTO1D


# BEGIN HISTO1D /EW-QCD[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ErrorBars=1
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-QCD[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Path=EW-QCD[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ScaledBy=1.52592798152229427e-11
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.207814e-04	6.640066e-07	6.640066e-07
-9.000000e-01	-8.000000e-01	1.266121e-04	6.172094e-07	6.172094e-07
-8.000000e-01	-7.000000e-01	1.349280e-04	9.866635e-07	9.866635e-07
-7.000000e-01	-6.000000e-01	1.414773e-04	1.314622e-06	1.314622e-06
-6.000000e-01	-5.000000e-01	1.523667e-04	1.310916e-06	1.310916e-06
-5.000000e-01	-4.000000e-01	1.613951e-04	9.580272e-07	9.580272e-07
-4.000000e-01	-3.000000e-01	1.740715e-04	1.801194e-06	1.801194e-06
-3.000000e-01	-2.000000e-01	1.860543e-04	1.063700e-06	1.063700e-06
-2.000000e-01	-1.000000e-01	2.059936e-04	1.418996e-06	1.418996e-06
-1.000000e-01	0.000000e+00	2.245727e-04	8.995258e-07	8.995258e-07
0.000000e+00	1.000000e-01	2.478074e-04	1.109288e-06	1.109288e-06
1.000000e-01	2.000000e-01	2.847952e-04	1.287036e-06	1.287036e-06
2.000000e-01	3.000000e-01	3.269477e-04	1.791670e-06	1.791670e-06
3.000000e-01	4.000000e-01	3.800340e-04	1.596761e-06	1.596761e-06
4.000000e-01	5.000000e-01	4.424386e-04	1.230194e-06	1.230194e-06
5.000000e-01	6.000000e-01	5.268230e-04	2.268573e-06	2.268573e-06
6.000000e-01	7.000000e-01	6.524279e-04	2.002061e-06	2.002061e-06
7.000000e-01	8.000000e-01	8.537034e-04	2.218948e-06	2.218948e-06
8.000000e-01	9.000000e-01	1.266679e-03	2.177244e-06	2.177244e-06
9.000000e-01	1.000000e+00	2.070172e-03	2.926811e-06	2.926811e-06
# END HISTO1D


# BEGIN HISTO1D /EW-QCD[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ErrorBars=1
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-QCD[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Path=EW-QCD[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ScaledBy=1.53372630041434823e-11
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.378734e-04	6.727717e-07	6.727717e-07
-9.000000e-01	-8.000000e-01	1.445211e-04	6.717888e-07	6.717888e-07
-8.000000e-01	-7.000000e-01	1.523304e-04	6.887022e-07	6.887022e-07
-7.000000e-01	-6.000000e-01	1.605469e-04	7.059762e-07	7.059762e-07
-6.000000e-01	-5.000000e-01	1.722609e-04	7.408114e-07	7.408114e-07
-5.000000e-01	-4.000000e-01	1.832547e-04	7.937369e-07	7.937369e-07
-4.000000e-01	-3.000000e-01	1.973626e-04	7.933641e-07	7.933641e-07
-3.000000e-01	-2.000000e-01	2.137200e-04	8.048551e-07	8.048551e-07
-2.000000e-01	-1.000000e-01	2.318116e-04	8.247381e-07	8.247381e-07
-1.000000e-01	0.000000e+00	2.548787e-04	8.524337e-07	8.524337e-07
0.000000e+00	1.000000e-01	2.845162e-04	9.899446e-07	9.899446e-07
1.000000e-01	2.000000e-01	3.233144e-04	9.562902e-07	9.562902e-07
2.000000e-01	3.000000e-01	3.737531e-04	1.020458e-06	1.020458e-06
3.000000e-01	4.000000e-01	4.330353e-04	1.099348e-06	1.099348e-06
4.000000e-01	5.000000e-01	5.051469e-04	1.179001e-06	1.179001e-06
5.000000e-01	6.000000e-01	6.035913e-04	1.256933e-06	1.256933e-06
6.000000e-01	7.000000e-01	7.450942e-04	1.377107e-06	1.377107e-06
7.000000e-01	8.000000e-01	9.779523e-04	1.559819e-06	1.559819e-06
8.000000e-01	9.000000e-01	1.448477e-03	1.864190e-06	1.864190e-06
9.000000e-01	1.000000e+00	2.356269e-03	2.336910e-06	2.336910e-06
# END HISTO1D


# BEGIN HISTO1D /EW-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ErrorBars=1
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Path=EW-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ScaledBy=1.54312200198717332e-11
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.346347e-04	7.316135e-07	7.316135e-07
-9.000000e-01	-8.000000e-01	1.407682e-04	7.345772e-07	7.345772e-07
-8.000000e-01	-7.000000e-01	1.494622e-04	8.662856e-07	8.662856e-07
-7.000000e-01	-6.000000e-01	1.572650e-04	1.248166e-06	1.248166e-06
-6.000000e-01	-5.000000e-01	1.691970e-04	9.372120e-07	9.372120e-07
-5.000000e-01	-4.000000e-01	1.795146e-04	9.261719e-07	9.261719e-07
-4.000000e-01	-3.000000e-01	1.941251e-04	1.755252e-06	1.755252e-06
-3.000000e-01	-2.000000e-01	2.083538e-04	1.023802e-06	1.023802e-06
-2.000000e-01	-1.000000e-01	2.309901e-04	1.951920e-06	1.951920e-06
-1.000000e-01	0.000000e+00	2.505378e-04	1.160177e-06	1.160177e-06
0.000000e+00	1.000000e-01	2.783921e-04	9.394174e-07	9.394174e-07
1.000000e-01	2.000000e-01	3.180276e-04	1.222715e-06	1.222715e-06
2.000000e-01	3.000000e-01	3.674796e-04	1.425246e-06	1.425246e-06
3.000000e-01	4.000000e-01	4.258072e-04	1.456555e-06	1.456555e-06
4.000000e-01	5.000000e-01	4.959551e-04	1.251800e-06	1.251800e-06
5.000000e-01	6.000000e-01	5.943502e-04	1.840305e-06	1.840305e-06
6.000000e-01	7.000000e-01	7.356563e-04	2.241717e-06	2.241717e-06
7.000000e-01	8.000000e-01	9.617286e-04	2.080243e-06	2.080243e-06
8.000000e-01	9.000000e-01	1.431094e-03	2.192622e-06	2.192622e-06
9.000000e-01	1.000000e+00	2.334261e-03	3.002871e-06	3.002871e-06
# END HISTO1D


# BEGIN HISTO1D /EW-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=EW-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=1.51750096829128697e-11
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.231788e-04	4.768746e-07	4.768746e-07
-9.000000e-01	-8.000000e-01	1.291092e-04	4.943061e-07	4.943061e-07
-8.000000e-01	-7.000000e-01	1.364350e-04	5.063495e-07	5.063495e-07
-7.000000e-01	-6.000000e-01	1.437217e-04	5.201961e-07	5.201961e-07
-6.000000e-01	-5.000000e-01	1.537838e-04	5.461222e-07	5.461222e-07
-5.000000e-01	-4.000000e-01	1.639791e-04	5.620504e-07	5.620504e-07
-4.000000e-01	-3.000000e-01	1.756919e-04	5.744639e-07	5.744639e-07
-3.000000e-01	-2.000000e-01	1.905109e-04	6.027524e-07	6.027524e-07
-2.000000e-01	-1.000000e-01	2.069877e-04	6.196443e-07	6.196443e-07
-1.000000e-01	0.000000e+00	2.274140e-04	6.482085e-07	6.482085e-07
0.000000e+00	1.000000e-01	2.528826e-04	6.920664e-07	6.920664e-07
1.000000e-01	2.000000e-01	2.870768e-04	7.161486e-07	7.161486e-07
2.000000e-01	3.000000e-01	3.332536e-04	7.676472e-07	7.676472e-07
3.000000e-01	4.000000e-01	3.847761e-04	8.180732e-07	8.180732e-07
4.000000e-01	5.000000e-01	4.480904e-04	8.707095e-07	8.707095e-07
5.000000e-01	6.000000e-01	5.359148e-04	9.444178e-07	9.444178e-07
6.000000e-01	7.000000e-01	6.597416e-04	1.037171e-06	1.037171e-06
7.000000e-01	8.000000e-01	8.652704e-04	1.171258e-06	1.171258e-06
8.000000e-01	9.000000e-01	1.280638e-03	1.405028e-06	1.405028e-06
9.000000e-01	1.000000e+00	2.080563e-03	1.769325e-06	1.769325e-06
# END HISTO1D


# BEGIN HISTO1D /EW-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ErrorBars=1
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=EW-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ScaledBy=1.46632282860758783e-11
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.182087e-04	4.524771e-07	4.524771e-07
-9.000000e-01	-8.000000e-01	1.238824e-04	4.698180e-07	4.698180e-07
-8.000000e-01	-7.000000e-01	1.308216e-04	4.816184e-07	4.816184e-07
-7.000000e-01	-6.000000e-01	1.377778e-04	4.947062e-07	4.947062e-07
-6.000000e-01	-5.000000e-01	1.473117e-04	5.194698e-07	5.194698e-07
-5.000000e-01	-4.000000e-01	1.570101e-04	5.351972e-07	5.351972e-07
-4.000000e-01	-3.000000e-01	1.681429e-04	5.471325e-07	5.471325e-07
-3.000000e-01	-2.000000e-01	1.820558e-04	5.737057e-07	5.737057e-07
-2.000000e-01	-1.000000e-01	1.977082e-04	5.898561e-07	5.898561e-07
-1.000000e-01	0.000000e+00	2.170695e-04	6.178877e-07	6.178877e-07
0.000000e+00	1.000000e-01	2.410224e-04	6.608223e-07	6.608223e-07
1.000000e-01	2.000000e-01	2.732098e-04	6.812048e-07	6.812048e-07
2.000000e-01	3.000000e-01	3.166250e-04	7.297846e-07	7.297846e-07
3.000000e-01	4.000000e-01	3.649827e-04	7.796587e-07	7.796587e-07
4.000000e-01	5.000000e-01	4.241576e-04	8.296283e-07	8.296283e-07
5.000000e-01	6.000000e-01	5.059091e-04	8.966118e-07	8.966118e-07
6.000000e-01	7.000000e-01	6.207289e-04	9.839426e-07	9.839426e-07
7.000000e-01	8.000000e-01	8.110424e-04	1.109631e-06	1.109631e-06
8.000000e-01	9.000000e-01	1.192748e-03	1.326755e-06	1.326755e-06
9.000000e-01	1.000000e+00	1.925904e-03	1.666159e-06	1.666159e-06
# END HISTO1D


# BEGIN HISTO1D /EW-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ErrorBars=1
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=EW-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ScaledBy=1.47053096744478063e-11
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.185317e-04	4.545818e-07	4.545818e-07
-9.000000e-01	-8.000000e-01	1.241887e-04	4.728868e-07	4.728868e-07
-8.000000e-01	-7.000000e-01	1.312379e-04	5.007753e-07	5.007753e-07
-7.000000e-01	-6.000000e-01	1.381232e-04	4.972826e-07	4.972826e-07
-6.000000e-01	-5.000000e-01	1.476458e-04	5.209190e-07	5.209190e-07
-5.000000e-01	-4.000000e-01	1.573653e-04	5.367614e-07	5.367614e-07
-4.000000e-01	-3.000000e-01	1.685302e-04	5.488104e-07	5.488104e-07
-3.000000e-01	-2.000000e-01	1.825266e-04	5.762246e-07	5.762246e-07
-2.000000e-01	-1.000000e-01	1.981954e-04	5.924450e-07	5.924450e-07
-1.000000e-01	0.000000e+00	2.178642e-04	6.839344e-07	6.839344e-07
0.000000e+00	1.000000e-01	2.417404e-04	6.722325e-07	6.722325e-07
1.000000e-01	2.000000e-01	2.741001e-04	7.082813e-07	7.082813e-07
2.000000e-01	3.000000e-01	3.174320e-04	7.318300e-07	7.318300e-07
3.000000e-01	4.000000e-01	3.668666e-04	1.225496e-06	1.225496e-06
4.000000e-01	5.000000e-01	4.261689e-04	1.060606e-06	1.060606e-06
5.000000e-01	6.000000e-01	5.074636e-04	9.024324e-07	9.024324e-07
6.000000e-01	7.000000e-01	6.226929e-04	9.863223e-07	9.863223e-07
7.000000e-01	8.000000e-01	8.139442e-04	1.120180e-06	1.120180e-06
8.000000e-01	9.000000e-01	1.198407e-03	1.500953e-06	1.500953e-06
9.000000e-01	1.000000e+00	1.934996e-03	1.672342e-06	1.672342e-06
# END HISTO1D


# BEGIN HISTO1D /EW-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
ErrorBars=1
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
Path=EW-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
ScaledBy=1.47371680494138981e-11
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.188753e-04	4.558152e-07	4.558152e-07
-9.000000e-01	-8.000000e-01	1.245968e-04	4.732506e-07	4.732506e-07
-8.000000e-01	-7.000000e-01	1.315880e-04	4.851748e-07	4.851748e-07
-7.000000e-01	-6.000000e-01	1.386133e-04	4.982863e-07	4.982863e-07
-6.000000e-01	-5.000000e-01	1.482530e-04	5.234625e-07	5.234625e-07
-5.000000e-01	-4.000000e-01	1.580065e-04	5.390744e-07	5.390744e-07
-4.000000e-01	-3.000000e-01	1.692521e-04	5.511138e-07	5.511138e-07
-3.000000e-01	-2.000000e-01	1.833247e-04	5.779286e-07	5.779286e-07
-2.000000e-01	-1.000000e-01	1.991082e-04	5.943956e-07	5.943956e-07
-1.000000e-01	0.000000e+00	2.186526e-04	6.224659e-07	6.224659e-07
0.000000e+00	1.000000e-01	2.428571e-04	6.653843e-07	6.653843e-07
1.000000e-01	2.000000e-01	2.753897e-04	6.864615e-07	6.864615e-07
2.000000e-01	3.000000e-01	3.192862e-04	7.356933e-07	7.356933e-07
3.000000e-01	4.000000e-01	3.681810e-04	7.855046e-07	7.855046e-07
4.000000e-01	5.000000e-01	4.280791e-04	8.359532e-07	8.359532e-07
5.000000e-01	6.000000e-01	5.109070e-04	9.043329e-07	9.043329e-07
6.000000e-01	7.000000e-01	6.273049e-04	9.925040e-07	9.925040e-07
7.000000e-01	8.000000e-01	8.202728e-04	1.119854e-06	1.119854e-06
8.000000e-01	9.000000e-01	1.208064e-03	1.340132e-06	1.340132e-06
9.000000e-01	1.000000e+00	1.954608e-03	1.685282e-06	1.685282e-06
# END HISTO1D


# BEGIN HISTO1D /EW-QCD
ErrorBars=1
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-QCD
Path=EW-QCD
ScaledBy=1.51750096829128697e-11
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.231788e-04	4.768746e-07	4.768746e-07
-9.000000e-01	-8.000000e-01	1.291092e-04	4.943061e-07	4.943061e-07
-8.000000e-01	-7.000000e-01	1.364350e-04	5.063495e-07	5.063495e-07
-7.000000e-01	-6.000000e-01	1.437217e-04	5.201961e-07	5.201961e-07
-6.000000e-01	-5.000000e-01	1.537838e-04	5.461222e-07	5.461222e-07
-5.000000e-01	-4.000000e-01	1.639791e-04	5.620504e-07	5.620504e-07
-4.000000e-01	-3.000000e-01	1.756919e-04	5.744639e-07	5.744639e-07
-3.000000e-01	-2.000000e-01	1.905109e-04	6.027524e-07	6.027524e-07
-2.000000e-01	-1.000000e-01	2.069877e-04	6.196443e-07	6.196443e-07
-1.000000e-01	0.000000e+00	2.274140e-04	6.482085e-07	6.482085e-07
0.000000e+00	1.000000e-01	2.528826e-04	6.920664e-07	6.920664e-07
1.000000e-01	2.000000e-01	2.870768e-04	7.161486e-07	7.161486e-07
2.000000e-01	3.000000e-01	3.332536e-04	7.676472e-07	7.676472e-07
3.000000e-01	4.000000e-01	3.847761e-04	8.180732e-07	8.180732e-07
4.000000e-01	5.000000e-01	4.480904e-04	8.707095e-07	8.707095e-07
5.000000e-01	6.000000e-01	5.359148e-04	9.444178e-07	9.444178e-07
6.000000e-01	7.000000e-01	6.597416e-04	1.037171e-06	1.037171e-06
7.000000e-01	8.000000e-01	8.652704e-04	1.171258e-06	1.171258e-06
8.000000e-01	9.000000e-01	1.280638e-03	1.405028e-06	1.405028e-06
9.000000e-01	1.000000e+00	2.080563e-03	1.769325e-06	1.769325e-06
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Path=EW-QCDEW[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ScaledBy=1.50076270398220016e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.237154e-04	5.526450e-07	5.526450e-07
-9.000000e-01	-8.000000e-01	1.291036e-04	5.513142e-07	5.513142e-07
-8.000000e-01	-7.000000e-01	1.356709e-04	5.520642e-07	5.520642e-07
-7.000000e-01	-6.000000e-01	1.434450e-04	6.005931e-07	6.005931e-07
-6.000000e-01	-5.000000e-01	1.530514e-04	6.128918e-07	6.128918e-07
-5.000000e-01	-4.000000e-01	1.625426e-04	6.176363e-07	6.176363e-07
-4.000000e-01	-3.000000e-01	1.749333e-04	6.367583e-07	6.367583e-07
-3.000000e-01	-2.000000e-01	1.897706e-04	6.897171e-07	6.897171e-07
-2.000000e-01	-1.000000e-01	2.049450e-04	6.777599e-07	6.777599e-07
-1.000000e-01	0.000000e+00	2.248941e-04	7.103757e-07	7.103757e-07
0.000000e+00	1.000000e-01	2.505185e-04	7.833229e-07	7.833229e-07
1.000000e-01	2.000000e-01	2.832314e-04	7.770628e-07	7.770628e-07
2.000000e-01	3.000000e-01	3.273063e-04	8.325056e-07	8.325056e-07
3.000000e-01	4.000000e-01	3.781441e-04	9.084813e-07	9.084813e-07
4.000000e-01	5.000000e-01	4.391137e-04	9.373981e-07	9.373981e-07
5.000000e-01	6.000000e-01	5.234553e-04	1.000294e-06	1.000294e-06
6.000000e-01	7.000000e-01	6.444037e-04	1.107628e-06	1.107628e-06
7.000000e-01	8.000000e-01	8.468561e-04	4.280296e-06	4.280296e-06
8.000000e-01	9.000000e-01	1.240458e-03	1.592833e-06	1.592833e-06
9.000000e-01	1.000000e+00	2.004271e-03	2.107450e-06	2.107450e-06
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Path=EW-QCDEW[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ScaledBy=1.50779709967438290e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.215072e-04	4.852187e-07	4.852187e-07
-9.000000e-01	-8.000000e-01	1.271798e-04	4.998316e-07	4.998316e-07
-8.000000e-01	-7.000000e-01	1.340189e-04	5.085847e-07	5.085847e-07
-7.000000e-01	-6.000000e-01	1.413303e-04	5.280154e-07	5.280154e-07
-6.000000e-01	-5.000000e-01	1.510999e-04	5.504892e-07	5.504892e-07
-5.000000e-01	-4.000000e-01	1.607114e-04	5.646127e-07	5.646127e-07
-4.000000e-01	-3.000000e-01	1.723921e-04	5.790943e-07	5.790943e-07
-3.000000e-01	-2.000000e-01	1.866417e-04	6.050915e-07	6.050915e-07
-2.000000e-01	-1.000000e-01	2.023580e-04	6.209478e-07	6.209478e-07
-1.000000e-01	0.000000e+00	2.221372e-04	6.488941e-07	6.488941e-07
0.000000e+00	1.000000e-01	2.468921e-04	7.014501e-07	7.014501e-07
1.000000e-01	2.000000e-01	2.797546e-04	7.152030e-07	7.152030e-07
2.000000e-01	3.000000e-01	3.237710e-04	7.648330e-07	7.648330e-07
3.000000e-01	4.000000e-01	3.735610e-04	8.168801e-07	8.168801e-07
4.000000e-01	5.000000e-01	4.342187e-04	8.662149e-07	8.662149e-07
5.000000e-01	6.000000e-01	5.182450e-04	9.377471e-07	9.377471e-07
6.000000e-01	7.000000e-01	6.370938e-04	1.027374e-06	1.027374e-06
7.000000e-01	8.000000e-01	8.327738e-04	1.156631e-06	1.156631e-06
8.000000e-01	9.000000e-01	1.227756e-03	1.383891e-06	1.383891e-06
9.000000e-01	1.000000e+00	1.987122e-03	1.733940e-06	1.733940e-06
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Path=EW-QCDEW[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ScaledBy=1.51053048484687940e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.251652e-04	5.260323e-07	5.260323e-07
-9.000000e-01	-8.000000e-01	1.309176e-04	5.338750e-07	5.338750e-07
-8.000000e-01	-7.000000e-01	1.379485e-04	5.403068e-07	5.403068e-07
-7.000000e-01	-6.000000e-01	1.456664e-04	5.745770e-07	5.745770e-07
-6.000000e-01	-5.000000e-01	1.554448e-04	5.878133e-07	5.878133e-07
-5.000000e-01	-4.000000e-01	1.655970e-04	5.987676e-07	5.987676e-07
-4.000000e-01	-3.000000e-01	1.781128e-04	6.189489e-07	6.189489e-07
-3.000000e-01	-2.000000e-01	1.934065e-04	6.670468e-07	6.670468e-07
-2.000000e-01	-1.000000e-01	2.094331e-04	6.633885e-07	6.633885e-07
-1.000000e-01	0.000000e+00	2.300551e-04	6.993945e-07	6.993945e-07
0.000000e+00	1.000000e-01	2.562645e-04	7.528201e-07	7.528201e-07
1.000000e-01	2.000000e-01	2.904348e-04	7.625522e-07	7.625522e-07
2.000000e-01	3.000000e-01	3.366372e-04	8.203425e-07	8.203425e-07
3.000000e-01	4.000000e-01	3.891056e-04	8.924452e-07	8.924452e-07
4.000000e-01	5.000000e-01	4.527432e-04	9.224037e-07	9.224037e-07
5.000000e-01	6.000000e-01	5.410425e-04	9.921577e-07	9.921577e-07
6.000000e-01	7.000000e-01	6.669220e-04	1.102122e-06	1.102122e-06
7.000000e-01	8.000000e-01	8.788771e-04	4.104541e-06	4.104541e-06
8.000000e-01	9.000000e-01	1.292884e-03	1.555422e-06	1.555422e-06
9.000000e-01	1.000000e+00	2.097289e-03	2.112790e-06	2.112790e-06
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
Path=EW-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
ScaledBy=1.51750096829128697e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.231788e-04	4.768746e-07	4.768746e-07
-9.000000e-01	-8.000000e-01	1.291092e-04	4.943061e-07	4.943061e-07
-8.000000e-01	-7.000000e-01	1.364350e-04	5.063495e-07	5.063495e-07
-7.000000e-01	-6.000000e-01	1.437217e-04	5.201961e-07	5.201961e-07
-6.000000e-01	-5.000000e-01	1.537838e-04	5.461222e-07	5.461222e-07
-5.000000e-01	-4.000000e-01	1.639791e-04	5.620504e-07	5.620504e-07
-4.000000e-01	-3.000000e-01	1.756919e-04	5.744639e-07	5.744639e-07
-3.000000e-01	-2.000000e-01	1.905109e-04	6.027524e-07	6.027524e-07
-2.000000e-01	-1.000000e-01	2.069877e-04	6.196443e-07	6.196443e-07
-1.000000e-01	0.000000e+00	2.274140e-04	6.482085e-07	6.482085e-07
0.000000e+00	1.000000e-01	2.528826e-04	6.920664e-07	6.920664e-07
1.000000e-01	2.000000e-01	2.870768e-04	7.161486e-07	7.161486e-07
2.000000e-01	3.000000e-01	3.332536e-04	7.676472e-07	7.676472e-07
3.000000e-01	4.000000e-01	3.847761e-04	8.180732e-07	8.180732e-07
4.000000e-01	5.000000e-01	4.480904e-04	8.707095e-07	8.707095e-07
5.000000e-01	6.000000e-01	5.359148e-04	9.444178e-07	9.444178e-07
6.000000e-01	7.000000e-01	6.597416e-04	1.037171e-06	1.037171e-06
7.000000e-01	8.000000e-01	8.652704e-04	1.171258e-06	1.171258e-06
8.000000e-01	9.000000e-01	1.280638e-03	1.405028e-06	1.405028e-06
9.000000e-01	1.000000e+00	2.080563e-03	1.769325e-06	1.769325e-06
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Path=EW-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ScaledBy=1.52592798152229427e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.207814e-04	6.640066e-07	6.640066e-07
-9.000000e-01	-8.000000e-01	1.266121e-04	6.172094e-07	6.172094e-07
-8.000000e-01	-7.000000e-01	1.349280e-04	9.866635e-07	9.866635e-07
-7.000000e-01	-6.000000e-01	1.414773e-04	1.314622e-06	1.314622e-06
-6.000000e-01	-5.000000e-01	1.523667e-04	1.310916e-06	1.310916e-06
-5.000000e-01	-4.000000e-01	1.613951e-04	9.580272e-07	9.580272e-07
-4.000000e-01	-3.000000e-01	1.740715e-04	1.801194e-06	1.801194e-06
-3.000000e-01	-2.000000e-01	1.860543e-04	1.063700e-06	1.063700e-06
-2.000000e-01	-1.000000e-01	2.059936e-04	1.418996e-06	1.418996e-06
-1.000000e-01	0.000000e+00	2.245727e-04	8.995258e-07	8.995258e-07
0.000000e+00	1.000000e-01	2.478074e-04	1.109288e-06	1.109288e-06
1.000000e-01	2.000000e-01	2.847952e-04	1.287036e-06	1.287036e-06
2.000000e-01	3.000000e-01	3.269477e-04	1.791670e-06	1.791670e-06
3.000000e-01	4.000000e-01	3.800340e-04	1.596761e-06	1.596761e-06
4.000000e-01	5.000000e-01	4.424386e-04	1.230194e-06	1.230194e-06
5.000000e-01	6.000000e-01	5.268230e-04	2.268573e-06	2.268573e-06
6.000000e-01	7.000000e-01	6.524279e-04	2.002061e-06	2.002061e-06
7.000000e-01	8.000000e-01	8.537034e-04	2.218948e-06	2.218948e-06
8.000000e-01	9.000000e-01	1.266679e-03	2.177244e-06	2.177244e-06
9.000000e-01	1.000000e+00	2.070172e-03	2.926811e-06	2.926811e-06
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Path=EW-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ScaledBy=1.53372630041434823e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.378734e-04	6.727717e-07	6.727717e-07
-9.000000e-01	-8.000000e-01	1.445211e-04	6.717888e-07	6.717888e-07
-8.000000e-01	-7.000000e-01	1.523304e-04	6.887022e-07	6.887022e-07
-7.000000e-01	-6.000000e-01	1.605469e-04	7.059762e-07	7.059762e-07
-6.000000e-01	-5.000000e-01	1.722609e-04	7.408114e-07	7.408114e-07
-5.000000e-01	-4.000000e-01	1.832547e-04	7.937369e-07	7.937369e-07
-4.000000e-01	-3.000000e-01	1.973626e-04	7.933641e-07	7.933641e-07
-3.000000e-01	-2.000000e-01	2.137200e-04	8.048551e-07	8.048551e-07
-2.000000e-01	-1.000000e-01	2.318116e-04	8.247381e-07	8.247381e-07
-1.000000e-01	0.000000e+00	2.548787e-04	8.524337e-07	8.524337e-07
0.000000e+00	1.000000e-01	2.845162e-04	9.899446e-07	9.899446e-07
1.000000e-01	2.000000e-01	3.233144e-04	9.562902e-07	9.562902e-07
2.000000e-01	3.000000e-01	3.737531e-04	1.020458e-06	1.020458e-06
3.000000e-01	4.000000e-01	4.330353e-04	1.099348e-06	1.099348e-06
4.000000e-01	5.000000e-01	5.051469e-04	1.179001e-06	1.179001e-06
5.000000e-01	6.000000e-01	6.035913e-04	1.256933e-06	1.256933e-06
6.000000e-01	7.000000e-01	7.450942e-04	1.377107e-06	1.377107e-06
7.000000e-01	8.000000e-01	9.779523e-04	1.559819e-06	1.559819e-06
8.000000e-01	9.000000e-01	1.448477e-03	1.864190e-06	1.864190e-06
9.000000e-01	1.000000e+00	2.356269e-03	2.336910e-06	2.336910e-06
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Path=EW-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ScaledBy=1.54312200198717332e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.346347e-04	7.316135e-07	7.316135e-07
-9.000000e-01	-8.000000e-01	1.407682e-04	7.345772e-07	7.345772e-07
-8.000000e-01	-7.000000e-01	1.494622e-04	8.662856e-07	8.662856e-07
-7.000000e-01	-6.000000e-01	1.572650e-04	1.248166e-06	1.248166e-06
-6.000000e-01	-5.000000e-01	1.691970e-04	9.372120e-07	9.372120e-07
-5.000000e-01	-4.000000e-01	1.795146e-04	9.261719e-07	9.261719e-07
-4.000000e-01	-3.000000e-01	1.941251e-04	1.755252e-06	1.755252e-06
-3.000000e-01	-2.000000e-01	2.083538e-04	1.023802e-06	1.023802e-06
-2.000000e-01	-1.000000e-01	2.309901e-04	1.951920e-06	1.951920e-06
-1.000000e-01	0.000000e+00	2.505378e-04	1.160177e-06	1.160177e-06
0.000000e+00	1.000000e-01	2.783921e-04	9.394174e-07	9.394174e-07
1.000000e-01	2.000000e-01	3.180276e-04	1.222715e-06	1.222715e-06
2.000000e-01	3.000000e-01	3.674796e-04	1.425246e-06	1.425246e-06
3.000000e-01	4.000000e-01	4.258072e-04	1.456555e-06	1.456555e-06
4.000000e-01	5.000000e-01	4.959551e-04	1.251800e-06	1.251800e-06
5.000000e-01	6.000000e-01	5.943502e-04	1.840305e-06	1.840305e-06
6.000000e-01	7.000000e-01	7.356563e-04	2.241717e-06	2.241717e-06
7.000000e-01	8.000000e-01	9.617286e-04	2.080243e-06	2.080243e-06
8.000000e-01	9.000000e-01	1.431094e-03	2.192622e-06	2.192622e-06
9.000000e-01	1.000000e+00	2.334261e-03	3.002871e-06	3.002871e-06
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Path=EW-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ScaledBy=1.50153000690236190e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.213209e-04	4.740448e-07	4.740448e-07
-9.000000e-01	-8.000000e-01	1.270943e-04	4.905378e-07	4.905378e-07
-8.000000e-01	-7.000000e-01	1.341796e-04	5.019246e-07	5.019246e-07
-7.000000e-01	-6.000000e-01	1.411229e-04	5.147174e-07	5.147174e-07
-6.000000e-01	-5.000000e-01	1.509340e-04	5.398711e-07	5.398711e-07
-5.000000e-01	-4.000000e-01	1.607375e-04	5.545353e-07	5.545353e-07
-4.000000e-01	-3.000000e-01	1.720555e-04	5.663559e-07	5.663559e-07
-3.000000e-01	-2.000000e-01	1.863427e-04	5.926568e-07	5.926568e-07
-2.000000e-01	-1.000000e-01	2.022316e-04	6.083902e-07	6.083902e-07
-1.000000e-01	0.000000e+00	2.218685e-04	6.356425e-07	6.356425e-07
0.000000e+00	1.000000e-01	2.464977e-04	6.772008e-07	6.772008e-07
1.000000e-01	2.000000e-01	2.793056e-04	7.007167e-07	7.007167e-07
2.000000e-01	3.000000e-01	3.236427e-04	7.492626e-07	7.492626e-07
3.000000e-01	4.000000e-01	3.730694e-04	7.970400e-07	7.970400e-07
4.000000e-01	5.000000e-01	4.336825e-04	8.466486e-07	8.466486e-07
5.000000e-01	6.000000e-01	5.177444e-04	9.168589e-07	9.168589e-07
6.000000e-01	7.000000e-01	6.361088e-04	1.004163e-06	1.004163e-06
7.000000e-01	8.000000e-01	8.322896e-04	1.131526e-06	1.131526e-06
8.000000e-01	9.000000e-01	1.227778e-03	1.353089e-06	1.353089e-06
9.000000e-01	1.000000e+00	1.988099e-03	1.697464e-06	1.697464e-06
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Path=EW-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ScaledBy=1.50799355713599274e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.202084e-04	4.656665e-07	4.656665e-07
-9.000000e-01	-8.000000e-01	1.259549e-04	4.822410e-07	4.822410e-07
-8.000000e-01	-7.000000e-01	1.329686e-04	4.934799e-07	4.934799e-07
-7.000000e-01	-6.000000e-01	1.399289e-04	5.065685e-07	5.065685e-07
-6.000000e-01	-5.000000e-01	1.496375e-04	5.310039e-07	5.310039e-07
-5.000000e-01	-4.000000e-01	1.594098e-04	5.461126e-07	5.461126e-07
-4.000000e-01	-3.000000e-01	1.706233e-04	5.574942e-07	5.574942e-07
-3.000000e-01	-2.000000e-01	1.848867e-04	5.844832e-07	5.844832e-07
-2.000000e-01	-1.000000e-01	2.006618e-04	6.000777e-07	6.000777e-07
-1.000000e-01	0.000000e+00	2.202313e-04	6.273368e-07	6.273368e-07
0.000000e+00	1.000000e-01	2.446565e-04	6.687692e-07	6.687692e-07
1.000000e-01	2.000000e-01	2.773710e-04	6.916963e-07	6.916963e-07
2.000000e-01	3.000000e-01	3.215228e-04	7.403321e-07	7.403321e-07
3.000000e-01	4.000000e-01	3.707581e-04	7.878811e-07	7.878811e-07
4.000000e-01	5.000000e-01	4.311122e-04	8.375675e-07	8.375675e-07
5.000000e-01	6.000000e-01	5.148736e-04	9.075896e-07	9.075896e-07
6.000000e-01	7.000000e-01	6.328291e-04	9.951225e-07	9.951225e-07
7.000000e-01	8.000000e-01	8.284360e-04	1.122084e-06	1.122084e-06
8.000000e-01	9.000000e-01	1.223009e-03	1.343556e-06	1.343556e-06
9.000000e-01	1.000000e+00	1.982511e-03	1.688662e-06	1.688662e-06
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Path=EW-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ScaledBy=1.51113072044673878e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.241337e-04	4.843155e-07	4.843155e-07
-9.000000e-01	-8.000000e-01	1.300847e-04	5.016191e-07	5.016191e-07
-8.000000e-01	-7.000000e-01	1.374825e-04	5.138562e-07	5.138562e-07
-7.000000e-01	-6.000000e-01	1.447452e-04	5.273633e-07	5.273633e-07
-6.000000e-01	-5.000000e-01	1.549077e-04	5.540491e-07	5.540491e-07
-5.000000e-01	-4.000000e-01	1.651268e-04	5.694937e-07	5.694937e-07
-4.000000e-01	-3.000000e-01	1.769453e-04	5.823992e-07	5.823992e-07
-3.000000e-01	-2.000000e-01	1.917718e-04	6.099177e-07	6.099177e-07
-2.000000e-01	-1.000000e-01	2.083601e-04	6.270042e-07	6.270042e-07
-1.000000e-01	0.000000e+00	2.288394e-04	6.555312e-07	6.555312e-07
0.000000e+00	1.000000e-01	2.545021e-04	6.994598e-07	6.994598e-07
1.000000e-01	2.000000e-01	2.887674e-04	7.242036e-07	7.242036e-07
2.000000e-01	3.000000e-01	3.351045e-04	7.755917e-07	7.755917e-07
3.000000e-01	4.000000e-01	3.867879e-04	8.262495e-07	8.262495e-07
4.000000e-01	5.000000e-01	4.503250e-04	8.787264e-07	8.787264e-07
5.000000e-01	6.000000e-01	5.383917e-04	9.525830e-07	9.525830e-07
6.000000e-01	7.000000e-01	6.625435e-04	1.045005e-06	1.045005e-06
7.000000e-01	8.000000e-01	8.685004e-04	1.179398e-06	1.179398e-06
8.000000e-01	9.000000e-01	1.284470e-03	1.413039e-06	1.413039e-06
9.000000e-01	1.000000e+00	2.084806e-03	1.776432e-06	1.776432e-06
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=EW-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=1.51750096829128697e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.231788e-04	4.768746e-07	4.768746e-07
-9.000000e-01	-8.000000e-01	1.291092e-04	4.943061e-07	4.943061e-07
-8.000000e-01	-7.000000e-01	1.364350e-04	5.063495e-07	5.063495e-07
-7.000000e-01	-6.000000e-01	1.437217e-04	5.201961e-07	5.201961e-07
-6.000000e-01	-5.000000e-01	1.537838e-04	5.461222e-07	5.461222e-07
-5.000000e-01	-4.000000e-01	1.639791e-04	5.620504e-07	5.620504e-07
-4.000000e-01	-3.000000e-01	1.756919e-04	5.744639e-07	5.744639e-07
-3.000000e-01	-2.000000e-01	1.905109e-04	6.027524e-07	6.027524e-07
-2.000000e-01	-1.000000e-01	2.069877e-04	6.196443e-07	6.196443e-07
-1.000000e-01	0.000000e+00	2.274140e-04	6.482085e-07	6.482085e-07
0.000000e+00	1.000000e-01	2.528826e-04	6.920664e-07	6.920664e-07
1.000000e-01	2.000000e-01	2.870768e-04	7.161486e-07	7.161486e-07
2.000000e-01	3.000000e-01	3.332536e-04	7.676472e-07	7.676472e-07
3.000000e-01	4.000000e-01	3.847761e-04	8.180732e-07	8.180732e-07
4.000000e-01	5.000000e-01	4.480904e-04	8.707095e-07	8.707095e-07
5.000000e-01	6.000000e-01	5.359148e-04	9.444178e-07	9.444178e-07
6.000000e-01	7.000000e-01	6.597416e-04	1.037171e-06	1.037171e-06
7.000000e-01	8.000000e-01	8.652704e-04	1.171258e-06	1.171258e-06
8.000000e-01	9.000000e-01	1.280638e-03	1.405028e-06	1.405028e-06
9.000000e-01	1.000000e+00	2.080563e-03	1.769325e-06	1.769325e-06
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Path=EW-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ScaledBy=1.52701097984503140e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.221157e-04	4.689181e-07	4.689181e-07
-9.000000e-01	-8.000000e-01	1.280281e-04	4.865354e-07	4.865354e-07
-8.000000e-01	-7.000000e-01	1.352807e-04	4.983811e-07	4.983811e-07
-7.000000e-01	-6.000000e-01	1.425933e-04	5.125457e-07	5.125457e-07
-6.000000e-01	-5.000000e-01	1.525584e-04	5.376813e-07	5.376813e-07
-5.000000e-01	-4.000000e-01	1.627294e-04	5.541749e-07	5.541749e-07
-4.000000e-01	-3.000000e-01	1.743466e-04	5.661283e-07	5.661283e-07
-3.000000e-01	-2.000000e-01	1.891535e-04	5.952626e-07	5.952626e-07
-2.000000e-01	-1.000000e-01	2.055271e-04	6.119612e-07	6.119612e-07
-1.000000e-01	0.000000e+00	2.259050e-04	6.405840e-07	6.405840e-07
0.000000e+00	1.000000e-01	2.511884e-04	6.845230e-07	6.845230e-07
1.000000e-01	2.000000e-01	2.853290e-04	7.078387e-07	7.078387e-07
2.000000e-01	3.000000e-01	3.313659e-04	7.595695e-07	7.595695e-07
3.000000e-01	4.000000e-01	3.827589e-04	8.098499e-07	8.098499e-07
4.000000e-01	5.000000e-01	4.458863e-04	8.627120e-07	8.627120e-07
5.000000e-01	6.000000e-01	5.335208e-04	9.363583e-07	9.363583e-07
6.000000e-01	7.000000e-01	6.571114e-04	1.029638e-06	1.029638e-06
7.000000e-01	8.000000e-01	8.623733e-04	1.163609e-06	1.163609e-06
8.000000e-01	9.000000e-01	1.277530e-03	1.397926e-06	1.397926e-06
9.000000e-01	1.000000e+00	2.078079e-03	1.764088e-06	1.764088e-06
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Path=EW-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ScaledBy=1.53479072309005445e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.354107e-04	5.221898e-07	5.221898e-07
-9.000000e-01	-8.000000e-01	1.420012e-04	5.415286e-07	5.415286e-07
-8.000000e-01	-7.000000e-01	1.501698e-04	5.553443e-07	5.553443e-07
-7.000000e-01	-6.000000e-01	1.583194e-04	5.707858e-07	5.707858e-07
-6.000000e-01	-5.000000e-01	1.695019e-04	5.996291e-07	5.996291e-07
-5.000000e-01	-4.000000e-01	1.808879e-04	6.174613e-07	6.174613e-07
-4.000000e-01	-3.000000e-01	1.939780e-04	6.318861e-07	6.318861e-07
-3.000000e-01	-2.000000e-01	2.104585e-04	6.631147e-07	6.631147e-07
-2.000000e-01	-1.000000e-01	2.289068e-04	6.825858e-07	6.825858e-07
-1.000000e-01	0.000000e+00	2.517192e-04	7.145688e-07	7.145688e-07
0.000000e+00	1.000000e-01	2.801896e-04	7.631274e-07	7.631274e-07
1.000000e-01	2.000000e-01	3.184194e-04	7.909823e-07	7.909823e-07
2.000000e-01	3.000000e-01	3.700976e-04	8.488688e-07	8.488688e-07
3.000000e-01	4.000000e-01	4.278259e-04	9.054818e-07	9.054818e-07
4.000000e-01	5.000000e-01	4.988822e-04	9.647632e-07	9.647632e-07
5.000000e-01	6.000000e-01	5.973934e-04	1.047368e-06	1.047368e-06
6.000000e-01	7.000000e-01	7.365063e-04	1.151491e-06	1.151491e-06
7.000000e-01	8.000000e-01	9.675147e-04	1.302213e-06	1.302213e-06
8.000000e-01	9.000000e-01	1.434925e-03	1.564383e-06	1.564383e-06
9.000000e-01	1.000000e+00	2.335196e-03	1.972519e-06	1.972519e-06
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Path=EW-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ScaledBy=1.54450217146268871e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.343228e-04	5.139758e-07	5.139758e-07
-9.000000e-01	-8.000000e-01	1.408955e-04	5.335273e-07	5.335273e-07
-8.000000e-01	-7.000000e-01	1.489841e-04	5.470882e-07	5.470882e-07
-7.000000e-01	-6.000000e-01	1.571639e-04	5.628883e-07	5.628883e-07
-6.000000e-01	-5.000000e-01	1.682405e-04	5.908440e-07	5.908440e-07
-5.000000e-01	-4.000000e-01	1.796025e-04	6.092711e-07	6.092711e-07
-4.000000e-01	-3.000000e-01	1.925889e-04	6.231903e-07	6.231903e-07
-3.000000e-01	-2.000000e-01	2.090605e-04	6.553165e-07	6.553165e-07
-2.000000e-01	-1.000000e-01	2.273991e-04	6.745506e-07	6.745506e-07
-1.000000e-01	0.000000e+00	2.501640e-04	7.066035e-07	7.066035e-07
0.000000e+00	1.000000e-01	2.784404e-04	7.552220e-07	7.552220e-07
1.000000e-01	2.000000e-01	3.166237e-04	7.822796e-07	7.822796e-07
2.000000e-01	3.000000e-01	3.681620e-04	8.403907e-07	8.403907e-07
3.000000e-01	4.000000e-01	4.257705e-04	8.968411e-07	8.968411e-07
4.000000e-01	5.000000e-01	4.966556e-04	9.564262e-07	9.564262e-07
5.000000e-01	6.000000e-01	5.950088e-04	1.038983e-06	1.038983e-06
6.000000e-01	7.000000e-01	7.339480e-04	1.143737e-06	1.143737e-06
7.000000e-01	8.000000e-01	9.648228e-04	1.294470e-06	1.294470e-06
8.000000e-01	9.000000e-01	1.432397e-03	1.557466e-06	1.557466e-06
9.000000e-01	1.000000e+00	2.334372e-03	1.968224e-06	1.968224e-06
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=EW-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ScaledBy=1.46632282860758783e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.182087e-04	4.524771e-07	4.524771e-07
-9.000000e-01	-8.000000e-01	1.238824e-04	4.698180e-07	4.698180e-07
-8.000000e-01	-7.000000e-01	1.308216e-04	4.816184e-07	4.816184e-07
-7.000000e-01	-6.000000e-01	1.377778e-04	4.947062e-07	4.947062e-07
-6.000000e-01	-5.000000e-01	1.473117e-04	5.194698e-07	5.194698e-07
-5.000000e-01	-4.000000e-01	1.570101e-04	5.351972e-07	5.351972e-07
-4.000000e-01	-3.000000e-01	1.681429e-04	5.471325e-07	5.471325e-07
-3.000000e-01	-2.000000e-01	1.820558e-04	5.737057e-07	5.737057e-07
-2.000000e-01	-1.000000e-01	1.977082e-04	5.898561e-07	5.898561e-07
-1.000000e-01	0.000000e+00	2.170695e-04	6.178877e-07	6.178877e-07
0.000000e+00	1.000000e-01	2.410224e-04	6.608223e-07	6.608223e-07
1.000000e-01	2.000000e-01	2.732098e-04	6.812048e-07	6.812048e-07
2.000000e-01	3.000000e-01	3.166250e-04	7.297846e-07	7.297846e-07
3.000000e-01	4.000000e-01	3.649827e-04	7.796587e-07	7.796587e-07
4.000000e-01	5.000000e-01	4.241576e-04	8.296283e-07	8.296283e-07
5.000000e-01	6.000000e-01	5.059091e-04	8.966118e-07	8.966118e-07
6.000000e-01	7.000000e-01	6.207289e-04	9.839426e-07	9.839426e-07
7.000000e-01	8.000000e-01	8.110424e-04	1.109631e-06	1.109631e-06
8.000000e-01	9.000000e-01	1.192748e-03	1.326755e-06	1.326755e-06
9.000000e-01	1.000000e+00	1.925904e-03	1.666159e-06	1.666159e-06
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=EW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ScaledBy=1.47053096744478063e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.185317e-04	4.545818e-07	4.545818e-07
-9.000000e-01	-8.000000e-01	1.241887e-04	4.728868e-07	4.728868e-07
-8.000000e-01	-7.000000e-01	1.312379e-04	5.007753e-07	5.007753e-07
-7.000000e-01	-6.000000e-01	1.381232e-04	4.972826e-07	4.972826e-07
-6.000000e-01	-5.000000e-01	1.476458e-04	5.209190e-07	5.209190e-07
-5.000000e-01	-4.000000e-01	1.573653e-04	5.367614e-07	5.367614e-07
-4.000000e-01	-3.000000e-01	1.685302e-04	5.488104e-07	5.488104e-07
-3.000000e-01	-2.000000e-01	1.825266e-04	5.762246e-07	5.762246e-07
-2.000000e-01	-1.000000e-01	1.981954e-04	5.924450e-07	5.924450e-07
-1.000000e-01	0.000000e+00	2.178642e-04	6.839344e-07	6.839344e-07
0.000000e+00	1.000000e-01	2.417404e-04	6.722325e-07	6.722325e-07
1.000000e-01	2.000000e-01	2.741001e-04	7.082813e-07	7.082813e-07
2.000000e-01	3.000000e-01	3.174320e-04	7.318300e-07	7.318300e-07
3.000000e-01	4.000000e-01	3.668666e-04	1.225496e-06	1.225496e-06
4.000000e-01	5.000000e-01	4.261689e-04	1.060606e-06	1.060606e-06
5.000000e-01	6.000000e-01	5.074636e-04	9.024324e-07	9.024324e-07
6.000000e-01	7.000000e-01	6.226929e-04	9.863223e-07	9.863223e-07
7.000000e-01	8.000000e-01	8.139442e-04	1.120180e-06	1.120180e-06
8.000000e-01	9.000000e-01	1.198407e-03	1.500953e-06	1.500953e-06
9.000000e-01	1.000000e+00	1.934996e-03	1.672342e-06	1.672342e-06
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
Path=EW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
ScaledBy=1.47371680494138981e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.188753e-04	4.558152e-07	4.558152e-07
-9.000000e-01	-8.000000e-01	1.245968e-04	4.732506e-07	4.732506e-07
-8.000000e-01	-7.000000e-01	1.315880e-04	4.851748e-07	4.851748e-07
-7.000000e-01	-6.000000e-01	1.386133e-04	4.982863e-07	4.982863e-07
-6.000000e-01	-5.000000e-01	1.482530e-04	5.234625e-07	5.234625e-07
-5.000000e-01	-4.000000e-01	1.580065e-04	5.390744e-07	5.390744e-07
-4.000000e-01	-3.000000e-01	1.692521e-04	5.511138e-07	5.511138e-07
-3.000000e-01	-2.000000e-01	1.833247e-04	5.779286e-07	5.779286e-07
-2.000000e-01	-1.000000e-01	1.991082e-04	5.943956e-07	5.943956e-07
-1.000000e-01	0.000000e+00	2.186526e-04	6.224659e-07	6.224659e-07
0.000000e+00	1.000000e-01	2.428571e-04	6.653843e-07	6.653843e-07
1.000000e-01	2.000000e-01	2.753897e-04	6.864615e-07	6.864615e-07
2.000000e-01	3.000000e-01	3.192862e-04	7.356933e-07	7.356933e-07
3.000000e-01	4.000000e-01	3.681810e-04	7.855046e-07	7.855046e-07
4.000000e-01	5.000000e-01	4.280791e-04	8.359532e-07	8.359532e-07
5.000000e-01	6.000000e-01	5.109070e-04	9.043329e-07	9.043329e-07
6.000000e-01	7.000000e-01	6.273049e-04	9.925040e-07	9.925040e-07
7.000000e-01	8.000000e-01	8.202728e-04	1.119854e-06	1.119854e-06
8.000000e-01	9.000000e-01	1.208064e-03	1.340132e-06	1.340132e-06
9.000000e-01	1.000000e+00	1.954608e-03	1.685282e-06	1.685282e-06
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[Nominal]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[Nominal]
Path=WWW-QCD[Nominal]
ScaledBy=3.26574180008340926e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.303189e-05	3.148740e-07	3.148740e-07
-9.000000e-01	-8.000000e-01	6.627408e-05	3.293859e-07	3.293859e-07
-8.000000e-01	-7.000000e-01	7.066902e-05	3.438501e-07	3.438501e-07
-7.000000e-01	-6.000000e-01	7.541499e-05	3.594199e-07	3.594199e-07
-6.000000e-01	-5.000000e-01	8.121959e-05	3.830303e-07	3.830303e-07
-5.000000e-01	-4.000000e-01	8.734837e-05	3.979560e-07	3.979560e-07
-4.000000e-01	-3.000000e-01	9.439842e-05	4.084996e-07	4.084996e-07
-3.000000e-01	-2.000000e-01	1.022213e-04	4.305054e-07	4.305054e-07
-2.000000e-01	-1.000000e-01	1.124941e-04	4.493340e-07	4.493340e-07
-1.000000e-01	0.000000e+00	1.242968e-04	4.710627e-07	4.710627e-07
0.000000e+00	1.000000e-01	1.386825e-04	5.104878e-07	5.104878e-07
1.000000e-01	2.000000e-01	1.581205e-04	5.215738e-07	5.215738e-07
2.000000e-01	3.000000e-01	1.847348e-04	5.639750e-07	5.639750e-07
3.000000e-01	4.000000e-01	2.131117e-04	6.048623e-07	6.048623e-07
4.000000e-01	5.000000e-01	2.488510e-04	6.397636e-07	6.397636e-07
5.000000e-01	6.000000e-01	2.960674e-04	6.905785e-07	6.905785e-07
6.000000e-01	7.000000e-01	3.632135e-04	7.562575e-07	7.562575e-07
7.000000e-01	8.000000e-01	4.734470e-04	8.476643e-07	8.476643e-07
8.000000e-01	9.000000e-01	6.919980e-04	1.005218e-06	1.005218e-06
9.000000e-01	1.000000e+00	1.119880e-03	1.257710e-06	1.257710e-06
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Path=WWW-QCD[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ScaledBy=3.26574186406980425e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.167040e-05	3.462222e-07	3.462222e-07
-9.000000e-01	-8.000000e-01	6.480643e-05	3.584953e-07	3.584953e-07
-8.000000e-01	-7.000000e-01	6.861578e-05	3.569354e-07	3.569354e-07
-7.000000e-01	-6.000000e-01	7.352188e-05	4.024389e-07	4.024389e-07
-6.000000e-01	-5.000000e-01	7.901355e-05	4.125195e-07	4.125195e-07
-5.000000e-01	-4.000000e-01	8.454379e-05	4.150347e-07	4.150347e-07
-4.000000e-01	-3.000000e-01	9.175134e-05	4.401357e-07	4.401357e-07
-3.000000e-01	-2.000000e-01	9.974931e-05	4.917778e-07	4.917778e-07
-2.000000e-01	-1.000000e-01	1.090168e-04	4.765339e-07	4.765339e-07
-1.000000e-01	0.000000e+00	1.204489e-04	5.018027e-07	5.018027e-07
0.000000e+00	1.000000e-01	1.346474e-04	5.764586e-07	5.764586e-07
1.000000e-01	2.000000e-01	1.524990e-04	5.481969e-07	5.481969e-07
2.000000e-01	3.000000e-01	1.775025e-04	5.851766e-07	5.851766e-07
3.000000e-01	4.000000e-01	2.048578e-04	6.338350e-07	6.338350e-07
4.000000e-01	5.000000e-01	2.385849e-04	6.613978e-07	6.613978e-07
5.000000e-01	6.000000e-01	2.829620e-04	7.082313e-07	7.082313e-07
6.000000e-01	7.000000e-01	3.466177e-04	7.811196e-07	7.811196e-07
7.000000e-01	8.000000e-01	4.499931e-04	8.672196e-07	8.672196e-07
8.000000e-01	9.000000e-01	6.539165e-04	1.018952e-06	1.018952e-06
9.000000e-01	1.000000e+00	1.054486e-03	1.460691e-06	1.460691e-06
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Path=WWW-QCD[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ScaledBy=3.26574174270495332e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.062944e-05	3.096922e-07	3.096922e-07
-9.000000e-01	-8.000000e-01	6.373823e-05	3.230415e-07	3.230415e-07
-8.000000e-01	-7.000000e-01	6.779961e-05	3.350340e-07	3.350340e-07
-7.000000e-01	-6.000000e-01	7.245796e-05	3.543122e-07	3.543122e-07
-6.000000e-01	-5.000000e-01	7.802729e-05	3.771452e-07	3.771452e-07
-5.000000e-01	-4.000000e-01	8.366203e-05	3.881116e-07	3.881116e-07
-4.000000e-01	-3.000000e-01	9.052437e-05	4.003993e-07	4.003993e-07
-3.000000e-01	-2.000000e-01	9.810523e-05	4.236392e-07	4.236392e-07
-2.000000e-01	-1.000000e-01	1.076797e-04	4.406145e-07	4.406145e-07
-1.000000e-01	0.000000e+00	1.189441e-04	4.627953e-07	4.627953e-07
0.000000e+00	1.000000e-01	1.326645e-04	5.117116e-07	5.117116e-07
1.000000e-01	2.000000e-01	1.507978e-04	5.086400e-07	5.086400e-07
2.000000e-01	3.000000e-01	1.758828e-04	5.510491e-07	5.510491e-07
3.000000e-01	4.000000e-01	2.029090e-04	5.953062e-07	5.953062e-07
4.000000e-01	5.000000e-01	2.363932e-04	6.242552e-07	6.242552e-07
5.000000e-01	6.000000e-01	2.806219e-04	6.720511e-07	6.720511e-07
6.000000e-01	7.000000e-01	3.436452e-04	7.333181e-07	7.333181e-07
7.000000e-01	8.000000e-01	4.466859e-04	8.229013e-07	8.229013e-07
8.000000e-01	9.000000e-01	6.499754e-04	9.727110e-07	9.727110e-07
9.000000e-01	1.000000e+00	1.048292e-03	1.211428e-06	1.211428e-06
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Path=WWW-QCD[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ScaledBy=3.26574375327710336e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.403598e-05	3.424529e-07	3.424529e-07
-9.000000e-01	-8.000000e-01	6.731707e-05	3.559298e-07	3.559298e-07
-8.000000e-01	-7.000000e-01	7.149415e-05	3.616529e-07	3.616529e-07
-7.000000e-01	-6.000000e-01	7.646063e-05	3.963675e-07	3.963675e-07
-6.000000e-01	-5.000000e-01	8.214195e-05	4.072621e-07	4.072621e-07
-5.000000e-01	-4.000000e-01	8.823295e-05	4.177433e-07	4.177433e-07
-4.000000e-01	-3.000000e-01	9.564642e-05	4.403430e-07	4.403430e-07
-3.000000e-01	-2.000000e-01	1.038800e-04	4.850013e-07	4.850013e-07
-2.000000e-01	-1.000000e-01	1.138614e-04	4.773994e-07	4.773994e-07
-1.000000e-01	0.000000e+00	1.258078e-04	5.009892e-07	5.009892e-07
0.000000e+00	1.000000e-01	1.406097e-04	5.564150e-07	5.564150e-07
1.000000e-01	2.000000e-01	1.598772e-04	5.521963e-07	5.521963e-07
2.000000e-01	3.000000e-01	1.863869e-04	5.891468e-07	5.891468e-07
3.000000e-01	4.000000e-01	2.150720e-04	6.370647e-07	6.370647e-07
4.000000e-01	5.000000e-01	2.510753e-04	6.691841e-07	6.691841e-07
5.000000e-01	6.000000e-01	2.984842e-04	7.197507e-07	7.197507e-07
6.000000e-01	7.000000e-01	3.662829e-04	7.970069e-07	7.970069e-07
7.000000e-01	8.000000e-01	4.768538e-04	8.856959e-07	8.856959e-07
8.000000e-01	9.000000e-01	6.959744e-04	1.042807e-06	1.042807e-06
9.000000e-01	1.000000e+00	1.125940e-03	1.464948e-06	1.464948e-06
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[MUR=1__MUF=1__LHAPDF=325100]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[MUR=1__MUF=1__LHAPDF=325100]
Path=WWW-QCD[MUR=1__MUF=1__LHAPDF=325100]
ScaledBy=3.26574180008340926e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.303189e-05	3.148740e-07	3.148740e-07
-9.000000e-01	-8.000000e-01	6.627408e-05	3.293859e-07	3.293859e-07
-8.000000e-01	-7.000000e-01	7.066902e-05	3.438501e-07	3.438501e-07
-7.000000e-01	-6.000000e-01	7.541499e-05	3.594199e-07	3.594199e-07
-6.000000e-01	-5.000000e-01	8.121959e-05	3.830303e-07	3.830303e-07
-5.000000e-01	-4.000000e-01	8.734837e-05	3.979560e-07	3.979560e-07
-4.000000e-01	-3.000000e-01	9.439842e-05	4.084996e-07	4.084996e-07
-3.000000e-01	-2.000000e-01	1.022213e-04	4.305054e-07	4.305054e-07
-2.000000e-01	-1.000000e-01	1.124941e-04	4.493340e-07	4.493340e-07
-1.000000e-01	0.000000e+00	1.242968e-04	4.710627e-07	4.710627e-07
0.000000e+00	1.000000e-01	1.386825e-04	5.104878e-07	5.104878e-07
1.000000e-01	2.000000e-01	1.581205e-04	5.215738e-07	5.215738e-07
2.000000e-01	3.000000e-01	1.847348e-04	5.639750e-07	5.639750e-07
3.000000e-01	4.000000e-01	2.131117e-04	6.048623e-07	6.048623e-07
4.000000e-01	5.000000e-01	2.488510e-04	6.397636e-07	6.397636e-07
5.000000e-01	6.000000e-01	2.960674e-04	6.905785e-07	6.905785e-07
6.000000e-01	7.000000e-01	3.632135e-04	7.562575e-07	7.562575e-07
7.000000e-01	8.000000e-01	4.734470e-04	8.476643e-07	8.476643e-07
8.000000e-01	9.000000e-01	6.919980e-04	1.005218e-06	1.005218e-06
9.000000e-01	1.000000e+00	1.119880e-03	1.257710e-06	1.257710e-06
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Path=WWW-QCD[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ScaledBy=3.26574189979116835e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.164055e-05	3.948680e-07	3.948680e-07
-9.000000e-01	-8.000000e-01	6.479222e-05	3.769526e-07	3.769526e-07
-8.000000e-01	-7.000000e-01	7.026665e-05	8.175844e-07	8.175844e-07
-7.000000e-01	-6.000000e-01	7.407996e-05	1.196512e-06	1.196512e-06
-6.000000e-01	-5.000000e-01	8.038124e-05	6.685353e-07	6.685353e-07
-5.000000e-01	-4.000000e-01	8.650052e-05	5.946071e-07	5.946071e-07
-4.000000e-01	-3.000000e-01	9.271572e-05	6.144879e-07	6.144879e-07
-3.000000e-01	-2.000000e-01	9.888477e-05	8.816877e-07	8.816877e-07
-2.000000e-01	-1.000000e-01	1.130200e-04	1.283958e-06	1.283958e-06
-1.000000e-01	0.000000e+00	1.225532e-04	5.985076e-07	5.985076e-07
0.000000e+00	1.000000e-01	1.364665e-04	5.660163e-07	5.660163e-07
1.000000e-01	2.000000e-01	1.562787e-04	7.491657e-07	7.491657e-07
2.000000e-01	3.000000e-01	1.820384e-04	7.521790e-07	7.521790e-07
3.000000e-01	4.000000e-01	2.106712e-04	1.124279e-06	1.124279e-06
4.000000e-01	5.000000e-01	2.463403e-04	8.388598e-07	8.388598e-07
5.000000e-01	6.000000e-01	2.913569e-04	1.906126e-06	1.906126e-06
6.000000e-01	7.000000e-01	3.609007e-04	1.120241e-06	1.120241e-06
7.000000e-01	8.000000e-01	4.693256e-04	1.133170e-06	1.133170e-06
8.000000e-01	9.000000e-01	6.864854e-04	1.722476e-06	1.722476e-06
9.000000e-01	1.000000e+00	1.116421e-03	1.675751e-06	1.675751e-06
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Path=WWW-QCD[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ScaledBy=3.26574243196275732e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	7.115436e-05	4.182320e-07	4.182320e-07
-9.000000e-01	-8.000000e-01	7.507387e-05	4.511188e-07	4.511188e-07
-8.000000e-01	-7.000000e-01	7.993473e-05	4.574296e-07	4.574296e-07
-7.000000e-01	-6.000000e-01	8.521922e-05	4.769265e-07	4.769265e-07
-6.000000e-01	-5.000000e-01	9.220824e-05	5.217773e-07	5.217773e-07
-5.000000e-01	-4.000000e-01	9.880115e-05	5.928470e-07	5.928470e-07
-4.000000e-01	-3.000000e-01	1.069057e-04	5.666367e-07	5.666367e-07
-3.000000e-01	-2.000000e-01	1.158187e-04	5.664539e-07	5.664539e-07
-2.000000e-01	-1.000000e-01	1.276210e-04	6.045838e-07	6.045838e-07
-1.000000e-01	0.000000e+00	1.411819e-04	6.278930e-07	6.278930e-07
0.000000e+00	1.000000e-01	1.579337e-04	7.699222e-07	7.699222e-07
1.000000e-01	2.000000e-01	1.796996e-04	6.880571e-07	6.880571e-07
2.000000e-01	3.000000e-01	2.091461e-04	7.507198e-07	7.507198e-07
3.000000e-01	4.000000e-01	2.422892e-04	8.171317e-07	8.171317e-07
4.000000e-01	5.000000e-01	2.827616e-04	8.566322e-07	8.566322e-07
5.000000e-01	6.000000e-01	3.364946e-04	9.208905e-07	9.208905e-07
6.000000e-01	7.000000e-01	4.135521e-04	1.006752e-06	1.006752e-06
7.000000e-01	8.000000e-01	5.399020e-04	1.139024e-06	1.139024e-06
8.000000e-01	9.000000e-01	7.897819e-04	1.331311e-06	1.331311e-06
9.000000e-01	1.000000e+00	1.279223e-03	1.669269e-06	1.669269e-06
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Path=WWW-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ScaledBy=3.26574194331495856e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.938464e-05	4.495449e-07	4.495449e-07
-9.000000e-01	-8.000000e-01	7.343017e-05	4.905502e-07	4.905502e-07
-8.000000e-01	-7.000000e-01	7.850008e-05	6.836909e-07	6.836909e-07
-7.000000e-01	-6.000000e-01	8.304713e-05	1.105807e-06	1.105807e-06
-6.000000e-01	-5.000000e-01	9.054256e-05	6.337340e-07	6.337340e-07
-5.000000e-01	-4.000000e-01	9.705217e-05	5.269622e-07	5.269622e-07
-4.000000e-01	-3.000000e-01	1.049967e-04	6.901989e-07	6.901989e-07
-3.000000e-01	-2.000000e-01	1.128351e-04	8.305104e-07	8.305104e-07
-2.000000e-01	-1.000000e-01	1.284398e-04	1.807638e-06	1.807638e-06
-1.000000e-01	0.000000e+00	1.388177e-04	6.775118e-07	6.775118e-07
0.000000e+00	1.000000e-01	1.544444e-04	7.059692e-07	7.059692e-07
1.000000e-01	2.000000e-01	1.765393e-04	6.907688e-07	6.907688e-07
2.000000e-01	3.000000e-01	2.061689e-04	8.229043e-07	8.229043e-07
3.000000e-01	4.000000e-01	2.389333e-04	1.016556e-06	1.016556e-06
4.000000e-01	5.000000e-01	2.788316e-04	8.892876e-07	8.892876e-07
5.000000e-01	6.000000e-01	3.317488e-04	1.280817e-06	1.280817e-06
6.000000e-01	7.000000e-01	4.094584e-04	1.146392e-06	1.146392e-06
7.000000e-01	8.000000e-01	5.334407e-04	1.200684e-06	1.200684e-06
8.000000e-01	9.000000e-01	7.837065e-04	1.613264e-06	1.613264e-06
9.000000e-01	1.000000e+00	1.270301e-03	1.875471e-06	1.875471e-06
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Path=WWW-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ScaledBy=3.26574109365746131e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.040236e-05	3.025328e-07	3.025328e-07
-9.000000e-01	-8.000000e-01	6.346132e-05	3.151795e-07	3.151795e-07
-8.000000e-01	-7.000000e-01	6.764463e-05	3.295637e-07	3.295637e-07
-7.000000e-01	-6.000000e-01	7.213101e-05	3.446845e-07	3.446845e-07
-6.000000e-01	-5.000000e-01	7.767823e-05	3.679079e-07	3.679079e-07
-5.000000e-01	-4.000000e-01	8.346454e-05	3.815323e-07	3.815323e-07
-4.000000e-01	-3.000000e-01	9.013308e-05	3.910555e-07	3.910555e-07
-3.000000e-01	-2.000000e-01	9.751709e-05	4.114256e-07	4.114256e-07
-2.000000e-01	-1.000000e-01	1.072785e-04	4.299002e-07	4.299002e-07
-1.000000e-01	0.000000e+00	1.184228e-04	4.504046e-07	4.504046e-07
0.000000e+00	1.000000e-01	1.320319e-04	4.868637e-07	4.868637e-07
1.000000e-01	2.000000e-01	1.502655e-04	4.978233e-07	4.978233e-07
2.000000e-01	3.000000e-01	1.753715e-04	5.378566e-07	5.378566e-07
3.000000e-01	4.000000e-01	2.020173e-04	5.761588e-07	5.761588e-07
4.000000e-01	5.000000e-01	2.354811e-04	6.075991e-07	6.075991e-07
5.000000e-01	6.000000e-01	2.796619e-04	6.552396e-07	6.552396e-07
6.000000e-01	7.000000e-01	3.423215e-04	7.153329e-07	7.153329e-07
7.000000e-01	8.000000e-01	4.450271e-04	8.003772e-07	8.003772e-07
8.000000e-01	9.000000e-01	6.478963e-04	9.461191e-07	9.461191e-07
9.000000e-01	1.000000e+00	1.045036e-03	1.179160e-06	1.179160e-06
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Path=WWW-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ScaledBy=3.26574066073350756e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.009097e-05	2.991561e-07	2.991561e-07
-9.000000e-01	-8.000000e-01	6.317125e-05	3.126567e-07	3.126567e-07
-8.000000e-01	-7.000000e-01	6.732318e-05	3.265809e-07	3.265809e-07
-7.000000e-01	-6.000000e-01	7.181455e-05	3.415984e-07	3.415984e-07
-6.000000e-01	-5.000000e-01	7.732412e-05	3.640683e-07	3.640683e-07
-5.000000e-01	-4.000000e-01	8.310585e-05	3.781464e-07	3.781464e-07
-4.000000e-01	-3.000000e-01	8.976907e-05	3.878625e-07	3.878625e-07
-3.000000e-01	-2.000000e-01	9.715523e-05	4.085438e-07	4.085438e-07
-2.000000e-01	-1.000000e-01	1.068652e-04	4.265414e-07	4.265414e-07
-1.000000e-01	0.000000e+00	1.180115e-04	4.471837e-07	4.471837e-07
0.000000e+00	1.000000e-01	1.315688e-04	4.840506e-07	4.840506e-07
1.000000e-01	2.000000e-01	1.498378e-04	4.944122e-07	4.944122e-07
2.000000e-01	3.000000e-01	1.749117e-04	5.344304e-07	5.344304e-07
3.000000e-01	4.000000e-01	2.015724e-04	5.726910e-07	5.726910e-07
4.000000e-01	5.000000e-01	2.350469e-04	6.047103e-07	6.047103e-07
5.000000e-01	6.000000e-01	2.792889e-04	6.523963e-07	6.523963e-07
6.000000e-01	7.000000e-01	3.420449e-04	7.133376e-07	7.133376e-07
7.000000e-01	8.000000e-01	4.449784e-04	7.985845e-07	7.985845e-07
8.000000e-01	9.000000e-01	6.485696e-04	9.455808e-07	9.455808e-07
9.000000e-01	1.000000e+00	1.047506e-03	1.181082e-06	1.181082e-06
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Path=WWW-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ScaledBy=3.26574254719221629e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.332027e-05	3.180302e-07	3.180302e-07
-9.000000e-01	-8.000000e-01	6.653787e-05	3.316448e-07	3.316448e-07
-8.000000e-01	-7.000000e-01	7.096468e-05	3.465793e-07	3.465793e-07
-7.000000e-01	-6.000000e-01	7.570239e-05	3.622153e-07	3.622153e-07
-6.000000e-01	-5.000000e-01	8.154448e-05	3.866052e-07	3.866052e-07
-5.000000e-01	-4.000000e-01	8.767565e-05	4.010173e-07	4.010173e-07
-4.000000e-01	-3.000000e-01	9.472926e-05	4.113861e-07	4.113861e-07
-3.000000e-01	-2.000000e-01	1.025466e-04	4.330311e-07	4.330311e-07
-2.000000e-01	-1.000000e-01	1.128701e-04	4.523410e-07	4.523410e-07
-1.000000e-01	0.000000e+00	1.246649e-04	4.739054e-07	4.739054e-07
0.000000e+00	1.000000e-01	1.391001e-04	5.128668e-07	5.128668e-07
1.000000e-01	2.000000e-01	1.584937e-04	5.246175e-07	5.246175e-07
2.000000e-01	3.000000e-01	1.851312e-04	5.669922e-07	5.669922e-07
3.000000e-01	4.000000e-01	2.134809e-04	6.079011e-07	6.079011e-07
4.000000e-01	5.000000e-01	2.491965e-04	6.422024e-07	6.422024e-07
5.000000e-01	6.000000e-01	2.963265e-04	6.929289e-07	6.929289e-07
6.000000e-01	7.000000e-01	3.633397e-04	7.576778e-07	7.576778e-07
7.000000e-01	8.000000e-01	4.732753e-04	8.488149e-07	8.488149e-07
8.000000e-01	9.000000e-01	6.909279e-04	1.004899e-06	1.004899e-06
9.000000e-01	1.000000e+00	1.116714e-03	1.254705e-06	1.254705e-06
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=WWW-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=3.26574180008340926e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.303189e-05	3.148740e-07	3.148740e-07
-9.000000e-01	-8.000000e-01	6.627408e-05	3.293859e-07	3.293859e-07
-8.000000e-01	-7.000000e-01	7.066902e-05	3.438501e-07	3.438501e-07
-7.000000e-01	-6.000000e-01	7.541499e-05	3.594199e-07	3.594199e-07
-6.000000e-01	-5.000000e-01	8.121959e-05	3.830303e-07	3.830303e-07
-5.000000e-01	-4.000000e-01	8.734837e-05	3.979560e-07	3.979560e-07
-4.000000e-01	-3.000000e-01	9.439842e-05	4.084996e-07	4.084996e-07
-3.000000e-01	-2.000000e-01	1.022213e-04	4.305054e-07	4.305054e-07
-2.000000e-01	-1.000000e-01	1.124941e-04	4.493340e-07	4.493340e-07
-1.000000e-01	0.000000e+00	1.242968e-04	4.710627e-07	4.710627e-07
0.000000e+00	1.000000e-01	1.386825e-04	5.104878e-07	5.104878e-07
1.000000e-01	2.000000e-01	1.581205e-04	5.215738e-07	5.215738e-07
2.000000e-01	3.000000e-01	1.847348e-04	5.639750e-07	5.639750e-07
3.000000e-01	4.000000e-01	2.131117e-04	6.048623e-07	6.048623e-07
4.000000e-01	5.000000e-01	2.488510e-04	6.397636e-07	6.397636e-07
5.000000e-01	6.000000e-01	2.960674e-04	6.905785e-07	6.905785e-07
6.000000e-01	7.000000e-01	3.632135e-04	7.562575e-07	7.562575e-07
7.000000e-01	8.000000e-01	4.734470e-04	8.476643e-07	8.476643e-07
8.000000e-01	9.000000e-01	6.919980e-04	1.005218e-06	1.005218e-06
9.000000e-01	1.000000e+00	1.119880e-03	1.257710e-06	1.257710e-06
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Path=WWW-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ScaledBy=3.26574128059214598e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.274025e-05	3.116461e-07	3.116461e-07
-9.000000e-01	-8.000000e-01	6.601157e-05	3.270813e-07	3.270813e-07
-8.000000e-01	-7.000000e-01	7.037516e-05	3.410469e-07	3.410469e-07
-7.000000e-01	-6.000000e-01	7.513236e-05	3.565434e-07	3.565434e-07
-6.000000e-01	-5.000000e-01	8.090335e-05	3.793465e-07	3.793465e-07
-5.000000e-01	-4.000000e-01	8.703305e-05	3.948954e-07	3.948954e-07
-4.000000e-01	-3.000000e-01	9.408610e-05	4.055970e-07	4.055970e-07
-3.000000e-01	-2.000000e-01	1.019206e-04	4.280793e-07	4.280793e-07
-2.000000e-01	-1.000000e-01	1.121487e-04	4.463913e-07	4.463913e-07
-1.000000e-01	0.000000e+00	1.239692e-04	4.683001e-07	4.683001e-07
0.000000e+00	1.000000e-01	1.383177e-04	5.083434e-07	5.083434e-07
1.000000e-01	2.000000e-01	1.578203e-04	5.186377e-07	5.186377e-07
2.000000e-01	3.000000e-01	1.844362e-04	5.611852e-07	5.611852e-07
3.000000e-01	4.000000e-01	2.128760e-04	6.020966e-07	6.020966e-07
4.000000e-01	5.000000e-01	2.486827e-04	6.376914e-07	6.376914e-07
5.000000e-01	6.000000e-01	2.960491e-04	6.887074e-07	6.887074e-07
6.000000e-01	7.000000e-01	3.634244e-04	7.555295e-07	7.555295e-07
7.000000e-01	8.000000e-01	4.741262e-04	8.473925e-07	8.473925e-07
8.000000e-01	9.000000e-01	6.939628e-04	1.006885e-06	1.006885e-06
9.000000e-01	1.000000e+00	1.124844e-03	1.262992e-06	1.262992e-06
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Path=WWW-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ScaledBy=3.26573993128086657e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	7.036931e-05	3.507808e-07	3.507808e-07
-9.000000e-01	-8.000000e-01	7.402766e-05	3.669831e-07	3.669831e-07
-8.000000e-01	-7.000000e-01	7.896340e-05	3.831478e-07	3.831478e-07
-7.000000e-01	-6.000000e-01	8.430292e-05	4.003380e-07	4.003380e-07
-6.000000e-01	-5.000000e-01	9.081644e-05	4.263862e-07	4.263862e-07
-5.000000e-01	-4.000000e-01	9.772436e-05	4.430476e-07	4.430476e-07
-4.000000e-01	-3.000000e-01	1.056667e-04	4.553456e-07	4.553456e-07
-3.000000e-01	-2.000000e-01	1.144648e-04	4.795911e-07	4.795911e-07
-2.000000e-01	-1.000000e-01	1.260590e-04	5.008175e-07	5.008175e-07
-1.000000e-01	0.000000e+00	1.393493e-04	5.252668e-07	5.252668e-07
0.000000e+00	1.000000e-01	1.556159e-04	5.687815e-07	5.687815e-07
1.000000e-01	2.000000e-01	1.775578e-04	5.825158e-07	5.825158e-07
2.000000e-01	3.000000e-01	2.075945e-04	6.300657e-07	6.300657e-07
3.000000e-01	4.000000e-01	2.397268e-04	6.759188e-07	6.759188e-07
4.000000e-01	5.000000e-01	2.802699e-04	7.159831e-07	7.159831e-07
5.000000e-01	6.000000e-01	3.338040e-04	7.732333e-07	7.732333e-07
6.000000e-01	7.000000e-01	4.101185e-04	8.474616e-07	8.474616e-07
7.000000e-01	8.000000e-01	5.354481e-04	9.511348e-07	9.511348e-07
8.000000e-01	9.000000e-01	7.843367e-04	1.129203e-06	1.129203e-06
9.000000e-01	1.000000e+00	1.271576e-03	1.414994e-06	1.414994e-06
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Path=WWW-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ScaledBy=3.26574193043262709e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	7.005967e-05	3.472917e-07	3.472917e-07
-9.000000e-01	-8.000000e-01	7.375058e-05	3.644909e-07	3.644909e-07
-8.000000e-01	-7.000000e-01	7.865268e-05	3.801059e-07	3.801059e-07
-7.000000e-01	-6.000000e-01	8.400618e-05	3.972341e-07	3.972341e-07
-6.000000e-01	-5.000000e-01	9.048316e-05	4.223952e-07	4.223952e-07
-5.000000e-01	-4.000000e-01	9.739367e-05	4.397190e-07	4.397190e-07
-4.000000e-01	-3.000000e-01	1.053403e-04	4.521859e-07	4.521859e-07
-3.000000e-01	-2.000000e-01	1.141527e-04	4.769272e-07	4.769272e-07
-2.000000e-01	-1.000000e-01	1.257013e-04	4.976063e-07	4.976063e-07
-1.000000e-01	0.000000e+00	1.390145e-04	5.222538e-07	5.222538e-07
0.000000e+00	1.000000e-01	1.552456e-04	5.663928e-07	5.663928e-07
1.000000e-01	2.000000e-01	1.772655e-04	5.793313e-07	5.793313e-07
2.000000e-01	3.000000e-01	2.073122e-04	6.270290e-07	6.270290e-07
3.000000e-01	4.000000e-01	2.395265e-04	6.729084e-07	6.729084e-07
4.000000e-01	5.000000e-01	2.801629e-04	7.137457e-07	7.137457e-07
5.000000e-01	6.000000e-01	3.338924e-04	7.712427e-07	7.712427e-07
6.000000e-01	7.000000e-01	4.105100e-04	8.467399e-07	8.467399e-07
7.000000e-01	8.000000e-01	5.364533e-04	9.510183e-07	9.510183e-07
8.000000e-01	9.000000e-01	7.870095e-04	1.131381e-06	1.131381e-06
9.000000e-01	1.000000e+00	1.278242e-03	1.421609e-06	1.421609e-06
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=WWW-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ScaledBy=3.26574061994328354e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.252149e-05	3.066572e-07	3.066572e-07
-9.000000e-01	-8.000000e-01	6.566931e-05	3.210310e-07	3.210310e-07
-8.000000e-01	-7.000000e-01	6.996826e-05	3.361198e-07	3.361198e-07
-7.000000e-01	-6.000000e-01	7.460098e-05	3.505005e-07	3.505005e-07
-6.000000e-01	-5.000000e-01	8.018954e-05	3.727377e-07	3.727377e-07
-5.000000e-01	-4.000000e-01	8.616098e-05	3.880165e-07	3.880165e-07
-4.000000e-01	-3.000000e-01	9.304464e-05	3.984623e-07	3.984623e-07
-3.000000e-01	-2.000000e-01	1.005008e-04	4.191150e-07	4.191150e-07
-2.000000e-01	-1.000000e-01	1.104636e-04	4.371400e-07	4.371400e-07
-1.000000e-01	0.000000e+00	1.219372e-04	4.592899e-07	4.592899e-07
0.000000e+00	1.000000e-01	1.357257e-04	4.989636e-07	4.989636e-07
1.000000e-01	2.000000e-01	1.543411e-04	5.063325e-07	5.063325e-07
2.000000e-01	3.000000e-01	1.798953e-04	5.469986e-07	5.469986e-07
3.000000e-01	4.000000e-01	2.070504e-04	5.891941e-07	5.891941e-07
4.000000e-01	5.000000e-01	2.409884e-04	6.232152e-07	6.232152e-07
5.000000e-01	6.000000e-01	2.856515e-04	6.692983e-07	6.692983e-07
6.000000e-01	7.000000e-01	3.488320e-04	7.318734e-07	7.318734e-07
7.000000e-01	8.000000e-01	4.521568e-04	8.195760e-07	8.195760e-07
8.000000e-01	9.000000e-01	6.549087e-04	9.682814e-07	9.682814e-07
9.000000e-01	1.000000e+00	1.049407e-03	1.206547e-06	1.206547e-06
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=WWW-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ScaledBy=3.26574053365341349e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.265310e-05	3.085803e-07	3.085803e-07
-9.000000e-01	-8.000000e-01	6.579187e-05	3.243934e-07	3.243934e-07
-8.000000e-01	-7.000000e-01	7.017456e-05	3.619105e-07	3.619105e-07
-7.000000e-01	-6.000000e-01	7.472125e-05	3.529238e-07	3.529238e-07
-6.000000e-01	-5.000000e-01	8.029731e-05	3.736162e-07	3.736162e-07
-5.000000e-01	-4.000000e-01	8.627499e-05	3.890073e-07	3.890073e-07
-4.000000e-01	-3.000000e-01	9.316100e-05	3.995709e-07	3.995709e-07
-3.000000e-01	-2.000000e-01	1.006800e-04	4.213266e-07	4.213266e-07
-2.000000e-01	-1.000000e-01	1.106429e-04	4.394107e-07	4.394107e-07
-1.000000e-01	0.000000e+00	1.223808e-04	5.438253e-07	5.438253e-07
0.000000e+00	1.000000e-01	1.360550e-04	5.126722e-07	5.126722e-07
1.000000e-01	2.000000e-01	1.547993e-04	5.409344e-07	5.409344e-07
2.000000e-01	3.000000e-01	1.801819e-04	5.482582e-07	5.482582e-07
3.000000e-01	4.000000e-01	2.083311e-04	1.113236e-06	1.113236e-06
4.000000e-01	5.000000e-01	2.422895e-04	9.071581e-07	9.071581e-07
5.000000e-01	6.000000e-01	2.863248e-04	6.752031e-07	6.752031e-07
6.000000e-01	7.000000e-01	3.496410e-04	7.335546e-07	7.335546e-07
7.000000e-01	8.000000e-01	4.535627e-04	8.314009e-07	8.314009e-07
8.000000e-01	9.000000e-01	6.581202e-04	1.193394e-06	1.193394e-06
9.000000e-01	1.000000e+00	1.054438e-03	1.210938e-06	1.210938e-06
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
Path=WWW-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
ScaledBy=3.26574178115002569e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.261995e-05	3.081986e-07	3.081986e-07
-9.000000e-01	-8.000000e-01	6.579333e-05	3.226996e-07	3.226996e-07
-8.000000e-01	-7.000000e-01	7.010568e-05	3.378815e-07	3.378815e-07
-7.000000e-01	-6.000000e-01	7.476547e-05	3.522648e-07	3.522648e-07
-6.000000e-01	-5.000000e-01	8.040864e-05	3.748477e-07	3.748477e-07
-5.000000e-01	-4.000000e-01	8.640180e-05	3.899491e-07	3.899491e-07
-4.000000e-01	-3.000000e-01	9.333415e-05	4.004692e-07	4.004692e-07
-3.000000e-01	-2.000000e-01	1.008808e-04	4.212713e-07	4.212713e-07
-2.000000e-01	-1.000000e-01	1.108960e-04	4.396366e-07	4.396366e-07
-1.000000e-01	0.000000e+00	1.224442e-04	4.616975e-07	4.616975e-07
0.000000e+00	1.000000e-01	1.363621e-04	5.011558e-07	5.011558e-07
1.000000e-01	2.000000e-01	1.551522e-04	5.091490e-07	5.091490e-07
2.000000e-01	3.000000e-01	1.809457e-04	5.503865e-07	5.503865e-07
3.000000e-01	4.000000e-01	2.083566e-04	5.921559e-07	5.921559e-07
4.000000e-01	5.000000e-01	2.426827e-04	6.263871e-07	6.263871e-07
5.000000e-01	6.000000e-01	2.878987e-04	6.736756e-07	6.736756e-07
6.000000e-01	7.000000e-01	3.519052e-04	7.369363e-07	7.369363e-07
7.000000e-01	8.000000e-01	4.566735e-04	8.253849e-07	8.253849e-07
8.000000e-01	9.000000e-01	6.627614e-04	9.760354e-07	9.760354e-07
9.000000e-01	1.000000e+00	1.064985e-03	1.217881e-06	1.217881e-06
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Path=WWW-QCDEW[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ScaledBy=3.26574186406980425e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.167040e-05	3.462222e-07	3.462222e-07
-9.000000e-01	-8.000000e-01	6.480643e-05	3.584953e-07	3.584953e-07
-8.000000e-01	-7.000000e-01	6.861578e-05	3.569354e-07	3.569354e-07
-7.000000e-01	-6.000000e-01	7.352188e-05	4.024389e-07	4.024389e-07
-6.000000e-01	-5.000000e-01	7.901355e-05	4.125195e-07	4.125195e-07
-5.000000e-01	-4.000000e-01	8.454379e-05	4.150347e-07	4.150347e-07
-4.000000e-01	-3.000000e-01	9.175134e-05	4.401357e-07	4.401357e-07
-3.000000e-01	-2.000000e-01	9.974931e-05	4.917778e-07	4.917778e-07
-2.000000e-01	-1.000000e-01	1.090168e-04	4.765339e-07	4.765339e-07
-1.000000e-01	0.000000e+00	1.204489e-04	5.018027e-07	5.018027e-07
0.000000e+00	1.000000e-01	1.346474e-04	5.764586e-07	5.764586e-07
1.000000e-01	2.000000e-01	1.524990e-04	5.481969e-07	5.481969e-07
2.000000e-01	3.000000e-01	1.775025e-04	5.851766e-07	5.851766e-07
3.000000e-01	4.000000e-01	2.048578e-04	6.338350e-07	6.338350e-07
4.000000e-01	5.000000e-01	2.385849e-04	6.613978e-07	6.613978e-07
5.000000e-01	6.000000e-01	2.829620e-04	7.082313e-07	7.082313e-07
6.000000e-01	7.000000e-01	3.466177e-04	7.811196e-07	7.811196e-07
7.000000e-01	8.000000e-01	4.499931e-04	8.672196e-07	8.672196e-07
8.000000e-01	9.000000e-01	6.539165e-04	1.018952e-06	1.018952e-06
9.000000e-01	1.000000e+00	1.054486e-03	1.460691e-06	1.460691e-06
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Path=WWW-QCDEW[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ScaledBy=3.26574174270495332e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.062944e-05	3.096922e-07	3.096922e-07
-9.000000e-01	-8.000000e-01	6.373823e-05	3.230415e-07	3.230415e-07
-8.000000e-01	-7.000000e-01	6.779961e-05	3.350340e-07	3.350340e-07
-7.000000e-01	-6.000000e-01	7.245796e-05	3.543122e-07	3.543122e-07
-6.000000e-01	-5.000000e-01	7.802729e-05	3.771452e-07	3.771452e-07
-5.000000e-01	-4.000000e-01	8.366203e-05	3.881116e-07	3.881116e-07
-4.000000e-01	-3.000000e-01	9.052437e-05	4.003993e-07	4.003993e-07
-3.000000e-01	-2.000000e-01	9.810523e-05	4.236392e-07	4.236392e-07
-2.000000e-01	-1.000000e-01	1.076797e-04	4.406145e-07	4.406145e-07
-1.000000e-01	0.000000e+00	1.189441e-04	4.627953e-07	4.627953e-07
0.000000e+00	1.000000e-01	1.326645e-04	5.117116e-07	5.117116e-07
1.000000e-01	2.000000e-01	1.507978e-04	5.086400e-07	5.086400e-07
2.000000e-01	3.000000e-01	1.758828e-04	5.510491e-07	5.510491e-07
3.000000e-01	4.000000e-01	2.029090e-04	5.953062e-07	5.953062e-07
4.000000e-01	5.000000e-01	2.363932e-04	6.242552e-07	6.242552e-07
5.000000e-01	6.000000e-01	2.806219e-04	6.720511e-07	6.720511e-07
6.000000e-01	7.000000e-01	3.436452e-04	7.333181e-07	7.333181e-07
7.000000e-01	8.000000e-01	4.466859e-04	8.229013e-07	8.229013e-07
8.000000e-01	9.000000e-01	6.499754e-04	9.727110e-07	9.727110e-07
9.000000e-01	1.000000e+00	1.048292e-03	1.211428e-06	1.211428e-06
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Path=WWW-QCDEW[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ScaledBy=3.26574375327710336e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.403598e-05	3.424529e-07	3.424529e-07
-9.000000e-01	-8.000000e-01	6.731707e-05	3.559298e-07	3.559298e-07
-8.000000e-01	-7.000000e-01	7.149415e-05	3.616529e-07	3.616529e-07
-7.000000e-01	-6.000000e-01	7.646063e-05	3.963675e-07	3.963675e-07
-6.000000e-01	-5.000000e-01	8.214195e-05	4.072621e-07	4.072621e-07
-5.000000e-01	-4.000000e-01	8.823295e-05	4.177433e-07	4.177433e-07
-4.000000e-01	-3.000000e-01	9.564642e-05	4.403430e-07	4.403430e-07
-3.000000e-01	-2.000000e-01	1.038800e-04	4.850013e-07	4.850013e-07
-2.000000e-01	-1.000000e-01	1.138614e-04	4.773994e-07	4.773994e-07
-1.000000e-01	0.000000e+00	1.258078e-04	5.009892e-07	5.009892e-07
0.000000e+00	1.000000e-01	1.406097e-04	5.564150e-07	5.564150e-07
1.000000e-01	2.000000e-01	1.598772e-04	5.521963e-07	5.521963e-07
2.000000e-01	3.000000e-01	1.863869e-04	5.891468e-07	5.891468e-07
3.000000e-01	4.000000e-01	2.150720e-04	6.370647e-07	6.370647e-07
4.000000e-01	5.000000e-01	2.510753e-04	6.691841e-07	6.691841e-07
5.000000e-01	6.000000e-01	2.984842e-04	7.197507e-07	7.197507e-07
6.000000e-01	7.000000e-01	3.662829e-04	7.970069e-07	7.970069e-07
7.000000e-01	8.000000e-01	4.768538e-04	8.856959e-07	8.856959e-07
8.000000e-01	9.000000e-01	6.959744e-04	1.042807e-06	1.042807e-06
9.000000e-01	1.000000e+00	1.125940e-03	1.464948e-06	1.464948e-06
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
Path=WWW-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
ScaledBy=3.26574180008340926e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.303189e-05	3.148740e-07	3.148740e-07
-9.000000e-01	-8.000000e-01	6.627408e-05	3.293859e-07	3.293859e-07
-8.000000e-01	-7.000000e-01	7.066902e-05	3.438501e-07	3.438501e-07
-7.000000e-01	-6.000000e-01	7.541499e-05	3.594199e-07	3.594199e-07
-6.000000e-01	-5.000000e-01	8.121959e-05	3.830303e-07	3.830303e-07
-5.000000e-01	-4.000000e-01	8.734837e-05	3.979560e-07	3.979560e-07
-4.000000e-01	-3.000000e-01	9.439842e-05	4.084996e-07	4.084996e-07
-3.000000e-01	-2.000000e-01	1.022213e-04	4.305054e-07	4.305054e-07
-2.000000e-01	-1.000000e-01	1.124941e-04	4.493340e-07	4.493340e-07
-1.000000e-01	0.000000e+00	1.242968e-04	4.710627e-07	4.710627e-07
0.000000e+00	1.000000e-01	1.386825e-04	5.104878e-07	5.104878e-07
1.000000e-01	2.000000e-01	1.581205e-04	5.215738e-07	5.215738e-07
2.000000e-01	3.000000e-01	1.847348e-04	5.639750e-07	5.639750e-07
3.000000e-01	4.000000e-01	2.131117e-04	6.048623e-07	6.048623e-07
4.000000e-01	5.000000e-01	2.488510e-04	6.397636e-07	6.397636e-07
5.000000e-01	6.000000e-01	2.960674e-04	6.905785e-07	6.905785e-07
6.000000e-01	7.000000e-01	3.632135e-04	7.562575e-07	7.562575e-07
7.000000e-01	8.000000e-01	4.734470e-04	8.476643e-07	8.476643e-07
8.000000e-01	9.000000e-01	6.919980e-04	1.005218e-06	1.005218e-06
9.000000e-01	1.000000e+00	1.119880e-03	1.257710e-06	1.257710e-06
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Path=WWW-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ScaledBy=3.26574189979116835e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.164055e-05	3.948680e-07	3.948680e-07
-9.000000e-01	-8.000000e-01	6.479222e-05	3.769526e-07	3.769526e-07
-8.000000e-01	-7.000000e-01	7.026665e-05	8.175844e-07	8.175844e-07
-7.000000e-01	-6.000000e-01	7.407996e-05	1.196512e-06	1.196512e-06
-6.000000e-01	-5.000000e-01	8.038124e-05	6.685353e-07	6.685353e-07
-5.000000e-01	-4.000000e-01	8.650052e-05	5.946071e-07	5.946071e-07
-4.000000e-01	-3.000000e-01	9.271572e-05	6.144879e-07	6.144879e-07
-3.000000e-01	-2.000000e-01	9.888477e-05	8.816877e-07	8.816877e-07
-2.000000e-01	-1.000000e-01	1.130200e-04	1.283958e-06	1.283958e-06
-1.000000e-01	0.000000e+00	1.225532e-04	5.985076e-07	5.985076e-07
0.000000e+00	1.000000e-01	1.364665e-04	5.660163e-07	5.660163e-07
1.000000e-01	2.000000e-01	1.562787e-04	7.491657e-07	7.491657e-07
2.000000e-01	3.000000e-01	1.820384e-04	7.521790e-07	7.521790e-07
3.000000e-01	4.000000e-01	2.106712e-04	1.124279e-06	1.124279e-06
4.000000e-01	5.000000e-01	2.463403e-04	8.388598e-07	8.388598e-07
5.000000e-01	6.000000e-01	2.913569e-04	1.906126e-06	1.906126e-06
6.000000e-01	7.000000e-01	3.609007e-04	1.120241e-06	1.120241e-06
7.000000e-01	8.000000e-01	4.693256e-04	1.133170e-06	1.133170e-06
8.000000e-01	9.000000e-01	6.864854e-04	1.722476e-06	1.722476e-06
9.000000e-01	1.000000e+00	1.116421e-03	1.675751e-06	1.675751e-06
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Path=WWW-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ScaledBy=3.26574243196275732e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	7.115436e-05	4.182320e-07	4.182320e-07
-9.000000e-01	-8.000000e-01	7.507387e-05	4.511188e-07	4.511188e-07
-8.000000e-01	-7.000000e-01	7.993473e-05	4.574296e-07	4.574296e-07
-7.000000e-01	-6.000000e-01	8.521922e-05	4.769265e-07	4.769265e-07
-6.000000e-01	-5.000000e-01	9.220824e-05	5.217773e-07	5.217773e-07
-5.000000e-01	-4.000000e-01	9.880115e-05	5.928470e-07	5.928470e-07
-4.000000e-01	-3.000000e-01	1.069057e-04	5.666367e-07	5.666367e-07
-3.000000e-01	-2.000000e-01	1.158187e-04	5.664539e-07	5.664539e-07
-2.000000e-01	-1.000000e-01	1.276210e-04	6.045838e-07	6.045838e-07
-1.000000e-01	0.000000e+00	1.411819e-04	6.278930e-07	6.278930e-07
0.000000e+00	1.000000e-01	1.579337e-04	7.699222e-07	7.699222e-07
1.000000e-01	2.000000e-01	1.796996e-04	6.880571e-07	6.880571e-07
2.000000e-01	3.000000e-01	2.091461e-04	7.507198e-07	7.507198e-07
3.000000e-01	4.000000e-01	2.422892e-04	8.171317e-07	8.171317e-07
4.000000e-01	5.000000e-01	2.827616e-04	8.566322e-07	8.566322e-07
5.000000e-01	6.000000e-01	3.364946e-04	9.208905e-07	9.208905e-07
6.000000e-01	7.000000e-01	4.135521e-04	1.006752e-06	1.006752e-06
7.000000e-01	8.000000e-01	5.399020e-04	1.139024e-06	1.139024e-06
8.000000e-01	9.000000e-01	7.897819e-04	1.331311e-06	1.331311e-06
9.000000e-01	1.000000e+00	1.279223e-03	1.669269e-06	1.669269e-06
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Path=WWW-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ScaledBy=3.26574194331495856e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.938464e-05	4.495449e-07	4.495449e-07
-9.000000e-01	-8.000000e-01	7.343017e-05	4.905502e-07	4.905502e-07
-8.000000e-01	-7.000000e-01	7.850008e-05	6.836909e-07	6.836909e-07
-7.000000e-01	-6.000000e-01	8.304713e-05	1.105807e-06	1.105807e-06
-6.000000e-01	-5.000000e-01	9.054256e-05	6.337340e-07	6.337340e-07
-5.000000e-01	-4.000000e-01	9.705217e-05	5.269622e-07	5.269622e-07
-4.000000e-01	-3.000000e-01	1.049967e-04	6.901989e-07	6.901989e-07
-3.000000e-01	-2.000000e-01	1.128351e-04	8.305104e-07	8.305104e-07
-2.000000e-01	-1.000000e-01	1.284398e-04	1.807638e-06	1.807638e-06
-1.000000e-01	0.000000e+00	1.388177e-04	6.775118e-07	6.775118e-07
0.000000e+00	1.000000e-01	1.544444e-04	7.059692e-07	7.059692e-07
1.000000e-01	2.000000e-01	1.765393e-04	6.907688e-07	6.907688e-07
2.000000e-01	3.000000e-01	2.061689e-04	8.229043e-07	8.229043e-07
3.000000e-01	4.000000e-01	2.389333e-04	1.016556e-06	1.016556e-06
4.000000e-01	5.000000e-01	2.788316e-04	8.892876e-07	8.892876e-07
5.000000e-01	6.000000e-01	3.317488e-04	1.280817e-06	1.280817e-06
6.000000e-01	7.000000e-01	4.094584e-04	1.146392e-06	1.146392e-06
7.000000e-01	8.000000e-01	5.334407e-04	1.200684e-06	1.200684e-06
8.000000e-01	9.000000e-01	7.837065e-04	1.613264e-06	1.613264e-06
9.000000e-01	1.000000e+00	1.270301e-03	1.875471e-06	1.875471e-06
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Path=WWW-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ScaledBy=3.26574109365746131e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.040236e-05	3.025328e-07	3.025328e-07
-9.000000e-01	-8.000000e-01	6.346132e-05	3.151795e-07	3.151795e-07
-8.000000e-01	-7.000000e-01	6.764463e-05	3.295637e-07	3.295637e-07
-7.000000e-01	-6.000000e-01	7.213101e-05	3.446845e-07	3.446845e-07
-6.000000e-01	-5.000000e-01	7.767823e-05	3.679079e-07	3.679079e-07
-5.000000e-01	-4.000000e-01	8.346454e-05	3.815323e-07	3.815323e-07
-4.000000e-01	-3.000000e-01	9.013308e-05	3.910555e-07	3.910555e-07
-3.000000e-01	-2.000000e-01	9.751709e-05	4.114256e-07	4.114256e-07
-2.000000e-01	-1.000000e-01	1.072785e-04	4.299002e-07	4.299002e-07
-1.000000e-01	0.000000e+00	1.184228e-04	4.504046e-07	4.504046e-07
0.000000e+00	1.000000e-01	1.320319e-04	4.868637e-07	4.868637e-07
1.000000e-01	2.000000e-01	1.502655e-04	4.978233e-07	4.978233e-07
2.000000e-01	3.000000e-01	1.753715e-04	5.378566e-07	5.378566e-07
3.000000e-01	4.000000e-01	2.020173e-04	5.761588e-07	5.761588e-07
4.000000e-01	5.000000e-01	2.354811e-04	6.075991e-07	6.075991e-07
5.000000e-01	6.000000e-01	2.796619e-04	6.552396e-07	6.552396e-07
6.000000e-01	7.000000e-01	3.423215e-04	7.153329e-07	7.153329e-07
7.000000e-01	8.000000e-01	4.450271e-04	8.003772e-07	8.003772e-07
8.000000e-01	9.000000e-01	6.478963e-04	9.461191e-07	9.461191e-07
9.000000e-01	1.000000e+00	1.045036e-03	1.179160e-06	1.179160e-06
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Path=WWW-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ScaledBy=3.26574066073350756e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.009097e-05	2.991561e-07	2.991561e-07
-9.000000e-01	-8.000000e-01	6.317125e-05	3.126567e-07	3.126567e-07
-8.000000e-01	-7.000000e-01	6.732318e-05	3.265809e-07	3.265809e-07
-7.000000e-01	-6.000000e-01	7.181455e-05	3.415984e-07	3.415984e-07
-6.000000e-01	-5.000000e-01	7.732412e-05	3.640683e-07	3.640683e-07
-5.000000e-01	-4.000000e-01	8.310585e-05	3.781464e-07	3.781464e-07
-4.000000e-01	-3.000000e-01	8.976907e-05	3.878625e-07	3.878625e-07
-3.000000e-01	-2.000000e-01	9.715523e-05	4.085438e-07	4.085438e-07
-2.000000e-01	-1.000000e-01	1.068652e-04	4.265414e-07	4.265414e-07
-1.000000e-01	0.000000e+00	1.180115e-04	4.471837e-07	4.471837e-07
0.000000e+00	1.000000e-01	1.315688e-04	4.840506e-07	4.840506e-07
1.000000e-01	2.000000e-01	1.498378e-04	4.944122e-07	4.944122e-07
2.000000e-01	3.000000e-01	1.749117e-04	5.344304e-07	5.344304e-07
3.000000e-01	4.000000e-01	2.015724e-04	5.726910e-07	5.726910e-07
4.000000e-01	5.000000e-01	2.350469e-04	6.047103e-07	6.047103e-07
5.000000e-01	6.000000e-01	2.792889e-04	6.523963e-07	6.523963e-07
6.000000e-01	7.000000e-01	3.420449e-04	7.133376e-07	7.133376e-07
7.000000e-01	8.000000e-01	4.449784e-04	7.985845e-07	7.985845e-07
8.000000e-01	9.000000e-01	6.485696e-04	9.455808e-07	9.455808e-07
9.000000e-01	1.000000e+00	1.047506e-03	1.181082e-06	1.181082e-06
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Path=WWW-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ScaledBy=3.26574254719221629e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.332027e-05	3.180302e-07	3.180302e-07
-9.000000e-01	-8.000000e-01	6.653787e-05	3.316448e-07	3.316448e-07
-8.000000e-01	-7.000000e-01	7.096468e-05	3.465793e-07	3.465793e-07
-7.000000e-01	-6.000000e-01	7.570239e-05	3.622153e-07	3.622153e-07
-6.000000e-01	-5.000000e-01	8.154448e-05	3.866052e-07	3.866052e-07
-5.000000e-01	-4.000000e-01	8.767565e-05	4.010173e-07	4.010173e-07
-4.000000e-01	-3.000000e-01	9.472926e-05	4.113861e-07	4.113861e-07
-3.000000e-01	-2.000000e-01	1.025466e-04	4.330311e-07	4.330311e-07
-2.000000e-01	-1.000000e-01	1.128701e-04	4.523410e-07	4.523410e-07
-1.000000e-01	0.000000e+00	1.246649e-04	4.739054e-07	4.739054e-07
0.000000e+00	1.000000e-01	1.391001e-04	5.128668e-07	5.128668e-07
1.000000e-01	2.000000e-01	1.584937e-04	5.246175e-07	5.246175e-07
2.000000e-01	3.000000e-01	1.851312e-04	5.669922e-07	5.669922e-07
3.000000e-01	4.000000e-01	2.134809e-04	6.079011e-07	6.079011e-07
4.000000e-01	5.000000e-01	2.491965e-04	6.422024e-07	6.422024e-07
5.000000e-01	6.000000e-01	2.963265e-04	6.929289e-07	6.929289e-07
6.000000e-01	7.000000e-01	3.633397e-04	7.576778e-07	7.576778e-07
7.000000e-01	8.000000e-01	4.732753e-04	8.488149e-07	8.488149e-07
8.000000e-01	9.000000e-01	6.909279e-04	1.004899e-06	1.004899e-06
9.000000e-01	1.000000e+00	1.116714e-03	1.254705e-06	1.254705e-06
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=WWW-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=3.26574180008340926e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.303189e-05	3.148740e-07	3.148740e-07
-9.000000e-01	-8.000000e-01	6.627408e-05	3.293859e-07	3.293859e-07
-8.000000e-01	-7.000000e-01	7.066902e-05	3.438501e-07	3.438501e-07
-7.000000e-01	-6.000000e-01	7.541499e-05	3.594199e-07	3.594199e-07
-6.000000e-01	-5.000000e-01	8.121959e-05	3.830303e-07	3.830303e-07
-5.000000e-01	-4.000000e-01	8.734837e-05	3.979560e-07	3.979560e-07
-4.000000e-01	-3.000000e-01	9.439842e-05	4.084996e-07	4.084996e-07
-3.000000e-01	-2.000000e-01	1.022213e-04	4.305054e-07	4.305054e-07
-2.000000e-01	-1.000000e-01	1.124941e-04	4.493340e-07	4.493340e-07
-1.000000e-01	0.000000e+00	1.242968e-04	4.710627e-07	4.710627e-07
0.000000e+00	1.000000e-01	1.386825e-04	5.104878e-07	5.104878e-07
1.000000e-01	2.000000e-01	1.581205e-04	5.215738e-07	5.215738e-07
2.000000e-01	3.000000e-01	1.847348e-04	5.639750e-07	5.639750e-07
3.000000e-01	4.000000e-01	2.131117e-04	6.048623e-07	6.048623e-07
4.000000e-01	5.000000e-01	2.488510e-04	6.397636e-07	6.397636e-07
5.000000e-01	6.000000e-01	2.960674e-04	6.905785e-07	6.905785e-07
6.000000e-01	7.000000e-01	3.632135e-04	7.562575e-07	7.562575e-07
7.000000e-01	8.000000e-01	4.734470e-04	8.476643e-07	8.476643e-07
8.000000e-01	9.000000e-01	6.919980e-04	1.005218e-06	1.005218e-06
9.000000e-01	1.000000e+00	1.119880e-03	1.257710e-06	1.257710e-06
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Path=WWW-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ScaledBy=3.26574128059214598e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.274025e-05	3.116461e-07	3.116461e-07
-9.000000e-01	-8.000000e-01	6.601157e-05	3.270813e-07	3.270813e-07
-8.000000e-01	-7.000000e-01	7.037516e-05	3.410469e-07	3.410469e-07
-7.000000e-01	-6.000000e-01	7.513236e-05	3.565434e-07	3.565434e-07
-6.000000e-01	-5.000000e-01	8.090335e-05	3.793465e-07	3.793465e-07
-5.000000e-01	-4.000000e-01	8.703305e-05	3.948954e-07	3.948954e-07
-4.000000e-01	-3.000000e-01	9.408610e-05	4.055970e-07	4.055970e-07
-3.000000e-01	-2.000000e-01	1.019206e-04	4.280793e-07	4.280793e-07
-2.000000e-01	-1.000000e-01	1.121487e-04	4.463913e-07	4.463913e-07
-1.000000e-01	0.000000e+00	1.239692e-04	4.683001e-07	4.683001e-07
0.000000e+00	1.000000e-01	1.383177e-04	5.083434e-07	5.083434e-07
1.000000e-01	2.000000e-01	1.578203e-04	5.186377e-07	5.186377e-07
2.000000e-01	3.000000e-01	1.844362e-04	5.611852e-07	5.611852e-07
3.000000e-01	4.000000e-01	2.128760e-04	6.020966e-07	6.020966e-07
4.000000e-01	5.000000e-01	2.486827e-04	6.376914e-07	6.376914e-07
5.000000e-01	6.000000e-01	2.960491e-04	6.887074e-07	6.887074e-07
6.000000e-01	7.000000e-01	3.634244e-04	7.555295e-07	7.555295e-07
7.000000e-01	8.000000e-01	4.741262e-04	8.473925e-07	8.473925e-07
8.000000e-01	9.000000e-01	6.939628e-04	1.006885e-06	1.006885e-06
9.000000e-01	1.000000e+00	1.124844e-03	1.262992e-06	1.262992e-06
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Path=WWW-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ScaledBy=3.26573993128086657e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	7.036931e-05	3.507808e-07	3.507808e-07
-9.000000e-01	-8.000000e-01	7.402766e-05	3.669831e-07	3.669831e-07
-8.000000e-01	-7.000000e-01	7.896340e-05	3.831478e-07	3.831478e-07
-7.000000e-01	-6.000000e-01	8.430292e-05	4.003380e-07	4.003380e-07
-6.000000e-01	-5.000000e-01	9.081644e-05	4.263862e-07	4.263862e-07
-5.000000e-01	-4.000000e-01	9.772436e-05	4.430476e-07	4.430476e-07
-4.000000e-01	-3.000000e-01	1.056667e-04	4.553456e-07	4.553456e-07
-3.000000e-01	-2.000000e-01	1.144648e-04	4.795911e-07	4.795911e-07
-2.000000e-01	-1.000000e-01	1.260590e-04	5.008175e-07	5.008175e-07
-1.000000e-01	0.000000e+00	1.393493e-04	5.252668e-07	5.252668e-07
0.000000e+00	1.000000e-01	1.556159e-04	5.687815e-07	5.687815e-07
1.000000e-01	2.000000e-01	1.775578e-04	5.825158e-07	5.825158e-07
2.000000e-01	3.000000e-01	2.075945e-04	6.300657e-07	6.300657e-07
3.000000e-01	4.000000e-01	2.397268e-04	6.759188e-07	6.759188e-07
4.000000e-01	5.000000e-01	2.802699e-04	7.159831e-07	7.159831e-07
5.000000e-01	6.000000e-01	3.338040e-04	7.732333e-07	7.732333e-07
6.000000e-01	7.000000e-01	4.101185e-04	8.474616e-07	8.474616e-07
7.000000e-01	8.000000e-01	5.354481e-04	9.511348e-07	9.511348e-07
8.000000e-01	9.000000e-01	7.843367e-04	1.129203e-06	1.129203e-06
9.000000e-01	1.000000e+00	1.271576e-03	1.414994e-06	1.414994e-06
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Path=WWW-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ScaledBy=3.26574193043262709e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	7.005967e-05	3.472917e-07	3.472917e-07
-9.000000e-01	-8.000000e-01	7.375058e-05	3.644909e-07	3.644909e-07
-8.000000e-01	-7.000000e-01	7.865268e-05	3.801059e-07	3.801059e-07
-7.000000e-01	-6.000000e-01	8.400618e-05	3.972341e-07	3.972341e-07
-6.000000e-01	-5.000000e-01	9.048316e-05	4.223952e-07	4.223952e-07
-5.000000e-01	-4.000000e-01	9.739367e-05	4.397190e-07	4.397190e-07
-4.000000e-01	-3.000000e-01	1.053403e-04	4.521859e-07	4.521859e-07
-3.000000e-01	-2.000000e-01	1.141527e-04	4.769272e-07	4.769272e-07
-2.000000e-01	-1.000000e-01	1.257013e-04	4.976063e-07	4.976063e-07
-1.000000e-01	0.000000e+00	1.390145e-04	5.222538e-07	5.222538e-07
0.000000e+00	1.000000e-01	1.552456e-04	5.663928e-07	5.663928e-07
1.000000e-01	2.000000e-01	1.772655e-04	5.793313e-07	5.793313e-07
2.000000e-01	3.000000e-01	2.073122e-04	6.270290e-07	6.270290e-07
3.000000e-01	4.000000e-01	2.395265e-04	6.729084e-07	6.729084e-07
4.000000e-01	5.000000e-01	2.801629e-04	7.137457e-07	7.137457e-07
5.000000e-01	6.000000e-01	3.338924e-04	7.712427e-07	7.712427e-07
6.000000e-01	7.000000e-01	4.105100e-04	8.467399e-07	8.467399e-07
7.000000e-01	8.000000e-01	5.364533e-04	9.510183e-07	9.510183e-07
8.000000e-01	9.000000e-01	7.870095e-04	1.131381e-06	1.131381e-06
9.000000e-01	1.000000e+00	1.278242e-03	1.421609e-06	1.421609e-06
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=WWW-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ScaledBy=3.26574061994328354e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.252149e-05	3.066572e-07	3.066572e-07
-9.000000e-01	-8.000000e-01	6.566931e-05	3.210310e-07	3.210310e-07
-8.000000e-01	-7.000000e-01	6.996826e-05	3.361198e-07	3.361198e-07
-7.000000e-01	-6.000000e-01	7.460098e-05	3.505005e-07	3.505005e-07
-6.000000e-01	-5.000000e-01	8.018954e-05	3.727377e-07	3.727377e-07
-5.000000e-01	-4.000000e-01	8.616098e-05	3.880165e-07	3.880165e-07
-4.000000e-01	-3.000000e-01	9.304464e-05	3.984623e-07	3.984623e-07
-3.000000e-01	-2.000000e-01	1.005008e-04	4.191150e-07	4.191150e-07
-2.000000e-01	-1.000000e-01	1.104636e-04	4.371400e-07	4.371400e-07
-1.000000e-01	0.000000e+00	1.219372e-04	4.592899e-07	4.592899e-07
0.000000e+00	1.000000e-01	1.357257e-04	4.989636e-07	4.989636e-07
1.000000e-01	2.000000e-01	1.543411e-04	5.063325e-07	5.063325e-07
2.000000e-01	3.000000e-01	1.798953e-04	5.469986e-07	5.469986e-07
3.000000e-01	4.000000e-01	2.070504e-04	5.891941e-07	5.891941e-07
4.000000e-01	5.000000e-01	2.409884e-04	6.232152e-07	6.232152e-07
5.000000e-01	6.000000e-01	2.856515e-04	6.692983e-07	6.692983e-07
6.000000e-01	7.000000e-01	3.488320e-04	7.318734e-07	7.318734e-07
7.000000e-01	8.000000e-01	4.521568e-04	8.195760e-07	8.195760e-07
8.000000e-01	9.000000e-01	6.549087e-04	9.682814e-07	9.682814e-07
9.000000e-01	1.000000e+00	1.049407e-03	1.206547e-06	1.206547e-06
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=WWW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ScaledBy=3.26574053365341349e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.265310e-05	3.085803e-07	3.085803e-07
-9.000000e-01	-8.000000e-01	6.579187e-05	3.243934e-07	3.243934e-07
-8.000000e-01	-7.000000e-01	7.017456e-05	3.619105e-07	3.619105e-07
-7.000000e-01	-6.000000e-01	7.472125e-05	3.529238e-07	3.529238e-07
-6.000000e-01	-5.000000e-01	8.029731e-05	3.736162e-07	3.736162e-07
-5.000000e-01	-4.000000e-01	8.627499e-05	3.890073e-07	3.890073e-07
-4.000000e-01	-3.000000e-01	9.316100e-05	3.995709e-07	3.995709e-07
-3.000000e-01	-2.000000e-01	1.006800e-04	4.213266e-07	4.213266e-07
-2.000000e-01	-1.000000e-01	1.106429e-04	4.394107e-07	4.394107e-07
-1.000000e-01	0.000000e+00	1.223808e-04	5.438253e-07	5.438253e-07
0.000000e+00	1.000000e-01	1.360550e-04	5.126722e-07	5.126722e-07
1.000000e-01	2.000000e-01	1.547993e-04	5.409344e-07	5.409344e-07
2.000000e-01	3.000000e-01	1.801819e-04	5.482582e-07	5.482582e-07
3.000000e-01	4.000000e-01	2.083311e-04	1.113236e-06	1.113236e-06
4.000000e-01	5.000000e-01	2.422895e-04	9.071581e-07	9.071581e-07
5.000000e-01	6.000000e-01	2.863248e-04	6.752031e-07	6.752031e-07
6.000000e-01	7.000000e-01	3.496410e-04	7.335546e-07	7.335546e-07
7.000000e-01	8.000000e-01	4.535627e-04	8.314009e-07	8.314009e-07
8.000000e-01	9.000000e-01	6.581202e-04	1.193394e-06	1.193394e-06
9.000000e-01	1.000000e+00	1.054438e-03	1.210938e-06	1.210938e-06
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
Path=WWW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
ScaledBy=3.26574178115002569e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.261995e-05	3.081986e-07	3.081986e-07
-9.000000e-01	-8.000000e-01	6.579333e-05	3.226996e-07	3.226996e-07
-8.000000e-01	-7.000000e-01	7.010568e-05	3.378815e-07	3.378815e-07
-7.000000e-01	-6.000000e-01	7.476547e-05	3.522648e-07	3.522648e-07
-6.000000e-01	-5.000000e-01	8.040864e-05	3.748477e-07	3.748477e-07
-5.000000e-01	-4.000000e-01	8.640180e-05	3.899491e-07	3.899491e-07
-4.000000e-01	-3.000000e-01	9.333415e-05	4.004692e-07	4.004692e-07
-3.000000e-01	-2.000000e-01	1.008808e-04	4.212713e-07	4.212713e-07
-2.000000e-01	-1.000000e-01	1.108960e-04	4.396366e-07	4.396366e-07
-1.000000e-01	0.000000e+00	1.224442e-04	4.616975e-07	4.616975e-07
0.000000e+00	1.000000e-01	1.363621e-04	5.011558e-07	5.011558e-07
1.000000e-01	2.000000e-01	1.551522e-04	5.091490e-07	5.091490e-07
2.000000e-01	3.000000e-01	1.809457e-04	5.503865e-07	5.503865e-07
3.000000e-01	4.000000e-01	2.083566e-04	5.921559e-07	5.921559e-07
4.000000e-01	5.000000e-01	2.426827e-04	6.263871e-07	6.263871e-07
5.000000e-01	6.000000e-01	2.878987e-04	6.736756e-07	6.736756e-07
6.000000e-01	7.000000e-01	3.519052e-04	7.369363e-07	7.369363e-07
7.000000e-01	8.000000e-01	4.566735e-04	8.253849e-07	8.253849e-07
8.000000e-01	9.000000e-01	6.627614e-04	9.760354e-07	9.760354e-07
9.000000e-01	1.000000e+00	1.064985e-03	1.217881e-06	1.217881e-06
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[Nominal]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[Nominal]
Path=WH-QCD[Nominal]
ScaledBy=7.69493570309084181e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.014603e-05	3.581394e-07	3.581394e-07
-9.000000e-01	-8.000000e-01	6.283419e-05	3.685694e-07	3.685694e-07
-8.000000e-01	-7.000000e-01	6.576507e-05	3.716948e-07	3.716948e-07
-7.000000e-01	-6.000000e-01	6.830575e-05	3.760604e-07	3.760604e-07
-6.000000e-01	-5.000000e-01	7.256316e-05	3.892779e-07	3.892779e-07
-5.000000e-01	-4.000000e-01	7.662959e-05	3.969026e-07	3.969026e-07
-4.000000e-01	-3.000000e-01	8.129226e-05	4.039021e-07	4.039021e-07
-3.000000e-01	-2.000000e-01	8.828841e-05	4.218714e-07	4.218714e-07
-2.000000e-01	-1.000000e-01	9.449226e-05	4.266827e-07	4.266827e-07
-1.000000e-01	0.000000e+00	1.031158e-04	4.452799e-07	4.452799e-07
0.000000e+00	1.000000e-01	1.141985e-04	4.672881e-07	4.672881e-07
1.000000e-01	2.000000e-01	1.289545e-04	4.907440e-07	4.907440e-07
2.000000e-01	3.000000e-01	1.485165e-04	5.207825e-07	5.207825e-07
3.000000e-01	4.000000e-01	1.716620e-04	5.508043e-07	5.508043e-07
4.000000e-01	5.000000e-01	1.992364e-04	5.906248e-07	5.906248e-07
5.000000e-01	6.000000e-01	2.398440e-04	6.442255e-07	6.442255e-07
6.000000e-01	7.000000e-01	2.965239e-04	7.097876e-07	7.097876e-07
7.000000e-01	8.000000e-01	3.918178e-04	8.082761e-07	8.082761e-07
8.000000e-01	9.000000e-01	5.886308e-04	9.816519e-07	9.816519e-07
9.000000e-01	1.000000e+00	9.606660e-04	1.244459e-06	1.244459e-06
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Path=WH-QCD[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ScaledBy=7.69520039688628117e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.204421e-05	4.307512e-07	4.307512e-07
-9.000000e-01	-8.000000e-01	6.429618e-05	4.188417e-07	4.188417e-07
-8.000000e-01	-7.000000e-01	6.705417e-05	4.211556e-07	4.211556e-07
-7.000000e-01	-6.000000e-01	6.992219e-05	4.458194e-07	4.458194e-07
-6.000000e-01	-5.000000e-01	7.403682e-05	4.532815e-07	4.532815e-07
-5.000000e-01	-4.000000e-01	7.799780e-05	4.574066e-07	4.574066e-07
-4.000000e-01	-3.000000e-01	8.318087e-05	4.601540e-07	4.601540e-07
-3.000000e-01	-2.000000e-01	9.002013e-05	4.835952e-07	4.835952e-07
-2.000000e-01	-1.000000e-01	9.592688e-05	4.819479e-07	4.819479e-07
-1.000000e-01	0.000000e+00	1.044438e-04	5.028198e-07	5.028198e-07
0.000000e+00	1.000000e-01	1.158696e-04	5.303679e-07	5.303679e-07
1.000000e-01	2.000000e-01	1.307306e-04	5.507329e-07	5.507329e-07
2.000000e-01	3.000000e-01	1.498017e-04	5.921436e-07	5.921436e-07
3.000000e-01	4.000000e-01	1.732839e-04	6.508390e-07	6.508390e-07
4.000000e-01	5.000000e-01	2.005259e-04	6.642801e-07	6.642801e-07
5.000000e-01	6.000000e-01	2.404900e-04	7.063974e-07	7.063974e-07
6.000000e-01	7.000000e-01	2.977819e-04	7.852971e-07	7.852971e-07
7.000000e-01	8.000000e-01	3.968577e-04	4.191524e-06	4.191524e-06
8.000000e-01	9.000000e-01	5.865334e-04	1.224277e-06	1.224277e-06
9.000000e-01	1.000000e+00	9.497692e-04	1.519120e-06	1.519120e-06
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Path=WH-QCD[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ScaledBy=7.69501791598981320e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.087688e-05	3.735343e-07	3.735343e-07
-9.000000e-01	-8.000000e-01	6.344073e-05	3.814129e-07	3.814129e-07
-8.000000e-01	-7.000000e-01	6.621837e-05	3.826364e-07	3.826364e-07
-7.000000e-01	-6.000000e-01	6.887136e-05	3.914883e-07	3.914883e-07
-6.000000e-01	-5.000000e-01	7.307164e-05	4.009986e-07	4.009986e-07
-5.000000e-01	-4.000000e-01	7.704827e-05	4.100695e-07	4.100695e-07
-4.000000e-01	-3.000000e-01	8.186665e-05	4.183667e-07	4.183667e-07
-3.000000e-01	-2.000000e-01	8.853534e-05	4.320481e-07	4.320481e-07
-2.000000e-01	-1.000000e-01	9.467704e-05	4.375331e-07	4.375331e-07
-1.000000e-01	0.000000e+00	1.031918e-04	4.548451e-07	4.548451e-07
0.000000e+00	1.000000e-01	1.142260e-04	4.797744e-07	4.797744e-07
1.000000e-01	2.000000e-01	1.289551e-04	5.027929e-07	5.027929e-07
2.000000e-01	3.000000e-01	1.478862e-04	5.303908e-07	5.303908e-07
3.000000e-01	4.000000e-01	1.706497e-04	5.593780e-07	5.593780e-07
4.000000e-01	5.000000e-01	1.978228e-04	6.005278e-07	6.005278e-07
5.000000e-01	6.000000e-01	2.376199e-04	6.540008e-07	6.540008e-07
6.000000e-01	7.000000e-01	2.934446e-04	7.195433e-07	7.195433e-07
7.000000e-01	8.000000e-01	3.860826e-04	8.127904e-07	8.127904e-07
8.000000e-01	9.000000e-01	5.777724e-04	9.843707e-07	9.843707e-07
9.000000e-01	1.000000e+00	9.388140e-04	1.240561e-06	1.240561e-06
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Path=WH-QCD[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ScaledBy=7.69512187436321349e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.112833e-05	3.992945e-07	3.992945e-07
-9.000000e-01	-8.000000e-01	6.359954e-05	3.979151e-07	3.979151e-07
-8.000000e-01	-7.000000e-01	6.645336e-05	4.014207e-07	4.014207e-07
-7.000000e-01	-6.000000e-01	6.920477e-05	4.159706e-07	4.159706e-07
-6.000000e-01	-5.000000e-01	7.330186e-05	4.238658e-07	4.238658e-07
-5.000000e-01	-4.000000e-01	7.736298e-05	4.289675e-07	4.289675e-07
-4.000000e-01	-3.000000e-01	8.246523e-05	4.349664e-07	4.349664e-07
-3.000000e-01	-2.000000e-01	8.952530e-05	4.579575e-07	4.579575e-07
-2.000000e-01	-1.000000e-01	9.557032e-05	4.606235e-07	4.606235e-07
-1.000000e-01	0.000000e+00	1.042459e-04	4.880190e-07	4.880190e-07
0.000000e+00	1.000000e-01	1.156532e-04	5.070902e-07	5.070902e-07
1.000000e-01	2.000000e-01	1.305558e-04	5.258946e-07	5.258946e-07
2.000000e-01	3.000000e-01	1.502481e-04	5.708483e-07	5.708483e-07
3.000000e-01	4.000000e-01	1.740311e-04	6.249857e-07	6.249857e-07
4.000000e-01	5.000000e-01	2.016650e-04	6.348394e-07	6.348394e-07
5.000000e-01	6.000000e-01	2.425549e-04	6.828880e-07	6.828880e-07
6.000000e-01	7.000000e-01	3.006349e-04	7.612182e-07	7.612182e-07
7.000000e-01	8.000000e-01	4.020178e-04	4.007842e-06	4.007842e-06
8.000000e-01	9.000000e-01	5.969007e-04	1.154076e-06	1.154076e-06
9.000000e-01	1.000000e+00	9.713327e-04	1.522436e-06	1.522436e-06
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[MUR=1__MUF=1__LHAPDF=325100]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[MUR=1__MUF=1__LHAPDF=325100]
Path=WH-QCD[MUR=1__MUF=1__LHAPDF=325100]
ScaledBy=7.69493570309084181e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.014603e-05	3.581394e-07	3.581394e-07
-9.000000e-01	-8.000000e-01	6.283419e-05	3.685694e-07	3.685694e-07
-8.000000e-01	-7.000000e-01	6.576507e-05	3.716948e-07	3.716948e-07
-7.000000e-01	-6.000000e-01	6.830575e-05	3.760604e-07	3.760604e-07
-6.000000e-01	-5.000000e-01	7.256316e-05	3.892779e-07	3.892779e-07
-5.000000e-01	-4.000000e-01	7.662959e-05	3.969026e-07	3.969026e-07
-4.000000e-01	-3.000000e-01	8.129226e-05	4.039021e-07	4.039021e-07
-3.000000e-01	-2.000000e-01	8.828841e-05	4.218714e-07	4.218714e-07
-2.000000e-01	-1.000000e-01	9.449226e-05	4.266827e-07	4.266827e-07
-1.000000e-01	0.000000e+00	1.031158e-04	4.452799e-07	4.452799e-07
0.000000e+00	1.000000e-01	1.141985e-04	4.672881e-07	4.672881e-07
1.000000e-01	2.000000e-01	1.289545e-04	4.907440e-07	4.907440e-07
2.000000e-01	3.000000e-01	1.485165e-04	5.207825e-07	5.207825e-07
3.000000e-01	4.000000e-01	1.716620e-04	5.508043e-07	5.508043e-07
4.000000e-01	5.000000e-01	1.992364e-04	5.906248e-07	5.906248e-07
5.000000e-01	6.000000e-01	2.398440e-04	6.442255e-07	6.442255e-07
6.000000e-01	7.000000e-01	2.965239e-04	7.097876e-07	7.097876e-07
7.000000e-01	8.000000e-01	3.918178e-04	8.082761e-07	8.082761e-07
8.000000e-01	9.000000e-01	5.886308e-04	9.816519e-07	9.816519e-07
9.000000e-01	1.000000e+00	9.606660e-04	1.244459e-06	1.244459e-06
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Path=WH-QCD[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ScaledBy=7.69538565098675181e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	5.913998e-05	5.338390e-07	5.338390e-07
-9.000000e-01	-8.000000e-01	6.181897e-05	4.887271e-07	4.887271e-07
-8.000000e-01	-7.000000e-01	6.466043e-05	5.523230e-07	5.523230e-07
-7.000000e-01	-6.000000e-01	6.739635e-05	5.446012e-07	5.446012e-07
-6.000000e-01	-5.000000e-01	7.198439e-05	1.127635e-06	1.127635e-06
-5.000000e-01	-4.000000e-01	7.489347e-05	7.511715e-07	7.511715e-07
-4.000000e-01	-3.000000e-01	8.135464e-05	1.693135e-06	1.693135e-06
-3.000000e-01	-2.000000e-01	8.716830e-05	5.950497e-07	5.950497e-07
-2.000000e-01	-1.000000e-01	9.297218e-05	6.041545e-07	6.041545e-07
-1.000000e-01	0.000000e+00	1.020181e-04	6.715172e-07	6.715172e-07
0.000000e+00	1.000000e-01	1.113393e-04	9.540149e-07	9.540149e-07
1.000000e-01	2.000000e-01	1.285145e-04	1.046524e-06	1.046524e-06
2.000000e-01	3.000000e-01	1.449071e-04	1.626133e-06	1.626133e-06
3.000000e-01	4.000000e-01	1.693605e-04	1.133862e-06	1.133862e-06
4.000000e-01	5.000000e-01	1.960953e-04	8.998283e-07	8.998283e-07
5.000000e-01	6.000000e-01	2.354628e-04	1.230085e-06	1.230085e-06
6.000000e-01	7.000000e-01	2.915230e-04	1.659310e-06	1.659310e-06
7.000000e-01	8.000000e-01	3.843721e-04	1.907788e-06	1.907788e-06
8.000000e-01	9.000000e-01	5.801849e-04	1.331717e-06	1.331717e-06
9.000000e-01	1.000000e+00	9.537347e-04	2.399601e-06	2.399601e-06
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Path=WH-QCD[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ScaledBy=7.69503201026819688e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.671805e-05	5.269760e-07	5.269760e-07
-9.000000e-01	-8.000000e-01	6.944625e-05	4.977871e-07	4.977871e-07
-8.000000e-01	-7.000000e-01	7.239458e-05	5.148484e-07	5.148484e-07
-7.000000e-01	-6.000000e-01	7.532661e-05	5.205223e-07	5.205223e-07
-6.000000e-01	-5.000000e-01	8.005152e-05	5.258802e-07	5.258802e-07
-5.000000e-01	-4.000000e-01	8.445238e-05	5.277790e-07	5.277790e-07
-4.000000e-01	-3.000000e-01	9.045567e-05	5.552923e-07	5.552923e-07
-3.000000e-01	-2.000000e-01	9.789999e-05	5.717707e-07	5.717707e-07
-2.000000e-01	-1.000000e-01	1.041890e-04	5.609558e-07	5.609558e-07
-1.000000e-01	0.000000e+00	1.136952e-04	5.765359e-07	5.765359e-07
0.000000e+00	1.000000e-01	1.265807e-04	6.222622e-07	6.222622e-07
1.000000e-01	2.000000e-01	1.436127e-04	6.641299e-07	6.641299e-07
2.000000e-01	3.000000e-01	1.646047e-04	6.911985e-07	6.911985e-07
3.000000e-01	4.000000e-01	1.907435e-04	7.354341e-07	7.354341e-07
4.000000e-01	5.000000e-01	2.223821e-04	8.100766e-07	8.100766e-07
5.000000e-01	6.000000e-01	2.670928e-04	8.554767e-07	8.554767e-07
6.000000e-01	7.000000e-01	3.315374e-04	9.396142e-07	9.396142e-07
7.000000e-01	8.000000e-01	4.380441e-04	1.065673e-06	1.065673e-06
8.000000e-01	9.000000e-01	6.586856e-04	1.304920e-06	1.304920e-06
9.000000e-01	1.000000e+00	1.077027e-03	1.635448e-06	1.635448e-06
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Path=WH-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ScaledBy=7.69541522350774494e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.524913e-05	5.772068e-07	5.772068e-07
-9.000000e-01	-8.000000e-01	6.733705e-05	5.467762e-07	5.467762e-07
-8.000000e-01	-7.000000e-01	7.096111e-05	5.319939e-07	5.319939e-07
-7.000000e-01	-6.000000e-01	7.421678e-05	5.788872e-07	5.788872e-07
-6.000000e-01	-5.000000e-01	7.865329e-05	6.904691e-07	6.904691e-07
-5.000000e-01	-4.000000e-01	8.246124e-05	7.616464e-07	7.616464e-07
-4.000000e-01	-3.000000e-01	8.912718e-05	1.613857e-06	1.613857e-06
-3.000000e-01	-2.000000e-01	9.551736e-05	5.986842e-07	5.986842e-07
-2.000000e-01	-1.000000e-01	1.025487e-04	7.365040e-07	7.365040e-07
-1.000000e-01	0.000000e+00	1.117185e-04	9.418004e-07	9.418004e-07
0.000000e+00	1.000000e-01	1.239460e-04	6.197682e-07	6.197682e-07
1.000000e-01	2.000000e-01	1.414859e-04	1.008896e-06	1.008896e-06
2.000000e-01	3.000000e-01	1.613083e-04	1.163681e-06	1.163681e-06
3.000000e-01	4.000000e-01	1.868713e-04	1.043152e-06	1.043152e-06
4.000000e-01	5.000000e-01	2.171203e-04	8.810046e-07	8.810046e-07
5.000000e-01	6.000000e-01	2.625977e-04	1.321451e-06	1.321451e-06
6.000000e-01	7.000000e-01	3.261933e-04	1.926416e-06	1.926416e-06
7.000000e-01	8.000000e-01	4.282817e-04	1.698755e-06	1.698755e-06
8.000000e-01	9.000000e-01	6.473773e-04	1.484914e-06	1.484914e-06
9.000000e-01	1.000000e+00	1.063942e-03	2.345175e-06	2.345175e-06
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Path=WH-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ScaledBy=7.69493965339467173e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.091774e-05	3.649555e-07	3.649555e-07
-9.000000e-01	-8.000000e-01	6.363211e-05	3.758846e-07	3.758846e-07
-8.000000e-01	-7.000000e-01	6.653406e-05	3.785713e-07	3.785713e-07
-7.000000e-01	-6.000000e-01	6.899094e-05	3.822651e-07	3.822651e-07
-6.000000e-01	-5.000000e-01	7.325481e-05	3.951007e-07	3.951007e-07
-5.000000e-01	-4.000000e-01	7.727186e-05	4.024208e-07	4.024208e-07
-4.000000e-01	-3.000000e-01	8.192131e-05	4.096762e-07	4.096762e-07
-3.000000e-01	-2.000000e-01	8.882449e-05	4.265808e-07	4.265808e-07
-2.000000e-01	-1.000000e-01	9.495186e-05	4.304932e-07	4.304932e-07
-1.000000e-01	0.000000e+00	1.034443e-04	4.485278e-07	4.485278e-07
0.000000e+00	1.000000e-01	1.144644e-04	4.707066e-07	4.707066e-07
1.000000e-01	2.000000e-01	1.290383e-04	4.931288e-07	4.931288e-07
2.000000e-01	3.000000e-01	1.482691e-04	5.216368e-07	5.216368e-07
3.000000e-01	4.000000e-01	1.710499e-04	5.507394e-07	5.507394e-07
4.000000e-01	5.000000e-01	1.981987e-04	5.896078e-07	5.896078e-07
5.000000e-01	6.000000e-01	2.380793e-04	6.413200e-07	6.413200e-07
6.000000e-01	7.000000e-01	2.937832e-04	7.047282e-07	7.047282e-07
7.000000e-01	8.000000e-01	3.872572e-04	7.998418e-07	7.998418e-07
8.000000e-01	9.000000e-01	5.798738e-04	9.673210e-07	9.673210e-07
9.000000e-01	1.000000e+00	9.430465e-04	1.221051e-06	1.221051e-06
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Path=WH-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ScaledBy=7.69493760420079586e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.011661e-05	3.568626e-07	3.568626e-07
-9.000000e-01	-8.000000e-01	6.278280e-05	3.671542e-07	3.671542e-07
-8.000000e-01	-7.000000e-01	6.564448e-05	3.699558e-07	3.699558e-07
-7.000000e-01	-6.000000e-01	6.811336e-05	3.740615e-07	3.740615e-07
-6.000000e-01	-5.000000e-01	7.231240e-05	3.865479e-07	3.865479e-07
-5.000000e-01	-4.000000e-01	7.630290e-05	3.940105e-07	3.940105e-07
-4.000000e-01	-3.000000e-01	8.085318e-05	4.004529e-07	4.004529e-07
-3.000000e-01	-2.000000e-01	8.773031e-05	4.179864e-07	4.179864e-07
-2.000000e-01	-1.000000e-01	9.379529e-05	4.220847e-07	4.220847e-07
-1.000000e-01	0.000000e+00	1.022184e-04	4.399750e-07	4.399750e-07
0.000000e+00	1.000000e-01	1.130862e-04	4.614619e-07	4.614619e-07
1.000000e-01	2.000000e-01	1.275315e-04	4.837358e-07	4.837358e-07
2.000000e-01	3.000000e-01	1.466090e-04	5.123238e-07	5.123238e-07
3.000000e-01	4.000000e-01	1.691834e-04	5.410930e-07	5.410930e-07
4.000000e-01	5.000000e-01	1.960624e-04	5.795210e-07	5.795210e-07
5.000000e-01	6.000000e-01	2.355814e-04	6.309500e-07	6.309500e-07
6.000000e-01	7.000000e-01	2.907802e-04	6.938429e-07	6.938429e-07
7.000000e-01	8.000000e-01	3.834522e-04	7.882481e-07	7.882481e-07
8.000000e-01	9.000000e-01	5.744308e-04	9.544730e-07	9.544730e-07
9.000000e-01	1.000000e+00	9.349889e-04	1.206908e-06	1.206908e-06
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Path=WH-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ScaledBy=7.69493649496939303e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.081257e-05	3.652647e-07	3.652647e-07
-9.000000e-01	-8.000000e-01	6.354586e-05	3.763423e-07	3.763423e-07
-8.000000e-01	-7.000000e-01	6.651685e-05	3.793824e-07	3.793824e-07
-7.000000e-01	-6.000000e-01	6.904181e-05	3.832913e-07	3.832913e-07
-6.000000e-01	-5.000000e-01	7.336220e-05	3.968713e-07	3.968713e-07
-5.000000e-01	-4.000000e-01	7.744997e-05	4.043613e-07	4.043613e-07
-4.000000e-01	-3.000000e-01	8.221482e-05	4.122503e-07	4.122503e-07
-3.000000e-01	-2.000000e-01	8.922398e-05	4.295155e-07	4.295155e-07
-2.000000e-01	-1.000000e-01	9.548855e-05	4.341911e-07	4.341911e-07
-1.000000e-01	0.000000e+00	1.041731e-04	4.529182e-07	4.529182e-07
0.000000e+00	1.000000e-01	1.154005e-04	4.756171e-07	4.756171e-07
1.000000e-01	2.000000e-01	1.302719e-04	4.992467e-07	4.992467e-07
2.000000e-01	3.000000e-01	1.499711e-04	5.292090e-07	5.292090e-07
3.000000e-01	4.000000e-01	1.733046e-04	5.595931e-07	5.595931e-07
4.000000e-01	5.000000e-01	2.011256e-04	5.997800e-07	5.997800e-07
5.000000e-01	6.000000e-01	2.420618e-04	6.536543e-07	6.536543e-07
6.000000e-01	7.000000e-01	2.991996e-04	7.196939e-07	7.196939e-07
7.000000e-01	8.000000e-01	3.952194e-04	8.188368e-07	8.188368e-07
8.000000e-01	9.000000e-01	5.935336e-04	9.934061e-07	9.934061e-07
9.000000e-01	1.000000e+00	9.680748e-04	1.257546e-06	1.257546e-06
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=WH-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=7.69493570309084181e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.014603e-05	3.581394e-07	3.581394e-07
-9.000000e-01	-8.000000e-01	6.283419e-05	3.685694e-07	3.685694e-07
-8.000000e-01	-7.000000e-01	6.576507e-05	3.716948e-07	3.716948e-07
-7.000000e-01	-6.000000e-01	6.830575e-05	3.760604e-07	3.760604e-07
-6.000000e-01	-5.000000e-01	7.256316e-05	3.892779e-07	3.892779e-07
-5.000000e-01	-4.000000e-01	7.662959e-05	3.969026e-07	3.969026e-07
-4.000000e-01	-3.000000e-01	8.129226e-05	4.039021e-07	4.039021e-07
-3.000000e-01	-2.000000e-01	8.828841e-05	4.218714e-07	4.218714e-07
-2.000000e-01	-1.000000e-01	9.449226e-05	4.266827e-07	4.266827e-07
-1.000000e-01	0.000000e+00	1.031158e-04	4.452799e-07	4.452799e-07
0.000000e+00	1.000000e-01	1.141985e-04	4.672881e-07	4.672881e-07
1.000000e-01	2.000000e-01	1.289545e-04	4.907440e-07	4.907440e-07
2.000000e-01	3.000000e-01	1.485165e-04	5.207825e-07	5.207825e-07
3.000000e-01	4.000000e-01	1.716620e-04	5.508043e-07	5.508043e-07
4.000000e-01	5.000000e-01	1.992364e-04	5.906248e-07	5.906248e-07
5.000000e-01	6.000000e-01	2.398440e-04	6.442255e-07	6.442255e-07
6.000000e-01	7.000000e-01	2.965239e-04	7.097876e-07	7.097876e-07
7.000000e-01	8.000000e-01	3.918178e-04	8.082761e-07	8.082761e-07
8.000000e-01	9.000000e-01	5.886308e-04	9.816519e-07	9.816519e-07
9.000000e-01	1.000000e+00	9.606660e-04	1.244459e-06	1.244459e-06
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Path=WH-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ScaledBy=7.69493540524259368e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	5.937461e-05	3.503725e-07	3.503725e-07
-9.000000e-01	-8.000000e-01	6.201560e-05	3.601866e-07	3.601866e-07
-8.000000e-01	-7.000000e-01	6.490461e-05	3.634152e-07	3.634152e-07
-7.000000e-01	-6.000000e-01	6.745998e-05	3.682116e-07	3.682116e-07
-6.000000e-01	-5.000000e-01	7.165402e-05	3.810478e-07	3.810478e-07
-5.000000e-01	-4.000000e-01	7.569527e-05	3.888025e-07	3.888025e-07
-4.000000e-01	-3.000000e-01	8.025930e-05	3.949589e-07	3.949589e-07
-3.000000e-01	-2.000000e-01	8.723175e-05	4.136251e-07	4.136251e-07
-2.000000e-01	-1.000000e-01	9.337697e-05	4.186063e-07	4.186063e-07
-1.000000e-01	0.000000e+00	1.019344e-04	4.370843e-07	4.370843e-07
0.000000e+00	1.000000e-01	1.128691e-04	4.584307e-07	4.584307e-07
1.000000e-01	2.000000e-01	1.275068e-04	4.817161e-07	4.817161e-07
2.000000e-01	3.000000e-01	1.469275e-04	5.118759e-07	5.118759e-07
3.000000e-01	4.000000e-01	1.698805e-04	5.416055e-07	5.416055e-07
4.000000e-01	5.000000e-01	1.972005e-04	5.810521e-07	5.810521e-07
5.000000e-01	6.000000e-01	2.374681e-04	6.343886e-07	6.343886e-07
6.000000e-01	7.000000e-01	2.936827e-04	6.995211e-07	6.995211e-07
7.000000e-01	8.000000e-01	3.882414e-04	7.974402e-07	7.974402e-07
8.000000e-01	9.000000e-01	5.835583e-04	9.697317e-07	9.697317e-07
9.000000e-01	1.000000e+00	9.532182e-04	1.231607e-06	1.231607e-06
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Path=WH-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ScaledBy=7.69493442328014911e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.504046e-05	3.868267e-07	3.868267e-07
-9.000000e-01	-8.000000e-01	6.797255e-05	3.982168e-07	3.982168e-07
-8.000000e-01	-7.000000e-01	7.120538e-05	4.020015e-07	4.020015e-07
-7.000000e-01	-6.000000e-01	7.401539e-05	4.068487e-07	4.068487e-07
-6.000000e-01	-5.000000e-01	7.868431e-05	4.216040e-07	4.216040e-07
-5.000000e-01	-4.000000e-01	8.316234e-05	4.300782e-07	4.300782e-07
-4.000000e-01	-3.000000e-01	8.831010e-05	4.381101e-07	4.381101e-07
-3.000000e-01	-2.000000e-01	9.599242e-05	4.579448e-07	4.579448e-07
-2.000000e-01	-1.000000e-01	1.028464e-04	4.637945e-07	4.637945e-07
-1.000000e-01	0.000000e+00	1.123682e-04	4.844620e-07	4.844620e-07
0.000000e+00	1.000000e-01	1.245720e-04	5.087741e-07	5.087741e-07
1.000000e-01	2.000000e-01	1.408597e-04	5.350966e-07	5.350966e-07
2.000000e-01	3.000000e-01	1.625006e-04	5.688546e-07	5.688546e-07
3.000000e-01	4.000000e-01	1.880965e-04	6.025206e-07	6.025206e-07
4.000000e-01	5.000000e-01	2.186091e-04	6.466346e-07	6.466346e-07
5.000000e-01	6.000000e-01	2.635857e-04	7.064624e-07	7.064624e-07
6.000000e-01	7.000000e-01	3.263832e-04	7.795774e-07	7.795774e-07
7.000000e-01	8.000000e-01	4.320605e-04	8.894388e-07	8.894388e-07
8.000000e-01	9.000000e-01	6.505788e-04	1.082679e-06	1.082679e-06
9.000000e-01	1.000000e+00	1.063602e-03	1.374273e-06	1.374273e-06
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Path=WH-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ScaledBy=7.69493514796147481e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.426223e-05	3.788926e-07	3.788926e-07
-9.000000e-01	-8.000000e-01	6.714397e-05	3.896124e-07	3.896124e-07
-8.000000e-01	-7.000000e-01	7.033041e-05	3.934781e-07	3.934781e-07
-7.000000e-01	-6.000000e-01	7.315665e-05	3.988086e-07	3.988086e-07
-6.000000e-01	-5.000000e-01	7.775621e-05	4.131332e-07	4.131332e-07
-5.000000e-01	-4.000000e-01	8.220762e-05	4.217327e-07	4.217327e-07
-4.000000e-01	-3.000000e-01	8.724741e-05	4.288288e-07	4.288288e-07
-3.000000e-01	-2.000000e-01	9.490647e-05	4.494220e-07	4.494220e-07
-2.000000e-01	-1.000000e-01	1.016963e-04	4.554190e-07	4.554190e-07
-1.000000e-01	0.000000e+00	1.111480e-04	4.759617e-07	4.759617e-07
0.000000e+00	1.000000e-01	1.231931e-04	4.995593e-07	4.995593e-07
1.000000e-01	2.000000e-01	1.393563e-04	5.256774e-07	5.256774e-07
2.000000e-01	3.000000e-01	1.608474e-04	5.595454e-07	5.595454e-07
3.000000e-01	4.000000e-01	1.862414e-04	5.928898e-07	5.928898e-07
4.000000e-01	5.000000e-01	2.164895e-04	6.366461e-07	6.366461e-07
5.000000e-01	6.000000e-01	2.611127e-04	6.961831e-07	6.961831e-07
6.000000e-01	7.000000e-01	3.234334e-04	7.688739e-07	7.688739e-07
7.000000e-01	8.000000e-01	4.283634e-04	8.781893e-07	8.781893e-07
8.000000e-01	9.000000e-01	6.453775e-04	1.070363e-06	1.070363e-06
9.000000e-01	1.000000e+00	1.056112e-03	1.361225e-06	1.361225e-06
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=WH-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ScaledBy=7.69493309897279789e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	5.568632e-05	3.327114e-07	3.327114e-07
-9.000000e-01	-8.000000e-01	5.821217e-05	3.430278e-07	3.430278e-07
-8.000000e-01	-7.000000e-01	6.085237e-05	3.449345e-07	3.449345e-07
-7.000000e-01	-6.000000e-01	6.317588e-05	3.491182e-07	3.491182e-07
-6.000000e-01	-5.000000e-01	6.712112e-05	3.618223e-07	3.618223e-07
-5.000000e-01	-4.000000e-01	7.084806e-05	3.686180e-07	3.686180e-07
-4.000000e-01	-3.000000e-01	7.509718e-05	3.749424e-07	3.749424e-07
-3.000000e-01	-2.000000e-01	8.155393e-05	3.917663e-07	3.917663e-07
-2.000000e-01	-1.000000e-01	8.724324e-05	3.960288e-07	3.960288e-07
-1.000000e-01	0.000000e+00	9.513083e-05	4.133255e-07	4.133255e-07
0.000000e+00	1.000000e-01	1.052951e-04	4.332683e-07	4.332683e-07
1.000000e-01	2.000000e-01	1.188669e-04	4.557053e-07	4.557053e-07
2.000000e-01	3.000000e-01	1.367275e-04	4.830922e-07	4.830922e-07
3.000000e-01	4.000000e-01	1.579299e-04	5.106055e-07	5.106055e-07
4.000000e-01	5.000000e-01	1.831663e-04	5.476183e-07	5.476183e-07
5.000000e-01	6.000000e-01	2.202543e-04	5.966175e-07	5.966175e-07
6.000000e-01	7.000000e-01	2.718926e-04	6.576506e-07	6.576506e-07
7.000000e-01	8.000000e-01	3.588801e-04	7.480484e-07	7.480484e-07
8.000000e-01	9.000000e-01	5.378300e-04	9.070331e-07	9.070331e-07
9.000000e-01	1.000000e+00	8.764804e-04	1.149056e-06	1.149056e-06
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=WH-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ScaledBy=7.69493543242727058e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	5.587777e-05	3.338005e-07	3.338005e-07
-9.000000e-01	-8.000000e-01	5.839596e-05	3.440795e-07	3.440795e-07
-8.000000e-01	-7.000000e-01	6.106240e-05	3.461165e-07	3.461165e-07
-7.000000e-01	-6.000000e-01	6.340102e-05	3.503353e-07	3.503353e-07
-6.000000e-01	-5.000000e-01	6.734742e-05	3.629979e-07	3.629979e-07
-5.000000e-01	-4.000000e-01	7.108927e-05	3.698460e-07	3.698460e-07
-4.000000e-01	-3.000000e-01	7.536806e-05	3.762127e-07	3.762127e-07
-3.000000e-01	-2.000000e-01	8.184545e-05	3.930887e-07	3.930887e-07
-2.000000e-01	-1.000000e-01	8.755116e-05	3.973782e-07	3.973782e-07
-1.000000e-01	0.000000e+00	9.548199e-05	4.147532e-07	4.147532e-07
0.000000e+00	1.000000e-01	1.056839e-04	4.348147e-07	4.348147e-07
1.000000e-01	2.000000e-01	1.192989e-04	4.572225e-07	4.572225e-07
2.000000e-01	3.000000e-01	1.372479e-04	4.847557e-07	4.847557e-07
3.000000e-01	4.000000e-01	1.585331e-04	5.123918e-07	5.123918e-07
4.000000e-01	5.000000e-01	1.838764e-04	5.494990e-07	5.494990e-07
5.000000e-01	6.000000e-01	2.211354e-04	5.987361e-07	5.987361e-07
6.000000e-01	7.000000e-01	2.730477e-04	6.593400e-07	6.593400e-07
7.000000e-01	8.000000e-01	3.603759e-04	7.507165e-07	7.507165e-07
8.000000e-01	9.000000e-01	5.402778e-04	9.103133e-07	9.103133e-07
9.000000e-01	1.000000e+00	8.805414e-04	1.153410e-06	1.153410e-06
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
Path=WH-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
ScaledBy=7.69492791964280538e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	5.625448e-05	3.358288e-07	3.358288e-07
-9.000000e-01	-8.000000e-01	5.880258e-05	3.461663e-07	3.461663e-07
-8.000000e-01	-7.000000e-01	6.148138e-05	3.481818e-07	3.481818e-07
-7.000000e-01	-6.000000e-01	6.384690e-05	3.524184e-07	3.524184e-07
-6.000000e-01	-5.000000e-01	6.784337e-05	3.653795e-07	3.653795e-07
-5.000000e-01	-4.000000e-01	7.160365e-05	3.722108e-07	3.722108e-07
-4.000000e-01	-3.000000e-01	7.591683e-05	3.786170e-07	3.786170e-07
-3.000000e-01	-2.000000e-01	8.244273e-05	3.956413e-07	3.956413e-07
-2.000000e-01	-1.000000e-01	8.821092e-05	4.000322e-07	4.000322e-07
-1.000000e-01	0.000000e+00	9.620697e-05	4.174917e-07	4.174917e-07
0.000000e+00	1.000000e-01	1.064934e-04	4.376977e-07	4.376977e-07
1.000000e-01	2.000000e-01	1.202357e-04	4.604309e-07	4.604309e-07
2.000000e-01	3.000000e-01	1.383382e-04	4.881795e-07	4.881795e-07
3.000000e-01	4.000000e-01	1.598220e-04	5.161093e-07	5.161093e-07
4.000000e-01	5.000000e-01	1.853935e-04	5.535855e-07	5.535855e-07
5.000000e-01	6.000000e-01	2.230049e-04	6.033069e-07	6.033069e-07
6.000000e-01	7.000000e-01	2.753955e-04	6.648225e-07	6.648225e-07
7.000000e-01	8.000000e-01	3.635938e-04	7.568444e-07	7.568444e-07
8.000000e-01	9.000000e-01	5.452942e-04	9.183190e-07	9.183190e-07
9.000000e-01	1.000000e+00	8.896067e-04	1.164878e-06	1.164878e-06
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Path=WH-QCDEW[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ScaledBy=7.69520039688628117e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.204421e-05	4.307512e-07	4.307512e-07
-9.000000e-01	-8.000000e-01	6.429618e-05	4.188417e-07	4.188417e-07
-8.000000e-01	-7.000000e-01	6.705417e-05	4.211556e-07	4.211556e-07
-7.000000e-01	-6.000000e-01	6.992219e-05	4.458194e-07	4.458194e-07
-6.000000e-01	-5.000000e-01	7.403682e-05	4.532815e-07	4.532815e-07
-5.000000e-01	-4.000000e-01	7.799780e-05	4.574066e-07	4.574066e-07
-4.000000e-01	-3.000000e-01	8.318087e-05	4.601540e-07	4.601540e-07
-3.000000e-01	-2.000000e-01	9.002013e-05	4.835952e-07	4.835952e-07
-2.000000e-01	-1.000000e-01	9.592688e-05	4.819479e-07	4.819479e-07
-1.000000e-01	0.000000e+00	1.044438e-04	5.028198e-07	5.028198e-07
0.000000e+00	1.000000e-01	1.158696e-04	5.303679e-07	5.303679e-07
1.000000e-01	2.000000e-01	1.307306e-04	5.507329e-07	5.507329e-07
2.000000e-01	3.000000e-01	1.498017e-04	5.921436e-07	5.921436e-07
3.000000e-01	4.000000e-01	1.732839e-04	6.508390e-07	6.508390e-07
4.000000e-01	5.000000e-01	2.005259e-04	6.642801e-07	6.642801e-07
5.000000e-01	6.000000e-01	2.404900e-04	7.063974e-07	7.063974e-07
6.000000e-01	7.000000e-01	2.977819e-04	7.852971e-07	7.852971e-07
7.000000e-01	8.000000e-01	3.968577e-04	4.191524e-06	4.191524e-06
8.000000e-01	9.000000e-01	5.865334e-04	1.224277e-06	1.224277e-06
9.000000e-01	1.000000e+00	9.497692e-04	1.519120e-06	1.519120e-06
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Path=WH-QCDEW[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ScaledBy=7.69501791598981320e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.087688e-05	3.735343e-07	3.735343e-07
-9.000000e-01	-8.000000e-01	6.344073e-05	3.814129e-07	3.814129e-07
-8.000000e-01	-7.000000e-01	6.621837e-05	3.826364e-07	3.826364e-07
-7.000000e-01	-6.000000e-01	6.887136e-05	3.914883e-07	3.914883e-07
-6.000000e-01	-5.000000e-01	7.307164e-05	4.009986e-07	4.009986e-07
-5.000000e-01	-4.000000e-01	7.704827e-05	4.100695e-07	4.100695e-07
-4.000000e-01	-3.000000e-01	8.186665e-05	4.183667e-07	4.183667e-07
-3.000000e-01	-2.000000e-01	8.853534e-05	4.320481e-07	4.320481e-07
-2.000000e-01	-1.000000e-01	9.467704e-05	4.375331e-07	4.375331e-07
-1.000000e-01	0.000000e+00	1.031918e-04	4.548451e-07	4.548451e-07
0.000000e+00	1.000000e-01	1.142260e-04	4.797744e-07	4.797744e-07
1.000000e-01	2.000000e-01	1.289551e-04	5.027929e-07	5.027929e-07
2.000000e-01	3.000000e-01	1.478862e-04	5.303908e-07	5.303908e-07
3.000000e-01	4.000000e-01	1.706497e-04	5.593780e-07	5.593780e-07
4.000000e-01	5.000000e-01	1.978228e-04	6.005278e-07	6.005278e-07
5.000000e-01	6.000000e-01	2.376199e-04	6.540008e-07	6.540008e-07
6.000000e-01	7.000000e-01	2.934446e-04	7.195433e-07	7.195433e-07
7.000000e-01	8.000000e-01	3.860826e-04	8.127904e-07	8.127904e-07
8.000000e-01	9.000000e-01	5.777724e-04	9.843707e-07	9.843707e-07
9.000000e-01	1.000000e+00	9.388140e-04	1.240561e-06	1.240561e-06
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Path=WH-QCDEW[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ScaledBy=7.69512187436321349e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.112833e-05	3.992945e-07	3.992945e-07
-9.000000e-01	-8.000000e-01	6.359954e-05	3.979151e-07	3.979151e-07
-8.000000e-01	-7.000000e-01	6.645336e-05	4.014207e-07	4.014207e-07
-7.000000e-01	-6.000000e-01	6.920477e-05	4.159706e-07	4.159706e-07
-6.000000e-01	-5.000000e-01	7.330186e-05	4.238658e-07	4.238658e-07
-5.000000e-01	-4.000000e-01	7.736298e-05	4.289675e-07	4.289675e-07
-4.000000e-01	-3.000000e-01	8.246523e-05	4.349664e-07	4.349664e-07
-3.000000e-01	-2.000000e-01	8.952530e-05	4.579575e-07	4.579575e-07
-2.000000e-01	-1.000000e-01	9.557032e-05	4.606235e-07	4.606235e-07
-1.000000e-01	0.000000e+00	1.042459e-04	4.880190e-07	4.880190e-07
0.000000e+00	1.000000e-01	1.156532e-04	5.070902e-07	5.070902e-07
1.000000e-01	2.000000e-01	1.305558e-04	5.258946e-07	5.258946e-07
2.000000e-01	3.000000e-01	1.502481e-04	5.708483e-07	5.708483e-07
3.000000e-01	4.000000e-01	1.740311e-04	6.249857e-07	6.249857e-07
4.000000e-01	5.000000e-01	2.016650e-04	6.348394e-07	6.348394e-07
5.000000e-01	6.000000e-01	2.425549e-04	6.828880e-07	6.828880e-07
6.000000e-01	7.000000e-01	3.006349e-04	7.612182e-07	7.612182e-07
7.000000e-01	8.000000e-01	4.020178e-04	4.007842e-06	4.007842e-06
8.000000e-01	9.000000e-01	5.969007e-04	1.154076e-06	1.154076e-06
9.000000e-01	1.000000e+00	9.713327e-04	1.522436e-06	1.522436e-06
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
Path=WH-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
ScaledBy=7.69493570309084181e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.014603e-05	3.581394e-07	3.581394e-07
-9.000000e-01	-8.000000e-01	6.283419e-05	3.685694e-07	3.685694e-07
-8.000000e-01	-7.000000e-01	6.576507e-05	3.716948e-07	3.716948e-07
-7.000000e-01	-6.000000e-01	6.830575e-05	3.760604e-07	3.760604e-07
-6.000000e-01	-5.000000e-01	7.256316e-05	3.892779e-07	3.892779e-07
-5.000000e-01	-4.000000e-01	7.662959e-05	3.969026e-07	3.969026e-07
-4.000000e-01	-3.000000e-01	8.129226e-05	4.039021e-07	4.039021e-07
-3.000000e-01	-2.000000e-01	8.828841e-05	4.218714e-07	4.218714e-07
-2.000000e-01	-1.000000e-01	9.449226e-05	4.266827e-07	4.266827e-07
-1.000000e-01	0.000000e+00	1.031158e-04	4.452799e-07	4.452799e-07
0.000000e+00	1.000000e-01	1.141985e-04	4.672881e-07	4.672881e-07
1.000000e-01	2.000000e-01	1.289545e-04	4.907440e-07	4.907440e-07
2.000000e-01	3.000000e-01	1.485165e-04	5.207825e-07	5.207825e-07
3.000000e-01	4.000000e-01	1.716620e-04	5.508043e-07	5.508043e-07
4.000000e-01	5.000000e-01	1.992364e-04	5.906248e-07	5.906248e-07
5.000000e-01	6.000000e-01	2.398440e-04	6.442255e-07	6.442255e-07
6.000000e-01	7.000000e-01	2.965239e-04	7.097876e-07	7.097876e-07
7.000000e-01	8.000000e-01	3.918178e-04	8.082761e-07	8.082761e-07
8.000000e-01	9.000000e-01	5.886308e-04	9.816519e-07	9.816519e-07
9.000000e-01	1.000000e+00	9.606660e-04	1.244459e-06	1.244459e-06
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Path=WH-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ScaledBy=7.69538565098675181e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	5.913998e-05	5.338390e-07	5.338390e-07
-9.000000e-01	-8.000000e-01	6.181897e-05	4.887271e-07	4.887271e-07
-8.000000e-01	-7.000000e-01	6.466043e-05	5.523230e-07	5.523230e-07
-7.000000e-01	-6.000000e-01	6.739635e-05	5.446012e-07	5.446012e-07
-6.000000e-01	-5.000000e-01	7.198439e-05	1.127635e-06	1.127635e-06
-5.000000e-01	-4.000000e-01	7.489347e-05	7.511715e-07	7.511715e-07
-4.000000e-01	-3.000000e-01	8.135464e-05	1.693135e-06	1.693135e-06
-3.000000e-01	-2.000000e-01	8.716830e-05	5.950497e-07	5.950497e-07
-2.000000e-01	-1.000000e-01	9.297218e-05	6.041545e-07	6.041545e-07
-1.000000e-01	0.000000e+00	1.020181e-04	6.715172e-07	6.715172e-07
0.000000e+00	1.000000e-01	1.113393e-04	9.540149e-07	9.540149e-07
1.000000e-01	2.000000e-01	1.285145e-04	1.046524e-06	1.046524e-06
2.000000e-01	3.000000e-01	1.449071e-04	1.626133e-06	1.626133e-06
3.000000e-01	4.000000e-01	1.693605e-04	1.133862e-06	1.133862e-06
4.000000e-01	5.000000e-01	1.960953e-04	8.998283e-07	8.998283e-07
5.000000e-01	6.000000e-01	2.354628e-04	1.230085e-06	1.230085e-06
6.000000e-01	7.000000e-01	2.915230e-04	1.659310e-06	1.659310e-06
7.000000e-01	8.000000e-01	3.843721e-04	1.907788e-06	1.907788e-06
8.000000e-01	9.000000e-01	5.801849e-04	1.331717e-06	1.331717e-06
9.000000e-01	1.000000e+00	9.537347e-04	2.399601e-06	2.399601e-06
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Path=WH-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ScaledBy=7.69503201026819688e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.671805e-05	5.269760e-07	5.269760e-07
-9.000000e-01	-8.000000e-01	6.944625e-05	4.977871e-07	4.977871e-07
-8.000000e-01	-7.000000e-01	7.239458e-05	5.148484e-07	5.148484e-07
-7.000000e-01	-6.000000e-01	7.532661e-05	5.205223e-07	5.205223e-07
-6.000000e-01	-5.000000e-01	8.005152e-05	5.258802e-07	5.258802e-07
-5.000000e-01	-4.000000e-01	8.445238e-05	5.277790e-07	5.277790e-07
-4.000000e-01	-3.000000e-01	9.045567e-05	5.552923e-07	5.552923e-07
-3.000000e-01	-2.000000e-01	9.789999e-05	5.717707e-07	5.717707e-07
-2.000000e-01	-1.000000e-01	1.041890e-04	5.609558e-07	5.609558e-07
-1.000000e-01	0.000000e+00	1.136952e-04	5.765359e-07	5.765359e-07
0.000000e+00	1.000000e-01	1.265807e-04	6.222622e-07	6.222622e-07
1.000000e-01	2.000000e-01	1.436127e-04	6.641299e-07	6.641299e-07
2.000000e-01	3.000000e-01	1.646047e-04	6.911985e-07	6.911985e-07
3.000000e-01	4.000000e-01	1.907435e-04	7.354341e-07	7.354341e-07
4.000000e-01	5.000000e-01	2.223821e-04	8.100766e-07	8.100766e-07
5.000000e-01	6.000000e-01	2.670928e-04	8.554767e-07	8.554767e-07
6.000000e-01	7.000000e-01	3.315374e-04	9.396142e-07	9.396142e-07
7.000000e-01	8.000000e-01	4.380441e-04	1.065673e-06	1.065673e-06
8.000000e-01	9.000000e-01	6.586856e-04	1.304920e-06	1.304920e-06
9.000000e-01	1.000000e+00	1.077027e-03	1.635448e-06	1.635448e-06
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Path=WH-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ScaledBy=7.69541522350774494e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.524913e-05	5.772068e-07	5.772068e-07
-9.000000e-01	-8.000000e-01	6.733705e-05	5.467762e-07	5.467762e-07
-8.000000e-01	-7.000000e-01	7.096111e-05	5.319939e-07	5.319939e-07
-7.000000e-01	-6.000000e-01	7.421678e-05	5.788872e-07	5.788872e-07
-6.000000e-01	-5.000000e-01	7.865329e-05	6.904691e-07	6.904691e-07
-5.000000e-01	-4.000000e-01	8.246124e-05	7.616464e-07	7.616464e-07
-4.000000e-01	-3.000000e-01	8.912718e-05	1.613857e-06	1.613857e-06
-3.000000e-01	-2.000000e-01	9.551736e-05	5.986842e-07	5.986842e-07
-2.000000e-01	-1.000000e-01	1.025487e-04	7.365040e-07	7.365040e-07
-1.000000e-01	0.000000e+00	1.117185e-04	9.418004e-07	9.418004e-07
0.000000e+00	1.000000e-01	1.239460e-04	6.197682e-07	6.197682e-07
1.000000e-01	2.000000e-01	1.414859e-04	1.008896e-06	1.008896e-06
2.000000e-01	3.000000e-01	1.613083e-04	1.163681e-06	1.163681e-06
3.000000e-01	4.000000e-01	1.868713e-04	1.043152e-06	1.043152e-06
4.000000e-01	5.000000e-01	2.171203e-04	8.810046e-07	8.810046e-07
5.000000e-01	6.000000e-01	2.625977e-04	1.321451e-06	1.321451e-06
6.000000e-01	7.000000e-01	3.261933e-04	1.926416e-06	1.926416e-06
7.000000e-01	8.000000e-01	4.282817e-04	1.698755e-06	1.698755e-06
8.000000e-01	9.000000e-01	6.473773e-04	1.484914e-06	1.484914e-06
9.000000e-01	1.000000e+00	1.063942e-03	2.345175e-06	2.345175e-06
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Path=WH-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ScaledBy=7.69493965339467173e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.091774e-05	3.649555e-07	3.649555e-07
-9.000000e-01	-8.000000e-01	6.363211e-05	3.758846e-07	3.758846e-07
-8.000000e-01	-7.000000e-01	6.653406e-05	3.785713e-07	3.785713e-07
-7.000000e-01	-6.000000e-01	6.899094e-05	3.822651e-07	3.822651e-07
-6.000000e-01	-5.000000e-01	7.325481e-05	3.951007e-07	3.951007e-07
-5.000000e-01	-4.000000e-01	7.727186e-05	4.024208e-07	4.024208e-07
-4.000000e-01	-3.000000e-01	8.192131e-05	4.096762e-07	4.096762e-07
-3.000000e-01	-2.000000e-01	8.882449e-05	4.265808e-07	4.265808e-07
-2.000000e-01	-1.000000e-01	9.495186e-05	4.304932e-07	4.304932e-07
-1.000000e-01	0.000000e+00	1.034443e-04	4.485278e-07	4.485278e-07
0.000000e+00	1.000000e-01	1.144644e-04	4.707066e-07	4.707066e-07
1.000000e-01	2.000000e-01	1.290383e-04	4.931288e-07	4.931288e-07
2.000000e-01	3.000000e-01	1.482691e-04	5.216368e-07	5.216368e-07
3.000000e-01	4.000000e-01	1.710499e-04	5.507394e-07	5.507394e-07
4.000000e-01	5.000000e-01	1.981987e-04	5.896078e-07	5.896078e-07
5.000000e-01	6.000000e-01	2.380793e-04	6.413200e-07	6.413200e-07
6.000000e-01	7.000000e-01	2.937832e-04	7.047282e-07	7.047282e-07
7.000000e-01	8.000000e-01	3.872572e-04	7.998418e-07	7.998418e-07
8.000000e-01	9.000000e-01	5.798738e-04	9.673210e-07	9.673210e-07
9.000000e-01	1.000000e+00	9.430465e-04	1.221051e-06	1.221051e-06
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Path=WH-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ScaledBy=7.69493760420079586e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.011661e-05	3.568626e-07	3.568626e-07
-9.000000e-01	-8.000000e-01	6.278280e-05	3.671542e-07	3.671542e-07
-8.000000e-01	-7.000000e-01	6.564448e-05	3.699558e-07	3.699558e-07
-7.000000e-01	-6.000000e-01	6.811336e-05	3.740615e-07	3.740615e-07
-6.000000e-01	-5.000000e-01	7.231240e-05	3.865479e-07	3.865479e-07
-5.000000e-01	-4.000000e-01	7.630290e-05	3.940105e-07	3.940105e-07
-4.000000e-01	-3.000000e-01	8.085318e-05	4.004529e-07	4.004529e-07
-3.000000e-01	-2.000000e-01	8.773031e-05	4.179864e-07	4.179864e-07
-2.000000e-01	-1.000000e-01	9.379529e-05	4.220847e-07	4.220847e-07
-1.000000e-01	0.000000e+00	1.022184e-04	4.399750e-07	4.399750e-07
0.000000e+00	1.000000e-01	1.130862e-04	4.614619e-07	4.614619e-07
1.000000e-01	2.000000e-01	1.275315e-04	4.837358e-07	4.837358e-07
2.000000e-01	3.000000e-01	1.466090e-04	5.123238e-07	5.123238e-07
3.000000e-01	4.000000e-01	1.691834e-04	5.410930e-07	5.410930e-07
4.000000e-01	5.000000e-01	1.960624e-04	5.795210e-07	5.795210e-07
5.000000e-01	6.000000e-01	2.355814e-04	6.309500e-07	6.309500e-07
6.000000e-01	7.000000e-01	2.907802e-04	6.938429e-07	6.938429e-07
7.000000e-01	8.000000e-01	3.834522e-04	7.882481e-07	7.882481e-07
8.000000e-01	9.000000e-01	5.744308e-04	9.544730e-07	9.544730e-07
9.000000e-01	1.000000e+00	9.349889e-04	1.206908e-06	1.206908e-06
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Path=WH-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ScaledBy=7.69493649496939303e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.081257e-05	3.652647e-07	3.652647e-07
-9.000000e-01	-8.000000e-01	6.354586e-05	3.763423e-07	3.763423e-07
-8.000000e-01	-7.000000e-01	6.651685e-05	3.793824e-07	3.793824e-07
-7.000000e-01	-6.000000e-01	6.904181e-05	3.832913e-07	3.832913e-07
-6.000000e-01	-5.000000e-01	7.336220e-05	3.968713e-07	3.968713e-07
-5.000000e-01	-4.000000e-01	7.744997e-05	4.043613e-07	4.043613e-07
-4.000000e-01	-3.000000e-01	8.221482e-05	4.122503e-07	4.122503e-07
-3.000000e-01	-2.000000e-01	8.922398e-05	4.295155e-07	4.295155e-07
-2.000000e-01	-1.000000e-01	9.548855e-05	4.341911e-07	4.341911e-07
-1.000000e-01	0.000000e+00	1.041731e-04	4.529182e-07	4.529182e-07
0.000000e+00	1.000000e-01	1.154005e-04	4.756171e-07	4.756171e-07
1.000000e-01	2.000000e-01	1.302719e-04	4.992467e-07	4.992467e-07
2.000000e-01	3.000000e-01	1.499711e-04	5.292090e-07	5.292090e-07
3.000000e-01	4.000000e-01	1.733046e-04	5.595931e-07	5.595931e-07
4.000000e-01	5.000000e-01	2.011256e-04	5.997800e-07	5.997800e-07
5.000000e-01	6.000000e-01	2.420618e-04	6.536543e-07	6.536543e-07
6.000000e-01	7.000000e-01	2.991996e-04	7.196939e-07	7.196939e-07
7.000000e-01	8.000000e-01	3.952194e-04	8.188368e-07	8.188368e-07
8.000000e-01	9.000000e-01	5.935336e-04	9.934061e-07	9.934061e-07
9.000000e-01	1.000000e+00	9.680748e-04	1.257546e-06	1.257546e-06
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=WH-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=7.69493570309084181e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.014603e-05	3.581394e-07	3.581394e-07
-9.000000e-01	-8.000000e-01	6.283419e-05	3.685694e-07	3.685694e-07
-8.000000e-01	-7.000000e-01	6.576507e-05	3.716948e-07	3.716948e-07
-7.000000e-01	-6.000000e-01	6.830575e-05	3.760604e-07	3.760604e-07
-6.000000e-01	-5.000000e-01	7.256316e-05	3.892779e-07	3.892779e-07
-5.000000e-01	-4.000000e-01	7.662959e-05	3.969026e-07	3.969026e-07
-4.000000e-01	-3.000000e-01	8.129226e-05	4.039021e-07	4.039021e-07
-3.000000e-01	-2.000000e-01	8.828841e-05	4.218714e-07	4.218714e-07
-2.000000e-01	-1.000000e-01	9.449226e-05	4.266827e-07	4.266827e-07
-1.000000e-01	0.000000e+00	1.031158e-04	4.452799e-07	4.452799e-07
0.000000e+00	1.000000e-01	1.141985e-04	4.672881e-07	4.672881e-07
1.000000e-01	2.000000e-01	1.289545e-04	4.907440e-07	4.907440e-07
2.000000e-01	3.000000e-01	1.485165e-04	5.207825e-07	5.207825e-07
3.000000e-01	4.000000e-01	1.716620e-04	5.508043e-07	5.508043e-07
4.000000e-01	5.000000e-01	1.992364e-04	5.906248e-07	5.906248e-07
5.000000e-01	6.000000e-01	2.398440e-04	6.442255e-07	6.442255e-07
6.000000e-01	7.000000e-01	2.965239e-04	7.097876e-07	7.097876e-07
7.000000e-01	8.000000e-01	3.918178e-04	8.082761e-07	8.082761e-07
8.000000e-01	9.000000e-01	5.886308e-04	9.816519e-07	9.816519e-07
9.000000e-01	1.000000e+00	9.606660e-04	1.244459e-06	1.244459e-06
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Path=WH-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ScaledBy=7.69493540524259368e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	5.937461e-05	3.503725e-07	3.503725e-07
-9.000000e-01	-8.000000e-01	6.201560e-05	3.601866e-07	3.601866e-07
-8.000000e-01	-7.000000e-01	6.490461e-05	3.634152e-07	3.634152e-07
-7.000000e-01	-6.000000e-01	6.745998e-05	3.682116e-07	3.682116e-07
-6.000000e-01	-5.000000e-01	7.165402e-05	3.810478e-07	3.810478e-07
-5.000000e-01	-4.000000e-01	7.569527e-05	3.888025e-07	3.888025e-07
-4.000000e-01	-3.000000e-01	8.025930e-05	3.949589e-07	3.949589e-07
-3.000000e-01	-2.000000e-01	8.723175e-05	4.136251e-07	4.136251e-07
-2.000000e-01	-1.000000e-01	9.337697e-05	4.186063e-07	4.186063e-07
-1.000000e-01	0.000000e+00	1.019344e-04	4.370843e-07	4.370843e-07
0.000000e+00	1.000000e-01	1.128691e-04	4.584307e-07	4.584307e-07
1.000000e-01	2.000000e-01	1.275068e-04	4.817161e-07	4.817161e-07
2.000000e-01	3.000000e-01	1.469275e-04	5.118759e-07	5.118759e-07
3.000000e-01	4.000000e-01	1.698805e-04	5.416055e-07	5.416055e-07
4.000000e-01	5.000000e-01	1.972005e-04	5.810521e-07	5.810521e-07
5.000000e-01	6.000000e-01	2.374681e-04	6.343886e-07	6.343886e-07
6.000000e-01	7.000000e-01	2.936827e-04	6.995211e-07	6.995211e-07
7.000000e-01	8.000000e-01	3.882414e-04	7.974402e-07	7.974402e-07
8.000000e-01	9.000000e-01	5.835583e-04	9.697317e-07	9.697317e-07
9.000000e-01	1.000000e+00	9.532182e-04	1.231607e-06	1.231607e-06
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Path=WH-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ScaledBy=7.69493442328014911e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.504046e-05	3.868267e-07	3.868267e-07
-9.000000e-01	-8.000000e-01	6.797255e-05	3.982168e-07	3.982168e-07
-8.000000e-01	-7.000000e-01	7.120538e-05	4.020015e-07	4.020015e-07
-7.000000e-01	-6.000000e-01	7.401539e-05	4.068487e-07	4.068487e-07
-6.000000e-01	-5.000000e-01	7.868431e-05	4.216040e-07	4.216040e-07
-5.000000e-01	-4.000000e-01	8.316234e-05	4.300782e-07	4.300782e-07
-4.000000e-01	-3.000000e-01	8.831010e-05	4.381101e-07	4.381101e-07
-3.000000e-01	-2.000000e-01	9.599242e-05	4.579448e-07	4.579448e-07
-2.000000e-01	-1.000000e-01	1.028464e-04	4.637945e-07	4.637945e-07
-1.000000e-01	0.000000e+00	1.123682e-04	4.844620e-07	4.844620e-07
0.000000e+00	1.000000e-01	1.245720e-04	5.087741e-07	5.087741e-07
1.000000e-01	2.000000e-01	1.408597e-04	5.350966e-07	5.350966e-07
2.000000e-01	3.000000e-01	1.625006e-04	5.688546e-07	5.688546e-07
3.000000e-01	4.000000e-01	1.880965e-04	6.025206e-07	6.025206e-07
4.000000e-01	5.000000e-01	2.186091e-04	6.466346e-07	6.466346e-07
5.000000e-01	6.000000e-01	2.635857e-04	7.064624e-07	7.064624e-07
6.000000e-01	7.000000e-01	3.263832e-04	7.795774e-07	7.795774e-07
7.000000e-01	8.000000e-01	4.320605e-04	8.894388e-07	8.894388e-07
8.000000e-01	9.000000e-01	6.505788e-04	1.082679e-06	1.082679e-06
9.000000e-01	1.000000e+00	1.063602e-03	1.374273e-06	1.374273e-06
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Path=WH-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ScaledBy=7.69493514796147481e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.426223e-05	3.788926e-07	3.788926e-07
-9.000000e-01	-8.000000e-01	6.714397e-05	3.896124e-07	3.896124e-07
-8.000000e-01	-7.000000e-01	7.033041e-05	3.934781e-07	3.934781e-07
-7.000000e-01	-6.000000e-01	7.315665e-05	3.988086e-07	3.988086e-07
-6.000000e-01	-5.000000e-01	7.775621e-05	4.131332e-07	4.131332e-07
-5.000000e-01	-4.000000e-01	8.220762e-05	4.217327e-07	4.217327e-07
-4.000000e-01	-3.000000e-01	8.724741e-05	4.288288e-07	4.288288e-07
-3.000000e-01	-2.000000e-01	9.490647e-05	4.494220e-07	4.494220e-07
-2.000000e-01	-1.000000e-01	1.016963e-04	4.554190e-07	4.554190e-07
-1.000000e-01	0.000000e+00	1.111480e-04	4.759617e-07	4.759617e-07
0.000000e+00	1.000000e-01	1.231931e-04	4.995593e-07	4.995593e-07
1.000000e-01	2.000000e-01	1.393563e-04	5.256774e-07	5.256774e-07
2.000000e-01	3.000000e-01	1.608474e-04	5.595454e-07	5.595454e-07
3.000000e-01	4.000000e-01	1.862414e-04	5.928898e-07	5.928898e-07
4.000000e-01	5.000000e-01	2.164895e-04	6.366461e-07	6.366461e-07
5.000000e-01	6.000000e-01	2.611127e-04	6.961831e-07	6.961831e-07
6.000000e-01	7.000000e-01	3.234334e-04	7.688739e-07	7.688739e-07
7.000000e-01	8.000000e-01	4.283634e-04	8.781893e-07	8.781893e-07
8.000000e-01	9.000000e-01	6.453775e-04	1.070363e-06	1.070363e-06
9.000000e-01	1.000000e+00	1.056112e-03	1.361225e-06	1.361225e-06
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=WH-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ScaledBy=7.69493309897279789e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	5.568632e-05	3.327114e-07	3.327114e-07
-9.000000e-01	-8.000000e-01	5.821217e-05	3.430278e-07	3.430278e-07
-8.000000e-01	-7.000000e-01	6.085237e-05	3.449345e-07	3.449345e-07
-7.000000e-01	-6.000000e-01	6.317588e-05	3.491182e-07	3.491182e-07
-6.000000e-01	-5.000000e-01	6.712112e-05	3.618223e-07	3.618223e-07
-5.000000e-01	-4.000000e-01	7.084806e-05	3.686180e-07	3.686180e-07
-4.000000e-01	-3.000000e-01	7.509718e-05	3.749424e-07	3.749424e-07
-3.000000e-01	-2.000000e-01	8.155393e-05	3.917663e-07	3.917663e-07
-2.000000e-01	-1.000000e-01	8.724324e-05	3.960288e-07	3.960288e-07
-1.000000e-01	0.000000e+00	9.513083e-05	4.133255e-07	4.133255e-07
0.000000e+00	1.000000e-01	1.052951e-04	4.332683e-07	4.332683e-07
1.000000e-01	2.000000e-01	1.188669e-04	4.557053e-07	4.557053e-07
2.000000e-01	3.000000e-01	1.367275e-04	4.830922e-07	4.830922e-07
3.000000e-01	4.000000e-01	1.579299e-04	5.106055e-07	5.106055e-07
4.000000e-01	5.000000e-01	1.831663e-04	5.476183e-07	5.476183e-07
5.000000e-01	6.000000e-01	2.202543e-04	5.966175e-07	5.966175e-07
6.000000e-01	7.000000e-01	2.718926e-04	6.576506e-07	6.576506e-07
7.000000e-01	8.000000e-01	3.588801e-04	7.480484e-07	7.480484e-07
8.000000e-01	9.000000e-01	5.378300e-04	9.070331e-07	9.070331e-07
9.000000e-01	1.000000e+00	8.764804e-04	1.149056e-06	1.149056e-06
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=WH-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ScaledBy=7.69493543242727058e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	5.587777e-05	3.338005e-07	3.338005e-07
-9.000000e-01	-8.000000e-01	5.839596e-05	3.440795e-07	3.440795e-07
-8.000000e-01	-7.000000e-01	6.106240e-05	3.461165e-07	3.461165e-07
-7.000000e-01	-6.000000e-01	6.340102e-05	3.503353e-07	3.503353e-07
-6.000000e-01	-5.000000e-01	6.734742e-05	3.629979e-07	3.629979e-07
-5.000000e-01	-4.000000e-01	7.108927e-05	3.698460e-07	3.698460e-07
-4.000000e-01	-3.000000e-01	7.536806e-05	3.762127e-07	3.762127e-07
-3.000000e-01	-2.000000e-01	8.184545e-05	3.930887e-07	3.930887e-07
-2.000000e-01	-1.000000e-01	8.755116e-05	3.973782e-07	3.973782e-07
-1.000000e-01	0.000000e+00	9.548199e-05	4.147532e-07	4.147532e-07
0.000000e+00	1.000000e-01	1.056839e-04	4.348147e-07	4.348147e-07
1.000000e-01	2.000000e-01	1.192989e-04	4.572225e-07	4.572225e-07
2.000000e-01	3.000000e-01	1.372479e-04	4.847557e-07	4.847557e-07
3.000000e-01	4.000000e-01	1.585331e-04	5.123918e-07	5.123918e-07
4.000000e-01	5.000000e-01	1.838764e-04	5.494990e-07	5.494990e-07
5.000000e-01	6.000000e-01	2.211354e-04	5.987361e-07	5.987361e-07
6.000000e-01	7.000000e-01	2.730477e-04	6.593400e-07	6.593400e-07
7.000000e-01	8.000000e-01	3.603759e-04	7.507165e-07	7.507165e-07
8.000000e-01	9.000000e-01	5.402778e-04	9.103133e-07	9.103133e-07
9.000000e-01	1.000000e+00	8.805414e-04	1.153410e-06	1.153410e-06
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
Path=WH-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
ScaledBy=7.69492791964280538e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	5.625448e-05	3.358288e-07	3.358288e-07
-9.000000e-01	-8.000000e-01	5.880258e-05	3.461663e-07	3.461663e-07
-8.000000e-01	-7.000000e-01	6.148138e-05	3.481818e-07	3.481818e-07
-7.000000e-01	-6.000000e-01	6.384690e-05	3.524184e-07	3.524184e-07
-6.000000e-01	-5.000000e-01	6.784337e-05	3.653795e-07	3.653795e-07
-5.000000e-01	-4.000000e-01	7.160365e-05	3.722108e-07	3.722108e-07
-4.000000e-01	-3.000000e-01	7.591683e-05	3.786170e-07	3.786170e-07
-3.000000e-01	-2.000000e-01	8.244273e-05	3.956413e-07	3.956413e-07
-2.000000e-01	-1.000000e-01	8.821092e-05	4.000322e-07	4.000322e-07
-1.000000e-01	0.000000e+00	9.620697e-05	4.174917e-07	4.174917e-07
0.000000e+00	1.000000e-01	1.064934e-04	4.376977e-07	4.376977e-07
1.000000e-01	2.000000e-01	1.202357e-04	4.604309e-07	4.604309e-07
2.000000e-01	3.000000e-01	1.383382e-04	4.881795e-07	4.881795e-07
3.000000e-01	4.000000e-01	1.598220e-04	5.161093e-07	5.161093e-07
4.000000e-01	5.000000e-01	1.853935e-04	5.535855e-07	5.535855e-07
5.000000e-01	6.000000e-01	2.230049e-04	6.033069e-07	6.033069e-07
6.000000e-01	7.000000e-01	2.753955e-04	6.648225e-07	6.648225e-07
7.000000e-01	8.000000e-01	3.635938e-04	7.568444e-07	7.568444e-07
8.000000e-01	9.000000e-01	5.452942e-04	9.183190e-07	9.183190e-07
9.000000e-01	1.000000e+00	8.896067e-04	1.164878e-06	1.164878e-06
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[Nominal]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[Nominal]
Path=WZ-QCD[Nominal]
ScaledBy=6.31705051030851845e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	8.676364e-10	2.034190e-11	2.034190e-11
-9.000000e-01	-8.000000e-01	9.134613e-10	2.198916e-11	2.198916e-11
-8.000000e-01	-7.000000e-01	9.560162e-10	2.231232e-11	2.231232e-11
-7.000000e-01	-6.000000e-01	9.796528e-10	2.263448e-11	2.263448e-11
-6.000000e-01	-5.000000e-01	1.039851e-09	2.284621e-11	2.284621e-11
-5.000000e-01	-4.000000e-01	1.101772e-09	2.311011e-11	2.311011e-11
-4.000000e-01	-3.000000e-01	1.136656e-09	2.334108e-11	2.334108e-11
-3.000000e-01	-2.000000e-01	1.201203e-09	2.443932e-11	2.443932e-11
-2.000000e-01	-1.000000e-01	1.373202e-09	2.630404e-11	2.630404e-11
-1.000000e-01	0.000000e+00	1.440114e-09	2.699901e-11	2.699901e-11
0.000000e+00	1.000000e-01	1.578266e-09	2.790288e-11	2.790288e-11
1.000000e-01	2.000000e-01	1.842006e-09	3.019647e-11	3.019647e-11
2.000000e-01	3.000000e-01	2.209208e-09	3.273988e-11	3.273988e-11
3.000000e-01	4.000000e-01	2.392953e-09	3.396754e-11	3.396754e-11
4.000000e-01	5.000000e-01	2.940052e-09	3.664651e-11	3.664651e-11
5.000000e-01	6.000000e-01	3.414985e-09	4.070398e-11	4.070398e-11
6.000000e-01	7.000000e-01	4.245549e-09	4.543116e-11	4.543116e-11
7.000000e-01	8.000000e-01	5.615323e-09	5.178320e-11	5.178320e-11
8.000000e-01	9.000000e-01	8.906312e-09	6.504684e-11	6.504684e-11
9.000000e-01	1.000000e+00	1.669053e-08	8.828703e-11	8.828703e-11
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Path=WZ-QCD[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ScaledBy=6.31707516295947319e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	8.330359e-10	2.087123e-11	2.087123e-11
-9.000000e-01	-8.000000e-01	9.462163e-10	7.751520e-11	7.751520e-11
-8.000000e-01	-7.000000e-01	9.360788e-10	2.736765e-11	2.736765e-11
-7.000000e-01	-6.000000e-01	9.278085e-10	2.224446e-11	2.224446e-11
-6.000000e-01	-5.000000e-01	9.933279e-10	2.329256e-11	2.329256e-11
-5.000000e-01	-4.000000e-01	1.069962e-09	2.402058e-11	2.402058e-11
-4.000000e-01	-3.000000e-01	1.100857e-09	2.392610e-11	2.392610e-11
-3.000000e-01	-2.000000e-01	1.149392e-09	2.510220e-11	2.510220e-11
-2.000000e-01	-1.000000e-01	1.336786e-09	2.837447e-11	2.837447e-11
-1.000000e-01	0.000000e+00	1.372680e-09	2.779238e-11	2.779238e-11
0.000000e+00	1.000000e-01	1.508909e-09	2.923360e-11	2.923360e-11
1.000000e-01	2.000000e-01	1.753004e-09	3.192690e-11	3.192690e-11
2.000000e-01	3.000000e-01	2.107899e-09	3.867878e-11	3.867878e-11
3.000000e-01	4.000000e-01	2.306547e-09	3.972103e-11	3.972103e-11
4.000000e-01	5.000000e-01	2.791260e-09	3.692242e-11	3.692242e-11
5.000000e-01	6.000000e-01	3.238635e-09	4.041975e-11	4.041975e-11
6.000000e-01	7.000000e-01	4.052011e-09	4.831865e-11	4.831865e-11
7.000000e-01	8.000000e-01	5.320295e-09	5.246059e-11	5.246059e-11
8.000000e-01	9.000000e-01	8.420566e-09	6.779441e-11	6.779441e-11
9.000000e-01	1.000000e+00	1.561719e-08	8.762954e-11	8.762954e-11
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Path=WZ-QCD[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ScaledBy=6.31701801672156212e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	8.325560e-10	2.016384e-11	2.016384e-11
-9.000000e-01	-8.000000e-01	8.711018e-10	2.147499e-11	2.147499e-11
-8.000000e-01	-7.000000e-01	9.204677e-10	2.226765e-11	2.226765e-11
-7.000000e-01	-6.000000e-01	9.386520e-10	2.185888e-11	2.185888e-11
-6.000000e-01	-5.000000e-01	1.007788e-09	2.314040e-11	2.314040e-11
-5.000000e-01	-4.000000e-01	1.069874e-09	2.289034e-11	2.289034e-11
-4.000000e-01	-3.000000e-01	1.099459e-09	2.286465e-11	2.286465e-11
-3.000000e-01	-2.000000e-01	1.148573e-09	2.405612e-11	2.405612e-11
-2.000000e-01	-1.000000e-01	1.333800e-09	2.649490e-11	2.649490e-11
-1.000000e-01	0.000000e+00	1.384915e-09	2.667467e-11	2.667467e-11
0.000000e+00	1.000000e-01	1.518044e-09	2.818823e-11	2.818823e-11
1.000000e-01	2.000000e-01	1.761115e-09	3.018710e-11	3.018710e-11
2.000000e-01	3.000000e-01	2.109464e-09	3.223469e-11	3.223469e-11
3.000000e-01	4.000000e-01	2.297399e-09	3.373365e-11	3.373365e-11
4.000000e-01	5.000000e-01	2.814504e-09	3.605530e-11	3.605530e-11
5.000000e-01	6.000000e-01	3.263477e-09	3.968379e-11	3.968379e-11
6.000000e-01	7.000000e-01	4.066244e-09	4.511992e-11	4.511992e-11
7.000000e-01	8.000000e-01	5.358529e-09	5.105399e-11	5.105399e-11
8.000000e-01	9.000000e-01	8.504063e-09	6.400045e-11	6.400045e-11
9.000000e-01	1.000000e+00	1.590324e-08	8.630093e-11	8.630093e-11
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Path=WZ-QCD[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ScaledBy=6.31709589811619364e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	8.669240e-10	2.079720e-11	2.079720e-11
-9.000000e-01	-8.000000e-01	9.923138e-10	8.258618e-11	8.258618e-11
-8.000000e-01	-7.000000e-01	9.681271e-10	2.593787e-11	2.593787e-11
-7.000000e-01	-6.000000e-01	9.690386e-10	2.278364e-11	2.278364e-11
-6.000000e-01	-5.000000e-01	1.025035e-09	2.266875e-11	2.266875e-11
-5.000000e-01	-4.000000e-01	1.101360e-09	2.401285e-11	2.401285e-11
-4.000000e-01	-3.000000e-01	1.135958e-09	2.392565e-11	2.392565e-11
-3.000000e-01	-2.000000e-01	1.201101e-09	2.520946e-11	2.520946e-11
-2.000000e-01	-1.000000e-01	1.373226e-09	2.786857e-11	2.786857e-11
-1.000000e-01	0.000000e+00	1.427963e-09	2.782592e-11	2.782592e-11
0.000000e+00	1.000000e-01	1.568876e-09	2.879807e-11	2.879807e-11
1.000000e-01	2.000000e-01	1.831118e-09	3.131982e-11	3.131982e-11
2.000000e-01	3.000000e-01	2.207465e-09	3.870515e-11	3.870515e-11
3.000000e-01	4.000000e-01	2.393416e-09	3.752007e-11	3.752007e-11
4.000000e-01	5.000000e-01	2.915657e-09	3.699899e-11	3.699899e-11
5.000000e-01	6.000000e-01	3.388024e-09	4.091904e-11	4.091904e-11
6.000000e-01	7.000000e-01	4.224110e-09	4.762225e-11	4.762225e-11
7.000000e-01	8.000000e-01	5.579642e-09	5.322269e-11	5.322269e-11
8.000000e-01	9.000000e-01	8.818378e-09	6.872992e-11	6.872992e-11
9.000000e-01	1.000000e+00	1.638946e-08	8.905248e-11	8.905248e-11
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[MUR=1__MUF=1__LHAPDF=325100]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[MUR=1__MUF=1__LHAPDF=325100]
Path=WZ-QCD[MUR=1__MUF=1__LHAPDF=325100]
ScaledBy=6.31705051030851845e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	8.676364e-10	2.034190e-11	2.034190e-11
-9.000000e-01	-8.000000e-01	9.134613e-10	2.198916e-11	2.198916e-11
-8.000000e-01	-7.000000e-01	9.560162e-10	2.231232e-11	2.231232e-11
-7.000000e-01	-6.000000e-01	9.796528e-10	2.263448e-11	2.263448e-11
-6.000000e-01	-5.000000e-01	1.039851e-09	2.284621e-11	2.284621e-11
-5.000000e-01	-4.000000e-01	1.101772e-09	2.311011e-11	2.311011e-11
-4.000000e-01	-3.000000e-01	1.136656e-09	2.334108e-11	2.334108e-11
-3.000000e-01	-2.000000e-01	1.201203e-09	2.443932e-11	2.443932e-11
-2.000000e-01	-1.000000e-01	1.373202e-09	2.630404e-11	2.630404e-11
-1.000000e-01	0.000000e+00	1.440114e-09	2.699901e-11	2.699901e-11
0.000000e+00	1.000000e-01	1.578266e-09	2.790288e-11	2.790288e-11
1.000000e-01	2.000000e-01	1.842006e-09	3.019647e-11	3.019647e-11
2.000000e-01	3.000000e-01	2.209208e-09	3.273988e-11	3.273988e-11
3.000000e-01	4.000000e-01	2.392953e-09	3.396754e-11	3.396754e-11
4.000000e-01	5.000000e-01	2.940052e-09	3.664651e-11	3.664651e-11
5.000000e-01	6.000000e-01	3.414985e-09	4.070398e-11	4.070398e-11
6.000000e-01	7.000000e-01	4.245549e-09	4.543116e-11	4.543116e-11
7.000000e-01	8.000000e-01	5.615323e-09	5.178320e-11	5.178320e-11
8.000000e-01	9.000000e-01	8.906312e-09	6.504684e-11	6.504684e-11
9.000000e-01	1.000000e+00	1.669053e-08	8.828703e-11	8.828703e-11
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Path=WZ-QCD[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ScaledBy=6.31731113484104284e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	8.598796e-10	2.128125e-11	2.128125e-11
-9.000000e-01	-8.000000e-01	9.091470e-10	2.323729e-11	2.323729e-11
-8.000000e-01	-7.000000e-01	9.444210e-10	2.301980e-11	2.301980e-11
-7.000000e-01	-6.000000e-01	9.796665e-10	2.412598e-11	2.412598e-11
-6.000000e-01	-5.000000e-01	1.039841e-09	2.483038e-11	2.483038e-11
-5.000000e-01	-4.000000e-01	1.090030e-09	2.331688e-11	2.331688e-11
-4.000000e-01	-3.000000e-01	1.129219e-09	2.441049e-11	2.441049e-11
-3.000000e-01	-2.000000e-01	1.209614e-09	2.639345e-11	2.639345e-11
-2.000000e-01	-1.000000e-01	1.382767e-09	5.166700e-11	5.166700e-11
-1.000000e-01	0.000000e+00	1.438834e-09	2.909357e-11	2.909357e-11
0.000000e+00	1.000000e-01	1.572460e-09	2.928980e-11	2.928980e-11
1.000000e-01	2.000000e-01	1.929391e-09	8.976870e-11	8.976870e-11
2.000000e-01	3.000000e-01	2.253900e-09	6.113728e-11	6.113728e-11
3.000000e-01	4.000000e-01	2.302586e-09	9.972218e-11	9.972218e-11
4.000000e-01	5.000000e-01	2.981673e-09	5.293296e-11	5.293296e-11
5.000000e-01	6.000000e-01	3.400606e-09	4.514500e-11	4.514500e-11
6.000000e-01	7.000000e-01	4.226244e-09	4.831684e-11	4.831684e-11
7.000000e-01	8.000000e-01	5.655941e-09	6.897097e-11	6.897097e-11
8.000000e-01	9.000000e-01	9.049261e-09	1.300739e-10	1.300739e-10
9.000000e-01	1.000000e+00	1.658826e-08	2.872786e-10	2.872786e-10
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Path=WZ-QCD[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ScaledBy=6.31703198961418377e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	9.770412e-10	2.868065e-11	2.868065e-11
-9.000000e-01	-8.000000e-01	1.005908e-09	3.038496e-11	3.038496e-11
-8.000000e-01	-7.000000e-01	1.042783e-09	2.800064e-11	2.800064e-11
-7.000000e-01	-6.000000e-01	1.080317e-09	2.899414e-11	2.899414e-11
-6.000000e-01	-5.000000e-01	1.183882e-09	3.471775e-11	3.471775e-11
-5.000000e-01	-4.000000e-01	1.240382e-09	3.043943e-11	3.043943e-11
-4.000000e-01	-3.000000e-01	1.289034e-09	3.153929e-11	3.153929e-11
-3.000000e-01	-2.000000e-01	1.326662e-09	3.254007e-11	3.254007e-11
-2.000000e-01	-1.000000e-01	1.563487e-09	3.596963e-11	3.596963e-11
-1.000000e-01	0.000000e+00	1.607663e-09	3.524020e-11	3.524020e-11
0.000000e+00	1.000000e-01	1.747895e-09	3.783683e-11	3.783683e-11
1.000000e-01	2.000000e-01	2.043241e-09	4.115683e-11	4.115683e-11
2.000000e-01	3.000000e-01	2.411627e-09	4.178989e-11	4.178989e-11
3.000000e-01	4.000000e-01	2.684643e-09	4.722060e-11	4.722060e-11
4.000000e-01	5.000000e-01	3.248462e-09	4.708668e-11	4.708668e-11
5.000000e-01	6.000000e-01	3.820005e-09	5.332454e-11	5.332454e-11
6.000000e-01	7.000000e-01	4.780204e-09	6.424372e-11	6.424372e-11
7.000000e-01	8.000000e-01	6.263032e-09	6.888268e-11	6.888268e-11
8.000000e-01	9.000000e-01	9.992979e-09	8.730425e-11	8.730425e-11
9.000000e-01	1.000000e+00	1.855491e-08	1.160312e-10	1.160312e-10
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Path=WZ-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ScaledBy=6.31704899964285698e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	9.594975e-10	2.582020e-11	2.582020e-11
-9.000000e-01	-8.000000e-01	9.763871e-10	2.616590e-11	2.616590e-11
-8.000000e-01	-7.000000e-01	1.021856e-09	2.488975e-11	2.488975e-11
-7.000000e-01	-6.000000e-01	1.067135e-09	2.635180e-11	2.635180e-11
-6.000000e-01	-5.000000e-01	1.168924e-09	3.090826e-11	3.090826e-11
-5.000000e-01	-4.000000e-01	1.220109e-09	2.755373e-11	2.755373e-11
-4.000000e-01	-3.000000e-01	1.250285e-09	2.747626e-11	2.747626e-11
-3.000000e-01	-2.000000e-01	1.343649e-09	3.939070e-11	3.939070e-11
-2.000000e-01	-1.000000e-01	1.588091e-09	5.718582e-11	5.718582e-11
-1.000000e-01	0.000000e+00	1.585767e-09	3.205040e-11	3.205040e-11
0.000000e+00	1.000000e-01	1.757467e-09	3.762870e-11	3.762870e-11
1.000000e-01	2.000000e-01	2.392740e-09	3.643250e-10	3.643250e-10
2.000000e-01	3.000000e-01	2.438056e-09	5.819964e-11	5.819964e-11
3.000000e-01	4.000000e-01	2.666579e-09	4.234709e-11	4.234709e-11
4.000000e-01	5.000000e-01	3.273516e-09	5.317909e-11	5.317909e-11
5.000000e-01	6.000000e-01	3.757006e-09	5.246291e-11	5.246291e-11
6.000000e-01	7.000000e-01	4.684648e-09	5.548457e-11	5.548457e-11
7.000000e-01	8.000000e-01	6.241375e-09	7.156088e-11	7.156088e-11
8.000000e-01	9.000000e-01	9.969532e-09	1.827698e-10	1.827698e-10
9.000000e-01	1.000000e+00	1.845714e-08	2.581282e-10	2.581282e-10
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Path=WZ-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ScaledBy=6.31705362475787503e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	8.365590e-10	1.978407e-11	1.978407e-11
-9.000000e-01	-8.000000e-01	8.820536e-10	2.144769e-11	2.144769e-11
-8.000000e-01	-7.000000e-01	9.239089e-10	2.185904e-11	2.185904e-11
-7.000000e-01	-6.000000e-01	9.453585e-10	2.202323e-11	2.202323e-11
-6.000000e-01	-5.000000e-01	1.005550e-09	2.221514e-11	2.221514e-11
-5.000000e-01	-4.000000e-01	1.066301e-09	2.256117e-11	2.256117e-11
-4.000000e-01	-3.000000e-01	1.098678e-09	2.260325e-11	2.260325e-11
-3.000000e-01	-2.000000e-01	1.157352e-09	2.361242e-11	2.361242e-11
-2.000000e-01	-1.000000e-01	1.325592e-09	2.568391e-11	2.568391e-11
-1.000000e-01	0.000000e+00	1.387736e-09	2.627372e-11	2.627372e-11
0.000000e+00	1.000000e-01	1.517443e-09	2.688280e-11	2.688280e-11
1.000000e-01	2.000000e-01	1.772668e-09	2.930268e-11	2.930268e-11
2.000000e-01	3.000000e-01	2.124308e-09	3.169722e-11	3.169722e-11
3.000000e-01	4.000000e-01	2.298064e-09	3.289387e-11	3.289387e-11
4.000000e-01	5.000000e-01	2.815458e-09	3.532764e-11	3.532764e-11
5.000000e-01	6.000000e-01	3.266803e-09	3.919846e-11	3.919846e-11
6.000000e-01	7.000000e-01	4.061296e-09	4.372148e-11	4.372148e-11
7.000000e-01	8.000000e-01	5.353833e-09	4.966517e-11	4.966517e-11
8.000000e-01	9.000000e-01	8.477368e-09	6.233650e-11	6.233650e-11
9.000000e-01	1.000000e+00	1.591454e-08	8.482672e-11	8.482672e-11
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Path=WZ-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ScaledBy=6.31706005048214284e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	8.316650e-10	1.952601e-11	1.952601e-11
-9.000000e-01	-8.000000e-01	8.764697e-10	2.111614e-11	2.111614e-11
-8.000000e-01	-7.000000e-01	9.196506e-10	2.156478e-11	2.156478e-11
-7.000000e-01	-6.000000e-01	9.394069e-10	2.171187e-11	2.171187e-11
-6.000000e-01	-5.000000e-01	9.994462e-10	2.196689e-11	2.196689e-11
-5.000000e-01	-4.000000e-01	1.059006e-09	2.220708e-11	2.220708e-11
-4.000000e-01	-3.000000e-01	1.092108e-09	2.242954e-11	2.242954e-11
-3.000000e-01	-2.000000e-01	1.152013e-09	2.340776e-11	2.340776e-11
-2.000000e-01	-1.000000e-01	1.318967e-09	2.536753e-11	2.536753e-11
-1.000000e-01	0.000000e+00	1.379675e-09	2.588614e-11	2.588614e-11
0.000000e+00	1.000000e-01	1.511331e-09	2.666225e-11	2.666225e-11
1.000000e-01	2.000000e-01	1.764389e-09	2.896452e-11	2.896452e-11
2.000000e-01	3.000000e-01	2.115610e-09	3.135106e-11	3.135106e-11
3.000000e-01	4.000000e-01	2.290737e-09	3.255236e-11	3.255236e-11
4.000000e-01	5.000000e-01	2.809621e-09	3.503350e-11	3.503350e-11
5.000000e-01	6.000000e-01	3.260763e-09	3.886533e-11	3.886533e-11
6.000000e-01	7.000000e-01	4.055603e-09	4.342147e-11	4.342147e-11
7.000000e-01	8.000000e-01	5.353265e-09	4.933609e-11	4.933609e-11
8.000000e-01	9.000000e-01	8.485860e-09	6.200777e-11	6.200777e-11
9.000000e-01	1.000000e+00	1.593426e-08	8.433468e-11	8.433468e-11
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Path=WZ-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ScaledBy=6.31704421763677016e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	8.715746e-10	2.056412e-11	2.056412e-11
-9.000000e-01	-8.000000e-01	9.180313e-10	2.227975e-11	2.227975e-11
-8.000000e-01	-7.000000e-01	9.589470e-10	2.255613e-11	2.255613e-11
-7.000000e-01	-6.000000e-01	9.846053e-10	2.291117e-11	2.291117e-11
-6.000000e-01	-5.000000e-01	1.044753e-09	2.305445e-11	2.305445e-11
-5.000000e-01	-4.000000e-01	1.107905e-09	2.342948e-11	2.342948e-11
-4.000000e-01	-3.000000e-01	1.141897e-09	2.346685e-11	2.346685e-11
-3.000000e-01	-2.000000e-01	1.205155e-09	2.460498e-11	2.460498e-11
-2.000000e-01	-1.000000e-01	1.378122e-09	2.656805e-11	2.656805e-11
-1.000000e-01	0.000000e+00	1.446770e-09	2.734834e-11	2.734834e-11
0.000000e+00	1.000000e-01	1.582640e-09	2.807892e-11	2.807892e-11
1.000000e-01	2.000000e-01	1.848236e-09	3.048184e-11	3.048184e-11
2.000000e-01	3.000000e-01	2.215482e-09	3.303541e-11	3.303541e-11
3.000000e-01	4.000000e-01	2.397454e-09	3.425396e-11	3.425396e-11
4.000000e-01	5.000000e-01	2.942472e-09	3.687814e-11	3.687814e-11
5.000000e-01	6.000000e-01	3.417041e-09	4.096564e-11	4.096564e-11
6.000000e-01	7.000000e-01	4.246011e-09	4.564717e-11	4.564717e-11
7.000000e-01	8.000000e-01	5.608944e-09	5.201754e-11	5.201754e-11
8.000000e-01	9.000000e-01	8.885898e-09	6.524951e-11	6.524951e-11
9.000000e-01	1.000000e+00	1.664708e-08	8.860081e-11	8.860081e-11
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=WZ-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=6.31705051030851845e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	8.676364e-10	2.034190e-11	2.034190e-11
-9.000000e-01	-8.000000e-01	9.134613e-10	2.198916e-11	2.198916e-11
-8.000000e-01	-7.000000e-01	9.560162e-10	2.231232e-11	2.231232e-11
-7.000000e-01	-6.000000e-01	9.796528e-10	2.263448e-11	2.263448e-11
-6.000000e-01	-5.000000e-01	1.039851e-09	2.284621e-11	2.284621e-11
-5.000000e-01	-4.000000e-01	1.101772e-09	2.311011e-11	2.311011e-11
-4.000000e-01	-3.000000e-01	1.136656e-09	2.334108e-11	2.334108e-11
-3.000000e-01	-2.000000e-01	1.201203e-09	2.443932e-11	2.443932e-11
-2.000000e-01	-1.000000e-01	1.373202e-09	2.630404e-11	2.630404e-11
-1.000000e-01	0.000000e+00	1.440114e-09	2.699901e-11	2.699901e-11
0.000000e+00	1.000000e-01	1.578266e-09	2.790288e-11	2.790288e-11
1.000000e-01	2.000000e-01	1.842006e-09	3.019647e-11	3.019647e-11
2.000000e-01	3.000000e-01	2.209208e-09	3.273988e-11	3.273988e-11
3.000000e-01	4.000000e-01	2.392953e-09	3.396754e-11	3.396754e-11
4.000000e-01	5.000000e-01	2.940052e-09	3.664651e-11	3.664651e-11
5.000000e-01	6.000000e-01	3.414985e-09	4.070398e-11	4.070398e-11
6.000000e-01	7.000000e-01	4.245549e-09	4.543116e-11	4.543116e-11
7.000000e-01	8.000000e-01	5.615323e-09	5.178320e-11	5.178320e-11
8.000000e-01	9.000000e-01	8.906312e-09	6.504684e-11	6.504684e-11
9.000000e-01	1.000000e+00	1.669053e-08	8.828703e-11	8.828703e-11
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Path=WZ-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ScaledBy=6.31706067822200950e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	8.606754e-10	2.005506e-11	2.005506e-11
-9.000000e-01	-8.000000e-01	9.059452e-10	2.163680e-11	2.163680e-11
-8.000000e-01	-7.000000e-01	9.501017e-10	2.199776e-11	2.199776e-11
-7.000000e-01	-6.000000e-01	9.713913e-10	2.227575e-11	2.227575e-11
-6.000000e-01	-5.000000e-01	1.031548e-09	2.255353e-11	2.255353e-11
-5.000000e-01	-4.000000e-01	1.092232e-09	2.272001e-11	2.272001e-11
-4.000000e-01	-3.000000e-01	1.127929e-09	2.315480e-11	2.315480e-11
-3.000000e-01	-2.000000e-01	1.193587e-09	2.418922e-11	2.418922e-11
-2.000000e-01	-1.000000e-01	1.364025e-09	2.596474e-11	2.596474e-11
-1.000000e-01	0.000000e+00	1.429220e-09	2.656432e-11	2.656432e-11
0.000000e+00	1.000000e-01	1.569260e-09	2.763953e-11	2.763953e-11
1.000000e-01	2.000000e-01	1.830471e-09	2.982200e-11	2.982200e-11
2.000000e-01	3.000000e-01	2.196704e-09	3.235115e-11	3.235115e-11
3.000000e-01	4.000000e-01	2.381966e-09	3.359052e-11	3.359052e-11
4.000000e-01	5.000000e-01	2.930246e-09	3.632699e-11	3.632699e-11
5.000000e-01	6.000000e-01	3.404544e-09	4.035468e-11	4.035468e-11
6.000000e-01	7.000000e-01	4.235219e-09	4.510633e-11	4.510633e-11
7.000000e-01	8.000000e-01	5.609595e-09	5.144578e-11	5.144578e-11
8.000000e-01	9.000000e-01	8.909827e-09	6.471892e-11	6.471892e-11
9.000000e-01	1.000000e+00	1.670641e-08	8.782835e-11	8.782835e-11
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Path=WZ-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ScaledBy=6.31704799921500366e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	9.497992e-10	2.222009e-11	2.222009e-11
-9.000000e-01	-8.000000e-01	1.000420e-09	2.400818e-11	2.400818e-11
-8.000000e-01	-7.000000e-01	1.046081e-09	2.430532e-11	2.430532e-11
-7.000000e-01	-6.000000e-01	1.073165e-09	2.474210e-11	2.474210e-11
-6.000000e-01	-5.000000e-01	1.138260e-09	2.495293e-11	2.495293e-11
-5.000000e-01	-4.000000e-01	1.206467e-09	2.524369e-11	2.524369e-11
-4.000000e-01	-3.000000e-01	1.244800e-09	2.547811e-11	2.547811e-11
-3.000000e-01	-2.000000e-01	1.317062e-09	2.674285e-11	2.674285e-11
-2.000000e-01	-1.000000e-01	1.504928e-09	2.870933e-11	2.870933e-11
-1.000000e-01	0.000000e+00	1.580224e-09	2.954608e-11	2.954608e-11
0.000000e+00	1.000000e-01	1.731436e-09	3.055256e-11	3.055256e-11
1.000000e-01	2.000000e-01	2.021232e-09	3.301133e-11	3.301133e-11
2.000000e-01	3.000000e-01	2.424121e-09	3.584860e-11	3.584860e-11
3.000000e-01	4.000000e-01	2.627031e-09	3.718064e-11	3.718064e-11
4.000000e-01	5.000000e-01	3.230461e-09	4.015745e-11	4.015745e-11
5.000000e-01	6.000000e-01	3.754334e-09	4.460040e-11	4.460040e-11
6.000000e-01	7.000000e-01	4.667361e-09	4.976500e-11	4.976500e-11
7.000000e-01	8.000000e-01	6.180566e-09	5.678443e-11	5.678443e-11
8.000000e-01	9.000000e-01	9.808448e-09	7.132202e-11	7.132202e-11
9.000000e-01	1.000000e+00	1.836971e-08	9.675796e-11	9.675796e-11
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Path=WZ-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ScaledBy=6.31705827764437541e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	9.426325e-10	2.192531e-11	2.192531e-11
-9.000000e-01	-8.000000e-01	9.926788e-10	2.364399e-11	2.364399e-11
-8.000000e-01	-7.000000e-01	1.040180e-09	2.398780e-11	2.398780e-11
-7.000000e-01	-6.000000e-01	1.064583e-09	2.436624e-11	2.436624e-11
-6.000000e-01	-5.000000e-01	1.129721e-09	2.465096e-11	2.465096e-11
-5.000000e-01	-4.000000e-01	1.196605e-09	2.483766e-11	2.483766e-11
-4.000000e-01	-3.000000e-01	1.235914e-09	2.529443e-11	2.529443e-11
-3.000000e-01	-2.000000e-01	1.309332e-09	2.648475e-11	2.648475e-11
-2.000000e-01	-1.000000e-01	1.495616e-09	2.836268e-11	2.836268e-11
-1.000000e-01	0.000000e+00	1.568918e-09	2.909005e-11	2.909005e-11
0.000000e+00	1.000000e-01	1.722311e-09	3.028209e-11	3.028209e-11
1.000000e-01	2.000000e-01	2.009527e-09	3.262779e-11	3.262779e-11
2.000000e-01	3.000000e-01	2.411427e-09	3.544377e-11	3.544377e-11
3.000000e-01	4.000000e-01	2.616099e-09	3.679064e-11	3.679064e-11
4.000000e-01	5.000000e-01	3.220993e-09	3.983257e-11	3.983257e-11
5.000000e-01	6.000000e-01	3.744448e-09	4.424551e-11	4.424551e-11
6.000000e-01	7.000000e-01	4.658018e-09	4.943914e-11	4.943914e-11
7.000000e-01	8.000000e-01	6.176868e-09	5.644962e-11	5.644962e-11
8.000000e-01	9.000000e-01	9.816806e-09	7.100789e-11	7.100789e-11
9.000000e-01	1.000000e+00	1.839665e-08	9.632398e-11	9.632398e-11
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=WZ-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ScaledBy=6.31705090856670955e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	8.566287e-10	2.009336e-11	2.009336e-11
-9.000000e-01	-8.000000e-01	9.011846e-10	2.172737e-11	2.172737e-11
-8.000000e-01	-7.000000e-01	9.424582e-10	2.197497e-11	2.197497e-11
-7.000000e-01	-6.000000e-01	9.674782e-10	2.240969e-11	2.240969e-11
-6.000000e-01	-5.000000e-01	1.025559e-09	2.256363e-11	2.256363e-11
-5.000000e-01	-4.000000e-01	1.086285e-09	2.282351e-11	2.282351e-11
-4.000000e-01	-3.000000e-01	1.120683e-09	2.306142e-11	2.306142e-11
-3.000000e-01	-2.000000e-01	1.183603e-09	2.412051e-11	2.412051e-11
-2.000000e-01	-1.000000e-01	1.353781e-09	2.597847e-11	2.597847e-11
-1.000000e-01	0.000000e+00	1.419264e-09	2.664192e-11	2.664192e-11
0.000000e+00	1.000000e-01	1.556320e-09	2.753421e-11	2.753421e-11
1.000000e-01	2.000000e-01	1.816317e-09	2.982299e-11	2.982299e-11
2.000000e-01	3.000000e-01	2.177531e-09	3.231234e-11	3.231234e-11
3.000000e-01	4.000000e-01	2.356874e-09	3.351276e-11	3.351276e-11
4.000000e-01	5.000000e-01	2.896443e-09	3.617162e-11	3.617162e-11
5.000000e-01	6.000000e-01	3.362041e-09	4.014141e-11	4.014141e-11
6.000000e-01	7.000000e-01	4.177015e-09	4.479685e-11	4.479685e-11
7.000000e-01	8.000000e-01	5.522726e-09	5.110952e-11	5.110952e-11
8.000000e-01	9.000000e-01	8.753467e-09	6.418770e-11	6.418770e-11
9.000000e-01	1.000000e+00	1.638897e-08	8.707149e-11	8.707149e-11
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=WZ-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ScaledBy=6.31704990749758824e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	8.568275e-10	2.009744e-11	2.009744e-11
-9.000000e-01	-8.000000e-01	9.014296e-10	2.173231e-11	2.173231e-11
-8.000000e-01	-7.000000e-01	9.427415e-10	2.198304e-11	2.198304e-11
-7.000000e-01	-6.000000e-01	9.676898e-10	2.241283e-11	2.241283e-11
-6.000000e-01	-5.000000e-01	1.025851e-09	2.256971e-11	2.256971e-11
-5.000000e-01	-4.000000e-01	1.086615e-09	2.282892e-11	2.282892e-11
-4.000000e-01	-3.000000e-01	1.120983e-09	2.306578e-11	2.306578e-11
-3.000000e-01	-2.000000e-01	1.184164e-09	2.413134e-11	2.413134e-11
-2.000000e-01	-1.000000e-01	1.354179e-09	2.598358e-11	2.598358e-11
-1.000000e-01	0.000000e+00	1.419844e-09	2.665092e-11	2.665092e-11
0.000000e+00	1.000000e-01	1.556772e-09	2.754438e-11	2.754438e-11
1.000000e-01	2.000000e-01	1.816813e-09	2.982939e-11	2.982939e-11
2.000000e-01	3.000000e-01	2.178341e-09	3.232484e-11	3.232484e-11
3.000000e-01	4.000000e-01	2.358200e-09	3.352416e-11	3.352416e-11
4.000000e-01	5.000000e-01	2.897658e-09	3.618519e-11	3.618519e-11
5.000000e-01	6.000000e-01	3.363467e-09	4.015698e-11	4.015698e-11
6.000000e-01	7.000000e-01	4.179857e-09	4.481503e-11	4.481503e-11
7.000000e-01	8.000000e-01	5.526027e-09	5.113183e-11	5.113183e-11
8.000000e-01	9.000000e-01	8.758141e-09	6.420997e-11	6.420997e-11
9.000000e-01	1.000000e+00	1.639798e-08	8.710187e-11	8.710187e-11
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
Path=WZ-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
ScaledBy=6.31705003815734375e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	8.589374e-10	2.014822e-11	2.014822e-11
-9.000000e-01	-8.000000e-01	9.037198e-10	2.177503e-11	2.177503e-11
-8.000000e-01	-7.000000e-01	9.452877e-10	2.204239e-11	2.204239e-11
-7.000000e-01	-6.000000e-01	9.701829e-10	2.246152e-11	2.246152e-11
-6.000000e-01	-5.000000e-01	1.028545e-09	2.262151e-11	2.262151e-11
-5.000000e-01	-4.000000e-01	1.089652e-09	2.289092e-11	2.289092e-11
-4.000000e-01	-3.000000e-01	1.124085e-09	2.311925e-11	2.311925e-11
-3.000000e-01	-2.000000e-01	1.187449e-09	2.418705e-11	2.418705e-11
-2.000000e-01	-1.000000e-01	1.357876e-09	2.604435e-11	2.604435e-11
-1.000000e-01	0.000000e+00	1.423583e-09	2.671843e-11	2.671843e-11
0.000000e+00	1.000000e-01	1.561168e-09	2.761357e-11	2.761357e-11
1.000000e-01	2.000000e-01	1.821859e-09	2.990455e-11	2.990455e-11
2.000000e-01	3.000000e-01	2.184394e-09	3.240557e-11	3.240557e-11
3.000000e-01	4.000000e-01	2.364129e-09	3.360190e-11	3.360190e-11
4.000000e-01	5.000000e-01	2.905735e-09	3.627568e-11	3.627568e-11
5.000000e-01	6.000000e-01	3.373168e-09	4.026230e-11	4.026230e-11
6.000000e-01	7.000000e-01	4.191570e-09	4.492712e-11	4.492712e-11
7.000000e-01	8.000000e-01	5.542393e-09	5.125440e-11	5.125440e-11
8.000000e-01	9.000000e-01	8.785364e-09	6.437105e-11	6.437105e-11
9.000000e-01	1.000000e+00	1.645376e-08	8.734213e-11	8.734213e-11
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Path=WZ-QCDEW[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ScaledBy=6.31707516295947319e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	8.330359e-10	2.087123e-11	2.087123e-11
-9.000000e-01	-8.000000e-01	9.462163e-10	7.751520e-11	7.751520e-11
-8.000000e-01	-7.000000e-01	9.360788e-10	2.736765e-11	2.736765e-11
-7.000000e-01	-6.000000e-01	9.278085e-10	2.224446e-11	2.224446e-11
-6.000000e-01	-5.000000e-01	9.933279e-10	2.329256e-11	2.329256e-11
-5.000000e-01	-4.000000e-01	1.069962e-09	2.402058e-11	2.402058e-11
-4.000000e-01	-3.000000e-01	1.100857e-09	2.392610e-11	2.392610e-11
-3.000000e-01	-2.000000e-01	1.149392e-09	2.510220e-11	2.510220e-11
-2.000000e-01	-1.000000e-01	1.336786e-09	2.837447e-11	2.837447e-11
-1.000000e-01	0.000000e+00	1.372680e-09	2.779238e-11	2.779238e-11
0.000000e+00	1.000000e-01	1.508909e-09	2.923360e-11	2.923360e-11
1.000000e-01	2.000000e-01	1.753004e-09	3.192690e-11	3.192690e-11
2.000000e-01	3.000000e-01	2.107899e-09	3.867878e-11	3.867878e-11
3.000000e-01	4.000000e-01	2.306547e-09	3.972103e-11	3.972103e-11
4.000000e-01	5.000000e-01	2.791260e-09	3.692242e-11	3.692242e-11
5.000000e-01	6.000000e-01	3.238635e-09	4.041975e-11	4.041975e-11
6.000000e-01	7.000000e-01	4.052011e-09	4.831865e-11	4.831865e-11
7.000000e-01	8.000000e-01	5.320295e-09	5.246059e-11	5.246059e-11
8.000000e-01	9.000000e-01	8.420566e-09	6.779441e-11	6.779441e-11
9.000000e-01	1.000000e+00	1.561719e-08	8.762954e-11	8.762954e-11
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Path=WZ-QCDEW[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ScaledBy=6.31701801672156212e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	8.325560e-10	2.016384e-11	2.016384e-11
-9.000000e-01	-8.000000e-01	8.711018e-10	2.147499e-11	2.147499e-11
-8.000000e-01	-7.000000e-01	9.204677e-10	2.226765e-11	2.226765e-11
-7.000000e-01	-6.000000e-01	9.386520e-10	2.185888e-11	2.185888e-11
-6.000000e-01	-5.000000e-01	1.007788e-09	2.314040e-11	2.314040e-11
-5.000000e-01	-4.000000e-01	1.069874e-09	2.289034e-11	2.289034e-11
-4.000000e-01	-3.000000e-01	1.099459e-09	2.286465e-11	2.286465e-11
-3.000000e-01	-2.000000e-01	1.148573e-09	2.405612e-11	2.405612e-11
-2.000000e-01	-1.000000e-01	1.333800e-09	2.649490e-11	2.649490e-11
-1.000000e-01	0.000000e+00	1.384915e-09	2.667467e-11	2.667467e-11
0.000000e+00	1.000000e-01	1.518044e-09	2.818823e-11	2.818823e-11
1.000000e-01	2.000000e-01	1.761115e-09	3.018710e-11	3.018710e-11
2.000000e-01	3.000000e-01	2.109464e-09	3.223469e-11	3.223469e-11
3.000000e-01	4.000000e-01	2.297399e-09	3.373365e-11	3.373365e-11
4.000000e-01	5.000000e-01	2.814504e-09	3.605530e-11	3.605530e-11
5.000000e-01	6.000000e-01	3.263477e-09	3.968379e-11	3.968379e-11
6.000000e-01	7.000000e-01	4.066244e-09	4.511992e-11	4.511992e-11
7.000000e-01	8.000000e-01	5.358529e-09	5.105399e-11	5.105399e-11
8.000000e-01	9.000000e-01	8.504063e-09	6.400045e-11	6.400045e-11
9.000000e-01	1.000000e+00	1.590324e-08	8.630093e-11	8.630093e-11
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Path=WZ-QCDEW[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ScaledBy=6.31709589811619364e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	8.669240e-10	2.079720e-11	2.079720e-11
-9.000000e-01	-8.000000e-01	9.923138e-10	8.258618e-11	8.258618e-11
-8.000000e-01	-7.000000e-01	9.681271e-10	2.593787e-11	2.593787e-11
-7.000000e-01	-6.000000e-01	9.690386e-10	2.278364e-11	2.278364e-11
-6.000000e-01	-5.000000e-01	1.025035e-09	2.266875e-11	2.266875e-11
-5.000000e-01	-4.000000e-01	1.101360e-09	2.401285e-11	2.401285e-11
-4.000000e-01	-3.000000e-01	1.135958e-09	2.392565e-11	2.392565e-11
-3.000000e-01	-2.000000e-01	1.201101e-09	2.520946e-11	2.520946e-11
-2.000000e-01	-1.000000e-01	1.373226e-09	2.786857e-11	2.786857e-11
-1.000000e-01	0.000000e+00	1.427963e-09	2.782592e-11	2.782592e-11
0.000000e+00	1.000000e-01	1.568876e-09	2.879807e-11	2.879807e-11
1.000000e-01	2.000000e-01	1.831118e-09	3.131982e-11	3.131982e-11
2.000000e-01	3.000000e-01	2.207465e-09	3.870515e-11	3.870515e-11
3.000000e-01	4.000000e-01	2.393416e-09	3.752007e-11	3.752007e-11
4.000000e-01	5.000000e-01	2.915657e-09	3.699899e-11	3.699899e-11
5.000000e-01	6.000000e-01	3.388024e-09	4.091904e-11	4.091904e-11
6.000000e-01	7.000000e-01	4.224110e-09	4.762225e-11	4.762225e-11
7.000000e-01	8.000000e-01	5.579642e-09	5.322269e-11	5.322269e-11
8.000000e-01	9.000000e-01	8.818378e-09	6.872992e-11	6.872992e-11
9.000000e-01	1.000000e+00	1.638946e-08	8.905248e-11	8.905248e-11
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
Path=WZ-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
ScaledBy=6.31705051030851845e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	8.676364e-10	2.034190e-11	2.034190e-11
-9.000000e-01	-8.000000e-01	9.134613e-10	2.198916e-11	2.198916e-11
-8.000000e-01	-7.000000e-01	9.560162e-10	2.231232e-11	2.231232e-11
-7.000000e-01	-6.000000e-01	9.796528e-10	2.263448e-11	2.263448e-11
-6.000000e-01	-5.000000e-01	1.039851e-09	2.284621e-11	2.284621e-11
-5.000000e-01	-4.000000e-01	1.101772e-09	2.311011e-11	2.311011e-11
-4.000000e-01	-3.000000e-01	1.136656e-09	2.334108e-11	2.334108e-11
-3.000000e-01	-2.000000e-01	1.201203e-09	2.443932e-11	2.443932e-11
-2.000000e-01	-1.000000e-01	1.373202e-09	2.630404e-11	2.630404e-11
-1.000000e-01	0.000000e+00	1.440114e-09	2.699901e-11	2.699901e-11
0.000000e+00	1.000000e-01	1.578266e-09	2.790288e-11	2.790288e-11
1.000000e-01	2.000000e-01	1.842006e-09	3.019647e-11	3.019647e-11
2.000000e-01	3.000000e-01	2.209208e-09	3.273988e-11	3.273988e-11
3.000000e-01	4.000000e-01	2.392953e-09	3.396754e-11	3.396754e-11
4.000000e-01	5.000000e-01	2.940052e-09	3.664651e-11	3.664651e-11
5.000000e-01	6.000000e-01	3.414985e-09	4.070398e-11	4.070398e-11
6.000000e-01	7.000000e-01	4.245549e-09	4.543116e-11	4.543116e-11
7.000000e-01	8.000000e-01	5.615323e-09	5.178320e-11	5.178320e-11
8.000000e-01	9.000000e-01	8.906312e-09	6.504684e-11	6.504684e-11
9.000000e-01	1.000000e+00	1.669053e-08	8.828703e-11	8.828703e-11
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Path=WZ-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ScaledBy=6.31731113484104284e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	8.598796e-10	2.128125e-11	2.128125e-11
-9.000000e-01	-8.000000e-01	9.091470e-10	2.323729e-11	2.323729e-11
-8.000000e-01	-7.000000e-01	9.444210e-10	2.301980e-11	2.301980e-11
-7.000000e-01	-6.000000e-01	9.796665e-10	2.412598e-11	2.412598e-11
-6.000000e-01	-5.000000e-01	1.039841e-09	2.483038e-11	2.483038e-11
-5.000000e-01	-4.000000e-01	1.090030e-09	2.331688e-11	2.331688e-11
-4.000000e-01	-3.000000e-01	1.129219e-09	2.441049e-11	2.441049e-11
-3.000000e-01	-2.000000e-01	1.209614e-09	2.639345e-11	2.639345e-11
-2.000000e-01	-1.000000e-01	1.382767e-09	5.166700e-11	5.166700e-11
-1.000000e-01	0.000000e+00	1.438834e-09	2.909357e-11	2.909357e-11
0.000000e+00	1.000000e-01	1.572460e-09	2.928980e-11	2.928980e-11
1.000000e-01	2.000000e-01	1.929391e-09	8.976870e-11	8.976870e-11
2.000000e-01	3.000000e-01	2.253900e-09	6.113728e-11	6.113728e-11
3.000000e-01	4.000000e-01	2.302586e-09	9.972218e-11	9.972218e-11
4.000000e-01	5.000000e-01	2.981673e-09	5.293296e-11	5.293296e-11
5.000000e-01	6.000000e-01	3.400606e-09	4.514500e-11	4.514500e-11
6.000000e-01	7.000000e-01	4.226244e-09	4.831684e-11	4.831684e-11
7.000000e-01	8.000000e-01	5.655941e-09	6.897097e-11	6.897097e-11
8.000000e-01	9.000000e-01	9.049261e-09	1.300739e-10	1.300739e-10
9.000000e-01	1.000000e+00	1.658826e-08	2.872786e-10	2.872786e-10
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Path=WZ-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ScaledBy=6.31703198961418377e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	9.770412e-10	2.868065e-11	2.868065e-11
-9.000000e-01	-8.000000e-01	1.005908e-09	3.038496e-11	3.038496e-11
-8.000000e-01	-7.000000e-01	1.042783e-09	2.800064e-11	2.800064e-11
-7.000000e-01	-6.000000e-01	1.080317e-09	2.899414e-11	2.899414e-11
-6.000000e-01	-5.000000e-01	1.183882e-09	3.471775e-11	3.471775e-11
-5.000000e-01	-4.000000e-01	1.240382e-09	3.043943e-11	3.043943e-11
-4.000000e-01	-3.000000e-01	1.289034e-09	3.153929e-11	3.153929e-11
-3.000000e-01	-2.000000e-01	1.326662e-09	3.254007e-11	3.254007e-11
-2.000000e-01	-1.000000e-01	1.563487e-09	3.596963e-11	3.596963e-11
-1.000000e-01	0.000000e+00	1.607663e-09	3.524020e-11	3.524020e-11
0.000000e+00	1.000000e-01	1.747895e-09	3.783683e-11	3.783683e-11
1.000000e-01	2.000000e-01	2.043241e-09	4.115683e-11	4.115683e-11
2.000000e-01	3.000000e-01	2.411627e-09	4.178989e-11	4.178989e-11
3.000000e-01	4.000000e-01	2.684643e-09	4.722060e-11	4.722060e-11
4.000000e-01	5.000000e-01	3.248462e-09	4.708668e-11	4.708668e-11
5.000000e-01	6.000000e-01	3.820005e-09	5.332454e-11	5.332454e-11
6.000000e-01	7.000000e-01	4.780204e-09	6.424372e-11	6.424372e-11
7.000000e-01	8.000000e-01	6.263032e-09	6.888268e-11	6.888268e-11
8.000000e-01	9.000000e-01	9.992979e-09	8.730425e-11	8.730425e-11
9.000000e-01	1.000000e+00	1.855491e-08	1.160312e-10	1.160312e-10
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Path=WZ-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ScaledBy=6.31704899964285698e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	9.594975e-10	2.582020e-11	2.582020e-11
-9.000000e-01	-8.000000e-01	9.763871e-10	2.616590e-11	2.616590e-11
-8.000000e-01	-7.000000e-01	1.021856e-09	2.488975e-11	2.488975e-11
-7.000000e-01	-6.000000e-01	1.067135e-09	2.635180e-11	2.635180e-11
-6.000000e-01	-5.000000e-01	1.168924e-09	3.090826e-11	3.090826e-11
-5.000000e-01	-4.000000e-01	1.220109e-09	2.755373e-11	2.755373e-11
-4.000000e-01	-3.000000e-01	1.250285e-09	2.747626e-11	2.747626e-11
-3.000000e-01	-2.000000e-01	1.343649e-09	3.939070e-11	3.939070e-11
-2.000000e-01	-1.000000e-01	1.588091e-09	5.718582e-11	5.718582e-11
-1.000000e-01	0.000000e+00	1.585767e-09	3.205040e-11	3.205040e-11
0.000000e+00	1.000000e-01	1.757467e-09	3.762870e-11	3.762870e-11
1.000000e-01	2.000000e-01	2.392740e-09	3.643250e-10	3.643250e-10
2.000000e-01	3.000000e-01	2.438056e-09	5.819964e-11	5.819964e-11
3.000000e-01	4.000000e-01	2.666579e-09	4.234709e-11	4.234709e-11
4.000000e-01	5.000000e-01	3.273516e-09	5.317909e-11	5.317909e-11
5.000000e-01	6.000000e-01	3.757006e-09	5.246291e-11	5.246291e-11
6.000000e-01	7.000000e-01	4.684648e-09	5.548457e-11	5.548457e-11
7.000000e-01	8.000000e-01	6.241375e-09	7.156088e-11	7.156088e-11
8.000000e-01	9.000000e-01	9.969532e-09	1.827698e-10	1.827698e-10
9.000000e-01	1.000000e+00	1.845714e-08	2.581282e-10	2.581282e-10
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Path=WZ-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ScaledBy=6.31705362475787503e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	8.365590e-10	1.978407e-11	1.978407e-11
-9.000000e-01	-8.000000e-01	8.820536e-10	2.144769e-11	2.144769e-11
-8.000000e-01	-7.000000e-01	9.239089e-10	2.185904e-11	2.185904e-11
-7.000000e-01	-6.000000e-01	9.453585e-10	2.202323e-11	2.202323e-11
-6.000000e-01	-5.000000e-01	1.005550e-09	2.221514e-11	2.221514e-11
-5.000000e-01	-4.000000e-01	1.066301e-09	2.256117e-11	2.256117e-11
-4.000000e-01	-3.000000e-01	1.098678e-09	2.260325e-11	2.260325e-11
-3.000000e-01	-2.000000e-01	1.157352e-09	2.361242e-11	2.361242e-11
-2.000000e-01	-1.000000e-01	1.325592e-09	2.568391e-11	2.568391e-11
-1.000000e-01	0.000000e+00	1.387736e-09	2.627372e-11	2.627372e-11
0.000000e+00	1.000000e-01	1.517443e-09	2.688280e-11	2.688280e-11
1.000000e-01	2.000000e-01	1.772668e-09	2.930268e-11	2.930268e-11
2.000000e-01	3.000000e-01	2.124308e-09	3.169722e-11	3.169722e-11
3.000000e-01	4.000000e-01	2.298064e-09	3.289387e-11	3.289387e-11
4.000000e-01	5.000000e-01	2.815458e-09	3.532764e-11	3.532764e-11
5.000000e-01	6.000000e-01	3.266803e-09	3.919846e-11	3.919846e-11
6.000000e-01	7.000000e-01	4.061296e-09	4.372148e-11	4.372148e-11
7.000000e-01	8.000000e-01	5.353833e-09	4.966517e-11	4.966517e-11
8.000000e-01	9.000000e-01	8.477368e-09	6.233650e-11	6.233650e-11
9.000000e-01	1.000000e+00	1.591454e-08	8.482672e-11	8.482672e-11
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Path=WZ-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ScaledBy=6.31706005048214284e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	8.316650e-10	1.952601e-11	1.952601e-11
-9.000000e-01	-8.000000e-01	8.764697e-10	2.111614e-11	2.111614e-11
-8.000000e-01	-7.000000e-01	9.196506e-10	2.156478e-11	2.156478e-11
-7.000000e-01	-6.000000e-01	9.394069e-10	2.171187e-11	2.171187e-11
-6.000000e-01	-5.000000e-01	9.994462e-10	2.196689e-11	2.196689e-11
-5.000000e-01	-4.000000e-01	1.059006e-09	2.220708e-11	2.220708e-11
-4.000000e-01	-3.000000e-01	1.092108e-09	2.242954e-11	2.242954e-11
-3.000000e-01	-2.000000e-01	1.152013e-09	2.340776e-11	2.340776e-11
-2.000000e-01	-1.000000e-01	1.318967e-09	2.536753e-11	2.536753e-11
-1.000000e-01	0.000000e+00	1.379675e-09	2.588614e-11	2.588614e-11
0.000000e+00	1.000000e-01	1.511331e-09	2.666225e-11	2.666225e-11
1.000000e-01	2.000000e-01	1.764389e-09	2.896452e-11	2.896452e-11
2.000000e-01	3.000000e-01	2.115610e-09	3.135106e-11	3.135106e-11
3.000000e-01	4.000000e-01	2.290737e-09	3.255236e-11	3.255236e-11
4.000000e-01	5.000000e-01	2.809621e-09	3.503350e-11	3.503350e-11
5.000000e-01	6.000000e-01	3.260763e-09	3.886533e-11	3.886533e-11
6.000000e-01	7.000000e-01	4.055603e-09	4.342147e-11	4.342147e-11
7.000000e-01	8.000000e-01	5.353265e-09	4.933609e-11	4.933609e-11
8.000000e-01	9.000000e-01	8.485860e-09	6.200777e-11	6.200777e-11
9.000000e-01	1.000000e+00	1.593426e-08	8.433468e-11	8.433468e-11
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Path=WZ-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ScaledBy=6.31704421763677016e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	8.715746e-10	2.056412e-11	2.056412e-11
-9.000000e-01	-8.000000e-01	9.180313e-10	2.227975e-11	2.227975e-11
-8.000000e-01	-7.000000e-01	9.589470e-10	2.255613e-11	2.255613e-11
-7.000000e-01	-6.000000e-01	9.846053e-10	2.291117e-11	2.291117e-11
-6.000000e-01	-5.000000e-01	1.044753e-09	2.305445e-11	2.305445e-11
-5.000000e-01	-4.000000e-01	1.107905e-09	2.342948e-11	2.342948e-11
-4.000000e-01	-3.000000e-01	1.141897e-09	2.346685e-11	2.346685e-11
-3.000000e-01	-2.000000e-01	1.205155e-09	2.460498e-11	2.460498e-11
-2.000000e-01	-1.000000e-01	1.378122e-09	2.656805e-11	2.656805e-11
-1.000000e-01	0.000000e+00	1.446770e-09	2.734834e-11	2.734834e-11
0.000000e+00	1.000000e-01	1.582640e-09	2.807892e-11	2.807892e-11
1.000000e-01	2.000000e-01	1.848236e-09	3.048184e-11	3.048184e-11
2.000000e-01	3.000000e-01	2.215482e-09	3.303541e-11	3.303541e-11
3.000000e-01	4.000000e-01	2.397454e-09	3.425396e-11	3.425396e-11
4.000000e-01	5.000000e-01	2.942472e-09	3.687814e-11	3.687814e-11
5.000000e-01	6.000000e-01	3.417041e-09	4.096564e-11	4.096564e-11
6.000000e-01	7.000000e-01	4.246011e-09	4.564717e-11	4.564717e-11
7.000000e-01	8.000000e-01	5.608944e-09	5.201754e-11	5.201754e-11
8.000000e-01	9.000000e-01	8.885898e-09	6.524951e-11	6.524951e-11
9.000000e-01	1.000000e+00	1.664708e-08	8.860081e-11	8.860081e-11
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=WZ-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=6.31705051030851845e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	8.676364e-10	2.034190e-11	2.034190e-11
-9.000000e-01	-8.000000e-01	9.134613e-10	2.198916e-11	2.198916e-11
-8.000000e-01	-7.000000e-01	9.560162e-10	2.231232e-11	2.231232e-11
-7.000000e-01	-6.000000e-01	9.796528e-10	2.263448e-11	2.263448e-11
-6.000000e-01	-5.000000e-01	1.039851e-09	2.284621e-11	2.284621e-11
-5.000000e-01	-4.000000e-01	1.101772e-09	2.311011e-11	2.311011e-11
-4.000000e-01	-3.000000e-01	1.136656e-09	2.334108e-11	2.334108e-11
-3.000000e-01	-2.000000e-01	1.201203e-09	2.443932e-11	2.443932e-11
-2.000000e-01	-1.000000e-01	1.373202e-09	2.630404e-11	2.630404e-11
-1.000000e-01	0.000000e+00	1.440114e-09	2.699901e-11	2.699901e-11
0.000000e+00	1.000000e-01	1.578266e-09	2.790288e-11	2.790288e-11
1.000000e-01	2.000000e-01	1.842006e-09	3.019647e-11	3.019647e-11
2.000000e-01	3.000000e-01	2.209208e-09	3.273988e-11	3.273988e-11
3.000000e-01	4.000000e-01	2.392953e-09	3.396754e-11	3.396754e-11
4.000000e-01	5.000000e-01	2.940052e-09	3.664651e-11	3.664651e-11
5.000000e-01	6.000000e-01	3.414985e-09	4.070398e-11	4.070398e-11
6.000000e-01	7.000000e-01	4.245549e-09	4.543116e-11	4.543116e-11
7.000000e-01	8.000000e-01	5.615323e-09	5.178320e-11	5.178320e-11
8.000000e-01	9.000000e-01	8.906312e-09	6.504684e-11	6.504684e-11
9.000000e-01	1.000000e+00	1.669053e-08	8.828703e-11	8.828703e-11
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Path=WZ-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ScaledBy=6.31706067822200950e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	8.606754e-10	2.005506e-11	2.005506e-11
-9.000000e-01	-8.000000e-01	9.059452e-10	2.163680e-11	2.163680e-11
-8.000000e-01	-7.000000e-01	9.501017e-10	2.199776e-11	2.199776e-11
-7.000000e-01	-6.000000e-01	9.713913e-10	2.227575e-11	2.227575e-11
-6.000000e-01	-5.000000e-01	1.031548e-09	2.255353e-11	2.255353e-11
-5.000000e-01	-4.000000e-01	1.092232e-09	2.272001e-11	2.272001e-11
-4.000000e-01	-3.000000e-01	1.127929e-09	2.315480e-11	2.315480e-11
-3.000000e-01	-2.000000e-01	1.193587e-09	2.418922e-11	2.418922e-11
-2.000000e-01	-1.000000e-01	1.364025e-09	2.596474e-11	2.596474e-11
-1.000000e-01	0.000000e+00	1.429220e-09	2.656432e-11	2.656432e-11
0.000000e+00	1.000000e-01	1.569260e-09	2.763953e-11	2.763953e-11
1.000000e-01	2.000000e-01	1.830471e-09	2.982200e-11	2.982200e-11
2.000000e-01	3.000000e-01	2.196704e-09	3.235115e-11	3.235115e-11
3.000000e-01	4.000000e-01	2.381966e-09	3.359052e-11	3.359052e-11
4.000000e-01	5.000000e-01	2.930246e-09	3.632699e-11	3.632699e-11
5.000000e-01	6.000000e-01	3.404544e-09	4.035468e-11	4.035468e-11
6.000000e-01	7.000000e-01	4.235219e-09	4.510633e-11	4.510633e-11
7.000000e-01	8.000000e-01	5.609595e-09	5.144578e-11	5.144578e-11
8.000000e-01	9.000000e-01	8.909827e-09	6.471892e-11	6.471892e-11
9.000000e-01	1.000000e+00	1.670641e-08	8.782835e-11	8.782835e-11
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Path=WZ-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ScaledBy=6.31704799921500366e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	9.497992e-10	2.222009e-11	2.222009e-11
-9.000000e-01	-8.000000e-01	1.000420e-09	2.400818e-11	2.400818e-11
-8.000000e-01	-7.000000e-01	1.046081e-09	2.430532e-11	2.430532e-11
-7.000000e-01	-6.000000e-01	1.073165e-09	2.474210e-11	2.474210e-11
-6.000000e-01	-5.000000e-01	1.138260e-09	2.495293e-11	2.495293e-11
-5.000000e-01	-4.000000e-01	1.206467e-09	2.524369e-11	2.524369e-11
-4.000000e-01	-3.000000e-01	1.244800e-09	2.547811e-11	2.547811e-11
-3.000000e-01	-2.000000e-01	1.317062e-09	2.674285e-11	2.674285e-11
-2.000000e-01	-1.000000e-01	1.504928e-09	2.870933e-11	2.870933e-11
-1.000000e-01	0.000000e+00	1.580224e-09	2.954608e-11	2.954608e-11
0.000000e+00	1.000000e-01	1.731436e-09	3.055256e-11	3.055256e-11
1.000000e-01	2.000000e-01	2.021232e-09	3.301133e-11	3.301133e-11
2.000000e-01	3.000000e-01	2.424121e-09	3.584860e-11	3.584860e-11
3.000000e-01	4.000000e-01	2.627031e-09	3.718064e-11	3.718064e-11
4.000000e-01	5.000000e-01	3.230461e-09	4.015745e-11	4.015745e-11
5.000000e-01	6.000000e-01	3.754334e-09	4.460040e-11	4.460040e-11
6.000000e-01	7.000000e-01	4.667361e-09	4.976500e-11	4.976500e-11
7.000000e-01	8.000000e-01	6.180566e-09	5.678443e-11	5.678443e-11
8.000000e-01	9.000000e-01	9.808448e-09	7.132202e-11	7.132202e-11
9.000000e-01	1.000000e+00	1.836971e-08	9.675796e-11	9.675796e-11
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Path=WZ-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ScaledBy=6.31705827764437541e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	9.426325e-10	2.192531e-11	2.192531e-11
-9.000000e-01	-8.000000e-01	9.926788e-10	2.364399e-11	2.364399e-11
-8.000000e-01	-7.000000e-01	1.040180e-09	2.398780e-11	2.398780e-11
-7.000000e-01	-6.000000e-01	1.064583e-09	2.436624e-11	2.436624e-11
-6.000000e-01	-5.000000e-01	1.129721e-09	2.465096e-11	2.465096e-11
-5.000000e-01	-4.000000e-01	1.196605e-09	2.483766e-11	2.483766e-11
-4.000000e-01	-3.000000e-01	1.235914e-09	2.529443e-11	2.529443e-11
-3.000000e-01	-2.000000e-01	1.309332e-09	2.648475e-11	2.648475e-11
-2.000000e-01	-1.000000e-01	1.495616e-09	2.836268e-11	2.836268e-11
-1.000000e-01	0.000000e+00	1.568918e-09	2.909005e-11	2.909005e-11
0.000000e+00	1.000000e-01	1.722311e-09	3.028209e-11	3.028209e-11
1.000000e-01	2.000000e-01	2.009527e-09	3.262779e-11	3.262779e-11
2.000000e-01	3.000000e-01	2.411427e-09	3.544377e-11	3.544377e-11
3.000000e-01	4.000000e-01	2.616099e-09	3.679064e-11	3.679064e-11
4.000000e-01	5.000000e-01	3.220993e-09	3.983257e-11	3.983257e-11
5.000000e-01	6.000000e-01	3.744448e-09	4.424551e-11	4.424551e-11
6.000000e-01	7.000000e-01	4.658018e-09	4.943914e-11	4.943914e-11
7.000000e-01	8.000000e-01	6.176868e-09	5.644962e-11	5.644962e-11
8.000000e-01	9.000000e-01	9.816806e-09	7.100789e-11	7.100789e-11
9.000000e-01	1.000000e+00	1.839665e-08	9.632398e-11	9.632398e-11
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=WZ-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ScaledBy=6.31705090856670955e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	8.566287e-10	2.009336e-11	2.009336e-11
-9.000000e-01	-8.000000e-01	9.011846e-10	2.172737e-11	2.172737e-11
-8.000000e-01	-7.000000e-01	9.424582e-10	2.197497e-11	2.197497e-11
-7.000000e-01	-6.000000e-01	9.674782e-10	2.240969e-11	2.240969e-11
-6.000000e-01	-5.000000e-01	1.025559e-09	2.256363e-11	2.256363e-11
-5.000000e-01	-4.000000e-01	1.086285e-09	2.282351e-11	2.282351e-11
-4.000000e-01	-3.000000e-01	1.120683e-09	2.306142e-11	2.306142e-11
-3.000000e-01	-2.000000e-01	1.183603e-09	2.412051e-11	2.412051e-11
-2.000000e-01	-1.000000e-01	1.353781e-09	2.597847e-11	2.597847e-11
-1.000000e-01	0.000000e+00	1.419264e-09	2.664192e-11	2.664192e-11
0.000000e+00	1.000000e-01	1.556320e-09	2.753421e-11	2.753421e-11
1.000000e-01	2.000000e-01	1.816317e-09	2.982299e-11	2.982299e-11
2.000000e-01	3.000000e-01	2.177531e-09	3.231234e-11	3.231234e-11
3.000000e-01	4.000000e-01	2.356874e-09	3.351276e-11	3.351276e-11
4.000000e-01	5.000000e-01	2.896443e-09	3.617162e-11	3.617162e-11
5.000000e-01	6.000000e-01	3.362041e-09	4.014141e-11	4.014141e-11
6.000000e-01	7.000000e-01	4.177015e-09	4.479685e-11	4.479685e-11
7.000000e-01	8.000000e-01	5.522726e-09	5.110952e-11	5.110952e-11
8.000000e-01	9.000000e-01	8.753467e-09	6.418770e-11	6.418770e-11
9.000000e-01	1.000000e+00	1.638897e-08	8.707149e-11	8.707149e-11
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=WZ-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ScaledBy=6.31704990749758824e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	8.568275e-10	2.009744e-11	2.009744e-11
-9.000000e-01	-8.000000e-01	9.014296e-10	2.173231e-11	2.173231e-11
-8.000000e-01	-7.000000e-01	9.427415e-10	2.198304e-11	2.198304e-11
-7.000000e-01	-6.000000e-01	9.676898e-10	2.241283e-11	2.241283e-11
-6.000000e-01	-5.000000e-01	1.025851e-09	2.256971e-11	2.256971e-11
-5.000000e-01	-4.000000e-01	1.086615e-09	2.282892e-11	2.282892e-11
-4.000000e-01	-3.000000e-01	1.120983e-09	2.306578e-11	2.306578e-11
-3.000000e-01	-2.000000e-01	1.184164e-09	2.413134e-11	2.413134e-11
-2.000000e-01	-1.000000e-01	1.354179e-09	2.598358e-11	2.598358e-11
-1.000000e-01	0.000000e+00	1.419844e-09	2.665092e-11	2.665092e-11
0.000000e+00	1.000000e-01	1.556772e-09	2.754438e-11	2.754438e-11
1.000000e-01	2.000000e-01	1.816813e-09	2.982939e-11	2.982939e-11
2.000000e-01	3.000000e-01	2.178341e-09	3.232484e-11	3.232484e-11
3.000000e-01	4.000000e-01	2.358200e-09	3.352416e-11	3.352416e-11
4.000000e-01	5.000000e-01	2.897658e-09	3.618519e-11	3.618519e-11
5.000000e-01	6.000000e-01	3.363467e-09	4.015698e-11	4.015698e-11
6.000000e-01	7.000000e-01	4.179857e-09	4.481503e-11	4.481503e-11
7.000000e-01	8.000000e-01	5.526027e-09	5.113183e-11	5.113183e-11
8.000000e-01	9.000000e-01	8.758141e-09	6.420997e-11	6.420997e-11
9.000000e-01	1.000000e+00	1.639798e-08	8.710187e-11	8.710187e-11
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
Path=WZ-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
ScaledBy=6.31705003815734375e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	8.589374e-10	2.014822e-11	2.014822e-11
-9.000000e-01	-8.000000e-01	9.037198e-10	2.177503e-11	2.177503e-11
-8.000000e-01	-7.000000e-01	9.452877e-10	2.204239e-11	2.204239e-11
-7.000000e-01	-6.000000e-01	9.701829e-10	2.246152e-11	2.246152e-11
-6.000000e-01	-5.000000e-01	1.028545e-09	2.262151e-11	2.262151e-11
-5.000000e-01	-4.000000e-01	1.089652e-09	2.289092e-11	2.289092e-11
-4.000000e-01	-3.000000e-01	1.124085e-09	2.311925e-11	2.311925e-11
-3.000000e-01	-2.000000e-01	1.187449e-09	2.418705e-11	2.418705e-11
-2.000000e-01	-1.000000e-01	1.357876e-09	2.604435e-11	2.604435e-11
-1.000000e-01	0.000000e+00	1.423583e-09	2.671843e-11	2.671843e-11
0.000000e+00	1.000000e-01	1.561168e-09	2.761357e-11	2.761357e-11
1.000000e-01	2.000000e-01	1.821859e-09	2.990455e-11	2.990455e-11
2.000000e-01	3.000000e-01	2.184394e-09	3.240557e-11	3.240557e-11
3.000000e-01	4.000000e-01	2.364129e-09	3.360190e-11	3.360190e-11
4.000000e-01	5.000000e-01	2.905735e-09	3.627568e-11	3.627568e-11
5.000000e-01	6.000000e-01	3.373168e-09	4.026230e-11	4.026230e-11
6.000000e-01	7.000000e-01	4.191570e-09	4.492712e-11	4.492712e-11
7.000000e-01	8.000000e-01	5.542393e-09	5.125440e-11	5.125440e-11
8.000000e-01	9.000000e-01	8.785364e-09	6.437105e-11	6.437105e-11
9.000000e-01	1.000000e+00	1.645376e-08	8.734213e-11	8.734213e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[Nominal]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[Nominal]
Path=VBS-QCD[Nominal]
ScaledBy=3.93694496576303425e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	3.062429e-07	3.427792e-08	3.427792e-08
-9.000000e-01	-8.000000e-01	3.089260e-07	2.702495e-08	2.702495e-08
-8.000000e-01	-7.000000e-01	3.298417e-07	3.322315e-08	3.322315e-08
-7.000000e-01	-6.000000e-01	3.736923e-07	3.613241e-08	3.613241e-08
-6.000000e-01	-5.000000e-01	3.727301e-07	2.792617e-08	2.792617e-08
-5.000000e-01	-4.000000e-01	4.383879e-07	5.014731e-08	5.014731e-08
-4.000000e-01	-3.000000e-01	5.100844e-07	4.090226e-08	4.090226e-08
-3.000000e-01	-2.000000e-01	4.430228e-07	3.158940e-08	3.158940e-08
-2.000000e-01	-1.000000e-01	5.267534e-07	1.051708e-07	1.051708e-07
-1.000000e-01	0.000000e+00	6.661193e-07	5.844905e-08	5.844905e-08
0.000000e+00	1.000000e-01	5.015447e-07	1.036528e-07	1.036528e-07
1.000000e-01	2.000000e-01	7.628327e-07	3.871435e-08	3.871435e-08
2.000000e-01	3.000000e-01	9.298580e-07	8.909926e-08	8.909926e-08
3.000000e-01	4.000000e-01	1.090320e-06	5.023067e-08	5.023067e-08
4.000000e-01	5.000000e-01	1.325039e-06	5.038498e-08	5.038498e-08
5.000000e-01	6.000000e-01	1.772336e-06	8.043980e-08	8.043980e-08
6.000000e-01	7.000000e-01	2.336595e-06	7.419936e-08	7.419936e-08
7.000000e-01	8.000000e-01	3.647156e-06	7.379264e-08	7.379264e-08
8.000000e-01	9.000000e-01	6.837418e-06	1.442284e-07	1.442284e-07
9.000000e-01	1.000000e+00	4.679016e-05	1.120891e-05	1.120891e-05
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[MUR=2__MUF=2__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[MUR=2__MUF=2__LHAPDF=325100]
Path=VBS-QCD[MUR=2__MUF=2__LHAPDF=325100]
ScaledBy=3.93695387150655647e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	3.668292e-07	3.543199e-08	3.543199e-08
-9.000000e-01	-8.000000e-01	3.596990e-07	3.183116e-08	3.183116e-08
-8.000000e-01	-7.000000e-01	4.021004e-07	4.051527e-08	4.051527e-08
-7.000000e-01	-6.000000e-01	4.313346e-07	4.067891e-08	4.067891e-08
-6.000000e-01	-5.000000e-01	4.517308e-07	3.050172e-08	3.050172e-08
-5.000000e-01	-4.000000e-01	4.854961e-07	5.387499e-08	5.387499e-08
-4.000000e-01	-3.000000e-01	6.132034e-07	5.490804e-08	5.490804e-08
-3.000000e-01	-2.000000e-01	5.385875e-07	3.410304e-08	3.410304e-08
-2.000000e-01	-1.000000e-01	5.835967e-07	7.014650e-08	7.014650e-08
-1.000000e-01	0.000000e+00	7.929159e-07	6.342956e-08	6.342956e-08
0.000000e+00	1.000000e-01	5.762126e-07	1.255638e-07	1.255638e-07
1.000000e-01	2.000000e-01	8.857638e-07	4.387148e-08	4.387148e-08
2.000000e-01	3.000000e-01	1.117960e-06	8.062174e-08	8.062174e-08
3.000000e-01	4.000000e-01	1.255130e-06	5.760983e-08	5.760983e-08
4.000000e-01	5.000000e-01	1.544960e-06	5.603118e-08	5.603118e-08
5.000000e-01	6.000000e-01	2.081608e-06	8.196289e-08	8.196289e-08
6.000000e-01	7.000000e-01	2.719700e-06	7.454458e-08	7.454458e-08
7.000000e-01	8.000000e-01	4.218639e-06	8.108907e-08	8.108907e-08
8.000000e-01	9.000000e-01	8.036232e-06	1.389320e-07	1.389320e-07
9.000000e-01	1.000000e+00	5.051553e-05	7.992368e-06	7.992368e-06
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[MUR=2__MUF=1__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[MUR=2__MUF=1__LHAPDF=325100]
Path=VBS-QCD[MUR=2__MUF=1__LHAPDF=325100]
ScaledBy=3.93697194469395339e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	3.597047e-07	3.492284e-08	3.492284e-08
-9.000000e-01	-8.000000e-01	3.652314e-07	3.218855e-08	3.218855e-08
-8.000000e-01	-7.000000e-01	3.885712e-07	3.639504e-08	3.639504e-08
-7.000000e-01	-6.000000e-01	4.298162e-07	3.933767e-08	3.933767e-08
-6.000000e-01	-5.000000e-01	4.425357e-07	3.002578e-08	3.002578e-08
-5.000000e-01	-4.000000e-01	4.933018e-07	5.351396e-08	5.351396e-08
-4.000000e-01	-3.000000e-01	6.112617e-07	5.056577e-08	5.056577e-08
-3.000000e-01	-2.000000e-01	5.275361e-07	3.357603e-08	3.357603e-08
-2.000000e-01	-1.000000e-01	5.736546e-07	7.654450e-08	7.654450e-08
-1.000000e-01	0.000000e+00	7.758669e-07	5.955325e-08	5.955325e-08
0.000000e+00	1.000000e-01	5.952717e-07	1.020524e-07	1.020524e-07
1.000000e-01	2.000000e-01	8.924903e-07	4.356514e-08	4.356514e-08
2.000000e-01	3.000000e-01	1.114134e-06	8.246993e-08	8.246993e-08
3.000000e-01	4.000000e-01	1.256242e-06	5.689229e-08	5.689229e-08
4.000000e-01	5.000000e-01	1.559533e-06	5.434619e-08	5.434619e-08
5.000000e-01	6.000000e-01	2.065288e-06	8.291484e-08	8.291484e-08
6.000000e-01	7.000000e-01	2.736894e-06	7.749597e-08	7.749597e-08
7.000000e-01	8.000000e-01	4.230308e-06	7.947133e-08	7.947133e-08
8.000000e-01	9.000000e-01	8.138804e-06	1.378091e-07	1.378091e-07
9.000000e-01	1.000000e+00	5.194386e-05	8.638941e-06	8.638941e-06
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[MUR=1__MUF=2__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[MUR=1__MUF=2__LHAPDF=325100]
Path=VBS-QCD[MUR=1__MUF=2__LHAPDF=325100]
ScaledBy=3.93692362793450429e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	3.091488e-07	3.464803e-08	3.464803e-08
-9.000000e-01	-8.000000e-01	3.030249e-07	2.668745e-08	2.668745e-08
-8.000000e-01	-7.000000e-01	3.424693e-07	3.576070e-08	3.576070e-08
-7.000000e-01	-6.000000e-01	3.741904e-07	3.698166e-08	3.698166e-08
-6.000000e-01	-5.000000e-01	3.822317e-07	2.837011e-08	2.837011e-08
-5.000000e-01	-4.000000e-01	4.231437e-07	4.866660e-08	4.866660e-08
-4.000000e-01	-3.000000e-01	5.111347e-07	4.244732e-08	4.244732e-08
-3.000000e-01	-2.000000e-01	4.506880e-07	3.099155e-08	3.099155e-08
-2.000000e-01	-1.000000e-01	5.297895e-07	9.169317e-08	9.169317e-08
-1.000000e-01	0.000000e+00	6.835570e-07	6.129048e-08	6.129048e-08
0.000000e+00	1.000000e-01	4.710254e-07	1.349210e-07	1.349210e-07
1.000000e-01	2.000000e-01	7.601530e-07	3.903551e-08	3.903551e-08
2.000000e-01	3.000000e-01	9.393649e-07	8.560320e-08	8.560320e-08
3.000000e-01	4.000000e-01	1.094159e-06	5.053165e-08	5.053165e-08
4.000000e-01	5.000000e-01	1.315359e-06	5.087884e-08	5.087884e-08
5.000000e-01	6.000000e-01	1.791412e-06	7.622322e-08	7.622322e-08
6.000000e-01	7.000000e-01	2.330355e-06	6.699811e-08	6.699811e-08
7.000000e-01	8.000000e-01	3.651897e-06	7.467106e-08	7.467106e-08
8.000000e-01	9.000000e-01	6.791957e-06	1.406644e-07	1.406644e-07
9.000000e-01	1.000000e+00	4.571914e-05	1.038143e-05	1.038143e-05
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[MUR=1__MUF=1__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[MUR=1__MUF=1__LHAPDF=325100]
Path=VBS-QCD[MUR=1__MUF=1__LHAPDF=325100]
ScaledBy=3.93694496576303425e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	3.062429e-07	3.427792e-08	3.427792e-08
-9.000000e-01	-8.000000e-01	3.089260e-07	2.702495e-08	2.702495e-08
-8.000000e-01	-7.000000e-01	3.298417e-07	3.322315e-08	3.322315e-08
-7.000000e-01	-6.000000e-01	3.736923e-07	3.613241e-08	3.613241e-08
-6.000000e-01	-5.000000e-01	3.727301e-07	2.792617e-08	2.792617e-08
-5.000000e-01	-4.000000e-01	4.383879e-07	5.014731e-08	5.014731e-08
-4.000000e-01	-3.000000e-01	5.100844e-07	4.090226e-08	4.090226e-08
-3.000000e-01	-2.000000e-01	4.430228e-07	3.158940e-08	3.158940e-08
-2.000000e-01	-1.000000e-01	5.267534e-07	1.051708e-07	1.051708e-07
-1.000000e-01	0.000000e+00	6.661193e-07	5.844905e-08	5.844905e-08
0.000000e+00	1.000000e-01	5.015447e-07	1.036528e-07	1.036528e-07
1.000000e-01	2.000000e-01	7.628327e-07	3.871435e-08	3.871435e-08
2.000000e-01	3.000000e-01	9.298580e-07	8.909926e-08	8.909926e-08
3.000000e-01	4.000000e-01	1.090320e-06	5.023067e-08	5.023067e-08
4.000000e-01	5.000000e-01	1.325039e-06	5.038498e-08	5.038498e-08
5.000000e-01	6.000000e-01	1.772336e-06	8.043980e-08	8.043980e-08
6.000000e-01	7.000000e-01	2.336595e-06	7.419936e-08	7.419936e-08
7.000000e-01	8.000000e-01	3.647156e-06	7.379264e-08	7.379264e-08
8.000000e-01	9.000000e-01	6.837418e-06	1.442284e-07	1.442284e-07
9.000000e-01	1.000000e+00	4.679016e-05	1.120891e-05	1.120891e-05
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[MUR=1__MUF=0.5__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[MUR=1__MUF=0.5__LHAPDF=325100]
Path=VBS-QCD[MUR=1__MUF=0.5__LHAPDF=325100]
ScaledBy=3.93690451376445859e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	2.937343e-07	3.657361e-08	3.657361e-08
-9.000000e-01	-8.000000e-01	2.975653e-07	2.854954e-08	2.854954e-08
-8.000000e-01	-7.000000e-01	4.004730e-07	1.243337e-07	1.243337e-07
-7.000000e-01	-6.000000e-01	3.519986e-07	3.532682e-08	3.532682e-08
-6.000000e-01	-5.000000e-01	3.661465e-07	2.941613e-08	2.941613e-08
-5.000000e-01	-4.000000e-01	4.372283e-07	5.530853e-08	5.530853e-08
-4.000000e-01	-3.000000e-01	5.085418e-07	4.242083e-08	4.242083e-08
-3.000000e-01	-2.000000e-01	4.170469e-07	3.852656e-08	3.852656e-08
-2.000000e-01	-1.000000e-01	5.297806e-07	1.231059e-07	1.231059e-07
-1.000000e-01	0.000000e+00	2.315167e-07	4.232738e-07	4.232738e-07
0.000000e+00	1.000000e-01	5.863244e-07	8.767942e-08	8.767942e-08
1.000000e-01	2.000000e-01	7.789126e-07	4.531747e-08	4.531747e-08
2.000000e-01	3.000000e-01	8.585515e-07	1.125243e-07	1.125243e-07
3.000000e-01	4.000000e-01	1.085206e-06	5.625780e-08	5.625780e-08
4.000000e-01	5.000000e-01	1.196516e-06	8.394396e-08	8.394396e-08
5.000000e-01	6.000000e-01	1.492247e-06	2.430254e-07	2.430254e-07
6.000000e-01	7.000000e-01	2.480324e-06	2.511336e-07	2.511336e-07
7.000000e-01	8.000000e-01	3.720094e-06	1.064211e-07	1.064211e-07
8.000000e-01	9.000000e-01	6.934849e-06	1.597532e-07	1.597532e-07
9.000000e-01	1.000000e+00	4.789571e-05	1.170488e-05	1.170488e-05
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[MUR=0.5__MUF=1__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[MUR=0.5__MUF=1__LHAPDF=325100]
Path=VBS-QCD[MUR=0.5__MUF=1__LHAPDF=325100]
ScaledBy=3.93681301321274855e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	2.977793e-07	3.804497e-08	3.804497e-08
-9.000000e-01	-8.000000e-01	2.931049e-07	2.785794e-08	2.785794e-08
-8.000000e-01	-7.000000e-01	2.960649e-07	4.280652e-08	4.280652e-08
-7.000000e-01	-6.000000e-01	3.615409e-07	4.362106e-08	4.362106e-08
-6.000000e-01	-5.000000e-01	3.908936e-07	3.426138e-08	3.426138e-08
-5.000000e-01	-4.000000e-01	4.227688e-07	7.751995e-08	7.751995e-08
-4.000000e-01	-3.000000e-01	5.042207e-07	6.424171e-08	6.424171e-08
-3.000000e-01	-2.000000e-01	4.542858e-07	3.467069e-08	3.467069e-08
-2.000000e-01	-1.000000e-01	4.722542e-07	6.812278e-08	6.812278e-08
-1.000000e-01	0.000000e+00	7.132403e-07	6.972264e-08	6.972264e-08
0.000000e+00	1.000000e-01	3.662117e-07	1.282165e-07	1.282165e-07
1.000000e-01	2.000000e-01	7.244425e-07	4.507673e-08	4.507673e-08
2.000000e-01	3.000000e-01	9.845269e-07	9.207122e-08	9.207122e-08
3.000000e-01	4.000000e-01	1.048163e-06	7.390892e-08	7.390892e-08
4.000000e-01	5.000000e-01	1.319695e-06	5.997091e-08	5.997091e-08
5.000000e-01	6.000000e-01	1.765286e-06	7.915211e-08	7.915211e-08
6.000000e-01	7.000000e-01	2.248972e-06	7.827747e-08	7.827747e-08
7.000000e-01	8.000000e-01	3.583732e-06	9.207351e-08	9.207351e-08
8.000000e-01	9.000000e-01	6.831351e-06	1.404762e-07	1.404762e-07
9.000000e-01	1.000000e+00	4.060394e-05	7.151580e-06	7.151580e-06
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100]
Path=VBS-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100]
ScaledBy=3.93677248221105319e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	2.835080e-07	3.398609e-08	3.398609e-08
-9.000000e-01	-8.000000e-01	2.996934e-07	3.813775e-08	3.813775e-08
-8.000000e-01	-7.000000e-01	4.090858e-07	1.350770e-07	1.350770e-07
-7.000000e-01	-6.000000e-01	3.525086e-07	3.901917e-08	3.901917e-08
-6.000000e-01	-5.000000e-01	3.736227e-07	2.926043e-08	2.926043e-08
-5.000000e-01	-4.000000e-01	4.488322e-07	8.042040e-08	8.042040e-08
-4.000000e-01	-3.000000e-01	5.011645e-07	4.573038e-08	4.573038e-08
-3.000000e-01	-2.000000e-01	4.184809e-07	3.371571e-08	3.371571e-08
-2.000000e-01	-1.000000e-01	4.972344e-07	1.032432e-07	1.032432e-07
-1.000000e-01	0.000000e+00	5.267630e-07	1.339570e-07	1.339570e-07
0.000000e+00	1.000000e-01	5.263646e-07	8.917209e-08	8.917209e-08
1.000000e-01	2.000000e-01	7.708811e-07	4.596781e-08	4.596781e-08
2.000000e-01	3.000000e-01	8.638401e-07	9.635580e-08	9.635580e-08
3.000000e-01	4.000000e-01	1.050584e-06	6.399693e-08	6.399693e-08
4.000000e-01	5.000000e-01	1.207121e-06	9.067419e-08	9.067419e-08
5.000000e-01	6.000000e-01	1.492613e-06	1.798767e-07	1.798767e-07
6.000000e-01	7.000000e-01	2.505434e-06	3.473609e-07	3.473609e-07
7.000000e-01	8.000000e-01	3.605887e-06	1.032314e-07	1.032314e-07
8.000000e-01	9.000000e-01	6.926137e-06	1.524614e-07	1.524614e-07
9.000000e-01	1.000000e+00	4.489751e-05	1.157722e-05	1.157722e-05
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
Path=VBS-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
ScaledBy=3.93599824083047504e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	3.974540e-07	3.361860e-08	3.361860e-08
-9.000000e-01	-8.000000e-01	3.851785e-07	2.544980e-08	2.544980e-08
-8.000000e-01	-7.000000e-01	4.284350e-07	3.405518e-08	3.405518e-08
-7.000000e-01	-6.000000e-01	4.515432e-07	3.153898e-08	3.153898e-08
-6.000000e-01	-5.000000e-01	4.661714e-07	2.767929e-08	2.767929e-08
-5.000000e-01	-4.000000e-01	5.252428e-07	4.605458e-08	4.605458e-08
-4.000000e-01	-3.000000e-01	5.969854e-07	3.668741e-08	3.668741e-08
-3.000000e-01	-2.000000e-01	5.422566e-07	3.029068e-08	3.029068e-08
-2.000000e-01	-1.000000e-01	6.223482e-07	8.901910e-08	8.901910e-08
-1.000000e-01	0.000000e+00	7.244339e-07	4.893530e-08	4.893530e-08
0.000000e+00	1.000000e-01	5.811131e-07	9.352113e-08	9.352113e-08
1.000000e-01	2.000000e-01	8.963016e-07	3.824892e-08	3.824892e-08
2.000000e-01	3.000000e-01	1.031331e-06	7.445991e-08	7.445991e-08
3.000000e-01	4.000000e-01	1.199665e-06	4.556854e-08	4.556854e-08
4.000000e-01	5.000000e-01	1.472535e-06	4.590655e-08	4.590655e-08
5.000000e-01	6.000000e-01	1.934205e-06	6.754970e-08	6.754970e-08
6.000000e-01	7.000000e-01	2.526372e-06	6.462454e-08	6.462454e-08
7.000000e-01	8.000000e-01	3.898841e-06	6.753533e-08	6.753533e-08
8.000000e-01	9.000000e-01	7.393048e-06	1.278222e-07	1.278222e-07
9.000000e-01	1.000000e+00	5.064433e-05	9.821008e-06	9.821008e-06
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
Path=VBS-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=3.93602269865109171e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	3.941942e-07	3.353945e-08	3.353945e-08
-9.000000e-01	-8.000000e-01	3.809415e-07	2.509210e-08	2.509210e-08
-8.000000e-01	-7.000000e-01	4.241974e-07	3.390139e-08	3.390139e-08
-7.000000e-01	-6.000000e-01	4.486676e-07	3.138708e-08	3.138708e-08
-6.000000e-01	-5.000000e-01	4.621800e-07	2.748652e-08	2.748652e-08
-5.000000e-01	-4.000000e-01	5.237004e-07	4.636025e-08	4.636025e-08
-4.000000e-01	-3.000000e-01	5.949952e-07	3.673957e-08	3.673957e-08
-3.000000e-01	-2.000000e-01	5.386978e-07	3.033463e-08	3.033463e-08
-2.000000e-01	-1.000000e-01	6.302147e-07	9.690321e-08	9.690321e-08
-1.000000e-01	0.000000e+00	7.242490e-07	4.972946e-08	4.972946e-08
0.000000e+00	1.000000e-01	5.828655e-07	9.205033e-08	9.205033e-08
1.000000e-01	2.000000e-01	8.922381e-07	3.839880e-08	3.839880e-08
2.000000e-01	3.000000e-01	1.026443e-06	7.671119e-08	7.671119e-08
3.000000e-01	4.000000e-01	1.197579e-06	4.549011e-08	4.549011e-08
4.000000e-01	5.000000e-01	1.468899e-06	4.627875e-08	4.627875e-08
5.000000e-01	6.000000e-01	1.936554e-06	6.875060e-08	6.875060e-08
6.000000e-01	7.000000e-01	2.530440e-06	6.474552e-08	6.474552e-08
7.000000e-01	8.000000e-01	3.910301e-06	6.874688e-08	6.874688e-08
8.000000e-01	9.000000e-01	7.405253e-06	1.345612e-07	1.345612e-07
9.000000e-01	1.000000e+00	5.145460e-05	1.022384e-05	1.022384e-05
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
Path=VBS-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
ScaledBy=3.93567682248636440e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	3.351405e-07	3.147343e-08	3.147343e-08
-9.000000e-01	-8.000000e-01	3.241856e-07	2.324152e-08	2.324152e-08
-8.000000e-01	-7.000000e-01	3.598355e-07	3.293881e-08	3.293881e-08
-7.000000e-01	-6.000000e-01	3.881139e-07	2.935800e-08	2.935800e-08
-6.000000e-01	-5.000000e-01	3.945540e-07	2.478189e-08	2.478189e-08
-5.000000e-01	-4.000000e-01	4.514808e-07	4.684758e-08	4.684758e-08
-4.000000e-01	-3.000000e-01	5.117073e-07	3.326486e-08	3.326486e-08
-3.000000e-01	-2.000000e-01	4.600295e-07	2.888569e-08	2.888569e-08
-2.000000e-01	-1.000000e-01	5.510691e-07	9.573655e-08	9.573655e-08
-1.000000e-01	0.000000e+00	6.310559e-07	4.850649e-08	4.850649e-08
0.000000e+00	1.000000e-01	4.673569e-07	1.005783e-07	1.005783e-07
1.000000e-01	2.000000e-01	7.667588e-07	3.492422e-08	3.492422e-08
2.000000e-01	3.000000e-01	8.801425e-07	7.793579e-08	7.793579e-08
3.000000e-01	4.000000e-01	1.040476e-06	4.523505e-08	4.523505e-08
4.000000e-01	5.000000e-01	1.269594e-06	4.394969e-08	4.394969e-08
5.000000e-01	6.000000e-01	1.671350e-06	6.786526e-08	6.786526e-08
6.000000e-01	7.000000e-01	2.173807e-06	6.390559e-08	6.390559e-08
7.000000e-01	8.000000e-01	3.375752e-06	6.506467e-08	6.506467e-08
8.000000e-01	9.000000e-01	6.334480e-06	1.309052e-07	1.309052e-07
9.000000e-01	1.000000e+00	4.475715e-05	1.071825e-05	1.071825e-05
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=VBS-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=3.93571627546527284e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	3.332434e-07	3.156262e-08	3.156262e-08
-9.000000e-01	-8.000000e-01	3.209675e-07	2.302452e-08	2.302452e-08
-8.000000e-01	-7.000000e-01	3.567992e-07	3.290773e-08	3.290773e-08
-7.000000e-01	-6.000000e-01	3.862628e-07	2.929669e-08	2.929669e-08
-6.000000e-01	-5.000000e-01	3.915203e-07	2.472245e-08	2.472245e-08
-5.000000e-01	-4.000000e-01	4.509111e-07	4.726589e-08	4.726589e-08
-4.000000e-01	-3.000000e-01	5.109465e-07	3.342016e-08	3.342016e-08
-3.000000e-01	-2.000000e-01	4.571732e-07	2.905646e-08	2.905646e-08
-2.000000e-01	-1.000000e-01	5.602709e-07	1.044656e-07	1.044656e-07
-1.000000e-01	0.000000e+00	6.317077e-07	4.956767e-08	4.956767e-08
0.000000e+00	1.000000e-01	4.703031e-07	9.903080e-08	9.903080e-08
1.000000e-01	2.000000e-01	7.629740e-07	3.527129e-08	3.527129e-08
2.000000e-01	3.000000e-01	8.746874e-07	8.055728e-08	8.055728e-08
3.000000e-01	4.000000e-01	1.037127e-06	4.525060e-08	4.525060e-08
4.000000e-01	5.000000e-01	1.262901e-06	4.448871e-08	4.448871e-08
5.000000e-01	6.000000e-01	1.669521e-06	6.934059e-08	6.934059e-08
6.000000e-01	7.000000e-01	2.170051e-06	6.404980e-08	6.404980e-08
7.000000e-01	8.000000e-01	3.371706e-06	6.654054e-08	6.654054e-08
8.000000e-01	9.000000e-01	6.303250e-06	1.385541e-07	1.385541e-07
9.000000e-01	1.000000e+00	4.511492e-05	1.115794e-05	1.115794e-05
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
Path=VBS-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
ScaledBy=3.93577687494778719e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	3.318076e-07	3.162180e-08	3.162180e-08
-9.000000e-01	-8.000000e-01	3.181820e-07	2.284241e-08	2.284241e-08
-8.000000e-01	-7.000000e-01	3.545646e-07	3.286638e-08	3.286638e-08
-7.000000e-01	-6.000000e-01	3.851499e-07	2.926806e-08	2.926806e-08
-6.000000e-01	-5.000000e-01	3.892555e-07	2.472395e-08	2.472395e-08
-5.000000e-01	-4.000000e-01	4.511864e-07	4.754982e-08	4.754982e-08
-4.000000e-01	-3.000000e-01	5.112409e-07	3.363702e-08	3.363702e-08
-3.000000e-01	-2.000000e-01	4.554642e-07	2.923323e-08	2.923323e-08
-2.000000e-01	-1.000000e-01	5.722927e-07	1.144600e-07	1.144600e-07
-1.000000e-01	0.000000e+00	6.338915e-07	5.071269e-08	5.071269e-08
0.000000e+00	1.000000e-01	4.771449e-07	9.659701e-08	9.659701e-08
1.000000e-01	2.000000e-01	7.609923e-07	3.570069e-08	3.570069e-08
2.000000e-01	3.000000e-01	8.715235e-07	8.320683e-08	8.320683e-08
3.000000e-01	4.000000e-01	1.036426e-06	4.515076e-08	4.515076e-08
4.000000e-01	5.000000e-01	1.259549e-06	4.512663e-08	4.512663e-08
5.000000e-01	6.000000e-01	1.673253e-06	7.095465e-08	7.095465e-08
6.000000e-01	7.000000e-01	2.173432e-06	6.415744e-08	6.415744e-08
7.000000e-01	8.000000e-01	3.379556e-06	6.832152e-08	6.832152e-08
8.000000e-01	9.000000e-01	6.291568e-06	1.478580e-07	1.478580e-07
9.000000e-01	1.000000e+00	4.560412e-05	1.162139e-05	1.162139e-05
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
Path=VBS-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=3.93556243197400777e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	3.214127e-07	3.264763e-08	3.264763e-08
-9.000000e-01	-8.000000e-01	3.090021e-07	2.352754e-08	2.352754e-08
-8.000000e-01	-7.000000e-01	3.437640e-07	3.463744e-08	3.463744e-08
-7.000000e-01	-6.000000e-01	3.791732e-07	3.046811e-08	3.046811e-08
-6.000000e-01	-5.000000e-01	3.801408e-07	2.502287e-08	2.502287e-08
-5.000000e-01	-4.000000e-01	4.409912e-07	5.069829e-08	5.069829e-08
-4.000000e-01	-3.000000e-01	5.005433e-07	3.395391e-08	3.395391e-08
-3.000000e-01	-2.000000e-01	4.444206e-07	3.037795e-08	3.037795e-08
-2.000000e-01	-1.000000e-01	5.607566e-07	1.145588e-07	1.145588e-07
-1.000000e-01	0.000000e+00	6.256226e-07	5.277444e-08	5.277444e-08
0.000000e+00	1.000000e-01	4.427035e-07	1.087099e-07	1.087099e-07
1.000000e-01	2.000000e-01	7.449437e-07	3.589373e-08	3.589373e-08
2.000000e-01	3.000000e-01	8.508426e-07	8.742302e-08	8.742302e-08
3.000000e-01	4.000000e-01	1.021866e-06	4.811849e-08	4.811849e-08
4.000000e-01	5.000000e-01	1.237080e-06	4.640030e-08	4.640030e-08
5.000000e-01	6.000000e-01	1.634789e-06	7.402121e-08	7.402121e-08
6.000000e-01	7.000000e-01	2.115377e-06	6.775993e-08	6.775993e-08
7.000000e-01	8.000000e-01	3.298866e-06	6.964763e-08	6.964763e-08
8.000000e-01	9.000000e-01	6.111822e-06	1.489046e-07	1.489046e-07
9.000000e-01	1.000000e+00	4.366290e-05	1.228592e-05	1.228592e-05
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
Path=VBS-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
ScaledBy=3.93563723282249735e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	3.210959e-07	3.280780e-08	3.280780e-08
-9.000000e-01	-8.000000e-01	3.070041e-07	2.342256e-08	2.342256e-08
-8.000000e-01	-7.000000e-01	3.425172e-07	3.465095e-08	3.465095e-08
-7.000000e-01	-6.000000e-01	3.789587e-07	3.049207e-08	3.049207e-08
-6.000000e-01	-5.000000e-01	3.786996e-07	2.511605e-08	2.511605e-08
-5.000000e-01	-4.000000e-01	4.422928e-07	5.104300e-08	5.104300e-08
-4.000000e-01	-3.000000e-01	5.020098e-07	3.425224e-08	3.425224e-08
-3.000000e-01	-2.000000e-01	4.434231e-07	3.063879e-08	3.063879e-08
-2.000000e-01	-1.000000e-01	5.746888e-07	1.256055e-07	1.256055e-07
-1.000000e-01	0.000000e+00	6.289554e-07	5.412496e-08	5.412496e-08
0.000000e+00	1.000000e-01	4.513479e-07	1.060449e-07	1.060449e-07
1.000000e-01	2.000000e-01	7.437154e-07	3.646723e-08	3.646723e-08
2.000000e-01	3.000000e-01	8.480554e-07	9.041138e-08	9.041138e-08
3.000000e-01	4.000000e-01	1.021302e-06	4.805752e-08	4.805752e-08
4.000000e-01	5.000000e-01	1.232834e-06	4.717778e-08	4.717778e-08
5.000000e-01	6.000000e-01	1.637880e-06	7.586731e-08	7.586731e-08
6.000000e-01	7.000000e-01	2.116541e-06	6.788372e-08	6.788372e-08
7.000000e-01	8.000000e-01	3.301602e-06	7.169676e-08	7.169676e-08
8.000000e-01	9.000000e-01	6.081780e-06	1.592597e-07	1.592597e-07
9.000000e-01	1.000000e+00	4.390251e-05	1.279628e-05	1.279628e-05
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=VBS-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ScaledBy=3.93667473423365543e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	2.900458e-07	3.367790e-08	3.367790e-08
-9.000000e-01	-8.000000e-01	2.908542e-07	2.651467e-08	2.651467e-08
-8.000000e-01	-7.000000e-01	3.082549e-07	3.247165e-08	3.247165e-08
-7.000000e-01	-6.000000e-01	3.559691e-07	3.559381e-08	3.559381e-08
-6.000000e-01	-5.000000e-01	3.503724e-07	2.679835e-08	2.679835e-08
-5.000000e-01	-4.000000e-01	4.162829e-07	4.941242e-08	4.941242e-08
-4.000000e-01	-3.000000e-01	4.899967e-07	3.916241e-08	3.916241e-08
-3.000000e-01	-2.000000e-01	4.063089e-07	3.035031e-08	3.035031e-08
-2.000000e-01	-1.000000e-01	4.952790e-07	1.049188e-07	1.049188e-07
-1.000000e-01	0.000000e+00	6.233059e-07	5.659045e-08	5.659045e-08
0.000000e+00	1.000000e-01	4.628384e-07	1.022795e-07	1.022795e-07
1.000000e-01	2.000000e-01	7.049396e-07	3.761029e-08	3.761029e-08
2.000000e-01	3.000000e-01	8.353714e-07	9.113542e-08	9.113542e-08
3.000000e-01	4.000000e-01	1.002132e-06	4.905481e-08	4.905481e-08
4.000000e-01	5.000000e-01	1.081602e-06	1.337759e-07	1.337759e-07
5.000000e-01	6.000000e-01	1.616173e-06	7.738247e-08	7.738247e-08
6.000000e-01	7.000000e-01	2.118853e-06	7.005259e-08	7.005259e-08
7.000000e-01	8.000000e-01	-1.046382e-05	1.374905e-05	1.374905e-05
8.000000e-01	9.000000e-01	5.855052e-06	2.420847e-07	2.420847e-07
9.000000e-01	1.000000e+00	-2.187252e-01	2.143312e-01	2.143312e-01
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=VBS-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ScaledBy=3.95137204320447604e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	2.934234e-07	3.386690e-08	3.386690e-08
-9.000000e-01	-8.000000e-01	2.946274e-07	2.667262e-08	2.667262e-08
-8.000000e-01	-7.000000e-01	3.126389e-07	3.267149e-08	3.267149e-08
-7.000000e-01	-6.000000e-01	3.594689e-07	3.575978e-08	3.575978e-08
-6.000000e-01	-5.000000e-01	3.548868e-07	2.701483e-08	2.701483e-08
-5.000000e-01	-4.000000e-01	4.204975e-07	4.964042e-08	4.964042e-08
-4.000000e-01	-3.000000e-01	5.725613e-07	9.011667e-08	9.011667e-08
-3.000000e-01	-2.000000e-01	4.142271e-07	3.058483e-08	3.058483e-08
-2.000000e-01	-1.000000e-01	5.025604e-07	1.053341e-07	1.053341e-07
-1.000000e-01	0.000000e+00	6.316126e-07	5.695000e-08	5.695000e-08
0.000000e+00	1.000000e-01	4.708135e-07	1.028055e-07	1.028055e-07
1.000000e-01	2.000000e-01	7.158827e-07	3.783965e-08	3.783965e-08
2.000000e-01	3.000000e-01	8.687870e-07	8.880913e-08	8.880913e-08
3.000000e-01	4.000000e-01	1.016600e-06	4.934052e-08	4.934052e-08
4.000000e-01	5.000000e-01	1.231367e-06	4.935811e-08	4.935811e-08
5.000000e-01	6.000000e-01	1.640283e-06	7.795221e-08	7.795221e-08
6.000000e-01	7.000000e-01	2.151016e-06	7.078335e-08	7.078335e-08
7.000000e-01	8.000000e-01	3.321756e-06	7.404143e-08	7.404143e-08
8.000000e-01	9.000000e-01	6.225687e-06	1.548506e-07	1.548506e-07
9.000000e-01	1.000000e+00	3.172111e-05	8.424533e-07	8.424533e-07
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
Path=VBS-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
ScaledBy=3.93672252407829643e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	2.904245e-07	3.366580e-08	3.366580e-08
-9.000000e-01	-8.000000e-01	2.902536e-07	2.652519e-08	2.652519e-08
-8.000000e-01	-7.000000e-01	3.091884e-07	3.248958e-08	3.248958e-08
-7.000000e-01	-6.000000e-01	3.563349e-07	3.561029e-08	3.561029e-08
-6.000000e-01	-5.000000e-01	3.514649e-07	2.683612e-08	2.683612e-08
-5.000000e-01	-4.000000e-01	4.180201e-07	4.941791e-08	4.941791e-08
-4.000000e-01	-3.000000e-01	4.900897e-07	3.912777e-08	3.912777e-08
-3.000000e-01	-2.000000e-01	4.089369e-07	3.045202e-08	3.045202e-08
-2.000000e-01	-1.000000e-01	4.980009e-07	1.049399e-07	1.049399e-07
-1.000000e-01	0.000000e+00	6.261511e-07	5.684216e-08	5.684216e-08
0.000000e+00	1.000000e-01	4.661170e-07	1.022838e-07	1.022838e-07
1.000000e-01	2.000000e-01	7.092234e-07	3.769985e-08	3.769985e-08
2.000000e-01	3.000000e-01	8.397568e-07	9.147975e-08	9.147975e-08
3.000000e-01	4.000000e-01	1.010661e-06	4.917668e-08	4.917668e-08
4.000000e-01	5.000000e-01	1.217746e-06	4.935127e-08	4.935127e-08
5.000000e-01	6.000000e-01	1.626032e-06	7.817273e-08	7.817273e-08
6.000000e-01	7.000000e-01	2.142635e-06	7.026619e-08	7.026619e-08
7.000000e-01	8.000000e-01	3.327576e-06	7.139583e-08	7.139583e-08
8.000000e-01	9.000000e-01	5.969075e-06	2.198304e-07	2.198304e-07
9.000000e-01	1.000000e+00	4.150971e-05	1.111066e-05	1.111066e-05
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[MUR=2__MUF=2__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[MUR=2__MUF=2__LHAPDF=325100]
Path=VBS-QCDEW[MUR=2__MUF=2__LHAPDF=325100]
ScaledBy=3.93695387150655647e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	3.668292e-07	3.543199e-08	3.543199e-08
-9.000000e-01	-8.000000e-01	3.596990e-07	3.183116e-08	3.183116e-08
-8.000000e-01	-7.000000e-01	4.021004e-07	4.051527e-08	4.051527e-08
-7.000000e-01	-6.000000e-01	4.313346e-07	4.067891e-08	4.067891e-08
-6.000000e-01	-5.000000e-01	4.517308e-07	3.050172e-08	3.050172e-08
-5.000000e-01	-4.000000e-01	4.854961e-07	5.387499e-08	5.387499e-08
-4.000000e-01	-3.000000e-01	6.132034e-07	5.490804e-08	5.490804e-08
-3.000000e-01	-2.000000e-01	5.385875e-07	3.410304e-08	3.410304e-08
-2.000000e-01	-1.000000e-01	5.835967e-07	7.014650e-08	7.014650e-08
-1.000000e-01	0.000000e+00	7.929159e-07	6.342956e-08	6.342956e-08
0.000000e+00	1.000000e-01	5.762126e-07	1.255638e-07	1.255638e-07
1.000000e-01	2.000000e-01	8.857638e-07	4.387148e-08	4.387148e-08
2.000000e-01	3.000000e-01	1.117960e-06	8.062174e-08	8.062174e-08
3.000000e-01	4.000000e-01	1.255130e-06	5.760983e-08	5.760983e-08
4.000000e-01	5.000000e-01	1.544960e-06	5.603118e-08	5.603118e-08
5.000000e-01	6.000000e-01	2.081608e-06	8.196289e-08	8.196289e-08
6.000000e-01	7.000000e-01	2.719700e-06	7.454458e-08	7.454458e-08
7.000000e-01	8.000000e-01	4.218639e-06	8.108907e-08	8.108907e-08
8.000000e-01	9.000000e-01	8.036232e-06	1.389320e-07	1.389320e-07
9.000000e-01	1.000000e+00	5.051553e-05	7.992368e-06	7.992368e-06
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[MUR=2__MUF=1__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[MUR=2__MUF=1__LHAPDF=325100]
Path=VBS-QCDEW[MUR=2__MUF=1__LHAPDF=325100]
ScaledBy=3.93697194469395339e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	3.597047e-07	3.492284e-08	3.492284e-08
-9.000000e-01	-8.000000e-01	3.652314e-07	3.218855e-08	3.218855e-08
-8.000000e-01	-7.000000e-01	3.885712e-07	3.639504e-08	3.639504e-08
-7.000000e-01	-6.000000e-01	4.298162e-07	3.933767e-08	3.933767e-08
-6.000000e-01	-5.000000e-01	4.425357e-07	3.002578e-08	3.002578e-08
-5.000000e-01	-4.000000e-01	4.933018e-07	5.351396e-08	5.351396e-08
-4.000000e-01	-3.000000e-01	6.112617e-07	5.056577e-08	5.056577e-08
-3.000000e-01	-2.000000e-01	5.275361e-07	3.357603e-08	3.357603e-08
-2.000000e-01	-1.000000e-01	5.736546e-07	7.654450e-08	7.654450e-08
-1.000000e-01	0.000000e+00	7.758669e-07	5.955325e-08	5.955325e-08
0.000000e+00	1.000000e-01	5.952717e-07	1.020524e-07	1.020524e-07
1.000000e-01	2.000000e-01	8.924903e-07	4.356514e-08	4.356514e-08
2.000000e-01	3.000000e-01	1.114134e-06	8.246993e-08	8.246993e-08
3.000000e-01	4.000000e-01	1.256242e-06	5.689229e-08	5.689229e-08
4.000000e-01	5.000000e-01	1.559533e-06	5.434619e-08	5.434619e-08
5.000000e-01	6.000000e-01	2.065288e-06	8.291484e-08	8.291484e-08
6.000000e-01	7.000000e-01	2.736894e-06	7.749597e-08	7.749597e-08
7.000000e-01	8.000000e-01	4.230308e-06	7.947133e-08	7.947133e-08
8.000000e-01	9.000000e-01	8.138804e-06	1.378091e-07	1.378091e-07
9.000000e-01	1.000000e+00	5.194386e-05	8.638941e-06	8.638941e-06
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[MUR=1__MUF=2__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[MUR=1__MUF=2__LHAPDF=325100]
Path=VBS-QCDEW[MUR=1__MUF=2__LHAPDF=325100]
ScaledBy=3.93692362793450429e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	3.091488e-07	3.464803e-08	3.464803e-08
-9.000000e-01	-8.000000e-01	3.030249e-07	2.668745e-08	2.668745e-08
-8.000000e-01	-7.000000e-01	3.424693e-07	3.576070e-08	3.576070e-08
-7.000000e-01	-6.000000e-01	3.741904e-07	3.698166e-08	3.698166e-08
-6.000000e-01	-5.000000e-01	3.822317e-07	2.837011e-08	2.837011e-08
-5.000000e-01	-4.000000e-01	4.231437e-07	4.866660e-08	4.866660e-08
-4.000000e-01	-3.000000e-01	5.111347e-07	4.244732e-08	4.244732e-08
-3.000000e-01	-2.000000e-01	4.506880e-07	3.099155e-08	3.099155e-08
-2.000000e-01	-1.000000e-01	5.297895e-07	9.169317e-08	9.169317e-08
-1.000000e-01	0.000000e+00	6.835570e-07	6.129048e-08	6.129048e-08
0.000000e+00	1.000000e-01	4.710254e-07	1.349210e-07	1.349210e-07
1.000000e-01	2.000000e-01	7.601530e-07	3.903551e-08	3.903551e-08
2.000000e-01	3.000000e-01	9.393649e-07	8.560320e-08	8.560320e-08
3.000000e-01	4.000000e-01	1.094159e-06	5.053165e-08	5.053165e-08
4.000000e-01	5.000000e-01	1.315359e-06	5.087884e-08	5.087884e-08
5.000000e-01	6.000000e-01	1.791412e-06	7.622322e-08	7.622322e-08
6.000000e-01	7.000000e-01	2.330355e-06	6.699811e-08	6.699811e-08
7.000000e-01	8.000000e-01	3.651897e-06	7.467106e-08	7.467106e-08
8.000000e-01	9.000000e-01	6.791957e-06	1.406644e-07	1.406644e-07
9.000000e-01	1.000000e+00	4.571914e-05	1.038143e-05	1.038143e-05
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
Path=VBS-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
ScaledBy=3.93694496576303425e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	3.062429e-07	3.427792e-08	3.427792e-08
-9.000000e-01	-8.000000e-01	3.089260e-07	2.702495e-08	2.702495e-08
-8.000000e-01	-7.000000e-01	3.298417e-07	3.322315e-08	3.322315e-08
-7.000000e-01	-6.000000e-01	3.736923e-07	3.613241e-08	3.613241e-08
-6.000000e-01	-5.000000e-01	3.727301e-07	2.792617e-08	2.792617e-08
-5.000000e-01	-4.000000e-01	4.383879e-07	5.014731e-08	5.014731e-08
-4.000000e-01	-3.000000e-01	5.100844e-07	4.090226e-08	4.090226e-08
-3.000000e-01	-2.000000e-01	4.430228e-07	3.158940e-08	3.158940e-08
-2.000000e-01	-1.000000e-01	5.267534e-07	1.051708e-07	1.051708e-07
-1.000000e-01	0.000000e+00	6.661193e-07	5.844905e-08	5.844905e-08
0.000000e+00	1.000000e-01	5.015447e-07	1.036528e-07	1.036528e-07
1.000000e-01	2.000000e-01	7.628327e-07	3.871435e-08	3.871435e-08
2.000000e-01	3.000000e-01	9.298580e-07	8.909926e-08	8.909926e-08
3.000000e-01	4.000000e-01	1.090320e-06	5.023067e-08	5.023067e-08
4.000000e-01	5.000000e-01	1.325039e-06	5.038498e-08	5.038498e-08
5.000000e-01	6.000000e-01	1.772336e-06	8.043980e-08	8.043980e-08
6.000000e-01	7.000000e-01	2.336595e-06	7.419936e-08	7.419936e-08
7.000000e-01	8.000000e-01	3.647156e-06	7.379264e-08	7.379264e-08
8.000000e-01	9.000000e-01	6.837418e-06	1.442284e-07	1.442284e-07
9.000000e-01	1.000000e+00	4.679016e-05	1.120891e-05	1.120891e-05
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100]
Path=VBS-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100]
ScaledBy=3.93690451376445859e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	2.937343e-07	3.657361e-08	3.657361e-08
-9.000000e-01	-8.000000e-01	2.975653e-07	2.854954e-08	2.854954e-08
-8.000000e-01	-7.000000e-01	4.004730e-07	1.243337e-07	1.243337e-07
-7.000000e-01	-6.000000e-01	3.519986e-07	3.532682e-08	3.532682e-08
-6.000000e-01	-5.000000e-01	3.661465e-07	2.941613e-08	2.941613e-08
-5.000000e-01	-4.000000e-01	4.372283e-07	5.530853e-08	5.530853e-08
-4.000000e-01	-3.000000e-01	5.085418e-07	4.242083e-08	4.242083e-08
-3.000000e-01	-2.000000e-01	4.170469e-07	3.852656e-08	3.852656e-08
-2.000000e-01	-1.000000e-01	5.297806e-07	1.231059e-07	1.231059e-07
-1.000000e-01	0.000000e+00	2.315167e-07	4.232738e-07	4.232738e-07
0.000000e+00	1.000000e-01	5.863244e-07	8.767942e-08	8.767942e-08
1.000000e-01	2.000000e-01	7.789126e-07	4.531747e-08	4.531747e-08
2.000000e-01	3.000000e-01	8.585515e-07	1.125243e-07	1.125243e-07
3.000000e-01	4.000000e-01	1.085206e-06	5.625780e-08	5.625780e-08
4.000000e-01	5.000000e-01	1.196516e-06	8.394396e-08	8.394396e-08
5.000000e-01	6.000000e-01	1.492247e-06	2.430254e-07	2.430254e-07
6.000000e-01	7.000000e-01	2.480324e-06	2.511336e-07	2.511336e-07
7.000000e-01	8.000000e-01	3.720094e-06	1.064211e-07	1.064211e-07
8.000000e-01	9.000000e-01	6.934849e-06	1.597532e-07	1.597532e-07
9.000000e-01	1.000000e+00	4.789571e-05	1.170488e-05	1.170488e-05
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100]
Path=VBS-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100]
ScaledBy=3.93681301321274855e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	2.977793e-07	3.804497e-08	3.804497e-08
-9.000000e-01	-8.000000e-01	2.931049e-07	2.785794e-08	2.785794e-08
-8.000000e-01	-7.000000e-01	2.960649e-07	4.280652e-08	4.280652e-08
-7.000000e-01	-6.000000e-01	3.615409e-07	4.362106e-08	4.362106e-08
-6.000000e-01	-5.000000e-01	3.908936e-07	3.426138e-08	3.426138e-08
-5.000000e-01	-4.000000e-01	4.227688e-07	7.751995e-08	7.751995e-08
-4.000000e-01	-3.000000e-01	5.042207e-07	6.424171e-08	6.424171e-08
-3.000000e-01	-2.000000e-01	4.542858e-07	3.467069e-08	3.467069e-08
-2.000000e-01	-1.000000e-01	4.722542e-07	6.812278e-08	6.812278e-08
-1.000000e-01	0.000000e+00	7.132403e-07	6.972264e-08	6.972264e-08
0.000000e+00	1.000000e-01	3.662117e-07	1.282165e-07	1.282165e-07
1.000000e-01	2.000000e-01	7.244425e-07	4.507673e-08	4.507673e-08
2.000000e-01	3.000000e-01	9.845269e-07	9.207122e-08	9.207122e-08
3.000000e-01	4.000000e-01	1.048163e-06	7.390892e-08	7.390892e-08
4.000000e-01	5.000000e-01	1.319695e-06	5.997091e-08	5.997091e-08
5.000000e-01	6.000000e-01	1.765286e-06	7.915211e-08	7.915211e-08
6.000000e-01	7.000000e-01	2.248972e-06	7.827747e-08	7.827747e-08
7.000000e-01	8.000000e-01	3.583732e-06	9.207351e-08	9.207351e-08
8.000000e-01	9.000000e-01	6.831351e-06	1.404762e-07	1.404762e-07
9.000000e-01	1.000000e+00	4.060394e-05	7.151580e-06	7.151580e-06
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100]
Path=VBS-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100]
ScaledBy=3.93677248221105319e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	2.835080e-07	3.398609e-08	3.398609e-08
-9.000000e-01	-8.000000e-01	2.996934e-07	3.813775e-08	3.813775e-08
-8.000000e-01	-7.000000e-01	4.090858e-07	1.350770e-07	1.350770e-07
-7.000000e-01	-6.000000e-01	3.525086e-07	3.901917e-08	3.901917e-08
-6.000000e-01	-5.000000e-01	3.736227e-07	2.926043e-08	2.926043e-08
-5.000000e-01	-4.000000e-01	4.488322e-07	8.042040e-08	8.042040e-08
-4.000000e-01	-3.000000e-01	5.011645e-07	4.573038e-08	4.573038e-08
-3.000000e-01	-2.000000e-01	4.184809e-07	3.371571e-08	3.371571e-08
-2.000000e-01	-1.000000e-01	4.972344e-07	1.032432e-07	1.032432e-07
-1.000000e-01	0.000000e+00	5.267630e-07	1.339570e-07	1.339570e-07
0.000000e+00	1.000000e-01	5.263646e-07	8.917209e-08	8.917209e-08
1.000000e-01	2.000000e-01	7.708811e-07	4.596781e-08	4.596781e-08
2.000000e-01	3.000000e-01	8.638401e-07	9.635580e-08	9.635580e-08
3.000000e-01	4.000000e-01	1.050584e-06	6.399693e-08	6.399693e-08
4.000000e-01	5.000000e-01	1.207121e-06	9.067419e-08	9.067419e-08
5.000000e-01	6.000000e-01	1.492613e-06	1.798767e-07	1.798767e-07
6.000000e-01	7.000000e-01	2.505434e-06	3.473609e-07	3.473609e-07
7.000000e-01	8.000000e-01	3.605887e-06	1.032314e-07	1.032314e-07
8.000000e-01	9.000000e-01	6.926137e-06	1.524614e-07	1.524614e-07
9.000000e-01	1.000000e+00	4.489751e-05	1.157722e-05	1.157722e-05
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
Path=VBS-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
ScaledBy=3.93599824083047504e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	3.974540e-07	3.361860e-08	3.361860e-08
-9.000000e-01	-8.000000e-01	3.851785e-07	2.544980e-08	2.544980e-08
-8.000000e-01	-7.000000e-01	4.284350e-07	3.405518e-08	3.405518e-08
-7.000000e-01	-6.000000e-01	4.515432e-07	3.153898e-08	3.153898e-08
-6.000000e-01	-5.000000e-01	4.661714e-07	2.767929e-08	2.767929e-08
-5.000000e-01	-4.000000e-01	5.252428e-07	4.605458e-08	4.605458e-08
-4.000000e-01	-3.000000e-01	5.969854e-07	3.668741e-08	3.668741e-08
-3.000000e-01	-2.000000e-01	5.422566e-07	3.029068e-08	3.029068e-08
-2.000000e-01	-1.000000e-01	6.223482e-07	8.901910e-08	8.901910e-08
-1.000000e-01	0.000000e+00	7.244339e-07	4.893530e-08	4.893530e-08
0.000000e+00	1.000000e-01	5.811131e-07	9.352113e-08	9.352113e-08
1.000000e-01	2.000000e-01	8.963016e-07	3.824892e-08	3.824892e-08
2.000000e-01	3.000000e-01	1.031331e-06	7.445991e-08	7.445991e-08
3.000000e-01	4.000000e-01	1.199665e-06	4.556854e-08	4.556854e-08
4.000000e-01	5.000000e-01	1.472535e-06	4.590655e-08	4.590655e-08
5.000000e-01	6.000000e-01	1.934205e-06	6.754970e-08	6.754970e-08
6.000000e-01	7.000000e-01	2.526372e-06	6.462454e-08	6.462454e-08
7.000000e-01	8.000000e-01	3.898841e-06	6.753533e-08	6.753533e-08
8.000000e-01	9.000000e-01	7.393048e-06	1.278222e-07	1.278222e-07
9.000000e-01	1.000000e+00	5.064433e-05	9.821008e-06	9.821008e-06
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
Path=VBS-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=3.93602269865109171e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	3.941942e-07	3.353945e-08	3.353945e-08
-9.000000e-01	-8.000000e-01	3.809415e-07	2.509210e-08	2.509210e-08
-8.000000e-01	-7.000000e-01	4.241974e-07	3.390139e-08	3.390139e-08
-7.000000e-01	-6.000000e-01	4.486676e-07	3.138708e-08	3.138708e-08
-6.000000e-01	-5.000000e-01	4.621800e-07	2.748652e-08	2.748652e-08
-5.000000e-01	-4.000000e-01	5.237004e-07	4.636025e-08	4.636025e-08
-4.000000e-01	-3.000000e-01	5.949952e-07	3.673957e-08	3.673957e-08
-3.000000e-01	-2.000000e-01	5.386978e-07	3.033463e-08	3.033463e-08
-2.000000e-01	-1.000000e-01	6.302147e-07	9.690321e-08	9.690321e-08
-1.000000e-01	0.000000e+00	7.242490e-07	4.972946e-08	4.972946e-08
0.000000e+00	1.000000e-01	5.828655e-07	9.205033e-08	9.205033e-08
1.000000e-01	2.000000e-01	8.922381e-07	3.839880e-08	3.839880e-08
2.000000e-01	3.000000e-01	1.026443e-06	7.671119e-08	7.671119e-08
3.000000e-01	4.000000e-01	1.197579e-06	4.549011e-08	4.549011e-08
4.000000e-01	5.000000e-01	1.468899e-06	4.627875e-08	4.627875e-08
5.000000e-01	6.000000e-01	1.936554e-06	6.875060e-08	6.875060e-08
6.000000e-01	7.000000e-01	2.530440e-06	6.474552e-08	6.474552e-08
7.000000e-01	8.000000e-01	3.910301e-06	6.874688e-08	6.874688e-08
8.000000e-01	9.000000e-01	7.405253e-06	1.345612e-07	1.345612e-07
9.000000e-01	1.000000e+00	5.145460e-05	1.022384e-05	1.022384e-05
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
Path=VBS-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
ScaledBy=3.93567682248636440e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	3.351405e-07	3.147343e-08	3.147343e-08
-9.000000e-01	-8.000000e-01	3.241856e-07	2.324152e-08	2.324152e-08
-8.000000e-01	-7.000000e-01	3.598355e-07	3.293881e-08	3.293881e-08
-7.000000e-01	-6.000000e-01	3.881139e-07	2.935800e-08	2.935800e-08
-6.000000e-01	-5.000000e-01	3.945540e-07	2.478189e-08	2.478189e-08
-5.000000e-01	-4.000000e-01	4.514808e-07	4.684758e-08	4.684758e-08
-4.000000e-01	-3.000000e-01	5.117073e-07	3.326486e-08	3.326486e-08
-3.000000e-01	-2.000000e-01	4.600295e-07	2.888569e-08	2.888569e-08
-2.000000e-01	-1.000000e-01	5.510691e-07	9.573655e-08	9.573655e-08
-1.000000e-01	0.000000e+00	6.310559e-07	4.850649e-08	4.850649e-08
0.000000e+00	1.000000e-01	4.673569e-07	1.005783e-07	1.005783e-07
1.000000e-01	2.000000e-01	7.667588e-07	3.492422e-08	3.492422e-08
2.000000e-01	3.000000e-01	8.801425e-07	7.793579e-08	7.793579e-08
3.000000e-01	4.000000e-01	1.040476e-06	4.523505e-08	4.523505e-08
4.000000e-01	5.000000e-01	1.269594e-06	4.394969e-08	4.394969e-08
5.000000e-01	6.000000e-01	1.671350e-06	6.786526e-08	6.786526e-08
6.000000e-01	7.000000e-01	2.173807e-06	6.390559e-08	6.390559e-08
7.000000e-01	8.000000e-01	3.375752e-06	6.506467e-08	6.506467e-08
8.000000e-01	9.000000e-01	6.334480e-06	1.309052e-07	1.309052e-07
9.000000e-01	1.000000e+00	4.475715e-05	1.071825e-05	1.071825e-05
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=VBS-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=3.93571627546527284e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	3.332434e-07	3.156262e-08	3.156262e-08
-9.000000e-01	-8.000000e-01	3.209675e-07	2.302452e-08	2.302452e-08
-8.000000e-01	-7.000000e-01	3.567992e-07	3.290773e-08	3.290773e-08
-7.000000e-01	-6.000000e-01	3.862628e-07	2.929669e-08	2.929669e-08
-6.000000e-01	-5.000000e-01	3.915203e-07	2.472245e-08	2.472245e-08
-5.000000e-01	-4.000000e-01	4.509111e-07	4.726589e-08	4.726589e-08
-4.000000e-01	-3.000000e-01	5.109465e-07	3.342016e-08	3.342016e-08
-3.000000e-01	-2.000000e-01	4.571732e-07	2.905646e-08	2.905646e-08
-2.000000e-01	-1.000000e-01	5.602709e-07	1.044656e-07	1.044656e-07
-1.000000e-01	0.000000e+00	6.317077e-07	4.956767e-08	4.956767e-08
0.000000e+00	1.000000e-01	4.703031e-07	9.903080e-08	9.903080e-08
1.000000e-01	2.000000e-01	7.629740e-07	3.527129e-08	3.527129e-08
2.000000e-01	3.000000e-01	8.746874e-07	8.055728e-08	8.055728e-08
3.000000e-01	4.000000e-01	1.037127e-06	4.525060e-08	4.525060e-08
4.000000e-01	5.000000e-01	1.262901e-06	4.448871e-08	4.448871e-08
5.000000e-01	6.000000e-01	1.669521e-06	6.934059e-08	6.934059e-08
6.000000e-01	7.000000e-01	2.170051e-06	6.404980e-08	6.404980e-08
7.000000e-01	8.000000e-01	3.371706e-06	6.654054e-08	6.654054e-08
8.000000e-01	9.000000e-01	6.303250e-06	1.385541e-07	1.385541e-07
9.000000e-01	1.000000e+00	4.511492e-05	1.115794e-05	1.115794e-05
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
Path=VBS-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
ScaledBy=3.93577687494778719e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	3.318076e-07	3.162180e-08	3.162180e-08
-9.000000e-01	-8.000000e-01	3.181820e-07	2.284241e-08	2.284241e-08
-8.000000e-01	-7.000000e-01	3.545646e-07	3.286638e-08	3.286638e-08
-7.000000e-01	-6.000000e-01	3.851499e-07	2.926806e-08	2.926806e-08
-6.000000e-01	-5.000000e-01	3.892555e-07	2.472395e-08	2.472395e-08
-5.000000e-01	-4.000000e-01	4.511864e-07	4.754982e-08	4.754982e-08
-4.000000e-01	-3.000000e-01	5.112409e-07	3.363702e-08	3.363702e-08
-3.000000e-01	-2.000000e-01	4.554642e-07	2.923323e-08	2.923323e-08
-2.000000e-01	-1.000000e-01	5.722927e-07	1.144600e-07	1.144600e-07
-1.000000e-01	0.000000e+00	6.338915e-07	5.071269e-08	5.071269e-08
0.000000e+00	1.000000e-01	4.771449e-07	9.659701e-08	9.659701e-08
1.000000e-01	2.000000e-01	7.609923e-07	3.570069e-08	3.570069e-08
2.000000e-01	3.000000e-01	8.715235e-07	8.320683e-08	8.320683e-08
3.000000e-01	4.000000e-01	1.036426e-06	4.515076e-08	4.515076e-08
4.000000e-01	5.000000e-01	1.259549e-06	4.512663e-08	4.512663e-08
5.000000e-01	6.000000e-01	1.673253e-06	7.095465e-08	7.095465e-08
6.000000e-01	7.000000e-01	2.173432e-06	6.415744e-08	6.415744e-08
7.000000e-01	8.000000e-01	3.379556e-06	6.832152e-08	6.832152e-08
8.000000e-01	9.000000e-01	6.291568e-06	1.478580e-07	1.478580e-07
9.000000e-01	1.000000e+00	4.560412e-05	1.162139e-05	1.162139e-05
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
Path=VBS-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=3.93556243197400777e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	3.214127e-07	3.264763e-08	3.264763e-08
-9.000000e-01	-8.000000e-01	3.090021e-07	2.352754e-08	2.352754e-08
-8.000000e-01	-7.000000e-01	3.437640e-07	3.463744e-08	3.463744e-08
-7.000000e-01	-6.000000e-01	3.791732e-07	3.046811e-08	3.046811e-08
-6.000000e-01	-5.000000e-01	3.801408e-07	2.502287e-08	2.502287e-08
-5.000000e-01	-4.000000e-01	4.409912e-07	5.069829e-08	5.069829e-08
-4.000000e-01	-3.000000e-01	5.005433e-07	3.395391e-08	3.395391e-08
-3.000000e-01	-2.000000e-01	4.444206e-07	3.037795e-08	3.037795e-08
-2.000000e-01	-1.000000e-01	5.607566e-07	1.145588e-07	1.145588e-07
-1.000000e-01	0.000000e+00	6.256226e-07	5.277444e-08	5.277444e-08
0.000000e+00	1.000000e-01	4.427035e-07	1.087099e-07	1.087099e-07
1.000000e-01	2.000000e-01	7.449437e-07	3.589373e-08	3.589373e-08
2.000000e-01	3.000000e-01	8.508426e-07	8.742302e-08	8.742302e-08
3.000000e-01	4.000000e-01	1.021866e-06	4.811849e-08	4.811849e-08
4.000000e-01	5.000000e-01	1.237080e-06	4.640030e-08	4.640030e-08
5.000000e-01	6.000000e-01	1.634789e-06	7.402121e-08	7.402121e-08
6.000000e-01	7.000000e-01	2.115377e-06	6.775993e-08	6.775993e-08
7.000000e-01	8.000000e-01	3.298866e-06	6.964763e-08	6.964763e-08
8.000000e-01	9.000000e-01	6.111822e-06	1.489046e-07	1.489046e-07
9.000000e-01	1.000000e+00	4.366290e-05	1.228592e-05	1.228592e-05
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
Path=VBS-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
ScaledBy=3.93563723282249735e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	3.210959e-07	3.280780e-08	3.280780e-08
-9.000000e-01	-8.000000e-01	3.070041e-07	2.342256e-08	2.342256e-08
-8.000000e-01	-7.000000e-01	3.425172e-07	3.465095e-08	3.465095e-08
-7.000000e-01	-6.000000e-01	3.789587e-07	3.049207e-08	3.049207e-08
-6.000000e-01	-5.000000e-01	3.786996e-07	2.511605e-08	2.511605e-08
-5.000000e-01	-4.000000e-01	4.422928e-07	5.104300e-08	5.104300e-08
-4.000000e-01	-3.000000e-01	5.020098e-07	3.425224e-08	3.425224e-08
-3.000000e-01	-2.000000e-01	4.434231e-07	3.063879e-08	3.063879e-08
-2.000000e-01	-1.000000e-01	5.746888e-07	1.256055e-07	1.256055e-07
-1.000000e-01	0.000000e+00	6.289554e-07	5.412496e-08	5.412496e-08
0.000000e+00	1.000000e-01	4.513479e-07	1.060449e-07	1.060449e-07
1.000000e-01	2.000000e-01	7.437154e-07	3.646723e-08	3.646723e-08
2.000000e-01	3.000000e-01	8.480554e-07	9.041138e-08	9.041138e-08
3.000000e-01	4.000000e-01	1.021302e-06	4.805752e-08	4.805752e-08
4.000000e-01	5.000000e-01	1.232834e-06	4.717778e-08	4.717778e-08
5.000000e-01	6.000000e-01	1.637880e-06	7.586731e-08	7.586731e-08
6.000000e-01	7.000000e-01	2.116541e-06	6.788372e-08	6.788372e-08
7.000000e-01	8.000000e-01	3.301602e-06	7.169676e-08	7.169676e-08
8.000000e-01	9.000000e-01	6.081780e-06	1.592597e-07	1.592597e-07
9.000000e-01	1.000000e+00	4.390251e-05	1.279628e-05	1.279628e-05
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=VBS-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ScaledBy=3.93667473423365543e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	2.900458e-07	3.367790e-08	3.367790e-08
-9.000000e-01	-8.000000e-01	2.908542e-07	2.651467e-08	2.651467e-08
-8.000000e-01	-7.000000e-01	3.082549e-07	3.247165e-08	3.247165e-08
-7.000000e-01	-6.000000e-01	3.559691e-07	3.559381e-08	3.559381e-08
-6.000000e-01	-5.000000e-01	3.503724e-07	2.679835e-08	2.679835e-08
-5.000000e-01	-4.000000e-01	4.162829e-07	4.941242e-08	4.941242e-08
-4.000000e-01	-3.000000e-01	4.899967e-07	3.916241e-08	3.916241e-08
-3.000000e-01	-2.000000e-01	4.063089e-07	3.035031e-08	3.035031e-08
-2.000000e-01	-1.000000e-01	4.952790e-07	1.049188e-07	1.049188e-07
-1.000000e-01	0.000000e+00	6.233059e-07	5.659045e-08	5.659045e-08
0.000000e+00	1.000000e-01	4.628384e-07	1.022795e-07	1.022795e-07
1.000000e-01	2.000000e-01	7.049396e-07	3.761029e-08	3.761029e-08
2.000000e-01	3.000000e-01	8.353714e-07	9.113542e-08	9.113542e-08
3.000000e-01	4.000000e-01	1.002132e-06	4.905481e-08	4.905481e-08
4.000000e-01	5.000000e-01	1.081602e-06	1.337759e-07	1.337759e-07
5.000000e-01	6.000000e-01	1.616173e-06	7.738247e-08	7.738247e-08
6.000000e-01	7.000000e-01	2.118853e-06	7.005259e-08	7.005259e-08
7.000000e-01	8.000000e-01	-1.046382e-05	1.374905e-05	1.374905e-05
8.000000e-01	9.000000e-01	5.855052e-06	2.420847e-07	2.420847e-07
9.000000e-01	1.000000e+00	-2.187252e-01	2.143312e-01	2.143312e-01
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=VBS-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ScaledBy=3.95137204320447604e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	2.934234e-07	3.386690e-08	3.386690e-08
-9.000000e-01	-8.000000e-01	2.946274e-07	2.667262e-08	2.667262e-08
-8.000000e-01	-7.000000e-01	3.126389e-07	3.267149e-08	3.267149e-08
-7.000000e-01	-6.000000e-01	3.594689e-07	3.575978e-08	3.575978e-08
-6.000000e-01	-5.000000e-01	3.548868e-07	2.701483e-08	2.701483e-08
-5.000000e-01	-4.000000e-01	4.204975e-07	4.964042e-08	4.964042e-08
-4.000000e-01	-3.000000e-01	5.725613e-07	9.011667e-08	9.011667e-08
-3.000000e-01	-2.000000e-01	4.142271e-07	3.058483e-08	3.058483e-08
-2.000000e-01	-1.000000e-01	5.025604e-07	1.053341e-07	1.053341e-07
-1.000000e-01	0.000000e+00	6.316126e-07	5.695000e-08	5.695000e-08
0.000000e+00	1.000000e-01	4.708135e-07	1.028055e-07	1.028055e-07
1.000000e-01	2.000000e-01	7.158827e-07	3.783965e-08	3.783965e-08
2.000000e-01	3.000000e-01	8.687870e-07	8.880913e-08	8.880913e-08
3.000000e-01	4.000000e-01	1.016600e-06	4.934052e-08	4.934052e-08
4.000000e-01	5.000000e-01	1.231367e-06	4.935811e-08	4.935811e-08
5.000000e-01	6.000000e-01	1.640283e-06	7.795221e-08	7.795221e-08
6.000000e-01	7.000000e-01	2.151016e-06	7.078335e-08	7.078335e-08
7.000000e-01	8.000000e-01	3.321756e-06	7.404143e-08	7.404143e-08
8.000000e-01	9.000000e-01	6.225687e-06	1.548506e-07	1.548506e-07
9.000000e-01	1.000000e+00	3.172111e-05	8.424533e-07	8.424533e-07
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
Path=VBS-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
ScaledBy=3.93672252407829643e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	2.904245e-07	3.366580e-08	3.366580e-08
-9.000000e-01	-8.000000e-01	2.902536e-07	2.652519e-08	2.652519e-08
-8.000000e-01	-7.000000e-01	3.091884e-07	3.248958e-08	3.248958e-08
-7.000000e-01	-6.000000e-01	3.563349e-07	3.561029e-08	3.561029e-08
-6.000000e-01	-5.000000e-01	3.514649e-07	2.683612e-08	2.683612e-08
-5.000000e-01	-4.000000e-01	4.180201e-07	4.941791e-08	4.941791e-08
-4.000000e-01	-3.000000e-01	4.900897e-07	3.912777e-08	3.912777e-08
-3.000000e-01	-2.000000e-01	4.089369e-07	3.045202e-08	3.045202e-08
-2.000000e-01	-1.000000e-01	4.980009e-07	1.049399e-07	1.049399e-07
-1.000000e-01	0.000000e+00	6.261511e-07	5.684216e-08	5.684216e-08
0.000000e+00	1.000000e-01	4.661170e-07	1.022838e-07	1.022838e-07
1.000000e-01	2.000000e-01	7.092234e-07	3.769985e-08	3.769985e-08
2.000000e-01	3.000000e-01	8.397568e-07	9.147975e-08	9.147975e-08
3.000000e-01	4.000000e-01	1.010661e-06	4.917668e-08	4.917668e-08
4.000000e-01	5.000000e-01	1.217746e-06	4.935127e-08	4.935127e-08
5.000000e-01	6.000000e-01	1.626032e-06	7.817273e-08	7.817273e-08
6.000000e-01	7.000000e-01	2.142635e-06	7.026619e-08	7.026619e-08
7.000000e-01	8.000000e-01	3.327576e-06	7.139583e-08	7.139583e-08
8.000000e-01	9.000000e-01	5.969075e-06	2.198304e-07	2.198304e-07
9.000000e-01	1.000000e+00	4.150971e-05	1.111066e-05	1.111066e-05
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[_VarBand]
BandComponentEnv=Nominal,ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5,ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1,ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5,ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2,ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1,ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2
ErrorBandColor=red!80!black
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
ErrorTubes=1
ErrorType=env
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[_VarBand]
Path=QCD-QCD[_VarBand]
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.384478e-04	6.921130e-07	6.921130e-07
-9.000000e-01	-8.000000e-01	1.400481e-04	6.893523e-07	6.893523e-07
-8.000000e-01	-7.000000e-01	1.443448e-04	7.227462e-07	7.227462e-07
-7.000000e-01	-6.000000e-01	1.482169e-04	7.101374e-07	7.101374e-07
-6.000000e-01	-5.000000e-01	1.530239e-04	7.086307e-07	7.086307e-07
-5.000000e-01	-4.000000e-01	1.583450e-04	7.079451e-07	7.079451e-07
-4.000000e-01	-3.000000e-01	1.658232e-04	7.299368e-07	7.299368e-07
-3.000000e-01	-2.000000e-01	1.812192e-04	6.590476e-06	6.590476e-06
-2.000000e-01	-1.000000e-01	1.856946e-04	7.697838e-07	7.697838e-07
-1.000000e-01	0.000000e+00	1.996784e-04	8.190347e-07	8.190347e-07
0.000000e+00	1.000000e-01	2.136290e-04	8.242110e-07	8.242110e-07
1.000000e-01	2.000000e-01	2.373081e-04	8.455025e-07	8.455025e-07
2.000000e-01	3.000000e-01	2.681210e-04	8.945911e-07	8.945911e-07
3.000000e-01	4.000000e-01	3.029230e-04	9.598755e-07	9.598755e-07
4.000000e-01	5.000000e-01	3.422968e-04	1.023930e-06	1.023930e-06
5.000000e-01	6.000000e-01	4.026565e-04	4.634367e-06	4.634367e-06
6.000000e-01	7.000000e-01	4.748826e-04	1.219748e-06	1.219748e-06
7.000000e-01	8.000000e-01	6.008318e-04	1.466480e-06	1.466480e-06
8.000000e-01	9.000000e-01	8.941100e-04	1.671033e-05	1.671033e-05
9.000000e-01	1.000000e+00	1.798540e-03	3.495187e-04	3.495187e-04
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[MUR=2__MUF=2__LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[MUR=2__MUF=2__LHAPDF=325100]
Path=QCD-QCD[MUR=2__MUF=2__LHAPDF=325100]
ScaledBy=7.87827894419162642e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.186449e-04	6.335436e-07	6.335436e-07
-9.000000e-01	-8.000000e-01	1.200231e-04	6.409200e-07	6.409200e-07
-8.000000e-01	-7.000000e-01	1.235742e-04	6.461251e-07	6.461251e-07
-7.000000e-01	-6.000000e-01	1.267729e-04	6.445826e-07	6.445826e-07
-6.000000e-01	-5.000000e-01	1.308792e-04	6.499531e-07	6.499531e-07
-5.000000e-01	-4.000000e-01	1.348470e-04	6.440154e-07	6.440154e-07
-4.000000e-01	-3.000000e-01	1.417375e-04	6.616287e-07	6.616287e-07
-3.000000e-01	-2.000000e-01	1.537423e-04	4.337855e-06	4.337855e-06
-2.000000e-01	-1.000000e-01	1.589822e-04	7.091570e-07	7.091570e-07
-1.000000e-01	0.000000e+00	1.706244e-04	7.342813e-07	7.342813e-07
0.000000e+00	1.000000e-01	1.823503e-04	7.626214e-07	7.626214e-07
1.000000e-01	2.000000e-01	2.019942e-04	7.862200e-07	7.862200e-07
2.000000e-01	3.000000e-01	2.285560e-04	8.180799e-07	8.180799e-07
3.000000e-01	4.000000e-01	2.578895e-04	8.712632e-07	8.712632e-07
4.000000e-01	5.000000e-01	2.912537e-04	9.229769e-07	9.229769e-07
5.000000e-01	6.000000e-01	3.415804e-04	3.658230e-06	3.658230e-06
6.000000e-01	7.000000e-01	4.022520e-04	1.090578e-06	1.090578e-06
7.000000e-01	8.000000e-01	5.076956e-04	1.266194e-06	1.266194e-06
8.000000e-01	9.000000e-01	7.512379e-04	1.327640e-05	1.327640e-05
9.000000e-01	1.000000e+00	1.437906e-03	2.366188e-04	2.366188e-04
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[MUR=2__MUF=1__LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[MUR=2__MUF=1__LHAPDF=325100]
Path=QCD-QCD[MUR=2__MUF=1__LHAPDF=325100]
ScaledBy=7.87844175434146219e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.173927e-04	5.921014e-07	5.921014e-07
-9.000000e-01	-8.000000e-01	1.187629e-04	5.890976e-07	5.890976e-07
-8.000000e-01	-7.000000e-01	1.224920e-04	6.154961e-07	6.154961e-07
-7.000000e-01	-6.000000e-01	1.256833e-04	6.048286e-07	6.048286e-07
-6.000000e-01	-5.000000e-01	1.296766e-04	6.095128e-07	6.095128e-07
-5.000000e-01	-4.000000e-01	1.341346e-04	6.087567e-07	6.087567e-07
-4.000000e-01	-3.000000e-01	1.405409e-04	6.258289e-07	6.258289e-07
-3.000000e-01	-2.000000e-01	1.535311e-04	5.427142e-06	5.427142e-06
-2.000000e-01	-1.000000e-01	1.574967e-04	6.603267e-07	6.603267e-07
-1.000000e-01	0.000000e+00	1.692471e-04	6.993378e-07	6.993378e-07
0.000000e+00	1.000000e-01	1.808678e-04	7.201598e-07	7.201598e-07
1.000000e-01	2.000000e-01	2.007330e-04	7.289375e-07	7.289375e-07
2.000000e-01	3.000000e-01	2.269391e-04	7.716439e-07	7.716439e-07
3.000000e-01	4.000000e-01	2.562904e-04	8.296007e-07	8.296007e-07
4.000000e-01	5.000000e-01	2.896145e-04	8.810649e-07	8.810649e-07
5.000000e-01	6.000000e-01	3.402229e-04	4.151484e-06	4.151484e-06
6.000000e-01	7.000000e-01	4.006154e-04	1.041855e-06	1.041855e-06
7.000000e-01	8.000000e-01	5.059306e-04	1.211652e-06	1.211652e-06
8.000000e-01	9.000000e-01	7.480456e-04	1.249340e-05	1.249340e-05
9.000000e-01	1.000000e+00	1.502175e-03	2.890850e-04	2.890850e-04
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[MUR=1__MUF=2__LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[MUR=1__MUF=2__LHAPDF=325100]
Path=QCD-QCD[MUR=1__MUF=2__LHAPDF=325100]
ScaledBy=7.87892697713872950e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.397839e-04	7.262376e-07	7.262376e-07
-9.000000e-01	-8.000000e-01	1.413010e-04	7.313400e-07	7.313400e-07
-8.000000e-01	-7.000000e-01	1.454393e-04	7.426810e-07	7.426810e-07
-7.000000e-01	-6.000000e-01	1.492889e-04	7.396569e-07	7.396569e-07
-6.000000e-01	-5.000000e-01	1.542123e-04	7.389815e-07	7.389815e-07
-5.000000e-01	-4.000000e-01	1.590895e-04	7.320887e-07	7.320887e-07
-4.000000e-01	-3.000000e-01	1.671362e-04	7.579162e-07	7.579162e-07
-3.000000e-01	-2.000000e-01	1.812933e-04	5.314537e-06	5.314537e-06
-2.000000e-01	-1.000000e-01	1.871978e-04	8.026662e-07	8.026662e-07
-1.000000e-01	0.000000e+00	2.010786e-04	8.473536e-07	8.473536e-07
0.000000e+00	1.000000e-01	2.152453e-04	8.610427e-07	8.610427e-07
1.000000e-01	2.000000e-01	2.386120e-04	8.878068e-07	8.878068e-07
2.000000e-01	3.000000e-01	2.698082e-04	9.332591e-07	9.332591e-07
3.000000e-01	4.000000e-01	3.046119e-04	9.925134e-07	9.925134e-07
4.000000e-01	5.000000e-01	3.440750e-04	1.055501e-06	1.055501e-06
5.000000e-01	6.000000e-01	4.040155e-04	4.094407e-06	4.094407e-06
6.000000e-01	7.000000e-01	4.764839e-04	1.248418e-06	1.248418e-06
7.000000e-01	8.000000e-01	6.023734e-04	1.492595e-06	1.492595e-06
8.000000e-01	9.000000e-01	8.974665e-04	1.781795e-05	1.781795e-05
9.000000e-01	1.000000e+00	1.718387e-03	2.873365e-04	2.873365e-04
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[MUR=1__MUF=1__LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[MUR=1__MUF=1__LHAPDF=325100]
Path=QCD-QCD[MUR=1__MUF=1__LHAPDF=325100]
ScaledBy=7.87894015192932409e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.384478e-04	6.921130e-07	6.921130e-07
-9.000000e-01	-8.000000e-01	1.400481e-04	6.893523e-07	6.893523e-07
-8.000000e-01	-7.000000e-01	1.443448e-04	7.227462e-07	7.227462e-07
-7.000000e-01	-6.000000e-01	1.482169e-04	7.101374e-07	7.101374e-07
-6.000000e-01	-5.000000e-01	1.530239e-04	7.086307e-07	7.086307e-07
-5.000000e-01	-4.000000e-01	1.583450e-04	7.079451e-07	7.079451e-07
-4.000000e-01	-3.000000e-01	1.658232e-04	7.299368e-07	7.299368e-07
-3.000000e-01	-2.000000e-01	1.812192e-04	6.590476e-06	6.590476e-06
-2.000000e-01	-1.000000e-01	1.856946e-04	7.697838e-07	7.697838e-07
-1.000000e-01	0.000000e+00	1.996784e-04	8.190347e-07	8.190347e-07
0.000000e+00	1.000000e-01	2.136290e-04	8.242110e-07	8.242110e-07
1.000000e-01	2.000000e-01	2.373081e-04	8.455025e-07	8.455025e-07
2.000000e-01	3.000000e-01	2.681210e-04	8.945911e-07	8.945911e-07
3.000000e-01	4.000000e-01	3.029230e-04	9.598755e-07	9.598755e-07
4.000000e-01	5.000000e-01	3.422968e-04	1.023930e-06	1.023930e-06
5.000000e-01	6.000000e-01	4.026565e-04	4.634367e-06	4.634367e-06
6.000000e-01	7.000000e-01	4.748826e-04	1.219748e-06	1.219748e-06
7.000000e-01	8.000000e-01	6.008318e-04	1.466480e-06	1.466480e-06
8.000000e-01	9.000000e-01	8.941100e-04	1.671033e-05	1.671033e-05
9.000000e-01	1.000000e+00	1.798540e-03	3.495187e-04	3.495187e-04
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[MUR=1__MUF=0.5__LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[MUR=1__MUF=0.5__LHAPDF=325100]
Path=QCD-QCD[MUR=1__MUF=0.5__LHAPDF=325100]
ScaledBy=7.87927600504545826e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.548334e-04	1.840294e-05	1.840294e-05
-9.000000e-01	-8.000000e-01	1.385439e-04	1.384837e-06	1.384837e-06
-8.000000e-01	-7.000000e-01	1.424692e-04	6.685913e-06	6.685913e-06
-7.000000e-01	-6.000000e-01	1.414015e-04	3.394613e-06	3.394613e-06
-6.000000e-01	-5.000000e-01	1.519276e-04	1.663792e-06	1.663792e-06
-5.000000e-01	-4.000000e-01	1.535850e-04	2.679544e-06	2.679544e-06
-4.000000e-01	-3.000000e-01	1.639692e-04	2.636001e-06	2.636001e-06
-3.000000e-01	-2.000000e-01	1.764843e-04	6.814430e-06	6.814430e-06
-2.000000e-01	-1.000000e-01	1.803742e-04	9.297018e-06	9.297018e-06
-1.000000e-01	0.000000e+00	1.975421e-04	6.527941e-06	6.527941e-06
0.000000e+00	1.000000e-01	1.985084e-04	1.110502e-05	1.110502e-05
1.000000e-01	2.000000e-01	2.419614e-04	3.920727e-06	3.920727e-06
2.000000e-01	3.000000e-01	2.605256e-04	2.308938e-06	2.308938e-06
3.000000e-01	4.000000e-01	3.055344e-04	3.427633e-06	3.427633e-06
4.000000e-01	5.000000e-01	3.330627e-04	2.794830e-06	2.794830e-06
5.000000e-01	6.000000e-01	4.371074e-04	3.638535e-05	3.638535e-05
6.000000e-01	7.000000e-01	5.284139e-04	4.095977e-05	4.095977e-05
7.000000e-01	8.000000e-01	5.983087e-04	5.266870e-06	5.266870e-06
8.000000e-01	9.000000e-01	8.915527e-04	1.837463e-05	1.837463e-05
9.000000e-01	1.000000e+00	1.891385e-03	4.571354e-04	4.571354e-04
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[MUR=0.5__MUF=1__LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[MUR=0.5__MUF=1__LHAPDF=325100]
Path=QCD-QCD[MUR=0.5__MUF=1__LHAPDF=325100]
ScaledBy=7.87785652378137932e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.858575e-04	1.105529e-06	1.105529e-06
-9.000000e-01	-8.000000e-01	1.878453e-04	1.061698e-06	1.061698e-06
-8.000000e-01	-7.000000e-01	1.936281e-04	1.108109e-06	1.108109e-06
-7.000000e-01	-6.000000e-01	1.980232e-04	1.066734e-06	1.066734e-06
-6.000000e-01	-5.000000e-01	2.059263e-04	1.099302e-06	1.099302e-06
-5.000000e-01	-4.000000e-01	2.127894e-04	1.106696e-06	1.106696e-06
-4.000000e-01	-3.000000e-01	2.229503e-04	1.118615e-06	1.118615e-06
-3.000000e-01	-2.000000e-01	2.417776e-04	7.411095e-06	7.411095e-06
-2.000000e-01	-1.000000e-01	2.488990e-04	1.164633e-06	1.164633e-06
-1.000000e-01	0.000000e+00	2.689146e-04	1.259490e-06	1.259490e-06
0.000000e+00	1.000000e-01	2.882538e-04	1.308665e-06	1.308665e-06
1.000000e-01	2.000000e-01	3.200961e-04	1.332900e-06	1.332900e-06
2.000000e-01	3.000000e-01	3.616943e-04	1.381978e-06	1.381978e-06
3.000000e-01	4.000000e-01	4.096239e-04	1.560004e-06	1.560004e-06
4.000000e-01	5.000000e-01	4.620853e-04	1.580676e-06	1.580676e-06
5.000000e-01	6.000000e-01	5.438819e-04	6.628646e-06	6.628646e-06
6.000000e-01	7.000000e-01	6.426595e-04	1.893864e-06	1.893864e-06
7.000000e-01	8.000000e-01	8.145704e-04	2.170214e-06	2.170214e-06
8.000000e-01	9.000000e-01	1.207121e-03	1.950910e-05	1.950910e-05
9.000000e-01	1.000000e+00	2.428591e-03	4.306233e-04	4.306233e-04
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100]
Path=QCD-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100]
ScaledBy=7.87855189948930389e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.848977e-04	2.579837e-06	2.579837e-06
-9.000000e-01	-8.000000e-01	1.861807e-04	1.591139e-06	1.591139e-06
-8.000000e-01	-7.000000e-01	1.922071e-04	3.361860e-06	3.361860e-06
-7.000000e-01	-6.000000e-01	1.919284e-04	3.338407e-06	3.338407e-06
-6.000000e-01	-5.000000e-01	2.033151e-04	1.751812e-06	1.751812e-06
-5.000000e-01	-4.000000e-01	2.070054e-04	3.194534e-06	3.194534e-06
-4.000000e-01	-3.000000e-01	2.181642e-04	1.913373e-06	1.913373e-06
-3.000000e-01	-2.000000e-01	2.408357e-04	1.254241e-05	1.254241e-05
-2.000000e-01	-1.000000e-01	2.462322e-04	1.005307e-05	1.005307e-05
-1.000000e-01	0.000000e+00	2.675622e-04	3.213380e-06	3.213380e-06
0.000000e+00	1.000000e-01	2.734959e-04	8.532893e-06	8.532893e-06
1.000000e-01	2.000000e-01	3.204533e-04	3.438549e-06	3.438549e-06
2.000000e-01	3.000000e-01	3.531098e-04	2.260968e-06	2.260968e-06
3.000000e-01	4.000000e-01	4.077574e-04	3.260103e-06	3.260103e-06
4.000000e-01	5.000000e-01	4.493876e-04	4.377110e-06	4.377110e-06
5.000000e-01	6.000000e-01	5.528170e-04	1.521559e-05	1.521559e-05
6.000000e-01	7.000000e-01	6.741352e-04	2.275291e-05	2.275291e-05
7.000000e-01	8.000000e-01	8.066629e-04	5.305418e-06	5.305418e-06
8.000000e-01	9.000000e-01	1.204300e-03	2.250233e-05	2.250233e-05
9.000000e-01	1.000000e+00	2.493993e-03	5.227809e-04	5.227809e-04
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
Path=QCD-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
ScaledBy=7.87547469416159147e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.105958e-04	3.200694e-07	3.200694e-07
-9.000000e-01	-8.000000e-01	1.118307e-04	3.263674e-07	3.263674e-07
-8.000000e-01	-7.000000e-01	1.147130e-04	3.333884e-07	3.333884e-07
-7.000000e-01	-6.000000e-01	1.177495e-04	3.313269e-07	3.313269e-07
-6.000000e-01	-5.000000e-01	1.208583e-04	3.331222e-07	3.331222e-07
-5.000000e-01	-4.000000e-01	1.251216e-04	3.384859e-07	3.384859e-07
-4.000000e-01	-3.000000e-01	1.306168e-04	3.424154e-07	3.424154e-07
-3.000000e-01	-2.000000e-01	1.389853e-04	1.727957e-06	1.727957e-06
-2.000000e-01	-1.000000e-01	1.452505e-04	3.596856e-07	3.596856e-07
-1.000000e-01	0.000000e+00	1.545124e-04	3.704028e-07	3.704028e-07
0.000000e+00	1.000000e-01	1.657137e-04	3.802878e-07	3.802878e-07
1.000000e-01	2.000000e-01	1.821608e-04	3.970076e-07	3.970076e-07
2.000000e-01	3.000000e-01	2.042074e-04	4.121739e-07	4.121739e-07
3.000000e-01	4.000000e-01	2.290416e-04	4.404199e-07	4.404199e-07
4.000000e-01	5.000000e-01	2.566761e-04	4.623243e-07	4.623243e-07
5.000000e-01	6.000000e-01	2.951899e-04	1.771209e-06	1.771209e-06
6.000000e-01	7.000000e-01	3.461787e-04	5.432072e-07	5.432072e-07
7.000000e-01	8.000000e-01	4.315144e-04	6.491247e-07	6.491247e-07
8.000000e-01	9.000000e-01	6.106037e-04	5.977667e-06	5.977667e-06
9.000000e-01	1.000000e+00	1.035037e-03	9.049322e-05	9.049322e-05
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
Path=QCD-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=7.87549963085128794e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.097404e-04	3.187788e-07	3.187788e-07
-9.000000e-01	-8.000000e-01	1.109959e-04	3.250774e-07	3.250774e-07
-8.000000e-01	-7.000000e-01	1.138690e-04	3.322033e-07	3.322033e-07
-7.000000e-01	-6.000000e-01	1.168942e-04	3.297102e-07	3.297102e-07
-6.000000e-01	-5.000000e-01	1.200125e-04	3.313752e-07	3.313752e-07
-5.000000e-01	-4.000000e-01	1.242660e-04	3.366583e-07	3.366583e-07
-4.000000e-01	-3.000000e-01	1.297515e-04	3.406137e-07	3.406137e-07
-3.000000e-01	-2.000000e-01	1.381154e-04	1.735206e-06	1.735206e-06
-2.000000e-01	-1.000000e-01	1.443411e-04	3.580566e-07	3.580566e-07
-1.000000e-01	0.000000e+00	1.535977e-04	3.688314e-07	3.688314e-07
0.000000e+00	1.000000e-01	1.647836e-04	3.790293e-07	3.790293e-07
1.000000e-01	2.000000e-01	1.811746e-04	3.959888e-07	3.959888e-07
2.000000e-01	3.000000e-01	2.031742e-04	4.106721e-07	4.106721e-07
3.000000e-01	4.000000e-01	2.279528e-04	4.396714e-07	4.396714e-07
4.000000e-01	5.000000e-01	2.555307e-04	4.604287e-07	4.604287e-07
5.000000e-01	6.000000e-01	2.940369e-04	1.831088e-06	1.831088e-06
6.000000e-01	7.000000e-01	3.449261e-04	5.415118e-07	5.415118e-07
7.000000e-01	8.000000e-01	4.301866e-04	6.509181e-07	6.509181e-07
8.000000e-01	9.000000e-01	6.098818e-04	6.319597e-06	6.319597e-06
9.000000e-01	1.000000e+00	1.035261e-03	8.923966e-05	8.923966e-05
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
Path=QCD-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
ScaledBy=7.87550605913591601e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.300594e-04	3.808576e-07	3.808576e-07
-9.000000e-01	-8.000000e-01	1.315302e-04	3.882065e-07	3.882065e-07
-8.000000e-01	-7.000000e-01	1.349173e-04	3.961496e-07	3.961496e-07
-7.000000e-01	-6.000000e-01	1.385124e-04	3.925951e-07	3.925951e-07
-6.000000e-01	-5.000000e-01	1.422127e-04	3.943875e-07	3.943875e-07
-5.000000e-01	-4.000000e-01	1.472746e-04	4.006986e-07	4.006986e-07
-4.000000e-01	-3.000000e-01	1.537793e-04	4.052925e-07	4.052925e-07
-3.000000e-01	-2.000000e-01	1.638269e-04	2.211899e-06	2.211899e-06
-2.000000e-01	-1.000000e-01	1.710478e-04	4.259089e-07	4.259089e-07
-1.000000e-01	0.000000e+00	1.820007e-04	4.390312e-07	4.390312e-07
0.000000e+00	1.000000e-01	1.953119e-04	4.515873e-07	4.515873e-07
1.000000e-01	2.000000e-01	2.147880e-04	4.726114e-07	4.726114e-07
2.000000e-01	3.000000e-01	2.408996e-04	4.893508e-07	4.893508e-07
3.000000e-01	4.000000e-01	2.703053e-04	5.232165e-07	5.232165e-07
4.000000e-01	5.000000e-01	3.030184e-04	5.480315e-07	5.480315e-07
5.000000e-01	6.000000e-01	3.488242e-04	2.229799e-06	2.229799e-06
6.000000e-01	7.000000e-01	4.091609e-04	6.449229e-07	6.449229e-07
7.000000e-01	8.000000e-01	5.105379e-04	7.802118e-07	7.802118e-07
8.000000e-01	9.000000e-01	7.247905e-04	7.567654e-06	7.567654e-06
9.000000e-01	1.000000e+00	1.245056e-03	1.181294e-04	1.181294e-04
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=QCD-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=7.87553327412612926e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.291816e-04	3.801675e-07	3.801675e-07
-9.000000e-01	-8.000000e-01	1.306768e-04	3.874694e-07	3.874694e-07
-8.000000e-01	-7.000000e-01	1.340544e-04	3.956866e-07	3.956866e-07
-7.000000e-01	-6.000000e-01	1.376357e-04	3.914829e-07	3.914829e-07
-6.000000e-01	-5.000000e-01	1.413490e-04	3.931432e-07	3.931432e-07
-5.000000e-01	-4.000000e-01	1.464019e-04	3.994027e-07	3.994027e-07
-4.000000e-01	-3.000000e-01	1.528979e-04	4.039975e-07	4.039975e-07
-3.000000e-01	-2.000000e-01	1.629489e-04	2.221471e-06	2.221471e-06
-2.000000e-01	-1.000000e-01	1.701266e-04	4.249720e-07	4.249720e-07
-1.000000e-01	0.000000e+00	1.810839e-04	4.380920e-07	4.380920e-07
0.000000e+00	1.000000e-01	1.943818e-04	4.510956e-07	4.510956e-07
1.000000e-01	2.000000e-01	2.138066e-04	4.726810e-07	4.726810e-07
2.000000e-01	3.000000e-01	2.398777e-04	4.887749e-07	4.887749e-07
3.000000e-01	4.000000e-01	2.692401e-04	5.237370e-07	5.237370e-07
4.000000e-01	5.000000e-01	3.019100e-04	5.470248e-07	5.470248e-07
5.000000e-01	6.000000e-01	3.477422e-04	2.306304e-06	2.306304e-06
6.000000e-01	7.000000e-01	4.080049e-04	6.444391e-07	6.444391e-07
7.000000e-01	8.000000e-01	5.093630e-04	7.849344e-07	7.849344e-07
8.000000e-01	9.000000e-01	7.245213e-04	8.001429e-06	8.001429e-06
9.000000e-01	1.000000e+00	1.246039e-03	1.164915e-04	1.164915e-04
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
Path=QCD-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
ScaledBy=7.87555729306284179e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.281253e-04	3.793831e-07	3.793831e-07
-9.000000e-01	-8.000000e-01	1.296496e-04	3.865911e-07	3.865911e-07
-8.000000e-01	-7.000000e-01	1.330172e-04	3.952478e-07	3.952478e-07
-7.000000e-01	-6.000000e-01	1.365882e-04	3.902794e-07	3.902794e-07
-6.000000e-01	-5.000000e-01	1.403145e-04	3.917766e-07	3.917766e-07
-5.000000e-01	-4.000000e-01	1.453567e-04	3.979737e-07	3.979737e-07
-4.000000e-01	-3.000000e-01	1.518443e-04	4.025983e-07	4.025983e-07
-3.000000e-01	-2.000000e-01	1.618866e-04	2.221374e-06	2.221374e-06
-2.000000e-01	-1.000000e-01	1.690284e-04	4.240053e-07	4.240053e-07
-1.000000e-01	0.000000e+00	1.799872e-04	4.370167e-07	4.370167e-07
0.000000e+00	1.000000e-01	1.932707e-04	4.505808e-07	4.505808e-07
1.000000e-01	2.000000e-01	2.126398e-04	4.728971e-07	4.728971e-07
2.000000e-01	3.000000e-01	2.386669e-04	4.882415e-07	4.882415e-07
3.000000e-01	4.000000e-01	2.679794e-04	5.246889e-07	5.246889e-07
4.000000e-01	5.000000e-01	3.006000e-04	5.459710e-07	5.459710e-07
5.000000e-01	6.000000e-01	3.464606e-04	2.386972e-06	2.386972e-06
6.000000e-01	7.000000e-01	4.066435e-04	6.439924e-07	6.439924e-07
7.000000e-01	8.000000e-01	5.079912e-04	7.909068e-07	7.909068e-07
8.000000e-01	9.000000e-01	7.241476e-04	8.462513e-06	8.462513e-06
9.000000e-01	1.000000e+00	1.246635e-03	1.140305e-04	1.140305e-04
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
Path=QCD-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=7.87558837541419377e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.710305e-04	5.069946e-07	5.069946e-07
-9.000000e-01	-8.000000e-01	1.730312e-04	5.161185e-07	5.161185e-07
-8.000000e-01	-7.000000e-01	1.775080e-04	5.273055e-07	5.273055e-07
-7.000000e-01	-6.000000e-01	1.822742e-04	5.206504e-07	5.206504e-07
-6.000000e-01	-5.000000e-01	1.872457e-04	5.229038e-07	5.229038e-07
-5.000000e-01	-4.000000e-01	1.940079e-04	5.311223e-07	5.311223e-07
-4.000000e-01	-3.000000e-01	2.026556e-04	5.374482e-07	5.374482e-07
-3.000000e-01	-2.000000e-01	2.159872e-04	2.922461e-06	2.922461e-06
-2.000000e-01	-1.000000e-01	2.255646e-04	5.652677e-07	5.652677e-07
-1.000000e-01	0.000000e+00	2.401329e-04	5.826120e-07	5.826120e-07
0.000000e+00	1.000000e-01	2.578957e-04	6.006095e-07	6.006095e-07
1.000000e-01	2.000000e-01	2.838084e-04	6.313535e-07	6.313535e-07
2.000000e-01	3.000000e-01	3.185688e-04	6.518915e-07	6.518915e-07
3.000000e-01	4.000000e-01	3.576987e-04	6.979625e-07	6.979625e-07
4.000000e-01	5.000000e-01	4.012437e-04	7.286638e-07	7.286638e-07
5.000000e-01	6.000000e-01	4.623285e-04	2.984719e-06	2.984719e-06
6.000000e-01	7.000000e-01	5.428690e-04	8.591711e-07	8.591711e-07
7.000000e-01	8.000000e-01	6.784178e-04	1.050846e-06	1.050846e-06
8.000000e-01	9.000000e-01	9.667482e-04	1.035955e-05	1.035955e-05
9.000000e-01	1.000000e+00	1.672814e-03	1.562744e-04	1.562744e-04
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
Path=QCD-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
ScaledBy=7.87561466289222767e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.697628e-04	5.066204e-07	5.066204e-07
-9.000000e-01	-8.000000e-01	1.718042e-04	5.155621e-07	5.155621e-07
-8.000000e-01	-7.000000e-01	1.762729e-04	5.275370e-07	5.275370e-07
-7.000000e-01	-6.000000e-01	1.810293e-04	5.197220e-07	5.197220e-07
-6.000000e-01	-5.000000e-01	1.860229e-04	5.218107e-07	5.218107e-07
-5.000000e-01	-4.000000e-01	1.927769e-04	5.300022e-07	5.300022e-07
-4.000000e-01	-3.000000e-01	2.014214e-04	5.363478e-07	5.363478e-07
-3.000000e-01	-2.000000e-01	2.147538e-04	2.922499e-06	2.922499e-06
-2.000000e-01	-1.000000e-01	2.242968e-04	5.649311e-07	5.649311e-07
-1.000000e-01	0.000000e+00	2.388831e-04	5.820460e-07	5.820460e-07
0.000000e+00	1.000000e-01	2.566415e-04	6.008468e-07	6.008468e-07
1.000000e-01	2.000000e-01	2.825137e-04	6.329378e-07	6.329378e-07
2.000000e-01	3.000000e-01	3.172502e-04	6.524777e-07	6.524777e-07
3.000000e-01	4.000000e-01	3.563624e-04	7.005187e-07	7.005187e-07
4.000000e-01	5.000000e-01	3.998966e-04	7.285687e-07	7.285687e-07
5.000000e-01	6.000000e-01	4.610930e-04	3.089032e-06	3.089032e-06
6.000000e-01	7.000000e-01	5.416446e-04	8.602071e-07	8.602071e-07
7.000000e-01	8.000000e-01	6.773782e-04	1.061269e-06	1.061269e-06
8.000000e-01	9.000000e-01	9.674728e-04	1.095613e-05	1.095613e-05
9.000000e-01	1.000000e+00	1.676181e-03	1.529699e-04	1.529699e-04
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=QCD-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ScaledBy=7.82359856500977653e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	-7.374106e+04	7.355470e+04	7.355470e+04
-9.000000e-01	-8.000000e-01	-9.909120e+00	8.257515e+00	8.257515e+00
-8.000000e-01	-7.000000e-01	-1.365295e+00	9.995029e-01	9.995029e-01
-7.000000e-01	-6.000000e-01	-8.452499e+04	8.452315e+04	8.452315e+04
-6.000000e-01	-5.000000e-01	-4.099693e+03	3.953976e+03	3.953976e+03
-5.000000e-01	-4.000000e-01	4.692461e-01	4.629314e-01	4.629314e-01
-4.000000e-01	-3.000000e-01	-9.264447e+00	5.853337e+00	5.853337e+00
-3.000000e-01	-2.000000e-01	-5.550714e+01	5.457842e+01	5.457842e+01
-2.000000e-01	-1.000000e-01	-5.597164e+00	3.984298e+00	3.984298e+00
-1.000000e-01	0.000000e+00	-9.987520e+01	9.987880e+01	9.987880e+01
0.000000e+00	1.000000e-01	-1.068683e-01	1.023798e-01	1.023798e-01
1.000000e-01	2.000000e-01	-1.117634e+04	1.117095e+04	1.117095e+04
2.000000e-01	3.000000e-01	-7.702159e+03	6.641314e+03	6.641314e+03
3.000000e-01	4.000000e-01	-3.726104e+00	2.555582e+00	2.555582e+00
4.000000e-01	5.000000e-01	-3.449953e+03	2.557812e+03	2.557812e+03
5.000000e-01	6.000000e-01	-4.990046e+03	4.997867e+03	4.997867e+03
6.000000e-01	7.000000e-01	-4.675846e+03	4.319110e+03	4.319110e+03
7.000000e-01	8.000000e-01	-9.280376e+06	9.277145e+06	9.277145e+06
8.000000e-01	9.000000e-01	-4.160064e+06	3.283117e+06	3.283117e+06
9.000000e-01	1.000000e+00	1.166124e+09	1.229135e+09	1.229135e+09
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=QCD-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ScaledBy=7.87748090352702138e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	3.121208e-04	5.636771e-05	5.636771e-05
-9.000000e-01	-8.000000e-01	3.083147e-04	3.818054e-05	3.818054e-05
-8.000000e-01	-7.000000e-01	2.633898e-04	2.701574e-05	2.701574e-05
-7.000000e-01	-6.000000e-01	2.888522e-04	4.005525e-05	4.005525e-05
-6.000000e-01	-5.000000e-01	3.214574e-04	4.365557e-05	4.365557e-05
-5.000000e-01	-4.000000e-01	2.887148e-04	2.005619e-05	2.005619e-05
-4.000000e-01	-3.000000e-01	2.812302e-04	2.373285e-05	2.373285e-05
-3.000000e-01	-2.000000e-01	2.762942e-04	1.493393e-05	1.493393e-05
-2.000000e-01	-1.000000e-01	3.070184e-04	2.253576e-05	2.253576e-05
-1.000000e-01	0.000000e+00	3.402373e-04	2.086000e-05	2.086000e-05
0.000000e+00	1.000000e-01	3.842674e-04	3.111433e-05	3.111433e-05
1.000000e-01	2.000000e-01	3.725523e-04	2.810777e-05	2.810777e-05
2.000000e-01	3.000000e-01	4.242914e-04	2.191438e-05	2.191438e-05
3.000000e-01	4.000000e-01	6.321100e-04	8.424324e-05	8.424324e-05
4.000000e-01	5.000000e-01	5.933385e-04	3.594917e-05	3.594917e-05
5.000000e-01	6.000000e-01	6.644192e-04	3.541524e-05	3.541524e-05
6.000000e-01	7.000000e-01	8.790339e-04	7.724497e-05	7.724497e-05
7.000000e-01	8.000000e-01	1.128986e-03	7.465268e-05	7.465268e-05
8.000000e-01	9.000000e-01	1.406638e-03	6.399180e-05	6.399180e-05
9.000000e-01	1.000000e+00	2.932449e-03	3.925620e-04	3.925620e-04
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
Path=QCD-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
ScaledBy=7.89038215796924440e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	-3.111085e+04	3.098203e+04	3.098203e+04
-9.000000e-01	-8.000000e-01	-5.319887e+00	4.362282e+00	4.362282e+00
-8.000000e-01	-7.000000e-01	-8.910309e-01	6.407049e-01	6.407049e-01
-7.000000e-01	-6.000000e-01	-4.852578e+04	4.852446e+04	4.852446e+04
-6.000000e-01	-5.000000e-01	-2.502714e+03	2.409367e+03	2.409367e+03
-5.000000e-01	-4.000000e-01	3.125030e-01	3.088107e-01	3.088107e-01
-4.000000e-01	-3.000000e-01	-5.119567e+00	3.162908e+00	3.162908e+00
-3.000000e-01	-2.000000e-01	-3.383876e+01	3.320658e+01	3.320658e+01
-2.000000e-01	-1.000000e-01	-3.063491e+00	2.259649e+00	2.259649e+00
-1.000000e-01	0.000000e+00	-5.550250e+01	5.550417e+01	5.550417e+01
0.000000e+00	1.000000e-01	-6.650405e-02	6.340047e-02	6.340047e-02
1.000000e-01	2.000000e-01	-7.085445e+03	7.080138e+03	7.080138e+03
2.000000e-01	3.000000e-01	-4.532601e+03	3.908053e+03	3.908053e+03
3.000000e-01	4.000000e-01	-2.178048e+00	1.503288e+00	1.503288e+00
4.000000e-01	5.000000e-01	-1.835142e+03	1.329375e+03	1.329375e+03
5.000000e-01	6.000000e-01	-3.313943e+03	3.318581e+03	3.318581e+03
6.000000e-01	7.000000e-01	-3.139174e+03	2.949466e+03	2.949466e+03
7.000000e-01	8.000000e-01	-5.528358e+06	5.526020e+06	5.526020e+06
8.000000e-01	9.000000e-01	-6.615685e+05	6.613439e+05	6.613439e+05
9.000000e-01	1.000000e+00	9.056178e+08	9.424123e+08	9.424123e+08
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD
Path=QCD-QCD
ScaledBy=7.87894015192932409e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.384478e-04	6.921130e-07	6.921130e-07
-9.000000e-01	-8.000000e-01	1.400481e-04	6.893523e-07	6.893523e-07
-8.000000e-01	-7.000000e-01	1.443448e-04	7.227462e-07	7.227462e-07
-7.000000e-01	-6.000000e-01	1.482169e-04	7.101374e-07	7.101374e-07
-6.000000e-01	-5.000000e-01	1.530239e-04	7.086307e-07	7.086307e-07
-5.000000e-01	-4.000000e-01	1.583450e-04	7.079451e-07	7.079451e-07
-4.000000e-01	-3.000000e-01	1.658232e-04	7.299368e-07	7.299368e-07
-3.000000e-01	-2.000000e-01	1.812192e-04	6.590476e-06	6.590476e-06
-2.000000e-01	-1.000000e-01	1.856946e-04	7.697838e-07	7.697838e-07
-1.000000e-01	0.000000e+00	1.996784e-04	8.190347e-07	8.190347e-07
0.000000e+00	1.000000e-01	2.136290e-04	8.242110e-07	8.242110e-07
1.000000e-01	2.000000e-01	2.373081e-04	8.455025e-07	8.455025e-07
2.000000e-01	3.000000e-01	2.681210e-04	8.945911e-07	8.945911e-07
3.000000e-01	4.000000e-01	3.029230e-04	9.598755e-07	9.598755e-07
4.000000e-01	5.000000e-01	3.422968e-04	1.023930e-06	1.023930e-06
5.000000e-01	6.000000e-01	4.026565e-04	4.634367e-06	4.634367e-06
6.000000e-01	7.000000e-01	4.748826e-04	1.219748e-06	1.219748e-06
7.000000e-01	8.000000e-01	6.008318e-04	1.466480e-06	1.466480e-06
8.000000e-01	9.000000e-01	8.941100e-04	1.671033e-05	1.671033e-05
9.000000e-01	1.000000e+00	1.798540e-03	3.495187e-04	3.495187e-04
# END HISTO1D



==> plots/mcatnlo/dy_em.dat <==
# BEGIN PLOT
RatioPlot1YLabel=Ratio to Full
Scale=1000.
DrawOnly=EW-QCD[_VarBand] QCD-QCD[_VarBand] EW-QCD EW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW] WWW-QCD[Nominal] WWW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW] WH-QCD[Nominal] WH-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW] WZ-QCD[Nominal] WZ-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW] VBS-QCD[Nominal] VBS-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW] QCD-QCD
RatioPlot2Reference=EW-QCD
Title=$\mathrm{pp}\to e^+\nu_e\,\mu^+\nu_\mu\,jj$
PlotSize=10,6
RatioPlot2YLabel=Ratio to EW
Legend2YPos=0.665
Legend3YPos=0.45
RatioPlot2YSize=4
Legend3Only=QCD-QCD QCD-QCDEW
Legend3Title=QCD Production
XLabel=$|\Delta y(e^+,\mu^+)|$
Legend=0
RatioPlot1Reference=EW-QCD
Legend1YPos=0.9
LegendOnly=EW-QCD EW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW] WWW-QCD[Nominal] WWW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW] WH-QCD[Nominal] WH-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW] WZ-QCD[Nominal] WZ-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW] VBS-QCD[Nominal] VBS-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW] QCD-QCD
Legend2=1
Legend3=1
Legend1=1
RatioPlot1=1
RatioPlot=0
Legend1Title=EW Production
LogY=0
RatioPlot2YMax=1.2499
RatioPlot1YMin=0.
Legend1XPos=0.5
Legend1Only=EW-QCD EW-QCDEW
YMax=0.6
RatioPlot1YMax=1.1999
Legend3XPos=0.55
RatioPlot2YMin=0.7501
RatioPlot2=0
YLabel=d$\sigma$/d$\Delta y$ [fb]
Legend2Only=WWW-QCD WH-QCD WZ-QCD VBS-QCD
Legend2XPos=0.6
RatioPlot1YSize=4
# END PLOT

# BEGIN HISTO1D /EW-QCD[_VarBand]
BandComponentEnv=Nominal,ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5,ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1,ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5,ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2,ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1,ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2
ErrorBandColor=black
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
ErrorTubes=1
ErrorType=env
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-QCD[_VarBand]
Path=EW-QCD[_VarBand]
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	4.792908e-04	1.294512e-05	4.984560e-05
2.500000e-01	5.000000e-01	4.563460e-04	1.280065e-05	4.789157e-05
5.000000e-01	7.500000e-01	4.284172e-04	1.272471e-05	4.551351e-05
7.500000e-01	1.000000e+00	3.938574e-04	1.258695e-05	4.256362e-05
1.000000e+00	1.250000e+00	3.513871e-04	1.226205e-05	3.884620e-05
1.250000e+00	1.500000e+00	3.020094e-04	1.174739e-05	3.446159e-05
1.500000e+00	1.750000e+00	2.513158e-04	1.107744e-05	2.984694e-05
1.750000e+00	2.000000e+00	2.063752e-04	1.027542e-05	2.559254e-05
2.000000e+00	2.250000e+00	1.666369e-04	9.245505e-06	2.154700e-05
2.250000e+00	2.500000e+00	1.334291e-04	8.169399e-06	1.806836e-05
2.500000e+00	2.750000e+00	1.043272e-04	6.921436e-06	1.474692e-05
2.750000e+00	3.000000e+00	7.949416e-05	5.681930e-06	1.166488e-05
3.000000e+00	3.250000e+00	5.854524e-05	4.484421e-06	8.891012e-06
3.250000e+00	3.500000e+00	4.104480e-05	3.347172e-06	6.426977e-06
3.500000e+00	3.750000e+00	2.691174e-05	2.307729e-06	4.326936e-06
3.750000e+00	4.000000e+00	1.675083e-05	1.507243e-06	2.750404e-06
4.000000e+00	4.250000e+00	9.198140e-06	8.626915e-07	1.545267e-06
4.250000e+00	4.500000e+00	4.385864e-06	4.292060e-07	7.525035e-07
4.500000e+00	4.750000e+00	1.561489e-06	1.611600e-07	2.750387e-07
4.750000e+00	5.000000e+00	3.232407e-07	3.814649e-08	5.958614e-08
# END HISTO1D


# BEGIN HISTO1D /EW-QCD[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ErrorBars=1
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-QCD[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Path=EW-QCD[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ScaledBy=1.50076270398220016e-11
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	4.756544e-04	7.278601e-07	7.278601e-07
2.500000e-01	5.000000e-01	4.527776e-04	9.437650e-07	9.437650e-07
5.000000e-01	7.500000e-01	4.247660e-04	1.606704e-06	1.606704e-06
7.500000e-01	1.000000e+00	3.880166e-04	5.504333e-07	5.504333e-07
1.000000e+00	1.250000e+00	3.449968e-04	5.267570e-07	5.267570e-07
1.250000e+00	1.500000e+00	2.952934e-04	4.717457e-07	4.717457e-07
1.500000e+00	1.750000e+00	2.441867e-04	4.260015e-07	4.260015e-07
1.750000e+00	2.000000e+00	1.989833e-04	3.781053e-07	3.781053e-07
2.000000e+00	2.250000e+00	1.595498e-04	3.405660e-07	3.405660e-07
2.250000e+00	2.500000e+00	1.266478e-04	3.000416e-07	3.000416e-07
2.500000e+00	2.750000e+00	9.866216e-05	2.751215e-07	2.751215e-07
2.750000e+00	3.000000e+00	7.475576e-05	2.382975e-07	2.382975e-07
3.000000e+00	3.250000e+00	5.483796e-05	2.158581e-07	2.158581e-07
3.250000e+00	3.500000e+00	3.820053e-05	1.794107e-07	1.794107e-07
3.500000e+00	3.750000e+00	2.487335e-05	1.481252e-07	1.481252e-07
3.750000e+00	4.000000e+00	1.547967e-05	1.227032e-07	1.227032e-07
4.000000e+00	4.250000e+00	8.468568e-06	1.092494e-07	1.092494e-07
4.250000e+00	4.500000e+00	4.042428e-06	7.115211e-08	7.115211e-08
4.500000e+00	4.750000e+00	1.444619e-06	4.475464e-08	4.475464e-08
4.750000e+00	5.000000e+00	2.944216e-07	1.684903e-08	1.684903e-08
# END HISTO1D


# BEGIN HISTO1D /EW-QCD[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ErrorBars=1
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-QCD[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Path=EW-QCD[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ScaledBy=1.50779709967438290e-11
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	4.692084e-04	5.666163e-07	5.666163e-07
2.500000e-01	5.000000e-01	4.464796e-04	5.536331e-07	5.536331e-07
5.000000e-01	7.500000e-01	4.184560e-04	5.340821e-07	5.340821e-07
7.500000e-01	1.000000e+00	3.836522e-04	5.083331e-07	5.083331e-07
1.000000e+00	1.250000e+00	3.410658e-04	4.757813e-07	4.757813e-07
1.250000e+00	1.500000e+00	2.919663e-04	4.370258e-07	4.370258e-07
1.500000e+00	1.750000e+00	2.415667e-04	3.943940e-07	3.943940e-07
1.750000e+00	2.000000e+00	1.971866e-04	3.553408e-07	3.553408e-07
2.000000e+00	2.250000e+00	1.580830e-04	3.188234e-07	3.188234e-07
2.250000e+00	2.500000e+00	1.257842e-04	2.853235e-07	2.853235e-07
2.500000e+00	2.750000e+00	9.780592e-05	2.561080e-07	2.561080e-07
2.750000e+00	3.000000e+00	7.417524e-05	2.264890e-07	2.264890e-07
3.000000e+00	3.250000e+00	5.442624e-05	2.050314e-07	2.050314e-07
3.250000e+00	3.500000e+00	3.800605e-05	1.736041e-07	1.736041e-07
3.500000e+00	3.750000e+00	2.477513e-05	1.449311e-07	1.449311e-07
3.750000e+00	4.000000e+00	1.541361e-05	1.209750e-07	1.209750e-07
4.000000e+00	4.250000e+00	8.420272e-06	1.057013e-07	1.057013e-07
4.250000e+00	4.500000e+00	4.018596e-06	7.041603e-08	7.041603e-08
4.500000e+00	4.750000e+00	1.440870e-06	4.406216e-08	4.406216e-08
4.750000e+00	5.000000e+00	2.952722e-07	1.705071e-08	1.705071e-08
# END HISTO1D


# BEGIN HISTO1D /EW-QCD[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ErrorBars=1
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-QCD[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Path=EW-QCD[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ScaledBy=1.51053048484687940e-11
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	4.854768e-04	7.095989e-07	7.095989e-07
2.500000e-01	5.000000e-01	4.622256e-04	9.001277e-07	9.001277e-07
5.000000e-01	7.500000e-01	4.343480e-04	1.543571e-06	1.543571e-06
7.500000e-01	1.000000e+00	3.980021e-04	5.393785e-07	5.393785e-07
1.000000e+00	1.250000e+00	3.551212e-04	5.155556e-07	5.155556e-07
1.250000e+00	1.500000e+00	3.052118e-04	4.651427e-07	4.651427e-07
1.500000e+00	1.750000e+00	2.538900e-04	4.227667e-07	4.227667e-07
1.750000e+00	2.000000e+00	2.081657e-04	3.783497e-07	3.783497e-07
2.000000e+00	2.250000e+00	1.681152e-04	3.449894e-07	3.449894e-07
2.250000e+00	2.500000e+00	1.342942e-04	3.054647e-07	3.054647e-07
2.500000e+00	2.750000e+00	1.051561e-04	2.783092e-07	2.783092e-07
2.750000e+00	3.000000e+00	8.006388e-05	2.454660e-07	2.454660e-07
3.000000e+00	3.250000e+00	5.893832e-05	2.215936e-07	2.215936e-07
3.250000e+00	3.500000e+00	4.122512e-05	1.874215e-07	1.874215e-07
3.500000e+00	3.750000e+00	2.699838e-05	1.560709e-07	1.560709e-07
3.750000e+00	4.000000e+00	1.681362e-05	1.304204e-07	1.304204e-07
4.000000e+00	4.250000e+00	9.235644e-06	1.086522e-07	1.086522e-07
4.250000e+00	4.500000e+00	4.406764e-06	7.491501e-08	7.491501e-08
4.500000e+00	4.750000e+00	1.567535e-06	4.674392e-08	4.674392e-08
4.750000e+00	5.000000e+00	3.226377e-07	1.808660e-08	1.808660e-08
# END HISTO1D


# BEGIN HISTO1D /EW-QCD[MUR=1__MUF=1__LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-QCD[MUR=1__MUF=1__LHAPDF=325100]
Path=EW-QCD[MUR=1__MUF=1__LHAPDF=325100]
ScaledBy=1.51750096829128697e-11
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	4.792908e-04	5.645905e-07	5.645905e-07
2.500000e-01	5.000000e-01	4.563460e-04	5.507467e-07	5.507467e-07
5.000000e-01	7.500000e-01	4.284172e-04	5.316835e-07	5.316835e-07
7.500000e-01	1.000000e+00	3.938574e-04	5.073629e-07	5.073629e-07
1.000000e+00	1.250000e+00	3.513871e-04	4.762292e-07	4.762292e-07
1.250000e+00	1.500000e+00	3.020094e-04	4.386674e-07	4.386674e-07
1.500000e+00	1.750000e+00	2.513158e-04	3.981071e-07	3.981071e-07
1.750000e+00	2.000000e+00	2.063752e-04	3.607692e-07	3.607692e-07
2.000000e+00	2.250000e+00	1.666369e-04	3.270134e-07	3.270134e-07
2.250000e+00	2.500000e+00	1.334291e-04	2.947626e-07	2.947626e-07
2.500000e+00	2.750000e+00	1.043272e-04	2.660592e-07	2.660592e-07
2.750000e+00	3.000000e+00	7.949416e-05	2.366363e-07	2.366363e-07
3.000000e+00	3.250000e+00	5.854524e-05	2.138329e-07	2.138329e-07
3.250000e+00	3.500000e+00	4.104480e-05	1.833872e-07	1.833872e-07
3.500000e+00	3.750000e+00	2.691174e-05	1.547335e-07	1.547335e-07
3.750000e+00	4.000000e+00	1.675083e-05	1.297013e-07	1.297013e-07
4.000000e+00	4.250000e+00	9.198140e-06	1.059239e-07	1.059239e-07
4.250000e+00	4.500000e+00	4.385864e-06	7.468628e-08	7.468628e-08
4.500000e+00	4.750000e+00	1.561489e-06	4.639602e-08	4.639602e-08
4.750000e+00	5.000000e+00	3.232407e-07	1.834797e-08	1.834797e-08
# END HISTO1D


# BEGIN HISTO1D /EW-QCD[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ErrorBars=1
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-QCD[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Path=EW-QCD[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ScaledBy=1.52592798152229427e-11
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	4.727344e-04	9.205219e-07	9.205219e-07
2.500000e-01	5.000000e-01	4.505940e-04	1.083694e-06	1.083694e-06
5.000000e-01	7.500000e-01	4.236572e-04	8.925717e-07	8.925717e-07
7.500000e-01	1.000000e+00	3.874651e-04	1.154549e-06	1.154549e-06
1.000000e+00	1.250000e+00	3.463585e-04	8.510600e-07	8.510600e-07
1.250000e+00	1.500000e+00	2.993365e-04	7.605313e-07	7.605313e-07
1.500000e+00	1.750000e+00	2.482929e-04	1.056088e-06	1.056088e-06
1.750000e+00	2.000000e+00	2.051966e-04	7.989118e-07	7.989118e-07
2.000000e+00	2.250000e+00	1.649927e-04	3.844976e-07	3.844976e-07
2.250000e+00	2.500000e+00	1.327276e-04	4.065244e-07	4.065244e-07
2.500000e+00	2.750000e+00	1.033904e-04	3.697527e-07	3.697527e-07
2.750000e+00	3.000000e+00	7.877904e-05	3.108520e-07	3.108520e-07
3.000000e+00	3.250000e+00	5.840116e-05	4.271180e-07	4.271180e-07
3.250000e+00	3.500000e+00	4.089796e-05	2.315606e-07	2.315606e-07
3.500000e+00	3.750000e+00	2.717659e-05	3.410354e-07	3.410354e-07
3.750000e+00	4.000000e+00	1.664303e-05	1.338123e-07	1.338123e-07
4.000000e+00	4.250000e+00	9.156364e-06	1.086717e-07	1.086717e-07
4.250000e+00	4.500000e+00	4.352408e-06	7.574219e-08	7.574219e-08
4.500000e+00	4.750000e+00	1.554166e-06	4.728250e-08	4.728250e-08
4.750000e+00	5.000000e+00	3.251395e-07	1.874112e-08	1.874112e-08
# END HISTO1D


# BEGIN HISTO1D /EW-QCD[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ErrorBars=1
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-QCD[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Path=EW-QCD[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ScaledBy=1.53372630041434823e-11
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	5.353276e-04	7.479240e-07	7.479240e-07
2.500000e-01	5.000000e-01	5.106988e-04	7.341977e-07	7.341977e-07
5.000000e-01	7.500000e-01	4.803128e-04	7.120355e-07	7.120355e-07
7.500000e-01	1.000000e+00	4.415852e-04	6.769338e-07	6.769338e-07
1.000000e+00	1.250000e+00	3.944251e-04	6.365874e-07	6.365874e-07
1.250000e+00	1.500000e+00	3.407660e-04	5.904728e-07	5.904728e-07
1.500000e+00	1.750000e+00	2.839655e-04	5.351019e-07	5.351019e-07
1.750000e+00	2.000000e+00	2.344286e-04	4.907852e-07	4.907852e-07
2.000000e+00	2.250000e+00	1.897728e-04	4.313417e-07	4.313417e-07
2.250000e+00	2.500000e+00	1.526180e-04	3.914702e-07	3.914702e-07
2.500000e+00	2.750000e+00	1.199695e-04	3.745633e-07	3.745633e-07
2.750000e+00	3.000000e+00	9.160208e-05	3.159012e-07	3.159012e-07
3.000000e+00	3.250000e+00	6.804916e-05	2.927334e-07	2.927334e-07
3.250000e+00	3.500000e+00	4.762220e-05	2.409251e-07	2.409251e-07
3.500000e+00	3.750000e+00	3.114187e-05	1.982028e-07	1.982028e-07
3.750000e+00	4.000000e+00	1.953641e-05	1.662048e-07	1.662048e-07
4.000000e+00	4.250000e+00	1.067100e-05	1.748275e-07	1.748275e-07
4.250000e+00	4.500000e+00	5.158080e-06	9.476696e-08	9.476696e-08
4.500000e+00	4.750000e+00	1.852404e-06	6.501339e-08	6.501339e-08
4.750000e+00	5.000000e+00	3.804809e-07	2.346286e-08	2.346286e-08
# END HISTO1D


# BEGIN HISTO1D /EW-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ErrorBars=1
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Path=EW-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ScaledBy=1.54312200198717332e-11
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	5.277908e-04	1.307454e-06	1.307454e-06
2.500000e-01	5.000000e-01	5.023008e-04	9.445909e-07	9.445909e-07
5.000000e-01	7.500000e-01	4.724548e-04	9.840981e-07	9.840981e-07
7.500000e-01	1.000000e+00	4.337000e-04	8.812241e-07	8.812241e-07
1.000000e+00	1.250000e+00	3.877623e-04	6.619785e-07	6.619785e-07
1.250000e+00	1.500000e+00	3.354785e-04	6.870623e-07	6.870623e-07
1.500000e+00	1.750000e+00	2.803309e-04	1.041401e-06	1.041401e-06
1.750000e+00	2.000000e+00	2.322280e-04	7.442275e-07	7.442275e-07
2.000000e+00	2.250000e+00	1.874295e-04	4.384943e-07	4.384943e-07
2.250000e+00	2.500000e+00	1.511634e-04	4.255808e-07	4.255808e-07
2.500000e+00	2.750000e+00	1.185361e-04	3.895180e-07	3.895180e-07
2.750000e+00	3.000000e+00	9.062868e-05	3.132839e-07	3.132839e-07
3.000000e+00	3.250000e+00	6.730492e-05	3.447820e-07	3.447820e-07
3.250000e+00	3.500000e+00	4.724536e-05	2.558596e-07	2.558596e-07
3.500000e+00	3.750000e+00	3.134786e-05	2.982078e-07	2.982078e-07
3.750000e+00	4.000000e+00	1.934797e-05	1.626798e-07	1.626798e-07
4.000000e+00	4.250000e+00	1.065191e-05	1.412082e-07	1.412082e-07
4.250000e+00	4.500000e+00	5.103024e-06	9.247619e-08	9.247619e-08
4.500000e+00	4.750000e+00	1.849398e-06	5.677860e-08	5.677860e-08
4.750000e+00	5.000000e+00	3.854159e-07	2.271621e-08	2.271621e-08
# END HISTO1D


# BEGIN HISTO1D /EW-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=EW-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=1.51750096829128697e-11
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	4.792908e-04	5.645905e-07	5.645905e-07
2.500000e-01	5.000000e-01	4.563460e-04	5.507467e-07	5.507467e-07
5.000000e-01	7.500000e-01	4.284172e-04	5.316835e-07	5.316835e-07
7.500000e-01	1.000000e+00	3.938574e-04	5.073629e-07	5.073629e-07
1.000000e+00	1.250000e+00	3.513871e-04	4.762292e-07	4.762292e-07
1.250000e+00	1.500000e+00	3.020094e-04	4.386674e-07	4.386674e-07
1.500000e+00	1.750000e+00	2.513158e-04	3.981071e-07	3.981071e-07
1.750000e+00	2.000000e+00	2.063752e-04	3.607692e-07	3.607692e-07
2.000000e+00	2.250000e+00	1.666369e-04	3.270134e-07	3.270134e-07
2.250000e+00	2.500000e+00	1.334291e-04	2.947626e-07	2.947626e-07
2.500000e+00	2.750000e+00	1.043272e-04	2.660592e-07	2.660592e-07
2.750000e+00	3.000000e+00	7.949416e-05	2.366363e-07	2.366363e-07
3.000000e+00	3.250000e+00	5.854524e-05	2.138329e-07	2.138329e-07
3.250000e+00	3.500000e+00	4.104480e-05	1.833872e-07	1.833872e-07
3.500000e+00	3.750000e+00	2.691174e-05	1.547335e-07	1.547335e-07
3.750000e+00	4.000000e+00	1.675083e-05	1.297013e-07	1.297013e-07
4.000000e+00	4.250000e+00	9.198140e-06	1.059239e-07	1.059239e-07
4.250000e+00	4.500000e+00	4.385864e-06	7.468628e-08	7.468628e-08
4.500000e+00	4.750000e+00	1.561489e-06	4.639602e-08	4.639602e-08
4.750000e+00	5.000000e+00	3.232407e-07	1.834797e-08	1.834797e-08
# END HISTO1D


# BEGIN HISTO1D /EW-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ErrorBars=1
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=EW-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ScaledBy=1.46632282860758783e-11
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	4.457980e-04	5.292429e-07	5.292429e-07
2.500000e-01	5.000000e-01	4.245368e-04	5.163202e-07	5.163202e-07
5.000000e-01	7.500000e-01	3.993014e-04	4.995584e-07	4.995584e-07
7.500000e-01	1.000000e+00	3.682506e-04	4.779272e-07	4.779272e-07
1.000000e+00	1.250000e+00	3.298476e-04	4.499175e-07	4.499175e-07
1.250000e+00	1.500000e+00	2.844742e-04	4.158317e-07	4.158317e-07
1.500000e+00	1.750000e+00	2.376465e-04	3.788246e-07	3.788246e-07
1.750000e+00	2.000000e+00	1.958555e-04	3.442718e-07	3.442718e-07
2.000000e+00	2.250000e+00	1.587279e-04	3.136139e-07	3.136139e-07
2.250000e+00	2.500000e+00	1.275823e-04	2.842187e-07	2.842187e-07
2.500000e+00	2.750000e+00	1.001053e-04	2.572157e-07	2.572157e-07
2.750000e+00	3.000000e+00	7.650908e-05	2.294593e-07	2.294593e-07
3.000000e+00	3.250000e+00	5.653848e-05	2.083829e-07	2.083829e-07
3.250000e+00	3.500000e+00	3.976325e-05	1.793460e-07	1.793460e-07
3.500000e+00	3.750000e+00	2.614151e-05	1.517319e-07	1.517319e-07
3.750000e+00	4.000000e+00	1.633074e-05	1.277601e-07	1.277601e-07
4.000000e+00	4.250000e+00	8.977300e-06	1.045407e-07	1.045407e-07
4.250000e+00	4.500000e+00	4.293860e-06	7.385946e-08	7.385946e-08
4.500000e+00	4.750000e+00	1.529324e-06	4.591598e-08	4.591598e-08
4.750000e+00	5.000000e+00	3.176924e-07	1.811218e-08	1.811218e-08
# END HISTO1D


# BEGIN HISTO1D /EW-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ErrorBars=1
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=EW-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ScaledBy=1.47053096744478063e-11
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	4.475344e-04	5.328589e-07	5.328589e-07
2.500000e-01	5.000000e-01	4.262292e-04	5.207367e-07	5.207367e-07
5.000000e-01	7.500000e-01	4.008252e-04	5.018223e-07	5.018223e-07
7.500000e-01	1.000000e+00	3.696216e-04	4.797341e-07	4.797341e-07
1.000000e+00	1.250000e+00	3.312387e-04	4.728514e-07	4.728514e-07
1.250000e+00	1.500000e+00	2.858325e-04	5.623792e-07	5.623792e-07
1.500000e+00	1.750000e+00	2.384613e-04	3.811659e-07	3.811659e-07
1.750000e+00	2.000000e+00	1.964981e-04	3.464269e-07	3.464269e-07
2.000000e+00	2.250000e+00	1.592039e-04	3.146113e-07	3.146113e-07
2.250000e+00	2.500000e+00	1.281674e-04	3.799706e-07	3.799706e-07
2.500000e+00	2.750000e+00	1.003950e-04	2.610583e-07	2.610583e-07
2.750000e+00	3.000000e+00	7.670724e-05	2.312655e-07	2.312655e-07
3.000000e+00	3.250000e+00	5.672000e-05	2.214654e-07	2.214654e-07
3.250000e+00	3.500000e+00	3.982989e-05	1.795764e-07	1.795764e-07
3.500000e+00	3.750000e+00	2.617940e-05	1.519081e-07	1.519081e-07
3.750000e+00	4.000000e+00	1.663056e-05	3.051544e-07	3.051544e-07
4.000000e+00	4.250000e+00	8.987132e-06	1.046107e-07	1.046107e-07
4.250000e+00	4.500000e+00	4.297680e-06	7.389604e-08	7.389604e-08
4.500000e+00	4.750000e+00	1.530594e-06	4.593348e-08	4.593348e-08
4.750000e+00	5.000000e+00	3.182984e-07	1.816902e-08	1.816902e-08
# END HISTO1D


# BEGIN HISTO1D /EW-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
ErrorBars=1
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
Path=EW-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
ScaledBy=1.47371680494138981e-11
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	4.510328e-04	5.347209e-07	5.347209e-07
2.500000e-01	5.000000e-01	4.295108e-04	5.215640e-07	5.215640e-07
5.000000e-01	7.500000e-01	4.038996e-04	5.044985e-07	5.044985e-07
7.500000e-01	1.000000e+00	3.723471e-04	4.824705e-07	4.824705e-07
1.000000e+00	1.250000e+00	3.333808e-04	4.540749e-07	4.540749e-07
1.250000e+00	1.500000e+00	2.874247e-04	4.194371e-07	4.194371e-07
1.500000e+00	1.750000e+00	2.400518e-04	3.820178e-07	3.820178e-07
1.750000e+00	2.000000e+00	1.978028e-04	3.471844e-07	3.471844e-07
2.000000e+00	2.250000e+00	1.602842e-04	3.160938e-07	3.160938e-07
2.250000e+00	2.500000e+00	1.288211e-04	2.863352e-07	2.863352e-07
2.500000e+00	2.750000e+00	1.010640e-04	2.591482e-07	2.591482e-07
2.750000e+00	3.000000e+00	7.723556e-05	2.311442e-07	2.311442e-07
3.000000e+00	3.250000e+00	5.705620e-05	2.097735e-07	2.097735e-07
3.250000e+00	3.500000e+00	4.011888e-05	1.804669e-07	1.804669e-07
3.500000e+00	3.750000e+00	2.636662e-05	1.526067e-07	1.526067e-07
3.750000e+00	4.000000e+00	1.645886e-05	1.283228e-07	1.283228e-07
4.000000e+00	4.250000e+00	9.048828e-06	1.049842e-07	1.049842e-07
4.250000e+00	4.500000e+00	4.324388e-06	7.412667e-08	7.412667e-08
4.500000e+00	4.750000e+00	1.540206e-06	4.607984e-08	4.607984e-08
4.750000e+00	5.000000e+00	3.195790e-07	1.817897e-08	1.817897e-08
# END HISTO1D


# BEGIN HISTO1D /EW-QCD
ErrorBars=1
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-QCD
Path=EW-QCD
ScaledBy=1.51750096829128697e-11
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	4.792908e-04	5.645905e-07	5.645905e-07
2.500000e-01	5.000000e-01	4.563460e-04	5.507467e-07	5.507467e-07
5.000000e-01	7.500000e-01	4.284172e-04	5.316835e-07	5.316835e-07
7.500000e-01	1.000000e+00	3.938574e-04	5.073629e-07	5.073629e-07
1.000000e+00	1.250000e+00	3.513871e-04	4.762292e-07	4.762292e-07
1.250000e+00	1.500000e+00	3.020094e-04	4.386674e-07	4.386674e-07
1.500000e+00	1.750000e+00	2.513158e-04	3.981071e-07	3.981071e-07
1.750000e+00	2.000000e+00	2.063752e-04	3.607692e-07	3.607692e-07
2.000000e+00	2.250000e+00	1.666369e-04	3.270134e-07	3.270134e-07
2.250000e+00	2.500000e+00	1.334291e-04	2.947626e-07	2.947626e-07
2.500000e+00	2.750000e+00	1.043272e-04	2.660592e-07	2.660592e-07
2.750000e+00	3.000000e+00	7.949416e-05	2.366363e-07	2.366363e-07
3.000000e+00	3.250000e+00	5.854524e-05	2.138329e-07	2.138329e-07
3.250000e+00	3.500000e+00	4.104480e-05	1.833872e-07	1.833872e-07
3.500000e+00	3.750000e+00	2.691174e-05	1.547335e-07	1.547335e-07
3.750000e+00	4.000000e+00	1.675083e-05	1.297013e-07	1.297013e-07
4.000000e+00	4.250000e+00	9.198140e-06	1.059239e-07	1.059239e-07
4.250000e+00	4.500000e+00	4.385864e-06	7.468628e-08	7.468628e-08
4.500000e+00	4.750000e+00	1.561489e-06	4.639602e-08	4.639602e-08
4.750000e+00	5.000000e+00	3.232407e-07	1.834797e-08	1.834797e-08
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Path=EW-QCDEW[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ScaledBy=1.50076270398220016e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	4.756544e-04	7.278601e-07	7.278601e-07
2.500000e-01	5.000000e-01	4.527776e-04	9.437650e-07	9.437650e-07
5.000000e-01	7.500000e-01	4.247660e-04	1.606704e-06	1.606704e-06
7.500000e-01	1.000000e+00	3.880166e-04	5.504333e-07	5.504333e-07
1.000000e+00	1.250000e+00	3.449968e-04	5.267570e-07	5.267570e-07
1.250000e+00	1.500000e+00	2.952934e-04	4.717457e-07	4.717457e-07
1.500000e+00	1.750000e+00	2.441867e-04	4.260015e-07	4.260015e-07
1.750000e+00	2.000000e+00	1.989833e-04	3.781053e-07	3.781053e-07
2.000000e+00	2.250000e+00	1.595498e-04	3.405660e-07	3.405660e-07
2.250000e+00	2.500000e+00	1.266478e-04	3.000416e-07	3.000416e-07
2.500000e+00	2.750000e+00	9.866216e-05	2.751215e-07	2.751215e-07
2.750000e+00	3.000000e+00	7.475576e-05	2.382975e-07	2.382975e-07
3.000000e+00	3.250000e+00	5.483796e-05	2.158581e-07	2.158581e-07
3.250000e+00	3.500000e+00	3.820053e-05	1.794107e-07	1.794107e-07
3.500000e+00	3.750000e+00	2.487335e-05	1.481252e-07	1.481252e-07
3.750000e+00	4.000000e+00	1.547967e-05	1.227032e-07	1.227032e-07
4.000000e+00	4.250000e+00	8.468568e-06	1.092494e-07	1.092494e-07
4.250000e+00	4.500000e+00	4.042428e-06	7.115211e-08	7.115211e-08
4.500000e+00	4.750000e+00	1.444619e-06	4.475464e-08	4.475464e-08
4.750000e+00	5.000000e+00	2.944216e-07	1.684903e-08	1.684903e-08
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Path=EW-QCDEW[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ScaledBy=1.50779709967438290e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	4.692084e-04	5.666163e-07	5.666163e-07
2.500000e-01	5.000000e-01	4.464796e-04	5.536331e-07	5.536331e-07
5.000000e-01	7.500000e-01	4.184560e-04	5.340821e-07	5.340821e-07
7.500000e-01	1.000000e+00	3.836522e-04	5.083331e-07	5.083331e-07
1.000000e+00	1.250000e+00	3.410658e-04	4.757813e-07	4.757813e-07
1.250000e+00	1.500000e+00	2.919663e-04	4.370258e-07	4.370258e-07
1.500000e+00	1.750000e+00	2.415667e-04	3.943940e-07	3.943940e-07
1.750000e+00	2.000000e+00	1.971866e-04	3.553408e-07	3.553408e-07
2.000000e+00	2.250000e+00	1.580830e-04	3.188234e-07	3.188234e-07
2.250000e+00	2.500000e+00	1.257842e-04	2.853235e-07	2.853235e-07
2.500000e+00	2.750000e+00	9.780592e-05	2.561080e-07	2.561080e-07
2.750000e+00	3.000000e+00	7.417524e-05	2.264890e-07	2.264890e-07
3.000000e+00	3.250000e+00	5.442624e-05	2.050314e-07	2.050314e-07
3.250000e+00	3.500000e+00	3.800605e-05	1.736041e-07	1.736041e-07
3.500000e+00	3.750000e+00	2.477513e-05	1.449311e-07	1.449311e-07
3.750000e+00	4.000000e+00	1.541361e-05	1.209750e-07	1.209750e-07
4.000000e+00	4.250000e+00	8.420272e-06	1.057013e-07	1.057013e-07
4.250000e+00	4.500000e+00	4.018596e-06	7.041603e-08	7.041603e-08
4.500000e+00	4.750000e+00	1.440870e-06	4.406216e-08	4.406216e-08
4.750000e+00	5.000000e+00	2.952722e-07	1.705071e-08	1.705071e-08
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Path=EW-QCDEW[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ScaledBy=1.51053048484687940e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	4.854768e-04	7.095989e-07	7.095989e-07
2.500000e-01	5.000000e-01	4.622256e-04	9.001277e-07	9.001277e-07
5.000000e-01	7.500000e-01	4.343480e-04	1.543571e-06	1.543571e-06
7.500000e-01	1.000000e+00	3.980021e-04	5.393785e-07	5.393785e-07
1.000000e+00	1.250000e+00	3.551212e-04	5.155556e-07	5.155556e-07
1.250000e+00	1.500000e+00	3.052118e-04	4.651427e-07	4.651427e-07
1.500000e+00	1.750000e+00	2.538900e-04	4.227667e-07	4.227667e-07
1.750000e+00	2.000000e+00	2.081657e-04	3.783497e-07	3.783497e-07
2.000000e+00	2.250000e+00	1.681152e-04	3.449894e-07	3.449894e-07
2.250000e+00	2.500000e+00	1.342942e-04	3.054647e-07	3.054647e-07
2.500000e+00	2.750000e+00	1.051561e-04	2.783092e-07	2.783092e-07
2.750000e+00	3.000000e+00	8.006388e-05	2.454660e-07	2.454660e-07
3.000000e+00	3.250000e+00	5.893832e-05	2.215936e-07	2.215936e-07
3.250000e+00	3.500000e+00	4.122512e-05	1.874215e-07	1.874215e-07
3.500000e+00	3.750000e+00	2.699838e-05	1.560709e-07	1.560709e-07
3.750000e+00	4.000000e+00	1.681362e-05	1.304204e-07	1.304204e-07
4.000000e+00	4.250000e+00	9.235644e-06	1.086522e-07	1.086522e-07
4.250000e+00	4.500000e+00	4.406764e-06	7.491501e-08	7.491501e-08
4.500000e+00	4.750000e+00	1.567535e-06	4.674392e-08	4.674392e-08
4.750000e+00	5.000000e+00	3.226377e-07	1.808660e-08	1.808660e-08
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
Path=EW-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
ScaledBy=1.51750096829128697e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	4.792908e-04	5.645905e-07	5.645905e-07
2.500000e-01	5.000000e-01	4.563460e-04	5.507467e-07	5.507467e-07
5.000000e-01	7.500000e-01	4.284172e-04	5.316835e-07	5.316835e-07
7.500000e-01	1.000000e+00	3.938574e-04	5.073629e-07	5.073629e-07
1.000000e+00	1.250000e+00	3.513871e-04	4.762292e-07	4.762292e-07
1.250000e+00	1.500000e+00	3.020094e-04	4.386674e-07	4.386674e-07
1.500000e+00	1.750000e+00	2.513158e-04	3.981071e-07	3.981071e-07
1.750000e+00	2.000000e+00	2.063752e-04	3.607692e-07	3.607692e-07
2.000000e+00	2.250000e+00	1.666369e-04	3.270134e-07	3.270134e-07
2.250000e+00	2.500000e+00	1.334291e-04	2.947626e-07	2.947626e-07
2.500000e+00	2.750000e+00	1.043272e-04	2.660592e-07	2.660592e-07
2.750000e+00	3.000000e+00	7.949416e-05	2.366363e-07	2.366363e-07
3.000000e+00	3.250000e+00	5.854524e-05	2.138329e-07	2.138329e-07
3.250000e+00	3.500000e+00	4.104480e-05	1.833872e-07	1.833872e-07
3.500000e+00	3.750000e+00	2.691174e-05	1.547335e-07	1.547335e-07
3.750000e+00	4.000000e+00	1.675083e-05	1.297013e-07	1.297013e-07
4.000000e+00	4.250000e+00	9.198140e-06	1.059239e-07	1.059239e-07
4.250000e+00	4.500000e+00	4.385864e-06	7.468628e-08	7.468628e-08
4.500000e+00	4.750000e+00	1.561489e-06	4.639602e-08	4.639602e-08
4.750000e+00	5.000000e+00	3.232407e-07	1.834797e-08	1.834797e-08
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Path=EW-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ScaledBy=1.52592798152229427e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	4.727344e-04	9.205219e-07	9.205219e-07
2.500000e-01	5.000000e-01	4.505940e-04	1.083694e-06	1.083694e-06
5.000000e-01	7.500000e-01	4.236572e-04	8.925717e-07	8.925717e-07
7.500000e-01	1.000000e+00	3.874651e-04	1.154549e-06	1.154549e-06
1.000000e+00	1.250000e+00	3.463585e-04	8.510600e-07	8.510600e-07
1.250000e+00	1.500000e+00	2.993365e-04	7.605313e-07	7.605313e-07
1.500000e+00	1.750000e+00	2.482929e-04	1.056088e-06	1.056088e-06
1.750000e+00	2.000000e+00	2.051966e-04	7.989118e-07	7.989118e-07
2.000000e+00	2.250000e+00	1.649927e-04	3.844976e-07	3.844976e-07
2.250000e+00	2.500000e+00	1.327276e-04	4.065244e-07	4.065244e-07
2.500000e+00	2.750000e+00	1.033904e-04	3.697527e-07	3.697527e-07
2.750000e+00	3.000000e+00	7.877904e-05	3.108520e-07	3.108520e-07
3.000000e+00	3.250000e+00	5.840116e-05	4.271180e-07	4.271180e-07
3.250000e+00	3.500000e+00	4.089796e-05	2.315606e-07	2.315606e-07
3.500000e+00	3.750000e+00	2.717659e-05	3.410354e-07	3.410354e-07
3.750000e+00	4.000000e+00	1.664303e-05	1.338123e-07	1.338123e-07
4.000000e+00	4.250000e+00	9.156364e-06	1.086717e-07	1.086717e-07
4.250000e+00	4.500000e+00	4.352408e-06	7.574219e-08	7.574219e-08
4.500000e+00	4.750000e+00	1.554166e-06	4.728250e-08	4.728250e-08
4.750000e+00	5.000000e+00	3.251395e-07	1.874112e-08	1.874112e-08
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Path=EW-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ScaledBy=1.53372630041434823e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	5.353276e-04	7.479240e-07	7.479240e-07
2.500000e-01	5.000000e-01	5.106988e-04	7.341977e-07	7.341977e-07
5.000000e-01	7.500000e-01	4.803128e-04	7.120355e-07	7.120355e-07
7.500000e-01	1.000000e+00	4.415852e-04	6.769338e-07	6.769338e-07
1.000000e+00	1.250000e+00	3.944251e-04	6.365874e-07	6.365874e-07
1.250000e+00	1.500000e+00	3.407660e-04	5.904728e-07	5.904728e-07
1.500000e+00	1.750000e+00	2.839655e-04	5.351019e-07	5.351019e-07
1.750000e+00	2.000000e+00	2.344286e-04	4.907852e-07	4.907852e-07
2.000000e+00	2.250000e+00	1.897728e-04	4.313417e-07	4.313417e-07
2.250000e+00	2.500000e+00	1.526180e-04	3.914702e-07	3.914702e-07
2.500000e+00	2.750000e+00	1.199695e-04	3.745633e-07	3.745633e-07
2.750000e+00	3.000000e+00	9.160208e-05	3.159012e-07	3.159012e-07
3.000000e+00	3.250000e+00	6.804916e-05	2.927334e-07	2.927334e-07
3.250000e+00	3.500000e+00	4.762220e-05	2.409251e-07	2.409251e-07
3.500000e+00	3.750000e+00	3.114187e-05	1.982028e-07	1.982028e-07
3.750000e+00	4.000000e+00	1.953641e-05	1.662048e-07	1.662048e-07
4.000000e+00	4.250000e+00	1.067100e-05	1.748275e-07	1.748275e-07
4.250000e+00	4.500000e+00	5.158080e-06	9.476696e-08	9.476696e-08
4.500000e+00	4.750000e+00	1.852404e-06	6.501339e-08	6.501339e-08
4.750000e+00	5.000000e+00	3.804809e-07	2.346286e-08	2.346286e-08
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Path=EW-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ScaledBy=1.54312200198717332e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	5.277908e-04	1.307454e-06	1.307454e-06
2.500000e-01	5.000000e-01	5.023008e-04	9.445909e-07	9.445909e-07
5.000000e-01	7.500000e-01	4.724548e-04	9.840981e-07	9.840981e-07
7.500000e-01	1.000000e+00	4.337000e-04	8.812241e-07	8.812241e-07
1.000000e+00	1.250000e+00	3.877623e-04	6.619785e-07	6.619785e-07
1.250000e+00	1.500000e+00	3.354785e-04	6.870623e-07	6.870623e-07
1.500000e+00	1.750000e+00	2.803309e-04	1.041401e-06	1.041401e-06
1.750000e+00	2.000000e+00	2.322280e-04	7.442275e-07	7.442275e-07
2.000000e+00	2.250000e+00	1.874295e-04	4.384943e-07	4.384943e-07
2.250000e+00	2.500000e+00	1.511634e-04	4.255808e-07	4.255808e-07
2.500000e+00	2.750000e+00	1.185361e-04	3.895180e-07	3.895180e-07
2.750000e+00	3.000000e+00	9.062868e-05	3.132839e-07	3.132839e-07
3.000000e+00	3.250000e+00	6.730492e-05	3.447820e-07	3.447820e-07
3.250000e+00	3.500000e+00	4.724536e-05	2.558596e-07	2.558596e-07
3.500000e+00	3.750000e+00	3.134786e-05	2.982078e-07	2.982078e-07
3.750000e+00	4.000000e+00	1.934797e-05	1.626798e-07	1.626798e-07
4.000000e+00	4.250000e+00	1.065191e-05	1.412082e-07	1.412082e-07
4.250000e+00	4.500000e+00	5.103024e-06	9.247619e-08	9.247619e-08
4.500000e+00	4.750000e+00	1.849398e-06	5.677860e-08	5.677860e-08
4.750000e+00	5.000000e+00	3.854159e-07	2.271621e-08	2.271621e-08
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Path=EW-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ScaledBy=1.50153000690236190e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	4.698392e-04	5.565334e-07	5.565334e-07
2.500000e-01	5.000000e-01	4.467800e-04	5.425335e-07	5.425335e-07
5.000000e-01	7.500000e-01	4.186044e-04	5.232697e-07	5.232697e-07
7.500000e-01	1.000000e+00	3.837858e-04	4.983512e-07	4.983512e-07
1.000000e+00	1.250000e+00	3.412260e-04	4.666226e-07	4.666226e-07
1.250000e+00	1.500000e+00	2.918627e-04	4.278108e-07	4.278108e-07
1.500000e+00	1.750000e+00	2.413558e-04	3.857770e-07	3.857770e-07
1.750000e+00	2.000000e+00	1.968213e-04	3.467863e-07	3.467863e-07
2.000000e+00	2.250000e+00	1.577961e-04	3.114464e-07	3.114464e-07
2.250000e+00	2.500000e+00	1.254546e-04	2.781163e-07	2.781163e-07
2.500000e+00	2.750000e+00	9.746984e-05	2.490583e-07	2.490583e-07
2.750000e+00	3.000000e+00	7.381716e-05	2.199648e-07	2.199648e-07
3.000000e+00	3.250000e+00	5.406592e-05	1.969232e-07	1.969232e-07
3.250000e+00	3.500000e+00	3.770266e-05	1.679419e-07	1.679419e-07
3.500000e+00	3.750000e+00	2.460921e-05	1.409853e-07	1.409853e-07
3.750000e+00	4.000000e+00	1.524918e-05	1.176028e-07	1.176028e-07
4.000000e+00	4.250000e+00	8.341976e-06	9.529065e-08	9.529065e-08
4.250000e+00	4.500000e+00	3.963206e-06	6.715616e-08	6.715616e-08
4.500000e+00	4.750000e+00	1.407152e-06	4.158148e-08	4.158148e-08
4.750000e+00	5.000000e+00	2.897966e-07	1.637499e-08	1.637499e-08
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Path=EW-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ScaledBy=1.50799355713599274e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	4.663580e-04	5.491803e-07	5.491803e-07
2.500000e-01	5.000000e-01	4.435572e-04	5.354140e-07	5.354140e-07
5.000000e-01	7.500000e-01	4.157036e-04	5.164235e-07	5.164235e-07
7.500000e-01	1.000000e+00	3.812807e-04	4.920268e-07	4.920268e-07
1.000000e+00	1.250000e+00	3.391343e-04	4.607854e-07	4.607854e-07
1.250000e+00	1.500000e+00	2.902702e-04	4.228657e-07	4.228657e-07
1.500000e+00	1.750000e+00	2.402456e-04	3.817505e-07	3.817505e-07
1.750000e+00	2.000000e+00	1.961061e-04	3.438466e-07	3.438466e-07
2.000000e+00	2.250000e+00	1.573972e-04	3.096304e-07	3.096304e-07
2.250000e+00	2.500000e+00	1.252650e-04	2.771579e-07	2.771579e-07
2.500000e+00	2.750000e+00	9.741084e-05	2.487566e-07	2.487566e-07
2.750000e+00	3.000000e+00	7.385316e-05	2.201981e-07	2.201981e-07
3.000000e+00	3.250000e+00	5.414592e-05	1.980982e-07	1.980982e-07
3.250000e+00	3.500000e+00	3.780087e-05	1.692974e-07	1.692974e-07
3.500000e+00	3.750000e+00	2.469484e-05	1.424746e-07	1.424746e-07
3.750000e+00	4.000000e+00	1.532458e-05	1.192004e-07	1.192004e-07
4.000000e+00	4.250000e+00	8.388344e-06	9.734296e-08	9.734296e-08
4.250000e+00	4.500000e+00	3.989566e-06	6.845216e-08	6.845216e-08
4.500000e+00	4.750000e+00	1.417499e-06	4.247111e-08	4.247111e-08
4.750000e+00	5.000000e+00	2.932085e-07	1.669937e-08	1.669937e-08
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Path=EW-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ScaledBy=1.51113072044673878e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	4.823404e-04	5.712291e-07	5.712291e-07
2.500000e-01	5.000000e-01	4.591520e-04	5.571535e-07	5.571535e-07
5.000000e-01	7.500000e-01	4.309280e-04	5.378355e-07	5.378355e-07
7.500000e-01	1.000000e+00	3.960134e-04	5.130235e-07	5.130235e-07
1.000000e+00	1.250000e+00	3.531857e-04	4.814638e-07	4.814638e-07
1.250000e+00	1.500000e+00	3.033699e-04	4.430870e-07	4.430870e-07
1.500000e+00	1.750000e+00	2.522575e-04	4.017056e-07	4.017056e-07
1.750000e+00	2.000000e+00	2.069696e-04	3.633513e-07	3.633513e-07
2.000000e+00	2.250000e+00	1.669484e-04	3.285365e-07	3.285365e-07
2.250000e+00	2.500000e+00	1.335540e-04	2.954710e-07	2.954710e-07
2.500000e+00	2.750000e+00	1.043353e-04	2.661472e-07	2.661472e-07
2.750000e+00	3.000000e+00	7.941520e-05	2.362073e-07	2.362073e-07
3.000000e+00	3.250000e+00	5.842900e-05	2.124405e-07	2.124405e-07
3.250000e+00	3.500000e+00	4.091644e-05	1.818281e-07	1.818281e-07
3.500000e+00	3.750000e+00	2.680298e-05	1.530503e-07	1.530503e-07
3.750000e+00	4.000000e+00	1.665829e-05	1.279197e-07	1.279197e-07
4.000000e+00	4.250000e+00	9.141024e-06	1.036785e-07	1.036785e-07
4.250000e+00	4.500000e+00	4.353616e-06	7.325198e-08	7.325198e-08
4.500000e+00	4.750000e+00	1.548834e-06	4.541318e-08	4.541318e-08
4.750000e+00	5.000000e+00	3.192432e-07	1.798305e-08	1.798305e-08
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=EW-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=1.51750096829128697e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	4.792908e-04	5.645905e-07	5.645905e-07
2.500000e-01	5.000000e-01	4.563460e-04	5.507467e-07	5.507467e-07
5.000000e-01	7.500000e-01	4.284172e-04	5.316835e-07	5.316835e-07
7.500000e-01	1.000000e+00	3.938574e-04	5.073629e-07	5.073629e-07
1.000000e+00	1.250000e+00	3.513871e-04	4.762292e-07	4.762292e-07
1.250000e+00	1.500000e+00	3.020094e-04	4.386674e-07	4.386674e-07
1.500000e+00	1.750000e+00	2.513158e-04	3.981071e-07	3.981071e-07
1.750000e+00	2.000000e+00	2.063752e-04	3.607692e-07	3.607692e-07
2.000000e+00	2.250000e+00	1.666369e-04	3.270134e-07	3.270134e-07
2.250000e+00	2.500000e+00	1.334291e-04	2.947626e-07	2.947626e-07
2.500000e+00	2.750000e+00	1.043272e-04	2.660592e-07	2.660592e-07
2.750000e+00	3.000000e+00	7.949416e-05	2.366363e-07	2.366363e-07
3.000000e+00	3.250000e+00	5.854524e-05	2.138329e-07	2.138329e-07
3.250000e+00	3.500000e+00	4.104480e-05	1.833872e-07	1.833872e-07
3.500000e+00	3.750000e+00	2.691174e-05	1.547335e-07	1.547335e-07
3.750000e+00	4.000000e+00	1.675083e-05	1.297013e-07	1.297013e-07
4.000000e+00	4.250000e+00	9.198140e-06	1.059239e-07	1.059239e-07
4.250000e+00	4.500000e+00	4.385864e-06	7.468628e-08	7.468628e-08
4.500000e+00	4.750000e+00	1.561489e-06	4.639602e-08	4.639602e-08
4.750000e+00	5.000000e+00	3.232407e-07	1.834797e-08	1.834797e-08
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Path=EW-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ScaledBy=1.52701097984503140e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	4.761136e-04	5.578046e-07	5.578046e-07
2.500000e-01	5.000000e-01	4.534320e-04	5.442094e-07	5.442094e-07
5.000000e-01	7.500000e-01	4.258260e-04	5.254149e-07	5.254149e-07
7.500000e-01	1.000000e+00	3.916539e-04	5.015941e-07	5.015941e-07
1.000000e+00	1.250000e+00	3.495824e-04	4.709065e-07	4.709065e-07
1.250000e+00	1.500000e+00	3.006929e-04	4.342377e-07	4.342377e-07
1.500000e+00	1.750000e+00	2.504711e-04	3.945870e-07	3.945870e-07
1.750000e+00	2.000000e+00	2.059142e-04	3.583649e-07	3.583649e-07
2.000000e+00	2.250000e+00	1.664774e-04	3.257202e-07	3.257202e-07
2.250000e+00	2.500000e+00	1.334593e-04	2.943465e-07	2.943465e-07
2.500000e+00	2.750000e+00	1.044616e-04	2.662900e-07	2.662900e-07
2.750000e+00	3.000000e+00	7.969552e-05	2.373985e-07	2.373985e-07
3.000000e+00	3.250000e+00	5.876120e-05	2.156147e-07	2.156147e-07
3.250000e+00	3.500000e+00	4.124924e-05	1.852876e-07	1.852876e-07
3.500000e+00	3.750000e+00	2.707359e-05	1.567424e-07	1.567424e-07
3.750000e+00	4.000000e+00	1.687888e-05	1.317909e-07	1.317909e-07
4.000000e+00	4.250000e+00	9.275348e-06	1.085250e-07	1.085250e-07
4.250000e+00	4.500000e+00	4.428124e-06	7.632561e-08	7.632561e-08
4.500000e+00	4.750000e+00	1.577884e-06	4.751369e-08	4.751369e-08
4.750000e+00	5.000000e+00	3.281170e-07	1.877079e-08	1.877079e-08
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Path=EW-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ScaledBy=1.53479072309005445e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	5.291332e-04	6.209421e-07	6.209421e-07
2.500000e-01	5.000000e-01	5.042344e-04	6.060182e-07	6.060182e-07
5.000000e-01	7.500000e-01	4.739276e-04	5.853561e-07	5.853561e-07
7.500000e-01	1.000000e+00	4.364180e-04	5.591352e-07	5.591352e-07
1.000000e+00	1.250000e+00	3.902304e-04	5.257052e-07	5.257052e-07
1.250000e+00	1.500000e+00	3.364682e-04	4.855890e-07	4.855890e-07
1.500000e+00	1.750000e+00	2.811601e-04	4.424043e-07	4.424043e-07
1.750000e+00	2.000000e+00	2.319652e-04	4.026939e-07	4.026939e-07
2.000000e+00	2.250000e+00	1.881814e-04	3.664991e-07	3.664991e-07
2.250000e+00	2.500000e+00	1.513611e-04	3.317242e-07	3.317242e-07
2.500000e+00	2.750000e+00	1.188321e-04	3.003333e-07	3.003333e-07
2.750000e+00	3.000000e+00	9.085372e-05	2.677182e-07	2.677182e-07
3.000000e+00	3.250000e+00	6.712624e-05	2.419129e-07	2.419129e-07
3.250000e+00	3.500000e+00	4.718724e-05	2.076573e-07	2.076573e-07
3.500000e+00	3.750000e+00	3.101511e-05	1.753033e-07	1.753033e-07
3.750000e+00	4.000000e+00	1.932811e-05	1.467396e-07	1.467396e-07
4.000000e+00	4.250000e+00	1.063655e-05	1.192740e-07	1.192740e-07
4.250000e+00	4.500000e+00	5.078560e-06	8.431116e-08	8.431116e-08
4.500000e+00	4.750000e+00	1.810821e-06	5.236565e-08	5.236565e-08
4.750000e+00	5.000000e+00	3.738074e-07	2.095745e-08	2.095745e-08
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Path=EW-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ScaledBy=1.54450217146268871e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	5.259064e-04	6.138873e-07	6.138873e-07
2.500000e-01	5.000000e-01	5.012836e-04	5.992186e-07	5.992186e-07
5.000000e-01	7.500000e-01	4.713148e-04	5.788325e-07	5.788325e-07
7.500000e-01	1.000000e+00	4.342096e-04	5.531359e-07	5.531359e-07
1.000000e+00	1.250000e+00	3.884359e-04	5.201703e-07	5.201703e-07
1.250000e+00	1.500000e+00	3.351853e-04	4.809966e-07	4.809966e-07
1.500000e+00	1.750000e+00	2.803710e-04	4.387705e-07	4.387705e-07
1.750000e+00	2.000000e+00	2.315805e-04	4.002549e-07	4.002549e-07
2.000000e+00	2.250000e+00	1.881150e-04	3.652426e-07	3.652426e-07
2.250000e+00	2.500000e+00	1.514950e-04	3.314238e-07	3.314238e-07
2.500000e+00	2.750000e+00	1.190717e-04	3.007260e-07	3.007260e-07
2.750000e+00	3.000000e+00	9.115664e-05	2.686826e-07	2.686826e-07
3.000000e+00	3.250000e+00	6.743368e-05	2.439628e-07	2.439628e-07
3.250000e+00	3.500000e+00	4.746916e-05	2.098481e-07	2.098481e-07
3.500000e+00	3.750000e+00	3.123591e-05	1.776028e-07	1.776028e-07
3.750000e+00	4.000000e+00	1.949818e-05	1.491101e-07	1.491101e-07
4.000000e+00	4.250000e+00	1.073977e-05	1.221518e-07	1.221518e-07
4.250000e+00	4.500000e+00	5.134652e-06	8.616553e-08	8.616553e-08
4.500000e+00	4.750000e+00	1.832586e-06	5.363232e-08	5.363232e-08
4.750000e+00	5.000000e+00	3.799316e-07	2.145180e-08	2.145180e-08
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=EW-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ScaledBy=1.46632282860758783e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	4.457980e-04	5.292429e-07	5.292429e-07
2.500000e-01	5.000000e-01	4.245368e-04	5.163202e-07	5.163202e-07
5.000000e-01	7.500000e-01	3.993014e-04	4.995584e-07	4.995584e-07
7.500000e-01	1.000000e+00	3.682506e-04	4.779272e-07	4.779272e-07
1.000000e+00	1.250000e+00	3.298476e-04	4.499175e-07	4.499175e-07
1.250000e+00	1.500000e+00	2.844742e-04	4.158317e-07	4.158317e-07
1.500000e+00	1.750000e+00	2.376465e-04	3.788246e-07	3.788246e-07
1.750000e+00	2.000000e+00	1.958555e-04	3.442718e-07	3.442718e-07
2.000000e+00	2.250000e+00	1.587279e-04	3.136139e-07	3.136139e-07
2.250000e+00	2.500000e+00	1.275823e-04	2.842187e-07	2.842187e-07
2.500000e+00	2.750000e+00	1.001053e-04	2.572157e-07	2.572157e-07
2.750000e+00	3.000000e+00	7.650908e-05	2.294593e-07	2.294593e-07
3.000000e+00	3.250000e+00	5.653848e-05	2.083829e-07	2.083829e-07
3.250000e+00	3.500000e+00	3.976325e-05	1.793460e-07	1.793460e-07
3.500000e+00	3.750000e+00	2.614151e-05	1.517319e-07	1.517319e-07
3.750000e+00	4.000000e+00	1.633074e-05	1.277601e-07	1.277601e-07
4.000000e+00	4.250000e+00	8.977300e-06	1.045407e-07	1.045407e-07
4.250000e+00	4.500000e+00	4.293860e-06	7.385946e-08	7.385946e-08
4.500000e+00	4.750000e+00	1.529324e-06	4.591598e-08	4.591598e-08
4.750000e+00	5.000000e+00	3.176924e-07	1.811218e-08	1.811218e-08
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=EW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ScaledBy=1.47053096744478063e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	4.475344e-04	5.328589e-07	5.328589e-07
2.500000e-01	5.000000e-01	4.262292e-04	5.207367e-07	5.207367e-07
5.000000e-01	7.500000e-01	4.008252e-04	5.018223e-07	5.018223e-07
7.500000e-01	1.000000e+00	3.696216e-04	4.797341e-07	4.797341e-07
1.000000e+00	1.250000e+00	3.312387e-04	4.728514e-07	4.728514e-07
1.250000e+00	1.500000e+00	2.858325e-04	5.623792e-07	5.623792e-07
1.500000e+00	1.750000e+00	2.384613e-04	3.811659e-07	3.811659e-07
1.750000e+00	2.000000e+00	1.964981e-04	3.464269e-07	3.464269e-07
2.000000e+00	2.250000e+00	1.592039e-04	3.146113e-07	3.146113e-07
2.250000e+00	2.500000e+00	1.281674e-04	3.799706e-07	3.799706e-07
2.500000e+00	2.750000e+00	1.003950e-04	2.610583e-07	2.610583e-07
2.750000e+00	3.000000e+00	7.670724e-05	2.312655e-07	2.312655e-07
3.000000e+00	3.250000e+00	5.672000e-05	2.214654e-07	2.214654e-07
3.250000e+00	3.500000e+00	3.982989e-05	1.795764e-07	1.795764e-07
3.500000e+00	3.750000e+00	2.617940e-05	1.519081e-07	1.519081e-07
3.750000e+00	4.000000e+00	1.663056e-05	3.051544e-07	3.051544e-07
4.000000e+00	4.250000e+00	8.987132e-06	1.046107e-07	1.046107e-07
4.250000e+00	4.500000e+00	4.297680e-06	7.389604e-08	7.389604e-08
4.500000e+00	4.750000e+00	1.530594e-06	4.593348e-08	4.593348e-08
4.750000e+00	5.000000e+00	3.182984e-07	1.816902e-08	1.816902e-08
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
Path=EW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
ScaledBy=1.47371680494138981e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	4.510328e-04	5.347209e-07	5.347209e-07
2.500000e-01	5.000000e-01	4.295108e-04	5.215640e-07	5.215640e-07
5.000000e-01	7.500000e-01	4.038996e-04	5.044985e-07	5.044985e-07
7.500000e-01	1.000000e+00	3.723471e-04	4.824705e-07	4.824705e-07
1.000000e+00	1.250000e+00	3.333808e-04	4.540749e-07	4.540749e-07
1.250000e+00	1.500000e+00	2.874247e-04	4.194371e-07	4.194371e-07
1.500000e+00	1.750000e+00	2.400518e-04	3.820178e-07	3.820178e-07
1.750000e+00	2.000000e+00	1.978028e-04	3.471844e-07	3.471844e-07
2.000000e+00	2.250000e+00	1.602842e-04	3.160938e-07	3.160938e-07
2.250000e+00	2.500000e+00	1.288211e-04	2.863352e-07	2.863352e-07
2.500000e+00	2.750000e+00	1.010640e-04	2.591482e-07	2.591482e-07
2.750000e+00	3.000000e+00	7.723556e-05	2.311442e-07	2.311442e-07
3.000000e+00	3.250000e+00	5.705620e-05	2.097735e-07	2.097735e-07
3.250000e+00	3.500000e+00	4.011888e-05	1.804669e-07	1.804669e-07
3.500000e+00	3.750000e+00	2.636662e-05	1.526067e-07	1.526067e-07
3.750000e+00	4.000000e+00	1.645886e-05	1.283228e-07	1.283228e-07
4.000000e+00	4.250000e+00	9.048828e-06	1.049842e-07	1.049842e-07
4.250000e+00	4.500000e+00	4.324388e-06	7.412667e-08	7.412667e-08
4.500000e+00	4.750000e+00	1.540206e-06	4.607984e-08	4.607984e-08
4.750000e+00	5.000000e+00	3.195790e-07	1.817897e-08	1.817897e-08
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[Nominal]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[Nominal]
Path=WWW-QCD[Nominal]
ScaledBy=3.26574180008340926e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.482246e-04	2.939396e-07	2.939396e-07
2.500000e-01	5.000000e-01	1.522951e-04	2.985152e-07	2.985152e-07
5.000000e-01	7.500000e-01	1.638903e-04	3.086614e-07	3.086614e-07
7.500000e-01	1.000000e+00	1.766930e-04	3.233384e-07	3.233384e-07
1.000000e+00	1.250000e+00	1.834673e-04	3.288538e-07	3.288538e-07
1.250000e+00	1.500000e+00	1.797956e-04	3.268320e-07	3.268320e-07
1.500000e+00	1.750000e+00	1.694535e-04	3.188584e-07	3.188584e-07
1.750000e+00	2.000000e+00	1.548867e-04	3.068759e-07	3.068759e-07
2.000000e+00	2.250000e+00	1.360099e-04	2.937093e-07	2.937093e-07
2.250000e+00	2.500000e+00	1.163091e-04	2.747122e-07	2.747122e-07
2.500000e+00	2.750000e+00	9.526972e-05	2.550544e-07	2.550544e-07
2.750000e+00	3.000000e+00	7.494656e-05	2.305507e-07	2.305507e-07
3.000000e+00	3.250000e+00	5.635884e-05	2.109283e-07	2.109283e-07
3.250000e+00	3.500000e+00	4.009836e-05	1.820367e-07	1.820367e-07
3.500000e+00	3.750000e+00	2.650382e-05	1.540742e-07	1.540742e-07
3.750000e+00	4.000000e+00	1.659474e-05	1.294507e-07	1.294507e-07
4.000000e+00	4.250000e+00	9.147076e-06	1.058556e-07	1.058556e-07
4.250000e+00	4.500000e+00	4.367452e-06	7.463787e-08	7.463787e-08
4.500000e+00	4.750000e+00	1.555952e-06	4.638379e-08	4.638379e-08
4.750000e+00	5.000000e+00	3.224312e-07	1.834497e-08	1.834497e-08
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Path=WWW-QCD[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ScaledBy=3.26574186406980425e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.431928e-04	3.147157e-07	3.147157e-07
2.500000e-01	5.000000e-01	1.473462e-04	4.306705e-07	4.306705e-07
5.000000e-01	7.500000e-01	1.578148e-04	3.244741e-07	3.244741e-07
7.500000e-01	1.000000e+00	1.703513e-04	3.456666e-07	3.456666e-07
1.000000e+00	1.250000e+00	1.765229e-04	3.578189e-07	3.578189e-07
1.250000e+00	1.500000e+00	1.724662e-04	3.411109e-07	3.411109e-07
1.500000e+00	1.750000e+00	1.620934e-04	3.342979e-07	3.342979e-07
1.750000e+00	2.000000e+00	1.473717e-04	3.128084e-07	3.128084e-07
2.000000e+00	2.250000e+00	1.290637e-04	3.024700e-07	3.024700e-07
2.250000e+00	2.500000e+00	1.096286e-04	2.765803e-07	2.765803e-07
2.500000e+00	2.750000e+00	8.962264e-05	2.568235e-07	2.568235e-07
2.750000e+00	3.000000e+00	7.024304e-05	2.305536e-07	2.305536e-07
3.000000e+00	3.250000e+00	5.268280e-05	2.122877e-07	2.122877e-07
3.250000e+00	3.500000e+00	3.729477e-05	1.781277e-07	1.781277e-07
3.500000e+00	3.750000e+00	2.448092e-05	1.474357e-07	1.474357e-07
3.750000e+00	4.000000e+00	1.532898e-05	1.224081e-07	1.224081e-07
4.000000e+00	4.250000e+00	8.418904e-06	1.091841e-07	1.091841e-07
4.250000e+00	4.500000e+00	4.025692e-06	7.109901e-08	7.109901e-08
4.500000e+00	4.750000e+00	1.438959e-06	4.474001e-08	4.474001e-08
4.750000e+00	5.000000e+00	2.937395e-07	1.684663e-08	1.684663e-08
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Path=WWW-QCD[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ScaledBy=3.26574174270495332e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.418284e-04	2.903812e-07	2.903812e-07
2.500000e-01	5.000000e-01	1.457410e-04	2.958570e-07	2.958570e-07
5.000000e-01	7.500000e-01	1.566523e-04	3.047534e-07	3.047534e-07
7.500000e-01	1.000000e+00	1.686801e-04	3.186613e-07	3.186613e-07
1.000000e+00	1.250000e+00	1.747181e-04	3.224654e-07	3.224654e-07
1.250000e+00	1.500000e+00	1.708008e-04	3.192907e-07	3.192907e-07
1.500000e+00	1.750000e+00	1.605562e-04	3.113696e-07	3.113696e-07
1.750000e+00	2.000000e+00	1.461972e-04	2.981432e-07	2.981432e-07
2.000000e+00	2.250000e+00	1.279133e-04	2.836842e-07	2.836842e-07
2.250000e+00	2.500000e+00	1.089326e-04	2.639993e-07	2.639993e-07
2.500000e+00	2.750000e+00	8.890724e-05	2.444025e-07	2.444025e-07
2.750000e+00	3.000000e+00	6.971572e-05	2.198779e-07	2.198779e-07
3.000000e+00	3.250000e+00	5.228992e-05	2.018548e-07	2.018548e-07
3.250000e+00	3.500000e+00	3.709410e-05	1.722507e-07	1.722507e-07
3.500000e+00	3.750000e+00	2.438194e-05	1.442430e-07	1.442430e-07
3.750000e+00	4.000000e+00	1.526308e-05	1.206849e-07	1.206849e-07
4.000000e+00	4.250000e+00	8.371188e-06	1.056368e-07	1.056368e-07
4.250000e+00	4.500000e+00	4.001280e-06	7.035602e-08	7.035602e-08
4.500000e+00	4.750000e+00	1.435408e-06	4.404841e-08	4.404841e-08
4.750000e+00	5.000000e+00	2.945922e-07	1.704834e-08	1.704834e-08
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Path=WWW-QCD[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ScaledBy=3.26574375327710336e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.496216e-04	3.181516e-07	3.181516e-07
2.500000e-01	5.000000e-01	1.538723e-04	4.138740e-07	4.138740e-07
5.000000e-01	7.500000e-01	1.650460e-04	3.242119e-07	3.242119e-07
7.500000e-01	1.000000e+00	1.783628e-04	3.445710e-07	3.445710e-07
1.000000e+00	1.250000e+00	1.852480e-04	3.557212e-07	3.557212e-07
1.250000e+00	1.500000e+00	1.814775e-04	3.438735e-07	3.438735e-07
1.500000e+00	1.750000e+00	1.710270e-04	3.369144e-07	3.369144e-07
1.750000e+00	2.000000e+00	1.561231e-04	3.186008e-07	3.186008e-07
2.000000e+00	2.250000e+00	1.371961e-04	3.095488e-07	3.095488e-07
2.250000e+00	2.500000e+00	1.170205e-04	2.839125e-07	2.839125e-07
2.500000e+00	2.750000e+00	9.598676e-05	2.644238e-07	2.644238e-07
2.750000e+00	3.000000e+00	7.546744e-05	2.383477e-07	2.383477e-07
3.000000e+00	3.250000e+00	5.673464e-05	2.184366e-07	2.184366e-07
3.250000e+00	3.500000e+00	4.028560e-05	1.861620e-07	1.861620e-07
3.500000e+00	3.750000e+00	2.659050e-05	1.553927e-07	1.553927e-07
3.750000e+00	4.000000e+00	1.665740e-05	1.301654e-07	1.301654e-07
4.000000e+00	4.250000e+00	9.184032e-06	1.085844e-07	1.085844e-07
4.250000e+00	4.500000e+00	4.388864e-06	7.487031e-08	7.487031e-08
4.500000e+00	4.750000e+00	1.561778e-06	4.673072e-08	4.673072e-08
4.750000e+00	5.000000e+00	3.218273e-07	1.808356e-08	1.808356e-08
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[MUR=1__MUF=1__LHAPDF=325100]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[MUR=1__MUF=1__LHAPDF=325100]
Path=WWW-QCD[MUR=1__MUF=1__LHAPDF=325100]
ScaledBy=3.26574180008340926e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.482246e-04	2.939396e-07	2.939396e-07
2.500000e-01	5.000000e-01	1.522951e-04	2.985152e-07	2.985152e-07
5.000000e-01	7.500000e-01	1.638903e-04	3.086614e-07	3.086614e-07
7.500000e-01	1.000000e+00	1.766930e-04	3.233384e-07	3.233384e-07
1.000000e+00	1.250000e+00	1.834673e-04	3.288538e-07	3.288538e-07
1.250000e+00	1.500000e+00	1.797956e-04	3.268320e-07	3.268320e-07
1.500000e+00	1.750000e+00	1.694535e-04	3.188584e-07	3.188584e-07
1.750000e+00	2.000000e+00	1.548867e-04	3.068759e-07	3.068759e-07
2.000000e+00	2.250000e+00	1.360099e-04	2.937093e-07	2.937093e-07
2.250000e+00	2.500000e+00	1.163091e-04	2.747122e-07	2.747122e-07
2.500000e+00	2.750000e+00	9.526972e-05	2.550544e-07	2.550544e-07
2.750000e+00	3.000000e+00	7.494656e-05	2.305507e-07	2.305507e-07
3.000000e+00	3.250000e+00	5.635884e-05	2.109283e-07	2.109283e-07
3.250000e+00	3.500000e+00	4.009836e-05	1.820367e-07	1.820367e-07
3.500000e+00	3.750000e+00	2.650382e-05	1.540742e-07	1.540742e-07
3.750000e+00	4.000000e+00	1.659474e-05	1.294507e-07	1.294507e-07
4.000000e+00	4.250000e+00	9.147076e-06	1.058556e-07	1.058556e-07
4.250000e+00	4.500000e+00	4.367452e-06	7.463787e-08	7.463787e-08
4.500000e+00	4.750000e+00	1.555952e-06	4.638379e-08	4.638379e-08
4.750000e+00	5.000000e+00	3.224312e-07	1.834497e-08	1.834497e-08
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Path=WWW-QCD[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ScaledBy=3.26574189979116835e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.469844e-04	5.988633e-07	5.988633e-07
2.500000e-01	5.000000e-01	1.508987e-04	4.917653e-07	4.917653e-07
5.000000e-01	7.500000e-01	1.623378e-04	4.993330e-07	4.993330e-07
7.500000e-01	1.000000e+00	1.745953e-04	8.323038e-07	8.323038e-07
1.000000e+00	1.250000e+00	1.810415e-04	3.831624e-07	3.831624e-07
1.250000e+00	1.500000e+00	1.780237e-04	4.632017e-07	4.632017e-07
1.500000e+00	1.750000e+00	1.671527e-04	5.089940e-07	5.089940e-07
1.750000e+00	2.000000e+00	1.534951e-04	6.735272e-07	6.735272e-07
2.000000e+00	2.250000e+00	1.348883e-04	3.447485e-07	3.447485e-07
2.250000e+00	2.500000e+00	1.157499e-04	3.851569e-07	3.851569e-07
2.500000e+00	2.750000e+00	9.430836e-05	3.360139e-07	3.360139e-07
2.750000e+00	3.000000e+00	7.430768e-05	3.059164e-07	3.059164e-07
3.000000e+00	3.250000e+00	5.621056e-05	4.243431e-07	4.243431e-07
3.250000e+00	3.500000e+00	3.988946e-05	2.265677e-07	2.265677e-07
3.500000e+00	3.750000e+00	2.676490e-05	3.406174e-07	3.406174e-07
3.750000e+00	4.000000e+00	1.648684e-05	1.334668e-07	1.334668e-07
4.000000e+00	4.250000e+00	9.105160e-06	1.086000e-07	1.086000e-07
4.250000e+00	4.500000e+00	4.333996e-06	7.570241e-08	7.570241e-08
4.500000e+00	4.750000e+00	1.548798e-06	4.727118e-08	4.727118e-08
4.750000e+00	5.000000e+00	3.242978e-07	1.873782e-08	1.873782e-08
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Path=WWW-QCD[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ScaledBy=3.26574243196275732e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.666422e-04	3.939163e-07	3.939163e-07
2.500000e-01	5.000000e-01	1.714581e-04	3.980407e-07	3.980407e-07
5.000000e-01	7.500000e-01	1.851757e-04	4.148781e-07	4.148781e-07
7.500000e-01	1.000000e+00	1.996636e-04	4.336085e-07	4.336085e-07
1.000000e+00	1.250000e+00	2.074705e-04	4.413508e-07	4.413508e-07
1.250000e+00	1.500000e+00	2.042822e-04	4.378696e-07	4.378696e-07
1.500000e+00	1.750000e+00	1.929044e-04	4.327623e-07	4.327623e-07
1.750000e+00	2.000000e+00	1.767426e-04	4.125249e-07	4.125249e-07
2.000000e+00	2.250000e+00	1.556687e-04	3.870674e-07	3.870674e-07
2.250000e+00	2.500000e+00	1.335100e-04	3.652237e-07	3.652237e-07
2.500000e+00	2.750000e+00	1.097830e-04	3.580172e-07	3.580172e-07
2.750000e+00	3.000000e+00	8.643116e-05	3.073710e-07	3.073710e-07
3.000000e+00	3.250000e+00	6.557436e-05	2.880103e-07	2.880103e-07
3.250000e+00	3.500000e+00	4.656192e-05	2.389284e-07	2.389284e-07
3.500000e+00	3.750000e+00	3.068711e-05	1.974493e-07	1.974493e-07
3.750000e+00	4.000000e+00	1.935344e-05	1.657114e-07	1.657114e-07
4.000000e+00	4.250000e+00	1.060858e-05	1.747434e-07	1.747434e-07
4.250000e+00	4.500000e+00	5.138340e-06	9.469108e-08	9.469108e-08
4.500000e+00	4.750000e+00	1.845193e-06	6.499386e-08	6.499386e-08
4.750000e+00	5.000000e+00	3.796784e-07	2.346057e-08	2.346057e-08
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Path=WWW-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ScaledBy=3.26574194331495856e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.652840e-04	7.816506e-07	7.816506e-07
2.500000e-01	5.000000e-01	1.694443e-04	4.439095e-07	4.439095e-07
5.000000e-01	7.500000e-01	1.827034e-04	5.823882e-07	5.823882e-07
7.500000e-01	1.000000e+00	1.966970e-04	5.859823e-07	5.859823e-07
1.000000e+00	1.250000e+00	2.045314e-04	4.351529e-07	4.351529e-07
1.250000e+00	1.500000e+00	2.012492e-04	4.712519e-07	4.712519e-07
1.500000e+00	1.750000e+00	1.904622e-04	6.155470e-07	6.155470e-07
1.750000e+00	2.000000e+00	1.747574e-04	5.710545e-07	5.710545e-07
2.000000e+00	2.250000e+00	1.539207e-04	3.954485e-07	3.954485e-07
2.250000e+00	2.500000e+00	1.323021e-04	3.975699e-07	3.975699e-07
2.500000e+00	2.750000e+00	1.083694e-04	3.583297e-07	3.583297e-07
2.750000e+00	3.000000e+00	8.556676e-05	3.060851e-07	3.060851e-07
3.000000e+00	3.250000e+00	6.485784e-05	3.417523e-07	3.417523e-07
3.250000e+00	3.500000e+00	4.614608e-05	2.535221e-07	2.535221e-07
3.500000e+00	3.750000e+00	3.088208e-05	2.976455e-07	2.976455e-07
3.750000e+00	4.000000e+00	1.917019e-05	1.622342e-07	1.622342e-07
4.000000e+00	4.250000e+00	1.059375e-05	1.411269e-07	1.411269e-07
4.250000e+00	4.500000e+00	5.082016e-06	9.240330e-08	9.240330e-08
4.500000e+00	4.750000e+00	1.842612e-06	5.676233e-08	5.676233e-08
4.750000e+00	5.000000e+00	3.847290e-07	2.271446e-08	2.271446e-08
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Path=WWW-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ScaledBy=3.26574109365746131e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.413704e-04	2.835322e-07	2.835322e-07
2.500000e-01	5.000000e-01	1.451570e-04	2.878393e-07	2.878393e-07
5.000000e-01	7.500000e-01	1.560523e-04	2.971869e-07	2.971869e-07
7.500000e-01	1.000000e+00	1.681606e-04	3.109410e-07	3.109410e-07
1.000000e+00	1.250000e+00	1.743553e-04	3.154918e-07	3.154918e-07
1.250000e+00	1.500000e+00	1.704164e-04	3.123352e-07	3.123352e-07
1.500000e+00	1.750000e+00	1.600740e-04	3.033617e-07	3.033617e-07
1.750000e+00	2.000000e+00	1.457571e-04	2.902978e-07	2.902978e-07
2.000000e+00	2.250000e+00	1.274956e-04	2.763724e-07	2.763724e-07
2.250000e+00	2.500000e+00	1.085570e-04	2.568490e-07	2.568490e-07
2.500000e+00	2.750000e+00	8.856812e-05	2.374170e-07	2.374170e-07
2.750000e+00	3.000000e+00	6.936512e-05	2.134770e-07	2.134770e-07
3.000000e+00	3.250000e+00	5.193684e-05	1.938579e-07	1.938579e-07
3.250000e+00	3.500000e+00	3.678565e-05	1.665129e-07	1.665129e-07
3.500000e+00	3.750000e+00	2.421597e-05	1.402880e-07	1.402880e-07
3.750000e+00	4.000000e+00	1.510020e-05	1.173430e-07	1.173430e-07
4.000000e+00	4.250000e+00	8.293540e-06	9.522108e-08	9.522108e-08
4.250000e+00	4.500000e+00	3.945667e-06	6.710393e-08	6.710393e-08
4.500000e+00	4.750000e+00	1.401929e-06	4.156914e-08	4.156914e-08
4.750000e+00	5.000000e+00	2.890458e-07	1.637205e-08	1.637205e-08
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Path=WWW-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ScaledBy=3.26574066073350756e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.412756e-04	2.816460e-07	2.816460e-07
2.500000e-01	5.000000e-01	1.450335e-04	2.858297e-07	2.858297e-07
5.000000e-01	7.500000e-01	1.558925e-04	2.951184e-07	2.951184e-07
7.500000e-01	1.000000e+00	1.678974e-04	3.086926e-07	3.086926e-07
1.000000e+00	1.250000e+00	1.740314e-04	3.131470e-07	3.131470e-07
1.250000e+00	1.500000e+00	1.700978e-04	3.101707e-07	3.101707e-07
1.500000e+00	1.750000e+00	1.598157e-04	3.015217e-07	3.015217e-07
1.750000e+00	2.000000e+00	1.455682e-04	2.889686e-07	2.889686e-07
2.000000e+00	2.250000e+00	1.273923e-04	2.755488e-07	2.755488e-07
2.250000e+00	2.500000e+00	1.085346e-04	2.565684e-07	2.565684e-07
2.500000e+00	2.750000e+00	8.858664e-05	2.374551e-07	2.374551e-07
2.750000e+00	3.000000e+00	6.943752e-05	2.139291e-07	2.139291e-07
3.000000e+00	3.250000e+00	5.203268e-05	1.951237e-07	1.951237e-07
3.250000e+00	3.500000e+00	3.688973e-05	1.679220e-07	1.679220e-07
3.500000e+00	3.750000e+00	2.430410e-05	1.418041e-07	1.418041e-07
3.750000e+00	4.000000e+00	1.517612e-05	1.189480e-07	1.189480e-07
4.000000e+00	4.250000e+00	8.340080e-06	9.727595e-08	9.727595e-08
4.250000e+00	4.500000e+00	3.972198e-06	6.840368e-08	6.840368e-08
4.500000e+00	4.750000e+00	1.412298e-06	4.245917e-08	4.245917e-08
4.750000e+00	5.000000e+00	2.924526e-07	1.669647e-08	1.669647e-08
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Path=WWW-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ScaledBy=3.26574254719221629e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.482374e-04	2.955537e-07	2.955537e-07
2.500000e-01	5.000000e-01	1.523367e-04	3.002614e-07	3.002614e-07
5.000000e-01	7.500000e-01	1.639667e-04	3.104776e-07	3.104776e-07
7.500000e-01	1.000000e+00	1.768748e-04	3.253431e-07	3.253431e-07
1.000000e+00	1.250000e+00	1.837150e-04	3.309922e-07	3.309922e-07
1.250000e+00	1.500000e+00	1.800464e-04	3.288094e-07	3.288094e-07
1.500000e+00	1.750000e+00	1.696513e-04	3.205324e-07	3.205324e-07
1.750000e+00	2.000000e+00	1.550214e-04	3.080427e-07	3.080427e-07
2.000000e+00	2.250000e+00	1.360636e-04	2.943701e-07	2.943701e-07
2.250000e+00	2.500000e+00	1.162852e-04	2.748291e-07	2.748291e-07
2.500000e+00	2.750000e+00	9.520944e-05	2.548482e-07	2.548482e-07
2.750000e+00	3.000000e+00	7.483532e-05	2.299298e-07	2.299298e-07
3.000000e+00	3.250000e+00	5.622836e-05	2.094555e-07	2.094555e-07
3.250000e+00	3.500000e+00	3.996467e-05	1.804281e-07	1.804281e-07
3.500000e+00	3.750000e+00	2.639270e-05	1.523662e-07	1.523662e-07
3.750000e+00	4.000000e+00	1.650173e-05	1.276623e-07	1.276623e-07
4.000000e+00	4.250000e+00	9.089788e-06	1.036076e-07	1.036076e-07
4.250000e+00	4.500000e+00	4.335032e-06	7.319979e-08	7.319979e-08
4.500000e+00	4.750000e+00	1.543275e-06	4.540055e-08	4.540055e-08
4.750000e+00	5.000000e+00	3.184392e-07	1.798000e-08	1.798000e-08
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=WWW-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=3.26574180008340926e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.482246e-04	2.939396e-07	2.939396e-07
2.500000e-01	5.000000e-01	1.522951e-04	2.985152e-07	2.985152e-07
5.000000e-01	7.500000e-01	1.638903e-04	3.086614e-07	3.086614e-07
7.500000e-01	1.000000e+00	1.766930e-04	3.233384e-07	3.233384e-07
1.000000e+00	1.250000e+00	1.834673e-04	3.288538e-07	3.288538e-07
1.250000e+00	1.500000e+00	1.797956e-04	3.268320e-07	3.268320e-07
1.500000e+00	1.750000e+00	1.694535e-04	3.188584e-07	3.188584e-07
1.750000e+00	2.000000e+00	1.548867e-04	3.068759e-07	3.068759e-07
2.000000e+00	2.250000e+00	1.360099e-04	2.937093e-07	2.937093e-07
2.250000e+00	2.500000e+00	1.163091e-04	2.747122e-07	2.747122e-07
2.500000e+00	2.750000e+00	9.526972e-05	2.550544e-07	2.550544e-07
2.750000e+00	3.000000e+00	7.494656e-05	2.305507e-07	2.305507e-07
3.000000e+00	3.250000e+00	5.635884e-05	2.109283e-07	2.109283e-07
3.250000e+00	3.500000e+00	4.009836e-05	1.820367e-07	1.820367e-07
3.500000e+00	3.750000e+00	2.650382e-05	1.540742e-07	1.540742e-07
3.750000e+00	4.000000e+00	1.659474e-05	1.294507e-07	1.294507e-07
4.000000e+00	4.250000e+00	9.147076e-06	1.058556e-07	1.058556e-07
4.250000e+00	4.500000e+00	4.367452e-06	7.463787e-08	7.463787e-08
4.500000e+00	4.750000e+00	1.555952e-06	4.638379e-08	4.638379e-08
4.750000e+00	5.000000e+00	3.224312e-07	1.834497e-08	1.834497e-08
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Path=WWW-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ScaledBy=3.26574128059214598e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.482665e-04	2.923825e-07	2.923825e-07
2.500000e-01	5.000000e-01	1.523191e-04	2.968461e-07	2.968461e-07
5.000000e-01	7.500000e-01	1.638987e-04	3.069517e-07	3.069517e-07
7.500000e-01	1.000000e+00	1.766104e-04	3.214416e-07	3.214416e-07
1.000000e+00	1.250000e+00	1.833375e-04	3.268472e-07	3.268472e-07
1.250000e+00	1.500000e+00	1.796840e-04	3.250423e-07	3.250423e-07
1.500000e+00	1.750000e+00	1.694123e-04	3.174096e-07	3.174096e-07
1.750000e+00	2.000000e+00	1.549194e-04	3.059957e-07	3.059957e-07
2.000000e+00	2.250000e+00	1.361252e-04	2.933493e-07	2.933493e-07
2.250000e+00	2.500000e+00	1.164948e-04	2.749314e-07	2.749314e-07
2.500000e+00	2.750000e+00	9.547472e-05	2.556029e-07	2.556029e-07
2.750000e+00	3.000000e+00	7.518040e-05	2.315146e-07	2.315146e-07
3.000000e+00	3.250000e+00	5.658856e-05	2.127946e-07	2.127946e-07
3.250000e+00	3.500000e+00	4.030760e-05	1.839875e-07	1.839875e-07
3.500000e+00	3.750000e+00	2.666773e-05	1.561089e-07	1.561089e-07
3.750000e+00	4.000000e+00	1.672306e-05	1.315464e-07	1.315464e-07
4.000000e+00	4.250000e+00	9.224376e-06	1.084592e-07	1.084592e-07
4.250000e+00	4.500000e+00	4.409864e-06	7.628074e-08	7.628074e-08
4.500000e+00	4.750000e+00	1.572359e-06	4.750185e-08	4.750185e-08
4.750000e+00	5.000000e+00	3.272998e-07	1.876781e-08	1.876781e-08
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Path=WWW-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ScaledBy=3.26573993128086657e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.652629e-04	3.251373e-07	3.251373e-07
2.500000e-01	5.000000e-01	1.700127e-04	3.305867e-07	3.305867e-07
5.000000e-01	7.500000e-01	1.832595e-04	3.424486e-07	3.424486e-07
7.500000e-01	1.000000e+00	1.978882e-04	3.593730e-07	3.593730e-07
1.000000e+00	1.250000e+00	2.058955e-04	3.664683e-07	3.664683e-07
1.250000e+00	1.500000e+00	2.023225e-04	3.652751e-07	3.652751e-07
1.500000e+00	1.750000e+00	1.912485e-04	3.574926e-07	3.574926e-07
1.750000e+00	2.000000e+00	1.753542e-04	3.451628e-07	3.451628e-07
2.000000e+00	2.250000e+00	1.544508e-04	3.310085e-07	3.310085e-07
2.250000e+00	2.500000e+00	1.324660e-04	3.104006e-07	3.104006e-07
2.500000e+00	2.750000e+00	1.088088e-04	2.886077e-07	2.886077e-07
2.750000e+00	3.000000e+00	8.580576e-05	2.612323e-07	2.612323e-07
3.000000e+00	3.250000e+00	6.469008e-05	2.387876e-07	2.387876e-07
3.250000e+00	3.500000e+00	4.612904e-05	2.061971e-07	2.061971e-07
3.500000e+00	3.750000e+00	3.055722e-05	1.745876e-07	1.745876e-07
3.750000e+00	4.000000e+00	1.915176e-05	1.464623e-07	1.464623e-07
4.000000e+00	4.250000e+00	1.057860e-05	1.191967e-07	1.191967e-07
4.250000e+00	4.500000e+00	5.057568e-06	8.425700e-08	8.425700e-08
4.500000e+00	4.750000e+00	1.804495e-06	5.235170e-08	5.235170e-08
4.750000e+00	5.000000e+00	3.728847e-07	2.095403e-08	2.095403e-08
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Path=WWW-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ScaledBy=3.26574193043262709e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.653462e-04	3.234267e-07	3.234267e-07
2.500000e-01	5.000000e-01	1.700796e-04	3.287524e-07	3.287524e-07
5.000000e-01	7.500000e-01	1.833159e-04	3.405753e-07	3.405753e-07
7.500000e-01	1.000000e+00	1.978530e-04	3.573069e-07	3.573069e-07
1.000000e+00	1.250000e+00	2.058168e-04	3.642956e-07	3.642956e-07
1.250000e+00	1.500000e+00	2.022726e-04	3.633574e-07	3.633574e-07
1.500000e+00	1.750000e+00	1.912834e-04	3.559619e-07	3.559619e-07
1.750000e+00	2.000000e+00	1.754773e-04	3.442783e-07	3.442783e-07
2.000000e+00	2.250000e+00	1.546676e-04	3.307036e-07	3.307036e-07
2.250000e+00	2.500000e+00	1.327616e-04	3.107504e-07	3.107504e-07
2.500000e+00	2.750000e+00	1.091218e-04	2.893273e-07	2.893273e-07
2.750000e+00	3.000000e+00	8.614256e-05	2.624053e-07	2.624053e-07
3.000000e+00	3.250000e+00	6.501208e-05	2.409266e-07	2.409266e-07
3.250000e+00	3.500000e+00	4.641604e-05	2.084416e-07	2.084416e-07
3.500000e+00	3.750000e+00	3.078022e-05	1.769148e-07	1.769148e-07
3.750000e+00	4.000000e+00	1.932212e-05	1.488397e-07	1.488397e-07
4.000000e+00	4.250000e+00	1.068191e-05	1.220774e-07	1.220774e-07
4.250000e+00	4.500000e+00	5.113816e-06	8.611533e-08	8.611533e-08
4.500000e+00	4.750000e+00	1.826271e-06	5.361882e-08	5.361882e-08
4.750000e+00	5.000000e+00	3.790002e-07	2.144841e-08	2.144841e-08
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=WWW-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ScaledBy=3.26574061994328354e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.410545e-04	2.835284e-07	2.835284e-07
2.500000e-01	5.000000e-01	1.448309e-04	2.873101e-07	2.873101e-07
5.000000e-01	7.500000e-01	1.560061e-04	2.973659e-07	2.973659e-07
7.500000e-01	1.000000e+00	1.687319e-04	3.116817e-07	3.116817e-07
1.000000e+00	1.250000e+00	1.758075e-04	3.173392e-07	3.173392e-07
1.250000e+00	1.500000e+00	1.726081e-04	3.157064e-07	3.157064e-07
1.500000e+00	1.750000e+00	1.629362e-04	3.081668e-07	3.081668e-07
1.750000e+00	2.000000e+00	1.490960e-04	2.966116e-07	2.966116e-07
2.000000e+00	2.250000e+00	1.310668e-04	2.843120e-07	2.843120e-07
2.250000e+00	2.500000e+00	1.122312e-04	2.667643e-07	2.667643e-07
2.500000e+00	2.750000e+00	9.205372e-05	2.477177e-07	2.477177e-07
2.750000e+00	3.000000e+00	7.251504e-05	2.242799e-07	2.242799e-07
3.000000e+00	3.250000e+00	5.464396e-05	2.059505e-07	2.059505e-07
3.250000e+00	3.500000e+00	3.895616e-05	1.782319e-07	1.782319e-07
3.500000e+00	3.750000e+00	2.580358e-05	1.512249e-07	1.512249e-07
3.750000e+00	4.000000e+00	1.620398e-05	1.275638e-07	1.275638e-07
4.000000e+00	4.250000e+00	8.937504e-06	1.044909e-07	1.044909e-07
4.250000e+00	4.500000e+00	4.279856e-06	7.382180e-08	7.382180e-08
4.500000e+00	4.750000e+00	1.525370e-06	4.590857e-08	4.590857e-08
4.750000e+00	5.000000e+00	3.171357e-07	1.811063e-08	1.811063e-08
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=WWW-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ScaledBy=3.26574053365341349e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.416454e-04	2.878690e-07	2.878690e-07
2.500000e-01	5.000000e-01	1.454352e-04	2.931963e-07	2.931963e-07
5.000000e-01	7.500000e-01	1.565978e-04	2.993335e-07	2.993335e-07
7.500000e-01	1.000000e+00	1.693145e-04	3.129826e-07	3.129826e-07
1.000000e+00	1.250000e+00	1.765659e-04	3.480353e-07	3.480353e-07
1.250000e+00	1.500000e+00	1.734773e-04	4.924288e-07	4.924288e-07
1.500000e+00	1.750000e+00	1.634062e-04	3.104551e-07	3.104551e-07
1.750000e+00	2.000000e+00	1.494974e-04	2.986904e-07	2.986904e-07
2.000000e+00	2.250000e+00	1.313789e-04	2.851919e-07	2.851919e-07
2.250000e+00	2.500000e+00	1.127139e-04	3.669798e-07	3.669798e-07
2.500000e+00	2.750000e+00	9.228044e-05	2.516139e-07	2.516139e-07
2.750000e+00	3.000000e+00	7.267472e-05	2.260698e-07	2.260698e-07
3.000000e+00	3.250000e+00	5.480232e-05	2.191491e-07	2.191491e-07
3.250000e+00	3.500000e+00	3.901084e-05	1.784479e-07	1.784479e-07
3.500000e+00	3.750000e+00	2.583414e-05	1.513874e-07	1.513874e-07
3.750000e+00	4.000000e+00	1.650052e-05	3.050705e-07	3.050705e-07
4.000000e+00	4.250000e+00	8.945848e-06	1.045593e-07	1.045593e-07
4.250000e+00	4.500000e+00	4.283036e-06	7.385748e-08	7.385748e-08
4.500000e+00	4.750000e+00	1.526395e-06	4.592557e-08	4.592557e-08
4.750000e+00	5.000000e+00	3.176980e-07	1.816730e-08	1.816730e-08
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
Path=WWW-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
ScaledBy=3.26574178115002569e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.424422e-04	2.854719e-07	2.854719e-07
2.500000e-01	5.000000e-01	1.462818e-04	2.894139e-07	2.894139e-07
5.000000e-01	7.500000e-01	1.575552e-04	2.994719e-07	2.994719e-07
7.500000e-01	1.000000e+00	1.703172e-04	3.138606e-07	3.138606e-07
1.000000e+00	1.250000e+00	1.773648e-04	3.195783e-07	3.195783e-07
1.250000e+00	1.500000e+00	1.741030e-04	3.178519e-07	3.178519e-07
1.500000e+00	1.750000e+00	1.643337e-04	3.102944e-07	3.102944e-07
1.750000e+00	2.000000e+00	1.503764e-04	2.987823e-07	2.987823e-07
2.000000e+00	2.250000e+00	1.322031e-04	2.863277e-07	2.863277e-07
2.250000e+00	2.500000e+00	1.132169e-04	2.685702e-07	2.685702e-07
2.500000e+00	2.750000e+00	9.286688e-05	2.494693e-07	2.494693e-07
2.750000e+00	3.000000e+00	7.316032e-05	2.258580e-07	2.258580e-07
3.000000e+00	3.250000e+00	5.511964e-05	2.072824e-07	2.072824e-07
3.250000e+00	3.500000e+00	3.929074e-05	1.793211e-07	1.793211e-07
3.500000e+00	3.750000e+00	2.601782e-05	1.520792e-07	1.520792e-07
3.750000e+00	4.000000e+00	1.632777e-05	1.281204e-07	1.281204e-07
4.000000e+00	4.250000e+00	9.007308e-06	1.049320e-07	1.049320e-07
4.250000e+00	4.500000e+00	4.309724e-06	7.408772e-08	7.408772e-08
4.500000e+00	4.750000e+00	1.536010e-06	4.607179e-08	4.607179e-08
4.750000e+00	5.000000e+00	3.189762e-07	1.817719e-08	1.817719e-08
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Path=WWW-QCDEW[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ScaledBy=3.26574186406980425e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.431928e-04	3.147157e-07	3.147157e-07
2.500000e-01	5.000000e-01	1.473462e-04	4.306705e-07	4.306705e-07
5.000000e-01	7.500000e-01	1.578148e-04	3.244741e-07	3.244741e-07
7.500000e-01	1.000000e+00	1.703513e-04	3.456666e-07	3.456666e-07
1.000000e+00	1.250000e+00	1.765229e-04	3.578189e-07	3.578189e-07
1.250000e+00	1.500000e+00	1.724662e-04	3.411109e-07	3.411109e-07
1.500000e+00	1.750000e+00	1.620934e-04	3.342979e-07	3.342979e-07
1.750000e+00	2.000000e+00	1.473717e-04	3.128084e-07	3.128084e-07
2.000000e+00	2.250000e+00	1.290637e-04	3.024700e-07	3.024700e-07
2.250000e+00	2.500000e+00	1.096286e-04	2.765803e-07	2.765803e-07
2.500000e+00	2.750000e+00	8.962264e-05	2.568235e-07	2.568235e-07
2.750000e+00	3.000000e+00	7.024304e-05	2.305536e-07	2.305536e-07
3.000000e+00	3.250000e+00	5.268280e-05	2.122877e-07	2.122877e-07
3.250000e+00	3.500000e+00	3.729477e-05	1.781277e-07	1.781277e-07
3.500000e+00	3.750000e+00	2.448092e-05	1.474357e-07	1.474357e-07
3.750000e+00	4.000000e+00	1.532898e-05	1.224081e-07	1.224081e-07
4.000000e+00	4.250000e+00	8.418904e-06	1.091841e-07	1.091841e-07
4.250000e+00	4.500000e+00	4.025692e-06	7.109901e-08	7.109901e-08
4.500000e+00	4.750000e+00	1.438959e-06	4.474001e-08	4.474001e-08
4.750000e+00	5.000000e+00	2.937395e-07	1.684663e-08	1.684663e-08
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Path=WWW-QCDEW[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ScaledBy=3.26574174270495332e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.418284e-04	2.903812e-07	2.903812e-07
2.500000e-01	5.000000e-01	1.457410e-04	2.958570e-07	2.958570e-07
5.000000e-01	7.500000e-01	1.566523e-04	3.047534e-07	3.047534e-07
7.500000e-01	1.000000e+00	1.686801e-04	3.186613e-07	3.186613e-07
1.000000e+00	1.250000e+00	1.747181e-04	3.224654e-07	3.224654e-07
1.250000e+00	1.500000e+00	1.708008e-04	3.192907e-07	3.192907e-07
1.500000e+00	1.750000e+00	1.605562e-04	3.113696e-07	3.113696e-07
1.750000e+00	2.000000e+00	1.461972e-04	2.981432e-07	2.981432e-07
2.000000e+00	2.250000e+00	1.279133e-04	2.836842e-07	2.836842e-07
2.250000e+00	2.500000e+00	1.089326e-04	2.639993e-07	2.639993e-07
2.500000e+00	2.750000e+00	8.890724e-05	2.444025e-07	2.444025e-07
2.750000e+00	3.000000e+00	6.971572e-05	2.198779e-07	2.198779e-07
3.000000e+00	3.250000e+00	5.228992e-05	2.018548e-07	2.018548e-07
3.250000e+00	3.500000e+00	3.709410e-05	1.722507e-07	1.722507e-07
3.500000e+00	3.750000e+00	2.438194e-05	1.442430e-07	1.442430e-07
3.750000e+00	4.000000e+00	1.526308e-05	1.206849e-07	1.206849e-07
4.000000e+00	4.250000e+00	8.371188e-06	1.056368e-07	1.056368e-07
4.250000e+00	4.500000e+00	4.001280e-06	7.035602e-08	7.035602e-08
4.500000e+00	4.750000e+00	1.435408e-06	4.404841e-08	4.404841e-08
4.750000e+00	5.000000e+00	2.945922e-07	1.704834e-08	1.704834e-08
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Path=WWW-QCDEW[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ScaledBy=3.26574375327710336e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.496216e-04	3.181516e-07	3.181516e-07
2.500000e-01	5.000000e-01	1.538723e-04	4.138740e-07	4.138740e-07
5.000000e-01	7.500000e-01	1.650460e-04	3.242119e-07	3.242119e-07
7.500000e-01	1.000000e+00	1.783628e-04	3.445710e-07	3.445710e-07
1.000000e+00	1.250000e+00	1.852480e-04	3.557212e-07	3.557212e-07
1.250000e+00	1.500000e+00	1.814775e-04	3.438735e-07	3.438735e-07
1.500000e+00	1.750000e+00	1.710270e-04	3.369144e-07	3.369144e-07
1.750000e+00	2.000000e+00	1.561231e-04	3.186008e-07	3.186008e-07
2.000000e+00	2.250000e+00	1.371961e-04	3.095488e-07	3.095488e-07
2.250000e+00	2.500000e+00	1.170205e-04	2.839125e-07	2.839125e-07
2.500000e+00	2.750000e+00	9.598676e-05	2.644238e-07	2.644238e-07
2.750000e+00	3.000000e+00	7.546744e-05	2.383477e-07	2.383477e-07
3.000000e+00	3.250000e+00	5.673464e-05	2.184366e-07	2.184366e-07
3.250000e+00	3.500000e+00	4.028560e-05	1.861620e-07	1.861620e-07
3.500000e+00	3.750000e+00	2.659050e-05	1.553927e-07	1.553927e-07
3.750000e+00	4.000000e+00	1.665740e-05	1.301654e-07	1.301654e-07
4.000000e+00	4.250000e+00	9.184032e-06	1.085844e-07	1.085844e-07
4.250000e+00	4.500000e+00	4.388864e-06	7.487031e-08	7.487031e-08
4.500000e+00	4.750000e+00	1.561778e-06	4.673072e-08	4.673072e-08
4.750000e+00	5.000000e+00	3.218273e-07	1.808356e-08	1.808356e-08
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
Path=WWW-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
ScaledBy=3.26574180008340926e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.482246e-04	2.939396e-07	2.939396e-07
2.500000e-01	5.000000e-01	1.522951e-04	2.985152e-07	2.985152e-07
5.000000e-01	7.500000e-01	1.638903e-04	3.086614e-07	3.086614e-07
7.500000e-01	1.000000e+00	1.766930e-04	3.233384e-07	3.233384e-07
1.000000e+00	1.250000e+00	1.834673e-04	3.288538e-07	3.288538e-07
1.250000e+00	1.500000e+00	1.797956e-04	3.268320e-07	3.268320e-07
1.500000e+00	1.750000e+00	1.694535e-04	3.188584e-07	3.188584e-07
1.750000e+00	2.000000e+00	1.548867e-04	3.068759e-07	3.068759e-07
2.000000e+00	2.250000e+00	1.360099e-04	2.937093e-07	2.937093e-07
2.250000e+00	2.500000e+00	1.163091e-04	2.747122e-07	2.747122e-07
2.500000e+00	2.750000e+00	9.526972e-05	2.550544e-07	2.550544e-07
2.750000e+00	3.000000e+00	7.494656e-05	2.305507e-07	2.305507e-07
3.000000e+00	3.250000e+00	5.635884e-05	2.109283e-07	2.109283e-07
3.250000e+00	3.500000e+00	4.009836e-05	1.820367e-07	1.820367e-07
3.500000e+00	3.750000e+00	2.650382e-05	1.540742e-07	1.540742e-07
3.750000e+00	4.000000e+00	1.659474e-05	1.294507e-07	1.294507e-07
4.000000e+00	4.250000e+00	9.147076e-06	1.058556e-07	1.058556e-07
4.250000e+00	4.500000e+00	4.367452e-06	7.463787e-08	7.463787e-08
4.500000e+00	4.750000e+00	1.555952e-06	4.638379e-08	4.638379e-08
4.750000e+00	5.000000e+00	3.224312e-07	1.834497e-08	1.834497e-08
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Path=WWW-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ScaledBy=3.26574189979116835e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.469844e-04	5.988633e-07	5.988633e-07
2.500000e-01	5.000000e-01	1.508987e-04	4.917653e-07	4.917653e-07
5.000000e-01	7.500000e-01	1.623378e-04	4.993330e-07	4.993330e-07
7.500000e-01	1.000000e+00	1.745953e-04	8.323038e-07	8.323038e-07
1.000000e+00	1.250000e+00	1.810415e-04	3.831624e-07	3.831624e-07
1.250000e+00	1.500000e+00	1.780237e-04	4.632017e-07	4.632017e-07
1.500000e+00	1.750000e+00	1.671527e-04	5.089940e-07	5.089940e-07
1.750000e+00	2.000000e+00	1.534951e-04	6.735272e-07	6.735272e-07
2.000000e+00	2.250000e+00	1.348883e-04	3.447485e-07	3.447485e-07
2.250000e+00	2.500000e+00	1.157499e-04	3.851569e-07	3.851569e-07
2.500000e+00	2.750000e+00	9.430836e-05	3.360139e-07	3.360139e-07
2.750000e+00	3.000000e+00	7.430768e-05	3.059164e-07	3.059164e-07
3.000000e+00	3.250000e+00	5.621056e-05	4.243431e-07	4.243431e-07
3.250000e+00	3.500000e+00	3.988946e-05	2.265677e-07	2.265677e-07
3.500000e+00	3.750000e+00	2.676490e-05	3.406174e-07	3.406174e-07
3.750000e+00	4.000000e+00	1.648684e-05	1.334668e-07	1.334668e-07
4.000000e+00	4.250000e+00	9.105160e-06	1.086000e-07	1.086000e-07
4.250000e+00	4.500000e+00	4.333996e-06	7.570241e-08	7.570241e-08
4.500000e+00	4.750000e+00	1.548798e-06	4.727118e-08	4.727118e-08
4.750000e+00	5.000000e+00	3.242978e-07	1.873782e-08	1.873782e-08
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Path=WWW-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ScaledBy=3.26574243196275732e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.666422e-04	3.939163e-07	3.939163e-07
2.500000e-01	5.000000e-01	1.714581e-04	3.980407e-07	3.980407e-07
5.000000e-01	7.500000e-01	1.851757e-04	4.148781e-07	4.148781e-07
7.500000e-01	1.000000e+00	1.996636e-04	4.336085e-07	4.336085e-07
1.000000e+00	1.250000e+00	2.074705e-04	4.413508e-07	4.413508e-07
1.250000e+00	1.500000e+00	2.042822e-04	4.378696e-07	4.378696e-07
1.500000e+00	1.750000e+00	1.929044e-04	4.327623e-07	4.327623e-07
1.750000e+00	2.000000e+00	1.767426e-04	4.125249e-07	4.125249e-07
2.000000e+00	2.250000e+00	1.556687e-04	3.870674e-07	3.870674e-07
2.250000e+00	2.500000e+00	1.335100e-04	3.652237e-07	3.652237e-07
2.500000e+00	2.750000e+00	1.097830e-04	3.580172e-07	3.580172e-07
2.750000e+00	3.000000e+00	8.643116e-05	3.073710e-07	3.073710e-07
3.000000e+00	3.250000e+00	6.557436e-05	2.880103e-07	2.880103e-07
3.250000e+00	3.500000e+00	4.656192e-05	2.389284e-07	2.389284e-07
3.500000e+00	3.750000e+00	3.068711e-05	1.974493e-07	1.974493e-07
3.750000e+00	4.000000e+00	1.935344e-05	1.657114e-07	1.657114e-07
4.000000e+00	4.250000e+00	1.060858e-05	1.747434e-07	1.747434e-07
4.250000e+00	4.500000e+00	5.138340e-06	9.469108e-08	9.469108e-08
4.500000e+00	4.750000e+00	1.845193e-06	6.499386e-08	6.499386e-08
4.750000e+00	5.000000e+00	3.796784e-07	2.346057e-08	2.346057e-08
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Path=WWW-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ScaledBy=3.26574194331495856e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.652840e-04	7.816506e-07	7.816506e-07
2.500000e-01	5.000000e-01	1.694443e-04	4.439095e-07	4.439095e-07
5.000000e-01	7.500000e-01	1.827034e-04	5.823882e-07	5.823882e-07
7.500000e-01	1.000000e+00	1.966970e-04	5.859823e-07	5.859823e-07
1.000000e+00	1.250000e+00	2.045314e-04	4.351529e-07	4.351529e-07
1.250000e+00	1.500000e+00	2.012492e-04	4.712519e-07	4.712519e-07
1.500000e+00	1.750000e+00	1.904622e-04	6.155470e-07	6.155470e-07
1.750000e+00	2.000000e+00	1.747574e-04	5.710545e-07	5.710545e-07
2.000000e+00	2.250000e+00	1.539207e-04	3.954485e-07	3.954485e-07
2.250000e+00	2.500000e+00	1.323021e-04	3.975699e-07	3.975699e-07
2.500000e+00	2.750000e+00	1.083694e-04	3.583297e-07	3.583297e-07
2.750000e+00	3.000000e+00	8.556676e-05	3.060851e-07	3.060851e-07
3.000000e+00	3.250000e+00	6.485784e-05	3.417523e-07	3.417523e-07
3.250000e+00	3.500000e+00	4.614608e-05	2.535221e-07	2.535221e-07
3.500000e+00	3.750000e+00	3.088208e-05	2.976455e-07	2.976455e-07
3.750000e+00	4.000000e+00	1.917019e-05	1.622342e-07	1.622342e-07
4.000000e+00	4.250000e+00	1.059375e-05	1.411269e-07	1.411269e-07
4.250000e+00	4.500000e+00	5.082016e-06	9.240330e-08	9.240330e-08
4.500000e+00	4.750000e+00	1.842612e-06	5.676233e-08	5.676233e-08
4.750000e+00	5.000000e+00	3.847290e-07	2.271446e-08	2.271446e-08
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Path=WWW-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ScaledBy=3.26574109365746131e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.413704e-04	2.835322e-07	2.835322e-07
2.500000e-01	5.000000e-01	1.451570e-04	2.878393e-07	2.878393e-07
5.000000e-01	7.500000e-01	1.560523e-04	2.971869e-07	2.971869e-07
7.500000e-01	1.000000e+00	1.681606e-04	3.109410e-07	3.109410e-07
1.000000e+00	1.250000e+00	1.743553e-04	3.154918e-07	3.154918e-07
1.250000e+00	1.500000e+00	1.704164e-04	3.123352e-07	3.123352e-07
1.500000e+00	1.750000e+00	1.600740e-04	3.033617e-07	3.033617e-07
1.750000e+00	2.000000e+00	1.457571e-04	2.902978e-07	2.902978e-07
2.000000e+00	2.250000e+00	1.274956e-04	2.763724e-07	2.763724e-07
2.250000e+00	2.500000e+00	1.085570e-04	2.568490e-07	2.568490e-07
2.500000e+00	2.750000e+00	8.856812e-05	2.374170e-07	2.374170e-07
2.750000e+00	3.000000e+00	6.936512e-05	2.134770e-07	2.134770e-07
3.000000e+00	3.250000e+00	5.193684e-05	1.938579e-07	1.938579e-07
3.250000e+00	3.500000e+00	3.678565e-05	1.665129e-07	1.665129e-07
3.500000e+00	3.750000e+00	2.421597e-05	1.402880e-07	1.402880e-07
3.750000e+00	4.000000e+00	1.510020e-05	1.173430e-07	1.173430e-07
4.000000e+00	4.250000e+00	8.293540e-06	9.522108e-08	9.522108e-08
4.250000e+00	4.500000e+00	3.945667e-06	6.710393e-08	6.710393e-08
4.500000e+00	4.750000e+00	1.401929e-06	4.156914e-08	4.156914e-08
4.750000e+00	5.000000e+00	2.890458e-07	1.637205e-08	1.637205e-08
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Path=WWW-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ScaledBy=3.26574066073350756e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.412756e-04	2.816460e-07	2.816460e-07
2.500000e-01	5.000000e-01	1.450335e-04	2.858297e-07	2.858297e-07
5.000000e-01	7.500000e-01	1.558925e-04	2.951184e-07	2.951184e-07
7.500000e-01	1.000000e+00	1.678974e-04	3.086926e-07	3.086926e-07
1.000000e+00	1.250000e+00	1.740314e-04	3.131470e-07	3.131470e-07
1.250000e+00	1.500000e+00	1.700978e-04	3.101707e-07	3.101707e-07
1.500000e+00	1.750000e+00	1.598157e-04	3.015217e-07	3.015217e-07
1.750000e+00	2.000000e+00	1.455682e-04	2.889686e-07	2.889686e-07
2.000000e+00	2.250000e+00	1.273923e-04	2.755488e-07	2.755488e-07
2.250000e+00	2.500000e+00	1.085346e-04	2.565684e-07	2.565684e-07
2.500000e+00	2.750000e+00	8.858664e-05	2.374551e-07	2.374551e-07
2.750000e+00	3.000000e+00	6.943752e-05	2.139291e-07	2.139291e-07
3.000000e+00	3.250000e+00	5.203268e-05	1.951237e-07	1.951237e-07
3.250000e+00	3.500000e+00	3.688973e-05	1.679220e-07	1.679220e-07
3.500000e+00	3.750000e+00	2.430410e-05	1.418041e-07	1.418041e-07
3.750000e+00	4.000000e+00	1.517612e-05	1.189480e-07	1.189480e-07
4.000000e+00	4.250000e+00	8.340080e-06	9.727595e-08	9.727595e-08
4.250000e+00	4.500000e+00	3.972198e-06	6.840368e-08	6.840368e-08
4.500000e+00	4.750000e+00	1.412298e-06	4.245917e-08	4.245917e-08
4.750000e+00	5.000000e+00	2.924526e-07	1.669647e-08	1.669647e-08
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Path=WWW-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ScaledBy=3.26574254719221629e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.482374e-04	2.955537e-07	2.955537e-07
2.500000e-01	5.000000e-01	1.523367e-04	3.002614e-07	3.002614e-07
5.000000e-01	7.500000e-01	1.639667e-04	3.104776e-07	3.104776e-07
7.500000e-01	1.000000e+00	1.768748e-04	3.253431e-07	3.253431e-07
1.000000e+00	1.250000e+00	1.837150e-04	3.309922e-07	3.309922e-07
1.250000e+00	1.500000e+00	1.800464e-04	3.288094e-07	3.288094e-07
1.500000e+00	1.750000e+00	1.696513e-04	3.205324e-07	3.205324e-07
1.750000e+00	2.000000e+00	1.550214e-04	3.080427e-07	3.080427e-07
2.000000e+00	2.250000e+00	1.360636e-04	2.943701e-07	2.943701e-07
2.250000e+00	2.500000e+00	1.162852e-04	2.748291e-07	2.748291e-07
2.500000e+00	2.750000e+00	9.520944e-05	2.548482e-07	2.548482e-07
2.750000e+00	3.000000e+00	7.483532e-05	2.299298e-07	2.299298e-07
3.000000e+00	3.250000e+00	5.622836e-05	2.094555e-07	2.094555e-07
3.250000e+00	3.500000e+00	3.996467e-05	1.804281e-07	1.804281e-07
3.500000e+00	3.750000e+00	2.639270e-05	1.523662e-07	1.523662e-07
3.750000e+00	4.000000e+00	1.650173e-05	1.276623e-07	1.276623e-07
4.000000e+00	4.250000e+00	9.089788e-06	1.036076e-07	1.036076e-07
4.250000e+00	4.500000e+00	4.335032e-06	7.319979e-08	7.319979e-08
4.500000e+00	4.750000e+00	1.543275e-06	4.540055e-08	4.540055e-08
4.750000e+00	5.000000e+00	3.184392e-07	1.798000e-08	1.798000e-08
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=WWW-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=3.26574180008340926e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.482246e-04	2.939396e-07	2.939396e-07
2.500000e-01	5.000000e-01	1.522951e-04	2.985152e-07	2.985152e-07
5.000000e-01	7.500000e-01	1.638903e-04	3.086614e-07	3.086614e-07
7.500000e-01	1.000000e+00	1.766930e-04	3.233384e-07	3.233384e-07
1.000000e+00	1.250000e+00	1.834673e-04	3.288538e-07	3.288538e-07
1.250000e+00	1.500000e+00	1.797956e-04	3.268320e-07	3.268320e-07
1.500000e+00	1.750000e+00	1.694535e-04	3.188584e-07	3.188584e-07
1.750000e+00	2.000000e+00	1.548867e-04	3.068759e-07	3.068759e-07
2.000000e+00	2.250000e+00	1.360099e-04	2.937093e-07	2.937093e-07
2.250000e+00	2.500000e+00	1.163091e-04	2.747122e-07	2.747122e-07
2.500000e+00	2.750000e+00	9.526972e-05	2.550544e-07	2.550544e-07
2.750000e+00	3.000000e+00	7.494656e-05	2.305507e-07	2.305507e-07
3.000000e+00	3.250000e+00	5.635884e-05	2.109283e-07	2.109283e-07
3.250000e+00	3.500000e+00	4.009836e-05	1.820367e-07	1.820367e-07
3.500000e+00	3.750000e+00	2.650382e-05	1.540742e-07	1.540742e-07
3.750000e+00	4.000000e+00	1.659474e-05	1.294507e-07	1.294507e-07
4.000000e+00	4.250000e+00	9.147076e-06	1.058556e-07	1.058556e-07
4.250000e+00	4.500000e+00	4.367452e-06	7.463787e-08	7.463787e-08
4.500000e+00	4.750000e+00	1.555952e-06	4.638379e-08	4.638379e-08
4.750000e+00	5.000000e+00	3.224312e-07	1.834497e-08	1.834497e-08
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Path=WWW-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ScaledBy=3.26574128059214598e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.482665e-04	2.923825e-07	2.923825e-07
2.500000e-01	5.000000e-01	1.523191e-04	2.968461e-07	2.968461e-07
5.000000e-01	7.500000e-01	1.638987e-04	3.069517e-07	3.069517e-07
7.500000e-01	1.000000e+00	1.766104e-04	3.214416e-07	3.214416e-07
1.000000e+00	1.250000e+00	1.833375e-04	3.268472e-07	3.268472e-07
1.250000e+00	1.500000e+00	1.796840e-04	3.250423e-07	3.250423e-07
1.500000e+00	1.750000e+00	1.694123e-04	3.174096e-07	3.174096e-07
1.750000e+00	2.000000e+00	1.549194e-04	3.059957e-07	3.059957e-07
2.000000e+00	2.250000e+00	1.361252e-04	2.933493e-07	2.933493e-07
2.250000e+00	2.500000e+00	1.164948e-04	2.749314e-07	2.749314e-07
2.500000e+00	2.750000e+00	9.547472e-05	2.556029e-07	2.556029e-07
2.750000e+00	3.000000e+00	7.518040e-05	2.315146e-07	2.315146e-07
3.000000e+00	3.250000e+00	5.658856e-05	2.127946e-07	2.127946e-07
3.250000e+00	3.500000e+00	4.030760e-05	1.839875e-07	1.839875e-07
3.500000e+00	3.750000e+00	2.666773e-05	1.561089e-07	1.561089e-07
3.750000e+00	4.000000e+00	1.672306e-05	1.315464e-07	1.315464e-07
4.000000e+00	4.250000e+00	9.224376e-06	1.084592e-07	1.084592e-07
4.250000e+00	4.500000e+00	4.409864e-06	7.628074e-08	7.628074e-08
4.500000e+00	4.750000e+00	1.572359e-06	4.750185e-08	4.750185e-08
4.750000e+00	5.000000e+00	3.272998e-07	1.876781e-08	1.876781e-08
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Path=WWW-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ScaledBy=3.26573993128086657e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.652629e-04	3.251373e-07	3.251373e-07
2.500000e-01	5.000000e-01	1.700127e-04	3.305867e-07	3.305867e-07
5.000000e-01	7.500000e-01	1.832595e-04	3.424486e-07	3.424486e-07
7.500000e-01	1.000000e+00	1.978882e-04	3.593730e-07	3.593730e-07
1.000000e+00	1.250000e+00	2.058955e-04	3.664683e-07	3.664683e-07
1.250000e+00	1.500000e+00	2.023225e-04	3.652751e-07	3.652751e-07
1.500000e+00	1.750000e+00	1.912485e-04	3.574926e-07	3.574926e-07
1.750000e+00	2.000000e+00	1.753542e-04	3.451628e-07	3.451628e-07
2.000000e+00	2.250000e+00	1.544508e-04	3.310085e-07	3.310085e-07
2.250000e+00	2.500000e+00	1.324660e-04	3.104006e-07	3.104006e-07
2.500000e+00	2.750000e+00	1.088088e-04	2.886077e-07	2.886077e-07
2.750000e+00	3.000000e+00	8.580576e-05	2.612323e-07	2.612323e-07
3.000000e+00	3.250000e+00	6.469008e-05	2.387876e-07	2.387876e-07
3.250000e+00	3.500000e+00	4.612904e-05	2.061971e-07	2.061971e-07
3.500000e+00	3.750000e+00	3.055722e-05	1.745876e-07	1.745876e-07
3.750000e+00	4.000000e+00	1.915176e-05	1.464623e-07	1.464623e-07
4.000000e+00	4.250000e+00	1.057860e-05	1.191967e-07	1.191967e-07
4.250000e+00	4.500000e+00	5.057568e-06	8.425700e-08	8.425700e-08
4.500000e+00	4.750000e+00	1.804495e-06	5.235170e-08	5.235170e-08
4.750000e+00	5.000000e+00	3.728847e-07	2.095403e-08	2.095403e-08
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Path=WWW-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ScaledBy=3.26574193043262709e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.653462e-04	3.234267e-07	3.234267e-07
2.500000e-01	5.000000e-01	1.700796e-04	3.287524e-07	3.287524e-07
5.000000e-01	7.500000e-01	1.833159e-04	3.405753e-07	3.405753e-07
7.500000e-01	1.000000e+00	1.978530e-04	3.573069e-07	3.573069e-07
1.000000e+00	1.250000e+00	2.058168e-04	3.642956e-07	3.642956e-07
1.250000e+00	1.500000e+00	2.022726e-04	3.633574e-07	3.633574e-07
1.500000e+00	1.750000e+00	1.912834e-04	3.559619e-07	3.559619e-07
1.750000e+00	2.000000e+00	1.754773e-04	3.442783e-07	3.442783e-07
2.000000e+00	2.250000e+00	1.546676e-04	3.307036e-07	3.307036e-07
2.250000e+00	2.500000e+00	1.327616e-04	3.107504e-07	3.107504e-07
2.500000e+00	2.750000e+00	1.091218e-04	2.893273e-07	2.893273e-07
2.750000e+00	3.000000e+00	8.614256e-05	2.624053e-07	2.624053e-07
3.000000e+00	3.250000e+00	6.501208e-05	2.409266e-07	2.409266e-07
3.250000e+00	3.500000e+00	4.641604e-05	2.084416e-07	2.084416e-07
3.500000e+00	3.750000e+00	3.078022e-05	1.769148e-07	1.769148e-07
3.750000e+00	4.000000e+00	1.932212e-05	1.488397e-07	1.488397e-07
4.000000e+00	4.250000e+00	1.068191e-05	1.220774e-07	1.220774e-07
4.250000e+00	4.500000e+00	5.113816e-06	8.611533e-08	8.611533e-08
4.500000e+00	4.750000e+00	1.826271e-06	5.361882e-08	5.361882e-08
4.750000e+00	5.000000e+00	3.790002e-07	2.144841e-08	2.144841e-08
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=WWW-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ScaledBy=3.26574061994328354e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.410545e-04	2.835284e-07	2.835284e-07
2.500000e-01	5.000000e-01	1.448309e-04	2.873101e-07	2.873101e-07
5.000000e-01	7.500000e-01	1.560061e-04	2.973659e-07	2.973659e-07
7.500000e-01	1.000000e+00	1.687319e-04	3.116817e-07	3.116817e-07
1.000000e+00	1.250000e+00	1.758075e-04	3.173392e-07	3.173392e-07
1.250000e+00	1.500000e+00	1.726081e-04	3.157064e-07	3.157064e-07
1.500000e+00	1.750000e+00	1.629362e-04	3.081668e-07	3.081668e-07
1.750000e+00	2.000000e+00	1.490960e-04	2.966116e-07	2.966116e-07
2.000000e+00	2.250000e+00	1.310668e-04	2.843120e-07	2.843120e-07
2.250000e+00	2.500000e+00	1.122312e-04	2.667643e-07	2.667643e-07
2.500000e+00	2.750000e+00	9.205372e-05	2.477177e-07	2.477177e-07
2.750000e+00	3.000000e+00	7.251504e-05	2.242799e-07	2.242799e-07
3.000000e+00	3.250000e+00	5.464396e-05	2.059505e-07	2.059505e-07
3.250000e+00	3.500000e+00	3.895616e-05	1.782319e-07	1.782319e-07
3.500000e+00	3.750000e+00	2.580358e-05	1.512249e-07	1.512249e-07
3.750000e+00	4.000000e+00	1.620398e-05	1.275638e-07	1.275638e-07
4.000000e+00	4.250000e+00	8.937504e-06	1.044909e-07	1.044909e-07
4.250000e+00	4.500000e+00	4.279856e-06	7.382180e-08	7.382180e-08
4.500000e+00	4.750000e+00	1.525370e-06	4.590857e-08	4.590857e-08
4.750000e+00	5.000000e+00	3.171357e-07	1.811063e-08	1.811063e-08
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=WWW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ScaledBy=3.26574053365341349e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.416454e-04	2.878690e-07	2.878690e-07
2.500000e-01	5.000000e-01	1.454352e-04	2.931963e-07	2.931963e-07
5.000000e-01	7.500000e-01	1.565978e-04	2.993335e-07	2.993335e-07
7.500000e-01	1.000000e+00	1.693145e-04	3.129826e-07	3.129826e-07
1.000000e+00	1.250000e+00	1.765659e-04	3.480353e-07	3.480353e-07
1.250000e+00	1.500000e+00	1.734773e-04	4.924288e-07	4.924288e-07
1.500000e+00	1.750000e+00	1.634062e-04	3.104551e-07	3.104551e-07
1.750000e+00	2.000000e+00	1.494974e-04	2.986904e-07	2.986904e-07
2.000000e+00	2.250000e+00	1.313789e-04	2.851919e-07	2.851919e-07
2.250000e+00	2.500000e+00	1.127139e-04	3.669798e-07	3.669798e-07
2.500000e+00	2.750000e+00	9.228044e-05	2.516139e-07	2.516139e-07
2.750000e+00	3.000000e+00	7.267472e-05	2.260698e-07	2.260698e-07
3.000000e+00	3.250000e+00	5.480232e-05	2.191491e-07	2.191491e-07
3.250000e+00	3.500000e+00	3.901084e-05	1.784479e-07	1.784479e-07
3.500000e+00	3.750000e+00	2.583414e-05	1.513874e-07	1.513874e-07
3.750000e+00	4.000000e+00	1.650052e-05	3.050705e-07	3.050705e-07
4.000000e+00	4.250000e+00	8.945848e-06	1.045593e-07	1.045593e-07
4.250000e+00	4.500000e+00	4.283036e-06	7.385748e-08	7.385748e-08
4.500000e+00	4.750000e+00	1.526395e-06	4.592557e-08	4.592557e-08
4.750000e+00	5.000000e+00	3.176980e-07	1.816730e-08	1.816730e-08
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
Path=WWW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
ScaledBy=3.26574178115002569e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.424422e-04	2.854719e-07	2.854719e-07
2.500000e-01	5.000000e-01	1.462818e-04	2.894139e-07	2.894139e-07
5.000000e-01	7.500000e-01	1.575552e-04	2.994719e-07	2.994719e-07
7.500000e-01	1.000000e+00	1.703172e-04	3.138606e-07	3.138606e-07
1.000000e+00	1.250000e+00	1.773648e-04	3.195783e-07	3.195783e-07
1.250000e+00	1.500000e+00	1.741030e-04	3.178519e-07	3.178519e-07
1.500000e+00	1.750000e+00	1.643337e-04	3.102944e-07	3.102944e-07
1.750000e+00	2.000000e+00	1.503764e-04	2.987823e-07	2.987823e-07
2.000000e+00	2.250000e+00	1.322031e-04	2.863277e-07	2.863277e-07
2.250000e+00	2.500000e+00	1.132169e-04	2.685702e-07	2.685702e-07
2.500000e+00	2.750000e+00	9.286688e-05	2.494693e-07	2.494693e-07
2.750000e+00	3.000000e+00	7.316032e-05	2.258580e-07	2.258580e-07
3.000000e+00	3.250000e+00	5.511964e-05	2.072824e-07	2.072824e-07
3.250000e+00	3.500000e+00	3.929074e-05	1.793211e-07	1.793211e-07
3.500000e+00	3.750000e+00	2.601782e-05	1.520792e-07	1.520792e-07
3.750000e+00	4.000000e+00	1.632777e-05	1.281204e-07	1.281204e-07
4.000000e+00	4.250000e+00	9.007308e-06	1.049320e-07	1.049320e-07
4.250000e+00	4.500000e+00	4.309724e-06	7.408772e-08	7.408772e-08
4.500000e+00	4.750000e+00	1.536010e-06	4.607179e-08	4.607179e-08
4.750000e+00	5.000000e+00	3.189762e-07	1.817719e-08	1.817719e-08
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[Nominal]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[Nominal]
Path=WH-QCD[Nominal]
ScaledBy=7.69493570309084181e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	3.310635e-04	4.820393e-07	4.820393e-07
2.500000e-01	5.000000e-01	3.040482e-04	4.628289e-07	4.628289e-07
5.000000e-01	7.500000e-01	2.645242e-04	4.329151e-07	4.329151e-07
7.500000e-01	1.000000e+00	2.171617e-04	3.909852e-07	3.909852e-07
1.000000e+00	1.250000e+00	1.679172e-04	3.444553e-07	3.444553e-07
1.250000e+00	1.500000e+00	1.222114e-04	2.925918e-07	2.925918e-07
1.500000e+00	1.750000e+00	8.186036e-05	2.383664e-07	2.383664e-07
1.750000e+00	2.000000e+00	5.148676e-05	1.896880e-07	1.896880e-07
2.000000e+00	2.250000e+00	3.062560e-05	1.437798e-07	1.437798e-07
2.250000e+00	2.500000e+00	1.711896e-05	1.068560e-07	1.068560e-07
2.500000e+00	2.750000e+00	9.056700e-06	7.572805e-08	7.572805e-08
2.750000e+00	3.000000e+00	4.547008e-06	5.332071e-08	5.332071e-08
3.000000e+00	3.250000e+00	2.185987e-06	3.512562e-08	3.512562e-08
3.250000e+00	3.500000e+00	9.462000e-07	2.221504e-08	2.221504e-08
3.500000e+00	3.750000e+00	4.077604e-07	1.426907e-08	1.426907e-08
3.750000e+00	4.000000e+00	1.559938e-07	8.058247e-09	8.058247e-09
4.000000e+00	4.250000e+00	5.101740e-08	3.802536e-09	3.802536e-09
4.250000e+00	4.500000e+00	1.839272e-08	2.688851e-09	2.688851e-09
4.500000e+00	4.750000e+00	5.528404e-09	1.064894e-09	1.064894e-09
4.750000e+00	5.000000e+00	8.081908e-10	3.323547e-10	3.323547e-10
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Path=WH-QCD[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ScaledBy=7.69520039688628117e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	3.324593e-04	6.563035e-07	6.563035e-07
2.500000e-01	5.000000e-01	3.054288e-04	8.397708e-07	8.397708e-07
5.000000e-01	7.500000e-01	2.669486e-04	1.573600e-06	1.573600e-06
7.500000e-01	1.000000e+00	2.176627e-04	4.283589e-07	4.283589e-07
1.000000e+00	1.250000e+00	1.684714e-04	3.865728e-07	3.865728e-07
1.250000e+00	1.500000e+00	1.228249e-04	3.258641e-07	3.258641e-07
1.500000e+00	1.750000e+00	8.209136e-05	2.640497e-07	2.640497e-07
1.750000e+00	2.000000e+00	5.161004e-05	2.124018e-07	2.124018e-07
2.000000e+00	2.250000e+00	3.048472e-05	1.565155e-07	1.565155e-07
2.250000e+00	2.500000e+00	1.701815e-05	1.163113e-07	1.163113e-07
2.500000e+00	2.750000e+00	9.038824e-06	9.865872e-08	9.865872e-08
2.750000e+00	3.000000e+00	4.512216e-06	6.025552e-08	6.025552e-08
3.000000e+00	3.250000e+00	2.154771e-06	3.909755e-08	3.909755e-08
3.250000e+00	3.500000e+00	9.055248e-07	2.141784e-08	2.141784e-08
3.500000e+00	3.750000e+00	3.922800e-07	1.427575e-08	1.427575e-08
3.750000e+00	4.000000e+00	1.505988e-07	8.505005e-09	8.505005e-09
4.000000e+00	4.250000e+00	4.962160e-08	3.777969e-09	3.777969e-09
4.250000e+00	4.500000e+00	1.671991e-08	2.748129e-09	2.748129e-09
4.500000e+00	4.750000e+00	5.653056e-09	1.144563e-09	1.144563e-09
4.750000e+00	5.000000e+00	6.809884e-10	2.848438e-10	2.848438e-10
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Path=WH-QCD[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ScaledBy=7.69501791598981320e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	3.273775e-04	4.865521e-07	4.865521e-07
2.500000e-01	5.000000e-01	3.007359e-04	4.679511e-07	4.679511e-07
5.000000e-01	7.500000e-01	2.618013e-04	4.385989e-07	4.385989e-07
7.500000e-01	1.000000e+00	2.149694e-04	3.960525e-07	3.960525e-07
1.000000e+00	1.250000e+00	1.663451e-04	3.498342e-07	3.498342e-07
1.250000e+00	1.500000e+00	1.211632e-04	2.984042e-07	2.984042e-07
1.500000e+00	1.750000e+00	8.100860e-05	2.420652e-07	2.420652e-07
1.750000e+00	2.000000e+00	5.098784e-05	1.933332e-07	1.933332e-07
2.000000e+00	2.250000e+00	3.016837e-05	1.455048e-07	1.455048e-07
2.250000e+00	2.500000e+00	1.685065e-05	1.082306e-07	1.082306e-07
2.500000e+00	2.750000e+00	8.897980e-06	7.654228e-08	7.654228e-08
2.750000e+00	3.000000e+00	4.458980e-06	5.432305e-08	5.432305e-08
3.000000e+00	3.250000e+00	2.135973e-06	3.595175e-08	3.595175e-08
3.250000e+00	3.500000e+00	9.117228e-07	2.163600e-08	2.163600e-08
3.500000e+00	3.750000e+00	3.930374e-07	1.410620e-08	1.410620e-08
3.750000e+00	4.000000e+00	1.504322e-07	8.373055e-09	8.373055e-09
4.000000e+00	4.250000e+00	4.903624e-08	3.692971e-09	3.692971e-09
4.250000e+00	4.500000e+00	1.730201e-08	2.906847e-09	2.906847e-09
4.500000e+00	4.750000e+00	5.454300e-09	1.100244e-09	1.100244e-09
4.750000e+00	5.000000e+00	6.787480e-10	2.838996e-10	2.838996e-10
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Path=WH-QCD[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ScaledBy=7.69512187436321349e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	3.358522e-04	6.342793e-07	6.342793e-07
2.500000e-01	5.000000e-01	3.083507e-04	7.993361e-07	7.993361e-07
5.000000e-01	7.500000e-01	2.692995e-04	1.509139e-06	1.509139e-06
7.500000e-01	1.000000e+00	2.196366e-04	4.149699e-07	4.149699e-07
1.000000e+00	1.250000e+00	1.698706e-04	3.731757e-07	3.731757e-07
1.250000e+00	1.500000e+00	1.237318e-04	3.132232e-07	3.132232e-07
1.500000e+00	1.750000e+00	8.286100e-05	2.553827e-07	2.553827e-07
1.750000e+00	2.000000e+00	5.204100e-05	2.040638e-07	2.040638e-07
2.000000e+00	2.250000e+00	3.091771e-05	1.523063e-07	1.523063e-07
2.250000e+00	2.500000e+00	1.727266e-05	1.127047e-07	1.127047e-07
2.500000e+00	2.750000e+00	9.168564e-06	8.681048e-08	8.681048e-08
2.750000e+00	3.000000e+00	4.595864e-06	5.868459e-08	5.868459e-08
3.000000e+00	3.250000e+00	2.203300e-06	3.727218e-08	3.727218e-08
3.250000e+00	3.500000e+00	9.392876e-07	2.169169e-08	2.169169e-08
3.500000e+00	3.750000e+00	4.077224e-07	1.453463e-08	1.453463e-08
3.750000e+00	4.000000e+00	1.561200e-07	8.151263e-09	8.151263e-09
4.000000e+00	4.250000e+00	5.156384e-08	3.837116e-09	3.837116e-09
4.250000e+00	4.500000e+00	1.788337e-08	2.587628e-09	2.587628e-09
4.500000e+00	4.750000e+00	5.749264e-09	1.110338e-09	1.110338e-09
4.750000e+00	5.000000e+00	8.092196e-10	3.319173e-10	3.319173e-10
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[MUR=1__MUF=1__LHAPDF=325100]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[MUR=1__MUF=1__LHAPDF=325100]
Path=WH-QCD[MUR=1__MUF=1__LHAPDF=325100]
ScaledBy=7.69493570309084181e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	3.310635e-04	4.820393e-07	4.820393e-07
2.500000e-01	5.000000e-01	3.040482e-04	4.628289e-07	4.628289e-07
5.000000e-01	7.500000e-01	2.645242e-04	4.329151e-07	4.329151e-07
7.500000e-01	1.000000e+00	2.171617e-04	3.909852e-07	3.909852e-07
1.000000e+00	1.250000e+00	1.679172e-04	3.444553e-07	3.444553e-07
1.250000e+00	1.500000e+00	1.222114e-04	2.925918e-07	2.925918e-07
1.500000e+00	1.750000e+00	8.186036e-05	2.383664e-07	2.383664e-07
1.750000e+00	2.000000e+00	5.148676e-05	1.896880e-07	1.896880e-07
2.000000e+00	2.250000e+00	3.062560e-05	1.437798e-07	1.437798e-07
2.250000e+00	2.500000e+00	1.711896e-05	1.068560e-07	1.068560e-07
2.500000e+00	2.750000e+00	9.056700e-06	7.572805e-08	7.572805e-08
2.750000e+00	3.000000e+00	4.547008e-06	5.332071e-08	5.332071e-08
3.000000e+00	3.250000e+00	2.185987e-06	3.512562e-08	3.512562e-08
3.250000e+00	3.500000e+00	9.462000e-07	2.221504e-08	2.221504e-08
3.500000e+00	3.750000e+00	4.077604e-07	1.426907e-08	1.426907e-08
3.750000e+00	4.000000e+00	1.559938e-07	8.058247e-09	8.058247e-09
4.000000e+00	4.250000e+00	5.101740e-08	3.802536e-09	3.802536e-09
4.250000e+00	4.500000e+00	1.839272e-08	2.688851e-09	2.688851e-09
4.500000e+00	4.750000e+00	5.528404e-09	1.064894e-09	1.064894e-09
4.750000e+00	5.000000e+00	8.081908e-10	3.323547e-10	3.323547e-10
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Path=WH-QCD[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ScaledBy=7.69538565098675181e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	3.257476e-04	6.990874e-07	6.990874e-07
2.500000e-01	5.000000e-01	2.996927e-04	9.656910e-07	9.656910e-07
5.000000e-01	7.500000e-01	2.613168e-04	7.398317e-07	7.398317e-07
7.500000e-01	1.000000e+00	2.128670e-04	8.001583e-07	8.001583e-07
1.000000e+00	1.250000e+00	1.653143e-04	7.599276e-07	7.599276e-07
1.250000e+00	1.500000e+00	1.213104e-04	6.032015e-07	6.032015e-07
1.500000e+00	1.750000e+00	8.113812e-05	9.253364e-07	9.253364e-07
1.750000e+00	2.000000e+00	5.169980e-05	4.296756e-07	4.296756e-07
2.000000e+00	2.250000e+00	3.010294e-05	1.702555e-07	1.702555e-07
2.250000e+00	2.500000e+00	1.697662e-05	1.300627e-07	1.300627e-07
2.500000e+00	2.750000e+00	9.081296e-06	1.543105e-07	1.543105e-07
2.750000e+00	3.000000e+00	4.470812e-06	5.517323e-08	5.517323e-08
3.000000e+00	3.250000e+00	2.190206e-06	4.860765e-08	4.860765e-08
3.250000e+00	3.500000e+00	1.008270e-06	4.782649e-08	4.782649e-08
3.500000e+00	3.750000e+00	4.115204e-07	1.687979e-08	1.687979e-08
3.750000e+00	4.000000e+00	1.560898e-07	9.610639e-09	9.610639e-09
4.000000e+00	4.250000e+00	5.115424e-08	3.947783e-09	3.947783e-09
4.250000e+00	4.500000e+00	1.839502e-08	2.454671e-09	2.454671e-09
4.500000e+00	4.750000e+00	5.360204e-09	1.035206e-09	1.035206e-09
4.750000e+00	5.000000e+00	8.403348e-10	3.512525e-10	3.512525e-10
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Path=WH-QCD[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ScaledBy=7.69503201026819688e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	3.686825e-04	6.357831e-07	6.357831e-07
2.500000e-01	5.000000e-01	3.392377e-04	6.169358e-07	6.169358e-07
5.000000e-01	7.500000e-01	2.951343e-04	5.786800e-07	5.786800e-07
7.500000e-01	1.000000e+00	2.419188e-04	5.198297e-07	5.198297e-07
1.000000e+00	1.250000e+00	1.869517e-04	4.587515e-07	4.587515e-07
1.250000e+00	1.500000e+00	1.364810e-04	3.961418e-07	3.961418e-07
1.500000e+00	1.750000e+00	9.105884e-05	3.147237e-07	3.147237e-07
1.750000e+00	2.000000e+00	5.768416e-05	2.658820e-07	2.658820e-07
2.000000e+00	2.250000e+00	3.410258e-05	1.903537e-07	1.903537e-07
2.250000e+00	2.500000e+00	1.910689e-05	1.409274e-07	1.409274e-07
2.500000e+00	2.750000e+00	1.018560e-05	1.100970e-07	1.100970e-07
2.750000e+00	3.000000e+00	5.170240e-06	7.291518e-08	7.291518e-08
3.000000e+00	3.250000e+00	2.474376e-06	5.237315e-08	5.237315e-08
3.250000e+00	3.500000e+00	1.059985e-06	3.095303e-08	3.095303e-08
3.500000e+00	3.750000e+00	4.545680e-07	1.726675e-08	1.726675e-08
3.750000e+00	4.000000e+00	1.828546e-07	1.279677e-08	1.279677e-08
4.000000e+00	4.250000e+00	6.236372e-08	5.424341e-09	5.424341e-09
4.250000e+00	4.500000e+00	1.972230e-08	3.791799e-09	3.791799e-09
4.500000e+00	4.750000e+00	7.201880e-09	1.593647e-09	1.593647e-09
4.750000e+00	5.000000e+00	8.008112e-10	3.276967e-10	3.276967e-10
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Path=WH-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ScaledBy=7.69541522350774494e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	3.625040e-04	1.048073e-06	1.048073e-06
2.500000e-01	5.000000e-01	3.328534e-04	8.337843e-07	8.337843e-07
5.000000e-01	7.500000e-01	2.897486e-04	7.932674e-07	7.932674e-07
7.500000e-01	1.000000e+00	2.370000e-04	6.581647e-07	6.581647e-07
1.000000e+00	1.250000e+00	1.832279e-04	4.988561e-07	4.988561e-07
1.250000e+00	1.500000e+00	1.342266e-04	4.999763e-07	4.999763e-07
1.500000e+00	1.750000e+00	8.986632e-05	8.400111e-07	8.400111e-07
1.750000e+00	2.000000e+00	5.746868e-05	4.772540e-07	4.772540e-07
2.000000e+00	2.250000e+00	3.350724e-05	1.894672e-07	1.894672e-07
2.250000e+00	2.500000e+00	1.886009e-05	1.518460e-07	1.518460e-07
2.500000e+00	2.750000e+00	1.016590e-05	1.527221e-07	1.527221e-07
2.750000e+00	3.000000e+00	5.061312e-06	6.677392e-08	6.677392e-08
3.000000e+00	3.250000e+00	2.446629e-06	4.560739e-08	4.560739e-08
3.250000e+00	3.500000e+00	1.099009e-06	3.450665e-08	3.450665e-08
3.500000e+00	3.750000e+00	4.655864e-07	1.830491e-08	1.830491e-08
3.750000e+00	4.000000e+00	1.776650e-07	1.203338e-08	1.203338e-08
4.000000e+00	4.250000e+00	5.810876e-08	4.789736e-09	4.789736e-09
4.250000e+00	4.500000e+00	2.098591e-08	3.671062e-09	3.671062e-09
4.500000e+00	4.750000e+00	6.776224e-09	1.359605e-09	1.359605e-09
4.750000e+00	5.000000e+00	6.852872e-10	2.821576e-10	2.821576e-10
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Path=WH-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ScaledBy=7.69493965339467173e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	3.284662e-04	4.788934e-07	4.788934e-07
2.500000e-01	5.000000e-01	3.016207e-04	4.598817e-07	4.598817e-07
5.000000e-01	7.500000e-01	2.625496e-04	4.306869e-07	4.306869e-07
7.500000e-01	1.000000e+00	2.156226e-04	3.894479e-07	3.894479e-07
1.000000e+00	1.250000e+00	1.668682e-04	3.438047e-07	3.438047e-07
1.250000e+00	1.500000e+00	1.214440e-04	2.923504e-07	2.923504e-07
1.500000e+00	1.750000e+00	8.127988e-05	2.383182e-07	2.383182e-07
1.750000e+00	2.000000e+00	5.106264e-05	1.897050e-07	1.897050e-07
2.000000e+00	2.250000e+00	3.029917e-05	1.435868e-07	1.435868e-07
2.250000e+00	2.500000e+00	1.689664e-05	1.066643e-07	1.066643e-07
2.500000e+00	2.750000e+00	8.901048e-06	7.525420e-08	7.525420e-08
2.750000e+00	3.000000e+00	4.451508e-06	5.302899e-08	5.302899e-08
3.000000e+00	3.250000e+00	2.128686e-06	3.461047e-08	3.461047e-08
3.250000e+00	3.500000e+00	9.167816e-07	2.186178e-08	2.186178e-08
3.500000e+00	3.750000e+00	3.930892e-07	1.400498e-08	1.400498e-08
3.750000e+00	4.000000e+00	1.488894e-07	7.814367e-09	7.814367e-09
4.000000e+00	4.250000e+00	4.839336e-08	3.640998e-09	3.640998e-09
4.250000e+00	4.500000e+00	1.752209e-08	2.648581e-09	2.648581e-09
4.500000e+00	4.750000e+00	5.215080e-09	1.013021e-09	1.013021e-09
4.750000e+00	5.000000e+00	7.497356e-10	3.102259e-10	3.102259e-10
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Path=WH-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ScaledBy=7.69493760420079586e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	3.250798e-04	4.714600e-07	4.714600e-07
2.500000e-01	5.000000e-01	2.985210e-04	4.527355e-07	4.527355e-07
5.000000e-01	7.500000e-01	2.598084e-04	4.237905e-07	4.237905e-07
7.500000e-01	1.000000e+00	2.133807e-04	3.831438e-07	3.831438e-07
1.000000e+00	1.250000e+00	1.651003e-04	3.380270e-07	3.380270e-07
1.250000e+00	1.500000e+00	1.201701e-04	2.874187e-07	2.874187e-07
1.500000e+00	1.750000e+00	8.042792e-05	2.341326e-07	2.341326e-07
1.750000e+00	2.000000e+00	5.053628e-05	1.863536e-07	1.863536e-07
2.000000e+00	2.250000e+00	3.000352e-05	1.412226e-07	1.412226e-07
2.250000e+00	2.500000e+00	1.672943e-05	1.048293e-07	1.048293e-07
2.500000e+00	2.750000e+00	8.823504e-06	7.412754e-08	7.412754e-08
2.750000e+00	3.000000e+00	4.415108e-06	5.216840e-08	5.216840e-08
3.000000e+00	3.250000e+00	2.112891e-06	3.419957e-08	3.419957e-08
3.250000e+00	3.500000e+00	9.109104e-07	2.153625e-08	2.153625e-08
3.500000e+00	3.750000e+00	3.905788e-07	1.380567e-08	1.380567e-08
3.750000e+00	4.000000e+00	1.483626e-07	7.753709e-09	7.753709e-09
4.000000e+00	4.250000e+00	4.821584e-08	3.610915e-09	3.610915e-09
4.250000e+00	4.500000e+00	1.735044e-08	2.575160e-09	2.575160e-09
4.500000e+00	4.750000e+00	5.193344e-09	1.006627e-09	1.006627e-09
4.750000e+00	5.000000e+00	7.547604e-10	3.113861e-10	3.113861e-10
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Path=WH-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ScaledBy=7.69493649496939303e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	3.341003e-04	4.888259e-07	4.888259e-07
2.500000e-01	5.000000e-01	3.068125e-04	4.693219e-07	4.693219e-07
5.000000e-01	7.500000e-01	2.669585e-04	4.391703e-07	4.391703e-07
7.500000e-01	1.000000e+00	2.191359e-04	3.966673e-07	3.966673e-07
1.000000e+00	1.250000e+00	1.694680e-04	3.496448e-07	3.496448e-07
1.250000e+00	1.500000e+00	1.233211e-04	2.970023e-07	2.970023e-07
1.500000e+00	1.750000e+00	8.260424e-05	2.421288e-07	2.421288e-07
1.750000e+00	2.000000e+00	5.194652e-05	1.927015e-07	1.927015e-07
2.000000e+00	2.250000e+00	3.088333e-05	1.458851e-07	1.458851e-07
2.250000e+00	2.500000e+00	1.726768e-05	1.084992e-07	1.084992e-07
2.500000e+00	2.750000e+00	9.125072e-06	7.672484e-08	7.672484e-08
2.750000e+00	3.000000e+00	4.579308e-06	5.409398e-08	5.409398e-08
3.000000e+00	3.250000e+00	2.200232e-06	3.548751e-08	3.548751e-08
3.250000e+00	3.500000e+00	9.515164e-07	2.251969e-08	2.251969e-08
3.500000e+00	3.750000e+00	4.101076e-07	1.445368e-08	1.445368e-08
3.750000e+00	4.000000e+00	1.564587e-07	8.110217e-09	8.110217e-09
4.000000e+00	4.250000e+00	5.118856e-08	3.833136e-09	3.833136e-09
4.250000e+00	4.500000e+00	1.856778e-08	2.764421e-09	2.764421e-09
4.500000e+00	4.750000e+00	5.550660e-09	1.071522e-09	1.071522e-09
4.750000e+00	5.000000e+00	8.027108e-10	3.310668e-10	3.310668e-10
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=WH-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=7.69493570309084181e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	3.310635e-04	4.820393e-07	4.820393e-07
2.500000e-01	5.000000e-01	3.040482e-04	4.628289e-07	4.628289e-07
5.000000e-01	7.500000e-01	2.645242e-04	4.329151e-07	4.329151e-07
7.500000e-01	1.000000e+00	2.171617e-04	3.909852e-07	3.909852e-07
1.000000e+00	1.250000e+00	1.679172e-04	3.444553e-07	3.444553e-07
1.250000e+00	1.500000e+00	1.222114e-04	2.925918e-07	2.925918e-07
1.500000e+00	1.750000e+00	8.186036e-05	2.383664e-07	2.383664e-07
1.750000e+00	2.000000e+00	5.148676e-05	1.896880e-07	1.896880e-07
2.000000e+00	2.250000e+00	3.062560e-05	1.437798e-07	1.437798e-07
2.250000e+00	2.500000e+00	1.711896e-05	1.068560e-07	1.068560e-07
2.500000e+00	2.750000e+00	9.056700e-06	7.572805e-08	7.572805e-08
2.750000e+00	3.000000e+00	4.547008e-06	5.332071e-08	5.332071e-08
3.000000e+00	3.250000e+00	2.185987e-06	3.512562e-08	3.512562e-08
3.250000e+00	3.500000e+00	9.462000e-07	2.221504e-08	2.221504e-08
3.500000e+00	3.750000e+00	4.077604e-07	1.426907e-08	1.426907e-08
3.750000e+00	4.000000e+00	1.559938e-07	8.058247e-09	8.058247e-09
4.000000e+00	4.250000e+00	5.101740e-08	3.802536e-09	3.802536e-09
4.250000e+00	4.500000e+00	1.839272e-08	2.688851e-09	2.688851e-09
4.500000e+00	4.750000e+00	5.528404e-09	1.064894e-09	1.064894e-09
4.750000e+00	5.000000e+00	8.081908e-10	3.323547e-10	3.323547e-10
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Path=WH-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ScaledBy=7.69493540524259368e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	3.278444e-04	4.750350e-07	4.750350e-07
2.500000e-01	5.000000e-01	3.011102e-04	4.561209e-07	4.561209e-07
5.000000e-01	7.500000e-01	2.619246e-04	4.264287e-07	4.264287e-07
7.500000e-01	1.000000e+00	2.150408e-04	3.850608e-07	3.850608e-07
1.000000e+00	1.250000e+00	1.662422e-04	3.390042e-07	3.390042e-07
1.250000e+00	1.500000e+00	1.210066e-04	2.879407e-07	2.879407e-07
1.500000e+00	1.750000e+00	8.105676e-05	2.344143e-07	2.344143e-07
1.750000e+00	2.000000e+00	5.099308e-05	1.865263e-07	1.865263e-07
2.000000e+00	2.250000e+00	3.035077e-05	1.415621e-07	1.415621e-07
2.250000e+00	2.500000e+00	1.696341e-05	1.051310e-07	1.051310e-07
2.500000e+00	2.750000e+00	8.986128e-06	7.468281e-08	7.468281e-08
2.750000e+00	3.000000e+00	4.514588e-06	5.252646e-08	5.252646e-08
3.000000e+00	3.250000e+00	2.172211e-06	3.475815e-08	3.475815e-08
3.250000e+00	3.500000e+00	9.413996e-07	2.191076e-08	2.191076e-08
3.500000e+00	3.750000e+00	4.056892e-07	1.407715e-08	1.407715e-08
3.750000e+00	4.000000e+00	1.557174e-07	8.022704e-09	8.022704e-09
4.000000e+00	4.250000e+00	5.092112e-08	3.777543e-09	3.777543e-09
4.250000e+00	4.500000e+00	1.824000e-08	2.616076e-09	2.616076e-09
4.500000e+00	4.750000e+00	5.516256e-09	1.060105e-09	1.060105e-09
4.750000e+00	5.000000e+00	8.158700e-10	3.345077e-10	3.345077e-10
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Path=WH-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ScaledBy=7.69493442328014911e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	3.638674e-04	5.290131e-07	5.290131e-07
2.500000e-01	5.000000e-01	3.342188e-04	5.079080e-07	5.079080e-07
5.000000e-01	7.500000e-01	2.906654e-04	4.747323e-07	4.747323e-07
7.500000e-01	1.000000e+00	2.385269e-04	4.283494e-07	4.283494e-07
1.000000e+00	1.250000e+00	1.843320e-04	3.769177e-07	3.769177e-07
1.250000e+00	1.500000e+00	1.341430e-04	3.199542e-07	3.199542e-07
1.500000e+00	1.750000e+00	8.990936e-05	2.606159e-07	2.606159e-07
1.750000e+00	2.000000e+00	5.660912e-05	2.074249e-07	2.074249e-07
2.000000e+00	2.250000e+00	3.372905e-05	1.573372e-07	1.573372e-07
2.250000e+00	2.500000e+00	1.889398e-05	1.170145e-07	1.170145e-07
2.500000e+00	2.750000e+00	1.002239e-05	8.310057e-08	8.310057e-08
2.750000e+00	3.000000e+00	5.047332e-06	5.857201e-08	5.857201e-08
3.000000e+00	3.250000e+00	2.435712e-06	3.875984e-08	3.875984e-08
3.250000e+00	3.500000e+00	1.057916e-06	2.458273e-08	2.458273e-08
3.500000e+00	3.750000e+00	4.577064e-07	1.582568e-08	1.582568e-08
3.750000e+00	4.000000e+00	1.762368e-07	9.015476e-09	9.015476e-09
4.000000e+00	4.250000e+00	5.790024e-08	4.292693e-09	4.292693e-09
4.250000e+00	4.500000e+00	2.097338e-08	3.021535e-09	3.021535e-09
4.500000e+00	4.750000e+00	6.316812e-09	1.208604e-09	1.208604e-09
4.750000e+00	5.000000e+00	9.212576e-10	3.787641e-10	3.787641e-10
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Path=WH-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ScaledBy=7.69493514796147481e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	3.605572e-04	5.217783e-07	5.217783e-07
2.500000e-01	5.000000e-01	3.312009e-04	5.009838e-07	5.009838e-07
5.000000e-01	7.500000e-01	2.879960e-04	4.680338e-07	4.680338e-07
7.500000e-01	1.000000e+00	2.363536e-04	4.222452e-07	4.222452e-07
1.000000e+00	1.250000e+00	1.826161e-04	3.713028e-07	3.713028e-07
1.250000e+00	1.500000e+00	1.329100e-04	3.151655e-07	3.151655e-07
1.500000e+00	1.750000e+00	8.908536e-05	2.565359e-07	2.565359e-07
1.750000e+00	2.000000e+00	5.610132e-05	2.041481e-07	2.041481e-07
2.000000e+00	2.250000e+00	3.344592e-05	1.550395e-07	1.550395e-07
2.250000e+00	2.500000e+00	1.873231e-05	1.152212e-07	1.152212e-07
2.500000e+00	2.750000e+00	9.949008e-06	8.201123e-08	8.201123e-08
2.750000e+00	3.000000e+00	5.013448e-06	5.773903e-08	5.773903e-08
3.000000e+00	3.250000e+00	2.421174e-06	3.836923e-08	3.836923e-08
3.250000e+00	3.500000e+00	1.052845e-06	2.425479e-08	2.425479e-08
3.500000e+00	3.750000e+00	4.555064e-07	1.561857e-08	1.561857e-08
3.750000e+00	4.000000e+00	1.759465e-07	8.975286e-09	8.975286e-09
4.000000e+00	4.250000e+00	5.780624e-08	4.263670e-09	4.263670e-09
4.250000e+00	4.500000e+00	2.081193e-08	2.941060e-09	2.941060e-09
4.500000e+00	4.750000e+00	6.305836e-09	1.203521e-09	1.203521e-09
4.750000e+00	5.000000e+00	9.299380e-10	3.811770e-10	3.811770e-10
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=WH-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ScaledBy=7.69493309897279789e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	3.047408e-04	4.468888e-07	4.468888e-07
2.500000e-01	5.000000e-01	2.797033e-04	4.289983e-07	4.289983e-07
5.000000e-01	7.500000e-01	2.432926e-04	4.014125e-07	4.014125e-07
7.500000e-01	1.000000e+00	1.995159e-04	3.623105e-07	3.623105e-07
1.000000e+00	1.250000e+00	1.540375e-04	3.189381e-07	3.189381e-07
1.250000e+00	1.500000e+00	1.118638e-04	2.706389e-07	2.706389e-07
1.500000e+00	1.750000e+00	7.470836e-05	2.203210e-07	2.203210e-07
1.750000e+00	2.000000e+00	4.675784e-05	1.747702e-07	1.747702e-07
2.000000e+00	2.250000e+00	2.765968e-05	1.323643e-07	1.323643e-07
2.250000e+00	2.500000e+00	1.535001e-05	9.806692e-08	9.806692e-08
2.500000e+00	2.750000e+00	8.050876e-06	6.925173e-08	6.925173e-08
2.750000e+00	3.000000e+00	3.993492e-06	4.847761e-08	4.847761e-08
3.000000e+00	3.250000e+00	1.894125e-06	3.174635e-08	3.174635e-08
3.250000e+00	3.500000e+00	8.068496e-07	1.995909e-08	1.995909e-08
3.500000e+00	3.750000e+00	3.377625e-07	1.239300e-08	1.239300e-08
3.750000e+00	4.000000e+00	1.266656e-07	7.079173e-09	7.079173e-09
4.000000e+00	4.250000e+00	3.974679e-08	3.226502e-09	3.226502e-09
4.250000e+00	4.500000e+00	1.398499e-08	2.358177e-09	2.358177e-09
4.500000e+00	4.750000e+00	3.945719e-09	8.244120e-10	8.244120e-10
4.750000e+00	5.000000e+00	5.554692e-10	2.370615e-10	2.370615e-10
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=WH-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ScaledBy=7.69493543242727058e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	3.058862e-04	4.484082e-07	4.484082e-07
2.500000e-01	5.000000e-01	2.807912e-04	4.303519e-07	4.303519e-07
5.000000e-01	7.500000e-01	2.442249e-04	4.027716e-07	4.027716e-07
7.500000e-01	1.000000e+00	2.003044e-04	3.635749e-07	3.635749e-07
1.000000e+00	1.250000e+00	1.546702e-04	3.200937e-07	3.200937e-07
1.250000e+00	1.500000e+00	1.123528e-04	2.716325e-07	2.716325e-07
1.500000e+00	1.750000e+00	7.505312e-05	2.211449e-07	2.211449e-07
1.750000e+00	2.000000e+00	4.699908e-05	1.754868e-07	1.754868e-07
2.000000e+00	2.250000e+00	2.782365e-05	1.328375e-07	1.328375e-07
2.250000e+00	2.500000e+00	1.545254e-05	9.850638e-08	9.850638e-08
2.500000e+00	2.750000e+00	8.113784e-06	6.958348e-08	6.958348e-08
2.750000e+00	3.000000e+00	4.031952e-06	4.874600e-08	4.874600e-08
3.000000e+00	3.250000e+00	1.917302e-06	3.194664e-08	3.194664e-08
3.250000e+00	3.500000e+00	8.188128e-07	2.009979e-08	2.009979e-08
3.500000e+00	3.750000e+00	3.451026e-07	1.256637e-08	1.256637e-08
3.750000e+00	4.000000e+00	1.299441e-07	7.154591e-09	7.154591e-09
4.000000e+00	4.250000e+00	4.123516e-08	3.280023e-09	3.280023e-09
4.250000e+00	4.500000e+00	1.462577e-08	2.386455e-09	2.386455e-09
4.500000e+00	4.750000e+00	4.191216e-09	8.518185e-10	8.518185e-10
4.750000e+00	5.000000e+00	5.990456e-10	2.501714e-10	2.501714e-10
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
Path=WH-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
ScaledBy=7.69492791964280538e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	3.085878e-04	4.521417e-07	4.521417e-07
2.500000e-01	5.000000e-01	2.832263e-04	4.338992e-07	4.338992e-07
5.000000e-01	7.500000e-01	2.463416e-04	4.059990e-07	4.059990e-07
7.500000e-01	1.000000e+00	2.020272e-04	3.664278e-07	3.664278e-07
1.000000e+00	1.250000e+00	1.560134e-04	3.225736e-07	3.225736e-07
1.250000e+00	1.500000e+00	1.133193e-04	2.736744e-07	2.736744e-07
1.500000e+00	1.750000e+00	7.571608e-05	2.228340e-07	2.228340e-07
1.750000e+00	2.000000e+00	4.742468e-05	1.768223e-07	1.768223e-07
2.000000e+00	2.250000e+00	2.807980e-05	1.339095e-07	1.339095e-07
2.250000e+00	2.500000e+00	1.560316e-05	9.928692e-08	9.928692e-08
2.500000e+00	2.750000e+00	8.196404e-06	7.016294e-08	7.016294e-08
2.750000e+00	3.000000e+00	4.074708e-06	4.915058e-08	4.915058e-08
3.000000e+00	3.250000e+00	1.936202e-06	3.223215e-08	3.223215e-08
3.250000e+00	3.500000e+00	8.278924e-07	2.030303e-08	2.030303e-08
3.500000e+00	3.750000e+00	3.486363e-07	1.267674e-08	1.267674e-08
3.750000e+00	4.000000e+00	1.309910e-07	7.203842e-09	7.203842e-09
4.000000e+00	4.250000e+00	4.147188e-08	3.307729e-09	3.307729e-09
4.250000e+00	4.500000e+00	1.464428e-08	2.402623e-09	2.402623e-09
4.500000e+00	4.750000e+00	4.187380e-09	8.615066e-10	8.615066e-10
4.750000e+00	5.000000e+00	6.015168e-10	2.541453e-10	2.541453e-10
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Path=WH-QCDEW[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ScaledBy=7.69520039688628117e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	3.324593e-04	6.563035e-07	6.563035e-07
2.500000e-01	5.000000e-01	3.054288e-04	8.397708e-07	8.397708e-07
5.000000e-01	7.500000e-01	2.669486e-04	1.573600e-06	1.573600e-06
7.500000e-01	1.000000e+00	2.176627e-04	4.283589e-07	4.283589e-07
1.000000e+00	1.250000e+00	1.684714e-04	3.865728e-07	3.865728e-07
1.250000e+00	1.500000e+00	1.228249e-04	3.258641e-07	3.258641e-07
1.500000e+00	1.750000e+00	8.209136e-05	2.640497e-07	2.640497e-07
1.750000e+00	2.000000e+00	5.161004e-05	2.124018e-07	2.124018e-07
2.000000e+00	2.250000e+00	3.048472e-05	1.565155e-07	1.565155e-07
2.250000e+00	2.500000e+00	1.701815e-05	1.163113e-07	1.163113e-07
2.500000e+00	2.750000e+00	9.038824e-06	9.865872e-08	9.865872e-08
2.750000e+00	3.000000e+00	4.512216e-06	6.025552e-08	6.025552e-08
3.000000e+00	3.250000e+00	2.154771e-06	3.909755e-08	3.909755e-08
3.250000e+00	3.500000e+00	9.055248e-07	2.141784e-08	2.141784e-08
3.500000e+00	3.750000e+00	3.922800e-07	1.427575e-08	1.427575e-08
3.750000e+00	4.000000e+00	1.505988e-07	8.505005e-09	8.505005e-09
4.000000e+00	4.250000e+00	4.962160e-08	3.777969e-09	3.777969e-09
4.250000e+00	4.500000e+00	1.671991e-08	2.748129e-09	2.748129e-09
4.500000e+00	4.750000e+00	5.653056e-09	1.144563e-09	1.144563e-09
4.750000e+00	5.000000e+00	6.809884e-10	2.848438e-10	2.848438e-10
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Path=WH-QCDEW[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ScaledBy=7.69501791598981320e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	3.273775e-04	4.865521e-07	4.865521e-07
2.500000e-01	5.000000e-01	3.007359e-04	4.679511e-07	4.679511e-07
5.000000e-01	7.500000e-01	2.618013e-04	4.385989e-07	4.385989e-07
7.500000e-01	1.000000e+00	2.149694e-04	3.960525e-07	3.960525e-07
1.000000e+00	1.250000e+00	1.663451e-04	3.498342e-07	3.498342e-07
1.250000e+00	1.500000e+00	1.211632e-04	2.984042e-07	2.984042e-07
1.500000e+00	1.750000e+00	8.100860e-05	2.420652e-07	2.420652e-07
1.750000e+00	2.000000e+00	5.098784e-05	1.933332e-07	1.933332e-07
2.000000e+00	2.250000e+00	3.016837e-05	1.455048e-07	1.455048e-07
2.250000e+00	2.500000e+00	1.685065e-05	1.082306e-07	1.082306e-07
2.500000e+00	2.750000e+00	8.897980e-06	7.654228e-08	7.654228e-08
2.750000e+00	3.000000e+00	4.458980e-06	5.432305e-08	5.432305e-08
3.000000e+00	3.250000e+00	2.135973e-06	3.595175e-08	3.595175e-08
3.250000e+00	3.500000e+00	9.117228e-07	2.163600e-08	2.163600e-08
3.500000e+00	3.750000e+00	3.930374e-07	1.410620e-08	1.410620e-08
3.750000e+00	4.000000e+00	1.504322e-07	8.373055e-09	8.373055e-09
4.000000e+00	4.250000e+00	4.903624e-08	3.692971e-09	3.692971e-09
4.250000e+00	4.500000e+00	1.730201e-08	2.906847e-09	2.906847e-09
4.500000e+00	4.750000e+00	5.454300e-09	1.100244e-09	1.100244e-09
4.750000e+00	5.000000e+00	6.787480e-10	2.838996e-10	2.838996e-10
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Path=WH-QCDEW[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ScaledBy=7.69512187436321349e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	3.358522e-04	6.342793e-07	6.342793e-07
2.500000e-01	5.000000e-01	3.083507e-04	7.993361e-07	7.993361e-07
5.000000e-01	7.500000e-01	2.692995e-04	1.509139e-06	1.509139e-06
7.500000e-01	1.000000e+00	2.196366e-04	4.149699e-07	4.149699e-07
1.000000e+00	1.250000e+00	1.698706e-04	3.731757e-07	3.731757e-07
1.250000e+00	1.500000e+00	1.237318e-04	3.132232e-07	3.132232e-07
1.500000e+00	1.750000e+00	8.286100e-05	2.553827e-07	2.553827e-07
1.750000e+00	2.000000e+00	5.204100e-05	2.040638e-07	2.040638e-07
2.000000e+00	2.250000e+00	3.091771e-05	1.523063e-07	1.523063e-07
2.250000e+00	2.500000e+00	1.727266e-05	1.127047e-07	1.127047e-07
2.500000e+00	2.750000e+00	9.168564e-06	8.681048e-08	8.681048e-08
2.750000e+00	3.000000e+00	4.595864e-06	5.868459e-08	5.868459e-08
3.000000e+00	3.250000e+00	2.203300e-06	3.727218e-08	3.727218e-08
3.250000e+00	3.500000e+00	9.392876e-07	2.169169e-08	2.169169e-08
3.500000e+00	3.750000e+00	4.077224e-07	1.453463e-08	1.453463e-08
3.750000e+00	4.000000e+00	1.561200e-07	8.151263e-09	8.151263e-09
4.000000e+00	4.250000e+00	5.156384e-08	3.837116e-09	3.837116e-09
4.250000e+00	4.500000e+00	1.788337e-08	2.587628e-09	2.587628e-09
4.500000e+00	4.750000e+00	5.749264e-09	1.110338e-09	1.110338e-09
4.750000e+00	5.000000e+00	8.092196e-10	3.319173e-10	3.319173e-10
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
Path=WH-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
ScaledBy=7.69493570309084181e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	3.310635e-04	4.820393e-07	4.820393e-07
2.500000e-01	5.000000e-01	3.040482e-04	4.628289e-07	4.628289e-07
5.000000e-01	7.500000e-01	2.645242e-04	4.329151e-07	4.329151e-07
7.500000e-01	1.000000e+00	2.171617e-04	3.909852e-07	3.909852e-07
1.000000e+00	1.250000e+00	1.679172e-04	3.444553e-07	3.444553e-07
1.250000e+00	1.500000e+00	1.222114e-04	2.925918e-07	2.925918e-07
1.500000e+00	1.750000e+00	8.186036e-05	2.383664e-07	2.383664e-07
1.750000e+00	2.000000e+00	5.148676e-05	1.896880e-07	1.896880e-07
2.000000e+00	2.250000e+00	3.062560e-05	1.437798e-07	1.437798e-07
2.250000e+00	2.500000e+00	1.711896e-05	1.068560e-07	1.068560e-07
2.500000e+00	2.750000e+00	9.056700e-06	7.572805e-08	7.572805e-08
2.750000e+00	3.000000e+00	4.547008e-06	5.332071e-08	5.332071e-08
3.000000e+00	3.250000e+00	2.185987e-06	3.512562e-08	3.512562e-08
3.250000e+00	3.500000e+00	9.462000e-07	2.221504e-08	2.221504e-08
3.500000e+00	3.750000e+00	4.077604e-07	1.426907e-08	1.426907e-08
3.750000e+00	4.000000e+00	1.559938e-07	8.058247e-09	8.058247e-09
4.000000e+00	4.250000e+00	5.101740e-08	3.802536e-09	3.802536e-09
4.250000e+00	4.500000e+00	1.839272e-08	2.688851e-09	2.688851e-09
4.500000e+00	4.750000e+00	5.528404e-09	1.064894e-09	1.064894e-09
4.750000e+00	5.000000e+00	8.081908e-10	3.323547e-10	3.323547e-10
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Path=WH-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ScaledBy=7.69538565098675181e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	3.257476e-04	6.990874e-07	6.990874e-07
2.500000e-01	5.000000e-01	2.996927e-04	9.656910e-07	9.656910e-07
5.000000e-01	7.500000e-01	2.613168e-04	7.398317e-07	7.398317e-07
7.500000e-01	1.000000e+00	2.128670e-04	8.001583e-07	8.001583e-07
1.000000e+00	1.250000e+00	1.653143e-04	7.599276e-07	7.599276e-07
1.250000e+00	1.500000e+00	1.213104e-04	6.032015e-07	6.032015e-07
1.500000e+00	1.750000e+00	8.113812e-05	9.253364e-07	9.253364e-07
1.750000e+00	2.000000e+00	5.169980e-05	4.296756e-07	4.296756e-07
2.000000e+00	2.250000e+00	3.010294e-05	1.702555e-07	1.702555e-07
2.250000e+00	2.500000e+00	1.697662e-05	1.300627e-07	1.300627e-07
2.500000e+00	2.750000e+00	9.081296e-06	1.543105e-07	1.543105e-07
2.750000e+00	3.000000e+00	4.470812e-06	5.517323e-08	5.517323e-08
3.000000e+00	3.250000e+00	2.190206e-06	4.860765e-08	4.860765e-08
3.250000e+00	3.500000e+00	1.008270e-06	4.782649e-08	4.782649e-08
3.500000e+00	3.750000e+00	4.115204e-07	1.687979e-08	1.687979e-08
3.750000e+00	4.000000e+00	1.560898e-07	9.610639e-09	9.610639e-09
4.000000e+00	4.250000e+00	5.115424e-08	3.947783e-09	3.947783e-09
4.250000e+00	4.500000e+00	1.839502e-08	2.454671e-09	2.454671e-09
4.500000e+00	4.750000e+00	5.360204e-09	1.035206e-09	1.035206e-09
4.750000e+00	5.000000e+00	8.403348e-10	3.512525e-10	3.512525e-10
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Path=WH-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ScaledBy=7.69503201026819688e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	3.686825e-04	6.357831e-07	6.357831e-07
2.500000e-01	5.000000e-01	3.392377e-04	6.169358e-07	6.169358e-07
5.000000e-01	7.500000e-01	2.951343e-04	5.786800e-07	5.786800e-07
7.500000e-01	1.000000e+00	2.419188e-04	5.198297e-07	5.198297e-07
1.000000e+00	1.250000e+00	1.869517e-04	4.587515e-07	4.587515e-07
1.250000e+00	1.500000e+00	1.364810e-04	3.961418e-07	3.961418e-07
1.500000e+00	1.750000e+00	9.105884e-05	3.147237e-07	3.147237e-07
1.750000e+00	2.000000e+00	5.768416e-05	2.658820e-07	2.658820e-07
2.000000e+00	2.250000e+00	3.410258e-05	1.903537e-07	1.903537e-07
2.250000e+00	2.500000e+00	1.910689e-05	1.409274e-07	1.409274e-07
2.500000e+00	2.750000e+00	1.018560e-05	1.100970e-07	1.100970e-07
2.750000e+00	3.000000e+00	5.170240e-06	7.291518e-08	7.291518e-08
3.000000e+00	3.250000e+00	2.474376e-06	5.237315e-08	5.237315e-08
3.250000e+00	3.500000e+00	1.059985e-06	3.095303e-08	3.095303e-08
3.500000e+00	3.750000e+00	4.545680e-07	1.726675e-08	1.726675e-08
3.750000e+00	4.000000e+00	1.828546e-07	1.279677e-08	1.279677e-08
4.000000e+00	4.250000e+00	6.236372e-08	5.424341e-09	5.424341e-09
4.250000e+00	4.500000e+00	1.972230e-08	3.791799e-09	3.791799e-09
4.500000e+00	4.750000e+00	7.201880e-09	1.593647e-09	1.593647e-09
4.750000e+00	5.000000e+00	8.008112e-10	3.276967e-10	3.276967e-10
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Path=WH-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ScaledBy=7.69541522350774494e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	3.625040e-04	1.048073e-06	1.048073e-06
2.500000e-01	5.000000e-01	3.328534e-04	8.337843e-07	8.337843e-07
5.000000e-01	7.500000e-01	2.897486e-04	7.932674e-07	7.932674e-07
7.500000e-01	1.000000e+00	2.370000e-04	6.581647e-07	6.581647e-07
1.000000e+00	1.250000e+00	1.832279e-04	4.988561e-07	4.988561e-07
1.250000e+00	1.500000e+00	1.342266e-04	4.999763e-07	4.999763e-07
1.500000e+00	1.750000e+00	8.986632e-05	8.400111e-07	8.400111e-07
1.750000e+00	2.000000e+00	5.746868e-05	4.772540e-07	4.772540e-07
2.000000e+00	2.250000e+00	3.350724e-05	1.894672e-07	1.894672e-07
2.250000e+00	2.500000e+00	1.886009e-05	1.518460e-07	1.518460e-07
2.500000e+00	2.750000e+00	1.016590e-05	1.527221e-07	1.527221e-07
2.750000e+00	3.000000e+00	5.061312e-06	6.677392e-08	6.677392e-08
3.000000e+00	3.250000e+00	2.446629e-06	4.560739e-08	4.560739e-08
3.250000e+00	3.500000e+00	1.099009e-06	3.450665e-08	3.450665e-08
3.500000e+00	3.750000e+00	4.655864e-07	1.830491e-08	1.830491e-08
3.750000e+00	4.000000e+00	1.776650e-07	1.203338e-08	1.203338e-08
4.000000e+00	4.250000e+00	5.810876e-08	4.789736e-09	4.789736e-09
4.250000e+00	4.500000e+00	2.098591e-08	3.671062e-09	3.671062e-09
4.500000e+00	4.750000e+00	6.776224e-09	1.359605e-09	1.359605e-09
4.750000e+00	5.000000e+00	6.852872e-10	2.821576e-10	2.821576e-10
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Path=WH-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ScaledBy=7.69493965339467173e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	3.284662e-04	4.788934e-07	4.788934e-07
2.500000e-01	5.000000e-01	3.016207e-04	4.598817e-07	4.598817e-07
5.000000e-01	7.500000e-01	2.625496e-04	4.306869e-07	4.306869e-07
7.500000e-01	1.000000e+00	2.156226e-04	3.894479e-07	3.894479e-07
1.000000e+00	1.250000e+00	1.668682e-04	3.438047e-07	3.438047e-07
1.250000e+00	1.500000e+00	1.214440e-04	2.923504e-07	2.923504e-07
1.500000e+00	1.750000e+00	8.127988e-05	2.383182e-07	2.383182e-07
1.750000e+00	2.000000e+00	5.106264e-05	1.897050e-07	1.897050e-07
2.000000e+00	2.250000e+00	3.029917e-05	1.435868e-07	1.435868e-07
2.250000e+00	2.500000e+00	1.689664e-05	1.066643e-07	1.066643e-07
2.500000e+00	2.750000e+00	8.901048e-06	7.525420e-08	7.525420e-08
2.750000e+00	3.000000e+00	4.451508e-06	5.302899e-08	5.302899e-08
3.000000e+00	3.250000e+00	2.128686e-06	3.461047e-08	3.461047e-08
3.250000e+00	3.500000e+00	9.167816e-07	2.186178e-08	2.186178e-08
3.500000e+00	3.750000e+00	3.930892e-07	1.400498e-08	1.400498e-08
3.750000e+00	4.000000e+00	1.488894e-07	7.814367e-09	7.814367e-09
4.000000e+00	4.250000e+00	4.839336e-08	3.640998e-09	3.640998e-09
4.250000e+00	4.500000e+00	1.752209e-08	2.648581e-09	2.648581e-09
4.500000e+00	4.750000e+00	5.215080e-09	1.013021e-09	1.013021e-09
4.750000e+00	5.000000e+00	7.497356e-10	3.102259e-10	3.102259e-10
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Path=WH-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ScaledBy=7.69493760420079586e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	3.250798e-04	4.714600e-07	4.714600e-07
2.500000e-01	5.000000e-01	2.985210e-04	4.527355e-07	4.527355e-07
5.000000e-01	7.500000e-01	2.598084e-04	4.237905e-07	4.237905e-07
7.500000e-01	1.000000e+00	2.133807e-04	3.831438e-07	3.831438e-07
1.000000e+00	1.250000e+00	1.651003e-04	3.380270e-07	3.380270e-07
1.250000e+00	1.500000e+00	1.201701e-04	2.874187e-07	2.874187e-07
1.500000e+00	1.750000e+00	8.042792e-05	2.341326e-07	2.341326e-07
1.750000e+00	2.000000e+00	5.053628e-05	1.863536e-07	1.863536e-07
2.000000e+00	2.250000e+00	3.000352e-05	1.412226e-07	1.412226e-07
2.250000e+00	2.500000e+00	1.672943e-05	1.048293e-07	1.048293e-07
2.500000e+00	2.750000e+00	8.823504e-06	7.412754e-08	7.412754e-08
2.750000e+00	3.000000e+00	4.415108e-06	5.216840e-08	5.216840e-08
3.000000e+00	3.250000e+00	2.112891e-06	3.419957e-08	3.419957e-08
3.250000e+00	3.500000e+00	9.109104e-07	2.153625e-08	2.153625e-08
3.500000e+00	3.750000e+00	3.905788e-07	1.380567e-08	1.380567e-08
3.750000e+00	4.000000e+00	1.483626e-07	7.753709e-09	7.753709e-09
4.000000e+00	4.250000e+00	4.821584e-08	3.610915e-09	3.610915e-09
4.250000e+00	4.500000e+00	1.735044e-08	2.575160e-09	2.575160e-09
4.500000e+00	4.750000e+00	5.193344e-09	1.006627e-09	1.006627e-09
4.750000e+00	5.000000e+00	7.547604e-10	3.113861e-10	3.113861e-10
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Path=WH-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ScaledBy=7.69493649496939303e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	3.341003e-04	4.888259e-07	4.888259e-07
2.500000e-01	5.000000e-01	3.068125e-04	4.693219e-07	4.693219e-07
5.000000e-01	7.500000e-01	2.669585e-04	4.391703e-07	4.391703e-07
7.500000e-01	1.000000e+00	2.191359e-04	3.966673e-07	3.966673e-07
1.000000e+00	1.250000e+00	1.694680e-04	3.496448e-07	3.496448e-07
1.250000e+00	1.500000e+00	1.233211e-04	2.970023e-07	2.970023e-07
1.500000e+00	1.750000e+00	8.260424e-05	2.421288e-07	2.421288e-07
1.750000e+00	2.000000e+00	5.194652e-05	1.927015e-07	1.927015e-07
2.000000e+00	2.250000e+00	3.088333e-05	1.458851e-07	1.458851e-07
2.250000e+00	2.500000e+00	1.726768e-05	1.084992e-07	1.084992e-07
2.500000e+00	2.750000e+00	9.125072e-06	7.672484e-08	7.672484e-08
2.750000e+00	3.000000e+00	4.579308e-06	5.409398e-08	5.409398e-08
3.000000e+00	3.250000e+00	2.200232e-06	3.548751e-08	3.548751e-08
3.250000e+00	3.500000e+00	9.515164e-07	2.251969e-08	2.251969e-08
3.500000e+00	3.750000e+00	4.101076e-07	1.445368e-08	1.445368e-08
3.750000e+00	4.000000e+00	1.564587e-07	8.110217e-09	8.110217e-09
4.000000e+00	4.250000e+00	5.118856e-08	3.833136e-09	3.833136e-09
4.250000e+00	4.500000e+00	1.856778e-08	2.764421e-09	2.764421e-09
4.500000e+00	4.750000e+00	5.550660e-09	1.071522e-09	1.071522e-09
4.750000e+00	5.000000e+00	8.027108e-10	3.310668e-10	3.310668e-10
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=WH-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=7.69493570309084181e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	3.310635e-04	4.820393e-07	4.820393e-07
2.500000e-01	5.000000e-01	3.040482e-04	4.628289e-07	4.628289e-07
5.000000e-01	7.500000e-01	2.645242e-04	4.329151e-07	4.329151e-07
7.500000e-01	1.000000e+00	2.171617e-04	3.909852e-07	3.909852e-07
1.000000e+00	1.250000e+00	1.679172e-04	3.444553e-07	3.444553e-07
1.250000e+00	1.500000e+00	1.222114e-04	2.925918e-07	2.925918e-07
1.500000e+00	1.750000e+00	8.186036e-05	2.383664e-07	2.383664e-07
1.750000e+00	2.000000e+00	5.148676e-05	1.896880e-07	1.896880e-07
2.000000e+00	2.250000e+00	3.062560e-05	1.437798e-07	1.437798e-07
2.250000e+00	2.500000e+00	1.711896e-05	1.068560e-07	1.068560e-07
2.500000e+00	2.750000e+00	9.056700e-06	7.572805e-08	7.572805e-08
2.750000e+00	3.000000e+00	4.547008e-06	5.332071e-08	5.332071e-08
3.000000e+00	3.250000e+00	2.185987e-06	3.512562e-08	3.512562e-08
3.250000e+00	3.500000e+00	9.462000e-07	2.221504e-08	2.221504e-08
3.500000e+00	3.750000e+00	4.077604e-07	1.426907e-08	1.426907e-08
3.750000e+00	4.000000e+00	1.559938e-07	8.058247e-09	8.058247e-09
4.000000e+00	4.250000e+00	5.101740e-08	3.802536e-09	3.802536e-09
4.250000e+00	4.500000e+00	1.839272e-08	2.688851e-09	2.688851e-09
4.500000e+00	4.750000e+00	5.528404e-09	1.064894e-09	1.064894e-09
4.750000e+00	5.000000e+00	8.081908e-10	3.323547e-10	3.323547e-10
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Path=WH-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ScaledBy=7.69493540524259368e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	3.278444e-04	4.750350e-07	4.750350e-07
2.500000e-01	5.000000e-01	3.011102e-04	4.561209e-07	4.561209e-07
5.000000e-01	7.500000e-01	2.619246e-04	4.264287e-07	4.264287e-07
7.500000e-01	1.000000e+00	2.150408e-04	3.850608e-07	3.850608e-07
1.000000e+00	1.250000e+00	1.662422e-04	3.390042e-07	3.390042e-07
1.250000e+00	1.500000e+00	1.210066e-04	2.879407e-07	2.879407e-07
1.500000e+00	1.750000e+00	8.105676e-05	2.344143e-07	2.344143e-07
1.750000e+00	2.000000e+00	5.099308e-05	1.865263e-07	1.865263e-07
2.000000e+00	2.250000e+00	3.035077e-05	1.415621e-07	1.415621e-07
2.250000e+00	2.500000e+00	1.696341e-05	1.051310e-07	1.051310e-07
2.500000e+00	2.750000e+00	8.986128e-06	7.468281e-08	7.468281e-08
2.750000e+00	3.000000e+00	4.514588e-06	5.252646e-08	5.252646e-08
3.000000e+00	3.250000e+00	2.172211e-06	3.475815e-08	3.475815e-08
3.250000e+00	3.500000e+00	9.413996e-07	2.191076e-08	2.191076e-08
3.500000e+00	3.750000e+00	4.056892e-07	1.407715e-08	1.407715e-08
3.750000e+00	4.000000e+00	1.557174e-07	8.022704e-09	8.022704e-09
4.000000e+00	4.250000e+00	5.092112e-08	3.777543e-09	3.777543e-09
4.250000e+00	4.500000e+00	1.824000e-08	2.616076e-09	2.616076e-09
4.500000e+00	4.750000e+00	5.516256e-09	1.060105e-09	1.060105e-09
4.750000e+00	5.000000e+00	8.158700e-10	3.345077e-10	3.345077e-10
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Path=WH-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ScaledBy=7.69493442328014911e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	3.638674e-04	5.290131e-07	5.290131e-07
2.500000e-01	5.000000e-01	3.342188e-04	5.079080e-07	5.079080e-07
5.000000e-01	7.500000e-01	2.906654e-04	4.747323e-07	4.747323e-07
7.500000e-01	1.000000e+00	2.385269e-04	4.283494e-07	4.283494e-07
1.000000e+00	1.250000e+00	1.843320e-04	3.769177e-07	3.769177e-07
1.250000e+00	1.500000e+00	1.341430e-04	3.199542e-07	3.199542e-07
1.500000e+00	1.750000e+00	8.990936e-05	2.606159e-07	2.606159e-07
1.750000e+00	2.000000e+00	5.660912e-05	2.074249e-07	2.074249e-07
2.000000e+00	2.250000e+00	3.372905e-05	1.573372e-07	1.573372e-07
2.250000e+00	2.500000e+00	1.889398e-05	1.170145e-07	1.170145e-07
2.500000e+00	2.750000e+00	1.002239e-05	8.310057e-08	8.310057e-08
2.750000e+00	3.000000e+00	5.047332e-06	5.857201e-08	5.857201e-08
3.000000e+00	3.250000e+00	2.435712e-06	3.875984e-08	3.875984e-08
3.250000e+00	3.500000e+00	1.057916e-06	2.458273e-08	2.458273e-08
3.500000e+00	3.750000e+00	4.577064e-07	1.582568e-08	1.582568e-08
3.750000e+00	4.000000e+00	1.762368e-07	9.015476e-09	9.015476e-09
4.000000e+00	4.250000e+00	5.790024e-08	4.292693e-09	4.292693e-09
4.250000e+00	4.500000e+00	2.097338e-08	3.021535e-09	3.021535e-09
4.500000e+00	4.750000e+00	6.316812e-09	1.208604e-09	1.208604e-09
4.750000e+00	5.000000e+00	9.212576e-10	3.787641e-10	3.787641e-10
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Path=WH-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ScaledBy=7.69493514796147481e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	3.605572e-04	5.217783e-07	5.217783e-07
2.500000e-01	5.000000e-01	3.312009e-04	5.009838e-07	5.009838e-07
5.000000e-01	7.500000e-01	2.879960e-04	4.680338e-07	4.680338e-07
7.500000e-01	1.000000e+00	2.363536e-04	4.222452e-07	4.222452e-07
1.000000e+00	1.250000e+00	1.826161e-04	3.713028e-07	3.713028e-07
1.250000e+00	1.500000e+00	1.329100e-04	3.151655e-07	3.151655e-07
1.500000e+00	1.750000e+00	8.908536e-05	2.565359e-07	2.565359e-07
1.750000e+00	2.000000e+00	5.610132e-05	2.041481e-07	2.041481e-07
2.000000e+00	2.250000e+00	3.344592e-05	1.550395e-07	1.550395e-07
2.250000e+00	2.500000e+00	1.873231e-05	1.152212e-07	1.152212e-07
2.500000e+00	2.750000e+00	9.949008e-06	8.201123e-08	8.201123e-08
2.750000e+00	3.000000e+00	5.013448e-06	5.773903e-08	5.773903e-08
3.000000e+00	3.250000e+00	2.421174e-06	3.836923e-08	3.836923e-08
3.250000e+00	3.500000e+00	1.052845e-06	2.425479e-08	2.425479e-08
3.500000e+00	3.750000e+00	4.555064e-07	1.561857e-08	1.561857e-08
3.750000e+00	4.000000e+00	1.759465e-07	8.975286e-09	8.975286e-09
4.000000e+00	4.250000e+00	5.780624e-08	4.263670e-09	4.263670e-09
4.250000e+00	4.500000e+00	2.081193e-08	2.941060e-09	2.941060e-09
4.500000e+00	4.750000e+00	6.305836e-09	1.203521e-09	1.203521e-09
4.750000e+00	5.000000e+00	9.299380e-10	3.811770e-10	3.811770e-10
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=WH-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ScaledBy=7.69493309897279789e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	3.047408e-04	4.468888e-07	4.468888e-07
2.500000e-01	5.000000e-01	2.797033e-04	4.289983e-07	4.289983e-07
5.000000e-01	7.500000e-01	2.432926e-04	4.014125e-07	4.014125e-07
7.500000e-01	1.000000e+00	1.995159e-04	3.623105e-07	3.623105e-07
1.000000e+00	1.250000e+00	1.540375e-04	3.189381e-07	3.189381e-07
1.250000e+00	1.500000e+00	1.118638e-04	2.706389e-07	2.706389e-07
1.500000e+00	1.750000e+00	7.470836e-05	2.203210e-07	2.203210e-07
1.750000e+00	2.000000e+00	4.675784e-05	1.747702e-07	1.747702e-07
2.000000e+00	2.250000e+00	2.765968e-05	1.323643e-07	1.323643e-07
2.250000e+00	2.500000e+00	1.535001e-05	9.806692e-08	9.806692e-08
2.500000e+00	2.750000e+00	8.050876e-06	6.925173e-08	6.925173e-08
2.750000e+00	3.000000e+00	3.993492e-06	4.847761e-08	4.847761e-08
3.000000e+00	3.250000e+00	1.894125e-06	3.174635e-08	3.174635e-08
3.250000e+00	3.500000e+00	8.068496e-07	1.995909e-08	1.995909e-08
3.500000e+00	3.750000e+00	3.377625e-07	1.239300e-08	1.239300e-08
3.750000e+00	4.000000e+00	1.266656e-07	7.079173e-09	7.079173e-09
4.000000e+00	4.250000e+00	3.974679e-08	3.226502e-09	3.226502e-09
4.250000e+00	4.500000e+00	1.398499e-08	2.358177e-09	2.358177e-09
4.500000e+00	4.750000e+00	3.945719e-09	8.244120e-10	8.244120e-10
4.750000e+00	5.000000e+00	5.554692e-10	2.370615e-10	2.370615e-10
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=WH-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ScaledBy=7.69493543242727058e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	3.058862e-04	4.484082e-07	4.484082e-07
2.500000e-01	5.000000e-01	2.807912e-04	4.303519e-07	4.303519e-07
5.000000e-01	7.500000e-01	2.442249e-04	4.027716e-07	4.027716e-07
7.500000e-01	1.000000e+00	2.003044e-04	3.635749e-07	3.635749e-07
1.000000e+00	1.250000e+00	1.546702e-04	3.200937e-07	3.200937e-07
1.250000e+00	1.500000e+00	1.123528e-04	2.716325e-07	2.716325e-07
1.500000e+00	1.750000e+00	7.505312e-05	2.211449e-07	2.211449e-07
1.750000e+00	2.000000e+00	4.699908e-05	1.754868e-07	1.754868e-07
2.000000e+00	2.250000e+00	2.782365e-05	1.328375e-07	1.328375e-07
2.250000e+00	2.500000e+00	1.545254e-05	9.850638e-08	9.850638e-08
2.500000e+00	2.750000e+00	8.113784e-06	6.958348e-08	6.958348e-08
2.750000e+00	3.000000e+00	4.031952e-06	4.874600e-08	4.874600e-08
3.000000e+00	3.250000e+00	1.917302e-06	3.194664e-08	3.194664e-08
3.250000e+00	3.500000e+00	8.188128e-07	2.009979e-08	2.009979e-08
3.500000e+00	3.750000e+00	3.451026e-07	1.256637e-08	1.256637e-08
3.750000e+00	4.000000e+00	1.299441e-07	7.154591e-09	7.154591e-09
4.000000e+00	4.250000e+00	4.123516e-08	3.280023e-09	3.280023e-09
4.250000e+00	4.500000e+00	1.462577e-08	2.386455e-09	2.386455e-09
4.500000e+00	4.750000e+00	4.191216e-09	8.518185e-10	8.518185e-10
4.750000e+00	5.000000e+00	5.990456e-10	2.501714e-10	2.501714e-10
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
Path=WH-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
ScaledBy=7.69492791964280538e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	3.085878e-04	4.521417e-07	4.521417e-07
2.500000e-01	5.000000e-01	2.832263e-04	4.338992e-07	4.338992e-07
5.000000e-01	7.500000e-01	2.463416e-04	4.059990e-07	4.059990e-07
7.500000e-01	1.000000e+00	2.020272e-04	3.664278e-07	3.664278e-07
1.000000e+00	1.250000e+00	1.560134e-04	3.225736e-07	3.225736e-07
1.250000e+00	1.500000e+00	1.133193e-04	2.736744e-07	2.736744e-07
1.500000e+00	1.750000e+00	7.571608e-05	2.228340e-07	2.228340e-07
1.750000e+00	2.000000e+00	4.742468e-05	1.768223e-07	1.768223e-07
2.000000e+00	2.250000e+00	2.807980e-05	1.339095e-07	1.339095e-07
2.250000e+00	2.500000e+00	1.560316e-05	9.928692e-08	9.928692e-08
2.500000e+00	2.750000e+00	8.196404e-06	7.016294e-08	7.016294e-08
2.750000e+00	3.000000e+00	4.074708e-06	4.915058e-08	4.915058e-08
3.000000e+00	3.250000e+00	1.936202e-06	3.223215e-08	3.223215e-08
3.250000e+00	3.500000e+00	8.278924e-07	2.030303e-08	2.030303e-08
3.500000e+00	3.750000e+00	3.486363e-07	1.267674e-08	1.267674e-08
3.750000e+00	4.000000e+00	1.309910e-07	7.203842e-09	7.203842e-09
4.000000e+00	4.250000e+00	4.147188e-08	3.307729e-09	3.307729e-09
4.250000e+00	4.500000e+00	1.464428e-08	2.402623e-09	2.402623e-09
4.500000e+00	4.750000e+00	4.187380e-09	8.615066e-10	8.615066e-10
4.750000e+00	5.000000e+00	6.015168e-10	2.541453e-10	2.541453e-10
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[Nominal]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[Nominal]
Path=WZ-QCD[Nominal]
ScaledBy=6.31705051030851845e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.733472e-09	2.165214e-11	2.165214e-11
2.500000e-01	5.000000e-01	2.691534e-09	2.134839e-11	2.134839e-11
5.000000e-01	7.500000e-01	2.702914e-09	2.156878e-11	2.156878e-11
7.500000e-01	1.000000e+00	2.738507e-09	2.199575e-11	2.199575e-11
1.000000e+00	1.250000e+00	2.639468e-09	2.209784e-11	2.209784e-11
1.250000e+00	1.500000e+00	2.400364e-09	2.095816e-11	2.095816e-11
1.500000e+00	1.750000e+00	2.022348e-09	1.990382e-11	1.990382e-11
1.750000e+00	2.000000e+00	1.687928e-09	1.854409e-11	1.854409e-11
2.000000e+00	2.250000e+00	1.373083e-09	1.660235e-11	1.660235e-11
2.250000e+00	2.500000e+00	1.057561e-09	1.522860e-11	1.522860e-11
2.500000e+00	2.750000e+00	7.416720e-10	1.381318e-11	1.381318e-11
2.750000e+00	3.000000e+00	5.637216e-10	1.183032e-11	1.183032e-11
3.000000e+00	3.250000e+00	3.985936e-10	1.053917e-11	1.053917e-11
3.250000e+00	3.500000e+00	2.437906e-10	8.914534e-12	8.914534e-12
3.500000e+00	3.750000e+00	1.659806e-10	7.350324e-12	7.350324e-12
3.750000e+00	4.000000e+00	1.003753e-10	5.012035e-12	5.012035e-12
4.000000e+00	4.250000e+00	4.833524e-11	3.612795e-12	3.612795e-12
4.250000e+00	4.500000e+00	1.885086e-11	3.057117e-12	3.057117e-12
4.500000e+00	4.750000e+00	8.107432e-12	1.480234e-12	1.480234e-12
4.750000e+00	5.000000e+00	1.291238e-12	6.094940e-13	6.094940e-13
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Path=WZ-QCD[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ScaledBy=6.31707516295947319e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.602739e-09	2.248453e-11	2.248453e-11
2.500000e-01	5.000000e-01	2.552769e-09	2.202688e-11	2.202688e-11
5.000000e-01	7.500000e-01	2.556118e-09	2.227263e-11	2.227263e-11
7.500000e-01	1.000000e+00	2.599957e-09	2.338528e-11	2.338528e-11
1.000000e+00	1.250000e+00	2.513253e-09	2.332979e-11	2.332979e-11
1.250000e+00	1.500000e+00	2.310264e-09	3.729872e-11	3.729872e-11
1.500000e+00	1.750000e+00	1.925758e-09	2.086094e-11	2.086094e-11
1.750000e+00	2.000000e+00	1.598118e-09	1.900167e-11	1.900167e-11
2.000000e+00	2.250000e+00	1.307048e-09	1.668208e-11	1.668208e-11
2.250000e+00	2.500000e+00	1.005638e-09	1.559613e-11	1.559613e-11
2.500000e+00	2.750000e+00	7.026688e-10	1.356037e-11	1.356037e-11
2.750000e+00	3.000000e+00	5.336668e-10	1.210759e-11	1.210759e-11
3.000000e+00	3.250000e+00	3.625846e-10	1.070365e-11	1.070365e-11
3.250000e+00	3.500000e+00	2.288001e-10	8.478406e-12	8.478406e-12
3.500000e+00	3.750000e+00	1.525436e-10	6.983476e-12	6.983476e-12
3.750000e+00	4.000000e+00	9.232248e-11	5.134624e-12	5.134624e-12
4.000000e+00	4.250000e+00	4.462480e-11	3.347173e-12	3.347173e-12
4.250000e+00	4.500000e+00	1.607207e-11	3.283914e-12	3.283914e-12
4.500000e+00	4.750000e+00	6.929716e-12	1.325357e-12	1.325357e-12
4.750000e+00	5.000000e+00	1.109629e-12	5.888840e-13	5.888840e-13
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Path=WZ-QCD[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ScaledBy=6.31701801672156212e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.609816e-09	2.149231e-11	2.149231e-11
2.500000e-01	5.000000e-01	2.566679e-09	2.102335e-11	2.102335e-11
5.000000e-01	7.500000e-01	2.584304e-09	2.141358e-11	2.141358e-11
7.500000e-01	1.000000e+00	2.615006e-09	2.161839e-11	2.161839e-11
1.000000e+00	1.250000e+00	2.534965e-09	2.188114e-11	2.188114e-11
1.250000e+00	1.500000e+00	2.301592e-09	2.071738e-11	2.071738e-11
1.500000e+00	1.750000e+00	1.946670e-09	1.977553e-11	1.977553e-11
1.750000e+00	2.000000e+00	1.614297e-09	1.817027e-11	1.817027e-11
2.000000e+00	2.250000e+00	1.321690e-09	1.631259e-11	1.631259e-11
2.250000e+00	2.500000e+00	1.020742e-09	1.524583e-11	1.524583e-11
2.500000e+00	2.750000e+00	7.084200e-10	1.319956e-11	1.319956e-11
2.750000e+00	3.000000e+00	5.372496e-10	1.152945e-11	1.152945e-11
3.000000e+00	3.250000e+00	3.691216e-10	1.040388e-11	1.040388e-11
3.250000e+00	3.500000e+00	2.312511e-10	8.218659e-12	8.218659e-12
3.500000e+00	3.750000e+00	1.561886e-10	7.092685e-12	7.092685e-12
3.750000e+00	4.000000e+00	9.303448e-11	4.802821e-12	4.802821e-12
4.000000e+00	4.250000e+00	4.535040e-11	3.384659e-12	3.384659e-12
4.250000e+00	4.500000e+00	1.647492e-11	3.165538e-12	3.165538e-12
4.500000e+00	4.750000e+00	7.281764e-12	1.368041e-12	1.368041e-12
4.750000e+00	5.000000e+00	1.175655e-12	5.812405e-13	5.812405e-13
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Path=WZ-QCD[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ScaledBy=6.31709589811619364e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.726696e-09	2.244973e-11	2.244973e-11
2.500000e-01	5.000000e-01	2.677004e-09	2.210572e-11	2.210572e-11
5.000000e-01	7.500000e-01	2.671332e-09	2.197264e-11	2.197264e-11
7.500000e-01	1.000000e+00	2.719365e-09	2.372066e-11	2.372066e-11
1.000000e+00	1.250000e+00	2.613358e-09	2.313269e-11	2.313269e-11
1.250000e+00	1.500000e+00	2.409330e-09	3.896724e-11	3.896724e-11
1.500000e+00	1.750000e+00	1.999512e-09	2.054474e-11	2.054474e-11
1.750000e+00	2.000000e+00	1.670084e-09	1.923758e-11	1.923758e-11
2.000000e+00	2.250000e+00	1.357757e-09	1.681699e-11	1.681699e-11
2.250000e+00	2.500000e+00	1.042861e-09	1.549172e-11	1.549172e-11
2.500000e+00	2.750000e+00	7.355868e-10	1.398182e-11	1.398182e-11
2.750000e+00	3.000000e+00	5.583684e-10	1.209869e-11	1.209869e-11
3.000000e+00	3.250000e+00	3.919154e-10	1.077507e-11	1.077507e-11
3.250000e+00	3.500000e+00	2.408064e-10	8.998001e-12	8.998001e-12
3.500000e+00	3.750000e+00	1.622589e-10	7.207053e-12	7.207053e-12
3.750000e+00	4.000000e+00	9.950724e-11	5.221077e-12	5.221077e-12
4.000000e+00	4.250000e+00	4.779156e-11	3.498629e-12	3.498629e-12
4.250000e+00	4.500000e+00	1.846462e-11	3.146546e-12	3.146546e-12
4.500000e+00	4.750000e+00	7.667172e-12	1.421825e-12	1.421825e-12
4.750000e+00	5.000000e+00	1.213240e-12	6.087732e-13	6.087732e-13
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[MUR=1__MUF=1__LHAPDF=325100]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[MUR=1__MUF=1__LHAPDF=325100]
Path=WZ-QCD[MUR=1__MUF=1__LHAPDF=325100]
ScaledBy=6.31705051030851845e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.733472e-09	2.165214e-11	2.165214e-11
2.500000e-01	5.000000e-01	2.691534e-09	2.134839e-11	2.134839e-11
5.000000e-01	7.500000e-01	2.702914e-09	2.156878e-11	2.156878e-11
7.500000e-01	1.000000e+00	2.738507e-09	2.199575e-11	2.199575e-11
1.000000e+00	1.250000e+00	2.639468e-09	2.209784e-11	2.209784e-11
1.250000e+00	1.500000e+00	2.400364e-09	2.095816e-11	2.095816e-11
1.500000e+00	1.750000e+00	2.022348e-09	1.990382e-11	1.990382e-11
1.750000e+00	2.000000e+00	1.687928e-09	1.854409e-11	1.854409e-11
2.000000e+00	2.250000e+00	1.373083e-09	1.660235e-11	1.660235e-11
2.250000e+00	2.500000e+00	1.057561e-09	1.522860e-11	1.522860e-11
2.500000e+00	2.750000e+00	7.416720e-10	1.381318e-11	1.381318e-11
2.750000e+00	3.000000e+00	5.637216e-10	1.183032e-11	1.183032e-11
3.000000e+00	3.250000e+00	3.985936e-10	1.053917e-11	1.053917e-11
3.250000e+00	3.500000e+00	2.437906e-10	8.914534e-12	8.914534e-12
3.500000e+00	3.750000e+00	1.659806e-10	7.350324e-12	7.350324e-12
3.750000e+00	4.000000e+00	1.003753e-10	5.012035e-12	5.012035e-12
4.000000e+00	4.250000e+00	4.833524e-11	3.612795e-12	3.612795e-12
4.250000e+00	4.500000e+00	1.885086e-11	3.057117e-12	3.057117e-12
4.500000e+00	4.750000e+00	8.107432e-12	1.480234e-12	1.480234e-12
4.750000e+00	5.000000e+00	1.291238e-12	6.094940e-13	6.094940e-13
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Path=WZ-QCD[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ScaledBy=6.31731113484104284e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.644717e-09	1.053459e-10	1.053459e-10
2.500000e-01	5.000000e-01	2.662206e-09	2.514672e-11	2.514672e-11
5.000000e-01	7.500000e-01	2.701781e-09	2.253239e-11	2.253239e-11
7.500000e-01	1.000000e+00	2.704066e-09	4.425882e-11	4.425882e-11
1.000000e+00	1.250000e+00	2.681083e-09	3.176589e-11	3.176589e-11
1.250000e+00	1.500000e+00	2.414600e-09	2.264459e-11	2.264459e-11
1.500000e+00	1.750000e+00	2.077508e-09	4.144618e-11	4.144618e-11
1.750000e+00	2.000000e+00	1.720148e-09	2.484936e-11	2.484936e-11
2.000000e+00	2.250000e+00	1.422915e-09	4.263872e-11	4.263872e-11
2.250000e+00	2.500000e+00	1.012022e-09	4.495906e-11	4.495906e-11
2.500000e+00	2.750000e+00	7.586292e-10	1.839938e-11	1.839938e-11
2.750000e+00	3.000000e+00	5.683928e-10	1.232737e-11	1.232737e-11
3.000000e+00	3.250000e+00	4.120472e-10	1.200810e-11	1.200810e-11
3.250000e+00	3.500000e+00	2.462882e-10	9.138742e-12	9.138742e-12
3.500000e+00	3.750000e+00	1.725944e-10	7.888914e-12	7.888914e-12
3.750000e+00	4.000000e+00	1.003212e-10	5.301011e-12	5.301011e-12
4.000000e+00	4.250000e+00	4.903976e-11	3.729472e-12	3.729472e-12
4.250000e+00	4.500000e+00	1.920968e-11	3.120408e-12	3.120408e-12
4.500000e+00	4.750000e+00	8.567668e-12	1.587537e-12	1.587537e-12
4.750000e+00	5.000000e+00	1.360909e-12	6.302642e-13	6.302642e-13
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Path=WZ-QCD[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ScaledBy=6.31703198961418377e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	3.049875e-09	2.931056e-11	2.931056e-11
2.500000e-01	5.000000e-01	2.987990e-09	2.905292e-11	2.905292e-11
5.000000e-01	7.500000e-01	2.998745e-09	2.907255e-11	2.907255e-11
7.500000e-01	1.000000e+00	3.018332e-09	2.876968e-11	2.876968e-11
1.000000e+00	1.250000e+00	2.926235e-09	2.961121e-11	2.961121e-11
1.250000e+00	1.500000e+00	2.671100e-09	2.841182e-11	2.841182e-11
1.500000e+00	1.750000e+00	2.255569e-09	2.616216e-11	2.616216e-11
1.750000e+00	2.000000e+00	1.867424e-09	2.461942e-11	2.461942e-11
2.000000e+00	2.250000e+00	1.569055e-09	2.221530e-11	2.221530e-11
2.250000e+00	2.500000e+00	1.201824e-09	2.030345e-11	2.030345e-11
2.500000e+00	2.750000e+00	8.383752e-10	1.708423e-11	1.708423e-11
2.750000e+00	3.000000e+00	6.517724e-10	1.664101e-11	1.664101e-11
3.000000e+00	3.250000e+00	4.303168e-10	1.430572e-11	1.430572e-11
3.250000e+00	3.500000e+00	2.885230e-10	1.144272e-11	1.144272e-11
3.500000e+00	3.750000e+00	1.908173e-10	9.707817e-12	9.707817e-12
3.750000e+00	4.000000e+00	1.135312e-10	6.934529e-12	6.934529e-12
4.000000e+00	4.250000e+00	5.548508e-11	4.746773e-12	4.746773e-12
4.250000e+00	4.500000e+00	2.007224e-11	4.916840e-12	4.916840e-12
4.500000e+00	4.750000e+00	8.863924e-12	1.711251e-12	1.711251e-12
4.750000e+00	5.000000e+00	1.756452e-12	1.002867e-12	1.002867e-12
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Path=WZ-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ScaledBy=6.31704899964285698e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.951820e-09	8.632582e-11	8.632582e-11
2.500000e-01	5.000000e-01	2.934111e-09	2.680451e-11	2.680451e-11
5.000000e-01	7.500000e-01	2.980036e-09	2.671298e-11	2.671298e-11
7.500000e-01	1.000000e+00	3.005463e-09	2.715478e-11	2.715478e-11
1.000000e+00	1.250000e+00	2.953205e-09	3.340839e-11	3.340839e-11
1.250000e+00	1.500000e+00	2.621007e-09	4.655239e-11	4.655239e-11
1.500000e+00	1.750000e+00	2.400029e-09	1.472484e-10	1.472484e-10
1.750000e+00	2.000000e+00	1.888182e-09	2.565560e-11	2.565560e-11
2.000000e+00	2.250000e+00	1.609885e-09	5.450428e-11	5.450428e-11
2.250000e+00	2.500000e+00	1.145817e-09	5.317163e-11	5.317163e-11
2.500000e+00	2.750000e+00	8.481344e-10	2.285256e-11	2.285256e-11
2.750000e+00	3.000000e+00	6.422392e-10	1.478428e-11	1.478428e-11
3.000000e+00	3.250000e+00	4.574000e-10	1.376117e-11	1.376117e-11
3.250000e+00	3.500000e+00	2.848692e-10	1.019704e-11	1.019704e-11
3.500000e+00	3.750000e+00	1.973916e-10	9.924472e-12	9.924472e-12
3.750000e+00	4.000000e+00	1.164968e-10	6.366164e-12	6.366164e-12
4.000000e+00	4.250000e+00	5.806648e-11	4.545767e-12	4.545767e-12
4.250000e+00	4.500000e+00	2.240013e-11	4.397399e-12	4.397399e-12
4.500000e+00	4.750000e+00	9.702216e-12	1.870551e-12	1.870551e-12
4.750000e+00	5.000000e+00	1.654932e-12	8.249680e-13	8.249680e-13
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Path=WZ-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ScaledBy=6.31705362475787503e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.600776e-09	2.081403e-11	2.081403e-11
2.500000e-01	5.000000e-01	2.560778e-09	2.050425e-11	2.050425e-11
5.000000e-01	7.500000e-01	2.575807e-09	2.079264e-11	2.079264e-11
7.500000e-01	1.000000e+00	2.618368e-09	2.124793e-11	2.124793e-11
1.000000e+00	1.250000e+00	2.535224e-09	2.149764e-11	2.149764e-11
1.250000e+00	1.500000e+00	2.308947e-09	2.032305e-11	2.032305e-11
1.500000e+00	1.750000e+00	1.949446e-09	1.937225e-11	1.937225e-11
1.750000e+00	2.000000e+00	1.627967e-09	1.799602e-11	1.799602e-11
2.000000e+00	2.250000e+00	1.322098e-09	1.606891e-11	1.606891e-11
2.250000e+00	2.500000e+00	1.016765e-09	1.472567e-11	1.472567e-11
2.500000e+00	2.750000e+00	7.108420e-10	1.315636e-11	1.315636e-11
2.750000e+00	3.000000e+00	5.371008e-10	1.122727e-11	1.122727e-11
3.000000e+00	3.250000e+00	3.784854e-10	9.942861e-12	9.942861e-12
3.250000e+00	3.500000e+00	2.300836e-10	8.319665e-12	8.319665e-12
3.500000e+00	3.750000e+00	1.556995e-10	6.848085e-12	6.848085e-12
3.750000e+00	4.000000e+00	9.331960e-11	4.666948e-12	4.666948e-12
4.000000e+00	4.250000e+00	4.473868e-11	3.313134e-12	3.313134e-12
4.250000e+00	4.500000e+00	1.733081e-11	2.787215e-12	2.787215e-12
4.500000e+00	4.750000e+00	7.410516e-12	1.346852e-12	1.346852e-12
4.750000e+00	5.000000e+00	1.161706e-12	5.517749e-13	5.517749e-13
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Path=WZ-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ScaledBy=6.31706005048214284e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.603998e-09	2.067042e-11	2.067042e-11
2.500000e-01	5.000000e-01	2.565098e-09	2.038312e-11	2.038312e-11
5.000000e-01	7.500000e-01	2.578540e-09	2.064670e-11	2.064670e-11
7.500000e-01	1.000000e+00	2.618296e-09	2.109111e-11	2.109111e-11
1.000000e+00	1.250000e+00	2.530756e-09	2.125869e-11	2.125869e-11
1.250000e+00	1.500000e+00	2.304253e-09	2.013699e-11	2.013699e-11
1.500000e+00	1.750000e+00	1.942748e-09	1.914343e-11	1.914343e-11
1.750000e+00	2.000000e+00	1.621368e-09	1.780548e-11	1.780548e-11
2.000000e+00	2.250000e+00	1.315963e-09	1.589908e-11	1.589908e-11
2.250000e+00	2.500000e+00	1.011400e-09	1.455623e-11	1.455623e-11
2.500000e+00	2.750000e+00	7.073100e-10	1.308572e-11	1.308572e-11
2.750000e+00	3.000000e+00	5.350896e-10	1.118452e-11	1.118452e-11
3.000000e+00	3.250000e+00	3.765976e-10	9.915785e-12	9.915785e-12
3.250000e+00	3.500000e+00	2.293017e-10	8.340211e-12	8.340211e-12
3.500000e+00	3.750000e+00	1.552402e-10	6.855131e-12	6.855131e-12
3.750000e+00	4.000000e+00	9.328948e-11	4.665243e-12	4.665243e-12
4.000000e+00	4.250000e+00	4.476328e-11	3.345722e-12	3.345722e-12
4.250000e+00	4.500000e+00	1.733022e-11	2.822009e-12	2.822009e-12
4.500000e+00	4.750000e+00	7.420340e-12	1.359891e-12	1.359891e-12
4.750000e+00	5.000000e+00	1.177053e-12	5.567123e-13	5.567123e-13
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Path=WZ-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ScaledBy=6.31704421763677016e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.726230e-09	2.174854e-11	2.174854e-11
2.500000e-01	5.000000e-01	2.683136e-09	2.142269e-11	2.142269e-11
5.000000e-01	7.500000e-01	2.696099e-09	2.166595e-11	2.166595e-11
7.500000e-01	1.000000e+00	2.734478e-09	2.210183e-11	2.210183e-11
1.000000e+00	1.250000e+00	2.640122e-09	2.228814e-11	2.228814e-11
1.250000e+00	1.500000e+00	2.401783e-09	2.110630e-11	2.110630e-11
1.500000e+00	1.750000e+00	2.026552e-09	2.009677e-11	2.009677e-11
1.750000e+00	2.000000e+00	1.692676e-09	1.870524e-11	1.870524e-11
2.000000e+00	2.250000e+00	1.378032e-09	1.675010e-11	1.675010e-11
2.250000e+00	2.500000e+00	1.062172e-09	1.537975e-11	1.537975e-11
2.500000e+00	2.750000e+00	7.447904e-10	1.386854e-11	1.386854e-11
2.750000e+00	3.000000e+00	5.654300e-10	1.186101e-11	1.186101e-11
3.000000e+00	3.250000e+00	4.003708e-10	1.055752e-11	1.055752e-11
3.250000e+00	3.500000e+00	2.444973e-10	8.885469e-12	8.885469e-12
3.500000e+00	3.750000e+00	1.663828e-10	7.337495e-12	7.337495e-12
3.750000e+00	4.000000e+00	1.003618e-10	5.010456e-12	5.010456e-12
4.000000e+00	4.250000e+00	4.828812e-11	3.576268e-12	3.576268e-12
4.250000e+00	4.500000e+00	1.884030e-11	3.018850e-12	3.018850e-12
4.500000e+00	4.750000e+00	8.092600e-12	1.465504e-12	1.465504e-12
4.750000e+00	5.000000e+00	1.273734e-12	6.037076e-13	6.037076e-13
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=WZ-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=6.31705051030851845e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.733472e-09	2.165214e-11	2.165214e-11
2.500000e-01	5.000000e-01	2.691534e-09	2.134839e-11	2.134839e-11
5.000000e-01	7.500000e-01	2.702914e-09	2.156878e-11	2.156878e-11
7.500000e-01	1.000000e+00	2.738507e-09	2.199575e-11	2.199575e-11
1.000000e+00	1.250000e+00	2.639468e-09	2.209784e-11	2.209784e-11
1.250000e+00	1.500000e+00	2.400364e-09	2.095816e-11	2.095816e-11
1.500000e+00	1.750000e+00	2.022348e-09	1.990382e-11	1.990382e-11
1.750000e+00	2.000000e+00	1.687928e-09	1.854409e-11	1.854409e-11
2.000000e+00	2.250000e+00	1.373083e-09	1.660235e-11	1.660235e-11
2.250000e+00	2.500000e+00	1.057561e-09	1.522860e-11	1.522860e-11
2.500000e+00	2.750000e+00	7.416720e-10	1.381318e-11	1.381318e-11
2.750000e+00	3.000000e+00	5.637216e-10	1.183032e-11	1.183032e-11
3.000000e+00	3.250000e+00	3.985936e-10	1.053917e-11	1.053917e-11
3.250000e+00	3.500000e+00	2.437906e-10	8.914534e-12	8.914534e-12
3.500000e+00	3.750000e+00	1.659806e-10	7.350324e-12	7.350324e-12
3.750000e+00	4.000000e+00	1.003753e-10	5.012035e-12	5.012035e-12
4.000000e+00	4.250000e+00	4.833524e-11	3.612795e-12	3.612795e-12
4.250000e+00	4.500000e+00	1.885086e-11	3.057117e-12	3.057117e-12
4.500000e+00	4.750000e+00	8.107432e-12	1.480234e-12	1.480234e-12
4.750000e+00	5.000000e+00	1.291238e-12	6.094940e-13	6.094940e-13
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Path=WZ-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ScaledBy=6.31706067822200950e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.731218e-09	2.147752e-11	2.147752e-11
2.500000e-01	5.000000e-01	2.691142e-09	2.120340e-11	2.120340e-11
5.000000e-01	7.500000e-01	2.701070e-09	2.139807e-11	2.139807e-11
7.500000e-01	1.000000e+00	2.734367e-09	2.181936e-11	2.181936e-11
1.000000e+00	1.250000e+00	2.631526e-09	2.184903e-11	2.184903e-11
1.250000e+00	1.500000e+00	2.393252e-09	2.075900e-11	2.075900e-11
1.500000e+00	1.750000e+00	2.014250e-09	1.967147e-11	1.967147e-11
1.750000e+00	2.000000e+00	1.680638e-09	1.835047e-11	1.835047e-11
2.000000e+00	2.250000e+00	1.366764e-09	1.643766e-11	1.643766e-11
2.250000e+00	2.500000e+00	1.052280e-09	1.506119e-11	1.506119e-11
2.500000e+00	2.750000e+00	7.384508e-10	1.375091e-11	1.375091e-11
2.750000e+00	3.000000e+00	5.620936e-10	1.179598e-11	1.179598e-11
3.000000e+00	3.250000e+00	3.969429e-10	1.052152e-11	1.052152e-11
3.250000e+00	3.500000e+00	2.432965e-10	8.945352e-12	8.945352e-12
3.500000e+00	3.750000e+00	1.657792e-10	7.364726e-12	7.364726e-12
3.750000e+00	4.000000e+00	1.004915e-10	5.017285e-12	5.017285e-12
4.000000e+00	4.250000e+00	4.844292e-11	3.654152e-12	3.654152e-12
4.250000e+00	4.500000e+00	1.890604e-11	3.097339e-12	3.097339e-12
4.500000e+00	4.750000e+00	8.135704e-12	1.497445e-12	1.497445e-12
4.750000e+00	5.000000e+00	1.313324e-12	6.157590e-13	6.157590e-13
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Path=WZ-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ScaledBy=6.31704799921500366e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.986027e-09	2.357979e-11	2.357979e-11
2.500000e-01	5.000000e-01	2.941333e-09	2.326283e-11	2.326283e-11
5.000000e-01	7.500000e-01	2.954801e-09	2.349295e-11	2.349295e-11
7.500000e-01	1.000000e+00	2.994578e-09	2.396874e-11	2.396874e-11
1.000000e+00	1.250000e+00	2.888115e-09	2.408711e-11	2.408711e-11
1.250000e+00	1.500000e+00	2.631392e-09	2.290811e-11	2.290811e-11
1.500000e+00	1.750000e+00	2.222398e-09	2.178008e-11	2.178008e-11
1.750000e+00	2.000000e+00	1.860586e-09	2.035269e-11	2.035269e-11
2.000000e+00	2.250000e+00	1.519813e-09	1.828751e-11	1.828751e-11
2.250000e+00	2.500000e+00	1.174932e-09	1.680676e-11	1.680676e-11
2.500000e+00	2.750000e+00	8.280700e-10	1.527577e-11	1.527577e-11
2.750000e+00	3.000000e+00	6.321088e-10	1.313268e-11	1.313268e-11
3.000000e+00	3.250000e+00	4.489332e-10	1.172019e-11	1.172019e-11
3.250000e+00	3.500000e+00	2.760670e-10	9.906539e-12	9.906539e-12
3.500000e+00	3.750000e+00	1.890456e-10	8.202954e-12	8.202954e-12
3.750000e+00	4.000000e+00	1.142582e-10	5.647987e-12	5.647987e-12
4.000000e+00	4.250000e+00	5.520984e-11	4.053832e-12	4.053832e-12
4.250000e+00	4.500000e+00	2.185936e-11	3.408998e-12	3.408998e-12
4.500000e+00	4.750000e+00	9.351696e-12	1.676885e-12	1.676885e-12
4.750000e+00	5.000000e+00	1.486850e-12	6.923200e-13	6.923200e-13
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Path=WZ-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ScaledBy=6.31705827764437541e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.985004e-09	2.340845e-11	2.340845e-11
2.500000e-01	5.000000e-01	2.942314e-09	2.312239e-11	2.312239e-11
5.000000e-01	7.500000e-01	2.954229e-09	2.332642e-11	2.332642e-11
7.500000e-01	1.000000e+00	2.991580e-09	2.379669e-11	2.379669e-11
1.000000e+00	1.250000e+00	2.880933e-09	2.383691e-11	2.383691e-11
1.250000e+00	1.500000e+00	2.624838e-09	2.270492e-11	2.270492e-11
1.500000e+00	1.750000e+00	2.214559e-09	2.154161e-11	2.154161e-11
1.750000e+00	2.000000e+00	1.853370e-09	2.015258e-11	2.015258e-11
2.000000e+00	2.250000e+00	1.513425e-09	1.811556e-11	1.811556e-11
2.250000e+00	2.500000e+00	1.169552e-09	1.663181e-11	1.663181e-11
2.500000e+00	2.750000e+00	8.247968e-10	1.521031e-11	1.521031e-11
2.750000e+00	3.000000e+00	6.305520e-10	1.309763e-11	1.309763e-11
3.000000e+00	3.250000e+00	4.472756e-10	1.170103e-11	1.170103e-11
3.250000e+00	3.500000e+00	2.756561e-10	9.940556e-12	9.940556e-12
3.500000e+00	3.750000e+00	1.889499e-10	8.220119e-12	8.220119e-12
3.750000e+00	4.000000e+00	1.144617e-10	5.655522e-12	5.655522e-12
4.000000e+00	4.250000e+00	5.537676e-11	4.100100e-12	4.100100e-12
4.250000e+00	4.500000e+00	2.194843e-11	3.453649e-12	3.453649e-12
4.500000e+00	4.750000e+00	9.393980e-12	1.696739e-12	1.696739e-12
4.750000e+00	5.000000e+00	1.513568e-12	7.003350e-13	7.003350e-13
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=WZ-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ScaledBy=6.31705090856670955e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.713973e-09	2.149986e-11	2.149986e-11
2.500000e-01	5.000000e-01	2.669674e-09	2.120200e-11	2.120200e-11
5.000000e-01	7.500000e-01	2.675150e-09	2.136153e-11	2.136153e-11
7.500000e-01	1.000000e+00	2.704932e-09	2.175638e-11	2.175638e-11
1.000000e+00	1.250000e+00	2.599307e-09	2.181404e-11	2.181404e-11
1.250000e+00	1.500000e+00	2.358307e-09	2.065504e-11	2.065504e-11
1.500000e+00	1.750000e+00	1.981833e-09	1.959243e-11	1.959243e-11
1.750000e+00	2.000000e+00	1.647919e-09	1.820505e-11	1.820505e-11
2.000000e+00	2.250000e+00	1.338982e-09	1.628022e-11	1.628022e-11
2.250000e+00	2.500000e+00	1.028919e-09	1.490919e-11	1.490919e-11
2.500000e+00	2.750000e+00	7.208712e-10	1.356667e-11	1.356667e-11
2.750000e+00	3.000000e+00	5.476032e-10	1.161084e-11	1.161084e-11
3.000000e+00	3.250000e+00	3.878205e-10	1.036251e-11	1.036251e-11
3.250000e+00	3.500000e+00	2.369888e-10	8.795701e-12	8.795701e-12
3.500000e+00	3.750000e+00	1.611205e-10	7.243241e-12	7.243241e-12
3.750000e+00	4.000000e+00	9.788240e-11	4.916024e-12	4.916024e-12
4.000000e+00	4.250000e+00	4.707804e-11	3.556403e-12	3.556403e-12
4.250000e+00	4.500000e+00	1.831784e-11	3.027708e-12	3.027708e-12
4.500000e+00	4.750000e+00	7.905948e-12	1.455695e-12	1.455695e-12
4.750000e+00	5.000000e+00	1.267908e-12	6.021742e-13	6.021742e-13
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=WZ-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ScaledBy=6.31704990749758824e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.714546e-09	2.150435e-11	2.150435e-11
2.500000e-01	5.000000e-01	2.670248e-09	2.120482e-11	2.120482e-11
5.000000e-01	7.500000e-01	2.675989e-09	2.136775e-11	2.136775e-11
7.500000e-01	1.000000e+00	2.705779e-09	2.176195e-11	2.176195e-11
1.000000e+00	1.250000e+00	2.600620e-09	2.182157e-11	2.182157e-11
1.250000e+00	1.500000e+00	2.359500e-09	2.066251e-11	2.066251e-11
1.500000e+00	1.750000e+00	1.982851e-09	1.959901e-11	1.959901e-11
1.750000e+00	2.000000e+00	1.649590e-09	1.821452e-11	1.821452e-11
2.000000e+00	2.250000e+00	1.339936e-09	1.628854e-11	1.628854e-11
2.250000e+00	2.500000e+00	1.029914e-09	1.492052e-11	1.492052e-11
2.500000e+00	2.750000e+00	7.214360e-10	1.357276e-11	1.357276e-11
2.750000e+00	3.000000e+00	5.481324e-10	1.161758e-11	1.161758e-11
3.000000e+00	3.250000e+00	3.880345e-10	1.036603e-11	1.036603e-11
3.250000e+00	3.500000e+00	2.371180e-10	8.797572e-12	8.797572e-12
3.500000e+00	3.750000e+00	1.612122e-10	7.244910e-12	7.244910e-12
3.750000e+00	4.000000e+00	9.792480e-11	4.917661e-12	4.917661e-12
4.000000e+00	4.250000e+00	4.709880e-11	3.557225e-12	3.557225e-12
4.250000e+00	4.500000e+00	1.832527e-11	3.028067e-12	3.028067e-12
4.500000e+00	4.750000e+00	7.908560e-12	1.455987e-12	1.455987e-12
4.750000e+00	5.000000e+00	1.268114e-12	6.022325e-13	6.022325e-13
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
Path=WZ-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
ScaledBy=6.31705003815734375e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.717518e-09	2.152934e-11	2.152934e-11
2.500000e-01	5.000000e-01	2.673661e-09	2.122809e-11	2.122809e-11
5.000000e-01	7.500000e-01	2.680149e-09	2.139834e-11	2.139834e-11
7.500000e-01	1.000000e+00	2.711279e-09	2.180333e-11	2.180333e-11
1.000000e+00	1.250000e+00	2.606911e-09	2.186632e-11	2.186632e-11
1.250000e+00	1.500000e+00	2.366541e-09	2.071595e-11	2.071595e-11
1.500000e+00	1.750000e+00	1.990023e-09	1.965770e-11	1.965770e-11
1.750000e+00	2.000000e+00	1.656387e-09	1.827568e-11	1.827568e-11
2.000000e+00	2.250000e+00	1.346642e-09	1.635385e-11	1.635385e-11
2.250000e+00	2.500000e+00	1.035694e-09	1.498427e-11	1.498427e-11
2.500000e+00	2.750000e+00	7.260012e-10	1.362659e-11	1.362659e-11
2.750000e+00	3.000000e+00	5.517756e-10	1.166788e-11	1.166788e-11
3.000000e+00	3.250000e+00	3.908442e-10	1.041227e-11	1.041227e-11
3.250000e+00	3.500000e+00	2.390366e-10	8.832616e-12	8.832616e-12
3.500000e+00	3.750000e+00	1.626549e-10	7.278113e-12	7.278113e-12
3.750000e+00	4.000000e+00	9.872552e-11	4.950179e-12	4.950179e-12
4.000000e+00	4.250000e+00	4.751956e-11	3.576969e-12	3.576969e-12
4.250000e+00	4.500000e+00	1.852008e-11	3.038937e-12	3.038937e-12
4.500000e+00	4.750000e+00	7.982412e-12	1.465349e-12	1.465349e-12
4.750000e+00	5.000000e+00	1.278634e-12	6.056395e-13	6.056395e-13
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Path=WZ-QCDEW[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ScaledBy=6.31707516295947319e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.602739e-09	2.248453e-11	2.248453e-11
2.500000e-01	5.000000e-01	2.552769e-09	2.202688e-11	2.202688e-11
5.000000e-01	7.500000e-01	2.556118e-09	2.227263e-11	2.227263e-11
7.500000e-01	1.000000e+00	2.599957e-09	2.338528e-11	2.338528e-11
1.000000e+00	1.250000e+00	2.513253e-09	2.332979e-11	2.332979e-11
1.250000e+00	1.500000e+00	2.310264e-09	3.729872e-11	3.729872e-11
1.500000e+00	1.750000e+00	1.925758e-09	2.086094e-11	2.086094e-11
1.750000e+00	2.000000e+00	1.598118e-09	1.900167e-11	1.900167e-11
2.000000e+00	2.250000e+00	1.307048e-09	1.668208e-11	1.668208e-11
2.250000e+00	2.500000e+00	1.005638e-09	1.559613e-11	1.559613e-11
2.500000e+00	2.750000e+00	7.026688e-10	1.356037e-11	1.356037e-11
2.750000e+00	3.000000e+00	5.336668e-10	1.210759e-11	1.210759e-11
3.000000e+00	3.250000e+00	3.625846e-10	1.070365e-11	1.070365e-11
3.250000e+00	3.500000e+00	2.288001e-10	8.478406e-12	8.478406e-12
3.500000e+00	3.750000e+00	1.525436e-10	6.983476e-12	6.983476e-12
3.750000e+00	4.000000e+00	9.232248e-11	5.134624e-12	5.134624e-12
4.000000e+00	4.250000e+00	4.462480e-11	3.347173e-12	3.347173e-12
4.250000e+00	4.500000e+00	1.607207e-11	3.283914e-12	3.283914e-12
4.500000e+00	4.750000e+00	6.929716e-12	1.325357e-12	1.325357e-12
4.750000e+00	5.000000e+00	1.109629e-12	5.888840e-13	5.888840e-13
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Path=WZ-QCDEW[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ScaledBy=6.31701801672156212e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.609816e-09	2.149231e-11	2.149231e-11
2.500000e-01	5.000000e-01	2.566679e-09	2.102335e-11	2.102335e-11
5.000000e-01	7.500000e-01	2.584304e-09	2.141358e-11	2.141358e-11
7.500000e-01	1.000000e+00	2.615006e-09	2.161839e-11	2.161839e-11
1.000000e+00	1.250000e+00	2.534965e-09	2.188114e-11	2.188114e-11
1.250000e+00	1.500000e+00	2.301592e-09	2.071738e-11	2.071738e-11
1.500000e+00	1.750000e+00	1.946670e-09	1.977553e-11	1.977553e-11
1.750000e+00	2.000000e+00	1.614297e-09	1.817027e-11	1.817027e-11
2.000000e+00	2.250000e+00	1.321690e-09	1.631259e-11	1.631259e-11
2.250000e+00	2.500000e+00	1.020742e-09	1.524583e-11	1.524583e-11
2.500000e+00	2.750000e+00	7.084200e-10	1.319956e-11	1.319956e-11
2.750000e+00	3.000000e+00	5.372496e-10	1.152945e-11	1.152945e-11
3.000000e+00	3.250000e+00	3.691216e-10	1.040388e-11	1.040388e-11
3.250000e+00	3.500000e+00	2.312511e-10	8.218659e-12	8.218659e-12
3.500000e+00	3.750000e+00	1.561886e-10	7.092685e-12	7.092685e-12
3.750000e+00	4.000000e+00	9.303448e-11	4.802821e-12	4.802821e-12
4.000000e+00	4.250000e+00	4.535040e-11	3.384659e-12	3.384659e-12
4.250000e+00	4.500000e+00	1.647492e-11	3.165538e-12	3.165538e-12
4.500000e+00	4.750000e+00	7.281764e-12	1.368041e-12	1.368041e-12
4.750000e+00	5.000000e+00	1.175655e-12	5.812405e-13	5.812405e-13
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Path=WZ-QCDEW[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ScaledBy=6.31709589811619364e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.726696e-09	2.244973e-11	2.244973e-11
2.500000e-01	5.000000e-01	2.677004e-09	2.210572e-11	2.210572e-11
5.000000e-01	7.500000e-01	2.671332e-09	2.197264e-11	2.197264e-11
7.500000e-01	1.000000e+00	2.719365e-09	2.372066e-11	2.372066e-11
1.000000e+00	1.250000e+00	2.613358e-09	2.313269e-11	2.313269e-11
1.250000e+00	1.500000e+00	2.409330e-09	3.896724e-11	3.896724e-11
1.500000e+00	1.750000e+00	1.999512e-09	2.054474e-11	2.054474e-11
1.750000e+00	2.000000e+00	1.670084e-09	1.923758e-11	1.923758e-11
2.000000e+00	2.250000e+00	1.357757e-09	1.681699e-11	1.681699e-11
2.250000e+00	2.500000e+00	1.042861e-09	1.549172e-11	1.549172e-11
2.500000e+00	2.750000e+00	7.355868e-10	1.398182e-11	1.398182e-11
2.750000e+00	3.000000e+00	5.583684e-10	1.209869e-11	1.209869e-11
3.000000e+00	3.250000e+00	3.919154e-10	1.077507e-11	1.077507e-11
3.250000e+00	3.500000e+00	2.408064e-10	8.998001e-12	8.998001e-12
3.500000e+00	3.750000e+00	1.622589e-10	7.207053e-12	7.207053e-12
3.750000e+00	4.000000e+00	9.950724e-11	5.221077e-12	5.221077e-12
4.000000e+00	4.250000e+00	4.779156e-11	3.498629e-12	3.498629e-12
4.250000e+00	4.500000e+00	1.846462e-11	3.146546e-12	3.146546e-12
4.500000e+00	4.750000e+00	7.667172e-12	1.421825e-12	1.421825e-12
4.750000e+00	5.000000e+00	1.213240e-12	6.087732e-13	6.087732e-13
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
Path=WZ-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
ScaledBy=6.31705051030851845e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.733472e-09	2.165214e-11	2.165214e-11
2.500000e-01	5.000000e-01	2.691534e-09	2.134839e-11	2.134839e-11
5.000000e-01	7.500000e-01	2.702914e-09	2.156878e-11	2.156878e-11
7.500000e-01	1.000000e+00	2.738507e-09	2.199575e-11	2.199575e-11
1.000000e+00	1.250000e+00	2.639468e-09	2.209784e-11	2.209784e-11
1.250000e+00	1.500000e+00	2.400364e-09	2.095816e-11	2.095816e-11
1.500000e+00	1.750000e+00	2.022348e-09	1.990382e-11	1.990382e-11
1.750000e+00	2.000000e+00	1.687928e-09	1.854409e-11	1.854409e-11
2.000000e+00	2.250000e+00	1.373083e-09	1.660235e-11	1.660235e-11
2.250000e+00	2.500000e+00	1.057561e-09	1.522860e-11	1.522860e-11
2.500000e+00	2.750000e+00	7.416720e-10	1.381318e-11	1.381318e-11
2.750000e+00	3.000000e+00	5.637216e-10	1.183032e-11	1.183032e-11
3.000000e+00	3.250000e+00	3.985936e-10	1.053917e-11	1.053917e-11
3.250000e+00	3.500000e+00	2.437906e-10	8.914534e-12	8.914534e-12
3.500000e+00	3.750000e+00	1.659806e-10	7.350324e-12	7.350324e-12
3.750000e+00	4.000000e+00	1.003753e-10	5.012035e-12	5.012035e-12
4.000000e+00	4.250000e+00	4.833524e-11	3.612795e-12	3.612795e-12
4.250000e+00	4.500000e+00	1.885086e-11	3.057117e-12	3.057117e-12
4.500000e+00	4.750000e+00	8.107432e-12	1.480234e-12	1.480234e-12
4.750000e+00	5.000000e+00	1.291238e-12	6.094940e-13	6.094940e-13
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Path=WZ-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ScaledBy=6.31731113484104284e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.644717e-09	1.053459e-10	1.053459e-10
2.500000e-01	5.000000e-01	2.662206e-09	2.514672e-11	2.514672e-11
5.000000e-01	7.500000e-01	2.701781e-09	2.253239e-11	2.253239e-11
7.500000e-01	1.000000e+00	2.704066e-09	4.425882e-11	4.425882e-11
1.000000e+00	1.250000e+00	2.681083e-09	3.176589e-11	3.176589e-11
1.250000e+00	1.500000e+00	2.414600e-09	2.264459e-11	2.264459e-11
1.500000e+00	1.750000e+00	2.077508e-09	4.144618e-11	4.144618e-11
1.750000e+00	2.000000e+00	1.720148e-09	2.484936e-11	2.484936e-11
2.000000e+00	2.250000e+00	1.422915e-09	4.263872e-11	4.263872e-11
2.250000e+00	2.500000e+00	1.012022e-09	4.495906e-11	4.495906e-11
2.500000e+00	2.750000e+00	7.586292e-10	1.839938e-11	1.839938e-11
2.750000e+00	3.000000e+00	5.683928e-10	1.232737e-11	1.232737e-11
3.000000e+00	3.250000e+00	4.120472e-10	1.200810e-11	1.200810e-11
3.250000e+00	3.500000e+00	2.462882e-10	9.138742e-12	9.138742e-12
3.500000e+00	3.750000e+00	1.725944e-10	7.888914e-12	7.888914e-12
3.750000e+00	4.000000e+00	1.003212e-10	5.301011e-12	5.301011e-12
4.000000e+00	4.250000e+00	4.903976e-11	3.729472e-12	3.729472e-12
4.250000e+00	4.500000e+00	1.920968e-11	3.120408e-12	3.120408e-12
4.500000e+00	4.750000e+00	8.567668e-12	1.587537e-12	1.587537e-12
4.750000e+00	5.000000e+00	1.360909e-12	6.302642e-13	6.302642e-13
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Path=WZ-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ScaledBy=6.31703198961418377e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	3.049875e-09	2.931056e-11	2.931056e-11
2.500000e-01	5.000000e-01	2.987990e-09	2.905292e-11	2.905292e-11
5.000000e-01	7.500000e-01	2.998745e-09	2.907255e-11	2.907255e-11
7.500000e-01	1.000000e+00	3.018332e-09	2.876968e-11	2.876968e-11
1.000000e+00	1.250000e+00	2.926235e-09	2.961121e-11	2.961121e-11
1.250000e+00	1.500000e+00	2.671100e-09	2.841182e-11	2.841182e-11
1.500000e+00	1.750000e+00	2.255569e-09	2.616216e-11	2.616216e-11
1.750000e+00	2.000000e+00	1.867424e-09	2.461942e-11	2.461942e-11
2.000000e+00	2.250000e+00	1.569055e-09	2.221530e-11	2.221530e-11
2.250000e+00	2.500000e+00	1.201824e-09	2.030345e-11	2.030345e-11
2.500000e+00	2.750000e+00	8.383752e-10	1.708423e-11	1.708423e-11
2.750000e+00	3.000000e+00	6.517724e-10	1.664101e-11	1.664101e-11
3.000000e+00	3.250000e+00	4.303168e-10	1.430572e-11	1.430572e-11
3.250000e+00	3.500000e+00	2.885230e-10	1.144272e-11	1.144272e-11
3.500000e+00	3.750000e+00	1.908173e-10	9.707817e-12	9.707817e-12
3.750000e+00	4.000000e+00	1.135312e-10	6.934529e-12	6.934529e-12
4.000000e+00	4.250000e+00	5.548508e-11	4.746773e-12	4.746773e-12
4.250000e+00	4.500000e+00	2.007224e-11	4.916840e-12	4.916840e-12
4.500000e+00	4.750000e+00	8.863924e-12	1.711251e-12	1.711251e-12
4.750000e+00	5.000000e+00	1.756452e-12	1.002867e-12	1.002867e-12
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Path=WZ-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ScaledBy=6.31704899964285698e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.951820e-09	8.632582e-11	8.632582e-11
2.500000e-01	5.000000e-01	2.934111e-09	2.680451e-11	2.680451e-11
5.000000e-01	7.500000e-01	2.980036e-09	2.671298e-11	2.671298e-11
7.500000e-01	1.000000e+00	3.005463e-09	2.715478e-11	2.715478e-11
1.000000e+00	1.250000e+00	2.953205e-09	3.340839e-11	3.340839e-11
1.250000e+00	1.500000e+00	2.621007e-09	4.655239e-11	4.655239e-11
1.500000e+00	1.750000e+00	2.400029e-09	1.472484e-10	1.472484e-10
1.750000e+00	2.000000e+00	1.888182e-09	2.565560e-11	2.565560e-11
2.000000e+00	2.250000e+00	1.609885e-09	5.450428e-11	5.450428e-11
2.250000e+00	2.500000e+00	1.145817e-09	5.317163e-11	5.317163e-11
2.500000e+00	2.750000e+00	8.481344e-10	2.285256e-11	2.285256e-11
2.750000e+00	3.000000e+00	6.422392e-10	1.478428e-11	1.478428e-11
3.000000e+00	3.250000e+00	4.574000e-10	1.376117e-11	1.376117e-11
3.250000e+00	3.500000e+00	2.848692e-10	1.019704e-11	1.019704e-11
3.500000e+00	3.750000e+00	1.973916e-10	9.924472e-12	9.924472e-12
3.750000e+00	4.000000e+00	1.164968e-10	6.366164e-12	6.366164e-12
4.000000e+00	4.250000e+00	5.806648e-11	4.545767e-12	4.545767e-12
4.250000e+00	4.500000e+00	2.240013e-11	4.397399e-12	4.397399e-12
4.500000e+00	4.750000e+00	9.702216e-12	1.870551e-12	1.870551e-12
4.750000e+00	5.000000e+00	1.654932e-12	8.249680e-13	8.249680e-13
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Path=WZ-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ScaledBy=6.31705362475787503e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.600776e-09	2.081403e-11	2.081403e-11
2.500000e-01	5.000000e-01	2.560778e-09	2.050425e-11	2.050425e-11
5.000000e-01	7.500000e-01	2.575807e-09	2.079264e-11	2.079264e-11
7.500000e-01	1.000000e+00	2.618368e-09	2.124793e-11	2.124793e-11
1.000000e+00	1.250000e+00	2.535224e-09	2.149764e-11	2.149764e-11
1.250000e+00	1.500000e+00	2.308947e-09	2.032305e-11	2.032305e-11
1.500000e+00	1.750000e+00	1.949446e-09	1.937225e-11	1.937225e-11
1.750000e+00	2.000000e+00	1.627967e-09	1.799602e-11	1.799602e-11
2.000000e+00	2.250000e+00	1.322098e-09	1.606891e-11	1.606891e-11
2.250000e+00	2.500000e+00	1.016765e-09	1.472567e-11	1.472567e-11
2.500000e+00	2.750000e+00	7.108420e-10	1.315636e-11	1.315636e-11
2.750000e+00	3.000000e+00	5.371008e-10	1.122727e-11	1.122727e-11
3.000000e+00	3.250000e+00	3.784854e-10	9.942861e-12	9.942861e-12
3.250000e+00	3.500000e+00	2.300836e-10	8.319665e-12	8.319665e-12
3.500000e+00	3.750000e+00	1.556995e-10	6.848085e-12	6.848085e-12
3.750000e+00	4.000000e+00	9.331960e-11	4.666948e-12	4.666948e-12
4.000000e+00	4.250000e+00	4.473868e-11	3.313134e-12	3.313134e-12
4.250000e+00	4.500000e+00	1.733081e-11	2.787215e-12	2.787215e-12
4.500000e+00	4.750000e+00	7.410516e-12	1.346852e-12	1.346852e-12
4.750000e+00	5.000000e+00	1.161706e-12	5.517749e-13	5.517749e-13
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Path=WZ-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ScaledBy=6.31706005048214284e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.603998e-09	2.067042e-11	2.067042e-11
2.500000e-01	5.000000e-01	2.565098e-09	2.038312e-11	2.038312e-11
5.000000e-01	7.500000e-01	2.578540e-09	2.064670e-11	2.064670e-11
7.500000e-01	1.000000e+00	2.618296e-09	2.109111e-11	2.109111e-11
1.000000e+00	1.250000e+00	2.530756e-09	2.125869e-11	2.125869e-11
1.250000e+00	1.500000e+00	2.304253e-09	2.013699e-11	2.013699e-11
1.500000e+00	1.750000e+00	1.942748e-09	1.914343e-11	1.914343e-11
1.750000e+00	2.000000e+00	1.621368e-09	1.780548e-11	1.780548e-11
2.000000e+00	2.250000e+00	1.315963e-09	1.589908e-11	1.589908e-11
2.250000e+00	2.500000e+00	1.011400e-09	1.455623e-11	1.455623e-11
2.500000e+00	2.750000e+00	7.073100e-10	1.308572e-11	1.308572e-11
2.750000e+00	3.000000e+00	5.350896e-10	1.118452e-11	1.118452e-11
3.000000e+00	3.250000e+00	3.765976e-10	9.915785e-12	9.915785e-12
3.250000e+00	3.500000e+00	2.293017e-10	8.340211e-12	8.340211e-12
3.500000e+00	3.750000e+00	1.552402e-10	6.855131e-12	6.855131e-12
3.750000e+00	4.000000e+00	9.328948e-11	4.665243e-12	4.665243e-12
4.000000e+00	4.250000e+00	4.476328e-11	3.345722e-12	3.345722e-12
4.250000e+00	4.500000e+00	1.733022e-11	2.822009e-12	2.822009e-12
4.500000e+00	4.750000e+00	7.420340e-12	1.359891e-12	1.359891e-12
4.750000e+00	5.000000e+00	1.177053e-12	5.567123e-13	5.567123e-13
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Path=WZ-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ScaledBy=6.31704421763677016e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.726230e-09	2.174854e-11	2.174854e-11
2.500000e-01	5.000000e-01	2.683136e-09	2.142269e-11	2.142269e-11
5.000000e-01	7.500000e-01	2.696099e-09	2.166595e-11	2.166595e-11
7.500000e-01	1.000000e+00	2.734478e-09	2.210183e-11	2.210183e-11
1.000000e+00	1.250000e+00	2.640122e-09	2.228814e-11	2.228814e-11
1.250000e+00	1.500000e+00	2.401783e-09	2.110630e-11	2.110630e-11
1.500000e+00	1.750000e+00	2.026552e-09	2.009677e-11	2.009677e-11
1.750000e+00	2.000000e+00	1.692676e-09	1.870524e-11	1.870524e-11
2.000000e+00	2.250000e+00	1.378032e-09	1.675010e-11	1.675010e-11
2.250000e+00	2.500000e+00	1.062172e-09	1.537975e-11	1.537975e-11
2.500000e+00	2.750000e+00	7.447904e-10	1.386854e-11	1.386854e-11
2.750000e+00	3.000000e+00	5.654300e-10	1.186101e-11	1.186101e-11
3.000000e+00	3.250000e+00	4.003708e-10	1.055752e-11	1.055752e-11
3.250000e+00	3.500000e+00	2.444973e-10	8.885469e-12	8.885469e-12
3.500000e+00	3.750000e+00	1.663828e-10	7.337495e-12	7.337495e-12
3.750000e+00	4.000000e+00	1.003618e-10	5.010456e-12	5.010456e-12
4.000000e+00	4.250000e+00	4.828812e-11	3.576268e-12	3.576268e-12
4.250000e+00	4.500000e+00	1.884030e-11	3.018850e-12	3.018850e-12
4.500000e+00	4.750000e+00	8.092600e-12	1.465504e-12	1.465504e-12
4.750000e+00	5.000000e+00	1.273734e-12	6.037076e-13	6.037076e-13
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=WZ-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=6.31705051030851845e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.733472e-09	2.165214e-11	2.165214e-11
2.500000e-01	5.000000e-01	2.691534e-09	2.134839e-11	2.134839e-11
5.000000e-01	7.500000e-01	2.702914e-09	2.156878e-11	2.156878e-11
7.500000e-01	1.000000e+00	2.738507e-09	2.199575e-11	2.199575e-11
1.000000e+00	1.250000e+00	2.639468e-09	2.209784e-11	2.209784e-11
1.250000e+00	1.500000e+00	2.400364e-09	2.095816e-11	2.095816e-11
1.500000e+00	1.750000e+00	2.022348e-09	1.990382e-11	1.990382e-11
1.750000e+00	2.000000e+00	1.687928e-09	1.854409e-11	1.854409e-11
2.000000e+00	2.250000e+00	1.373083e-09	1.660235e-11	1.660235e-11
2.250000e+00	2.500000e+00	1.057561e-09	1.522860e-11	1.522860e-11
2.500000e+00	2.750000e+00	7.416720e-10	1.381318e-11	1.381318e-11
2.750000e+00	3.000000e+00	5.637216e-10	1.183032e-11	1.183032e-11
3.000000e+00	3.250000e+00	3.985936e-10	1.053917e-11	1.053917e-11
3.250000e+00	3.500000e+00	2.437906e-10	8.914534e-12	8.914534e-12
3.500000e+00	3.750000e+00	1.659806e-10	7.350324e-12	7.350324e-12
3.750000e+00	4.000000e+00	1.003753e-10	5.012035e-12	5.012035e-12
4.000000e+00	4.250000e+00	4.833524e-11	3.612795e-12	3.612795e-12
4.250000e+00	4.500000e+00	1.885086e-11	3.057117e-12	3.057117e-12
4.500000e+00	4.750000e+00	8.107432e-12	1.480234e-12	1.480234e-12
4.750000e+00	5.000000e+00	1.291238e-12	6.094940e-13	6.094940e-13
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Path=WZ-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ScaledBy=6.31706067822200950e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.731218e-09	2.147752e-11	2.147752e-11
2.500000e-01	5.000000e-01	2.691142e-09	2.120340e-11	2.120340e-11
5.000000e-01	7.500000e-01	2.701070e-09	2.139807e-11	2.139807e-11
7.500000e-01	1.000000e+00	2.734367e-09	2.181936e-11	2.181936e-11
1.000000e+00	1.250000e+00	2.631526e-09	2.184903e-11	2.184903e-11
1.250000e+00	1.500000e+00	2.393252e-09	2.075900e-11	2.075900e-11
1.500000e+00	1.750000e+00	2.014250e-09	1.967147e-11	1.967147e-11
1.750000e+00	2.000000e+00	1.680638e-09	1.835047e-11	1.835047e-11
2.000000e+00	2.250000e+00	1.366764e-09	1.643766e-11	1.643766e-11
2.250000e+00	2.500000e+00	1.052280e-09	1.506119e-11	1.506119e-11
2.500000e+00	2.750000e+00	7.384508e-10	1.375091e-11	1.375091e-11
2.750000e+00	3.000000e+00	5.620936e-10	1.179598e-11	1.179598e-11
3.000000e+00	3.250000e+00	3.969429e-10	1.052152e-11	1.052152e-11
3.250000e+00	3.500000e+00	2.432965e-10	8.945352e-12	8.945352e-12
3.500000e+00	3.750000e+00	1.657792e-10	7.364726e-12	7.364726e-12
3.750000e+00	4.000000e+00	1.004915e-10	5.017285e-12	5.017285e-12
4.000000e+00	4.250000e+00	4.844292e-11	3.654152e-12	3.654152e-12
4.250000e+00	4.500000e+00	1.890604e-11	3.097339e-12	3.097339e-12
4.500000e+00	4.750000e+00	8.135704e-12	1.497445e-12	1.497445e-12
4.750000e+00	5.000000e+00	1.313324e-12	6.157590e-13	6.157590e-13
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Path=WZ-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ScaledBy=6.31704799921500366e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.986027e-09	2.357979e-11	2.357979e-11
2.500000e-01	5.000000e-01	2.941333e-09	2.326283e-11	2.326283e-11
5.000000e-01	7.500000e-01	2.954801e-09	2.349295e-11	2.349295e-11
7.500000e-01	1.000000e+00	2.994578e-09	2.396874e-11	2.396874e-11
1.000000e+00	1.250000e+00	2.888115e-09	2.408711e-11	2.408711e-11
1.250000e+00	1.500000e+00	2.631392e-09	2.290811e-11	2.290811e-11
1.500000e+00	1.750000e+00	2.222398e-09	2.178008e-11	2.178008e-11
1.750000e+00	2.000000e+00	1.860586e-09	2.035269e-11	2.035269e-11
2.000000e+00	2.250000e+00	1.519813e-09	1.828751e-11	1.828751e-11
2.250000e+00	2.500000e+00	1.174932e-09	1.680676e-11	1.680676e-11
2.500000e+00	2.750000e+00	8.280700e-10	1.527577e-11	1.527577e-11
2.750000e+00	3.000000e+00	6.321088e-10	1.313268e-11	1.313268e-11
3.000000e+00	3.250000e+00	4.489332e-10	1.172019e-11	1.172019e-11
3.250000e+00	3.500000e+00	2.760670e-10	9.906539e-12	9.906539e-12
3.500000e+00	3.750000e+00	1.890456e-10	8.202954e-12	8.202954e-12
3.750000e+00	4.000000e+00	1.142582e-10	5.647987e-12	5.647987e-12
4.000000e+00	4.250000e+00	5.520984e-11	4.053832e-12	4.053832e-12
4.250000e+00	4.500000e+00	2.185936e-11	3.408998e-12	3.408998e-12
4.500000e+00	4.750000e+00	9.351696e-12	1.676885e-12	1.676885e-12
4.750000e+00	5.000000e+00	1.486850e-12	6.923200e-13	6.923200e-13
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Path=WZ-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ScaledBy=6.31705827764437541e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.985004e-09	2.340845e-11	2.340845e-11
2.500000e-01	5.000000e-01	2.942314e-09	2.312239e-11	2.312239e-11
5.000000e-01	7.500000e-01	2.954229e-09	2.332642e-11	2.332642e-11
7.500000e-01	1.000000e+00	2.991580e-09	2.379669e-11	2.379669e-11
1.000000e+00	1.250000e+00	2.880933e-09	2.383691e-11	2.383691e-11
1.250000e+00	1.500000e+00	2.624838e-09	2.270492e-11	2.270492e-11
1.500000e+00	1.750000e+00	2.214559e-09	2.154161e-11	2.154161e-11
1.750000e+00	2.000000e+00	1.853370e-09	2.015258e-11	2.015258e-11
2.000000e+00	2.250000e+00	1.513425e-09	1.811556e-11	1.811556e-11
2.250000e+00	2.500000e+00	1.169552e-09	1.663181e-11	1.663181e-11
2.500000e+00	2.750000e+00	8.247968e-10	1.521031e-11	1.521031e-11
2.750000e+00	3.000000e+00	6.305520e-10	1.309763e-11	1.309763e-11
3.000000e+00	3.250000e+00	4.472756e-10	1.170103e-11	1.170103e-11
3.250000e+00	3.500000e+00	2.756561e-10	9.940556e-12	9.940556e-12
3.500000e+00	3.750000e+00	1.889499e-10	8.220119e-12	8.220119e-12
3.750000e+00	4.000000e+00	1.144617e-10	5.655522e-12	5.655522e-12
4.000000e+00	4.250000e+00	5.537676e-11	4.100100e-12	4.100100e-12
4.250000e+00	4.500000e+00	2.194843e-11	3.453649e-12	3.453649e-12
4.500000e+00	4.750000e+00	9.393980e-12	1.696739e-12	1.696739e-12
4.750000e+00	5.000000e+00	1.513568e-12	7.003350e-13	7.003350e-13
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=WZ-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ScaledBy=6.31705090856670955e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.713973e-09	2.149986e-11	2.149986e-11
2.500000e-01	5.000000e-01	2.669674e-09	2.120200e-11	2.120200e-11
5.000000e-01	7.500000e-01	2.675150e-09	2.136153e-11	2.136153e-11
7.500000e-01	1.000000e+00	2.704932e-09	2.175638e-11	2.175638e-11
1.000000e+00	1.250000e+00	2.599307e-09	2.181404e-11	2.181404e-11
1.250000e+00	1.500000e+00	2.358307e-09	2.065504e-11	2.065504e-11
1.500000e+00	1.750000e+00	1.981833e-09	1.959243e-11	1.959243e-11
1.750000e+00	2.000000e+00	1.647919e-09	1.820505e-11	1.820505e-11
2.000000e+00	2.250000e+00	1.338982e-09	1.628022e-11	1.628022e-11
2.250000e+00	2.500000e+00	1.028919e-09	1.490919e-11	1.490919e-11
2.500000e+00	2.750000e+00	7.208712e-10	1.356667e-11	1.356667e-11
2.750000e+00	3.000000e+00	5.476032e-10	1.161084e-11	1.161084e-11
3.000000e+00	3.250000e+00	3.878205e-10	1.036251e-11	1.036251e-11
3.250000e+00	3.500000e+00	2.369888e-10	8.795701e-12	8.795701e-12
3.500000e+00	3.750000e+00	1.611205e-10	7.243241e-12	7.243241e-12
3.750000e+00	4.000000e+00	9.788240e-11	4.916024e-12	4.916024e-12
4.000000e+00	4.250000e+00	4.707804e-11	3.556403e-12	3.556403e-12
4.250000e+00	4.500000e+00	1.831784e-11	3.027708e-12	3.027708e-12
4.500000e+00	4.750000e+00	7.905948e-12	1.455695e-12	1.455695e-12
4.750000e+00	5.000000e+00	1.267908e-12	6.021742e-13	6.021742e-13
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=WZ-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ScaledBy=6.31704990749758824e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.714546e-09	2.150435e-11	2.150435e-11
2.500000e-01	5.000000e-01	2.670248e-09	2.120482e-11	2.120482e-11
5.000000e-01	7.500000e-01	2.675989e-09	2.136775e-11	2.136775e-11
7.500000e-01	1.000000e+00	2.705779e-09	2.176195e-11	2.176195e-11
1.000000e+00	1.250000e+00	2.600620e-09	2.182157e-11	2.182157e-11
1.250000e+00	1.500000e+00	2.359500e-09	2.066251e-11	2.066251e-11
1.500000e+00	1.750000e+00	1.982851e-09	1.959901e-11	1.959901e-11
1.750000e+00	2.000000e+00	1.649590e-09	1.821452e-11	1.821452e-11
2.000000e+00	2.250000e+00	1.339936e-09	1.628854e-11	1.628854e-11
2.250000e+00	2.500000e+00	1.029914e-09	1.492052e-11	1.492052e-11
2.500000e+00	2.750000e+00	7.214360e-10	1.357276e-11	1.357276e-11
2.750000e+00	3.000000e+00	5.481324e-10	1.161758e-11	1.161758e-11
3.000000e+00	3.250000e+00	3.880345e-10	1.036603e-11	1.036603e-11
3.250000e+00	3.500000e+00	2.371180e-10	8.797572e-12	8.797572e-12
3.500000e+00	3.750000e+00	1.612122e-10	7.244910e-12	7.244910e-12
3.750000e+00	4.000000e+00	9.792480e-11	4.917661e-12	4.917661e-12
4.000000e+00	4.250000e+00	4.709880e-11	3.557225e-12	3.557225e-12
4.250000e+00	4.500000e+00	1.832527e-11	3.028067e-12	3.028067e-12
4.500000e+00	4.750000e+00	7.908560e-12	1.455987e-12	1.455987e-12
4.750000e+00	5.000000e+00	1.268114e-12	6.022325e-13	6.022325e-13
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
Path=WZ-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
ScaledBy=6.31705003815734375e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.717518e-09	2.152934e-11	2.152934e-11
2.500000e-01	5.000000e-01	2.673661e-09	2.122809e-11	2.122809e-11
5.000000e-01	7.500000e-01	2.680149e-09	2.139834e-11	2.139834e-11
7.500000e-01	1.000000e+00	2.711279e-09	2.180333e-11	2.180333e-11
1.000000e+00	1.250000e+00	2.606911e-09	2.186632e-11	2.186632e-11
1.250000e+00	1.500000e+00	2.366541e-09	2.071595e-11	2.071595e-11
1.500000e+00	1.750000e+00	1.990023e-09	1.965770e-11	1.965770e-11
1.750000e+00	2.000000e+00	1.656387e-09	1.827568e-11	1.827568e-11
2.000000e+00	2.250000e+00	1.346642e-09	1.635385e-11	1.635385e-11
2.250000e+00	2.500000e+00	1.035694e-09	1.498427e-11	1.498427e-11
2.500000e+00	2.750000e+00	7.260012e-10	1.362659e-11	1.362659e-11
2.750000e+00	3.000000e+00	5.517756e-10	1.166788e-11	1.166788e-11
3.000000e+00	3.250000e+00	3.908442e-10	1.041227e-11	1.041227e-11
3.250000e+00	3.500000e+00	2.390366e-10	8.832616e-12	8.832616e-12
3.500000e+00	3.750000e+00	1.626549e-10	7.278113e-12	7.278113e-12
3.750000e+00	4.000000e+00	9.872552e-11	4.950179e-12	4.950179e-12
4.000000e+00	4.250000e+00	4.751956e-11	3.576969e-12	3.576969e-12
4.250000e+00	4.500000e+00	1.852008e-11	3.038937e-12	3.038937e-12
4.500000e+00	4.750000e+00	7.982412e-12	1.465349e-12	1.465349e-12
4.750000e+00	5.000000e+00	1.278634e-12	6.056395e-13	6.056395e-13
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[Nominal]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[Nominal]
Path=VBS-QCD[Nominal]
ScaledBy=3.93694496576303425e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.767153e-06	4.827849e-08	4.827849e-08
2.500000e-01	5.000000e-01	2.726474e-06	5.048710e-08	5.048710e-08
5.000000e-01	7.500000e-01	2.846265e-06	7.760606e-08	7.760606e-08
7.500000e-01	1.000000e+00	2.728101e-06	5.113615e-08	5.113615e-08
1.000000e+00	1.250000e+00	2.520601e-06	5.098790e-08	5.098790e-08
1.250000e+00	1.500000e+00	6.446536e-06	4.482499e-06	4.482499e-06
1.500000e+00	1.750000e+00	1.896708e-06	3.892528e-08	3.892528e-08
1.750000e+00	2.000000e+00	1.522425e-06	3.767846e-08	3.767846e-08
2.000000e+00	2.250000e+00	1.287996e-06	2.957659e-08	2.957659e-08
2.250000e+00	2.500000e+00	9.880224e-07	4.379887e-08	4.379887e-08
2.500000e+00	2.750000e+00	7.812024e-07	2.249992e-08	2.249992e-08
2.750000e+00	3.000000e+00	5.997644e-07	2.046438e-08	2.046438e-08
3.000000e+00	3.250000e+00	3.863096e-07	1.844950e-08	1.844950e-08
3.250000e+00	3.500000e+00	2.727016e-07	1.272582e-08	1.272582e-08
3.500000e+00	3.750000e+00	1.674811e-07	1.634453e-08	1.634453e-08
3.750000e+00	4.000000e+00	8.234276e-08	8.874594e-09	8.874594e-09
4.000000e+00	4.250000e+00	5.323940e-08	5.472937e-09	5.472937e-09
4.250000e+00	4.500000e+00	2.158509e-08	3.839229e-09	3.839229e-09
4.500000e+00	4.750000e+00	9.171100e-09	1.655298e-09	1.655298e-09
4.750000e+00	5.000000e+00	3.542592e-09	1.956519e-09	1.956519e-09
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[MUR=2__MUF=2__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[MUR=2__MUF=2__LHAPDF=325100]
Path=VBS-QCD[MUR=2__MUF=2__LHAPDF=325100]
ScaledBy=3.93695387150655647e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	3.289553e-06	5.182259e-08	5.182259e-08
2.500000e-01	5.000000e-01	3.253453e-06	5.247776e-08	5.247776e-08
5.000000e-01	7.500000e-01	3.340960e-06	6.818918e-08	6.818918e-08
7.500000e-01	1.000000e+00	3.232335e-06	4.934967e-08	4.934967e-08
1.000000e+00	1.250000e+00	3.016904e-06	5.185682e-08	5.185682e-08
1.250000e+00	1.500000e+00	5.625520e-06	3.195405e-06	3.195405e-06
1.500000e+00	1.750000e+00	2.246391e-06	4.178472e-08	4.178472e-08
1.750000e+00	2.000000e+00	1.803144e-06	4.118042e-08	4.118042e-08
2.000000e+00	2.250000e+00	1.508247e-06	3.118834e-08	3.118834e-08
2.250000e+00	2.500000e+00	1.148777e-06	5.304959e-08	5.304959e-08
2.500000e+00	2.750000e+00	9.058768e-07	2.391567e-08	2.391567e-08
2.750000e+00	3.000000e+00	6.760692e-07	2.087734e-08	2.087734e-08
3.000000e+00	3.250000e+00	4.470632e-07	1.908286e-08	1.908286e-08
3.250000e+00	3.500000e+00	3.121448e-07	1.331922e-08	1.331922e-08
3.500000e+00	3.750000e+00	1.939150e-07	1.719833e-08	1.719833e-08
3.750000e+00	4.000000e+00	9.081940e-08	1.086164e-08	1.086164e-08
4.000000e+00	4.250000e+00	5.962980e-08	6.569991e-09	6.569991e-09
4.250000e+00	4.500000e+00	2.432266e-08	3.646961e-09	3.646961e-09
4.500000e+00	4.750000e+00	1.149883e-08	2.024836e-09	2.024836e-09
4.750000e+00	5.000000e+00	4.275212e-09	2.226215e-09	2.226215e-09
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[MUR=2__MUF=1__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[MUR=2__MUF=1__LHAPDF=325100]
Path=VBS-QCD[MUR=2__MUF=1__LHAPDF=325100]
ScaledBy=3.93697194469395339e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	3.320092e-06	5.214916e-08	5.214916e-08
2.500000e-01	5.000000e-01	3.278753e-06	5.186885e-08	5.186885e-08
5.000000e-01	7.500000e-01	3.386764e-06	7.063348e-08	7.063348e-08
7.500000e-01	1.000000e+00	3.271494e-06	4.938938e-08	4.938938e-08
1.000000e+00	1.250000e+00	3.032349e-06	5.239093e-08	5.239093e-08
1.250000e+00	1.500000e+00	5.927220e-06	3.454054e-06	3.454054e-06
1.500000e+00	1.750000e+00	2.267934e-06	4.225426e-08	4.225426e-08
1.750000e+00	2.000000e+00	1.823660e-06	4.180176e-08	4.180176e-08
2.000000e+00	2.250000e+00	1.535656e-06	3.051881e-08	3.051881e-08
2.250000e+00	2.500000e+00	1.178964e-06	4.410754e-08	4.410754e-08
2.500000e+00	2.750000e+00	9.211452e-07	2.486347e-08	2.486347e-08
2.750000e+00	3.000000e+00	6.935280e-07	2.156457e-08	2.156457e-08
3.000000e+00	3.250000e+00	4.544160e-07	2.033100e-08	2.033100e-08
3.250000e+00	3.500000e+00	3.172664e-07	1.363431e-08	1.363431e-08
3.500000e+00	3.750000e+00	1.978866e-07	1.826318e-08	1.826318e-08
3.750000e+00	4.000000e+00	9.278504e-08	1.122184e-08	1.122184e-08
4.000000e+00	4.250000e+00	5.927904e-08	6.264568e-09	6.264568e-09
4.250000e+00	4.500000e+00	2.518498e-08	3.846522e-09	3.846522e-09
4.500000e+00	4.750000e+00	1.142125e-08	2.023760e-09	2.023760e-09
4.750000e+00	5.000000e+00	4.324612e-09	2.285699e-09	2.285699e-09
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[MUR=1__MUF=2__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[MUR=1__MUF=2__LHAPDF=325100]
Path=VBS-QCD[MUR=1__MUF=2__LHAPDF=325100]
ScaledBy=3.93692362793450429e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.764454e-06	4.704451e-08	4.704451e-08
2.500000e-01	5.000000e-01	2.723816e-06	5.063842e-08	5.063842e-08
5.000000e-01	7.500000e-01	2.825476e-06	7.286032e-08	7.286032e-08
7.500000e-01	1.000000e+00	2.717744e-06	4.992312e-08	4.992312e-08
1.000000e+00	1.250000e+00	2.528800e-06	4.985761e-08	4.985761e-08
1.250000e+00	1.500000e+00	6.090724e-06	4.151486e-06	4.151486e-06
1.500000e+00	1.750000e+00	1.895547e-06	3.708722e-08	3.708722e-08
1.750000e+00	2.000000e+00	1.521482e-06	3.656220e-08	3.656220e-08
2.000000e+00	2.250000e+00	1.276256e-06	3.070966e-08	3.070966e-08
2.250000e+00	2.500000e+00	9.695796e-07	5.602177e-08	5.602177e-08
2.500000e+00	2.750000e+00	7.762948e-07	2.179759e-08	2.179759e-08
2.750000e+00	3.000000e+00	5.890236e-07	1.958175e-08	1.958175e-08
3.000000e+00	3.250000e+00	3.838441e-07	1.679607e-08	1.679607e-08
3.250000e+00	3.500000e+00	2.710824e-07	1.242623e-08	1.242623e-08
3.500000e+00	3.750000e+00	1.659640e-07	1.506634e-08	1.506634e-08
3.750000e+00	4.000000e+00	8.156336e-08	8.499995e-09	8.499995e-09
4.000000e+00	4.250000e+00	5.395000e-08	5.751267e-09	5.751267e-09
4.250000e+00	4.500000e+00	2.105360e-08	3.676737e-09	3.676737e-09
4.500000e+00	4.750000e+00	9.466052e-09	1.673501e-09	1.673501e-09
4.750000e+00	5.000000e+00	3.560467e-09	1.929302e-09	1.929302e-09
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[MUR=1__MUF=1__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[MUR=1__MUF=1__LHAPDF=325100]
Path=VBS-QCD[MUR=1__MUF=1__LHAPDF=325100]
ScaledBy=3.93694496576303425e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.767153e-06	4.827849e-08	4.827849e-08
2.500000e-01	5.000000e-01	2.726474e-06	5.048710e-08	5.048710e-08
5.000000e-01	7.500000e-01	2.846265e-06	7.760606e-08	7.760606e-08
7.500000e-01	1.000000e+00	2.728101e-06	5.113615e-08	5.113615e-08
1.000000e+00	1.250000e+00	2.520601e-06	5.098790e-08	5.098790e-08
1.250000e+00	1.500000e+00	6.446536e-06	4.482499e-06	4.482499e-06
1.500000e+00	1.750000e+00	1.896708e-06	3.892528e-08	3.892528e-08
1.750000e+00	2.000000e+00	1.522425e-06	3.767846e-08	3.767846e-08
2.000000e+00	2.250000e+00	1.287996e-06	2.957659e-08	2.957659e-08
2.250000e+00	2.500000e+00	9.880224e-07	4.379887e-08	4.379887e-08
2.500000e+00	2.750000e+00	7.812024e-07	2.249992e-08	2.249992e-08
2.750000e+00	3.000000e+00	5.997644e-07	2.046438e-08	2.046438e-08
3.000000e+00	3.250000e+00	3.863096e-07	1.844950e-08	1.844950e-08
3.250000e+00	3.500000e+00	2.727016e-07	1.272582e-08	1.272582e-08
3.500000e+00	3.750000e+00	1.674811e-07	1.634453e-08	1.634453e-08
3.750000e+00	4.000000e+00	8.234276e-08	8.874594e-09	8.874594e-09
4.000000e+00	4.250000e+00	5.323940e-08	5.472937e-09	5.472937e-09
4.250000e+00	4.500000e+00	2.158509e-08	3.839229e-09	3.839229e-09
4.500000e+00	4.750000e+00	9.171100e-09	1.655298e-09	1.655298e-09
4.750000e+00	5.000000e+00	3.542592e-09	1.956519e-09	1.956519e-09
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[MUR=1__MUF=0.5__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[MUR=1__MUF=0.5__LHAPDF=325100]
Path=VBS-QCD[MUR=1__MUF=0.5__LHAPDF=325100]
ScaledBy=3.93690451376445859e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.763227e-06	6.063109e-08	6.063109e-08
2.500000e-01	5.000000e-01	2.792420e-06	1.051229e-07	1.051229e-07
5.000000e-01	7.500000e-01	2.972566e-06	1.377371e-07	1.377371e-07
7.500000e-01	1.000000e+00	2.707584e-06	5.573121e-08	5.573121e-08
1.000000e+00	1.250000e+00	2.432316e-06	1.054709e-07	1.054709e-07
1.250000e+00	1.500000e+00	6.495992e-06	4.682779e-06	4.682779e-06
1.500000e+00	1.750000e+00	1.942497e-06	6.505722e-08	6.505722e-08
1.750000e+00	2.000000e+00	1.528718e-06	4.074337e-08	4.074337e-08
2.000000e+00	2.250000e+00	1.293700e-06	3.044391e-08	3.044391e-08
2.250000e+00	2.500000e+00	1.014480e-06	3.286775e-08	3.286775e-08
2.500000e+00	2.750000e+00	7.828284e-07	2.513902e-08	2.513902e-08
2.750000e+00	3.000000e+00	6.058612e-07	2.263055e-08	2.263055e-08
3.000000e+00	3.250000e+00	4.001116e-07	2.321018e-08	2.321018e-08
3.250000e+00	3.500000e+00	2.767811e-07	1.335654e-08	1.335654e-08
3.500000e+00	3.750000e+00	1.672633e-07	1.838502e-08	1.838502e-08
3.750000e+00	4.000000e+00	8.094620e-08	9.136747e-09	9.136747e-09
4.000000e+00	4.250000e+00	5.360756e-08	5.420652e-09	5.420652e-09
4.250000e+00	4.500000e+00	2.192472e-08	4.145573e-09	4.145573e-09
4.500000e+00	4.750000e+00	8.885480e-09	1.733207e-09	1.733207e-09
4.750000e+00	5.000000e+00	3.393287e-09	1.965759e-09	1.965759e-09
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[MUR=0.5__MUF=1__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[MUR=0.5__MUF=1__LHAPDF=325100]
Path=VBS-QCD[MUR=0.5__MUF=1__LHAPDF=325100]
ScaledBy=3.93681301321274855e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.623432e-06	6.787752e-08	6.787752e-08
2.500000e-01	5.000000e-01	2.596742e-06	5.324853e-08	5.324853e-08
5.000000e-01	7.500000e-01	2.743834e-06	7.659243e-08	7.659243e-08
7.500000e-01	1.000000e+00	2.612624e-06	5.660957e-08	5.660957e-08
1.000000e+00	1.250000e+00	2.416195e-06	5.512906e-08	5.512906e-08
1.250000e+00	1.500000e+00	4.761736e-06	2.858360e-06	2.858360e-06
1.500000e+00	1.750000e+00	1.797158e-06	4.904188e-08	4.904188e-08
1.750000e+00	2.000000e+00	1.470766e-06	4.010841e-08	4.010841e-08
2.000000e+00	2.250000e+00	1.235287e-06	3.288029e-08	3.288029e-08
2.250000e+00	2.500000e+00	9.404564e-07	5.014741e-08	5.014741e-08
2.500000e+00	2.750000e+00	7.597836e-07	2.337053e-08	2.337053e-08
2.750000e+00	3.000000e+00	5.675448e-07	2.368030e-08	2.368030e-08
3.000000e+00	3.250000e+00	3.702787e-07	2.190768e-08	2.190768e-08
3.250000e+00	3.500000e+00	2.639803e-07	1.380457e-08	1.380457e-08
3.500000e+00	3.750000e+00	1.551286e-07	2.055241e-08	2.055241e-08
3.750000e+00	4.000000e+00	6.898980e-08	1.690551e-08	1.690551e-08
4.000000e+00	4.250000e+00	5.147076e-08	7.116694e-09	7.116694e-09
4.250000e+00	4.500000e+00	2.138490e-08	3.649426e-09	3.649426e-09
4.500000e+00	4.750000e+00	1.202886e-08	2.355188e-09	2.355188e-09
4.750000e+00	5.000000e+00	4.157428e-09	1.992810e-09	1.992810e-09
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100]
Path=VBS-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100]
ScaledBy=3.93677248221105319e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.601819e-06	6.977788e-08	6.977788e-08
2.500000e-01	5.000000e-01	2.584886e-06	1.078199e-07	1.078199e-07
5.000000e-01	7.500000e-01	2.892915e-06	1.691679e-07	1.691679e-07
7.500000e-01	1.000000e+00	2.572155e-06	5.625119e-08	5.625119e-08
1.000000e+00	1.250000e+00	2.330802e-06	8.096614e-08	8.096614e-08
1.250000e+00	1.500000e+00	6.394120e-06	4.628662e-06	4.628662e-06
1.500000e+00	1.750000e+00	1.842654e-06	5.926897e-08	5.926897e-08
1.750000e+00	2.000000e+00	1.471232e-06	3.975214e-08	3.975214e-08
2.000000e+00	2.250000e+00	1.243462e-06	3.183417e-08	3.183417e-08
2.250000e+00	2.500000e+00	9.643712e-07	3.844476e-08	3.844476e-08
2.500000e+00	2.750000e+00	7.460032e-07	3.115272e-08	3.115272e-08
2.750000e+00	3.000000e+00	5.800668e-07	2.275563e-08	2.275563e-08
3.000000e+00	3.250000e+00	3.845213e-07	2.429892e-08	2.429892e-08
3.250000e+00	3.500000e+00	2.618184e-07	1.397244e-08	1.397244e-08
3.500000e+00	3.750000e+00	1.515944e-07	2.147239e-08	2.147239e-08
3.750000e+00	4.000000e+00	7.013952e-08	1.496477e-08	1.496477e-08
4.000000e+00	4.250000e+00	5.173876e-08	6.288679e-09	6.288679e-09
4.250000e+00	4.500000e+00	2.297382e-08	4.188153e-09	4.188153e-09
4.500000e+00	4.750000e+00	1.139098e-08	2.269092e-09	2.269092e-09
4.750000e+00	5.000000e+00	4.237372e-09	2.332310e-09	2.332310e-09
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
Path=VBS-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
ScaledBy=3.93599824083047504e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	3.034661e-06	1.127099e-07	1.127099e-07
2.500000e-01	5.000000e-01	3.081414e-06	4.679080e-08	4.679080e-08
5.000000e-01	7.500000e-01	3.211208e-06	6.792251e-08	6.792251e-08
7.500000e-01	1.000000e+00	3.100750e-06	4.702316e-08	4.702316e-08
1.000000e+00	1.250000e+00	2.879323e-06	4.572135e-08	4.572135e-08
1.250000e+00	1.500000e+00	6.219872e-06	3.925954e-06	3.925954e-06
1.500000e+00	1.750000e+00	2.137426e-06	3.554150e-08	3.554150e-08
1.750000e+00	2.000000e+00	1.741945e-06	3.480552e-08	3.480552e-08
2.000000e+00	2.250000e+00	1.475943e-06	2.862285e-08	2.862285e-08
2.250000e+00	2.500000e+00	1.138234e-06	4.071976e-08	4.071976e-08
2.500000e+00	2.750000e+00	8.840976e-07	2.132789e-08	2.132789e-08
2.750000e+00	3.000000e+00	6.619848e-07	1.895855e-08	1.895855e-08
3.000000e+00	3.250000e+00	4.360212e-07	1.681730e-08	1.681730e-08
3.250000e+00	3.500000e+00	3.070280e-07	1.176214e-08	1.176214e-08
3.500000e+00	3.750000e+00	1.900612e-07	1.301471e-08	1.301471e-08
3.750000e+00	4.000000e+00	9.380916e-08	7.906520e-09	7.906520e-09
4.000000e+00	4.250000e+00	5.595288e-08	5.056889e-09	5.056889e-09
4.250000e+00	4.500000e+00	2.402804e-08	3.740450e-09	3.740450e-09
4.500000e+00	4.750000e+00	9.274112e-09	1.668580e-09	1.668580e-09
4.750000e+00	5.000000e+00	4.080900e-09	2.073520e-09	2.073520e-09
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
Path=VBS-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=3.93602269865109171e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	3.054615e-06	1.122303e-07	1.122303e-07
2.500000e-01	5.000000e-01	3.096283e-06	4.801805e-08	4.801805e-08
5.000000e-01	7.500000e-01	3.228083e-06	7.216164e-08	7.216164e-08
7.500000e-01	1.000000e+00	3.118956e-06	4.876888e-08	4.876888e-08
1.000000e+00	1.250000e+00	2.894757e-06	4.734806e-08	4.734806e-08
1.250000e+00	1.500000e+00	6.372288e-06	4.087100e-06	4.087100e-06
1.500000e+00	1.750000e+00	2.151334e-06	3.612063e-08	3.612063e-08
1.750000e+00	2.000000e+00	1.754748e-06	3.623199e-08	3.623199e-08
2.000000e+00	2.250000e+00	1.490331e-06	2.943388e-08	2.943388e-08
2.250000e+00	2.500000e+00	1.150196e-06	4.109532e-08	4.109532e-08
2.500000e+00	2.750000e+00	8.933140e-07	2.222623e-08	2.222623e-08
2.750000e+00	3.000000e+00	6.712784e-07	1.974888e-08	1.974888e-08
3.000000e+00	3.250000e+00	4.413120e-07	1.751691e-08	1.751691e-08
3.250000e+00	3.500000e+00	3.112695e-07	1.215081e-08	1.215081e-08
3.500000e+00	3.750000e+00	1.925685e-07	1.390837e-08	1.390837e-08
3.750000e+00	4.000000e+00	9.441888e-08	8.201889e-09	8.201889e-09
4.000000e+00	4.250000e+00	5.712732e-08	5.176850e-09	5.176850e-09
4.250000e+00	4.500000e+00	2.433874e-08	3.868061e-09	3.868061e-09
4.500000e+00	4.750000e+00	9.462984e-09	1.709011e-09	1.709011e-09
4.750000e+00	5.000000e+00	4.202768e-09	2.167209e-09	2.167209e-09
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
Path=VBS-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
ScaledBy=3.93567682248636440e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.525568e-06	1.211237e-07	1.211237e-07
2.500000e-01	5.000000e-01	2.593649e-06	4.711132e-08	4.711132e-08
5.000000e-01	7.500000e-01	2.724392e-06	7.100971e-08	7.100971e-08
7.500000e-01	1.000000e+00	2.616337e-06	4.663518e-08	4.663518e-08
1.000000e+00	1.250000e+00	2.424100e-06	4.539096e-08	4.539096e-08
1.250000e+00	1.500000e+00	6.159496e-06	4.284829e-06	4.284829e-06
1.500000e+00	1.750000e+00	1.809955e-06	3.470803e-08	3.470803e-08
1.750000e+00	2.000000e+00	1.474677e-06	3.461005e-08	3.461005e-08
2.000000e+00	2.250000e+00	1.259470e-06	2.761253e-08	2.761253e-08
2.250000e+00	2.500000e+00	9.664128e-07	4.258961e-08	4.258961e-08
2.500000e+00	2.750000e+00	7.594860e-07	2.043145e-08	2.043145e-08
2.750000e+00	3.000000e+00	5.721328e-07	1.817700e-08	1.817700e-08
3.000000e+00	3.250000e+00	3.768474e-07	1.668498e-08	1.668498e-08
3.250000e+00	3.500000e+00	2.678461e-07	1.110352e-08	1.110352e-08
3.500000e+00	3.750000e+00	1.634572e-07	1.300174e-08	1.300174e-08
3.750000e+00	4.000000e+00	8.051724e-08	7.766382e-09	7.766382e-09
4.000000e+00	4.250000e+00	5.018872e-08	4.811047e-09	4.811047e-09
4.250000e+00	4.500000e+00	2.114394e-08	3.572862e-09	3.572862e-09
4.500000e+00	4.750000e+00	8.223460e-09	1.529781e-09	1.529781e-09
4.750000e+00	5.000000e+00	3.725348e-09	1.894684e-09	1.894684e-09
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=VBS-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=3.93571627546527284e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.523528e-06	1.205673e-07	1.205673e-07
2.500000e-01	5.000000e-01	2.585038e-06	4.846597e-08	4.846597e-08
5.000000e-01	7.500000e-01	2.718122e-06	7.579002e-08	7.579002e-08
7.500000e-01	1.000000e+00	2.611682e-06	4.863436e-08	4.863436e-08
1.000000e+00	1.250000e+00	2.417026e-06	4.722135e-08	4.722135e-08
1.250000e+00	1.500000e+00	6.303516e-06	4.460726e-06	4.460726e-06
1.500000e+00	1.750000e+00	1.806394e-06	3.531582e-08	3.531582e-08
1.750000e+00	2.000000e+00	1.471798e-06	3.620113e-08	3.620113e-08
2.000000e+00	2.250000e+00	1.260707e-06	2.844388e-08	2.844388e-08
2.250000e+00	2.500000e+00	9.670452e-07	4.288935e-08	4.288935e-08
2.500000e+00	2.750000e+00	7.600540e-07	2.139293e-08	2.139293e-08
2.750000e+00	3.000000e+00	5.751064e-07	1.899459e-08	1.899459e-08
3.000000e+00	3.250000e+00	3.777357e-07	1.742272e-08	1.742272e-08
3.250000e+00	3.500000e+00	2.690673e-07	1.147430e-08	1.147430e-08
3.500000e+00	3.750000e+00	1.638206e-07	1.398094e-08	1.398094e-08
3.750000e+00	4.000000e+00	8.006876e-08	8.070504e-09	8.070504e-09
4.000000e+00	4.250000e+00	5.083764e-08	4.903923e-09	4.903923e-09
4.250000e+00	4.500000e+00	2.122428e-08	3.696764e-09	3.696764e-09
4.500000e+00	4.750000e+00	8.321352e-09	1.557672e-09	1.557672e-09
4.750000e+00	5.000000e+00	3.797858e-09	1.961494e-09	1.961494e-09
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
Path=VBS-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
ScaledBy=3.93577687494778719e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.531799e-06	1.194785e-07	1.194785e-07
2.500000e-01	5.000000e-01	2.584277e-06	5.009639e-08	5.009639e-08
5.000000e-01	7.500000e-01	2.719960e-06	8.134564e-08	8.134564e-08
7.500000e-01	1.000000e+00	2.615706e-06	5.117581e-08	5.117581e-08
1.000000e+00	1.250000e+00	2.417638e-06	4.940151e-08	4.940151e-08
1.250000e+00	1.500000e+00	6.459032e-06	4.646117e-06	4.646117e-06
1.500000e+00	1.750000e+00	1.808757e-06	3.603038e-08	3.603038e-08
1.750000e+00	2.000000e+00	1.473668e-06	3.813970e-08	3.813970e-08
2.000000e+00	2.250000e+00	1.266256e-06	2.943068e-08	2.943068e-08
2.250000e+00	2.500000e+00	9.711520e-07	4.322031e-08	4.322031e-08
2.500000e+00	2.750000e+00	7.631064e-07	2.263411e-08	2.263411e-08
2.750000e+00	3.000000e+00	5.801716e-07	1.999077e-08	1.999077e-08
3.000000e+00	3.250000e+00	3.797858e-07	1.827746e-08	1.827746e-08
3.250000e+00	3.500000e+00	2.711648e-07	1.192626e-08	1.192626e-08
3.500000e+00	3.750000e+00	1.645901e-07	1.516961e-08	1.516961e-08
3.750000e+00	4.000000e+00	7.980236e-08	8.429534e-09	8.429534e-09
4.000000e+00	4.250000e+00	5.168864e-08	5.015545e-09	5.015545e-09
4.250000e+00	4.500000e+00	2.135691e-08	3.841492e-09	3.841492e-09
4.500000e+00	4.750000e+00	8.446752e-09	1.590909e-09	1.590909e-09
4.750000e+00	5.000000e+00	3.886408e-09	2.041680e-09	2.041680e-09
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
Path=VBS-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=3.93556243197400777e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.363376e-06	1.320273e-07	1.320273e-07
2.500000e-01	5.000000e-01	2.439806e-06	5.173644e-08	5.173644e-08
5.000000e-01	7.500000e-01	2.582417e-06	8.228574e-08	8.228574e-08
7.500000e-01	1.000000e+00	2.470168e-06	5.155465e-08	5.155465e-08
1.000000e+00	1.250000e+00	2.278952e-06	5.007268e-08	5.007268e-08
1.250000e+00	1.500000e+00	6.604372e-06	4.911757e-06	4.911757e-06
1.500000e+00	1.750000e+00	1.711686e-06	3.707961e-08	3.707961e-08
1.750000e+00	2.000000e+00	1.391845e-06	3.837919e-08	3.837919e-08
2.000000e+00	2.250000e+00	1.198344e-06	2.958553e-08	2.958553e-08
2.250000e+00	2.500000e+00	9.155876e-07	4.638298e-08	4.638298e-08
2.500000e+00	2.750000e+00	7.253780e-07	2.214436e-08	2.214436e-08
2.750000e+00	3.000000e+00	5.514024e-07	1.967960e-08	1.967960e-08
3.000000e+00	3.250000e+00	3.625818e-07	1.835416e-08	1.835416e-08
3.250000e+00	3.500000e+00	2.594850e-07	1.173783e-08	1.173783e-08
3.500000e+00	3.750000e+00	1.558488e-07	1.481853e-08	1.481853e-08
3.750000e+00	4.000000e+00	7.668192e-08	8.440405e-09	8.440405e-09
4.000000e+00	4.250000e+00	5.026148e-08	5.077048e-09	5.077048e-09
4.250000e+00	4.500000e+00	2.079092e-08	3.813741e-09	3.813741e-09
4.500000e+00	4.750000e+00	8.068756e-09	1.555247e-09	1.555247e-09
4.750000e+00	5.000000e+00	3.756398e-09	1.904974e-09	1.904974e-09
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
Path=VBS-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
ScaledBy=3.93563723282249735e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.360603e-06	1.308122e-07	1.308122e-07
2.500000e-01	5.000000e-01	2.426058e-06	5.354738e-08	5.354738e-08
5.000000e-01	7.500000e-01	2.571893e-06	8.847298e-08	8.847298e-08
7.500000e-01	1.000000e+00	2.462108e-06	5.441238e-08	5.441238e-08
1.000000e+00	1.250000e+00	2.267086e-06	5.250259e-08	5.250259e-08
1.250000e+00	1.500000e+00	6.763764e-06	5.115914e-06	5.115914e-06
1.500000e+00	1.750000e+00	1.704383e-06	3.786120e-08	3.786120e-08
1.750000e+00	2.000000e+00	1.384752e-06	4.054702e-08	4.054702e-08
2.000000e+00	2.250000e+00	1.196410e-06	3.065430e-08	3.065430e-08
2.250000e+00	2.500000e+00	9.130976e-07	4.667597e-08	4.667597e-08
2.500000e+00	2.750000e+00	7.232924e-07	2.350585e-08	2.350585e-08
2.750000e+00	3.000000e+00	5.528552e-07	2.076195e-08	2.076195e-08
3.000000e+00	3.250000e+00	3.620534e-07	1.928526e-08	1.928526e-08
3.250000e+00	3.500000e+00	2.598325e-07	1.221127e-08	1.221127e-08
3.500000e+00	3.750000e+00	1.552945e-07	1.613601e-08	1.613601e-08
3.750000e+00	4.000000e+00	7.578704e-08	8.828535e-09	8.828535e-09
4.000000e+00	4.250000e+00	5.084268e-08	5.179978e-09	5.179978e-09
4.250000e+00	4.500000e+00	2.080433e-08	3.966967e-09	3.966967e-09
4.500000e+00	4.750000e+00	8.143720e-09	1.583896e-09	1.583896e-09
4.750000e+00	5.000000e+00	3.813322e-09	1.967637e-09	1.967637e-09
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=VBS-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ScaledBy=3.93667473423365543e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	-6.174352e-06	8.614900e-06	8.614900e-06
2.500000e-01	5.000000e-01	2.013989e-06	3.956571e-07	3.956571e-07
5.000000e-01	7.500000e-01	2.501626e-06	8.037441e-08	8.037441e-08
7.500000e-01	1.000000e+00	2.404236e-06	4.999144e-08	4.999144e-08
1.000000e+00	1.250000e+00	2.240514e-06	5.113679e-08	5.113679e-08
1.250000e+00	1.500000e+00	-8.571272e-02	8.571444e-02	8.571444e-02
1.500000e+00	1.750000e+00	-1.777806e-05	1.941240e-05	1.941240e-05
1.750000e+00	2.000000e+00	1.337267e-06	3.854214e-08	3.854214e-08
2.000000e+00	2.250000e+00	1.143154e-06	2.853300e-08	2.853300e-08
2.250000e+00	2.500000e+00	7.942824e-07	8.964615e-08	8.964615e-08
2.500000e+00	2.750000e+00	6.866008e-07	2.336721e-08	2.336721e-08
2.750000e+00	3.000000e+00	5.353400e-07	1.964340e-08	1.964340e-08
3.000000e+00	3.250000e+00	-5.156020e-06	5.499574e-06	5.499574e-06
3.250000e+00	3.500000e+00	-1.759317e-03	1.759559e-03	1.759559e-03
3.500000e+00	3.750000e+00	1.485075e-07	1.497587e-08	1.497587e-08
3.750000e+00	4.000000e+00	7.322328e-08	8.631189e-09	8.631189e-09
4.000000e+00	4.250000e+00	4.874256e-08	5.279350e-09	5.279350e-09
4.250000e+00	4.500000e+00	1.944201e-08	3.627268e-09	3.627268e-09
4.500000e+00	4.750000e+00	8.374524e-09	1.553842e-09	1.553842e-09
4.750000e+00	5.000000e+00	3.315291e-09	1.868223e-09	1.868223e-09
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=VBS-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ScaledBy=3.95137204320447604e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.486730e-06	4.694340e-08	4.694340e-08
2.500000e-01	5.000000e-01	2.447115e-06	5.013298e-08	5.013298e-08
5.000000e-01	7.500000e-01	2.573330e-06	7.715596e-08	7.715596e-08
7.500000e-01	1.000000e+00	2.455675e-06	5.014319e-08	5.014319e-08
1.000000e+00	1.250000e+00	2.273194e-06	5.006477e-08	5.006477e-08
1.250000e+00	1.500000e+00	1.777566e-06	1.739694e-07	1.739694e-07
1.500000e+00	1.750000e+00	1.715735e-06	3.774360e-08	3.774360e-08
1.750000e+00	2.000000e+00	1.222182e-06	1.570004e-07	1.570004e-07
2.000000e+00	2.250000e+00	1.415855e-06	2.309557e-07	2.309557e-07
2.250000e+00	2.500000e+00	8.890432e-07	4.346909e-08	4.346909e-08
2.500000e+00	2.750000e+00	7.067040e-07	2.177812e-08	2.177812e-08
2.750000e+00	3.000000e+00	5.440088e-07	1.978279e-08	1.978279e-08
3.000000e+00	3.250000e+00	3.490898e-07	1.798164e-08	1.798164e-08
3.250000e+00	3.500000e+00	2.456789e-07	1.140203e-08	1.140203e-08
3.500000e+00	3.750000e+00	1.508272e-07	1.517985e-08	1.517985e-08
3.750000e+00	4.000000e+00	7.435488e-08	8.681451e-09	8.681451e-09
4.000000e+00	4.250000e+00	4.933136e-08	5.311140e-09	5.311140e-09
4.250000e+00	4.500000e+00	1.969682e-08	3.655496e-09	3.655496e-09
4.500000e+00	4.750000e+00	8.470340e-09	1.565520e-09	1.565520e-09
4.750000e+00	5.000000e+00	3.338962e-09	1.877463e-09	1.877463e-09
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
Path=VBS-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
ScaledBy=3.93672252407829643e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.471922e-06	4.684507e-08	4.684507e-08
2.500000e-01	5.000000e-01	2.069365e-06	3.709057e-07	3.709057e-07
5.000000e-01	7.500000e-01	2.538251e-06	7.913238e-08	7.913238e-08
7.500000e-01	1.000000e+00	2.436581e-06	5.003348e-08	5.003348e-08
1.000000e+00	1.250000e+00	2.258384e-06	4.969261e-08	4.969261e-08
1.250000e+00	1.500000e+00	6.161300e-06	4.427967e-06	4.427967e-06
1.500000e+00	1.750000e+00	1.707001e-06	3.751438e-08	3.751438e-08
1.750000e+00	2.000000e+00	1.367788e-06	3.679483e-08	3.679483e-08
2.000000e+00	2.250000e+00	1.160938e-06	2.867599e-08	2.867599e-08
2.250000e+00	2.500000e+00	8.183720e-07	8.000830e-08	8.000830e-08
2.500000e+00	2.750000e+00	6.982372e-07	2.367386e-08	2.367386e-08
2.750000e+00	3.000000e+00	5.447016e-07	1.975625e-08	1.975625e-08
3.000000e+00	3.250000e+00	3.503534e-07	1.796228e-08	1.796228e-08
3.250000e+00	3.500000e+00	2.515298e-07	1.233287e-08	1.233287e-08
3.500000e+00	3.750000e+00	1.517092e-07	1.522043e-08	1.522043e-08
3.750000e+00	4.000000e+00	7.491392e-08	8.683014e-09	8.683014e-09
4.000000e+00	4.250000e+00	4.978128e-08	5.331935e-09	5.331935e-09
4.250000e+00	4.500000e+00	1.989794e-08	3.672213e-09	3.672213e-09
4.500000e+00	4.750000e+00	8.553336e-09	1.578629e-09	1.578629e-09
4.750000e+00	5.000000e+00	3.386383e-09	1.903902e-09	1.903902e-09
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[MUR=2__MUF=2__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[MUR=2__MUF=2__LHAPDF=325100]
Path=VBS-QCDEW[MUR=2__MUF=2__LHAPDF=325100]
ScaledBy=3.93695387150655647e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	3.289553e-06	5.182259e-08	5.182259e-08
2.500000e-01	5.000000e-01	3.253453e-06	5.247776e-08	5.247776e-08
5.000000e-01	7.500000e-01	3.340960e-06	6.818918e-08	6.818918e-08
7.500000e-01	1.000000e+00	3.232335e-06	4.934967e-08	4.934967e-08
1.000000e+00	1.250000e+00	3.016904e-06	5.185682e-08	5.185682e-08
1.250000e+00	1.500000e+00	5.625520e-06	3.195405e-06	3.195405e-06
1.500000e+00	1.750000e+00	2.246391e-06	4.178472e-08	4.178472e-08
1.750000e+00	2.000000e+00	1.803144e-06	4.118042e-08	4.118042e-08
2.000000e+00	2.250000e+00	1.508247e-06	3.118834e-08	3.118834e-08
2.250000e+00	2.500000e+00	1.148777e-06	5.304959e-08	5.304959e-08
2.500000e+00	2.750000e+00	9.058768e-07	2.391567e-08	2.391567e-08
2.750000e+00	3.000000e+00	6.760692e-07	2.087734e-08	2.087734e-08
3.000000e+00	3.250000e+00	4.470632e-07	1.908286e-08	1.908286e-08
3.250000e+00	3.500000e+00	3.121448e-07	1.331922e-08	1.331922e-08
3.500000e+00	3.750000e+00	1.939150e-07	1.719833e-08	1.719833e-08
3.750000e+00	4.000000e+00	9.081940e-08	1.086164e-08	1.086164e-08
4.000000e+00	4.250000e+00	5.962980e-08	6.569991e-09	6.569991e-09
4.250000e+00	4.500000e+00	2.432266e-08	3.646961e-09	3.646961e-09
4.500000e+00	4.750000e+00	1.149883e-08	2.024836e-09	2.024836e-09
4.750000e+00	5.000000e+00	4.275212e-09	2.226215e-09	2.226215e-09
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[MUR=2__MUF=1__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[MUR=2__MUF=1__LHAPDF=325100]
Path=VBS-QCDEW[MUR=2__MUF=1__LHAPDF=325100]
ScaledBy=3.93697194469395339e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	3.320092e-06	5.214916e-08	5.214916e-08
2.500000e-01	5.000000e-01	3.278753e-06	5.186885e-08	5.186885e-08
5.000000e-01	7.500000e-01	3.386764e-06	7.063348e-08	7.063348e-08
7.500000e-01	1.000000e+00	3.271494e-06	4.938938e-08	4.938938e-08
1.000000e+00	1.250000e+00	3.032349e-06	5.239093e-08	5.239093e-08
1.250000e+00	1.500000e+00	5.927220e-06	3.454054e-06	3.454054e-06
1.500000e+00	1.750000e+00	2.267934e-06	4.225426e-08	4.225426e-08
1.750000e+00	2.000000e+00	1.823660e-06	4.180176e-08	4.180176e-08
2.000000e+00	2.250000e+00	1.535656e-06	3.051881e-08	3.051881e-08
2.250000e+00	2.500000e+00	1.178964e-06	4.410754e-08	4.410754e-08
2.500000e+00	2.750000e+00	9.211452e-07	2.486347e-08	2.486347e-08
2.750000e+00	3.000000e+00	6.935280e-07	2.156457e-08	2.156457e-08
3.000000e+00	3.250000e+00	4.544160e-07	2.033100e-08	2.033100e-08
3.250000e+00	3.500000e+00	3.172664e-07	1.363431e-08	1.363431e-08
3.500000e+00	3.750000e+00	1.978866e-07	1.826318e-08	1.826318e-08
3.750000e+00	4.000000e+00	9.278504e-08	1.122184e-08	1.122184e-08
4.000000e+00	4.250000e+00	5.927904e-08	6.264568e-09	6.264568e-09
4.250000e+00	4.500000e+00	2.518498e-08	3.846522e-09	3.846522e-09
4.500000e+00	4.750000e+00	1.142125e-08	2.023760e-09	2.023760e-09
4.750000e+00	5.000000e+00	4.324612e-09	2.285699e-09	2.285699e-09
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[MUR=1__MUF=2__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[MUR=1__MUF=2__LHAPDF=325100]
Path=VBS-QCDEW[MUR=1__MUF=2__LHAPDF=325100]
ScaledBy=3.93692362793450429e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.764454e-06	4.704451e-08	4.704451e-08
2.500000e-01	5.000000e-01	2.723816e-06	5.063842e-08	5.063842e-08
5.000000e-01	7.500000e-01	2.825476e-06	7.286032e-08	7.286032e-08
7.500000e-01	1.000000e+00	2.717744e-06	4.992312e-08	4.992312e-08
1.000000e+00	1.250000e+00	2.528800e-06	4.985761e-08	4.985761e-08
1.250000e+00	1.500000e+00	6.090724e-06	4.151486e-06	4.151486e-06
1.500000e+00	1.750000e+00	1.895547e-06	3.708722e-08	3.708722e-08
1.750000e+00	2.000000e+00	1.521482e-06	3.656220e-08	3.656220e-08
2.000000e+00	2.250000e+00	1.276256e-06	3.070966e-08	3.070966e-08
2.250000e+00	2.500000e+00	9.695796e-07	5.602177e-08	5.602177e-08
2.500000e+00	2.750000e+00	7.762948e-07	2.179759e-08	2.179759e-08
2.750000e+00	3.000000e+00	5.890236e-07	1.958175e-08	1.958175e-08
3.000000e+00	3.250000e+00	3.838441e-07	1.679607e-08	1.679607e-08
3.250000e+00	3.500000e+00	2.710824e-07	1.242623e-08	1.242623e-08
3.500000e+00	3.750000e+00	1.659640e-07	1.506634e-08	1.506634e-08
3.750000e+00	4.000000e+00	8.156336e-08	8.499995e-09	8.499995e-09
4.000000e+00	4.250000e+00	5.395000e-08	5.751267e-09	5.751267e-09
4.250000e+00	4.500000e+00	2.105360e-08	3.676737e-09	3.676737e-09
4.500000e+00	4.750000e+00	9.466052e-09	1.673501e-09	1.673501e-09
4.750000e+00	5.000000e+00	3.560467e-09	1.929302e-09	1.929302e-09
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
Path=VBS-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
ScaledBy=3.93694496576303425e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.767153e-06	4.827849e-08	4.827849e-08
2.500000e-01	5.000000e-01	2.726474e-06	5.048710e-08	5.048710e-08
5.000000e-01	7.500000e-01	2.846265e-06	7.760606e-08	7.760606e-08
7.500000e-01	1.000000e+00	2.728101e-06	5.113615e-08	5.113615e-08
1.000000e+00	1.250000e+00	2.520601e-06	5.098790e-08	5.098790e-08
1.250000e+00	1.500000e+00	6.446536e-06	4.482499e-06	4.482499e-06
1.500000e+00	1.750000e+00	1.896708e-06	3.892528e-08	3.892528e-08
1.750000e+00	2.000000e+00	1.522425e-06	3.767846e-08	3.767846e-08
2.000000e+00	2.250000e+00	1.287996e-06	2.957659e-08	2.957659e-08
2.250000e+00	2.500000e+00	9.880224e-07	4.379887e-08	4.379887e-08
2.500000e+00	2.750000e+00	7.812024e-07	2.249992e-08	2.249992e-08
2.750000e+00	3.000000e+00	5.997644e-07	2.046438e-08	2.046438e-08
3.000000e+00	3.250000e+00	3.863096e-07	1.844950e-08	1.844950e-08
3.250000e+00	3.500000e+00	2.727016e-07	1.272582e-08	1.272582e-08
3.500000e+00	3.750000e+00	1.674811e-07	1.634453e-08	1.634453e-08
3.750000e+00	4.000000e+00	8.234276e-08	8.874594e-09	8.874594e-09
4.000000e+00	4.250000e+00	5.323940e-08	5.472937e-09	5.472937e-09
4.250000e+00	4.500000e+00	2.158509e-08	3.839229e-09	3.839229e-09
4.500000e+00	4.750000e+00	9.171100e-09	1.655298e-09	1.655298e-09
4.750000e+00	5.000000e+00	3.542592e-09	1.956519e-09	1.956519e-09
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100]
Path=VBS-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100]
ScaledBy=3.93690451376445859e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.763227e-06	6.063109e-08	6.063109e-08
2.500000e-01	5.000000e-01	2.792420e-06	1.051229e-07	1.051229e-07
5.000000e-01	7.500000e-01	2.972566e-06	1.377371e-07	1.377371e-07
7.500000e-01	1.000000e+00	2.707584e-06	5.573121e-08	5.573121e-08
1.000000e+00	1.250000e+00	2.432316e-06	1.054709e-07	1.054709e-07
1.250000e+00	1.500000e+00	6.495992e-06	4.682779e-06	4.682779e-06
1.500000e+00	1.750000e+00	1.942497e-06	6.505722e-08	6.505722e-08
1.750000e+00	2.000000e+00	1.528718e-06	4.074337e-08	4.074337e-08
2.000000e+00	2.250000e+00	1.293700e-06	3.044391e-08	3.044391e-08
2.250000e+00	2.500000e+00	1.014480e-06	3.286775e-08	3.286775e-08
2.500000e+00	2.750000e+00	7.828284e-07	2.513902e-08	2.513902e-08
2.750000e+00	3.000000e+00	6.058612e-07	2.263055e-08	2.263055e-08
3.000000e+00	3.250000e+00	4.001116e-07	2.321018e-08	2.321018e-08
3.250000e+00	3.500000e+00	2.767811e-07	1.335654e-08	1.335654e-08
3.500000e+00	3.750000e+00	1.672633e-07	1.838502e-08	1.838502e-08
3.750000e+00	4.000000e+00	8.094620e-08	9.136747e-09	9.136747e-09
4.000000e+00	4.250000e+00	5.360756e-08	5.420652e-09	5.420652e-09
4.250000e+00	4.500000e+00	2.192472e-08	4.145573e-09	4.145573e-09
4.500000e+00	4.750000e+00	8.885480e-09	1.733207e-09	1.733207e-09
4.750000e+00	5.000000e+00	3.393287e-09	1.965759e-09	1.965759e-09
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100]
Path=VBS-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100]
ScaledBy=3.93681301321274855e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.623432e-06	6.787752e-08	6.787752e-08
2.500000e-01	5.000000e-01	2.596742e-06	5.324853e-08	5.324853e-08
5.000000e-01	7.500000e-01	2.743834e-06	7.659243e-08	7.659243e-08
7.500000e-01	1.000000e+00	2.612624e-06	5.660957e-08	5.660957e-08
1.000000e+00	1.250000e+00	2.416195e-06	5.512906e-08	5.512906e-08
1.250000e+00	1.500000e+00	4.761736e-06	2.858360e-06	2.858360e-06
1.500000e+00	1.750000e+00	1.797158e-06	4.904188e-08	4.904188e-08
1.750000e+00	2.000000e+00	1.470766e-06	4.010841e-08	4.010841e-08
2.000000e+00	2.250000e+00	1.235287e-06	3.288029e-08	3.288029e-08
2.250000e+00	2.500000e+00	9.404564e-07	5.014741e-08	5.014741e-08
2.500000e+00	2.750000e+00	7.597836e-07	2.337053e-08	2.337053e-08
2.750000e+00	3.000000e+00	5.675448e-07	2.368030e-08	2.368030e-08
3.000000e+00	3.250000e+00	3.702787e-07	2.190768e-08	2.190768e-08
3.250000e+00	3.500000e+00	2.639803e-07	1.380457e-08	1.380457e-08
3.500000e+00	3.750000e+00	1.551286e-07	2.055241e-08	2.055241e-08
3.750000e+00	4.000000e+00	6.898980e-08	1.690551e-08	1.690551e-08
4.000000e+00	4.250000e+00	5.147076e-08	7.116694e-09	7.116694e-09
4.250000e+00	4.500000e+00	2.138490e-08	3.649426e-09	3.649426e-09
4.500000e+00	4.750000e+00	1.202886e-08	2.355188e-09	2.355188e-09
4.750000e+00	5.000000e+00	4.157428e-09	1.992810e-09	1.992810e-09
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100]
Path=VBS-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100]
ScaledBy=3.93677248221105319e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.601819e-06	6.977788e-08	6.977788e-08
2.500000e-01	5.000000e-01	2.584886e-06	1.078199e-07	1.078199e-07
5.000000e-01	7.500000e-01	2.892915e-06	1.691679e-07	1.691679e-07
7.500000e-01	1.000000e+00	2.572155e-06	5.625119e-08	5.625119e-08
1.000000e+00	1.250000e+00	2.330802e-06	8.096614e-08	8.096614e-08
1.250000e+00	1.500000e+00	6.394120e-06	4.628662e-06	4.628662e-06
1.500000e+00	1.750000e+00	1.842654e-06	5.926897e-08	5.926897e-08
1.750000e+00	2.000000e+00	1.471232e-06	3.975214e-08	3.975214e-08
2.000000e+00	2.250000e+00	1.243462e-06	3.183417e-08	3.183417e-08
2.250000e+00	2.500000e+00	9.643712e-07	3.844476e-08	3.844476e-08
2.500000e+00	2.750000e+00	7.460032e-07	3.115272e-08	3.115272e-08
2.750000e+00	3.000000e+00	5.800668e-07	2.275563e-08	2.275563e-08
3.000000e+00	3.250000e+00	3.845213e-07	2.429892e-08	2.429892e-08
3.250000e+00	3.500000e+00	2.618184e-07	1.397244e-08	1.397244e-08
3.500000e+00	3.750000e+00	1.515944e-07	2.147239e-08	2.147239e-08
3.750000e+00	4.000000e+00	7.013952e-08	1.496477e-08	1.496477e-08
4.000000e+00	4.250000e+00	5.173876e-08	6.288679e-09	6.288679e-09
4.250000e+00	4.500000e+00	2.297382e-08	4.188153e-09	4.188153e-09
4.500000e+00	4.750000e+00	1.139098e-08	2.269092e-09	2.269092e-09
4.750000e+00	5.000000e+00	4.237372e-09	2.332310e-09	2.332310e-09
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
Path=VBS-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
ScaledBy=3.93599824083047504e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	3.034661e-06	1.127099e-07	1.127099e-07
2.500000e-01	5.000000e-01	3.081414e-06	4.679080e-08	4.679080e-08
5.000000e-01	7.500000e-01	3.211208e-06	6.792251e-08	6.792251e-08
7.500000e-01	1.000000e+00	3.100750e-06	4.702316e-08	4.702316e-08
1.000000e+00	1.250000e+00	2.879323e-06	4.572135e-08	4.572135e-08
1.250000e+00	1.500000e+00	6.219872e-06	3.925954e-06	3.925954e-06
1.500000e+00	1.750000e+00	2.137426e-06	3.554150e-08	3.554150e-08
1.750000e+00	2.000000e+00	1.741945e-06	3.480552e-08	3.480552e-08
2.000000e+00	2.250000e+00	1.475943e-06	2.862285e-08	2.862285e-08
2.250000e+00	2.500000e+00	1.138234e-06	4.071976e-08	4.071976e-08
2.500000e+00	2.750000e+00	8.840976e-07	2.132789e-08	2.132789e-08
2.750000e+00	3.000000e+00	6.619848e-07	1.895855e-08	1.895855e-08
3.000000e+00	3.250000e+00	4.360212e-07	1.681730e-08	1.681730e-08
3.250000e+00	3.500000e+00	3.070280e-07	1.176214e-08	1.176214e-08
3.500000e+00	3.750000e+00	1.900612e-07	1.301471e-08	1.301471e-08
3.750000e+00	4.000000e+00	9.380916e-08	7.906520e-09	7.906520e-09
4.000000e+00	4.250000e+00	5.595288e-08	5.056889e-09	5.056889e-09
4.250000e+00	4.500000e+00	2.402804e-08	3.740450e-09	3.740450e-09
4.500000e+00	4.750000e+00	9.274112e-09	1.668580e-09	1.668580e-09
4.750000e+00	5.000000e+00	4.080900e-09	2.073520e-09	2.073520e-09
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
Path=VBS-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=3.93602269865109171e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	3.054615e-06	1.122303e-07	1.122303e-07
2.500000e-01	5.000000e-01	3.096283e-06	4.801805e-08	4.801805e-08
5.000000e-01	7.500000e-01	3.228083e-06	7.216164e-08	7.216164e-08
7.500000e-01	1.000000e+00	3.118956e-06	4.876888e-08	4.876888e-08
1.000000e+00	1.250000e+00	2.894757e-06	4.734806e-08	4.734806e-08
1.250000e+00	1.500000e+00	6.372288e-06	4.087100e-06	4.087100e-06
1.500000e+00	1.750000e+00	2.151334e-06	3.612063e-08	3.612063e-08
1.750000e+00	2.000000e+00	1.754748e-06	3.623199e-08	3.623199e-08
2.000000e+00	2.250000e+00	1.490331e-06	2.943388e-08	2.943388e-08
2.250000e+00	2.500000e+00	1.150196e-06	4.109532e-08	4.109532e-08
2.500000e+00	2.750000e+00	8.933140e-07	2.222623e-08	2.222623e-08
2.750000e+00	3.000000e+00	6.712784e-07	1.974888e-08	1.974888e-08
3.000000e+00	3.250000e+00	4.413120e-07	1.751691e-08	1.751691e-08
3.250000e+00	3.500000e+00	3.112695e-07	1.215081e-08	1.215081e-08
3.500000e+00	3.750000e+00	1.925685e-07	1.390837e-08	1.390837e-08
3.750000e+00	4.000000e+00	9.441888e-08	8.201889e-09	8.201889e-09
4.000000e+00	4.250000e+00	5.712732e-08	5.176850e-09	5.176850e-09
4.250000e+00	4.500000e+00	2.433874e-08	3.868061e-09	3.868061e-09
4.500000e+00	4.750000e+00	9.462984e-09	1.709011e-09	1.709011e-09
4.750000e+00	5.000000e+00	4.202768e-09	2.167209e-09	2.167209e-09
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
Path=VBS-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
ScaledBy=3.93567682248636440e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.525568e-06	1.211237e-07	1.211237e-07
2.500000e-01	5.000000e-01	2.593649e-06	4.711132e-08	4.711132e-08
5.000000e-01	7.500000e-01	2.724392e-06	7.100971e-08	7.100971e-08
7.500000e-01	1.000000e+00	2.616337e-06	4.663518e-08	4.663518e-08
1.000000e+00	1.250000e+00	2.424100e-06	4.539096e-08	4.539096e-08
1.250000e+00	1.500000e+00	6.159496e-06	4.284829e-06	4.284829e-06
1.500000e+00	1.750000e+00	1.809955e-06	3.470803e-08	3.470803e-08
1.750000e+00	2.000000e+00	1.474677e-06	3.461005e-08	3.461005e-08
2.000000e+00	2.250000e+00	1.259470e-06	2.761253e-08	2.761253e-08
2.250000e+00	2.500000e+00	9.664128e-07	4.258961e-08	4.258961e-08
2.500000e+00	2.750000e+00	7.594860e-07	2.043145e-08	2.043145e-08
2.750000e+00	3.000000e+00	5.721328e-07	1.817700e-08	1.817700e-08
3.000000e+00	3.250000e+00	3.768474e-07	1.668498e-08	1.668498e-08
3.250000e+00	3.500000e+00	2.678461e-07	1.110352e-08	1.110352e-08
3.500000e+00	3.750000e+00	1.634572e-07	1.300174e-08	1.300174e-08
3.750000e+00	4.000000e+00	8.051724e-08	7.766382e-09	7.766382e-09
4.000000e+00	4.250000e+00	5.018872e-08	4.811047e-09	4.811047e-09
4.250000e+00	4.500000e+00	2.114394e-08	3.572862e-09	3.572862e-09
4.500000e+00	4.750000e+00	8.223460e-09	1.529781e-09	1.529781e-09
4.750000e+00	5.000000e+00	3.725348e-09	1.894684e-09	1.894684e-09
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=VBS-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=3.93571627546527284e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.523528e-06	1.205673e-07	1.205673e-07
2.500000e-01	5.000000e-01	2.585038e-06	4.846597e-08	4.846597e-08
5.000000e-01	7.500000e-01	2.718122e-06	7.579002e-08	7.579002e-08
7.500000e-01	1.000000e+00	2.611682e-06	4.863436e-08	4.863436e-08
1.000000e+00	1.250000e+00	2.417026e-06	4.722135e-08	4.722135e-08
1.250000e+00	1.500000e+00	6.303516e-06	4.460726e-06	4.460726e-06
1.500000e+00	1.750000e+00	1.806394e-06	3.531582e-08	3.531582e-08
1.750000e+00	2.000000e+00	1.471798e-06	3.620113e-08	3.620113e-08
2.000000e+00	2.250000e+00	1.260707e-06	2.844388e-08	2.844388e-08
2.250000e+00	2.500000e+00	9.670452e-07	4.288935e-08	4.288935e-08
2.500000e+00	2.750000e+00	7.600540e-07	2.139293e-08	2.139293e-08
2.750000e+00	3.000000e+00	5.751064e-07	1.899459e-08	1.899459e-08
3.000000e+00	3.250000e+00	3.777357e-07	1.742272e-08	1.742272e-08
3.250000e+00	3.500000e+00	2.690673e-07	1.147430e-08	1.147430e-08
3.500000e+00	3.750000e+00	1.638206e-07	1.398094e-08	1.398094e-08
3.750000e+00	4.000000e+00	8.006876e-08	8.070504e-09	8.070504e-09
4.000000e+00	4.250000e+00	5.083764e-08	4.903923e-09	4.903923e-09
4.250000e+00	4.500000e+00	2.122428e-08	3.696764e-09	3.696764e-09
4.500000e+00	4.750000e+00	8.321352e-09	1.557672e-09	1.557672e-09
4.750000e+00	5.000000e+00	3.797858e-09	1.961494e-09	1.961494e-09
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
Path=VBS-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
ScaledBy=3.93577687494778719e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.531799e-06	1.194785e-07	1.194785e-07
2.500000e-01	5.000000e-01	2.584277e-06	5.009639e-08	5.009639e-08
5.000000e-01	7.500000e-01	2.719960e-06	8.134564e-08	8.134564e-08
7.500000e-01	1.000000e+00	2.615706e-06	5.117581e-08	5.117581e-08
1.000000e+00	1.250000e+00	2.417638e-06	4.940151e-08	4.940151e-08
1.250000e+00	1.500000e+00	6.459032e-06	4.646117e-06	4.646117e-06
1.500000e+00	1.750000e+00	1.808757e-06	3.603038e-08	3.603038e-08
1.750000e+00	2.000000e+00	1.473668e-06	3.813970e-08	3.813970e-08
2.000000e+00	2.250000e+00	1.266256e-06	2.943068e-08	2.943068e-08
2.250000e+00	2.500000e+00	9.711520e-07	4.322031e-08	4.322031e-08
2.500000e+00	2.750000e+00	7.631064e-07	2.263411e-08	2.263411e-08
2.750000e+00	3.000000e+00	5.801716e-07	1.999077e-08	1.999077e-08
3.000000e+00	3.250000e+00	3.797858e-07	1.827746e-08	1.827746e-08
3.250000e+00	3.500000e+00	2.711648e-07	1.192626e-08	1.192626e-08
3.500000e+00	3.750000e+00	1.645901e-07	1.516961e-08	1.516961e-08
3.750000e+00	4.000000e+00	7.980236e-08	8.429534e-09	8.429534e-09
4.000000e+00	4.250000e+00	5.168864e-08	5.015545e-09	5.015545e-09
4.250000e+00	4.500000e+00	2.135691e-08	3.841492e-09	3.841492e-09
4.500000e+00	4.750000e+00	8.446752e-09	1.590909e-09	1.590909e-09
4.750000e+00	5.000000e+00	3.886408e-09	2.041680e-09	2.041680e-09
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
Path=VBS-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=3.93556243197400777e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.363376e-06	1.320273e-07	1.320273e-07
2.500000e-01	5.000000e-01	2.439806e-06	5.173644e-08	5.173644e-08
5.000000e-01	7.500000e-01	2.582417e-06	8.228574e-08	8.228574e-08
7.500000e-01	1.000000e+00	2.470168e-06	5.155465e-08	5.155465e-08
1.000000e+00	1.250000e+00	2.278952e-06	5.007268e-08	5.007268e-08
1.250000e+00	1.500000e+00	6.604372e-06	4.911757e-06	4.911757e-06
1.500000e+00	1.750000e+00	1.711686e-06	3.707961e-08	3.707961e-08
1.750000e+00	2.000000e+00	1.391845e-06	3.837919e-08	3.837919e-08
2.000000e+00	2.250000e+00	1.198344e-06	2.958553e-08	2.958553e-08
2.250000e+00	2.500000e+00	9.155876e-07	4.638298e-08	4.638298e-08
2.500000e+00	2.750000e+00	7.253780e-07	2.214436e-08	2.214436e-08
2.750000e+00	3.000000e+00	5.514024e-07	1.967960e-08	1.967960e-08
3.000000e+00	3.250000e+00	3.625818e-07	1.835416e-08	1.835416e-08
3.250000e+00	3.500000e+00	2.594850e-07	1.173783e-08	1.173783e-08
3.500000e+00	3.750000e+00	1.558488e-07	1.481853e-08	1.481853e-08
3.750000e+00	4.000000e+00	7.668192e-08	8.440405e-09	8.440405e-09
4.000000e+00	4.250000e+00	5.026148e-08	5.077048e-09	5.077048e-09
4.250000e+00	4.500000e+00	2.079092e-08	3.813741e-09	3.813741e-09
4.500000e+00	4.750000e+00	8.068756e-09	1.555247e-09	1.555247e-09
4.750000e+00	5.000000e+00	3.756398e-09	1.904974e-09	1.904974e-09
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
Path=VBS-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
ScaledBy=3.93563723282249735e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.360603e-06	1.308122e-07	1.308122e-07
2.500000e-01	5.000000e-01	2.426058e-06	5.354738e-08	5.354738e-08
5.000000e-01	7.500000e-01	2.571893e-06	8.847298e-08	8.847298e-08
7.500000e-01	1.000000e+00	2.462108e-06	5.441238e-08	5.441238e-08
1.000000e+00	1.250000e+00	2.267086e-06	5.250259e-08	5.250259e-08
1.250000e+00	1.500000e+00	6.763764e-06	5.115914e-06	5.115914e-06
1.500000e+00	1.750000e+00	1.704383e-06	3.786120e-08	3.786120e-08
1.750000e+00	2.000000e+00	1.384752e-06	4.054702e-08	4.054702e-08
2.000000e+00	2.250000e+00	1.196410e-06	3.065430e-08	3.065430e-08
2.250000e+00	2.500000e+00	9.130976e-07	4.667597e-08	4.667597e-08
2.500000e+00	2.750000e+00	7.232924e-07	2.350585e-08	2.350585e-08
2.750000e+00	3.000000e+00	5.528552e-07	2.076195e-08	2.076195e-08
3.000000e+00	3.250000e+00	3.620534e-07	1.928526e-08	1.928526e-08
3.250000e+00	3.500000e+00	2.598325e-07	1.221127e-08	1.221127e-08
3.500000e+00	3.750000e+00	1.552945e-07	1.613601e-08	1.613601e-08
3.750000e+00	4.000000e+00	7.578704e-08	8.828535e-09	8.828535e-09
4.000000e+00	4.250000e+00	5.084268e-08	5.179978e-09	5.179978e-09
4.250000e+00	4.500000e+00	2.080433e-08	3.966967e-09	3.966967e-09
4.500000e+00	4.750000e+00	8.143720e-09	1.583896e-09	1.583896e-09
4.750000e+00	5.000000e+00	3.813322e-09	1.967637e-09	1.967637e-09
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=VBS-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ScaledBy=3.93667473423365543e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	-6.174352e-06	8.614900e-06	8.614900e-06
2.500000e-01	5.000000e-01	2.013989e-06	3.956571e-07	3.956571e-07
5.000000e-01	7.500000e-01	2.501626e-06	8.037441e-08	8.037441e-08
7.500000e-01	1.000000e+00	2.404236e-06	4.999144e-08	4.999144e-08
1.000000e+00	1.250000e+00	2.240514e-06	5.113679e-08	5.113679e-08
1.250000e+00	1.500000e+00	-8.571272e-02	8.571444e-02	8.571444e-02
1.500000e+00	1.750000e+00	-1.777806e-05	1.941240e-05	1.941240e-05
1.750000e+00	2.000000e+00	1.337267e-06	3.854214e-08	3.854214e-08
2.000000e+00	2.250000e+00	1.143154e-06	2.853300e-08	2.853300e-08
2.250000e+00	2.500000e+00	7.942824e-07	8.964615e-08	8.964615e-08
2.500000e+00	2.750000e+00	6.866008e-07	2.336721e-08	2.336721e-08
2.750000e+00	3.000000e+00	5.353400e-07	1.964340e-08	1.964340e-08
3.000000e+00	3.250000e+00	-5.156020e-06	5.499574e-06	5.499574e-06
3.250000e+00	3.500000e+00	-1.759317e-03	1.759559e-03	1.759559e-03
3.500000e+00	3.750000e+00	1.485075e-07	1.497587e-08	1.497587e-08
3.750000e+00	4.000000e+00	7.322328e-08	8.631189e-09	8.631189e-09
4.000000e+00	4.250000e+00	4.874256e-08	5.279350e-09	5.279350e-09
4.250000e+00	4.500000e+00	1.944201e-08	3.627268e-09	3.627268e-09
4.500000e+00	4.750000e+00	8.374524e-09	1.553842e-09	1.553842e-09
4.750000e+00	5.000000e+00	3.315291e-09	1.868223e-09	1.868223e-09
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=VBS-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ScaledBy=3.95137204320447604e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.486730e-06	4.694340e-08	4.694340e-08
2.500000e-01	5.000000e-01	2.447115e-06	5.013298e-08	5.013298e-08
5.000000e-01	7.500000e-01	2.573330e-06	7.715596e-08	7.715596e-08
7.500000e-01	1.000000e+00	2.455675e-06	5.014319e-08	5.014319e-08
1.000000e+00	1.250000e+00	2.273194e-06	5.006477e-08	5.006477e-08
1.250000e+00	1.500000e+00	1.777566e-06	1.739694e-07	1.739694e-07
1.500000e+00	1.750000e+00	1.715735e-06	3.774360e-08	3.774360e-08
1.750000e+00	2.000000e+00	1.222182e-06	1.570004e-07	1.570004e-07
2.000000e+00	2.250000e+00	1.415855e-06	2.309557e-07	2.309557e-07
2.250000e+00	2.500000e+00	8.890432e-07	4.346909e-08	4.346909e-08
2.500000e+00	2.750000e+00	7.067040e-07	2.177812e-08	2.177812e-08
2.750000e+00	3.000000e+00	5.440088e-07	1.978279e-08	1.978279e-08
3.000000e+00	3.250000e+00	3.490898e-07	1.798164e-08	1.798164e-08
3.250000e+00	3.500000e+00	2.456789e-07	1.140203e-08	1.140203e-08
3.500000e+00	3.750000e+00	1.508272e-07	1.517985e-08	1.517985e-08
3.750000e+00	4.000000e+00	7.435488e-08	8.681451e-09	8.681451e-09
4.000000e+00	4.250000e+00	4.933136e-08	5.311140e-09	5.311140e-09
4.250000e+00	4.500000e+00	1.969682e-08	3.655496e-09	3.655496e-09
4.500000e+00	4.750000e+00	8.470340e-09	1.565520e-09	1.565520e-09
4.750000e+00	5.000000e+00	3.338962e-09	1.877463e-09	1.877463e-09
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
Path=VBS-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
ScaledBy=3.93672252407829643e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.471922e-06	4.684507e-08	4.684507e-08
2.500000e-01	5.000000e-01	2.069365e-06	3.709057e-07	3.709057e-07
5.000000e-01	7.500000e-01	2.538251e-06	7.913238e-08	7.913238e-08
7.500000e-01	1.000000e+00	2.436581e-06	5.003348e-08	5.003348e-08
1.000000e+00	1.250000e+00	2.258384e-06	4.969261e-08	4.969261e-08
1.250000e+00	1.500000e+00	6.161300e-06	4.427967e-06	4.427967e-06
1.500000e+00	1.750000e+00	1.707001e-06	3.751438e-08	3.751438e-08
1.750000e+00	2.000000e+00	1.367788e-06	3.679483e-08	3.679483e-08
2.000000e+00	2.250000e+00	1.160938e-06	2.867599e-08	2.867599e-08
2.250000e+00	2.500000e+00	8.183720e-07	8.000830e-08	8.000830e-08
2.500000e+00	2.750000e+00	6.982372e-07	2.367386e-08	2.367386e-08
2.750000e+00	3.000000e+00	5.447016e-07	1.975625e-08	1.975625e-08
3.000000e+00	3.250000e+00	3.503534e-07	1.796228e-08	1.796228e-08
3.250000e+00	3.500000e+00	2.515298e-07	1.233287e-08	1.233287e-08
3.500000e+00	3.750000e+00	1.517092e-07	1.522043e-08	1.522043e-08
3.750000e+00	4.000000e+00	7.491392e-08	8.683014e-09	8.683014e-09
4.000000e+00	4.250000e+00	4.978128e-08	5.331935e-09	5.331935e-09
4.250000e+00	4.500000e+00	1.989794e-08	3.672213e-09	3.672213e-09
4.500000e+00	4.750000e+00	8.553336e-09	1.578629e-09	1.578629e-09
4.750000e+00	5.000000e+00	3.386383e-09	1.903902e-09	1.903902e-09
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[_VarBand]
BandComponentEnv=Nominal,ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5,ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1,ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5,ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2,ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1,ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2
ErrorBandColor=red!80!black
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
ErrorTubes=1
ErrorType=env
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[_VarBand]
Path=QCD-QCD[_VarBand]
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.638670e-04	1.123196e-05	1.123196e-05
2.500000e-01	5.000000e-01	1.737537e-04	3.592457e-06	3.592457e-06
5.000000e-01	7.500000e-01	1.838648e-04	4.933714e-07	4.933714e-07
7.500000e-01	1.000000e+00	2.004710e-04	5.159000e-07	5.159000e-07
1.000000e+00	1.250000e+00	2.135468e-04	5.050161e-07	5.050161e-07
1.250000e+00	1.500000e+00	2.221264e-04	5.057202e-07	5.057202e-07
1.500000e+00	1.750000e+00	2.199575e-04	4.934570e-07	4.934570e-07
1.750000e+00	2.000000e+00	2.140828e-04	4.971472e-07	4.971472e-07
2.000000e+00	2.250000e+00	2.025990e-04	4.731537e-07	4.731537e-07
2.250000e+00	2.500000e+00	2.009203e-04	1.377857e-05	1.377857e-05
2.500000e+00	2.750000e+00	3.075714e-04	1.388097e-04	1.388097e-04
2.750000e+00	3.000000e+00	1.467978e-04	4.326610e-07	4.326610e-07
3.000000e+00	3.250000e+00	1.226433e-04	4.176950e-07	4.176950e-07
3.250000e+00	3.500000e+00	9.857564e-05	4.655928e-07	4.655928e-07
3.500000e+00	3.750000e+00	7.418152e-05	4.703163e-07	4.703163e-07
3.750000e+00	4.000000e+00	5.267104e-05	3.582653e-07	3.582653e-07
4.000000e+00	4.250000e+00	3.518398e-05	1.833657e-06	1.833657e-06
4.250000e+00	4.500000e+00	1.810274e-05	3.251406e-07	3.251406e-07
4.500000e+00	4.750000e+00	7.487292e-06	1.878322e-07	1.878322e-07
4.750000e+00	5.000000e+00	1.652123e-06	1.001199e-07	1.001199e-07
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[MUR=2__MUF=2__LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[MUR=2__MUF=2__LHAPDF=325100]
Path=QCD-QCD[MUR=2__MUF=2__LHAPDF=325100]
ScaledBy=7.87827894419162642e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.432012e-04	9.476740e-06	9.476740e-06
2.500000e-01	5.000000e-01	1.530753e-04	3.314951e-06	3.314951e-06
5.000000e-01	7.500000e-01	1.607144e-04	4.679311e-07	4.679311e-07
7.500000e-01	1.000000e+00	1.747095e-04	4.921574e-07	4.921574e-07
1.000000e+00	1.250000e+00	1.847482e-04	4.802914e-07	4.802914e-07
1.250000e+00	1.500000e+00	1.907579e-04	4.722682e-07	4.722682e-07
1.500000e+00	1.750000e+00	1.872113e-04	4.524628e-07	4.524628e-07
1.750000e+00	2.000000e+00	1.808774e-04	4.530088e-07	4.530088e-07
2.000000e+00	2.250000e+00	1.695944e-04	4.206734e-07	4.206734e-07
2.250000e+00	2.500000e+00	1.664501e-04	1.083354e-05	1.083354e-05
2.500000e+00	2.750000e+00	2.326058e-04	9.365214e-05	9.365214e-05
2.750000e+00	3.000000e+00	1.199068e-04	3.694210e-07	3.694210e-07
3.000000e+00	3.250000e+00	9.946516e-05	3.520063e-07	3.520063e-07
3.250000e+00	3.500000e+00	7.944228e-05	3.750208e-07	3.750208e-07
3.500000e+00	3.750000e+00	5.942012e-05	3.698751e-07	3.698751e-07
3.750000e+00	4.000000e+00	4.182476e-05	2.944417e-07	2.944417e-07
4.000000e+00	4.250000e+00	2.771363e-05	1.433203e-06	1.433203e-06
4.250000e+00	4.500000e+00	1.413913e-05	2.236003e-07	2.236003e-07
4.500000e+00	4.750000e+00	5.861676e-06	1.458526e-07	1.458526e-07
4.750000e+00	5.000000e+00	1.298239e-06	8.445739e-08	8.445739e-08
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[MUR=2__MUF=1__LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[MUR=2__MUF=1__LHAPDF=325100]
Path=QCD-QCD[MUR=2__MUF=1__LHAPDF=325100]
ScaledBy=7.87844175434146219e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.442948e-04	7.412902e-06	7.412902e-06
2.500000e-01	5.000000e-01	1.513174e-04	3.077437e-06	3.077437e-06
5.000000e-01	7.500000e-01	1.593523e-04	4.401298e-07	4.401298e-07
7.500000e-01	1.000000e+00	1.730731e-04	4.599115e-07	4.599115e-07
1.000000e+00	1.250000e+00	1.831987e-04	4.472555e-07	4.472555e-07
1.250000e+00	1.500000e+00	1.891658e-04	4.399318e-07	4.399318e-07
1.500000e+00	1.750000e+00	1.861014e-04	4.257039e-07	4.257039e-07
1.750000e+00	2.000000e+00	1.799982e-04	4.246772e-07	4.246772e-07
2.000000e+00	2.250000e+00	1.690174e-04	3.996728e-07	3.996728e-07
2.250000e+00	2.500000e+00	1.663912e-04	1.110287e-05	1.110287e-05
2.500000e+00	2.750000e+00	2.539410e-04	1.149466e-04	1.149466e-04
2.750000e+00	3.000000e+00	1.202707e-04	3.591746e-07	3.591746e-07
3.000000e+00	3.250000e+00	9.991484e-05	3.446111e-07	3.446111e-07
3.250000e+00	3.500000e+00	7.994160e-05	3.786182e-07	3.786182e-07
3.500000e+00	3.750000e+00	5.987444e-05	3.794364e-07	3.794364e-07
3.750000e+00	4.000000e+00	4.231416e-05	2.897917e-07	2.897917e-07
4.000000e+00	4.250000e+00	2.830680e-05	1.640036e-06	1.640036e-06
4.250000e+00	4.500000e+00	1.437766e-05	2.268936e-07	2.268936e-07
4.500000e+00	4.750000e+00	5.976308e-06	1.480293e-07	1.480293e-07
4.750000e+00	5.000000e+00	1.329398e-06	8.461290e-08	8.461290e-08
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[MUR=1__MUF=2__LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[MUR=1__MUF=2__LHAPDF=325100]
Path=QCD-QCD[MUR=1__MUF=2__LHAPDF=325100]
ScaledBy=7.87892697713872950e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.615456e-04	1.461480e-05	1.461480e-05
2.500000e-01	5.000000e-01	1.756080e-04	3.881407e-06	3.881407e-06
5.000000e-01	7.500000e-01	1.852990e-04	5.159428e-07	5.159428e-07
7.500000e-01	1.000000e+00	2.022141e-04	5.451676e-07	5.451676e-07
1.000000e+00	1.250000e+00	2.151479e-04	5.326899e-07	5.326899e-07
1.250000e+00	1.500000e+00	2.238040e-04	5.338325e-07	5.338325e-07
1.500000e+00	1.750000e+00	2.211683e-04	5.169234e-07	5.169234e-07
1.750000e+00	2.000000e+00	2.149358e-04	5.217465e-07	5.217465e-07
2.000000e+00	2.250000e+00	2.031746e-04	4.903215e-07	4.903215e-07
2.250000e+00	2.500000e+00	2.009155e-04	1.349562e-05	1.349562e-05
2.500000e+00	2.750000e+00	2.819580e-04	1.133744e-04	1.133744e-04
2.750000e+00	3.000000e+00	1.463083e-04	4.396144e-07	4.396144e-07
3.000000e+00	3.250000e+00	1.220155e-04	4.224265e-07	4.224265e-07
3.250000e+00	3.500000e+00	9.789980e-05	4.569091e-07	4.569091e-07
3.500000e+00	3.750000e+00	7.355900e-05	4.537368e-07	4.537368e-07
3.750000e+00	4.000000e+00	5.205472e-05	3.577695e-07	3.577695e-07
4.000000e+00	4.250000e+00	3.443412e-05	1.608113e-06	1.608113e-06
4.250000e+00	4.500000e+00	1.777030e-05	3.117814e-07	3.117814e-07
4.500000e+00	4.750000e+00	7.335104e-06	1.819451e-07	1.819451e-07
4.750000e+00	5.000000e+00	1.612102e-06	9.936519e-08	9.936519e-08
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[MUR=1__MUF=1__LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[MUR=1__MUF=1__LHAPDF=325100]
Path=QCD-QCD[MUR=1__MUF=1__LHAPDF=325100]
ScaledBy=7.87894015192932409e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.638670e-04	1.123196e-05	1.123196e-05
2.500000e-01	5.000000e-01	1.737537e-04	3.592457e-06	3.592457e-06
5.000000e-01	7.500000e-01	1.838648e-04	4.933714e-07	4.933714e-07
7.500000e-01	1.000000e+00	2.004710e-04	5.159000e-07	5.159000e-07
1.000000e+00	1.250000e+00	2.135468e-04	5.050161e-07	5.050161e-07
1.250000e+00	1.500000e+00	2.221264e-04	5.057202e-07	5.057202e-07
1.500000e+00	1.750000e+00	2.199575e-04	4.934570e-07	4.934570e-07
1.750000e+00	2.000000e+00	2.140828e-04	4.971472e-07	4.971472e-07
2.000000e+00	2.250000e+00	2.025990e-04	4.731537e-07	4.731537e-07
2.250000e+00	2.500000e+00	2.009203e-04	1.377857e-05	1.377857e-05
2.500000e+00	2.750000e+00	3.075714e-04	1.388097e-04	1.388097e-04
2.750000e+00	3.000000e+00	1.467978e-04	4.326610e-07	4.326610e-07
3.000000e+00	3.250000e+00	1.226433e-04	4.176950e-07	4.176950e-07
3.250000e+00	3.500000e+00	9.857564e-05	4.655928e-07	4.655928e-07
3.500000e+00	3.750000e+00	7.418152e-05	4.703163e-07	4.703163e-07
3.750000e+00	4.000000e+00	5.267104e-05	3.582653e-07	3.582653e-07
4.000000e+00	4.250000e+00	3.518398e-05	1.833657e-06	1.833657e-06
4.250000e+00	4.500000e+00	1.810274e-05	3.251406e-07	3.251406e-07
4.500000e+00	4.750000e+00	7.487292e-06	1.878322e-07	1.878322e-07
4.750000e+00	5.000000e+00	1.652123e-06	1.001199e-07	1.001199e-07
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[MUR=1__MUF=0.5__LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[MUR=1__MUF=0.5__LHAPDF=325100]
Path=QCD-QCD[MUR=1__MUF=0.5__LHAPDF=325100]
ScaledBy=7.87927600504545826e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.614290e-04	1.230198e-05	1.230198e-05
2.500000e-01	5.000000e-01	1.810340e-04	7.926621e-06	7.926621e-06
5.000000e-01	7.500000e-01	1.858915e-04	1.690764e-05	1.690764e-05
7.500000e-01	1.000000e+00	2.028420e-04	4.503090e-06	4.503090e-06
1.000000e+00	1.250000e+00	2.148972e-04	5.111059e-06	5.111059e-06
1.250000e+00	1.500000e+00	2.121679e-04	6.888489e-06	6.888489e-06
1.500000e+00	1.750000e+00	2.135526e-04	2.646421e-06	2.646421e-06
1.750000e+00	2.000000e+00	2.140722e-04	3.223442e-06	3.223442e-06
2.000000e+00	2.250000e+00	2.239460e-04	1.619066e-05	1.619066e-05
2.250000e+00	2.500000e+00	1.996304e-04	1.193752e-05	1.193752e-05
2.500000e+00	2.750000e+00	3.510451e-04	1.818072e-04	1.818072e-04
2.750000e+00	3.000000e+00	1.411905e-04	4.353044e-06	4.353044e-06
3.000000e+00	3.250000e+00	1.228314e-04	6.659787e-07	6.659787e-07
3.250000e+00	3.500000e+00	9.873844e-05	5.524129e-07	5.524129e-07
3.500000e+00	3.750000e+00	7.442560e-05	5.327018e-07	5.327018e-07
3.750000e+00	4.000000e+00	5.342184e-05	4.347647e-07	4.347647e-07
4.000000e+00	4.250000e+00	3.620893e-05	2.162456e-06	2.162456e-06
4.250000e+00	4.500000e+00	1.834131e-05	3.497196e-07	3.497196e-07
4.500000e+00	4.750000e+00	7.620220e-06	1.977563e-07	1.977563e-07
4.750000e+00	5.000000e+00	1.710153e-06	1.049195e-07	1.049195e-07
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[MUR=0.5__MUF=1__LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[MUR=0.5__MUF=1__LHAPDF=325100]
Path=QCD-QCD[MUR=0.5__MUF=1__LHAPDF=325100]
ScaledBy=7.87785652378137932e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.222321e-04	8.908365e-06	8.908365e-06
2.500000e-01	5.000000e-01	2.277371e-04	3.438052e-06	3.438052e-06
5.000000e-01	7.500000e-01	2.440952e-04	7.589597e-07	7.589597e-07
7.500000e-01	1.000000e+00	2.668664e-04	7.978936e-07	7.978936e-07
1.000000e+00	1.250000e+00	2.856639e-04	7.982403e-07	7.982403e-07
1.250000e+00	1.500000e+00	2.980972e-04	7.812777e-07	7.812777e-07
1.500000e+00	1.750000e+00	2.973617e-04	7.772092e-07	7.772092e-07
1.750000e+00	2.000000e+00	2.910290e-04	7.823549e-07	7.823549e-07
2.000000e+00	2.250000e+00	2.764548e-04	7.464026e-07	7.464026e-07
2.250000e+00	2.500000e+00	2.761305e-04	1.898841e-05	1.898841e-05
2.500000e+00	2.750000e+00	4.030712e-04	1.711317e-04	1.711317e-04
2.750000e+00	3.000000e+00	2.023078e-04	6.983228e-07	6.983228e-07
3.000000e+00	3.250000e+00	1.691978e-04	6.668334e-07	6.668334e-07
3.250000e+00	3.500000e+00	1.366085e-04	7.097906e-07	7.097906e-07
3.500000e+00	3.750000e+00	1.027263e-04	6.684150e-07	6.684150e-07
3.750000e+00	4.000000e+00	7.268556e-05	5.643176e-07	5.643176e-07
4.000000e+00	4.250000e+00	4.854800e-05	2.613988e-06	2.613988e-06
4.250000e+00	4.500000e+00	2.462098e-05	3.844271e-07	3.844271e-07
4.500000e+00	4.750000e+00	1.037480e-05	2.978262e-07	2.978262e-07
4.750000e+00	5.000000e+00	2.266704e-06	1.579226e-07	1.579226e-07
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100]
Path=QCD-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100]
ScaledBy=7.87855189948930389e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.115031e-04	1.394227e-05	1.394227e-05
2.500000e-01	5.000000e-01	2.357387e-04	8.493619e-06	8.493619e-06
5.000000e-01	7.500000e-01	2.389123e-04	8.878036e-06	8.878036e-06
7.500000e-01	1.000000e+00	2.637299e-04	2.747978e-06	2.747978e-06
1.000000e+00	1.250000e+00	2.837624e-04	5.819988e-06	5.819988e-06
1.250000e+00	1.500000e+00	2.913708e-04	5.052307e-06	5.052307e-06
1.500000e+00	1.750000e+00	2.905142e-04	2.489908e-06	2.489908e-06
1.750000e+00	2.000000e+00	2.906989e-04	2.103175e-06	2.103175e-06
2.000000e+00	2.250000e+00	2.796937e-04	5.526404e-06	5.526404e-06
2.250000e+00	2.500000e+00	2.744206e-04	1.734396e-05	1.734396e-05
2.500000e+00	2.750000e+00	4.407336e-04	2.079121e-04	2.079121e-04
2.750000e+00	3.000000e+00	1.974557e-04	3.629993e-06	3.629993e-06
3.000000e+00	3.250000e+00	1.699568e-04	8.349746e-07	8.349746e-07
3.250000e+00	3.500000e+00	1.367525e-04	7.369346e-07	7.369346e-07
3.500000e+00	3.750000e+00	1.031688e-04	6.757049e-07	6.757049e-07
3.750000e+00	4.000000e+00	7.428288e-05	6.991686e-07	6.991686e-07
4.000000e+00	4.250000e+00	4.926452e-05	2.430524e-06	2.430524e-06
4.250000e+00	4.500000e+00	2.492806e-05	4.230960e-07	4.230960e-07
4.500000e+00	4.750000e+00	1.052602e-05	2.815410e-07	2.815410e-07
4.750000e+00	5.000000e+00	2.363043e-06	1.526259e-07	1.526259e-07
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
Path=QCD-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
ScaledBy=7.87547469416159147e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.303373e-04	4.157859e-06	4.157859e-06
2.500000e-01	5.000000e-01	1.356409e-04	1.184877e-06	1.184877e-06
5.000000e-01	7.500000e-01	1.436364e-04	2.858393e-07	2.858393e-07
7.500000e-01	1.000000e+00	1.550956e-04	2.416968e-07	2.416968e-07
1.000000e+00	1.250000e+00	1.638150e-04	2.387817e-07	2.387817e-07
1.250000e+00	1.500000e+00	1.673843e-04	2.426335e-07	2.426335e-07
1.500000e+00	1.750000e+00	1.634850e-04	2.295108e-07	2.295108e-07
1.750000e+00	2.000000e+00	1.557850e-04	2.237420e-07	2.237420e-07
2.000000e+00	2.250000e+00	1.445304e-04	2.120679e-07	2.120679e-07
2.250000e+00	2.500000e+00	1.337009e-04	2.597669e-06	2.597669e-06
2.500000e+00	2.750000e+00	1.518207e-04	3.592830e-05	3.592830e-05
2.750000e+00	3.000000e+00	9.904720e-05	1.814125e-07	1.814125e-07
3.000000e+00	3.250000e+00	8.138532e-05	1.711187e-07	1.711187e-07
3.250000e+00	3.500000e+00	6.434144e-05	2.547011e-07	2.547011e-07
3.500000e+00	3.750000e+00	4.807640e-05	1.714046e-07	1.714046e-07
3.750000e+00	4.000000e+00	3.364494e-05	1.407680e-07	1.407680e-07
4.000000e+00	4.250000e+00	2.176584e-05	6.924467e-07	6.924467e-07
4.250000e+00	4.500000e+00	1.136232e-05	1.105898e-07	1.105898e-07
4.500000e+00	4.750000e+00	4.762900e-06	7.772576e-08	7.772576e-08
4.750000e+00	5.000000e+00	1.005292e-06	3.696815e-08	3.696815e-08
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
Path=QCD-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=7.87549963085128794e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.292804e-04	4.128039e-06	4.128039e-06
2.500000e-01	5.000000e-01	1.343605e-04	1.221596e-06	1.221596e-06
5.000000e-01	7.500000e-01	1.423074e-04	2.885697e-07	2.885697e-07
7.500000e-01	1.000000e+00	1.537374e-04	2.391758e-07	2.391758e-07
1.000000e+00	1.250000e+00	1.624897e-04	2.367015e-07	2.367015e-07
1.250000e+00	1.500000e+00	1.662106e-04	2.411795e-07	2.411795e-07
1.500000e+00	1.750000e+00	1.625519e-04	2.280356e-07	2.280356e-07
1.750000e+00	2.000000e+00	1.551374e-04	2.230540e-07	2.230540e-07
2.000000e+00	2.250000e+00	1.441639e-04	2.115438e-07	2.115438e-07
2.250000e+00	2.500000e+00	1.335114e-04	2.511429e-06	2.511429e-06
2.500000e+00	2.750000e+00	1.514643e-04	3.544086e-05	3.544086e-05
2.750000e+00	3.000000e+00	9.935952e-05	1.824195e-07	1.824195e-07
3.000000e+00	3.250000e+00	8.181688e-05	1.727372e-07	1.727372e-07
3.250000e+00	3.500000e+00	6.481548e-05	2.752963e-07	2.752963e-07
3.500000e+00	3.750000e+00	4.854596e-05	1.767691e-07	1.767691e-07
3.750000e+00	4.000000e+00	3.406736e-05	1.437397e-07	1.437397e-07
4.000000e+00	4.250000e+00	2.211404e-05	7.177896e-07	7.177896e-07
4.250000e+00	4.500000e+00	1.156932e-05	1.153869e-07	1.153869e-07
4.500000e+00	4.750000e+00	4.864200e-06	8.040464e-08	8.040464e-08
4.750000e+00	5.000000e+00	1.029020e-06	3.844770e-08	3.844770e-08
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
Path=QCD-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
ScaledBy=7.87550605913591601e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.489113e-04	5.468734e-06	5.468734e-06
2.500000e-01	5.000000e-01	1.558066e-04	1.497490e-06	1.497490e-06
5.000000e-01	7.500000e-01	1.655305e-04	3.423141e-07	3.423141e-07
7.500000e-01	1.000000e+00	1.795240e-04	2.808763e-07	2.808763e-07
1.000000e+00	1.250000e+00	1.906216e-04	2.778308e-07	2.778308e-07
1.250000e+00	1.500000e+00	1.959825e-04	2.855611e-07	2.855611e-07
1.500000e+00	1.750000e+00	1.926537e-04	2.710291e-07	2.710291e-07
1.750000e+00	2.000000e+00	1.847778e-04	2.668382e-07	2.668382e-07
2.000000e+00	2.250000e+00	1.725566e-04	2.547191e-07	2.547191e-07
2.250000e+00	2.500000e+00	1.609866e-04	3.456652e-06	3.456652e-06
2.500000e+00	2.750000e+00	1.870257e-04	4.688636e-05	4.688636e-05
2.750000e+00	3.000000e+00	1.204743e-04	2.232239e-07	2.232239e-07
3.000000e+00	3.250000e+00	9.953800e-05	2.123630e-07	2.123630e-07
3.250000e+00	3.500000e+00	7.911852e-05	3.153584e-07	3.153584e-07
3.500000e+00	3.750000e+00	5.937176e-05	2.161384e-07	2.161384e-07
3.750000e+00	4.000000e+00	4.173592e-05	1.780125e-07	1.780125e-07
4.000000e+00	4.250000e+00	2.711974e-05	8.761180e-07	8.761180e-07
4.250000e+00	4.500000e+00	1.418689e-05	1.423632e-07	1.423632e-07
4.500000e+00	4.750000e+00	5.960328e-06	9.871557e-08	9.871557e-08
4.750000e+00	5.000000e+00	1.259494e-06	4.681784e-08	4.681784e-08
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=QCD-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=7.87553327412612926e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.478788e-04	5.419144e-06	5.419144e-06
2.500000e-01	5.000000e-01	1.544841e-04	1.544425e-06	1.544425e-06
5.000000e-01	7.500000e-01	1.641457e-04	3.470706e-07	3.470706e-07
7.500000e-01	1.000000e+00	1.781060e-04	2.784484e-07	2.784484e-07
1.000000e+00	1.250000e+00	1.892367e-04	2.759852e-07	2.759852e-07
1.250000e+00	1.500000e+00	1.947574e-04	2.844769e-07	2.844769e-07
1.500000e+00	1.750000e+00	1.916875e-04	2.697541e-07	2.697541e-07
1.750000e+00	2.000000e+00	1.841245e-04	2.665091e-07	2.665091e-07
2.000000e+00	2.250000e+00	1.722157e-04	2.544759e-07	2.544759e-07
2.250000e+00	2.500000e+00	1.608269e-04	3.341799e-06	3.341799e-06
2.500000e+00	2.750000e+00	1.866150e-04	4.625024e-05	4.625024e-05
2.750000e+00	3.000000e+00	1.209085e-04	2.247638e-07	2.247638e-07
3.000000e+00	3.250000e+00	1.001107e-04	2.146771e-07	2.146771e-07
3.250000e+00	3.500000e+00	7.973824e-05	3.407404e-07	3.407404e-07
3.500000e+00	3.750000e+00	5.997844e-05	2.232171e-07	2.232171e-07
3.750000e+00	4.000000e+00	4.228088e-05	1.820123e-07	1.820123e-07
4.000000e+00	4.250000e+00	2.756839e-05	9.082305e-07	9.082305e-07
4.250000e+00	4.500000e+00	1.445364e-05	1.489281e-07	1.489281e-07
4.500000e+00	4.750000e+00	6.090408e-06	1.022151e-07	1.022151e-07
4.750000e+00	5.000000e+00	1.289949e-06	4.873464e-08	4.873464e-08
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
Path=QCD-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
ScaledBy=7.87555729306284179e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.466698e-04	5.348779e-06	5.348779e-06
2.500000e-01	5.000000e-01	1.529264e-04	1.586961e-06	1.586961e-06
5.000000e-01	7.500000e-01	1.625309e-04	3.521393e-07	3.521393e-07
7.500000e-01	1.000000e+00	1.764540e-04	2.755696e-07	2.755696e-07
1.000000e+00	1.250000e+00	1.876236e-04	2.738649e-07	2.738649e-07
1.250000e+00	1.500000e+00	1.933300e-04	2.832354e-07	2.832354e-07
1.500000e+00	1.750000e+00	1.905623e-04	2.683439e-07	2.683439e-07
1.750000e+00	2.000000e+00	1.833617e-04	2.661656e-07	2.661656e-07
2.000000e+00	2.250000e+00	1.718159e-04	2.542439e-07	2.542439e-07
2.250000e+00	2.500000e+00	1.606140e-04	3.187067e-06	3.187067e-06
2.500000e+00	2.750000e+00	1.859041e-04	4.528936e-05	4.528936e-05
2.750000e+00	3.000000e+00	1.213967e-04	2.265789e-07	2.265789e-07
3.000000e+00	3.250000e+00	1.007571e-04	2.173697e-07	2.173697e-07
3.250000e+00	3.500000e+00	8.043524e-05	3.721217e-07	3.721217e-07
3.500000e+00	3.750000e+00	6.066348e-05	2.315337e-07	2.315337e-07
3.750000e+00	4.000000e+00	4.289648e-05	1.866248e-07	1.866248e-07
4.000000e+00	4.250000e+00	2.807316e-05	9.420937e-07	9.420937e-07
4.250000e+00	4.500000e+00	1.475580e-05	1.567360e-07	1.567360e-07
4.500000e+00	4.750000e+00	6.237892e-06	1.062409e-07	1.062409e-07
4.750000e+00	5.000000e+00	1.324517e-06	5.094976e-08	5.094976e-08
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
Path=QCD-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=7.87558837541419377e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.919205e-04	7.334592e-06	7.334592e-06
2.500000e-01	5.000000e-01	2.012971e-04	2.000933e-06	2.000933e-06
5.000000e-01	7.500000e-01	2.147052e-04	4.537903e-07	4.537903e-07
7.500000e-01	1.000000e+00	2.338328e-04	3.642822e-07	3.642822e-07
1.000000e+00	1.250000e+00	2.494702e-04	3.627274e-07	3.627274e-07
1.250000e+00	1.500000e+00	2.579276e-04	3.763946e-07	3.763946e-07
1.500000e+00	1.750000e+00	2.550262e-04	3.592912e-07	3.592912e-07
1.750000e+00	2.000000e+00	2.460556e-04	3.571722e-07	3.571722e-07
2.000000e+00	2.250000e+00	2.310886e-04	3.433352e-07	3.433352e-07
2.250000e+00	2.500000e+00	2.167048e-04	4.592561e-06	4.592561e-06
2.500000e+00	2.750000e+00	2.517128e-04	6.202122e-05	6.202122e-05
2.750000e+00	3.000000e+00	1.638444e-04	3.075692e-07	3.075692e-07
3.000000e+00	3.250000e+00	1.359687e-04	2.947231e-07	2.947231e-07
3.250000e+00	3.500000e+00	1.085382e-04	4.421790e-07	4.421790e-07
3.500000e+00	3.750000e+00	8.170736e-05	3.036797e-07	3.036797e-07
3.750000e+00	4.000000e+00	5.764548e-05	2.510473e-07	2.510473e-07
4.000000e+00	4.250000e+00	3.753789e-05	1.175862e-06	1.175862e-06
4.250000e+00	4.500000e+00	1.970070e-05	2.061015e-07	2.061015e-07
4.500000e+00	4.750000e+00	8.292744e-06	1.396296e-07	1.396296e-07
4.750000e+00	5.000000e+00	1.755472e-06	6.632203e-08	6.632203e-08
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
Path=QCD-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
ScaledBy=7.87561466289222767e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.905744e-04	7.219473e-06	7.219473e-06
2.500000e-01	5.000000e-01	1.994853e-04	2.056126e-06	2.056126e-06
5.000000e-01	7.500000e-01	2.128223e-04	4.610119e-07	4.610119e-07
7.500000e-01	1.000000e+00	2.319088e-04	3.610168e-07	3.610168e-07
1.000000e+00	1.250000e+00	2.476020e-04	3.604676e-07	3.604676e-07
1.250000e+00	1.500000e+00	2.562958e-04	3.752555e-07	3.752555e-07
1.500000e+00	1.750000e+00	2.537804e-04	3.578936e-07	3.578936e-07
1.750000e+00	2.000000e+00	2.452756e-04	3.571711e-07	3.571711e-07
2.000000e+00	2.250000e+00	2.307770e-04	3.434905e-07	3.434905e-07
2.250000e+00	2.500000e+00	2.166211e-04	4.379918e-06	4.379918e-06
2.500000e+00	2.750000e+00	2.509532e-04	6.073273e-05	6.073273e-05
2.750000e+00	3.000000e+00	1.646755e-04	3.105203e-07	3.105203e-07
3.000000e+00	3.250000e+00	1.369927e-04	2.988998e-07	2.988998e-07
3.250000e+00	3.500000e+00	1.096123e-04	4.808158e-07	4.808158e-07
3.500000e+00	3.750000e+00	8.273508e-05	3.150051e-07	3.150051e-07
3.750000e+00	4.000000e+00	5.855424e-05	2.578801e-07	2.578801e-07
4.000000e+00	4.250000e+00	3.827007e-05	1.219775e-06	1.219775e-06
4.250000e+00	4.500000e+00	2.013819e-05	2.174723e-07	2.174723e-07
4.500000e+00	4.750000e+00	8.504216e-06	1.453518e-07	1.453518e-07
4.750000e+00	5.000000e+00	1.804854e-06	6.944103e-08	6.944103e-08
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=QCD-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ScaledBy=7.82359856500977653e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	-1.259720e+06	1.257544e+06	1.257544e+06
2.500000e-01	5.000000e-01	1.418177e+06	2.391155e+06	2.391155e+06
5.000000e-01	7.500000e-01	-4.663368e+02	4.651745e+02	4.651745e+02
7.500000e-01	1.000000e+00	-1.418967e+04	8.112725e+03	8.112725e+03
1.000000e+00	1.250000e+00	-4.607560e+03	3.292071e+03	3.292071e+03
1.250000e+00	1.500000e+00	-3.717708e+06	3.710859e+06	3.710859e+06
1.500000e+00	1.750000e+00	-1.060441e+04	1.051454e+04	1.051454e+04
1.750000e+00	2.000000e+00	-2.709579e+02	1.565847e+02	1.565847e+02
2.000000e+00	2.250000e+00	-1.624323e+00	1.452692e+00	1.452692e+00
2.250000e+00	2.500000e+00	-1.212629e+02	1.202755e+02	1.202755e+02
2.500000e+00	2.750000e+00	-3.484731e+04	3.382371e+04	3.382371e+04
2.750000e+00	3.000000e+00	4.646496e+08	4.916483e+08	4.916483e+08
3.000000e+00	3.250000e+00	-2.187889e+01	2.182859e+01	2.182859e+01
3.250000e+00	3.500000e+00	-2.942290e+04	2.942179e+04	2.942179e+04
3.500000e+00	3.750000e+00	-6.910308e+00	6.052994e+00	6.052994e+00
3.750000e+00	4.000000e+00	-2.586564e+00	2.586451e+00	2.586451e+00
4.000000e+00	4.250000e+00	-3.995155e+01	3.995152e+01	3.995152e+01
4.250000e+00	4.500000e+00	-5.080752e-03	5.059548e-03	5.059548e-03
4.500000e+00	4.750000e+00	-5.871252e-05	6.564992e-05	6.564992e-05
4.750000e+00	5.000000e+00	1.631137e-06	1.121811e-07	1.121811e-07
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=QCD-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ScaledBy=7.87748090352702138e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.412123e-04	1.667994e-05	1.667994e-05
2.500000e-01	5.000000e-01	2.892798e-04	2.138601e-05	2.138601e-05
5.000000e-01	7.500000e-01	2.653142e-04	8.784971e-06	8.784971e-06
7.500000e-01	1.000000e+00	3.878103e-04	6.897854e-05	6.897854e-05
1.000000e+00	1.250000e+00	3.852012e-04	3.075281e-05	3.075281e-05
1.250000e+00	1.500000e+00	3.400088e-04	1.362871e-05	1.362871e-05
1.500000e+00	1.750000e+00	3.831960e-04	2.108578e-05	2.108578e-05
1.750000e+00	2.000000e+00	3.940981e-04	2.300516e-05	2.300516e-05
2.000000e+00	2.250000e+00	3.252741e-04	1.180449e-05	1.180449e-05
2.250000e+00	2.500000e+00	3.204695e-04	1.716731e-05	1.716731e-05
2.500000e+00	2.750000e+00	4.917788e-04	1.427083e-04	1.427083e-04
2.750000e+00	3.000000e+00	2.841253e-04	1.627986e-05	1.627986e-05
3.000000e+00	3.250000e+00	2.504828e-04	1.608869e-05	1.608869e-05
3.250000e+00	3.500000e+00	2.014252e-04	2.552676e-05	2.552676e-05
3.500000e+00	3.750000e+00	1.403840e-04	1.194943e-05	1.194943e-05
3.750000e+00	4.000000e+00	1.003113e-04	9.755651e-06	9.755651e-06
4.000000e+00	4.250000e+00	9.360492e-05	2.527346e-05	2.527346e-05
4.250000e+00	4.500000e+00	3.071470e-05	3.463233e-06	3.463233e-06
4.500000e+00	4.750000e+00	2.039989e-05	6.984360e-06	6.984360e-06
4.750000e+00	5.000000e+00	1.719570e-05	1.522171e-05	1.522171e-05
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
Path=QCD-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
ScaledBy=7.89038215796924440e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	-8.644912e+02	8.260527e+02	8.260527e+02
2.500000e-01	5.000000e-01	-5.398208e+05	3.817417e+05	3.817417e+05
5.000000e-01	7.500000e-01	-2.750088e+02	2.738925e+02	2.738925e+02
7.500000e-01	1.000000e+00	-8.172200e+03	4.641221e+03	4.641221e+03
1.000000e+00	1.250000e+00	-2.871965e+03	2.032426e+03	2.032426e+03
1.250000e+00	1.500000e+00	-2.215070e+06	2.210409e+06	2.210409e+06
1.500000e+00	1.750000e+00	-4.932544e+01	4.248661e+01	4.248661e+01
1.750000e+00	2.000000e+00	-1.442239e+02	8.345898e+01	8.345898e+01
2.000000e+00	2.250000e+00	-9.006396e-01	8.250931e-01	8.250931e-01
2.250000e+00	2.500000e+00	-4.548280e-01	4.019558e-01	4.019558e-01
2.500000e+00	2.750000e+00	-1.994782e+04	1.941644e+04	1.941644e+04
2.750000e+00	3.000000e+00	3.625299e+08	3.769648e+08	3.769648e+08
3.000000e+00	3.250000e+00	-1.330828e+01	1.328046e+01	1.328046e+01
3.250000e+00	3.500000e+00	-1.239346e+04	1.239271e+04	1.239271e+04
3.500000e+00	3.750000e+00	-3.461454e+00	3.068442e+00	3.068442e+00
3.750000e+00	4.000000e+00	-1.178378e+00	1.178349e+00	1.178349e+00
4.000000e+00	4.250000e+00	-2.220166e+01	2.220166e+01	2.220166e+01
4.250000e+00	4.500000e+00	-1.842022e-03	1.836180e-03	1.836180e-03
4.500000e+00	4.750000e+00	-1.934110e-05	2.659618e-05	2.659618e-05
4.750000e+00	5.000000e+00	1.650018e-06	1.032838e-07	1.032838e-07
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD
Path=QCD-QCD
ScaledBy=7.87894015192932409e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.638670e-04	1.123196e-05	1.123196e-05
2.500000e-01	5.000000e-01	1.737537e-04	3.592457e-06	3.592457e-06
5.000000e-01	7.500000e-01	1.838648e-04	4.933714e-07	4.933714e-07
7.500000e-01	1.000000e+00	2.004710e-04	5.159000e-07	5.159000e-07
1.000000e+00	1.250000e+00	2.135468e-04	5.050161e-07	5.050161e-07
1.250000e+00	1.500000e+00	2.221264e-04	5.057202e-07	5.057202e-07
1.500000e+00	1.750000e+00	2.199575e-04	4.934570e-07	4.934570e-07
1.750000e+00	2.000000e+00	2.140828e-04	4.971472e-07	4.971472e-07
2.000000e+00	2.250000e+00	2.025990e-04	4.731537e-07	4.731537e-07
2.250000e+00	2.500000e+00	2.009203e-04	1.377857e-05	1.377857e-05
2.500000e+00	2.750000e+00	3.075714e-04	1.388097e-04	1.388097e-04
2.750000e+00	3.000000e+00	1.467978e-04	4.326610e-07	4.326610e-07
3.000000e+00	3.250000e+00	1.226433e-04	4.176950e-07	4.176950e-07
3.250000e+00	3.500000e+00	9.857564e-05	4.655928e-07	4.655928e-07
3.500000e+00	3.750000e+00	7.418152e-05	4.703163e-07	4.703163e-07
3.750000e+00	4.000000e+00	5.267104e-05	3.582653e-07	3.582653e-07
4.000000e+00	4.250000e+00	3.518398e-05	1.833657e-06	1.833657e-06
4.250000e+00	4.500000e+00	1.810274e-05	3.251406e-07	3.251406e-07
4.500000e+00	4.750000e+00	7.487292e-06	1.878322e-07	1.878322e-07
4.750000e+00	5.000000e+00	1.652123e-06	1.001199e-07	1.001199e-07
# END HISTO1D



==> plots/mcatnlo/m_jjem.dat <==
# BEGIN PLOT
RatioPlot1YLabel=Ratio to Full
Scale=1000.
DrawOnly=EW-QCD[_VarBand] QCD-QCD[_VarBand] EW-QCD EW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW] WWW-QCD[Nominal] WWW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW] WH-QCD[Nominal] WH-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW] WZ-QCD[Nominal] WZ-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW] VBS-QCD[Nominal] VBS-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW] QCD-QCD
RatioPlot2Reference=EW-QCD
Title=$\mathrm{pp}\to e^+\nu_e\,\mu^+\nu_\mu\,jj$
PlotSize=10,6
RatioPlot2YLabel=Ratio to EW
Legend2YPos=0.695
Legend3YPos=0.45
RatioPlot2YSize=4
Legend3Only=QCD-QCD QCD-QCDEW
Legend3Title=QCD Production
XLabel=$m(j_1j_2e^+\mu^+)$ [GeV]
XMax=2000.
Legend=0
RatioPlot1Reference=EW-QCD
Legend1YPos=0.93
LegendOnly=EW-QCD EW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW] WWW-QCD[Nominal] WWW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW] WH-QCD[Nominal] WH-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW] WZ-QCD[Nominal] WZ-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW] VBS-QCD[Nominal] VBS-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW] QCD-QCD
Legend2=1
Legend3=1
Legend1=1
RatioPlot1=1
RatioPlot=0
Legend1Title=EW Production
LogY=1
RatioPlot2YMax=1.2499
RatioPlot1YMin=0.
YMin=1.e-6
Legend1XPos=0.55
Legend1Only=EW-QCD EW-QCDEW
YMax=1.e-2
RatioPlot1YMax=1.1999
Legend3XPos=0.55
RatioPlot2YMin=0.7501
RatioPlot2=0
YLabel=d$\sigma$/d$m$ [fb/GeV]
Legend2Only=WWW-QCD WH-QCD WZ-QCD VBS-QCD
Legend2XPos=0.65
RatioPlot1YSize=4
# END PLOT

# BEGIN HISTO1D /EW-QCD[_VarBand]
BandComponentEnv=Nominal,ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5,ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1,ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5,ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2,ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1,ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2
ErrorBandColor=black
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
ErrorTubes=1
ErrorType=env
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-QCD[_VarBand]
Path=EW-QCD[_VarBand]
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.911435e-09	9.790158e-11	1.708503e-10
8.000000e+01	1.200000e+02	2.206180e-07	3.422578e-09	1.683032e-08
1.200000e+02	1.600000e+02	2.074574e-06	2.926027e-08	1.662667e-07
1.600000e+02	2.000000e+02	3.568735e-06	4.802290e-08	3.266996e-07
2.000000e+02	2.400000e+02	3.560870e-06	9.459170e-08	3.677317e-07
2.400000e+02	2.800000e+02	3.015275e-06	1.135425e-07	3.409641e-07
2.800000e+02	3.200000e+02	2.366062e-06	1.118555e-07	2.878248e-07
3.200000e+02	3.600000e+02	1.797276e-06	9.975917e-08	2.324359e-07
3.600000e+02	4.000000e+02	1.350692e-06	8.526108e-08	1.873908e-07
4.000000e+02	4.400000e+02	1.024880e-06	7.245560e-08	1.504494e-07
4.400000e+02	4.800000e+02	7.773448e-07	6.017806e-08	1.198573e-07
4.800000e+02	5.200000e+02	5.806402e-07	4.810456e-08	9.296739e-08
5.200000e+02	5.600000e+02	4.242032e-07	3.711230e-08	7.011345e-08
5.600000e+02	6.000000e+02	3.091745e-07	2.832855e-08	5.254305e-08
6.000000e+02	6.400000e+02	2.262960e-07	2.157169e-08	3.937388e-08
6.400000e+02	6.800000e+02	1.643942e-07	1.622071e-08	2.925938e-08
6.800000e+02	7.200000e+02	1.216863e-07	1.233834e-08	2.201975e-08
7.200000e+02	7.600000e+02	9.021013e-08	9.405158e-09	1.661608e-08
7.600000e+02	8.000000e+02	6.610573e-08	7.058745e-09	1.237546e-08
8.000000e+02	8.400000e+02	4.956632e-08	5.416583e-09	9.406369e-09
8.400000e+02	8.800000e+02	3.717685e-08	4.106865e-09	7.110675e-09
8.800000e+02	9.200000e+02	2.785582e-08	3.127545e-09	5.384650e-09
9.200000e+02	9.600000e+02	2.084777e-08	2.380431e-09	4.076318e-09
9.600000e+02	1.000000e+03	1.573160e-08	1.821490e-09	3.102177e-09
1.000000e+03	1.040000e+03	1.201917e-08	1.399751e-09	2.384001e-09
1.040000e+03	1.080000e+03	9.396312e-09	1.121356e-09	1.884132e-09
1.080000e+03	1.120000e+03	7.133525e-09	8.615695e-10	1.442304e-09
1.120000e+03	1.160000e+03	5.491000e-09	6.604764e-10	1.108300e-09
1.160000e+03	1.200000e+03	4.220228e-09	5.225770e-10	8.679691e-10
1.200000e+03	1.240000e+03	3.286720e-09	4.175101e-10	6.846248e-10
1.240000e+03	1.280000e+03	2.537812e-09	3.189949e-10	5.225727e-10
1.280000e+03	1.320000e+03	2.196638e-09	2.825540e-10	4.577711e-10
1.320000e+03	1.360000e+03	1.762898e-09	2.316292e-10	3.688605e-10
1.360000e+03	1.400000e+03	1.234880e-09	1.680724e-10	2.655443e-10
1.400000e+03	1.440000e+03	1.074905e-09	1.460423e-10	2.299950e-10
1.440000e+03	1.480000e+03	9.496655e-10	1.214246e-10	1.933494e-10
1.480000e+03	1.520000e+03	7.462548e-10	1.046610e-10	1.622632e-10
1.520000e+03	1.560000e+03	6.623150e-10	1.051904e-10	1.511761e-10
1.560000e+03	1.600000e+03	4.807535e-10	9.434864e-11	1.252888e-10
1.600000e+03	1.640000e+03	3.745267e-10	5.676687e-11	8.357965e-11
1.640000e+03	1.680000e+03	3.669110e-10	5.805733e-11	8.385848e-11
1.680000e+03	1.720000e+03	3.096945e-10	5.186279e-11	7.146686e-11
1.720000e+03	1.760000e+03	2.323609e-10	3.766159e-11	5.346362e-11
1.760000e+03	1.800000e+03	1.573616e-10	3.119407e-11	4.171477e-11
1.800000e+03	1.840000e+03	1.855390e-10	3.493272e-11	4.592433e-11
1.840000e+03	1.880000e+03	1.717900e-10	3.423136e-11	4.299341e-11
1.880000e+03	1.920000e+03	1.358932e-10	3.128784e-11	3.925168e-11
1.920000e+03	1.960000e+03	9.379457e-11	1.907966e-11	2.480831e-11
1.960000e+03	2.000000e+03	7.241827e-11	1.615347e-11	2.075052e-11
# END HISTO1D


# BEGIN HISTO1D /EW-QCD[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ErrorBars=1
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-QCD[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Path=EW-QCD[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ScaledBy=1.50076270398220016e-11
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.949031e-09	1.065920e-10	1.065920e-10
8.000000e+01	1.200000e+02	2.271282e-07	1.162131e-09	1.162131e-09
1.200000e+02	1.600000e+02	2.134566e-06	3.479191e-09	3.479191e-09
1.600000e+02	2.000000e+02	3.628773e-06	5.457995e-09	5.457995e-09
2.000000e+02	2.400000e+02	3.561670e-06	1.115290e-08	1.115290e-08
2.400000e+02	2.800000e+02	2.950407e-06	3.880056e-09	3.880056e-09
2.800000e+02	3.200000e+02	2.281800e-06	3.251560e-09	3.251560e-09
3.200000e+02	3.600000e+02	1.712153e-06	2.742309e-09	2.742309e-09
3.600000e+02	4.000000e+02	1.276766e-06	2.315675e-09	2.315675e-09
4.000000e+02	4.400000e+02	9.586788e-07	1.916029e-09	1.916029e-09
4.400000e+02	4.800000e+02	7.221245e-07	1.642555e-09	1.642555e-09
4.800000e+02	5.200000e+02	5.356952e-07	1.371242e-09	1.371242e-09
5.200000e+02	5.600000e+02	3.898935e-07	1.143125e-09	1.143125e-09
5.600000e+02	6.000000e+02	2.825163e-07	9.568470e-10	9.568470e-10
6.000000e+02	6.400000e+02	2.053066e-07	7.843857e-10	7.843857e-10
6.400000e+02	6.800000e+02	1.484824e-07	6.617721e-10	6.617721e-10
6.800000e+02	7.200000e+02	1.093243e-07	5.493349e-10	5.493349e-10
7.200000e+02	7.600000e+02	8.094680e-08	4.702210e-10	4.702210e-10
7.600000e+02	8.000000e+02	5.912893e-08	3.955135e-10	3.955135e-10
8.000000e+02	8.400000e+02	4.415765e-08	3.420906e-10	3.420906e-10
8.400000e+02	8.800000e+02	3.298075e-08	2.937239e-10	2.937239e-10
8.800000e+02	9.200000e+02	2.469758e-08	2.563012e-10	2.563012e-10
9.200000e+02	9.600000e+02	1.829460e-08	2.328561e-10	2.328561e-10
9.600000e+02	1.000000e+03	1.380875e-08	1.898924e-10	1.898924e-10
1.000000e+03	1.040000e+03	1.058385e-08	1.725768e-10	1.725768e-10
1.040000e+03	1.080000e+03	8.226132e-09	1.558553e-10	1.558553e-10
1.080000e+03	1.120000e+03	6.224497e-09	1.371065e-10	1.371065e-10
1.120000e+03	1.160000e+03	4.825528e-09	1.285059e-10	1.285059e-10
1.160000e+03	1.200000e+03	3.661548e-09	1.117624e-10	1.117624e-10
1.200000e+03	1.240000e+03	2.818870e-09	8.378682e-11	8.378682e-11
1.240000e+03	1.280000e+03	2.186420e-09	7.676266e-11	7.676266e-11
1.280000e+03	1.320000e+03	1.871266e-09	7.543877e-11	7.543877e-11
1.320000e+03	1.360000e+03	1.536085e-09	7.287670e-11	7.287670e-11
1.360000e+03	1.400000e+03	1.069844e-09	6.312715e-11	6.312715e-11
1.400000e+03	1.440000e+03	9.357613e-10	5.582538e-11	5.582538e-11
1.440000e+03	1.480000e+03	8.113305e-10	4.657988e-11	4.657988e-11
1.480000e+03	1.520000e+03	6.490218e-10	4.300227e-11	4.300227e-11
1.520000e+03	1.560000e+03	5.781663e-10	5.961156e-11	5.961156e-11
1.560000e+03	1.600000e+03	4.247830e-10	6.477520e-11	6.477520e-11
1.600000e+03	1.640000e+03	3.098502e-10	2.773429e-11	2.773429e-11
1.640000e+03	1.680000e+03	3.186732e-10	3.167155e-11	3.167155e-11
1.680000e+03	1.720000e+03	2.656403e-10	3.068694e-11	3.068694e-11
1.720000e+03	1.760000e+03	1.972574e-10	2.007935e-11	2.007935e-11
1.760000e+03	1.800000e+03	1.353086e-10	2.241005e-11	2.241005e-11
1.800000e+03	1.840000e+03	1.541338e-10	2.476658e-11	2.476658e-11
1.840000e+03	1.880000e+03	1.478245e-10	2.337005e-11	2.337005e-11
1.880000e+03	1.920000e+03	1.127367e-10	1.976005e-11	1.976005e-11
1.920000e+03	1.960000e+03	7.568673e-11	1.227862e-11	1.227862e-11
1.960000e+03	2.000000e+03	6.396192e-11	1.271543e-11	1.271543e-11
# END HISTO1D


# BEGIN HISTO1D /EW-QCD[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ErrorBars=1
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-QCD[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Path=EW-QCD[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ScaledBy=1.50779709967438290e-11
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.898029e-09	9.239524e-11	9.239524e-11
8.000000e+01	1.200000e+02	2.208716e-07	1.046198e-09	1.046198e-09
1.200000e+02	1.600000e+02	2.080131e-06	3.128824e-09	3.128824e-09
1.600000e+02	2.000000e+02	3.547608e-06	4.071492e-09	4.071492e-09
2.000000e+02	2.400000e+02	3.492858e-06	4.006641e-09	4.006641e-09
2.400000e+02	2.800000e+02	2.919772e-06	3.583018e-09	3.583018e-09
2.800000e+02	3.200000e+02	2.267333e-06	3.077079e-09	3.077079e-09
3.200000e+02	3.600000e+02	1.705836e-06	2.618433e-09	2.618433e-09
3.600000e+02	4.000000e+02	1.272960e-06	2.206511e-09	2.206511e-09
4.000000e+02	4.400000e+02	9.589180e-07	1.860516e-09	1.860516e-09
4.400000e+02	4.800000e+02	7.231397e-07	1.590729e-09	1.590729e-09
4.800000e+02	5.200000e+02	5.375067e-07	1.341003e-09	1.341003e-09
5.200000e+02	5.600000e+02	3.918837e-07	1.122375e-09	1.122375e-09
5.600000e+02	6.000000e+02	2.843135e-07	9.239524e-10	9.239524e-10
6.000000e+02	6.400000e+02	2.070787e-07	7.786207e-10	7.786207e-10
6.400000e+02	6.800000e+02	1.498988e-07	6.519176e-10	6.519176e-10
6.800000e+02	7.200000e+02	1.107651e-07	5.529405e-10	5.529405e-10
7.200000e+02	7.600000e+02	8.202422e-08	4.717619e-10	4.717619e-10
7.600000e+02	8.000000e+02	6.009192e-08	4.005032e-10	4.005032e-10
8.000000e+02	8.400000e+02	4.487608e-08	3.441675e-10	3.441675e-10
8.400000e+02	8.800000e+02	3.358505e-08	2.988688e-10	2.988688e-10
8.800000e+02	9.200000e+02	2.523518e-08	2.627211e-10	2.627211e-10
9.200000e+02	9.600000e+02	1.874031e-08	2.387381e-10	2.387381e-10
9.600000e+02	1.000000e+03	1.413737e-08	1.954147e-10	1.954147e-10
1.000000e+03	1.040000e+03	1.087433e-08	1.775408e-10	1.775408e-10
1.040000e+03	1.080000e+03	8.483333e-09	1.607365e-10	1.607365e-10
1.080000e+03	1.120000e+03	6.420698e-09	1.412914e-10	1.412914e-10
1.120000e+03	1.160000e+03	4.951007e-09	1.295218e-10	1.295218e-10
1.160000e+03	1.200000e+03	3.764460e-09	1.142406e-10	1.142406e-10
1.200000e+03	1.240000e+03	2.923738e-09	8.700506e-11	8.700506e-11
1.240000e+03	1.280000e+03	2.277923e-09	7.842253e-11	7.842253e-11
1.280000e+03	1.320000e+03	1.956292e-09	7.817160e-11	7.817160e-11
1.320000e+03	1.360000e+03	1.605218e-09	7.560884e-11	7.560884e-11
1.360000e+03	1.400000e+03	1.106283e-09	7.167110e-11	7.167110e-11
1.400000e+03	1.440000e+03	9.704457e-10	5.623873e-11	5.623873e-11
1.440000e+03	1.480000e+03	8.618593e-10	5.006415e-11	5.006415e-11
1.480000e+03	1.520000e+03	6.777152e-10	4.571109e-11	4.571109e-11
1.520000e+03	1.560000e+03	6.229228e-10	6.527539e-11	6.527539e-11
1.560000e+03	1.600000e+03	4.393393e-10	6.714127e-11	6.714127e-11
1.600000e+03	1.640000e+03	3.346250e-10	3.084507e-11	3.084507e-11
1.640000e+03	1.680000e+03	3.384280e-10	3.366663e-11	3.366663e-11
1.680000e+03	1.720000e+03	2.903112e-10	3.463174e-11	3.463174e-11
1.720000e+03	1.760000e+03	2.093100e-10	2.139467e-11	2.139467e-11
1.760000e+03	1.800000e+03	1.411602e-10	2.282210e-11	2.282210e-11
1.800000e+03	1.840000e+03	1.673971e-10	2.641531e-11	2.641531e-11
1.840000e+03	1.880000e+03	1.629807e-10	2.666362e-11	2.666362e-11
1.880000e+03	1.920000e+03	1.204436e-10	2.081860e-11	2.081860e-11
1.920000e+03	1.960000e+03	8.500707e-11	1.362736e-11	1.362736e-11
1.960000e+03	2.000000e+03	6.780845e-11	1.303197e-11	1.303197e-11
# END HISTO1D


# BEGIN HISTO1D /EW-QCD[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ErrorBars=1
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-QCD[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Path=EW-QCD[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ScaledBy=1.51053048484687940e-11
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.960889e-09	1.090512e-10	1.090512e-10
8.000000e+01	1.200000e+02	2.265410e-07	1.118395e-09	1.118395e-09
1.200000e+02	1.600000e+02	2.125720e-06	3.340135e-09	3.340135e-09
1.600000e+02	2.000000e+02	3.645407e-06	5.226220e-09	5.226220e-09
2.000000e+02	2.400000e+02	3.627735e-06	1.068986e-08	1.068986e-08
2.400000e+02	2.800000e+02	3.046363e-06	3.855499e-09	3.855499e-09
2.800000e+02	3.200000e+02	2.381147e-06	3.267537e-09	3.267537e-09
3.200000e+02	3.600000e+02	1.803815e-06	2.769497e-09	2.769497e-09
3.600000e+02	4.000000e+02	1.354539e-06	2.349687e-09	2.349687e-09
4.000000e+02	4.400000e+02	1.024797e-06	1.980367e-09	1.980367e-09
4.400000e+02	4.800000e+02	7.762335e-07	1.703157e-09	1.703157e-09
4.800000e+02	5.200000e+02	5.786810e-07	1.425827e-09	1.425827e-09
5.200000e+02	5.600000e+02	4.219995e-07	1.192982e-09	1.192982e-09
5.600000e+02	6.000000e+02	3.070515e-07	9.985436e-10	9.985436e-10
6.000000e+02	6.400000e+02	2.242555e-07	8.220797e-10	8.220797e-10
6.400000e+02	6.800000e+02	1.627490e-07	6.972500e-10	6.972500e-10
6.800000e+02	7.200000e+02	1.200851e-07	5.840049e-10	5.840049e-10
7.200000e+02	7.600000e+02	8.898907e-08	4.952602e-10	4.952602e-10
7.600000e+02	8.000000e+02	6.502840e-08	4.208167e-10	4.208167e-10
8.000000e+02	8.400000e+02	4.873413e-08	3.644614e-10	3.644614e-10
8.400000e+02	8.800000e+02	3.649615e-08	3.146416e-10	3.146416e-10
8.800000e+02	9.200000e+02	2.725445e-08	2.736925e-10	2.736925e-10
9.200000e+02	9.600000e+02	2.033511e-08	2.493473e-10	2.493473e-10
9.600000e+02	1.000000e+03	1.535558e-08	2.036589e-10	2.036589e-10
1.000000e+03	1.040000e+03	1.169664e-08	1.828638e-10	1.828638e-10
1.040000e+03	1.080000e+03	9.103937e-09	1.618444e-10	1.618444e-10
1.080000e+03	1.120000e+03	6.904427e-09	1.473521e-10	1.473521e-10
1.120000e+03	1.160000e+03	5.343813e-09	1.345172e-10	1.345172e-10
1.160000e+03	1.200000e+03	4.103848e-09	1.234328e-10	1.234328e-10
1.200000e+03	1.240000e+03	3.168575e-09	9.438631e-11	9.438631e-11
1.240000e+03	1.280000e+03	2.432653e-09	8.055681e-11	8.055681e-11
1.280000e+03	1.320000e+03	2.098769e-09	8.254749e-11	8.254749e-11
1.320000e+03	1.360000e+03	1.685398e-09	7.743505e-11	7.743505e-11
1.360000e+03	1.400000e+03	1.194018e-09	6.854333e-11	6.854333e-11
1.400000e+03	1.440000e+03	1.037285e-09	6.214555e-11	6.214555e-11
1.440000e+03	1.480000e+03	8.946092e-10	5.052027e-11	5.052027e-11
1.480000e+03	1.520000e+03	7.152847e-10	4.891312e-11	4.891312e-11
1.520000e+03	1.560000e+03	6.160325e-10	5.359440e-11	5.359440e-11
1.560000e+03	1.600000e+03	4.648812e-10	7.213548e-11	7.213548e-11
1.600000e+03	1.640000e+03	3.468142e-10	3.027593e-11	3.027593e-11
1.640000e+03	1.680000e+03	3.448140e-10	3.306783e-11	3.306783e-11
1.680000e+03	1.720000e+03	2.836373e-10	3.176815e-11	3.176815e-11
1.720000e+03	1.760000e+03	2.185335e-10	2.249664e-11	2.249664e-11
1.760000e+03	1.800000e+03	1.498346e-10	2.279019e-11	2.279019e-11
1.800000e+03	1.840000e+03	1.703125e-10	2.483626e-11	2.483626e-11
1.840000e+03	1.880000e+03	1.559692e-10	2.553234e-11	2.553234e-11
1.880000e+03	1.920000e+03	1.273521e-10	2.421397e-11	2.421397e-11
1.920000e+03	1.960000e+03	8.356325e-11	1.374030e-11	1.374030e-11
1.960000e+03	2.000000e+03	6.760882e-11	1.267793e-11	1.267793e-11
# END HISTO1D


# BEGIN HISTO1D /EW-QCD[MUR=1__MUF=1__LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-QCD[MUR=1__MUF=1__LHAPDF=325100]
Path=EW-QCD[MUR=1__MUF=1__LHAPDF=325100]
ScaledBy=1.51750096829128697e-11
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.911435e-09	9.421458e-11	9.421458e-11
8.000000e+01	1.200000e+02	2.206180e-07	1.026635e-09	1.026635e-09
1.200000e+02	1.600000e+02	2.074574e-06	3.060682e-09	3.060682e-09
1.600000e+02	2.000000e+02	3.568735e-06	4.012232e-09	4.012232e-09
2.000000e+02	2.400000e+02	3.560870e-06	3.990320e-09	3.990320e-09
2.400000e+02	2.800000e+02	3.015275e-06	3.612737e-09	3.612737e-09
2.800000e+02	3.200000e+02	2.366062e-06	3.128323e-09	3.128323e-09
3.200000e+02	3.600000e+02	1.797276e-06	2.676662e-09	2.676662e-09
3.600000e+02	4.000000e+02	1.350692e-06	2.273915e-09	2.273915e-09
4.000000e+02	4.400000e+02	1.024880e-06	1.935307e-09	1.935307e-09
4.400000e+02	4.800000e+02	7.773448e-07	1.665738e-09	1.665738e-09
4.800000e+02	5.200000e+02	5.806402e-07	1.406181e-09	1.406181e-09
5.200000e+02	5.600000e+02	4.242032e-07	1.181130e-09	1.181130e-09
5.600000e+02	6.000000e+02	3.091745e-07	9.753339e-10	9.753339e-10
6.000000e+02	6.400000e+02	2.262960e-07	8.233631e-10	8.233631e-10
6.400000e+02	6.800000e+02	1.643942e-07	6.930125e-10	6.930125e-10
6.800000e+02	7.200000e+02	1.216863e-07	5.916247e-10	5.916247e-10
7.200000e+02	7.600000e+02	9.021013e-08	4.992174e-10	4.992174e-10
7.600000e+02	8.000000e+02	6.610573e-08	4.268777e-10	4.268777e-10
8.000000e+02	8.400000e+02	4.956632e-08	3.697219e-10	3.697219e-10
8.400000e+02	8.800000e+02	3.717685e-08	3.210077e-10	3.210077e-10
8.800000e+02	9.200000e+02	2.785582e-08	2.821945e-10	2.821945e-10
9.200000e+02	9.600000e+02	2.084777e-08	2.566257e-10	2.566257e-10
9.600000e+02	1.000000e+03	1.573160e-08	2.100566e-10	2.100566e-10
1.000000e+03	1.040000e+03	1.201917e-08	1.887816e-10	1.887816e-10
1.040000e+03	1.080000e+03	9.396312e-09	1.676867e-10	1.676867e-10
1.080000e+03	1.120000e+03	7.133525e-09	1.529342e-10	1.529342e-10
1.120000e+03	1.160000e+03	5.491000e-09	1.364753e-10	1.364753e-10
1.160000e+03	1.200000e+03	4.220228e-09	1.261186e-10	1.261186e-10
1.200000e+03	1.240000e+03	3.286720e-09	9.806493e-11	9.806493e-11
1.240000e+03	1.280000e+03	2.537812e-09	8.273013e-11	8.273013e-11
1.280000e+03	1.320000e+03	2.196638e-09	8.613191e-11	8.613191e-11
1.320000e+03	1.360000e+03	1.762898e-09	8.032648e-11	8.032648e-11
1.360000e+03	1.400000e+03	1.234880e-09	7.848311e-11	7.848311e-11
1.400000e+03	1.440000e+03	1.074905e-09	6.256768e-11	6.256768e-11
1.440000e+03	1.480000e+03	9.496655e-10	5.441702e-11	5.441702e-11
1.480000e+03	1.520000e+03	7.462548e-10	5.242571e-11	5.242571e-11
1.520000e+03	1.560000e+03	6.623150e-10	5.839708e-11	5.839708e-11
1.560000e+03	1.600000e+03	4.807535e-10	7.392254e-11	7.392254e-11
1.600000e+03	1.640000e+03	3.745267e-10	3.378877e-11	3.378877e-11
1.640000e+03	1.680000e+03	3.669110e-10	3.535118e-11	3.535118e-11
1.680000e+03	1.720000e+03	3.096945e-10	3.586020e-11	3.586020e-11
1.720000e+03	1.760000e+03	2.323609e-10	2.399147e-11	2.399147e-11
1.760000e+03	1.800000e+03	1.573616e-10	2.347819e-11	2.347819e-11
1.800000e+03	1.840000e+03	1.855390e-10	2.685896e-11	2.685896e-11
1.840000e+03	1.880000e+03	1.717900e-10	2.910436e-11	2.910436e-11
1.880000e+03	1.920000e+03	1.358932e-10	2.543178e-11	2.543178e-11
1.920000e+03	1.960000e+03	9.379457e-11	1.522345e-11	1.522345e-11
1.960000e+03	2.000000e+03	7.241827e-11	1.332307e-11	1.332307e-11
# END HISTO1D


# BEGIN HISTO1D /EW-QCD[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ErrorBars=1
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-QCD[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Path=EW-QCD[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ScaledBy=1.52592798152229427e-11
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.822787e-09	9.031023e-11	9.031023e-11
8.000000e+01	1.200000e+02	2.130074e-07	1.400682e-09	1.400682e-09
1.200000e+02	1.600000e+02	2.008128e-06	5.918595e-09	5.918595e-09
1.600000e+02	2.000000e+02	3.482553e-06	1.024113e-08	1.024113e-08
2.000000e+02	2.400000e+02	3.501243e-06	7.486586e-09	7.486586e-09
2.400000e+02	2.800000e+02	2.983575e-06	6.621436e-09	6.621436e-09
2.800000e+02	3.200000e+02	2.351294e-06	4.845481e-09	4.845481e-09
3.200000e+02	3.600000e+02	1.792800e-06	4.124684e-09	4.124684e-09
3.600000e+02	4.000000e+02	1.346673e-06	2.604909e-09	2.604909e-09
4.000000e+02	4.400000e+02	1.024778e-06	3.913451e-09	3.913451e-09
4.400000e+02	4.800000e+02	7.786400e-07	2.008773e-09	2.008773e-09
4.800000e+02	5.200000e+02	5.829693e-07	1.494060e-09	1.494060e-09
5.200000e+02	5.600000e+02	4.276855e-07	1.297208e-09	1.297208e-09
5.600000e+02	6.000000e+02	3.131392e-07	1.608569e-09	1.608569e-09
6.000000e+02	6.400000e+02	2.292586e-07	9.821790e-10	9.821790e-10
6.400000e+02	6.800000e+02	1.667734e-07	8.221869e-10	8.221869e-10
6.800000e+02	7.200000e+02	1.240458e-07	6.719793e-10	6.719793e-10
7.200000e+02	7.600000e+02	9.173368e-08	5.198400e-10	5.198400e-10
7.600000e+02	8.000000e+02	6.747420e-08	4.534277e-10	4.534277e-10
8.000000e+02	8.400000e+02	5.067020e-08	3.882619e-10	3.882619e-10
8.400000e+02	8.800000e+02	3.803630e-08	3.361329e-10	3.361329e-10
8.800000e+02	9.200000e+02	2.861523e-08	2.989522e-10	2.989522e-10
9.200000e+02	9.600000e+02	2.139961e-08	2.685204e-10	2.685204e-10
9.600000e+02	1.000000e+03	1.620764e-08	2.221332e-10	2.221332e-10
1.000000e+03	1.040000e+03	1.239590e-08	1.987972e-10	1.987972e-10
1.040000e+03	1.080000e+03	9.771647e-09	1.797823e-10	1.797823e-10
1.080000e+03	1.120000e+03	7.437442e-09	1.643433e-10	1.643433e-10
1.120000e+03	1.160000e+03	5.710983e-09	1.444487e-10	1.444487e-10
1.160000e+03	1.200000e+03	4.358495e-09	1.315527e-10	1.315527e-10
1.200000e+03	1.240000e+03	3.433510e-09	1.032405e-10	1.032405e-10
1.240000e+03	1.280000e+03	2.669180e-09	8.726031e-11	8.726031e-11
1.280000e+03	1.320000e+03	2.305916e-09	9.216202e-11	9.216202e-11
1.320000e+03	1.360000e+03	1.860292e-09	8.516712e-11	8.516712e-11
1.360000e+03	1.400000e+03	1.271495e-09	8.278674e-11	8.278674e-11
1.400000e+03	1.440000e+03	1.133038e-09	6.561170e-11	6.561170e-11
1.440000e+03	1.480000e+03	1.018379e-09	6.003948e-11	6.003948e-11
1.480000e+03	1.520000e+03	7.815722e-10	5.554749e-11	5.554749e-11
1.520000e+03	1.560000e+03	7.269627e-10	6.962175e-11	6.962175e-11
1.560000e+03	1.600000e+03	5.031720e-10	7.886534e-11	7.886534e-11
1.600000e+03	1.640000e+03	4.079725e-10	3.871804e-11	3.871804e-11
1.640000e+03	1.680000e+03	3.947300e-10	3.868726e-11	3.868726e-11
1.680000e+03	1.720000e+03	3.433315e-10	4.235523e-11	4.235523e-11
1.720000e+03	1.760000e+03	2.468931e-10	2.554424e-11	2.554424e-11
1.760000e+03	1.800000e+03	1.657952e-10	2.438466e-11	2.438466e-11
1.800000e+03	1.840000e+03	2.053313e-10	2.997929e-11	2.997929e-11
1.840000e+03	1.880000e+03	1.953462e-10	3.540778e-11	3.540778e-11
1.880000e+03	1.920000e+03	1.466475e-10	2.716160e-11	2.716160e-11
1.920000e+03	1.960000e+03	1.028439e-10	1.684506e-11	1.684506e-11
1.960000e+03	2.000000e+03	7.522760e-11	1.381150e-11	1.381150e-11
# END HISTO1D


# BEGIN HISTO1D /EW-QCD[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ErrorBars=1
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-QCD[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Path=EW-QCD[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ScaledBy=1.53372630041434823e-11
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.109226e-09	1.226754e-10	1.226754e-10
8.000000e+01	1.200000e+02	2.388429e-07	1.300344e-09	1.300344e-09
1.200000e+02	1.600000e+02	2.262109e-06	3.976152e-09	3.976152e-09
1.600000e+02	2.000000e+02	3.947827e-06	5.315177e-09	5.315177e-09
2.000000e+02	2.400000e+02	3.986613e-06	5.397407e-09	5.397407e-09
2.400000e+02	2.800000e+02	3.394080e-06	4.860141e-09	4.860141e-09
2.800000e+02	3.200000e+02	2.682225e-06	4.200984e-09	4.200984e-09
3.200000e+02	3.600000e+02	2.049065e-06	3.653723e-09	3.653723e-09
3.600000e+02	4.000000e+02	1.548845e-06	3.088340e-09	3.088340e-09
4.000000e+02	4.400000e+02	1.182625e-06	2.624009e-09	2.624009e-09
4.400000e+02	4.800000e+02	8.991590e-07	2.224281e-09	2.224281e-09
4.800000e+02	5.200000e+02	6.746770e-07	1.886685e-09	1.886685e-09
5.200000e+02	5.600000e+02	4.950695e-07	1.582888e-09	1.582888e-09
5.600000e+02	6.000000e+02	3.606990e-07	1.306192e-09	1.306192e-09
6.000000e+02	6.400000e+02	2.635145e-07	1.102653e-09	1.102653e-09
6.400000e+02	6.800000e+02	1.923995e-07	9.397965e-10	9.397965e-10
6.800000e+02	7.200000e+02	1.423672e-07	7.825681e-10	7.825681e-10
7.200000e+02	7.600000e+02	1.058757e-07	6.682015e-10	6.682015e-10
7.600000e+02	8.000000e+02	7.775310e-08	5.742130e-10	5.742130e-10
8.000000e+02	8.400000e+02	5.823507e-08	4.945409e-10	4.945409e-10
8.400000e+02	8.800000e+02	4.376532e-08	4.219128e-10	4.219128e-10
8.800000e+02	9.200000e+02	3.282873e-08	3.771307e-10	3.771307e-10
9.200000e+02	9.600000e+02	2.439022e-08	3.357940e-10	3.357940e-10
9.600000e+02	1.000000e+03	1.845019e-08	2.752559e-10	2.752559e-10
1.000000e+03	1.040000e+03	1.422896e-08	2.629363e-10	2.629363e-10
1.040000e+03	1.080000e+03	1.113864e-08	2.521861e-10	2.521861e-10
1.080000e+03	1.120000e+03	8.451925e-09	1.994045e-10	1.994045e-10
1.120000e+03	1.160000e+03	6.540960e-09	2.073381e-10	2.073381e-10
1.160000e+03	1.200000e+03	4.955182e-09	1.503594e-10	1.503594e-10
1.200000e+03	1.240000e+03	3.860080e-09	1.200035e-10	1.200035e-10
1.240000e+03	1.280000e+03	2.974072e-09	1.085907e-10	1.085907e-10
1.280000e+03	1.320000e+03	2.505457e-09	1.062576e-10	1.062576e-10
1.320000e+03	1.360000e+03	2.117400e-09	1.081868e-10	1.081868e-10
1.360000e+03	1.400000e+03	1.500796e-09	8.723352e-11	8.723352e-11
1.400000e+03	1.440000e+03	1.304723e-09	7.965425e-11	7.965425e-11
1.440000e+03	1.480000e+03	1.124652e-09	7.140807e-11	7.140807e-11
1.480000e+03	1.520000e+03	9.080240e-10	6.583291e-11	6.583291e-11
1.520000e+03	1.560000e+03	8.643693e-10	1.330847e-10	1.330847e-10
1.560000e+03	1.600000e+03	6.404612e-10	9.919199e-11	9.919199e-11
1.600000e+03	1.640000e+03	4.489390e-10	4.442912e-11	4.442912e-11
1.640000e+03	1.680000e+03	4.285187e-10	4.596232e-11	4.596232e-11
1.680000e+03	1.720000e+03	3.568190e-10	4.185468e-11	4.185468e-11
1.720000e+03	1.760000e+03	2.668312e-10	2.902827e-11	2.902827e-11
1.760000e+03	1.800000e+03	1.777431e-10	3.052582e-11	3.052582e-11
1.800000e+03	1.840000e+03	2.005645e-10	3.622493e-11	3.622493e-11
1.840000e+03	1.880000e+03	2.199796e-10	3.520439e-11	3.520439e-11
1.880000e+03	1.920000e+03	1.460572e-10	2.132262e-11	2.132262e-11
1.920000e+03	1.960000e+03	9.042285e-11	1.311944e-11	1.311944e-11
1.960000e+03	2.000000e+03	8.579300e-11	1.697223e-11	1.697223e-11
# END HISTO1D


# BEGIN HISTO1D /EW-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ErrorBars=1
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Path=EW-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ScaledBy=1.54312200198717332e-11
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.946951e-09	9.828950e-11	9.828950e-11
8.000000e+01	1.200000e+02	2.302967e-07	1.477493e-09	1.477493e-09
1.200000e+02	1.600000e+02	2.187093e-06	6.570703e-09	6.570703e-09
1.600000e+02	2.000000e+02	3.836778e-06	9.687866e-09	9.687866e-09
2.000000e+02	2.400000e+02	3.902533e-06	7.069261e-09	7.069261e-09
2.400000e+02	2.800000e+02	3.345390e-06	5.629407e-09	5.629407e-09
2.800000e+02	3.200000e+02	2.654997e-06	5.007229e-09	5.007229e-09
3.200000e+02	3.600000e+02	2.036338e-06	4.780877e-09	4.780877e-09
3.600000e+02	4.000000e+02	1.540833e-06	2.973943e-09	2.973943e-09
4.000000e+02	4.400000e+02	1.178680e-06	2.633935e-09	2.633935e-09
4.400000e+02	4.800000e+02	8.989523e-07	2.274510e-09	2.274510e-09
4.800000e+02	5.200000e+02	6.749813e-07	1.807674e-09	1.807674e-09
5.200000e+02	5.600000e+02	4.975460e-07	1.579029e-09	1.579029e-09
5.600000e+02	6.000000e+02	3.655520e-07	2.593383e-09	2.593383e-09
6.000000e+02	6.400000e+02	2.662020e-07	1.090983e-09	1.090983e-09
6.400000e+02	6.800000e+02	1.943426e-07	9.009703e-10	9.009703e-10
6.800000e+02	7.200000e+02	1.446440e-07	7.867613e-10	7.867613e-10
7.200000e+02	7.600000e+02	1.073302e-07	6.434589e-10	6.434589e-10
7.600000e+02	8.000000e+02	7.957315e-08	5.790246e-10	5.790246e-10
8.000000e+02	8.400000e+02	5.932725e-08	4.788955e-10	4.788955e-10
8.400000e+02	8.800000e+02	4.458920e-08	4.088790e-10	4.088790e-10
8.800000e+02	9.200000e+02	3.373015e-08	3.640617e-10	3.640617e-10
9.200000e+02	9.600000e+02	2.513208e-08	3.301180e-10	3.301180e-10
9.600000e+02	1.000000e+03	1.902737e-08	2.730952e-10	2.730952e-10
1.000000e+03	1.040000e+03	1.468847e-08	2.527851e-10	2.527851e-10
1.040000e+03	1.080000e+03	1.150584e-08	2.314956e-10	2.314956e-10
1.080000e+03	1.120000e+03	8.813972e-09	2.046030e-10	2.046030e-10
1.120000e+03	1.160000e+03	6.689315e-09	1.887302e-10	1.887302e-10
1.160000e+03	1.200000e+03	5.042448e-09	1.517935e-10	1.517935e-10
1.200000e+03	1.240000e+03	4.062787e-09	1.282053e-10	1.282053e-10
1.240000e+03	1.280000e+03	3.120983e-09	1.078523e-10	1.078523e-10
1.280000e+03	1.320000e+03	2.684150e-09	1.102188e-10	1.102188e-10
1.320000e+03	1.360000e+03	2.219010e-09	1.045457e-10	1.045457e-10
1.360000e+03	1.400000e+03	1.515513e-09	9.840208e-11	9.840208e-11
1.400000e+03	1.440000e+03	1.335707e-09	7.773459e-11	7.773459e-11
1.440000e+03	1.480000e+03	1.194393e-09	7.900326e-11	7.900326e-11
1.480000e+03	1.520000e+03	9.319140e-10	6.791447e-11	6.791447e-11
1.520000e+03	1.560000e+03	9.194730e-10	1.099397e-10	1.099397e-10
1.560000e+03	1.600000e+03	6.294645e-10	8.119544e-11	8.119544e-11
1.600000e+03	1.640000e+03	4.760650e-10	4.578008e-11	4.578008e-11
1.640000e+03	1.680000e+03	4.688392e-10	4.849916e-11	4.849916e-11
1.680000e+03	1.720000e+03	3.951222e-10	4.281229e-11	4.281229e-11
1.720000e+03	1.760000e+03	2.920020e-10	2.971175e-11	2.971175e-11
1.760000e+03	1.800000e+03	1.937916e-10	3.142631e-11	3.142631e-11
1.800000e+03	1.840000e+03	2.556642e-10	5.191539e-11	5.191539e-11
1.840000e+03	1.880000e+03	2.353238e-10	3.632208e-11	3.632208e-11
1.880000e+03	1.920000e+03	1.579956e-10	2.327341e-11	2.327341e-11
1.920000e+03	1.960000e+03	1.122183e-10	1.793630e-11	1.793630e-11
1.960000e+03	2.000000e+03	9.295540e-11	1.858396e-11	1.858396e-11
# END HISTO1D


# BEGIN HISTO1D /EW-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=EW-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=1.51750096829128697e-11
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.911435e-09	9.421458e-11	9.421458e-11
8.000000e+01	1.200000e+02	2.206180e-07	1.026635e-09	1.026635e-09
1.200000e+02	1.600000e+02	2.074574e-06	3.060682e-09	3.060682e-09
1.600000e+02	2.000000e+02	3.568735e-06	4.012232e-09	4.012232e-09
2.000000e+02	2.400000e+02	3.560870e-06	3.990320e-09	3.990320e-09
2.400000e+02	2.800000e+02	3.015275e-06	3.612737e-09	3.612737e-09
2.800000e+02	3.200000e+02	2.366062e-06	3.128323e-09	3.128323e-09
3.200000e+02	3.600000e+02	1.797276e-06	2.676662e-09	2.676662e-09
3.600000e+02	4.000000e+02	1.350692e-06	2.273915e-09	2.273915e-09
4.000000e+02	4.400000e+02	1.024880e-06	1.935307e-09	1.935307e-09
4.400000e+02	4.800000e+02	7.773448e-07	1.665738e-09	1.665738e-09
4.800000e+02	5.200000e+02	5.806402e-07	1.406181e-09	1.406181e-09
5.200000e+02	5.600000e+02	4.242032e-07	1.181130e-09	1.181130e-09
5.600000e+02	6.000000e+02	3.091745e-07	9.753339e-10	9.753339e-10
6.000000e+02	6.400000e+02	2.262960e-07	8.233631e-10	8.233631e-10
6.400000e+02	6.800000e+02	1.643942e-07	6.930125e-10	6.930125e-10
6.800000e+02	7.200000e+02	1.216863e-07	5.916247e-10	5.916247e-10
7.200000e+02	7.600000e+02	9.021013e-08	4.992174e-10	4.992174e-10
7.600000e+02	8.000000e+02	6.610573e-08	4.268777e-10	4.268777e-10
8.000000e+02	8.400000e+02	4.956632e-08	3.697219e-10	3.697219e-10
8.400000e+02	8.800000e+02	3.717685e-08	3.210077e-10	3.210077e-10
8.800000e+02	9.200000e+02	2.785582e-08	2.821945e-10	2.821945e-10
9.200000e+02	9.600000e+02	2.084777e-08	2.566257e-10	2.566257e-10
9.600000e+02	1.000000e+03	1.573160e-08	2.100566e-10	2.100566e-10
1.000000e+03	1.040000e+03	1.201917e-08	1.887816e-10	1.887816e-10
1.040000e+03	1.080000e+03	9.396312e-09	1.676867e-10	1.676867e-10
1.080000e+03	1.120000e+03	7.133525e-09	1.529342e-10	1.529342e-10
1.120000e+03	1.160000e+03	5.491000e-09	1.364753e-10	1.364753e-10
1.160000e+03	1.200000e+03	4.220228e-09	1.261186e-10	1.261186e-10
1.200000e+03	1.240000e+03	3.286720e-09	9.806493e-11	9.806493e-11
1.240000e+03	1.280000e+03	2.537812e-09	8.273013e-11	8.273013e-11
1.280000e+03	1.320000e+03	2.196638e-09	8.613191e-11	8.613191e-11
1.320000e+03	1.360000e+03	1.762898e-09	8.032648e-11	8.032648e-11
1.360000e+03	1.400000e+03	1.234880e-09	7.848311e-11	7.848311e-11
1.400000e+03	1.440000e+03	1.074905e-09	6.256768e-11	6.256768e-11
1.440000e+03	1.480000e+03	9.496655e-10	5.441702e-11	5.441702e-11
1.480000e+03	1.520000e+03	7.462548e-10	5.242571e-11	5.242571e-11
1.520000e+03	1.560000e+03	6.623150e-10	5.839708e-11	5.839708e-11
1.560000e+03	1.600000e+03	4.807535e-10	7.392254e-11	7.392254e-11
1.600000e+03	1.640000e+03	3.745267e-10	3.378877e-11	3.378877e-11
1.640000e+03	1.680000e+03	3.669110e-10	3.535118e-11	3.535118e-11
1.680000e+03	1.720000e+03	3.096945e-10	3.586020e-11	3.586020e-11
1.720000e+03	1.760000e+03	2.323609e-10	2.399147e-11	2.399147e-11
1.760000e+03	1.800000e+03	1.573616e-10	2.347819e-11	2.347819e-11
1.800000e+03	1.840000e+03	1.855390e-10	2.685896e-11	2.685896e-11
1.840000e+03	1.880000e+03	1.717900e-10	2.910436e-11	2.910436e-11
1.880000e+03	1.920000e+03	1.358932e-10	2.543178e-11	2.543178e-11
1.920000e+03	1.960000e+03	9.379457e-11	1.522345e-11	1.522345e-11
1.960000e+03	2.000000e+03	7.241827e-11	1.332307e-11	1.332307e-11
# END HISTO1D


# BEGIN HISTO1D /EW-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ErrorBars=1
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=EW-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ScaledBy=1.46632282860758783e-11
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.809381e-09	8.933396e-11	8.933396e-11
8.000000e+01	1.200000e+02	2.078155e-07	9.642831e-10	9.642831e-10
1.200000e+02	1.600000e+02	1.968304e-06	2.889062e-09	2.889062e-09
1.600000e+02	2.000000e+02	3.396730e-06	3.808775e-09	3.808775e-09
2.000000e+02	2.400000e+02	3.384665e-06	3.795486e-09	3.795486e-09
2.400000e+02	2.800000e+02	2.857705e-06	3.438504e-09	3.438504e-09
2.800000e+02	3.200000e+02	2.233573e-06	2.975698e-09	2.975698e-09
3.200000e+02	3.600000e+02	1.688380e-06	2.543024e-09	2.543024e-09
3.600000e+02	4.000000e+02	1.262284e-06	2.157020e-09	2.157020e-09
4.000000e+02	4.400000e+02	9.523157e-07	1.828800e-09	1.828800e-09
4.400000e+02	4.800000e+02	7.179838e-07	1.571659e-09	1.571659e-09
4.800000e+02	5.200000e+02	5.328188e-07	1.321226e-09	1.321226e-09
5.200000e+02	5.600000e+02	3.864427e-07	1.107797e-09	1.107797e-09
5.600000e+02	6.000000e+02	2.795208e-07	9.112196e-10	9.112196e-10
6.000000e+02	6.400000e+02	2.030907e-07	7.663558e-10	7.663558e-10
6.400000e+02	6.800000e+02	1.462522e-07	6.435262e-10	6.435262e-10
6.800000e+02	7.200000e+02	1.075223e-07	5.481042e-10	5.481042e-10
7.200000e+02	7.600000e+02	7.913888e-08	4.593772e-10	4.593772e-10
7.600000e+02	8.000000e+02	5.752925e-08	3.917261e-10	3.917261e-10
8.000000e+02	8.400000e+02	4.294155e-08	3.386493e-10	3.386493e-10
8.400000e+02	8.800000e+02	3.204610e-08	2.939838e-10	2.939838e-10
8.800000e+02	9.200000e+02	2.394111e-08	2.584475e-10	2.584475e-10
9.200000e+02	9.600000e+02	1.780092e-08	2.355711e-10	2.355711e-10
9.600000e+02	1.000000e+03	1.341385e-08	1.915373e-10	1.915373e-10
1.000000e+03	1.040000e+03	1.021628e-08	1.700253e-10	1.700253e-10
1.040000e+03	1.080000e+03	7.971203e-09	1.504277e-10	1.504277e-10
1.080000e+03	1.120000e+03	6.014343e-09	1.382471e-10	1.382471e-10
1.120000e+03	1.160000e+03	4.628307e-09	1.225874e-10	1.225874e-10
1.160000e+03	1.200000e+03	3.543190e-09	1.155900e-10	1.155900e-10
1.200000e+03	1.240000e+03	2.761710e-09	8.760362e-11	8.760362e-11
1.240000e+03	1.280000e+03	2.132394e-09	7.482977e-11	7.482977e-11
1.280000e+03	1.320000e+03	1.847917e-09	7.737978e-11	7.737978e-11
1.320000e+03	1.360000e+03	1.484483e-09	7.272517e-11	7.272517e-11
1.360000e+03	1.400000e+03	1.017577e-09	7.159791e-11	7.159791e-11
1.400000e+03	1.440000e+03	8.962148e-10	5.655696e-11	5.655696e-11
1.440000e+03	1.480000e+03	8.078830e-10	4.963084e-11	4.963084e-11
1.480000e+03	1.520000e+03	6.228010e-10	4.752331e-11	4.752331e-11
1.520000e+03	1.560000e+03	5.693712e-10	5.436838e-11	5.436838e-11
1.560000e+03	1.600000e+03	3.949823e-10	6.690851e-11	6.690851e-11
1.600000e+03	1.640000e+03	3.144172e-10	3.079466e-11	3.079466e-11
1.640000e+03	1.680000e+03	3.109325e-10	3.180347e-11	3.180347e-11
1.680000e+03	1.720000e+03	2.686670e-10	3.385397e-11	3.385397e-11
1.720000e+03	1.760000e+03	1.973755e-10	2.126850e-11	2.126850e-11
1.760000e+03	1.800000e+03	1.272928e-10	1.953199e-11	1.953199e-11
1.800000e+03	1.840000e+03	1.575000e-10	2.341356e-11	2.341356e-11
1.840000e+03	1.880000e+03	1.477166e-10	2.661357e-11	2.661357e-11
1.880000e+03	1.920000e+03	1.145896e-10	2.361584e-11	2.361584e-11
1.920000e+03	1.960000e+03	7.848880e-11	1.338234e-11	1.338234e-11
1.960000e+03	2.000000e+03	5.710213e-11	1.095665e-11	1.095665e-11
# END HISTO1D


# BEGIN HISTO1D /EW-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ErrorBars=1
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=EW-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ScaledBy=1.47053096744478063e-11
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.815648e-09	8.959977e-11	8.959977e-11
8.000000e+01	1.200000e+02	2.084207e-07	9.648582e-10	9.648582e-10
1.200000e+02	1.600000e+02	1.973418e-06	2.916139e-09	2.916139e-09
1.600000e+02	2.000000e+02	3.405722e-06	3.841046e-09	3.841046e-09
2.000000e+02	2.400000e+02	3.393145e-06	3.808893e-09	3.808893e-09
2.400000e+02	2.800000e+02	2.865257e-06	3.450598e-09	3.450598e-09
2.800000e+02	3.200000e+02	2.242563e-06	3.459899e-09	3.459899e-09
3.200000e+02	3.600000e+02	1.696230e-06	3.473739e-09	3.473739e-09
3.600000e+02	4.000000e+02	1.267983e-06	2.261845e-09	2.261845e-09
4.000000e+02	4.400000e+02	9.564647e-07	1.838591e-09	1.838591e-09
4.400000e+02	4.800000e+02	7.214777e-07	1.577457e-09	1.577457e-09
4.800000e+02	5.200000e+02	5.358590e-07	1.328432e-09	1.328432e-09
5.200000e+02	5.600000e+02	3.889185e-07	1.112278e-09	1.112278e-09
5.600000e+02	6.000000e+02	2.815755e-07	9.152937e-10	9.152937e-10
6.000000e+02	6.400000e+02	2.065236e-07	1.894754e-09	1.894754e-09
6.400000e+02	6.800000e+02	1.476744e-07	6.473935e-10	6.473935e-10
6.800000e+02	7.200000e+02	1.086651e-07	5.510942e-10	5.510942e-10
7.200000e+02	7.600000e+02	8.008080e-08	4.623071e-10	4.623071e-10
7.600000e+02	8.000000e+02	5.829107e-08	3.943049e-10	3.943049e-10
8.000000e+02	8.400000e+02	4.355635e-08	3.410810e-10	3.410810e-10
8.400000e+02	8.800000e+02	3.253505e-08	2.960696e-10	2.960696e-10
8.800000e+02	9.200000e+02	2.432530e-08	2.602733e-10	2.602733e-10
9.200000e+02	9.600000e+02	1.811113e-08	2.372072e-10	2.372072e-10
9.600000e+02	1.000000e+03	1.365568e-08	1.930692e-10	1.930692e-10
1.000000e+03	1.040000e+03	1.040748e-08	1.715015e-10	1.715015e-10
1.040000e+03	1.080000e+03	8.127113e-09	1.518366e-10	1.518366e-10
1.080000e+03	1.120000e+03	6.139925e-09	1.394489e-10	1.394489e-10
1.120000e+03	1.160000e+03	4.727190e-09	1.237390e-10	1.237390e-10
1.160000e+03	1.200000e+03	3.622863e-09	1.164432e-10	1.164432e-10
1.200000e+03	1.240000e+03	2.825015e-09	8.853252e-11	8.853252e-11
1.240000e+03	1.280000e+03	2.182697e-09	7.553721e-11	7.553721e-11
1.280000e+03	1.320000e+03	1.890985e-09	7.817972e-11	7.817972e-11
1.320000e+03	1.360000e+03	1.519725e-09	7.339920e-11	7.339920e-11
1.360000e+03	1.400000e+03	1.045185e-09	7.223542e-11	7.223542e-11
1.400000e+03	1.440000e+03	9.192228e-10	5.709674e-11	5.709674e-11
1.440000e+03	1.480000e+03	8.261715e-10	5.003503e-11	5.003503e-11
1.480000e+03	1.520000e+03	6.392855e-10	4.797872e-11	4.797872e-11
1.520000e+03	1.560000e+03	5.818680e-10	5.468252e-11	5.468252e-11
1.560000e+03	1.600000e+03	4.065820e-10	6.750295e-11	6.750295e-11
1.600000e+03	1.640000e+03	3.228487e-10	3.104152e-11	3.104152e-11
1.640000e+03	1.680000e+03	3.184828e-10	3.212748e-11	3.212748e-11
1.680000e+03	1.720000e+03	2.743882e-10	3.402154e-11	3.402154e-11
1.720000e+03	1.760000e+03	2.023276e-10	2.152755e-11	2.152755e-11
1.760000e+03	1.800000e+03	1.315609e-10	1.995512e-11	1.995512e-11
1.800000e+03	1.840000e+03	1.614340e-10	2.375133e-11	2.375133e-11
1.840000e+03	1.880000e+03	1.511604e-10	2.677633e-11	2.677633e-11
1.880000e+03	1.920000e+03	1.177430e-10	2.377716e-11	2.377716e-11
1.920000e+03	1.960000e+03	8.065943e-11	1.353635e-11	1.353635e-11
1.960000e+03	2.000000e+03	5.935230e-11	1.119833e-11	1.119833e-11
# END HISTO1D


# BEGIN HISTO1D /EW-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
ErrorBars=1
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
Path=EW-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
ScaledBy=1.47371680494138981e-11
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.822301e-09	8.989105e-11	8.989105e-11
8.000000e+01	1.200000e+02	2.095101e-07	9.719722e-10	9.719722e-10
1.200000e+02	1.600000e+02	1.982068e-06	2.912656e-09	2.912656e-09
1.600000e+02	2.000000e+02	3.420260e-06	3.837621e-09	3.837621e-09
2.000000e+02	2.400000e+02	3.411245e-06	3.825659e-09	3.825659e-09
2.400000e+02	2.800000e+02	2.883307e-06	3.466792e-09	3.466792e-09
2.800000e+02	3.200000e+02	2.256456e-06	3.001610e-09	3.001610e-09
3.200000e+02	3.600000e+02	1.708111e-06	2.566840e-09	2.566840e-09
3.600000e+02	4.000000e+02	1.278916e-06	2.178860e-09	2.178860e-09
4.000000e+02	4.400000e+02	9.663377e-07	1.849110e-09	1.849110e-09
4.400000e+02	4.800000e+02	7.297113e-07	1.589962e-09	1.589962e-09
4.800000e+02	5.200000e+02	5.424517e-07	1.338107e-09	1.338107e-09
5.200000e+02	5.600000e+02	3.941610e-07	1.122516e-09	1.122516e-09
5.600000e+02	6.000000e+02	2.856705e-07	9.243447e-10	9.243447e-10
6.000000e+02	6.400000e+02	2.079629e-07	7.780884e-10	7.780884e-10
6.400000e+02	6.800000e+02	1.500864e-07	6.537794e-10	6.537794e-10
6.800000e+02	7.200000e+02	1.105352e-07	5.571797e-10	5.571797e-10
7.200000e+02	7.600000e+02	8.151800e-08	4.680067e-10	4.680067e-10
7.600000e+02	8.000000e+02	5.937813e-08	3.991855e-10	3.991855e-10
8.000000e+02	8.400000e+02	4.439388e-08	3.453087e-10	3.453087e-10
8.400000e+02	8.800000e+02	3.317298e-08	2.998416e-10	2.998416e-10
8.800000e+02	9.200000e+02	2.480735e-08	2.635855e-10	2.635855e-10
9.200000e+02	9.600000e+02	1.847855e-08	2.401365e-10	2.401365e-10
9.600000e+02	1.000000e+03	1.393222e-08	1.954146e-10	1.954146e-10
1.000000e+03	1.040000e+03	1.061595e-08	1.740036e-10	1.740036e-10
1.040000e+03	1.080000e+03	8.294880e-09	1.542440e-10	1.542440e-10
1.080000e+03	1.120000e+03	6.271095e-09	1.415919e-10	1.415919e-10
1.120000e+03	1.160000e+03	4.827965e-09	1.257797e-10	1.257797e-10
1.160000e+03	1.200000e+03	3.697717e-09	1.178176e-10	1.178176e-10
1.200000e+03	1.240000e+03	2.878542e-09	8.980367e-11	8.980367e-11
1.240000e+03	1.280000e+03	2.225735e-09	7.655302e-11	7.655302e-11
1.280000e+03	1.320000e+03	1.929011e-09	7.926072e-11	7.926072e-11
1.320000e+03	1.360000e+03	1.551146e-09	7.464168e-11	7.464168e-11
1.360000e+03	1.400000e+03	1.068288e-09	7.289869e-11	7.289869e-11
1.400000e+03	1.440000e+03	9.387922e-10	5.796026e-11	5.796026e-11
1.440000e+03	1.480000e+03	8.409785e-10	5.074316e-11	5.074316e-11
1.480000e+03	1.520000e+03	6.519807e-10	4.871276e-11	4.871276e-11
1.520000e+03	1.560000e+03	5.911585e-10	5.524472e-11	5.524472e-11
1.560000e+03	1.600000e+03	4.152662e-10	6.811636e-11	6.811636e-11
1.600000e+03	1.640000e+03	3.284148e-10	3.145016e-11	3.145016e-11
1.640000e+03	1.680000e+03	3.246885e-10	3.255589e-11	3.255589e-11
1.680000e+03	1.720000e+03	2.785402e-10	3.426069e-11	3.426069e-11
1.720000e+03	1.760000e+03	2.061663e-10	2.180887e-11	2.180887e-11
1.760000e+03	1.800000e+03	1.345067e-10	2.030015e-11	2.030015e-11
1.800000e+03	1.840000e+03	1.637966e-10	2.407026e-11	2.407026e-11
1.840000e+03	1.880000e+03	1.533397e-10	2.729757e-11	2.729757e-11
1.880000e+03	1.920000e+03	1.197244e-10	2.412799e-11	2.412799e-11
1.920000e+03	1.960000e+03	8.194535e-11	1.382464e-11	1.382464e-11
1.960000e+03	2.000000e+03	6.059587e-11	1.138154e-11	1.138154e-11
# END HISTO1D


# BEGIN HISTO1D /EW-QCD
ErrorBars=1
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-QCD
Path=EW-QCD
ScaledBy=1.51750096829128697e-11
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.911435e-09	9.421458e-11	9.421458e-11
8.000000e+01	1.200000e+02	2.206180e-07	1.026635e-09	1.026635e-09
1.200000e+02	1.600000e+02	2.074574e-06	3.060682e-09	3.060682e-09
1.600000e+02	2.000000e+02	3.568735e-06	4.012232e-09	4.012232e-09
2.000000e+02	2.400000e+02	3.560870e-06	3.990320e-09	3.990320e-09
2.400000e+02	2.800000e+02	3.015275e-06	3.612737e-09	3.612737e-09
2.800000e+02	3.200000e+02	2.366062e-06	3.128323e-09	3.128323e-09
3.200000e+02	3.600000e+02	1.797276e-06	2.676662e-09	2.676662e-09
3.600000e+02	4.000000e+02	1.350692e-06	2.273915e-09	2.273915e-09
4.000000e+02	4.400000e+02	1.024880e-06	1.935307e-09	1.935307e-09
4.400000e+02	4.800000e+02	7.773448e-07	1.665738e-09	1.665738e-09
4.800000e+02	5.200000e+02	5.806402e-07	1.406181e-09	1.406181e-09
5.200000e+02	5.600000e+02	4.242032e-07	1.181130e-09	1.181130e-09
5.600000e+02	6.000000e+02	3.091745e-07	9.753339e-10	9.753339e-10
6.000000e+02	6.400000e+02	2.262960e-07	8.233631e-10	8.233631e-10
6.400000e+02	6.800000e+02	1.643942e-07	6.930125e-10	6.930125e-10
6.800000e+02	7.200000e+02	1.216863e-07	5.916247e-10	5.916247e-10
7.200000e+02	7.600000e+02	9.021013e-08	4.992174e-10	4.992174e-10
7.600000e+02	8.000000e+02	6.610573e-08	4.268777e-10	4.268777e-10
8.000000e+02	8.400000e+02	4.956632e-08	3.697219e-10	3.697219e-10
8.400000e+02	8.800000e+02	3.717685e-08	3.210077e-10	3.210077e-10
8.800000e+02	9.200000e+02	2.785582e-08	2.821945e-10	2.821945e-10
9.200000e+02	9.600000e+02	2.084777e-08	2.566257e-10	2.566257e-10
9.600000e+02	1.000000e+03	1.573160e-08	2.100566e-10	2.100566e-10
1.000000e+03	1.040000e+03	1.201917e-08	1.887816e-10	1.887816e-10
1.040000e+03	1.080000e+03	9.396312e-09	1.676867e-10	1.676867e-10
1.080000e+03	1.120000e+03	7.133525e-09	1.529342e-10	1.529342e-10
1.120000e+03	1.160000e+03	5.491000e-09	1.364753e-10	1.364753e-10
1.160000e+03	1.200000e+03	4.220228e-09	1.261186e-10	1.261186e-10
1.200000e+03	1.240000e+03	3.286720e-09	9.806493e-11	9.806493e-11
1.240000e+03	1.280000e+03	2.537812e-09	8.273013e-11	8.273013e-11
1.280000e+03	1.320000e+03	2.196638e-09	8.613191e-11	8.613191e-11
1.320000e+03	1.360000e+03	1.762898e-09	8.032648e-11	8.032648e-11
1.360000e+03	1.400000e+03	1.234880e-09	7.848311e-11	7.848311e-11
1.400000e+03	1.440000e+03	1.074905e-09	6.256768e-11	6.256768e-11
1.440000e+03	1.480000e+03	9.496655e-10	5.441702e-11	5.441702e-11
1.480000e+03	1.520000e+03	7.462548e-10	5.242571e-11	5.242571e-11
1.520000e+03	1.560000e+03	6.623150e-10	5.839708e-11	5.839708e-11
1.560000e+03	1.600000e+03	4.807535e-10	7.392254e-11	7.392254e-11
1.600000e+03	1.640000e+03	3.745267e-10	3.378877e-11	3.378877e-11
1.640000e+03	1.680000e+03	3.669110e-10	3.535118e-11	3.535118e-11
1.680000e+03	1.720000e+03	3.096945e-10	3.586020e-11	3.586020e-11
1.720000e+03	1.760000e+03	2.323609e-10	2.399147e-11	2.399147e-11
1.760000e+03	1.800000e+03	1.573616e-10	2.347819e-11	2.347819e-11
1.800000e+03	1.840000e+03	1.855390e-10	2.685896e-11	2.685896e-11
1.840000e+03	1.880000e+03	1.717900e-10	2.910436e-11	2.910436e-11
1.880000e+03	1.920000e+03	1.358932e-10	2.543178e-11	2.543178e-11
1.920000e+03	1.960000e+03	9.379457e-11	1.522345e-11	1.522345e-11
1.960000e+03	2.000000e+03	7.241827e-11	1.332307e-11	1.332307e-11
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Path=EW-QCDEW[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ScaledBy=1.50076270398220016e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.949031e-09	1.065920e-10	1.065920e-10
8.000000e+01	1.200000e+02	2.271282e-07	1.162131e-09	1.162131e-09
1.200000e+02	1.600000e+02	2.134566e-06	3.479191e-09	3.479191e-09
1.600000e+02	2.000000e+02	3.628773e-06	5.457995e-09	5.457995e-09
2.000000e+02	2.400000e+02	3.561670e-06	1.115290e-08	1.115290e-08
2.400000e+02	2.800000e+02	2.950407e-06	3.880056e-09	3.880056e-09
2.800000e+02	3.200000e+02	2.281800e-06	3.251560e-09	3.251560e-09
3.200000e+02	3.600000e+02	1.712153e-06	2.742309e-09	2.742309e-09
3.600000e+02	4.000000e+02	1.276766e-06	2.315675e-09	2.315675e-09
4.000000e+02	4.400000e+02	9.586788e-07	1.916029e-09	1.916029e-09
4.400000e+02	4.800000e+02	7.221245e-07	1.642555e-09	1.642555e-09
4.800000e+02	5.200000e+02	5.356952e-07	1.371242e-09	1.371242e-09
5.200000e+02	5.600000e+02	3.898935e-07	1.143125e-09	1.143125e-09
5.600000e+02	6.000000e+02	2.825163e-07	9.568470e-10	9.568470e-10
6.000000e+02	6.400000e+02	2.053066e-07	7.843857e-10	7.843857e-10
6.400000e+02	6.800000e+02	1.484824e-07	6.617721e-10	6.617721e-10
6.800000e+02	7.200000e+02	1.093243e-07	5.493349e-10	5.493349e-10
7.200000e+02	7.600000e+02	8.094680e-08	4.702210e-10	4.702210e-10
7.600000e+02	8.000000e+02	5.912893e-08	3.955135e-10	3.955135e-10
8.000000e+02	8.400000e+02	4.415765e-08	3.420906e-10	3.420906e-10
8.400000e+02	8.800000e+02	3.298075e-08	2.937239e-10	2.937239e-10
8.800000e+02	9.200000e+02	2.469758e-08	2.563012e-10	2.563012e-10
9.200000e+02	9.600000e+02	1.829460e-08	2.328561e-10	2.328561e-10
9.600000e+02	1.000000e+03	1.380875e-08	1.898924e-10	1.898924e-10
1.000000e+03	1.040000e+03	1.058385e-08	1.725768e-10	1.725768e-10
1.040000e+03	1.080000e+03	8.226132e-09	1.558553e-10	1.558553e-10
1.080000e+03	1.120000e+03	6.224497e-09	1.371065e-10	1.371065e-10
1.120000e+03	1.160000e+03	4.825528e-09	1.285059e-10	1.285059e-10
1.160000e+03	1.200000e+03	3.661548e-09	1.117624e-10	1.117624e-10
1.200000e+03	1.240000e+03	2.818870e-09	8.378682e-11	8.378682e-11
1.240000e+03	1.280000e+03	2.186420e-09	7.676266e-11	7.676266e-11
1.280000e+03	1.320000e+03	1.871266e-09	7.543877e-11	7.543877e-11
1.320000e+03	1.360000e+03	1.536085e-09	7.287670e-11	7.287670e-11
1.360000e+03	1.400000e+03	1.069844e-09	6.312715e-11	6.312715e-11
1.400000e+03	1.440000e+03	9.357613e-10	5.582538e-11	5.582538e-11
1.440000e+03	1.480000e+03	8.113305e-10	4.657988e-11	4.657988e-11
1.480000e+03	1.520000e+03	6.490218e-10	4.300227e-11	4.300227e-11
1.520000e+03	1.560000e+03	5.781663e-10	5.961156e-11	5.961156e-11
1.560000e+03	1.600000e+03	4.247830e-10	6.477520e-11	6.477520e-11
1.600000e+03	1.640000e+03	3.098502e-10	2.773429e-11	2.773429e-11
1.640000e+03	1.680000e+03	3.186732e-10	3.167155e-11	3.167155e-11
1.680000e+03	1.720000e+03	2.656403e-10	3.068694e-11	3.068694e-11
1.720000e+03	1.760000e+03	1.972574e-10	2.007935e-11	2.007935e-11
1.760000e+03	1.800000e+03	1.353086e-10	2.241005e-11	2.241005e-11
1.800000e+03	1.840000e+03	1.541338e-10	2.476658e-11	2.476658e-11
1.840000e+03	1.880000e+03	1.478245e-10	2.337005e-11	2.337005e-11
1.880000e+03	1.920000e+03	1.127367e-10	1.976005e-11	1.976005e-11
1.920000e+03	1.960000e+03	7.568673e-11	1.227862e-11	1.227862e-11
1.960000e+03	2.000000e+03	6.396192e-11	1.271543e-11	1.271543e-11
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Path=EW-QCDEW[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ScaledBy=1.50779709967438290e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.898029e-09	9.239524e-11	9.239524e-11
8.000000e+01	1.200000e+02	2.208716e-07	1.046198e-09	1.046198e-09
1.200000e+02	1.600000e+02	2.080131e-06	3.128824e-09	3.128824e-09
1.600000e+02	2.000000e+02	3.547608e-06	4.071492e-09	4.071492e-09
2.000000e+02	2.400000e+02	3.492858e-06	4.006641e-09	4.006641e-09
2.400000e+02	2.800000e+02	2.919772e-06	3.583018e-09	3.583018e-09
2.800000e+02	3.200000e+02	2.267333e-06	3.077079e-09	3.077079e-09
3.200000e+02	3.600000e+02	1.705836e-06	2.618433e-09	2.618433e-09
3.600000e+02	4.000000e+02	1.272960e-06	2.206511e-09	2.206511e-09
4.000000e+02	4.400000e+02	9.589180e-07	1.860516e-09	1.860516e-09
4.400000e+02	4.800000e+02	7.231397e-07	1.590729e-09	1.590729e-09
4.800000e+02	5.200000e+02	5.375067e-07	1.341003e-09	1.341003e-09
5.200000e+02	5.600000e+02	3.918837e-07	1.122375e-09	1.122375e-09
5.600000e+02	6.000000e+02	2.843135e-07	9.239524e-10	9.239524e-10
6.000000e+02	6.400000e+02	2.070787e-07	7.786207e-10	7.786207e-10
6.400000e+02	6.800000e+02	1.498988e-07	6.519176e-10	6.519176e-10
6.800000e+02	7.200000e+02	1.107651e-07	5.529405e-10	5.529405e-10
7.200000e+02	7.600000e+02	8.202422e-08	4.717619e-10	4.717619e-10
7.600000e+02	8.000000e+02	6.009192e-08	4.005032e-10	4.005032e-10
8.000000e+02	8.400000e+02	4.487608e-08	3.441675e-10	3.441675e-10
8.400000e+02	8.800000e+02	3.358505e-08	2.988688e-10	2.988688e-10
8.800000e+02	9.200000e+02	2.523518e-08	2.627211e-10	2.627211e-10
9.200000e+02	9.600000e+02	1.874031e-08	2.387381e-10	2.387381e-10
9.600000e+02	1.000000e+03	1.413737e-08	1.954147e-10	1.954147e-10
1.000000e+03	1.040000e+03	1.087433e-08	1.775408e-10	1.775408e-10
1.040000e+03	1.080000e+03	8.483333e-09	1.607365e-10	1.607365e-10
1.080000e+03	1.120000e+03	6.420698e-09	1.412914e-10	1.412914e-10
1.120000e+03	1.160000e+03	4.951007e-09	1.295218e-10	1.295218e-10
1.160000e+03	1.200000e+03	3.764460e-09	1.142406e-10	1.142406e-10
1.200000e+03	1.240000e+03	2.923738e-09	8.700506e-11	8.700506e-11
1.240000e+03	1.280000e+03	2.277923e-09	7.842253e-11	7.842253e-11
1.280000e+03	1.320000e+03	1.956292e-09	7.817160e-11	7.817160e-11
1.320000e+03	1.360000e+03	1.605218e-09	7.560884e-11	7.560884e-11
1.360000e+03	1.400000e+03	1.106283e-09	7.167110e-11	7.167110e-11
1.400000e+03	1.440000e+03	9.704457e-10	5.623873e-11	5.623873e-11
1.440000e+03	1.480000e+03	8.618593e-10	5.006415e-11	5.006415e-11
1.480000e+03	1.520000e+03	6.777152e-10	4.571109e-11	4.571109e-11
1.520000e+03	1.560000e+03	6.229228e-10	6.527539e-11	6.527539e-11
1.560000e+03	1.600000e+03	4.393393e-10	6.714127e-11	6.714127e-11
1.600000e+03	1.640000e+03	3.346250e-10	3.084507e-11	3.084507e-11
1.640000e+03	1.680000e+03	3.384280e-10	3.366663e-11	3.366663e-11
1.680000e+03	1.720000e+03	2.903112e-10	3.463174e-11	3.463174e-11
1.720000e+03	1.760000e+03	2.093100e-10	2.139467e-11	2.139467e-11
1.760000e+03	1.800000e+03	1.411602e-10	2.282210e-11	2.282210e-11
1.800000e+03	1.840000e+03	1.673971e-10	2.641531e-11	2.641531e-11
1.840000e+03	1.880000e+03	1.629807e-10	2.666362e-11	2.666362e-11
1.880000e+03	1.920000e+03	1.204436e-10	2.081860e-11	2.081860e-11
1.920000e+03	1.960000e+03	8.500707e-11	1.362736e-11	1.362736e-11
1.960000e+03	2.000000e+03	6.780845e-11	1.303197e-11	1.303197e-11
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Path=EW-QCDEW[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ScaledBy=1.51053048484687940e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.960889e-09	1.090512e-10	1.090512e-10
8.000000e+01	1.200000e+02	2.265410e-07	1.118395e-09	1.118395e-09
1.200000e+02	1.600000e+02	2.125720e-06	3.340135e-09	3.340135e-09
1.600000e+02	2.000000e+02	3.645407e-06	5.226220e-09	5.226220e-09
2.000000e+02	2.400000e+02	3.627735e-06	1.068986e-08	1.068986e-08
2.400000e+02	2.800000e+02	3.046363e-06	3.855499e-09	3.855499e-09
2.800000e+02	3.200000e+02	2.381147e-06	3.267537e-09	3.267537e-09
3.200000e+02	3.600000e+02	1.803815e-06	2.769497e-09	2.769497e-09
3.600000e+02	4.000000e+02	1.354539e-06	2.349687e-09	2.349687e-09
4.000000e+02	4.400000e+02	1.024797e-06	1.980367e-09	1.980367e-09
4.400000e+02	4.800000e+02	7.762335e-07	1.703157e-09	1.703157e-09
4.800000e+02	5.200000e+02	5.786810e-07	1.425827e-09	1.425827e-09
5.200000e+02	5.600000e+02	4.219995e-07	1.192982e-09	1.192982e-09
5.600000e+02	6.000000e+02	3.070515e-07	9.985436e-10	9.985436e-10
6.000000e+02	6.400000e+02	2.242555e-07	8.220797e-10	8.220797e-10
6.400000e+02	6.800000e+02	1.627490e-07	6.972500e-10	6.972500e-10
6.800000e+02	7.200000e+02	1.200851e-07	5.840049e-10	5.840049e-10
7.200000e+02	7.600000e+02	8.898907e-08	4.952602e-10	4.952602e-10
7.600000e+02	8.000000e+02	6.502840e-08	4.208167e-10	4.208167e-10
8.000000e+02	8.400000e+02	4.873413e-08	3.644614e-10	3.644614e-10
8.400000e+02	8.800000e+02	3.649615e-08	3.146416e-10	3.146416e-10
8.800000e+02	9.200000e+02	2.725445e-08	2.736925e-10	2.736925e-10
9.200000e+02	9.600000e+02	2.033511e-08	2.493473e-10	2.493473e-10
9.600000e+02	1.000000e+03	1.535558e-08	2.036589e-10	2.036589e-10
1.000000e+03	1.040000e+03	1.169664e-08	1.828638e-10	1.828638e-10
1.040000e+03	1.080000e+03	9.103937e-09	1.618444e-10	1.618444e-10
1.080000e+03	1.120000e+03	6.904427e-09	1.473521e-10	1.473521e-10
1.120000e+03	1.160000e+03	5.343813e-09	1.345172e-10	1.345172e-10
1.160000e+03	1.200000e+03	4.103848e-09	1.234328e-10	1.234328e-10
1.200000e+03	1.240000e+03	3.168575e-09	9.438631e-11	9.438631e-11
1.240000e+03	1.280000e+03	2.432653e-09	8.055681e-11	8.055681e-11
1.280000e+03	1.320000e+03	2.098769e-09	8.254749e-11	8.254749e-11
1.320000e+03	1.360000e+03	1.685398e-09	7.743505e-11	7.743505e-11
1.360000e+03	1.400000e+03	1.194018e-09	6.854333e-11	6.854333e-11
1.400000e+03	1.440000e+03	1.037285e-09	6.214555e-11	6.214555e-11
1.440000e+03	1.480000e+03	8.946092e-10	5.052027e-11	5.052027e-11
1.480000e+03	1.520000e+03	7.152847e-10	4.891312e-11	4.891312e-11
1.520000e+03	1.560000e+03	6.160325e-10	5.359440e-11	5.359440e-11
1.560000e+03	1.600000e+03	4.648812e-10	7.213548e-11	7.213548e-11
1.600000e+03	1.640000e+03	3.468142e-10	3.027593e-11	3.027593e-11
1.640000e+03	1.680000e+03	3.448140e-10	3.306783e-11	3.306783e-11
1.680000e+03	1.720000e+03	2.836373e-10	3.176815e-11	3.176815e-11
1.720000e+03	1.760000e+03	2.185335e-10	2.249664e-11	2.249664e-11
1.760000e+03	1.800000e+03	1.498346e-10	2.279019e-11	2.279019e-11
1.800000e+03	1.840000e+03	1.703125e-10	2.483626e-11	2.483626e-11
1.840000e+03	1.880000e+03	1.559692e-10	2.553234e-11	2.553234e-11
1.880000e+03	1.920000e+03	1.273521e-10	2.421397e-11	2.421397e-11
1.920000e+03	1.960000e+03	8.356325e-11	1.374030e-11	1.374030e-11
1.960000e+03	2.000000e+03	6.760882e-11	1.267793e-11	1.267793e-11
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
Path=EW-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
ScaledBy=1.51750096829128697e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.911435e-09	9.421458e-11	9.421458e-11
8.000000e+01	1.200000e+02	2.206180e-07	1.026635e-09	1.026635e-09
1.200000e+02	1.600000e+02	2.074574e-06	3.060682e-09	3.060682e-09
1.600000e+02	2.000000e+02	3.568735e-06	4.012232e-09	4.012232e-09
2.000000e+02	2.400000e+02	3.560870e-06	3.990320e-09	3.990320e-09
2.400000e+02	2.800000e+02	3.015275e-06	3.612737e-09	3.612737e-09
2.800000e+02	3.200000e+02	2.366062e-06	3.128323e-09	3.128323e-09
3.200000e+02	3.600000e+02	1.797276e-06	2.676662e-09	2.676662e-09
3.600000e+02	4.000000e+02	1.350692e-06	2.273915e-09	2.273915e-09
4.000000e+02	4.400000e+02	1.024880e-06	1.935307e-09	1.935307e-09
4.400000e+02	4.800000e+02	7.773448e-07	1.665738e-09	1.665738e-09
4.800000e+02	5.200000e+02	5.806402e-07	1.406181e-09	1.406181e-09
5.200000e+02	5.600000e+02	4.242032e-07	1.181130e-09	1.181130e-09
5.600000e+02	6.000000e+02	3.091745e-07	9.753339e-10	9.753339e-10
6.000000e+02	6.400000e+02	2.262960e-07	8.233631e-10	8.233631e-10
6.400000e+02	6.800000e+02	1.643942e-07	6.930125e-10	6.930125e-10
6.800000e+02	7.200000e+02	1.216863e-07	5.916247e-10	5.916247e-10
7.200000e+02	7.600000e+02	9.021013e-08	4.992174e-10	4.992174e-10
7.600000e+02	8.000000e+02	6.610573e-08	4.268777e-10	4.268777e-10
8.000000e+02	8.400000e+02	4.956632e-08	3.697219e-10	3.697219e-10
8.400000e+02	8.800000e+02	3.717685e-08	3.210077e-10	3.210077e-10
8.800000e+02	9.200000e+02	2.785582e-08	2.821945e-10	2.821945e-10
9.200000e+02	9.600000e+02	2.084777e-08	2.566257e-10	2.566257e-10
9.600000e+02	1.000000e+03	1.573160e-08	2.100566e-10	2.100566e-10
1.000000e+03	1.040000e+03	1.201917e-08	1.887816e-10	1.887816e-10
1.040000e+03	1.080000e+03	9.396312e-09	1.676867e-10	1.676867e-10
1.080000e+03	1.120000e+03	7.133525e-09	1.529342e-10	1.529342e-10
1.120000e+03	1.160000e+03	5.491000e-09	1.364753e-10	1.364753e-10
1.160000e+03	1.200000e+03	4.220228e-09	1.261186e-10	1.261186e-10
1.200000e+03	1.240000e+03	3.286720e-09	9.806493e-11	9.806493e-11
1.240000e+03	1.280000e+03	2.537812e-09	8.273013e-11	8.273013e-11
1.280000e+03	1.320000e+03	2.196638e-09	8.613191e-11	8.613191e-11
1.320000e+03	1.360000e+03	1.762898e-09	8.032648e-11	8.032648e-11
1.360000e+03	1.400000e+03	1.234880e-09	7.848311e-11	7.848311e-11
1.400000e+03	1.440000e+03	1.074905e-09	6.256768e-11	6.256768e-11
1.440000e+03	1.480000e+03	9.496655e-10	5.441702e-11	5.441702e-11
1.480000e+03	1.520000e+03	7.462548e-10	5.242571e-11	5.242571e-11
1.520000e+03	1.560000e+03	6.623150e-10	5.839708e-11	5.839708e-11
1.560000e+03	1.600000e+03	4.807535e-10	7.392254e-11	7.392254e-11
1.600000e+03	1.640000e+03	3.745267e-10	3.378877e-11	3.378877e-11
1.640000e+03	1.680000e+03	3.669110e-10	3.535118e-11	3.535118e-11
1.680000e+03	1.720000e+03	3.096945e-10	3.586020e-11	3.586020e-11
1.720000e+03	1.760000e+03	2.323609e-10	2.399147e-11	2.399147e-11
1.760000e+03	1.800000e+03	1.573616e-10	2.347819e-11	2.347819e-11
1.800000e+03	1.840000e+03	1.855390e-10	2.685896e-11	2.685896e-11
1.840000e+03	1.880000e+03	1.717900e-10	2.910436e-11	2.910436e-11
1.880000e+03	1.920000e+03	1.358932e-10	2.543178e-11	2.543178e-11
1.920000e+03	1.960000e+03	9.379457e-11	1.522345e-11	1.522345e-11
1.960000e+03	2.000000e+03	7.241827e-11	1.332307e-11	1.332307e-11
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Path=EW-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ScaledBy=1.52592798152229427e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.822787e-09	9.031023e-11	9.031023e-11
8.000000e+01	1.200000e+02	2.130074e-07	1.400682e-09	1.400682e-09
1.200000e+02	1.600000e+02	2.008128e-06	5.918595e-09	5.918595e-09
1.600000e+02	2.000000e+02	3.482553e-06	1.024113e-08	1.024113e-08
2.000000e+02	2.400000e+02	3.501243e-06	7.486586e-09	7.486586e-09
2.400000e+02	2.800000e+02	2.983575e-06	6.621436e-09	6.621436e-09
2.800000e+02	3.200000e+02	2.351294e-06	4.845481e-09	4.845481e-09
3.200000e+02	3.600000e+02	1.792800e-06	4.124684e-09	4.124684e-09
3.600000e+02	4.000000e+02	1.346673e-06	2.604909e-09	2.604909e-09
4.000000e+02	4.400000e+02	1.024778e-06	3.913451e-09	3.913451e-09
4.400000e+02	4.800000e+02	7.786400e-07	2.008773e-09	2.008773e-09
4.800000e+02	5.200000e+02	5.829693e-07	1.494060e-09	1.494060e-09
5.200000e+02	5.600000e+02	4.276855e-07	1.297208e-09	1.297208e-09
5.600000e+02	6.000000e+02	3.131392e-07	1.608569e-09	1.608569e-09
6.000000e+02	6.400000e+02	2.292586e-07	9.821790e-10	9.821790e-10
6.400000e+02	6.800000e+02	1.667734e-07	8.221869e-10	8.221869e-10
6.800000e+02	7.200000e+02	1.240458e-07	6.719793e-10	6.719793e-10
7.200000e+02	7.600000e+02	9.173368e-08	5.198400e-10	5.198400e-10
7.600000e+02	8.000000e+02	6.747420e-08	4.534277e-10	4.534277e-10
8.000000e+02	8.400000e+02	5.067020e-08	3.882619e-10	3.882619e-10
8.400000e+02	8.800000e+02	3.803630e-08	3.361329e-10	3.361329e-10
8.800000e+02	9.200000e+02	2.861523e-08	2.989522e-10	2.989522e-10
9.200000e+02	9.600000e+02	2.139961e-08	2.685204e-10	2.685204e-10
9.600000e+02	1.000000e+03	1.620764e-08	2.221332e-10	2.221332e-10
1.000000e+03	1.040000e+03	1.239590e-08	1.987972e-10	1.987972e-10
1.040000e+03	1.080000e+03	9.771647e-09	1.797823e-10	1.797823e-10
1.080000e+03	1.120000e+03	7.437442e-09	1.643433e-10	1.643433e-10
1.120000e+03	1.160000e+03	5.710983e-09	1.444487e-10	1.444487e-10
1.160000e+03	1.200000e+03	4.358495e-09	1.315527e-10	1.315527e-10
1.200000e+03	1.240000e+03	3.433510e-09	1.032405e-10	1.032405e-10
1.240000e+03	1.280000e+03	2.669180e-09	8.726031e-11	8.726031e-11
1.280000e+03	1.320000e+03	2.305916e-09	9.216202e-11	9.216202e-11
1.320000e+03	1.360000e+03	1.860292e-09	8.516712e-11	8.516712e-11
1.360000e+03	1.400000e+03	1.271495e-09	8.278674e-11	8.278674e-11
1.400000e+03	1.440000e+03	1.133038e-09	6.561170e-11	6.561170e-11
1.440000e+03	1.480000e+03	1.018379e-09	6.003948e-11	6.003948e-11
1.480000e+03	1.520000e+03	7.815722e-10	5.554749e-11	5.554749e-11
1.520000e+03	1.560000e+03	7.269627e-10	6.962175e-11	6.962175e-11
1.560000e+03	1.600000e+03	5.031720e-10	7.886534e-11	7.886534e-11
1.600000e+03	1.640000e+03	4.079725e-10	3.871804e-11	3.871804e-11
1.640000e+03	1.680000e+03	3.947300e-10	3.868726e-11	3.868726e-11
1.680000e+03	1.720000e+03	3.433315e-10	4.235523e-11	4.235523e-11
1.720000e+03	1.760000e+03	2.468931e-10	2.554424e-11	2.554424e-11
1.760000e+03	1.800000e+03	1.657952e-10	2.438466e-11	2.438466e-11
1.800000e+03	1.840000e+03	2.053313e-10	2.997929e-11	2.997929e-11
1.840000e+03	1.880000e+03	1.953462e-10	3.540778e-11	3.540778e-11
1.880000e+03	1.920000e+03	1.466475e-10	2.716160e-11	2.716160e-11
1.920000e+03	1.960000e+03	1.028439e-10	1.684506e-11	1.684506e-11
1.960000e+03	2.000000e+03	7.522760e-11	1.381150e-11	1.381150e-11
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Path=EW-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ScaledBy=1.53372630041434823e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.109226e-09	1.226754e-10	1.226754e-10
8.000000e+01	1.200000e+02	2.388429e-07	1.300344e-09	1.300344e-09
1.200000e+02	1.600000e+02	2.262109e-06	3.976152e-09	3.976152e-09
1.600000e+02	2.000000e+02	3.947827e-06	5.315177e-09	5.315177e-09
2.000000e+02	2.400000e+02	3.986613e-06	5.397407e-09	5.397407e-09
2.400000e+02	2.800000e+02	3.394080e-06	4.860141e-09	4.860141e-09
2.800000e+02	3.200000e+02	2.682225e-06	4.200984e-09	4.200984e-09
3.200000e+02	3.600000e+02	2.049065e-06	3.653723e-09	3.653723e-09
3.600000e+02	4.000000e+02	1.548845e-06	3.088340e-09	3.088340e-09
4.000000e+02	4.400000e+02	1.182625e-06	2.624009e-09	2.624009e-09
4.400000e+02	4.800000e+02	8.991590e-07	2.224281e-09	2.224281e-09
4.800000e+02	5.200000e+02	6.746770e-07	1.886685e-09	1.886685e-09
5.200000e+02	5.600000e+02	4.950695e-07	1.582888e-09	1.582888e-09
5.600000e+02	6.000000e+02	3.606990e-07	1.306192e-09	1.306192e-09
6.000000e+02	6.400000e+02	2.635145e-07	1.102653e-09	1.102653e-09
6.400000e+02	6.800000e+02	1.923995e-07	9.397965e-10	9.397965e-10
6.800000e+02	7.200000e+02	1.423672e-07	7.825681e-10	7.825681e-10
7.200000e+02	7.600000e+02	1.058757e-07	6.682015e-10	6.682015e-10
7.600000e+02	8.000000e+02	7.775310e-08	5.742130e-10	5.742130e-10
8.000000e+02	8.400000e+02	5.823507e-08	4.945409e-10	4.945409e-10
8.400000e+02	8.800000e+02	4.376532e-08	4.219128e-10	4.219128e-10
8.800000e+02	9.200000e+02	3.282873e-08	3.771307e-10	3.771307e-10
9.200000e+02	9.600000e+02	2.439022e-08	3.357940e-10	3.357940e-10
9.600000e+02	1.000000e+03	1.845019e-08	2.752559e-10	2.752559e-10
1.000000e+03	1.040000e+03	1.422896e-08	2.629363e-10	2.629363e-10
1.040000e+03	1.080000e+03	1.113864e-08	2.521861e-10	2.521861e-10
1.080000e+03	1.120000e+03	8.451925e-09	1.994045e-10	1.994045e-10
1.120000e+03	1.160000e+03	6.540960e-09	2.073381e-10	2.073381e-10
1.160000e+03	1.200000e+03	4.955182e-09	1.503594e-10	1.503594e-10
1.200000e+03	1.240000e+03	3.860080e-09	1.200035e-10	1.200035e-10
1.240000e+03	1.280000e+03	2.974072e-09	1.085907e-10	1.085907e-10
1.280000e+03	1.320000e+03	2.505457e-09	1.062576e-10	1.062576e-10
1.320000e+03	1.360000e+03	2.117400e-09	1.081868e-10	1.081868e-10
1.360000e+03	1.400000e+03	1.500796e-09	8.723352e-11	8.723352e-11
1.400000e+03	1.440000e+03	1.304723e-09	7.965425e-11	7.965425e-11
1.440000e+03	1.480000e+03	1.124652e-09	7.140807e-11	7.140807e-11
1.480000e+03	1.520000e+03	9.080240e-10	6.583291e-11	6.583291e-11
1.520000e+03	1.560000e+03	8.643693e-10	1.330847e-10	1.330847e-10
1.560000e+03	1.600000e+03	6.404612e-10	9.919199e-11	9.919199e-11
1.600000e+03	1.640000e+03	4.489390e-10	4.442912e-11	4.442912e-11
1.640000e+03	1.680000e+03	4.285187e-10	4.596232e-11	4.596232e-11
1.680000e+03	1.720000e+03	3.568190e-10	4.185468e-11	4.185468e-11
1.720000e+03	1.760000e+03	2.668312e-10	2.902827e-11	2.902827e-11
1.760000e+03	1.800000e+03	1.777431e-10	3.052582e-11	3.052582e-11
1.800000e+03	1.840000e+03	2.005645e-10	3.622493e-11	3.622493e-11
1.840000e+03	1.880000e+03	2.199796e-10	3.520439e-11	3.520439e-11
1.880000e+03	1.920000e+03	1.460572e-10	2.132262e-11	2.132262e-11
1.920000e+03	1.960000e+03	9.042285e-11	1.311944e-11	1.311944e-11
1.960000e+03	2.000000e+03	8.579300e-11	1.697223e-11	1.697223e-11
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Path=EW-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ScaledBy=1.54312200198717332e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.946951e-09	9.828950e-11	9.828950e-11
8.000000e+01	1.200000e+02	2.302967e-07	1.477493e-09	1.477493e-09
1.200000e+02	1.600000e+02	2.187093e-06	6.570703e-09	6.570703e-09
1.600000e+02	2.000000e+02	3.836778e-06	9.687866e-09	9.687866e-09
2.000000e+02	2.400000e+02	3.902533e-06	7.069261e-09	7.069261e-09
2.400000e+02	2.800000e+02	3.345390e-06	5.629407e-09	5.629407e-09
2.800000e+02	3.200000e+02	2.654997e-06	5.007229e-09	5.007229e-09
3.200000e+02	3.600000e+02	2.036338e-06	4.780877e-09	4.780877e-09
3.600000e+02	4.000000e+02	1.540833e-06	2.973943e-09	2.973943e-09
4.000000e+02	4.400000e+02	1.178680e-06	2.633935e-09	2.633935e-09
4.400000e+02	4.800000e+02	8.989523e-07	2.274510e-09	2.274510e-09
4.800000e+02	5.200000e+02	6.749813e-07	1.807674e-09	1.807674e-09
5.200000e+02	5.600000e+02	4.975460e-07	1.579029e-09	1.579029e-09
5.600000e+02	6.000000e+02	3.655520e-07	2.593383e-09	2.593383e-09
6.000000e+02	6.400000e+02	2.662020e-07	1.090983e-09	1.090983e-09
6.400000e+02	6.800000e+02	1.943426e-07	9.009703e-10	9.009703e-10
6.800000e+02	7.200000e+02	1.446440e-07	7.867613e-10	7.867613e-10
7.200000e+02	7.600000e+02	1.073302e-07	6.434589e-10	6.434589e-10
7.600000e+02	8.000000e+02	7.957315e-08	5.790246e-10	5.790246e-10
8.000000e+02	8.400000e+02	5.932725e-08	4.788955e-10	4.788955e-10
8.400000e+02	8.800000e+02	4.458920e-08	4.088790e-10	4.088790e-10
8.800000e+02	9.200000e+02	3.373015e-08	3.640617e-10	3.640617e-10
9.200000e+02	9.600000e+02	2.513208e-08	3.301180e-10	3.301180e-10
9.600000e+02	1.000000e+03	1.902737e-08	2.730952e-10	2.730952e-10
1.000000e+03	1.040000e+03	1.468847e-08	2.527851e-10	2.527851e-10
1.040000e+03	1.080000e+03	1.150584e-08	2.314956e-10	2.314956e-10
1.080000e+03	1.120000e+03	8.813972e-09	2.046030e-10	2.046030e-10
1.120000e+03	1.160000e+03	6.689315e-09	1.887302e-10	1.887302e-10
1.160000e+03	1.200000e+03	5.042448e-09	1.517935e-10	1.517935e-10
1.200000e+03	1.240000e+03	4.062787e-09	1.282053e-10	1.282053e-10
1.240000e+03	1.280000e+03	3.120983e-09	1.078523e-10	1.078523e-10
1.280000e+03	1.320000e+03	2.684150e-09	1.102188e-10	1.102188e-10
1.320000e+03	1.360000e+03	2.219010e-09	1.045457e-10	1.045457e-10
1.360000e+03	1.400000e+03	1.515513e-09	9.840208e-11	9.840208e-11
1.400000e+03	1.440000e+03	1.335707e-09	7.773459e-11	7.773459e-11
1.440000e+03	1.480000e+03	1.194393e-09	7.900326e-11	7.900326e-11
1.480000e+03	1.520000e+03	9.319140e-10	6.791447e-11	6.791447e-11
1.520000e+03	1.560000e+03	9.194730e-10	1.099397e-10	1.099397e-10
1.560000e+03	1.600000e+03	6.294645e-10	8.119544e-11	8.119544e-11
1.600000e+03	1.640000e+03	4.760650e-10	4.578008e-11	4.578008e-11
1.640000e+03	1.680000e+03	4.688392e-10	4.849916e-11	4.849916e-11
1.680000e+03	1.720000e+03	3.951222e-10	4.281229e-11	4.281229e-11
1.720000e+03	1.760000e+03	2.920020e-10	2.971175e-11	2.971175e-11
1.760000e+03	1.800000e+03	1.937916e-10	3.142631e-11	3.142631e-11
1.800000e+03	1.840000e+03	2.556642e-10	5.191539e-11	5.191539e-11
1.840000e+03	1.880000e+03	2.353238e-10	3.632208e-11	3.632208e-11
1.880000e+03	1.920000e+03	1.579956e-10	2.327341e-11	2.327341e-11
1.920000e+03	1.960000e+03	1.122183e-10	1.793630e-11	1.793630e-11
1.960000e+03	2.000000e+03	9.295540e-11	1.858396e-11	1.858396e-11
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Path=EW-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ScaledBy=1.50153000690236190e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.950099e-09	9.632990e-11	9.632990e-11
8.000000e+01	1.200000e+02	2.246651e-07	1.046995e-09	1.046995e-09
1.200000e+02	1.600000e+02	2.101398e-06	3.107192e-09	3.107192e-09
1.600000e+02	2.000000e+02	3.561917e-06	4.013751e-09	4.013751e-09
2.000000e+02	2.400000e+02	3.496995e-06	3.928053e-09	3.928053e-09
2.400000e+02	2.800000e+02	2.919820e-06	3.506957e-09	3.506957e-09
2.800000e+02	3.200000e+02	2.262525e-06	2.997652e-09	2.997652e-09
3.200000e+02	3.600000e+02	1.700039e-06	2.533737e-09	2.533737e-09
3.600000e+02	4.000000e+02	1.265461e-06	2.131318e-09	2.131318e-09
4.000000e+02	4.400000e+02	9.524500e-07	1.799517e-09	1.799517e-09
4.400000e+02	4.800000e+02	7.171897e-07	1.536499e-09	1.536499e-09
4.800000e+02	5.200000e+02	5.325563e-07	1.290908e-09	1.290908e-09
5.200000e+02	5.600000e+02	3.871097e-07	1.078603e-09	1.078603e-09
5.600000e+02	6.000000e+02	2.808628e-07	8.874363e-10	8.874363e-10
6.000000e+02	6.400000e+02	2.047400e-07	7.468329e-10	7.468329e-10
6.400000e+02	6.800000e+02	1.481883e-07	6.254914e-10	6.254914e-10
6.800000e+02	7.200000e+02	1.093621e-07	5.334064e-10	5.334064e-10
7.200000e+02	7.600000e+02	8.081822e-08	4.484174e-10	4.484174e-10
7.600000e+02	8.000000e+02	5.905990e-08	3.827654e-10	3.827654e-10
8.000000e+02	8.400000e+02	4.416237e-08	3.302071e-10	3.302071e-10
8.400000e+02	8.800000e+02	3.308255e-08	2.862410e-10	2.862410e-10
8.800000e+02	9.200000e+02	2.474104e-08	2.517432e-10	2.517432e-10
9.200000e+02	9.600000e+02	1.848121e-08	2.285133e-10	2.285133e-10
9.600000e+02	1.000000e+03	1.392227e-08	1.869476e-10	1.869476e-10
1.000000e+03	1.040000e+03	1.063220e-08	1.675796e-10	1.675796e-10
1.040000e+03	1.080000e+03	8.287565e-09	1.484515e-10	1.484515e-10
1.080000e+03	1.120000e+03	6.285638e-09	1.351443e-10	1.351443e-10
1.120000e+03	1.160000e+03	4.844777e-09	1.207966e-10	1.207966e-10
1.160000e+03	1.200000e+03	3.713097e-09	1.114389e-10	1.114389e-10
1.200000e+03	1.240000e+03	2.880890e-09	8.588302e-11	8.588302e-11
1.240000e+03	1.280000e+03	2.229732e-09	7.332292e-11	7.332292e-11
1.280000e+03	1.320000e+03	1.927531e-09	7.576221e-11	7.576221e-11
1.320000e+03	1.360000e+03	1.545643e-09	7.006290e-11	7.006290e-11
1.360000e+03	1.400000e+03	1.086257e-09	6.804697e-11	6.804697e-11
1.400000e+03	1.440000e+03	9.429445e-10	5.478461e-11	5.478461e-11
1.440000e+03	1.480000e+03	8.411173e-10	4.850868e-11	4.850868e-11
1.480000e+03	1.520000e+03	6.556708e-10	4.569411e-11	4.569411e-11
1.520000e+03	1.560000e+03	5.748232e-10	5.029212e-11	5.029212e-11
1.560000e+03	1.600000e+03	4.221265e-10	6.304122e-11	6.304122e-11
1.600000e+03	1.640000e+03	3.289110e-10	3.019881e-11	3.019881e-11
1.640000e+03	1.680000e+03	3.208573e-10	3.067632e-11	3.067632e-11
1.680000e+03	1.720000e+03	2.722273e-10	3.162384e-11	3.162384e-11
1.720000e+03	1.760000e+03	2.033298e-10	2.101596e-11	2.101596e-11
1.760000e+03	1.800000e+03	1.368228e-10	2.015203e-11	2.015203e-11
1.800000e+03	1.840000e+03	1.632032e-10	2.346997e-11	2.346997e-11
1.840000e+03	1.880000e+03	1.537700e-10	2.668582e-11	2.668582e-11
1.880000e+03	1.920000e+03	1.176682e-10	2.133768e-11	2.133768e-11
1.920000e+03	1.960000e+03	8.229328e-11	1.341049e-11	1.341049e-11
1.960000e+03	2.000000e+03	6.328425e-11	1.172260e-11	1.172260e-11
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Path=EW-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ScaledBy=1.50799355713599274e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.923370e-09	9.409420e-11	9.409420e-11
8.000000e+01	1.200000e+02	2.214098e-07	1.023962e-09	1.023962e-09
1.200000e+02	1.600000e+02	2.072438e-06	3.041070e-09	3.041070e-09
1.600000e+02	2.000000e+02	3.520880e-06	3.941097e-09	3.941097e-09
2.000000e+02	2.400000e+02	3.466362e-06	3.872639e-09	3.872639e-09
2.400000e+02	2.800000e+02	2.901790e-06	3.470506e-09	3.470506e-09
2.800000e+02	3.200000e+02	2.254251e-06	2.978268e-09	2.978268e-09
3.200000e+02	3.600000e+02	1.697552e-06	2.527373e-09	2.527373e-09
3.600000e+02	4.000000e+02	1.266137e-06	2.132340e-09	2.132340e-09
4.000000e+02	4.400000e+02	9.545382e-07	1.804352e-09	1.804352e-09
4.400000e+02	4.800000e+02	7.199127e-07	1.545344e-09	1.545344e-09
4.800000e+02	5.200000e+02	5.352533e-07	1.299938e-09	1.299938e-09
5.200000e+02	5.600000e+02	3.895648e-07	1.089039e-09	1.089039e-09
5.600000e+02	6.000000e+02	2.829525e-07	8.966633e-10	8.966633e-10
6.000000e+02	6.400000e+02	2.064947e-07	7.557950e-10	7.557950e-10
6.400000e+02	6.800000e+02	1.496059e-07	6.347002e-10	6.347002e-10
6.800000e+02	7.200000e+02	1.105130e-07	5.415059e-10	5.415059e-10
7.200000e+02	7.600000e+02	8.172705e-08	4.554715e-10	4.554715e-10
7.600000e+02	8.000000e+02	5.976585e-08	3.890254e-10	3.890254e-10
8.000000e+02	8.400000e+02	4.474590e-08	3.363771e-10	3.363771e-10
8.400000e+02	8.800000e+02	3.351353e-08	2.917111e-10	2.917111e-10
8.800000e+02	9.200000e+02	2.509188e-08	2.567882e-10	2.567882e-10
9.200000e+02	9.600000e+02	1.874827e-08	2.335618e-10	2.335618e-10
9.600000e+02	1.000000e+03	1.413696e-08	1.906162e-10	1.906162e-10
1.000000e+03	1.040000e+03	1.079716e-08	1.707144e-10	1.707144e-10
1.040000e+03	1.080000e+03	8.426783e-09	1.509498e-10	1.509498e-10
1.080000e+03	1.120000e+03	6.393740e-09	1.383885e-10	1.383885e-10
1.120000e+03	1.160000e+03	4.926165e-09	1.233361e-10	1.233361e-10
1.160000e+03	1.200000e+03	3.777147e-09	1.144375e-10	1.144375e-10
1.200000e+03	1.240000e+03	2.939278e-09	8.809533e-11	8.809533e-11
1.240000e+03	1.280000e+03	2.275868e-09	7.494404e-11	7.494404e-11
1.280000e+03	1.320000e+03	1.967195e-09	7.762747e-11	7.762747e-11
1.320000e+03	1.360000e+03	1.581084e-09	7.252461e-11	7.252461e-11
1.360000e+03	1.400000e+03	1.105541e-09	7.120932e-11	7.120932e-11
1.400000e+03	1.440000e+03	9.631552e-10	5.664170e-11	5.664170e-11
1.440000e+03	1.480000e+03	8.584358e-10	4.973648e-11	4.973648e-11
1.480000e+03	1.520000e+03	6.693335e-10	4.734799e-11	4.734799e-11
1.520000e+03	1.560000e+03	5.947247e-10	5.289617e-11	5.289617e-11
1.560000e+03	1.600000e+03	4.281402e-10	6.585788e-11	6.585788e-11
1.600000e+03	1.640000e+03	3.361130e-10	3.077597e-11	3.077597e-11
1.640000e+03	1.680000e+03	3.295550e-10	3.173902e-11	3.173902e-11
1.680000e+03	1.720000e+03	2.799750e-10	3.273864e-11	3.273864e-11
1.720000e+03	1.760000e+03	2.083189e-10	2.144330e-11	2.144330e-11
1.760000e+03	1.800000e+03	1.401530e-10	2.070169e-11	2.070169e-11
1.800000e+03	1.840000e+03	1.673880e-10	2.395092e-11	2.395092e-11
1.840000e+03	1.880000e+03	1.561075e-10	2.670321e-11	2.670321e-11
1.880000e+03	1.920000e+03	1.220452e-10	2.301507e-11	2.301507e-11
1.920000e+03	1.960000e+03	8.435632e-11	1.372541e-11	1.372541e-11
1.960000e+03	2.000000e+03	6.421178e-11	1.177766e-11	1.177766e-11
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Path=EW-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ScaledBy=1.51113072044673878e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.933764e-09	9.626652e-11	9.626652e-11
8.000000e+01	1.200000e+02	2.234124e-07	1.047444e-09	1.047444e-09
1.200000e+02	1.600000e+02	2.099670e-06	3.120711e-09	3.120711e-09
1.600000e+02	2.000000e+02	3.605575e-06	4.079493e-09	4.079493e-09
2.000000e+02	2.400000e+02	3.589220e-06	4.042168e-09	4.042168e-09
2.400000e+02	2.800000e+02	3.032223e-06	3.646727e-09	3.646727e-09
2.800000e+02	3.200000e+02	2.373755e-06	3.145830e-09	3.145830e-09
3.200000e+02	3.600000e+02	1.799323e-06	2.681310e-09	2.681310e-09
3.600000e+02	4.000000e+02	1.349572e-06	2.271250e-09	2.271250e-09
4.000000e+02	4.400000e+02	1.022319e-06	1.928927e-09	1.928927e-09
4.400000e+02	4.800000e+02	7.741220e-07	1.655230e-09	1.655230e-09
4.800000e+02	5.200000e+02	5.774642e-07	1.395568e-09	1.395568e-09
5.200000e+02	5.600000e+02	4.213155e-07	1.169085e-09	1.169085e-09
5.600000e+02	6.000000e+02	3.067105e-07	9.646732e-10	9.646732e-10
6.000000e+02	6.400000e+02	2.242177e-07	8.129860e-10	8.129860e-10
6.400000e+02	6.800000e+02	1.627114e-07	6.824902e-10	6.824902e-10
6.800000e+02	7.200000e+02	1.203159e-07	5.823107e-10	5.823107e-10
7.200000e+02	7.600000e+02	8.912205e-08	4.910834e-10	4.910834e-10
7.600000e+02	8.000000e+02	6.525505e-08	4.196163e-10	4.196163e-10
8.000000e+02	8.400000e+02	4.886493e-08	3.626102e-10	3.626102e-10
8.400000e+02	8.800000e+02	3.665303e-08	3.146984e-10	3.146984e-10
8.800000e+02	9.200000e+02	2.742972e-08	2.763416e-10	2.763416e-10
9.200000e+02	9.600000e+02	2.052068e-08	2.507293e-10	2.507293e-10
9.600000e+02	1.000000e+03	1.546927e-08	2.057477e-10	2.057477e-10
1.000000e+03	1.040000e+03	1.181618e-08	1.850322e-10	1.850322e-10
1.040000e+03	1.080000e+03	9.224993e-09	1.645748e-10	1.645748e-10
1.080000e+03	1.120000e+03	7.000565e-09	1.491466e-10	1.491466e-10
1.120000e+03	1.160000e+03	5.389925e-09	1.334096e-10	1.334096e-10
1.160000e+03	1.200000e+03	4.140367e-09	1.226268e-10	1.226268e-10
1.200000e+03	1.240000e+03	3.215112e-09	9.546652e-11	9.546652e-11
1.240000e+03	1.280000e+03	2.481406e-09	8.080029e-11	8.080029e-11
1.280000e+03	1.320000e+03	2.147960e-09	8.390765e-11	8.390765e-11
1.320000e+03	1.360000e+03	1.719895e-09	7.750961e-11	7.750961e-11
1.360000e+03	1.400000e+03	1.210289e-09	7.496194e-11	7.496194e-11
1.400000e+03	1.440000e+03	1.049967e-09	6.044190e-11	6.044190e-11
1.440000e+03	1.480000e+03	9.284100e-10	5.295783e-11	5.295783e-11
1.480000e+03	1.520000e+03	7.293208e-10	5.053293e-11	5.053293e-11
1.520000e+03	1.560000e+03	6.389133e-10	5.546579e-11	5.546579e-11
1.560000e+03	1.600000e+03	4.724870e-10	7.072424e-11	7.072424e-11
1.600000e+03	1.640000e+03	3.656158e-10	3.309452e-11	3.309452e-11
1.640000e+03	1.680000e+03	3.564270e-10	3.411151e-11	3.411151e-11
1.680000e+03	1.720000e+03	3.005113e-10	3.460042e-11	3.460042e-11
1.720000e+03	1.760000e+03	2.262454e-10	2.344573e-11	2.344573e-11
1.760000e+03	1.800000e+03	1.531894e-10	2.280279e-11	2.280279e-11
1.800000e+03	1.840000e+03	1.804157e-10	2.623398e-11	2.623398e-11
1.840000e+03	1.880000e+03	1.688796e-10	2.905223e-11	2.905223e-11
1.880000e+03	1.920000e+03	1.307326e-10	2.357507e-11	2.357507e-11
1.920000e+03	1.960000e+03	9.126195e-11	1.483475e-11	1.483475e-11
1.960000e+03	2.000000e+03	7.108577e-11	1.318315e-11	1.318315e-11
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=EW-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=1.51750096829128697e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.911435e-09	9.421458e-11	9.421458e-11
8.000000e+01	1.200000e+02	2.206180e-07	1.026635e-09	1.026635e-09
1.200000e+02	1.600000e+02	2.074574e-06	3.060682e-09	3.060682e-09
1.600000e+02	2.000000e+02	3.568735e-06	4.012232e-09	4.012232e-09
2.000000e+02	2.400000e+02	3.560870e-06	3.990320e-09	3.990320e-09
2.400000e+02	2.800000e+02	3.015275e-06	3.612737e-09	3.612737e-09
2.800000e+02	3.200000e+02	2.366062e-06	3.128323e-09	3.128323e-09
3.200000e+02	3.600000e+02	1.797276e-06	2.676662e-09	2.676662e-09
3.600000e+02	4.000000e+02	1.350692e-06	2.273915e-09	2.273915e-09
4.000000e+02	4.400000e+02	1.024880e-06	1.935307e-09	1.935307e-09
4.400000e+02	4.800000e+02	7.773448e-07	1.665738e-09	1.665738e-09
4.800000e+02	5.200000e+02	5.806402e-07	1.406181e-09	1.406181e-09
5.200000e+02	5.600000e+02	4.242032e-07	1.181130e-09	1.181130e-09
5.600000e+02	6.000000e+02	3.091745e-07	9.753339e-10	9.753339e-10
6.000000e+02	6.400000e+02	2.262960e-07	8.233631e-10	8.233631e-10
6.400000e+02	6.800000e+02	1.643942e-07	6.930125e-10	6.930125e-10
6.800000e+02	7.200000e+02	1.216863e-07	5.916247e-10	5.916247e-10
7.200000e+02	7.600000e+02	9.021013e-08	4.992174e-10	4.992174e-10
7.600000e+02	8.000000e+02	6.610573e-08	4.268777e-10	4.268777e-10
8.000000e+02	8.400000e+02	4.956632e-08	3.697219e-10	3.697219e-10
8.400000e+02	8.800000e+02	3.717685e-08	3.210077e-10	3.210077e-10
8.800000e+02	9.200000e+02	2.785582e-08	2.821945e-10	2.821945e-10
9.200000e+02	9.600000e+02	2.084777e-08	2.566257e-10	2.566257e-10
9.600000e+02	1.000000e+03	1.573160e-08	2.100566e-10	2.100566e-10
1.000000e+03	1.040000e+03	1.201917e-08	1.887816e-10	1.887816e-10
1.040000e+03	1.080000e+03	9.396312e-09	1.676867e-10	1.676867e-10
1.080000e+03	1.120000e+03	7.133525e-09	1.529342e-10	1.529342e-10
1.120000e+03	1.160000e+03	5.491000e-09	1.364753e-10	1.364753e-10
1.160000e+03	1.200000e+03	4.220228e-09	1.261186e-10	1.261186e-10
1.200000e+03	1.240000e+03	3.286720e-09	9.806493e-11	9.806493e-11
1.240000e+03	1.280000e+03	2.537812e-09	8.273013e-11	8.273013e-11
1.280000e+03	1.320000e+03	2.196638e-09	8.613191e-11	8.613191e-11
1.320000e+03	1.360000e+03	1.762898e-09	8.032648e-11	8.032648e-11
1.360000e+03	1.400000e+03	1.234880e-09	7.848311e-11	7.848311e-11
1.400000e+03	1.440000e+03	1.074905e-09	6.256768e-11	6.256768e-11
1.440000e+03	1.480000e+03	9.496655e-10	5.441702e-11	5.441702e-11
1.480000e+03	1.520000e+03	7.462548e-10	5.242571e-11	5.242571e-11
1.520000e+03	1.560000e+03	6.623150e-10	5.839708e-11	5.839708e-11
1.560000e+03	1.600000e+03	4.807535e-10	7.392254e-11	7.392254e-11
1.600000e+03	1.640000e+03	3.745267e-10	3.378877e-11	3.378877e-11
1.640000e+03	1.680000e+03	3.669110e-10	3.535118e-11	3.535118e-11
1.680000e+03	1.720000e+03	3.096945e-10	3.586020e-11	3.586020e-11
1.720000e+03	1.760000e+03	2.323609e-10	2.399147e-11	2.399147e-11
1.760000e+03	1.800000e+03	1.573616e-10	2.347819e-11	2.347819e-11
1.800000e+03	1.840000e+03	1.855390e-10	2.685896e-11	2.685896e-11
1.840000e+03	1.880000e+03	1.717900e-10	2.910436e-11	2.910436e-11
1.880000e+03	1.920000e+03	1.358932e-10	2.543178e-11	2.543178e-11
1.920000e+03	1.960000e+03	9.379457e-11	1.522345e-11	1.522345e-11
1.960000e+03	2.000000e+03	7.241827e-11	1.332307e-11	1.332307e-11
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Path=EW-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ScaledBy=1.52701097984503140e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.884820e-09	9.201033e-11	9.201033e-11
8.000000e+01	1.200000e+02	2.173530e-07	1.003770e-09	1.003770e-09
1.200000e+02	1.600000e+02	2.045475e-06	2.995091e-09	2.995091e-09
1.600000e+02	2.000000e+02	3.527612e-06	3.940159e-09	3.940159e-09
2.000000e+02	2.400000e+02	3.530800e-06	3.936170e-09	3.936170e-09
2.400000e+02	2.800000e+02	2.998633e-06	3.578623e-09	3.578623e-09
2.800000e+02	3.200000e+02	2.359831e-06	3.112388e-09	3.112388e-09
3.200000e+02	3.600000e+02	1.797154e-06	2.674974e-09	2.674974e-09
3.600000e+02	4.000000e+02	1.353804e-06	2.280171e-09	2.280171e-09
4.000000e+02	4.400000e+02	1.029294e-06	1.945454e-09	1.945454e-09
4.400000e+02	4.800000e+02	7.822015e-07	1.680248e-09	1.680248e-09
4.800000e+02	5.200000e+02	5.851680e-07	1.420471e-09	1.420471e-09
5.200000e+02	5.600000e+02	4.281737e-07	1.196709e-09	1.196709e-09
5.600000e+02	6.000000e+02	3.124862e-07	9.891199e-10	9.891199e-10
6.000000e+02	6.400000e+02	2.290298e-07	8.364878e-10	8.364878e-10
6.400000e+02	6.800000e+02	1.665816e-07	7.061963e-10	7.061963e-10
6.800000e+02	7.200000e+02	1.234454e-07	6.033542e-10	6.033542e-10
7.200000e+02	7.600000e+02	9.159645e-08	5.094862e-10	5.094862e-10
7.600000e+02	8.000000e+02	6.718213e-08	4.359953e-10	4.359953e-10
8.000000e+02	8.400000e+02	5.044510e-08	3.785962e-10	3.785962e-10
8.400000e+02	8.800000e+02	3.783455e-08	3.289647e-10	3.289647e-10
8.800000e+02	9.200000e+02	2.838545e-08	2.895681e-10	2.895681e-10
9.200000e+02	9.600000e+02	2.125371e-08	2.639993e-10	2.639993e-10
9.600000e+02	1.000000e+03	1.605523e-08	2.154104e-10	2.154104e-10
1.000000e+03	1.040000e+03	1.226892e-08	1.935477e-10	1.935477e-10
1.040000e+03	1.080000e+03	9.605710e-09	1.716806e-10	1.716806e-10
1.080000e+03	1.120000e+03	7.295883e-09	1.576145e-10	1.576145e-10
1.120000e+03	1.160000e+03	5.614578e-09	1.403296e-10	1.403296e-10
1.160000e+03	1.200000e+03	4.318055e-09	1.304749e-10	1.304749e-10
1.200000e+03	1.240000e+03	3.373428e-09	1.012987e-10	1.012987e-10
1.240000e+03	1.280000e+03	2.605557e-09	8.515427e-11	8.515427e-11
1.280000e+03	1.320000e+03	2.255193e-09	8.889847e-11	8.889847e-11
1.320000e+03	1.360000e+03	1.814349e-09	8.375272e-11	8.375272e-11
1.360000e+03	1.400000e+03	1.264354e-09	8.269757e-11	8.269757e-11
1.400000e+03	1.440000e+03	1.105089e-09	6.520031e-11	6.520031e-11
1.440000e+03	1.480000e+03	9.754215e-10	5.627299e-11	5.627299e-11
1.480000e+03	1.520000e+03	7.667848e-10	5.471960e-11	5.471960e-11
1.520000e+03	1.560000e+03	6.899203e-10	6.195391e-11	6.195391e-11
1.560000e+03	1.600000e+03	4.908163e-10	7.777347e-11	7.777347e-11
1.600000e+03	1.640000e+03	3.852613e-10	3.469296e-11	3.469296e-11
1.640000e+03	1.680000e+03	3.797115e-10	3.699078e-11	3.699078e-11
1.680000e+03	1.720000e+03	3.205590e-10	3.741231e-11	3.741231e-11
1.720000e+03	1.760000e+03	2.396215e-10	2.463998e-11	2.463998e-11
1.760000e+03	1.800000e+03	1.624204e-10	2.431095e-11	2.431095e-11
1.800000e+03	1.840000e+03	1.916037e-10	2.761161e-11	2.761161e-11
1.840000e+03	1.880000e+03	1.754465e-10	2.922038e-11	2.922038e-11
1.880000e+03	1.920000e+03	1.421457e-10	2.779815e-11	2.779815e-11
1.920000e+03	1.960000e+03	9.679005e-11	1.571243e-11	1.571243e-11
1.960000e+03	2.000000e+03	7.405863e-11	1.351531e-11	1.351531e-11
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Path=EW-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ScaledBy=1.53479072309005445e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.053960e-09	1.014777e-10	1.014777e-10
8.000000e+01	1.200000e+02	2.374169e-07	1.106052e-09	1.106052e-09
1.200000e+02	1.600000e+02	2.240813e-06	3.307823e-09	3.307823e-09
1.600000e+02	2.000000e+02	3.895410e-06	4.376478e-09	4.376478e-09
2.000000e+02	2.400000e+02	3.928580e-06	4.392255e-09	4.392255e-09
2.400000e+02	2.800000e+02	3.356220e-06	4.006076e-09	4.006076e-09
2.800000e+02	3.200000e+02	2.653870e-06	3.491938e-09	3.491938e-09
3.200000e+02	3.600000e+02	2.029270e-06	3.003266e-09	3.003266e-09
3.600000e+02	4.000000e+02	1.533932e-06	2.564326e-09	2.564326e-09
4.000000e+02	4.400000e+02	1.169645e-06	2.191725e-09	2.191725e-09
4.400000e+02	4.800000e+02	8.910025e-07	1.892537e-09	1.892537e-09
4.800000e+02	5.200000e+02	6.678180e-07	1.601977e-09	1.601977e-09
5.200000e+02	5.600000e+02	4.892397e-07	1.346590e-09	1.346590e-09
5.600000e+02	6.000000e+02	3.574712e-07	1.115251e-09	1.115251e-09
6.000000e+02	6.400000e+02	2.621572e-07	9.423743e-10	9.423743e-10
6.400000e+02	6.800000e+02	1.908360e-07	7.936774e-10	7.936774e-10
6.800000e+02	7.200000e+02	1.414385e-07	6.781105e-10	6.781105e-10
7.200000e+02	7.600000e+02	1.050293e-07	5.742084e-10	5.742084e-10
7.600000e+02	8.000000e+02	7.707832e-08	4.911684e-10	4.911684e-10
8.000000e+02	8.400000e+02	5.783157e-08	4.257559e-10	4.257559e-10
8.400000e+02	8.800000e+02	4.342320e-08	3.698551e-10	3.698551e-10
8.800000e+02	9.200000e+02	3.254548e-08	3.246869e-10	3.246869e-10
9.200000e+02	9.600000e+02	2.438552e-08	2.947321e-10	2.947321e-10
9.600000e+02	1.000000e+03	1.840543e-08	2.423739e-10	2.423739e-10
1.000000e+03	1.040000e+03	1.406895e-08	2.192368e-10	2.192368e-10
1.040000e+03	1.080000e+03	1.099954e-08	1.953964e-10	1.953964e-10
1.080000e+03	1.120000e+03	8.355882e-09	1.766003e-10	1.766003e-10
1.120000e+03	1.160000e+03	6.428583e-09	1.580942e-10	1.580942e-10
1.160000e+03	1.200000e+03	4.950070e-09	1.450131e-10	1.450131e-10
1.200000e+03	1.240000e+03	3.851925e-09	1.140817e-10	1.140817e-10
1.240000e+03	1.280000e+03	2.966420e-09	9.565403e-11	9.565403e-11
1.280000e+03	1.320000e+03	2.570475e-09	1.000462e-10	1.000462e-10
1.320000e+03	1.360000e+03	2.057234e-09	9.249030e-11	9.249030e-11
1.360000e+03	1.400000e+03	1.448986e-09	8.970978e-11	8.970978e-11
1.400000e+03	1.440000e+03	1.257155e-09	7.191268e-11	7.191268e-11
1.440000e+03	1.480000e+03	1.102239e-09	6.226639e-11	6.226639e-11
1.480000e+03	1.520000e+03	8.731000e-10	6.042018e-11	6.042018e-11
1.520000e+03	1.560000e+03	7.680273e-10	6.687093e-11	6.687093e-11
1.560000e+03	1.600000e+03	5.675377e-10	8.610579e-11	8.610579e-11
1.600000e+03	1.640000e+03	4.370903e-10	3.889843e-11	3.889843e-11
1.640000e+03	1.680000e+03	4.269082e-10	4.108652e-11	4.108652e-11
1.680000e+03	1.720000e+03	3.581190e-10	4.089364e-11	4.089364e-11
1.720000e+03	1.760000e+03	2.708050e-10	2.811011e-11	2.811011e-11
1.760000e+03	1.800000e+03	1.852060e-10	2.785555e-11	2.785555e-11
1.800000e+03	1.840000e+03	2.150749e-10	3.151179e-11	3.151179e-11
1.840000e+03	1.880000e+03	1.987067e-10	3.347284e-11	3.347284e-11
1.880000e+03	1.920000e+03	1.581516e-10	2.894379e-11	2.894379e-11
1.920000e+03	1.960000e+03	1.095438e-10	1.777480e-11	1.777480e-11
1.960000e+03	2.000000e+03	8.591185e-11	1.595539e-11	1.595539e-11
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Path=EW-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ScaledBy=1.54450217146268871e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.027113e-09	9.918628e-11	9.918628e-11
8.000000e+01	1.200000e+02	2.340969e-07	1.082470e-09	1.082470e-09
1.200000e+02	1.600000e+02	2.211025e-06	3.239906e-09	3.239906e-09
1.600000e+02	2.000000e+02	3.852250e-06	4.300443e-09	4.300443e-09
2.000000e+02	2.400000e+02	3.896383e-06	4.334203e-09	4.334203e-09
2.400000e+02	2.800000e+02	3.338322e-06	3.969150e-09	3.969150e-09
2.800000e+02	3.200000e+02	2.647412e-06	3.474628e-09	3.474628e-09
3.200000e+02	3.600000e+02	2.029696e-06	3.001529e-09	3.001529e-09
3.600000e+02	4.000000e+02	1.538068e-06	2.571540e-09	2.571540e-09
4.000000e+02	4.400000e+02	1.175317e-06	2.203496e-09	2.203496e-09
4.400000e+02	4.800000e+02	8.971905e-07	1.909244e-09	1.909244e-09
4.800000e+02	5.200000e+02	6.735970e-07	1.618575e-09	1.618575e-09
5.200000e+02	5.600000e+02	4.943068e-07	1.364571e-09	1.364571e-09
5.600000e+02	6.000000e+02	3.617085e-07	1.131327e-09	1.131327e-09
6.000000e+02	6.400000e+02	2.656612e-07	9.577356e-10	9.577356e-10
6.400000e+02	6.800000e+02	1.936454e-07	8.089723e-10	8.089723e-10
6.800000e+02	7.200000e+02	1.436981e-07	6.917556e-10	6.917556e-10
7.200000e+02	7.600000e+02	1.068187e-07	5.862849e-10	5.862849e-10
7.600000e+02	8.000000e+02	7.847383e-08	5.019451e-10	5.019451e-10
8.000000e+02	8.400000e+02	5.896542e-08	4.361860e-10	4.361860e-10
8.400000e+02	8.800000e+02	4.428028e-08	3.791991e-10	3.791991e-10
8.800000e+02	9.200000e+02	3.323307e-08	3.333315e-10	3.333315e-10
9.200000e+02	9.600000e+02	2.491601e-08	3.033682e-10	3.033682e-10
9.600000e+02	1.000000e+03	1.882666e-08	2.487849e-10	2.487849e-10
1.000000e+03	1.040000e+03	1.439568e-08	2.250354e-10	2.250354e-10
1.040000e+03	1.080000e+03	1.127297e-08	2.004397e-10	2.004397e-10
1.080000e+03	1.120000e+03	8.567697e-09	1.821618e-10	1.821618e-10
1.120000e+03	1.160000e+03	6.590865e-09	1.628010e-10	1.628010e-10
1.160000e+03	1.200000e+03	5.078985e-09	1.500996e-10	1.500996e-10
1.200000e+03	1.240000e+03	3.964285e-09	1.179762e-10	1.179762e-10
1.240000e+03	1.280000e+03	3.053795e-09	9.858252e-11	9.858252e-11
1.280000e+03	1.320000e+03	2.646232e-09	1.034011e-10	1.034011e-10
1.320000e+03	1.360000e+03	2.122906e-09	9.649236e-11	9.649236e-11
1.360000e+03	1.400000e+03	1.488561e-09	9.446147e-11	9.446147e-11
1.400000e+03	1.440000e+03	1.296226e-09	7.495925e-11	7.495925e-11
1.440000e+03	1.480000e+03	1.135199e-09	6.446420e-11	6.446420e-11
1.480000e+03	1.520000e+03	8.998155e-10	6.308945e-11	6.308945e-11
1.520000e+03	1.560000e+03	8.017568e-10	7.090271e-11	7.090271e-11
1.560000e+03	1.600000e+03	5.819105e-10	9.059170e-11	9.059170e-11
1.600000e+03	1.640000e+03	4.509720e-10	3.998084e-11	3.998084e-11
1.640000e+03	1.680000e+03	4.429540e-10	4.300432e-11	4.300432e-11
1.680000e+03	1.720000e+03	3.715132e-10	4.264762e-11	4.264762e-11
1.720000e+03	1.760000e+03	2.801392e-10	2.897610e-11	2.897610e-11
1.760000e+03	1.800000e+03	1.918420e-10	2.891797e-11	2.891797e-11
1.800000e+03	1.840000e+03	2.227901e-10	3.251358e-11	3.251358e-11
1.840000e+03	1.880000e+03	2.034345e-10	3.364528e-11	3.364528e-11
1.880000e+03	1.920000e+03	1.657917e-10	3.157132e-11	3.157132e-11
1.920000e+03	1.960000e+03	1.133828e-10	1.838648e-11	1.838648e-11
1.960000e+03	2.000000e+03	8.832675e-11	1.630326e-11	1.630326e-11
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=EW-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ScaledBy=1.46632282860758783e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.809381e-09	8.933396e-11	8.933396e-11
8.000000e+01	1.200000e+02	2.078155e-07	9.642831e-10	9.642831e-10
1.200000e+02	1.600000e+02	1.968304e-06	2.889062e-09	2.889062e-09
1.600000e+02	2.000000e+02	3.396730e-06	3.808775e-09	3.808775e-09
2.000000e+02	2.400000e+02	3.384665e-06	3.795486e-09	3.795486e-09
2.400000e+02	2.800000e+02	2.857705e-06	3.438504e-09	3.438504e-09
2.800000e+02	3.200000e+02	2.233573e-06	2.975698e-09	2.975698e-09
3.200000e+02	3.600000e+02	1.688380e-06	2.543024e-09	2.543024e-09
3.600000e+02	4.000000e+02	1.262284e-06	2.157020e-09	2.157020e-09
4.000000e+02	4.400000e+02	9.523157e-07	1.828800e-09	1.828800e-09
4.400000e+02	4.800000e+02	7.179838e-07	1.571659e-09	1.571659e-09
4.800000e+02	5.200000e+02	5.328188e-07	1.321226e-09	1.321226e-09
5.200000e+02	5.600000e+02	3.864427e-07	1.107797e-09	1.107797e-09
5.600000e+02	6.000000e+02	2.795208e-07	9.112196e-10	9.112196e-10
6.000000e+02	6.400000e+02	2.030907e-07	7.663558e-10	7.663558e-10
6.400000e+02	6.800000e+02	1.462522e-07	6.435262e-10	6.435262e-10
6.800000e+02	7.200000e+02	1.075223e-07	5.481042e-10	5.481042e-10
7.200000e+02	7.600000e+02	7.913888e-08	4.593772e-10	4.593772e-10
7.600000e+02	8.000000e+02	5.752925e-08	3.917261e-10	3.917261e-10
8.000000e+02	8.400000e+02	4.294155e-08	3.386493e-10	3.386493e-10
8.400000e+02	8.800000e+02	3.204610e-08	2.939838e-10	2.939838e-10
8.800000e+02	9.200000e+02	2.394111e-08	2.584475e-10	2.584475e-10
9.200000e+02	9.600000e+02	1.780092e-08	2.355711e-10	2.355711e-10
9.600000e+02	1.000000e+03	1.341385e-08	1.915373e-10	1.915373e-10
1.000000e+03	1.040000e+03	1.021628e-08	1.700253e-10	1.700253e-10
1.040000e+03	1.080000e+03	7.971203e-09	1.504277e-10	1.504277e-10
1.080000e+03	1.120000e+03	6.014343e-09	1.382471e-10	1.382471e-10
1.120000e+03	1.160000e+03	4.628307e-09	1.225874e-10	1.225874e-10
1.160000e+03	1.200000e+03	3.543190e-09	1.155900e-10	1.155900e-10
1.200000e+03	1.240000e+03	2.761710e-09	8.760362e-11	8.760362e-11
1.240000e+03	1.280000e+03	2.132394e-09	7.482977e-11	7.482977e-11
1.280000e+03	1.320000e+03	1.847917e-09	7.737978e-11	7.737978e-11
1.320000e+03	1.360000e+03	1.484483e-09	7.272517e-11	7.272517e-11
1.360000e+03	1.400000e+03	1.017577e-09	7.159791e-11	7.159791e-11
1.400000e+03	1.440000e+03	8.962148e-10	5.655696e-11	5.655696e-11
1.440000e+03	1.480000e+03	8.078830e-10	4.963084e-11	4.963084e-11
1.480000e+03	1.520000e+03	6.228010e-10	4.752331e-11	4.752331e-11
1.520000e+03	1.560000e+03	5.693712e-10	5.436838e-11	5.436838e-11
1.560000e+03	1.600000e+03	3.949823e-10	6.690851e-11	6.690851e-11
1.600000e+03	1.640000e+03	3.144172e-10	3.079466e-11	3.079466e-11
1.640000e+03	1.680000e+03	3.109325e-10	3.180347e-11	3.180347e-11
1.680000e+03	1.720000e+03	2.686670e-10	3.385397e-11	3.385397e-11
1.720000e+03	1.760000e+03	1.973755e-10	2.126850e-11	2.126850e-11
1.760000e+03	1.800000e+03	1.272928e-10	1.953199e-11	1.953199e-11
1.800000e+03	1.840000e+03	1.575000e-10	2.341356e-11	2.341356e-11
1.840000e+03	1.880000e+03	1.477166e-10	2.661357e-11	2.661357e-11
1.880000e+03	1.920000e+03	1.145896e-10	2.361584e-11	2.361584e-11
1.920000e+03	1.960000e+03	7.848880e-11	1.338234e-11	1.338234e-11
1.960000e+03	2.000000e+03	5.710213e-11	1.095665e-11	1.095665e-11
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=EW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ScaledBy=1.47053096744478063e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.815648e-09	8.959977e-11	8.959977e-11
8.000000e+01	1.200000e+02	2.084207e-07	9.648582e-10	9.648582e-10
1.200000e+02	1.600000e+02	1.973418e-06	2.916139e-09	2.916139e-09
1.600000e+02	2.000000e+02	3.405722e-06	3.841046e-09	3.841046e-09
2.000000e+02	2.400000e+02	3.393145e-06	3.808893e-09	3.808893e-09
2.400000e+02	2.800000e+02	2.865257e-06	3.450598e-09	3.450598e-09
2.800000e+02	3.200000e+02	2.242563e-06	3.459899e-09	3.459899e-09
3.200000e+02	3.600000e+02	1.696230e-06	3.473739e-09	3.473739e-09
3.600000e+02	4.000000e+02	1.267983e-06	2.261845e-09	2.261845e-09
4.000000e+02	4.400000e+02	9.564647e-07	1.838591e-09	1.838591e-09
4.400000e+02	4.800000e+02	7.214777e-07	1.577457e-09	1.577457e-09
4.800000e+02	5.200000e+02	5.358590e-07	1.328432e-09	1.328432e-09
5.200000e+02	5.600000e+02	3.889185e-07	1.112278e-09	1.112278e-09
5.600000e+02	6.000000e+02	2.815755e-07	9.152937e-10	9.152937e-10
6.000000e+02	6.400000e+02	2.065236e-07	1.894754e-09	1.894754e-09
6.400000e+02	6.800000e+02	1.476744e-07	6.473935e-10	6.473935e-10
6.800000e+02	7.200000e+02	1.086651e-07	5.510942e-10	5.510942e-10
7.200000e+02	7.600000e+02	8.008080e-08	4.623071e-10	4.623071e-10
7.600000e+02	8.000000e+02	5.829107e-08	3.943049e-10	3.943049e-10
8.000000e+02	8.400000e+02	4.355635e-08	3.410810e-10	3.410810e-10
8.400000e+02	8.800000e+02	3.253505e-08	2.960696e-10	2.960696e-10
8.800000e+02	9.200000e+02	2.432530e-08	2.602733e-10	2.602733e-10
9.200000e+02	9.600000e+02	1.811113e-08	2.372072e-10	2.372072e-10
9.600000e+02	1.000000e+03	1.365568e-08	1.930692e-10	1.930692e-10
1.000000e+03	1.040000e+03	1.040748e-08	1.715015e-10	1.715015e-10
1.040000e+03	1.080000e+03	8.127113e-09	1.518366e-10	1.518366e-10
1.080000e+03	1.120000e+03	6.139925e-09	1.394489e-10	1.394489e-10
1.120000e+03	1.160000e+03	4.727190e-09	1.237390e-10	1.237390e-10
1.160000e+03	1.200000e+03	3.622863e-09	1.164432e-10	1.164432e-10
1.200000e+03	1.240000e+03	2.825015e-09	8.853252e-11	8.853252e-11
1.240000e+03	1.280000e+03	2.182697e-09	7.553721e-11	7.553721e-11
1.280000e+03	1.320000e+03	1.890985e-09	7.817972e-11	7.817972e-11
1.320000e+03	1.360000e+03	1.519725e-09	7.339920e-11	7.339920e-11
1.360000e+03	1.400000e+03	1.045185e-09	7.223542e-11	7.223542e-11
1.400000e+03	1.440000e+03	9.192228e-10	5.709674e-11	5.709674e-11
1.440000e+03	1.480000e+03	8.261715e-10	5.003503e-11	5.003503e-11
1.480000e+03	1.520000e+03	6.392855e-10	4.797872e-11	4.797872e-11
1.520000e+03	1.560000e+03	5.818680e-10	5.468252e-11	5.468252e-11
1.560000e+03	1.600000e+03	4.065820e-10	6.750295e-11	6.750295e-11
1.600000e+03	1.640000e+03	3.228487e-10	3.104152e-11	3.104152e-11
1.640000e+03	1.680000e+03	3.184828e-10	3.212748e-11	3.212748e-11
1.680000e+03	1.720000e+03	2.743882e-10	3.402154e-11	3.402154e-11
1.720000e+03	1.760000e+03	2.023276e-10	2.152755e-11	2.152755e-11
1.760000e+03	1.800000e+03	1.315609e-10	1.995512e-11	1.995512e-11
1.800000e+03	1.840000e+03	1.614340e-10	2.375133e-11	2.375133e-11
1.840000e+03	1.880000e+03	1.511604e-10	2.677633e-11	2.677633e-11
1.880000e+03	1.920000e+03	1.177430e-10	2.377716e-11	2.377716e-11
1.920000e+03	1.960000e+03	8.065943e-11	1.353635e-11	1.353635e-11
1.960000e+03	2.000000e+03	5.935230e-11	1.119833e-11	1.119833e-11
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
Path=EW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
ScaledBy=1.47371680494138981e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.822301e-09	8.989105e-11	8.989105e-11
8.000000e+01	1.200000e+02	2.095101e-07	9.719722e-10	9.719722e-10
1.200000e+02	1.600000e+02	1.982068e-06	2.912656e-09	2.912656e-09
1.600000e+02	2.000000e+02	3.420260e-06	3.837621e-09	3.837621e-09
2.000000e+02	2.400000e+02	3.411245e-06	3.825659e-09	3.825659e-09
2.400000e+02	2.800000e+02	2.883307e-06	3.466792e-09	3.466792e-09
2.800000e+02	3.200000e+02	2.256456e-06	3.001610e-09	3.001610e-09
3.200000e+02	3.600000e+02	1.708111e-06	2.566840e-09	2.566840e-09
3.600000e+02	4.000000e+02	1.278916e-06	2.178860e-09	2.178860e-09
4.000000e+02	4.400000e+02	9.663377e-07	1.849110e-09	1.849110e-09
4.400000e+02	4.800000e+02	7.297113e-07	1.589962e-09	1.589962e-09
4.800000e+02	5.200000e+02	5.424517e-07	1.338107e-09	1.338107e-09
5.200000e+02	5.600000e+02	3.941610e-07	1.122516e-09	1.122516e-09
5.600000e+02	6.000000e+02	2.856705e-07	9.243447e-10	9.243447e-10
6.000000e+02	6.400000e+02	2.079629e-07	7.780884e-10	7.780884e-10
6.400000e+02	6.800000e+02	1.500864e-07	6.537794e-10	6.537794e-10
6.800000e+02	7.200000e+02	1.105352e-07	5.571797e-10	5.571797e-10
7.200000e+02	7.600000e+02	8.151800e-08	4.680067e-10	4.680067e-10
7.600000e+02	8.000000e+02	5.937813e-08	3.991855e-10	3.991855e-10
8.000000e+02	8.400000e+02	4.439388e-08	3.453087e-10	3.453087e-10
8.400000e+02	8.800000e+02	3.317298e-08	2.998416e-10	2.998416e-10
8.800000e+02	9.200000e+02	2.480735e-08	2.635855e-10	2.635855e-10
9.200000e+02	9.600000e+02	1.847855e-08	2.401365e-10	2.401365e-10
9.600000e+02	1.000000e+03	1.393222e-08	1.954146e-10	1.954146e-10
1.000000e+03	1.040000e+03	1.061595e-08	1.740036e-10	1.740036e-10
1.040000e+03	1.080000e+03	8.294880e-09	1.542440e-10	1.542440e-10
1.080000e+03	1.120000e+03	6.271095e-09	1.415919e-10	1.415919e-10
1.120000e+03	1.160000e+03	4.827965e-09	1.257797e-10	1.257797e-10
1.160000e+03	1.200000e+03	3.697717e-09	1.178176e-10	1.178176e-10
1.200000e+03	1.240000e+03	2.878542e-09	8.980367e-11	8.980367e-11
1.240000e+03	1.280000e+03	2.225735e-09	7.655302e-11	7.655302e-11
1.280000e+03	1.320000e+03	1.929011e-09	7.926072e-11	7.926072e-11
1.320000e+03	1.360000e+03	1.551146e-09	7.464168e-11	7.464168e-11
1.360000e+03	1.400000e+03	1.068288e-09	7.289869e-11	7.289869e-11
1.400000e+03	1.440000e+03	9.387922e-10	5.796026e-11	5.796026e-11
1.440000e+03	1.480000e+03	8.409785e-10	5.074316e-11	5.074316e-11
1.480000e+03	1.520000e+03	6.519807e-10	4.871276e-11	4.871276e-11
1.520000e+03	1.560000e+03	5.911585e-10	5.524472e-11	5.524472e-11
1.560000e+03	1.600000e+03	4.152662e-10	6.811636e-11	6.811636e-11
1.600000e+03	1.640000e+03	3.284148e-10	3.145016e-11	3.145016e-11
1.640000e+03	1.680000e+03	3.246885e-10	3.255589e-11	3.255589e-11
1.680000e+03	1.720000e+03	2.785402e-10	3.426069e-11	3.426069e-11
1.720000e+03	1.760000e+03	2.061663e-10	2.180887e-11	2.180887e-11
1.760000e+03	1.800000e+03	1.345067e-10	2.030015e-11	2.030015e-11
1.800000e+03	1.840000e+03	1.637966e-10	2.407026e-11	2.407026e-11
1.840000e+03	1.880000e+03	1.533397e-10	2.729757e-11	2.729757e-11
1.880000e+03	1.920000e+03	1.197244e-10	2.412799e-11	2.412799e-11
1.920000e+03	1.960000e+03	8.194535e-11	1.382464e-11	1.382464e-11
1.960000e+03	2.000000e+03	6.059587e-11	1.138154e-11	1.138154e-11
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[Nominal]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[Nominal]
Path=WWW-QCD[Nominal]
ScaledBy=3.26574180008340926e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.963247e-10	4.526566e-11	4.526566e-11
8.000000e+01	1.200000e+02	3.454535e-08	3.974491e-10	3.974491e-10
1.200000e+02	1.600000e+02	5.074050e-07	1.465565e-09	1.465565e-09
1.600000e+02	2.000000e+02	1.344578e-06	2.451454e-09	2.451454e-09
2.000000e+02	2.400000e+02	1.709202e-06	2.763613e-09	2.763613e-09
2.400000e+02	2.800000e+02	1.670273e-06	2.670619e-09	2.670619e-09
2.800000e+02	3.200000e+02	1.445491e-06	2.414683e-09	2.414683e-09
3.200000e+02	3.600000e+02	1.180194e-06	2.147405e-09	2.147405e-09
3.600000e+02	4.000000e+02	9.394150e-07	1.871976e-09	1.871976e-09
4.000000e+02	4.400000e+02	7.416368e-07	1.624209e-09	1.624209e-09
4.400000e+02	4.800000e+02	5.821155e-07	1.422066e-09	1.422066e-09
4.800000e+02	5.200000e+02	4.473460e-07	1.214094e-09	1.214094e-09
5.200000e+02	5.600000e+02	3.337320e-07	1.029779e-09	1.029779e-09
5.600000e+02	6.000000e+02	2.473877e-07	8.546001e-10	8.546001e-10
6.000000e+02	6.400000e+02	1.836290e-07	7.225035e-10	7.225035e-10
6.400000e+02	6.800000e+02	1.350058e-07	6.167018e-10	6.167018e-10
6.800000e+02	7.200000e+02	1.010553e-07	5.288464e-10	5.288464e-10
7.200000e+02	7.600000e+02	7.603597e-08	4.511877e-10	4.511877e-10
7.600000e+02	8.000000e+02	5.615567e-08	3.887735e-10	3.887735e-10
8.000000e+02	8.400000e+02	4.226295e-08	3.359265e-10	3.359265e-10
8.400000e+02	8.800000e+02	3.200383e-08	2.962577e-10	2.962577e-10
8.800000e+02	9.200000e+02	2.407313e-08	2.593106e-10	2.593106e-10
9.200000e+02	9.600000e+02	1.818838e-08	2.345044e-10	2.345044e-10
9.600000e+02	1.000000e+03	1.371410e-08	1.934762e-10	1.934762e-10
1.000000e+03	1.040000e+03	1.034803e-08	1.726006e-10	1.726006e-10
1.040000e+03	1.080000e+03	8.194007e-09	1.520075e-10	1.520075e-10
1.080000e+03	1.120000e+03	6.196053e-09	1.417460e-10	1.417460e-10
1.120000e+03	1.160000e+03	4.694998e-09	1.254076e-10	1.254076e-10
1.160000e+03	1.200000e+03	3.631850e-09	1.153350e-10	1.153350e-10
1.200000e+03	1.240000e+03	2.874960e-09	9.154517e-11	9.154517e-11
1.240000e+03	1.280000e+03	2.229474e-09	7.728551e-11	7.728551e-11
1.280000e+03	1.320000e+03	1.868378e-09	7.645723e-11	7.645723e-11
1.320000e+03	1.360000e+03	1.512308e-09	7.344193e-11	7.344193e-11
1.360000e+03	1.400000e+03	9.987660e-10	7.219471e-11	7.219471e-11
1.400000e+03	1.440000e+03	9.277378e-10	5.906059e-11	5.906059e-11
1.440000e+03	1.480000e+03	7.342115e-10	4.672121e-11	4.672121e-11
1.480000e+03	1.520000e+03	6.403398e-10	4.197790e-11	4.197790e-11
1.520000e+03	1.560000e+03	5.721950e-10	5.370037e-11	5.370037e-11
1.560000e+03	1.600000e+03	4.058985e-10	7.246992e-11	7.246992e-11
1.600000e+03	1.640000e+03	3.146975e-10	2.784630e-11	2.784630e-11
1.640000e+03	1.680000e+03	2.957757e-10	3.126488e-11	3.126488e-11
1.680000e+03	1.720000e+03	2.305387e-10	2.762518e-11	2.762518e-11
1.720000e+03	1.760000e+03	1.946347e-10	2.189883e-11	2.189883e-11
1.760000e+03	1.800000e+03	1.203896e-10	2.086083e-11	2.086083e-11
1.800000e+03	1.840000e+03	1.376298e-10	2.258335e-11	2.258335e-11
1.840000e+03	1.880000e+03	1.346497e-10	2.691028e-11	2.691028e-11
1.880000e+03	1.920000e+03	9.646870e-11	1.625752e-11	1.625752e-11
1.920000e+03	1.960000e+03	6.824497e-11	1.223352e-11	1.223352e-11
1.960000e+03	2.000000e+03	5.905805e-11	1.189205e-11	1.189205e-11
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Path=WWW-QCD[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ScaledBy=3.26574186406980425e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	4.254155e-10	6.505610e-11	6.505610e-11
8.000000e+01	1.200000e+02	3.370990e-08	4.133078e-10	4.133078e-10
1.200000e+02	1.600000e+02	5.037765e-07	1.582798e-09	1.582798e-09
1.600000e+02	2.000000e+02	1.336182e-06	3.272812e-09	3.272812e-09
2.000000e+02	2.400000e+02	1.676957e-06	3.001534e-09	3.001534e-09
2.400000e+02	2.800000e+02	1.614296e-06	2.786010e-09	2.786010e-09
2.800000e+02	3.200000e+02	1.381663e-06	2.492079e-09	2.492079e-09
3.200000e+02	3.600000e+02	1.116027e-06	2.183183e-09	2.183183e-09
3.600000e+02	4.000000e+02	8.821365e-07	1.882895e-09	1.882895e-09
4.000000e+02	4.400000e+02	6.905285e-07	1.590150e-09	1.590150e-09
4.400000e+02	4.800000e+02	5.389553e-07	1.395773e-09	1.395773e-09
4.800000e+02	5.200000e+02	4.116790e-07	1.178334e-09	1.178334e-09
5.200000e+02	5.600000e+02	3.063448e-07	9.900780e-10	9.900780e-10
5.600000e+02	6.000000e+02	2.257175e-07	8.431489e-10	8.431489e-10
6.000000e+02	6.400000e+02	1.664690e-07	6.859729e-10	6.859729e-10
6.400000e+02	6.800000e+02	1.217806e-07	5.861464e-10	5.861464e-10
6.800000e+02	7.200000e+02	9.080590e-08	4.890844e-10	4.890844e-10
7.200000e+02	7.600000e+02	6.827527e-08	4.253917e-10	4.253917e-10
7.600000e+02	8.000000e+02	5.021470e-08	3.592033e-10	3.592033e-10
8.000000e+02	8.400000e+02	3.761608e-08	3.050069e-10	3.050069e-10
8.400000e+02	8.800000e+02	2.839123e-08	2.714322e-10	2.714322e-10
8.800000e+02	9.200000e+02	2.131387e-08	2.334004e-10	2.334004e-10
9.200000e+02	9.600000e+02	1.594035e-08	2.133686e-10	2.133686e-10
9.600000e+02	1.000000e+03	1.204086e-08	1.747992e-10	1.747992e-10
1.000000e+03	1.040000e+03	9.131292e-09	1.588131e-10	1.588131e-10
1.040000e+03	1.080000e+03	7.201915e-09	1.444246e-10	1.444246e-10
1.080000e+03	1.120000e+03	5.431962e-09	1.290058e-10	1.290058e-10
1.120000e+03	1.160000e+03	4.121965e-09	1.174082e-10	1.174082e-10
1.160000e+03	1.200000e+03	3.142193e-09	1.006251e-10	1.006251e-10
1.200000e+03	1.240000e+03	2.461204e-09	7.785470e-11	7.785470e-11
1.240000e+03	1.280000e+03	1.917502e-09	7.210472e-11	7.210472e-11
1.280000e+03	1.320000e+03	1.605245e-09	6.925763e-11	6.925763e-11
1.320000e+03	1.360000e+03	1.320258e-09	6.657930e-11	6.657930e-11
1.360000e+03	1.400000e+03	8.744458e-10	5.826701e-11	5.826701e-11
1.400000e+03	1.440000e+03	8.101500e-10	5.275705e-11	5.275705e-11
1.440000e+03	1.480000e+03	6.224912e-10	3.892522e-11	3.892522e-11
1.480000e+03	1.520000e+03	5.456508e-10	3.606560e-11	3.606560e-11
1.520000e+03	1.560000e+03	5.021072e-10	5.656287e-11	5.656287e-11
1.560000e+03	1.600000e+03	3.606232e-10	6.328562e-11	6.328562e-11
1.600000e+03	1.640000e+03	2.605968e-10	2.395599e-11	2.395599e-11
1.640000e+03	1.680000e+03	2.572788e-10	2.746822e-11	2.746822e-11
1.680000e+03	1.720000e+03	1.957319e-10	2.290034e-11	2.290034e-11
1.720000e+03	1.760000e+03	1.639660e-10	1.807465e-11	1.807465e-11
1.760000e+03	1.800000e+03	1.066351e-10	2.087867e-11	2.087867e-11
1.800000e+03	1.840000e+03	1.218499e-10	2.294268e-11	2.294268e-11
1.840000e+03	1.880000e+03	1.178309e-10	2.148384e-11	2.148384e-11
1.880000e+03	1.920000e+03	7.876710e-11	1.215013e-11	1.215013e-11
1.920000e+03	1.960000e+03	5.833795e-11	1.079872e-11	1.079872e-11
1.960000e+03	2.000000e+03	5.388695e-11	1.165192e-11	1.165192e-11
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Path=WWW-QCD[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ScaledBy=3.26574174270495332e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.859847e-10	4.360282e-11	4.360282e-11
8.000000e+01	1.200000e+02	3.304638e-08	3.892494e-10	3.892494e-10
1.200000e+02	1.600000e+02	4.919730e-07	1.447965e-09	1.447965e-09
1.600000e+02	2.000000e+02	1.305289e-06	2.429687e-09	2.429687e-09
2.000000e+02	2.400000e+02	1.647873e-06	2.733404e-09	2.733404e-09
2.400000e+02	2.800000e+02	1.596116e-06	2.616945e-09	2.616945e-09
2.800000e+02	3.200000e+02	1.370878e-06	2.351957e-09	2.351957e-09
3.200000e+02	3.600000e+02	1.110606e-06	2.085149e-09	2.085149e-09
3.600000e+02	4.000000e+02	8.792577e-07	1.801409e-09	1.801409e-09
4.000000e+02	4.400000e+02	6.899888e-07	1.550876e-09	1.550876e-09
4.400000e+02	4.800000e+02	5.391578e-07	1.350279e-09	1.350279e-09
4.800000e+02	5.200000e+02	4.126325e-07	1.151825e-09	1.151825e-09
5.200000e+02	5.600000e+02	3.075425e-07	9.752009e-10	9.752009e-10
5.600000e+02	6.000000e+02	2.267617e-07	8.059746e-10	8.059746e-10
6.000000e+02	6.400000e+02	1.676263e-07	6.809921e-10	6.809921e-10
6.400000e+02	6.800000e+02	1.227711e-07	5.777497e-10	5.777497e-10
6.800000e+02	7.200000e+02	9.177265e-08	4.916605e-10	4.916605e-10
7.200000e+02	7.600000e+02	6.898615e-08	4.245196e-10	4.245196e-10
7.600000e+02	8.000000e+02	5.089820e-08	3.637559e-10	3.637559e-10
8.000000e+02	8.400000e+02	3.812747e-08	3.087535e-10	3.087535e-10
8.400000e+02	8.800000e+02	2.881163e-08	2.748369e-10	2.748369e-10
8.800000e+02	9.200000e+02	2.168217e-08	2.378691e-10	2.378691e-10
9.200000e+02	9.600000e+02	1.626106e-08	2.175204e-10	2.175204e-10
9.600000e+02	1.000000e+03	1.225674e-08	1.784980e-10	1.784980e-10
1.000000e+03	1.040000e+03	9.310630e-09	1.618670e-10	1.618670e-10
1.040000e+03	1.080000e+03	7.373612e-09	1.472729e-10	1.472729e-10
1.080000e+03	1.120000e+03	5.565432e-09	1.316967e-10	1.316967e-10
1.120000e+03	1.160000e+03	4.215380e-09	1.193893e-10	1.193893e-10
1.160000e+03	1.200000e+03	3.218608e-09	1.041845e-10	1.041845e-10
1.200000e+03	1.240000e+03	2.533515e-09	8.017079e-11	8.017079e-11
1.240000e+03	1.280000e+03	1.979781e-09	7.267453e-11	7.267453e-11
1.280000e+03	1.320000e+03	1.664835e-09	7.116813e-11	7.116813e-11
1.320000e+03	1.360000e+03	1.365198e-09	6.831258e-11	6.831258e-11
1.360000e+03	1.400000e+03	8.853345e-10	6.618147e-11	6.618147e-11
1.400000e+03	1.440000e+03	8.319615e-10	5.252167e-11	5.252167e-11
1.440000e+03	1.480000e+03	6.550165e-10	4.179882e-11	4.179882e-11
1.480000e+03	1.520000e+03	5.690490e-10	3.764385e-11	3.764385e-11
1.520000e+03	1.560000e+03	5.314525e-10	6.109883e-11	6.109883e-11
1.560000e+03	1.600000e+03	3.675260e-10	6.540734e-11	6.540734e-11
1.600000e+03	1.640000e+03	2.784070e-10	2.620390e-11	2.620390e-11
1.640000e+03	1.680000e+03	2.708342e-10	2.893732e-11	2.893732e-11
1.680000e+03	1.720000e+03	2.091582e-10	2.486423e-11	2.486423e-11
1.720000e+03	1.760000e+03	1.727236e-10	1.913019e-11	1.913019e-11
1.760000e+03	1.800000e+03	1.092598e-10	2.096876e-11	2.096876e-11
1.800000e+03	1.840000e+03	1.281730e-10	2.374291e-11	2.374291e-11
1.840000e+03	1.880000e+03	1.270068e-10	2.428276e-11	2.428276e-11
1.880000e+03	1.920000e+03	8.406900e-11	1.318406e-11	1.318406e-11
1.920000e+03	1.960000e+03	6.177957e-11	1.108029e-11	1.108029e-11
1.960000e+03	2.000000e+03	5.431178e-11	1.142821e-11	1.142821e-11
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Path=WWW-QCD[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ScaledBy=3.26574375327710336e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	4.371588e-10	6.804105e-11	6.804105e-11
8.000000e+01	1.200000e+02	3.521530e-08	4.167732e-10	4.167732e-10
1.200000e+02	1.600000e+02	5.195735e-07	1.585729e-09	1.585729e-09
1.600000e+02	2.000000e+02	1.375382e-06	3.158166e-09	3.158166e-09
2.000000e+02	2.400000e+02	1.738726e-06	2.986708e-09	2.986708e-09
2.400000e+02	2.800000e+02	1.689375e-06	2.811934e-09	2.811934e-09
2.800000e+02	3.200000e+02	1.456848e-06	2.530790e-09	2.530790e-09
3.200000e+02	3.600000e+02	1.185818e-06	2.223182e-09	2.223182e-09
3.600000e+02	4.000000e+02	9.423540e-07	1.929254e-09	1.929254e-09
4.000000e+02	4.400000e+02	7.421043e-07	1.649277e-09	1.649277e-09
4.400000e+02	4.800000e+02	5.818187e-07	1.455847e-09	1.455847e-09
4.800000e+02	5.200000e+02	4.462060e-07	1.230151e-09	1.230151e-09
5.200000e+02	5.600000e+02	3.323807e-07	1.038394e-09	1.038394e-09
5.600000e+02	6.000000e+02	2.460484e-07	8.821394e-10	8.821394e-10
6.000000e+02	6.400000e+02	1.822693e-07	7.220502e-10	7.220502e-10
6.400000e+02	6.800000e+02	1.338256e-07	6.200543e-10	6.200543e-10
6.800000e+02	7.200000e+02	9.996605e-08	5.227338e-10	5.227338e-10
7.200000e+02	7.600000e+02	7.521522e-08	4.496372e-10	4.496372e-10
7.600000e+02	8.000000e+02	5.538087e-08	3.829791e-10	3.829791e-10
8.000000e+02	8.400000e+02	4.165605e-08	3.297169e-10	3.297169e-10
8.400000e+02	8.800000e+02	3.151408e-08	2.916264e-10	2.916264e-10
8.800000e+02	9.200000e+02	2.364826e-08	2.522974e-10	2.522974e-10
9.200000e+02	9.600000e+02	1.780891e-08	2.291105e-10	2.291105e-10
9.600000e+02	1.000000e+03	1.345681e-08	1.887495e-10	1.887495e-10
1.000000e+03	1.040000e+03	1.014507e-08	1.687857e-10	1.687857e-10
1.040000e+03	1.080000e+03	7.995097e-09	1.486870e-10	1.486870e-10
1.080000e+03	1.120000e+03	6.037187e-09	1.382196e-10	1.382196e-10
1.120000e+03	1.160000e+03	4.586518e-09	1.233012e-10	1.233012e-10
1.160000e+03	1.200000e+03	3.546640e-09	1.121670e-10	1.121670e-10
1.200000e+03	1.240000e+03	2.791960e-09	8.882282e-11	8.882282e-11
1.240000e+03	1.280000e+03	2.154284e-09	7.610114e-11	7.610114e-11
1.280000e+03	1.320000e+03	1.796868e-09	7.360079e-11	7.360079e-11
1.320000e+03	1.360000e+03	1.460397e-09	7.152521e-11	7.152521e-11
1.360000e+03	1.400000e+03	9.868580e-10	6.341378e-11	6.341378e-11
1.400000e+03	1.440000e+03	9.036125e-10	5.925573e-11	5.925573e-11
1.440000e+03	1.480000e+03	6.979660e-10	4.344512e-11	4.344512e-11
1.480000e+03	1.520000e+03	6.136085e-10	4.018562e-11	4.018562e-11
1.520000e+03	1.560000e+03	5.412513e-10	5.034397e-11	5.034397e-11
1.560000e+03	1.600000e+03	3.981587e-10	7.093350e-11	7.093350e-11
1.600000e+03	1.640000e+03	2.946730e-10	2.557263e-11	2.557263e-11
1.640000e+03	1.680000e+03	2.805283e-10	2.948039e-11	2.948039e-11
1.680000e+03	1.720000e+03	2.151666e-10	2.511485e-11	2.511485e-11
1.720000e+03	1.760000e+03	1.842758e-10	2.066959e-11	2.066959e-11
1.760000e+03	1.800000e+03	1.166195e-10	2.060052e-11	2.060052e-11
1.800000e+03	1.840000e+03	1.305758e-10	2.183223e-11	2.183223e-11
1.840000e+03	1.880000e+03	1.246346e-10	2.373462e-11	2.373462e-11
1.880000e+03	1.920000e+03	9.033267e-11	1.492730e-11	1.492730e-11
1.920000e+03	1.960000e+03	6.436580e-11	1.190642e-11	1.190642e-11
1.960000e+03	2.000000e+03	5.787288e-11	1.174177e-11	1.174177e-11
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[MUR=1__MUF=1__LHAPDF=325100]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[MUR=1__MUF=1__LHAPDF=325100]
Path=WWW-QCD[MUR=1__MUF=1__LHAPDF=325100]
ScaledBy=3.26574180008340926e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.963247e-10	4.526566e-11	4.526566e-11
8.000000e+01	1.200000e+02	3.454535e-08	3.974491e-10	3.974491e-10
1.200000e+02	1.600000e+02	5.074050e-07	1.465565e-09	1.465565e-09
1.600000e+02	2.000000e+02	1.344578e-06	2.451454e-09	2.451454e-09
2.000000e+02	2.400000e+02	1.709202e-06	2.763613e-09	2.763613e-09
2.400000e+02	2.800000e+02	1.670273e-06	2.670619e-09	2.670619e-09
2.800000e+02	3.200000e+02	1.445491e-06	2.414683e-09	2.414683e-09
3.200000e+02	3.600000e+02	1.180194e-06	2.147405e-09	2.147405e-09
3.600000e+02	4.000000e+02	9.394150e-07	1.871976e-09	1.871976e-09
4.000000e+02	4.400000e+02	7.416368e-07	1.624209e-09	1.624209e-09
4.400000e+02	4.800000e+02	5.821155e-07	1.422066e-09	1.422066e-09
4.800000e+02	5.200000e+02	4.473460e-07	1.214094e-09	1.214094e-09
5.200000e+02	5.600000e+02	3.337320e-07	1.029779e-09	1.029779e-09
5.600000e+02	6.000000e+02	2.473877e-07	8.546001e-10	8.546001e-10
6.000000e+02	6.400000e+02	1.836290e-07	7.225035e-10	7.225035e-10
6.400000e+02	6.800000e+02	1.350058e-07	6.167018e-10	6.167018e-10
6.800000e+02	7.200000e+02	1.010553e-07	5.288464e-10	5.288464e-10
7.200000e+02	7.600000e+02	7.603597e-08	4.511877e-10	4.511877e-10
7.600000e+02	8.000000e+02	5.615567e-08	3.887735e-10	3.887735e-10
8.000000e+02	8.400000e+02	4.226295e-08	3.359265e-10	3.359265e-10
8.400000e+02	8.800000e+02	3.200383e-08	2.962577e-10	2.962577e-10
8.800000e+02	9.200000e+02	2.407313e-08	2.593106e-10	2.593106e-10
9.200000e+02	9.600000e+02	1.818838e-08	2.345044e-10	2.345044e-10
9.600000e+02	1.000000e+03	1.371410e-08	1.934762e-10	1.934762e-10
1.000000e+03	1.040000e+03	1.034803e-08	1.726006e-10	1.726006e-10
1.040000e+03	1.080000e+03	8.194007e-09	1.520075e-10	1.520075e-10
1.080000e+03	1.120000e+03	6.196053e-09	1.417460e-10	1.417460e-10
1.120000e+03	1.160000e+03	4.694998e-09	1.254076e-10	1.254076e-10
1.160000e+03	1.200000e+03	3.631850e-09	1.153350e-10	1.153350e-10
1.200000e+03	1.240000e+03	2.874960e-09	9.154517e-11	9.154517e-11
1.240000e+03	1.280000e+03	2.229474e-09	7.728551e-11	7.728551e-11
1.280000e+03	1.320000e+03	1.868378e-09	7.645723e-11	7.645723e-11
1.320000e+03	1.360000e+03	1.512308e-09	7.344193e-11	7.344193e-11
1.360000e+03	1.400000e+03	9.987660e-10	7.219471e-11	7.219471e-11
1.400000e+03	1.440000e+03	9.277378e-10	5.906059e-11	5.906059e-11
1.440000e+03	1.480000e+03	7.342115e-10	4.672121e-11	4.672121e-11
1.480000e+03	1.520000e+03	6.403398e-10	4.197790e-11	4.197790e-11
1.520000e+03	1.560000e+03	5.721950e-10	5.370037e-11	5.370037e-11
1.560000e+03	1.600000e+03	4.058985e-10	7.246992e-11	7.246992e-11
1.600000e+03	1.640000e+03	3.146975e-10	2.784630e-11	2.784630e-11
1.640000e+03	1.680000e+03	2.957757e-10	3.126488e-11	3.126488e-11
1.680000e+03	1.720000e+03	2.305387e-10	2.762518e-11	2.762518e-11
1.720000e+03	1.760000e+03	1.946347e-10	2.189883e-11	2.189883e-11
1.760000e+03	1.800000e+03	1.203896e-10	2.086083e-11	2.086083e-11
1.800000e+03	1.840000e+03	1.376298e-10	2.258335e-11	2.258335e-11
1.840000e+03	1.880000e+03	1.346497e-10	2.691028e-11	2.691028e-11
1.880000e+03	1.920000e+03	9.646870e-11	1.625752e-11	1.625752e-11
1.920000e+03	1.960000e+03	6.824497e-11	1.223352e-11	1.223352e-11
1.960000e+03	2.000000e+03	5.905805e-11	1.189205e-11	1.189205e-11
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Path=WWW-QCD[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ScaledBy=3.26574189979116835e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.499420e-10	4.027048e-11	4.027048e-11
8.000000e+01	1.200000e+02	3.343400e-08	4.966767e-10	4.966767e-10
1.200000e+02	1.600000e+02	4.909760e-07	4.022199e-09	4.022199e-09
1.600000e+02	2.000000e+02	1.313544e-06	4.240962e-09	4.240962e-09
2.000000e+02	2.400000e+02	1.675055e-06	6.033953e-09	6.033953e-09
2.400000e+02	2.800000e+02	1.646460e-06	3.500632e-09	3.500632e-09
2.800000e+02	3.200000e+02	1.432688e-06	3.639043e-09	3.639043e-09
3.200000e+02	3.600000e+02	1.177297e-06	3.323670e-09	3.323670e-09
3.600000e+02	4.000000e+02	9.353485e-07	2.155576e-09	2.155576e-09
4.000000e+02	4.400000e+02	7.396845e-07	3.636546e-09	3.636546e-09
4.400000e+02	4.800000e+02	5.817217e-07	1.702119e-09	1.702119e-09
4.800000e+02	5.200000e+02	4.485295e-07	1.266689e-09	1.266689e-09
5.200000e+02	5.600000e+02	3.359933e-07	1.119093e-09	1.119093e-09
5.600000e+02	6.000000e+02	2.506692e-07	1.532833e-09	1.532833e-09
6.000000e+02	6.400000e+02	1.853113e-07	7.779452e-10	7.779452e-10
6.400000e+02	6.800000e+02	1.367266e-07	7.526216e-10	7.526216e-10
6.800000e+02	7.200000e+02	1.024179e-07	5.513901e-10	5.513901e-10
7.200000e+02	7.600000e+02	7.709890e-08	4.679647e-10	4.679647e-10
7.600000e+02	8.000000e+02	5.714400e-08	4.117607e-10	4.117607e-10
8.000000e+02	8.400000e+02	4.308740e-08	3.517420e-10	3.517420e-10
8.400000e+02	8.800000e+02	3.261698e-08	3.084909e-10	3.084909e-10
8.800000e+02	9.200000e+02	2.460299e-08	2.732317e-10	2.732317e-10
9.200000e+02	9.600000e+02	1.857235e-08	2.433476e-10	2.433476e-10
9.600000e+02	1.000000e+03	1.403555e-08	2.023141e-10	2.023141e-10
1.000000e+03	1.040000e+03	1.057837e-08	1.794626e-10	1.794626e-10
1.040000e+03	1.080000e+03	8.468102e-09	1.613648e-10	1.613648e-10
1.080000e+03	1.120000e+03	6.424695e-09	1.511659e-10	1.511659e-10
1.120000e+03	1.160000e+03	4.824978e-09	1.293021e-10	1.293021e-10
1.160000e+03	1.200000e+03	3.717342e-09	1.184198e-10	1.184198e-10
1.200000e+03	1.240000e+03	2.972540e-09	9.508509e-11	9.508509e-11
1.240000e+03	1.280000e+03	2.320354e-09	8.004081e-11	8.004081e-11
1.280000e+03	1.320000e+03	1.952217e-09	8.173211e-11	8.173211e-11
1.320000e+03	1.360000e+03	1.578988e-09	7.706856e-11	7.706856e-11
1.360000e+03	1.400000e+03	1.028957e-09	7.637711e-11	7.637711e-11
1.400000e+03	1.440000e+03	9.669208e-10	6.119383e-11	6.119383e-11
1.440000e+03	1.480000e+03	7.780857e-10	5.135633e-11	5.135633e-11
1.480000e+03	1.520000e+03	6.669898e-10	4.390647e-11	4.390647e-11
1.520000e+03	1.560000e+03	6.111303e-10	6.002081e-11	6.002081e-11
1.560000e+03	1.600000e+03	4.165397e-10	7.701232e-11	7.701232e-11
1.600000e+03	1.640000e+03	3.357970e-10	3.017354e-11	3.017354e-11
1.640000e+03	1.680000e+03	3.141585e-10	3.378982e-11	3.378982e-11
1.680000e+03	1.720000e+03	2.498377e-10	3.172884e-11	3.172884e-11
1.720000e+03	1.760000e+03	2.047787e-10	2.308088e-11	2.308088e-11
1.760000e+03	1.800000e+03	1.235403e-10	2.108465e-11	2.108465e-11
1.800000e+03	1.840000e+03	1.441348e-10	2.281803e-11	2.281803e-11
1.840000e+03	1.880000e+03	1.483882e-10	3.224394e-11	3.224394e-11
1.880000e+03	1.920000e+03	1.037157e-10	1.795062e-11	1.795062e-11
1.920000e+03	1.960000e+03	7.204170e-11	1.261162e-11	1.261162e-11
1.960000e+03	2.000000e+03	5.896097e-11	1.160547e-11	1.160547e-11
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Path=WWW-QCD[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ScaledBy=3.26574243196275732e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	4.896062e-10	7.095168e-11	7.095168e-11
8.000000e+01	1.200000e+02	3.730260e-08	4.998912e-10	4.998912e-10
1.200000e+02	1.600000e+02	5.572212e-07	1.885691e-09	1.885691e-09
1.600000e+02	2.000000e+02	1.495177e-06	3.223090e-09	3.223090e-09
2.000000e+02	2.400000e+02	1.924319e-06	3.731915e-09	3.731915e-09
2.400000e+02	2.800000e+02	1.890220e-06	3.623639e-09	3.623639e-09
2.800000e+02	3.200000e+02	1.643885e-06	3.246817e-09	3.246817e-09
3.200000e+02	3.600000e+02	1.348088e-06	2.948401e-09	2.948401e-09
3.600000e+02	4.000000e+02	1.077287e-06	2.532733e-09	2.532733e-09
4.000000e+02	4.400000e+02	8.572385e-07	2.214245e-09	2.214245e-09
4.400000e+02	4.800000e+02	6.743332e-07	1.895330e-09	1.895330e-09
4.800000e+02	5.200000e+02	5.202530e-07	1.623443e-09	1.623443e-09
5.200000e+02	5.600000e+02	3.901488e-07	1.370838e-09	1.370838e-09
5.600000e+02	6.000000e+02	2.887425e-07	1.141807e-09	1.141807e-09
6.000000e+02	6.400000e+02	2.140664e-07	9.713045e-10	9.713045e-10
6.400000e+02	6.800000e+02	1.582548e-07	8.396636e-10	8.396636e-10
6.800000e+02	7.200000e+02	1.185450e-07	7.026343e-10	7.026343e-10
7.200000e+02	7.600000e+02	8.944975e-08	6.038329e-10	6.038329e-10
7.600000e+02	8.000000e+02	6.611690e-08	5.259209e-10	5.259209e-10
8.000000e+02	8.400000e+02	4.965105e-08	4.382305e-10	4.382305e-10
8.400000e+02	8.800000e+02	3.787050e-08	3.917352e-10	3.917352e-10
8.800000e+02	9.200000e+02	2.840275e-08	3.453627e-10	3.453627e-10
9.200000e+02	9.600000e+02	2.130724e-08	3.090751e-10	3.090751e-10
9.600000e+02	1.000000e+03	1.608479e-08	2.524471e-10	2.524471e-10
1.000000e+03	1.040000e+03	1.233263e-08	2.445057e-10	2.445057e-10
1.040000e+03	1.080000e+03	9.810453e-09	2.382387e-10	2.382387e-10
1.080000e+03	1.120000e+03	7.471400e-09	1.887924e-10	1.887924e-10
1.120000e+03	1.160000e+03	5.622245e-09	1.943097e-10	1.943097e-10
1.160000e+03	1.200000e+03	4.295985e-09	1.375351e-10	1.375351e-10
1.200000e+03	1.240000e+03	3.392033e-09	1.120129e-10	1.120129e-10
1.240000e+03	1.280000e+03	2.615730e-09	1.018234e-10	1.018234e-10
1.280000e+03	1.320000e+03	2.170422e-09	9.896597e-11	9.896597e-11
1.320000e+03	1.360000e+03	1.856302e-09	1.001928e-10	1.001928e-10
1.360000e+03	1.400000e+03	1.247970e-09	8.078080e-11	8.078080e-11
1.400000e+03	1.440000e+03	1.141863e-09	7.559476e-11	7.559476e-11
1.440000e+03	1.480000e+03	8.851067e-10	6.156481e-11	6.156481e-11
1.480000e+03	1.520000e+03	7.655485e-10	5.866423e-11	5.866423e-11
1.520000e+03	1.560000e+03	7.792140e-10	1.317071e-10	1.317071e-10
1.560000e+03	1.600000e+03	5.455155e-10	9.468342e-11	9.468342e-11
1.600000e+03	1.640000e+03	3.769462e-10	3.685964e-11	3.685964e-11
1.640000e+03	1.680000e+03	3.401245e-10	3.797674e-11	3.797674e-11
1.680000e+03	1.720000e+03	2.660020e-10	3.150168e-11	3.150168e-11
1.720000e+03	1.760000e+03	2.248292e-10	2.641108e-11	2.641108e-11
1.760000e+03	1.800000e+03	1.432929e-10	2.901276e-11	2.901276e-11
1.800000e+03	1.840000e+03	1.690057e-10	3.519256e-11	3.519256e-11
1.840000e+03	1.880000e+03	1.741759e-10	3.177411e-11	3.177411e-11
1.880000e+03	1.920000e+03	1.047139e-10	1.462499e-11	1.462499e-11
1.920000e+03	1.960000e+03	7.090915e-11	1.170290e-11	1.170290e-11
1.960000e+03	2.000000e+03	6.941767e-11	1.443195e-11	1.443195e-11
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Path=WWW-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ScaledBy=3.26574194331495856e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	4.001960e-10	4.781732e-11	4.781732e-11
8.000000e+01	1.200000e+02	3.629842e-08	5.283300e-10	5.283300e-10
1.200000e+02	1.600000e+02	5.408047e-07	4.918175e-09	4.918175e-09
1.600000e+02	2.000000e+02	1.456288e-06	4.805874e-09	4.805874e-09
2.000000e+02	2.400000e+02	1.876988e-06	4.659799e-09	4.659799e-09
2.400000e+02	2.800000e+02	1.859479e-06	3.819907e-09	3.819907e-09
2.800000e+02	3.200000e+02	1.624487e-06	3.685569e-09	3.685569e-09
3.200000e+02	3.600000e+02	1.337094e-06	3.130214e-09	3.130214e-09
3.600000e+02	4.000000e+02	1.072125e-06	2.430027e-09	2.430027e-09
4.000000e+02	4.400000e+02	8.523718e-07	2.214082e-09	2.214082e-09
4.400000e+02	4.800000e+02	6.722755e-07	1.896965e-09	1.896965e-09
4.800000e+02	5.200000e+02	5.202612e-07	1.542597e-09	1.542597e-09
5.200000e+02	5.600000e+02	3.914767e-07	1.322473e-09	1.322473e-09
5.600000e+02	6.000000e+02	2.928035e-07	2.522318e-09	2.522318e-09
6.000000e+02	6.400000e+02	2.157156e-07	9.356402e-10	9.356402e-10
6.400000e+02	6.800000e+02	1.594938e-07	8.021619e-10	8.021619e-10
6.800000e+02	7.200000e+02	1.198356e-07	6.753659e-10	6.753659e-10
7.200000e+02	7.600000e+02	9.037860e-08	5.810076e-10	5.810076e-10
7.600000e+02	8.000000e+02	6.764720e-08	5.320915e-10	5.320915e-10
8.000000e+02	8.400000e+02	5.052190e-08	4.297834e-10	4.297834e-10
8.400000e+02	8.800000e+02	3.834313e-08	3.753935e-10	3.753935e-10
8.800000e+02	9.200000e+02	2.905655e-08	3.319639e-10	3.319639e-10
9.200000e+02	9.600000e+02	2.190633e-08	3.005193e-10	3.005193e-10
9.600000e+02	1.000000e+03	1.653985e-08	2.487601e-10	2.487601e-10
1.000000e+03	1.040000e+03	1.262376e-08	2.317964e-10	2.317964e-10
1.040000e+03	1.080000e+03	1.004281e-08	2.137252e-10	2.137252e-10
1.080000e+03	1.120000e+03	7.688272e-09	1.910338e-10	1.910338e-10
1.120000e+03	1.160000e+03	5.712980e-09	1.737684e-10	1.737684e-10
1.160000e+03	1.200000e+03	4.364478e-09	1.403786e-10	1.403786e-10
1.200000e+03	1.240000e+03	3.529278e-09	1.190434e-10	1.190434e-10
1.240000e+03	1.280000e+03	2.729480e-09	1.000461e-10	1.000461e-10
1.280000e+03	1.320000e+03	2.309269e-09	1.020425e-10	1.020425e-10
1.320000e+03	1.360000e+03	1.907150e-09	9.485874e-11	9.485874e-11
1.360000e+03	1.400000e+03	1.245621e-09	9.108166e-11	9.108166e-11
1.400000e+03	1.440000e+03	1.154231e-09	7.264092e-11	7.264092e-11
1.440000e+03	1.480000e+03	9.339565e-10	6.970296e-11	6.970296e-11
1.480000e+03	1.520000e+03	7.960955e-10	5.861891e-11	5.861891e-11
1.520000e+03	1.560000e+03	8.005085e-10	1.059561e-10	1.059561e-10
1.560000e+03	1.600000e+03	5.379748e-10	7.841511e-11	7.841511e-11
1.600000e+03	1.640000e+03	4.026975e-10	3.984938e-11	3.984938e-11
1.640000e+03	1.680000e+03	3.718053e-10	4.032052e-11	4.032052e-11
1.680000e+03	1.720000e+03	2.959115e-10	3.294917e-11	3.294917e-11
1.720000e+03	1.760000e+03	2.393327e-10	2.597002e-11	2.597002e-11
1.760000e+03	1.800000e+03	1.552286e-10	2.969107e-11	2.969107e-11
1.800000e+03	1.840000e+03	2.081012e-10	5.008231e-11	5.008231e-11
1.840000e+03	1.880000e+03	1.798610e-10	3.113237e-11	3.113237e-11
1.880000e+03	1.920000e+03	1.152150e-10	1.631179e-11	1.631179e-11
1.920000e+03	1.960000e+03	8.368830e-11	1.479994e-11	1.479994e-11
1.960000e+03	2.000000e+03	7.266267e-11	1.580328e-11	1.580328e-11
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Path=WWW-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ScaledBy=3.26574109365746131e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.935068e-10	4.526192e-11	4.526192e-11
8.000000e+01	1.200000e+02	3.407727e-08	3.937517e-10	3.937517e-10
1.200000e+02	1.600000e+02	4.993827e-07	1.443996e-09	1.443996e-09
1.600000e+02	2.000000e+02	1.312135e-06	2.400034e-09	2.400034e-09
2.000000e+02	2.400000e+02	1.648100e-06	2.674602e-09	2.674602e-09
2.400000e+02	2.800000e+02	1.593077e-06	2.554536e-09	2.554536e-09
2.800000e+02	3.200000e+02	1.365156e-06	2.284316e-09	2.284316e-09
3.200000e+02	3.600000e+02	1.104873e-06	2.008943e-09	2.008943e-09
3.600000e+02	4.000000e+02	8.725685e-07	1.736055e-09	1.736055e-09
4.000000e+02	4.400000e+02	6.841350e-07	1.496405e-09	1.496405e-09
4.400000e+02	4.800000e+02	5.335900e-07	1.300645e-09	1.300645e-09
4.800000e+02	5.200000e+02	4.079577e-07	1.105960e-09	1.105960e-09
5.200000e+02	5.600000e+02	3.029215e-07	9.327754e-10	9.327754e-10
5.600000e+02	6.000000e+02	2.236088e-07	7.717660e-10	7.717660e-10
6.000000e+02	6.400000e+02	1.652886e-07	6.495305e-10	6.495305e-10
6.400000e+02	6.800000e+02	1.210969e-07	5.521064e-10	5.521064e-10
6.800000e+02	7.200000e+02	9.034640e-08	4.725631e-10	4.725631e-10
7.200000e+02	7.600000e+02	6.778752e-08	4.020478e-10	4.020478e-10
7.600000e+02	8.000000e+02	4.991000e-08	3.454637e-10	3.454637e-10
8.000000e+02	8.400000e+02	3.745295e-08	2.974062e-10	2.974062e-10
8.400000e+02	8.800000e+02	2.830665e-08	2.619060e-10	2.619060e-10
8.800000e+02	9.200000e+02	2.123408e-08	2.286221e-10	2.286221e-10
9.200000e+02	9.600000e+02	1.600310e-08	2.058774e-10	2.058774e-10
9.600000e+02	1.000000e+03	1.204012e-08	1.700228e-10	1.700228e-10
1.000000e+03	1.040000e+03	9.067092e-09	1.509105e-10	1.509105e-10
1.040000e+03	1.080000e+03	7.160265e-09	1.328082e-10	1.328082e-10
1.080000e+03	1.120000e+03	5.409887e-09	1.235699e-10	1.235699e-10
1.120000e+03	1.160000e+03	4.095075e-09	1.091248e-10	1.091248e-10
1.160000e+03	1.200000e+03	3.156455e-09	9.990696e-11	9.990696e-11
1.200000e+03	1.240000e+03	2.493892e-09	7.920058e-11	7.920058e-11
1.240000e+03	1.280000e+03	1.937241e-09	6.773940e-11	6.773940e-11
1.280000e+03	1.320000e+03	1.619724e-09	6.641437e-11	6.641437e-11
1.320000e+03	1.360000e+03	1.309773e-09	6.342102e-11	6.342102e-11
1.360000e+03	1.400000e+03	8.636620e-10	6.172412e-11	6.172412e-11
1.400000e+03	1.440000e+03	8.009277e-10	5.094161e-11	5.094161e-11
1.440000e+03	1.480000e+03	6.332300e-10	4.022432e-11	4.022432e-11
1.480000e+03	1.520000e+03	5.532002e-10	3.629814e-11	3.629814e-11
1.520000e+03	1.560000e+03	4.914365e-10	4.572206e-11	4.572206e-11
1.560000e+03	1.600000e+03	3.503670e-10	6.144491e-11	6.144491e-11
1.600000e+03	1.640000e+03	2.708353e-10	2.416028e-11	2.416028e-11
1.640000e+03	1.680000e+03	2.532762e-10	2.652651e-11	2.652651e-11
1.680000e+03	1.720000e+03	1.992992e-10	2.436813e-11	2.436813e-11
1.720000e+03	1.760000e+03	1.673144e-10	1.882457e-11	1.882457e-11
1.760000e+03	1.800000e+03	1.028842e-10	1.768431e-11	1.768431e-11
1.800000e+03	1.840000e+03	1.173903e-10	1.908016e-11	1.908016e-11
1.840000e+03	1.880000e+03	1.176050e-10	2.439685e-11	2.439685e-11
1.880000e+03	1.920000e+03	8.276980e-11	1.387357e-11	1.387357e-11
1.920000e+03	1.960000e+03	5.817713e-11	1.040753e-11	1.040753e-11
1.960000e+03	2.000000e+03	5.028573e-11	1.011536e-11	1.011536e-11
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Path=WWW-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ScaledBy=3.26574066073350756e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.885690e-10	4.398142e-11	4.398142e-11
8.000000e+01	1.200000e+02	3.370167e-08	3.863413e-10	3.863413e-10
1.200000e+02	1.600000e+02	4.941553e-07	1.420633e-09	1.420633e-09
1.600000e+02	2.000000e+02	1.300683e-06	2.365390e-09	2.365390e-09
2.000000e+02	2.400000e+02	1.638274e-06	2.646069e-09	2.646069e-09
2.400000e+02	2.800000e+02	1.587576e-06	2.536611e-09	2.536611e-09
2.800000e+02	3.200000e+02	1.363718e-06	2.277016e-09	2.277016e-09
3.200000e+02	3.600000e+02	1.106002e-06	2.011267e-09	2.011267e-09
3.600000e+02	4.000000e+02	8.750740e-07	1.743204e-09	1.743204e-09
4.000000e+02	4.400000e+02	6.871500e-07	1.505476e-09	1.505476e-09
4.400000e+02	4.800000e+02	5.367315e-07	1.312509e-09	1.312509e-09
4.800000e+02	5.200000e+02	4.108000e-07	1.117148e-09	1.117148e-09
5.200000e+02	5.600000e+02	3.054195e-07	9.452305e-10	9.452305e-10
5.600000e+02	6.000000e+02	2.256837e-07	7.823850e-10	7.823850e-10
6.000000e+02	6.400000e+02	1.670099e-07	6.597302e-10	6.597302e-10
6.400000e+02	6.800000e+02	1.224715e-07	5.622961e-10	5.622961e-10
6.800000e+02	7.200000e+02	9.146133e-08	4.814893e-10	4.814893e-10
7.200000e+02	7.600000e+02	6.866193e-08	4.095298e-10	4.095298e-10
7.600000e+02	8.000000e+02	5.058927e-08	3.523083e-10	3.523083e-10
8.000000e+02	8.400000e+02	3.800210e-08	3.037604e-10	3.037604e-10
8.400000e+02	8.800000e+02	2.872318e-08	2.677257e-10	2.677257e-10
8.800000e+02	9.200000e+02	2.157267e-08	2.342216e-10	2.342216e-10
9.200000e+02	9.600000e+02	1.626578e-08	2.114868e-10	2.114868e-10
9.600000e+02	1.000000e+03	1.224813e-08	1.740145e-10	1.740145e-10
1.000000e+03	1.040000e+03	9.226777e-09	1.543997e-10	1.543997e-10
1.040000e+03	1.080000e+03	7.295505e-09	1.352435e-10	1.352435e-10
1.080000e+03	1.120000e+03	5.513640e-09	1.271031e-10	1.271031e-10
1.120000e+03	1.160000e+03	4.172523e-09	1.119902e-10	1.119902e-10
1.160000e+03	1.200000e+03	3.220735e-09	1.034497e-10	1.034497e-10
1.200000e+03	1.240000e+03	2.549442e-09	8.146920e-11	8.146920e-11
1.240000e+03	1.280000e+03	1.981849e-09	6.940380e-11	6.940380e-11
1.280000e+03	1.320000e+03	1.657065e-09	6.802879e-11	6.802879e-11
1.320000e+03	1.360000e+03	1.342806e-09	6.568856e-11	6.568856e-11
1.360000e+03	1.400000e+03	8.801292e-10	6.487326e-11	6.487326e-11
1.400000e+03	1.440000e+03	8.216090e-10	5.298271e-11	5.298271e-11
1.440000e+03	1.480000e+03	6.510782e-10	4.182234e-11	4.182234e-11
1.480000e+03	1.520000e+03	5.676562e-10	3.720302e-11	3.720302e-11
1.520000e+03	1.560000e+03	5.090210e-10	4.808226e-11	4.808226e-11
1.560000e+03	1.600000e+03	3.561520e-10	6.433848e-11	6.433848e-11
1.600000e+03	1.640000e+03	2.789423e-10	2.490354e-11	2.490354e-11
1.640000e+03	1.680000e+03	2.619293e-10	2.763913e-11	2.763913e-11
1.680000e+03	1.720000e+03	2.048191e-10	2.480200e-11	2.480200e-11
1.720000e+03	1.760000e+03	1.722069e-10	1.928296e-11	1.928296e-11
1.760000e+03	1.800000e+03	1.051161e-10	1.806581e-11	1.806581e-11
1.800000e+03	1.840000e+03	1.215422e-10	1.960059e-11	1.960059e-11
1.840000e+03	1.880000e+03	1.204341e-10	2.448669e-11	2.448669e-11
1.880000e+03	1.920000e+03	8.486337e-11	1.421465e-11	1.421465e-11
1.920000e+03	1.960000e+03	6.006498e-11	1.071634e-11	1.071634e-11
1.960000e+03	2.000000e+03	5.137760e-11	1.024307e-11	1.024307e-11
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Path=WWW-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ScaledBy=3.26574254719221629e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	4.009947e-10	4.655797e-11	4.655797e-11
8.000000e+01	1.200000e+02	3.490500e-08	4.046622e-10	4.046622e-10
1.200000e+02	1.600000e+02	5.124035e-07	1.488142e-09	1.488142e-09
1.600000e+02	2.000000e+02	1.355641e-06	2.485038e-09	2.485038e-09
2.000000e+02	2.400000e+02	1.718760e-06	2.791077e-09	2.791077e-09
2.400000e+02	2.800000e+02	1.675579e-06	2.687566e-09	2.687566e-09
2.800000e+02	3.200000e+02	1.446691e-06	2.420946e-09	2.420946e-09
3.200000e+02	3.600000e+02	1.178754e-06	2.143815e-09	2.143815e-09
3.600000e+02	4.000000e+02	9.365317e-07	1.863478e-09	1.863478e-09
4.000000e+02	4.400000e+02	7.382005e-07	1.613760e-09	1.613760e-09
4.400000e+02	4.800000e+02	5.785320e-07	1.408686e-09	1.408686e-09
4.800000e+02	5.200000e+02	4.440845e-07	1.201485e-09	1.201485e-09
5.200000e+02	5.600000e+02	3.308565e-07	1.015900e-09	1.015900e-09
5.600000e+02	6.000000e+02	2.449858e-07	8.426992e-10	8.426992e-10
6.000000e+02	6.400000e+02	1.816265e-07	7.110818e-10	7.110818e-10
6.400000e+02	6.800000e+02	1.333995e-07	6.053519e-10	6.053519e-10
6.800000e+02	7.200000e+02	9.974802e-08	5.188597e-10	5.188597e-10
7.200000e+02	7.600000e+02	7.500350e-08	4.427400e-10	4.427400e-10
7.600000e+02	8.000000e+02	5.534825e-08	3.810355e-10	3.810355e-10
8.000000e+02	8.400000e+02	4.160930e-08	3.287487e-10	3.287487e-10
8.400000e+02	8.800000e+02	3.150348e-08	2.896779e-10	2.896779e-10
8.800000e+02	9.200000e+02	2.366635e-08	2.530064e-10	2.530064e-10
9.200000e+02	9.600000e+02	1.787069e-08	2.281975e-10	2.281975e-10
9.600000e+02	1.000000e+03	1.346236e-08	1.889186e-10	1.889186e-10
1.000000e+03	1.040000e+03	1.015331e-08	1.685603e-10	1.685603e-10
1.040000e+03	1.080000e+03	8.028887e-09	1.490321e-10	1.490321e-10
1.080000e+03	1.120000e+03	6.069187e-09	1.377202e-10	1.377202e-10
1.120000e+03	1.160000e+03	4.599358e-09	1.220645e-10	1.220645e-10
1.160000e+03	1.200000e+03	3.552595e-09	1.113548e-10	1.113548e-10
1.200000e+03	1.240000e+03	2.806925e-09	8.891204e-11	8.891204e-11
1.240000e+03	1.280000e+03	2.175206e-09	7.532747e-11	7.532747e-11
1.280000e+03	1.320000e+03	1.822568e-09	7.452756e-11	7.452756e-11
1.320000e+03	1.360000e+03	1.472197e-09	7.085115e-11	7.085115e-11
1.360000e+03	1.400000e+03	9.774907e-10	6.871631e-11	6.871631e-11
1.400000e+03	1.440000e+03	9.024667e-10	5.676283e-11	5.676283e-11
1.440000e+03	1.480000e+03	7.126443e-10	4.491373e-11	4.491373e-11
1.480000e+03	1.520000e+03	6.226388e-10	4.087336e-11	4.087336e-11
1.520000e+03	1.560000e+03	5.514755e-10	5.106951e-11	5.106951e-11
1.560000e+03	1.600000e+03	3.979628e-10	6.920409e-11	6.920409e-11
1.600000e+03	1.640000e+03	3.048630e-10	2.698286e-11	2.698286e-11
1.640000e+03	1.680000e+03	2.854045e-10	2.998963e-11	2.998963e-11
1.680000e+03	1.720000e+03	2.238265e-10	2.709307e-11	2.709307e-11
1.720000e+03	1.760000e+03	1.886439e-10	2.132278e-11	2.132278e-11
1.760000e+03	1.800000e+03	1.174188e-10	2.035534e-11	2.035534e-11
1.800000e+03	1.840000e+03	1.325852e-10	2.192064e-11	2.192064e-11
1.840000e+03	1.880000e+03	1.312195e-10	2.678269e-11	2.678269e-11
1.880000e+03	1.920000e+03	9.380935e-11	1.581946e-11	1.581946e-11
1.920000e+03	1.960000e+03	6.591742e-11	1.184948e-11	1.184948e-11
1.960000e+03	2.000000e+03	5.755723e-11	1.167626e-11	1.167626e-11
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=WWW-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=3.26574180008340926e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.963247e-10	4.526566e-11	4.526566e-11
8.000000e+01	1.200000e+02	3.454535e-08	3.974491e-10	3.974491e-10
1.200000e+02	1.600000e+02	5.074050e-07	1.465565e-09	1.465565e-09
1.600000e+02	2.000000e+02	1.344578e-06	2.451454e-09	2.451454e-09
2.000000e+02	2.400000e+02	1.709202e-06	2.763613e-09	2.763613e-09
2.400000e+02	2.800000e+02	1.670273e-06	2.670619e-09	2.670619e-09
2.800000e+02	3.200000e+02	1.445491e-06	2.414683e-09	2.414683e-09
3.200000e+02	3.600000e+02	1.180194e-06	2.147405e-09	2.147405e-09
3.600000e+02	4.000000e+02	9.394150e-07	1.871976e-09	1.871976e-09
4.000000e+02	4.400000e+02	7.416368e-07	1.624209e-09	1.624209e-09
4.400000e+02	4.800000e+02	5.821155e-07	1.422066e-09	1.422066e-09
4.800000e+02	5.200000e+02	4.473460e-07	1.214094e-09	1.214094e-09
5.200000e+02	5.600000e+02	3.337320e-07	1.029779e-09	1.029779e-09
5.600000e+02	6.000000e+02	2.473877e-07	8.546001e-10	8.546001e-10
6.000000e+02	6.400000e+02	1.836290e-07	7.225035e-10	7.225035e-10
6.400000e+02	6.800000e+02	1.350058e-07	6.167018e-10	6.167018e-10
6.800000e+02	7.200000e+02	1.010553e-07	5.288464e-10	5.288464e-10
7.200000e+02	7.600000e+02	7.603597e-08	4.511877e-10	4.511877e-10
7.600000e+02	8.000000e+02	5.615567e-08	3.887735e-10	3.887735e-10
8.000000e+02	8.400000e+02	4.226295e-08	3.359265e-10	3.359265e-10
8.400000e+02	8.800000e+02	3.200383e-08	2.962577e-10	2.962577e-10
8.800000e+02	9.200000e+02	2.407313e-08	2.593106e-10	2.593106e-10
9.200000e+02	9.600000e+02	1.818838e-08	2.345044e-10	2.345044e-10
9.600000e+02	1.000000e+03	1.371410e-08	1.934762e-10	1.934762e-10
1.000000e+03	1.040000e+03	1.034803e-08	1.726006e-10	1.726006e-10
1.040000e+03	1.080000e+03	8.194007e-09	1.520075e-10	1.520075e-10
1.080000e+03	1.120000e+03	6.196053e-09	1.417460e-10	1.417460e-10
1.120000e+03	1.160000e+03	4.694998e-09	1.254076e-10	1.254076e-10
1.160000e+03	1.200000e+03	3.631850e-09	1.153350e-10	1.153350e-10
1.200000e+03	1.240000e+03	2.874960e-09	9.154517e-11	9.154517e-11
1.240000e+03	1.280000e+03	2.229474e-09	7.728551e-11	7.728551e-11
1.280000e+03	1.320000e+03	1.868378e-09	7.645723e-11	7.645723e-11
1.320000e+03	1.360000e+03	1.512308e-09	7.344193e-11	7.344193e-11
1.360000e+03	1.400000e+03	9.987660e-10	7.219471e-11	7.219471e-11
1.400000e+03	1.440000e+03	9.277378e-10	5.906059e-11	5.906059e-11
1.440000e+03	1.480000e+03	7.342115e-10	4.672121e-11	4.672121e-11
1.480000e+03	1.520000e+03	6.403398e-10	4.197790e-11	4.197790e-11
1.520000e+03	1.560000e+03	5.721950e-10	5.370037e-11	5.370037e-11
1.560000e+03	1.600000e+03	4.058985e-10	7.246992e-11	7.246992e-11
1.600000e+03	1.640000e+03	3.146975e-10	2.784630e-11	2.784630e-11
1.640000e+03	1.680000e+03	2.957757e-10	3.126488e-11	3.126488e-11
1.680000e+03	1.720000e+03	2.305387e-10	2.762518e-11	2.762518e-11
1.720000e+03	1.760000e+03	1.946347e-10	2.189883e-11	2.189883e-11
1.760000e+03	1.800000e+03	1.203896e-10	2.086083e-11	2.086083e-11
1.800000e+03	1.840000e+03	1.376298e-10	2.258335e-11	2.258335e-11
1.840000e+03	1.880000e+03	1.346497e-10	2.691028e-11	2.691028e-11
1.880000e+03	1.920000e+03	9.646870e-11	1.625752e-11	1.625752e-11
1.920000e+03	1.960000e+03	6.824497e-11	1.223352e-11	1.223352e-11
1.960000e+03	2.000000e+03	5.905805e-11	1.189205e-11	1.189205e-11
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Path=WWW-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ScaledBy=3.26574128059214598e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.911633e-10	4.387934e-11	4.387934e-11
8.000000e+01	1.200000e+02	3.414823e-08	3.897135e-10	3.897135e-10
1.200000e+02	1.600000e+02	5.018838e-07	1.441274e-09	1.441274e-09
1.600000e+02	2.000000e+02	1.332672e-06	2.415876e-09	2.415876e-09
2.000000e+02	2.400000e+02	1.699420e-06	2.735205e-09	2.735205e-09
2.400000e+02	2.800000e+02	1.665557e-06	2.654128e-09	2.654128e-09
2.800000e+02	3.200000e+02	1.445464e-06	2.410014e-09	2.410014e-09
3.200000e+02	3.600000e+02	1.183088e-06	2.153729e-09	2.153729e-09
3.600000e+02	4.000000e+02	9.438180e-07	1.883712e-09	1.883712e-09
4.000000e+02	4.400000e+02	7.465155e-07	1.637976e-09	1.637976e-09
4.400000e+02	4.800000e+02	5.870043e-07	1.439066e-09	1.439066e-09
4.800000e+02	5.200000e+02	4.517102e-07	1.230064e-09	1.230064e-09
5.200000e+02	5.600000e+02	3.375102e-07	1.046923e-09	1.046923e-09
5.600000e+02	6.000000e+02	2.505075e-07	8.694111e-10	8.694111e-10
6.000000e+02	6.400000e+02	1.861961e-07	7.365211e-10	7.365211e-10
6.400000e+02	6.800000e+02	1.370519e-07	6.305812e-10	6.305812e-10
6.800000e+02	7.200000e+02	1.027072e-07	5.411469e-10	5.411469e-10
7.200000e+02	7.600000e+02	7.733500e-08	4.616902e-10	4.616902e-10
7.600000e+02	8.000000e+02	5.716703e-08	3.983052e-10	3.983052e-10
8.000000e+02	8.400000e+02	4.307652e-08	3.447670e-10	3.447670e-10
8.400000e+02	8.800000e+02	3.262667e-08	3.044343e-10	3.044343e-10
8.800000e+02	9.200000e+02	2.457549e-08	2.670552e-10	2.670552e-10
9.200000e+02	9.600000e+02	1.857935e-08	2.422093e-10	2.422093e-10
9.600000e+02	1.000000e+03	1.402306e-08	1.990247e-10	1.990247e-10
1.000000e+03	1.040000e+03	1.058599e-08	1.775949e-10	1.775949e-10
1.040000e+03	1.080000e+03	8.394630e-09	1.557143e-10	1.557143e-10
1.080000e+03	1.120000e+03	6.350113e-09	1.466407e-10	1.466407e-10
1.120000e+03	1.160000e+03	4.811000e-09	1.295086e-10	1.295086e-10
1.160000e+03	1.200000e+03	3.727905e-09	1.201439e-10	1.201439e-10
1.200000e+03	1.240000e+03	2.956923e-09	9.478087e-11	9.478087e-11
1.240000e+03	1.280000e+03	2.294553e-09	7.972261e-11	7.972261e-11
1.280000e+03	1.320000e+03	1.922948e-09	7.878721e-11	7.878721e-11
1.320000e+03	1.360000e+03	1.560103e-09	7.655703e-11	7.655703e-11
1.360000e+03	1.400000e+03	1.024391e-09	7.636449e-11	7.636449e-11
1.400000e+03	1.440000e+03	9.581203e-10	6.187249e-11	6.187249e-11
1.440000e+03	1.480000e+03	7.599235e-10	4.891516e-11	4.891516e-11
1.480000e+03	1.520000e+03	6.614433e-10	4.333578e-11	4.333578e-11
1.520000e+03	1.560000e+03	5.965495e-10	5.686644e-11	5.686644e-11
1.560000e+03	1.600000e+03	4.153255e-10	7.637131e-11	7.637131e-11
1.600000e+03	1.640000e+03	3.263958e-10	2.889877e-11	2.889877e-11
1.640000e+03	1.680000e+03	3.082157e-10	3.290609e-11	3.290609e-11
1.680000e+03	1.720000e+03	2.385100e-10	2.829245e-11	2.829245e-11
1.720000e+03	1.760000e+03	2.017082e-10	2.257527e-11	2.257527e-11
1.760000e+03	1.800000e+03	1.239634e-10	2.146952e-11	2.146952e-11
1.800000e+03	1.840000e+03	1.435989e-10	2.339688e-11	2.339688e-11
1.840000e+03	1.880000e+03	1.387977e-10	2.710111e-11	2.710111e-11
1.880000e+03	1.920000e+03	9.965237e-11	1.678617e-11	1.678617e-11
1.920000e+03	1.960000e+03	7.098298e-11	1.269682e-11	1.269682e-11
1.960000e+03	2.000000e+03	6.084758e-11	1.215816e-11	1.215816e-11
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Path=WWW-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ScaledBy=3.26573993128086657e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	4.340080e-10	4.966354e-11	4.966354e-11
8.000000e+01	1.200000e+02	3.793450e-08	4.361895e-10	4.361895e-10
1.200000e+02	1.600000e+02	5.579075e-07	1.611097e-09	1.611097e-09
1.600000e+02	2.000000e+02	1.486387e-06	2.704665e-09	2.704665e-09
2.000000e+02	2.400000e+02	1.902556e-06	3.065417e-09	3.065417e-09
2.400000e+02	2.800000e+02	1.871162e-06	2.978135e-09	2.978135e-09
2.800000e+02	3.200000e+02	1.628740e-06	2.706322e-09	2.706322e-09
3.200000e+02	3.600000e+02	1.336911e-06	2.415367e-09	2.415367e-09
3.600000e+02	4.000000e+02	1.069317e-06	2.114483e-09	2.114483e-09
4.000000e+02	4.400000e+02	8.478130e-07	1.840834e-09	1.840834e-09
4.400000e+02	4.800000e+02	6.680600e-07	1.616249e-09	1.616249e-09
4.800000e+02	5.200000e+02	5.150508e-07	1.383549e-09	1.383549e-09
5.200000e+02	5.600000e+02	3.852550e-07	1.174019e-09	1.174019e-09
5.600000e+02	6.000000e+02	2.862992e-07	9.774252e-10	9.774252e-10
6.000000e+02	6.400000e+02	2.129631e-07	8.278511e-10	8.278511e-10
6.400000e+02	6.800000e+02	1.569001e-07	7.068055e-10	7.068055e-10
6.800000e+02	7.200000e+02	1.176215e-07	6.071154e-10	6.071154e-10
7.200000e+02	7.600000e+02	8.864843e-08	5.199936e-10	5.199936e-10
7.600000e+02	8.000000e+02	6.559208e-08	4.484256e-10	4.484256e-10
8.000000e+02	8.400000e+02	4.942268e-08	3.881640e-10	3.881640e-10
8.400000e+02	8.800000e+02	3.748270e-08	3.423433e-10	3.423433e-10
8.800000e+02	9.200000e+02	2.821853e-08	2.995895e-10	2.995895e-10
9.200000e+02	9.600000e+02	2.134981e-08	2.708749e-10	2.708749e-10
9.600000e+02	1.000000e+03	1.611240e-08	2.244381e-10	2.244381e-10
1.000000e+03	1.040000e+03	1.217232e-08	2.018625e-10	2.018625e-10
1.040000e+03	1.080000e+03	9.640732e-09	1.788474e-10	1.788474e-10
1.080000e+03	1.120000e+03	7.293487e-09	1.646034e-10	1.646034e-10
1.120000e+03	1.160000e+03	5.533702e-09	1.463634e-10	1.463634e-10
1.160000e+03	1.200000e+03	4.287660e-09	1.335185e-10	1.335185e-10
1.200000e+03	1.240000e+03	3.390068e-09	1.071871e-10	1.071871e-10
1.240000e+03	1.280000e+03	2.621660e-09	8.989449e-11	8.989449e-11
1.280000e+03	1.320000e+03	2.201804e-09	8.984803e-11	8.984803e-11
1.320000e+03	1.360000e+03	1.777490e-09	8.522903e-11	8.522903e-11
1.360000e+03	1.400000e+03	1.185713e-09	8.293054e-11	8.293054e-11
1.400000e+03	1.440000e+03	1.093067e-09	6.817575e-11	6.817575e-11
1.440000e+03	1.480000e+03	8.631180e-10	5.407108e-11	5.407108e-11
1.480000e+03	1.520000e+03	7.538838e-10	4.950503e-11	4.950503e-11
1.520000e+03	1.560000e+03	6.676692e-10	6.198653e-11	6.198653e-11
1.560000e+03	1.600000e+03	4.845380e-10	8.458062e-11	8.458062e-11
1.600000e+03	1.640000e+03	3.698240e-10	3.239517e-11	3.239517e-11
1.640000e+03	1.680000e+03	3.473153e-10	3.674927e-11	3.674927e-11
1.680000e+03	1.720000e+03	2.706775e-10	3.232888e-11	3.232888e-11
1.720000e+03	1.760000e+03	2.288075e-10	2.589668e-11	2.589668e-11
1.760000e+03	1.800000e+03	1.440157e-10	2.512818e-11	2.512818e-11
1.800000e+03	1.840000e+03	1.619410e-10	2.710892e-11	2.710892e-11
1.840000e+03	1.880000e+03	1.571425e-10	3.108656e-11	3.108656e-11
1.880000e+03	1.920000e+03	1.144200e-10	1.935436e-11	1.935436e-11
1.920000e+03	1.960000e+03	8.060827e-11	1.451265e-11	1.451265e-11
1.960000e+03	2.000000e+03	7.098132e-11	1.448933e-11	1.448933e-11
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Path=WWW-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ScaledBy=3.26574193043262709e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	4.284197e-10	4.814889e-11	4.814889e-11
8.000000e+01	1.200000e+02	3.750315e-08	4.277863e-10	4.277863e-10
1.200000e+02	1.600000e+02	5.519120e-07	1.584654e-09	1.584654e-09
1.600000e+02	2.000000e+02	1.473368e-06	2.665769e-09	2.665769e-09
2.000000e+02	2.400000e+02	1.891796e-06	3.034056e-09	3.034056e-09
2.400000e+02	2.800000e+02	1.866043e-06	2.959693e-09	2.959693e-09
2.800000e+02	3.200000e+02	1.628951e-06	2.700935e-09	2.700935e-09
3.200000e+02	3.600000e+02	1.340512e-06	2.422101e-09	2.422101e-09
3.600000e+02	4.000000e+02	1.074716e-06	2.127446e-09	2.127446e-09
4.000000e+02	4.400000e+02	8.538232e-07	1.856368e-09	1.856368e-09
4.400000e+02	4.800000e+02	6.741105e-07	1.635480e-09	1.635480e-09
4.800000e+02	5.200000e+02	5.204945e-07	1.401768e-09	1.401768e-09
5.200000e+02	5.600000e+02	3.899777e-07	1.193466e-09	1.193466e-09
5.600000e+02	6.000000e+02	2.902190e-07	9.944238e-10	9.944238e-10
6.000000e+02	6.400000e+02	2.162000e-07	8.440113e-10	8.440113e-10
6.400000e+02	6.800000e+02	1.594888e-07	7.226947e-10	7.226947e-10
6.800000e+02	7.200000e+02	1.197142e-07	6.212463e-10	6.212463e-10
7.200000e+02	7.600000e+02	9.030520e-08	5.322314e-10	5.322314e-10
7.600000e+02	8.000000e+02	6.688880e-08	4.595653e-10	4.595653e-10
8.000000e+02	8.400000e+02	5.046542e-08	3.985049e-10	3.985049e-10
8.400000e+02	8.800000e+02	3.828773e-08	3.518734e-10	3.518734e-10
8.800000e+02	9.200000e+02	2.886645e-08	3.085804e-10	3.085804e-10
9.200000e+02	9.600000e+02	2.185689e-08	2.798036e-10	2.798036e-10
9.600000e+02	1.000000e+03	1.651283e-08	2.310330e-10	2.310330e-10
1.000000e+03	1.040000e+03	1.248264e-08	2.078982e-10	2.078982e-10
1.040000e+03	1.080000e+03	9.902137e-09	1.836072e-10	1.836072e-10
1.080000e+03	1.120000e+03	7.494277e-09	1.703807e-10	1.703807e-10
1.120000e+03	1.160000e+03	5.686402e-09	1.513307e-10	1.513307e-10
1.160000e+03	1.200000e+03	4.413690e-09	1.390759e-10	1.390759e-10
1.200000e+03	1.240000e+03	3.496618e-09	1.110905e-10	1.110905e-10
1.240000e+03	1.280000e+03	2.705583e-09	9.283955e-11	9.283955e-11
1.280000e+03	1.320000e+03	2.272773e-09	9.276738e-11	9.276738e-11
1.320000e+03	1.360000e+03	1.838826e-09	8.891165e-11	8.891165e-11
1.360000e+03	1.400000e+03	1.220850e-09	8.763279e-11	8.763279e-11
1.400000e+03	1.440000e+03	1.132198e-09	7.140932e-11	7.140932e-11
1.440000e+03	1.480000e+03	8.958470e-10	5.662400e-11	5.662400e-11
1.480000e+03	1.520000e+03	7.811207e-10	5.123178e-11	5.123178e-11
1.520000e+03	1.560000e+03	6.976745e-10	6.559479e-11	6.559479e-11
1.560000e+03	1.600000e+03	4.981638e-10	8.911902e-11	8.911902e-11
1.600000e+03	1.640000e+03	3.847280e-10	3.366414e-11	3.366414e-11
1.640000e+03	1.680000e+03	3.628968e-10	3.867165e-11	3.867165e-11
1.680000e+03	1.720000e+03	2.808500e-10	3.317045e-11	3.317045e-11
1.720000e+03	1.760000e+03	2.379136e-10	2.679756e-11	2.679756e-11
1.760000e+03	1.800000e+03	1.490135e-10	2.597612e-11	2.597612e-11
1.800000e+03	1.840000e+03	1.695163e-10	2.818495e-11	2.818495e-11
1.840000e+03	1.880000e+03	1.623878e-10	3.133999e-11	3.133999e-11
1.880000e+03	1.920000e+03	1.186781e-10	2.006513e-11	2.006513e-11
1.920000e+03	1.960000e+03	8.415270e-11	1.511462e-11	1.511462e-11
1.960000e+03	2.000000e+03	7.355095e-11	1.492056e-11	1.492056e-11
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=WWW-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ScaledBy=3.26574061994328354e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.910082e-10	4.394130e-11	4.394130e-11
8.000000e+01	1.200000e+02	3.445373e-08	3.848963e-10	3.848963e-10
1.200000e+02	1.600000e+02	5.078085e-07	1.436852e-09	1.436852e-09
1.600000e+02	2.000000e+02	1.334319e-06	2.399046e-09	2.399046e-09
2.000000e+02	2.400000e+02	1.677860e-06	2.692409e-09	2.692409e-09
2.400000e+02	2.800000e+02	1.624936e-06	2.596062e-09	2.596062e-09
2.800000e+02	3.200000e+02	1.394760e-06	2.341644e-09	2.341644e-09
3.200000e+02	3.600000e+02	1.129770e-06	2.076947e-09	2.076947e-09
3.600000e+02	4.000000e+02	8.927090e-07	1.806905e-09	1.806905e-09
4.000000e+02	4.400000e+02	6.995505e-07	1.560258e-09	1.560258e-09
4.400000e+02	4.800000e+02	5.451385e-07	1.363648e-09	1.363648e-09
4.800000e+02	5.200000e+02	4.155343e-07	1.158071e-09	1.158071e-09
5.200000e+02	5.600000e+02	3.073385e-07	9.802796e-10	9.802796e-10
5.600000e+02	6.000000e+02	2.257477e-07	8.094566e-10	8.094566e-10
6.000000e+02	6.400000e+02	1.660922e-07	6.808195e-10	6.808195e-10
6.400000e+02	6.800000e+02	1.208777e-07	5.789676e-10	5.789676e-10
6.800000e+02	7.200000e+02	8.974467e-08	4.945892e-10	4.945892e-10
7.200000e+02	7.600000e+02	6.699047e-08	4.185872e-10	4.185872e-10
7.600000e+02	8.000000e+02	4.899270e-08	3.589156e-10	3.589156e-10
8.000000e+02	8.400000e+02	3.664963e-08	3.089885e-10	3.089885e-10
8.400000e+02	8.800000e+02	2.757568e-08	2.722933e-10	2.722933e-10
8.800000e+02	9.200000e+02	2.065220e-08	2.380154e-10	2.380154e-10
9.200000e+02	9.600000e+02	1.549251e-08	2.151586e-10	2.151586e-10
9.600000e+02	1.000000e+03	1.164478e-08	1.766657e-10	1.766657e-10
1.000000e+03	1.040000e+03	8.746128e-09	1.550600e-10	1.550600e-10
1.040000e+03	1.080000e+03	6.903542e-09	1.351227e-10	1.351227e-10
1.080000e+03	1.120000e+03	5.189828e-09	1.279837e-10	1.279837e-10
1.120000e+03	1.160000e+03	3.918132e-09	1.123784e-10	1.123784e-10
1.160000e+03	1.200000e+03	3.015095e-09	1.053360e-10	1.053360e-10
1.200000e+03	1.240000e+03	2.389938e-09	8.125192e-11	8.125192e-11
1.240000e+03	1.280000e+03	1.855347e-09	6.961570e-11	6.961570e-11
1.280000e+03	1.320000e+03	1.551476e-09	6.777716e-11	6.777716e-11
1.320000e+03	1.360000e+03	1.255749e-09	6.573653e-11	6.573653e-11
1.360000e+03	1.400000e+03	8.028045e-10	6.563958e-11	6.563958e-11
1.400000e+03	1.440000e+03	7.631817e-10	5.328311e-11	5.328311e-11
1.440000e+03	1.480000e+03	6.114903e-10	4.246574e-11	4.246574e-11
1.480000e+03	1.520000e+03	5.290680e-10	3.646416e-11	3.646416e-11
1.520000e+03	1.560000e+03	4.871820e-10	4.975648e-11	4.975648e-11
1.560000e+03	1.600000e+03	3.255148e-10	6.550011e-11	6.550011e-11
1.600000e+03	1.640000e+03	2.604453e-10	2.509360e-11	2.509360e-11
1.640000e+03	1.680000e+03	2.463157e-10	2.784251e-11	2.784251e-11
1.680000e+03	1.720000e+03	1.941577e-10	2.534583e-11	2.534583e-11
1.720000e+03	1.760000e+03	1.628022e-10	1.926194e-11	1.926194e-11
1.760000e+03	1.800000e+03	9.312765e-11	1.670248e-11	1.670248e-11
1.800000e+03	1.840000e+03	1.126919e-10	1.882157e-11	1.882157e-11
1.840000e+03	1.880000e+03	1.138519e-10	2.460906e-11	2.460906e-11
1.880000e+03	1.920000e+03	7.710820e-11	1.355878e-11	1.355878e-11
1.920000e+03	1.960000e+03	5.522723e-11	1.041454e-11	1.041454e-11
1.960000e+03	2.000000e+03	4.516655e-11	9.521446e-12	9.521446e-12
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=WWW-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ScaledBy=3.26574053365341349e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.942427e-10	4.421047e-11	4.421047e-11
8.000000e+01	1.200000e+02	3.450810e-08	3.861449e-10	3.861449e-10
1.200000e+02	1.600000e+02	5.088713e-07	1.478210e-09	1.478210e-09
1.600000e+02	2.000000e+02	1.336952e-06	2.439122e-09	2.439122e-09
2.000000e+02	2.400000e+02	1.680286e-06	2.703060e-09	2.703060e-09
2.400000e+02	2.800000e+02	1.627523e-06	2.605301e-09	2.605301e-09
2.800000e+02	3.200000e+02	1.399907e-06	2.928101e-09	2.928101e-09
3.200000e+02	3.600000e+02	1.134675e-06	3.145766e-09	3.145766e-09
3.600000e+02	4.000000e+02	8.961568e-07	1.927322e-09	1.927322e-09
4.000000e+02	4.400000e+02	7.019580e-07	1.568509e-09	1.568509e-09
4.400000e+02	4.800000e+02	5.472767e-07	1.367523e-09	1.367523e-09
4.800000e+02	5.200000e+02	4.175482e-07	1.163873e-09	1.163873e-09
5.200000e+02	5.600000e+02	3.090478e-07	9.832802e-10	9.832802e-10
5.600000e+02	6.000000e+02	2.272412e-07	8.123334e-10	8.123334e-10
6.000000e+02	6.400000e+02	1.691130e-07	1.861266e-09	1.861266e-09
6.400000e+02	6.800000e+02	1.219981e-07	5.821065e-10	5.821065e-10
6.800000e+02	7.200000e+02	9.066733e-08	4.969662e-10	4.969662e-10
7.200000e+02	7.600000e+02	6.776785e-08	4.209988e-10	4.209988e-10
7.600000e+02	8.000000e+02	4.963830e-08	3.611322e-10	3.611322e-10
8.000000e+02	8.400000e+02	3.718053e-08	3.111477e-10	3.111477e-10
8.400000e+02	8.800000e+02	2.800550e-08	2.741740e-10	2.741740e-10
8.800000e+02	9.200000e+02	2.099534e-08	2.397014e-10	2.397014e-10
9.200000e+02	9.600000e+02	1.577339e-08	2.167167e-10	2.167167e-10
9.600000e+02	1.000000e+03	1.186562e-08	1.780789e-10	1.780789e-10
1.000000e+03	1.040000e+03	8.921138e-09	1.564987e-10	1.564987e-10
1.040000e+03	1.080000e+03	7.048635e-09	1.365552e-10	1.365552e-10
1.080000e+03	1.120000e+03	5.306018e-09	1.291477e-10	1.291477e-10
1.120000e+03	1.160000e+03	4.010482e-09	1.135113e-10	1.135113e-10
1.160000e+03	1.200000e+03	3.090190e-09	1.061981e-10	1.061981e-10
1.200000e+03	1.240000e+03	2.450118e-09	8.220120e-11	8.220120e-11
1.240000e+03	1.280000e+03	1.903156e-09	7.033226e-11	7.033226e-11
1.280000e+03	1.320000e+03	1.592254e-09	6.861712e-11	6.861712e-11
1.320000e+03	1.360000e+03	1.289396e-09	6.644838e-11	6.644838e-11
1.360000e+03	1.400000e+03	8.289650e-10	6.628632e-11	6.628632e-11
1.400000e+03	1.440000e+03	7.852708e-10	5.382815e-11	5.382815e-11
1.440000e+03	1.480000e+03	6.286360e-10	4.287561e-11	4.287561e-11
1.480000e+03	1.520000e+03	5.447725e-10	3.701768e-11	3.701768e-11
1.520000e+03	1.560000e+03	4.990548e-10	5.007949e-11	5.007949e-11
1.560000e+03	1.600000e+03	3.368220e-10	6.609965e-11	6.609965e-11
1.600000e+03	1.640000e+03	2.685142e-10	2.535903e-11	2.535903e-11
1.640000e+03	1.680000e+03	2.534660e-10	2.817863e-11	2.817863e-11
1.680000e+03	1.720000e+03	1.995925e-10	2.555320e-11	2.555320e-11
1.720000e+03	1.760000e+03	1.675744e-10	1.953060e-11	1.953060e-11
1.760000e+03	1.800000e+03	9.717668e-11	1.717613e-11	1.717613e-11
1.800000e+03	1.840000e+03	1.164763e-10	1.922108e-11	1.922108e-11
1.840000e+03	1.880000e+03	1.171386e-10	2.476824e-11	2.476824e-11
1.880000e+03	1.920000e+03	8.016128e-11	1.382385e-11	1.382385e-11
1.920000e+03	1.960000e+03	5.726807e-11	1.058912e-11	1.058912e-11
1.960000e+03	2.000000e+03	4.732855e-11	9.781711e-12	9.781711e-12
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
Path=WWW-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
ScaledBy=3.26574178115002569e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.922025e-10	4.414221e-11	4.414221e-11
8.000000e+01	1.200000e+02	3.446440e-08	3.870925e-10	3.870925e-10
1.200000e+02	1.600000e+02	5.075068e-07	1.441891e-09	1.441891e-09
1.600000e+02	2.000000e+02	1.336047e-06	2.408200e-09	2.408200e-09
2.000000e+02	2.400000e+02	1.684243e-06	2.706341e-09	2.706341e-09
2.400000e+02	2.800000e+02	1.634439e-06	2.611014e-09	2.611014e-09
2.800000e+02	3.200000e+02	1.405602e-06	2.356696e-09	2.356696e-09
3.200000e+02	3.600000e+02	1.140651e-06	2.091882e-09	2.091882e-09
3.600000e+02	4.000000e+02	9.028798e-07	1.821284e-09	1.821284e-09
4.000000e+02	4.400000e+02	7.087502e-07	1.574325e-09	1.574325e-09
4.400000e+02	4.800000e+02	5.532645e-07	1.376618e-09	1.376618e-09
4.800000e+02	5.200000e+02	4.225540e-07	1.170607e-09	1.170607e-09
5.200000e+02	5.600000e+02	3.131740e-07	9.914153e-10	9.914153e-10
5.600000e+02	6.000000e+02	2.305495e-07	8.196371e-10	8.196371e-10
6.000000e+02	6.400000e+02	1.699984e-07	6.902021e-10	6.902021e-10
6.400000e+02	6.800000e+02	1.240245e-07	5.874117e-10	5.874117e-10
6.800000e+02	7.200000e+02	9.226930e-08	5.022594e-10	5.022594e-10
7.200000e+02	7.600000e+02	6.901853e-08	4.261928e-10	4.261928e-10
7.600000e+02	8.000000e+02	5.059645e-08	3.656070e-10	3.656070e-10
8.000000e+02	8.400000e+02	3.792133e-08	3.150399e-10	3.150399e-10
8.400000e+02	8.800000e+02	2.857920e-08	2.777038e-10	2.777038e-10
8.800000e+02	9.200000e+02	2.143355e-08	2.428633e-10	2.428633e-10
9.200000e+02	9.600000e+02	1.610792e-08	2.195652e-10	2.195652e-10
9.600000e+02	1.000000e+03	1.212040e-08	1.803751e-10	1.803751e-10
1.000000e+03	1.040000e+03	9.111665e-09	1.589292e-10	1.589292e-10
1.040000e+03	1.080000e+03	7.203998e-09	1.390138e-10	1.390138e-10
1.080000e+03	1.120000e+03	5.426385e-09	1.312273e-10	1.312273e-10
1.120000e+03	1.160000e+03	4.101993e-09	1.154693e-10	1.154693e-10
1.160000e+03	1.200000e+03	3.159680e-09	1.075168e-10	1.075168e-10
1.200000e+03	1.240000e+03	2.500082e-09	8.346908e-11	8.346908e-11
1.240000e+03	1.280000e+03	1.943364e-09	7.132795e-11	7.132795e-11
1.280000e+03	1.320000e+03	1.626924e-09	6.972106e-11	6.972106e-11
1.320000e+03	1.360000e+03	1.318927e-09	6.774820e-11	6.774820e-11
1.360000e+03	1.400000e+03	8.501240e-10	6.694222e-11	6.694222e-11
1.400000e+03	1.440000e+03	8.034607e-10	5.467709e-11	5.467709e-11
1.440000e+03	1.480000e+03	6.411842e-10	4.349991e-11	4.349991e-11
1.480000e+03	1.520000e+03	5.562165e-10	3.786673e-11	3.786673e-11
1.520000e+03	1.560000e+03	5.075915e-10	5.064781e-11	5.064781e-11
1.560000e+03	1.600000e+03	3.450728e-10	6.670770e-11	6.670770e-11
1.600000e+03	1.640000e+03	2.732562e-10	2.571558e-11	2.571558e-11
1.640000e+03	1.680000e+03	2.589688e-10	2.859953e-11	2.859953e-11
1.680000e+03	1.720000e+03	2.032376e-10	2.583059e-11	2.583059e-11
1.720000e+03	1.760000e+03	1.710475e-10	1.979853e-11	1.979853e-11
1.760000e+03	1.800000e+03	9.989030e-11	1.753278e-11	1.753278e-11
1.800000e+03	1.840000e+03	1.185121e-10	1.957018e-11	1.957018e-11
1.840000e+03	1.880000e+03	1.189529e-10	2.528761e-11	2.528761e-11
1.880000e+03	1.920000e+03	8.208958e-11	1.441444e-11	1.441444e-11
1.920000e+03	1.960000e+03	5.847277e-11	1.094844e-11	1.094844e-11
1.960000e+03	2.000000e+03	4.840937e-11	9.956320e-12	9.956320e-12
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Path=WWW-QCDEW[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ScaledBy=3.26574186406980425e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	4.254155e-10	6.505610e-11	6.505610e-11
8.000000e+01	1.200000e+02	3.370990e-08	4.133078e-10	4.133078e-10
1.200000e+02	1.600000e+02	5.037765e-07	1.582798e-09	1.582798e-09
1.600000e+02	2.000000e+02	1.336182e-06	3.272812e-09	3.272812e-09
2.000000e+02	2.400000e+02	1.676957e-06	3.001534e-09	3.001534e-09
2.400000e+02	2.800000e+02	1.614296e-06	2.786010e-09	2.786010e-09
2.800000e+02	3.200000e+02	1.381663e-06	2.492079e-09	2.492079e-09
3.200000e+02	3.600000e+02	1.116027e-06	2.183183e-09	2.183183e-09
3.600000e+02	4.000000e+02	8.821365e-07	1.882895e-09	1.882895e-09
4.000000e+02	4.400000e+02	6.905285e-07	1.590150e-09	1.590150e-09
4.400000e+02	4.800000e+02	5.389553e-07	1.395773e-09	1.395773e-09
4.800000e+02	5.200000e+02	4.116790e-07	1.178334e-09	1.178334e-09
5.200000e+02	5.600000e+02	3.063448e-07	9.900780e-10	9.900780e-10
5.600000e+02	6.000000e+02	2.257175e-07	8.431489e-10	8.431489e-10
6.000000e+02	6.400000e+02	1.664690e-07	6.859729e-10	6.859729e-10
6.400000e+02	6.800000e+02	1.217806e-07	5.861464e-10	5.861464e-10
6.800000e+02	7.200000e+02	9.080590e-08	4.890844e-10	4.890844e-10
7.200000e+02	7.600000e+02	6.827527e-08	4.253917e-10	4.253917e-10
7.600000e+02	8.000000e+02	5.021470e-08	3.592033e-10	3.592033e-10
8.000000e+02	8.400000e+02	3.761608e-08	3.050069e-10	3.050069e-10
8.400000e+02	8.800000e+02	2.839123e-08	2.714322e-10	2.714322e-10
8.800000e+02	9.200000e+02	2.131387e-08	2.334004e-10	2.334004e-10
9.200000e+02	9.600000e+02	1.594035e-08	2.133686e-10	2.133686e-10
9.600000e+02	1.000000e+03	1.204086e-08	1.747992e-10	1.747992e-10
1.000000e+03	1.040000e+03	9.131292e-09	1.588131e-10	1.588131e-10
1.040000e+03	1.080000e+03	7.201915e-09	1.444246e-10	1.444246e-10
1.080000e+03	1.120000e+03	5.431962e-09	1.290058e-10	1.290058e-10
1.120000e+03	1.160000e+03	4.121965e-09	1.174082e-10	1.174082e-10
1.160000e+03	1.200000e+03	3.142193e-09	1.006251e-10	1.006251e-10
1.200000e+03	1.240000e+03	2.461204e-09	7.785470e-11	7.785470e-11
1.240000e+03	1.280000e+03	1.917502e-09	7.210472e-11	7.210472e-11
1.280000e+03	1.320000e+03	1.605245e-09	6.925763e-11	6.925763e-11
1.320000e+03	1.360000e+03	1.320258e-09	6.657930e-11	6.657930e-11
1.360000e+03	1.400000e+03	8.744458e-10	5.826701e-11	5.826701e-11
1.400000e+03	1.440000e+03	8.101500e-10	5.275705e-11	5.275705e-11
1.440000e+03	1.480000e+03	6.224912e-10	3.892522e-11	3.892522e-11
1.480000e+03	1.520000e+03	5.456508e-10	3.606560e-11	3.606560e-11
1.520000e+03	1.560000e+03	5.021072e-10	5.656287e-11	5.656287e-11
1.560000e+03	1.600000e+03	3.606232e-10	6.328562e-11	6.328562e-11
1.600000e+03	1.640000e+03	2.605968e-10	2.395599e-11	2.395599e-11
1.640000e+03	1.680000e+03	2.572788e-10	2.746822e-11	2.746822e-11
1.680000e+03	1.720000e+03	1.957319e-10	2.290034e-11	2.290034e-11
1.720000e+03	1.760000e+03	1.639660e-10	1.807465e-11	1.807465e-11
1.760000e+03	1.800000e+03	1.066351e-10	2.087867e-11	2.087867e-11
1.800000e+03	1.840000e+03	1.218499e-10	2.294268e-11	2.294268e-11
1.840000e+03	1.880000e+03	1.178309e-10	2.148384e-11	2.148384e-11
1.880000e+03	1.920000e+03	7.876710e-11	1.215013e-11	1.215013e-11
1.920000e+03	1.960000e+03	5.833795e-11	1.079872e-11	1.079872e-11
1.960000e+03	2.000000e+03	5.388695e-11	1.165192e-11	1.165192e-11
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Path=WWW-QCDEW[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ScaledBy=3.26574174270495332e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.859847e-10	4.360282e-11	4.360282e-11
8.000000e+01	1.200000e+02	3.304638e-08	3.892494e-10	3.892494e-10
1.200000e+02	1.600000e+02	4.919730e-07	1.447965e-09	1.447965e-09
1.600000e+02	2.000000e+02	1.305289e-06	2.429687e-09	2.429687e-09
2.000000e+02	2.400000e+02	1.647873e-06	2.733404e-09	2.733404e-09
2.400000e+02	2.800000e+02	1.596116e-06	2.616945e-09	2.616945e-09
2.800000e+02	3.200000e+02	1.370878e-06	2.351957e-09	2.351957e-09
3.200000e+02	3.600000e+02	1.110606e-06	2.085149e-09	2.085149e-09
3.600000e+02	4.000000e+02	8.792577e-07	1.801409e-09	1.801409e-09
4.000000e+02	4.400000e+02	6.899888e-07	1.550876e-09	1.550876e-09
4.400000e+02	4.800000e+02	5.391578e-07	1.350279e-09	1.350279e-09
4.800000e+02	5.200000e+02	4.126325e-07	1.151825e-09	1.151825e-09
5.200000e+02	5.600000e+02	3.075425e-07	9.752009e-10	9.752009e-10
5.600000e+02	6.000000e+02	2.267617e-07	8.059746e-10	8.059746e-10
6.000000e+02	6.400000e+02	1.676263e-07	6.809921e-10	6.809921e-10
6.400000e+02	6.800000e+02	1.227711e-07	5.777497e-10	5.777497e-10
6.800000e+02	7.200000e+02	9.177265e-08	4.916605e-10	4.916605e-10
7.200000e+02	7.600000e+02	6.898615e-08	4.245196e-10	4.245196e-10
7.600000e+02	8.000000e+02	5.089820e-08	3.637559e-10	3.637559e-10
8.000000e+02	8.400000e+02	3.812747e-08	3.087535e-10	3.087535e-10
8.400000e+02	8.800000e+02	2.881163e-08	2.748369e-10	2.748369e-10
8.800000e+02	9.200000e+02	2.168217e-08	2.378691e-10	2.378691e-10
9.200000e+02	9.600000e+02	1.626106e-08	2.175204e-10	2.175204e-10
9.600000e+02	1.000000e+03	1.225674e-08	1.784980e-10	1.784980e-10
1.000000e+03	1.040000e+03	9.310630e-09	1.618670e-10	1.618670e-10
1.040000e+03	1.080000e+03	7.373612e-09	1.472729e-10	1.472729e-10
1.080000e+03	1.120000e+03	5.565432e-09	1.316967e-10	1.316967e-10
1.120000e+03	1.160000e+03	4.215380e-09	1.193893e-10	1.193893e-10
1.160000e+03	1.200000e+03	3.218608e-09	1.041845e-10	1.041845e-10
1.200000e+03	1.240000e+03	2.533515e-09	8.017079e-11	8.017079e-11
1.240000e+03	1.280000e+03	1.979781e-09	7.267453e-11	7.267453e-11
1.280000e+03	1.320000e+03	1.664835e-09	7.116813e-11	7.116813e-11
1.320000e+03	1.360000e+03	1.365198e-09	6.831258e-11	6.831258e-11
1.360000e+03	1.400000e+03	8.853345e-10	6.618147e-11	6.618147e-11
1.400000e+03	1.440000e+03	8.319615e-10	5.252167e-11	5.252167e-11
1.440000e+03	1.480000e+03	6.550165e-10	4.179882e-11	4.179882e-11
1.480000e+03	1.520000e+03	5.690490e-10	3.764385e-11	3.764385e-11
1.520000e+03	1.560000e+03	5.314525e-10	6.109883e-11	6.109883e-11
1.560000e+03	1.600000e+03	3.675260e-10	6.540734e-11	6.540734e-11
1.600000e+03	1.640000e+03	2.784070e-10	2.620390e-11	2.620390e-11
1.640000e+03	1.680000e+03	2.708342e-10	2.893732e-11	2.893732e-11
1.680000e+03	1.720000e+03	2.091582e-10	2.486423e-11	2.486423e-11
1.720000e+03	1.760000e+03	1.727236e-10	1.913019e-11	1.913019e-11
1.760000e+03	1.800000e+03	1.092598e-10	2.096876e-11	2.096876e-11
1.800000e+03	1.840000e+03	1.281730e-10	2.374291e-11	2.374291e-11
1.840000e+03	1.880000e+03	1.270068e-10	2.428276e-11	2.428276e-11
1.880000e+03	1.920000e+03	8.406900e-11	1.318406e-11	1.318406e-11
1.920000e+03	1.960000e+03	6.177957e-11	1.108029e-11	1.108029e-11
1.960000e+03	2.000000e+03	5.431178e-11	1.142821e-11	1.142821e-11
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Path=WWW-QCDEW[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ScaledBy=3.26574375327710336e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	4.371588e-10	6.804105e-11	6.804105e-11
8.000000e+01	1.200000e+02	3.521530e-08	4.167732e-10	4.167732e-10
1.200000e+02	1.600000e+02	5.195735e-07	1.585729e-09	1.585729e-09
1.600000e+02	2.000000e+02	1.375382e-06	3.158166e-09	3.158166e-09
2.000000e+02	2.400000e+02	1.738726e-06	2.986708e-09	2.986708e-09
2.400000e+02	2.800000e+02	1.689375e-06	2.811934e-09	2.811934e-09
2.800000e+02	3.200000e+02	1.456848e-06	2.530790e-09	2.530790e-09
3.200000e+02	3.600000e+02	1.185818e-06	2.223182e-09	2.223182e-09
3.600000e+02	4.000000e+02	9.423540e-07	1.929254e-09	1.929254e-09
4.000000e+02	4.400000e+02	7.421043e-07	1.649277e-09	1.649277e-09
4.400000e+02	4.800000e+02	5.818187e-07	1.455847e-09	1.455847e-09
4.800000e+02	5.200000e+02	4.462060e-07	1.230151e-09	1.230151e-09
5.200000e+02	5.600000e+02	3.323807e-07	1.038394e-09	1.038394e-09
5.600000e+02	6.000000e+02	2.460484e-07	8.821394e-10	8.821394e-10
6.000000e+02	6.400000e+02	1.822693e-07	7.220502e-10	7.220502e-10
6.400000e+02	6.800000e+02	1.338256e-07	6.200543e-10	6.200543e-10
6.800000e+02	7.200000e+02	9.996605e-08	5.227338e-10	5.227338e-10
7.200000e+02	7.600000e+02	7.521522e-08	4.496372e-10	4.496372e-10
7.600000e+02	8.000000e+02	5.538087e-08	3.829791e-10	3.829791e-10
8.000000e+02	8.400000e+02	4.165605e-08	3.297169e-10	3.297169e-10
8.400000e+02	8.800000e+02	3.151408e-08	2.916264e-10	2.916264e-10
8.800000e+02	9.200000e+02	2.364826e-08	2.522974e-10	2.522974e-10
9.200000e+02	9.600000e+02	1.780891e-08	2.291105e-10	2.291105e-10
9.600000e+02	1.000000e+03	1.345681e-08	1.887495e-10	1.887495e-10
1.000000e+03	1.040000e+03	1.014507e-08	1.687857e-10	1.687857e-10
1.040000e+03	1.080000e+03	7.995097e-09	1.486870e-10	1.486870e-10
1.080000e+03	1.120000e+03	6.037187e-09	1.382196e-10	1.382196e-10
1.120000e+03	1.160000e+03	4.586518e-09	1.233012e-10	1.233012e-10
1.160000e+03	1.200000e+03	3.546640e-09	1.121670e-10	1.121670e-10
1.200000e+03	1.240000e+03	2.791960e-09	8.882282e-11	8.882282e-11
1.240000e+03	1.280000e+03	2.154284e-09	7.610114e-11	7.610114e-11
1.280000e+03	1.320000e+03	1.796868e-09	7.360079e-11	7.360079e-11
1.320000e+03	1.360000e+03	1.460397e-09	7.152521e-11	7.152521e-11
1.360000e+03	1.400000e+03	9.868580e-10	6.341378e-11	6.341378e-11
1.400000e+03	1.440000e+03	9.036125e-10	5.925573e-11	5.925573e-11
1.440000e+03	1.480000e+03	6.979660e-10	4.344512e-11	4.344512e-11
1.480000e+03	1.520000e+03	6.136085e-10	4.018562e-11	4.018562e-11
1.520000e+03	1.560000e+03	5.412513e-10	5.034397e-11	5.034397e-11
1.560000e+03	1.600000e+03	3.981587e-10	7.093350e-11	7.093350e-11
1.600000e+03	1.640000e+03	2.946730e-10	2.557263e-11	2.557263e-11
1.640000e+03	1.680000e+03	2.805283e-10	2.948039e-11	2.948039e-11
1.680000e+03	1.720000e+03	2.151666e-10	2.511485e-11	2.511485e-11
1.720000e+03	1.760000e+03	1.842758e-10	2.066959e-11	2.066959e-11
1.760000e+03	1.800000e+03	1.166195e-10	2.060052e-11	2.060052e-11
1.800000e+03	1.840000e+03	1.305758e-10	2.183223e-11	2.183223e-11
1.840000e+03	1.880000e+03	1.246346e-10	2.373462e-11	2.373462e-11
1.880000e+03	1.920000e+03	9.033267e-11	1.492730e-11	1.492730e-11
1.920000e+03	1.960000e+03	6.436580e-11	1.190642e-11	1.190642e-11
1.960000e+03	2.000000e+03	5.787288e-11	1.174177e-11	1.174177e-11
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
Path=WWW-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
ScaledBy=3.26574180008340926e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.963247e-10	4.526566e-11	4.526566e-11
8.000000e+01	1.200000e+02	3.454535e-08	3.974491e-10	3.974491e-10
1.200000e+02	1.600000e+02	5.074050e-07	1.465565e-09	1.465565e-09
1.600000e+02	2.000000e+02	1.344578e-06	2.451454e-09	2.451454e-09
2.000000e+02	2.400000e+02	1.709202e-06	2.763613e-09	2.763613e-09
2.400000e+02	2.800000e+02	1.670273e-06	2.670619e-09	2.670619e-09
2.800000e+02	3.200000e+02	1.445491e-06	2.414683e-09	2.414683e-09
3.200000e+02	3.600000e+02	1.180194e-06	2.147405e-09	2.147405e-09
3.600000e+02	4.000000e+02	9.394150e-07	1.871976e-09	1.871976e-09
4.000000e+02	4.400000e+02	7.416368e-07	1.624209e-09	1.624209e-09
4.400000e+02	4.800000e+02	5.821155e-07	1.422066e-09	1.422066e-09
4.800000e+02	5.200000e+02	4.473460e-07	1.214094e-09	1.214094e-09
5.200000e+02	5.600000e+02	3.337320e-07	1.029779e-09	1.029779e-09
5.600000e+02	6.000000e+02	2.473877e-07	8.546001e-10	8.546001e-10
6.000000e+02	6.400000e+02	1.836290e-07	7.225035e-10	7.225035e-10
6.400000e+02	6.800000e+02	1.350058e-07	6.167018e-10	6.167018e-10
6.800000e+02	7.200000e+02	1.010553e-07	5.288464e-10	5.288464e-10
7.200000e+02	7.600000e+02	7.603597e-08	4.511877e-10	4.511877e-10
7.600000e+02	8.000000e+02	5.615567e-08	3.887735e-10	3.887735e-10
8.000000e+02	8.400000e+02	4.226295e-08	3.359265e-10	3.359265e-10
8.400000e+02	8.800000e+02	3.200383e-08	2.962577e-10	2.962577e-10
8.800000e+02	9.200000e+02	2.407313e-08	2.593106e-10	2.593106e-10
9.200000e+02	9.600000e+02	1.818838e-08	2.345044e-10	2.345044e-10
9.600000e+02	1.000000e+03	1.371410e-08	1.934762e-10	1.934762e-10
1.000000e+03	1.040000e+03	1.034803e-08	1.726006e-10	1.726006e-10
1.040000e+03	1.080000e+03	8.194007e-09	1.520075e-10	1.520075e-10
1.080000e+03	1.120000e+03	6.196053e-09	1.417460e-10	1.417460e-10
1.120000e+03	1.160000e+03	4.694998e-09	1.254076e-10	1.254076e-10
1.160000e+03	1.200000e+03	3.631850e-09	1.153350e-10	1.153350e-10
1.200000e+03	1.240000e+03	2.874960e-09	9.154517e-11	9.154517e-11
1.240000e+03	1.280000e+03	2.229474e-09	7.728551e-11	7.728551e-11
1.280000e+03	1.320000e+03	1.868378e-09	7.645723e-11	7.645723e-11
1.320000e+03	1.360000e+03	1.512308e-09	7.344193e-11	7.344193e-11
1.360000e+03	1.400000e+03	9.987660e-10	7.219471e-11	7.219471e-11
1.400000e+03	1.440000e+03	9.277378e-10	5.906059e-11	5.906059e-11
1.440000e+03	1.480000e+03	7.342115e-10	4.672121e-11	4.672121e-11
1.480000e+03	1.520000e+03	6.403398e-10	4.197790e-11	4.197790e-11
1.520000e+03	1.560000e+03	5.721950e-10	5.370037e-11	5.370037e-11
1.560000e+03	1.600000e+03	4.058985e-10	7.246992e-11	7.246992e-11
1.600000e+03	1.640000e+03	3.146975e-10	2.784630e-11	2.784630e-11
1.640000e+03	1.680000e+03	2.957757e-10	3.126488e-11	3.126488e-11
1.680000e+03	1.720000e+03	2.305387e-10	2.762518e-11	2.762518e-11
1.720000e+03	1.760000e+03	1.946347e-10	2.189883e-11	2.189883e-11
1.760000e+03	1.800000e+03	1.203896e-10	2.086083e-11	2.086083e-11
1.800000e+03	1.840000e+03	1.376298e-10	2.258335e-11	2.258335e-11
1.840000e+03	1.880000e+03	1.346497e-10	2.691028e-11	2.691028e-11
1.880000e+03	1.920000e+03	9.646870e-11	1.625752e-11	1.625752e-11
1.920000e+03	1.960000e+03	6.824497e-11	1.223352e-11	1.223352e-11
1.960000e+03	2.000000e+03	5.905805e-11	1.189205e-11	1.189205e-11
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Path=WWW-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ScaledBy=3.26574189979116835e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.499420e-10	4.027048e-11	4.027048e-11
8.000000e+01	1.200000e+02	3.343400e-08	4.966767e-10	4.966767e-10
1.200000e+02	1.600000e+02	4.909760e-07	4.022199e-09	4.022199e-09
1.600000e+02	2.000000e+02	1.313544e-06	4.240962e-09	4.240962e-09
2.000000e+02	2.400000e+02	1.675055e-06	6.033953e-09	6.033953e-09
2.400000e+02	2.800000e+02	1.646460e-06	3.500632e-09	3.500632e-09
2.800000e+02	3.200000e+02	1.432688e-06	3.639043e-09	3.639043e-09
3.200000e+02	3.600000e+02	1.177297e-06	3.323670e-09	3.323670e-09
3.600000e+02	4.000000e+02	9.353485e-07	2.155576e-09	2.155576e-09
4.000000e+02	4.400000e+02	7.396845e-07	3.636546e-09	3.636546e-09
4.400000e+02	4.800000e+02	5.817217e-07	1.702119e-09	1.702119e-09
4.800000e+02	5.200000e+02	4.485295e-07	1.266689e-09	1.266689e-09
5.200000e+02	5.600000e+02	3.359933e-07	1.119093e-09	1.119093e-09
5.600000e+02	6.000000e+02	2.506692e-07	1.532833e-09	1.532833e-09
6.000000e+02	6.400000e+02	1.853113e-07	7.779452e-10	7.779452e-10
6.400000e+02	6.800000e+02	1.367266e-07	7.526216e-10	7.526216e-10
6.800000e+02	7.200000e+02	1.024179e-07	5.513901e-10	5.513901e-10
7.200000e+02	7.600000e+02	7.709890e-08	4.679647e-10	4.679647e-10
7.600000e+02	8.000000e+02	5.714400e-08	4.117607e-10	4.117607e-10
8.000000e+02	8.400000e+02	4.308740e-08	3.517420e-10	3.517420e-10
8.400000e+02	8.800000e+02	3.261698e-08	3.084909e-10	3.084909e-10
8.800000e+02	9.200000e+02	2.460299e-08	2.732317e-10	2.732317e-10
9.200000e+02	9.600000e+02	1.857235e-08	2.433476e-10	2.433476e-10
9.600000e+02	1.000000e+03	1.403555e-08	2.023141e-10	2.023141e-10
1.000000e+03	1.040000e+03	1.057837e-08	1.794626e-10	1.794626e-10
1.040000e+03	1.080000e+03	8.468102e-09	1.613648e-10	1.613648e-10
1.080000e+03	1.120000e+03	6.424695e-09	1.511659e-10	1.511659e-10
1.120000e+03	1.160000e+03	4.824978e-09	1.293021e-10	1.293021e-10
1.160000e+03	1.200000e+03	3.717342e-09	1.184198e-10	1.184198e-10
1.200000e+03	1.240000e+03	2.972540e-09	9.508509e-11	9.508509e-11
1.240000e+03	1.280000e+03	2.320354e-09	8.004081e-11	8.004081e-11
1.280000e+03	1.320000e+03	1.952217e-09	8.173211e-11	8.173211e-11
1.320000e+03	1.360000e+03	1.578988e-09	7.706856e-11	7.706856e-11
1.360000e+03	1.400000e+03	1.028957e-09	7.637711e-11	7.637711e-11
1.400000e+03	1.440000e+03	9.669208e-10	6.119383e-11	6.119383e-11
1.440000e+03	1.480000e+03	7.780857e-10	5.135633e-11	5.135633e-11
1.480000e+03	1.520000e+03	6.669898e-10	4.390647e-11	4.390647e-11
1.520000e+03	1.560000e+03	6.111303e-10	6.002081e-11	6.002081e-11
1.560000e+03	1.600000e+03	4.165397e-10	7.701232e-11	7.701232e-11
1.600000e+03	1.640000e+03	3.357970e-10	3.017354e-11	3.017354e-11
1.640000e+03	1.680000e+03	3.141585e-10	3.378982e-11	3.378982e-11
1.680000e+03	1.720000e+03	2.498377e-10	3.172884e-11	3.172884e-11
1.720000e+03	1.760000e+03	2.047787e-10	2.308088e-11	2.308088e-11
1.760000e+03	1.800000e+03	1.235403e-10	2.108465e-11	2.108465e-11
1.800000e+03	1.840000e+03	1.441348e-10	2.281803e-11	2.281803e-11
1.840000e+03	1.880000e+03	1.483882e-10	3.224394e-11	3.224394e-11
1.880000e+03	1.920000e+03	1.037157e-10	1.795062e-11	1.795062e-11
1.920000e+03	1.960000e+03	7.204170e-11	1.261162e-11	1.261162e-11
1.960000e+03	2.000000e+03	5.896097e-11	1.160547e-11	1.160547e-11
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Path=WWW-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ScaledBy=3.26574243196275732e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	4.896062e-10	7.095168e-11	7.095168e-11
8.000000e+01	1.200000e+02	3.730260e-08	4.998912e-10	4.998912e-10
1.200000e+02	1.600000e+02	5.572212e-07	1.885691e-09	1.885691e-09
1.600000e+02	2.000000e+02	1.495177e-06	3.223090e-09	3.223090e-09
2.000000e+02	2.400000e+02	1.924319e-06	3.731915e-09	3.731915e-09
2.400000e+02	2.800000e+02	1.890220e-06	3.623639e-09	3.623639e-09
2.800000e+02	3.200000e+02	1.643885e-06	3.246817e-09	3.246817e-09
3.200000e+02	3.600000e+02	1.348088e-06	2.948401e-09	2.948401e-09
3.600000e+02	4.000000e+02	1.077287e-06	2.532733e-09	2.532733e-09
4.000000e+02	4.400000e+02	8.572385e-07	2.214245e-09	2.214245e-09
4.400000e+02	4.800000e+02	6.743332e-07	1.895330e-09	1.895330e-09
4.800000e+02	5.200000e+02	5.202530e-07	1.623443e-09	1.623443e-09
5.200000e+02	5.600000e+02	3.901488e-07	1.370838e-09	1.370838e-09
5.600000e+02	6.000000e+02	2.887425e-07	1.141807e-09	1.141807e-09
6.000000e+02	6.400000e+02	2.140664e-07	9.713045e-10	9.713045e-10
6.400000e+02	6.800000e+02	1.582548e-07	8.396636e-10	8.396636e-10
6.800000e+02	7.200000e+02	1.185450e-07	7.026343e-10	7.026343e-10
7.200000e+02	7.600000e+02	8.944975e-08	6.038329e-10	6.038329e-10
7.600000e+02	8.000000e+02	6.611690e-08	5.259209e-10	5.259209e-10
8.000000e+02	8.400000e+02	4.965105e-08	4.382305e-10	4.382305e-10
8.400000e+02	8.800000e+02	3.787050e-08	3.917352e-10	3.917352e-10
8.800000e+02	9.200000e+02	2.840275e-08	3.453627e-10	3.453627e-10
9.200000e+02	9.600000e+02	2.130724e-08	3.090751e-10	3.090751e-10
9.600000e+02	1.000000e+03	1.608479e-08	2.524471e-10	2.524471e-10
1.000000e+03	1.040000e+03	1.233263e-08	2.445057e-10	2.445057e-10
1.040000e+03	1.080000e+03	9.810453e-09	2.382387e-10	2.382387e-10
1.080000e+03	1.120000e+03	7.471400e-09	1.887924e-10	1.887924e-10
1.120000e+03	1.160000e+03	5.622245e-09	1.943097e-10	1.943097e-10
1.160000e+03	1.200000e+03	4.295985e-09	1.375351e-10	1.375351e-10
1.200000e+03	1.240000e+03	3.392033e-09	1.120129e-10	1.120129e-10
1.240000e+03	1.280000e+03	2.615730e-09	1.018234e-10	1.018234e-10
1.280000e+03	1.320000e+03	2.170422e-09	9.896597e-11	9.896597e-11
1.320000e+03	1.360000e+03	1.856302e-09	1.001928e-10	1.001928e-10
1.360000e+03	1.400000e+03	1.247970e-09	8.078080e-11	8.078080e-11
1.400000e+03	1.440000e+03	1.141863e-09	7.559476e-11	7.559476e-11
1.440000e+03	1.480000e+03	8.851067e-10	6.156481e-11	6.156481e-11
1.480000e+03	1.520000e+03	7.655485e-10	5.866423e-11	5.866423e-11
1.520000e+03	1.560000e+03	7.792140e-10	1.317071e-10	1.317071e-10
1.560000e+03	1.600000e+03	5.455155e-10	9.468342e-11	9.468342e-11
1.600000e+03	1.640000e+03	3.769462e-10	3.685964e-11	3.685964e-11
1.640000e+03	1.680000e+03	3.401245e-10	3.797674e-11	3.797674e-11
1.680000e+03	1.720000e+03	2.660020e-10	3.150168e-11	3.150168e-11
1.720000e+03	1.760000e+03	2.248292e-10	2.641108e-11	2.641108e-11
1.760000e+03	1.800000e+03	1.432929e-10	2.901276e-11	2.901276e-11
1.800000e+03	1.840000e+03	1.690057e-10	3.519256e-11	3.519256e-11
1.840000e+03	1.880000e+03	1.741759e-10	3.177411e-11	3.177411e-11
1.880000e+03	1.920000e+03	1.047139e-10	1.462499e-11	1.462499e-11
1.920000e+03	1.960000e+03	7.090915e-11	1.170290e-11	1.170290e-11
1.960000e+03	2.000000e+03	6.941767e-11	1.443195e-11	1.443195e-11
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Path=WWW-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ScaledBy=3.26574194331495856e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	4.001960e-10	4.781732e-11	4.781732e-11
8.000000e+01	1.200000e+02	3.629842e-08	5.283300e-10	5.283300e-10
1.200000e+02	1.600000e+02	5.408047e-07	4.918175e-09	4.918175e-09
1.600000e+02	2.000000e+02	1.456288e-06	4.805874e-09	4.805874e-09
2.000000e+02	2.400000e+02	1.876988e-06	4.659799e-09	4.659799e-09
2.400000e+02	2.800000e+02	1.859479e-06	3.819907e-09	3.819907e-09
2.800000e+02	3.200000e+02	1.624487e-06	3.685569e-09	3.685569e-09
3.200000e+02	3.600000e+02	1.337094e-06	3.130214e-09	3.130214e-09
3.600000e+02	4.000000e+02	1.072125e-06	2.430027e-09	2.430027e-09
4.000000e+02	4.400000e+02	8.523718e-07	2.214082e-09	2.214082e-09
4.400000e+02	4.800000e+02	6.722755e-07	1.896965e-09	1.896965e-09
4.800000e+02	5.200000e+02	5.202612e-07	1.542597e-09	1.542597e-09
5.200000e+02	5.600000e+02	3.914767e-07	1.322473e-09	1.322473e-09
5.600000e+02	6.000000e+02	2.928035e-07	2.522318e-09	2.522318e-09
6.000000e+02	6.400000e+02	2.157156e-07	9.356402e-10	9.356402e-10
6.400000e+02	6.800000e+02	1.594938e-07	8.021619e-10	8.021619e-10
6.800000e+02	7.200000e+02	1.198356e-07	6.753659e-10	6.753659e-10
7.200000e+02	7.600000e+02	9.037860e-08	5.810076e-10	5.810076e-10
7.600000e+02	8.000000e+02	6.764720e-08	5.320915e-10	5.320915e-10
8.000000e+02	8.400000e+02	5.052190e-08	4.297834e-10	4.297834e-10
8.400000e+02	8.800000e+02	3.834313e-08	3.753935e-10	3.753935e-10
8.800000e+02	9.200000e+02	2.905655e-08	3.319639e-10	3.319639e-10
9.200000e+02	9.600000e+02	2.190633e-08	3.005193e-10	3.005193e-10
9.600000e+02	1.000000e+03	1.653985e-08	2.487601e-10	2.487601e-10
1.000000e+03	1.040000e+03	1.262376e-08	2.317964e-10	2.317964e-10
1.040000e+03	1.080000e+03	1.004281e-08	2.137252e-10	2.137252e-10
1.080000e+03	1.120000e+03	7.688272e-09	1.910338e-10	1.910338e-10
1.120000e+03	1.160000e+03	5.712980e-09	1.737684e-10	1.737684e-10
1.160000e+03	1.200000e+03	4.364478e-09	1.403786e-10	1.403786e-10
1.200000e+03	1.240000e+03	3.529278e-09	1.190434e-10	1.190434e-10
1.240000e+03	1.280000e+03	2.729480e-09	1.000461e-10	1.000461e-10
1.280000e+03	1.320000e+03	2.309269e-09	1.020425e-10	1.020425e-10
1.320000e+03	1.360000e+03	1.907150e-09	9.485874e-11	9.485874e-11
1.360000e+03	1.400000e+03	1.245621e-09	9.108166e-11	9.108166e-11
1.400000e+03	1.440000e+03	1.154231e-09	7.264092e-11	7.264092e-11
1.440000e+03	1.480000e+03	9.339565e-10	6.970296e-11	6.970296e-11
1.480000e+03	1.520000e+03	7.960955e-10	5.861891e-11	5.861891e-11
1.520000e+03	1.560000e+03	8.005085e-10	1.059561e-10	1.059561e-10
1.560000e+03	1.600000e+03	5.379748e-10	7.841511e-11	7.841511e-11
1.600000e+03	1.640000e+03	4.026975e-10	3.984938e-11	3.984938e-11
1.640000e+03	1.680000e+03	3.718053e-10	4.032052e-11	4.032052e-11
1.680000e+03	1.720000e+03	2.959115e-10	3.294917e-11	3.294917e-11
1.720000e+03	1.760000e+03	2.393327e-10	2.597002e-11	2.597002e-11
1.760000e+03	1.800000e+03	1.552286e-10	2.969107e-11	2.969107e-11
1.800000e+03	1.840000e+03	2.081012e-10	5.008231e-11	5.008231e-11
1.840000e+03	1.880000e+03	1.798610e-10	3.113237e-11	3.113237e-11
1.880000e+03	1.920000e+03	1.152150e-10	1.631179e-11	1.631179e-11
1.920000e+03	1.960000e+03	8.368830e-11	1.479994e-11	1.479994e-11
1.960000e+03	2.000000e+03	7.266267e-11	1.580328e-11	1.580328e-11
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Path=WWW-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ScaledBy=3.26574109365746131e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.935068e-10	4.526192e-11	4.526192e-11
8.000000e+01	1.200000e+02	3.407727e-08	3.937517e-10	3.937517e-10
1.200000e+02	1.600000e+02	4.993827e-07	1.443996e-09	1.443996e-09
1.600000e+02	2.000000e+02	1.312135e-06	2.400034e-09	2.400034e-09
2.000000e+02	2.400000e+02	1.648100e-06	2.674602e-09	2.674602e-09
2.400000e+02	2.800000e+02	1.593077e-06	2.554536e-09	2.554536e-09
2.800000e+02	3.200000e+02	1.365156e-06	2.284316e-09	2.284316e-09
3.200000e+02	3.600000e+02	1.104873e-06	2.008943e-09	2.008943e-09
3.600000e+02	4.000000e+02	8.725685e-07	1.736055e-09	1.736055e-09
4.000000e+02	4.400000e+02	6.841350e-07	1.496405e-09	1.496405e-09
4.400000e+02	4.800000e+02	5.335900e-07	1.300645e-09	1.300645e-09
4.800000e+02	5.200000e+02	4.079577e-07	1.105960e-09	1.105960e-09
5.200000e+02	5.600000e+02	3.029215e-07	9.327754e-10	9.327754e-10
5.600000e+02	6.000000e+02	2.236088e-07	7.717660e-10	7.717660e-10
6.000000e+02	6.400000e+02	1.652886e-07	6.495305e-10	6.495305e-10
6.400000e+02	6.800000e+02	1.210969e-07	5.521064e-10	5.521064e-10
6.800000e+02	7.200000e+02	9.034640e-08	4.725631e-10	4.725631e-10
7.200000e+02	7.600000e+02	6.778752e-08	4.020478e-10	4.020478e-10
7.600000e+02	8.000000e+02	4.991000e-08	3.454637e-10	3.454637e-10
8.000000e+02	8.400000e+02	3.745295e-08	2.974062e-10	2.974062e-10
8.400000e+02	8.800000e+02	2.830665e-08	2.619060e-10	2.619060e-10
8.800000e+02	9.200000e+02	2.123408e-08	2.286221e-10	2.286221e-10
9.200000e+02	9.600000e+02	1.600310e-08	2.058774e-10	2.058774e-10
9.600000e+02	1.000000e+03	1.204012e-08	1.700228e-10	1.700228e-10
1.000000e+03	1.040000e+03	9.067092e-09	1.509105e-10	1.509105e-10
1.040000e+03	1.080000e+03	7.160265e-09	1.328082e-10	1.328082e-10
1.080000e+03	1.120000e+03	5.409887e-09	1.235699e-10	1.235699e-10
1.120000e+03	1.160000e+03	4.095075e-09	1.091248e-10	1.091248e-10
1.160000e+03	1.200000e+03	3.156455e-09	9.990696e-11	9.990696e-11
1.200000e+03	1.240000e+03	2.493892e-09	7.920058e-11	7.920058e-11
1.240000e+03	1.280000e+03	1.937241e-09	6.773940e-11	6.773940e-11
1.280000e+03	1.320000e+03	1.619724e-09	6.641437e-11	6.641437e-11
1.320000e+03	1.360000e+03	1.309773e-09	6.342102e-11	6.342102e-11
1.360000e+03	1.400000e+03	8.636620e-10	6.172412e-11	6.172412e-11
1.400000e+03	1.440000e+03	8.009277e-10	5.094161e-11	5.094161e-11
1.440000e+03	1.480000e+03	6.332300e-10	4.022432e-11	4.022432e-11
1.480000e+03	1.520000e+03	5.532002e-10	3.629814e-11	3.629814e-11
1.520000e+03	1.560000e+03	4.914365e-10	4.572206e-11	4.572206e-11
1.560000e+03	1.600000e+03	3.503670e-10	6.144491e-11	6.144491e-11
1.600000e+03	1.640000e+03	2.708353e-10	2.416028e-11	2.416028e-11
1.640000e+03	1.680000e+03	2.532762e-10	2.652651e-11	2.652651e-11
1.680000e+03	1.720000e+03	1.992992e-10	2.436813e-11	2.436813e-11
1.720000e+03	1.760000e+03	1.673144e-10	1.882457e-11	1.882457e-11
1.760000e+03	1.800000e+03	1.028842e-10	1.768431e-11	1.768431e-11
1.800000e+03	1.840000e+03	1.173903e-10	1.908016e-11	1.908016e-11
1.840000e+03	1.880000e+03	1.176050e-10	2.439685e-11	2.439685e-11
1.880000e+03	1.920000e+03	8.276980e-11	1.387357e-11	1.387357e-11
1.920000e+03	1.960000e+03	5.817713e-11	1.040753e-11	1.040753e-11
1.960000e+03	2.000000e+03	5.028573e-11	1.011536e-11	1.011536e-11
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Path=WWW-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ScaledBy=3.26574066073350756e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.885690e-10	4.398142e-11	4.398142e-11
8.000000e+01	1.200000e+02	3.370167e-08	3.863413e-10	3.863413e-10
1.200000e+02	1.600000e+02	4.941553e-07	1.420633e-09	1.420633e-09
1.600000e+02	2.000000e+02	1.300683e-06	2.365390e-09	2.365390e-09
2.000000e+02	2.400000e+02	1.638274e-06	2.646069e-09	2.646069e-09
2.400000e+02	2.800000e+02	1.587576e-06	2.536611e-09	2.536611e-09
2.800000e+02	3.200000e+02	1.363718e-06	2.277016e-09	2.277016e-09
3.200000e+02	3.600000e+02	1.106002e-06	2.011267e-09	2.011267e-09
3.600000e+02	4.000000e+02	8.750740e-07	1.743204e-09	1.743204e-09
4.000000e+02	4.400000e+02	6.871500e-07	1.505476e-09	1.505476e-09
4.400000e+02	4.800000e+02	5.367315e-07	1.312509e-09	1.312509e-09
4.800000e+02	5.200000e+02	4.108000e-07	1.117148e-09	1.117148e-09
5.200000e+02	5.600000e+02	3.054195e-07	9.452305e-10	9.452305e-10
5.600000e+02	6.000000e+02	2.256837e-07	7.823850e-10	7.823850e-10
6.000000e+02	6.400000e+02	1.670099e-07	6.597302e-10	6.597302e-10
6.400000e+02	6.800000e+02	1.224715e-07	5.622961e-10	5.622961e-10
6.800000e+02	7.200000e+02	9.146133e-08	4.814893e-10	4.814893e-10
7.200000e+02	7.600000e+02	6.866193e-08	4.095298e-10	4.095298e-10
7.600000e+02	8.000000e+02	5.058927e-08	3.523083e-10	3.523083e-10
8.000000e+02	8.400000e+02	3.800210e-08	3.037604e-10	3.037604e-10
8.400000e+02	8.800000e+02	2.872318e-08	2.677257e-10	2.677257e-10
8.800000e+02	9.200000e+02	2.157267e-08	2.342216e-10	2.342216e-10
9.200000e+02	9.600000e+02	1.626578e-08	2.114868e-10	2.114868e-10
9.600000e+02	1.000000e+03	1.224813e-08	1.740145e-10	1.740145e-10
1.000000e+03	1.040000e+03	9.226777e-09	1.543997e-10	1.543997e-10
1.040000e+03	1.080000e+03	7.295505e-09	1.352435e-10	1.352435e-10
1.080000e+03	1.120000e+03	5.513640e-09	1.271031e-10	1.271031e-10
1.120000e+03	1.160000e+03	4.172523e-09	1.119902e-10	1.119902e-10
1.160000e+03	1.200000e+03	3.220735e-09	1.034497e-10	1.034497e-10
1.200000e+03	1.240000e+03	2.549442e-09	8.146920e-11	8.146920e-11
1.240000e+03	1.280000e+03	1.981849e-09	6.940380e-11	6.940380e-11
1.280000e+03	1.320000e+03	1.657065e-09	6.802879e-11	6.802879e-11
1.320000e+03	1.360000e+03	1.342806e-09	6.568856e-11	6.568856e-11
1.360000e+03	1.400000e+03	8.801292e-10	6.487326e-11	6.487326e-11
1.400000e+03	1.440000e+03	8.216090e-10	5.298271e-11	5.298271e-11
1.440000e+03	1.480000e+03	6.510782e-10	4.182234e-11	4.182234e-11
1.480000e+03	1.520000e+03	5.676562e-10	3.720302e-11	3.720302e-11
1.520000e+03	1.560000e+03	5.090210e-10	4.808226e-11	4.808226e-11
1.560000e+03	1.600000e+03	3.561520e-10	6.433848e-11	6.433848e-11
1.600000e+03	1.640000e+03	2.789423e-10	2.490354e-11	2.490354e-11
1.640000e+03	1.680000e+03	2.619293e-10	2.763913e-11	2.763913e-11
1.680000e+03	1.720000e+03	2.048191e-10	2.480200e-11	2.480200e-11
1.720000e+03	1.760000e+03	1.722069e-10	1.928296e-11	1.928296e-11
1.760000e+03	1.800000e+03	1.051161e-10	1.806581e-11	1.806581e-11
1.800000e+03	1.840000e+03	1.215422e-10	1.960059e-11	1.960059e-11
1.840000e+03	1.880000e+03	1.204341e-10	2.448669e-11	2.448669e-11
1.880000e+03	1.920000e+03	8.486337e-11	1.421465e-11	1.421465e-11
1.920000e+03	1.960000e+03	6.006498e-11	1.071634e-11	1.071634e-11
1.960000e+03	2.000000e+03	5.137760e-11	1.024307e-11	1.024307e-11
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Path=WWW-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ScaledBy=3.26574254719221629e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	4.009947e-10	4.655797e-11	4.655797e-11
8.000000e+01	1.200000e+02	3.490500e-08	4.046622e-10	4.046622e-10
1.200000e+02	1.600000e+02	5.124035e-07	1.488142e-09	1.488142e-09
1.600000e+02	2.000000e+02	1.355641e-06	2.485038e-09	2.485038e-09
2.000000e+02	2.400000e+02	1.718760e-06	2.791077e-09	2.791077e-09
2.400000e+02	2.800000e+02	1.675579e-06	2.687566e-09	2.687566e-09
2.800000e+02	3.200000e+02	1.446691e-06	2.420946e-09	2.420946e-09
3.200000e+02	3.600000e+02	1.178754e-06	2.143815e-09	2.143815e-09
3.600000e+02	4.000000e+02	9.365317e-07	1.863478e-09	1.863478e-09
4.000000e+02	4.400000e+02	7.382005e-07	1.613760e-09	1.613760e-09
4.400000e+02	4.800000e+02	5.785320e-07	1.408686e-09	1.408686e-09
4.800000e+02	5.200000e+02	4.440845e-07	1.201485e-09	1.201485e-09
5.200000e+02	5.600000e+02	3.308565e-07	1.015900e-09	1.015900e-09
5.600000e+02	6.000000e+02	2.449858e-07	8.426992e-10	8.426992e-10
6.000000e+02	6.400000e+02	1.816265e-07	7.110818e-10	7.110818e-10
6.400000e+02	6.800000e+02	1.333995e-07	6.053519e-10	6.053519e-10
6.800000e+02	7.200000e+02	9.974802e-08	5.188597e-10	5.188597e-10
7.200000e+02	7.600000e+02	7.500350e-08	4.427400e-10	4.427400e-10
7.600000e+02	8.000000e+02	5.534825e-08	3.810355e-10	3.810355e-10
8.000000e+02	8.400000e+02	4.160930e-08	3.287487e-10	3.287487e-10
8.400000e+02	8.800000e+02	3.150348e-08	2.896779e-10	2.896779e-10
8.800000e+02	9.200000e+02	2.366635e-08	2.530064e-10	2.530064e-10
9.200000e+02	9.600000e+02	1.787069e-08	2.281975e-10	2.281975e-10
9.600000e+02	1.000000e+03	1.346236e-08	1.889186e-10	1.889186e-10
1.000000e+03	1.040000e+03	1.015331e-08	1.685603e-10	1.685603e-10
1.040000e+03	1.080000e+03	8.028887e-09	1.490321e-10	1.490321e-10
1.080000e+03	1.120000e+03	6.069187e-09	1.377202e-10	1.377202e-10
1.120000e+03	1.160000e+03	4.599358e-09	1.220645e-10	1.220645e-10
1.160000e+03	1.200000e+03	3.552595e-09	1.113548e-10	1.113548e-10
1.200000e+03	1.240000e+03	2.806925e-09	8.891204e-11	8.891204e-11
1.240000e+03	1.280000e+03	2.175206e-09	7.532747e-11	7.532747e-11
1.280000e+03	1.320000e+03	1.822568e-09	7.452756e-11	7.452756e-11
1.320000e+03	1.360000e+03	1.472197e-09	7.085115e-11	7.085115e-11
1.360000e+03	1.400000e+03	9.774907e-10	6.871631e-11	6.871631e-11
1.400000e+03	1.440000e+03	9.024667e-10	5.676283e-11	5.676283e-11
1.440000e+03	1.480000e+03	7.126443e-10	4.491373e-11	4.491373e-11
1.480000e+03	1.520000e+03	6.226388e-10	4.087336e-11	4.087336e-11
1.520000e+03	1.560000e+03	5.514755e-10	5.106951e-11	5.106951e-11
1.560000e+03	1.600000e+03	3.979628e-10	6.920409e-11	6.920409e-11
1.600000e+03	1.640000e+03	3.048630e-10	2.698286e-11	2.698286e-11
1.640000e+03	1.680000e+03	2.854045e-10	2.998963e-11	2.998963e-11
1.680000e+03	1.720000e+03	2.238265e-10	2.709307e-11	2.709307e-11
1.720000e+03	1.760000e+03	1.886439e-10	2.132278e-11	2.132278e-11
1.760000e+03	1.800000e+03	1.174188e-10	2.035534e-11	2.035534e-11
1.800000e+03	1.840000e+03	1.325852e-10	2.192064e-11	2.192064e-11
1.840000e+03	1.880000e+03	1.312195e-10	2.678269e-11	2.678269e-11
1.880000e+03	1.920000e+03	9.380935e-11	1.581946e-11	1.581946e-11
1.920000e+03	1.960000e+03	6.591742e-11	1.184948e-11	1.184948e-11
1.960000e+03	2.000000e+03	5.755723e-11	1.167626e-11	1.167626e-11
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=WWW-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=3.26574180008340926e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.963247e-10	4.526566e-11	4.526566e-11
8.000000e+01	1.200000e+02	3.454535e-08	3.974491e-10	3.974491e-10
1.200000e+02	1.600000e+02	5.074050e-07	1.465565e-09	1.465565e-09
1.600000e+02	2.000000e+02	1.344578e-06	2.451454e-09	2.451454e-09
2.000000e+02	2.400000e+02	1.709202e-06	2.763613e-09	2.763613e-09
2.400000e+02	2.800000e+02	1.670273e-06	2.670619e-09	2.670619e-09
2.800000e+02	3.200000e+02	1.445491e-06	2.414683e-09	2.414683e-09
3.200000e+02	3.600000e+02	1.180194e-06	2.147405e-09	2.147405e-09
3.600000e+02	4.000000e+02	9.394150e-07	1.871976e-09	1.871976e-09
4.000000e+02	4.400000e+02	7.416368e-07	1.624209e-09	1.624209e-09
4.400000e+02	4.800000e+02	5.821155e-07	1.422066e-09	1.422066e-09
4.800000e+02	5.200000e+02	4.473460e-07	1.214094e-09	1.214094e-09
5.200000e+02	5.600000e+02	3.337320e-07	1.029779e-09	1.029779e-09
5.600000e+02	6.000000e+02	2.473877e-07	8.546001e-10	8.546001e-10
6.000000e+02	6.400000e+02	1.836290e-07	7.225035e-10	7.225035e-10
6.400000e+02	6.800000e+02	1.350058e-07	6.167018e-10	6.167018e-10
6.800000e+02	7.200000e+02	1.010553e-07	5.288464e-10	5.288464e-10
7.200000e+02	7.600000e+02	7.603597e-08	4.511877e-10	4.511877e-10
7.600000e+02	8.000000e+02	5.615567e-08	3.887735e-10	3.887735e-10
8.000000e+02	8.400000e+02	4.226295e-08	3.359265e-10	3.359265e-10
8.400000e+02	8.800000e+02	3.200383e-08	2.962577e-10	2.962577e-10
8.800000e+02	9.200000e+02	2.407313e-08	2.593106e-10	2.593106e-10
9.200000e+02	9.600000e+02	1.818838e-08	2.345044e-10	2.345044e-10
9.600000e+02	1.000000e+03	1.371410e-08	1.934762e-10	1.934762e-10
1.000000e+03	1.040000e+03	1.034803e-08	1.726006e-10	1.726006e-10
1.040000e+03	1.080000e+03	8.194007e-09	1.520075e-10	1.520075e-10
1.080000e+03	1.120000e+03	6.196053e-09	1.417460e-10	1.417460e-10
1.120000e+03	1.160000e+03	4.694998e-09	1.254076e-10	1.254076e-10
1.160000e+03	1.200000e+03	3.631850e-09	1.153350e-10	1.153350e-10
1.200000e+03	1.240000e+03	2.874960e-09	9.154517e-11	9.154517e-11
1.240000e+03	1.280000e+03	2.229474e-09	7.728551e-11	7.728551e-11
1.280000e+03	1.320000e+03	1.868378e-09	7.645723e-11	7.645723e-11
1.320000e+03	1.360000e+03	1.512308e-09	7.344193e-11	7.344193e-11
1.360000e+03	1.400000e+03	9.987660e-10	7.219471e-11	7.219471e-11
1.400000e+03	1.440000e+03	9.277378e-10	5.906059e-11	5.906059e-11
1.440000e+03	1.480000e+03	7.342115e-10	4.672121e-11	4.672121e-11
1.480000e+03	1.520000e+03	6.403398e-10	4.197790e-11	4.197790e-11
1.520000e+03	1.560000e+03	5.721950e-10	5.370037e-11	5.370037e-11
1.560000e+03	1.600000e+03	4.058985e-10	7.246992e-11	7.246992e-11
1.600000e+03	1.640000e+03	3.146975e-10	2.784630e-11	2.784630e-11
1.640000e+03	1.680000e+03	2.957757e-10	3.126488e-11	3.126488e-11
1.680000e+03	1.720000e+03	2.305387e-10	2.762518e-11	2.762518e-11
1.720000e+03	1.760000e+03	1.946347e-10	2.189883e-11	2.189883e-11
1.760000e+03	1.800000e+03	1.203896e-10	2.086083e-11	2.086083e-11
1.800000e+03	1.840000e+03	1.376298e-10	2.258335e-11	2.258335e-11
1.840000e+03	1.880000e+03	1.346497e-10	2.691028e-11	2.691028e-11
1.880000e+03	1.920000e+03	9.646870e-11	1.625752e-11	1.625752e-11
1.920000e+03	1.960000e+03	6.824497e-11	1.223352e-11	1.223352e-11
1.960000e+03	2.000000e+03	5.905805e-11	1.189205e-11	1.189205e-11
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Path=WWW-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ScaledBy=3.26574128059214598e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.911633e-10	4.387934e-11	4.387934e-11
8.000000e+01	1.200000e+02	3.414823e-08	3.897135e-10	3.897135e-10
1.200000e+02	1.600000e+02	5.018838e-07	1.441274e-09	1.441274e-09
1.600000e+02	2.000000e+02	1.332672e-06	2.415876e-09	2.415876e-09
2.000000e+02	2.400000e+02	1.699420e-06	2.735205e-09	2.735205e-09
2.400000e+02	2.800000e+02	1.665557e-06	2.654128e-09	2.654128e-09
2.800000e+02	3.200000e+02	1.445464e-06	2.410014e-09	2.410014e-09
3.200000e+02	3.600000e+02	1.183088e-06	2.153729e-09	2.153729e-09
3.600000e+02	4.000000e+02	9.438180e-07	1.883712e-09	1.883712e-09
4.000000e+02	4.400000e+02	7.465155e-07	1.637976e-09	1.637976e-09
4.400000e+02	4.800000e+02	5.870043e-07	1.439066e-09	1.439066e-09
4.800000e+02	5.200000e+02	4.517102e-07	1.230064e-09	1.230064e-09
5.200000e+02	5.600000e+02	3.375102e-07	1.046923e-09	1.046923e-09
5.600000e+02	6.000000e+02	2.505075e-07	8.694111e-10	8.694111e-10
6.000000e+02	6.400000e+02	1.861961e-07	7.365211e-10	7.365211e-10
6.400000e+02	6.800000e+02	1.370519e-07	6.305812e-10	6.305812e-10
6.800000e+02	7.200000e+02	1.027072e-07	5.411469e-10	5.411469e-10
7.200000e+02	7.600000e+02	7.733500e-08	4.616902e-10	4.616902e-10
7.600000e+02	8.000000e+02	5.716703e-08	3.983052e-10	3.983052e-10
8.000000e+02	8.400000e+02	4.307652e-08	3.447670e-10	3.447670e-10
8.400000e+02	8.800000e+02	3.262667e-08	3.044343e-10	3.044343e-10
8.800000e+02	9.200000e+02	2.457549e-08	2.670552e-10	2.670552e-10
9.200000e+02	9.600000e+02	1.857935e-08	2.422093e-10	2.422093e-10
9.600000e+02	1.000000e+03	1.402306e-08	1.990247e-10	1.990247e-10
1.000000e+03	1.040000e+03	1.058599e-08	1.775949e-10	1.775949e-10
1.040000e+03	1.080000e+03	8.394630e-09	1.557143e-10	1.557143e-10
1.080000e+03	1.120000e+03	6.350113e-09	1.466407e-10	1.466407e-10
1.120000e+03	1.160000e+03	4.811000e-09	1.295086e-10	1.295086e-10
1.160000e+03	1.200000e+03	3.727905e-09	1.201439e-10	1.201439e-10
1.200000e+03	1.240000e+03	2.956923e-09	9.478087e-11	9.478087e-11
1.240000e+03	1.280000e+03	2.294553e-09	7.972261e-11	7.972261e-11
1.280000e+03	1.320000e+03	1.922948e-09	7.878721e-11	7.878721e-11
1.320000e+03	1.360000e+03	1.560103e-09	7.655703e-11	7.655703e-11
1.360000e+03	1.400000e+03	1.024391e-09	7.636449e-11	7.636449e-11
1.400000e+03	1.440000e+03	9.581203e-10	6.187249e-11	6.187249e-11
1.440000e+03	1.480000e+03	7.599235e-10	4.891516e-11	4.891516e-11
1.480000e+03	1.520000e+03	6.614433e-10	4.333578e-11	4.333578e-11
1.520000e+03	1.560000e+03	5.965495e-10	5.686644e-11	5.686644e-11
1.560000e+03	1.600000e+03	4.153255e-10	7.637131e-11	7.637131e-11
1.600000e+03	1.640000e+03	3.263958e-10	2.889877e-11	2.889877e-11
1.640000e+03	1.680000e+03	3.082157e-10	3.290609e-11	3.290609e-11
1.680000e+03	1.720000e+03	2.385100e-10	2.829245e-11	2.829245e-11
1.720000e+03	1.760000e+03	2.017082e-10	2.257527e-11	2.257527e-11
1.760000e+03	1.800000e+03	1.239634e-10	2.146952e-11	2.146952e-11
1.800000e+03	1.840000e+03	1.435989e-10	2.339688e-11	2.339688e-11
1.840000e+03	1.880000e+03	1.387977e-10	2.710111e-11	2.710111e-11
1.880000e+03	1.920000e+03	9.965237e-11	1.678617e-11	1.678617e-11
1.920000e+03	1.960000e+03	7.098298e-11	1.269682e-11	1.269682e-11
1.960000e+03	2.000000e+03	6.084758e-11	1.215816e-11	1.215816e-11
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Path=WWW-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ScaledBy=3.26573993128086657e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	4.340080e-10	4.966354e-11	4.966354e-11
8.000000e+01	1.200000e+02	3.793450e-08	4.361895e-10	4.361895e-10
1.200000e+02	1.600000e+02	5.579075e-07	1.611097e-09	1.611097e-09
1.600000e+02	2.000000e+02	1.486387e-06	2.704665e-09	2.704665e-09
2.000000e+02	2.400000e+02	1.902556e-06	3.065417e-09	3.065417e-09
2.400000e+02	2.800000e+02	1.871162e-06	2.978135e-09	2.978135e-09
2.800000e+02	3.200000e+02	1.628740e-06	2.706322e-09	2.706322e-09
3.200000e+02	3.600000e+02	1.336911e-06	2.415367e-09	2.415367e-09
3.600000e+02	4.000000e+02	1.069317e-06	2.114483e-09	2.114483e-09
4.000000e+02	4.400000e+02	8.478130e-07	1.840834e-09	1.840834e-09
4.400000e+02	4.800000e+02	6.680600e-07	1.616249e-09	1.616249e-09
4.800000e+02	5.200000e+02	5.150508e-07	1.383549e-09	1.383549e-09
5.200000e+02	5.600000e+02	3.852550e-07	1.174019e-09	1.174019e-09
5.600000e+02	6.000000e+02	2.862992e-07	9.774252e-10	9.774252e-10
6.000000e+02	6.400000e+02	2.129631e-07	8.278511e-10	8.278511e-10
6.400000e+02	6.800000e+02	1.569001e-07	7.068055e-10	7.068055e-10
6.800000e+02	7.200000e+02	1.176215e-07	6.071154e-10	6.071154e-10
7.200000e+02	7.600000e+02	8.864843e-08	5.199936e-10	5.199936e-10
7.600000e+02	8.000000e+02	6.559208e-08	4.484256e-10	4.484256e-10
8.000000e+02	8.400000e+02	4.942268e-08	3.881640e-10	3.881640e-10
8.400000e+02	8.800000e+02	3.748270e-08	3.423433e-10	3.423433e-10
8.800000e+02	9.200000e+02	2.821853e-08	2.995895e-10	2.995895e-10
9.200000e+02	9.600000e+02	2.134981e-08	2.708749e-10	2.708749e-10
9.600000e+02	1.000000e+03	1.611240e-08	2.244381e-10	2.244381e-10
1.000000e+03	1.040000e+03	1.217232e-08	2.018625e-10	2.018625e-10
1.040000e+03	1.080000e+03	9.640732e-09	1.788474e-10	1.788474e-10
1.080000e+03	1.120000e+03	7.293487e-09	1.646034e-10	1.646034e-10
1.120000e+03	1.160000e+03	5.533702e-09	1.463634e-10	1.463634e-10
1.160000e+03	1.200000e+03	4.287660e-09	1.335185e-10	1.335185e-10
1.200000e+03	1.240000e+03	3.390068e-09	1.071871e-10	1.071871e-10
1.240000e+03	1.280000e+03	2.621660e-09	8.989449e-11	8.989449e-11
1.280000e+03	1.320000e+03	2.201804e-09	8.984803e-11	8.984803e-11
1.320000e+03	1.360000e+03	1.777490e-09	8.522903e-11	8.522903e-11
1.360000e+03	1.400000e+03	1.185713e-09	8.293054e-11	8.293054e-11
1.400000e+03	1.440000e+03	1.093067e-09	6.817575e-11	6.817575e-11
1.440000e+03	1.480000e+03	8.631180e-10	5.407108e-11	5.407108e-11
1.480000e+03	1.520000e+03	7.538838e-10	4.950503e-11	4.950503e-11
1.520000e+03	1.560000e+03	6.676692e-10	6.198653e-11	6.198653e-11
1.560000e+03	1.600000e+03	4.845380e-10	8.458062e-11	8.458062e-11
1.600000e+03	1.640000e+03	3.698240e-10	3.239517e-11	3.239517e-11
1.640000e+03	1.680000e+03	3.473153e-10	3.674927e-11	3.674927e-11
1.680000e+03	1.720000e+03	2.706775e-10	3.232888e-11	3.232888e-11
1.720000e+03	1.760000e+03	2.288075e-10	2.589668e-11	2.589668e-11
1.760000e+03	1.800000e+03	1.440157e-10	2.512818e-11	2.512818e-11
1.800000e+03	1.840000e+03	1.619410e-10	2.710892e-11	2.710892e-11
1.840000e+03	1.880000e+03	1.571425e-10	3.108656e-11	3.108656e-11
1.880000e+03	1.920000e+03	1.144200e-10	1.935436e-11	1.935436e-11
1.920000e+03	1.960000e+03	8.060827e-11	1.451265e-11	1.451265e-11
1.960000e+03	2.000000e+03	7.098132e-11	1.448933e-11	1.448933e-11
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Path=WWW-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ScaledBy=3.26574193043262709e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	4.284197e-10	4.814889e-11	4.814889e-11
8.000000e+01	1.200000e+02	3.750315e-08	4.277863e-10	4.277863e-10
1.200000e+02	1.600000e+02	5.519120e-07	1.584654e-09	1.584654e-09
1.600000e+02	2.000000e+02	1.473368e-06	2.665769e-09	2.665769e-09
2.000000e+02	2.400000e+02	1.891796e-06	3.034056e-09	3.034056e-09
2.400000e+02	2.800000e+02	1.866043e-06	2.959693e-09	2.959693e-09
2.800000e+02	3.200000e+02	1.628951e-06	2.700935e-09	2.700935e-09
3.200000e+02	3.600000e+02	1.340512e-06	2.422101e-09	2.422101e-09
3.600000e+02	4.000000e+02	1.074716e-06	2.127446e-09	2.127446e-09
4.000000e+02	4.400000e+02	8.538232e-07	1.856368e-09	1.856368e-09
4.400000e+02	4.800000e+02	6.741105e-07	1.635480e-09	1.635480e-09
4.800000e+02	5.200000e+02	5.204945e-07	1.401768e-09	1.401768e-09
5.200000e+02	5.600000e+02	3.899777e-07	1.193466e-09	1.193466e-09
5.600000e+02	6.000000e+02	2.902190e-07	9.944238e-10	9.944238e-10
6.000000e+02	6.400000e+02	2.162000e-07	8.440113e-10	8.440113e-10
6.400000e+02	6.800000e+02	1.594888e-07	7.226947e-10	7.226947e-10
6.800000e+02	7.200000e+02	1.197142e-07	6.212463e-10	6.212463e-10
7.200000e+02	7.600000e+02	9.030520e-08	5.322314e-10	5.322314e-10
7.600000e+02	8.000000e+02	6.688880e-08	4.595653e-10	4.595653e-10
8.000000e+02	8.400000e+02	5.046542e-08	3.985049e-10	3.985049e-10
8.400000e+02	8.800000e+02	3.828773e-08	3.518734e-10	3.518734e-10
8.800000e+02	9.200000e+02	2.886645e-08	3.085804e-10	3.085804e-10
9.200000e+02	9.600000e+02	2.185689e-08	2.798036e-10	2.798036e-10
9.600000e+02	1.000000e+03	1.651283e-08	2.310330e-10	2.310330e-10
1.000000e+03	1.040000e+03	1.248264e-08	2.078982e-10	2.078982e-10
1.040000e+03	1.080000e+03	9.902137e-09	1.836072e-10	1.836072e-10
1.080000e+03	1.120000e+03	7.494277e-09	1.703807e-10	1.703807e-10
1.120000e+03	1.160000e+03	5.686402e-09	1.513307e-10	1.513307e-10
1.160000e+03	1.200000e+03	4.413690e-09	1.390759e-10	1.390759e-10
1.200000e+03	1.240000e+03	3.496618e-09	1.110905e-10	1.110905e-10
1.240000e+03	1.280000e+03	2.705583e-09	9.283955e-11	9.283955e-11
1.280000e+03	1.320000e+03	2.272773e-09	9.276738e-11	9.276738e-11
1.320000e+03	1.360000e+03	1.838826e-09	8.891165e-11	8.891165e-11
1.360000e+03	1.400000e+03	1.220850e-09	8.763279e-11	8.763279e-11
1.400000e+03	1.440000e+03	1.132198e-09	7.140932e-11	7.140932e-11
1.440000e+03	1.480000e+03	8.958470e-10	5.662400e-11	5.662400e-11
1.480000e+03	1.520000e+03	7.811207e-10	5.123178e-11	5.123178e-11
1.520000e+03	1.560000e+03	6.976745e-10	6.559479e-11	6.559479e-11
1.560000e+03	1.600000e+03	4.981638e-10	8.911902e-11	8.911902e-11
1.600000e+03	1.640000e+03	3.847280e-10	3.366414e-11	3.366414e-11
1.640000e+03	1.680000e+03	3.628968e-10	3.867165e-11	3.867165e-11
1.680000e+03	1.720000e+03	2.808500e-10	3.317045e-11	3.317045e-11
1.720000e+03	1.760000e+03	2.379136e-10	2.679756e-11	2.679756e-11
1.760000e+03	1.800000e+03	1.490135e-10	2.597612e-11	2.597612e-11
1.800000e+03	1.840000e+03	1.695163e-10	2.818495e-11	2.818495e-11
1.840000e+03	1.880000e+03	1.623878e-10	3.133999e-11	3.133999e-11
1.880000e+03	1.920000e+03	1.186781e-10	2.006513e-11	2.006513e-11
1.920000e+03	1.960000e+03	8.415270e-11	1.511462e-11	1.511462e-11
1.960000e+03	2.000000e+03	7.355095e-11	1.492056e-11	1.492056e-11
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=WWW-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ScaledBy=3.26574061994328354e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.910082e-10	4.394130e-11	4.394130e-11
8.000000e+01	1.200000e+02	3.445373e-08	3.848963e-10	3.848963e-10
1.200000e+02	1.600000e+02	5.078085e-07	1.436852e-09	1.436852e-09
1.600000e+02	2.000000e+02	1.334319e-06	2.399046e-09	2.399046e-09
2.000000e+02	2.400000e+02	1.677860e-06	2.692409e-09	2.692409e-09
2.400000e+02	2.800000e+02	1.624936e-06	2.596062e-09	2.596062e-09
2.800000e+02	3.200000e+02	1.394760e-06	2.341644e-09	2.341644e-09
3.200000e+02	3.600000e+02	1.129770e-06	2.076947e-09	2.076947e-09
3.600000e+02	4.000000e+02	8.927090e-07	1.806905e-09	1.806905e-09
4.000000e+02	4.400000e+02	6.995505e-07	1.560258e-09	1.560258e-09
4.400000e+02	4.800000e+02	5.451385e-07	1.363648e-09	1.363648e-09
4.800000e+02	5.200000e+02	4.155343e-07	1.158071e-09	1.158071e-09
5.200000e+02	5.600000e+02	3.073385e-07	9.802796e-10	9.802796e-10
5.600000e+02	6.000000e+02	2.257477e-07	8.094566e-10	8.094566e-10
6.000000e+02	6.400000e+02	1.660922e-07	6.808195e-10	6.808195e-10
6.400000e+02	6.800000e+02	1.208777e-07	5.789676e-10	5.789676e-10
6.800000e+02	7.200000e+02	8.974467e-08	4.945892e-10	4.945892e-10
7.200000e+02	7.600000e+02	6.699047e-08	4.185872e-10	4.185872e-10
7.600000e+02	8.000000e+02	4.899270e-08	3.589156e-10	3.589156e-10
8.000000e+02	8.400000e+02	3.664963e-08	3.089885e-10	3.089885e-10
8.400000e+02	8.800000e+02	2.757568e-08	2.722933e-10	2.722933e-10
8.800000e+02	9.200000e+02	2.065220e-08	2.380154e-10	2.380154e-10
9.200000e+02	9.600000e+02	1.549251e-08	2.151586e-10	2.151586e-10
9.600000e+02	1.000000e+03	1.164478e-08	1.766657e-10	1.766657e-10
1.000000e+03	1.040000e+03	8.746128e-09	1.550600e-10	1.550600e-10
1.040000e+03	1.080000e+03	6.903542e-09	1.351227e-10	1.351227e-10
1.080000e+03	1.120000e+03	5.189828e-09	1.279837e-10	1.279837e-10
1.120000e+03	1.160000e+03	3.918132e-09	1.123784e-10	1.123784e-10
1.160000e+03	1.200000e+03	3.015095e-09	1.053360e-10	1.053360e-10
1.200000e+03	1.240000e+03	2.389938e-09	8.125192e-11	8.125192e-11
1.240000e+03	1.280000e+03	1.855347e-09	6.961570e-11	6.961570e-11
1.280000e+03	1.320000e+03	1.551476e-09	6.777716e-11	6.777716e-11
1.320000e+03	1.360000e+03	1.255749e-09	6.573653e-11	6.573653e-11
1.360000e+03	1.400000e+03	8.028045e-10	6.563958e-11	6.563958e-11
1.400000e+03	1.440000e+03	7.631817e-10	5.328311e-11	5.328311e-11
1.440000e+03	1.480000e+03	6.114903e-10	4.246574e-11	4.246574e-11
1.480000e+03	1.520000e+03	5.290680e-10	3.646416e-11	3.646416e-11
1.520000e+03	1.560000e+03	4.871820e-10	4.975648e-11	4.975648e-11
1.560000e+03	1.600000e+03	3.255148e-10	6.550011e-11	6.550011e-11
1.600000e+03	1.640000e+03	2.604453e-10	2.509360e-11	2.509360e-11
1.640000e+03	1.680000e+03	2.463157e-10	2.784251e-11	2.784251e-11
1.680000e+03	1.720000e+03	1.941577e-10	2.534583e-11	2.534583e-11
1.720000e+03	1.760000e+03	1.628022e-10	1.926194e-11	1.926194e-11
1.760000e+03	1.800000e+03	9.312765e-11	1.670248e-11	1.670248e-11
1.800000e+03	1.840000e+03	1.126919e-10	1.882157e-11	1.882157e-11
1.840000e+03	1.880000e+03	1.138519e-10	2.460906e-11	2.460906e-11
1.880000e+03	1.920000e+03	7.710820e-11	1.355878e-11	1.355878e-11
1.920000e+03	1.960000e+03	5.522723e-11	1.041454e-11	1.041454e-11
1.960000e+03	2.000000e+03	4.516655e-11	9.521446e-12	9.521446e-12
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=WWW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ScaledBy=3.26574053365341349e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.942427e-10	4.421047e-11	4.421047e-11
8.000000e+01	1.200000e+02	3.450810e-08	3.861449e-10	3.861449e-10
1.200000e+02	1.600000e+02	5.088713e-07	1.478210e-09	1.478210e-09
1.600000e+02	2.000000e+02	1.336952e-06	2.439122e-09	2.439122e-09
2.000000e+02	2.400000e+02	1.680286e-06	2.703060e-09	2.703060e-09
2.400000e+02	2.800000e+02	1.627523e-06	2.605301e-09	2.605301e-09
2.800000e+02	3.200000e+02	1.399907e-06	2.928101e-09	2.928101e-09
3.200000e+02	3.600000e+02	1.134675e-06	3.145766e-09	3.145766e-09
3.600000e+02	4.000000e+02	8.961568e-07	1.927322e-09	1.927322e-09
4.000000e+02	4.400000e+02	7.019580e-07	1.568509e-09	1.568509e-09
4.400000e+02	4.800000e+02	5.472767e-07	1.367523e-09	1.367523e-09
4.800000e+02	5.200000e+02	4.175482e-07	1.163873e-09	1.163873e-09
5.200000e+02	5.600000e+02	3.090478e-07	9.832802e-10	9.832802e-10
5.600000e+02	6.000000e+02	2.272412e-07	8.123334e-10	8.123334e-10
6.000000e+02	6.400000e+02	1.691130e-07	1.861266e-09	1.861266e-09
6.400000e+02	6.800000e+02	1.219981e-07	5.821065e-10	5.821065e-10
6.800000e+02	7.200000e+02	9.066733e-08	4.969662e-10	4.969662e-10
7.200000e+02	7.600000e+02	6.776785e-08	4.209988e-10	4.209988e-10
7.600000e+02	8.000000e+02	4.963830e-08	3.611322e-10	3.611322e-10
8.000000e+02	8.400000e+02	3.718053e-08	3.111477e-10	3.111477e-10
8.400000e+02	8.800000e+02	2.800550e-08	2.741740e-10	2.741740e-10
8.800000e+02	9.200000e+02	2.099534e-08	2.397014e-10	2.397014e-10
9.200000e+02	9.600000e+02	1.577339e-08	2.167167e-10	2.167167e-10
9.600000e+02	1.000000e+03	1.186562e-08	1.780789e-10	1.780789e-10
1.000000e+03	1.040000e+03	8.921138e-09	1.564987e-10	1.564987e-10
1.040000e+03	1.080000e+03	7.048635e-09	1.365552e-10	1.365552e-10
1.080000e+03	1.120000e+03	5.306018e-09	1.291477e-10	1.291477e-10
1.120000e+03	1.160000e+03	4.010482e-09	1.135113e-10	1.135113e-10
1.160000e+03	1.200000e+03	3.090190e-09	1.061981e-10	1.061981e-10
1.200000e+03	1.240000e+03	2.450118e-09	8.220120e-11	8.220120e-11
1.240000e+03	1.280000e+03	1.903156e-09	7.033226e-11	7.033226e-11
1.280000e+03	1.320000e+03	1.592254e-09	6.861712e-11	6.861712e-11
1.320000e+03	1.360000e+03	1.289396e-09	6.644838e-11	6.644838e-11
1.360000e+03	1.400000e+03	8.289650e-10	6.628632e-11	6.628632e-11
1.400000e+03	1.440000e+03	7.852708e-10	5.382815e-11	5.382815e-11
1.440000e+03	1.480000e+03	6.286360e-10	4.287561e-11	4.287561e-11
1.480000e+03	1.520000e+03	5.447725e-10	3.701768e-11	3.701768e-11
1.520000e+03	1.560000e+03	4.990548e-10	5.007949e-11	5.007949e-11
1.560000e+03	1.600000e+03	3.368220e-10	6.609965e-11	6.609965e-11
1.600000e+03	1.640000e+03	2.685142e-10	2.535903e-11	2.535903e-11
1.640000e+03	1.680000e+03	2.534660e-10	2.817863e-11	2.817863e-11
1.680000e+03	1.720000e+03	1.995925e-10	2.555320e-11	2.555320e-11
1.720000e+03	1.760000e+03	1.675744e-10	1.953060e-11	1.953060e-11
1.760000e+03	1.800000e+03	9.717668e-11	1.717613e-11	1.717613e-11
1.800000e+03	1.840000e+03	1.164763e-10	1.922108e-11	1.922108e-11
1.840000e+03	1.880000e+03	1.171386e-10	2.476824e-11	2.476824e-11
1.880000e+03	1.920000e+03	8.016128e-11	1.382385e-11	1.382385e-11
1.920000e+03	1.960000e+03	5.726807e-11	1.058912e-11	1.058912e-11
1.960000e+03	2.000000e+03	4.732855e-11	9.781711e-12	9.781711e-12
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
Path=WWW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
ScaledBy=3.26574178115002569e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.922025e-10	4.414221e-11	4.414221e-11
8.000000e+01	1.200000e+02	3.446440e-08	3.870925e-10	3.870925e-10
1.200000e+02	1.600000e+02	5.075068e-07	1.441891e-09	1.441891e-09
1.600000e+02	2.000000e+02	1.336047e-06	2.408200e-09	2.408200e-09
2.000000e+02	2.400000e+02	1.684243e-06	2.706341e-09	2.706341e-09
2.400000e+02	2.800000e+02	1.634439e-06	2.611014e-09	2.611014e-09
2.800000e+02	3.200000e+02	1.405602e-06	2.356696e-09	2.356696e-09
3.200000e+02	3.600000e+02	1.140651e-06	2.091882e-09	2.091882e-09
3.600000e+02	4.000000e+02	9.028798e-07	1.821284e-09	1.821284e-09
4.000000e+02	4.400000e+02	7.087502e-07	1.574325e-09	1.574325e-09
4.400000e+02	4.800000e+02	5.532645e-07	1.376618e-09	1.376618e-09
4.800000e+02	5.200000e+02	4.225540e-07	1.170607e-09	1.170607e-09
5.200000e+02	5.600000e+02	3.131740e-07	9.914153e-10	9.914153e-10
5.600000e+02	6.000000e+02	2.305495e-07	8.196371e-10	8.196371e-10
6.000000e+02	6.400000e+02	1.699984e-07	6.902021e-10	6.902021e-10
6.400000e+02	6.800000e+02	1.240245e-07	5.874117e-10	5.874117e-10
6.800000e+02	7.200000e+02	9.226930e-08	5.022594e-10	5.022594e-10
7.200000e+02	7.600000e+02	6.901853e-08	4.261928e-10	4.261928e-10
7.600000e+02	8.000000e+02	5.059645e-08	3.656070e-10	3.656070e-10
8.000000e+02	8.400000e+02	3.792133e-08	3.150399e-10	3.150399e-10
8.400000e+02	8.800000e+02	2.857920e-08	2.777038e-10	2.777038e-10
8.800000e+02	9.200000e+02	2.143355e-08	2.428633e-10	2.428633e-10
9.200000e+02	9.600000e+02	1.610792e-08	2.195652e-10	2.195652e-10
9.600000e+02	1.000000e+03	1.212040e-08	1.803751e-10	1.803751e-10
1.000000e+03	1.040000e+03	9.111665e-09	1.589292e-10	1.589292e-10
1.040000e+03	1.080000e+03	7.203998e-09	1.390138e-10	1.390138e-10
1.080000e+03	1.120000e+03	5.426385e-09	1.312273e-10	1.312273e-10
1.120000e+03	1.160000e+03	4.101993e-09	1.154693e-10	1.154693e-10
1.160000e+03	1.200000e+03	3.159680e-09	1.075168e-10	1.075168e-10
1.200000e+03	1.240000e+03	2.500082e-09	8.346908e-11	8.346908e-11
1.240000e+03	1.280000e+03	1.943364e-09	7.132795e-11	7.132795e-11
1.280000e+03	1.320000e+03	1.626924e-09	6.972106e-11	6.972106e-11
1.320000e+03	1.360000e+03	1.318927e-09	6.774820e-11	6.774820e-11
1.360000e+03	1.400000e+03	8.501240e-10	6.694222e-11	6.694222e-11
1.400000e+03	1.440000e+03	8.034607e-10	5.467709e-11	5.467709e-11
1.440000e+03	1.480000e+03	6.411842e-10	4.349991e-11	4.349991e-11
1.480000e+03	1.520000e+03	5.562165e-10	3.786673e-11	3.786673e-11
1.520000e+03	1.560000e+03	5.075915e-10	5.064781e-11	5.064781e-11
1.560000e+03	1.600000e+03	3.450728e-10	6.670770e-11	6.670770e-11
1.600000e+03	1.640000e+03	2.732562e-10	2.571558e-11	2.571558e-11
1.640000e+03	1.680000e+03	2.589688e-10	2.859953e-11	2.859953e-11
1.680000e+03	1.720000e+03	2.032376e-10	2.583059e-11	2.583059e-11
1.720000e+03	1.760000e+03	1.710475e-10	1.979853e-11	1.979853e-11
1.760000e+03	1.800000e+03	9.989030e-11	1.753278e-11	1.753278e-11
1.800000e+03	1.840000e+03	1.185121e-10	1.957018e-11	1.957018e-11
1.840000e+03	1.880000e+03	1.189529e-10	2.528761e-11	2.528761e-11
1.880000e+03	1.920000e+03	8.208958e-11	1.441444e-11	1.441444e-11
1.920000e+03	1.960000e+03	5.847277e-11	1.094844e-11	1.094844e-11
1.960000e+03	2.000000e+03	4.840937e-11	9.956320e-12	9.956320e-12
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[Nominal]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[Nominal]
Path=WH-QCD[Nominal]
ScaledBy=7.69493570309084181e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.515075e-09	8.262816e-11	8.262816e-11
8.000000e+01	1.200000e+02	1.860711e-07	9.465800e-10	9.465800e-10
1.200000e+02	1.600000e+02	1.567159e-06	2.686986e-09	2.686986e-09
1.600000e+02	2.000000e+02	2.224136e-06	3.176220e-09	3.176220e-09
2.000000e+02	2.400000e+02	1.851646e-06	2.878384e-09	2.878384e-09
2.400000e+02	2.800000e+02	1.344980e-06	2.433036e-09	2.433036e-09
2.800000e+02	3.200000e+02	9.205537e-07	1.988898e-09	1.988898e-09
3.200000e+02	3.600000e+02	6.170677e-07	1.597865e-09	1.597865e-09
3.600000e+02	4.000000e+02	4.112660e-07	1.290889e-09	1.290889e-09
4.000000e+02	4.400000e+02	2.832350e-07	1.052312e-09	1.052312e-09
4.400000e+02	4.800000e+02	1.952231e-07	8.674171e-10	8.674171e-10
4.800000e+02	5.200000e+02	1.332895e-07	7.094510e-10	7.094510e-10
5.200000e+02	5.600000e+02	9.046780e-08	5.784659e-10	5.784659e-10
5.600000e+02	6.000000e+02	6.178427e-08	4.700370e-10	4.700370e-10
6.000000e+02	6.400000e+02	4.266495e-08	3.948613e-10	3.948613e-10
6.400000e+02	6.800000e+02	2.938692e-08	3.161412e-10	3.161412e-10
6.800000e+02	7.200000e+02	2.062981e-08	2.652194e-10	2.652194e-10
7.200000e+02	7.600000e+02	1.417321e-08	2.136532e-10	2.136532e-10
7.600000e+02	8.000000e+02	9.949358e-09	1.762946e-10	1.762946e-10
8.000000e+02	8.400000e+02	7.302823e-09	1.544268e-10	1.544268e-10
8.400000e+02	8.800000e+02	5.172593e-09	1.236012e-10	1.236012e-10
8.800000e+02	9.200000e+02	3.782363e-09	1.113182e-10	1.113182e-10
9.200000e+02	9.600000e+02	2.659135e-09	1.042326e-10	1.042326e-10
9.600000e+02	1.000000e+03	2.017277e-09	8.179681e-11	8.179681e-11
1.000000e+03	1.040000e+03	1.670936e-09	7.646916e-11	7.646916e-11
1.040000e+03	1.080000e+03	1.202182e-09	7.079936e-11	7.079936e-11
1.080000e+03	1.120000e+03	9.373490e-10	5.741894e-11	5.741894e-11
1.120000e+03	1.160000e+03	7.959205e-10	5.383713e-11	5.383713e-11
1.160000e+03	1.200000e+03	5.883117e-10	5.102703e-11	5.102703e-11
1.200000e+03	1.240000e+03	4.116997e-10	3.515983e-11	3.515983e-11
1.240000e+03	1.280000e+03	3.082963e-10	2.951647e-11	2.951647e-11
1.280000e+03	1.320000e+03	3.282140e-10	3.966102e-11	3.966102e-11
1.320000e+03	1.360000e+03	2.505370e-10	3.253655e-11	3.253655e-11
1.360000e+03	1.400000e+03	2.360818e-10	3.078185e-11	3.078185e-11
1.400000e+03	1.440000e+03	1.471416e-10	2.065339e-11	2.065339e-11
1.440000e+03	1.480000e+03	2.154350e-10	2.789877e-11	2.789877e-11
1.480000e+03	1.520000e+03	1.058997e-10	3.140560e-11	3.140560e-11
1.520000e+03	1.560000e+03	9.010612e-11	2.294534e-11	2.294534e-11
1.560000e+03	1.600000e+03	7.484257e-11	1.458260e-11	1.458260e-11
1.600000e+03	1.640000e+03	5.982085e-11	1.913804e-11	1.913804e-11
1.640000e+03	1.680000e+03	7.112815e-11	1.649892e-11	1.649892e-11
1.680000e+03	1.720000e+03	7.915283e-11	2.286490e-11	2.286490e-11
1.720000e+03	1.760000e+03	3.772090e-11	9.799605e-12	9.799605e-12
1.760000e+03	1.800000e+03	3.696825e-11	1.077271e-11	1.077271e-11
1.800000e+03	1.840000e+03	4.790700e-11	1.453945e-11	1.453945e-11
1.840000e+03	1.880000e+03	3.713847e-11	1.108606e-11	1.108606e-11
1.880000e+03	1.920000e+03	3.941995e-11	1.955681e-11	1.955681e-11
1.920000e+03	1.960000e+03	2.554727e-11	9.060602e-12	9.060602e-12
1.960000e+03	2.000000e+03	1.335812e-11	6.006956e-12	6.006956e-12
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Path=WH-QCD[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ScaledBy=7.69520039688628117e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.523585e-09	8.443666e-11	8.443666e-11
8.000000e+01	1.200000e+02	1.934168e-07	1.086152e-09	1.086152e-09
1.200000e+02	1.600000e+02	1.630778e-06	3.098308e-09	3.098308e-09
1.600000e+02	2.000000e+02	2.292572e-06	4.367883e-09	4.367883e-09
2.000000e+02	2.400000e+02	1.884690e-06	1.074142e-08	1.074142e-08
2.400000e+02	2.800000e+02	1.336091e-06	2.700552e-09	2.700552e-09
2.800000e+02	3.200000e+02	9.001207e-07	2.088584e-09	2.088584e-09
3.200000e+02	3.600000e+02	5.961123e-07	1.659509e-09	1.659509e-09
3.600000e+02	4.000000e+02	3.946193e-07	1.347982e-09	1.347982e-09
4.000000e+02	4.400000e+02	2.681427e-07	1.068921e-09	1.068921e-09
4.400000e+02	4.800000e+02	1.831638e-07	8.659132e-10	8.659132e-10
4.800000e+02	5.200000e+02	1.240119e-07	7.013085e-10	7.013085e-10
5.200000e+02	5.600000e+02	8.354573e-08	5.713852e-10	5.713852e-10
5.600000e+02	6.000000e+02	5.679648e-08	4.523895e-10	4.523895e-10
6.000000e+02	6.400000e+02	3.883578e-08	3.803972e-10	3.803972e-10
6.400000e+02	6.800000e+02	2.670035e-08	3.072046e-10	3.072046e-10
6.800000e+02	7.200000e+02	1.851735e-08	2.501305e-10	2.501305e-10
7.200000e+02	7.600000e+02	1.267071e-08	2.003738e-10	2.003738e-10
7.600000e+02	8.000000e+02	8.913587e-09	1.655413e-10	1.655413e-10
8.000000e+02	8.400000e+02	6.541100e-09	1.549090e-10	1.549090e-10
8.400000e+02	8.800000e+02	4.589125e-09	1.122421e-10	1.122421e-10
8.800000e+02	9.200000e+02	3.383428e-09	1.058991e-10	1.058991e-10
9.200000e+02	9.600000e+02	2.354022e-09	9.325131e-11	9.325131e-11
9.600000e+02	1.000000e+03	1.767695e-09	7.419137e-11	7.419137e-11
1.000000e+03	1.040000e+03	1.452386e-09	6.753619e-11	6.753619e-11
1.040000e+03	1.080000e+03	1.024104e-09	5.858677e-11	5.858677e-11
1.080000e+03	1.120000e+03	7.924280e-10	4.642964e-11	4.642964e-11
1.120000e+03	1.160000e+03	7.034902e-10	5.224059e-11	5.224059e-11
1.160000e+03	1.200000e+03	5.193000e-10	4.863563e-11	4.863563e-11
1.200000e+03	1.240000e+03	3.576152e-10	3.096576e-11	3.096576e-11
1.240000e+03	1.280000e+03	2.688822e-10	2.633276e-11	2.633276e-11
1.280000e+03	1.320000e+03	2.659832e-10	2.990633e-11	2.990633e-11
1.320000e+03	1.360000e+03	2.157809e-10	2.963460e-11	2.963460e-11
1.360000e+03	1.400000e+03	1.953728e-10	2.428976e-11	2.428976e-11
1.400000e+03	1.440000e+03	1.255881e-10	1.825284e-11	1.825284e-11
1.440000e+03	1.480000e+03	1.888227e-10	2.558343e-11	2.558343e-11
1.480000e+03	1.520000e+03	1.033576e-10	2.341940e-11	2.341940e-11
1.520000e+03	1.560000e+03	7.604700e-11	1.881965e-11	1.881965e-11
1.560000e+03	1.600000e+03	6.415090e-11	1.381146e-11	1.381146e-11
1.600000e+03	1.640000e+03	4.924547e-11	1.397503e-11	1.397503e-11
1.640000e+03	1.680000e+03	6.138907e-11	1.576653e-11	1.576653e-11
1.680000e+03	1.720000e+03	6.990508e-11	2.042700e-11	2.042700e-11
1.720000e+03	1.760000e+03	3.328582e-11	8.745699e-12	8.745699e-12
1.760000e+03	1.800000e+03	2.867118e-11	8.141955e-12	8.141955e-12
1.800000e+03	1.840000e+03	3.228215e-11	9.328284e-12	9.328284e-12
1.840000e+03	1.880000e+03	2.999167e-11	9.198040e-12	9.198040e-12
1.880000e+03	1.920000e+03	3.396617e-11	1.558313e-11	1.558313e-11
1.920000e+03	1.960000e+03	1.734682e-11	5.843980e-12	5.843980e-12
1.960000e+03	2.000000e+03	1.007340e-11	5.090654e-12	5.090654e-12
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Path=WH-QCD[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ScaledBy=7.69501791598981320e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.512012e-09	8.145965e-11	8.145965e-11
8.000000e+01	1.200000e+02	1.878237e-07	9.710896e-10	9.710896e-10
1.200000e+02	1.600000e+02	1.588147e-06	2.773615e-09	2.773615e-09
1.600000e+02	2.000000e+02	2.242300e-06	3.267058e-09	3.267058e-09
2.000000e+02	2.400000e+02	1.844962e-06	2.929450e-09	2.929450e-09
2.400000e+02	2.800000e+02	1.323636e-06	2.447370e-09	2.447370e-09
2.800000e+02	3.200000e+02	8.964375e-07	1.984116e-09	1.984116e-09
3.200000e+02	3.600000e+02	5.952163e-07	1.583776e-09	1.583776e-09
3.600000e+02	4.000000e+02	3.936927e-07	1.274212e-09	1.274212e-09
4.000000e+02	4.400000e+02	2.689217e-07	1.027767e-09	1.027767e-09
4.400000e+02	4.800000e+02	1.839763e-07	8.409303e-10	8.409303e-10
4.800000e+02	5.200000e+02	1.248697e-07	6.867221e-10	6.867221e-10
5.200000e+02	5.600000e+02	8.433808e-08	5.556165e-10	5.556165e-10
5.600000e+02	6.000000e+02	5.754925e-08	4.517667e-10	4.517667e-10
6.000000e+02	6.400000e+02	3.945055e-08	3.774918e-10	3.774918e-10
6.400000e+02	6.800000e+02	2.712627e-08	3.019964e-10	3.019964e-10
6.800000e+02	7.200000e+02	1.899137e-08	2.530085e-10	2.530085e-10
7.200000e+02	7.600000e+02	1.303720e-08	2.057726e-10	2.057726e-10
7.600000e+02	8.000000e+02	9.193068e-09	1.675842e-10	1.675842e-10
8.000000e+02	8.400000e+02	6.748082e-09	1.520611e-10	1.520611e-10
8.400000e+02	8.800000e+02	4.773010e-09	1.174193e-10	1.174193e-10
8.800000e+02	9.200000e+02	3.552723e-09	1.115379e-10	1.115379e-10
9.200000e+02	9.600000e+02	2.479018e-09	9.839080e-11	9.839080e-11
9.600000e+02	1.000000e+03	1.880418e-09	7.953207e-11	7.953207e-11
1.000000e+03	1.040000e+03	1.563512e-09	7.293697e-11	7.293697e-11
1.040000e+03	1.080000e+03	1.109602e-09	6.439671e-11	6.439671e-11
1.080000e+03	1.120000e+03	8.551512e-10	5.117842e-11	5.117842e-11
1.120000e+03	1.160000e+03	7.355502e-10	5.022046e-11	5.022046e-11
1.160000e+03	1.200000e+03	5.457920e-10	4.686681e-11	4.686681e-11
1.200000e+03	1.240000e+03	3.901685e-10	3.380129e-11	3.380129e-11
1.240000e+03	1.280000e+03	2.981023e-10	2.947045e-11	2.947045e-11
1.280000e+03	1.320000e+03	2.914163e-10	3.234034e-11	3.234034e-11
1.320000e+03	1.360000e+03	2.399725e-10	3.240508e-11	3.240508e-11
1.360000e+03	1.400000e+03	2.209205e-10	2.750927e-11	2.750927e-11
1.400000e+03	1.440000e+03	1.384583e-10	2.010646e-11	2.010646e-11
1.440000e+03	1.480000e+03	2.068244e-10	2.755500e-11	2.755500e-11
1.480000e+03	1.520000e+03	1.086513e-10	2.593154e-11	2.593154e-11
1.520000e+03	1.560000e+03	9.145648e-11	2.297410e-11	2.297410e-11
1.560000e+03	1.600000e+03	7.180297e-11	1.516017e-11	1.516017e-11
1.600000e+03	1.640000e+03	5.620880e-11	1.627187e-11	1.627187e-11
1.640000e+03	1.680000e+03	6.758795e-11	1.720678e-11	1.720678e-11
1.680000e+03	1.720000e+03	8.114925e-11	2.410660e-11	2.410660e-11
1.720000e+03	1.760000e+03	3.658025e-11	9.579552e-12	9.579552e-12
1.760000e+03	1.800000e+03	3.189777e-11	9.008853e-12	9.008853e-12
1.800000e+03	1.840000e+03	3.922225e-11	1.157770e-11	1.157770e-11
1.840000e+03	1.880000e+03	3.597192e-11	1.101347e-11	1.101347e-11
1.880000e+03	1.920000e+03	3.637060e-11	1.611193e-11	1.611193e-11
1.920000e+03	1.960000e+03	2.322537e-11	7.932989e-12	7.932989e-12
1.960000e+03	2.000000e+03	1.349496e-11	6.263252e-12	6.263252e-12
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Path=WH-QCD[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ScaledBy=7.69512187436321349e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.523697e-09	8.522082e-11	8.522082e-11
8.000000e+01	1.200000e+02	1.913242e-07	1.037838e-09	1.037838e-09
1.200000e+02	1.600000e+02	1.606136e-06	2.939722e-09	2.939722e-09
1.600000e+02	2.000000e+02	2.270007e-06	4.164056e-09	4.164056e-09
2.000000e+02	2.400000e+02	1.888987e-06	1.026415e-08	1.026415e-08
2.400000e+02	2.800000e+02	1.356968e-06	2.637784e-09	2.637784e-09
2.800000e+02	3.200000e+02	9.242820e-07	2.066858e-09	2.066858e-09
3.200000e+02	3.600000e+02	6.179827e-07	1.651537e-09	1.651537e-09
3.600000e+02	4.000000e+02	4.121743e-07	1.341272e-09	1.341272e-09
4.000000e+02	4.400000e+02	2.826848e-07	1.096239e-09	1.096239e-09
4.400000e+02	4.800000e+02	1.944089e-07	8.838845e-10	8.838845e-10
4.800000e+02	5.200000e+02	1.324702e-07	7.209115e-10	7.209115e-10
5.200000e+02	5.600000e+02	8.961550e-08	5.873210e-10	5.873210e-10
5.600000e+02	6.000000e+02	6.100057e-08	4.678884e-10	4.678884e-10
6.000000e+02	6.400000e+02	4.198418e-08	3.930125e-10	3.930125e-10
6.400000e+02	6.800000e+02	2.892197e-08	3.188891e-10	3.188891e-10
6.800000e+02	7.200000e+02	2.011794e-08	2.604056e-10	2.604056e-10
7.200000e+02	7.600000e+02	1.377295e-08	2.076271e-10	2.076271e-10
7.600000e+02	8.000000e+02	9.646860e-09	1.743952e-10	1.743952e-10
8.000000e+02	8.400000e+02	7.077568e-09	1.553025e-10	1.553025e-10
8.400000e+02	8.800000e+02	4.981662e-09	1.181242e-10	1.181242e-10
8.800000e+02	9.200000e+02	3.605885e-09	1.060825e-10	1.060825e-10
9.200000e+02	9.600000e+02	2.525955e-09	9.839944e-11	9.839944e-11
9.600000e+02	1.000000e+03	1.898564e-09	7.648909e-11	7.648909e-11
1.000000e+03	1.040000e+03	1.551384e-09	7.036014e-11	7.036014e-11
1.040000e+03	1.080000e+03	1.108724e-09	6.392008e-11	6.392008e-11
1.080000e+03	1.120000e+03	8.671247e-10	5.106820e-11	5.106820e-11
1.120000e+03	1.160000e+03	7.572185e-10	5.377437e-11	5.377437e-11
1.160000e+03	1.200000e+03	5.571475e-10	5.151901e-11	5.151901e-11
1.200000e+03	1.240000e+03	3.765595e-10	3.192616e-11	3.192616e-11
1.240000e+03	1.280000e+03	2.783300e-10	2.642004e-11	2.642004e-11
1.280000e+03	1.320000e+03	3.018592e-10	3.737666e-11	3.737666e-11
1.320000e+03	1.360000e+03	2.249507e-10	2.967037e-11	2.967037e-11
1.360000e+03	1.400000e+03	2.071309e-10	2.601695e-11	2.601695e-11
1.400000e+03	1.440000e+03	1.336490e-10	1.873041e-11	1.873041e-11
1.440000e+03	1.480000e+03	1.966264e-10	2.578408e-11	2.578408e-11
1.480000e+03	1.520000e+03	1.016625e-10	2.788564e-11	2.788564e-11
1.520000e+03	1.560000e+03	7.476898e-11	1.838055e-11	1.838055e-11
1.560000e+03	1.600000e+03	6.671173e-11	1.311354e-11	1.311354e-11
1.600000e+03	1.640000e+03	5.213363e-11	1.620717e-11	1.620717e-11
1.640000e+03	1.680000e+03	6.427915e-11	1.497960e-11	1.497960e-11
1.680000e+03	1.720000e+03	6.846800e-11	1.945406e-11	1.945406e-11
1.720000e+03	1.760000e+03	3.425283e-11	8.880692e-12	8.880692e-12
1.760000e+03	1.800000e+03	3.321175e-11	9.747375e-12	9.747375e-12
1.800000e+03	1.840000e+03	3.973465e-11	1.184032e-11	1.184032e-11
1.840000e+03	1.880000e+03	3.133298e-11	9.411091e-12	9.411091e-12
1.880000e+03	1.920000e+03	3.701550e-11	1.906546e-11	1.906546e-11
1.920000e+03	1.960000e+03	1.919529e-11	6.858062e-12	6.858062e-12
1.960000e+03	2.000000e+03	9.734032e-12	4.781296e-12	4.781296e-12
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[MUR=1__MUF=1__LHAPDF=325100]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[MUR=1__MUF=1__LHAPDF=325100]
Path=WH-QCD[MUR=1__MUF=1__LHAPDF=325100]
ScaledBy=7.69493570309084181e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.515075e-09	8.262816e-11	8.262816e-11
8.000000e+01	1.200000e+02	1.860711e-07	9.465800e-10	9.465800e-10
1.200000e+02	1.600000e+02	1.567159e-06	2.686986e-09	2.686986e-09
1.600000e+02	2.000000e+02	2.224136e-06	3.176220e-09	3.176220e-09
2.000000e+02	2.400000e+02	1.851646e-06	2.878384e-09	2.878384e-09
2.400000e+02	2.800000e+02	1.344980e-06	2.433036e-09	2.433036e-09
2.800000e+02	3.200000e+02	9.205537e-07	1.988898e-09	1.988898e-09
3.200000e+02	3.600000e+02	6.170677e-07	1.597865e-09	1.597865e-09
3.600000e+02	4.000000e+02	4.112660e-07	1.290889e-09	1.290889e-09
4.000000e+02	4.400000e+02	2.832350e-07	1.052312e-09	1.052312e-09
4.400000e+02	4.800000e+02	1.952231e-07	8.674171e-10	8.674171e-10
4.800000e+02	5.200000e+02	1.332895e-07	7.094510e-10	7.094510e-10
5.200000e+02	5.600000e+02	9.046780e-08	5.784659e-10	5.784659e-10
5.600000e+02	6.000000e+02	6.178427e-08	4.700370e-10	4.700370e-10
6.000000e+02	6.400000e+02	4.266495e-08	3.948613e-10	3.948613e-10
6.400000e+02	6.800000e+02	2.938692e-08	3.161412e-10	3.161412e-10
6.800000e+02	7.200000e+02	2.062981e-08	2.652194e-10	2.652194e-10
7.200000e+02	7.600000e+02	1.417321e-08	2.136532e-10	2.136532e-10
7.600000e+02	8.000000e+02	9.949358e-09	1.762946e-10	1.762946e-10
8.000000e+02	8.400000e+02	7.302823e-09	1.544268e-10	1.544268e-10
8.400000e+02	8.800000e+02	5.172593e-09	1.236012e-10	1.236012e-10
8.800000e+02	9.200000e+02	3.782363e-09	1.113182e-10	1.113182e-10
9.200000e+02	9.600000e+02	2.659135e-09	1.042326e-10	1.042326e-10
9.600000e+02	1.000000e+03	2.017277e-09	8.179681e-11	8.179681e-11
1.000000e+03	1.040000e+03	1.670936e-09	7.646916e-11	7.646916e-11
1.040000e+03	1.080000e+03	1.202182e-09	7.079936e-11	7.079936e-11
1.080000e+03	1.120000e+03	9.373490e-10	5.741894e-11	5.741894e-11
1.120000e+03	1.160000e+03	7.959205e-10	5.383713e-11	5.383713e-11
1.160000e+03	1.200000e+03	5.883117e-10	5.102703e-11	5.102703e-11
1.200000e+03	1.240000e+03	4.116997e-10	3.515983e-11	3.515983e-11
1.240000e+03	1.280000e+03	3.082963e-10	2.951647e-11	2.951647e-11
1.280000e+03	1.320000e+03	3.282140e-10	3.966102e-11	3.966102e-11
1.320000e+03	1.360000e+03	2.505370e-10	3.253655e-11	3.253655e-11
1.360000e+03	1.400000e+03	2.360818e-10	3.078185e-11	3.078185e-11
1.400000e+03	1.440000e+03	1.471416e-10	2.065339e-11	2.065339e-11
1.440000e+03	1.480000e+03	2.154350e-10	2.789877e-11	2.789877e-11
1.480000e+03	1.520000e+03	1.058997e-10	3.140560e-11	3.140560e-11
1.520000e+03	1.560000e+03	9.010612e-11	2.294534e-11	2.294534e-11
1.560000e+03	1.600000e+03	7.484257e-11	1.458260e-11	1.458260e-11
1.600000e+03	1.640000e+03	5.982085e-11	1.913804e-11	1.913804e-11
1.640000e+03	1.680000e+03	7.112815e-11	1.649892e-11	1.649892e-11
1.680000e+03	1.720000e+03	7.915283e-11	2.286490e-11	2.286490e-11
1.720000e+03	1.760000e+03	3.772090e-11	9.799605e-12	9.799605e-12
1.760000e+03	1.800000e+03	3.696825e-11	1.077271e-11	1.077271e-11
1.800000e+03	1.840000e+03	4.790700e-11	1.453945e-11	1.453945e-11
1.840000e+03	1.880000e+03	3.713847e-11	1.108606e-11	1.108606e-11
1.880000e+03	1.920000e+03	3.941995e-11	1.955681e-11	1.955681e-11
1.920000e+03	1.960000e+03	2.554727e-11	9.060602e-12	9.060602e-12
1.960000e+03	2.000000e+03	1.335812e-11	6.006956e-12	6.006956e-12
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Path=WH-QCD[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ScaledBy=7.69538565098675181e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.472806e-09	8.083459e-11	8.083459e-11
8.000000e+01	1.200000e+02	1.795719e-07	1.309665e-09	1.309665e-09
1.200000e+02	1.600000e+02	1.517142e-06	4.341854e-09	4.341854e-09
1.600000e+02	2.000000e+02	2.168989e-06	9.321749e-09	9.321749e-09
2.000000e+02	2.400000e+02	1.826166e-06	4.431748e-09	4.431748e-09
2.400000e+02	2.800000e+02	1.337094e-06	5.620409e-09	5.620409e-09
2.800000e+02	3.200000e+02	9.185885e-07	3.199384e-09	3.199384e-09
3.200000e+02	3.600000e+02	6.154897e-07	2.442589e-09	2.442589e-09
3.600000e+02	4.000000e+02	4.113135e-07	1.462546e-09	1.462546e-09
4.000000e+02	4.400000e+02	2.850850e-07	1.445902e-09	1.445902e-09
4.400000e+02	4.800000e+02	1.969120e-07	1.066753e-09	1.066753e-09
4.800000e+02	5.200000e+02	1.344348e-07	7.922839e-10	7.922839e-10
5.200000e+02	5.600000e+02	9.168862e-08	6.560326e-10	6.560326e-10
5.600000e+02	6.000000e+02	6.246722e-08	4.877683e-10	4.877683e-10
6.000000e+02	6.400000e+02	4.394515e-08	5.995640e-10	5.995640e-10
6.400000e+02	6.800000e+02	3.004540e-08	3.309859e-10	3.309859e-10
6.800000e+02	7.200000e+02	2.162662e-08	3.840900e-10	3.840900e-10
7.200000e+02	7.600000e+02	1.463376e-08	2.263683e-10	2.263683e-10
7.600000e+02	8.000000e+02	1.032945e-08	1.898679e-10	1.898679e-10
8.000000e+02	8.400000e+02	7.582217e-09	1.643924e-10	1.643924e-10
8.400000e+02	8.800000e+02	5.418860e-09	1.334866e-10	1.334866e-10
8.800000e+02	9.200000e+02	4.011895e-09	1.213131e-10	1.213131e-10
9.200000e+02	9.600000e+02	2.826992e-09	1.135128e-10	1.135128e-10
9.600000e+02	1.000000e+03	2.171837e-09	9.171801e-11	9.171801e-11
1.000000e+03	1.040000e+03	1.817309e-09	8.551900e-11	8.551900e-11
1.040000e+03	1.080000e+03	1.303414e-09	7.926577e-11	7.926577e-11
1.080000e+03	1.120000e+03	1.012615e-09	6.447952e-11	6.447952e-11
1.120000e+03	1.160000e+03	8.859150e-10	6.439249e-11	6.439249e-11
1.160000e+03	1.200000e+03	6.410792e-10	5.729621e-11	5.729621e-11
1.200000e+03	1.240000e+03	4.609042e-10	4.021731e-11	4.021731e-11
1.240000e+03	1.280000e+03	3.487783e-10	3.475389e-11	3.475389e-11
1.280000e+03	1.320000e+03	3.536475e-10	4.258751e-11	4.258751e-11
1.320000e+03	1.360000e+03	2.812458e-10	3.624746e-11	3.624746e-11
1.360000e+03	1.400000e+03	2.425023e-10	3.194029e-11	3.194029e-11
1.400000e+03	1.440000e+03	1.660880e-10	2.366877e-11	2.366877e-11
1.440000e+03	1.480000e+03	2.402725e-10	3.110090e-11	3.110090e-11
1.480000e+03	1.520000e+03	1.145647e-10	3.402566e-11	3.402566e-11
1.520000e+03	1.560000e+03	1.158170e-10	3.528017e-11	3.528017e-11
1.560000e+03	1.600000e+03	8.661730e-11	1.699546e-11	1.699546e-11
1.600000e+03	1.640000e+03	7.216618e-11	2.426199e-11	2.426199e-11
1.640000e+03	1.680000e+03	8.056333e-11	1.884019e-11	1.884019e-11
1.680000e+03	1.720000e+03	9.349020e-11	2.805792e-11	2.805792e-11
1.720000e+03	1.760000e+03	4.210842e-11	1.094446e-11	1.094446e-11
1.760000e+03	1.800000e+03	4.225050e-11	1.224947e-11	1.224947e-11
1.800000e+03	1.840000e+03	6.119408e-11	1.944468e-11	1.944468e-11
1.840000e+03	1.880000e+03	4.695602e-11	1.463007e-11	1.463007e-11
1.880000e+03	1.920000e+03	4.292648e-11	2.038449e-11	2.038449e-11
1.920000e+03	1.960000e+03	3.079967e-11	1.116705e-11	1.116705e-11
1.960000e+03	2.000000e+03	1.626424e-11	7.488028e-12	7.488028e-12
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Path=WH-QCD[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ScaledBy=7.69503201026819688e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.619587e-09	1.000756e-10	1.000756e-10
8.000000e+01	1.200000e+02	2.015386e-07	1.200418e-09	1.200418e-09
1.200000e+02	1.600000e+02	1.704876e-06	3.500565e-09	3.500565e-09
1.600000e+02	2.000000e+02	2.452629e-06	4.226441e-09	4.226441e-09
2.000000e+02	2.400000e+02	2.062269e-06	3.899336e-09	3.899336e-09
2.400000e+02	2.800000e+02	1.503836e-06	3.238858e-09	3.238858e-09
2.800000e+02	3.200000e+02	1.038320e-06	2.665791e-09	2.665791e-09
3.200000e+02	3.600000e+02	7.009610e-07	2.157922e-09	2.157922e-09
3.600000e+02	4.000000e+02	4.715468e-07	1.767231e-09	1.767231e-09
4.000000e+02	4.400000e+02	3.253775e-07	1.408029e-09	1.408029e-09
4.400000e+02	4.800000e+02	2.248188e-07	1.164109e-09	1.164109e-09
4.800000e+02	5.200000e+02	1.544188e-07	9.612554e-10	9.612554e-10
5.200000e+02	5.600000e+02	1.049167e-07	7.914153e-10	7.914153e-10
5.600000e+02	6.000000e+02	7.195367e-08	6.343612e-10	6.343612e-10
6.000000e+02	6.400000e+02	4.944595e-08	5.219297e-10	5.219297e-10
6.400000e+02	6.800000e+02	3.414305e-08	4.221174e-10	4.221174e-10
6.800000e+02	7.200000e+02	2.382076e-08	3.445545e-10	3.445545e-10
7.200000e+02	7.600000e+02	1.642497e-08	2.861452e-10	2.861452e-10
7.600000e+02	8.000000e+02	1.163541e-08	2.304947e-10	2.304947e-10
8.000000e+02	8.400000e+02	8.583433e-09	2.291830e-10	2.291830e-10
8.400000e+02	8.800000e+02	5.894335e-09	1.566968e-10	1.566968e-10
8.800000e+02	9.200000e+02	4.425625e-09	1.514998e-10	1.514998e-10
9.200000e+02	9.600000e+02	3.082685e-09	1.312637e-10	1.312637e-10
9.600000e+02	1.000000e+03	2.365148e-09	1.097100e-10	1.097100e-10
1.000000e+03	1.040000e+03	1.896094e-09	9.670816e-11	9.670816e-11
1.040000e+03	1.080000e+03	1.328046e-09	8.270509e-11	8.270509e-11
1.080000e+03	1.120000e+03	9.803835e-10	6.418419e-11	6.418419e-11
1.120000e+03	1.160000e+03	9.186165e-10	7.233823e-11	7.233823e-11
1.160000e+03	1.200000e+03	6.591227e-10	6.076216e-11	6.076216e-11
1.200000e+03	1.240000e+03	4.679800e-10	4.305765e-11	4.305765e-11
1.240000e+03	1.280000e+03	3.582925e-10	3.773501e-11	3.773501e-11
1.280000e+03	1.320000e+03	3.349883e-10	3.868348e-11	3.868348e-11
1.320000e+03	1.360000e+03	2.610357e-10	4.081380e-11	4.081380e-11
1.360000e+03	1.400000e+03	2.527915e-10	3.292640e-11	3.292640e-11
1.400000e+03	1.440000e+03	1.628294e-10	2.510442e-11	2.510442e-11
1.440000e+03	1.480000e+03	2.395226e-10	3.617853e-11	3.617853e-11
1.480000e+03	1.520000e+03	1.424575e-10	2.987441e-11	2.987441e-11
1.520000e+03	1.560000e+03	8.514090e-11	1.909956e-11	1.909956e-11
1.560000e+03	1.600000e+03	9.493505e-11	2.956519e-11	2.956519e-11
1.600000e+03	1.640000e+03	7.198163e-11	2.480552e-11	2.480552e-11
1.640000e+03	1.680000e+03	8.838615e-11	2.589020e-11	2.589020e-11
1.680000e+03	1.720000e+03	9.081040e-11	2.755828e-11	2.755828e-11
1.720000e+03	1.760000e+03	4.199262e-11	1.204555e-11	1.204555e-11
1.760000e+03	1.800000e+03	3.444740e-11	9.491325e-12	9.491325e-12
1.800000e+03	1.840000e+03	3.155657e-11	8.586588e-12	8.586588e-12
1.840000e+03	1.880000e+03	4.580137e-11	1.515769e-11	1.515769e-11
1.880000e+03	1.920000e+03	4.133818e-11	1.551656e-11	1.551656e-11
1.920000e+03	1.960000e+03	1.951153e-11	5.929733e-12	5.929733e-12
1.960000e+03	2.000000e+03	1.637360e-11	8.931706e-12	8.931706e-12
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Path=WH-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ScaledBy=7.69541522350774494e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.546721e-09	8.587389e-11	8.587389e-11
8.000000e+01	1.200000e+02	1.939967e-07	1.379802e-09	1.379802e-09
1.200000e+02	1.600000e+02	1.646276e-06	4.357258e-09	4.357258e-09
1.600000e+02	2.000000e+02	2.380470e-06	8.411796e-09	8.411796e-09
2.000000e+02	2.400000e+02	2.025520e-06	5.316083e-09	5.316083e-09
2.400000e+02	2.800000e+02	1.485887e-06	4.135039e-09	4.135039e-09
2.800000e+02	3.200000e+02	1.030492e-06	3.389531e-09	3.389531e-09
3.200000e+02	3.600000e+02	6.992275e-07	3.613660e-09	3.613660e-09
3.600000e+02	4.000000e+02	4.686960e-07	1.714440e-09	1.714440e-09
4.000000e+02	4.400000e+02	3.262985e-07	1.426693e-09	1.426693e-09
4.400000e+02	4.800000e+02	2.266697e-07	1.254958e-09	1.254958e-09
4.800000e+02	5.200000e+02	1.547147e-07	9.423793e-10	9.423793e-10
5.200000e+02	5.600000e+02	1.060653e-07	8.627847e-10	8.627847e-10
5.600000e+02	6.000000e+02	7.274540e-08	6.029497e-10	6.029497e-10
6.000000e+02	6.400000e+02	5.048405e-08	5.610903e-10	5.610903e-10
6.400000e+02	6.800000e+02	3.484712e-08	4.102237e-10	4.102237e-10
6.800000e+02	7.200000e+02	2.480701e-08	4.035769e-10	4.035769e-10
7.200000e+02	7.600000e+02	1.695053e-08	2.765313e-10	2.765313e-10
7.600000e+02	8.000000e+02	1.192509e-08	2.283598e-10	2.283598e-10
8.000000e+02	8.400000e+02	8.804682e-09	2.112514e-10	2.112514e-10
8.400000e+02	8.800000e+02	6.245530e-09	1.620549e-10	1.620549e-10
8.800000e+02	9.200000e+02	4.673205e-09	1.494689e-10	1.494689e-10
9.200000e+02	9.600000e+02	3.225450e-09	1.366237e-10	1.366237e-10
9.600000e+02	1.000000e+03	2.487240e-09	1.126917e-10	1.126917e-10
1.000000e+03	1.040000e+03	2.064472e-09	1.008500e-10	1.008500e-10
1.040000e+03	1.080000e+03	1.462877e-09	8.894805e-11	8.894805e-11
1.080000e+03	1.120000e+03	1.125555e-09	7.326984e-11	7.326984e-11
1.120000e+03	1.160000e+03	9.762313e-10	7.364520e-11	7.364520e-11
1.160000e+03	1.200000e+03	6.778870e-10	5.775057e-11	5.775057e-11
1.200000e+03	1.240000e+03	5.334355e-10	4.759483e-11	4.759483e-11
1.240000e+03	1.280000e+03	3.914462e-10	4.028527e-11	4.028527e-11
1.280000e+03	1.320000e+03	3.748285e-10	4.165927e-11	4.165927e-11
1.320000e+03	1.360000e+03	3.117975e-10	4.395026e-11	4.395026e-11
1.360000e+03	1.400000e+03	2.698530e-10	3.724375e-11	3.724375e-11
1.400000e+03	1.440000e+03	1.814407e-10	2.767605e-11	2.767605e-11
1.440000e+03	1.480000e+03	2.604103e-10	3.718888e-11	3.718888e-11
1.480000e+03	1.520000e+03	1.357973e-10	3.429574e-11	3.429574e-11
1.520000e+03	1.560000e+03	1.189464e-10	2.932651e-11	2.932651e-11
1.560000e+03	1.600000e+03	9.147438e-11	2.106592e-11	2.106592e-11
1.600000e+03	1.640000e+03	7.335478e-11	2.253537e-11	2.253537e-11
1.640000e+03	1.680000e+03	9.702533e-11	2.695226e-11	2.695226e-11
1.680000e+03	1.720000e+03	9.920438e-11	2.733576e-11	2.733576e-11
1.720000e+03	1.760000e+03	5.266030e-11	1.443420e-11	1.443420e-11
1.760000e+03	1.800000e+03	3.855993e-11	1.029825e-11	1.029825e-11
1.800000e+03	1.840000e+03	4.756055e-11	1.367370e-11	1.367370e-11
1.840000e+03	1.880000e+03	5.546020e-11	1.871015e-11	1.871015e-11
1.880000e+03	1.920000e+03	4.277462e-11	1.660052e-11	1.660052e-11
1.920000e+03	1.960000e+03	2.852732e-11	1.013276e-11	1.013276e-11
1.960000e+03	2.000000e+03	2.029075e-11	9.778545e-12	9.778545e-12
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Path=WH-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ScaledBy=7.69493965339467173e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.556557e-09	8.503415e-11	8.503415e-11
8.000000e+01	1.200000e+02	1.905862e-07	9.701330e-10	9.701330e-10
1.200000e+02	1.600000e+02	1.602005e-06	2.751277e-09	2.751277e-09
1.600000e+02	2.000000e+02	2.249763e-06	3.217146e-09	3.217146e-09
2.000000e+02	2.400000e+02	1.848871e-06	2.876823e-09	2.876823e-09
2.400000e+02	2.800000e+02	1.326722e-06	2.402726e-09	2.402726e-09
2.800000e+02	3.200000e+02	8.973530e-07	1.941088e-09	1.941088e-09
3.200000e+02	3.600000e+02	5.951527e-07	1.544013e-09	1.544013e-09
3.600000e+02	4.000000e+02	3.928825e-07	1.236377e-09	1.236377e-09
4.000000e+02	4.400000e+02	2.683075e-07	9.995168e-10	9.995168e-10
4.400000e+02	4.800000e+02	1.835940e-07	8.180186e-10	8.180186e-10
4.800000e+02	5.200000e+02	1.245943e-07	6.658040e-10	6.658040e-10
5.200000e+02	5.600000e+02	8.418520e-08	5.415861e-10	5.415861e-10
5.600000e+02	6.000000e+02	5.725165e-08	4.380871e-10	4.380871e-10
6.000000e+02	6.400000e+02	3.944963e-08	3.686051e-10	3.686051e-10
6.400000e+02	6.800000e+02	2.709008e-08	2.939695e-10	2.939695e-10
6.800000e+02	7.200000e+02	1.901466e-08	2.473996e-10	2.473996e-10
7.200000e+02	7.600000e+02	1.302984e-08	1.985844e-10	1.985844e-10
7.600000e+02	8.000000e+02	9.149260e-09	1.648156e-10	1.648156e-10
8.000000e+02	8.400000e+02	6.708925e-09	1.434793e-10	1.434793e-10
8.400000e+02	8.800000e+02	4.775520e-09	1.154954e-10	1.154954e-10
8.800000e+02	9.200000e+02	3.506670e-09	1.053878e-10	1.053878e-10
9.200000e+02	9.600000e+02	2.477880e-09	9.916073e-11	9.916073e-11
9.600000e+02	1.000000e+03	1.881944e-09	7.772827e-11	7.772827e-11
1.000000e+03	1.040000e+03	1.564934e-09	7.286255e-11	7.286255e-11
1.040000e+03	1.080000e+03	1.127189e-09	6.633128e-11	6.633128e-11
1.080000e+03	1.120000e+03	8.756418e-10	5.472166e-11	5.472166e-11
1.120000e+03	1.160000e+03	7.496288e-10	5.180364e-11	5.180364e-11
1.160000e+03	1.200000e+03	5.565840e-10	4.936821e-11	4.936821e-11
1.200000e+03	1.240000e+03	3.869453e-10	3.321394e-11	3.321394e-11
1.240000e+03	1.280000e+03	2.924538e-10	2.806466e-11	2.806466e-11
1.280000e+03	1.320000e+03	3.077665e-10	3.645609e-11	3.645609e-11
1.320000e+03	1.360000e+03	2.358229e-10	2.977557e-11	2.977557e-11
1.360000e+03	1.400000e+03	2.225661e-10	2.864480e-11	2.864480e-11
1.400000e+03	1.440000e+03	1.419928e-10	2.015702e-11	2.015702e-11
1.440000e+03	1.480000e+03	2.078702e-10	2.711266e-11	2.711266e-11
1.480000e+03	1.520000e+03	1.024567e-10	2.775602e-11	2.775602e-11
1.520000e+03	1.560000e+03	8.337490e-11	2.094733e-11	2.094733e-11
1.560000e+03	1.600000e+03	7.174857e-11	1.409675e-11	1.409675e-11
1.600000e+03	1.640000e+03	5.806823e-11	1.811765e-11	1.811765e-11
1.640000e+03	1.680000e+03	6.757440e-11	1.540719e-11	1.540719e-11
1.680000e+03	1.720000e+03	7.292512e-11	2.015593e-11	2.015593e-11
1.720000e+03	1.760000e+03	3.601078e-11	9.343795e-12	9.343795e-12
1.760000e+03	1.800000e+03	3.393518e-11	9.662796e-12	9.662796e-12
1.800000e+03	1.840000e+03	4.581085e-11	1.366701e-11	1.366701e-11
1.840000e+03	1.880000e+03	3.616328e-11	1.081327e-11	1.081327e-11
1.880000e+03	1.920000e+03	3.489445e-11	1.621174e-11	1.621174e-11
1.920000e+03	1.960000e+03	2.411414e-11	8.457220e-12	8.457220e-12
1.960000e+03	2.000000e+03	1.299667e-11	5.924423e-12	5.924423e-12
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Path=WH-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ScaledBy=7.69493760420079586e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.534765e-09	8.318263e-11	8.318263e-11
8.000000e+01	1.200000e+02	1.877066e-07	9.482820e-10	9.482820e-10
1.200000e+02	1.600000e+02	1.578272e-06	2.688848e-09	2.688848e-09
1.600000e+02	2.000000e+02	2.220177e-06	3.152329e-09	3.152329e-09
2.000000e+02	2.400000e+02	1.828068e-06	2.827658e-09	2.827658e-09
2.400000e+02	2.800000e+02	1.314193e-06	2.368547e-09	2.368547e-09
2.800000e+02	3.200000e+02	8.905157e-07	1.919709e-09	1.919709e-09
3.200000e+02	3.600000e+02	5.915372e-07	1.530496e-09	1.530496e-09
3.600000e+02	4.000000e+02	3.910530e-07	1.228052e-09	1.228052e-09
4.000000e+02	4.400000e+02	2.673807e-07	9.945989e-10	9.945989e-10
4.400000e+02	4.800000e+02	1.831753e-07	8.157255e-10	8.157255e-10
4.800000e+02	5.200000e+02	1.244488e-07	6.646956e-10	6.646956e-10
5.200000e+02	5.600000e+02	8.414195e-08	5.408748e-10	5.408748e-10
5.600000e+02	6.000000e+02	5.726633e-08	4.380398e-10	4.380398e-10
6.000000e+02	6.400000e+02	3.948297e-08	3.687575e-10	3.687575e-10
6.400000e+02	6.800000e+02	2.713290e-08	2.943931e-10	2.943931e-10
6.800000e+02	7.200000e+02	1.905053e-08	2.477836e-10	2.477836e-10
7.200000e+02	7.600000e+02	1.306424e-08	1.993479e-10	1.993479e-10
7.600000e+02	8.000000e+02	9.175900e-09	1.649837e-10	1.649837e-10
8.000000e+02	8.400000e+02	6.743288e-09	1.444962e-10	1.444962e-10
8.400000e+02	8.800000e+02	4.789950e-09	1.158372e-10	1.158372e-10
8.800000e+02	9.200000e+02	3.518907e-09	1.052636e-10	1.052636e-10
9.200000e+02	9.600000e+02	2.482251e-09	9.911824e-11	9.911824e-11
9.600000e+02	1.000000e+03	1.888612e-09	7.780408e-11	7.780408e-11
1.000000e+03	1.040000e+03	1.570192e-09	7.282936e-11	7.282936e-11
1.040000e+03	1.080000e+03	1.131162e-09	6.704508e-11	6.704508e-11
1.080000e+03	1.120000e+03	8.799850e-10	5.473741e-11	5.473741e-11
1.120000e+03	1.160000e+03	7.535660e-10	5.167196e-11	5.167196e-11
1.160000e+03	1.200000e+03	5.563517e-10	4.892959e-11	4.892959e-11
1.200000e+03	1.240000e+03	3.897800e-10	3.351954e-11	3.351954e-11
1.240000e+03	1.280000e+03	2.939795e-10	2.827932e-11	2.827932e-11
1.280000e+03	1.320000e+03	3.100868e-10	3.739128e-11	3.739128e-11
1.320000e+03	1.360000e+03	2.382293e-10	3.073811e-11	3.073811e-11
1.360000e+03	1.400000e+03	2.253813e-10	2.936369e-11	2.936369e-11
1.400000e+03	1.440000e+03	1.415217e-10	2.002782e-11	2.002782e-11
1.440000e+03	1.480000e+03	2.073399e-10	2.691856e-11	2.691856e-11
1.480000e+03	1.520000e+03	1.016627e-10	2.928766e-11	2.928766e-11
1.520000e+03	1.560000e+03	8.569080e-11	2.204771e-11	2.204771e-11
1.560000e+03	1.600000e+03	7.197665e-11	1.406483e-11	1.406483e-11
1.600000e+03	1.640000e+03	5.716267e-11	1.808243e-11	1.808243e-11
1.640000e+03	1.680000e+03	6.761913e-11	1.560270e-11	1.560270e-11
1.680000e+03	1.720000e+03	7.515295e-11	2.137005e-11	2.137005e-11
1.720000e+03	1.760000e+03	3.610705e-11	9.379905e-12	9.379905e-12
1.760000e+03	1.800000e+03	3.503335e-11	1.010872e-11	1.010872e-11
1.800000e+03	1.840000e+03	4.584375e-11	1.376457e-11	1.376457e-11
1.840000e+03	1.880000e+03	3.567167e-11	1.065193e-11	1.065193e-11
1.880000e+03	1.920000e+03	3.717753e-11	1.810075e-11	1.810075e-11
1.920000e+03	1.960000e+03	2.428916e-11	8.575940e-12	8.575940e-12
1.960000e+03	2.000000e+03	1.283219e-11	5.813152e-12	5.813152e-12
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Path=WH-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ScaledBy=7.69493649496939303e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.532733e-09	8.425916e-11	8.425916e-11
8.000000e+01	1.200000e+02	1.885058e-07	9.661198e-10	9.661198e-10
1.200000e+02	1.600000e+02	1.587256e-06	2.743040e-09	2.743040e-09
1.600000e+02	2.000000e+02	2.249912e-06	3.235251e-09	3.235251e-09
2.000000e+02	2.400000e+02	1.870437e-06	2.923868e-09	2.923868e-09
2.400000e+02	2.800000e+02	1.356621e-06	2.464873e-09	2.464873e-09
2.800000e+02	3.200000e+02	9.270470e-07	2.008797e-09	2.008797e-09
3.200000e+02	3.600000e+02	6.205548e-07	1.610430e-09	1.610430e-09
3.600000e+02	4.000000e+02	4.130303e-07	1.298469e-09	1.298469e-09
4.000000e+02	4.400000e+02	2.841105e-07	1.056663e-09	1.056663e-09
4.400000e+02	4.800000e+02	1.955840e-07	8.691314e-10	8.691314e-10
4.800000e+02	5.200000e+02	1.333750e-07	7.099602e-10	7.099602e-10
5.200000e+02	5.600000e+02	9.045560e-08	5.785391e-10	5.785391e-10
5.600000e+02	6.000000e+02	6.172197e-08	4.695237e-10	4.695237e-10
6.000000e+02	6.400000e+02	4.258910e-08	3.940928e-10	3.940928e-10
6.400000e+02	6.800000e+02	2.931037e-08	3.151857e-10	3.151857e-10
6.800000e+02	7.200000e+02	2.056673e-08	2.643299e-10	2.643299e-10
7.200000e+02	7.600000e+02	1.411760e-08	2.124717e-10	2.124717e-10
7.600000e+02	8.000000e+02	9.906115e-09	1.757550e-10	1.757550e-10
8.000000e+02	8.400000e+02	7.255087e-09	1.530050e-10	1.530050e-10
8.400000e+02	8.800000e+02	5.149143e-09	1.229703e-10	1.229703e-10
8.800000e+02	9.200000e+02	3.763073e-09	1.111414e-10	1.111414e-10
9.200000e+02	9.600000e+02	2.649733e-09	1.038802e-10	1.038802e-10
9.600000e+02	1.000000e+03	2.006694e-09	8.149793e-11	8.149793e-11
1.000000e+03	1.040000e+03	1.662676e-09	7.631736e-11	7.631736e-11
1.040000e+03	1.080000e+03	1.195983e-09	6.981632e-11	6.981632e-11
1.080000e+03	1.120000e+03	9.312555e-10	5.725269e-11	5.725269e-11
1.120000e+03	1.160000e+03	7.904872e-10	5.383661e-11	5.383661e-11
1.160000e+03	1.200000e+03	5.877092e-10	5.135605e-11	5.135605e-11
1.200000e+03	1.240000e+03	4.081320e-10	3.476353e-11	3.476353e-11
1.240000e+03	1.280000e+03	3.061588e-10	2.923111e-11	2.923111e-11
1.280000e+03	1.320000e+03	3.253477e-10	3.855046e-11	3.855046e-11
1.320000e+03	1.360000e+03	2.476459e-10	3.143016e-11	3.143016e-11
1.360000e+03	1.400000e+03	2.327673e-10	2.995599e-11	2.995599e-11
1.400000e+03	1.440000e+03	1.474748e-10	2.076544e-11	2.076544e-11
1.440000e+03	1.480000e+03	2.157476e-10	2.805866e-11	2.805866e-11
1.480000e+03	1.520000e+03	1.066672e-10	2.971440e-11	2.971440e-11
1.520000e+03	1.560000e+03	8.742495e-11	2.164160e-11	2.164160e-11
1.560000e+03	1.600000e+03	7.451243e-11	1.458463e-11	1.458463e-11
1.600000e+03	1.640000e+03	6.074468e-11	1.916173e-11	1.916173e-11
1.640000e+03	1.680000e+03	7.101558e-11	1.625473e-11	1.625473e-11
1.680000e+03	1.720000e+03	7.668168e-11	2.152104e-11	2.152104e-11
1.720000e+03	1.760000e+03	3.759635e-11	9.748910e-12	9.748910e-12
1.760000e+03	1.800000e+03	3.576695e-11	1.027750e-11	1.027750e-11
1.800000e+03	1.840000e+03	4.782825e-11	1.441207e-11	1.441207e-11
1.840000e+03	1.880000e+03	3.765830e-11	1.125698e-11	1.125698e-11
1.880000e+03	1.920000e+03	3.691898e-11	1.747938e-11	1.747938e-11
1.920000e+03	1.960000e+03	2.534238e-11	8.925221e-12	8.925221e-12
1.960000e+03	2.000000e+03	1.352657e-11	6.120487e-12	6.120487e-12
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=WH-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=7.69493570309084181e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.515075e-09	8.262816e-11	8.262816e-11
8.000000e+01	1.200000e+02	1.860711e-07	9.465800e-10	9.465800e-10
1.200000e+02	1.600000e+02	1.567159e-06	2.686986e-09	2.686986e-09
1.600000e+02	2.000000e+02	2.224136e-06	3.176220e-09	3.176220e-09
2.000000e+02	2.400000e+02	1.851646e-06	2.878384e-09	2.878384e-09
2.400000e+02	2.800000e+02	1.344980e-06	2.433036e-09	2.433036e-09
2.800000e+02	3.200000e+02	9.205537e-07	1.988898e-09	1.988898e-09
3.200000e+02	3.600000e+02	6.170677e-07	1.597865e-09	1.597865e-09
3.600000e+02	4.000000e+02	4.112660e-07	1.290889e-09	1.290889e-09
4.000000e+02	4.400000e+02	2.832350e-07	1.052312e-09	1.052312e-09
4.400000e+02	4.800000e+02	1.952231e-07	8.674171e-10	8.674171e-10
4.800000e+02	5.200000e+02	1.332895e-07	7.094510e-10	7.094510e-10
5.200000e+02	5.600000e+02	9.046780e-08	5.784659e-10	5.784659e-10
5.600000e+02	6.000000e+02	6.178427e-08	4.700370e-10	4.700370e-10
6.000000e+02	6.400000e+02	4.266495e-08	3.948613e-10	3.948613e-10
6.400000e+02	6.800000e+02	2.938692e-08	3.161412e-10	3.161412e-10
6.800000e+02	7.200000e+02	2.062981e-08	2.652194e-10	2.652194e-10
7.200000e+02	7.600000e+02	1.417321e-08	2.136532e-10	2.136532e-10
7.600000e+02	8.000000e+02	9.949358e-09	1.762946e-10	1.762946e-10
8.000000e+02	8.400000e+02	7.302823e-09	1.544268e-10	1.544268e-10
8.400000e+02	8.800000e+02	5.172593e-09	1.236012e-10	1.236012e-10
8.800000e+02	9.200000e+02	3.782363e-09	1.113182e-10	1.113182e-10
9.200000e+02	9.600000e+02	2.659135e-09	1.042326e-10	1.042326e-10
9.600000e+02	1.000000e+03	2.017277e-09	8.179681e-11	8.179681e-11
1.000000e+03	1.040000e+03	1.670936e-09	7.646916e-11	7.646916e-11
1.040000e+03	1.080000e+03	1.202182e-09	7.079936e-11	7.079936e-11
1.080000e+03	1.120000e+03	9.373490e-10	5.741894e-11	5.741894e-11
1.120000e+03	1.160000e+03	7.959205e-10	5.383713e-11	5.383713e-11
1.160000e+03	1.200000e+03	5.883117e-10	5.102703e-11	5.102703e-11
1.200000e+03	1.240000e+03	4.116997e-10	3.515983e-11	3.515983e-11
1.240000e+03	1.280000e+03	3.082963e-10	2.951647e-11	2.951647e-11
1.280000e+03	1.320000e+03	3.282140e-10	3.966102e-11	3.966102e-11
1.320000e+03	1.360000e+03	2.505370e-10	3.253655e-11	3.253655e-11
1.360000e+03	1.400000e+03	2.360818e-10	3.078185e-11	3.078185e-11
1.400000e+03	1.440000e+03	1.471416e-10	2.065339e-11	2.065339e-11
1.440000e+03	1.480000e+03	2.154350e-10	2.789877e-11	2.789877e-11
1.480000e+03	1.520000e+03	1.058997e-10	3.140560e-11	3.140560e-11
1.520000e+03	1.560000e+03	9.010612e-11	2.294534e-11	2.294534e-11
1.560000e+03	1.600000e+03	7.484257e-11	1.458260e-11	1.458260e-11
1.600000e+03	1.640000e+03	5.982085e-11	1.913804e-11	1.913804e-11
1.640000e+03	1.680000e+03	7.112815e-11	1.649892e-11	1.649892e-11
1.680000e+03	1.720000e+03	7.915283e-11	2.286490e-11	2.286490e-11
1.720000e+03	1.760000e+03	3.772090e-11	9.799605e-12	9.799605e-12
1.760000e+03	1.800000e+03	3.696825e-11	1.077271e-11	1.077271e-11
1.800000e+03	1.840000e+03	4.790700e-11	1.453945e-11	1.453945e-11
1.840000e+03	1.880000e+03	3.713847e-11	1.108606e-11	1.108606e-11
1.880000e+03	1.920000e+03	3.941995e-11	1.955681e-11	1.955681e-11
1.920000e+03	1.960000e+03	2.554727e-11	9.060602e-12	9.060602e-12
1.960000e+03	2.000000e+03	1.335812e-11	6.006956e-12	6.006956e-12
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Path=WH-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ScaledBy=7.69493540524259368e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.493623e-09	8.087336e-11	8.087336e-11
8.000000e+01	1.200000e+02	1.832032e-07	9.250284e-10	9.250284e-10
1.200000e+02	1.600000e+02	1.543580e-06	2.625509e-09	2.625509e-09
1.600000e+02	2.000000e+02	2.194921e-06	3.112619e-09	3.112619e-09
2.000000e+02	2.400000e+02	1.831358e-06	2.830563e-09	2.830563e-09
2.400000e+02	2.800000e+02	1.333054e-06	2.400447e-09	2.400447e-09
2.800000e+02	3.200000e+02	9.143503e-07	1.969463e-09	1.969463e-09
3.200000e+02	3.600000e+02	6.140525e-07	1.586486e-09	1.586486e-09
3.600000e+02	4.000000e+02	4.099750e-07	1.284839e-09	1.284839e-09
4.000000e+02	4.400000e+02	2.827708e-07	1.049679e-09	1.049679e-09
4.400000e+02	4.800000e+02	1.951908e-07	8.673653e-10	8.673653e-10
4.800000e+02	5.200000e+02	1.334529e-07	7.104095e-10	7.104095e-10
5.200000e+02	5.600000e+02	9.065990e-08	5.797091e-10	5.797091e-10
5.600000e+02	6.000000e+02	6.197617e-08	4.716802e-10	4.716802e-10
6.000000e+02	6.400000e+02	4.283160e-08	3.965452e-10	3.965452e-10
6.400000e+02	6.800000e+02	2.952815e-08	3.179316e-10	3.179316e-10
6.800000e+02	7.200000e+02	2.073694e-08	2.668264e-10	2.668264e-10
7.200000e+02	7.600000e+02	1.426046e-08	2.154490e-10	2.154490e-10
7.600000e+02	8.000000e+02	1.001436e-08	1.773270e-10	1.773270e-10
8.000000e+02	8.400000e+02	7.368020e-09	1.564315e-10	1.564315e-10
8.400000e+02	8.800000e+02	5.207425e-09	1.246496e-10	1.246496e-10
8.800000e+02	9.200000e+02	3.809633e-09	1.119426e-10	1.119426e-10
9.200000e+02	9.600000e+02	2.674093e-09	1.050252e-10	1.050252e-10
9.600000e+02	1.000000e+03	2.031932e-09	8.240616e-11	8.240616e-11
1.000000e+03	1.040000e+03	1.682717e-09	7.694643e-11	7.694643e-11
1.040000e+03	1.080000e+03	1.210952e-09	7.229977e-11	7.229977e-11
1.080000e+03	1.120000e+03	9.456400e-10	5.778269e-11	5.778269e-11
1.120000e+03	1.160000e+03	8.034908e-10	5.403617e-11	5.403617e-11
1.160000e+03	1.200000e+03	5.900818e-10	5.088365e-11	5.088365e-11
1.200000e+03	1.240000e+03	4.164447e-10	3.574936e-11	3.574936e-11
1.240000e+03	1.280000e+03	3.109600e-10	2.992586e-11	2.992586e-11
1.280000e+03	1.320000e+03	3.321973e-10	4.117659e-11	4.117659e-11
1.320000e+03	1.360000e+03	2.541898e-10	3.396378e-11	3.396378e-11
1.360000e+03	1.400000e+03	2.399297e-10	3.173879e-11	3.173879e-11
1.400000e+03	1.440000e+03	1.469417e-10	2.056391e-11	2.056391e-11
1.440000e+03	1.480000e+03	2.154782e-10	2.782008e-11	2.782008e-11
1.480000e+03	1.520000e+03	1.053252e-10	3.341024e-11	3.341024e-11
1.520000e+03	1.560000e+03	9.335588e-11	2.458644e-11	2.458644e-11
1.560000e+03	1.600000e+03	7.547745e-11	1.470151e-11	1.470151e-11
1.600000e+03	1.640000e+03	5.885665e-11	1.919538e-11	1.919538e-11
1.640000e+03	1.680000e+03	7.148820e-11	1.689694e-11	1.689694e-11
1.680000e+03	1.720000e+03	8.204630e-11	2.447893e-11	2.447893e-11
1.720000e+03	1.760000e+03	3.790767e-11	9.873481e-12	9.873481e-12
1.760000e+03	1.800000e+03	3.845307e-11	1.140535e-11	1.140535e-11
1.800000e+03	1.840000e+03	4.800242e-11	1.466243e-11	1.466243e-11
1.840000e+03	1.880000e+03	3.664692e-11	1.092523e-11	1.092523e-11
1.880000e+03	1.920000e+03	4.248825e-11	2.215764e-11	2.215764e-11
1.920000e+03	1.960000e+03	2.580447e-11	9.255880e-12	9.255880e-12
1.960000e+03	2.000000e+03	1.320875e-11	5.902783e-12	5.902783e-12
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Path=WH-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ScaledBy=7.69493442328014911e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.619914e-09	8.849435e-11	8.849435e-11
8.000000e+01	1.200000e+02	1.994808e-07	1.016411e-09	1.016411e-09
1.200000e+02	1.600000e+02	1.682894e-06	2.888954e-09	2.888954e-09
1.600000e+02	2.000000e+02	2.409001e-06	3.440690e-09	3.440690e-09
2.000000e+02	2.400000e+02	2.025998e-06	3.145653e-09	3.145653e-09
2.400000e+02	2.800000e+02	1.485034e-06	2.679432e-09	2.679432e-09
2.800000e+02	3.200000e+02	1.025110e-06	2.206683e-09	2.206683e-09
3.200000e+02	3.600000e+02	6.923438e-07	1.784827e-09	1.784827e-09
3.600000e+02	4.000000e+02	4.646033e-07	1.450770e-09	1.450770e-09
4.000000e+02	4.400000e+02	3.218225e-07	1.189532e-09	1.189532e-09
4.400000e+02	4.800000e+02	2.229354e-07	9.845992e-10	9.845992e-10
4.800000e+02	5.200000e+02	1.527618e-07	8.075414e-10	8.075414e-10
5.200000e+02	5.600000e+02	1.039808e-07	6.595346e-10	6.595346e-10
5.600000e+02	6.000000e+02	7.116908e-08	5.370518e-10	5.370518e-10
6.000000e+02	6.400000e+02	4.919190e-08	4.502578e-10	4.502578e-10
6.400000e+02	6.800000e+02	3.393427e-08	3.610397e-10	3.610397e-10
6.800000e+02	7.200000e+02	2.381565e-08	3.020676e-10	3.020676e-10
7.200000e+02	7.600000e+02	1.637986e-08	2.435609e-10	2.435609e-10
7.600000e+02	8.000000e+02	1.148547e-08	2.004016e-10	2.004016e-10
8.000000e+02	8.400000e+02	8.408307e-09	1.749193e-10	1.749193e-10
8.400000e+02	8.800000e+02	5.940012e-09	1.399783e-10	1.399783e-10
8.800000e+02	9.200000e+02	4.326610e-09	1.251708e-10	1.251708e-10
9.200000e+02	9.600000e+02	3.035422e-09	1.161628e-10	1.161628e-10
9.600000e+02	1.000000e+03	2.292775e-09	9.150212e-11	9.150212e-11
1.000000e+03	1.040000e+03	1.896409e-09	8.553530e-11	8.553530e-11
1.040000e+03	1.080000e+03	1.358669e-09	7.869795e-11	7.869795e-11
1.080000e+03	1.120000e+03	1.062257e-09	6.397968e-11	6.397968e-11
1.120000e+03	1.160000e+03	8.947898e-10	5.976233e-11	5.976233e-11
1.160000e+03	1.200000e+03	6.623372e-10	5.658288e-11	5.658288e-11
1.200000e+03	1.240000e+03	4.617905e-10	3.905848e-11	3.905848e-11
1.240000e+03	1.280000e+03	3.447108e-10	3.269058e-11	3.269058e-11
1.280000e+03	1.320000e+03	3.686200e-10	4.400656e-11	4.400656e-11
1.320000e+03	1.360000e+03	2.796852e-10	3.592307e-11	3.592307e-11
1.360000e+03	1.400000e+03	2.632368e-10	3.421066e-11	3.421066e-11
1.400000e+03	1.440000e+03	1.640595e-10	2.288013e-11	2.288013e-11
1.440000e+03	1.480000e+03	2.390993e-10	3.087752e-11	3.087752e-11
1.480000e+03	1.520000e+03	1.191992e-10	3.463887e-11	3.463887e-11
1.520000e+03	1.560000e+03	1.003429e-10	2.508767e-11	2.508767e-11
1.560000e+03	1.600000e+03	8.298597e-11	1.613462e-11	1.613462e-11
1.600000e+03	1.640000e+03	6.725675e-11	2.153234e-11	2.153234e-11
1.640000e+03	1.680000e+03	7.958513e-11	1.837372e-11	1.837372e-11
1.680000e+03	1.720000e+03	8.743840e-11	2.504265e-11	2.504265e-11
1.720000e+03	1.760000e+03	4.199167e-11	1.093344e-11	1.093344e-11
1.760000e+03	1.800000e+03	4.118613e-11	1.202106e-11	1.202106e-11
1.800000e+03	1.840000e+03	5.313145e-11	1.606547e-11	1.606547e-11
1.840000e+03	1.880000e+03	4.156215e-11	1.241198e-11	1.241198e-11
1.880000e+03	1.920000e+03	4.372650e-11	2.152098e-11	2.152098e-11
1.920000e+03	1.960000e+03	2.893292e-11	1.026287e-11	1.026287e-11
1.960000e+03	2.000000e+03	1.492821e-11	6.680841e-12	6.680841e-12
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Path=WH-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ScaledBy=7.69493514796147481e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.598656e-09	8.671563e-11	8.671563e-11
8.000000e+01	1.200000e+02	1.965922e-07	9.943541e-10	9.943541e-10
1.200000e+02	1.600000e+02	1.659101e-06	2.825928e-09	2.825928e-09
1.600000e+02	2.000000e+02	2.378860e-06	3.374536e-09	3.374536e-09
2.000000e+02	2.400000e+02	2.004562e-06	3.095128e-09	3.095128e-09
2.400000e+02	2.800000e+02	1.472257e-06	2.644687e-09	2.644687e-09
2.800000e+02	3.200000e+02	1.018443e-06	2.185861e-09	2.185861e-09
3.200000e+02	3.600000e+02	6.891690e-07	1.772739e-09	1.772739e-09
3.600000e+02	4.000000e+02	4.633402e-07	1.444573e-09	1.444573e-09
4.000000e+02	4.400000e+02	3.214843e-07	1.187135e-09	1.187135e-09
4.400000e+02	4.800000e+02	2.230731e-07	9.850983e-10	9.850983e-10
4.800000e+02	5.200000e+02	1.530972e-07	8.092168e-10	8.092168e-10
5.200000e+02	5.600000e+02	1.043250e-07	6.615828e-10	6.615828e-10
5.600000e+02	6.000000e+02	7.148658e-08	5.394640e-10	5.394640e-10
6.000000e+02	6.400000e+02	4.945880e-08	4.526618e-10	4.526618e-10
6.400000e+02	6.800000e+02	3.415488e-08	3.635223e-10	3.635223e-10
6.800000e+02	7.200000e+02	2.398245e-08	3.042678e-10	3.042678e-10
7.200000e+02	7.600000e+02	1.651242e-08	2.458853e-10	2.458853e-10
7.600000e+02	8.000000e+02	1.158421e-08	2.018629e-10	2.018629e-10
8.000000e+02	8.400000e+02	8.499357e-09	1.773474e-10	1.773474e-10
8.400000e+02	8.800000e+02	5.992063e-09	1.413403e-10	1.413403e-10
8.800000e+02	9.200000e+02	4.366250e-09	1.260477e-10	1.260477e-10
9.200000e+02	9.600000e+02	3.058813e-09	1.172271e-10	1.172271e-10
9.600000e+02	1.000000e+03	2.313567e-09	9.229125e-11	9.229125e-11
1.000000e+03	1.040000e+03	1.912808e-09	8.613518e-11	8.613518e-11
1.040000e+03	1.080000e+03	1.370686e-09	8.040180e-11	8.040180e-11
1.080000e+03	1.120000e+03	1.073277e-09	6.444664e-11	6.444664e-11
1.120000e+03	1.160000e+03	9.043692e-10	6.002643e-11	6.002643e-11
1.160000e+03	1.200000e+03	6.652198e-10	5.646040e-11	5.646040e-11
1.200000e+03	1.240000e+03	4.675980e-10	3.971490e-11	3.971490e-11
1.240000e+03	1.280000e+03	3.481642e-10	3.315617e-11	3.315617e-11
1.280000e+03	1.320000e+03	3.734085e-10	4.567275e-11	4.567275e-11
1.320000e+03	1.360000e+03	2.840185e-10	3.748991e-11	3.748991e-11
1.360000e+03	1.400000e+03	2.676742e-10	3.526282e-11	3.526282e-11
1.400000e+03	1.440000e+03	1.639991e-10	2.279469e-11	2.279469e-11
1.440000e+03	1.480000e+03	2.393303e-10	3.081162e-11	3.081162e-11
1.480000e+03	1.520000e+03	1.186767e-10	3.681824e-11	3.681824e-11
1.520000e+03	1.560000e+03	1.040657e-10	2.691687e-11	2.691687e-11
1.560000e+03	1.600000e+03	8.373215e-11	1.626832e-11	1.626832e-11
1.600000e+03	1.640000e+03	6.623395e-11	2.156833e-11	2.156833e-11
1.640000e+03	1.680000e+03	8.004892e-11	1.881158e-11	1.881158e-11
1.680000e+03	1.720000e+03	9.066020e-11	2.680561e-11	2.680561e-11
1.720000e+03	1.760000e+03	4.221940e-11	1.102294e-11	1.102294e-11
1.760000e+03	1.800000e+03	4.282425e-11	1.270787e-11	1.270787e-11
1.800000e+03	1.840000e+03	5.327110e-11	1.620933e-11	1.620933e-11
1.840000e+03	1.880000e+03	4.104453e-11	1.223968e-11	1.223968e-11
1.880000e+03	1.920000e+03	4.710810e-11	2.437496e-11	2.437496e-11
1.920000e+03	1.960000e+03	2.922728e-11	1.046953e-11	1.046953e-11
1.960000e+03	2.000000e+03	1.477329e-11	6.570612e-12	6.570612e-12
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=WH-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ScaledBy=7.69493309897279789e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.418338e-09	7.777995e-11	7.777995e-11
8.000000e+01	1.200000e+02	1.733602e-07	8.841362e-10	8.841362e-10
1.200000e+02	1.600000e+02	1.460485e-06	2.506419e-09	2.506419e-09
1.600000e+02	2.000000e+02	2.062389e-06	2.958268e-09	2.958268e-09
2.000000e+02	2.400000e+02	1.706782e-06	2.675189e-09	2.675189e-09
2.400000e+02	2.800000e+02	1.232750e-06	2.254722e-09	2.254722e-09
2.800000e+02	3.200000e+02	8.387955e-07	1.836160e-09	1.836160e-09
3.200000e+02	3.600000e+02	5.585962e-07	1.467400e-09	1.467400e-09
3.600000e+02	4.000000e+02	3.695642e-07	1.178061e-09	1.178061e-09
4.000000e+02	4.400000e+02	2.527570e-07	9.539933e-10	9.539933e-10
4.400000e+02	4.800000e+02	1.728390e-07	7.813934e-10	7.813934e-10
4.800000e+02	5.200000e+02	1.172799e-07	6.360095e-10	6.360095e-10
5.200000e+02	5.600000e+02	7.910077e-08	5.160091e-10	5.160091e-10
5.600000e+02	6.000000e+02	5.377045e-08	4.184514e-10	4.184514e-10
6.000000e+02	6.400000e+02	3.699643e-08	3.518323e-10	3.518323e-10
6.400000e+02	6.800000e+02	2.537307e-08	2.809314e-10	2.809314e-10
6.800000e+02	7.200000e+02	1.777646e-08	2.362197e-10	2.362197e-10
7.200000e+02	7.600000e+02	1.214750e-08	1.892410e-10	1.892410e-10
7.600000e+02	8.000000e+02	8.535865e-09	1.569362e-10	1.569362e-10
8.000000e+02	8.400000e+02	6.291385e-09	1.385981e-10	1.385981e-10
8.400000e+02	8.800000e+02	4.470025e-09	1.108281e-10	1.108281e-10
8.800000e+02	9.200000e+02	3.288598e-09	1.007165e-10	1.007165e-10
9.200000e+02	9.600000e+02	2.308156e-09	9.591933e-11	9.591933e-11
9.600000e+02	1.000000e+03	1.768847e-09	7.399827e-11	7.399827e-11
1.000000e+03	1.040000e+03	1.469954e-09	6.974954e-11	6.974954e-11
1.040000e+03	1.080000e+03	1.067540e-09	6.610852e-11	6.610852e-11
1.080000e+03	1.120000e+03	8.243945e-10	5.227256e-11	5.227256e-11
1.120000e+03	1.160000e+03	7.100957e-10	4.897731e-11	4.897731e-11
1.160000e+03	1.200000e+03	5.280335e-10	4.759588e-11	4.759588e-11
1.200000e+03	1.240000e+03	3.717158e-10	3.274929e-11	3.274929e-11
1.240000e+03	1.280000e+03	2.770055e-10	2.744353e-11	2.744353e-11
1.280000e+03	1.320000e+03	2.963977e-10	3.733479e-11	3.733479e-11
1.320000e+03	1.360000e+03	2.286817e-10	3.110720e-11	3.110720e-11
1.360000e+03	1.400000e+03	2.147414e-10	2.859556e-11	2.859556e-11
1.400000e+03	1.440000e+03	1.330076e-10	1.896309e-11	1.896309e-11
1.440000e+03	1.480000e+03	1.963744e-10	2.568814e-11	2.568814e-11
1.480000e+03	1.520000e+03	9.371778e-11	3.047670e-11	3.047670e-11
1.520000e+03	1.560000e+03	8.217538e-11	2.191378e-11	2.191378e-11
1.560000e+03	1.600000e+03	6.945513e-11	1.365588e-11	1.365588e-11
1.600000e+03	1.640000e+03	5.396372e-11	1.784999e-11	1.784999e-11
1.640000e+03	1.680000e+03	6.460963e-11	1.537059e-11	1.537059e-11
1.680000e+03	1.720000e+03	7.450640e-11	2.244281e-11	2.244281e-11
1.720000e+03	1.760000e+03	3.456803e-11	9.018131e-12	9.018131e-12
1.760000e+03	1.800000e+03	3.416140e-11	1.012550e-11	1.012550e-11
1.800000e+03	1.840000e+03	4.480602e-11	1.392635e-11	1.392635e-11
1.840000e+03	1.880000e+03	3.386298e-11	1.013292e-11	1.013292e-11
1.880000e+03	1.920000e+03	3.747695e-11	1.933565e-11	1.933565e-11
1.920000e+03	1.960000e+03	2.325931e-11	8.403831e-12	8.403831e-12
1.960000e+03	2.000000e+03	1.193348e-11	5.421271e-12	5.421271e-12
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=WH-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ScaledBy=7.69493543242727058e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.421370e-09	7.793300e-11	7.793300e-11
8.000000e+01	1.200000e+02	1.739110e-07	8.842189e-10	8.842189e-10
1.200000e+02	1.600000e+02	1.464536e-06	2.513715e-09	2.513715e-09
1.600000e+02	2.000000e+02	2.068750e-06	2.967207e-09	2.967207e-09
2.000000e+02	2.400000e+02	1.712836e-06	2.683492e-09	2.683492e-09
2.400000e+02	2.800000e+02	1.237714e-06	2.262527e-09	2.262527e-09
2.800000e+02	3.200000e+02	8.426388e-07	1.843128e-09	1.843128e-09
3.200000e+02	3.600000e+02	5.615412e-07	1.473436e-09	1.473436e-09
3.600000e+02	4.000000e+02	3.718165e-07	1.183796e-09	1.183796e-09
4.000000e+02	4.400000e+02	2.544988e-07	9.592683e-10	9.592683e-10
4.400000e+02	4.800000e+02	1.741949e-07	7.862896e-10	7.862896e-10
4.800000e+02	5.200000e+02	1.183061e-07	6.404154e-10	6.404154e-10
5.200000e+02	5.600000e+02	7.986738e-08	5.199246e-10	5.199246e-10
5.600000e+02	6.000000e+02	5.433165e-08	4.217545e-10	4.217545e-10
6.000000e+02	6.400000e+02	3.740865e-08	3.546579e-10	3.546579e-10
6.400000e+02	6.800000e+02	2.567490e-08	2.833200e-10	2.833200e-10
6.800000e+02	7.200000e+02	1.799665e-08	2.381795e-10	2.381795e-10
7.200000e+02	7.600000e+02	1.231203e-08	1.910181e-10	1.910181e-10
7.600000e+02	8.000000e+02	8.652078e-09	1.583032e-10	1.583032e-10
8.000000e+02	8.400000e+02	6.375290e-09	1.397260e-10	1.397260e-10
8.400000e+02	8.800000e+02	4.529148e-09	1.117400e-10	1.117400e-10
8.800000e+02	9.200000e+02	3.329645e-09	1.014172e-10	1.014172e-10
9.200000e+02	9.600000e+02	2.337492e-09	9.644234e-11	9.644234e-11
9.600000e+02	1.000000e+03	1.789842e-09	7.458955e-11	7.458955e-11
1.000000e+03	1.040000e+03	1.486153e-09	7.014942e-11	7.014942e-11
1.040000e+03	1.080000e+03	1.078358e-09	6.638546e-11	6.638546e-11
1.080000e+03	1.120000e+03	8.337878e-10	5.260111e-11	5.260111e-11
1.120000e+03	1.160000e+03	7.166265e-10	4.925959e-11	4.925959e-11
1.160000e+03	1.200000e+03	5.326098e-10	4.775963e-11	4.775963e-11
1.200000e+03	1.240000e+03	3.748390e-10	3.287805e-11	3.287805e-11
1.240000e+03	1.280000e+03	2.794995e-10	2.755436e-11	2.755436e-11
1.280000e+03	1.320000e+03	2.986875e-10	3.746676e-11	3.746676e-11
1.320000e+03	1.360000e+03	2.302775e-10	3.117781e-11	3.117781e-11
1.360000e+03	1.400000e+03	2.161892e-10	2.870678e-11	2.870678e-11
1.400000e+03	1.440000e+03	1.339264e-10	1.904122e-11	1.904122e-11
1.440000e+03	1.480000e+03	1.975172e-10	2.579122e-11	2.579122e-11
1.480000e+03	1.520000e+03	9.449780e-11	3.052291e-11	3.052291e-11
1.520000e+03	1.560000e+03	8.279958e-11	2.195957e-11	2.195957e-11
1.560000e+03	1.600000e+03	6.974765e-11	1.369250e-11	1.369250e-11
1.600000e+03	1.640000e+03	5.432617e-11	1.790238e-11	1.790238e-11
1.640000e+03	1.680000e+03	6.500977e-11	1.543178e-11	1.543178e-11
1.680000e+03	1.720000e+03	7.479280e-11	2.246104e-11	2.246104e-11
1.720000e+03	1.760000e+03	3.474783e-11	9.054874e-12	9.054874e-12
1.760000e+03	1.800000e+03	3.438043e-11	1.015811e-11	1.015811e-11
1.800000e+03	1.840000e+03	4.495560e-11	1.395263e-11	1.395263e-11
1.840000e+03	1.880000e+03	3.402000e-11	1.017379e-11	1.017379e-11
1.880000e+03	1.920000e+03	3.757727e-11	1.934566e-11	1.934566e-11
1.920000e+03	1.960000e+03	2.338904e-11	8.432263e-12	8.432263e-12
1.960000e+03	2.000000e+03	1.202166e-11	5.451679e-12	5.451679e-12
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
Path=WH-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
ScaledBy=7.69492791964280538e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.430064e-09	7.830625e-11	7.830625e-11
8.000000e+01	1.200000e+02	1.750442e-07	8.915657e-10	8.915657e-10
1.200000e+02	1.600000e+02	1.474551e-06	2.530714e-09	2.530714e-09
1.600000e+02	2.000000e+02	2.084195e-06	2.987961e-09	2.987961e-09
2.000000e+02	2.400000e+02	1.726978e-06	2.703958e-09	2.703958e-09
2.400000e+02	2.800000e+02	1.248848e-06	2.280625e-09	2.280625e-09
2.800000e+02	3.200000e+02	8.508370e-07	1.858937e-09	1.858937e-09
3.200000e+02	3.600000e+02	5.674463e-07	1.487514e-09	1.487514e-09
3.600000e+02	4.000000e+02	3.760258e-07	1.195974e-09	1.195974e-09
4.000000e+02	4.400000e+02	2.575795e-07	9.699011e-10	9.699011e-10
4.400000e+02	4.800000e+02	1.764408e-07	7.955521e-10	7.955521e-10
4.800000e+02	5.200000e+02	1.198930e-07	6.482350e-10	6.482350e-10
5.200000e+02	5.600000e+02	8.098362e-08	5.264395e-10	5.264395e-10
5.600000e+02	6.000000e+02	5.511825e-08	4.273272e-10	4.273272e-10
6.000000e+02	6.400000e+02	3.796252e-08	3.592252e-10	3.592252e-10
6.400000e+02	6.800000e+02	2.606042e-08	2.870105e-10	2.870105e-10
6.800000e+02	7.200000e+02	1.826475e-08	2.412151e-10	2.412151e-10
7.200000e+02	7.600000e+02	1.249856e-08	1.933647e-10	1.933647e-10
7.600000e+02	8.000000e+02	8.780998e-09	1.602515e-10	1.602515e-10
8.000000e+02	8.400000e+02	6.472002e-09	1.413788e-10	1.413788e-10
8.400000e+02	8.800000e+02	4.593372e-09	1.130735e-10	1.130735e-10
8.800000e+02	9.200000e+02	3.373493e-09	1.024438e-10	1.024438e-10
9.200000e+02	9.600000e+02	2.370376e-09	9.724540e-11	9.724540e-11
9.600000e+02	1.000000e+03	1.811596e-09	7.517777e-11	7.517777e-11
1.000000e+03	1.040000e+03	1.504094e-09	7.084334e-11	7.084334e-11
1.040000e+03	1.080000e+03	1.090763e-09	6.683077e-11	6.683077e-11
1.080000e+03	1.120000e+03	8.445895e-10	5.317583e-11	5.317583e-11
1.120000e+03	1.160000e+03	7.258903e-10	4.987360e-11	4.987360e-11
1.160000e+03	1.200000e+03	5.379757e-10	4.817807e-11	4.817807e-11
1.200000e+03	1.240000e+03	3.784020e-10	3.313024e-11	3.313024e-11
1.240000e+03	1.280000e+03	2.823293e-10	2.779727e-11	2.779727e-11
1.280000e+03	1.320000e+03	3.020433e-10	3.769930e-11	3.769930e-11
1.320000e+03	1.360000e+03	2.321673e-10	3.132987e-11	3.132987e-11
1.360000e+03	1.400000e+03	2.181324e-10	2.886099e-11	2.886099e-11
1.400000e+03	1.440000e+03	1.353062e-10	1.923040e-11	1.923040e-11
1.440000e+03	1.480000e+03	1.997757e-10	2.612709e-11	2.612709e-11
1.480000e+03	1.520000e+03	9.574898e-11	3.064381e-11	3.064381e-11
1.520000e+03	1.560000e+03	8.355320e-11	2.206305e-11	2.206305e-11
1.560000e+03	1.600000e+03	7.018128e-11	1.378118e-11	1.378118e-11
1.600000e+03	1.640000e+03	5.514998e-11	1.810584e-11	1.810584e-11
1.640000e+03	1.680000e+03	6.571253e-11	1.555485e-11	1.555485e-11
1.680000e+03	1.720000e+03	7.529977e-11	2.250724e-11	2.250724e-11
1.720000e+03	1.760000e+03	3.511353e-11	9.145771e-12	9.145771e-12
1.760000e+03	1.800000e+03	3.461263e-11	1.023219e-11	1.023219e-11
1.800000e+03	1.840000e+03	4.528235e-11	1.401376e-11	1.401376e-11
1.840000e+03	1.880000e+03	3.438503e-11	1.028078e-11	1.028078e-11
1.880000e+03	1.920000e+03	3.763038e-11	1.934900e-11	1.934900e-11
1.920000e+03	1.960000e+03	2.347031e-11	8.441105e-12	8.441105e-12
1.960000e+03	2.000000e+03	1.218439e-11	5.514624e-12	5.514624e-12
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Path=WH-QCDEW[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ScaledBy=7.69520039688628117e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.523585e-09	8.443666e-11	8.443666e-11
8.000000e+01	1.200000e+02	1.934168e-07	1.086152e-09	1.086152e-09
1.200000e+02	1.600000e+02	1.630778e-06	3.098308e-09	3.098308e-09
1.600000e+02	2.000000e+02	2.292572e-06	4.367883e-09	4.367883e-09
2.000000e+02	2.400000e+02	1.884690e-06	1.074142e-08	1.074142e-08
2.400000e+02	2.800000e+02	1.336091e-06	2.700552e-09	2.700552e-09
2.800000e+02	3.200000e+02	9.001207e-07	2.088584e-09	2.088584e-09
3.200000e+02	3.600000e+02	5.961123e-07	1.659509e-09	1.659509e-09
3.600000e+02	4.000000e+02	3.946193e-07	1.347982e-09	1.347982e-09
4.000000e+02	4.400000e+02	2.681427e-07	1.068921e-09	1.068921e-09
4.400000e+02	4.800000e+02	1.831638e-07	8.659132e-10	8.659132e-10
4.800000e+02	5.200000e+02	1.240119e-07	7.013085e-10	7.013085e-10
5.200000e+02	5.600000e+02	8.354573e-08	5.713852e-10	5.713852e-10
5.600000e+02	6.000000e+02	5.679648e-08	4.523895e-10	4.523895e-10
6.000000e+02	6.400000e+02	3.883578e-08	3.803972e-10	3.803972e-10
6.400000e+02	6.800000e+02	2.670035e-08	3.072046e-10	3.072046e-10
6.800000e+02	7.200000e+02	1.851735e-08	2.501305e-10	2.501305e-10
7.200000e+02	7.600000e+02	1.267071e-08	2.003738e-10	2.003738e-10
7.600000e+02	8.000000e+02	8.913587e-09	1.655413e-10	1.655413e-10
8.000000e+02	8.400000e+02	6.541100e-09	1.549090e-10	1.549090e-10
8.400000e+02	8.800000e+02	4.589125e-09	1.122421e-10	1.122421e-10
8.800000e+02	9.200000e+02	3.383428e-09	1.058991e-10	1.058991e-10
9.200000e+02	9.600000e+02	2.354022e-09	9.325131e-11	9.325131e-11
9.600000e+02	1.000000e+03	1.767695e-09	7.419137e-11	7.419137e-11
1.000000e+03	1.040000e+03	1.452386e-09	6.753619e-11	6.753619e-11
1.040000e+03	1.080000e+03	1.024104e-09	5.858677e-11	5.858677e-11
1.080000e+03	1.120000e+03	7.924280e-10	4.642964e-11	4.642964e-11
1.120000e+03	1.160000e+03	7.034902e-10	5.224059e-11	5.224059e-11
1.160000e+03	1.200000e+03	5.193000e-10	4.863563e-11	4.863563e-11
1.200000e+03	1.240000e+03	3.576152e-10	3.096576e-11	3.096576e-11
1.240000e+03	1.280000e+03	2.688822e-10	2.633276e-11	2.633276e-11
1.280000e+03	1.320000e+03	2.659832e-10	2.990633e-11	2.990633e-11
1.320000e+03	1.360000e+03	2.157809e-10	2.963460e-11	2.963460e-11
1.360000e+03	1.400000e+03	1.953728e-10	2.428976e-11	2.428976e-11
1.400000e+03	1.440000e+03	1.255881e-10	1.825284e-11	1.825284e-11
1.440000e+03	1.480000e+03	1.888227e-10	2.558343e-11	2.558343e-11
1.480000e+03	1.520000e+03	1.033576e-10	2.341940e-11	2.341940e-11
1.520000e+03	1.560000e+03	7.604700e-11	1.881965e-11	1.881965e-11
1.560000e+03	1.600000e+03	6.415090e-11	1.381146e-11	1.381146e-11
1.600000e+03	1.640000e+03	4.924547e-11	1.397503e-11	1.397503e-11
1.640000e+03	1.680000e+03	6.138907e-11	1.576653e-11	1.576653e-11
1.680000e+03	1.720000e+03	6.990508e-11	2.042700e-11	2.042700e-11
1.720000e+03	1.760000e+03	3.328582e-11	8.745699e-12	8.745699e-12
1.760000e+03	1.800000e+03	2.867118e-11	8.141955e-12	8.141955e-12
1.800000e+03	1.840000e+03	3.228215e-11	9.328284e-12	9.328284e-12
1.840000e+03	1.880000e+03	2.999167e-11	9.198040e-12	9.198040e-12
1.880000e+03	1.920000e+03	3.396617e-11	1.558313e-11	1.558313e-11
1.920000e+03	1.960000e+03	1.734682e-11	5.843980e-12	5.843980e-12
1.960000e+03	2.000000e+03	1.007340e-11	5.090654e-12	5.090654e-12
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Path=WH-QCDEW[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ScaledBy=7.69501791598981320e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.512012e-09	8.145965e-11	8.145965e-11
8.000000e+01	1.200000e+02	1.878237e-07	9.710896e-10	9.710896e-10
1.200000e+02	1.600000e+02	1.588147e-06	2.773615e-09	2.773615e-09
1.600000e+02	2.000000e+02	2.242300e-06	3.267058e-09	3.267058e-09
2.000000e+02	2.400000e+02	1.844962e-06	2.929450e-09	2.929450e-09
2.400000e+02	2.800000e+02	1.323636e-06	2.447370e-09	2.447370e-09
2.800000e+02	3.200000e+02	8.964375e-07	1.984116e-09	1.984116e-09
3.200000e+02	3.600000e+02	5.952163e-07	1.583776e-09	1.583776e-09
3.600000e+02	4.000000e+02	3.936927e-07	1.274212e-09	1.274212e-09
4.000000e+02	4.400000e+02	2.689217e-07	1.027767e-09	1.027767e-09
4.400000e+02	4.800000e+02	1.839763e-07	8.409303e-10	8.409303e-10
4.800000e+02	5.200000e+02	1.248697e-07	6.867221e-10	6.867221e-10
5.200000e+02	5.600000e+02	8.433808e-08	5.556165e-10	5.556165e-10
5.600000e+02	6.000000e+02	5.754925e-08	4.517667e-10	4.517667e-10
6.000000e+02	6.400000e+02	3.945055e-08	3.774918e-10	3.774918e-10
6.400000e+02	6.800000e+02	2.712627e-08	3.019964e-10	3.019964e-10
6.800000e+02	7.200000e+02	1.899137e-08	2.530085e-10	2.530085e-10
7.200000e+02	7.600000e+02	1.303720e-08	2.057726e-10	2.057726e-10
7.600000e+02	8.000000e+02	9.193068e-09	1.675842e-10	1.675842e-10
8.000000e+02	8.400000e+02	6.748082e-09	1.520611e-10	1.520611e-10
8.400000e+02	8.800000e+02	4.773010e-09	1.174193e-10	1.174193e-10
8.800000e+02	9.200000e+02	3.552723e-09	1.115379e-10	1.115379e-10
9.200000e+02	9.600000e+02	2.479018e-09	9.839080e-11	9.839080e-11
9.600000e+02	1.000000e+03	1.880418e-09	7.953207e-11	7.953207e-11
1.000000e+03	1.040000e+03	1.563512e-09	7.293697e-11	7.293697e-11
1.040000e+03	1.080000e+03	1.109602e-09	6.439671e-11	6.439671e-11
1.080000e+03	1.120000e+03	8.551512e-10	5.117842e-11	5.117842e-11
1.120000e+03	1.160000e+03	7.355502e-10	5.022046e-11	5.022046e-11
1.160000e+03	1.200000e+03	5.457920e-10	4.686681e-11	4.686681e-11
1.200000e+03	1.240000e+03	3.901685e-10	3.380129e-11	3.380129e-11
1.240000e+03	1.280000e+03	2.981023e-10	2.947045e-11	2.947045e-11
1.280000e+03	1.320000e+03	2.914163e-10	3.234034e-11	3.234034e-11
1.320000e+03	1.360000e+03	2.399725e-10	3.240508e-11	3.240508e-11
1.360000e+03	1.400000e+03	2.209205e-10	2.750927e-11	2.750927e-11
1.400000e+03	1.440000e+03	1.384583e-10	2.010646e-11	2.010646e-11
1.440000e+03	1.480000e+03	2.068244e-10	2.755500e-11	2.755500e-11
1.480000e+03	1.520000e+03	1.086513e-10	2.593154e-11	2.593154e-11
1.520000e+03	1.560000e+03	9.145648e-11	2.297410e-11	2.297410e-11
1.560000e+03	1.600000e+03	7.180297e-11	1.516017e-11	1.516017e-11
1.600000e+03	1.640000e+03	5.620880e-11	1.627187e-11	1.627187e-11
1.640000e+03	1.680000e+03	6.758795e-11	1.720678e-11	1.720678e-11
1.680000e+03	1.720000e+03	8.114925e-11	2.410660e-11	2.410660e-11
1.720000e+03	1.760000e+03	3.658025e-11	9.579552e-12	9.579552e-12
1.760000e+03	1.800000e+03	3.189777e-11	9.008853e-12	9.008853e-12
1.800000e+03	1.840000e+03	3.922225e-11	1.157770e-11	1.157770e-11
1.840000e+03	1.880000e+03	3.597192e-11	1.101347e-11	1.101347e-11
1.880000e+03	1.920000e+03	3.637060e-11	1.611193e-11	1.611193e-11
1.920000e+03	1.960000e+03	2.322537e-11	7.932989e-12	7.932989e-12
1.960000e+03	2.000000e+03	1.349496e-11	6.263252e-12	6.263252e-12
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Path=WH-QCDEW[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ScaledBy=7.69512187436321349e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.523697e-09	8.522082e-11	8.522082e-11
8.000000e+01	1.200000e+02	1.913242e-07	1.037838e-09	1.037838e-09
1.200000e+02	1.600000e+02	1.606136e-06	2.939722e-09	2.939722e-09
1.600000e+02	2.000000e+02	2.270007e-06	4.164056e-09	4.164056e-09
2.000000e+02	2.400000e+02	1.888987e-06	1.026415e-08	1.026415e-08
2.400000e+02	2.800000e+02	1.356968e-06	2.637784e-09	2.637784e-09
2.800000e+02	3.200000e+02	9.242820e-07	2.066858e-09	2.066858e-09
3.200000e+02	3.600000e+02	6.179827e-07	1.651537e-09	1.651537e-09
3.600000e+02	4.000000e+02	4.121743e-07	1.341272e-09	1.341272e-09
4.000000e+02	4.400000e+02	2.826848e-07	1.096239e-09	1.096239e-09
4.400000e+02	4.800000e+02	1.944089e-07	8.838845e-10	8.838845e-10
4.800000e+02	5.200000e+02	1.324702e-07	7.209115e-10	7.209115e-10
5.200000e+02	5.600000e+02	8.961550e-08	5.873210e-10	5.873210e-10
5.600000e+02	6.000000e+02	6.100057e-08	4.678884e-10	4.678884e-10
6.000000e+02	6.400000e+02	4.198418e-08	3.930125e-10	3.930125e-10
6.400000e+02	6.800000e+02	2.892197e-08	3.188891e-10	3.188891e-10
6.800000e+02	7.200000e+02	2.011794e-08	2.604056e-10	2.604056e-10
7.200000e+02	7.600000e+02	1.377295e-08	2.076271e-10	2.076271e-10
7.600000e+02	8.000000e+02	9.646860e-09	1.743952e-10	1.743952e-10
8.000000e+02	8.400000e+02	7.077568e-09	1.553025e-10	1.553025e-10
8.400000e+02	8.800000e+02	4.981662e-09	1.181242e-10	1.181242e-10
8.800000e+02	9.200000e+02	3.605885e-09	1.060825e-10	1.060825e-10
9.200000e+02	9.600000e+02	2.525955e-09	9.839944e-11	9.839944e-11
9.600000e+02	1.000000e+03	1.898564e-09	7.648909e-11	7.648909e-11
1.000000e+03	1.040000e+03	1.551384e-09	7.036014e-11	7.036014e-11
1.040000e+03	1.080000e+03	1.108724e-09	6.392008e-11	6.392008e-11
1.080000e+03	1.120000e+03	8.671247e-10	5.106820e-11	5.106820e-11
1.120000e+03	1.160000e+03	7.572185e-10	5.377437e-11	5.377437e-11
1.160000e+03	1.200000e+03	5.571475e-10	5.151901e-11	5.151901e-11
1.200000e+03	1.240000e+03	3.765595e-10	3.192616e-11	3.192616e-11
1.240000e+03	1.280000e+03	2.783300e-10	2.642004e-11	2.642004e-11
1.280000e+03	1.320000e+03	3.018592e-10	3.737666e-11	3.737666e-11
1.320000e+03	1.360000e+03	2.249507e-10	2.967037e-11	2.967037e-11
1.360000e+03	1.400000e+03	2.071309e-10	2.601695e-11	2.601695e-11
1.400000e+03	1.440000e+03	1.336490e-10	1.873041e-11	1.873041e-11
1.440000e+03	1.480000e+03	1.966264e-10	2.578408e-11	2.578408e-11
1.480000e+03	1.520000e+03	1.016625e-10	2.788564e-11	2.788564e-11
1.520000e+03	1.560000e+03	7.476898e-11	1.838055e-11	1.838055e-11
1.560000e+03	1.600000e+03	6.671173e-11	1.311354e-11	1.311354e-11
1.600000e+03	1.640000e+03	5.213363e-11	1.620717e-11	1.620717e-11
1.640000e+03	1.680000e+03	6.427915e-11	1.497960e-11	1.497960e-11
1.680000e+03	1.720000e+03	6.846800e-11	1.945406e-11	1.945406e-11
1.720000e+03	1.760000e+03	3.425283e-11	8.880692e-12	8.880692e-12
1.760000e+03	1.800000e+03	3.321175e-11	9.747375e-12	9.747375e-12
1.800000e+03	1.840000e+03	3.973465e-11	1.184032e-11	1.184032e-11
1.840000e+03	1.880000e+03	3.133298e-11	9.411091e-12	9.411091e-12
1.880000e+03	1.920000e+03	3.701550e-11	1.906546e-11	1.906546e-11
1.920000e+03	1.960000e+03	1.919529e-11	6.858062e-12	6.858062e-12
1.960000e+03	2.000000e+03	9.734032e-12	4.781296e-12	4.781296e-12
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
Path=WH-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
ScaledBy=7.69493570309084181e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.515075e-09	8.262816e-11	8.262816e-11
8.000000e+01	1.200000e+02	1.860711e-07	9.465800e-10	9.465800e-10
1.200000e+02	1.600000e+02	1.567159e-06	2.686986e-09	2.686986e-09
1.600000e+02	2.000000e+02	2.224136e-06	3.176220e-09	3.176220e-09
2.000000e+02	2.400000e+02	1.851646e-06	2.878384e-09	2.878384e-09
2.400000e+02	2.800000e+02	1.344980e-06	2.433036e-09	2.433036e-09
2.800000e+02	3.200000e+02	9.205537e-07	1.988898e-09	1.988898e-09
3.200000e+02	3.600000e+02	6.170677e-07	1.597865e-09	1.597865e-09
3.600000e+02	4.000000e+02	4.112660e-07	1.290889e-09	1.290889e-09
4.000000e+02	4.400000e+02	2.832350e-07	1.052312e-09	1.052312e-09
4.400000e+02	4.800000e+02	1.952231e-07	8.674171e-10	8.674171e-10
4.800000e+02	5.200000e+02	1.332895e-07	7.094510e-10	7.094510e-10
5.200000e+02	5.600000e+02	9.046780e-08	5.784659e-10	5.784659e-10
5.600000e+02	6.000000e+02	6.178427e-08	4.700370e-10	4.700370e-10
6.000000e+02	6.400000e+02	4.266495e-08	3.948613e-10	3.948613e-10
6.400000e+02	6.800000e+02	2.938692e-08	3.161412e-10	3.161412e-10
6.800000e+02	7.200000e+02	2.062981e-08	2.652194e-10	2.652194e-10
7.200000e+02	7.600000e+02	1.417321e-08	2.136532e-10	2.136532e-10
7.600000e+02	8.000000e+02	9.949358e-09	1.762946e-10	1.762946e-10
8.000000e+02	8.400000e+02	7.302823e-09	1.544268e-10	1.544268e-10
8.400000e+02	8.800000e+02	5.172593e-09	1.236012e-10	1.236012e-10
8.800000e+02	9.200000e+02	3.782363e-09	1.113182e-10	1.113182e-10
9.200000e+02	9.600000e+02	2.659135e-09	1.042326e-10	1.042326e-10
9.600000e+02	1.000000e+03	2.017277e-09	8.179681e-11	8.179681e-11
1.000000e+03	1.040000e+03	1.670936e-09	7.646916e-11	7.646916e-11
1.040000e+03	1.080000e+03	1.202182e-09	7.079936e-11	7.079936e-11
1.080000e+03	1.120000e+03	9.373490e-10	5.741894e-11	5.741894e-11
1.120000e+03	1.160000e+03	7.959205e-10	5.383713e-11	5.383713e-11
1.160000e+03	1.200000e+03	5.883117e-10	5.102703e-11	5.102703e-11
1.200000e+03	1.240000e+03	4.116997e-10	3.515983e-11	3.515983e-11
1.240000e+03	1.280000e+03	3.082963e-10	2.951647e-11	2.951647e-11
1.280000e+03	1.320000e+03	3.282140e-10	3.966102e-11	3.966102e-11
1.320000e+03	1.360000e+03	2.505370e-10	3.253655e-11	3.253655e-11
1.360000e+03	1.400000e+03	2.360818e-10	3.078185e-11	3.078185e-11
1.400000e+03	1.440000e+03	1.471416e-10	2.065339e-11	2.065339e-11
1.440000e+03	1.480000e+03	2.154350e-10	2.789877e-11	2.789877e-11
1.480000e+03	1.520000e+03	1.058997e-10	3.140560e-11	3.140560e-11
1.520000e+03	1.560000e+03	9.010612e-11	2.294534e-11	2.294534e-11
1.560000e+03	1.600000e+03	7.484257e-11	1.458260e-11	1.458260e-11
1.600000e+03	1.640000e+03	5.982085e-11	1.913804e-11	1.913804e-11
1.640000e+03	1.680000e+03	7.112815e-11	1.649892e-11	1.649892e-11
1.680000e+03	1.720000e+03	7.915283e-11	2.286490e-11	2.286490e-11
1.720000e+03	1.760000e+03	3.772090e-11	9.799605e-12	9.799605e-12
1.760000e+03	1.800000e+03	3.696825e-11	1.077271e-11	1.077271e-11
1.800000e+03	1.840000e+03	4.790700e-11	1.453945e-11	1.453945e-11
1.840000e+03	1.880000e+03	3.713847e-11	1.108606e-11	1.108606e-11
1.880000e+03	1.920000e+03	3.941995e-11	1.955681e-11	1.955681e-11
1.920000e+03	1.960000e+03	2.554727e-11	9.060602e-12	9.060602e-12
1.960000e+03	2.000000e+03	1.335812e-11	6.006956e-12	6.006956e-12
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Path=WH-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ScaledBy=7.69538565098675181e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.472806e-09	8.083459e-11	8.083459e-11
8.000000e+01	1.200000e+02	1.795719e-07	1.309665e-09	1.309665e-09
1.200000e+02	1.600000e+02	1.517142e-06	4.341854e-09	4.341854e-09
1.600000e+02	2.000000e+02	2.168989e-06	9.321749e-09	9.321749e-09
2.000000e+02	2.400000e+02	1.826166e-06	4.431748e-09	4.431748e-09
2.400000e+02	2.800000e+02	1.337094e-06	5.620409e-09	5.620409e-09
2.800000e+02	3.200000e+02	9.185885e-07	3.199384e-09	3.199384e-09
3.200000e+02	3.600000e+02	6.154897e-07	2.442589e-09	2.442589e-09
3.600000e+02	4.000000e+02	4.113135e-07	1.462546e-09	1.462546e-09
4.000000e+02	4.400000e+02	2.850850e-07	1.445902e-09	1.445902e-09
4.400000e+02	4.800000e+02	1.969120e-07	1.066753e-09	1.066753e-09
4.800000e+02	5.200000e+02	1.344348e-07	7.922839e-10	7.922839e-10
5.200000e+02	5.600000e+02	9.168862e-08	6.560326e-10	6.560326e-10
5.600000e+02	6.000000e+02	6.246722e-08	4.877683e-10	4.877683e-10
6.000000e+02	6.400000e+02	4.394515e-08	5.995640e-10	5.995640e-10
6.400000e+02	6.800000e+02	3.004540e-08	3.309859e-10	3.309859e-10
6.800000e+02	7.200000e+02	2.162662e-08	3.840900e-10	3.840900e-10
7.200000e+02	7.600000e+02	1.463376e-08	2.263683e-10	2.263683e-10
7.600000e+02	8.000000e+02	1.032945e-08	1.898679e-10	1.898679e-10
8.000000e+02	8.400000e+02	7.582217e-09	1.643924e-10	1.643924e-10
8.400000e+02	8.800000e+02	5.418860e-09	1.334866e-10	1.334866e-10
8.800000e+02	9.200000e+02	4.011895e-09	1.213131e-10	1.213131e-10
9.200000e+02	9.600000e+02	2.826992e-09	1.135128e-10	1.135128e-10
9.600000e+02	1.000000e+03	2.171837e-09	9.171801e-11	9.171801e-11
1.000000e+03	1.040000e+03	1.817309e-09	8.551900e-11	8.551900e-11
1.040000e+03	1.080000e+03	1.303414e-09	7.926577e-11	7.926577e-11
1.080000e+03	1.120000e+03	1.012615e-09	6.447952e-11	6.447952e-11
1.120000e+03	1.160000e+03	8.859150e-10	6.439249e-11	6.439249e-11
1.160000e+03	1.200000e+03	6.410792e-10	5.729621e-11	5.729621e-11
1.200000e+03	1.240000e+03	4.609042e-10	4.021731e-11	4.021731e-11
1.240000e+03	1.280000e+03	3.487783e-10	3.475389e-11	3.475389e-11
1.280000e+03	1.320000e+03	3.536475e-10	4.258751e-11	4.258751e-11
1.320000e+03	1.360000e+03	2.812458e-10	3.624746e-11	3.624746e-11
1.360000e+03	1.400000e+03	2.425023e-10	3.194029e-11	3.194029e-11
1.400000e+03	1.440000e+03	1.660880e-10	2.366877e-11	2.366877e-11
1.440000e+03	1.480000e+03	2.402725e-10	3.110090e-11	3.110090e-11
1.480000e+03	1.520000e+03	1.145647e-10	3.402566e-11	3.402566e-11
1.520000e+03	1.560000e+03	1.158170e-10	3.528017e-11	3.528017e-11
1.560000e+03	1.600000e+03	8.661730e-11	1.699546e-11	1.699546e-11
1.600000e+03	1.640000e+03	7.216618e-11	2.426199e-11	2.426199e-11
1.640000e+03	1.680000e+03	8.056333e-11	1.884019e-11	1.884019e-11
1.680000e+03	1.720000e+03	9.349020e-11	2.805792e-11	2.805792e-11
1.720000e+03	1.760000e+03	4.210842e-11	1.094446e-11	1.094446e-11
1.760000e+03	1.800000e+03	4.225050e-11	1.224947e-11	1.224947e-11
1.800000e+03	1.840000e+03	6.119408e-11	1.944468e-11	1.944468e-11
1.840000e+03	1.880000e+03	4.695602e-11	1.463007e-11	1.463007e-11
1.880000e+03	1.920000e+03	4.292648e-11	2.038449e-11	2.038449e-11
1.920000e+03	1.960000e+03	3.079967e-11	1.116705e-11	1.116705e-11
1.960000e+03	2.000000e+03	1.626424e-11	7.488028e-12	7.488028e-12
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Path=WH-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ScaledBy=7.69503201026819688e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.619587e-09	1.000756e-10	1.000756e-10
8.000000e+01	1.200000e+02	2.015386e-07	1.200418e-09	1.200418e-09
1.200000e+02	1.600000e+02	1.704876e-06	3.500565e-09	3.500565e-09
1.600000e+02	2.000000e+02	2.452629e-06	4.226441e-09	4.226441e-09
2.000000e+02	2.400000e+02	2.062269e-06	3.899336e-09	3.899336e-09
2.400000e+02	2.800000e+02	1.503836e-06	3.238858e-09	3.238858e-09
2.800000e+02	3.200000e+02	1.038320e-06	2.665791e-09	2.665791e-09
3.200000e+02	3.600000e+02	7.009610e-07	2.157922e-09	2.157922e-09
3.600000e+02	4.000000e+02	4.715468e-07	1.767231e-09	1.767231e-09
4.000000e+02	4.400000e+02	3.253775e-07	1.408029e-09	1.408029e-09
4.400000e+02	4.800000e+02	2.248188e-07	1.164109e-09	1.164109e-09
4.800000e+02	5.200000e+02	1.544188e-07	9.612554e-10	9.612554e-10
5.200000e+02	5.600000e+02	1.049167e-07	7.914153e-10	7.914153e-10
5.600000e+02	6.000000e+02	7.195367e-08	6.343612e-10	6.343612e-10
6.000000e+02	6.400000e+02	4.944595e-08	5.219297e-10	5.219297e-10
6.400000e+02	6.800000e+02	3.414305e-08	4.221174e-10	4.221174e-10
6.800000e+02	7.200000e+02	2.382076e-08	3.445545e-10	3.445545e-10
7.200000e+02	7.600000e+02	1.642497e-08	2.861452e-10	2.861452e-10
7.600000e+02	8.000000e+02	1.163541e-08	2.304947e-10	2.304947e-10
8.000000e+02	8.400000e+02	8.583433e-09	2.291830e-10	2.291830e-10
8.400000e+02	8.800000e+02	5.894335e-09	1.566968e-10	1.566968e-10
8.800000e+02	9.200000e+02	4.425625e-09	1.514998e-10	1.514998e-10
9.200000e+02	9.600000e+02	3.082685e-09	1.312637e-10	1.312637e-10
9.600000e+02	1.000000e+03	2.365148e-09	1.097100e-10	1.097100e-10
1.000000e+03	1.040000e+03	1.896094e-09	9.670816e-11	9.670816e-11
1.040000e+03	1.080000e+03	1.328046e-09	8.270509e-11	8.270509e-11
1.080000e+03	1.120000e+03	9.803835e-10	6.418419e-11	6.418419e-11
1.120000e+03	1.160000e+03	9.186165e-10	7.233823e-11	7.233823e-11
1.160000e+03	1.200000e+03	6.591227e-10	6.076216e-11	6.076216e-11
1.200000e+03	1.240000e+03	4.679800e-10	4.305765e-11	4.305765e-11
1.240000e+03	1.280000e+03	3.582925e-10	3.773501e-11	3.773501e-11
1.280000e+03	1.320000e+03	3.349883e-10	3.868348e-11	3.868348e-11
1.320000e+03	1.360000e+03	2.610357e-10	4.081380e-11	4.081380e-11
1.360000e+03	1.400000e+03	2.527915e-10	3.292640e-11	3.292640e-11
1.400000e+03	1.440000e+03	1.628294e-10	2.510442e-11	2.510442e-11
1.440000e+03	1.480000e+03	2.395226e-10	3.617853e-11	3.617853e-11
1.480000e+03	1.520000e+03	1.424575e-10	2.987441e-11	2.987441e-11
1.520000e+03	1.560000e+03	8.514090e-11	1.909956e-11	1.909956e-11
1.560000e+03	1.600000e+03	9.493505e-11	2.956519e-11	2.956519e-11
1.600000e+03	1.640000e+03	7.198163e-11	2.480552e-11	2.480552e-11
1.640000e+03	1.680000e+03	8.838615e-11	2.589020e-11	2.589020e-11
1.680000e+03	1.720000e+03	9.081040e-11	2.755828e-11	2.755828e-11
1.720000e+03	1.760000e+03	4.199262e-11	1.204555e-11	1.204555e-11
1.760000e+03	1.800000e+03	3.444740e-11	9.491325e-12	9.491325e-12
1.800000e+03	1.840000e+03	3.155657e-11	8.586588e-12	8.586588e-12
1.840000e+03	1.880000e+03	4.580137e-11	1.515769e-11	1.515769e-11
1.880000e+03	1.920000e+03	4.133818e-11	1.551656e-11	1.551656e-11
1.920000e+03	1.960000e+03	1.951153e-11	5.929733e-12	5.929733e-12
1.960000e+03	2.000000e+03	1.637360e-11	8.931706e-12	8.931706e-12
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Path=WH-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ScaledBy=7.69541522350774494e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.546721e-09	8.587389e-11	8.587389e-11
8.000000e+01	1.200000e+02	1.939967e-07	1.379802e-09	1.379802e-09
1.200000e+02	1.600000e+02	1.646276e-06	4.357258e-09	4.357258e-09
1.600000e+02	2.000000e+02	2.380470e-06	8.411796e-09	8.411796e-09
2.000000e+02	2.400000e+02	2.025520e-06	5.316083e-09	5.316083e-09
2.400000e+02	2.800000e+02	1.485887e-06	4.135039e-09	4.135039e-09
2.800000e+02	3.200000e+02	1.030492e-06	3.389531e-09	3.389531e-09
3.200000e+02	3.600000e+02	6.992275e-07	3.613660e-09	3.613660e-09
3.600000e+02	4.000000e+02	4.686960e-07	1.714440e-09	1.714440e-09
4.000000e+02	4.400000e+02	3.262985e-07	1.426693e-09	1.426693e-09
4.400000e+02	4.800000e+02	2.266697e-07	1.254958e-09	1.254958e-09
4.800000e+02	5.200000e+02	1.547147e-07	9.423793e-10	9.423793e-10
5.200000e+02	5.600000e+02	1.060653e-07	8.627847e-10	8.627847e-10
5.600000e+02	6.000000e+02	7.274540e-08	6.029497e-10	6.029497e-10
6.000000e+02	6.400000e+02	5.048405e-08	5.610903e-10	5.610903e-10
6.400000e+02	6.800000e+02	3.484712e-08	4.102237e-10	4.102237e-10
6.800000e+02	7.200000e+02	2.480701e-08	4.035769e-10	4.035769e-10
7.200000e+02	7.600000e+02	1.695053e-08	2.765313e-10	2.765313e-10
7.600000e+02	8.000000e+02	1.192509e-08	2.283598e-10	2.283598e-10
8.000000e+02	8.400000e+02	8.804682e-09	2.112514e-10	2.112514e-10
8.400000e+02	8.800000e+02	6.245530e-09	1.620549e-10	1.620549e-10
8.800000e+02	9.200000e+02	4.673205e-09	1.494689e-10	1.494689e-10
9.200000e+02	9.600000e+02	3.225450e-09	1.366237e-10	1.366237e-10
9.600000e+02	1.000000e+03	2.487240e-09	1.126917e-10	1.126917e-10
1.000000e+03	1.040000e+03	2.064472e-09	1.008500e-10	1.008500e-10
1.040000e+03	1.080000e+03	1.462877e-09	8.894805e-11	8.894805e-11
1.080000e+03	1.120000e+03	1.125555e-09	7.326984e-11	7.326984e-11
1.120000e+03	1.160000e+03	9.762313e-10	7.364520e-11	7.364520e-11
1.160000e+03	1.200000e+03	6.778870e-10	5.775057e-11	5.775057e-11
1.200000e+03	1.240000e+03	5.334355e-10	4.759483e-11	4.759483e-11
1.240000e+03	1.280000e+03	3.914462e-10	4.028527e-11	4.028527e-11
1.280000e+03	1.320000e+03	3.748285e-10	4.165927e-11	4.165927e-11
1.320000e+03	1.360000e+03	3.117975e-10	4.395026e-11	4.395026e-11
1.360000e+03	1.400000e+03	2.698530e-10	3.724375e-11	3.724375e-11
1.400000e+03	1.440000e+03	1.814407e-10	2.767605e-11	2.767605e-11
1.440000e+03	1.480000e+03	2.604103e-10	3.718888e-11	3.718888e-11
1.480000e+03	1.520000e+03	1.357973e-10	3.429574e-11	3.429574e-11
1.520000e+03	1.560000e+03	1.189464e-10	2.932651e-11	2.932651e-11
1.560000e+03	1.600000e+03	9.147438e-11	2.106592e-11	2.106592e-11
1.600000e+03	1.640000e+03	7.335478e-11	2.253537e-11	2.253537e-11
1.640000e+03	1.680000e+03	9.702533e-11	2.695226e-11	2.695226e-11
1.680000e+03	1.720000e+03	9.920438e-11	2.733576e-11	2.733576e-11
1.720000e+03	1.760000e+03	5.266030e-11	1.443420e-11	1.443420e-11
1.760000e+03	1.800000e+03	3.855993e-11	1.029825e-11	1.029825e-11
1.800000e+03	1.840000e+03	4.756055e-11	1.367370e-11	1.367370e-11
1.840000e+03	1.880000e+03	5.546020e-11	1.871015e-11	1.871015e-11
1.880000e+03	1.920000e+03	4.277462e-11	1.660052e-11	1.660052e-11
1.920000e+03	1.960000e+03	2.852732e-11	1.013276e-11	1.013276e-11
1.960000e+03	2.000000e+03	2.029075e-11	9.778545e-12	9.778545e-12
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Path=WH-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ScaledBy=7.69493965339467173e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.556557e-09	8.503415e-11	8.503415e-11
8.000000e+01	1.200000e+02	1.905862e-07	9.701330e-10	9.701330e-10
1.200000e+02	1.600000e+02	1.602005e-06	2.751277e-09	2.751277e-09
1.600000e+02	2.000000e+02	2.249763e-06	3.217146e-09	3.217146e-09
2.000000e+02	2.400000e+02	1.848871e-06	2.876823e-09	2.876823e-09
2.400000e+02	2.800000e+02	1.326722e-06	2.402726e-09	2.402726e-09
2.800000e+02	3.200000e+02	8.973530e-07	1.941088e-09	1.941088e-09
3.200000e+02	3.600000e+02	5.951527e-07	1.544013e-09	1.544013e-09
3.600000e+02	4.000000e+02	3.928825e-07	1.236377e-09	1.236377e-09
4.000000e+02	4.400000e+02	2.683075e-07	9.995168e-10	9.995168e-10
4.400000e+02	4.800000e+02	1.835940e-07	8.180186e-10	8.180186e-10
4.800000e+02	5.200000e+02	1.245943e-07	6.658040e-10	6.658040e-10
5.200000e+02	5.600000e+02	8.418520e-08	5.415861e-10	5.415861e-10
5.600000e+02	6.000000e+02	5.725165e-08	4.380871e-10	4.380871e-10
6.000000e+02	6.400000e+02	3.944963e-08	3.686051e-10	3.686051e-10
6.400000e+02	6.800000e+02	2.709008e-08	2.939695e-10	2.939695e-10
6.800000e+02	7.200000e+02	1.901466e-08	2.473996e-10	2.473996e-10
7.200000e+02	7.600000e+02	1.302984e-08	1.985844e-10	1.985844e-10
7.600000e+02	8.000000e+02	9.149260e-09	1.648156e-10	1.648156e-10
8.000000e+02	8.400000e+02	6.708925e-09	1.434793e-10	1.434793e-10
8.400000e+02	8.800000e+02	4.775520e-09	1.154954e-10	1.154954e-10
8.800000e+02	9.200000e+02	3.506670e-09	1.053878e-10	1.053878e-10
9.200000e+02	9.600000e+02	2.477880e-09	9.916073e-11	9.916073e-11
9.600000e+02	1.000000e+03	1.881944e-09	7.772827e-11	7.772827e-11
1.000000e+03	1.040000e+03	1.564934e-09	7.286255e-11	7.286255e-11
1.040000e+03	1.080000e+03	1.127189e-09	6.633128e-11	6.633128e-11
1.080000e+03	1.120000e+03	8.756418e-10	5.472166e-11	5.472166e-11
1.120000e+03	1.160000e+03	7.496288e-10	5.180364e-11	5.180364e-11
1.160000e+03	1.200000e+03	5.565840e-10	4.936821e-11	4.936821e-11
1.200000e+03	1.240000e+03	3.869453e-10	3.321394e-11	3.321394e-11
1.240000e+03	1.280000e+03	2.924538e-10	2.806466e-11	2.806466e-11
1.280000e+03	1.320000e+03	3.077665e-10	3.645609e-11	3.645609e-11
1.320000e+03	1.360000e+03	2.358229e-10	2.977557e-11	2.977557e-11
1.360000e+03	1.400000e+03	2.225661e-10	2.864480e-11	2.864480e-11
1.400000e+03	1.440000e+03	1.419928e-10	2.015702e-11	2.015702e-11
1.440000e+03	1.480000e+03	2.078702e-10	2.711266e-11	2.711266e-11
1.480000e+03	1.520000e+03	1.024567e-10	2.775602e-11	2.775602e-11
1.520000e+03	1.560000e+03	8.337490e-11	2.094733e-11	2.094733e-11
1.560000e+03	1.600000e+03	7.174857e-11	1.409675e-11	1.409675e-11
1.600000e+03	1.640000e+03	5.806823e-11	1.811765e-11	1.811765e-11
1.640000e+03	1.680000e+03	6.757440e-11	1.540719e-11	1.540719e-11
1.680000e+03	1.720000e+03	7.292512e-11	2.015593e-11	2.015593e-11
1.720000e+03	1.760000e+03	3.601078e-11	9.343795e-12	9.343795e-12
1.760000e+03	1.800000e+03	3.393518e-11	9.662796e-12	9.662796e-12
1.800000e+03	1.840000e+03	4.581085e-11	1.366701e-11	1.366701e-11
1.840000e+03	1.880000e+03	3.616328e-11	1.081327e-11	1.081327e-11
1.880000e+03	1.920000e+03	3.489445e-11	1.621174e-11	1.621174e-11
1.920000e+03	1.960000e+03	2.411414e-11	8.457220e-12	8.457220e-12
1.960000e+03	2.000000e+03	1.299667e-11	5.924423e-12	5.924423e-12
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Path=WH-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ScaledBy=7.69493760420079586e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.534765e-09	8.318263e-11	8.318263e-11
8.000000e+01	1.200000e+02	1.877066e-07	9.482820e-10	9.482820e-10
1.200000e+02	1.600000e+02	1.578272e-06	2.688848e-09	2.688848e-09
1.600000e+02	2.000000e+02	2.220177e-06	3.152329e-09	3.152329e-09
2.000000e+02	2.400000e+02	1.828068e-06	2.827658e-09	2.827658e-09
2.400000e+02	2.800000e+02	1.314193e-06	2.368547e-09	2.368547e-09
2.800000e+02	3.200000e+02	8.905157e-07	1.919709e-09	1.919709e-09
3.200000e+02	3.600000e+02	5.915372e-07	1.530496e-09	1.530496e-09
3.600000e+02	4.000000e+02	3.910530e-07	1.228052e-09	1.228052e-09
4.000000e+02	4.400000e+02	2.673807e-07	9.945989e-10	9.945989e-10
4.400000e+02	4.800000e+02	1.831753e-07	8.157255e-10	8.157255e-10
4.800000e+02	5.200000e+02	1.244488e-07	6.646956e-10	6.646956e-10
5.200000e+02	5.600000e+02	8.414195e-08	5.408748e-10	5.408748e-10
5.600000e+02	6.000000e+02	5.726633e-08	4.380398e-10	4.380398e-10
6.000000e+02	6.400000e+02	3.948297e-08	3.687575e-10	3.687575e-10
6.400000e+02	6.800000e+02	2.713290e-08	2.943931e-10	2.943931e-10
6.800000e+02	7.200000e+02	1.905053e-08	2.477836e-10	2.477836e-10
7.200000e+02	7.600000e+02	1.306424e-08	1.993479e-10	1.993479e-10
7.600000e+02	8.000000e+02	9.175900e-09	1.649837e-10	1.649837e-10
8.000000e+02	8.400000e+02	6.743288e-09	1.444962e-10	1.444962e-10
8.400000e+02	8.800000e+02	4.789950e-09	1.158372e-10	1.158372e-10
8.800000e+02	9.200000e+02	3.518907e-09	1.052636e-10	1.052636e-10
9.200000e+02	9.600000e+02	2.482251e-09	9.911824e-11	9.911824e-11
9.600000e+02	1.000000e+03	1.888612e-09	7.780408e-11	7.780408e-11
1.000000e+03	1.040000e+03	1.570192e-09	7.282936e-11	7.282936e-11
1.040000e+03	1.080000e+03	1.131162e-09	6.704508e-11	6.704508e-11
1.080000e+03	1.120000e+03	8.799850e-10	5.473741e-11	5.473741e-11
1.120000e+03	1.160000e+03	7.535660e-10	5.167196e-11	5.167196e-11
1.160000e+03	1.200000e+03	5.563517e-10	4.892959e-11	4.892959e-11
1.200000e+03	1.240000e+03	3.897800e-10	3.351954e-11	3.351954e-11
1.240000e+03	1.280000e+03	2.939795e-10	2.827932e-11	2.827932e-11
1.280000e+03	1.320000e+03	3.100868e-10	3.739128e-11	3.739128e-11
1.320000e+03	1.360000e+03	2.382293e-10	3.073811e-11	3.073811e-11
1.360000e+03	1.400000e+03	2.253813e-10	2.936369e-11	2.936369e-11
1.400000e+03	1.440000e+03	1.415217e-10	2.002782e-11	2.002782e-11
1.440000e+03	1.480000e+03	2.073399e-10	2.691856e-11	2.691856e-11
1.480000e+03	1.520000e+03	1.016627e-10	2.928766e-11	2.928766e-11
1.520000e+03	1.560000e+03	8.569080e-11	2.204771e-11	2.204771e-11
1.560000e+03	1.600000e+03	7.197665e-11	1.406483e-11	1.406483e-11
1.600000e+03	1.640000e+03	5.716267e-11	1.808243e-11	1.808243e-11
1.640000e+03	1.680000e+03	6.761913e-11	1.560270e-11	1.560270e-11
1.680000e+03	1.720000e+03	7.515295e-11	2.137005e-11	2.137005e-11
1.720000e+03	1.760000e+03	3.610705e-11	9.379905e-12	9.379905e-12
1.760000e+03	1.800000e+03	3.503335e-11	1.010872e-11	1.010872e-11
1.800000e+03	1.840000e+03	4.584375e-11	1.376457e-11	1.376457e-11
1.840000e+03	1.880000e+03	3.567167e-11	1.065193e-11	1.065193e-11
1.880000e+03	1.920000e+03	3.717753e-11	1.810075e-11	1.810075e-11
1.920000e+03	1.960000e+03	2.428916e-11	8.575940e-12	8.575940e-12
1.960000e+03	2.000000e+03	1.283219e-11	5.813152e-12	5.813152e-12
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Path=WH-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ScaledBy=7.69493649496939303e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.532733e-09	8.425916e-11	8.425916e-11
8.000000e+01	1.200000e+02	1.885058e-07	9.661198e-10	9.661198e-10
1.200000e+02	1.600000e+02	1.587256e-06	2.743040e-09	2.743040e-09
1.600000e+02	2.000000e+02	2.249912e-06	3.235251e-09	3.235251e-09
2.000000e+02	2.400000e+02	1.870437e-06	2.923868e-09	2.923868e-09
2.400000e+02	2.800000e+02	1.356621e-06	2.464873e-09	2.464873e-09
2.800000e+02	3.200000e+02	9.270470e-07	2.008797e-09	2.008797e-09
3.200000e+02	3.600000e+02	6.205548e-07	1.610430e-09	1.610430e-09
3.600000e+02	4.000000e+02	4.130303e-07	1.298469e-09	1.298469e-09
4.000000e+02	4.400000e+02	2.841105e-07	1.056663e-09	1.056663e-09
4.400000e+02	4.800000e+02	1.955840e-07	8.691314e-10	8.691314e-10
4.800000e+02	5.200000e+02	1.333750e-07	7.099602e-10	7.099602e-10
5.200000e+02	5.600000e+02	9.045560e-08	5.785391e-10	5.785391e-10
5.600000e+02	6.000000e+02	6.172197e-08	4.695237e-10	4.695237e-10
6.000000e+02	6.400000e+02	4.258910e-08	3.940928e-10	3.940928e-10
6.400000e+02	6.800000e+02	2.931037e-08	3.151857e-10	3.151857e-10
6.800000e+02	7.200000e+02	2.056673e-08	2.643299e-10	2.643299e-10
7.200000e+02	7.600000e+02	1.411760e-08	2.124717e-10	2.124717e-10
7.600000e+02	8.000000e+02	9.906115e-09	1.757550e-10	1.757550e-10
8.000000e+02	8.400000e+02	7.255087e-09	1.530050e-10	1.530050e-10
8.400000e+02	8.800000e+02	5.149143e-09	1.229703e-10	1.229703e-10
8.800000e+02	9.200000e+02	3.763073e-09	1.111414e-10	1.111414e-10
9.200000e+02	9.600000e+02	2.649733e-09	1.038802e-10	1.038802e-10
9.600000e+02	1.000000e+03	2.006694e-09	8.149793e-11	8.149793e-11
1.000000e+03	1.040000e+03	1.662676e-09	7.631736e-11	7.631736e-11
1.040000e+03	1.080000e+03	1.195983e-09	6.981632e-11	6.981632e-11
1.080000e+03	1.120000e+03	9.312555e-10	5.725269e-11	5.725269e-11
1.120000e+03	1.160000e+03	7.904872e-10	5.383661e-11	5.383661e-11
1.160000e+03	1.200000e+03	5.877092e-10	5.135605e-11	5.135605e-11
1.200000e+03	1.240000e+03	4.081320e-10	3.476353e-11	3.476353e-11
1.240000e+03	1.280000e+03	3.061588e-10	2.923111e-11	2.923111e-11
1.280000e+03	1.320000e+03	3.253477e-10	3.855046e-11	3.855046e-11
1.320000e+03	1.360000e+03	2.476459e-10	3.143016e-11	3.143016e-11
1.360000e+03	1.400000e+03	2.327673e-10	2.995599e-11	2.995599e-11
1.400000e+03	1.440000e+03	1.474748e-10	2.076544e-11	2.076544e-11
1.440000e+03	1.480000e+03	2.157476e-10	2.805866e-11	2.805866e-11
1.480000e+03	1.520000e+03	1.066672e-10	2.971440e-11	2.971440e-11
1.520000e+03	1.560000e+03	8.742495e-11	2.164160e-11	2.164160e-11
1.560000e+03	1.600000e+03	7.451243e-11	1.458463e-11	1.458463e-11
1.600000e+03	1.640000e+03	6.074468e-11	1.916173e-11	1.916173e-11
1.640000e+03	1.680000e+03	7.101558e-11	1.625473e-11	1.625473e-11
1.680000e+03	1.720000e+03	7.668168e-11	2.152104e-11	2.152104e-11
1.720000e+03	1.760000e+03	3.759635e-11	9.748910e-12	9.748910e-12
1.760000e+03	1.800000e+03	3.576695e-11	1.027750e-11	1.027750e-11
1.800000e+03	1.840000e+03	4.782825e-11	1.441207e-11	1.441207e-11
1.840000e+03	1.880000e+03	3.765830e-11	1.125698e-11	1.125698e-11
1.880000e+03	1.920000e+03	3.691898e-11	1.747938e-11	1.747938e-11
1.920000e+03	1.960000e+03	2.534238e-11	8.925221e-12	8.925221e-12
1.960000e+03	2.000000e+03	1.352657e-11	6.120487e-12	6.120487e-12
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=WH-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=7.69493570309084181e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.515075e-09	8.262816e-11	8.262816e-11
8.000000e+01	1.200000e+02	1.860711e-07	9.465800e-10	9.465800e-10
1.200000e+02	1.600000e+02	1.567159e-06	2.686986e-09	2.686986e-09
1.600000e+02	2.000000e+02	2.224136e-06	3.176220e-09	3.176220e-09
2.000000e+02	2.400000e+02	1.851646e-06	2.878384e-09	2.878384e-09
2.400000e+02	2.800000e+02	1.344980e-06	2.433036e-09	2.433036e-09
2.800000e+02	3.200000e+02	9.205537e-07	1.988898e-09	1.988898e-09
3.200000e+02	3.600000e+02	6.170677e-07	1.597865e-09	1.597865e-09
3.600000e+02	4.000000e+02	4.112660e-07	1.290889e-09	1.290889e-09
4.000000e+02	4.400000e+02	2.832350e-07	1.052312e-09	1.052312e-09
4.400000e+02	4.800000e+02	1.952231e-07	8.674171e-10	8.674171e-10
4.800000e+02	5.200000e+02	1.332895e-07	7.094510e-10	7.094510e-10
5.200000e+02	5.600000e+02	9.046780e-08	5.784659e-10	5.784659e-10
5.600000e+02	6.000000e+02	6.178427e-08	4.700370e-10	4.700370e-10
6.000000e+02	6.400000e+02	4.266495e-08	3.948613e-10	3.948613e-10
6.400000e+02	6.800000e+02	2.938692e-08	3.161412e-10	3.161412e-10
6.800000e+02	7.200000e+02	2.062981e-08	2.652194e-10	2.652194e-10
7.200000e+02	7.600000e+02	1.417321e-08	2.136532e-10	2.136532e-10
7.600000e+02	8.000000e+02	9.949358e-09	1.762946e-10	1.762946e-10
8.000000e+02	8.400000e+02	7.302823e-09	1.544268e-10	1.544268e-10
8.400000e+02	8.800000e+02	5.172593e-09	1.236012e-10	1.236012e-10
8.800000e+02	9.200000e+02	3.782363e-09	1.113182e-10	1.113182e-10
9.200000e+02	9.600000e+02	2.659135e-09	1.042326e-10	1.042326e-10
9.600000e+02	1.000000e+03	2.017277e-09	8.179681e-11	8.179681e-11
1.000000e+03	1.040000e+03	1.670936e-09	7.646916e-11	7.646916e-11
1.040000e+03	1.080000e+03	1.202182e-09	7.079936e-11	7.079936e-11
1.080000e+03	1.120000e+03	9.373490e-10	5.741894e-11	5.741894e-11
1.120000e+03	1.160000e+03	7.959205e-10	5.383713e-11	5.383713e-11
1.160000e+03	1.200000e+03	5.883117e-10	5.102703e-11	5.102703e-11
1.200000e+03	1.240000e+03	4.116997e-10	3.515983e-11	3.515983e-11
1.240000e+03	1.280000e+03	3.082963e-10	2.951647e-11	2.951647e-11
1.280000e+03	1.320000e+03	3.282140e-10	3.966102e-11	3.966102e-11
1.320000e+03	1.360000e+03	2.505370e-10	3.253655e-11	3.253655e-11
1.360000e+03	1.400000e+03	2.360818e-10	3.078185e-11	3.078185e-11
1.400000e+03	1.440000e+03	1.471416e-10	2.065339e-11	2.065339e-11
1.440000e+03	1.480000e+03	2.154350e-10	2.789877e-11	2.789877e-11
1.480000e+03	1.520000e+03	1.058997e-10	3.140560e-11	3.140560e-11
1.520000e+03	1.560000e+03	9.010612e-11	2.294534e-11	2.294534e-11
1.560000e+03	1.600000e+03	7.484257e-11	1.458260e-11	1.458260e-11
1.600000e+03	1.640000e+03	5.982085e-11	1.913804e-11	1.913804e-11
1.640000e+03	1.680000e+03	7.112815e-11	1.649892e-11	1.649892e-11
1.680000e+03	1.720000e+03	7.915283e-11	2.286490e-11	2.286490e-11
1.720000e+03	1.760000e+03	3.772090e-11	9.799605e-12	9.799605e-12
1.760000e+03	1.800000e+03	3.696825e-11	1.077271e-11	1.077271e-11
1.800000e+03	1.840000e+03	4.790700e-11	1.453945e-11	1.453945e-11
1.840000e+03	1.880000e+03	3.713847e-11	1.108606e-11	1.108606e-11
1.880000e+03	1.920000e+03	3.941995e-11	1.955681e-11	1.955681e-11
1.920000e+03	1.960000e+03	2.554727e-11	9.060602e-12	9.060602e-12
1.960000e+03	2.000000e+03	1.335812e-11	6.006956e-12	6.006956e-12
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Path=WH-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ScaledBy=7.69493540524259368e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.493623e-09	8.087336e-11	8.087336e-11
8.000000e+01	1.200000e+02	1.832032e-07	9.250284e-10	9.250284e-10
1.200000e+02	1.600000e+02	1.543580e-06	2.625509e-09	2.625509e-09
1.600000e+02	2.000000e+02	2.194921e-06	3.112619e-09	3.112619e-09
2.000000e+02	2.400000e+02	1.831358e-06	2.830563e-09	2.830563e-09
2.400000e+02	2.800000e+02	1.333054e-06	2.400447e-09	2.400447e-09
2.800000e+02	3.200000e+02	9.143503e-07	1.969463e-09	1.969463e-09
3.200000e+02	3.600000e+02	6.140525e-07	1.586486e-09	1.586486e-09
3.600000e+02	4.000000e+02	4.099750e-07	1.284839e-09	1.284839e-09
4.000000e+02	4.400000e+02	2.827708e-07	1.049679e-09	1.049679e-09
4.400000e+02	4.800000e+02	1.951908e-07	8.673653e-10	8.673653e-10
4.800000e+02	5.200000e+02	1.334529e-07	7.104095e-10	7.104095e-10
5.200000e+02	5.600000e+02	9.065990e-08	5.797091e-10	5.797091e-10
5.600000e+02	6.000000e+02	6.197617e-08	4.716802e-10	4.716802e-10
6.000000e+02	6.400000e+02	4.283160e-08	3.965452e-10	3.965452e-10
6.400000e+02	6.800000e+02	2.952815e-08	3.179316e-10	3.179316e-10
6.800000e+02	7.200000e+02	2.073694e-08	2.668264e-10	2.668264e-10
7.200000e+02	7.600000e+02	1.426046e-08	2.154490e-10	2.154490e-10
7.600000e+02	8.000000e+02	1.001436e-08	1.773270e-10	1.773270e-10
8.000000e+02	8.400000e+02	7.368020e-09	1.564315e-10	1.564315e-10
8.400000e+02	8.800000e+02	5.207425e-09	1.246496e-10	1.246496e-10
8.800000e+02	9.200000e+02	3.809633e-09	1.119426e-10	1.119426e-10
9.200000e+02	9.600000e+02	2.674093e-09	1.050252e-10	1.050252e-10
9.600000e+02	1.000000e+03	2.031932e-09	8.240616e-11	8.240616e-11
1.000000e+03	1.040000e+03	1.682717e-09	7.694643e-11	7.694643e-11
1.040000e+03	1.080000e+03	1.210952e-09	7.229977e-11	7.229977e-11
1.080000e+03	1.120000e+03	9.456400e-10	5.778269e-11	5.778269e-11
1.120000e+03	1.160000e+03	8.034908e-10	5.403617e-11	5.403617e-11
1.160000e+03	1.200000e+03	5.900818e-10	5.088365e-11	5.088365e-11
1.200000e+03	1.240000e+03	4.164447e-10	3.574936e-11	3.574936e-11
1.240000e+03	1.280000e+03	3.109600e-10	2.992586e-11	2.992586e-11
1.280000e+03	1.320000e+03	3.321973e-10	4.117659e-11	4.117659e-11
1.320000e+03	1.360000e+03	2.541898e-10	3.396378e-11	3.396378e-11
1.360000e+03	1.400000e+03	2.399297e-10	3.173879e-11	3.173879e-11
1.400000e+03	1.440000e+03	1.469417e-10	2.056391e-11	2.056391e-11
1.440000e+03	1.480000e+03	2.154782e-10	2.782008e-11	2.782008e-11
1.480000e+03	1.520000e+03	1.053252e-10	3.341024e-11	3.341024e-11
1.520000e+03	1.560000e+03	9.335588e-11	2.458644e-11	2.458644e-11
1.560000e+03	1.600000e+03	7.547745e-11	1.470151e-11	1.470151e-11
1.600000e+03	1.640000e+03	5.885665e-11	1.919538e-11	1.919538e-11
1.640000e+03	1.680000e+03	7.148820e-11	1.689694e-11	1.689694e-11
1.680000e+03	1.720000e+03	8.204630e-11	2.447893e-11	2.447893e-11
1.720000e+03	1.760000e+03	3.790767e-11	9.873481e-12	9.873481e-12
1.760000e+03	1.800000e+03	3.845307e-11	1.140535e-11	1.140535e-11
1.800000e+03	1.840000e+03	4.800242e-11	1.466243e-11	1.466243e-11
1.840000e+03	1.880000e+03	3.664692e-11	1.092523e-11	1.092523e-11
1.880000e+03	1.920000e+03	4.248825e-11	2.215764e-11	2.215764e-11
1.920000e+03	1.960000e+03	2.580447e-11	9.255880e-12	9.255880e-12
1.960000e+03	2.000000e+03	1.320875e-11	5.902783e-12	5.902783e-12
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Path=WH-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ScaledBy=7.69493442328014911e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.619914e-09	8.849435e-11	8.849435e-11
8.000000e+01	1.200000e+02	1.994808e-07	1.016411e-09	1.016411e-09
1.200000e+02	1.600000e+02	1.682894e-06	2.888954e-09	2.888954e-09
1.600000e+02	2.000000e+02	2.409001e-06	3.440690e-09	3.440690e-09
2.000000e+02	2.400000e+02	2.025998e-06	3.145653e-09	3.145653e-09
2.400000e+02	2.800000e+02	1.485034e-06	2.679432e-09	2.679432e-09
2.800000e+02	3.200000e+02	1.025110e-06	2.206683e-09	2.206683e-09
3.200000e+02	3.600000e+02	6.923438e-07	1.784827e-09	1.784827e-09
3.600000e+02	4.000000e+02	4.646033e-07	1.450770e-09	1.450770e-09
4.000000e+02	4.400000e+02	3.218225e-07	1.189532e-09	1.189532e-09
4.400000e+02	4.800000e+02	2.229354e-07	9.845992e-10	9.845992e-10
4.800000e+02	5.200000e+02	1.527618e-07	8.075414e-10	8.075414e-10
5.200000e+02	5.600000e+02	1.039808e-07	6.595346e-10	6.595346e-10
5.600000e+02	6.000000e+02	7.116908e-08	5.370518e-10	5.370518e-10
6.000000e+02	6.400000e+02	4.919190e-08	4.502578e-10	4.502578e-10
6.400000e+02	6.800000e+02	3.393427e-08	3.610397e-10	3.610397e-10
6.800000e+02	7.200000e+02	2.381565e-08	3.020676e-10	3.020676e-10
7.200000e+02	7.600000e+02	1.637986e-08	2.435609e-10	2.435609e-10
7.600000e+02	8.000000e+02	1.148547e-08	2.004016e-10	2.004016e-10
8.000000e+02	8.400000e+02	8.408307e-09	1.749193e-10	1.749193e-10
8.400000e+02	8.800000e+02	5.940012e-09	1.399783e-10	1.399783e-10
8.800000e+02	9.200000e+02	4.326610e-09	1.251708e-10	1.251708e-10
9.200000e+02	9.600000e+02	3.035422e-09	1.161628e-10	1.161628e-10
9.600000e+02	1.000000e+03	2.292775e-09	9.150212e-11	9.150212e-11
1.000000e+03	1.040000e+03	1.896409e-09	8.553530e-11	8.553530e-11
1.040000e+03	1.080000e+03	1.358669e-09	7.869795e-11	7.869795e-11
1.080000e+03	1.120000e+03	1.062257e-09	6.397968e-11	6.397968e-11
1.120000e+03	1.160000e+03	8.947898e-10	5.976233e-11	5.976233e-11
1.160000e+03	1.200000e+03	6.623372e-10	5.658288e-11	5.658288e-11
1.200000e+03	1.240000e+03	4.617905e-10	3.905848e-11	3.905848e-11
1.240000e+03	1.280000e+03	3.447108e-10	3.269058e-11	3.269058e-11
1.280000e+03	1.320000e+03	3.686200e-10	4.400656e-11	4.400656e-11
1.320000e+03	1.360000e+03	2.796852e-10	3.592307e-11	3.592307e-11
1.360000e+03	1.400000e+03	2.632368e-10	3.421066e-11	3.421066e-11
1.400000e+03	1.440000e+03	1.640595e-10	2.288013e-11	2.288013e-11
1.440000e+03	1.480000e+03	2.390993e-10	3.087752e-11	3.087752e-11
1.480000e+03	1.520000e+03	1.191992e-10	3.463887e-11	3.463887e-11
1.520000e+03	1.560000e+03	1.003429e-10	2.508767e-11	2.508767e-11
1.560000e+03	1.600000e+03	8.298597e-11	1.613462e-11	1.613462e-11
1.600000e+03	1.640000e+03	6.725675e-11	2.153234e-11	2.153234e-11
1.640000e+03	1.680000e+03	7.958513e-11	1.837372e-11	1.837372e-11
1.680000e+03	1.720000e+03	8.743840e-11	2.504265e-11	2.504265e-11
1.720000e+03	1.760000e+03	4.199167e-11	1.093344e-11	1.093344e-11
1.760000e+03	1.800000e+03	4.118613e-11	1.202106e-11	1.202106e-11
1.800000e+03	1.840000e+03	5.313145e-11	1.606547e-11	1.606547e-11
1.840000e+03	1.880000e+03	4.156215e-11	1.241198e-11	1.241198e-11
1.880000e+03	1.920000e+03	4.372650e-11	2.152098e-11	2.152098e-11
1.920000e+03	1.960000e+03	2.893292e-11	1.026287e-11	1.026287e-11
1.960000e+03	2.000000e+03	1.492821e-11	6.680841e-12	6.680841e-12
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Path=WH-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ScaledBy=7.69493514796147481e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.598656e-09	8.671563e-11	8.671563e-11
8.000000e+01	1.200000e+02	1.965922e-07	9.943541e-10	9.943541e-10
1.200000e+02	1.600000e+02	1.659101e-06	2.825928e-09	2.825928e-09
1.600000e+02	2.000000e+02	2.378860e-06	3.374536e-09	3.374536e-09
2.000000e+02	2.400000e+02	2.004562e-06	3.095128e-09	3.095128e-09
2.400000e+02	2.800000e+02	1.472257e-06	2.644687e-09	2.644687e-09
2.800000e+02	3.200000e+02	1.018443e-06	2.185861e-09	2.185861e-09
3.200000e+02	3.600000e+02	6.891690e-07	1.772739e-09	1.772739e-09
3.600000e+02	4.000000e+02	4.633402e-07	1.444573e-09	1.444573e-09
4.000000e+02	4.400000e+02	3.214843e-07	1.187135e-09	1.187135e-09
4.400000e+02	4.800000e+02	2.230731e-07	9.850983e-10	9.850983e-10
4.800000e+02	5.200000e+02	1.530972e-07	8.092168e-10	8.092168e-10
5.200000e+02	5.600000e+02	1.043250e-07	6.615828e-10	6.615828e-10
5.600000e+02	6.000000e+02	7.148658e-08	5.394640e-10	5.394640e-10
6.000000e+02	6.400000e+02	4.945880e-08	4.526618e-10	4.526618e-10
6.400000e+02	6.800000e+02	3.415488e-08	3.635223e-10	3.635223e-10
6.800000e+02	7.200000e+02	2.398245e-08	3.042678e-10	3.042678e-10
7.200000e+02	7.600000e+02	1.651242e-08	2.458853e-10	2.458853e-10
7.600000e+02	8.000000e+02	1.158421e-08	2.018629e-10	2.018629e-10
8.000000e+02	8.400000e+02	8.499357e-09	1.773474e-10	1.773474e-10
8.400000e+02	8.800000e+02	5.992063e-09	1.413403e-10	1.413403e-10
8.800000e+02	9.200000e+02	4.366250e-09	1.260477e-10	1.260477e-10
9.200000e+02	9.600000e+02	3.058813e-09	1.172271e-10	1.172271e-10
9.600000e+02	1.000000e+03	2.313567e-09	9.229125e-11	9.229125e-11
1.000000e+03	1.040000e+03	1.912808e-09	8.613518e-11	8.613518e-11
1.040000e+03	1.080000e+03	1.370686e-09	8.040180e-11	8.040180e-11
1.080000e+03	1.120000e+03	1.073277e-09	6.444664e-11	6.444664e-11
1.120000e+03	1.160000e+03	9.043692e-10	6.002643e-11	6.002643e-11
1.160000e+03	1.200000e+03	6.652198e-10	5.646040e-11	5.646040e-11
1.200000e+03	1.240000e+03	4.675980e-10	3.971490e-11	3.971490e-11
1.240000e+03	1.280000e+03	3.481642e-10	3.315617e-11	3.315617e-11
1.280000e+03	1.320000e+03	3.734085e-10	4.567275e-11	4.567275e-11
1.320000e+03	1.360000e+03	2.840185e-10	3.748991e-11	3.748991e-11
1.360000e+03	1.400000e+03	2.676742e-10	3.526282e-11	3.526282e-11
1.400000e+03	1.440000e+03	1.639991e-10	2.279469e-11	2.279469e-11
1.440000e+03	1.480000e+03	2.393303e-10	3.081162e-11	3.081162e-11
1.480000e+03	1.520000e+03	1.186767e-10	3.681824e-11	3.681824e-11
1.520000e+03	1.560000e+03	1.040657e-10	2.691687e-11	2.691687e-11
1.560000e+03	1.600000e+03	8.373215e-11	1.626832e-11	1.626832e-11
1.600000e+03	1.640000e+03	6.623395e-11	2.156833e-11	2.156833e-11
1.640000e+03	1.680000e+03	8.004892e-11	1.881158e-11	1.881158e-11
1.680000e+03	1.720000e+03	9.066020e-11	2.680561e-11	2.680561e-11
1.720000e+03	1.760000e+03	4.221940e-11	1.102294e-11	1.102294e-11
1.760000e+03	1.800000e+03	4.282425e-11	1.270787e-11	1.270787e-11
1.800000e+03	1.840000e+03	5.327110e-11	1.620933e-11	1.620933e-11
1.840000e+03	1.880000e+03	4.104453e-11	1.223968e-11	1.223968e-11
1.880000e+03	1.920000e+03	4.710810e-11	2.437496e-11	2.437496e-11
1.920000e+03	1.960000e+03	2.922728e-11	1.046953e-11	1.046953e-11
1.960000e+03	2.000000e+03	1.477329e-11	6.570612e-12	6.570612e-12
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=WH-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ScaledBy=7.69493309897279789e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.418338e-09	7.777995e-11	7.777995e-11
8.000000e+01	1.200000e+02	1.733602e-07	8.841362e-10	8.841362e-10
1.200000e+02	1.600000e+02	1.460485e-06	2.506419e-09	2.506419e-09
1.600000e+02	2.000000e+02	2.062389e-06	2.958268e-09	2.958268e-09
2.000000e+02	2.400000e+02	1.706782e-06	2.675189e-09	2.675189e-09
2.400000e+02	2.800000e+02	1.232750e-06	2.254722e-09	2.254722e-09
2.800000e+02	3.200000e+02	8.387955e-07	1.836160e-09	1.836160e-09
3.200000e+02	3.600000e+02	5.585962e-07	1.467400e-09	1.467400e-09
3.600000e+02	4.000000e+02	3.695642e-07	1.178061e-09	1.178061e-09
4.000000e+02	4.400000e+02	2.527570e-07	9.539933e-10	9.539933e-10
4.400000e+02	4.800000e+02	1.728390e-07	7.813934e-10	7.813934e-10
4.800000e+02	5.200000e+02	1.172799e-07	6.360095e-10	6.360095e-10
5.200000e+02	5.600000e+02	7.910077e-08	5.160091e-10	5.160091e-10
5.600000e+02	6.000000e+02	5.377045e-08	4.184514e-10	4.184514e-10
6.000000e+02	6.400000e+02	3.699643e-08	3.518323e-10	3.518323e-10
6.400000e+02	6.800000e+02	2.537307e-08	2.809314e-10	2.809314e-10
6.800000e+02	7.200000e+02	1.777646e-08	2.362197e-10	2.362197e-10
7.200000e+02	7.600000e+02	1.214750e-08	1.892410e-10	1.892410e-10
7.600000e+02	8.000000e+02	8.535865e-09	1.569362e-10	1.569362e-10
8.000000e+02	8.400000e+02	6.291385e-09	1.385981e-10	1.385981e-10
8.400000e+02	8.800000e+02	4.470025e-09	1.108281e-10	1.108281e-10
8.800000e+02	9.200000e+02	3.288598e-09	1.007165e-10	1.007165e-10
9.200000e+02	9.600000e+02	2.308156e-09	9.591933e-11	9.591933e-11
9.600000e+02	1.000000e+03	1.768847e-09	7.399827e-11	7.399827e-11
1.000000e+03	1.040000e+03	1.469954e-09	6.974954e-11	6.974954e-11
1.040000e+03	1.080000e+03	1.067540e-09	6.610852e-11	6.610852e-11
1.080000e+03	1.120000e+03	8.243945e-10	5.227256e-11	5.227256e-11
1.120000e+03	1.160000e+03	7.100957e-10	4.897731e-11	4.897731e-11
1.160000e+03	1.200000e+03	5.280335e-10	4.759588e-11	4.759588e-11
1.200000e+03	1.240000e+03	3.717158e-10	3.274929e-11	3.274929e-11
1.240000e+03	1.280000e+03	2.770055e-10	2.744353e-11	2.744353e-11
1.280000e+03	1.320000e+03	2.963977e-10	3.733479e-11	3.733479e-11
1.320000e+03	1.360000e+03	2.286817e-10	3.110720e-11	3.110720e-11
1.360000e+03	1.400000e+03	2.147414e-10	2.859556e-11	2.859556e-11
1.400000e+03	1.440000e+03	1.330076e-10	1.896309e-11	1.896309e-11
1.440000e+03	1.480000e+03	1.963744e-10	2.568814e-11	2.568814e-11
1.480000e+03	1.520000e+03	9.371778e-11	3.047670e-11	3.047670e-11
1.520000e+03	1.560000e+03	8.217538e-11	2.191378e-11	2.191378e-11
1.560000e+03	1.600000e+03	6.945513e-11	1.365588e-11	1.365588e-11
1.600000e+03	1.640000e+03	5.396372e-11	1.784999e-11	1.784999e-11
1.640000e+03	1.680000e+03	6.460963e-11	1.537059e-11	1.537059e-11
1.680000e+03	1.720000e+03	7.450640e-11	2.244281e-11	2.244281e-11
1.720000e+03	1.760000e+03	3.456803e-11	9.018131e-12	9.018131e-12
1.760000e+03	1.800000e+03	3.416140e-11	1.012550e-11	1.012550e-11
1.800000e+03	1.840000e+03	4.480602e-11	1.392635e-11	1.392635e-11
1.840000e+03	1.880000e+03	3.386298e-11	1.013292e-11	1.013292e-11
1.880000e+03	1.920000e+03	3.747695e-11	1.933565e-11	1.933565e-11
1.920000e+03	1.960000e+03	2.325931e-11	8.403831e-12	8.403831e-12
1.960000e+03	2.000000e+03	1.193348e-11	5.421271e-12	5.421271e-12
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=WH-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ScaledBy=7.69493543242727058e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.421370e-09	7.793300e-11	7.793300e-11
8.000000e+01	1.200000e+02	1.739110e-07	8.842189e-10	8.842189e-10
1.200000e+02	1.600000e+02	1.464536e-06	2.513715e-09	2.513715e-09
1.600000e+02	2.000000e+02	2.068750e-06	2.967207e-09	2.967207e-09
2.000000e+02	2.400000e+02	1.712836e-06	2.683492e-09	2.683492e-09
2.400000e+02	2.800000e+02	1.237714e-06	2.262527e-09	2.262527e-09
2.800000e+02	3.200000e+02	8.426388e-07	1.843128e-09	1.843128e-09
3.200000e+02	3.600000e+02	5.615412e-07	1.473436e-09	1.473436e-09
3.600000e+02	4.000000e+02	3.718165e-07	1.183796e-09	1.183796e-09
4.000000e+02	4.400000e+02	2.544988e-07	9.592683e-10	9.592683e-10
4.400000e+02	4.800000e+02	1.741949e-07	7.862896e-10	7.862896e-10
4.800000e+02	5.200000e+02	1.183061e-07	6.404154e-10	6.404154e-10
5.200000e+02	5.600000e+02	7.986738e-08	5.199246e-10	5.199246e-10
5.600000e+02	6.000000e+02	5.433165e-08	4.217545e-10	4.217545e-10
6.000000e+02	6.400000e+02	3.740865e-08	3.546579e-10	3.546579e-10
6.400000e+02	6.800000e+02	2.567490e-08	2.833200e-10	2.833200e-10
6.800000e+02	7.200000e+02	1.799665e-08	2.381795e-10	2.381795e-10
7.200000e+02	7.600000e+02	1.231203e-08	1.910181e-10	1.910181e-10
7.600000e+02	8.000000e+02	8.652078e-09	1.583032e-10	1.583032e-10
8.000000e+02	8.400000e+02	6.375290e-09	1.397260e-10	1.397260e-10
8.400000e+02	8.800000e+02	4.529148e-09	1.117400e-10	1.117400e-10
8.800000e+02	9.200000e+02	3.329645e-09	1.014172e-10	1.014172e-10
9.200000e+02	9.600000e+02	2.337492e-09	9.644234e-11	9.644234e-11
9.600000e+02	1.000000e+03	1.789842e-09	7.458955e-11	7.458955e-11
1.000000e+03	1.040000e+03	1.486153e-09	7.014942e-11	7.014942e-11
1.040000e+03	1.080000e+03	1.078358e-09	6.638546e-11	6.638546e-11
1.080000e+03	1.120000e+03	8.337878e-10	5.260111e-11	5.260111e-11
1.120000e+03	1.160000e+03	7.166265e-10	4.925959e-11	4.925959e-11
1.160000e+03	1.200000e+03	5.326098e-10	4.775963e-11	4.775963e-11
1.200000e+03	1.240000e+03	3.748390e-10	3.287805e-11	3.287805e-11
1.240000e+03	1.280000e+03	2.794995e-10	2.755436e-11	2.755436e-11
1.280000e+03	1.320000e+03	2.986875e-10	3.746676e-11	3.746676e-11
1.320000e+03	1.360000e+03	2.302775e-10	3.117781e-11	3.117781e-11
1.360000e+03	1.400000e+03	2.161892e-10	2.870678e-11	2.870678e-11
1.400000e+03	1.440000e+03	1.339264e-10	1.904122e-11	1.904122e-11
1.440000e+03	1.480000e+03	1.975172e-10	2.579122e-11	2.579122e-11
1.480000e+03	1.520000e+03	9.449780e-11	3.052291e-11	3.052291e-11
1.520000e+03	1.560000e+03	8.279958e-11	2.195957e-11	2.195957e-11
1.560000e+03	1.600000e+03	6.974765e-11	1.369250e-11	1.369250e-11
1.600000e+03	1.640000e+03	5.432617e-11	1.790238e-11	1.790238e-11
1.640000e+03	1.680000e+03	6.500977e-11	1.543178e-11	1.543178e-11
1.680000e+03	1.720000e+03	7.479280e-11	2.246104e-11	2.246104e-11
1.720000e+03	1.760000e+03	3.474783e-11	9.054874e-12	9.054874e-12
1.760000e+03	1.800000e+03	3.438043e-11	1.015811e-11	1.015811e-11
1.800000e+03	1.840000e+03	4.495560e-11	1.395263e-11	1.395263e-11
1.840000e+03	1.880000e+03	3.402000e-11	1.017379e-11	1.017379e-11
1.880000e+03	1.920000e+03	3.757727e-11	1.934566e-11	1.934566e-11
1.920000e+03	1.960000e+03	2.338904e-11	8.432263e-12	8.432263e-12
1.960000e+03	2.000000e+03	1.202166e-11	5.451679e-12	5.451679e-12
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
Path=WH-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
ScaledBy=7.69492791964280538e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.430064e-09	7.830625e-11	7.830625e-11
8.000000e+01	1.200000e+02	1.750442e-07	8.915657e-10	8.915657e-10
1.200000e+02	1.600000e+02	1.474551e-06	2.530714e-09	2.530714e-09
1.600000e+02	2.000000e+02	2.084195e-06	2.987961e-09	2.987961e-09
2.000000e+02	2.400000e+02	1.726978e-06	2.703958e-09	2.703958e-09
2.400000e+02	2.800000e+02	1.248848e-06	2.280625e-09	2.280625e-09
2.800000e+02	3.200000e+02	8.508370e-07	1.858937e-09	1.858937e-09
3.200000e+02	3.600000e+02	5.674463e-07	1.487514e-09	1.487514e-09
3.600000e+02	4.000000e+02	3.760258e-07	1.195974e-09	1.195974e-09
4.000000e+02	4.400000e+02	2.575795e-07	9.699011e-10	9.699011e-10
4.400000e+02	4.800000e+02	1.764408e-07	7.955521e-10	7.955521e-10
4.800000e+02	5.200000e+02	1.198930e-07	6.482350e-10	6.482350e-10
5.200000e+02	5.600000e+02	8.098362e-08	5.264395e-10	5.264395e-10
5.600000e+02	6.000000e+02	5.511825e-08	4.273272e-10	4.273272e-10
6.000000e+02	6.400000e+02	3.796252e-08	3.592252e-10	3.592252e-10
6.400000e+02	6.800000e+02	2.606042e-08	2.870105e-10	2.870105e-10
6.800000e+02	7.200000e+02	1.826475e-08	2.412151e-10	2.412151e-10
7.200000e+02	7.600000e+02	1.249856e-08	1.933647e-10	1.933647e-10
7.600000e+02	8.000000e+02	8.780998e-09	1.602515e-10	1.602515e-10
8.000000e+02	8.400000e+02	6.472002e-09	1.413788e-10	1.413788e-10
8.400000e+02	8.800000e+02	4.593372e-09	1.130735e-10	1.130735e-10
8.800000e+02	9.200000e+02	3.373493e-09	1.024438e-10	1.024438e-10
9.200000e+02	9.600000e+02	2.370376e-09	9.724540e-11	9.724540e-11
9.600000e+02	1.000000e+03	1.811596e-09	7.517777e-11	7.517777e-11
1.000000e+03	1.040000e+03	1.504094e-09	7.084334e-11	7.084334e-11
1.040000e+03	1.080000e+03	1.090763e-09	6.683077e-11	6.683077e-11
1.080000e+03	1.120000e+03	8.445895e-10	5.317583e-11	5.317583e-11
1.120000e+03	1.160000e+03	7.258903e-10	4.987360e-11	4.987360e-11
1.160000e+03	1.200000e+03	5.379757e-10	4.817807e-11	4.817807e-11
1.200000e+03	1.240000e+03	3.784020e-10	3.313024e-11	3.313024e-11
1.240000e+03	1.280000e+03	2.823293e-10	2.779727e-11	2.779727e-11
1.280000e+03	1.320000e+03	3.020433e-10	3.769930e-11	3.769930e-11
1.320000e+03	1.360000e+03	2.321673e-10	3.132987e-11	3.132987e-11
1.360000e+03	1.400000e+03	2.181324e-10	2.886099e-11	2.886099e-11
1.400000e+03	1.440000e+03	1.353062e-10	1.923040e-11	1.923040e-11
1.440000e+03	1.480000e+03	1.997757e-10	2.612709e-11	2.612709e-11
1.480000e+03	1.520000e+03	9.574898e-11	3.064381e-11	3.064381e-11
1.520000e+03	1.560000e+03	8.355320e-11	2.206305e-11	2.206305e-11
1.560000e+03	1.600000e+03	7.018128e-11	1.378118e-11	1.378118e-11
1.600000e+03	1.640000e+03	5.514998e-11	1.810584e-11	1.810584e-11
1.640000e+03	1.680000e+03	6.571253e-11	1.555485e-11	1.555485e-11
1.680000e+03	1.720000e+03	7.529977e-11	2.250724e-11	2.250724e-11
1.720000e+03	1.760000e+03	3.511353e-11	9.145771e-12	9.145771e-12
1.760000e+03	1.800000e+03	3.461263e-11	1.023219e-11	1.023219e-11
1.800000e+03	1.840000e+03	4.528235e-11	1.401376e-11	1.401376e-11
1.840000e+03	1.880000e+03	3.438503e-11	1.028078e-11	1.028078e-11
1.880000e+03	1.920000e+03	3.763038e-11	1.934900e-11	1.934900e-11
1.920000e+03	1.960000e+03	2.347031e-11	8.441105e-12	8.441105e-12
1.960000e+03	2.000000e+03	1.218439e-11	5.514624e-12	5.514624e-12
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[Nominal]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[Nominal]
Path=WZ-QCD[Nominal]
ScaledBy=6.31705051030851845e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.548403e-14	8.109512e-15	8.109512e-15
8.000000e+01	1.200000e+02	1.551365e-12	4.319148e-14	4.319148e-14
1.200000e+02	1.600000e+02	1.061116e-11	1.165613e-13	1.165613e-13
1.600000e+02	2.000000e+02	1.942282e-11	1.558372e-13	1.558372e-13
2.000000e+02	2.400000e+02	2.271512e-11	1.701244e-13	1.701244e-13
2.400000e+02	2.800000e+02	2.126580e-11	1.619068e-13	1.619068e-13
2.800000e+02	3.200000e+02	1.760823e-11	1.478510e-13	1.478510e-13
3.200000e+02	3.600000e+02	1.396676e-11	1.263922e-13	1.263922e-13
3.600000e+02	4.000000e+02	1.059666e-11	1.078884e-13	1.078884e-13
4.000000e+02	4.400000e+02	8.135530e-12	9.766905e-14	9.766905e-14
4.400000e+02	4.800000e+02	6.220125e-12	8.437280e-14	8.437280e-14
4.800000e+02	5.200000e+02	4.771450e-12	7.223593e-14	7.223593e-14
5.200000e+02	5.600000e+02	3.472615e-12	6.470607e-14	6.470607e-14
5.600000e+02	6.000000e+02	2.637428e-12	5.387990e-14	5.387990e-14
6.000000e+02	6.400000e+02	2.031148e-12	4.470668e-14	4.470668e-14
6.400000e+02	6.800000e+02	1.491853e-12	4.018389e-14	4.018389e-14
6.800000e+02	7.200000e+02	1.187194e-12	3.319732e-14	3.319732e-14
7.200000e+02	7.600000e+02	9.462318e-13	3.110472e-14	3.110472e-14
7.600000e+02	8.000000e+02	6.996982e-13	2.777004e-14	2.777004e-14
8.000000e+02	8.400000e+02	5.501537e-13	2.178899e-14	2.178899e-14
8.400000e+02	8.800000e+02	4.238458e-13	2.646696e-14	2.646696e-14
8.800000e+02	9.200000e+02	3.231767e-13	1.603149e-14	1.603149e-14
9.200000e+02	9.600000e+02	2.595542e-13	1.604077e-14	1.604077e-14
9.600000e+02	1.000000e+03	2.258835e-13	1.577951e-14	1.577951e-14
1.000000e+03	1.040000e+03	1.990195e-13	1.283745e-14	1.283745e-14
1.040000e+03	1.080000e+03	1.242393e-13	1.006912e-14	1.006912e-14
1.080000e+03	1.120000e+03	1.237787e-13	9.621863e-15	9.621863e-15
1.120000e+03	1.160000e+03	8.221312e-14	1.024274e-14	1.024274e-14
1.160000e+03	1.200000e+03	6.521253e-14	6.743970e-15	6.743970e-15
1.200000e+03	1.240000e+03	5.898820e-14	6.105202e-15	6.105202e-15
1.240000e+03	1.280000e+03	4.237377e-14	5.675551e-15	5.675551e-15
1.280000e+03	1.320000e+03	4.531388e-14	6.105205e-15	6.105205e-15
1.320000e+03	1.360000e+03	5.326512e-14	7.414991e-15	7.414991e-15
1.360000e+03	1.400000e+03	3.204135e-14	4.587852e-15	4.587852e-15
1.400000e+03	1.440000e+03	2.606763e-14	4.556736e-15	4.556736e-15
1.440000e+03	1.480000e+03	1.896635e-14	3.338539e-15	3.338539e-15
1.480000e+03	1.520000e+03	1.551192e-14	3.401161e-15	3.401161e-15
1.520000e+03	1.560000e+03	1.385742e-14	2.938287e-15	2.938287e-15
1.560000e+03	1.600000e+03	1.248083e-14	3.322547e-15	3.322547e-15
1.600000e+03	1.640000e+03	8.527875e-15	2.344785e-15	2.344785e-15
1.640000e+03	1.680000e+03	7.188882e-15	2.311177e-15	2.311177e-15
1.680000e+03	1.720000e+03	2.931927e-15	3.615720e-15	3.615720e-15
1.720000e+03	1.760000e+03	5.350748e-15	1.636705e-15	1.636705e-15
1.760000e+03	1.800000e+03	3.786505e-15	2.154351e-15	2.154351e-15
1.800000e+03	1.840000e+03	2.232674e-15	1.082170e-15	1.082170e-15
1.840000e+03	1.880000e+03	1.841576e-15	6.217432e-16	6.217432e-16
1.880000e+03	1.920000e+03	4.597567e-15	1.709766e-15	1.709766e-15
1.920000e+03	1.960000e+03	2.330137e-15	1.027324e-15	1.027324e-15
1.960000e+03	2.000000e+03	2.115850e-15	7.775848e-16	7.775848e-16
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Path=WZ-QCD[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ScaledBy=6.31707516295947319e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.078752e-14	6.700603e-15	6.700603e-15
8.000000e+01	1.200000e+02	1.562524e-12	4.574277e-14	4.574277e-14
1.200000e+02	1.600000e+02	1.074889e-11	2.235851e-13	2.235851e-13
1.600000e+02	2.000000e+02	1.908232e-11	1.674015e-13	1.674015e-13
2.000000e+02	2.400000e+02	2.193635e-11	1.773154e-13	1.773154e-13
2.400000e+02	2.800000e+02	2.025642e-11	1.645453e-13	1.645453e-13
2.800000e+02	3.200000e+02	1.665666e-11	1.579260e-13	1.579260e-13
3.200000e+02	3.600000e+02	1.314303e-11	1.358872e-13	1.358872e-13
3.600000e+02	4.000000e+02	9.894483e-12	1.094462e-13	1.094462e-13
4.000000e+02	4.400000e+02	7.509618e-12	9.445859e-14	9.445859e-14
4.400000e+02	4.800000e+02	5.681733e-12	8.117947e-14	8.117947e-14
4.800000e+02	5.200000e+02	4.404843e-12	8.467334e-14	8.467334e-14
5.200000e+02	5.600000e+02	3.133250e-12	5.973105e-14	5.973105e-14
5.600000e+02	6.000000e+02	2.388776e-12	5.108596e-14	5.108596e-14
6.000000e+02	6.400000e+02	1.815478e-12	4.146688e-14	4.146688e-14
6.400000e+02	6.800000e+02	1.332257e-12	3.749727e-14	3.749727e-14
6.800000e+02	7.200000e+02	1.048173e-12	3.080218e-14	3.080218e-14
7.200000e+02	7.600000e+02	8.226100e-13	2.865302e-14	2.865302e-14
7.600000e+02	8.000000e+02	6.166330e-13	2.481205e-14	2.481205e-14
8.000000e+02	8.400000e+02	4.755095e-13	1.909028e-14	1.909028e-14
8.400000e+02	8.800000e+02	3.838565e-13	2.239096e-14	2.239096e-14
8.800000e+02	9.200000e+02	2.769117e-13	1.432738e-14	1.432738e-14
9.200000e+02	9.600000e+02	2.300294e-13	1.700616e-14	1.700616e-14
9.600000e+02	1.000000e+03	1.922391e-13	1.371272e-14	1.371272e-14
1.000000e+03	1.040000e+03	1.752670e-13	1.171410e-14	1.171410e-14
1.040000e+03	1.080000e+03	1.122942e-13	9.292931e-15	9.292931e-15
1.080000e+03	1.120000e+03	1.061684e-13	8.193256e-15	8.193256e-15
1.120000e+03	1.160000e+03	7.219493e-14	8.985203e-15	8.985203e-15
1.160000e+03	1.200000e+03	5.585485e-14	5.898414e-15	5.898414e-15
1.200000e+03	1.240000e+03	5.010575e-14	5.417319e-15	5.417319e-15
1.240000e+03	1.280000e+03	3.625270e-14	4.694005e-15	4.694005e-15
1.280000e+03	1.320000e+03	3.719053e-14	5.145587e-15	5.145587e-15
1.320000e+03	1.360000e+03	4.576760e-14	6.357092e-15	6.357092e-15
1.360000e+03	1.400000e+03	2.580325e-14	3.609206e-15	3.609206e-15
1.400000e+03	1.440000e+03	2.316675e-14	4.447723e-15	4.447723e-15
1.440000e+03	1.480000e+03	1.645792e-14	2.958382e-15	2.958382e-15
1.480000e+03	1.520000e+03	1.335021e-14	3.123361e-15	3.123361e-15
1.520000e+03	1.560000e+03	1.195517e-14	2.854795e-15	2.854795e-15
1.560000e+03	1.600000e+03	8.907713e-15	2.646573e-15	2.646573e-15
1.600000e+03	1.640000e+03	8.068665e-15	2.285743e-15	2.285743e-15
1.640000e+03	1.680000e+03	5.389970e-15	1.492965e-15	1.492965e-15
1.680000e+03	1.720000e+03	3.363975e-15	3.500917e-15	3.500917e-15
1.720000e+03	1.760000e+03	5.626163e-15	1.865131e-15	1.865131e-15
1.760000e+03	1.800000e+03	2.341781e-15	1.145301e-15	1.145301e-15
1.800000e+03	1.840000e+03	1.731614e-15	7.512838e-16	7.512838e-16
1.840000e+03	1.880000e+03	1.859996e-15	6.440648e-16	6.440648e-16
1.880000e+03	1.920000e+03	3.426960e-15	1.305175e-15	1.305175e-15
1.920000e+03	1.960000e+03	1.952281e-15	8.557646e-16	8.557646e-16
1.960000e+03	2.000000e+03	1.550270e-15	5.686209e-16	5.686209e-16
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Path=WZ-QCD[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ScaledBy=6.31701801672156212e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.199325e-14	6.758381e-15	6.758381e-15
8.000000e+01	1.200000e+02	1.527559e-12	4.326288e-14	4.326288e-14
1.200000e+02	1.600000e+02	1.043253e-11	1.177005e-13	1.177005e-13
1.600000e+02	2.000000e+02	1.889693e-11	1.551484e-13	1.551484e-13
2.000000e+02	2.400000e+02	2.192536e-11	1.687402e-13	1.687402e-13
2.400000e+02	2.800000e+02	2.037973e-11	1.588101e-13	1.588101e-13
2.800000e+02	3.200000e+02	1.676527e-11	1.454138e-13	1.454138e-13
3.200000e+02	3.600000e+02	1.329716e-11	1.256525e-13	1.256525e-13
3.600000e+02	4.000000e+02	1.005419e-11	1.065953e-13	1.065953e-13
4.000000e+02	4.400000e+02	7.690740e-12	9.491292e-14	9.491292e-14
4.400000e+02	4.800000e+02	5.821703e-12	8.084905e-14	8.084905e-14
4.800000e+02	5.200000e+02	4.482032e-12	7.113783e-14	7.113783e-14
5.200000e+02	5.600000e+02	3.246125e-12	6.087147e-14	6.087147e-14
5.600000e+02	6.000000e+02	2.466554e-12	5.182522e-14	5.182522e-14
6.000000e+02	6.400000e+02	1.895995e-12	4.267767e-14	4.267767e-14
6.400000e+02	6.800000e+02	1.395736e-12	3.900325e-14	3.900325e-14
6.800000e+02	7.200000e+02	1.106659e-12	3.219527e-14	3.219527e-14
7.200000e+02	7.600000e+02	8.762520e-13	3.053201e-14	3.053201e-14
7.600000e+02	8.000000e+02	6.536722e-13	2.615212e-14	2.615212e-14
8.000000e+02	8.400000e+02	5.077510e-13	2.041829e-14	2.041829e-14
8.400000e+02	8.800000e+02	4.092142e-13	2.381623e-14	2.381623e-14
8.800000e+02	9.200000e+02	2.935923e-13	1.497442e-14	1.497442e-14
9.200000e+02	9.600000e+02	2.403926e-13	1.601491e-14	1.601491e-14
9.600000e+02	1.000000e+03	2.111821e-13	1.519301e-14	1.519301e-14
1.000000e+03	1.040000e+03	1.864696e-13	1.243357e-14	1.243357e-14
1.040000e+03	1.080000e+03	1.194370e-13	1.001984e-14	1.001984e-14
1.080000e+03	1.120000e+03	1.137862e-13	8.844804e-15	8.844804e-15
1.120000e+03	1.160000e+03	7.799803e-14	1.013454e-14	1.013454e-14
1.160000e+03	1.200000e+03	6.016090e-14	6.323218e-15	6.323218e-15
1.200000e+03	1.240000e+03	5.475375e-14	5.903654e-15	5.903654e-15
1.240000e+03	1.280000e+03	3.973262e-14	5.237549e-15	5.237549e-15
1.280000e+03	1.320000e+03	4.089622e-14	5.624296e-15	5.624296e-15
1.320000e+03	1.360000e+03	4.856230e-14	6.693812e-15	6.693812e-15
1.360000e+03	1.400000e+03	2.832803e-14	4.000632e-15	4.000632e-15
1.400000e+03	1.440000e+03	2.583417e-14	4.895935e-15	4.895935e-15
1.440000e+03	1.480000e+03	1.847661e-14	3.289620e-15	3.289620e-15
1.480000e+03	1.520000e+03	1.494142e-14	3.558476e-15	3.558476e-15
1.520000e+03	1.560000e+03	1.357963e-14	3.262386e-15	3.262386e-15
1.560000e+03	1.600000e+03	1.026980e-14	2.921053e-15	2.921053e-15
1.600000e+03	1.640000e+03	9.103227e-15	2.598890e-15	2.598890e-15
1.640000e+03	1.680000e+03	5.941680e-15	1.678324e-15	1.678324e-15
1.680000e+03	1.720000e+03	3.801395e-15	3.738241e-15	3.738241e-15
1.720000e+03	1.760000e+03	6.122300e-15	2.002234e-15	2.002234e-15
1.760000e+03	1.800000e+03	2.667005e-15	1.322951e-15	1.322951e-15
1.800000e+03	1.840000e+03	1.851355e-15	7.958470e-16	7.958470e-16
1.840000e+03	1.880000e+03	2.019327e-15	6.916505e-16	6.916505e-16
1.880000e+03	1.920000e+03	4.006095e-15	1.502589e-15	1.502589e-15
1.920000e+03	1.960000e+03	2.135347e-15	9.417062e-16	9.417062e-16
1.960000e+03	2.000000e+03	1.704539e-15	6.230916e-16	6.230916e-16
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Path=WZ-QCD[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ScaledBy=6.31709589811619364e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.328930e-14	7.735130e-15	7.735130e-15
8.000000e+01	1.200000e+02	1.580097e-12	4.475241e-14	4.475241e-14
1.200000e+02	1.600000e+02	1.093171e-11	2.327892e-13	2.327892e-13
1.600000e+02	2.000000e+02	1.960254e-11	1.653295e-13	1.653295e-13
2.000000e+02	2.400000e+02	2.271403e-11	1.765754e-13	1.765754e-13
2.400000e+02	2.800000e+02	2.113223e-11	1.654083e-13	1.654083e-13
2.800000e+02	3.200000e+02	1.749186e-11	1.573122e-13	1.573122e-13
3.200000e+02	3.600000e+02	1.380558e-11	1.370407e-13	1.370407e-13
3.600000e+02	4.000000e+02	1.043181e-11	1.096819e-13	1.096819e-13
4.000000e+02	4.400000e+02	7.947405e-12	9.638957e-14	9.638957e-14
4.400000e+02	4.800000e+02	6.069995e-12	8.357508e-14	8.357508e-14
4.800000e+02	5.200000e+02	4.684863e-12	8.545942e-14	8.545942e-14
5.200000e+02	5.600000e+02	3.357702e-12	6.326554e-14	6.326554e-14
5.600000e+02	6.000000e+02	2.552700e-12	5.273626e-14	5.273626e-14
6.000000e+02	6.400000e+02	1.948307e-12	4.343458e-14	4.343458e-14
6.400000e+02	6.800000e+02	1.425132e-12	3.833319e-14	3.833319e-14
6.800000e+02	7.200000e+02	1.123436e-12	3.143821e-14	3.143821e-14
7.200000e+02	7.600000e+02	8.887293e-13	2.876991e-14	2.876991e-14
7.600000e+02	8.000000e+02	6.588063e-13	2.598711e-14	2.598711e-14
8.000000e+02	8.400000e+02	5.154005e-13	2.015572e-14	2.015572e-14
8.400000e+02	8.800000e+02	3.973928e-13	2.510870e-14	2.510870e-14
8.800000e+02	9.200000e+02	3.046317e-13	1.522733e-14	1.522733e-14
9.200000e+02	9.600000e+02	2.478285e-13	1.635559e-14	1.635559e-14
9.600000e+02	1.000000e+03	2.056215e-13	1.412952e-14	1.412952e-14
1.000000e+03	1.040000e+03	1.875221e-13	1.218422e-14	1.218422e-14
1.040000e+03	1.080000e+03	1.170540e-13	9.371856e-15	9.371856e-15
1.080000e+03	1.120000e+03	1.160234e-13	9.003315e-15	9.003315e-15
1.120000e+03	1.160000e+03	7.624528e-14	9.077007e-15	9.077007e-15
1.160000e+03	1.200000e+03	6.044728e-14	6.245861e-15	6.245861e-15
1.200000e+03	1.240000e+03	5.368083e-14	5.429300e-15	5.429300e-15
1.240000e+03	1.280000e+03	3.892235e-14	5.126970e-15	5.126970e-15
1.280000e+03	1.320000e+03	4.132010e-14	5.590384e-15	5.590384e-15
1.320000e+03	1.360000e+03	5.009742e-14	6.990827e-15	6.990827e-15
1.360000e+03	1.400000e+03	2.909025e-14	4.114621e-15	4.114621e-15
1.400000e+03	1.440000e+03	2.329041e-14	4.056100e-15	4.056100e-15
1.440000e+03	1.480000e+03	1.690908e-14	2.994007e-15	2.994007e-15
1.480000e+03	1.520000e+03	1.386985e-14	3.005819e-15	3.005819e-15
1.520000e+03	1.560000e+03	1.227332e-14	2.580624e-15	2.580624e-15
1.560000e+03	1.600000e+03	1.080034e-14	2.982103e-15	2.982103e-15
1.600000e+03	1.640000e+03	7.592378e-15	2.061599e-15	2.061599e-15
1.640000e+03	1.680000e+03	6.504393e-15	2.034708e-15	2.034708e-15
1.680000e+03	1.720000e+03	2.561088e-15	3.392695e-15	3.392695e-15
1.720000e+03	1.760000e+03	4.881940e-15	1.504542e-15	1.504542e-15
1.760000e+03	1.800000e+03	3.309782e-15	1.845591e-15	1.845591e-15
1.800000e+03	1.840000e+03	2.097593e-15	1.020997e-15	1.020997e-15
1.840000e+03	1.880000e+03	1.704395e-15	5.823083e-16	5.823083e-16
1.880000e+03	1.920000e+03	3.920660e-15	1.484024e-15	1.484024e-15
1.920000e+03	1.960000e+03	2.138757e-15	9.405191e-16	9.405191e-16
1.960000e+03	2.000000e+03	1.922389e-15	7.074363e-16	7.074363e-16
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[MUR=1__MUF=1__LHAPDF=325100]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[MUR=1__MUF=1__LHAPDF=325100]
Path=WZ-QCD[MUR=1__MUF=1__LHAPDF=325100]
ScaledBy=6.31705051030851845e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.548403e-14	8.109512e-15	8.109512e-15
8.000000e+01	1.200000e+02	1.551365e-12	4.319148e-14	4.319148e-14
1.200000e+02	1.600000e+02	1.061116e-11	1.165613e-13	1.165613e-13
1.600000e+02	2.000000e+02	1.942282e-11	1.558372e-13	1.558372e-13
2.000000e+02	2.400000e+02	2.271512e-11	1.701244e-13	1.701244e-13
2.400000e+02	2.800000e+02	2.126580e-11	1.619068e-13	1.619068e-13
2.800000e+02	3.200000e+02	1.760823e-11	1.478510e-13	1.478510e-13
3.200000e+02	3.600000e+02	1.396676e-11	1.263922e-13	1.263922e-13
3.600000e+02	4.000000e+02	1.059666e-11	1.078884e-13	1.078884e-13
4.000000e+02	4.400000e+02	8.135530e-12	9.766905e-14	9.766905e-14
4.400000e+02	4.800000e+02	6.220125e-12	8.437280e-14	8.437280e-14
4.800000e+02	5.200000e+02	4.771450e-12	7.223593e-14	7.223593e-14
5.200000e+02	5.600000e+02	3.472615e-12	6.470607e-14	6.470607e-14
5.600000e+02	6.000000e+02	2.637428e-12	5.387990e-14	5.387990e-14
6.000000e+02	6.400000e+02	2.031148e-12	4.470668e-14	4.470668e-14
6.400000e+02	6.800000e+02	1.491853e-12	4.018389e-14	4.018389e-14
6.800000e+02	7.200000e+02	1.187194e-12	3.319732e-14	3.319732e-14
7.200000e+02	7.600000e+02	9.462318e-13	3.110472e-14	3.110472e-14
7.600000e+02	8.000000e+02	6.996982e-13	2.777004e-14	2.777004e-14
8.000000e+02	8.400000e+02	5.501537e-13	2.178899e-14	2.178899e-14
8.400000e+02	8.800000e+02	4.238458e-13	2.646696e-14	2.646696e-14
8.800000e+02	9.200000e+02	3.231767e-13	1.603149e-14	1.603149e-14
9.200000e+02	9.600000e+02	2.595542e-13	1.604077e-14	1.604077e-14
9.600000e+02	1.000000e+03	2.258835e-13	1.577951e-14	1.577951e-14
1.000000e+03	1.040000e+03	1.990195e-13	1.283745e-14	1.283745e-14
1.040000e+03	1.080000e+03	1.242393e-13	1.006912e-14	1.006912e-14
1.080000e+03	1.120000e+03	1.237787e-13	9.621863e-15	9.621863e-15
1.120000e+03	1.160000e+03	8.221312e-14	1.024274e-14	1.024274e-14
1.160000e+03	1.200000e+03	6.521253e-14	6.743970e-15	6.743970e-15
1.200000e+03	1.240000e+03	5.898820e-14	6.105202e-15	6.105202e-15
1.240000e+03	1.280000e+03	4.237377e-14	5.675551e-15	5.675551e-15
1.280000e+03	1.320000e+03	4.531388e-14	6.105205e-15	6.105205e-15
1.320000e+03	1.360000e+03	5.326512e-14	7.414991e-15	7.414991e-15
1.360000e+03	1.400000e+03	3.204135e-14	4.587852e-15	4.587852e-15
1.400000e+03	1.440000e+03	2.606763e-14	4.556736e-15	4.556736e-15
1.440000e+03	1.480000e+03	1.896635e-14	3.338539e-15	3.338539e-15
1.480000e+03	1.520000e+03	1.551192e-14	3.401161e-15	3.401161e-15
1.520000e+03	1.560000e+03	1.385742e-14	2.938287e-15	2.938287e-15
1.560000e+03	1.600000e+03	1.248083e-14	3.322547e-15	3.322547e-15
1.600000e+03	1.640000e+03	8.527875e-15	2.344785e-15	2.344785e-15
1.640000e+03	1.680000e+03	7.188882e-15	2.311177e-15	2.311177e-15
1.680000e+03	1.720000e+03	2.931927e-15	3.615720e-15	3.615720e-15
1.720000e+03	1.760000e+03	5.350748e-15	1.636705e-15	1.636705e-15
1.760000e+03	1.800000e+03	3.786505e-15	2.154351e-15	2.154351e-15
1.800000e+03	1.840000e+03	2.232674e-15	1.082170e-15	1.082170e-15
1.840000e+03	1.880000e+03	1.841576e-15	6.217432e-16	6.217432e-16
1.880000e+03	1.920000e+03	4.597567e-15	1.709766e-15	1.709766e-15
1.920000e+03	1.960000e+03	2.330137e-15	1.027324e-15	1.027324e-15
1.960000e+03	2.000000e+03	2.115850e-15	7.775848e-16	7.775848e-16
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Path=WZ-QCD[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ScaledBy=6.31731113484104284e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.918360e-14	1.050380e-14	1.050380e-14
8.000000e+01	1.200000e+02	1.503868e-12	4.630581e-14	4.630581e-14
1.200000e+02	1.600000e+02	1.076312e-11	2.679542e-13	2.679542e-13
1.600000e+02	2.000000e+02	1.925949e-11	2.949044e-13	2.949044e-13
2.000000e+02	2.400000e+02	2.202061e-11	6.766107e-13	6.766107e-13
2.400000e+02	2.800000e+02	2.101371e-11	2.883112e-13	2.883112e-13
2.800000e+02	3.200000e+02	1.739373e-11	2.973633e-13	2.973633e-13
3.200000e+02	3.600000e+02	1.418336e-11	1.606430e-13	1.606430e-13
3.600000e+02	4.000000e+02	1.076281e-11	1.181344e-13	1.181344e-13
4.000000e+02	4.400000e+02	8.320100e-12	1.028607e-13	1.028607e-13
4.400000e+02	4.800000e+02	6.282340e-12	1.117310e-13	1.117310e-13
4.800000e+02	5.200000e+02	4.914600e-12	7.674855e-14	7.674855e-14
5.200000e+02	5.600000e+02	3.601980e-12	6.925554e-14	6.925554e-14
5.600000e+02	6.000000e+02	2.743565e-12	5.712617e-14	5.712617e-14
6.000000e+02	6.400000e+02	2.119464e-12	4.776309e-14	4.776309e-14
6.400000e+02	6.800000e+02	1.457734e-12	1.078440e-13	1.078440e-13
6.800000e+02	7.200000e+02	1.258965e-12	3.637465e-14	3.637465e-14
7.200000e+02	7.600000e+02	1.012168e-12	3.489754e-14	3.489754e-14
7.600000e+02	8.000000e+02	7.470945e-13	3.092176e-14	3.092176e-14
8.000000e+02	8.400000e+02	5.927310e-13	2.466468e-14	2.466468e-14
8.400000e+02	8.800000e+02	4.565873e-13	2.927377e-14	2.927377e-14
8.800000e+02	9.200000e+02	3.435502e-13	1.723714e-14	1.723714e-14
9.200000e+02	9.600000e+02	2.735695e-13	1.570697e-14	1.570697e-14
9.600000e+02	1.000000e+03	2.474630e-13	1.735304e-14	1.735304e-14
1.000000e+03	1.040000e+03	2.130067e-13	1.385672e-14	1.385672e-14
1.040000e+03	1.080000e+03	1.314901e-13	1.072366e-14	1.072366e-14
1.080000e+03	1.120000e+03	1.310841e-13	1.030178e-14	1.030178e-14
1.120000e+03	1.160000e+03	8.981715e-14	1.113196e-14	1.113196e-14
1.160000e+03	1.200000e+03	7.159455e-14	7.471130e-15	7.471130e-15
1.200000e+03	1.240000e+03	6.611278e-14	7.134272e-15	7.134272e-15
1.240000e+03	1.280000e+03	4.633210e-14	6.426653e-15	6.426653e-15
1.280000e+03	1.320000e+03	5.060488e-14	6.866840e-15	6.866840e-15
1.320000e+03	1.360000e+03	5.805858e-14	8.097469e-15	8.097469e-15
1.360000e+03	1.400000e+03	3.602980e-14	5.210044e-15	5.210044e-15
1.400000e+03	1.440000e+03	2.967123e-14	5.520993e-15	5.520993e-15
1.440000e+03	1.480000e+03	2.100180e-14	3.721137e-15	3.721137e-15
1.480000e+03	1.520000e+03	1.791322e-14	4.034105e-15	4.034105e-15
1.520000e+03	1.560000e+03	1.553215e-14	3.296102e-15	3.296102e-15
1.560000e+03	1.600000e+03	1.478619e-14	4.035898e-15	4.035898e-15
1.600000e+03	1.640000e+03	9.350750e-15	2.553007e-15	2.553007e-15
1.640000e+03	1.680000e+03	8.170355e-15	2.755622e-15	2.755622e-15
1.680000e+03	1.720000e+03	3.517362e-15	4.026424e-15	4.026424e-15
1.720000e+03	1.760000e+03	5.936650e-15	1.816261e-15	1.816261e-15
1.760000e+03	1.800000e+03	4.432915e-15	2.599052e-15	2.599052e-15
1.800000e+03	1.840000e+03	2.398771e-15	1.162194e-15	1.162194e-15
1.840000e+03	1.880000e+03	1.991528e-15	6.669739e-16	6.669739e-16
1.880000e+03	1.920000e+03	5.335747e-15	1.990976e-15	1.990976e-15
1.920000e+03	1.960000e+03	2.505410e-15	1.107273e-15	1.107273e-15
1.960000e+03	2.000000e+03	2.381704e-15	8.737609e-16	8.737609e-16
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Path=WZ-QCD[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ScaledBy=6.31703198961418377e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.308863e-14	8.275589e-15	8.275589e-15
8.000000e+01	1.200000e+02	1.690339e-12	5.616082e-14	5.616082e-14
1.200000e+02	1.600000e+02	1.167088e-11	1.524397e-13	1.524397e-13
1.600000e+02	2.000000e+02	2.153152e-11	2.067881e-13	2.067881e-13
2.000000e+02	2.400000e+02	2.500802e-11	2.242016e-13	2.242016e-13
2.400000e+02	2.800000e+02	2.367825e-11	2.170625e-13	2.170625e-13
2.800000e+02	3.200000e+02	1.966112e-11	1.972287e-13	1.972287e-13
3.200000e+02	3.600000e+02	1.580317e-11	1.758329e-13	1.758329e-13
3.600000e+02	4.000000e+02	1.197753e-11	1.507469e-13	1.507469e-13
4.000000e+02	4.400000e+02	9.142133e-12	1.275535e-13	1.275535e-13
4.400000e+02	4.800000e+02	6.992217e-12	1.156144e-13	1.156144e-13
4.800000e+02	5.200000e+02	5.335900e-12	9.693245e-14	9.693245e-14
5.200000e+02	5.600000e+02	3.893560e-12	7.926057e-14	7.926057e-14
5.600000e+02	6.000000e+02	2.967617e-12	6.984585e-14	6.984585e-14
6.000000e+02	6.400000e+02	2.254799e-12	5.601281e-14	5.601281e-14
6.400000e+02	6.800000e+02	1.698953e-12	6.413039e-14	6.413039e-14
6.800000e+02	7.200000e+02	1.341252e-12	4.381661e-14	4.381661e-14
7.200000e+02	7.600000e+02	1.051853e-12	4.128614e-14	4.128614e-14
7.600000e+02	8.000000e+02	7.935265e-13	3.559129e-14	3.559129e-14
8.000000e+02	8.400000e+02	6.126570e-13	2.951937e-14	2.951937e-14
8.400000e+02	8.800000e+02	5.137207e-13	3.399284e-14	3.399284e-14
8.800000e+02	9.200000e+02	3.566040e-13	2.101035e-14	2.101035e-14
9.200000e+02	9.600000e+02	2.961097e-13	2.183465e-14	2.183465e-14
9.600000e+02	1.000000e+03	2.512577e-13	2.409943e-14	2.409943e-14
1.000000e+03	1.040000e+03	2.253467e-13	1.602570e-14	1.602570e-14
1.040000e+03	1.080000e+03	1.461673e-13	1.320388e-14	1.320388e-14
1.080000e+03	1.120000e+03	1.417801e-13	1.190529e-14	1.190529e-14
1.120000e+03	1.160000e+03	1.003181e-13	1.267584e-14	1.267584e-14
1.160000e+03	1.200000e+03	7.478592e-14	1.053376e-14	1.053376e-14
1.200000e+03	1.240000e+03	6.863215e-14	8.495517e-15	8.495517e-15
1.240000e+03	1.280000e+03	4.845325e-14	6.982299e-15	6.982299e-15
1.280000e+03	1.320000e+03	4.645295e-14	7.046162e-15	7.046162e-15
1.320000e+03	1.360000e+03	6.231140e-14	9.380828e-15	9.380828e-15
1.360000e+03	1.400000e+03	3.485260e-14	5.129848e-15	5.129848e-15
1.400000e+03	1.440000e+03	3.066157e-14	6.639050e-15	6.639050e-15
1.440000e+03	1.480000e+03	2.269678e-14	4.586494e-15	4.586494e-15
1.480000e+03	1.520000e+03	1.800105e-14	4.469918e-15	4.469918e-15
1.520000e+03	1.560000e+03	1.433174e-14	3.746484e-15	3.746484e-15
1.560000e+03	1.600000e+03	1.060805e-14	3.370506e-15	3.370506e-15
1.600000e+03	1.640000e+03	1.124767e-14	3.605822e-15	3.605822e-15
1.640000e+03	1.680000e+03	8.017555e-15	2.334394e-15	2.334394e-15
1.680000e+03	1.720000e+03	6.428225e-15	6.134898e-15	6.134898e-15
1.720000e+03	1.760000e+03	9.399008e-15	3.426575e-15	3.426575e-15
1.760000e+03	1.800000e+03	2.744320e-15	1.354788e-15	1.354788e-15
1.800000e+03	1.840000e+03	2.295281e-15	9.184869e-16	9.184869e-16
1.840000e+03	1.880000e+03	2.344631e-15	8.507188e-16	8.507188e-16
1.880000e+03	1.920000e+03	5.107738e-15	2.082037e-15	2.082037e-15
1.920000e+03	1.960000e+03	2.176600e-15	9.468309e-16	9.468309e-16
1.960000e+03	2.000000e+03	1.725289e-15	6.518139e-16	6.518139e-16
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Path=WZ-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ScaledBy=6.31704899964285698e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.430387e-14	7.022265e-15	7.022265e-15
8.000000e+01	1.200000e+02	1.631041e-12	5.343829e-14	5.343829e-14
1.200000e+02	1.600000e+02	1.233828e-11	9.204921e-13	9.204921e-13
1.600000e+02	2.000000e+02	2.114253e-11	3.703648e-13	3.703648e-13
2.000000e+02	2.400000e+02	2.405562e-11	6.121871e-13	6.121871e-13
2.400000e+02	2.800000e+02	2.344050e-11	1.982219e-13	1.982219e-13
2.800000e+02	3.200000e+02	1.919602e-11	3.632738e-13	3.632738e-13
3.200000e+02	3.600000e+02	1.587308e-11	1.765040e-13	1.765040e-13
3.600000e+02	4.000000e+02	1.204951e-11	1.366011e-13	1.366011e-13
4.000000e+02	4.400000e+02	9.361722e-12	1.220409e-13	1.220409e-13
4.400000e+02	4.800000e+02	7.008645e-12	1.099052e-13	1.099052e-13
4.800000e+02	5.200000e+02	5.463947e-12	9.203311e-14	9.203311e-14
5.200000e+02	5.600000e+02	4.028742e-12	8.003991e-14	8.003991e-14
5.600000e+02	6.000000e+02	3.106305e-12	6.848147e-14	6.848147e-14
6.000000e+02	6.400000e+02	2.375443e-12	5.706574e-14	5.706574e-14
6.400000e+02	6.800000e+02	1.683939e-12	8.880973e-14	8.880973e-14
6.800000e+02	7.200000e+02	1.399843e-12	4.317189e-14	4.317189e-14
7.200000e+02	7.600000e+02	1.135001e-12	4.253896e-14	4.253896e-14
7.600000e+02	8.000000e+02	8.594005e-13	3.619091e-14	3.619091e-14
8.000000e+02	8.400000e+02	6.608635e-13	2.892839e-14	2.892839e-14
8.400000e+02	8.800000e+02	5.425677e-13	3.514632e-14	3.514632e-14
8.800000e+02	9.200000e+02	3.787282e-13	2.000427e-14	2.000427e-14
9.200000e+02	9.600000e+02	3.083355e-13	2.009381e-14	2.009381e-14
9.600000e+02	1.000000e+03	2.849830e-13	2.388035e-14	2.388035e-14
1.000000e+03	1.040000e+03	2.386413e-13	1.641613e-14	1.641613e-14
1.040000e+03	1.080000e+03	1.504269e-13	1.366702e-14	1.366702e-14
1.080000e+03	1.120000e+03	1.469014e-13	1.205454e-14	1.205454e-14
1.120000e+03	1.160000e+03	1.039508e-13	1.524086e-14	1.524086e-14
1.160000e+03	1.200000e+03	8.335138e-14	9.491901e-15	9.491901e-15
1.200000e+03	1.240000e+03	7.464672e-14	8.891720e-15	8.891720e-15
1.240000e+03	1.280000e+03	5.453755e-14	7.901118e-15	7.901118e-15
1.280000e+03	1.320000e+03	5.383887e-14	7.747440e-15	7.747440e-15
1.320000e+03	1.360000e+03	6.269620e-14	8.651351e-15	8.651351e-15
1.360000e+03	1.400000e+03	3.913630e-14	5.690229e-15	5.690229e-15
1.400000e+03	1.440000e+03	3.543607e-14	7.232840e-15	7.232840e-15
1.440000e+03	1.480000e+03	2.590947e-14	4.935558e-15	4.935558e-15
1.480000e+03	1.520000e+03	2.134228e-14	5.812191e-15	5.812191e-15
1.520000e+03	1.560000e+03	1.827477e-14	4.842423e-15	4.842423e-15
1.560000e+03	1.600000e+03	1.529917e-14	4.687349e-15	4.687349e-15
1.600000e+03	1.640000e+03	1.265206e-14	3.933220e-15	3.933220e-15
1.640000e+03	1.680000e+03	8.798638e-15	2.507480e-15	2.507480e-15
1.680000e+03	1.720000e+03	6.403892e-15	5.412018e-15	5.412018e-15
1.720000e+03	1.760000e+03	8.917395e-15	3.088227e-15	3.088227e-15
1.760000e+03	1.800000e+03	3.110835e-15	1.486482e-15	1.486482e-15
1.800000e+03	1.840000e+03	2.380039e-15	9.780798e-16	9.780798e-16
1.840000e+03	1.880000e+03	2.621068e-15	8.817352e-16	8.817352e-16
1.880000e+03	1.920000e+03	5.970840e-15	2.304852e-15	2.304852e-15
1.920000e+03	1.960000e+03	2.649005e-15	1.241802e-15	1.241802e-15
1.960000e+03	2.000000e+03	1.958262e-15	7.403417e-16	7.403417e-16
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Path=WZ-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ScaledBy=6.31705362475787503e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.582325e-14	8.235260e-15	8.235260e-15
8.000000e+01	1.200000e+02	1.556755e-12	4.315846e-14	4.315846e-14
1.200000e+02	1.600000e+02	1.057234e-11	1.165756e-13	1.165756e-13
1.600000e+02	2.000000e+02	1.913993e-11	1.541175e-13	1.541175e-13
2.000000e+02	2.400000e+02	2.209574e-11	1.665340e-13	1.665340e-13
2.400000e+02	2.800000e+02	2.045621e-11	1.564180e-13	1.564180e-13
2.800000e+02	3.200000e+02	1.679077e-11	1.417797e-13	1.417797e-13
3.200000e+02	3.600000e+02	1.320772e-11	1.202838e-13	1.202838e-13
3.600000e+02	4.000000e+02	9.963407e-12	1.019189e-13	1.019189e-13
4.000000e+02	4.400000e+02	7.603912e-12	9.200662e-14	9.200662e-14
4.400000e+02	4.800000e+02	5.786998e-12	7.911578e-14	7.911578e-14
4.800000e+02	5.200000e+02	4.425395e-12	6.796619e-14	6.796619e-14
5.200000e+02	5.600000e+02	3.205695e-12	5.999483e-14	5.999483e-14
5.600000e+02	6.000000e+02	2.428055e-12	5.013478e-14	5.013478e-14
6.000000e+02	6.400000e+02	1.866698e-12	4.138298e-14	4.138298e-14
6.400000e+02	6.800000e+02	1.368809e-12	3.712417e-14	3.712417e-14
6.800000e+02	7.200000e+02	1.086952e-12	3.089290e-14	3.089290e-14
7.200000e+02	7.600000e+02	8.683627e-13	2.916511e-14	2.916511e-14
7.600000e+02	8.000000e+02	6.374680e-13	2.546436e-14	2.546436e-14
8.000000e+02	8.400000e+02	4.987697e-13	1.983218e-14	1.983218e-14
8.400000e+02	8.800000e+02	3.873135e-13	2.408903e-14	2.408903e-14
8.800000e+02	9.200000e+02	2.922613e-13	1.456323e-14	1.456323e-14
9.200000e+02	9.600000e+02	2.338248e-13	1.456359e-14	1.456359e-14
9.600000e+02	1.000000e+03	2.043617e-13	1.423764e-14	1.423764e-14
1.000000e+03	1.040000e+03	1.790384e-13	1.174588e-14	1.174588e-14
1.040000e+03	1.080000e+03	1.115562e-13	8.952479e-15	8.952479e-15
1.080000e+03	1.120000e+03	1.110913e-13	8.602416e-15	8.602416e-15
1.120000e+03	1.160000e+03	7.350648e-14	9.001965e-15	9.001965e-15
1.160000e+03	1.200000e+03	5.879113e-14	6.119883e-15	6.119883e-15
1.200000e+03	1.240000e+03	5.291510e-14	5.466113e-15	5.466113e-15
1.240000e+03	1.280000e+03	3.793255e-14	5.039951e-15	5.039951e-15
1.280000e+03	1.320000e+03	4.092263e-14	5.631419e-15	5.631419e-15
1.320000e+03	1.360000e+03	4.751987e-14	6.701948e-15	6.701948e-15
1.360000e+03	1.400000e+03	2.888625e-14	4.162980e-15	4.162980e-15
1.400000e+03	1.440000e+03	2.417926e-14	4.433001e-15	4.433001e-15
1.440000e+03	1.480000e+03	1.702433e-14	3.025013e-15	3.025013e-15
1.480000e+03	1.520000e+03	1.386163e-14	3.060016e-15	3.060016e-15
1.520000e+03	1.560000e+03	1.202629e-14	2.559325e-15	2.559325e-15
1.560000e+03	1.600000e+03	1.108408e-14	2.909489e-15	2.909489e-15
1.600000e+03	1.640000e+03	7.558665e-15	2.097694e-15	2.097694e-15
1.640000e+03	1.680000e+03	6.496827e-15	2.209846e-15	2.209846e-15
1.680000e+03	1.720000e+03	2.998093e-15	3.191968e-15	3.191968e-15
1.720000e+03	1.760000e+03	4.728032e-15	1.450215e-15	1.450215e-15
1.760000e+03	1.800000e+03	3.416482e-15	1.981105e-15	1.981105e-15
1.800000e+03	1.840000e+03	1.991184e-15	9.699414e-16	9.699414e-16
1.840000e+03	1.880000e+03	1.675282e-15	5.797516e-16	5.797516e-16
1.880000e+03	1.920000e+03	3.950858e-15	1.454685e-15	1.454685e-15
1.920000e+03	1.960000e+03	1.990934e-15	8.709740e-16	8.709740e-16
1.960000e+03	2.000000e+03	1.864385e-15	6.819593e-16	6.819593e-16
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Path=WZ-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ScaledBy=6.31706005048214284e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.518577e-14	7.951505e-15	7.951505e-15
8.000000e+01	1.200000e+02	1.533412e-12	4.232195e-14	4.232195e-14
1.200000e+02	1.600000e+02	1.041999e-11	1.140437e-13	1.140437e-13
1.600000e+02	2.000000e+02	1.891021e-11	1.512236e-13	1.512236e-13
2.000000e+02	2.400000e+02	2.190662e-11	1.638539e-13	1.638539e-13
2.400000e+02	2.800000e+02	2.036026e-11	1.548513e-13	1.548513e-13
2.800000e+02	3.200000e+02	1.677029e-11	1.407981e-13	1.407981e-13
3.200000e+02	3.600000e+02	1.323480e-11	1.198963e-13	1.198963e-13
3.600000e+02	4.000000e+02	1.001364e-11	1.019930e-13	1.019930e-13
4.000000e+02	4.400000e+02	7.660967e-12	9.217758e-14	9.217758e-14
4.400000e+02	4.800000e+02	5.844705e-12	7.950008e-14	7.950008e-14
4.800000e+02	5.200000e+02	4.476235e-12	6.814914e-14	6.814914e-14
5.200000e+02	5.600000e+02	3.252368e-12	6.071405e-14	6.071405e-14
5.600000e+02	6.000000e+02	2.465795e-12	5.065189e-14	5.065189e-14
6.000000e+02	6.400000e+02	1.898184e-12	4.196195e-14	4.196195e-14
6.400000e+02	6.800000e+02	1.393781e-12	3.765913e-14	3.765913e-14
6.800000e+02	7.200000e+02	1.108241e-12	3.123799e-14	3.123799e-14
7.200000e+02	7.600000e+02	8.843407e-13	2.936593e-14	2.936593e-14
7.600000e+02	8.000000e+02	6.523798e-13	2.614361e-14	2.614361e-14
8.000000e+02	8.400000e+02	5.117670e-13	2.028230e-14	2.028230e-14
8.400000e+02	8.800000e+02	3.954347e-13	2.470166e-14	2.470166e-14
8.800000e+02	9.200000e+02	3.001455e-13	1.492593e-14	1.492593e-14
9.200000e+02	9.600000e+02	2.410381e-13	1.496147e-14	1.496147e-14
9.600000e+02	1.000000e+03	2.103526e-13	1.471670e-14	1.471670e-14
1.000000e+03	1.040000e+03	1.849259e-13	1.200006e-14	1.200006e-14
1.040000e+03	1.080000e+03	1.153353e-13	9.344698e-15	9.344698e-15
1.080000e+03	1.120000e+03	1.146729e-13	8.904602e-15	8.904602e-15
1.120000e+03	1.160000e+03	7.624105e-14	9.495213e-15	9.495213e-15
1.160000e+03	1.200000e+03	6.056657e-14	6.280519e-15	6.280519e-15
1.200000e+03	1.240000e+03	5.487052e-14	5.692501e-15	5.692501e-15
1.240000e+03	1.280000e+03	3.923983e-14	5.251101e-15	5.251101e-15
1.280000e+03	1.320000e+03	4.219530e-14	5.731179e-15	5.731179e-15
1.320000e+03	1.360000e+03	4.950910e-14	6.984838e-15	6.984838e-15
1.360000e+03	1.400000e+03	2.983835e-14	4.291170e-15	4.291170e-15
1.400000e+03	1.440000e+03	2.463153e-14	4.391784e-15	4.391784e-15
1.440000e+03	1.480000e+03	1.769227e-14	3.128954e-15	3.128954e-15
1.480000e+03	1.520000e+03	1.441954e-14	3.166667e-15	3.166667e-15
1.520000e+03	1.560000e+03	1.291252e-14	2.736010e-15	2.736010e-15
1.560000e+03	1.600000e+03	1.166318e-14	3.094860e-15	3.094860e-15
1.600000e+03	1.640000e+03	7.944698e-15	2.173501e-15	2.173501e-15
1.640000e+03	1.680000e+03	6.758380e-15	2.216314e-15	2.216314e-15
1.680000e+03	1.720000e+03	2.866088e-15	3.368662e-15	3.368662e-15
1.720000e+03	1.760000e+03	4.980130e-15	1.521086e-15	1.521086e-15
1.760000e+03	1.800000e+03	3.505560e-15	1.980541e-15	1.980541e-15
1.800000e+03	1.840000e+03	2.048991e-15	9.846659e-16	9.846659e-16
1.840000e+03	1.880000e+03	1.728544e-15	5.880567e-16	5.880567e-16
1.880000e+03	1.920000e+03	4.253303e-15	1.579289e-15	1.579289e-15
1.920000e+03	1.960000e+03	2.170686e-15	9.583276e-16	9.583276e-16
1.960000e+03	2.000000e+03	1.987737e-15	7.292188e-16	7.292188e-16
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Path=WZ-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ScaledBy=6.31704421763677016e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.604023e-14	8.379159e-15	8.379159e-15
8.000000e+01	1.200000e+02	1.572066e-12	4.396541e-14	4.396541e-14
1.200000e+02	1.600000e+02	1.074777e-11	1.189110e-13	1.189110e-13
1.600000e+02	2.000000e+02	1.962931e-11	1.585127e-13	1.585127e-13
2.000000e+02	2.400000e+02	2.288091e-11	1.725543e-13	1.725543e-13
2.400000e+02	2.800000e+02	2.134109e-11	1.632342e-13	1.632342e-13
2.800000e+02	3.200000e+02	1.761042e-11	1.485869e-13	1.485869e-13
3.200000e+02	3.600000e+02	1.392472e-11	1.265758e-13	1.265758e-13
3.600000e+02	4.000000e+02	1.053357e-11	1.076187e-13	1.076187e-13
4.000000e+02	4.400000e+02	8.067670e-12	9.729607e-14	9.729607e-14
4.400000e+02	4.800000e+02	6.153255e-12	8.380345e-14	8.380345e-14
4.800000e+02	5.200000e+02	4.713120e-12	7.189338e-14	7.189338e-14
5.200000e+02	5.600000e+02	3.419765e-12	6.381741e-14	6.381741e-14
5.600000e+02	6.000000e+02	2.594852e-12	5.321772e-14	5.321772e-14
6.000000e+02	6.400000e+02	1.995740e-12	4.400782e-14	4.400782e-14
6.400000e+02	6.800000e+02	1.463734e-12	3.954779e-14	3.954779e-14
6.800000e+02	7.200000e+02	1.163320e-12	3.275357e-14	3.275357e-14
7.200000e+02	7.600000e+02	9.281942e-13	3.080166e-14	3.080166e-14
7.600000e+02	8.000000e+02	6.829860e-13	2.698219e-14	2.698219e-14
8.000000e+02	8.400000e+02	5.357417e-13	2.127624e-14	2.127624e-14
8.400000e+02	8.800000e+02	4.147218e-13	2.577876e-14	2.577876e-14
8.800000e+02	9.200000e+02	3.144255e-13	1.562132e-14	1.562132e-14
9.200000e+02	9.600000e+02	2.515558e-13	1.558420e-14	1.558420e-14
9.600000e+02	1.000000e+03	2.191896e-13	1.522989e-14	1.522989e-14
1.000000e+03	1.040000e+03	1.925012e-13	1.253678e-14	1.253678e-14
1.040000e+03	1.080000e+03	1.200467e-13	9.634395e-15	9.634395e-15
1.080000e+03	1.120000e+03	1.198139e-13	9.285506e-15	9.285506e-15
1.120000e+03	1.160000e+03	7.919003e-14	9.700812e-15	9.700812e-15
1.160000e+03	1.200000e+03	6.322113e-14	6.560857e-15	6.560857e-15
1.200000e+03	1.240000e+03	5.681757e-14	5.849200e-15	5.849200e-15
1.240000e+03	1.280000e+03	4.092740e-14	5.443124e-15	5.443124e-15
1.280000e+03	1.320000e+03	4.388635e-14	5.981658e-15	5.981658e-15
1.320000e+03	1.360000e+03	5.106173e-14	7.090517e-15	7.090517e-15
1.360000e+03	1.400000e+03	3.098835e-14	4.444189e-15	4.444189e-15
1.400000e+03	1.440000e+03	2.554232e-14	4.582571e-15	4.582571e-15
1.440000e+03	1.480000e+03	1.822519e-14	3.220713e-15	3.220713e-15
1.480000e+03	1.520000e+03	1.490108e-14	3.282839e-15	3.282839e-15
1.520000e+03	1.560000e+03	1.289423e-14	2.744582e-15	2.744582e-15
1.560000e+03	1.600000e+03	1.184070e-14	3.115760e-15	3.115760e-15
1.600000e+03	1.640000e+03	8.108315e-15	2.262427e-15	2.262427e-15
1.640000e+03	1.680000e+03	6.900303e-15	2.298471e-15	2.298471e-15
1.680000e+03	1.720000e+03	3.068610e-15	3.416388e-15	3.416388e-15
1.720000e+03	1.760000e+03	5.074627e-15	1.558201e-15	1.558201e-15
1.760000e+03	1.800000e+03	3.689760e-15	2.155047e-15	2.155047e-15
1.800000e+03	1.840000e+03	2.167993e-15	1.065642e-15	1.065642e-15
1.840000e+03	1.880000e+03	1.782807e-15	6.117370e-16	6.117370e-16
1.880000e+03	1.920000e+03	4.269052e-15	1.574515e-15	1.574515e-15
1.920000e+03	1.960000e+03	2.134559e-15	9.320186e-16	9.320186e-16
1.960000e+03	2.000000e+03	1.982181e-15	7.256870e-16	7.256870e-16
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=WZ-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=6.31705051030851845e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.548403e-14	8.109512e-15	8.109512e-15
8.000000e+01	1.200000e+02	1.551365e-12	4.319148e-14	4.319148e-14
1.200000e+02	1.600000e+02	1.061116e-11	1.165613e-13	1.165613e-13
1.600000e+02	2.000000e+02	1.942282e-11	1.558372e-13	1.558372e-13
2.000000e+02	2.400000e+02	2.271512e-11	1.701244e-13	1.701244e-13
2.400000e+02	2.800000e+02	2.126580e-11	1.619068e-13	1.619068e-13
2.800000e+02	3.200000e+02	1.760823e-11	1.478510e-13	1.478510e-13
3.200000e+02	3.600000e+02	1.396676e-11	1.263922e-13	1.263922e-13
3.600000e+02	4.000000e+02	1.059666e-11	1.078884e-13	1.078884e-13
4.000000e+02	4.400000e+02	8.135530e-12	9.766905e-14	9.766905e-14
4.400000e+02	4.800000e+02	6.220125e-12	8.437280e-14	8.437280e-14
4.800000e+02	5.200000e+02	4.771450e-12	7.223593e-14	7.223593e-14
5.200000e+02	5.600000e+02	3.472615e-12	6.470607e-14	6.470607e-14
5.600000e+02	6.000000e+02	2.637428e-12	5.387990e-14	5.387990e-14
6.000000e+02	6.400000e+02	2.031148e-12	4.470668e-14	4.470668e-14
6.400000e+02	6.800000e+02	1.491853e-12	4.018389e-14	4.018389e-14
6.800000e+02	7.200000e+02	1.187194e-12	3.319732e-14	3.319732e-14
7.200000e+02	7.600000e+02	9.462318e-13	3.110472e-14	3.110472e-14
7.600000e+02	8.000000e+02	6.996982e-13	2.777004e-14	2.777004e-14
8.000000e+02	8.400000e+02	5.501537e-13	2.178899e-14	2.178899e-14
8.400000e+02	8.800000e+02	4.238458e-13	2.646696e-14	2.646696e-14
8.800000e+02	9.200000e+02	3.231767e-13	1.603149e-14	1.603149e-14
9.200000e+02	9.600000e+02	2.595542e-13	1.604077e-14	1.604077e-14
9.600000e+02	1.000000e+03	2.258835e-13	1.577951e-14	1.577951e-14
1.000000e+03	1.040000e+03	1.990195e-13	1.283745e-14	1.283745e-14
1.040000e+03	1.080000e+03	1.242393e-13	1.006912e-14	1.006912e-14
1.080000e+03	1.120000e+03	1.237787e-13	9.621863e-15	9.621863e-15
1.120000e+03	1.160000e+03	8.221312e-14	1.024274e-14	1.024274e-14
1.160000e+03	1.200000e+03	6.521253e-14	6.743970e-15	6.743970e-15
1.200000e+03	1.240000e+03	5.898820e-14	6.105202e-15	6.105202e-15
1.240000e+03	1.280000e+03	4.237377e-14	5.675551e-15	5.675551e-15
1.280000e+03	1.320000e+03	4.531388e-14	6.105205e-15	6.105205e-15
1.320000e+03	1.360000e+03	5.326512e-14	7.414991e-15	7.414991e-15
1.360000e+03	1.400000e+03	3.204135e-14	4.587852e-15	4.587852e-15
1.400000e+03	1.440000e+03	2.606763e-14	4.556736e-15	4.556736e-15
1.440000e+03	1.480000e+03	1.896635e-14	3.338539e-15	3.338539e-15
1.480000e+03	1.520000e+03	1.551192e-14	3.401161e-15	3.401161e-15
1.520000e+03	1.560000e+03	1.385742e-14	2.938287e-15	2.938287e-15
1.560000e+03	1.600000e+03	1.248083e-14	3.322547e-15	3.322547e-15
1.600000e+03	1.640000e+03	8.527875e-15	2.344785e-15	2.344785e-15
1.640000e+03	1.680000e+03	7.188882e-15	2.311177e-15	2.311177e-15
1.680000e+03	1.720000e+03	2.931927e-15	3.615720e-15	3.615720e-15
1.720000e+03	1.760000e+03	5.350748e-15	1.636705e-15	1.636705e-15
1.760000e+03	1.800000e+03	3.786505e-15	2.154351e-15	2.154351e-15
1.800000e+03	1.840000e+03	2.232674e-15	1.082170e-15	1.082170e-15
1.840000e+03	1.880000e+03	1.841576e-15	6.217432e-16	6.217432e-16
1.880000e+03	1.920000e+03	4.597567e-15	1.709766e-15	1.709766e-15
1.920000e+03	1.960000e+03	2.330137e-15	1.027324e-15	1.027324e-15
1.960000e+03	2.000000e+03	2.115850e-15	7.775848e-16	7.775848e-16
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Path=WZ-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ScaledBy=6.31706067822200950e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.473730e-14	7.792524e-15	7.792524e-15
8.000000e+01	1.200000e+02	1.524280e-12	4.222884e-14	4.222884e-14
1.200000e+02	1.600000e+02	1.043094e-11	1.137443e-13	1.137443e-13
1.600000e+02	2.000000e+02	1.914180e-11	1.525610e-13	1.525610e-13
2.000000e+02	2.400000e+02	2.246799e-11	1.670705e-13	1.670705e-13
2.400000e+02	2.800000e+02	2.112183e-11	1.600189e-13	1.600189e-13
2.800000e+02	3.200000e+02	1.755855e-11	1.466857e-13	1.466857e-13
3.200000e+02	3.600000e+02	1.398029e-11	1.259329e-13	1.259329e-13
3.600000e+02	4.000000e+02	1.064450e-11	1.079971e-13	1.079971e-13
4.000000e+02	4.400000e+02	8.195728e-12	9.796808e-14	9.796808e-14
4.400000e+02	4.800000e+02	6.284868e-12	8.491459e-14	8.491459e-14
4.800000e+02	5.200000e+02	4.830178e-12	7.259635e-14	7.259635e-14
5.200000e+02	5.600000e+02	3.527308e-12	6.564793e-14	6.564793e-14
5.600000e+02	6.000000e+02	2.682013e-12	5.459168e-14	5.459168e-14
6.000000e+02	6.400000e+02	2.068968e-12	4.547188e-14	4.547188e-14
6.400000e+02	6.800000e+02	1.522153e-12	4.092415e-14	4.092415e-14
6.800000e+02	7.200000e+02	1.213314e-12	3.371720e-14	3.371720e-14
7.200000e+02	7.600000e+02	9.663123e-13	3.152264e-14	3.152264e-14
7.600000e+02	8.000000e+02	7.182447e-13	2.862643e-14	2.862643e-14
8.000000e+02	8.400000e+02	5.663378e-13	2.239502e-14	2.239502e-14
8.400000e+02	8.800000e+02	4.342307e-13	2.725806e-14	2.725806e-14
8.800000e+02	9.200000e+02	3.331185e-13	1.651939e-14	1.651939e-14
9.200000e+02	9.600000e+02	2.686153e-13	1.656541e-14	1.656541e-14
9.600000e+02	1.000000e+03	2.335500e-13	1.645914e-14	1.645914e-14
1.000000e+03	1.040000e+03	2.064749e-13	1.322219e-14	1.322219e-14
1.040000e+03	1.080000e+03	1.290614e-13	1.058794e-14	1.058794e-14
1.080000e+03	1.120000e+03	1.283465e-13	1.002234e-14	1.002234e-14
1.120000e+03	1.160000e+03	8.572850e-14	1.087878e-14	1.087878e-14
1.160000e+03	1.200000e+03	6.753920e-14	6.971714e-15	6.971714e-15
1.200000e+03	1.240000e+03	6.153530e-14	6.426229e-15	6.426229e-15
1.240000e+03	1.280000e+03	4.404515e-14	5.952243e-15	5.952243e-15
1.280000e+03	1.320000e+03	4.699583e-14	6.267381e-15	6.267381e-15
1.320000e+03	1.360000e+03	5.580740e-14	7.797046e-15	7.797046e-15
1.360000e+03	1.400000e+03	3.328450e-14	4.769596e-15	4.769596e-15
1.400000e+03	1.440000e+03	2.671447e-14	4.544052e-15	4.544052e-15
1.440000e+03	1.480000e+03	1.982597e-14	3.485308e-15	3.485308e-15
1.480000e+03	1.520000e+03	1.622306e-14	3.544646e-15	3.544646e-15
1.520000e+03	1.560000e+03	1.498377e-14	3.167935e-15	3.167935e-15
1.560000e+03	1.600000e+03	1.322217e-14	3.568322e-15	3.568322e-15
1.600000e+03	1.640000e+03	9.020907e-15	2.446791e-15	2.446791e-15
1.640000e+03	1.680000e+03	7.535500e-15	2.340680e-15	2.340680e-15
1.680000e+03	1.720000e+03	2.796388e-15	3.871008e-15	3.871008e-15
1.720000e+03	1.760000e+03	5.672140e-15	1.729451e-15	1.729451e-15
1.760000e+03	1.800000e+03	3.889165e-15	2.147225e-15	2.147225e-15
1.800000e+03	1.840000e+03	2.316253e-15	1.106413e-15	1.106413e-15
1.840000e+03	1.880000e+03	1.918561e-15	6.388971e-16	6.388971e-16
1.880000e+03	1.920000e+03	4.991280e-15	1.871815e-15	1.871815e-15
1.920000e+03	1.960000e+03	2.563530e-15	1.142913e-15	1.142913e-15
1.960000e+03	2.000000e+03	2.277256e-15	8.431359e-16	8.431359e-16
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Path=WZ-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ScaledBy=6.31704799921500366e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.803173e-14	8.718554e-15	8.718554e-15
8.000000e+01	1.200000e+02	1.671149e-12	4.666455e-14	4.666455e-14
1.200000e+02	1.600000e+02	1.147553e-11	1.261021e-13	1.261021e-13
1.600000e+02	2.000000e+02	2.111879e-11	1.693213e-13	1.693213e-13
2.000000e+02	2.400000e+02	2.481993e-11	1.855351e-13	1.855351e-13
2.400000e+02	2.800000e+02	2.333210e-11	1.772000e-13	1.772000e-13
2.800000e+02	3.200000e+02	1.938217e-11	1.621951e-13	1.621951e-13
3.200000e+02	3.600000e+02	1.542225e-11	1.390612e-13	1.390612e-13
3.600000e+02	4.000000e+02	1.172723e-11	1.188854e-13	1.188854e-13
4.000000e+02	4.400000e+02	9.022537e-12	1.076192e-13	1.076192e-13
4.400000e+02	4.800000e+02	6.913245e-12	9.315186e-14	9.315186e-14
4.800000e+02	5.200000e+02	5.307498e-12	7.984857e-14	7.984857e-14
5.200000e+02	5.600000e+02	3.865915e-12	7.142276e-14	7.142276e-14
5.600000e+02	6.000000e+02	2.937683e-12	5.958242e-14	5.958242e-14
6.000000e+02	6.400000e+02	2.265424e-12	4.953961e-14	4.953961e-14
6.400000e+02	6.800000e+02	1.664151e-12	4.451586e-14	4.451586e-14
6.800000e+02	7.200000e+02	1.323252e-12	3.678137e-14	3.678137e-14
7.200000e+02	7.600000e+02	1.055723e-12	3.441448e-14	3.441448e-14
7.600000e+02	8.000000e+02	7.816950e-13	3.067314e-14	3.067314e-14
8.000000e+02	8.400000e+02	6.140700e-13	2.426306e-14	2.426306e-14
8.400000e+02	8.800000e+02	4.737912e-13	2.916836e-14	2.916836e-14
8.800000e+02	9.200000e+02	3.614053e-13	1.786814e-14	1.786814e-14
9.200000e+02	9.600000e+02	2.899083e-13	1.777793e-14	1.777793e-14
9.600000e+02	1.000000e+03	2.523175e-13	1.747365e-14	1.747365e-14
1.000000e+03	1.040000e+03	2.216649e-13	1.424085e-14	1.424085e-14
1.040000e+03	1.080000e+03	1.389331e-13	1.117846e-14	1.117846e-14
1.080000e+03	1.120000e+03	1.385114e-13	1.072239e-14	1.072239e-14
1.120000e+03	1.160000e+03	9.183465e-14	1.128153e-14	1.128153e-14
1.160000e+03	1.200000e+03	7.314570e-14	7.526857e-15	7.526857e-15
1.200000e+03	1.240000e+03	6.574072e-14	6.773527e-15	6.773527e-15
1.240000e+03	1.280000e+03	4.755915e-14	6.332808e-15	6.332808e-15
1.280000e+03	1.320000e+03	5.059038e-14	6.799069e-15	6.799069e-15
1.320000e+03	1.360000e+03	5.921805e-14	8.164699e-15	8.164699e-15
1.360000e+03	1.400000e+03	3.581302e-14	5.102407e-15	5.102407e-15
1.400000e+03	1.440000e+03	2.889713e-14	5.005600e-15	5.005600e-15
1.440000e+03	1.480000e+03	2.118704e-14	3.712363e-15	3.712363e-15
1.480000e+03	1.520000e+03	1.729053e-14	3.806131e-15	3.806131e-15
1.520000e+03	1.560000e+03	1.516311e-14	3.209436e-15	3.209436e-15
1.560000e+03	1.600000e+03	1.375819e-14	3.644715e-15	3.644715e-15
1.600000e+03	1.640000e+03	9.522015e-15	2.639197e-15	2.639197e-15
1.640000e+03	1.680000e+03	7.901355e-15	2.511506e-15	2.511506e-15
1.680000e+03	1.720000e+03	3.268750e-15	3.972230e-15	3.972230e-15
1.720000e+03	1.760000e+03	5.899480e-15	1.801490e-15	1.801490e-15
1.760000e+03	1.800000e+03	4.163540e-15	2.368275e-15	2.368275e-15
1.800000e+03	1.840000e+03	2.544482e-15	1.249512e-15	1.249512e-15
1.840000e+03	1.880000e+03	2.053565e-15	6.921414e-16	6.921414e-16
1.880000e+03	1.920000e+03	5.095025e-15	1.880688e-15	1.880688e-15
1.920000e+03	1.960000e+03	2.574230e-15	1.130689e-15	1.130689e-15
1.960000e+03	2.000000e+03	2.330945e-15	8.557698e-16	8.557698e-16
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Path=WZ-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ScaledBy=6.31705827764437541e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.727235e-14	8.387323e-15	8.387323e-15
8.000000e+01	1.200000e+02	1.643314e-12	4.565958e-14	4.565958e-14
1.200000e+02	1.600000e+02	1.128897e-11	1.231637e-13	1.231637e-13
1.600000e+02	2.000000e+02	2.082579e-11	1.658931e-13	1.658931e-13
2.000000e+02	2.400000e+02	2.456162e-11	1.823413e-13	1.823413e-13
2.400000e+02	2.800000e+02	2.318267e-11	1.752328e-13	1.752328e-13
2.800000e+02	3.200000e+02	1.933349e-11	1.610019e-13	1.610019e-13
3.200000e+02	3.600000e+02	1.544097e-11	1.386045e-13	1.386045e-13
3.600000e+02	4.000000e+02	1.178278e-11	1.190428e-13	1.190428e-13
4.000000e+02	4.400000e+02	9.091197e-12	1.079851e-13	1.079851e-13
4.400000e+02	4.800000e+02	6.986570e-12	9.377680e-14	9.377680e-14
4.800000e+02	5.200000e+02	5.373793e-12	8.027196e-14	8.027196e-14
5.200000e+02	5.600000e+02	3.927480e-12	7.247696e-14	7.247696e-14
5.600000e+02	6.000000e+02	2.987840e-12	6.038185e-14	6.038185e-14
6.000000e+02	6.400000e+02	2.307978e-12	5.039127e-14	5.039127e-14
6.400000e+02	6.800000e+02	1.698232e-12	4.533091e-14	4.533091e-14
6.800000e+02	7.200000e+02	1.352601e-12	3.736535e-14	3.736535e-14
7.200000e+02	7.600000e+02	1.078393e-12	3.489555e-14	3.489555e-14
7.600000e+02	8.000000e+02	8.025937e-13	3.162567e-14	3.162567e-14
8.000000e+02	8.400000e+02	6.321605e-13	2.492668e-14	2.492668e-14
8.400000e+02	8.800000e+02	4.854905e-13	3.002297e-14	3.002297e-14
8.800000e+02	9.200000e+02	3.725695e-13	1.840037e-14	1.840037e-14
9.200000e+02	9.600000e+02	3.000705e-13	1.835830e-14	1.835830e-14
9.600000e+02	1.000000e+03	2.609365e-13	1.822222e-14	1.822222e-14
1.000000e+03	1.040000e+03	2.299880e-13	1.466341e-14	1.466341e-14
1.040000e+03	1.080000e+03	1.443553e-13	1.174596e-14	1.174596e-14
1.080000e+03	1.120000e+03	1.436444e-13	1.116200e-14	1.116200e-14
1.120000e+03	1.160000e+03	9.577335e-14	1.197598e-14	1.197598e-14
1.160000e+03	1.200000e+03	7.579048e-14	7.778761e-15	7.778761e-15
1.200000e+03	1.240000e+03	6.859797e-14	7.127048e-15	7.127048e-15
1.240000e+03	1.280000e+03	4.944015e-14	6.634819e-15	6.634819e-15
1.280000e+03	1.320000e+03	5.248995e-14	6.982790e-15	6.982790e-15
1.320000e+03	1.360000e+03	6.205340e-14	8.585966e-15	8.585966e-15
1.360000e+03	1.400000e+03	3.720690e-14	5.299966e-15	5.299966e-15
1.400000e+03	1.440000e+03	2.963100e-14	4.999374e-15	4.999374e-15
1.440000e+03	1.480000e+03	2.214973e-14	3.874732e-15	3.874732e-15
1.480000e+03	1.520000e+03	1.807413e-14	3.960792e-15	3.960792e-15
1.520000e+03	1.560000e+03	1.639458e-14	3.459946e-15	3.459946e-15
1.560000e+03	1.600000e+03	1.458209e-14	3.915483e-15	3.915483e-15
1.600000e+03	1.640000e+03	1.006409e-14	2.750037e-15	2.750037e-15
1.640000e+03	1.680000e+03	8.285665e-15	2.546338e-15	2.546338e-15
1.680000e+03	1.720000e+03	3.124218e-15	4.251339e-15	4.251339e-15
1.720000e+03	1.760000e+03	6.254485e-15	1.903377e-15	1.903377e-15
1.760000e+03	1.800000e+03	4.276115e-15	2.360356e-15	2.360356e-15
1.800000e+03	1.840000e+03	2.640505e-15	1.276779e-15	1.276779e-15
1.840000e+03	1.880000e+03	2.139673e-15	7.111049e-16	7.111049e-16
1.880000e+03	1.920000e+03	5.528125e-15	2.057036e-15	2.057036e-15
1.920000e+03	1.960000e+03	2.830045e-15	1.256104e-15	1.256104e-15
1.960000e+03	2.000000e+03	2.507543e-15	9.269449e-16	9.269449e-16
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=WZ-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ScaledBy=6.31705090856670955e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.505813e-14	8.022574e-15	8.022574e-15
8.000000e+01	1.200000e+02	1.534105e-12	4.275425e-14	4.275425e-14
1.200000e+02	1.600000e+02	1.048557e-11	1.151808e-13	1.151808e-13
1.600000e+02	2.000000e+02	1.917182e-11	1.538661e-13	1.538661e-13
2.000000e+02	2.400000e+02	2.241226e-11	1.679360e-13	1.679360e-13
2.400000e+02	2.800000e+02	2.097401e-11	1.598749e-13	1.598749e-13
2.800000e+02	3.200000e+02	1.734462e-11	1.460040e-13	1.460040e-13
3.200000e+02	3.600000e+02	1.373840e-11	1.245868e-13	1.245868e-13
3.600000e+02	4.000000e+02	1.040572e-11	1.064630e-13	1.064630e-13
4.000000e+02	4.400000e+02	7.978637e-12	9.634638e-14	9.634638e-14
4.400000e+02	4.800000e+02	6.090068e-12	8.315659e-14	8.315659e-14
4.800000e+02	5.200000e+02	4.663810e-12	7.095845e-14	7.095845e-14
5.200000e+02	5.600000e+02	3.394415e-12	6.383598e-14	6.383598e-14
5.600000e+02	6.000000e+02	2.577027e-12	5.309976e-14	5.309976e-14
6.000000e+02	6.400000e+02	1.981465e-12	4.398117e-14	4.398117e-14
6.400000e+02	6.800000e+02	1.454052e-12	3.953883e-14	3.953883e-14
6.800000e+02	7.200000e+02	1.158000e-12	3.264521e-14	3.264521e-14
7.200000e+02	7.600000e+02	9.200170e-13	3.052839e-14	3.052839e-14
7.600000e+02	8.000000e+02	6.798475e-13	2.730882e-14	2.730882e-14
8.000000e+02	8.400000e+02	5.340387e-13	2.132259e-14	2.132259e-14
8.400000e+02	8.800000e+02	4.115560e-13	2.615679e-14	2.615679e-14
8.800000e+02	9.200000e+02	3.129610e-13	1.570002e-14	1.570002e-14
9.200000e+02	9.600000e+02	2.518600e-13	1.576613e-14	1.576613e-14
9.600000e+02	1.000000e+03	2.191110e-13	1.553754e-14	1.553754e-14
1.000000e+03	1.040000e+03	1.932602e-13	1.254327e-14	1.254327e-14
1.040000e+03	1.080000e+03	1.200098e-13	9.878518e-15	9.878518e-15
1.080000e+03	1.120000e+03	1.195413e-13	9.414145e-15	9.414145e-15
1.120000e+03	1.160000e+03	7.938190e-14	1.012096e-14	1.012096e-14
1.160000e+03	1.200000e+03	6.259702e-14	6.567082e-15	6.567082e-15
1.200000e+03	1.240000e+03	5.726685e-14	6.000527e-15	6.000527e-15
1.240000e+03	1.280000e+03	4.097708e-14	5.557760e-15	5.557760e-15
1.280000e+03	1.320000e+03	4.398557e-14	5.996914e-15	5.996914e-15
1.320000e+03	1.360000e+03	5.187713e-14	7.324389e-15	7.324389e-15
1.360000e+03	1.400000e+03	3.100277e-14	4.497653e-15	4.497653e-15
1.400000e+03	1.440000e+03	2.532708e-14	4.419382e-15	4.419382e-15
1.440000e+03	1.480000e+03	1.831146e-14	3.258169e-15	3.258169e-15
1.480000e+03	1.520000e+03	1.525001e-14	3.356606e-15	3.356606e-15
1.520000e+03	1.560000e+03	1.379526e-14	2.931065e-15	2.931065e-15
1.560000e+03	1.600000e+03	1.227271e-14	3.297110e-15	3.297110e-15
1.600000e+03	1.640000e+03	8.395683e-15	2.305405e-15	2.305405e-15
1.640000e+03	1.680000e+03	7.084865e-15	2.297781e-15	2.297781e-15
1.680000e+03	1.720000e+03	2.787920e-15	3.599584e-15	3.599584e-15
1.720000e+03	1.760000e+03	5.300592e-15	1.628059e-15	1.628059e-15
1.760000e+03	1.800000e+03	3.774540e-15	2.153189e-15	2.153189e-15
1.800000e+03	1.840000e+03	2.103647e-15	1.029395e-15	1.029395e-15
1.840000e+03	1.880000e+03	1.752487e-15	6.007204e-16	6.007204e-16
1.880000e+03	1.920000e+03	4.481922e-15	1.689219e-15	1.689219e-15
1.920000e+03	1.960000e+03	2.279801e-15	1.016509e-15	1.016509e-15
1.960000e+03	2.000000e+03	2.089278e-15	7.697187e-16	7.697187e-16
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=WZ-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ScaledBy=6.31704990749758824e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.506313e-14	8.023423e-15	8.023423e-15
8.000000e+01	1.200000e+02	1.534315e-12	4.275976e-14	4.275976e-14
1.200000e+02	1.600000e+02	1.048753e-11	1.152010e-13	1.152010e-13
1.600000e+02	2.000000e+02	1.917640e-11	1.539088e-13	1.539088e-13
2.000000e+02	2.400000e+02	2.242090e-11	1.679895e-13	1.679895e-13
2.400000e+02	2.800000e+02	2.098041e-11	1.599280e-13	1.599280e-13
2.800000e+02	3.200000e+02	1.735240e-11	1.460460e-13	1.460460e-13
3.200000e+02	3.600000e+02	1.374526e-11	1.246425e-13	1.246425e-13
3.600000e+02	4.000000e+02	1.041189e-11	1.065064e-13	1.065064e-13
4.000000e+02	4.400000e+02	7.983518e-12	9.638302e-14	9.638302e-14
4.400000e+02	4.800000e+02	6.094098e-12	8.319240e-14	8.319240e-14
4.800000e+02	5.200000e+02	4.667940e-12	7.099844e-14	7.099844e-14
5.200000e+02	5.600000e+02	3.397085e-12	6.385718e-14	6.385718e-14
5.600000e+02	6.000000e+02	2.579173e-12	5.311938e-14	5.311938e-14
6.000000e+02	6.400000e+02	1.983335e-12	4.400052e-14	4.400052e-14
6.400000e+02	6.800000e+02	1.455609e-12	3.955931e-14	3.955931e-14
6.800000e+02	7.200000e+02	1.159219e-12	3.266122e-14	3.266122e-14
7.200000e+02	7.600000e+02	9.212420e-13	3.055016e-14	3.055016e-14
7.600000e+02	8.000000e+02	6.807945e-13	2.732375e-14	2.732375e-14
8.000000e+02	8.400000e+02	5.351695e-13	2.135170e-14	2.135170e-14
8.400000e+02	8.800000e+02	4.121800e-13	2.616706e-14	2.616706e-14
8.800000e+02	9.200000e+02	3.135492e-13	1.571473e-14	1.571473e-14
9.200000e+02	9.600000e+02	2.523015e-13	1.577735e-14	1.577735e-14
9.600000e+02	1.000000e+03	2.194898e-13	1.554715e-14	1.554715e-14
1.000000e+03	1.040000e+03	1.936181e-13	1.255657e-14	1.255657e-14
1.040000e+03	1.080000e+03	1.202918e-13	9.888592e-15	9.888592e-15
1.080000e+03	1.120000e+03	1.198183e-13	9.424745e-15	9.424745e-15
1.120000e+03	1.160000e+03	7.957475e-14	1.012746e-14	1.012746e-14
1.160000e+03	1.200000e+03	6.277665e-14	6.576369e-15	6.576369e-15
1.200000e+03	1.240000e+03	5.738455e-14	6.005795e-15	6.005795e-15
1.240000e+03	1.280000e+03	4.106765e-14	5.563655e-15	5.563655e-15
1.280000e+03	1.320000e+03	4.407515e-14	6.001156e-15	6.001156e-15
1.320000e+03	1.360000e+03	5.198068e-14	7.328210e-15	7.328210e-15
1.360000e+03	1.400000e+03	3.107110e-14	4.501423e-15	4.501423e-15
1.400000e+03	1.440000e+03	2.536470e-14	4.423832e-15	4.423832e-15
1.440000e+03	1.480000e+03	1.836165e-14	3.262858e-15	3.262858e-15
1.480000e+03	1.520000e+03	1.526216e-14	3.357588e-15	3.357588e-15
1.520000e+03	1.560000e+03	1.379717e-14	2.931141e-15	2.931141e-15
1.560000e+03	1.600000e+03	1.228477e-14	3.298354e-15	3.298354e-15
1.600000e+03	1.640000e+03	8.398073e-15	2.305938e-15	2.305938e-15
1.640000e+03	1.680000e+03	7.092788e-15	2.298105e-15	2.298105e-15
1.680000e+03	1.720000e+03	2.797280e-15	3.600067e-15	3.600067e-15
1.720000e+03	1.760000e+03	5.302615e-15	1.628199e-15	1.628199e-15
1.760000e+03	1.800000e+03	3.774807e-15	2.153199e-15	2.153199e-15
1.800000e+03	1.840000e+03	2.114568e-15	1.032217e-15	1.032217e-15
1.840000e+03	1.880000e+03	1.761892e-15	6.020999e-16	6.020999e-16
1.880000e+03	1.920000e+03	4.488320e-15	1.690225e-15	1.690225e-15
1.920000e+03	1.960000e+03	2.282958e-15	1.016877e-15	1.016877e-15
1.960000e+03	2.000000e+03	2.090084e-15	7.698156e-16	7.698156e-16
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
Path=WZ-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
ScaledBy=6.31705003815734375e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.516460e-14	8.044929e-15	8.044929e-15
8.000000e+01	1.200000e+02	1.537851e-12	4.284848e-14	4.284848e-14
1.200000e+02	1.600000e+02	1.051254e-11	1.154734e-13	1.154734e-13
1.600000e+02	2.000000e+02	1.922612e-11	1.542790e-13	1.542790e-13
2.000000e+02	2.400000e+02	2.247816e-11	1.683978e-13	1.683978e-13
2.400000e+02	2.800000e+02	2.103605e-11	1.602992e-13	1.602992e-13
2.800000e+02	3.200000e+02	1.740004e-11	1.463952e-13	1.463952e-13
3.200000e+02	3.600000e+02	1.378749e-11	1.249920e-13	1.249920e-13
3.600000e+02	4.000000e+02	1.044546e-11	1.067689e-13	1.067689e-13
4.000000e+02	4.400000e+02	8.011323e-12	9.663323e-14	9.663323e-14
4.400000e+02	4.800000e+02	6.117492e-12	8.342890e-14	8.342890e-14
4.800000e+02	5.200000e+02	4.685825e-12	7.123380e-14	7.123380e-14
5.200000e+02	5.600000e+02	3.410815e-12	6.403836e-14	6.403836e-14
5.600000e+02	6.000000e+02	2.589993e-12	5.328555e-14	5.328555e-14
6.000000e+02	6.400000e+02	1.991898e-12	4.414634e-14	4.414634e-14
6.400000e+02	6.800000e+02	1.462117e-12	3.968268e-14	3.968268e-14
6.800000e+02	7.200000e+02	1.164348e-12	3.277541e-14	3.277541e-14
7.200000e+02	7.600000e+02	9.254640e-13	3.065135e-14	3.065135e-14
7.600000e+02	8.000000e+02	6.838650e-13	2.739738e-14	2.739738e-14
8.000000e+02	8.400000e+02	5.375302e-13	2.142268e-14	2.142268e-14
8.400000e+02	8.800000e+02	4.140443e-13	2.623335e-14	2.623335e-14
8.800000e+02	9.200000e+02	3.151185e-13	1.577445e-14	1.577445e-14
9.200000e+02	9.600000e+02	2.535275e-13	1.583408e-14	1.583408e-14
9.600000e+02	1.000000e+03	2.205710e-13	1.559182e-14	1.559182e-14
1.000000e+03	1.040000e+03	1.944707e-13	1.259804e-14	1.259804e-14
1.040000e+03	1.080000e+03	1.208327e-13	9.916842e-15	9.916842e-15
1.080000e+03	1.120000e+03	1.203891e-13	9.457517e-15	9.457517e-15
1.120000e+03	1.160000e+03	8.003882e-14	1.015095e-14	1.015095e-14
1.160000e+03	1.200000e+03	6.307905e-14	6.600935e-15	6.600935e-15
1.200000e+03	1.240000e+03	5.763617e-14	6.023054e-15	6.023054e-15
1.240000e+03	1.280000e+03	4.127647e-14	5.584444e-15	5.584444e-15
1.280000e+03	1.320000e+03	4.424295e-14	6.021967e-15	6.021967e-15
1.320000e+03	1.360000e+03	5.220097e-14	7.347073e-15	7.347073e-15
1.360000e+03	1.400000e+03	3.123527e-14	4.518599e-15	4.518599e-15
1.400000e+03	1.440000e+03	2.550405e-14	4.452936e-15	4.452936e-15
1.440000e+03	1.480000e+03	1.844446e-14	3.273053e-15	3.273053e-15
1.480000e+03	1.520000e+03	1.531403e-14	3.366951e-15	3.366951e-15
1.520000e+03	1.560000e+03	1.381115e-14	2.932851e-15	2.932851e-15
1.560000e+03	1.600000e+03	1.233273e-14	3.304544e-15	3.304544e-15
1.600000e+03	1.640000e+03	8.421453e-15	2.316664e-15	2.316664e-15
1.640000e+03	1.680000e+03	7.109847e-15	2.302525e-15	2.302525e-15
1.680000e+03	1.720000e+03	2.840290e-15	3.604044e-15	3.604044e-15
1.720000e+03	1.760000e+03	5.315745e-15	1.630734e-15	1.630734e-15
1.760000e+03	1.800000e+03	3.777702e-15	2.153572e-15	2.153572e-15
1.800000e+03	1.840000e+03	2.123612e-15	1.038955e-15	1.038955e-15
1.840000e+03	1.880000e+03	1.779386e-15	6.062509e-16	6.062509e-16
1.880000e+03	1.920000e+03	4.512662e-15	1.694506e-15	1.694506e-15
1.920000e+03	1.960000e+03	2.292931e-15	1.018853e-15	1.018853e-15
1.960000e+03	2.000000e+03	2.097471e-15	7.723276e-16	7.723276e-16
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Path=WZ-QCDEW[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ScaledBy=6.31707516295947319e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.078752e-14	6.700603e-15	6.700603e-15
8.000000e+01	1.200000e+02	1.562524e-12	4.574277e-14	4.574277e-14
1.200000e+02	1.600000e+02	1.074889e-11	2.235851e-13	2.235851e-13
1.600000e+02	2.000000e+02	1.908232e-11	1.674015e-13	1.674015e-13
2.000000e+02	2.400000e+02	2.193635e-11	1.773154e-13	1.773154e-13
2.400000e+02	2.800000e+02	2.025642e-11	1.645453e-13	1.645453e-13
2.800000e+02	3.200000e+02	1.665666e-11	1.579260e-13	1.579260e-13
3.200000e+02	3.600000e+02	1.314303e-11	1.358872e-13	1.358872e-13
3.600000e+02	4.000000e+02	9.894483e-12	1.094462e-13	1.094462e-13
4.000000e+02	4.400000e+02	7.509618e-12	9.445859e-14	9.445859e-14
4.400000e+02	4.800000e+02	5.681733e-12	8.117947e-14	8.117947e-14
4.800000e+02	5.200000e+02	4.404843e-12	8.467334e-14	8.467334e-14
5.200000e+02	5.600000e+02	3.133250e-12	5.973105e-14	5.973105e-14
5.600000e+02	6.000000e+02	2.388776e-12	5.108596e-14	5.108596e-14
6.000000e+02	6.400000e+02	1.815478e-12	4.146688e-14	4.146688e-14
6.400000e+02	6.800000e+02	1.332257e-12	3.749727e-14	3.749727e-14
6.800000e+02	7.200000e+02	1.048173e-12	3.080218e-14	3.080218e-14
7.200000e+02	7.600000e+02	8.226100e-13	2.865302e-14	2.865302e-14
7.600000e+02	8.000000e+02	6.166330e-13	2.481205e-14	2.481205e-14
8.000000e+02	8.400000e+02	4.755095e-13	1.909028e-14	1.909028e-14
8.400000e+02	8.800000e+02	3.838565e-13	2.239096e-14	2.239096e-14
8.800000e+02	9.200000e+02	2.769117e-13	1.432738e-14	1.432738e-14
9.200000e+02	9.600000e+02	2.300294e-13	1.700616e-14	1.700616e-14
9.600000e+02	1.000000e+03	1.922391e-13	1.371272e-14	1.371272e-14
1.000000e+03	1.040000e+03	1.752670e-13	1.171410e-14	1.171410e-14
1.040000e+03	1.080000e+03	1.122942e-13	9.292931e-15	9.292931e-15
1.080000e+03	1.120000e+03	1.061684e-13	8.193256e-15	8.193256e-15
1.120000e+03	1.160000e+03	7.219493e-14	8.985203e-15	8.985203e-15
1.160000e+03	1.200000e+03	5.585485e-14	5.898414e-15	5.898414e-15
1.200000e+03	1.240000e+03	5.010575e-14	5.417319e-15	5.417319e-15
1.240000e+03	1.280000e+03	3.625270e-14	4.694005e-15	4.694005e-15
1.280000e+03	1.320000e+03	3.719053e-14	5.145587e-15	5.145587e-15
1.320000e+03	1.360000e+03	4.576760e-14	6.357092e-15	6.357092e-15
1.360000e+03	1.400000e+03	2.580325e-14	3.609206e-15	3.609206e-15
1.400000e+03	1.440000e+03	2.316675e-14	4.447723e-15	4.447723e-15
1.440000e+03	1.480000e+03	1.645792e-14	2.958382e-15	2.958382e-15
1.480000e+03	1.520000e+03	1.335021e-14	3.123361e-15	3.123361e-15
1.520000e+03	1.560000e+03	1.195517e-14	2.854795e-15	2.854795e-15
1.560000e+03	1.600000e+03	8.907713e-15	2.646573e-15	2.646573e-15
1.600000e+03	1.640000e+03	8.068665e-15	2.285743e-15	2.285743e-15
1.640000e+03	1.680000e+03	5.389970e-15	1.492965e-15	1.492965e-15
1.680000e+03	1.720000e+03	3.363975e-15	3.500917e-15	3.500917e-15
1.720000e+03	1.760000e+03	5.626163e-15	1.865131e-15	1.865131e-15
1.760000e+03	1.800000e+03	2.341781e-15	1.145301e-15	1.145301e-15
1.800000e+03	1.840000e+03	1.731614e-15	7.512838e-16	7.512838e-16
1.840000e+03	1.880000e+03	1.859996e-15	6.440648e-16	6.440648e-16
1.880000e+03	1.920000e+03	3.426960e-15	1.305175e-15	1.305175e-15
1.920000e+03	1.960000e+03	1.952281e-15	8.557646e-16	8.557646e-16
1.960000e+03	2.000000e+03	1.550270e-15	5.686209e-16	5.686209e-16
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Path=WZ-QCDEW[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ScaledBy=6.31701801672156212e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.199325e-14	6.758381e-15	6.758381e-15
8.000000e+01	1.200000e+02	1.527559e-12	4.326288e-14	4.326288e-14
1.200000e+02	1.600000e+02	1.043253e-11	1.177005e-13	1.177005e-13
1.600000e+02	2.000000e+02	1.889693e-11	1.551484e-13	1.551484e-13
2.000000e+02	2.400000e+02	2.192536e-11	1.687402e-13	1.687402e-13
2.400000e+02	2.800000e+02	2.037973e-11	1.588101e-13	1.588101e-13
2.800000e+02	3.200000e+02	1.676527e-11	1.454138e-13	1.454138e-13
3.200000e+02	3.600000e+02	1.329716e-11	1.256525e-13	1.256525e-13
3.600000e+02	4.000000e+02	1.005419e-11	1.065953e-13	1.065953e-13
4.000000e+02	4.400000e+02	7.690740e-12	9.491292e-14	9.491292e-14
4.400000e+02	4.800000e+02	5.821703e-12	8.084905e-14	8.084905e-14
4.800000e+02	5.200000e+02	4.482032e-12	7.113783e-14	7.113783e-14
5.200000e+02	5.600000e+02	3.246125e-12	6.087147e-14	6.087147e-14
5.600000e+02	6.000000e+02	2.466554e-12	5.182522e-14	5.182522e-14
6.000000e+02	6.400000e+02	1.895995e-12	4.267767e-14	4.267767e-14
6.400000e+02	6.800000e+02	1.395736e-12	3.900325e-14	3.900325e-14
6.800000e+02	7.200000e+02	1.106659e-12	3.219527e-14	3.219527e-14
7.200000e+02	7.600000e+02	8.762520e-13	3.053201e-14	3.053201e-14
7.600000e+02	8.000000e+02	6.536722e-13	2.615212e-14	2.615212e-14
8.000000e+02	8.400000e+02	5.077510e-13	2.041829e-14	2.041829e-14
8.400000e+02	8.800000e+02	4.092142e-13	2.381623e-14	2.381623e-14
8.800000e+02	9.200000e+02	2.935923e-13	1.497442e-14	1.497442e-14
9.200000e+02	9.600000e+02	2.403926e-13	1.601491e-14	1.601491e-14
9.600000e+02	1.000000e+03	2.111821e-13	1.519301e-14	1.519301e-14
1.000000e+03	1.040000e+03	1.864696e-13	1.243357e-14	1.243357e-14
1.040000e+03	1.080000e+03	1.194370e-13	1.001984e-14	1.001984e-14
1.080000e+03	1.120000e+03	1.137862e-13	8.844804e-15	8.844804e-15
1.120000e+03	1.160000e+03	7.799803e-14	1.013454e-14	1.013454e-14
1.160000e+03	1.200000e+03	6.016090e-14	6.323218e-15	6.323218e-15
1.200000e+03	1.240000e+03	5.475375e-14	5.903654e-15	5.903654e-15
1.240000e+03	1.280000e+03	3.973262e-14	5.237549e-15	5.237549e-15
1.280000e+03	1.320000e+03	4.089622e-14	5.624296e-15	5.624296e-15
1.320000e+03	1.360000e+03	4.856230e-14	6.693812e-15	6.693812e-15
1.360000e+03	1.400000e+03	2.832803e-14	4.000632e-15	4.000632e-15
1.400000e+03	1.440000e+03	2.583417e-14	4.895935e-15	4.895935e-15
1.440000e+03	1.480000e+03	1.847661e-14	3.289620e-15	3.289620e-15
1.480000e+03	1.520000e+03	1.494142e-14	3.558476e-15	3.558476e-15
1.520000e+03	1.560000e+03	1.357963e-14	3.262386e-15	3.262386e-15
1.560000e+03	1.600000e+03	1.026980e-14	2.921053e-15	2.921053e-15
1.600000e+03	1.640000e+03	9.103227e-15	2.598890e-15	2.598890e-15
1.640000e+03	1.680000e+03	5.941680e-15	1.678324e-15	1.678324e-15
1.680000e+03	1.720000e+03	3.801395e-15	3.738241e-15	3.738241e-15
1.720000e+03	1.760000e+03	6.122300e-15	2.002234e-15	2.002234e-15
1.760000e+03	1.800000e+03	2.667005e-15	1.322951e-15	1.322951e-15
1.800000e+03	1.840000e+03	1.851355e-15	7.958470e-16	7.958470e-16
1.840000e+03	1.880000e+03	2.019327e-15	6.916505e-16	6.916505e-16
1.880000e+03	1.920000e+03	4.006095e-15	1.502589e-15	1.502589e-15
1.920000e+03	1.960000e+03	2.135347e-15	9.417062e-16	9.417062e-16
1.960000e+03	2.000000e+03	1.704539e-15	6.230916e-16	6.230916e-16
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Path=WZ-QCDEW[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ScaledBy=6.31709589811619364e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.328930e-14	7.735130e-15	7.735130e-15
8.000000e+01	1.200000e+02	1.580097e-12	4.475241e-14	4.475241e-14
1.200000e+02	1.600000e+02	1.093171e-11	2.327892e-13	2.327892e-13
1.600000e+02	2.000000e+02	1.960254e-11	1.653295e-13	1.653295e-13
2.000000e+02	2.400000e+02	2.271403e-11	1.765754e-13	1.765754e-13
2.400000e+02	2.800000e+02	2.113223e-11	1.654083e-13	1.654083e-13
2.800000e+02	3.200000e+02	1.749186e-11	1.573122e-13	1.573122e-13
3.200000e+02	3.600000e+02	1.380558e-11	1.370407e-13	1.370407e-13
3.600000e+02	4.000000e+02	1.043181e-11	1.096819e-13	1.096819e-13
4.000000e+02	4.400000e+02	7.947405e-12	9.638957e-14	9.638957e-14
4.400000e+02	4.800000e+02	6.069995e-12	8.357508e-14	8.357508e-14
4.800000e+02	5.200000e+02	4.684863e-12	8.545942e-14	8.545942e-14
5.200000e+02	5.600000e+02	3.357702e-12	6.326554e-14	6.326554e-14
5.600000e+02	6.000000e+02	2.552700e-12	5.273626e-14	5.273626e-14
6.000000e+02	6.400000e+02	1.948307e-12	4.343458e-14	4.343458e-14
6.400000e+02	6.800000e+02	1.425132e-12	3.833319e-14	3.833319e-14
6.800000e+02	7.200000e+02	1.123436e-12	3.143821e-14	3.143821e-14
7.200000e+02	7.600000e+02	8.887293e-13	2.876991e-14	2.876991e-14
7.600000e+02	8.000000e+02	6.588063e-13	2.598711e-14	2.598711e-14
8.000000e+02	8.400000e+02	5.154005e-13	2.015572e-14	2.015572e-14
8.400000e+02	8.800000e+02	3.973928e-13	2.510870e-14	2.510870e-14
8.800000e+02	9.200000e+02	3.046317e-13	1.522733e-14	1.522733e-14
9.200000e+02	9.600000e+02	2.478285e-13	1.635559e-14	1.635559e-14
9.600000e+02	1.000000e+03	2.056215e-13	1.412952e-14	1.412952e-14
1.000000e+03	1.040000e+03	1.875221e-13	1.218422e-14	1.218422e-14
1.040000e+03	1.080000e+03	1.170540e-13	9.371856e-15	9.371856e-15
1.080000e+03	1.120000e+03	1.160234e-13	9.003315e-15	9.003315e-15
1.120000e+03	1.160000e+03	7.624528e-14	9.077007e-15	9.077007e-15
1.160000e+03	1.200000e+03	6.044728e-14	6.245861e-15	6.245861e-15
1.200000e+03	1.240000e+03	5.368083e-14	5.429300e-15	5.429300e-15
1.240000e+03	1.280000e+03	3.892235e-14	5.126970e-15	5.126970e-15
1.280000e+03	1.320000e+03	4.132010e-14	5.590384e-15	5.590384e-15
1.320000e+03	1.360000e+03	5.009742e-14	6.990827e-15	6.990827e-15
1.360000e+03	1.400000e+03	2.909025e-14	4.114621e-15	4.114621e-15
1.400000e+03	1.440000e+03	2.329041e-14	4.056100e-15	4.056100e-15
1.440000e+03	1.480000e+03	1.690908e-14	2.994007e-15	2.994007e-15
1.480000e+03	1.520000e+03	1.386985e-14	3.005819e-15	3.005819e-15
1.520000e+03	1.560000e+03	1.227332e-14	2.580624e-15	2.580624e-15
1.560000e+03	1.600000e+03	1.080034e-14	2.982103e-15	2.982103e-15
1.600000e+03	1.640000e+03	7.592378e-15	2.061599e-15	2.061599e-15
1.640000e+03	1.680000e+03	6.504393e-15	2.034708e-15	2.034708e-15
1.680000e+03	1.720000e+03	2.561088e-15	3.392695e-15	3.392695e-15
1.720000e+03	1.760000e+03	4.881940e-15	1.504542e-15	1.504542e-15
1.760000e+03	1.800000e+03	3.309782e-15	1.845591e-15	1.845591e-15
1.800000e+03	1.840000e+03	2.097593e-15	1.020997e-15	1.020997e-15
1.840000e+03	1.880000e+03	1.704395e-15	5.823083e-16	5.823083e-16
1.880000e+03	1.920000e+03	3.920660e-15	1.484024e-15	1.484024e-15
1.920000e+03	1.960000e+03	2.138757e-15	9.405191e-16	9.405191e-16
1.960000e+03	2.000000e+03	1.922389e-15	7.074363e-16	7.074363e-16
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
Path=WZ-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
ScaledBy=6.31705051030851845e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.548403e-14	8.109512e-15	8.109512e-15
8.000000e+01	1.200000e+02	1.551365e-12	4.319148e-14	4.319148e-14
1.200000e+02	1.600000e+02	1.061116e-11	1.165613e-13	1.165613e-13
1.600000e+02	2.000000e+02	1.942282e-11	1.558372e-13	1.558372e-13
2.000000e+02	2.400000e+02	2.271512e-11	1.701244e-13	1.701244e-13
2.400000e+02	2.800000e+02	2.126580e-11	1.619068e-13	1.619068e-13
2.800000e+02	3.200000e+02	1.760823e-11	1.478510e-13	1.478510e-13
3.200000e+02	3.600000e+02	1.396676e-11	1.263922e-13	1.263922e-13
3.600000e+02	4.000000e+02	1.059666e-11	1.078884e-13	1.078884e-13
4.000000e+02	4.400000e+02	8.135530e-12	9.766905e-14	9.766905e-14
4.400000e+02	4.800000e+02	6.220125e-12	8.437280e-14	8.437280e-14
4.800000e+02	5.200000e+02	4.771450e-12	7.223593e-14	7.223593e-14
5.200000e+02	5.600000e+02	3.472615e-12	6.470607e-14	6.470607e-14
5.600000e+02	6.000000e+02	2.637428e-12	5.387990e-14	5.387990e-14
6.000000e+02	6.400000e+02	2.031148e-12	4.470668e-14	4.470668e-14
6.400000e+02	6.800000e+02	1.491853e-12	4.018389e-14	4.018389e-14
6.800000e+02	7.200000e+02	1.187194e-12	3.319732e-14	3.319732e-14
7.200000e+02	7.600000e+02	9.462318e-13	3.110472e-14	3.110472e-14
7.600000e+02	8.000000e+02	6.996982e-13	2.777004e-14	2.777004e-14
8.000000e+02	8.400000e+02	5.501537e-13	2.178899e-14	2.178899e-14
8.400000e+02	8.800000e+02	4.238458e-13	2.646696e-14	2.646696e-14
8.800000e+02	9.200000e+02	3.231767e-13	1.603149e-14	1.603149e-14
9.200000e+02	9.600000e+02	2.595542e-13	1.604077e-14	1.604077e-14
9.600000e+02	1.000000e+03	2.258835e-13	1.577951e-14	1.577951e-14
1.000000e+03	1.040000e+03	1.990195e-13	1.283745e-14	1.283745e-14
1.040000e+03	1.080000e+03	1.242393e-13	1.006912e-14	1.006912e-14
1.080000e+03	1.120000e+03	1.237787e-13	9.621863e-15	9.621863e-15
1.120000e+03	1.160000e+03	8.221312e-14	1.024274e-14	1.024274e-14
1.160000e+03	1.200000e+03	6.521253e-14	6.743970e-15	6.743970e-15
1.200000e+03	1.240000e+03	5.898820e-14	6.105202e-15	6.105202e-15
1.240000e+03	1.280000e+03	4.237377e-14	5.675551e-15	5.675551e-15
1.280000e+03	1.320000e+03	4.531388e-14	6.105205e-15	6.105205e-15
1.320000e+03	1.360000e+03	5.326512e-14	7.414991e-15	7.414991e-15
1.360000e+03	1.400000e+03	3.204135e-14	4.587852e-15	4.587852e-15
1.400000e+03	1.440000e+03	2.606763e-14	4.556736e-15	4.556736e-15
1.440000e+03	1.480000e+03	1.896635e-14	3.338539e-15	3.338539e-15
1.480000e+03	1.520000e+03	1.551192e-14	3.401161e-15	3.401161e-15
1.520000e+03	1.560000e+03	1.385742e-14	2.938287e-15	2.938287e-15
1.560000e+03	1.600000e+03	1.248083e-14	3.322547e-15	3.322547e-15
1.600000e+03	1.640000e+03	8.527875e-15	2.344785e-15	2.344785e-15
1.640000e+03	1.680000e+03	7.188882e-15	2.311177e-15	2.311177e-15
1.680000e+03	1.720000e+03	2.931927e-15	3.615720e-15	3.615720e-15
1.720000e+03	1.760000e+03	5.350748e-15	1.636705e-15	1.636705e-15
1.760000e+03	1.800000e+03	3.786505e-15	2.154351e-15	2.154351e-15
1.800000e+03	1.840000e+03	2.232674e-15	1.082170e-15	1.082170e-15
1.840000e+03	1.880000e+03	1.841576e-15	6.217432e-16	6.217432e-16
1.880000e+03	1.920000e+03	4.597567e-15	1.709766e-15	1.709766e-15
1.920000e+03	1.960000e+03	2.330137e-15	1.027324e-15	1.027324e-15
1.960000e+03	2.000000e+03	2.115850e-15	7.775848e-16	7.775848e-16
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Path=WZ-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ScaledBy=6.31731113484104284e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.918360e-14	1.050380e-14	1.050380e-14
8.000000e+01	1.200000e+02	1.503868e-12	4.630581e-14	4.630581e-14
1.200000e+02	1.600000e+02	1.076312e-11	2.679542e-13	2.679542e-13
1.600000e+02	2.000000e+02	1.925949e-11	2.949044e-13	2.949044e-13
2.000000e+02	2.400000e+02	2.202061e-11	6.766107e-13	6.766107e-13
2.400000e+02	2.800000e+02	2.101371e-11	2.883112e-13	2.883112e-13
2.800000e+02	3.200000e+02	1.739373e-11	2.973633e-13	2.973633e-13
3.200000e+02	3.600000e+02	1.418336e-11	1.606430e-13	1.606430e-13
3.600000e+02	4.000000e+02	1.076281e-11	1.181344e-13	1.181344e-13
4.000000e+02	4.400000e+02	8.320100e-12	1.028607e-13	1.028607e-13
4.400000e+02	4.800000e+02	6.282340e-12	1.117310e-13	1.117310e-13
4.800000e+02	5.200000e+02	4.914600e-12	7.674855e-14	7.674855e-14
5.200000e+02	5.600000e+02	3.601980e-12	6.925554e-14	6.925554e-14
5.600000e+02	6.000000e+02	2.743565e-12	5.712617e-14	5.712617e-14
6.000000e+02	6.400000e+02	2.119464e-12	4.776309e-14	4.776309e-14
6.400000e+02	6.800000e+02	1.457734e-12	1.078440e-13	1.078440e-13
6.800000e+02	7.200000e+02	1.258965e-12	3.637465e-14	3.637465e-14
7.200000e+02	7.600000e+02	1.012168e-12	3.489754e-14	3.489754e-14
7.600000e+02	8.000000e+02	7.470945e-13	3.092176e-14	3.092176e-14
8.000000e+02	8.400000e+02	5.927310e-13	2.466468e-14	2.466468e-14
8.400000e+02	8.800000e+02	4.565873e-13	2.927377e-14	2.927377e-14
8.800000e+02	9.200000e+02	3.435502e-13	1.723714e-14	1.723714e-14
9.200000e+02	9.600000e+02	2.735695e-13	1.570697e-14	1.570697e-14
9.600000e+02	1.000000e+03	2.474630e-13	1.735304e-14	1.735304e-14
1.000000e+03	1.040000e+03	2.130067e-13	1.385672e-14	1.385672e-14
1.040000e+03	1.080000e+03	1.314901e-13	1.072366e-14	1.072366e-14
1.080000e+03	1.120000e+03	1.310841e-13	1.030178e-14	1.030178e-14
1.120000e+03	1.160000e+03	8.981715e-14	1.113196e-14	1.113196e-14
1.160000e+03	1.200000e+03	7.159455e-14	7.471130e-15	7.471130e-15
1.200000e+03	1.240000e+03	6.611278e-14	7.134272e-15	7.134272e-15
1.240000e+03	1.280000e+03	4.633210e-14	6.426653e-15	6.426653e-15
1.280000e+03	1.320000e+03	5.060488e-14	6.866840e-15	6.866840e-15
1.320000e+03	1.360000e+03	5.805858e-14	8.097469e-15	8.097469e-15
1.360000e+03	1.400000e+03	3.602980e-14	5.210044e-15	5.210044e-15
1.400000e+03	1.440000e+03	2.967123e-14	5.520993e-15	5.520993e-15
1.440000e+03	1.480000e+03	2.100180e-14	3.721137e-15	3.721137e-15
1.480000e+03	1.520000e+03	1.791322e-14	4.034105e-15	4.034105e-15
1.520000e+03	1.560000e+03	1.553215e-14	3.296102e-15	3.296102e-15
1.560000e+03	1.600000e+03	1.478619e-14	4.035898e-15	4.035898e-15
1.600000e+03	1.640000e+03	9.350750e-15	2.553007e-15	2.553007e-15
1.640000e+03	1.680000e+03	8.170355e-15	2.755622e-15	2.755622e-15
1.680000e+03	1.720000e+03	3.517362e-15	4.026424e-15	4.026424e-15
1.720000e+03	1.760000e+03	5.936650e-15	1.816261e-15	1.816261e-15
1.760000e+03	1.800000e+03	4.432915e-15	2.599052e-15	2.599052e-15
1.800000e+03	1.840000e+03	2.398771e-15	1.162194e-15	1.162194e-15
1.840000e+03	1.880000e+03	1.991528e-15	6.669739e-16	6.669739e-16
1.880000e+03	1.920000e+03	5.335747e-15	1.990976e-15	1.990976e-15
1.920000e+03	1.960000e+03	2.505410e-15	1.107273e-15	1.107273e-15
1.960000e+03	2.000000e+03	2.381704e-15	8.737609e-16	8.737609e-16
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Path=WZ-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ScaledBy=6.31703198961418377e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.308863e-14	8.275589e-15	8.275589e-15
8.000000e+01	1.200000e+02	1.690339e-12	5.616082e-14	5.616082e-14
1.200000e+02	1.600000e+02	1.167088e-11	1.524397e-13	1.524397e-13
1.600000e+02	2.000000e+02	2.153152e-11	2.067881e-13	2.067881e-13
2.000000e+02	2.400000e+02	2.500802e-11	2.242016e-13	2.242016e-13
2.400000e+02	2.800000e+02	2.367825e-11	2.170625e-13	2.170625e-13
2.800000e+02	3.200000e+02	1.966112e-11	1.972287e-13	1.972287e-13
3.200000e+02	3.600000e+02	1.580317e-11	1.758329e-13	1.758329e-13
3.600000e+02	4.000000e+02	1.197753e-11	1.507469e-13	1.507469e-13
4.000000e+02	4.400000e+02	9.142133e-12	1.275535e-13	1.275535e-13
4.400000e+02	4.800000e+02	6.992217e-12	1.156144e-13	1.156144e-13
4.800000e+02	5.200000e+02	5.335900e-12	9.693245e-14	9.693245e-14
5.200000e+02	5.600000e+02	3.893560e-12	7.926057e-14	7.926057e-14
5.600000e+02	6.000000e+02	2.967617e-12	6.984585e-14	6.984585e-14
6.000000e+02	6.400000e+02	2.254799e-12	5.601281e-14	5.601281e-14
6.400000e+02	6.800000e+02	1.698953e-12	6.413039e-14	6.413039e-14
6.800000e+02	7.200000e+02	1.341252e-12	4.381661e-14	4.381661e-14
7.200000e+02	7.600000e+02	1.051853e-12	4.128614e-14	4.128614e-14
7.600000e+02	8.000000e+02	7.935265e-13	3.559129e-14	3.559129e-14
8.000000e+02	8.400000e+02	6.126570e-13	2.951937e-14	2.951937e-14
8.400000e+02	8.800000e+02	5.137207e-13	3.399284e-14	3.399284e-14
8.800000e+02	9.200000e+02	3.566040e-13	2.101035e-14	2.101035e-14
9.200000e+02	9.600000e+02	2.961097e-13	2.183465e-14	2.183465e-14
9.600000e+02	1.000000e+03	2.512577e-13	2.409943e-14	2.409943e-14
1.000000e+03	1.040000e+03	2.253467e-13	1.602570e-14	1.602570e-14
1.040000e+03	1.080000e+03	1.461673e-13	1.320388e-14	1.320388e-14
1.080000e+03	1.120000e+03	1.417801e-13	1.190529e-14	1.190529e-14
1.120000e+03	1.160000e+03	1.003181e-13	1.267584e-14	1.267584e-14
1.160000e+03	1.200000e+03	7.478592e-14	1.053376e-14	1.053376e-14
1.200000e+03	1.240000e+03	6.863215e-14	8.495517e-15	8.495517e-15
1.240000e+03	1.280000e+03	4.845325e-14	6.982299e-15	6.982299e-15
1.280000e+03	1.320000e+03	4.645295e-14	7.046162e-15	7.046162e-15
1.320000e+03	1.360000e+03	6.231140e-14	9.380828e-15	9.380828e-15
1.360000e+03	1.400000e+03	3.485260e-14	5.129848e-15	5.129848e-15
1.400000e+03	1.440000e+03	3.066157e-14	6.639050e-15	6.639050e-15
1.440000e+03	1.480000e+03	2.269678e-14	4.586494e-15	4.586494e-15
1.480000e+03	1.520000e+03	1.800105e-14	4.469918e-15	4.469918e-15
1.520000e+03	1.560000e+03	1.433174e-14	3.746484e-15	3.746484e-15
1.560000e+03	1.600000e+03	1.060805e-14	3.370506e-15	3.370506e-15
1.600000e+03	1.640000e+03	1.124767e-14	3.605822e-15	3.605822e-15
1.640000e+03	1.680000e+03	8.017555e-15	2.334394e-15	2.334394e-15
1.680000e+03	1.720000e+03	6.428225e-15	6.134898e-15	6.134898e-15
1.720000e+03	1.760000e+03	9.399008e-15	3.426575e-15	3.426575e-15
1.760000e+03	1.800000e+03	2.744320e-15	1.354788e-15	1.354788e-15
1.800000e+03	1.840000e+03	2.295281e-15	9.184869e-16	9.184869e-16
1.840000e+03	1.880000e+03	2.344631e-15	8.507188e-16	8.507188e-16
1.880000e+03	1.920000e+03	5.107738e-15	2.082037e-15	2.082037e-15
1.920000e+03	1.960000e+03	2.176600e-15	9.468309e-16	9.468309e-16
1.960000e+03	2.000000e+03	1.725289e-15	6.518139e-16	6.518139e-16
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Path=WZ-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ScaledBy=6.31704899964285698e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.430387e-14	7.022265e-15	7.022265e-15
8.000000e+01	1.200000e+02	1.631041e-12	5.343829e-14	5.343829e-14
1.200000e+02	1.600000e+02	1.233828e-11	9.204921e-13	9.204921e-13
1.600000e+02	2.000000e+02	2.114253e-11	3.703648e-13	3.703648e-13
2.000000e+02	2.400000e+02	2.405562e-11	6.121871e-13	6.121871e-13
2.400000e+02	2.800000e+02	2.344050e-11	1.982219e-13	1.982219e-13
2.800000e+02	3.200000e+02	1.919602e-11	3.632738e-13	3.632738e-13
3.200000e+02	3.600000e+02	1.587308e-11	1.765040e-13	1.765040e-13
3.600000e+02	4.000000e+02	1.204951e-11	1.366011e-13	1.366011e-13
4.000000e+02	4.400000e+02	9.361722e-12	1.220409e-13	1.220409e-13
4.400000e+02	4.800000e+02	7.008645e-12	1.099052e-13	1.099052e-13
4.800000e+02	5.200000e+02	5.463947e-12	9.203311e-14	9.203311e-14
5.200000e+02	5.600000e+02	4.028742e-12	8.003991e-14	8.003991e-14
5.600000e+02	6.000000e+02	3.106305e-12	6.848147e-14	6.848147e-14
6.000000e+02	6.400000e+02	2.375443e-12	5.706574e-14	5.706574e-14
6.400000e+02	6.800000e+02	1.683939e-12	8.880973e-14	8.880973e-14
6.800000e+02	7.200000e+02	1.399843e-12	4.317189e-14	4.317189e-14
7.200000e+02	7.600000e+02	1.135001e-12	4.253896e-14	4.253896e-14
7.600000e+02	8.000000e+02	8.594005e-13	3.619091e-14	3.619091e-14
8.000000e+02	8.400000e+02	6.608635e-13	2.892839e-14	2.892839e-14
8.400000e+02	8.800000e+02	5.425677e-13	3.514632e-14	3.514632e-14
8.800000e+02	9.200000e+02	3.787282e-13	2.000427e-14	2.000427e-14
9.200000e+02	9.600000e+02	3.083355e-13	2.009381e-14	2.009381e-14
9.600000e+02	1.000000e+03	2.849830e-13	2.388035e-14	2.388035e-14
1.000000e+03	1.040000e+03	2.386413e-13	1.641613e-14	1.641613e-14
1.040000e+03	1.080000e+03	1.504269e-13	1.366702e-14	1.366702e-14
1.080000e+03	1.120000e+03	1.469014e-13	1.205454e-14	1.205454e-14
1.120000e+03	1.160000e+03	1.039508e-13	1.524086e-14	1.524086e-14
1.160000e+03	1.200000e+03	8.335138e-14	9.491901e-15	9.491901e-15
1.200000e+03	1.240000e+03	7.464672e-14	8.891720e-15	8.891720e-15
1.240000e+03	1.280000e+03	5.453755e-14	7.901118e-15	7.901118e-15
1.280000e+03	1.320000e+03	5.383887e-14	7.747440e-15	7.747440e-15
1.320000e+03	1.360000e+03	6.269620e-14	8.651351e-15	8.651351e-15
1.360000e+03	1.400000e+03	3.913630e-14	5.690229e-15	5.690229e-15
1.400000e+03	1.440000e+03	3.543607e-14	7.232840e-15	7.232840e-15
1.440000e+03	1.480000e+03	2.590947e-14	4.935558e-15	4.935558e-15
1.480000e+03	1.520000e+03	2.134228e-14	5.812191e-15	5.812191e-15
1.520000e+03	1.560000e+03	1.827477e-14	4.842423e-15	4.842423e-15
1.560000e+03	1.600000e+03	1.529917e-14	4.687349e-15	4.687349e-15
1.600000e+03	1.640000e+03	1.265206e-14	3.933220e-15	3.933220e-15
1.640000e+03	1.680000e+03	8.798638e-15	2.507480e-15	2.507480e-15
1.680000e+03	1.720000e+03	6.403892e-15	5.412018e-15	5.412018e-15
1.720000e+03	1.760000e+03	8.917395e-15	3.088227e-15	3.088227e-15
1.760000e+03	1.800000e+03	3.110835e-15	1.486482e-15	1.486482e-15
1.800000e+03	1.840000e+03	2.380039e-15	9.780798e-16	9.780798e-16
1.840000e+03	1.880000e+03	2.621068e-15	8.817352e-16	8.817352e-16
1.880000e+03	1.920000e+03	5.970840e-15	2.304852e-15	2.304852e-15
1.920000e+03	1.960000e+03	2.649005e-15	1.241802e-15	1.241802e-15
1.960000e+03	2.000000e+03	1.958262e-15	7.403417e-16	7.403417e-16
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Path=WZ-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ScaledBy=6.31705362475787503e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.582325e-14	8.235260e-15	8.235260e-15
8.000000e+01	1.200000e+02	1.556755e-12	4.315846e-14	4.315846e-14
1.200000e+02	1.600000e+02	1.057234e-11	1.165756e-13	1.165756e-13
1.600000e+02	2.000000e+02	1.913993e-11	1.541175e-13	1.541175e-13
2.000000e+02	2.400000e+02	2.209574e-11	1.665340e-13	1.665340e-13
2.400000e+02	2.800000e+02	2.045621e-11	1.564180e-13	1.564180e-13
2.800000e+02	3.200000e+02	1.679077e-11	1.417797e-13	1.417797e-13
3.200000e+02	3.600000e+02	1.320772e-11	1.202838e-13	1.202838e-13
3.600000e+02	4.000000e+02	9.963407e-12	1.019189e-13	1.019189e-13
4.000000e+02	4.400000e+02	7.603912e-12	9.200662e-14	9.200662e-14
4.400000e+02	4.800000e+02	5.786998e-12	7.911578e-14	7.911578e-14
4.800000e+02	5.200000e+02	4.425395e-12	6.796619e-14	6.796619e-14
5.200000e+02	5.600000e+02	3.205695e-12	5.999483e-14	5.999483e-14
5.600000e+02	6.000000e+02	2.428055e-12	5.013478e-14	5.013478e-14
6.000000e+02	6.400000e+02	1.866698e-12	4.138298e-14	4.138298e-14
6.400000e+02	6.800000e+02	1.368809e-12	3.712417e-14	3.712417e-14
6.800000e+02	7.200000e+02	1.086952e-12	3.089290e-14	3.089290e-14
7.200000e+02	7.600000e+02	8.683627e-13	2.916511e-14	2.916511e-14
7.600000e+02	8.000000e+02	6.374680e-13	2.546436e-14	2.546436e-14
8.000000e+02	8.400000e+02	4.987697e-13	1.983218e-14	1.983218e-14
8.400000e+02	8.800000e+02	3.873135e-13	2.408903e-14	2.408903e-14
8.800000e+02	9.200000e+02	2.922613e-13	1.456323e-14	1.456323e-14
9.200000e+02	9.600000e+02	2.338248e-13	1.456359e-14	1.456359e-14
9.600000e+02	1.000000e+03	2.043617e-13	1.423764e-14	1.423764e-14
1.000000e+03	1.040000e+03	1.790384e-13	1.174588e-14	1.174588e-14
1.040000e+03	1.080000e+03	1.115562e-13	8.952479e-15	8.952479e-15
1.080000e+03	1.120000e+03	1.110913e-13	8.602416e-15	8.602416e-15
1.120000e+03	1.160000e+03	7.350648e-14	9.001965e-15	9.001965e-15
1.160000e+03	1.200000e+03	5.879113e-14	6.119883e-15	6.119883e-15
1.200000e+03	1.240000e+03	5.291510e-14	5.466113e-15	5.466113e-15
1.240000e+03	1.280000e+03	3.793255e-14	5.039951e-15	5.039951e-15
1.280000e+03	1.320000e+03	4.092263e-14	5.631419e-15	5.631419e-15
1.320000e+03	1.360000e+03	4.751987e-14	6.701948e-15	6.701948e-15
1.360000e+03	1.400000e+03	2.888625e-14	4.162980e-15	4.162980e-15
1.400000e+03	1.440000e+03	2.417926e-14	4.433001e-15	4.433001e-15
1.440000e+03	1.480000e+03	1.702433e-14	3.025013e-15	3.025013e-15
1.480000e+03	1.520000e+03	1.386163e-14	3.060016e-15	3.060016e-15
1.520000e+03	1.560000e+03	1.202629e-14	2.559325e-15	2.559325e-15
1.560000e+03	1.600000e+03	1.108408e-14	2.909489e-15	2.909489e-15
1.600000e+03	1.640000e+03	7.558665e-15	2.097694e-15	2.097694e-15
1.640000e+03	1.680000e+03	6.496827e-15	2.209846e-15	2.209846e-15
1.680000e+03	1.720000e+03	2.998093e-15	3.191968e-15	3.191968e-15
1.720000e+03	1.760000e+03	4.728032e-15	1.450215e-15	1.450215e-15
1.760000e+03	1.800000e+03	3.416482e-15	1.981105e-15	1.981105e-15
1.800000e+03	1.840000e+03	1.991184e-15	9.699414e-16	9.699414e-16
1.840000e+03	1.880000e+03	1.675282e-15	5.797516e-16	5.797516e-16
1.880000e+03	1.920000e+03	3.950858e-15	1.454685e-15	1.454685e-15
1.920000e+03	1.960000e+03	1.990934e-15	8.709740e-16	8.709740e-16
1.960000e+03	2.000000e+03	1.864385e-15	6.819593e-16	6.819593e-16
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Path=WZ-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ScaledBy=6.31706005048214284e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.518577e-14	7.951505e-15	7.951505e-15
8.000000e+01	1.200000e+02	1.533412e-12	4.232195e-14	4.232195e-14
1.200000e+02	1.600000e+02	1.041999e-11	1.140437e-13	1.140437e-13
1.600000e+02	2.000000e+02	1.891021e-11	1.512236e-13	1.512236e-13
2.000000e+02	2.400000e+02	2.190662e-11	1.638539e-13	1.638539e-13
2.400000e+02	2.800000e+02	2.036026e-11	1.548513e-13	1.548513e-13
2.800000e+02	3.200000e+02	1.677029e-11	1.407981e-13	1.407981e-13
3.200000e+02	3.600000e+02	1.323480e-11	1.198963e-13	1.198963e-13
3.600000e+02	4.000000e+02	1.001364e-11	1.019930e-13	1.019930e-13
4.000000e+02	4.400000e+02	7.660967e-12	9.217758e-14	9.217758e-14
4.400000e+02	4.800000e+02	5.844705e-12	7.950008e-14	7.950008e-14
4.800000e+02	5.200000e+02	4.476235e-12	6.814914e-14	6.814914e-14
5.200000e+02	5.600000e+02	3.252368e-12	6.071405e-14	6.071405e-14
5.600000e+02	6.000000e+02	2.465795e-12	5.065189e-14	5.065189e-14
6.000000e+02	6.400000e+02	1.898184e-12	4.196195e-14	4.196195e-14
6.400000e+02	6.800000e+02	1.393781e-12	3.765913e-14	3.765913e-14
6.800000e+02	7.200000e+02	1.108241e-12	3.123799e-14	3.123799e-14
7.200000e+02	7.600000e+02	8.843407e-13	2.936593e-14	2.936593e-14
7.600000e+02	8.000000e+02	6.523798e-13	2.614361e-14	2.614361e-14
8.000000e+02	8.400000e+02	5.117670e-13	2.028230e-14	2.028230e-14
8.400000e+02	8.800000e+02	3.954347e-13	2.470166e-14	2.470166e-14
8.800000e+02	9.200000e+02	3.001455e-13	1.492593e-14	1.492593e-14
9.200000e+02	9.600000e+02	2.410381e-13	1.496147e-14	1.496147e-14
9.600000e+02	1.000000e+03	2.103526e-13	1.471670e-14	1.471670e-14
1.000000e+03	1.040000e+03	1.849259e-13	1.200006e-14	1.200006e-14
1.040000e+03	1.080000e+03	1.153353e-13	9.344698e-15	9.344698e-15
1.080000e+03	1.120000e+03	1.146729e-13	8.904602e-15	8.904602e-15
1.120000e+03	1.160000e+03	7.624105e-14	9.495213e-15	9.495213e-15
1.160000e+03	1.200000e+03	6.056657e-14	6.280519e-15	6.280519e-15
1.200000e+03	1.240000e+03	5.487052e-14	5.692501e-15	5.692501e-15
1.240000e+03	1.280000e+03	3.923983e-14	5.251101e-15	5.251101e-15
1.280000e+03	1.320000e+03	4.219530e-14	5.731179e-15	5.731179e-15
1.320000e+03	1.360000e+03	4.950910e-14	6.984838e-15	6.984838e-15
1.360000e+03	1.400000e+03	2.983835e-14	4.291170e-15	4.291170e-15
1.400000e+03	1.440000e+03	2.463153e-14	4.391784e-15	4.391784e-15
1.440000e+03	1.480000e+03	1.769227e-14	3.128954e-15	3.128954e-15
1.480000e+03	1.520000e+03	1.441954e-14	3.166667e-15	3.166667e-15
1.520000e+03	1.560000e+03	1.291252e-14	2.736010e-15	2.736010e-15
1.560000e+03	1.600000e+03	1.166318e-14	3.094860e-15	3.094860e-15
1.600000e+03	1.640000e+03	7.944698e-15	2.173501e-15	2.173501e-15
1.640000e+03	1.680000e+03	6.758380e-15	2.216314e-15	2.216314e-15
1.680000e+03	1.720000e+03	2.866088e-15	3.368662e-15	3.368662e-15
1.720000e+03	1.760000e+03	4.980130e-15	1.521086e-15	1.521086e-15
1.760000e+03	1.800000e+03	3.505560e-15	1.980541e-15	1.980541e-15
1.800000e+03	1.840000e+03	2.048991e-15	9.846659e-16	9.846659e-16
1.840000e+03	1.880000e+03	1.728544e-15	5.880567e-16	5.880567e-16
1.880000e+03	1.920000e+03	4.253303e-15	1.579289e-15	1.579289e-15
1.920000e+03	1.960000e+03	2.170686e-15	9.583276e-16	9.583276e-16
1.960000e+03	2.000000e+03	1.987737e-15	7.292188e-16	7.292188e-16
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Path=WZ-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ScaledBy=6.31704421763677016e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.604023e-14	8.379159e-15	8.379159e-15
8.000000e+01	1.200000e+02	1.572066e-12	4.396541e-14	4.396541e-14
1.200000e+02	1.600000e+02	1.074777e-11	1.189110e-13	1.189110e-13
1.600000e+02	2.000000e+02	1.962931e-11	1.585127e-13	1.585127e-13
2.000000e+02	2.400000e+02	2.288091e-11	1.725543e-13	1.725543e-13
2.400000e+02	2.800000e+02	2.134109e-11	1.632342e-13	1.632342e-13
2.800000e+02	3.200000e+02	1.761042e-11	1.485869e-13	1.485869e-13
3.200000e+02	3.600000e+02	1.392472e-11	1.265758e-13	1.265758e-13
3.600000e+02	4.000000e+02	1.053357e-11	1.076187e-13	1.076187e-13
4.000000e+02	4.400000e+02	8.067670e-12	9.729607e-14	9.729607e-14
4.400000e+02	4.800000e+02	6.153255e-12	8.380345e-14	8.380345e-14
4.800000e+02	5.200000e+02	4.713120e-12	7.189338e-14	7.189338e-14
5.200000e+02	5.600000e+02	3.419765e-12	6.381741e-14	6.381741e-14
5.600000e+02	6.000000e+02	2.594852e-12	5.321772e-14	5.321772e-14
6.000000e+02	6.400000e+02	1.995740e-12	4.400782e-14	4.400782e-14
6.400000e+02	6.800000e+02	1.463734e-12	3.954779e-14	3.954779e-14
6.800000e+02	7.200000e+02	1.163320e-12	3.275357e-14	3.275357e-14
7.200000e+02	7.600000e+02	9.281942e-13	3.080166e-14	3.080166e-14
7.600000e+02	8.000000e+02	6.829860e-13	2.698219e-14	2.698219e-14
8.000000e+02	8.400000e+02	5.357417e-13	2.127624e-14	2.127624e-14
8.400000e+02	8.800000e+02	4.147218e-13	2.577876e-14	2.577876e-14
8.800000e+02	9.200000e+02	3.144255e-13	1.562132e-14	1.562132e-14
9.200000e+02	9.600000e+02	2.515558e-13	1.558420e-14	1.558420e-14
9.600000e+02	1.000000e+03	2.191896e-13	1.522989e-14	1.522989e-14
1.000000e+03	1.040000e+03	1.925012e-13	1.253678e-14	1.253678e-14
1.040000e+03	1.080000e+03	1.200467e-13	9.634395e-15	9.634395e-15
1.080000e+03	1.120000e+03	1.198139e-13	9.285506e-15	9.285506e-15
1.120000e+03	1.160000e+03	7.919003e-14	9.700812e-15	9.700812e-15
1.160000e+03	1.200000e+03	6.322113e-14	6.560857e-15	6.560857e-15
1.200000e+03	1.240000e+03	5.681757e-14	5.849200e-15	5.849200e-15
1.240000e+03	1.280000e+03	4.092740e-14	5.443124e-15	5.443124e-15
1.280000e+03	1.320000e+03	4.388635e-14	5.981658e-15	5.981658e-15
1.320000e+03	1.360000e+03	5.106173e-14	7.090517e-15	7.090517e-15
1.360000e+03	1.400000e+03	3.098835e-14	4.444189e-15	4.444189e-15
1.400000e+03	1.440000e+03	2.554232e-14	4.582571e-15	4.582571e-15
1.440000e+03	1.480000e+03	1.822519e-14	3.220713e-15	3.220713e-15
1.480000e+03	1.520000e+03	1.490108e-14	3.282839e-15	3.282839e-15
1.520000e+03	1.560000e+03	1.289423e-14	2.744582e-15	2.744582e-15
1.560000e+03	1.600000e+03	1.184070e-14	3.115760e-15	3.115760e-15
1.600000e+03	1.640000e+03	8.108315e-15	2.262427e-15	2.262427e-15
1.640000e+03	1.680000e+03	6.900303e-15	2.298471e-15	2.298471e-15
1.680000e+03	1.720000e+03	3.068610e-15	3.416388e-15	3.416388e-15
1.720000e+03	1.760000e+03	5.074627e-15	1.558201e-15	1.558201e-15
1.760000e+03	1.800000e+03	3.689760e-15	2.155047e-15	2.155047e-15
1.800000e+03	1.840000e+03	2.167993e-15	1.065642e-15	1.065642e-15
1.840000e+03	1.880000e+03	1.782807e-15	6.117370e-16	6.117370e-16
1.880000e+03	1.920000e+03	4.269052e-15	1.574515e-15	1.574515e-15
1.920000e+03	1.960000e+03	2.134559e-15	9.320186e-16	9.320186e-16
1.960000e+03	2.000000e+03	1.982181e-15	7.256870e-16	7.256870e-16
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=WZ-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=6.31705051030851845e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.548403e-14	8.109512e-15	8.109512e-15
8.000000e+01	1.200000e+02	1.551365e-12	4.319148e-14	4.319148e-14
1.200000e+02	1.600000e+02	1.061116e-11	1.165613e-13	1.165613e-13
1.600000e+02	2.000000e+02	1.942282e-11	1.558372e-13	1.558372e-13
2.000000e+02	2.400000e+02	2.271512e-11	1.701244e-13	1.701244e-13
2.400000e+02	2.800000e+02	2.126580e-11	1.619068e-13	1.619068e-13
2.800000e+02	3.200000e+02	1.760823e-11	1.478510e-13	1.478510e-13
3.200000e+02	3.600000e+02	1.396676e-11	1.263922e-13	1.263922e-13
3.600000e+02	4.000000e+02	1.059666e-11	1.078884e-13	1.078884e-13
4.000000e+02	4.400000e+02	8.135530e-12	9.766905e-14	9.766905e-14
4.400000e+02	4.800000e+02	6.220125e-12	8.437280e-14	8.437280e-14
4.800000e+02	5.200000e+02	4.771450e-12	7.223593e-14	7.223593e-14
5.200000e+02	5.600000e+02	3.472615e-12	6.470607e-14	6.470607e-14
5.600000e+02	6.000000e+02	2.637428e-12	5.387990e-14	5.387990e-14
6.000000e+02	6.400000e+02	2.031148e-12	4.470668e-14	4.470668e-14
6.400000e+02	6.800000e+02	1.491853e-12	4.018389e-14	4.018389e-14
6.800000e+02	7.200000e+02	1.187194e-12	3.319732e-14	3.319732e-14
7.200000e+02	7.600000e+02	9.462318e-13	3.110472e-14	3.110472e-14
7.600000e+02	8.000000e+02	6.996982e-13	2.777004e-14	2.777004e-14
8.000000e+02	8.400000e+02	5.501537e-13	2.178899e-14	2.178899e-14
8.400000e+02	8.800000e+02	4.238458e-13	2.646696e-14	2.646696e-14
8.800000e+02	9.200000e+02	3.231767e-13	1.603149e-14	1.603149e-14
9.200000e+02	9.600000e+02	2.595542e-13	1.604077e-14	1.604077e-14
9.600000e+02	1.000000e+03	2.258835e-13	1.577951e-14	1.577951e-14
1.000000e+03	1.040000e+03	1.990195e-13	1.283745e-14	1.283745e-14
1.040000e+03	1.080000e+03	1.242393e-13	1.006912e-14	1.006912e-14
1.080000e+03	1.120000e+03	1.237787e-13	9.621863e-15	9.621863e-15
1.120000e+03	1.160000e+03	8.221312e-14	1.024274e-14	1.024274e-14
1.160000e+03	1.200000e+03	6.521253e-14	6.743970e-15	6.743970e-15
1.200000e+03	1.240000e+03	5.898820e-14	6.105202e-15	6.105202e-15
1.240000e+03	1.280000e+03	4.237377e-14	5.675551e-15	5.675551e-15
1.280000e+03	1.320000e+03	4.531388e-14	6.105205e-15	6.105205e-15
1.320000e+03	1.360000e+03	5.326512e-14	7.414991e-15	7.414991e-15
1.360000e+03	1.400000e+03	3.204135e-14	4.587852e-15	4.587852e-15
1.400000e+03	1.440000e+03	2.606763e-14	4.556736e-15	4.556736e-15
1.440000e+03	1.480000e+03	1.896635e-14	3.338539e-15	3.338539e-15
1.480000e+03	1.520000e+03	1.551192e-14	3.401161e-15	3.401161e-15
1.520000e+03	1.560000e+03	1.385742e-14	2.938287e-15	2.938287e-15
1.560000e+03	1.600000e+03	1.248083e-14	3.322547e-15	3.322547e-15
1.600000e+03	1.640000e+03	8.527875e-15	2.344785e-15	2.344785e-15
1.640000e+03	1.680000e+03	7.188882e-15	2.311177e-15	2.311177e-15
1.680000e+03	1.720000e+03	2.931927e-15	3.615720e-15	3.615720e-15
1.720000e+03	1.760000e+03	5.350748e-15	1.636705e-15	1.636705e-15
1.760000e+03	1.800000e+03	3.786505e-15	2.154351e-15	2.154351e-15
1.800000e+03	1.840000e+03	2.232674e-15	1.082170e-15	1.082170e-15
1.840000e+03	1.880000e+03	1.841576e-15	6.217432e-16	6.217432e-16
1.880000e+03	1.920000e+03	4.597567e-15	1.709766e-15	1.709766e-15
1.920000e+03	1.960000e+03	2.330137e-15	1.027324e-15	1.027324e-15
1.960000e+03	2.000000e+03	2.115850e-15	7.775848e-16	7.775848e-16
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Path=WZ-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ScaledBy=6.31706067822200950e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.473730e-14	7.792524e-15	7.792524e-15
8.000000e+01	1.200000e+02	1.524280e-12	4.222884e-14	4.222884e-14
1.200000e+02	1.600000e+02	1.043094e-11	1.137443e-13	1.137443e-13
1.600000e+02	2.000000e+02	1.914180e-11	1.525610e-13	1.525610e-13
2.000000e+02	2.400000e+02	2.246799e-11	1.670705e-13	1.670705e-13
2.400000e+02	2.800000e+02	2.112183e-11	1.600189e-13	1.600189e-13
2.800000e+02	3.200000e+02	1.755855e-11	1.466857e-13	1.466857e-13
3.200000e+02	3.600000e+02	1.398029e-11	1.259329e-13	1.259329e-13
3.600000e+02	4.000000e+02	1.064450e-11	1.079971e-13	1.079971e-13
4.000000e+02	4.400000e+02	8.195728e-12	9.796808e-14	9.796808e-14
4.400000e+02	4.800000e+02	6.284868e-12	8.491459e-14	8.491459e-14
4.800000e+02	5.200000e+02	4.830178e-12	7.259635e-14	7.259635e-14
5.200000e+02	5.600000e+02	3.527308e-12	6.564793e-14	6.564793e-14
5.600000e+02	6.000000e+02	2.682013e-12	5.459168e-14	5.459168e-14
6.000000e+02	6.400000e+02	2.068968e-12	4.547188e-14	4.547188e-14
6.400000e+02	6.800000e+02	1.522153e-12	4.092415e-14	4.092415e-14
6.800000e+02	7.200000e+02	1.213314e-12	3.371720e-14	3.371720e-14
7.200000e+02	7.600000e+02	9.663123e-13	3.152264e-14	3.152264e-14
7.600000e+02	8.000000e+02	7.182447e-13	2.862643e-14	2.862643e-14
8.000000e+02	8.400000e+02	5.663378e-13	2.239502e-14	2.239502e-14
8.400000e+02	8.800000e+02	4.342307e-13	2.725806e-14	2.725806e-14
8.800000e+02	9.200000e+02	3.331185e-13	1.651939e-14	1.651939e-14
9.200000e+02	9.600000e+02	2.686153e-13	1.656541e-14	1.656541e-14
9.600000e+02	1.000000e+03	2.335500e-13	1.645914e-14	1.645914e-14
1.000000e+03	1.040000e+03	2.064749e-13	1.322219e-14	1.322219e-14
1.040000e+03	1.080000e+03	1.290614e-13	1.058794e-14	1.058794e-14
1.080000e+03	1.120000e+03	1.283465e-13	1.002234e-14	1.002234e-14
1.120000e+03	1.160000e+03	8.572850e-14	1.087878e-14	1.087878e-14
1.160000e+03	1.200000e+03	6.753920e-14	6.971714e-15	6.971714e-15
1.200000e+03	1.240000e+03	6.153530e-14	6.426229e-15	6.426229e-15
1.240000e+03	1.280000e+03	4.404515e-14	5.952243e-15	5.952243e-15
1.280000e+03	1.320000e+03	4.699583e-14	6.267381e-15	6.267381e-15
1.320000e+03	1.360000e+03	5.580740e-14	7.797046e-15	7.797046e-15
1.360000e+03	1.400000e+03	3.328450e-14	4.769596e-15	4.769596e-15
1.400000e+03	1.440000e+03	2.671447e-14	4.544052e-15	4.544052e-15
1.440000e+03	1.480000e+03	1.982597e-14	3.485308e-15	3.485308e-15
1.480000e+03	1.520000e+03	1.622306e-14	3.544646e-15	3.544646e-15
1.520000e+03	1.560000e+03	1.498377e-14	3.167935e-15	3.167935e-15
1.560000e+03	1.600000e+03	1.322217e-14	3.568322e-15	3.568322e-15
1.600000e+03	1.640000e+03	9.020907e-15	2.446791e-15	2.446791e-15
1.640000e+03	1.680000e+03	7.535500e-15	2.340680e-15	2.340680e-15
1.680000e+03	1.720000e+03	2.796388e-15	3.871008e-15	3.871008e-15
1.720000e+03	1.760000e+03	5.672140e-15	1.729451e-15	1.729451e-15
1.760000e+03	1.800000e+03	3.889165e-15	2.147225e-15	2.147225e-15
1.800000e+03	1.840000e+03	2.316253e-15	1.106413e-15	1.106413e-15
1.840000e+03	1.880000e+03	1.918561e-15	6.388971e-16	6.388971e-16
1.880000e+03	1.920000e+03	4.991280e-15	1.871815e-15	1.871815e-15
1.920000e+03	1.960000e+03	2.563530e-15	1.142913e-15	1.142913e-15
1.960000e+03	2.000000e+03	2.277256e-15	8.431359e-16	8.431359e-16
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Path=WZ-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ScaledBy=6.31704799921500366e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.803173e-14	8.718554e-15	8.718554e-15
8.000000e+01	1.200000e+02	1.671149e-12	4.666455e-14	4.666455e-14
1.200000e+02	1.600000e+02	1.147553e-11	1.261021e-13	1.261021e-13
1.600000e+02	2.000000e+02	2.111879e-11	1.693213e-13	1.693213e-13
2.000000e+02	2.400000e+02	2.481993e-11	1.855351e-13	1.855351e-13
2.400000e+02	2.800000e+02	2.333210e-11	1.772000e-13	1.772000e-13
2.800000e+02	3.200000e+02	1.938217e-11	1.621951e-13	1.621951e-13
3.200000e+02	3.600000e+02	1.542225e-11	1.390612e-13	1.390612e-13
3.600000e+02	4.000000e+02	1.172723e-11	1.188854e-13	1.188854e-13
4.000000e+02	4.400000e+02	9.022537e-12	1.076192e-13	1.076192e-13
4.400000e+02	4.800000e+02	6.913245e-12	9.315186e-14	9.315186e-14
4.800000e+02	5.200000e+02	5.307498e-12	7.984857e-14	7.984857e-14
5.200000e+02	5.600000e+02	3.865915e-12	7.142276e-14	7.142276e-14
5.600000e+02	6.000000e+02	2.937683e-12	5.958242e-14	5.958242e-14
6.000000e+02	6.400000e+02	2.265424e-12	4.953961e-14	4.953961e-14
6.400000e+02	6.800000e+02	1.664151e-12	4.451586e-14	4.451586e-14
6.800000e+02	7.200000e+02	1.323252e-12	3.678137e-14	3.678137e-14
7.200000e+02	7.600000e+02	1.055723e-12	3.441448e-14	3.441448e-14
7.600000e+02	8.000000e+02	7.816950e-13	3.067314e-14	3.067314e-14
8.000000e+02	8.400000e+02	6.140700e-13	2.426306e-14	2.426306e-14
8.400000e+02	8.800000e+02	4.737912e-13	2.916836e-14	2.916836e-14
8.800000e+02	9.200000e+02	3.614053e-13	1.786814e-14	1.786814e-14
9.200000e+02	9.600000e+02	2.899083e-13	1.777793e-14	1.777793e-14
9.600000e+02	1.000000e+03	2.523175e-13	1.747365e-14	1.747365e-14
1.000000e+03	1.040000e+03	2.216649e-13	1.424085e-14	1.424085e-14
1.040000e+03	1.080000e+03	1.389331e-13	1.117846e-14	1.117846e-14
1.080000e+03	1.120000e+03	1.385114e-13	1.072239e-14	1.072239e-14
1.120000e+03	1.160000e+03	9.183465e-14	1.128153e-14	1.128153e-14
1.160000e+03	1.200000e+03	7.314570e-14	7.526857e-15	7.526857e-15
1.200000e+03	1.240000e+03	6.574072e-14	6.773527e-15	6.773527e-15
1.240000e+03	1.280000e+03	4.755915e-14	6.332808e-15	6.332808e-15
1.280000e+03	1.320000e+03	5.059038e-14	6.799069e-15	6.799069e-15
1.320000e+03	1.360000e+03	5.921805e-14	8.164699e-15	8.164699e-15
1.360000e+03	1.400000e+03	3.581302e-14	5.102407e-15	5.102407e-15
1.400000e+03	1.440000e+03	2.889713e-14	5.005600e-15	5.005600e-15
1.440000e+03	1.480000e+03	2.118704e-14	3.712363e-15	3.712363e-15
1.480000e+03	1.520000e+03	1.729053e-14	3.806131e-15	3.806131e-15
1.520000e+03	1.560000e+03	1.516311e-14	3.209436e-15	3.209436e-15
1.560000e+03	1.600000e+03	1.375819e-14	3.644715e-15	3.644715e-15
1.600000e+03	1.640000e+03	9.522015e-15	2.639197e-15	2.639197e-15
1.640000e+03	1.680000e+03	7.901355e-15	2.511506e-15	2.511506e-15
1.680000e+03	1.720000e+03	3.268750e-15	3.972230e-15	3.972230e-15
1.720000e+03	1.760000e+03	5.899480e-15	1.801490e-15	1.801490e-15
1.760000e+03	1.800000e+03	4.163540e-15	2.368275e-15	2.368275e-15
1.800000e+03	1.840000e+03	2.544482e-15	1.249512e-15	1.249512e-15
1.840000e+03	1.880000e+03	2.053565e-15	6.921414e-16	6.921414e-16
1.880000e+03	1.920000e+03	5.095025e-15	1.880688e-15	1.880688e-15
1.920000e+03	1.960000e+03	2.574230e-15	1.130689e-15	1.130689e-15
1.960000e+03	2.000000e+03	2.330945e-15	8.557698e-16	8.557698e-16
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Path=WZ-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ScaledBy=6.31705827764437541e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.727235e-14	8.387323e-15	8.387323e-15
8.000000e+01	1.200000e+02	1.643314e-12	4.565958e-14	4.565958e-14
1.200000e+02	1.600000e+02	1.128897e-11	1.231637e-13	1.231637e-13
1.600000e+02	2.000000e+02	2.082579e-11	1.658931e-13	1.658931e-13
2.000000e+02	2.400000e+02	2.456162e-11	1.823413e-13	1.823413e-13
2.400000e+02	2.800000e+02	2.318267e-11	1.752328e-13	1.752328e-13
2.800000e+02	3.200000e+02	1.933349e-11	1.610019e-13	1.610019e-13
3.200000e+02	3.600000e+02	1.544097e-11	1.386045e-13	1.386045e-13
3.600000e+02	4.000000e+02	1.178278e-11	1.190428e-13	1.190428e-13
4.000000e+02	4.400000e+02	9.091197e-12	1.079851e-13	1.079851e-13
4.400000e+02	4.800000e+02	6.986570e-12	9.377680e-14	9.377680e-14
4.800000e+02	5.200000e+02	5.373793e-12	8.027196e-14	8.027196e-14
5.200000e+02	5.600000e+02	3.927480e-12	7.247696e-14	7.247696e-14
5.600000e+02	6.000000e+02	2.987840e-12	6.038185e-14	6.038185e-14
6.000000e+02	6.400000e+02	2.307978e-12	5.039127e-14	5.039127e-14
6.400000e+02	6.800000e+02	1.698232e-12	4.533091e-14	4.533091e-14
6.800000e+02	7.200000e+02	1.352601e-12	3.736535e-14	3.736535e-14
7.200000e+02	7.600000e+02	1.078393e-12	3.489555e-14	3.489555e-14
7.600000e+02	8.000000e+02	8.025937e-13	3.162567e-14	3.162567e-14
8.000000e+02	8.400000e+02	6.321605e-13	2.492668e-14	2.492668e-14
8.400000e+02	8.800000e+02	4.854905e-13	3.002297e-14	3.002297e-14
8.800000e+02	9.200000e+02	3.725695e-13	1.840037e-14	1.840037e-14
9.200000e+02	9.600000e+02	3.000705e-13	1.835830e-14	1.835830e-14
9.600000e+02	1.000000e+03	2.609365e-13	1.822222e-14	1.822222e-14
1.000000e+03	1.040000e+03	2.299880e-13	1.466341e-14	1.466341e-14
1.040000e+03	1.080000e+03	1.443553e-13	1.174596e-14	1.174596e-14
1.080000e+03	1.120000e+03	1.436444e-13	1.116200e-14	1.116200e-14
1.120000e+03	1.160000e+03	9.577335e-14	1.197598e-14	1.197598e-14
1.160000e+03	1.200000e+03	7.579048e-14	7.778761e-15	7.778761e-15
1.200000e+03	1.240000e+03	6.859797e-14	7.127048e-15	7.127048e-15
1.240000e+03	1.280000e+03	4.944015e-14	6.634819e-15	6.634819e-15
1.280000e+03	1.320000e+03	5.248995e-14	6.982790e-15	6.982790e-15
1.320000e+03	1.360000e+03	6.205340e-14	8.585966e-15	8.585966e-15
1.360000e+03	1.400000e+03	3.720690e-14	5.299966e-15	5.299966e-15
1.400000e+03	1.440000e+03	2.963100e-14	4.999374e-15	4.999374e-15
1.440000e+03	1.480000e+03	2.214973e-14	3.874732e-15	3.874732e-15
1.480000e+03	1.520000e+03	1.807413e-14	3.960792e-15	3.960792e-15
1.520000e+03	1.560000e+03	1.639458e-14	3.459946e-15	3.459946e-15
1.560000e+03	1.600000e+03	1.458209e-14	3.915483e-15	3.915483e-15
1.600000e+03	1.640000e+03	1.006409e-14	2.750037e-15	2.750037e-15
1.640000e+03	1.680000e+03	8.285665e-15	2.546338e-15	2.546338e-15
1.680000e+03	1.720000e+03	3.124218e-15	4.251339e-15	4.251339e-15
1.720000e+03	1.760000e+03	6.254485e-15	1.903377e-15	1.903377e-15
1.760000e+03	1.800000e+03	4.276115e-15	2.360356e-15	2.360356e-15
1.800000e+03	1.840000e+03	2.640505e-15	1.276779e-15	1.276779e-15
1.840000e+03	1.880000e+03	2.139673e-15	7.111049e-16	7.111049e-16
1.880000e+03	1.920000e+03	5.528125e-15	2.057036e-15	2.057036e-15
1.920000e+03	1.960000e+03	2.830045e-15	1.256104e-15	1.256104e-15
1.960000e+03	2.000000e+03	2.507543e-15	9.269449e-16	9.269449e-16
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=WZ-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ScaledBy=6.31705090856670955e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.505813e-14	8.022574e-15	8.022574e-15
8.000000e+01	1.200000e+02	1.534105e-12	4.275425e-14	4.275425e-14
1.200000e+02	1.600000e+02	1.048557e-11	1.151808e-13	1.151808e-13
1.600000e+02	2.000000e+02	1.917182e-11	1.538661e-13	1.538661e-13
2.000000e+02	2.400000e+02	2.241226e-11	1.679360e-13	1.679360e-13
2.400000e+02	2.800000e+02	2.097401e-11	1.598749e-13	1.598749e-13
2.800000e+02	3.200000e+02	1.734462e-11	1.460040e-13	1.460040e-13
3.200000e+02	3.600000e+02	1.373840e-11	1.245868e-13	1.245868e-13
3.600000e+02	4.000000e+02	1.040572e-11	1.064630e-13	1.064630e-13
4.000000e+02	4.400000e+02	7.978637e-12	9.634638e-14	9.634638e-14
4.400000e+02	4.800000e+02	6.090068e-12	8.315659e-14	8.315659e-14
4.800000e+02	5.200000e+02	4.663810e-12	7.095845e-14	7.095845e-14
5.200000e+02	5.600000e+02	3.394415e-12	6.383598e-14	6.383598e-14
5.600000e+02	6.000000e+02	2.577027e-12	5.309976e-14	5.309976e-14
6.000000e+02	6.400000e+02	1.981465e-12	4.398117e-14	4.398117e-14
6.400000e+02	6.800000e+02	1.454052e-12	3.953883e-14	3.953883e-14
6.800000e+02	7.200000e+02	1.158000e-12	3.264521e-14	3.264521e-14
7.200000e+02	7.600000e+02	9.200170e-13	3.052839e-14	3.052839e-14
7.600000e+02	8.000000e+02	6.798475e-13	2.730882e-14	2.730882e-14
8.000000e+02	8.400000e+02	5.340387e-13	2.132259e-14	2.132259e-14
8.400000e+02	8.800000e+02	4.115560e-13	2.615679e-14	2.615679e-14
8.800000e+02	9.200000e+02	3.129610e-13	1.570002e-14	1.570002e-14
9.200000e+02	9.600000e+02	2.518600e-13	1.576613e-14	1.576613e-14
9.600000e+02	1.000000e+03	2.191110e-13	1.553754e-14	1.553754e-14
1.000000e+03	1.040000e+03	1.932602e-13	1.254327e-14	1.254327e-14
1.040000e+03	1.080000e+03	1.200098e-13	9.878518e-15	9.878518e-15
1.080000e+03	1.120000e+03	1.195413e-13	9.414145e-15	9.414145e-15
1.120000e+03	1.160000e+03	7.938190e-14	1.012096e-14	1.012096e-14
1.160000e+03	1.200000e+03	6.259702e-14	6.567082e-15	6.567082e-15
1.200000e+03	1.240000e+03	5.726685e-14	6.000527e-15	6.000527e-15
1.240000e+03	1.280000e+03	4.097708e-14	5.557760e-15	5.557760e-15
1.280000e+03	1.320000e+03	4.398557e-14	5.996914e-15	5.996914e-15
1.320000e+03	1.360000e+03	5.187713e-14	7.324389e-15	7.324389e-15
1.360000e+03	1.400000e+03	3.100277e-14	4.497653e-15	4.497653e-15
1.400000e+03	1.440000e+03	2.532708e-14	4.419382e-15	4.419382e-15
1.440000e+03	1.480000e+03	1.831146e-14	3.258169e-15	3.258169e-15
1.480000e+03	1.520000e+03	1.525001e-14	3.356606e-15	3.356606e-15
1.520000e+03	1.560000e+03	1.379526e-14	2.931065e-15	2.931065e-15
1.560000e+03	1.600000e+03	1.227271e-14	3.297110e-15	3.297110e-15
1.600000e+03	1.640000e+03	8.395683e-15	2.305405e-15	2.305405e-15
1.640000e+03	1.680000e+03	7.084865e-15	2.297781e-15	2.297781e-15
1.680000e+03	1.720000e+03	2.787920e-15	3.599584e-15	3.599584e-15
1.720000e+03	1.760000e+03	5.300592e-15	1.628059e-15	1.628059e-15
1.760000e+03	1.800000e+03	3.774540e-15	2.153189e-15	2.153189e-15
1.800000e+03	1.840000e+03	2.103647e-15	1.029395e-15	1.029395e-15
1.840000e+03	1.880000e+03	1.752487e-15	6.007204e-16	6.007204e-16
1.880000e+03	1.920000e+03	4.481922e-15	1.689219e-15	1.689219e-15
1.920000e+03	1.960000e+03	2.279801e-15	1.016509e-15	1.016509e-15
1.960000e+03	2.000000e+03	2.089278e-15	7.697187e-16	7.697187e-16
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=WZ-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ScaledBy=6.31704990749758824e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.506313e-14	8.023423e-15	8.023423e-15
8.000000e+01	1.200000e+02	1.534315e-12	4.275976e-14	4.275976e-14
1.200000e+02	1.600000e+02	1.048753e-11	1.152010e-13	1.152010e-13
1.600000e+02	2.000000e+02	1.917640e-11	1.539088e-13	1.539088e-13
2.000000e+02	2.400000e+02	2.242090e-11	1.679895e-13	1.679895e-13
2.400000e+02	2.800000e+02	2.098041e-11	1.599280e-13	1.599280e-13
2.800000e+02	3.200000e+02	1.735240e-11	1.460460e-13	1.460460e-13
3.200000e+02	3.600000e+02	1.374526e-11	1.246425e-13	1.246425e-13
3.600000e+02	4.000000e+02	1.041189e-11	1.065064e-13	1.065064e-13
4.000000e+02	4.400000e+02	7.983518e-12	9.638302e-14	9.638302e-14
4.400000e+02	4.800000e+02	6.094098e-12	8.319240e-14	8.319240e-14
4.800000e+02	5.200000e+02	4.667940e-12	7.099844e-14	7.099844e-14
5.200000e+02	5.600000e+02	3.397085e-12	6.385718e-14	6.385718e-14
5.600000e+02	6.000000e+02	2.579173e-12	5.311938e-14	5.311938e-14
6.000000e+02	6.400000e+02	1.983335e-12	4.400052e-14	4.400052e-14
6.400000e+02	6.800000e+02	1.455609e-12	3.955931e-14	3.955931e-14
6.800000e+02	7.200000e+02	1.159219e-12	3.266122e-14	3.266122e-14
7.200000e+02	7.600000e+02	9.212420e-13	3.055016e-14	3.055016e-14
7.600000e+02	8.000000e+02	6.807945e-13	2.732375e-14	2.732375e-14
8.000000e+02	8.400000e+02	5.351695e-13	2.135170e-14	2.135170e-14
8.400000e+02	8.800000e+02	4.121800e-13	2.616706e-14	2.616706e-14
8.800000e+02	9.200000e+02	3.135492e-13	1.571473e-14	1.571473e-14
9.200000e+02	9.600000e+02	2.523015e-13	1.577735e-14	1.577735e-14
9.600000e+02	1.000000e+03	2.194898e-13	1.554715e-14	1.554715e-14
1.000000e+03	1.040000e+03	1.936181e-13	1.255657e-14	1.255657e-14
1.040000e+03	1.080000e+03	1.202918e-13	9.888592e-15	9.888592e-15
1.080000e+03	1.120000e+03	1.198183e-13	9.424745e-15	9.424745e-15
1.120000e+03	1.160000e+03	7.957475e-14	1.012746e-14	1.012746e-14
1.160000e+03	1.200000e+03	6.277665e-14	6.576369e-15	6.576369e-15
1.200000e+03	1.240000e+03	5.738455e-14	6.005795e-15	6.005795e-15
1.240000e+03	1.280000e+03	4.106765e-14	5.563655e-15	5.563655e-15
1.280000e+03	1.320000e+03	4.407515e-14	6.001156e-15	6.001156e-15
1.320000e+03	1.360000e+03	5.198068e-14	7.328210e-15	7.328210e-15
1.360000e+03	1.400000e+03	3.107110e-14	4.501423e-15	4.501423e-15
1.400000e+03	1.440000e+03	2.536470e-14	4.423832e-15	4.423832e-15
1.440000e+03	1.480000e+03	1.836165e-14	3.262858e-15	3.262858e-15
1.480000e+03	1.520000e+03	1.526216e-14	3.357588e-15	3.357588e-15
1.520000e+03	1.560000e+03	1.379717e-14	2.931141e-15	2.931141e-15
1.560000e+03	1.600000e+03	1.228477e-14	3.298354e-15	3.298354e-15
1.600000e+03	1.640000e+03	8.398073e-15	2.305938e-15	2.305938e-15
1.640000e+03	1.680000e+03	7.092788e-15	2.298105e-15	2.298105e-15
1.680000e+03	1.720000e+03	2.797280e-15	3.600067e-15	3.600067e-15
1.720000e+03	1.760000e+03	5.302615e-15	1.628199e-15	1.628199e-15
1.760000e+03	1.800000e+03	3.774807e-15	2.153199e-15	2.153199e-15
1.800000e+03	1.840000e+03	2.114568e-15	1.032217e-15	1.032217e-15
1.840000e+03	1.880000e+03	1.761892e-15	6.020999e-16	6.020999e-16
1.880000e+03	1.920000e+03	4.488320e-15	1.690225e-15	1.690225e-15
1.920000e+03	1.960000e+03	2.282958e-15	1.016877e-15	1.016877e-15
1.960000e+03	2.000000e+03	2.090084e-15	7.698156e-16	7.698156e-16
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
Path=WZ-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
ScaledBy=6.31705003815734375e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.516460e-14	8.044929e-15	8.044929e-15
8.000000e+01	1.200000e+02	1.537851e-12	4.284848e-14	4.284848e-14
1.200000e+02	1.600000e+02	1.051254e-11	1.154734e-13	1.154734e-13
1.600000e+02	2.000000e+02	1.922612e-11	1.542790e-13	1.542790e-13
2.000000e+02	2.400000e+02	2.247816e-11	1.683978e-13	1.683978e-13
2.400000e+02	2.800000e+02	2.103605e-11	1.602992e-13	1.602992e-13
2.800000e+02	3.200000e+02	1.740004e-11	1.463952e-13	1.463952e-13
3.200000e+02	3.600000e+02	1.378749e-11	1.249920e-13	1.249920e-13
3.600000e+02	4.000000e+02	1.044546e-11	1.067689e-13	1.067689e-13
4.000000e+02	4.400000e+02	8.011323e-12	9.663323e-14	9.663323e-14
4.400000e+02	4.800000e+02	6.117492e-12	8.342890e-14	8.342890e-14
4.800000e+02	5.200000e+02	4.685825e-12	7.123380e-14	7.123380e-14
5.200000e+02	5.600000e+02	3.410815e-12	6.403836e-14	6.403836e-14
5.600000e+02	6.000000e+02	2.589993e-12	5.328555e-14	5.328555e-14
6.000000e+02	6.400000e+02	1.991898e-12	4.414634e-14	4.414634e-14
6.400000e+02	6.800000e+02	1.462117e-12	3.968268e-14	3.968268e-14
6.800000e+02	7.200000e+02	1.164348e-12	3.277541e-14	3.277541e-14
7.200000e+02	7.600000e+02	9.254640e-13	3.065135e-14	3.065135e-14
7.600000e+02	8.000000e+02	6.838650e-13	2.739738e-14	2.739738e-14
8.000000e+02	8.400000e+02	5.375302e-13	2.142268e-14	2.142268e-14
8.400000e+02	8.800000e+02	4.140443e-13	2.623335e-14	2.623335e-14
8.800000e+02	9.200000e+02	3.151185e-13	1.577445e-14	1.577445e-14
9.200000e+02	9.600000e+02	2.535275e-13	1.583408e-14	1.583408e-14
9.600000e+02	1.000000e+03	2.205710e-13	1.559182e-14	1.559182e-14
1.000000e+03	1.040000e+03	1.944707e-13	1.259804e-14	1.259804e-14
1.040000e+03	1.080000e+03	1.208327e-13	9.916842e-15	9.916842e-15
1.080000e+03	1.120000e+03	1.203891e-13	9.457517e-15	9.457517e-15
1.120000e+03	1.160000e+03	8.003882e-14	1.015095e-14	1.015095e-14
1.160000e+03	1.200000e+03	6.307905e-14	6.600935e-15	6.600935e-15
1.200000e+03	1.240000e+03	5.763617e-14	6.023054e-15	6.023054e-15
1.240000e+03	1.280000e+03	4.127647e-14	5.584444e-15	5.584444e-15
1.280000e+03	1.320000e+03	4.424295e-14	6.021967e-15	6.021967e-15
1.320000e+03	1.360000e+03	5.220097e-14	7.347073e-15	7.347073e-15
1.360000e+03	1.400000e+03	3.123527e-14	4.518599e-15	4.518599e-15
1.400000e+03	1.440000e+03	2.550405e-14	4.452936e-15	4.452936e-15
1.440000e+03	1.480000e+03	1.844446e-14	3.273053e-15	3.273053e-15
1.480000e+03	1.520000e+03	1.531403e-14	3.366951e-15	3.366951e-15
1.520000e+03	1.560000e+03	1.381115e-14	2.932851e-15	2.932851e-15
1.560000e+03	1.600000e+03	1.233273e-14	3.304544e-15	3.304544e-15
1.600000e+03	1.640000e+03	8.421453e-15	2.316664e-15	2.316664e-15
1.640000e+03	1.680000e+03	7.109847e-15	2.302525e-15	2.302525e-15
1.680000e+03	1.720000e+03	2.840290e-15	3.604044e-15	3.604044e-15
1.720000e+03	1.760000e+03	5.315745e-15	1.630734e-15	1.630734e-15
1.760000e+03	1.800000e+03	3.777702e-15	2.153572e-15	2.153572e-15
1.800000e+03	1.840000e+03	2.123612e-15	1.038955e-15	1.038955e-15
1.840000e+03	1.880000e+03	1.779386e-15	6.062509e-16	6.062509e-16
1.880000e+03	1.920000e+03	4.512662e-15	1.694506e-15	1.694506e-15
1.920000e+03	1.960000e+03	2.292931e-15	1.018853e-15	1.018853e-15
1.960000e+03	2.000000e+03	2.097471e-15	7.723276e-16	7.723276e-16
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[Nominal]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[Nominal]
Path=VBS-QCD[Nominal]
ScaledBy=3.93694496576303425e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.091172e-12	1.339948e-12	1.339948e-12
8.000000e+01	1.200000e+02	1.800865e-10	2.002389e-11	2.002389e-11
1.200000e+02	1.600000e+02	1.309070e-09	8.841295e-11	8.841295e-11
1.600000e+02	2.000000e+02	4.540890e-09	1.795586e-10	1.795586e-10
2.000000e+02	2.400000e+02	8.775007e-09	2.779481e-10	2.779481e-10
2.400000e+02	2.800000e+02	1.102010e-08	3.555081e-10	3.555081e-10
2.800000e+02	3.200000e+02	1.052765e-08	3.453217e-10	3.453217e-10
3.200000e+02	3.600000e+02	1.051578e-08	2.672304e-10	2.672304e-10
3.600000e+02	4.000000e+02	9.755832e-09	2.900311e-10	2.900311e-10
4.000000e+02	4.400000e+02	9.038502e-09	2.705183e-10	2.705183e-10
4.400000e+02	4.800000e+02	8.180995e-09	2.633950e-10	2.633950e-10
4.800000e+02	5.200000e+02	6.893085e-09	6.904862e-10	6.904862e-10
5.200000e+02	5.600000e+02	6.860497e-09	1.978065e-10	1.978065e-10
5.600000e+02	6.000000e+02	3.454445e-08	2.799566e-08	2.799566e-08
6.000000e+02	6.400000e+02	5.413452e-09	1.450192e-10	1.450192e-10
6.400000e+02	6.800000e+02	4.861667e-09	1.464138e-10	1.464138e-10
6.800000e+02	7.200000e+02	4.523367e-09	1.398333e-10	1.398333e-10
7.200000e+02	7.600000e+02	4.085015e-09	1.164626e-10	1.164626e-10
7.600000e+02	8.000000e+02	3.021257e-09	7.771396e-10	7.771396e-10
8.000000e+02	8.400000e+02	3.224900e-09	8.019808e-11	8.019808e-11
8.400000e+02	8.800000e+02	2.962680e-09	9.887103e-11	9.887103e-11
8.800000e+02	9.200000e+02	2.631815e-09	9.422659e-11	9.422659e-11
9.200000e+02	9.600000e+02	2.302622e-09	1.331145e-10	1.331145e-10
9.600000e+02	1.000000e+03	2.173470e-09	8.198830e-11	8.198830e-11
1.000000e+03	1.040000e+03	1.950090e-09	5.997887e-11	5.997887e-11
1.040000e+03	1.080000e+03	1.559584e-09	1.201309e-10	1.201309e-10
1.080000e+03	1.120000e+03	1.505544e-09	5.780936e-11	5.780936e-11
1.120000e+03	1.160000e+03	1.306368e-09	1.021131e-10	1.021131e-10
1.160000e+03	1.200000e+03	1.031750e-09	2.299820e-10	2.299820e-10
1.200000e+03	1.240000e+03	1.126120e-09	5.867104e-11	5.867104e-11
1.240000e+03	1.280000e+03	1.014481e-09	4.936413e-11	4.936413e-11
1.280000e+03	1.320000e+03	8.308485e-10	6.479889e-11	6.479889e-11
1.320000e+03	1.360000e+03	7.022458e-10	8.173574e-11	8.173574e-11
1.360000e+03	1.400000e+03	6.894993e-10	4.272768e-11	4.272768e-11
1.400000e+03	1.440000e+03	6.579250e-10	4.131651e-11	4.131651e-11
1.440000e+03	1.480000e+03	6.179903e-10	4.097505e-11	4.097505e-11
1.480000e+03	1.520000e+03	5.830373e-10	3.942289e-11	3.942289e-11
1.520000e+03	1.560000e+03	4.371985e-10	3.130193e-11	3.130193e-11
1.560000e+03	1.600000e+03	4.274027e-10	2.785682e-11	2.785682e-11
1.600000e+03	1.640000e+03	4.101600e-10	2.417752e-11	2.417752e-11
1.640000e+03	1.680000e+03	3.199283e-10	2.342298e-11	2.342298e-11
1.680000e+03	1.720000e+03	3.141583e-10	2.411272e-11	2.411272e-11
1.720000e+03	1.760000e+03	1.175208e-10	1.025338e-10	1.025338e-10
1.760000e+03	1.800000e+03	2.402591e-10	2.022530e-11	2.022530e-11
1.800000e+03	1.840000e+03	1.887784e-10	5.636105e-11	5.636105e-11
1.840000e+03	1.880000e+03	2.916555e-10	7.644288e-11	7.644288e-11
1.880000e+03	1.920000e+03	1.940072e-10	1.628229e-11	1.628229e-11
1.920000e+03	1.960000e+03	1.955073e-10	2.174470e-11	2.174470e-11
1.960000e+03	2.000000e+03	1.584250e-10	1.713198e-11	1.713198e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[MUR=2__MUF=2__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[MUR=2__MUF=2__LHAPDF=325100]
Path=VBS-QCD[MUR=2__MUF=2__LHAPDF=325100]
ScaledBy=3.93695387150655647e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.730177e-12	1.770748e-12	1.770748e-12
8.000000e+01	1.200000e+02	2.238053e-10	2.252551e-11	2.252551e-11
1.200000e+02	1.600000e+02	1.739864e-09	1.004963e-10	1.004963e-10
1.600000e+02	2.000000e+02	5.948653e-09	2.120667e-10	2.120667e-10
2.000000e+02	2.400000e+02	1.082633e-08	2.966609e-10	2.966609e-10
2.400000e+02	2.800000e+02	1.318402e-08	3.370912e-10	3.370912e-10
2.800000e+02	3.200000e+02	1.269649e-08	3.902597e-10	3.902597e-10
3.200000e+02	3.600000e+02	1.247753e-08	2.888731e-10	2.888731e-10
3.600000e+02	4.000000e+02	1.189050e-08	2.591744e-10	2.591744e-10
4.000000e+02	4.400000e+02	1.085234e-08	2.483913e-10	2.483913e-10
4.400000e+02	4.800000e+02	9.647363e-09	2.571047e-10	2.571047e-10
4.800000e+02	5.200000e+02	8.246777e-09	6.239032e-10	6.239032e-10
5.200000e+02	5.600000e+02	8.118420e-09	1.790136e-10	1.790136e-10
5.600000e+02	6.000000e+02	2.757188e-08	1.994719e-08	1.994719e-08
6.000000e+02	6.400000e+02	6.347015e-09	1.467249e-10	1.467249e-10
6.400000e+02	6.800000e+02	5.720313e-09	1.438122e-10	1.438122e-10
6.800000e+02	7.200000e+02	5.300975e-09	1.251006e-10	1.251006e-10
7.200000e+02	7.600000e+02	4.759550e-09	1.206954e-10	1.206954e-10
7.600000e+02	8.000000e+02	3.671545e-09	7.488212e-10	7.488212e-10
8.000000e+02	8.400000e+02	3.696910e-09	8.971692e-11	8.971692e-11
8.400000e+02	8.800000e+02	3.370555e-09	9.188053e-11	9.188053e-11
8.800000e+02	9.200000e+02	3.011188e-09	9.046280e-11	9.046280e-11
9.200000e+02	9.600000e+02	2.671855e-09	1.232229e-10	1.232229e-10
9.600000e+02	1.000000e+03	2.458866e-09	8.765258e-11	8.765258e-11
1.000000e+03	1.040000e+03	2.181573e-09	6.719287e-11	6.719287e-11
1.040000e+03	1.080000e+03	1.816707e-09	9.715793e-11	9.715793e-11
1.080000e+03	1.120000e+03	1.670560e-09	5.941596e-11	5.941596e-11
1.120000e+03	1.160000e+03	1.531136e-09	1.019561e-10	1.019561e-10
1.160000e+03	1.200000e+03	1.203051e-09	2.238935e-10	2.238935e-10
1.200000e+03	1.240000e+03	1.275162e-09	6.892919e-11	6.892919e-11
1.240000e+03	1.280000e+03	1.113348e-09	5.096076e-11	5.096076e-11
1.280000e+03	1.320000e+03	9.724800e-10	6.108876e-11	6.108876e-11
1.320000e+03	1.360000e+03	8.224085e-10	6.718708e-11	6.718708e-11
1.360000e+03	1.400000e+03	7.929775e-10	4.450004e-11	4.450004e-11
1.400000e+03	1.440000e+03	7.414410e-10	4.137153e-11	4.137153e-11
1.440000e+03	1.480000e+03	6.710710e-10	4.200404e-11	4.200404e-11
1.480000e+03	1.520000e+03	6.190800e-10	4.007994e-11	4.007994e-11
1.520000e+03	1.560000e+03	4.836743e-10	3.330404e-11	3.330404e-11
1.560000e+03	1.600000e+03	4.634862e-10	3.129241e-11	3.129241e-11
1.600000e+03	1.640000e+03	4.378340e-10	2.784019e-11	2.784019e-11
1.640000e+03	1.680000e+03	3.596882e-10	2.998631e-11	2.998631e-11
1.680000e+03	1.720000e+03	3.420960e-10	2.553439e-11	2.553439e-11
1.720000e+03	1.760000e+03	1.391199e-10	1.034620e-10	1.034620e-10
1.760000e+03	1.800000e+03	2.498469e-10	2.064543e-11	2.064543e-11
1.800000e+03	1.840000e+03	2.060041e-10	6.381827e-11	6.381827e-11
1.840000e+03	1.880000e+03	2.880668e-10	4.991019e-11	4.991019e-11
1.880000e+03	1.920000e+03	2.092785e-10	1.733155e-11	1.733155e-11
1.920000e+03	1.960000e+03	1.992839e-10	2.155808e-11	2.155808e-11
1.960000e+03	2.000000e+03	1.695572e-10	1.913774e-11	1.913774e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[MUR=2__MUF=1__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[MUR=2__MUF=1__LHAPDF=325100]
Path=VBS-QCD[MUR=2__MUF=1__LHAPDF=325100]
ScaledBy=3.93697194469395339e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.703415e-12	1.692868e-12	1.692868e-12
8.000000e+01	1.200000e+02	2.295535e-10	2.308151e-11	2.308151e-11
1.200000e+02	1.600000e+02	1.746051e-09	9.636454e-11	9.636454e-11
1.600000e+02	2.000000e+02	5.781420e-09	2.009251e-10	2.009251e-10
2.000000e+02	2.400000e+02	1.073855e-08	2.920281e-10	2.920281e-10
2.400000e+02	2.800000e+02	1.311859e-08	3.371537e-10	3.371537e-10
2.800000e+02	3.200000e+02	1.281860e-08	3.456924e-10	3.456924e-10
3.200000e+02	3.600000e+02	1.263980e-08	2.882284e-10	2.882284e-10
3.600000e+02	4.000000e+02	1.186589e-08	2.662712e-10	2.662712e-10
4.000000e+02	4.400000e+02	1.096407e-08	2.498857e-10	2.498857e-10
4.400000e+02	4.800000e+02	9.764570e-09	2.574162e-10	2.574162e-10
4.800000e+02	5.200000e+02	8.552770e-09	5.335934e-10	5.335934e-10
5.200000e+02	5.600000e+02	8.184847e-09	1.868093e-10	1.868093e-10
5.600000e+02	6.000000e+02	2.934058e-08	2.156694e-08	2.156694e-08
6.000000e+02	6.400000e+02	6.486480e-09	1.528545e-10	1.528545e-10
6.400000e+02	6.800000e+02	5.794020e-09	1.523079e-10	1.523079e-10
6.800000e+02	7.200000e+02	5.393130e-09	1.315746e-10	1.315746e-10
7.200000e+02	7.600000e+02	4.818830e-09	1.240429e-10	1.240429e-10
7.600000e+02	8.000000e+02	3.718455e-09	7.741275e-10	7.741275e-10
8.000000e+02	8.400000e+02	3.773037e-09	9.287091e-11	9.287091e-11
8.400000e+02	8.800000e+02	3.459840e-09	1.015684e-10	1.015684e-10
8.800000e+02	9.200000e+02	3.090160e-09	9.709239e-11	9.709239e-11
9.200000e+02	9.600000e+02	2.737643e-09	1.308037e-10	1.308037e-10
9.600000e+02	1.000000e+03	2.531618e-09	9.335199e-11	9.335199e-11
1.000000e+03	1.040000e+03	2.261885e-09	6.980660e-11	6.980660e-11
1.040000e+03	1.080000e+03	1.865492e-09	1.072796e-10	1.072796e-10
1.080000e+03	1.120000e+03	1.716821e-09	6.125182e-11	6.125182e-11
1.120000e+03	1.160000e+03	1.565757e-09	1.055586e-10	1.055586e-10
1.160000e+03	1.200000e+03	1.240040e-09	2.325004e-10	2.325004e-10
1.200000e+03	1.240000e+03	1.317784e-09	7.118225e-11	7.118225e-11
1.240000e+03	1.280000e+03	1.161656e-09	5.398300e-11	5.398300e-11
1.280000e+03	1.320000e+03	9.892155e-10	6.731691e-11	6.731691e-11
1.320000e+03	1.360000e+03	8.433018e-10	7.742550e-11	7.742550e-11
1.360000e+03	1.400000e+03	8.112698e-10	4.729302e-11	4.729302e-11
1.400000e+03	1.440000e+03	7.627437e-10	4.391678e-11	4.391678e-11
1.440000e+03	1.480000e+03	6.934535e-10	4.276991e-11	4.276991e-11
1.480000e+03	1.520000e+03	6.476337e-10	4.200935e-11	4.200935e-11
1.520000e+03	1.560000e+03	4.999665e-10	3.408982e-11	3.408982e-11
1.560000e+03	1.600000e+03	4.846162e-10	3.374128e-11	3.374128e-11
1.600000e+03	1.640000e+03	4.602493e-10	2.886374e-11	2.886374e-11
1.640000e+03	1.680000e+03	3.711160e-10	3.038916e-11	3.038916e-11
1.680000e+03	1.720000e+03	3.617900e-10	2.678051e-11	2.678051e-11
1.720000e+03	1.760000e+03	1.401980e-10	1.144377e-10	1.144377e-10
1.760000e+03	1.800000e+03	2.607677e-10	2.154957e-11	2.154957e-11
1.800000e+03	1.840000e+03	2.064422e-10	7.045479e-11	7.045479e-11
1.840000e+03	1.880000e+03	2.999610e-10	5.324276e-11	5.324276e-11
1.880000e+03	1.920000e+03	2.204609e-10	1.863419e-11	1.863419e-11
1.920000e+03	1.960000e+03	2.087551e-10	2.286605e-11	2.286605e-11
1.960000e+03	2.000000e+03	1.794678e-10	2.036775e-11	2.036775e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[MUR=1__MUF=2__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[MUR=1__MUF=2__LHAPDF=325100]
Path=VBS-QCD[MUR=1__MUF=2__LHAPDF=325100]
ScaledBy=3.93692362793450429e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.169016e-12	1.456426e-12	1.456426e-12
8.000000e+01	1.200000e+02	1.763510e-10	1.983054e-11	1.983054e-11
1.200000e+02	1.600000e+02	1.294960e-09	9.174418e-11	9.174418e-11
1.600000e+02	2.000000e+02	4.682005e-09	1.752105e-10	1.752105e-10
2.000000e+02	2.400000e+02	8.848263e-09	2.801811e-10	2.801811e-10
2.400000e+02	2.800000e+02	1.108286e-08	3.356555e-10	3.356555e-10
2.800000e+02	3.200000e+02	1.044652e-08	4.036262e-10	4.036262e-10
3.200000e+02	3.600000e+02	1.042634e-08	2.620354e-10	2.620354e-10
3.600000e+02	4.000000e+02	9.871413e-09	2.745549e-10	2.745549e-10
4.000000e+02	4.400000e+02	9.040345e-09	2.664546e-10	2.664546e-10
4.400000e+02	4.800000e+02	8.159785e-09	2.597708e-10	2.597708e-10
4.800000e+02	5.200000e+02	6.643903e-09	8.354797e-10	8.354797e-10
5.200000e+02	5.600000e+02	6.876723e-09	1.872552e-10	1.872552e-10
5.600000e+02	6.000000e+02	3.240705e-08	2.592187e-08	2.592187e-08
6.000000e+02	6.400000e+02	5.364340e-09	1.380592e-10	1.380592e-10
6.400000e+02	6.800000e+02	4.873140e-09	1.355129e-10	1.355129e-10
6.800000e+02	7.200000e+02	4.505173e-09	1.284654e-10	1.284654e-10
7.200000e+02	7.600000e+02	4.082375e-09	1.129500e-10	1.129500e-10
7.600000e+02	8.000000e+02	3.026988e-09	7.552634e-10	7.552634e-10
8.000000e+02	8.400000e+02	3.202823e-09	7.746202e-11	7.746202e-11
8.400000e+02	8.800000e+02	2.922622e-09	8.851532e-11	8.851532e-11
8.800000e+02	9.200000e+02	2.597217e-09	8.602383e-11	8.602383e-11
9.200000e+02	9.600000e+02	2.276098e-09	1.260787e-10	1.260787e-10
9.600000e+02	1.000000e+03	2.137002e-09	7.730500e-11	7.730500e-11
1.000000e+03	1.040000e+03	1.906933e-09	5.820813e-11	5.820813e-11
1.040000e+03	1.080000e+03	1.545108e-09	1.082322e-10	1.082322e-10
1.080000e+03	1.120000e+03	1.481236e-09	5.553363e-11	5.553363e-11
1.120000e+03	1.160000e+03	1.296837e-09	9.898927e-11	9.898927e-11
1.160000e+03	1.200000e+03	1.018668e-09	2.227006e-10	2.227006e-10
1.200000e+03	1.240000e+03	1.104554e-09	5.660775e-11	5.660775e-11
1.240000e+03	1.280000e+03	9.885103e-10	4.671826e-11	4.671826e-11
1.280000e+03	1.320000e+03	8.308422e-10	5.766838e-11	5.766838e-11
1.320000e+03	1.360000e+03	6.988695e-10	7.038942e-11	7.038942e-11
1.360000e+03	1.400000e+03	6.846580e-10	3.994247e-11	3.994247e-11
1.400000e+03	1.440000e+03	6.505570e-10	3.793903e-11	3.793903e-11
1.440000e+03	1.480000e+03	6.050368e-10	3.984268e-11	3.984268e-11
1.480000e+03	1.520000e+03	5.639807e-10	3.766932e-11	3.766932e-11
1.520000e+03	1.560000e+03	4.289045e-10	3.046376e-11	3.046376e-11
1.560000e+03	1.600000e+03	4.157742e-10	2.645688e-11	2.645688e-11
1.600000e+03	1.640000e+03	3.945065e-10	2.323958e-11	2.323958e-11
1.640000e+03	1.680000e+03	3.138893e-10	2.321182e-11	2.321182e-11
1.680000e+03	1.720000e+03	3.010207e-10	2.320528e-11	2.320528e-11
1.720000e+03	1.760000e+03	1.204067e-10	9.302150e-11	9.302150e-11
1.760000e+03	1.800000e+03	2.331132e-10	1.952748e-11	1.952748e-11
1.800000e+03	1.840000e+03	1.899305e-10	5.123125e-11	5.123125e-11
1.840000e+03	1.880000e+03	2.825063e-10	7.140810e-11	7.140810e-11
1.880000e+03	1.920000e+03	1.871428e-10	1.540019e-11	1.540019e-11
1.920000e+03	1.960000e+03	1.887002e-10	2.082501e-11	2.082501e-11
1.960000e+03	2.000000e+03	1.516648e-10	1.616347e-11	1.616347e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[MUR=1__MUF=1__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[MUR=1__MUF=1__LHAPDF=325100]
Path=VBS-QCD[MUR=1__MUF=1__LHAPDF=325100]
ScaledBy=3.93694496576303425e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.091172e-12	1.339948e-12	1.339948e-12
8.000000e+01	1.200000e+02	1.800865e-10	2.002389e-11	2.002389e-11
1.200000e+02	1.600000e+02	1.309070e-09	8.841295e-11	8.841295e-11
1.600000e+02	2.000000e+02	4.540890e-09	1.795586e-10	1.795586e-10
2.000000e+02	2.400000e+02	8.775007e-09	2.779481e-10	2.779481e-10
2.400000e+02	2.800000e+02	1.102010e-08	3.555081e-10	3.555081e-10
2.800000e+02	3.200000e+02	1.052765e-08	3.453217e-10	3.453217e-10
3.200000e+02	3.600000e+02	1.051578e-08	2.672304e-10	2.672304e-10
3.600000e+02	4.000000e+02	9.755832e-09	2.900311e-10	2.900311e-10
4.000000e+02	4.400000e+02	9.038502e-09	2.705183e-10	2.705183e-10
4.400000e+02	4.800000e+02	8.180995e-09	2.633950e-10	2.633950e-10
4.800000e+02	5.200000e+02	6.893085e-09	6.904862e-10	6.904862e-10
5.200000e+02	5.600000e+02	6.860497e-09	1.978065e-10	1.978065e-10
5.600000e+02	6.000000e+02	3.454445e-08	2.799566e-08	2.799566e-08
6.000000e+02	6.400000e+02	5.413452e-09	1.450192e-10	1.450192e-10
6.400000e+02	6.800000e+02	4.861667e-09	1.464138e-10	1.464138e-10
6.800000e+02	7.200000e+02	4.523367e-09	1.398333e-10	1.398333e-10
7.200000e+02	7.600000e+02	4.085015e-09	1.164626e-10	1.164626e-10
7.600000e+02	8.000000e+02	3.021257e-09	7.771396e-10	7.771396e-10
8.000000e+02	8.400000e+02	3.224900e-09	8.019808e-11	8.019808e-11
8.400000e+02	8.800000e+02	2.962680e-09	9.887103e-11	9.887103e-11
8.800000e+02	9.200000e+02	2.631815e-09	9.422659e-11	9.422659e-11
9.200000e+02	9.600000e+02	2.302622e-09	1.331145e-10	1.331145e-10
9.600000e+02	1.000000e+03	2.173470e-09	8.198830e-11	8.198830e-11
1.000000e+03	1.040000e+03	1.950090e-09	5.997887e-11	5.997887e-11
1.040000e+03	1.080000e+03	1.559584e-09	1.201309e-10	1.201309e-10
1.080000e+03	1.120000e+03	1.505544e-09	5.780936e-11	5.780936e-11
1.120000e+03	1.160000e+03	1.306368e-09	1.021131e-10	1.021131e-10
1.160000e+03	1.200000e+03	1.031750e-09	2.299820e-10	2.299820e-10
1.200000e+03	1.240000e+03	1.126120e-09	5.867104e-11	5.867104e-11
1.240000e+03	1.280000e+03	1.014481e-09	4.936413e-11	4.936413e-11
1.280000e+03	1.320000e+03	8.308485e-10	6.479889e-11	6.479889e-11
1.320000e+03	1.360000e+03	7.022458e-10	8.173574e-11	8.173574e-11
1.360000e+03	1.400000e+03	6.894993e-10	4.272768e-11	4.272768e-11
1.400000e+03	1.440000e+03	6.579250e-10	4.131651e-11	4.131651e-11
1.440000e+03	1.480000e+03	6.179903e-10	4.097505e-11	4.097505e-11
1.480000e+03	1.520000e+03	5.830373e-10	3.942289e-11	3.942289e-11
1.520000e+03	1.560000e+03	4.371985e-10	3.130193e-11	3.130193e-11
1.560000e+03	1.600000e+03	4.274027e-10	2.785682e-11	2.785682e-11
1.600000e+03	1.640000e+03	4.101600e-10	2.417752e-11	2.417752e-11
1.640000e+03	1.680000e+03	3.199283e-10	2.342298e-11	2.342298e-11
1.680000e+03	1.720000e+03	3.141583e-10	2.411272e-11	2.411272e-11
1.720000e+03	1.760000e+03	1.175208e-10	1.025338e-10	1.025338e-10
1.760000e+03	1.800000e+03	2.402591e-10	2.022530e-11	2.022530e-11
1.800000e+03	1.840000e+03	1.887784e-10	5.636105e-11	5.636105e-11
1.840000e+03	1.880000e+03	2.916555e-10	7.644288e-11	7.644288e-11
1.880000e+03	1.920000e+03	1.940072e-10	1.628229e-11	1.628229e-11
1.920000e+03	1.960000e+03	1.955073e-10	2.174470e-11	2.174470e-11
1.960000e+03	2.000000e+03	1.584250e-10	1.713198e-11	1.713198e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[MUR=1__MUF=0.5__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[MUR=1__MUF=0.5__LHAPDF=325100]
Path=VBS-QCD[MUR=1__MUF=0.5__LHAPDF=325100]
ScaledBy=3.93690451376445859e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.107986e-12	1.313472e-12	1.313472e-12
8.000000e+01	1.200000e+02	1.948725e-10	3.673320e-11	3.673320e-11
1.200000e+02	1.600000e+02	2.100273e-10	1.051634e-09	1.051634e-09
1.600000e+02	2.000000e+02	4.469345e-09	4.822532e-10	4.822532e-10
2.000000e+02	2.400000e+02	8.286073e-09	4.820105e-10	4.820105e-10
2.400000e+02	2.800000e+02	1.048325e-08	6.843456e-10	6.843456e-10
2.800000e+02	3.200000e+02	1.098533e-08	4.268795e-10	4.268795e-10
3.200000e+02	3.600000e+02	1.019138e-08	3.258832e-10	3.258832e-10
3.600000e+02	4.000000e+02	9.662347e-09	3.118944e-10	3.118944e-10
4.000000e+02	4.400000e+02	9.712543e-09	6.417760e-10	6.417760e-10
4.400000e+02	4.800000e+02	8.213975e-09	2.809138e-10	2.809138e-10
4.800000e+02	5.200000e+02	7.331585e-09	4.776311e-10	4.776311e-10
5.200000e+02	5.600000e+02	7.322795e-09	4.737856e-10	4.737856e-10
5.600000e+02	6.000000e+02	3.584082e-08	2.923199e-08	2.923199e-08
6.000000e+02	6.400000e+02	5.473392e-09	1.951475e-10	1.951475e-10
6.400000e+02	6.800000e+02	4.875575e-09	1.567595e-10	1.567595e-10
6.800000e+02	7.200000e+02	4.543318e-09	1.567229e-10	1.567229e-10
7.200000e+02	7.600000e+02	4.109440e-09	1.263479e-10	1.263479e-10
7.600000e+02	8.000000e+02	3.042147e-09	8.036600e-10	8.036600e-10
8.000000e+02	8.400000e+02	3.222890e-09	8.672824e-11	8.672824e-11
8.400000e+02	8.800000e+02	3.020330e-09	1.188808e-10	1.188808e-10
8.800000e+02	9.200000e+02	2.656175e-09	1.088838e-10	1.088838e-10
9.200000e+02	9.600000e+02	2.344958e-09	1.438634e-10	1.438634e-10
9.600000e+02	1.000000e+03	2.227547e-09	8.826080e-11	8.826080e-11
1.000000e+03	1.040000e+03	2.044169e-09	7.418554e-11	7.418554e-11
1.040000e+03	1.080000e+03	1.576105e-09	1.387634e-10	1.387634e-10
1.080000e+03	1.120000e+03	1.534384e-09	6.162990e-11	6.162990e-11
1.120000e+03	1.160000e+03	1.328491e-09	1.075464e-10	1.075464e-10
1.160000e+03	1.200000e+03	1.052261e-09	2.368860e-10	2.368860e-10
1.200000e+03	1.240000e+03	1.147789e-09	6.305538e-11	6.305538e-11
1.240000e+03	1.280000e+03	9.910528e-10	7.649935e-11	7.649935e-11
1.280000e+03	1.320000e+03	8.239210e-10	7.558961e-11	7.558961e-11
1.320000e+03	1.360000e+03	6.989210e-10	9.528441e-11	9.528441e-11
1.360000e+03	1.400000e+03	6.958725e-10	4.729567e-11	4.729567e-11
1.400000e+03	1.440000e+03	6.647327e-10	4.706661e-11	4.706661e-11
1.440000e+03	1.480000e+03	6.293980e-10	4.282757e-11	4.282757e-11
1.480000e+03	1.520000e+03	6.117732e-10	4.276391e-11	4.276391e-11
1.520000e+03	1.560000e+03	4.476087e-10	3.284998e-11	3.284998e-11
1.560000e+03	1.600000e+03	4.394280e-10	2.992238e-11	2.992238e-11
1.600000e+03	1.640000e+03	4.388343e-10	3.124049e-11	3.124049e-11
1.640000e+03	1.680000e+03	3.268267e-10	2.397530e-11	2.397530e-11
1.680000e+03	1.720000e+03	3.339305e-10	2.559147e-11	2.559147e-11
1.720000e+03	1.760000e+03	1.209544e-10	1.086101e-10	1.086101e-10
1.760000e+03	1.800000e+03	2.467050e-10	2.088064e-11	2.088064e-11
1.800000e+03	1.840000e+03	1.890137e-10	6.233281e-11	6.233281e-11
1.840000e+03	1.880000e+03	3.012525e-10	8.131397e-11	8.131397e-11
1.880000e+03	1.920000e+03	2.023050e-10	1.754691e-11	1.754691e-11
1.920000e+03	1.960000e+03	2.045200e-10	2.317105e-11	2.317105e-11
1.960000e+03	2.000000e+03	1.657955e-10	1.849995e-11	1.849995e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[MUR=0.5__MUF=1__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[MUR=0.5__MUF=1__LHAPDF=325100]
Path=VBS-QCD[MUR=0.5__MUF=1__LHAPDF=325100]
ScaledBy=3.93681301321274855e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.529672e-12	9.587335e-13	9.587335e-13
8.000000e+01	1.200000e+02	1.306007e-10	1.361238e-11	1.361238e-11
1.200000e+02	1.600000e+02	1.143165e-09	9.411682e-11	9.411682e-11
1.600000e+02	2.000000e+02	4.071040e-09	1.826077e-10	1.826077e-10
2.000000e+02	2.400000e+02	8.001477e-09	3.565887e-10	3.565887e-10
2.400000e+02	2.800000e+02	1.017817e-08	3.710515e-10	3.710515e-10
2.800000e+02	3.200000e+02	9.787725e-09	3.789731e-10	3.789731e-10
3.200000e+02	3.600000e+02	9.895623e-09	3.042950e-10	3.042950e-10
3.600000e+02	4.000000e+02	9.496862e-09	2.735598e-10	2.735598e-10
4.000000e+02	4.400000e+02	8.787042e-09	2.471213e-10	2.471213e-10
4.400000e+02	4.800000e+02	7.800005e-09	2.508487e-10	2.508487e-10
4.800000e+02	5.200000e+02	6.765025e-09	5.213051e-10	5.213051e-10
5.200000e+02	5.600000e+02	6.521128e-09	2.061424e-10	2.061424e-10
5.600000e+02	6.000000e+02	2.422915e-08	1.783300e-08	1.783300e-08
6.000000e+02	6.400000e+02	5.314805e-09	1.993882e-10	1.993882e-10
6.400000e+02	6.800000e+02	4.681505e-09	1.897124e-10	1.897124e-10
6.800000e+02	7.200000e+02	4.320355e-09	1.579142e-10	1.579142e-10
7.200000e+02	7.600000e+02	4.099912e-09	1.737835e-10	1.737835e-10
7.600000e+02	8.000000e+02	2.850978e-09	9.316400e-10	9.316400e-10
8.000000e+02	8.400000e+02	3.131705e-09	9.724531e-11	9.724531e-11
8.400000e+02	8.800000e+02	2.902455e-09	9.384295e-11	9.384295e-11
8.800000e+02	9.200000e+02	2.587092e-09	1.042802e-10	1.042802e-10
9.200000e+02	9.600000e+02	2.279825e-09	1.433019e-10	1.433019e-10
9.600000e+02	1.000000e+03	2.057125e-09	1.108279e-10	1.108279e-10
1.000000e+03	1.040000e+03	1.846072e-09	6.706584e-11	6.706584e-11
1.040000e+03	1.080000e+03	1.587125e-09	1.167065e-10	1.167065e-10
1.080000e+03	1.120000e+03	1.426008e-09	5.787078e-11	5.787078e-11
1.120000e+03	1.160000e+03	1.301503e-09	1.327143e-10	1.327143e-10
1.160000e+03	1.200000e+03	9.799582e-10	2.934299e-10	2.934299e-10
1.200000e+03	1.240000e+03	1.086087e-09	8.018623e-11	8.018623e-11
1.240000e+03	1.280000e+03	1.001065e-09	5.819471e-11	5.819471e-11
1.280000e+03	1.320000e+03	8.317523e-10	7.405994e-11	7.405994e-11
1.320000e+03	1.360000e+03	7.344778e-10	7.753630e-11	7.753630e-11
1.360000e+03	1.400000e+03	7.428007e-10	4.911350e-11	4.911350e-11
1.400000e+03	1.440000e+03	6.901020e-10	4.232580e-11	4.232580e-11
1.440000e+03	1.480000e+03	6.116248e-10	3.624876e-11	3.624876e-11
1.480000e+03	1.520000e+03	5.558113e-10	4.161682e-11	4.161682e-11
1.520000e+03	1.560000e+03	4.456618e-10	3.483684e-11	3.483684e-11
1.560000e+03	1.600000e+03	4.216120e-10	3.410450e-11	3.410450e-11
1.600000e+03	1.640000e+03	3.977470e-10	2.799407e-11	2.799407e-11
1.640000e+03	1.680000e+03	3.576185e-10	3.475549e-11	3.475549e-11
1.680000e+03	1.720000e+03	3.111415e-10	2.528737e-11	2.528737e-11
1.720000e+03	1.760000e+03	1.474072e-10	8.279402e-11	8.279402e-11
1.760000e+03	1.800000e+03	2.321752e-10	2.039367e-11	2.039367e-11
1.800000e+03	1.840000e+03	1.677034e-10	6.273820e-11	6.273820e-11
1.840000e+03	1.880000e+03	2.751492e-10	4.565516e-11	4.565516e-11
1.880000e+03	1.920000e+03	2.014037e-10	1.746906e-11	1.746906e-11
1.920000e+03	1.960000e+03	1.863347e-10	2.281352e-11	2.281352e-11
1.960000e+03	2.000000e+03	1.544755e-10	1.724381e-11	1.724381e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100]
Path=VBS-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100]
ScaledBy=3.93677248221105319e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.355975e-12	7.605579e-13	7.605579e-13
8.000000e+01	1.200000e+02	1.416666e-10	2.653229e-11	2.653229e-11
1.200000e+02	1.600000e+02	7.849550e-10	3.118408e-10	3.118408e-10
1.600000e+02	2.000000e+02	3.731802e-09	4.699252e-10	4.699252e-10
2.000000e+02	2.400000e+02	7.741278e-09	4.866889e-10	4.866889e-10
2.400000e+02	2.800000e+02	9.811950e-09	5.447178e-10	5.447178e-10
2.800000e+02	3.200000e+02	1.011000e-08	3.986897e-10	3.986897e-10
3.200000e+02	3.600000e+02	9.568993e-09	3.522571e-10	3.522571e-10
3.600000e+02	4.000000e+02	9.324825e-09	2.950901e-10	2.950901e-10
4.000000e+02	4.400000e+02	9.645533e-09	8.688067e-10	8.688067e-10
4.400000e+02	4.800000e+02	7.863873e-09	2.461358e-10	2.461358e-10
4.800000e+02	5.200000e+02	6.900368e-09	4.820444e-10	4.820444e-10
5.200000e+02	5.600000e+02	6.865483e-09	4.453073e-10	4.453073e-10
5.600000e+02	6.000000e+02	3.532170e-08	2.889833e-08	2.889833e-08
6.000000e+02	6.400000e+02	5.348570e-09	1.945847e-10	1.945847e-10
6.400000e+02	6.800000e+02	4.641842e-09	1.941172e-10	1.941172e-10
6.800000e+02	7.200000e+02	4.354387e-09	1.724711e-10	1.724711e-10
7.200000e+02	7.600000e+02	4.005680e-09	1.691771e-10	1.691771e-10
7.600000e+02	8.000000e+02	2.579302e-09	1.196424e-09	1.196424e-09
8.000000e+02	8.400000e+02	3.109707e-09	9.692310e-11	9.692310e-11
8.400000e+02	8.800000e+02	2.896342e-09	1.047040e-10	1.047040e-10
8.800000e+02	9.200000e+02	2.558948e-09	1.132768e-10	1.132768e-10
9.200000e+02	9.600000e+02	2.255630e-09	1.557940e-10	1.557940e-10
9.600000e+02	1.000000e+03	2.083195e-09	1.210897e-10	1.210897e-10
1.000000e+03	1.040000e+03	1.931000e-09	7.441054e-11	7.441054e-11
1.040000e+03	1.080000e+03	1.585985e-09	1.125525e-10	1.125525e-10
1.080000e+03	1.120000e+03	1.461413e-09	5.612361e-11	5.612361e-11
1.120000e+03	1.160000e+03	1.331182e-09	1.179206e-10	1.179206e-10
1.160000e+03	1.200000e+03	9.356452e-10	3.251958e-10	3.251958e-10
1.200000e+03	1.240000e+03	1.119333e-09	8.285850e-11	8.285850e-11
1.240000e+03	1.280000e+03	1.005720e-09	6.293294e-11	6.293294e-11
1.280000e+03	1.320000e+03	8.437455e-10	6.789010e-11	6.789010e-11
1.320000e+03	1.360000e+03	7.044375e-10	9.802404e-11	9.802404e-11
1.360000e+03	1.400000e+03	7.261517e-10	5.103452e-11	5.103452e-11
1.400000e+03	1.440000e+03	6.692035e-10	4.266855e-11	4.266855e-11
1.440000e+03	1.480000e+03	6.210212e-10	3.810227e-11	3.810227e-11
1.480000e+03	1.520000e+03	5.863633e-10	4.235758e-11	4.235758e-11
1.520000e+03	1.560000e+03	4.394548e-10	3.222224e-11	3.222224e-11
1.560000e+03	1.600000e+03	4.431447e-10	3.698575e-11	3.698575e-11
1.600000e+03	1.640000e+03	4.235875e-10	2.955699e-11	2.955699e-11
1.640000e+03	1.680000e+03	3.395045e-10	2.837556e-11	2.837556e-11
1.680000e+03	1.720000e+03	3.182035e-10	2.638203e-11	2.638203e-11
1.720000e+03	1.760000e+03	4.472743e-11	1.820088e-10	1.820088e-10
1.760000e+03	1.800000e+03	2.464756e-10	2.176048e-11	2.176048e-11
1.800000e+03	1.840000e+03	1.179025e-10	1.092261e-10	1.092261e-10
1.840000e+03	1.880000e+03	2.747737e-10	5.371808e-11	5.371808e-11
1.880000e+03	1.920000e+03	2.075156e-10	1.795895e-11	1.795895e-11
1.920000e+03	1.960000e+03	1.937019e-10	2.372888e-11	2.372888e-11
1.960000e+03	2.000000e+03	1.589434e-10	1.833044e-11	1.833044e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
Path=VBS-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
ScaledBy=3.93599824083047504e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.043870e-12	1.922278e-12	1.922278e-12
8.000000e+01	1.200000e+02	2.033243e-10	1.875386e-11	1.875386e-11
1.200000e+02	1.600000e+02	1.623631e-09	8.432078e-11	8.432078e-11
1.600000e+02	2.000000e+02	4.799983e-09	6.654046e-10	6.654046e-10
2.000000e+02	2.400000e+02	1.018580e-08	2.572053e-10	2.572053e-10
2.400000e+02	2.800000e+02	1.275421e-08	3.119341e-10	3.119341e-10
2.800000e+02	3.200000e+02	1.221963e-08	3.207483e-10	3.207483e-10
3.200000e+02	3.600000e+02	1.182945e-08	2.328346e-10	2.328346e-10
3.600000e+02	4.000000e+02	1.115071e-08	2.580625e-10	2.580625e-10
4.000000e+02	4.400000e+02	1.012217e-08	2.482841e-10	2.482841e-10
4.400000e+02	4.800000e+02	9.155777e-09	2.303819e-10	2.303819e-10
4.800000e+02	5.200000e+02	7.970698e-09	5.736245e-10	5.736245e-10
5.200000e+02	5.600000e+02	7.692937e-09	1.805692e-10	1.805692e-10
5.600000e+02	6.000000e+02	3.180988e-08	2.452141e-08	2.452141e-08
6.000000e+02	6.400000e+02	6.147450e-09	1.366068e-10	1.366068e-10
6.400000e+02	6.800000e+02	5.517025e-09	1.365155e-10	1.365155e-10
6.800000e+02	7.200000e+02	5.101975e-09	1.258654e-10	1.258654e-10
7.200000e+02	7.600000e+02	4.562672e-09	1.108944e-10	1.108944e-10
7.600000e+02	8.000000e+02	3.617145e-09	6.513833e-10	6.513833e-10
8.000000e+02	8.400000e+02	3.609317e-09	8.167734e-11	8.167734e-11
8.400000e+02	8.800000e+02	3.318955e-09	9.586908e-11	9.586908e-11
8.800000e+02	9.200000e+02	2.935833e-09	9.022171e-11	9.022171e-11
9.200000e+02	9.600000e+02	2.626388e-09	1.204843e-10	1.204843e-10
9.600000e+02	1.000000e+03	2.446353e-09	8.090716e-11	8.090716e-11
1.000000e+03	1.040000e+03	2.186733e-09	6.473477e-11	6.473477e-11
1.040000e+03	1.080000e+03	1.777582e-09	1.042726e-10	1.042726e-10
1.080000e+03	1.120000e+03	1.656278e-09	5.709937e-11	5.709937e-11
1.120000e+03	1.160000e+03	1.479710e-09	9.166317e-11	9.166317e-11
1.160000e+03	1.200000e+03	1.199852e-09	1.949096e-10	1.949096e-10
1.200000e+03	1.240000e+03	1.273117e-09	6.040910e-11	6.040910e-11
1.240000e+03	1.280000e+03	1.106176e-09	4.914115e-11	4.914115e-11
1.280000e+03	1.320000e+03	9.285922e-10	6.074075e-11	6.074075e-11
1.320000e+03	1.360000e+03	8.018742e-10	7.041408e-11	7.041408e-11
1.360000e+03	1.400000e+03	7.687520e-10	4.138669e-11	4.138669e-11
1.400000e+03	1.440000e+03	7.322813e-10	4.164220e-11	4.164220e-11
1.440000e+03	1.480000e+03	6.717253e-10	4.285253e-11	4.285253e-11
1.480000e+03	1.520000e+03	6.360753e-10	3.997462e-11	3.997462e-11
1.520000e+03	1.560000e+03	4.802685e-10	3.180967e-11	3.180967e-11
1.560000e+03	1.600000e+03	4.691775e-10	2.814414e-11	2.814414e-11
1.600000e+03	1.640000e+03	4.448650e-10	2.649106e-11	2.649106e-11
1.640000e+03	1.680000e+03	3.479170e-10	2.484038e-11	2.484038e-11
1.680000e+03	1.720000e+03	3.469005e-10	2.501016e-11	2.501016e-11
1.720000e+03	1.760000e+03	1.563502e-10	8.519382e-11	8.519382e-11
1.760000e+03	1.800000e+03	2.561515e-10	2.079742e-11	2.079742e-11
1.800000e+03	1.840000e+03	2.239460e-10	4.893187e-11	4.893187e-11
1.840000e+03	1.880000e+03	2.928125e-10	6.415358e-11	6.415358e-11
1.880000e+03	1.920000e+03	2.080280e-10	1.716001e-11	1.716001e-11
1.920000e+03	1.960000e+03	2.075802e-10	2.333403e-11	2.333403e-11
1.960000e+03	2.000000e+03	1.722579e-10	1.872062e-11	1.872062e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
Path=VBS-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=3.93602269865109171e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.998960e-12	1.879822e-12	1.879822e-12
8.000000e+01	1.200000e+02	2.014469e-10	1.850758e-11	1.850758e-11
1.200000e+02	1.600000e+02	1.607991e-09	8.536089e-11	8.536089e-11
1.600000e+02	2.000000e+02	4.757303e-09	6.597659e-10	6.597659e-10
2.000000e+02	2.400000e+02	1.012995e-08	2.599043e-10	2.599043e-10
2.400000e+02	2.800000e+02	1.272741e-08	3.260688e-10	3.260688e-10
2.800000e+02	3.200000e+02	1.221090e-08	3.198648e-10	3.198648e-10
3.200000e+02	3.600000e+02	1.183094e-08	2.363826e-10	2.363826e-10
3.600000e+02	4.000000e+02	1.117549e-08	2.718706e-10	2.718706e-10
4.000000e+02	4.400000e+02	1.017493e-08	2.540375e-10	2.540375e-10
4.400000e+02	4.800000e+02	9.204095e-09	2.416578e-10	2.416578e-10
4.800000e+02	5.200000e+02	7.969970e-09	6.337951e-10	6.337951e-10
5.200000e+02	5.600000e+02	7.758935e-09	1.884043e-10	1.884043e-10
5.600000e+02	6.000000e+02	3.289200e-08	2.552609e-08	2.552609e-08
6.000000e+02	6.400000e+02	6.204277e-09	1.427591e-10	1.427591e-10
6.400000e+02	6.800000e+02	5.571393e-09	1.427655e-10	1.427655e-10
6.800000e+02	7.200000e+02	5.149582e-09	1.364239e-10	1.364239e-10
7.200000e+02	7.600000e+02	4.621807e-09	1.162219e-10	1.162219e-10
7.600000e+02	8.000000e+02	3.615215e-09	7.123879e-10	7.123879e-10
8.000000e+02	8.400000e+02	3.660128e-09	8.481856e-11	8.481856e-11
8.400000e+02	8.800000e+02	3.371725e-09	1.000568e-10	1.000568e-10
8.800000e+02	9.200000e+02	2.986470e-09	9.541400e-11	9.541400e-11
9.200000e+02	9.600000e+02	2.670977e-09	1.280642e-10	1.280642e-10
9.600000e+02	1.000000e+03	2.488926e-09	8.531592e-11	8.531592e-11
1.000000e+03	1.040000e+03	2.228159e-09	6.675683e-11	6.675683e-11
1.040000e+03	1.080000e+03	1.801462e-09	1.144144e-10	1.144144e-10
1.080000e+03	1.120000e+03	1.689362e-09	5.948769e-11	5.948769e-11
1.120000e+03	1.160000e+03	1.504370e-09	9.820648e-11	9.820648e-11
1.160000e+03	1.200000e+03	1.211743e-09	2.123161e-10	2.123161e-10
1.200000e+03	1.240000e+03	1.297463e-09	6.310677e-11	6.310677e-11
1.240000e+03	1.280000e+03	1.133584e-09	5.122823e-11	5.122823e-11
1.280000e+03	1.320000e+03	9.483415e-10	6.392024e-11	6.392024e-11
1.320000e+03	1.360000e+03	8.126245e-10	7.880284e-11	7.880284e-11
1.360000e+03	1.400000e+03	7.843398e-10	4.415680e-11	4.415680e-11
1.400000e+03	1.440000e+03	7.482837e-10	4.459463e-11	4.459463e-11
1.440000e+03	1.480000e+03	6.909622e-10	4.493349e-11	4.493349e-11
1.480000e+03	1.520000e+03	6.520672e-10	4.192390e-11	4.192390e-11
1.520000e+03	1.560000e+03	4.923260e-10	3.341644e-11	3.341644e-11
1.560000e+03	1.600000e+03	4.821192e-10	2.956691e-11	2.956691e-11
1.600000e+03	1.640000e+03	4.586677e-10	2.739057e-11	2.739057e-11
1.640000e+03	1.680000e+03	3.572435e-10	2.576462e-11	2.576462e-11
1.680000e+03	1.720000e+03	3.566685e-10	2.622050e-11	2.622050e-11
1.720000e+03	1.760000e+03	1.539478e-10	9.408806e-11	9.408806e-11
1.760000e+03	1.800000e+03	2.650052e-10	2.189602e-11	2.189602e-11
1.800000e+03	1.840000e+03	2.259197e-10	5.444834e-11	5.444834e-11
1.840000e+03	1.880000e+03	3.075983e-10	7.131366e-11	7.131366e-11
1.880000e+03	1.920000e+03	2.153380e-10	1.791756e-11	1.791756e-11
1.920000e+03	1.960000e+03	2.152972e-10	2.447782e-11	2.447782e-11
1.960000e+03	2.000000e+03	1.783521e-10	1.960620e-11	1.960620e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
Path=VBS-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
ScaledBy=3.93567682248636440e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.257302e-12	1.396343e-12	1.396343e-12
8.000000e+01	1.200000e+02	1.537330e-10	1.477680e-11	1.477680e-11
1.200000e+02	1.600000e+02	1.225298e-09	7.760528e-11	7.760528e-11
1.600000e+02	2.000000e+02	3.620125e-09	7.212000e-10	7.212000e-10
2.000000e+02	2.400000e+02	8.301995e-09	2.520135e-10	2.520135e-10
2.400000e+02	2.800000e+02	1.063331e-08	3.135575e-10	3.135575e-10
2.800000e+02	3.200000e+02	1.009195e-08	3.293440e-10	3.293440e-10
3.200000e+02	3.600000e+02	9.876925e-09	2.287839e-10	2.287839e-10
3.600000e+02	4.000000e+02	9.357405e-09	2.638375e-10	2.638375e-10
4.000000e+02	4.400000e+02	8.502197e-09	2.567288e-10	2.567288e-10
4.400000e+02	4.800000e+02	7.737930e-09	2.377521e-10	2.377521e-10
4.800000e+02	5.200000e+02	6.617173e-09	6.219506e-10	6.219506e-10
5.200000e+02	5.600000e+02	6.511737e-09	1.837094e-10	1.837094e-10
5.600000e+02	6.000000e+02	3.302685e-08	2.676308e-08	2.676308e-08
6.000000e+02	6.400000e+02	5.256865e-09	1.348447e-10	1.348447e-10
6.400000e+02	6.800000e+02	4.710698e-09	1.366659e-10	1.366659e-10
6.800000e+02	7.200000e+02	4.368407e-09	1.248056e-10	1.248056e-10
7.200000e+02	7.600000e+02	3.960783e-09	1.081640e-10	1.081640e-10
7.600000e+02	8.000000e+02	2.983933e-09	7.096884e-10	7.096884e-10
8.000000e+02	8.400000e+02	3.128602e-09	7.527669e-11	7.527669e-11
8.400000e+02	8.800000e+02	2.884392e-09	9.351347e-11	9.351347e-11
8.800000e+02	9.200000e+02	2.556580e-09	8.765386e-11	8.765386e-11
9.200000e+02	9.600000e+02	2.263396e-09	1.240284e-10	1.240284e-10
9.600000e+02	1.000000e+03	2.124778e-09	7.705379e-11	7.705379e-11
1.000000e+03	1.040000e+03	1.906187e-09	5.788780e-11	5.788780e-11
1.040000e+03	1.080000e+03	1.538494e-09	1.086906e-10	1.086906e-10
1.080000e+03	1.120000e+03	1.461330e-09	5.356634e-11	5.356634e-11
1.120000e+03	1.160000e+03	1.279696e-09	9.471375e-11	9.471375e-11
1.160000e+03	1.200000e+03	1.016794e-09	2.107109e-10	2.107109e-10
1.200000e+03	1.240000e+03	1.108056e-09	5.604852e-11	5.604852e-11
1.240000e+03	1.280000e+03	9.845705e-10	4.529457e-11	4.529457e-11
1.280000e+03	1.320000e+03	8.145277e-10	6.139987e-11	6.139987e-11
1.320000e+03	1.360000e+03	6.991898e-10	7.250484e-11	7.250484e-11
1.360000e+03	1.400000e+03	6.811100e-10	3.945108e-11	3.945108e-11
1.400000e+03	1.440000e+03	6.481213e-10	3.822830e-11	3.822830e-11
1.440000e+03	1.480000e+03	6.017387e-10	3.901817e-11	3.901817e-11
1.480000e+03	1.520000e+03	5.694987e-10	3.730550e-11	3.730550e-11
1.520000e+03	1.560000e+03	4.249827e-10	2.940480e-11	2.940480e-11
1.560000e+03	1.600000e+03	4.212145e-10	2.637724e-11	2.637724e-11
1.600000e+03	1.640000e+03	4.012800e-10	2.355789e-11	2.355789e-11
1.640000e+03	1.680000e+03	3.136178e-10	2.273526e-11	2.273526e-11
1.680000e+03	1.720000e+03	3.080900e-10	2.305701e-11	2.305701e-11
1.720000e+03	1.760000e+03	1.233440e-10	9.276903e-11	9.276903e-11
1.760000e+03	1.800000e+03	2.335076e-10	1.927604e-11	1.927604e-11
1.800000e+03	1.840000e+03	1.922267e-10	5.036103e-11	5.036103e-11
1.840000e+03	1.880000e+03	2.772360e-10	6.861656e-11	6.861656e-11
1.880000e+03	1.920000e+03	1.888432e-10	1.565445e-11	1.565445e-11
1.920000e+03	1.960000e+03	1.890258e-10	2.091742e-11	2.091742e-11
1.960000e+03	2.000000e+03	1.551644e-10	1.653204e-11	1.653204e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=VBS-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=3.93571627546527284e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.194454e-12	1.334227e-12	1.334227e-12
8.000000e+01	1.200000e+02	1.525225e-10	1.458393e-11	1.458393e-11
1.200000e+02	1.600000e+02	1.216161e-09	7.936029e-11	7.936029e-11
1.600000e+02	2.000000e+02	3.587345e-09	7.151857e-10	7.151857e-10
2.000000e+02	2.400000e+02	8.252117e-09	2.560388e-10	2.560388e-10
2.400000e+02	2.800000e+02	1.058749e-08	3.306719e-10	3.306719e-10
2.800000e+02	3.200000e+02	1.004202e-08	3.284527e-10	3.284527e-10
3.200000e+02	3.600000e+02	9.819613e-09	2.329781e-10	2.329781e-10
3.600000e+02	4.000000e+02	9.308887e-09	2.795983e-10	2.795983e-10
4.000000e+02	4.400000e+02	8.477360e-09	2.628751e-10	2.628751e-10
4.400000e+02	4.800000e+02	7.708135e-09	2.502100e-10	2.502100e-10
4.800000e+02	5.200000e+02	6.530620e-09	6.878948e-10	6.878948e-10
5.200000e+02	5.600000e+02	6.500175e-09	1.921606e-10	1.921606e-10
5.600000e+02	6.000000e+02	3.412770e-08	2.785970e-08	2.785970e-08
6.000000e+02	6.400000e+02	5.246023e-09	1.413916e-10	1.413916e-10
6.400000e+02	6.800000e+02	4.701017e-09	1.432781e-10	1.432781e-10
6.800000e+02	7.200000e+02	4.353247e-09	1.364780e-10	1.364780e-10
7.200000e+02	7.600000e+02	3.966210e-09	1.136840e-10	1.136840e-10
7.600000e+02	8.000000e+02	2.924887e-09	7.763894e-10	7.763894e-10
8.000000e+02	8.400000e+02	3.134157e-09	7.821079e-11	7.821079e-11
8.400000e+02	8.800000e+02	2.895052e-09	9.766953e-11	9.766953e-11
8.800000e+02	9.200000e+02	2.568675e-09	9.290775e-11	9.290775e-11
9.200000e+02	9.600000e+02	2.270286e-09	1.320640e-10	1.320640e-10
9.600000e+02	1.000000e+03	2.133090e-09	8.149168e-11	8.149168e-11
1.000000e+03	1.040000e+03	1.916888e-09	5.934615e-11	5.934615e-11
1.040000e+03	1.080000e+03	1.535433e-09	1.198483e-10	1.198483e-10
1.080000e+03	1.120000e+03	1.471975e-09	5.573731e-11	5.573731e-11
1.120000e+03	1.160000e+03	1.281340e-09	1.017216e-10	1.017216e-10
1.160000e+03	1.200000e+03	1.006428e-09	2.296924e-10	2.296924e-10
1.200000e+03	1.240000e+03	1.112389e-09	5.843524e-11	5.843524e-11
1.240000e+03	1.280000e+03	9.962705e-10	4.701255e-11	4.701255e-11
1.280000e+03	1.320000e+03	8.197572e-10	6.461020e-11	6.461020e-11
1.320000e+03	1.360000e+03	6.964893e-10	8.165346e-11	8.165346e-11
1.360000e+03	1.400000e+03	6.845573e-10	4.227490e-11	4.227490e-11
1.400000e+03	1.440000e+03	6.521735e-10	4.108500e-11	4.108500e-11
1.440000e+03	1.480000e+03	6.108102e-10	4.062872e-11	4.062872e-11
1.480000e+03	1.520000e+03	5.762375e-10	3.903530e-11	3.903530e-11
1.520000e+03	1.560000e+03	4.289645e-10	3.077010e-11	3.077010e-11
1.560000e+03	1.600000e+03	4.271915e-10	2.765753e-11	2.765753e-11
1.600000e+03	1.640000e+03	4.086362e-10	2.411757e-11	2.411757e-11
1.640000e+03	1.680000e+03	3.178483e-10	2.336455e-11	2.336455e-11
1.680000e+03	1.720000e+03	3.119170e-10	2.402120e-11	2.402120e-11
1.720000e+03	1.760000e+03	1.163159e-10	1.024946e-10	1.024946e-10
1.760000e+03	1.800000e+03	2.386129e-10	2.017304e-11	2.017304e-11
1.800000e+03	1.840000e+03	1.891432e-10	5.631386e-11	5.631386e-11
1.840000e+03	1.880000e+03	2.890225e-10	7.637299e-11	7.637299e-11
1.880000e+03	1.920000e+03	1.929383e-10	1.618189e-11	1.618189e-11
1.920000e+03	1.960000e+03	1.934297e-10	2.163684e-11	2.163684e-11
1.960000e+03	2.000000e+03	1.583011e-10	1.707438e-11	1.707438e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
Path=VBS-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
ScaledBy=3.93577687494778719e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.126060e-12	1.268735e-12	1.268735e-12
8.000000e+01	1.200000e+02	1.513759e-10	1.440209e-11	1.440209e-11
1.200000e+02	1.600000e+02	1.208809e-09	8.154401e-11	8.154401e-11
1.600000e+02	2.000000e+02	3.565953e-09	7.050881e-10	7.050881e-10
2.000000e+02	2.400000e+02	8.218460e-09	2.600826e-10	2.600826e-10
2.400000e+02	2.800000e+02	1.057268e-08	3.509968e-10	3.509968e-10
2.800000e+02	3.200000e+02	1.002625e-08	3.262222e-10	3.262222e-10
3.200000e+02	3.600000e+02	9.794775e-09	2.375848e-10	2.375848e-10
3.600000e+02	4.000000e+02	9.293098e-09	2.985501e-10	2.985501e-10
4.000000e+02	4.400000e+02	8.487567e-09	2.695006e-10	2.695006e-10
4.400000e+02	4.800000e+02	7.707948e-09	2.645483e-10	2.645483e-10
4.800000e+02	5.200000e+02	6.459745e-09	7.661082e-10	7.661082e-10
5.200000e+02	5.600000e+02	6.515333e-09	2.013948e-10	2.013948e-10
5.600000e+02	6.000000e+02	3.531223e-08	2.901493e-08	2.901493e-08
6.000000e+02	6.400000e+02	5.253998e-09	1.494366e-10	1.494366e-10
6.400000e+02	6.800000e+02	4.708665e-09	1.510777e-10	1.510777e-10
6.800000e+02	7.200000e+02	4.349407e-09	1.522853e-10	1.522853e-10
7.200000e+02	7.600000e+02	3.985532e-09	1.207595e-10	1.207595e-10
7.600000e+02	8.000000e+02	2.867295e-09	8.548161e-10	8.548161e-10
8.000000e+02	8.400000e+02	3.150410e-09	8.205711e-11	8.205711e-11
8.400000e+02	8.800000e+02	2.916117e-09	1.025809e-10	1.025809e-10
8.800000e+02	9.200000e+02	2.590025e-09	9.941664e-11	9.941664e-11
9.200000e+02	9.600000e+02	2.284824e-09	1.416937e-10	1.416937e-10
9.600000e+02	1.000000e+03	2.148050e-09	8.716346e-11	8.716346e-11
1.000000e+03	1.040000e+03	1.934044e-09	6.125482e-11	6.125482e-11
1.040000e+03	1.080000e+03	1.534685e-09	1.337553e-10	1.337553e-10
1.080000e+03	1.120000e+03	1.487720e-09	5.844317e-11	5.844317e-11
1.120000e+03	1.160000e+03	1.286202e-09	1.100837e-10	1.100837e-10
1.160000e+03	1.200000e+03	9.962700e-10	2.520157e-10	2.520157e-10
1.200000e+03	1.240000e+03	1.119584e-09	6.141455e-11	6.141455e-11
1.240000e+03	1.280000e+03	1.011695e-09	4.918843e-11	4.918843e-11
1.280000e+03	1.320000e+03	8.274265e-10	6.834397e-11	6.834397e-11
1.320000e+03	1.360000e+03	6.932945e-10	9.368308e-11	9.368308e-11
1.360000e+03	1.400000e+03	6.889172e-10	4.613540e-11	4.613540e-11
1.400000e+03	1.440000e+03	6.567333e-10	4.522178e-11	4.522178e-11
1.440000e+03	1.480000e+03	6.221232e-10	4.260967e-11	4.260967e-11
1.480000e+03	1.520000e+03	5.848215e-10	4.126963e-11	4.126963e-11
1.520000e+03	1.560000e+03	4.338870e-10	3.248363e-11	3.248363e-11
1.560000e+03	1.600000e+03	4.345045e-10	2.927424e-11	2.927424e-11
1.600000e+03	1.640000e+03	4.176118e-10	2.485967e-11	2.485967e-11
1.640000e+03	1.680000e+03	3.229820e-10	2.413480e-11	2.413480e-11
1.680000e+03	1.720000e+03	3.165515e-10	2.522729e-11	2.522729e-11
1.720000e+03	1.760000e+03	1.080170e-10	1.140954e-10	1.140954e-10
1.760000e+03	1.800000e+03	2.446531e-10	2.129782e-11	2.129782e-11
1.800000e+03	1.840000e+03	1.849054e-10	6.376559e-11	6.376559e-11
1.840000e+03	1.880000e+03	3.031010e-10	8.577132e-11	8.577132e-11
1.880000e+03	1.920000e+03	1.976939e-10	1.681196e-11	1.681196e-11
1.920000e+03	1.960000e+03	1.985163e-10	2.248887e-11	2.248887e-11
1.960000e+03	2.000000e+03	1.618473e-10	1.774540e-11	1.774540e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
Path=VBS-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=3.93556243197400777e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.659583e-12	9.724659e-13	9.724659e-13
8.000000e+01	1.200000e+02	1.224347e-10	1.239351e-11	1.239351e-11
1.200000e+02	1.600000e+02	9.984187e-10	8.050757e-11	8.050757e-11
1.600000e+02	2.000000e+02	3.008570e-09	7.856351e-10	7.856351e-10
2.000000e+02	2.400000e+02	7.530690e-09	2.702630e-10	2.702630e-10
2.400000e+02	2.800000e+02	9.917282e-09	3.538543e-10	3.538543e-10
2.800000e+02	3.200000e+02	9.338108e-09	3.536158e-10	3.536158e-10
3.200000e+02	3.600000e+02	9.210383e-09	2.460588e-10	2.460588e-10
3.600000e+02	4.000000e+02	8.754450e-09	3.008477e-10	3.008477e-10
4.000000e+02	4.400000e+02	7.973688e-09	2.832736e-10	2.832736e-10
4.400000e+02	4.800000e+02	7.304520e-09	2.694346e-10	2.694346e-10
4.800000e+02	5.200000e+02	6.087787e-09	7.562193e-10	7.562193e-10
5.200000e+02	5.600000e+02	6.153023e-09	2.058862e-10	2.058862e-10
5.600000e+02	6.000000e+02	3.667875e-08	3.067667e-08	3.067667e-08
6.000000e+02	6.400000e+02	5.012228e-09	1.490336e-10	1.490336e-10
6.400000e+02	6.800000e+02	4.487135e-09	1.521322e-10	1.521322e-10
6.800000e+02	7.200000e+02	4.162548e-09	1.445137e-10	1.445137e-10
7.200000e+02	7.600000e+02	3.842810e-09	1.192559e-10	1.192559e-10
7.600000e+02	8.000000e+02	2.708942e-09	8.551564e-10	8.551564e-10
8.000000e+02	8.400000e+02	3.026510e-09	7.925004e-11	7.925004e-11
8.400000e+02	8.800000e+02	2.801035e-09	1.019215e-10	1.019215e-10
8.800000e+02	9.200000e+02	2.488480e-09	9.696478e-11	9.696478e-11
9.200000e+02	9.600000e+02	2.180768e-09	1.418068e-10	1.418068e-10
9.600000e+02	1.000000e+03	2.056014e-09	8.409154e-11	8.409154e-11
1.000000e+03	1.040000e+03	1.851102e-09	5.824563e-11	5.824563e-11
1.040000e+03	1.080000e+03	1.481956e-09	1.299874e-10	1.299874e-10
1.080000e+03	1.120000e+03	1.444053e-09	5.703629e-11	5.703629e-11
1.120000e+03	1.160000e+03	1.234376e-09	1.095116e-10	1.095116e-10
1.160000e+03	1.200000e+03	9.558198e-10	2.523113e-10	2.523113e-10
1.200000e+03	1.240000e+03	1.075827e-09	5.899659e-11	5.899659e-11
1.240000e+03	1.280000e+03	9.838245e-10	4.751823e-11	4.751823e-11
1.280000e+03	1.320000e+03	8.012530e-10	6.880436e-11	6.880436e-11
1.320000e+03	1.360000e+03	6.788500e-10	8.778973e-11	8.778973e-11
1.360000e+03	1.400000e+03	6.744635e-10	4.407005e-11	4.407005e-11
1.400000e+03	1.440000e+03	6.403377e-10	4.143671e-11	4.143671e-11
1.440000e+03	1.480000e+03	6.048122e-10	4.010812e-11	4.010812e-11
1.480000e+03	1.520000e+03	5.722103e-10	3.980448e-11	3.980448e-11
1.520000e+03	1.560000e+03	4.212248e-10	3.100621e-11	3.100621e-11
1.560000e+03	1.600000e+03	4.252967e-10	2.836336e-11	2.836336e-11
1.600000e+03	1.640000e+03	4.083170e-10	2.382874e-11	2.382874e-11
1.640000e+03	1.680000e+03	3.191920e-10	2.366024e-11	2.366024e-11
1.680000e+03	1.720000e+03	3.071972e-10	2.429185e-11	2.429185e-11
1.720000e+03	1.760000e+03	1.053980e-10	1.131593e-10	1.131593e-10
1.760000e+03	1.800000e+03	2.408718e-10	2.041636e-11	2.041636e-11
1.800000e+03	1.840000e+03	1.824070e-10	6.032614e-11	6.032614e-11
1.840000e+03	1.880000e+03	2.983210e-10	8.318462e-11	8.318462e-11
1.880000e+03	1.920000e+03	1.936600e-10	1.622560e-11	1.622560e-11
1.920000e+03	1.960000e+03	1.953960e-10	2.139243e-11	2.139243e-11
1.960000e+03	2.000000e+03	1.571385e-10	1.648233e-11	1.648233e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
Path=VBS-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
ScaledBy=3.93563723282249735e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.577989e-12	8.922531e-13	8.922531e-13
8.000000e+01	1.200000e+02	1.220259e-10	1.228154e-11	1.228154e-11
1.200000e+02	1.600000e+02	9.975020e-10	8.329473e-11	8.329473e-11
1.600000e+02	2.000000e+02	2.997775e-09	7.745684e-10	7.745684e-10
2.000000e+02	2.400000e+02	7.505515e-09	2.752780e-10	2.752780e-10
2.400000e+02	2.800000e+02	9.895008e-09	3.770150e-10	3.770150e-10
2.800000e+02	3.200000e+02	9.299732e-09	3.511195e-10	3.511195e-10
3.200000e+02	3.600000e+02	9.151142e-09	2.513262e-10	2.513262e-10
3.600000e+02	4.000000e+02	8.695150e-09	3.220802e-10	3.220802e-10
4.000000e+02	4.400000e+02	7.938780e-09	2.904787e-10	2.904787e-10
4.400000e+02	4.800000e+02	7.258977e-09	2.852650e-10	2.852650e-10
4.800000e+02	5.200000e+02	5.962450e-09	8.425208e-10	8.425208e-10
5.200000e+02	5.600000e+02	6.123650e-09	2.160415e-10	2.160415e-10
5.600000e+02	6.000000e+02	3.793877e-08	3.194883e-08	3.194883e-08
6.000000e+02	6.400000e+02	4.981455e-09	1.578982e-10	1.578982e-10
6.400000e+02	6.800000e+02	4.458115e-09	1.606641e-10	1.606641e-10
6.800000e+02	7.200000e+02	4.121800e-09	1.620518e-10	1.620518e-10
7.200000e+02	7.600000e+02	3.832400e-09	1.269787e-10	1.269787e-10
7.600000e+02	8.000000e+02	2.614320e-09	9.416399e-10	9.416399e-10
8.000000e+02	8.400000e+02	3.017273e-09	8.332695e-11	8.332695e-11
8.400000e+02	8.800000e+02	2.798830e-09	1.071541e-10	1.071541e-10
8.800000e+02	9.200000e+02	2.488357e-09	1.040035e-10	1.040035e-10
9.200000e+02	9.600000e+02	2.173925e-09	1.523490e-10	1.523490e-10
9.600000e+02	1.000000e+03	2.051076e-09	9.025547e-11	9.025547e-11
1.000000e+03	1.040000e+03	1.850676e-09	5.999617e-11	5.999617e-11
1.040000e+03	1.080000e+03	1.465601e-09	1.454260e-10	1.454260e-10
1.080000e+03	1.120000e+03	1.447979e-09	5.985031e-11	5.985031e-11
1.120000e+03	1.160000e+03	1.226124e-09	1.186839e-10	1.186839e-10
1.160000e+03	1.200000e+03	9.318632e-10	2.769186e-10	2.769186e-10
1.200000e+03	1.240000e+03	1.071583e-09	6.204295e-11	6.204295e-11
1.240000e+03	1.280000e+03	9.911588e-10	4.966600e-11	4.966600e-11
1.280000e+03	1.320000e+03	8.010677e-10	7.280804e-11	7.280804e-11
1.320000e+03	1.360000e+03	6.680272e-10	1.010000e-10	1.010000e-10
1.360000e+03	1.400000e+03	6.721997e-10	4.834228e-11	4.834228e-11
1.400000e+03	1.440000e+03	6.381865e-10	4.595091e-11	4.595091e-11
1.440000e+03	1.480000e+03	6.107573e-10	4.192067e-11	4.192067e-11
1.480000e+03	1.520000e+03	5.760712e-10	4.209104e-11	4.209104e-11
1.520000e+03	1.560000e+03	4.216837e-10	3.271146e-11	3.271146e-11
1.560000e+03	1.600000e+03	4.291813e-10	3.003535e-11	3.003535e-11
1.600000e+03	1.640000e+03	4.142560e-10	2.443857e-11	2.443857e-11
1.640000e+03	1.680000e+03	3.220837e-10	2.434647e-11	2.434647e-11
1.680000e+03	1.720000e+03	3.086142e-10	2.545796e-11	2.545796e-11
1.720000e+03	1.760000e+03	9.416287e-11	1.259755e-10	1.259755e-10
1.760000e+03	1.800000e+03	2.452992e-10	2.151271e-11	2.151271e-11
1.800000e+03	1.840000e+03	1.750299e-10	6.845751e-11	6.845751e-11
1.840000e+03	1.880000e+03	3.116395e-10	9.346386e-11	9.346386e-11
1.880000e+03	1.920000e+03	1.969339e-10	1.677262e-11	1.677262e-11
1.920000e+03	1.960000e+03	1.990280e-10	2.201845e-11	2.201845e-11
1.960000e+03	2.000000e+03	1.591263e-10	1.697657e-11	1.697657e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=VBS-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ScaledBy=3.93667473423365543e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.045827e-12	1.311015e-12	1.311015e-12
8.000000e+01	1.200000e+02	1.648425e-10	1.916782e-11	1.916782e-11
1.200000e+02	1.600000e+02	1.209331e-09	8.602456e-11	8.602456e-11
1.600000e+02	2.000000e+02	-4.958775e-08	5.384262e-08	5.384262e-08
2.000000e+02	2.400000e+02	8.218510e-09	2.710610e-10	2.710610e-10
2.400000e+02	2.800000e+02	1.028479e-08	3.495680e-10	3.495680e-10
2.800000e+02	3.200000e+02	9.444400e-09	4.667849e-10	4.667849e-10
3.200000e+02	3.600000e+02	9.461530e-09	2.947326e-10	2.947326e-10
3.600000e+02	4.000000e+02	8.847420e-09	2.856746e-10	2.856746e-10
4.000000e+02	4.400000e+02	-2.623613e-08	3.437318e-08	3.437318e-08
4.400000e+02	4.800000e+02	-1.145546e-07	1.213281e-07	1.213281e-07
4.800000e+02	5.200000e+02	-1.099125e-05	1.099725e-05	1.099725e-05
5.200000e+02	5.600000e+02	6.077578e-09	1.942581e-10	1.942581e-10
5.600000e+02	6.000000e+02	-5.357095e-04	5.357152e-04	5.357152e-04
6.000000e+02	6.400000e+02	4.707080e-09	1.394116e-10	1.394116e-10
6.400000e+02	6.800000e+02	4.171113e-09	1.416953e-10	1.416953e-10
6.800000e+02	7.200000e+02	3.894733e-09	1.351526e-10	1.351526e-10
7.200000e+02	7.600000e+02	3.517005e-09	1.106199e-10	1.106199e-10
7.600000e+02	8.000000e+02	-1.845872e-11	2.574557e-09	2.574557e-09
8.000000e+02	8.400000e+02	2.749627e-09	7.558664e-11	7.558664e-11
8.400000e+02	8.800000e+02	2.522713e-09	9.412130e-11	9.412130e-11
8.800000e+02	9.200000e+02	2.229368e-09	8.957308e-11	8.957308e-11
9.200000e+02	9.600000e+02	1.931022e-09	1.299326e-10	1.299326e-10
9.600000e+02	1.000000e+03	1.812164e-09	7.790411e-11	7.790411e-11
1.000000e+03	1.040000e+03	1.638264e-09	5.399623e-11	5.399623e-11
1.040000e+03	1.080000e+03	1.288965e-09	1.184739e-10	1.184739e-10
1.080000e+03	1.120000e+03	1.259997e-09	5.330848e-11	5.330848e-11
1.120000e+03	1.160000e+03	1.054577e-09	1.022558e-10	1.022558e-10
1.160000e+03	1.200000e+03	8.212442e-10	2.289894e-10	2.289894e-10
1.200000e+03	1.240000e+03	9.117080e-10	5.547761e-11	5.547761e-11
1.240000e+03	1.280000e+03	8.399565e-10	4.493849e-11	4.493849e-11
1.280000e+03	1.320000e+03	6.741593e-10	6.235526e-11	6.235526e-11
1.320000e+03	1.360000e+03	5.550682e-10	7.972731e-11	7.972731e-11
1.360000e+03	1.400000e+03	5.615710e-10	3.930755e-11	3.930755e-11
1.400000e+03	1.440000e+03	5.315388e-10	3.785445e-11	3.785445e-11
1.440000e+03	1.480000e+03	5.074942e-10	3.715142e-11	3.715142e-11
1.480000e+03	1.520000e+03	4.785638e-10	3.541882e-11	3.541882e-11
1.520000e+03	1.560000e+03	3.495590e-10	2.838953e-11	2.838953e-11
1.560000e+03	1.600000e+03	3.481628e-10	2.519830e-11	2.519830e-11
1.600000e+03	1.640000e+03	3.361760e-10	2.110657e-11	2.110657e-11
1.640000e+03	1.680000e+03	2.568363e-10	2.018002e-11	2.018002e-11
1.680000e+03	1.720000e+03	2.483144e-10	2.114567e-11	2.114567e-11
1.720000e+03	1.760000e+03	7.076977e-11	1.021802e-10	1.021802e-10
1.760000e+03	1.800000e+03	1.938245e-10	1.770995e-11	1.770995e-11
1.800000e+03	1.840000e+03	1.406668e-10	5.516872e-11	5.516872e-11
1.840000e+03	1.880000e+03	2.475502e-10	7.573877e-11	7.573877e-11
1.880000e+03	1.920000e+03	1.553176e-10	1.408475e-11	1.408475e-11
1.920000e+03	1.960000e+03	1.569624e-10	1.830652e-11	1.830652e-11
1.960000e+03	2.000000e+03	1.251419e-10	1.433079e-11	1.433079e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=VBS-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ScaledBy=3.95137204320447604e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.054518e-12	1.316248e-12	1.316248e-12
8.000000e+01	1.200000e+02	1.684645e-10	1.930097e-11	1.930097e-11
1.200000e+02	1.600000e+02	1.229938e-09	8.661261e-11	8.661261e-11
1.600000e+02	2.000000e+02	4.315157e-09	1.764901e-10	1.764901e-10
2.000000e+02	2.400000e+02	8.330730e-09	2.727760e-10	2.727760e-10
2.400000e+02	2.800000e+02	1.062630e-08	4.056303e-10	4.056303e-10
2.800000e+02	3.200000e+02	9.820225e-09	3.411908e-10	3.411908e-10
3.200000e+02	3.600000e+02	9.752580e-09	2.568961e-10	2.568961e-10
3.600000e+02	4.000000e+02	8.987005e-09	2.870538e-10	2.870538e-10
4.000000e+02	4.400000e+02	8.257720e-09	2.671428e-10	2.671428e-10
4.400000e+02	4.800000e+02	7.434362e-09	2.606871e-10	2.606871e-10
4.800000e+02	5.200000e+02	6.116998e-09	6.910778e-10	6.910778e-10
5.200000e+02	5.600000e+02	6.181322e-09	1.957322e-10	1.957322e-10
5.600000e+02	6.000000e+02	5.904025e-09	1.434645e-10	1.434645e-10
6.000000e+02	6.400000e+02	4.794590e-09	1.403273e-10	1.403273e-10
6.400000e+02	6.800000e+02	5.689305e-09	1.431196e-09	1.431196e-09
6.800000e+02	7.200000e+02	3.983932e-09	1.368139e-10	1.368139e-10
7.200000e+02	7.600000e+02	3.584292e-09	1.114427e-10	1.114427e-10
7.600000e+02	8.000000e+02	1.767998e-09	1.240942e-09	1.240942e-09
8.000000e+02	8.400000e+02	2.818700e-09	7.501125e-11	7.501125e-11
8.400000e+02	8.800000e+02	2.578345e-09	9.488151e-11	9.488151e-11
8.800000e+02	9.200000e+02	2.290490e-09	9.138565e-11	9.138565e-11
9.200000e+02	9.600000e+02	1.975651e-09	1.306419e-10	1.306419e-10
9.600000e+02	1.000000e+03	1.878311e-09	7.875261e-11	7.875261e-11
1.000000e+03	1.040000e+03	1.675075e-09	5.468218e-11	5.468218e-11
1.040000e+03	1.080000e+03	1.291041e-09	1.287246e-10	1.287246e-10
1.080000e+03	1.120000e+03	1.289330e-09	5.384859e-11	5.384859e-11
1.120000e+03	1.160000e+03	1.102938e-09	1.004047e-10	1.004047e-10
1.160000e+03	1.200000e+03	8.452178e-10	2.299121e-10	2.299121e-10
1.200000e+03	1.240000e+03	9.476238e-10	5.489496e-11	5.489496e-11
1.240000e+03	1.280000e+03	8.609230e-10	4.543506e-11	4.543506e-11
1.280000e+03	1.320000e+03	6.934377e-10	6.277134e-11	6.277134e-11
1.320000e+03	1.360000e+03	5.731085e-10	8.019114e-11	8.019114e-11
1.360000e+03	1.400000e+03	5.892972e-10	4.168777e-11	4.168777e-11
1.400000e+03	1.440000e+03	5.484083e-10	3.827668e-11	3.827668e-11
1.440000e+03	1.480000e+03	5.211917e-10	3.756578e-11	3.756578e-11
1.480000e+03	1.520000e+03	4.917847e-10	3.589810e-11	3.589810e-11
1.520000e+03	1.560000e+03	3.602735e-10	2.872058e-11	2.872058e-11
1.560000e+03	1.600000e+03	3.582062e-10	2.550787e-11	2.550787e-11
1.600000e+03	1.640000e+03	3.454073e-10	2.142639e-11	2.142639e-11
1.640000e+03	1.680000e+03	2.645800e-10	2.052557e-11	2.052557e-11
1.680000e+03	1.720000e+03	2.571353e-10	2.149443e-11	2.149443e-11
1.720000e+03	1.760000e+03	7.695885e-11	1.025945e-10	1.025945e-10
1.760000e+03	1.800000e+03	1.996492e-10	1.799235e-11	1.799235e-11
1.800000e+03	1.840000e+03	1.468242e-10	5.546380e-11	5.546380e-11
1.840000e+03	1.880000e+03	2.546133e-10	7.610963e-11	7.610963e-11
1.880000e+03	1.920000e+03	1.608744e-10	1.442836e-11	1.442836e-11
1.920000e+03	1.960000e+03	1.619512e-10	1.866761e-11	1.866761e-11
1.960000e+03	2.000000e+03	1.293517e-10	1.463695e-11	1.463695e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
Path=VBS-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
ScaledBy=3.93672252407829643e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.045422e-12	1.307156e-12	1.307156e-12
8.000000e+01	1.200000e+02	1.656737e-10	1.921218e-11	1.921218e-11
1.200000e+02	1.600000e+02	1.214862e-09	8.621815e-11	8.621815e-11
1.600000e+02	2.000000e+02	4.273363e-09	1.758895e-10	1.758895e-10
2.000000e+02	2.400000e+02	8.250342e-09	2.713811e-10	2.713811e-10
2.400000e+02	2.800000e+02	1.031966e-08	3.503859e-10	3.503859e-10
2.800000e+02	3.200000e+02	9.731605e-09	3.399792e-10	3.399792e-10
3.200000e+02	3.600000e+02	9.552973e-09	2.814037e-10	2.814037e-10
3.600000e+02	4.000000e+02	8.929855e-09	2.859553e-10	2.859553e-10
4.000000e+02	4.400000e+02	8.213337e-09	2.662046e-10	2.662046e-10
4.400000e+02	4.800000e+02	6.912082e-09	4.972817e-10	4.972817e-10
4.800000e+02	5.200000e+02	6.123145e-09	6.891908e-10	6.891908e-10
5.200000e+02	5.600000e+02	6.154340e-09	1.947219e-10	1.947219e-10
5.600000e+02	6.000000e+02	3.352580e-08	2.765469e-08	2.765469e-08
6.000000e+02	6.400000e+02	4.785787e-09	1.402675e-10	1.402675e-10
6.400000e+02	6.800000e+02	4.248505e-09	1.422117e-10	1.422117e-10
6.800000e+02	7.200000e+02	3.966335e-09	1.356525e-10	1.356525e-10
7.200000e+02	7.600000e+02	3.584208e-09	1.114508e-10	1.114508e-10
7.600000e+02	8.000000e+02	2.601715e-10	2.425180e-09	2.425180e-09
8.000000e+02	8.400000e+02	2.808032e-09	7.578552e-11	7.578552e-11
8.400000e+02	8.800000e+02	2.575055e-09	9.467296e-11	9.467296e-11
8.800000e+02	9.200000e+02	2.280847e-09	9.021474e-11	9.021474e-11
9.200000e+02	9.600000e+02	1.979644e-09	1.303881e-10	1.303881e-10
9.600000e+02	1.000000e+03	1.863135e-09	7.800042e-11	7.800042e-11
1.000000e+03	1.040000e+03	1.681942e-09	5.495813e-11	5.495813e-11
1.040000e+03	1.080000e+03	1.331137e-09	1.184626e-10	1.184626e-10
1.080000e+03	1.120000e+03	1.293871e-09	5.394270e-11	5.394270e-11
1.120000e+03	1.160000e+03	1.093821e-09	1.011238e-10	1.011238e-10
1.160000e+03	1.200000e+03	8.517892e-10	2.291455e-10	2.291455e-10
1.200000e+03	1.240000e+03	9.436018e-10	5.597838e-11	5.597838e-11
1.240000e+03	1.280000e+03	8.673312e-10	4.570931e-11	4.570931e-11
1.280000e+03	1.320000e+03	6.989270e-10	6.277220e-11	6.277220e-11
1.320000e+03	1.360000e+03	5.760518e-10	8.000738e-11	8.000738e-11
1.360000e+03	1.400000e+03	5.815355e-10	3.995074e-11	3.995074e-11
1.400000e+03	1.440000e+03	5.515977e-10	3.842720e-11	3.842720e-11
1.440000e+03	1.480000e+03	5.260262e-10	3.803209e-11	3.803209e-11
1.480000e+03	1.520000e+03	4.951128e-10	3.611911e-11	3.611911e-11
1.520000e+03	1.560000e+03	3.642808e-10	2.897995e-11	2.897995e-11
1.560000e+03	1.600000e+03	3.616237e-10	2.572098e-11	2.572098e-11
1.600000e+03	1.640000e+03	3.481545e-10	2.160332e-11	2.160332e-11
1.640000e+03	1.680000e+03	2.673017e-10	2.078281e-11	2.078281e-11
1.680000e+03	1.720000e+03	2.591895e-10	2.168650e-11	2.168650e-11
1.720000e+03	1.760000e+03	7.845330e-11	1.022388e-10	1.022388e-10
1.760000e+03	1.800000e+03	2.013939e-10	1.823329e-11	1.823329e-11
1.800000e+03	1.840000e+03	1.484671e-10	5.529926e-11	5.529926e-11
1.840000e+03	1.880000e+03	2.557557e-10	7.586177e-11	7.586177e-11
1.880000e+03	1.920000e+03	1.624560e-10	1.446457e-11	1.446457e-11
1.920000e+03	1.960000e+03	1.636322e-10	1.899978e-11	1.899978e-11
1.960000e+03	2.000000e+03	1.314815e-10	1.493051e-11	1.493051e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[MUR=2__MUF=2__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[MUR=2__MUF=2__LHAPDF=325100]
Path=VBS-QCDEW[MUR=2__MUF=2__LHAPDF=325100]
ScaledBy=3.93695387150655647e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.730177e-12	1.770748e-12	1.770748e-12
8.000000e+01	1.200000e+02	2.238053e-10	2.252551e-11	2.252551e-11
1.200000e+02	1.600000e+02	1.739864e-09	1.004963e-10	1.004963e-10
1.600000e+02	2.000000e+02	5.948653e-09	2.120667e-10	2.120667e-10
2.000000e+02	2.400000e+02	1.082633e-08	2.966609e-10	2.966609e-10
2.400000e+02	2.800000e+02	1.318402e-08	3.370912e-10	3.370912e-10
2.800000e+02	3.200000e+02	1.269649e-08	3.902597e-10	3.902597e-10
3.200000e+02	3.600000e+02	1.247753e-08	2.888731e-10	2.888731e-10
3.600000e+02	4.000000e+02	1.189050e-08	2.591744e-10	2.591744e-10
4.000000e+02	4.400000e+02	1.085234e-08	2.483913e-10	2.483913e-10
4.400000e+02	4.800000e+02	9.647363e-09	2.571047e-10	2.571047e-10
4.800000e+02	5.200000e+02	8.246777e-09	6.239032e-10	6.239032e-10
5.200000e+02	5.600000e+02	8.118420e-09	1.790136e-10	1.790136e-10
5.600000e+02	6.000000e+02	2.757188e-08	1.994719e-08	1.994719e-08
6.000000e+02	6.400000e+02	6.347015e-09	1.467249e-10	1.467249e-10
6.400000e+02	6.800000e+02	5.720313e-09	1.438122e-10	1.438122e-10
6.800000e+02	7.200000e+02	5.300975e-09	1.251006e-10	1.251006e-10
7.200000e+02	7.600000e+02	4.759550e-09	1.206954e-10	1.206954e-10
7.600000e+02	8.000000e+02	3.671545e-09	7.488212e-10	7.488212e-10
8.000000e+02	8.400000e+02	3.696910e-09	8.971692e-11	8.971692e-11
8.400000e+02	8.800000e+02	3.370555e-09	9.188053e-11	9.188053e-11
8.800000e+02	9.200000e+02	3.011188e-09	9.046280e-11	9.046280e-11
9.200000e+02	9.600000e+02	2.671855e-09	1.232229e-10	1.232229e-10
9.600000e+02	1.000000e+03	2.458866e-09	8.765258e-11	8.765258e-11
1.000000e+03	1.040000e+03	2.181573e-09	6.719287e-11	6.719287e-11
1.040000e+03	1.080000e+03	1.816707e-09	9.715793e-11	9.715793e-11
1.080000e+03	1.120000e+03	1.670560e-09	5.941596e-11	5.941596e-11
1.120000e+03	1.160000e+03	1.531136e-09	1.019561e-10	1.019561e-10
1.160000e+03	1.200000e+03	1.203051e-09	2.238935e-10	2.238935e-10
1.200000e+03	1.240000e+03	1.275162e-09	6.892919e-11	6.892919e-11
1.240000e+03	1.280000e+03	1.113348e-09	5.096076e-11	5.096076e-11
1.280000e+03	1.320000e+03	9.724800e-10	6.108876e-11	6.108876e-11
1.320000e+03	1.360000e+03	8.224085e-10	6.718708e-11	6.718708e-11
1.360000e+03	1.400000e+03	7.929775e-10	4.450004e-11	4.450004e-11
1.400000e+03	1.440000e+03	7.414410e-10	4.137153e-11	4.137153e-11
1.440000e+03	1.480000e+03	6.710710e-10	4.200404e-11	4.200404e-11
1.480000e+03	1.520000e+03	6.190800e-10	4.007994e-11	4.007994e-11
1.520000e+03	1.560000e+03	4.836743e-10	3.330404e-11	3.330404e-11
1.560000e+03	1.600000e+03	4.634862e-10	3.129241e-11	3.129241e-11
1.600000e+03	1.640000e+03	4.378340e-10	2.784019e-11	2.784019e-11
1.640000e+03	1.680000e+03	3.596882e-10	2.998631e-11	2.998631e-11
1.680000e+03	1.720000e+03	3.420960e-10	2.553439e-11	2.553439e-11
1.720000e+03	1.760000e+03	1.391199e-10	1.034620e-10	1.034620e-10
1.760000e+03	1.800000e+03	2.498469e-10	2.064543e-11	2.064543e-11
1.800000e+03	1.840000e+03	2.060041e-10	6.381827e-11	6.381827e-11
1.840000e+03	1.880000e+03	2.880668e-10	4.991019e-11	4.991019e-11
1.880000e+03	1.920000e+03	2.092785e-10	1.733155e-11	1.733155e-11
1.920000e+03	1.960000e+03	1.992839e-10	2.155808e-11	2.155808e-11
1.960000e+03	2.000000e+03	1.695572e-10	1.913774e-11	1.913774e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[MUR=2__MUF=1__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[MUR=2__MUF=1__LHAPDF=325100]
Path=VBS-QCDEW[MUR=2__MUF=1__LHAPDF=325100]
ScaledBy=3.93697194469395339e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.703415e-12	1.692868e-12	1.692868e-12
8.000000e+01	1.200000e+02	2.295535e-10	2.308151e-11	2.308151e-11
1.200000e+02	1.600000e+02	1.746051e-09	9.636454e-11	9.636454e-11
1.600000e+02	2.000000e+02	5.781420e-09	2.009251e-10	2.009251e-10
2.000000e+02	2.400000e+02	1.073855e-08	2.920281e-10	2.920281e-10
2.400000e+02	2.800000e+02	1.311859e-08	3.371537e-10	3.371537e-10
2.800000e+02	3.200000e+02	1.281860e-08	3.456924e-10	3.456924e-10
3.200000e+02	3.600000e+02	1.263980e-08	2.882284e-10	2.882284e-10
3.600000e+02	4.000000e+02	1.186589e-08	2.662712e-10	2.662712e-10
4.000000e+02	4.400000e+02	1.096407e-08	2.498857e-10	2.498857e-10
4.400000e+02	4.800000e+02	9.764570e-09	2.574162e-10	2.574162e-10
4.800000e+02	5.200000e+02	8.552770e-09	5.335934e-10	5.335934e-10
5.200000e+02	5.600000e+02	8.184847e-09	1.868093e-10	1.868093e-10
5.600000e+02	6.000000e+02	2.934058e-08	2.156694e-08	2.156694e-08
6.000000e+02	6.400000e+02	6.486480e-09	1.528545e-10	1.528545e-10
6.400000e+02	6.800000e+02	5.794020e-09	1.523079e-10	1.523079e-10
6.800000e+02	7.200000e+02	5.393130e-09	1.315746e-10	1.315746e-10
7.200000e+02	7.600000e+02	4.818830e-09	1.240429e-10	1.240429e-10
7.600000e+02	8.000000e+02	3.718455e-09	7.741275e-10	7.741275e-10
8.000000e+02	8.400000e+02	3.773037e-09	9.287091e-11	9.287091e-11
8.400000e+02	8.800000e+02	3.459840e-09	1.015684e-10	1.015684e-10
8.800000e+02	9.200000e+02	3.090160e-09	9.709239e-11	9.709239e-11
9.200000e+02	9.600000e+02	2.737643e-09	1.308037e-10	1.308037e-10
9.600000e+02	1.000000e+03	2.531618e-09	9.335199e-11	9.335199e-11
1.000000e+03	1.040000e+03	2.261885e-09	6.980660e-11	6.980660e-11
1.040000e+03	1.080000e+03	1.865492e-09	1.072796e-10	1.072796e-10
1.080000e+03	1.120000e+03	1.716821e-09	6.125182e-11	6.125182e-11
1.120000e+03	1.160000e+03	1.565757e-09	1.055586e-10	1.055586e-10
1.160000e+03	1.200000e+03	1.240040e-09	2.325004e-10	2.325004e-10
1.200000e+03	1.240000e+03	1.317784e-09	7.118225e-11	7.118225e-11
1.240000e+03	1.280000e+03	1.161656e-09	5.398300e-11	5.398300e-11
1.280000e+03	1.320000e+03	9.892155e-10	6.731691e-11	6.731691e-11
1.320000e+03	1.360000e+03	8.433018e-10	7.742550e-11	7.742550e-11
1.360000e+03	1.400000e+03	8.112698e-10	4.729302e-11	4.729302e-11
1.400000e+03	1.440000e+03	7.627437e-10	4.391678e-11	4.391678e-11
1.440000e+03	1.480000e+03	6.934535e-10	4.276991e-11	4.276991e-11
1.480000e+03	1.520000e+03	6.476337e-10	4.200935e-11	4.200935e-11
1.520000e+03	1.560000e+03	4.999665e-10	3.408982e-11	3.408982e-11
1.560000e+03	1.600000e+03	4.846162e-10	3.374128e-11	3.374128e-11
1.600000e+03	1.640000e+03	4.602493e-10	2.886374e-11	2.886374e-11
1.640000e+03	1.680000e+03	3.711160e-10	3.038916e-11	3.038916e-11
1.680000e+03	1.720000e+03	3.617900e-10	2.678051e-11	2.678051e-11
1.720000e+03	1.760000e+03	1.401980e-10	1.144377e-10	1.144377e-10
1.760000e+03	1.800000e+03	2.607677e-10	2.154957e-11	2.154957e-11
1.800000e+03	1.840000e+03	2.064422e-10	7.045479e-11	7.045479e-11
1.840000e+03	1.880000e+03	2.999610e-10	5.324276e-11	5.324276e-11
1.880000e+03	1.920000e+03	2.204609e-10	1.863419e-11	1.863419e-11
1.920000e+03	1.960000e+03	2.087551e-10	2.286605e-11	2.286605e-11
1.960000e+03	2.000000e+03	1.794678e-10	2.036775e-11	2.036775e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[MUR=1__MUF=2__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[MUR=1__MUF=2__LHAPDF=325100]
Path=VBS-QCDEW[MUR=1__MUF=2__LHAPDF=325100]
ScaledBy=3.93692362793450429e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.169016e-12	1.456426e-12	1.456426e-12
8.000000e+01	1.200000e+02	1.763510e-10	1.983054e-11	1.983054e-11
1.200000e+02	1.600000e+02	1.294960e-09	9.174418e-11	9.174418e-11
1.600000e+02	2.000000e+02	4.682005e-09	1.752105e-10	1.752105e-10
2.000000e+02	2.400000e+02	8.848263e-09	2.801811e-10	2.801811e-10
2.400000e+02	2.800000e+02	1.108286e-08	3.356555e-10	3.356555e-10
2.800000e+02	3.200000e+02	1.044652e-08	4.036262e-10	4.036262e-10
3.200000e+02	3.600000e+02	1.042634e-08	2.620354e-10	2.620354e-10
3.600000e+02	4.000000e+02	9.871413e-09	2.745549e-10	2.745549e-10
4.000000e+02	4.400000e+02	9.040345e-09	2.664546e-10	2.664546e-10
4.400000e+02	4.800000e+02	8.159785e-09	2.597708e-10	2.597708e-10
4.800000e+02	5.200000e+02	6.643903e-09	8.354797e-10	8.354797e-10
5.200000e+02	5.600000e+02	6.876723e-09	1.872552e-10	1.872552e-10
5.600000e+02	6.000000e+02	3.240705e-08	2.592187e-08	2.592187e-08
6.000000e+02	6.400000e+02	5.364340e-09	1.380592e-10	1.380592e-10
6.400000e+02	6.800000e+02	4.873140e-09	1.355129e-10	1.355129e-10
6.800000e+02	7.200000e+02	4.505173e-09	1.284654e-10	1.284654e-10
7.200000e+02	7.600000e+02	4.082375e-09	1.129500e-10	1.129500e-10
7.600000e+02	8.000000e+02	3.026988e-09	7.552634e-10	7.552634e-10
8.000000e+02	8.400000e+02	3.202823e-09	7.746202e-11	7.746202e-11
8.400000e+02	8.800000e+02	2.922622e-09	8.851532e-11	8.851532e-11
8.800000e+02	9.200000e+02	2.597217e-09	8.602383e-11	8.602383e-11
9.200000e+02	9.600000e+02	2.276098e-09	1.260787e-10	1.260787e-10
9.600000e+02	1.000000e+03	2.137002e-09	7.730500e-11	7.730500e-11
1.000000e+03	1.040000e+03	1.906933e-09	5.820813e-11	5.820813e-11
1.040000e+03	1.080000e+03	1.545108e-09	1.082322e-10	1.082322e-10
1.080000e+03	1.120000e+03	1.481236e-09	5.553363e-11	5.553363e-11
1.120000e+03	1.160000e+03	1.296837e-09	9.898927e-11	9.898927e-11
1.160000e+03	1.200000e+03	1.018668e-09	2.227006e-10	2.227006e-10
1.200000e+03	1.240000e+03	1.104554e-09	5.660775e-11	5.660775e-11
1.240000e+03	1.280000e+03	9.885103e-10	4.671826e-11	4.671826e-11
1.280000e+03	1.320000e+03	8.308422e-10	5.766838e-11	5.766838e-11
1.320000e+03	1.360000e+03	6.988695e-10	7.038942e-11	7.038942e-11
1.360000e+03	1.400000e+03	6.846580e-10	3.994247e-11	3.994247e-11
1.400000e+03	1.440000e+03	6.505570e-10	3.793903e-11	3.793903e-11
1.440000e+03	1.480000e+03	6.050368e-10	3.984268e-11	3.984268e-11
1.480000e+03	1.520000e+03	5.639807e-10	3.766932e-11	3.766932e-11
1.520000e+03	1.560000e+03	4.289045e-10	3.046376e-11	3.046376e-11
1.560000e+03	1.600000e+03	4.157742e-10	2.645688e-11	2.645688e-11
1.600000e+03	1.640000e+03	3.945065e-10	2.323958e-11	2.323958e-11
1.640000e+03	1.680000e+03	3.138893e-10	2.321182e-11	2.321182e-11
1.680000e+03	1.720000e+03	3.010207e-10	2.320528e-11	2.320528e-11
1.720000e+03	1.760000e+03	1.204067e-10	9.302150e-11	9.302150e-11
1.760000e+03	1.800000e+03	2.331132e-10	1.952748e-11	1.952748e-11
1.800000e+03	1.840000e+03	1.899305e-10	5.123125e-11	5.123125e-11
1.840000e+03	1.880000e+03	2.825063e-10	7.140810e-11	7.140810e-11
1.880000e+03	1.920000e+03	1.871428e-10	1.540019e-11	1.540019e-11
1.920000e+03	1.960000e+03	1.887002e-10	2.082501e-11	2.082501e-11
1.960000e+03	2.000000e+03	1.516648e-10	1.616347e-11	1.616347e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
Path=VBS-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
ScaledBy=3.93694496576303425e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.091172e-12	1.339948e-12	1.339948e-12
8.000000e+01	1.200000e+02	1.800865e-10	2.002389e-11	2.002389e-11
1.200000e+02	1.600000e+02	1.309070e-09	8.841295e-11	8.841295e-11
1.600000e+02	2.000000e+02	4.540890e-09	1.795586e-10	1.795586e-10
2.000000e+02	2.400000e+02	8.775007e-09	2.779481e-10	2.779481e-10
2.400000e+02	2.800000e+02	1.102010e-08	3.555081e-10	3.555081e-10
2.800000e+02	3.200000e+02	1.052765e-08	3.453217e-10	3.453217e-10
3.200000e+02	3.600000e+02	1.051578e-08	2.672304e-10	2.672304e-10
3.600000e+02	4.000000e+02	9.755832e-09	2.900311e-10	2.900311e-10
4.000000e+02	4.400000e+02	9.038502e-09	2.705183e-10	2.705183e-10
4.400000e+02	4.800000e+02	8.180995e-09	2.633950e-10	2.633950e-10
4.800000e+02	5.200000e+02	6.893085e-09	6.904862e-10	6.904862e-10
5.200000e+02	5.600000e+02	6.860497e-09	1.978065e-10	1.978065e-10
5.600000e+02	6.000000e+02	3.454445e-08	2.799566e-08	2.799566e-08
6.000000e+02	6.400000e+02	5.413452e-09	1.450192e-10	1.450192e-10
6.400000e+02	6.800000e+02	4.861667e-09	1.464138e-10	1.464138e-10
6.800000e+02	7.200000e+02	4.523367e-09	1.398333e-10	1.398333e-10
7.200000e+02	7.600000e+02	4.085015e-09	1.164626e-10	1.164626e-10
7.600000e+02	8.000000e+02	3.021257e-09	7.771396e-10	7.771396e-10
8.000000e+02	8.400000e+02	3.224900e-09	8.019808e-11	8.019808e-11
8.400000e+02	8.800000e+02	2.962680e-09	9.887103e-11	9.887103e-11
8.800000e+02	9.200000e+02	2.631815e-09	9.422659e-11	9.422659e-11
9.200000e+02	9.600000e+02	2.302622e-09	1.331145e-10	1.331145e-10
9.600000e+02	1.000000e+03	2.173470e-09	8.198830e-11	8.198830e-11
1.000000e+03	1.040000e+03	1.950090e-09	5.997887e-11	5.997887e-11
1.040000e+03	1.080000e+03	1.559584e-09	1.201309e-10	1.201309e-10
1.080000e+03	1.120000e+03	1.505544e-09	5.780936e-11	5.780936e-11
1.120000e+03	1.160000e+03	1.306368e-09	1.021131e-10	1.021131e-10
1.160000e+03	1.200000e+03	1.031750e-09	2.299820e-10	2.299820e-10
1.200000e+03	1.240000e+03	1.126120e-09	5.867104e-11	5.867104e-11
1.240000e+03	1.280000e+03	1.014481e-09	4.936413e-11	4.936413e-11
1.280000e+03	1.320000e+03	8.308485e-10	6.479889e-11	6.479889e-11
1.320000e+03	1.360000e+03	7.022458e-10	8.173574e-11	8.173574e-11
1.360000e+03	1.400000e+03	6.894993e-10	4.272768e-11	4.272768e-11
1.400000e+03	1.440000e+03	6.579250e-10	4.131651e-11	4.131651e-11
1.440000e+03	1.480000e+03	6.179903e-10	4.097505e-11	4.097505e-11
1.480000e+03	1.520000e+03	5.830373e-10	3.942289e-11	3.942289e-11
1.520000e+03	1.560000e+03	4.371985e-10	3.130193e-11	3.130193e-11
1.560000e+03	1.600000e+03	4.274027e-10	2.785682e-11	2.785682e-11
1.600000e+03	1.640000e+03	4.101600e-10	2.417752e-11	2.417752e-11
1.640000e+03	1.680000e+03	3.199283e-10	2.342298e-11	2.342298e-11
1.680000e+03	1.720000e+03	3.141583e-10	2.411272e-11	2.411272e-11
1.720000e+03	1.760000e+03	1.175208e-10	1.025338e-10	1.025338e-10
1.760000e+03	1.800000e+03	2.402591e-10	2.022530e-11	2.022530e-11
1.800000e+03	1.840000e+03	1.887784e-10	5.636105e-11	5.636105e-11
1.840000e+03	1.880000e+03	2.916555e-10	7.644288e-11	7.644288e-11
1.880000e+03	1.920000e+03	1.940072e-10	1.628229e-11	1.628229e-11
1.920000e+03	1.960000e+03	1.955073e-10	2.174470e-11	2.174470e-11
1.960000e+03	2.000000e+03	1.584250e-10	1.713198e-11	1.713198e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100]
Path=VBS-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100]
ScaledBy=3.93690451376445859e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.107986e-12	1.313472e-12	1.313472e-12
8.000000e+01	1.200000e+02	1.948725e-10	3.673320e-11	3.673320e-11
1.200000e+02	1.600000e+02	2.100273e-10	1.051634e-09	1.051634e-09
1.600000e+02	2.000000e+02	4.469345e-09	4.822532e-10	4.822532e-10
2.000000e+02	2.400000e+02	8.286073e-09	4.820105e-10	4.820105e-10
2.400000e+02	2.800000e+02	1.048325e-08	6.843456e-10	6.843456e-10
2.800000e+02	3.200000e+02	1.098533e-08	4.268795e-10	4.268795e-10
3.200000e+02	3.600000e+02	1.019138e-08	3.258832e-10	3.258832e-10
3.600000e+02	4.000000e+02	9.662347e-09	3.118944e-10	3.118944e-10
4.000000e+02	4.400000e+02	9.712543e-09	6.417760e-10	6.417760e-10
4.400000e+02	4.800000e+02	8.213975e-09	2.809138e-10	2.809138e-10
4.800000e+02	5.200000e+02	7.331585e-09	4.776311e-10	4.776311e-10
5.200000e+02	5.600000e+02	7.322795e-09	4.737856e-10	4.737856e-10
5.600000e+02	6.000000e+02	3.584082e-08	2.923199e-08	2.923199e-08
6.000000e+02	6.400000e+02	5.473392e-09	1.951475e-10	1.951475e-10
6.400000e+02	6.800000e+02	4.875575e-09	1.567595e-10	1.567595e-10
6.800000e+02	7.200000e+02	4.543318e-09	1.567229e-10	1.567229e-10
7.200000e+02	7.600000e+02	4.109440e-09	1.263479e-10	1.263479e-10
7.600000e+02	8.000000e+02	3.042147e-09	8.036600e-10	8.036600e-10
8.000000e+02	8.400000e+02	3.222890e-09	8.672824e-11	8.672824e-11
8.400000e+02	8.800000e+02	3.020330e-09	1.188808e-10	1.188808e-10
8.800000e+02	9.200000e+02	2.656175e-09	1.088838e-10	1.088838e-10
9.200000e+02	9.600000e+02	2.344958e-09	1.438634e-10	1.438634e-10
9.600000e+02	1.000000e+03	2.227547e-09	8.826080e-11	8.826080e-11
1.000000e+03	1.040000e+03	2.044169e-09	7.418554e-11	7.418554e-11
1.040000e+03	1.080000e+03	1.576105e-09	1.387634e-10	1.387634e-10
1.080000e+03	1.120000e+03	1.534384e-09	6.162990e-11	6.162990e-11
1.120000e+03	1.160000e+03	1.328491e-09	1.075464e-10	1.075464e-10
1.160000e+03	1.200000e+03	1.052261e-09	2.368860e-10	2.368860e-10
1.200000e+03	1.240000e+03	1.147789e-09	6.305538e-11	6.305538e-11
1.240000e+03	1.280000e+03	9.910528e-10	7.649935e-11	7.649935e-11
1.280000e+03	1.320000e+03	8.239210e-10	7.558961e-11	7.558961e-11
1.320000e+03	1.360000e+03	6.989210e-10	9.528441e-11	9.528441e-11
1.360000e+03	1.400000e+03	6.958725e-10	4.729567e-11	4.729567e-11
1.400000e+03	1.440000e+03	6.647327e-10	4.706661e-11	4.706661e-11
1.440000e+03	1.480000e+03	6.293980e-10	4.282757e-11	4.282757e-11
1.480000e+03	1.520000e+03	6.117732e-10	4.276391e-11	4.276391e-11
1.520000e+03	1.560000e+03	4.476087e-10	3.284998e-11	3.284998e-11
1.560000e+03	1.600000e+03	4.394280e-10	2.992238e-11	2.992238e-11
1.600000e+03	1.640000e+03	4.388343e-10	3.124049e-11	3.124049e-11
1.640000e+03	1.680000e+03	3.268267e-10	2.397530e-11	2.397530e-11
1.680000e+03	1.720000e+03	3.339305e-10	2.559147e-11	2.559147e-11
1.720000e+03	1.760000e+03	1.209544e-10	1.086101e-10	1.086101e-10
1.760000e+03	1.800000e+03	2.467050e-10	2.088064e-11	2.088064e-11
1.800000e+03	1.840000e+03	1.890137e-10	6.233281e-11	6.233281e-11
1.840000e+03	1.880000e+03	3.012525e-10	8.131397e-11	8.131397e-11
1.880000e+03	1.920000e+03	2.023050e-10	1.754691e-11	1.754691e-11
1.920000e+03	1.960000e+03	2.045200e-10	2.317105e-11	2.317105e-11
1.960000e+03	2.000000e+03	1.657955e-10	1.849995e-11	1.849995e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100]
Path=VBS-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100]
ScaledBy=3.93681301321274855e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.529672e-12	9.587335e-13	9.587335e-13
8.000000e+01	1.200000e+02	1.306007e-10	1.361238e-11	1.361238e-11
1.200000e+02	1.600000e+02	1.143165e-09	9.411682e-11	9.411682e-11
1.600000e+02	2.000000e+02	4.071040e-09	1.826077e-10	1.826077e-10
2.000000e+02	2.400000e+02	8.001477e-09	3.565887e-10	3.565887e-10
2.400000e+02	2.800000e+02	1.017817e-08	3.710515e-10	3.710515e-10
2.800000e+02	3.200000e+02	9.787725e-09	3.789731e-10	3.789731e-10
3.200000e+02	3.600000e+02	9.895623e-09	3.042950e-10	3.042950e-10
3.600000e+02	4.000000e+02	9.496862e-09	2.735598e-10	2.735598e-10
4.000000e+02	4.400000e+02	8.787042e-09	2.471213e-10	2.471213e-10
4.400000e+02	4.800000e+02	7.800005e-09	2.508487e-10	2.508487e-10
4.800000e+02	5.200000e+02	6.765025e-09	5.213051e-10	5.213051e-10
5.200000e+02	5.600000e+02	6.521128e-09	2.061424e-10	2.061424e-10
5.600000e+02	6.000000e+02	2.422915e-08	1.783300e-08	1.783300e-08
6.000000e+02	6.400000e+02	5.314805e-09	1.993882e-10	1.993882e-10
6.400000e+02	6.800000e+02	4.681505e-09	1.897124e-10	1.897124e-10
6.800000e+02	7.200000e+02	4.320355e-09	1.579142e-10	1.579142e-10
7.200000e+02	7.600000e+02	4.099912e-09	1.737835e-10	1.737835e-10
7.600000e+02	8.000000e+02	2.850978e-09	9.316400e-10	9.316400e-10
8.000000e+02	8.400000e+02	3.131705e-09	9.724531e-11	9.724531e-11
8.400000e+02	8.800000e+02	2.902455e-09	9.384295e-11	9.384295e-11
8.800000e+02	9.200000e+02	2.587092e-09	1.042802e-10	1.042802e-10
9.200000e+02	9.600000e+02	2.279825e-09	1.433019e-10	1.433019e-10
9.600000e+02	1.000000e+03	2.057125e-09	1.108279e-10	1.108279e-10
1.000000e+03	1.040000e+03	1.846072e-09	6.706584e-11	6.706584e-11
1.040000e+03	1.080000e+03	1.587125e-09	1.167065e-10	1.167065e-10
1.080000e+03	1.120000e+03	1.426008e-09	5.787078e-11	5.787078e-11
1.120000e+03	1.160000e+03	1.301503e-09	1.327143e-10	1.327143e-10
1.160000e+03	1.200000e+03	9.799582e-10	2.934299e-10	2.934299e-10
1.200000e+03	1.240000e+03	1.086087e-09	8.018623e-11	8.018623e-11
1.240000e+03	1.280000e+03	1.001065e-09	5.819471e-11	5.819471e-11
1.280000e+03	1.320000e+03	8.317523e-10	7.405994e-11	7.405994e-11
1.320000e+03	1.360000e+03	7.344778e-10	7.753630e-11	7.753630e-11
1.360000e+03	1.400000e+03	7.428007e-10	4.911350e-11	4.911350e-11
1.400000e+03	1.440000e+03	6.901020e-10	4.232580e-11	4.232580e-11
1.440000e+03	1.480000e+03	6.116248e-10	3.624876e-11	3.624876e-11
1.480000e+03	1.520000e+03	5.558113e-10	4.161682e-11	4.161682e-11
1.520000e+03	1.560000e+03	4.456618e-10	3.483684e-11	3.483684e-11
1.560000e+03	1.600000e+03	4.216120e-10	3.410450e-11	3.410450e-11
1.600000e+03	1.640000e+03	3.977470e-10	2.799407e-11	2.799407e-11
1.640000e+03	1.680000e+03	3.576185e-10	3.475549e-11	3.475549e-11
1.680000e+03	1.720000e+03	3.111415e-10	2.528737e-11	2.528737e-11
1.720000e+03	1.760000e+03	1.474072e-10	8.279402e-11	8.279402e-11
1.760000e+03	1.800000e+03	2.321752e-10	2.039367e-11	2.039367e-11
1.800000e+03	1.840000e+03	1.677034e-10	6.273820e-11	6.273820e-11
1.840000e+03	1.880000e+03	2.751492e-10	4.565516e-11	4.565516e-11
1.880000e+03	1.920000e+03	2.014037e-10	1.746906e-11	1.746906e-11
1.920000e+03	1.960000e+03	1.863347e-10	2.281352e-11	2.281352e-11
1.960000e+03	2.000000e+03	1.544755e-10	1.724381e-11	1.724381e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100]
Path=VBS-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100]
ScaledBy=3.93677248221105319e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.355975e-12	7.605579e-13	7.605579e-13
8.000000e+01	1.200000e+02	1.416666e-10	2.653229e-11	2.653229e-11
1.200000e+02	1.600000e+02	7.849550e-10	3.118408e-10	3.118408e-10
1.600000e+02	2.000000e+02	3.731802e-09	4.699252e-10	4.699252e-10
2.000000e+02	2.400000e+02	7.741278e-09	4.866889e-10	4.866889e-10
2.400000e+02	2.800000e+02	9.811950e-09	5.447178e-10	5.447178e-10
2.800000e+02	3.200000e+02	1.011000e-08	3.986897e-10	3.986897e-10
3.200000e+02	3.600000e+02	9.568993e-09	3.522571e-10	3.522571e-10
3.600000e+02	4.000000e+02	9.324825e-09	2.950901e-10	2.950901e-10
4.000000e+02	4.400000e+02	9.645533e-09	8.688067e-10	8.688067e-10
4.400000e+02	4.800000e+02	7.863873e-09	2.461358e-10	2.461358e-10
4.800000e+02	5.200000e+02	6.900368e-09	4.820444e-10	4.820444e-10
5.200000e+02	5.600000e+02	6.865483e-09	4.453073e-10	4.453073e-10
5.600000e+02	6.000000e+02	3.532170e-08	2.889833e-08	2.889833e-08
6.000000e+02	6.400000e+02	5.348570e-09	1.945847e-10	1.945847e-10
6.400000e+02	6.800000e+02	4.641842e-09	1.941172e-10	1.941172e-10
6.800000e+02	7.200000e+02	4.354387e-09	1.724711e-10	1.724711e-10
7.200000e+02	7.600000e+02	4.005680e-09	1.691771e-10	1.691771e-10
7.600000e+02	8.000000e+02	2.579302e-09	1.196424e-09	1.196424e-09
8.000000e+02	8.400000e+02	3.109707e-09	9.692310e-11	9.692310e-11
8.400000e+02	8.800000e+02	2.896342e-09	1.047040e-10	1.047040e-10
8.800000e+02	9.200000e+02	2.558948e-09	1.132768e-10	1.132768e-10
9.200000e+02	9.600000e+02	2.255630e-09	1.557940e-10	1.557940e-10
9.600000e+02	1.000000e+03	2.083195e-09	1.210897e-10	1.210897e-10
1.000000e+03	1.040000e+03	1.931000e-09	7.441054e-11	7.441054e-11
1.040000e+03	1.080000e+03	1.585985e-09	1.125525e-10	1.125525e-10
1.080000e+03	1.120000e+03	1.461413e-09	5.612361e-11	5.612361e-11
1.120000e+03	1.160000e+03	1.331182e-09	1.179206e-10	1.179206e-10
1.160000e+03	1.200000e+03	9.356452e-10	3.251958e-10	3.251958e-10
1.200000e+03	1.240000e+03	1.119333e-09	8.285850e-11	8.285850e-11
1.240000e+03	1.280000e+03	1.005720e-09	6.293294e-11	6.293294e-11
1.280000e+03	1.320000e+03	8.437455e-10	6.789010e-11	6.789010e-11
1.320000e+03	1.360000e+03	7.044375e-10	9.802404e-11	9.802404e-11
1.360000e+03	1.400000e+03	7.261517e-10	5.103452e-11	5.103452e-11
1.400000e+03	1.440000e+03	6.692035e-10	4.266855e-11	4.266855e-11
1.440000e+03	1.480000e+03	6.210212e-10	3.810227e-11	3.810227e-11
1.480000e+03	1.520000e+03	5.863633e-10	4.235758e-11	4.235758e-11
1.520000e+03	1.560000e+03	4.394548e-10	3.222224e-11	3.222224e-11
1.560000e+03	1.600000e+03	4.431447e-10	3.698575e-11	3.698575e-11
1.600000e+03	1.640000e+03	4.235875e-10	2.955699e-11	2.955699e-11
1.640000e+03	1.680000e+03	3.395045e-10	2.837556e-11	2.837556e-11
1.680000e+03	1.720000e+03	3.182035e-10	2.638203e-11	2.638203e-11
1.720000e+03	1.760000e+03	4.472743e-11	1.820088e-10	1.820088e-10
1.760000e+03	1.800000e+03	2.464756e-10	2.176048e-11	2.176048e-11
1.800000e+03	1.840000e+03	1.179025e-10	1.092261e-10	1.092261e-10
1.840000e+03	1.880000e+03	2.747737e-10	5.371808e-11	5.371808e-11
1.880000e+03	1.920000e+03	2.075156e-10	1.795895e-11	1.795895e-11
1.920000e+03	1.960000e+03	1.937019e-10	2.372888e-11	2.372888e-11
1.960000e+03	2.000000e+03	1.589434e-10	1.833044e-11	1.833044e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
Path=VBS-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
ScaledBy=3.93599824083047504e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.043870e-12	1.922278e-12	1.922278e-12
8.000000e+01	1.200000e+02	2.033243e-10	1.875386e-11	1.875386e-11
1.200000e+02	1.600000e+02	1.623631e-09	8.432078e-11	8.432078e-11
1.600000e+02	2.000000e+02	4.799983e-09	6.654046e-10	6.654046e-10
2.000000e+02	2.400000e+02	1.018580e-08	2.572053e-10	2.572053e-10
2.400000e+02	2.800000e+02	1.275421e-08	3.119341e-10	3.119341e-10
2.800000e+02	3.200000e+02	1.221963e-08	3.207483e-10	3.207483e-10
3.200000e+02	3.600000e+02	1.182945e-08	2.328346e-10	2.328346e-10
3.600000e+02	4.000000e+02	1.115071e-08	2.580625e-10	2.580625e-10
4.000000e+02	4.400000e+02	1.012217e-08	2.482841e-10	2.482841e-10
4.400000e+02	4.800000e+02	9.155777e-09	2.303819e-10	2.303819e-10
4.800000e+02	5.200000e+02	7.970698e-09	5.736245e-10	5.736245e-10
5.200000e+02	5.600000e+02	7.692937e-09	1.805692e-10	1.805692e-10
5.600000e+02	6.000000e+02	3.180988e-08	2.452141e-08	2.452141e-08
6.000000e+02	6.400000e+02	6.147450e-09	1.366068e-10	1.366068e-10
6.400000e+02	6.800000e+02	5.517025e-09	1.365155e-10	1.365155e-10
6.800000e+02	7.200000e+02	5.101975e-09	1.258654e-10	1.258654e-10
7.200000e+02	7.600000e+02	4.562672e-09	1.108944e-10	1.108944e-10
7.600000e+02	8.000000e+02	3.617145e-09	6.513833e-10	6.513833e-10
8.000000e+02	8.400000e+02	3.609317e-09	8.167734e-11	8.167734e-11
8.400000e+02	8.800000e+02	3.318955e-09	9.586908e-11	9.586908e-11
8.800000e+02	9.200000e+02	2.935833e-09	9.022171e-11	9.022171e-11
9.200000e+02	9.600000e+02	2.626388e-09	1.204843e-10	1.204843e-10
9.600000e+02	1.000000e+03	2.446353e-09	8.090716e-11	8.090716e-11
1.000000e+03	1.040000e+03	2.186733e-09	6.473477e-11	6.473477e-11
1.040000e+03	1.080000e+03	1.777582e-09	1.042726e-10	1.042726e-10
1.080000e+03	1.120000e+03	1.656278e-09	5.709937e-11	5.709937e-11
1.120000e+03	1.160000e+03	1.479710e-09	9.166317e-11	9.166317e-11
1.160000e+03	1.200000e+03	1.199852e-09	1.949096e-10	1.949096e-10
1.200000e+03	1.240000e+03	1.273117e-09	6.040910e-11	6.040910e-11
1.240000e+03	1.280000e+03	1.106176e-09	4.914115e-11	4.914115e-11
1.280000e+03	1.320000e+03	9.285922e-10	6.074075e-11	6.074075e-11
1.320000e+03	1.360000e+03	8.018742e-10	7.041408e-11	7.041408e-11
1.360000e+03	1.400000e+03	7.687520e-10	4.138669e-11	4.138669e-11
1.400000e+03	1.440000e+03	7.322813e-10	4.164220e-11	4.164220e-11
1.440000e+03	1.480000e+03	6.717253e-10	4.285253e-11	4.285253e-11
1.480000e+03	1.520000e+03	6.360753e-10	3.997462e-11	3.997462e-11
1.520000e+03	1.560000e+03	4.802685e-10	3.180967e-11	3.180967e-11
1.560000e+03	1.600000e+03	4.691775e-10	2.814414e-11	2.814414e-11
1.600000e+03	1.640000e+03	4.448650e-10	2.649106e-11	2.649106e-11
1.640000e+03	1.680000e+03	3.479170e-10	2.484038e-11	2.484038e-11
1.680000e+03	1.720000e+03	3.469005e-10	2.501016e-11	2.501016e-11
1.720000e+03	1.760000e+03	1.563502e-10	8.519382e-11	8.519382e-11
1.760000e+03	1.800000e+03	2.561515e-10	2.079742e-11	2.079742e-11
1.800000e+03	1.840000e+03	2.239460e-10	4.893187e-11	4.893187e-11
1.840000e+03	1.880000e+03	2.928125e-10	6.415358e-11	6.415358e-11
1.880000e+03	1.920000e+03	2.080280e-10	1.716001e-11	1.716001e-11
1.920000e+03	1.960000e+03	2.075802e-10	2.333403e-11	2.333403e-11
1.960000e+03	2.000000e+03	1.722579e-10	1.872062e-11	1.872062e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
Path=VBS-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=3.93602269865109171e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.998960e-12	1.879822e-12	1.879822e-12
8.000000e+01	1.200000e+02	2.014469e-10	1.850758e-11	1.850758e-11
1.200000e+02	1.600000e+02	1.607991e-09	8.536089e-11	8.536089e-11
1.600000e+02	2.000000e+02	4.757303e-09	6.597659e-10	6.597659e-10
2.000000e+02	2.400000e+02	1.012995e-08	2.599043e-10	2.599043e-10
2.400000e+02	2.800000e+02	1.272741e-08	3.260688e-10	3.260688e-10
2.800000e+02	3.200000e+02	1.221090e-08	3.198648e-10	3.198648e-10
3.200000e+02	3.600000e+02	1.183094e-08	2.363826e-10	2.363826e-10
3.600000e+02	4.000000e+02	1.117549e-08	2.718706e-10	2.718706e-10
4.000000e+02	4.400000e+02	1.017493e-08	2.540375e-10	2.540375e-10
4.400000e+02	4.800000e+02	9.204095e-09	2.416578e-10	2.416578e-10
4.800000e+02	5.200000e+02	7.969970e-09	6.337951e-10	6.337951e-10
5.200000e+02	5.600000e+02	7.758935e-09	1.884043e-10	1.884043e-10
5.600000e+02	6.000000e+02	3.289200e-08	2.552609e-08	2.552609e-08
6.000000e+02	6.400000e+02	6.204277e-09	1.427591e-10	1.427591e-10
6.400000e+02	6.800000e+02	5.571393e-09	1.427655e-10	1.427655e-10
6.800000e+02	7.200000e+02	5.149582e-09	1.364239e-10	1.364239e-10
7.200000e+02	7.600000e+02	4.621807e-09	1.162219e-10	1.162219e-10
7.600000e+02	8.000000e+02	3.615215e-09	7.123879e-10	7.123879e-10
8.000000e+02	8.400000e+02	3.660128e-09	8.481856e-11	8.481856e-11
8.400000e+02	8.800000e+02	3.371725e-09	1.000568e-10	1.000568e-10
8.800000e+02	9.200000e+02	2.986470e-09	9.541400e-11	9.541400e-11
9.200000e+02	9.600000e+02	2.670977e-09	1.280642e-10	1.280642e-10
9.600000e+02	1.000000e+03	2.488926e-09	8.531592e-11	8.531592e-11
1.000000e+03	1.040000e+03	2.228159e-09	6.675683e-11	6.675683e-11
1.040000e+03	1.080000e+03	1.801462e-09	1.144144e-10	1.144144e-10
1.080000e+03	1.120000e+03	1.689362e-09	5.948769e-11	5.948769e-11
1.120000e+03	1.160000e+03	1.504370e-09	9.820648e-11	9.820648e-11
1.160000e+03	1.200000e+03	1.211743e-09	2.123161e-10	2.123161e-10
1.200000e+03	1.240000e+03	1.297463e-09	6.310677e-11	6.310677e-11
1.240000e+03	1.280000e+03	1.133584e-09	5.122823e-11	5.122823e-11
1.280000e+03	1.320000e+03	9.483415e-10	6.392024e-11	6.392024e-11
1.320000e+03	1.360000e+03	8.126245e-10	7.880284e-11	7.880284e-11
1.360000e+03	1.400000e+03	7.843398e-10	4.415680e-11	4.415680e-11
1.400000e+03	1.440000e+03	7.482837e-10	4.459463e-11	4.459463e-11
1.440000e+03	1.480000e+03	6.909622e-10	4.493349e-11	4.493349e-11
1.480000e+03	1.520000e+03	6.520672e-10	4.192390e-11	4.192390e-11
1.520000e+03	1.560000e+03	4.923260e-10	3.341644e-11	3.341644e-11
1.560000e+03	1.600000e+03	4.821192e-10	2.956691e-11	2.956691e-11
1.600000e+03	1.640000e+03	4.586677e-10	2.739057e-11	2.739057e-11
1.640000e+03	1.680000e+03	3.572435e-10	2.576462e-11	2.576462e-11
1.680000e+03	1.720000e+03	3.566685e-10	2.622050e-11	2.622050e-11
1.720000e+03	1.760000e+03	1.539478e-10	9.408806e-11	9.408806e-11
1.760000e+03	1.800000e+03	2.650052e-10	2.189602e-11	2.189602e-11
1.800000e+03	1.840000e+03	2.259197e-10	5.444834e-11	5.444834e-11
1.840000e+03	1.880000e+03	3.075983e-10	7.131366e-11	7.131366e-11
1.880000e+03	1.920000e+03	2.153380e-10	1.791756e-11	1.791756e-11
1.920000e+03	1.960000e+03	2.152972e-10	2.447782e-11	2.447782e-11
1.960000e+03	2.000000e+03	1.783521e-10	1.960620e-11	1.960620e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
Path=VBS-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
ScaledBy=3.93567682248636440e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.257302e-12	1.396343e-12	1.396343e-12
8.000000e+01	1.200000e+02	1.537330e-10	1.477680e-11	1.477680e-11
1.200000e+02	1.600000e+02	1.225298e-09	7.760528e-11	7.760528e-11
1.600000e+02	2.000000e+02	3.620125e-09	7.212000e-10	7.212000e-10
2.000000e+02	2.400000e+02	8.301995e-09	2.520135e-10	2.520135e-10
2.400000e+02	2.800000e+02	1.063331e-08	3.135575e-10	3.135575e-10
2.800000e+02	3.200000e+02	1.009195e-08	3.293440e-10	3.293440e-10
3.200000e+02	3.600000e+02	9.876925e-09	2.287839e-10	2.287839e-10
3.600000e+02	4.000000e+02	9.357405e-09	2.638375e-10	2.638375e-10
4.000000e+02	4.400000e+02	8.502197e-09	2.567288e-10	2.567288e-10
4.400000e+02	4.800000e+02	7.737930e-09	2.377521e-10	2.377521e-10
4.800000e+02	5.200000e+02	6.617173e-09	6.219506e-10	6.219506e-10
5.200000e+02	5.600000e+02	6.511737e-09	1.837094e-10	1.837094e-10
5.600000e+02	6.000000e+02	3.302685e-08	2.676308e-08	2.676308e-08
6.000000e+02	6.400000e+02	5.256865e-09	1.348447e-10	1.348447e-10
6.400000e+02	6.800000e+02	4.710698e-09	1.366659e-10	1.366659e-10
6.800000e+02	7.200000e+02	4.368407e-09	1.248056e-10	1.248056e-10
7.200000e+02	7.600000e+02	3.960783e-09	1.081640e-10	1.081640e-10
7.600000e+02	8.000000e+02	2.983933e-09	7.096884e-10	7.096884e-10
8.000000e+02	8.400000e+02	3.128602e-09	7.527669e-11	7.527669e-11
8.400000e+02	8.800000e+02	2.884392e-09	9.351347e-11	9.351347e-11
8.800000e+02	9.200000e+02	2.556580e-09	8.765386e-11	8.765386e-11
9.200000e+02	9.600000e+02	2.263396e-09	1.240284e-10	1.240284e-10
9.600000e+02	1.000000e+03	2.124778e-09	7.705379e-11	7.705379e-11
1.000000e+03	1.040000e+03	1.906187e-09	5.788780e-11	5.788780e-11
1.040000e+03	1.080000e+03	1.538494e-09	1.086906e-10	1.086906e-10
1.080000e+03	1.120000e+03	1.461330e-09	5.356634e-11	5.356634e-11
1.120000e+03	1.160000e+03	1.279696e-09	9.471375e-11	9.471375e-11
1.160000e+03	1.200000e+03	1.016794e-09	2.107109e-10	2.107109e-10
1.200000e+03	1.240000e+03	1.108056e-09	5.604852e-11	5.604852e-11
1.240000e+03	1.280000e+03	9.845705e-10	4.529457e-11	4.529457e-11
1.280000e+03	1.320000e+03	8.145277e-10	6.139987e-11	6.139987e-11
1.320000e+03	1.360000e+03	6.991898e-10	7.250484e-11	7.250484e-11
1.360000e+03	1.400000e+03	6.811100e-10	3.945108e-11	3.945108e-11
1.400000e+03	1.440000e+03	6.481213e-10	3.822830e-11	3.822830e-11
1.440000e+03	1.480000e+03	6.017387e-10	3.901817e-11	3.901817e-11
1.480000e+03	1.520000e+03	5.694987e-10	3.730550e-11	3.730550e-11
1.520000e+03	1.560000e+03	4.249827e-10	2.940480e-11	2.940480e-11
1.560000e+03	1.600000e+03	4.212145e-10	2.637724e-11	2.637724e-11
1.600000e+03	1.640000e+03	4.012800e-10	2.355789e-11	2.355789e-11
1.640000e+03	1.680000e+03	3.136178e-10	2.273526e-11	2.273526e-11
1.680000e+03	1.720000e+03	3.080900e-10	2.305701e-11	2.305701e-11
1.720000e+03	1.760000e+03	1.233440e-10	9.276903e-11	9.276903e-11
1.760000e+03	1.800000e+03	2.335076e-10	1.927604e-11	1.927604e-11
1.800000e+03	1.840000e+03	1.922267e-10	5.036103e-11	5.036103e-11
1.840000e+03	1.880000e+03	2.772360e-10	6.861656e-11	6.861656e-11
1.880000e+03	1.920000e+03	1.888432e-10	1.565445e-11	1.565445e-11
1.920000e+03	1.960000e+03	1.890258e-10	2.091742e-11	2.091742e-11
1.960000e+03	2.000000e+03	1.551644e-10	1.653204e-11	1.653204e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=VBS-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=3.93571627546527284e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.194454e-12	1.334227e-12	1.334227e-12
8.000000e+01	1.200000e+02	1.525225e-10	1.458393e-11	1.458393e-11
1.200000e+02	1.600000e+02	1.216161e-09	7.936029e-11	7.936029e-11
1.600000e+02	2.000000e+02	3.587345e-09	7.151857e-10	7.151857e-10
2.000000e+02	2.400000e+02	8.252117e-09	2.560388e-10	2.560388e-10
2.400000e+02	2.800000e+02	1.058749e-08	3.306719e-10	3.306719e-10
2.800000e+02	3.200000e+02	1.004202e-08	3.284527e-10	3.284527e-10
3.200000e+02	3.600000e+02	9.819613e-09	2.329781e-10	2.329781e-10
3.600000e+02	4.000000e+02	9.308887e-09	2.795983e-10	2.795983e-10
4.000000e+02	4.400000e+02	8.477360e-09	2.628751e-10	2.628751e-10
4.400000e+02	4.800000e+02	7.708135e-09	2.502100e-10	2.502100e-10
4.800000e+02	5.200000e+02	6.530620e-09	6.878948e-10	6.878948e-10
5.200000e+02	5.600000e+02	6.500175e-09	1.921606e-10	1.921606e-10
5.600000e+02	6.000000e+02	3.412770e-08	2.785970e-08	2.785970e-08
6.000000e+02	6.400000e+02	5.246023e-09	1.413916e-10	1.413916e-10
6.400000e+02	6.800000e+02	4.701017e-09	1.432781e-10	1.432781e-10
6.800000e+02	7.200000e+02	4.353247e-09	1.364780e-10	1.364780e-10
7.200000e+02	7.600000e+02	3.966210e-09	1.136840e-10	1.136840e-10
7.600000e+02	8.000000e+02	2.924887e-09	7.763894e-10	7.763894e-10
8.000000e+02	8.400000e+02	3.134157e-09	7.821079e-11	7.821079e-11
8.400000e+02	8.800000e+02	2.895052e-09	9.766953e-11	9.766953e-11
8.800000e+02	9.200000e+02	2.568675e-09	9.290775e-11	9.290775e-11
9.200000e+02	9.600000e+02	2.270286e-09	1.320640e-10	1.320640e-10
9.600000e+02	1.000000e+03	2.133090e-09	8.149168e-11	8.149168e-11
1.000000e+03	1.040000e+03	1.916888e-09	5.934615e-11	5.934615e-11
1.040000e+03	1.080000e+03	1.535433e-09	1.198483e-10	1.198483e-10
1.080000e+03	1.120000e+03	1.471975e-09	5.573731e-11	5.573731e-11
1.120000e+03	1.160000e+03	1.281340e-09	1.017216e-10	1.017216e-10
1.160000e+03	1.200000e+03	1.006428e-09	2.296924e-10	2.296924e-10
1.200000e+03	1.240000e+03	1.112389e-09	5.843524e-11	5.843524e-11
1.240000e+03	1.280000e+03	9.962705e-10	4.701255e-11	4.701255e-11
1.280000e+03	1.320000e+03	8.197572e-10	6.461020e-11	6.461020e-11
1.320000e+03	1.360000e+03	6.964893e-10	8.165346e-11	8.165346e-11
1.360000e+03	1.400000e+03	6.845573e-10	4.227490e-11	4.227490e-11
1.400000e+03	1.440000e+03	6.521735e-10	4.108500e-11	4.108500e-11
1.440000e+03	1.480000e+03	6.108102e-10	4.062872e-11	4.062872e-11
1.480000e+03	1.520000e+03	5.762375e-10	3.903530e-11	3.903530e-11
1.520000e+03	1.560000e+03	4.289645e-10	3.077010e-11	3.077010e-11
1.560000e+03	1.600000e+03	4.271915e-10	2.765753e-11	2.765753e-11
1.600000e+03	1.640000e+03	4.086362e-10	2.411757e-11	2.411757e-11
1.640000e+03	1.680000e+03	3.178483e-10	2.336455e-11	2.336455e-11
1.680000e+03	1.720000e+03	3.119170e-10	2.402120e-11	2.402120e-11
1.720000e+03	1.760000e+03	1.163159e-10	1.024946e-10	1.024946e-10
1.760000e+03	1.800000e+03	2.386129e-10	2.017304e-11	2.017304e-11
1.800000e+03	1.840000e+03	1.891432e-10	5.631386e-11	5.631386e-11
1.840000e+03	1.880000e+03	2.890225e-10	7.637299e-11	7.637299e-11
1.880000e+03	1.920000e+03	1.929383e-10	1.618189e-11	1.618189e-11
1.920000e+03	1.960000e+03	1.934297e-10	2.163684e-11	2.163684e-11
1.960000e+03	2.000000e+03	1.583011e-10	1.707438e-11	1.707438e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
Path=VBS-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
ScaledBy=3.93577687494778719e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.126060e-12	1.268735e-12	1.268735e-12
8.000000e+01	1.200000e+02	1.513759e-10	1.440209e-11	1.440209e-11
1.200000e+02	1.600000e+02	1.208809e-09	8.154401e-11	8.154401e-11
1.600000e+02	2.000000e+02	3.565953e-09	7.050881e-10	7.050881e-10
2.000000e+02	2.400000e+02	8.218460e-09	2.600826e-10	2.600826e-10
2.400000e+02	2.800000e+02	1.057268e-08	3.509968e-10	3.509968e-10
2.800000e+02	3.200000e+02	1.002625e-08	3.262222e-10	3.262222e-10
3.200000e+02	3.600000e+02	9.794775e-09	2.375848e-10	2.375848e-10
3.600000e+02	4.000000e+02	9.293098e-09	2.985501e-10	2.985501e-10
4.000000e+02	4.400000e+02	8.487567e-09	2.695006e-10	2.695006e-10
4.400000e+02	4.800000e+02	7.707948e-09	2.645483e-10	2.645483e-10
4.800000e+02	5.200000e+02	6.459745e-09	7.661082e-10	7.661082e-10
5.200000e+02	5.600000e+02	6.515333e-09	2.013948e-10	2.013948e-10
5.600000e+02	6.000000e+02	3.531223e-08	2.901493e-08	2.901493e-08
6.000000e+02	6.400000e+02	5.253998e-09	1.494366e-10	1.494366e-10
6.400000e+02	6.800000e+02	4.708665e-09	1.510777e-10	1.510777e-10
6.800000e+02	7.200000e+02	4.349407e-09	1.522853e-10	1.522853e-10
7.200000e+02	7.600000e+02	3.985532e-09	1.207595e-10	1.207595e-10
7.600000e+02	8.000000e+02	2.867295e-09	8.548161e-10	8.548161e-10
8.000000e+02	8.400000e+02	3.150410e-09	8.205711e-11	8.205711e-11
8.400000e+02	8.800000e+02	2.916117e-09	1.025809e-10	1.025809e-10
8.800000e+02	9.200000e+02	2.590025e-09	9.941664e-11	9.941664e-11
9.200000e+02	9.600000e+02	2.284824e-09	1.416937e-10	1.416937e-10
9.600000e+02	1.000000e+03	2.148050e-09	8.716346e-11	8.716346e-11
1.000000e+03	1.040000e+03	1.934044e-09	6.125482e-11	6.125482e-11
1.040000e+03	1.080000e+03	1.534685e-09	1.337553e-10	1.337553e-10
1.080000e+03	1.120000e+03	1.487720e-09	5.844317e-11	5.844317e-11
1.120000e+03	1.160000e+03	1.286202e-09	1.100837e-10	1.100837e-10
1.160000e+03	1.200000e+03	9.962700e-10	2.520157e-10	2.520157e-10
1.200000e+03	1.240000e+03	1.119584e-09	6.141455e-11	6.141455e-11
1.240000e+03	1.280000e+03	1.011695e-09	4.918843e-11	4.918843e-11
1.280000e+03	1.320000e+03	8.274265e-10	6.834397e-11	6.834397e-11
1.320000e+03	1.360000e+03	6.932945e-10	9.368308e-11	9.368308e-11
1.360000e+03	1.400000e+03	6.889172e-10	4.613540e-11	4.613540e-11
1.400000e+03	1.440000e+03	6.567333e-10	4.522178e-11	4.522178e-11
1.440000e+03	1.480000e+03	6.221232e-10	4.260967e-11	4.260967e-11
1.480000e+03	1.520000e+03	5.848215e-10	4.126963e-11	4.126963e-11
1.520000e+03	1.560000e+03	4.338870e-10	3.248363e-11	3.248363e-11
1.560000e+03	1.600000e+03	4.345045e-10	2.927424e-11	2.927424e-11
1.600000e+03	1.640000e+03	4.176118e-10	2.485967e-11	2.485967e-11
1.640000e+03	1.680000e+03	3.229820e-10	2.413480e-11	2.413480e-11
1.680000e+03	1.720000e+03	3.165515e-10	2.522729e-11	2.522729e-11
1.720000e+03	1.760000e+03	1.080170e-10	1.140954e-10	1.140954e-10
1.760000e+03	1.800000e+03	2.446531e-10	2.129782e-11	2.129782e-11
1.800000e+03	1.840000e+03	1.849054e-10	6.376559e-11	6.376559e-11
1.840000e+03	1.880000e+03	3.031010e-10	8.577132e-11	8.577132e-11
1.880000e+03	1.920000e+03	1.976939e-10	1.681196e-11	1.681196e-11
1.920000e+03	1.960000e+03	1.985163e-10	2.248887e-11	2.248887e-11
1.960000e+03	2.000000e+03	1.618473e-10	1.774540e-11	1.774540e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
Path=VBS-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=3.93556243197400777e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.659583e-12	9.724659e-13	9.724659e-13
8.000000e+01	1.200000e+02	1.224347e-10	1.239351e-11	1.239351e-11
1.200000e+02	1.600000e+02	9.984187e-10	8.050757e-11	8.050757e-11
1.600000e+02	2.000000e+02	3.008570e-09	7.856351e-10	7.856351e-10
2.000000e+02	2.400000e+02	7.530690e-09	2.702630e-10	2.702630e-10
2.400000e+02	2.800000e+02	9.917282e-09	3.538543e-10	3.538543e-10
2.800000e+02	3.200000e+02	9.338108e-09	3.536158e-10	3.536158e-10
3.200000e+02	3.600000e+02	9.210383e-09	2.460588e-10	2.460588e-10
3.600000e+02	4.000000e+02	8.754450e-09	3.008477e-10	3.008477e-10
4.000000e+02	4.400000e+02	7.973688e-09	2.832736e-10	2.832736e-10
4.400000e+02	4.800000e+02	7.304520e-09	2.694346e-10	2.694346e-10
4.800000e+02	5.200000e+02	6.087787e-09	7.562193e-10	7.562193e-10
5.200000e+02	5.600000e+02	6.153023e-09	2.058862e-10	2.058862e-10
5.600000e+02	6.000000e+02	3.667875e-08	3.067667e-08	3.067667e-08
6.000000e+02	6.400000e+02	5.012228e-09	1.490336e-10	1.490336e-10
6.400000e+02	6.800000e+02	4.487135e-09	1.521322e-10	1.521322e-10
6.800000e+02	7.200000e+02	4.162548e-09	1.445137e-10	1.445137e-10
7.200000e+02	7.600000e+02	3.842810e-09	1.192559e-10	1.192559e-10
7.600000e+02	8.000000e+02	2.708942e-09	8.551564e-10	8.551564e-10
8.000000e+02	8.400000e+02	3.026510e-09	7.925004e-11	7.925004e-11
8.400000e+02	8.800000e+02	2.801035e-09	1.019215e-10	1.019215e-10
8.800000e+02	9.200000e+02	2.488480e-09	9.696478e-11	9.696478e-11
9.200000e+02	9.600000e+02	2.180768e-09	1.418068e-10	1.418068e-10
9.600000e+02	1.000000e+03	2.056014e-09	8.409154e-11	8.409154e-11
1.000000e+03	1.040000e+03	1.851102e-09	5.824563e-11	5.824563e-11
1.040000e+03	1.080000e+03	1.481956e-09	1.299874e-10	1.299874e-10
1.080000e+03	1.120000e+03	1.444053e-09	5.703629e-11	5.703629e-11
1.120000e+03	1.160000e+03	1.234376e-09	1.095116e-10	1.095116e-10
1.160000e+03	1.200000e+03	9.558198e-10	2.523113e-10	2.523113e-10
1.200000e+03	1.240000e+03	1.075827e-09	5.899659e-11	5.899659e-11
1.240000e+03	1.280000e+03	9.838245e-10	4.751823e-11	4.751823e-11
1.280000e+03	1.320000e+03	8.012530e-10	6.880436e-11	6.880436e-11
1.320000e+03	1.360000e+03	6.788500e-10	8.778973e-11	8.778973e-11
1.360000e+03	1.400000e+03	6.744635e-10	4.407005e-11	4.407005e-11
1.400000e+03	1.440000e+03	6.403377e-10	4.143671e-11	4.143671e-11
1.440000e+03	1.480000e+03	6.048122e-10	4.010812e-11	4.010812e-11
1.480000e+03	1.520000e+03	5.722103e-10	3.980448e-11	3.980448e-11
1.520000e+03	1.560000e+03	4.212248e-10	3.100621e-11	3.100621e-11
1.560000e+03	1.600000e+03	4.252967e-10	2.836336e-11	2.836336e-11
1.600000e+03	1.640000e+03	4.083170e-10	2.382874e-11	2.382874e-11
1.640000e+03	1.680000e+03	3.191920e-10	2.366024e-11	2.366024e-11
1.680000e+03	1.720000e+03	3.071972e-10	2.429185e-11	2.429185e-11
1.720000e+03	1.760000e+03	1.053980e-10	1.131593e-10	1.131593e-10
1.760000e+03	1.800000e+03	2.408718e-10	2.041636e-11	2.041636e-11
1.800000e+03	1.840000e+03	1.824070e-10	6.032614e-11	6.032614e-11
1.840000e+03	1.880000e+03	2.983210e-10	8.318462e-11	8.318462e-11
1.880000e+03	1.920000e+03	1.936600e-10	1.622560e-11	1.622560e-11
1.920000e+03	1.960000e+03	1.953960e-10	2.139243e-11	2.139243e-11
1.960000e+03	2.000000e+03	1.571385e-10	1.648233e-11	1.648233e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
Path=VBS-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
ScaledBy=3.93563723282249735e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.577989e-12	8.922531e-13	8.922531e-13
8.000000e+01	1.200000e+02	1.220259e-10	1.228154e-11	1.228154e-11
1.200000e+02	1.600000e+02	9.975020e-10	8.329473e-11	8.329473e-11
1.600000e+02	2.000000e+02	2.997775e-09	7.745684e-10	7.745684e-10
2.000000e+02	2.400000e+02	7.505515e-09	2.752780e-10	2.752780e-10
2.400000e+02	2.800000e+02	9.895008e-09	3.770150e-10	3.770150e-10
2.800000e+02	3.200000e+02	9.299732e-09	3.511195e-10	3.511195e-10
3.200000e+02	3.600000e+02	9.151142e-09	2.513262e-10	2.513262e-10
3.600000e+02	4.000000e+02	8.695150e-09	3.220802e-10	3.220802e-10
4.000000e+02	4.400000e+02	7.938780e-09	2.904787e-10	2.904787e-10
4.400000e+02	4.800000e+02	7.258977e-09	2.852650e-10	2.852650e-10
4.800000e+02	5.200000e+02	5.962450e-09	8.425208e-10	8.425208e-10
5.200000e+02	5.600000e+02	6.123650e-09	2.160415e-10	2.160415e-10
5.600000e+02	6.000000e+02	3.793877e-08	3.194883e-08	3.194883e-08
6.000000e+02	6.400000e+02	4.981455e-09	1.578982e-10	1.578982e-10
6.400000e+02	6.800000e+02	4.458115e-09	1.606641e-10	1.606641e-10
6.800000e+02	7.200000e+02	4.121800e-09	1.620518e-10	1.620518e-10
7.200000e+02	7.600000e+02	3.832400e-09	1.269787e-10	1.269787e-10
7.600000e+02	8.000000e+02	2.614320e-09	9.416399e-10	9.416399e-10
8.000000e+02	8.400000e+02	3.017273e-09	8.332695e-11	8.332695e-11
8.400000e+02	8.800000e+02	2.798830e-09	1.071541e-10	1.071541e-10
8.800000e+02	9.200000e+02	2.488357e-09	1.040035e-10	1.040035e-10
9.200000e+02	9.600000e+02	2.173925e-09	1.523490e-10	1.523490e-10
9.600000e+02	1.000000e+03	2.051076e-09	9.025547e-11	9.025547e-11
1.000000e+03	1.040000e+03	1.850676e-09	5.999617e-11	5.999617e-11
1.040000e+03	1.080000e+03	1.465601e-09	1.454260e-10	1.454260e-10
1.080000e+03	1.120000e+03	1.447979e-09	5.985031e-11	5.985031e-11
1.120000e+03	1.160000e+03	1.226124e-09	1.186839e-10	1.186839e-10
1.160000e+03	1.200000e+03	9.318632e-10	2.769186e-10	2.769186e-10
1.200000e+03	1.240000e+03	1.071583e-09	6.204295e-11	6.204295e-11
1.240000e+03	1.280000e+03	9.911588e-10	4.966600e-11	4.966600e-11
1.280000e+03	1.320000e+03	8.010677e-10	7.280804e-11	7.280804e-11
1.320000e+03	1.360000e+03	6.680272e-10	1.010000e-10	1.010000e-10
1.360000e+03	1.400000e+03	6.721997e-10	4.834228e-11	4.834228e-11
1.400000e+03	1.440000e+03	6.381865e-10	4.595091e-11	4.595091e-11
1.440000e+03	1.480000e+03	6.107573e-10	4.192067e-11	4.192067e-11
1.480000e+03	1.520000e+03	5.760712e-10	4.209104e-11	4.209104e-11
1.520000e+03	1.560000e+03	4.216837e-10	3.271146e-11	3.271146e-11
1.560000e+03	1.600000e+03	4.291813e-10	3.003535e-11	3.003535e-11
1.600000e+03	1.640000e+03	4.142560e-10	2.443857e-11	2.443857e-11
1.640000e+03	1.680000e+03	3.220837e-10	2.434647e-11	2.434647e-11
1.680000e+03	1.720000e+03	3.086142e-10	2.545796e-11	2.545796e-11
1.720000e+03	1.760000e+03	9.416287e-11	1.259755e-10	1.259755e-10
1.760000e+03	1.800000e+03	2.452992e-10	2.151271e-11	2.151271e-11
1.800000e+03	1.840000e+03	1.750299e-10	6.845751e-11	6.845751e-11
1.840000e+03	1.880000e+03	3.116395e-10	9.346386e-11	9.346386e-11
1.880000e+03	1.920000e+03	1.969339e-10	1.677262e-11	1.677262e-11
1.920000e+03	1.960000e+03	1.990280e-10	2.201845e-11	2.201845e-11
1.960000e+03	2.000000e+03	1.591263e-10	1.697657e-11	1.697657e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=VBS-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ScaledBy=3.93667473423365543e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.045827e-12	1.311015e-12	1.311015e-12
8.000000e+01	1.200000e+02	1.648425e-10	1.916782e-11	1.916782e-11
1.200000e+02	1.600000e+02	1.209331e-09	8.602456e-11	8.602456e-11
1.600000e+02	2.000000e+02	-4.958775e-08	5.384262e-08	5.384262e-08
2.000000e+02	2.400000e+02	8.218510e-09	2.710610e-10	2.710610e-10
2.400000e+02	2.800000e+02	1.028479e-08	3.495680e-10	3.495680e-10
2.800000e+02	3.200000e+02	9.444400e-09	4.667849e-10	4.667849e-10
3.200000e+02	3.600000e+02	9.461530e-09	2.947326e-10	2.947326e-10
3.600000e+02	4.000000e+02	8.847420e-09	2.856746e-10	2.856746e-10
4.000000e+02	4.400000e+02	-2.623613e-08	3.437318e-08	3.437318e-08
4.400000e+02	4.800000e+02	-1.145546e-07	1.213281e-07	1.213281e-07
4.800000e+02	5.200000e+02	-1.099125e-05	1.099725e-05	1.099725e-05
5.200000e+02	5.600000e+02	6.077578e-09	1.942581e-10	1.942581e-10
5.600000e+02	6.000000e+02	-5.357095e-04	5.357152e-04	5.357152e-04
6.000000e+02	6.400000e+02	4.707080e-09	1.394116e-10	1.394116e-10
6.400000e+02	6.800000e+02	4.171113e-09	1.416953e-10	1.416953e-10
6.800000e+02	7.200000e+02	3.894733e-09	1.351526e-10	1.351526e-10
7.200000e+02	7.600000e+02	3.517005e-09	1.106199e-10	1.106199e-10
7.600000e+02	8.000000e+02	-1.845872e-11	2.574557e-09	2.574557e-09
8.000000e+02	8.400000e+02	2.749627e-09	7.558664e-11	7.558664e-11
8.400000e+02	8.800000e+02	2.522713e-09	9.412130e-11	9.412130e-11
8.800000e+02	9.200000e+02	2.229368e-09	8.957308e-11	8.957308e-11
9.200000e+02	9.600000e+02	1.931022e-09	1.299326e-10	1.299326e-10
9.600000e+02	1.000000e+03	1.812164e-09	7.790411e-11	7.790411e-11
1.000000e+03	1.040000e+03	1.638264e-09	5.399623e-11	5.399623e-11
1.040000e+03	1.080000e+03	1.288965e-09	1.184739e-10	1.184739e-10
1.080000e+03	1.120000e+03	1.259997e-09	5.330848e-11	5.330848e-11
1.120000e+03	1.160000e+03	1.054577e-09	1.022558e-10	1.022558e-10
1.160000e+03	1.200000e+03	8.212442e-10	2.289894e-10	2.289894e-10
1.200000e+03	1.240000e+03	9.117080e-10	5.547761e-11	5.547761e-11
1.240000e+03	1.280000e+03	8.399565e-10	4.493849e-11	4.493849e-11
1.280000e+03	1.320000e+03	6.741593e-10	6.235526e-11	6.235526e-11
1.320000e+03	1.360000e+03	5.550682e-10	7.972731e-11	7.972731e-11
1.360000e+03	1.400000e+03	5.615710e-10	3.930755e-11	3.930755e-11
1.400000e+03	1.440000e+03	5.315388e-10	3.785445e-11	3.785445e-11
1.440000e+03	1.480000e+03	5.074942e-10	3.715142e-11	3.715142e-11
1.480000e+03	1.520000e+03	4.785638e-10	3.541882e-11	3.541882e-11
1.520000e+03	1.560000e+03	3.495590e-10	2.838953e-11	2.838953e-11
1.560000e+03	1.600000e+03	3.481628e-10	2.519830e-11	2.519830e-11
1.600000e+03	1.640000e+03	3.361760e-10	2.110657e-11	2.110657e-11
1.640000e+03	1.680000e+03	2.568363e-10	2.018002e-11	2.018002e-11
1.680000e+03	1.720000e+03	2.483144e-10	2.114567e-11	2.114567e-11
1.720000e+03	1.760000e+03	7.076977e-11	1.021802e-10	1.021802e-10
1.760000e+03	1.800000e+03	1.938245e-10	1.770995e-11	1.770995e-11
1.800000e+03	1.840000e+03	1.406668e-10	5.516872e-11	5.516872e-11
1.840000e+03	1.880000e+03	2.475502e-10	7.573877e-11	7.573877e-11
1.880000e+03	1.920000e+03	1.553176e-10	1.408475e-11	1.408475e-11
1.920000e+03	1.960000e+03	1.569624e-10	1.830652e-11	1.830652e-11
1.960000e+03	2.000000e+03	1.251419e-10	1.433079e-11	1.433079e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=VBS-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ScaledBy=3.95137204320447604e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.054518e-12	1.316248e-12	1.316248e-12
8.000000e+01	1.200000e+02	1.684645e-10	1.930097e-11	1.930097e-11
1.200000e+02	1.600000e+02	1.229938e-09	8.661261e-11	8.661261e-11
1.600000e+02	2.000000e+02	4.315157e-09	1.764901e-10	1.764901e-10
2.000000e+02	2.400000e+02	8.330730e-09	2.727760e-10	2.727760e-10
2.400000e+02	2.800000e+02	1.062630e-08	4.056303e-10	4.056303e-10
2.800000e+02	3.200000e+02	9.820225e-09	3.411908e-10	3.411908e-10
3.200000e+02	3.600000e+02	9.752580e-09	2.568961e-10	2.568961e-10
3.600000e+02	4.000000e+02	8.987005e-09	2.870538e-10	2.870538e-10
4.000000e+02	4.400000e+02	8.257720e-09	2.671428e-10	2.671428e-10
4.400000e+02	4.800000e+02	7.434362e-09	2.606871e-10	2.606871e-10
4.800000e+02	5.200000e+02	6.116998e-09	6.910778e-10	6.910778e-10
5.200000e+02	5.600000e+02	6.181322e-09	1.957322e-10	1.957322e-10
5.600000e+02	6.000000e+02	5.904025e-09	1.434645e-10	1.434645e-10
6.000000e+02	6.400000e+02	4.794590e-09	1.403273e-10	1.403273e-10
6.400000e+02	6.800000e+02	5.689305e-09	1.431196e-09	1.431196e-09
6.800000e+02	7.200000e+02	3.983932e-09	1.368139e-10	1.368139e-10
7.200000e+02	7.600000e+02	3.584292e-09	1.114427e-10	1.114427e-10
7.600000e+02	8.000000e+02	1.767998e-09	1.240942e-09	1.240942e-09
8.000000e+02	8.400000e+02	2.818700e-09	7.501125e-11	7.501125e-11
8.400000e+02	8.800000e+02	2.578345e-09	9.488151e-11	9.488151e-11
8.800000e+02	9.200000e+02	2.290490e-09	9.138565e-11	9.138565e-11
9.200000e+02	9.600000e+02	1.975651e-09	1.306419e-10	1.306419e-10
9.600000e+02	1.000000e+03	1.878311e-09	7.875261e-11	7.875261e-11
1.000000e+03	1.040000e+03	1.675075e-09	5.468218e-11	5.468218e-11
1.040000e+03	1.080000e+03	1.291041e-09	1.287246e-10	1.287246e-10
1.080000e+03	1.120000e+03	1.289330e-09	5.384859e-11	5.384859e-11
1.120000e+03	1.160000e+03	1.102938e-09	1.004047e-10	1.004047e-10
1.160000e+03	1.200000e+03	8.452178e-10	2.299121e-10	2.299121e-10
1.200000e+03	1.240000e+03	9.476238e-10	5.489496e-11	5.489496e-11
1.240000e+03	1.280000e+03	8.609230e-10	4.543506e-11	4.543506e-11
1.280000e+03	1.320000e+03	6.934377e-10	6.277134e-11	6.277134e-11
1.320000e+03	1.360000e+03	5.731085e-10	8.019114e-11	8.019114e-11
1.360000e+03	1.400000e+03	5.892972e-10	4.168777e-11	4.168777e-11
1.400000e+03	1.440000e+03	5.484083e-10	3.827668e-11	3.827668e-11
1.440000e+03	1.480000e+03	5.211917e-10	3.756578e-11	3.756578e-11
1.480000e+03	1.520000e+03	4.917847e-10	3.589810e-11	3.589810e-11
1.520000e+03	1.560000e+03	3.602735e-10	2.872058e-11	2.872058e-11
1.560000e+03	1.600000e+03	3.582062e-10	2.550787e-11	2.550787e-11
1.600000e+03	1.640000e+03	3.454073e-10	2.142639e-11	2.142639e-11
1.640000e+03	1.680000e+03	2.645800e-10	2.052557e-11	2.052557e-11
1.680000e+03	1.720000e+03	2.571353e-10	2.149443e-11	2.149443e-11
1.720000e+03	1.760000e+03	7.695885e-11	1.025945e-10	1.025945e-10
1.760000e+03	1.800000e+03	1.996492e-10	1.799235e-11	1.799235e-11
1.800000e+03	1.840000e+03	1.468242e-10	5.546380e-11	5.546380e-11
1.840000e+03	1.880000e+03	2.546133e-10	7.610963e-11	7.610963e-11
1.880000e+03	1.920000e+03	1.608744e-10	1.442836e-11	1.442836e-11
1.920000e+03	1.960000e+03	1.619512e-10	1.866761e-11	1.866761e-11
1.960000e+03	2.000000e+03	1.293517e-10	1.463695e-11	1.463695e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
Path=VBS-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
ScaledBy=3.93672252407829643e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.045422e-12	1.307156e-12	1.307156e-12
8.000000e+01	1.200000e+02	1.656737e-10	1.921218e-11	1.921218e-11
1.200000e+02	1.600000e+02	1.214862e-09	8.621815e-11	8.621815e-11
1.600000e+02	2.000000e+02	4.273363e-09	1.758895e-10	1.758895e-10
2.000000e+02	2.400000e+02	8.250342e-09	2.713811e-10	2.713811e-10
2.400000e+02	2.800000e+02	1.031966e-08	3.503859e-10	3.503859e-10
2.800000e+02	3.200000e+02	9.731605e-09	3.399792e-10	3.399792e-10
3.200000e+02	3.600000e+02	9.552973e-09	2.814037e-10	2.814037e-10
3.600000e+02	4.000000e+02	8.929855e-09	2.859553e-10	2.859553e-10
4.000000e+02	4.400000e+02	8.213337e-09	2.662046e-10	2.662046e-10
4.400000e+02	4.800000e+02	6.912082e-09	4.972817e-10	4.972817e-10
4.800000e+02	5.200000e+02	6.123145e-09	6.891908e-10	6.891908e-10
5.200000e+02	5.600000e+02	6.154340e-09	1.947219e-10	1.947219e-10
5.600000e+02	6.000000e+02	3.352580e-08	2.765469e-08	2.765469e-08
6.000000e+02	6.400000e+02	4.785787e-09	1.402675e-10	1.402675e-10
6.400000e+02	6.800000e+02	4.248505e-09	1.422117e-10	1.422117e-10
6.800000e+02	7.200000e+02	3.966335e-09	1.356525e-10	1.356525e-10
7.200000e+02	7.600000e+02	3.584208e-09	1.114508e-10	1.114508e-10
7.600000e+02	8.000000e+02	2.601715e-10	2.425180e-09	2.425180e-09
8.000000e+02	8.400000e+02	2.808032e-09	7.578552e-11	7.578552e-11
8.400000e+02	8.800000e+02	2.575055e-09	9.467296e-11	9.467296e-11
8.800000e+02	9.200000e+02	2.280847e-09	9.021474e-11	9.021474e-11
9.200000e+02	9.600000e+02	1.979644e-09	1.303881e-10	1.303881e-10
9.600000e+02	1.000000e+03	1.863135e-09	7.800042e-11	7.800042e-11
1.000000e+03	1.040000e+03	1.681942e-09	5.495813e-11	5.495813e-11
1.040000e+03	1.080000e+03	1.331137e-09	1.184626e-10	1.184626e-10
1.080000e+03	1.120000e+03	1.293871e-09	5.394270e-11	5.394270e-11
1.120000e+03	1.160000e+03	1.093821e-09	1.011238e-10	1.011238e-10
1.160000e+03	1.200000e+03	8.517892e-10	2.291455e-10	2.291455e-10
1.200000e+03	1.240000e+03	9.436018e-10	5.597838e-11	5.597838e-11
1.240000e+03	1.280000e+03	8.673312e-10	4.570931e-11	4.570931e-11
1.280000e+03	1.320000e+03	6.989270e-10	6.277220e-11	6.277220e-11
1.320000e+03	1.360000e+03	5.760518e-10	8.000738e-11	8.000738e-11
1.360000e+03	1.400000e+03	5.815355e-10	3.995074e-11	3.995074e-11
1.400000e+03	1.440000e+03	5.515977e-10	3.842720e-11	3.842720e-11
1.440000e+03	1.480000e+03	5.260262e-10	3.803209e-11	3.803209e-11
1.480000e+03	1.520000e+03	4.951128e-10	3.611911e-11	3.611911e-11
1.520000e+03	1.560000e+03	3.642808e-10	2.897995e-11	2.897995e-11
1.560000e+03	1.600000e+03	3.616237e-10	2.572098e-11	2.572098e-11
1.600000e+03	1.640000e+03	3.481545e-10	2.160332e-11	2.160332e-11
1.640000e+03	1.680000e+03	2.673017e-10	2.078281e-11	2.078281e-11
1.680000e+03	1.720000e+03	2.591895e-10	2.168650e-11	2.168650e-11
1.720000e+03	1.760000e+03	7.845330e-11	1.022388e-10	1.022388e-10
1.760000e+03	1.800000e+03	2.013939e-10	1.823329e-11	1.823329e-11
1.800000e+03	1.840000e+03	1.484671e-10	5.529926e-11	5.529926e-11
1.840000e+03	1.880000e+03	2.557557e-10	7.586177e-11	7.586177e-11
1.880000e+03	1.920000e+03	1.624560e-10	1.446457e-11	1.446457e-11
1.920000e+03	1.960000e+03	1.636322e-10	1.899978e-11	1.899978e-11
1.960000e+03	2.000000e+03	1.314815e-10	1.493051e-11	1.493051e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[_VarBand]
BandComponentEnv=Nominal,ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5,ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1,ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5,ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2,ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1,ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2
ErrorBandColor=red!80!black
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
ErrorTubes=1
ErrorType=env
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[_VarBand]
Path=QCD-QCD[_VarBand]
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	5.704218e-10	4.857216e-11	4.857216e-11
8.000000e+01	1.200000e+02	6.291322e-08	6.789140e-10	6.789140e-10
1.200000e+02	1.600000e+02	4.738832e-07	5.851606e-08	5.851606e-08
1.600000e+02	2.000000e+02	1.414971e-06	3.508840e-09	3.508840e-09
2.000000e+02	2.400000e+02	2.303095e-06	8.618421e-08	8.618421e-08
2.400000e+02	2.800000e+02	2.459508e-06	4.618600e-09	4.618600e-09
2.800000e+02	3.200000e+02	2.229612e-06	1.691808e-08	1.691808e-08
3.200000e+02	3.600000e+02	1.835946e-06	3.875667e-09	3.875667e-09
3.600000e+02	4.000000e+02	1.464833e-06	3.464549e-09	3.464549e-09
4.000000e+02	4.400000e+02	1.163555e-06	1.165795e-08	1.165795e-08
4.400000e+02	4.800000e+02	8.953445e-07	2.706939e-09	2.706939e-09
4.800000e+02	5.200000e+02	1.552084e-06	8.675580e-07	8.675580e-07
5.200000e+02	5.600000e+02	5.121532e-07	1.988382e-09	1.988382e-09
5.600000e+02	6.000000e+02	3.727738e-07	1.965421e-09	1.965421e-09
6.000000e+02	6.400000e+02	2.679692e-07	1.429445e-09	1.429445e-09
6.400000e+02	6.800000e+02	1.945700e-07	1.331434e-09	1.331434e-09
6.800000e+02	7.200000e+02	1.453456e-07	1.737533e-09	1.737533e-09
7.200000e+02	7.600000e+02	1.078184e-07	9.861095e-10	9.861095e-10
7.600000e+02	8.000000e+02	8.105585e-08	9.028088e-10	9.028088e-10
8.000000e+02	8.400000e+02	6.085875e-08	7.471226e-10	7.471226e-10
8.400000e+02	8.800000e+02	6.931455e-08	2.225559e-08	2.225559e-08
8.800000e+02	9.200000e+02	3.621820e-08	7.987248e-10	7.987248e-10
9.200000e+02	9.600000e+02	2.848700e-08	6.132120e-10	6.132120e-10
9.600000e+02	1.000000e+03	5.632362e-08	3.509806e-08	3.509806e-08
1.000000e+03	1.040000e+03	1.685931e-08	3.532495e-10	3.532495e-10
1.040000e+03	1.080000e+03	1.284436e-08	3.014656e-10	3.014656e-10
1.080000e+03	1.120000e+03	1.088652e-08	3.109684e-10	3.109684e-10
1.120000e+03	1.160000e+03	8.822712e-09	2.879336e-10	2.879336e-10
1.160000e+03	1.200000e+03	6.603835e-09	2.145818e-10	2.145818e-10
1.200000e+03	1.240000e+03	5.714850e-09	2.200590e-10	2.200590e-10
1.240000e+03	1.280000e+03	4.221443e-09	1.724464e-10	1.724464e-10
1.280000e+03	1.320000e+03	2.248352e-09	1.622725e-09	1.622725e-09
1.320000e+03	1.360000e+03	3.056917e-09	1.559732e-10	1.559732e-10
1.360000e+03	1.400000e+03	2.227154e-09	1.105498e-10	1.105498e-10
1.400000e+03	1.440000e+03	1.978536e-09	2.283345e-10	2.283345e-10
1.440000e+03	1.480000e+03	1.766873e-09	1.332511e-10	1.332511e-10
1.480000e+03	1.520000e+03	1.943093e-10	1.427558e-09	1.427558e-09
1.520000e+03	1.560000e+03	1.309302e-09	8.638196e-11	8.638196e-11
1.560000e+03	1.600000e+03	9.332452e-10	7.535046e-11	7.535046e-11
1.600000e+03	1.640000e+03	8.658350e-10	9.968149e-11	9.968149e-11
1.640000e+03	1.680000e+03	7.412740e-10	8.646679e-11	8.646679e-11
1.680000e+03	1.720000e+03	6.228828e-10	6.663529e-11	6.663529e-11
1.720000e+03	1.760000e+03	4.316462e-10	4.749812e-11	4.749812e-11
1.760000e+03	1.800000e+03	4.511170e-10	5.294115e-11	5.294115e-11
1.800000e+03	1.840000e+03	4.115645e-10	6.801932e-11	6.801932e-11
1.840000e+03	1.880000e+03	5.651805e-10	2.057058e-10	2.057058e-10
1.880000e+03	1.920000e+03	2.740353e-10	4.483655e-11	4.483655e-11
1.920000e+03	1.960000e+03	2.477732e-10	5.177179e-11	5.177179e-11
1.960000e+03	2.000000e+03	2.433111e-10	4.203822e-11	4.203822e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[MUR=2__MUF=2__LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[MUR=2__MUF=2__LHAPDF=325100]
Path=QCD-QCD[MUR=2__MUF=2__LHAPDF=325100]
ScaledBy=7.87827894419162642e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	5.787380e-10	5.807485e-11	5.807485e-11
8.000000e+01	1.200000e+02	5.848960e-08	6.969931e-10	6.969931e-10
1.200000e+02	1.600000e+02	4.348362e-07	5.218152e-08	5.218152e-08
1.600000e+02	2.000000e+02	1.268933e-06	3.487886e-09	3.487886e-09
2.000000e+02	2.400000e+02	2.015358e-06	6.779624e-08	6.779624e-08
2.400000e+02	2.800000e+02	2.123293e-06	4.330376e-09	4.330376e-09
2.800000e+02	3.200000e+02	1.893494e-06	1.138217e-08	1.138217e-08
3.200000e+02	3.600000e+02	1.542398e-06	3.482304e-09	3.482304e-09
3.600000e+02	4.000000e+02	1.218189e-06	3.020977e-09	3.020977e-09
4.000000e+02	4.400000e+02	9.566015e-07	9.161611e-09	9.161611e-09
4.400000e+02	4.800000e+02	7.291058e-07	2.338883e-09	2.338883e-09
4.800000e+02	5.200000e+02	1.137338e-06	5.853234e-07	5.853234e-07
5.200000e+02	5.600000e+02	4.088365e-07	1.625933e-09	1.625933e-09
5.600000e+02	6.000000e+02	2.946007e-07	1.548930e-09	1.548930e-09
6.000000e+02	6.400000e+02	2.098801e-07	1.138388e-09	1.138388e-09
6.400000e+02	6.800000e+02	1.516234e-07	1.040572e-09	1.040572e-09
6.800000e+02	7.200000e+02	1.122932e-07	1.126608e-09	1.126608e-09
7.200000e+02	7.600000e+02	8.263278e-08	7.548935e-10	7.548935e-10
7.600000e+02	8.000000e+02	6.199092e-08	6.845908e-10	6.845908e-10
8.000000e+02	8.400000e+02	4.594523e-08	5.519694e-10	5.519694e-10
8.400000e+02	8.800000e+02	5.598722e-08	2.050710e-08	2.050710e-08
8.800000e+02	9.200000e+02	2.707993e-08	5.182735e-10	5.182735e-10
9.200000e+02	9.600000e+02	2.147914e-08	5.053687e-10	5.053687e-10
9.600000e+02	1.000000e+03	4.178050e-08	2.581745e-08	2.581745e-08
1.000000e+03	1.040000e+03	1.245866e-08	2.608315e-10	2.608315e-10
1.040000e+03	1.080000e+03	9.550712e-09	2.284411e-10	2.284411e-10
1.080000e+03	1.120000e+03	8.013318e-09	2.407179e-10	2.407179e-10
1.120000e+03	1.160000e+03	6.490643e-09	2.085585e-10	2.085585e-10
1.160000e+03	1.200000e+03	4.910088e-09	1.626627e-10	1.626627e-10
1.200000e+03	1.240000e+03	4.104778e-09	1.512764e-10	1.512764e-10
1.240000e+03	1.280000e+03	3.187675e-09	1.934544e-10	1.934544e-10
1.280000e+03	1.320000e+03	1.702346e-09	1.136787e-09	1.136787e-09
1.320000e+03	1.360000e+03	2.225173e-09	1.153342e-10	1.153342e-10
1.360000e+03	1.400000e+03	1.579312e-09	7.371647e-11	7.371647e-11
1.400000e+03	1.440000e+03	1.484103e-09	1.850326e-10	1.850326e-10
1.440000e+03	1.480000e+03	1.262824e-09	1.011235e-10	1.011235e-10
1.480000e+03	1.520000e+03	1.777573e-10	1.003582e-09	1.003582e-09
1.520000e+03	1.560000e+03	9.384997e-10	5.983253e-11	5.983253e-11
1.560000e+03	1.600000e+03	6.693048e-10	5.412232e-11	5.412232e-11
1.600000e+03	1.640000e+03	6.400038e-10	7.491910e-11	7.491910e-11
1.640000e+03	1.680000e+03	5.619252e-10	7.405176e-11	7.405176e-11
1.680000e+03	1.720000e+03	4.776253e-10	5.916193e-11	5.916193e-11
1.720000e+03	1.760000e+03	3.258460e-10	3.782008e-11	3.782008e-11
1.760000e+03	1.800000e+03	3.368367e-10	3.993011e-11	3.993011e-11
1.800000e+03	1.840000e+03	3.024895e-10	5.064332e-11	5.064332e-11
1.840000e+03	1.880000e+03	4.631953e-10	1.901918e-10	1.901918e-10
1.880000e+03	1.920000e+03	2.196919e-10	3.879167e-11	3.879167e-11
1.920000e+03	1.960000e+03	1.750619e-10	3.064438e-11	3.064438e-11
1.960000e+03	2.000000e+03	1.692211e-10	2.846108e-11	2.846108e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[MUR=2__MUF=1__LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[MUR=2__MUF=1__LHAPDF=325100]
Path=QCD-QCD[MUR=2__MUF=1__LHAPDF=325100]
ScaledBy=7.87844175434146219e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	5.318800e-10	4.476848e-11	4.476848e-11
8.000000e+01	1.200000e+02	5.685640e-08	6.234285e-10	6.234285e-10
1.200000e+02	1.600000e+02	4.388050e-07	3.690285e-08	3.690285e-08
1.600000e+02	2.000000e+02	1.245857e-06	3.153496e-09	3.153496e-09
2.000000e+02	2.400000e+02	1.991036e-06	6.946386e-08	6.946386e-08
2.400000e+02	2.800000e+02	2.104243e-06	4.047781e-09	4.047781e-09
2.800000e+02	3.200000e+02	1.887143e-06	1.396635e-08	1.396635e-08
3.200000e+02	3.600000e+02	1.539816e-06	3.303792e-09	3.303792e-09
3.600000e+02	4.000000e+02	1.218553e-06	2.915010e-09	2.915010e-09
4.000000e+02	4.400000e+02	9.616392e-07	1.041661e-08	1.041661e-08
4.400000e+02	4.800000e+02	7.330317e-07	2.251279e-09	2.251279e-09
4.800000e+02	5.200000e+02	1.274823e-06	7.184144e-07	7.184144e-07
5.200000e+02	5.600000e+02	4.134315e-07	1.617585e-09	1.617585e-09
5.600000e+02	6.000000e+02	2.983110e-07	1.578165e-09	1.578165e-09
6.000000e+02	6.400000e+02	2.128915e-07	1.136952e-09	1.136952e-09
6.400000e+02	6.800000e+02	1.539273e-07	1.048409e-09	1.048409e-09
6.800000e+02	7.200000e+02	1.142147e-07	1.171592e-09	1.171592e-09
7.200000e+02	7.600000e+02	8.433518e-08	7.800510e-10	7.800510e-10
7.600000e+02	8.000000e+02	6.325070e-08	6.918266e-10	6.918266e-10
8.000000e+02	8.400000e+02	4.703023e-08	5.615543e-10	5.615543e-10
8.400000e+02	8.800000e+02	5.524310e-08	1.904536e-08	1.904536e-08
8.800000e+02	9.200000e+02	2.766185e-08	5.367483e-10	5.367483e-10
9.200000e+02	9.600000e+02	2.197938e-08	4.997489e-10	4.997489e-10
9.600000e+02	1.000000e+03	4.080853e-08	2.448929e-08	2.448929e-08
1.000000e+03	1.040000e+03	1.285713e-08	2.749006e-10	2.749006e-10
1.040000e+03	1.080000e+03	9.833032e-09	2.393025e-10	2.393025e-10
1.080000e+03	1.120000e+03	8.304120e-09	2.455653e-10	2.455653e-10
1.120000e+03	1.160000e+03	6.722858e-09	2.198993e-10	2.198993e-10
1.160000e+03	1.200000e+03	5.065793e-09	1.679802e-10	1.679802e-10
1.200000e+03	1.240000e+03	4.263060e-09	1.604484e-10	1.604484e-10
1.240000e+03	1.280000e+03	3.230985e-09	1.478622e-10	1.478622e-10
1.280000e+03	1.320000e+03	1.654711e-09	1.280342e-09	1.280342e-09
1.320000e+03	1.360000e+03	2.311621e-09	1.190138e-10	1.190138e-10
1.360000e+03	1.400000e+03	1.646030e-09	7.849754e-11	7.849754e-11
1.400000e+03	1.440000e+03	1.545057e-09	1.996821e-10	1.996821e-10
1.440000e+03	1.480000e+03	1.311452e-09	1.055568e-10	1.055568e-10
1.480000e+03	1.520000e+03	9.905533e-11	1.132957e-09	1.132957e-09
1.520000e+03	1.560000e+03	9.651437e-10	6.245647e-11	6.245647e-11
1.560000e+03	1.600000e+03	6.980378e-10	5.486826e-11	5.486826e-11
1.600000e+03	1.640000e+03	6.552385e-10	7.757140e-11	7.757140e-11
1.640000e+03	1.680000e+03	5.884182e-10	7.707458e-11	7.707458e-11
1.680000e+03	1.720000e+03	4.851887e-10	5.300479e-11	5.300479e-11
1.720000e+03	1.760000e+03	3.297453e-10	3.657583e-11	3.657583e-11
1.760000e+03	1.800000e+03	3.471038e-10	4.025889e-11	4.025889e-11
1.800000e+03	1.840000e+03	3.130280e-10	4.998464e-11	4.998464e-11
1.840000e+03	1.880000e+03	5.060730e-10	2.195582e-10	2.195582e-10
1.880000e+03	1.920000e+03	2.280575e-10	4.112611e-11	4.112611e-11
1.920000e+03	1.960000e+03	1.812825e-10	3.182116e-11	3.182116e-11
1.960000e+03	2.000000e+03	1.774112e-10	2.959887e-11	2.959887e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[MUR=1__MUF=2__LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[MUR=1__MUF=2__LHAPDF=325100]
Path=QCD-QCD[MUR=1__MUF=2__LHAPDF=325100]
ScaledBy=7.87892697713872950e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	6.189365e-10	6.275613e-11	6.275613e-11
8.000000e+01	1.200000e+02	6.455255e-08	7.345402e-10	7.345402e-10
1.200000e+02	1.600000e+02	4.613750e-07	8.233791e-08	8.233791e-08
1.600000e+02	2.000000e+02	1.439251e-06	3.801764e-09	3.801764e-09
2.000000e+02	2.400000e+02	2.329348e-06	8.442845e-08	8.442845e-08
2.400000e+02	2.800000e+02	2.480048e-06	4.854805e-09	4.854805e-09
2.800000e+02	3.200000e+02	2.236371e-06	1.386530e-08	1.386530e-08
3.200000e+02	3.600000e+02	1.838484e-06	4.030754e-09	4.030754e-09
3.600000e+02	4.000000e+02	1.464424e-06	3.547528e-09	3.547528e-09
4.000000e+02	4.400000e+02	1.157596e-06	1.028933e-08	1.028933e-08
4.400000e+02	4.800000e+02	8.907718e-07	2.771463e-09	2.771463e-09
4.800000e+02	5.200000e+02	1.387564e-06	7.085875e-07	7.085875e-07
5.200000e+02	5.600000e+02	5.064882e-07	1.978868e-09	1.978868e-09
5.600000e+02	6.000000e+02	3.679125e-07	1.919037e-09	1.919037e-09
6.000000e+02	6.400000e+02	2.640450e-07	1.413210e-09	1.413210e-09
6.400000e+02	6.800000e+02	1.916012e-07	1.308283e-09	1.308283e-09
6.800000e+02	7.200000e+02	1.428622e-07	1.643747e-09	1.643747e-09
7.200000e+02	7.600000e+02	1.055729e-07	9.493669e-10	9.493669e-10
7.600000e+02	8.000000e+02	7.935002e-08	8.785848e-10	8.785848e-10
8.000000e+02	8.400000e+02	5.939168e-08	7.323922e-10	7.323922e-10
8.400000e+02	8.800000e+02	7.010993e-08	2.404449e-08	2.404449e-08
8.800000e+02	9.200000e+02	3.537330e-08	7.555212e-10	7.555212e-10
9.200000e+02	9.600000e+02	2.777955e-08	6.088603e-10	6.088603e-10
9.600000e+02	1.000000e+03	5.796523e-08	3.723856e-08	3.723856e-08
1.000000e+03	1.040000e+03	1.631581e-08	3.331702e-10	3.331702e-10
1.040000e+03	1.080000e+03	1.245681e-08	2.865759e-10	2.865759e-10
1.080000e+03	1.120000e+03	1.049053e-08	2.962712e-10	2.962712e-10
1.120000e+03	1.160000e+03	8.497805e-09	2.711038e-10	2.711038e-10
1.160000e+03	1.200000e+03	6.389898e-09	2.070129e-10	2.070129e-10
1.200000e+03	1.240000e+03	5.493167e-09	2.043177e-10	2.043177e-10
1.240000e+03	1.280000e+03	4.122177e-09	1.991483e-10	1.991483e-10
1.280000e+03	1.320000e+03	2.279480e-09	1.445663e-09	1.445663e-09
1.320000e+03	1.360000e+03	2.942325e-09	1.514275e-10	1.514275e-10
1.360000e+03	1.400000e+03	2.132030e-09	1.035006e-10	1.035006e-10
1.400000e+03	1.440000e+03	1.897693e-09	2.124516e-10	2.124516e-10
1.440000e+03	1.480000e+03	1.704274e-09	1.289395e-10	1.289395e-10
1.480000e+03	1.520000e+03	2.851240e-10	1.266264e-09	1.266264e-09
1.520000e+03	1.560000e+03	1.269227e-09	8.166081e-11	8.166081e-11
1.560000e+03	1.600000e+03	8.936617e-10	7.305411e-11	7.305411e-11
1.600000e+03	1.640000e+03	8.448665e-10	9.695921e-11	9.695921e-11
1.640000e+03	1.680000e+03	7.061242e-10	8.243152e-11	8.243152e-11
1.680000e+03	1.720000e+03	6.149777e-10	7.736759e-11	7.736759e-11
1.720000e+03	1.760000e+03	4.258222e-10	4.778480e-11	4.778480e-11
1.760000e+03	1.800000e+03	4.340910e-10	5.149710e-11	5.149710e-11
1.800000e+03	1.840000e+03	3.986193e-10	6.960765e-11	6.960765e-11
1.840000e+03	1.880000e+03	5.224175e-10	1.812274e-10	1.812274e-10
1.880000e+03	1.920000e+03	2.631458e-10	4.223622e-11	4.223622e-11
1.920000e+03	1.960000e+03	2.379371e-10	4.911351e-11	4.911351e-11
1.960000e+03	2.000000e+03	2.316117e-10	4.045847e-11	4.045847e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[MUR=1__MUF=1__LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[MUR=1__MUF=1__LHAPDF=325100]
Path=QCD-QCD[MUR=1__MUF=1__LHAPDF=325100]
ScaledBy=7.87894015192932409e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	5.704218e-10	4.857216e-11	4.857216e-11
8.000000e+01	1.200000e+02	6.291322e-08	6.789140e-10	6.789140e-10
1.200000e+02	1.600000e+02	4.738832e-07	5.851606e-08	5.851606e-08
1.600000e+02	2.000000e+02	1.414971e-06	3.508840e-09	3.508840e-09
2.000000e+02	2.400000e+02	2.303095e-06	8.618421e-08	8.618421e-08
2.400000e+02	2.800000e+02	2.459508e-06	4.618600e-09	4.618600e-09
2.800000e+02	3.200000e+02	2.229612e-06	1.691808e-08	1.691808e-08
3.200000e+02	3.600000e+02	1.835946e-06	3.875667e-09	3.875667e-09
3.600000e+02	4.000000e+02	1.464833e-06	3.464549e-09	3.464549e-09
4.000000e+02	4.400000e+02	1.163555e-06	1.165795e-08	1.165795e-08
4.400000e+02	4.800000e+02	8.953445e-07	2.706939e-09	2.706939e-09
4.800000e+02	5.200000e+02	1.552084e-06	8.675580e-07	8.675580e-07
5.200000e+02	5.600000e+02	5.121532e-07	1.988382e-09	1.988382e-09
5.600000e+02	6.000000e+02	3.727738e-07	1.965421e-09	1.965421e-09
6.000000e+02	6.400000e+02	2.679692e-07	1.429445e-09	1.429445e-09
6.400000e+02	6.800000e+02	1.945700e-07	1.331434e-09	1.331434e-09
6.800000e+02	7.200000e+02	1.453456e-07	1.737533e-09	1.737533e-09
7.200000e+02	7.600000e+02	1.078184e-07	9.861095e-10	9.861095e-10
7.600000e+02	8.000000e+02	8.105585e-08	9.028088e-10	9.028088e-10
8.000000e+02	8.400000e+02	6.085875e-08	7.471226e-10	7.471226e-10
8.400000e+02	8.800000e+02	6.931455e-08	2.225559e-08	2.225559e-08
8.800000e+02	9.200000e+02	3.621820e-08	7.987248e-10	7.987248e-10
9.200000e+02	9.600000e+02	2.848700e-08	6.132120e-10	6.132120e-10
9.600000e+02	1.000000e+03	5.632362e-08	3.509806e-08	3.509806e-08
1.000000e+03	1.040000e+03	1.685931e-08	3.532495e-10	3.532495e-10
1.040000e+03	1.080000e+03	1.284436e-08	3.014656e-10	3.014656e-10
1.080000e+03	1.120000e+03	1.088652e-08	3.109684e-10	3.109684e-10
1.120000e+03	1.160000e+03	8.822712e-09	2.879336e-10	2.879336e-10
1.160000e+03	1.200000e+03	6.603835e-09	2.145818e-10	2.145818e-10
1.200000e+03	1.240000e+03	5.714850e-09	2.200590e-10	2.200590e-10
1.240000e+03	1.280000e+03	4.221443e-09	1.724464e-10	1.724464e-10
1.280000e+03	1.320000e+03	2.248352e-09	1.622725e-09	1.622725e-09
1.320000e+03	1.360000e+03	3.056917e-09	1.559732e-10	1.559732e-10
1.360000e+03	1.400000e+03	2.227154e-09	1.105498e-10	1.105498e-10
1.400000e+03	1.440000e+03	1.978536e-09	2.283345e-10	2.283345e-10
1.440000e+03	1.480000e+03	1.766873e-09	1.332511e-10	1.332511e-10
1.480000e+03	1.520000e+03	1.943093e-10	1.427558e-09	1.427558e-09
1.520000e+03	1.560000e+03	1.309302e-09	8.638196e-11	8.638196e-11
1.560000e+03	1.600000e+03	9.332452e-10	7.535046e-11	7.535046e-11
1.600000e+03	1.640000e+03	8.658350e-10	9.968149e-11	9.968149e-11
1.640000e+03	1.680000e+03	7.412740e-10	8.646679e-11	8.646679e-11
1.680000e+03	1.720000e+03	6.228828e-10	6.663529e-11	6.663529e-11
1.720000e+03	1.760000e+03	4.316462e-10	4.749812e-11	4.749812e-11
1.760000e+03	1.800000e+03	4.511170e-10	5.294115e-11	5.294115e-11
1.800000e+03	1.840000e+03	4.115645e-10	6.801932e-11	6.801932e-11
1.840000e+03	1.880000e+03	5.651805e-10	2.057058e-10	2.057058e-10
1.880000e+03	1.920000e+03	2.740353e-10	4.483655e-11	4.483655e-11
1.920000e+03	1.960000e+03	2.477732e-10	5.177179e-11	5.177179e-11
1.960000e+03	2.000000e+03	2.433111e-10	4.203822e-11	4.203822e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[MUR=1__MUF=0.5__LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[MUR=1__MUF=0.5__LHAPDF=325100]
Path=QCD-QCD[MUR=1__MUF=0.5__LHAPDF=325100]
ScaledBy=7.87927600504545826e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	5.438725e-10	5.833731e-11	5.833731e-11
8.000000e+01	1.200000e+02	5.771553e-08	1.725267e-09	1.725267e-09
1.200000e+02	1.600000e+02	5.833687e-07	1.128344e-07	1.128344e-07
1.600000e+02	2.000000e+02	1.435052e-06	5.234491e-08	5.234491e-08
2.000000e+02	2.400000e+02	2.234184e-06	9.860122e-08	9.860122e-08
2.400000e+02	2.800000e+02	2.410590e-06	5.207841e-08	5.207841e-08
2.800000e+02	3.200000e+02	2.323374e-06	9.832913e-08	9.832913e-08
3.200000e+02	3.600000e+02	1.800200e-06	2.921854e-08	2.921854e-08
3.600000e+02	4.000000e+02	1.438694e-06	1.548221e-08	1.548221e-08
4.000000e+02	4.400000e+02	1.157651e-06	1.590748e-08	1.590748e-08
4.400000e+02	4.800000e+02	9.030872e-07	4.034807e-09	4.034807e-09
4.800000e+02	5.200000e+02	1.822223e-06	1.136292e-06	1.136292e-06
5.200000e+02	5.600000e+02	5.163487e-07	2.351905e-09	2.351905e-09
5.600000e+02	6.000000e+02	3.776400e-07	2.607931e-09	2.607931e-09
6.000000e+02	6.400000e+02	2.727172e-07	1.706747e-09	1.706747e-09
6.400000e+02	6.800000e+02	1.988282e-07	1.704631e-09	1.704631e-09
6.800000e+02	7.200000e+02	1.482740e-07	1.960805e-09	1.960805e-09
7.200000e+02	7.600000e+02	1.104968e-07	1.117352e-09	1.117352e-09
7.600000e+02	8.000000e+02	8.267533e-08	9.892425e-10	9.892425e-10
8.000000e+02	8.400000e+02	6.232910e-08	8.118559e-10	8.118559e-10
8.400000e+02	8.800000e+02	7.156987e-08	2.299199e-08	2.299199e-08
8.800000e+02	9.200000e+02	3.701830e-08	8.688361e-10	8.688361e-10
9.200000e+02	9.600000e+02	2.943350e-08	6.479519e-10	6.479519e-10
9.600000e+02	1.000000e+03	5.595380e-08	3.416668e-08	3.416668e-08
1.000000e+03	1.040000e+03	1.703714e-08	5.741153e-10	5.741153e-10
1.040000e+03	1.080000e+03	1.332941e-08	3.298686e-10	3.298686e-10
1.080000e+03	1.120000e+03	1.129133e-08	3.479705e-10	3.479705e-10
1.120000e+03	1.160000e+03	9.194720e-09	3.190266e-10	3.190266e-10
1.160000e+03	1.200000e+03	6.834142e-09	2.345398e-10	2.345398e-10
1.200000e+03	1.240000e+03	6.060865e-09	2.488203e-10	2.488203e-10
1.240000e+03	1.280000e+03	4.338445e-09	1.755406e-10	1.755406e-10
1.280000e+03	1.320000e+03	2.126493e-09	1.912849e-09	1.912849e-09
1.320000e+03	1.360000e+03	3.204455e-09	1.654663e-10	1.654663e-10
1.360000e+03	1.400000e+03	2.355494e-09	1.234430e-10	1.234430e-10
1.400000e+03	1.440000e+03	2.067809e-09	2.513931e-10	2.513931e-10
1.440000e+03	1.480000e+03	1.849460e-09	1.409464e-10	1.409464e-10
1.480000e+03	1.520000e+03	5.896420e-11	1.624350e-09	1.624350e-09
1.520000e+03	1.560000e+03	1.356681e-09	9.510846e-11	9.510846e-11
1.560000e+03	1.600000e+03	9.690130e-10	7.741827e-11	7.741827e-11
1.600000e+03	1.640000e+03	8.763460e-10	1.033329e-10	1.033329e-10
1.640000e+03	1.680000e+03	7.685640e-10	8.727206e-11	8.727206e-11
1.680000e+03	1.720000e+03	6.321930e-10	6.012183e-11	6.012183e-11
1.720000e+03	1.760000e+03	4.269480e-10	4.739734e-11	4.739734e-11
1.760000e+03	1.800000e+03	4.705685e-10	5.672850e-11	5.672850e-11
1.800000e+03	1.840000e+03	4.172892e-10	6.379258e-11	6.379258e-11
1.840000e+03	1.880000e+03	5.671350e-10	1.929987e-10	1.929987e-10
1.880000e+03	1.920000e+03	2.955525e-10	5.316751e-11	5.316751e-11
1.920000e+03	1.960000e+03	2.573208e-10	5.358908e-11	5.358908e-11
1.960000e+03	2.000000e+03	2.584837e-10	4.463611e-11	4.463611e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[MUR=0.5__MUF=1__LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[MUR=0.5__MUF=1__LHAPDF=325100]
Path=QCD-QCD[MUR=0.5__MUF=1__LHAPDF=325100]
ScaledBy=7.87785652378137932e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	7.216522e-10	6.986239e-11	6.986239e-11
8.000000e+01	1.200000e+02	7.770288e-08	9.306866e-10	9.306866e-10
1.200000e+02	1.600000e+02	6.496988e-07	2.934016e-08	2.934016e-08
1.600000e+02	2.000000e+02	1.837059e-06	5.412244e-09	5.412244e-09
2.000000e+02	2.400000e+02	3.041565e-06	1.187824e-07	1.187824e-07
2.400000e+02	2.800000e+02	3.281910e-06	7.227670e-09	7.227670e-09
2.800000e+02	3.200000e+02	2.998223e-06	1.945490e-08	1.945490e-08
3.200000e+02	3.600000e+02	2.492290e-06	6.057725e-09	6.057725e-09
3.600000e+02	4.000000e+02	2.006285e-06	5.530013e-09	5.530013e-09
4.000000e+02	4.400000e+02	1.606006e-06	1.672544e-08	1.672544e-08
4.400000e+02	4.800000e+02	1.238898e-06	4.441639e-09	4.441639e-09
4.800000e+02	5.200000e+02	2.023999e-06	1.069569e-06	1.069569e-06
5.200000e+02	5.600000e+02	7.181928e-07	3.150751e-09	3.150751e-09
5.600000e+02	6.000000e+02	5.253427e-07	3.228750e-09	3.228750e-09
6.000000e+02	6.400000e+02	3.802692e-07	2.341053e-09	2.341053e-09
6.400000e+02	6.800000e+02	2.773980e-07	2.192019e-09	2.192019e-09
6.800000e+02	7.200000e+02	2.075384e-07	2.002439e-09	2.002439e-09
7.200000e+02	7.600000e+02	1.550329e-07	1.576263e-09	1.576263e-09
7.600000e+02	8.000000e+02	1.183545e-07	1.439353e-09	1.439353e-09
8.000000e+02	8.400000e+02	8.834435e-08	1.207246e-09	1.207246e-09
8.400000e+02	8.800000e+02	8.948622e-08	2.101915e-08	2.101915e-08
8.800000e+02	9.200000e+02	5.228765e-08	9.907516e-10	9.907516e-10
9.200000e+02	9.600000e+02	4.232798e-08	1.171413e-09	1.171413e-09
9.600000e+02	1.000000e+03	7.533330e-08	4.352399e-08	4.352399e-08
1.000000e+03	1.040000e+03	2.470697e-08	6.162006e-10	6.162006e-10
1.040000e+03	1.080000e+03	1.903133e-08	5.237695e-10	5.237695e-10
1.080000e+03	1.120000e+03	1.620463e-08	5.638260e-10	5.638260e-10
1.120000e+03	1.160000e+03	1.302630e-08	4.459409e-10	4.459409e-10
1.160000e+03	1.200000e+03	9.976950e-09	3.580822e-10	3.580822e-10
1.200000e+03	1.240000e+03	8.162257e-09	3.268152e-10	3.268152e-10
1.240000e+03	1.280000e+03	6.327655e-09	3.362242e-10	3.362242e-10
1.280000e+03	1.320000e+03	4.219755e-09	1.497798e-09	1.497798e-09
1.320000e+03	1.360000e+03	4.518320e-09	2.588882e-10	2.588882e-10
1.360000e+03	1.400000e+03	3.223578e-09	1.592718e-10	1.592718e-10
1.400000e+03	1.440000e+03	3.232285e-09	4.732397e-10	4.732397e-10
1.440000e+03	1.480000e+03	2.474448e-09	1.909372e-10	1.909372e-10
1.480000e+03	1.520000e+03	7.816860e-10	1.691770e-09	1.691770e-09
1.520000e+03	1.560000e+03	1.928912e-09	1.257704e-10	1.257704e-10
1.560000e+03	1.600000e+03	1.292112e-09	1.033357e-10	1.033357e-10
1.600000e+03	1.640000e+03	1.249267e-09	1.321409e-10	1.321409e-10
1.640000e+03	1.680000e+03	1.087873e-09	1.610372e-10	1.610372e-10
1.680000e+03	1.720000e+03	9.774460e-10	1.119295e-10	1.119295e-10
1.720000e+03	1.760000e+03	6.850993e-10	8.844317e-11	8.844317e-11
1.760000e+03	1.800000e+03	6.391380e-10	7.899660e-11	7.899660e-11
1.800000e+03	1.840000e+03	5.929212e-10	9.190749e-11	9.190749e-11
1.840000e+03	1.880000e+03	1.038141e-09	4.447724e-10	4.447724e-10
1.880000e+03	1.920000e+03	4.320030e-10	8.854677e-11	8.854677e-11
1.920000e+03	1.960000e+03	3.142888e-10	5.825823e-11	5.825823e-11
1.960000e+03	2.000000e+03	3.509210e-10	6.755457e-11	6.755457e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100]
Path=QCD-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100]
ScaledBy=7.87855189948930389e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	7.078117e-10	8.533467e-11	8.533467e-11
8.000000e+01	1.200000e+02	7.258125e-08	2.107234e-09	2.107234e-09
1.200000e+02	1.600000e+02	6.358842e-07	7.872569e-08	7.872569e-08
1.600000e+02	2.000000e+02	1.792259e-06	2.724968e-08	2.724968e-08
2.000000e+02	2.400000e+02	2.986463e-06	1.190628e-07	1.190628e-07
2.400000e+02	2.800000e+02	3.225955e-06	3.823083e-08	3.823083e-08
2.800000e+02	3.200000e+02	3.034095e-06	5.695450e-08	5.695450e-08
3.200000e+02	3.600000e+02	2.450027e-06	2.342277e-08	2.342277e-08
3.600000e+02	4.000000e+02	1.974005e-06	2.613867e-08	2.613867e-08
4.000000e+02	4.400000e+02	1.590557e-06	1.916347e-08	1.916347e-08
4.400000e+02	4.800000e+02	1.248518e-06	5.131722e-09	5.131722e-09
4.800000e+02	5.200000e+02	2.257368e-06	1.299464e-06	1.299464e-06
5.200000e+02	5.600000e+02	7.252205e-07	3.417489e-09	3.417489e-09
5.600000e+02	6.000000e+02	5.304385e-07	3.334581e-09	3.334581e-09
6.000000e+02	6.400000e+02	3.868838e-07	2.444176e-09	2.444176e-09
6.400000e+02	6.800000e+02	2.844385e-07	2.895010e-09	2.895010e-09
6.800000e+02	7.200000e+02	2.130837e-07	2.497705e-09	2.497705e-09
7.200000e+02	7.600000e+02	1.588330e-07	1.636764e-09	1.636764e-09
7.600000e+02	8.000000e+02	1.201510e-07	1.444272e-09	1.444272e-09
8.000000e+02	8.400000e+02	9.064413e-08	1.196998e-09	1.196998e-09
8.400000e+02	8.800000e+02	1.071201e-07	3.686967e-08	3.686967e-08
8.800000e+02	9.200000e+02	5.331342e-08	9.678197e-10	9.678197e-10
9.200000e+02	9.600000e+02	4.336982e-08	1.044118e-09	1.044118e-09
9.600000e+02	1.000000e+03	6.955970e-08	3.743089e-08	3.743089e-08
1.000000e+03	1.040000e+03	2.558550e-08	6.642068e-10	6.642068e-10
1.040000e+03	1.080000e+03	1.984174e-08	5.328287e-10	5.328287e-10
1.080000e+03	1.120000e+03	1.703624e-08	5.534809e-10	5.534809e-10
1.120000e+03	1.160000e+03	1.368533e-08	4.772520e-10	4.772520e-10
1.160000e+03	1.200000e+03	1.026471e-08	3.769430e-10	3.769430e-10
1.200000e+03	1.240000e+03	8.613940e-09	3.424930e-10	3.424930e-10
1.240000e+03	1.280000e+03	6.411978e-09	2.806772e-10	2.806772e-10
1.280000e+03	1.320000e+03	4.459980e-09	1.589458e-09	1.589458e-09
1.320000e+03	1.360000e+03	4.826207e-09	2.639227e-10	2.639227e-10
1.360000e+03	1.400000e+03	3.474720e-09	1.734049e-10	1.734049e-10
1.400000e+03	1.440000e+03	3.259368e-09	5.379661e-10	5.379661e-10
1.440000e+03	1.480000e+03	2.665720e-09	2.412950e-10	2.412950e-10
1.480000e+03	1.520000e+03	7.432685e-10	1.860916e-09	1.860916e-09
1.520000e+03	1.560000e+03	1.946755e-09	1.267784e-10	1.267784e-10
1.560000e+03	1.600000e+03	1.396864e-09	1.121419e-10	1.121419e-10
1.600000e+03	1.640000e+03	1.290795e-09	1.370397e-10	1.370397e-10
1.640000e+03	1.680000e+03	1.337846e-09	2.800318e-10	2.800318e-10
1.680000e+03	1.720000e+03	1.054950e-09	1.323850e-10	1.323850e-10
1.720000e+03	1.760000e+03	6.571270e-10	7.985753e-11	7.985753e-11
1.760000e+03	1.800000e+03	6.619223e-10	7.659344e-11	7.659344e-11
1.800000e+03	1.840000e+03	6.319290e-10	1.083014e-10	1.083014e-10
1.840000e+03	1.880000e+03	1.208242e-09	5.762730e-10	5.762730e-10
1.880000e+03	1.920000e+03	4.577940e-10	9.506324e-11	9.506324e-11
1.920000e+03	1.960000e+03	3.334690e-10	5.681850e-11	5.681850e-11
1.960000e+03	2.000000e+03	3.868165e-10	7.752313e-11	7.752313e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
Path=QCD-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
ScaledBy=7.87547469416159147e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	4.397272e-10	2.422307e-11	2.422307e-11
8.000000e+01	1.200000e+02	4.964783e-08	3.168666e-10	3.168666e-10
1.200000e+02	1.600000e+02	4.087058e-07	2.211501e-08	2.211501e-08
1.600000e+02	2.000000e+02	1.143009e-06	1.720650e-09	1.720650e-09
2.000000e+02	2.400000e+02	1.774032e-06	1.632895e-08	1.632895e-08
2.400000e+02	2.800000e+02	1.905177e-06	2.411427e-09	2.411427e-09
2.800000e+02	3.200000e+02	1.667345e-06	4.665470e-09	4.665470e-09
3.200000e+02	3.600000e+02	1.337788e-06	1.746206e-09	1.746206e-09
3.600000e+02	4.000000e+02	1.034793e-06	1.534460e-09	1.534460e-09
4.000000e+02	4.400000e+02	7.931308e-07	4.435423e-09	4.435423e-09
4.400000e+02	4.800000e+02	5.983765e-07	1.114947e-09	1.114947e-09
4.800000e+02	5.200000e+02	6.696935e-07	2.245503e-07	2.245503e-07
5.200000e+02	5.600000e+02	3.238865e-07	7.650069e-10	7.650069e-10
5.600000e+02	6.000000e+02	2.290308e-07	7.104354e-10	7.104354e-10
6.000000e+02	6.400000e+02	1.612266e-07	5.595118e-10	5.595118e-10
6.400000e+02	6.800000e+02	1.146619e-07	4.705207e-10	4.705207e-10
6.800000e+02	7.200000e+02	8.349203e-08	4.961504e-10	4.961504e-10
7.200000e+02	7.600000e+02	6.048063e-08	3.433712e-10	3.433712e-10
7.600000e+02	8.000000e+02	4.466480e-08	3.127766e-10	3.127766e-10
8.000000e+02	8.400000e+02	3.339545e-08	2.659108e-10	2.659108e-10
8.400000e+02	8.800000e+02	3.257162e-08	7.244792e-09	7.244792e-09
8.800000e+02	9.200000e+02	1.917796e-08	2.336686e-10	2.336686e-10
9.200000e+02	9.600000e+02	1.473427e-08	1.822755e-10	1.822755e-10
9.600000e+02	1.000000e+03	2.426087e-08	1.293695e-08	1.293695e-08
1.000000e+03	1.040000e+03	8.728473e-09	1.178941e-10	1.178941e-10
1.040000e+03	1.080000e+03	6.649455e-09	1.314708e-10	1.314708e-10
1.080000e+03	1.120000e+03	5.526245e-09	1.060379e-10	1.060379e-10
1.120000e+03	1.160000e+03	4.338453e-09	9.906504e-11	9.906504e-11
1.160000e+03	1.200000e+03	3.376165e-09	7.753586e-11	7.753586e-11
1.200000e+03	1.240000e+03	2.750550e-09	8.010735e-11	8.010735e-11
1.240000e+03	1.280000e+03	2.140424e-09	6.107085e-11	6.107085e-11
1.280000e+03	1.320000e+03	1.380919e-09	4.882162e-10	4.882162e-10
1.320000e+03	1.360000e+03	1.480613e-09	5.553416e-11	5.553416e-11
1.360000e+03	1.400000e+03	1.124020e-09	3.645795e-11	3.645795e-11
1.400000e+03	1.440000e+03	1.031721e-09	6.522936e-11	6.522936e-11
1.440000e+03	1.480000e+03	8.374803e-10	5.827791e-11	5.827791e-11
1.480000e+03	1.520000e+03	-5.493385e-10	1.224041e-09	1.224041e-09
1.520000e+03	1.560000e+03	5.679853e-10	2.779500e-11	2.779500e-11
1.560000e+03	1.600000e+03	4.619975e-10	2.502258e-11	2.502258e-11
1.600000e+03	1.640000e+03	3.882117e-10	2.923832e-11	2.923832e-11
1.640000e+03	1.680000e+03	3.252003e-10	2.629184e-11	2.629184e-11
1.680000e+03	1.720000e+03	2.873198e-10	2.038037e-11	2.038037e-11
1.720000e+03	1.760000e+03	2.163111e-10	1.652422e-11	1.652422e-11
1.760000e+03	1.800000e+03	1.927167e-10	1.462512e-11	1.462512e-11
1.800000e+03	1.840000e+03	1.746945e-10	1.889819e-11	1.889819e-11
1.840000e+03	1.880000e+03	2.185968e-10	5.148270e-11	5.148270e-11
1.880000e+03	1.920000e+03	1.325601e-10	1.214587e-11	1.214587e-11
1.920000e+03	1.960000e+03	1.221720e-10	1.565440e-11	1.565440e-11
1.960000e+03	2.000000e+03	1.032580e-10	1.746135e-11	1.746135e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
Path=QCD-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=7.87549963085128794e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	4.285115e-10	2.349416e-11	2.349416e-11
8.000000e+01	1.200000e+02	4.857190e-08	3.093842e-10	3.093842e-10
1.200000e+02	1.600000e+02	4.013667e-07	2.136495e-08	2.136495e-08
1.600000e+02	2.000000e+02	1.125803e-06	1.694713e-09	1.694713e-09
2.000000e+02	2.400000e+02	1.753794e-06	1.579020e-08	1.579020e-08
2.400000e+02	2.800000e+02	1.890574e-06	2.415659e-09	2.415659e-09
2.800000e+02	3.200000e+02	1.659997e-06	4.681002e-09	4.681002e-09
3.200000e+02	3.600000e+02	1.336020e-06	1.750397e-09	1.750397e-09
3.600000e+02	4.000000e+02	1.036239e-06	1.551139e-09	1.551139e-09
4.000000e+02	4.400000e+02	7.963060e-07	4.589548e-09	4.589548e-09
4.400000e+02	4.800000e+02	6.019593e-07	1.130759e-09	1.130759e-09
4.800000e+02	5.200000e+02	6.701508e-07	2.215038e-07	2.215038e-07
5.200000e+02	5.600000e+02	3.269793e-07	7.774578e-10	7.774578e-10
5.600000e+02	6.000000e+02	2.315609e-07	7.240937e-10	7.240937e-10
6.000000e+02	6.400000e+02	1.632197e-07	5.719348e-10	5.719348e-10
6.400000e+02	6.800000e+02	1.162352e-07	4.815861e-10	4.815861e-10
6.800000e+02	7.200000e+02	8.474127e-08	5.221453e-10	5.221453e-10
7.200000e+02	7.600000e+02	6.142200e-08	3.531999e-10	3.531999e-10
7.600000e+02	8.000000e+02	4.539630e-08	3.222093e-10	3.222093e-10
8.000000e+02	8.400000e+02	3.397408e-08	2.740391e-10	2.740391e-10
8.400000e+02	8.800000e+02	3.325767e-08	7.481219e-09	7.481219e-09
8.800000e+02	9.200000e+02	1.953876e-08	2.431267e-10	2.431267e-10
9.200000e+02	9.600000e+02	1.501157e-08	1.879531e-10	1.879531e-10
9.600000e+02	1.000000e+03	2.533795e-08	1.379042e-08	1.379042e-08
1.000000e+03	1.040000e+03	8.900828e-09	1.215437e-10	1.215437e-10
1.040000e+03	1.080000e+03	6.776327e-09	1.381407e-10	1.381407e-10
1.080000e+03	1.120000e+03	5.636342e-09	1.095970e-10	1.095970e-10
1.120000e+03	1.160000e+03	4.427525e-09	1.024461e-10	1.024461e-10
1.160000e+03	1.200000e+03	3.441480e-09	8.034558e-11	8.034558e-11
1.200000e+03	1.240000e+03	2.803735e-09	8.306376e-11	8.306376e-11
1.240000e+03	1.280000e+03	2.183478e-09	6.296676e-11	6.296676e-11
1.280000e+03	1.320000e+03	1.378205e-09	5.298104e-10	5.298104e-10
1.320000e+03	1.360000e+03	1.508388e-09	5.708206e-11	5.708206e-11
1.360000e+03	1.400000e+03	1.146005e-09	3.748421e-11	3.748421e-11
1.400000e+03	1.440000e+03	1.052817e-09	6.764385e-11	6.764385e-11
1.440000e+03	1.480000e+03	8.564497e-10	6.183511e-11	6.183511e-11
1.480000e+03	1.520000e+03	-6.907590e-10	1.377470e-09	1.377470e-09
1.520000e+03	1.560000e+03	5.792318e-10	2.864684e-11	2.864684e-11
1.560000e+03	1.600000e+03	4.709968e-10	2.559967e-11	2.559967e-11
1.600000e+03	1.640000e+03	3.954842e-10	3.001179e-11	3.001179e-11
1.640000e+03	1.680000e+03	3.303118e-10	2.667753e-11	2.667753e-11
1.680000e+03	1.720000e+03	2.915553e-10	2.059370e-11	2.059370e-11
1.720000e+03	1.760000e+03	2.197989e-10	1.693284e-11	1.693284e-11
1.760000e+03	1.800000e+03	1.958765e-10	1.484784e-11	1.484784e-11
1.800000e+03	1.840000e+03	1.772028e-10	1.888290e-11	1.888290e-11
1.840000e+03	1.880000e+03	2.238847e-10	5.350154e-11	5.350154e-11
1.880000e+03	1.920000e+03	1.348390e-10	1.241840e-11	1.241840e-11
1.920000e+03	1.960000e+03	1.242920e-10	1.607351e-11	1.607351e-11
1.960000e+03	2.000000e+03	1.052980e-10	1.808499e-11	1.808499e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
Path=QCD-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
ScaledBy=7.87550605913591601e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	4.729205e-10	2.647810e-11	2.647810e-11
8.000000e+01	1.200000e+02	5.450552e-08	3.510993e-10	3.510993e-10
1.200000e+02	1.600000e+02	4.511315e-07	2.947740e-08	2.947740e-08
1.600000e+02	2.000000e+02	1.296863e-06	1.971651e-09	1.971651e-09
2.000000e+02	2.400000e+02	2.047982e-06	2.169461e-08	2.169461e-08
2.400000e+02	2.800000e+02	2.224336e-06	2.877650e-09	2.877650e-09
2.800000e+02	3.200000e+02	1.967176e-06	5.911676e-09	5.911676e-09
3.200000e+02	3.600000e+02	1.592478e-06	2.105574e-09	2.105574e-09
3.600000e+02	4.000000e+02	1.241981e-06	1.876142e-09	1.876142e-09
4.000000e+02	4.400000e+02	9.595995e-07	5.597727e-09	5.597727e-09
4.400000e+02	4.800000e+02	7.289030e-07	1.386617e-09	1.386617e-09
4.800000e+02	5.200000e+02	8.392710e-07	2.930380e-07	2.930380e-07
5.200000e+02	5.600000e+02	4.004245e-07	9.653833e-10	9.653833e-10
5.600000e+02	6.000000e+02	2.851155e-07	9.037166e-10	9.037166e-10
6.000000e+02	6.400000e+02	2.021180e-07	7.201353e-10	7.201353e-10
6.400000e+02	6.800000e+02	1.445995e-07	6.074720e-10	6.074720e-10
6.800000e+02	7.200000e+02	1.058890e-07	6.470086e-10	6.470086e-10
7.200000e+02	7.600000e+02	7.717838e-08	4.472242e-10	4.472242e-10
7.600000e+02	8.000000e+02	5.725130e-08	4.087270e-10	4.087270e-10
8.000000e+02	8.400000e+02	4.312225e-08	3.514398e-10	3.514398e-10
8.400000e+02	8.800000e+02	4.200780e-08	9.187733e-09	9.187733e-09
8.800000e+02	9.200000e+02	2.497449e-08	3.102420e-10	3.102420e-10
9.200000e+02	9.600000e+02	1.923281e-08	2.397520e-10	2.397520e-10
9.600000e+02	1.000000e+03	3.122425e-08	1.638808e-08	1.638808e-08
1.000000e+03	1.040000e+03	1.147295e-08	1.586799e-10	1.586799e-10
1.040000e+03	1.080000e+03	8.769763e-09	1.721038e-10	1.721038e-10
1.080000e+03	1.120000e+03	7.307440e-09	1.431213e-10	1.431213e-10
1.120000e+03	1.160000e+03	5.756783e-09	1.335971e-10	1.335971e-10
1.160000e+03	1.200000e+03	4.495255e-09	1.045602e-10	1.045602e-10
1.200000e+03	1.240000e+03	3.662880e-09	1.069344e-10	1.069344e-10
1.240000e+03	1.280000e+03	2.845900e-09	8.156481e-11	8.156481e-11
1.280000e+03	1.320000e+03	1.885129e-09	6.273905e-10	6.273905e-10
1.320000e+03	1.360000e+03	1.994198e-09	7.850834e-11	7.850834e-11
1.360000e+03	1.400000e+03	1.507528e-09	4.993730e-11	4.993730e-11
1.400000e+03	1.440000e+03	1.380080e-09	8.791622e-11	8.791622e-11
1.440000e+03	1.480000e+03	1.126838e-09	7.850207e-11	7.850207e-11
1.480000e+03	1.520000e+03	-5.923480e-10	1.505134e-09	1.505134e-09
1.520000e+03	1.560000e+03	7.654192e-10	3.812723e-11	3.812723e-11
1.560000e+03	1.600000e+03	6.196362e-10	3.479546e-11	3.479546e-11
1.600000e+03	1.640000e+03	5.224213e-10	3.876348e-11	3.876348e-11
1.640000e+03	1.680000e+03	4.384748e-10	3.745391e-11	3.745391e-11
1.680000e+03	1.720000e+03	3.918947e-10	2.790660e-11	2.790660e-11
1.720000e+03	1.760000e+03	2.965067e-10	2.396011e-11	2.396011e-11
1.760000e+03	1.800000e+03	2.555830e-10	1.930941e-11	1.930941e-11
1.800000e+03	1.840000e+03	2.316690e-10	2.462349e-11	2.462349e-11
1.840000e+03	1.880000e+03	2.982858e-10	7.068851e-11	7.068851e-11
1.880000e+03	1.920000e+03	1.792973e-10	1.654238e-11	1.654238e-11
1.920000e+03	1.960000e+03	1.642008e-10	2.239399e-11	2.239399e-11
1.960000e+03	2.000000e+03	1.436670e-10	2.645514e-11	2.645514e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=QCD-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=7.87553327412612926e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	4.624140e-10	2.576937e-11	2.576937e-11
8.000000e+01	1.200000e+02	5.346593e-08	3.440175e-10	3.440175e-10
1.200000e+02	1.600000e+02	4.441492e-07	2.847752e-08	2.847752e-08
1.600000e+02	2.000000e+02	1.279414e-06	1.947376e-09	1.947376e-09
2.000000e+02	2.400000e+02	2.026741e-06	2.097742e-08	2.097742e-08
2.400000e+02	2.800000e+02	2.208790e-06	2.890544e-09	2.890544e-09
2.800000e+02	3.200000e+02	1.959206e-06	5.933603e-09	5.933603e-09
3.200000e+02	3.600000e+02	1.590597e-06	2.113239e-09	2.113239e-09
3.600000e+02	4.000000e+02	1.243713e-06	1.899235e-09	1.899235e-09
4.000000e+02	4.400000e+02	9.633682e-07	5.793240e-09	5.793240e-09
4.400000e+02	4.800000e+02	7.331808e-07	1.407606e-09	1.407606e-09
4.800000e+02	5.200000e+02	8.395427e-07	2.890623e-07	2.890623e-07
5.200000e+02	5.600000e+02	4.042342e-07	9.820680e-10	9.820680e-10
5.600000e+02	6.000000e+02	2.882802e-07	9.218856e-10	9.218856e-10
6.000000e+02	6.400000e+02	2.046552e-07	7.373616e-10	7.373616e-10
6.400000e+02	6.800000e+02	1.466313e-07	6.226068e-10	6.226068e-10
6.800000e+02	7.200000e+02	1.075250e-07	6.826306e-10	6.826306e-10
7.200000e+02	7.600000e+02	7.843267e-08	4.606031e-10	4.606031e-10
7.600000e+02	8.000000e+02	5.823577e-08	4.215784e-10	4.215784e-10
8.000000e+02	8.400000e+02	4.391782e-08	3.627886e-10	3.627886e-10
8.400000e+02	8.800000e+02	4.293203e-08	9.487581e-09	9.487581e-09
8.800000e+02	9.200000e+02	2.548387e-08	3.235547e-10	3.235547e-10
9.200000e+02	9.600000e+02	1.962732e-08	2.476700e-10	2.476700e-10
9.600000e+02	1.000000e+03	3.262665e-08	1.746924e-08	1.746924e-08
1.000000e+03	1.040000e+03	1.172467e-08	1.640904e-10	1.640904e-10
1.040000e+03	1.080000e+03	8.958880e-09	1.808999e-10	1.808999e-10
1.080000e+03	1.120000e+03	7.471838e-09	1.483976e-10	1.483976e-10
1.120000e+03	1.160000e+03	5.891238e-09	1.386230e-10	1.386230e-10
1.160000e+03	1.200000e+03	4.596223e-09	1.085842e-10	1.085842e-10
1.200000e+03	1.240000e+03	3.745812e-09	1.111790e-10	1.111790e-10
1.240000e+03	1.280000e+03	2.912537e-09	8.433523e-11	8.433523e-11
1.280000e+03	1.320000e+03	1.893889e-09	6.808124e-10	6.808124e-10
1.320000e+03	1.360000e+03	2.040198e-09	8.109185e-11	8.109185e-11
1.360000e+03	1.400000e+03	1.543275e-09	5.146108e-11	5.146108e-11
1.400000e+03	1.440000e+03	1.414614e-09	9.144927e-11	9.144927e-11
1.440000e+03	1.480000e+03	1.157314e-09	8.338454e-11	8.338454e-11
1.480000e+03	1.520000e+03	-7.600112e-10	1.693776e-09	1.693776e-09
1.520000e+03	1.560000e+03	7.844363e-10	3.951921e-11	3.951921e-11
1.560000e+03	1.600000e+03	6.348300e-10	3.580402e-11	3.580402e-11
1.600000e+03	1.640000e+03	5.349453e-10	3.994032e-11	3.994032e-11
1.640000e+03	1.680000e+03	4.480490e-10	3.844304e-11	3.844304e-11
1.680000e+03	1.720000e+03	4.002948e-10	2.841316e-11	2.841316e-11
1.720000e+03	1.760000e+03	3.034980e-10	2.478301e-11	2.478301e-11
1.760000e+03	1.800000e+03	2.609778e-10	1.968773e-11	1.968773e-11
1.800000e+03	1.840000e+03	2.361648e-10	2.467459e-11	2.467459e-11
1.840000e+03	1.880000e+03	3.073800e-10	7.371337e-11	7.371337e-11
1.880000e+03	1.920000e+03	1.834694e-10	1.699888e-11	1.699888e-11
1.920000e+03	1.960000e+03	1.680517e-10	2.318029e-11	2.318029e-11
1.960000e+03	2.000000e+03	1.477772e-10	2.782903e-11	2.782903e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
Path=QCD-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
ScaledBy=7.87555729306284179e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	4.494867e-10	2.493556e-11	2.493556e-11
8.000000e+01	1.200000e+02	5.218382e-08	3.355523e-10	3.355523e-10
1.200000e+02	1.600000e+02	4.355998e-07	2.718790e-08	2.718790e-08
1.600000e+02	2.000000e+02	1.258004e-06	1.917850e-09	1.917850e-09
2.000000e+02	2.400000e+02	2.000754e-06	2.001167e-08	2.001167e-08
2.400000e+02	2.800000e+02	2.190053e-06	2.903451e-09	2.903451e-09
2.800000e+02	3.200000e+02	1.949801e-06	5.933082e-09	5.933082e-09
3.200000e+02	3.600000e+02	1.588603e-06	2.122509e-09	2.122509e-09
3.600000e+02	4.000000e+02	1.246043e-06	1.926187e-09	1.926187e-09
4.000000e+02	4.400000e+02	9.680815e-07	5.999735e-09	5.999735e-09
4.400000e+02	4.800000e+02	7.384862e-07	1.432051e-09	1.432051e-09
4.800000e+02	5.200000e+02	8.387660e-07	2.830569e-07	2.830569e-07
5.200000e+02	5.600000e+02	4.089038e-07	1.001931e-09	1.001931e-09
5.600000e+02	6.000000e+02	2.921490e-07	9.424460e-10	9.424460e-10
6.000000e+02	6.400000e+02	2.077513e-07	7.577746e-10	7.577746e-10
6.400000e+02	6.800000e+02	1.491017e-07	6.404664e-10	6.404664e-10
6.800000e+02	7.200000e+02	1.095126e-07	7.258954e-10	7.258954e-10
7.200000e+02	7.600000e+02	7.995670e-08	4.763173e-10	4.763173e-10
7.600000e+02	8.000000e+02	5.943078e-08	4.367179e-10	4.367179e-10
8.000000e+02	8.400000e+02	4.488172e-08	3.761570e-10	3.761570e-10
8.400000e+02	8.800000e+02	4.395920e-08	9.759454e-09	9.759454e-09
8.800000e+02	9.200000e+02	2.609947e-08	3.392727e-10	3.392727e-10
9.200000e+02	9.600000e+02	2.010400e-08	2.570287e-10	2.570287e-10
9.600000e+02	1.000000e+03	3.418322e-08	1.863819e-08	1.863819e-08
1.000000e+03	1.040000e+03	1.202846e-08	1.705517e-10	1.705517e-10
1.040000e+03	1.080000e+03	9.187810e-09	1.911671e-10	1.911671e-10
1.080000e+03	1.120000e+03	7.669877e-09	1.547108e-10	1.547108e-10
1.120000e+03	1.160000e+03	6.053230e-09	1.447058e-10	1.447058e-10
1.160000e+03	1.200000e+03	4.717738e-09	1.134722e-10	1.134722e-10
1.200000e+03	1.240000e+03	3.845845e-09	1.161522e-10	1.161522e-10
1.240000e+03	1.280000e+03	2.992890e-09	8.763379e-11	8.763379e-11
1.280000e+03	1.320000e+03	1.907154e-09	7.420399e-10	7.420399e-10
1.320000e+03	1.360000e+03	2.095458e-09	8.418625e-11	8.418625e-11
1.360000e+03	1.400000e+03	1.586442e-09	5.332997e-11	5.332997e-11
1.400000e+03	1.440000e+03	1.455893e-09	9.567298e-11	9.567298e-11
1.440000e+03	1.480000e+03	1.193873e-09	8.926632e-11	8.926632e-11
1.480000e+03	1.520000e+03	-9.612785e-10	1.920254e-09	1.920254e-09
1.520000e+03	1.560000e+03	8.071568e-10	4.118653e-11	4.118653e-11
1.560000e+03	1.600000e+03	6.530685e-10	3.701939e-11	3.701939e-11
1.600000e+03	1.640000e+03	5.499658e-10	4.133738e-11	4.133738e-11
1.640000e+03	1.680000e+03	4.595578e-10	3.965382e-11	3.965382e-11
1.680000e+03	1.720000e+03	4.104217e-10	2.905408e-11	2.905408e-11
1.720000e+03	1.760000e+03	3.118725e-10	2.577122e-11	2.577122e-11
1.760000e+03	1.800000e+03	2.673595e-10	2.013485e-11	2.013485e-11
1.800000e+03	1.840000e+03	2.415418e-10	2.472793e-11	2.472793e-11
1.840000e+03	1.880000e+03	3.181357e-10	7.725167e-11	7.725167e-11
1.880000e+03	1.920000e+03	1.884902e-10	1.754538e-11	1.754538e-11
1.920000e+03	1.960000e+03	1.727036e-10	2.412537e-11	2.412537e-11
1.960000e+03	2.000000e+03	1.526665e-10	2.946677e-11	2.946677e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
Path=QCD-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=7.87558837541419377e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	5.542237e-10	3.152491e-11	3.152491e-11
8.000000e+01	1.200000e+02	6.564248e-08	4.274274e-10	4.274274e-10
1.200000e+02	1.600000e+02	5.525070e-07	3.920493e-08	3.920493e-08
1.600000e+02	2.000000e+02	1.633835e-06	2.504852e-09	2.504852e-09
2.000000e+02	2.400000e+02	2.635650e-06	2.881089e-08	2.881089e-08
2.400000e+02	2.800000e+02	2.907440e-06	3.811864e-09	3.811864e-09
2.800000e+02	3.200000e+02	2.603497e-06	7.818498e-09	7.818498e-09
3.200000e+02	3.600000e+02	2.130327e-06	2.843215e-09	2.843215e-09
3.600000e+02	4.000000e+02	1.677290e-06	2.568959e-09	2.568959e-09
4.000000e+02	4.400000e+02	1.307361e-06	7.514236e-09	7.514236e-09
4.400000e+02	4.800000e+02	1.000988e-06	1.930732e-09	1.930732e-09
4.800000e+02	5.200000e+02	1.144019e-06	3.876305e-07	3.876305e-07
5.200000e+02	5.600000e+02	5.591615e-07	1.371515e-09	1.371515e-09
5.600000e+02	6.000000e+02	4.012610e-07	1.275309e-09	1.275309e-09
6.000000e+02	6.400000e+02	2.867043e-07	1.043651e-09	1.043651e-09
6.400000e+02	6.800000e+02	2.064712e-07	8.821586e-10	8.821586e-10
6.800000e+02	7.200000e+02	1.521773e-07	9.607998e-10	9.607998e-10
7.200000e+02	7.600000e+02	1.116689e-07	6.552867e-10	6.552867e-10
7.600000e+02	8.000000e+02	8.323570e-08	6.001026e-10	6.001026e-10
8.000000e+02	8.400000e+02	6.316420e-08	5.231040e-10	5.231040e-10
8.400000e+02	8.800000e+02	6.055022e-08	1.229204e-08	1.229204e-08
8.800000e+02	9.200000e+02	3.692335e-08	4.662214e-10	4.662214e-10
9.200000e+02	9.600000e+02	2.850255e-08	3.557782e-10	3.557782e-10
9.600000e+02	1.000000e+03	4.467935e-08	2.260129e-08	2.260129e-08
1.000000e+03	1.040000e+03	1.713828e-08	2.419290e-10	2.419290e-10
1.040000e+03	1.080000e+03	1.315608e-08	2.537121e-10	2.537121e-10
1.080000e+03	1.120000e+03	1.097817e-08	2.187446e-10	2.187446e-10
1.120000e+03	1.160000e+03	8.678193e-09	2.039746e-10	2.039746e-10
1.160000e+03	1.200000e+03	6.803318e-09	1.597678e-10	1.597678e-10
1.200000e+03	1.240000e+03	5.546407e-09	1.603680e-10	1.603680e-10
1.240000e+03	1.280000e+03	4.305560e-09	1.238299e-10	1.238299e-10
1.280000e+03	1.320000e+03	2.940385e-09	8.966866e-10	8.966866e-10
1.320000e+03	1.360000e+03	3.054413e-09	1.261900e-10	1.261900e-10
1.360000e+03	1.400000e+03	2.303233e-09	7.871714e-11	7.871714e-11
1.400000e+03	1.440000e+03	2.102607e-09	1.344518e-10	1.344518e-10
1.440000e+03	1.480000e+03	1.726513e-09	1.209997e-10	1.209997e-10
1.480000e+03	1.520000e+03	-7.111938e-10	2.116182e-09	2.116182e-09
1.520000e+03	1.560000e+03	1.173752e-09	5.932682e-11	5.932682e-11
1.560000e+03	1.600000e+03	9.481738e-10	5.489571e-11	5.489571e-11
1.600000e+03	1.640000e+03	8.003775e-10	5.827388e-11	5.827388e-11
1.640000e+03	1.680000e+03	6.734160e-10	6.033458e-11	6.033458e-11
1.680000e+03	1.720000e+03	6.080910e-10	4.336839e-11	4.336839e-11
1.720000e+03	1.760000e+03	4.630268e-10	3.943259e-11	3.943259e-11
1.760000e+03	1.800000e+03	3.861590e-10	2.897572e-11	2.897572e-11
1.800000e+03	1.840000e+03	3.488055e-10	3.535463e-11	3.535463e-11
1.840000e+03	1.880000e+03	4.610928e-10	1.096444e-10	1.096444e-10
1.880000e+03	1.920000e+03	2.764163e-10	2.556113e-11	2.556113e-11
1.920000e+03	1.960000e+03	2.510933e-10	3.595454e-11	3.595454e-11
1.960000e+03	2.000000e+03	2.272231e-10	4.515127e-11	4.515127e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
Path=QCD-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
ScaledBy=7.87561466289222767e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	5.406277e-10	3.060689e-11	3.060689e-11
8.000000e+01	1.200000e+02	6.423370e-08	4.182300e-10	4.182300e-10
1.200000e+02	1.600000e+02	5.431070e-07	3.742938e-08	3.742938e-08
1.600000e+02	2.000000e+02	1.608644e-06	2.471842e-09	2.471842e-09
2.000000e+02	2.400000e+02	2.604005e-06	2.748355e-08	2.748355e-08
2.400000e+02	2.800000e+02	2.884478e-06	3.831789e-09	3.831789e-09
2.800000e+02	3.200000e+02	2.592220e-06	7.818905e-09	7.818905e-09
3.200000e+02	3.600000e+02	2.128617e-06	2.858182e-09	2.858182e-09
3.600000e+02	4.000000e+02	1.681265e-06	2.606560e-09	2.606560e-09
4.000000e+02	4.400000e+02	1.314521e-06	7.781114e-09	7.781114e-09
4.400000e+02	4.800000e+02	1.008948e-06	1.965717e-09	1.965717e-09
4.800000e+02	5.200000e+02	1.143829e-06	3.795774e-07	3.795774e-07
5.200000e+02	5.600000e+02	5.662310e-07	1.401173e-09	1.401173e-09
5.600000e+02	6.000000e+02	4.071720e-07	1.305372e-09	1.305372e-09
6.000000e+02	6.400000e+02	2.914927e-07	1.074801e-09	1.074801e-09
6.400000e+02	6.800000e+02	2.103244e-07	9.091421e-10	9.091421e-10
6.800000e+02	7.200000e+02	1.553043e-07	1.023287e-09	1.023287e-09
7.200000e+02	7.600000e+02	1.141037e-07	6.787151e-10	6.787151e-10
7.600000e+02	8.000000e+02	8.515987e-08	6.226242e-10	6.226242e-10
8.000000e+02	8.400000e+02	6.473725e-08	5.435950e-10	5.435950e-10
8.400000e+02	8.800000e+02	6.214413e-08	1.264434e-08	1.264434e-08
8.800000e+02	9.200000e+02	3.794527e-08	4.902007e-10	4.902007e-10
9.200000e+02	9.600000e+02	2.930025e-08	3.701985e-10	3.701985e-10
9.600000e+02	1.000000e+03	4.684375e-08	2.411364e-08	2.411364e-08
1.000000e+03	1.040000e+03	1.765598e-08	2.524365e-10	2.524365e-10
1.040000e+03	1.080000e+03	1.355443e-08	2.680452e-10	2.680452e-10
1.080000e+03	1.120000e+03	1.132174e-08	2.288716e-10	2.288716e-10
1.120000e+03	1.160000e+03	8.960285e-09	2.137330e-10	2.137330e-10
1.160000e+03	1.200000e+03	7.020330e-09	1.673028e-10	1.673028e-10
1.200000e+03	1.240000e+03	5.726025e-09	1.680816e-10	1.680816e-10
1.240000e+03	1.280000e+03	4.448852e-09	1.292146e-10	1.292146e-10
1.280000e+03	1.320000e+03	2.994990e-09	9.772071e-10	9.772071e-10
1.320000e+03	1.360000e+03	3.157630e-09	1.317272e-10	1.317272e-10
1.360000e+03	1.400000e+03	2.383177e-09	8.194602e-11	8.194602e-11
1.400000e+03	1.440000e+03	2.178594e-09	1.412394e-10	1.412394e-10
1.440000e+03	1.480000e+03	1.792569e-09	1.297048e-10	1.297048e-10
1.480000e+03	1.520000e+03	-9.452667e-10	2.399086e-09	2.399086e-09
1.520000e+03	1.560000e+03	1.216522e-09	6.220263e-11	6.220263e-11
1.560000e+03	1.600000e+03	9.826750e-10	5.715483e-11	5.715483e-11
1.600000e+03	1.640000e+03	8.291347e-10	6.064219e-11	6.064219e-11
1.640000e+03	1.680000e+03	6.966380e-10	6.295835e-11	6.295835e-11
1.680000e+03	1.720000e+03	6.291180e-10	4.476690e-11	4.476690e-11
1.720000e+03	1.760000e+03	4.804408e-10	4.140232e-11	4.140232e-11
1.760000e+03	1.800000e+03	3.985542e-10	2.984573e-11	2.984573e-11
1.800000e+03	1.840000e+03	3.594530e-10	3.560261e-11	3.560261e-11
1.840000e+03	1.880000e+03	4.808598e-10	1.154656e-10	1.154656e-10
1.880000e+03	1.920000e+03	2.864007e-10	2.655109e-11	2.655109e-11
1.920000e+03	1.960000e+03	2.601617e-10	3.771966e-11	3.771966e-11
1.960000e+03	2.000000e+03	2.371893e-10	4.848094e-11	4.848094e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=QCD-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ScaledBy=7.82359856500977653e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	5.439870e-10	4.640742e-11	4.640742e-11
8.000000e+01	1.200000e+02	1.196357e-04	1.195757e-04	1.195757e-04
1.200000e+02	1.600000e+02	-1.053770e+01	9.715220e+00	9.715220e+00
1.600000e+02	2.000000e+02	-3.037307e+03	3.036816e+03	3.036816e+03
2.000000e+02	2.400000e+02	-1.124403e+01	1.079707e+01	1.079707e+01
2.400000e+02	2.800000e+02	3.066045e+06	3.068405e+06	3.068405e+06
2.800000e+02	3.200000e+02	-2.526122e+02	1.874543e+02	1.874543e+02
3.200000e+02	3.600000e+02	-1.448574e+01	1.315178e+01	1.315178e+01
3.600000e+02	4.000000e+02	-2.322375e+04	2.319288e+04	2.319288e+04
4.000000e+02	4.400000e+02	-3.585732e+01	3.039279e+01	3.039279e+01
4.400000e+02	4.800000e+02	-4.170007e-01	3.704591e-01	3.704591e-01
4.800000e+02	5.200000e+02	-2.118470e+02	2.113081e+02	2.113081e+02
5.200000e+02	5.600000e+02	-2.176306e-02	1.438520e-02	1.438520e-02
5.600000e+02	6.000000e+02	-1.274573e+01	1.249715e+01	1.249715e+01
6.000000e+02	6.400000e+02	-1.296900e-04	7.622721e-05	7.622721e-05
6.400000e+02	6.800000e+02	-7.172007e-03	4.729255e-03	4.729255e-03
6.800000e+02	7.200000e+02	-6.571405e+01	6.571395e+01	6.571395e+01
7.200000e+02	7.600000e+02	-1.098726e+00	1.097985e+00	1.097985e+00
7.600000e+02	8.000000e+02	1.444051e+04	1.444051e+04	1.444051e+04
8.000000e+02	8.400000e+02	-3.259707e-02	3.769813e-02	3.769813e-02
8.400000e+02	8.800000e+02	-1.813400e+02	1.813220e+02	1.813220e+02
8.800000e+02	9.200000e+02	-3.101117e-06	3.891356e-06	3.891356e-06
9.200000e+02	9.600000e+02	-4.118687e-03	4.105776e-03	4.105776e-03
9.600000e+02	1.000000e+03	-7.859645e+03	7.859641e+03	7.859641e+03
1.000000e+03	1.040000e+03	8.327982e-09	4.344189e-09	4.344189e-09
1.040000e+03	1.080000e+03	-3.393600e-08	4.406177e-08	4.406177e-08
1.080000e+03	1.120000e+03	9.295940e-09	6.703342e-10	6.703342e-10
1.120000e+03	1.160000e+03	7.641678e-09	5.754478e-10	5.754478e-10
1.160000e+03	1.200000e+03	9.800702e-03	9.800692e-03	9.800692e-03
1.200000e+03	1.240000e+03	-4.962165e-08	5.428442e-08	5.428442e-08
1.240000e+03	1.280000e+03	-1.643456e+05	1.643456e+05	1.643456e+05
1.280000e+03	1.320000e+03	1.716424e-09	1.766210e-09	1.766210e-09
1.320000e+03	1.360000e+03	2.428729e-09	2.846095e-10	2.846095e-10
1.360000e+03	1.400000e+03	7.162238e-09	5.187170e-09	5.187170e-09
1.400000e+03	1.440000e+03	2.423127e-04	2.423109e-04	2.423109e-04
1.440000e+03	1.480000e+03	1.477454e-09	1.770321e-10	1.770321e-10
1.480000e+03	1.520000e+03	-1.219107e-08	1.172709e-08	1.172709e-08
1.520000e+03	1.560000e+03	1.173933e-09	9.047579e-11	9.047579e-11
1.560000e+03	1.600000e+03	8.084293e-10	7.657458e-11	7.657458e-11
1.600000e+03	1.640000e+03	7.683660e-10	9.849521e-11	9.849521e-11
1.640000e+03	1.680000e+03	7.062645e-10	9.081492e-11	9.081492e-11
1.680000e+03	1.720000e+03	5.735980e-10	6.694079e-11	6.694079e-11
1.720000e+03	1.760000e+03	3.660363e-10	4.716778e-11	4.716778e-11
1.760000e+03	1.800000e+03	3.984485e-10	5.113908e-11	5.113908e-11
1.800000e+03	1.840000e+03	2.834458e-10	9.783510e-11	9.783510e-11
1.840000e+03	1.880000e+03	5.487817e-10	1.894976e-10	1.894976e-10
1.880000e+03	1.920000e+03	2.385499e-10	4.302097e-11	4.302097e-11
1.920000e+03	1.960000e+03	1.936520e-10	5.238873e-11	5.238873e-11
1.960000e+03	2.000000e+03	2.179130e-10	4.058061e-11	4.058061e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=QCD-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ScaledBy=7.87748090352702138e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	5.583865e-10	4.737198e-11	4.737198e-11
8.000000e+01	1.200000e+02	1.413058e-07	4.254640e-08	4.254640e-08
1.200000e+02	1.600000e+02	1.134480e-06	1.692612e-07	1.692612e-07
1.600000e+02	2.000000e+02	3.076127e-06	2.211587e-07	2.211587e-07
2.000000e+02	2.400000e+02	4.597108e-06	4.624664e-07	4.624664e-07
2.400000e+02	2.800000e+02	4.352677e-06	1.928075e-07	1.928075e-07
2.800000e+02	3.200000e+02	3.638280e-06	1.500449e-07	1.500449e-07
3.200000e+02	3.600000e+02	3.086623e-06	1.606299e-07	1.606299e-07
3.600000e+02	4.000000e+02	2.465921e-06	1.226557e-07	1.226557e-07
4.000000e+02	4.400000e+02	1.785137e-06	8.783671e-08	8.783671e-08
4.400000e+02	4.800000e+02	1.606653e-06	1.009375e-07	1.009375e-07
4.800000e+02	5.200000e+02	1.855623e-06	8.690821e-07	8.690821e-07
5.200000e+02	5.600000e+02	8.581490e-07	7.007032e-08	7.007032e-08
5.600000e+02	6.000000e+02	5.741882e-07	5.391583e-08	5.391583e-08
6.000000e+02	6.400000e+02	4.230883e-07	3.945109e-08	3.945109e-08
6.400000e+02	6.800000e+02	4.682887e-07	1.559967e-07	1.559967e-07
6.800000e+02	7.200000e+02	2.498207e-07	4.549833e-08	4.549833e-08
7.200000e+02	7.600000e+02	1.408915e-07	8.162146e-09	8.162146e-09
7.600000e+02	8.000000e+02	9.641595e-08	4.709044e-09	4.709044e-09
8.000000e+02	8.400000e+02	9.255872e-08	2.009383e-08	2.009383e-08
8.400000e+02	8.800000e+02	7.126332e-08	8.392746e-09	8.392746e-09
8.800000e+02	9.200000e+02	4.179050e-08	9.150960e-09	9.150960e-09
9.200000e+02	9.600000e+02	4.188205e-08	1.009786e-08	1.009786e-08
9.600000e+02	1.000000e+03	3.396145e-08	5.615550e-09	5.615550e-09
1.000000e+03	1.040000e+03	2.769285e-08	3.747363e-09	3.747363e-09
1.040000e+03	1.080000e+03	2.230030e-08	4.401415e-09	4.401415e-09
1.080000e+03	1.120000e+03	1.434362e-08	1.529852e-09	1.529852e-09
1.120000e+03	1.160000e+03	1.356923e-08	1.945796e-09	1.945796e-09
1.160000e+03	1.200000e+03	9.758445e-09	1.760220e-09	1.760220e-09
1.200000e+03	1.240000e+03	6.509905e-09	4.340805e-10	4.340805e-10
1.240000e+03	1.280000e+03	5.327973e-09	6.752657e-10	6.752657e-10
1.280000e+03	1.320000e+03	7.946625e-09	4.588620e-09	4.588620e-09
1.320000e+03	1.360000e+03	4.498460e-09	6.567665e-10	6.567665e-10
1.360000e+03	1.400000e+03	4.388167e-09	9.981282e-10	9.981282e-10
1.400000e+03	1.440000e+03	9.132358e-09	4.648855e-09	4.648855e-09
1.440000e+03	1.480000e+03	6.690765e-09	2.951285e-09	2.951285e-09
1.480000e+03	1.520000e+03	2.039147e-09	1.731470e-09	1.731470e-09
1.520000e+03	1.560000e+03	2.058415e-08	1.532426e-08	1.532426e-08
1.560000e+03	1.600000e+03	1.173760e-09	1.680192e-10	1.680192e-10
1.600000e+03	1.640000e+03	1.181776e-09	1.808659e-10	1.808659e-10
1.640000e+03	1.680000e+03	8.753533e-09	5.980609e-09	5.980609e-09
1.680000e+03	1.720000e+03	3.013737e-09	1.900482e-09	1.900482e-09
1.720000e+03	1.760000e+03	1.891574e-09	5.192535e-10	5.192535e-10
1.760000e+03	1.800000e+03	9.373477e-10	2.877061e-10	2.877061e-10
1.800000e+03	1.840000e+03	1.356012e-09	8.069069e-10	8.069069e-10
1.840000e+03	1.880000e+03	2.104459e-09	1.262391e-09	1.262391e-09
1.880000e+03	1.920000e+03	3.677947e-10	9.917226e-11	9.917226e-11
1.920000e+03	1.960000e+03	8.069042e-10	5.326998e-10	5.326998e-10
1.960000e+03	2.000000e+03	3.026047e-10	6.045793e-11	6.045793e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
Path=QCD-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
ScaledBy=7.89038215796924440e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	5.583975e-10	4.733035e-11	4.733035e-11
8.000000e+01	1.200000e+02	7.090167e-05	7.083997e-05	7.083997e-05
1.200000e+02	1.600000e+02	-5.612770e+00	5.177122e+00	5.177122e+00
1.600000e+02	2.000000e+02	-1.720393e+03	1.720132e+03	1.720132e+03
2.000000e+02	2.400000e+02	-7.423660e+00	7.359836e+00	7.359836e+00
2.400000e+02	2.800000e+02	2.352713e+06	2.354366e+06	2.354366e+06
2.800000e+02	3.200000e+02	-1.139856e+02	7.998734e+01	7.998734e+01
3.200000e+02	3.600000e+02	-1.037861e+01	9.498806e+00	9.498806e+00
3.600000e+02	4.000000e+02	-1.383449e+04	1.381506e+04	1.381506e+04
4.000000e+02	4.400000e+02	-2.094366e+01	1.705636e+01	1.705636e+01
4.400000e+02	4.800000e+02	-2.535160e-01	2.371249e-01	2.371249e-01
4.800000e+02	5.200000e+02	-1.216164e+02	1.213112e+02	1.213112e+02
5.200000e+02	5.600000e+02	-1.175618e-02	7.694746e-03	7.694746e-03
5.600000e+02	6.000000e+02	-8.436070e+00	8.297609e+00	8.297609e+00
6.000000e+02	6.400000e+02	-1.003224e-04	6.133613e-05	6.133613e-05
6.400000e+02	6.800000e+02	-4.126860e-03	2.693021e-03	2.693021e-03
6.800000e+02	7.200000e+02	-3.627270e-05	5.580784e-05	5.580784e-05
7.200000e+02	7.600000e+02	-6.324300e-01	6.319169e-01	6.319169e-01
7.600000e+02	8.000000e+02	-2.351075e-04	2.351206e-04	2.351206e-04
8.000000e+02	8.400000e+02	-1.904869e-02	1.899694e-02	1.899694e-02
8.400000e+02	8.800000e+02	-1.236516e-02	1.236478e-02	1.236478e-02
8.800000e+02	9.200000e+02	-1.878526e-06	2.429367e-06	2.429367e-06
9.200000e+02	9.600000e+02	-2.182407e-03	2.172564e-03	2.172564e-03
9.600000e+02	1.000000e+03	-2.948658e-03	2.942612e-03	2.942612e-03
1.000000e+03	1.040000e+03	1.178804e-08	2.745900e-09	2.745900e-09
1.040000e+03	1.080000e+03	-2.514957e-08	3.609006e-08	3.609006e-08
1.080000e+03	1.120000e+03	1.004747e-08	3.915535e-10	3.915535e-10
1.120000e+03	1.160000e+03	8.456897e-09	3.124324e-10	3.124324e-10
1.160000e+03	1.200000e+03	6.688038e-03	6.688033e-03	6.688033e-03
1.200000e+03	1.240000e+03	-2.838237e-08	3.334604e-08	3.334604e-08
1.240000e+03	1.280000e+03	-8.855468e+04	8.855468e+04	8.855468e+04
1.280000e+03	1.320000e+03	2.023930e-09	1.622391e-09	1.622391e-09
1.320000e+03	1.360000e+03	2.606153e-09	2.645704e-10	2.645704e-10
1.360000e+03	1.400000e+03	4.686007e-09	2.639661e-09	2.639661e-09
1.400000e+03	1.440000e+03	1.619920e-09	3.442530e-10	3.442530e-10
1.440000e+03	1.480000e+03	1.600125e-09	1.469736e-10	1.469736e-10
1.480000e+03	1.520000e+03	-6.865940e-11	1.437083e-09	1.437083e-09
1.520000e+03	1.560000e+03	1.211003e-09	8.559129e-11	8.559129e-11
1.560000e+03	1.600000e+03	8.669577e-10	7.475778e-11	7.475778e-11
1.600000e+03	1.640000e+03	8.125068e-10	9.918924e-11	9.918924e-11
1.640000e+03	1.680000e+03	7.140070e-10	8.610829e-11	8.610829e-11
1.680000e+03	1.720000e+03	5.907727e-10	6.668315e-11	6.668315e-11
1.720000e+03	1.760000e+03	3.858715e-10	4.692381e-11	4.692381e-11
1.760000e+03	1.800000e+03	4.203590e-10	5.189248e-11	5.189248e-11
1.800000e+03	1.840000e+03	3.422573e-10	7.546032e-11	7.546032e-11
1.840000e+03	1.880000e+03	5.570430e-10	1.999955e-10	1.999955e-10
1.880000e+03	1.920000e+03	2.516440e-10	4.384136e-11	4.384136e-11
1.920000e+03	1.960000e+03	2.161434e-10	5.162735e-11	5.162735e-11
1.960000e+03	2.000000e+03	2.241251e-10	4.110157e-11	4.110157e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD
Path=QCD-QCD
ScaledBy=7.87894015192932409e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	5.704218e-10	4.857216e-11	4.857216e-11
8.000000e+01	1.200000e+02	6.291322e-08	6.789140e-10	6.789140e-10
1.200000e+02	1.600000e+02	4.738832e-07	5.851606e-08	5.851606e-08
1.600000e+02	2.000000e+02	1.414971e-06	3.508840e-09	3.508840e-09
2.000000e+02	2.400000e+02	2.303095e-06	8.618421e-08	8.618421e-08
2.400000e+02	2.800000e+02	2.459508e-06	4.618600e-09	4.618600e-09
2.800000e+02	3.200000e+02	2.229612e-06	1.691808e-08	1.691808e-08
3.200000e+02	3.600000e+02	1.835946e-06	3.875667e-09	3.875667e-09
3.600000e+02	4.000000e+02	1.464833e-06	3.464549e-09	3.464549e-09
4.000000e+02	4.400000e+02	1.163555e-06	1.165795e-08	1.165795e-08
4.400000e+02	4.800000e+02	8.953445e-07	2.706939e-09	2.706939e-09
4.800000e+02	5.200000e+02	1.552084e-06	8.675580e-07	8.675580e-07
5.200000e+02	5.600000e+02	5.121532e-07	1.988382e-09	1.988382e-09
5.600000e+02	6.000000e+02	3.727738e-07	1.965421e-09	1.965421e-09
6.000000e+02	6.400000e+02	2.679692e-07	1.429445e-09	1.429445e-09
6.400000e+02	6.800000e+02	1.945700e-07	1.331434e-09	1.331434e-09
6.800000e+02	7.200000e+02	1.453456e-07	1.737533e-09	1.737533e-09
7.200000e+02	7.600000e+02	1.078184e-07	9.861095e-10	9.861095e-10
7.600000e+02	8.000000e+02	8.105585e-08	9.028088e-10	9.028088e-10
8.000000e+02	8.400000e+02	6.085875e-08	7.471226e-10	7.471226e-10
8.400000e+02	8.800000e+02	6.931455e-08	2.225559e-08	2.225559e-08
8.800000e+02	9.200000e+02	3.621820e-08	7.987248e-10	7.987248e-10
9.200000e+02	9.600000e+02	2.848700e-08	6.132120e-10	6.132120e-10
9.600000e+02	1.000000e+03	5.632362e-08	3.509806e-08	3.509806e-08
1.000000e+03	1.040000e+03	1.685931e-08	3.532495e-10	3.532495e-10
1.040000e+03	1.080000e+03	1.284436e-08	3.014656e-10	3.014656e-10
1.080000e+03	1.120000e+03	1.088652e-08	3.109684e-10	3.109684e-10
1.120000e+03	1.160000e+03	8.822712e-09	2.879336e-10	2.879336e-10
1.160000e+03	1.200000e+03	6.603835e-09	2.145818e-10	2.145818e-10
1.200000e+03	1.240000e+03	5.714850e-09	2.200590e-10	2.200590e-10
1.240000e+03	1.280000e+03	4.221443e-09	1.724464e-10	1.724464e-10
1.280000e+03	1.320000e+03	2.248352e-09	1.622725e-09	1.622725e-09
1.320000e+03	1.360000e+03	3.056917e-09	1.559732e-10	1.559732e-10
1.360000e+03	1.400000e+03	2.227154e-09	1.105498e-10	1.105498e-10
1.400000e+03	1.440000e+03	1.978536e-09	2.283345e-10	2.283345e-10
1.440000e+03	1.480000e+03	1.766873e-09	1.332511e-10	1.332511e-10
1.480000e+03	1.520000e+03	1.943093e-10	1.427558e-09	1.427558e-09
1.520000e+03	1.560000e+03	1.309302e-09	8.638196e-11	8.638196e-11
1.560000e+03	1.600000e+03	9.332452e-10	7.535046e-11	7.535046e-11
1.600000e+03	1.640000e+03	8.658350e-10	9.968149e-11	9.968149e-11
1.640000e+03	1.680000e+03	7.412740e-10	8.646679e-11	8.646679e-11
1.680000e+03	1.720000e+03	6.228828e-10	6.663529e-11	6.663529e-11
1.720000e+03	1.760000e+03	4.316462e-10	4.749812e-11	4.749812e-11
1.760000e+03	1.800000e+03	4.511170e-10	5.294115e-11	5.294115e-11
1.800000e+03	1.840000e+03	4.115645e-10	6.801932e-11	6.801932e-11
1.840000e+03	1.880000e+03	5.651805e-10	2.057058e-10	2.057058e-10
1.880000e+03	1.920000e+03	2.740353e-10	4.483655e-11	4.483655e-11
1.920000e+03	1.960000e+03	2.477732e-10	5.177179e-11	5.177179e-11
1.960000e+03	2.000000e+03	2.433111e-10	4.203822e-11	4.203822e-11
# END HISTO1D



==> plots/mcatnlo/pT_jj.dat <==
# BEGIN PLOT
RatioPlot1YLabel=Ratio to Full
Scale=1000.
DrawOnly=EW-QCD[_VarBand] QCD-QCD[_VarBand] EW-QCD EW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW] WWW-QCD[Nominal] WWW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW] WH-QCD[Nominal] WH-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW] WZ-QCD[Nominal] WZ-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW] VBS-QCD[Nominal] VBS-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW] QCD-QCD
RatioPlot2Reference=EW-QCD
Title=$\mathrm{pp}\to e^+\nu_e\,\mu^+\nu_\mu\,jj$
PlotSize=10,6
RatioPlot2YLabel=Ratio to EW
Legend2YPos=0.35
Legend3YPos=0.45
RatioPlot2YSize=4
Legend3Only=QCD-QCD QCD-QCDEW
Legend3Title=QCD Production
XLabel=$p_\mathrm{T}(j_1j_2)$ [GeV]
XMax=500.
Legend=0
RatioPlot1Reference=EW-QCD
Legend1YPos=0.9
LegendOnly=EW-QCD EW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW] WWW-QCD[Nominal] WWW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW] WH-QCD[Nominal] WH-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW] WZ-QCD[Nominal] WZ-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW] VBS-QCD[Nominal] VBS-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW] QCD-QCD
Legend2=1
Legend3=1
Legend1=1
RatioPlot1=1
RatioPlot=0
Legend1Title=EW Production
LogY=1
RatioPlot2YMax=1.2499
RatioPlot1YMin=0.
YMin=1e-5
Legend1XPos=0.6
Legend1Only=EW-QCD EW-QCDEW
YMax=2e-2
RatioPlot1YMax=1.1999
Legend3XPos=0.55
RatioPlot2YMin=0.7501
RatioPlot2=0
YLabel=d$\sigma$/d$p_\mathrm{T}$ [fb/GeV]
Legend2Only=WWW-QCD WH-QCD WZ-QCD VBS-QCD
Legend2XPos=0.1
RatioPlot1YSize=4
# END PLOT

# BEGIN HISTO1D /EW-QCD[_VarBand]
BandComponentEnv=Nominal,ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5,ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1,ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5,ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2,ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1,ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2
ErrorBandColor=black
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
ErrorTubes=1
ErrorType=env
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-QCD[_VarBand]
Path=EW-QCD[_VarBand]
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.416119e-06	5.378854e-08	3.154874e-07
2.000000e+01	4.000000e+01	6.692665e-06	1.319177e-07	6.448365e-07
4.000000e+01	6.000000e+01	7.797755e-06	1.931293e-07	7.941848e-07
6.000000e+01	8.000000e+01	6.686145e-06	2.237889e-07	7.367107e-07
8.000000e+01	1.000000e+02	5.115495e-06	2.154231e-07	6.038614e-07
1.000000e+02	1.200000e+02	3.740989e-06	1.856901e-07	4.668508e-07
1.200000e+02	1.400000e+02	2.684116e-06	1.511150e-07	3.524939e-07
1.400000e+02	1.600000e+02	1.934070e-06	1.212682e-07	2.680988e-07
1.600000e+02	1.800000e+02	1.409811e-06	9.853250e-08	2.053273e-07
1.800000e+02	2.000000e+02	1.043243e-06	7.956942e-08	1.586873e-07
2.000000e+02	2.200000e+02	7.853355e-07	6.463950e-08	1.243250e-07
2.200000e+02	2.400000e+02	6.011830e-07	5.274878e-08	9.849405e-08
2.400000e+02	2.600000e+02	4.579776e-07	4.246705e-08	7.756011e-08
2.600000e+02	2.800000e+02	3.552790e-07	3.456507e-08	6.190027e-08
2.800000e+02	3.000000e+02	2.783517e-07	2.819039e-08	4.965938e-08
3.000000e+02	3.200000e+02	2.164577e-07	2.273156e-08	3.953382e-08
3.200000e+02	3.400000e+02	1.711415e-07	1.870586e-08	3.212778e-08
3.400000e+02	3.600000e+02	1.348987e-07	1.512842e-08	2.572981e-08
3.600000e+02	3.800000e+02	1.034770e-07	1.197452e-08	2.011742e-08
3.800000e+02	4.000000e+02	7.512735e-08	8.903237e-09	1.483123e-08
4.000000e+02	4.200000e+02	5.057930e-08	6.160253e-09	1.010243e-08
4.200000e+02	4.400000e+02	3.595729e-08	4.463723e-09	7.267287e-09
4.400000e+02	4.600000e+02	2.584798e-08	3.280979e-09	5.286205e-09
4.600000e+02	4.800000e+02	1.950782e-08	2.525287e-09	4.026166e-09
4.800000e+02	5.000000e+02	1.448876e-08	1.906950e-09	3.018598e-09
# END HISTO1D


# BEGIN HISTO1D /EW-QCD[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ErrorBars=1
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-QCD[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Path=EW-QCD[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ScaledBy=1.50076270398220016e-11
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.449448e-06	6.057572e-09	6.057572e-09
2.000000e+01	4.000000e+01	6.740460e-06	8.628153e-09	8.628153e-09
4.000000e+01	6.000000e+01	7.794020e-06	1.248237e-08	1.248237e-08
6.000000e+01	8.000000e+01	6.574680e-06	8.331130e-09	8.331130e-09
8.000000e+01	1.000000e+02	4.976438e-06	7.959300e-09	7.959300e-09
1.000000e+02	1.200000e+02	3.624350e-06	2.018692e-08	2.018692e-08
1.200000e+02	1.400000e+02	2.555333e-06	4.644846e-09	4.644846e-09
1.400000e+02	1.600000e+02	1.825525e-06	3.774073e-09	3.774073e-09
1.600000e+02	1.800000e+02	1.320424e-06	3.070252e-09	3.070252e-09
1.800000e+02	2.000000e+02	9.698680e-07	2.561643e-09	2.561643e-09
2.000000e+02	2.200000e+02	7.234670e-07	2.076251e-09	2.076251e-09
2.200000e+02	2.400000e+02	5.525410e-07	1.816941e-09	1.816941e-09
2.400000e+02	2.600000e+02	4.190321e-07	1.526919e-09	1.526919e-09
2.600000e+02	2.800000e+02	3.221875e-07	1.283483e-09	1.283483e-09
2.800000e+02	3.000000e+02	2.508537e-07	1.118131e-09	1.118131e-09
3.000000e+02	3.200000e+02	1.948260e-07	9.514775e-10	9.514775e-10
3.200000e+02	3.400000e+02	1.538205e-07	8.393914e-10	8.393914e-10
3.400000e+02	3.600000e+02	1.207639e-07	7.433448e-10	7.433448e-10
3.600000e+02	3.800000e+02	9.207795e-08	6.450436e-10	6.450436e-10
3.800000e+02	4.000000e+02	6.703115e-08	5.344025e-10	5.344025e-10
4.000000e+02	4.200000e+02	4.475837e-08	4.367093e-10	4.367093e-10
4.200000e+02	4.400000e+02	3.198147e-08	3.621998e-10	3.621998e-10
4.400000e+02	4.600000e+02	2.271983e-08	3.046860e-10	3.046860e-10
4.600000e+02	4.800000e+02	1.714847e-08	2.595993e-10	2.595993e-10
4.800000e+02	5.000000e+02	1.265719e-08	2.479172e-10	2.479172e-10
# END HISTO1D


# BEGIN HISTO1D /EW-QCD[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ErrorBars=1
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-QCD[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Path=EW-QCD[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ScaledBy=1.50779709967438290e-11
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.380559e-06	5.522800e-09	5.522800e-09
2.000000e+01	4.000000e+01	6.614550e-06	7.817950e-09	7.817950e-09
4.000000e+01	6.000000e+01	7.650395e-06	8.468269e-09	8.468269e-09
6.000000e+01	8.000000e+01	6.494925e-06	7.697077e-09	7.697077e-09
8.000000e+01	1.000000e+02	4.926231e-06	6.553608e-09	6.553608e-09
1.000000e+02	1.200000e+02	3.576575e-06	5.439000e-09	5.439000e-09
1.200000e+02	1.400000e+02	2.546677e-06	4.436983e-09	4.436983e-09
1.400000e+02	1.600000e+02	1.824497e-06	3.620613e-09	3.620613e-09
1.600000e+02	1.800000e+02	1.322101e-06	2.956543e-09	2.956543e-09
1.800000e+02	2.000000e+02	9.718505e-07	2.465568e-09	2.465568e-09
2.000000e+02	2.200000e+02	7.270190e-07	2.039871e-09	2.039871e-09
2.200000e+02	2.400000e+02	5.548835e-07	1.771903e-09	1.771903e-09
2.400000e+02	2.600000e+02	4.216929e-07	1.499332e-09	1.499332e-09
2.600000e+02	2.800000e+02	3.249428e-07	1.277724e-09	1.277724e-09
2.800000e+02	3.000000e+02	2.535903e-07	1.127929e-09	1.127929e-09
3.000000e+02	3.200000e+02	1.967450e-07	9.458727e-10	9.458727e-10
3.200000e+02	3.400000e+02	1.556398e-07	8.413468e-10	8.413468e-10
3.400000e+02	3.600000e+02	1.223657e-07	7.509318e-10	7.509318e-10
3.600000e+02	3.800000e+02	9.337255e-08	6.449740e-10	6.449740e-10
3.800000e+02	4.000000e+02	6.814300e-08	5.446788e-10	5.446788e-10
4.000000e+02	4.200000e+02	4.560136e-08	4.475420e-10	4.475420e-10
4.200000e+02	4.400000e+02	3.262604e-08	3.685279e-10	3.685279e-10
4.400000e+02	4.600000e+02	2.324444e-08	3.144476e-10	3.144476e-10
4.600000e+02	4.800000e+02	1.754671e-08	2.650211e-10	2.650211e-10
4.800000e+02	5.000000e+02	1.293822e-08	2.508368e-10	2.508368e-10
# END HISTO1D


# BEGIN HISTO1D /EW-QCD[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ErrorBars=1
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-QCD[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Path=EW-QCD[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ScaledBy=1.51053048484687940e-11
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.481499e-06	5.898277e-09	5.898277e-09
2.000000e+01	4.000000e+01	6.811410e-06	8.375698e-09	8.375698e-09
4.000000e+01	6.000000e+01	7.935630e-06	1.199117e-08	1.199117e-08
6.000000e+01	8.000000e+01	6.764435e-06	8.228703e-09	8.228703e-09
8.000000e+01	1.000000e+02	5.165865e-06	7.825077e-09	7.825077e-09
1.000000e+02	1.200000e+02	3.788362e-06	1.940765e-08	1.940765e-08
1.200000e+02	1.400000e+02	2.693022e-06	4.704165e-09	4.704165e-09
1.400000e+02	1.600000e+02	1.934864e-06	3.833580e-09	3.833580e-09
1.600000e+02	1.800000e+02	1.408463e-06	3.156504e-09	3.156504e-09
1.800000e+02	2.000000e+02	1.040896e-06	2.633277e-09	2.633277e-09
2.000000e+02	2.200000e+02	7.814565e-07	2.161968e-09	2.161968e-09
2.200000e+02	2.400000e+02	5.985120e-07	1.885380e-09	1.885380e-09
2.400000e+02	2.600000e+02	4.549610e-07	1.580102e-09	1.580102e-09
2.600000e+02	2.800000e+02	3.521373e-07	1.359465e-09	1.359465e-09
2.800000e+02	3.000000e+02	2.752634e-07	1.185384e-09	1.185384e-09
3.000000e+02	3.200000e+02	2.142272e-07	1.003175e-09	1.003175e-09
3.200000e+02	3.400000e+02	1.691149e-07	8.923543e-10	8.923543e-10
3.400000e+02	3.600000e+02	1.330291e-07	7.917302e-10	7.917302e-10
3.600000e+02	3.800000e+02	1.019571e-07	6.844848e-10	6.844848e-10
3.800000e+02	4.000000e+02	7.384590e-08	5.624296e-10	5.624296e-10
4.000000e+02	4.200000e+02	4.959992e-08	4.658408e-10	4.658408e-10
4.200000e+02	4.400000e+02	3.523632e-08	3.815107e-10	3.815107e-10
4.400000e+02	4.600000e+02	2.524989e-08	3.399991e-10	3.399991e-10
4.600000e+02	4.800000e+02	1.903696e-08	2.717468e-10	2.717468e-10
4.800000e+02	5.000000e+02	1.415334e-08	2.656139e-10	2.656139e-10
# END HISTO1D


# BEGIN HISTO1D /EW-QCD[MUR=1__MUF=1__LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-QCD[MUR=1__MUF=1__LHAPDF=325100]
Path=EW-QCD[MUR=1__MUF=1__LHAPDF=325100]
ScaledBy=1.51750096829128697e-11
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.416119e-06	5.466905e-09	5.466905e-09
2.000000e+01	4.000000e+01	6.692665e-06	7.747304e-09	7.747304e-09
4.000000e+01	6.000000e+01	7.797755e-06	8.435144e-09	8.435144e-09
6.000000e+01	8.000000e+01	6.686145e-06	7.740854e-09	7.740854e-09
8.000000e+01	1.000000e+02	5.115495e-06	6.631695e-09	6.631695e-09
1.000000e+02	1.200000e+02	3.740989e-06	5.538095e-09	5.538095e-09
1.200000e+02	1.400000e+02	2.684116e-06	4.548941e-09	4.548941e-09
1.400000e+02	1.600000e+02	1.934070e-06	3.722693e-09	3.722693e-09
1.600000e+02	1.800000e+02	1.409811e-06	3.059294e-09	3.059294e-09
1.800000e+02	2.000000e+02	1.043243e-06	2.566984e-09	2.566984e-09
2.000000e+02	2.200000e+02	7.853355e-07	2.141895e-09	2.141895e-09
2.200000e+02	2.400000e+02	6.011830e-07	1.859294e-09	1.859294e-09
2.400000e+02	2.600000e+02	4.579776e-07	1.563660e-09	1.563660e-09
2.600000e+02	2.800000e+02	3.552790e-07	1.361336e-09	1.361336e-09
2.800000e+02	3.000000e+02	2.783517e-07	1.203169e-09	1.203169e-09
3.000000e+02	3.200000e+02	2.164577e-07	1.004568e-09	1.004568e-09
3.200000e+02	3.400000e+02	1.711415e-07	8.988990e-10	8.988990e-10
3.400000e+02	3.600000e+02	1.348987e-07	8.037325e-10	8.037325e-10
3.600000e+02	3.800000e+02	1.034770e-07	6.894984e-10	6.894984e-10
3.800000e+02	4.000000e+02	7.512735e-08	5.757738e-10	5.757738e-10
4.000000e+02	4.200000e+02	5.057930e-08	4.783801e-10	4.783801e-10
4.200000e+02	4.400000e+02	3.595729e-08	3.890690e-10	3.890690e-10
4.400000e+02	4.600000e+02	2.584798e-08	3.547924e-10	3.547924e-10
4.600000e+02	4.800000e+02	1.950782e-08	2.792450e-10	2.792450e-10
4.800000e+02	5.000000e+02	1.448876e-08	2.702050e-10	2.702050e-10
# END HISTO1D


# BEGIN HISTO1D /EW-QCD[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ErrorBars=1
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-QCD[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Path=EW-QCD[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ScaledBy=1.52592798152229427e-11
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.340451e-06	9.272852e-09	9.272852e-09
2.000000e+01	4.000000e+01	6.550940e-06	1.495210e-08	1.495210e-08
4.000000e+01	6.000000e+01	7.658515e-06	2.101285e-08	2.101285e-08
6.000000e+01	8.000000e+01	6.600760e-06	1.377925e-08	1.377925e-08
8.000000e+01	1.000000e+02	5.053225e-06	1.042582e-08	1.042582e-08
1.000000e+02	1.200000e+02	3.718749e-06	8.581608e-09	8.581608e-09
1.200000e+02	1.400000e+02	2.679515e-06	5.797959e-09	5.797959e-09
1.400000e+02	1.600000e+02	1.930200e-06	4.971621e-09	4.971621e-09
1.600000e+02	1.800000e+02	1.411579e-06	4.757506e-09	4.757506e-09
1.800000e+02	2.000000e+02	1.047472e-06	3.165235e-09	3.165235e-09
2.000000e+02	2.200000e+02	7.901455e-07	2.400758e-09	2.400758e-09
2.200000e+02	2.400000e+02	6.011075e-07	5.928550e-09	5.928550e-09
2.400000e+02	2.600000e+02	4.624371e-07	1.739819e-09	1.739819e-09
2.600000e+02	2.800000e+02	3.611897e-07	2.868873e-09	2.868873e-09
2.800000e+02	3.000000e+02	2.817715e-07	1.270346e-09	1.270346e-09
3.000000e+02	3.200000e+02	2.190985e-07	1.041968e-09	1.041968e-09
3.200000e+02	3.400000e+02	1.733971e-07	9.325803e-10	9.325803e-10
3.400000e+02	3.600000e+02	1.372235e-07	8.390246e-10	8.390246e-10
3.600000e+02	3.800000e+02	1.051765e-07	7.154941e-10	7.154941e-10
3.800000e+02	4.000000e+02	7.656015e-08	6.029133e-10	6.029133e-10
4.000000e+02	4.200000e+02	5.169760e-08	5.013098e-10	5.013098e-10
4.200000e+02	4.400000e+02	3.676504e-08	4.061606e-10	4.061606e-10
4.400000e+02	4.600000e+02	2.647158e-08	3.783240e-10	3.783240e-10
4.600000e+02	4.800000e+02	2.008295e-08	2.938006e-10	2.938006e-10
4.800000e+02	5.000000e+02	1.487516e-08	2.812910e-10	2.812910e-10
# END HISTO1D


# BEGIN HISTO1D /EW-QCD[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ErrorBars=1
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-QCD[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Path=EW-QCD[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ScaledBy=1.53372630041434823e-11
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.776649e-06	7.236251e-09	7.236251e-09
2.000000e+01	4.000000e+01	7.438280e-06	1.026080e-08	1.026080e-08
4.000000e+01	6.000000e+01	8.693820e-06	1.136362e-08	1.136362e-08
6.000000e+01	8.000000e+01	7.498110e-06	1.034774e-08	1.034774e-08
8.000000e+01	1.000000e+02	5.785735e-06	8.909022e-09	8.909022e-09
1.000000e+02	1.200000e+02	4.254749e-06	7.399919e-09	7.399919e-09
1.200000e+02	1.400000e+02	3.067389e-06	6.127638e-09	6.127638e-09
1.400000e+02	1.600000e+02	2.221210e-06	5.083948e-09	5.083948e-09
1.600000e+02	1.800000e+02	1.624793e-06	4.104201e-09	4.104201e-09
1.800000e+02	2.000000e+02	1.205635e-06	3.481590e-09	3.481590e-09
2.000000e+02	2.200000e+02	9.067440e-07	2.870046e-09	2.870046e-09
2.200000e+02	2.400000e+02	6.983840e-07	2.506276e-09	2.506276e-09
2.400000e+02	2.600000e+02	5.350645e-07	2.169265e-09	2.169265e-09
2.600000e+02	2.800000e+02	4.139601e-07	1.834432e-09	1.834432e-09
2.800000e+02	3.000000e+02	3.239219e-07	1.598158e-09	1.598158e-09
3.000000e+02	3.200000e+02	2.534569e-07	1.362994e-09	1.362994e-09
3.200000e+02	3.400000e+02	2.013885e-07	1.200932e-09	1.200932e-09
3.400000e+02	3.600000e+02	1.592824e-07	1.074874e-09	1.074874e-09
3.600000e+02	3.800000e+02	1.211113e-07	9.203397e-10	9.203397e-10
3.800000e+02	4.000000e+02	8.920325e-08	7.842949e-10	7.842949e-10
4.000000e+02	4.200000e+02	5.903105e-08	6.285569e-10	6.285569e-10
4.200000e+02	4.400000e+02	4.267026e-08	5.446090e-10	5.446090e-10
4.400000e+02	4.600000e+02	3.002021e-08	4.471144e-10	4.471144e-10
4.600000e+02	4.800000e+02	2.307994e-08	3.918121e-10	3.918121e-10
4.800000e+02	5.000000e+02	1.693773e-08	3.708630e-10	3.708630e-10
# END HISTO1D


# BEGIN HISTO1D /EW-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ErrorBars=1
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Path=EW-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ScaledBy=1.54312200198717332e-11
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.677151e-06	9.674009e-09	9.674009e-09
2.000000e+01	4.000000e+01	7.262565e-06	1.589277e-08	1.589277e-08
4.000000e+01	6.000000e+01	8.496155e-06	1.616638e-08	1.616638e-08
6.000000e+01	8.000000e+01	7.383055e-06	1.614274e-08	1.614274e-08
8.000000e+01	1.000000e+02	5.693455e-06	1.065567e-08	1.065567e-08
1.000000e+02	1.200000e+02	4.221690e-06	9.909161e-09	9.909161e-09
1.200000e+02	1.400000e+02	3.043993e-06	6.120457e-09	6.120457e-09
1.400000e+02	1.600000e+02	2.211151e-06	5.254367e-09	5.254367e-09
1.600000e+02	1.800000e+02	1.621966e-06	4.240068e-09	4.240068e-09
1.800000e+02	2.000000e+02	1.206713e-06	3.504073e-09	3.504073e-09
2.000000e+02	2.200000e+02	9.101665e-07	2.778833e-09	2.778833e-09
2.200000e+02	2.400000e+02	7.007540e-07	2.421033e-09	2.421033e-09
2.400000e+02	2.600000e+02	5.383315e-07	2.119542e-09	2.119542e-09
2.600000e+02	2.800000e+02	4.211647e-07	4.881023e-09	4.881023e-09
2.800000e+02	3.000000e+02	3.280309e-07	1.579311e-09	1.579311e-09
3.000000e+02	3.200000e+02	2.557239e-07	1.302723e-09	1.302723e-09
3.200000e+02	3.400000e+02	2.038296e-07	1.158961e-09	1.158961e-09
3.400000e+02	3.600000e+02	1.615338e-07	1.050137e-09	1.050137e-09
3.600000e+02	3.800000e+02	1.230364e-07	9.002409e-10	9.002409e-10
3.800000e+02	4.000000e+02	9.085930e-08	7.821157e-10	7.821157e-10
4.000000e+02	4.200000e+02	6.063855e-08	6.176235e-10	6.176235e-10
4.200000e+02	4.400000e+02	4.381525e-08	5.299729e-10	5.299729e-10
4.400000e+02	4.600000e+02	3.101883e-08	4.427551e-10	4.427551e-10
4.600000e+02	4.800000e+02	2.357123e-08	3.799914e-10	3.799914e-10
4.800000e+02	5.000000e+02	1.736178e-08	3.479788e-10	3.479788e-10
# END HISTO1D


# BEGIN HISTO1D /EW-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=EW-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=1.51750096829128697e-11
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.416119e-06	5.466905e-09	5.466905e-09
2.000000e+01	4.000000e+01	6.692665e-06	7.747304e-09	7.747304e-09
4.000000e+01	6.000000e+01	7.797755e-06	8.435144e-09	8.435144e-09
6.000000e+01	8.000000e+01	6.686145e-06	7.740854e-09	7.740854e-09
8.000000e+01	1.000000e+02	5.115495e-06	6.631695e-09	6.631695e-09
1.000000e+02	1.200000e+02	3.740989e-06	5.538095e-09	5.538095e-09
1.200000e+02	1.400000e+02	2.684116e-06	4.548941e-09	4.548941e-09
1.400000e+02	1.600000e+02	1.934070e-06	3.722693e-09	3.722693e-09
1.600000e+02	1.800000e+02	1.409811e-06	3.059294e-09	3.059294e-09
1.800000e+02	2.000000e+02	1.043243e-06	2.566984e-09	2.566984e-09
2.000000e+02	2.200000e+02	7.853355e-07	2.141895e-09	2.141895e-09
2.200000e+02	2.400000e+02	6.011830e-07	1.859294e-09	1.859294e-09
2.400000e+02	2.600000e+02	4.579776e-07	1.563660e-09	1.563660e-09
2.600000e+02	2.800000e+02	3.552790e-07	1.361336e-09	1.361336e-09
2.800000e+02	3.000000e+02	2.783517e-07	1.203169e-09	1.203169e-09
3.000000e+02	3.200000e+02	2.164577e-07	1.004568e-09	1.004568e-09
3.200000e+02	3.400000e+02	1.711415e-07	8.988990e-10	8.988990e-10
3.400000e+02	3.600000e+02	1.348987e-07	8.037325e-10	8.037325e-10
3.600000e+02	3.800000e+02	1.034770e-07	6.894984e-10	6.894984e-10
3.800000e+02	4.000000e+02	7.512735e-08	5.757738e-10	5.757738e-10
4.000000e+02	4.200000e+02	5.057930e-08	4.783801e-10	4.783801e-10
4.200000e+02	4.400000e+02	3.595729e-08	3.890690e-10	3.890690e-10
4.400000e+02	4.600000e+02	2.584798e-08	3.547924e-10	3.547924e-10
4.600000e+02	4.800000e+02	1.950782e-08	2.792450e-10	2.792450e-10
4.800000e+02	5.000000e+02	1.448876e-08	2.702050e-10	2.702050e-10
# END HISTO1D


# BEGIN HISTO1D /EW-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ErrorBars=1
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=EW-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ScaledBy=1.46632282860758783e-11
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.289685e-06	5.221554e-09	5.221554e-09
2.000000e+01	4.000000e+01	6.420020e-06	7.401888e-09	7.401888e-09
4.000000e+01	6.000000e+01	7.415295e-06	8.024796e-09	8.024796e-09
6.000000e+01	8.000000e+01	6.331620e-06	7.355738e-09	7.355738e-09
8.000000e+01	1.000000e+02	4.824718e-06	6.296453e-09	6.296453e-09
1.000000e+02	1.200000e+02	3.508324e-06	5.248671e-09	5.248671e-09
1.200000e+02	1.400000e+02	2.500129e-06	4.289059e-09	4.289059e-09
1.400000e+02	1.600000e+02	1.789228e-06	3.495839e-09	3.495839e-09
1.600000e+02	1.800000e+02	1.294545e-06	2.858954e-09	2.858954e-09
1.800000e+02	2.000000e+02	9.498295e-07	2.387079e-09	2.387079e-09
2.000000e+02	2.200000e+02	7.085955e-07	1.979909e-09	1.979909e-09
2.200000e+02	2.400000e+02	5.376530e-07	1.711981e-09	1.711981e-09
2.400000e+02	2.600000e+02	4.054011e-07	1.427954e-09	1.427954e-09
2.600000e+02	2.800000e+02	3.113422e-07	1.236224e-09	1.236224e-09
2.800000e+02	3.000000e+02	2.417528e-07	1.093612e-09	1.093612e-09
3.000000e+02	3.200000e+02	1.860815e-07	8.997166e-10	8.997166e-10
3.200000e+02	3.400000e+02	1.454310e-07	8.020435e-10	8.020435e-10
3.400000e+02	3.600000e+02	1.136844e-07	7.180548e-10	7.180548e-10
3.600000e+02	3.800000e+02	8.640470e-08	6.117732e-10	6.117732e-10
3.800000e+02	4.000000e+02	6.229130e-08	5.079153e-10	5.079153e-10
4.000000e+02	4.200000e+02	4.183359e-08	4.241157e-10	4.241157e-10
4.200000e+02	4.400000e+02	2.960050e-08	3.406141e-10	3.406141e-10
4.400000e+02	4.600000e+02	2.116398e-08	3.165486e-10	3.165486e-10
4.600000e+02	4.800000e+02	1.593627e-08	2.437932e-10	2.437932e-10
4.800000e+02	5.000000e+02	1.181062e-08	2.431877e-10	2.431877e-10
# END HISTO1D


# BEGIN HISTO1D /EW-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ErrorBars=1
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=EW-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ScaledBy=1.47053096744478063e-11
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.298099e-06	5.269120e-09	5.269120e-09
2.000000e+01	4.000000e+01	6.435170e-06	7.455079e-09	7.455079e-09
4.000000e+01	6.000000e+01	7.435120e-06	8.189838e-09	8.189838e-09
6.000000e+01	8.000000e+01	6.347815e-06	7.378814e-09	7.378814e-09
8.000000e+01	1.000000e+02	4.842315e-06	7.883135e-09	7.883135e-09
1.000000e+02	1.200000e+02	3.523725e-06	6.235347e-09	6.235347e-09
1.200000e+02	1.400000e+02	2.508907e-06	4.302269e-09	4.302269e-09
1.400000e+02	1.600000e+02	1.797397e-06	3.628247e-09	3.628247e-09
1.600000e+02	1.800000e+02	1.304250e-06	4.499397e-09	4.499397e-09
1.800000e+02	2.000000e+02	9.552390e-07	2.397681e-09	2.397681e-09
2.000000e+02	2.200000e+02	7.134485e-07	1.991732e-09	1.991732e-09
2.200000e+02	2.400000e+02	5.419145e-07	1.721878e-09	1.721878e-09
2.400000e+02	2.600000e+02	4.092097e-07	1.437861e-09	1.437861e-09
2.600000e+02	2.800000e+02	3.146941e-07	1.244955e-09	1.244955e-09
2.800000e+02	3.000000e+02	2.447293e-07	1.101675e-09	1.101675e-09
3.000000e+02	3.200000e+02	1.887311e-07	9.086991e-10	9.086991e-10
3.200000e+02	3.400000e+02	1.477843e-07	8.100177e-10	8.100177e-10
3.400000e+02	3.600000e+02	1.157321e-07	7.254835e-10	7.254835e-10
3.600000e+02	3.800000e+02	8.812750e-08	6.187033e-10	6.187033e-10
3.800000e+02	4.000000e+02	6.364595e-08	5.142337e-10	5.142337e-10
4.000000e+02	4.200000e+02	4.280098e-08	4.294627e-10	4.294627e-10
4.200000e+02	4.400000e+02	3.032818e-08	3.454565e-10	3.454565e-10
4.400000e+02	4.600000e+02	2.172136e-08	3.204463e-10	3.204463e-10
4.600000e+02	4.800000e+02	1.637380e-08	2.475325e-10	2.475325e-10
4.800000e+02	5.000000e+02	1.215031e-08	2.460602e-10	2.460602e-10
# END HISTO1D


# BEGIN HISTO1D /EW-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
ErrorBars=1
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
Path=EW-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
ScaledBy=1.47371680494138981e-11
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.304928e-06	5.254886e-09	5.254886e-09
2.000000e+01	4.000000e+01	6.456790e-06	7.451028e-09	7.451028e-09
4.000000e+01	6.000000e+01	7.471650e-06	8.086724e-09	8.086724e-09
6.000000e+01	8.000000e+01	6.387840e-06	7.416805e-09	7.416805e-09
8.000000e+01	1.000000e+02	4.874462e-06	6.353192e-09	6.353192e-09
1.000000e+02	1.200000e+02	3.550108e-06	5.299219e-09	5.299219e-09
1.200000e+02	1.400000e+02	2.534417e-06	4.336601e-09	4.336601e-09
1.400000e+02	1.600000e+02	1.816972e-06	3.538765e-09	3.538765e-09
1.600000e+02	1.800000e+02	1.317039e-06	2.897414e-09	2.897414e-09
1.800000e+02	2.000000e+02	9.683225e-07	2.422350e-09	2.422350e-09
2.000000e+02	2.200000e+02	7.239390e-07	2.011757e-09	2.011757e-09
2.200000e+02	2.400000e+02	5.504385e-07	1.741133e-09	1.741133e-09
2.400000e+02	2.600000e+02	4.160700e-07	1.455084e-09	1.455084e-09
2.600000e+02	2.800000e+02	3.203234e-07	1.261545e-09	1.261545e-09
2.800000e+02	3.000000e+02	2.492756e-07	1.115760e-09	1.115760e-09
3.000000e+02	3.200000e+02	1.923632e-07	9.212893e-10	9.212893e-10
3.200000e+02	3.400000e+02	1.507761e-07	8.218865e-10	8.218865e-10
3.400000e+02	3.600000e+02	1.180946e-07	7.357787e-10	7.357787e-10
3.600000e+02	3.800000e+02	9.001265e-08	6.281409e-10	6.281409e-10
3.800000e+02	4.000000e+02	6.497580e-08	5.218632e-10	5.218632e-10
4.000000e+02	4.200000e+02	4.368235e-08	4.352812e-10	4.352812e-10
4.200000e+02	4.400000e+02	3.094794e-08	3.507848e-10	3.507848e-10
4.400000e+02	4.600000e+02	2.217173e-08	3.245557e-10	3.245557e-10
4.600000e+02	4.800000e+02	1.671339e-08	2.513470e-10	2.513470e-10
4.800000e+02	5.000000e+02	1.239107e-08	2.488094e-10	2.488094e-10
# END HISTO1D


# BEGIN HISTO1D /EW-QCD
ErrorBars=1
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-QCD
Path=EW-QCD
ScaledBy=1.51750096829128697e-11
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.416119e-06	5.466905e-09	5.466905e-09
2.000000e+01	4.000000e+01	6.692665e-06	7.747304e-09	7.747304e-09
4.000000e+01	6.000000e+01	7.797755e-06	8.435144e-09	8.435144e-09
6.000000e+01	8.000000e+01	6.686145e-06	7.740854e-09	7.740854e-09
8.000000e+01	1.000000e+02	5.115495e-06	6.631695e-09	6.631695e-09
1.000000e+02	1.200000e+02	3.740989e-06	5.538095e-09	5.538095e-09
1.200000e+02	1.400000e+02	2.684116e-06	4.548941e-09	4.548941e-09
1.400000e+02	1.600000e+02	1.934070e-06	3.722693e-09	3.722693e-09
1.600000e+02	1.800000e+02	1.409811e-06	3.059294e-09	3.059294e-09
1.800000e+02	2.000000e+02	1.043243e-06	2.566984e-09	2.566984e-09
2.000000e+02	2.200000e+02	7.853355e-07	2.141895e-09	2.141895e-09
2.200000e+02	2.400000e+02	6.011830e-07	1.859294e-09	1.859294e-09
2.400000e+02	2.600000e+02	4.579776e-07	1.563660e-09	1.563660e-09
2.600000e+02	2.800000e+02	3.552790e-07	1.361336e-09	1.361336e-09
2.800000e+02	3.000000e+02	2.783517e-07	1.203169e-09	1.203169e-09
3.000000e+02	3.200000e+02	2.164577e-07	1.004568e-09	1.004568e-09
3.200000e+02	3.400000e+02	1.711415e-07	8.988990e-10	8.988990e-10
3.400000e+02	3.600000e+02	1.348987e-07	8.037325e-10	8.037325e-10
3.600000e+02	3.800000e+02	1.034770e-07	6.894984e-10	6.894984e-10
3.800000e+02	4.000000e+02	7.512735e-08	5.757738e-10	5.757738e-10
4.000000e+02	4.200000e+02	5.057930e-08	4.783801e-10	4.783801e-10
4.200000e+02	4.400000e+02	3.595729e-08	3.890690e-10	3.890690e-10
4.400000e+02	4.600000e+02	2.584798e-08	3.547924e-10	3.547924e-10
4.600000e+02	4.800000e+02	1.950782e-08	2.792450e-10	2.792450e-10
4.800000e+02	5.000000e+02	1.448876e-08	2.702050e-10	2.702050e-10
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Path=EW-QCDEW[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ScaledBy=1.50076270398220016e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.449448e-06	6.057572e-09	6.057572e-09
2.000000e+01	4.000000e+01	6.740460e-06	8.628153e-09	8.628153e-09
4.000000e+01	6.000000e+01	7.794020e-06	1.248237e-08	1.248237e-08
6.000000e+01	8.000000e+01	6.574680e-06	8.331130e-09	8.331130e-09
8.000000e+01	1.000000e+02	4.976438e-06	7.959300e-09	7.959300e-09
1.000000e+02	1.200000e+02	3.624350e-06	2.018692e-08	2.018692e-08
1.200000e+02	1.400000e+02	2.555333e-06	4.644846e-09	4.644846e-09
1.400000e+02	1.600000e+02	1.825525e-06	3.774073e-09	3.774073e-09
1.600000e+02	1.800000e+02	1.320424e-06	3.070252e-09	3.070252e-09
1.800000e+02	2.000000e+02	9.698680e-07	2.561643e-09	2.561643e-09
2.000000e+02	2.200000e+02	7.234670e-07	2.076251e-09	2.076251e-09
2.200000e+02	2.400000e+02	5.525410e-07	1.816941e-09	1.816941e-09
2.400000e+02	2.600000e+02	4.190321e-07	1.526919e-09	1.526919e-09
2.600000e+02	2.800000e+02	3.221875e-07	1.283483e-09	1.283483e-09
2.800000e+02	3.000000e+02	2.508537e-07	1.118131e-09	1.118131e-09
3.000000e+02	3.200000e+02	1.948260e-07	9.514775e-10	9.514775e-10
3.200000e+02	3.400000e+02	1.538205e-07	8.393914e-10	8.393914e-10
3.400000e+02	3.600000e+02	1.207639e-07	7.433448e-10	7.433448e-10
3.600000e+02	3.800000e+02	9.207795e-08	6.450436e-10	6.450436e-10
3.800000e+02	4.000000e+02	6.703115e-08	5.344025e-10	5.344025e-10
4.000000e+02	4.200000e+02	4.475837e-08	4.367093e-10	4.367093e-10
4.200000e+02	4.400000e+02	3.198147e-08	3.621998e-10	3.621998e-10
4.400000e+02	4.600000e+02	2.271983e-08	3.046860e-10	3.046860e-10
4.600000e+02	4.800000e+02	1.714847e-08	2.595993e-10	2.595993e-10
4.800000e+02	5.000000e+02	1.265719e-08	2.479172e-10	2.479172e-10
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Path=EW-QCDEW[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ScaledBy=1.50779709967438290e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.380559e-06	5.522800e-09	5.522800e-09
2.000000e+01	4.000000e+01	6.614550e-06	7.817950e-09	7.817950e-09
4.000000e+01	6.000000e+01	7.650395e-06	8.468269e-09	8.468269e-09
6.000000e+01	8.000000e+01	6.494925e-06	7.697077e-09	7.697077e-09
8.000000e+01	1.000000e+02	4.926231e-06	6.553608e-09	6.553608e-09
1.000000e+02	1.200000e+02	3.576575e-06	5.439000e-09	5.439000e-09
1.200000e+02	1.400000e+02	2.546677e-06	4.436983e-09	4.436983e-09
1.400000e+02	1.600000e+02	1.824497e-06	3.620613e-09	3.620613e-09
1.600000e+02	1.800000e+02	1.322101e-06	2.956543e-09	2.956543e-09
1.800000e+02	2.000000e+02	9.718505e-07	2.465568e-09	2.465568e-09
2.000000e+02	2.200000e+02	7.270190e-07	2.039871e-09	2.039871e-09
2.200000e+02	2.400000e+02	5.548835e-07	1.771903e-09	1.771903e-09
2.400000e+02	2.600000e+02	4.216929e-07	1.499332e-09	1.499332e-09
2.600000e+02	2.800000e+02	3.249428e-07	1.277724e-09	1.277724e-09
2.800000e+02	3.000000e+02	2.535903e-07	1.127929e-09	1.127929e-09
3.000000e+02	3.200000e+02	1.967450e-07	9.458727e-10	9.458727e-10
3.200000e+02	3.400000e+02	1.556398e-07	8.413468e-10	8.413468e-10
3.400000e+02	3.600000e+02	1.223657e-07	7.509318e-10	7.509318e-10
3.600000e+02	3.800000e+02	9.337255e-08	6.449740e-10	6.449740e-10
3.800000e+02	4.000000e+02	6.814300e-08	5.446788e-10	5.446788e-10
4.000000e+02	4.200000e+02	4.560136e-08	4.475420e-10	4.475420e-10
4.200000e+02	4.400000e+02	3.262604e-08	3.685279e-10	3.685279e-10
4.400000e+02	4.600000e+02	2.324444e-08	3.144476e-10	3.144476e-10
4.600000e+02	4.800000e+02	1.754671e-08	2.650211e-10	2.650211e-10
4.800000e+02	5.000000e+02	1.293822e-08	2.508368e-10	2.508368e-10
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Path=EW-QCDEW[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ScaledBy=1.51053048484687940e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.481499e-06	5.898277e-09	5.898277e-09
2.000000e+01	4.000000e+01	6.811410e-06	8.375698e-09	8.375698e-09
4.000000e+01	6.000000e+01	7.935630e-06	1.199117e-08	1.199117e-08
6.000000e+01	8.000000e+01	6.764435e-06	8.228703e-09	8.228703e-09
8.000000e+01	1.000000e+02	5.165865e-06	7.825077e-09	7.825077e-09
1.000000e+02	1.200000e+02	3.788362e-06	1.940765e-08	1.940765e-08
1.200000e+02	1.400000e+02	2.693022e-06	4.704165e-09	4.704165e-09
1.400000e+02	1.600000e+02	1.934864e-06	3.833580e-09	3.833580e-09
1.600000e+02	1.800000e+02	1.408463e-06	3.156504e-09	3.156504e-09
1.800000e+02	2.000000e+02	1.040896e-06	2.633277e-09	2.633277e-09
2.000000e+02	2.200000e+02	7.814565e-07	2.161968e-09	2.161968e-09
2.200000e+02	2.400000e+02	5.985120e-07	1.885380e-09	1.885380e-09
2.400000e+02	2.600000e+02	4.549610e-07	1.580102e-09	1.580102e-09
2.600000e+02	2.800000e+02	3.521373e-07	1.359465e-09	1.359465e-09
2.800000e+02	3.000000e+02	2.752634e-07	1.185384e-09	1.185384e-09
3.000000e+02	3.200000e+02	2.142272e-07	1.003175e-09	1.003175e-09
3.200000e+02	3.400000e+02	1.691149e-07	8.923543e-10	8.923543e-10
3.400000e+02	3.600000e+02	1.330291e-07	7.917302e-10	7.917302e-10
3.600000e+02	3.800000e+02	1.019571e-07	6.844848e-10	6.844848e-10
3.800000e+02	4.000000e+02	7.384590e-08	5.624296e-10	5.624296e-10
4.000000e+02	4.200000e+02	4.959992e-08	4.658408e-10	4.658408e-10
4.200000e+02	4.400000e+02	3.523632e-08	3.815107e-10	3.815107e-10
4.400000e+02	4.600000e+02	2.524989e-08	3.399991e-10	3.399991e-10
4.600000e+02	4.800000e+02	1.903696e-08	2.717468e-10	2.717468e-10
4.800000e+02	5.000000e+02	1.415334e-08	2.656139e-10	2.656139e-10
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
Path=EW-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
ScaledBy=1.51750096829128697e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.416119e-06	5.466905e-09	5.466905e-09
2.000000e+01	4.000000e+01	6.692665e-06	7.747304e-09	7.747304e-09
4.000000e+01	6.000000e+01	7.797755e-06	8.435144e-09	8.435144e-09
6.000000e+01	8.000000e+01	6.686145e-06	7.740854e-09	7.740854e-09
8.000000e+01	1.000000e+02	5.115495e-06	6.631695e-09	6.631695e-09
1.000000e+02	1.200000e+02	3.740989e-06	5.538095e-09	5.538095e-09
1.200000e+02	1.400000e+02	2.684116e-06	4.548941e-09	4.548941e-09
1.400000e+02	1.600000e+02	1.934070e-06	3.722693e-09	3.722693e-09
1.600000e+02	1.800000e+02	1.409811e-06	3.059294e-09	3.059294e-09
1.800000e+02	2.000000e+02	1.043243e-06	2.566984e-09	2.566984e-09
2.000000e+02	2.200000e+02	7.853355e-07	2.141895e-09	2.141895e-09
2.200000e+02	2.400000e+02	6.011830e-07	1.859294e-09	1.859294e-09
2.400000e+02	2.600000e+02	4.579776e-07	1.563660e-09	1.563660e-09
2.600000e+02	2.800000e+02	3.552790e-07	1.361336e-09	1.361336e-09
2.800000e+02	3.000000e+02	2.783517e-07	1.203169e-09	1.203169e-09
3.000000e+02	3.200000e+02	2.164577e-07	1.004568e-09	1.004568e-09
3.200000e+02	3.400000e+02	1.711415e-07	8.988990e-10	8.988990e-10
3.400000e+02	3.600000e+02	1.348987e-07	8.037325e-10	8.037325e-10
3.600000e+02	3.800000e+02	1.034770e-07	6.894984e-10	6.894984e-10
3.800000e+02	4.000000e+02	7.512735e-08	5.757738e-10	5.757738e-10
4.000000e+02	4.200000e+02	5.057930e-08	4.783801e-10	4.783801e-10
4.200000e+02	4.400000e+02	3.595729e-08	3.890690e-10	3.890690e-10
4.400000e+02	4.600000e+02	2.584798e-08	3.547924e-10	3.547924e-10
4.600000e+02	4.800000e+02	1.950782e-08	2.792450e-10	2.792450e-10
4.800000e+02	5.000000e+02	1.448876e-08	2.702050e-10	2.702050e-10
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Path=EW-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ScaledBy=1.52592798152229427e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.340451e-06	9.272852e-09	9.272852e-09
2.000000e+01	4.000000e+01	6.550940e-06	1.495210e-08	1.495210e-08
4.000000e+01	6.000000e+01	7.658515e-06	2.101285e-08	2.101285e-08
6.000000e+01	8.000000e+01	6.600760e-06	1.377925e-08	1.377925e-08
8.000000e+01	1.000000e+02	5.053225e-06	1.042582e-08	1.042582e-08
1.000000e+02	1.200000e+02	3.718749e-06	8.581608e-09	8.581608e-09
1.200000e+02	1.400000e+02	2.679515e-06	5.797959e-09	5.797959e-09
1.400000e+02	1.600000e+02	1.930200e-06	4.971621e-09	4.971621e-09
1.600000e+02	1.800000e+02	1.411579e-06	4.757506e-09	4.757506e-09
1.800000e+02	2.000000e+02	1.047472e-06	3.165235e-09	3.165235e-09
2.000000e+02	2.200000e+02	7.901455e-07	2.400758e-09	2.400758e-09
2.200000e+02	2.400000e+02	6.011075e-07	5.928550e-09	5.928550e-09
2.400000e+02	2.600000e+02	4.624371e-07	1.739819e-09	1.739819e-09
2.600000e+02	2.800000e+02	3.611897e-07	2.868873e-09	2.868873e-09
2.800000e+02	3.000000e+02	2.817715e-07	1.270346e-09	1.270346e-09
3.000000e+02	3.200000e+02	2.190985e-07	1.041968e-09	1.041968e-09
3.200000e+02	3.400000e+02	1.733971e-07	9.325803e-10	9.325803e-10
3.400000e+02	3.600000e+02	1.372235e-07	8.390246e-10	8.390246e-10
3.600000e+02	3.800000e+02	1.051765e-07	7.154941e-10	7.154941e-10
3.800000e+02	4.000000e+02	7.656015e-08	6.029133e-10	6.029133e-10
4.000000e+02	4.200000e+02	5.169760e-08	5.013098e-10	5.013098e-10
4.200000e+02	4.400000e+02	3.676504e-08	4.061606e-10	4.061606e-10
4.400000e+02	4.600000e+02	2.647158e-08	3.783240e-10	3.783240e-10
4.600000e+02	4.800000e+02	2.008295e-08	2.938006e-10	2.938006e-10
4.800000e+02	5.000000e+02	1.487516e-08	2.812910e-10	2.812910e-10
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Path=EW-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ScaledBy=1.53372630041434823e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.776649e-06	7.236251e-09	7.236251e-09
2.000000e+01	4.000000e+01	7.438280e-06	1.026080e-08	1.026080e-08
4.000000e+01	6.000000e+01	8.693820e-06	1.136362e-08	1.136362e-08
6.000000e+01	8.000000e+01	7.498110e-06	1.034774e-08	1.034774e-08
8.000000e+01	1.000000e+02	5.785735e-06	8.909022e-09	8.909022e-09
1.000000e+02	1.200000e+02	4.254749e-06	7.399919e-09	7.399919e-09
1.200000e+02	1.400000e+02	3.067389e-06	6.127638e-09	6.127638e-09
1.400000e+02	1.600000e+02	2.221210e-06	5.083948e-09	5.083948e-09
1.600000e+02	1.800000e+02	1.624793e-06	4.104201e-09	4.104201e-09
1.800000e+02	2.000000e+02	1.205635e-06	3.481590e-09	3.481590e-09
2.000000e+02	2.200000e+02	9.067440e-07	2.870046e-09	2.870046e-09
2.200000e+02	2.400000e+02	6.983840e-07	2.506276e-09	2.506276e-09
2.400000e+02	2.600000e+02	5.350645e-07	2.169265e-09	2.169265e-09
2.600000e+02	2.800000e+02	4.139601e-07	1.834432e-09	1.834432e-09
2.800000e+02	3.000000e+02	3.239219e-07	1.598158e-09	1.598158e-09
3.000000e+02	3.200000e+02	2.534569e-07	1.362994e-09	1.362994e-09
3.200000e+02	3.400000e+02	2.013885e-07	1.200932e-09	1.200932e-09
3.400000e+02	3.600000e+02	1.592824e-07	1.074874e-09	1.074874e-09
3.600000e+02	3.800000e+02	1.211113e-07	9.203397e-10	9.203397e-10
3.800000e+02	4.000000e+02	8.920325e-08	7.842949e-10	7.842949e-10
4.000000e+02	4.200000e+02	5.903105e-08	6.285569e-10	6.285569e-10
4.200000e+02	4.400000e+02	4.267026e-08	5.446090e-10	5.446090e-10
4.400000e+02	4.600000e+02	3.002021e-08	4.471144e-10	4.471144e-10
4.600000e+02	4.800000e+02	2.307994e-08	3.918121e-10	3.918121e-10
4.800000e+02	5.000000e+02	1.693773e-08	3.708630e-10	3.708630e-10
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Path=EW-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ScaledBy=1.54312200198717332e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.677151e-06	9.674009e-09	9.674009e-09
2.000000e+01	4.000000e+01	7.262565e-06	1.589277e-08	1.589277e-08
4.000000e+01	6.000000e+01	8.496155e-06	1.616638e-08	1.616638e-08
6.000000e+01	8.000000e+01	7.383055e-06	1.614274e-08	1.614274e-08
8.000000e+01	1.000000e+02	5.693455e-06	1.065567e-08	1.065567e-08
1.000000e+02	1.200000e+02	4.221690e-06	9.909161e-09	9.909161e-09
1.200000e+02	1.400000e+02	3.043993e-06	6.120457e-09	6.120457e-09
1.400000e+02	1.600000e+02	2.211151e-06	5.254367e-09	5.254367e-09
1.600000e+02	1.800000e+02	1.621966e-06	4.240068e-09	4.240068e-09
1.800000e+02	2.000000e+02	1.206713e-06	3.504073e-09	3.504073e-09
2.000000e+02	2.200000e+02	9.101665e-07	2.778833e-09	2.778833e-09
2.200000e+02	2.400000e+02	7.007540e-07	2.421033e-09	2.421033e-09
2.400000e+02	2.600000e+02	5.383315e-07	2.119542e-09	2.119542e-09
2.600000e+02	2.800000e+02	4.211647e-07	4.881023e-09	4.881023e-09
2.800000e+02	3.000000e+02	3.280309e-07	1.579311e-09	1.579311e-09
3.000000e+02	3.200000e+02	2.557239e-07	1.302723e-09	1.302723e-09
3.200000e+02	3.400000e+02	2.038296e-07	1.158961e-09	1.158961e-09
3.400000e+02	3.600000e+02	1.615338e-07	1.050137e-09	1.050137e-09
3.600000e+02	3.800000e+02	1.230364e-07	9.002409e-10	9.002409e-10
3.800000e+02	4.000000e+02	9.085930e-08	7.821157e-10	7.821157e-10
4.000000e+02	4.200000e+02	6.063855e-08	6.176235e-10	6.176235e-10
4.200000e+02	4.400000e+02	4.381525e-08	5.299729e-10	5.299729e-10
4.400000e+02	4.600000e+02	3.101883e-08	4.427551e-10	4.427551e-10
4.600000e+02	4.800000e+02	2.357123e-08	3.799914e-10	3.799914e-10
4.800000e+02	5.000000e+02	1.736178e-08	3.479788e-10	3.479788e-10
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Path=EW-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ScaledBy=1.50153000690236190e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.400516e-06	5.450007e-09	5.450007e-09
2.000000e+01	4.000000e+01	6.628805e-06	7.684099e-09	7.684099e-09
4.000000e+01	6.000000e+01	7.675220e-06	8.316822e-09	8.316822e-09
6.000000e+01	8.000000e+01	6.509340e-06	7.553289e-09	7.553289e-09
8.000000e+01	1.000000e+02	4.925657e-06	6.401519e-09	6.401519e-09
1.000000e+02	1.200000e+02	3.566934e-06	5.296376e-09	5.296376e-09
1.200000e+02	1.400000e+02	2.536377e-06	4.311712e-09	4.311712e-09
1.400000e+02	1.600000e+02	1.812860e-06	3.499041e-09	3.499041e-09
1.600000e+02	1.800000e+02	1.311326e-06	2.853154e-09	2.853154e-09
1.800000e+02	2.000000e+02	9.637145e-07	2.375557e-09	2.375557e-09
2.000000e+02	2.200000e+02	7.207315e-07	1.968545e-09	1.968545e-09
2.200000e+02	2.400000e+02	5.484670e-07	1.696292e-09	1.696292e-09
2.400000e+02	2.600000e+02	4.155394e-07	1.418811e-09	1.418811e-09
2.600000e+02	2.800000e+02	3.207408e-07	1.227500e-09	1.227500e-09
2.800000e+02	3.000000e+02	2.501870e-07	1.079788e-09	1.079788e-09
3.000000e+02	3.200000e+02	1.937483e-07	8.989264e-10	8.989264e-10
3.200000e+02	3.400000e+02	1.524573e-07	7.982526e-10	7.982526e-10
3.400000e+02	3.600000e+02	1.197916e-07	7.111782e-10	7.111782e-10
3.600000e+02	3.800000e+02	9.152240e-08	6.075663e-10	6.075663e-10
3.800000e+02	4.000000e+02	6.624275e-08	5.061588e-10	5.061588e-10
4.000000e+02	4.200000e+02	4.443765e-08	4.188041e-10	4.188041e-10
4.200000e+02	4.400000e+02	3.151056e-08	3.400970e-10	3.400970e-10
4.400000e+02	4.600000e+02	2.258624e-08	3.087767e-10	3.087767e-10
4.600000e+02	4.800000e+02	1.699802e-08	2.427434e-10	2.427434e-10
4.800000e+02	5.000000e+02	1.260106e-08	2.350188e-10	2.350188e-10
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Path=EW-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ScaledBy=1.50799355713599274e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.362609e-06	5.356524e-09	5.356524e-09
2.000000e+01	4.000000e+01	6.560975e-06	7.561397e-09	7.561397e-09
4.000000e+01	6.000000e+01	7.604810e-06	8.198492e-09	8.198492e-09
6.000000e+01	8.000000e+01	6.462490e-06	7.466547e-09	7.466547e-09
8.000000e+01	1.000000e+02	4.900174e-06	6.346767e-09	6.346767e-09
1.000000e+02	1.200000e+02	3.555381e-06	5.265176e-09	5.265176e-09
1.200000e+02	1.400000e+02	2.533070e-06	4.298491e-09	4.298491e-09
1.400000e+02	1.600000e+02	1.813910e-06	3.498364e-09	3.498364e-09
1.600000e+02	1.800000e+02	1.314580e-06	2.859474e-09	2.859474e-09
1.800000e+02	2.000000e+02	9.677385e-07	2.387527e-09	2.387527e-09
2.000000e+02	2.200000e+02	7.250595e-07	1.983303e-09	1.983303e-09
2.200000e+02	2.400000e+02	5.526355e-07	1.714337e-09	1.714337e-09
2.400000e+02	2.600000e+02	4.193002e-07	1.436727e-09	1.436727e-09
2.600000e+02	2.800000e+02	3.241139e-07	1.246584e-09	1.246584e-09
2.800000e+02	3.000000e+02	2.531377e-07	1.099813e-09	1.099813e-09
3.000000e+02	3.200000e+02	1.962456e-07	9.146483e-10	9.146483e-10
3.200000e+02	3.400000e+02	1.546730e-07	8.156729e-10	8.156729e-10
3.400000e+02	3.600000e+02	1.216369e-07	7.294037e-10	7.294037e-10
3.600000e+02	3.800000e+02	9.310755e-08	6.244261e-10	6.244261e-10
3.800000e+02	4.000000e+02	6.745860e-08	5.202314e-10	5.202314e-10
4.000000e+02	4.200000e+02	4.538085e-08	4.324071e-10	4.324071e-10
4.200000e+02	4.400000e+02	3.221185e-08	3.504695e-10	3.504695e-10
4.400000e+02	4.600000e+02	2.313182e-08	3.207334e-10	3.207334e-10
4.600000e+02	4.800000e+02	1.744776e-08	2.513864e-10	2.513864e-10
4.800000e+02	5.000000e+02	1.294970e-08	2.445950e-10	2.445950e-10
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Path=EW-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ScaledBy=1.51113072044673878e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.449165e-06	5.550259e-09	5.550259e-09
2.000000e+01	4.000000e+01	6.752550e-06	7.857945e-09	7.857945e-09
4.000000e+01	6.000000e+01	7.861260e-06	8.542773e-09	8.542773e-09
6.000000e+01	8.000000e+01	6.729125e-06	7.820177e-09	7.820177e-09
8.000000e+01	1.000000e+02	5.139045e-06	6.681426e-09	6.681426e-09
1.000000e+02	1.200000e+02	3.751413e-06	5.565548e-09	5.565548e-09
1.200000e+02	1.400000e+02	2.686589e-06	4.559033e-09	4.559033e-09
1.400000e+02	1.600000e+02	1.932282e-06	3.720602e-09	3.720602e-09
1.600000e+02	1.800000e+02	1.405857e-06	3.050468e-09	3.050468e-09
1.800000e+02	2.000000e+02	1.038551e-06	2.552608e-09	2.552608e-09
2.000000e+02	2.200000e+02	7.803615e-07	2.124860e-09	2.124860e-09
2.200000e+02	2.400000e+02	5.964005e-07	1.838800e-09	1.838800e-09
2.400000e+02	2.600000e+02	4.536577e-07	1.543506e-09	1.543506e-09
2.600000e+02	2.800000e+02	3.513927e-07	1.339967e-09	1.339967e-09
2.800000e+02	3.000000e+02	2.749403e-07	1.180926e-09	1.180926e-09
3.000000e+02	3.200000e+02	2.135568e-07	9.869168e-10	9.869168e-10
3.200000e+02	3.400000e+02	1.685587e-07	8.794323e-10	8.794323e-10
3.400000e+02	3.600000e+02	1.327385e-07	7.835437e-10	7.835437e-10
3.600000e+02	3.800000e+02	1.016227e-07	6.708059e-10	6.708059e-10
3.800000e+02	4.000000e+02	7.370000e-08	5.601141e-10	5.601141e-10
4.000000e+02	4.200000e+02	4.947913e-08	4.633259e-10	4.633259e-10
4.200000e+02	4.400000e+02	3.513717e-08	3.774777e-10	3.774777e-10
4.400000e+02	4.600000e+02	2.521109e-08	3.416313e-10	3.416313e-10
4.600000e+02	4.800000e+02	1.898466e-08	2.696363e-10	2.696363e-10
4.800000e+02	5.000000e+02	1.408330e-08	2.596800e-10	2.596800e-10
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=EW-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=1.51750096829128697e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.416119e-06	5.466905e-09	5.466905e-09
2.000000e+01	4.000000e+01	6.692665e-06	7.747304e-09	7.747304e-09
4.000000e+01	6.000000e+01	7.797755e-06	8.435144e-09	8.435144e-09
6.000000e+01	8.000000e+01	6.686145e-06	7.740854e-09	7.740854e-09
8.000000e+01	1.000000e+02	5.115495e-06	6.631695e-09	6.631695e-09
1.000000e+02	1.200000e+02	3.740989e-06	5.538095e-09	5.538095e-09
1.200000e+02	1.400000e+02	2.684116e-06	4.548941e-09	4.548941e-09
1.400000e+02	1.600000e+02	1.934070e-06	3.722693e-09	3.722693e-09
1.600000e+02	1.800000e+02	1.409811e-06	3.059294e-09	3.059294e-09
1.800000e+02	2.000000e+02	1.043243e-06	2.566984e-09	2.566984e-09
2.000000e+02	2.200000e+02	7.853355e-07	2.141895e-09	2.141895e-09
2.200000e+02	2.400000e+02	6.011830e-07	1.859294e-09	1.859294e-09
2.400000e+02	2.600000e+02	4.579776e-07	1.563660e-09	1.563660e-09
2.600000e+02	2.800000e+02	3.552790e-07	1.361336e-09	1.361336e-09
2.800000e+02	3.000000e+02	2.783517e-07	1.203169e-09	1.203169e-09
3.000000e+02	3.200000e+02	2.164577e-07	1.004568e-09	1.004568e-09
3.200000e+02	3.400000e+02	1.711415e-07	8.988990e-10	8.988990e-10
3.400000e+02	3.600000e+02	1.348987e-07	8.037325e-10	8.037325e-10
3.600000e+02	3.800000e+02	1.034770e-07	6.894984e-10	6.894984e-10
3.800000e+02	4.000000e+02	7.512735e-08	5.757738e-10	5.757738e-10
4.000000e+02	4.200000e+02	5.057930e-08	4.783801e-10	4.783801e-10
4.200000e+02	4.400000e+02	3.595729e-08	3.890690e-10	3.890690e-10
4.400000e+02	4.600000e+02	2.584798e-08	3.547924e-10	3.547924e-10
4.600000e+02	4.800000e+02	1.950782e-08	2.792450e-10	2.792450e-10
4.800000e+02	5.000000e+02	1.448876e-08	2.702050e-10	2.702050e-10
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Path=EW-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ScaledBy=1.52701097984503140e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.378630e-06	5.377223e-09	5.377223e-09
2.000000e+01	4.000000e+01	6.626015e-06	7.629654e-09	7.629654e-09
4.000000e+01	6.000000e+01	7.729740e-06	8.323339e-09	8.323339e-09
6.000000e+01	8.000000e+01	6.642845e-06	7.660948e-09	7.660948e-09
8.000000e+01	1.000000e+02	5.094115e-06	6.584279e-09	6.584279e-09
1.000000e+02	1.200000e+02	3.733627e-06	5.514671e-09	5.514671e-09
1.200000e+02	1.400000e+02	2.684760e-06	4.543989e-09	4.543989e-09
1.400000e+02	1.600000e+02	1.938679e-06	3.730520e-09	3.730520e-09
1.600000e+02	1.800000e+02	1.416217e-06	3.073853e-09	3.073853e-09
1.800000e+02	2.000000e+02	1.050026e-06	2.586953e-09	2.586953e-09
2.000000e+02	2.200000e+02	7.921005e-07	2.164614e-09	2.164614e-09
2.200000e+02	2.400000e+02	6.074685e-07	1.885448e-09	1.885448e-09
2.400000e+02	2.600000e+02	4.635561e-07	1.589058e-09	1.589058e-09
2.600000e+02	2.800000e+02	3.602178e-07	1.387843e-09	1.387843e-09
2.800000e+02	3.000000e+02	2.826362e-07	1.230399e-09	1.230399e-09
3.000000e+02	3.200000e+02	2.200774e-07	1.026488e-09	1.026488e-09
3.200000e+02	3.400000e+02	1.743356e-07	9.225492e-10	9.225492e-10
3.400000e+02	3.600000e+02	1.375575e-07	8.282655e-10	8.282655e-10
3.600000e+02	3.800000e+02	1.057394e-07	7.121501e-10	7.121501e-10
3.800000e+02	4.000000e+02	7.686085e-08	5.947367e-10	5.947367e-10
4.000000e+02	4.200000e+02	5.190235e-08	4.965897e-10	4.965897e-10
4.200000e+02	4.400000e+02	3.694019e-08	4.031433e-10	4.031433e-10
4.400000e+02	4.600000e+02	2.660864e-08	3.705581e-10	3.705581e-10
4.600000e+02	4.800000e+02	2.013008e-08	2.908326e-10	2.908326e-10
4.800000e+02	5.000000e+02	1.497079e-08	2.827059e-10	2.827059e-10
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Path=EW-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ScaledBy=1.53479072309005445e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.731559e-06	5.969399e-09	5.969399e-09
2.000000e+01	4.000000e+01	7.337455e-06	8.486567e-09	8.486567e-09
4.000000e+01	6.000000e+01	8.591895e-06	9.274358e-09	9.274358e-09
6.000000e+01	8.000000e+01	7.422815e-06	8.562977e-09	8.562977e-09
8.000000e+01	1.000000e+02	5.719320e-06	7.378350e-09	7.378350e-09
1.000000e+02	1.200000e+02	4.207807e-06	6.190923e-09	6.190923e-09
1.200000e+02	1.400000e+02	3.034658e-06	5.105717e-09	5.105717e-09
1.400000e+02	1.600000e+02	2.195900e-06	4.193991e-09	4.193991e-09
1.600000e+02	1.800000e+02	1.606939e-06	3.459594e-09	3.459594e-09
1.800000e+02	2.000000e+02	1.193384e-06	2.911307e-09	2.911307e-09
2.000000e+02	2.200000e+02	9.012155e-07	2.437431e-09	2.437431e-09
2.200000e+02	2.400000e+02	6.918325e-07	2.119645e-09	2.119645e-09
2.400000e+02	2.600000e+02	5.285675e-07	1.787750e-09	1.787750e-09
2.600000e+02	2.800000e+02	4.109978e-07	1.558586e-09	1.558586e-09
2.800000e+02	3.000000e+02	3.226374e-07	1.376479e-09	1.376479e-09
3.000000e+02	3.200000e+02	2.514357e-07	1.155844e-09	1.155844e-09
3.200000e+02	3.400000e+02	1.992439e-07	1.035233e-09	1.035233e-09
3.400000e+02	3.600000e+02	1.572662e-07	9.234269e-10	9.234269e-10
3.600000e+02	3.800000e+02	1.207451e-07	7.934181e-10	7.934181e-10
3.800000e+02	4.000000e+02	8.776895e-08	6.640634e-10	6.640634e-10
4.000000e+02	4.200000e+02	5.902775e-08	5.501513e-10	5.501513e-10
4.200000e+02	4.400000e+02	4.199240e-08	4.497333e-10	4.497333e-10
4.400000e+02	4.600000e+02	3.018121e-08	4.065188e-10	4.065188e-10
4.600000e+02	4.800000e+02	2.275970e-08	3.220897e-10	3.220897e-10
4.800000e+02	5.000000e+02	1.690435e-08	3.083656e-10	3.083656e-10
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Path=EW-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ScaledBy=1.54450217146268871e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.693236e-06	5.877648e-09	5.877648e-09
2.000000e+01	4.000000e+01	7.268685e-06	8.364864e-09	8.364864e-09
4.000000e+01	6.000000e+01	8.520815e-06	9.157276e-09	9.157276e-09
6.000000e+01	8.000000e+01	7.377320e-06	8.478451e-09	8.478451e-09
8.000000e+01	1.000000e+02	5.697230e-06	7.328010e-09	7.328010e-09
1.000000e+02	1.200000e+02	4.200957e-06	6.166267e-09	6.166267e-09
1.200000e+02	1.400000e+02	3.036581e-06	5.101086e-09	5.101086e-09
1.400000e+02	1.600000e+02	2.202144e-06	4.203311e-09	4.203311e-09
1.600000e+02	1.800000e+02	1.615115e-06	3.476494e-09	3.476494e-09
1.800000e+02	2.000000e+02	1.201909e-06	2.934193e-09	2.934193e-09
2.000000e+02	2.200000e+02	9.096420e-07	2.463409e-09	2.463409e-09
2.200000e+02	2.400000e+02	6.996595e-07	2.149499e-09	2.149499e-09
2.400000e+02	2.600000e+02	5.355220e-07	1.816794e-09	1.816794e-09
2.600000e+02	2.800000e+02	4.171643e-07	1.588885e-09	1.588885e-09
2.800000e+02	3.000000e+02	3.279965e-07	1.407319e-09	1.407319e-09
3.000000e+02	3.200000e+02	2.559788e-07	1.181149e-09	1.181149e-09
3.200000e+02	3.400000e+02	2.032567e-07	1.062493e-09	1.062493e-09
3.400000e+02	3.600000e+02	1.606159e-07	9.512631e-10	9.512631e-10
3.600000e+02	3.800000e+02	1.235827e-07	8.191776e-10	8.191776e-10
3.800000e+02	4.000000e+02	8.994740e-08	6.857563e-10	6.857563e-10
4.000000e+02	4.200000e+02	6.067040e-08	5.707541e-10	5.707541e-10
4.200000e+02	4.400000e+02	4.321415e-08	4.659040e-10	4.659040e-10
4.400000e+02	4.600000e+02	3.112227e-08	4.242267e-10	4.242267e-10
4.600000e+02	4.800000e+02	2.352429e-08	3.352946e-10	3.352946e-10
4.800000e+02	5.000000e+02	1.749525e-08	3.223641e-10	3.223641e-10
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=EW-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ScaledBy=1.46632282860758783e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.289685e-06	5.221554e-09	5.221554e-09
2.000000e+01	4.000000e+01	6.420020e-06	7.401888e-09	7.401888e-09
4.000000e+01	6.000000e+01	7.415295e-06	8.024796e-09	8.024796e-09
6.000000e+01	8.000000e+01	6.331620e-06	7.355738e-09	7.355738e-09
8.000000e+01	1.000000e+02	4.824718e-06	6.296453e-09	6.296453e-09
1.000000e+02	1.200000e+02	3.508324e-06	5.248671e-09	5.248671e-09
1.200000e+02	1.400000e+02	2.500129e-06	4.289059e-09	4.289059e-09
1.400000e+02	1.600000e+02	1.789228e-06	3.495839e-09	3.495839e-09
1.600000e+02	1.800000e+02	1.294545e-06	2.858954e-09	2.858954e-09
1.800000e+02	2.000000e+02	9.498295e-07	2.387079e-09	2.387079e-09
2.000000e+02	2.200000e+02	7.085955e-07	1.979909e-09	1.979909e-09
2.200000e+02	2.400000e+02	5.376530e-07	1.711981e-09	1.711981e-09
2.400000e+02	2.600000e+02	4.054011e-07	1.427954e-09	1.427954e-09
2.600000e+02	2.800000e+02	3.113422e-07	1.236224e-09	1.236224e-09
2.800000e+02	3.000000e+02	2.417528e-07	1.093612e-09	1.093612e-09
3.000000e+02	3.200000e+02	1.860815e-07	8.997166e-10	8.997166e-10
3.200000e+02	3.400000e+02	1.454310e-07	8.020435e-10	8.020435e-10
3.400000e+02	3.600000e+02	1.136844e-07	7.180548e-10	7.180548e-10
3.600000e+02	3.800000e+02	8.640470e-08	6.117732e-10	6.117732e-10
3.800000e+02	4.000000e+02	6.229130e-08	5.079153e-10	5.079153e-10
4.000000e+02	4.200000e+02	4.183359e-08	4.241157e-10	4.241157e-10
4.200000e+02	4.400000e+02	2.960050e-08	3.406141e-10	3.406141e-10
4.400000e+02	4.600000e+02	2.116398e-08	3.165486e-10	3.165486e-10
4.600000e+02	4.800000e+02	1.593627e-08	2.437932e-10	2.437932e-10
4.800000e+02	5.000000e+02	1.181062e-08	2.431877e-10	2.431877e-10
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=EW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ScaledBy=1.47053096744478063e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.298099e-06	5.269120e-09	5.269120e-09
2.000000e+01	4.000000e+01	6.435170e-06	7.455079e-09	7.455079e-09
4.000000e+01	6.000000e+01	7.435120e-06	8.189838e-09	8.189838e-09
6.000000e+01	8.000000e+01	6.347815e-06	7.378814e-09	7.378814e-09
8.000000e+01	1.000000e+02	4.842315e-06	7.883135e-09	7.883135e-09
1.000000e+02	1.200000e+02	3.523725e-06	6.235347e-09	6.235347e-09
1.200000e+02	1.400000e+02	2.508907e-06	4.302269e-09	4.302269e-09
1.400000e+02	1.600000e+02	1.797397e-06	3.628247e-09	3.628247e-09
1.600000e+02	1.800000e+02	1.304250e-06	4.499397e-09	4.499397e-09
1.800000e+02	2.000000e+02	9.552390e-07	2.397681e-09	2.397681e-09
2.000000e+02	2.200000e+02	7.134485e-07	1.991732e-09	1.991732e-09
2.200000e+02	2.400000e+02	5.419145e-07	1.721878e-09	1.721878e-09
2.400000e+02	2.600000e+02	4.092097e-07	1.437861e-09	1.437861e-09
2.600000e+02	2.800000e+02	3.146941e-07	1.244955e-09	1.244955e-09
2.800000e+02	3.000000e+02	2.447293e-07	1.101675e-09	1.101675e-09
3.000000e+02	3.200000e+02	1.887311e-07	9.086991e-10	9.086991e-10
3.200000e+02	3.400000e+02	1.477843e-07	8.100177e-10	8.100177e-10
3.400000e+02	3.600000e+02	1.157321e-07	7.254835e-10	7.254835e-10
3.600000e+02	3.800000e+02	8.812750e-08	6.187033e-10	6.187033e-10
3.800000e+02	4.000000e+02	6.364595e-08	5.142337e-10	5.142337e-10
4.000000e+02	4.200000e+02	4.280098e-08	4.294627e-10	4.294627e-10
4.200000e+02	4.400000e+02	3.032818e-08	3.454565e-10	3.454565e-10
4.400000e+02	4.600000e+02	2.172136e-08	3.204463e-10	3.204463e-10
4.600000e+02	4.800000e+02	1.637380e-08	2.475325e-10	2.475325e-10
4.800000e+02	5.000000e+02	1.215031e-08	2.460602e-10	2.460602e-10
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
Path=EW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
ScaledBy=1.47371680494138981e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.304928e-06	5.254886e-09	5.254886e-09
2.000000e+01	4.000000e+01	6.456790e-06	7.451028e-09	7.451028e-09
4.000000e+01	6.000000e+01	7.471650e-06	8.086724e-09	8.086724e-09
6.000000e+01	8.000000e+01	6.387840e-06	7.416805e-09	7.416805e-09
8.000000e+01	1.000000e+02	4.874462e-06	6.353192e-09	6.353192e-09
1.000000e+02	1.200000e+02	3.550108e-06	5.299219e-09	5.299219e-09
1.200000e+02	1.400000e+02	2.534417e-06	4.336601e-09	4.336601e-09
1.400000e+02	1.600000e+02	1.816972e-06	3.538765e-09	3.538765e-09
1.600000e+02	1.800000e+02	1.317039e-06	2.897414e-09	2.897414e-09
1.800000e+02	2.000000e+02	9.683225e-07	2.422350e-09	2.422350e-09
2.000000e+02	2.200000e+02	7.239390e-07	2.011757e-09	2.011757e-09
2.200000e+02	2.400000e+02	5.504385e-07	1.741133e-09	1.741133e-09
2.400000e+02	2.600000e+02	4.160700e-07	1.455084e-09	1.455084e-09
2.600000e+02	2.800000e+02	3.203234e-07	1.261545e-09	1.261545e-09
2.800000e+02	3.000000e+02	2.492756e-07	1.115760e-09	1.115760e-09
3.000000e+02	3.200000e+02	1.923632e-07	9.212893e-10	9.212893e-10
3.200000e+02	3.400000e+02	1.507761e-07	8.218865e-10	8.218865e-10
3.400000e+02	3.600000e+02	1.180946e-07	7.357787e-10	7.357787e-10
3.600000e+02	3.800000e+02	9.001265e-08	6.281409e-10	6.281409e-10
3.800000e+02	4.000000e+02	6.497580e-08	5.218632e-10	5.218632e-10
4.000000e+02	4.200000e+02	4.368235e-08	4.352812e-10	4.352812e-10
4.200000e+02	4.400000e+02	3.094794e-08	3.507848e-10	3.507848e-10
4.400000e+02	4.600000e+02	2.217173e-08	3.245557e-10	3.245557e-10
4.600000e+02	4.800000e+02	1.671339e-08	2.513470e-10	2.513470e-10
4.800000e+02	5.000000e+02	1.239107e-08	2.488094e-10	2.488094e-10
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[Nominal]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[Nominal]
Path=WWW-QCD[Nominal]
ScaledBy=3.26574180008340926e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.558014e-06	3.520527e-09	3.520527e-09
2.000000e+01	4.000000e+01	3.117376e-06	5.189330e-09	5.189330e-09
4.000000e+01	6.000000e+01	3.411660e-06	5.582826e-09	5.582826e-09
6.000000e+01	8.000000e+01	3.249720e-06	5.430062e-09	5.430062e-09
8.000000e+01	1.000000e+02	2.803422e-06	4.932199e-09	4.932199e-09
1.000000e+02	1.200000e+02	2.243953e-06	4.283192e-09	4.283192e-09
1.200000e+02	1.400000e+02	1.718276e-06	3.587603e-09	3.587603e-09
1.400000e+02	1.600000e+02	1.302134e-06	2.979448e-09	2.979448e-09
1.600000e+02	1.800000e+02	9.923655e-07	2.477024e-09	2.477024e-09
1.800000e+02	2.000000e+02	7.585345e-07	2.107220e-09	2.107220e-09
2.000000e+02	2.200000e+02	5.890400e-07	1.770763e-09	1.770763e-09
2.200000e+02	2.400000e+02	4.608351e-07	1.559470e-09	1.559470e-09
2.400000e+02	2.600000e+02	3.571281e-07	1.313407e-09	1.313407e-09
2.600000e+02	2.800000e+02	2.823479e-07	1.160362e-09	1.160362e-09
2.800000e+02	3.000000e+02	2.252428e-07	1.042393e-09	1.042393e-09
3.000000e+02	3.200000e+02	1.777718e-07	8.745526e-10	8.745526e-10
3.200000e+02	3.400000e+02	1.422541e-07	7.976210e-10	7.976210e-10
3.400000e+02	3.600000e+02	1.131779e-07	7.201906e-10	7.201906e-10
3.600000e+02	3.800000e+02	8.812880e-08	6.266153e-10	6.266153e-10
3.800000e+02	4.000000e+02	6.420310e-08	5.214652e-10	5.214652e-10
4.000000e+02	4.200000e+02	4.370959e-08	4.350544e-10	4.350544e-10
4.200000e+02	4.400000e+02	3.147293e-08	3.581108e-10	3.581108e-10
4.400000e+02	4.600000e+02	2.262932e-08	3.305529e-10	3.305529e-10
4.600000e+02	4.800000e+02	1.708617e-08	2.561363e-10	2.561363e-10
4.800000e+02	5.000000e+02	1.268009e-08	2.505488e-10	2.505488e-10
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Path=WWW-QCD[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ScaledBy=3.26574186406980425e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.525972e-06	3.707936e-09	3.707936e-09
2.000000e+01	4.000000e+01	3.055098e-06	5.578817e-09	5.578817e-09
4.000000e+01	6.000000e+01	3.315094e-06	5.944071e-09	5.944071e-09
6.000000e+01	8.000000e+01	3.130485e-06	5.649529e-09	5.649529e-09
8.000000e+01	1.000000e+02	2.690317e-06	6.328226e-09	6.328226e-09
1.000000e+02	1.200000e+02	2.134670e-06	4.420940e-09	4.420940e-09
1.200000e+02	1.400000e+02	1.622458e-06	3.631366e-09	3.631366e-09
1.400000e+02	1.600000e+02	1.221979e-06	3.023351e-09	3.023351e-09
1.600000e+02	1.800000e+02	9.233910e-07	2.422642e-09	2.422642e-09
1.800000e+02	2.000000e+02	7.027915e-07	2.091893e-09	2.091893e-09
2.000000e+02	2.200000e+02	5.406205e-07	1.703102e-09	1.703102e-09
2.200000e+02	2.400000e+02	4.226533e-07	1.513774e-09	1.513774e-09
2.400000e+02	2.600000e+02	3.262178e-07	1.287535e-09	1.287535e-09
2.600000e+02	2.800000e+02	2.558478e-07	1.085776e-09	1.085776e-09
2.800000e+02	3.000000e+02	2.027044e-07	9.622582e-10	9.622582e-10
3.000000e+02	3.200000e+02	1.599338e-07	8.310110e-10	8.310110e-10
3.200000e+02	3.400000e+02	1.277561e-07	7.430818e-10	7.430818e-10
3.400000e+02	3.600000e+02	1.013041e-07	6.650073e-10	6.650073e-10
3.600000e+02	3.800000e+02	7.830250e-08	5.812878e-10	5.812878e-10
3.800000e+02	4.000000e+02	5.722880e-08	4.826706e-10	4.826706e-10
4.000000e+02	4.200000e+02	3.869576e-08	3.964714e-10	3.964714e-10
4.200000e+02	4.400000e+02	2.797153e-08	3.320996e-10	3.320996e-10
4.400000e+02	4.600000e+02	1.989846e-08	2.816064e-10	2.816064e-10
4.600000e+02	4.800000e+02	1.510743e-08	2.399746e-10	2.399746e-10
4.800000e+02	5.000000e+02	1.105355e-08	2.275449e-10	2.275449e-10
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Path=WWW-QCD[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ScaledBy=3.26574174270495332e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.497058e-06	3.442369e-09	3.442369e-09
2.000000e+01	4.000000e+01	2.998884e-06	5.083220e-09	5.083220e-09
4.000000e+01	6.000000e+01	3.262076e-06	5.474635e-09	5.474635e-09
6.000000e+01	8.000000e+01	3.094535e-06	5.306272e-09	5.306272e-09
8.000000e+01	1.000000e+02	2.661242e-06	4.825036e-09	4.825036e-09
1.000000e+02	1.200000e+02	2.121243e-06	4.166277e-09	4.166277e-09
1.200000e+02	1.400000e+02	1.616138e-06	3.469261e-09	3.469261e-09
1.400000e+02	1.600000e+02	1.220384e-06	2.881001e-09	2.881001e-09
1.600000e+02	1.800000e+02	9.254335e-07	2.378210e-09	2.378210e-09
1.800000e+02	2.000000e+02	7.041530e-07	2.016657e-09	2.016657e-09
2.000000e+02	2.200000e+02	5.434895e-07	1.677643e-09	1.677643e-09
2.200000e+02	2.400000e+02	4.246851e-07	1.485547e-09	1.485547e-09
2.400000e+02	2.600000e+02	3.284192e-07	1.260234e-09	1.260234e-09
2.600000e+02	2.800000e+02	2.583282e-07	1.088742e-09	1.088742e-09
2.800000e+02	3.000000e+02	2.050432e-07	9.735306e-10	9.735306e-10
3.000000e+02	3.200000e+02	1.615591e-07	8.245923e-10	8.245923e-10
3.200000e+02	3.400000e+02	1.294051e-07	7.453073e-10	7.453073e-10
3.400000e+02	3.600000e+02	1.026347e-07	6.715225e-10	6.715225e-10
3.600000e+02	3.800000e+02	7.948425e-08	5.853364e-10	5.853364e-10
3.800000e+02	4.000000e+02	5.821375e-08	4.933957e-10	4.933957e-10
4.000000e+02	4.200000e+02	3.944186e-08	4.075635e-10	4.075635e-10
4.200000e+02	4.400000e+02	2.852913e-08	3.383940e-10	3.383940e-10
4.400000e+02	4.600000e+02	2.035361e-08	2.908415e-10	2.908415e-10
4.600000e+02	4.800000e+02	1.543238e-08	2.441895e-10	2.441895e-10
4.800000e+02	5.000000e+02	1.130681e-08	2.320372e-10	2.320372e-10
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Path=WWW-QCD[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ScaledBy=3.26574375327710336e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.587578e-06	3.742816e-09	3.742816e-09
2.000000e+01	4.000000e+01	3.174110e-06	5.576253e-09	5.576253e-09
4.000000e+01	6.000000e+01	3.465522e-06	5.961436e-09	5.961436e-09
6.000000e+01	8.000000e+01	3.286833e-06	5.695634e-09	5.695634e-09
8.000000e+01	1.000000e+02	2.833177e-06	6.211224e-09	6.211224e-09
1.000000e+02	1.200000e+02	2.258157e-06	4.502880e-09	4.502880e-09
1.200000e+02	1.400000e+02	1.724615e-06	3.707168e-09	3.707168e-09
1.400000e+02	1.600000e+02	1.303451e-06	3.081154e-09	3.081154e-09
1.600000e+02	1.800000e+02	9.905705e-07	2.510563e-09	2.510563e-09
1.800000e+02	2.000000e+02	7.567350e-07	2.157441e-09	2.157441e-09
2.000000e+02	2.200000e+02	5.858295e-07	1.782405e-09	1.782405e-09
2.200000e+02	2.400000e+02	4.585278e-07	1.574746e-09	1.574746e-09
2.400000e+02	2.600000e+02	3.545217e-07	1.328370e-09	1.328370e-09
2.600000e+02	2.800000e+02	2.795364e-07	1.150071e-09	1.150071e-09
2.800000e+02	3.000000e+02	2.225745e-07	1.023409e-09	1.023409e-09
3.000000e+02	3.200000e+02	1.758549e-07	8.738757e-10	8.738757e-10
3.200000e+02	3.400000e+02	1.404348e-07	7.912144e-10	7.912144e-10
3.400000e+02	3.600000e+02	1.116085e-07	7.092551e-10	7.092551e-10
3.600000e+02	3.800000e+02	8.675630e-08	6.192255e-10	6.192255e-10
3.800000e+02	4.000000e+02	6.307930e-08	5.085865e-10	5.085865e-10
4.000000e+02	4.200000e+02	4.284810e-08	4.227642e-10	4.227642e-10
4.200000e+02	4.400000e+02	3.084980e-08	3.511134e-10	3.511134e-10
4.400000e+02	4.600000e+02	2.210454e-08	3.158257e-10	3.158257e-10
4.600000e+02	4.800000e+02	1.669864e-08	2.497432e-10	2.497432e-10
4.800000e+02	5.000000e+02	1.238577e-08	2.458883e-10	2.458883e-10
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[MUR=1__MUF=1__LHAPDF=325100]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[MUR=1__MUF=1__LHAPDF=325100]
Path=WWW-QCD[MUR=1__MUF=1__LHAPDF=325100]
ScaledBy=3.26574180008340926e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.558014e-06	3.520527e-09	3.520527e-09
2.000000e+01	4.000000e+01	3.117376e-06	5.189330e-09	5.189330e-09
4.000000e+01	6.000000e+01	3.411660e-06	5.582826e-09	5.582826e-09
6.000000e+01	8.000000e+01	3.249720e-06	5.430062e-09	5.430062e-09
8.000000e+01	1.000000e+02	2.803422e-06	4.932199e-09	4.932199e-09
1.000000e+02	1.200000e+02	2.243953e-06	4.283192e-09	4.283192e-09
1.200000e+02	1.400000e+02	1.718276e-06	3.587603e-09	3.587603e-09
1.400000e+02	1.600000e+02	1.302134e-06	2.979448e-09	2.979448e-09
1.600000e+02	1.800000e+02	9.923655e-07	2.477024e-09	2.477024e-09
1.800000e+02	2.000000e+02	7.585345e-07	2.107220e-09	2.107220e-09
2.000000e+02	2.200000e+02	5.890400e-07	1.770763e-09	1.770763e-09
2.200000e+02	2.400000e+02	4.608351e-07	1.559470e-09	1.559470e-09
2.400000e+02	2.600000e+02	3.571281e-07	1.313407e-09	1.313407e-09
2.600000e+02	2.800000e+02	2.823479e-07	1.160362e-09	1.160362e-09
2.800000e+02	3.000000e+02	2.252428e-07	1.042393e-09	1.042393e-09
3.000000e+02	3.200000e+02	1.777718e-07	8.745526e-10	8.745526e-10
3.200000e+02	3.400000e+02	1.422541e-07	7.976210e-10	7.976210e-10
3.400000e+02	3.600000e+02	1.131779e-07	7.201906e-10	7.201906e-10
3.600000e+02	3.800000e+02	8.812880e-08	6.266153e-10	6.266153e-10
3.800000e+02	4.000000e+02	6.420310e-08	5.214652e-10	5.214652e-10
4.000000e+02	4.200000e+02	4.370959e-08	4.350544e-10	4.350544e-10
4.200000e+02	4.400000e+02	3.147293e-08	3.581108e-10	3.581108e-10
4.400000e+02	4.600000e+02	2.262932e-08	3.305529e-10	3.305529e-10
4.600000e+02	4.800000e+02	1.708617e-08	2.561363e-10	2.561363e-10
4.800000e+02	5.000000e+02	1.268009e-08	2.505488e-10	2.505488e-10
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Path=WWW-QCD[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ScaledBy=3.26574189979116835e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.528316e-06	7.257601e-09	7.257601e-09
2.000000e+01	4.000000e+01	3.058417e-06	9.943719e-09	9.943719e-09
4.000000e+01	6.000000e+01	3.341303e-06	1.306901e-08	1.306901e-08
6.000000e+01	8.000000e+01	3.204957e-06	6.557677e-09	6.557677e-09
8.000000e+01	1.000000e+02	2.769622e-06	5.788044e-09	5.788044e-09
1.000000e+02	1.200000e+02	2.236259e-06	5.910552e-09	5.910552e-09
1.200000e+02	1.400000e+02	1.713050e-06	4.334949e-09	4.334949e-09
1.400000e+02	1.600000e+02	1.296650e-06	3.881853e-09	3.881853e-09
1.600000e+02	1.800000e+02	9.964905e-07	4.097489e-09	4.097489e-09
1.800000e+02	2.000000e+02	7.600560e-07	2.466522e-09	2.466522e-09
2.000000e+02	2.200000e+02	5.926010e-07	1.983581e-09	1.983581e-09
2.200000e+02	2.400000e+02	4.602360e-07	5.833952e-09	5.833952e-09
2.400000e+02	2.600000e+02	3.606040e-07	1.423534e-09	1.423534e-09
2.600000e+02	2.800000e+02	2.878511e-07	2.770434e-09	2.770434e-09
2.800000e+02	3.000000e+02	2.282229e-07	1.108800e-09	1.108800e-09
3.000000e+02	3.200000e+02	1.800451e-07	9.092805e-10	9.092805e-10
3.200000e+02	3.400000e+02	1.441796e-07	8.275859e-10	8.275859e-10
3.400000e+02	3.600000e+02	1.151657e-07	7.523806e-10	7.523806e-10
3.600000e+02	3.800000e+02	8.962795e-08	6.518297e-10	6.518297e-10
3.800000e+02	4.000000e+02	6.542660e-08	5.465746e-10	5.465746e-10
4.000000e+02	4.200000e+02	4.468253e-08	4.569360e-10	4.569360e-10
4.200000e+02	4.400000e+02	3.219593e-08	3.743932e-10	3.743932e-10
4.400000e+02	4.600000e+02	2.316294e-08	3.529233e-10	3.529233e-10
4.600000e+02	4.800000e+02	1.756481e-08	2.693624e-10	2.693624e-10
4.800000e+02	5.000000e+02	1.302050e-08	2.605043e-10	2.605043e-10
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Path=WWW-QCD[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ScaledBy=3.26574243196275732e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.747721e-06	4.680452e-09	4.680452e-09
2.000000e+01	4.000000e+01	3.513542e-06	6.852414e-09	6.852414e-09
4.000000e+01	6.000000e+01	3.843833e-06	7.591507e-09	7.591507e-09
6.000000e+01	8.000000e+01	3.674124e-06	7.329731e-09	7.329731e-09
8.000000e+01	1.000000e+02	3.187303e-06	6.637162e-09	6.637162e-09
1.000000e+02	1.200000e+02	2.558687e-06	5.731810e-09	5.731810e-09
1.200000e+02	1.400000e+02	1.968498e-06	4.828374e-09	4.828374e-09
1.400000e+02	1.600000e+02	1.496761e-06	4.071391e-09	4.071391e-09
1.600000e+02	1.800000e+02	1.142269e-06	3.284844e-09	3.284844e-09
1.800000e+02	2.000000e+02	8.782955e-07	2.872374e-09	2.872374e-09
2.000000e+02	2.200000e+02	6.793885e-07	2.358768e-09	2.358768e-09
2.200000e+02	2.400000e+02	5.357040e-07	2.103042e-09	2.103042e-09
2.400000e+02	2.600000e+02	4.168483e-07	1.826756e-09	1.826756e-09
2.600000e+02	2.800000e+02	3.292450e-07	1.567768e-09	1.567768e-09
2.800000e+02	3.000000e+02	2.615318e-07	1.379129e-09	1.379129e-09
3.000000e+02	3.200000e+02	2.081697e-07	1.195532e-09	1.195532e-09
3.200000e+02	3.400000e+02	1.676386e-07	1.067229e-09	1.067229e-09
3.400000e+02	3.600000e+02	1.334772e-07	9.581219e-10	9.581219e-10
3.600000e+02	3.800000e+02	1.025530e-07	8.204473e-10	8.204473e-10
3.800000e+02	4.000000e+02	7.598035e-08	7.020919e-10	7.020919e-10
4.000000e+02	4.200000e+02	5.107400e-08	5.690734e-10	5.690734e-10
4.200000e+02	4.400000e+02	3.720306e-08	4.951532e-10	4.951532e-10
4.400000e+02	4.600000e+02	2.627169e-08	4.156039e-10	4.156039e-10
4.600000e+02	4.800000e+02	2.042851e-08	3.649049e-10	3.649049e-10
4.800000e+02	5.000000e+02	1.476392e-08	3.407473e-10	3.407473e-10
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Path=WWW-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ScaledBy=3.26574194331495856e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.708424e-06	7.413621e-09	7.413621e-09
2.000000e+01	4.000000e+01	3.435479e-06	1.163908e-08	1.163908e-08
4.000000e+01	6.000000e+01	3.760283e-06	9.700557e-09	9.700557e-09
6.000000e+01	8.000000e+01	3.611274e-06	8.621924e-09	8.621924e-09
8.000000e+01	1.000000e+02	3.138414e-06	6.509362e-09	6.509362e-09
1.000000e+02	1.200000e+02	2.541828e-06	6.194699e-09	6.194699e-09
1.200000e+02	1.400000e+02	1.950631e-06	4.688414e-09	4.688414e-09
1.400000e+02	1.600000e+02	1.489464e-06	4.252232e-09	4.252232e-09
1.600000e+02	1.800000e+02	1.144347e-06	3.500876e-09	3.500876e-09
1.800000e+02	2.000000e+02	8.769705e-07	2.753431e-09	2.753431e-09
2.000000e+02	2.200000e+02	6.820785e-07	2.249215e-09	2.249215e-09
2.200000e+02	2.400000e+02	5.373820e-07	2.047646e-09	2.047646e-09
2.400000e+02	2.600000e+02	4.195815e-07	1.771214e-09	1.771214e-09
2.600000e+02	2.800000e+02	3.366550e-07	4.789376e-09	4.789376e-09
2.800000e+02	3.000000e+02	2.652344e-07	1.376675e-09	1.376675e-09
3.000000e+02	3.200000e+02	2.100148e-07	1.139859e-09	1.139859e-09
3.200000e+02	3.400000e+02	1.694104e-07	1.025099e-09	1.025099e-09
3.400000e+02	3.600000e+02	1.353696e-07	9.390744e-10	9.390744e-10
3.600000e+02	3.800000e+02	1.046464e-07	8.183250e-10	8.183250e-10
3.800000e+02	4.000000e+02	7.749995e-08	7.104968e-10	7.104968e-10
4.000000e+02	4.200000e+02	5.251805e-08	5.635262e-10	5.635262e-10
4.200000e+02	4.400000e+02	3.828555e-08	4.871402e-10	4.871402e-10
4.400000e+02	4.600000e+02	2.714346e-08	4.111920e-10	4.111920e-10
4.600000e+02	4.800000e+02	2.074736e-08	3.497652e-10	3.497652e-10
4.800000e+02	5.000000e+02	1.516779e-08	3.219655e-10	3.219655e-10
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Path=WWW-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ScaledBy=3.26574109365746131e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.502500e-06	3.376779e-09	3.376779e-09
2.000000e+01	4.000000e+01	2.998321e-06	4.984184e-09	4.984184e-09
4.000000e+01	6.000000e+01	3.267338e-06	5.353483e-09	5.353483e-09
6.000000e+01	8.000000e+01	3.096009e-06	5.189444e-09	5.189444e-09
8.000000e+01	1.000000e+02	2.654902e-06	4.688317e-09	4.688317e-09
1.000000e+02	1.200000e+02	2.111556e-06	4.047435e-09	4.047435e-09
1.200000e+02	1.400000e+02	1.606433e-06	3.365016e-09	3.365016e-09
1.400000e+02	1.600000e+02	1.209659e-06	2.773697e-09	2.773697e-09
1.600000e+02	1.800000e+02	9.163780e-07	2.291370e-09	2.291370e-09
1.800000e+02	2.000000e+02	6.966430e-07	1.935967e-09	1.935967e-09
2.000000e+02	2.200000e+02	5.380275e-07	1.617299e-09	1.617299e-09
2.200000e+02	2.400000e+02	4.188314e-07	1.414149e-09	1.414149e-09
2.400000e+02	2.600000e+02	3.230801e-07	1.186069e-09	1.186069e-09
2.600000e+02	2.800000e+02	2.543300e-07	1.042228e-09	1.042228e-09
2.800000e+02	3.000000e+02	2.021071e-07	9.329447e-10	9.329447e-10
3.000000e+02	3.200000e+02	1.589171e-07	7.805959e-10	7.805959e-10
3.200000e+02	3.400000e+02	1.265866e-07	7.064075e-10	7.064075e-10
3.400000e+02	3.600000e+02	1.004086e-07	6.357606e-10	6.357606e-10
3.600000e+02	3.800000e+02	7.791210e-08	5.513007e-10	5.513007e-10
3.800000e+02	4.000000e+02	5.658720e-08	4.579388e-10	4.579388e-10
4.000000e+02	4.200000e+02	3.838670e-08	3.805577e-10	3.805577e-10
4.200000e+02	4.400000e+02	2.757275e-08	3.127395e-10	3.127395e-10
4.400000e+02	4.600000e+02	1.977528e-08	2.875669e-10	2.875669e-10
4.600000e+02	4.800000e+02	1.488546e-08	2.225326e-10	2.225326e-10
4.800000e+02	5.000000e+02	1.103299e-08	2.181743e-10	2.181743e-10
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Path=WWW-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ScaledBy=3.26574066073350756e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.492651e-06	3.347523e-09	3.347523e-09
2.000000e+01	4.000000e+01	2.980610e-06	4.939208e-09	4.939208e-09
4.000000e+01	6.000000e+01	3.251244e-06	5.311619e-09	5.311619e-09
6.000000e+01	8.000000e+01	3.084960e-06	5.155107e-09	5.155107e-09
8.000000e+01	1.000000e+02	2.649558e-06	4.666802e-09	4.666802e-09
1.000000e+02	1.200000e+02	2.110639e-06	4.036648e-09	4.036648e-09
1.200000e+02	1.400000e+02	1.608546e-06	3.365746e-09	3.365746e-09
1.400000e+02	1.600000e+02	1.213501e-06	2.783198e-09	2.783198e-09
1.600000e+02	1.800000e+02	9.208225e-07	2.303844e-09	2.303844e-09
1.800000e+02	2.000000e+02	7.010585e-07	1.952181e-09	1.952181e-09
2.000000e+02	2.200000e+02	5.423585e-07	1.634722e-09	1.634722e-09
2.200000e+02	2.400000e+02	4.228028e-07	1.434342e-09	1.434342e-09
2.400000e+02	2.600000e+02	3.265423e-07	1.204752e-09	1.204752e-09
2.600000e+02	2.800000e+02	2.573748e-07	1.061452e-09	1.061452e-09
2.800000e+02	3.000000e+02	2.047479e-07	9.525572e-10	9.525572e-10
3.000000e+02	3.200000e+02	1.611611e-07	7.960088e-10	7.960088e-10
3.200000e+02	3.400000e+02	1.285578e-07	7.233614e-10	7.233614e-10
3.400000e+02	3.600000e+02	1.020601e-07	6.536331e-10	6.536331e-10
3.600000e+02	3.800000e+02	7.931870e-08	5.676482e-10	5.676482e-10
3.800000e+02	4.000000e+02	5.765435e-08	4.710812e-10	4.710812e-10
4.000000e+02	4.200000e+02	3.921284e-08	3.930343e-10	3.930343e-10
4.200000e+02	4.400000e+02	2.818994e-08	3.223467e-10	3.223467e-10
4.400000e+02	4.600000e+02	2.024521e-08	2.987469e-10	2.987469e-10
4.600000e+02	4.800000e+02	1.527674e-08	2.303742e-10	2.303742e-10
4.800000e+02	5.000000e+02	1.132873e-08	2.267233e-10	2.267233e-10
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Path=WWW-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ScaledBy=3.26574254719221629e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.567358e-06	3.547584e-09	3.547584e-09
2.000000e+01	4.000000e+01	3.134195e-06	5.231181e-09	5.231181e-09
4.000000e+01	6.000000e+01	3.426943e-06	5.621088e-09	5.621088e-09
6.000000e+01	8.000000e+01	3.260035e-06	5.461161e-09	5.461161e-09
8.000000e+01	1.000000e+02	2.808100e-06	4.950770e-09	4.950770e-09
1.000000e+02	1.200000e+02	2.244250e-06	4.291388e-09	4.291388e-09
1.200000e+02	1.400000e+02	1.715550e-06	3.584442e-09	3.584442e-09
1.400000e+02	1.600000e+02	1.297666e-06	2.967566e-09	2.967566e-09
1.600000e+02	1.800000e+02	9.873045e-07	2.462326e-09	2.462326e-09
1.800000e+02	2.000000e+02	7.535285e-07	2.088766e-09	2.088766e-09
2.000000e+02	2.200000e+02	5.841385e-07	1.751161e-09	1.751161e-09
2.200000e+02	2.400000e+02	4.563275e-07	1.536962e-09	1.536962e-09
2.400000e+02	2.600000e+02	3.531840e-07	1.292602e-09	1.292602e-09
2.600000e+02	2.800000e+02	2.788630e-07	1.138962e-09	1.138962e-09
2.800000e+02	3.000000e+02	2.222075e-07	1.020708e-09	1.020708e-09
3.000000e+02	3.200000e+02	1.751810e-07	8.573239e-10	8.573239e-10
3.200000e+02	3.400000e+02	1.399678e-07	7.787395e-10	7.787395e-10
3.400000e+02	3.600000e+02	1.112546e-07	7.004675e-10	7.004675e-10
3.600000e+02	3.800000e+02	8.648965e-08	6.085427e-10	6.085427e-10
3.800000e+02	4.000000e+02	6.295335e-08	5.068607e-10	5.068607e-10
4.000000e+02	4.200000e+02	4.274690e-08	4.212489e-10	4.212489e-10
4.200000e+02	4.400000e+02	3.075126e-08	3.473666e-10	3.473666e-10
4.400000e+02	4.600000e+02	2.207995e-08	3.182500e-10	3.182500e-10
4.600000e+02	4.800000e+02	1.663051e-08	2.474054e-10	2.474054e-10
4.800000e+02	5.000000e+02	1.233524e-08	2.411449e-10	2.411449e-10
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=WWW-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=3.26574180008340926e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.558014e-06	3.520527e-09	3.520527e-09
2.000000e+01	4.000000e+01	3.117376e-06	5.189330e-09	5.189330e-09
4.000000e+01	6.000000e+01	3.411660e-06	5.582826e-09	5.582826e-09
6.000000e+01	8.000000e+01	3.249720e-06	5.430062e-09	5.430062e-09
8.000000e+01	1.000000e+02	2.803422e-06	4.932199e-09	4.932199e-09
1.000000e+02	1.200000e+02	2.243953e-06	4.283192e-09	4.283192e-09
1.200000e+02	1.400000e+02	1.718276e-06	3.587603e-09	3.587603e-09
1.400000e+02	1.600000e+02	1.302134e-06	2.979448e-09	2.979448e-09
1.600000e+02	1.800000e+02	9.923655e-07	2.477024e-09	2.477024e-09
1.800000e+02	2.000000e+02	7.585345e-07	2.107220e-09	2.107220e-09
2.000000e+02	2.200000e+02	5.890400e-07	1.770763e-09	1.770763e-09
2.200000e+02	2.400000e+02	4.608351e-07	1.559470e-09	1.559470e-09
2.400000e+02	2.600000e+02	3.571281e-07	1.313407e-09	1.313407e-09
2.600000e+02	2.800000e+02	2.823479e-07	1.160362e-09	1.160362e-09
2.800000e+02	3.000000e+02	2.252428e-07	1.042393e-09	1.042393e-09
3.000000e+02	3.200000e+02	1.777718e-07	8.745526e-10	8.745526e-10
3.200000e+02	3.400000e+02	1.422541e-07	7.976210e-10	7.976210e-10
3.400000e+02	3.600000e+02	1.131779e-07	7.201906e-10	7.201906e-10
3.600000e+02	3.800000e+02	8.812880e-08	6.266153e-10	6.266153e-10
3.800000e+02	4.000000e+02	6.420310e-08	5.214652e-10	5.214652e-10
4.000000e+02	4.200000e+02	4.370959e-08	4.350544e-10	4.350544e-10
4.200000e+02	4.400000e+02	3.147293e-08	3.581108e-10	3.581108e-10
4.400000e+02	4.600000e+02	2.262932e-08	3.305529e-10	3.305529e-10
4.600000e+02	4.800000e+02	1.708617e-08	2.561363e-10	2.561363e-10
4.800000e+02	5.000000e+02	1.268009e-08	2.505488e-10	2.505488e-10
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Path=WWW-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ScaledBy=3.26574128059214598e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.548330e-06	3.493198e-09	3.493198e-09
2.000000e+01	4.000000e+01	3.100337e-06	5.147210e-09	5.147210e-09
4.000000e+01	6.000000e+01	3.396943e-06	5.545564e-09	5.545564e-09
6.000000e+01	8.000000e+01	3.240853e-06	5.400762e-09	5.400762e-09
8.000000e+01	1.000000e+02	2.800840e-06	4.916643e-09	4.916643e-09
1.000000e+02	1.200000e+02	2.246010e-06	4.278820e-09	4.278820e-09
1.200000e+02	1.400000e+02	1.723325e-06	3.595450e-09	3.595450e-09
1.400000e+02	1.600000e+02	1.308734e-06	2.996641e-09	2.996641e-09
1.600000e+02	1.800000e+02	9.993170e-07	2.496997e-09	2.496997e-09
1.800000e+02	2.000000e+02	7.651760e-07	2.130783e-09	2.130783e-09
2.000000e+02	2.200000e+02	5.953725e-07	1.795533e-09	1.795533e-09
2.200000e+02	2.400000e+02	4.665648e-07	1.587157e-09	1.587157e-09
2.400000e+02	2.600000e+02	3.621050e-07	1.339021e-09	1.339021e-09
2.600000e+02	2.800000e+02	2.867063e-07	1.186498e-09	1.186498e-09
2.800000e+02	3.000000e+02	2.290119e-07	1.068591e-09	1.068591e-09
3.000000e+02	3.200000e+02	1.809763e-07	8.957557e-10	8.957557e-10
3.200000e+02	3.400000e+02	1.450651e-07	8.203842e-10	8.203842e-10
3.400000e+02	3.600000e+02	1.155338e-07	7.440533e-10	7.440533e-10
3.600000e+02	3.800000e+02	9.012340e-08	6.484013e-10	6.484013e-10
3.800000e+02	4.000000e+02	6.571980e-08	5.391275e-10	5.391275e-10
4.000000e+02	4.200000e+02	4.486926e-08	4.518192e-10	4.518192e-10
4.200000e+02	4.400000e+02	3.233916e-08	3.711842e-10	3.711842e-10
4.400000e+02	4.600000e+02	2.328795e-08	3.453136e-10	3.453136e-10
4.600000e+02	4.800000e+02	1.762950e-08	2.667004e-10	2.667004e-10
4.800000e+02	5.000000e+02	1.309138e-08	2.616989e-10	2.616989e-10
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Path=WWW-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ScaledBy=3.26573993128086657e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.734740e-06	3.921550e-09	3.921550e-09
2.000000e+01	4.000000e+01	3.476980e-06	5.778393e-09	5.778393e-09
4.000000e+01	6.000000e+01	3.816086e-06	6.218167e-09	6.218167e-09
6.000000e+01	8.000000e+01	3.647105e-06	6.059129e-09	6.059129e-09
8.000000e+01	1.000000e+02	3.157466e-06	5.517191e-09	5.517191e-09
1.000000e+02	1.200000e+02	2.536824e-06	4.804471e-09	4.804471e-09
1.200000e+02	1.400000e+02	1.949421e-06	4.035184e-09	4.035184e-09
1.400000e+02	1.600000e+02	1.481845e-06	3.360657e-09	3.360657e-09
1.600000e+02	1.800000e+02	1.132732e-06	2.802944e-09	2.802944e-09
1.800000e+02	2.000000e+02	8.683035e-07	2.389420e-09	2.389420e-09
2.000000e+02	2.200000e+02	6.760690e-07	2.013562e-09	2.013562e-09
2.200000e+02	2.400000e+02	5.302075e-07	1.775831e-09	1.775831e-09
2.400000e+02	2.600000e+02	4.119577e-07	1.499432e-09	1.499432e-09
2.600000e+02	2.800000e+02	3.264082e-07	1.326142e-09	1.326142e-09
2.800000e+02	3.000000e+02	2.608795e-07	1.189885e-09	1.189885e-09
3.000000e+02	3.200000e+02	2.063054e-07	1.004725e-09	1.004725e-09
3.200000e+02	3.400000e+02	1.654863e-07	9.174240e-10	9.174240e-10
3.400000e+02	3.600000e+02	1.318356e-07	8.260085e-10	8.260085e-10
3.600000e+02	3.800000e+02	1.027540e-07	7.198489e-10	7.198489e-10
3.800000e+02	4.000000e+02	7.497905e-08	6.011741e-10	6.011741e-10
4.000000e+02	4.200000e+02	5.101075e-08	5.005704e-10	5.005704e-10
4.200000e+02	4.400000e+02	3.676212e-08	4.142361e-10	4.142361e-10
4.400000e+02	4.600000e+02	2.644071e-08	3.788060e-10	3.788060e-10
4.600000e+02	4.800000e+02	1.994580e-08	2.958181e-10	2.958181e-10
4.800000e+02	5.000000e+02	1.480787e-08	2.861332e-10	2.861332e-10
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Path=WWW-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ScaledBy=3.26574193043262709e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.724441e-06	3.892600e-09	3.892600e-09
2.000000e+01	4.000000e+01	3.458892e-06	5.733511e-09	5.733511e-09
4.000000e+01	6.000000e+01	3.800607e-06	6.178183e-09	6.178183e-09
6.000000e+01	8.000000e+01	3.638109e-06	6.027620e-09	6.027620e-09
8.000000e+01	1.000000e+02	3.155445e-06	5.500523e-09	5.500523e-09
1.000000e+02	1.200000e+02	2.539959e-06	4.799917e-09	4.799917e-09
1.200000e+02	1.400000e+02	1.955871e-06	4.043984e-09	4.043984e-09
1.400000e+02	1.600000e+02	1.489982e-06	3.379729e-09	3.379729e-09
1.600000e+02	1.800000e+02	1.141239e-06	2.825358e-09	2.825358e-09
1.800000e+02	2.000000e+02	8.764235e-07	2.415861e-09	2.415861e-09
2.000000e+02	2.200000e+02	6.838005e-07	2.041479e-09	2.041479e-09
2.200000e+02	2.400000e+02	5.372235e-07	1.807037e-09	1.807037e-09
2.400000e+02	2.600000e+02	4.180755e-07	1.528423e-09	1.528423e-09
2.600000e+02	2.800000e+02	3.317861e-07	1.355785e-09	1.355785e-09
2.800000e+02	3.000000e+02	2.655448e-07	1.219370e-09	1.219370e-09
3.000000e+02	3.200000e+02	2.102857e-07	1.029034e-09	1.029034e-09
3.200000e+02	3.400000e+02	1.689887e-07	9.435396e-10	9.435396e-10
3.400000e+02	3.600000e+02	1.347796e-07	8.529418e-10	8.529418e-10
3.600000e+02	3.800000e+02	1.052412e-07	7.445247e-10	7.445247e-10
3.800000e+02	4.000000e+02	7.687800e-08	6.213560e-10	6.213560e-10
4.000000e+02	4.200000e+02	5.244835e-08	5.195505e-10	5.195505e-10
4.200000e+02	4.400000e+02	3.783859e-08	4.292838e-10	4.292838e-10
4.400000e+02	4.600000e+02	2.725727e-08	3.953917e-10	3.953917e-10
4.600000e+02	4.800000e+02	2.061441e-08	3.078957e-10	3.078957e-10
4.800000e+02	5.000000e+02	1.531416e-08	2.986579e-10	2.986579e-10
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=WWW-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ScaledBy=3.26574061994328354e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.562868e-06	3.475616e-09	3.475616e-09
2.000000e+01	4.000000e+01	3.104692e-06	5.105597e-09	5.105597e-09
4.000000e+01	6.000000e+01	3.364794e-06	5.462985e-09	5.462985e-09
6.000000e+01	8.000000e+01	3.173693e-06	5.289029e-09	5.289029e-09
8.000000e+01	1.000000e+02	2.710095e-06	4.780794e-09	4.780794e-09
1.000000e+02	1.200000e+02	2.146008e-06	4.133860e-09	4.133860e-09
1.200000e+02	1.400000e+02	1.626006e-06	3.435601e-09	3.435601e-09
1.400000e+02	1.600000e+02	1.219943e-06	2.837234e-09	2.837234e-09
1.600000e+02	1.800000e+02	9.205260e-07	2.344033e-09	2.344033e-09
1.800000e+02	2.000000e+02	6.962995e-07	1.982634e-09	1.982634e-09
2.000000e+02	2.200000e+02	5.348765e-07	1.654953e-09	1.654953e-09
2.200000e+02	2.400000e+02	4.141348e-07	1.449619e-09	1.449619e-09
2.400000e+02	2.600000e+02	3.173247e-07	1.210211e-09	1.210211e-09
2.600000e+02	2.800000e+02	2.479981e-07	1.061183e-09	1.061183e-09
2.800000e+02	3.000000e+02	1.959309e-07	9.542663e-10	9.542663e-10
3.000000e+02	3.200000e+02	1.529298e-07	7.871048e-10	7.871048e-10
3.200000e+02	3.400000e+02	1.208499e-07	7.147774e-10	7.147774e-10
3.400000e+02	3.600000e+02	9.528500e-08	6.459483e-10	6.459483e-10
3.600000e+02	3.800000e+02	7.348945e-08	5.580477e-10	5.580477e-10
3.800000e+02	4.000000e+02	5.306480e-08	4.600110e-10	4.600110e-10
4.000000e+02	4.200000e+02	3.598585e-08	3.845808e-10	3.845808e-10
4.200000e+02	4.400000e+02	2.578265e-08	3.125941e-10	3.125941e-10
4.400000e+02	4.600000e+02	1.840759e-08	2.944518e-10	2.944518e-10
4.600000e+02	4.800000e+02	1.385967e-08	2.221682e-10	2.221682e-10
4.800000e+02	5.000000e+02	1.024957e-08	2.246858e-10	2.246858e-10
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=WWW-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ScaledBy=3.26574053365341349e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.566076e-06	3.533712e-09	3.533712e-09
2.000000e+01	4.000000e+01	3.109261e-06	5.167260e-09	5.167260e-09
4.000000e+01	6.000000e+01	3.370610e-06	5.683999e-09	5.683999e-09
6.000000e+01	8.000000e+01	3.177716e-06	5.303980e-09	5.303980e-09
8.000000e+01	1.000000e+02	2.718793e-06	6.725441e-09	6.725441e-09
1.000000e+02	1.200000e+02	2.155016e-06	5.323180e-09	5.323180e-09
1.200000e+02	1.400000e+02	1.630112e-06	3.444059e-09	3.444059e-09
1.400000e+02	1.600000e+02	1.224817e-06	2.992346e-09	2.992346e-09
1.600000e+02	1.800000e+02	9.278185e-07	4.187843e-09	4.187843e-09
1.800000e+02	2.000000e+02	6.998730e-07	1.990313e-09	1.990313e-09
2.000000e+02	2.200000e+02	5.383155e-07	1.664518e-09	1.664518e-09
2.200000e+02	2.400000e+02	4.172942e-07	1.457374e-09	1.457374e-09
2.400000e+02	2.600000e+02	3.202418e-07	1.218161e-09	1.218161e-09
2.600000e+02	2.800000e+02	2.506499e-07	1.068180e-09	1.068180e-09
2.800000e+02	3.000000e+02	1.983441e-07	9.608370e-10	9.608370e-10
3.000000e+02	3.200000e+02	1.551354e-07	7.949604e-10	7.949604e-10
3.200000e+02	3.400000e+02	1.228408e-07	7.217247e-10	7.217247e-10
3.400000e+02	3.600000e+02	9.704405e-08	6.525228e-10	6.525228e-10
3.600000e+02	3.800000e+02	7.499100e-08	5.642477e-10	5.642477e-10
3.800000e+02	4.000000e+02	5.426115e-08	4.658347e-10	4.658347e-10
4.000000e+02	4.200000e+02	3.685501e-08	3.896683e-10	3.896683e-10
4.200000e+02	4.400000e+02	2.644470e-08	3.172292e-10	3.172292e-10
4.400000e+02	4.600000e+02	1.891742e-08	2.981841e-10	2.981841e-10
4.600000e+02	4.800000e+02	1.426143e-08	2.258235e-10	2.258235e-10
4.800000e+02	5.000000e+02	1.056260e-08	2.274796e-10	2.274796e-10
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
Path=WWW-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
ScaledBy=3.26574178115002569e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.560910e-06	3.482951e-09	3.482951e-09
2.000000e+01	4.000000e+01	3.106782e-06	5.121823e-09	5.121823e-09
4.000000e+01	6.000000e+01	3.375012e-06	5.487294e-09	5.487294e-09
6.000000e+01	8.000000e+01	3.190602e-06	5.318021e-09	5.318021e-09
8.000000e+01	1.000000e+02	2.730865e-06	4.812423e-09	4.812423e-09
1.000000e+02	1.200000e+02	2.167642e-06	4.164998e-09	4.164998e-09
1.200000e+02	1.400000e+02	1.646261e-06	3.468340e-09	3.468340e-09
1.400000e+02	1.600000e+02	1.237866e-06	2.868091e-09	2.868091e-09
1.600000e+02	1.800000e+02	9.360690e-07	2.372703e-09	2.372703e-09
1.800000e+02	2.000000e+02	7.097110e-07	2.009672e-09	2.009672e-09
2.000000e+02	2.200000e+02	5.464955e-07	1.679892e-09	1.679892e-09
2.200000e+02	2.400000e+02	4.241150e-07	1.473173e-09	1.473173e-09
2.400000e+02	2.600000e+02	3.258204e-07	1.232364e-09	1.232364e-09
2.600000e+02	2.800000e+02	2.553271e-07	1.082485e-09	1.082485e-09
2.800000e+02	3.000000e+02	2.021847e-07	9.730856e-10	9.730856e-10
3.000000e+02	3.200000e+02	1.582426e-07	8.060350e-10	8.060350e-10
3.200000e+02	3.400000e+02	1.254119e-07	7.322817e-10	7.322817e-10
3.400000e+02	3.600000e+02	9.909930e-08	6.618701e-10	6.618701e-10
3.600000e+02	3.800000e+02	7.664360e-08	5.728490e-10	5.728490e-10
3.800000e+02	4.000000e+02	5.543610e-08	4.729633e-10	4.729633e-10
4.000000e+02	4.200000e+02	3.765147e-08	3.952312e-10	3.952312e-10
4.200000e+02	4.400000e+02	2.700507e-08	3.223269e-10	3.223269e-10
4.400000e+02	4.600000e+02	1.932643e-08	3.021244e-10	3.021244e-10
4.600000e+02	4.800000e+02	1.457070e-08	2.295650e-10	2.295650e-10
4.800000e+02	5.000000e+02	1.078235e-08	2.301328e-10	2.301328e-10
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Path=WWW-QCDEW[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ScaledBy=3.26574186406980425e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.525972e-06	3.707936e-09	3.707936e-09
2.000000e+01	4.000000e+01	3.055098e-06	5.578817e-09	5.578817e-09
4.000000e+01	6.000000e+01	3.315094e-06	5.944071e-09	5.944071e-09
6.000000e+01	8.000000e+01	3.130485e-06	5.649529e-09	5.649529e-09
8.000000e+01	1.000000e+02	2.690317e-06	6.328226e-09	6.328226e-09
1.000000e+02	1.200000e+02	2.134670e-06	4.420940e-09	4.420940e-09
1.200000e+02	1.400000e+02	1.622458e-06	3.631366e-09	3.631366e-09
1.400000e+02	1.600000e+02	1.221979e-06	3.023351e-09	3.023351e-09
1.600000e+02	1.800000e+02	9.233910e-07	2.422642e-09	2.422642e-09
1.800000e+02	2.000000e+02	7.027915e-07	2.091893e-09	2.091893e-09
2.000000e+02	2.200000e+02	5.406205e-07	1.703102e-09	1.703102e-09
2.200000e+02	2.400000e+02	4.226533e-07	1.513774e-09	1.513774e-09
2.400000e+02	2.600000e+02	3.262178e-07	1.287535e-09	1.287535e-09
2.600000e+02	2.800000e+02	2.558478e-07	1.085776e-09	1.085776e-09
2.800000e+02	3.000000e+02	2.027044e-07	9.622582e-10	9.622582e-10
3.000000e+02	3.200000e+02	1.599338e-07	8.310110e-10	8.310110e-10
3.200000e+02	3.400000e+02	1.277561e-07	7.430818e-10	7.430818e-10
3.400000e+02	3.600000e+02	1.013041e-07	6.650073e-10	6.650073e-10
3.600000e+02	3.800000e+02	7.830250e-08	5.812878e-10	5.812878e-10
3.800000e+02	4.000000e+02	5.722880e-08	4.826706e-10	4.826706e-10
4.000000e+02	4.200000e+02	3.869576e-08	3.964714e-10	3.964714e-10
4.200000e+02	4.400000e+02	2.797153e-08	3.320996e-10	3.320996e-10
4.400000e+02	4.600000e+02	1.989846e-08	2.816064e-10	2.816064e-10
4.600000e+02	4.800000e+02	1.510743e-08	2.399746e-10	2.399746e-10
4.800000e+02	5.000000e+02	1.105355e-08	2.275449e-10	2.275449e-10
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Path=WWW-QCDEW[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ScaledBy=3.26574174270495332e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.497058e-06	3.442369e-09	3.442369e-09
2.000000e+01	4.000000e+01	2.998884e-06	5.083220e-09	5.083220e-09
4.000000e+01	6.000000e+01	3.262076e-06	5.474635e-09	5.474635e-09
6.000000e+01	8.000000e+01	3.094535e-06	5.306272e-09	5.306272e-09
8.000000e+01	1.000000e+02	2.661242e-06	4.825036e-09	4.825036e-09
1.000000e+02	1.200000e+02	2.121243e-06	4.166277e-09	4.166277e-09
1.200000e+02	1.400000e+02	1.616138e-06	3.469261e-09	3.469261e-09
1.400000e+02	1.600000e+02	1.220384e-06	2.881001e-09	2.881001e-09
1.600000e+02	1.800000e+02	9.254335e-07	2.378210e-09	2.378210e-09
1.800000e+02	2.000000e+02	7.041530e-07	2.016657e-09	2.016657e-09
2.000000e+02	2.200000e+02	5.434895e-07	1.677643e-09	1.677643e-09
2.200000e+02	2.400000e+02	4.246851e-07	1.485547e-09	1.485547e-09
2.400000e+02	2.600000e+02	3.284192e-07	1.260234e-09	1.260234e-09
2.600000e+02	2.800000e+02	2.583282e-07	1.088742e-09	1.088742e-09
2.800000e+02	3.000000e+02	2.050432e-07	9.735306e-10	9.735306e-10
3.000000e+02	3.200000e+02	1.615591e-07	8.245923e-10	8.245923e-10
3.200000e+02	3.400000e+02	1.294051e-07	7.453073e-10	7.453073e-10
3.400000e+02	3.600000e+02	1.026347e-07	6.715225e-10	6.715225e-10
3.600000e+02	3.800000e+02	7.948425e-08	5.853364e-10	5.853364e-10
3.800000e+02	4.000000e+02	5.821375e-08	4.933957e-10	4.933957e-10
4.000000e+02	4.200000e+02	3.944186e-08	4.075635e-10	4.075635e-10
4.200000e+02	4.400000e+02	2.852913e-08	3.383940e-10	3.383940e-10
4.400000e+02	4.600000e+02	2.035361e-08	2.908415e-10	2.908415e-10
4.600000e+02	4.800000e+02	1.543238e-08	2.441895e-10	2.441895e-10
4.800000e+02	5.000000e+02	1.130681e-08	2.320372e-10	2.320372e-10
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Path=WWW-QCDEW[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ScaledBy=3.26574375327710336e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.587578e-06	3.742816e-09	3.742816e-09
2.000000e+01	4.000000e+01	3.174110e-06	5.576253e-09	5.576253e-09
4.000000e+01	6.000000e+01	3.465522e-06	5.961436e-09	5.961436e-09
6.000000e+01	8.000000e+01	3.286833e-06	5.695634e-09	5.695634e-09
8.000000e+01	1.000000e+02	2.833177e-06	6.211224e-09	6.211224e-09
1.000000e+02	1.200000e+02	2.258157e-06	4.502880e-09	4.502880e-09
1.200000e+02	1.400000e+02	1.724615e-06	3.707168e-09	3.707168e-09
1.400000e+02	1.600000e+02	1.303451e-06	3.081154e-09	3.081154e-09
1.600000e+02	1.800000e+02	9.905705e-07	2.510563e-09	2.510563e-09
1.800000e+02	2.000000e+02	7.567350e-07	2.157441e-09	2.157441e-09
2.000000e+02	2.200000e+02	5.858295e-07	1.782405e-09	1.782405e-09
2.200000e+02	2.400000e+02	4.585278e-07	1.574746e-09	1.574746e-09
2.400000e+02	2.600000e+02	3.545217e-07	1.328370e-09	1.328370e-09
2.600000e+02	2.800000e+02	2.795364e-07	1.150071e-09	1.150071e-09
2.800000e+02	3.000000e+02	2.225745e-07	1.023409e-09	1.023409e-09
3.000000e+02	3.200000e+02	1.758549e-07	8.738757e-10	8.738757e-10
3.200000e+02	3.400000e+02	1.404348e-07	7.912144e-10	7.912144e-10
3.400000e+02	3.600000e+02	1.116085e-07	7.092551e-10	7.092551e-10
3.600000e+02	3.800000e+02	8.675630e-08	6.192255e-10	6.192255e-10
3.800000e+02	4.000000e+02	6.307930e-08	5.085865e-10	5.085865e-10
4.000000e+02	4.200000e+02	4.284810e-08	4.227642e-10	4.227642e-10
4.200000e+02	4.400000e+02	3.084980e-08	3.511134e-10	3.511134e-10
4.400000e+02	4.600000e+02	2.210454e-08	3.158257e-10	3.158257e-10
4.600000e+02	4.800000e+02	1.669864e-08	2.497432e-10	2.497432e-10
4.800000e+02	5.000000e+02	1.238577e-08	2.458883e-10	2.458883e-10
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
Path=WWW-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
ScaledBy=3.26574180008340926e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.558014e-06	3.520527e-09	3.520527e-09
2.000000e+01	4.000000e+01	3.117376e-06	5.189330e-09	5.189330e-09
4.000000e+01	6.000000e+01	3.411660e-06	5.582826e-09	5.582826e-09
6.000000e+01	8.000000e+01	3.249720e-06	5.430062e-09	5.430062e-09
8.000000e+01	1.000000e+02	2.803422e-06	4.932199e-09	4.932199e-09
1.000000e+02	1.200000e+02	2.243953e-06	4.283192e-09	4.283192e-09
1.200000e+02	1.400000e+02	1.718276e-06	3.587603e-09	3.587603e-09
1.400000e+02	1.600000e+02	1.302134e-06	2.979448e-09	2.979448e-09
1.600000e+02	1.800000e+02	9.923655e-07	2.477024e-09	2.477024e-09
1.800000e+02	2.000000e+02	7.585345e-07	2.107220e-09	2.107220e-09
2.000000e+02	2.200000e+02	5.890400e-07	1.770763e-09	1.770763e-09
2.200000e+02	2.400000e+02	4.608351e-07	1.559470e-09	1.559470e-09
2.400000e+02	2.600000e+02	3.571281e-07	1.313407e-09	1.313407e-09
2.600000e+02	2.800000e+02	2.823479e-07	1.160362e-09	1.160362e-09
2.800000e+02	3.000000e+02	2.252428e-07	1.042393e-09	1.042393e-09
3.000000e+02	3.200000e+02	1.777718e-07	8.745526e-10	8.745526e-10
3.200000e+02	3.400000e+02	1.422541e-07	7.976210e-10	7.976210e-10
3.400000e+02	3.600000e+02	1.131779e-07	7.201906e-10	7.201906e-10
3.600000e+02	3.800000e+02	8.812880e-08	6.266153e-10	6.266153e-10
3.800000e+02	4.000000e+02	6.420310e-08	5.214652e-10	5.214652e-10
4.000000e+02	4.200000e+02	4.370959e-08	4.350544e-10	4.350544e-10
4.200000e+02	4.400000e+02	3.147293e-08	3.581108e-10	3.581108e-10
4.400000e+02	4.600000e+02	2.262932e-08	3.305529e-10	3.305529e-10
4.600000e+02	4.800000e+02	1.708617e-08	2.561363e-10	2.561363e-10
4.800000e+02	5.000000e+02	1.268009e-08	2.505488e-10	2.505488e-10
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Path=WWW-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ScaledBy=3.26574189979116835e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.528316e-06	7.257601e-09	7.257601e-09
2.000000e+01	4.000000e+01	3.058417e-06	9.943719e-09	9.943719e-09
4.000000e+01	6.000000e+01	3.341303e-06	1.306901e-08	1.306901e-08
6.000000e+01	8.000000e+01	3.204957e-06	6.557677e-09	6.557677e-09
8.000000e+01	1.000000e+02	2.769622e-06	5.788044e-09	5.788044e-09
1.000000e+02	1.200000e+02	2.236259e-06	5.910552e-09	5.910552e-09
1.200000e+02	1.400000e+02	1.713050e-06	4.334949e-09	4.334949e-09
1.400000e+02	1.600000e+02	1.296650e-06	3.881853e-09	3.881853e-09
1.600000e+02	1.800000e+02	9.964905e-07	4.097489e-09	4.097489e-09
1.800000e+02	2.000000e+02	7.600560e-07	2.466522e-09	2.466522e-09
2.000000e+02	2.200000e+02	5.926010e-07	1.983581e-09	1.983581e-09
2.200000e+02	2.400000e+02	4.602360e-07	5.833952e-09	5.833952e-09
2.400000e+02	2.600000e+02	3.606040e-07	1.423534e-09	1.423534e-09
2.600000e+02	2.800000e+02	2.878511e-07	2.770434e-09	2.770434e-09
2.800000e+02	3.000000e+02	2.282229e-07	1.108800e-09	1.108800e-09
3.000000e+02	3.200000e+02	1.800451e-07	9.092805e-10	9.092805e-10
3.200000e+02	3.400000e+02	1.441796e-07	8.275859e-10	8.275859e-10
3.400000e+02	3.600000e+02	1.151657e-07	7.523806e-10	7.523806e-10
3.600000e+02	3.800000e+02	8.962795e-08	6.518297e-10	6.518297e-10
3.800000e+02	4.000000e+02	6.542660e-08	5.465746e-10	5.465746e-10
4.000000e+02	4.200000e+02	4.468253e-08	4.569360e-10	4.569360e-10
4.200000e+02	4.400000e+02	3.219593e-08	3.743932e-10	3.743932e-10
4.400000e+02	4.600000e+02	2.316294e-08	3.529233e-10	3.529233e-10
4.600000e+02	4.800000e+02	1.756481e-08	2.693624e-10	2.693624e-10
4.800000e+02	5.000000e+02	1.302050e-08	2.605043e-10	2.605043e-10
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Path=WWW-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ScaledBy=3.26574243196275732e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.747721e-06	4.680452e-09	4.680452e-09
2.000000e+01	4.000000e+01	3.513542e-06	6.852414e-09	6.852414e-09
4.000000e+01	6.000000e+01	3.843833e-06	7.591507e-09	7.591507e-09
6.000000e+01	8.000000e+01	3.674124e-06	7.329731e-09	7.329731e-09
8.000000e+01	1.000000e+02	3.187303e-06	6.637162e-09	6.637162e-09
1.000000e+02	1.200000e+02	2.558687e-06	5.731810e-09	5.731810e-09
1.200000e+02	1.400000e+02	1.968498e-06	4.828374e-09	4.828374e-09
1.400000e+02	1.600000e+02	1.496761e-06	4.071391e-09	4.071391e-09
1.600000e+02	1.800000e+02	1.142269e-06	3.284844e-09	3.284844e-09
1.800000e+02	2.000000e+02	8.782955e-07	2.872374e-09	2.872374e-09
2.000000e+02	2.200000e+02	6.793885e-07	2.358768e-09	2.358768e-09
2.200000e+02	2.400000e+02	5.357040e-07	2.103042e-09	2.103042e-09
2.400000e+02	2.600000e+02	4.168483e-07	1.826756e-09	1.826756e-09
2.600000e+02	2.800000e+02	3.292450e-07	1.567768e-09	1.567768e-09
2.800000e+02	3.000000e+02	2.615318e-07	1.379129e-09	1.379129e-09
3.000000e+02	3.200000e+02	2.081697e-07	1.195532e-09	1.195532e-09
3.200000e+02	3.400000e+02	1.676386e-07	1.067229e-09	1.067229e-09
3.400000e+02	3.600000e+02	1.334772e-07	9.581219e-10	9.581219e-10
3.600000e+02	3.800000e+02	1.025530e-07	8.204473e-10	8.204473e-10
3.800000e+02	4.000000e+02	7.598035e-08	7.020919e-10	7.020919e-10
4.000000e+02	4.200000e+02	5.107400e-08	5.690734e-10	5.690734e-10
4.200000e+02	4.400000e+02	3.720306e-08	4.951532e-10	4.951532e-10
4.400000e+02	4.600000e+02	2.627169e-08	4.156039e-10	4.156039e-10
4.600000e+02	4.800000e+02	2.042851e-08	3.649049e-10	3.649049e-10
4.800000e+02	5.000000e+02	1.476392e-08	3.407473e-10	3.407473e-10
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Path=WWW-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ScaledBy=3.26574194331495856e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.708424e-06	7.413621e-09	7.413621e-09
2.000000e+01	4.000000e+01	3.435479e-06	1.163908e-08	1.163908e-08
4.000000e+01	6.000000e+01	3.760283e-06	9.700557e-09	9.700557e-09
6.000000e+01	8.000000e+01	3.611274e-06	8.621924e-09	8.621924e-09
8.000000e+01	1.000000e+02	3.138414e-06	6.509362e-09	6.509362e-09
1.000000e+02	1.200000e+02	2.541828e-06	6.194699e-09	6.194699e-09
1.200000e+02	1.400000e+02	1.950631e-06	4.688414e-09	4.688414e-09
1.400000e+02	1.600000e+02	1.489464e-06	4.252232e-09	4.252232e-09
1.600000e+02	1.800000e+02	1.144347e-06	3.500876e-09	3.500876e-09
1.800000e+02	2.000000e+02	8.769705e-07	2.753431e-09	2.753431e-09
2.000000e+02	2.200000e+02	6.820785e-07	2.249215e-09	2.249215e-09
2.200000e+02	2.400000e+02	5.373820e-07	2.047646e-09	2.047646e-09
2.400000e+02	2.600000e+02	4.195815e-07	1.771214e-09	1.771214e-09
2.600000e+02	2.800000e+02	3.366550e-07	4.789376e-09	4.789376e-09
2.800000e+02	3.000000e+02	2.652344e-07	1.376675e-09	1.376675e-09
3.000000e+02	3.200000e+02	2.100148e-07	1.139859e-09	1.139859e-09
3.200000e+02	3.400000e+02	1.694104e-07	1.025099e-09	1.025099e-09
3.400000e+02	3.600000e+02	1.353696e-07	9.390744e-10	9.390744e-10
3.600000e+02	3.800000e+02	1.046464e-07	8.183250e-10	8.183250e-10
3.800000e+02	4.000000e+02	7.749995e-08	7.104968e-10	7.104968e-10
4.000000e+02	4.200000e+02	5.251805e-08	5.635262e-10	5.635262e-10
4.200000e+02	4.400000e+02	3.828555e-08	4.871402e-10	4.871402e-10
4.400000e+02	4.600000e+02	2.714346e-08	4.111920e-10	4.111920e-10
4.600000e+02	4.800000e+02	2.074736e-08	3.497652e-10	3.497652e-10
4.800000e+02	5.000000e+02	1.516779e-08	3.219655e-10	3.219655e-10
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Path=WWW-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ScaledBy=3.26574109365746131e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.502500e-06	3.376779e-09	3.376779e-09
2.000000e+01	4.000000e+01	2.998321e-06	4.984184e-09	4.984184e-09
4.000000e+01	6.000000e+01	3.267338e-06	5.353483e-09	5.353483e-09
6.000000e+01	8.000000e+01	3.096009e-06	5.189444e-09	5.189444e-09
8.000000e+01	1.000000e+02	2.654902e-06	4.688317e-09	4.688317e-09
1.000000e+02	1.200000e+02	2.111556e-06	4.047435e-09	4.047435e-09
1.200000e+02	1.400000e+02	1.606433e-06	3.365016e-09	3.365016e-09
1.400000e+02	1.600000e+02	1.209659e-06	2.773697e-09	2.773697e-09
1.600000e+02	1.800000e+02	9.163780e-07	2.291370e-09	2.291370e-09
1.800000e+02	2.000000e+02	6.966430e-07	1.935967e-09	1.935967e-09
2.000000e+02	2.200000e+02	5.380275e-07	1.617299e-09	1.617299e-09
2.200000e+02	2.400000e+02	4.188314e-07	1.414149e-09	1.414149e-09
2.400000e+02	2.600000e+02	3.230801e-07	1.186069e-09	1.186069e-09
2.600000e+02	2.800000e+02	2.543300e-07	1.042228e-09	1.042228e-09
2.800000e+02	3.000000e+02	2.021071e-07	9.329447e-10	9.329447e-10
3.000000e+02	3.200000e+02	1.589171e-07	7.805959e-10	7.805959e-10
3.200000e+02	3.400000e+02	1.265866e-07	7.064075e-10	7.064075e-10
3.400000e+02	3.600000e+02	1.004086e-07	6.357606e-10	6.357606e-10
3.600000e+02	3.800000e+02	7.791210e-08	5.513007e-10	5.513007e-10
3.800000e+02	4.000000e+02	5.658720e-08	4.579388e-10	4.579388e-10
4.000000e+02	4.200000e+02	3.838670e-08	3.805577e-10	3.805577e-10
4.200000e+02	4.400000e+02	2.757275e-08	3.127395e-10	3.127395e-10
4.400000e+02	4.600000e+02	1.977528e-08	2.875669e-10	2.875669e-10
4.600000e+02	4.800000e+02	1.488546e-08	2.225326e-10	2.225326e-10
4.800000e+02	5.000000e+02	1.103299e-08	2.181743e-10	2.181743e-10
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Path=WWW-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ScaledBy=3.26574066073350756e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.492651e-06	3.347523e-09	3.347523e-09
2.000000e+01	4.000000e+01	2.980610e-06	4.939208e-09	4.939208e-09
4.000000e+01	6.000000e+01	3.251244e-06	5.311619e-09	5.311619e-09
6.000000e+01	8.000000e+01	3.084960e-06	5.155107e-09	5.155107e-09
8.000000e+01	1.000000e+02	2.649558e-06	4.666802e-09	4.666802e-09
1.000000e+02	1.200000e+02	2.110639e-06	4.036648e-09	4.036648e-09
1.200000e+02	1.400000e+02	1.608546e-06	3.365746e-09	3.365746e-09
1.400000e+02	1.600000e+02	1.213501e-06	2.783198e-09	2.783198e-09
1.600000e+02	1.800000e+02	9.208225e-07	2.303844e-09	2.303844e-09
1.800000e+02	2.000000e+02	7.010585e-07	1.952181e-09	1.952181e-09
2.000000e+02	2.200000e+02	5.423585e-07	1.634722e-09	1.634722e-09
2.200000e+02	2.400000e+02	4.228028e-07	1.434342e-09	1.434342e-09
2.400000e+02	2.600000e+02	3.265423e-07	1.204752e-09	1.204752e-09
2.600000e+02	2.800000e+02	2.573748e-07	1.061452e-09	1.061452e-09
2.800000e+02	3.000000e+02	2.047479e-07	9.525572e-10	9.525572e-10
3.000000e+02	3.200000e+02	1.611611e-07	7.960088e-10	7.960088e-10
3.200000e+02	3.400000e+02	1.285578e-07	7.233614e-10	7.233614e-10
3.400000e+02	3.600000e+02	1.020601e-07	6.536331e-10	6.536331e-10
3.600000e+02	3.800000e+02	7.931870e-08	5.676482e-10	5.676482e-10
3.800000e+02	4.000000e+02	5.765435e-08	4.710812e-10	4.710812e-10
4.000000e+02	4.200000e+02	3.921284e-08	3.930343e-10	3.930343e-10
4.200000e+02	4.400000e+02	2.818994e-08	3.223467e-10	3.223467e-10
4.400000e+02	4.600000e+02	2.024521e-08	2.987469e-10	2.987469e-10
4.600000e+02	4.800000e+02	1.527674e-08	2.303742e-10	2.303742e-10
4.800000e+02	5.000000e+02	1.132873e-08	2.267233e-10	2.267233e-10
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Path=WWW-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ScaledBy=3.26574254719221629e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.567358e-06	3.547584e-09	3.547584e-09
2.000000e+01	4.000000e+01	3.134195e-06	5.231181e-09	5.231181e-09
4.000000e+01	6.000000e+01	3.426943e-06	5.621088e-09	5.621088e-09
6.000000e+01	8.000000e+01	3.260035e-06	5.461161e-09	5.461161e-09
8.000000e+01	1.000000e+02	2.808100e-06	4.950770e-09	4.950770e-09
1.000000e+02	1.200000e+02	2.244250e-06	4.291388e-09	4.291388e-09
1.200000e+02	1.400000e+02	1.715550e-06	3.584442e-09	3.584442e-09
1.400000e+02	1.600000e+02	1.297666e-06	2.967566e-09	2.967566e-09
1.600000e+02	1.800000e+02	9.873045e-07	2.462326e-09	2.462326e-09
1.800000e+02	2.000000e+02	7.535285e-07	2.088766e-09	2.088766e-09
2.000000e+02	2.200000e+02	5.841385e-07	1.751161e-09	1.751161e-09
2.200000e+02	2.400000e+02	4.563275e-07	1.536962e-09	1.536962e-09
2.400000e+02	2.600000e+02	3.531840e-07	1.292602e-09	1.292602e-09
2.600000e+02	2.800000e+02	2.788630e-07	1.138962e-09	1.138962e-09
2.800000e+02	3.000000e+02	2.222075e-07	1.020708e-09	1.020708e-09
3.000000e+02	3.200000e+02	1.751810e-07	8.573239e-10	8.573239e-10
3.200000e+02	3.400000e+02	1.399678e-07	7.787395e-10	7.787395e-10
3.400000e+02	3.600000e+02	1.112546e-07	7.004675e-10	7.004675e-10
3.600000e+02	3.800000e+02	8.648965e-08	6.085427e-10	6.085427e-10
3.800000e+02	4.000000e+02	6.295335e-08	5.068607e-10	5.068607e-10
4.000000e+02	4.200000e+02	4.274690e-08	4.212489e-10	4.212489e-10
4.200000e+02	4.400000e+02	3.075126e-08	3.473666e-10	3.473666e-10
4.400000e+02	4.600000e+02	2.207995e-08	3.182500e-10	3.182500e-10
4.600000e+02	4.800000e+02	1.663051e-08	2.474054e-10	2.474054e-10
4.800000e+02	5.000000e+02	1.233524e-08	2.411449e-10	2.411449e-10
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=WWW-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=3.26574180008340926e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.558014e-06	3.520527e-09	3.520527e-09
2.000000e+01	4.000000e+01	3.117376e-06	5.189330e-09	5.189330e-09
4.000000e+01	6.000000e+01	3.411660e-06	5.582826e-09	5.582826e-09
6.000000e+01	8.000000e+01	3.249720e-06	5.430062e-09	5.430062e-09
8.000000e+01	1.000000e+02	2.803422e-06	4.932199e-09	4.932199e-09
1.000000e+02	1.200000e+02	2.243953e-06	4.283192e-09	4.283192e-09
1.200000e+02	1.400000e+02	1.718276e-06	3.587603e-09	3.587603e-09
1.400000e+02	1.600000e+02	1.302134e-06	2.979448e-09	2.979448e-09
1.600000e+02	1.800000e+02	9.923655e-07	2.477024e-09	2.477024e-09
1.800000e+02	2.000000e+02	7.585345e-07	2.107220e-09	2.107220e-09
2.000000e+02	2.200000e+02	5.890400e-07	1.770763e-09	1.770763e-09
2.200000e+02	2.400000e+02	4.608351e-07	1.559470e-09	1.559470e-09
2.400000e+02	2.600000e+02	3.571281e-07	1.313407e-09	1.313407e-09
2.600000e+02	2.800000e+02	2.823479e-07	1.160362e-09	1.160362e-09
2.800000e+02	3.000000e+02	2.252428e-07	1.042393e-09	1.042393e-09
3.000000e+02	3.200000e+02	1.777718e-07	8.745526e-10	8.745526e-10
3.200000e+02	3.400000e+02	1.422541e-07	7.976210e-10	7.976210e-10
3.400000e+02	3.600000e+02	1.131779e-07	7.201906e-10	7.201906e-10
3.600000e+02	3.800000e+02	8.812880e-08	6.266153e-10	6.266153e-10
3.800000e+02	4.000000e+02	6.420310e-08	5.214652e-10	5.214652e-10
4.000000e+02	4.200000e+02	4.370959e-08	4.350544e-10	4.350544e-10
4.200000e+02	4.400000e+02	3.147293e-08	3.581108e-10	3.581108e-10
4.400000e+02	4.600000e+02	2.262932e-08	3.305529e-10	3.305529e-10
4.600000e+02	4.800000e+02	1.708617e-08	2.561363e-10	2.561363e-10
4.800000e+02	5.000000e+02	1.268009e-08	2.505488e-10	2.505488e-10
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Path=WWW-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ScaledBy=3.26574128059214598e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.548330e-06	3.493198e-09	3.493198e-09
2.000000e+01	4.000000e+01	3.100337e-06	5.147210e-09	5.147210e-09
4.000000e+01	6.000000e+01	3.396943e-06	5.545564e-09	5.545564e-09
6.000000e+01	8.000000e+01	3.240853e-06	5.400762e-09	5.400762e-09
8.000000e+01	1.000000e+02	2.800840e-06	4.916643e-09	4.916643e-09
1.000000e+02	1.200000e+02	2.246010e-06	4.278820e-09	4.278820e-09
1.200000e+02	1.400000e+02	1.723325e-06	3.595450e-09	3.595450e-09
1.400000e+02	1.600000e+02	1.308734e-06	2.996641e-09	2.996641e-09
1.600000e+02	1.800000e+02	9.993170e-07	2.496997e-09	2.496997e-09
1.800000e+02	2.000000e+02	7.651760e-07	2.130783e-09	2.130783e-09
2.000000e+02	2.200000e+02	5.953725e-07	1.795533e-09	1.795533e-09
2.200000e+02	2.400000e+02	4.665648e-07	1.587157e-09	1.587157e-09
2.400000e+02	2.600000e+02	3.621050e-07	1.339021e-09	1.339021e-09
2.600000e+02	2.800000e+02	2.867063e-07	1.186498e-09	1.186498e-09
2.800000e+02	3.000000e+02	2.290119e-07	1.068591e-09	1.068591e-09
3.000000e+02	3.200000e+02	1.809763e-07	8.957557e-10	8.957557e-10
3.200000e+02	3.400000e+02	1.450651e-07	8.203842e-10	8.203842e-10
3.400000e+02	3.600000e+02	1.155338e-07	7.440533e-10	7.440533e-10
3.600000e+02	3.800000e+02	9.012340e-08	6.484013e-10	6.484013e-10
3.800000e+02	4.000000e+02	6.571980e-08	5.391275e-10	5.391275e-10
4.000000e+02	4.200000e+02	4.486926e-08	4.518192e-10	4.518192e-10
4.200000e+02	4.400000e+02	3.233916e-08	3.711842e-10	3.711842e-10
4.400000e+02	4.600000e+02	2.328795e-08	3.453136e-10	3.453136e-10
4.600000e+02	4.800000e+02	1.762950e-08	2.667004e-10	2.667004e-10
4.800000e+02	5.000000e+02	1.309138e-08	2.616989e-10	2.616989e-10
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Path=WWW-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ScaledBy=3.26573993128086657e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.734740e-06	3.921550e-09	3.921550e-09
2.000000e+01	4.000000e+01	3.476980e-06	5.778393e-09	5.778393e-09
4.000000e+01	6.000000e+01	3.816086e-06	6.218167e-09	6.218167e-09
6.000000e+01	8.000000e+01	3.647105e-06	6.059129e-09	6.059129e-09
8.000000e+01	1.000000e+02	3.157466e-06	5.517191e-09	5.517191e-09
1.000000e+02	1.200000e+02	2.536824e-06	4.804471e-09	4.804471e-09
1.200000e+02	1.400000e+02	1.949421e-06	4.035184e-09	4.035184e-09
1.400000e+02	1.600000e+02	1.481845e-06	3.360657e-09	3.360657e-09
1.600000e+02	1.800000e+02	1.132732e-06	2.802944e-09	2.802944e-09
1.800000e+02	2.000000e+02	8.683035e-07	2.389420e-09	2.389420e-09
2.000000e+02	2.200000e+02	6.760690e-07	2.013562e-09	2.013562e-09
2.200000e+02	2.400000e+02	5.302075e-07	1.775831e-09	1.775831e-09
2.400000e+02	2.600000e+02	4.119577e-07	1.499432e-09	1.499432e-09
2.600000e+02	2.800000e+02	3.264082e-07	1.326142e-09	1.326142e-09
2.800000e+02	3.000000e+02	2.608795e-07	1.189885e-09	1.189885e-09
3.000000e+02	3.200000e+02	2.063054e-07	1.004725e-09	1.004725e-09
3.200000e+02	3.400000e+02	1.654863e-07	9.174240e-10	9.174240e-10
3.400000e+02	3.600000e+02	1.318356e-07	8.260085e-10	8.260085e-10
3.600000e+02	3.800000e+02	1.027540e-07	7.198489e-10	7.198489e-10
3.800000e+02	4.000000e+02	7.497905e-08	6.011741e-10	6.011741e-10
4.000000e+02	4.200000e+02	5.101075e-08	5.005704e-10	5.005704e-10
4.200000e+02	4.400000e+02	3.676212e-08	4.142361e-10	4.142361e-10
4.400000e+02	4.600000e+02	2.644071e-08	3.788060e-10	3.788060e-10
4.600000e+02	4.800000e+02	1.994580e-08	2.958181e-10	2.958181e-10
4.800000e+02	5.000000e+02	1.480787e-08	2.861332e-10	2.861332e-10
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Path=WWW-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ScaledBy=3.26574193043262709e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.724441e-06	3.892600e-09	3.892600e-09
2.000000e+01	4.000000e+01	3.458892e-06	5.733511e-09	5.733511e-09
4.000000e+01	6.000000e+01	3.800607e-06	6.178183e-09	6.178183e-09
6.000000e+01	8.000000e+01	3.638109e-06	6.027620e-09	6.027620e-09
8.000000e+01	1.000000e+02	3.155445e-06	5.500523e-09	5.500523e-09
1.000000e+02	1.200000e+02	2.539959e-06	4.799917e-09	4.799917e-09
1.200000e+02	1.400000e+02	1.955871e-06	4.043984e-09	4.043984e-09
1.400000e+02	1.600000e+02	1.489982e-06	3.379729e-09	3.379729e-09
1.600000e+02	1.800000e+02	1.141239e-06	2.825358e-09	2.825358e-09
1.800000e+02	2.000000e+02	8.764235e-07	2.415861e-09	2.415861e-09
2.000000e+02	2.200000e+02	6.838005e-07	2.041479e-09	2.041479e-09
2.200000e+02	2.400000e+02	5.372235e-07	1.807037e-09	1.807037e-09
2.400000e+02	2.600000e+02	4.180755e-07	1.528423e-09	1.528423e-09
2.600000e+02	2.800000e+02	3.317861e-07	1.355785e-09	1.355785e-09
2.800000e+02	3.000000e+02	2.655448e-07	1.219370e-09	1.219370e-09
3.000000e+02	3.200000e+02	2.102857e-07	1.029034e-09	1.029034e-09
3.200000e+02	3.400000e+02	1.689887e-07	9.435396e-10	9.435396e-10
3.400000e+02	3.600000e+02	1.347796e-07	8.529418e-10	8.529418e-10
3.600000e+02	3.800000e+02	1.052412e-07	7.445247e-10	7.445247e-10
3.800000e+02	4.000000e+02	7.687800e-08	6.213560e-10	6.213560e-10
4.000000e+02	4.200000e+02	5.244835e-08	5.195505e-10	5.195505e-10
4.200000e+02	4.400000e+02	3.783859e-08	4.292838e-10	4.292838e-10
4.400000e+02	4.600000e+02	2.725727e-08	3.953917e-10	3.953917e-10
4.600000e+02	4.800000e+02	2.061441e-08	3.078957e-10	3.078957e-10
4.800000e+02	5.000000e+02	1.531416e-08	2.986579e-10	2.986579e-10
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=WWW-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ScaledBy=3.26574061994328354e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.562868e-06	3.475616e-09	3.475616e-09
2.000000e+01	4.000000e+01	3.104692e-06	5.105597e-09	5.105597e-09
4.000000e+01	6.000000e+01	3.364794e-06	5.462985e-09	5.462985e-09
6.000000e+01	8.000000e+01	3.173693e-06	5.289029e-09	5.289029e-09
8.000000e+01	1.000000e+02	2.710095e-06	4.780794e-09	4.780794e-09
1.000000e+02	1.200000e+02	2.146008e-06	4.133860e-09	4.133860e-09
1.200000e+02	1.400000e+02	1.626006e-06	3.435601e-09	3.435601e-09
1.400000e+02	1.600000e+02	1.219943e-06	2.837234e-09	2.837234e-09
1.600000e+02	1.800000e+02	9.205260e-07	2.344033e-09	2.344033e-09
1.800000e+02	2.000000e+02	6.962995e-07	1.982634e-09	1.982634e-09
2.000000e+02	2.200000e+02	5.348765e-07	1.654953e-09	1.654953e-09
2.200000e+02	2.400000e+02	4.141348e-07	1.449619e-09	1.449619e-09
2.400000e+02	2.600000e+02	3.173247e-07	1.210211e-09	1.210211e-09
2.600000e+02	2.800000e+02	2.479981e-07	1.061183e-09	1.061183e-09
2.800000e+02	3.000000e+02	1.959309e-07	9.542663e-10	9.542663e-10
3.000000e+02	3.200000e+02	1.529298e-07	7.871048e-10	7.871048e-10
3.200000e+02	3.400000e+02	1.208499e-07	7.147774e-10	7.147774e-10
3.400000e+02	3.600000e+02	9.528500e-08	6.459483e-10	6.459483e-10
3.600000e+02	3.800000e+02	7.348945e-08	5.580477e-10	5.580477e-10
3.800000e+02	4.000000e+02	5.306480e-08	4.600110e-10	4.600110e-10
4.000000e+02	4.200000e+02	3.598585e-08	3.845808e-10	3.845808e-10
4.200000e+02	4.400000e+02	2.578265e-08	3.125941e-10	3.125941e-10
4.400000e+02	4.600000e+02	1.840759e-08	2.944518e-10	2.944518e-10
4.600000e+02	4.800000e+02	1.385967e-08	2.221682e-10	2.221682e-10
4.800000e+02	5.000000e+02	1.024957e-08	2.246858e-10	2.246858e-10
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=WWW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ScaledBy=3.26574053365341349e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.566076e-06	3.533712e-09	3.533712e-09
2.000000e+01	4.000000e+01	3.109261e-06	5.167260e-09	5.167260e-09
4.000000e+01	6.000000e+01	3.370610e-06	5.683999e-09	5.683999e-09
6.000000e+01	8.000000e+01	3.177716e-06	5.303980e-09	5.303980e-09
8.000000e+01	1.000000e+02	2.718793e-06	6.725441e-09	6.725441e-09
1.000000e+02	1.200000e+02	2.155016e-06	5.323180e-09	5.323180e-09
1.200000e+02	1.400000e+02	1.630112e-06	3.444059e-09	3.444059e-09
1.400000e+02	1.600000e+02	1.224817e-06	2.992346e-09	2.992346e-09
1.600000e+02	1.800000e+02	9.278185e-07	4.187843e-09	4.187843e-09
1.800000e+02	2.000000e+02	6.998730e-07	1.990313e-09	1.990313e-09
2.000000e+02	2.200000e+02	5.383155e-07	1.664518e-09	1.664518e-09
2.200000e+02	2.400000e+02	4.172942e-07	1.457374e-09	1.457374e-09
2.400000e+02	2.600000e+02	3.202418e-07	1.218161e-09	1.218161e-09
2.600000e+02	2.800000e+02	2.506499e-07	1.068180e-09	1.068180e-09
2.800000e+02	3.000000e+02	1.983441e-07	9.608370e-10	9.608370e-10
3.000000e+02	3.200000e+02	1.551354e-07	7.949604e-10	7.949604e-10
3.200000e+02	3.400000e+02	1.228408e-07	7.217247e-10	7.217247e-10
3.400000e+02	3.600000e+02	9.704405e-08	6.525228e-10	6.525228e-10
3.600000e+02	3.800000e+02	7.499100e-08	5.642477e-10	5.642477e-10
3.800000e+02	4.000000e+02	5.426115e-08	4.658347e-10	4.658347e-10
4.000000e+02	4.200000e+02	3.685501e-08	3.896683e-10	3.896683e-10
4.200000e+02	4.400000e+02	2.644470e-08	3.172292e-10	3.172292e-10
4.400000e+02	4.600000e+02	1.891742e-08	2.981841e-10	2.981841e-10
4.600000e+02	4.800000e+02	1.426143e-08	2.258235e-10	2.258235e-10
4.800000e+02	5.000000e+02	1.056260e-08	2.274796e-10	2.274796e-10
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
Path=WWW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
ScaledBy=3.26574178115002569e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.560910e-06	3.482951e-09	3.482951e-09
2.000000e+01	4.000000e+01	3.106782e-06	5.121823e-09	5.121823e-09
4.000000e+01	6.000000e+01	3.375012e-06	5.487294e-09	5.487294e-09
6.000000e+01	8.000000e+01	3.190602e-06	5.318021e-09	5.318021e-09
8.000000e+01	1.000000e+02	2.730865e-06	4.812423e-09	4.812423e-09
1.000000e+02	1.200000e+02	2.167642e-06	4.164998e-09	4.164998e-09
1.200000e+02	1.400000e+02	1.646261e-06	3.468340e-09	3.468340e-09
1.400000e+02	1.600000e+02	1.237866e-06	2.868091e-09	2.868091e-09
1.600000e+02	1.800000e+02	9.360690e-07	2.372703e-09	2.372703e-09
1.800000e+02	2.000000e+02	7.097110e-07	2.009672e-09	2.009672e-09
2.000000e+02	2.200000e+02	5.464955e-07	1.679892e-09	1.679892e-09
2.200000e+02	2.400000e+02	4.241150e-07	1.473173e-09	1.473173e-09
2.400000e+02	2.600000e+02	3.258204e-07	1.232364e-09	1.232364e-09
2.600000e+02	2.800000e+02	2.553271e-07	1.082485e-09	1.082485e-09
2.800000e+02	3.000000e+02	2.021847e-07	9.730856e-10	9.730856e-10
3.000000e+02	3.200000e+02	1.582426e-07	8.060350e-10	8.060350e-10
3.200000e+02	3.400000e+02	1.254119e-07	7.322817e-10	7.322817e-10
3.400000e+02	3.600000e+02	9.909930e-08	6.618701e-10	6.618701e-10
3.600000e+02	3.800000e+02	7.664360e-08	5.728490e-10	5.728490e-10
3.800000e+02	4.000000e+02	5.543610e-08	4.729633e-10	4.729633e-10
4.000000e+02	4.200000e+02	3.765147e-08	3.952312e-10	3.952312e-10
4.200000e+02	4.400000e+02	2.700507e-08	3.223269e-10	3.223269e-10
4.400000e+02	4.600000e+02	1.932643e-08	3.021244e-10	3.021244e-10
4.600000e+02	4.800000e+02	1.457070e-08	2.295650e-10	2.295650e-10
4.800000e+02	5.000000e+02	1.078235e-08	2.301328e-10	2.301328e-10
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[Nominal]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[Nominal]
Path=WH-QCD[Nominal]
ScaledBy=7.69493570309084181e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.858087e-06	4.182456e-09	4.182456e-09
2.000000e+01	4.000000e+01	3.575248e-06	5.752528e-09	5.752528e-09
4.000000e+01	6.000000e+01	4.386039e-06	6.323269e-09	6.323269e-09
6.000000e+01	8.000000e+01	3.436379e-06	5.516815e-09	5.516815e-09
8.000000e+01	1.000000e+02	2.312036e-06	4.433147e-09	4.433147e-09
1.000000e+02	1.200000e+02	1.497009e-06	3.510664e-09	3.510664e-09
1.200000e+02	1.400000e+02	9.658200e-07	2.796778e-09	2.796778e-09
1.400000e+02	1.600000e+02	6.319210e-07	2.231890e-09	2.231890e-09
1.600000e+02	1.800000e+02	4.174336e-07	1.795447e-09	1.795447e-09
1.800000e+02	2.000000e+02	2.846994e-07	1.465957e-09	1.465957e-09
2.000000e+02	2.200000e+02	1.962893e-07	1.205036e-09	1.205036e-09
2.200000e+02	2.400000e+02	1.403431e-07	1.012437e-09	1.012437e-09
2.400000e+02	2.600000e+02	1.008459e-07	8.485243e-10	8.485243e-10
2.600000e+02	2.800000e+02	7.292850e-08	7.118966e-10	7.118966e-10
2.800000e+02	3.000000e+02	5.310670e-08	6.008590e-10	6.008590e-10
3.000000e+02	3.200000e+02	3.868415e-08	4.942826e-10	4.942826e-10
3.200000e+02	3.400000e+02	2.888609e-08	4.145122e-10	4.145122e-10
3.400000e+02	3.600000e+02	2.171984e-08	3.568073e-10	3.568073e-10
3.600000e+02	3.800000e+02	1.534749e-08	2.876827e-10	2.876827e-10
3.800000e+02	4.000000e+02	1.092367e-08	2.441097e-10	2.441097e-10
4.000000e+02	4.200000e+02	6.869210e-09	1.989352e-10	1.989352e-10
4.200000e+02	4.400000e+02	4.483976e-09	1.520899e-10	1.520899e-10
4.400000e+02	4.600000e+02	3.218360e-09	1.288891e-10	1.288891e-10
4.600000e+02	4.800000e+02	2.421444e-09	1.112294e-10	1.112294e-10
4.800000e+02	5.000000e+02	1.808462e-09	1.011733e-10	1.011733e-10
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Path=WH-QCD[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ScaledBy=7.69520039688628117e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.923459e-06	4.790134e-09	4.790134e-09
2.000000e+01	4.000000e+01	3.685323e-06	6.581930e-09	6.581930e-09
4.000000e+01	6.000000e+01	4.478877e-06	1.097623e-08	1.097623e-08
6.000000e+01	8.000000e+01	3.444151e-06	6.122955e-09	6.122955e-09
8.000000e+01	1.000000e+02	2.286087e-06	4.827420e-09	4.827420e-09
1.000000e+02	1.200000e+02	1.489655e-06	1.969688e-08	1.969688e-08
1.200000e+02	1.400000e+02	9.328560e-07	2.896166e-09	2.896166e-09
1.400000e+02	1.600000e+02	6.035320e-07	2.258977e-09	2.258977e-09
1.600000e+02	1.800000e+02	3.970233e-07	1.886069e-09	1.886069e-09
1.800000e+02	2.000000e+02	2.670688e-07	1.478512e-09	1.478512e-09
2.000000e+02	2.200000e+02	1.828408e-07	1.187545e-09	1.187545e-09
2.200000e+02	2.400000e+02	1.298833e-07	1.004870e-09	1.004870e-09
2.400000e+02	2.600000e+02	9.281105e-08	8.208124e-10	8.208124e-10
2.600000e+02	2.800000e+02	6.633725e-08	6.844105e-10	6.844105e-10
2.800000e+02	3.000000e+02	4.814730e-08	5.694528e-10	5.694528e-10
3.000000e+02	3.200000e+02	3.489057e-08	4.633899e-10	4.633899e-10
3.200000e+02	3.400000e+02	2.606320e-08	3.903939e-10	3.903939e-10
3.400000e+02	3.600000e+02	1.945888e-08	3.321543e-10	3.321543e-10
3.600000e+02	3.800000e+02	1.377473e-08	2.796171e-10	2.796171e-10
3.800000e+02	4.000000e+02	9.801850e-09	2.293798e-10	2.293798e-10
4.000000e+02	4.200000e+02	6.062185e-09	1.830994e-10	1.830994e-10
4.200000e+02	4.400000e+02	4.009599e-09	1.445633e-10	1.445633e-10
4.400000e+02	4.600000e+02	2.821112e-09	1.163245e-10	1.163245e-10
4.600000e+02	4.800000e+02	2.040851e-09	9.901500e-11	9.901500e-11
4.800000e+02	5.000000e+02	1.603441e-09	9.841886e-11	9.841886e-11
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Path=WH-QCD[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ScaledBy=7.69501791598981320e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.883484e-06	4.318729e-09	4.318729e-09
2.000000e+01	4.000000e+01	3.615628e-06	5.939802e-09	5.939802e-09
4.000000e+01	6.000000e+01	4.388265e-06	6.460648e-09	6.460648e-09
6.000000e+01	8.000000e+01	3.400343e-06	5.575704e-09	5.575704e-09
8.000000e+01	1.000000e+02	2.264955e-06	4.434953e-09	4.434953e-09
1.000000e+02	1.200000e+02	1.455307e-06	3.496407e-09	3.496407e-09
1.200000e+02	1.400000e+02	9.305200e-07	2.766052e-09	2.766052e-09
1.400000e+02	1.600000e+02	6.040980e-07	2.192868e-09	2.192868e-09
1.600000e+02	1.800000e+02	3.966569e-07	1.756492e-09	1.756492e-09
1.800000e+02	2.000000e+02	2.676900e-07	1.418492e-09	1.418492e-09
2.000000e+02	2.200000e+02	1.835240e-07	1.160426e-09	1.160426e-09
2.200000e+02	2.400000e+02	1.301942e-07	9.658104e-10	9.658104e-10
2.400000e+02	2.600000e+02	9.327035e-08	8.122837e-10	8.122837e-10
2.600000e+02	2.800000e+02	6.661220e-08	6.687436e-10	6.687436e-10
2.800000e+02	3.000000e+02	4.854505e-08	5.696150e-10	5.696150e-10
3.000000e+02	3.200000e+02	3.518421e-08	4.633820e-10	4.633820e-10
3.200000e+02	3.400000e+02	2.623356e-08	3.903608e-10	3.903608e-10
3.400000e+02	3.600000e+02	1.973003e-08	3.360891e-10	3.360891e-10
3.600000e+02	3.800000e+02	1.388757e-08	2.708740e-10	2.708740e-10
3.800000e+02	4.000000e+02	9.928715e-09	2.307286e-10	2.307286e-10
4.000000e+02	4.200000e+02	6.159045e-09	1.848942e-10	1.848942e-10
4.200000e+02	4.400000e+02	4.096555e-09	1.459533e-10	1.459533e-10
4.400000e+02	4.600000e+02	2.890564e-09	1.195345e-10	1.195345e-10
4.600000e+02	4.800000e+02	2.114131e-09	1.029935e-10	1.029935e-10
4.800000e+02	5.000000e+02	1.631200e-09	9.527782e-11	9.527782e-11
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Path=WH-QCD[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ScaledBy=7.69512187436321349e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.893902e-06	4.558618e-09	4.558618e-09
2.000000e+01	4.000000e+01	3.637261e-06	6.249618e-09	6.249618e-09
4.000000e+01	6.000000e+01	4.470053e-06	1.040431e-08	1.040431e-08
6.000000e+01	8.000000e+01	3.477554e-06	5.938965e-09	5.938965e-09
8.000000e+01	1.000000e+02	2.332655e-06	4.759467e-09	4.759467e-09
1.000000e+02	1.200000e+02	1.530178e-06	1.887806e-08	1.887806e-08
1.200000e+02	1.400000e+02	9.683880e-07	2.895872e-09	2.895872e-09
1.400000e+02	1.600000e+02	6.313975e-07	2.280970e-09	2.280970e-09
1.600000e+02	1.800000e+02	4.178822e-07	1.913267e-09	1.913267e-09
1.800000e+02	2.000000e+02	2.841532e-07	1.509834e-09	1.509834e-09
2.000000e+02	2.200000e+02	1.956208e-07	1.223575e-09	1.223575e-09
2.200000e+02	2.400000e+02	1.399795e-07	1.036742e-09	1.036742e-09
2.400000e+02	2.600000e+02	1.004359e-07	8.556610e-10	8.556610e-10
2.600000e+02	2.800000e+02	7.259830e-08	7.249002e-10	7.249002e-10
2.800000e+02	3.000000e+02	5.268675e-08	5.981377e-10	5.981377e-10
3.000000e+02	3.200000e+02	3.837054e-08	4.926464e-10	4.926464e-10
3.200000e+02	3.400000e+02	2.867886e-08	4.126451e-10	4.126451e-10
3.400000e+02	3.600000e+02	2.141949e-08	3.518436e-10	3.518436e-10
3.600000e+02	3.800000e+02	1.520002e-08	2.916832e-10	2.916832e-10
3.800000e+02	4.000000e+02	1.076603e-08	2.401390e-10	2.401390e-10
4.000000e+02	4.200000e+02	6.751360e-09	1.956479e-10	1.956479e-10
4.200000e+02	4.400000e+02	4.386171e-09	1.492308e-10	1.492308e-10
4.400000e+02	4.600000e+02	3.145070e-09	1.259109e-10	1.259109e-10
4.600000e+02	4.800000e+02	2.338119e-09	1.071199e-10	1.071199e-10
4.800000e+02	5.000000e+02	1.767374e-09	1.004476e-10	1.004476e-10
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[MUR=1__MUF=1__LHAPDF=325100]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[MUR=1__MUF=1__LHAPDF=325100]
Path=WH-QCD[MUR=1__MUF=1__LHAPDF=325100]
ScaledBy=7.69493570309084181e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.858087e-06	4.182456e-09	4.182456e-09
2.000000e+01	4.000000e+01	3.575248e-06	5.752528e-09	5.752528e-09
4.000000e+01	6.000000e+01	4.386039e-06	6.323269e-09	6.323269e-09
6.000000e+01	8.000000e+01	3.436379e-06	5.516815e-09	5.516815e-09
8.000000e+01	1.000000e+02	2.312036e-06	4.433147e-09	4.433147e-09
1.000000e+02	1.200000e+02	1.497009e-06	3.510664e-09	3.510664e-09
1.200000e+02	1.400000e+02	9.658200e-07	2.796778e-09	2.796778e-09
1.400000e+02	1.600000e+02	6.319210e-07	2.231890e-09	2.231890e-09
1.600000e+02	1.800000e+02	4.174336e-07	1.795447e-09	1.795447e-09
1.800000e+02	2.000000e+02	2.846994e-07	1.465957e-09	1.465957e-09
2.000000e+02	2.200000e+02	1.962893e-07	1.205036e-09	1.205036e-09
2.200000e+02	2.400000e+02	1.403431e-07	1.012437e-09	1.012437e-09
2.400000e+02	2.600000e+02	1.008459e-07	8.485243e-10	8.485243e-10
2.600000e+02	2.800000e+02	7.292850e-08	7.118966e-10	7.118966e-10
2.800000e+02	3.000000e+02	5.310670e-08	6.008590e-10	6.008590e-10
3.000000e+02	3.200000e+02	3.868415e-08	4.942826e-10	4.942826e-10
3.200000e+02	3.400000e+02	2.888609e-08	4.145122e-10	4.145122e-10
3.400000e+02	3.600000e+02	2.171984e-08	3.568073e-10	3.568073e-10
3.600000e+02	3.800000e+02	1.534749e-08	2.876827e-10	2.876827e-10
3.800000e+02	4.000000e+02	1.092367e-08	2.441097e-10	2.441097e-10
4.000000e+02	4.200000e+02	6.869210e-09	1.989352e-10	1.989352e-10
4.200000e+02	4.400000e+02	4.483976e-09	1.520899e-10	1.520899e-10
4.400000e+02	4.600000e+02	3.218360e-09	1.288891e-10	1.288891e-10
4.600000e+02	4.800000e+02	2.421444e-09	1.112294e-10	1.112294e-10
4.800000e+02	5.000000e+02	1.808462e-09	1.011733e-10	1.011733e-10
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Path=WH-QCD[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ScaledBy=7.69538565098675181e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.812115e-06	5.771742e-09	5.771742e-09
2.000000e+01	4.000000e+01	3.492483e-06	1.116637e-08	1.116637e-08
4.000000e+01	6.000000e+01	4.317157e-06	1.645420e-08	1.645420e-08
6.000000e+01	8.000000e+01	3.395756e-06	1.211877e-08	1.211877e-08
8.000000e+01	1.000000e+02	2.283566e-06	8.671584e-09	8.671584e-09
1.000000e+02	1.200000e+02	1.482463e-06	6.221684e-09	6.221684e-09
1.200000e+02	1.400000e+02	9.664450e-07	3.850265e-09	3.850265e-09
1.400000e+02	1.600000e+02	6.335340e-07	3.106160e-09	3.106160e-09
1.600000e+02	1.800000e+02	4.150779e-07	2.417529e-09	2.417529e-09
1.800000e+02	2.000000e+02	2.874078e-07	1.983680e-09	1.983680e-09
2.000000e+02	2.200000e+02	1.975384e-07	1.352422e-09	1.352422e-09
2.200000e+02	2.400000e+02	1.408668e-07	1.054844e-09	1.054844e-09
2.400000e+02	2.600000e+02	1.018292e-07	1.000261e-09	1.000261e-09
2.600000e+02	2.800000e+02	7.333575e-08	7.450691e-10	7.450691e-10
2.800000e+02	3.000000e+02	5.354625e-08	6.199530e-10	6.199530e-10
3.000000e+02	3.200000e+02	3.905157e-08	5.088281e-10	5.088281e-10
3.200000e+02	3.400000e+02	2.921623e-08	4.298923e-10	4.298923e-10
3.400000e+02	3.600000e+02	2.205676e-08	3.713297e-10	3.713297e-10
3.600000e+02	3.800000e+02	1.554774e-08	2.950419e-10	2.950419e-10
3.800000e+02	4.000000e+02	1.113291e-08	2.544814e-10	2.544814e-10
4.000000e+02	4.200000e+02	7.014560e-09	2.062061e-10	2.062061e-10
4.200000e+02	4.400000e+02	4.568702e-09	1.574679e-10	1.574679e-10
4.400000e+02	4.600000e+02	3.308311e-09	1.362873e-10	1.362873e-10
4.600000e+02	4.800000e+02	2.517909e-09	1.173143e-10	1.173143e-10
4.800000e+02	5.000000e+02	1.854424e-09	1.061234e-10	1.061234e-10
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Path=WH-QCD[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ScaledBy=7.69503201026819688e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	2.028908e-06	5.518761e-09	5.518761e-09
2.000000e+01	4.000000e+01	3.924696e-06	7.637311e-09	7.637311e-09
4.000000e+01	6.000000e+01	4.849930e-06	8.455820e-09	8.455820e-09
6.000000e+01	8.000000e+01	3.823934e-06	7.304163e-09	7.304163e-09
8.000000e+01	1.000000e+02	2.598390e-06	5.942958e-09	5.942958e-09
1.000000e+02	1.200000e+02	1.696033e-06	4.680295e-09	4.680295e-09
1.200000e+02	1.400000e+02	1.098868e-06	3.772898e-09	3.772898e-09
1.400000e+02	1.600000e+02	7.244320e-07	3.044718e-09	3.044718e-09
1.600000e+02	1.800000e+02	4.825111e-07	2.460543e-09	2.460543e-09
1.800000e+02	2.000000e+02	3.273309e-07	1.967469e-09	1.967469e-09
2.000000e+02	2.200000e+02	2.273485e-07	1.635047e-09	1.635047e-09
2.200000e+02	2.400000e+02	1.626745e-07	1.363318e-09	1.363318e-09
2.400000e+02	2.600000e+02	1.182120e-07	1.169904e-09	1.169904e-09
2.600000e+02	2.800000e+02	8.471220e-08	9.524928e-10	9.524928e-10
2.800000e+02	3.000000e+02	6.238775e-08	8.075339e-10	8.075339e-10
3.000000e+02	3.200000e+02	4.528515e-08	6.545645e-10	6.545645e-10
3.200000e+02	3.400000e+02	3.374852e-08	5.506902e-10	5.506902e-10
3.400000e+02	3.600000e+02	2.580403e-08	4.871924e-10	4.871924e-10
3.600000e+02	3.800000e+02	1.855738e-08	4.170030e-10	4.170030e-10
3.800000e+02	4.000000e+02	1.322220e-08	3.495504e-10	3.495504e-10
4.000000e+02	4.200000e+02	7.956470e-09	2.669070e-10	2.669070e-10
4.200000e+02	4.400000e+02	5.466745e-09	2.267650e-10	2.267650e-10
4.400000e+02	4.600000e+02	3.748196e-09	1.648778e-10	1.648778e-10
4.600000e+02	4.800000e+02	2.651178e-09	1.426924e-10	1.426924e-10
4.800000e+02	5.000000e+02	2.173547e-09	1.463923e-10	1.463923e-10
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Path=WH-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ScaledBy=7.69541522350774494e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.968707e-06	6.214875e-09	6.214875e-09
2.000000e+01	4.000000e+01	3.827046e-06	1.082183e-08	1.082183e-08
4.000000e+01	6.000000e+01	4.735815e-06	1.293256e-08	1.293256e-08
6.000000e+01	8.000000e+01	3.771728e-06	1.364736e-08	1.364736e-08
8.000000e+01	1.000000e+02	2.555002e-06	8.436328e-09	8.436328e-09
1.000000e+02	1.200000e+02	1.679832e-06	7.734156e-09	7.734156e-09
1.200000e+02	1.400000e+02	1.093340e-06	3.934306e-09	3.934306e-09
1.400000e+02	1.600000e+02	7.216700e-07	3.086568e-09	3.086568e-09
1.600000e+02	1.800000e+02	4.776063e-07	2.392080e-09	2.392080e-09
1.800000e+02	2.000000e+02	3.297323e-07	2.167291e-09	2.167291e-09
2.000000e+02	2.200000e+02	2.280811e-07	1.631853e-09	1.631853e-09
2.200000e+02	2.400000e+02	1.633664e-07	1.291722e-09	1.291722e-09
2.400000e+02	2.600000e+02	1.187456e-07	1.164156e-09	1.164156e-09
2.600000e+02	2.800000e+02	8.450665e-08	9.414187e-10	9.414187e-10
2.800000e+02	3.000000e+02	6.279390e-08	7.739449e-10	7.739449e-10
3.000000e+02	3.200000e+02	4.570709e-08	6.307204e-10	6.307204e-10
3.200000e+02	3.400000e+02	3.441770e-08	5.407060e-10	5.407060e-10
3.400000e+02	3.600000e+02	2.616299e-08	4.700291e-10	4.700291e-10
3.600000e+02	3.800000e+02	1.838902e-08	3.752041e-10	3.752041e-10
3.800000e+02	4.000000e+02	1.335866e-08	3.269545e-10	3.269545e-10
4.000000e+02	4.200000e+02	8.119950e-09	2.527786e-10	2.527786e-10
4.200000e+02	4.400000e+02	5.529230e-09	2.087238e-10	2.087238e-10
4.400000e+02	4.600000e+02	3.875017e-09	1.641744e-10	1.641744e-10
4.600000e+02	4.800000e+02	2.823602e-09	1.485186e-10	1.485186e-10
4.800000e+02	5.000000e+02	2.193720e-09	1.320133e-10	1.320133e-10
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Path=WH-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ScaledBy=7.69493965339467173e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.897998e-06	4.277843e-09	4.277843e-09
2.000000e+01	4.000000e+01	3.630448e-06	5.848357e-09	5.848357e-09
4.000000e+01	6.000000e+01	4.407832e-06	6.364727e-09	6.364727e-09
6.000000e+01	8.000000e+01	3.413283e-06	5.488338e-09	5.488338e-09
8.000000e+01	1.000000e+02	2.270721e-06	4.358802e-09	4.358802e-09
1.000000e+02	1.200000e+02	1.455353e-06	3.416121e-09	3.416121e-09
1.200000e+02	1.400000e+02	9.299250e-07	2.695836e-09	2.695836e-09
1.400000e+02	1.600000e+02	6.031865e-07	2.133048e-09	2.133048e-09
1.600000e+02	1.800000e+02	3.949371e-07	1.700032e-09	1.700032e-09
1.800000e+02	2.000000e+02	2.670640e-07	1.376700e-09	1.376700e-09
2.000000e+02	2.200000e+02	1.826983e-07	1.122282e-09	1.122282e-09
2.200000e+02	2.400000e+02	1.296314e-07	9.367961e-10	9.367961e-10
2.400000e+02	2.600000e+02	9.245605e-08	7.786296e-10	7.786296e-10
2.600000e+02	2.800000e+02	6.640835e-08	6.484734e-10	6.484734e-10
2.800000e+02	3.000000e+02	4.807800e-08	5.436511e-10	5.436511e-10
3.000000e+02	3.200000e+02	3.482961e-08	4.458013e-10	4.458013e-10
3.200000e+02	3.400000e+02	2.586957e-08	3.717470e-10	3.717470e-10
3.400000e+02	3.600000e+02	1.938213e-08	3.187210e-10	3.187210e-10
3.600000e+02	3.800000e+02	1.360967e-08	2.553512e-10	2.553512e-10
3.800000e+02	4.000000e+02	9.655045e-09	2.156131e-10	2.156131e-10
4.000000e+02	4.200000e+02	6.050530e-09	1.748506e-10	1.748506e-10
4.200000e+02	4.400000e+02	3.937479e-09	1.336414e-10	1.336414e-10
4.400000e+02	4.600000e+02	2.810701e-09	1.124648e-10	1.124648e-10
4.600000e+02	4.800000e+02	2.112384e-09	9.697225e-11	9.697225e-11
4.800000e+02	5.000000e+02	1.567878e-09	8.737183e-11	8.737183e-11
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Path=WH-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ScaledBy=7.69493760420079586e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.869940e-06	4.181679e-09	4.181679e-09
2.000000e+01	4.000000e+01	3.580328e-06	5.725290e-09	5.725290e-09
4.000000e+01	6.000000e+01	4.353512e-06	6.245156e-09	6.245156e-09
6.000000e+01	8.000000e+01	3.377484e-06	5.401315e-09	5.401315e-09
8.000000e+01	1.000000e+02	2.250582e-06	4.301443e-09	4.301443e-09
1.000000e+02	1.200000e+02	1.444717e-06	3.380465e-09	3.380465e-09
1.200000e+02	1.400000e+02	9.245050e-07	2.673719e-09	2.673719e-09
1.400000e+02	1.600000e+02	6.003955e-07	2.119517e-09	2.119517e-09
1.600000e+02	1.800000e+02	3.937471e-07	1.693781e-09	1.693781e-09
1.800000e+02	2.000000e+02	2.666723e-07	1.374508e-09	1.374508e-09
2.000000e+02	2.200000e+02	1.826949e-07	1.123020e-09	1.123020e-09
2.200000e+02	2.400000e+02	1.298281e-07	9.389438e-10	9.389438e-10
2.400000e+02	2.600000e+02	9.275455e-08	7.827867e-10	7.827867e-10
2.600000e+02	2.800000e+02	6.673660e-08	6.536740e-10	6.536740e-10
2.800000e+02	3.000000e+02	4.838778e-08	5.497490e-10	5.497490e-10
3.000000e+02	3.200000e+02	3.508282e-08	4.505012e-10	4.505012e-10
3.200000e+02	3.400000e+02	2.611395e-08	3.769223e-10	3.769223e-10
3.400000e+02	3.600000e+02	1.957589e-08	3.237180e-10	3.237180e-10
3.600000e+02	3.800000e+02	1.378809e-08	2.601603e-10	2.601603e-10
3.800000e+02	4.000000e+02	9.803695e-09	2.207332e-10	2.207332e-10
4.000000e+02	4.200000e+02	6.167550e-09	1.802774e-10	1.802774e-10
4.200000e+02	4.400000e+02	4.021558e-09	1.375553e-10	1.375553e-10
4.400000e+02	4.600000e+02	2.886344e-09	1.167056e-10	1.167056e-10
4.600000e+02	4.800000e+02	2.170822e-09	1.006123e-10	1.006123e-10
4.800000e+02	5.000000e+02	1.620774e-09	9.177814e-11	9.177814e-11
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Path=WH-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ScaledBy=7.69493649496939303e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.881789e-06	4.268493e-09	4.268493e-09
2.000000e+01	4.000000e+01	3.618314e-06	5.863621e-09	5.863621e-09
4.000000e+01	6.000000e+01	4.434260e-06	6.432913e-09	6.432913e-09
6.000000e+01	8.000000e+01	3.469039e-06	5.597401e-09	5.597401e-09
8.000000e+01	1.000000e+02	2.330907e-06	4.486795e-09	4.486795e-09
1.000000e+02	1.200000e+02	1.507136e-06	3.543912e-09	3.543912e-09
1.200000e+02	1.400000e+02	9.710185e-07	2.817189e-09	2.817189e-09
1.400000e+02	1.600000e+02	6.346005e-07	2.244200e-09	2.244200e-09
1.600000e+02	1.800000e+02	4.185410e-07	1.800639e-09	1.800639e-09
1.800000e+02	2.000000e+02	2.850150e-07	1.467263e-09	1.467263e-09
2.000000e+02	2.200000e+02	1.962172e-07	1.203521e-09	1.203521e-09
2.200000e+02	2.400000e+02	1.400685e-07	1.009422e-09	1.009422e-09
2.400000e+02	2.600000e+02	1.004701e-07	8.435581e-10	8.435581e-10
2.600000e+02	2.800000e+02	7.252705e-08	7.058867e-10	7.058867e-10
2.800000e+02	3.000000e+02	5.273065e-08	5.939192e-10	5.939192e-10
3.000000e+02	3.200000e+02	3.837411e-08	4.888767e-10	4.888767e-10
3.200000e+02	3.400000e+02	2.858965e-08	4.086145e-10	4.086145e-10
3.400000e+02	3.600000e+02	2.148287e-08	3.511209e-10	3.511209e-10
3.600000e+02	3.800000e+02	1.513232e-08	2.822346e-10	2.822346e-10
3.800000e+02	4.000000e+02	1.074609e-08	2.383696e-10	2.383696e-10
4.000000e+02	4.200000e+02	6.731760e-09	1.929255e-10	1.929255e-10
4.200000e+02	4.400000e+02	4.385546e-09	1.477356e-10	1.477356e-10
4.400000e+02	4.600000e+02	3.130861e-09	1.242131e-10	1.242131e-10
4.600000e+02	4.800000e+02	2.353939e-09	1.072115e-10	1.072115e-10
4.800000e+02	5.000000e+02	1.747853e-09	9.634751e-11	9.634751e-11
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=WH-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=7.69493570309084181e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.858087e-06	4.182456e-09	4.182456e-09
2.000000e+01	4.000000e+01	3.575248e-06	5.752528e-09	5.752528e-09
4.000000e+01	6.000000e+01	4.386039e-06	6.323269e-09	6.323269e-09
6.000000e+01	8.000000e+01	3.436379e-06	5.516815e-09	5.516815e-09
8.000000e+01	1.000000e+02	2.312036e-06	4.433147e-09	4.433147e-09
1.000000e+02	1.200000e+02	1.497009e-06	3.510664e-09	3.510664e-09
1.200000e+02	1.400000e+02	9.658200e-07	2.796778e-09	2.796778e-09
1.400000e+02	1.600000e+02	6.319210e-07	2.231890e-09	2.231890e-09
1.600000e+02	1.800000e+02	4.174336e-07	1.795447e-09	1.795447e-09
1.800000e+02	2.000000e+02	2.846994e-07	1.465957e-09	1.465957e-09
2.000000e+02	2.200000e+02	1.962893e-07	1.205036e-09	1.205036e-09
2.200000e+02	2.400000e+02	1.403431e-07	1.012437e-09	1.012437e-09
2.400000e+02	2.600000e+02	1.008459e-07	8.485243e-10	8.485243e-10
2.600000e+02	2.800000e+02	7.292850e-08	7.118966e-10	7.118966e-10
2.800000e+02	3.000000e+02	5.310670e-08	6.008590e-10	6.008590e-10
3.000000e+02	3.200000e+02	3.868415e-08	4.942826e-10	4.942826e-10
3.200000e+02	3.400000e+02	2.888609e-08	4.145122e-10	4.145122e-10
3.400000e+02	3.600000e+02	2.171984e-08	3.568073e-10	3.568073e-10
3.600000e+02	3.800000e+02	1.534749e-08	2.876827e-10	2.876827e-10
3.800000e+02	4.000000e+02	1.092367e-08	2.441097e-10	2.441097e-10
4.000000e+02	4.200000e+02	6.869210e-09	1.989352e-10	1.989352e-10
4.200000e+02	4.400000e+02	4.483976e-09	1.520899e-10	1.520899e-10
4.400000e+02	4.600000e+02	3.218360e-09	1.288891e-10	1.288891e-10
4.600000e+02	4.800000e+02	2.421444e-09	1.112294e-10	1.112294e-10
4.800000e+02	5.000000e+02	1.808462e-09	1.011733e-10	1.011733e-10
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Path=WH-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ScaledBy=7.69493540524259368e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.830282e-06	4.088042e-09	4.088042e-09
2.000000e+01	4.000000e+01	3.525638e-06	5.631860e-09	5.631860e-09
4.000000e+01	6.000000e+01	4.332742e-06	6.206825e-09	6.206825e-09
6.000000e+01	8.000000e+01	3.401943e-06	5.433404e-09	5.433404e-09
8.000000e+01	1.000000e+02	2.293237e-06	4.379422e-09	4.379422e-09
1.000000e+02	1.200000e+02	1.487589e-06	3.478981e-09	3.478981e-09
1.200000e+02	1.400000e+02	9.614150e-07	2.778593e-09	2.778593e-09
1.400000e+02	1.600000e+02	6.299290e-07	2.221919e-09	2.221919e-09
1.600000e+02	1.800000e+02	4.168883e-07	1.792646e-09	1.792646e-09
1.800000e+02	2.000000e+02	2.848412e-07	1.467001e-09	1.467001e-09
2.000000e+02	2.200000e+02	1.967214e-07	1.208972e-09	1.208972e-09
2.200000e+02	2.400000e+02	1.408989e-07	1.017766e-09	1.017766e-09
2.400000e+02	2.600000e+02	1.014473e-07	8.556451e-10	8.556451e-10
2.600000e+02	2.800000e+02	7.350865e-08	7.199517e-10	7.199517e-10
2.800000e+02	3.000000e+02	5.362200e-08	6.099135e-10	6.099135e-10
3.000000e+02	3.200000e+02	3.909924e-08	5.012973e-10	5.012973e-10
3.200000e+02	3.400000e+02	2.926913e-08	4.219796e-10	4.219796e-10
3.400000e+02	3.600000e+02	2.202260e-08	3.638796e-10	3.638796e-10
3.600000e+02	3.800000e+02	1.561514e-08	2.945053e-10	2.945053e-10
3.800000e+02	4.000000e+02	1.114045e-08	2.511039e-10	2.511039e-10
4.000000e+02	4.200000e+02	7.032560e-09	2.060600e-10	2.060600e-10
4.200000e+02	4.400000e+02	4.600618e-09	1.573111e-10	1.573111e-10
4.400000e+02	4.600000e+02	3.320370e-09	1.344314e-10	1.344314e-10
4.600000e+02	4.800000e+02	2.500343e-09	1.159933e-10	1.159933e-10
4.800000e+02	5.000000e+02	1.879176e-09	1.069406e-10	1.069406e-10
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Path=WH-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ScaledBy=7.69493442328014911e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.996799e-06	4.500574e-09	4.500574e-09
2.000000e+01	4.000000e+01	3.860435e-06	6.215465e-09	6.215465e-09
4.000000e+01	6.000000e+01	4.775748e-06	6.880997e-09	6.880997e-09
6.000000e+01	8.000000e+01	3.775658e-06	6.050746e-09	6.050746e-09
8.000000e+01	1.000000e+02	2.561815e-06	4.899046e-09	4.899046e-09
1.000000e+02	1.200000e+02	1.670953e-06	3.904431e-09	3.904431e-09
1.200000e+02	1.400000e+02	1.085215e-06	3.128203e-09	3.128203e-09
1.400000e+02	1.600000e+02	7.140390e-07	2.509093e-09	2.509093e-09
1.600000e+02	1.800000e+02	4.741950e-07	2.027880e-09	2.027880e-09
1.800000e+02	2.000000e+02	3.250713e-07	1.663243e-09	1.663243e-09
2.000000e+02	2.200000e+02	2.251395e-07	1.373548e-09	1.373548e-09
2.200000e+02	2.400000e+02	1.616196e-07	1.157289e-09	1.157289e-09
2.400000e+02	2.600000e+02	1.166056e-07	9.735268e-10	9.735268e-10
2.600000e+02	2.800000e+02	8.458660e-08	8.188638e-10	8.188638e-10
2.800000e+02	3.000000e+02	6.175540e-08	6.920036e-10	6.920036e-10
3.000000e+02	3.200000e+02	4.512828e-08	5.714038e-10	5.714038e-10
3.200000e+02	3.400000e+02	3.375620e-08	4.796249e-10	4.796249e-10
3.400000e+02	3.600000e+02	2.542947e-08	4.128283e-10	4.128283e-10
3.600000e+02	3.800000e+02	1.799017e-08	3.336612e-10	3.336612e-10
3.800000e+02	4.000000e+02	1.278924e-08	2.820818e-10	2.820818e-10
4.000000e+02	4.200000e+02	8.016435e-09	2.282453e-10	2.282453e-10
4.200000e+02	4.400000e+02	5.229860e-09	1.751243e-10	1.751243e-10
4.400000e+02	4.600000e+02	3.740180e-09	1.475249e-10	1.475249e-10
4.600000e+02	4.800000e+02	2.813666e-09	1.274106e-10	1.274106e-10
4.800000e+02	5.000000e+02	2.096246e-09	1.149658e-10	1.149658e-10
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Path=WH-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ScaledBy=7.69493514796147481e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.968775e-06	4.403908e-09	4.403908e-09
2.000000e+01	4.000000e+01	3.809752e-06	6.090796e-09	6.090796e-09
4.000000e+01	6.000000e+01	4.720149e-06	6.759125e-09	6.759125e-09
6.000000e+01	8.000000e+01	3.739161e-06	5.962544e-09	5.962544e-09
8.000000e+01	1.000000e+02	2.541746e-06	4.841900e-09	4.841900e-09
1.000000e+02	1.200000e+02	1.660969e-06	3.870869e-09	3.870869e-09
1.200000e+02	1.400000e+02	1.080688e-06	3.109221e-09	3.109221e-09
1.400000e+02	1.600000e+02	7.121445e-07	2.499051e-09	2.499051e-09
1.600000e+02	1.800000e+02	4.738640e-07	2.025676e-09	2.025676e-09
1.800000e+02	2.000000e+02	3.254760e-07	1.665265e-09	1.665265e-09
2.000000e+02	2.200000e+02	2.258348e-07	1.378677e-09	1.378677e-09
2.200000e+02	2.400000e+02	1.624308e-07	1.164029e-09	1.164029e-09
2.400000e+02	2.600000e+02	1.174422e-07	9.821725e-10	9.821725e-10
2.600000e+02	2.800000e+02	8.537510e-08	8.284943e-10	8.284943e-10
2.800000e+02	3.000000e+02	6.244910e-08	7.026256e-10	7.026256e-10
3.000000e+02	3.200000e+02	4.569099e-08	5.798301e-10	5.798301e-10
3.200000e+02	3.400000e+02	3.426643e-08	4.884912e-10	4.884912e-10
3.400000e+02	3.600000e+02	2.583518e-08	4.211790e-10	4.211790e-10
3.600000e+02	3.800000e+02	1.834060e-08	3.416649e-10	3.416649e-10
3.800000e+02	4.000000e+02	1.306871e-08	2.901351e-10	2.901351e-10
4.000000e+02	4.200000e+02	8.221470e-09	2.362786e-10	2.362786e-10
4.200000e+02	4.400000e+02	5.375125e-09	1.810580e-10	1.810580e-10
4.400000e+02	4.600000e+02	3.864645e-09	1.537326e-10	1.537326e-10
4.600000e+02	4.800000e+02	2.909626e-09	1.327505e-10	1.327505e-10
4.800000e+02	5.000000e+02	2.180832e-09	1.213346e-10	1.213346e-10
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=WH-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ScaledBy=7.69493309897279789e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.726798e-06	3.896756e-09	3.896756e-09
2.000000e+01	4.000000e+01	3.315287e-06	5.359181e-09	5.359181e-09
4.000000e+01	6.000000e+01	4.050448e-06	5.878193e-09	5.878193e-09
6.000000e+01	8.000000e+01	3.157880e-06	5.112049e-09	5.112049e-09
8.000000e+01	1.000000e+02	2.114588e-06	4.097478e-09	4.097478e-09
1.000000e+02	1.200000e+02	1.362289e-06	3.234154e-09	3.234154e-09
1.200000e+02	1.400000e+02	8.741035e-07	2.567620e-09	2.567620e-09
1.400000e+02	1.600000e+02	5.692700e-07	2.042300e-09	2.042300e-09
1.600000e+02	1.800000e+02	3.740086e-07	1.636804e-09	1.636804e-09
1.800000e+02	2.000000e+02	2.535218e-07	1.329400e-09	1.329400e-09
2.000000e+02	2.200000e+02	1.737129e-07	1.086816e-09	1.086816e-09
2.200000e+02	2.400000e+02	1.235137e-07	9.107604e-10	9.107604e-10
2.400000e+02	2.600000e+02	8.807280e-08	7.579199e-10	7.579199e-10
2.600000e+02	2.800000e+02	6.334150e-08	6.341463e-10	6.341463e-10
2.800000e+02	3.000000e+02	4.581976e-08	5.341940e-10	5.341940e-10
3.000000e+02	3.200000e+02	3.314988e-08	4.358394e-10	4.358394e-10
3.200000e+02	3.400000e+02	2.457983e-08	3.638225e-10	3.638225e-10
3.400000e+02	3.600000e+02	1.839838e-08	3.136136e-10	3.136136e-10
3.600000e+02	3.800000e+02	1.291446e-08	2.506978e-10	2.506978e-10
3.800000e+02	4.000000e+02	9.225890e-09	2.153320e-10	2.153320e-10
4.000000e+02	4.200000e+02	5.847255e-09	1.788062e-10	1.788062e-10
4.200000e+02	4.400000e+02	3.817472e-09	1.352883e-10	1.352883e-10
4.400000e+02	4.600000e+02	2.756095e-09	1.161944e-10	1.161944e-10
4.600000e+02	4.800000e+02	2.076385e-09	1.003814e-10	1.003814e-10
4.800000e+02	5.000000e+02	1.560821e-09	9.304050e-11	9.304050e-11
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=WH-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ScaledBy=7.69493543242727058e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.732006e-06	3.908517e-09	3.908517e-09
2.000000e+01	4.000000e+01	3.325872e-06	5.373791e-09	5.373791e-09
4.000000e+01	6.000000e+01	4.064456e-06	5.896236e-09	5.896236e-09
6.000000e+01	8.000000e+01	3.170052e-06	5.129788e-09	5.129788e-09
8.000000e+01	1.000000e+02	2.123487e-06	4.112455e-09	4.112455e-09
1.000000e+02	1.200000e+02	1.368682e-06	3.247045e-09	3.247045e-09
1.200000e+02	1.400000e+02	8.787745e-07	2.578368e-09	2.578368e-09
1.400000e+02	1.600000e+02	5.725645e-07	2.051839e-09	2.051839e-09
1.600000e+02	1.800000e+02	3.764200e-07	1.645157e-09	1.645157e-09
1.800000e+02	2.000000e+02	2.553575e-07	1.336985e-09	1.336985e-09
2.000000e+02	2.200000e+02	1.751268e-07	1.093790e-09	1.093790e-09
2.200000e+02	2.400000e+02	1.246155e-07	9.170185e-10	9.170185e-10
2.400000e+02	2.600000e+02	8.896430e-08	7.638909e-10	7.638909e-10
2.600000e+02	2.800000e+02	6.404160e-08	6.394547e-10	6.394547e-10
2.800000e+02	3.000000e+02	4.638302e-08	5.389617e-10	5.389617e-10
3.000000e+02	3.200000e+02	3.359391e-08	4.401954e-10	4.401954e-10
3.200000e+02	3.400000e+02	2.494220e-08	3.677531e-10	3.677531e-10
3.400000e+02	3.600000e+02	1.868710e-08	3.170808e-10	3.170808e-10
3.600000e+02	3.800000e+02	1.313573e-08	2.538076e-10	2.538076e-10
3.800000e+02	4.000000e+02	9.384220e-09	2.177943e-10	2.177943e-10
4.000000e+02	4.200000e+02	5.945480e-09	1.805459e-10	1.805459e-10
4.200000e+02	4.400000e+02	3.883113e-09	1.367693e-10	1.367693e-10
4.400000e+02	4.600000e+02	2.803643e-09	1.173544e-10	1.173544e-10
4.600000e+02	4.800000e+02	2.112159e-09	1.013710e-10	1.013710e-10
4.800000e+02	5.000000e+02	1.587494e-09	9.380107e-11	9.380107e-11
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
Path=WH-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
ScaledBy=7.69492791964280538e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.744000e-06	3.934830e-09	3.934830e-09
2.000000e+01	4.000000e+01	3.349971e-06	5.411539e-09	5.411539e-09
4.000000e+01	6.000000e+01	4.096584e-06	5.940093e-09	5.940093e-09
6.000000e+01	8.000000e+01	3.197190e-06	5.169879e-09	5.169879e-09
8.000000e+01	1.000000e+02	2.143560e-06	4.147726e-09	4.147726e-09
1.000000e+02	1.200000e+02	1.382439e-06	3.276355e-09	3.276355e-09
1.200000e+02	1.400000e+02	8.881370e-07	2.603213e-09	2.603213e-09
1.400000e+02	1.600000e+02	5.790910e-07	2.072900e-09	2.072900e-09
1.600000e+02	1.800000e+02	3.809593e-07	1.662915e-09	1.662915e-09
1.800000e+02	2.000000e+02	2.586033e-07	1.352405e-09	1.352405e-09
2.000000e+02	2.200000e+02	1.774375e-07	1.106854e-09	1.106854e-09
2.200000e+02	2.400000e+02	1.263189e-07	9.280656e-10	9.280656e-10
2.400000e+02	2.600000e+02	9.024595e-08	7.736590e-10	7.736590e-10
2.600000e+02	2.800000e+02	6.499365e-08	6.478596e-10	6.478596e-10
2.800000e+02	3.000000e+02	4.708872e-08	5.459167e-10	5.459167e-10
3.000000e+02	3.200000e+02	3.411897e-08	4.461853e-10	4.461853e-10
3.200000e+02	3.400000e+02	2.536288e-08	3.731770e-10	3.731770e-10
3.400000e+02	3.600000e+02	1.899424e-08	3.214003e-10	3.214003e-10
3.600000e+02	3.800000e+02	1.336828e-08	2.576920e-10	2.576920e-10
3.800000e+02	4.000000e+02	9.539125e-09	2.205603e-10	2.205603e-10
4.000000e+02	4.200000e+02	6.030400e-09	1.823787e-10	1.823787e-10
4.200000e+02	4.400000e+02	3.942502e-09	1.384027e-10	1.384027e-10
4.400000e+02	4.600000e+02	2.845009e-09	1.185631e-10	1.185631e-10
4.600000e+02	4.800000e+02	2.142475e-09	1.023485e-10	1.023485e-10
4.800000e+02	5.000000e+02	1.608500e-09	9.457788e-11	9.457788e-11
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Path=WH-QCDEW[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ScaledBy=7.69520039688628117e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.923459e-06	4.790134e-09	4.790134e-09
2.000000e+01	4.000000e+01	3.685323e-06	6.581930e-09	6.581930e-09
4.000000e+01	6.000000e+01	4.478877e-06	1.097623e-08	1.097623e-08
6.000000e+01	8.000000e+01	3.444151e-06	6.122955e-09	6.122955e-09
8.000000e+01	1.000000e+02	2.286087e-06	4.827420e-09	4.827420e-09
1.000000e+02	1.200000e+02	1.489655e-06	1.969688e-08	1.969688e-08
1.200000e+02	1.400000e+02	9.328560e-07	2.896166e-09	2.896166e-09
1.400000e+02	1.600000e+02	6.035320e-07	2.258977e-09	2.258977e-09
1.600000e+02	1.800000e+02	3.970233e-07	1.886069e-09	1.886069e-09
1.800000e+02	2.000000e+02	2.670688e-07	1.478512e-09	1.478512e-09
2.000000e+02	2.200000e+02	1.828408e-07	1.187545e-09	1.187545e-09
2.200000e+02	2.400000e+02	1.298833e-07	1.004870e-09	1.004870e-09
2.400000e+02	2.600000e+02	9.281105e-08	8.208124e-10	8.208124e-10
2.600000e+02	2.800000e+02	6.633725e-08	6.844105e-10	6.844105e-10
2.800000e+02	3.000000e+02	4.814730e-08	5.694528e-10	5.694528e-10
3.000000e+02	3.200000e+02	3.489057e-08	4.633899e-10	4.633899e-10
3.200000e+02	3.400000e+02	2.606320e-08	3.903939e-10	3.903939e-10
3.400000e+02	3.600000e+02	1.945888e-08	3.321543e-10	3.321543e-10
3.600000e+02	3.800000e+02	1.377473e-08	2.796171e-10	2.796171e-10
3.800000e+02	4.000000e+02	9.801850e-09	2.293798e-10	2.293798e-10
4.000000e+02	4.200000e+02	6.062185e-09	1.830994e-10	1.830994e-10
4.200000e+02	4.400000e+02	4.009599e-09	1.445633e-10	1.445633e-10
4.400000e+02	4.600000e+02	2.821112e-09	1.163245e-10	1.163245e-10
4.600000e+02	4.800000e+02	2.040851e-09	9.901500e-11	9.901500e-11
4.800000e+02	5.000000e+02	1.603441e-09	9.841886e-11	9.841886e-11
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Path=WH-QCDEW[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ScaledBy=7.69501791598981320e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.883484e-06	4.318729e-09	4.318729e-09
2.000000e+01	4.000000e+01	3.615628e-06	5.939802e-09	5.939802e-09
4.000000e+01	6.000000e+01	4.388265e-06	6.460648e-09	6.460648e-09
6.000000e+01	8.000000e+01	3.400343e-06	5.575704e-09	5.575704e-09
8.000000e+01	1.000000e+02	2.264955e-06	4.434953e-09	4.434953e-09
1.000000e+02	1.200000e+02	1.455307e-06	3.496407e-09	3.496407e-09
1.200000e+02	1.400000e+02	9.305200e-07	2.766052e-09	2.766052e-09
1.400000e+02	1.600000e+02	6.040980e-07	2.192868e-09	2.192868e-09
1.600000e+02	1.800000e+02	3.966569e-07	1.756492e-09	1.756492e-09
1.800000e+02	2.000000e+02	2.676900e-07	1.418492e-09	1.418492e-09
2.000000e+02	2.200000e+02	1.835240e-07	1.160426e-09	1.160426e-09
2.200000e+02	2.400000e+02	1.301942e-07	9.658104e-10	9.658104e-10
2.400000e+02	2.600000e+02	9.327035e-08	8.122837e-10	8.122837e-10
2.600000e+02	2.800000e+02	6.661220e-08	6.687436e-10	6.687436e-10
2.800000e+02	3.000000e+02	4.854505e-08	5.696150e-10	5.696150e-10
3.000000e+02	3.200000e+02	3.518421e-08	4.633820e-10	4.633820e-10
3.200000e+02	3.400000e+02	2.623356e-08	3.903608e-10	3.903608e-10
3.400000e+02	3.600000e+02	1.973003e-08	3.360891e-10	3.360891e-10
3.600000e+02	3.800000e+02	1.388757e-08	2.708740e-10	2.708740e-10
3.800000e+02	4.000000e+02	9.928715e-09	2.307286e-10	2.307286e-10
4.000000e+02	4.200000e+02	6.159045e-09	1.848942e-10	1.848942e-10
4.200000e+02	4.400000e+02	4.096555e-09	1.459533e-10	1.459533e-10
4.400000e+02	4.600000e+02	2.890564e-09	1.195345e-10	1.195345e-10
4.600000e+02	4.800000e+02	2.114131e-09	1.029935e-10	1.029935e-10
4.800000e+02	5.000000e+02	1.631200e-09	9.527782e-11	9.527782e-11
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Path=WH-QCDEW[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ScaledBy=7.69512187436321349e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.893902e-06	4.558618e-09	4.558618e-09
2.000000e+01	4.000000e+01	3.637261e-06	6.249618e-09	6.249618e-09
4.000000e+01	6.000000e+01	4.470053e-06	1.040431e-08	1.040431e-08
6.000000e+01	8.000000e+01	3.477554e-06	5.938965e-09	5.938965e-09
8.000000e+01	1.000000e+02	2.332655e-06	4.759467e-09	4.759467e-09
1.000000e+02	1.200000e+02	1.530178e-06	1.887806e-08	1.887806e-08
1.200000e+02	1.400000e+02	9.683880e-07	2.895872e-09	2.895872e-09
1.400000e+02	1.600000e+02	6.313975e-07	2.280970e-09	2.280970e-09
1.600000e+02	1.800000e+02	4.178822e-07	1.913267e-09	1.913267e-09
1.800000e+02	2.000000e+02	2.841532e-07	1.509834e-09	1.509834e-09
2.000000e+02	2.200000e+02	1.956208e-07	1.223575e-09	1.223575e-09
2.200000e+02	2.400000e+02	1.399795e-07	1.036742e-09	1.036742e-09
2.400000e+02	2.600000e+02	1.004359e-07	8.556610e-10	8.556610e-10
2.600000e+02	2.800000e+02	7.259830e-08	7.249002e-10	7.249002e-10
2.800000e+02	3.000000e+02	5.268675e-08	5.981377e-10	5.981377e-10
3.000000e+02	3.200000e+02	3.837054e-08	4.926464e-10	4.926464e-10
3.200000e+02	3.400000e+02	2.867886e-08	4.126451e-10	4.126451e-10
3.400000e+02	3.600000e+02	2.141949e-08	3.518436e-10	3.518436e-10
3.600000e+02	3.800000e+02	1.520002e-08	2.916832e-10	2.916832e-10
3.800000e+02	4.000000e+02	1.076603e-08	2.401390e-10	2.401390e-10
4.000000e+02	4.200000e+02	6.751360e-09	1.956479e-10	1.956479e-10
4.200000e+02	4.400000e+02	4.386171e-09	1.492308e-10	1.492308e-10
4.400000e+02	4.600000e+02	3.145070e-09	1.259109e-10	1.259109e-10
4.600000e+02	4.800000e+02	2.338119e-09	1.071199e-10	1.071199e-10
4.800000e+02	5.000000e+02	1.767374e-09	1.004476e-10	1.004476e-10
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
Path=WH-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
ScaledBy=7.69493570309084181e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.858087e-06	4.182456e-09	4.182456e-09
2.000000e+01	4.000000e+01	3.575248e-06	5.752528e-09	5.752528e-09
4.000000e+01	6.000000e+01	4.386039e-06	6.323269e-09	6.323269e-09
6.000000e+01	8.000000e+01	3.436379e-06	5.516815e-09	5.516815e-09
8.000000e+01	1.000000e+02	2.312036e-06	4.433147e-09	4.433147e-09
1.000000e+02	1.200000e+02	1.497009e-06	3.510664e-09	3.510664e-09
1.200000e+02	1.400000e+02	9.658200e-07	2.796778e-09	2.796778e-09
1.400000e+02	1.600000e+02	6.319210e-07	2.231890e-09	2.231890e-09
1.600000e+02	1.800000e+02	4.174336e-07	1.795447e-09	1.795447e-09
1.800000e+02	2.000000e+02	2.846994e-07	1.465957e-09	1.465957e-09
2.000000e+02	2.200000e+02	1.962893e-07	1.205036e-09	1.205036e-09
2.200000e+02	2.400000e+02	1.403431e-07	1.012437e-09	1.012437e-09
2.400000e+02	2.600000e+02	1.008459e-07	8.485243e-10	8.485243e-10
2.600000e+02	2.800000e+02	7.292850e-08	7.118966e-10	7.118966e-10
2.800000e+02	3.000000e+02	5.310670e-08	6.008590e-10	6.008590e-10
3.000000e+02	3.200000e+02	3.868415e-08	4.942826e-10	4.942826e-10
3.200000e+02	3.400000e+02	2.888609e-08	4.145122e-10	4.145122e-10
3.400000e+02	3.600000e+02	2.171984e-08	3.568073e-10	3.568073e-10
3.600000e+02	3.800000e+02	1.534749e-08	2.876827e-10	2.876827e-10
3.800000e+02	4.000000e+02	1.092367e-08	2.441097e-10	2.441097e-10
4.000000e+02	4.200000e+02	6.869210e-09	1.989352e-10	1.989352e-10
4.200000e+02	4.400000e+02	4.483976e-09	1.520899e-10	1.520899e-10
4.400000e+02	4.600000e+02	3.218360e-09	1.288891e-10	1.288891e-10
4.600000e+02	4.800000e+02	2.421444e-09	1.112294e-10	1.112294e-10
4.800000e+02	5.000000e+02	1.808462e-09	1.011733e-10	1.011733e-10
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Path=WH-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ScaledBy=7.69538565098675181e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.812115e-06	5.771742e-09	5.771742e-09
2.000000e+01	4.000000e+01	3.492483e-06	1.116637e-08	1.116637e-08
4.000000e+01	6.000000e+01	4.317157e-06	1.645420e-08	1.645420e-08
6.000000e+01	8.000000e+01	3.395756e-06	1.211877e-08	1.211877e-08
8.000000e+01	1.000000e+02	2.283566e-06	8.671584e-09	8.671584e-09
1.000000e+02	1.200000e+02	1.482463e-06	6.221684e-09	6.221684e-09
1.200000e+02	1.400000e+02	9.664450e-07	3.850265e-09	3.850265e-09
1.400000e+02	1.600000e+02	6.335340e-07	3.106160e-09	3.106160e-09
1.600000e+02	1.800000e+02	4.150779e-07	2.417529e-09	2.417529e-09
1.800000e+02	2.000000e+02	2.874078e-07	1.983680e-09	1.983680e-09
2.000000e+02	2.200000e+02	1.975384e-07	1.352422e-09	1.352422e-09
2.200000e+02	2.400000e+02	1.408668e-07	1.054844e-09	1.054844e-09
2.400000e+02	2.600000e+02	1.018292e-07	1.000261e-09	1.000261e-09
2.600000e+02	2.800000e+02	7.333575e-08	7.450691e-10	7.450691e-10
2.800000e+02	3.000000e+02	5.354625e-08	6.199530e-10	6.199530e-10
3.000000e+02	3.200000e+02	3.905157e-08	5.088281e-10	5.088281e-10
3.200000e+02	3.400000e+02	2.921623e-08	4.298923e-10	4.298923e-10
3.400000e+02	3.600000e+02	2.205676e-08	3.713297e-10	3.713297e-10
3.600000e+02	3.800000e+02	1.554774e-08	2.950419e-10	2.950419e-10
3.800000e+02	4.000000e+02	1.113291e-08	2.544814e-10	2.544814e-10
4.000000e+02	4.200000e+02	7.014560e-09	2.062061e-10	2.062061e-10
4.200000e+02	4.400000e+02	4.568702e-09	1.574679e-10	1.574679e-10
4.400000e+02	4.600000e+02	3.308311e-09	1.362873e-10	1.362873e-10
4.600000e+02	4.800000e+02	2.517909e-09	1.173143e-10	1.173143e-10
4.800000e+02	5.000000e+02	1.854424e-09	1.061234e-10	1.061234e-10
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Path=WH-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ScaledBy=7.69503201026819688e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	2.028908e-06	5.518761e-09	5.518761e-09
2.000000e+01	4.000000e+01	3.924696e-06	7.637311e-09	7.637311e-09
4.000000e+01	6.000000e+01	4.849930e-06	8.455820e-09	8.455820e-09
6.000000e+01	8.000000e+01	3.823934e-06	7.304163e-09	7.304163e-09
8.000000e+01	1.000000e+02	2.598390e-06	5.942958e-09	5.942958e-09
1.000000e+02	1.200000e+02	1.696033e-06	4.680295e-09	4.680295e-09
1.200000e+02	1.400000e+02	1.098868e-06	3.772898e-09	3.772898e-09
1.400000e+02	1.600000e+02	7.244320e-07	3.044718e-09	3.044718e-09
1.600000e+02	1.800000e+02	4.825111e-07	2.460543e-09	2.460543e-09
1.800000e+02	2.000000e+02	3.273309e-07	1.967469e-09	1.967469e-09
2.000000e+02	2.200000e+02	2.273485e-07	1.635047e-09	1.635047e-09
2.200000e+02	2.400000e+02	1.626745e-07	1.363318e-09	1.363318e-09
2.400000e+02	2.600000e+02	1.182120e-07	1.169904e-09	1.169904e-09
2.600000e+02	2.800000e+02	8.471220e-08	9.524928e-10	9.524928e-10
2.800000e+02	3.000000e+02	6.238775e-08	8.075339e-10	8.075339e-10
3.000000e+02	3.200000e+02	4.528515e-08	6.545645e-10	6.545645e-10
3.200000e+02	3.400000e+02	3.374852e-08	5.506902e-10	5.506902e-10
3.400000e+02	3.600000e+02	2.580403e-08	4.871924e-10	4.871924e-10
3.600000e+02	3.800000e+02	1.855738e-08	4.170030e-10	4.170030e-10
3.800000e+02	4.000000e+02	1.322220e-08	3.495504e-10	3.495504e-10
4.000000e+02	4.200000e+02	7.956470e-09	2.669070e-10	2.669070e-10
4.200000e+02	4.400000e+02	5.466745e-09	2.267650e-10	2.267650e-10
4.400000e+02	4.600000e+02	3.748196e-09	1.648778e-10	1.648778e-10
4.600000e+02	4.800000e+02	2.651178e-09	1.426924e-10	1.426924e-10
4.800000e+02	5.000000e+02	2.173547e-09	1.463923e-10	1.463923e-10
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Path=WH-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ScaledBy=7.69541522350774494e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.968707e-06	6.214875e-09	6.214875e-09
2.000000e+01	4.000000e+01	3.827046e-06	1.082183e-08	1.082183e-08
4.000000e+01	6.000000e+01	4.735815e-06	1.293256e-08	1.293256e-08
6.000000e+01	8.000000e+01	3.771728e-06	1.364736e-08	1.364736e-08
8.000000e+01	1.000000e+02	2.555002e-06	8.436328e-09	8.436328e-09
1.000000e+02	1.200000e+02	1.679832e-06	7.734156e-09	7.734156e-09
1.200000e+02	1.400000e+02	1.093340e-06	3.934306e-09	3.934306e-09
1.400000e+02	1.600000e+02	7.216700e-07	3.086568e-09	3.086568e-09
1.600000e+02	1.800000e+02	4.776063e-07	2.392080e-09	2.392080e-09
1.800000e+02	2.000000e+02	3.297323e-07	2.167291e-09	2.167291e-09
2.000000e+02	2.200000e+02	2.280811e-07	1.631853e-09	1.631853e-09
2.200000e+02	2.400000e+02	1.633664e-07	1.291722e-09	1.291722e-09
2.400000e+02	2.600000e+02	1.187456e-07	1.164156e-09	1.164156e-09
2.600000e+02	2.800000e+02	8.450665e-08	9.414187e-10	9.414187e-10
2.800000e+02	3.000000e+02	6.279390e-08	7.739449e-10	7.739449e-10
3.000000e+02	3.200000e+02	4.570709e-08	6.307204e-10	6.307204e-10
3.200000e+02	3.400000e+02	3.441770e-08	5.407060e-10	5.407060e-10
3.400000e+02	3.600000e+02	2.616299e-08	4.700291e-10	4.700291e-10
3.600000e+02	3.800000e+02	1.838902e-08	3.752041e-10	3.752041e-10
3.800000e+02	4.000000e+02	1.335866e-08	3.269545e-10	3.269545e-10
4.000000e+02	4.200000e+02	8.119950e-09	2.527786e-10	2.527786e-10
4.200000e+02	4.400000e+02	5.529230e-09	2.087238e-10	2.087238e-10
4.400000e+02	4.600000e+02	3.875017e-09	1.641744e-10	1.641744e-10
4.600000e+02	4.800000e+02	2.823602e-09	1.485186e-10	1.485186e-10
4.800000e+02	5.000000e+02	2.193720e-09	1.320133e-10	1.320133e-10
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Path=WH-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ScaledBy=7.69493965339467173e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.897998e-06	4.277843e-09	4.277843e-09
2.000000e+01	4.000000e+01	3.630448e-06	5.848357e-09	5.848357e-09
4.000000e+01	6.000000e+01	4.407832e-06	6.364727e-09	6.364727e-09
6.000000e+01	8.000000e+01	3.413283e-06	5.488338e-09	5.488338e-09
8.000000e+01	1.000000e+02	2.270721e-06	4.358802e-09	4.358802e-09
1.000000e+02	1.200000e+02	1.455353e-06	3.416121e-09	3.416121e-09
1.200000e+02	1.400000e+02	9.299250e-07	2.695836e-09	2.695836e-09
1.400000e+02	1.600000e+02	6.031865e-07	2.133048e-09	2.133048e-09
1.600000e+02	1.800000e+02	3.949371e-07	1.700032e-09	1.700032e-09
1.800000e+02	2.000000e+02	2.670640e-07	1.376700e-09	1.376700e-09
2.000000e+02	2.200000e+02	1.826983e-07	1.122282e-09	1.122282e-09
2.200000e+02	2.400000e+02	1.296314e-07	9.367961e-10	9.367961e-10
2.400000e+02	2.600000e+02	9.245605e-08	7.786296e-10	7.786296e-10
2.600000e+02	2.800000e+02	6.640835e-08	6.484734e-10	6.484734e-10
2.800000e+02	3.000000e+02	4.807800e-08	5.436511e-10	5.436511e-10
3.000000e+02	3.200000e+02	3.482961e-08	4.458013e-10	4.458013e-10
3.200000e+02	3.400000e+02	2.586957e-08	3.717470e-10	3.717470e-10
3.400000e+02	3.600000e+02	1.938213e-08	3.187210e-10	3.187210e-10
3.600000e+02	3.800000e+02	1.360967e-08	2.553512e-10	2.553512e-10
3.800000e+02	4.000000e+02	9.655045e-09	2.156131e-10	2.156131e-10
4.000000e+02	4.200000e+02	6.050530e-09	1.748506e-10	1.748506e-10
4.200000e+02	4.400000e+02	3.937479e-09	1.336414e-10	1.336414e-10
4.400000e+02	4.600000e+02	2.810701e-09	1.124648e-10	1.124648e-10
4.600000e+02	4.800000e+02	2.112384e-09	9.697225e-11	9.697225e-11
4.800000e+02	5.000000e+02	1.567878e-09	8.737183e-11	8.737183e-11
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Path=WH-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ScaledBy=7.69493760420079586e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.869940e-06	4.181679e-09	4.181679e-09
2.000000e+01	4.000000e+01	3.580328e-06	5.725290e-09	5.725290e-09
4.000000e+01	6.000000e+01	4.353512e-06	6.245156e-09	6.245156e-09
6.000000e+01	8.000000e+01	3.377484e-06	5.401315e-09	5.401315e-09
8.000000e+01	1.000000e+02	2.250582e-06	4.301443e-09	4.301443e-09
1.000000e+02	1.200000e+02	1.444717e-06	3.380465e-09	3.380465e-09
1.200000e+02	1.400000e+02	9.245050e-07	2.673719e-09	2.673719e-09
1.400000e+02	1.600000e+02	6.003955e-07	2.119517e-09	2.119517e-09
1.600000e+02	1.800000e+02	3.937471e-07	1.693781e-09	1.693781e-09
1.800000e+02	2.000000e+02	2.666723e-07	1.374508e-09	1.374508e-09
2.000000e+02	2.200000e+02	1.826949e-07	1.123020e-09	1.123020e-09
2.200000e+02	2.400000e+02	1.298281e-07	9.389438e-10	9.389438e-10
2.400000e+02	2.600000e+02	9.275455e-08	7.827867e-10	7.827867e-10
2.600000e+02	2.800000e+02	6.673660e-08	6.536740e-10	6.536740e-10
2.800000e+02	3.000000e+02	4.838778e-08	5.497490e-10	5.497490e-10
3.000000e+02	3.200000e+02	3.508282e-08	4.505012e-10	4.505012e-10
3.200000e+02	3.400000e+02	2.611395e-08	3.769223e-10	3.769223e-10
3.400000e+02	3.600000e+02	1.957589e-08	3.237180e-10	3.237180e-10
3.600000e+02	3.800000e+02	1.378809e-08	2.601603e-10	2.601603e-10
3.800000e+02	4.000000e+02	9.803695e-09	2.207332e-10	2.207332e-10
4.000000e+02	4.200000e+02	6.167550e-09	1.802774e-10	1.802774e-10
4.200000e+02	4.400000e+02	4.021558e-09	1.375553e-10	1.375553e-10
4.400000e+02	4.600000e+02	2.886344e-09	1.167056e-10	1.167056e-10
4.600000e+02	4.800000e+02	2.170822e-09	1.006123e-10	1.006123e-10
4.800000e+02	5.000000e+02	1.620774e-09	9.177814e-11	9.177814e-11
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Path=WH-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ScaledBy=7.69493649496939303e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.881789e-06	4.268493e-09	4.268493e-09
2.000000e+01	4.000000e+01	3.618314e-06	5.863621e-09	5.863621e-09
4.000000e+01	6.000000e+01	4.434260e-06	6.432913e-09	6.432913e-09
6.000000e+01	8.000000e+01	3.469039e-06	5.597401e-09	5.597401e-09
8.000000e+01	1.000000e+02	2.330907e-06	4.486795e-09	4.486795e-09
1.000000e+02	1.200000e+02	1.507136e-06	3.543912e-09	3.543912e-09
1.200000e+02	1.400000e+02	9.710185e-07	2.817189e-09	2.817189e-09
1.400000e+02	1.600000e+02	6.346005e-07	2.244200e-09	2.244200e-09
1.600000e+02	1.800000e+02	4.185410e-07	1.800639e-09	1.800639e-09
1.800000e+02	2.000000e+02	2.850150e-07	1.467263e-09	1.467263e-09
2.000000e+02	2.200000e+02	1.962172e-07	1.203521e-09	1.203521e-09
2.200000e+02	2.400000e+02	1.400685e-07	1.009422e-09	1.009422e-09
2.400000e+02	2.600000e+02	1.004701e-07	8.435581e-10	8.435581e-10
2.600000e+02	2.800000e+02	7.252705e-08	7.058867e-10	7.058867e-10
2.800000e+02	3.000000e+02	5.273065e-08	5.939192e-10	5.939192e-10
3.000000e+02	3.200000e+02	3.837411e-08	4.888767e-10	4.888767e-10
3.200000e+02	3.400000e+02	2.858965e-08	4.086145e-10	4.086145e-10
3.400000e+02	3.600000e+02	2.148287e-08	3.511209e-10	3.511209e-10
3.600000e+02	3.800000e+02	1.513232e-08	2.822346e-10	2.822346e-10
3.800000e+02	4.000000e+02	1.074609e-08	2.383696e-10	2.383696e-10
4.000000e+02	4.200000e+02	6.731760e-09	1.929255e-10	1.929255e-10
4.200000e+02	4.400000e+02	4.385546e-09	1.477356e-10	1.477356e-10
4.400000e+02	4.600000e+02	3.130861e-09	1.242131e-10	1.242131e-10
4.600000e+02	4.800000e+02	2.353939e-09	1.072115e-10	1.072115e-10
4.800000e+02	5.000000e+02	1.747853e-09	9.634751e-11	9.634751e-11
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=WH-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=7.69493570309084181e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.858087e-06	4.182456e-09	4.182456e-09
2.000000e+01	4.000000e+01	3.575248e-06	5.752528e-09	5.752528e-09
4.000000e+01	6.000000e+01	4.386039e-06	6.323269e-09	6.323269e-09
6.000000e+01	8.000000e+01	3.436379e-06	5.516815e-09	5.516815e-09
8.000000e+01	1.000000e+02	2.312036e-06	4.433147e-09	4.433147e-09
1.000000e+02	1.200000e+02	1.497009e-06	3.510664e-09	3.510664e-09
1.200000e+02	1.400000e+02	9.658200e-07	2.796778e-09	2.796778e-09
1.400000e+02	1.600000e+02	6.319210e-07	2.231890e-09	2.231890e-09
1.600000e+02	1.800000e+02	4.174336e-07	1.795447e-09	1.795447e-09
1.800000e+02	2.000000e+02	2.846994e-07	1.465957e-09	1.465957e-09
2.000000e+02	2.200000e+02	1.962893e-07	1.205036e-09	1.205036e-09
2.200000e+02	2.400000e+02	1.403431e-07	1.012437e-09	1.012437e-09
2.400000e+02	2.600000e+02	1.008459e-07	8.485243e-10	8.485243e-10
2.600000e+02	2.800000e+02	7.292850e-08	7.118966e-10	7.118966e-10
2.800000e+02	3.000000e+02	5.310670e-08	6.008590e-10	6.008590e-10
3.000000e+02	3.200000e+02	3.868415e-08	4.942826e-10	4.942826e-10
3.200000e+02	3.400000e+02	2.888609e-08	4.145122e-10	4.145122e-10
3.400000e+02	3.600000e+02	2.171984e-08	3.568073e-10	3.568073e-10
3.600000e+02	3.800000e+02	1.534749e-08	2.876827e-10	2.876827e-10
3.800000e+02	4.000000e+02	1.092367e-08	2.441097e-10	2.441097e-10
4.000000e+02	4.200000e+02	6.869210e-09	1.989352e-10	1.989352e-10
4.200000e+02	4.400000e+02	4.483976e-09	1.520899e-10	1.520899e-10
4.400000e+02	4.600000e+02	3.218360e-09	1.288891e-10	1.288891e-10
4.600000e+02	4.800000e+02	2.421444e-09	1.112294e-10	1.112294e-10
4.800000e+02	5.000000e+02	1.808462e-09	1.011733e-10	1.011733e-10
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Path=WH-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ScaledBy=7.69493540524259368e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.830282e-06	4.088042e-09	4.088042e-09
2.000000e+01	4.000000e+01	3.525638e-06	5.631860e-09	5.631860e-09
4.000000e+01	6.000000e+01	4.332742e-06	6.206825e-09	6.206825e-09
6.000000e+01	8.000000e+01	3.401943e-06	5.433404e-09	5.433404e-09
8.000000e+01	1.000000e+02	2.293237e-06	4.379422e-09	4.379422e-09
1.000000e+02	1.200000e+02	1.487589e-06	3.478981e-09	3.478981e-09
1.200000e+02	1.400000e+02	9.614150e-07	2.778593e-09	2.778593e-09
1.400000e+02	1.600000e+02	6.299290e-07	2.221919e-09	2.221919e-09
1.600000e+02	1.800000e+02	4.168883e-07	1.792646e-09	1.792646e-09
1.800000e+02	2.000000e+02	2.848412e-07	1.467001e-09	1.467001e-09
2.000000e+02	2.200000e+02	1.967214e-07	1.208972e-09	1.208972e-09
2.200000e+02	2.400000e+02	1.408989e-07	1.017766e-09	1.017766e-09
2.400000e+02	2.600000e+02	1.014473e-07	8.556451e-10	8.556451e-10
2.600000e+02	2.800000e+02	7.350865e-08	7.199517e-10	7.199517e-10
2.800000e+02	3.000000e+02	5.362200e-08	6.099135e-10	6.099135e-10
3.000000e+02	3.200000e+02	3.909924e-08	5.012973e-10	5.012973e-10
3.200000e+02	3.400000e+02	2.926913e-08	4.219796e-10	4.219796e-10
3.400000e+02	3.600000e+02	2.202260e-08	3.638796e-10	3.638796e-10
3.600000e+02	3.800000e+02	1.561514e-08	2.945053e-10	2.945053e-10
3.800000e+02	4.000000e+02	1.114045e-08	2.511039e-10	2.511039e-10
4.000000e+02	4.200000e+02	7.032560e-09	2.060600e-10	2.060600e-10
4.200000e+02	4.400000e+02	4.600618e-09	1.573111e-10	1.573111e-10
4.400000e+02	4.600000e+02	3.320370e-09	1.344314e-10	1.344314e-10
4.600000e+02	4.800000e+02	2.500343e-09	1.159933e-10	1.159933e-10
4.800000e+02	5.000000e+02	1.879176e-09	1.069406e-10	1.069406e-10
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Path=WH-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ScaledBy=7.69493442328014911e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.996799e-06	4.500574e-09	4.500574e-09
2.000000e+01	4.000000e+01	3.860435e-06	6.215465e-09	6.215465e-09
4.000000e+01	6.000000e+01	4.775748e-06	6.880997e-09	6.880997e-09
6.000000e+01	8.000000e+01	3.775658e-06	6.050746e-09	6.050746e-09
8.000000e+01	1.000000e+02	2.561815e-06	4.899046e-09	4.899046e-09
1.000000e+02	1.200000e+02	1.670953e-06	3.904431e-09	3.904431e-09
1.200000e+02	1.400000e+02	1.085215e-06	3.128203e-09	3.128203e-09
1.400000e+02	1.600000e+02	7.140390e-07	2.509093e-09	2.509093e-09
1.600000e+02	1.800000e+02	4.741950e-07	2.027880e-09	2.027880e-09
1.800000e+02	2.000000e+02	3.250713e-07	1.663243e-09	1.663243e-09
2.000000e+02	2.200000e+02	2.251395e-07	1.373548e-09	1.373548e-09
2.200000e+02	2.400000e+02	1.616196e-07	1.157289e-09	1.157289e-09
2.400000e+02	2.600000e+02	1.166056e-07	9.735268e-10	9.735268e-10
2.600000e+02	2.800000e+02	8.458660e-08	8.188638e-10	8.188638e-10
2.800000e+02	3.000000e+02	6.175540e-08	6.920036e-10	6.920036e-10
3.000000e+02	3.200000e+02	4.512828e-08	5.714038e-10	5.714038e-10
3.200000e+02	3.400000e+02	3.375620e-08	4.796249e-10	4.796249e-10
3.400000e+02	3.600000e+02	2.542947e-08	4.128283e-10	4.128283e-10
3.600000e+02	3.800000e+02	1.799017e-08	3.336612e-10	3.336612e-10
3.800000e+02	4.000000e+02	1.278924e-08	2.820818e-10	2.820818e-10
4.000000e+02	4.200000e+02	8.016435e-09	2.282453e-10	2.282453e-10
4.200000e+02	4.400000e+02	5.229860e-09	1.751243e-10	1.751243e-10
4.400000e+02	4.600000e+02	3.740180e-09	1.475249e-10	1.475249e-10
4.600000e+02	4.800000e+02	2.813666e-09	1.274106e-10	1.274106e-10
4.800000e+02	5.000000e+02	2.096246e-09	1.149658e-10	1.149658e-10
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Path=WH-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ScaledBy=7.69493514796147481e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.968775e-06	4.403908e-09	4.403908e-09
2.000000e+01	4.000000e+01	3.809752e-06	6.090796e-09	6.090796e-09
4.000000e+01	6.000000e+01	4.720149e-06	6.759125e-09	6.759125e-09
6.000000e+01	8.000000e+01	3.739161e-06	5.962544e-09	5.962544e-09
8.000000e+01	1.000000e+02	2.541746e-06	4.841900e-09	4.841900e-09
1.000000e+02	1.200000e+02	1.660969e-06	3.870869e-09	3.870869e-09
1.200000e+02	1.400000e+02	1.080688e-06	3.109221e-09	3.109221e-09
1.400000e+02	1.600000e+02	7.121445e-07	2.499051e-09	2.499051e-09
1.600000e+02	1.800000e+02	4.738640e-07	2.025676e-09	2.025676e-09
1.800000e+02	2.000000e+02	3.254760e-07	1.665265e-09	1.665265e-09
2.000000e+02	2.200000e+02	2.258348e-07	1.378677e-09	1.378677e-09
2.200000e+02	2.400000e+02	1.624308e-07	1.164029e-09	1.164029e-09
2.400000e+02	2.600000e+02	1.174422e-07	9.821725e-10	9.821725e-10
2.600000e+02	2.800000e+02	8.537510e-08	8.284943e-10	8.284943e-10
2.800000e+02	3.000000e+02	6.244910e-08	7.026256e-10	7.026256e-10
3.000000e+02	3.200000e+02	4.569099e-08	5.798301e-10	5.798301e-10
3.200000e+02	3.400000e+02	3.426643e-08	4.884912e-10	4.884912e-10
3.400000e+02	3.600000e+02	2.583518e-08	4.211790e-10	4.211790e-10
3.600000e+02	3.800000e+02	1.834060e-08	3.416649e-10	3.416649e-10
3.800000e+02	4.000000e+02	1.306871e-08	2.901351e-10	2.901351e-10
4.000000e+02	4.200000e+02	8.221470e-09	2.362786e-10	2.362786e-10
4.200000e+02	4.400000e+02	5.375125e-09	1.810580e-10	1.810580e-10
4.400000e+02	4.600000e+02	3.864645e-09	1.537326e-10	1.537326e-10
4.600000e+02	4.800000e+02	2.909626e-09	1.327505e-10	1.327505e-10
4.800000e+02	5.000000e+02	2.180832e-09	1.213346e-10	1.213346e-10
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=WH-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ScaledBy=7.69493309897279789e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.726798e-06	3.896756e-09	3.896756e-09
2.000000e+01	4.000000e+01	3.315287e-06	5.359181e-09	5.359181e-09
4.000000e+01	6.000000e+01	4.050448e-06	5.878193e-09	5.878193e-09
6.000000e+01	8.000000e+01	3.157880e-06	5.112049e-09	5.112049e-09
8.000000e+01	1.000000e+02	2.114588e-06	4.097478e-09	4.097478e-09
1.000000e+02	1.200000e+02	1.362289e-06	3.234154e-09	3.234154e-09
1.200000e+02	1.400000e+02	8.741035e-07	2.567620e-09	2.567620e-09
1.400000e+02	1.600000e+02	5.692700e-07	2.042300e-09	2.042300e-09
1.600000e+02	1.800000e+02	3.740086e-07	1.636804e-09	1.636804e-09
1.800000e+02	2.000000e+02	2.535218e-07	1.329400e-09	1.329400e-09
2.000000e+02	2.200000e+02	1.737129e-07	1.086816e-09	1.086816e-09
2.200000e+02	2.400000e+02	1.235137e-07	9.107604e-10	9.107604e-10
2.400000e+02	2.600000e+02	8.807280e-08	7.579199e-10	7.579199e-10
2.600000e+02	2.800000e+02	6.334150e-08	6.341463e-10	6.341463e-10
2.800000e+02	3.000000e+02	4.581976e-08	5.341940e-10	5.341940e-10
3.000000e+02	3.200000e+02	3.314988e-08	4.358394e-10	4.358394e-10
3.200000e+02	3.400000e+02	2.457983e-08	3.638225e-10	3.638225e-10
3.400000e+02	3.600000e+02	1.839838e-08	3.136136e-10	3.136136e-10
3.600000e+02	3.800000e+02	1.291446e-08	2.506978e-10	2.506978e-10
3.800000e+02	4.000000e+02	9.225890e-09	2.153320e-10	2.153320e-10
4.000000e+02	4.200000e+02	5.847255e-09	1.788062e-10	1.788062e-10
4.200000e+02	4.400000e+02	3.817472e-09	1.352883e-10	1.352883e-10
4.400000e+02	4.600000e+02	2.756095e-09	1.161944e-10	1.161944e-10
4.600000e+02	4.800000e+02	2.076385e-09	1.003814e-10	1.003814e-10
4.800000e+02	5.000000e+02	1.560821e-09	9.304050e-11	9.304050e-11
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=WH-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ScaledBy=7.69493543242727058e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.732006e-06	3.908517e-09	3.908517e-09
2.000000e+01	4.000000e+01	3.325872e-06	5.373791e-09	5.373791e-09
4.000000e+01	6.000000e+01	4.064456e-06	5.896236e-09	5.896236e-09
6.000000e+01	8.000000e+01	3.170052e-06	5.129788e-09	5.129788e-09
8.000000e+01	1.000000e+02	2.123487e-06	4.112455e-09	4.112455e-09
1.000000e+02	1.200000e+02	1.368682e-06	3.247045e-09	3.247045e-09
1.200000e+02	1.400000e+02	8.787745e-07	2.578368e-09	2.578368e-09
1.400000e+02	1.600000e+02	5.725645e-07	2.051839e-09	2.051839e-09
1.600000e+02	1.800000e+02	3.764200e-07	1.645157e-09	1.645157e-09
1.800000e+02	2.000000e+02	2.553575e-07	1.336985e-09	1.336985e-09
2.000000e+02	2.200000e+02	1.751268e-07	1.093790e-09	1.093790e-09
2.200000e+02	2.400000e+02	1.246155e-07	9.170185e-10	9.170185e-10
2.400000e+02	2.600000e+02	8.896430e-08	7.638909e-10	7.638909e-10
2.600000e+02	2.800000e+02	6.404160e-08	6.394547e-10	6.394547e-10
2.800000e+02	3.000000e+02	4.638302e-08	5.389617e-10	5.389617e-10
3.000000e+02	3.200000e+02	3.359391e-08	4.401954e-10	4.401954e-10
3.200000e+02	3.400000e+02	2.494220e-08	3.677531e-10	3.677531e-10
3.400000e+02	3.600000e+02	1.868710e-08	3.170808e-10	3.170808e-10
3.600000e+02	3.800000e+02	1.313573e-08	2.538076e-10	2.538076e-10
3.800000e+02	4.000000e+02	9.384220e-09	2.177943e-10	2.177943e-10
4.000000e+02	4.200000e+02	5.945480e-09	1.805459e-10	1.805459e-10
4.200000e+02	4.400000e+02	3.883113e-09	1.367693e-10	1.367693e-10
4.400000e+02	4.600000e+02	2.803643e-09	1.173544e-10	1.173544e-10
4.600000e+02	4.800000e+02	2.112159e-09	1.013710e-10	1.013710e-10
4.800000e+02	5.000000e+02	1.587494e-09	9.380107e-11	9.380107e-11
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
Path=WH-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
ScaledBy=7.69492791964280538e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.744000e-06	3.934830e-09	3.934830e-09
2.000000e+01	4.000000e+01	3.349971e-06	5.411539e-09	5.411539e-09
4.000000e+01	6.000000e+01	4.096584e-06	5.940093e-09	5.940093e-09
6.000000e+01	8.000000e+01	3.197190e-06	5.169879e-09	5.169879e-09
8.000000e+01	1.000000e+02	2.143560e-06	4.147726e-09	4.147726e-09
1.000000e+02	1.200000e+02	1.382439e-06	3.276355e-09	3.276355e-09
1.200000e+02	1.400000e+02	8.881370e-07	2.603213e-09	2.603213e-09
1.400000e+02	1.600000e+02	5.790910e-07	2.072900e-09	2.072900e-09
1.600000e+02	1.800000e+02	3.809593e-07	1.662915e-09	1.662915e-09
1.800000e+02	2.000000e+02	2.586033e-07	1.352405e-09	1.352405e-09
2.000000e+02	2.200000e+02	1.774375e-07	1.106854e-09	1.106854e-09
2.200000e+02	2.400000e+02	1.263189e-07	9.280656e-10	9.280656e-10
2.400000e+02	2.600000e+02	9.024595e-08	7.736590e-10	7.736590e-10
2.600000e+02	2.800000e+02	6.499365e-08	6.478596e-10	6.478596e-10
2.800000e+02	3.000000e+02	4.708872e-08	5.459167e-10	5.459167e-10
3.000000e+02	3.200000e+02	3.411897e-08	4.461853e-10	4.461853e-10
3.200000e+02	3.400000e+02	2.536288e-08	3.731770e-10	3.731770e-10
3.400000e+02	3.600000e+02	1.899424e-08	3.214003e-10	3.214003e-10
3.600000e+02	3.800000e+02	1.336828e-08	2.576920e-10	2.576920e-10
3.800000e+02	4.000000e+02	9.539125e-09	2.205603e-10	2.205603e-10
4.000000e+02	4.200000e+02	6.030400e-09	1.823787e-10	1.823787e-10
4.200000e+02	4.400000e+02	3.942502e-09	1.384027e-10	1.384027e-10
4.400000e+02	4.600000e+02	2.845009e-09	1.185631e-10	1.185631e-10
4.600000e+02	4.800000e+02	2.142475e-09	1.023485e-10	1.023485e-10
4.800000e+02	5.000000e+02	1.608500e-09	9.457788e-11	9.457788e-11
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[Nominal]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[Nominal]
Path=WZ-QCD[Nominal]
ScaledBy=6.31705051030851845e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.807612e-11	2.133862e-13	2.133862e-13
2.000000e+01	4.000000e+01	3.887631e-11	3.133664e-13	3.133664e-13
4.000000e+01	6.000000e+01	5.438615e-11	3.747933e-13	3.747933e-13
6.000000e+01	8.000000e+01	4.772824e-11	3.449577e-13	3.449577e-13
8.000000e+01	1.000000e+02	3.626908e-11	3.015219e-13	3.015219e-13
1.000000e+02	1.200000e+02	2.670437e-11	2.537488e-13	2.537488e-13
1.200000e+02	1.400000e+02	2.005128e-11	2.176827e-13	2.176827e-13
1.400000e+02	1.600000e+02	1.521738e-11	1.814941e-13	1.814941e-13
1.600000e+02	1.800000e+02	1.110908e-11	1.563370e-13	1.563370e-13
1.800000e+02	2.000000e+02	8.359555e-12	1.360762e-13	1.360762e-13
2.000000e+02	2.200000e+02	6.241640e-12	1.081180e-13	1.081180e-13
2.200000e+02	2.400000e+02	4.737645e-12	9.629942e-14	9.629942e-14
2.400000e+02	2.600000e+02	3.654622e-12	8.299645e-14	8.299645e-14
2.600000e+02	2.800000e+02	2.705842e-12	7.241252e-14	7.241252e-14
2.800000e+02	3.000000e+02	2.218508e-12	5.953902e-14	5.953902e-14
3.000000e+02	3.200000e+02	1.778690e-12	5.632959e-14	5.632959e-14
3.200000e+02	3.400000e+02	1.302367e-12	4.588312e-14	4.588312e-14
3.400000e+02	3.600000e+02	1.047325e-12	3.714841e-14	3.714841e-14
3.600000e+02	3.800000e+02	7.855005e-13	3.653591e-14	3.653591e-14
3.800000e+02	4.000000e+02	5.927450e-13	2.855867e-14	2.855867e-14
4.000000e+02	4.200000e+02	4.922687e-13	2.564981e-14	2.564981e-14
4.200000e+02	4.400000e+02	3.805577e-13	2.304883e-14	2.304883e-14
4.400000e+02	4.600000e+02	2.974492e-13	1.943814e-14	1.943814e-14
4.600000e+02	4.800000e+02	2.180309e-13	1.583805e-14	1.583805e-14
4.800000e+02	5.000000e+02	2.186244e-13	1.936206e-14	1.936206e-14
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Path=WZ-QCD[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ScaledBy=6.31707516295947319e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.747840e-11	2.190544e-13	2.190544e-13
2.000000e+01	4.000000e+01	3.821967e-11	4.985305e-13	4.985305e-13
4.000000e+01	6.000000e+01	5.243885e-11	3.890667e-13	3.890667e-13
6.000000e+01	8.000000e+01	4.575038e-11	3.713389e-13	3.713389e-13
8.000000e+01	1.000000e+02	3.437407e-11	3.039826e-13	3.039826e-13
1.000000e+02	1.200000e+02	2.522206e-11	2.563438e-13	2.563438e-13
1.200000e+02	1.400000e+02	1.875050e-11	2.203797e-13	2.203797e-13
1.400000e+02	1.600000e+02	1.417281e-11	1.965504e-13	1.965504e-13
1.600000e+02	1.800000e+02	1.031179e-11	1.757481e-13	1.757481e-13
1.800000e+02	2.000000e+02	7.587045e-12	1.288439e-13	1.288439e-13
2.000000e+02	2.200000e+02	5.632555e-12	1.013245e-13	1.013245e-13
2.200000e+02	2.400000e+02	4.307550e-12	9.001260e-14	9.001260e-14
2.400000e+02	2.600000e+02	3.331707e-12	8.026799e-14	8.026799e-14
2.600000e+02	2.800000e+02	2.385211e-12	6.935407e-14	6.935407e-14
2.800000e+02	3.000000e+02	1.967436e-12	5.590233e-14	5.590233e-14
3.000000e+02	3.200000e+02	1.569247e-12	5.224108e-14	5.224108e-14
3.200000e+02	3.400000e+02	1.149884e-12	4.065201e-14	4.065201e-14
3.400000e+02	3.600000e+02	9.327910e-13	3.575839e-14	3.575839e-14
3.600000e+02	3.800000e+02	7.060730e-13	3.571592e-14	3.571592e-14
3.800000e+02	4.000000e+02	5.221615e-13	3.047896e-14	3.047896e-14
4.000000e+02	4.200000e+02	4.333464e-13	2.403855e-14	2.403855e-14
4.200000e+02	4.400000e+02	3.399558e-13	2.314902e-14	2.314902e-14
4.400000e+02	4.600000e+02	2.554539e-13	1.799892e-14	1.799892e-14
4.600000e+02	4.800000e+02	1.866366e-13	1.446145e-14	1.446145e-14
4.800000e+02	5.000000e+02	1.939827e-13	1.821781e-14	1.821781e-14
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Path=WZ-QCD[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ScaledBy=6.31701801672156212e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.749812e-11	2.095997e-13	2.095997e-13
2.000000e+01	4.000000e+01	3.783397e-11	3.150003e-13	3.150003e-13
4.000000e+01	6.000000e+01	5.263590e-11	3.714831e-13	3.714831e-13
6.000000e+01	8.000000e+01	4.591548e-11	3.418751e-13	3.418751e-13
8.000000e+01	1.000000e+02	3.467893e-11	2.963882e-13	2.963882e-13
1.000000e+02	1.200000e+02	2.542236e-11	2.490271e-13	2.490271e-13
1.200000e+02	1.400000e+02	1.901938e-11	2.143702e-13	2.143702e-13
1.400000e+02	1.600000e+02	1.438141e-11	1.756916e-13	1.756916e-13
1.600000e+02	1.800000e+02	1.041053e-11	1.493033e-13	1.493033e-13
1.800000e+02	2.000000e+02	7.788375e-12	1.303996e-13	1.303996e-13
2.000000e+02	2.200000e+02	5.783200e-12	1.030772e-13	1.030772e-13
2.200000e+02	2.400000e+02	4.428468e-12	9.151205e-14	9.151205e-14
2.400000e+02	2.600000e+02	3.408247e-12	8.009903e-14	8.009903e-14
2.600000e+02	2.800000e+02	2.458694e-12	6.932087e-14	6.932087e-14
2.800000e+02	3.000000e+02	2.052502e-12	5.757143e-14	5.757143e-14
3.000000e+02	3.200000e+02	1.630063e-12	5.453487e-14	5.453487e-14
3.200000e+02	3.400000e+02	1.200024e-12	4.306714e-14	4.306714e-14
3.400000e+02	3.600000e+02	9.594605e-13	3.494298e-14	3.494298e-14
3.600000e+02	3.800000e+02	7.357375e-13	3.695602e-14	3.695602e-14
3.800000e+02	4.000000e+02	5.464745e-13	3.028521e-14	3.028521e-14
4.000000e+02	4.200000e+02	4.593487e-13	2.524172e-14	2.524172e-14
4.200000e+02	4.400000e+02	3.604486e-13	2.443377e-14	2.443377e-14
4.400000e+02	4.600000e+02	2.763079e-13	1.963395e-14	1.963395e-14
4.600000e+02	4.800000e+02	2.016888e-13	1.542826e-14	1.542826e-14
4.800000e+02	5.000000e+02	2.089587e-13	1.990875e-14	1.990875e-14
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Path=WZ-QCD[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ScaledBy=6.31709589811619364e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.802952e-11	2.191093e-13	2.191093e-13
2.000000e+01	4.000000e+01	3.925486e-11	5.142927e-13	5.142927e-13
4.000000e+01	6.000000e+01	5.415205e-11	3.870405e-13	3.870405e-13
6.000000e+01	8.000000e+01	4.749099e-11	3.637576e-13	3.637576e-13
8.000000e+01	1.000000e+02	3.596430e-11	3.076672e-13	3.076672e-13
1.000000e+02	1.200000e+02	2.648541e-11	2.584885e-13	2.584885e-13
1.200000e+02	1.400000e+02	1.976540e-11	2.209632e-13	2.209632e-13
1.400000e+02	1.600000e+02	1.503635e-11	2.069766e-13	2.069766e-13
1.600000e+02	1.800000e+02	1.099664e-11	1.812230e-13	1.812230e-13
1.800000e+02	2.000000e+02	8.154410e-12	1.335705e-13	1.335705e-13
2.000000e+02	2.200000e+02	6.077440e-12	1.057282e-13	1.057282e-13
2.200000e+02	2.400000e+02	4.608422e-12	9.438731e-14	9.438731e-14
2.400000e+02	2.600000e+02	3.568027e-12	8.216438e-14	8.216438e-14
2.600000e+02	2.800000e+02	2.626307e-12	7.202066e-14	7.202066e-14
2.800000e+02	3.000000e+02	2.129745e-12	5.757643e-14	5.757643e-14
3.000000e+02	3.200000e+02	1.711896e-12	5.379363e-14	5.379363e-14
3.200000e+02	3.400000e+02	1.251230e-12	4.332838e-14	4.332838e-14
3.400000e+02	3.600000e+02	1.013450e-12	3.689591e-14	3.689591e-14
3.600000e+02	3.800000e+02	7.551600e-13	3.517690e-14	3.517690e-14
3.800000e+02	4.000000e+02	5.658040e-13	2.843155e-14	2.843155e-14
4.000000e+02	4.200000e+02	4.646303e-13	2.425583e-14	2.425583e-14
4.200000e+02	4.400000e+02	3.592578e-13	2.171312e-14	2.171312e-14
4.400000e+02	4.600000e+02	2.751933e-13	1.774987e-14	1.774987e-14
4.600000e+02	4.800000e+02	2.020869e-13	1.479718e-14	1.479718e-14
4.800000e+02	5.000000e+02	2.026414e-13	1.767396e-14	1.767396e-14
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[MUR=1__MUF=1__LHAPDF=325100]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[MUR=1__MUF=1__LHAPDF=325100]
Path=WZ-QCD[MUR=1__MUF=1__LHAPDF=325100]
ScaledBy=6.31705051030851845e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.807612e-11	2.133862e-13	2.133862e-13
2.000000e+01	4.000000e+01	3.887631e-11	3.133664e-13	3.133664e-13
4.000000e+01	6.000000e+01	5.438615e-11	3.747933e-13	3.747933e-13
6.000000e+01	8.000000e+01	4.772824e-11	3.449577e-13	3.449577e-13
8.000000e+01	1.000000e+02	3.626908e-11	3.015219e-13	3.015219e-13
1.000000e+02	1.200000e+02	2.670437e-11	2.537488e-13	2.537488e-13
1.200000e+02	1.400000e+02	2.005128e-11	2.176827e-13	2.176827e-13
1.400000e+02	1.600000e+02	1.521738e-11	1.814941e-13	1.814941e-13
1.600000e+02	1.800000e+02	1.110908e-11	1.563370e-13	1.563370e-13
1.800000e+02	2.000000e+02	8.359555e-12	1.360762e-13	1.360762e-13
2.000000e+02	2.200000e+02	6.241640e-12	1.081180e-13	1.081180e-13
2.200000e+02	2.400000e+02	4.737645e-12	9.629942e-14	9.629942e-14
2.400000e+02	2.600000e+02	3.654622e-12	8.299645e-14	8.299645e-14
2.600000e+02	2.800000e+02	2.705842e-12	7.241252e-14	7.241252e-14
2.800000e+02	3.000000e+02	2.218508e-12	5.953902e-14	5.953902e-14
3.000000e+02	3.200000e+02	1.778690e-12	5.632959e-14	5.632959e-14
3.200000e+02	3.400000e+02	1.302367e-12	4.588312e-14	4.588312e-14
3.400000e+02	3.600000e+02	1.047325e-12	3.714841e-14	3.714841e-14
3.600000e+02	3.800000e+02	7.855005e-13	3.653591e-14	3.653591e-14
3.800000e+02	4.000000e+02	5.927450e-13	2.855867e-14	2.855867e-14
4.000000e+02	4.200000e+02	4.922687e-13	2.564981e-14	2.564981e-14
4.200000e+02	4.400000e+02	3.805577e-13	2.304883e-14	2.304883e-14
4.400000e+02	4.600000e+02	2.974492e-13	1.943814e-14	1.943814e-14
4.600000e+02	4.800000e+02	2.180309e-13	1.583805e-14	1.583805e-14
4.800000e+02	5.000000e+02	2.186244e-13	1.936206e-14	1.936206e-14
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Path=WZ-QCD[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ScaledBy=6.31731113484104284e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.824154e-11	3.471088e-13	3.471088e-13
2.000000e+01	4.000000e+01	3.829713e-11	6.304667e-13	6.304667e-13
4.000000e+01	6.000000e+01	5.484565e-11	6.023398e-13	6.023398e-13
6.000000e+01	8.000000e+01	4.802323e-11	7.835287e-13	7.835287e-13
8.000000e+01	1.000000e+02	3.517382e-11	1.306583e-12	1.306583e-12
1.000000e+02	1.200000e+02	2.675047e-11	2.647784e-13	2.647784e-13
1.200000e+02	1.400000e+02	2.019244e-11	2.248772e-13	2.248772e-13
1.400000e+02	1.600000e+02	1.543484e-11	2.953276e-13	2.953276e-13
1.600000e+02	1.800000e+02	1.090687e-11	2.605215e-13	2.605215e-13
1.800000e+02	2.000000e+02	8.544935e-12	1.432888e-13	1.432888e-13
2.000000e+02	2.200000e+02	6.391810e-12	1.131605e-13	1.131605e-13
2.200000e+02	2.400000e+02	4.848564e-12	1.001191e-13	1.001191e-13
2.400000e+02	2.600000e+02	3.743284e-12	8.624178e-14	8.624178e-14
2.600000e+02	2.800000e+02	2.759045e-12	7.436004e-14	7.436004e-14
2.800000e+02	3.000000e+02	2.301286e-12	6.264870e-14	6.264870e-14
3.000000e+02	3.200000e+02	1.843118e-12	5.878501e-14	5.878501e-14
3.200000e+02	3.400000e+02	1.356924e-12	4.906164e-14	4.906164e-14
3.400000e+02	3.600000e+02	1.089786e-12	3.937408e-14	3.937408e-14
3.600000e+02	3.800000e+02	8.133925e-13	3.814336e-14	3.814336e-14
3.800000e+02	4.000000e+02	6.222370e-13	2.990739e-14	2.990739e-14
4.000000e+02	4.200000e+02	5.215775e-13	2.807091e-14	2.807091e-14
4.200000e+02	4.400000e+02	4.009518e-13	2.503804e-14	2.503804e-14
4.400000e+02	4.600000e+02	3.190748e-13	2.148555e-14	2.148555e-14
4.600000e+02	4.800000e+02	2.332876e-13	1.709350e-14	1.709350e-14
4.800000e+02	5.000000e+02	2.320656e-13	2.056716e-14	2.056716e-14
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Path=WZ-QCD[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ScaledBy=6.31703198961418377e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	2.008374e-11	2.752754e-13	2.752754e-13
2.000000e+01	4.000000e+01	4.329796e-11	4.264284e-13	4.264284e-13
4.000000e+01	6.000000e+01	6.012560e-11	4.900156e-13	4.900156e-13
6.000000e+01	8.000000e+01	5.302705e-11	4.607040e-13	4.607040e-13
8.000000e+01	1.000000e+02	4.023485e-11	3.959720e-13	3.959720e-13
1.000000e+02	1.200000e+02	3.009107e-11	3.533449e-13	3.533449e-13
1.200000e+02	1.400000e+02	2.245187e-11	3.003254e-13	3.003254e-13
1.400000e+02	1.600000e+02	1.724987e-11	2.448143e-13	2.448143e-13
1.600000e+02	1.800000e+02	1.242753e-11	2.072275e-13	2.072275e-13
1.800000e+02	2.000000e+02	9.308480e-12	1.773123e-13	1.773123e-13
2.000000e+02	2.200000e+02	6.915005e-12	1.373695e-13	1.373695e-13
2.200000e+02	2.400000e+02	5.415885e-12	1.348296e-13	1.348296e-13
2.400000e+02	2.600000e+02	4.214234e-12	1.130656e-13	1.130656e-13
2.600000e+02	2.800000e+02	2.913387e-12	9.310195e-14	9.310195e-14
2.800000e+02	3.000000e+02	2.483119e-12	7.943732e-14	7.943732e-14
3.000000e+02	3.200000e+02	2.011353e-12	7.160059e-14	7.160059e-14
3.200000e+02	3.400000e+02	1.505130e-12	5.780934e-14	5.780934e-14
3.400000e+02	3.600000e+02	1.206467e-12	5.364623e-14	5.364623e-14
3.600000e+02	3.800000e+02	8.868035e-13	5.365541e-14	5.365541e-14
3.800000e+02	4.000000e+02	6.992735e-13	5.515607e-14	5.515607e-14
4.000000e+02	4.200000e+02	5.820970e-13	4.450808e-14	4.450808e-14
4.200000e+02	4.400000e+02	4.520589e-13	3.645949e-14	3.645949e-14
4.400000e+02	4.600000e+02	3.268520e-13	2.600155e-14	2.600155e-14
4.600000e+02	4.800000e+02	2.517094e-13	2.172931e-14	2.172931e-14
4.800000e+02	5.000000e+02	2.593765e-13	2.588865e-14	2.588865e-14
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Path=WZ-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ScaledBy=6.31704899964285698e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.978663e-11	3.237575e-13	3.237575e-13
2.000000e+01	4.000000e+01	4.213086e-11	7.486932e-13	7.486932e-13
4.000000e+01	6.000000e+01	6.163950e-11	1.872523e-12	1.872523e-12
6.000000e+01	8.000000e+01	5.372750e-11	7.963721e-13	7.963721e-13
8.000000e+01	1.000000e+02	3.867134e-11	1.175918e-12	1.175918e-12
1.000000e+02	1.200000e+02	2.966737e-11	3.089262e-13	3.089262e-13
1.200000e+02	1.400000e+02	2.253018e-11	2.710980e-13	2.710980e-13
1.400000e+02	1.600000e+02	1.740454e-11	2.782516e-13	2.782516e-13
1.600000e+02	1.800000e+02	1.222875e-11	2.428609e-13	2.428609e-13
1.800000e+02	2.000000e+02	9.496635e-12	1.718205e-13	1.718205e-13
2.000000e+02	2.200000e+02	7.071000e-12	1.339997e-13	1.339997e-13
2.200000e+02	2.400000e+02	5.497670e-12	1.214191e-13	1.214191e-13
2.400000e+02	2.600000e+02	4.225102e-12	1.037451e-13	1.037451e-13
2.600000e+02	2.800000e+02	3.052129e-12	8.594642e-14	8.594642e-14
2.800000e+02	3.000000e+02	2.617930e-12	7.767862e-14	7.767862e-14
3.000000e+02	3.200000e+02	2.048649e-12	7.325853e-14	7.325853e-14
3.200000e+02	3.400000e+02	1.534954e-12	6.490071e-14	6.490071e-14
3.400000e+02	3.600000e+02	1.213564e-12	4.601416e-14	4.601416e-14
3.600000e+02	3.800000e+02	9.217270e-13	4.819490e-14	4.819490e-14
3.800000e+02	4.000000e+02	6.998965e-13	4.047321e-14	4.047321e-14
4.000000e+02	4.200000e+02	5.964340e-13	3.570322e-14	3.570322e-14
4.200000e+02	4.400000e+02	4.763160e-13	4.355787e-14	4.355787e-14
4.400000e+02	4.600000e+02	3.607281e-13	2.843890e-14	2.843890e-14
4.600000e+02	4.800000e+02	2.724756e-13	2.206382e-14	2.206382e-14
4.800000e+02	5.000000e+02	2.759609e-13	2.861140e-14	2.861140e-14
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Path=WZ-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ScaledBy=6.31705362475787503e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.776903e-11	2.112741e-13	2.112741e-13
2.000000e+01	4.000000e+01	3.814652e-11	3.095262e-13	3.095262e-13
4.000000e+01	6.000000e+01	5.320125e-11	3.684645e-13	3.684645e-13
6.000000e+01	8.000000e+01	4.628914e-11	3.363278e-13	3.363278e-13
8.000000e+01	1.000000e+02	3.484706e-11	2.915246e-13	2.915246e-13
1.000000e+02	1.200000e+02	2.538442e-11	2.416198e-13	2.416198e-13
1.200000e+02	1.400000e+02	1.887922e-11	2.054636e-13	2.054636e-13
1.400000e+02	1.600000e+02	1.417663e-11	1.690042e-13	1.690042e-13
1.600000e+02	1.800000e+02	1.027559e-11	1.445805e-13	1.445805e-13
1.800000e+02	2.000000e+02	7.670950e-12	1.248023e-13	1.248023e-13
2.000000e+02	2.200000e+02	5.680945e-12	9.819582e-14	9.819582e-14
2.200000e+02	2.400000e+02	4.277197e-12	8.691768e-14	8.691768e-14
2.400000e+02	2.600000e+02	3.281558e-12	7.429850e-14	7.429850e-14
2.600000e+02	2.800000e+02	2.416718e-12	6.444416e-14	6.444416e-14
2.800000e+02	3.000000e+02	1.972361e-12	5.286840e-14	5.286840e-14
3.000000e+02	3.200000e+02	1.571934e-12	4.969608e-14	4.969608e-14
3.200000e+02	3.400000e+02	1.148001e-12	4.019495e-14	4.019495e-14
3.400000e+02	3.600000e+02	9.206905e-13	3.274161e-14	3.274161e-14
3.600000e+02	3.800000e+02	6.860240e-13	3.185972e-14	3.185972e-14
3.800000e+02	4.000000e+02	5.155145e-13	2.481366e-14	2.481366e-14
4.000000e+02	4.200000e+02	4.264628e-13	2.220423e-14	2.220423e-14
4.200000e+02	4.400000e+02	3.296238e-13	1.995335e-14	1.995335e-14
4.400000e+02	4.600000e+02	2.563661e-13	1.673446e-14	1.673446e-14
4.600000e+02	4.800000e+02	1.873514e-13	1.361476e-14	1.361476e-14
4.800000e+02	5.000000e+02	1.873901e-13	1.650243e-14	1.650243e-14
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Path=WZ-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ScaledBy=6.31706005048214284e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.756785e-11	2.073281e-13	2.073281e-13
2.000000e+01	4.000000e+01	3.774244e-11	3.042337e-13	3.042337e-13
4.000000e+01	6.000000e+01	5.268955e-11	3.623552e-13	3.623552e-13
6.000000e+01	8.000000e+01	4.594426e-11	3.314885e-13	3.314885e-13
8.000000e+01	1.000000e+02	3.469747e-11	2.883201e-13	2.883201e-13
1.000000e+02	1.200000e+02	2.537748e-11	2.406367e-13	2.406367e-13
1.200000e+02	1.400000e+02	1.894775e-11	2.054328e-13	2.054328e-13
1.400000e+02	1.600000e+02	1.428892e-11	1.701316e-13	1.701316e-13
1.600000e+02	1.800000e+02	1.039610e-11	1.462788e-13	1.462788e-13
1.800000e+02	2.000000e+02	7.790685e-12	1.267460e-13	1.267460e-13
2.000000e+02	2.200000e+02	5.793265e-12	1.002871e-13	1.002871e-13
2.200000e+02	2.400000e+02	4.380224e-12	8.914642e-14	8.914642e-14
2.400000e+02	2.600000e+02	3.371021e-12	7.657767e-14	7.657767e-14
2.600000e+02	2.800000e+02	2.490863e-12	6.678297e-14	6.678297e-14
2.800000e+02	3.000000e+02	2.039214e-12	5.481836e-14	5.481836e-14
3.000000e+02	3.200000e+02	1.632898e-12	5.182439e-14	5.182439e-14
3.200000e+02	3.400000e+02	1.194026e-12	4.219335e-14	4.219335e-14
3.400000e+02	3.600000e+02	9.601910e-13	3.416001e-14	3.416001e-14
3.600000e+02	3.800000e+02	7.190565e-13	3.356679e-14	3.356679e-14
3.800000e+02	4.000000e+02	5.423190e-13	2.619317e-14	2.619317e-14
4.000000e+02	4.200000e+02	4.512994e-13	2.357471e-14	2.357471e-14
4.200000e+02	4.400000e+02	3.487667e-13	2.119157e-14	2.119157e-14
4.400000e+02	4.600000e+02	2.729276e-13	1.786017e-14	1.786017e-14
4.600000e+02	4.800000e+02	1.997820e-13	1.454780e-14	1.454780e-14
4.800000e+02	5.000000e+02	2.004392e-13	1.779946e-14	1.779946e-14
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Path=WZ-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ScaledBy=6.31704421763677016e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.825670e-11	2.170249e-13	2.170249e-13
2.000000e+01	4.000000e+01	3.923547e-11	3.181348e-13	3.181348e-13
4.000000e+01	6.000000e+01	5.483755e-11	3.803386e-13	3.803386e-13
6.000000e+01	8.000000e+01	4.802564e-11	3.492951e-13	3.492951e-13
8.000000e+01	1.000000e+02	3.638185e-11	3.042649e-13	3.042649e-13
1.000000e+02	1.200000e+02	2.668384e-11	2.543406e-13	2.543406e-13
1.200000e+02	1.400000e+02	1.996022e-11	2.173489e-13	2.173489e-13
1.400000e+02	1.600000e+02	1.508644e-11	1.800648e-13	1.800648e-13
1.600000e+02	1.800000e+02	1.097260e-11	1.543301e-13	1.543301e-13
1.800000e+02	2.000000e+02	8.226340e-12	1.338592e-13	1.338592e-13
2.000000e+02	2.200000e+02	6.117960e-12	1.057888e-13	1.057888e-13
2.200000e+02	2.400000e+02	4.624557e-12	9.382814e-14	9.382814e-14
2.400000e+02	2.600000e+02	3.556638e-12	8.048315e-14	8.048315e-14
2.600000e+02	2.800000e+02	2.624687e-12	6.985646e-14	6.985646e-14
2.800000e+02	3.000000e+02	2.145270e-12	5.740573e-14	5.740573e-14
3.000000e+02	3.200000e+02	1.712030e-12	5.400801e-14	5.400801e-14
3.200000e+02	3.400000e+02	1.251940e-12	4.370541e-14	4.370541e-14
3.400000e+02	3.600000e+02	1.004087e-12	3.559812e-14	3.559812e-14
3.600000e+02	3.800000e+02	7.493385e-13	3.467794e-14	3.467794e-14
3.800000e+02	4.000000e+02	5.634015e-13	2.705604e-14	2.705604e-14
4.000000e+02	4.200000e+02	4.651587e-13	2.415940e-14	2.415940e-14
4.200000e+02	4.400000e+02	3.596438e-13	2.170196e-14	2.170196e-14
4.400000e+02	4.600000e+02	2.793963e-13	1.821364e-14	1.821364e-14
4.600000e+02	4.800000e+02	2.044631e-13	1.482367e-14	1.482367e-14
4.800000e+02	5.000000e+02	2.043958e-13	1.795400e-14	1.795400e-14
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=WZ-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=6.31705051030851845e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.807612e-11	2.133862e-13	2.133862e-13
2.000000e+01	4.000000e+01	3.887631e-11	3.133664e-13	3.133664e-13
4.000000e+01	6.000000e+01	5.438615e-11	3.747933e-13	3.747933e-13
6.000000e+01	8.000000e+01	4.772824e-11	3.449577e-13	3.449577e-13
8.000000e+01	1.000000e+02	3.626908e-11	3.015219e-13	3.015219e-13
1.000000e+02	1.200000e+02	2.670437e-11	2.537488e-13	2.537488e-13
1.200000e+02	1.400000e+02	2.005128e-11	2.176827e-13	2.176827e-13
1.400000e+02	1.600000e+02	1.521738e-11	1.814941e-13	1.814941e-13
1.600000e+02	1.800000e+02	1.110908e-11	1.563370e-13	1.563370e-13
1.800000e+02	2.000000e+02	8.359555e-12	1.360762e-13	1.360762e-13
2.000000e+02	2.200000e+02	6.241640e-12	1.081180e-13	1.081180e-13
2.200000e+02	2.400000e+02	4.737645e-12	9.629942e-14	9.629942e-14
2.400000e+02	2.600000e+02	3.654622e-12	8.299645e-14	8.299645e-14
2.600000e+02	2.800000e+02	2.705842e-12	7.241252e-14	7.241252e-14
2.800000e+02	3.000000e+02	2.218508e-12	5.953902e-14	5.953902e-14
3.000000e+02	3.200000e+02	1.778690e-12	5.632959e-14	5.632959e-14
3.200000e+02	3.400000e+02	1.302367e-12	4.588312e-14	4.588312e-14
3.400000e+02	3.600000e+02	1.047325e-12	3.714841e-14	3.714841e-14
3.600000e+02	3.800000e+02	7.855005e-13	3.653591e-14	3.653591e-14
3.800000e+02	4.000000e+02	5.927450e-13	2.855867e-14	2.855867e-14
4.000000e+02	4.200000e+02	4.922687e-13	2.564981e-14	2.564981e-14
4.200000e+02	4.400000e+02	3.805577e-13	2.304883e-14	2.304883e-14
4.400000e+02	4.600000e+02	2.974492e-13	1.943814e-14	1.943814e-14
4.600000e+02	4.800000e+02	2.180309e-13	1.583805e-14	1.583805e-14
4.800000e+02	5.000000e+02	2.186244e-13	1.936206e-14	1.936206e-14
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Path=WZ-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ScaledBy=6.31706067822200950e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.784062e-11	2.090585e-13	2.090585e-13
2.000000e+01	4.000000e+01	3.839976e-11	3.076147e-13	3.076147e-13
4.000000e+01	6.000000e+01	5.377745e-11	3.681100e-13	3.681100e-13
6.000000e+01	8.000000e+01	4.729162e-11	3.396100e-13	3.396100e-13
8.000000e+01	1.000000e+02	3.604938e-11	2.978820e-13	2.978820e-13
1.000000e+02	1.200000e+02	2.665367e-11	2.524736e-13	2.524736e-13
1.200000e+02	1.400000e+02	2.009629e-11	2.174784e-13	2.174784e-13
1.400000e+02	1.600000e+02	1.531783e-11	1.825475e-13	1.825475e-13
1.600000e+02	1.800000e+02	1.122850e-11	1.580941e-13	1.580941e-13
1.800000e+02	2.000000e+02	8.484620e-12	1.382109e-13	1.382109e-13
2.000000e+02	2.200000e+02	6.362825e-12	1.104043e-13	1.104043e-13
2.200000e+02	2.400000e+02	4.852134e-12	9.880311e-14	9.880311e-14
2.400000e+02	2.600000e+02	3.755500e-12	8.562732e-14	8.562732e-14
2.600000e+02	2.800000e+02	2.791032e-12	7.513957e-14	7.513957e-14
2.800000e+02	3.000000e+02	2.296516e-12	6.181082e-14	6.181082e-14
3.000000e+02	3.200000e+02	1.850277e-12	5.882259e-14	5.882259e-14
3.200000e+02	3.400000e+02	1.357197e-12	4.829615e-14	4.829615e-14
3.400000e+02	3.600000e+02	1.094533e-12	3.885075e-14	3.885075e-14
3.600000e+02	3.800000e+02	8.251495e-13	3.857142e-14	3.857142e-14
3.800000e+02	4.000000e+02	6.250110e-13	3.019889e-14	3.019889e-14
4.000000e+02	4.200000e+02	5.224500e-13	2.732207e-14	2.732207e-14
4.200000e+02	4.400000e+02	4.038816e-13	2.456282e-14	2.456282e-14
4.400000e+02	4.600000e+02	3.176430e-13	2.081327e-14	2.081327e-14
4.600000e+02	4.800000e+02	2.333673e-13	1.698961e-14	1.698961e-14
4.800000e+02	5.000000e+02	2.348257e-13	2.098198e-14	2.098198e-14
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Path=WZ-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ScaledBy=6.31704799921500366e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.973705e-11	2.324480e-13	2.324480e-13
2.000000e+01	4.000000e+01	4.246706e-11	3.414086e-13	3.414086e-13
4.000000e+01	6.000000e+01	5.949295e-11	4.089517e-13	4.089517e-13
6.000000e+01	8.000000e+01	5.232875e-11	3.772215e-13	3.772215e-13
8.000000e+01	1.000000e+02	3.984218e-11	3.302847e-13	3.302847e-13
1.000000e+02	1.200000e+02	2.941450e-11	2.786701e-13	2.786701e-13
1.200000e+02	1.400000e+02	2.213100e-11	2.394084e-13	2.394084e-13
1.400000e+02	1.600000e+02	1.683343e-11	2.001309e-13	2.001309e-13
1.600000e+02	1.800000e+02	1.230692e-11	1.723565e-13	1.723565e-13
1.800000e+02	2.000000e+02	9.272600e-12	1.501577e-13	1.501577e-13
2.000000e+02	2.200000e+02	6.936175e-12	1.195958e-13	1.195958e-13
2.200000e+02	2.400000e+02	5.275340e-12	1.065185e-13	1.065185e-13
2.400000e+02	2.600000e+02	4.069625e-12	9.191236e-14	9.191236e-14
2.600000e+02	2.800000e+02	3.018045e-12	8.004163e-14	8.004163e-14
2.800000e+02	3.000000e+02	2.476934e-12	6.604763e-14	6.604763e-14
3.000000e+02	3.200000e+02	1.983776e-12	6.237169e-14	6.237169e-14
3.200000e+02	3.400000e+02	1.455116e-12	5.078427e-14	5.078427e-14
3.400000e+02	3.600000e+02	1.168197e-12	4.120325e-14	4.120325e-14
3.600000e+02	3.800000e+02	8.753035e-13	4.031798e-14	4.031798e-14
3.800000e+02	4.000000e+02	6.600985e-13	3.159594e-14	3.159594e-14
4.000000e+02	4.200000e+02	5.456885e-13	2.829751e-14	2.829751e-14
4.200000e+02	4.400000e+02	4.224719e-13	2.543848e-14	2.543848e-14
4.400000e+02	4.600000e+02	3.284228e-13	2.139881e-14	2.139881e-14
4.600000e+02	4.800000e+02	2.416958e-13	1.748148e-14	1.748148e-14
4.800000e+02	5.000000e+02	2.420151e-13	2.131817e-14	2.131817e-14
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Path=WZ-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ScaledBy=6.31705827764437541e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.949215e-11	2.279269e-13	2.279269e-13
2.000000e+01	4.000000e+01	4.197233e-11	3.354481e-13	3.354481e-13
4.000000e+01	6.000000e+01	5.886130e-11	4.019928e-13	4.019928e-13
6.000000e+01	8.000000e+01	5.187600e-11	3.716529e-13	3.716529e-13
8.000000e+01	1.000000e+02	3.961747e-11	3.265067e-13	3.265067e-13
1.000000e+02	1.200000e+02	2.936808e-11	2.773823e-13	2.773823e-13
1.200000e+02	1.400000e+02	2.218592e-11	2.392681e-13	2.392681e-13
1.400000e+02	1.600000e+02	1.694724e-11	2.013091e-13	2.013091e-13
1.600000e+02	1.800000e+02	1.244059e-11	1.742944e-13	1.742944e-13
1.800000e+02	2.000000e+02	9.411660e-12	1.524922e-13	1.524922e-13
2.000000e+02	2.200000e+02	7.070805e-12	1.220976e-13	1.220976e-13
2.200000e+02	2.400000e+02	5.402765e-12	1.092599e-13	1.092599e-13
2.400000e+02	2.600000e+02	4.181832e-12	9.479403e-14	9.479403e-14
2.600000e+02	2.800000e+02	3.112917e-12	8.301790e-14	8.301790e-14
2.800000e+02	3.000000e+02	2.563926e-12	6.853528e-14	6.853528e-14
3.000000e+02	3.200000e+02	2.063390e-12	6.509885e-14	6.509885e-14
3.200000e+02	3.400000e+02	1.516316e-12	5.342188e-14	5.342188e-14
3.400000e+02	3.600000e+02	1.220771e-12	4.306458e-14	4.306458e-14
3.600000e+02	3.800000e+02	9.194360e-13	4.254767e-14	4.254767e-14
3.800000e+02	4.000000e+02	6.959765e-13	3.339473e-14	3.339473e-14
4.000000e+02	4.200000e+02	5.790580e-13	3.012581e-14	3.012581e-14
4.200000e+02	4.400000e+02	4.482989e-13	2.709349e-14	2.709349e-14
4.400000e+02	4.600000e+02	3.506817e-13	2.290431e-14	2.290431e-14
4.600000e+02	4.800000e+02	2.586478e-13	1.874077e-14	1.874077e-14
4.800000e+02	5.000000e+02	2.598907e-13	2.308748e-14	2.308748e-14
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=WZ-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ScaledBy=6.31705090856670955e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.777986e-11	2.100161e-13	2.100161e-13
2.000000e+01	4.000000e+01	3.824224e-11	3.085503e-13	3.085503e-13
4.000000e+01	6.000000e+01	5.350330e-11	3.694745e-13	3.694745e-13
6.000000e+01	8.000000e+01	4.697973e-11	3.400743e-13	3.400743e-13
8.000000e+01	1.000000e+02	3.572935e-11	2.976833e-13	2.976833e-13
1.000000e+02	1.200000e+02	2.632345e-11	2.508990e-13	2.508990e-13
1.200000e+02	1.400000e+02	1.976799e-11	2.152931e-13	2.152931e-13
1.400000e+02	1.600000e+02	1.498031e-11	1.792320e-13	1.792320e-13
1.600000e+02	1.800000e+02	1.093351e-11	1.546938e-13	1.546938e-13
1.800000e+02	2.000000e+02	8.224455e-12	1.347219e-13	1.347219e-13
2.000000e+02	2.200000e+02	6.132160e-12	1.070063e-13	1.070063e-13
2.200000e+02	2.400000e+02	4.643518e-12	9.525598e-14	9.525598e-14
2.400000e+02	2.600000e+02	3.580684e-12	8.209301e-14	8.209301e-14
2.600000e+02	2.800000e+02	2.642922e-12	7.167459e-14	7.167459e-14
2.800000e+02	3.000000e+02	2.161934e-12	5.877978e-14	5.877978e-14
3.000000e+02	3.200000e+02	1.734555e-12	5.572132e-14	5.572132e-14
3.200000e+02	3.400000e+02	1.264156e-12	4.532416e-14	4.532416e-14
3.400000e+02	3.600000e+02	1.015831e-12	3.641904e-14	3.641904e-14
3.600000e+02	3.800000e+02	7.640970e-13	3.619741e-14	3.619741e-14
3.800000e+02	4.000000e+02	5.768950e-13	2.821992e-14	2.821992e-14
4.000000e+02	4.200000e+02	4.825725e-13	2.543712e-14	2.543712e-14
4.200000e+02	4.400000e+02	3.727429e-13	2.285062e-14	2.285062e-14
4.400000e+02	4.600000e+02	2.936494e-13	1.935627e-14	1.935627e-14
4.600000e+02	4.800000e+02	2.139949e-13	1.570831e-14	1.570831e-14
4.800000e+02	5.000000e+02	2.148487e-13	1.924003e-14	1.924003e-14
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=WZ-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ScaledBy=6.31704990749758824e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.778573e-11	2.100824e-13	2.100824e-13
2.000000e+01	4.000000e+01	3.825887e-11	3.086619e-13	3.086619e-13
4.000000e+01	6.000000e+01	5.352140e-11	3.695920e-13	3.695920e-13
6.000000e+01	8.000000e+01	4.699870e-11	3.402010e-13	3.402010e-13
8.000000e+01	1.000000e+02	3.574682e-11	2.977852e-13	2.977852e-13
1.000000e+02	1.200000e+02	2.633313e-11	2.509664e-13	2.509664e-13
1.200000e+02	1.400000e+02	1.977465e-11	2.153454e-13	2.153454e-13
1.400000e+02	1.600000e+02	1.499075e-11	1.793349e-13	1.793349e-13
1.600000e+02	1.800000e+02	1.093910e-11	1.547393e-13	1.547393e-13
1.800000e+02	2.000000e+02	8.228865e-12	1.347625e-13	1.347625e-13
2.000000e+02	2.200000e+02	6.136030e-12	1.070390e-13	1.070390e-13
2.200000e+02	2.400000e+02	4.647388e-12	9.529164e-14	9.529164e-14
2.400000e+02	2.600000e+02	3.584048e-12	8.212731e-14	8.212731e-14
2.600000e+02	2.800000e+02	2.646081e-12	7.170675e-14	7.170675e-14
2.800000e+02	3.000000e+02	2.165080e-12	5.881522e-14	5.881522e-14
3.000000e+02	3.200000e+02	1.737162e-12	5.575078e-14	5.575078e-14
3.200000e+02	3.400000e+02	1.266637e-12	4.535555e-14	4.535555e-14
3.400000e+02	3.600000e+02	1.018028e-12	3.646683e-14	3.646683e-14
3.600000e+02	3.800000e+02	7.656875e-13	3.621909e-14	3.621909e-14
3.800000e+02	4.000000e+02	5.781310e-13	2.824297e-14	2.824297e-14
4.000000e+02	4.200000e+02	4.833505e-13	2.545056e-14	2.545056e-14
4.200000e+02	4.400000e+02	3.733620e-13	2.286274e-14	2.286274e-14
4.400000e+02	4.600000e+02	2.939764e-13	1.936146e-14	1.936146e-14
4.600000e+02	4.800000e+02	2.143381e-13	1.571622e-14	1.571622e-14
4.800000e+02	5.000000e+02	2.151671e-13	1.924712e-14	1.924712e-14
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
Path=WZ-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
ScaledBy=6.31705003815734375e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.784369e-11	2.107559e-13	2.107559e-13
2.000000e+01	4.000000e+01	3.838076e-11	3.095661e-13	3.095661e-13
4.000000e+01	6.000000e+01	5.369725e-11	3.706458e-13	3.706458e-13
6.000000e+01	8.000000e+01	4.714603e-11	3.411451e-13	3.411451e-13
8.000000e+01	1.000000e+02	3.584470e-11	2.984930e-13	2.984930e-13
1.000000e+02	1.200000e+02	2.640500e-11	2.515248e-13	2.515248e-13
1.200000e+02	1.400000e+02	1.982686e-11	2.157961e-13	2.157961e-13
1.400000e+02	1.600000e+02	1.502916e-11	1.796940e-13	1.796940e-13
1.600000e+02	1.800000e+02	1.096834e-11	1.550236e-13	1.550236e-13
1.800000e+02	2.000000e+02	8.251415e-12	1.350059e-13	1.350059e-13
2.000000e+02	2.200000e+02	6.153395e-12	1.072436e-13	1.072436e-13
2.200000e+02	2.400000e+02	4.661267e-12	9.547473e-14	9.547473e-14
2.400000e+02	2.600000e+02	3.595002e-12	8.228651e-14	8.228651e-14
2.600000e+02	2.800000e+02	2.654728e-12	7.182381e-14	7.182381e-14
2.800000e+02	3.000000e+02	2.172689e-12	5.893974e-14	5.893974e-14
3.000000e+02	3.200000e+02	1.742960e-12	5.585166e-14	5.585166e-14
3.200000e+02	3.400000e+02	1.271348e-12	4.543581e-14	4.543581e-14
3.400000e+02	3.600000e+02	1.022327e-12	3.658754e-14	3.658754e-14
3.600000e+02	3.800000e+02	7.680095e-13	3.625968e-14	3.625968e-14
3.800000e+02	4.000000e+02	5.797035e-13	2.828143e-14	2.828143e-14
4.000000e+02	4.200000e+02	4.843762e-13	2.548004e-14	2.548004e-14
4.200000e+02	4.400000e+02	3.741948e-13	2.288972e-14	2.288972e-14
4.400000e+02	4.600000e+02	2.944100e-13	1.937399e-14	1.937399e-14
4.600000e+02	4.800000e+02	2.146453e-13	1.573186e-14	1.573186e-14
4.800000e+02	5.000000e+02	2.156425e-13	1.926812e-14	1.926812e-14
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Path=WZ-QCDEW[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ScaledBy=6.31707516295947319e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.747840e-11	2.190544e-13	2.190544e-13
2.000000e+01	4.000000e+01	3.821967e-11	4.985305e-13	4.985305e-13
4.000000e+01	6.000000e+01	5.243885e-11	3.890667e-13	3.890667e-13
6.000000e+01	8.000000e+01	4.575038e-11	3.713389e-13	3.713389e-13
8.000000e+01	1.000000e+02	3.437407e-11	3.039826e-13	3.039826e-13
1.000000e+02	1.200000e+02	2.522206e-11	2.563438e-13	2.563438e-13
1.200000e+02	1.400000e+02	1.875050e-11	2.203797e-13	2.203797e-13
1.400000e+02	1.600000e+02	1.417281e-11	1.965504e-13	1.965504e-13
1.600000e+02	1.800000e+02	1.031179e-11	1.757481e-13	1.757481e-13
1.800000e+02	2.000000e+02	7.587045e-12	1.288439e-13	1.288439e-13
2.000000e+02	2.200000e+02	5.632555e-12	1.013245e-13	1.013245e-13
2.200000e+02	2.400000e+02	4.307550e-12	9.001260e-14	9.001260e-14
2.400000e+02	2.600000e+02	3.331707e-12	8.026799e-14	8.026799e-14
2.600000e+02	2.800000e+02	2.385211e-12	6.935407e-14	6.935407e-14
2.800000e+02	3.000000e+02	1.967436e-12	5.590233e-14	5.590233e-14
3.000000e+02	3.200000e+02	1.569247e-12	5.224108e-14	5.224108e-14
3.200000e+02	3.400000e+02	1.149884e-12	4.065201e-14	4.065201e-14
3.400000e+02	3.600000e+02	9.327910e-13	3.575839e-14	3.575839e-14
3.600000e+02	3.800000e+02	7.060730e-13	3.571592e-14	3.571592e-14
3.800000e+02	4.000000e+02	5.221615e-13	3.047896e-14	3.047896e-14
4.000000e+02	4.200000e+02	4.333464e-13	2.403855e-14	2.403855e-14
4.200000e+02	4.400000e+02	3.399558e-13	2.314902e-14	2.314902e-14
4.400000e+02	4.600000e+02	2.554539e-13	1.799892e-14	1.799892e-14
4.600000e+02	4.800000e+02	1.866366e-13	1.446145e-14	1.446145e-14
4.800000e+02	5.000000e+02	1.939827e-13	1.821781e-14	1.821781e-14
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Path=WZ-QCDEW[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ScaledBy=6.31701801672156212e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.749812e-11	2.095997e-13	2.095997e-13
2.000000e+01	4.000000e+01	3.783397e-11	3.150003e-13	3.150003e-13
4.000000e+01	6.000000e+01	5.263590e-11	3.714831e-13	3.714831e-13
6.000000e+01	8.000000e+01	4.591548e-11	3.418751e-13	3.418751e-13
8.000000e+01	1.000000e+02	3.467893e-11	2.963882e-13	2.963882e-13
1.000000e+02	1.200000e+02	2.542236e-11	2.490271e-13	2.490271e-13
1.200000e+02	1.400000e+02	1.901938e-11	2.143702e-13	2.143702e-13
1.400000e+02	1.600000e+02	1.438141e-11	1.756916e-13	1.756916e-13
1.600000e+02	1.800000e+02	1.041053e-11	1.493033e-13	1.493033e-13
1.800000e+02	2.000000e+02	7.788375e-12	1.303996e-13	1.303996e-13
2.000000e+02	2.200000e+02	5.783200e-12	1.030772e-13	1.030772e-13
2.200000e+02	2.400000e+02	4.428468e-12	9.151205e-14	9.151205e-14
2.400000e+02	2.600000e+02	3.408247e-12	8.009903e-14	8.009903e-14
2.600000e+02	2.800000e+02	2.458694e-12	6.932087e-14	6.932087e-14
2.800000e+02	3.000000e+02	2.052502e-12	5.757143e-14	5.757143e-14
3.000000e+02	3.200000e+02	1.630063e-12	5.453487e-14	5.453487e-14
3.200000e+02	3.400000e+02	1.200024e-12	4.306714e-14	4.306714e-14
3.400000e+02	3.600000e+02	9.594605e-13	3.494298e-14	3.494298e-14
3.600000e+02	3.800000e+02	7.357375e-13	3.695602e-14	3.695602e-14
3.800000e+02	4.000000e+02	5.464745e-13	3.028521e-14	3.028521e-14
4.000000e+02	4.200000e+02	4.593487e-13	2.524172e-14	2.524172e-14
4.200000e+02	4.400000e+02	3.604486e-13	2.443377e-14	2.443377e-14
4.400000e+02	4.600000e+02	2.763079e-13	1.963395e-14	1.963395e-14
4.600000e+02	4.800000e+02	2.016888e-13	1.542826e-14	1.542826e-14
4.800000e+02	5.000000e+02	2.089587e-13	1.990875e-14	1.990875e-14
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Path=WZ-QCDEW[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ScaledBy=6.31709589811619364e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.802952e-11	2.191093e-13	2.191093e-13
2.000000e+01	4.000000e+01	3.925486e-11	5.142927e-13	5.142927e-13
4.000000e+01	6.000000e+01	5.415205e-11	3.870405e-13	3.870405e-13
6.000000e+01	8.000000e+01	4.749099e-11	3.637576e-13	3.637576e-13
8.000000e+01	1.000000e+02	3.596430e-11	3.076672e-13	3.076672e-13
1.000000e+02	1.200000e+02	2.648541e-11	2.584885e-13	2.584885e-13
1.200000e+02	1.400000e+02	1.976540e-11	2.209632e-13	2.209632e-13
1.400000e+02	1.600000e+02	1.503635e-11	2.069766e-13	2.069766e-13
1.600000e+02	1.800000e+02	1.099664e-11	1.812230e-13	1.812230e-13
1.800000e+02	2.000000e+02	8.154410e-12	1.335705e-13	1.335705e-13
2.000000e+02	2.200000e+02	6.077440e-12	1.057282e-13	1.057282e-13
2.200000e+02	2.400000e+02	4.608422e-12	9.438731e-14	9.438731e-14
2.400000e+02	2.600000e+02	3.568027e-12	8.216438e-14	8.216438e-14
2.600000e+02	2.800000e+02	2.626307e-12	7.202066e-14	7.202066e-14
2.800000e+02	3.000000e+02	2.129745e-12	5.757643e-14	5.757643e-14
3.000000e+02	3.200000e+02	1.711896e-12	5.379363e-14	5.379363e-14
3.200000e+02	3.400000e+02	1.251230e-12	4.332838e-14	4.332838e-14
3.400000e+02	3.600000e+02	1.013450e-12	3.689591e-14	3.689591e-14
3.600000e+02	3.800000e+02	7.551600e-13	3.517690e-14	3.517690e-14
3.800000e+02	4.000000e+02	5.658040e-13	2.843155e-14	2.843155e-14
4.000000e+02	4.200000e+02	4.646303e-13	2.425583e-14	2.425583e-14
4.200000e+02	4.400000e+02	3.592578e-13	2.171312e-14	2.171312e-14
4.400000e+02	4.600000e+02	2.751933e-13	1.774987e-14	1.774987e-14
4.600000e+02	4.800000e+02	2.020869e-13	1.479718e-14	1.479718e-14
4.800000e+02	5.000000e+02	2.026414e-13	1.767396e-14	1.767396e-14
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
Path=WZ-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
ScaledBy=6.31705051030851845e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.807612e-11	2.133862e-13	2.133862e-13
2.000000e+01	4.000000e+01	3.887631e-11	3.133664e-13	3.133664e-13
4.000000e+01	6.000000e+01	5.438615e-11	3.747933e-13	3.747933e-13
6.000000e+01	8.000000e+01	4.772824e-11	3.449577e-13	3.449577e-13
8.000000e+01	1.000000e+02	3.626908e-11	3.015219e-13	3.015219e-13
1.000000e+02	1.200000e+02	2.670437e-11	2.537488e-13	2.537488e-13
1.200000e+02	1.400000e+02	2.005128e-11	2.176827e-13	2.176827e-13
1.400000e+02	1.600000e+02	1.521738e-11	1.814941e-13	1.814941e-13
1.600000e+02	1.800000e+02	1.110908e-11	1.563370e-13	1.563370e-13
1.800000e+02	2.000000e+02	8.359555e-12	1.360762e-13	1.360762e-13
2.000000e+02	2.200000e+02	6.241640e-12	1.081180e-13	1.081180e-13
2.200000e+02	2.400000e+02	4.737645e-12	9.629942e-14	9.629942e-14
2.400000e+02	2.600000e+02	3.654622e-12	8.299645e-14	8.299645e-14
2.600000e+02	2.800000e+02	2.705842e-12	7.241252e-14	7.241252e-14
2.800000e+02	3.000000e+02	2.218508e-12	5.953902e-14	5.953902e-14
3.000000e+02	3.200000e+02	1.778690e-12	5.632959e-14	5.632959e-14
3.200000e+02	3.400000e+02	1.302367e-12	4.588312e-14	4.588312e-14
3.400000e+02	3.600000e+02	1.047325e-12	3.714841e-14	3.714841e-14
3.600000e+02	3.800000e+02	7.855005e-13	3.653591e-14	3.653591e-14
3.800000e+02	4.000000e+02	5.927450e-13	2.855867e-14	2.855867e-14
4.000000e+02	4.200000e+02	4.922687e-13	2.564981e-14	2.564981e-14
4.200000e+02	4.400000e+02	3.805577e-13	2.304883e-14	2.304883e-14
4.400000e+02	4.600000e+02	2.974492e-13	1.943814e-14	1.943814e-14
4.600000e+02	4.800000e+02	2.180309e-13	1.583805e-14	1.583805e-14
4.800000e+02	5.000000e+02	2.186244e-13	1.936206e-14	1.936206e-14
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Path=WZ-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ScaledBy=6.31731113484104284e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.824154e-11	3.471088e-13	3.471088e-13
2.000000e+01	4.000000e+01	3.829713e-11	6.304667e-13	6.304667e-13
4.000000e+01	6.000000e+01	5.484565e-11	6.023398e-13	6.023398e-13
6.000000e+01	8.000000e+01	4.802323e-11	7.835287e-13	7.835287e-13
8.000000e+01	1.000000e+02	3.517382e-11	1.306583e-12	1.306583e-12
1.000000e+02	1.200000e+02	2.675047e-11	2.647784e-13	2.647784e-13
1.200000e+02	1.400000e+02	2.019244e-11	2.248772e-13	2.248772e-13
1.400000e+02	1.600000e+02	1.543484e-11	2.953276e-13	2.953276e-13
1.600000e+02	1.800000e+02	1.090687e-11	2.605215e-13	2.605215e-13
1.800000e+02	2.000000e+02	8.544935e-12	1.432888e-13	1.432888e-13
2.000000e+02	2.200000e+02	6.391810e-12	1.131605e-13	1.131605e-13
2.200000e+02	2.400000e+02	4.848564e-12	1.001191e-13	1.001191e-13
2.400000e+02	2.600000e+02	3.743284e-12	8.624178e-14	8.624178e-14
2.600000e+02	2.800000e+02	2.759045e-12	7.436004e-14	7.436004e-14
2.800000e+02	3.000000e+02	2.301286e-12	6.264870e-14	6.264870e-14
3.000000e+02	3.200000e+02	1.843118e-12	5.878501e-14	5.878501e-14
3.200000e+02	3.400000e+02	1.356924e-12	4.906164e-14	4.906164e-14
3.400000e+02	3.600000e+02	1.089786e-12	3.937408e-14	3.937408e-14
3.600000e+02	3.800000e+02	8.133925e-13	3.814336e-14	3.814336e-14
3.800000e+02	4.000000e+02	6.222370e-13	2.990739e-14	2.990739e-14
4.000000e+02	4.200000e+02	5.215775e-13	2.807091e-14	2.807091e-14
4.200000e+02	4.400000e+02	4.009518e-13	2.503804e-14	2.503804e-14
4.400000e+02	4.600000e+02	3.190748e-13	2.148555e-14	2.148555e-14
4.600000e+02	4.800000e+02	2.332876e-13	1.709350e-14	1.709350e-14
4.800000e+02	5.000000e+02	2.320656e-13	2.056716e-14	2.056716e-14
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Path=WZ-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ScaledBy=6.31703198961418377e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	2.008374e-11	2.752754e-13	2.752754e-13
2.000000e+01	4.000000e+01	4.329796e-11	4.264284e-13	4.264284e-13
4.000000e+01	6.000000e+01	6.012560e-11	4.900156e-13	4.900156e-13
6.000000e+01	8.000000e+01	5.302705e-11	4.607040e-13	4.607040e-13
8.000000e+01	1.000000e+02	4.023485e-11	3.959720e-13	3.959720e-13
1.000000e+02	1.200000e+02	3.009107e-11	3.533449e-13	3.533449e-13
1.200000e+02	1.400000e+02	2.245187e-11	3.003254e-13	3.003254e-13
1.400000e+02	1.600000e+02	1.724987e-11	2.448143e-13	2.448143e-13
1.600000e+02	1.800000e+02	1.242753e-11	2.072275e-13	2.072275e-13
1.800000e+02	2.000000e+02	9.308480e-12	1.773123e-13	1.773123e-13
2.000000e+02	2.200000e+02	6.915005e-12	1.373695e-13	1.373695e-13
2.200000e+02	2.400000e+02	5.415885e-12	1.348296e-13	1.348296e-13
2.400000e+02	2.600000e+02	4.214234e-12	1.130656e-13	1.130656e-13
2.600000e+02	2.800000e+02	2.913387e-12	9.310195e-14	9.310195e-14
2.800000e+02	3.000000e+02	2.483119e-12	7.943732e-14	7.943732e-14
3.000000e+02	3.200000e+02	2.011353e-12	7.160059e-14	7.160059e-14
3.200000e+02	3.400000e+02	1.505130e-12	5.780934e-14	5.780934e-14
3.400000e+02	3.600000e+02	1.206467e-12	5.364623e-14	5.364623e-14
3.600000e+02	3.800000e+02	8.868035e-13	5.365541e-14	5.365541e-14
3.800000e+02	4.000000e+02	6.992735e-13	5.515607e-14	5.515607e-14
4.000000e+02	4.200000e+02	5.820970e-13	4.450808e-14	4.450808e-14
4.200000e+02	4.400000e+02	4.520589e-13	3.645949e-14	3.645949e-14
4.400000e+02	4.600000e+02	3.268520e-13	2.600155e-14	2.600155e-14
4.600000e+02	4.800000e+02	2.517094e-13	2.172931e-14	2.172931e-14
4.800000e+02	5.000000e+02	2.593765e-13	2.588865e-14	2.588865e-14
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Path=WZ-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ScaledBy=6.31704899964285698e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.978663e-11	3.237575e-13	3.237575e-13
2.000000e+01	4.000000e+01	4.213086e-11	7.486932e-13	7.486932e-13
4.000000e+01	6.000000e+01	6.163950e-11	1.872523e-12	1.872523e-12
6.000000e+01	8.000000e+01	5.372750e-11	7.963721e-13	7.963721e-13
8.000000e+01	1.000000e+02	3.867134e-11	1.175918e-12	1.175918e-12
1.000000e+02	1.200000e+02	2.966737e-11	3.089262e-13	3.089262e-13
1.200000e+02	1.400000e+02	2.253018e-11	2.710980e-13	2.710980e-13
1.400000e+02	1.600000e+02	1.740454e-11	2.782516e-13	2.782516e-13
1.600000e+02	1.800000e+02	1.222875e-11	2.428609e-13	2.428609e-13
1.800000e+02	2.000000e+02	9.496635e-12	1.718205e-13	1.718205e-13
2.000000e+02	2.200000e+02	7.071000e-12	1.339997e-13	1.339997e-13
2.200000e+02	2.400000e+02	5.497670e-12	1.214191e-13	1.214191e-13
2.400000e+02	2.600000e+02	4.225102e-12	1.037451e-13	1.037451e-13
2.600000e+02	2.800000e+02	3.052129e-12	8.594642e-14	8.594642e-14
2.800000e+02	3.000000e+02	2.617930e-12	7.767862e-14	7.767862e-14
3.000000e+02	3.200000e+02	2.048649e-12	7.325853e-14	7.325853e-14
3.200000e+02	3.400000e+02	1.534954e-12	6.490071e-14	6.490071e-14
3.400000e+02	3.600000e+02	1.213564e-12	4.601416e-14	4.601416e-14
3.600000e+02	3.800000e+02	9.217270e-13	4.819490e-14	4.819490e-14
3.800000e+02	4.000000e+02	6.998965e-13	4.047321e-14	4.047321e-14
4.000000e+02	4.200000e+02	5.964340e-13	3.570322e-14	3.570322e-14
4.200000e+02	4.400000e+02	4.763160e-13	4.355787e-14	4.355787e-14
4.400000e+02	4.600000e+02	3.607281e-13	2.843890e-14	2.843890e-14
4.600000e+02	4.800000e+02	2.724756e-13	2.206382e-14	2.206382e-14
4.800000e+02	5.000000e+02	2.759609e-13	2.861140e-14	2.861140e-14
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Path=WZ-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ScaledBy=6.31705362475787503e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.776903e-11	2.112741e-13	2.112741e-13
2.000000e+01	4.000000e+01	3.814652e-11	3.095262e-13	3.095262e-13
4.000000e+01	6.000000e+01	5.320125e-11	3.684645e-13	3.684645e-13
6.000000e+01	8.000000e+01	4.628914e-11	3.363278e-13	3.363278e-13
8.000000e+01	1.000000e+02	3.484706e-11	2.915246e-13	2.915246e-13
1.000000e+02	1.200000e+02	2.538442e-11	2.416198e-13	2.416198e-13
1.200000e+02	1.400000e+02	1.887922e-11	2.054636e-13	2.054636e-13
1.400000e+02	1.600000e+02	1.417663e-11	1.690042e-13	1.690042e-13
1.600000e+02	1.800000e+02	1.027559e-11	1.445805e-13	1.445805e-13
1.800000e+02	2.000000e+02	7.670950e-12	1.248023e-13	1.248023e-13
2.000000e+02	2.200000e+02	5.680945e-12	9.819582e-14	9.819582e-14
2.200000e+02	2.400000e+02	4.277197e-12	8.691768e-14	8.691768e-14
2.400000e+02	2.600000e+02	3.281558e-12	7.429850e-14	7.429850e-14
2.600000e+02	2.800000e+02	2.416718e-12	6.444416e-14	6.444416e-14
2.800000e+02	3.000000e+02	1.972361e-12	5.286840e-14	5.286840e-14
3.000000e+02	3.200000e+02	1.571934e-12	4.969608e-14	4.969608e-14
3.200000e+02	3.400000e+02	1.148001e-12	4.019495e-14	4.019495e-14
3.400000e+02	3.600000e+02	9.206905e-13	3.274161e-14	3.274161e-14
3.600000e+02	3.800000e+02	6.860240e-13	3.185972e-14	3.185972e-14
3.800000e+02	4.000000e+02	5.155145e-13	2.481366e-14	2.481366e-14
4.000000e+02	4.200000e+02	4.264628e-13	2.220423e-14	2.220423e-14
4.200000e+02	4.400000e+02	3.296238e-13	1.995335e-14	1.995335e-14
4.400000e+02	4.600000e+02	2.563661e-13	1.673446e-14	1.673446e-14
4.600000e+02	4.800000e+02	1.873514e-13	1.361476e-14	1.361476e-14
4.800000e+02	5.000000e+02	1.873901e-13	1.650243e-14	1.650243e-14
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Path=WZ-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ScaledBy=6.31706005048214284e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.756785e-11	2.073281e-13	2.073281e-13
2.000000e+01	4.000000e+01	3.774244e-11	3.042337e-13	3.042337e-13
4.000000e+01	6.000000e+01	5.268955e-11	3.623552e-13	3.623552e-13
6.000000e+01	8.000000e+01	4.594426e-11	3.314885e-13	3.314885e-13
8.000000e+01	1.000000e+02	3.469747e-11	2.883201e-13	2.883201e-13
1.000000e+02	1.200000e+02	2.537748e-11	2.406367e-13	2.406367e-13
1.200000e+02	1.400000e+02	1.894775e-11	2.054328e-13	2.054328e-13
1.400000e+02	1.600000e+02	1.428892e-11	1.701316e-13	1.701316e-13
1.600000e+02	1.800000e+02	1.039610e-11	1.462788e-13	1.462788e-13
1.800000e+02	2.000000e+02	7.790685e-12	1.267460e-13	1.267460e-13
2.000000e+02	2.200000e+02	5.793265e-12	1.002871e-13	1.002871e-13
2.200000e+02	2.400000e+02	4.380224e-12	8.914642e-14	8.914642e-14
2.400000e+02	2.600000e+02	3.371021e-12	7.657767e-14	7.657767e-14
2.600000e+02	2.800000e+02	2.490863e-12	6.678297e-14	6.678297e-14
2.800000e+02	3.000000e+02	2.039214e-12	5.481836e-14	5.481836e-14
3.000000e+02	3.200000e+02	1.632898e-12	5.182439e-14	5.182439e-14
3.200000e+02	3.400000e+02	1.194026e-12	4.219335e-14	4.219335e-14
3.400000e+02	3.600000e+02	9.601910e-13	3.416001e-14	3.416001e-14
3.600000e+02	3.800000e+02	7.190565e-13	3.356679e-14	3.356679e-14
3.800000e+02	4.000000e+02	5.423190e-13	2.619317e-14	2.619317e-14
4.000000e+02	4.200000e+02	4.512994e-13	2.357471e-14	2.357471e-14
4.200000e+02	4.400000e+02	3.487667e-13	2.119157e-14	2.119157e-14
4.400000e+02	4.600000e+02	2.729276e-13	1.786017e-14	1.786017e-14
4.600000e+02	4.800000e+02	1.997820e-13	1.454780e-14	1.454780e-14
4.800000e+02	5.000000e+02	2.004392e-13	1.779946e-14	1.779946e-14
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Path=WZ-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ScaledBy=6.31704421763677016e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.825670e-11	2.170249e-13	2.170249e-13
2.000000e+01	4.000000e+01	3.923547e-11	3.181348e-13	3.181348e-13
4.000000e+01	6.000000e+01	5.483755e-11	3.803386e-13	3.803386e-13
6.000000e+01	8.000000e+01	4.802564e-11	3.492951e-13	3.492951e-13
8.000000e+01	1.000000e+02	3.638185e-11	3.042649e-13	3.042649e-13
1.000000e+02	1.200000e+02	2.668384e-11	2.543406e-13	2.543406e-13
1.200000e+02	1.400000e+02	1.996022e-11	2.173489e-13	2.173489e-13
1.400000e+02	1.600000e+02	1.508644e-11	1.800648e-13	1.800648e-13
1.600000e+02	1.800000e+02	1.097260e-11	1.543301e-13	1.543301e-13
1.800000e+02	2.000000e+02	8.226340e-12	1.338592e-13	1.338592e-13
2.000000e+02	2.200000e+02	6.117960e-12	1.057888e-13	1.057888e-13
2.200000e+02	2.400000e+02	4.624557e-12	9.382814e-14	9.382814e-14
2.400000e+02	2.600000e+02	3.556638e-12	8.048315e-14	8.048315e-14
2.600000e+02	2.800000e+02	2.624687e-12	6.985646e-14	6.985646e-14
2.800000e+02	3.000000e+02	2.145270e-12	5.740573e-14	5.740573e-14
3.000000e+02	3.200000e+02	1.712030e-12	5.400801e-14	5.400801e-14
3.200000e+02	3.400000e+02	1.251940e-12	4.370541e-14	4.370541e-14
3.400000e+02	3.600000e+02	1.004087e-12	3.559812e-14	3.559812e-14
3.600000e+02	3.800000e+02	7.493385e-13	3.467794e-14	3.467794e-14
3.800000e+02	4.000000e+02	5.634015e-13	2.705604e-14	2.705604e-14
4.000000e+02	4.200000e+02	4.651587e-13	2.415940e-14	2.415940e-14
4.200000e+02	4.400000e+02	3.596438e-13	2.170196e-14	2.170196e-14
4.400000e+02	4.600000e+02	2.793963e-13	1.821364e-14	1.821364e-14
4.600000e+02	4.800000e+02	2.044631e-13	1.482367e-14	1.482367e-14
4.800000e+02	5.000000e+02	2.043958e-13	1.795400e-14	1.795400e-14
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=WZ-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=6.31705051030851845e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.807612e-11	2.133862e-13	2.133862e-13
2.000000e+01	4.000000e+01	3.887631e-11	3.133664e-13	3.133664e-13
4.000000e+01	6.000000e+01	5.438615e-11	3.747933e-13	3.747933e-13
6.000000e+01	8.000000e+01	4.772824e-11	3.449577e-13	3.449577e-13
8.000000e+01	1.000000e+02	3.626908e-11	3.015219e-13	3.015219e-13
1.000000e+02	1.200000e+02	2.670437e-11	2.537488e-13	2.537488e-13
1.200000e+02	1.400000e+02	2.005128e-11	2.176827e-13	2.176827e-13
1.400000e+02	1.600000e+02	1.521738e-11	1.814941e-13	1.814941e-13
1.600000e+02	1.800000e+02	1.110908e-11	1.563370e-13	1.563370e-13
1.800000e+02	2.000000e+02	8.359555e-12	1.360762e-13	1.360762e-13
2.000000e+02	2.200000e+02	6.241640e-12	1.081180e-13	1.081180e-13
2.200000e+02	2.400000e+02	4.737645e-12	9.629942e-14	9.629942e-14
2.400000e+02	2.600000e+02	3.654622e-12	8.299645e-14	8.299645e-14
2.600000e+02	2.800000e+02	2.705842e-12	7.241252e-14	7.241252e-14
2.800000e+02	3.000000e+02	2.218508e-12	5.953902e-14	5.953902e-14
3.000000e+02	3.200000e+02	1.778690e-12	5.632959e-14	5.632959e-14
3.200000e+02	3.400000e+02	1.302367e-12	4.588312e-14	4.588312e-14
3.400000e+02	3.600000e+02	1.047325e-12	3.714841e-14	3.714841e-14
3.600000e+02	3.800000e+02	7.855005e-13	3.653591e-14	3.653591e-14
3.800000e+02	4.000000e+02	5.927450e-13	2.855867e-14	2.855867e-14
4.000000e+02	4.200000e+02	4.922687e-13	2.564981e-14	2.564981e-14
4.200000e+02	4.400000e+02	3.805577e-13	2.304883e-14	2.304883e-14
4.400000e+02	4.600000e+02	2.974492e-13	1.943814e-14	1.943814e-14
4.600000e+02	4.800000e+02	2.180309e-13	1.583805e-14	1.583805e-14
4.800000e+02	5.000000e+02	2.186244e-13	1.936206e-14	1.936206e-14
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Path=WZ-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ScaledBy=6.31706067822200950e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.784062e-11	2.090585e-13	2.090585e-13
2.000000e+01	4.000000e+01	3.839976e-11	3.076147e-13	3.076147e-13
4.000000e+01	6.000000e+01	5.377745e-11	3.681100e-13	3.681100e-13
6.000000e+01	8.000000e+01	4.729162e-11	3.396100e-13	3.396100e-13
8.000000e+01	1.000000e+02	3.604938e-11	2.978820e-13	2.978820e-13
1.000000e+02	1.200000e+02	2.665367e-11	2.524736e-13	2.524736e-13
1.200000e+02	1.400000e+02	2.009629e-11	2.174784e-13	2.174784e-13
1.400000e+02	1.600000e+02	1.531783e-11	1.825475e-13	1.825475e-13
1.600000e+02	1.800000e+02	1.122850e-11	1.580941e-13	1.580941e-13
1.800000e+02	2.000000e+02	8.484620e-12	1.382109e-13	1.382109e-13
2.000000e+02	2.200000e+02	6.362825e-12	1.104043e-13	1.104043e-13
2.200000e+02	2.400000e+02	4.852134e-12	9.880311e-14	9.880311e-14
2.400000e+02	2.600000e+02	3.755500e-12	8.562732e-14	8.562732e-14
2.600000e+02	2.800000e+02	2.791032e-12	7.513957e-14	7.513957e-14
2.800000e+02	3.000000e+02	2.296516e-12	6.181082e-14	6.181082e-14
3.000000e+02	3.200000e+02	1.850277e-12	5.882259e-14	5.882259e-14
3.200000e+02	3.400000e+02	1.357197e-12	4.829615e-14	4.829615e-14
3.400000e+02	3.600000e+02	1.094533e-12	3.885075e-14	3.885075e-14
3.600000e+02	3.800000e+02	8.251495e-13	3.857142e-14	3.857142e-14
3.800000e+02	4.000000e+02	6.250110e-13	3.019889e-14	3.019889e-14
4.000000e+02	4.200000e+02	5.224500e-13	2.732207e-14	2.732207e-14
4.200000e+02	4.400000e+02	4.038816e-13	2.456282e-14	2.456282e-14
4.400000e+02	4.600000e+02	3.176430e-13	2.081327e-14	2.081327e-14
4.600000e+02	4.800000e+02	2.333673e-13	1.698961e-14	1.698961e-14
4.800000e+02	5.000000e+02	2.348257e-13	2.098198e-14	2.098198e-14
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Path=WZ-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ScaledBy=6.31704799921500366e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.973705e-11	2.324480e-13	2.324480e-13
2.000000e+01	4.000000e+01	4.246706e-11	3.414086e-13	3.414086e-13
4.000000e+01	6.000000e+01	5.949295e-11	4.089517e-13	4.089517e-13
6.000000e+01	8.000000e+01	5.232875e-11	3.772215e-13	3.772215e-13
8.000000e+01	1.000000e+02	3.984218e-11	3.302847e-13	3.302847e-13
1.000000e+02	1.200000e+02	2.941450e-11	2.786701e-13	2.786701e-13
1.200000e+02	1.400000e+02	2.213100e-11	2.394084e-13	2.394084e-13
1.400000e+02	1.600000e+02	1.683343e-11	2.001309e-13	2.001309e-13
1.600000e+02	1.800000e+02	1.230692e-11	1.723565e-13	1.723565e-13
1.800000e+02	2.000000e+02	9.272600e-12	1.501577e-13	1.501577e-13
2.000000e+02	2.200000e+02	6.936175e-12	1.195958e-13	1.195958e-13
2.200000e+02	2.400000e+02	5.275340e-12	1.065185e-13	1.065185e-13
2.400000e+02	2.600000e+02	4.069625e-12	9.191236e-14	9.191236e-14
2.600000e+02	2.800000e+02	3.018045e-12	8.004163e-14	8.004163e-14
2.800000e+02	3.000000e+02	2.476934e-12	6.604763e-14	6.604763e-14
3.000000e+02	3.200000e+02	1.983776e-12	6.237169e-14	6.237169e-14
3.200000e+02	3.400000e+02	1.455116e-12	5.078427e-14	5.078427e-14
3.400000e+02	3.600000e+02	1.168197e-12	4.120325e-14	4.120325e-14
3.600000e+02	3.800000e+02	8.753035e-13	4.031798e-14	4.031798e-14
3.800000e+02	4.000000e+02	6.600985e-13	3.159594e-14	3.159594e-14
4.000000e+02	4.200000e+02	5.456885e-13	2.829751e-14	2.829751e-14
4.200000e+02	4.400000e+02	4.224719e-13	2.543848e-14	2.543848e-14
4.400000e+02	4.600000e+02	3.284228e-13	2.139881e-14	2.139881e-14
4.600000e+02	4.800000e+02	2.416958e-13	1.748148e-14	1.748148e-14
4.800000e+02	5.000000e+02	2.420151e-13	2.131817e-14	2.131817e-14
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Path=WZ-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ScaledBy=6.31705827764437541e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.949215e-11	2.279269e-13	2.279269e-13
2.000000e+01	4.000000e+01	4.197233e-11	3.354481e-13	3.354481e-13
4.000000e+01	6.000000e+01	5.886130e-11	4.019928e-13	4.019928e-13
6.000000e+01	8.000000e+01	5.187600e-11	3.716529e-13	3.716529e-13
8.000000e+01	1.000000e+02	3.961747e-11	3.265067e-13	3.265067e-13
1.000000e+02	1.200000e+02	2.936808e-11	2.773823e-13	2.773823e-13
1.200000e+02	1.400000e+02	2.218592e-11	2.392681e-13	2.392681e-13
1.400000e+02	1.600000e+02	1.694724e-11	2.013091e-13	2.013091e-13
1.600000e+02	1.800000e+02	1.244059e-11	1.742944e-13	1.742944e-13
1.800000e+02	2.000000e+02	9.411660e-12	1.524922e-13	1.524922e-13
2.000000e+02	2.200000e+02	7.070805e-12	1.220976e-13	1.220976e-13
2.200000e+02	2.400000e+02	5.402765e-12	1.092599e-13	1.092599e-13
2.400000e+02	2.600000e+02	4.181832e-12	9.479403e-14	9.479403e-14
2.600000e+02	2.800000e+02	3.112917e-12	8.301790e-14	8.301790e-14
2.800000e+02	3.000000e+02	2.563926e-12	6.853528e-14	6.853528e-14
3.000000e+02	3.200000e+02	2.063390e-12	6.509885e-14	6.509885e-14
3.200000e+02	3.400000e+02	1.516316e-12	5.342188e-14	5.342188e-14
3.400000e+02	3.600000e+02	1.220771e-12	4.306458e-14	4.306458e-14
3.600000e+02	3.800000e+02	9.194360e-13	4.254767e-14	4.254767e-14
3.800000e+02	4.000000e+02	6.959765e-13	3.339473e-14	3.339473e-14
4.000000e+02	4.200000e+02	5.790580e-13	3.012581e-14	3.012581e-14
4.200000e+02	4.400000e+02	4.482989e-13	2.709349e-14	2.709349e-14
4.400000e+02	4.600000e+02	3.506817e-13	2.290431e-14	2.290431e-14
4.600000e+02	4.800000e+02	2.586478e-13	1.874077e-14	1.874077e-14
4.800000e+02	5.000000e+02	2.598907e-13	2.308748e-14	2.308748e-14
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=WZ-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ScaledBy=6.31705090856670955e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.777986e-11	2.100161e-13	2.100161e-13
2.000000e+01	4.000000e+01	3.824224e-11	3.085503e-13	3.085503e-13
4.000000e+01	6.000000e+01	5.350330e-11	3.694745e-13	3.694745e-13
6.000000e+01	8.000000e+01	4.697973e-11	3.400743e-13	3.400743e-13
8.000000e+01	1.000000e+02	3.572935e-11	2.976833e-13	2.976833e-13
1.000000e+02	1.200000e+02	2.632345e-11	2.508990e-13	2.508990e-13
1.200000e+02	1.400000e+02	1.976799e-11	2.152931e-13	2.152931e-13
1.400000e+02	1.600000e+02	1.498031e-11	1.792320e-13	1.792320e-13
1.600000e+02	1.800000e+02	1.093351e-11	1.546938e-13	1.546938e-13
1.800000e+02	2.000000e+02	8.224455e-12	1.347219e-13	1.347219e-13
2.000000e+02	2.200000e+02	6.132160e-12	1.070063e-13	1.070063e-13
2.200000e+02	2.400000e+02	4.643518e-12	9.525598e-14	9.525598e-14
2.400000e+02	2.600000e+02	3.580684e-12	8.209301e-14	8.209301e-14
2.600000e+02	2.800000e+02	2.642922e-12	7.167459e-14	7.167459e-14
2.800000e+02	3.000000e+02	2.161934e-12	5.877978e-14	5.877978e-14
3.000000e+02	3.200000e+02	1.734555e-12	5.572132e-14	5.572132e-14
3.200000e+02	3.400000e+02	1.264156e-12	4.532416e-14	4.532416e-14
3.400000e+02	3.600000e+02	1.015831e-12	3.641904e-14	3.641904e-14
3.600000e+02	3.800000e+02	7.640970e-13	3.619741e-14	3.619741e-14
3.800000e+02	4.000000e+02	5.768950e-13	2.821992e-14	2.821992e-14
4.000000e+02	4.200000e+02	4.825725e-13	2.543712e-14	2.543712e-14
4.200000e+02	4.400000e+02	3.727429e-13	2.285062e-14	2.285062e-14
4.400000e+02	4.600000e+02	2.936494e-13	1.935627e-14	1.935627e-14
4.600000e+02	4.800000e+02	2.139949e-13	1.570831e-14	1.570831e-14
4.800000e+02	5.000000e+02	2.148487e-13	1.924003e-14	1.924003e-14
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=WZ-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ScaledBy=6.31704990749758824e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.778573e-11	2.100824e-13	2.100824e-13
2.000000e+01	4.000000e+01	3.825887e-11	3.086619e-13	3.086619e-13
4.000000e+01	6.000000e+01	5.352140e-11	3.695920e-13	3.695920e-13
6.000000e+01	8.000000e+01	4.699870e-11	3.402010e-13	3.402010e-13
8.000000e+01	1.000000e+02	3.574682e-11	2.977852e-13	2.977852e-13
1.000000e+02	1.200000e+02	2.633313e-11	2.509664e-13	2.509664e-13
1.200000e+02	1.400000e+02	1.977465e-11	2.153454e-13	2.153454e-13
1.400000e+02	1.600000e+02	1.499075e-11	1.793349e-13	1.793349e-13
1.600000e+02	1.800000e+02	1.093910e-11	1.547393e-13	1.547393e-13
1.800000e+02	2.000000e+02	8.228865e-12	1.347625e-13	1.347625e-13
2.000000e+02	2.200000e+02	6.136030e-12	1.070390e-13	1.070390e-13
2.200000e+02	2.400000e+02	4.647388e-12	9.529164e-14	9.529164e-14
2.400000e+02	2.600000e+02	3.584048e-12	8.212731e-14	8.212731e-14
2.600000e+02	2.800000e+02	2.646081e-12	7.170675e-14	7.170675e-14
2.800000e+02	3.000000e+02	2.165080e-12	5.881522e-14	5.881522e-14
3.000000e+02	3.200000e+02	1.737162e-12	5.575078e-14	5.575078e-14
3.200000e+02	3.400000e+02	1.266637e-12	4.535555e-14	4.535555e-14
3.400000e+02	3.600000e+02	1.018028e-12	3.646683e-14	3.646683e-14
3.600000e+02	3.800000e+02	7.656875e-13	3.621909e-14	3.621909e-14
3.800000e+02	4.000000e+02	5.781310e-13	2.824297e-14	2.824297e-14
4.000000e+02	4.200000e+02	4.833505e-13	2.545056e-14	2.545056e-14
4.200000e+02	4.400000e+02	3.733620e-13	2.286274e-14	2.286274e-14
4.400000e+02	4.600000e+02	2.939764e-13	1.936146e-14	1.936146e-14
4.600000e+02	4.800000e+02	2.143381e-13	1.571622e-14	1.571622e-14
4.800000e+02	5.000000e+02	2.151671e-13	1.924712e-14	1.924712e-14
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
Path=WZ-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
ScaledBy=6.31705003815734375e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.784369e-11	2.107559e-13	2.107559e-13
2.000000e+01	4.000000e+01	3.838076e-11	3.095661e-13	3.095661e-13
4.000000e+01	6.000000e+01	5.369725e-11	3.706458e-13	3.706458e-13
6.000000e+01	8.000000e+01	4.714603e-11	3.411451e-13	3.411451e-13
8.000000e+01	1.000000e+02	3.584470e-11	2.984930e-13	2.984930e-13
1.000000e+02	1.200000e+02	2.640500e-11	2.515248e-13	2.515248e-13
1.200000e+02	1.400000e+02	1.982686e-11	2.157961e-13	2.157961e-13
1.400000e+02	1.600000e+02	1.502916e-11	1.796940e-13	1.796940e-13
1.600000e+02	1.800000e+02	1.096834e-11	1.550236e-13	1.550236e-13
1.800000e+02	2.000000e+02	8.251415e-12	1.350059e-13	1.350059e-13
2.000000e+02	2.200000e+02	6.153395e-12	1.072436e-13	1.072436e-13
2.200000e+02	2.400000e+02	4.661267e-12	9.547473e-14	9.547473e-14
2.400000e+02	2.600000e+02	3.595002e-12	8.228651e-14	8.228651e-14
2.600000e+02	2.800000e+02	2.654728e-12	7.182381e-14	7.182381e-14
2.800000e+02	3.000000e+02	2.172689e-12	5.893974e-14	5.893974e-14
3.000000e+02	3.200000e+02	1.742960e-12	5.585166e-14	5.585166e-14
3.200000e+02	3.400000e+02	1.271348e-12	4.543581e-14	4.543581e-14
3.400000e+02	3.600000e+02	1.022327e-12	3.658754e-14	3.658754e-14
3.600000e+02	3.800000e+02	7.680095e-13	3.625968e-14	3.625968e-14
3.800000e+02	4.000000e+02	5.797035e-13	2.828143e-14	2.828143e-14
4.000000e+02	4.200000e+02	4.843762e-13	2.548004e-14	2.548004e-14
4.200000e+02	4.400000e+02	3.741948e-13	2.288972e-14	2.288972e-14
4.400000e+02	4.600000e+02	2.944100e-13	1.937399e-14	1.937399e-14
4.600000e+02	4.800000e+02	2.146453e-13	1.573186e-14	1.573186e-14
4.800000e+02	5.000000e+02	2.156425e-13	1.926812e-14	1.926812e-14
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[Nominal]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[Nominal]
Path=VBS-QCD[Nominal]
ScaledBy=3.93694496576303425e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	4.280394e-09	2.685489e-10	2.685489e-10
2.000000e+01	4.000000e+01	1.038020e-08	5.036916e-10	5.036916e-10
4.000000e+01	6.000000e+01	1.716833e-08	8.316832e-10	8.316832e-10
6.000000e+01	8.000000e+01	8.064325e-08	5.599453e-08	5.599453e-08
8.000000e+01	1.000000e+02	2.564095e-08	2.100778e-09	2.100778e-09
1.000000e+02	1.200000e+02	2.990730e-08	6.268317e-10	6.268317e-10
1.200000e+02	1.400000e+02	2.749226e-08	6.932631e-10	6.932631e-10
1.400000e+02	1.600000e+02	2.592840e-08	4.632072e-10	4.632072e-10
1.600000e+02	1.800000e+02	2.218951e-08	4.680100e-10	4.680100e-10
1.800000e+02	2.000000e+02	1.909308e-08	6.698785e-10	6.698785e-10
2.000000e+02	2.200000e+02	1.622399e-08	3.453511e-10	3.453511e-10
2.200000e+02	2.400000e+02	1.309546e-08	4.096356e-10	4.096356e-10
2.400000e+02	2.600000e+02	1.117967e-08	2.462320e-10	2.462320e-10
2.600000e+02	2.800000e+02	8.539175e-09	3.022118e-10	3.022118e-10
2.800000e+02	3.000000e+02	7.331930e-09	2.417875e-10	2.417875e-10
3.000000e+02	3.200000e+02	5.731095e-09	2.292873e-10	2.292873e-10
3.200000e+02	3.400000e+02	4.770957e-09	1.200700e-10	1.200700e-10
3.400000e+02	3.600000e+02	3.991365e-09	1.195806e-10	1.195806e-10
3.600000e+02	3.800000e+02	3.351173e-09	1.028383e-10	1.028383e-10
3.800000e+02	4.000000e+02	2.789869e-09	1.174953e-10	1.174953e-10
4.000000e+02	4.200000e+02	2.061172e-09	6.251024e-11	6.251024e-11
4.200000e+02	4.400000e+02	1.725813e-09	7.385802e-11	7.385802e-11
4.400000e+02	4.600000e+02	1.399496e-09	4.673698e-11	4.673698e-11
4.600000e+02	4.800000e+02	1.185460e-09	4.895970e-11	4.895970e-11
4.800000e+02	5.000000e+02	9.592880e-10	3.742845e-11	3.742845e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[MUR=2__MUF=2__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[MUR=2__MUF=2__LHAPDF=325100]
Path=VBS-QCD[MUR=2__MUF=2__LHAPDF=325100]
ScaledBy=3.93695387150655647e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	5.320545e-09	3.568539e-10	3.568539e-10
2.000000e+01	4.000000e+01	1.259113e-08	5.367183e-10	5.367183e-10
4.000000e+01	6.000000e+01	2.102995e-08	8.486662e-10	8.486662e-10
6.000000e+01	8.000000e+01	7.135355e-08	3.989910e-08	3.989910e-08
8.000000e+01	1.000000e+02	3.285563e-08	1.991974e-09	1.991974e-09
1.000000e+02	1.200000e+02	3.678400e-08	5.948889e-10	5.948889e-10
1.200000e+02	1.400000e+02	3.341391e-08	6.381303e-10	6.381303e-10
1.400000e+02	1.600000e+02	3.098542e-08	4.846348e-10	4.846348e-10
1.600000e+02	1.800000e+02	2.609106e-08	5.174418e-10	5.174418e-10
1.800000e+02	2.000000e+02	2.217123e-08	6.387108e-10	6.387108e-10
2.000000e+02	2.200000e+02	1.856345e-08	3.453083e-10	3.453083e-10
2.200000e+02	2.400000e+02	1.484259e-08	3.282536e-10	3.282536e-10
2.400000e+02	2.600000e+02	1.240260e-08	2.508681e-10	2.508681e-10
2.600000e+02	2.800000e+02	9.480105e-09	2.651850e-10	2.651850e-10
2.800000e+02	3.000000e+02	8.101565e-09	2.297033e-10	2.297033e-10
3.000000e+02	3.200000e+02	6.375490e-09	1.895680e-10	1.895680e-10
3.200000e+02	3.400000e+02	5.036775e-09	1.196735e-10	1.196735e-10
3.400000e+02	3.600000e+02	4.297172e-09	1.171083e-10	1.171083e-10
3.600000e+02	3.800000e+02	3.538540e-09	9.678539e-11	9.678539e-11
3.800000e+02	4.000000e+02	2.871099e-09	9.580677e-11	9.580677e-11
4.000000e+02	4.200000e+02	2.139667e-09	6.220324e-11	6.220324e-11
4.200000e+02	4.400000e+02	1.787007e-09	7.348348e-11	7.348348e-11
4.400000e+02	4.600000e+02	1.424410e-09	5.089403e-11	5.089403e-11
4.600000e+02	4.800000e+02	1.192474e-09	4.934724e-11	4.934724e-11
4.800000e+02	5.000000e+02	9.873920e-10	4.373168e-11	4.373168e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[MUR=2__MUF=1__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[MUR=2__MUF=1__LHAPDF=325100]
Path=VBS-QCD[MUR=2__MUF=1__LHAPDF=325100]
ScaledBy=3.93697194469395339e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	5.196635e-09	3.263645e-10	3.263645e-10
2.000000e+01	4.000000e+01	1.245305e-08	5.423806e-10	5.423806e-10
4.000000e+01	6.000000e+01	2.136095e-08	7.688726e-10	7.688726e-10
6.000000e+01	8.000000e+01	7.460330e-08	4.313850e-08	4.313850e-08
8.000000e+01	1.000000e+02	3.353765e-08	1.923870e-09	1.923870e-09
1.000000e+02	1.200000e+02	3.725035e-08	6.146576e-10	6.146576e-10
1.200000e+02	1.400000e+02	3.400253e-08	6.420790e-10	6.420790e-10
1.400000e+02	1.600000e+02	3.132223e-08	4.850053e-10	4.850053e-10
1.600000e+02	1.800000e+02	2.649584e-08	5.232017e-10	5.232017e-10
1.800000e+02	2.000000e+02	2.248027e-08	6.658853e-10	6.658853e-10
2.000000e+02	2.200000e+02	1.880229e-08	3.544880e-10	3.544880e-10
2.200000e+02	2.400000e+02	1.513333e-08	3.297379e-10	3.297379e-10
2.400000e+02	2.600000e+02	1.259420e-08	2.551639e-10	2.551639e-10
2.600000e+02	2.800000e+02	9.651040e-09	2.870427e-10	2.870427e-10
2.800000e+02	3.000000e+02	8.227125e-09	2.367187e-10	2.367187e-10
3.000000e+02	3.200000e+02	6.453635e-09	2.068400e-10	2.068400e-10
3.200000e+02	3.400000e+02	5.123680e-09	1.240389e-10	1.240389e-10
3.400000e+02	3.600000e+02	4.322854e-09	1.215679e-10	1.215679e-10
3.600000e+02	3.800000e+02	3.595684e-09	9.866047e-11	9.866047e-11
3.800000e+02	4.000000e+02	2.928940e-09	9.915624e-11	9.915624e-11
4.000000e+02	4.200000e+02	2.176976e-09	6.470591e-11	6.470591e-11
4.200000e+02	4.400000e+02	1.800746e-09	7.860010e-11	7.860010e-11
4.400000e+02	4.600000e+02	1.460904e-09	4.786165e-11	4.786165e-11
4.600000e+02	4.800000e+02	1.213319e-09	5.135183e-11	5.135183e-11
4.800000e+02	5.000000e+02	9.929150e-10	4.128539e-11	4.128539e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[MUR=1__MUF=2__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[MUR=1__MUF=2__LHAPDF=325100]
Path=VBS-QCD[MUR=1__MUF=2__LHAPDF=325100]
ScaledBy=3.93692362793450429e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	4.369977e-09	2.901119e-10	2.901119e-10
2.000000e+01	4.000000e+01	1.052991e-08	4.911497e-10	4.911497e-10
4.000000e+01	6.000000e+01	1.683179e-08	9.077935e-10	9.077935e-10
6.000000e+01	8.000000e+01	7.664760e-08	5.184679e-08	5.184679e-08
8.000000e+01	1.000000e+02	2.523377e-08	2.271093e-09	2.271093e-09
1.000000e+02	1.200000e+02	2.979334e-08	5.929905e-10	5.929905e-10
1.200000e+02	1.400000e+02	2.727186e-08	6.883075e-10	6.883075e-10
1.400000e+02	1.600000e+02	2.592305e-08	4.547472e-10	4.547472e-10
1.600000e+02	1.800000e+02	2.209606e-08	4.603688e-10	4.603688e-10
1.800000e+02	2.000000e+02	1.904169e-08	6.421279e-10	6.421279e-10
2.000000e+02	2.200000e+02	1.617585e-08	3.310150e-10	3.310150e-10
2.200000e+02	2.400000e+02	1.299565e-08	3.887290e-10	3.887290e-10
2.400000e+02	2.600000e+02	1.112283e-08	2.413019e-10	2.413019e-10
2.600000e+02	2.800000e+02	8.487105e-09	2.756382e-10	2.756382e-10
2.800000e+02	3.000000e+02	7.303635e-09	2.335124e-10	2.335124e-10
3.000000e+02	3.200000e+02	5.737480e-09	2.072135e-10	2.072135e-10
3.200000e+02	3.400000e+02	4.727753e-09	1.146107e-10	1.146107e-10
3.400000e+02	3.600000e+02	3.997194e-09	1.147105e-10	1.147105e-10
3.600000e+02	3.800000e+02	3.325785e-09	9.534426e-11	9.534426e-11
3.800000e+02	4.000000e+02	2.757187e-09	1.136971e-10	1.136971e-10
4.000000e+02	4.200000e+02	2.043745e-09	5.970712e-11	5.970712e-11
4.200000e+02	4.400000e+02	1.724138e-09	7.038031e-11	7.038031e-11
4.400000e+02	4.600000e+02	1.373786e-09	4.958058e-11	4.958058e-11
4.600000e+02	4.800000e+02	1.173530e-09	4.719097e-11	4.719097e-11
4.800000e+02	5.000000e+02	9.572605e-10	3.854007e-11	3.854007e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[MUR=1__MUF=1__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[MUR=1__MUF=1__LHAPDF=325100]
Path=VBS-QCD[MUR=1__MUF=1__LHAPDF=325100]
ScaledBy=3.93694496576303425e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	4.280394e-09	2.685489e-10	2.685489e-10
2.000000e+01	4.000000e+01	1.038020e-08	5.036916e-10	5.036916e-10
4.000000e+01	6.000000e+01	1.716833e-08	8.316832e-10	8.316832e-10
6.000000e+01	8.000000e+01	8.064325e-08	5.599453e-08	5.599453e-08
8.000000e+01	1.000000e+02	2.564095e-08	2.100778e-09	2.100778e-09
1.000000e+02	1.200000e+02	2.990730e-08	6.268317e-10	6.268317e-10
1.200000e+02	1.400000e+02	2.749226e-08	6.932631e-10	6.932631e-10
1.400000e+02	1.600000e+02	2.592840e-08	4.632072e-10	4.632072e-10
1.600000e+02	1.800000e+02	2.218951e-08	4.680100e-10	4.680100e-10
1.800000e+02	2.000000e+02	1.909308e-08	6.698785e-10	6.698785e-10
2.000000e+02	2.200000e+02	1.622399e-08	3.453511e-10	3.453511e-10
2.200000e+02	2.400000e+02	1.309546e-08	4.096356e-10	4.096356e-10
2.400000e+02	2.600000e+02	1.117967e-08	2.462320e-10	2.462320e-10
2.600000e+02	2.800000e+02	8.539175e-09	3.022118e-10	3.022118e-10
2.800000e+02	3.000000e+02	7.331930e-09	2.417875e-10	2.417875e-10
3.000000e+02	3.200000e+02	5.731095e-09	2.292873e-10	2.292873e-10
3.200000e+02	3.400000e+02	4.770957e-09	1.200700e-10	1.200700e-10
3.400000e+02	3.600000e+02	3.991365e-09	1.195806e-10	1.195806e-10
3.600000e+02	3.800000e+02	3.351173e-09	1.028383e-10	1.028383e-10
3.800000e+02	4.000000e+02	2.789869e-09	1.174953e-10	1.174953e-10
4.000000e+02	4.200000e+02	2.061172e-09	6.251024e-11	6.251024e-11
4.200000e+02	4.400000e+02	1.725813e-09	7.385802e-11	7.385802e-11
4.400000e+02	4.600000e+02	1.399496e-09	4.673698e-11	4.673698e-11
4.600000e+02	4.800000e+02	1.185460e-09	4.895970e-11	4.895970e-11
4.800000e+02	5.000000e+02	9.592880e-10	3.742845e-11	3.742845e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[MUR=1__MUF=0.5__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[MUR=1__MUF=0.5__LHAPDF=325100]
Path=VBS-QCD[MUR=1__MUF=0.5__LHAPDF=325100]
ScaledBy=3.93690451376445859e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	4.170105e-09	2.714733e-10	2.714733e-10
2.000000e+01	4.000000e+01	9.741835e-09	6.212115e-10	6.212115e-10
4.000000e+01	6.000000e+01	1.631977e-08	2.302090e-09	2.302090e-09
6.000000e+01	8.000000e+01	8.318135e-08	5.847290e-08	5.847290e-08
8.000000e+01	1.000000e+02	2.572328e-08	1.889804e-09	1.889804e-09
1.000000e+02	1.200000e+02	2.956997e-08	6.698959e-10	6.698959e-10
1.200000e+02	1.400000e+02	2.860082e-08	1.704169e-09	1.704169e-09
1.400000e+02	1.600000e+02	2.680116e-08	1.272923e-09	1.272923e-09
1.600000e+02	1.800000e+02	2.258273e-08	5.336370e-10	5.336370e-10
1.800000e+02	2.000000e+02	1.910558e-08	7.088771e-10	7.088771e-10
2.000000e+02	2.200000e+02	1.644168e-08	3.937849e-10	3.937849e-10
2.200000e+02	2.400000e+02	1.234306e-08	8.048916e-10	8.048916e-10
2.400000e+02	2.600000e+02	1.124460e-08	2.647890e-10	2.647890e-10
2.600000e+02	2.800000e+02	8.564850e-09	3.402735e-10	3.402735e-10
2.800000e+02	3.000000e+02	7.296930e-09	2.616294e-10	2.616294e-10
3.000000e+02	3.200000e+02	5.724570e-09	2.783429e-10	2.783429e-10
3.200000e+02	3.400000e+02	4.832993e-09	1.359459e-10	1.359459e-10
3.400000e+02	3.600000e+02	4.012791e-09	1.307026e-10	1.307026e-10
3.600000e+02	3.800000e+02	3.449193e-09	1.457158e-10	1.457158e-10
3.800000e+02	4.000000e+02	2.825837e-09	1.230831e-10	1.230831e-10
4.000000e+02	4.200000e+02	2.084077e-09	6.513465e-11	6.513465e-11
4.200000e+02	4.400000e+02	1.748992e-09	8.144871e-11	8.144871e-11
4.400000e+02	4.600000e+02	1.398969e-09	4.921653e-11	4.921653e-11
4.600000e+02	4.800000e+02	1.193782e-09	5.140233e-11	5.140233e-11
4.800000e+02	5.000000e+02	9.655625e-10	3.932518e-11	3.932518e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[MUR=0.5__MUF=1__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[MUR=0.5__MUF=1__LHAPDF=325100]
Path=VBS-QCD[MUR=0.5__MUF=1__LHAPDF=325100]
ScaledBy=3.93681301321274855e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	4.018234e-09	3.007060e-10	3.007060e-10
2.000000e+01	4.000000e+01	9.303955e-09	7.132452e-10	7.132452e-10
4.000000e+01	6.000000e+01	1.412445e-08	8.155901e-10	8.155901e-10
6.000000e+01	8.000000e+01	5.709625e-08	3.567368e-08	3.567368e-08
8.000000e+01	1.000000e+02	2.206373e-08	2.163262e-09	2.163262e-09
1.000000e+02	1.200000e+02	2.688386e-08	5.979983e-10	5.979983e-10
1.200000e+02	1.400000e+02	2.577740e-08	6.199534e-10	6.199534e-10
1.400000e+02	1.600000e+02	2.485969e-08	4.979393e-10	4.979393e-10
1.600000e+02	1.800000e+02	2.151447e-08	5.444952e-10	5.444952e-10
1.800000e+02	2.000000e+02	1.876428e-08	7.665109e-10	7.665109e-10
2.000000e+02	2.200000e+02	1.645581e-08	4.183316e-10	4.183316e-10
2.200000e+02	2.400000e+02	1.314642e-08	3.766554e-10	3.766554e-10
2.400000e+02	2.600000e+02	1.162143e-08	3.089873e-10	3.089873e-10
2.600000e+02	2.800000e+02	9.023445e-09	3.495169e-10	3.495169e-10
2.800000e+02	3.000000e+02	7.831865e-09	3.349922e-10	3.349922e-10
3.000000e+02	3.200000e+02	6.284890e-09	2.214558e-10	2.214558e-10
3.200000e+02	3.400000e+02	5.077470e-09	1.526530e-10	1.526530e-10
3.400000e+02	3.600000e+02	4.435883e-09	1.547369e-10	1.547369e-10
3.600000e+02	3.800000e+02	3.700864e-09	1.182668e-10	1.182668e-10
3.800000e+02	4.000000e+02	3.077704e-09	1.067499e-10	1.067499e-10
4.000000e+02	4.200000e+02	2.345943e-09	7.870294e-11	7.870294e-11
4.200000e+02	4.400000e+02	1.967010e-09	1.009438e-10	1.009438e-10
4.400000e+02	4.600000e+02	1.589898e-09	6.167702e-11	6.167702e-11
4.600000e+02	4.800000e+02	1.331513e-09	6.287054e-11	6.287054e-11
4.800000e+02	5.000000e+02	1.085449e-09	4.636096e-11	4.636096e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100]
Path=VBS-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100]
ScaledBy=3.93677248221105319e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.842020e-09	2.616236e-10	2.616236e-10
2.000000e+01	4.000000e+01	8.984855e-09	6.388967e-10	6.388967e-10
4.000000e+01	6.000000e+01	1.473285e-08	9.837679e-10	9.837679e-10
6.000000e+01	8.000000e+01	7.893885e-08	5.780707e-08	5.780707e-08
8.000000e+01	1.000000e+02	2.160625e-08	2.610896e-09	2.610896e-09
1.000000e+02	1.200000e+02	2.622706e-08	6.331507e-10	6.331507e-10
1.200000e+02	1.400000e+02	2.628990e-08	1.361026e-09	1.361026e-09
1.400000e+02	1.600000e+02	2.567073e-08	1.751941e-09	1.751941e-09
1.600000e+02	1.800000e+02	2.167715e-08	5.428870e-10	5.428870e-10
1.800000e+02	2.000000e+02	1.843098e-08	8.667967e-10	8.667967e-10
2.000000e+02	2.200000e+02	1.655066e-08	4.148975e-10	4.148975e-10
2.200000e+02	2.400000e+02	1.236362e-08	8.847446e-10	8.847446e-10
2.400000e+02	2.600000e+02	1.171359e-08	2.919746e-10	2.919746e-10
2.600000e+02	2.800000e+02	8.835425e-09	4.264249e-10	4.264249e-10
2.800000e+02	3.000000e+02	7.778315e-09	3.024487e-10	3.024487e-10
3.000000e+02	3.200000e+02	6.311130e-09	2.589048e-10	2.589048e-10
3.200000e+02	3.400000e+02	5.110510e-09	1.575896e-10	1.575896e-10
3.400000e+02	3.600000e+02	4.359846e-09	1.858606e-10	1.858606e-10
3.600000e+02	3.800000e+02	3.792346e-09	1.389634e-10	1.389634e-10
3.800000e+02	4.000000e+02	3.091115e-09	1.280842e-10	1.280842e-10
4.000000e+02	4.200000e+02	2.370079e-09	7.673883e-11	7.673883e-11
4.200000e+02	4.400000e+02	1.940488e-09	1.099177e-10	1.099177e-10
4.400000e+02	4.600000e+02	1.626906e-09	5.863508e-11	5.863508e-11
4.600000e+02	4.800000e+02	1.364844e-09	7.240789e-11	7.240789e-11
4.800000e+02	5.000000e+02	1.093161e-09	5.238955e-11	5.238955e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
Path=VBS-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
ScaledBy=3.93599824083047504e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	4.994749e-09	2.140720e-10	2.140720e-10
2.000000e+01	4.000000e+01	1.233446e-08	4.667634e-10	4.667634e-10
4.000000e+01	6.000000e+01	2.123857e-08	7.342760e-10	7.342760e-10
6.000000e+01	8.000000e+01	7.963945e-08	4.904592e-08	4.904592e-08
8.000000e+01	1.000000e+02	3.233171e-08	1.763569e-09	1.763569e-09
1.000000e+02	1.200000e+02	3.531333e-08	5.727469e-10	5.727469e-10
1.200000e+02	1.400000e+02	3.209243e-08	6.389851e-10	6.389851e-10
1.400000e+02	1.600000e+02	2.980322e-08	4.392434e-10	4.392434e-10
1.600000e+02	1.800000e+02	2.371754e-08	1.361806e-09	1.361806e-09
1.800000e+02	2.000000e+02	2.115017e-08	5.834321e-10	5.834321e-10
2.000000e+02	2.200000e+02	1.760076e-08	3.147223e-10	3.147223e-10
2.200000e+02	2.400000e+02	1.398967e-08	3.609605e-10	3.609605e-10
2.400000e+02	2.600000e+02	1.176792e-08	2.260791e-10	2.260791e-10
2.600000e+02	2.800000e+02	8.896785e-09	2.595068e-10	2.595068e-10
2.800000e+02	3.000000e+02	7.452940e-09	2.138390e-10	2.138390e-10
3.000000e+02	3.200000e+02	5.913580e-09	2.013979e-10	2.013979e-10
3.200000e+02	3.400000e+02	4.786881e-09	1.076030e-10	1.076030e-10
3.400000e+02	3.600000e+02	3.930208e-09	1.042848e-10	1.042848e-10
3.600000e+02	3.800000e+02	3.265757e-09	8.801706e-11	8.801706e-11
3.800000e+02	4.000000e+02	2.637601e-09	1.032357e-10	1.032357e-10
4.000000e+02	4.200000e+02	1.976735e-09	5.563034e-11	5.563034e-11
4.200000e+02	4.400000e+02	1.628853e-09	6.194574e-11	6.194574e-11
4.400000e+02	4.600000e+02	1.303345e-09	3.953136e-11	3.953136e-11
4.600000e+02	4.800000e+02	1.091594e-09	4.072133e-11	4.072133e-11
4.800000e+02	5.000000e+02	8.741260e-10	2.927575e-11	2.927575e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
Path=VBS-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=3.93602269865109171e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	4.948360e-09	2.122484e-10	2.122484e-10
2.000000e+01	4.000000e+01	1.225806e-08	4.703212e-10	4.703212e-10
4.000000e+01	6.000000e+01	2.121794e-08	7.576282e-10	7.576282e-10
6.000000e+01	8.000000e+01	8.163995e-08	5.105526e-08	5.105526e-08
8.000000e+01	1.000000e+02	3.223544e-08	1.931745e-09	1.931745e-09
1.000000e+02	1.200000e+02	3.555154e-08	5.906145e-10	5.906145e-10
1.200000e+02	1.400000e+02	3.231341e-08	6.622383e-10	6.622383e-10
1.400000e+02	1.600000e+02	3.008021e-08	4.552386e-10	4.552386e-10
1.600000e+02	1.800000e+02	2.398307e-08	1.356512e-09	1.356512e-09
1.800000e+02	2.000000e+02	2.133968e-08	6.250622e-10	6.250622e-10
2.000000e+02	2.200000e+02	1.780475e-08	3.281822e-10	3.281822e-10
2.200000e+02	2.400000e+02	1.411993e-08	3.865967e-10	3.865967e-10
2.400000e+02	2.600000e+02	1.192018e-08	2.363885e-10	2.363885e-10
2.600000e+02	2.800000e+02	8.970290e-09	2.836046e-10	2.836046e-10
2.800000e+02	3.000000e+02	7.539930e-09	2.261046e-10	2.261046e-10
3.000000e+02	3.200000e+02	5.990525e-09	2.131894e-10	2.131894e-10
3.200000e+02	3.400000e+02	4.847771e-09	1.135299e-10	1.135299e-10
3.400000e+02	3.600000e+02	3.980272e-09	1.106917e-10	1.106917e-10
3.600000e+02	3.800000e+02	3.311771e-09	9.418301e-11	9.418301e-11
3.800000e+02	4.000000e+02	2.672825e-09	1.086169e-10	1.086169e-10
4.000000e+02	4.200000e+02	2.004134e-09	5.784417e-11	5.784417e-11
4.200000e+02	4.400000e+02	1.650861e-09	6.593478e-11	6.593478e-11
4.400000e+02	4.600000e+02	1.322570e-09	4.157644e-11	4.157644e-11
4.600000e+02	4.800000e+02	1.111259e-09	4.313331e-11	4.313331e-11
4.800000e+02	5.000000e+02	8.912195e-10	3.066660e-11	3.066660e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
Path=VBS-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
ScaledBy=3.93567682248636440e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	4.139854e-09	1.927962e-10	1.927962e-10
2.000000e+01	4.000000e+01	1.020445e-08	4.653134e-10	4.653134e-10
4.000000e+01	6.000000e+01	1.688626e-08	7.620856e-10	7.620856e-10
6.000000e+01	8.000000e+01	7.765820e-08	5.352887e-08	5.352887e-08
8.000000e+01	1.000000e+02	2.513693e-08	1.905215e-09	1.905215e-09
1.000000e+02	1.200000e+02	2.869146e-08	5.614998e-10	5.614998e-10
1.200000e+02	1.400000e+02	2.643222e-08	6.535882e-10	6.535882e-10
1.400000e+02	1.600000e+02	2.510173e-08	4.261233e-10	4.261233e-10
1.600000e+02	1.800000e+02	1.991466e-08	1.474629e-09	1.474629e-09
1.800000e+02	2.000000e+02	1.826711e-08	6.165180e-10	6.165180e-10
2.000000e+02	2.200000e+02	1.550814e-08	3.140588e-10	3.140588e-10
2.200000e+02	2.400000e+02	1.240130e-08	3.757766e-10	3.757766e-10
2.400000e+02	2.600000e+02	1.060808e-08	2.275116e-10	2.275116e-10
2.600000e+02	2.800000e+02	8.035015e-09	2.703705e-10	2.703705e-10
2.800000e+02	3.000000e+02	6.829365e-09	2.224404e-10	2.224404e-10
3.000000e+02	3.200000e+02	5.476335e-09	2.114122e-10	2.114122e-10
3.200000e+02	3.400000e+02	4.490783e-09	1.078433e-10	1.078433e-10
3.400000e+02	3.600000e+02	3.710676e-09	1.065560e-10	1.065560e-10
3.600000e+02	3.800000e+02	3.115575e-09	8.969210e-11	8.969210e-11
3.800000e+02	4.000000e+02	2.530929e-09	1.070362e-10	1.070362e-10
4.000000e+02	4.200000e+02	1.904494e-09	5.628010e-11	5.628010e-11
4.200000e+02	4.400000e+02	1.576265e-09	6.467001e-11	6.467001e-11
4.400000e+02	4.600000e+02	1.279607e-09	4.024797e-11	4.024797e-11
4.600000e+02	4.800000e+02	1.078379e-09	4.232680e-11	4.232680e-11
4.800000e+02	5.000000e+02	8.641560e-10	2.974662e-11	2.974662e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=VBS-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=3.93571627546527284e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	4.110212e-09	1.919952e-10	1.919952e-10
2.000000e+01	4.000000e+01	1.015277e-08	4.710726e-10	4.710726e-10
4.000000e+01	6.000000e+01	1.682468e-08	7.890287e-10	7.890287e-10
6.000000e+01	8.000000e+01	7.968495e-08	5.572217e-08	5.572217e-08
8.000000e+01	1.000000e+02	2.475225e-08	2.090375e-09	2.090375e-09
1.000000e+02	1.200000e+02	2.862144e-08	5.807312e-10	5.807312e-10
1.200000e+02	1.400000e+02	2.633740e-08	6.784755e-10	6.784755e-10
1.400000e+02	1.600000e+02	2.507758e-08	4.428679e-10	4.428679e-10
1.600000e+02	1.800000e+02	1.991582e-08	1.468063e-09	1.468063e-09
1.800000e+02	2.000000e+02	1.822643e-08	6.621622e-10	6.621622e-10
2.000000e+02	2.200000e+02	1.552745e-08	3.280791e-10	3.280791e-10
2.200000e+02	2.400000e+02	1.237643e-08	4.036033e-10	4.036033e-10
2.400000e+02	2.600000e+02	1.063870e-08	2.382062e-10	2.382062e-10
2.600000e+02	2.800000e+02	8.010835e-09	2.967043e-10	2.967043e-10
2.800000e+02	3.000000e+02	6.838925e-09	2.355000e-10	2.355000e-10
3.000000e+02	3.200000e+02	5.493545e-09	2.239704e-10	2.239704e-10
3.200000e+02	3.400000e+02	4.506818e-09	1.139809e-10	1.139809e-10
3.400000e+02	3.600000e+02	3.723949e-09	1.133194e-10	1.133194e-10
3.600000e+02	3.800000e+02	3.133450e-09	9.627893e-11	9.627893e-11
3.800000e+02	4.000000e+02	2.544098e-09	1.127989e-10	1.127989e-10
4.000000e+02	4.200000e+02	1.915732e-09	5.845855e-11	5.845855e-11
4.200000e+02	4.400000e+02	1.584906e-09	6.890811e-11	6.890811e-11
4.400000e+02	4.600000e+02	1.289601e-09	4.231753e-11	4.231753e-11
4.600000e+02	4.800000e+02	1.090981e-09	4.484897e-11	4.484897e-11
4.800000e+02	5.000000e+02	8.757410e-10	3.114462e-11	3.114462e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
Path=VBS-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
ScaledBy=3.93577687494778719e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	4.083624e-09	1.911221e-10	1.911221e-10
2.000000e+01	4.000000e+01	1.012020e-08	4.768178e-10	4.768178e-10
4.000000e+01	6.000000e+01	1.680716e-08	8.205390e-10	8.205390e-10
6.000000e+01	8.000000e+01	8.189375e-08	5.803271e-08	5.803271e-08
8.000000e+01	1.000000e+02	2.441113e-08	2.309669e-09	2.309669e-09
1.000000e+02	1.200000e+02	2.865706e-08	6.030582e-10	6.030582e-10
1.200000e+02	1.400000e+02	2.634013e-08	7.074631e-10	7.074631e-10
1.400000e+02	1.600000e+02	2.515060e-08	4.646193e-10	4.646193e-10
1.600000e+02	1.800000e+02	2.001048e-08	1.454509e-09	1.454509e-09
1.800000e+02	2.000000e+02	1.824997e-08	7.157803e-10	7.157803e-10
2.000000e+02	2.200000e+02	1.560353e-08	3.452465e-10	3.452465e-10
2.200000e+02	2.400000e+02	1.238830e-08	4.367975e-10	4.367975e-10
2.400000e+02	2.600000e+02	1.070731e-08	2.510941e-10	2.510941e-10
2.600000e+02	2.800000e+02	8.003690e-09	3.312225e-10	3.312225e-10
2.800000e+02	3.000000e+02	6.868460e-09	2.509987e-10	2.509987e-10
3.000000e+02	3.200000e+02	5.527875e-09	2.386347e-10	2.386347e-10
3.200000e+02	3.400000e+02	4.535087e-09	1.219702e-10	1.219702e-10
3.400000e+02	3.600000e+02	3.746574e-09	1.219662e-10	1.219662e-10
3.600000e+02	3.800000e+02	3.158776e-09	1.053436e-10	1.053436e-10
3.800000e+02	4.000000e+02	2.564066e-09	1.198298e-10	1.198298e-10
4.000000e+02	4.200000e+02	1.932620e-09	6.110646e-11	6.110646e-11
4.200000e+02	4.400000e+02	1.597594e-09	7.407807e-11	7.407807e-11
4.400000e+02	4.600000e+02	1.302692e-09	4.498543e-11	4.498543e-11
4.600000e+02	4.800000e+02	1.107088e-09	4.789063e-11	4.789063e-11
4.800000e+02	5.000000e+02	8.904145e-10	3.294801e-11	3.294801e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
Path=VBS-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=3.93556243197400777e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.816177e-09	1.931175e-10	1.931175e-10
2.000000e+01	4.000000e+01	9.412055e-09	5.011377e-10	5.011377e-10
4.000000e+01	6.000000e+01	1.463836e-08	8.530044e-10	8.530044e-10
6.000000e+01	8.000000e+01	8.186310e-08	6.135611e-08	6.135611e-08
8.000000e+01	1.000000e+02	2.085000e-08	2.295572e-09	2.295572e-09
1.000000e+02	1.200000e+02	2.550640e-08	6.091816e-10	6.091816e-10
1.200000e+02	1.400000e+02	2.399109e-08	7.272135e-10	7.272135e-10
1.400000e+02	1.600000e+02	2.351278e-08	4.623420e-10	4.623420e-10
1.600000e+02	1.800000e+02	1.881411e-08	1.611754e-09	1.611754e-09
1.800000e+02	2.000000e+02	1.773384e-08	7.218561e-10	7.218561e-10
2.000000e+02	2.200000e+02	1.543772e-08	3.494960e-10	3.494960e-10
2.200000e+02	2.400000e+02	1.244833e-08	4.367832e-10	4.367832e-10
2.400000e+02	2.600000e+02	1.087077e-08	2.557410e-10	2.557410e-10
2.600000e+02	2.800000e+02	8.264055e-09	3.218553e-10	3.218553e-10
2.800000e+02	3.000000e+02	7.147270e-09	2.559672e-10	2.559672e-10
3.000000e+02	3.200000e+02	5.808885e-09	2.438543e-10	2.438543e-10
3.200000e+02	3.400000e+02	4.820169e-09	1.233781e-10	1.233781e-10
3.400000e+02	3.600000e+02	4.020541e-09	1.235052e-10	1.235052e-10
3.600000e+02	3.800000e+02	3.401741e-09	1.052404e-10	1.052404e-10
3.800000e+02	4.000000e+02	2.784350e-09	1.233458e-10	1.233458e-10
4.000000e+02	4.200000e+02	2.110306e-09	6.413630e-11	6.413630e-11
4.200000e+02	4.400000e+02	1.757319e-09	7.574274e-11	7.574274e-11
4.400000e+02	4.600000e+02	1.440779e-09	4.682704e-11	4.682704e-11
4.600000e+02	4.800000e+02	1.224475e-09	4.945365e-11	4.945365e-11
4.800000e+02	5.000000e+02	9.820215e-10	3.455405e-11	3.455405e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
Path=VBS-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
ScaledBy=3.93563723282249735e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.804332e-09	1.928506e-10	1.928506e-10
2.000000e+01	4.000000e+01	9.403290e-09	5.084061e-10	5.084061e-10
4.000000e+01	6.000000e+01	1.459358e-08	8.883364e-10	8.883364e-10
6.000000e+01	8.000000e+01	8.418300e-08	6.390049e-08	6.390049e-08
8.000000e+01	1.000000e+02	2.027516e-08	2.537950e-09	2.537950e-09
1.000000e+02	1.200000e+02	2.532030e-08	6.337574e-10	6.337574e-10
1.200000e+02	1.400000e+02	2.377351e-08	7.588626e-10	7.588626e-10
1.400000e+02	1.600000e+02	2.339004e-08	4.860263e-10	4.860263e-10
1.600000e+02	1.800000e+02	1.874811e-08	1.596410e-09	1.596410e-09
1.800000e+02	2.000000e+02	1.762468e-08	7.810778e-10	7.810778e-10
2.000000e+02	2.200000e+02	1.541925e-08	3.682057e-10	3.682057e-10
2.200000e+02	2.400000e+02	1.238339e-08	4.731499e-10	4.731499e-10
2.400000e+02	2.600000e+02	1.088850e-08	2.697537e-10	2.697537e-10
2.600000e+02	2.800000e+02	8.217175e-09	3.596972e-10	3.596972e-10
2.800000e+02	3.000000e+02	7.152085e-09	2.728951e-10	2.728951e-10
3.000000e+02	3.200000e+02	5.828350e-09	2.598028e-10	2.598028e-10
3.200000e+02	3.400000e+02	4.840889e-09	1.320538e-10	1.320538e-10
3.400000e+02	3.600000e+02	4.039324e-09	1.329321e-10	1.329321e-10
3.600000e+02	3.800000e+02	3.426094e-09	1.151946e-10	1.151946e-10
3.800000e+02	4.000000e+02	2.805313e-09	1.309874e-10	1.309874e-10
4.000000e+02	4.200000e+02	2.129374e-09	6.702550e-11	6.702550e-11
4.200000e+02	4.400000e+02	1.772694e-09	8.140533e-11	8.140533e-11
4.400000e+02	4.600000e+02	1.457346e-09	4.973031e-11	4.973031e-11
4.600000e+02	4.800000e+02	1.244461e-09	5.277085e-11	5.277085e-11
4.800000e+02	5.000000e+02	1.000122e-09	3.654113e-11	3.654113e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=VBS-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ScaledBy=3.93667473423365543e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	4.059448e-09	2.608594e-10	2.608594e-10
2.000000e+01	4.000000e+01	9.845250e-09	4.975165e-10	4.975165e-10
4.000000e+01	6.000000e+01	1.592405e-08	8.203621e-10	8.203621e-10
6.000000e+01	8.000000e+01	-1.071650e-03	1.071430e-03	1.071430e-03
8.000000e+01	1.000000e+02	2.217734e-08	2.317181e-09	2.317181e-09
1.000000e+02	1.200000e+02	2.622719e-08	9.169537e-10	9.169537e-10
1.200000e+02	1.400000e+02	-8.287015e-08	1.076868e-07	1.076868e-07
1.400000e+02	1.600000e+02	2.328744e-08	4.467045e-10	4.467045e-10
1.600000e+02	1.800000e+02	-5.409035e-08	6.892088e-08	6.892088e-08
1.800000e+02	2.000000e+02	1.675899e-08	6.614165e-10	6.614165e-10
2.000000e+02	2.200000e+02	1.429716e-08	3.646127e-10	3.646127e-10
2.200000e+02	2.400000e+02	-2.198329e-05	2.199449e-05	2.199449e-05
2.400000e+02	2.600000e+02	9.529150e-09	2.350039e-10	2.350039e-10
2.600000e+02	2.800000e+02	7.149895e-09	2.940264e-10	2.940264e-10
2.800000e+02	3.000000e+02	6.103405e-09	2.328549e-10	2.328549e-10
3.000000e+02	3.200000e+02	4.690130e-09	2.222938e-10	2.222938e-10
3.200000e+02	3.400000e+02	3.896302e-09	1.099603e-10	1.099603e-10
3.400000e+02	3.600000e+02	3.209002e-09	1.107854e-10	1.107854e-10
3.600000e+02	3.800000e+02	2.647699e-09	1.040206e-10	1.040206e-10
3.800000e+02	4.000000e+02	2.223398e-09	1.104575e-10	1.104575e-10
4.000000e+02	4.200000e+02	1.602345e-09	5.541261e-11	5.541261e-11
4.200000e+02	4.400000e+02	1.314819e-09	6.844277e-11	6.844277e-11
4.400000e+02	4.600000e+02	1.074207e-09	4.059509e-11	4.059509e-11
4.600000e+02	4.800000e+02	9.029955e-10	4.418455e-11	4.418455e-11
4.800000e+02	5.000000e+02	7.291190e-10	3.251253e-11	3.251253e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=VBS-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ScaledBy=3.95137204320447604e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	4.099889e-09	2.623017e-10	2.623017e-10
2.000000e+01	4.000000e+01	1.035801e-08	6.435697e-10	6.435697e-10
4.000000e+01	6.000000e+01	1.617716e-08	8.247012e-10	8.247012e-10
6.000000e+01	8.000000e+01	2.343177e-08	7.202777e-10	7.202777e-10
8.000000e+01	1.000000e+02	2.370527e-08	2.104237e-09	2.104237e-09
1.000000e+02	1.200000e+02	2.758364e-08	6.095139e-10	6.095139e-10
1.200000e+02	1.400000e+02	2.523249e-08	6.850996e-10	6.850996e-10
1.400000e+02	1.600000e+02	2.363940e-08	4.494318e-10	4.494318e-10
1.600000e+02	1.800000e+02	1.811838e-08	1.961172e-09	1.961172e-09
1.800000e+02	2.000000e+02	1.979157e-08	2.926107e-09	2.926107e-09
2.000000e+02	2.200000e+02	1.444719e-08	3.340788e-10	3.340788e-10
2.200000e+02	2.400000e+02	1.146419e-08	4.026828e-10	4.026828e-10
2.400000e+02	2.600000e+02	9.738820e-09	2.351846e-10	2.351846e-10
2.600000e+02	2.800000e+02	7.308965e-09	2.957698e-10	2.957698e-10
2.800000e+02	3.000000e+02	6.249025e-09	2.347370e-10	2.347370e-10
3.000000e+02	3.200000e+02	4.809166e-09	2.236587e-10	2.236587e-10
3.200000e+02	3.400000e+02	3.998356e-09	1.112191e-10	1.112191e-10
3.400000e+02	3.600000e+02	3.301391e-09	1.119548e-10	1.119548e-10
3.600000e+02	3.800000e+02	2.775817e-09	9.549827e-11	9.549827e-11
3.800000e+02	4.000000e+02	2.298286e-09	1.116591e-10	1.116591e-10
4.000000e+02	4.200000e+02	1.659427e-09	5.630393e-11	5.630393e-11
4.200000e+02	4.400000e+02	1.372002e-09	6.904707e-11	6.904707e-11
4.400000e+02	4.600000e+02	1.117115e-09	4.136615e-11	4.136615e-11
4.600000e+02	4.800000e+02	9.415815e-10	4.480728e-11	4.480728e-11
4.800000e+02	5.000000e+02	7.585960e-10	3.313424e-11	3.313424e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
Path=VBS-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
ScaledBy=3.93672252407829643e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	4.062081e-09	2.615006e-10	2.615006e-10
2.000000e+01	4.000000e+01	9.869875e-09	4.979528e-10	4.979528e-10
4.000000e+01	6.000000e+01	1.600527e-08	8.212597e-10	8.212597e-10
6.000000e+01	8.000000e+01	7.822320e-08	5.531250e-08	5.531250e-08
8.000000e+01	1.000000e+02	2.253594e-08	2.261310e-09	2.261310e-09
1.000000e+02	1.200000e+02	2.715882e-08	6.508345e-10	6.508345e-10
1.200000e+02	1.400000e+02	2.508253e-08	6.818303e-10	6.818303e-10
1.400000e+02	1.600000e+02	2.355522e-08	4.485353e-10	4.485353e-10
1.600000e+02	1.800000e+02	1.535359e-08	4.617601e-09	4.617601e-09
1.800000e+02	2.000000e+02	1.702863e-08	6.623826e-10	6.623826e-10
2.000000e+02	2.200000e+02	1.437920e-08	3.316755e-10	3.316755e-10
2.200000e+02	2.400000e+02	1.148231e-08	4.019306e-10	4.019306e-10
2.400000e+02	2.600000e+02	9.731440e-09	2.359271e-10	2.359271e-10
2.600000e+02	2.800000e+02	7.313770e-09	2.950551e-10	2.950551e-10
2.800000e+02	3.000000e+02	6.252995e-09	2.338654e-10	2.338654e-10
3.000000e+02	3.200000e+02	4.824231e-09	2.232352e-10	2.232352e-10
3.200000e+02	3.400000e+02	4.010508e-09	1.113044e-10	1.113044e-10
3.400000e+02	3.600000e+02	3.306766e-09	1.118964e-10	1.118964e-10
3.600000e+02	3.800000e+02	2.750759e-09	9.959148e-11	9.959148e-11
3.800000e+02	4.000000e+02	2.297900e-09	1.114439e-10	1.114439e-10
4.000000e+02	4.200000e+02	1.662344e-09	5.629072e-11	5.629072e-11
4.200000e+02	4.400000e+02	1.364384e-09	6.905268e-11	6.905268e-11
4.400000e+02	4.600000e+02	1.117406e-09	4.133984e-11	4.133984e-11
4.600000e+02	4.800000e+02	9.413165e-10	4.484645e-11	4.484645e-11
4.800000e+02	5.000000e+02	7.601225e-10	3.329156e-11	3.329156e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[MUR=2__MUF=2__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[MUR=2__MUF=2__LHAPDF=325100]
Path=VBS-QCDEW[MUR=2__MUF=2__LHAPDF=325100]
ScaledBy=3.93695387150655647e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	5.320545e-09	3.568539e-10	3.568539e-10
2.000000e+01	4.000000e+01	1.259113e-08	5.367183e-10	5.367183e-10
4.000000e+01	6.000000e+01	2.102995e-08	8.486662e-10	8.486662e-10
6.000000e+01	8.000000e+01	7.135355e-08	3.989910e-08	3.989910e-08
8.000000e+01	1.000000e+02	3.285563e-08	1.991974e-09	1.991974e-09
1.000000e+02	1.200000e+02	3.678400e-08	5.948889e-10	5.948889e-10
1.200000e+02	1.400000e+02	3.341391e-08	6.381303e-10	6.381303e-10
1.400000e+02	1.600000e+02	3.098542e-08	4.846348e-10	4.846348e-10
1.600000e+02	1.800000e+02	2.609106e-08	5.174418e-10	5.174418e-10
1.800000e+02	2.000000e+02	2.217123e-08	6.387108e-10	6.387108e-10
2.000000e+02	2.200000e+02	1.856345e-08	3.453083e-10	3.453083e-10
2.200000e+02	2.400000e+02	1.484259e-08	3.282536e-10	3.282536e-10
2.400000e+02	2.600000e+02	1.240260e-08	2.508681e-10	2.508681e-10
2.600000e+02	2.800000e+02	9.480105e-09	2.651850e-10	2.651850e-10
2.800000e+02	3.000000e+02	8.101565e-09	2.297033e-10	2.297033e-10
3.000000e+02	3.200000e+02	6.375490e-09	1.895680e-10	1.895680e-10
3.200000e+02	3.400000e+02	5.036775e-09	1.196735e-10	1.196735e-10
3.400000e+02	3.600000e+02	4.297172e-09	1.171083e-10	1.171083e-10
3.600000e+02	3.800000e+02	3.538540e-09	9.678539e-11	9.678539e-11
3.800000e+02	4.000000e+02	2.871099e-09	9.580677e-11	9.580677e-11
4.000000e+02	4.200000e+02	2.139667e-09	6.220324e-11	6.220324e-11
4.200000e+02	4.400000e+02	1.787007e-09	7.348348e-11	7.348348e-11
4.400000e+02	4.600000e+02	1.424410e-09	5.089403e-11	5.089403e-11
4.600000e+02	4.800000e+02	1.192474e-09	4.934724e-11	4.934724e-11
4.800000e+02	5.000000e+02	9.873920e-10	4.373168e-11	4.373168e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[MUR=2__MUF=1__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[MUR=2__MUF=1__LHAPDF=325100]
Path=VBS-QCDEW[MUR=2__MUF=1__LHAPDF=325100]
ScaledBy=3.93697194469395339e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	5.196635e-09	3.263645e-10	3.263645e-10
2.000000e+01	4.000000e+01	1.245305e-08	5.423806e-10	5.423806e-10
4.000000e+01	6.000000e+01	2.136095e-08	7.688726e-10	7.688726e-10
6.000000e+01	8.000000e+01	7.460330e-08	4.313850e-08	4.313850e-08
8.000000e+01	1.000000e+02	3.353765e-08	1.923870e-09	1.923870e-09
1.000000e+02	1.200000e+02	3.725035e-08	6.146576e-10	6.146576e-10
1.200000e+02	1.400000e+02	3.400253e-08	6.420790e-10	6.420790e-10
1.400000e+02	1.600000e+02	3.132223e-08	4.850053e-10	4.850053e-10
1.600000e+02	1.800000e+02	2.649584e-08	5.232017e-10	5.232017e-10
1.800000e+02	2.000000e+02	2.248027e-08	6.658853e-10	6.658853e-10
2.000000e+02	2.200000e+02	1.880229e-08	3.544880e-10	3.544880e-10
2.200000e+02	2.400000e+02	1.513333e-08	3.297379e-10	3.297379e-10
2.400000e+02	2.600000e+02	1.259420e-08	2.551639e-10	2.551639e-10
2.600000e+02	2.800000e+02	9.651040e-09	2.870427e-10	2.870427e-10
2.800000e+02	3.000000e+02	8.227125e-09	2.367187e-10	2.367187e-10
3.000000e+02	3.200000e+02	6.453635e-09	2.068400e-10	2.068400e-10
3.200000e+02	3.400000e+02	5.123680e-09	1.240389e-10	1.240389e-10
3.400000e+02	3.600000e+02	4.322854e-09	1.215679e-10	1.215679e-10
3.600000e+02	3.800000e+02	3.595684e-09	9.866047e-11	9.866047e-11
3.800000e+02	4.000000e+02	2.928940e-09	9.915624e-11	9.915624e-11
4.000000e+02	4.200000e+02	2.176976e-09	6.470591e-11	6.470591e-11
4.200000e+02	4.400000e+02	1.800746e-09	7.860010e-11	7.860010e-11
4.400000e+02	4.600000e+02	1.460904e-09	4.786165e-11	4.786165e-11
4.600000e+02	4.800000e+02	1.213319e-09	5.135183e-11	5.135183e-11
4.800000e+02	5.000000e+02	9.929150e-10	4.128539e-11	4.128539e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[MUR=1__MUF=2__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[MUR=1__MUF=2__LHAPDF=325100]
Path=VBS-QCDEW[MUR=1__MUF=2__LHAPDF=325100]
ScaledBy=3.93692362793450429e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	4.369977e-09	2.901119e-10	2.901119e-10
2.000000e+01	4.000000e+01	1.052991e-08	4.911497e-10	4.911497e-10
4.000000e+01	6.000000e+01	1.683179e-08	9.077935e-10	9.077935e-10
6.000000e+01	8.000000e+01	7.664760e-08	5.184679e-08	5.184679e-08
8.000000e+01	1.000000e+02	2.523377e-08	2.271093e-09	2.271093e-09
1.000000e+02	1.200000e+02	2.979334e-08	5.929905e-10	5.929905e-10
1.200000e+02	1.400000e+02	2.727186e-08	6.883075e-10	6.883075e-10
1.400000e+02	1.600000e+02	2.592305e-08	4.547472e-10	4.547472e-10
1.600000e+02	1.800000e+02	2.209606e-08	4.603688e-10	4.603688e-10
1.800000e+02	2.000000e+02	1.904169e-08	6.421279e-10	6.421279e-10
2.000000e+02	2.200000e+02	1.617585e-08	3.310150e-10	3.310150e-10
2.200000e+02	2.400000e+02	1.299565e-08	3.887290e-10	3.887290e-10
2.400000e+02	2.600000e+02	1.112283e-08	2.413019e-10	2.413019e-10
2.600000e+02	2.800000e+02	8.487105e-09	2.756382e-10	2.756382e-10
2.800000e+02	3.000000e+02	7.303635e-09	2.335124e-10	2.335124e-10
3.000000e+02	3.200000e+02	5.737480e-09	2.072135e-10	2.072135e-10
3.200000e+02	3.400000e+02	4.727753e-09	1.146107e-10	1.146107e-10
3.400000e+02	3.600000e+02	3.997194e-09	1.147105e-10	1.147105e-10
3.600000e+02	3.800000e+02	3.325785e-09	9.534426e-11	9.534426e-11
3.800000e+02	4.000000e+02	2.757187e-09	1.136971e-10	1.136971e-10
4.000000e+02	4.200000e+02	2.043745e-09	5.970712e-11	5.970712e-11
4.200000e+02	4.400000e+02	1.724138e-09	7.038031e-11	7.038031e-11
4.400000e+02	4.600000e+02	1.373786e-09	4.958058e-11	4.958058e-11
4.600000e+02	4.800000e+02	1.173530e-09	4.719097e-11	4.719097e-11
4.800000e+02	5.000000e+02	9.572605e-10	3.854007e-11	3.854007e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
Path=VBS-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
ScaledBy=3.93694496576303425e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	4.280394e-09	2.685489e-10	2.685489e-10
2.000000e+01	4.000000e+01	1.038020e-08	5.036916e-10	5.036916e-10
4.000000e+01	6.000000e+01	1.716833e-08	8.316832e-10	8.316832e-10
6.000000e+01	8.000000e+01	8.064325e-08	5.599453e-08	5.599453e-08
8.000000e+01	1.000000e+02	2.564095e-08	2.100778e-09	2.100778e-09
1.000000e+02	1.200000e+02	2.990730e-08	6.268317e-10	6.268317e-10
1.200000e+02	1.400000e+02	2.749226e-08	6.932631e-10	6.932631e-10
1.400000e+02	1.600000e+02	2.592840e-08	4.632072e-10	4.632072e-10
1.600000e+02	1.800000e+02	2.218951e-08	4.680100e-10	4.680100e-10
1.800000e+02	2.000000e+02	1.909308e-08	6.698785e-10	6.698785e-10
2.000000e+02	2.200000e+02	1.622399e-08	3.453511e-10	3.453511e-10
2.200000e+02	2.400000e+02	1.309546e-08	4.096356e-10	4.096356e-10
2.400000e+02	2.600000e+02	1.117967e-08	2.462320e-10	2.462320e-10
2.600000e+02	2.800000e+02	8.539175e-09	3.022118e-10	3.022118e-10
2.800000e+02	3.000000e+02	7.331930e-09	2.417875e-10	2.417875e-10
3.000000e+02	3.200000e+02	5.731095e-09	2.292873e-10	2.292873e-10
3.200000e+02	3.400000e+02	4.770957e-09	1.200700e-10	1.200700e-10
3.400000e+02	3.600000e+02	3.991365e-09	1.195806e-10	1.195806e-10
3.600000e+02	3.800000e+02	3.351173e-09	1.028383e-10	1.028383e-10
3.800000e+02	4.000000e+02	2.789869e-09	1.174953e-10	1.174953e-10
4.000000e+02	4.200000e+02	2.061172e-09	6.251024e-11	6.251024e-11
4.200000e+02	4.400000e+02	1.725813e-09	7.385802e-11	7.385802e-11
4.400000e+02	4.600000e+02	1.399496e-09	4.673698e-11	4.673698e-11
4.600000e+02	4.800000e+02	1.185460e-09	4.895970e-11	4.895970e-11
4.800000e+02	5.000000e+02	9.592880e-10	3.742845e-11	3.742845e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100]
Path=VBS-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100]
ScaledBy=3.93690451376445859e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	4.170105e-09	2.714733e-10	2.714733e-10
2.000000e+01	4.000000e+01	9.741835e-09	6.212115e-10	6.212115e-10
4.000000e+01	6.000000e+01	1.631977e-08	2.302090e-09	2.302090e-09
6.000000e+01	8.000000e+01	8.318135e-08	5.847290e-08	5.847290e-08
8.000000e+01	1.000000e+02	2.572328e-08	1.889804e-09	1.889804e-09
1.000000e+02	1.200000e+02	2.956997e-08	6.698959e-10	6.698959e-10
1.200000e+02	1.400000e+02	2.860082e-08	1.704169e-09	1.704169e-09
1.400000e+02	1.600000e+02	2.680116e-08	1.272923e-09	1.272923e-09
1.600000e+02	1.800000e+02	2.258273e-08	5.336370e-10	5.336370e-10
1.800000e+02	2.000000e+02	1.910558e-08	7.088771e-10	7.088771e-10
2.000000e+02	2.200000e+02	1.644168e-08	3.937849e-10	3.937849e-10
2.200000e+02	2.400000e+02	1.234306e-08	8.048916e-10	8.048916e-10
2.400000e+02	2.600000e+02	1.124460e-08	2.647890e-10	2.647890e-10
2.600000e+02	2.800000e+02	8.564850e-09	3.402735e-10	3.402735e-10
2.800000e+02	3.000000e+02	7.296930e-09	2.616294e-10	2.616294e-10
3.000000e+02	3.200000e+02	5.724570e-09	2.783429e-10	2.783429e-10
3.200000e+02	3.400000e+02	4.832993e-09	1.359459e-10	1.359459e-10
3.400000e+02	3.600000e+02	4.012791e-09	1.307026e-10	1.307026e-10
3.600000e+02	3.800000e+02	3.449193e-09	1.457158e-10	1.457158e-10
3.800000e+02	4.000000e+02	2.825837e-09	1.230831e-10	1.230831e-10
4.000000e+02	4.200000e+02	2.084077e-09	6.513465e-11	6.513465e-11
4.200000e+02	4.400000e+02	1.748992e-09	8.144871e-11	8.144871e-11
4.400000e+02	4.600000e+02	1.398969e-09	4.921653e-11	4.921653e-11
4.600000e+02	4.800000e+02	1.193782e-09	5.140233e-11	5.140233e-11
4.800000e+02	5.000000e+02	9.655625e-10	3.932518e-11	3.932518e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100]
Path=VBS-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100]
ScaledBy=3.93681301321274855e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	4.018234e-09	3.007060e-10	3.007060e-10
2.000000e+01	4.000000e+01	9.303955e-09	7.132452e-10	7.132452e-10
4.000000e+01	6.000000e+01	1.412445e-08	8.155901e-10	8.155901e-10
6.000000e+01	8.000000e+01	5.709625e-08	3.567368e-08	3.567368e-08
8.000000e+01	1.000000e+02	2.206373e-08	2.163262e-09	2.163262e-09
1.000000e+02	1.200000e+02	2.688386e-08	5.979983e-10	5.979983e-10
1.200000e+02	1.400000e+02	2.577740e-08	6.199534e-10	6.199534e-10
1.400000e+02	1.600000e+02	2.485969e-08	4.979393e-10	4.979393e-10
1.600000e+02	1.800000e+02	2.151447e-08	5.444952e-10	5.444952e-10
1.800000e+02	2.000000e+02	1.876428e-08	7.665109e-10	7.665109e-10
2.000000e+02	2.200000e+02	1.645581e-08	4.183316e-10	4.183316e-10
2.200000e+02	2.400000e+02	1.314642e-08	3.766554e-10	3.766554e-10
2.400000e+02	2.600000e+02	1.162143e-08	3.089873e-10	3.089873e-10
2.600000e+02	2.800000e+02	9.023445e-09	3.495169e-10	3.495169e-10
2.800000e+02	3.000000e+02	7.831865e-09	3.349922e-10	3.349922e-10
3.000000e+02	3.200000e+02	6.284890e-09	2.214558e-10	2.214558e-10
3.200000e+02	3.400000e+02	5.077470e-09	1.526530e-10	1.526530e-10
3.400000e+02	3.600000e+02	4.435883e-09	1.547369e-10	1.547369e-10
3.600000e+02	3.800000e+02	3.700864e-09	1.182668e-10	1.182668e-10
3.800000e+02	4.000000e+02	3.077704e-09	1.067499e-10	1.067499e-10
4.000000e+02	4.200000e+02	2.345943e-09	7.870294e-11	7.870294e-11
4.200000e+02	4.400000e+02	1.967010e-09	1.009438e-10	1.009438e-10
4.400000e+02	4.600000e+02	1.589898e-09	6.167702e-11	6.167702e-11
4.600000e+02	4.800000e+02	1.331513e-09	6.287054e-11	6.287054e-11
4.800000e+02	5.000000e+02	1.085449e-09	4.636096e-11	4.636096e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100]
Path=VBS-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100]
ScaledBy=3.93677248221105319e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.842020e-09	2.616236e-10	2.616236e-10
2.000000e+01	4.000000e+01	8.984855e-09	6.388967e-10	6.388967e-10
4.000000e+01	6.000000e+01	1.473285e-08	9.837679e-10	9.837679e-10
6.000000e+01	8.000000e+01	7.893885e-08	5.780707e-08	5.780707e-08
8.000000e+01	1.000000e+02	2.160625e-08	2.610896e-09	2.610896e-09
1.000000e+02	1.200000e+02	2.622706e-08	6.331507e-10	6.331507e-10
1.200000e+02	1.400000e+02	2.628990e-08	1.361026e-09	1.361026e-09
1.400000e+02	1.600000e+02	2.567073e-08	1.751941e-09	1.751941e-09
1.600000e+02	1.800000e+02	2.167715e-08	5.428870e-10	5.428870e-10
1.800000e+02	2.000000e+02	1.843098e-08	8.667967e-10	8.667967e-10
2.000000e+02	2.200000e+02	1.655066e-08	4.148975e-10	4.148975e-10
2.200000e+02	2.400000e+02	1.236362e-08	8.847446e-10	8.847446e-10
2.400000e+02	2.600000e+02	1.171359e-08	2.919746e-10	2.919746e-10
2.600000e+02	2.800000e+02	8.835425e-09	4.264249e-10	4.264249e-10
2.800000e+02	3.000000e+02	7.778315e-09	3.024487e-10	3.024487e-10
3.000000e+02	3.200000e+02	6.311130e-09	2.589048e-10	2.589048e-10
3.200000e+02	3.400000e+02	5.110510e-09	1.575896e-10	1.575896e-10
3.400000e+02	3.600000e+02	4.359846e-09	1.858606e-10	1.858606e-10
3.600000e+02	3.800000e+02	3.792346e-09	1.389634e-10	1.389634e-10
3.800000e+02	4.000000e+02	3.091115e-09	1.280842e-10	1.280842e-10
4.000000e+02	4.200000e+02	2.370079e-09	7.673883e-11	7.673883e-11
4.200000e+02	4.400000e+02	1.940488e-09	1.099177e-10	1.099177e-10
4.400000e+02	4.600000e+02	1.626906e-09	5.863508e-11	5.863508e-11
4.600000e+02	4.800000e+02	1.364844e-09	7.240789e-11	7.240789e-11
4.800000e+02	5.000000e+02	1.093161e-09	5.238955e-11	5.238955e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
Path=VBS-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
ScaledBy=3.93599824083047504e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	4.994749e-09	2.140720e-10	2.140720e-10
2.000000e+01	4.000000e+01	1.233446e-08	4.667634e-10	4.667634e-10
4.000000e+01	6.000000e+01	2.123857e-08	7.342760e-10	7.342760e-10
6.000000e+01	8.000000e+01	7.963945e-08	4.904592e-08	4.904592e-08
8.000000e+01	1.000000e+02	3.233171e-08	1.763569e-09	1.763569e-09
1.000000e+02	1.200000e+02	3.531333e-08	5.727469e-10	5.727469e-10
1.200000e+02	1.400000e+02	3.209243e-08	6.389851e-10	6.389851e-10
1.400000e+02	1.600000e+02	2.980322e-08	4.392434e-10	4.392434e-10
1.600000e+02	1.800000e+02	2.371754e-08	1.361806e-09	1.361806e-09
1.800000e+02	2.000000e+02	2.115017e-08	5.834321e-10	5.834321e-10
2.000000e+02	2.200000e+02	1.760076e-08	3.147223e-10	3.147223e-10
2.200000e+02	2.400000e+02	1.398967e-08	3.609605e-10	3.609605e-10
2.400000e+02	2.600000e+02	1.176792e-08	2.260791e-10	2.260791e-10
2.600000e+02	2.800000e+02	8.896785e-09	2.595068e-10	2.595068e-10
2.800000e+02	3.000000e+02	7.452940e-09	2.138390e-10	2.138390e-10
3.000000e+02	3.200000e+02	5.913580e-09	2.013979e-10	2.013979e-10
3.200000e+02	3.400000e+02	4.786881e-09	1.076030e-10	1.076030e-10
3.400000e+02	3.600000e+02	3.930208e-09	1.042848e-10	1.042848e-10
3.600000e+02	3.800000e+02	3.265757e-09	8.801706e-11	8.801706e-11
3.800000e+02	4.000000e+02	2.637601e-09	1.032357e-10	1.032357e-10
4.000000e+02	4.200000e+02	1.976735e-09	5.563034e-11	5.563034e-11
4.200000e+02	4.400000e+02	1.628853e-09	6.194574e-11	6.194574e-11
4.400000e+02	4.600000e+02	1.303345e-09	3.953136e-11	3.953136e-11
4.600000e+02	4.800000e+02	1.091594e-09	4.072133e-11	4.072133e-11
4.800000e+02	5.000000e+02	8.741260e-10	2.927575e-11	2.927575e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
Path=VBS-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=3.93602269865109171e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	4.948360e-09	2.122484e-10	2.122484e-10
2.000000e+01	4.000000e+01	1.225806e-08	4.703212e-10	4.703212e-10
4.000000e+01	6.000000e+01	2.121794e-08	7.576282e-10	7.576282e-10
6.000000e+01	8.000000e+01	8.163995e-08	5.105526e-08	5.105526e-08
8.000000e+01	1.000000e+02	3.223544e-08	1.931745e-09	1.931745e-09
1.000000e+02	1.200000e+02	3.555154e-08	5.906145e-10	5.906145e-10
1.200000e+02	1.400000e+02	3.231341e-08	6.622383e-10	6.622383e-10
1.400000e+02	1.600000e+02	3.008021e-08	4.552386e-10	4.552386e-10
1.600000e+02	1.800000e+02	2.398307e-08	1.356512e-09	1.356512e-09
1.800000e+02	2.000000e+02	2.133968e-08	6.250622e-10	6.250622e-10
2.000000e+02	2.200000e+02	1.780475e-08	3.281822e-10	3.281822e-10
2.200000e+02	2.400000e+02	1.411993e-08	3.865967e-10	3.865967e-10
2.400000e+02	2.600000e+02	1.192018e-08	2.363885e-10	2.363885e-10
2.600000e+02	2.800000e+02	8.970290e-09	2.836046e-10	2.836046e-10
2.800000e+02	3.000000e+02	7.539930e-09	2.261046e-10	2.261046e-10
3.000000e+02	3.200000e+02	5.990525e-09	2.131894e-10	2.131894e-10
3.200000e+02	3.400000e+02	4.847771e-09	1.135299e-10	1.135299e-10
3.400000e+02	3.600000e+02	3.980272e-09	1.106917e-10	1.106917e-10
3.600000e+02	3.800000e+02	3.311771e-09	9.418301e-11	9.418301e-11
3.800000e+02	4.000000e+02	2.672825e-09	1.086169e-10	1.086169e-10
4.000000e+02	4.200000e+02	2.004134e-09	5.784417e-11	5.784417e-11
4.200000e+02	4.400000e+02	1.650861e-09	6.593478e-11	6.593478e-11
4.400000e+02	4.600000e+02	1.322570e-09	4.157644e-11	4.157644e-11
4.600000e+02	4.800000e+02	1.111259e-09	4.313331e-11	4.313331e-11
4.800000e+02	5.000000e+02	8.912195e-10	3.066660e-11	3.066660e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
Path=VBS-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
ScaledBy=3.93567682248636440e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	4.139854e-09	1.927962e-10	1.927962e-10
2.000000e+01	4.000000e+01	1.020445e-08	4.653134e-10	4.653134e-10
4.000000e+01	6.000000e+01	1.688626e-08	7.620856e-10	7.620856e-10
6.000000e+01	8.000000e+01	7.765820e-08	5.352887e-08	5.352887e-08
8.000000e+01	1.000000e+02	2.513693e-08	1.905215e-09	1.905215e-09
1.000000e+02	1.200000e+02	2.869146e-08	5.614998e-10	5.614998e-10
1.200000e+02	1.400000e+02	2.643222e-08	6.535882e-10	6.535882e-10
1.400000e+02	1.600000e+02	2.510173e-08	4.261233e-10	4.261233e-10
1.600000e+02	1.800000e+02	1.991466e-08	1.474629e-09	1.474629e-09
1.800000e+02	2.000000e+02	1.826711e-08	6.165180e-10	6.165180e-10
2.000000e+02	2.200000e+02	1.550814e-08	3.140588e-10	3.140588e-10
2.200000e+02	2.400000e+02	1.240130e-08	3.757766e-10	3.757766e-10
2.400000e+02	2.600000e+02	1.060808e-08	2.275116e-10	2.275116e-10
2.600000e+02	2.800000e+02	8.035015e-09	2.703705e-10	2.703705e-10
2.800000e+02	3.000000e+02	6.829365e-09	2.224404e-10	2.224404e-10
3.000000e+02	3.200000e+02	5.476335e-09	2.114122e-10	2.114122e-10
3.200000e+02	3.400000e+02	4.490783e-09	1.078433e-10	1.078433e-10
3.400000e+02	3.600000e+02	3.710676e-09	1.065560e-10	1.065560e-10
3.600000e+02	3.800000e+02	3.115575e-09	8.969210e-11	8.969210e-11
3.800000e+02	4.000000e+02	2.530929e-09	1.070362e-10	1.070362e-10
4.000000e+02	4.200000e+02	1.904494e-09	5.628010e-11	5.628010e-11
4.200000e+02	4.400000e+02	1.576265e-09	6.467001e-11	6.467001e-11
4.400000e+02	4.600000e+02	1.279607e-09	4.024797e-11	4.024797e-11
4.600000e+02	4.800000e+02	1.078379e-09	4.232680e-11	4.232680e-11
4.800000e+02	5.000000e+02	8.641560e-10	2.974662e-11	2.974662e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=VBS-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=3.93571627546527284e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	4.110212e-09	1.919952e-10	1.919952e-10
2.000000e+01	4.000000e+01	1.015277e-08	4.710726e-10	4.710726e-10
4.000000e+01	6.000000e+01	1.682468e-08	7.890287e-10	7.890287e-10
6.000000e+01	8.000000e+01	7.968495e-08	5.572217e-08	5.572217e-08
8.000000e+01	1.000000e+02	2.475225e-08	2.090375e-09	2.090375e-09
1.000000e+02	1.200000e+02	2.862144e-08	5.807312e-10	5.807312e-10
1.200000e+02	1.400000e+02	2.633740e-08	6.784755e-10	6.784755e-10
1.400000e+02	1.600000e+02	2.507758e-08	4.428679e-10	4.428679e-10
1.600000e+02	1.800000e+02	1.991582e-08	1.468063e-09	1.468063e-09
1.800000e+02	2.000000e+02	1.822643e-08	6.621622e-10	6.621622e-10
2.000000e+02	2.200000e+02	1.552745e-08	3.280791e-10	3.280791e-10
2.200000e+02	2.400000e+02	1.237643e-08	4.036033e-10	4.036033e-10
2.400000e+02	2.600000e+02	1.063870e-08	2.382062e-10	2.382062e-10
2.600000e+02	2.800000e+02	8.010835e-09	2.967043e-10	2.967043e-10
2.800000e+02	3.000000e+02	6.838925e-09	2.355000e-10	2.355000e-10
3.000000e+02	3.200000e+02	5.493545e-09	2.239704e-10	2.239704e-10
3.200000e+02	3.400000e+02	4.506818e-09	1.139809e-10	1.139809e-10
3.400000e+02	3.600000e+02	3.723949e-09	1.133194e-10	1.133194e-10
3.600000e+02	3.800000e+02	3.133450e-09	9.627893e-11	9.627893e-11
3.800000e+02	4.000000e+02	2.544098e-09	1.127989e-10	1.127989e-10
4.000000e+02	4.200000e+02	1.915732e-09	5.845855e-11	5.845855e-11
4.200000e+02	4.400000e+02	1.584906e-09	6.890811e-11	6.890811e-11
4.400000e+02	4.600000e+02	1.289601e-09	4.231753e-11	4.231753e-11
4.600000e+02	4.800000e+02	1.090981e-09	4.484897e-11	4.484897e-11
4.800000e+02	5.000000e+02	8.757410e-10	3.114462e-11	3.114462e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
Path=VBS-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
ScaledBy=3.93577687494778719e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	4.083624e-09	1.911221e-10	1.911221e-10
2.000000e+01	4.000000e+01	1.012020e-08	4.768178e-10	4.768178e-10
4.000000e+01	6.000000e+01	1.680716e-08	8.205390e-10	8.205390e-10
6.000000e+01	8.000000e+01	8.189375e-08	5.803271e-08	5.803271e-08
8.000000e+01	1.000000e+02	2.441113e-08	2.309669e-09	2.309669e-09
1.000000e+02	1.200000e+02	2.865706e-08	6.030582e-10	6.030582e-10
1.200000e+02	1.400000e+02	2.634013e-08	7.074631e-10	7.074631e-10
1.400000e+02	1.600000e+02	2.515060e-08	4.646193e-10	4.646193e-10
1.600000e+02	1.800000e+02	2.001048e-08	1.454509e-09	1.454509e-09
1.800000e+02	2.000000e+02	1.824997e-08	7.157803e-10	7.157803e-10
2.000000e+02	2.200000e+02	1.560353e-08	3.452465e-10	3.452465e-10
2.200000e+02	2.400000e+02	1.238830e-08	4.367975e-10	4.367975e-10
2.400000e+02	2.600000e+02	1.070731e-08	2.510941e-10	2.510941e-10
2.600000e+02	2.800000e+02	8.003690e-09	3.312225e-10	3.312225e-10
2.800000e+02	3.000000e+02	6.868460e-09	2.509987e-10	2.509987e-10
3.000000e+02	3.200000e+02	5.527875e-09	2.386347e-10	2.386347e-10
3.200000e+02	3.400000e+02	4.535087e-09	1.219702e-10	1.219702e-10
3.400000e+02	3.600000e+02	3.746574e-09	1.219662e-10	1.219662e-10
3.600000e+02	3.800000e+02	3.158776e-09	1.053436e-10	1.053436e-10
3.800000e+02	4.000000e+02	2.564066e-09	1.198298e-10	1.198298e-10
4.000000e+02	4.200000e+02	1.932620e-09	6.110646e-11	6.110646e-11
4.200000e+02	4.400000e+02	1.597594e-09	7.407807e-11	7.407807e-11
4.400000e+02	4.600000e+02	1.302692e-09	4.498543e-11	4.498543e-11
4.600000e+02	4.800000e+02	1.107088e-09	4.789063e-11	4.789063e-11
4.800000e+02	5.000000e+02	8.904145e-10	3.294801e-11	3.294801e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
Path=VBS-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=3.93556243197400777e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.816177e-09	1.931175e-10	1.931175e-10
2.000000e+01	4.000000e+01	9.412055e-09	5.011377e-10	5.011377e-10
4.000000e+01	6.000000e+01	1.463836e-08	8.530044e-10	8.530044e-10
6.000000e+01	8.000000e+01	8.186310e-08	6.135611e-08	6.135611e-08
8.000000e+01	1.000000e+02	2.085000e-08	2.295572e-09	2.295572e-09
1.000000e+02	1.200000e+02	2.550640e-08	6.091816e-10	6.091816e-10
1.200000e+02	1.400000e+02	2.399109e-08	7.272135e-10	7.272135e-10
1.400000e+02	1.600000e+02	2.351278e-08	4.623420e-10	4.623420e-10
1.600000e+02	1.800000e+02	1.881411e-08	1.611754e-09	1.611754e-09
1.800000e+02	2.000000e+02	1.773384e-08	7.218561e-10	7.218561e-10
2.000000e+02	2.200000e+02	1.543772e-08	3.494960e-10	3.494960e-10
2.200000e+02	2.400000e+02	1.244833e-08	4.367832e-10	4.367832e-10
2.400000e+02	2.600000e+02	1.087077e-08	2.557410e-10	2.557410e-10
2.600000e+02	2.800000e+02	8.264055e-09	3.218553e-10	3.218553e-10
2.800000e+02	3.000000e+02	7.147270e-09	2.559672e-10	2.559672e-10
3.000000e+02	3.200000e+02	5.808885e-09	2.438543e-10	2.438543e-10
3.200000e+02	3.400000e+02	4.820169e-09	1.233781e-10	1.233781e-10
3.400000e+02	3.600000e+02	4.020541e-09	1.235052e-10	1.235052e-10
3.600000e+02	3.800000e+02	3.401741e-09	1.052404e-10	1.052404e-10
3.800000e+02	4.000000e+02	2.784350e-09	1.233458e-10	1.233458e-10
4.000000e+02	4.200000e+02	2.110306e-09	6.413630e-11	6.413630e-11
4.200000e+02	4.400000e+02	1.757319e-09	7.574274e-11	7.574274e-11
4.400000e+02	4.600000e+02	1.440779e-09	4.682704e-11	4.682704e-11
4.600000e+02	4.800000e+02	1.224475e-09	4.945365e-11	4.945365e-11
4.800000e+02	5.000000e+02	9.820215e-10	3.455405e-11	3.455405e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
Path=VBS-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
ScaledBy=3.93563723282249735e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.804332e-09	1.928506e-10	1.928506e-10
2.000000e+01	4.000000e+01	9.403290e-09	5.084061e-10	5.084061e-10
4.000000e+01	6.000000e+01	1.459358e-08	8.883364e-10	8.883364e-10
6.000000e+01	8.000000e+01	8.418300e-08	6.390049e-08	6.390049e-08
8.000000e+01	1.000000e+02	2.027516e-08	2.537950e-09	2.537950e-09
1.000000e+02	1.200000e+02	2.532030e-08	6.337574e-10	6.337574e-10
1.200000e+02	1.400000e+02	2.377351e-08	7.588626e-10	7.588626e-10
1.400000e+02	1.600000e+02	2.339004e-08	4.860263e-10	4.860263e-10
1.600000e+02	1.800000e+02	1.874811e-08	1.596410e-09	1.596410e-09
1.800000e+02	2.000000e+02	1.762468e-08	7.810778e-10	7.810778e-10
2.000000e+02	2.200000e+02	1.541925e-08	3.682057e-10	3.682057e-10
2.200000e+02	2.400000e+02	1.238339e-08	4.731499e-10	4.731499e-10
2.400000e+02	2.600000e+02	1.088850e-08	2.697537e-10	2.697537e-10
2.600000e+02	2.800000e+02	8.217175e-09	3.596972e-10	3.596972e-10
2.800000e+02	3.000000e+02	7.152085e-09	2.728951e-10	2.728951e-10
3.000000e+02	3.200000e+02	5.828350e-09	2.598028e-10	2.598028e-10
3.200000e+02	3.400000e+02	4.840889e-09	1.320538e-10	1.320538e-10
3.400000e+02	3.600000e+02	4.039324e-09	1.329321e-10	1.329321e-10
3.600000e+02	3.800000e+02	3.426094e-09	1.151946e-10	1.151946e-10
3.800000e+02	4.000000e+02	2.805313e-09	1.309874e-10	1.309874e-10
4.000000e+02	4.200000e+02	2.129374e-09	6.702550e-11	6.702550e-11
4.200000e+02	4.400000e+02	1.772694e-09	8.140533e-11	8.140533e-11
4.400000e+02	4.600000e+02	1.457346e-09	4.973031e-11	4.973031e-11
4.600000e+02	4.800000e+02	1.244461e-09	5.277085e-11	5.277085e-11
4.800000e+02	5.000000e+02	1.000122e-09	3.654113e-11	3.654113e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=VBS-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ScaledBy=3.93667473423365543e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	4.059448e-09	2.608594e-10	2.608594e-10
2.000000e+01	4.000000e+01	9.845250e-09	4.975165e-10	4.975165e-10
4.000000e+01	6.000000e+01	1.592405e-08	8.203621e-10	8.203621e-10
6.000000e+01	8.000000e+01	-1.071650e-03	1.071430e-03	1.071430e-03
8.000000e+01	1.000000e+02	2.217734e-08	2.317181e-09	2.317181e-09
1.000000e+02	1.200000e+02	2.622719e-08	9.169537e-10	9.169537e-10
1.200000e+02	1.400000e+02	-8.287015e-08	1.076868e-07	1.076868e-07
1.400000e+02	1.600000e+02	2.328744e-08	4.467045e-10	4.467045e-10
1.600000e+02	1.800000e+02	-5.409035e-08	6.892088e-08	6.892088e-08
1.800000e+02	2.000000e+02	1.675899e-08	6.614165e-10	6.614165e-10
2.000000e+02	2.200000e+02	1.429716e-08	3.646127e-10	3.646127e-10
2.200000e+02	2.400000e+02	-2.198329e-05	2.199449e-05	2.199449e-05
2.400000e+02	2.600000e+02	9.529150e-09	2.350039e-10	2.350039e-10
2.600000e+02	2.800000e+02	7.149895e-09	2.940264e-10	2.940264e-10
2.800000e+02	3.000000e+02	6.103405e-09	2.328549e-10	2.328549e-10
3.000000e+02	3.200000e+02	4.690130e-09	2.222938e-10	2.222938e-10
3.200000e+02	3.400000e+02	3.896302e-09	1.099603e-10	1.099603e-10
3.400000e+02	3.600000e+02	3.209002e-09	1.107854e-10	1.107854e-10
3.600000e+02	3.800000e+02	2.647699e-09	1.040206e-10	1.040206e-10
3.800000e+02	4.000000e+02	2.223398e-09	1.104575e-10	1.104575e-10
4.000000e+02	4.200000e+02	1.602345e-09	5.541261e-11	5.541261e-11
4.200000e+02	4.400000e+02	1.314819e-09	6.844277e-11	6.844277e-11
4.400000e+02	4.600000e+02	1.074207e-09	4.059509e-11	4.059509e-11
4.600000e+02	4.800000e+02	9.029955e-10	4.418455e-11	4.418455e-11
4.800000e+02	5.000000e+02	7.291190e-10	3.251253e-11	3.251253e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=VBS-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ScaledBy=3.95137204320447604e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	4.099889e-09	2.623017e-10	2.623017e-10
2.000000e+01	4.000000e+01	1.035801e-08	6.435697e-10	6.435697e-10
4.000000e+01	6.000000e+01	1.617716e-08	8.247012e-10	8.247012e-10
6.000000e+01	8.000000e+01	2.343177e-08	7.202777e-10	7.202777e-10
8.000000e+01	1.000000e+02	2.370527e-08	2.104237e-09	2.104237e-09
1.000000e+02	1.200000e+02	2.758364e-08	6.095139e-10	6.095139e-10
1.200000e+02	1.400000e+02	2.523249e-08	6.850996e-10	6.850996e-10
1.400000e+02	1.600000e+02	2.363940e-08	4.494318e-10	4.494318e-10
1.600000e+02	1.800000e+02	1.811838e-08	1.961172e-09	1.961172e-09
1.800000e+02	2.000000e+02	1.979157e-08	2.926107e-09	2.926107e-09
2.000000e+02	2.200000e+02	1.444719e-08	3.340788e-10	3.340788e-10
2.200000e+02	2.400000e+02	1.146419e-08	4.026828e-10	4.026828e-10
2.400000e+02	2.600000e+02	9.738820e-09	2.351846e-10	2.351846e-10
2.600000e+02	2.800000e+02	7.308965e-09	2.957698e-10	2.957698e-10
2.800000e+02	3.000000e+02	6.249025e-09	2.347370e-10	2.347370e-10
3.000000e+02	3.200000e+02	4.809166e-09	2.236587e-10	2.236587e-10
3.200000e+02	3.400000e+02	3.998356e-09	1.112191e-10	1.112191e-10
3.400000e+02	3.600000e+02	3.301391e-09	1.119548e-10	1.119548e-10
3.600000e+02	3.800000e+02	2.775817e-09	9.549827e-11	9.549827e-11
3.800000e+02	4.000000e+02	2.298286e-09	1.116591e-10	1.116591e-10
4.000000e+02	4.200000e+02	1.659427e-09	5.630393e-11	5.630393e-11
4.200000e+02	4.400000e+02	1.372002e-09	6.904707e-11	6.904707e-11
4.400000e+02	4.600000e+02	1.117115e-09	4.136615e-11	4.136615e-11
4.600000e+02	4.800000e+02	9.415815e-10	4.480728e-11	4.480728e-11
4.800000e+02	5.000000e+02	7.585960e-10	3.313424e-11	3.313424e-11
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
Path=VBS-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
ScaledBy=3.93672252407829643e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	4.062081e-09	2.615006e-10	2.615006e-10
2.000000e+01	4.000000e+01	9.869875e-09	4.979528e-10	4.979528e-10
4.000000e+01	6.000000e+01	1.600527e-08	8.212597e-10	8.212597e-10
6.000000e+01	8.000000e+01	7.822320e-08	5.531250e-08	5.531250e-08
8.000000e+01	1.000000e+02	2.253594e-08	2.261310e-09	2.261310e-09
1.000000e+02	1.200000e+02	2.715882e-08	6.508345e-10	6.508345e-10
1.200000e+02	1.400000e+02	2.508253e-08	6.818303e-10	6.818303e-10
1.400000e+02	1.600000e+02	2.355522e-08	4.485353e-10	4.485353e-10
1.600000e+02	1.800000e+02	1.535359e-08	4.617601e-09	4.617601e-09
1.800000e+02	2.000000e+02	1.702863e-08	6.623826e-10	6.623826e-10
2.000000e+02	2.200000e+02	1.437920e-08	3.316755e-10	3.316755e-10
2.200000e+02	2.400000e+02	1.148231e-08	4.019306e-10	4.019306e-10
2.400000e+02	2.600000e+02	9.731440e-09	2.359271e-10	2.359271e-10
2.600000e+02	2.800000e+02	7.313770e-09	2.950551e-10	2.950551e-10
2.800000e+02	3.000000e+02	6.252995e-09	2.338654e-10	2.338654e-10
3.000000e+02	3.200000e+02	4.824231e-09	2.232352e-10	2.232352e-10
3.200000e+02	3.400000e+02	4.010508e-09	1.113044e-10	1.113044e-10
3.400000e+02	3.600000e+02	3.306766e-09	1.118964e-10	1.118964e-10
3.600000e+02	3.800000e+02	2.750759e-09	9.959148e-11	9.959148e-11
3.800000e+02	4.000000e+02	2.297900e-09	1.114439e-10	1.114439e-10
4.000000e+02	4.200000e+02	1.662344e-09	5.629072e-11	5.629072e-11
4.200000e+02	4.400000e+02	1.364384e-09	6.905268e-11	6.905268e-11
4.400000e+02	4.600000e+02	1.117406e-09	4.133984e-11	4.133984e-11
4.600000e+02	4.800000e+02	9.413165e-10	4.484645e-11	4.484645e-11
4.800000e+02	5.000000e+02	7.601225e-10	3.329156e-11	3.329156e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[_VarBand]
BandComponentEnv=Nominal,ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5,ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1,ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5,ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2,ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1,ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2
ErrorBandColor=red!80!black
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
ErrorTubes=1
ErrorType=env
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[_VarBand]
Path=QCD-QCD[_VarBand]
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	2.037228e-06	1.171604e-07	1.171604e-07
2.000000e+01	4.000000e+01	4.561887e-06	3.412680e-08	3.412680e-08
4.000000e+01	6.000000e+01	5.603600e-06	1.739077e-07	1.739077e-07
6.000000e+01	8.000000e+01	5.032770e-06	1.024340e-08	1.024340e-08
8.000000e+01	1.000000e+02	4.073345e-06	8.635398e-09	8.635398e-09
1.000000e+02	1.200000e+02	3.129055e-06	6.851274e-09	6.851274e-09
1.200000e+02	1.400000e+02	2.361623e-06	5.746834e-09	5.746834e-09
1.400000e+02	1.600000e+02	3.502837e-06	1.735117e-06	1.735117e-06
1.600000e+02	1.800000e+02	1.313167e-06	3.891440e-09	3.891440e-09
1.800000e+02	2.000000e+02	9.703575e-07	3.176854e-09	3.176854e-09
2.000000e+02	2.200000e+02	7.261020e-07	2.674620e-09	2.674620e-09
2.200000e+02	2.400000e+02	5.402175e-07	2.308429e-09	2.308429e-09
2.400000e+02	2.600000e+02	4.056079e-07	2.113896e-09	2.113896e-09
2.600000e+02	2.800000e+02	3.088544e-07	1.722872e-09	1.722872e-09
2.800000e+02	3.000000e+02	2.343497e-07	1.708043e-09	1.708043e-09
3.000000e+02	3.200000e+02	1.792872e-07	1.294532e-09	1.294532e-09
3.200000e+02	3.400000e+02	1.398191e-07	1.092300e-09	1.092300e-09
3.400000e+02	3.600000e+02	1.073041e-07	9.418735e-10	9.418735e-10
3.600000e+02	3.800000e+02	8.500845e-08	8.890225e-10	8.890225e-10
3.800000e+02	4.000000e+02	1.116271e-07	4.449629e-08	4.449629e-08
4.000000e+02	4.200000e+02	5.238755e-08	6.554884e-10	6.554884e-10
4.200000e+02	4.400000e+02	4.087137e-08	5.436764e-10	5.436764e-10
4.400000e+02	4.600000e+02	3.360842e-08	5.569232e-10	5.569232e-10
4.600000e+02	4.800000e+02	9.653445e-08	7.019220e-08	7.019220e-08
4.800000e+02	5.000000e+02	2.048624e-08	4.044030e-10	4.044030e-10
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[MUR=2__MUF=2__LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[MUR=2__MUF=2__LHAPDF=325100]
Path=QCD-QCD[MUR=2__MUF=2__LHAPDF=325100]
ScaledBy=7.87827894419162642e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.760841e-06	1.044674e-07	1.044674e-07
2.000000e+01	4.000000e+01	3.930908e-06	2.317680e-08	2.317680e-08
4.000000e+01	6.000000e+01	4.813404e-06	1.367885e-07	1.367885e-07
6.000000e+01	8.000000e+01	4.308248e-06	9.188302e-09	9.188302e-09
8.000000e+01	1.000000e+02	3.472711e-06	7.851151e-09	7.851151e-09
1.000000e+02	1.200000e+02	2.639386e-06	6.162927e-09	6.162927e-09
1.200000e+02	1.400000e+02	1.972888e-06	5.036837e-09	5.036837e-09
1.400000e+02	1.600000e+02	2.637422e-06	1.170648e-06	1.170648e-06
1.600000e+02	1.800000e+02	1.080436e-06	3.358792e-09	3.358792e-09
1.800000e+02	2.000000e+02	7.919370e-07	2.713079e-09	2.713079e-09
2.000000e+02	2.200000e+02	5.862865e-07	2.222315e-09	2.222315e-09
2.200000e+02	2.400000e+02	4.330990e-07	1.913938e-09	1.913938e-09
2.400000e+02	2.600000e+02	3.227283e-07	1.785993e-09	1.785993e-09
2.600000e+02	2.800000e+02	2.453390e-07	1.409989e-09	1.409989e-09
2.800000e+02	3.000000e+02	1.834171e-07	1.229757e-09	1.229757e-09
3.000000e+02	3.200000e+02	1.403317e-07	1.051089e-09	1.051089e-09
3.200000e+02	3.400000e+02	1.083194e-07	8.255905e-10	8.255905e-10
3.400000e+02	3.600000e+02	8.316620e-08	7.327302e-10	7.327302e-10
3.600000e+02	3.800000e+02	6.524180e-08	6.786770e-10	6.786770e-10
3.800000e+02	4.000000e+02	9.242330e-08	4.100551e-08	4.100551e-08
4.000000e+02	4.200000e+02	3.970086e-08	4.605236e-10	4.605236e-10
4.200000e+02	4.400000e+02	3.100369e-08	4.466432e-10	4.466432e-10
4.400000e+02	4.600000e+02	2.534962e-08	4.222794e-10	4.222794e-10
4.600000e+02	4.800000e+02	7.171225e-08	5.163177e-08	5.163177e-08
4.800000e+02	5.000000e+02	1.545956e-08	3.240417e-10	3.240417e-10
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[MUR=2__MUF=1__LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[MUR=2__MUF=1__LHAPDF=325100]
Path=QCD-QCD[MUR=2__MUF=1__LHAPDF=325100]
ScaledBy=7.87844175434146219e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.772076e-06	7.394745e-08	7.394745e-08
2.000000e+01	4.000000e+01	3.896740e-06	2.819693e-08	2.819693e-08
4.000000e+01	6.000000e+01	4.780477e-06	1.404495e-07	1.404495e-07
6.000000e+01	8.000000e+01	4.283277e-06	8.756996e-09	8.756996e-09
8.000000e+01	1.000000e+02	3.453198e-06	7.424296e-09	7.424296e-09
1.000000e+02	1.200000e+02	2.633162e-06	5.862303e-09	5.862303e-09
1.200000e+02	1.400000e+02	1.974180e-06	4.854320e-09	4.854320e-09
1.400000e+02	1.600000e+02	2.906759e-06	1.436830e-06	1.436830e-06
1.600000e+02	1.800000e+02	1.083592e-06	3.248197e-09	3.248197e-09
1.800000e+02	2.000000e+02	7.957245e-07	2.625153e-09	2.625153e-09
2.000000e+02	2.200000e+02	5.903685e-07	2.174737e-09	2.174737e-09
2.200000e+02	2.400000e+02	4.368391e-07	1.879209e-09	1.879209e-09
2.400000e+02	2.600000e+02	3.260809e-07	1.786086e-09	1.786086e-09
2.600000e+02	2.800000e+02	2.470321e-07	1.383001e-09	1.383001e-09
2.800000e+02	3.000000e+02	1.857974e-07	1.242318e-09	1.242318e-09
3.000000e+02	3.200000e+02	1.420301e-07	1.046928e-09	1.046928e-09
3.200000e+02	3.400000e+02	1.098364e-07	8.275701e-10	8.275701e-10
3.400000e+02	3.600000e+02	8.419950e-08	7.358493e-10	7.358493e-10
3.600000e+02	3.800000e+02	6.609940e-08	6.753812e-10	6.753812e-10
3.800000e+02	4.000000e+02	9.031810e-08	3.808099e-08	3.808099e-08
4.000000e+02	4.200000e+02	4.024710e-08	4.629446e-10	4.629446e-10
4.200000e+02	4.400000e+02	3.137337e-08	4.153480e-10	4.153480e-10
4.400000e+02	4.600000e+02	2.569967e-08	4.248150e-10	4.248150e-10
4.600000e+02	4.800000e+02	6.931965e-08	4.897524e-08	4.897524e-08
4.800000e+02	5.000000e+02	1.567811e-08	3.249506e-10	3.249506e-10
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[MUR=1__MUF=2__LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[MUR=1__MUF=2__LHAPDF=325100]
Path=QCD-QCD[MUR=1__MUF=2__LHAPDF=325100]
ScaledBy=7.87892697713872950e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	2.008864e-06	1.647678e-07	1.647678e-07
2.000000e+01	4.000000e+01	4.595541e-06	2.814740e-08	2.814740e-08
4.000000e+01	6.000000e+01	5.637640e-06	1.700710e-07	1.700710e-07
6.000000e+01	8.000000e+01	5.057700e-06	1.055749e-08	1.055749e-08
8.000000e+01	1.000000e+02	4.093611e-06	8.975175e-09	8.975175e-09
1.000000e+02	1.200000e+02	3.135146e-06	7.128983e-09	7.128983e-09
1.200000e+02	1.400000e+02	2.359607e-06	5.870258e-09	5.870258e-09
1.400000e+02	1.600000e+02	3.180936e-06	1.417176e-06	1.417176e-06
1.600000e+02	1.800000e+02	1.309095e-06	3.970895e-09	3.970895e-09
1.800000e+02	2.000000e+02	9.655305e-07	3.234098e-09	3.234098e-09
2.000000e+02	2.200000e+02	7.210230e-07	2.702409e-09	2.702409e-09
2.200000e+02	2.400000e+02	5.353375e-07	2.322094e-09	2.322094e-09
2.400000e+02	2.600000e+02	4.013608e-07	2.087906e-09	2.087906e-09
2.600000e+02	2.800000e+02	3.065541e-07	1.733439e-09	1.733439e-09
2.800000e+02	3.000000e+02	2.312272e-07	1.668039e-09	1.668039e-09
3.000000e+02	3.200000e+02	1.769615e-07	1.284330e-09	1.284330e-09
3.200000e+02	3.400000e+02	1.377354e-07	1.065110e-09	1.065110e-09
3.400000e+02	3.600000e+02	1.059454e-07	9.278813e-10	9.278813e-10
3.600000e+02	3.800000e+02	8.383250e-08	8.991403e-10	8.991403e-10
3.800000e+02	4.000000e+02	1.140795e-07	4.807582e-08	4.807582e-08
4.000000e+02	4.200000e+02	5.161215e-08	6.479012e-10	6.479012e-10
4.200000e+02	4.400000e+02	4.028731e-08	5.533385e-10	5.533385e-10
4.400000e+02	4.600000e+02	3.305313e-08	5.480899e-10	5.480899e-10
4.600000e+02	4.800000e+02	1.004134e-07	7.447352e-08	7.447352e-08
4.800000e+02	5.000000e+02	2.016773e-08	3.987301e-10	3.987301e-10
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[MUR=1__MUF=1__LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[MUR=1__MUF=1__LHAPDF=325100]
Path=QCD-QCD[MUR=1__MUF=1__LHAPDF=325100]
ScaledBy=7.87894015192932409e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	2.037228e-06	1.171604e-07	1.171604e-07
2.000000e+01	4.000000e+01	4.561887e-06	3.412680e-08	3.412680e-08
4.000000e+01	6.000000e+01	5.603600e-06	1.739077e-07	1.739077e-07
6.000000e+01	8.000000e+01	5.032770e-06	1.024340e-08	1.024340e-08
8.000000e+01	1.000000e+02	4.073345e-06	8.635398e-09	8.635398e-09
1.000000e+02	1.200000e+02	3.129055e-06	6.851274e-09	6.851274e-09
1.200000e+02	1.400000e+02	2.361623e-06	5.746834e-09	5.746834e-09
1.400000e+02	1.600000e+02	3.502837e-06	1.735117e-06	1.735117e-06
1.600000e+02	1.800000e+02	1.313167e-06	3.891440e-09	3.891440e-09
1.800000e+02	2.000000e+02	9.703575e-07	3.176854e-09	3.176854e-09
2.000000e+02	2.200000e+02	7.261020e-07	2.674620e-09	2.674620e-09
2.200000e+02	2.400000e+02	5.402175e-07	2.308429e-09	2.308429e-09
2.400000e+02	2.600000e+02	4.056079e-07	2.113896e-09	2.113896e-09
2.600000e+02	2.800000e+02	3.088544e-07	1.722872e-09	1.722872e-09
2.800000e+02	3.000000e+02	2.343497e-07	1.708043e-09	1.708043e-09
3.000000e+02	3.200000e+02	1.792872e-07	1.294532e-09	1.294532e-09
3.200000e+02	3.400000e+02	1.398191e-07	1.092300e-09	1.092300e-09
3.400000e+02	3.600000e+02	1.073041e-07	9.418735e-10	9.418735e-10
3.600000e+02	3.800000e+02	8.500845e-08	8.890225e-10	8.890225e-10
3.800000e+02	4.000000e+02	1.116271e-07	4.449629e-08	4.449629e-08
4.000000e+02	4.200000e+02	5.238755e-08	6.554884e-10	6.554884e-10
4.200000e+02	4.400000e+02	4.087137e-08	5.436764e-10	5.436764e-10
4.400000e+02	4.600000e+02	3.360842e-08	5.569232e-10	5.569232e-10
4.600000e+02	4.800000e+02	9.653445e-08	7.019220e-08	7.019220e-08
4.800000e+02	5.000000e+02	2.048624e-08	4.044030e-10	4.044030e-10
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[MUR=1__MUF=0.5__LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[MUR=1__MUF=0.5__LHAPDF=325100]
Path=QCD-QCD[MUR=1__MUF=0.5__LHAPDF=325100]
ScaledBy=7.87927600504545826e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	2.082785e-06	1.845248e-07	1.845248e-07
2.000000e+01	4.000000e+01	4.517240e-06	1.205920e-07	1.205920e-07
4.000000e+01	6.000000e+01	5.637565e-06	2.431316e-07	2.431316e-07
6.000000e+01	8.000000e+01	4.994610e-06	4.294099e-08	4.294099e-08
8.000000e+01	1.000000e+02	4.038184e-06	8.718791e-08	8.718791e-08
1.000000e+02	1.200000e+02	3.304842e-06	1.922568e-07	1.922568e-07
1.200000e+02	1.400000e+02	2.343369e-06	1.445053e-08	1.445053e-08
1.400000e+02	1.600000e+02	4.048321e-06	2.272486e-06	2.272486e-06
1.600000e+02	1.800000e+02	1.317668e-06	3.681678e-08	3.681678e-08
1.800000e+02	2.000000e+02	9.794905e-07	1.434333e-08	1.434333e-08
2.000000e+02	2.200000e+02	7.332790e-07	7.817189e-09	7.817189e-09
2.200000e+02	2.400000e+02	5.164830e-07	1.832561e-08	1.832561e-08
2.400000e+02	2.600000e+02	4.096672e-07	3.145125e-09	3.145125e-09
2.600000e+02	2.800000e+02	3.112859e-07	2.312627e-09	2.312627e-09
2.800000e+02	3.000000e+02	2.380328e-07	2.382340e-09	2.382340e-09
3.000000e+02	3.200000e+02	1.822913e-07	2.562886e-09	2.562886e-09
3.200000e+02	3.400000e+02	1.421578e-07	1.411911e-09	1.411911e-09
3.400000e+02	3.600000e+02	1.078122e-07	1.216183e-09	1.216183e-09
3.600000e+02	3.800000e+02	8.506535e-08	1.295450e-09	1.295450e-09
3.800000e+02	4.000000e+02	1.151418e-07	4.597168e-08	4.597168e-08
4.000000e+02	4.200000e+02	5.446350e-08	1.698590e-09	1.698590e-09
4.200000e+02	4.400000e+02	4.161380e-08	5.844346e-10	5.844346e-10
4.400000e+02	4.600000e+02	3.619810e-08	1.321946e-09	1.321946e-09
4.600000e+02	4.800000e+02	9.484150e-08	6.832889e-08	6.832889e-08
4.800000e+02	5.000000e+02	2.076781e-08	4.897037e-10	4.897037e-10
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[MUR=0.5__MUF=1__LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[MUR=0.5__MUF=1__LHAPDF=325100]
Path=QCD-QCD[MUR=0.5__MUF=1__LHAPDF=325100]
ScaledBy=7.87785652378137932e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	2.801109e-06	5.927508e-08	5.927508e-08
2.000000e+01	4.000000e+01	6.052240e-06	3.942021e-08	3.942021e-08
4.000000e+01	6.000000e+01	7.456930e-06	2.398605e-07	2.398605e-07
6.000000e+01	8.000000e+01	6.720560e-06	1.547155e-08	1.547155e-08
8.000000e+01	1.000000e+02	5.487935e-06	1.365338e-08	1.365338e-08
1.000000e+02	1.200000e+02	4.238188e-06	1.080810e-08	1.080810e-08
1.200000e+02	1.400000e+02	3.224660e-06	9.055443e-09	9.055443e-09
1.400000e+02	1.600000e+02	4.576397e-06	2.139139e-06	2.139139e-06
1.600000e+02	1.800000e+02	1.824123e-06	6.318698e-09	6.318698e-09
1.800000e+02	2.000000e+02	1.359415e-06	5.327269e-09	5.327269e-09
2.000000e+02	2.200000e+02	1.018876e-06	4.393300e-09	4.393300e-09
2.200000e+02	2.400000e+02	7.625725e-07	3.783020e-09	3.783020e-09
2.400000e+02	2.600000e+02	5.769480e-07	3.726638e-09	3.726638e-09
2.600000e+02	2.800000e+02	4.422263e-07	3.005223e-09	3.005223e-09
2.800000e+02	3.000000e+02	3.345640e-07	2.595403e-09	2.595403e-09
3.000000e+02	3.200000e+02	2.589080e-07	2.324766e-09	2.324766e-09
3.200000e+02	3.400000e+02	2.019967e-07	1.864135e-09	1.864135e-09
3.400000e+02	3.600000e+02	1.569306e-07	1.757304e-09	1.757304e-09
3.600000e+02	3.800000e+02	1.243585e-07	1.470732e-09	1.470732e-09
3.800000e+02	4.000000e+02	1.404790e-07	4.199262e-08	4.199262e-08
4.000000e+02	4.200000e+02	7.626740e-08	9.962246e-10	9.962246e-10
4.200000e+02	4.400000e+02	6.001290e-08	8.808880e-10	8.808880e-10
4.400000e+02	4.600000e+02	4.986604e-08	9.991644e-10	9.991644e-10
4.600000e+02	4.800000e+02	1.268914e-07	8.703881e-08	8.703881e-08
4.800000e+02	5.000000e+02	3.055721e-08	6.961688e-10	6.961688e-10
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100]
Path=QCD-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100]
ScaledBy=7.87855189948930389e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	2.654113e-06	1.522286e-07	1.522286e-07
2.000000e+01	4.000000e+01	6.079865e-06	1.015862e-07	1.015862e-07
4.000000e+01	6.000000e+01	7.373190e-06	2.359297e-07	2.359297e-07
6.000000e+01	8.000000e+01	6.634525e-06	4.482188e-08	4.482188e-08
8.000000e+01	1.000000e+02	5.414810e-06	7.641418e-08	7.641418e-08
1.000000e+02	1.200000e+02	4.312920e-06	9.436522e-08	9.436522e-08
1.200000e+02	1.400000e+02	3.168669e-06	2.470616e-08	2.470616e-08
1.400000e+02	1.600000e+02	5.036830e-06	2.598824e-06	2.598824e-06
1.600000e+02	1.800000e+02	1.794428e-06	5.599190e-08	5.599190e-08
1.800000e+02	2.000000e+02	1.381272e-06	2.017679e-08	2.017679e-08
2.000000e+02	2.200000e+02	1.021648e-06	7.369501e-09	7.369501e-09
2.200000e+02	2.400000e+02	7.437485e-07	1.946655e-08	1.946655e-08
2.400000e+02	2.600000e+02	5.826625e-07	4.247073e-09	4.247073e-09
2.600000e+02	2.800000e+02	4.433821e-07	3.495317e-09	3.495317e-09
2.800000e+02	3.000000e+02	3.387178e-07	2.804106e-09	2.804106e-09
3.000000e+02	3.200000e+02	2.609079e-07	3.205244e-09	3.205244e-09
3.200000e+02	3.400000e+02	2.062949e-07	2.133027e-09	2.133027e-09
3.400000e+02	3.600000e+02	1.575861e-07	2.026379e-09	2.026379e-09
3.600000e+02	3.800000e+02	1.265902e-07	1.551989e-09	1.551989e-09
3.800000e+02	4.000000e+02	1.754478e-07	7.372157e-08	7.372157e-08
4.000000e+02	4.200000e+02	7.809120e-08	1.143738e-09	1.143738e-09
4.200000e+02	4.400000e+02	6.112735e-08	9.003762e-10	9.003762e-10
4.400000e+02	4.600000e+02	5.302105e-08	1.930297e-09	1.930297e-09
4.600000e+02	4.800000e+02	1.145527e-07	7.485129e-08	7.485129e-08
4.800000e+02	5.000000e+02	3.106674e-08	7.637734e-10	7.637734e-10
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
Path=QCD-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
ScaledBy=7.87547469416159147e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.581890e-06	4.428962e-08	4.428962e-08
2.000000e+01	4.000000e+01	3.502729e-06	9.595844e-09	9.595844e-09
4.000000e+01	6.000000e+01	4.201317e-06	3.382351e-08	3.382351e-08
6.000000e+01	8.000000e+01	3.803278e-06	4.578712e-09	4.578712e-09
8.000000e+01	1.000000e+02	3.022123e-06	3.808295e-09	3.808295e-09
1.000000e+02	1.200000e+02	2.269941e-06	3.033601e-09	3.033601e-09
1.200000e+02	1.400000e+02	1.667288e-06	2.396804e-09	2.396804e-09
1.400000e+02	1.600000e+02	1.664931e-06	4.491008e-07	4.491008e-07
1.600000e+02	1.800000e+02	8.827410e-07	1.588984e-09	1.588984e-09
1.800000e+02	2.000000e+02	6.409045e-07	1.373461e-09	1.373461e-09
2.000000e+02	2.200000e+02	4.653807e-07	9.901713e-10	9.901713e-10
2.200000e+02	2.400000e+02	3.405282e-07	8.192550e-10	8.192550e-10
2.400000e+02	2.600000e+02	2.507941e-07	1.162470e-09	1.162470e-09
2.600000e+02	2.800000e+02	1.883542e-07	2.043233e-09	2.043233e-09
2.800000e+02	3.000000e+02	1.394209e-07	5.253825e-10	5.253825e-10
3.000000e+02	3.200000e+02	1.051459e-07	4.104840e-10	4.104840e-10
3.200000e+02	3.400000e+02	8.059680e-08	3.483410e-10	3.483410e-10
3.400000e+02	3.600000e+02	6.132115e-08	3.040704e-10	3.040704e-10
3.600000e+02	3.800000e+02	4.773995e-08	2.839157e-10	2.839157e-10
3.800000e+02	4.000000e+02	5.161265e-08	1.448473e-08	1.448473e-08
4.000000e+02	4.200000e+02	2.915121e-08	2.062433e-10	2.062433e-10
4.200000e+02	4.400000e+02	2.257055e-08	1.641367e-10	1.641367e-10
4.400000e+02	4.600000e+02	1.826721e-08	1.616570e-10	1.616570e-10
4.600000e+02	4.800000e+02	4.001257e-08	2.587232e-08	2.587232e-08
4.800000e+02	5.000000e+02	1.123424e-08	1.199766e-10	1.199766e-10
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
Path=QCD-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=7.87549963085128794e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.568379e-06	4.279274e-08	4.279274e-08
2.000000e+01	4.000000e+01	3.472952e-06	9.621794e-09	9.621794e-09
4.000000e+01	6.000000e+01	4.169833e-06	3.286966e-08	3.286966e-08
6.000000e+01	8.000000e+01	3.781362e-06	4.582972e-09	4.582972e-09
8.000000e+01	1.000000e+02	3.010564e-06	3.802627e-09	3.802627e-09
1.000000e+02	1.200000e+02	2.265670e-06	3.036961e-09	3.036961e-09
1.200000e+02	1.400000e+02	1.667486e-06	2.403838e-09	2.403838e-09
1.400000e+02	1.600000e+02	1.661107e-06	4.430077e-07	4.430077e-07
1.600000e+02	1.800000e+02	8.858805e-07	1.597404e-09	1.597404e-09
1.800000e+02	2.000000e+02	6.440915e-07	1.396315e-09	1.396315e-09
2.000000e+02	2.200000e+02	4.683705e-07	1.000728e-09	1.000728e-09
2.200000e+02	2.400000e+02	3.430966e-07	8.303016e-10	8.303016e-10
2.400000e+02	2.600000e+02	2.530360e-07	1.212150e-09	1.212150e-09
2.600000e+02	2.800000e+02	1.902732e-07	2.134891e-09	2.134891e-09
2.800000e+02	3.000000e+02	1.409112e-07	5.379770e-10	5.379770e-10
3.000000e+02	3.200000e+02	1.063660e-07	4.184830e-10	4.184830e-10
3.200000e+02	3.400000e+02	8.156840e-08	3.547690e-10	3.547690e-10
3.400000e+02	3.600000e+02	6.210355e-08	3.100037e-10	3.100037e-10
3.600000e+02	3.800000e+02	4.838215e-08	2.900447e-10	2.900447e-10
3.800000e+02	4.000000e+02	5.261160e-08	1.495743e-08	1.495743e-08
4.000000e+02	4.200000e+02	2.957150e-08	2.105498e-10	2.105498e-10
4.200000e+02	4.400000e+02	2.290290e-08	1.672947e-10	1.672947e-10
4.400000e+02	4.600000e+02	1.855009e-08	1.652430e-10	1.652430e-10
4.600000e+02	4.800000e+02	4.193617e-08	2.757928e-08	2.757928e-08
4.800000e+02	5.000000e+02	1.141251e-08	1.226846e-10	1.226846e-10
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
Path=QCD-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
ScaledBy=7.87550605913591601e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.833512e-06	5.902156e-08	5.902156e-08
2.000000e+01	4.000000e+01	4.086478e-06	1.211502e-08	1.211502e-08
4.000000e+01	6.000000e+01	4.908752e-06	4.479514e-08	4.479514e-08
6.000000e+01	8.000000e+01	4.454914e-06	5.443489e-09	5.443489e-09
8.000000e+01	1.000000e+02	3.560461e-06	4.537245e-09	4.537245e-09
1.000000e+02	1.200000e+02	2.691439e-06	3.631333e-09	3.631333e-09
1.200000e+02	1.400000e+02	1.990897e-06	2.892682e-09	2.892682e-09
1.400000e+02	1.600000e+02	2.047757e-06	5.860759e-07	5.860759e-07
1.600000e+02	1.800000e+02	1.068559e-06	1.963549e-09	1.963549e-09
1.800000e+02	2.000000e+02	7.810375e-07	1.723925e-09	1.723925e-09
2.000000e+02	2.200000e+02	5.707350e-07	1.239888e-09	1.239888e-09
2.200000e+02	2.400000e+02	4.199598e-07	1.032233e-09	1.032233e-09
2.400000e+02	2.600000e+02	3.112186e-07	1.488672e-09	1.488672e-09
2.600000e+02	2.800000e+02	2.350784e-07	2.622720e-09	2.622720e-09
2.800000e+02	3.000000e+02	1.748325e-07	6.778707e-10	6.778707e-10
3.000000e+02	3.200000e+02	1.324587e-07	5.307499e-10	5.307499e-10
3.200000e+02	3.400000e+02	1.021392e-07	4.602455e-10	4.602455e-10
3.400000e+02	3.600000e+02	7.799765e-08	3.988639e-10	3.988639e-10
3.600000e+02	3.800000e+02	6.103420e-08	3.748304e-10	3.748304e-10
3.800000e+02	4.000000e+02	6.601125e-08	1.836882e-08	1.836882e-08
4.000000e+02	4.200000e+02	3.757009e-08	2.787242e-10	2.787242e-10
4.200000e+02	4.400000e+02	2.917051e-08	2.188415e-10	2.188415e-10
4.400000e+02	4.600000e+02	2.372495e-08	2.198037e-10	2.198037e-10
4.600000e+02	4.800000e+02	5.118820e-08	3.277392e-08	3.277392e-08
4.800000e+02	5.000000e+02	1.466423e-08	1.629595e-10	1.629595e-10
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=QCD-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=7.87553327412612926e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.820549e-06	5.702561e-08	5.702561e-08
2.000000e+01	4.000000e+01	4.056620e-06	1.215690e-08	1.215690e-08
4.000000e+01	6.000000e+01	4.877046e-06	4.351033e-08	4.351033e-08
6.000000e+01	8.000000e+01	4.433047e-06	5.464696e-09	5.464696e-09
8.000000e+01	1.000000e+02	3.549099e-06	4.540030e-09	4.540030e-09
1.000000e+02	1.200000e+02	2.687499e-06	3.642602e-09	3.642602e-09
1.200000e+02	1.400000e+02	1.991652e-06	2.905834e-09	2.905834e-09
1.400000e+02	1.600000e+02	2.042720e-06	5.781246e-07	5.781246e-07
1.600000e+02	1.800000e+02	1.072412e-06	1.975821e-09	1.975821e-09
1.800000e+02	2.000000e+02	7.849315e-07	1.755697e-09	1.755697e-09
2.000000e+02	2.200000e+02	5.744080e-07	1.254733e-09	1.254733e-09
2.200000e+02	2.400000e+02	4.231375e-07	1.047458e-09	1.047458e-09
2.400000e+02	2.600000e+02	3.140264e-07	1.553338e-09	1.553338e-09
2.600000e+02	2.800000e+02	2.375141e-07	2.740761e-09	2.740761e-09
2.800000e+02	3.000000e+02	1.767451e-07	6.952027e-10	6.952027e-10
3.000000e+02	3.200000e+02	1.340402e-07	5.419292e-10	5.419292e-10
3.200000e+02	3.400000e+02	1.034250e-07	4.700285e-10	4.700285e-10
3.400000e+02	3.600000e+02	7.904140e-08	4.074405e-10	4.074405e-10
3.600000e+02	3.800000e+02	6.190310e-08	3.837000e-10	3.837000e-10
3.800000e+02	4.000000e+02	6.733195e-08	1.896829e-08	1.896829e-08
4.000000e+02	4.200000e+02	3.815372e-08	2.854776e-10	2.854776e-10
4.200000e+02	4.400000e+02	2.963615e-08	2.235807e-10	2.235807e-10
4.400000e+02	4.600000e+02	2.412762e-08	2.255067e-10	2.255067e-10
4.600000e+02	4.800000e+02	5.366335e-08	3.493623e-08	3.493623e-08
4.800000e+02	5.000000e+02	1.492286e-08	1.671919e-10	1.671919e-10
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
Path=QCD-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
ScaledBy=7.87555729306284179e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.804351e-06	5.445147e-08	5.445147e-08
2.000000e+01	4.000000e+01	4.019385e-06	1.215372e-08	1.215372e-08
4.000000e+01	6.000000e+01	4.837608e-06	4.176844e-08	4.176844e-08
6.000000e+01	8.000000e+01	4.406437e-06	5.492506e-09	5.492506e-09
8.000000e+01	1.000000e+02	3.535649e-06	4.543676e-09	4.543676e-09
1.000000e+02	1.200000e+02	2.683299e-06	3.657575e-09	3.657575e-09
1.200000e+02	1.400000e+02	1.993167e-06	2.922910e-09	2.922910e-09
1.400000e+02	1.600000e+02	2.034794e-06	5.661135e-07	5.661135e-07
1.600000e+02	1.800000e+02	1.077553e-06	1.990565e-09	1.990565e-09
1.800000e+02	2.000000e+02	7.900330e-07	1.792717e-09	1.792717e-09
2.000000e+02	2.200000e+02	5.791585e-07	1.273340e-09	1.273340e-09
2.200000e+02	2.400000e+02	4.272218e-07	1.066479e-09	1.066479e-09
2.400000e+02	2.600000e+02	3.175951e-07	1.624084e-09	1.624084e-09
2.600000e+02	2.800000e+02	2.405773e-07	2.864400e-09	2.864400e-09
2.800000e+02	3.000000e+02	1.791611e-07	7.160639e-10	7.160639e-10
3.000000e+02	3.200000e+02	1.360292e-07	5.555000e-10	5.555000e-10
3.200000e+02	3.400000e+02	1.050396e-07	4.821028e-10	4.821028e-10
3.400000e+02	3.600000e+02	8.034910e-08	4.179341e-10	4.179341e-10
3.600000e+02	3.800000e+02	6.298760e-08	3.943297e-10	3.943297e-10
3.800000e+02	4.000000e+02	6.877225e-08	1.951171e-08	1.951171e-08
4.000000e+02	4.200000e+02	3.887960e-08	2.937077e-10	2.937077e-10
4.200000e+02	4.400000e+02	3.021393e-08	2.294110e-10	2.294110e-10
4.400000e+02	4.600000e+02	2.462519e-08	2.323625e-10	2.323625e-10
4.600000e+02	4.800000e+02	5.638795e-08	3.727409e-08	3.727409e-08
4.800000e+02	5.000000e+02	1.524194e-08	1.723085e-10	1.723085e-10
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
Path=QCD-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=7.87558837541419377e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	2.372559e-06	7.850396e-08	7.850396e-08
2.000000e+01	4.000000e+01	5.314455e-06	1.600787e-08	1.600787e-08
4.000000e+01	6.000000e+01	6.399000e-06	5.953249e-08	5.953249e-08
6.000000e+01	8.000000e+01	5.842535e-06	7.252584e-09	7.252584e-09
8.000000e+01	1.000000e+02	4.708712e-06	6.054998e-09	6.054998e-09
1.000000e+02	1.200000e+02	3.591290e-06	4.894678e-09	4.894678e-09
1.200000e+02	1.400000e+02	2.680779e-06	3.938960e-09	3.938960e-09
1.400000e+02	1.600000e+02	2.760191e-06	7.752606e-07	7.752606e-07
1.600000e+02	1.800000e+02	1.463211e-06	2.717579e-09	2.717579e-09
1.800000e+02	2.000000e+02	1.077959e-06	2.424144e-09	2.424144e-09
2.000000e+02	2.200000e+02	7.935245e-07	1.762742e-09	1.762742e-09
2.200000e+02	2.400000e+02	5.876555e-07	1.475811e-09	1.475811e-09
2.400000e+02	2.600000e+02	4.384112e-07	2.099795e-09	2.099795e-09
2.600000e+02	2.800000e+02	3.330525e-07	3.627613e-09	3.627613e-09
2.800000e+02	3.000000e+02	2.491268e-07	9.924128e-10	9.924128e-10
3.000000e+02	3.200000e+02	1.896708e-07	7.781123e-10	7.781123e-10
3.200000e+02	3.400000e+02	1.471634e-07	6.919071e-10	6.919071e-10
3.400000e+02	3.600000e+02	1.128200e-07	5.928474e-10	5.928474e-10
3.600000e+02	3.800000e+02	8.873990e-08	5.577071e-10	5.577071e-10
3.800000e+02	4.000000e+02	9.410830e-08	2.457319e-08	2.457319e-08
4.000000e+02	4.200000e+02	5.506895e-08	4.258436e-10	4.258436e-10
4.200000e+02	4.400000e+02	4.288352e-08	3.303881e-10	3.303881e-10
4.400000e+02	4.600000e+02	3.503605e-08	3.378725e-10	3.378725e-10
4.600000e+02	4.800000e+02	7.247640e-08	4.519884e-08	4.519884e-08
4.800000e+02	5.000000e+02	2.177474e-08	2.502874e-10	2.502874e-10
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
Path=QCD-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
ScaledBy=7.87561466289222767e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	2.354481e-06	7.495981e-08	7.495981e-08
2.000000e+01	4.000000e+01	5.271320e-06	1.600940e-08	1.600940e-08
4.000000e+01	6.000000e+01	6.353675e-06	5.711105e-08	5.711105e-08
6.000000e+01	8.000000e+01	5.812910e-06	7.301043e-09	7.301043e-09
8.000000e+01	1.000000e+02	4.694757e-06	6.069885e-09	6.069885e-09
1.000000e+02	1.200000e+02	3.588393e-06	4.922691e-09	4.922691e-09
1.200000e+02	1.400000e+02	2.684824e-06	3.968319e-09	3.968319e-09
1.400000e+02	1.600000e+02	2.751152e-06	7.591541e-07	7.591541e-07
1.600000e+02	1.800000e+02	1.471472e-06	2.742508e-09	2.742508e-09
1.800000e+02	2.000000e+02	1.086019e-06	2.478450e-09	2.478450e-09
2.000000e+02	2.200000e+02	8.009695e-07	1.792432e-09	1.792432e-09
2.200000e+02	2.400000e+02	5.940855e-07	1.505157e-09	1.505157e-09
2.400000e+02	2.600000e+02	4.440311e-07	2.194432e-09	2.194432e-09
2.600000e+02	2.800000e+02	3.378935e-07	3.790988e-09	3.790988e-09
2.800000e+02	3.000000e+02	2.530071e-07	1.024230e-09	1.024230e-09
3.000000e+02	3.200000e+02	1.928804e-07	7.995936e-10	7.995936e-10
3.200000e+02	3.400000e+02	1.498194e-07	7.125568e-10	7.125568e-10
3.400000e+02	3.600000e+02	1.149848e-07	6.100719e-10	6.100719e-10
3.600000e+02	3.800000e+02	9.054950e-08	5.750391e-10	5.750391e-10
3.800000e+02	4.000000e+02	9.632035e-08	2.527724e-08	2.527724e-08
4.000000e+02	4.200000e+02	5.630350e-08	4.401727e-10	4.401727e-10
4.200000e+02	4.400000e+02	4.387466e-08	3.402883e-10	3.402883e-10
4.400000e+02	4.600000e+02	3.589496e-08	3.500261e-10	3.500261e-10
4.600000e+02	4.800000e+02	7.618050e-08	4.822346e-08	4.822346e-08
4.800000e+02	5.000000e+02	2.233628e-08	2.592155e-10	2.592155e-10
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=QCD-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ScaledBy=7.82359856500977653e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	-4.004239e+02	3.684895e+02	3.684895e+02
2.000000e+01	4.000000e+01	-4.718619e+03	4.716376e+03	4.716376e+03
4.000000e+01	6.000000e+01	-3.347895e+05	3.287472e+05	3.287472e+05
6.000000e+01	8.000000e+01	-7.779940e+01	6.165673e+01	6.165673e+01
8.000000e+01	1.000000e+02	-8.139935e+01	6.168813e+01	6.168813e+01
1.000000e+02	1.200000e+02	-4.681375e+04	4.638765e+04	4.638765e+04
1.200000e+02	1.400000e+02	-3.232802e-02	1.987200e-02	1.987200e-02
1.400000e+02	1.600000e+02	-8.826800e+01	6.359294e+01	6.359294e+01
1.600000e+02	1.800000e+02	-7.737905e-01	7.392701e-01	7.392701e-01
1.800000e+02	2.000000e+02	6.136805e+06	6.136807e+06	6.136807e+06
2.000000e+02	2.200000e+02	-3.319335e+01	3.269733e+01	3.269733e+01
2.200000e+02	2.400000e+02	-2.917554e-01	2.918495e-01	2.918495e-01
2.400000e+02	2.600000e+02	-6.825010e-02	6.135016e-02	6.135016e-02
2.600000e+02	2.800000e+02	-1.854496e-04	9.341647e-05	9.341647e-05
2.800000e+02	3.000000e+02	-3.484597e-04	3.352878e-04	3.352878e-04
3.000000e+02	3.200000e+02	-1.314280e+02	1.314279e+02	1.314279e+02
3.200000e+02	3.400000e+02	-6.280185e-03	6.257436e-03	6.257436e-03
3.400000e+02	3.600000e+02	-2.498931e+01	2.498931e+01	2.498931e+01
3.600000e+02	3.800000e+02	2.888103e+04	2.888102e+04	2.888102e+04
3.800000e+02	4.000000e+02	-3.626439e+02	3.626439e+02	3.626439e+02
4.000000e+02	4.200000e+02	-8.406690e-03	8.212704e-03	8.212704e-03
4.200000e+02	4.400000e+02	-1.613400e-06	1.319597e-06	1.319597e-06
4.400000e+02	4.600000e+02	1.013121e-02	9.700320e-03	9.700320e-03
4.600000e+02	4.800000e+02	-1.571928e+04	1.571928e+04	1.571928e+04
4.800000e+02	5.000000e+02	-9.710965e-09	2.635744e-08	2.635744e-08
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=QCD-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ScaledBy=7.87748090352702138e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	5.371400e-06	4.412639e-07	4.412639e-07
2.000000e+01	4.000000e+01	9.305675e-06	5.176101e-07	5.176101e-07
4.000000e+01	6.000000e+01	1.051262e-05	4.883590e-07	4.883590e-07
6.000000e+01	8.000000e+01	9.945525e-06	9.015017e-07	9.015017e-07
8.000000e+01	1.000000e+02	6.880740e-06	3.719213e-07	3.719213e-07
1.000000e+02	1.200000e+02	4.737958e-06	1.785737e-07	1.785737e-07
1.200000e+02	1.400000e+02	3.598209e-06	2.164264e-07	2.164264e-07
1.400000e+02	1.600000e+02	4.697306e-06	1.746873e-06	1.746873e-06
1.600000e+02	1.800000e+02	2.002808e-06	1.619871e-07	1.619871e-07
1.800000e+02	2.000000e+02	1.261893e-06	4.899625e-08	4.899625e-08
2.000000e+02	2.200000e+02	9.565095e-07	4.860261e-08	4.860261e-08
2.200000e+02	2.400000e+02	6.964945e-07	2.924912e-08	2.924912e-08
2.400000e+02	2.600000e+02	4.731967e-07	1.651697e-08	1.651697e-08
2.600000e+02	2.800000e+02	3.192754e-07	1.704172e-08	1.704172e-08
2.800000e+02	3.000000e+02	3.031490e-07	1.693902e-08	1.693902e-08
3.000000e+02	3.200000e+02	2.180316e-07	1.356030e-08	1.356030e-08
3.200000e+02	3.400000e+02	1.673922e-07	1.093409e-08	1.093409e-08
3.400000e+02	3.600000e+02	1.417138e-07	1.010718e-08	1.010718e-08
3.600000e+02	3.800000e+02	9.908065e-08	7.073125e-09	7.073125e-09
3.800000e+02	4.000000e+02	7.210140e-08	3.607686e-09	3.607686e-09
4.000000e+02	4.200000e+02	6.194845e-08	5.091051e-09	5.091051e-09
4.200000e+02	4.400000e+02	3.967028e-08	8.693016e-10	8.693016e-10
4.400000e+02	4.600000e+02	3.495368e-08	3.084251e-09	3.084251e-09
4.600000e+02	4.800000e+02	2.492060e-08	9.962798e-10	9.962798e-10
4.800000e+02	5.000000e+02	2.103585e-08	1.165319e-09	1.165319e-09
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
Path=QCD-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
ScaledBy=7.89038215796924440e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	-1.722322e+02	1.553828e+02	1.553828e+02
2.000000e+01	4.000000e+01	-3.308010e+03	3.306719e+03	3.306719e+03
4.000000e+01	6.000000e+01	-1.805635e+05	1.771427e+05	1.771427e+05
6.000000e+01	8.000000e+01	-4.449986e+01	3.360571e+01	3.360571e+01
8.000000e+01	1.000000e+02	-5.438760e+01	4.013696e+01	4.013696e+01
1.000000e+02	1.200000e+02	-2.787587e+04	2.763116e+04	2.763116e+04
1.200000e+02	1.400000e+02	-2.362006e-02	1.095352e-02	1.095352e-02
1.400000e+02	1.600000e+02	-4.760639e+01	3.592147e+01	3.592147e+01
1.600000e+02	1.800000e+02	-4.982421e-01	4.741473e-01	4.741473e-01
1.800000e+02	2.000000e+02	4.708732e+06	4.708730e+06	4.708730e+06
2.000000e+02	2.200000e+02	-1.951571e+01	1.924000e+01	1.924000e+01
2.200000e+02	2.400000e+02	-1.697715e-01	1.698676e-01	1.698676e-01
2.400000e+02	2.600000e+02	-4.036849e-02	3.502773e-02	3.502773e-02
2.600000e+02	2.800000e+02	-8.515565e-05	4.925383e-05	4.925383e-05
2.800000e+02	3.000000e+02	-9.689760e-06	1.045320e-05	1.045320e-05
3.000000e+02	3.200000e+02	-1.483282e-05	8.404038e-06	8.404038e-06
3.200000e+02	3.400000e+02	-3.456241e-03	3.439971e-03	3.439971e-03
3.400000e+02	3.600000e+02	-1.659290e+01	1.659290e+01	1.659290e+01
3.600000e+02	3.800000e+02	-1.820508e-07	1.895862e-07	1.895862e-07
3.800000e+02	4.000000e+02	-4.192550e-06	3.875770e-06	3.875770e-06
4.000000e+02	4.200000e+02	-4.506115e-03	4.346675e-03	4.346675e-03
4.200000e+02	4.400000e+02	-2.092363e-07	2.358615e-07	2.358615e-07
4.400000e+02	4.600000e+02	-1.542536e-04	1.106255e-04	1.106255e-04
4.600000e+02	4.800000e+02	8.936445e-08	6.596893e-08	6.596893e-08
4.800000e+02	5.000000e+02	-2.598989e-09	2.037098e-08	2.037098e-08
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD
Path=QCD-QCD
ScaledBy=7.87894015192932409e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	2.037228e-06	1.171604e-07	1.171604e-07
2.000000e+01	4.000000e+01	4.561887e-06	3.412680e-08	3.412680e-08
4.000000e+01	6.000000e+01	5.603600e-06	1.739077e-07	1.739077e-07
6.000000e+01	8.000000e+01	5.032770e-06	1.024340e-08	1.024340e-08
8.000000e+01	1.000000e+02	4.073345e-06	8.635398e-09	8.635398e-09
1.000000e+02	1.200000e+02	3.129055e-06	6.851274e-09	6.851274e-09
1.200000e+02	1.400000e+02	2.361623e-06	5.746834e-09	5.746834e-09
1.400000e+02	1.600000e+02	3.502837e-06	1.735117e-06	1.735117e-06
1.600000e+02	1.800000e+02	1.313167e-06	3.891440e-09	3.891440e-09
1.800000e+02	2.000000e+02	9.703575e-07	3.176854e-09	3.176854e-09
2.000000e+02	2.200000e+02	7.261020e-07	2.674620e-09	2.674620e-09
2.200000e+02	2.400000e+02	5.402175e-07	2.308429e-09	2.308429e-09
2.400000e+02	2.600000e+02	4.056079e-07	2.113896e-09	2.113896e-09
2.600000e+02	2.800000e+02	3.088544e-07	1.722872e-09	1.722872e-09
2.800000e+02	3.000000e+02	2.343497e-07	1.708043e-09	1.708043e-09
3.000000e+02	3.200000e+02	1.792872e-07	1.294532e-09	1.294532e-09
3.200000e+02	3.400000e+02	1.398191e-07	1.092300e-09	1.092300e-09
3.400000e+02	3.600000e+02	1.073041e-07	9.418735e-10	9.418735e-10
3.600000e+02	3.800000e+02	8.500845e-08	8.890225e-10	8.890225e-10
3.800000e+02	4.000000e+02	1.116271e-07	4.449629e-08	4.449629e-08
4.000000e+02	4.200000e+02	5.238755e-08	6.554884e-10	6.554884e-10
4.200000e+02	4.400000e+02	4.087137e-08	5.436764e-10	5.436764e-10
4.400000e+02	4.600000e+02	3.360842e-08	5.569232e-10	5.569232e-10
4.600000e+02	4.800000e+02	9.653445e-08	7.019220e-08	7.019220e-08
4.800000e+02	5.000000e+02	2.048624e-08	4.044030e-10	4.044030e-10
# END HISTO1D



==> plots/mcatnlo/pT_m.dat <==
# BEGIN PLOT
RatioPlot1YLabel=Ratio to Full
Scale=1000.
DrawOnly=EW-QCD[_VarBand] QCD-QCD[_VarBand] EW-QCD EW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW] WWW-QCD[Nominal] WWW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW] WH-QCD[Nominal] WH-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW] WZ-QCD[Nominal] WZ-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW] VBS-QCD[Nominal] VBS-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW] QCD-QCD
RatioPlot2Reference=EW-QCD
Title=$\mathrm{pp}\to e^+\nu_e\,\mu^+\nu_\mu\,jj$
PlotSize=10,6
RatioPlot2YLabel=Ratio to EW
Legend2YPos=0.695
Legend3YPos=0.45
RatioPlot2YSize=4
Legend3Only=QCD-QCD QCD-QCDEW
Legend3Title=QCD Production
XLabel=$p_\mathrm{T}(\mu^+)$ [GeV]
XMax=400.
Legend=0
RatioPlot1Reference=EW-QCD
Legend1YPos=0.93
LegendOnly=EW-QCD EW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW] WWW-QCD[Nominal] WWW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW] WH-QCD[Nominal] WH-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW] WZ-QCD[Nominal] WZ-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW] VBS-QCD[Nominal] VBS-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW] QCD-QCD
Legend2=1
Legend3=1
Legend1=1
RatioPlot1=1
RatioPlot=0
Legend1Title=EW Production
LogY=1
RatioPlot2YMax=1.2499
RatioPlot1YMin=0.
YMin=1e-5
Legend1XPos=0.55
Legend1Only=EW-QCD EW-QCDEW
YMax=2e-2
RatioPlot1YMax=1.1999
Legend3XPos=0.55
RatioPlot2YMin=0.7501
RatioPlot2=0
YLabel=d$\sigma$/d$p_\mathrm{T}$ [fb/GeV]
Legend2Only=WWW-QCD WH-QCD WZ-QCD VBS-QCD
Legend2XPos=0.65
RatioPlot1YSize=4
# END PLOT

# BEGIN HISTO1D /EW-QCD[_VarBand]
BandComponentEnv=Nominal,ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5,ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1,ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5,ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2,ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1,ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2
ErrorBandColor=black
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
ErrorTubes=1
ErrorType=env
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-QCD[_VarBand]
Path=EW-QCD[_VarBand]
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.603439e-05	4.889969e-07	1.699206e-06
4.000000e+01	6.000000e+01	1.129657e-05	3.975283e-07	1.246684e-06
6.000000e+01	8.000000e+01	6.570895e-06	2.695279e-07	7.652962e-07
8.000000e+01	1.000000e+02	3.767722e-06	1.798779e-07	4.647599e-07
1.000000e+02	1.200000e+02	2.255901e-06	1.225762e-07	2.948196e-07
1.200000e+02	1.400000e+02	1.380987e-06	8.394606e-08	1.924089e-07
1.400000e+02	1.600000e+02	8.729155e-07	5.925495e-08	1.282486e-07
1.600000e+02	1.800000e+02	5.647585e-07	4.203515e-08	8.705608e-08
1.800000e+02	2.000000e+02	3.702560e-07	2.967534e-08	5.940867e-08
2.000000e+02	2.200000e+02	2.449688e-07	2.100334e-08	4.083320e-08
2.200000e+02	2.400000e+02	1.662227e-07	1.509408e-08	2.865427e-08
2.400000e+02	2.600000e+02	1.135416e-07	1.084814e-08	2.016328e-08
2.600000e+02	2.800000e+02	7.741020e-08	7.730371e-09	1.413429e-08
2.800000e+02	3.000000e+02	5.337295e-08	5.543802e-09	9.974685e-09
3.000000e+02	3.200000e+02	3.668962e-08	3.962758e-09	7.042312e-09
3.200000e+02	3.400000e+02	2.601924e-08	2.900232e-09	5.092074e-09
3.400000e+02	3.600000e+02	1.799997e-08	2.075730e-09	3.594090e-09
3.600000e+02	3.800000e+02	1.310261e-08	1.561303e-09	2.664870e-09
3.800000e+02	4.000000e+02	9.349045e-09	1.143208e-09	1.940679e-09
4.000000e+02	4.200000e+02	6.203435e-09	7.826821e-10	1.316123e-09
4.200000e+02	4.400000e+02	4.435224e-09	5.698566e-10	9.469094e-10
4.400000e+02	4.600000e+02	3.137665e-09	4.171654e-10	6.868268e-10
4.600000e+02	4.800000e+02	2.174972e-09	2.997179e-10	4.840180e-10
4.800000e+02	5.000000e+02	1.474406e-09	2.089731e-10	3.351987e-10
# END HISTO1D


# BEGIN HISTO1D /EW-QCD[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ErrorBars=1
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-QCD[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Path=EW-QCD[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ScaledBy=1.50076270398220016e-11
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.586886e-05	1.414641e-08	1.414641e-08
4.000000e+01	6.000000e+01	1.112060e-05	2.160994e-08	2.160994e-08
6.000000e+01	8.000000e+01	6.400645e-06	7.901976e-09	7.901976e-09
8.000000e+01	1.000000e+02	3.641035e-06	1.012457e-08	1.012457e-08
1.000000e+02	1.200000e+02	2.154921e-06	4.203270e-09	4.203270e-09
1.200000e+02	1.400000e+02	1.309527e-06	3.174275e-09	3.174275e-09
1.400000e+02	1.600000e+02	8.204705e-07	2.402296e-09	2.402296e-09
1.600000e+02	1.800000e+02	5.278085e-07	1.924947e-09	1.924947e-09
1.800000e+02	2.000000e+02	3.435667e-07	1.481431e-09	1.481431e-09
2.000000e+02	2.200000e+02	2.257634e-07	1.167644e-09	1.167644e-09
2.200000e+02	2.400000e+02	1.523213e-07	9.391641e-10	9.391641e-10
2.400000e+02	2.600000e+02	1.033479e-07	7.635673e-10	7.635673e-10
2.600000e+02	2.800000e+02	7.014355e-08	6.085240e-10	6.085240e-10
2.800000e+02	3.000000e+02	4.802895e-08	5.093452e-10	5.093452e-10
3.000000e+02	3.200000e+02	3.308717e-08	4.162032e-10	4.162032e-10
3.200000e+02	3.400000e+02	2.337147e-08	3.419496e-10	3.419496e-10
3.400000e+02	3.600000e+02	1.604259e-08	2.710306e-10	2.710306e-10
3.600000e+02	3.800000e+02	1.175648e-08	2.342505e-10	2.342505e-10
3.800000e+02	4.000000e+02	8.344285e-09	1.934157e-10	1.934157e-10
4.000000e+02	4.200000e+02	5.525380e-09	1.468113e-10	1.468113e-10
4.200000e+02	4.400000e+02	3.941786e-09	1.246642e-10	1.246642e-10
4.400000e+02	4.600000e+02	2.739213e-09	1.031628e-10	1.031628e-10
4.600000e+02	4.800000e+02	1.938603e-09	9.017763e-11	9.017763e-11
4.800000e+02	5.000000e+02	1.315839e-09	6.713980e-11	6.713980e-11
# END HISTO1D


# BEGIN HISTO1D /EW-QCD[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ErrorBars=1
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-QCD[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Path=EW-QCD[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ScaledBy=1.50779709967438290e-11
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.565121e-05	1.179783e-08	1.179783e-08
4.000000e+01	6.000000e+01	1.096622e-05	9.859115e-09	9.859115e-09
6.000000e+01	8.000000e+01	6.337230e-06	7.378794e-09	7.378794e-09
8.000000e+01	1.000000e+02	3.605197e-06	5.355514e-09	5.355514e-09
1.000000e+02	1.200000e+02	2.141169e-06	3.972528e-09	3.972528e-09
1.200000e+02	1.400000e+02	1.302075e-06	2.995189e-09	2.995189e-09
1.400000e+02	1.600000e+02	8.174005e-07	2.318424e-09	2.318424e-09
1.600000e+02	1.800000e+02	5.261815e-07	1.812184e-09	1.812184e-09
1.800000e+02	2.000000e+02	3.428345e-07	1.436860e-09	1.436860e-09
2.000000e+02	2.200000e+02	2.258152e-07	1.142991e-09	1.142991e-09
2.200000e+02	2.400000e+02	1.524370e-07	9.181721e-10	9.181721e-10
2.400000e+02	2.600000e+02	1.035610e-07	7.459305e-10	7.459305e-10
2.600000e+02	2.800000e+02	7.046900e-08	6.000296e-10	6.000296e-10
2.800000e+02	3.000000e+02	4.815945e-08	4.925022e-10	4.925022e-10
3.000000e+02	3.200000e+02	3.329116e-08	4.171798e-10	4.171798e-10
3.200000e+02	3.400000e+02	2.356207e-08	3.416324e-10	3.416324e-10
3.400000e+02	3.600000e+02	1.610789e-08	2.649234e-10	2.649234e-10
3.600000e+02	3.800000e+02	1.178878e-08	2.320345e-10	2.320345e-10
3.800000e+02	4.000000e+02	8.390180e-09	1.897680e-10	1.897680e-10
4.000000e+02	4.200000e+02	5.598935e-09	1.479194e-10	1.479194e-10
4.200000e+02	4.400000e+02	3.984222e-09	1.250104e-10	1.250104e-10
4.400000e+02	4.600000e+02	2.770469e-09	1.026804e-10	1.026804e-10
4.600000e+02	4.800000e+02	1.947974e-09	8.907065e-11	8.907065e-11
4.800000e+02	5.000000e+02	1.326652e-09	6.705550e-11	6.705550e-11
# END HISTO1D


# BEGIN HISTO1D /EW-QCD[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ErrorBars=1
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-QCD[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Path=EW-QCD[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ScaledBy=1.51053048484687940e-11
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.623893e-05	1.376763e-08	1.376763e-08
4.000000e+01	6.000000e+01	1.144429e-05	2.084333e-08	2.084333e-08
6.000000e+01	8.000000e+01	6.633350e-06	7.871909e-09	7.871909e-09
8.000000e+01	1.000000e+02	3.802711e-06	9.724635e-09	9.724635e-09
1.000000e+02	1.200000e+02	2.269780e-06	4.260572e-09	4.260572e-09
1.200000e+02	1.400000e+02	1.388489e-06	3.229008e-09	3.229008e-09
1.400000e+02	1.600000e+02	8.761380e-07	2.469683e-09	2.469683e-09
1.600000e+02	1.800000e+02	5.664780e-07	2.013086e-09	2.013086e-09
1.800000e+02	2.000000e+02	3.710097e-07	1.543420e-09	1.543420e-09
2.000000e+02	2.200000e+02	2.448105e-07	1.222518e-09	1.222518e-09
2.200000e+02	2.400000e+02	1.661208e-07	9.924378e-10	9.924378e-10
2.400000e+02	2.600000e+02	1.131704e-07	8.005918e-10	8.005918e-10
2.600000e+02	2.800000e+02	7.701945e-08	6.459261e-10	6.459261e-10
2.800000e+02	3.000000e+02	5.321330e-08	5.417453e-10	5.417453e-10
3.000000e+02	3.200000e+02	3.643680e-08	4.421064e-10	4.421064e-10
3.200000e+02	3.400000e+02	2.579618e-08	3.624387e-10	3.624387e-10
3.400000e+02	3.600000e+02	1.789104e-08	2.920166e-10	2.920166e-10
3.600000e+02	3.800000e+02	1.306561e-08	2.539767e-10	2.539767e-10
3.800000e+02	4.000000e+02	9.290400e-09	2.069886e-10	2.069886e-10
4.000000e+02	4.200000e+02	6.115925e-09	1.586357e-10	1.586357e-10
4.200000e+02	4.400000e+02	4.382313e-09	1.344228e-10	1.344228e-10
4.400000e+02	4.600000e+02	3.092340e-09	1.126792e-10	1.126792e-10
4.600000e+02	4.800000e+02	2.159224e-09	9.518717e-11	9.518717e-11
4.800000e+02	5.000000e+02	1.460879e-09	7.202425e-11	7.202425e-11
# END HISTO1D


# BEGIN HISTO1D /EW-QCD[MUR=1__MUF=1__LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-QCD[MUR=1__MUF=1__LHAPDF=325100]
Path=EW-QCD[MUR=1__MUF=1__LHAPDF=325100]
ScaledBy=1.51750096829128697e-11
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.603439e-05	1.178147e-08	1.178147e-08
4.000000e+01	6.000000e+01	1.129657e-05	9.901355e-09	9.901355e-09
6.000000e+01	8.000000e+01	6.570895e-06	7.446345e-09	7.446345e-09
8.000000e+01	1.000000e+02	3.767722e-06	5.443278e-09	5.443278e-09
1.000000e+02	1.200000e+02	2.255901e-06	4.073711e-09	4.073711e-09
1.200000e+02	1.400000e+02	1.380987e-06	3.094531e-09	3.094531e-09
1.400000e+02	1.600000e+02	8.729155e-07	2.407959e-09	2.407959e-09
1.600000e+02	1.800000e+02	5.647585e-07	1.892991e-09	1.892991e-09
1.800000e+02	2.000000e+02	3.702560e-07	1.508961e-09	1.508961e-09
2.000000e+02	2.200000e+02	2.449688e-07	1.203961e-09	1.203961e-09
2.200000e+02	2.400000e+02	1.662227e-07	9.743388e-10	9.743388e-10
2.400000e+02	2.600000e+02	1.135416e-07	7.925992e-10	7.925992e-10
2.600000e+02	2.800000e+02	7.741020e-08	6.409875e-10	6.409875e-10
2.800000e+02	3.000000e+02	5.337295e-08	5.308269e-10	5.308269e-10
3.000000e+02	3.200000e+02	3.668962e-08	4.452059e-10	4.452059e-10
3.200000e+02	3.400000e+02	2.601924e-08	3.631986e-10	3.631986e-10
3.400000e+02	3.600000e+02	1.799997e-08	2.887704e-10	2.887704e-10
3.600000e+02	3.800000e+02	1.310261e-08	2.511881e-10	2.511881e-10
3.800000e+02	4.000000e+02	9.349045e-09	2.041631e-10	2.041631e-10
4.000000e+02	4.200000e+02	6.203435e-09	1.603759e-10	1.603759e-10
4.200000e+02	4.400000e+02	4.435224e-09	1.355234e-10	1.355234e-10
4.400000e+02	4.600000e+02	3.137665e-09	1.134659e-10	1.134659e-10
4.600000e+02	4.800000e+02	2.174972e-09	9.471714e-11	9.471714e-11
4.800000e+02	5.000000e+02	1.474406e-09	7.226621e-11	7.226621e-11
# END HISTO1D


# BEGIN HISTO1D /EW-QCD[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ErrorBars=1
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-QCD[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Path=EW-QCD[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ScaledBy=1.52592798152229427e-11
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.578809e-05	2.317176e-08	2.317176e-08
4.000000e+01	6.000000e+01	1.114040e-05	2.021818e-08	2.021818e-08
6.000000e+01	8.000000e+01	6.521880e-06	1.217478e-08	1.217478e-08
8.000000e+01	1.000000e+02	3.737666e-06	9.929209e-09	9.929209e-09
1.000000e+02	1.200000e+02	2.246732e-06	5.481033e-09	5.481033e-09
1.200000e+02	1.400000e+02	1.370236e-06	3.509502e-09	3.509502e-09
1.400000e+02	1.600000e+02	8.731860e-07	4.317294e-09	4.317294e-09
1.600000e+02	1.800000e+02	5.669460e-07	3.220535e-09	3.220535e-09
1.800000e+02	2.000000e+02	3.699828e-07	1.678035e-09	1.678035e-09
2.000000e+02	2.200000e+02	2.452613e-07	1.401868e-09	1.401868e-09
2.200000e+02	2.400000e+02	1.666806e-07	1.023041e-09	1.023041e-09
2.400000e+02	2.600000e+02	1.144725e-07	1.040729e-09	1.040729e-09
2.600000e+02	2.800000e+02	7.832180e-08	8.036170e-10	8.036170e-10
2.800000e+02	3.000000e+02	5.405195e-08	7.104048e-10	7.104048e-10
3.000000e+02	3.200000e+02	3.691347e-08	4.547955e-10	4.547955e-10
3.200000e+02	3.400000e+02	2.626272e-08	3.710891e-10	3.710891e-10
3.400000e+02	3.600000e+02	1.821158e-08	2.962478e-10	2.962478e-10
3.600000e+02	3.800000e+02	1.323337e-08	2.580475e-10	2.580475e-10
3.800000e+02	4.000000e+02	9.440490e-09	2.080652e-10	2.080652e-10
4.000000e+02	4.200000e+02	6.304370e-09	1.654047e-10	1.654047e-10
4.200000e+02	4.400000e+02	4.524444e-09	1.404362e-10	1.404362e-10
4.400000e+02	4.600000e+02	3.228923e-09	1.209826e-10	1.209826e-10
4.600000e+02	4.800000e+02	2.205848e-09	9.625336e-11	9.625336e-11
4.800000e+02	5.000000e+02	1.497056e-09	7.371138e-11	7.371138e-11
# END HISTO1D


# BEGIN HISTO1D /EW-QCD[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ErrorBars=1
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-QCD[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Path=EW-QCD[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ScaledBy=1.53372630041434823e-11
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.796225e-05	1.577520e-08	1.577520e-08
4.000000e+01	6.000000e+01	1.268764e-05	1.325262e-08	1.325262e-08
6.000000e+01	8.000000e+01	7.416350e-06	9.933417e-09	9.933417e-09
8.000000e+01	1.000000e+02	4.277474e-06	7.313800e-09	7.313800e-09
1.000000e+02	1.200000e+02	2.569271e-06	5.445826e-09	5.445826e-09
1.200000e+02	1.400000e+02	1.584349e-06	4.213116e-09	4.213116e-09
1.400000e+02	1.600000e+02	1.003750e-06	3.227111e-09	3.227111e-09
1.600000e+02	1.800000e+02	6.538310e-07	2.537383e-09	2.537383e-09
1.800000e+02	2.000000e+02	4.306152e-07	2.060271e-09	2.060271e-09
2.000000e+02	2.200000e+02	2.843291e-07	1.596628e-09	1.596628e-09
2.200000e+02	2.400000e+02	1.938415e-07	1.305280e-09	1.305280e-09
2.400000e+02	2.600000e+02	1.326863e-07	1.069855e-09	1.069855e-09
2.600000e+02	2.800000e+02	9.053660e-08	8.844508e-10	8.844508e-10
2.800000e+02	3.000000e+02	6.174350e-08	7.106800e-10	7.106800e-10
3.000000e+02	3.200000e+02	4.389039e-08	6.010551e-10	6.010551e-10
3.200000e+02	3.400000e+02	3.111966e-08	5.118574e-10	5.118574e-10
3.400000e+02	3.600000e+02	2.105430e-08	3.927927e-10	3.927927e-10
3.600000e+02	3.800000e+02	1.581724e-08	3.449099e-10	3.449099e-10
3.800000e+02	4.000000e+02	1.118338e-08	2.804364e-10	2.804364e-10
4.000000e+02	4.200000e+02	7.551555e-09	2.198700e-10	2.198700e-10
4.200000e+02	4.400000e+02	5.332460e-09	1.840753e-10	1.840753e-10
4.400000e+02	4.600000e+02	3.676987e-09	1.503221e-10	1.503221e-10
4.600000e+02	4.800000e+02	2.737990e-09	1.454556e-10	1.454556e-10
4.800000e+02	5.000000e+02	1.844631e-09	1.010187e-10	1.010187e-10
# END HISTO1D


# BEGIN HISTO1D /EW-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ErrorBars=1
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Path=EW-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ScaledBy=1.54312200198717332e-11
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.762920e-05	2.338843e-08	2.338843e-08
4.000000e+01	6.000000e+01	1.247357e-05	1.782890e-08	1.782890e-08
6.000000e+01	8.000000e+01	7.333435e-06	1.247422e-08	1.247422e-08
8.000000e+01	1.000000e+02	4.230540e-06	8.105877e-09	8.105877e-09
1.000000e+02	1.200000e+02	2.551785e-06	6.270829e-09	6.270829e-09
1.200000e+02	1.400000e+02	1.566602e-06	4.226688e-09	4.226688e-09
1.400000e+02	1.600000e+02	1.002964e-06	6.654016e-09	6.654016e-09
1.600000e+02	1.800000e+02	6.549520e-07	5.188184e-09	5.188184e-09
1.800000e+02	2.000000e+02	4.279116e-07	2.017188e-09	2.017188e-09
2.000000e+02	2.200000e+02	2.845624e-07	1.558666e-09	1.558666e-09
2.200000e+02	2.400000e+02	1.940896e-07	1.241185e-09	1.241185e-09
2.400000e+02	2.600000e+02	1.330955e-07	1.011411e-09	1.011411e-09
2.600000e+02	2.800000e+02	9.232000e-08	1.176307e-09	1.176307e-09
2.800000e+02	3.000000e+02	6.281440e-08	7.777953e-10	7.777953e-10
3.000000e+02	3.200000e+02	4.372248e-08	5.757788e-10	5.757788e-10
3.200000e+02	3.400000e+02	3.122206e-08	4.743559e-10	4.743559e-10
3.400000e+02	3.600000e+02	2.125883e-08	3.675546e-10	3.675546e-10
3.600000e+02	3.800000e+02	1.568574e-08	3.269448e-10	3.269448e-10
3.800000e+02	4.000000e+02	1.124947e-08	2.633578e-10	2.633578e-10
4.000000e+02	4.200000e+02	7.633000e-09	2.117846e-10	2.117846e-10
4.200000e+02	4.400000e+02	5.397675e-09	1.771964e-10	1.771964e-10
4.400000e+02	4.600000e+02	3.759732e-09	1.448531e-10	1.448531e-10
4.600000e+02	4.800000e+02	2.693131e-09	1.278648e-10	1.278648e-10
4.800000e+02	5.000000e+02	1.813993e-09	9.520334e-11	9.520334e-11
# END HISTO1D


# BEGIN HISTO1D /EW-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=EW-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=1.51750096829128697e-11
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.603439e-05	1.178147e-08	1.178147e-08
4.000000e+01	6.000000e+01	1.129657e-05	9.901355e-09	9.901355e-09
6.000000e+01	8.000000e+01	6.570895e-06	7.446345e-09	7.446345e-09
8.000000e+01	1.000000e+02	3.767722e-06	5.443278e-09	5.443278e-09
1.000000e+02	1.200000e+02	2.255901e-06	4.073711e-09	4.073711e-09
1.200000e+02	1.400000e+02	1.380987e-06	3.094531e-09	3.094531e-09
1.400000e+02	1.600000e+02	8.729155e-07	2.407959e-09	2.407959e-09
1.600000e+02	1.800000e+02	5.647585e-07	1.892991e-09	1.892991e-09
1.800000e+02	2.000000e+02	3.702560e-07	1.508961e-09	1.508961e-09
2.000000e+02	2.200000e+02	2.449688e-07	1.203961e-09	1.203961e-09
2.200000e+02	2.400000e+02	1.662227e-07	9.743388e-10	9.743388e-10
2.400000e+02	2.600000e+02	1.135416e-07	7.925992e-10	7.925992e-10
2.600000e+02	2.800000e+02	7.741020e-08	6.409875e-10	6.409875e-10
2.800000e+02	3.000000e+02	5.337295e-08	5.308269e-10	5.308269e-10
3.000000e+02	3.200000e+02	3.668962e-08	4.452059e-10	4.452059e-10
3.200000e+02	3.400000e+02	2.601924e-08	3.631986e-10	3.631986e-10
3.400000e+02	3.600000e+02	1.799997e-08	2.887704e-10	2.887704e-10
3.600000e+02	3.800000e+02	1.310261e-08	2.511881e-10	2.511881e-10
3.800000e+02	4.000000e+02	9.349045e-09	2.041631e-10	2.041631e-10
4.000000e+02	4.200000e+02	6.203435e-09	1.603759e-10	1.603759e-10
4.200000e+02	4.400000e+02	4.435224e-09	1.355234e-10	1.355234e-10
4.400000e+02	4.600000e+02	3.137665e-09	1.134659e-10	1.134659e-10
4.600000e+02	4.800000e+02	2.174972e-09	9.471714e-11	9.471714e-11
4.800000e+02	5.000000e+02	1.474406e-09	7.226621e-11	7.226621e-11
# END HISTO1D


# BEGIN HISTO1D /EW-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ErrorBars=1
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=EW-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ScaledBy=1.46632282860758783e-11
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.520146e-05	1.121385e-08	1.121385e-08
4.000000e+01	6.000000e+01	1.071365e-05	9.434299e-09	9.434299e-09
6.000000e+01	8.000000e+01	6.186520e-06	7.065419e-09	7.065419e-09
8.000000e+01	1.000000e+02	3.515814e-06	5.131705e-09	5.131705e-09
1.000000e+02	1.200000e+02	2.086799e-06	3.815538e-09	3.815538e-09
1.200000e+02	1.400000e+02	1.266310e-06	2.878703e-09	2.878703e-09
1.400000e+02	1.600000e+02	7.935880e-07	2.225397e-09	2.225397e-09
1.600000e+02	1.800000e+02	5.091340e-07	1.737850e-09	1.737850e-09
1.800000e+02	2.000000e+02	3.308486e-07	1.375255e-09	1.375255e-09
2.000000e+02	2.200000e+02	2.168653e-07	1.088863e-09	1.088863e-09
2.200000e+02	2.400000e+02	1.457808e-07	8.726571e-10	8.726571e-10
2.400000e+02	2.600000e+02	9.871060e-08	7.048322e-10	7.048322e-10
2.600000e+02	2.800000e+02	6.663570e-08	5.643341e-10	5.643341e-10
2.800000e+02	3.000000e+02	4.560418e-08	4.651237e-10	4.651237e-10
3.000000e+02	3.200000e+02	3.102566e-08	3.905553e-10	3.905553e-10
3.200000e+02	3.400000e+02	2.183951e-08	3.138028e-10	3.138028e-10
3.400000e+02	3.600000e+02	1.499325e-08	2.471733e-10	2.471733e-10
3.600000e+02	3.800000e+02	1.085493e-08	2.143670e-10	2.143670e-10
3.800000e+02	4.000000e+02	7.673055e-09	1.722537e-10	1.722537e-10
4.000000e+02	4.200000e+02	5.031950e-09	1.328015e-10	1.328015e-10
4.200000e+02	4.400000e+02	3.579111e-09	1.119906e-10	1.119906e-10
4.400000e+02	4.600000e+02	2.493311e-09	9.188436e-11	9.188436e-11
4.600000e+02	4.800000e+02	1.722167e-09	7.722739e-11	7.722739e-11
4.800000e+02	5.000000e+02	1.158806e-09	5.836039e-11	5.836039e-11
# END HISTO1D


# BEGIN HISTO1D /EW-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ErrorBars=1
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=EW-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ScaledBy=1.47053096744478063e-11
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.525154e-05	1.220094e-08	1.220094e-08
4.000000e+01	6.000000e+01	1.074934e-05	9.680648e-09	9.680648e-09
6.000000e+01	8.000000e+01	6.211130e-06	8.513774e-09	8.513774e-09
8.000000e+01	1.000000e+02	3.528950e-06	5.148760e-09	5.148760e-09
1.000000e+02	1.200000e+02	2.095820e-06	3.828925e-09	3.828925e-09
1.200000e+02	1.400000e+02	1.272781e-06	2.894526e-09	2.894526e-09
1.400000e+02	1.600000e+02	7.982285e-07	2.235301e-09	2.235301e-09
1.600000e+02	1.800000e+02	5.132760e-07	1.917604e-09	1.917604e-09
1.800000e+02	2.000000e+02	3.334126e-07	1.383053e-09	1.383053e-09
2.000000e+02	2.200000e+02	2.187967e-07	1.095894e-09	1.095894e-09
2.200000e+02	2.400000e+02	1.472726e-07	8.793067e-10	8.793067e-10
2.400000e+02	2.600000e+02	9.985140e-08	7.108173e-10	7.108173e-10
2.600000e+02	2.800000e+02	6.749865e-08	5.697111e-10	5.697111e-10
2.800000e+02	3.000000e+02	4.625666e-08	4.699207e-10	4.699207e-10
3.000000e+02	3.200000e+02	3.152193e-08	3.947469e-10	3.947469e-10
3.200000e+02	3.400000e+02	2.221975e-08	3.177306e-10	3.177306e-10
3.400000e+02	3.600000e+02	1.527800e-08	2.506491e-10	2.506491e-10
3.600000e+02	3.800000e+02	1.107565e-08	2.175745e-10	2.175745e-10
3.800000e+02	4.000000e+02	7.842290e-09	1.751181e-10	1.751181e-10
4.000000e+02	4.200000e+02	5.154980e-09	1.353868e-10	1.353868e-10
4.200000e+02	4.400000e+02	3.671497e-09	1.142607e-10	1.142607e-10
4.400000e+02	4.600000e+02	2.566090e-09	9.407173e-11	9.407173e-11
4.600000e+02	4.800000e+02	1.775759e-09	7.911130e-11	7.911130e-11
4.800000e+02	5.000000e+02	1.196360e-09	5.983780e-11	5.983780e-11
# END HISTO1D


# BEGIN HISTO1D /EW-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
ErrorBars=1
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
Path=EW-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
ScaledBy=1.47371680494138981e-11
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.533625e-05	1.130338e-08	1.130338e-08
4.000000e+01	6.000000e+01	1.081110e-05	9.510116e-09	9.510116e-09
6.000000e+01	8.000000e+01	6.252490e-06	7.128262e-09	7.128262e-09
8.000000e+01	1.000000e+02	3.559959e-06	5.184482e-09	5.184482e-09
1.000000e+02	1.200000e+02	2.116828e-06	3.859801e-09	3.859801e-09
1.200000e+02	1.400000e+02	1.286903e-06	2.916266e-09	2.916266e-09
1.400000e+02	1.600000e+02	8.080090e-07	2.257804e-09	2.257804e-09
1.600000e+02	1.800000e+02	5.193845e-07	1.766386e-09	1.766386e-09
1.800000e+02	2.000000e+02	3.381148e-07	1.399538e-09	1.399538e-09
2.000000e+02	2.200000e+02	2.221116e-07	1.110009e-09	1.110009e-09
2.200000e+02	2.400000e+02	1.496333e-07	8.917511e-10	8.917511e-10
2.400000e+02	2.600000e+02	1.015039e-07	7.213914e-10	7.213914e-10
2.600000e+02	2.800000e+02	6.870785e-08	5.792256e-10	5.792256e-10
2.800000e+02	3.000000e+02	4.710079e-08	4.778885e-10	4.778885e-10
3.000000e+02	3.200000e+02	3.211410e-08	4.011374e-10	4.011374e-10
3.200000e+02	3.400000e+02	2.265392e-08	3.237010e-10	3.237010e-10
3.400000e+02	3.600000e+02	1.557477e-08	2.552133e-10	2.552133e-10
3.600000e+02	3.800000e+02	1.129411e-08	2.218138e-10	2.218138e-10
3.800000e+02	4.000000e+02	7.994910e-09	1.782481e-10	1.782481e-10
4.000000e+02	4.200000e+02	5.259155e-09	1.382353e-10	1.382353e-10
4.200000e+02	4.400000e+02	3.751318e-09	1.168642e-10	1.168642e-10
4.400000e+02	4.600000e+02	2.622698e-09	9.622132e-11	9.622132e-11
4.600000e+02	4.800000e+02	1.811366e-09	8.052824e-11	8.052824e-11
4.800000e+02	5.000000e+02	1.221295e-09	6.111049e-11	6.111049e-11
# END HISTO1D


# BEGIN HISTO1D /EW-QCD
ErrorBars=1
ErrorTubes=1
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=EW-QCD
Path=EW-QCD
ScaledBy=1.51750096829128697e-11
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.603439e-05	1.178147e-08	1.178147e-08
4.000000e+01	6.000000e+01	1.129657e-05	9.901355e-09	9.901355e-09
6.000000e+01	8.000000e+01	6.570895e-06	7.446345e-09	7.446345e-09
8.000000e+01	1.000000e+02	3.767722e-06	5.443278e-09	5.443278e-09
1.000000e+02	1.200000e+02	2.255901e-06	4.073711e-09	4.073711e-09
1.200000e+02	1.400000e+02	1.380987e-06	3.094531e-09	3.094531e-09
1.400000e+02	1.600000e+02	8.729155e-07	2.407959e-09	2.407959e-09
1.600000e+02	1.800000e+02	5.647585e-07	1.892991e-09	1.892991e-09
1.800000e+02	2.000000e+02	3.702560e-07	1.508961e-09	1.508961e-09
2.000000e+02	2.200000e+02	2.449688e-07	1.203961e-09	1.203961e-09
2.200000e+02	2.400000e+02	1.662227e-07	9.743388e-10	9.743388e-10
2.400000e+02	2.600000e+02	1.135416e-07	7.925992e-10	7.925992e-10
2.600000e+02	2.800000e+02	7.741020e-08	6.409875e-10	6.409875e-10
2.800000e+02	3.000000e+02	5.337295e-08	5.308269e-10	5.308269e-10
3.000000e+02	3.200000e+02	3.668962e-08	4.452059e-10	4.452059e-10
3.200000e+02	3.400000e+02	2.601924e-08	3.631986e-10	3.631986e-10
3.400000e+02	3.600000e+02	1.799997e-08	2.887704e-10	2.887704e-10
3.600000e+02	3.800000e+02	1.310261e-08	2.511881e-10	2.511881e-10
3.800000e+02	4.000000e+02	9.349045e-09	2.041631e-10	2.041631e-10
4.000000e+02	4.200000e+02	6.203435e-09	1.603759e-10	1.603759e-10
4.200000e+02	4.400000e+02	4.435224e-09	1.355234e-10	1.355234e-10
4.400000e+02	4.600000e+02	3.137665e-09	1.134659e-10	1.134659e-10
4.600000e+02	4.800000e+02	2.174972e-09	9.471714e-11	9.471714e-11
4.800000e+02	5.000000e+02	1.474406e-09	7.226621e-11	7.226621e-11
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Path=EW-QCDEW[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ScaledBy=1.50076270398220016e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.586886e-05	1.414641e-08	1.414641e-08
4.000000e+01	6.000000e+01	1.112060e-05	2.160994e-08	2.160994e-08
6.000000e+01	8.000000e+01	6.400645e-06	7.901976e-09	7.901976e-09
8.000000e+01	1.000000e+02	3.641035e-06	1.012457e-08	1.012457e-08
1.000000e+02	1.200000e+02	2.154921e-06	4.203270e-09	4.203270e-09
1.200000e+02	1.400000e+02	1.309527e-06	3.174275e-09	3.174275e-09
1.400000e+02	1.600000e+02	8.204705e-07	2.402296e-09	2.402296e-09
1.600000e+02	1.800000e+02	5.278085e-07	1.924947e-09	1.924947e-09
1.800000e+02	2.000000e+02	3.435667e-07	1.481431e-09	1.481431e-09
2.000000e+02	2.200000e+02	2.257634e-07	1.167644e-09	1.167644e-09
2.200000e+02	2.400000e+02	1.523213e-07	9.391641e-10	9.391641e-10
2.400000e+02	2.600000e+02	1.033479e-07	7.635673e-10	7.635673e-10
2.600000e+02	2.800000e+02	7.014355e-08	6.085240e-10	6.085240e-10
2.800000e+02	3.000000e+02	4.802895e-08	5.093452e-10	5.093452e-10
3.000000e+02	3.200000e+02	3.308717e-08	4.162032e-10	4.162032e-10
3.200000e+02	3.400000e+02	2.337147e-08	3.419496e-10	3.419496e-10
3.400000e+02	3.600000e+02	1.604259e-08	2.710306e-10	2.710306e-10
3.600000e+02	3.800000e+02	1.175648e-08	2.342505e-10	2.342505e-10
3.800000e+02	4.000000e+02	8.344285e-09	1.934157e-10	1.934157e-10
4.000000e+02	4.200000e+02	5.525380e-09	1.468113e-10	1.468113e-10
4.200000e+02	4.400000e+02	3.941786e-09	1.246642e-10	1.246642e-10
4.400000e+02	4.600000e+02	2.739213e-09	1.031628e-10	1.031628e-10
4.600000e+02	4.800000e+02	1.938603e-09	9.017763e-11	9.017763e-11
4.800000e+02	5.000000e+02	1.315839e-09	6.713980e-11	6.713980e-11
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Path=EW-QCDEW[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ScaledBy=1.50779709967438290e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.565121e-05	1.179783e-08	1.179783e-08
4.000000e+01	6.000000e+01	1.096622e-05	9.859115e-09	9.859115e-09
6.000000e+01	8.000000e+01	6.337230e-06	7.378794e-09	7.378794e-09
8.000000e+01	1.000000e+02	3.605197e-06	5.355514e-09	5.355514e-09
1.000000e+02	1.200000e+02	2.141169e-06	3.972528e-09	3.972528e-09
1.200000e+02	1.400000e+02	1.302075e-06	2.995189e-09	2.995189e-09
1.400000e+02	1.600000e+02	8.174005e-07	2.318424e-09	2.318424e-09
1.600000e+02	1.800000e+02	5.261815e-07	1.812184e-09	1.812184e-09
1.800000e+02	2.000000e+02	3.428345e-07	1.436860e-09	1.436860e-09
2.000000e+02	2.200000e+02	2.258152e-07	1.142991e-09	1.142991e-09
2.200000e+02	2.400000e+02	1.524370e-07	9.181721e-10	9.181721e-10
2.400000e+02	2.600000e+02	1.035610e-07	7.459305e-10	7.459305e-10
2.600000e+02	2.800000e+02	7.046900e-08	6.000296e-10	6.000296e-10
2.800000e+02	3.000000e+02	4.815945e-08	4.925022e-10	4.925022e-10
3.000000e+02	3.200000e+02	3.329116e-08	4.171798e-10	4.171798e-10
3.200000e+02	3.400000e+02	2.356207e-08	3.416324e-10	3.416324e-10
3.400000e+02	3.600000e+02	1.610789e-08	2.649234e-10	2.649234e-10
3.600000e+02	3.800000e+02	1.178878e-08	2.320345e-10	2.320345e-10
3.800000e+02	4.000000e+02	8.390180e-09	1.897680e-10	1.897680e-10
4.000000e+02	4.200000e+02	5.598935e-09	1.479194e-10	1.479194e-10
4.200000e+02	4.400000e+02	3.984222e-09	1.250104e-10	1.250104e-10
4.400000e+02	4.600000e+02	2.770469e-09	1.026804e-10	1.026804e-10
4.600000e+02	4.800000e+02	1.947974e-09	8.907065e-11	8.907065e-11
4.800000e+02	5.000000e+02	1.326652e-09	6.705550e-11	6.705550e-11
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Path=EW-QCDEW[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ScaledBy=1.51053048484687940e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.623893e-05	1.376763e-08	1.376763e-08
4.000000e+01	6.000000e+01	1.144429e-05	2.084333e-08	2.084333e-08
6.000000e+01	8.000000e+01	6.633350e-06	7.871909e-09	7.871909e-09
8.000000e+01	1.000000e+02	3.802711e-06	9.724635e-09	9.724635e-09
1.000000e+02	1.200000e+02	2.269780e-06	4.260572e-09	4.260572e-09
1.200000e+02	1.400000e+02	1.388489e-06	3.229008e-09	3.229008e-09
1.400000e+02	1.600000e+02	8.761380e-07	2.469683e-09	2.469683e-09
1.600000e+02	1.800000e+02	5.664780e-07	2.013086e-09	2.013086e-09
1.800000e+02	2.000000e+02	3.710097e-07	1.543420e-09	1.543420e-09
2.000000e+02	2.200000e+02	2.448105e-07	1.222518e-09	1.222518e-09
2.200000e+02	2.400000e+02	1.661208e-07	9.924378e-10	9.924378e-10
2.400000e+02	2.600000e+02	1.131704e-07	8.005918e-10	8.005918e-10
2.600000e+02	2.800000e+02	7.701945e-08	6.459261e-10	6.459261e-10
2.800000e+02	3.000000e+02	5.321330e-08	5.417453e-10	5.417453e-10
3.000000e+02	3.200000e+02	3.643680e-08	4.421064e-10	4.421064e-10
3.200000e+02	3.400000e+02	2.579618e-08	3.624387e-10	3.624387e-10
3.400000e+02	3.600000e+02	1.789104e-08	2.920166e-10	2.920166e-10
3.600000e+02	3.800000e+02	1.306561e-08	2.539767e-10	2.539767e-10
3.800000e+02	4.000000e+02	9.290400e-09	2.069886e-10	2.069886e-10
4.000000e+02	4.200000e+02	6.115925e-09	1.586357e-10	1.586357e-10
4.200000e+02	4.400000e+02	4.382313e-09	1.344228e-10	1.344228e-10
4.400000e+02	4.600000e+02	3.092340e-09	1.126792e-10	1.126792e-10
4.600000e+02	4.800000e+02	2.159224e-09	9.518717e-11	9.518717e-11
4.800000e+02	5.000000e+02	1.460879e-09	7.202425e-11	7.202425e-11
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
Path=EW-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
ScaledBy=1.51750096829128697e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.603439e-05	1.178147e-08	1.178147e-08
4.000000e+01	6.000000e+01	1.129657e-05	9.901355e-09	9.901355e-09
6.000000e+01	8.000000e+01	6.570895e-06	7.446345e-09	7.446345e-09
8.000000e+01	1.000000e+02	3.767722e-06	5.443278e-09	5.443278e-09
1.000000e+02	1.200000e+02	2.255901e-06	4.073711e-09	4.073711e-09
1.200000e+02	1.400000e+02	1.380987e-06	3.094531e-09	3.094531e-09
1.400000e+02	1.600000e+02	8.729155e-07	2.407959e-09	2.407959e-09
1.600000e+02	1.800000e+02	5.647585e-07	1.892991e-09	1.892991e-09
1.800000e+02	2.000000e+02	3.702560e-07	1.508961e-09	1.508961e-09
2.000000e+02	2.200000e+02	2.449688e-07	1.203961e-09	1.203961e-09
2.200000e+02	2.400000e+02	1.662227e-07	9.743388e-10	9.743388e-10
2.400000e+02	2.600000e+02	1.135416e-07	7.925992e-10	7.925992e-10
2.600000e+02	2.800000e+02	7.741020e-08	6.409875e-10	6.409875e-10
2.800000e+02	3.000000e+02	5.337295e-08	5.308269e-10	5.308269e-10
3.000000e+02	3.200000e+02	3.668962e-08	4.452059e-10	4.452059e-10
3.200000e+02	3.400000e+02	2.601924e-08	3.631986e-10	3.631986e-10
3.400000e+02	3.600000e+02	1.799997e-08	2.887704e-10	2.887704e-10
3.600000e+02	3.800000e+02	1.310261e-08	2.511881e-10	2.511881e-10
3.800000e+02	4.000000e+02	9.349045e-09	2.041631e-10	2.041631e-10
4.000000e+02	4.200000e+02	6.203435e-09	1.603759e-10	1.603759e-10
4.200000e+02	4.400000e+02	4.435224e-09	1.355234e-10	1.355234e-10
4.400000e+02	4.600000e+02	3.137665e-09	1.134659e-10	1.134659e-10
4.600000e+02	4.800000e+02	2.174972e-09	9.471714e-11	9.471714e-11
4.800000e+02	5.000000e+02	1.474406e-09	7.226621e-11	7.226621e-11
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Path=EW-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ScaledBy=1.52592798152229427e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.578809e-05	2.317176e-08	2.317176e-08
4.000000e+01	6.000000e+01	1.114040e-05	2.021818e-08	2.021818e-08
6.000000e+01	8.000000e+01	6.521880e-06	1.217478e-08	1.217478e-08
8.000000e+01	1.000000e+02	3.737666e-06	9.929209e-09	9.929209e-09
1.000000e+02	1.200000e+02	2.246732e-06	5.481033e-09	5.481033e-09
1.200000e+02	1.400000e+02	1.370236e-06	3.509502e-09	3.509502e-09
1.400000e+02	1.600000e+02	8.731860e-07	4.317294e-09	4.317294e-09
1.600000e+02	1.800000e+02	5.669460e-07	3.220535e-09	3.220535e-09
1.800000e+02	2.000000e+02	3.699828e-07	1.678035e-09	1.678035e-09
2.000000e+02	2.200000e+02	2.452613e-07	1.401868e-09	1.401868e-09
2.200000e+02	2.400000e+02	1.666806e-07	1.023041e-09	1.023041e-09
2.400000e+02	2.600000e+02	1.144725e-07	1.040729e-09	1.040729e-09
2.600000e+02	2.800000e+02	7.832180e-08	8.036170e-10	8.036170e-10
2.800000e+02	3.000000e+02	5.405195e-08	7.104048e-10	7.104048e-10
3.000000e+02	3.200000e+02	3.691347e-08	4.547955e-10	4.547955e-10
3.200000e+02	3.400000e+02	2.626272e-08	3.710891e-10	3.710891e-10
3.400000e+02	3.600000e+02	1.821158e-08	2.962478e-10	2.962478e-10
3.600000e+02	3.800000e+02	1.323337e-08	2.580475e-10	2.580475e-10
3.800000e+02	4.000000e+02	9.440490e-09	2.080652e-10	2.080652e-10
4.000000e+02	4.200000e+02	6.304370e-09	1.654047e-10	1.654047e-10
4.200000e+02	4.400000e+02	4.524444e-09	1.404362e-10	1.404362e-10
4.400000e+02	4.600000e+02	3.228923e-09	1.209826e-10	1.209826e-10
4.600000e+02	4.800000e+02	2.205848e-09	9.625336e-11	9.625336e-11
4.800000e+02	5.000000e+02	1.497056e-09	7.371138e-11	7.371138e-11
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Path=EW-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ScaledBy=1.53372630041434823e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.796225e-05	1.577520e-08	1.577520e-08
4.000000e+01	6.000000e+01	1.268764e-05	1.325262e-08	1.325262e-08
6.000000e+01	8.000000e+01	7.416350e-06	9.933417e-09	9.933417e-09
8.000000e+01	1.000000e+02	4.277474e-06	7.313800e-09	7.313800e-09
1.000000e+02	1.200000e+02	2.569271e-06	5.445826e-09	5.445826e-09
1.200000e+02	1.400000e+02	1.584349e-06	4.213116e-09	4.213116e-09
1.400000e+02	1.600000e+02	1.003750e-06	3.227111e-09	3.227111e-09
1.600000e+02	1.800000e+02	6.538310e-07	2.537383e-09	2.537383e-09
1.800000e+02	2.000000e+02	4.306152e-07	2.060271e-09	2.060271e-09
2.000000e+02	2.200000e+02	2.843291e-07	1.596628e-09	1.596628e-09
2.200000e+02	2.400000e+02	1.938415e-07	1.305280e-09	1.305280e-09
2.400000e+02	2.600000e+02	1.326863e-07	1.069855e-09	1.069855e-09
2.600000e+02	2.800000e+02	9.053660e-08	8.844508e-10	8.844508e-10
2.800000e+02	3.000000e+02	6.174350e-08	7.106800e-10	7.106800e-10
3.000000e+02	3.200000e+02	4.389039e-08	6.010551e-10	6.010551e-10
3.200000e+02	3.400000e+02	3.111966e-08	5.118574e-10	5.118574e-10
3.400000e+02	3.600000e+02	2.105430e-08	3.927927e-10	3.927927e-10
3.600000e+02	3.800000e+02	1.581724e-08	3.449099e-10	3.449099e-10
3.800000e+02	4.000000e+02	1.118338e-08	2.804364e-10	2.804364e-10
4.000000e+02	4.200000e+02	7.551555e-09	2.198700e-10	2.198700e-10
4.200000e+02	4.400000e+02	5.332460e-09	1.840753e-10	1.840753e-10
4.400000e+02	4.600000e+02	3.676987e-09	1.503221e-10	1.503221e-10
4.600000e+02	4.800000e+02	2.737990e-09	1.454556e-10	1.454556e-10
4.800000e+02	5.000000e+02	1.844631e-09	1.010187e-10	1.010187e-10
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Path=EW-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ScaledBy=1.54312200198717332e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.762920e-05	2.338843e-08	2.338843e-08
4.000000e+01	6.000000e+01	1.247357e-05	1.782890e-08	1.782890e-08
6.000000e+01	8.000000e+01	7.333435e-06	1.247422e-08	1.247422e-08
8.000000e+01	1.000000e+02	4.230540e-06	8.105877e-09	8.105877e-09
1.000000e+02	1.200000e+02	2.551785e-06	6.270829e-09	6.270829e-09
1.200000e+02	1.400000e+02	1.566602e-06	4.226688e-09	4.226688e-09
1.400000e+02	1.600000e+02	1.002964e-06	6.654016e-09	6.654016e-09
1.600000e+02	1.800000e+02	6.549520e-07	5.188184e-09	5.188184e-09
1.800000e+02	2.000000e+02	4.279116e-07	2.017188e-09	2.017188e-09
2.000000e+02	2.200000e+02	2.845624e-07	1.558666e-09	1.558666e-09
2.200000e+02	2.400000e+02	1.940896e-07	1.241185e-09	1.241185e-09
2.400000e+02	2.600000e+02	1.330955e-07	1.011411e-09	1.011411e-09
2.600000e+02	2.800000e+02	9.232000e-08	1.176307e-09	1.176307e-09
2.800000e+02	3.000000e+02	6.281440e-08	7.777953e-10	7.777953e-10
3.000000e+02	3.200000e+02	4.372248e-08	5.757788e-10	5.757788e-10
3.200000e+02	3.400000e+02	3.122206e-08	4.743559e-10	4.743559e-10
3.400000e+02	3.600000e+02	2.125883e-08	3.675546e-10	3.675546e-10
3.600000e+02	3.800000e+02	1.568574e-08	3.269448e-10	3.269448e-10
3.800000e+02	4.000000e+02	1.124947e-08	2.633578e-10	2.633578e-10
4.000000e+02	4.200000e+02	7.633000e-09	2.117846e-10	2.117846e-10
4.200000e+02	4.400000e+02	5.397675e-09	1.771964e-10	1.771964e-10
4.400000e+02	4.600000e+02	3.759732e-09	1.448531e-10	1.448531e-10
4.600000e+02	4.800000e+02	2.693131e-09	1.278648e-10	1.278648e-10
4.800000e+02	5.000000e+02	1.813993e-09	9.520334e-11	9.520334e-11
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Path=EW-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ScaledBy=1.50153000690236190e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.566148e-05	1.155397e-08	1.155397e-08
4.000000e+01	6.000000e+01	1.097016e-05	9.658552e-09	9.658552e-09
6.000000e+01	8.000000e+01	6.332895e-06	7.211862e-09	7.211862e-09
8.000000e+01	1.000000e+02	3.599057e-06	5.225452e-09	5.225452e-09
1.000000e+02	1.200000e+02	2.136498e-06	3.875468e-09	3.875468e-09
1.200000e+02	1.400000e+02	1.297098e-06	2.918046e-09	2.918046e-09
1.400000e+02	1.600000e+02	8.137095e-07	2.252612e-09	2.252612e-09
1.600000e+02	1.800000e+02	5.227660e-07	1.758419e-09	1.758419e-09
1.800000e+02	2.000000e+02	3.406190e-07	1.392027e-09	1.392027e-09
2.000000e+02	2.200000e+02	2.240000e-07	1.103837e-09	1.103837e-09
2.200000e+02	2.400000e+02	1.511601e-07	8.883805e-10	8.883805e-10
2.400000e+02	2.600000e+02	1.027225e-07	7.190972e-10	7.190972e-10
2.600000e+02	2.800000e+02	6.970645e-08	5.785058e-10	5.785058e-10
2.800000e+02	3.000000e+02	4.785462e-08	4.772660e-10	4.772660e-10
3.000000e+02	3.200000e+02	3.275195e-08	3.968649e-10	3.968649e-10
3.200000e+02	3.400000e+02	2.314184e-08	3.236822e-10	3.236822e-10
3.400000e+02	3.600000e+02	1.594443e-08	2.561554e-10	2.561554e-10
3.600000e+02	3.800000e+02	1.156165e-08	2.216093e-10	2.216093e-10
3.800000e+02	4.000000e+02	8.224215e-09	1.798394e-10	1.798394e-10
4.000000e+02	4.200000e+02	5.437360e-09	1.404877e-10	1.404877e-10
4.200000e+02	4.400000e+02	3.881717e-09	1.188656e-10	1.188656e-10
4.400000e+02	4.600000e+02	2.736227e-09	9.897875e-11	9.897875e-11
4.600000e+02	4.800000e+02	1.890614e-09	8.235190e-11	8.235190e-11
4.800000e+02	5.000000e+02	1.278326e-09	6.272741e-11	6.272741e-11
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Path=EW-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ScaledBy=1.50799355713599274e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.554553e-05	1.141029e-08	1.141029e-08
4.000000e+01	6.000000e+01	1.089916e-05	9.549257e-09	9.549257e-09
6.000000e+01	8.000000e+01	6.301470e-06	7.145047e-09	7.145047e-09
8.000000e+01	1.000000e+02	3.587926e-06	5.190939e-09	5.190939e-09
1.000000e+02	1.200000e+02	2.133393e-06	3.860200e-09	3.860200e-09
1.200000e+02	1.400000e+02	1.297398e-06	2.914271e-09	2.914271e-09
1.400000e+02	1.600000e+02	8.150020e-07	2.254065e-09	2.254065e-09
1.600000e+02	1.800000e+02	5.243965e-07	1.762829e-09	1.762829e-09
1.800000e+02	2.000000e+02	3.420166e-07	1.398046e-09	1.398046e-09
2.000000e+02	2.200000e+02	2.252368e-07	1.110725e-09	1.110725e-09
2.200000e+02	2.400000e+02	1.521325e-07	8.946494e-10	8.946494e-10
2.400000e+02	2.600000e+02	1.034932e-07	7.248850e-10	7.248850e-10
2.600000e+02	2.800000e+02	7.029370e-08	5.836146e-10	5.836146e-10
2.800000e+02	3.000000e+02	4.832276e-08	4.823157e-10	4.823157e-10
3.000000e+02	3.200000e+02	3.308468e-08	4.033044e-10	4.033044e-10
3.200000e+02	3.400000e+02	2.339900e-08	3.278567e-10	3.278567e-10
3.400000e+02	3.600000e+02	1.614116e-08	2.596209e-10	2.596209e-10
3.600000e+02	3.800000e+02	1.172261e-08	2.252663e-10	2.252663e-10
3.800000e+02	4.000000e+02	8.338595e-09	1.825323e-10	1.825323e-10
4.000000e+02	4.200000e+02	5.515015e-09	1.425101e-10	1.425101e-10
4.200000e+02	4.400000e+02	3.940824e-09	1.206286e-10	1.206286e-10
4.400000e+02	4.600000e+02	2.777994e-09	1.003266e-10	1.003266e-10
4.600000e+02	4.800000e+02	1.924037e-09	8.381960e-11	8.381960e-11
4.800000e+02	5.000000e+02	1.300947e-09	6.390743e-11	6.390743e-11
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Path=EW-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ScaledBy=1.51113072044673878e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.613397e-05	1.190708e-08	1.190708e-08
4.000000e+01	6.000000e+01	1.135849e-05	9.998002e-09	9.998002e-09
6.000000e+01	8.000000e+01	6.598270e-06	7.505506e-09	7.505506e-09
8.000000e+01	1.000000e+02	3.777058e-06	5.473349e-09	5.473349e-09
1.000000e+02	1.200000e+02	2.258130e-06	4.086188e-09	4.086188e-09
1.200000e+02	1.400000e+02	1.380145e-06	3.096373e-09	3.096373e-09
1.400000e+02	1.600000e+02	8.712410e-07	2.405066e-09	2.405066e-09
1.600000e+02	1.800000e+02	5.628160e-07	1.887349e-09	1.887349e-09
1.800000e+02	2.000000e+02	3.686085e-07	1.501819e-09	1.501819e-09
2.000000e+02	2.200000e+02	2.435206e-07	1.196011e-09	1.196011e-09
2.200000e+02	2.400000e+02	1.650754e-07	9.670645e-10	9.670645e-10
2.400000e+02	2.600000e+02	1.126283e-07	7.859052e-10	7.859052e-10
2.600000e+02	2.800000e+02	7.670915e-08	6.350207e-10	6.350207e-10
2.800000e+02	3.000000e+02	5.281415e-08	5.249676e-10	5.249676e-10
3.000000e+02	3.200000e+02	3.628646e-08	4.379152e-10	4.379152e-10
3.200000e+02	3.400000e+02	2.570559e-08	3.583059e-10	3.583059e-10
3.400000e+02	3.600000e+02	1.775969e-08	2.846792e-10	2.846792e-10
3.600000e+02	3.800000e+02	1.290645e-08	2.469036e-10	2.469036e-10
3.800000e+02	4.000000e+02	9.207840e-09	2.009678e-10	2.009678e-10
4.000000e+02	4.200000e+02	6.106100e-09	1.578719e-10	1.578719e-10
4.200000e+02	4.400000e+02	4.361587e-09	1.333744e-10	1.333744e-10
4.400000e+02	4.600000e+02	3.084703e-09	1.117495e-10	1.117495e-10
4.600000e+02	4.800000e+02	2.133133e-09	9.292071e-11	9.292071e-11
4.800000e+02	5.000000e+02	1.445825e-09	7.082782e-11	7.082782e-11
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=EW-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=1.51750096829128697e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.603439e-05	1.178147e-08	1.178147e-08
4.000000e+01	6.000000e+01	1.129657e-05	9.901355e-09	9.901355e-09
6.000000e+01	8.000000e+01	6.570895e-06	7.446345e-09	7.446345e-09
8.000000e+01	1.000000e+02	3.767722e-06	5.443278e-09	5.443278e-09
1.000000e+02	1.200000e+02	2.255901e-06	4.073711e-09	4.073711e-09
1.200000e+02	1.400000e+02	1.380987e-06	3.094531e-09	3.094531e-09
1.400000e+02	1.600000e+02	8.729155e-07	2.407959e-09	2.407959e-09
1.600000e+02	1.800000e+02	5.647585e-07	1.892991e-09	1.892991e-09
1.800000e+02	2.000000e+02	3.702560e-07	1.508961e-09	1.508961e-09
2.000000e+02	2.200000e+02	2.449688e-07	1.203961e-09	1.203961e-09
2.200000e+02	2.400000e+02	1.662227e-07	9.743388e-10	9.743388e-10
2.400000e+02	2.600000e+02	1.135416e-07	7.925992e-10	7.925992e-10
2.600000e+02	2.800000e+02	7.741020e-08	6.409875e-10	6.409875e-10
2.800000e+02	3.000000e+02	5.337295e-08	5.308269e-10	5.308269e-10
3.000000e+02	3.200000e+02	3.668962e-08	4.452059e-10	4.452059e-10
3.200000e+02	3.400000e+02	2.601924e-08	3.631986e-10	3.631986e-10
3.400000e+02	3.600000e+02	1.799997e-08	2.887704e-10	2.887704e-10
3.600000e+02	3.800000e+02	1.310261e-08	2.511881e-10	2.511881e-10
3.800000e+02	4.000000e+02	9.349045e-09	2.041631e-10	2.041631e-10
4.000000e+02	4.200000e+02	6.203435e-09	1.603759e-10	1.603759e-10
4.200000e+02	4.400000e+02	4.435224e-09	1.355234e-10	1.355234e-10
4.400000e+02	4.600000e+02	3.137665e-09	1.134659e-10	1.134659e-10
4.600000e+02	4.800000e+02	2.174972e-09	9.471714e-11	9.471714e-11
4.800000e+02	5.000000e+02	1.474406e-09	7.226621e-11	7.226621e-11
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Path=EW-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ScaledBy=1.52701097984503140e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.592842e-05	1.165173e-08	1.165173e-08
4.000000e+01	6.000000e+01	1.123344e-05	9.803271e-09	9.803271e-09
6.000000e+01	8.000000e+01	6.545850e-06	7.389685e-09	7.389685e-09
8.000000e+01	1.000000e+02	3.761585e-06	5.417940e-09	5.417940e-09
1.000000e+02	1.200000e+02	2.256594e-06	4.067067e-09	4.067067e-09
1.200000e+02	1.400000e+02	1.384174e-06	3.098647e-09	3.098647e-09
1.400000e+02	1.600000e+02	8.763510e-07	2.416458e-09	2.416458e-09
1.600000e+02	1.800000e+02	5.680140e-07	1.903728e-09	1.903728e-09
1.800000e+02	2.000000e+02	3.728443e-07	1.520766e-09	1.520766e-09
2.000000e+02	2.200000e+02	2.470988e-07	1.216005e-09	1.216005e-09
2.200000e+02	2.400000e+02	1.678624e-07	9.851582e-10	9.851582e-10
2.400000e+02	2.600000e+02	1.148122e-07	8.022953e-10	8.022953e-10
2.600000e+02	2.800000e+02	7.836750e-08	6.495408e-10	6.495408e-10
2.800000e+02	3.000000e+02	5.411730e-08	5.389518e-10	5.389518e-10
3.000000e+02	3.200000e+02	3.722299e-08	4.547490e-10	4.547490e-10
3.200000e+02	3.400000e+02	2.642800e-08	3.696845e-10	3.696845e-10
3.400000e+02	3.600000e+02	1.830878e-08	2.941866e-10	2.941866e-10
3.600000e+02	3.800000e+02	1.335131e-08	2.567453e-10	2.567453e-10
3.800000e+02	4.000000e+02	9.527870e-09	2.083524e-10	2.083524e-10
4.000000e+02	4.200000e+02	6.325845e-09	1.636349e-10	1.636349e-10
4.200000e+02	4.400000e+02	4.527617e-09	1.383364e-10	1.383364e-10
4.400000e+02	4.600000e+02	3.203943e-09	1.157070e-10	1.157070e-10
4.600000e+02	4.800000e+02	2.226465e-09	9.698957e-11	9.698957e-11
4.800000e+02	5.000000e+02	1.509717e-09	7.409914e-11	7.409914e-11
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Path=EW-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ScaledBy=1.53479072309005445e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.773355e-05	1.297503e-08	1.297503e-08
4.000000e+01	6.000000e+01	1.254321e-05	1.094046e-08	1.094046e-08
6.000000e+01	8.000000e+01	7.336155e-06	8.265690e-09	8.265690e-09
8.000000e+01	1.000000e+02	4.232449e-06	6.077393e-09	6.077393e-09
1.000000e+02	1.200000e+02	2.548807e-06	4.574070e-09	4.574070e-09
1.200000e+02	1.400000e+02	1.568986e-06	3.493833e-09	3.493833e-09
1.400000e+02	1.600000e+02	9.966370e-07	2.731943e-09	2.731943e-09
1.600000e+02	1.800000e+02	6.476130e-07	2.157707e-09	2.157707e-09
1.800000e+02	2.000000e+02	4.263027e-07	1.727154e-09	1.727154e-09
2.000000e+02	2.200000e+02	2.830425e-07	1.382586e-09	1.382586e-09
2.200000e+02	2.400000e+02	1.927304e-07	1.123510e-09	1.123510e-09
2.400000e+02	2.600000e+02	1.320338e-07	9.169562e-10	9.169562e-10
2.600000e+02	2.800000e+02	9.027535e-08	7.445908e-10	7.445908e-10
2.800000e+02	3.000000e+02	6.236230e-08	6.173407e-10	6.173407e-10
3.000000e+02	3.200000e+02	4.301114e-08	5.172069e-10	5.172069e-10
3.200000e+02	3.400000e+02	3.055506e-08	4.241987e-10	4.241987e-10
3.400000e+02	3.600000e+02	2.117250e-08	3.384318e-10	3.384318e-10
3.600000e+02	3.800000e+02	1.542773e-08	2.945024e-10	2.945024e-10
3.800000e+02	4.000000e+02	1.104013e-08	2.403997e-10	2.403997e-10
4.000000e+02	4.200000e+02	7.343995e-09	1.899356e-10	1.899356e-10
4.200000e+02	4.400000e+02	5.248465e-09	1.600799e-10	1.600799e-10
4.400000e+02	4.600000e+02	3.724656e-09	1.349255e-10	1.349255e-10
4.600000e+02	4.800000e+02	2.580502e-09	1.122955e-10	1.122955e-10
4.800000e+02	5.000000e+02	1.753972e-09	8.581506e-11	8.581506e-11
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Path=EW-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ScaledBy=1.54450217146268871e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.762795e-05	1.284286e-08	1.284286e-08
4.000000e+01	6.000000e+01	1.248000e-05	1.083930e-08	1.083930e-08
6.000000e+01	8.000000e+01	7.311675e-06	8.206790e-09	8.206790e-09
8.000000e+01	1.000000e+02	4.227376e-06	6.051128e-09	6.051128e-09
1.000000e+02	1.200000e+02	2.550692e-06	4.567566e-09	4.567566e-09
1.200000e+02	1.400000e+02	1.573370e-06	3.498988e-09	3.498988e-09
1.400000e+02	1.600000e+02	1.001142e-06	2.741928e-09	2.741928e-09
1.600000e+02	1.800000e+02	6.517940e-07	2.170334e-09	2.170334e-09
1.800000e+02	2.000000e+02	4.296454e-07	1.741019e-09	1.741019e-09
2.000000e+02	2.200000e+02	2.857843e-07	1.396758e-09	1.396758e-09
2.200000e+02	2.400000e+02	1.948605e-07	1.136496e-09	1.136496e-09
2.400000e+02	2.600000e+02	1.336893e-07	9.286766e-10	9.286766e-10
2.600000e+02	2.800000e+02	9.152995e-08	7.551074e-10	7.551074e-10
2.800000e+02	3.000000e+02	6.333350e-08	6.272420e-10	6.272420e-10
3.000000e+02	3.200000e+02	4.371785e-08	5.284541e-10	5.284541e-10
3.200000e+02	3.400000e+02	3.109835e-08	4.322328e-10	4.322328e-10
3.400000e+02	3.600000e+02	2.158245e-08	3.452064e-10	3.452064e-10
3.600000e+02	3.800000e+02	1.575561e-08	3.013603e-10	3.013603e-10
3.800000e+02	4.000000e+02	1.127896e-08	2.456696e-10	2.456696e-10
4.000000e+02	4.200000e+02	7.509750e-09	1.942301e-10	1.942301e-10
4.200000e+02	4.400000e+02	5.372385e-09	1.637156e-10	1.637156e-10
4.400000e+02	4.600000e+02	3.815054e-09	1.379598e-10	1.379598e-10
4.600000e+02	4.800000e+02	2.649631e-09	1.152460e-10	1.152460e-10
4.800000e+02	5.000000e+02	1.801722e-09	8.818041e-11	8.818041e-11
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=EW-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ScaledBy=1.46632282860758783e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.520146e-05	1.121385e-08	1.121385e-08
4.000000e+01	6.000000e+01	1.071365e-05	9.434299e-09	9.434299e-09
6.000000e+01	8.000000e+01	6.186520e-06	7.065419e-09	7.065419e-09
8.000000e+01	1.000000e+02	3.515814e-06	5.131705e-09	5.131705e-09
1.000000e+02	1.200000e+02	2.086799e-06	3.815538e-09	3.815538e-09
1.200000e+02	1.400000e+02	1.266310e-06	2.878703e-09	2.878703e-09
1.400000e+02	1.600000e+02	7.935880e-07	2.225397e-09	2.225397e-09
1.600000e+02	1.800000e+02	5.091340e-07	1.737850e-09	1.737850e-09
1.800000e+02	2.000000e+02	3.308486e-07	1.375255e-09	1.375255e-09
2.000000e+02	2.200000e+02	2.168653e-07	1.088863e-09	1.088863e-09
2.200000e+02	2.400000e+02	1.457808e-07	8.726571e-10	8.726571e-10
2.400000e+02	2.600000e+02	9.871060e-08	7.048322e-10	7.048322e-10
2.600000e+02	2.800000e+02	6.663570e-08	5.643341e-10	5.643341e-10
2.800000e+02	3.000000e+02	4.560418e-08	4.651237e-10	4.651237e-10
3.000000e+02	3.200000e+02	3.102566e-08	3.905553e-10	3.905553e-10
3.200000e+02	3.400000e+02	2.183951e-08	3.138028e-10	3.138028e-10
3.400000e+02	3.600000e+02	1.499325e-08	2.471733e-10	2.471733e-10
3.600000e+02	3.800000e+02	1.085493e-08	2.143670e-10	2.143670e-10
3.800000e+02	4.000000e+02	7.673055e-09	1.722537e-10	1.722537e-10
4.000000e+02	4.200000e+02	5.031950e-09	1.328015e-10	1.328015e-10
4.200000e+02	4.400000e+02	3.579111e-09	1.119906e-10	1.119906e-10
4.400000e+02	4.600000e+02	2.493311e-09	9.188436e-11	9.188436e-11
4.600000e+02	4.800000e+02	1.722167e-09	7.722739e-11	7.722739e-11
4.800000e+02	5.000000e+02	1.158806e-09	5.836039e-11	5.836039e-11
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=EW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ScaledBy=1.47053096744478063e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.525154e-05	1.220094e-08	1.220094e-08
4.000000e+01	6.000000e+01	1.074934e-05	9.680648e-09	9.680648e-09
6.000000e+01	8.000000e+01	6.211130e-06	8.513774e-09	8.513774e-09
8.000000e+01	1.000000e+02	3.528950e-06	5.148760e-09	5.148760e-09
1.000000e+02	1.200000e+02	2.095820e-06	3.828925e-09	3.828925e-09
1.200000e+02	1.400000e+02	1.272781e-06	2.894526e-09	2.894526e-09
1.400000e+02	1.600000e+02	7.982285e-07	2.235301e-09	2.235301e-09
1.600000e+02	1.800000e+02	5.132760e-07	1.917604e-09	1.917604e-09
1.800000e+02	2.000000e+02	3.334126e-07	1.383053e-09	1.383053e-09
2.000000e+02	2.200000e+02	2.187967e-07	1.095894e-09	1.095894e-09
2.200000e+02	2.400000e+02	1.472726e-07	8.793067e-10	8.793067e-10
2.400000e+02	2.600000e+02	9.985140e-08	7.108173e-10	7.108173e-10
2.600000e+02	2.800000e+02	6.749865e-08	5.697111e-10	5.697111e-10
2.800000e+02	3.000000e+02	4.625666e-08	4.699207e-10	4.699207e-10
3.000000e+02	3.200000e+02	3.152193e-08	3.947469e-10	3.947469e-10
3.200000e+02	3.400000e+02	2.221975e-08	3.177306e-10	3.177306e-10
3.400000e+02	3.600000e+02	1.527800e-08	2.506491e-10	2.506491e-10
3.600000e+02	3.800000e+02	1.107565e-08	2.175745e-10	2.175745e-10
3.800000e+02	4.000000e+02	7.842290e-09	1.751181e-10	1.751181e-10
4.000000e+02	4.200000e+02	5.154980e-09	1.353868e-10	1.353868e-10
4.200000e+02	4.400000e+02	3.671497e-09	1.142607e-10	1.142607e-10
4.400000e+02	4.600000e+02	2.566090e-09	9.407173e-11	9.407173e-11
4.600000e+02	4.800000e+02	1.775759e-09	7.911130e-11	7.911130e-11
4.800000e+02	5.000000e+02	1.196360e-09	5.983780e-11	5.983780e-11
# END HISTO1D


# BEGIN HISTO1D /EW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
ErrorBars=1
LineColor=black
LineStyle=dashed
LineWidth=1.5pt
Name=EW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
Path=EW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
ScaledBy=1.47371680494138981e-11
Title=MC@NLO QCD+EW$_\text{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.533625e-05	1.130338e-08	1.130338e-08
4.000000e+01	6.000000e+01	1.081110e-05	9.510116e-09	9.510116e-09
6.000000e+01	8.000000e+01	6.252490e-06	7.128262e-09	7.128262e-09
8.000000e+01	1.000000e+02	3.559959e-06	5.184482e-09	5.184482e-09
1.000000e+02	1.200000e+02	2.116828e-06	3.859801e-09	3.859801e-09
1.200000e+02	1.400000e+02	1.286903e-06	2.916266e-09	2.916266e-09
1.400000e+02	1.600000e+02	8.080090e-07	2.257804e-09	2.257804e-09
1.600000e+02	1.800000e+02	5.193845e-07	1.766386e-09	1.766386e-09
1.800000e+02	2.000000e+02	3.381148e-07	1.399538e-09	1.399538e-09
2.000000e+02	2.200000e+02	2.221116e-07	1.110009e-09	1.110009e-09
2.200000e+02	2.400000e+02	1.496333e-07	8.917511e-10	8.917511e-10
2.400000e+02	2.600000e+02	1.015039e-07	7.213914e-10	7.213914e-10
2.600000e+02	2.800000e+02	6.870785e-08	5.792256e-10	5.792256e-10
2.800000e+02	3.000000e+02	4.710079e-08	4.778885e-10	4.778885e-10
3.000000e+02	3.200000e+02	3.211410e-08	4.011374e-10	4.011374e-10
3.200000e+02	3.400000e+02	2.265392e-08	3.237010e-10	3.237010e-10
3.400000e+02	3.600000e+02	1.557477e-08	2.552133e-10	2.552133e-10
3.600000e+02	3.800000e+02	1.129411e-08	2.218138e-10	2.218138e-10
3.800000e+02	4.000000e+02	7.994910e-09	1.782481e-10	1.782481e-10
4.000000e+02	4.200000e+02	5.259155e-09	1.382353e-10	1.382353e-10
4.200000e+02	4.400000e+02	3.751318e-09	1.168642e-10	1.168642e-10
4.400000e+02	4.600000e+02	2.622698e-09	9.622132e-11	9.622132e-11
4.600000e+02	4.800000e+02	1.811366e-09	8.052824e-11	8.052824e-11
4.800000e+02	5.000000e+02	1.221295e-09	6.111049e-11	6.111049e-11
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[Nominal]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[Nominal]
Path=WWW-QCD[Nominal]
ScaledBy=3.26574180008340926e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	8.194800e-06	8.301867e-09	8.301867e-09
4.000000e+01	6.000000e+01	6.401520e-06	7.343625e-09	7.343625e-09
6.000000e+01	8.000000e+01	3.696785e-06	5.481804e-09	5.481804e-09
8.000000e+01	1.000000e+02	2.076220e-06	3.889400e-09	3.889400e-09
1.000000e+02	1.200000e+02	1.227972e-06	2.843264e-09	2.843264e-09
1.200000e+02	1.400000e+02	7.473135e-07	2.110966e-09	2.110966e-09
1.400000e+02	1.600000e+02	4.792339e-07	1.636951e-09	1.636951e-09
1.600000e+02	1.800000e+02	3.123388e-07	1.262337e-09	1.262337e-09
1.800000e+02	2.000000e+02	2.100004e-07	1.018886e-09	1.018886e-09
2.000000e+02	2.200000e+02	1.417998e-07	8.175479e-10	8.175479e-10
2.200000e+02	2.400000e+02	9.946950e-08	6.723201e-10	6.723201e-10
2.400000e+02	2.600000e+02	6.923735e-08	5.540539e-10	5.540539e-10
2.600000e+02	2.800000e+02	4.869882e-08	4.596666e-10	4.596666e-10
2.800000e+02	3.000000e+02	3.389977e-08	3.793141e-10	3.793141e-10
3.000000e+02	3.200000e+02	2.441597e-08	3.424728e-10	3.424728e-10
3.200000e+02	3.400000e+02	1.779102e-08	2.777189e-10	2.777189e-10
3.400000e+02	3.600000e+02	1.260215e-08	2.251590e-10	2.251590e-10
3.600000e+02	3.800000e+02	9.345925e-09	2.034415e-10	2.034415e-10
3.800000e+02	4.000000e+02	6.787800e-09	1.655784e-10	1.655784e-10
4.000000e+02	4.200000e+02	4.684782e-09	1.360613e-10	1.360613e-10
4.200000e+02	4.400000e+02	3.290044e-09	1.121784e-10	1.121784e-10
4.400000e+02	4.600000e+02	2.417983e-09	9.697996e-11	9.697996e-11
4.600000e+02	4.800000e+02	1.704443e-09	8.346305e-11	8.346305e-11
4.800000e+02	5.000000e+02	1.189445e-09	6.404889e-11	6.404889e-11
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Path=WWW-QCD[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ScaledBy=3.26574186406980425e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	7.879365e-06	9.406333e-09	9.406333e-09
4.000000e+01	6.000000e+01	6.158830e-06	7.719168e-09	7.719168e-09
6.000000e+01	8.000000e+01	3.534532e-06	5.698824e-09	5.698824e-09
8.000000e+01	1.000000e+02	1.964987e-06	3.952109e-09	3.952109e-09
1.000000e+02	1.200000e+02	1.152327e-06	2.880182e-09	2.880182e-09
1.200000e+02	1.400000e+02	6.978225e-07	2.155062e-09	2.155062e-09
1.400000e+02	1.600000e+02	4.431383e-07	1.590978e-09	1.590978e-09
1.600000e+02	1.800000e+02	2.878877e-07	1.263930e-09	1.263930e-09
1.800000e+02	2.000000e+02	1.923986e-07	9.818416e-10	9.818416e-10
2.000000e+02	2.200000e+02	1.292195e-07	7.782940e-10	7.782940e-10
2.200000e+02	2.400000e+02	9.061360e-08	6.422141e-10	6.422141e-10
2.400000e+02	2.600000e+02	6.235390e-08	5.240420e-10	5.240420e-10
2.600000e+02	2.800000e+02	4.376083e-08	4.292620e-10	4.292620e-10
2.800000e+02	3.000000e+02	3.019828e-08	3.494499e-10	3.494499e-10
3.000000e+02	3.200000e+02	2.194582e-08	3.170583e-10	3.170583e-10
3.200000e+02	3.400000e+02	1.591902e-08	2.613489e-10	2.613489e-10
3.400000e+02	3.600000e+02	1.112177e-08	2.050290e-10	2.050290e-10
3.600000e+02	3.800000e+02	8.342850e-09	1.877785e-10	1.877785e-10
3.800000e+02	4.000000e+02	6.048535e-09	1.557429e-10	1.557429e-10
4.000000e+02	4.200000e+02	4.184098e-09	1.242179e-10	1.242179e-10
4.200000e+02	4.400000e+02	2.923964e-09	1.031699e-10	1.031699e-10
4.400000e+02	4.600000e+02	2.113262e-09	8.885761e-11	8.885761e-11
4.600000e+02	4.800000e+02	1.527389e-09	8.075695e-11	8.075695e-11
4.800000e+02	5.000000e+02	1.058912e-09	5.977650e-11	5.977650e-11
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Path=WWW-QCD[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ScaledBy=3.26574174270495332e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	7.793620e-06	8.112979e-09	8.112979e-09
4.000000e+01	6.000000e+01	6.090790e-06	7.165618e-09	7.165618e-09
6.000000e+01	8.000000e+01	3.502425e-06	5.347226e-09	5.347226e-09
8.000000e+01	1.000000e+02	1.955083e-06	3.771355e-09	3.771355e-09
1.000000e+02	1.200000e+02	1.148192e-06	2.729920e-09	2.729920e-09
1.200000e+02	1.400000e+02	6.952690e-07	2.017434e-09	2.017434e-09
1.400000e+02	1.600000e+02	4.432967e-07	1.554467e-09	1.554467e-09
1.600000e+02	1.800000e+02	2.881865e-07	1.200490e-09	1.200490e-09
1.800000e+02	2.000000e+02	1.928755e-07	9.630955e-10	9.630955e-10
2.000000e+02	2.200000e+02	1.297145e-07	7.711193e-10	7.711193e-10
2.200000e+02	2.400000e+02	9.100005e-08	6.353664e-10	6.353664e-10
2.400000e+02	2.600000e+02	6.282330e-08	5.197824e-10	5.197824e-10
2.600000e+02	2.800000e+02	4.408660e-08	4.268275e-10	4.268275e-10
2.800000e+02	3.000000e+02	3.049246e-08	3.480671e-10	3.480671e-10
3.000000e+02	3.200000e+02	2.210156e-08	3.197716e-10	3.197716e-10
3.200000e+02	3.400000e+02	1.610443e-08	2.628454e-10	2.628454e-10
3.400000e+02	3.600000e+02	1.123636e-08	2.048110e-10	2.048110e-10
3.600000e+02	3.800000e+02	8.393365e-09	1.870356e-10	1.870356e-10
3.800000e+02	4.000000e+02	6.099440e-09	1.545663e-10	1.545663e-10
4.000000e+02	4.200000e+02	4.248170e-09	1.255282e-10	1.255282e-10
4.200000e+02	4.400000e+02	2.959242e-09	1.034389e-10	1.034389e-10
4.400000e+02	4.600000e+02	2.136375e-09	8.790520e-11	8.790520e-11
4.600000e+02	4.800000e+02	1.535416e-09	7.959997e-11	7.959997e-11
4.800000e+02	5.000000e+02	1.068373e-09	5.961384e-11	5.961384e-11
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Path=WWW-QCD[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ScaledBy=3.26574375327710336e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	8.280150e-06	9.346652e-09	9.346652e-09
4.000000e+01	6.000000e+01	6.470430e-06	7.785928e-09	7.785928e-09
6.000000e+01	8.000000e+01	3.730285e-06	5.794715e-09	5.794715e-09
8.000000e+01	1.000000e+02	2.086261e-06	4.018994e-09	4.018994e-09
1.000000e+02	1.200000e+02	1.232104e-06	2.974894e-09	2.974894e-09
1.200000e+02	1.400000e+02	7.497010e-07	2.212339e-09	2.212339e-09
1.400000e+02	1.600000e+02	4.789806e-07	1.661818e-09	1.661818e-09
1.600000e+02	1.800000e+02	3.118735e-07	1.312126e-09	1.312126e-09
1.800000e+02	2.000000e+02	2.093885e-07	1.028305e-09	1.028305e-09
2.000000e+02	2.200000e+02	1.412166e-07	8.235678e-10	8.235678e-10
2.200000e+02	2.400000e+02	9.905255e-08	6.762503e-10	6.762503e-10
2.400000e+02	2.600000e+02	6.865850e-08	5.531996e-10	5.531996e-10
2.600000e+02	2.800000e+02	4.830084e-08	4.595200e-10	4.595200e-10
2.800000e+02	3.000000e+02	3.357692e-08	3.793255e-10	3.793255e-10
3.000000e+02	3.200000e+02	2.422482e-08	3.380590e-10	3.380590e-10
3.200000e+02	3.400000e+02	1.758608e-08	2.758954e-10	2.758954e-10
3.400000e+02	3.600000e+02	1.246133e-08	2.243742e-10	2.243742e-10
3.600000e+02	3.800000e+02	9.288295e-09	2.051727e-10	2.051727e-10
3.800000e+02	4.000000e+02	6.727120e-09	1.661550e-10	1.661550e-10
4.000000e+02	4.200000e+02	4.610369e-09	1.342659e-10	1.342659e-10
4.200000e+02	4.400000e+02	3.243221e-09	1.110248e-10	1.110248e-10
4.400000e+02	4.600000e+02	2.383237e-09	9.662315e-11	9.662315e-11
4.600000e+02	4.800000e+02	1.691542e-09	8.406200e-11	8.406200e-11
4.800000e+02	5.000000e+02	1.177918e-09	6.399623e-11	6.399623e-11
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[MUR=1__MUF=1__LHAPDF=325100]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[MUR=1__MUF=1__LHAPDF=325100]
Path=WWW-QCD[MUR=1__MUF=1__LHAPDF=325100]
ScaledBy=3.26574180008340926e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	8.194800e-06	8.301867e-09	8.301867e-09
4.000000e+01	6.000000e+01	6.401520e-06	7.343625e-09	7.343625e-09
6.000000e+01	8.000000e+01	3.696785e-06	5.481804e-09	5.481804e-09
8.000000e+01	1.000000e+02	2.076220e-06	3.889400e-09	3.889400e-09
1.000000e+02	1.200000e+02	1.227972e-06	2.843264e-09	2.843264e-09
1.200000e+02	1.400000e+02	7.473135e-07	2.110966e-09	2.110966e-09
1.400000e+02	1.600000e+02	4.792339e-07	1.636951e-09	1.636951e-09
1.600000e+02	1.800000e+02	3.123388e-07	1.262337e-09	1.262337e-09
1.800000e+02	2.000000e+02	2.100004e-07	1.018886e-09	1.018886e-09
2.000000e+02	2.200000e+02	1.417998e-07	8.175479e-10	8.175479e-10
2.200000e+02	2.400000e+02	9.946950e-08	6.723201e-10	6.723201e-10
2.400000e+02	2.600000e+02	6.923735e-08	5.540539e-10	5.540539e-10
2.600000e+02	2.800000e+02	4.869882e-08	4.596666e-10	4.596666e-10
2.800000e+02	3.000000e+02	3.389977e-08	3.793141e-10	3.793141e-10
3.000000e+02	3.200000e+02	2.441597e-08	3.424728e-10	3.424728e-10
3.200000e+02	3.400000e+02	1.779102e-08	2.777189e-10	2.777189e-10
3.400000e+02	3.600000e+02	1.260215e-08	2.251590e-10	2.251590e-10
3.600000e+02	3.800000e+02	9.345925e-09	2.034415e-10	2.034415e-10
3.800000e+02	4.000000e+02	6.787800e-09	1.655784e-10	1.655784e-10
4.000000e+02	4.200000e+02	4.684782e-09	1.360613e-10	1.360613e-10
4.200000e+02	4.400000e+02	3.290044e-09	1.121784e-10	1.121784e-10
4.400000e+02	4.600000e+02	2.417983e-09	9.697996e-11	9.697996e-11
4.600000e+02	4.800000e+02	1.704443e-09	8.346305e-11	8.346305e-11
4.800000e+02	5.000000e+02	1.189445e-09	6.404889e-11	6.404889e-11
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Path=WWW-QCD[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ScaledBy=3.26574189979116835e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	8.098755e-06	1.399269e-08	1.399269e-08
4.000000e+01	6.000000e+01	6.298165e-06	1.287480e-08	1.287480e-08
6.000000e+01	8.000000e+01	3.683580e-06	9.588841e-09	9.588841e-09
8.000000e+01	1.000000e+02	2.061292e-06	7.410170e-09	7.410170e-09
1.000000e+02	1.200000e+02	1.226830e-06	3.676816e-09	3.676816e-09
1.200000e+02	1.400000e+02	7.447595e-07	2.274451e-09	2.274451e-09
1.400000e+02	1.600000e+02	4.785529e-07	1.843994e-09	1.843994e-09
1.600000e+02	1.800000e+02	3.163132e-07	2.821589e-09	2.821589e-09
1.800000e+02	2.000000e+02	2.117040e-07	1.236999e-09	1.236999e-09
2.000000e+02	2.200000e+02	1.423121e-07	1.021818e-09	1.021818e-09
2.200000e+02	2.400000e+02	1.001372e-07	7.058677e-10	7.058677e-10
2.400000e+02	2.600000e+02	7.052795e-08	8.680632e-10	8.680632e-10
2.600000e+02	2.800000e+02	4.922007e-08	4.777612e-10	4.777612e-10
2.800000e+02	3.000000e+02	3.425094e-08	3.868748e-10	3.868748e-10
3.000000e+02	3.200000e+02	2.458421e-08	3.503037e-10	3.503037e-10
3.200000e+02	3.400000e+02	1.801274e-08	2.840903e-10	2.840903e-10
3.400000e+02	3.600000e+02	1.278214e-08	2.311836e-10	2.311836e-10
3.600000e+02	3.800000e+02	9.479120e-09	2.100504e-10	2.100504e-10
3.800000e+02	4.000000e+02	6.870625e-09	1.691128e-10	1.691128e-10
4.000000e+02	4.200000e+02	4.757678e-09	1.395472e-10	1.395472e-10
4.200000e+02	4.400000e+02	3.363496e-09	1.170507e-10	1.170507e-10
4.400000e+02	4.600000e+02	2.505952e-09	1.050808e-10	1.050808e-10
4.600000e+02	4.800000e+02	1.725886e-09	8.459820e-11	8.459820e-11
4.800000e+02	5.000000e+02	1.205712e-09	6.492611e-11	6.492611e-11
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Path=WWW-QCD[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ScaledBy=3.26574243196275732e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	9.296805e-06	1.115408e-08	1.115408e-08
4.000000e+01	6.000000e+01	7.253805e-06	9.826854e-09	9.826854e-09
6.000000e+01	8.000000e+01	4.209744e-06	7.348335e-09	7.348335e-09
8.000000e+01	1.000000e+02	2.375311e-06	5.278676e-09	5.278676e-09
1.000000e+02	1.200000e+02	1.405889e-06	3.822182e-09	3.822182e-09
1.200000e+02	1.400000e+02	8.600975e-07	2.941101e-09	2.941101e-09
1.400000e+02	1.600000e+02	5.523370e-07	2.200711e-09	2.200711e-09
1.600000e+02	1.800000e+02	3.620277e-07	1.697595e-09	1.697595e-09
1.800000e+02	2.000000e+02	2.445509e-07	1.407794e-09	1.407794e-09
2.000000e+02	2.200000e+02	1.644721e-07	1.072711e-09	1.072711e-09
2.200000e+02	2.400000e+02	1.165446e-07	9.119995e-10	9.119995e-10
2.400000e+02	2.600000e+02	8.067680e-08	7.438563e-10	7.438563e-10
2.600000e+02	2.800000e+02	5.674385e-08	6.523850e-10	6.523850e-10
2.800000e+02	3.000000e+02	3.923381e-08	5.044373e-10	5.044373e-10
3.000000e+02	3.200000e+02	2.918027e-08	4.550685e-10	4.550685e-10
3.200000e+02	3.400000e+02	2.120859e-08	3.997713e-10	3.997713e-10
3.400000e+02	3.600000e+02	1.455470e-08	2.958103e-10	2.958103e-10
3.600000e+02	3.800000e+02	1.118473e-08	2.775212e-10	2.775212e-10
3.800000e+02	4.000000e+02	8.203100e-09	2.323366e-10	2.323366e-10
4.000000e+02	4.200000e+02	5.688065e-09	1.818989e-10	1.818989e-10
4.200000e+02	4.400000e+02	4.042760e-09	1.591842e-10	1.591842e-10
4.400000e+02	4.600000e+02	2.843012e-09	1.302192e-10	1.302192e-10
4.600000e+02	4.800000e+02	2.157873e-09	1.315883e-10	1.315883e-10
4.800000e+02	5.000000e+02	1.457630e-09	8.764390e-11	8.764390e-11
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Path=WWW-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ScaledBy=3.26574194331495856e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	9.163030e-06	1.587292e-08	1.587292e-08
4.000000e+01	6.000000e+01	7.125755e-06	1.078043e-08	1.078043e-08
6.000000e+01	8.000000e+01	4.175451e-06	9.669964e-09	9.669964e-09
8.000000e+01	1.000000e+02	2.353820e-06	5.082030e-09	5.082030e-09
1.000000e+02	1.200000e+02	1.400574e-06	3.744846e-09	3.744846e-09
1.200000e+02	1.400000e+02	8.546145e-07	2.730249e-09	2.730249e-09
1.400000e+02	1.600000e+02	5.510650e-07	2.093317e-09	2.093317e-09
1.600000e+02	1.800000e+02	3.664546e-07	4.827445e-09	4.827445e-09
1.800000e+02	2.000000e+02	2.454786e-07	1.458161e-09	1.458161e-09
2.000000e+02	2.200000e+02	1.652026e-07	1.074777e-09	1.074777e-09
2.200000e+02	2.400000e+02	1.167407e-07	8.667446e-10	8.667446e-10
2.400000e+02	2.600000e+02	8.169375e-08	7.253525e-10	7.253525e-10
2.600000e+02	2.800000e+02	5.749865e-08	5.933597e-10	5.933597e-10
2.800000e+02	3.000000e+02	3.985935e-08	4.821981e-10	4.821981e-10
3.000000e+02	3.200000e+02	2.914085e-08	4.449202e-10	4.449202e-10
3.200000e+02	3.400000e+02	2.145178e-08	3.693386e-10	3.693386e-10
3.400000e+02	3.600000e+02	1.484495e-08	2.809725e-10	2.809725e-10
3.600000e+02	3.800000e+02	1.117643e-08	2.664700e-10	2.664700e-10
3.800000e+02	4.000000e+02	8.183770e-09	2.156971e-10	2.156971e-10
4.000000e+02	4.200000e+02	5.775715e-09	1.779157e-10	1.779157e-10
4.200000e+02	4.400000e+02	4.026516e-09	1.495798e-10	1.495798e-10
4.400000e+02	4.600000e+02	2.902717e-09	1.234031e-10	1.234031e-10
4.600000e+02	4.800000e+02	2.108801e-09	1.133155e-10	1.133155e-10
4.800000e+02	5.000000e+02	1.446393e-09	8.324485e-11	8.324485e-11
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Path=WWW-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ScaledBy=3.26574109365746131e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	7.774595e-06	7.897398e-09	7.897398e-09
4.000000e+01	6.000000e+01	6.078615e-06	6.998402e-09	6.998402e-09
6.000000e+01	8.000000e+01	3.489665e-06	5.199853e-09	5.199853e-09
8.000000e+01	1.000000e+02	1.944738e-06	3.659841e-09	3.659841e-09
1.000000e+02	1.200000e+02	1.142009e-06	2.652705e-09	2.652705e-09
1.200000e+02	1.400000e+02	6.901855e-07	1.952555e-09	1.952555e-09
1.400000e+02	1.600000e+02	4.398859e-07	1.503014e-09	1.503014e-09
1.600000e+02	1.800000e+02	2.849857e-07	1.150702e-09	1.150702e-09
1.800000e+02	2.000000e+02	1.907180e-07	9.235294e-10	9.235294e-10
2.000000e+02	2.200000e+02	1.281315e-07	7.369188e-10	7.369188e-10
2.200000e+02	2.400000e+02	8.952210e-08	6.030641e-10	6.030641e-10
2.400000e+02	2.600000e+02	6.203215e-08	4.949834e-10	4.949834e-10
2.600000e+02	2.800000e+02	4.348207e-08	4.092555e-10	4.092555e-10
2.800000e+02	3.000000e+02	3.015522e-08	3.362797e-10	3.362797e-10
3.000000e+02	3.200000e+02	2.165245e-08	3.016268e-10	3.016268e-10
3.200000e+02	3.400000e+02	1.572239e-08	2.445466e-10	2.445466e-10
3.400000e+02	3.600000e+02	1.110146e-08	1.978141e-10	1.978141e-10
3.600000e+02	3.800000e+02	8.207445e-09	1.779631e-10	1.779631e-10
3.800000e+02	4.000000e+02	5.943810e-09	1.447241e-10	1.447241e-10
4.000000e+02	4.200000e+02	4.094031e-09	1.185703e-10	1.185703e-10
4.200000e+02	4.400000e+02	2.869676e-09	9.787081e-11	9.787081e-11
4.400000e+02	4.600000e+02	2.101158e-09	8.411788e-11	8.411788e-11
4.600000e+02	4.800000e+02	1.478021e-09	7.225962e-11	7.225962e-11
4.800000e+02	5.000000e+02	1.029175e-09	5.541579e-11	5.541579e-11
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Path=WWW-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ScaledBy=3.26574066073350756e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	7.755700e-06	7.858427e-09	7.858427e-09
4.000000e+01	6.000000e+01	6.063050e-06	6.959529e-09	6.959529e-09
6.000000e+01	8.000000e+01	3.486287e-06	5.180164e-09	5.180164e-09
8.000000e+01	1.000000e+02	1.947028e-06	3.656403e-09	3.656403e-09
1.000000e+02	1.200000e+02	1.145455e-06	2.658460e-09	2.658460e-09
1.200000e+02	1.400000e+02	6.935625e-07	1.963183e-09	1.963183e-09
1.400000e+02	1.600000e+02	4.427209e-07	1.514962e-09	1.514962e-09
1.600000e+02	1.800000e+02	2.873064e-07	1.162596e-09	1.162596e-09
1.800000e+02	2.000000e+02	1.924550e-07	9.347270e-10	9.347270e-10
2.000000e+02	2.200000e+02	1.294880e-07	7.477242e-10	7.477242e-10
2.200000e+02	2.400000e+02	9.052230e-08	6.122442e-10	6.122442e-10
2.400000e+02	2.600000e+02	6.281625e-08	5.031682e-10	5.031682e-10
2.600000e+02	2.800000e+02	4.404568e-08	4.157344e-10	4.157344e-10
2.800000e+02	3.000000e+02	3.058881e-08	3.423827e-10	3.423827e-10
3.000000e+02	3.200000e+02	2.195689e-08	3.092366e-10	3.092366e-10
3.200000e+02	3.400000e+02	1.596003e-08	2.493613e-10	2.493613e-10
3.400000e+02	3.600000e+02	1.128402e-08	2.015882e-10	2.015882e-10
3.600000e+02	3.800000e+02	8.351005e-09	1.818185e-10	1.818185e-10
3.800000e+02	4.000000e+02	6.047600e-09	1.476077e-10	1.476077e-10
4.000000e+02	4.200000e+02	4.161264e-09	1.205208e-10	1.205208e-10
4.200000e+02	4.400000e+02	2.922126e-09	9.957603e-11	9.957603e-11
4.400000e+02	4.600000e+02	2.139403e-09	8.547542e-11	8.547542e-11
4.600000e+02	4.800000e+02	1.507674e-09	7.371116e-11	7.371116e-11
4.800000e+02	5.000000e+02	1.049825e-09	5.657444e-11	5.657444e-11
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Path=WWW-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ScaledBy=3.26574254719221629e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	8.210410e-06	8.334370e-09	8.334370e-09
4.000000e+01	6.000000e+01	6.414660e-06	7.377164e-09	7.377164e-09
6.000000e+01	8.000000e+01	3.698742e-06	5.497590e-09	5.497590e-09
8.000000e+01	1.000000e+02	2.073005e-06	3.890038e-09	3.890038e-09
1.000000e+02	1.200000e+02	1.223870e-06	2.835225e-09	2.835225e-09
1.200000e+02	1.400000e+02	7.434285e-07	2.098376e-09	2.098376e-09
1.400000e+02	1.600000e+02	4.760007e-07	1.623290e-09	1.623290e-09
1.600000e+02	1.800000e+02	3.096990e-07	1.248923e-09	1.248923e-09
1.800000e+02	2.000000e+02	2.080149e-07	1.006294e-09	1.006294e-09
2.000000e+02	2.200000e+02	1.402445e-07	8.054581e-10	8.054581e-10
2.200000e+02	2.400000e+02	9.831305e-08	6.619719e-10	6.619719e-10
2.400000e+02	2.600000e+02	6.832820e-08	5.448346e-10	5.448346e-10
2.600000e+02	2.800000e+02	4.803894e-08	4.522591e-10	4.522591e-10
2.800000e+02	3.000000e+02	3.339165e-08	3.723776e-10	3.723776e-10
3.000000e+02	3.200000e+02	2.405376e-08	3.339850e-10	3.339850e-10
3.200000e+02	3.400000e+02	1.750688e-08	2.721840e-10	2.721840e-10
3.400000e+02	3.600000e+02	1.238389e-08	2.207753e-10	2.207753e-10
3.600000e+02	3.800000e+02	9.173850e-09	1.989813e-10	1.989813e-10
3.800000e+02	4.000000e+02	6.662045e-09	1.622170e-10	1.622170e-10
4.000000e+02	4.200000e+02	4.601482e-09	1.336496e-10	1.336496e-10
4.200000e+02	4.400000e+02	3.225822e-09	1.101147e-10	1.101147e-10
4.400000e+02	4.600000e+02	2.370338e-09	9.527081e-11	9.527081e-11
4.600000e+02	4.800000e+02	1.667820e-09	8.169809e-11	8.169809e-11
4.800000e+02	5.000000e+02	1.163792e-09	6.264888e-11	6.264888e-11
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=WWW-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=3.26574180008340926e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	8.194800e-06	8.301867e-09	8.301867e-09
4.000000e+01	6.000000e+01	6.401520e-06	7.343625e-09	7.343625e-09
6.000000e+01	8.000000e+01	3.696785e-06	5.481804e-09	5.481804e-09
8.000000e+01	1.000000e+02	2.076220e-06	3.889400e-09	3.889400e-09
1.000000e+02	1.200000e+02	1.227972e-06	2.843264e-09	2.843264e-09
1.200000e+02	1.400000e+02	7.473135e-07	2.110966e-09	2.110966e-09
1.400000e+02	1.600000e+02	4.792339e-07	1.636951e-09	1.636951e-09
1.600000e+02	1.800000e+02	3.123388e-07	1.262337e-09	1.262337e-09
1.800000e+02	2.000000e+02	2.100004e-07	1.018886e-09	1.018886e-09
2.000000e+02	2.200000e+02	1.417998e-07	8.175479e-10	8.175479e-10
2.200000e+02	2.400000e+02	9.946950e-08	6.723201e-10	6.723201e-10
2.400000e+02	2.600000e+02	6.923735e-08	5.540539e-10	5.540539e-10
2.600000e+02	2.800000e+02	4.869882e-08	4.596666e-10	4.596666e-10
2.800000e+02	3.000000e+02	3.389977e-08	3.793141e-10	3.793141e-10
3.000000e+02	3.200000e+02	2.441597e-08	3.424728e-10	3.424728e-10
3.200000e+02	3.400000e+02	1.779102e-08	2.777189e-10	2.777189e-10
3.400000e+02	3.600000e+02	1.260215e-08	2.251590e-10	2.251590e-10
3.600000e+02	3.800000e+02	9.345925e-09	2.034415e-10	2.034415e-10
3.800000e+02	4.000000e+02	6.787800e-09	1.655784e-10	1.655784e-10
4.000000e+02	4.200000e+02	4.684782e-09	1.360613e-10	1.360613e-10
4.200000e+02	4.400000e+02	3.290044e-09	1.121784e-10	1.121784e-10
4.400000e+02	4.600000e+02	2.417983e-09	9.697996e-11	9.697996e-11
4.600000e+02	4.800000e+02	1.704443e-09	8.346305e-11	8.346305e-11
4.800000e+02	5.000000e+02	1.189445e-09	6.404889e-11	6.404889e-11
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Path=WWW-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ScaledBy=3.26574128059214598e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	8.183860e-06	8.274045e-09	8.274045e-09
4.000000e+01	6.000000e+01	6.392035e-06	7.313506e-09	7.313506e-09
6.000000e+01	8.000000e+01	3.698233e-06	5.470519e-09	5.470519e-09
8.000000e+01	1.000000e+02	2.082205e-06	3.894121e-09	3.894121e-09
1.000000e+02	1.200000e+02	1.234145e-06	2.856771e-09	2.856771e-09
1.200000e+02	1.400000e+02	7.527230e-07	2.128635e-09	2.128635e-09
1.400000e+02	1.600000e+02	4.835714e-07	1.655207e-09	1.655207e-09
1.600000e+02	1.800000e+02	3.157986e-07	1.279858e-09	1.279858e-09
1.800000e+02	2.000000e+02	2.125741e-07	1.035190e-09	1.035190e-09
2.000000e+02	2.200000e+02	1.437882e-07	8.329040e-10	8.329040e-10
2.200000e+02	2.400000e+02	1.009448e-07	6.855210e-10	6.855210e-10
2.400000e+02	2.600000e+02	7.038625e-08	5.657676e-10	5.657676e-10
2.600000e+02	2.800000e+02	4.953337e-08	4.692273e-10	4.692273e-10
2.800000e+02	3.000000e+02	3.453541e-08	3.881189e-10	3.881189e-10
3.000000e+02	3.200000e+02	2.487053e-08	3.530042e-10	3.530042e-10
3.200000e+02	3.400000e+02	1.814504e-08	2.846478e-10	2.846478e-10
3.400000e+02	3.600000e+02	1.287198e-08	2.306812e-10	2.306812e-10
3.600000e+02	3.800000e+02	9.557835e-09	2.090331e-10	2.090331e-10
3.800000e+02	4.000000e+02	6.942510e-09	1.698295e-10	1.698295e-10
4.000000e+02	4.200000e+02	4.787562e-09	1.391254e-10	1.391254e-10
4.200000e+02	4.400000e+02	3.368862e-09	1.148270e-10	1.148270e-10
4.400000e+02	4.600000e+02	2.476444e-09	9.916553e-11	9.916553e-11
4.600000e+02	4.800000e+02	1.748963e-09	8.566192e-11	8.566192e-11
4.800000e+02	5.000000e+02	1.220824e-09	6.581763e-11	6.581763e-11
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Path=WWW-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ScaledBy=3.26573993128086657e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	9.212310e-06	9.273263e-09	9.273263e-09
4.000000e+01	6.000000e+01	7.193755e-06	8.199622e-09	8.199622e-09
6.000000e+01	8.000000e+01	4.169865e-06	6.136302e-09	6.136302e-09
8.000000e+01	1.000000e+02	2.352461e-06	4.374022e-09	4.374022e-09
1.000000e+02	1.200000e+02	1.396915e-06	3.210519e-09	3.210519e-09
1.200000e+02	1.400000e+02	8.535545e-07	2.393574e-09	2.393574e-09
1.400000e+02	1.600000e+02	5.492145e-07	1.862656e-09	1.862656e-09
1.600000e+02	1.800000e+02	3.591427e-07	1.442606e-09	1.442606e-09
1.800000e+02	2.000000e+02	2.421524e-07	1.167818e-09	1.167818e-09
2.000000e+02	2.200000e+02	1.639578e-07	9.391507e-10	9.391507e-10
2.200000e+02	2.400000e+02	1.153341e-07	7.756214e-10	7.756214e-10
2.400000e+02	2.600000e+02	8.045640e-08	6.406247e-10	6.406247e-10
2.600000e+02	2.800000e+02	5.674190e-08	5.340911e-10	5.340911e-10
2.800000e+02	3.000000e+02	3.955936e-08	4.411606e-10	4.411606e-10
3.000000e+02	3.200000e+02	2.858773e-08	3.964544e-10	3.964544e-10
3.200000e+02	3.400000e+02	2.085989e-08	3.241942e-10	3.241942e-10
3.400000e+02	3.600000e+02	1.479020e-08	2.638546e-10	2.638546e-10
3.600000e+02	3.800000e+02	1.098109e-08	2.383453e-10	2.383453e-10
3.800000e+02	4.000000e+02	8.000390e-09	1.948678e-10	1.948678e-10
4.000000e+02	4.200000e+02	5.538915e-09	1.613195e-10	1.613195e-10
4.200000e+02	4.400000e+02	3.885102e-09	1.325788e-10	1.325788e-10
4.400000e+02	4.600000e+02	2.866066e-09	1.155069e-10	1.155069e-10
4.600000e+02	4.800000e+02	2.018307e-09	9.894025e-11	9.894025e-11
4.800000e+02	5.000000e+02	1.412452e-09	7.607225e-11	7.607225e-11
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Path=WWW-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ScaledBy=3.26574193043262709e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	9.203950e-06	9.244880e-09	9.244880e-09
4.000000e+01	6.000000e+01	7.185875e-06	8.167994e-09	8.167994e-09
6.000000e+01	8.000000e+01	4.173112e-06	6.124686e-09	6.124686e-09
8.000000e+01	1.000000e+02	2.360215e-06	4.379679e-09	4.379679e-09
1.000000e+02	1.200000e+02	1.404596e-06	3.225738e-09	3.225738e-09
1.200000e+02	1.400000e+02	8.602090e-07	2.413476e-09	2.413476e-09
1.400000e+02	1.600000e+02	5.545450e-07	1.883247e-09	1.883247e-09
1.600000e+02	1.800000e+02	3.633949e-07	1.462591e-09	1.462591e-09
1.800000e+02	2.000000e+02	2.453381e-07	1.186510e-09	1.186510e-09
2.000000e+02	2.200000e+02	1.664241e-07	9.567667e-10	9.567667e-10
2.200000e+02	2.400000e+02	1.171825e-07	7.910144e-10	7.910144e-10
2.400000e+02	2.600000e+02	8.189615e-08	6.543162e-10	6.543162e-10
2.600000e+02	2.800000e+02	5.779870e-08	5.455039e-10	5.455039e-10
2.800000e+02	3.000000e+02	4.036314e-08	4.516163e-10	4.516163e-10
3.000000e+02	3.200000e+02	2.917259e-08	4.085675e-10	4.085675e-10
3.200000e+02	3.400000e+02	2.131656e-08	3.325520e-10	3.325520e-10
3.400000e+02	3.600000e+02	1.513734e-08	2.706121e-10	2.706121e-10
3.600000e+02	3.800000e+02	1.125367e-08	2.451231e-10	2.451231e-10
3.800000e+02	4.000000e+02	8.201730e-09	2.000853e-10	2.000853e-10
4.000000e+02	4.200000e+02	5.675970e-09	1.653497e-10	1.653497e-10
4.200000e+02	4.400000e+02	3.988493e-09	1.359654e-10	1.359654e-10
4.400000e+02	4.600000e+02	2.944096e-09	1.184267e-10	1.184267e-10
4.600000e+02	4.800000e+02	2.077092e-09	1.017727e-10	1.017727e-10
4.800000e+02	5.000000e+02	1.454045e-09	7.833111e-11	7.833111e-11
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=WWW-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ScaledBy=3.26574061994328354e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	7.956800e-06	8.081143e-09	8.081143e-09
4.000000e+01	6.000000e+01	6.203180e-06	7.136128e-09	7.136128e-09
6.000000e+01	8.000000e+01	3.551000e-06	5.303473e-09	5.303473e-09
8.000000e+01	1.000000e+02	1.973544e-06	3.739445e-09	3.739445e-09
1.000000e+02	1.200000e+02	1.155160e-06	2.718735e-09	2.718735e-09
1.200000e+02	1.400000e+02	6.955255e-07	2.005846e-09	2.005846e-09
1.400000e+02	1.600000e+02	4.413899e-07	1.544219e-09	1.544219e-09
1.600000e+02	1.800000e+02	2.847432e-07	1.183201e-09	1.183201e-09
1.800000e+02	2.000000e+02	1.894665e-07	9.465913e-10	9.465913e-10
2.000000e+02	2.200000e+02	1.265151e-07	7.528067e-10	7.528067e-10
2.200000e+02	2.400000e+02	8.784820e-08	6.115818e-10	6.115818e-10
2.400000e+02	2.600000e+02	6.056855e-08	5.004663e-10	5.004663e-10
2.600000e+02	2.800000e+02	4.208656e-08	4.092350e-10	4.092350e-10
2.800000e+02	3.000000e+02	2.907226e-08	3.360513e-10	3.360513e-10
3.000000e+02	3.200000e+02	2.069509e-08	3.048781e-10	3.048781e-10
3.200000e+02	3.400000e+02	1.497921e-08	2.421089e-10	2.421089e-10
3.400000e+02	3.600000e+02	1.053641e-08	1.939588e-10	1.939588e-10
3.600000e+02	3.800000e+02	7.770645e-09	1.749759e-10	1.749759e-10
3.800000e+02	4.000000e+02	5.588260e-09	1.407345e-10	1.407345e-10
4.000000e+02	4.200000e+02	3.801364e-09	1.127740e-10	1.127740e-10
4.200000e+02	4.400000e+02	2.660992e-09	9.279883e-11	9.279883e-11
4.400000e+02	4.600000e+02	1.922128e-09	7.839515e-11	7.839515e-11
4.600000e+02	4.800000e+02	1.350642e-09	6.814048e-11	6.814048e-11
4.800000e+02	5.000000e+02	9.375525e-10	5.177475e-11	5.177475e-11
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=WWW-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ScaledBy=3.26574053365341349e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	7.981450e-06	9.383288e-09	9.383288e-09
4.000000e+01	6.000000e+01	6.222035e-06	7.442562e-09	7.442562e-09
6.000000e+01	8.000000e+01	3.564788e-06	7.108882e-09	7.108882e-09
8.000000e+01	1.000000e+02	1.979615e-06	3.750306e-09	3.750306e-09
1.000000e+02	1.200000e+02	1.159397e-06	2.726267e-09	2.726267e-09
1.200000e+02	1.400000e+02	6.987570e-07	2.018452e-09	2.018452e-09
1.400000e+02	1.600000e+02	4.437877e-07	1.549750e-09	1.549750e-09
1.600000e+02	1.800000e+02	2.873008e-07	1.427679e-09	1.427679e-09
1.800000e+02	2.000000e+02	1.909099e-07	9.510896e-10	9.510896e-10
2.000000e+02	2.200000e+02	1.276531e-07	7.570173e-10	7.570173e-10
2.200000e+02	2.400000e+02	8.876205e-08	6.158171e-10	6.158171e-10
2.400000e+02	2.600000e+02	6.128265e-08	5.043345e-10	5.043345e-10
2.600000e+02	2.800000e+02	4.265296e-08	4.129210e-10	4.129210e-10
2.800000e+02	3.000000e+02	2.950641e-08	3.393669e-10	3.393669e-10
3.000000e+02	3.200000e+02	2.104149e-08	3.078877e-10	3.078877e-10
3.200000e+02	3.400000e+02	1.524995e-08	2.450674e-10	2.450674e-10
3.400000e+02	3.600000e+02	1.074241e-08	1.966686e-10	1.966686e-10
3.600000e+02	3.800000e+02	7.933200e-09	1.775465e-10	1.775465e-10
3.800000e+02	4.000000e+02	5.715190e-09	1.430390e-10	1.430390e-10
4.000000e+02	4.200000e+02	3.897572e-09	1.150005e-10	1.150005e-10
4.200000e+02	4.400000e+02	2.731818e-09	9.472501e-11	9.472501e-11
4.400000e+02	4.600000e+02	1.980527e-09	8.033282e-11	8.033282e-11
4.600000e+02	4.800000e+02	1.394099e-09	6.984753e-11	6.984753e-11
4.800000e+02	5.000000e+02	9.683370e-10	5.309762e-11	5.309762e-11
# END HISTO1D


# BEGIN HISTO1D /WWW-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
ErrorBars=1
LineColor=red!70!black
LineStyle=solid
Name=WWW-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
Path=WWW-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
ScaledBy=3.26574178115002569e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	8.009630e-06	8.127670e-09	8.127670e-09
4.000000e+01	6.000000e+01	6.246660e-06	7.178978e-09	7.178978e-09
6.000000e+01	8.000000e+01	3.582769e-06	5.340070e-09	5.340070e-09
8.000000e+01	1.000000e+02	1.995626e-06	3.770440e-09	3.770440e-09
1.000000e+02	1.200000e+02	1.170626e-06	2.744395e-09	2.744395e-09
1.200000e+02	1.400000e+02	7.063770e-07	2.027478e-09	2.027478e-09
1.400000e+02	1.600000e+02	4.492342e-07	1.563170e-09	1.563170e-09
1.600000e+02	1.800000e+02	2.904472e-07	1.200139e-09	1.200139e-09
1.800000e+02	2.000000e+02	1.936739e-07	9.615088e-10	9.615088e-10
2.000000e+02	2.200000e+02	1.296339e-07	7.659360e-10	7.659360e-10
2.200000e+02	2.400000e+02	9.020375e-08	6.241188e-10	6.241188e-10
2.400000e+02	2.600000e+02	6.232745e-08	5.116092e-10	5.116092e-10
2.600000e+02	2.800000e+02	4.344225e-08	4.199435e-10	4.199435e-10
2.800000e+02	3.000000e+02	3.004861e-08	3.449897e-10	3.449897e-10
3.000000e+02	3.200000e+02	2.144351e-08	3.126030e-10	3.126030e-10
3.200000e+02	3.400000e+02	1.554858e-08	2.496894e-10	2.496894e-10
3.400000e+02	3.600000e+02	1.095284e-08	2.003230e-10	2.003230e-10
3.600000e+02	3.800000e+02	8.087130e-09	1.809579e-10	1.809579e-10
3.800000e+02	4.000000e+02	5.821095e-09	1.453731e-10	1.453731e-10
4.000000e+02	4.200000e+02	3.977086e-09	1.175060e-10	1.175060e-10
4.200000e+02	4.400000e+02	2.789144e-09	9.690604e-11	9.690604e-11
4.400000e+02	4.600000e+02	2.021125e-09	8.204426e-11	8.204426e-11
4.600000e+02	4.800000e+02	1.421099e-09	7.103091e-11	7.103091e-11
4.800000e+02	5.000000e+02	9.875170e-10	5.421427e-11	5.421427e-11
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Path=WWW-QCDEW[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ScaledBy=3.26574186406980425e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	7.879365e-06	9.406333e-09	9.406333e-09
4.000000e+01	6.000000e+01	6.158830e-06	7.719168e-09	7.719168e-09
6.000000e+01	8.000000e+01	3.534532e-06	5.698824e-09	5.698824e-09
8.000000e+01	1.000000e+02	1.964987e-06	3.952109e-09	3.952109e-09
1.000000e+02	1.200000e+02	1.152327e-06	2.880182e-09	2.880182e-09
1.200000e+02	1.400000e+02	6.978225e-07	2.155062e-09	2.155062e-09
1.400000e+02	1.600000e+02	4.431383e-07	1.590978e-09	1.590978e-09
1.600000e+02	1.800000e+02	2.878877e-07	1.263930e-09	1.263930e-09
1.800000e+02	2.000000e+02	1.923986e-07	9.818416e-10	9.818416e-10
2.000000e+02	2.200000e+02	1.292195e-07	7.782940e-10	7.782940e-10
2.200000e+02	2.400000e+02	9.061360e-08	6.422141e-10	6.422141e-10
2.400000e+02	2.600000e+02	6.235390e-08	5.240420e-10	5.240420e-10
2.600000e+02	2.800000e+02	4.376083e-08	4.292620e-10	4.292620e-10
2.800000e+02	3.000000e+02	3.019828e-08	3.494499e-10	3.494499e-10
3.000000e+02	3.200000e+02	2.194582e-08	3.170583e-10	3.170583e-10
3.200000e+02	3.400000e+02	1.591902e-08	2.613489e-10	2.613489e-10
3.400000e+02	3.600000e+02	1.112177e-08	2.050290e-10	2.050290e-10
3.600000e+02	3.800000e+02	8.342850e-09	1.877785e-10	1.877785e-10
3.800000e+02	4.000000e+02	6.048535e-09	1.557429e-10	1.557429e-10
4.000000e+02	4.200000e+02	4.184098e-09	1.242179e-10	1.242179e-10
4.200000e+02	4.400000e+02	2.923964e-09	1.031699e-10	1.031699e-10
4.400000e+02	4.600000e+02	2.113262e-09	8.885761e-11	8.885761e-11
4.600000e+02	4.800000e+02	1.527389e-09	8.075695e-11	8.075695e-11
4.800000e+02	5.000000e+02	1.058912e-09	5.977650e-11	5.977650e-11
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Path=WWW-QCDEW[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ScaledBy=3.26574174270495332e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	7.793620e-06	8.112979e-09	8.112979e-09
4.000000e+01	6.000000e+01	6.090790e-06	7.165618e-09	7.165618e-09
6.000000e+01	8.000000e+01	3.502425e-06	5.347226e-09	5.347226e-09
8.000000e+01	1.000000e+02	1.955083e-06	3.771355e-09	3.771355e-09
1.000000e+02	1.200000e+02	1.148192e-06	2.729920e-09	2.729920e-09
1.200000e+02	1.400000e+02	6.952690e-07	2.017434e-09	2.017434e-09
1.400000e+02	1.600000e+02	4.432967e-07	1.554467e-09	1.554467e-09
1.600000e+02	1.800000e+02	2.881865e-07	1.200490e-09	1.200490e-09
1.800000e+02	2.000000e+02	1.928755e-07	9.630955e-10	9.630955e-10
2.000000e+02	2.200000e+02	1.297145e-07	7.711193e-10	7.711193e-10
2.200000e+02	2.400000e+02	9.100005e-08	6.353664e-10	6.353664e-10
2.400000e+02	2.600000e+02	6.282330e-08	5.197824e-10	5.197824e-10
2.600000e+02	2.800000e+02	4.408660e-08	4.268275e-10	4.268275e-10
2.800000e+02	3.000000e+02	3.049246e-08	3.480671e-10	3.480671e-10
3.000000e+02	3.200000e+02	2.210156e-08	3.197716e-10	3.197716e-10
3.200000e+02	3.400000e+02	1.610443e-08	2.628454e-10	2.628454e-10
3.400000e+02	3.600000e+02	1.123636e-08	2.048110e-10	2.048110e-10
3.600000e+02	3.800000e+02	8.393365e-09	1.870356e-10	1.870356e-10
3.800000e+02	4.000000e+02	6.099440e-09	1.545663e-10	1.545663e-10
4.000000e+02	4.200000e+02	4.248170e-09	1.255282e-10	1.255282e-10
4.200000e+02	4.400000e+02	2.959242e-09	1.034389e-10	1.034389e-10
4.400000e+02	4.600000e+02	2.136375e-09	8.790520e-11	8.790520e-11
4.600000e+02	4.800000e+02	1.535416e-09	7.959997e-11	7.959997e-11
4.800000e+02	5.000000e+02	1.068373e-09	5.961384e-11	5.961384e-11
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Path=WWW-QCDEW[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ScaledBy=3.26574375327710336e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	8.280150e-06	9.346652e-09	9.346652e-09
4.000000e+01	6.000000e+01	6.470430e-06	7.785928e-09	7.785928e-09
6.000000e+01	8.000000e+01	3.730285e-06	5.794715e-09	5.794715e-09
8.000000e+01	1.000000e+02	2.086261e-06	4.018994e-09	4.018994e-09
1.000000e+02	1.200000e+02	1.232104e-06	2.974894e-09	2.974894e-09
1.200000e+02	1.400000e+02	7.497010e-07	2.212339e-09	2.212339e-09
1.400000e+02	1.600000e+02	4.789806e-07	1.661818e-09	1.661818e-09
1.600000e+02	1.800000e+02	3.118735e-07	1.312126e-09	1.312126e-09
1.800000e+02	2.000000e+02	2.093885e-07	1.028305e-09	1.028305e-09
2.000000e+02	2.200000e+02	1.412166e-07	8.235678e-10	8.235678e-10
2.200000e+02	2.400000e+02	9.905255e-08	6.762503e-10	6.762503e-10
2.400000e+02	2.600000e+02	6.865850e-08	5.531996e-10	5.531996e-10
2.600000e+02	2.800000e+02	4.830084e-08	4.595200e-10	4.595200e-10
2.800000e+02	3.000000e+02	3.357692e-08	3.793255e-10	3.793255e-10
3.000000e+02	3.200000e+02	2.422482e-08	3.380590e-10	3.380590e-10
3.200000e+02	3.400000e+02	1.758608e-08	2.758954e-10	2.758954e-10
3.400000e+02	3.600000e+02	1.246133e-08	2.243742e-10	2.243742e-10
3.600000e+02	3.800000e+02	9.288295e-09	2.051727e-10	2.051727e-10
3.800000e+02	4.000000e+02	6.727120e-09	1.661550e-10	1.661550e-10
4.000000e+02	4.200000e+02	4.610369e-09	1.342659e-10	1.342659e-10
4.200000e+02	4.400000e+02	3.243221e-09	1.110248e-10	1.110248e-10
4.400000e+02	4.600000e+02	2.383237e-09	9.662315e-11	9.662315e-11
4.600000e+02	4.800000e+02	1.691542e-09	8.406200e-11	8.406200e-11
4.800000e+02	5.000000e+02	1.177918e-09	6.399623e-11	6.399623e-11
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
Path=WWW-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
ScaledBy=3.26574180008340926e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	8.194800e-06	8.301867e-09	8.301867e-09
4.000000e+01	6.000000e+01	6.401520e-06	7.343625e-09	7.343625e-09
6.000000e+01	8.000000e+01	3.696785e-06	5.481804e-09	5.481804e-09
8.000000e+01	1.000000e+02	2.076220e-06	3.889400e-09	3.889400e-09
1.000000e+02	1.200000e+02	1.227972e-06	2.843264e-09	2.843264e-09
1.200000e+02	1.400000e+02	7.473135e-07	2.110966e-09	2.110966e-09
1.400000e+02	1.600000e+02	4.792339e-07	1.636951e-09	1.636951e-09
1.600000e+02	1.800000e+02	3.123388e-07	1.262337e-09	1.262337e-09
1.800000e+02	2.000000e+02	2.100004e-07	1.018886e-09	1.018886e-09
2.000000e+02	2.200000e+02	1.417998e-07	8.175479e-10	8.175479e-10
2.200000e+02	2.400000e+02	9.946950e-08	6.723201e-10	6.723201e-10
2.400000e+02	2.600000e+02	6.923735e-08	5.540539e-10	5.540539e-10
2.600000e+02	2.800000e+02	4.869882e-08	4.596666e-10	4.596666e-10
2.800000e+02	3.000000e+02	3.389977e-08	3.793141e-10	3.793141e-10
3.000000e+02	3.200000e+02	2.441597e-08	3.424728e-10	3.424728e-10
3.200000e+02	3.400000e+02	1.779102e-08	2.777189e-10	2.777189e-10
3.400000e+02	3.600000e+02	1.260215e-08	2.251590e-10	2.251590e-10
3.600000e+02	3.800000e+02	9.345925e-09	2.034415e-10	2.034415e-10
3.800000e+02	4.000000e+02	6.787800e-09	1.655784e-10	1.655784e-10
4.000000e+02	4.200000e+02	4.684782e-09	1.360613e-10	1.360613e-10
4.200000e+02	4.400000e+02	3.290044e-09	1.121784e-10	1.121784e-10
4.400000e+02	4.600000e+02	2.417983e-09	9.697996e-11	9.697996e-11
4.600000e+02	4.800000e+02	1.704443e-09	8.346305e-11	8.346305e-11
4.800000e+02	5.000000e+02	1.189445e-09	6.404889e-11	6.404889e-11
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Path=WWW-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ScaledBy=3.26574189979116835e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	8.098755e-06	1.399269e-08	1.399269e-08
4.000000e+01	6.000000e+01	6.298165e-06	1.287480e-08	1.287480e-08
6.000000e+01	8.000000e+01	3.683580e-06	9.588841e-09	9.588841e-09
8.000000e+01	1.000000e+02	2.061292e-06	7.410170e-09	7.410170e-09
1.000000e+02	1.200000e+02	1.226830e-06	3.676816e-09	3.676816e-09
1.200000e+02	1.400000e+02	7.447595e-07	2.274451e-09	2.274451e-09
1.400000e+02	1.600000e+02	4.785529e-07	1.843994e-09	1.843994e-09
1.600000e+02	1.800000e+02	3.163132e-07	2.821589e-09	2.821589e-09
1.800000e+02	2.000000e+02	2.117040e-07	1.236999e-09	1.236999e-09
2.000000e+02	2.200000e+02	1.423121e-07	1.021818e-09	1.021818e-09
2.200000e+02	2.400000e+02	1.001372e-07	7.058677e-10	7.058677e-10
2.400000e+02	2.600000e+02	7.052795e-08	8.680632e-10	8.680632e-10
2.600000e+02	2.800000e+02	4.922007e-08	4.777612e-10	4.777612e-10
2.800000e+02	3.000000e+02	3.425094e-08	3.868748e-10	3.868748e-10
3.000000e+02	3.200000e+02	2.458421e-08	3.503037e-10	3.503037e-10
3.200000e+02	3.400000e+02	1.801274e-08	2.840903e-10	2.840903e-10
3.400000e+02	3.600000e+02	1.278214e-08	2.311836e-10	2.311836e-10
3.600000e+02	3.800000e+02	9.479120e-09	2.100504e-10	2.100504e-10
3.800000e+02	4.000000e+02	6.870625e-09	1.691128e-10	1.691128e-10
4.000000e+02	4.200000e+02	4.757678e-09	1.395472e-10	1.395472e-10
4.200000e+02	4.400000e+02	3.363496e-09	1.170507e-10	1.170507e-10
4.400000e+02	4.600000e+02	2.505952e-09	1.050808e-10	1.050808e-10
4.600000e+02	4.800000e+02	1.725886e-09	8.459820e-11	8.459820e-11
4.800000e+02	5.000000e+02	1.205712e-09	6.492611e-11	6.492611e-11
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Path=WWW-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ScaledBy=3.26574243196275732e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	9.296805e-06	1.115408e-08	1.115408e-08
4.000000e+01	6.000000e+01	7.253805e-06	9.826854e-09	9.826854e-09
6.000000e+01	8.000000e+01	4.209744e-06	7.348335e-09	7.348335e-09
8.000000e+01	1.000000e+02	2.375311e-06	5.278676e-09	5.278676e-09
1.000000e+02	1.200000e+02	1.405889e-06	3.822182e-09	3.822182e-09
1.200000e+02	1.400000e+02	8.600975e-07	2.941101e-09	2.941101e-09
1.400000e+02	1.600000e+02	5.523370e-07	2.200711e-09	2.200711e-09
1.600000e+02	1.800000e+02	3.620277e-07	1.697595e-09	1.697595e-09
1.800000e+02	2.000000e+02	2.445509e-07	1.407794e-09	1.407794e-09
2.000000e+02	2.200000e+02	1.644721e-07	1.072711e-09	1.072711e-09
2.200000e+02	2.400000e+02	1.165446e-07	9.119995e-10	9.119995e-10
2.400000e+02	2.600000e+02	8.067680e-08	7.438563e-10	7.438563e-10
2.600000e+02	2.800000e+02	5.674385e-08	6.523850e-10	6.523850e-10
2.800000e+02	3.000000e+02	3.923381e-08	5.044373e-10	5.044373e-10
3.000000e+02	3.200000e+02	2.918027e-08	4.550685e-10	4.550685e-10
3.200000e+02	3.400000e+02	2.120859e-08	3.997713e-10	3.997713e-10
3.400000e+02	3.600000e+02	1.455470e-08	2.958103e-10	2.958103e-10
3.600000e+02	3.800000e+02	1.118473e-08	2.775212e-10	2.775212e-10
3.800000e+02	4.000000e+02	8.203100e-09	2.323366e-10	2.323366e-10
4.000000e+02	4.200000e+02	5.688065e-09	1.818989e-10	1.818989e-10
4.200000e+02	4.400000e+02	4.042760e-09	1.591842e-10	1.591842e-10
4.400000e+02	4.600000e+02	2.843012e-09	1.302192e-10	1.302192e-10
4.600000e+02	4.800000e+02	2.157873e-09	1.315883e-10	1.315883e-10
4.800000e+02	5.000000e+02	1.457630e-09	8.764390e-11	8.764390e-11
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Path=WWW-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ScaledBy=3.26574194331495856e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	9.163030e-06	1.587292e-08	1.587292e-08
4.000000e+01	6.000000e+01	7.125755e-06	1.078043e-08	1.078043e-08
6.000000e+01	8.000000e+01	4.175451e-06	9.669964e-09	9.669964e-09
8.000000e+01	1.000000e+02	2.353820e-06	5.082030e-09	5.082030e-09
1.000000e+02	1.200000e+02	1.400574e-06	3.744846e-09	3.744846e-09
1.200000e+02	1.400000e+02	8.546145e-07	2.730249e-09	2.730249e-09
1.400000e+02	1.600000e+02	5.510650e-07	2.093317e-09	2.093317e-09
1.600000e+02	1.800000e+02	3.664546e-07	4.827445e-09	4.827445e-09
1.800000e+02	2.000000e+02	2.454786e-07	1.458161e-09	1.458161e-09
2.000000e+02	2.200000e+02	1.652026e-07	1.074777e-09	1.074777e-09
2.200000e+02	2.400000e+02	1.167407e-07	8.667446e-10	8.667446e-10
2.400000e+02	2.600000e+02	8.169375e-08	7.253525e-10	7.253525e-10
2.600000e+02	2.800000e+02	5.749865e-08	5.933597e-10	5.933597e-10
2.800000e+02	3.000000e+02	3.985935e-08	4.821981e-10	4.821981e-10
3.000000e+02	3.200000e+02	2.914085e-08	4.449202e-10	4.449202e-10
3.200000e+02	3.400000e+02	2.145178e-08	3.693386e-10	3.693386e-10
3.400000e+02	3.600000e+02	1.484495e-08	2.809725e-10	2.809725e-10
3.600000e+02	3.800000e+02	1.117643e-08	2.664700e-10	2.664700e-10
3.800000e+02	4.000000e+02	8.183770e-09	2.156971e-10	2.156971e-10
4.000000e+02	4.200000e+02	5.775715e-09	1.779157e-10	1.779157e-10
4.200000e+02	4.400000e+02	4.026516e-09	1.495798e-10	1.495798e-10
4.400000e+02	4.600000e+02	2.902717e-09	1.234031e-10	1.234031e-10
4.600000e+02	4.800000e+02	2.108801e-09	1.133155e-10	1.133155e-10
4.800000e+02	5.000000e+02	1.446393e-09	8.324485e-11	8.324485e-11
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Path=WWW-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ScaledBy=3.26574109365746131e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	7.774595e-06	7.897398e-09	7.897398e-09
4.000000e+01	6.000000e+01	6.078615e-06	6.998402e-09	6.998402e-09
6.000000e+01	8.000000e+01	3.489665e-06	5.199853e-09	5.199853e-09
8.000000e+01	1.000000e+02	1.944738e-06	3.659841e-09	3.659841e-09
1.000000e+02	1.200000e+02	1.142009e-06	2.652705e-09	2.652705e-09
1.200000e+02	1.400000e+02	6.901855e-07	1.952555e-09	1.952555e-09
1.400000e+02	1.600000e+02	4.398859e-07	1.503014e-09	1.503014e-09
1.600000e+02	1.800000e+02	2.849857e-07	1.150702e-09	1.150702e-09
1.800000e+02	2.000000e+02	1.907180e-07	9.235294e-10	9.235294e-10
2.000000e+02	2.200000e+02	1.281315e-07	7.369188e-10	7.369188e-10
2.200000e+02	2.400000e+02	8.952210e-08	6.030641e-10	6.030641e-10
2.400000e+02	2.600000e+02	6.203215e-08	4.949834e-10	4.949834e-10
2.600000e+02	2.800000e+02	4.348207e-08	4.092555e-10	4.092555e-10
2.800000e+02	3.000000e+02	3.015522e-08	3.362797e-10	3.362797e-10
3.000000e+02	3.200000e+02	2.165245e-08	3.016268e-10	3.016268e-10
3.200000e+02	3.400000e+02	1.572239e-08	2.445466e-10	2.445466e-10
3.400000e+02	3.600000e+02	1.110146e-08	1.978141e-10	1.978141e-10
3.600000e+02	3.800000e+02	8.207445e-09	1.779631e-10	1.779631e-10
3.800000e+02	4.000000e+02	5.943810e-09	1.447241e-10	1.447241e-10
4.000000e+02	4.200000e+02	4.094031e-09	1.185703e-10	1.185703e-10
4.200000e+02	4.400000e+02	2.869676e-09	9.787081e-11	9.787081e-11
4.400000e+02	4.600000e+02	2.101158e-09	8.411788e-11	8.411788e-11
4.600000e+02	4.800000e+02	1.478021e-09	7.225962e-11	7.225962e-11
4.800000e+02	5.000000e+02	1.029175e-09	5.541579e-11	5.541579e-11
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Path=WWW-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ScaledBy=3.26574066073350756e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	7.755700e-06	7.858427e-09	7.858427e-09
4.000000e+01	6.000000e+01	6.063050e-06	6.959529e-09	6.959529e-09
6.000000e+01	8.000000e+01	3.486287e-06	5.180164e-09	5.180164e-09
8.000000e+01	1.000000e+02	1.947028e-06	3.656403e-09	3.656403e-09
1.000000e+02	1.200000e+02	1.145455e-06	2.658460e-09	2.658460e-09
1.200000e+02	1.400000e+02	6.935625e-07	1.963183e-09	1.963183e-09
1.400000e+02	1.600000e+02	4.427209e-07	1.514962e-09	1.514962e-09
1.600000e+02	1.800000e+02	2.873064e-07	1.162596e-09	1.162596e-09
1.800000e+02	2.000000e+02	1.924550e-07	9.347270e-10	9.347270e-10
2.000000e+02	2.200000e+02	1.294880e-07	7.477242e-10	7.477242e-10
2.200000e+02	2.400000e+02	9.052230e-08	6.122442e-10	6.122442e-10
2.400000e+02	2.600000e+02	6.281625e-08	5.031682e-10	5.031682e-10
2.600000e+02	2.800000e+02	4.404568e-08	4.157344e-10	4.157344e-10
2.800000e+02	3.000000e+02	3.058881e-08	3.423827e-10	3.423827e-10
3.000000e+02	3.200000e+02	2.195689e-08	3.092366e-10	3.092366e-10
3.200000e+02	3.400000e+02	1.596003e-08	2.493613e-10	2.493613e-10
3.400000e+02	3.600000e+02	1.128402e-08	2.015882e-10	2.015882e-10
3.600000e+02	3.800000e+02	8.351005e-09	1.818185e-10	1.818185e-10
3.800000e+02	4.000000e+02	6.047600e-09	1.476077e-10	1.476077e-10
4.000000e+02	4.200000e+02	4.161264e-09	1.205208e-10	1.205208e-10
4.200000e+02	4.400000e+02	2.922126e-09	9.957603e-11	9.957603e-11
4.400000e+02	4.600000e+02	2.139403e-09	8.547542e-11	8.547542e-11
4.600000e+02	4.800000e+02	1.507674e-09	7.371116e-11	7.371116e-11
4.800000e+02	5.000000e+02	1.049825e-09	5.657444e-11	5.657444e-11
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Path=WWW-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ScaledBy=3.26574254719221629e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	8.210410e-06	8.334370e-09	8.334370e-09
4.000000e+01	6.000000e+01	6.414660e-06	7.377164e-09	7.377164e-09
6.000000e+01	8.000000e+01	3.698742e-06	5.497590e-09	5.497590e-09
8.000000e+01	1.000000e+02	2.073005e-06	3.890038e-09	3.890038e-09
1.000000e+02	1.200000e+02	1.223870e-06	2.835225e-09	2.835225e-09
1.200000e+02	1.400000e+02	7.434285e-07	2.098376e-09	2.098376e-09
1.400000e+02	1.600000e+02	4.760007e-07	1.623290e-09	1.623290e-09
1.600000e+02	1.800000e+02	3.096990e-07	1.248923e-09	1.248923e-09
1.800000e+02	2.000000e+02	2.080149e-07	1.006294e-09	1.006294e-09
2.000000e+02	2.200000e+02	1.402445e-07	8.054581e-10	8.054581e-10
2.200000e+02	2.400000e+02	9.831305e-08	6.619719e-10	6.619719e-10
2.400000e+02	2.600000e+02	6.832820e-08	5.448346e-10	5.448346e-10
2.600000e+02	2.800000e+02	4.803894e-08	4.522591e-10	4.522591e-10
2.800000e+02	3.000000e+02	3.339165e-08	3.723776e-10	3.723776e-10
3.000000e+02	3.200000e+02	2.405376e-08	3.339850e-10	3.339850e-10
3.200000e+02	3.400000e+02	1.750688e-08	2.721840e-10	2.721840e-10
3.400000e+02	3.600000e+02	1.238389e-08	2.207753e-10	2.207753e-10
3.600000e+02	3.800000e+02	9.173850e-09	1.989813e-10	1.989813e-10
3.800000e+02	4.000000e+02	6.662045e-09	1.622170e-10	1.622170e-10
4.000000e+02	4.200000e+02	4.601482e-09	1.336496e-10	1.336496e-10
4.200000e+02	4.400000e+02	3.225822e-09	1.101147e-10	1.101147e-10
4.400000e+02	4.600000e+02	2.370338e-09	9.527081e-11	9.527081e-11
4.600000e+02	4.800000e+02	1.667820e-09	8.169809e-11	8.169809e-11
4.800000e+02	5.000000e+02	1.163792e-09	6.264888e-11	6.264888e-11
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=WWW-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=3.26574180008340926e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	8.194800e-06	8.301867e-09	8.301867e-09
4.000000e+01	6.000000e+01	6.401520e-06	7.343625e-09	7.343625e-09
6.000000e+01	8.000000e+01	3.696785e-06	5.481804e-09	5.481804e-09
8.000000e+01	1.000000e+02	2.076220e-06	3.889400e-09	3.889400e-09
1.000000e+02	1.200000e+02	1.227972e-06	2.843264e-09	2.843264e-09
1.200000e+02	1.400000e+02	7.473135e-07	2.110966e-09	2.110966e-09
1.400000e+02	1.600000e+02	4.792339e-07	1.636951e-09	1.636951e-09
1.600000e+02	1.800000e+02	3.123388e-07	1.262337e-09	1.262337e-09
1.800000e+02	2.000000e+02	2.100004e-07	1.018886e-09	1.018886e-09
2.000000e+02	2.200000e+02	1.417998e-07	8.175479e-10	8.175479e-10
2.200000e+02	2.400000e+02	9.946950e-08	6.723201e-10	6.723201e-10
2.400000e+02	2.600000e+02	6.923735e-08	5.540539e-10	5.540539e-10
2.600000e+02	2.800000e+02	4.869882e-08	4.596666e-10	4.596666e-10
2.800000e+02	3.000000e+02	3.389977e-08	3.793141e-10	3.793141e-10
3.000000e+02	3.200000e+02	2.441597e-08	3.424728e-10	3.424728e-10
3.200000e+02	3.400000e+02	1.779102e-08	2.777189e-10	2.777189e-10
3.400000e+02	3.600000e+02	1.260215e-08	2.251590e-10	2.251590e-10
3.600000e+02	3.800000e+02	9.345925e-09	2.034415e-10	2.034415e-10
3.800000e+02	4.000000e+02	6.787800e-09	1.655784e-10	1.655784e-10
4.000000e+02	4.200000e+02	4.684782e-09	1.360613e-10	1.360613e-10
4.200000e+02	4.400000e+02	3.290044e-09	1.121784e-10	1.121784e-10
4.400000e+02	4.600000e+02	2.417983e-09	9.697996e-11	9.697996e-11
4.600000e+02	4.800000e+02	1.704443e-09	8.346305e-11	8.346305e-11
4.800000e+02	5.000000e+02	1.189445e-09	6.404889e-11	6.404889e-11
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Path=WWW-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ScaledBy=3.26574128059214598e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	8.183860e-06	8.274045e-09	8.274045e-09
4.000000e+01	6.000000e+01	6.392035e-06	7.313506e-09	7.313506e-09
6.000000e+01	8.000000e+01	3.698233e-06	5.470519e-09	5.470519e-09
8.000000e+01	1.000000e+02	2.082205e-06	3.894121e-09	3.894121e-09
1.000000e+02	1.200000e+02	1.234145e-06	2.856771e-09	2.856771e-09
1.200000e+02	1.400000e+02	7.527230e-07	2.128635e-09	2.128635e-09
1.400000e+02	1.600000e+02	4.835714e-07	1.655207e-09	1.655207e-09
1.600000e+02	1.800000e+02	3.157986e-07	1.279858e-09	1.279858e-09
1.800000e+02	2.000000e+02	2.125741e-07	1.035190e-09	1.035190e-09
2.000000e+02	2.200000e+02	1.437882e-07	8.329040e-10	8.329040e-10
2.200000e+02	2.400000e+02	1.009448e-07	6.855210e-10	6.855210e-10
2.400000e+02	2.600000e+02	7.038625e-08	5.657676e-10	5.657676e-10
2.600000e+02	2.800000e+02	4.953337e-08	4.692273e-10	4.692273e-10
2.800000e+02	3.000000e+02	3.453541e-08	3.881189e-10	3.881189e-10
3.000000e+02	3.200000e+02	2.487053e-08	3.530042e-10	3.530042e-10
3.200000e+02	3.400000e+02	1.814504e-08	2.846478e-10	2.846478e-10
3.400000e+02	3.600000e+02	1.287198e-08	2.306812e-10	2.306812e-10
3.600000e+02	3.800000e+02	9.557835e-09	2.090331e-10	2.090331e-10
3.800000e+02	4.000000e+02	6.942510e-09	1.698295e-10	1.698295e-10
4.000000e+02	4.200000e+02	4.787562e-09	1.391254e-10	1.391254e-10
4.200000e+02	4.400000e+02	3.368862e-09	1.148270e-10	1.148270e-10
4.400000e+02	4.600000e+02	2.476444e-09	9.916553e-11	9.916553e-11
4.600000e+02	4.800000e+02	1.748963e-09	8.566192e-11	8.566192e-11
4.800000e+02	5.000000e+02	1.220824e-09	6.581763e-11	6.581763e-11
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Path=WWW-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ScaledBy=3.26573993128086657e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	9.212310e-06	9.273263e-09	9.273263e-09
4.000000e+01	6.000000e+01	7.193755e-06	8.199622e-09	8.199622e-09
6.000000e+01	8.000000e+01	4.169865e-06	6.136302e-09	6.136302e-09
8.000000e+01	1.000000e+02	2.352461e-06	4.374022e-09	4.374022e-09
1.000000e+02	1.200000e+02	1.396915e-06	3.210519e-09	3.210519e-09
1.200000e+02	1.400000e+02	8.535545e-07	2.393574e-09	2.393574e-09
1.400000e+02	1.600000e+02	5.492145e-07	1.862656e-09	1.862656e-09
1.600000e+02	1.800000e+02	3.591427e-07	1.442606e-09	1.442606e-09
1.800000e+02	2.000000e+02	2.421524e-07	1.167818e-09	1.167818e-09
2.000000e+02	2.200000e+02	1.639578e-07	9.391507e-10	9.391507e-10
2.200000e+02	2.400000e+02	1.153341e-07	7.756214e-10	7.756214e-10
2.400000e+02	2.600000e+02	8.045640e-08	6.406247e-10	6.406247e-10
2.600000e+02	2.800000e+02	5.674190e-08	5.340911e-10	5.340911e-10
2.800000e+02	3.000000e+02	3.955936e-08	4.411606e-10	4.411606e-10
3.000000e+02	3.200000e+02	2.858773e-08	3.964544e-10	3.964544e-10
3.200000e+02	3.400000e+02	2.085989e-08	3.241942e-10	3.241942e-10
3.400000e+02	3.600000e+02	1.479020e-08	2.638546e-10	2.638546e-10
3.600000e+02	3.800000e+02	1.098109e-08	2.383453e-10	2.383453e-10
3.800000e+02	4.000000e+02	8.000390e-09	1.948678e-10	1.948678e-10
4.000000e+02	4.200000e+02	5.538915e-09	1.613195e-10	1.613195e-10
4.200000e+02	4.400000e+02	3.885102e-09	1.325788e-10	1.325788e-10
4.400000e+02	4.600000e+02	2.866066e-09	1.155069e-10	1.155069e-10
4.600000e+02	4.800000e+02	2.018307e-09	9.894025e-11	9.894025e-11
4.800000e+02	5.000000e+02	1.412452e-09	7.607225e-11	7.607225e-11
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Path=WWW-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ScaledBy=3.26574193043262709e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	9.203950e-06	9.244880e-09	9.244880e-09
4.000000e+01	6.000000e+01	7.185875e-06	8.167994e-09	8.167994e-09
6.000000e+01	8.000000e+01	4.173112e-06	6.124686e-09	6.124686e-09
8.000000e+01	1.000000e+02	2.360215e-06	4.379679e-09	4.379679e-09
1.000000e+02	1.200000e+02	1.404596e-06	3.225738e-09	3.225738e-09
1.200000e+02	1.400000e+02	8.602090e-07	2.413476e-09	2.413476e-09
1.400000e+02	1.600000e+02	5.545450e-07	1.883247e-09	1.883247e-09
1.600000e+02	1.800000e+02	3.633949e-07	1.462591e-09	1.462591e-09
1.800000e+02	2.000000e+02	2.453381e-07	1.186510e-09	1.186510e-09
2.000000e+02	2.200000e+02	1.664241e-07	9.567667e-10	9.567667e-10
2.200000e+02	2.400000e+02	1.171825e-07	7.910144e-10	7.910144e-10
2.400000e+02	2.600000e+02	8.189615e-08	6.543162e-10	6.543162e-10
2.600000e+02	2.800000e+02	5.779870e-08	5.455039e-10	5.455039e-10
2.800000e+02	3.000000e+02	4.036314e-08	4.516163e-10	4.516163e-10
3.000000e+02	3.200000e+02	2.917259e-08	4.085675e-10	4.085675e-10
3.200000e+02	3.400000e+02	2.131656e-08	3.325520e-10	3.325520e-10
3.400000e+02	3.600000e+02	1.513734e-08	2.706121e-10	2.706121e-10
3.600000e+02	3.800000e+02	1.125367e-08	2.451231e-10	2.451231e-10
3.800000e+02	4.000000e+02	8.201730e-09	2.000853e-10	2.000853e-10
4.000000e+02	4.200000e+02	5.675970e-09	1.653497e-10	1.653497e-10
4.200000e+02	4.400000e+02	3.988493e-09	1.359654e-10	1.359654e-10
4.400000e+02	4.600000e+02	2.944096e-09	1.184267e-10	1.184267e-10
4.600000e+02	4.800000e+02	2.077092e-09	1.017727e-10	1.017727e-10
4.800000e+02	5.000000e+02	1.454045e-09	7.833111e-11	7.833111e-11
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=WWW-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ScaledBy=3.26574061994328354e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	7.956800e-06	8.081143e-09	8.081143e-09
4.000000e+01	6.000000e+01	6.203180e-06	7.136128e-09	7.136128e-09
6.000000e+01	8.000000e+01	3.551000e-06	5.303473e-09	5.303473e-09
8.000000e+01	1.000000e+02	1.973544e-06	3.739445e-09	3.739445e-09
1.000000e+02	1.200000e+02	1.155160e-06	2.718735e-09	2.718735e-09
1.200000e+02	1.400000e+02	6.955255e-07	2.005846e-09	2.005846e-09
1.400000e+02	1.600000e+02	4.413899e-07	1.544219e-09	1.544219e-09
1.600000e+02	1.800000e+02	2.847432e-07	1.183201e-09	1.183201e-09
1.800000e+02	2.000000e+02	1.894665e-07	9.465913e-10	9.465913e-10
2.000000e+02	2.200000e+02	1.265151e-07	7.528067e-10	7.528067e-10
2.200000e+02	2.400000e+02	8.784820e-08	6.115818e-10	6.115818e-10
2.400000e+02	2.600000e+02	6.056855e-08	5.004663e-10	5.004663e-10
2.600000e+02	2.800000e+02	4.208656e-08	4.092350e-10	4.092350e-10
2.800000e+02	3.000000e+02	2.907226e-08	3.360513e-10	3.360513e-10
3.000000e+02	3.200000e+02	2.069509e-08	3.048781e-10	3.048781e-10
3.200000e+02	3.400000e+02	1.497921e-08	2.421089e-10	2.421089e-10
3.400000e+02	3.600000e+02	1.053641e-08	1.939588e-10	1.939588e-10
3.600000e+02	3.800000e+02	7.770645e-09	1.749759e-10	1.749759e-10
3.800000e+02	4.000000e+02	5.588260e-09	1.407345e-10	1.407345e-10
4.000000e+02	4.200000e+02	3.801364e-09	1.127740e-10	1.127740e-10
4.200000e+02	4.400000e+02	2.660992e-09	9.279883e-11	9.279883e-11
4.400000e+02	4.600000e+02	1.922128e-09	7.839515e-11	7.839515e-11
4.600000e+02	4.800000e+02	1.350642e-09	6.814048e-11	6.814048e-11
4.800000e+02	5.000000e+02	9.375525e-10	5.177475e-11	5.177475e-11
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=WWW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ScaledBy=3.26574053365341349e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	7.981450e-06	9.383288e-09	9.383288e-09
4.000000e+01	6.000000e+01	6.222035e-06	7.442562e-09	7.442562e-09
6.000000e+01	8.000000e+01	3.564788e-06	7.108882e-09	7.108882e-09
8.000000e+01	1.000000e+02	1.979615e-06	3.750306e-09	3.750306e-09
1.000000e+02	1.200000e+02	1.159397e-06	2.726267e-09	2.726267e-09
1.200000e+02	1.400000e+02	6.987570e-07	2.018452e-09	2.018452e-09
1.400000e+02	1.600000e+02	4.437877e-07	1.549750e-09	1.549750e-09
1.600000e+02	1.800000e+02	2.873008e-07	1.427679e-09	1.427679e-09
1.800000e+02	2.000000e+02	1.909099e-07	9.510896e-10	9.510896e-10
2.000000e+02	2.200000e+02	1.276531e-07	7.570173e-10	7.570173e-10
2.200000e+02	2.400000e+02	8.876205e-08	6.158171e-10	6.158171e-10
2.400000e+02	2.600000e+02	6.128265e-08	5.043345e-10	5.043345e-10
2.600000e+02	2.800000e+02	4.265296e-08	4.129210e-10	4.129210e-10
2.800000e+02	3.000000e+02	2.950641e-08	3.393669e-10	3.393669e-10
3.000000e+02	3.200000e+02	2.104149e-08	3.078877e-10	3.078877e-10
3.200000e+02	3.400000e+02	1.524995e-08	2.450674e-10	2.450674e-10
3.400000e+02	3.600000e+02	1.074241e-08	1.966686e-10	1.966686e-10
3.600000e+02	3.800000e+02	7.933200e-09	1.775465e-10	1.775465e-10
3.800000e+02	4.000000e+02	5.715190e-09	1.430390e-10	1.430390e-10
4.000000e+02	4.200000e+02	3.897572e-09	1.150005e-10	1.150005e-10
4.200000e+02	4.400000e+02	2.731818e-09	9.472501e-11	9.472501e-11
4.400000e+02	4.600000e+02	1.980527e-09	8.033282e-11	8.033282e-11
4.600000e+02	4.800000e+02	1.394099e-09	6.984753e-11	6.984753e-11
4.800000e+02	5.000000e+02	9.683370e-10	5.309762e-11	5.309762e-11
# END HISTO1D


# BEGIN HISTO1D /WWW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
ErrorBars=1
LineColor=red!70!black
LineStyle=dashed
Name=WWW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
Path=WWW-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
ScaledBy=3.26574178115002569e-10
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	8.009630e-06	8.127670e-09	8.127670e-09
4.000000e+01	6.000000e+01	6.246660e-06	7.178978e-09	7.178978e-09
6.000000e+01	8.000000e+01	3.582769e-06	5.340070e-09	5.340070e-09
8.000000e+01	1.000000e+02	1.995626e-06	3.770440e-09	3.770440e-09
1.000000e+02	1.200000e+02	1.170626e-06	2.744395e-09	2.744395e-09
1.200000e+02	1.400000e+02	7.063770e-07	2.027478e-09	2.027478e-09
1.400000e+02	1.600000e+02	4.492342e-07	1.563170e-09	1.563170e-09
1.600000e+02	1.800000e+02	2.904472e-07	1.200139e-09	1.200139e-09
1.800000e+02	2.000000e+02	1.936739e-07	9.615088e-10	9.615088e-10
2.000000e+02	2.200000e+02	1.296339e-07	7.659360e-10	7.659360e-10
2.200000e+02	2.400000e+02	9.020375e-08	6.241188e-10	6.241188e-10
2.400000e+02	2.600000e+02	6.232745e-08	5.116092e-10	5.116092e-10
2.600000e+02	2.800000e+02	4.344225e-08	4.199435e-10	4.199435e-10
2.800000e+02	3.000000e+02	3.004861e-08	3.449897e-10	3.449897e-10
3.000000e+02	3.200000e+02	2.144351e-08	3.126030e-10	3.126030e-10
3.200000e+02	3.400000e+02	1.554858e-08	2.496894e-10	2.496894e-10
3.400000e+02	3.600000e+02	1.095284e-08	2.003230e-10	2.003230e-10
3.600000e+02	3.800000e+02	8.087130e-09	1.809579e-10	1.809579e-10
3.800000e+02	4.000000e+02	5.821095e-09	1.453731e-10	1.453731e-10
4.000000e+02	4.200000e+02	3.977086e-09	1.175060e-10	1.175060e-10
4.200000e+02	4.400000e+02	2.789144e-09	9.690604e-11	9.690604e-11
4.400000e+02	4.600000e+02	2.021125e-09	8.204426e-11	8.204426e-11
4.600000e+02	4.800000e+02	1.421099e-09	7.103091e-11	7.103091e-11
4.800000e+02	5.000000e+02	9.875170e-10	5.421427e-11	5.421427e-11
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[Nominal]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[Nominal]
Path=WH-QCD[Nominal]
ScaledBy=7.69493570309084181e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	7.839465e-06	8.359550e-09	8.359550e-09
4.000000e+01	6.000000e+01	4.894971e-06	6.641385e-09	6.641385e-09
6.000000e+01	8.000000e+01	2.874063e-06	5.039630e-09	5.039630e-09
8.000000e+01	1.000000e+02	1.691477e-06	3.808128e-09	3.808128e-09
1.000000e+02	1.200000e+02	1.027914e-06	2.917357e-09	2.917357e-09
1.200000e+02	1.400000e+02	6.336645e-07	2.262729e-09	2.262729e-09
1.400000e+02	1.600000e+02	3.936765e-07	1.765974e-09	1.765974e-09
1.600000e+02	1.800000e+02	2.524161e-07	1.410646e-09	1.410646e-09
1.800000e+02	2.000000e+02	1.602534e-07	1.113030e-09	1.113030e-09
2.000000e+02	2.200000e+02	1.031677e-07	8.838204e-10	8.838204e-10
2.200000e+02	2.400000e+02	6.675235e-08	7.052104e-10	7.052104e-10
2.400000e+02	2.600000e+02	4.430361e-08	5.667786e-10	5.667786e-10
2.600000e+02	2.800000e+02	2.871093e-08	4.467345e-10	4.467345e-10
2.800000e+02	3.000000e+02	1.947290e-08	3.713462e-10	3.713462e-10
3.000000e+02	3.200000e+02	1.227345e-08	2.844656e-10	2.844656e-10
3.200000e+02	3.400000e+02	8.228080e-09	2.340629e-10	2.340629e-10
3.400000e+02	3.600000e+02	5.397710e-09	1.808087e-10	1.808087e-10
3.600000e+02	3.800000e+02	3.756618e-09	1.473330e-10	1.473330e-10
3.800000e+02	4.000000e+02	2.561189e-09	1.194420e-10	1.194420e-10
4.000000e+02	4.200000e+02	1.518627e-09	8.489845e-11	8.489845e-11
4.200000e+02	4.400000e+02	1.145156e-09	7.604347e-11	7.604347e-11
4.400000e+02	4.600000e+02	7.196640e-10	5.890170e-11	5.890170e-11
4.600000e+02	4.800000e+02	4.705105e-10	4.478011e-11	4.478011e-11
4.800000e+02	5.000000e+02	2.849507e-10	3.346855e-11	3.346855e-11
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Path=WH-QCD[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ScaledBy=7.69520039688628117e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	7.989380e-06	1.056607e-08	1.056607e-08
4.000000e+01	6.000000e+01	4.961693e-06	2.018425e-08	2.018425e-08
6.000000e+01	8.000000e+01	2.866070e-06	5.473995e-09	5.473995e-09
8.000000e+01	1.000000e+02	1.676024e-06	9.321359e-09	9.321359e-09
1.000000e+02	1.200000e+02	1.002580e-06	3.061377e-09	3.061377e-09
1.200000e+02	1.400000e+02	6.116955e-07	2.330607e-09	2.330607e-09
1.400000e+02	1.600000e+02	3.773273e-07	1.799948e-09	1.799948e-09
1.600000e+02	1.800000e+02	2.399180e-07	1.451862e-09	1.451862e-09
1.800000e+02	2.000000e+02	1.511663e-07	1.109336e-09	1.109336e-09
2.000000e+02	2.200000e+02	9.654265e-08	8.704315e-10	8.704315e-10
2.200000e+02	2.400000e+02	6.170690e-08	6.852666e-10	6.852666e-10
2.400000e+02	2.600000e+02	4.099348e-08	5.553512e-10	5.553512e-10
2.600000e+02	2.800000e+02	2.638235e-08	4.313183e-10	4.313183e-10
2.800000e+02	3.000000e+02	1.783044e-08	3.705633e-10	3.705633e-10
3.000000e+02	3.200000e+02	1.114118e-08	2.696278e-10	2.696278e-10
3.200000e+02	3.400000e+02	7.452320e-09	2.205137e-10	2.205137e-10
3.400000e+02	3.600000e+02	4.920715e-09	1.772589e-10	1.772589e-10
3.600000e+02	3.800000e+02	3.413560e-09	1.400447e-10	1.400447e-10
3.800000e+02	4.000000e+02	2.295700e-09	1.146900e-10	1.146900e-10
4.000000e+02	4.200000e+02	1.341261e-09	7.825267e-11	7.825267e-11
4.200000e+02	4.400000e+02	1.017801e-09	6.997959e-11	6.997959e-11
4.400000e+02	4.600000e+02	6.259345e-10	5.241076e-11	5.241076e-11
4.600000e+02	4.800000e+02	4.112003e-10	4.012877e-11	4.012877e-11
4.800000e+02	5.000000e+02	2.569178e-10	3.056994e-11	3.056994e-11
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Path=WH-QCD[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ScaledBy=7.69501791598981320e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	7.857475e-06	8.565540e-09	8.565540e-09
4.000000e+01	6.000000e+01	4.875351e-06	6.771713e-09	6.771713e-09
6.000000e+01	8.000000e+01	2.834763e-06	5.084658e-09	5.084658e-09
8.000000e+01	1.000000e+02	1.650090e-06	3.802420e-09	3.802420e-09
1.000000e+02	1.200000e+02	9.929630e-07	2.885917e-09	2.885917e-09
1.200000e+02	1.400000e+02	6.067975e-07	2.213846e-09	2.213846e-09
1.400000e+02	1.600000e+02	3.740989e-07	1.720094e-09	1.720094e-09
1.600000e+02	1.800000e+02	2.379917e-07	1.357511e-09	1.357511e-09
1.800000e+02	2.000000e+02	1.499570e-07	1.066308e-09	1.066308e-09
2.000000e+02	2.200000e+02	9.609950e-08	8.436843e-10	8.436843e-10
2.200000e+02	2.400000e+02	6.143620e-08	6.628346e-10	6.628346e-10
2.400000e+02	2.600000e+02	4.073710e-08	5.350129e-10	5.350129e-10
2.600000e+02	2.800000e+02	2.638203e-08	4.217273e-10	4.217273e-10
2.800000e+02	3.000000e+02	1.766675e-08	3.484362e-10	3.484362e-10
3.000000e+02	3.200000e+02	1.118943e-08	2.679274e-10	2.679274e-10
3.200000e+02	3.400000e+02	7.457505e-09	2.182314e-10	2.182314e-10
3.400000e+02	3.600000e+02	4.871421e-09	1.680382e-10	1.680382e-10
3.600000e+02	3.800000e+02	3.395356e-09	1.373235e-10	1.373235e-10
3.800000e+02	4.000000e+02	2.290693e-09	1.100961e-10	1.100961e-10
4.000000e+02	4.200000e+02	1.350745e-09	7.824851e-11	7.824851e-11
4.200000e+02	4.400000e+02	1.024958e-09	7.019975e-11	7.019975e-11
4.400000e+02	4.600000e+02	6.340765e-10	5.306534e-11	5.306534e-11
4.600000e+02	4.800000e+02	4.125426e-10	3.996782e-11	3.996782e-11
4.800000e+02	5.000000e+02	2.582705e-10	3.070230e-11	3.070230e-11
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Path=WH-QCD[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ScaledBy=7.69512187436321349e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	7.958660e-06	1.010879e-08	1.010879e-08
4.000000e+01	6.000000e+01	4.973776e-06	1.933452e-08	1.933452e-08
6.000000e+01	8.000000e+01	2.903020e-06	5.328060e-09	5.328060e-09
8.000000e+01	1.000000e+02	1.716425e-06	8.855292e-09	8.855292e-09
1.000000e+02	1.200000e+02	1.037661e-06	3.049997e-09	3.049997e-09
1.200000e+02	1.400000e+02	6.387795e-07	2.352030e-09	2.352030e-09
1.400000e+02	1.600000e+02	3.971524e-07	1.826936e-09	1.826936e-09
1.600000e+02	1.800000e+02	2.546016e-07	1.526709e-09	1.526709e-09
1.800000e+02	2.000000e+02	1.616192e-07	1.150972e-09	1.150972e-09
2.000000e+02	2.200000e+02	1.035925e-07	9.034856e-10	9.034856e-10
2.200000e+02	2.400000e+02	6.706745e-08	7.263734e-10	7.263734e-10
2.400000e+02	2.600000e+02	4.451133e-08	5.787204e-10	5.787204e-10
2.600000e+02	2.800000e+02	2.871820e-08	4.539404e-10	4.539404e-10
2.800000e+02	3.000000e+02	1.963613e-08	3.867819e-10	3.867819e-10
3.000000e+02	3.200000e+02	1.221180e-08	2.849109e-10	2.849109e-10
3.200000e+02	3.400000e+02	8.209965e-09	2.350395e-10	2.350395e-10
3.400000e+02	3.600000e+02	5.429605e-09	1.868954e-10	1.868954e-10
3.600000e+02	3.800000e+02	3.777252e-09	1.496941e-10	1.496941e-10
3.800000e+02	4.000000e+02	2.563228e-09	1.234376e-10	1.234376e-10
4.000000e+02	4.200000e+02	1.505531e-09	8.448642e-11	8.448642e-11
4.200000e+02	4.400000e+02	1.139069e-09	7.578248e-11	7.578248e-11
4.400000e+02	4.600000e+02	7.090860e-10	5.797047e-11	5.797047e-11
4.600000e+02	4.800000e+02	4.676654e-10	4.465620e-11	4.465620e-11
4.800000e+02	5.000000e+02	2.829527e-10	3.304504e-11	3.304504e-11
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[MUR=1__MUF=1__LHAPDF=325100]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[MUR=1__MUF=1__LHAPDF=325100]
Path=WH-QCD[MUR=1__MUF=1__LHAPDF=325100]
ScaledBy=7.69493570309084181e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	7.839465e-06	8.359550e-09	8.359550e-09
4.000000e+01	6.000000e+01	4.894971e-06	6.641385e-09	6.641385e-09
6.000000e+01	8.000000e+01	2.874063e-06	5.039630e-09	5.039630e-09
8.000000e+01	1.000000e+02	1.691477e-06	3.808128e-09	3.808128e-09
1.000000e+02	1.200000e+02	1.027914e-06	2.917357e-09	2.917357e-09
1.200000e+02	1.400000e+02	6.336645e-07	2.262729e-09	2.262729e-09
1.400000e+02	1.600000e+02	3.936765e-07	1.765974e-09	1.765974e-09
1.600000e+02	1.800000e+02	2.524161e-07	1.410646e-09	1.410646e-09
1.800000e+02	2.000000e+02	1.602534e-07	1.113030e-09	1.113030e-09
2.000000e+02	2.200000e+02	1.031677e-07	8.838204e-10	8.838204e-10
2.200000e+02	2.400000e+02	6.675235e-08	7.052104e-10	7.052104e-10
2.400000e+02	2.600000e+02	4.430361e-08	5.667786e-10	5.667786e-10
2.600000e+02	2.800000e+02	2.871093e-08	4.467345e-10	4.467345e-10
2.800000e+02	3.000000e+02	1.947290e-08	3.713462e-10	3.713462e-10
3.000000e+02	3.200000e+02	1.227345e-08	2.844656e-10	2.844656e-10
3.200000e+02	3.400000e+02	8.228080e-09	2.340629e-10	2.340629e-10
3.400000e+02	3.600000e+02	5.397710e-09	1.808087e-10	1.808087e-10
3.600000e+02	3.800000e+02	3.756618e-09	1.473330e-10	1.473330e-10
3.800000e+02	4.000000e+02	2.561189e-09	1.194420e-10	1.194420e-10
4.000000e+02	4.200000e+02	1.518627e-09	8.489845e-11	8.489845e-11
4.200000e+02	4.400000e+02	1.145156e-09	7.604347e-11	7.604347e-11
4.400000e+02	4.600000e+02	7.196640e-10	5.890170e-11	5.890170e-11
4.600000e+02	4.800000e+02	4.705105e-10	4.478011e-11	4.478011e-11
4.800000e+02	5.000000e+02	2.849507e-10	3.346855e-11	3.346855e-11
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Path=WH-QCD[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ScaledBy=7.69538565098675181e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	7.689220e-06	1.846984e-08	1.846984e-08
4.000000e+01	6.000000e+01	4.842154e-06	1.558892e-08	1.558892e-08
6.000000e+01	8.000000e+01	2.838253e-06	7.501966e-09	7.501966e-09
8.000000e+01	1.000000e+02	1.676349e-06	6.608977e-09	6.608977e-09
1.000000e+02	1.200000e+02	1.019887e-06	4.064819e-09	4.064819e-09
1.200000e+02	1.400000e+02	6.254675e-07	2.672729e-09	2.672729e-09
1.400000e+02	1.600000e+02	3.946281e-07	3.903680e-09	3.903680e-09
1.600000e+02	1.800000e+02	2.506293e-07	1.552571e-09	1.552571e-09
1.800000e+02	2.000000e+02	1.582768e-07	1.133858e-09	1.133858e-09
2.000000e+02	2.200000e+02	1.029479e-07	9.597515e-10	9.597515e-10
2.200000e+02	2.400000e+02	6.654250e-08	7.405164e-10	7.405164e-10
2.400000e+02	2.600000e+02	4.394392e-08	5.740928e-10	5.740928e-10
2.600000e+02	2.800000e+02	2.910128e-08	6.461768e-10	6.461768e-10
2.800000e+02	3.000000e+02	1.980072e-08	5.958213e-10	5.958213e-10
3.000000e+02	3.200000e+02	1.232906e-08	2.900453e-10	2.900453e-10
3.200000e+02	3.400000e+02	8.249840e-09	2.387462e-10	2.387462e-10
3.400000e+02	3.600000e+02	5.429315e-09	1.852482e-10	1.852482e-10
3.600000e+02	3.800000e+02	3.754188e-09	1.498912e-10	1.498912e-10
3.800000e+02	4.000000e+02	2.569806e-09	1.212104e-10	1.212104e-10
4.000000e+02	4.200000e+02	1.546664e-09	8.879927e-11	8.879927e-11
4.200000e+02	4.400000e+02	1.160924e-09	7.759799e-11	7.759799e-11
4.400000e+02	4.600000e+02	7.229515e-10	5.995680e-11	5.995680e-11
4.600000e+02	4.800000e+02	4.799419e-10	4.591138e-11	4.591138e-11
4.800000e+02	5.000000e+02	2.913325e-10	3.489937e-11	3.489937e-11
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Path=WH-QCD[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ScaledBy=7.69503201026819688e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	8.665320e-06	1.115542e-08	1.115542e-08
4.000000e+01	6.000000e+01	5.433750e-06	8.891842e-09	8.891842e-09
6.000000e+01	8.000000e+01	3.206557e-06	6.683919e-09	6.683919e-09
8.000000e+01	1.000000e+02	1.902134e-06	5.062336e-09	5.062336e-09
1.000000e+02	1.200000e+02	1.163365e-06	3.879170e-09	3.879170e-09
1.200000e+02	1.400000e+02	7.242420e-07	3.016665e-09	3.016665e-09
1.400000e+02	1.600000e+02	4.514065e-07	2.360321e-09	2.360321e-09
1.600000e+02	1.800000e+02	2.917997e-07	1.885863e-09	1.885863e-09
1.800000e+02	2.000000e+02	1.860621e-07	1.504271e-09	1.504271e-09
2.000000e+02	2.200000e+02	1.198555e-07	1.182587e-09	1.182587e-09
2.200000e+02	2.400000e+02	7.729600e-08	9.338164e-10	9.338164e-10
2.400000e+02	2.600000e+02	5.200875e-08	7.689394e-10	7.689394e-10
2.600000e+02	2.800000e+02	3.379224e-08	5.971993e-10	5.971993e-10
2.800000e+02	3.000000e+02	2.250940e-08	5.006086e-10	5.006086e-10
3.000000e+02	3.200000e+02	1.470992e-08	3.926577e-10	3.926577e-10
3.200000e+02	3.400000e+02	9.910900e-09	3.196573e-10	3.196573e-10
3.400000e+02	3.600000e+02	6.499455e-09	2.584228e-10	2.584228e-10
3.600000e+02	3.800000e+02	4.632431e-09	2.048044e-10	2.048044e-10
3.800000e+02	4.000000e+02	2.980223e-09	1.570486e-10	1.570486e-10
4.000000e+02	4.200000e+02	1.863464e-09	1.235135e-10	1.235135e-10
4.200000e+02	4.400000e+02	1.289672e-09	9.243430e-11	9.243430e-11
4.400000e+02	4.600000e+02	8.339535e-10	7.509782e-11	7.509782e-11
4.600000e+02	4.800000e+02	5.801005e-10	6.198276e-11	6.198276e-11
4.800000e+02	5.000000e+02	3.869922e-10	5.023278e-11	5.023278e-11
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Path=WH-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ScaledBy=7.69541522350774494e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	8.466040e-06	1.717757e-08	1.717757e-08
4.000000e+01	6.000000e+01	5.347730e-06	1.420042e-08	1.420042e-08
6.000000e+01	8.000000e+01	3.157938e-06	7.880230e-09	7.880230e-09
8.000000e+01	1.000000e+02	1.876693e-06	6.314921e-09	6.314921e-09
1.000000e+02	1.200000e+02	1.151195e-06	5.029856e-09	5.029856e-09
1.200000e+02	1.400000e+02	7.119780e-07	3.226551e-09	3.226551e-09
1.400000e+02	1.600000e+02	4.518928e-07	6.316166e-09	6.316166e-09
1.600000e+02	1.800000e+02	2.884935e-07	1.900798e-09	1.900798e-09
1.800000e+02	2.000000e+02	1.824307e-07	1.393849e-09	1.393849e-09
2.000000e+02	2.200000e+02	1.193581e-07	1.128845e-09	1.128845e-09
2.200000e+02	2.400000e+02	7.734785e-08	8.884225e-10	8.884225e-10
2.400000e+02	2.600000e+02	5.140100e-08	7.048510e-10	7.048510e-10
2.600000e+02	2.800000e+02	3.482084e-08	1.015689e-09	1.015689e-09
2.800000e+02	3.000000e+02	2.295477e-08	6.102872e-10	6.102872e-10
3.000000e+02	3.200000e+02	1.458141e-08	3.654686e-10	3.654686e-10
3.200000e+02	3.400000e+02	9.770130e-09	2.976618e-10	2.976618e-10
3.400000e+02	3.600000e+02	6.413735e-09	2.369618e-10	2.369618e-10
3.600000e+02	3.800000e+02	4.509233e-09	1.894377e-10	1.894377e-10
3.800000e+02	4.000000e+02	3.065643e-09	1.511030e-10	1.511030e-10
4.000000e+02	4.200000e+02	1.857260e-09	1.148856e-10	1.148856e-10
4.200000e+02	4.400000e+02	1.371132e-09	9.499699e-11	9.499699e-11
4.400000e+02	4.600000e+02	8.569910e-10	7.585565e-11	7.585565e-11
4.600000e+02	4.800000e+02	5.843115e-10	5.923688e-11	5.923688e-11
4.800000e+02	5.000000e+02	3.675881e-10	4.619495e-11	4.619495e-11
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Path=WH-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ScaledBy=7.69493965339467173e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	7.886765e-06	8.433585e-09	8.433585e-09
4.000000e+01	6.000000e+01	4.891478e-06	6.656576e-09	6.656576e-09
6.000000e+01	8.000000e+01	2.843190e-06	4.997248e-09	4.997248e-09
8.000000e+01	1.000000e+02	1.654297e-06	3.729735e-09	3.729735e-09
1.000000e+02	1.200000e+02	9.944745e-07	2.825316e-09	2.825316e-09
1.200000e+02	1.400000e+02	6.069040e-07	2.168530e-09	2.168530e-09
1.400000e+02	1.600000e+02	3.738189e-07	1.677859e-09	1.677859e-09
1.600000e+02	1.800000e+02	2.377773e-07	1.329633e-09	1.329633e-09
1.800000e+02	2.000000e+02	1.498992e-07	1.041553e-09	1.041553e-09
2.000000e+02	2.200000e+02	9.586735e-08	8.218310e-10	8.218310e-10
2.200000e+02	2.400000e+02	6.163725e-08	6.523295e-10	6.523295e-10
2.400000e+02	2.600000e+02	4.068977e-08	5.216246e-10	5.216246e-10
2.600000e+02	2.800000e+02	2.622400e-08	4.088753e-10	4.088753e-10
2.800000e+02	3.000000e+02	1.769917e-08	3.386722e-10	3.386722e-10
3.000000e+02	3.200000e+02	1.109933e-08	2.579206e-10	2.579206e-10
3.200000e+02	3.400000e+02	7.419345e-09	2.120547e-10	2.120547e-10
3.400000e+02	3.600000e+02	4.842872e-09	1.627427e-10	1.627427e-10
3.600000e+02	3.800000e+02	3.354140e-09	1.320599e-10	1.320599e-10
3.800000e+02	4.000000e+02	2.280360e-09	1.067574e-10	1.067574e-10
4.000000e+02	4.200000e+02	1.343304e-09	7.535163e-11	7.535163e-11
4.200000e+02	4.400000e+02	1.012021e-09	6.745615e-11	6.745615e-11
4.400000e+02	4.600000e+02	6.350535e-10	5.216299e-11	5.216299e-11
4.600000e+02	4.800000e+02	4.125763e-10	3.950167e-11	3.950167e-11
4.800000e+02	5.000000e+02	2.491426e-10	2.939080e-11	2.939080e-11
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Path=WH-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ScaledBy=7.69493760420079586e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	7.789715e-06	8.272837e-09	8.272837e-09
4.000000e+01	6.000000e+01	4.836037e-06	6.538597e-09	6.538597e-09
6.000000e+01	8.000000e+01	2.815139e-06	4.921139e-09	4.921139e-09
8.000000e+01	1.000000e+02	1.640874e-06	3.684638e-09	3.684638e-09
1.000000e+02	1.200000e+02	9.879235e-07	2.798881e-09	2.798881e-09
1.200000e+02	1.400000e+02	6.038270e-07	2.153808e-09	2.153808e-09
1.400000e+02	1.600000e+02	3.722761e-07	1.669040e-09	1.669040e-09
1.600000e+02	1.800000e+02	2.370871e-07	1.325117e-09	1.325117e-09
1.800000e+02	2.000000e+02	1.495597e-07	1.039624e-09	1.039624e-09
2.000000e+02	2.200000e+02	9.574760e-08	8.213518e-10	8.213518e-10
2.200000e+02	2.400000e+02	6.160940e-08	6.523454e-10	6.523454e-10
2.400000e+02	2.600000e+02	4.067635e-08	5.218046e-10	5.218046e-10
2.600000e+02	2.800000e+02	2.624761e-08	4.095985e-10	4.095985e-10
2.800000e+02	3.000000e+02	1.773372e-08	3.397094e-10	3.397094e-10
3.000000e+02	3.200000e+02	1.112761e-08	2.588960e-10	2.588960e-10
3.200000e+02	3.400000e+02	7.438845e-09	2.128589e-10	2.128589e-10
3.400000e+02	3.600000e+02	4.857041e-09	1.636007e-10	1.636007e-10
3.600000e+02	3.800000e+02	3.371539e-09	1.329922e-10	1.329922e-10
3.800000e+02	4.000000e+02	2.290944e-09	1.073778e-10	1.073778e-10
4.000000e+02	4.200000e+02	1.353727e-09	7.605174e-11	7.605174e-11
4.200000e+02	4.400000e+02	1.018675e-09	6.808721e-11	6.808721e-11
4.400000e+02	4.600000e+02	6.385740e-10	5.252982e-11	5.252982e-11
4.600000e+02	4.800000e+02	4.163478e-10	3.990474e-11	3.990474e-11
4.800000e+02	5.000000e+02	2.511120e-10	2.972358e-11	2.972358e-11
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Path=WH-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ScaledBy=7.69493649496939303e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	7.923445e-06	8.503929e-09	8.503929e-09
4.000000e+01	6.000000e+01	4.943755e-06	6.748150e-09	6.748150e-09
6.000000e+01	8.000000e+01	2.899481e-06	5.109709e-09	5.109709e-09
8.000000e+01	1.000000e+02	1.704028e-06	3.850343e-09	3.850343e-09
1.000000e+02	1.200000e+02	1.034245e-06	2.942521e-09	2.942521e-09
1.200000e+02	1.400000e+02	6.367080e-07	2.276915e-09	2.276915e-09
1.400000e+02	1.600000e+02	3.952354e-07	1.774619e-09	1.774619e-09
1.600000e+02	1.800000e+02	2.531139e-07	1.415019e-09	1.415019e-09
1.800000e+02	2.000000e+02	1.605916e-07	1.114824e-09	1.114824e-09
2.000000e+02	2.200000e+02	1.032749e-07	8.841265e-10	8.841265e-10
2.200000e+02	2.400000e+02	6.676145e-08	7.049871e-10	7.049871e-10
2.400000e+02	2.600000e+02	4.429943e-08	5.663939e-10	5.663939e-10
2.600000e+02	2.800000e+02	2.866981e-08	4.457723e-10	4.457723e-10
2.800000e+02	3.000000e+02	1.942223e-08	3.700349e-10	3.700349e-10
3.000000e+02	3.200000e+02	1.223251e-08	2.832379e-10	2.832379e-10
3.200000e+02	3.400000e+02	8.198580e-09	2.330214e-10	2.330214e-10
3.400000e+02	3.600000e+02	5.375685e-09	1.797234e-10	1.797234e-10
3.600000e+02	3.800000e+02	3.732534e-09	1.461774e-10	1.461774e-10
3.800000e+02	4.000000e+02	2.545743e-09	1.186327e-10	1.186327e-10
4.000000e+02	4.200000e+02	1.504594e-09	8.403176e-11	8.403176e-11
4.200000e+02	4.400000e+02	1.135741e-09	7.525608e-11	7.525608e-11
4.400000e+02	4.600000e+02	7.143475e-10	5.840738e-11	5.840738e-11
4.600000e+02	4.800000e+02	4.652962e-10	4.426826e-11	4.426826e-11
4.800000e+02	5.000000e+02	2.820236e-10	3.304081e-11	3.304081e-11
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=WH-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=7.69493570309084181e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	7.839465e-06	8.359550e-09	8.359550e-09
4.000000e+01	6.000000e+01	4.894971e-06	6.641385e-09	6.641385e-09
6.000000e+01	8.000000e+01	2.874063e-06	5.039630e-09	5.039630e-09
8.000000e+01	1.000000e+02	1.691477e-06	3.808128e-09	3.808128e-09
1.000000e+02	1.200000e+02	1.027914e-06	2.917357e-09	2.917357e-09
1.200000e+02	1.400000e+02	6.336645e-07	2.262729e-09	2.262729e-09
1.400000e+02	1.600000e+02	3.936765e-07	1.765974e-09	1.765974e-09
1.600000e+02	1.800000e+02	2.524161e-07	1.410646e-09	1.410646e-09
1.800000e+02	2.000000e+02	1.602534e-07	1.113030e-09	1.113030e-09
2.000000e+02	2.200000e+02	1.031677e-07	8.838204e-10	8.838204e-10
2.200000e+02	2.400000e+02	6.675235e-08	7.052104e-10	7.052104e-10
2.400000e+02	2.600000e+02	4.430361e-08	5.667786e-10	5.667786e-10
2.600000e+02	2.800000e+02	2.871093e-08	4.467345e-10	4.467345e-10
2.800000e+02	3.000000e+02	1.947290e-08	3.713462e-10	3.713462e-10
3.000000e+02	3.200000e+02	1.227345e-08	2.844656e-10	2.844656e-10
3.200000e+02	3.400000e+02	8.228080e-09	2.340629e-10	2.340629e-10
3.400000e+02	3.600000e+02	5.397710e-09	1.808087e-10	1.808087e-10
3.600000e+02	3.800000e+02	3.756618e-09	1.473330e-10	1.473330e-10
3.800000e+02	4.000000e+02	2.561189e-09	1.194420e-10	1.194420e-10
4.000000e+02	4.200000e+02	1.518627e-09	8.489845e-11	8.489845e-11
4.200000e+02	4.400000e+02	1.145156e-09	7.604347e-11	7.604347e-11
4.400000e+02	4.600000e+02	7.196640e-10	5.890170e-11	5.890170e-11
4.600000e+02	4.800000e+02	4.705105e-10	4.478011e-11	4.478011e-11
4.800000e+02	5.000000e+02	2.849507e-10	3.346855e-11	3.346855e-11
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Path=WH-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ScaledBy=7.69493540524259368e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	7.744440e-06	8.203839e-09	8.203839e-09
4.000000e+01	6.000000e+01	4.841328e-06	6.528149e-09	6.528149e-09
6.000000e+01	8.000000e+01	2.847572e-06	4.967985e-09	4.967985e-09
8.000000e+01	1.000000e+02	1.679354e-06	3.766948e-09	3.766948e-09
1.000000e+02	1.200000e+02	1.022434e-06	2.894804e-09	2.894804e-09
1.200000e+02	1.400000e+02	6.314425e-07	2.251782e-09	2.251782e-09
1.400000e+02	1.600000e+02	3.927743e-07	1.760557e-09	1.760557e-09
1.600000e+02	1.800000e+02	2.522118e-07	1.409306e-09	1.409306e-09
1.800000e+02	2.000000e+02	1.602681e-07	1.114051e-09	1.114051e-09
2.000000e+02	2.200000e+02	1.033092e-07	8.859677e-10	8.859677e-10
2.200000e+02	2.400000e+02	6.691670e-08	7.075292e-10	7.075292e-10
2.400000e+02	2.600000e+02	4.442535e-08	5.688451e-10	5.688451e-10
2.600000e+02	2.800000e+02	2.883369e-08	4.491424e-10	4.491424e-10
2.800000e+02	3.000000e+02	1.958164e-08	3.739422e-10	3.739422e-10
3.000000e+02	3.200000e+02	1.235225e-08	2.866786e-10	2.866786e-10
3.200000e+02	3.400000e+02	8.282810e-09	2.358861e-10	2.358861e-10
3.400000e+02	3.600000e+02	5.436665e-09	1.825704e-10	1.825704e-10
3.600000e+02	3.800000e+02	3.793398e-09	1.490747e-10	1.490747e-10
3.800000e+02	4.000000e+02	2.585297e-09	1.207008e-10	1.207008e-10
4.000000e+02	4.200000e+02	1.538254e-09	8.614222e-11	8.614222e-11
4.200000e+02	4.400000e+02	1.158728e-09	7.714744e-11	7.714744e-11
4.400000e+02	4.600000e+02	7.274795e-10	5.961799e-11	5.961799e-11
4.600000e+02	4.800000e+02	4.774832e-10	4.548637e-11	4.548637e-11
4.800000e+02	5.000000e+02	2.888829e-10	3.403999e-11	3.403999e-11
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Path=WH-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ScaledBy=7.69493442328014911e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	8.521110e-06	9.075127e-09	9.075127e-09
4.000000e+01	6.000000e+01	5.349370e-06	7.242916e-09	7.242916e-09
6.000000e+01	8.000000e+01	3.166243e-06	5.537815e-09	5.537815e-09
8.000000e+01	1.000000e+02	1.879961e-06	4.219317e-09	4.219317e-09
1.000000e+02	1.200000e+02	1.151877e-06	3.258019e-09	3.258019e-09
1.200000e+02	1.400000e+02	7.154210e-07	2.545128e-09	2.545128e-09
1.400000e+02	1.600000e+02	4.474171e-07	1.998505e-09	1.998505e-09
1.600000e+02	1.800000e+02	2.884665e-07	1.604552e-09	1.604552e-09
1.800000e+02	2.000000e+02	1.841481e-07	1.272502e-09	1.272502e-09
2.000000e+02	2.200000e+02	1.190833e-07	1.014663e-09	1.014663e-09
2.200000e+02	2.400000e+02	7.739525e-08	8.128259e-10	8.128259e-10
2.400000e+02	2.600000e+02	5.157675e-08	6.560554e-10	6.560554e-10
2.600000e+02	2.800000e+02	3.353298e-08	5.188085e-10	5.188085e-10
2.800000e+02	3.000000e+02	2.280267e-08	4.318412e-10	4.318412e-10
3.000000e+02	3.200000e+02	1.442319e-08	3.321549e-10	3.321549e-10
3.200000e+02	3.400000e+02	9.695010e-09	2.735740e-10	2.735740e-10
3.400000e+02	3.600000e+02	6.382165e-09	2.119358e-10	2.119358e-10
3.600000e+02	3.800000e+02	4.446558e-09	1.729833e-10	1.729833e-10
3.800000e+02	4.000000e+02	3.039683e-09	1.407784e-10	1.407784e-10
4.000000e+02	4.200000e+02	1.805046e-09	1.002576e-10	1.002576e-10
4.200000e+02	4.400000e+02	1.363337e-09	8.971313e-11	8.971313e-11
4.400000e+02	4.600000e+02	8.585695e-10	6.973554e-11	6.973554e-11
4.600000e+02	4.800000e+02	5.621750e-10	5.311419e-11	5.311419e-11
4.800000e+02	5.000000e+02	3.415091e-10	3.971446e-11	3.971446e-11
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Path=WH-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ScaledBy=7.69493514796147481e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	8.423875e-06	8.914672e-09	8.914672e-09
4.000000e+01	6.000000e+01	5.294045e-06	7.125612e-09	7.125612e-09
6.000000e+01	8.000000e+01	3.138514e-06	5.462566e-09	5.462566e-09
8.000000e+01	1.000000e+02	1.867133e-06	4.175471e-09	4.175471e-09
1.000000e+02	1.200000e+02	1.146080e-06	3.233771e-09	3.233771e-09
1.200000e+02	1.400000e+02	7.131520e-07	2.533388e-09	2.533388e-09
1.400000e+02	1.600000e+02	4.465908e-07	1.992875e-09	1.992875e-09
1.600000e+02	1.800000e+02	2.883954e-07	1.603489e-09	1.603489e-09
1.800000e+02	2.000000e+02	1.843051e-07	1.274105e-09	1.274105e-09
2.000000e+02	2.200000e+02	1.193586e-07	1.017611e-09	1.017611e-09
2.200000e+02	2.400000e+02	7.767700e-08	8.160395e-10	8.160395e-10
2.400000e+02	2.600000e+02	5.179245e-08	6.590224e-10	6.590224e-10
2.600000e+02	2.800000e+02	3.373076e-08	5.221233e-10	5.221233e-10
2.800000e+02	3.000000e+02	2.297006e-08	4.352874e-10	4.352874e-10
3.000000e+02	3.200000e+02	1.454503e-08	3.351660e-10	3.351660e-10
3.200000e+02	3.400000e+02	9.781630e-09	2.761057e-10	2.761057e-10
3.400000e+02	3.600000e+02	6.444955e-09	2.143280e-10	2.143280e-10
3.600000e+02	3.800000e+02	4.501864e-09	1.753075e-10	1.753075e-10
3.800000e+02	4.000000e+02	3.077160e-09	1.425463e-10	1.425463e-10
4.000000e+02	4.200000e+02	1.833747e-09	1.019058e-10	1.019058e-10
4.200000e+02	4.400000e+02	1.383862e-09	9.119324e-11	9.119324e-11
4.400000e+02	4.600000e+02	8.709375e-10	7.076731e-11	7.076731e-11
4.600000e+02	4.800000e+02	5.725185e-10	5.407354e-11	5.407354e-11
4.800000e+02	5.000000e+02	3.476646e-10	4.049719e-11	4.049719e-11
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=WH-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ScaledBy=7.69493309897279789e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	7.244545e-06	7.774674e-09	7.774674e-09
4.000000e+01	6.000000e+01	4.510390e-06	6.171035e-09	6.171035e-09
6.000000e+01	8.000000e+01	2.635477e-06	4.668331e-09	4.668331e-09
8.000000e+01	1.000000e+02	1.542246e-06	3.514391e-09	3.514391e-09
1.000000e+02	1.200000e+02	9.316245e-07	2.677090e-09	2.677090e-09
1.200000e+02	1.400000e+02	5.707760e-07	2.064827e-09	2.064827e-09
1.400000e+02	1.600000e+02	3.521931e-07	1.602429e-09	1.602429e-09
1.600000e+02	1.800000e+02	2.243875e-07	1.272854e-09	1.272854e-09
1.800000e+02	2.000000e+02	1.413801e-07	9.976423e-10	9.976423e-10
2.000000e+02	2.200000e+02	9.034890e-08	7.867044e-10	7.867044e-10
2.200000e+02	2.400000e+02	5.793185e-08	6.224936e-10	6.224936e-10
2.400000e+02	2.600000e+02	3.814149e-08	4.963083e-10	4.963083e-10
2.600000e+02	2.800000e+02	2.454873e-08	3.885866e-10	3.885866e-10
2.800000e+02	3.000000e+02	1.653167e-08	3.215737e-10	3.215737e-10
3.000000e+02	3.200000e+02	1.033037e-08	2.440958e-10	2.440958e-10
3.200000e+02	3.400000e+02	6.860165e-09	1.996384e-10	1.996384e-10
3.400000e+02	3.600000e+02	4.456723e-09	1.532144e-10	1.532144e-10
3.600000e+02	3.800000e+02	3.084227e-09	1.238413e-10	1.238413e-10
3.800000e+02	4.000000e+02	2.084741e-09	9.932341e-11	9.932341e-11
4.000000e+02	4.200000e+02	1.230560e-09	7.013029e-11	7.013029e-11
4.200000e+02	4.400000e+02	9.180950e-10	6.269185e-11	6.269185e-11
4.400000e+02	4.600000e+02	5.711655e-10	4.792634e-11	4.792634e-11
4.600000e+02	4.800000e+02	3.715079e-10	3.634480e-11	3.634480e-11
4.800000e+02	5.000000e+02	2.212443e-10	2.693158e-11	2.693158e-11
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=WH-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ScaledBy=7.69493543242727058e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	7.269975e-06	7.798508e-09	7.798508e-09
4.000000e+01	6.000000e+01	4.527222e-06	6.190578e-09	6.190578e-09
6.000000e+01	8.000000e+01	2.646300e-06	4.684884e-09	4.684884e-09
8.000000e+01	1.000000e+02	1.549310e-06	3.527737e-09	3.527737e-09
1.000000e+02	1.200000e+02	9.364085e-07	2.688520e-09	2.688520e-09
1.200000e+02	1.400000e+02	5.740150e-07	2.074640e-09	2.074640e-09
1.400000e+02	1.600000e+02	3.544360e-07	1.610853e-09	1.610853e-09
1.600000e+02	1.800000e+02	2.259723e-07	1.280209e-09	1.280209e-09
1.800000e+02	2.000000e+02	1.425007e-07	1.004124e-09	1.004124e-09
2.000000e+02	2.200000e+02	9.114230e-08	7.924063e-10	7.924063e-10
2.200000e+02	2.400000e+02	5.850975e-08	6.276542e-10	6.276542e-10
2.400000e+02	2.600000e+02	3.856815e-08	5.009072e-10	5.009072e-10
2.600000e+02	2.800000e+02	2.484530e-08	3.925137e-10	3.925137e-10
2.800000e+02	3.000000e+02	1.675000e-08	3.250469e-10	3.250469e-10
3.000000e+02	3.200000e+02	1.048026e-08	2.470431e-10	2.470431e-10
3.200000e+02	3.400000e+02	6.969665e-09	2.022243e-10	2.022243e-10
3.400000e+02	3.600000e+02	4.535459e-09	1.553912e-10	1.553912e-10
3.600000e+02	3.800000e+02	3.142384e-09	1.257612e-10	1.257612e-10
3.800000e+02	4.000000e+02	2.127047e-09	1.010256e-10	1.010256e-10
4.000000e+02	4.200000e+02	1.257386e-09	7.144570e-11	7.144570e-11
4.200000e+02	4.400000e+02	9.396555e-10	6.389585e-11	6.389585e-11
4.400000e+02	4.600000e+02	5.855475e-10	4.895026e-11	4.895026e-11
4.600000e+02	4.800000e+02	3.816425e-10	3.714729e-11	3.714729e-11
4.800000e+02	5.000000e+02	2.280136e-10	2.758993e-11	2.758993e-11
# END HISTO1D


# BEGIN HISTO1D /WH-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
ErrorBars=1
LineColor=blue!80!black
LineStyle=solid
Name=WH-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
Path=WH-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
ScaledBy=7.69492791964280538e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	7.326500e-06	7.855411e-09	7.855411e-09
4.000000e+01	6.000000e+01	4.564359e-06	6.237355e-09	6.237355e-09
6.000000e+01	8.000000e+01	2.669680e-06	4.721842e-09	4.721842e-09
8.000000e+01	1.000000e+02	1.564308e-06	3.558458e-09	3.558458e-09
1.000000e+02	1.200000e+02	9.461865e-07	2.714104e-09	2.714104e-09
1.200000e+02	1.400000e+02	5.805175e-07	2.096173e-09	2.096173e-09
1.400000e+02	1.600000e+02	3.587697e-07	1.629165e-09	1.629165e-09
1.600000e+02	1.800000e+02	2.289338e-07	1.296065e-09	1.296065e-09
1.800000e+02	2.000000e+02	1.444390e-07	1.016960e-09	1.016960e-09
2.000000e+02	2.200000e+02	9.247635e-08	8.034070e-10	8.034070e-10
2.200000e+02	2.400000e+02	5.942870e-08	6.369425e-10	6.369425e-10
2.400000e+02	2.600000e+02	3.917586e-08	5.085878e-10	5.085878e-10
2.600000e+02	2.800000e+02	2.526518e-08	3.989356e-10	3.989356e-10
2.800000e+02	3.000000e+02	1.705192e-08	3.306954e-10	3.306954e-10
3.000000e+02	3.200000e+02	1.067040e-08	2.513773e-10	2.513773e-10
3.200000e+02	3.400000e+02	7.105210e-09	2.060038e-10	2.060038e-10
3.400000e+02	3.600000e+02	4.621815e-09	1.581283e-10	1.581283e-10
3.600000e+02	3.800000e+02	3.206906e-09	1.282793e-10	1.282793e-10
3.800000e+02	4.000000e+02	2.173763e-09	1.031458e-10	1.031458e-10
4.000000e+02	4.200000e+02	1.282044e-09	7.281015e-11	7.281015e-11
4.200000e+02	4.400000e+02	9.621500e-10	6.531811e-11	6.531811e-11
4.400000e+02	4.600000e+02	6.015550e-10	5.027206e-11	5.027206e-11
4.600000e+02	4.800000e+02	3.902502e-10	3.793949e-11	3.793949e-11
4.800000e+02	5.000000e+02	2.337676e-10	2.820118e-11	2.820118e-11
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Path=WH-QCDEW[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ScaledBy=7.69520039688628117e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	7.989380e-06	1.056607e-08	1.056607e-08
4.000000e+01	6.000000e+01	4.961693e-06	2.018425e-08	2.018425e-08
6.000000e+01	8.000000e+01	2.866070e-06	5.473995e-09	5.473995e-09
8.000000e+01	1.000000e+02	1.676024e-06	9.321359e-09	9.321359e-09
1.000000e+02	1.200000e+02	1.002580e-06	3.061377e-09	3.061377e-09
1.200000e+02	1.400000e+02	6.116955e-07	2.330607e-09	2.330607e-09
1.400000e+02	1.600000e+02	3.773273e-07	1.799948e-09	1.799948e-09
1.600000e+02	1.800000e+02	2.399180e-07	1.451862e-09	1.451862e-09
1.800000e+02	2.000000e+02	1.511663e-07	1.109336e-09	1.109336e-09
2.000000e+02	2.200000e+02	9.654265e-08	8.704315e-10	8.704315e-10
2.200000e+02	2.400000e+02	6.170690e-08	6.852666e-10	6.852666e-10
2.400000e+02	2.600000e+02	4.099348e-08	5.553512e-10	5.553512e-10
2.600000e+02	2.800000e+02	2.638235e-08	4.313183e-10	4.313183e-10
2.800000e+02	3.000000e+02	1.783044e-08	3.705633e-10	3.705633e-10
3.000000e+02	3.200000e+02	1.114118e-08	2.696278e-10	2.696278e-10
3.200000e+02	3.400000e+02	7.452320e-09	2.205137e-10	2.205137e-10
3.400000e+02	3.600000e+02	4.920715e-09	1.772589e-10	1.772589e-10
3.600000e+02	3.800000e+02	3.413560e-09	1.400447e-10	1.400447e-10
3.800000e+02	4.000000e+02	2.295700e-09	1.146900e-10	1.146900e-10
4.000000e+02	4.200000e+02	1.341261e-09	7.825267e-11	7.825267e-11
4.200000e+02	4.400000e+02	1.017801e-09	6.997959e-11	6.997959e-11
4.400000e+02	4.600000e+02	6.259345e-10	5.241076e-11	5.241076e-11
4.600000e+02	4.800000e+02	4.112003e-10	4.012877e-11	4.012877e-11
4.800000e+02	5.000000e+02	2.569178e-10	3.056994e-11	3.056994e-11
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Path=WH-QCDEW[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ScaledBy=7.69501791598981320e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	7.857475e-06	8.565540e-09	8.565540e-09
4.000000e+01	6.000000e+01	4.875351e-06	6.771713e-09	6.771713e-09
6.000000e+01	8.000000e+01	2.834763e-06	5.084658e-09	5.084658e-09
8.000000e+01	1.000000e+02	1.650090e-06	3.802420e-09	3.802420e-09
1.000000e+02	1.200000e+02	9.929630e-07	2.885917e-09	2.885917e-09
1.200000e+02	1.400000e+02	6.067975e-07	2.213846e-09	2.213846e-09
1.400000e+02	1.600000e+02	3.740989e-07	1.720094e-09	1.720094e-09
1.600000e+02	1.800000e+02	2.379917e-07	1.357511e-09	1.357511e-09
1.800000e+02	2.000000e+02	1.499570e-07	1.066308e-09	1.066308e-09
2.000000e+02	2.200000e+02	9.609950e-08	8.436843e-10	8.436843e-10
2.200000e+02	2.400000e+02	6.143620e-08	6.628346e-10	6.628346e-10
2.400000e+02	2.600000e+02	4.073710e-08	5.350129e-10	5.350129e-10
2.600000e+02	2.800000e+02	2.638203e-08	4.217273e-10	4.217273e-10
2.800000e+02	3.000000e+02	1.766675e-08	3.484362e-10	3.484362e-10
3.000000e+02	3.200000e+02	1.118943e-08	2.679274e-10	2.679274e-10
3.200000e+02	3.400000e+02	7.457505e-09	2.182314e-10	2.182314e-10
3.400000e+02	3.600000e+02	4.871421e-09	1.680382e-10	1.680382e-10
3.600000e+02	3.800000e+02	3.395356e-09	1.373235e-10	1.373235e-10
3.800000e+02	4.000000e+02	2.290693e-09	1.100961e-10	1.100961e-10
4.000000e+02	4.200000e+02	1.350745e-09	7.824851e-11	7.824851e-11
4.200000e+02	4.400000e+02	1.024958e-09	7.019975e-11	7.019975e-11
4.400000e+02	4.600000e+02	6.340765e-10	5.306534e-11	5.306534e-11
4.600000e+02	4.800000e+02	4.125426e-10	3.996782e-11	3.996782e-11
4.800000e+02	5.000000e+02	2.582705e-10	3.070230e-11	3.070230e-11
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Path=WH-QCDEW[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ScaledBy=7.69512187436321349e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	7.958660e-06	1.010879e-08	1.010879e-08
4.000000e+01	6.000000e+01	4.973776e-06	1.933452e-08	1.933452e-08
6.000000e+01	8.000000e+01	2.903020e-06	5.328060e-09	5.328060e-09
8.000000e+01	1.000000e+02	1.716425e-06	8.855292e-09	8.855292e-09
1.000000e+02	1.200000e+02	1.037661e-06	3.049997e-09	3.049997e-09
1.200000e+02	1.400000e+02	6.387795e-07	2.352030e-09	2.352030e-09
1.400000e+02	1.600000e+02	3.971524e-07	1.826936e-09	1.826936e-09
1.600000e+02	1.800000e+02	2.546016e-07	1.526709e-09	1.526709e-09
1.800000e+02	2.000000e+02	1.616192e-07	1.150972e-09	1.150972e-09
2.000000e+02	2.200000e+02	1.035925e-07	9.034856e-10	9.034856e-10
2.200000e+02	2.400000e+02	6.706745e-08	7.263734e-10	7.263734e-10
2.400000e+02	2.600000e+02	4.451133e-08	5.787204e-10	5.787204e-10
2.600000e+02	2.800000e+02	2.871820e-08	4.539404e-10	4.539404e-10
2.800000e+02	3.000000e+02	1.963613e-08	3.867819e-10	3.867819e-10
3.000000e+02	3.200000e+02	1.221180e-08	2.849109e-10	2.849109e-10
3.200000e+02	3.400000e+02	8.209965e-09	2.350395e-10	2.350395e-10
3.400000e+02	3.600000e+02	5.429605e-09	1.868954e-10	1.868954e-10
3.600000e+02	3.800000e+02	3.777252e-09	1.496941e-10	1.496941e-10
3.800000e+02	4.000000e+02	2.563228e-09	1.234376e-10	1.234376e-10
4.000000e+02	4.200000e+02	1.505531e-09	8.448642e-11	8.448642e-11
4.200000e+02	4.400000e+02	1.139069e-09	7.578248e-11	7.578248e-11
4.400000e+02	4.600000e+02	7.090860e-10	5.797047e-11	5.797047e-11
4.600000e+02	4.800000e+02	4.676654e-10	4.465620e-11	4.465620e-11
4.800000e+02	5.000000e+02	2.829527e-10	3.304504e-11	3.304504e-11
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
Path=WH-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
ScaledBy=7.69493570309084181e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	7.839465e-06	8.359550e-09	8.359550e-09
4.000000e+01	6.000000e+01	4.894971e-06	6.641385e-09	6.641385e-09
6.000000e+01	8.000000e+01	2.874063e-06	5.039630e-09	5.039630e-09
8.000000e+01	1.000000e+02	1.691477e-06	3.808128e-09	3.808128e-09
1.000000e+02	1.200000e+02	1.027914e-06	2.917357e-09	2.917357e-09
1.200000e+02	1.400000e+02	6.336645e-07	2.262729e-09	2.262729e-09
1.400000e+02	1.600000e+02	3.936765e-07	1.765974e-09	1.765974e-09
1.600000e+02	1.800000e+02	2.524161e-07	1.410646e-09	1.410646e-09
1.800000e+02	2.000000e+02	1.602534e-07	1.113030e-09	1.113030e-09
2.000000e+02	2.200000e+02	1.031677e-07	8.838204e-10	8.838204e-10
2.200000e+02	2.400000e+02	6.675235e-08	7.052104e-10	7.052104e-10
2.400000e+02	2.600000e+02	4.430361e-08	5.667786e-10	5.667786e-10
2.600000e+02	2.800000e+02	2.871093e-08	4.467345e-10	4.467345e-10
2.800000e+02	3.000000e+02	1.947290e-08	3.713462e-10	3.713462e-10
3.000000e+02	3.200000e+02	1.227345e-08	2.844656e-10	2.844656e-10
3.200000e+02	3.400000e+02	8.228080e-09	2.340629e-10	2.340629e-10
3.400000e+02	3.600000e+02	5.397710e-09	1.808087e-10	1.808087e-10
3.600000e+02	3.800000e+02	3.756618e-09	1.473330e-10	1.473330e-10
3.800000e+02	4.000000e+02	2.561189e-09	1.194420e-10	1.194420e-10
4.000000e+02	4.200000e+02	1.518627e-09	8.489845e-11	8.489845e-11
4.200000e+02	4.400000e+02	1.145156e-09	7.604347e-11	7.604347e-11
4.400000e+02	4.600000e+02	7.196640e-10	5.890170e-11	5.890170e-11
4.600000e+02	4.800000e+02	4.705105e-10	4.478011e-11	4.478011e-11
4.800000e+02	5.000000e+02	2.849507e-10	3.346855e-11	3.346855e-11
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Path=WH-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ScaledBy=7.69538565098675181e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	7.689220e-06	1.846984e-08	1.846984e-08
4.000000e+01	6.000000e+01	4.842154e-06	1.558892e-08	1.558892e-08
6.000000e+01	8.000000e+01	2.838253e-06	7.501966e-09	7.501966e-09
8.000000e+01	1.000000e+02	1.676349e-06	6.608977e-09	6.608977e-09
1.000000e+02	1.200000e+02	1.019887e-06	4.064819e-09	4.064819e-09
1.200000e+02	1.400000e+02	6.254675e-07	2.672729e-09	2.672729e-09
1.400000e+02	1.600000e+02	3.946281e-07	3.903680e-09	3.903680e-09
1.600000e+02	1.800000e+02	2.506293e-07	1.552571e-09	1.552571e-09
1.800000e+02	2.000000e+02	1.582768e-07	1.133858e-09	1.133858e-09
2.000000e+02	2.200000e+02	1.029479e-07	9.597515e-10	9.597515e-10
2.200000e+02	2.400000e+02	6.654250e-08	7.405164e-10	7.405164e-10
2.400000e+02	2.600000e+02	4.394392e-08	5.740928e-10	5.740928e-10
2.600000e+02	2.800000e+02	2.910128e-08	6.461768e-10	6.461768e-10
2.800000e+02	3.000000e+02	1.980072e-08	5.958213e-10	5.958213e-10
3.000000e+02	3.200000e+02	1.232906e-08	2.900453e-10	2.900453e-10
3.200000e+02	3.400000e+02	8.249840e-09	2.387462e-10	2.387462e-10
3.400000e+02	3.600000e+02	5.429315e-09	1.852482e-10	1.852482e-10
3.600000e+02	3.800000e+02	3.754188e-09	1.498912e-10	1.498912e-10
3.800000e+02	4.000000e+02	2.569806e-09	1.212104e-10	1.212104e-10
4.000000e+02	4.200000e+02	1.546664e-09	8.879927e-11	8.879927e-11
4.200000e+02	4.400000e+02	1.160924e-09	7.759799e-11	7.759799e-11
4.400000e+02	4.600000e+02	7.229515e-10	5.995680e-11	5.995680e-11
4.600000e+02	4.800000e+02	4.799419e-10	4.591138e-11	4.591138e-11
4.800000e+02	5.000000e+02	2.913325e-10	3.489937e-11	3.489937e-11
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Path=WH-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ScaledBy=7.69503201026819688e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	8.665320e-06	1.115542e-08	1.115542e-08
4.000000e+01	6.000000e+01	5.433750e-06	8.891842e-09	8.891842e-09
6.000000e+01	8.000000e+01	3.206557e-06	6.683919e-09	6.683919e-09
8.000000e+01	1.000000e+02	1.902134e-06	5.062336e-09	5.062336e-09
1.000000e+02	1.200000e+02	1.163365e-06	3.879170e-09	3.879170e-09
1.200000e+02	1.400000e+02	7.242420e-07	3.016665e-09	3.016665e-09
1.400000e+02	1.600000e+02	4.514065e-07	2.360321e-09	2.360321e-09
1.600000e+02	1.800000e+02	2.917997e-07	1.885863e-09	1.885863e-09
1.800000e+02	2.000000e+02	1.860621e-07	1.504271e-09	1.504271e-09
2.000000e+02	2.200000e+02	1.198555e-07	1.182587e-09	1.182587e-09
2.200000e+02	2.400000e+02	7.729600e-08	9.338164e-10	9.338164e-10
2.400000e+02	2.600000e+02	5.200875e-08	7.689394e-10	7.689394e-10
2.600000e+02	2.800000e+02	3.379224e-08	5.971993e-10	5.971993e-10
2.800000e+02	3.000000e+02	2.250940e-08	5.006086e-10	5.006086e-10
3.000000e+02	3.200000e+02	1.470992e-08	3.926577e-10	3.926577e-10
3.200000e+02	3.400000e+02	9.910900e-09	3.196573e-10	3.196573e-10
3.400000e+02	3.600000e+02	6.499455e-09	2.584228e-10	2.584228e-10
3.600000e+02	3.800000e+02	4.632431e-09	2.048044e-10	2.048044e-10
3.800000e+02	4.000000e+02	2.980223e-09	1.570486e-10	1.570486e-10
4.000000e+02	4.200000e+02	1.863464e-09	1.235135e-10	1.235135e-10
4.200000e+02	4.400000e+02	1.289672e-09	9.243430e-11	9.243430e-11
4.400000e+02	4.600000e+02	8.339535e-10	7.509782e-11	7.509782e-11
4.600000e+02	4.800000e+02	5.801005e-10	6.198276e-11	6.198276e-11
4.800000e+02	5.000000e+02	3.869922e-10	5.023278e-11	5.023278e-11
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Path=WH-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ScaledBy=7.69541522350774494e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	8.466040e-06	1.717757e-08	1.717757e-08
4.000000e+01	6.000000e+01	5.347730e-06	1.420042e-08	1.420042e-08
6.000000e+01	8.000000e+01	3.157938e-06	7.880230e-09	7.880230e-09
8.000000e+01	1.000000e+02	1.876693e-06	6.314921e-09	6.314921e-09
1.000000e+02	1.200000e+02	1.151195e-06	5.029856e-09	5.029856e-09
1.200000e+02	1.400000e+02	7.119780e-07	3.226551e-09	3.226551e-09
1.400000e+02	1.600000e+02	4.518928e-07	6.316166e-09	6.316166e-09
1.600000e+02	1.800000e+02	2.884935e-07	1.900798e-09	1.900798e-09
1.800000e+02	2.000000e+02	1.824307e-07	1.393849e-09	1.393849e-09
2.000000e+02	2.200000e+02	1.193581e-07	1.128845e-09	1.128845e-09
2.200000e+02	2.400000e+02	7.734785e-08	8.884225e-10	8.884225e-10
2.400000e+02	2.600000e+02	5.140100e-08	7.048510e-10	7.048510e-10
2.600000e+02	2.800000e+02	3.482084e-08	1.015689e-09	1.015689e-09
2.800000e+02	3.000000e+02	2.295477e-08	6.102872e-10	6.102872e-10
3.000000e+02	3.200000e+02	1.458141e-08	3.654686e-10	3.654686e-10
3.200000e+02	3.400000e+02	9.770130e-09	2.976618e-10	2.976618e-10
3.400000e+02	3.600000e+02	6.413735e-09	2.369618e-10	2.369618e-10
3.600000e+02	3.800000e+02	4.509233e-09	1.894377e-10	1.894377e-10
3.800000e+02	4.000000e+02	3.065643e-09	1.511030e-10	1.511030e-10
4.000000e+02	4.200000e+02	1.857260e-09	1.148856e-10	1.148856e-10
4.200000e+02	4.400000e+02	1.371132e-09	9.499699e-11	9.499699e-11
4.400000e+02	4.600000e+02	8.569910e-10	7.585565e-11	7.585565e-11
4.600000e+02	4.800000e+02	5.843115e-10	5.923688e-11	5.923688e-11
4.800000e+02	5.000000e+02	3.675881e-10	4.619495e-11	4.619495e-11
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Path=WH-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ScaledBy=7.69493965339467173e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	7.886765e-06	8.433585e-09	8.433585e-09
4.000000e+01	6.000000e+01	4.891478e-06	6.656576e-09	6.656576e-09
6.000000e+01	8.000000e+01	2.843190e-06	4.997248e-09	4.997248e-09
8.000000e+01	1.000000e+02	1.654297e-06	3.729735e-09	3.729735e-09
1.000000e+02	1.200000e+02	9.944745e-07	2.825316e-09	2.825316e-09
1.200000e+02	1.400000e+02	6.069040e-07	2.168530e-09	2.168530e-09
1.400000e+02	1.600000e+02	3.738189e-07	1.677859e-09	1.677859e-09
1.600000e+02	1.800000e+02	2.377773e-07	1.329633e-09	1.329633e-09
1.800000e+02	2.000000e+02	1.498992e-07	1.041553e-09	1.041553e-09
2.000000e+02	2.200000e+02	9.586735e-08	8.218310e-10	8.218310e-10
2.200000e+02	2.400000e+02	6.163725e-08	6.523295e-10	6.523295e-10
2.400000e+02	2.600000e+02	4.068977e-08	5.216246e-10	5.216246e-10
2.600000e+02	2.800000e+02	2.622400e-08	4.088753e-10	4.088753e-10
2.800000e+02	3.000000e+02	1.769917e-08	3.386722e-10	3.386722e-10
3.000000e+02	3.200000e+02	1.109933e-08	2.579206e-10	2.579206e-10
3.200000e+02	3.400000e+02	7.419345e-09	2.120547e-10	2.120547e-10
3.400000e+02	3.600000e+02	4.842872e-09	1.627427e-10	1.627427e-10
3.600000e+02	3.800000e+02	3.354140e-09	1.320599e-10	1.320599e-10
3.800000e+02	4.000000e+02	2.280360e-09	1.067574e-10	1.067574e-10
4.000000e+02	4.200000e+02	1.343304e-09	7.535163e-11	7.535163e-11
4.200000e+02	4.400000e+02	1.012021e-09	6.745615e-11	6.745615e-11
4.400000e+02	4.600000e+02	6.350535e-10	5.216299e-11	5.216299e-11
4.600000e+02	4.800000e+02	4.125763e-10	3.950167e-11	3.950167e-11
4.800000e+02	5.000000e+02	2.491426e-10	2.939080e-11	2.939080e-11
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Path=WH-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ScaledBy=7.69493760420079586e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	7.789715e-06	8.272837e-09	8.272837e-09
4.000000e+01	6.000000e+01	4.836037e-06	6.538597e-09	6.538597e-09
6.000000e+01	8.000000e+01	2.815139e-06	4.921139e-09	4.921139e-09
8.000000e+01	1.000000e+02	1.640874e-06	3.684638e-09	3.684638e-09
1.000000e+02	1.200000e+02	9.879235e-07	2.798881e-09	2.798881e-09
1.200000e+02	1.400000e+02	6.038270e-07	2.153808e-09	2.153808e-09
1.400000e+02	1.600000e+02	3.722761e-07	1.669040e-09	1.669040e-09
1.600000e+02	1.800000e+02	2.370871e-07	1.325117e-09	1.325117e-09
1.800000e+02	2.000000e+02	1.495597e-07	1.039624e-09	1.039624e-09
2.000000e+02	2.200000e+02	9.574760e-08	8.213518e-10	8.213518e-10
2.200000e+02	2.400000e+02	6.160940e-08	6.523454e-10	6.523454e-10
2.400000e+02	2.600000e+02	4.067635e-08	5.218046e-10	5.218046e-10
2.600000e+02	2.800000e+02	2.624761e-08	4.095985e-10	4.095985e-10
2.800000e+02	3.000000e+02	1.773372e-08	3.397094e-10	3.397094e-10
3.000000e+02	3.200000e+02	1.112761e-08	2.588960e-10	2.588960e-10
3.200000e+02	3.400000e+02	7.438845e-09	2.128589e-10	2.128589e-10
3.400000e+02	3.600000e+02	4.857041e-09	1.636007e-10	1.636007e-10
3.600000e+02	3.800000e+02	3.371539e-09	1.329922e-10	1.329922e-10
3.800000e+02	4.000000e+02	2.290944e-09	1.073778e-10	1.073778e-10
4.000000e+02	4.200000e+02	1.353727e-09	7.605174e-11	7.605174e-11
4.200000e+02	4.400000e+02	1.018675e-09	6.808721e-11	6.808721e-11
4.400000e+02	4.600000e+02	6.385740e-10	5.252982e-11	5.252982e-11
4.600000e+02	4.800000e+02	4.163478e-10	3.990474e-11	3.990474e-11
4.800000e+02	5.000000e+02	2.511120e-10	2.972358e-11	2.972358e-11
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Path=WH-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ScaledBy=7.69493649496939303e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	7.923445e-06	8.503929e-09	8.503929e-09
4.000000e+01	6.000000e+01	4.943755e-06	6.748150e-09	6.748150e-09
6.000000e+01	8.000000e+01	2.899481e-06	5.109709e-09	5.109709e-09
8.000000e+01	1.000000e+02	1.704028e-06	3.850343e-09	3.850343e-09
1.000000e+02	1.200000e+02	1.034245e-06	2.942521e-09	2.942521e-09
1.200000e+02	1.400000e+02	6.367080e-07	2.276915e-09	2.276915e-09
1.400000e+02	1.600000e+02	3.952354e-07	1.774619e-09	1.774619e-09
1.600000e+02	1.800000e+02	2.531139e-07	1.415019e-09	1.415019e-09
1.800000e+02	2.000000e+02	1.605916e-07	1.114824e-09	1.114824e-09
2.000000e+02	2.200000e+02	1.032749e-07	8.841265e-10	8.841265e-10
2.200000e+02	2.400000e+02	6.676145e-08	7.049871e-10	7.049871e-10
2.400000e+02	2.600000e+02	4.429943e-08	5.663939e-10	5.663939e-10
2.600000e+02	2.800000e+02	2.866981e-08	4.457723e-10	4.457723e-10
2.800000e+02	3.000000e+02	1.942223e-08	3.700349e-10	3.700349e-10
3.000000e+02	3.200000e+02	1.223251e-08	2.832379e-10	2.832379e-10
3.200000e+02	3.400000e+02	8.198580e-09	2.330214e-10	2.330214e-10
3.400000e+02	3.600000e+02	5.375685e-09	1.797234e-10	1.797234e-10
3.600000e+02	3.800000e+02	3.732534e-09	1.461774e-10	1.461774e-10
3.800000e+02	4.000000e+02	2.545743e-09	1.186327e-10	1.186327e-10
4.000000e+02	4.200000e+02	1.504594e-09	8.403176e-11	8.403176e-11
4.200000e+02	4.400000e+02	1.135741e-09	7.525608e-11	7.525608e-11
4.400000e+02	4.600000e+02	7.143475e-10	5.840738e-11	5.840738e-11
4.600000e+02	4.800000e+02	4.652962e-10	4.426826e-11	4.426826e-11
4.800000e+02	5.000000e+02	2.820236e-10	3.304081e-11	3.304081e-11
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=WH-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=7.69493570309084181e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	7.839465e-06	8.359550e-09	8.359550e-09
4.000000e+01	6.000000e+01	4.894971e-06	6.641385e-09	6.641385e-09
6.000000e+01	8.000000e+01	2.874063e-06	5.039630e-09	5.039630e-09
8.000000e+01	1.000000e+02	1.691477e-06	3.808128e-09	3.808128e-09
1.000000e+02	1.200000e+02	1.027914e-06	2.917357e-09	2.917357e-09
1.200000e+02	1.400000e+02	6.336645e-07	2.262729e-09	2.262729e-09
1.400000e+02	1.600000e+02	3.936765e-07	1.765974e-09	1.765974e-09
1.600000e+02	1.800000e+02	2.524161e-07	1.410646e-09	1.410646e-09
1.800000e+02	2.000000e+02	1.602534e-07	1.113030e-09	1.113030e-09
2.000000e+02	2.200000e+02	1.031677e-07	8.838204e-10	8.838204e-10
2.200000e+02	2.400000e+02	6.675235e-08	7.052104e-10	7.052104e-10
2.400000e+02	2.600000e+02	4.430361e-08	5.667786e-10	5.667786e-10
2.600000e+02	2.800000e+02	2.871093e-08	4.467345e-10	4.467345e-10
2.800000e+02	3.000000e+02	1.947290e-08	3.713462e-10	3.713462e-10
3.000000e+02	3.200000e+02	1.227345e-08	2.844656e-10	2.844656e-10
3.200000e+02	3.400000e+02	8.228080e-09	2.340629e-10	2.340629e-10
3.400000e+02	3.600000e+02	5.397710e-09	1.808087e-10	1.808087e-10
3.600000e+02	3.800000e+02	3.756618e-09	1.473330e-10	1.473330e-10
3.800000e+02	4.000000e+02	2.561189e-09	1.194420e-10	1.194420e-10
4.000000e+02	4.200000e+02	1.518627e-09	8.489845e-11	8.489845e-11
4.200000e+02	4.400000e+02	1.145156e-09	7.604347e-11	7.604347e-11
4.400000e+02	4.600000e+02	7.196640e-10	5.890170e-11	5.890170e-11
4.600000e+02	4.800000e+02	4.705105e-10	4.478011e-11	4.478011e-11
4.800000e+02	5.000000e+02	2.849507e-10	3.346855e-11	3.346855e-11
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Path=WH-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ScaledBy=7.69493540524259368e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	7.744440e-06	8.203839e-09	8.203839e-09
4.000000e+01	6.000000e+01	4.841328e-06	6.528149e-09	6.528149e-09
6.000000e+01	8.000000e+01	2.847572e-06	4.967985e-09	4.967985e-09
8.000000e+01	1.000000e+02	1.679354e-06	3.766948e-09	3.766948e-09
1.000000e+02	1.200000e+02	1.022434e-06	2.894804e-09	2.894804e-09
1.200000e+02	1.400000e+02	6.314425e-07	2.251782e-09	2.251782e-09
1.400000e+02	1.600000e+02	3.927743e-07	1.760557e-09	1.760557e-09
1.600000e+02	1.800000e+02	2.522118e-07	1.409306e-09	1.409306e-09
1.800000e+02	2.000000e+02	1.602681e-07	1.114051e-09	1.114051e-09
2.000000e+02	2.200000e+02	1.033092e-07	8.859677e-10	8.859677e-10
2.200000e+02	2.400000e+02	6.691670e-08	7.075292e-10	7.075292e-10
2.400000e+02	2.600000e+02	4.442535e-08	5.688451e-10	5.688451e-10
2.600000e+02	2.800000e+02	2.883369e-08	4.491424e-10	4.491424e-10
2.800000e+02	3.000000e+02	1.958164e-08	3.739422e-10	3.739422e-10
3.000000e+02	3.200000e+02	1.235225e-08	2.866786e-10	2.866786e-10
3.200000e+02	3.400000e+02	8.282810e-09	2.358861e-10	2.358861e-10
3.400000e+02	3.600000e+02	5.436665e-09	1.825704e-10	1.825704e-10
3.600000e+02	3.800000e+02	3.793398e-09	1.490747e-10	1.490747e-10
3.800000e+02	4.000000e+02	2.585297e-09	1.207008e-10	1.207008e-10
4.000000e+02	4.200000e+02	1.538254e-09	8.614222e-11	8.614222e-11
4.200000e+02	4.400000e+02	1.158728e-09	7.714744e-11	7.714744e-11
4.400000e+02	4.600000e+02	7.274795e-10	5.961799e-11	5.961799e-11
4.600000e+02	4.800000e+02	4.774832e-10	4.548637e-11	4.548637e-11
4.800000e+02	5.000000e+02	2.888829e-10	3.403999e-11	3.403999e-11
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Path=WH-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ScaledBy=7.69493442328014911e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	8.521110e-06	9.075127e-09	9.075127e-09
4.000000e+01	6.000000e+01	5.349370e-06	7.242916e-09	7.242916e-09
6.000000e+01	8.000000e+01	3.166243e-06	5.537815e-09	5.537815e-09
8.000000e+01	1.000000e+02	1.879961e-06	4.219317e-09	4.219317e-09
1.000000e+02	1.200000e+02	1.151877e-06	3.258019e-09	3.258019e-09
1.200000e+02	1.400000e+02	7.154210e-07	2.545128e-09	2.545128e-09
1.400000e+02	1.600000e+02	4.474171e-07	1.998505e-09	1.998505e-09
1.600000e+02	1.800000e+02	2.884665e-07	1.604552e-09	1.604552e-09
1.800000e+02	2.000000e+02	1.841481e-07	1.272502e-09	1.272502e-09
2.000000e+02	2.200000e+02	1.190833e-07	1.014663e-09	1.014663e-09
2.200000e+02	2.400000e+02	7.739525e-08	8.128259e-10	8.128259e-10
2.400000e+02	2.600000e+02	5.157675e-08	6.560554e-10	6.560554e-10
2.600000e+02	2.800000e+02	3.353298e-08	5.188085e-10	5.188085e-10
2.800000e+02	3.000000e+02	2.280267e-08	4.318412e-10	4.318412e-10
3.000000e+02	3.200000e+02	1.442319e-08	3.321549e-10	3.321549e-10
3.200000e+02	3.400000e+02	9.695010e-09	2.735740e-10	2.735740e-10
3.400000e+02	3.600000e+02	6.382165e-09	2.119358e-10	2.119358e-10
3.600000e+02	3.800000e+02	4.446558e-09	1.729833e-10	1.729833e-10
3.800000e+02	4.000000e+02	3.039683e-09	1.407784e-10	1.407784e-10
4.000000e+02	4.200000e+02	1.805046e-09	1.002576e-10	1.002576e-10
4.200000e+02	4.400000e+02	1.363337e-09	8.971313e-11	8.971313e-11
4.400000e+02	4.600000e+02	8.585695e-10	6.973554e-11	6.973554e-11
4.600000e+02	4.800000e+02	5.621750e-10	5.311419e-11	5.311419e-11
4.800000e+02	5.000000e+02	3.415091e-10	3.971446e-11	3.971446e-11
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Path=WH-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ScaledBy=7.69493514796147481e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	8.423875e-06	8.914672e-09	8.914672e-09
4.000000e+01	6.000000e+01	5.294045e-06	7.125612e-09	7.125612e-09
6.000000e+01	8.000000e+01	3.138514e-06	5.462566e-09	5.462566e-09
8.000000e+01	1.000000e+02	1.867133e-06	4.175471e-09	4.175471e-09
1.000000e+02	1.200000e+02	1.146080e-06	3.233771e-09	3.233771e-09
1.200000e+02	1.400000e+02	7.131520e-07	2.533388e-09	2.533388e-09
1.400000e+02	1.600000e+02	4.465908e-07	1.992875e-09	1.992875e-09
1.600000e+02	1.800000e+02	2.883954e-07	1.603489e-09	1.603489e-09
1.800000e+02	2.000000e+02	1.843051e-07	1.274105e-09	1.274105e-09
2.000000e+02	2.200000e+02	1.193586e-07	1.017611e-09	1.017611e-09
2.200000e+02	2.400000e+02	7.767700e-08	8.160395e-10	8.160395e-10
2.400000e+02	2.600000e+02	5.179245e-08	6.590224e-10	6.590224e-10
2.600000e+02	2.800000e+02	3.373076e-08	5.221233e-10	5.221233e-10
2.800000e+02	3.000000e+02	2.297006e-08	4.352874e-10	4.352874e-10
3.000000e+02	3.200000e+02	1.454503e-08	3.351660e-10	3.351660e-10
3.200000e+02	3.400000e+02	9.781630e-09	2.761057e-10	2.761057e-10
3.400000e+02	3.600000e+02	6.444955e-09	2.143280e-10	2.143280e-10
3.600000e+02	3.800000e+02	4.501864e-09	1.753075e-10	1.753075e-10
3.800000e+02	4.000000e+02	3.077160e-09	1.425463e-10	1.425463e-10
4.000000e+02	4.200000e+02	1.833747e-09	1.019058e-10	1.019058e-10
4.200000e+02	4.400000e+02	1.383862e-09	9.119324e-11	9.119324e-11
4.400000e+02	4.600000e+02	8.709375e-10	7.076731e-11	7.076731e-11
4.600000e+02	4.800000e+02	5.725185e-10	5.407354e-11	5.407354e-11
4.800000e+02	5.000000e+02	3.476646e-10	4.049719e-11	4.049719e-11
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=WH-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ScaledBy=7.69493309897279789e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	7.244545e-06	7.774674e-09	7.774674e-09
4.000000e+01	6.000000e+01	4.510390e-06	6.171035e-09	6.171035e-09
6.000000e+01	8.000000e+01	2.635477e-06	4.668331e-09	4.668331e-09
8.000000e+01	1.000000e+02	1.542246e-06	3.514391e-09	3.514391e-09
1.000000e+02	1.200000e+02	9.316245e-07	2.677090e-09	2.677090e-09
1.200000e+02	1.400000e+02	5.707760e-07	2.064827e-09	2.064827e-09
1.400000e+02	1.600000e+02	3.521931e-07	1.602429e-09	1.602429e-09
1.600000e+02	1.800000e+02	2.243875e-07	1.272854e-09	1.272854e-09
1.800000e+02	2.000000e+02	1.413801e-07	9.976423e-10	9.976423e-10
2.000000e+02	2.200000e+02	9.034890e-08	7.867044e-10	7.867044e-10
2.200000e+02	2.400000e+02	5.793185e-08	6.224936e-10	6.224936e-10
2.400000e+02	2.600000e+02	3.814149e-08	4.963083e-10	4.963083e-10
2.600000e+02	2.800000e+02	2.454873e-08	3.885866e-10	3.885866e-10
2.800000e+02	3.000000e+02	1.653167e-08	3.215737e-10	3.215737e-10
3.000000e+02	3.200000e+02	1.033037e-08	2.440958e-10	2.440958e-10
3.200000e+02	3.400000e+02	6.860165e-09	1.996384e-10	1.996384e-10
3.400000e+02	3.600000e+02	4.456723e-09	1.532144e-10	1.532144e-10
3.600000e+02	3.800000e+02	3.084227e-09	1.238413e-10	1.238413e-10
3.800000e+02	4.000000e+02	2.084741e-09	9.932341e-11	9.932341e-11
4.000000e+02	4.200000e+02	1.230560e-09	7.013029e-11	7.013029e-11
4.200000e+02	4.400000e+02	9.180950e-10	6.269185e-11	6.269185e-11
4.400000e+02	4.600000e+02	5.711655e-10	4.792634e-11	4.792634e-11
4.600000e+02	4.800000e+02	3.715079e-10	3.634480e-11	3.634480e-11
4.800000e+02	5.000000e+02	2.212443e-10	2.693158e-11	2.693158e-11
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=WH-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ScaledBy=7.69493543242727058e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	7.269975e-06	7.798508e-09	7.798508e-09
4.000000e+01	6.000000e+01	4.527222e-06	6.190578e-09	6.190578e-09
6.000000e+01	8.000000e+01	2.646300e-06	4.684884e-09	4.684884e-09
8.000000e+01	1.000000e+02	1.549310e-06	3.527737e-09	3.527737e-09
1.000000e+02	1.200000e+02	9.364085e-07	2.688520e-09	2.688520e-09
1.200000e+02	1.400000e+02	5.740150e-07	2.074640e-09	2.074640e-09
1.400000e+02	1.600000e+02	3.544360e-07	1.610853e-09	1.610853e-09
1.600000e+02	1.800000e+02	2.259723e-07	1.280209e-09	1.280209e-09
1.800000e+02	2.000000e+02	1.425007e-07	1.004124e-09	1.004124e-09
2.000000e+02	2.200000e+02	9.114230e-08	7.924063e-10	7.924063e-10
2.200000e+02	2.400000e+02	5.850975e-08	6.276542e-10	6.276542e-10
2.400000e+02	2.600000e+02	3.856815e-08	5.009072e-10	5.009072e-10
2.600000e+02	2.800000e+02	2.484530e-08	3.925137e-10	3.925137e-10
2.800000e+02	3.000000e+02	1.675000e-08	3.250469e-10	3.250469e-10
3.000000e+02	3.200000e+02	1.048026e-08	2.470431e-10	2.470431e-10
3.200000e+02	3.400000e+02	6.969665e-09	2.022243e-10	2.022243e-10
3.400000e+02	3.600000e+02	4.535459e-09	1.553912e-10	1.553912e-10
3.600000e+02	3.800000e+02	3.142384e-09	1.257612e-10	1.257612e-10
3.800000e+02	4.000000e+02	2.127047e-09	1.010256e-10	1.010256e-10
4.000000e+02	4.200000e+02	1.257386e-09	7.144570e-11	7.144570e-11
4.200000e+02	4.400000e+02	9.396555e-10	6.389585e-11	6.389585e-11
4.400000e+02	4.600000e+02	5.855475e-10	4.895026e-11	4.895026e-11
4.600000e+02	4.800000e+02	3.816425e-10	3.714729e-11	3.714729e-11
4.800000e+02	5.000000e+02	2.280136e-10	2.758993e-11	2.758993e-11
# END HISTO1D


# BEGIN HISTO1D /WH-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
ErrorBars=1
LineColor=blue!80!black
LineStyle=dashed
Name=WH-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
Path=WH-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
ScaledBy=7.69492791964280538e-11
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	7.326500e-06	7.855411e-09	7.855411e-09
4.000000e+01	6.000000e+01	4.564359e-06	6.237355e-09	6.237355e-09
6.000000e+01	8.000000e+01	2.669680e-06	4.721842e-09	4.721842e-09
8.000000e+01	1.000000e+02	1.564308e-06	3.558458e-09	3.558458e-09
1.000000e+02	1.200000e+02	9.461865e-07	2.714104e-09	2.714104e-09
1.200000e+02	1.400000e+02	5.805175e-07	2.096173e-09	2.096173e-09
1.400000e+02	1.600000e+02	3.587697e-07	1.629165e-09	1.629165e-09
1.600000e+02	1.800000e+02	2.289338e-07	1.296065e-09	1.296065e-09
1.800000e+02	2.000000e+02	1.444390e-07	1.016960e-09	1.016960e-09
2.000000e+02	2.200000e+02	9.247635e-08	8.034070e-10	8.034070e-10
2.200000e+02	2.400000e+02	5.942870e-08	6.369425e-10	6.369425e-10
2.400000e+02	2.600000e+02	3.917586e-08	5.085878e-10	5.085878e-10
2.600000e+02	2.800000e+02	2.526518e-08	3.989356e-10	3.989356e-10
2.800000e+02	3.000000e+02	1.705192e-08	3.306954e-10	3.306954e-10
3.000000e+02	3.200000e+02	1.067040e-08	2.513773e-10	2.513773e-10
3.200000e+02	3.400000e+02	7.105210e-09	2.060038e-10	2.060038e-10
3.400000e+02	3.600000e+02	4.621815e-09	1.581283e-10	1.581283e-10
3.600000e+02	3.800000e+02	3.206906e-09	1.282793e-10	1.282793e-10
3.800000e+02	4.000000e+02	2.173763e-09	1.031458e-10	1.031458e-10
4.000000e+02	4.200000e+02	1.282044e-09	7.281015e-11	7.281015e-11
4.200000e+02	4.400000e+02	9.621500e-10	6.531811e-11	6.531811e-11
4.400000e+02	4.600000e+02	6.015550e-10	5.027206e-11	5.027206e-11
4.600000e+02	4.800000e+02	3.902502e-10	3.793949e-11	3.793949e-11
4.800000e+02	5.000000e+02	2.337676e-10	2.820118e-11	2.820118e-11
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[Nominal]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[Nominal]
Path=WZ-QCD[Nominal]
ScaledBy=6.31705051030851845e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.186201e-10	5.442169e-13	5.442169e-13
4.000000e+01	6.000000e+01	7.829285e-11	4.500160e-13	4.500160e-13
6.000000e+01	8.000000e+01	4.427893e-11	3.292359e-13	3.292359e-13
8.000000e+01	1.000000e+02	2.497123e-11	2.383707e-13	2.383707e-13
1.000000e+02	1.200000e+02	1.468709e-11	1.717048e-13	1.717048e-13
1.200000e+02	1.400000e+02	8.646530e-12	1.259379e-13	1.259379e-13
1.400000e+02	1.600000e+02	5.139620e-12	9.163691e-14	9.163691e-14
1.600000e+02	1.800000e+02	3.291479e-12	7.052301e-14	7.052301e-14
1.800000e+02	2.000000e+02	2.047713e-12	5.214741e-14	5.214741e-14
2.000000e+02	2.200000e+02	1.353331e-12	4.169494e-14	4.169494e-14
2.200000e+02	2.400000e+02	8.805010e-13	3.256122e-14	3.256122e-14
2.400000e+02	2.600000e+02	6.187655e-13	2.616446e-14	2.616446e-14
2.600000e+02	2.800000e+02	4.206502e-13	2.511363e-14	2.511363e-14
2.800000e+02	3.000000e+02	2.666780e-13	1.615652e-14	1.615652e-14
3.000000e+02	3.200000e+02	1.942089e-13	1.397625e-14	1.397625e-14
3.200000e+02	3.400000e+02	1.366128e-13	1.075437e-14	1.075437e-14
3.400000e+02	3.600000e+02	1.217255e-13	1.064197e-14	1.064197e-14
3.600000e+02	3.800000e+02	6.890000e-14	7.574323e-15	7.574323e-15
3.800000e+02	4.000000e+02	5.630445e-14	6.562461e-15	6.562461e-15
4.000000e+02	4.200000e+02	2.594237e-14	3.713655e-15	3.713655e-15
4.200000e+02	4.400000e+02	2.470408e-14	3.965647e-15	3.965647e-15
4.400000e+02	4.600000e+02	1.795562e-14	3.620031e-15	3.620031e-15
4.600000e+02	4.800000e+02	1.779150e-14	4.151127e-15	4.151127e-15
4.800000e+02	5.000000e+02	1.015290e-14	2.345415e-15	2.345415e-15
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Path=WZ-QCD[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ScaledBy=6.31707516295947319e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.138212e-10	6.766012e-13	6.766012e-13
4.000000e+01	6.000000e+01	7.468110e-11	4.702199e-13	4.702199e-13
6.000000e+01	8.000000e+01	4.199870e-11	3.405070e-13	3.405070e-13
8.000000e+01	1.000000e+02	2.349609e-11	2.530197e-13	2.530197e-13
1.000000e+02	1.200000e+02	1.358506e-11	1.667973e-13	1.667973e-13
1.200000e+02	1.400000e+02	7.958540e-12	1.268254e-13	1.268254e-13
1.400000e+02	1.600000e+02	4.727878e-12	8.916353e-14	8.916353e-14
1.600000e+02	1.800000e+02	2.988686e-12	6.701315e-14	6.701315e-14
1.800000e+02	2.000000e+02	1.843820e-12	5.188116e-14	5.188116e-14
2.000000e+02	2.200000e+02	1.240434e-12	4.047473e-14	4.047473e-14
2.200000e+02	2.400000e+02	7.983520e-13	3.048572e-14	3.048572e-14
2.400000e+02	2.600000e+02	5.475405e-13	2.394295e-14	2.394295e-14
2.600000e+02	2.800000e+02	3.855951e-13	2.428720e-14	2.428720e-14
2.800000e+02	3.000000e+02	2.298596e-13	1.432733e-14	1.432733e-14
3.000000e+02	3.200000e+02	1.627292e-13	1.193893e-14	1.193893e-14
3.200000e+02	3.400000e+02	1.236954e-13	1.113514e-14	1.113514e-14
3.400000e+02	3.600000e+02	1.050012e-13	9.536645e-15	9.536645e-15
3.600000e+02	3.800000e+02	6.046735e-14	7.352452e-15	7.352452e-15
3.800000e+02	4.000000e+02	4.676114e-14	5.347567e-15	5.347567e-15
4.000000e+02	4.200000e+02	2.147823e-14	3.267030e-15	3.267030e-15
4.200000e+02	4.400000e+02	2.083700e-14	3.440613e-15	3.440613e-15
4.400000e+02	4.600000e+02	1.693515e-14	3.742710e-15	3.742710e-15
4.600000e+02	4.800000e+02	1.341695e-14	2.800596e-15	2.800596e-15
4.800000e+02	5.000000e+02	8.186510e-15	1.761208e-15	1.761208e-15
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Path=WZ-QCD[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ScaledBy=6.31701801672156212e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.140807e-10	5.382987e-13	5.382987e-13
4.000000e+01	6.000000e+01	7.528595e-11	4.445762e-13	4.445762e-13
6.000000e+01	8.000000e+01	4.233293e-11	3.240238e-13	3.240238e-13
8.000000e+01	1.000000e+02	2.368133e-11	2.322859e-13	2.322859e-13
1.000000e+02	1.200000e+02	1.383709e-11	1.670146e-13	1.670146e-13
1.200000e+02	1.400000e+02	8.100880e-12	1.226747e-13	1.226747e-13
1.400000e+02	1.600000e+02	4.832801e-12	8.960191e-14	8.960191e-14
1.600000e+02	1.800000e+02	3.057633e-12	6.790558e-14	6.790558e-14
1.800000e+02	2.000000e+02	1.877572e-12	4.894768e-14	4.894768e-14
2.000000e+02	2.200000e+02	1.271847e-12	4.109422e-14	4.109422e-14
2.200000e+02	2.400000e+02	8.218945e-13	3.111356e-14	3.111356e-14
2.400000e+02	2.600000e+02	5.673680e-13	2.500396e-14	2.500396e-14
2.600000e+02	2.800000e+02	3.917862e-13	2.446494e-14	2.446494e-14
2.800000e+02	3.000000e+02	2.395119e-13	1.482674e-14	1.482674e-14
3.000000e+02	3.200000e+02	1.728855e-13	1.297004e-14	1.297004e-14
3.200000e+02	3.400000e+02	1.250442e-13	1.032976e-14	1.032976e-14
3.400000e+02	3.600000e+02	1.099596e-13	9.884709e-15	9.884709e-15
3.600000e+02	3.800000e+02	6.182990e-14	7.455342e-15	7.455342e-15
3.800000e+02	4.000000e+02	4.958652e-14	5.766320e-15	5.766320e-15
4.000000e+02	4.200000e+02	2.244022e-14	3.384606e-15	3.384606e-15
4.200000e+02	4.400000e+02	2.170312e-14	3.599339e-15	3.599339e-15
4.400000e+02	4.600000e+02	1.783581e-14	3.967009e-15	3.967009e-15
4.600000e+02	4.800000e+02	1.507621e-14	3.269997e-15	3.269997e-15
4.800000e+02	5.000000e+02	8.732790e-15	1.860505e-15	1.860505e-15
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Path=WZ-QCD[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ScaledBy=6.31709589811619364e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.182738e-10	6.895223e-13	6.895223e-13
4.000000e+01	6.000000e+01	7.763755e-11	4.691797e-13	4.691797e-13
6.000000e+01	8.000000e+01	4.389537e-11	3.396535e-13	3.396535e-13
8.000000e+01	1.000000e+02	2.476089e-11	2.607959e-13	2.607959e-13
1.000000e+02	1.200000e+02	1.444420e-11	1.713821e-13	1.713821e-13
1.200000e+02	1.400000e+02	8.486155e-12	1.270495e-13	1.270495e-13
1.400000e+02	1.600000e+02	5.032575e-12	9.084371e-14	9.084371e-14
1.600000e+02	1.800000e+02	3.221528e-12	6.936820e-14	6.936820e-14
1.800000e+02	2.000000e+02	2.007555e-12	5.363094e-14	5.363094e-14
2.000000e+02	2.200000e+02	1.322715e-12	4.104160e-14	4.104160e-14
2.200000e+02	2.400000e+02	8.565110e-13	3.195272e-14	3.195272e-14
2.400000e+02	2.600000e+02	5.980095e-13	2.513944e-14	2.513944e-14
2.600000e+02	2.800000e+02	4.161738e-13	2.539397e-14	2.539397e-14
2.800000e+02	3.000000e+02	2.553694e-13	1.545362e-14	1.545362e-14
3.000000e+02	3.200000e+02	1.828249e-13	1.293658e-14	1.293658e-14
3.200000e+02	3.400000e+02	1.349486e-13	1.135605e-14	1.135605e-14
3.400000e+02	3.600000e+02	1.164085e-13	1.028490e-14	1.028490e-14
3.600000e+02	3.800000e+02	6.732980e-14	7.465420e-15	7.465420e-15
3.800000e+02	4.000000e+02	5.311115e-14	6.032848e-15	6.032848e-15
4.000000e+02	4.200000e+02	2.489913e-14	3.599484e-15	3.599484e-15
4.200000e+02	4.400000e+02	2.372501e-14	3.773712e-15	3.773712e-15
4.400000e+02	4.600000e+02	1.709503e-14	3.419117e-15	3.419117e-15
4.600000e+02	4.800000e+02	1.581567e-14	3.518389e-15	3.518389e-15
4.800000e+02	5.000000e+02	9.509455e-15	2.216635e-15	2.216635e-15
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[MUR=1__MUF=1__LHAPDF=325100]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[MUR=1__MUF=1__LHAPDF=325100]
Path=WZ-QCD[MUR=1__MUF=1__LHAPDF=325100]
ScaledBy=6.31705051030851845e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.186201e-10	5.442169e-13	5.442169e-13
4.000000e+01	6.000000e+01	7.829285e-11	4.500160e-13	4.500160e-13
6.000000e+01	8.000000e+01	4.427893e-11	3.292359e-13	3.292359e-13
8.000000e+01	1.000000e+02	2.497123e-11	2.383707e-13	2.383707e-13
1.000000e+02	1.200000e+02	1.468709e-11	1.717048e-13	1.717048e-13
1.200000e+02	1.400000e+02	8.646530e-12	1.259379e-13	1.259379e-13
1.400000e+02	1.600000e+02	5.139620e-12	9.163691e-14	9.163691e-14
1.600000e+02	1.800000e+02	3.291479e-12	7.052301e-14	7.052301e-14
1.800000e+02	2.000000e+02	2.047713e-12	5.214741e-14	5.214741e-14
2.000000e+02	2.200000e+02	1.353331e-12	4.169494e-14	4.169494e-14
2.200000e+02	2.400000e+02	8.805010e-13	3.256122e-14	3.256122e-14
2.400000e+02	2.600000e+02	6.187655e-13	2.616446e-14	2.616446e-14
2.600000e+02	2.800000e+02	4.206502e-13	2.511363e-14	2.511363e-14
2.800000e+02	3.000000e+02	2.666780e-13	1.615652e-14	1.615652e-14
3.000000e+02	3.200000e+02	1.942089e-13	1.397625e-14	1.397625e-14
3.200000e+02	3.400000e+02	1.366128e-13	1.075437e-14	1.075437e-14
3.400000e+02	3.600000e+02	1.217255e-13	1.064197e-14	1.064197e-14
3.600000e+02	3.800000e+02	6.890000e-14	7.574323e-15	7.574323e-15
3.800000e+02	4.000000e+02	5.630445e-14	6.562461e-15	6.562461e-15
4.000000e+02	4.200000e+02	2.594237e-14	3.713655e-15	3.713655e-15
4.200000e+02	4.400000e+02	2.470408e-14	3.965647e-15	3.965647e-15
4.400000e+02	4.600000e+02	1.795562e-14	3.620031e-15	3.620031e-15
4.600000e+02	4.800000e+02	1.779150e-14	4.151127e-15	4.151127e-15
4.800000e+02	5.000000e+02	1.015290e-14	2.345415e-15	2.345415e-15
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Path=WZ-QCD[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ScaledBy=6.31731113484104284e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.189743e-10	1.015305e-12	1.015305e-12
4.000000e+01	6.000000e+01	7.743575e-11	1.356783e-12	1.356783e-12
6.000000e+01	8.000000e+01	4.498069e-11	4.538727e-13	4.538727e-13
8.000000e+01	1.000000e+02	2.478399e-11	6.183318e-13	6.183318e-13
1.000000e+02	1.200000e+02	1.482330e-11	1.789293e-13	1.789293e-13
1.200000e+02	1.400000e+02	8.810910e-12	1.343940e-13	1.343940e-13
1.400000e+02	1.600000e+02	5.060060e-12	1.640062e-13	1.640062e-13
1.600000e+02	1.800000e+02	3.366018e-12	7.438728e-14	7.438728e-14
1.800000e+02	2.000000e+02	2.085653e-12	5.472742e-14	5.472742e-14
2.000000e+02	2.200000e+02	1.379682e-12	4.294362e-14	4.294362e-14
2.200000e+02	2.400000e+02	9.152145e-13	3.617607e-14	3.617607e-14
2.400000e+02	2.600000e+02	6.457955e-13	2.859209e-14	2.859209e-14
2.600000e+02	2.800000e+02	4.322211e-13	2.696407e-14	2.696407e-14
2.800000e+02	3.000000e+02	2.822222e-13	1.803726e-14	1.803726e-14
3.000000e+02	3.200000e+02	2.072934e-13	1.564188e-14	1.564188e-14
3.200000e+02	3.400000e+02	1.395984e-13	1.112361e-14	1.112361e-14
3.400000e+02	3.600000e+02	1.275056e-13	1.133678e-14	1.133678e-14
3.600000e+02	3.800000e+02	7.056295e-14	7.789756e-15	7.789756e-15
3.800000e+02	4.000000e+02	5.903030e-14	7.096969e-15	7.096969e-15
4.000000e+02	4.200000e+02	2.729268e-14	3.943587e-15	3.943587e-15
4.200000e+02	4.400000e+02	2.557706e-14	4.118392e-15	4.118392e-15
4.400000e+02	4.600000e+02	1.869789e-14	3.815250e-15	3.815250e-15
4.600000e+02	4.800000e+02	2.004712e-14	5.140224e-15	5.140224e-15
4.800000e+02	5.000000e+02	1.091345e-14	2.583599e-15	2.583599e-15
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Path=WZ-QCD[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ScaledBy=6.31703198961418377e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.320901e-10	7.235891e-13	7.235891e-13
4.000000e+01	6.000000e+01	8.714745e-11	6.031724e-13	6.031724e-13
6.000000e+01	8.000000e+01	4.954065e-11	4.487287e-13	4.487287e-13
8.000000e+01	1.000000e+02	2.780703e-11	3.130874e-13	3.130874e-13
1.000000e+02	1.200000e+02	1.641694e-11	2.299251e-13	2.299251e-13
1.200000e+02	1.400000e+02	9.604335e-12	1.649074e-13	1.649074e-13
1.400000e+02	1.600000e+02	5.944220e-12	1.274472e-13	1.274472e-13
1.600000e+02	1.800000e+02	3.665172e-12	9.081492e-14	9.081492e-14
1.800000e+02	2.000000e+02	2.257954e-12	6.991438e-14	6.991438e-14
2.000000e+02	2.200000e+02	1.572967e-12	5.885382e-14	5.885382e-14
2.200000e+02	2.400000e+02	1.004810e-12	4.110937e-14	4.110937e-14
2.400000e+02	2.600000e+02	6.999470e-13	3.533863e-14	3.533863e-14
2.600000e+02	2.800000e+02	4.921078e-13	3.224117e-14	3.224117e-14
2.800000e+02	3.000000e+02	2.841093e-13	1.873856e-14	1.873856e-14
3.000000e+02	3.200000e+02	2.035307e-13	1.708510e-14	1.708510e-14
3.200000e+02	3.400000e+02	1.642340e-13	1.585384e-14	1.585384e-14
3.400000e+02	3.600000e+02	1.389883e-13	1.485286e-14	1.485286e-14
3.600000e+02	3.800000e+02	7.886790e-14	1.038324e-14	1.038324e-14
3.800000e+02	4.000000e+02	5.819855e-14	7.201344e-15	7.201344e-15
4.000000e+02	4.200000e+02	2.612783e-14	4.004063e-15	4.004063e-15
4.200000e+02	4.400000e+02	2.655225e-14	5.071270e-15	5.071270e-15
4.400000e+02	4.600000e+02	2.192480e-14	5.278073e-15	5.278073e-15
4.600000e+02	4.800000e+02	1.538314e-14	3.308856e-15	3.308856e-15
4.800000e+02	5.000000e+02	8.913320e-15	1.917830e-15	1.917830e-15
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Path=WZ-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ScaledBy=6.31704899964285698e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.327006e-10	2.133428e-12	2.133428e-12
4.000000e+01	6.000000e+01	8.547935e-11	1.245794e-12	1.245794e-12
6.000000e+01	8.000000e+01	4.977158e-11	4.950270e-13	4.950270e-13
8.000000e+01	1.000000e+02	2.786509e-11	3.786879e-13	3.786879e-13
1.000000e+02	1.200000e+02	1.650784e-11	2.125605e-13	2.125605e-13
1.200000e+02	1.400000e+02	9.779220e-12	1.641214e-13	1.641214e-13
1.400000e+02	1.600000e+02	5.880740e-12	1.330898e-13	1.330898e-13
1.600000e+02	1.800000e+02	3.795768e-12	9.132500e-14	9.132500e-14
1.800000e+02	2.000000e+02	2.300605e-12	6.296610e-14	6.296610e-14
2.000000e+02	2.200000e+02	1.608932e-12	5.569630e-14	5.569630e-14
2.200000e+02	2.400000e+02	1.052683e-12	4.229665e-14	4.229665e-14
2.400000e+02	2.600000e+02	7.362825e-13	3.959880e-14	3.959880e-14
2.600000e+02	2.800000e+02	5.012945e-13	3.446278e-14	3.446278e-14
2.800000e+02	3.000000e+02	2.980432e-13	1.968572e-14	1.968572e-14
3.000000e+02	3.200000e+02	2.261598e-13	1.926408e-14	1.926408e-14
3.200000e+02	3.400000e+02	1.566843e-13	1.366525e-14	1.366525e-14
3.400000e+02	3.600000e+02	1.411700e-13	1.315693e-14	1.315693e-14
3.600000e+02	3.800000e+02	7.545735e-14	9.200827e-15	9.200827e-15
3.800000e+02	4.000000e+02	6.523520e-14	7.938155e-15	7.938155e-15
4.000000e+02	4.200000e+02	2.989254e-14	4.631490e-15	4.631490e-15
4.200000e+02	4.400000e+02	2.799461e-14	5.259018e-15	5.259018e-15
4.400000e+02	4.600000e+02	2.417620e-14	5.468567e-15	5.468567e-15
4.600000e+02	4.800000e+02	1.946636e-14	4.260945e-15	4.260945e-15
4.800000e+02	5.000000e+02	1.147018e-14	2.432900e-15	2.432900e-15
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Path=WZ-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ScaledBy=6.31705362475787503e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.145219e-10	5.283247e-13	5.283247e-13
4.000000e+01	6.000000e+01	7.555300e-11	4.369000e-13	4.369000e-13
6.000000e+01	8.000000e+01	4.234716e-11	3.169439e-13	3.169439e-13
8.000000e+01	1.000000e+02	2.363554e-11	2.263996e-13	2.263996e-13
1.000000e+02	1.200000e+02	1.372673e-11	1.608632e-13	1.608632e-13
1.200000e+02	1.400000e+02	8.002635e-12	1.166710e-13	1.166710e-13
1.400000e+02	1.600000e+02	4.729418e-12	8.483565e-14	8.483565e-14
1.600000e+02	1.800000e+02	3.000278e-12	6.413135e-14	6.413135e-14
1.800000e+02	2.000000e+02	1.855325e-12	4.708109e-14	4.708109e-14
2.000000e+02	2.200000e+02	1.216228e-12	3.726247e-14	3.726247e-14
2.200000e+02	2.400000e+02	7.888660e-13	2.935683e-14	2.935683e-14
2.400000e+02	2.600000e+02	5.513905e-13	2.329926e-14	2.329926e-14
2.600000e+02	2.800000e+02	3.728108e-13	2.199065e-14	2.199065e-14
2.800000e+02	3.000000e+02	2.353645e-13	1.419601e-14	1.419601e-14
3.000000e+02	3.200000e+02	1.709234e-13	1.227739e-14	1.227739e-14
3.200000e+02	3.400000e+02	1.193068e-13	9.341631e-15	9.341631e-15
3.400000e+02	3.600000e+02	1.065180e-13	9.286887e-15	9.286887e-15
3.600000e+02	3.800000e+02	5.996050e-14	6.565436e-15	6.565436e-15
3.800000e+02	4.000000e+02	4.901354e-14	5.710584e-15	5.710584e-15
4.000000e+02	4.200000e+02	2.250045e-14	3.207598e-15	3.207598e-15
4.200000e+02	4.400000e+02	2.131647e-14	3.410084e-15	3.410084e-15
4.400000e+02	4.600000e+02	1.554276e-14	3.136926e-15	3.136926e-15
4.600000e+02	4.800000e+02	1.526592e-14	3.547084e-15	3.547084e-15
4.800000e+02	5.000000e+02	8.743180e-15	2.012444e-15	2.012444e-15
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Path=WZ-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ScaledBy=6.31706005048214284e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.139146e-10	5.223004e-13	5.223004e-13
4.000000e+01	6.000000e+01	7.520285e-11	4.318081e-13	4.318081e-13
6.000000e+01	8.000000e+01	4.230381e-11	3.146261e-13	3.146261e-13
8.000000e+01	1.000000e+02	2.370659e-11	2.261839e-13	2.261839e-13
1.000000e+02	1.200000e+02	1.384707e-11	1.619002e-13	1.619002e-13
1.200000e+02	1.400000e+02	8.106395e-12	1.179934e-13	1.179934e-13
1.400000e+02	1.600000e+02	4.801091e-12	8.580491e-14	8.580491e-14
1.600000e+02	1.800000e+02	3.061482e-12	6.554025e-14	6.554025e-14
1.800000e+02	2.000000e+02	1.897579e-12	4.826370e-14	4.826370e-14
2.000000e+02	2.200000e+02	1.250218e-12	3.849234e-14	3.849234e-14
2.200000e+02	2.400000e+02	8.115770e-13	3.009826e-14	3.009826e-14
2.400000e+02	2.600000e+02	5.689610e-13	2.409268e-14	2.409268e-14
2.600000e+02	2.800000e+02	3.856081e-13	2.308300e-14	2.308300e-14
2.800000e+02	3.000000e+02	2.442907e-13	1.482199e-14	1.482199e-14
3.000000e+02	3.200000e+02	1.779484e-13	1.282875e-14	1.282875e-14
3.200000e+02	3.400000e+02	1.249061e-13	9.863922e-15	9.863922e-15
3.400000e+02	3.600000e+02	1.111826e-13	9.745295e-15	9.745295e-15
3.600000e+02	3.800000e+02	6.304400e-14	6.958789e-15	6.958789e-15
3.800000e+02	4.000000e+02	5.112355e-14	5.982084e-15	5.982084e-15
4.000000e+02	4.200000e+02	2.355809e-14	3.379257e-15	3.379257e-15
4.200000e+02	4.400000e+02	2.251087e-14	3.626316e-15	3.626316e-15
4.400000e+02	4.600000e+02	1.637429e-14	3.316018e-15	3.316018e-15
4.600000e+02	4.800000e+02	1.633634e-14	3.827032e-15	3.827032e-15
4.800000e+02	5.000000e+02	9.213435e-15	2.144000e-15	2.144000e-15
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Path=WZ-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ScaledBy=6.31704421763677016e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.190895e-10	5.493376e-13	5.493376e-13
4.000000e+01	6.000000e+01	7.854340e-11	4.542764e-13	4.542764e-13
6.000000e+01	8.000000e+01	4.426704e-11	3.309301e-13	3.309301e-13
8.000000e+01	1.000000e+02	2.487042e-11	2.381551e-13	2.381551e-13
1.000000e+02	1.200000e+02	1.454720e-11	1.703190e-13	1.703190e-13
1.200000e+02	1.400000e+02	8.530450e-12	1.243658e-13	1.243658e-13
1.400000e+02	1.600000e+02	5.060250e-12	9.046586e-14	9.046586e-14
1.600000e+02	1.800000e+02	3.224414e-12	6.895292e-14	6.895292e-14
1.800000e+02	2.000000e+02	2.001494e-12	5.084555e-14	5.084555e-14
2.000000e+02	2.200000e+02	1.316213e-12	4.034834e-14	4.034834e-14
2.200000e+02	2.400000e+02	8.556540e-13	3.173381e-14	3.173381e-14
2.400000e+02	2.600000e+02	5.995395e-13	2.529898e-14	2.529898e-14
2.600000e+02	2.800000e+02	4.066185e-13	2.392808e-14	2.392808e-14
2.800000e+02	3.000000e+02	2.568979e-13	1.547563e-14	1.547563e-14
3.000000e+02	3.200000e+02	1.865220e-13	1.337708e-14	1.337708e-14
3.200000e+02	3.400000e+02	1.304786e-13	1.018794e-14	1.018794e-14
3.400000e+02	3.600000e+02	1.166113e-13	1.014459e-14	1.014459e-14
3.600000e+02	3.800000e+02	6.552775e-14	7.148662e-15	7.148662e-15
3.800000e+02	4.000000e+02	5.396870e-14	6.267470e-15	6.267470e-15
4.000000e+02	4.200000e+02	2.477312e-14	3.526732e-15	3.526732e-15
4.200000e+02	4.400000e+02	2.339370e-14	3.731181e-15	3.731181e-15
4.400000e+02	4.600000e+02	1.704348e-14	3.426282e-15	3.426282e-15
4.600000e+02	4.800000e+02	1.662850e-14	3.848761e-15	3.848761e-15
4.800000e+02	5.000000e+02	9.634130e-15	2.203343e-15	2.203343e-15
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=WZ-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=6.31705051030851845e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.186201e-10	5.442169e-13	5.442169e-13
4.000000e+01	6.000000e+01	7.829285e-11	4.500160e-13	4.500160e-13
6.000000e+01	8.000000e+01	4.427893e-11	3.292359e-13	3.292359e-13
8.000000e+01	1.000000e+02	2.497123e-11	2.383707e-13	2.383707e-13
1.000000e+02	1.200000e+02	1.468709e-11	1.717048e-13	1.717048e-13
1.200000e+02	1.400000e+02	8.646530e-12	1.259379e-13	1.259379e-13
1.400000e+02	1.600000e+02	5.139620e-12	9.163691e-14	9.163691e-14
1.600000e+02	1.800000e+02	3.291479e-12	7.052301e-14	7.052301e-14
1.800000e+02	2.000000e+02	2.047713e-12	5.214741e-14	5.214741e-14
2.000000e+02	2.200000e+02	1.353331e-12	4.169494e-14	4.169494e-14
2.200000e+02	2.400000e+02	8.805010e-13	3.256122e-14	3.256122e-14
2.400000e+02	2.600000e+02	6.187655e-13	2.616446e-14	2.616446e-14
2.600000e+02	2.800000e+02	4.206502e-13	2.511363e-14	2.511363e-14
2.800000e+02	3.000000e+02	2.666780e-13	1.615652e-14	1.615652e-14
3.000000e+02	3.200000e+02	1.942089e-13	1.397625e-14	1.397625e-14
3.200000e+02	3.400000e+02	1.366128e-13	1.075437e-14	1.075437e-14
3.400000e+02	3.600000e+02	1.217255e-13	1.064197e-14	1.064197e-14
3.600000e+02	3.800000e+02	6.890000e-14	7.574323e-15	7.574323e-15
3.800000e+02	4.000000e+02	5.630445e-14	6.562461e-15	6.562461e-15
4.000000e+02	4.200000e+02	2.594237e-14	3.713655e-15	3.713655e-15
4.200000e+02	4.400000e+02	2.470408e-14	3.965647e-15	3.965647e-15
4.400000e+02	4.600000e+02	1.795562e-14	3.620031e-15	3.620031e-15
4.600000e+02	4.800000e+02	1.779150e-14	4.151127e-15	4.151127e-15
4.800000e+02	5.000000e+02	1.015290e-14	2.345415e-15	2.345415e-15
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Path=WZ-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ScaledBy=6.31706067822200950e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.178253e-10	5.376451e-13	5.376451e-13
4.000000e+01	6.000000e+01	7.781575e-11	4.445374e-13	4.445374e-13
6.000000e+01	8.000000e+01	4.418189e-11	3.267471e-13	3.267471e-13
8.000000e+01	1.000000e+02	2.502698e-11	2.381186e-13	2.381186e-13
1.000000e+02	1.200000e+02	1.481202e-11	1.729304e-13	1.729304e-13
1.200000e+02	1.400000e+02	8.760505e-12	1.274886e-13	1.274886e-13
1.400000e+02	1.600000e+02	5.220715e-12	9.285590e-14	9.285590e-14
1.600000e+02	1.800000e+02	3.362594e-12	7.219333e-14	7.219333e-14
1.800000e+02	2.000000e+02	2.097263e-12	5.352392e-14	5.352392e-14
2.000000e+02	2.200000e+02	1.393818e-12	4.317376e-14	4.317376e-14
2.200000e+02	2.400000e+02	9.080510e-13	3.350675e-14	3.350675e-14
2.400000e+02	2.600000e+02	6.401790e-13	2.712931e-14	2.712931e-14
2.600000e+02	2.800000e+02	4.363930e-13	2.646070e-14	2.646070e-14
2.800000e+02	3.000000e+02	2.776595e-13	1.692029e-14	1.692029e-14
3.000000e+02	3.200000e+02	2.029229e-13	1.465475e-14	1.465475e-14
3.200000e+02	3.400000e+02	1.435966e-13	1.140395e-14	1.140395e-14
3.400000e+02	3.600000e+02	1.275244e-13	1.120539e-14	1.120539e-14
3.600000e+02	3.800000e+02	7.274440e-14	8.065809e-15	8.065809e-15
3.800000e+02	4.000000e+02	5.900365e-14	6.905357e-15	6.905357e-15
4.000000e+02	4.200000e+02	2.731007e-14	3.936982e-15	3.936982e-15
4.200000e+02	4.400000e+02	2.621940e-14	4.240149e-15	4.240149e-15
4.400000e+02	4.600000e+02	1.900897e-14	3.843191e-15	3.843191e-15
4.600000e+02	4.800000e+02	1.912707e-14	4.497672e-15	4.497672e-15
4.800000e+02	5.000000e+02	1.075953e-14	2.514121e-15	2.514121e-15
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Path=WZ-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ScaledBy=6.31704799921500366e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.301340e-10	5.953415e-13	5.953415e-13
4.000000e+01	6.000000e+01	8.575065e-11	4.915944e-13	4.915944e-13
6.000000e+01	8.000000e+01	4.864098e-11	3.605208e-13	3.605208e-13
8.000000e+01	1.000000e+02	2.754144e-11	2.619818e-13	2.619818e-13
1.000000e+02	1.200000e+02	1.625416e-11	1.892784e-13	1.892784e-13
1.200000e+02	1.400000e+02	9.599130e-12	1.391854e-13	1.391854e-13
1.400000e+02	1.600000e+02	5.724100e-12	1.015357e-13	1.015357e-13
1.600000e+02	1.800000e+02	3.674019e-12	7.835220e-14	7.835220e-14
1.800000e+02	2.000000e+02	2.290313e-12	5.799078e-14	5.799078e-14
2.000000e+02	2.200000e+02	1.514750e-12	4.635615e-14	4.635615e-14
2.200000e+02	2.400000e+02	9.890700e-13	3.636077e-14	3.636077e-14
2.400000e+02	2.600000e+02	6.957840e-13	2.922834e-14	2.922834e-14
2.600000e+02	2.800000e+02	4.739908e-13	2.790550e-14	2.790550e-14
2.800000e+02	3.000000e+02	3.001682e-13	1.803533e-14	1.803533e-14
3.000000e+02	3.200000e+02	2.182798e-13	1.557916e-14	1.557916e-14
3.200000e+02	3.400000e+02	1.534890e-13	1.196391e-14	1.196391e-14
3.400000e+02	3.600000e+02	1.371309e-13	1.189553e-14	1.189553e-14
3.600000e+02	3.800000e+02	7.717190e-14	8.409408e-15	8.409408e-15
3.800000e+02	4.000000e+02	6.399855e-14	7.395999e-15	7.395999e-15
4.000000e+02	4.200000e+02	2.947494e-14	4.197431e-15	4.197431e-15
4.200000e+02	4.400000e+02	2.778650e-14	4.426013e-15	4.426013e-15
4.400000e+02	4.600000e+02	2.018171e-14	4.031128e-15	4.031128e-15
4.600000e+02	4.800000e+02	1.972037e-14	4.558943e-15	4.558943e-15
4.800000e+02	5.000000e+02	1.151198e-14	2.625706e-15	2.625706e-15
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Path=WZ-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ScaledBy=6.31705827764437541e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.293341e-10	5.886030e-13	5.886030e-13
4.000000e+01	6.000000e+01	8.527495e-11	4.860018e-13	4.860018e-13
6.000000e+01	8.000000e+01	4.855418e-11	3.580163e-13	3.580163e-13
8.000000e+01	1.000000e+02	2.760962e-11	2.617875e-13	2.617875e-13
1.000000e+02	1.200000e+02	1.639396e-11	1.906534e-13	1.906534e-13
1.200000e+02	1.400000e+02	9.725490e-12	1.408735e-13	1.408735e-13
1.400000e+02	1.600000e+02	5.814050e-12	1.028709e-13	1.028709e-13
1.600000e+02	1.800000e+02	3.752839e-12	8.016205e-14	8.016205e-14
1.800000e+02	2.000000e+02	2.345455e-12	5.949004e-14	5.949004e-14
2.000000e+02	2.200000e+02	1.559806e-12	4.796549e-14	4.796549e-14
2.200000e+02	2.400000e+02	1.019864e-12	3.739113e-14	3.739113e-14
2.400000e+02	2.600000e+02	7.197545e-13	3.027787e-14	3.027787e-14
2.600000e+02	2.800000e+02	4.916920e-13	2.937082e-14	2.937082e-14
2.800000e+02	3.000000e+02	3.124913e-13	1.886959e-14	1.886959e-14
3.000000e+02	3.200000e+02	2.280215e-13	1.631968e-14	1.631968e-14
3.200000e+02	3.400000e+02	1.613040e-13	1.267182e-14	1.267182e-14
3.400000e+02	3.600000e+02	1.436391e-13	1.251050e-14	1.251050e-14
3.600000e+02	3.800000e+02	8.145470e-14	8.942644e-15	8.942644e-15
3.800000e+02	4.000000e+02	6.707490e-14	7.772244e-15	7.772244e-15
4.000000e+02	4.200000e+02	3.102598e-14	4.442174e-15	4.442174e-15
4.200000e+02	4.400000e+02	2.948114e-14	4.725481e-15	4.725481e-15
4.400000e+02	4.600000e+02	2.135981e-14	4.274030e-15	4.274030e-15
4.600000e+02	4.800000e+02	2.118977e-14	4.935255e-15	4.935255e-15
4.800000e+02	5.000000e+02	1.219783e-14	2.809072e-15	2.809072e-15
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=WZ-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ScaledBy=6.31705090856670955e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.166906e-10	5.366314e-13	5.366314e-13
4.000000e+01	6.000000e+01	7.713860e-11	4.442867e-13	4.442867e-13
6.000000e+01	8.000000e+01	4.364109e-11	3.250315e-13	3.250315e-13
8.000000e+01	1.000000e+02	2.460699e-11	2.356713e-13	2.356713e-13
1.000000e+02	1.200000e+02	1.445308e-11	1.695347e-13	1.695347e-13
1.200000e+02	1.400000e+02	8.491800e-12	1.244357e-13	1.244357e-13
1.400000e+02	1.600000e+02	5.029895e-12	9.028058e-14	9.028058e-14
1.600000e+02	1.800000e+02	3.208008e-12	6.934519e-14	6.934519e-14
1.800000e+02	2.000000e+02	1.988564e-12	5.117888e-14	5.117888e-14
2.000000e+02	2.200000e+02	1.311050e-12	4.087503e-14	4.087503e-14
2.200000e+02	2.400000e+02	8.468445e-13	3.161460e-14	3.161460e-14
2.400000e+02	2.600000e+02	5.926040e-13	2.545464e-14	2.545464e-14
2.600000e+02	2.800000e+02	4.003067e-13	2.449391e-14	2.449391e-14
2.800000e+02	3.000000e+02	2.541108e-13	1.566788e-14	1.566788e-14
3.000000e+02	3.200000e+02	1.852670e-13	1.357215e-14	1.357215e-14
3.200000e+02	3.400000e+02	1.299160e-13	1.043396e-14	1.043396e-14
3.400000e+02	3.600000e+02	1.146614e-13	1.021300e-14	1.021300e-14
3.600000e+02	3.800000e+02	6.548095e-14	7.350595e-15	7.350595e-15
3.800000e+02	4.000000e+02	5.188020e-14	6.189505e-15	6.189505e-15
4.000000e+02	4.200000e+02	2.404930e-14	3.502069e-15	3.502069e-15
4.200000e+02	4.400000e+02	2.320630e-14	3.807522e-15	3.807522e-15
4.400000e+02	4.600000e+02	1.680232e-14	3.477734e-15	3.477734e-15
4.600000e+02	4.800000e+02	1.717592e-14	4.091280e-15	4.091280e-15
4.800000e+02	5.000000e+02	9.299435e-15	2.224432e-15	2.224432e-15
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=WZ-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ScaledBy=6.31704990749758824e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.167421e-10	5.368240e-13	5.368240e-13
4.000000e+01	6.000000e+01	7.717040e-11	4.444251e-13	4.444251e-13
6.000000e+01	8.000000e+01	4.366059e-11	3.251404e-13	3.251404e-13
8.000000e+01	1.000000e+02	2.461735e-11	2.357386e-13	2.357386e-13
1.000000e+02	1.200000e+02	1.445980e-11	1.695953e-13	1.695953e-13
1.200000e+02	1.400000e+02	8.496620e-12	1.244743e-13	1.244743e-13
1.400000e+02	1.600000e+02	5.033540e-12	9.031705e-14	9.031705e-14
1.600000e+02	1.800000e+02	3.211537e-12	6.938692e-14	6.938692e-14
1.800000e+02	2.000000e+02	1.991092e-12	5.121540e-14	5.121540e-14
2.000000e+02	2.200000e+02	1.313046e-12	4.091000e-14	4.091000e-14
2.200000e+02	2.400000e+02	8.485595e-13	3.165813e-14	3.165813e-14
2.400000e+02	2.600000e+02	5.941075e-13	2.549222e-14	2.549222e-14
2.600000e+02	2.800000e+02	4.015855e-13	2.453041e-14	2.453041e-14
2.800000e+02	3.000000e+02	2.549225e-13	1.569727e-14	1.569727e-14
3.000000e+02	3.200000e+02	1.858464e-13	1.359650e-14	1.359650e-14
3.200000e+02	3.400000e+02	1.303998e-13	1.045578e-14	1.045578e-14
3.400000e+02	3.600000e+02	1.151922e-13	1.024308e-14	1.024308e-14
3.600000e+02	3.800000e+02	6.575690e-14	7.366722e-15	7.366722e-15
3.800000e+02	4.000000e+02	5.225650e-14	6.219254e-15	6.219254e-15
4.000000e+02	4.200000e+02	2.420770e-14	3.518639e-15	3.518639e-15
4.200000e+02	4.400000e+02	2.334414e-14	3.820795e-15	3.820795e-15
4.400000e+02	4.600000e+02	1.691186e-14	3.489933e-15	3.489933e-15
4.600000e+02	4.800000e+02	1.722820e-14	4.095762e-15	4.095762e-15
4.800000e+02	5.000000e+02	9.380830e-15	2.234878e-15	2.234878e-15
# END HISTO1D


# BEGIN HISTO1D /WZ-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
Path=WZ-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
ScaledBy=6.31705003815734375e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.171232e-10	5.383526e-13	5.383526e-13
4.000000e+01	6.000000e+01	7.739790e-11	4.455494e-13	4.455494e-13
6.000000e+01	8.000000e+01	4.377583e-11	3.258918e-13	3.258918e-13
8.000000e+01	1.000000e+02	2.467821e-11	2.362037e-13	2.362037e-13
1.000000e+02	1.200000e+02	1.449571e-11	1.699102e-13	1.699102e-13
1.200000e+02	1.400000e+02	8.519810e-12	1.247177e-13	1.247177e-13
1.400000e+02	1.600000e+02	5.048380e-12	9.050193e-14	9.050193e-14
1.600000e+02	1.800000e+02	3.222096e-12	6.955266e-14	6.955266e-14
1.800000e+02	2.000000e+02	1.998971e-12	5.135394e-14	5.135394e-14
2.000000e+02	2.200000e+02	1.318149e-12	4.101596e-14	4.101596e-14
2.200000e+02	2.400000e+02	8.522445e-13	3.175649e-14	3.175649e-14
2.400000e+02	2.600000e+02	5.969845e-13	2.557742e-14	2.557742e-14
2.600000e+02	2.800000e+02	4.040008e-13	2.461476e-14	2.461476e-14
2.800000e+02	3.000000e+02	2.562167e-13	1.574845e-14	1.574845e-14
3.000000e+02	3.200000e+02	1.869578e-13	1.364656e-14	1.364656e-14
3.200000e+02	3.400000e+02	1.311017e-13	1.049342e-14	1.049342e-14
3.400000e+02	3.600000e+02	1.159268e-13	1.029634e-14	1.029634e-14
3.600000e+02	3.800000e+02	6.608770e-14	7.388555e-15	7.388555e-15
3.800000e+02	4.000000e+02	5.267245e-14	6.250496e-15	6.250496e-15
4.000000e+02	4.200000e+02	2.439830e-14	3.540603e-15	3.540603e-15
4.200000e+02	4.400000e+02	2.350872e-14	3.836870e-15	3.836870e-15
4.400000e+02	4.600000e+02	1.705013e-14	3.504879e-15	3.504879e-15
4.600000e+02	4.800000e+02	1.728720e-14	4.101579e-15	4.101579e-15
4.800000e+02	5.000000e+02	9.457260e-15	2.243950e-15	2.243950e-15
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Path=WZ-QCDEW[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
ScaledBy=6.31707516295947319e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.138212e-10	6.766012e-13	6.766012e-13
4.000000e+01	6.000000e+01	7.468110e-11	4.702199e-13	4.702199e-13
6.000000e+01	8.000000e+01	4.199870e-11	3.405070e-13	3.405070e-13
8.000000e+01	1.000000e+02	2.349609e-11	2.530197e-13	2.530197e-13
1.000000e+02	1.200000e+02	1.358506e-11	1.667973e-13	1.667973e-13
1.200000e+02	1.400000e+02	7.958540e-12	1.268254e-13	1.268254e-13
1.400000e+02	1.600000e+02	4.727878e-12	8.916353e-14	8.916353e-14
1.600000e+02	1.800000e+02	2.988686e-12	6.701315e-14	6.701315e-14
1.800000e+02	2.000000e+02	1.843820e-12	5.188116e-14	5.188116e-14
2.000000e+02	2.200000e+02	1.240434e-12	4.047473e-14	4.047473e-14
2.200000e+02	2.400000e+02	7.983520e-13	3.048572e-14	3.048572e-14
2.400000e+02	2.600000e+02	5.475405e-13	2.394295e-14	2.394295e-14
2.600000e+02	2.800000e+02	3.855951e-13	2.428720e-14	2.428720e-14
2.800000e+02	3.000000e+02	2.298596e-13	1.432733e-14	1.432733e-14
3.000000e+02	3.200000e+02	1.627292e-13	1.193893e-14	1.193893e-14
3.200000e+02	3.400000e+02	1.236954e-13	1.113514e-14	1.113514e-14
3.400000e+02	3.600000e+02	1.050012e-13	9.536645e-15	9.536645e-15
3.600000e+02	3.800000e+02	6.046735e-14	7.352452e-15	7.352452e-15
3.800000e+02	4.000000e+02	4.676114e-14	5.347567e-15	5.347567e-15
4.000000e+02	4.200000e+02	2.147823e-14	3.267030e-15	3.267030e-15
4.200000e+02	4.400000e+02	2.083700e-14	3.440613e-15	3.440613e-15
4.400000e+02	4.600000e+02	1.693515e-14	3.742710e-15	3.742710e-15
4.600000e+02	4.800000e+02	1.341695e-14	2.800596e-15	2.800596e-15
4.800000e+02	5.000000e+02	8.186510e-15	1.761208e-15	1.761208e-15
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Path=WZ-QCDEW[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
ScaledBy=6.31701801672156212e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.140807e-10	5.382987e-13	5.382987e-13
4.000000e+01	6.000000e+01	7.528595e-11	4.445762e-13	4.445762e-13
6.000000e+01	8.000000e+01	4.233293e-11	3.240238e-13	3.240238e-13
8.000000e+01	1.000000e+02	2.368133e-11	2.322859e-13	2.322859e-13
1.000000e+02	1.200000e+02	1.383709e-11	1.670146e-13	1.670146e-13
1.200000e+02	1.400000e+02	8.100880e-12	1.226747e-13	1.226747e-13
1.400000e+02	1.600000e+02	4.832801e-12	8.960191e-14	8.960191e-14
1.600000e+02	1.800000e+02	3.057633e-12	6.790558e-14	6.790558e-14
1.800000e+02	2.000000e+02	1.877572e-12	4.894768e-14	4.894768e-14
2.000000e+02	2.200000e+02	1.271847e-12	4.109422e-14	4.109422e-14
2.200000e+02	2.400000e+02	8.218945e-13	3.111356e-14	3.111356e-14
2.400000e+02	2.600000e+02	5.673680e-13	2.500396e-14	2.500396e-14
2.600000e+02	2.800000e+02	3.917862e-13	2.446494e-14	2.446494e-14
2.800000e+02	3.000000e+02	2.395119e-13	1.482674e-14	1.482674e-14
3.000000e+02	3.200000e+02	1.728855e-13	1.297004e-14	1.297004e-14
3.200000e+02	3.400000e+02	1.250442e-13	1.032976e-14	1.032976e-14
3.400000e+02	3.600000e+02	1.099596e-13	9.884709e-15	9.884709e-15
3.600000e+02	3.800000e+02	6.182990e-14	7.455342e-15	7.455342e-15
3.800000e+02	4.000000e+02	4.958652e-14	5.766320e-15	5.766320e-15
4.000000e+02	4.200000e+02	2.244022e-14	3.384606e-15	3.384606e-15
4.200000e+02	4.400000e+02	2.170312e-14	3.599339e-15	3.599339e-15
4.400000e+02	4.600000e+02	1.783581e-14	3.967009e-15	3.967009e-15
4.600000e+02	4.800000e+02	1.507621e-14	3.269997e-15	3.269997e-15
4.800000e+02	5.000000e+02	8.732790e-15	1.860505e-15	1.860505e-15
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Path=WZ-QCDEW[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
ScaledBy=6.31709589811619364e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.182738e-10	6.895223e-13	6.895223e-13
4.000000e+01	6.000000e+01	7.763755e-11	4.691797e-13	4.691797e-13
6.000000e+01	8.000000e+01	4.389537e-11	3.396535e-13	3.396535e-13
8.000000e+01	1.000000e+02	2.476089e-11	2.607959e-13	2.607959e-13
1.000000e+02	1.200000e+02	1.444420e-11	1.713821e-13	1.713821e-13
1.200000e+02	1.400000e+02	8.486155e-12	1.270495e-13	1.270495e-13
1.400000e+02	1.600000e+02	5.032575e-12	9.084371e-14	9.084371e-14
1.600000e+02	1.800000e+02	3.221528e-12	6.936820e-14	6.936820e-14
1.800000e+02	2.000000e+02	2.007555e-12	5.363094e-14	5.363094e-14
2.000000e+02	2.200000e+02	1.322715e-12	4.104160e-14	4.104160e-14
2.200000e+02	2.400000e+02	8.565110e-13	3.195272e-14	3.195272e-14
2.400000e+02	2.600000e+02	5.980095e-13	2.513944e-14	2.513944e-14
2.600000e+02	2.800000e+02	4.161738e-13	2.539397e-14	2.539397e-14
2.800000e+02	3.000000e+02	2.553694e-13	1.545362e-14	1.545362e-14
3.000000e+02	3.200000e+02	1.828249e-13	1.293658e-14	1.293658e-14
3.200000e+02	3.400000e+02	1.349486e-13	1.135605e-14	1.135605e-14
3.400000e+02	3.600000e+02	1.164085e-13	1.028490e-14	1.028490e-14
3.600000e+02	3.800000e+02	6.732980e-14	7.465420e-15	7.465420e-15
3.800000e+02	4.000000e+02	5.311115e-14	6.032848e-15	6.032848e-15
4.000000e+02	4.200000e+02	2.489913e-14	3.599484e-15	3.599484e-15
4.200000e+02	4.400000e+02	2.372501e-14	3.773712e-15	3.773712e-15
4.400000e+02	4.600000e+02	1.709503e-14	3.419117e-15	3.419117e-15
4.600000e+02	4.800000e+02	1.581567e-14	3.518389e-15	3.518389e-15
4.800000e+02	5.000000e+02	9.509455e-15	2.216635e-15	2.216635e-15
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
Path=WZ-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
ScaledBy=6.31705051030851845e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.186201e-10	5.442169e-13	5.442169e-13
4.000000e+01	6.000000e+01	7.829285e-11	4.500160e-13	4.500160e-13
6.000000e+01	8.000000e+01	4.427893e-11	3.292359e-13	3.292359e-13
8.000000e+01	1.000000e+02	2.497123e-11	2.383707e-13	2.383707e-13
1.000000e+02	1.200000e+02	1.468709e-11	1.717048e-13	1.717048e-13
1.200000e+02	1.400000e+02	8.646530e-12	1.259379e-13	1.259379e-13
1.400000e+02	1.600000e+02	5.139620e-12	9.163691e-14	9.163691e-14
1.600000e+02	1.800000e+02	3.291479e-12	7.052301e-14	7.052301e-14
1.800000e+02	2.000000e+02	2.047713e-12	5.214741e-14	5.214741e-14
2.000000e+02	2.200000e+02	1.353331e-12	4.169494e-14	4.169494e-14
2.200000e+02	2.400000e+02	8.805010e-13	3.256122e-14	3.256122e-14
2.400000e+02	2.600000e+02	6.187655e-13	2.616446e-14	2.616446e-14
2.600000e+02	2.800000e+02	4.206502e-13	2.511363e-14	2.511363e-14
2.800000e+02	3.000000e+02	2.666780e-13	1.615652e-14	1.615652e-14
3.000000e+02	3.200000e+02	1.942089e-13	1.397625e-14	1.397625e-14
3.200000e+02	3.400000e+02	1.366128e-13	1.075437e-14	1.075437e-14
3.400000e+02	3.600000e+02	1.217255e-13	1.064197e-14	1.064197e-14
3.600000e+02	3.800000e+02	6.890000e-14	7.574323e-15	7.574323e-15
3.800000e+02	4.000000e+02	5.630445e-14	6.562461e-15	6.562461e-15
4.000000e+02	4.200000e+02	2.594237e-14	3.713655e-15	3.713655e-15
4.200000e+02	4.400000e+02	2.470408e-14	3.965647e-15	3.965647e-15
4.400000e+02	4.600000e+02	1.795562e-14	3.620031e-15	3.620031e-15
4.600000e+02	4.800000e+02	1.779150e-14	4.151127e-15	4.151127e-15
4.800000e+02	5.000000e+02	1.015290e-14	2.345415e-15	2.345415e-15
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Path=WZ-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
ScaledBy=6.31731113484104284e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.189743e-10	1.015305e-12	1.015305e-12
4.000000e+01	6.000000e+01	7.743575e-11	1.356783e-12	1.356783e-12
6.000000e+01	8.000000e+01	4.498069e-11	4.538727e-13	4.538727e-13
8.000000e+01	1.000000e+02	2.478399e-11	6.183318e-13	6.183318e-13
1.000000e+02	1.200000e+02	1.482330e-11	1.789293e-13	1.789293e-13
1.200000e+02	1.400000e+02	8.810910e-12	1.343940e-13	1.343940e-13
1.400000e+02	1.600000e+02	5.060060e-12	1.640062e-13	1.640062e-13
1.600000e+02	1.800000e+02	3.366018e-12	7.438728e-14	7.438728e-14
1.800000e+02	2.000000e+02	2.085653e-12	5.472742e-14	5.472742e-14
2.000000e+02	2.200000e+02	1.379682e-12	4.294362e-14	4.294362e-14
2.200000e+02	2.400000e+02	9.152145e-13	3.617607e-14	3.617607e-14
2.400000e+02	2.600000e+02	6.457955e-13	2.859209e-14	2.859209e-14
2.600000e+02	2.800000e+02	4.322211e-13	2.696407e-14	2.696407e-14
2.800000e+02	3.000000e+02	2.822222e-13	1.803726e-14	1.803726e-14
3.000000e+02	3.200000e+02	2.072934e-13	1.564188e-14	1.564188e-14
3.200000e+02	3.400000e+02	1.395984e-13	1.112361e-14	1.112361e-14
3.400000e+02	3.600000e+02	1.275056e-13	1.133678e-14	1.133678e-14
3.600000e+02	3.800000e+02	7.056295e-14	7.789756e-15	7.789756e-15
3.800000e+02	4.000000e+02	5.903030e-14	7.096969e-15	7.096969e-15
4.000000e+02	4.200000e+02	2.729268e-14	3.943587e-15	3.943587e-15
4.200000e+02	4.400000e+02	2.557706e-14	4.118392e-15	4.118392e-15
4.400000e+02	4.600000e+02	1.869789e-14	3.815250e-15	3.815250e-15
4.600000e+02	4.800000e+02	2.004712e-14	5.140224e-15	5.140224e-15
4.800000e+02	5.000000e+02	1.091345e-14	2.583599e-15	2.583599e-15
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Path=WZ-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
ScaledBy=6.31703198961418377e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.320901e-10	7.235891e-13	7.235891e-13
4.000000e+01	6.000000e+01	8.714745e-11	6.031724e-13	6.031724e-13
6.000000e+01	8.000000e+01	4.954065e-11	4.487287e-13	4.487287e-13
8.000000e+01	1.000000e+02	2.780703e-11	3.130874e-13	3.130874e-13
1.000000e+02	1.200000e+02	1.641694e-11	2.299251e-13	2.299251e-13
1.200000e+02	1.400000e+02	9.604335e-12	1.649074e-13	1.649074e-13
1.400000e+02	1.600000e+02	5.944220e-12	1.274472e-13	1.274472e-13
1.600000e+02	1.800000e+02	3.665172e-12	9.081492e-14	9.081492e-14
1.800000e+02	2.000000e+02	2.257954e-12	6.991438e-14	6.991438e-14
2.000000e+02	2.200000e+02	1.572967e-12	5.885382e-14	5.885382e-14
2.200000e+02	2.400000e+02	1.004810e-12	4.110937e-14	4.110937e-14
2.400000e+02	2.600000e+02	6.999470e-13	3.533863e-14	3.533863e-14
2.600000e+02	2.800000e+02	4.921078e-13	3.224117e-14	3.224117e-14
2.800000e+02	3.000000e+02	2.841093e-13	1.873856e-14	1.873856e-14
3.000000e+02	3.200000e+02	2.035307e-13	1.708510e-14	1.708510e-14
3.200000e+02	3.400000e+02	1.642340e-13	1.585384e-14	1.585384e-14
3.400000e+02	3.600000e+02	1.389883e-13	1.485286e-14	1.485286e-14
3.600000e+02	3.800000e+02	7.886790e-14	1.038324e-14	1.038324e-14
3.800000e+02	4.000000e+02	5.819855e-14	7.201344e-15	7.201344e-15
4.000000e+02	4.200000e+02	2.612783e-14	4.004063e-15	4.004063e-15
4.200000e+02	4.400000e+02	2.655225e-14	5.071270e-15	5.071270e-15
4.400000e+02	4.600000e+02	2.192480e-14	5.278073e-15	5.278073e-15
4.600000e+02	4.800000e+02	1.538314e-14	3.308856e-15	3.308856e-15
4.800000e+02	5.000000e+02	8.913320e-15	1.917830e-15	1.917830e-15
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Path=WZ-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
ScaledBy=6.31704899964285698e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.327006e-10	2.133428e-12	2.133428e-12
4.000000e+01	6.000000e+01	8.547935e-11	1.245794e-12	1.245794e-12
6.000000e+01	8.000000e+01	4.977158e-11	4.950270e-13	4.950270e-13
8.000000e+01	1.000000e+02	2.786509e-11	3.786879e-13	3.786879e-13
1.000000e+02	1.200000e+02	1.650784e-11	2.125605e-13	2.125605e-13
1.200000e+02	1.400000e+02	9.779220e-12	1.641214e-13	1.641214e-13
1.400000e+02	1.600000e+02	5.880740e-12	1.330898e-13	1.330898e-13
1.600000e+02	1.800000e+02	3.795768e-12	9.132500e-14	9.132500e-14
1.800000e+02	2.000000e+02	2.300605e-12	6.296610e-14	6.296610e-14
2.000000e+02	2.200000e+02	1.608932e-12	5.569630e-14	5.569630e-14
2.200000e+02	2.400000e+02	1.052683e-12	4.229665e-14	4.229665e-14
2.400000e+02	2.600000e+02	7.362825e-13	3.959880e-14	3.959880e-14
2.600000e+02	2.800000e+02	5.012945e-13	3.446278e-14	3.446278e-14
2.800000e+02	3.000000e+02	2.980432e-13	1.968572e-14	1.968572e-14
3.000000e+02	3.200000e+02	2.261598e-13	1.926408e-14	1.926408e-14
3.200000e+02	3.400000e+02	1.566843e-13	1.366525e-14	1.366525e-14
3.400000e+02	3.600000e+02	1.411700e-13	1.315693e-14	1.315693e-14
3.600000e+02	3.800000e+02	7.545735e-14	9.200827e-15	9.200827e-15
3.800000e+02	4.000000e+02	6.523520e-14	7.938155e-15	7.938155e-15
4.000000e+02	4.200000e+02	2.989254e-14	4.631490e-15	4.631490e-15
4.200000e+02	4.400000e+02	2.799461e-14	5.259018e-15	5.259018e-15
4.400000e+02	4.600000e+02	2.417620e-14	5.468567e-15	5.468567e-15
4.600000e+02	4.800000e+02	1.946636e-14	4.260945e-15	4.260945e-15
4.800000e+02	5.000000e+02	1.147018e-14	2.432900e-15	2.432900e-15
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Path=WZ-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
ScaledBy=6.31705362475787503e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.145219e-10	5.283247e-13	5.283247e-13
4.000000e+01	6.000000e+01	7.555300e-11	4.369000e-13	4.369000e-13
6.000000e+01	8.000000e+01	4.234716e-11	3.169439e-13	3.169439e-13
8.000000e+01	1.000000e+02	2.363554e-11	2.263996e-13	2.263996e-13
1.000000e+02	1.200000e+02	1.372673e-11	1.608632e-13	1.608632e-13
1.200000e+02	1.400000e+02	8.002635e-12	1.166710e-13	1.166710e-13
1.400000e+02	1.600000e+02	4.729418e-12	8.483565e-14	8.483565e-14
1.600000e+02	1.800000e+02	3.000278e-12	6.413135e-14	6.413135e-14
1.800000e+02	2.000000e+02	1.855325e-12	4.708109e-14	4.708109e-14
2.000000e+02	2.200000e+02	1.216228e-12	3.726247e-14	3.726247e-14
2.200000e+02	2.400000e+02	7.888660e-13	2.935683e-14	2.935683e-14
2.400000e+02	2.600000e+02	5.513905e-13	2.329926e-14	2.329926e-14
2.600000e+02	2.800000e+02	3.728108e-13	2.199065e-14	2.199065e-14
2.800000e+02	3.000000e+02	2.353645e-13	1.419601e-14	1.419601e-14
3.000000e+02	3.200000e+02	1.709234e-13	1.227739e-14	1.227739e-14
3.200000e+02	3.400000e+02	1.193068e-13	9.341631e-15	9.341631e-15
3.400000e+02	3.600000e+02	1.065180e-13	9.286887e-15	9.286887e-15
3.600000e+02	3.800000e+02	5.996050e-14	6.565436e-15	6.565436e-15
3.800000e+02	4.000000e+02	4.901354e-14	5.710584e-15	5.710584e-15
4.000000e+02	4.200000e+02	2.250045e-14	3.207598e-15	3.207598e-15
4.200000e+02	4.400000e+02	2.131647e-14	3.410084e-15	3.410084e-15
4.400000e+02	4.600000e+02	1.554276e-14	3.136926e-15	3.136926e-15
4.600000e+02	4.800000e+02	1.526592e-14	3.547084e-15	3.547084e-15
4.800000e+02	5.000000e+02	8.743180e-15	2.012444e-15	2.012444e-15
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Path=WZ-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
ScaledBy=6.31706005048214284e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.139146e-10	5.223004e-13	5.223004e-13
4.000000e+01	6.000000e+01	7.520285e-11	4.318081e-13	4.318081e-13
6.000000e+01	8.000000e+01	4.230381e-11	3.146261e-13	3.146261e-13
8.000000e+01	1.000000e+02	2.370659e-11	2.261839e-13	2.261839e-13
1.000000e+02	1.200000e+02	1.384707e-11	1.619002e-13	1.619002e-13
1.200000e+02	1.400000e+02	8.106395e-12	1.179934e-13	1.179934e-13
1.400000e+02	1.600000e+02	4.801091e-12	8.580491e-14	8.580491e-14
1.600000e+02	1.800000e+02	3.061482e-12	6.554025e-14	6.554025e-14
1.800000e+02	2.000000e+02	1.897579e-12	4.826370e-14	4.826370e-14
2.000000e+02	2.200000e+02	1.250218e-12	3.849234e-14	3.849234e-14
2.200000e+02	2.400000e+02	8.115770e-13	3.009826e-14	3.009826e-14
2.400000e+02	2.600000e+02	5.689610e-13	2.409268e-14	2.409268e-14
2.600000e+02	2.800000e+02	3.856081e-13	2.308300e-14	2.308300e-14
2.800000e+02	3.000000e+02	2.442907e-13	1.482199e-14	1.482199e-14
3.000000e+02	3.200000e+02	1.779484e-13	1.282875e-14	1.282875e-14
3.200000e+02	3.400000e+02	1.249061e-13	9.863922e-15	9.863922e-15
3.400000e+02	3.600000e+02	1.111826e-13	9.745295e-15	9.745295e-15
3.600000e+02	3.800000e+02	6.304400e-14	6.958789e-15	6.958789e-15
3.800000e+02	4.000000e+02	5.112355e-14	5.982084e-15	5.982084e-15
4.000000e+02	4.200000e+02	2.355809e-14	3.379257e-15	3.379257e-15
4.200000e+02	4.400000e+02	2.251087e-14	3.626316e-15	3.626316e-15
4.400000e+02	4.600000e+02	1.637429e-14	3.316018e-15	3.316018e-15
4.600000e+02	4.800000e+02	1.633634e-14	3.827032e-15	3.827032e-15
4.800000e+02	5.000000e+02	9.213435e-15	2.144000e-15	2.144000e-15
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Path=WZ-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
ScaledBy=6.31704421763677016e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.190895e-10	5.493376e-13	5.493376e-13
4.000000e+01	6.000000e+01	7.854340e-11	4.542764e-13	4.542764e-13
6.000000e+01	8.000000e+01	4.426704e-11	3.309301e-13	3.309301e-13
8.000000e+01	1.000000e+02	2.487042e-11	2.381551e-13	2.381551e-13
1.000000e+02	1.200000e+02	1.454720e-11	1.703190e-13	1.703190e-13
1.200000e+02	1.400000e+02	8.530450e-12	1.243658e-13	1.243658e-13
1.400000e+02	1.600000e+02	5.060250e-12	9.046586e-14	9.046586e-14
1.600000e+02	1.800000e+02	3.224414e-12	6.895292e-14	6.895292e-14
1.800000e+02	2.000000e+02	2.001494e-12	5.084555e-14	5.084555e-14
2.000000e+02	2.200000e+02	1.316213e-12	4.034834e-14	4.034834e-14
2.200000e+02	2.400000e+02	8.556540e-13	3.173381e-14	3.173381e-14
2.400000e+02	2.600000e+02	5.995395e-13	2.529898e-14	2.529898e-14
2.600000e+02	2.800000e+02	4.066185e-13	2.392808e-14	2.392808e-14
2.800000e+02	3.000000e+02	2.568979e-13	1.547563e-14	1.547563e-14
3.000000e+02	3.200000e+02	1.865220e-13	1.337708e-14	1.337708e-14
3.200000e+02	3.400000e+02	1.304786e-13	1.018794e-14	1.018794e-14
3.400000e+02	3.600000e+02	1.166113e-13	1.014459e-14	1.014459e-14
3.600000e+02	3.800000e+02	6.552775e-14	7.148662e-15	7.148662e-15
3.800000e+02	4.000000e+02	5.396870e-14	6.267470e-15	6.267470e-15
4.000000e+02	4.200000e+02	2.477312e-14	3.526732e-15	3.526732e-15
4.200000e+02	4.400000e+02	2.339370e-14	3.731181e-15	3.731181e-15
4.400000e+02	4.600000e+02	1.704348e-14	3.426282e-15	3.426282e-15
4.600000e+02	4.800000e+02	1.662850e-14	3.848761e-15	3.848761e-15
4.800000e+02	5.000000e+02	9.634130e-15	2.203343e-15	2.203343e-15
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=WZ-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=6.31705051030851845e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.186201e-10	5.442169e-13	5.442169e-13
4.000000e+01	6.000000e+01	7.829285e-11	4.500160e-13	4.500160e-13
6.000000e+01	8.000000e+01	4.427893e-11	3.292359e-13	3.292359e-13
8.000000e+01	1.000000e+02	2.497123e-11	2.383707e-13	2.383707e-13
1.000000e+02	1.200000e+02	1.468709e-11	1.717048e-13	1.717048e-13
1.200000e+02	1.400000e+02	8.646530e-12	1.259379e-13	1.259379e-13
1.400000e+02	1.600000e+02	5.139620e-12	9.163691e-14	9.163691e-14
1.600000e+02	1.800000e+02	3.291479e-12	7.052301e-14	7.052301e-14
1.800000e+02	2.000000e+02	2.047713e-12	5.214741e-14	5.214741e-14
2.000000e+02	2.200000e+02	1.353331e-12	4.169494e-14	4.169494e-14
2.200000e+02	2.400000e+02	8.805010e-13	3.256122e-14	3.256122e-14
2.400000e+02	2.600000e+02	6.187655e-13	2.616446e-14	2.616446e-14
2.600000e+02	2.800000e+02	4.206502e-13	2.511363e-14	2.511363e-14
2.800000e+02	3.000000e+02	2.666780e-13	1.615652e-14	1.615652e-14
3.000000e+02	3.200000e+02	1.942089e-13	1.397625e-14	1.397625e-14
3.200000e+02	3.400000e+02	1.366128e-13	1.075437e-14	1.075437e-14
3.400000e+02	3.600000e+02	1.217255e-13	1.064197e-14	1.064197e-14
3.600000e+02	3.800000e+02	6.890000e-14	7.574323e-15	7.574323e-15
3.800000e+02	4.000000e+02	5.630445e-14	6.562461e-15	6.562461e-15
4.000000e+02	4.200000e+02	2.594237e-14	3.713655e-15	3.713655e-15
4.200000e+02	4.400000e+02	2.470408e-14	3.965647e-15	3.965647e-15
4.400000e+02	4.600000e+02	1.795562e-14	3.620031e-15	3.620031e-15
4.600000e+02	4.800000e+02	1.779150e-14	4.151127e-15	4.151127e-15
4.800000e+02	5.000000e+02	1.015290e-14	2.345415e-15	2.345415e-15
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Path=WZ-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
ScaledBy=6.31706067822200950e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.178253e-10	5.376451e-13	5.376451e-13
4.000000e+01	6.000000e+01	7.781575e-11	4.445374e-13	4.445374e-13
6.000000e+01	8.000000e+01	4.418189e-11	3.267471e-13	3.267471e-13
8.000000e+01	1.000000e+02	2.502698e-11	2.381186e-13	2.381186e-13
1.000000e+02	1.200000e+02	1.481202e-11	1.729304e-13	1.729304e-13
1.200000e+02	1.400000e+02	8.760505e-12	1.274886e-13	1.274886e-13
1.400000e+02	1.600000e+02	5.220715e-12	9.285590e-14	9.285590e-14
1.600000e+02	1.800000e+02	3.362594e-12	7.219333e-14	7.219333e-14
1.800000e+02	2.000000e+02	2.097263e-12	5.352392e-14	5.352392e-14
2.000000e+02	2.200000e+02	1.393818e-12	4.317376e-14	4.317376e-14
2.200000e+02	2.400000e+02	9.080510e-13	3.350675e-14	3.350675e-14
2.400000e+02	2.600000e+02	6.401790e-13	2.712931e-14	2.712931e-14
2.600000e+02	2.800000e+02	4.363930e-13	2.646070e-14	2.646070e-14
2.800000e+02	3.000000e+02	2.776595e-13	1.692029e-14	1.692029e-14
3.000000e+02	3.200000e+02	2.029229e-13	1.465475e-14	1.465475e-14
3.200000e+02	3.400000e+02	1.435966e-13	1.140395e-14	1.140395e-14
3.400000e+02	3.600000e+02	1.275244e-13	1.120539e-14	1.120539e-14
3.600000e+02	3.800000e+02	7.274440e-14	8.065809e-15	8.065809e-15
3.800000e+02	4.000000e+02	5.900365e-14	6.905357e-15	6.905357e-15
4.000000e+02	4.200000e+02	2.731007e-14	3.936982e-15	3.936982e-15
4.200000e+02	4.400000e+02	2.621940e-14	4.240149e-15	4.240149e-15
4.400000e+02	4.600000e+02	1.900897e-14	3.843191e-15	3.843191e-15
4.600000e+02	4.800000e+02	1.912707e-14	4.497672e-15	4.497672e-15
4.800000e+02	5.000000e+02	1.075953e-14	2.514121e-15	2.514121e-15
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Path=WZ-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
ScaledBy=6.31704799921500366e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.301340e-10	5.953415e-13	5.953415e-13
4.000000e+01	6.000000e+01	8.575065e-11	4.915944e-13	4.915944e-13
6.000000e+01	8.000000e+01	4.864098e-11	3.605208e-13	3.605208e-13
8.000000e+01	1.000000e+02	2.754144e-11	2.619818e-13	2.619818e-13
1.000000e+02	1.200000e+02	1.625416e-11	1.892784e-13	1.892784e-13
1.200000e+02	1.400000e+02	9.599130e-12	1.391854e-13	1.391854e-13
1.400000e+02	1.600000e+02	5.724100e-12	1.015357e-13	1.015357e-13
1.600000e+02	1.800000e+02	3.674019e-12	7.835220e-14	7.835220e-14
1.800000e+02	2.000000e+02	2.290313e-12	5.799078e-14	5.799078e-14
2.000000e+02	2.200000e+02	1.514750e-12	4.635615e-14	4.635615e-14
2.200000e+02	2.400000e+02	9.890700e-13	3.636077e-14	3.636077e-14
2.400000e+02	2.600000e+02	6.957840e-13	2.922834e-14	2.922834e-14
2.600000e+02	2.800000e+02	4.739908e-13	2.790550e-14	2.790550e-14
2.800000e+02	3.000000e+02	3.001682e-13	1.803533e-14	1.803533e-14
3.000000e+02	3.200000e+02	2.182798e-13	1.557916e-14	1.557916e-14
3.200000e+02	3.400000e+02	1.534890e-13	1.196391e-14	1.196391e-14
3.400000e+02	3.600000e+02	1.371309e-13	1.189553e-14	1.189553e-14
3.600000e+02	3.800000e+02	7.717190e-14	8.409408e-15	8.409408e-15
3.800000e+02	4.000000e+02	6.399855e-14	7.395999e-15	7.395999e-15
4.000000e+02	4.200000e+02	2.947494e-14	4.197431e-15	4.197431e-15
4.200000e+02	4.400000e+02	2.778650e-14	4.426013e-15	4.426013e-15
4.400000e+02	4.600000e+02	2.018171e-14	4.031128e-15	4.031128e-15
4.600000e+02	4.800000e+02	1.972037e-14	4.558943e-15	4.558943e-15
4.800000e+02	5.000000e+02	1.151198e-14	2.625706e-15	2.625706e-15
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Path=WZ-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
ScaledBy=6.31705827764437541e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.293341e-10	5.886030e-13	5.886030e-13
4.000000e+01	6.000000e+01	8.527495e-11	4.860018e-13	4.860018e-13
6.000000e+01	8.000000e+01	4.855418e-11	3.580163e-13	3.580163e-13
8.000000e+01	1.000000e+02	2.760962e-11	2.617875e-13	2.617875e-13
1.000000e+02	1.200000e+02	1.639396e-11	1.906534e-13	1.906534e-13
1.200000e+02	1.400000e+02	9.725490e-12	1.408735e-13	1.408735e-13
1.400000e+02	1.600000e+02	5.814050e-12	1.028709e-13	1.028709e-13
1.600000e+02	1.800000e+02	3.752839e-12	8.016205e-14	8.016205e-14
1.800000e+02	2.000000e+02	2.345455e-12	5.949004e-14	5.949004e-14
2.000000e+02	2.200000e+02	1.559806e-12	4.796549e-14	4.796549e-14
2.200000e+02	2.400000e+02	1.019864e-12	3.739113e-14	3.739113e-14
2.400000e+02	2.600000e+02	7.197545e-13	3.027787e-14	3.027787e-14
2.600000e+02	2.800000e+02	4.916920e-13	2.937082e-14	2.937082e-14
2.800000e+02	3.000000e+02	3.124913e-13	1.886959e-14	1.886959e-14
3.000000e+02	3.200000e+02	2.280215e-13	1.631968e-14	1.631968e-14
3.200000e+02	3.400000e+02	1.613040e-13	1.267182e-14	1.267182e-14
3.400000e+02	3.600000e+02	1.436391e-13	1.251050e-14	1.251050e-14
3.600000e+02	3.800000e+02	8.145470e-14	8.942644e-15	8.942644e-15
3.800000e+02	4.000000e+02	6.707490e-14	7.772244e-15	7.772244e-15
4.000000e+02	4.200000e+02	3.102598e-14	4.442174e-15	4.442174e-15
4.200000e+02	4.400000e+02	2.948114e-14	4.725481e-15	4.725481e-15
4.400000e+02	4.600000e+02	2.135981e-14	4.274030e-15	4.274030e-15
4.600000e+02	4.800000e+02	2.118977e-14	4.935255e-15	4.935255e-15
4.800000e+02	5.000000e+02	1.219783e-14	2.809072e-15	2.809072e-15
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=WZ-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ScaledBy=6.31705090856670955e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.166906e-10	5.366314e-13	5.366314e-13
4.000000e+01	6.000000e+01	7.713860e-11	4.442867e-13	4.442867e-13
6.000000e+01	8.000000e+01	4.364109e-11	3.250315e-13	3.250315e-13
8.000000e+01	1.000000e+02	2.460699e-11	2.356713e-13	2.356713e-13
1.000000e+02	1.200000e+02	1.445308e-11	1.695347e-13	1.695347e-13
1.200000e+02	1.400000e+02	8.491800e-12	1.244357e-13	1.244357e-13
1.400000e+02	1.600000e+02	5.029895e-12	9.028058e-14	9.028058e-14
1.600000e+02	1.800000e+02	3.208008e-12	6.934519e-14	6.934519e-14
1.800000e+02	2.000000e+02	1.988564e-12	5.117888e-14	5.117888e-14
2.000000e+02	2.200000e+02	1.311050e-12	4.087503e-14	4.087503e-14
2.200000e+02	2.400000e+02	8.468445e-13	3.161460e-14	3.161460e-14
2.400000e+02	2.600000e+02	5.926040e-13	2.545464e-14	2.545464e-14
2.600000e+02	2.800000e+02	4.003067e-13	2.449391e-14	2.449391e-14
2.800000e+02	3.000000e+02	2.541108e-13	1.566788e-14	1.566788e-14
3.000000e+02	3.200000e+02	1.852670e-13	1.357215e-14	1.357215e-14
3.200000e+02	3.400000e+02	1.299160e-13	1.043396e-14	1.043396e-14
3.400000e+02	3.600000e+02	1.146614e-13	1.021300e-14	1.021300e-14
3.600000e+02	3.800000e+02	6.548095e-14	7.350595e-15	7.350595e-15
3.800000e+02	4.000000e+02	5.188020e-14	6.189505e-15	6.189505e-15
4.000000e+02	4.200000e+02	2.404930e-14	3.502069e-15	3.502069e-15
4.200000e+02	4.400000e+02	2.320630e-14	3.807522e-15	3.807522e-15
4.400000e+02	4.600000e+02	1.680232e-14	3.477734e-15	3.477734e-15
4.600000e+02	4.800000e+02	1.717592e-14	4.091280e-15	4.091280e-15
4.800000e+02	5.000000e+02	9.299435e-15	2.224432e-15	2.224432e-15
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=WZ-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ScaledBy=6.31704990749758824e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.167421e-10	5.368240e-13	5.368240e-13
4.000000e+01	6.000000e+01	7.717040e-11	4.444251e-13	4.444251e-13
6.000000e+01	8.000000e+01	4.366059e-11	3.251404e-13	3.251404e-13
8.000000e+01	1.000000e+02	2.461735e-11	2.357386e-13	2.357386e-13
1.000000e+02	1.200000e+02	1.445980e-11	1.695953e-13	1.695953e-13
1.200000e+02	1.400000e+02	8.496620e-12	1.244743e-13	1.244743e-13
1.400000e+02	1.600000e+02	5.033540e-12	9.031705e-14	9.031705e-14
1.600000e+02	1.800000e+02	3.211537e-12	6.938692e-14	6.938692e-14
1.800000e+02	2.000000e+02	1.991092e-12	5.121540e-14	5.121540e-14
2.000000e+02	2.200000e+02	1.313046e-12	4.091000e-14	4.091000e-14
2.200000e+02	2.400000e+02	8.485595e-13	3.165813e-14	3.165813e-14
2.400000e+02	2.600000e+02	5.941075e-13	2.549222e-14	2.549222e-14
2.600000e+02	2.800000e+02	4.015855e-13	2.453041e-14	2.453041e-14
2.800000e+02	3.000000e+02	2.549225e-13	1.569727e-14	1.569727e-14
3.000000e+02	3.200000e+02	1.858464e-13	1.359650e-14	1.359650e-14
3.200000e+02	3.400000e+02	1.303998e-13	1.045578e-14	1.045578e-14
3.400000e+02	3.600000e+02	1.151922e-13	1.024308e-14	1.024308e-14
3.600000e+02	3.800000e+02	6.575690e-14	7.366722e-15	7.366722e-15
3.800000e+02	4.000000e+02	5.225650e-14	6.219254e-15	6.219254e-15
4.000000e+02	4.200000e+02	2.420770e-14	3.518639e-15	3.518639e-15
4.200000e+02	4.400000e+02	2.334414e-14	3.820795e-15	3.820795e-15
4.400000e+02	4.600000e+02	1.691186e-14	3.489933e-15	3.489933e-15
4.600000e+02	4.800000e+02	1.722820e-14	4.095762e-15	4.095762e-15
4.800000e+02	5.000000e+02	9.380830e-15	2.234878e-15	2.234878e-15
# END HISTO1D


# BEGIN HISTO1D /WZ-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
ErrorBars=1
LineColor=pink!80!black
LineStyle=dashed
Name=WZ-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
Path=WZ-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
ScaledBy=6.31705003815734375e-16
Title=W$^+$Z
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.171232e-10	5.383526e-13	5.383526e-13
4.000000e+01	6.000000e+01	7.739790e-11	4.455494e-13	4.455494e-13
6.000000e+01	8.000000e+01	4.377583e-11	3.258918e-13	3.258918e-13
8.000000e+01	1.000000e+02	2.467821e-11	2.362037e-13	2.362037e-13
1.000000e+02	1.200000e+02	1.449571e-11	1.699102e-13	1.699102e-13
1.200000e+02	1.400000e+02	8.519810e-12	1.247177e-13	1.247177e-13
1.400000e+02	1.600000e+02	5.048380e-12	9.050193e-14	9.050193e-14
1.600000e+02	1.800000e+02	3.222096e-12	6.955266e-14	6.955266e-14
1.800000e+02	2.000000e+02	1.998971e-12	5.135394e-14	5.135394e-14
2.000000e+02	2.200000e+02	1.318149e-12	4.101596e-14	4.101596e-14
2.200000e+02	2.400000e+02	8.522445e-13	3.175649e-14	3.175649e-14
2.400000e+02	2.600000e+02	5.969845e-13	2.557742e-14	2.557742e-14
2.600000e+02	2.800000e+02	4.040008e-13	2.461476e-14	2.461476e-14
2.800000e+02	3.000000e+02	2.562167e-13	1.574845e-14	1.574845e-14
3.000000e+02	3.200000e+02	1.869578e-13	1.364656e-14	1.364656e-14
3.200000e+02	3.400000e+02	1.311017e-13	1.049342e-14	1.049342e-14
3.400000e+02	3.600000e+02	1.159268e-13	1.029634e-14	1.029634e-14
3.600000e+02	3.800000e+02	6.608770e-14	7.388555e-15	7.388555e-15
3.800000e+02	4.000000e+02	5.267245e-14	6.250496e-15	6.250496e-15
4.000000e+02	4.200000e+02	2.439830e-14	3.540603e-15	3.540603e-15
4.200000e+02	4.400000e+02	2.350872e-14	3.836870e-15	3.836870e-15
4.400000e+02	4.600000e+02	1.705013e-14	3.504879e-15	3.504879e-15
4.600000e+02	4.800000e+02	1.728720e-14	4.101579e-15	4.101579e-15
4.800000e+02	5.000000e+02	9.457260e-15	2.243950e-15	2.243950e-15
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[Nominal]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[Nominal]
Path=VBS-QCD[Nominal]
ScaledBy=3.93694496576303425e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	8.592380e-08	1.790963e-09	1.790963e-09
4.000000e+01	6.000000e+01	6.861795e-08	1.834695e-09	1.834695e-09
6.000000e+01	8.000000e+01	1.030991e-07	5.599489e-08	5.599489e-08
8.000000e+01	1.000000e+02	2.947154e-08	8.049776e-10	8.049776e-10
1.000000e+02	1.200000e+02	1.986181e-08	4.246701e-10	4.246701e-10
1.200000e+02	1.400000e+02	1.364272e-08	3.729117e-10	3.729117e-10
1.400000e+02	1.600000e+02	9.601070e-09	2.706163e-10	2.706163e-10
1.600000e+02	1.800000e+02	6.042340e-09	2.369948e-10	2.369948e-10
1.800000e+02	2.000000e+02	4.548002e-09	1.313187e-10	1.313187e-10
2.000000e+02	2.200000e+02	2.917837e-09	1.436704e-10	1.436704e-10
2.200000e+02	2.400000e+02	2.135367e-09	7.056642e-11	7.056642e-11
2.400000e+02	2.600000e+02	1.682691e-09	6.908714e-11	6.908714e-11
2.600000e+02	2.800000e+02	1.098057e-09	6.859964e-11	6.859964e-11
2.800000e+02	3.000000e+02	5.783540e-10	2.054050e-10	2.054050e-10
3.000000e+02	3.200000e+02	5.868050e-10	4.114086e-11	4.114086e-11
3.200000e+02	3.400000e+02	4.328935e-10	2.719787e-11	2.719787e-11
3.400000e+02	3.600000e+02	2.589143e-10	2.208250e-11	2.208250e-11
3.600000e+02	3.800000e+02	2.508357e-10	2.505288e-11	2.505288e-11
3.800000e+02	4.000000e+02	1.535588e-10	1.616696e-11	1.616696e-11
4.000000e+02	4.200000e+02	1.091705e-10	8.537653e-12	8.537653e-12
4.200000e+02	4.400000e+02	8.616625e-11	1.468374e-11	1.468374e-11
4.400000e+02	4.600000e+02	4.219322e-11	1.100308e-11	1.100308e-11
4.600000e+02	4.800000e+02	4.589935e-11	5.185591e-12	5.185591e-12
4.800000e+02	5.000000e+02	3.728371e-11	3.827034e-12	3.827034e-12
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[MUR=2__MUF=2__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[MUR=2__MUF=2__LHAPDF=325100]
Path=VBS-QCD[MUR=2__MUF=2__LHAPDF=325100]
ScaledBy=3.93695387150655647e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.033626e-07	1.658783e-09	1.658783e-09
4.000000e+01	6.000000e+01	8.255640e-08	1.794222e-09	1.794222e-09
6.000000e+01	8.000000e+01	9.570240e-08	3.990016e-08	3.990016e-08
8.000000e+01	1.000000e+02	3.498475e-08	8.196932e-10	8.196932e-10
1.000000e+02	1.200000e+02	2.318250e-08	4.350450e-10	4.350450e-10
1.200000e+02	1.400000e+02	1.572042e-08	3.822127e-10	3.822127e-10
1.400000e+02	1.600000e+02	1.102125e-08	2.717847e-10	2.717847e-10
1.600000e+02	1.800000e+02	6.895730e-09	2.381612e-10	2.381612e-10
1.800000e+02	2.000000e+02	5.082630e-09	1.332098e-10	1.332098e-10
2.000000e+02	2.200000e+02	3.236245e-09	1.377694e-10	1.377694e-10
2.200000e+02	2.400000e+02	2.348342e-09	7.379143e-11	7.379143e-11
2.400000e+02	2.600000e+02	1.786774e-09	7.047500e-11	7.047500e-11
2.600000e+02	2.800000e+02	1.186948e-09	7.380264e-11	7.380264e-11
2.800000e+02	3.000000e+02	6.295570e-10	2.052586e-10	2.052586e-10
3.000000e+02	3.200000e+02	6.332275e-10	3.654044e-11	3.654044e-11
3.200000e+02	3.400000e+02	4.588429e-10	2.911426e-11	2.911426e-11
3.400000e+02	3.600000e+02	2.328051e-10	4.175220e-11	4.175220e-11
3.600000e+02	3.800000e+02	2.602835e-10	3.062268e-11	3.062268e-11
3.800000e+02	4.000000e+02	1.556286e-10	1.362387e-11	1.362387e-11
4.000000e+02	4.200000e+02	1.111966e-10	8.535419e-12	8.535419e-12
4.200000e+02	4.400000e+02	8.911310e-11	1.270250e-11	1.270250e-11
4.400000e+02	4.600000e+02	4.244241e-11	1.024301e-11	1.024301e-11
4.600000e+02	4.800000e+02	4.783578e-11	4.256352e-12	4.256352e-12
4.800000e+02	5.000000e+02	3.921622e-11	4.461482e-12	4.461482e-12
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[MUR=2__MUF=1__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[MUR=2__MUF=1__LHAPDF=325100]
Path=VBS-QCD[MUR=2__MUF=1__LHAPDF=325100]
ScaledBy=3.93697194469395339e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.044386e-07	1.554091e-09	1.554091e-09
4.000000e+01	6.000000e+01	8.320400e-08	1.840698e-09	1.840698e-09
6.000000e+01	8.000000e+01	9.965420e-08	4.313918e-08	4.313918e-08
8.000000e+01	1.000000e+02	3.560795e-08	7.324509e-10	7.324509e-10
1.000000e+02	1.200000e+02	2.356512e-08	4.364433e-10	4.364433e-10
1.200000e+02	1.400000e+02	1.599220e-08	3.957456e-10	3.957456e-10
1.400000e+02	1.600000e+02	1.114880e-08	2.621631e-10	2.621631e-10
1.600000e+02	1.800000e+02	6.986580e-09	2.540907e-10	2.540907e-10
1.800000e+02	2.000000e+02	5.182235e-09	1.371582e-10	1.371582e-10
2.000000e+02	2.200000e+02	3.369627e-09	1.349731e-10	1.349731e-10
2.200000e+02	2.400000e+02	2.382738e-09	7.580580e-11	7.580580e-11
2.400000e+02	2.600000e+02	1.835938e-09	7.337343e-11	7.337343e-11
2.600000e+02	2.800000e+02	1.215452e-09	7.657542e-11	7.657542e-11
2.800000e+02	3.000000e+02	6.333995e-10	2.264304e-10	2.264304e-10
3.000000e+02	3.200000e+02	6.482545e-10	3.880512e-11	3.880512e-11
3.200000e+02	3.400000e+02	4.747244e-10	2.813685e-11	2.813685e-11
3.400000e+02	3.600000e+02	2.754203e-10	2.293957e-11	2.293957e-11
3.600000e+02	3.800000e+02	2.684942e-10	3.091251e-11	3.091251e-11
3.800000e+02	4.000000e+02	1.602535e-10	1.420063e-11	1.420063e-11
4.000000e+02	4.200000e+02	1.143830e-10	8.956972e-12	8.956972e-12
4.200000e+02	4.400000e+02	9.162735e-11	1.348119e-11	1.348119e-11
4.400000e+02	4.600000e+02	4.114392e-11	1.208384e-11	1.208384e-11
4.600000e+02	4.800000e+02	4.847284e-11	4.346317e-12	4.346317e-12
4.800000e+02	5.000000e+02	4.017623e-11	4.574155e-12	4.574155e-12
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[MUR=1__MUF=2__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[MUR=1__MUF=2__LHAPDF=325100]
Path=VBS-QCD[MUR=1__MUF=2__LHAPDF=325100]
ScaledBy=3.93692362793450429e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	8.555345e-08	1.985001e-09	1.985001e-09
4.000000e+01	6.000000e+01	6.865750e-08	1.783756e-09	1.783756e-09
6.000000e+01	8.000000e+01	9.876030e-08	5.184752e-08	5.184752e-08
8.000000e+01	1.000000e+02	2.917660e-08	9.022881e-10	9.022881e-10
1.000000e+02	1.200000e+02	1.973471e-08	4.171538e-10	4.171538e-10
1.200000e+02	1.400000e+02	1.356280e-08	3.577147e-10	3.577147e-10
1.400000e+02	1.600000e+02	9.571745e-09	2.670403e-10	2.670403e-10
1.600000e+02	1.800000e+02	6.040820e-09	2.207348e-10	2.207348e-10
1.800000e+02	2.000000e+02	4.507546e-09	1.255052e-10	1.255052e-10
2.000000e+02	2.200000e+02	2.813192e-09	1.494421e-10	1.494421e-10
2.200000e+02	2.400000e+02	2.124016e-09	6.807709e-11	6.807709e-11
2.400000e+02	2.600000e+02	1.649685e-09	6.561179e-11	6.561179e-11
2.600000e+02	2.800000e+02	1.084239e-09	6.601216e-11	6.601216e-11
2.800000e+02	3.000000e+02	5.816280e-10	1.869035e-10	1.869035e-10
3.000000e+02	3.200000e+02	5.789545e-10	3.751270e-11	3.751270e-11
3.200000e+02	3.400000e+02	4.213971e-10	2.749862e-11	2.749862e-11
3.400000e+02	3.600000e+02	2.220274e-10	3.844348e-11	3.844348e-11
3.600000e+02	3.800000e+02	2.454682e-10	2.493539e-11	2.493539e-11
3.800000e+02	4.000000e+02	1.494725e-10	1.533211e-11	1.533211e-11
4.000000e+02	4.200000e+02	1.069058e-10	8.096686e-12	8.096686e-12
4.200000e+02	4.400000e+02	8.442455e-11	1.376595e-11	1.376595e-11
4.400000e+02	4.600000e+02	4.332850e-11	9.577680e-12	9.577680e-12
4.600000e+02	4.800000e+02	4.581410e-11	4.812299e-12	4.812299e-12
4.800000e+02	5.000000e+02	3.662110e-11	3.735121e-12	3.735121e-12
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[MUR=1__MUF=1__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[MUR=1__MUF=1__LHAPDF=325100]
Path=VBS-QCD[MUR=1__MUF=1__LHAPDF=325100]
ScaledBy=3.93694496576303425e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	8.592380e-08	1.790963e-09	1.790963e-09
4.000000e+01	6.000000e+01	6.861795e-08	1.834695e-09	1.834695e-09
6.000000e+01	8.000000e+01	1.030991e-07	5.599489e-08	5.599489e-08
8.000000e+01	1.000000e+02	2.947154e-08	8.049776e-10	8.049776e-10
1.000000e+02	1.200000e+02	1.986181e-08	4.246701e-10	4.246701e-10
1.200000e+02	1.400000e+02	1.364272e-08	3.729117e-10	3.729117e-10
1.400000e+02	1.600000e+02	9.601070e-09	2.706163e-10	2.706163e-10
1.600000e+02	1.800000e+02	6.042340e-09	2.369948e-10	2.369948e-10
1.800000e+02	2.000000e+02	4.548002e-09	1.313187e-10	1.313187e-10
2.000000e+02	2.200000e+02	2.917837e-09	1.436704e-10	1.436704e-10
2.200000e+02	2.400000e+02	2.135367e-09	7.056642e-11	7.056642e-11
2.400000e+02	2.600000e+02	1.682691e-09	6.908714e-11	6.908714e-11
2.600000e+02	2.800000e+02	1.098057e-09	6.859964e-11	6.859964e-11
2.800000e+02	3.000000e+02	5.783540e-10	2.054050e-10	2.054050e-10
3.000000e+02	3.200000e+02	5.868050e-10	4.114086e-11	4.114086e-11
3.200000e+02	3.400000e+02	4.328935e-10	2.719787e-11	2.719787e-11
3.400000e+02	3.600000e+02	2.589143e-10	2.208250e-11	2.208250e-11
3.600000e+02	3.800000e+02	2.508357e-10	2.505288e-11	2.505288e-11
3.800000e+02	4.000000e+02	1.535588e-10	1.616696e-11	1.616696e-11
4.000000e+02	4.200000e+02	1.091705e-10	8.537653e-12	8.537653e-12
4.200000e+02	4.400000e+02	8.616625e-11	1.468374e-11	1.468374e-11
4.400000e+02	4.600000e+02	4.219322e-11	1.100308e-11	1.100308e-11
4.600000e+02	4.800000e+02	4.589935e-11	5.185591e-12	5.185591e-12
4.800000e+02	5.000000e+02	3.728371e-11	3.827034e-12	3.827034e-12
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[MUR=1__MUF=0.5__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[MUR=1__MUF=0.5__LHAPDF=325100]
Path=VBS-QCD[MUR=1__MUF=0.5__LHAPDF=325100]
ScaledBy=3.93690451376445859e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	8.480080e-08	3.055212e-09	3.055212e-09
4.000000e+01	6.000000e+01	6.725890e-08	2.240812e-09	2.240812e-09
6.000000e+01	8.000000e+01	1.062114e-07	5.847241e-08	5.847241e-08
8.000000e+01	1.000000e+02	3.066862e-08	7.848278e-10	7.848278e-10
1.000000e+02	1.200000e+02	1.986686e-08	4.844892e-10	4.844892e-10
1.200000e+02	1.400000e+02	1.442510e-08	9.378294e-10	9.378294e-10
1.400000e+02	1.600000e+02	9.715100e-09	3.036078e-10	3.036078e-10
1.600000e+02	1.800000e+02	6.133370e-09	2.800867e-10	2.800867e-10
1.800000e+02	2.000000e+02	4.551697e-09	1.844912e-10	1.844912e-10
2.000000e+02	2.200000e+02	3.016820e-09	1.496132e-10	1.496132e-10
2.200000e+02	2.400000e+02	2.139330e-09	7.393822e-11	7.393822e-11
2.400000e+02	2.600000e+02	1.707895e-09	7.280709e-11	7.280709e-11
2.600000e+02	2.800000e+02	1.111449e-09	7.361296e-11	7.361296e-11
2.800000e+02	3.000000e+02	5.720850e-10	2.160289e-10	2.160289e-10
3.000000e+02	3.200000e+02	5.768410e-10	4.774404e-11	4.774404e-11
3.200000e+02	3.400000e+02	4.342224e-10	2.876276e-11	2.876276e-11
3.400000e+02	3.600000e+02	2.678879e-10	2.142936e-11	2.142936e-11
3.600000e+02	3.800000e+02	2.542199e-10	2.532746e-11	2.532746e-11
3.800000e+02	4.000000e+02	1.590657e-10	1.743107e-11	1.743107e-11
4.000000e+02	4.200000e+02	1.105412e-10	9.043373e-12	9.043373e-12
4.200000e+02	4.400000e+02	8.477680e-11	1.570312e-11	1.570312e-11
4.400000e+02	4.600000e+02	3.941111e-11	1.365194e-11	1.365194e-11
4.600000e+02	4.800000e+02	4.588699e-11	5.364254e-12	5.364254e-12
4.800000e+02	5.000000e+02	3.766861e-11	3.965595e-12	3.965595e-12
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[MUR=0.5__MUF=1__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[MUR=0.5__MUF=1__LHAPDF=325100]
Path=VBS-QCD[MUR=0.5__MUF=1__LHAPDF=325100]
ScaledBy=3.93681301321274855e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	8.122265e-08	1.569328e-09	1.569328e-09
4.000000e+01	6.000000e+01	6.379710e-08	2.179607e-09	2.179607e-09
6.000000e+01	8.000000e+01	8.087905e-08	3.567597e-08	3.567597e-08
8.000000e+01	1.000000e+02	2.838580e-08	7.648953e-10	7.648953e-10
1.000000e+02	1.200000e+02	1.950697e-08	4.514521e-10	4.514521e-10
1.200000e+02	1.400000e+02	1.319327e-08	4.569574e-10	4.569574e-10
1.400000e+02	1.600000e+02	9.609795e-09	2.709074e-10	2.709074e-10
1.600000e+02	1.800000e+02	5.990145e-09	2.811578e-10	2.811578e-10
1.800000e+02	2.000000e+02	4.644548e-09	1.582347e-10	1.582347e-10
2.000000e+02	2.200000e+02	3.016758e-09	1.466810e-10	1.466810e-10
2.200000e+02	2.400000e+02	2.208480e-09	8.670206e-11	8.670206e-11
2.400000e+02	2.600000e+02	1.726032e-09	8.171290e-11	8.171290e-11
2.600000e+02	2.800000e+02	1.177532e-09	9.795300e-11	9.795300e-11
2.800000e+02	3.000000e+02	7.131090e-10	1.588110e-10	1.588110e-10
3.000000e+02	3.200000e+02	6.791035e-10	4.054922e-11	4.054922e-11
3.200000e+02	3.400000e+02	4.741161e-10	3.268468e-11	3.268468e-11
3.400000e+02	3.600000e+02	2.423061e-10	3.100785e-11	3.100785e-11
3.600000e+02	3.800000e+02	2.955318e-10	5.550568e-11	5.550568e-11
3.800000e+02	4.000000e+02	1.725459e-10	1.461668e-11	1.461668e-11
4.000000e+02	4.200000e+02	1.162152e-10	9.823705e-12	9.823705e-12
4.200000e+02	4.400000e+02	8.937110e-11	1.389343e-11	1.389343e-11
4.400000e+02	4.600000e+02	3.317672e-11	2.137711e-11	2.137711e-11
4.600000e+02	4.800000e+02	5.322860e-11	4.837269e-12	4.837269e-12
4.800000e+02	5.000000e+02	4.428385e-11	5.678373e-12	5.678373e-12
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100]
Path=VBS-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100]
ScaledBy=3.93677248221105319e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	8.073510e-08	2.634039e-09	2.634039e-09
4.000000e+01	6.000000e+01	6.219635e-08	2.784412e-09	2.784412e-09
6.000000e+01	8.000000e+01	1.032647e-07	5.780365e-08	5.780365e-08
8.000000e+01	1.000000e+02	2.909824e-08	6.716744e-10	6.716744e-10
1.000000e+02	1.200000e+02	1.920506e-08	4.287941e-10	4.287941e-10
1.200000e+02	1.400000e+02	1.397167e-08	8.903005e-10	8.903005e-10
1.400000e+02	1.600000e+02	9.692880e-09	2.956377e-10	2.956377e-10
1.600000e+02	1.800000e+02	5.882325e-09	3.623514e-10	3.623514e-10
1.800000e+02	2.000000e+02	4.570699e-09	1.566560e-10	1.566560e-10
2.000000e+02	2.200000e+02	3.154435e-09	1.499635e-10	1.499635e-10
2.200000e+02	2.400000e+02	2.192690e-09	8.456023e-11	8.456023e-11
2.400000e+02	2.600000e+02	1.791933e-09	8.568150e-11	8.568150e-11
2.600000e+02	2.800000e+02	1.159233e-09	9.554150e-11	9.554150e-11
2.800000e+02	3.000000e+02	4.987032e-10	3.586553e-10	3.586553e-10
3.000000e+02	3.200000e+02	6.636035e-10	4.466742e-11	4.466742e-11
3.200000e+02	3.400000e+02	4.781944e-10	3.043703e-11	3.043703e-11
3.400000e+02	3.600000e+02	2.767256e-10	2.540563e-11	2.540563e-11
3.600000e+02	3.800000e+02	2.935128e-10	4.844569e-11	4.844569e-11
3.800000e+02	4.000000e+02	1.751465e-10	1.493155e-11	1.493155e-11
4.000000e+02	4.200000e+02	1.189338e-10	9.808964e-12	9.808964e-12
4.200000e+02	4.400000e+02	9.415265e-11	1.532969e-11	1.532969e-11
4.400000e+02	4.600000e+02	3.436948e-11	2.033748e-11	2.033748e-11
4.600000e+02	4.800000e+02	5.317345e-11	4.589595e-12	4.589595e-12
4.800000e+02	5.000000e+02	4.562268e-11	5.610671e-12	5.610671e-12
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
Path=VBS-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
ScaledBy=3.93599824083047504e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	9.801565e-08	2.006157e-09	2.006157e-09
4.000000e+01	6.000000e+01	7.931800e-08	1.571666e-09	1.571666e-09
6.000000e+01	8.000000e+01	1.028088e-07	4.904633e-08	4.904633e-08
8.000000e+01	1.000000e+02	3.358513e-08	7.355187e-10	7.355187e-10
1.000000e+02	1.200000e+02	2.217478e-08	3.942351e-10	3.942351e-10
1.200000e+02	1.400000e+02	1.489736e-08	3.332248e-10	3.332248e-10
1.400000e+02	1.600000e+02	1.039009e-08	2.513500e-10	2.513500e-10
1.600000e+02	1.800000e+02	6.590775e-09	2.100653e-10	2.100653e-10
1.800000e+02	2.000000e+02	4.845885e-09	1.221301e-10	1.221301e-10
2.000000e+02	2.200000e+02	3.094281e-09	1.321885e-10	1.321885e-10
2.200000e+02	2.400000e+02	2.272598e-09	6.965696e-11	6.965696e-11
2.400000e+02	2.600000e+02	1.718312e-09	6.372484e-11	6.372484e-11
2.600000e+02	2.800000e+02	1.102058e-09	5.793013e-11	5.793013e-11
2.800000e+02	3.000000e+02	6.428965e-10	1.703653e-10	1.703653e-10
3.000000e+02	3.200000e+02	5.953130e-10	3.721507e-11	3.721507e-11
3.200000e+02	3.400000e+02	4.234780e-10	2.378236e-11	2.378236e-11
3.400000e+02	3.600000e+02	2.730953e-10	2.120581e-11	2.120581e-11
3.600000e+02	3.800000e+02	2.474800e-10	2.274585e-11	2.274585e-11
3.800000e+02	4.000000e+02	1.567857e-10	1.399708e-11	1.399708e-11
4.000000e+02	4.200000e+02	1.094359e-10	8.482567e-12	8.482567e-12
4.200000e+02	4.400000e+02	8.838085e-11	1.323739e-11	1.323739e-11
4.400000e+02	4.600000e+02	4.291342e-11	9.775912e-12	9.775912e-12
4.600000e+02	4.800000e+02	4.447339e-11	4.700524e-12	4.700524e-12
4.800000e+02	5.000000e+02	3.571612e-11	3.679920e-12	3.679920e-12
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
Path=VBS-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=3.93602269865109171e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	9.836315e-08	2.091305e-09	2.091305e-09
4.000000e+01	6.000000e+01	7.954125e-08	1.695818e-09	1.695818e-09
6.000000e+01	8.000000e+01	1.052321e-07	5.105570e-08	5.105570e-08
8.000000e+01	1.000000e+02	3.387088e-08	7.502423e-10	7.502423e-10
1.000000e+02	1.200000e+02	2.239886e-08	4.064956e-10	4.064956e-10
1.200000e+02	1.400000e+02	1.502543e-08	3.487568e-10	3.487568e-10
1.400000e+02	1.600000e+02	1.053095e-08	2.640123e-10	2.640123e-10
1.600000e+02	1.800000e+02	6.652505e-09	2.240886e-10	2.240886e-10
1.800000e+02	2.000000e+02	4.910539e-09	1.262768e-10	1.262768e-10
2.000000e+02	2.200000e+02	3.133186e-09	1.377718e-10	1.377718e-10
2.200000e+02	2.400000e+02	2.303453e-09	7.199370e-11	7.199370e-11
2.400000e+02	2.600000e+02	1.749956e-09	6.637324e-11	6.637324e-11
2.600000e+02	2.800000e+02	1.114418e-09	6.138239e-11	6.138239e-11
2.800000e+02	3.000000e+02	6.397050e-10	1.877384e-10	1.877384e-10
3.000000e+02	3.200000e+02	6.052050e-10	3.974667e-11	3.974667e-11
3.200000e+02	3.400000e+02	4.311228e-10	2.509030e-11	2.509030e-11
3.400000e+02	3.600000e+02	2.762683e-10	2.217633e-11	2.217633e-11
3.600000e+02	3.800000e+02	2.531874e-10	2.385513e-11	2.385513e-11
3.800000e+02	4.000000e+02	1.605517e-10	1.464250e-11	1.464250e-11
4.000000e+02	4.200000e+02	1.115643e-10	8.742471e-12	8.742471e-12
4.200000e+02	4.400000e+02	8.908250e-11	1.418000e-11	1.418000e-11
4.400000e+02	4.600000e+02	4.301363e-11	1.032501e-11	1.032501e-11
4.600000e+02	4.800000e+02	4.531846e-11	4.913440e-12	4.913440e-12
4.800000e+02	5.000000e+02	3.640221e-11	3.741663e-12	3.741663e-12
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
Path=VBS-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
ScaledBy=3.93567682248636440e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	8.125590e-08	2.146742e-09	2.146742e-09
4.000000e+01	6.000000e+01	6.612715e-08	1.671225e-09	1.671225e-09
6.000000e+01	8.000000e+01	9.898500e-08	5.352915e-08	5.352915e-08
8.000000e+01	1.000000e+02	2.825204e-08	7.605865e-10	7.605865e-10
1.000000e+02	1.200000e+02	1.900489e-08	3.872428e-10	3.872428e-10
1.200000e+02	1.400000e+02	1.288871e-08	3.320258e-10	3.320258e-10
1.400000e+02	1.600000e+02	9.119640e-09	2.483022e-10	2.483022e-10
1.600000e+02	1.800000e+02	5.775100e-09	2.147483e-10	2.147483e-10
1.800000e+02	2.000000e+02	4.319500e-09	1.170445e-10	1.170445e-10
2.000000e+02	2.200000e+02	2.749792e-09	1.341120e-10	1.341120e-10
2.200000e+02	2.400000e+02	2.058024e-09	6.602208e-11	6.602208e-11
2.400000e+02	2.600000e+02	1.584264e-09	6.251254e-11	6.251254e-11
2.600000e+02	2.800000e+02	1.005560e-09	5.864263e-11	5.864263e-11
2.800000e+02	3.000000e+02	5.700810e-10	1.859506e-10	1.859506e-10
3.000000e+02	3.200000e+02	5.573150e-10	3.754907e-11	3.754907e-11
3.200000e+02	3.400000e+02	3.991131e-10	2.368762e-11	2.368762e-11
3.400000e+02	3.600000e+02	2.561360e-10	2.096849e-11	2.096849e-11
3.600000e+02	3.800000e+02	2.378895e-10	2.341805e-11	2.341805e-11
3.800000e+02	4.000000e+02	1.514164e-10	1.447441e-11	1.447441e-11
4.000000e+02	4.200000e+02	1.047874e-10	8.144807e-12	8.144807e-12
4.200000e+02	4.400000e+02	8.391530e-11	1.359527e-11	1.359527e-11
4.400000e+02	4.600000e+02	4.080970e-11	1.032915e-11	1.032915e-11
4.600000e+02	4.800000e+02	4.329477e-11	4.748884e-12	4.748884e-12
4.800000e+02	5.000000e+02	3.513365e-11	3.572743e-12	3.572743e-12
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=VBS-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=3.93571627546527284e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	8.089065e-08	2.240759e-09	2.240759e-09
4.000000e+01	6.000000e+01	6.574320e-08	1.809483e-09	1.809483e-09
6.000000e+01	8.000000e+01	1.011659e-07	5.572246e-08	5.572246e-08
8.000000e+01	1.000000e+02	2.822164e-08	7.758706e-10	7.758706e-10
1.000000e+02	1.200000e+02	1.901651e-08	3.997875e-10	3.997875e-10
1.200000e+02	1.400000e+02	1.286571e-08	3.489919e-10	3.489919e-10
1.400000e+02	1.600000e+02	9.158800e-09	2.618117e-10	2.618117e-10
1.600000e+02	1.800000e+02	5.763260e-09	2.299527e-10	2.299527e-10
1.800000e+02	2.000000e+02	4.334662e-09	1.210657e-10	1.210657e-10
2.000000e+02	2.200000e+02	2.754450e-09	1.399063e-10	1.399063e-10
2.200000e+02	2.400000e+02	2.065362e-09	6.821889e-11	6.821889e-11
2.400000e+02	2.600000e+02	1.599962e-09	6.508606e-11	6.508606e-11
2.600000e+02	2.800000e+02	1.005990e-09	6.227915e-11	6.227915e-11
2.800000e+02	3.000000e+02	5.574735e-10	2.049928e-10	2.049928e-10
3.000000e+02	3.200000e+02	5.613730e-10	4.022498e-11	4.022498e-11
3.200000e+02	3.400000e+02	4.027338e-10	2.500389e-11	2.500389e-11
3.400000e+02	3.600000e+02	2.565487e-10	2.193227e-11	2.193227e-11
3.600000e+02	3.800000e+02	2.416579e-10	2.456825e-11	2.456825e-11
3.800000e+02	4.000000e+02	1.539692e-10	1.513088e-11	1.513088e-11
4.000000e+02	4.200000e+02	1.060038e-10	8.352163e-12	8.352163e-12
4.200000e+02	4.400000e+02	8.370310e-11	1.458710e-11	1.458710e-11
4.400000e+02	4.600000e+02	4.042782e-11	1.091283e-11	1.091283e-11
4.600000e+02	4.800000e+02	4.379116e-11	4.956080e-12	4.956080e-12
4.800000e+02	5.000000e+02	3.557647e-11	3.606243e-12	3.606243e-12
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
Path=VBS-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
ScaledBy=3.93577687494778719e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	8.076345e-08	2.354522e-09	2.354522e-09
4.000000e+01	6.000000e+01	6.553275e-08	1.974044e-09	1.974044e-09
6.000000e+01	8.000000e+01	1.036223e-07	5.803296e-08	5.803296e-08
8.000000e+01	1.000000e+02	2.830152e-08	7.930867e-10	7.930867e-10
1.000000e+02	1.200000e+02	1.909820e-08	4.135709e-10	4.135709e-10
1.200000e+02	1.400000e+02	1.288003e-08	3.704593e-10	3.704593e-10
1.400000e+02	1.600000e+02	9.233615e-09	2.785486e-10	2.785486e-10
1.600000e+02	1.800000e+02	5.766580e-09	2.489383e-10	2.489383e-10
1.800000e+02	2.000000e+02	4.365050e-09	1.261172e-10	1.261172e-10
2.000000e+02	2.200000e+02	2.769228e-09	1.468467e-10	1.468467e-10
2.200000e+02	2.400000e+02	2.078917e-09	7.121831e-11	7.121831e-11
2.400000e+02	2.600000e+02	1.621897e-09	6.823100e-11	6.823100e-11
2.600000e+02	2.800000e+02	1.009010e-09	6.667089e-11	6.667089e-11
2.800000e+02	3.000000e+02	5.441560e-10	2.277509e-10	2.277509e-10
3.000000e+02	3.200000e+02	5.671120e-10	4.360130e-11	4.360130e-11
3.200000e+02	3.400000e+02	4.076571e-10	2.663845e-11	2.663845e-11
3.400000e+02	3.600000e+02	2.575009e-10	2.317248e-11	2.317248e-11
3.600000e+02	3.800000e+02	2.462791e-10	2.588961e-11	2.588961e-11
3.800000e+02	4.000000e+02	1.570650e-10	1.587081e-11	1.587081e-11
4.000000e+02	4.200000e+02	1.075457e-10	8.609653e-12	8.609653e-12
4.200000e+02	4.400000e+02	8.353895e-11	1.580112e-11	1.580112e-11
4.400000e+02	4.600000e+02	4.005417e-11	1.158307e-11	1.158307e-11
4.600000e+02	4.800000e+02	4.440459e-11	5.201507e-12	5.201507e-12
4.800000e+02	5.000000e+02	3.611724e-11	3.649042e-12	3.649042e-12
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
Path=VBS-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=3.93556243197400777e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	7.505775e-08	2.451067e-09	2.451067e-09
4.000000e+01	6.000000e+01	6.115425e-08	1.976490e-09	1.976490e-09
6.000000e+01	8.000000e+01	1.042126e-07	6.135636e-08	6.135636e-08
8.000000e+01	1.000000e+02	2.656784e-08	8.357169e-10	8.357169e-10
1.000000e+02	1.200000e+02	1.822997e-08	4.209380e-10	4.209380e-10
1.200000e+02	1.400000e+02	1.248703e-08	3.704055e-10	3.704055e-10
1.400000e+02	1.600000e+02	9.012535e-09	2.765083e-10	2.765083e-10
1.600000e+02	1.800000e+02	5.700180e-09	2.469547e-10	2.469547e-10
1.800000e+02	2.000000e+02	4.347801e-09	1.266345e-10	1.266345e-10
2.000000e+02	2.200000e+02	2.777049e-09	1.497506e-10	1.497506e-10
2.200000e+02	2.400000e+02	2.113372e-09	7.152999e-11	7.152999e-11
2.400000e+02	2.600000e+02	1.655195e-09	6.912465e-11	6.912465e-11
2.600000e+02	2.800000e+02	1.046978e-09	6.689882e-11	6.689882e-11
2.800000e+02	3.000000e+02	5.767905e-10	2.266348e-10	2.266348e-10
3.000000e+02	3.200000e+02	5.949865e-10	4.333650e-11	4.333650e-11
3.200000e+02	3.400000e+02	4.289753e-10	2.678578e-11	2.678578e-11
3.400000e+02	3.600000e+02	2.745266e-10	2.347218e-11	2.347218e-11
3.600000e+02	3.800000e+02	2.603681e-10	2.660783e-11	2.660783e-11
3.800000e+02	4.000000e+02	1.665066e-10	1.639610e-11	1.639610e-11
4.000000e+02	4.200000e+02	1.149363e-10	8.932964e-12	8.932964e-12
4.200000e+02	4.400000e+02	9.126135e-11	1.579160e-11	1.579160e-11
4.400000e+02	4.600000e+02	4.531793e-11	1.191301e-11	1.191301e-11
4.600000e+02	4.800000e+02	4.828232e-11	5.411261e-12	5.411261e-12
4.800000e+02	5.000000e+02	3.947568e-11	3.964111e-12	3.964111e-12
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
Path=VBS-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
ScaledBy=3.93563723282249735e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	7.451495e-08	2.576980e-09	2.576980e-09
4.000000e+01	6.000000e+01	6.057920e-08	2.159050e-09	2.159050e-09
6.000000e+01	8.000000e+01	1.066604e-07	6.390074e-08	6.390074e-08
8.000000e+01	1.000000e+02	2.646651e-08	8.541480e-10	8.541480e-10
1.000000e+02	1.200000e+02	1.819373e-08	4.357456e-10	4.357456e-10
1.200000e+02	1.400000e+02	1.241880e-08	3.940771e-10	3.940771e-10
1.400000e+02	1.600000e+02	9.037325e-09	2.948419e-10	2.948419e-10
1.600000e+02	1.800000e+02	5.666270e-09	2.677686e-10	2.677686e-10
1.800000e+02	2.000000e+02	4.356274e-09	1.320481e-10	1.320481e-10
2.000000e+02	2.200000e+02	2.777452e-09	1.572629e-10	1.572629e-10
2.200000e+02	2.400000e+02	2.117883e-09	7.472674e-11	7.472674e-11
2.400000e+02	2.600000e+02	1.672421e-09	7.250241e-11	7.250241e-11
2.600000e+02	2.800000e+02	1.046317e-09	7.166554e-11	7.166554e-11
2.800000e+02	3.000000e+02	5.595565e-10	2.517991e-10	2.517991e-10
3.000000e+02	3.200000e+02	5.997235e-10	4.702657e-11	4.702657e-11
3.200000e+02	3.400000e+02	4.333199e-10	2.853174e-11	2.853174e-11
3.400000e+02	3.600000e+02	2.750992e-10	2.480983e-11	2.480983e-11
3.600000e+02	3.800000e+02	2.651645e-10	2.804262e-11	2.804262e-11
3.800000e+02	4.000000e+02	1.697618e-10	1.719509e-11	1.719509e-11
4.000000e+02	4.200000e+02	1.165857e-10	9.204363e-12	9.204363e-12
4.200000e+02	4.400000e+02	9.107075e-11	1.709961e-11	1.709961e-11
4.400000e+02	4.600000e+02	4.500218e-11	1.264452e-11	1.264452e-11
4.600000e+02	4.800000e+02	4.900589e-11	5.679835e-12	5.679835e-12
4.800000e+02	5.000000e+02	4.013351e-11	4.016512e-12	4.016512e-12
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=VBS-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ScaledBy=3.93667473423365543e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	-2.736802e-07	2.654808e-07	2.654808e-07
4.000000e+01	6.000000e+01	-2.193363e-05	2.199449e-05	2.199449e-05
6.000000e+01	8.000000e+01	-1.071394e-03	1.071430e-03	1.071430e-03
8.000000e+01	1.000000e+02	-4.285447e-08	6.874887e-08	6.874887e-08
1.000000e+02	1.200000e+02	1.735476e-08	4.084417e-10	4.084417e-10
1.200000e+02	1.400000e+02	1.182671e-08	3.616502e-10	3.616502e-10
1.400000e+02	1.600000e+02	8.216940e-09	2.600405e-10	2.600405e-10
1.600000e+02	1.800000e+02	5.069060e-09	2.292206e-10	2.292206e-10
1.800000e+02	2.000000e+02	3.826895e-09	1.216795e-10	1.216795e-10
2.000000e+02	2.200000e+02	2.397768e-09	1.373304e-10	1.373304e-10
2.200000e+02	2.400000e+02	1.764737e-09	6.410349e-11	6.410349e-11
2.400000e+02	2.600000e+02	1.361692e-09	6.786895e-11	6.786895e-11
2.600000e+02	2.800000e+02	8.718320e-10	6.518033e-11	6.518033e-11
2.800000e+02	3.000000e+02	4.219208e-10	2.046503e-10	2.046503e-10
3.000000e+02	3.200000e+02	4.595143e-10	3.801168e-11	3.801168e-11
3.200000e+02	3.400000e+02	3.409934e-10	2.462544e-11	2.462544e-11
3.400000e+02	3.600000e+02	1.962133e-10	1.999045e-11	1.999045e-11
3.600000e+02	3.800000e+02	1.955922e-10	2.335693e-11	2.335693e-11
3.800000e+02	4.000000e+02	1.184362e-10	1.494500e-11	1.494500e-11
4.000000e+02	4.200000e+02	7.964780e-11	6.675172e-12	6.675172e-12
4.200000e+02	4.400000e+02	6.103690e-11	1.359013e-11	1.359013e-11
4.400000e+02	4.600000e+02	2.671789e-11	1.052041e-11	1.052041e-11
4.600000e+02	4.800000e+02	3.226601e-11	4.392525e-12	4.392525e-12
4.800000e+02	5.000000e+02	2.781943e-11	2.941121e-12	2.941121e-12
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=VBS-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ScaledBy=3.95137204320447604e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	7.626760e-08	2.610420e-09	2.610420e-09
4.000000e+01	6.000000e+01	6.579445e-08	3.410166e-09	3.410166e-09
6.000000e+01	8.000000e+01	4.271989e-08	6.759784e-10	6.759784e-10
8.000000e+01	1.000000e+02	2.641967e-08	7.970932e-10	7.970932e-10
1.000000e+02	1.200000e+02	1.768743e-08	4.112366e-10	4.112366e-10
1.200000e+02	1.400000e+02	1.210402e-08	3.649541e-10	3.649541e-10
1.400000e+02	1.600000e+02	8.450260e-09	2.627182e-10	2.627182e-10
1.600000e+02	1.800000e+02	5.195620e-09	2.305889e-10	2.305889e-10
1.800000e+02	2.000000e+02	4.221713e-09	3.284877e-10	3.284877e-10
2.000000e+02	2.200000e+02	2.461963e-09	1.383527e-10	1.383527e-10
2.200000e+02	2.400000e+02	1.809905e-09	6.485164e-11	6.485164e-11
2.400000e+02	2.600000e+02	1.427848e-09	6.279912e-11	6.279912e-11
2.600000e+02	2.800000e+02	9.074820e-10	6.505329e-11	6.505329e-11
2.800000e+02	3.000000e+02	4.408269e-10	2.054758e-10	2.054758e-10
3.000000e+02	3.200000e+02	4.757890e-10	3.843868e-11	3.843868e-11
3.200000e+02	3.400000e+02	3.533615e-10	2.495681e-11	2.495681e-11
3.400000e+02	3.600000e+02	2.045576e-10	2.025961e-11	2.025961e-11
3.600000e+02	3.800000e+02	2.032862e-10	2.361200e-11	2.361200e-11
3.800000e+02	4.000000e+02	1.234120e-10	1.512220e-11	1.512220e-11
4.000000e+02	4.200000e+02	8.400665e-11	6.925738e-12	6.925738e-12
4.200000e+02	4.400000e+02	6.448305e-11	1.375803e-11	1.375803e-11
4.400000e+02	4.600000e+02	2.898847e-11	1.061276e-11	1.061276e-11
4.600000e+02	4.800000e+02	3.436785e-11	4.509523e-12	4.509523e-12
4.800000e+02	5.000000e+02	2.920892e-11	3.060092e-12	3.060092e-12
# END HISTO1D


# BEGIN HISTO1D /VBS-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
Path=VBS-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
ScaledBy=3.93672252407829643e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	7.763985e-08	1.788628e-09	1.788628e-09
4.000000e+01	6.000000e+01	6.222580e-08	1.824610e-09	1.824610e-09
6.000000e+01	8.000000e+01	9.226065e-08	5.550980e-08	5.550980e-08
8.000000e+01	1.000000e+02	2.627361e-08	7.944800e-10	7.944800e-10
1.000000e+02	1.200000e+02	1.763810e-08	4.102553e-10	4.102553e-10
1.200000e+02	1.400000e+02	1.203324e-08	3.628665e-10	3.628665e-10
1.400000e+02	1.600000e+02	8.384215e-09	2.607908e-10	2.607908e-10
1.600000e+02	1.800000e+02	5.180120e-09	2.301312e-10	2.301312e-10
1.800000e+02	2.000000e+02	3.915549e-09	1.228421e-10	1.228421e-10
2.000000e+02	2.200000e+02	2.467550e-09	1.382220e-10	1.382220e-10
2.200000e+02	2.400000e+02	1.811361e-09	6.475876e-11	6.475876e-11
2.400000e+02	2.600000e+02	1.409534e-09	6.666534e-11	6.666534e-11
2.600000e+02	2.800000e+02	9.086670e-10	6.502084e-11	6.502084e-11
2.800000e+02	3.000000e+02	4.429976e-10	2.047561e-10	2.047561e-10
3.000000e+02	3.200000e+02	4.776880e-10	3.850241e-11	3.850241e-11
3.200000e+02	3.400000e+02	3.540869e-10	2.502500e-11	2.502500e-11
3.400000e+02	3.600000e+02	2.049904e-10	2.031635e-11	2.031635e-11
3.600000e+02	3.800000e+02	2.032294e-10	2.352362e-11	2.352362e-11
3.800000e+02	4.000000e+02	1.237976e-10	1.513335e-11	1.513335e-11
4.000000e+02	4.200000e+02	8.424685e-11	7.014950e-12	7.014950e-12
4.200000e+02	4.400000e+02	6.516550e-11	1.376852e-11	1.376852e-11
4.400000e+02	4.600000e+02	2.889422e-11	1.056609e-11	1.056609e-11
4.600000e+02	4.800000e+02	3.469440e-11	4.523639e-12	4.523639e-12
4.800000e+02	5.000000e+02	2.913607e-11	3.050757e-12	3.050757e-12
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[MUR=2__MUF=2__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[MUR=2__MUF=2__LHAPDF=325100]
Path=VBS-QCDEW[MUR=2__MUF=2__LHAPDF=325100]
ScaledBy=3.93695387150655647e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.033626e-07	1.658783e-09	1.658783e-09
4.000000e+01	6.000000e+01	8.255640e-08	1.794222e-09	1.794222e-09
6.000000e+01	8.000000e+01	9.570240e-08	3.990016e-08	3.990016e-08
8.000000e+01	1.000000e+02	3.498475e-08	8.196932e-10	8.196932e-10
1.000000e+02	1.200000e+02	2.318250e-08	4.350450e-10	4.350450e-10
1.200000e+02	1.400000e+02	1.572042e-08	3.822127e-10	3.822127e-10
1.400000e+02	1.600000e+02	1.102125e-08	2.717847e-10	2.717847e-10
1.600000e+02	1.800000e+02	6.895730e-09	2.381612e-10	2.381612e-10
1.800000e+02	2.000000e+02	5.082630e-09	1.332098e-10	1.332098e-10
2.000000e+02	2.200000e+02	3.236245e-09	1.377694e-10	1.377694e-10
2.200000e+02	2.400000e+02	2.348342e-09	7.379143e-11	7.379143e-11
2.400000e+02	2.600000e+02	1.786774e-09	7.047500e-11	7.047500e-11
2.600000e+02	2.800000e+02	1.186948e-09	7.380264e-11	7.380264e-11
2.800000e+02	3.000000e+02	6.295570e-10	2.052586e-10	2.052586e-10
3.000000e+02	3.200000e+02	6.332275e-10	3.654044e-11	3.654044e-11
3.200000e+02	3.400000e+02	4.588429e-10	2.911426e-11	2.911426e-11
3.400000e+02	3.600000e+02	2.328051e-10	4.175220e-11	4.175220e-11
3.600000e+02	3.800000e+02	2.602835e-10	3.062268e-11	3.062268e-11
3.800000e+02	4.000000e+02	1.556286e-10	1.362387e-11	1.362387e-11
4.000000e+02	4.200000e+02	1.111966e-10	8.535419e-12	8.535419e-12
4.200000e+02	4.400000e+02	8.911310e-11	1.270250e-11	1.270250e-11
4.400000e+02	4.600000e+02	4.244241e-11	1.024301e-11	1.024301e-11
4.600000e+02	4.800000e+02	4.783578e-11	4.256352e-12	4.256352e-12
4.800000e+02	5.000000e+02	3.921622e-11	4.461482e-12	4.461482e-12
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[MUR=2__MUF=1__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[MUR=2__MUF=1__LHAPDF=325100]
Path=VBS-QCDEW[MUR=2__MUF=1__LHAPDF=325100]
ScaledBy=3.93697194469395339e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.044386e-07	1.554091e-09	1.554091e-09
4.000000e+01	6.000000e+01	8.320400e-08	1.840698e-09	1.840698e-09
6.000000e+01	8.000000e+01	9.965420e-08	4.313918e-08	4.313918e-08
8.000000e+01	1.000000e+02	3.560795e-08	7.324509e-10	7.324509e-10
1.000000e+02	1.200000e+02	2.356512e-08	4.364433e-10	4.364433e-10
1.200000e+02	1.400000e+02	1.599220e-08	3.957456e-10	3.957456e-10
1.400000e+02	1.600000e+02	1.114880e-08	2.621631e-10	2.621631e-10
1.600000e+02	1.800000e+02	6.986580e-09	2.540907e-10	2.540907e-10
1.800000e+02	2.000000e+02	5.182235e-09	1.371582e-10	1.371582e-10
2.000000e+02	2.200000e+02	3.369627e-09	1.349731e-10	1.349731e-10
2.200000e+02	2.400000e+02	2.382738e-09	7.580580e-11	7.580580e-11
2.400000e+02	2.600000e+02	1.835938e-09	7.337343e-11	7.337343e-11
2.600000e+02	2.800000e+02	1.215452e-09	7.657542e-11	7.657542e-11
2.800000e+02	3.000000e+02	6.333995e-10	2.264304e-10	2.264304e-10
3.000000e+02	3.200000e+02	6.482545e-10	3.880512e-11	3.880512e-11
3.200000e+02	3.400000e+02	4.747244e-10	2.813685e-11	2.813685e-11
3.400000e+02	3.600000e+02	2.754203e-10	2.293957e-11	2.293957e-11
3.600000e+02	3.800000e+02	2.684942e-10	3.091251e-11	3.091251e-11
3.800000e+02	4.000000e+02	1.602535e-10	1.420063e-11	1.420063e-11
4.000000e+02	4.200000e+02	1.143830e-10	8.956972e-12	8.956972e-12
4.200000e+02	4.400000e+02	9.162735e-11	1.348119e-11	1.348119e-11
4.400000e+02	4.600000e+02	4.114392e-11	1.208384e-11	1.208384e-11
4.600000e+02	4.800000e+02	4.847284e-11	4.346317e-12	4.346317e-12
4.800000e+02	5.000000e+02	4.017623e-11	4.574155e-12	4.574155e-12
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[MUR=1__MUF=2__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[MUR=1__MUF=2__LHAPDF=325100]
Path=VBS-QCDEW[MUR=1__MUF=2__LHAPDF=325100]
ScaledBy=3.93692362793450429e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	8.555345e-08	1.985001e-09	1.985001e-09
4.000000e+01	6.000000e+01	6.865750e-08	1.783756e-09	1.783756e-09
6.000000e+01	8.000000e+01	9.876030e-08	5.184752e-08	5.184752e-08
8.000000e+01	1.000000e+02	2.917660e-08	9.022881e-10	9.022881e-10
1.000000e+02	1.200000e+02	1.973471e-08	4.171538e-10	4.171538e-10
1.200000e+02	1.400000e+02	1.356280e-08	3.577147e-10	3.577147e-10
1.400000e+02	1.600000e+02	9.571745e-09	2.670403e-10	2.670403e-10
1.600000e+02	1.800000e+02	6.040820e-09	2.207348e-10	2.207348e-10
1.800000e+02	2.000000e+02	4.507546e-09	1.255052e-10	1.255052e-10
2.000000e+02	2.200000e+02	2.813192e-09	1.494421e-10	1.494421e-10
2.200000e+02	2.400000e+02	2.124016e-09	6.807709e-11	6.807709e-11
2.400000e+02	2.600000e+02	1.649685e-09	6.561179e-11	6.561179e-11
2.600000e+02	2.800000e+02	1.084239e-09	6.601216e-11	6.601216e-11
2.800000e+02	3.000000e+02	5.816280e-10	1.869035e-10	1.869035e-10
3.000000e+02	3.200000e+02	5.789545e-10	3.751270e-11	3.751270e-11
3.200000e+02	3.400000e+02	4.213971e-10	2.749862e-11	2.749862e-11
3.400000e+02	3.600000e+02	2.220274e-10	3.844348e-11	3.844348e-11
3.600000e+02	3.800000e+02	2.454682e-10	2.493539e-11	2.493539e-11
3.800000e+02	4.000000e+02	1.494725e-10	1.533211e-11	1.533211e-11
4.000000e+02	4.200000e+02	1.069058e-10	8.096686e-12	8.096686e-12
4.200000e+02	4.400000e+02	8.442455e-11	1.376595e-11	1.376595e-11
4.400000e+02	4.600000e+02	4.332850e-11	9.577680e-12	9.577680e-12
4.600000e+02	4.800000e+02	4.581410e-11	4.812299e-12	4.812299e-12
4.800000e+02	5.000000e+02	3.662110e-11	3.735121e-12	3.735121e-12
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
Path=VBS-QCDEW[MUR=1__MUF=1__LHAPDF=325100]
ScaledBy=3.93694496576303425e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	8.592380e-08	1.790963e-09	1.790963e-09
4.000000e+01	6.000000e+01	6.861795e-08	1.834695e-09	1.834695e-09
6.000000e+01	8.000000e+01	1.030991e-07	5.599489e-08	5.599489e-08
8.000000e+01	1.000000e+02	2.947154e-08	8.049776e-10	8.049776e-10
1.000000e+02	1.200000e+02	1.986181e-08	4.246701e-10	4.246701e-10
1.200000e+02	1.400000e+02	1.364272e-08	3.729117e-10	3.729117e-10
1.400000e+02	1.600000e+02	9.601070e-09	2.706163e-10	2.706163e-10
1.600000e+02	1.800000e+02	6.042340e-09	2.369948e-10	2.369948e-10
1.800000e+02	2.000000e+02	4.548002e-09	1.313187e-10	1.313187e-10
2.000000e+02	2.200000e+02	2.917837e-09	1.436704e-10	1.436704e-10
2.200000e+02	2.400000e+02	2.135367e-09	7.056642e-11	7.056642e-11
2.400000e+02	2.600000e+02	1.682691e-09	6.908714e-11	6.908714e-11
2.600000e+02	2.800000e+02	1.098057e-09	6.859964e-11	6.859964e-11
2.800000e+02	3.000000e+02	5.783540e-10	2.054050e-10	2.054050e-10
3.000000e+02	3.200000e+02	5.868050e-10	4.114086e-11	4.114086e-11
3.200000e+02	3.400000e+02	4.328935e-10	2.719787e-11	2.719787e-11
3.400000e+02	3.600000e+02	2.589143e-10	2.208250e-11	2.208250e-11
3.600000e+02	3.800000e+02	2.508357e-10	2.505288e-11	2.505288e-11
3.800000e+02	4.000000e+02	1.535588e-10	1.616696e-11	1.616696e-11
4.000000e+02	4.200000e+02	1.091705e-10	8.537653e-12	8.537653e-12
4.200000e+02	4.400000e+02	8.616625e-11	1.468374e-11	1.468374e-11
4.400000e+02	4.600000e+02	4.219322e-11	1.100308e-11	1.100308e-11
4.600000e+02	4.800000e+02	4.589935e-11	5.185591e-12	5.185591e-12
4.800000e+02	5.000000e+02	3.728371e-11	3.827034e-12	3.827034e-12
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100]
Path=VBS-QCDEW[MUR=1__MUF=0.5__LHAPDF=325100]
ScaledBy=3.93690451376445859e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	8.480080e-08	3.055212e-09	3.055212e-09
4.000000e+01	6.000000e+01	6.725890e-08	2.240812e-09	2.240812e-09
6.000000e+01	8.000000e+01	1.062114e-07	5.847241e-08	5.847241e-08
8.000000e+01	1.000000e+02	3.066862e-08	7.848278e-10	7.848278e-10
1.000000e+02	1.200000e+02	1.986686e-08	4.844892e-10	4.844892e-10
1.200000e+02	1.400000e+02	1.442510e-08	9.378294e-10	9.378294e-10
1.400000e+02	1.600000e+02	9.715100e-09	3.036078e-10	3.036078e-10
1.600000e+02	1.800000e+02	6.133370e-09	2.800867e-10	2.800867e-10
1.800000e+02	2.000000e+02	4.551697e-09	1.844912e-10	1.844912e-10
2.000000e+02	2.200000e+02	3.016820e-09	1.496132e-10	1.496132e-10
2.200000e+02	2.400000e+02	2.139330e-09	7.393822e-11	7.393822e-11
2.400000e+02	2.600000e+02	1.707895e-09	7.280709e-11	7.280709e-11
2.600000e+02	2.800000e+02	1.111449e-09	7.361296e-11	7.361296e-11
2.800000e+02	3.000000e+02	5.720850e-10	2.160289e-10	2.160289e-10
3.000000e+02	3.200000e+02	5.768410e-10	4.774404e-11	4.774404e-11
3.200000e+02	3.400000e+02	4.342224e-10	2.876276e-11	2.876276e-11
3.400000e+02	3.600000e+02	2.678879e-10	2.142936e-11	2.142936e-11
3.600000e+02	3.800000e+02	2.542199e-10	2.532746e-11	2.532746e-11
3.800000e+02	4.000000e+02	1.590657e-10	1.743107e-11	1.743107e-11
4.000000e+02	4.200000e+02	1.105412e-10	9.043373e-12	9.043373e-12
4.200000e+02	4.400000e+02	8.477680e-11	1.570312e-11	1.570312e-11
4.400000e+02	4.600000e+02	3.941111e-11	1.365194e-11	1.365194e-11
4.600000e+02	4.800000e+02	4.588699e-11	5.364254e-12	5.364254e-12
4.800000e+02	5.000000e+02	3.766861e-11	3.965595e-12	3.965595e-12
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100]
Path=VBS-QCDEW[MUR=0.5__MUF=1__LHAPDF=325100]
ScaledBy=3.93681301321274855e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	8.122265e-08	1.569328e-09	1.569328e-09
4.000000e+01	6.000000e+01	6.379710e-08	2.179607e-09	2.179607e-09
6.000000e+01	8.000000e+01	8.087905e-08	3.567597e-08	3.567597e-08
8.000000e+01	1.000000e+02	2.838580e-08	7.648953e-10	7.648953e-10
1.000000e+02	1.200000e+02	1.950697e-08	4.514521e-10	4.514521e-10
1.200000e+02	1.400000e+02	1.319327e-08	4.569574e-10	4.569574e-10
1.400000e+02	1.600000e+02	9.609795e-09	2.709074e-10	2.709074e-10
1.600000e+02	1.800000e+02	5.990145e-09	2.811578e-10	2.811578e-10
1.800000e+02	2.000000e+02	4.644548e-09	1.582347e-10	1.582347e-10
2.000000e+02	2.200000e+02	3.016758e-09	1.466810e-10	1.466810e-10
2.200000e+02	2.400000e+02	2.208480e-09	8.670206e-11	8.670206e-11
2.400000e+02	2.600000e+02	1.726032e-09	8.171290e-11	8.171290e-11
2.600000e+02	2.800000e+02	1.177532e-09	9.795300e-11	9.795300e-11
2.800000e+02	3.000000e+02	7.131090e-10	1.588110e-10	1.588110e-10
3.000000e+02	3.200000e+02	6.791035e-10	4.054922e-11	4.054922e-11
3.200000e+02	3.400000e+02	4.741161e-10	3.268468e-11	3.268468e-11
3.400000e+02	3.600000e+02	2.423061e-10	3.100785e-11	3.100785e-11
3.600000e+02	3.800000e+02	2.955318e-10	5.550568e-11	5.550568e-11
3.800000e+02	4.000000e+02	1.725459e-10	1.461668e-11	1.461668e-11
4.000000e+02	4.200000e+02	1.162152e-10	9.823705e-12	9.823705e-12
4.200000e+02	4.400000e+02	8.937110e-11	1.389343e-11	1.389343e-11
4.400000e+02	4.600000e+02	3.317672e-11	2.137711e-11	2.137711e-11
4.600000e+02	4.800000e+02	5.322860e-11	4.837269e-12	4.837269e-12
4.800000e+02	5.000000e+02	4.428385e-11	5.678373e-12	5.678373e-12
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100]
Path=VBS-QCDEW[MUR=0.5__MUF=0.5__LHAPDF=325100]
ScaledBy=3.93677248221105319e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	8.073510e-08	2.634039e-09	2.634039e-09
4.000000e+01	6.000000e+01	6.219635e-08	2.784412e-09	2.784412e-09
6.000000e+01	8.000000e+01	1.032647e-07	5.780365e-08	5.780365e-08
8.000000e+01	1.000000e+02	2.909824e-08	6.716744e-10	6.716744e-10
1.000000e+02	1.200000e+02	1.920506e-08	4.287941e-10	4.287941e-10
1.200000e+02	1.400000e+02	1.397167e-08	8.903005e-10	8.903005e-10
1.400000e+02	1.600000e+02	9.692880e-09	2.956377e-10	2.956377e-10
1.600000e+02	1.800000e+02	5.882325e-09	3.623514e-10	3.623514e-10
1.800000e+02	2.000000e+02	4.570699e-09	1.566560e-10	1.566560e-10
2.000000e+02	2.200000e+02	3.154435e-09	1.499635e-10	1.499635e-10
2.200000e+02	2.400000e+02	2.192690e-09	8.456023e-11	8.456023e-11
2.400000e+02	2.600000e+02	1.791933e-09	8.568150e-11	8.568150e-11
2.600000e+02	2.800000e+02	1.159233e-09	9.554150e-11	9.554150e-11
2.800000e+02	3.000000e+02	4.987032e-10	3.586553e-10	3.586553e-10
3.000000e+02	3.200000e+02	6.636035e-10	4.466742e-11	4.466742e-11
3.200000e+02	3.400000e+02	4.781944e-10	3.043703e-11	3.043703e-11
3.400000e+02	3.600000e+02	2.767256e-10	2.540563e-11	2.540563e-11
3.600000e+02	3.800000e+02	2.935128e-10	4.844569e-11	4.844569e-11
3.800000e+02	4.000000e+02	1.751465e-10	1.493155e-11	1.493155e-11
4.000000e+02	4.200000e+02	1.189338e-10	9.808964e-12	9.808964e-12
4.200000e+02	4.400000e+02	9.415265e-11	1.532969e-11	1.532969e-11
4.400000e+02	4.600000e+02	3.436948e-11	2.033748e-11	2.033748e-11
4.600000e+02	4.800000e+02	5.317345e-11	4.589595e-12	4.589595e-12
4.800000e+02	5.000000e+02	4.562268e-11	5.610671e-12	5.610671e-12
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
Path=VBS-QCDEW[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
ScaledBy=3.93599824083047504e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	9.801565e-08	2.006157e-09	2.006157e-09
4.000000e+01	6.000000e+01	7.931800e-08	1.571666e-09	1.571666e-09
6.000000e+01	8.000000e+01	1.028088e-07	4.904633e-08	4.904633e-08
8.000000e+01	1.000000e+02	3.358513e-08	7.355187e-10	7.355187e-10
1.000000e+02	1.200000e+02	2.217478e-08	3.942351e-10	3.942351e-10
1.200000e+02	1.400000e+02	1.489736e-08	3.332248e-10	3.332248e-10
1.400000e+02	1.600000e+02	1.039009e-08	2.513500e-10	2.513500e-10
1.600000e+02	1.800000e+02	6.590775e-09	2.100653e-10	2.100653e-10
1.800000e+02	2.000000e+02	4.845885e-09	1.221301e-10	1.221301e-10
2.000000e+02	2.200000e+02	3.094281e-09	1.321885e-10	1.321885e-10
2.200000e+02	2.400000e+02	2.272598e-09	6.965696e-11	6.965696e-11
2.400000e+02	2.600000e+02	1.718312e-09	6.372484e-11	6.372484e-11
2.600000e+02	2.800000e+02	1.102058e-09	5.793013e-11	5.793013e-11
2.800000e+02	3.000000e+02	6.428965e-10	1.703653e-10	1.703653e-10
3.000000e+02	3.200000e+02	5.953130e-10	3.721507e-11	3.721507e-11
3.200000e+02	3.400000e+02	4.234780e-10	2.378236e-11	2.378236e-11
3.400000e+02	3.600000e+02	2.730953e-10	2.120581e-11	2.120581e-11
3.600000e+02	3.800000e+02	2.474800e-10	2.274585e-11	2.274585e-11
3.800000e+02	4.000000e+02	1.567857e-10	1.399708e-11	1.399708e-11
4.000000e+02	4.200000e+02	1.094359e-10	8.482567e-12	8.482567e-12
4.200000e+02	4.400000e+02	8.838085e-11	1.323739e-11	1.323739e-11
4.400000e+02	4.600000e+02	4.291342e-11	9.775912e-12	9.775912e-12
4.600000e+02	4.800000e+02	4.447339e-11	4.700524e-12	4.700524e-12
4.800000e+02	5.000000e+02	3.571612e-11	3.679920e-12	3.679920e-12
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
Path=VBS-QCDEW[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=3.93602269865109171e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	9.836315e-08	2.091305e-09	2.091305e-09
4.000000e+01	6.000000e+01	7.954125e-08	1.695818e-09	1.695818e-09
6.000000e+01	8.000000e+01	1.052321e-07	5.105570e-08	5.105570e-08
8.000000e+01	1.000000e+02	3.387088e-08	7.502423e-10	7.502423e-10
1.000000e+02	1.200000e+02	2.239886e-08	4.064956e-10	4.064956e-10
1.200000e+02	1.400000e+02	1.502543e-08	3.487568e-10	3.487568e-10
1.400000e+02	1.600000e+02	1.053095e-08	2.640123e-10	2.640123e-10
1.600000e+02	1.800000e+02	6.652505e-09	2.240886e-10	2.240886e-10
1.800000e+02	2.000000e+02	4.910539e-09	1.262768e-10	1.262768e-10
2.000000e+02	2.200000e+02	3.133186e-09	1.377718e-10	1.377718e-10
2.200000e+02	2.400000e+02	2.303453e-09	7.199370e-11	7.199370e-11
2.400000e+02	2.600000e+02	1.749956e-09	6.637324e-11	6.637324e-11
2.600000e+02	2.800000e+02	1.114418e-09	6.138239e-11	6.138239e-11
2.800000e+02	3.000000e+02	6.397050e-10	1.877384e-10	1.877384e-10
3.000000e+02	3.200000e+02	6.052050e-10	3.974667e-11	3.974667e-11
3.200000e+02	3.400000e+02	4.311228e-10	2.509030e-11	2.509030e-11
3.400000e+02	3.600000e+02	2.762683e-10	2.217633e-11	2.217633e-11
3.600000e+02	3.800000e+02	2.531874e-10	2.385513e-11	2.385513e-11
3.800000e+02	4.000000e+02	1.605517e-10	1.464250e-11	1.464250e-11
4.000000e+02	4.200000e+02	1.115643e-10	8.742471e-12	8.742471e-12
4.200000e+02	4.400000e+02	8.908250e-11	1.418000e-11	1.418000e-11
4.400000e+02	4.600000e+02	4.301363e-11	1.032501e-11	1.032501e-11
4.600000e+02	4.800000e+02	4.531846e-11	4.913440e-12	4.913440e-12
4.800000e+02	5.000000e+02	3.640221e-11	3.741663e-12	3.741663e-12
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
Path=VBS-QCDEW[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
ScaledBy=3.93567682248636440e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	8.125590e-08	2.146742e-09	2.146742e-09
4.000000e+01	6.000000e+01	6.612715e-08	1.671225e-09	1.671225e-09
6.000000e+01	8.000000e+01	9.898500e-08	5.352915e-08	5.352915e-08
8.000000e+01	1.000000e+02	2.825204e-08	7.605865e-10	7.605865e-10
1.000000e+02	1.200000e+02	1.900489e-08	3.872428e-10	3.872428e-10
1.200000e+02	1.400000e+02	1.288871e-08	3.320258e-10	3.320258e-10
1.400000e+02	1.600000e+02	9.119640e-09	2.483022e-10	2.483022e-10
1.600000e+02	1.800000e+02	5.775100e-09	2.147483e-10	2.147483e-10
1.800000e+02	2.000000e+02	4.319500e-09	1.170445e-10	1.170445e-10
2.000000e+02	2.200000e+02	2.749792e-09	1.341120e-10	1.341120e-10
2.200000e+02	2.400000e+02	2.058024e-09	6.602208e-11	6.602208e-11
2.400000e+02	2.600000e+02	1.584264e-09	6.251254e-11	6.251254e-11
2.600000e+02	2.800000e+02	1.005560e-09	5.864263e-11	5.864263e-11
2.800000e+02	3.000000e+02	5.700810e-10	1.859506e-10	1.859506e-10
3.000000e+02	3.200000e+02	5.573150e-10	3.754907e-11	3.754907e-11
3.200000e+02	3.400000e+02	3.991131e-10	2.368762e-11	2.368762e-11
3.400000e+02	3.600000e+02	2.561360e-10	2.096849e-11	2.096849e-11
3.600000e+02	3.800000e+02	2.378895e-10	2.341805e-11	2.341805e-11
3.800000e+02	4.000000e+02	1.514164e-10	1.447441e-11	1.447441e-11
4.000000e+02	4.200000e+02	1.047874e-10	8.144807e-12	8.144807e-12
4.200000e+02	4.400000e+02	8.391530e-11	1.359527e-11	1.359527e-11
4.400000e+02	4.600000e+02	4.080970e-11	1.032915e-11	1.032915e-11
4.600000e+02	4.800000e+02	4.329477e-11	4.748884e-12	4.748884e-12
4.800000e+02	5.000000e+02	3.513365e-11	3.572743e-12	3.572743e-12
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=VBS-QCDEW[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=3.93571627546527284e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	8.089065e-08	2.240759e-09	2.240759e-09
4.000000e+01	6.000000e+01	6.574320e-08	1.809483e-09	1.809483e-09
6.000000e+01	8.000000e+01	1.011659e-07	5.572246e-08	5.572246e-08
8.000000e+01	1.000000e+02	2.822164e-08	7.758706e-10	7.758706e-10
1.000000e+02	1.200000e+02	1.901651e-08	3.997875e-10	3.997875e-10
1.200000e+02	1.400000e+02	1.286571e-08	3.489919e-10	3.489919e-10
1.400000e+02	1.600000e+02	9.158800e-09	2.618117e-10	2.618117e-10
1.600000e+02	1.800000e+02	5.763260e-09	2.299527e-10	2.299527e-10
1.800000e+02	2.000000e+02	4.334662e-09	1.210657e-10	1.210657e-10
2.000000e+02	2.200000e+02	2.754450e-09	1.399063e-10	1.399063e-10
2.200000e+02	2.400000e+02	2.065362e-09	6.821889e-11	6.821889e-11
2.400000e+02	2.600000e+02	1.599962e-09	6.508606e-11	6.508606e-11
2.600000e+02	2.800000e+02	1.005990e-09	6.227915e-11	6.227915e-11
2.800000e+02	3.000000e+02	5.574735e-10	2.049928e-10	2.049928e-10
3.000000e+02	3.200000e+02	5.613730e-10	4.022498e-11	4.022498e-11
3.200000e+02	3.400000e+02	4.027338e-10	2.500389e-11	2.500389e-11
3.400000e+02	3.600000e+02	2.565487e-10	2.193227e-11	2.193227e-11
3.600000e+02	3.800000e+02	2.416579e-10	2.456825e-11	2.456825e-11
3.800000e+02	4.000000e+02	1.539692e-10	1.513088e-11	1.513088e-11
4.000000e+02	4.200000e+02	1.060038e-10	8.352163e-12	8.352163e-12
4.200000e+02	4.400000e+02	8.370310e-11	1.458710e-11	1.458710e-11
4.400000e+02	4.600000e+02	4.042782e-11	1.091283e-11	1.091283e-11
4.600000e+02	4.800000e+02	4.379116e-11	4.956080e-12	4.956080e-12
4.800000e+02	5.000000e+02	3.557647e-11	3.606243e-12	3.606243e-12
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
Path=VBS-QCDEW[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
ScaledBy=3.93577687494778719e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	8.076345e-08	2.354522e-09	2.354522e-09
4.000000e+01	6.000000e+01	6.553275e-08	1.974044e-09	1.974044e-09
6.000000e+01	8.000000e+01	1.036223e-07	5.803296e-08	5.803296e-08
8.000000e+01	1.000000e+02	2.830152e-08	7.930867e-10	7.930867e-10
1.000000e+02	1.200000e+02	1.909820e-08	4.135709e-10	4.135709e-10
1.200000e+02	1.400000e+02	1.288003e-08	3.704593e-10	3.704593e-10
1.400000e+02	1.600000e+02	9.233615e-09	2.785486e-10	2.785486e-10
1.600000e+02	1.800000e+02	5.766580e-09	2.489383e-10	2.489383e-10
1.800000e+02	2.000000e+02	4.365050e-09	1.261172e-10	1.261172e-10
2.000000e+02	2.200000e+02	2.769228e-09	1.468467e-10	1.468467e-10
2.200000e+02	2.400000e+02	2.078917e-09	7.121831e-11	7.121831e-11
2.400000e+02	2.600000e+02	1.621897e-09	6.823100e-11	6.823100e-11
2.600000e+02	2.800000e+02	1.009010e-09	6.667089e-11	6.667089e-11
2.800000e+02	3.000000e+02	5.441560e-10	2.277509e-10	2.277509e-10
3.000000e+02	3.200000e+02	5.671120e-10	4.360130e-11	4.360130e-11
3.200000e+02	3.400000e+02	4.076571e-10	2.663845e-11	2.663845e-11
3.400000e+02	3.600000e+02	2.575009e-10	2.317248e-11	2.317248e-11
3.600000e+02	3.800000e+02	2.462791e-10	2.588961e-11	2.588961e-11
3.800000e+02	4.000000e+02	1.570650e-10	1.587081e-11	1.587081e-11
4.000000e+02	4.200000e+02	1.075457e-10	8.609653e-12	8.609653e-12
4.200000e+02	4.400000e+02	8.353895e-11	1.580112e-11	1.580112e-11
4.400000e+02	4.600000e+02	4.005417e-11	1.158307e-11	1.158307e-11
4.600000e+02	4.800000e+02	4.440459e-11	5.201507e-12	5.201507e-12
4.800000e+02	5.000000e+02	3.611724e-11	3.649042e-12	3.649042e-12
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
Path=VBS-QCDEW[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=3.93556243197400777e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	7.505775e-08	2.451067e-09	2.451067e-09
4.000000e+01	6.000000e+01	6.115425e-08	1.976490e-09	1.976490e-09
6.000000e+01	8.000000e+01	1.042126e-07	6.135636e-08	6.135636e-08
8.000000e+01	1.000000e+02	2.656784e-08	8.357169e-10	8.357169e-10
1.000000e+02	1.200000e+02	1.822997e-08	4.209380e-10	4.209380e-10
1.200000e+02	1.400000e+02	1.248703e-08	3.704055e-10	3.704055e-10
1.400000e+02	1.600000e+02	9.012535e-09	2.765083e-10	2.765083e-10
1.600000e+02	1.800000e+02	5.700180e-09	2.469547e-10	2.469547e-10
1.800000e+02	2.000000e+02	4.347801e-09	1.266345e-10	1.266345e-10
2.000000e+02	2.200000e+02	2.777049e-09	1.497506e-10	1.497506e-10
2.200000e+02	2.400000e+02	2.113372e-09	7.152999e-11	7.152999e-11
2.400000e+02	2.600000e+02	1.655195e-09	6.912465e-11	6.912465e-11
2.600000e+02	2.800000e+02	1.046978e-09	6.689882e-11	6.689882e-11
2.800000e+02	3.000000e+02	5.767905e-10	2.266348e-10	2.266348e-10
3.000000e+02	3.200000e+02	5.949865e-10	4.333650e-11	4.333650e-11
3.200000e+02	3.400000e+02	4.289753e-10	2.678578e-11	2.678578e-11
3.400000e+02	3.600000e+02	2.745266e-10	2.347218e-11	2.347218e-11
3.600000e+02	3.800000e+02	2.603681e-10	2.660783e-11	2.660783e-11
3.800000e+02	4.000000e+02	1.665066e-10	1.639610e-11	1.639610e-11
4.000000e+02	4.200000e+02	1.149363e-10	8.932964e-12	8.932964e-12
4.200000e+02	4.400000e+02	9.126135e-11	1.579160e-11	1.579160e-11
4.400000e+02	4.600000e+02	4.531793e-11	1.191301e-11	1.191301e-11
4.600000e+02	4.800000e+02	4.828232e-11	5.411261e-12	5.411261e-12
4.800000e+02	5.000000e+02	3.947568e-11	3.964111e-12	3.964111e-12
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
Path=VBS-QCDEW[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
ScaledBy=3.93563723282249735e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	7.451495e-08	2.576980e-09	2.576980e-09
4.000000e+01	6.000000e+01	6.057920e-08	2.159050e-09	2.159050e-09
6.000000e+01	8.000000e+01	1.066604e-07	6.390074e-08	6.390074e-08
8.000000e+01	1.000000e+02	2.646651e-08	8.541480e-10	8.541480e-10
1.000000e+02	1.200000e+02	1.819373e-08	4.357456e-10	4.357456e-10
1.200000e+02	1.400000e+02	1.241880e-08	3.940771e-10	3.940771e-10
1.400000e+02	1.600000e+02	9.037325e-09	2.948419e-10	2.948419e-10
1.600000e+02	1.800000e+02	5.666270e-09	2.677686e-10	2.677686e-10
1.800000e+02	2.000000e+02	4.356274e-09	1.320481e-10	1.320481e-10
2.000000e+02	2.200000e+02	2.777452e-09	1.572629e-10	1.572629e-10
2.200000e+02	2.400000e+02	2.117883e-09	7.472674e-11	7.472674e-11
2.400000e+02	2.600000e+02	1.672421e-09	7.250241e-11	7.250241e-11
2.600000e+02	2.800000e+02	1.046317e-09	7.166554e-11	7.166554e-11
2.800000e+02	3.000000e+02	5.595565e-10	2.517991e-10	2.517991e-10
3.000000e+02	3.200000e+02	5.997235e-10	4.702657e-11	4.702657e-11
3.200000e+02	3.400000e+02	4.333199e-10	2.853174e-11	2.853174e-11
3.400000e+02	3.600000e+02	2.750992e-10	2.480983e-11	2.480983e-11
3.600000e+02	3.800000e+02	2.651645e-10	2.804262e-11	2.804262e-11
3.800000e+02	4.000000e+02	1.697618e-10	1.719509e-11	1.719509e-11
4.000000e+02	4.200000e+02	1.165857e-10	9.204363e-12	9.204363e-12
4.200000e+02	4.400000e+02	9.107075e-11	1.709961e-11	1.709961e-11
4.400000e+02	4.600000e+02	4.500218e-11	1.264452e-11	1.264452e-11
4.600000e+02	4.800000e+02	4.900589e-11	5.679835e-12	5.679835e-12
4.800000e+02	5.000000e+02	4.013351e-11	4.016512e-12	4.016512e-12
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=VBS-QCDEW[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ScaledBy=3.93667473423365543e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	-2.736802e-07	2.654808e-07	2.654808e-07
4.000000e+01	6.000000e+01	-2.193363e-05	2.199449e-05	2.199449e-05
6.000000e+01	8.000000e+01	-1.071394e-03	1.071430e-03	1.071430e-03
8.000000e+01	1.000000e+02	-4.285447e-08	6.874887e-08	6.874887e-08
1.000000e+02	1.200000e+02	1.735476e-08	4.084417e-10	4.084417e-10
1.200000e+02	1.400000e+02	1.182671e-08	3.616502e-10	3.616502e-10
1.400000e+02	1.600000e+02	8.216940e-09	2.600405e-10	2.600405e-10
1.600000e+02	1.800000e+02	5.069060e-09	2.292206e-10	2.292206e-10
1.800000e+02	2.000000e+02	3.826895e-09	1.216795e-10	1.216795e-10
2.000000e+02	2.200000e+02	2.397768e-09	1.373304e-10	1.373304e-10
2.200000e+02	2.400000e+02	1.764737e-09	6.410349e-11	6.410349e-11
2.400000e+02	2.600000e+02	1.361692e-09	6.786895e-11	6.786895e-11
2.600000e+02	2.800000e+02	8.718320e-10	6.518033e-11	6.518033e-11
2.800000e+02	3.000000e+02	4.219208e-10	2.046503e-10	2.046503e-10
3.000000e+02	3.200000e+02	4.595143e-10	3.801168e-11	3.801168e-11
3.200000e+02	3.400000e+02	3.409934e-10	2.462544e-11	2.462544e-11
3.400000e+02	3.600000e+02	1.962133e-10	1.999045e-11	1.999045e-11
3.600000e+02	3.800000e+02	1.955922e-10	2.335693e-11	2.335693e-11
3.800000e+02	4.000000e+02	1.184362e-10	1.494500e-11	1.494500e-11
4.000000e+02	4.200000e+02	7.964780e-11	6.675172e-12	6.675172e-12
4.200000e+02	4.400000e+02	6.103690e-11	1.359013e-11	1.359013e-11
4.400000e+02	4.600000e+02	2.671789e-11	1.052041e-11	1.052041e-11
4.600000e+02	4.800000e+02	3.226601e-11	4.392525e-12	4.392525e-12
4.800000e+02	5.000000e+02	2.781943e-11	2.941121e-12	2.941121e-12
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=VBS-QCDEW[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ScaledBy=3.95137204320447604e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	7.626760e-08	2.610420e-09	2.610420e-09
4.000000e+01	6.000000e+01	6.579445e-08	3.410166e-09	3.410166e-09
6.000000e+01	8.000000e+01	4.271989e-08	6.759784e-10	6.759784e-10
8.000000e+01	1.000000e+02	2.641967e-08	7.970932e-10	7.970932e-10
1.000000e+02	1.200000e+02	1.768743e-08	4.112366e-10	4.112366e-10
1.200000e+02	1.400000e+02	1.210402e-08	3.649541e-10	3.649541e-10
1.400000e+02	1.600000e+02	8.450260e-09	2.627182e-10	2.627182e-10
1.600000e+02	1.800000e+02	5.195620e-09	2.305889e-10	2.305889e-10
1.800000e+02	2.000000e+02	4.221713e-09	3.284877e-10	3.284877e-10
2.000000e+02	2.200000e+02	2.461963e-09	1.383527e-10	1.383527e-10
2.200000e+02	2.400000e+02	1.809905e-09	6.485164e-11	6.485164e-11
2.400000e+02	2.600000e+02	1.427848e-09	6.279912e-11	6.279912e-11
2.600000e+02	2.800000e+02	9.074820e-10	6.505329e-11	6.505329e-11
2.800000e+02	3.000000e+02	4.408269e-10	2.054758e-10	2.054758e-10
3.000000e+02	3.200000e+02	4.757890e-10	3.843868e-11	3.843868e-11
3.200000e+02	3.400000e+02	3.533615e-10	2.495681e-11	2.495681e-11
3.400000e+02	3.600000e+02	2.045576e-10	2.025961e-11	2.025961e-11
3.600000e+02	3.800000e+02	2.032862e-10	2.361200e-11	2.361200e-11
3.800000e+02	4.000000e+02	1.234120e-10	1.512220e-11	1.512220e-11
4.000000e+02	4.200000e+02	8.400665e-11	6.925738e-12	6.925738e-12
4.200000e+02	4.400000e+02	6.448305e-11	1.375803e-11	1.375803e-11
4.400000e+02	4.600000e+02	2.898847e-11	1.061276e-11	1.061276e-11
4.600000e+02	4.800000e+02	3.436785e-11	4.509523e-12	4.509523e-12
4.800000e+02	5.000000e+02	2.920892e-11	3.060092e-12	3.060092e-12
# END HISTO1D


# BEGIN HISTO1D /VBS-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
ErrorBars=1
LineColor=orange!50!black
LineStyle=dashed
Name=VBS-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
Path=VBS-QCDEW[ASSOCIATED_CONTRIBUTIONS.EW]
ScaledBy=3.93672252407829643e-10
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	7.763985e-08	1.788628e-09	1.788628e-09
4.000000e+01	6.000000e+01	6.222580e-08	1.824610e-09	1.824610e-09
6.000000e+01	8.000000e+01	9.226065e-08	5.550980e-08	5.550980e-08
8.000000e+01	1.000000e+02	2.627361e-08	7.944800e-10	7.944800e-10
1.000000e+02	1.200000e+02	1.763810e-08	4.102553e-10	4.102553e-10
1.200000e+02	1.400000e+02	1.203324e-08	3.628665e-10	3.628665e-10
1.400000e+02	1.600000e+02	8.384215e-09	2.607908e-10	2.607908e-10
1.600000e+02	1.800000e+02	5.180120e-09	2.301312e-10	2.301312e-10
1.800000e+02	2.000000e+02	3.915549e-09	1.228421e-10	1.228421e-10
2.000000e+02	2.200000e+02	2.467550e-09	1.382220e-10	1.382220e-10
2.200000e+02	2.400000e+02	1.811361e-09	6.475876e-11	6.475876e-11
2.400000e+02	2.600000e+02	1.409534e-09	6.666534e-11	6.666534e-11
2.600000e+02	2.800000e+02	9.086670e-10	6.502084e-11	6.502084e-11
2.800000e+02	3.000000e+02	4.429976e-10	2.047561e-10	2.047561e-10
3.000000e+02	3.200000e+02	4.776880e-10	3.850241e-11	3.850241e-11
3.200000e+02	3.400000e+02	3.540869e-10	2.502500e-11	2.502500e-11
3.400000e+02	3.600000e+02	2.049904e-10	2.031635e-11	2.031635e-11
3.600000e+02	3.800000e+02	2.032294e-10	2.352362e-11	2.352362e-11
3.800000e+02	4.000000e+02	1.237976e-10	1.513335e-11	1.513335e-11
4.000000e+02	4.200000e+02	8.424685e-11	7.014950e-12	7.014950e-12
4.200000e+02	4.400000e+02	6.516550e-11	1.376852e-11	1.376852e-11
4.400000e+02	4.600000e+02	2.889422e-11	1.056609e-11	1.056609e-11
4.600000e+02	4.800000e+02	3.469440e-11	4.523639e-12	4.523639e-12
4.800000e+02	5.000000e+02	2.913607e-11	3.050757e-12	3.050757e-12
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[_VarBand]
BandComponentEnv=Nominal,ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5,ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1,ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5,ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2,ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1,ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2
ErrorBandColor=red!80!black
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
ErrorTubes=1
ErrorType=env
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[_VarBand]
Path=QCD-QCD[_VarBand]
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.407710e-05	2.099399e-07	2.099399e-07
4.000000e+01	6.000000e+01	9.333265e-06	1.288206e-08	1.288206e-08
6.000000e+01	8.000000e+01	4.781480e-06	9.000311e-09	9.000311e-09
8.000000e+01	1.000000e+02	2.496730e-06	3.330632e-08	3.330632e-08
1.000000e+02	1.200000e+02	1.320634e-06	5.270932e-09	5.270932e-09
1.200000e+02	1.400000e+02	2.484930e-06	1.735114e-06	1.735114e-06
1.400000e+02	1.600000e+02	4.330077e-07	2.066504e-09	2.066504e-09
1.600000e+02	1.800000e+02	2.569486e-07	3.211059e-09	3.211059e-09
1.800000e+02	2.000000e+02	1.584000e-07	1.082021e-09	1.082021e-09
2.000000e+02	2.200000e+02	1.011281e-07	8.549637e-10	8.549637e-10
2.200000e+02	2.400000e+02	1.088091e-07	4.449441e-08	4.449441e-08
2.400000e+02	2.600000e+02	4.128021e-08	4.760800e-10	4.760800e-10
2.600000e+02	2.800000e+02	2.711737e-08	3.909153e-10	3.909153e-10
2.800000e+02	3.000000e+02	1.816403e-08	2.872859e-10	2.872859e-10
3.000000e+02	3.200000e+02	1.275984e-08	2.508375e-10	2.508375e-10
3.200000e+02	3.400000e+02	8.185410e-09	1.891682e-10	1.891682e-10
3.400000e+02	3.600000e+02	5.961310e-09	1.850995e-10	1.850995e-10
3.600000e+02	3.800000e+02	4.214701e-09	1.425088e-10	1.425088e-10
3.800000e+02	4.000000e+02	3.012249e-09	9.906678e-11	9.906678e-11
4.000000e+02	4.200000e+02	7.202880e-08	7.019042e-08	7.019042e-08
4.200000e+02	4.400000e+02	1.423580e-09	6.287352e-11	6.287352e-11
4.400000e+02	4.600000e+02	1.101103e-09	6.556003e-11	6.556003e-11
4.600000e+02	4.800000e+02	7.532235e-10	5.015307e-11	5.015307e-11
4.800000e+02	5.000000e+02	5.873620e-10	4.961861e-11	4.961861e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[MUR=2__MUF=2__LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[MUR=2__MUF=2__LHAPDF=325100]
Path=QCD-QCD[MUR=2__MUF=2__LHAPDF=325100]
ScaledBy=7.87827894419162642e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.190292e-05	1.723380e-07	1.723380e-07
4.000000e+01	6.000000e+01	7.928410e-06	1.173066e-08	1.173066e-08
6.000000e+01	8.000000e+01	4.053292e-06	8.249000e-09	8.249000e-09
8.000000e+01	1.000000e+02	2.095789e-06	2.209666e-08	2.209666e-08
1.000000e+02	1.200000e+02	1.106634e-06	4.384768e-09	4.384768e-09
1.200000e+02	1.400000e+02	1.795840e-06	1.170644e-06	1.170644e-06
1.400000e+02	1.600000e+02	3.603252e-07	1.829779e-09	1.829779e-09
1.600000e+02	1.800000e+02	2.115378e-07	2.376380e-09	2.376380e-09
1.800000e+02	2.000000e+02	1.293608e-07	9.064916e-10	9.064916e-10
2.000000e+02	2.200000e+02	8.218390e-08	7.147716e-10	7.147716e-10
2.200000e+02	2.400000e+02	9.284110e-08	4.100489e-08	4.100489e-08
2.400000e+02	2.600000e+02	3.318900e-08	3.941315e-10	3.941315e-10
2.600000e+02	2.800000e+02	2.182536e-08	3.279080e-10	3.279080e-10
2.800000e+02	3.000000e+02	1.445901e-08	2.337274e-10	2.337274e-10
3.000000e+02	3.200000e+02	1.005688e-08	1.984574e-10	1.984574e-10
3.200000e+02	3.400000e+02	6.346670e-09	1.360127e-10	1.360127e-10
3.400000e+02	3.600000e+02	4.844101e-09	2.418004e-10	2.418004e-10
3.600000e+02	3.800000e+02	3.292366e-09	1.162049e-10	1.162049e-10
3.800000e+02	4.000000e+02	2.322338e-09	7.839711e-11	7.839711e-11
4.000000e+02	4.200000e+02	5.304315e-08	5.162940e-08	5.162940e-08
4.200000e+02	4.400000e+02	1.088609e-09	4.617838e-11	4.617838e-11
4.400000e+02	4.600000e+02	8.596785e-10	5.379672e-11	5.379672e-11
4.600000e+02	4.800000e+02	5.571485e-10	3.518174e-11	3.518174e-11
4.800000e+02	5.000000e+02	4.501904e-10	4.038924e-11	4.038924e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[MUR=2__MUF=1__LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[MUR=2__MUF=1__LHAPDF=325100]
Path=QCD-QCD[MUR=2__MUF=1__LHAPDF=325100]
ScaledBy=7.87844175434146219e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.187671e-05	1.589473e-07	1.589473e-07
4.000000e+01	6.000000e+01	7.885745e-06	1.105261e-08	1.105261e-08
6.000000e+01	8.000000e+01	4.038088e-06	7.766225e-09	7.766225e-09
8.000000e+01	1.000000e+02	2.100138e-06	2.745418e-08	2.745418e-08
1.000000e+02	1.200000e+02	1.108610e-06	4.424350e-09	4.424350e-09
1.200000e+02	1.400000e+02	2.063175e-06	1.436827e-06	1.436827e-06
1.400000e+02	1.600000e+02	3.613789e-07	1.785017e-09	1.785017e-09
1.600000e+02	1.800000e+02	2.125334e-07	2.577048e-09	2.577048e-09
1.800000e+02	2.000000e+02	1.303716e-07	9.001410e-10	9.001410e-10
2.000000e+02	2.200000e+02	8.285690e-08	7.009276e-10	7.009276e-10
2.200000e+02	2.400000e+02	9.044660e-08	3.808010e-08	3.808010e-08
2.400000e+02	2.600000e+02	3.348845e-08	3.903383e-10	3.903383e-10
2.600000e+02	2.800000e+02	2.198899e-08	3.203478e-10	3.203478e-10
2.800000e+02	3.000000e+02	1.462545e-08	2.349201e-10	2.349201e-10
3.000000e+02	3.200000e+02	1.019219e-08	1.988499e-10	1.988499e-10
3.200000e+02	3.400000e+02	6.478985e-09	1.455898e-10	1.455898e-10
3.400000e+02	3.600000e+02	4.747966e-09	1.559169e-10	1.559169e-10
3.600000e+02	3.800000e+02	3.341997e-09	1.181228e-10	1.181228e-10
3.800000e+02	4.000000e+02	2.364508e-09	7.962316e-11	7.962316e-11
4.000000e+02	4.200000e+02	5.040715e-08	4.897280e-08	4.897280e-08
4.200000e+02	4.400000e+02	1.104538e-09	4.838261e-11	4.838261e-11
4.400000e+02	4.600000e+02	8.648270e-10	5.379909e-11	5.379909e-11
4.600000e+02	4.800000e+02	5.734580e-10	3.650776e-11	3.650776e-11
4.800000e+02	5.000000e+02	4.513300e-10	3.823462e-11	3.823462e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[MUR=1__MUF=2__LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[MUR=1__MUF=2__LHAPDF=325100]
Path=QCD-QCD[MUR=1__MUF=2__LHAPDF=325100]
ScaledBy=7.87892697713872950e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.408321e-05	2.370251e-07	2.370251e-07
4.000000e+01	6.000000e+01	9.374140e-06	1.343497e-08	1.343497e-08
6.000000e+01	8.000000e+01	4.795241e-06	9.405882e-09	9.405882e-09
8.000000e+01	1.000000e+02	2.490443e-06	2.701198e-08	2.701198e-08
1.000000e+02	1.200000e+02	1.317856e-06	5.161967e-09	5.161967e-09
1.200000e+02	1.400000e+02	2.165374e-06	1.417172e-06	1.417172e-06
1.400000e+02	1.600000e+02	4.319386e-07	2.115836e-09	2.115836e-09
1.600000e+02	1.800000e+02	2.558663e-07	2.944068e-09	2.944068e-09
1.800000e+02	2.000000e+02	1.571699e-07	1.074904e-09	1.074904e-09
2.000000e+02	2.200000e+02	1.002632e-07	8.554988e-10	8.554988e-10
2.200000e+02	2.400000e+02	1.117290e-07	4.807437e-08	4.807437e-08
2.400000e+02	2.600000e+02	4.089927e-08	4.752138e-10	4.752138e-10
2.600000e+02	2.800000e+02	2.694390e-08	3.961056e-10	3.961056e-10
2.800000e+02	3.000000e+02	1.794219e-08	2.799199e-10	2.799199e-10
3.000000e+02	3.200000e+02	1.259095e-08	2.481858e-10	2.481858e-10
3.200000e+02	3.400000e+02	8.006220e-09	1.716146e-10	1.716146e-10
3.400000e+02	3.600000e+02	6.038995e-09	2.492851e-10	2.492851e-10
3.600000e+02	3.800000e+02	4.153191e-09	1.395791e-10	1.395791e-10
3.800000e+02	4.000000e+02	2.953892e-09	9.738063e-11	9.738063e-11
4.000000e+02	4.200000e+02	7.628105e-08	7.447186e-08	7.447186e-08
4.200000e+02	4.400000e+02	1.401332e-09	6.057221e-11	6.057221e-11
4.400000e+02	4.600000e+02	1.095346e-09	6.572319e-11	6.572319e-11
4.600000e+02	4.800000e+02	7.333025e-10	4.878088e-11	4.878088e-11
4.800000e+02	5.000000e+02	5.855490e-10	5.257932e-11	5.257932e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[MUR=1__MUF=1__LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[MUR=1__MUF=1__LHAPDF=325100]
Path=QCD-QCD[MUR=1__MUF=1__LHAPDF=325100]
ScaledBy=7.87894015192932409e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.407710e-05	2.099399e-07	2.099399e-07
4.000000e+01	6.000000e+01	9.333265e-06	1.288206e-08	1.288206e-08
6.000000e+01	8.000000e+01	4.781480e-06	9.000311e-09	9.000311e-09
8.000000e+01	1.000000e+02	2.496730e-06	3.330632e-08	3.330632e-08
1.000000e+02	1.200000e+02	1.320634e-06	5.270932e-09	5.270932e-09
1.200000e+02	1.400000e+02	2.484930e-06	1.735114e-06	1.735114e-06
1.400000e+02	1.600000e+02	4.330077e-07	2.066504e-09	2.066504e-09
1.600000e+02	1.800000e+02	2.569486e-07	3.211059e-09	3.211059e-09
1.800000e+02	2.000000e+02	1.584000e-07	1.082021e-09	1.082021e-09
2.000000e+02	2.200000e+02	1.011281e-07	8.549637e-10	8.549637e-10
2.200000e+02	2.400000e+02	1.088091e-07	4.449441e-08	4.449441e-08
2.400000e+02	2.600000e+02	4.128021e-08	4.760800e-10	4.760800e-10
2.600000e+02	2.800000e+02	2.711737e-08	3.909153e-10	3.909153e-10
2.800000e+02	3.000000e+02	1.816403e-08	2.872859e-10	2.872859e-10
3.000000e+02	3.200000e+02	1.275984e-08	2.508375e-10	2.508375e-10
3.200000e+02	3.400000e+02	8.185410e-09	1.891682e-10	1.891682e-10
3.400000e+02	3.600000e+02	5.961310e-09	1.850995e-10	1.850995e-10
3.600000e+02	3.800000e+02	4.214701e-09	1.425088e-10	1.425088e-10
3.800000e+02	4.000000e+02	3.012249e-09	9.906678e-11	9.906678e-11
4.000000e+02	4.200000e+02	7.202880e-08	7.019042e-08	7.019042e-08
4.200000e+02	4.400000e+02	1.423580e-09	6.287352e-11	6.287352e-11
4.400000e+02	4.600000e+02	1.101103e-09	6.556003e-11	6.556003e-11
4.600000e+02	4.800000e+02	7.532235e-10	5.015307e-11	5.015307e-11
4.800000e+02	5.000000e+02	5.873620e-10	4.961861e-11	4.961861e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[MUR=1__MUF=0.5__LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[MUR=1__MUF=0.5__LHAPDF=325100]
Path=QCD-QCD[MUR=1__MUF=0.5__LHAPDF=325100]
ScaledBy=7.87927600504545826e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.428758e-05	3.044953e-07	3.044953e-07
4.000000e+01	6.000000e+01	9.181730e-06	1.311214e-07	1.311214e-07
6.000000e+01	8.000000e+01	4.804349e-06	5.083537e-08	5.083537e-08
8.000000e+01	1.000000e+02	2.417102e-06	8.491332e-08	8.491332e-08
1.000000e+02	1.200000e+02	1.497373e-06	1.905102e-07	1.905102e-07
1.200000e+02	1.400000e+02	2.990405e-06	2.272555e-06	2.272555e-06
1.400000e+02	1.600000e+02	4.326061e-07	2.851491e-09	2.851491e-09
1.600000e+02	1.800000e+02	2.563981e-07	3.691864e-09	3.691864e-09
1.800000e+02	2.000000e+02	1.596619e-07	1.374879e-09	1.374879e-09
2.000000e+02	2.200000e+02	1.021916e-07	1.422833e-09	1.422833e-09
2.200000e+02	2.400000e+02	1.111964e-07	4.596459e-08	4.596459e-08
2.400000e+02	2.600000e+02	4.077297e-08	9.080087e-10	9.080087e-10
2.600000e+02	2.800000e+02	2.726010e-08	4.479938e-10	4.479938e-10
2.800000e+02	3.000000e+02	1.834989e-08	3.202525e-10	3.202525e-10
3.000000e+02	3.200000e+02	1.290058e-08	2.604499e-10	2.604499e-10
3.200000e+02	3.400000e+02	8.409345e-09	2.387619e-10	2.387619e-10
3.400000e+02	3.600000e+02	6.061070e-09	2.051666e-10	2.051666e-10
3.600000e+02	3.800000e+02	4.223966e-09	1.464673e-10	1.464673e-10
3.800000e+02	4.000000e+02	3.069203e-09	1.020732e-10	1.020732e-10
4.000000e+02	4.200000e+02	7.018310e-08	6.832692e-08	6.832692e-08
4.200000e+02	4.400000e+02	1.436379e-09	6.925085e-11	6.925085e-11
4.400000e+02	4.600000e+02	1.114862e-09	6.674397e-11	6.674397e-11
4.600000e+02	4.800000e+02	7.818010e-10	5.300177e-11	5.300177e-11
4.800000e+02	5.000000e+02	5.958440e-10	4.860025e-11	4.860025e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[MUR=0.5__MUF=1__LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[MUR=0.5__MUF=1__LHAPDF=325100]
Path=QCD-QCD[MUR=0.5__MUF=1__LHAPDF=325100]
ScaledBy=7.87785652378137932e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.913102e-05	2.476023e-07	2.476023e-07
4.000000e+01	6.000000e+01	1.258593e-05	2.006581e-08	2.006581e-08
6.000000e+01	8.000000e+01	6.462340e-06	1.402153e-08	1.402153e-08
8.000000e+01	1.000000e+02	3.372303e-06	3.780676e-08	3.780676e-08
1.000000e+02	1.200000e+02	1.796714e-06	7.355075e-09	7.355075e-09
1.200000e+02	1.400000e+02	3.164902e-06	2.139132e-06	2.139132e-06
1.400000e+02	1.600000e+02	5.983695e-07	3.309075e-09	3.309075e-09
1.600000e+02	1.800000e+02	3.545054e-07	4.140945e-09	4.140945e-09
1.800000e+02	2.000000e+02	2.192942e-07	1.705542e-09	1.705542e-09
2.000000e+02	2.200000e+02	1.409002e-07	1.320988e-09	1.320988e-09
2.200000e+02	2.400000e+02	1.310672e-07	4.198567e-08	4.198567e-08
2.400000e+02	2.600000e+02	5.769175e-08	7.634900e-10	7.634900e-10
2.600000e+02	2.800000e+02	3.864335e-08	6.404278e-10	6.404278e-10
2.800000e+02	3.000000e+02	2.584667e-08	4.624282e-10	4.624282e-10
3.000000e+02	3.200000e+02	1.814961e-08	4.327776e-10	4.327776e-10
3.200000e+02	3.400000e+02	1.144774e-08	2.893934e-10	2.893934e-10
3.400000e+02	3.600000e+02	8.756555e-09	3.776852e-10	3.776852e-10
3.600000e+02	3.800000e+02	6.165150e-09	2.699498e-10	2.699498e-10
3.800000e+02	4.000000e+02	4.394520e-09	1.772531e-10	1.772531e-10
4.000000e+02	4.200000e+02	8.959955e-08	8.702803e-08	8.702803e-08
4.200000e+02	4.400000e+02	1.977815e-09	8.798578e-11	8.798578e-11
4.400000e+02	4.600000e+02	1.641571e-09	1.269351e-10	1.269351e-10
4.600000e+02	4.800000e+02	1.028267e-09	7.257067e-11	7.257067e-11
4.800000e+02	5.000000e+02	8.871840e-10	7.856225e-11	7.856225e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100]
Path=QCD-QCD[MUR=0.5__MUF=0.5__LHAPDF=325100]
ScaledBy=7.87855189948930389e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.896779e-05	2.826850e-07	2.826850e-07
4.000000e+01	6.000000e+01	1.240029e-05	1.185686e-07	1.185686e-07
6.000000e+01	8.000000e+01	6.471610e-06	3.981303e-08	3.981303e-08
8.000000e+01	1.000000e+02	3.360734e-06	6.770181e-08	6.770181e-08
1.000000e+02	1.200000e+02	1.867092e-06	9.241879e-08	9.241879e-08
1.200000e+02	1.400000e+02	3.567628e-06	2.599183e-06	2.599183e-06
1.400000e+02	1.600000e+02	5.951935e-07	4.102288e-09	4.102288e-09
1.600000e+02	1.800000e+02	3.552463e-07	4.430997e-09	4.430997e-09
1.800000e+02	2.000000e+02	2.207052e-07	1.896763e-09	1.896763e-09
2.000000e+02	2.200000e+02	1.434460e-07	1.727165e-09	1.727165e-09
2.200000e+02	2.400000e+02	1.640568e-07	7.371240e-08	7.371240e-08
2.400000e+02	2.600000e+02	5.810355e-08	9.454376e-10	9.454376e-10
2.600000e+02	2.800000e+02	3.896152e-08	6.046693e-10	6.046693e-10
2.800000e+02	3.000000e+02	2.568784e-08	5.370198e-10	5.370198e-10
3.000000e+02	3.200000e+02	1.865292e-08	4.218926e-10	4.218926e-10
3.200000e+02	3.400000e+02	1.193534e-08	3.758506e-10	3.758506e-10
3.400000e+02	3.600000e+02	8.754005e-09	2.986492e-10	2.986492e-10
3.600000e+02	3.800000e+02	6.241840e-09	2.576384e-10	2.576384e-10
3.800000e+02	4.000000e+02	4.435983e-09	1.701426e-10	1.701426e-10
4.000000e+02	4.200000e+02	7.747245e-08	7.484462e-08	7.484462e-08
4.200000e+02	4.400000e+02	2.045712e-09	9.238401e-11	9.238401e-11
4.400000e+02	4.600000e+02	1.659495e-09	1.157220e-10	1.157220e-10
4.600000e+02	4.800000e+02	1.088410e-09	7.238993e-11	7.238993e-11
4.800000e+02	5.000000e+02	8.373220e-10	6.678653e-11	6.678653e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
Path=QCD-QCD[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100]
ScaledBy=7.87547469416159147e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.030668e-05	5.588553e-08	5.588553e-08
4.000000e+01	6.000000e+01	6.883505e-06	6.104140e-09	6.104140e-09
6.000000e+01	8.000000e+01	3.475087e-06	4.085501e-09	4.085501e-09
8.000000e+01	1.000000e+02	1.766927e-06	8.880736e-09	8.880736e-09
1.000000e+02	1.200000e+02	9.330180e-07	2.231879e-09	2.231879e-09
1.200000e+02	1.400000e+02	9.670740e-07	4.490989e-07	4.490989e-07
1.400000e+02	1.600000e+02	2.966038e-07	1.043334e-09	1.043334e-09
1.600000e+02	1.800000e+02	1.715635e-07	2.518153e-09	2.518153e-09
1.800000e+02	2.000000e+02	1.053998e-07	4.293375e-10	4.293375e-10
2.000000e+02	2.200000e+02	6.581450e-08	3.281806e-10	3.281806e-10
2.200000e+02	2.400000e+02	5.581035e-08	1.448494e-08	1.448494e-08
2.400000e+02	2.600000e+02	2.631083e-08	1.837261e-10	1.837261e-10
2.600000e+02	2.800000e+02	1.708798e-08	1.450783e-10	1.450783e-10
2.800000e+02	3.000000e+02	1.129620e-08	1.069712e-10	1.069712e-10
3.000000e+02	3.200000e+02	7.631430e-09	9.064924e-11	9.064924e-11
3.200000e+02	3.400000e+02	5.096950e-09	7.461593e-11	7.461593e-11
3.400000e+02	3.600000e+02	3.526941e-09	6.297251e-11	6.297251e-11
3.600000e+02	3.800000e+02	2.441148e-09	4.687137e-11	4.687137e-11
3.800000e+02	4.000000e+02	1.739934e-09	3.452060e-11	3.452060e-11
4.000000e+02	4.200000e+02	2.699688e-08	2.587192e-08	2.587192e-08
4.200000e+02	4.400000e+02	8.383045e-10	2.239370e-11	2.239370e-11
4.400000e+02	4.600000e+02	6.126885e-10	2.093744e-11	2.093744e-11
4.600000e+02	4.800000e+02	4.451482e-10	1.906394e-11	1.906394e-11
4.800000e+02	5.000000e+02	3.247448e-10	1.426704e-11	1.426704e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
Path=QCD-QCD[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=7.87549963085128794e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.026391e-05	5.412601e-08	5.412601e-08
4.000000e+01	6.000000e+01	6.849160e-06	6.111686e-09	6.111686e-09
6.000000e+01	8.000000e+01	3.462842e-06	4.069818e-09	4.069818e-09
8.000000e+01	1.000000e+02	1.764231e-06	8.916380e-09	8.916380e-09
1.000000e+02	1.200000e+02	9.333670e-07	2.292145e-09	2.292145e-09
1.200000e+02	1.400000e+02	9.621440e-07	4.430056e-07	4.430056e-07
1.400000e+02	1.600000e+02	2.977527e-07	1.062191e-09	1.062191e-09
1.600000e+02	1.800000e+02	1.721785e-07	2.818188e-09	2.818188e-09
1.800000e+02	2.000000e+02	1.060608e-07	4.330805e-10	4.330805e-10
2.000000e+02	2.200000e+02	6.631005e-08	3.313253e-10	3.313253e-10
2.200000e+02	2.400000e+02	5.663080e-08	1.495761e-08	1.495761e-08
2.400000e+02	2.600000e+02	2.656368e-08	1.858925e-10	1.858925e-10
2.600000e+02	2.800000e+02	1.726088e-08	1.468083e-10	1.468083e-10
2.800000e+02	3.000000e+02	1.141769e-08	1.084552e-10	1.084552e-10
3.000000e+02	3.200000e+02	7.720600e-09	9.186343e-11	9.186343e-11
3.200000e+02	3.400000e+02	5.159460e-09	7.559038e-11	7.559038e-11
3.400000e+02	3.600000e+02	3.570389e-09	6.325182e-11	6.325182e-11
3.600000e+02	3.800000e+02	2.474492e-09	4.766899e-11	4.766899e-11
3.800000e+02	4.000000e+02	1.763928e-09	3.509288e-11	3.509288e-11
4.000000e+02	4.200000e+02	2.871866e-08	2.757888e-08	2.757888e-08
4.200000e+02	4.400000e+02	8.493755e-10	2.281326e-11	2.281326e-11
4.400000e+02	4.600000e+02	6.215620e-10	2.135095e-11	2.135095e-11
4.600000e+02	4.800000e+02	4.511039e-10	1.945574e-11	1.945574e-11
4.800000e+02	5.000000e+02	3.292573e-10	1.449447e-11	1.449447e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
Path=QCD-QCD[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100]
ScaledBy=7.87550605913591601e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.220150e-05	7.427708e-08	7.427708e-08
4.000000e+01	6.000000e+01	8.119000e-06	7.314680e-09	7.314680e-09
6.000000e+01	8.000000e+01	4.099622e-06	4.827282e-09	4.827282e-09
8.000000e+01	1.000000e+02	2.090373e-06	1.132176e-08	1.132176e-08
1.000000e+02	1.200000e+02	1.107151e-06	2.726329e-09	2.726329e-09
1.200000e+02	1.400000e+02	1.203350e-06	5.860736e-07	5.860736e-07
1.400000e+02	1.600000e+02	3.549297e-07	1.286115e-09	1.286115e-09
1.600000e+02	1.800000e+02	2.062759e-07	3.093182e-09	3.093182e-09
1.800000e+02	2.000000e+02	1.273205e-07	5.223983e-10	5.223983e-10
2.000000e+02	2.200000e+02	7.989760e-08	4.008358e-10	4.008358e-10
2.200000e+02	2.400000e+02	6.877840e-08	1.836868e-08	1.836868e-08
2.400000e+02	2.600000e+02	3.225631e-08	2.262252e-10	2.262252e-10
2.600000e+02	2.800000e+02	2.102808e-08	1.793119e-10	1.793119e-10
2.800000e+02	3.000000e+02	1.396909e-08	1.326442e-10	1.326442e-10
3.000000e+02	3.200000e+02	9.488360e-09	1.132902e-10	1.132902e-10
3.200000e+02	3.400000e+02	6.359380e-09	9.578661e-11	9.578661e-11
3.400000e+02	3.600000e+02	4.433886e-09	8.184229e-11	8.184229e-11
3.600000e+02	3.800000e+02	3.073978e-09	5.987428e-11	5.987428e-11
3.800000e+02	4.000000e+02	2.196374e-09	4.394839e-11	4.394839e-11
4.000000e+02	4.200000e+02	3.419999e-08	3.277336e-08	3.277336e-08
4.200000e+02	4.400000e+02	1.065590e-09	2.881464e-11	2.881464e-11
4.400000e+02	4.600000e+02	7.826270e-10	2.697414e-11	2.697414e-11
4.600000e+02	4.800000e+02	5.688185e-10	2.457197e-11	2.457197e-11
4.800000e+02	5.000000e+02	4.172558e-10	1.845057e-11	1.845057e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=QCD-QCD[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=7.87553327412612926e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.216348e-05	7.192188e-08	7.192188e-08
4.000000e+01	6.000000e+01	8.086240e-06	7.344876e-09	7.344876e-09
6.000000e+01	8.000000e+01	4.088048e-06	4.818906e-09	4.818906e-09
8.000000e+01	1.000000e+02	2.088083e-06	1.136979e-08	1.136979e-08
1.000000e+02	1.200000e+02	1.107774e-06	2.809819e-09	2.809819e-09
1.200000e+02	1.400000e+02	1.196780e-06	5.781222e-07	5.781222e-07
1.400000e+02	1.600000e+02	3.562487e-07	1.311798e-09	1.311798e-09
1.600000e+02	1.800000e+02	2.069523e-07	3.462461e-09	3.462461e-09
1.800000e+02	2.000000e+02	1.280743e-07	5.274301e-10	5.274301e-10
2.000000e+02	2.200000e+02	8.046970e-08	4.048681e-10	4.048681e-10
2.200000e+02	2.400000e+02	6.978265e-08	1.896809e-08	1.896809e-08
2.400000e+02	2.600000e+02	3.255510e-08	2.289326e-10	2.289326e-10
2.600000e+02	2.800000e+02	2.123458e-08	1.814893e-10	1.814893e-10
2.800000e+02	3.000000e+02	1.411591e-08	1.345172e-10	1.345172e-10
3.000000e+02	3.200000e+02	9.598255e-09	1.148544e-10	1.148544e-10
3.200000e+02	3.400000e+02	6.437375e-09	9.720143e-11	9.720143e-11
3.400000e+02	3.600000e+02	4.489818e-09	8.236888e-11	8.236888e-11
3.600000e+02	3.800000e+02	3.116940e-09	6.095880e-11	6.095880e-11
3.800000e+02	4.000000e+02	2.227537e-09	4.471148e-11	4.471148e-11
4.000000e+02	4.200000e+02	3.638198e-08	3.493567e-08	3.493567e-08
4.200000e+02	4.400000e+02	1.080499e-09	2.938886e-11	2.938886e-11
4.400000e+02	4.600000e+02	7.947600e-10	2.753692e-11	2.753692e-11
4.600000e+02	4.800000e+02	5.770330e-10	2.510965e-11	2.510965e-11
4.800000e+02	5.000000e+02	4.235989e-10	1.876838e-11	1.876838e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
Path=QCD-QCD[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100]
ScaledBy=7.87555729306284179e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.211497e-05	6.883433e-08	6.883433e-08
4.000000e+01	6.000000e+01	8.046410e-06	7.377689e-09	7.377689e-09
6.000000e+01	8.000000e+01	4.074983e-06	4.810934e-09	4.810934e-09
8.000000e+01	1.000000e+02	2.086211e-06	1.137124e-08	1.137124e-08
1.000000e+02	1.200000e+02	1.109235e-06	2.908288e-09	2.908288e-09
1.200000e+02	1.400000e+02	1.186929e-06	5.661111e-07	5.661111e-07
1.400000e+02	1.600000e+02	3.581675e-07	1.340721e-09	1.340721e-09
1.600000e+02	1.800000e+02	2.079855e-07	3.908003e-09	3.908003e-09
1.800000e+02	2.000000e+02	1.291288e-07	5.342834e-10	5.342834e-10
2.000000e+02	2.200000e+02	8.125475e-08	4.102816e-10	4.102816e-10
2.200000e+02	2.400000e+02	7.087720e-08	1.951145e-08	1.951145e-08
2.400000e+02	2.600000e+02	3.295508e-08	2.324866e-10	2.324866e-10
2.600000e+02	2.800000e+02	2.150974e-08	1.843561e-10	1.843561e-10
2.800000e+02	3.000000e+02	1.431092e-08	1.369748e-10	1.369748e-10
3.000000e+02	3.200000e+02	9.742680e-09	1.168841e-10	1.168841e-10
3.200000e+02	3.400000e+02	6.539565e-09	9.911955e-11	9.911955e-11
3.400000e+02	3.600000e+02	4.562610e-09	8.313854e-11	8.313854e-11
3.600000e+02	3.800000e+02	3.172433e-09	6.234378e-11	6.234378e-11
3.800000e+02	4.000000e+02	2.267723e-09	4.569279e-11	4.569279e-11
4.000000e+02	4.200000e+02	3.874529e-08	3.727352e-08	3.727352e-08
4.200000e+02	4.400000e+02	1.099692e-09	3.011862e-11	3.011862e-11
4.400000e+02	4.600000e+02	8.101880e-10	2.823145e-11	2.823145e-11
4.600000e+02	4.800000e+02	5.875165e-10	2.576302e-11	2.576302e-11
4.800000e+02	5.000000e+02	4.316825e-10	1.918451e-11	1.918451e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
Path=QCD-QCD[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100]
ScaledBy=7.87558837541419377e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.616137e-05	9.878659e-08	9.878659e-08
4.000000e+01	6.000000e+01	1.073523e-05	9.774789e-09	9.774789e-09
6.000000e+01	8.000000e+01	5.442345e-06	6.413800e-09	6.413800e-09
8.000000e+01	1.000000e+02	2.791139e-06	1.496790e-08	1.496790e-08
1.000000e+02	1.200000e+02	1.487708e-06	3.735666e-09	3.735666e-09
1.200000e+02	1.400000e+02	1.610210e-06	7.752571e-07	7.752571e-07
1.400000e+02	1.600000e+02	4.830295e-07	1.764239e-09	1.764239e-09
1.600000e+02	1.800000e+02	2.825574e-07	4.344008e-09	4.344008e-09
1.800000e+02	2.000000e+02	1.754481e-07	7.275950e-10	7.275950e-10
2.000000e+02	2.200000e+02	1.107628e-07	5.600458e-10	5.600458e-10
2.200000e+02	2.400000e+02	9.485015e-08	2.457238e-08	2.457238e-08
2.400000e+02	2.600000e+02	4.524226e-08	3.199585e-10	3.199585e-10
2.600000e+02	2.800000e+02	2.961317e-08	2.533936e-10	2.533936e-10
2.800000e+02	3.000000e+02	1.977955e-08	1.886277e-10	1.886277e-10
3.000000e+02	3.200000e+02	1.351429e-08	1.624882e-10	1.624882e-10
3.200000e+02	3.400000e+02	9.093685e-09	1.409391e-10	1.409391e-10
3.400000e+02	3.600000e+02	6.385115e-09	1.214894e-10	1.214894e-10
3.600000e+02	3.800000e+02	4.438536e-09	8.765270e-11	8.765270e-11
3.800000e+02	4.000000e+02	3.180147e-09	6.432455e-11	6.432455e-11
4.000000e+02	4.200000e+02	4.727282e-08	4.519790e-08	4.519790e-08
4.200000e+02	4.400000e+02	1.552855e-09	4.237562e-11	4.237562e-11
4.400000e+02	4.600000e+02	1.145286e-09	3.956676e-11	3.956676e-11
4.600000e+02	4.800000e+02	8.329350e-10	3.579778e-11	3.579778e-11
4.800000e+02	5.000000e+02	6.145670e-10	2.742649e-11	2.742649e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
Path=QCD-QCD[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100]
ScaledBy=7.87561466289222767e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.611568e-05	9.452166e-08	9.452166e-08
4.000000e+01	6.000000e+01	1.069450e-05	9.834011e-09	9.834011e-09
6.000000e+01	8.000000e+01	5.430750e-06	6.415076e-09	6.415076e-09
8.000000e+01	1.000000e+02	2.791450e-06	1.497195e-08	1.497195e-08
1.000000e+02	1.200000e+02	1.491152e-06	3.867441e-09	3.867441e-09
1.200000e+02	1.400000e+02	1.597862e-06	7.591505e-07	7.591505e-07
1.400000e+02	1.600000e+02	4.861491e-07	1.804297e-09	1.804297e-09
1.600000e+02	1.800000e+02	2.843591e-07	4.899079e-09	4.899079e-09
1.800000e+02	2.000000e+02	1.771274e-07	7.385811e-10	7.385811e-10
2.000000e+02	2.200000e+02	1.120077e-07	5.685301e-10	5.685301e-10
2.200000e+02	2.400000e+02	9.643415e-08	2.527629e-08	2.527629e-08
2.400000e+02	2.600000e+02	4.588356e-08	3.255755e-10	3.255755e-10
2.600000e+02	2.800000e+02	3.005989e-08	2.578867e-10	2.578867e-10
2.800000e+02	3.000000e+02	2.010021e-08	1.924947e-10	1.924947e-10
3.000000e+02	3.200000e+02	1.375379e-08	1.658005e-10	1.658005e-10
3.200000e+02	3.400000e+02	9.264580e-09	1.443102e-10	1.443102e-10
3.400000e+02	3.600000e+02	6.510355e-09	1.233971e-10	1.233971e-10
3.600000e+02	3.800000e+02	4.533034e-09	8.995221e-11	8.995221e-11
3.800000e+02	4.000000e+02	3.249445e-09	6.595089e-11	6.595089e-11
4.000000e+02	4.200000e+02	5.034280e-08	4.822252e-08	4.822252e-08
4.200000e+02	4.400000e+02	1.587527e-09	4.356851e-11	4.356851e-11
4.400000e+02	4.600000e+02	1.173028e-09	4.071436e-11	4.071436e-11
4.600000e+02	4.800000e+02	8.523195e-10	3.683200e-11	3.683200e-11
4.800000e+02	5.000000e+02	6.295875e-10	2.816437e-11	2.816437e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
Path=QCD-QCD[ASSOCIATED_CONTRIBUTIONS.MULTIEW]
ScaledBy=7.82359856500977653e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	6.118795e+06	6.137051e+06	6.137051e+06
4.000000e+01	6.000000e+01	-6.108590e+02	4.438424e+02	4.438424e+02
6.000000e+01	8.000000e+01	-6.151490e+03	6.073905e+03	6.073905e+03
8.000000e+01	1.000000e+02	-4.741511e+03	4.716443e+03	4.716443e+03
1.000000e+02	1.200000e+02	-3.286920e+05	3.286911e+05	3.286911e+05
1.200000e+02	1.400000e+02	-6.408090e-03	3.566502e-03	3.566502e-03
1.400000e+02	1.600000e+02	-5.948725e+01	5.941406e+01	5.941406e+01
1.600000e+02	1.800000e+02	-1.282831e+01	1.282803e+01	1.282803e+01
1.800000e+02	2.000000e+02	-5.832815e-03	5.832660e-03	5.832660e-03
2.000000e+02	2.200000e+02	-8.417545e-02	8.416466e-02	8.416466e-02
2.200000e+02	2.400000e+02	-3.626452e+02	3.626439e+02	3.626439e+02
2.400000e+02	2.600000e+02	-2.661393e-02	2.659152e-02	2.659152e-02
2.600000e+02	2.800000e+02	-7.140150e-04	7.139093e-04	7.139093e-04
2.800000e+02	3.000000e+02	-1.841779e-05	1.843003e-05	1.843003e-05
3.000000e+02	3.200000e+02	9.674590e-03	9.675981e-03	9.675981e-03
3.200000e+02	3.400000e+02	6.505635e-09	4.429907e-10	4.429907e-10
3.400000e+02	3.600000e+02	-3.304007e-09	6.419877e-09	6.419877e-09
3.600000e+02	3.800000e+02	-2.126774e-07	2.133115e-07	2.133115e-07
3.800000e+02	4.000000e+02	-7.491270e-08	8.869707e-08	8.869707e-08
4.000000e+02	4.200000e+02	-1.571928e+04	1.571928e+04	1.571928e+04
4.200000e+02	4.400000e+02	-7.705685e-03	7.705305e-03	7.705305e-03
4.400000e+02	4.600000e+02	9.114445e-10	7.156651e-11	7.156651e-11
4.600000e+02	4.800000e+02	1.337845e-05	1.339209e-05	1.339209e-05
4.800000e+02	5.000000e+02	4.785253e-10	4.866673e-11	4.866673e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
Path=QCD-QCD[ASSOCIATED_CONTRIBUTIONS.EXPEW]
ScaledBy=7.87748090352702138e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	2.562288e-05	1.077057e-06	1.077057e-06
4.000000e+01	6.000000e+01	1.747129e-05	6.699103e-07	6.699103e-07
6.000000e+01	8.000000e+01	8.141630e-06	3.280284e-07	3.280284e-07
8.000000e+01	1.000000e+02	4.072039e-06	2.151667e-07	2.151667e-07
1.000000e+02	1.200000e+02	1.933472e-06	9.532551e-08	9.532551e-08
1.200000e+02	1.400000e+02	3.076330e-06	1.743182e-06	1.743182e-06
1.400000e+02	1.600000e+02	6.339215e-07	3.924299e-08	3.924299e-08
1.600000e+02	1.800000e+02	3.829154e-07	4.074156e-08	4.074156e-08
1.800000e+02	2.000000e+02	2.600138e-07	3.908034e-08	3.908034e-08
2.000000e+02	2.200000e+02	1.524279e-07	1.414149e-08	1.414149e-08
2.200000e+02	2.400000e+02	9.285055e-08	1.125561e-08	1.125561e-08
2.400000e+02	2.600000e+02	5.432285e-08	3.524637e-09	3.524637e-09
2.600000e+02	2.800000e+02	4.957677e-08	7.234053e-09	7.234053e-09
2.800000e+02	3.000000e+02	2.295630e-08	2.474176e-09	2.474176e-09
3.000000e+02	3.200000e+02	2.587492e-08	7.872847e-09	7.872847e-09
3.200000e+02	3.400000e+02	8.082010e-09	7.042313e-10	7.042313e-10
3.400000e+02	3.600000e+02	1.070971e-08	3.646137e-09	3.646137e-09
3.600000e+02	3.800000e+02	5.458380e-09	6.740206e-10	6.740206e-10
3.800000e+02	4.000000e+02	4.697562e-09	1.011602e-09	1.011602e-09
4.000000e+02	4.200000e+02	2.356202e-09	3.807743e-10	3.807743e-10
4.200000e+02	4.400000e+02	1.487712e-09	8.117473e-11	8.117473e-11
4.400000e+02	4.600000e+02	1.175504e-09	2.360305e-10	2.360305e-10
4.600000e+02	4.800000e+02	7.455400e-10	5.274313e-11	5.274313e-11
4.800000e+02	5.000000e+02	8.279715e-10	2.700423e-10	2.700423e-10
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
Path=QCD-QCD[ASSOCIATED_CONTRIBUTIONS.EW]
ScaledBy=7.89038215796924440e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	4.680866e+06	4.708812e+06	4.708812e+06
4.000000e+01	6.000000e+01	-2.806744e+02	2.436881e+02	2.436881e+02
6.000000e+01	8.000000e+01	-3.483511e+03	3.440452e+03	3.440452e+03
8.000000e+01	1.000000e+02	-3.323398e+03	3.306761e+03	3.306761e+03
1.000000e+02	1.200000e+02	-1.771099e+05	1.771094e+05	1.771094e+05
1.200000e+02	1.400000e+02	-3.577471e-03	2.068662e-03	2.068662e-03
1.400000e+02	1.600000e+02	-3.277839e+01	3.276704e+01	3.276704e+01
1.600000e+02	1.800000e+02	-9.479690e+00	9.479517e+00	9.479517e+00
1.800000e+02	2.000000e+02	-3.865428e-03	3.865317e-03	3.865317e-03
2.000000e+02	2.200000e+02	-5.497680e-02	5.497083e-02	5.497083e-02
2.200000e+02	2.400000e+02	-9.210125e-04	8.287097e-04	8.287097e-04
2.400000e+02	2.600000e+02	-2.611429e-02	2.610034e-02	2.610034e-02
2.600000e+02	2.800000e+02	-4.703027e-04	4.702411e-04	4.702411e-04
2.800000e+02	3.000000e+02	-1.266213e-05	1.267247e-05	1.267247e-05
3.000000e+02	3.200000e+02	-1.630605e-06	1.640849e-06	1.640849e-06
3.200000e+02	3.400000e+02	7.126855e-09	3.037492e-10	3.037492e-10
3.400000e+02	3.600000e+02	-1.029212e-09	4.734356e-09	4.734356e-09
3.600000e+02	3.800000e+02	2.458643e-09	1.067314e-09	1.067314e-09
3.800000e+02	4.000000e+02	-6.933490e-08	7.214066e-08	7.214066e-08
4.000000e+02	4.200000e+02	-4.507534e-06	4.399813e-06	4.399813e-06
4.200000e+02	4.400000e+02	-5.885450e-03	5.885219e-03	5.885219e-03
4.400000e+02	4.600000e+02	9.691425e-10	6.982918e-11	6.982918e-11
4.600000e+02	4.800000e+02	-9.173540e-09	9.649102e-09	9.649102e-09
4.800000e+02	5.000000e+02	5.129880e-10	4.852665e-11	4.852665e-11
# END HISTO1D


# BEGIN HISTO1D /QCD-QCD
ErrorBars=1
ErrorTubes=1
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=QCD-QCD
Path=QCD-QCD
ScaledBy=7.87894015192932409e-13
Title=MC@NLO QCD
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.407710e-05	2.099399e-07	2.099399e-07
4.000000e+01	6.000000e+01	9.333265e-06	1.288206e-08	1.288206e-08
6.000000e+01	8.000000e+01	4.781480e-06	9.000311e-09	9.000311e-09
8.000000e+01	1.000000e+02	2.496730e-06	3.330632e-08	3.330632e-08
1.000000e+02	1.200000e+02	1.320634e-06	5.270932e-09	5.270932e-09
1.200000e+02	1.400000e+02	2.484930e-06	1.735114e-06	1.735114e-06
1.400000e+02	1.600000e+02	4.330077e-07	2.066504e-09	2.066504e-09
1.600000e+02	1.800000e+02	2.569486e-07	3.211059e-09	3.211059e-09
1.800000e+02	2.000000e+02	1.584000e-07	1.082021e-09	1.082021e-09
2.000000e+02	2.200000e+02	1.011281e-07	8.549637e-10	8.549637e-10
2.200000e+02	2.400000e+02	1.088091e-07	4.449441e-08	4.449441e-08
2.400000e+02	2.600000e+02	4.128021e-08	4.760800e-10	4.760800e-10
2.600000e+02	2.800000e+02	2.711737e-08	3.909153e-10	3.909153e-10
2.800000e+02	3.000000e+02	1.816403e-08	2.872859e-10	2.872859e-10
3.000000e+02	3.200000e+02	1.275984e-08	2.508375e-10	2.508375e-10
3.200000e+02	3.400000e+02	8.185410e-09	1.891682e-10	1.891682e-10
3.400000e+02	3.600000e+02	5.961310e-09	1.850995e-10	1.850995e-10
3.600000e+02	3.800000e+02	4.214701e-09	1.425088e-10	1.425088e-10
3.800000e+02	4.000000e+02	3.012249e-09	9.906678e-11	9.906678e-11
4.000000e+02	4.200000e+02	7.202880e-08	7.019042e-08	7.019042e-08
4.200000e+02	4.400000e+02	1.423580e-09	6.287352e-11	6.287352e-11
4.400000e+02	4.600000e+02	1.101103e-09	6.556003e-11	6.556003e-11
4.600000e+02	4.800000e+02	7.532235e-10	5.015307e-11	5.015307e-11
4.800000e+02	5.000000e+02	5.873620e-10	4.961861e-11	4.961861e-11
# END HISTO1D



==> plots/onshell-offshell-nlo/costheta_jj.dat <==
# BEGIN PLOT
RatioPlot1YLabel=d$\sigma$/d$\sigma_\text{off-shell}$
DrawOnly=qqllnn onshell onshell-www onshell-wh onshell-qqww qqllnn-qcd onshell-qcd
RatioPlot2Reference=qqllnn-qcd
Title=$\mathrm{pp}\to \mathrm{e}^+\nu_\mathrm{e}\,\mu^+\nu_\mu\,\mathrm{j}\mathrm{j}$
PlotSize=10,6
RatioPlot2YLabel=d$\sigma$/d$\sigma_\text{off-shell}$
Legend2YPos=0.665
Legend3YPos=0.9
RatioPlot2Legend1Only=qqllnn-qcd onshell-qcd
RatioPlot2YSize=4
RatioPlot2Legend1YPos=0.90
XLabel=$\cos\theta_{\mathrm{j}_1\mathrm{j}_2}$
Legend=0
RatioPlot1Reference=qqllnn
Legend1YPos=0.9
LegendOnly=qqllnn onshell onshell-www onshell-wh onshell-qqww qqllnn-qcd onshell-qcd
Legend2=1
Legend1=1
RatioPlot1=1
RatioPlot=0
Legend1Title=NLO $\mathcal{O}(\alpha^6+\alpha_\text{s}\alpha^6)$
LogY=0
RatioPlot2YMax=1.1999
RatioPlot1YMin=0.
RatioPlot2DrawOnly=qqllnn-qcd onshell-qcd
Legend1XPos=0.1
Legend1Only=qqllnn onshell
RatioPlot1DrawOnly=qqllnn onshell onshell-www onshell-wh onshell-wh-decay onshell-wz onshell-qqww
RatioPlot2Legend1=1
YMax=3.0
RatioPlot2Legend1Title=NLO $\mathcal{O}(\alpha_\text{s}^2\alpha^4+\alpha_\text{s}^3\alpha^4)$
RatioPlot1YMax=1.1999
Legend3XPos=0.55
RatioPlot2YMin=0.9001
RatioPlot2=1
RatioPlot2Legend1XPos=0.10
YLabel=d$\sigma$/d$\cos\theta_{\mathrm{j}_1\mathrm{j}_2}$ [fb]
Legend2Only=onshell-www onshell-wh onshell-wh-decay onshell-wz onshell-qqww onshell-wh-wln-wqq onshell-wh-wln onshell-wh-wqq
Legend2XPos=0.2
RatioPlot1YSize=4
# END PLOT

# BEGIN HISTO1D /qqllnn
ErrorBreakdown={0: {"": {up: 9.6413101905837867e-05, dn: 9.6413101905837867e-05}}, 1: {"": {up: 9.8309630857142929e-05, dn: 9.8309630857142929e-05}}, 2: {"": {up: 0.0001003280721740389, dn: 0.0001003280721740389}}, 3: {"": {up: 0.00010172862626011121, dn: 0.00010172862626011121}}, 4: {"": {up: 0.0001044376836864197, dn: 0.0001044376836864197}}, 5: {"": {up: 0.0001079831304301476, dn: 0.0001079831304301476}}, 6: {"": {up: 0.00011100116192954301, dn: 0.00011100116192954301}}, 7: {"": {up: 0.0001179946721849355, dn: 0.0001179946721849355}}, 8: {"": {up: 0.0001190212318393423, dn: 0.0001190212318393423}}, 9: {"": {up: 0.00013072195746877761, dn: 0.00013072195746877761}}, 10: {"": {up: 0.0001483881474373801, dn: 0.0001483881474373801}}, 11: {"": {up: 0.0001413030500656917, dn: 0.0001413030500656917}}, 12: {"": {up: 0.00015948047347343191, dn: 0.00015948047347343191}}, 13: {"": {up: 0.00017726042447722401, dn: 0.00017726042447722401}}, 14: {"": {up: 0.00019496366940469781, dn: 0.00019496366940469781}}, 15: {"": {up: 0.0002096636282511634, dn: 0.0002096636282511634}}, 16: {"": {up: 0.00023254133210136719, dn: 0.00023254133210136719}}, 17: {"": {up: 0.00026450629791972238, dn: 0.00026450629791972238}}, 18: {"": {up: 0.0003429781564266902, dn: 0.0003429781564266902}}, 19: {"": {up: 0.00050818074465506645, dn: 0.00050818074465506645}}}
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=qqllnn
Path=qqllnn
Title=off-shell
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.794139e-01	1.664837e-03	1.664837e-03
-9.000000e-01	-8.000000e-01	1.691925e-01	1.781651e-03	1.781651e-03
-8.000000e-01	-7.000000e-01	1.736460e-01	2.009386e-03	2.009386e-03
-7.000000e-01	-6.000000e-01	1.820424e-01	2.285157e-03	2.285157e-03
-6.000000e-01	-5.000000e-01	2.022740e-01	2.495376e-03	2.495376e-03
-5.000000e-01	-4.000000e-01	2.094406e-01	2.561009e-03	2.561009e-03
-4.000000e-01	-3.000000e-01	2.184203e-01	2.841255e-03	2.841255e-03
-3.000000e-01	-2.000000e-01	2.392459e-01	2.832140e-03	2.832140e-03
-2.000000e-01	-1.000000e-01	2.622969e-01	2.604074e-03	2.604074e-03
-1.000000e-01	0.000000e+00	2.875052e-01	3.161167e-03	3.161167e-03
0.000000e+00	1.000000e-01	3.209691e-01	3.055667e-03	3.055667e-03
1.000000e-01	2.000000e-01	3.581312e-01	3.212409e-03	3.212409e-03
2.000000e-01	3.000000e-01	4.152879e-01	3.056179e-03	3.056179e-03
3.000000e-01	4.000000e-01	4.778809e-01	3.500374e-03	3.500374e-03
4.000000e-01	5.000000e-01	5.518866e-01	3.581743e-03	3.581743e-03
5.000000e-01	6.000000e-01	6.653133e-01	4.489492e-03	4.489492e-03
6.000000e-01	7.000000e-01	8.104085e-01	4.196483e-03	4.196483e-03
7.000000e-01	8.000000e-01	1.066223e+00	4.927933e-03	4.927933e-03
8.000000e-01	9.000000e-01	1.563278e+00	5.088911e-03	5.088911e-03
9.000000e-01	1.000000e+00	2.872668e+00	6.758979e-03	6.758979e-03
# END HISTO1D


# BEGIN HISTO1D /onshell[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Path=onshell[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Scale=1000.
ScaledBy=2.60111056451960340e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	4.529150e-05	3.699184e-08	3.699184e-08
-9.000000e-01	-8.000000e-01	4.734833e-05	3.766668e-08	3.766668e-08
-8.000000e-01	-7.000000e-01	4.959423e-05	3.840967e-08	3.840967e-08
-7.000000e-01	-6.000000e-01	5.223308e-05	3.930946e-08	3.930946e-08
-6.000000e-01	-5.000000e-01	5.537962e-05	4.039114e-08	4.039114e-08
-5.000000e-01	-4.000000e-01	5.906108e-05	4.163524e-08	4.163524e-08
-4.000000e-01	-3.000000e-01	6.347527e-05	4.311296e-08	4.311296e-08
-3.000000e-01	-2.000000e-01	6.868113e-05	4.481761e-08	4.481761e-08
-2.000000e-01	-1.000000e-01	7.505187e-05	4.687989e-08	4.687989e-08
-1.000000e-01	0.000000e+00	8.283981e-05	4.930855e-08	4.930855e-08
0.000000e+00	1.000000e-01	9.281270e-05	5.229848e-08	5.229848e-08
1.000000e-01	2.000000e-01	1.061011e-04	5.608813e-08	5.608813e-08
2.000000e-01	3.000000e-01	1.244033e-04	6.100742e-08	6.100742e-08
3.000000e-01	4.000000e-01	1.458001e-04	6.642475e-08	6.642475e-08
4.000000e-01	5.000000e-01	1.729930e-04	7.288756e-08	7.288756e-08
5.000000e-01	6.000000e-01	2.096281e-04	8.096115e-08	8.096115e-08
6.000000e-01	7.000000e-01	2.628539e-04	9.169378e-08	9.169378e-08
7.000000e-01	8.000000e-01	3.480166e-04	1.070958e-07	1.070958e-07
8.000000e-01	9.000000e-01	5.098804e-04	1.323166e-07	1.323166e-07
9.000000e-01	1.000000e+00	7.604297e-04	1.664683e-07	1.664683e-07
# END HISTO1D


# BEGIN HISTO1D /onshell[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Path=onshell[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Scale=1000.
ScaledBy=2.60110958579054703e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	4.347864e-05	3.529758e-08	3.529758e-08
-9.000000e-01	-8.000000e-01	4.549341e-05	3.598227e-08	3.598227e-08
-8.000000e-01	-7.000000e-01	4.769436e-05	3.673432e-08	3.673432e-08
-7.000000e-01	-6.000000e-01	5.027911e-05	3.763998e-08	3.763998e-08
-6.000000e-01	-5.000000e-01	5.335862e-05	3.872265e-08	3.872265e-08
-5.000000e-01	-4.000000e-01	5.696412e-05	3.996825e-08	3.996825e-08
-4.000000e-01	-3.000000e-01	6.128589e-05	4.144294e-08	4.144294e-08
-3.000000e-01	-2.000000e-01	6.638643e-05	4.314362e-08	4.314362e-08
-2.000000e-01	-1.000000e-01	7.262688e-05	4.519473e-08	4.519473e-08
-1.000000e-01	0.000000e+00	8.026421e-05	4.761260e-08	4.761260e-08
0.000000e+00	1.000000e-01	9.004891e-05	5.058608e-08	5.058608e-08
1.000000e-01	2.000000e-01	1.030992e-04	5.435495e-08	5.435495e-08
2.000000e-01	3.000000e-01	1.210960e-04	5.924968e-08	5.924968e-08
3.000000e-01	4.000000e-01	1.421619e-04	6.464315e-08	6.464315e-08
4.000000e-01	5.000000e-01	1.689551e-04	7.107425e-08	7.107425e-08
5.000000e-01	6.000000e-01	2.050882e-04	7.910755e-08	7.910755e-08
6.000000e-01	7.000000e-01	2.576475e-04	8.978558e-08	8.978558e-08
7.000000e-01	8.000000e-01	3.418898e-04	1.051169e-07	1.051169e-07
8.000000e-01	9.000000e-01	5.026041e-04	1.303054e-07	1.303054e-07
9.000000e-01	1.000000e+00	7.562448e-04	1.653663e-07	1.653663e-07
# END HISTO1D


# BEGIN HISTO1D /onshell[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Path=onshell[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Scale=1000.
ScaledBy=2.60111056451960340e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	4.529150e-05	3.699184e-08	3.699184e-08
-9.000000e-01	-8.000000e-01	4.734833e-05	3.766668e-08	3.766668e-08
-8.000000e-01	-7.000000e-01	4.959423e-05	3.840967e-08	3.840967e-08
-7.000000e-01	-6.000000e-01	5.223308e-05	3.930946e-08	3.930946e-08
-6.000000e-01	-5.000000e-01	5.537962e-05	4.039114e-08	4.039114e-08
-5.000000e-01	-4.000000e-01	5.906108e-05	4.163524e-08	4.163524e-08
-4.000000e-01	-3.000000e-01	6.347527e-05	4.311296e-08	4.311296e-08
-3.000000e-01	-2.000000e-01	6.868113e-05	4.481761e-08	4.481761e-08
-2.000000e-01	-1.000000e-01	7.505187e-05	4.687989e-08	4.687989e-08
-1.000000e-01	0.000000e+00	8.283981e-05	4.930855e-08	4.930855e-08
0.000000e+00	1.000000e-01	9.281270e-05	5.229848e-08	5.229848e-08
1.000000e-01	2.000000e-01	1.061011e-04	5.608813e-08	5.608813e-08
2.000000e-01	3.000000e-01	1.244033e-04	6.100742e-08	6.100742e-08
3.000000e-01	4.000000e-01	1.458001e-04	6.642475e-08	6.642475e-08
4.000000e-01	5.000000e-01	1.729930e-04	7.288756e-08	7.288756e-08
5.000000e-01	6.000000e-01	2.096281e-04	8.096115e-08	8.096115e-08
6.000000e-01	7.000000e-01	2.628539e-04	9.169378e-08	9.169378e-08
7.000000e-01	8.000000e-01	3.480166e-04	1.070958e-07	1.070958e-07
8.000000e-01	9.000000e-01	5.098804e-04	1.323166e-07	1.323166e-07
9.000000e-01	1.000000e+00	7.604297e-04	1.664683e-07	1.664683e-07
# END HISTO1D


# BEGIN HISTO1D /onshell[MUR=1__MUF=1__LHAPDF=325100]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[MUR=1__MUF=1__LHAPDF=325100]
Path=onshell[MUR=1__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=2.60110958579054703e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	4.347864e-05	3.529758e-08	3.529758e-08
-9.000000e-01	-8.000000e-01	4.549341e-05	3.598227e-08	3.598227e-08
-8.000000e-01	-7.000000e-01	4.769436e-05	3.673432e-08	3.673432e-08
-7.000000e-01	-6.000000e-01	5.027911e-05	3.763998e-08	3.763998e-08
-6.000000e-01	-5.000000e-01	5.335862e-05	3.872265e-08	3.872265e-08
-5.000000e-01	-4.000000e-01	5.696412e-05	3.996825e-08	3.996825e-08
-4.000000e-01	-3.000000e-01	6.128589e-05	4.144294e-08	4.144294e-08
-3.000000e-01	-2.000000e-01	6.638643e-05	4.314362e-08	4.314362e-08
-2.000000e-01	-1.000000e-01	7.262688e-05	4.519473e-08	4.519473e-08
-1.000000e-01	0.000000e+00	8.026421e-05	4.761260e-08	4.761260e-08
0.000000e+00	1.000000e-01	9.004891e-05	5.058608e-08	5.058608e-08
1.000000e-01	2.000000e-01	1.030992e-04	5.435495e-08	5.435495e-08
2.000000e-01	3.000000e-01	1.210960e-04	5.924968e-08	5.924968e-08
3.000000e-01	4.000000e-01	1.421619e-04	6.464315e-08	6.464315e-08
4.000000e-01	5.000000e-01	1.689551e-04	7.107425e-08	7.107425e-08
5.000000e-01	6.000000e-01	2.050882e-04	7.910755e-08	7.910755e-08
6.000000e-01	7.000000e-01	2.576475e-04	8.978558e-08	8.978558e-08
7.000000e-01	8.000000e-01	3.418898e-04	1.051169e-07	1.051169e-07
8.000000e-01	9.000000e-01	5.026041e-04	1.303054e-07	1.303054e-07
9.000000e-01	1.000000e+00	7.562448e-04	1.653663e-07	1.653663e-07
# END HISTO1D


# BEGIN HISTO1D /onshell[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Path=onshell[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Scale=1000.
ScaledBy=2.60111113563137220e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	4.127906e-05	3.327574e-08	3.327574e-08
-9.000000e-01	-8.000000e-01	4.323648e-05	3.396709e-08	3.396709e-08
-8.000000e-01	-7.000000e-01	4.537584e-05	3.472449e-08	3.472449e-08
-7.000000e-01	-6.000000e-01	4.788700e-05	3.563155e-08	3.563155e-08
-6.000000e-01	-5.000000e-01	5.087630e-05	3.670941e-08	3.670941e-08
-5.000000e-01	-4.000000e-01	5.437899e-05	3.795014e-08	3.795014e-08
-4.000000e-01	-3.000000e-01	5.857635e-05	3.941402e-08	3.941402e-08
-3.000000e-01	-2.000000e-01	6.353438e-05	4.110203e-08	4.110203e-08
-2.000000e-01	-1.000000e-01	6.959902e-05	4.313107e-08	4.313107e-08
-1.000000e-01	0.000000e+00	7.703118e-05	4.552588e-08	4.552588e-08
0.000000e+00	1.000000e-01	8.655868e-05	4.846787e-08	4.846787e-08
1.000000e-01	2.000000e-01	9.928020e-05	5.219704e-08	5.219704e-08
2.000000e-01	3.000000e-01	1.168491e-04	5.704328e-08	5.704328e-08
3.000000e-01	4.000000e-01	1.374452e-04	6.238794e-08	6.238794e-08
4.000000e-01	5.000000e-01	1.636653e-04	6.875792e-08	6.875792e-08
5.000000e-01	6.000000e-01	1.990672e-04	7.671448e-08	7.671448e-08
6.000000e-01	7.000000e-01	2.506345e-04	8.728896e-08	8.728896e-08
7.000000e-01	8.000000e-01	3.334476e-04	1.024777e-07	1.024777e-07
8.000000e-01	9.000000e-01	4.920878e-04	1.275156e-07	1.275156e-07
9.000000e-01	1.000000e+00	7.477687e-04	1.633937e-07	1.633937e-07
# END HISTO1D


# BEGIN HISTO1D /onshell[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Path=onshell[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Scale=1000.
ScaledBy=2.60110958579054703e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	4.347864e-05	3.529758e-08	3.529758e-08
-9.000000e-01	-8.000000e-01	4.549341e-05	3.598227e-08	3.598227e-08
-8.000000e-01	-7.000000e-01	4.769436e-05	3.673432e-08	3.673432e-08
-7.000000e-01	-6.000000e-01	5.027911e-05	3.763998e-08	3.763998e-08
-6.000000e-01	-5.000000e-01	5.335862e-05	3.872265e-08	3.872265e-08
-5.000000e-01	-4.000000e-01	5.696412e-05	3.996825e-08	3.996825e-08
-4.000000e-01	-3.000000e-01	6.128589e-05	4.144294e-08	4.144294e-08
-3.000000e-01	-2.000000e-01	6.638643e-05	4.314362e-08	4.314362e-08
-2.000000e-01	-1.000000e-01	7.262688e-05	4.519473e-08	4.519473e-08
-1.000000e-01	0.000000e+00	8.026421e-05	4.761260e-08	4.761260e-08
0.000000e+00	1.000000e-01	9.004891e-05	5.058608e-08	5.058608e-08
1.000000e-01	2.000000e-01	1.030992e-04	5.435495e-08	5.435495e-08
2.000000e-01	3.000000e-01	1.210960e-04	5.924968e-08	5.924968e-08
3.000000e-01	4.000000e-01	1.421619e-04	6.464315e-08	6.464315e-08
4.000000e-01	5.000000e-01	1.689551e-04	7.107425e-08	7.107425e-08
5.000000e-01	6.000000e-01	2.050882e-04	7.910755e-08	7.910755e-08
6.000000e-01	7.000000e-01	2.576475e-04	8.978558e-08	8.978558e-08
7.000000e-01	8.000000e-01	3.418898e-04	1.051169e-07	1.051169e-07
8.000000e-01	9.000000e-01	5.026041e-04	1.303054e-07	1.303054e-07
9.000000e-01	1.000000e+00	7.562448e-04	1.653663e-07	1.653663e-07
# END HISTO1D


# BEGIN HISTO1D /onshell[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Path=onshell[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Scale=1000.
ScaledBy=2.60111113563137220e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	4.127906e-05	3.327574e-08	3.327574e-08
-9.000000e-01	-8.000000e-01	4.323648e-05	3.396709e-08	3.396709e-08
-8.000000e-01	-7.000000e-01	4.537584e-05	3.472449e-08	3.472449e-08
-7.000000e-01	-6.000000e-01	4.788700e-05	3.563155e-08	3.563155e-08
-6.000000e-01	-5.000000e-01	5.087630e-05	3.670941e-08	3.670941e-08
-5.000000e-01	-4.000000e-01	5.437899e-05	3.795014e-08	3.795014e-08
-4.000000e-01	-3.000000e-01	5.857635e-05	3.941402e-08	3.941402e-08
-3.000000e-01	-2.000000e-01	6.353438e-05	4.110203e-08	4.110203e-08
-2.000000e-01	-1.000000e-01	6.959902e-05	4.313107e-08	4.313107e-08
-1.000000e-01	0.000000e+00	7.703118e-05	4.552588e-08	4.552588e-08
0.000000e+00	1.000000e-01	8.655868e-05	4.846787e-08	4.846787e-08
1.000000e-01	2.000000e-01	9.928020e-05	5.219704e-08	5.219704e-08
2.000000e-01	3.000000e-01	1.168491e-04	5.704328e-08	5.704328e-08
3.000000e-01	4.000000e-01	1.374452e-04	6.238794e-08	6.238794e-08
4.000000e-01	5.000000e-01	1.636653e-04	6.875792e-08	6.875792e-08
5.000000e-01	6.000000e-01	1.990672e-04	7.671448e-08	7.671448e-08
6.000000e-01	7.000000e-01	2.506345e-04	8.728896e-08	8.728896e-08
7.000000e-01	8.000000e-01	3.334476e-04	1.024777e-07	1.024777e-07
8.000000e-01	9.000000e-01	4.920878e-04	1.275156e-07	1.275156e-07
9.000000e-01	1.000000e+00	7.477687e-04	1.633937e-07	1.633937e-07
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Path=onshell[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Scale=1000.
ScaledBy=2.60111056451960340e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	4.529150e-05	3.699184e-08	3.699184e-08
-9.000000e-01	-8.000000e-01	4.734833e-05	3.766668e-08	3.766668e-08
-8.000000e-01	-7.000000e-01	4.959423e-05	3.840967e-08	3.840967e-08
-7.000000e-01	-6.000000e-01	5.223308e-05	3.930946e-08	3.930946e-08
-6.000000e-01	-5.000000e-01	5.537962e-05	4.039114e-08	4.039114e-08
-5.000000e-01	-4.000000e-01	5.906108e-05	4.163524e-08	4.163524e-08
-4.000000e-01	-3.000000e-01	6.347527e-05	4.311296e-08	4.311296e-08
-3.000000e-01	-2.000000e-01	6.868113e-05	4.481761e-08	4.481761e-08
-2.000000e-01	-1.000000e-01	7.505187e-05	4.687989e-08	4.687989e-08
-1.000000e-01	0.000000e+00	8.283981e-05	4.930855e-08	4.930855e-08
0.000000e+00	1.000000e-01	9.281270e-05	5.229848e-08	5.229848e-08
1.000000e-01	2.000000e-01	1.061011e-04	5.608813e-08	5.608813e-08
2.000000e-01	3.000000e-01	1.244033e-04	6.100742e-08	6.100742e-08
3.000000e-01	4.000000e-01	1.458001e-04	6.642475e-08	6.642475e-08
4.000000e-01	5.000000e-01	1.729930e-04	7.288756e-08	7.288756e-08
5.000000e-01	6.000000e-01	2.096281e-04	8.096115e-08	8.096115e-08
6.000000e-01	7.000000e-01	2.628539e-04	9.169378e-08	9.169378e-08
7.000000e-01	8.000000e-01	3.480166e-04	1.070958e-07	1.070958e-07
8.000000e-01	9.000000e-01	5.098804e-04	1.323166e-07	1.323166e-07
9.000000e-01	1.000000e+00	7.604297e-04	1.664683e-07	1.664683e-07
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
Path=onshell[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=3.75742661068090840e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	3.483643e-05	6.214429e-07	6.214429e-07
-9.000000e-01	-8.000000e-01	3.564734e-05	8.999664e-07	8.999664e-07
-8.000000e-01	-7.000000e-01	3.857351e-05	1.085100e-06	1.085100e-06
-7.000000e-01	-6.000000e-01	3.800956e-05	1.452357e-06	1.452357e-06
-6.000000e-01	-5.000000e-01	4.083862e-05	1.321875e-06	1.321875e-06
-5.000000e-01	-4.000000e-01	4.245691e-05	1.082305e-06	1.082305e-06
-4.000000e-01	-3.000000e-01	4.438384e-05	1.293973e-06	1.293973e-06
-3.000000e-01	-2.000000e-01	4.779981e-05	1.290348e-06	1.290348e-06
-2.000000e-01	-1.000000e-01	4.868019e-05	1.062451e-06	1.062451e-06
-1.000000e-01	0.000000e+00	5.241574e-05	1.060078e-06	1.060078e-06
0.000000e+00	1.000000e-01	5.662288e-05	1.162030e-06	1.162030e-06
1.000000e-01	2.000000e-01	6.118825e-05	1.171744e-06	1.171744e-06
2.000000e-01	3.000000e-01	7.058597e-05	1.436190e-06	1.436190e-06
3.000000e-01	4.000000e-01	7.551479e-05	1.482599e-06	1.482599e-06
4.000000e-01	5.000000e-01	8.651309e-05	1.434994e-06	1.434994e-06
5.000000e-01	6.000000e-01	9.644269e-05	1.302642e-06	1.302642e-06
6.000000e-01	7.000000e-01	1.151036e-04	1.365253e-06	1.365253e-06
7.000000e-01	8.000000e-01	1.455899e-04	1.399166e-06	1.399166e-06
8.000000e-01	9.000000e-01	2.158643e-04	1.743475e-06	1.743475e-06
9.000000e-01	1.000000e+00	5.781760e-04	2.629162e-06	2.629162e-06
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Path=onshell[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Scale=1000.
ScaledBy=2.60110958579054703e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	4.347864e-05	3.529758e-08	3.529758e-08
-9.000000e-01	-8.000000e-01	4.549341e-05	3.598227e-08	3.598227e-08
-8.000000e-01	-7.000000e-01	4.769436e-05	3.673432e-08	3.673432e-08
-7.000000e-01	-6.000000e-01	5.027911e-05	3.763998e-08	3.763998e-08
-6.000000e-01	-5.000000e-01	5.335862e-05	3.872265e-08	3.872265e-08
-5.000000e-01	-4.000000e-01	5.696412e-05	3.996825e-08	3.996825e-08
-4.000000e-01	-3.000000e-01	6.128589e-05	4.144294e-08	4.144294e-08
-3.000000e-01	-2.000000e-01	6.638643e-05	4.314362e-08	4.314362e-08
-2.000000e-01	-1.000000e-01	7.262688e-05	4.519473e-08	4.519473e-08
-1.000000e-01	0.000000e+00	8.026421e-05	4.761260e-08	4.761260e-08
0.000000e+00	1.000000e-01	9.004891e-05	5.058608e-08	5.058608e-08
1.000000e-01	2.000000e-01	1.030992e-04	5.435495e-08	5.435495e-08
2.000000e-01	3.000000e-01	1.210960e-04	5.924968e-08	5.924968e-08
3.000000e-01	4.000000e-01	1.421619e-04	6.464315e-08	6.464315e-08
4.000000e-01	5.000000e-01	1.689551e-04	7.107425e-08	7.107425e-08
5.000000e-01	6.000000e-01	2.050882e-04	7.910755e-08	7.910755e-08
6.000000e-01	7.000000e-01	2.576475e-04	8.978558e-08	8.978558e-08
7.000000e-01	8.000000e-01	3.418898e-04	1.051169e-07	1.051169e-07
8.000000e-01	9.000000e-01	5.026041e-04	1.303054e-07	1.303054e-07
9.000000e-01	1.000000e+00	7.562448e-04	1.653663e-07	1.653663e-07
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
Path=onshell[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=3.79223456111553320e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	3.523482e-05	6.159312e-07	6.159312e-07
-9.000000e-01	-8.000000e-01	3.603789e-05	8.963282e-07	8.963282e-07
-8.000000e-01	-7.000000e-01	3.896553e-05	1.083474e-06	1.083474e-06
-7.000000e-01	-6.000000e-01	3.848149e-05	1.473013e-06	1.473013e-06
-6.000000e-01	-5.000000e-01	4.129031e-05	1.314937e-06	1.314937e-06
-5.000000e-01	-4.000000e-01	4.288641e-05	1.068376e-06	1.068376e-06
-4.000000e-01	-3.000000e-01	4.488499e-05	1.274768e-06	1.274768e-06
-3.000000e-01	-2.000000e-01	4.828957e-05	1.277772e-06	1.277772e-06
-2.000000e-01	-1.000000e-01	4.926215e-05	1.059275e-06	1.059275e-06
-1.000000e-01	0.000000e+00	5.300747e-05	1.059174e-06	1.059174e-06
0.000000e+00	1.000000e-01	5.723826e-05	1.166659e-06	1.166659e-06
1.000000e-01	2.000000e-01	6.192072e-05	1.179613e-06	1.179613e-06
2.000000e-01	3.000000e-01	7.134842e-05	1.425204e-06	1.425204e-06
3.000000e-01	4.000000e-01	7.639595e-05	1.475324e-06	1.475324e-06
4.000000e-01	5.000000e-01	8.748317e-05	1.434607e-06	1.434607e-06
5.000000e-01	6.000000e-01	9.750674e-05	1.295435e-06	1.295435e-06
6.000000e-01	7.000000e-01	1.163651e-04	1.386228e-06	1.386228e-06
7.000000e-01	8.000000e-01	1.471691e-04	1.425686e-06	1.425686e-06
8.000000e-01	9.000000e-01	2.182367e-04	1.791511e-06	1.791511e-06
9.000000e-01	1.000000e+00	5.967632e-04	2.774492e-06	2.774492e-06
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Path=onshell[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Scale=1000.
ScaledBy=2.60111056451960340e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	4.529150e-05	3.699184e-08	3.699184e-08
-9.000000e-01	-8.000000e-01	4.734833e-05	3.766668e-08	3.766668e-08
-8.000000e-01	-7.000000e-01	4.959423e-05	3.840967e-08	3.840967e-08
-7.000000e-01	-6.000000e-01	5.223308e-05	3.930946e-08	3.930946e-08
-6.000000e-01	-5.000000e-01	5.537962e-05	4.039114e-08	4.039114e-08
-5.000000e-01	-4.000000e-01	5.906108e-05	4.163524e-08	4.163524e-08
-4.000000e-01	-3.000000e-01	6.347527e-05	4.311296e-08	4.311296e-08
-3.000000e-01	-2.000000e-01	6.868113e-05	4.481761e-08	4.481761e-08
-2.000000e-01	-1.000000e-01	7.505187e-05	4.687989e-08	4.687989e-08
-1.000000e-01	0.000000e+00	8.283981e-05	4.930855e-08	4.930855e-08
0.000000e+00	1.000000e-01	9.281270e-05	5.229848e-08	5.229848e-08
1.000000e-01	2.000000e-01	1.061011e-04	5.608813e-08	5.608813e-08
2.000000e-01	3.000000e-01	1.244033e-04	6.100742e-08	6.100742e-08
3.000000e-01	4.000000e-01	1.458001e-04	6.642475e-08	6.642475e-08
4.000000e-01	5.000000e-01	1.729930e-04	7.288756e-08	7.288756e-08
5.000000e-01	6.000000e-01	2.096281e-04	8.096115e-08	8.096115e-08
6.000000e-01	7.000000e-01	2.628539e-04	9.169378e-08	9.169378e-08
7.000000e-01	8.000000e-01	3.480166e-04	1.070958e-07	1.070958e-07
8.000000e-01	9.000000e-01	5.098804e-04	1.323166e-07	1.323166e-07
9.000000e-01	1.000000e+00	7.604297e-04	1.664683e-07	1.664683e-07
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
Path=onshell[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=3.60749203098494049e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	3.554414e-05	6.753079e-07	6.753079e-07
-9.000000e-01	-8.000000e-01	3.638203e-05	9.797327e-07	9.797327e-07
-8.000000e-01	-7.000000e-01	3.953383e-05	1.178879e-06	1.178879e-06
-7.000000e-01	-6.000000e-01	3.891943e-05	1.577902e-06	1.577902e-06
-6.000000e-01	-5.000000e-01	4.195860e-05	1.436673e-06	1.436673e-06
-5.000000e-01	-4.000000e-01	4.370086e-05	1.176457e-06	1.176457e-06
-4.000000e-01	-3.000000e-01	4.577799e-05	1.407311e-06	1.407311e-06
-3.000000e-01	-2.000000e-01	4.948239e-05	1.402105e-06	1.402105e-06
-2.000000e-01	-1.000000e-01	5.039812e-05	1.154703e-06	1.154703e-06
-1.000000e-01	0.000000e+00	5.449409e-05	1.151532e-06	1.151532e-06
0.000000e+00	1.000000e-01	5.908408e-05	1.261427e-06	1.261427e-06
1.000000e-01	2.000000e-01	6.408914e-05	1.271711e-06	1.271711e-06
2.000000e-01	3.000000e-01	7.442991e-05	1.558884e-06	1.558884e-06
3.000000e-01	4.000000e-01	8.003666e-05	1.608423e-06	1.608423e-06
4.000000e-01	5.000000e-01	9.236822e-05	1.557818e-06	1.557818e-06
5.000000e-01	6.000000e-01	1.037579e-04	1.415467e-06	1.415467e-06
6.000000e-01	7.000000e-01	1.249219e-04	1.483327e-06	1.483327e-06
7.000000e-01	8.000000e-01	1.596413e-04	1.518885e-06	1.518885e-06
8.000000e-01	9.000000e-01	2.393768e-04	1.894327e-06	1.894327e-06
9.000000e-01	1.000000e+00	6.396824e-04	2.856388e-06	2.856388e-06
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=onshell[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=2.60110958579054703e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	4.347864e-05	3.529758e-08	3.529758e-08
-9.000000e-01	-8.000000e-01	4.549341e-05	3.598227e-08	3.598227e-08
-8.000000e-01	-7.000000e-01	4.769436e-05	3.673432e-08	3.673432e-08
-7.000000e-01	-6.000000e-01	5.027911e-05	3.763998e-08	3.763998e-08
-6.000000e-01	-5.000000e-01	5.335862e-05	3.872265e-08	3.872265e-08
-5.000000e-01	-4.000000e-01	5.696412e-05	3.996825e-08	3.996825e-08
-4.000000e-01	-3.000000e-01	6.128589e-05	4.144294e-08	4.144294e-08
-3.000000e-01	-2.000000e-01	6.638643e-05	4.314362e-08	4.314362e-08
-2.000000e-01	-1.000000e-01	7.262688e-05	4.519473e-08	4.519473e-08
-1.000000e-01	0.000000e+00	8.026421e-05	4.761260e-08	4.761260e-08
0.000000e+00	1.000000e-01	9.004891e-05	5.058608e-08	5.058608e-08
1.000000e-01	2.000000e-01	1.030992e-04	5.435495e-08	5.435495e-08
2.000000e-01	3.000000e-01	1.210960e-04	5.924968e-08	5.924968e-08
3.000000e-01	4.000000e-01	1.421619e-04	6.464315e-08	6.464315e-08
4.000000e-01	5.000000e-01	1.689551e-04	7.107425e-08	7.107425e-08
5.000000e-01	6.000000e-01	2.050882e-04	7.910755e-08	7.910755e-08
6.000000e-01	7.000000e-01	2.576475e-04	8.978558e-08	8.978558e-08
7.000000e-01	8.000000e-01	3.418898e-04	1.051169e-07	1.051169e-07
8.000000e-01	9.000000e-01	5.026041e-04	1.303054e-07	1.303054e-07
9.000000e-01	1.000000e+00	7.562448e-04	1.653663e-07	1.653663e-07
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
Path=onshell[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=3.65037143044361214e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	3.603687e-05	6.692852e-07	6.692852e-07
-9.000000e-01	-8.000000e-01	3.686477e-05	9.757424e-07	9.757424e-07
-8.000000e-01	-7.000000e-01	4.001715e-05	1.177031e-06	1.177031e-06
-7.000000e-01	-6.000000e-01	3.948778e-05	1.600244e-06	1.600244e-06
-6.000000e-01	-5.000000e-01	4.250372e-05	1.429070e-06	1.429070e-06
-5.000000e-01	-4.000000e-01	4.422027e-05	1.161241e-06	1.161241e-06
-4.000000e-01	-3.000000e-01	4.637442e-05	1.386344e-06	1.386344e-06
-3.000000e-01	-2.000000e-01	5.006470e-05	1.388348e-06	1.388348e-06
-2.000000e-01	-1.000000e-01	5.107984e-05	1.151122e-06	1.151122e-06
-1.000000e-01	0.000000e+00	5.518534e-05	1.150439e-06	1.150439e-06
0.000000e+00	1.000000e-01	5.979982e-05	1.266331e-06	1.266331e-06
1.000000e-01	2.000000e-01	6.493109e-05	1.280060e-06	1.280060e-06
2.000000e-01	3.000000e-01	7.530359e-05	1.546870e-06	1.546870e-06
3.000000e-01	4.000000e-01	8.104099e-05	1.600418e-06	1.600418e-06
4.000000e-01	5.000000e-01	9.347295e-05	1.557330e-06	1.557330e-06
5.000000e-01	6.000000e-01	1.049734e-04	1.407542e-06	1.407542e-06
6.000000e-01	7.000000e-01	1.263687e-04	1.505857e-06	1.505857e-06
7.000000e-01	8.000000e-01	1.614654e-04	1.547518e-06	1.547518e-06
8.000000e-01	9.000000e-01	2.421345e-04	1.946353e-06	1.946353e-06
9.000000e-01	1.000000e+00	6.601345e-04	3.013520e-06	3.013520e-06
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Path=onshell[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Scale=1000.
ScaledBy=2.60111113563137220e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	4.127906e-05	3.327574e-08	3.327574e-08
-9.000000e-01	-8.000000e-01	4.323648e-05	3.396709e-08	3.396709e-08
-8.000000e-01	-7.000000e-01	4.537584e-05	3.472449e-08	3.472449e-08
-7.000000e-01	-6.000000e-01	4.788700e-05	3.563155e-08	3.563155e-08
-6.000000e-01	-5.000000e-01	5.087630e-05	3.670941e-08	3.670941e-08
-5.000000e-01	-4.000000e-01	5.437899e-05	3.795014e-08	3.795014e-08
-4.000000e-01	-3.000000e-01	5.857635e-05	3.941402e-08	3.941402e-08
-3.000000e-01	-2.000000e-01	6.353438e-05	4.110203e-08	4.110203e-08
-2.000000e-01	-1.000000e-01	6.959902e-05	4.313107e-08	4.313107e-08
-1.000000e-01	0.000000e+00	7.703118e-05	4.552588e-08	4.552588e-08
0.000000e+00	1.000000e-01	8.655868e-05	4.846787e-08	4.846787e-08
1.000000e-01	2.000000e-01	9.928020e-05	5.219704e-08	5.219704e-08
2.000000e-01	3.000000e-01	1.168491e-04	5.704328e-08	5.704328e-08
3.000000e-01	4.000000e-01	1.374452e-04	6.238794e-08	6.238794e-08
4.000000e-01	5.000000e-01	1.636653e-04	6.875792e-08	6.875792e-08
5.000000e-01	6.000000e-01	1.990672e-04	7.671448e-08	7.671448e-08
6.000000e-01	7.000000e-01	2.506345e-04	8.728896e-08	8.728896e-08
7.000000e-01	8.000000e-01	3.334476e-04	1.024777e-07	1.024777e-07
8.000000e-01	9.000000e-01	4.920878e-04	1.275156e-07	1.275156e-07
9.000000e-01	1.000000e+00	7.477687e-04	1.633937e-07	1.633937e-07
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
Path=onshell[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=3.71238366920758424e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	3.652929e-05	6.593285e-07	6.593285e-07
-9.000000e-01	-8.000000e-01	3.735644e-05	9.652291e-07	9.652291e-07
-8.000000e-01	-7.000000e-01	4.050335e-05	1.170194e-06	1.170194e-06
-7.000000e-01	-6.000000e-01	4.008424e-05	1.621465e-06	1.621465e-06
-6.000000e-01	-5.000000e-01	4.307381e-05	1.414896e-06	1.414896e-06
-5.000000e-01	-4.000000e-01	4.476980e-05	1.139483e-06	1.139483e-06
-4.000000e-01	-3.000000e-01	4.702375e-05	1.356730e-06	1.356730e-06
-3.000000e-01	-2.000000e-01	5.070255e-05	1.366643e-06	1.366643e-06
-2.000000e-01	-1.000000e-01	5.185923e-05	1.143412e-06	1.143412e-06
-1.000000e-01	0.000000e+00	5.599206e-05	1.145190e-06	1.145190e-06
0.000000e+00	1.000000e-01	6.065953e-05	1.267397e-06	1.267397e-06
1.000000e-01	2.000000e-01	6.598264e-05	1.285291e-06	1.285291e-06
2.000000e-01	3.000000e-01	7.642846e-05	1.526931e-06	1.526931e-06
3.000000e-01	4.000000e-01	8.240310e-05	1.585253e-06	1.585253e-06
4.000000e-01	5.000000e-01	9.503187e-05	1.550766e-06	1.550766e-06
5.000000e-01	6.000000e-01	1.068003e-04	1.393369e-06	1.393369e-06
6.000000e-01	7.000000e-01	1.286511e-04	1.528369e-06	1.528369e-06
7.000000e-01	8.000000e-01	1.644982e-04	1.578599e-06	1.578599e-06
8.000000e-01	9.000000e-01	2.468594e-04	2.001679e-06	2.001679e-06
9.000000e-01	1.000000e+00	6.864458e-04	3.208281e-06	3.208281e-06
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Path=onshell[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Scale=1000.
ScaledBy=2.60110958579054703e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	4.347864e-05	3.529758e-08	3.529758e-08
-9.000000e-01	-8.000000e-01	4.549341e-05	3.598227e-08	3.598227e-08
-8.000000e-01	-7.000000e-01	4.769436e-05	3.673432e-08	3.673432e-08
-7.000000e-01	-6.000000e-01	5.027911e-05	3.763998e-08	3.763998e-08
-6.000000e-01	-5.000000e-01	5.335862e-05	3.872265e-08	3.872265e-08
-5.000000e-01	-4.000000e-01	5.696412e-05	3.996825e-08	3.996825e-08
-4.000000e-01	-3.000000e-01	6.128589e-05	4.144294e-08	4.144294e-08
-3.000000e-01	-2.000000e-01	6.638643e-05	4.314362e-08	4.314362e-08
-2.000000e-01	-1.000000e-01	7.262688e-05	4.519473e-08	4.519473e-08
-1.000000e-01	0.000000e+00	8.026421e-05	4.761260e-08	4.761260e-08
0.000000e+00	1.000000e-01	9.004891e-05	5.058608e-08	5.058608e-08
1.000000e-01	2.000000e-01	1.030992e-04	5.435495e-08	5.435495e-08
2.000000e-01	3.000000e-01	1.210960e-04	5.924968e-08	5.924968e-08
3.000000e-01	4.000000e-01	1.421619e-04	6.464315e-08	6.464315e-08
4.000000e-01	5.000000e-01	1.689551e-04	7.107425e-08	7.107425e-08
5.000000e-01	6.000000e-01	2.050882e-04	7.910755e-08	7.910755e-08
6.000000e-01	7.000000e-01	2.576475e-04	8.978558e-08	8.978558e-08
7.000000e-01	8.000000e-01	3.418898e-04	1.051169e-07	1.051169e-07
8.000000e-01	9.000000e-01	5.026041e-04	1.303054e-07	1.303054e-07
9.000000e-01	1.000000e+00	7.562448e-04	1.653663e-07	1.653663e-07
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
Path=onshell[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=3.67490301423646349e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	4.087668e-05	7.330336e-07	7.330336e-07
-9.000000e-01	-8.000000e-01	4.189655e-05	1.071026e-06	1.071026e-06
-8.000000e-01	-7.000000e-01	4.549612e-05	1.288727e-06	1.288727e-06
-7.000000e-01	-6.000000e-01	4.509902e-05	1.752144e-06	1.752144e-06
-6.000000e-01	-5.000000e-01	4.861289e-05	1.565466e-06	1.565466e-06
-5.000000e-01	-4.000000e-01	5.075690e-05	1.272269e-06	1.272269e-06
-4.000000e-01	-3.000000e-01	5.344379e-05	1.519899e-06	1.519899e-06
-3.000000e-01	-2.000000e-01	5.786590e-05	1.520436e-06	1.520436e-06
-2.000000e-01	-1.000000e-01	5.946860e-05	1.260905e-06	1.260905e-06
-1.000000e-01	0.000000e+00	6.459249e-05	1.259401e-06	1.259401e-06
0.000000e+00	1.000000e-01	7.045804e-05	1.385153e-06	1.385153e-06
1.000000e-01	2.000000e-01	7.717600e-05	1.399768e-06	1.399768e-06
2.000000e-01	3.000000e-01	9.013176e-05	1.691910e-06	1.691910e-06
3.000000e-01	4.000000e-01	9.836988e-05	1.749376e-06	1.749376e-06
4.000000e-01	5.000000e-01	1.145418e-04	1.703723e-06	1.703723e-06
5.000000e-01	6.000000e-01	1.306822e-04	1.541613e-06	1.541613e-06
6.000000e-01	7.000000e-01	1.592657e-04	1.648898e-06	1.648898e-06
7.000000e-01	8.000000e-01	2.060447e-04	1.692981e-06	1.692981e-06
8.000000e-01	9.000000e-01	3.106897e-04	2.131653e-06	2.131653e-06
9.000000e-01	1.000000e+00	7.952350e-04	3.299239e-06	3.299239e-06
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Path=onshell[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Scale=1000.
ScaledBy=2.60111113563137220e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	4.127906e-05	3.327574e-08	3.327574e-08
-9.000000e-01	-8.000000e-01	4.323648e-05	3.396709e-08	3.396709e-08
-8.000000e-01	-7.000000e-01	4.537584e-05	3.472449e-08	3.472449e-08
-7.000000e-01	-6.000000e-01	4.788700e-05	3.563155e-08	3.563155e-08
-6.000000e-01	-5.000000e-01	5.087630e-05	3.670941e-08	3.670941e-08
-5.000000e-01	-4.000000e-01	5.437899e-05	3.795014e-08	3.795014e-08
-4.000000e-01	-3.000000e-01	5.857635e-05	3.941402e-08	3.941402e-08
-3.000000e-01	-2.000000e-01	6.353438e-05	4.110203e-08	4.110203e-08
-2.000000e-01	-1.000000e-01	6.959902e-05	4.313107e-08	4.313107e-08
-1.000000e-01	0.000000e+00	7.703118e-05	4.552588e-08	4.552588e-08
0.000000e+00	1.000000e-01	8.655868e-05	4.846787e-08	4.846787e-08
1.000000e-01	2.000000e-01	9.928020e-05	5.219704e-08	5.219704e-08
2.000000e-01	3.000000e-01	1.168491e-04	5.704328e-08	5.704328e-08
3.000000e-01	4.000000e-01	1.374452e-04	6.238794e-08	6.238794e-08
4.000000e-01	5.000000e-01	1.636653e-04	6.875792e-08	6.875792e-08
5.000000e-01	6.000000e-01	1.990672e-04	7.671448e-08	7.671448e-08
6.000000e-01	7.000000e-01	2.506345e-04	8.728896e-08	8.728896e-08
7.000000e-01	8.000000e-01	3.334476e-04	1.024777e-07	1.024777e-07
8.000000e-01	9.000000e-01	4.920878e-04	1.275156e-07	1.275156e-07
9.000000e-01	1.000000e+00	7.477687e-04	1.633937e-07	1.633937e-07
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
Path=onshell[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=3.72277040970788712e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	4.134096e-05	7.220890e-07	7.220890e-07
-9.000000e-01	-8.000000e-01	4.235547e-05	1.059432e-06	1.059432e-06
-8.000000e-01	-7.000000e-01	4.594324e-05	1.281129e-06	1.281129e-06
-7.000000e-01	-6.000000e-01	4.566081e-05	1.775231e-06	1.775231e-06
-6.000000e-01	-5.000000e-01	4.913891e-05	1.549851e-06	1.549851e-06
-5.000000e-01	-4.000000e-01	5.125212e-05	1.248320e-06	1.248320e-06
-4.000000e-01	-3.000000e-01	5.403826e-05	1.487317e-06	1.487317e-06
-3.000000e-01	-2.000000e-01	5.843681e-05	1.496538e-06	1.496538e-06
-2.000000e-01	-1.000000e-01	6.018188e-05	1.252270e-06	1.252270e-06
-1.000000e-01	0.000000e+00	6.531949e-05	1.253492e-06	1.253492e-06
0.000000e+00	1.000000e-01	7.122386e-05	1.386140e-06	1.386140e-06
1.000000e-01	2.000000e-01	7.812809e-05	1.405210e-06	1.405210e-06
2.000000e-01	3.000000e-01	9.113277e-05	1.669974e-06	1.669974e-06
3.000000e-01	4.000000e-01	9.959710e-05	1.732638e-06	1.732638e-06
4.000000e-01	5.000000e-01	1.159467e-04	1.696447e-06	1.696447e-06
5.000000e-01	6.000000e-01	1.323357e-04	1.525956e-06	1.525956e-06
6.000000e-01	7.000000e-01	1.613642e-04	1.673164e-06	1.673164e-06
7.000000e-01	8.000000e-01	2.089001e-04	1.726738e-06	1.726738e-06
8.000000e-01	9.000000e-01	3.153395e-04	2.191975e-06	2.191975e-06
9.000000e-01	1.000000e+00	8.237549e-04	3.511279e-06	3.511279e-06
# END HISTO1D


# BEGIN HISTO1D /onshell
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell
Path=onshell
Scale=1000.
ScaledBy=4.31854729189089972e-12
Title=on-shell
CalculateIntegral=1
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.620349e-04	7.575716e-07	7.575716e-07
-9.000000e-01	-8.000000e-01	1.696780e-04	1.085730e-06	1.085730e-06
-8.000000e-01	-7.000000e-01	1.797727e-04	1.345887e-06	1.345887e-06
-7.000000e-01	-6.000000e-01	1.882200e-04	1.702356e-06	1.702356e-06
-6.000000e-01	-5.000000e-01	2.009747e-04	1.589056e-06	1.589056e-06
-5.000000e-01	-4.000000e-01	2.152723e-04	5.024428e-06	5.024428e-06
-4.000000e-01	-3.000000e-01	2.264822e-04	3.794425e-06	3.794425e-06
-3.000000e-01	-2.000000e-01	2.494217e-04	1.887432e-06	1.887432e-06
-2.000000e-01	-1.000000e-01	2.661625e-04	1.600137e-06	1.600137e-06
-1.000000e-01	0.000000e+00	2.920082e-04	1.431031e-06	1.431031e-06
0.000000e+00	1.000000e-01	3.252182e-04	1.530449e-06	1.530449e-06
1.000000e-01	2.000000e-01	3.652435e-04	1.643891e-06	1.643891e-06
2.000000e-01	3.000000e-01	4.242381e-04	2.006345e-06	2.006345e-06
3.000000e-01	4.000000e-01	4.807756e-04	4.217183e-06	4.217183e-06
4.000000e-01	5.000000e-01	5.615719e-04	1.837373e-06	1.837373e-06
5.000000e-01	6.000000e-01	6.616932e-04	1.755689e-06	1.755689e-06
6.000000e-01	7.000000e-01	8.064304e-04	1.862631e-06	1.862631e-06
7.000000e-01	8.000000e-01	1.035625e-03	7.361121e-06	7.361121e-06
8.000000e-01	9.000000e-01	1.472110e-03	2.209350e-06	2.209350e-06
9.000000e-01	1.000000e+00	2.522062e-03	3.755710e-06	3.755710e-06
# END HISTO1D


# BEGIN HISTO1D /onshell-www
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-www
Path=onshell-www
Scale=1000.
ScaledBy=2.28379144499340922e-11
Title=W${}^+$W${}^+$W${}^-$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	8.251937e-05	3.531658e-07	3.531658e-07
-9.000000e-01	-8.000000e-01	8.731981e-05	4.748069e-07	4.748069e-07
-8.000000e-01	-7.000000e-01	9.206121e-05	6.516596e-07	6.516596e-07
-7.000000e-01	-6.000000e-01	9.845306e-05	5.794969e-07	5.794969e-07
-6.000000e-01	-5.000000e-01	1.051123e-04	6.937982e-07	6.937982e-07
-5.000000e-01	-4.000000e-01	1.140879e-04	4.888231e-06	4.888231e-06
-4.000000e-01	-3.000000e-01	1.188219e-04	3.531854e-06	3.531854e-06
-3.000000e-01	-2.000000e-01	1.329706e-04	1.277899e-06	1.277899e-06
-2.000000e-01	-1.000000e-01	1.424558e-04	1.110546e-06	1.110546e-06
-1.000000e-01	0.000000e+00	1.565586e-04	8.497481e-07	8.497481e-07
0.000000e+00	1.000000e-01	1.753694e-04	8.579749e-07	8.579749e-07
1.000000e-01	2.000000e-01	1.972132e-04	1.029984e-06	1.029984e-06
2.000000e-01	3.000000e-01	2.278385e-04	1.276364e-06	1.276364e-06
3.000000e-01	4.000000e-01	2.575726e-04	3.901168e-06	3.901168e-06
4.000000e-01	5.000000e-01	2.991438e-04	9.724254e-07	9.724254e-07
5.000000e-01	6.000000e-01	3.516315e-04	1.046428e-06	1.046428e-06
6.000000e-01	7.000000e-01	4.224139e-04	1.092578e-06	1.092578e-06
7.000000e-01	8.000000e-01	5.322693e-04	7.195848e-06	7.195848e-06
8.000000e-01	9.000000e-01	7.273711e-04	1.037284e-06	1.037284e-06
9.000000e-01	1.000000e+00	1.105682e-03	2.235332e-06	2.235332e-06
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Path=onshell-wh[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Scale=1000.
ScaledBy=2.60111069552388863e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	4.529150e-05	3.699184e-08	3.699184e-08
-9.000000e-01	-8.000000e-01	4.734833e-05	3.766668e-08	3.766668e-08
-8.000000e-01	-7.000000e-01	4.959423e-05	3.840967e-08	3.840967e-08
-7.000000e-01	-6.000000e-01	5.223309e-05	3.930946e-08	3.930946e-08
-6.000000e-01	-5.000000e-01	5.537962e-05	4.039114e-08	4.039114e-08
-5.000000e-01	-4.000000e-01	5.906108e-05	4.163525e-08	4.163525e-08
-4.000000e-01	-3.000000e-01	6.347527e-05	4.311296e-08	4.311296e-08
-3.000000e-01	-2.000000e-01	6.868113e-05	4.481761e-08	4.481761e-08
-2.000000e-01	-1.000000e-01	7.505188e-05	4.687990e-08	4.687990e-08
-1.000000e-01	0.000000e+00	8.283981e-05	4.930855e-08	4.930855e-08
0.000000e+00	1.000000e-01	9.281270e-05	5.229848e-08	5.229848e-08
1.000000e-01	2.000000e-01	1.061011e-04	5.608813e-08	5.608813e-08
2.000000e-01	3.000000e-01	1.244033e-04	6.100742e-08	6.100742e-08
3.000000e-01	4.000000e-01	1.458001e-04	6.642476e-08	6.642476e-08
4.000000e-01	5.000000e-01	1.729930e-04	7.288756e-08	7.288756e-08
5.000000e-01	6.000000e-01	2.096281e-04	8.096115e-08	8.096115e-08
6.000000e-01	7.000000e-01	2.628539e-04	9.169378e-08	9.169378e-08
7.000000e-01	8.000000e-01	3.480166e-04	1.070958e-07	1.070958e-07
8.000000e-01	9.000000e-01	5.098804e-04	1.323166e-07	1.323166e-07
9.000000e-01	1.000000e+00	7.604298e-04	1.664683e-07	1.664683e-07
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Path=onshell-wh[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Scale=1000.
ScaledBy=2.60110978209140514e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	4.347864e-05	3.529758e-08	3.529758e-08
-9.000000e-01	-8.000000e-01	4.549341e-05	3.598227e-08	3.598227e-08
-8.000000e-01	-7.000000e-01	4.769437e-05	3.673432e-08	3.673432e-08
-7.000000e-01	-6.000000e-01	5.027911e-05	3.763998e-08	3.763998e-08
-6.000000e-01	-5.000000e-01	5.335862e-05	3.872265e-08	3.872265e-08
-5.000000e-01	-4.000000e-01	5.696412e-05	3.996825e-08	3.996825e-08
-4.000000e-01	-3.000000e-01	6.128589e-05	4.144294e-08	4.144294e-08
-3.000000e-01	-2.000000e-01	6.638643e-05	4.314362e-08	4.314362e-08
-2.000000e-01	-1.000000e-01	7.262689e-05	4.519473e-08	4.519473e-08
-1.000000e-01	0.000000e+00	8.026421e-05	4.761261e-08	4.761261e-08
0.000000e+00	1.000000e-01	9.004891e-05	5.058609e-08	5.058609e-08
1.000000e-01	2.000000e-01	1.030992e-04	5.435495e-08	5.435495e-08
2.000000e-01	3.000000e-01	1.210960e-04	5.924968e-08	5.924968e-08
3.000000e-01	4.000000e-01	1.421619e-04	6.464316e-08	6.464316e-08
4.000000e-01	5.000000e-01	1.689551e-04	7.107426e-08	7.107426e-08
5.000000e-01	6.000000e-01	2.050882e-04	7.910756e-08	7.910756e-08
6.000000e-01	7.000000e-01	2.576475e-04	8.978558e-08	8.978558e-08
7.000000e-01	8.000000e-01	3.418899e-04	1.051169e-07	1.051169e-07
8.000000e-01	9.000000e-01	5.026041e-04	1.303054e-07	1.303054e-07
9.000000e-01	1.000000e+00	7.562448e-04	1.653663e-07	1.653663e-07
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Path=onshell-wh[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Scale=1000.
ScaledBy=2.60111069552388863e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	4.529150e-05	3.699184e-08	3.699184e-08
-9.000000e-01	-8.000000e-01	4.734833e-05	3.766668e-08	3.766668e-08
-8.000000e-01	-7.000000e-01	4.959423e-05	3.840967e-08	3.840967e-08
-7.000000e-01	-6.000000e-01	5.223309e-05	3.930946e-08	3.930946e-08
-6.000000e-01	-5.000000e-01	5.537962e-05	4.039114e-08	4.039114e-08
-5.000000e-01	-4.000000e-01	5.906108e-05	4.163525e-08	4.163525e-08
-4.000000e-01	-3.000000e-01	6.347527e-05	4.311296e-08	4.311296e-08
-3.000000e-01	-2.000000e-01	6.868113e-05	4.481761e-08	4.481761e-08
-2.000000e-01	-1.000000e-01	7.505188e-05	4.687990e-08	4.687990e-08
-1.000000e-01	0.000000e+00	8.283981e-05	4.930855e-08	4.930855e-08
0.000000e+00	1.000000e-01	9.281270e-05	5.229848e-08	5.229848e-08
1.000000e-01	2.000000e-01	1.061011e-04	5.608813e-08	5.608813e-08
2.000000e-01	3.000000e-01	1.244033e-04	6.100742e-08	6.100742e-08
3.000000e-01	4.000000e-01	1.458001e-04	6.642476e-08	6.642476e-08
4.000000e-01	5.000000e-01	1.729930e-04	7.288756e-08	7.288756e-08
5.000000e-01	6.000000e-01	2.096281e-04	8.096115e-08	8.096115e-08
6.000000e-01	7.000000e-01	2.628539e-04	9.169378e-08	9.169378e-08
7.000000e-01	8.000000e-01	3.480166e-04	1.070958e-07	1.070958e-07
8.000000e-01	9.000000e-01	5.098804e-04	1.323166e-07	1.323166e-07
9.000000e-01	1.000000e+00	7.604298e-04	1.664683e-07	1.664683e-07
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[MUR=1__MUF=1__LHAPDF=325100]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[MUR=1__MUF=1__LHAPDF=325100]
Path=onshell-wh[MUR=1__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=2.60110978209140514e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	4.347864e-05	3.529758e-08	3.529758e-08
-9.000000e-01	-8.000000e-01	4.549341e-05	3.598227e-08	3.598227e-08
-8.000000e-01	-7.000000e-01	4.769437e-05	3.673432e-08	3.673432e-08
-7.000000e-01	-6.000000e-01	5.027911e-05	3.763998e-08	3.763998e-08
-6.000000e-01	-5.000000e-01	5.335862e-05	3.872265e-08	3.872265e-08
-5.000000e-01	-4.000000e-01	5.696412e-05	3.996825e-08	3.996825e-08
-4.000000e-01	-3.000000e-01	6.128589e-05	4.144294e-08	4.144294e-08
-3.000000e-01	-2.000000e-01	6.638643e-05	4.314362e-08	4.314362e-08
-2.000000e-01	-1.000000e-01	7.262689e-05	4.519473e-08	4.519473e-08
-1.000000e-01	0.000000e+00	8.026421e-05	4.761261e-08	4.761261e-08
0.000000e+00	1.000000e-01	9.004891e-05	5.058609e-08	5.058609e-08
1.000000e-01	2.000000e-01	1.030992e-04	5.435495e-08	5.435495e-08
2.000000e-01	3.000000e-01	1.210960e-04	5.924968e-08	5.924968e-08
3.000000e-01	4.000000e-01	1.421619e-04	6.464316e-08	6.464316e-08
4.000000e-01	5.000000e-01	1.689551e-04	7.107426e-08	7.107426e-08
5.000000e-01	6.000000e-01	2.050882e-04	7.910756e-08	7.910756e-08
6.000000e-01	7.000000e-01	2.576475e-04	8.978558e-08	8.978558e-08
7.000000e-01	8.000000e-01	3.418899e-04	1.051169e-07	1.051169e-07
8.000000e-01	9.000000e-01	5.026041e-04	1.303054e-07	1.303054e-07
9.000000e-01	1.000000e+00	7.562448e-04	1.653663e-07	1.653663e-07
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Path=onshell-wh[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Scale=1000.
ScaledBy=2.60111093317401639e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	4.127906e-05	3.327574e-08	3.327574e-08
-9.000000e-01	-8.000000e-01	4.323647e-05	3.396709e-08	3.396709e-08
-8.000000e-01	-7.000000e-01	4.537583e-05	3.472449e-08	3.472449e-08
-7.000000e-01	-6.000000e-01	4.788700e-05	3.563153e-08	3.563153e-08
-6.000000e-01	-5.000000e-01	5.087630e-05	3.670941e-08	3.670941e-08
-5.000000e-01	-4.000000e-01	5.437898e-05	3.795014e-08	3.795014e-08
-4.000000e-01	-3.000000e-01	5.857634e-05	3.941402e-08	3.941402e-08
-3.000000e-01	-2.000000e-01	6.353437e-05	4.110203e-08	4.110203e-08
-2.000000e-01	-1.000000e-01	6.959902e-05	4.313107e-08	4.313107e-08
-1.000000e-01	0.000000e+00	7.703117e-05	4.552587e-08	4.552587e-08
0.000000e+00	1.000000e-01	8.655868e-05	4.846787e-08	4.846787e-08
1.000000e-01	2.000000e-01	9.928019e-05	5.219703e-08	5.219703e-08
2.000000e-01	3.000000e-01	1.168491e-04	5.704327e-08	5.704327e-08
3.000000e-01	4.000000e-01	1.374452e-04	6.238794e-08	6.238794e-08
4.000000e-01	5.000000e-01	1.636653e-04	6.875792e-08	6.875792e-08
5.000000e-01	6.000000e-01	1.990672e-04	7.671448e-08	7.671448e-08
6.000000e-01	7.000000e-01	2.506345e-04	8.728896e-08	8.728896e-08
7.000000e-01	8.000000e-01	3.334476e-04	1.024777e-07	1.024777e-07
8.000000e-01	9.000000e-01	4.920878e-04	1.275156e-07	1.275156e-07
9.000000e-01	1.000000e+00	7.477687e-04	1.633937e-07	1.633937e-07
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Path=onshell-wh[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Scale=1000.
ScaledBy=2.60110978209140514e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	4.347864e-05	3.529758e-08	3.529758e-08
-9.000000e-01	-8.000000e-01	4.549341e-05	3.598227e-08	3.598227e-08
-8.000000e-01	-7.000000e-01	4.769437e-05	3.673432e-08	3.673432e-08
-7.000000e-01	-6.000000e-01	5.027911e-05	3.763998e-08	3.763998e-08
-6.000000e-01	-5.000000e-01	5.335862e-05	3.872265e-08	3.872265e-08
-5.000000e-01	-4.000000e-01	5.696412e-05	3.996825e-08	3.996825e-08
-4.000000e-01	-3.000000e-01	6.128589e-05	4.144294e-08	4.144294e-08
-3.000000e-01	-2.000000e-01	6.638643e-05	4.314362e-08	4.314362e-08
-2.000000e-01	-1.000000e-01	7.262689e-05	4.519473e-08	4.519473e-08
-1.000000e-01	0.000000e+00	8.026421e-05	4.761261e-08	4.761261e-08
0.000000e+00	1.000000e-01	9.004891e-05	5.058609e-08	5.058609e-08
1.000000e-01	2.000000e-01	1.030992e-04	5.435495e-08	5.435495e-08
2.000000e-01	3.000000e-01	1.210960e-04	5.924968e-08	5.924968e-08
3.000000e-01	4.000000e-01	1.421619e-04	6.464316e-08	6.464316e-08
4.000000e-01	5.000000e-01	1.689551e-04	7.107426e-08	7.107426e-08
5.000000e-01	6.000000e-01	2.050882e-04	7.910756e-08	7.910756e-08
6.000000e-01	7.000000e-01	2.576475e-04	8.978558e-08	8.978558e-08
7.000000e-01	8.000000e-01	3.418899e-04	1.051169e-07	1.051169e-07
8.000000e-01	9.000000e-01	5.026041e-04	1.303054e-07	1.303054e-07
9.000000e-01	1.000000e+00	7.562448e-04	1.653663e-07	1.653663e-07
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Path=onshell-wh[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Scale=1000.
ScaledBy=2.60111093317401639e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	4.127906e-05	3.327574e-08	3.327574e-08
-9.000000e-01	-8.000000e-01	4.323647e-05	3.396709e-08	3.396709e-08
-8.000000e-01	-7.000000e-01	4.537583e-05	3.472449e-08	3.472449e-08
-7.000000e-01	-6.000000e-01	4.788700e-05	3.563153e-08	3.563153e-08
-6.000000e-01	-5.000000e-01	5.087630e-05	3.670941e-08	3.670941e-08
-5.000000e-01	-4.000000e-01	5.437898e-05	3.795014e-08	3.795014e-08
-4.000000e-01	-3.000000e-01	5.857634e-05	3.941402e-08	3.941402e-08
-3.000000e-01	-2.000000e-01	6.353437e-05	4.110203e-08	4.110203e-08
-2.000000e-01	-1.000000e-01	6.959902e-05	4.313107e-08	4.313107e-08
-1.000000e-01	0.000000e+00	7.703117e-05	4.552587e-08	4.552587e-08
0.000000e+00	1.000000e-01	8.655868e-05	4.846787e-08	4.846787e-08
1.000000e-01	2.000000e-01	9.928019e-05	5.219703e-08	5.219703e-08
2.000000e-01	3.000000e-01	1.168491e-04	5.704327e-08	5.704327e-08
3.000000e-01	4.000000e-01	1.374452e-04	6.238794e-08	6.238794e-08
4.000000e-01	5.000000e-01	1.636653e-04	6.875792e-08	6.875792e-08
5.000000e-01	6.000000e-01	1.990672e-04	7.671448e-08	7.671448e-08
6.000000e-01	7.000000e-01	2.506345e-04	8.728896e-08	8.728896e-08
7.000000e-01	8.000000e-01	3.334476e-04	1.024777e-07	1.024777e-07
8.000000e-01	9.000000e-01	4.920878e-04	1.275156e-07	1.275156e-07
9.000000e-01	1.000000e+00	7.477687e-04	1.633937e-07	1.633937e-07
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Path=onshell-wh[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Scale=1000.
ScaledBy=2.60111069552388863e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	4.529150e-05	3.699184e-08	3.699184e-08
-9.000000e-01	-8.000000e-01	4.734833e-05	3.766668e-08	3.766668e-08
-8.000000e-01	-7.000000e-01	4.959423e-05	3.840967e-08	3.840967e-08
-7.000000e-01	-6.000000e-01	5.223309e-05	3.930946e-08	3.930946e-08
-6.000000e-01	-5.000000e-01	5.537962e-05	4.039114e-08	4.039114e-08
-5.000000e-01	-4.000000e-01	5.906108e-05	4.163525e-08	4.163525e-08
-4.000000e-01	-3.000000e-01	6.347527e-05	4.311296e-08	4.311296e-08
-3.000000e-01	-2.000000e-01	6.868113e-05	4.481761e-08	4.481761e-08
-2.000000e-01	-1.000000e-01	7.505188e-05	4.687990e-08	4.687990e-08
-1.000000e-01	0.000000e+00	8.283981e-05	4.930855e-08	4.930855e-08
0.000000e+00	1.000000e-01	9.281270e-05	5.229848e-08	5.229848e-08
1.000000e-01	2.000000e-01	1.061011e-04	5.608813e-08	5.608813e-08
2.000000e-01	3.000000e-01	1.244033e-04	6.100742e-08	6.100742e-08
3.000000e-01	4.000000e-01	1.458001e-04	6.642476e-08	6.642476e-08
4.000000e-01	5.000000e-01	1.729930e-04	7.288756e-08	7.288756e-08
5.000000e-01	6.000000e-01	2.096281e-04	8.096115e-08	8.096115e-08
6.000000e-01	7.000000e-01	2.628539e-04	9.169378e-08	9.169378e-08
7.000000e-01	8.000000e-01	3.480166e-04	1.070958e-07	1.070958e-07
8.000000e-01	9.000000e-01	5.098804e-04	1.323166e-07	1.323166e-07
9.000000e-01	1.000000e+00	7.604298e-04	1.664683e-07	1.664683e-07
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
Path=onshell-wh[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=2.10747556546214275e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	2.847229e-05	2.246748e-07	2.246748e-07
-9.000000e-01	-8.000000e-01	2.968156e-05	2.535387e-07	2.535387e-07
-8.000000e-01	-7.000000e-01	3.046263e-05	3.133553e-07	3.133553e-07
-7.000000e-01	-6.000000e-01	3.133763e-05	2.921460e-07	2.921460e-07
-6.000000e-01	-5.000000e-01	3.242800e-05	4.624076e-07	4.624076e-07
-5.000000e-01	-4.000000e-01	3.377154e-05	4.739852e-07	4.739852e-07
-4.000000e-01	-3.000000e-01	3.492898e-05	6.328817e-07	6.328817e-07
-3.000000e-01	-2.000000e-01	3.734076e-05	5.569096e-07	5.569096e-07
-2.000000e-01	-1.000000e-01	3.832366e-05	4.856589e-07	4.856589e-07
-1.000000e-01	0.000000e+00	4.114517e-05	3.859801e-07	3.859801e-07
0.000000e+00	1.000000e-01	4.348156e-05	4.268630e-07	4.268630e-07
1.000000e-01	2.000000e-01	4.717004e-05	5.349383e-07	5.349383e-07
2.000000e-01	3.000000e-01	5.161886e-05	5.033130e-07	5.033130e-07
3.000000e-01	4.000000e-01	5.607900e-05	5.041993e-07	5.041993e-07
4.000000e-01	5.000000e-01	6.132863e-05	5.408490e-07	5.408490e-07
5.000000e-01	6.000000e-01	6.785753e-05	6.123433e-07	6.123433e-07
6.000000e-01	7.000000e-01	7.595175e-05	7.492299e-07	7.492299e-07
7.000000e-01	8.000000e-01	8.961026e-05	5.552259e-07	5.552259e-07
8.000000e-01	9.000000e-01	1.134521e-04	7.001368e-07	7.001368e-07
9.000000e-01	1.000000e+00	1.511500e-04	1.470299e-06	1.470299e-06
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Path=onshell-wh[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Scale=1000.
ScaledBy=2.60110978209140514e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	4.347864e-05	3.529758e-08	3.529758e-08
-9.000000e-01	-8.000000e-01	4.549341e-05	3.598227e-08	3.598227e-08
-8.000000e-01	-7.000000e-01	4.769437e-05	3.673432e-08	3.673432e-08
-7.000000e-01	-6.000000e-01	5.027911e-05	3.763998e-08	3.763998e-08
-6.000000e-01	-5.000000e-01	5.335862e-05	3.872265e-08	3.872265e-08
-5.000000e-01	-4.000000e-01	5.696412e-05	3.996825e-08	3.996825e-08
-4.000000e-01	-3.000000e-01	6.128589e-05	4.144294e-08	4.144294e-08
-3.000000e-01	-2.000000e-01	6.638643e-05	4.314362e-08	4.314362e-08
-2.000000e-01	-1.000000e-01	7.262689e-05	4.519473e-08	4.519473e-08
-1.000000e-01	0.000000e+00	8.026421e-05	4.761261e-08	4.761261e-08
0.000000e+00	1.000000e-01	9.004891e-05	5.058609e-08	5.058609e-08
1.000000e-01	2.000000e-01	1.030992e-04	5.435495e-08	5.435495e-08
2.000000e-01	3.000000e-01	1.210960e-04	5.924968e-08	5.924968e-08
3.000000e-01	4.000000e-01	1.421619e-04	6.464316e-08	6.464316e-08
4.000000e-01	5.000000e-01	1.689551e-04	7.107426e-08	7.107426e-08
5.000000e-01	6.000000e-01	2.050882e-04	7.910756e-08	7.910756e-08
6.000000e-01	7.000000e-01	2.576475e-04	8.978558e-08	8.978558e-08
7.000000e-01	8.000000e-01	3.418899e-04	1.051169e-07	1.051169e-07
8.000000e-01	9.000000e-01	5.026041e-04	1.303054e-07	1.303054e-07
9.000000e-01	1.000000e+00	7.562448e-04	1.653663e-07	1.653663e-07
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
Path=onshell-wh[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=2.17130580201738483e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	2.893932e-05	2.163662e-07	2.163662e-07
-9.000000e-01	-8.000000e-01	3.014272e-05	2.430612e-07	2.430612e-07
-8.000000e-01	-7.000000e-01	3.092982e-05	2.978371e-07	2.978371e-07
-7.000000e-01	-6.000000e-01	3.183317e-05	2.809332e-07	2.809332e-07
-6.000000e-01	-5.000000e-01	3.293476e-05	4.464509e-07	4.464509e-07
-5.000000e-01	-4.000000e-01	3.428844e-05	4.582694e-07	4.582694e-07
-4.000000e-01	-3.000000e-01	3.548202e-05	6.100333e-07	6.100333e-07
-3.000000e-01	-2.000000e-01	3.789365e-05	5.368933e-07	5.368933e-07
-2.000000e-01	-1.000000e-01	3.893638e-05	4.674342e-07	4.674342e-07
-1.000000e-01	0.000000e+00	4.177154e-05	3.735932e-07	3.735932e-07
0.000000e+00	1.000000e-01	4.415266e-05	4.148330e-07	4.148330e-07
1.000000e-01	2.000000e-01	4.788609e-05	5.175172e-07	5.175172e-07
2.000000e-01	3.000000e-01	5.237203e-05	4.889770e-07	4.889770e-07
3.000000e-01	4.000000e-01	5.688409e-05	4.907417e-07	4.907417e-07
4.000000e-01	5.000000e-01	6.211967e-05	5.299687e-07	5.299687e-07
5.000000e-01	6.000000e-01	6.865608e-05	5.978697e-07	5.978697e-07
6.000000e-01	7.000000e-01	7.668802e-05	7.302921e-07	7.302921e-07
7.000000e-01	8.000000e-01	9.010133e-05	5.460209e-07	5.460209e-07
8.000000e-01	9.000000e-01	1.131437e-04	6.911424e-07	6.911424e-07
9.000000e-01	1.000000e+00	1.464960e-04	1.452343e-06	1.452343e-06
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Path=onshell-wh[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Scale=1000.
ScaledBy=2.60111069552388863e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	4.529150e-05	3.699184e-08	3.699184e-08
-9.000000e-01	-8.000000e-01	4.734833e-05	3.766668e-08	3.766668e-08
-8.000000e-01	-7.000000e-01	4.959423e-05	3.840967e-08	3.840967e-08
-7.000000e-01	-6.000000e-01	5.223309e-05	3.930946e-08	3.930946e-08
-6.000000e-01	-5.000000e-01	5.537962e-05	4.039114e-08	4.039114e-08
-5.000000e-01	-4.000000e-01	5.906108e-05	4.163525e-08	4.163525e-08
-4.000000e-01	-3.000000e-01	6.347527e-05	4.311296e-08	4.311296e-08
-3.000000e-01	-2.000000e-01	6.868113e-05	4.481761e-08	4.481761e-08
-2.000000e-01	-1.000000e-01	7.505188e-05	4.687990e-08	4.687990e-08
-1.000000e-01	0.000000e+00	8.283981e-05	4.930855e-08	4.930855e-08
0.000000e+00	1.000000e-01	9.281270e-05	5.229848e-08	5.229848e-08
1.000000e-01	2.000000e-01	1.061011e-04	5.608813e-08	5.608813e-08
2.000000e-01	3.000000e-01	1.244033e-04	6.100742e-08	6.100742e-08
3.000000e-01	4.000000e-01	1.458001e-04	6.642476e-08	6.642476e-08
4.000000e-01	5.000000e-01	1.729930e-04	7.288756e-08	7.288756e-08
5.000000e-01	6.000000e-01	2.096281e-04	8.096115e-08	8.096115e-08
6.000000e-01	7.000000e-01	2.628539e-04	9.169378e-08	9.169378e-08
7.000000e-01	8.000000e-01	3.480166e-04	1.070958e-07	1.070958e-07
8.000000e-01	9.000000e-01	5.098804e-04	1.323166e-07	1.323166e-07
9.000000e-01	1.000000e+00	7.604298e-04	1.664683e-07	1.664683e-07
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
Path=onshell-wh[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=2.07313023634409730e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	3.036290e-05	2.450266e-07	2.450266e-07
-9.000000e-01	-8.000000e-01	3.170778e-05	2.765075e-07	2.765075e-07
-8.000000e-01	-7.000000e-01	3.258938e-05	3.417471e-07	3.417471e-07
-7.000000e-01	-6.000000e-01	3.357779e-05	3.186154e-07	3.186154e-07
-6.000000e-01	-5.000000e-01	3.481012e-05	5.043105e-07	5.043105e-07
-5.000000e-01	-4.000000e-01	3.632429e-05	5.169378e-07	5.169378e-07
-4.000000e-01	-3.000000e-01	3.764197e-05	6.902366e-07	6.902366e-07
-3.000000e-01	-2.000000e-01	4.034614e-05	6.073798e-07	6.073798e-07
-2.000000e-01	-1.000000e-01	4.151246e-05	5.296725e-07	5.296725e-07
-1.000000e-01	0.000000e+00	4.471209e-05	4.209616e-07	4.209616e-07
0.000000e+00	1.000000e-01	4.742542e-05	4.655526e-07	4.655526e-07
1.000000e-01	2.000000e-01	5.170121e-05	5.834254e-07	5.834254e-07
2.000000e-01	3.000000e-01	5.693846e-05	5.489401e-07	5.489401e-07
3.000000e-01	4.000000e-01	6.228390e-05	5.499139e-07	5.499139e-07
4.000000e-01	5.000000e-01	6.866562e-05	5.898932e-07	5.898932e-07
5.000000e-01	6.000000e-01	7.672259e-05	6.678752e-07	6.678752e-07
6.000000e-01	7.000000e-01	8.696356e-05	8.171755e-07	8.171755e-07
7.000000e-01	8.000000e-01	1.042380e-04	6.056375e-07	6.056375e-07
8.000000e-01	9.000000e-01	1.351710e-04	7.637140e-07	7.637140e-07
9.000000e-01	1.000000e+00	1.860587e-04	1.603661e-06	1.603661e-06
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=onshell-wh[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=2.60110978209140514e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	4.347864e-05	3.529758e-08	3.529758e-08
-9.000000e-01	-8.000000e-01	4.549341e-05	3.598227e-08	3.598227e-08
-8.000000e-01	-7.000000e-01	4.769437e-05	3.673432e-08	3.673432e-08
-7.000000e-01	-6.000000e-01	5.027911e-05	3.763998e-08	3.763998e-08
-6.000000e-01	-5.000000e-01	5.335862e-05	3.872265e-08	3.872265e-08
-5.000000e-01	-4.000000e-01	5.696412e-05	3.996825e-08	3.996825e-08
-4.000000e-01	-3.000000e-01	6.128589e-05	4.144294e-08	4.144294e-08
-3.000000e-01	-2.000000e-01	6.638643e-05	4.314362e-08	4.314362e-08
-2.000000e-01	-1.000000e-01	7.262689e-05	4.519473e-08	4.519473e-08
-1.000000e-01	0.000000e+00	8.026421e-05	4.761261e-08	4.761261e-08
0.000000e+00	1.000000e-01	9.004891e-05	5.058609e-08	5.058609e-08
1.000000e-01	2.000000e-01	1.030992e-04	5.435495e-08	5.435495e-08
2.000000e-01	3.000000e-01	1.210960e-04	5.924968e-08	5.924968e-08
3.000000e-01	4.000000e-01	1.421619e-04	6.464316e-08	6.464316e-08
4.000000e-01	5.000000e-01	1.689551e-04	7.107426e-08	7.107426e-08
5.000000e-01	6.000000e-01	2.050882e-04	7.910756e-08	7.910756e-08
6.000000e-01	7.000000e-01	2.576475e-04	8.978558e-08	8.978558e-08
7.000000e-01	8.000000e-01	3.418899e-04	1.051169e-07	1.051169e-07
8.000000e-01	9.000000e-01	5.026041e-04	1.303054e-07	1.303054e-07
9.000000e-01	1.000000e+00	7.562448e-04	1.653663e-07	1.653663e-07
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
Path=onshell-wh[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=2.14350024940362504e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	3.090417e-05	2.359590e-07	2.359590e-07
-9.000000e-01	-8.000000e-01	3.224129e-05	2.650755e-07	2.650755e-07
-8.000000e-01	-7.000000e-01	3.312810e-05	3.248187e-07	3.248187e-07
-7.000000e-01	-6.000000e-01	3.414619e-05	3.063830e-07	3.063830e-07
-6.000000e-01	-5.000000e-01	3.538938e-05	4.869057e-07	4.869057e-07
-5.000000e-01	-4.000000e-01	3.691337e-05	4.997961e-07	4.997961e-07
-4.000000e-01	-3.000000e-01	3.826935e-05	6.653160e-07	6.653160e-07
-3.000000e-01	-2.000000e-01	4.097209e-05	5.855479e-07	5.855479e-07
-2.000000e-01	-1.000000e-01	4.220250e-05	5.097948e-07	5.097948e-07
-1.000000e-01	0.000000e+00	4.541593e-05	4.074510e-07	4.074510e-07
0.000000e+00	1.000000e-01	4.817729e-05	4.524311e-07	4.524311e-07
1.000000e-01	2.000000e-01	5.250112e-05	5.644248e-07	5.644248e-07
2.000000e-01	3.000000e-01	5.777859e-05	5.333039e-07	5.333039e-07
3.000000e-01	4.000000e-01	6.318218e-05	5.352359e-07	5.352359e-07
4.000000e-01	5.000000e-01	6.955283e-05	5.780260e-07	5.780260e-07
5.000000e-01	6.000000e-01	7.762699e-05	6.520893e-07	6.520893e-07
6.000000e-01	7.000000e-01	8.781805e-05	7.965202e-07	7.965202e-07
7.000000e-01	8.000000e-01	1.048629e-04	5.955935e-07	5.955935e-07
8.000000e-01	9.000000e-01	1.350166e-04	7.538955e-07	7.538955e-07
9.000000e-01	1.000000e+00	1.814255e-04	1.584066e-06	1.584066e-06
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Path=onshell-wh[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Scale=1000.
ScaledBy=2.60111093317401639e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	4.127906e-05	3.327574e-08	3.327574e-08
-9.000000e-01	-8.000000e-01	4.323647e-05	3.396709e-08	3.396709e-08
-8.000000e-01	-7.000000e-01	4.537583e-05	3.472449e-08	3.472449e-08
-7.000000e-01	-6.000000e-01	4.788700e-05	3.563153e-08	3.563153e-08
-6.000000e-01	-5.000000e-01	5.087630e-05	3.670941e-08	3.670941e-08
-5.000000e-01	-4.000000e-01	5.437898e-05	3.795014e-08	3.795014e-08
-4.000000e-01	-3.000000e-01	5.857634e-05	3.941402e-08	3.941402e-08
-3.000000e-01	-2.000000e-01	6.353437e-05	4.110203e-08	4.110203e-08
-2.000000e-01	-1.000000e-01	6.959902e-05	4.313107e-08	4.313107e-08
-1.000000e-01	0.000000e+00	7.703117e-05	4.552587e-08	4.552587e-08
0.000000e+00	1.000000e-01	8.655868e-05	4.846787e-08	4.846787e-08
1.000000e-01	2.000000e-01	9.928019e-05	5.219703e-08	5.219703e-08
2.000000e-01	3.000000e-01	1.168491e-04	5.704327e-08	5.704327e-08
3.000000e-01	4.000000e-01	1.374452e-04	6.238794e-08	6.238794e-08
4.000000e-01	5.000000e-01	1.636653e-04	6.875792e-08	6.875792e-08
5.000000e-01	6.000000e-01	1.990672e-04	7.671448e-08	7.671448e-08
6.000000e-01	7.000000e-01	2.506345e-04	8.728896e-08	8.728896e-08
7.000000e-01	8.000000e-01	3.334476e-04	1.024777e-07	1.024777e-07
8.000000e-01	9.000000e-01	4.920878e-04	1.275156e-07	1.275156e-07
9.000000e-01	1.000000e+00	7.477687e-04	1.633937e-07	1.633937e-07
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
Path=onshell-wh[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=2.24659940256845133e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	3.143195e-05	2.249051e-07	2.249051e-07
-9.000000e-01	-8.000000e-01	3.276315e-05	2.512840e-07	2.512840e-07
-8.000000e-01	-7.000000e-01	3.365977e-05	3.045690e-07	3.045690e-07
-7.000000e-01	-6.000000e-01	3.471578e-05	2.914105e-07	2.914105e-07
-6.000000e-01	-5.000000e-01	3.597864e-05	4.654960e-07	4.654960e-07
-5.000000e-01	-4.000000e-01	3.752041e-05	4.784592e-07	4.784592e-07
-4.000000e-01	-3.000000e-01	3.893186e-05	6.349201e-07	6.349201e-07
-3.000000e-01	-2.000000e-01	4.164081e-05	5.589607e-07	5.589607e-07
-2.000000e-01	-1.000000e-01	4.296374e-05	4.856469e-07	4.856469e-07
-1.000000e-01	0.000000e+00	4.621053e-05	3.906721e-07	3.906721e-07
0.000000e+00	1.000000e-01	4.905445e-05	4.358640e-07	4.358640e-07
1.000000e-01	2.000000e-01	5.347086e-05	5.408238e-07	5.408238e-07
2.000000e-01	3.000000e-01	5.885039e-05	5.135853e-07	5.135853e-07
3.000000e-01	4.000000e-01	6.439302e-05	5.166006e-07	5.166006e-07
4.000000e-01	5.000000e-01	7.084919e-05	5.623124e-07	5.623124e-07
5.000000e-01	6.000000e-01	7.908104e-05	6.318600e-07	6.318600e-07
6.000000e-01	7.000000e-01	8.942724e-05	7.704427e-07	7.704427e-07
7.000000e-01	8.000000e-01	1.065539e-04	5.819792e-07	5.819792e-07
8.000000e-01	9.000000e-01	1.365363e-04	7.396333e-07	7.396333e-07
9.000000e-01	1.000000e+00	1.793535e-04	1.554101e-06	1.554101e-06
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Path=onshell-wh[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Scale=1000.
ScaledBy=2.60110978209140514e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	4.347864e-05	3.529758e-08	3.529758e-08
-9.000000e-01	-8.000000e-01	4.549341e-05	3.598227e-08	3.598227e-08
-8.000000e-01	-7.000000e-01	4.769437e-05	3.673432e-08	3.673432e-08
-7.000000e-01	-6.000000e-01	5.027911e-05	3.763998e-08	3.763998e-08
-6.000000e-01	-5.000000e-01	5.335862e-05	3.872265e-08	3.872265e-08
-5.000000e-01	-4.000000e-01	5.696412e-05	3.996825e-08	3.996825e-08
-4.000000e-01	-3.000000e-01	6.128589e-05	4.144294e-08	4.144294e-08
-3.000000e-01	-2.000000e-01	6.638643e-05	4.314362e-08	4.314362e-08
-2.000000e-01	-1.000000e-01	7.262689e-05	4.519473e-08	4.519473e-08
-1.000000e-01	0.000000e+00	8.026421e-05	4.761261e-08	4.761261e-08
0.000000e+00	1.000000e-01	9.004891e-05	5.058609e-08	5.058609e-08
1.000000e-01	2.000000e-01	1.030992e-04	5.435495e-08	5.435495e-08
2.000000e-01	3.000000e-01	1.210960e-04	5.924968e-08	5.924968e-08
3.000000e-01	4.000000e-01	1.421619e-04	6.464316e-08	6.464316e-08
4.000000e-01	5.000000e-01	1.689551e-04	7.107426e-08	7.107426e-08
5.000000e-01	6.000000e-01	2.050882e-04	7.910756e-08	7.910756e-08
6.000000e-01	7.000000e-01	2.576475e-04	8.978558e-08	8.978558e-08
7.000000e-01	8.000000e-01	3.418899e-04	1.051169e-07	1.051169e-07
8.000000e-01	9.000000e-01	5.026041e-04	1.303054e-07	1.303054e-07
9.000000e-01	1.000000e+00	7.562448e-04	1.653663e-07	1.653663e-07
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
Path=onshell-wh[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=2.52632799596217747e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	3.606818e-05	2.596447e-07	2.596447e-07
-9.000000e-01	-8.000000e-01	3.767124e-05	2.916727e-07	2.916727e-07
-8.000000e-01	-7.000000e-01	3.881097e-05	3.573889e-07	3.573889e-07
-7.000000e-01	-6.000000e-01	4.012102e-05	3.371181e-07	3.371181e-07
-6.000000e-01	-5.000000e-01	4.171991e-05	5.356883e-07	5.356883e-07
-5.000000e-01	-4.000000e-01	4.367362e-05	5.498738e-07	5.498738e-07
-4.000000e-01	-3.000000e-01	4.551054e-05	7.319528e-07	7.319528e-07
-3.000000e-01	-2.000000e-01	4.889124e-05	6.442151e-07	6.442151e-07
-2.000000e-01	-1.000000e-01	5.075550e-05	5.609011e-07	5.609011e-07
-1.000000e-01	0.000000e+00	5.494230e-05	4.483540e-07	4.483540e-07
0.000000e+00	1.000000e-01	5.882335e-05	4.978470e-07	4.978470e-07
1.000000e-01	2.000000e-01	6.473003e-05	6.210499e-07	6.210499e-07
2.000000e-01	3.000000e-01	7.219644e-05	5.868629e-07	5.868629e-07
3.000000e-01	4.000000e-01	8.014306e-05	5.890386e-07	5.890386e-07
4.000000e-01	5.000000e-01	8.976627e-05	6.361576e-07	6.361576e-07
5.000000e-01	6.000000e-01	1.022572e-04	7.176804e-07	7.176804e-07
6.000000e-01	7.000000e-01	1.187776e-04	8.766030e-07	8.766030e-07
7.000000e-01	8.000000e-01	1.461297e-04	6.558960e-07	6.558960e-07
8.000000e-01	9.000000e-01	1.961345e-04	8.302158e-07	8.302158e-07
9.000000e-01	1.000000e+00	2.761499e-04	1.743269e-06	1.743269e-06
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Path=onshell-wh[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Scale=1000.
ScaledBy=2.60111093317401639e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	4.127906e-05	3.327574e-08	3.327574e-08
-9.000000e-01	-8.000000e-01	4.323647e-05	3.396709e-08	3.396709e-08
-8.000000e-01	-7.000000e-01	4.537583e-05	3.472449e-08	3.472449e-08
-7.000000e-01	-6.000000e-01	4.788700e-05	3.563153e-08	3.563153e-08
-6.000000e-01	-5.000000e-01	5.087630e-05	3.670941e-08	3.670941e-08
-5.000000e-01	-4.000000e-01	5.437898e-05	3.795014e-08	3.795014e-08
-4.000000e-01	-3.000000e-01	5.857634e-05	3.941402e-08	3.941402e-08
-3.000000e-01	-2.000000e-01	6.353437e-05	4.110203e-08	4.110203e-08
-2.000000e-01	-1.000000e-01	6.959902e-05	4.313107e-08	4.313107e-08
-1.000000e-01	0.000000e+00	7.703117e-05	4.552587e-08	4.552587e-08
0.000000e+00	1.000000e-01	8.655868e-05	4.846787e-08	4.846787e-08
1.000000e-01	2.000000e-01	9.928019e-05	5.219703e-08	5.219703e-08
2.000000e-01	3.000000e-01	1.168491e-04	5.704327e-08	5.704327e-08
3.000000e-01	4.000000e-01	1.374452e-04	6.238794e-08	6.238794e-08
4.000000e-01	5.000000e-01	1.636653e-04	6.875792e-08	6.875792e-08
5.000000e-01	6.000000e-01	1.990672e-04	7.671448e-08	7.671448e-08
6.000000e-01	7.000000e-01	2.506345e-04	8.728896e-08	8.728896e-08
7.000000e-01	8.000000e-01	3.334476e-04	1.024777e-07	1.024777e-07
8.000000e-01	9.000000e-01	4.920878e-04	1.275156e-07	1.275156e-07
9.000000e-01	1.000000e+00	7.477687e-04	1.633937e-07	1.633937e-07
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
Path=onshell-wh[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=2.58379604820377013e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	3.655097e-05	2.475028e-07	2.475028e-07
-9.000000e-01	-8.000000e-01	3.814282e-05	2.765182e-07	2.765182e-07
-8.000000e-01	-7.000000e-01	3.928747e-05	3.351282e-07	3.351282e-07
-7.000000e-01	-6.000000e-01	4.063304e-05	3.206637e-07	3.206637e-07
-6.000000e-01	-5.000000e-01	4.224623e-05	5.121469e-07	5.121469e-07
-5.000000e-01	-4.000000e-01	4.421131e-05	5.264130e-07	5.264130e-07
-4.000000e-01	-3.000000e-01	4.609864e-05	6.985240e-07	6.985240e-07
-3.000000e-01	-2.000000e-01	4.947502e-05	6.149788e-07	6.149788e-07
-2.000000e-01	-1.000000e-01	5.142726e-05	5.343513e-07	5.343513e-07
-1.000000e-01	0.000000e+00	5.563409e-05	4.299157e-07	4.299157e-07
0.000000e+00	1.000000e-01	5.958559e-05	4.796412e-07	4.796412e-07
1.000000e-01	2.000000e-01	6.556928e-05	5.951059e-07	5.951059e-07
2.000000e-01	3.000000e-01	7.311466e-05	5.651936e-07	5.651936e-07
3.000000e-01	4.000000e-01	8.117892e-05	5.685645e-07	5.685645e-07
4.000000e-01	5.000000e-01	9.085619e-05	6.188980e-07	6.188980e-07
5.000000e-01	6.000000e-01	1.034732e-04	6.954564e-07	6.954564e-07
6.000000e-01	7.000000e-01	1.201074e-04	8.479462e-07	8.479462e-07
7.000000e-01	8.000000e-01	1.474841e-04	6.409643e-07	6.409643e-07
8.000000e-01	9.000000e-01	1.972469e-04	8.145694e-07	8.145694e-07
9.000000e-01	1.000000e+00	2.737124e-04	1.710324e-06	1.710324e-06
# END HISTO1D


# BEGIN HISTO1D /onshell-wh
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh
Path=onshell-wh
Scale=1000.
ScaledBy=2.52363716438956397e-12
Title=W${}^+$H
CalculateIntegral=1
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	7.438282e-05	2.385845e-07	2.385845e-07
-9.000000e-01	-8.000000e-01	7.773471e-05	2.675065e-07	2.675065e-07
-8.000000e-01	-7.000000e-01	8.082246e-05	3.268893e-07	3.268893e-07
-7.000000e-01	-6.000000e-01	8.442530e-05	3.086863e-07	3.086863e-07
-6.000000e-01	-5.000000e-01	8.874802e-05	4.884431e-07	4.884431e-07
-5.000000e-01	-4.000000e-01	9.387749e-05	5.013916e-07	5.013916e-07
-4.000000e-01	-3.000000e-01	9.955527e-05	6.666057e-07	6.666057e-07
-3.000000e-01	-2.000000e-01	1.073585e-04	5.871352e-07	5.871352e-07
-2.000000e-01	-1.000000e-01	1.148294e-04	5.117942e-07	5.117942e-07
-1.000000e-01	0.000000e+00	1.256801e-04	4.102234e-07	4.102234e-07
0.000000e+00	1.000000e-01	1.382262e-04	4.552503e-07	4.552503e-07
1.000000e-01	2.000000e-01	1.556004e-04	5.670360e-07	5.670360e-07
2.000000e-01	3.000000e-01	1.788746e-04	5.365852e-07	5.365852e-07
3.000000e-01	4.000000e-01	2.053441e-04	5.391255e-07	5.391255e-07
4.000000e-01	5.000000e-01	2.385080e-04	5.823793e-07	5.823793e-07
5.000000e-01	6.000000e-01	2.827152e-04	6.568702e-07	6.568702e-07
6.000000e-01	7.000000e-01	3.454657e-04	8.015649e-07	8.015649e-07
7.000000e-01	8.000000e-01	4.467529e-04	6.047986e-07	6.047986e-07
8.000000e-01	9.000000e-01	6.376207e-04	7.650739e-07	7.650739e-07
9.000000e-01	1.000000e+00	9.376703e-04	1.592675e-06	1.592675e-06
# END HISTO1D


# BEGIN HISTO1D /onshell-qqww[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
LineColor=orange!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-qqww[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
Path=onshell-qqww[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=4.17642336288989450e-11
Title=W${}^+$W${}^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.364138e-06	5.794070e-07	5.794070e-07
-9.000000e-01	-8.000000e-01	5.965783e-06	8.635147e-07	8.635147e-07
-8.000000e-01	-7.000000e-01	8.110877e-06	1.038870e-06	1.038870e-06
-7.000000e-01	-6.000000e-01	6.671924e-06	1.422671e-06	1.422671e-06
-6.000000e-01	-5.000000e-01	8.410615e-06	1.238359e-06	1.238359e-06
-5.000000e-01	-4.000000e-01	8.685369e-06	9.729965e-07	9.729965e-07
-4.000000e-01	-3.000000e-01	9.454859e-06	1.128639e-06	1.128639e-06
-3.000000e-01	-2.000000e-01	1.045905e-05	1.163981e-06	1.163981e-06
-2.000000e-01	-1.000000e-01	1.035652e-05	9.449537e-07	9.449537e-07
-1.000000e-01	0.000000e+00	1.127056e-05	9.873122e-07	9.873122e-07
0.000000e+00	1.000000e-01	1.314132e-05	1.080787e-06	1.080787e-06
1.000000e-01	2.000000e-01	1.401820e-05	1.042509e-06	1.042509e-06
2.000000e-01	3.000000e-01	1.896711e-05	1.345109e-06	1.345109e-06
3.000000e-01	4.000000e-01	1.943579e-05	1.394232e-06	1.394232e-06
4.000000e-01	5.000000e-01	2.518446e-05	1.329169e-06	1.329169e-06
5.000000e-01	6.000000e-01	2.858516e-05	1.149745e-06	1.149745e-06
6.000000e-01	7.000000e-01	3.915182e-05	1.141302e-06	1.141302e-06
7.000000e-01	8.000000e-01	5.597961e-05	1.284285e-06	1.284285e-06
8.000000e-01	9.000000e-01	1.024122e-04	1.596720e-06	1.596720e-06
9.000000e-01	1.000000e+00	4.270259e-04	2.179613e-06	2.179613e-06
# END HISTO1D


# BEGIN HISTO1D /onshell-qqww[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
LineColor=orange!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-qqww[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
Path=onshell-qqww[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=4.21795990776955025e-11
Title=W${}^+$W${}^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.295508e-06	5.766775e-07	5.766775e-07
-9.000000e-01	-8.000000e-01	5.895173e-06	8.627431e-07	8.627431e-07
-8.000000e-01	-7.000000e-01	8.035716e-06	1.041733e-06	1.041733e-06
-7.000000e-01	-6.000000e-01	6.648327e-06	1.445975e-06	1.445975e-06
-6.000000e-01	-5.000000e-01	8.355551e-06	1.236827e-06	1.236827e-06
-5.000000e-01	-4.000000e-01	8.597978e-06	9.650995e-07	9.650995e-07
-4.000000e-01	-3.000000e-01	9.402967e-06	1.119327e-06	1.119327e-06
-3.000000e-01	-2.000000e-01	1.039592e-05	1.159502e-06	1.159502e-06
-2.000000e-01	-1.000000e-01	1.032578e-05	9.505620e-07	9.505620e-07
-1.000000e-01	0.000000e+00	1.123593e-05	9.910992e-07	9.910992e-07
0.000000e+00	1.000000e-01	1.308560e-05	1.090416e-06	1.090416e-06
1.000000e-01	2.000000e-01	1.403463e-05	1.060029e-06	1.060029e-06
2.000000e-01	3.000000e-01	1.897639e-05	1.338696e-06	1.338696e-06
3.000000e-01	4.000000e-01	1.951186e-05	1.391314e-06	1.391314e-06
4.000000e-01	5.000000e-01	2.536350e-05	1.333128e-06	1.333128e-06
5.000000e-01	6.000000e-01	2.885066e-05	1.149219e-06	1.149219e-06
6.000000e-01	7.000000e-01	3.967709e-05	1.178262e-06	1.178262e-06
7.000000e-01	8.000000e-01	5.706782e-05	1.316982e-06	1.316982e-06
8.000000e-01	9.000000e-01	1.050930e-04	1.652826e-06	1.652826e-06
9.000000e-01	1.000000e+00	4.502672e-04	2.364002e-06	2.364002e-06
# END HISTO1D


# BEGIN HISTO1D /onshell-qqww[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
LineColor=orange!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-qqww[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
Path=onshell-qqww[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=4.05557446859923774e-11
Title=W${}^+$W${}^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	5.181240e-06	6.292875e-07	6.292875e-07
-9.000000e-01	-8.000000e-01	4.674252e-06	9.399041e-07	9.399041e-07
-8.000000e-01	-7.000000e-01	6.944453e-06	1.128257e-06	1.128257e-06
-7.000000e-01	-6.000000e-01	5.341642e-06	1.545400e-06	1.545400e-06
-6.000000e-01	-5.000000e-01	7.148477e-06	1.345251e-06	1.345251e-06
-5.000000e-01	-4.000000e-01	7.376567e-06	1.056800e-06	1.056800e-06
-4.000000e-01	-3.000000e-01	8.136018e-06	1.226416e-06	1.226416e-06
-3.000000e-01	-2.000000e-01	9.136244e-06	1.263720e-06	1.263720e-06
-2.000000e-01	-1.000000e-01	8.885658e-06	1.026054e-06	1.026054e-06
-1.000000e-01	0.000000e+00	9.782001e-06	1.071829e-06	1.071829e-06
0.000000e+00	1.000000e-01	1.165865e-05	1.172373e-06	1.172373e-06
1.000000e-01	2.000000e-01	1.238792e-05	1.129984e-06	1.129984e-06
2.000000e-01	3.000000e-01	1.749145e-05	1.459035e-06	1.459035e-06
3.000000e-01	4.000000e-01	1.775275e-05	1.511495e-06	1.511495e-06
4.000000e-01	5.000000e-01	2.370260e-05	1.441812e-06	1.441812e-06
5.000000e-01	6.000000e-01	2.703529e-05	1.247995e-06	1.247995e-06
6.000000e-01	7.000000e-01	3.795830e-05	1.237935e-06	1.237935e-06
7.000000e-01	8.000000e-01	5.540324e-05	1.392916e-06	1.392916e-06
8.000000e-01	9.000000e-01	1.042058e-04	1.733556e-06	1.733556e-06
9.000000e-01	1.000000e+00	4.536237e-04	2.363731e-06	2.363731e-06
# END HISTO1D


# BEGIN HISTO1D /onshell-qqww[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
LineColor=orange!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-qqww[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
Path=onshell-qqww[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=4.10263100833363354e-11
Title=W${}^+$W${}^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	5.132699e-06	6.263115e-07	6.263115e-07
-9.000000e-01	-8.000000e-01	4.623485e-06	9.390464e-07	9.390464e-07
-8.000000e-01	-7.000000e-01	6.889056e-06	1.131324e-06	1.131324e-06
-7.000000e-01	-6.000000e-01	5.341585e-06	1.570640e-06	1.570640e-06
-6.000000e-01	-5.000000e-01	7.114344e-06	1.343564e-06	1.343564e-06
-5.000000e-01	-4.000000e-01	7.306901e-06	1.048181e-06	1.048181e-06
-4.000000e-01	-3.000000e-01	8.105080e-06	1.216267e-06	1.216267e-06
-3.000000e-01	-2.000000e-01	9.092620e-06	1.258827e-06	1.258827e-06
-2.000000e-01	-1.000000e-01	8.877339e-06	1.032082e-06	1.032082e-06
-1.000000e-01	0.000000e+00	9.769419e-06	1.075869e-06	1.075869e-06
0.000000e+00	1.000000e-01	1.162253e-05	1.182751e-06	1.182751e-06
1.000000e-01	2.000000e-01	1.242998e-05	1.148903e-06	1.148903e-06
2.000000e-01	3.000000e-01	1.752501e-05	1.452031e-06	1.452031e-06
3.000000e-01	4.000000e-01	1.785881e-05	1.508264e-06	1.508264e-06
4.000000e-01	5.000000e-01	2.392012e-05	1.446086e-06	1.446086e-06
5.000000e-01	6.000000e-01	2.734641e-05	1.247378e-06	1.247378e-06
6.000000e-01	7.000000e-01	3.855063e-05	1.277951e-06	1.277951e-06
7.000000e-01	8.000000e-01	5.660252e-05	1.428314e-06	1.428314e-06
8.000000e-01	9.000000e-01	1.071179e-04	1.794416e-06	1.794416e-06
9.000000e-01	1.000000e+00	4.787089e-04	2.563598e-06	2.563598e-06
# END HISTO1D


# BEGIN HISTO1D /onshell-qqww[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
LineColor=orange!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-qqww[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
Path=onshell-qqww[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=4.16591969753675791e-11
Title=W${}^+$W${}^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	5.097353e-06	6.197838e-07	6.197838e-07
-9.000000e-01	-8.000000e-01	4.593306e-06	9.319462e-07	9.319462e-07
-8.000000e-01	-7.000000e-01	6.843598e-06	1.129864e-06	1.129864e-06
-7.000000e-01	-6.000000e-01	5.368475e-06	1.595064e-06	1.595064e-06
-6.000000e-01	-5.000000e-01	7.095186e-06	1.336130e-06	1.336130e-06
-5.000000e-01	-4.000000e-01	7.249404e-06	1.034166e-06	1.034166e-06
-4.000000e-01	-3.000000e-01	8.091907e-06	1.198996e-06	1.198996e-06
-3.000000e-01	-2.000000e-01	9.061754e-06	1.247107e-06	1.247107e-06
-2.000000e-01	-1.000000e-01	8.895505e-06	1.035152e-06	1.035152e-06
-1.000000e-01	0.000000e+00	9.781550e-06	1.076492e-06	1.076492e-06
0.000000e+00	1.000000e-01	1.160510e-05	1.190092e-06	1.190092e-06
1.000000e-01	2.000000e-01	1.251180e-05	1.165968e-06	1.165968e-06
2.000000e-01	3.000000e-01	1.757809e-05	1.437967e-06	1.437967e-06
3.000000e-01	4.000000e-01	1.801011e-05	1.498716e-06	1.498716e-06
4.000000e-01	5.000000e-01	2.418271e-05	1.445227e-06	1.445227e-06
5.000000e-01	6.000000e-01	2.771930e-05	1.241866e-06	1.241866e-06
6.000000e-01	7.000000e-01	3.922389e-05	1.319974e-06	1.319974e-06
7.000000e-01	8.000000e-01	5.794436e-05	1.467404e-06	1.467404e-06
8.000000e-01	9.000000e-01	1.103231e-04	1.860016e-06	1.860016e-06
9.000000e-01	1.000000e+00	5.070924e-04	2.806750e-06	2.806750e-06
# END HISTO1D


# BEGIN HISTO1D /onshell-qqww[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
LineColor=orange!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-qqww[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
Path=onshell-qqww[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=4.14903393793925842e-11
Title=W${}^+$W${}^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	4.808506e-06	6.855093e-07	6.855093e-07
-9.000000e-01	-8.000000e-01	4.225318e-06	1.030545e-06	1.030545e-06
-8.000000e-01	-7.000000e-01	6.685160e-06	1.238181e-06	1.238181e-06
-7.000000e-01	-6.000000e-01	4.978007e-06	1.719406e-06	1.719406e-06
-6.000000e-01	-5.000000e-01	6.892989e-06	1.470960e-06	1.470960e-06
-5.000000e-01	-4.000000e-01	7.083289e-06	1.147304e-06	1.147304e-06
-4.000000e-01	-3.000000e-01	7.933260e-06	1.332043e-06	1.332043e-06
-3.000000e-01	-2.000000e-01	8.974667e-06	1.377212e-06	1.377212e-06
-2.000000e-01	-1.000000e-01	8.713112e-06	1.129280e-06	1.129280e-06
-1.000000e-01	0.000000e+00	9.650197e-06	1.176890e-06	1.176890e-06
0.000000e+00	1.000000e-01	1.163470e-05	1.292593e-06	1.292593e-06
1.000000e-01	2.000000e-01	1.244598e-05	1.254451e-06	1.254451e-06
2.000000e-01	3.000000e-01	1.793533e-05	1.586869e-06	1.586869e-06
3.000000e-01	4.000000e-01	1.822684e-05	1.647226e-06	1.647226e-06
4.000000e-01	5.000000e-01	2.477559e-05	1.580499e-06	1.580499e-06
5.000000e-01	6.000000e-01	2.842504e-05	1.364371e-06	1.364371e-06
6.000000e-01	7.000000e-01	4.048817e-05	1.396579e-06	1.396579e-06
7.000000e-01	8.000000e-01	5.991504e-05	1.560764e-06	1.560764e-06
8.000000e-01	9.000000e-01	1.145552e-04	1.963336e-06	1.963336e-06
9.000000e-01	1.000000e+00	5.190852e-04	2.801071e-06	2.801071e-06
# END HISTO1D


# BEGIN HISTO1D /onshell-qqww[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
LineColor=orange!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-qqww[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
Path=onshell-qqww[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=4.21564409914112094e-11
Title=W${}^+$W${}^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	4.789975e-06	6.783472e-07	6.783472e-07
-9.000000e-01	-8.000000e-01	4.212634e-06	1.022710e-06	1.022710e-06
-8.000000e-01	-7.000000e-01	6.655760e-06	1.236520e-06	1.236520e-06
-7.000000e-01	-6.000000e-01	5.027763e-06	1.746029e-06	1.746029e-06
-6.000000e-01	-5.000000e-01	6.892671e-06	1.462787e-06	1.462787e-06
-5.000000e-01	-4.000000e-01	7.040800e-06	1.131898e-06	1.131898e-06
-4.000000e-01	-3.000000e-01	7.939613e-06	1.313078e-06	1.313078e-06
-3.000000e-01	-2.000000e-01	8.961781e-06	1.364341e-06	1.364341e-06
-2.000000e-01	-1.000000e-01	8.754615e-06	1.132541e-06	1.132541e-06
-1.000000e-01	0.000000e+00	9.685388e-06	1.177461e-06	1.177461e-06
0.000000e+00	1.000000e-01	1.163826e-05	1.300511e-06	1.300511e-06
1.000000e-01	2.000000e-01	1.255880e-05	1.272975e-06	1.272975e-06
2.000000e-01	3.000000e-01	1.801809e-05	1.571422e-06	1.571422e-06
3.000000e-01	4.000000e-01	1.841816e-05	1.636694e-06	1.636694e-06
4.000000e-01	5.000000e-01	2.509049e-05	1.579525e-06	1.579525e-06
5.000000e-01	6.000000e-01	2.886246e-05	1.358264e-06	1.358264e-06
6.000000e-01	7.000000e-01	4.125676e-05	1.442382e-06	1.442382e-06
7.000000e-01	8.000000e-01	6.141599e-05	1.603367e-06	1.603367e-06
8.000000e-01	9.000000e-01	1.180925e-04	2.035002e-06	2.035002e-06
9.000000e-01	1.000000e+00	5.500425e-04	3.066573e-06	3.066573e-06
# END HISTO1D


# BEGIN HISTO1D /onshell-qqww
LineColor=orange!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-qqww
Path=onshell-qqww
Scale=1000.
ScaledBy=4.10263100833363354e-11
Title=W${}^+$W${}^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	5.132699e-06	6.263115e-07	6.263115e-07
-9.000000e-01	-8.000000e-01	4.623485e-06	9.390464e-07	9.390464e-07
-8.000000e-01	-7.000000e-01	6.889056e-06	1.131324e-06	1.131324e-06
-7.000000e-01	-6.000000e-01	5.341585e-06	1.570640e-06	1.570640e-06
-6.000000e-01	-5.000000e-01	7.114344e-06	1.343564e-06	1.343564e-06
-5.000000e-01	-4.000000e-01	7.306901e-06	1.048181e-06	1.048181e-06
-4.000000e-01	-3.000000e-01	8.105080e-06	1.216267e-06	1.216267e-06
-3.000000e-01	-2.000000e-01	9.092620e-06	1.258827e-06	1.258827e-06
-2.000000e-01	-1.000000e-01	8.877339e-06	1.032082e-06	1.032082e-06
-1.000000e-01	0.000000e+00	9.769419e-06	1.075869e-06	1.075869e-06
0.000000e+00	1.000000e-01	1.162253e-05	1.182751e-06	1.182751e-06
1.000000e-01	2.000000e-01	1.242998e-05	1.148903e-06	1.148903e-06
2.000000e-01	3.000000e-01	1.752501e-05	1.452031e-06	1.452031e-06
3.000000e-01	4.000000e-01	1.785881e-05	1.508264e-06	1.508264e-06
4.000000e-01	5.000000e-01	2.392012e-05	1.446086e-06	1.446086e-06
5.000000e-01	6.000000e-01	2.734641e-05	1.247378e-06	1.247378e-06
6.000000e-01	7.000000e-01	3.855063e-05	1.277951e-06	1.277951e-06
7.000000e-01	8.000000e-01	5.660252e-05	1.428314e-06	1.428314e-06
8.000000e-01	9.000000e-01	1.071179e-04	1.794416e-06	1.794416e-06
9.000000e-01	1.000000e+00	4.787089e-04	2.563598e-06	2.563598e-06
# END HISTO1D


# BEGIN HISTO1D /qqllnn-qcd
ErrorBreakdown={0: {"": {up: 7.9862560317790513e-05, dn: 7.9862560317790513e-05}}, 1: {"": {up: 7.6070316252718059e-05, dn: 7.6070316252718059e-05}}, 2: {"": {up: 7.7019991538240283e-05, dn: 7.7019991538240283e-05}}, 3: {"": {up: 7.4451328550375893e-05, dn: 7.4451328550375893e-05}}, 4: {"": {up: 7.3654188469056113e-05, dn: 7.3654188469056113e-05}}, 5: {"": {up: 7.6045074643027593e-05, dn: 7.6045074643027593e-05}}, 6: {"": {up: 7.4367543072348567e-05, dn: 7.4367543072348567e-05}}, 7: {"": {up: 7.5941088795074738e-05, dn: 7.5941088795074738e-05}}, 8: {"": {up: 7.5903400213140712e-05, dn: 7.5903400213140712e-05}}, 9: {"": {up: 7.5883136592509999e-05, dn: 7.5883136592509999e-05}}, 10: {"": {up: 7.7263648613922726e-05, dn: 7.7263648613922726e-05}}, 11: {"": {up: 7.7976808183489234e-05, dn: 7.7976808183489234e-05}}, 12: {"": {up: 8.0309113760986274e-05, dn: 8.0309113760986274e-05}}, 13: {"": {up: 8.5601491037537531e-05, dn: 8.5601491037537531e-05}}, 14: {"": {up: 8.5113985144389577e-05, dn: 8.5113985144389577e-05}}, 15: {"": {up: 8.8806117827362982e-05, dn: 8.8806117827362982e-05}}, 16: {"": {up: 9.1663964870963326e-05, dn: 9.1663964870963326e-05}}, 17: {"": {up: 9.315190731109323e-05, dn: 9.315190731109323e-05}}, 18: {"": {up: 9.8211187280994016e-05, dn: 9.8211187280994016e-05}}, 19: {"": {up: 9.2559284576866255e-05, dn: 9.2559284576866255e-05}}}
LineColor=black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=qqllnn-qcd
Path=qqllnn-qcd
Title=off-shell
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.097461e-01	8.752203e-04	8.752203e-04
-9.000000e-01	-8.000000e-01	1.117050e-01	1.154939e-03	1.154939e-03
-8.000000e-01	-7.000000e-01	1.125357e-01	1.405370e-03	1.405370e-03
-7.000000e-01	-6.000000e-01	1.154170e-01	1.501155e-03	1.501155e-03
-6.000000e-01	-5.000000e-01	1.207763e-01	1.490915e-03	1.490915e-03
-5.000000e-01	-4.000000e-01	1.275227e-01	1.547028e-03	1.547028e-03
-4.000000e-01	-3.000000e-01	1.326655e-01	1.665136e-03	1.665136e-03
-3.000000e-01	-2.000000e-01	1.344102e-01	1.922892e-03	1.922892e-03
-2.000000e-01	-1.000000e-01	1.519606e-01	2.006777e-03	2.006777e-03
-1.000000e-01	0.000000e+00	1.560425e-01	1.803772e-03	1.803772e-03
0.000000e+00	1.000000e-01	1.732776e-01	1.652031e-03	1.652031e-03
1.000000e-01	2.000000e-01	1.898878e-01	1.378930e-03	1.378930e-03
2.000000e-01	3.000000e-01	2.172438e-01	1.532145e-03	1.532145e-03
3.000000e-01	4.000000e-01	2.390819e-01	1.957615e-03	1.957615e-03
4.000000e-01	5.000000e-01	2.748582e-01	1.835457e-03	1.835457e-03
5.000000e-01	6.000000e-01	3.155113e-01	1.316002e-03	1.316002e-03
6.000000e-01	7.000000e-01	3.767594e-01	1.393028e-03	1.393028e-03
7.000000e-01	8.000000e-01	4.726078e-01	1.537534e-03	1.537534e-03
8.000000e-01	9.000000e-01	6.637458e-01	1.673269e-03	1.673269e-03
9.000000e-01	1.000000e+00	1.057943e+00	1.586835e-03	1.586835e-03
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Path=onshell-qcd[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Scale=1000.
ScaledBy=9.79134584284318074e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	5.867770e-05	7.784971e-08	7.784971e-08
-9.000000e-01	-8.000000e-01	5.995298e-05	7.916432e-08	7.916432e-08
-8.000000e-01	-7.000000e-01	6.152877e-05	7.999474e-08	7.999474e-08
-7.000000e-01	-6.000000e-01	6.337164e-05	8.078558e-08	8.078558e-08
-6.000000e-01	-5.000000e-01	6.539938e-05	8.178813e-08	8.178813e-08
-5.000000e-01	-4.000000e-01	6.802177e-05	8.206597e-08	8.206597e-08
-4.000000e-01	-3.000000e-01	7.098178e-05	8.325123e-08	8.325123e-08
-3.000000e-01	-2.000000e-01	7.453733e-05	8.449251e-08	8.449251e-08
-2.000000e-01	-1.000000e-01	7.882366e-05	8.603746e-08	8.603746e-08
-1.000000e-01	0.000000e+00	8.405421e-05	8.782472e-08	8.782472e-08
0.000000e+00	1.000000e-01	9.060719e-05	9.039640e-08	9.039640e-08
1.000000e-01	2.000000e-01	9.931989e-05	9.302248e-08	9.302248e-08
2.000000e-01	3.000000e-01	1.110244e-04	9.704823e-08	9.704823e-08
3.000000e-01	4.000000e-01	1.232819e-04	1.009258e-07	1.009258e-07
4.000000e-01	5.000000e-01	1.374984e-04	1.059811e-07	1.059811e-07
5.000000e-01	6.000000e-01	1.556497e-04	1.116088e-07	1.116088e-07
6.000000e-01	7.000000e-01	1.810181e-04	1.202503e-07	1.202503e-07
7.000000e-01	8.000000e-01	2.188125e-04	1.317192e-07	1.317192e-07
8.000000e-01	9.000000e-01	2.862258e-04	1.498202e-07	1.498202e-07
9.000000e-01	1.000000e+00	3.857498e-04	1.662583e-07	1.662583e-07
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Path=onshell-qcd[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Scale=1000.
ScaledBy=9.79134873833886732e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	5.808585e-05	7.665430e-08	7.665430e-08
-9.000000e-01	-8.000000e-01	5.936463e-05	7.793435e-08	7.793435e-08
-8.000000e-01	-7.000000e-01	6.095149e-05	7.878040e-08	7.878040e-08
-7.000000e-01	-6.000000e-01	6.280130e-05	7.957850e-08	7.957850e-08
-6.000000e-01	-5.000000e-01	6.483346e-05	8.057922e-08	8.057922e-08
-5.000000e-01	-4.000000e-01	6.746542e-05	8.090646e-08	8.090646e-08
-4.000000e-01	-3.000000e-01	7.042821e-05	8.210782e-08	8.210782e-08
-3.000000e-01	-2.000000e-01	7.398889e-05	8.336990e-08	8.336990e-08
-2.000000e-01	-1.000000e-01	7.827962e-05	8.493115e-08	8.493115e-08
-1.000000e-01	0.000000e+00	8.352094e-05	8.673547e-08	8.673547e-08
0.000000e+00	1.000000e-01	9.007922e-05	8.930837e-08	8.930837e-08
1.000000e-01	2.000000e-01	9.881047e-05	9.196815e-08	9.196815e-08
2.000000e-01	3.000000e-01	1.105412e-04	9.599757e-08	9.599757e-08
3.000000e-01	4.000000e-01	1.228347e-04	9.990923e-08	9.990923e-08
4.000000e-01	5.000000e-01	1.371024e-04	1.049538e-07	1.049538e-07
5.000000e-01	6.000000e-01	1.553160e-04	1.105759e-07	1.105759e-07
6.000000e-01	7.000000e-01	1.807976e-04	1.191979e-07	1.191979e-07
7.000000e-01	8.000000e-01	2.188291e-04	1.306408e-07	1.306408e-07
8.000000e-01	9.000000e-01	2.868904e-04	1.488580e-07	1.488580e-07
9.000000e-01	1.000000e+00	3.894047e-04	1.663379e-07	1.663379e-07
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Path=onshell-qcd[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Scale=1000.
ScaledBy=9.79134626257639843e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.979535e-05	9.259987e-08	9.259987e-08
-9.000000e-01	-8.000000e-01	7.131224e-05	9.416356e-08	9.416356e-08
-8.000000e-01	-7.000000e-01	7.318660e-05	9.515131e-08	9.515131e-08
-7.000000e-01	-6.000000e-01	7.537864e-05	9.609200e-08	9.609200e-08
-6.000000e-01	-5.000000e-01	7.779058e-05	9.728450e-08	9.728450e-08
-5.000000e-01	-4.000000e-01	8.090983e-05	9.761498e-08	9.761498e-08
-4.000000e-01	-3.000000e-01	8.443067e-05	9.902484e-08	9.902484e-08
-3.000000e-01	-2.000000e-01	8.865990e-05	1.005013e-07	1.005013e-07
-2.000000e-01	-1.000000e-01	9.375836e-05	1.023389e-07	1.023389e-07
-1.000000e-01	0.000000e+00	9.997993e-05	1.044649e-07	1.044649e-07
0.000000e+00	1.000000e-01	1.077745e-04	1.075238e-07	1.075238e-07
1.000000e-01	2.000000e-01	1.181380e-04	1.106474e-07	1.106474e-07
2.000000e-01	3.000000e-01	1.320601e-04	1.154360e-07	1.154360e-07
3.000000e-01	4.000000e-01	1.466400e-04	1.200481e-07	1.200481e-07
4.000000e-01	5.000000e-01	1.635501e-04	1.260613e-07	1.260613e-07
5.000000e-01	6.000000e-01	1.851406e-04	1.327552e-07	1.327552e-07
6.000000e-01	7.000000e-01	2.153156e-04	1.430341e-07	1.430341e-07
7.000000e-01	8.000000e-01	2.602708e-04	1.566760e-07	1.566760e-07
8.000000e-01	9.000000e-01	3.404569e-04	1.782066e-07	1.782066e-07
9.000000e-01	1.000000e+00	4.588377e-04	1.977592e-07	1.977592e-07
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=1__MUF=1__LHAPDF=325100]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=1__MUF=1__LHAPDF=325100]
Path=onshell-qcd[MUR=1__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=9.79134999843824895e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.909137e-05	9.117796e-08	9.117796e-08
-9.000000e-01	-8.000000e-01	7.061244e-05	9.270055e-08	9.270055e-08
-8.000000e-01	-7.000000e-01	7.249995e-05	9.370691e-08	9.370691e-08
-7.000000e-01	-6.000000e-01	7.470026e-05	9.465622e-08	9.465622e-08
-6.000000e-01	-5.000000e-01	7.711745e-05	9.584654e-08	9.584654e-08
-5.000000e-01	-4.000000e-01	8.024806e-05	9.623579e-08	9.623579e-08
-4.000000e-01	-3.000000e-01	8.377224e-05	9.766477e-08	9.766477e-08
-3.000000e-01	-2.000000e-01	8.800755e-05	9.916598e-08	9.916598e-08
-2.000000e-01	-1.000000e-01	9.311124e-05	1.010231e-07	1.010231e-07
-1.000000e-01	0.000000e+00	9.934568e-05	1.031692e-07	1.031692e-07
0.000000e+00	1.000000e-01	1.071465e-04	1.062296e-07	1.062296e-07
1.000000e-01	2.000000e-01	1.175321e-04	1.093934e-07	1.093934e-07
2.000000e-01	3.000000e-01	1.314854e-04	1.141862e-07	1.141862e-07
3.000000e-01	4.000000e-01	1.461082e-04	1.188390e-07	1.188390e-07
4.000000e-01	5.000000e-01	1.630791e-04	1.248393e-07	1.248393e-07
5.000000e-01	6.000000e-01	1.847437e-04	1.315267e-07	1.315267e-07
6.000000e-01	7.000000e-01	2.150534e-04	1.417823e-07	1.417823e-07
7.000000e-01	8.000000e-01	2.602906e-04	1.553933e-07	1.553933e-07
8.000000e-01	9.000000e-01	3.412475e-04	1.770621e-07	1.770621e-07
9.000000e-01	1.000000e+00	4.631851e-04	1.978539e-07	1.978539e-07
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Path=onshell-qcd[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Scale=1000.
ScaledBy=9.79134724332406913e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.794337e-05	8.913487e-08	8.913487e-08
-9.000000e-01	-8.000000e-01	6.946148e-05	9.060540e-08	9.060540e-08
-8.000000e-01	-7.000000e-01	7.135449e-05	9.163025e-08	9.163025e-08
-7.000000e-01	-6.000000e-01	7.355256e-05	9.258001e-08	9.258001e-08
-6.000000e-01	-5.000000e-01	7.596334e-05	9.376124e-08	9.376124e-08
-5.000000e-01	-4.000000e-01	7.909090e-05	9.421423e-08	9.421423e-08
-4.000000e-01	-3.000000e-01	8.260097e-05	9.566251e-08	9.566251e-08
-3.000000e-01	-2.000000e-01	8.682159e-05	9.718425e-08	9.718425e-08
-2.000000e-01	-1.000000e-01	9.190535e-05	9.905490e-08	9.905490e-08
-1.000000e-01	0.000000e+00	9.812291e-05	1.012152e-07	1.012152e-07
0.000000e+00	1.000000e-01	1.058912e-04	1.042622e-07	1.042622e-07
1.000000e-01	2.000000e-01	1.162497e-04	1.074581e-07	1.074581e-07
2.000000e-01	3.000000e-01	1.301678e-04	1.122366e-07	1.122366e-07
3.000000e-01	4.000000e-01	1.447655e-04	1.169154e-07	1.169154e-07
4.000000e-01	5.000000e-01	1.617190e-04	1.228736e-07	1.228736e-07
5.000000e-01	6.000000e-01	1.833564e-04	1.295223e-07	1.295223e-07
6.000000e-01	7.000000e-01	2.136614e-04	1.396965e-07	1.396965e-07
7.000000e-01	8.000000e-01	2.589804e-04	1.531999e-07	1.531999e-07
8.000000e-01	9.000000e-01	3.403758e-04	1.748915e-07	1.748915e-07
9.000000e-01	1.000000e+00	4.656374e-04	1.969124e-07	1.969124e-07
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Path=onshell-qcd[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Scale=1000.
ScaledBy=9.79134725879298313e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	8.361398e-05	1.103431e-07	1.103431e-07
-9.000000e-01	-8.000000e-01	8.545477e-05	1.121857e-07	1.121857e-07
-8.000000e-01	-7.000000e-01	8.773902e-05	1.134035e-07	1.134035e-07
-7.000000e-01	-6.000000e-01	9.040182e-05	1.145524e-07	1.145524e-07
-6.000000e-01	-5.000000e-01	9.332709e-05	1.159929e-07	1.159929e-07
-5.000000e-01	-4.000000e-01	9.711575e-05	1.164640e-07	1.164640e-07
-4.000000e-01	-3.000000e-01	1.013807e-04	1.181933e-07	1.181933e-07
-3.000000e-01	-2.000000e-01	1.065063e-04	1.200101e-07	1.200101e-07
-2.000000e-01	-1.000000e-01	1.126826e-04	1.222575e-07	1.222575e-07
-1.000000e-01	0.000000e+00	1.202275e-04	1.248548e-07	1.248548e-07
0.000000e+00	1.000000e-01	1.296681e-04	1.285585e-07	1.285585e-07
1.000000e-01	2.000000e-01	1.422366e-04	1.323872e-07	1.323872e-07
2.000000e-01	3.000000e-01	1.591228e-04	1.381875e-07	1.381875e-07
3.000000e-01	4.000000e-01	1.768193e-04	1.438183e-07	1.438183e-07
4.000000e-01	5.000000e-01	1.973574e-04	1.510798e-07	1.510798e-07
5.000000e-01	6.000000e-01	2.235757e-04	1.591729e-07	1.591729e-07
6.000000e-01	7.000000e-01	2.602564e-04	1.715841e-07	1.715841e-07
7.000000e-01	8.000000e-01	3.150022e-04	1.880561e-07	1.880561e-07
8.000000e-01	9.000000e-01	4.129758e-04	2.142795e-07	2.142795e-07
9.000000e-01	1.000000e+00	5.605440e-04	2.394417e-07	2.394417e-07
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Path=onshell-qcd[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Scale=1000.
ScaledBy=9.79134769092066866e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	8.222470e-05	1.078705e-07	1.078705e-07
-9.000000e-01	-8.000000e-01	8.406191e-05	1.096502e-07	1.096502e-07
-8.000000e-01	-7.000000e-01	8.635281e-05	1.108904e-07	1.108904e-07
-7.000000e-01	-6.000000e-01	8.901292e-05	1.120399e-07	1.120399e-07
-6.000000e-01	-5.000000e-01	9.193042e-05	1.134693e-07	1.134693e-07
-5.000000e-01	-4.000000e-01	9.571538e-05	1.140175e-07	1.140175e-07
-4.000000e-01	-3.000000e-01	9.996330e-05	1.157702e-07	1.157702e-07
-3.000000e-01	-2.000000e-01	1.050710e-04	1.176119e-07	1.176119e-07
-2.000000e-01	-1.000000e-01	1.112233e-04	1.198757e-07	1.198757e-07
-1.000000e-01	0.000000e+00	1.187478e-04	1.224900e-07	1.224900e-07
0.000000e+00	1.000000e-01	1.281490e-04	1.261775e-07	1.261775e-07
1.000000e-01	2.000000e-01	1.406848e-04	1.300453e-07	1.300453e-07
2.000000e-01	3.000000e-01	1.575285e-04	1.358282e-07	1.358282e-07
3.000000e-01	4.000000e-01	1.751944e-04	1.414905e-07	1.414905e-07
4.000000e-01	5.000000e-01	1.957114e-04	1.487010e-07	1.487010e-07
5.000000e-01	6.000000e-01	2.218969e-04	1.567472e-07	1.567472e-07
6.000000e-01	7.000000e-01	2.585719e-04	1.690600e-07	1.690600e-07
7.000000e-01	8.000000e-01	3.134166e-04	1.854018e-07	1.854018e-07
8.000000e-01	9.000000e-01	4.119210e-04	2.116527e-07	2.116527e-07
9.000000e-01	1.000000e+00	5.635119e-04	2.383023e-07	2.383023e-07
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Path=onshell-qcd[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Scale=1000.
ScaledBy=9.79134584284318074e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	5.867770e-05	7.784971e-08	7.784971e-08
-9.000000e-01	-8.000000e-01	5.995298e-05	7.916432e-08	7.916432e-08
-8.000000e-01	-7.000000e-01	6.152877e-05	7.999474e-08	7.999474e-08
-7.000000e-01	-6.000000e-01	6.337164e-05	8.078558e-08	8.078558e-08
-6.000000e-01	-5.000000e-01	6.539938e-05	8.178813e-08	8.178813e-08
-5.000000e-01	-4.000000e-01	6.802177e-05	8.206597e-08	8.206597e-08
-4.000000e-01	-3.000000e-01	7.098178e-05	8.325123e-08	8.325123e-08
-3.000000e-01	-2.000000e-01	7.453733e-05	8.449251e-08	8.449251e-08
-2.000000e-01	-1.000000e-01	7.882366e-05	8.603746e-08	8.603746e-08
-1.000000e-01	0.000000e+00	8.405421e-05	8.782472e-08	8.782472e-08
0.000000e+00	1.000000e-01	9.060719e-05	9.039640e-08	9.039640e-08
1.000000e-01	2.000000e-01	9.931989e-05	9.302248e-08	9.302248e-08
2.000000e-01	3.000000e-01	1.110244e-04	9.704823e-08	9.704823e-08
3.000000e-01	4.000000e-01	1.232819e-04	1.009258e-07	1.009258e-07
4.000000e-01	5.000000e-01	1.374984e-04	1.059811e-07	1.059811e-07
5.000000e-01	6.000000e-01	1.556497e-04	1.116088e-07	1.116088e-07
6.000000e-01	7.000000e-01	1.810181e-04	1.202503e-07	1.202503e-07
7.000000e-01	8.000000e-01	2.188125e-04	1.317192e-07	1.317192e-07
8.000000e-01	9.000000e-01	2.862258e-04	1.498202e-07	1.498202e-07
9.000000e-01	1.000000e+00	3.857498e-04	1.662583e-07	1.662583e-07
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
Path=onshell-qcd[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=-5.21008458244326529e-10
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	3.396928e-05	1.093637e-06	1.093637e-06
-9.000000e-01	-8.000000e-01	3.490758e-05	1.785482e-06	1.785482e-06
-8.000000e-01	-7.000000e-01	3.521146e-05	1.898833e-06	1.898833e-06
-7.000000e-01	-6.000000e-01	3.552854e-05	1.935233e-06	1.935233e-06
-6.000000e-01	-5.000000e-01	3.800174e-05	1.833547e-06	1.833547e-06
-5.000000e-01	-4.000000e-01	4.137543e-05	1.993264e-06	1.993264e-06
-4.000000e-01	-3.000000e-01	4.094821e-05	2.021623e-06	2.021623e-06
-3.000000e-01	-2.000000e-01	4.772813e-05	1.986379e-06	1.986379e-06
-2.000000e-01	-1.000000e-01	4.701900e-05	2.135692e-06	2.135692e-06
-1.000000e-01	0.000000e+00	5.118810e-05	2.669055e-06	2.669055e-06
0.000000e+00	1.000000e-01	5.601648e-05	1.874462e-06	1.874462e-06
1.000000e-01	2.000000e-01	5.948895e-05	2.053148e-06	2.053148e-06
2.000000e-01	3.000000e-01	7.240496e-05	2.500242e-06	2.500242e-06
3.000000e-01	4.000000e-01	8.124252e-05	2.140103e-06	2.140103e-06
4.000000e-01	5.000000e-01	9.417040e-05	1.982113e-06	1.982113e-06
5.000000e-01	6.000000e-01	1.089451e-04	3.561143e-06	3.561143e-06
6.000000e-01	7.000000e-01	1.403879e-04	4.490450e-06	4.490450e-06
7.000000e-01	8.000000e-01	1.800177e-04	2.292090e-06	2.292090e-06
8.000000e-01	9.000000e-01	2.719810e-04	1.971657e-06	1.971657e-06
9.000000e-01	1.000000e+00	5.003342e-04	2.497119e-06	2.497119e-06
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Path=onshell-qcd[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Scale=1000.
ScaledBy=9.79134873833886732e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	5.808585e-05	7.665430e-08	7.665430e-08
-9.000000e-01	-8.000000e-01	5.936463e-05	7.793435e-08	7.793435e-08
-8.000000e-01	-7.000000e-01	6.095149e-05	7.878040e-08	7.878040e-08
-7.000000e-01	-6.000000e-01	6.280130e-05	7.957850e-08	7.957850e-08
-6.000000e-01	-5.000000e-01	6.483346e-05	8.057922e-08	8.057922e-08
-5.000000e-01	-4.000000e-01	6.746542e-05	8.090646e-08	8.090646e-08
-4.000000e-01	-3.000000e-01	7.042821e-05	8.210782e-08	8.210782e-08
-3.000000e-01	-2.000000e-01	7.398889e-05	8.336990e-08	8.336990e-08
-2.000000e-01	-1.000000e-01	7.827962e-05	8.493115e-08	8.493115e-08
-1.000000e-01	0.000000e+00	8.352094e-05	8.673547e-08	8.673547e-08
0.000000e+00	1.000000e-01	9.007922e-05	8.930837e-08	8.930837e-08
1.000000e-01	2.000000e-01	9.881047e-05	9.196815e-08	9.196815e-08
2.000000e-01	3.000000e-01	1.105412e-04	9.599757e-08	9.599757e-08
3.000000e-01	4.000000e-01	1.228347e-04	9.990923e-08	9.990923e-08
4.000000e-01	5.000000e-01	1.371024e-04	1.049538e-07	1.049538e-07
5.000000e-01	6.000000e-01	1.553160e-04	1.105759e-07	1.105759e-07
6.000000e-01	7.000000e-01	1.807976e-04	1.191979e-07	1.191979e-07
7.000000e-01	8.000000e-01	2.188291e-04	1.306408e-07	1.306408e-07
8.000000e-01	9.000000e-01	2.868904e-04	1.488580e-07	1.488580e-07
9.000000e-01	1.000000e+00	3.894047e-04	1.663379e-07	1.663379e-07
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
Path=onshell-qcd[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=-5.50148299652116665e-10
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	3.360751e-05	1.099388e-06	1.099388e-06
-9.000000e-01	-8.000000e-01	3.449130e-05	1.800604e-06	1.800604e-06
-8.000000e-01	-7.000000e-01	3.481492e-05	1.920816e-06	1.920816e-06
-7.000000e-01	-6.000000e-01	3.516202e-05	1.950372e-06	1.950372e-06
-6.000000e-01	-5.000000e-01	3.760580e-05	1.853797e-06	1.853797e-06
-5.000000e-01	-4.000000e-01	4.094060e-05	2.008988e-06	2.008988e-06
-4.000000e-01	-3.000000e-01	4.051939e-05	2.047224e-06	2.047224e-06
-3.000000e-01	-2.000000e-01	4.728776e-05	2.022437e-06	2.022437e-06
-2.000000e-01	-1.000000e-01	4.654251e-05	2.161759e-06	2.161759e-06
-1.000000e-01	0.000000e+00	5.063694e-05	2.668956e-06	2.668956e-06
0.000000e+00	1.000000e-01	5.543569e-05	1.896425e-06	1.896425e-06
1.000000e-01	2.000000e-01	5.878720e-05	2.084312e-06	2.084312e-06
2.000000e-01	3.000000e-01	7.180046e-05	2.576910e-06	2.576910e-06
3.000000e-01	4.000000e-01	8.047520e-05	2.200735e-06	2.200735e-06
4.000000e-01	5.000000e-01	9.334619e-05	2.019214e-06	2.019214e-06
5.000000e-01	6.000000e-01	1.077082e-04	3.770615e-06	3.770615e-06
6.000000e-01	7.000000e-01	1.396192e-04	4.798644e-06	4.798644e-06
7.000000e-01	8.000000e-01	1.790435e-04	2.375199e-06	2.375199e-06
8.000000e-01	9.000000e-01	2.711751e-04	2.016031e-06	2.016031e-06
9.000000e-01	1.000000e+00	5.029583e-04	2.554528e-06	2.554528e-06
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Path=onshell-qcd[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Scale=1000.
ScaledBy=9.79134626257639843e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.979535e-05	9.259987e-08	9.259987e-08
-9.000000e-01	-8.000000e-01	7.131224e-05	9.416356e-08	9.416356e-08
-8.000000e-01	-7.000000e-01	7.318660e-05	9.515131e-08	9.515131e-08
-7.000000e-01	-6.000000e-01	7.537864e-05	9.609200e-08	9.609200e-08
-6.000000e-01	-5.000000e-01	7.779058e-05	9.728450e-08	9.728450e-08
-5.000000e-01	-4.000000e-01	8.090983e-05	9.761498e-08	9.761498e-08
-4.000000e-01	-3.000000e-01	8.443067e-05	9.902484e-08	9.902484e-08
-3.000000e-01	-2.000000e-01	8.865990e-05	1.005013e-07	1.005013e-07
-2.000000e-01	-1.000000e-01	9.375836e-05	1.023389e-07	1.023389e-07
-1.000000e-01	0.000000e+00	9.997993e-05	1.044649e-07	1.044649e-07
0.000000e+00	1.000000e-01	1.077745e-04	1.075238e-07	1.075238e-07
1.000000e-01	2.000000e-01	1.181380e-04	1.106474e-07	1.106474e-07
2.000000e-01	3.000000e-01	1.320601e-04	1.154360e-07	1.154360e-07
3.000000e-01	4.000000e-01	1.466400e-04	1.200481e-07	1.200481e-07
4.000000e-01	5.000000e-01	1.635501e-04	1.260613e-07	1.260613e-07
5.000000e-01	6.000000e-01	1.851406e-04	1.327552e-07	1.327552e-07
6.000000e-01	7.000000e-01	2.153156e-04	1.430341e-07	1.430341e-07
7.000000e-01	8.000000e-01	2.602708e-04	1.566760e-07	1.566760e-07
8.000000e-01	9.000000e-01	3.404569e-04	1.782066e-07	1.782066e-07
9.000000e-01	1.000000e+00	4.588377e-04	1.977592e-07	1.977592e-07
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
Path=onshell-qcd[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=-5.37294605297674129e-10
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	3.687650e-05	1.409687e-06	1.409687e-06
-9.000000e-01	-8.000000e-01	3.804155e-05	2.310384e-06	2.310384e-06
-8.000000e-01	-7.000000e-01	3.825188e-05	2.457596e-06	2.457596e-06
-7.000000e-01	-6.000000e-01	3.849467e-05	2.504966e-06	2.504966e-06
-6.000000e-01	-5.000000e-01	4.150811e-05	2.372559e-06	2.372559e-06
-5.000000e-01	-4.000000e-01	4.555486e-05	2.579878e-06	2.579878e-06
-4.000000e-01	-3.000000e-01	4.460063e-05	2.616658e-06	2.616658e-06
-3.000000e-01	-2.000000e-01	5.325090e-05	2.570703e-06	2.570703e-06
-2.000000e-01	-1.000000e-01	5.188635e-05	2.764580e-06	2.764580e-06
-1.000000e-01	0.000000e+00	5.670145e-05	3.457437e-06	3.457437e-06
0.000000e+00	1.000000e-01	6.234014e-05	2.424218e-06	2.424218e-06
1.000000e-01	2.000000e-01	6.598821e-05	2.655871e-06	2.655871e-06
2.000000e-01	3.000000e-01	8.160570e-05	3.236700e-06	3.236700e-06
3.000000e-01	4.000000e-01	9.172677e-05	2.767641e-06	2.767641e-06
4.000000e-01	5.000000e-01	1.069656e-04	2.560755e-06	2.560755e-06
5.000000e-01	6.000000e-01	1.242338e-04	4.613080e-06	4.613080e-06
6.000000e-01	7.000000e-01	1.619390e-04	5.818935e-06	5.818935e-06
7.000000e-01	8.000000e-01	2.086697e-04	2.957124e-06	2.957124e-06
8.000000e-01	9.000000e-01	3.195358e-04	2.532709e-06	2.532709e-06
9.000000e-01	1.000000e+00	5.996992e-04	3.210453e-06	3.210453e-06
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=onshell-qcd[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=9.79134999843824895e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.909137e-05	9.117796e-08	9.117796e-08
-9.000000e-01	-8.000000e-01	7.061244e-05	9.270055e-08	9.270055e-08
-8.000000e-01	-7.000000e-01	7.249995e-05	9.370691e-08	9.370691e-08
-7.000000e-01	-6.000000e-01	7.470026e-05	9.465622e-08	9.465622e-08
-6.000000e-01	-5.000000e-01	7.711745e-05	9.584654e-08	9.584654e-08
-5.000000e-01	-4.000000e-01	8.024806e-05	9.623579e-08	9.623579e-08
-4.000000e-01	-3.000000e-01	8.377224e-05	9.766477e-08	9.766477e-08
-3.000000e-01	-2.000000e-01	8.800755e-05	9.916598e-08	9.916598e-08
-2.000000e-01	-1.000000e-01	9.311124e-05	1.010231e-07	1.010231e-07
-1.000000e-01	0.000000e+00	9.934568e-05	1.031692e-07	1.031692e-07
0.000000e+00	1.000000e-01	1.071465e-04	1.062296e-07	1.062296e-07
1.000000e-01	2.000000e-01	1.175321e-04	1.093934e-07	1.093934e-07
2.000000e-01	3.000000e-01	1.314854e-04	1.141862e-07	1.141862e-07
3.000000e-01	4.000000e-01	1.461082e-04	1.188390e-07	1.188390e-07
4.000000e-01	5.000000e-01	1.630791e-04	1.248393e-07	1.248393e-07
5.000000e-01	6.000000e-01	1.847437e-04	1.315267e-07	1.315267e-07
6.000000e-01	7.000000e-01	2.150534e-04	1.417823e-07	1.417823e-07
7.000000e-01	8.000000e-01	2.602906e-04	1.553933e-07	1.553933e-07
8.000000e-01	9.000000e-01	3.412475e-04	1.770621e-07	1.770621e-07
9.000000e-01	1.000000e+00	4.631851e-04	1.978539e-07	1.978539e-07
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
Path=onshell-qcd[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=-5.66733196570072587e-10
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	3.654616e-05	1.417485e-06	1.417485e-06
-9.000000e-01	-8.000000e-01	3.763655e-05	2.330194e-06	2.330194e-06
-8.000000e-01	-7.000000e-01	3.787529e-05	2.486316e-06	2.486316e-06
-7.000000e-01	-6.000000e-01	3.816007e-05	2.524772e-06	2.524772e-06
-6.000000e-01	-5.000000e-01	4.113580e-05	2.399044e-06	2.399044e-06
-5.000000e-01	-4.000000e-01	4.514255e-05	2.600473e-06	2.600473e-06
-4.000000e-01	-3.000000e-01	4.419861e-05	2.650075e-06	2.650075e-06
-3.000000e-01	-2.000000e-01	5.283805e-05	2.617759e-06	2.617759e-06
-2.000000e-01	-1.000000e-01	5.143286e-05	2.798603e-06	2.798603e-06
-1.000000e-01	0.000000e+00	5.615841e-05	3.457441e-06	3.457441e-06
0.000000e+00	1.000000e-01	6.177261e-05	2.452983e-06	2.452983e-06
1.000000e-01	2.000000e-01	6.527576e-05	2.696599e-06	2.696599e-06
2.000000e-01	3.000000e-01	8.104047e-05	3.336545e-06	3.336545e-06
3.000000e-01	4.000000e-01	9.097264e-05	2.846766e-06	2.846766e-06
4.000000e-01	5.000000e-01	1.061638e-04	2.609343e-06	2.609343e-06
5.000000e-01	6.000000e-01	1.229243e-04	4.885359e-06	4.885359e-06
6.000000e-01	7.000000e-01	1.612884e-04	6.219323e-06	6.219323e-06
7.000000e-01	8.000000e-01	2.078161e-04	3.065889e-06	3.065889e-06
8.000000e-01	9.000000e-01	3.189930e-04	2.591517e-06	2.591517e-06
9.000000e-01	1.000000e+00	6.035091e-04	3.286191e-06	3.286191e-06
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Path=onshell-qcd[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Scale=1000.
ScaledBy=9.79134724332406913e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.794337e-05	8.913487e-08	8.913487e-08
-9.000000e-01	-8.000000e-01	6.946148e-05	9.060540e-08	9.060540e-08
-8.000000e-01	-7.000000e-01	7.135449e-05	9.163025e-08	9.163025e-08
-7.000000e-01	-6.000000e-01	7.355256e-05	9.258001e-08	9.258001e-08
-6.000000e-01	-5.000000e-01	7.596334e-05	9.376124e-08	9.376124e-08
-5.000000e-01	-4.000000e-01	7.909090e-05	9.421423e-08	9.421423e-08
-4.000000e-01	-3.000000e-01	8.260097e-05	9.566251e-08	9.566251e-08
-3.000000e-01	-2.000000e-01	8.682159e-05	9.718425e-08	9.718425e-08
-2.000000e-01	-1.000000e-01	9.190535e-05	9.905490e-08	9.905490e-08
-1.000000e-01	0.000000e+00	9.812291e-05	1.012152e-07	1.012152e-07
0.000000e+00	1.000000e-01	1.058912e-04	1.042622e-07	1.042622e-07
1.000000e-01	2.000000e-01	1.162497e-04	1.074581e-07	1.074581e-07
2.000000e-01	3.000000e-01	1.301678e-04	1.122366e-07	1.122366e-07
3.000000e-01	4.000000e-01	1.447655e-04	1.169154e-07	1.169154e-07
4.000000e-01	5.000000e-01	1.617190e-04	1.228736e-07	1.228736e-07
5.000000e-01	6.000000e-01	1.833564e-04	1.295223e-07	1.295223e-07
6.000000e-01	7.000000e-01	2.136614e-04	1.396965e-07	1.396965e-07
7.000000e-01	8.000000e-01	2.589804e-04	1.531999e-07	1.531999e-07
8.000000e-01	9.000000e-01	3.403758e-04	1.748915e-07	1.748915e-07
9.000000e-01	1.000000e+00	4.656374e-04	1.969124e-07	1.969124e-07
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
Path=onshell-qcd[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=-5.92300924935206940e-10
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	3.654942e-05	1.421832e-06	1.421832e-06
-9.000000e-01	-8.000000e-01	3.754514e-05	2.343291e-06	2.343291e-06
-8.000000e-01	-7.000000e-01	3.784599e-05	2.510274e-06	2.510274e-06
-7.000000e-01	-6.000000e-01	3.819416e-05	2.538643e-06	2.538643e-06
-6.000000e-01	-5.000000e-01	4.114369e-05	2.421345e-06	2.421345e-06
-5.000000e-01	-4.000000e-01	4.510807e-05	2.614633e-06	2.614633e-06
-4.000000e-01	-3.000000e-01	4.422262e-05	2.679422e-06	2.679422e-06
-3.000000e-01	-2.000000e-01	5.283343e-05	2.664982e-06	2.664982e-06
-2.000000e-01	-1.000000e-01	5.142675e-05	2.828541e-06	2.828541e-06
-1.000000e-01	0.000000e+00	5.608573e-05	3.444112e-06	3.444112e-06
0.000000e+00	1.000000e-01	6.170792e-05	2.477336e-06	2.477336e-06
1.000000e-01	2.000000e-01	6.513498e-05	2.734755e-06	2.734755e-06
2.000000e-01	3.000000e-01	8.112509e-05	3.447783e-06	3.447783e-06
3.000000e-01	4.000000e-01	9.092406e-05	2.934267e-06	2.934267e-06
4.000000e-01	5.000000e-01	1.061343e-04	2.659708e-06	2.659708e-06
5.000000e-01	6.000000e-01	1.223992e-04	5.202073e-06	5.202073e-06
6.000000e-01	7.000000e-01	1.616712e-04	6.683391e-06	6.683391e-06
7.000000e-01	8.000000e-01	2.081636e-04	3.187537e-06	3.187537e-06
8.000000e-01	9.000000e-01	3.199880e-04	2.653498e-06	2.653498e-06
9.000000e-01	1.000000e+00	6.096328e-04	3.367181e-06	3.367181e-06
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Path=onshell-qcd[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Scale=1000.
ScaledBy=9.79134725879298313e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	8.361398e-05	1.103431e-07	1.103431e-07
-9.000000e-01	-8.000000e-01	8.545477e-05	1.121857e-07	1.121857e-07
-8.000000e-01	-7.000000e-01	8.773902e-05	1.134035e-07	1.134035e-07
-7.000000e-01	-6.000000e-01	9.040182e-05	1.145524e-07	1.145524e-07
-6.000000e-01	-5.000000e-01	9.332709e-05	1.159929e-07	1.159929e-07
-5.000000e-01	-4.000000e-01	9.711575e-05	1.164640e-07	1.164640e-07
-4.000000e-01	-3.000000e-01	1.013807e-04	1.181933e-07	1.181933e-07
-3.000000e-01	-2.000000e-01	1.065063e-04	1.200101e-07	1.200101e-07
-2.000000e-01	-1.000000e-01	1.126826e-04	1.222575e-07	1.222575e-07
-1.000000e-01	0.000000e+00	1.202275e-04	1.248548e-07	1.248548e-07
0.000000e+00	1.000000e-01	1.296681e-04	1.285585e-07	1.285585e-07
1.000000e-01	2.000000e-01	1.422366e-04	1.323872e-07	1.323872e-07
2.000000e-01	3.000000e-01	1.591228e-04	1.381875e-07	1.381875e-07
3.000000e-01	4.000000e-01	1.768193e-04	1.438183e-07	1.438183e-07
4.000000e-01	5.000000e-01	1.973574e-04	1.510798e-07	1.510798e-07
5.000000e-01	6.000000e-01	2.235757e-04	1.591729e-07	1.591729e-07
6.000000e-01	7.000000e-01	2.602564e-04	1.715841e-07	1.715841e-07
7.000000e-01	8.000000e-01	3.150022e-04	1.880561e-07	1.880561e-07
8.000000e-01	9.000000e-01	4.129758e-04	2.142795e-07	2.142795e-07
9.000000e-01	1.000000e+00	5.605440e-04	2.394417e-07	2.394417e-07
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
Path=onshell-qcd[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=-5.42707458594023160e-10
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	5.464646e-05	1.906836e-06	1.906836e-06
-9.000000e-01	-8.000000e-01	5.610629e-05	3.112124e-06	3.112124e-06
-8.000000e-01	-7.000000e-01	5.678788e-05	3.320354e-06	3.320354e-06
-7.000000e-01	-6.000000e-01	5.753204e-05	3.371789e-06	3.371789e-06
-6.000000e-01	-5.000000e-01	6.184906e-05	3.204941e-06	3.204941e-06
-5.000000e-01	-4.000000e-01	6.757668e-05	3.472626e-06	3.472626e-06
-4.000000e-01	-3.000000e-01	6.675416e-05	3.538194e-06	3.538194e-06
-3.000000e-01	-2.000000e-01	7.868791e-05	3.495692e-06	3.495692e-06
-2.000000e-01	-1.000000e-01	7.732528e-05	3.735365e-06	3.735365e-06
-1.000000e-01	0.000000e+00	8.445348e-05	4.611598e-06	4.611598e-06
0.000000e+00	1.000000e-01	9.267072e-05	3.278176e-06	3.278176e-06
1.000000e-01	2.000000e-01	9.879555e-05	3.602559e-06	3.602559e-06
2.000000e-01	3.000000e-01	1.215451e-04	4.453707e-06	4.453707e-06
3.000000e-01	4.000000e-01	1.365459e-04	3.805170e-06	3.805170e-06
4.000000e-01	5.000000e-01	1.585943e-04	3.492077e-06	3.492077e-06
5.000000e-01	6.000000e-01	1.833164e-04	6.514167e-06	6.514167e-06
6.000000e-01	7.000000e-01	2.377307e-04	8.290030e-06	8.290030e-06
7.000000e-01	8.000000e-01	3.042397e-04	4.104169e-06	4.104169e-06
8.000000e-01	9.000000e-01	4.602881e-04	3.488121e-06	3.488121e-06
9.000000e-01	1.000000e+00	8.472179e-04	4.407465e-06	4.407465e-06
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Path=onshell-qcd[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Scale=1000.
ScaledBy=9.79134769092066866e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	8.222470e-05	1.078705e-07	1.078705e-07
-9.000000e-01	-8.000000e-01	8.406191e-05	1.096502e-07	1.096502e-07
-8.000000e-01	-7.000000e-01	8.635281e-05	1.108904e-07	1.108904e-07
-7.000000e-01	-6.000000e-01	8.901292e-05	1.120399e-07	1.120399e-07
-6.000000e-01	-5.000000e-01	9.193042e-05	1.134693e-07	1.134693e-07
-5.000000e-01	-4.000000e-01	9.571538e-05	1.140175e-07	1.140175e-07
-4.000000e-01	-3.000000e-01	9.996330e-05	1.157702e-07	1.157702e-07
-3.000000e-01	-2.000000e-01	1.050710e-04	1.176119e-07	1.176119e-07
-2.000000e-01	-1.000000e-01	1.112233e-04	1.198757e-07	1.198757e-07
-1.000000e-01	0.000000e+00	1.187478e-04	1.224900e-07	1.224900e-07
0.000000e+00	1.000000e-01	1.281490e-04	1.261775e-07	1.261775e-07
1.000000e-01	2.000000e-01	1.406848e-04	1.300453e-07	1.300453e-07
2.000000e-01	3.000000e-01	1.575285e-04	1.358282e-07	1.358282e-07
3.000000e-01	4.000000e-01	1.751944e-04	1.414905e-07	1.414905e-07
4.000000e-01	5.000000e-01	1.957114e-04	1.487010e-07	1.487010e-07
5.000000e-01	6.000000e-01	2.218969e-04	1.567472e-07	1.567472e-07
6.000000e-01	7.000000e-01	2.585719e-04	1.690600e-07	1.690600e-07
7.000000e-01	8.000000e-01	3.134166e-04	1.854018e-07	1.854018e-07
8.000000e-01	9.000000e-01	4.119210e-04	2.116527e-07	2.116527e-07
9.000000e-01	1.000000e+00	5.635119e-04	2.383023e-07	2.383023e-07
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
Path=onshell-qcd[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=-5.66832948124578691e-10
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	5.464418e-05	1.912847e-06	1.912847e-06
-9.000000e-01	-8.000000e-01	5.598357e-05	3.129565e-06	3.129565e-06
-8.000000e-01	-7.000000e-01	5.675165e-05	3.352280e-06	3.352280e-06
-7.000000e-01	-6.000000e-01	5.758116e-05	3.390221e-06	3.390221e-06
-6.000000e-01	-5.000000e-01	6.186097e-05	3.234604e-06	3.234604e-06
-5.000000e-01	-4.000000e-01	6.754115e-05	3.491535e-06	3.491535e-06
-4.000000e-01	-3.000000e-01	6.680761e-05	3.577291e-06	3.577291e-06
-3.000000e-01	-2.000000e-01	7.870980e-05	3.558553e-06	3.558553e-06
-2.000000e-01	-1.000000e-01	7.735110e-05	3.775222e-06	3.775222e-06
-1.000000e-01	0.000000e+00	8.439922e-05	4.593973e-06	4.593973e-06
0.000000e+00	1.000000e-01	9.264318e-05	3.310672e-06	3.310672e-06
1.000000e-01	2.000000e-01	9.868607e-05	3.653279e-06	3.653279e-06
2.000000e-01	3.000000e-01	1.217707e-04	4.601613e-06	4.601613e-06
3.000000e-01	4.000000e-01	1.366257e-04	3.921437e-06	3.921437e-06
4.000000e-01	5.000000e-01	1.587373e-04	3.559045e-06	3.559045e-06
5.000000e-01	6.000000e-01	1.828580e-04	6.935328e-06	6.935328e-06
6.000000e-01	7.000000e-01	2.385707e-04	8.907355e-06	8.907355e-06
7.000000e-01	8.000000e-01	3.051703e-04	4.265646e-06	4.265646e-06
8.000000e-01	9.000000e-01	4.623914e-04	3.570871e-06	3.570871e-06
9.000000e-01	1.000000e+00	8.569233e-04	4.515605e-06	4.515605e-06
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd
Path=onshell-qcd
Scale=1000.
ScaledBy=-2.97158544921795338e-11
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.056375e-04	1.420414e-06	1.420414e-06
-9.000000e-01	-8.000000e-01	1.082490e-04	2.332038e-06	2.332038e-06
-8.000000e-01	-7.000000e-01	1.103752e-04	2.488081e-06	2.488081e-06
-7.000000e-01	-6.000000e-01	1.128603e-04	2.526546e-06	2.526546e-06
-6.000000e-01	-5.000000e-01	1.182532e-04	2.400958e-06	2.400958e-06
-5.000000e-01	-4.000000e-01	1.253906e-04	2.602253e-06	2.602253e-06
-4.000000e-01	-3.000000e-01	1.279708e-04	2.651874e-06	2.651874e-06
-3.000000e-01	-2.000000e-01	1.408456e-04	2.619637e-06	2.619637e-06
-2.000000e-01	-1.000000e-01	1.445441e-04	2.800426e-06	2.800426e-06
-1.000000e-01	0.000000e+00	1.555041e-04	3.458981e-06	3.458981e-06
0.000000e+00	1.000000e-01	1.689192e-04	2.455282e-06	2.455282e-06
1.000000e-01	2.000000e-01	1.828079e-04	2.698817e-06	2.698817e-06
2.000000e-01	3.000000e-01	2.125259e-04	3.338498e-06	3.338498e-06
3.000000e-01	4.000000e-01	2.370808e-04	2.849246e-06	2.849246e-06
4.000000e-01	5.000000e-01	2.692430e-04	2.612327e-06	2.612327e-06
5.000000e-01	6.000000e-01	3.076680e-04	4.887129e-06	4.887129e-06
6.000000e-01	7.000000e-01	3.763418e-04	6.220939e-06	6.220939e-06
7.000000e-01	8.000000e-01	4.681067e-04	3.069825e-06	3.069825e-06
8.000000e-01	9.000000e-01	6.602405e-04	2.597559e-06	2.597559e-06
9.000000e-01	1.000000e+00	1.066694e-03	3.292142e-06	3.292142e-06
# END HISTO1D



==> plots/onshell-offshell-nlo/dy_em.dat <==
# BEGIN PLOT
RatioPlot1YLabel=d$\sigma$/d$\sigma_\text{off-shell}$
DrawOnly=qqllnn onshell onshell-www onshell-wh onshell-qqww qqllnn-qcd onshell-qcd
RatioPlot2Reference=qqllnn-qcd
Title=$\mathrm{pp}\to \mathrm{e}^+\nu_\mathrm{e}\,\mu^+\nu_\mu\,\mathrm{j}\mathrm{j}$
PlotSize=10,6
RatioPlot2YLabel=d$\sigma$/d$\sigma_\text{off-shell}$
RatioPlot2DrawOnly=qqllnn-qcd onshell-qcd
Legend2YPos=0.665
RatioPlot2Legend1Only=qqllnn-qcd onshell-qcd
RatioPlot2YSize=4
RatioPlot2Legend1YPos=0.90
XLabel=$|\Delta y_{\mathrm{e}^+\mu^+}|$
Legend=0
RatioPlot1Reference=qqllnn
Legend1YPos=0.9
LegendOnly=qqllnn onshell onshell-www onshell-wh onshell-qqww qqllnn-qcd onshell-qcd
Legend2=1
Legend1=1
RatioPlot1=1
RatioPlot=0
Legend1Title=NLO $\mathcal{O}(\alpha^6+\alpha_\text{s}\alpha^6)$
LogY=0
RatioPlot2YMax=1.1999
RatioPlot1YMin=0.
XMin=0.
Legend1XPos=0.5
Legend1Only=qqllnn onshell
RatioPlot1DrawOnly=qqllnn onshell onshell-www onshell-wh onshell-wh-decay onshell-wz onshell-qqww
RatioPlot2Legend1=1
YMax=0.7
RatioPlot2Legend1Title=NLO $\mathcal{O}(\alpha_\text{s}^2\alpha^4+\alpha_\text{s}^3\alpha^4)$
RatioPlot1YMax=1.1999
RatioPlot2YMin=0.9001
RatioPlot2=1
RatioPlot2Legend1XPos=0.10
YLabel=d$\sigma$/d$|\Delta y_{\mathrm{e}^+\mu^+}|$ [fb]
Legend2Only=onshell-www onshell-wh onshell-wh-decay onshell-wz onshell-qqww onshell-wh-wln-wqq onshell-wh-wln onshell-wh-wqq
Legend2XPos=0.6
RatioPlot1YSize=4
# END PLOT

# BEGIN HISTO1D /qqllnn
ErrorBreakdown={0: {"": {up: 3.1906840595334068e-06, dn: 3.1906840595334068e-06}}, 1: {"": {up: 7.4212687621853143e-06, dn: 7.4212687621853143e-06}}, 2: {"": {up: 1.161835170710286e-05, dn: 1.161835170710286e-05}}, 3: {"": {up: 1.6422686049788101e-05, dn: 1.6422686049788101e-05}}, 4: {"": {up: 2.1452090387089991e-05, dn: 2.1452090387089991e-05}}, 5: {"": {up: 2.639012721735473e-05, dn: 2.639012721735473e-05}}, 6: {"": {up: 3.1216012646261778e-05, dn: 3.1216012646261778e-05}}, 7: {"": {up: 3.5618674626091708e-05, dn: 3.5618674626091708e-05}}, 8: {"": {up: 4.0842795418115013e-05, dn: 4.0842795418115013e-05}}, 9: {"": {up: 4.2950978449687978e-05, dn: 4.2950978449687978e-05}}, 10: {"": {up: 4.6572221826492648e-05, dn: 4.6572221826492648e-05}}, 11: {"": {up: 5.0164348952187637e-05, dn: 5.0164348952187637e-05}}, 12: {"": {up: 6.193118602057816e-05, dn: 6.193118602057816e-05}}, 13: {"": {up: 6.2450853624153825e-05, dn: 6.2450853624153825e-05}}, 14: {"": {up: 6.7259390986067227e-05, dn: 6.7259390986067227e-05}}, 15: {"": {up: 7.5852438745998738e-05, dn: 7.5852438745998738e-05}}, 16: {"": {up: 9.3953605862898913e-05, dn: 9.3953605862898913e-05}}, 17: {"": {up: 8.90763461653493e-05, dn: 8.90763461653493e-05}}, 18: {"": {up: 8.7776557036322201e-05, dn: 8.7776557036322201e-05}}, 19: {"": {up: 8.8540616395359385e-05, dn: 8.8540616395359385e-05}}, 20: {"": {up: 0.0001004793161897273, dn: 0.0001004793161897273}}, 21: {"": {up: 8.4899451023359029e-05, dn: 8.4899451023359029e-05}}, 22: {"": {up: 9.3799449610029126e-05, dn: 9.3799449610029126e-05}}, 23: {"": {up: 8.484003017303537e-05, dn: 8.484003017303537e-05}}, 24: {"": {up: 7.8607971435494737e-05, dn: 7.8607971435494737e-05}}, 25: {"": {up: 8.037780101141027e-05, dn: 8.037780101141027e-05}}, 26: {"": {up: 6.5415269612658733e-05, dn: 6.5415269612658733e-05}}, 27: {"": {up: 5.5154359930079408e-05, dn: 5.5154359930079408e-05}}, 28: {"": {up: 4.9985122146042389e-05, dn: 4.9985122146042389e-05}}, 29: {"": {up: 4.8972076206858977e-05, dn: 4.8972076206858977e-05}}, 30: {"": {up: 4.5313942296437003e-05, dn: 4.5313942296437003e-05}}, 31: {"": {up: 3.9722421306954672e-05, dn: 3.9722421306954672e-05}}, 32: {"": {up: 3.5479140457489352e-05, dn: 3.5479140457489352e-05}}, 33: {"": {up: 3.1174745997460037e-05, dn: 3.1174745997460037e-05}}, 34: {"": {up: 2.649366098115061e-05, dn: 2.649366098115061e-05}}, 35: {"": {up: 2.1477337978225001e-05, dn: 2.1477337978225001e-05}}, 36: {"": {up: 1.6520903864944378e-05, dn: 1.6520903864944378e-05}}, 37: {"": {up: 1.17711279402204e-05, dn: 1.17711279402204e-05}}, 38: {"": {up: 7.3810469554352304e-06, dn: 7.3810469554352304e-06}}, 39: {"": {up: 3.2155428311399252e-06, dn: 3.2155428311399252e-06}}}
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=qqllnn
Path=qqllnn
Title=off-shell
Scale=2
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e+00	-4.750000e+00	2.946011e-04	6.425411e-05	6.425411e-05
-4.750000e+00	-4.500000e+00	1.216171e-03	1.408358e-04	1.408358e-04
-4.500000e+00	-4.250000e+00	2.840118e-03	2.386773e-04	2.386773e-04
-4.250000e+00	-4.000000e+00	6.511565e-03	3.062781e-04	3.062781e-04
-4.000000e+00	-3.750000e+00	1.106250e-02	3.378907e-04	3.378907e-04
-3.750000e+00	-3.500000e+00	1.852557e-02	4.795547e-04	4.795547e-04
-3.500000e+00	-3.250000e+00	2.767974e-02	4.842072e-04	4.842072e-04
-3.250000e+00	-3.000000e+00	3.836555e-02	4.876275e-04	4.876275e-04
-3.000000e+00	-2.750000e+00	5.086354e-02	5.015601e-04	5.015601e-04
-2.750000e+00	-2.500000e+00	6.744372e-02	5.317845e-04	5.317845e-04
-2.500000e+00	-2.250000e+00	8.690647e-02	6.366780e-04	6.366780e-04
-2.250000e+00	-2.000000e+00	1.078862e-01	7.263750e-04	7.263750e-04
-2.000000e+00	-1.750000e+00	1.324270e-01	6.844550e-04	6.844550e-04
-1.750000e+00	-1.500000e+00	1.597023e-01	1.825990e-03	1.825990e-03
-1.500000e+00	-1.250000e+00	1.972955e-01	2.102385e-03	2.102385e-03
-1.250000e+00	-1.000000e+00	2.241764e-01	9.162855e-04	9.162855e-04
-1.000000e+00	-7.500000e-01	2.494331e-01	9.952419e-04	9.952419e-04
-7.500000e-01	-5.000000e-01	2.729436e-01	1.600599e-03	1.600599e-03
-5.000000e-01	-2.500000e-01	2.866116e-01	1.736725e-03	1.736725e-03
-2.500000e-01	0.000000e+00	3.039211e-01	1.196502e-03	1.196502e-03
0.000000e+00	2.500000e-01	3.013039e-01	1.328933e-03	1.328933e-03
2.500000e-01	5.000000e-01	2.894747e-01	1.125983e-03	1.125983e-03
5.000000e-01	7.500000e-01	2.701600e-01	1.388748e-03	1.388748e-03
7.500000e-01	1.000000e+00	2.479463e-01	1.391534e-03	1.391534e-03
1.000000e+00	1.250000e+00	2.260004e-01	1.312968e-03	1.312968e-03
1.250000e+00	1.500000e+00	1.947231e-01	9.640580e-04	9.640580e-04
1.500000e+00	1.750000e+00	1.609737e-01	8.134275e-04	8.134275e-04
1.750000e+00	2.000000e+00	1.335369e-01	8.555878e-04	8.555878e-04
2.000000e+00	2.250000e+00	1.071860e-01	7.823131e-04	7.823131e-04
2.250000e+00	2.500000e+00	8.720742e-02	7.658247e-04	7.658247e-04
2.500000e+00	2.750000e+00	6.794043e-02	5.548052e-04	5.548052e-04
2.750000e+00	3.000000e+00	5.211190e-02	5.755930e-04	5.755930e-04
3.000000e+00	3.250000e+00	3.781971e-02	5.032962e-04	5.032962e-04
3.250000e+00	3.500000e+00	2.686581e-02	4.201647e-04	4.201647e-04
3.500000e+00	3.750000e+00	1.850834e-02	3.939703e-04	3.939703e-04
3.750000e+00	4.000000e+00	1.131380e-02	3.768561e-04	3.768561e-04
4.000000e+00	4.250000e+00	6.282785e-03	2.884657e-04	2.884657e-04
4.250000e+00	4.500000e+00	3.130136e-03	1.897943e-04	1.897943e-04
4.500000e+00	4.750000e+00	1.362220e-03	1.359300e-04	1.359300e-04
4.750000e+00	5.000000e+00	2.555742e-04	5.210636e-05	5.210636e-05
# END HISTO1D


# BEGIN HISTO1D /onshell[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Path=onshell[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Scale=1000.
ScaledBy=2.60111056451960340e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.812650e-04	6.168648e-08	6.168648e-08
2.500000e-01	5.000000e-01	2.570311e-04	5.875572e-08	5.875572e-08
5.000000e-01	7.500000e-01	2.209837e-04	5.416202e-08	5.416202e-08
7.500000e-01	1.000000e+00	1.790220e-04	4.835676e-08	4.835676e-08
1.000000e+00	1.250000e+00	1.370094e-04	4.189354e-08	4.189354e-08
1.250000e+00	1.500000e+00	9.870324e-05	3.517657e-08	3.517657e-08
1.500000e+00	1.750000e+00	6.614740e-05	2.844700e-08	2.844700e-08
1.750000e+00	2.000000e+00	4.132216e-05	2.216397e-08	2.216397e-08
2.000000e+00	2.250000e+00	2.427316e-05	1.670565e-08	1.670565e-08
2.250000e+00	2.500000e+00	1.349646e-05	1.219950e-08	1.219950e-08
2.500000e+00	2.750000e+00	7.084828e-06	8.611743e-09	8.611743e-09
2.750000e+00	3.000000e+00	3.532435e-06	5.893507e-09	5.893507e-09
3.000000e+00	3.250000e+00	1.656055e-06	3.880504e-09	3.880504e-09
3.250000e+00	3.500000e+00	7.347992e-07	2.471331e-09	2.471331e-09
3.500000e+00	3.750000e+00	3.072739e-07	1.514932e-09	1.514932e-09
3.750000e+00	4.000000e+00	1.201108e-07	8.936038e-10	8.936038e-10
4.000000e+00	4.250000e+00	4.329352e-08	5.075694e-10	5.075694e-10
4.250000e+00	4.500000e+00	1.349307e-08	2.624905e-10	2.624905e-10
4.500000e+00	4.750000e+00	3.598682e-09	1.277266e-10	1.277266e-10
4.750000e+00	5.000000e+00	5.224040e-10	4.514150e-11	4.514150e-11
# END HISTO1D


# BEGIN HISTO1D /onshell[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Path=onshell[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Scale=1000.
ScaledBy=2.60110958579054703e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.761460e-04	6.055296e-08	6.055296e-08
2.500000e-01	5.000000e-01	2.522185e-04	5.763725e-08	5.763725e-08
5.000000e-01	7.500000e-01	2.167069e-04	5.308372e-08	5.308372e-08
7.500000e-01	1.000000e+00	1.754311e-04	4.734204e-08	4.734204e-08
1.000000e+00	1.250000e+00	1.341572e-04	4.096211e-08	4.096211e-08
1.250000e+00	1.500000e+00	9.658692e-05	3.435222e-08	3.435222e-08
1.500000e+00	1.750000e+00	6.471320e-05	2.775583e-08	2.775583e-08
1.750000e+00	2.000000e+00	4.043828e-05	2.161869e-08	2.161869e-08
2.000000e+00	2.250000e+00	2.376842e-05	1.629455e-08	1.629455e-08
2.250000e+00	2.500000e+00	1.322939e-05	1.190533e-08	1.190533e-08
2.500000e+00	2.750000e+00	6.954756e-06	8.412308e-09	8.412308e-09
2.750000e+00	3.000000e+00	3.473649e-06	5.764833e-09	5.764833e-09
3.000000e+00	3.250000e+00	1.632129e-06	3.803335e-09	3.803335e-09
3.250000e+00	3.500000e+00	7.259460e-07	2.427584e-09	2.427584e-09
3.500000e+00	3.750000e+00	3.044707e-07	1.492317e-09	1.492317e-09
3.750000e+00	4.000000e+00	1.193869e-07	8.832391e-10	8.832391e-10
4.000000e+00	4.250000e+00	4.315336e-08	5.031833e-10	5.031833e-10
4.250000e+00	4.500000e+00	1.350433e-08	2.614080e-10	2.614080e-10
4.500000e+00	4.750000e+00	3.614101e-09	1.276985e-10	1.276985e-10
4.750000e+00	5.000000e+00	5.271620e-10	4.533068e-11	4.533068e-11
# END HISTO1D


# BEGIN HISTO1D /onshell[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Path=onshell[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Scale=1000.
ScaledBy=2.60111056451960340e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.812650e-04	6.168648e-08	6.168648e-08
2.500000e-01	5.000000e-01	2.570311e-04	5.875572e-08	5.875572e-08
5.000000e-01	7.500000e-01	2.209837e-04	5.416202e-08	5.416202e-08
7.500000e-01	1.000000e+00	1.790220e-04	4.835676e-08	4.835676e-08
1.000000e+00	1.250000e+00	1.370094e-04	4.189354e-08	4.189354e-08
1.250000e+00	1.500000e+00	9.870324e-05	3.517657e-08	3.517657e-08
1.500000e+00	1.750000e+00	6.614740e-05	2.844700e-08	2.844700e-08
1.750000e+00	2.000000e+00	4.132216e-05	2.216397e-08	2.216397e-08
2.000000e+00	2.250000e+00	2.427316e-05	1.670565e-08	1.670565e-08
2.250000e+00	2.500000e+00	1.349646e-05	1.219950e-08	1.219950e-08
2.500000e+00	2.750000e+00	7.084828e-06	8.611743e-09	8.611743e-09
2.750000e+00	3.000000e+00	3.532435e-06	5.893507e-09	5.893507e-09
3.000000e+00	3.250000e+00	1.656055e-06	3.880504e-09	3.880504e-09
3.250000e+00	3.500000e+00	7.347992e-07	2.471331e-09	2.471331e-09
3.500000e+00	3.750000e+00	3.072739e-07	1.514932e-09	1.514932e-09
3.750000e+00	4.000000e+00	1.201108e-07	8.936038e-10	8.936038e-10
4.000000e+00	4.250000e+00	4.329352e-08	5.075694e-10	5.075694e-10
4.250000e+00	4.500000e+00	1.349307e-08	2.624905e-10	2.624905e-10
4.500000e+00	4.750000e+00	3.598682e-09	1.277266e-10	1.277266e-10
4.750000e+00	5.000000e+00	5.224040e-10	4.514150e-11	4.514150e-11
# END HISTO1D


# BEGIN HISTO1D /onshell[MUR=1__MUF=1__LHAPDF=325100]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[MUR=1__MUF=1__LHAPDF=325100]
Path=onshell[MUR=1__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=2.60110958579054703e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.761460e-04	6.055296e-08	6.055296e-08
2.500000e-01	5.000000e-01	2.522185e-04	5.763725e-08	5.763725e-08
5.000000e-01	7.500000e-01	2.167069e-04	5.308372e-08	5.308372e-08
7.500000e-01	1.000000e+00	1.754311e-04	4.734204e-08	4.734204e-08
1.000000e+00	1.250000e+00	1.341572e-04	4.096211e-08	4.096211e-08
1.250000e+00	1.500000e+00	9.658692e-05	3.435222e-08	3.435222e-08
1.500000e+00	1.750000e+00	6.471320e-05	2.775583e-08	2.775583e-08
1.750000e+00	2.000000e+00	4.043828e-05	2.161869e-08	2.161869e-08
2.000000e+00	2.250000e+00	2.376842e-05	1.629455e-08	1.629455e-08
2.250000e+00	2.500000e+00	1.322939e-05	1.190533e-08	1.190533e-08
2.500000e+00	2.750000e+00	6.954756e-06	8.412308e-09	8.412308e-09
2.750000e+00	3.000000e+00	3.473649e-06	5.764833e-09	5.764833e-09
3.000000e+00	3.250000e+00	1.632129e-06	3.803335e-09	3.803335e-09
3.250000e+00	3.500000e+00	7.259460e-07	2.427584e-09	2.427584e-09
3.500000e+00	3.750000e+00	3.044707e-07	1.492317e-09	1.492317e-09
3.750000e+00	4.000000e+00	1.193869e-07	8.832391e-10	8.832391e-10
4.000000e+00	4.250000e+00	4.315336e-08	5.031833e-10	5.031833e-10
4.250000e+00	4.500000e+00	1.350433e-08	2.614080e-10	2.614080e-10
4.500000e+00	4.750000e+00	3.614101e-09	1.276985e-10	1.276985e-10
4.750000e+00	5.000000e+00	5.271620e-10	4.533068e-11	4.533068e-11
# END HISTO1D


# BEGIN HISTO1D /onshell[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Path=onshell[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Scale=1000.
ScaledBy=2.60111113563137220e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.691164e-04	5.903866e-08	5.903866e-08
2.500000e-01	5.000000e-01	2.456526e-04	5.615366e-08	5.615366e-08
5.000000e-01	7.500000e-01	2.109150e-04	5.166552e-08	5.166552e-08
7.500000e-01	1.000000e+00	1.706051e-04	4.601998e-08	4.601998e-08
1.000000e+00	1.250000e+00	1.303536e-04	3.976042e-08	3.976042e-08
1.250000e+00	1.500000e+00	9.378168e-05	3.329744e-08	3.329744e-08
1.500000e+00	1.750000e+00	6.281668e-05	2.687606e-08	2.687606e-08
1.750000e+00	2.000000e+00	3.926681e-05	2.092552e-08	2.092552e-08
2.000000e+00	2.250000e+00	2.309606e-05	1.577157e-08	1.577157e-08
2.250000e+00	2.500000e+00	1.287022e-05	1.152961e-08	1.152961e-08
2.500000e+00	2.750000e+00	6.777232e-06	8.155716e-09	8.155716e-09
2.750000e+00	3.000000e+00	3.391729e-06	5.597494e-09	5.597494e-09
3.000000e+00	3.250000e+00	1.597698e-06	3.701257e-09	3.701257e-09
3.250000e+00	3.500000e+00	7.125956e-07	2.368356e-09	2.368356e-09
3.500000e+00	3.750000e+00	2.998794e-07	1.460584e-09	1.460584e-09
3.750000e+00	4.000000e+00	1.180046e-07	8.677596e-10	8.677596e-10
4.000000e+00	4.250000e+00	4.278948e-08	4.960345e-10	4.960345e-10
4.250000e+00	4.500000e+00	1.345295e-08	2.590255e-10	2.590255e-10
4.500000e+00	4.750000e+00	3.614310e-09	1.270921e-10	1.270921e-10
4.750000e+00	5.000000e+00	5.301412e-10	4.534527e-11	4.534527e-11
# END HISTO1D


# BEGIN HISTO1D /onshell[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Path=onshell[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Scale=1000.
ScaledBy=2.60110958579054703e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.761460e-04	6.055296e-08	6.055296e-08
2.500000e-01	5.000000e-01	2.522185e-04	5.763725e-08	5.763725e-08
5.000000e-01	7.500000e-01	2.167069e-04	5.308372e-08	5.308372e-08
7.500000e-01	1.000000e+00	1.754311e-04	4.734204e-08	4.734204e-08
1.000000e+00	1.250000e+00	1.341572e-04	4.096211e-08	4.096211e-08
1.250000e+00	1.500000e+00	9.658692e-05	3.435222e-08	3.435222e-08
1.500000e+00	1.750000e+00	6.471320e-05	2.775583e-08	2.775583e-08
1.750000e+00	2.000000e+00	4.043828e-05	2.161869e-08	2.161869e-08
2.000000e+00	2.250000e+00	2.376842e-05	1.629455e-08	1.629455e-08
2.250000e+00	2.500000e+00	1.322939e-05	1.190533e-08	1.190533e-08
2.500000e+00	2.750000e+00	6.954756e-06	8.412308e-09	8.412308e-09
2.750000e+00	3.000000e+00	3.473649e-06	5.764833e-09	5.764833e-09
3.000000e+00	3.250000e+00	1.632129e-06	3.803335e-09	3.803335e-09
3.250000e+00	3.500000e+00	7.259460e-07	2.427584e-09	2.427584e-09
3.500000e+00	3.750000e+00	3.044707e-07	1.492317e-09	1.492317e-09
3.750000e+00	4.000000e+00	1.193869e-07	8.832391e-10	8.832391e-10
4.000000e+00	4.250000e+00	4.315336e-08	5.031833e-10	5.031833e-10
4.250000e+00	4.500000e+00	1.350433e-08	2.614080e-10	2.614080e-10
4.500000e+00	4.750000e+00	3.614101e-09	1.276985e-10	1.276985e-10
4.750000e+00	5.000000e+00	5.271620e-10	4.533068e-11	4.533068e-11
# END HISTO1D


# BEGIN HISTO1D /onshell[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Path=onshell[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Scale=1000.
ScaledBy=2.60111113563137220e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.691164e-04	5.903866e-08	5.903866e-08
2.500000e-01	5.000000e-01	2.456526e-04	5.615366e-08	5.615366e-08
5.000000e-01	7.500000e-01	2.109150e-04	5.166552e-08	5.166552e-08
7.500000e-01	1.000000e+00	1.706051e-04	4.601998e-08	4.601998e-08
1.000000e+00	1.250000e+00	1.303536e-04	3.976042e-08	3.976042e-08
1.250000e+00	1.500000e+00	9.378168e-05	3.329744e-08	3.329744e-08
1.500000e+00	1.750000e+00	6.281668e-05	2.687606e-08	2.687606e-08
1.750000e+00	2.000000e+00	3.926681e-05	2.092552e-08	2.092552e-08
2.000000e+00	2.250000e+00	2.309606e-05	1.577157e-08	1.577157e-08
2.250000e+00	2.500000e+00	1.287022e-05	1.152961e-08	1.152961e-08
2.500000e+00	2.750000e+00	6.777232e-06	8.155716e-09	8.155716e-09
2.750000e+00	3.000000e+00	3.391729e-06	5.597494e-09	5.597494e-09
3.000000e+00	3.250000e+00	1.597698e-06	3.701257e-09	3.701257e-09
3.250000e+00	3.500000e+00	7.125956e-07	2.368356e-09	2.368356e-09
3.500000e+00	3.750000e+00	2.998794e-07	1.460584e-09	1.460584e-09
3.750000e+00	4.000000e+00	1.180046e-07	8.677596e-10	8.677596e-10
4.000000e+00	4.250000e+00	4.278948e-08	4.960345e-10	4.960345e-10
4.250000e+00	4.500000e+00	1.345295e-08	2.590255e-10	2.590255e-10
4.500000e+00	4.750000e+00	3.614310e-09	1.270921e-10	1.270921e-10
4.750000e+00	5.000000e+00	5.301412e-10	4.534527e-11	4.534527e-11
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Path=onshell[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Scale=1000.
ScaledBy=2.60111056451960340e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.812650e-04	6.168648e-08	6.168648e-08
2.500000e-01	5.000000e-01	2.570311e-04	5.875572e-08	5.875572e-08
5.000000e-01	7.500000e-01	2.209837e-04	5.416202e-08	5.416202e-08
7.500000e-01	1.000000e+00	1.790220e-04	4.835676e-08	4.835676e-08
1.000000e+00	1.250000e+00	1.370094e-04	4.189354e-08	4.189354e-08
1.250000e+00	1.500000e+00	9.870324e-05	3.517657e-08	3.517657e-08
1.500000e+00	1.750000e+00	6.614740e-05	2.844700e-08	2.844700e-08
1.750000e+00	2.000000e+00	4.132216e-05	2.216397e-08	2.216397e-08
2.000000e+00	2.250000e+00	2.427316e-05	1.670565e-08	1.670565e-08
2.250000e+00	2.500000e+00	1.349646e-05	1.219950e-08	1.219950e-08
2.500000e+00	2.750000e+00	7.084828e-06	8.611743e-09	8.611743e-09
2.750000e+00	3.000000e+00	3.532435e-06	5.893507e-09	5.893507e-09
3.000000e+00	3.250000e+00	1.656055e-06	3.880504e-09	3.880504e-09
3.250000e+00	3.500000e+00	7.347992e-07	2.471331e-09	2.471331e-09
3.500000e+00	3.750000e+00	3.072739e-07	1.514932e-09	1.514932e-09
3.750000e+00	4.000000e+00	1.201108e-07	8.936038e-10	8.936038e-10
4.000000e+00	4.250000e+00	4.329352e-08	5.075694e-10	5.075694e-10
4.250000e+00	4.500000e+00	1.349307e-08	2.624905e-10	2.624905e-10
4.500000e+00	4.750000e+00	3.598682e-09	1.277266e-10	1.277266e-10
4.750000e+00	5.000000e+00	5.224040e-10	4.514150e-11	4.514150e-11
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
Path=onshell[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=3.75742661068090840e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.279656e-04	5.057319e-07	5.057319e-07
2.500000e-01	5.000000e-01	1.199884e-04	7.139336e-07	7.139336e-07
5.000000e-01	7.500000e-01	1.103994e-04	6.216795e-07	6.216795e-07
7.500000e-01	1.000000e+00	9.636900e-05	5.623442e-07	5.623442e-07
1.000000e+00	1.250000e+00	8.192164e-05	4.754819e-07	4.754819e-07
1.250000e+00	1.500000e+00	6.502468e-05	3.825008e-07	3.825008e-07
1.500000e+00	1.750000e+00	4.965664e-05	4.401367e-07	4.401367e-07
1.750000e+00	2.000000e+00	3.597053e-05	3.329003e-07	3.329003e-07
2.000000e+00	2.250000e+00	2.644163e-05	2.811894e-07	2.811894e-07
2.250000e+00	2.500000e+00	1.894503e-05	2.270956e-07	2.270956e-07
2.500000e+00	2.750000e+00	1.306015e-05	2.272932e-07	2.272932e-07
2.750000e+00	3.000000e+00	9.132880e-06	1.530621e-07	1.530621e-07
3.000000e+00	3.250000e+00	6.298356e-06	2.154340e-07	2.154340e-07
3.250000e+00	3.500000e+00	3.699830e-06	8.252196e-08	8.252196e-08
3.500000e+00	3.750000e+00	2.508194e-06	1.666122e-07	1.666122e-07
3.750000e+00	4.000000e+00	1.537809e-06	1.122130e-07	1.122130e-07
4.000000e+00	4.250000e+00	7.235340e-07	4.537899e-08	4.537899e-08
4.250000e+00	4.500000e+00	3.093744e-07	3.048188e-08	3.048188e-08
4.500000e+00	4.750000e+00	1.192441e-07	1.119749e-08	1.119749e-08
4.750000e+00	5.000000e+00	2.548202e-08	1.038667e-08	1.038667e-08
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Path=onshell[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Scale=1000.
ScaledBy=2.60110958579054703e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.761460e-04	6.055296e-08	6.055296e-08
2.500000e-01	5.000000e-01	2.522185e-04	5.763725e-08	5.763725e-08
5.000000e-01	7.500000e-01	2.167069e-04	5.308372e-08	5.308372e-08
7.500000e-01	1.000000e+00	1.754311e-04	4.734204e-08	4.734204e-08
1.000000e+00	1.250000e+00	1.341572e-04	4.096211e-08	4.096211e-08
1.250000e+00	1.500000e+00	9.658692e-05	3.435222e-08	3.435222e-08
1.500000e+00	1.750000e+00	6.471320e-05	2.775583e-08	2.775583e-08
1.750000e+00	2.000000e+00	4.043828e-05	2.161869e-08	2.161869e-08
2.000000e+00	2.250000e+00	2.376842e-05	1.629455e-08	1.629455e-08
2.250000e+00	2.500000e+00	1.322939e-05	1.190533e-08	1.190533e-08
2.500000e+00	2.750000e+00	6.954756e-06	8.412308e-09	8.412308e-09
2.750000e+00	3.000000e+00	3.473649e-06	5.764833e-09	5.764833e-09
3.000000e+00	3.250000e+00	1.632129e-06	3.803335e-09	3.803335e-09
3.250000e+00	3.500000e+00	7.259460e-07	2.427584e-09	2.427584e-09
3.500000e+00	3.750000e+00	3.044707e-07	1.492317e-09	1.492317e-09
3.750000e+00	4.000000e+00	1.193869e-07	8.832391e-10	8.832391e-10
4.000000e+00	4.250000e+00	4.315336e-08	5.031833e-10	5.031833e-10
4.250000e+00	4.500000e+00	1.350433e-08	2.614080e-10	2.614080e-10
4.500000e+00	4.750000e+00	3.614101e-09	1.276985e-10	1.276985e-10
4.750000e+00	5.000000e+00	5.271620e-10	4.533068e-11	4.533068e-11
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
Path=onshell[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=3.79223456111553320e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.295737e-04	5.229597e-07	5.229597e-07
2.500000e-01	5.000000e-01	1.215971e-04	7.259869e-07	7.259869e-07
5.000000e-01	7.500000e-01	1.119734e-04	6.305617e-07	6.305617e-07
7.500000e-01	1.000000e+00	9.785016e-05	5.605409e-07	5.605409e-07
1.000000e+00	1.250000e+00	8.328524e-05	4.908870e-07	4.908870e-07
1.250000e+00	1.500000e+00	6.619820e-05	3.920803e-07	3.920803e-07
1.500000e+00	1.750000e+00	5.069204e-05	4.560844e-07	4.560844e-07
1.750000e+00	2.000000e+00	3.682538e-05	3.503137e-07	3.503137e-07
2.000000e+00	2.250000e+00	2.713034e-05	2.950685e-07	2.950685e-07
2.250000e+00	2.500000e+00	1.950857e-05	2.426593e-07	2.426593e-07
2.500000e+00	2.750000e+00	1.349991e-05	2.423532e-07	2.423532e-07
2.750000e+00	3.000000e+00	9.464092e-06	1.631659e-07	1.631659e-07
3.000000e+00	3.250000e+00	6.571760e-06	2.436554e-07	2.436554e-07
3.250000e+00	3.500000e+00	3.848648e-06	8.806280e-08	8.806280e-08
3.500000e+00	3.750000e+00	2.638322e-06	1.936211e-07	1.936211e-07
3.750000e+00	4.000000e+00	1.619390e-06	1.240881e-07	1.240881e-07
4.000000e+00	4.250000e+00	7.557116e-07	4.799787e-08	4.799787e-08
4.250000e+00	4.500000e+00	3.253554e-07	3.502998e-08	3.502998e-08
4.500000e+00	4.750000e+00	1.232637e-07	1.159396e-08	1.159396e-08
4.750000e+00	5.000000e+00	2.657719e-08	1.081895e-08	1.081895e-08
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Path=onshell[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Scale=1000.
ScaledBy=2.60111056451960340e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.812650e-04	6.168648e-08	6.168648e-08
2.500000e-01	5.000000e-01	2.570311e-04	5.875572e-08	5.875572e-08
5.000000e-01	7.500000e-01	2.209837e-04	5.416202e-08	5.416202e-08
7.500000e-01	1.000000e+00	1.790220e-04	4.835676e-08	4.835676e-08
1.000000e+00	1.250000e+00	1.370094e-04	4.189354e-08	4.189354e-08
1.250000e+00	1.500000e+00	9.870324e-05	3.517657e-08	3.517657e-08
1.500000e+00	1.750000e+00	6.614740e-05	2.844700e-08	2.844700e-08
1.750000e+00	2.000000e+00	4.132216e-05	2.216397e-08	2.216397e-08
2.000000e+00	2.250000e+00	2.427316e-05	1.670565e-08	1.670565e-08
2.250000e+00	2.500000e+00	1.349646e-05	1.219950e-08	1.219950e-08
2.500000e+00	2.750000e+00	7.084828e-06	8.611743e-09	8.611743e-09
2.750000e+00	3.000000e+00	3.532435e-06	5.893507e-09	5.893507e-09
3.000000e+00	3.250000e+00	1.656055e-06	3.880504e-09	3.880504e-09
3.250000e+00	3.500000e+00	7.347992e-07	2.471331e-09	2.471331e-09
3.500000e+00	3.750000e+00	3.072739e-07	1.514932e-09	1.514932e-09
3.750000e+00	4.000000e+00	1.201108e-07	8.936038e-10	8.936038e-10
4.000000e+00	4.250000e+00	4.329352e-08	5.075694e-10	5.075694e-10
4.250000e+00	4.500000e+00	1.349307e-08	2.624905e-10	2.624905e-10
4.500000e+00	4.750000e+00	3.598682e-09	1.277266e-10	1.277266e-10
4.750000e+00	5.000000e+00	5.224040e-10	4.514150e-11	4.514150e-11
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
Path=onshell[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=3.60749203098494049e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.395673e-04	5.500068e-07	5.500068e-07
2.500000e-01	5.000000e-01	1.307031e-04	7.768457e-07	7.768457e-07
5.000000e-01	7.500000e-01	1.198676e-04	6.764201e-07	6.764201e-07
7.500000e-01	1.000000e+00	1.041493e-04	6.119863e-07	6.119863e-07
1.000000e+00	1.250000e+00	8.807932e-05	5.161615e-07	5.161615e-07
1.250000e+00	1.500000e+00	6.954144e-05	4.154508e-07	4.154508e-07
1.500000e+00	1.750000e+00	5.284556e-05	4.781837e-07	4.781837e-07
1.750000e+00	2.000000e+00	3.807171e-05	3.615323e-07	3.615323e-07
2.000000e+00	2.250000e+00	2.786444e-05	3.053734e-07	3.053734e-07
2.250000e+00	2.500000e+00	1.986609e-05	2.463996e-07	2.463996e-07
2.500000e+00	2.750000e+00	1.362558e-05	2.468402e-07	2.468402e-07
2.750000e+00	3.000000e+00	9.501828e-06	1.660216e-07	1.660216e-07
3.000000e+00	3.250000e+00	6.535784e-06	2.338014e-07	2.338014e-07
3.250000e+00	3.500000e+00	3.812912e-06	8.951041e-08	8.951041e-08
3.500000e+00	3.750000e+00	2.595217e-06	1.809000e-07	1.809000e-07
3.750000e+00	4.000000e+00	1.593424e-06	1.217954e-07	1.217954e-07
4.000000e+00	4.250000e+00	7.450648e-07	4.927752e-08	4.927752e-08
4.250000e+00	4.500000e+00	3.163794e-07	3.296968e-08	3.296968e-08
4.500000e+00	4.750000e+00	1.233226e-07	1.218738e-08	1.218738e-08
4.750000e+00	5.000000e+00	2.665195e-08	1.131371e-08	1.131371e-08
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=onshell[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=2.60110958579054703e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.761460e-04	6.055296e-08	6.055296e-08
2.500000e-01	5.000000e-01	2.522185e-04	5.763725e-08	5.763725e-08
5.000000e-01	7.500000e-01	2.167069e-04	5.308372e-08	5.308372e-08
7.500000e-01	1.000000e+00	1.754311e-04	4.734204e-08	4.734204e-08
1.000000e+00	1.250000e+00	1.341572e-04	4.096211e-08	4.096211e-08
1.250000e+00	1.500000e+00	9.658692e-05	3.435222e-08	3.435222e-08
1.500000e+00	1.750000e+00	6.471320e-05	2.775583e-08	2.775583e-08
1.750000e+00	2.000000e+00	4.043828e-05	2.161869e-08	2.161869e-08
2.000000e+00	2.250000e+00	2.376842e-05	1.629455e-08	1.629455e-08
2.250000e+00	2.500000e+00	1.322939e-05	1.190533e-08	1.190533e-08
2.500000e+00	2.750000e+00	6.954756e-06	8.412308e-09	8.412308e-09
2.750000e+00	3.000000e+00	3.473649e-06	5.764833e-09	5.764833e-09
3.000000e+00	3.250000e+00	1.632129e-06	3.803335e-09	3.803335e-09
3.250000e+00	3.500000e+00	7.259460e-07	2.427584e-09	2.427584e-09
3.500000e+00	3.750000e+00	3.044707e-07	1.492317e-09	1.492317e-09
3.750000e+00	4.000000e+00	1.193869e-07	8.832391e-10	8.832391e-10
4.000000e+00	4.250000e+00	4.315336e-08	5.031833e-10	5.031833e-10
4.250000e+00	4.500000e+00	1.350433e-08	2.614080e-10	2.614080e-10
4.500000e+00	4.750000e+00	3.614101e-09	1.276985e-10	1.276985e-10
4.750000e+00	5.000000e+00	5.271620e-10	4.533068e-11	4.533068e-11
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
Path=onshell[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=3.65037143044361214e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.414452e-04	5.686166e-07	5.686166e-07
2.500000e-01	5.000000e-01	1.325697e-04	7.897202e-07	7.897202e-07
5.000000e-01	7.500000e-01	1.216801e-04	6.859527e-07	6.859527e-07
7.500000e-01	1.000000e+00	1.058425e-04	6.098823e-07	6.098823e-07
1.000000e+00	1.250000e+00	8.962532e-05	5.327513e-07	5.327513e-07
1.250000e+00	1.500000e+00	7.086236e-05	4.257708e-07	4.257708e-07
1.500000e+00	1.750000e+00	5.399896e-05	4.954432e-07	4.954432e-07
1.750000e+00	2.000000e+00	3.901594e-05	3.803741e-07	3.803741e-07
2.000000e+00	2.250000e+00	2.861928e-05	3.204102e-07	3.204102e-07
2.250000e+00	2.500000e+00	2.047948e-05	2.632660e-07	2.632660e-07
2.500000e+00	2.750000e+00	1.410167e-05	2.631450e-07	2.631450e-07
2.750000e+00	3.000000e+00	9.858812e-06	1.769696e-07	1.769696e-07
3.000000e+00	3.250000e+00	6.829716e-06	2.644354e-07	2.644354e-07
3.250000e+00	3.500000e+00	3.971918e-06	9.551719e-08	9.551719e-08
3.500000e+00	3.750000e+00	2.734573e-06	2.102282e-07	2.102282e-07
3.750000e+00	4.000000e+00	1.680613e-06	1.346827e-07	1.346827e-07
4.000000e+00	4.250000e+00	7.791544e-07	5.212490e-08	5.212490e-08
4.250000e+00	4.500000e+00	3.332597e-07	3.788739e-08	3.788739e-08
4.500000e+00	4.750000e+00	1.275379e-07	1.260907e-08	1.260907e-08
4.750000e+00	5.000000e+00	2.781313e-08	1.178420e-08	1.178420e-08
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Path=onshell[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Scale=1000.
ScaledBy=2.60111113563137220e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.691164e-04	5.903866e-08	5.903866e-08
2.500000e-01	5.000000e-01	2.456526e-04	5.615366e-08	5.615366e-08
5.000000e-01	7.500000e-01	2.109150e-04	5.166552e-08	5.166552e-08
7.500000e-01	1.000000e+00	1.706051e-04	4.601998e-08	4.601998e-08
1.000000e+00	1.250000e+00	1.303536e-04	3.976042e-08	3.976042e-08
1.250000e+00	1.500000e+00	9.378168e-05	3.329744e-08	3.329744e-08
1.500000e+00	1.750000e+00	6.281668e-05	2.687606e-08	2.687606e-08
1.750000e+00	2.000000e+00	3.926681e-05	2.092552e-08	2.092552e-08
2.000000e+00	2.250000e+00	2.309606e-05	1.577157e-08	1.577157e-08
2.250000e+00	2.500000e+00	1.287022e-05	1.152961e-08	1.152961e-08
2.500000e+00	2.750000e+00	6.777232e-06	8.155716e-09	8.155716e-09
2.750000e+00	3.000000e+00	3.391729e-06	5.597494e-09	5.597494e-09
3.000000e+00	3.250000e+00	1.597698e-06	3.701257e-09	3.701257e-09
3.250000e+00	3.500000e+00	7.125956e-07	2.368356e-09	2.368356e-09
3.500000e+00	3.750000e+00	2.998794e-07	1.460584e-09	1.460584e-09
3.750000e+00	4.000000e+00	1.180046e-07	8.677596e-10	8.677596e-10
4.000000e+00	4.250000e+00	4.278948e-08	4.960345e-10	4.960345e-10
4.250000e+00	4.500000e+00	1.345295e-08	2.590255e-10	2.590255e-10
4.500000e+00	4.750000e+00	3.614310e-09	1.270921e-10	1.270921e-10
4.750000e+00	5.000000e+00	5.301412e-10	4.534527e-11	4.534527e-11
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
Path=onshell[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=3.71238366920758424e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.442454e-04	5.896007e-07	5.896007e-07
2.500000e-01	5.000000e-01	1.352818e-04	8.061862e-07	8.061862e-07
5.000000e-01	7.500000e-01	1.242139e-04	6.962502e-07	6.962502e-07
7.500000e-01	1.000000e+00	1.081274e-04	6.066430e-07	6.066430e-07
1.000000e+00	1.250000e+00	9.163276e-05	5.524779e-07	5.524779e-07
1.250000e+00	1.500000e+00	7.253588e-05	4.378206e-07	4.378206e-07
1.500000e+00	1.750000e+00	5.542472e-05	5.157187e-07	5.157187e-07
1.750000e+00	2.000000e+00	4.016636e-05	4.029549e-07	4.029549e-07
2.000000e+00	2.250000e+00	2.952391e-05	3.375892e-07	3.375892e-07
2.250000e+00	2.500000e+00	2.120748e-05	2.829997e-07	2.829997e-07
2.500000e+00	2.750000e+00	1.466485e-05	2.832428e-07	2.832428e-07
2.750000e+00	3.000000e+00	1.027825e-05	1.897710e-07	1.897710e-07
3.000000e+00	3.250000e+00	7.179656e-06	3.037602e-07	3.037602e-07
3.250000e+00	3.500000e+00	4.159620e-06	1.027628e-07	1.027628e-07
3.500000e+00	3.750000e+00	2.901634e-06	2.481183e-07	2.481183e-07
3.750000e+00	4.000000e+00	1.783812e-06	1.498908e-07	1.498908e-07
4.000000e+00	4.250000e+00	8.190708e-07	5.540420e-08	5.540420e-08
4.250000e+00	4.500000e+00	3.539677e-07	4.433446e-08	4.433446e-08
4.500000e+00	4.750000e+00	1.324257e-07	1.319895e-08	1.319895e-08
4.750000e+00	5.000000e+00	2.912206e-08	1.228828e-08	1.228828e-08
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Path=onshell[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Scale=1000.
ScaledBy=2.60110958579054703e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.761460e-04	6.055296e-08	6.055296e-08
2.500000e-01	5.000000e-01	2.522185e-04	5.763725e-08	5.763725e-08
5.000000e-01	7.500000e-01	2.167069e-04	5.308372e-08	5.308372e-08
7.500000e-01	1.000000e+00	1.754311e-04	4.734204e-08	4.734204e-08
1.000000e+00	1.250000e+00	1.341572e-04	4.096211e-08	4.096211e-08
1.250000e+00	1.500000e+00	9.658692e-05	3.435222e-08	3.435222e-08
1.500000e+00	1.750000e+00	6.471320e-05	2.775583e-08	2.775583e-08
1.750000e+00	2.000000e+00	4.043828e-05	2.161869e-08	2.161869e-08
2.000000e+00	2.250000e+00	2.376842e-05	1.629455e-08	1.629455e-08
2.250000e+00	2.500000e+00	1.322939e-05	1.190533e-08	1.190533e-08
2.500000e+00	2.750000e+00	6.954756e-06	8.412308e-09	8.412308e-09
2.750000e+00	3.000000e+00	3.473649e-06	5.764833e-09	5.764833e-09
3.000000e+00	3.250000e+00	1.632129e-06	3.803335e-09	3.803335e-09
3.250000e+00	3.500000e+00	7.259460e-07	2.427584e-09	2.427584e-09
3.500000e+00	3.750000e+00	3.044707e-07	1.492317e-09	1.492317e-09
3.750000e+00	4.000000e+00	1.193869e-07	8.832391e-10	8.832391e-10
4.000000e+00	4.250000e+00	4.315336e-08	5.031833e-10	5.031833e-10
4.250000e+00	4.500000e+00	1.350433e-08	2.614080e-10	2.614080e-10
4.500000e+00	4.750000e+00	3.614101e-09	1.276985e-10	1.276985e-10
4.750000e+00	5.000000e+00	5.271620e-10	4.533068e-11	4.533068e-11
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
Path=onshell[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=3.67490301423646349e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.774318e-04	6.234381e-07	6.234381e-07
2.500000e-01	5.000000e-01	1.655305e-04	8.661950e-07	8.661950e-07
5.000000e-01	7.500000e-01	1.503359e-04	7.524221e-07	7.524221e-07
7.500000e-01	1.000000e+00	1.293086e-04	6.691188e-07	6.691188e-07
1.000000e+00	1.250000e+00	1.079598e-04	5.827248e-07	5.827248e-07
1.250000e+00	1.500000e+00	8.432552e-05	4.660508e-07	4.660508e-07
1.500000e+00	1.750000e+00	6.342496e-05	5.424798e-07	5.424798e-07
1.750000e+00	2.000000e+00	4.526996e-05	4.162697e-07	4.162697e-07
2.000000e+00	2.250000e+00	3.275015e-05	3.506765e-07	3.506765e-07
2.250000e+00	2.500000e+00	2.314759e-05	2.878360e-07	2.878360e-07
2.500000e+00	2.750000e+00	1.577975e-05	2.879779e-07	2.879779e-07
2.750000e+00	3.000000e+00	1.093190e-05	1.934384e-07	1.934384e-07
3.000000e+00	3.250000e+00	7.523668e-06	2.892231e-07	2.892231e-07
3.250000e+00	3.500000e+00	4.356440e-06	1.044745e-07	1.044745e-07
3.500000e+00	3.750000e+00	2.986835e-06	2.300631e-07	2.300631e-07
3.750000e+00	4.000000e+00	1.834834e-06	1.473452e-07	1.473452e-07
4.000000e+00	4.250000e+00	8.476772e-07	5.712291e-08	5.712291e-08
4.250000e+00	4.500000e+00	3.639970e-07	4.135936e-08	4.135936e-08
4.500000e+00	4.750000e+00	1.414625e-07	1.466703e-08	1.466703e-08
4.750000e+00	5.000000e+00	3.023129e-08	1.294738e-08	1.294738e-08
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Path=onshell[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Scale=1000.
ScaledBy=2.60111113563137220e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.691164e-04	5.903866e-08	5.903866e-08
2.500000e-01	5.000000e-01	2.456526e-04	5.615366e-08	5.615366e-08
5.000000e-01	7.500000e-01	2.109150e-04	5.166552e-08	5.166552e-08
7.500000e-01	1.000000e+00	1.706051e-04	4.601998e-08	4.601998e-08
1.000000e+00	1.250000e+00	1.303536e-04	3.976042e-08	3.976042e-08
1.250000e+00	1.500000e+00	9.378168e-05	3.329744e-08	3.329744e-08
1.500000e+00	1.750000e+00	6.281668e-05	2.687606e-08	2.687606e-08
1.750000e+00	2.000000e+00	3.926681e-05	2.092552e-08	2.092552e-08
2.000000e+00	2.250000e+00	2.309606e-05	1.577157e-08	1.577157e-08
2.250000e+00	2.500000e+00	1.287022e-05	1.152961e-08	1.152961e-08
2.500000e+00	2.750000e+00	6.777232e-06	8.155716e-09	8.155716e-09
2.750000e+00	3.000000e+00	3.391729e-06	5.597494e-09	5.597494e-09
3.000000e+00	3.250000e+00	1.597698e-06	3.701257e-09	3.701257e-09
3.250000e+00	3.500000e+00	7.125956e-07	2.368356e-09	2.368356e-09
3.500000e+00	3.750000e+00	2.998794e-07	1.460584e-09	1.460584e-09
3.750000e+00	4.000000e+00	1.180046e-07	8.677596e-10	8.677596e-10
4.000000e+00	4.250000e+00	4.278948e-08	4.960345e-10	4.960345e-10
4.250000e+00	4.500000e+00	1.345295e-08	2.590255e-10	2.590255e-10
4.500000e+00	4.750000e+00	3.614310e-09	1.270921e-10	1.270921e-10
4.750000e+00	5.000000e+00	5.301412e-10	4.534527e-11	4.534527e-11
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
Path=onshell[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=3.72277040970788712e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.801295e-04	6.462456e-07	6.462456e-07
2.500000e-01	5.000000e-01	1.681608e-04	8.838575e-07	8.838575e-07
5.000000e-01	7.500000e-01	1.528193e-04	7.635130e-07	7.635130e-07
7.500000e-01	1.000000e+00	1.315770e-04	6.653432e-07	6.653432e-07
1.000000e+00	1.250000e+00	1.099819e-04	6.040991e-07	6.040991e-07
1.250000e+00	1.500000e+00	8.603476e-05	4.791138e-07	4.791138e-07
1.500000e+00	1.750000e+00	6.490664e-05	5.645774e-07	5.645774e-07
1.750000e+00	2.000000e+00	4.648228e-05	4.408708e-07	4.408708e-07
2.000000e+00	2.250000e+00	3.371455e-05	3.694169e-07	3.694169e-07
2.250000e+00	2.500000e+00	2.393077e-05	3.093695e-07	3.093695e-07
2.500000e+00	2.750000e+00	1.638965e-05	3.098895e-07	3.098895e-07
2.750000e+00	3.000000e+00	1.138790e-05	2.073976e-07	2.073976e-07
3.000000e+00	3.250000e+00	7.905528e-06	3.322333e-07	3.322333e-07
3.250000e+00	3.500000e+00	4.561616e-06	1.123666e-07	1.123666e-07
3.500000e+00	3.750000e+00	3.169513e-06	2.715165e-07	2.715165e-07
3.750000e+00	4.000000e+00	1.947852e-06	1.639664e-07	1.639664e-07
4.000000e+00	4.250000e+00	8.913624e-07	6.070471e-08	6.070471e-08
4.250000e+00	4.500000e+00	3.867067e-07	4.835873e-08	4.835873e-08
4.500000e+00	4.750000e+00	1.470878e-07	1.518422e-08	1.518422e-08
4.750000e+00	5.000000e+00	3.166157e-08	1.349865e-08	1.349865e-08
# END HISTO1D


# BEGIN HISTO1D /onshell
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell
Path=onshell
Scale=1000.
ScaledBy=4.31854729189089972e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	5.894108e-04	6.158022e-07	6.158022e-07
2.500000e-01	5.000000e-01	5.609360e-04	8.457427e-07	8.457427e-07
5.000000e-01	7.500000e-01	5.261656e-04	7.679090e-07	7.679090e-07
7.500000e-01	1.000000e+00	4.819604e-04	1.036828e-06	1.036828e-06
1.000000e+00	1.250000e+00	4.303740e-04	7.086468e-07	7.086468e-07
1.250000e+00	1.500000e+00	3.688715e-04	1.515452e-06	1.515452e-06
1.500000e+00	1.750000e+00	3.089581e-04	1.582945e-06	1.582945e-06
1.750000e+00	2.000000e+00	2.517439e-04	5.356060e-07	5.356060e-07
2.000000e+00	2.250000e+00	2.051410e-04	5.289357e-07	5.289357e-07
2.250000e+00	2.500000e+00	1.646009e-04	5.529027e-07	5.529027e-07
2.500000e+00	2.750000e+00	1.284759e-04	4.921080e-07	4.921080e-07
2.750000e+00	3.000000e+00	9.881988e-05	4.226442e-07	4.226442e-07
3.000000e+00	3.250000e+00	7.581352e-05	2.899761e-06	2.899761e-06
3.250000e+00	3.500000e+00	5.186600e-05	3.212633e-07	3.212633e-07
3.500000e+00	3.750000e+00	3.617610e-05	6.326755e-07	6.326755e-07
3.750000e+00	4.000000e+00	2.185348e-05	4.588235e-07	4.588235e-07
4.000000e+00	4.250000e+00	1.191442e-05	1.079068e-06	1.079068e-06
4.250000e+00	4.500000e+00	6.193776e-06	1.134412e-07	1.134412e-07
4.500000e+00	4.750000e+00	2.257665e-06	7.455889e-08	7.455889e-08
4.750000e+00	5.000000e+00	4.647700e-07	3.799619e-08	3.799619e-08
# END HISTO1D


# BEGIN HISTO1D /onshell-www
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-www
Path=onshell-www
Scale=1000.
ScaledBy=2.28379144499340922e-11
Title=W${}^+$W${}^+$W${}^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.718194e-04	2.285187e-07	2.285187e-07
2.500000e-01	5.000000e-01	1.761477e-04	2.971539e-07	2.971539e-07
5.000000e-01	7.500000e-01	1.877784e-04	3.410795e-07	3.410795e-07
7.500000e-01	1.000000e+00	2.006869e-04	8.371469e-07	8.371469e-07
1.000000e+00	1.250000e+00	2.065916e-04	4.654873e-07	4.654873e-07
1.250000e+00	1.500000e+00	2.014221e-04	1.454006e-06	1.454006e-06
1.500000e+00	1.750000e+00	1.902460e-04	1.503157e-06	1.503157e-06
1.750000e+00	2.000000e+00	1.722897e-04	3.764597e-07	3.764597e-07
2.000000e+00	2.250000e+00	1.527532e-04	4.205292e-07	4.205292e-07
2.250000e+00	2.500000e+00	1.308920e-04	4.860563e-07	4.860563e-07
2.500000e+00	2.750000e+00	1.074195e-04	4.157572e-07	4.157572e-07
2.750000e+00	3.000000e+00	8.548744e-05	3.837664e-07	3.837664e-07
3.000000e+00	3.250000e+00	6.735164e-05	2.887676e-06	2.887676e-06
3.250000e+00	3.500000e+00	4.716816e-05	3.067258e-07	3.067258e-07
3.500000e+00	3.750000e+00	3.313706e-05	5.967244e-07	5.967244e-07
3.750000e+00	4.000000e+00	2.005348e-05	4.386102e-07	4.386102e-07
4.000000e+00	4.250000e+00	1.109211e-05	1.077808e-06	1.077808e-06
4.250000e+00	4.500000e+00	5.847008e-06	1.069270e-07	1.069270e-07
4.500000e+00	4.750000e+00	2.126513e-06	7.348484e-08	7.348484e-08
4.750000e+00	5.000000e+00	4.364296e-07	3.612258e-08	3.612258e-08
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Path=onshell-wh[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Scale=1000.
ScaledBy=2.60111069552388863e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.812650e-04	6.168650e-08	6.168650e-08
2.500000e-01	5.000000e-01	2.570312e-04	5.875574e-08	5.875574e-08
5.000000e-01	7.500000e-01	2.209837e-04	5.416202e-08	5.416202e-08
7.500000e-01	1.000000e+00	1.790221e-04	4.835677e-08	4.835677e-08
1.000000e+00	1.250000e+00	1.370094e-04	4.189354e-08	4.189354e-08
1.250000e+00	1.500000e+00	9.870324e-05	3.517657e-08	3.517657e-08
1.500000e+00	1.750000e+00	6.614740e-05	2.844701e-08	2.844701e-08
1.750000e+00	2.000000e+00	4.132216e-05	2.216397e-08	2.216397e-08
2.000000e+00	2.250000e+00	2.427316e-05	1.670565e-08	1.670565e-08
2.250000e+00	2.500000e+00	1.349647e-05	1.219950e-08	1.219950e-08
2.500000e+00	2.750000e+00	7.084828e-06	8.611743e-09	8.611743e-09
2.750000e+00	3.000000e+00	3.532435e-06	5.893507e-09	5.893507e-09
3.000000e+00	3.250000e+00	1.656055e-06	3.880504e-09	3.880504e-09
3.250000e+00	3.500000e+00	7.347992e-07	2.471331e-09	2.471331e-09
3.500000e+00	3.750000e+00	3.072739e-07	1.514932e-09	1.514932e-09
3.750000e+00	4.000000e+00	1.201108e-07	8.936039e-10	8.936039e-10
4.000000e+00	4.250000e+00	4.329352e-08	5.075696e-10	5.075696e-10
4.250000e+00	4.500000e+00	1.349308e-08	2.624905e-10	2.624905e-10
4.500000e+00	4.750000e+00	3.598682e-09	1.277266e-10	1.277266e-10
4.750000e+00	5.000000e+00	5.224040e-10	4.514150e-11	4.514150e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Path=onshell-wh[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Scale=1000.
ScaledBy=2.60110978209140514e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.761460e-04	6.055296e-08	6.055296e-08
2.500000e-01	5.000000e-01	2.522185e-04	5.763727e-08	5.763727e-08
5.000000e-01	7.500000e-01	2.167069e-04	5.308372e-08	5.308372e-08
7.500000e-01	1.000000e+00	1.754311e-04	4.734204e-08	4.734204e-08
1.000000e+00	1.250000e+00	1.341572e-04	4.096213e-08	4.096213e-08
1.250000e+00	1.500000e+00	9.658692e-05	3.435222e-08	3.435222e-08
1.500000e+00	1.750000e+00	6.471320e-05	2.775583e-08	2.775583e-08
1.750000e+00	2.000000e+00	4.043828e-05	2.161869e-08	2.161869e-08
2.000000e+00	2.250000e+00	2.376842e-05	1.629455e-08	1.629455e-08
2.250000e+00	2.500000e+00	1.322939e-05	1.190533e-08	1.190533e-08
2.500000e+00	2.750000e+00	6.954756e-06	8.412308e-09	8.412308e-09
2.750000e+00	3.000000e+00	3.473649e-06	5.764833e-09	5.764833e-09
3.000000e+00	3.250000e+00	1.632129e-06	3.803336e-09	3.803336e-09
3.250000e+00	3.500000e+00	7.259464e-07	2.427584e-09	2.427584e-09
3.500000e+00	3.750000e+00	3.044707e-07	1.492317e-09	1.492317e-09
3.750000e+00	4.000000e+00	1.193869e-07	8.832392e-10	8.832392e-10
4.000000e+00	4.250000e+00	4.315336e-08	5.031833e-10	5.031833e-10
4.250000e+00	4.500000e+00	1.350433e-08	2.614080e-10	2.614080e-10
4.500000e+00	4.750000e+00	3.614102e-09	1.276985e-10	1.276985e-10
4.750000e+00	5.000000e+00	5.271620e-10	4.533068e-11	4.533068e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Path=onshell-wh[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Scale=1000.
ScaledBy=2.60111069552388863e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.812650e-04	6.168650e-08	6.168650e-08
2.500000e-01	5.000000e-01	2.570312e-04	5.875574e-08	5.875574e-08
5.000000e-01	7.500000e-01	2.209837e-04	5.416202e-08	5.416202e-08
7.500000e-01	1.000000e+00	1.790221e-04	4.835677e-08	4.835677e-08
1.000000e+00	1.250000e+00	1.370094e-04	4.189354e-08	4.189354e-08
1.250000e+00	1.500000e+00	9.870324e-05	3.517657e-08	3.517657e-08
1.500000e+00	1.750000e+00	6.614740e-05	2.844701e-08	2.844701e-08
1.750000e+00	2.000000e+00	4.132216e-05	2.216397e-08	2.216397e-08
2.000000e+00	2.250000e+00	2.427316e-05	1.670565e-08	1.670565e-08
2.250000e+00	2.500000e+00	1.349647e-05	1.219950e-08	1.219950e-08
2.500000e+00	2.750000e+00	7.084828e-06	8.611743e-09	8.611743e-09
2.750000e+00	3.000000e+00	3.532435e-06	5.893507e-09	5.893507e-09
3.000000e+00	3.250000e+00	1.656055e-06	3.880504e-09	3.880504e-09
3.250000e+00	3.500000e+00	7.347992e-07	2.471331e-09	2.471331e-09
3.500000e+00	3.750000e+00	3.072739e-07	1.514932e-09	1.514932e-09
3.750000e+00	4.000000e+00	1.201108e-07	8.936039e-10	8.936039e-10
4.000000e+00	4.250000e+00	4.329352e-08	5.075696e-10	5.075696e-10
4.250000e+00	4.500000e+00	1.349308e-08	2.624905e-10	2.624905e-10
4.500000e+00	4.750000e+00	3.598682e-09	1.277266e-10	1.277266e-10
4.750000e+00	5.000000e+00	5.224040e-10	4.514150e-11	4.514150e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[MUR=1__MUF=1__LHAPDF=325100]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[MUR=1__MUF=1__LHAPDF=325100]
Path=onshell-wh[MUR=1__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=2.60110978209140514e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.761460e-04	6.055296e-08	6.055296e-08
2.500000e-01	5.000000e-01	2.522185e-04	5.763727e-08	5.763727e-08
5.000000e-01	7.500000e-01	2.167069e-04	5.308372e-08	5.308372e-08
7.500000e-01	1.000000e+00	1.754311e-04	4.734204e-08	4.734204e-08
1.000000e+00	1.250000e+00	1.341572e-04	4.096213e-08	4.096213e-08
1.250000e+00	1.500000e+00	9.658692e-05	3.435222e-08	3.435222e-08
1.500000e+00	1.750000e+00	6.471320e-05	2.775583e-08	2.775583e-08
1.750000e+00	2.000000e+00	4.043828e-05	2.161869e-08	2.161869e-08
2.000000e+00	2.250000e+00	2.376842e-05	1.629455e-08	1.629455e-08
2.250000e+00	2.500000e+00	1.322939e-05	1.190533e-08	1.190533e-08
2.500000e+00	2.750000e+00	6.954756e-06	8.412308e-09	8.412308e-09
2.750000e+00	3.000000e+00	3.473649e-06	5.764833e-09	5.764833e-09
3.000000e+00	3.250000e+00	1.632129e-06	3.803336e-09	3.803336e-09
3.250000e+00	3.500000e+00	7.259464e-07	2.427584e-09	2.427584e-09
3.500000e+00	3.750000e+00	3.044707e-07	1.492317e-09	1.492317e-09
3.750000e+00	4.000000e+00	1.193869e-07	8.832392e-10	8.832392e-10
4.000000e+00	4.250000e+00	4.315336e-08	5.031833e-10	5.031833e-10
4.250000e+00	4.500000e+00	1.350433e-08	2.614080e-10	2.614080e-10
4.500000e+00	4.750000e+00	3.614102e-09	1.276985e-10	1.276985e-10
4.750000e+00	5.000000e+00	5.271620e-10	4.533068e-11	4.533068e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Path=onshell-wh[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Scale=1000.
ScaledBy=2.60111093317401639e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.691164e-04	5.903866e-08	5.903866e-08
2.500000e-01	5.000000e-01	2.456526e-04	5.615365e-08	5.615365e-08
5.000000e-01	7.500000e-01	2.109149e-04	5.166552e-08	5.166552e-08
7.500000e-01	1.000000e+00	1.706051e-04	4.601998e-08	4.601998e-08
1.000000e+00	1.250000e+00	1.303536e-04	3.976041e-08	3.976041e-08
1.250000e+00	1.500000e+00	9.378168e-05	3.329744e-08	3.329744e-08
1.500000e+00	1.750000e+00	6.281668e-05	2.687606e-08	2.687606e-08
1.750000e+00	2.000000e+00	3.926681e-05	2.092552e-08	2.092552e-08
2.000000e+00	2.250000e+00	2.309606e-05	1.577157e-08	1.577157e-08
2.250000e+00	2.500000e+00	1.287022e-05	1.152961e-08	1.152961e-08
2.500000e+00	2.750000e+00	6.777232e-06	8.155715e-09	8.155715e-09
2.750000e+00	3.000000e+00	3.391729e-06	5.597494e-09	5.597494e-09
3.000000e+00	3.250000e+00	1.597698e-06	3.701257e-09	3.701257e-09
3.250000e+00	3.500000e+00	7.125952e-07	2.368355e-09	2.368355e-09
3.500000e+00	3.750000e+00	2.998794e-07	1.460584e-09	1.460584e-09
3.750000e+00	4.000000e+00	1.180046e-07	8.677595e-10	8.677595e-10
4.000000e+00	4.250000e+00	4.278948e-08	4.960344e-10	4.960344e-10
4.250000e+00	4.500000e+00	1.345294e-08	2.590255e-10	2.590255e-10
4.500000e+00	4.750000e+00	3.614310e-09	1.270920e-10	1.270920e-10
4.750000e+00	5.000000e+00	5.301412e-10	4.534525e-11	4.534525e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Path=onshell-wh[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Scale=1000.
ScaledBy=2.60110978209140514e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.761460e-04	6.055296e-08	6.055296e-08
2.500000e-01	5.000000e-01	2.522185e-04	5.763727e-08	5.763727e-08
5.000000e-01	7.500000e-01	2.167069e-04	5.308372e-08	5.308372e-08
7.500000e-01	1.000000e+00	1.754311e-04	4.734204e-08	4.734204e-08
1.000000e+00	1.250000e+00	1.341572e-04	4.096213e-08	4.096213e-08
1.250000e+00	1.500000e+00	9.658692e-05	3.435222e-08	3.435222e-08
1.500000e+00	1.750000e+00	6.471320e-05	2.775583e-08	2.775583e-08
1.750000e+00	2.000000e+00	4.043828e-05	2.161869e-08	2.161869e-08
2.000000e+00	2.250000e+00	2.376842e-05	1.629455e-08	1.629455e-08
2.250000e+00	2.500000e+00	1.322939e-05	1.190533e-08	1.190533e-08
2.500000e+00	2.750000e+00	6.954756e-06	8.412308e-09	8.412308e-09
2.750000e+00	3.000000e+00	3.473649e-06	5.764833e-09	5.764833e-09
3.000000e+00	3.250000e+00	1.632129e-06	3.803336e-09	3.803336e-09
3.250000e+00	3.500000e+00	7.259464e-07	2.427584e-09	2.427584e-09
3.500000e+00	3.750000e+00	3.044707e-07	1.492317e-09	1.492317e-09
3.750000e+00	4.000000e+00	1.193869e-07	8.832392e-10	8.832392e-10
4.000000e+00	4.250000e+00	4.315336e-08	5.031833e-10	5.031833e-10
4.250000e+00	4.500000e+00	1.350433e-08	2.614080e-10	2.614080e-10
4.500000e+00	4.750000e+00	3.614102e-09	1.276985e-10	1.276985e-10
4.750000e+00	5.000000e+00	5.271620e-10	4.533068e-11	4.533068e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Path=onshell-wh[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Scale=1000.
ScaledBy=2.60111093317401639e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.691164e-04	5.903866e-08	5.903866e-08
2.500000e-01	5.000000e-01	2.456526e-04	5.615365e-08	5.615365e-08
5.000000e-01	7.500000e-01	2.109149e-04	5.166552e-08	5.166552e-08
7.500000e-01	1.000000e+00	1.706051e-04	4.601998e-08	4.601998e-08
1.000000e+00	1.250000e+00	1.303536e-04	3.976041e-08	3.976041e-08
1.250000e+00	1.500000e+00	9.378168e-05	3.329744e-08	3.329744e-08
1.500000e+00	1.750000e+00	6.281668e-05	2.687606e-08	2.687606e-08
1.750000e+00	2.000000e+00	3.926681e-05	2.092552e-08	2.092552e-08
2.000000e+00	2.250000e+00	2.309606e-05	1.577157e-08	1.577157e-08
2.250000e+00	2.500000e+00	1.287022e-05	1.152961e-08	1.152961e-08
2.500000e+00	2.750000e+00	6.777232e-06	8.155715e-09	8.155715e-09
2.750000e+00	3.000000e+00	3.391729e-06	5.597494e-09	5.597494e-09
3.000000e+00	3.250000e+00	1.597698e-06	3.701257e-09	3.701257e-09
3.250000e+00	3.500000e+00	7.125952e-07	2.368355e-09	2.368355e-09
3.500000e+00	3.750000e+00	2.998794e-07	1.460584e-09	1.460584e-09
3.750000e+00	4.000000e+00	1.180046e-07	8.677595e-10	8.677595e-10
4.000000e+00	4.250000e+00	4.278948e-08	4.960344e-10	4.960344e-10
4.250000e+00	4.500000e+00	1.345294e-08	2.590255e-10	2.590255e-10
4.500000e+00	4.750000e+00	3.614310e-09	1.270920e-10	1.270920e-10
4.750000e+00	5.000000e+00	5.301412e-10	4.534525e-11	4.534525e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Path=onshell-wh[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Scale=1000.
ScaledBy=2.60111069552388863e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.812650e-04	6.168650e-08	6.168650e-08
2.500000e-01	5.000000e-01	2.570312e-04	5.875574e-08	5.875574e-08
5.000000e-01	7.500000e-01	2.209837e-04	5.416202e-08	5.416202e-08
7.500000e-01	1.000000e+00	1.790221e-04	4.835677e-08	4.835677e-08
1.000000e+00	1.250000e+00	1.370094e-04	4.189354e-08	4.189354e-08
1.250000e+00	1.500000e+00	9.870324e-05	3.517657e-08	3.517657e-08
1.500000e+00	1.750000e+00	6.614740e-05	2.844701e-08	2.844701e-08
1.750000e+00	2.000000e+00	4.132216e-05	2.216397e-08	2.216397e-08
2.000000e+00	2.250000e+00	2.427316e-05	1.670565e-08	1.670565e-08
2.250000e+00	2.500000e+00	1.349647e-05	1.219950e-08	1.219950e-08
2.500000e+00	2.750000e+00	7.084828e-06	8.611743e-09	8.611743e-09
2.750000e+00	3.000000e+00	3.532435e-06	5.893507e-09	5.893507e-09
3.000000e+00	3.250000e+00	1.656055e-06	3.880504e-09	3.880504e-09
3.250000e+00	3.500000e+00	7.347992e-07	2.471331e-09	2.471331e-09
3.500000e+00	3.750000e+00	3.072739e-07	1.514932e-09	1.514932e-09
3.750000e+00	4.000000e+00	1.201108e-07	8.936039e-10	8.936039e-10
4.000000e+00	4.250000e+00	4.329352e-08	5.075696e-10	5.075696e-10
4.250000e+00	4.500000e+00	1.349308e-08	2.624905e-10	2.624905e-10
4.500000e+00	4.750000e+00	3.598682e-09	1.277266e-10	1.277266e-10
4.750000e+00	5.000000e+00	5.224040e-10	4.514150e-11	4.514150e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
Path=onshell-wh[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=2.10747556546214275e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	8.926388e-05	2.282972e-07	2.282972e-07
2.500000e-01	5.000000e-01	8.172044e-05	5.765765e-07	5.765765e-07
5.000000e-01	7.500000e-01	7.179096e-05	4.363679e-07	4.363679e-07
7.500000e-01	1.000000e+00	5.906968e-05	4.276846e-07	4.276846e-07
1.000000e+00	1.250000e+00	4.693584e-05	2.356468e-07	2.356468e-07
1.250000e+00	1.500000e+00	3.404044e-05	2.032643e-07	2.032643e-07
1.500000e+00	1.750000e+00	2.258660e-05	1.862579e-07	1.862579e-07
1.750000e+00	2.000000e+00	1.426494e-05	1.361523e-07	1.361523e-07
2.000000e+00	2.250000e+00	8.677512e-06	1.060515e-07	1.060515e-07
2.250000e+00	2.500000e+00	4.826908e-06	5.782105e-08	5.782105e-08
2.500000e+00	2.750000e+00	2.599274e-06	9.169509e-08	9.169509e-08
2.750000e+00	3.000000e+00	1.325276e-06	2.524042e-08	2.524042e-08
3.000000e+00	3.250000e+00	6.437312e-07	1.910588e-08	1.910588e-08
3.250000e+00	3.500000e+00	2.911769e-07	1.500612e-08	1.500612e-08
3.500000e+00	3.750000e+00	1.158764e-07	1.004517e-08	1.004517e-08
3.750000e+00	4.000000e+00	5.572252e-08	7.515276e-09	7.515276e-09
4.000000e+00	4.250000e+00	2.025199e-08	2.494747e-09	2.494747e-09
4.250000e+00	4.500000e+00	6.218848e-09	1.594509e-09	1.594509e-09
4.500000e+00	4.750000e+00	1.923343e-09	7.540925e-10	7.540925e-10
4.750000e+00	5.000000e+00	2.018238e-10	3.795750e-10	3.795750e-10
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Path=onshell-wh[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Scale=1000.
ScaledBy=2.60110978209140514e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.761460e-04	6.055296e-08	6.055296e-08
2.500000e-01	5.000000e-01	2.522185e-04	5.763727e-08	5.763727e-08
5.000000e-01	7.500000e-01	2.167069e-04	5.308372e-08	5.308372e-08
7.500000e-01	1.000000e+00	1.754311e-04	4.734204e-08	4.734204e-08
1.000000e+00	1.250000e+00	1.341572e-04	4.096213e-08	4.096213e-08
1.250000e+00	1.500000e+00	9.658692e-05	3.435222e-08	3.435222e-08
1.500000e+00	1.750000e+00	6.471320e-05	2.775583e-08	2.775583e-08
1.750000e+00	2.000000e+00	4.043828e-05	2.161869e-08	2.161869e-08
2.000000e+00	2.250000e+00	2.376842e-05	1.629455e-08	1.629455e-08
2.250000e+00	2.500000e+00	1.322939e-05	1.190533e-08	1.190533e-08
2.500000e+00	2.750000e+00	6.954756e-06	8.412308e-09	8.412308e-09
2.750000e+00	3.000000e+00	3.473649e-06	5.764833e-09	5.764833e-09
3.000000e+00	3.250000e+00	1.632129e-06	3.803336e-09	3.803336e-09
3.250000e+00	3.500000e+00	7.259464e-07	2.427584e-09	2.427584e-09
3.500000e+00	3.750000e+00	3.044707e-07	1.492317e-09	1.492317e-09
3.750000e+00	4.000000e+00	1.193869e-07	8.832392e-10	8.832392e-10
4.000000e+00	4.250000e+00	4.315336e-08	5.031833e-10	5.031833e-10
4.250000e+00	4.500000e+00	1.350433e-08	2.614080e-10	2.614080e-10
4.500000e+00	4.750000e+00	3.614102e-09	1.276985e-10	1.276985e-10
4.750000e+00	5.000000e+00	5.271620e-10	4.533068e-11	4.533068e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
Path=onshell-wh[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=2.17130580201738483e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	8.974692e-05	2.234985e-07	2.234985e-07
2.500000e-01	5.000000e-01	8.219156e-05	5.666337e-07	5.666337e-07
5.000000e-01	7.500000e-01	7.220448e-05	4.272815e-07	4.272815e-07
7.500000e-01	1.000000e+00	5.943236e-05	4.120660e-07	4.120660e-07
1.000000e+00	1.250000e+00	4.719044e-05	2.286695e-07	2.286695e-07
1.250000e+00	1.500000e+00	3.422398e-05	1.979315e-07	1.979315e-07
1.500000e+00	1.750000e+00	2.270667e-05	1.805760e-07	1.805760e-07
1.750000e+00	2.000000e+00	1.433977e-05	1.330214e-07	1.330214e-07
2.000000e+00	2.250000e+00	8.710324e-06	1.038104e-07	1.038104e-07
2.250000e+00	2.500000e+00	4.841800e-06	5.666313e-08	5.666313e-08
2.500000e+00	2.750000e+00	2.609173e-06	8.757901e-08	8.757901e-08
2.750000e+00	3.000000e+00	1.327723e-06	2.463053e-08	2.463053e-08
3.000000e+00	3.250000e+00	6.442892e-07	1.876721e-08	1.876721e-08
3.250000e+00	3.500000e+00	2.909511e-07	1.475241e-08	1.475241e-08
3.500000e+00	3.750000e+00	1.160544e-07	9.921015e-09	9.921015e-09
3.750000e+00	4.000000e+00	5.560232e-08	7.464385e-09	7.464385e-09
4.000000e+00	4.250000e+00	2.019230e-08	2.480835e-09	2.480835e-09
4.250000e+00	4.500000e+00	6.220492e-09	1.617565e-09	1.617565e-09
4.500000e+00	4.750000e+00	1.908176e-09	7.522842e-10	7.522842e-10
4.750000e+00	5.000000e+00	2.049721e-10	3.776578e-10	3.776578e-10
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Path=onshell-wh[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Scale=1000.
ScaledBy=2.60111069552388863e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.812650e-04	6.168650e-08	6.168650e-08
2.500000e-01	5.000000e-01	2.570312e-04	5.875574e-08	5.875574e-08
5.000000e-01	7.500000e-01	2.209837e-04	5.416202e-08	5.416202e-08
7.500000e-01	1.000000e+00	1.790221e-04	4.835677e-08	4.835677e-08
1.000000e+00	1.250000e+00	1.370094e-04	4.189354e-08	4.189354e-08
1.250000e+00	1.500000e+00	9.870324e-05	3.517657e-08	3.517657e-08
1.500000e+00	1.750000e+00	6.614740e-05	2.844701e-08	2.844701e-08
1.750000e+00	2.000000e+00	4.132216e-05	2.216397e-08	2.216397e-08
2.000000e+00	2.250000e+00	2.427316e-05	1.670565e-08	1.670565e-08
2.250000e+00	2.500000e+00	1.349647e-05	1.219950e-08	1.219950e-08
2.500000e+00	2.750000e+00	7.084828e-06	8.611743e-09	8.611743e-09
2.750000e+00	3.000000e+00	3.532435e-06	5.893507e-09	5.893507e-09
3.000000e+00	3.250000e+00	1.656055e-06	3.880504e-09	3.880504e-09
3.250000e+00	3.500000e+00	7.347992e-07	2.471331e-09	2.471331e-09
3.500000e+00	3.750000e+00	3.072739e-07	1.514932e-09	1.514932e-09
3.750000e+00	4.000000e+00	1.201108e-07	8.936039e-10	8.936039e-10
4.000000e+00	4.250000e+00	4.329352e-08	5.075696e-10	5.075696e-10
4.250000e+00	4.500000e+00	1.349308e-08	2.624905e-10	2.624905e-10
4.500000e+00	4.750000e+00	3.598682e-09	1.277266e-10	1.277266e-10
4.750000e+00	5.000000e+00	5.224040e-10	4.514150e-11	4.514150e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
Path=onshell-wh[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=2.07313023634409730e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.010288e-04	2.490479e-07	2.490479e-07
2.500000e-01	5.000000e-01	9.253176e-05	6.288527e-07	6.288527e-07
5.000000e-01	7.500000e-01	8.124172e-05	4.759392e-07	4.759392e-07
7.500000e-01	1.000000e+00	6.680804e-05	4.664636e-07	4.664636e-07
1.000000e+00	1.250000e+00	5.298708e-05	2.570278e-07	2.570278e-07
1.250000e+00	1.500000e+00	3.841350e-05	2.217050e-07	2.217050e-07
1.500000e+00	1.750000e+00	2.552962e-05	2.031513e-07	2.031513e-07
1.750000e+00	2.000000e+00	1.616359e-05	1.485025e-07	1.485025e-07
2.000000e+00	2.250000e+00	9.857476e-06	1.156709e-07	1.156709e-07
2.250000e+00	2.500000e+00	5.508652e-06	6.306954e-08	6.306954e-08
2.500000e+00	2.750000e+00	2.979521e-06	1.000081e-07	1.000081e-07
2.750000e+00	3.000000e+00	1.528247e-06	2.753318e-08	2.753318e-08
3.000000e+00	3.250000e+00	7.465532e-07	2.084082e-08	2.084082e-08
3.250000e+00	3.500000e+00	3.403665e-07	1.636816e-08	1.636816e-08
3.500000e+00	3.750000e+00	1.371283e-07	1.095685e-08	1.095685e-08
3.750000e+00	4.000000e+00	6.544316e-08	8.197092e-09	8.197092e-09
4.000000e+00	4.250000e+00	2.391404e-08	2.721611e-09	2.721611e-09
4.250000e+00	4.500000e+00	7.424472e-09	1.739411e-09	1.739411e-09
4.500000e+00	4.750000e+00	2.270020e-09	8.226596e-10	8.226596e-10
4.750000e+00	5.000000e+00	2.469786e-10	4.140437e-10	4.140437e-10
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=onshell-wh[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=2.60110978209140514e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.761460e-04	6.055296e-08	6.055296e-08
2.500000e-01	5.000000e-01	2.522185e-04	5.763727e-08	5.763727e-08
5.000000e-01	7.500000e-01	2.167069e-04	5.308372e-08	5.308372e-08
7.500000e-01	1.000000e+00	1.754311e-04	4.734204e-08	4.734204e-08
1.000000e+00	1.250000e+00	1.341572e-04	4.096213e-08	4.096213e-08
1.250000e+00	1.500000e+00	9.658692e-05	3.435222e-08	3.435222e-08
1.500000e+00	1.750000e+00	6.471320e-05	2.775583e-08	2.775583e-08
1.750000e+00	2.000000e+00	4.043828e-05	2.161869e-08	2.161869e-08
2.000000e+00	2.250000e+00	2.376842e-05	1.629455e-08	1.629455e-08
2.250000e+00	2.500000e+00	1.322939e-05	1.190533e-08	1.190533e-08
2.500000e+00	2.750000e+00	6.954756e-06	8.412308e-09	8.412308e-09
2.750000e+00	3.000000e+00	3.473649e-06	5.764833e-09	5.764833e-09
3.000000e+00	3.250000e+00	1.632129e-06	3.803336e-09	3.803336e-09
3.250000e+00	3.500000e+00	7.259464e-07	2.427584e-09	2.427584e-09
3.500000e+00	3.750000e+00	3.044707e-07	1.492317e-09	1.492317e-09
3.750000e+00	4.000000e+00	1.193869e-07	8.832392e-10	8.832392e-10
4.000000e+00	4.250000e+00	4.315336e-08	5.031833e-10	5.031833e-10
4.250000e+00	4.500000e+00	1.350433e-08	2.614080e-10	2.614080e-10
4.500000e+00	4.750000e+00	3.614102e-09	1.276985e-10	1.276985e-10
4.750000e+00	5.000000e+00	5.271620e-10	4.533068e-11	4.533068e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
Path=onshell-wh[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=2.14350024940362504e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.016617e-04	2.438084e-07	2.438084e-07
2.500000e-01	5.000000e-01	9.314056e-05	6.180063e-07	6.180063e-07
5.000000e-01	7.500000e-01	8.177212e-05	4.660271e-07	4.660271e-07
7.500000e-01	1.000000e+00	6.726604e-05	4.494283e-07	4.494283e-07
1.000000e+00	1.250000e+00	5.331096e-05	2.494158e-07	2.494158e-07
1.250000e+00	1.500000e+00	3.864565e-05	2.158869e-07	2.158869e-07
1.500000e+00	1.750000e+00	2.568071e-05	1.969533e-07	1.969533e-07
1.750000e+00	2.000000e+00	1.625676e-05	1.450869e-07	1.450869e-07
2.000000e+00	2.250000e+00	9.899456e-06	1.132261e-07	1.132261e-07
2.250000e+00	2.500000e+00	5.528000e-06	6.180624e-08	6.180624e-08
2.500000e+00	2.750000e+00	2.991834e-06	9.551891e-08	9.551891e-08
2.750000e+00	3.000000e+00	1.531627e-06	2.686788e-08	2.686788e-08
3.000000e+00	3.250000e+00	7.474924e-07	2.047140e-08	2.047140e-08
3.250000e+00	3.500000e+00	3.402740e-07	1.609144e-08	1.609144e-08
3.500000e+00	3.750000e+00	1.373959e-07	1.082143e-08	1.082143e-08
3.750000e+00	4.000000e+00	6.534704e-08	8.141578e-09	8.141578e-09
4.000000e+00	4.250000e+00	2.386443e-08	2.706420e-09	2.706420e-09
4.250000e+00	4.500000e+00	7.432692e-09	1.764545e-09	1.764545e-09
4.500000e+00	4.750000e+00	2.255291e-09	8.206814e-10	8.206814e-10
4.750000e+00	5.000000e+00	2.507831e-10	4.119540e-10	4.119540e-10
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Path=onshell-wh[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Scale=1000.
ScaledBy=2.60111093317401639e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.691164e-04	5.903866e-08	5.903866e-08
2.500000e-01	5.000000e-01	2.456526e-04	5.615365e-08	5.615365e-08
5.000000e-01	7.500000e-01	2.109149e-04	5.166552e-08	5.166552e-08
7.500000e-01	1.000000e+00	1.706051e-04	4.601998e-08	4.601998e-08
1.000000e+00	1.250000e+00	1.303536e-04	3.976041e-08	3.976041e-08
1.250000e+00	1.500000e+00	9.378168e-05	3.329744e-08	3.329744e-08
1.500000e+00	1.750000e+00	6.281668e-05	2.687606e-08	2.687606e-08
1.750000e+00	2.000000e+00	3.926681e-05	2.092552e-08	2.092552e-08
2.000000e+00	2.250000e+00	2.309606e-05	1.577157e-08	1.577157e-08
2.250000e+00	2.500000e+00	1.287022e-05	1.152961e-08	1.152961e-08
2.500000e+00	2.750000e+00	6.777232e-06	8.155715e-09	8.155715e-09
2.750000e+00	3.000000e+00	3.391729e-06	5.597494e-09	5.597494e-09
3.000000e+00	3.250000e+00	1.597698e-06	3.701257e-09	3.701257e-09
3.250000e+00	3.500000e+00	7.125952e-07	2.368355e-09	2.368355e-09
3.500000e+00	3.750000e+00	2.998794e-07	1.460584e-09	1.460584e-09
3.750000e+00	4.000000e+00	1.180046e-07	8.677595e-10	8.677595e-10
4.000000e+00	4.250000e+00	4.278948e-08	4.960344e-10	4.960344e-10
4.250000e+00	4.500000e+00	1.345294e-08	2.590255e-10	2.590255e-10
4.500000e+00	4.750000e+00	3.614310e-09	1.270920e-10	1.270920e-10
4.750000e+00	5.000000e+00	5.301412e-10	4.534525e-11	4.534525e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
Path=onshell-wh[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=2.24659940256845133e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.030518e-04	2.369785e-07	2.369785e-07
2.500000e-01	5.000000e-01	9.442656e-05	6.028467e-07	6.028467e-07
5.000000e-01	7.500000e-01	8.285504e-05	4.523917e-07	4.523917e-07
7.500000e-01	1.000000e+00	6.815324e-05	4.273324e-07	4.273324e-07
1.000000e+00	1.250000e+00	5.393400e-05	2.398957e-07	2.398957e-07
1.250000e+00	1.500000e+00	3.908262e-05	2.085083e-07	2.085083e-07
1.500000e+00	1.750000e+00	2.596614e-05	1.892398e-07	1.892398e-07
1.750000e+00	2.000000e+00	1.643225e-05	1.406460e-07	1.406460e-07
2.000000e+00	2.250000e+00	9.987600e-06	1.100320e-07	1.100320e-07
2.250000e+00	2.500000e+00	5.573472e-06	6.014928e-08	6.014928e-08
2.500000e+00	2.750000e+00	3.018377e-06	9.012304e-08	9.012304e-08
2.750000e+00	3.000000e+00	1.542147e-06	2.601593e-08	2.601593e-08
3.000000e+00	3.250000e+00	7.518748e-07	1.997107e-08	1.997107e-08
3.250000e+00	3.500000e+00	3.417282e-07	1.571160e-08	1.571160e-08
3.500000e+00	3.750000e+00	1.384608e-07	1.062427e-08	1.062427e-08
3.750000e+00	4.000000e+00	6.548648e-08	8.042593e-09	8.042593e-09
4.000000e+00	4.250000e+00	2.390542e-08	2.678023e-09	2.678023e-09
4.250000e+00	4.500000e+00	7.476360e-09	1.785610e-09	1.785610e-09
4.500000e+00	4.750000e+00	2.243714e-09	8.140487e-10	8.140487e-10
4.750000e+00	5.000000e+00	2.574506e-10	4.062348e-10	4.062348e-10
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Path=onshell-wh[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Scale=1000.
ScaledBy=2.60110978209140514e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.761460e-04	6.055296e-08	6.055296e-08
2.500000e-01	5.000000e-01	2.522185e-04	5.763727e-08	5.763727e-08
5.000000e-01	7.500000e-01	2.167069e-04	5.308372e-08	5.308372e-08
7.500000e-01	1.000000e+00	1.754311e-04	4.734204e-08	4.734204e-08
1.000000e+00	1.250000e+00	1.341572e-04	4.096213e-08	4.096213e-08
1.250000e+00	1.500000e+00	9.658692e-05	3.435222e-08	3.435222e-08
1.500000e+00	1.750000e+00	6.471320e-05	2.775583e-08	2.775583e-08
1.750000e+00	2.000000e+00	4.043828e-05	2.161869e-08	2.161869e-08
2.000000e+00	2.250000e+00	2.376842e-05	1.629455e-08	1.629455e-08
2.250000e+00	2.500000e+00	1.322939e-05	1.190533e-08	1.190533e-08
2.500000e+00	2.750000e+00	6.954756e-06	8.412308e-09	8.412308e-09
2.750000e+00	3.000000e+00	3.473649e-06	5.764833e-09	5.764833e-09
3.000000e+00	3.250000e+00	1.632129e-06	3.803336e-09	3.803336e-09
3.250000e+00	3.500000e+00	7.259464e-07	2.427584e-09	2.427584e-09
3.500000e+00	3.750000e+00	3.044707e-07	1.492317e-09	1.492317e-09
3.750000e+00	4.000000e+00	1.193869e-07	8.832392e-10	8.832392e-10
4.000000e+00	4.250000e+00	4.315336e-08	5.031833e-10	5.031833e-10
4.250000e+00	4.500000e+00	1.350433e-08	2.614080e-10	2.614080e-10
4.500000e+00	4.750000e+00	3.614102e-09	1.276985e-10	1.276985e-10
4.750000e+00	5.000000e+00	5.271620e-10	4.533068e-11	4.533068e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
Path=onshell-wh[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=2.52632799596217747e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.354675e-04	2.687195e-07	2.687195e-07
2.500000e-01	5.000000e-01	1.238955e-04	6.800429e-07	6.800429e-07
5.000000e-01	7.500000e-01	1.081260e-04	5.128721e-07	5.128721e-07
7.500000e-01	1.000000e+00	8.847804e-05	4.945736e-07	4.945736e-07
1.000000e+00	1.250000e+00	6.947212e-05	2.745921e-07	2.745921e-07
1.250000e+00	1.500000e+00	5.012872e-05	2.376613e-07	2.376613e-07
1.500000e+00	1.750000e+00	3.328144e-05	2.167817e-07	2.167817e-07
1.750000e+00	2.000000e+00	2.102004e-05	1.597022e-07	1.597022e-07
2.000000e+00	2.250000e+00	1.274730e-05	1.246266e-07	1.246266e-07
2.250000e+00	2.500000e+00	7.134132e-06	6.805944e-08	6.805944e-08
2.500000e+00	2.750000e+00	3.860270e-06	1.051015e-07	1.051015e-07
2.750000e+00	3.000000e+00	1.979636e-06	2.959571e-08	2.959571e-08
3.000000e+00	3.250000e+00	9.670584e-07	2.254386e-08	2.254386e-08
3.250000e+00	3.500000e+00	4.424476e-07	1.771532e-08	1.771532e-08
3.500000e+00	3.750000e+00	1.811770e-07	1.191260e-08	1.191260e-08
3.750000e+00	4.000000e+00	8.404948e-08	8.960512e-09	8.960512e-09
4.000000e+00	4.250000e+00	3.074543e-08	2.981452e-09	2.981452e-09
4.250000e+00	4.500000e+00	9.680092e-09	1.943163e-09	1.943163e-09
4.500000e+00	4.750000e+00	2.868015e-09	9.038763e-10	9.038763e-10
4.750000e+00	5.000000e+00	3.330200e-10	4.534908e-10	4.534908e-10
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Path=onshell-wh[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Scale=1000.
ScaledBy=2.60111093317401639e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.691164e-04	5.903866e-08	5.903866e-08
2.500000e-01	5.000000e-01	2.456526e-04	5.615365e-08	5.615365e-08
5.000000e-01	7.500000e-01	2.109149e-04	5.166552e-08	5.166552e-08
7.500000e-01	1.000000e+00	1.706051e-04	4.601998e-08	4.601998e-08
1.000000e+00	1.250000e+00	1.303536e-04	3.976041e-08	3.976041e-08
1.250000e+00	1.500000e+00	9.378168e-05	3.329744e-08	3.329744e-08
1.500000e+00	1.750000e+00	6.281668e-05	2.687606e-08	2.687606e-08
1.750000e+00	2.000000e+00	3.926681e-05	2.092552e-08	2.092552e-08
2.000000e+00	2.250000e+00	2.309606e-05	1.577157e-08	1.577157e-08
2.250000e+00	2.500000e+00	1.287022e-05	1.152961e-08	1.152961e-08
2.500000e+00	2.750000e+00	6.777232e-06	8.155715e-09	8.155715e-09
2.750000e+00	3.000000e+00	3.391729e-06	5.597494e-09	5.597494e-09
3.000000e+00	3.250000e+00	1.597698e-06	3.701257e-09	3.701257e-09
3.250000e+00	3.500000e+00	7.125952e-07	2.368355e-09	2.368355e-09
3.500000e+00	3.750000e+00	2.998794e-07	1.460584e-09	1.460584e-09
3.750000e+00	4.000000e+00	1.180046e-07	8.677595e-10	8.677595e-10
4.000000e+00	4.250000e+00	4.278948e-08	4.960344e-10	4.960344e-10
4.250000e+00	4.500000e+00	1.345294e-08	2.590255e-10	2.590255e-10
4.500000e+00	4.750000e+00	3.614310e-09	1.270920e-10	1.270920e-10
4.750000e+00	5.000000e+00	5.301412e-10	4.534525e-11	4.534525e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
Path=onshell-wh[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=2.58379604820377013e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.366004e-04	2.612421e-07	2.612421e-07
2.500000e-01	5.000000e-01	1.249443e-04	6.633787e-07	6.633787e-07
5.000000e-01	7.500000e-01	1.090016e-04	4.978875e-07	4.978875e-07
7.500000e-01	1.000000e+00	8.919796e-05	4.702828e-07	4.702828e-07
1.000000e+00	1.250000e+00	6.996232e-05	2.641386e-07	2.641386e-07
1.250000e+00	1.500000e+00	5.047072e-05	2.295591e-07	2.295591e-07
1.500000e+00	1.750000e+00	3.350484e-05	2.083075e-07	2.083075e-07
1.750000e+00	2.000000e+00	2.115833e-05	1.548252e-07	1.548252e-07
2.000000e+00	2.250000e+00	1.281342e-05	1.211188e-07	1.211188e-07
2.250000e+00	2.500000e+00	7.167676e-06	6.624233e-08	6.624233e-08
2.500000e+00	2.750000e+00	3.881322e-06	9.916826e-08	9.916826e-08
2.750000e+00	3.000000e+00	1.987456e-06	2.866182e-08	2.866182e-08
3.000000e+00	3.250000e+00	9.703036e-07	2.199522e-08	2.199522e-08
3.250000e+00	3.500000e+00	4.434460e-07	1.729840e-08	1.729840e-08
3.500000e+00	3.750000e+00	1.821476e-07	1.169619e-08	1.169619e-08
3.750000e+00	4.000000e+00	8.415488e-08	8.851835e-09	8.851835e-09
4.000000e+00	4.250000e+00	3.078449e-08	2.950385e-09	2.950385e-09
4.250000e+00	4.500000e+00	9.729988e-09	1.966373e-09	1.966373e-09
4.500000e+00	4.750000e+00	2.856578e-09	8.966123e-10	8.966123e-10
4.750000e+00	5.000000e+00	3.407852e-10	4.472172e-10	4.472172e-10
# END HISTO1D


# BEGIN HISTO1D /onshell-wh
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh
Path=onshell-wh
Scale=1000.
ScaledBy=2.52363716438956397e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	3.778077e-04	2.512154e-07	2.512154e-07
2.500000e-01	5.000000e-01	3.453590e-04	6.206884e-07	6.206884e-07
5.000000e-01	7.500000e-01	2.984792e-04	4.690407e-07	4.690407e-07
7.500000e-01	1.000000e+00	2.426971e-04	4.519149e-07	4.519149e-07
1.000000e+00	1.250000e+00	1.874682e-04	2.527571e-07	2.527571e-07
1.250000e+00	1.500000e+00	1.352326e-04	2.186030e-07	2.186030e-07
1.500000e+00	1.750000e+00	9.039392e-05	1.988995e-07	1.988995e-07
1.750000e+00	2.000000e+00	5.669504e-05	1.466887e-07	1.466887e-07
2.000000e+00	2.250000e+00	3.366788e-05	1.143926e-07	1.143926e-07
2.250000e+00	2.500000e+00	1.875739e-05	6.294242e-08	6.294242e-08
2.500000e+00	2.750000e+00	9.946592e-06	9.588865e-08	9.588865e-08
2.750000e+00	3.000000e+00	5.005276e-06	2.747939e-08	2.747939e-08
3.000000e+00	3.250000e+00	2.379621e-06	2.082171e-08	2.082171e-08
3.250000e+00	3.500000e+00	1.066220e-06	1.627353e-08	1.627353e-08
3.500000e+00	3.750000e+00	4.418668e-07	1.092385e-08	1.092385e-08
3.750000e+00	4.000000e+00	1.847339e-07	8.189348e-09	8.189348e-09
4.000000e+00	4.250000e+00	6.701780e-08	2.752800e-09	2.752800e-09
4.250000e+00	4.500000e+00	2.093703e-08	1.783803e-09	1.783803e-09
4.500000e+00	4.750000e+00	5.869392e-09	8.305570e-10	8.305570e-10
4.750000e+00	5.000000e+00	7.779452e-10	4.144407e-10	4.144407e-10
# END HISTO1D


# BEGIN HISTO1D /onshell-qqww[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
LineColor=orange!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-qqww[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
Path=onshell-qqww[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=4.17642336288989450e-11
Title=W${}^+$W${}^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	3.870174e-05	4.512707e-07	4.512707e-07
2.500000e-01	5.000000e-01	3.826795e-05	4.210233e-07	4.210233e-07
5.000000e-01	7.500000e-01	3.860841e-05	4.427962e-07	4.427962e-07
7.500000e-01	1.000000e+00	3.729932e-05	3.651259e-07	3.651259e-07
1.000000e+00	1.250000e+00	3.498576e-05	4.129814e-07	4.129814e-07
1.250000e+00	1.500000e+00	3.098423e-05	3.240223e-07	3.240223e-07
1.500000e+00	1.750000e+00	2.707004e-05	3.987836e-07	3.987836e-07
1.750000e+00	2.000000e+00	2.170559e-05	3.037848e-07	3.037848e-07
2.000000e+00	2.250000e+00	1.776412e-05	2.604237e-07	2.604237e-07
2.250000e+00	2.500000e+00	1.411812e-05	2.196113e-07	2.196113e-07
2.500000e+00	2.750000e+00	1.046088e-05	2.079765e-07	2.079765e-07
2.750000e+00	3.000000e+00	7.807604e-06	1.509667e-07	1.509667e-07
3.000000e+00	3.250000e+00	5.654628e-06	2.145851e-07	2.145851e-07
3.250000e+00	3.500000e+00	3.408653e-06	8.114611e-08	8.114611e-08
3.500000e+00	3.750000e+00	2.392317e-06	1.663092e-07	1.663092e-07
3.750000e+00	4.000000e+00	1.482086e-06	1.119610e-07	1.119610e-07
4.000000e+00	4.250000e+00	7.032820e-07	4.531036e-08	4.531036e-08
4.250000e+00	4.500000e+00	3.031556e-07	3.044015e-08	3.044015e-08
4.500000e+00	4.750000e+00	1.173208e-07	1.117207e-08	1.117207e-08
4.750000e+00	5.000000e+00	2.528019e-08	1.037973e-08	1.037973e-08
# END HISTO1D


# BEGIN HISTO1D /onshell-qqww[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
LineColor=orange!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-qqww[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
Path=onshell-qqww[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=4.21795990776955025e-11
Title=W${}^+$W${}^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	3.982680e-05	4.727953e-07	4.727953e-07
2.500000e-01	5.000000e-01	3.940550e-05	4.538537e-07	4.538537e-07
5.000000e-01	7.500000e-01	3.976897e-05	4.637225e-07	4.637225e-07
7.500000e-01	1.000000e+00	3.841780e-05	3.800103e-07	3.800103e-07
1.000000e+00	1.250000e+00	3.609479e-05	4.343735e-07	4.343735e-07
1.250000e+00	1.500000e+00	3.197423e-05	3.384525e-07	3.384525e-07
1.500000e+00	1.750000e+00	2.798536e-05	4.188141e-07	4.188141e-07
1.750000e+00	2.000000e+00	2.248561e-05	3.240756e-07	3.240756e-07
2.000000e+00	2.250000e+00	1.842002e-05	2.762043e-07	2.762043e-07
2.250000e+00	2.500000e+00	1.466677e-05	2.359509e-07	2.359509e-07
2.500000e+00	2.750000e+00	1.089074e-05	2.259757e-07	2.259757e-07
2.750000e+00	3.000000e+00	8.136372e-06	1.612961e-07	1.612961e-07
3.000000e+00	3.250000e+00	5.927472e-06	2.429316e-07	2.429316e-07
3.250000e+00	3.500000e+00	3.557697e-06	8.681833e-08	8.681833e-08
3.500000e+00	3.750000e+00	2.522268e-06	1.933668e-07	1.933668e-07
3.750000e+00	4.000000e+00	1.563787e-06	1.238634e-07	1.238634e-07
4.000000e+00	4.250000e+00	7.355192e-07	4.793372e-08	4.793372e-08
4.250000e+00	4.500000e+00	3.191349e-07	3.499261e-08	3.499261e-08
4.500000e+00	4.750000e+00	1.213556e-07	1.156953e-08	1.156953e-08
4.750000e+00	5.000000e+00	2.637222e-08	1.081235e-08	1.081235e-08
# END HISTO1D


# BEGIN HISTO1D /onshell-qqww[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
LineColor=orange!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-qqww[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
Path=onshell-qqww[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=4.05557446859923774e-11
Title=W${}^+$W${}^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	3.853854e-05	4.903904e-07	4.903904e-07
2.500000e-01	5.000000e-01	3.817131e-05	4.561068e-07	4.561068e-07
5.000000e-01	7.500000e-01	3.862584e-05	4.806517e-07	4.806517e-07
7.500000e-01	1.000000e+00	3.734122e-05	3.961551e-07	3.961551e-07
1.000000e+00	1.250000e+00	3.509224e-05	4.476152e-07	4.476152e-07
1.250000e+00	1.500000e+00	3.112796e-05	3.513492e-07	3.513492e-07
1.500000e+00	1.750000e+00	2.731593e-05	4.328848e-07	4.328848e-07
1.750000e+00	2.000000e+00	2.190812e-05	3.296249e-07	3.296249e-07
2.000000e+00	2.250000e+00	1.800696e-05	2.826184e-07	2.826184e-07
2.250000e+00	2.500000e+00	1.435744e-05	2.381911e-07	2.381911e-07
2.500000e+00	2.750000e+00	1.064606e-05	2.256733e-07	2.256733e-07
2.750000e+00	3.000000e+00	7.973580e-06	1.637226e-07	1.637226e-07
3.000000e+00	3.250000e+00	5.789228e-06	2.328707e-07	2.328707e-07
3.250000e+00	3.500000e+00	3.472545e-06	8.800112e-08	8.800112e-08
3.500000e+00	3.750000e+00	2.458088e-06	1.805679e-07	1.805679e-07
3.750000e+00	4.000000e+00	1.527980e-06	1.215193e-07	1.215193e-07
4.000000e+00	4.250000e+00	7.211504e-07	4.920229e-08	4.920229e-08
4.250000e+00	4.500000e+00	3.089550e-07	3.292376e-08	3.292376e-08
4.500000e+00	4.750000e+00	1.210525e-07	1.215959e-08	1.215959e-08
4.750000e+00	5.000000e+00	2.640497e-08	1.130613e-08	1.130613e-08
# END HISTO1D


# BEGIN HISTO1D /onshell-qqww[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
LineColor=orange!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-qqww[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
Path=onshell-qqww[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=4.10263100833363354e-11
Title=W${}^+$W${}^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	3.978357e-05	5.136949e-07	5.136949e-07
2.500000e-01	5.000000e-01	3.942909e-05	4.916565e-07	4.916565e-07
5.000000e-01	7.500000e-01	3.990796e-05	5.033386e-07	5.033386e-07
7.500000e-01	1.000000e+00	3.857645e-05	4.122751e-07	4.122751e-07
1.000000e+00	1.250000e+00	3.631432e-05	4.707607e-07	4.707607e-07
1.250000e+00	1.500000e+00	3.221673e-05	3.669790e-07	3.669790e-07
1.500000e+00	1.750000e+00	2.831825e-05	4.546133e-07	4.546133e-07
1.750000e+00	2.000000e+00	2.275918e-05	3.516167e-07	3.516167e-07
2.000000e+00	2.250000e+00	1.871983e-05	2.997375e-07	2.997375e-07
2.250000e+00	2.500000e+00	1.495148e-05	2.559082e-07	2.559082e-07
2.500000e+00	2.750000e+00	1.110984e-05	2.451967e-07	2.451967e-07
2.750000e+00	3.000000e+00	8.327184e-06	1.749181e-07	1.749181e-07
3.000000e+00	3.250000e+00	6.082224e-06	2.636418e-07	2.636418e-07
3.250000e+00	3.500000e+00	3.631644e-06	9.415200e-08	9.415200e-08
3.500000e+00	3.750000e+00	2.597177e-06	2.099495e-07	2.099495e-07
3.750000e+00	4.000000e+00	1.615266e-06	1.344364e-07	1.344364e-07
4.000000e+00	4.250000e+00	7.552896e-07	5.205459e-08	5.205459e-08
4.250000e+00	4.500000e+00	3.258270e-07	3.784627e-08	3.784627e-08
4.500000e+00	4.750000e+00	1.252826e-07	1.258233e-08	1.258233e-08
4.750000e+00	5.000000e+00	2.756234e-08	1.177700e-08	1.177700e-08
# END HISTO1D


# BEGIN HISTO1D /onshell-qqww[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
LineColor=orange!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-qqww[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
Path=onshell-qqww[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=4.16591969753675791e-11
Title=W${}^+$W${}^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	4.119364e-05	5.398798e-07	5.398798e-07
2.500000e-01	5.000000e-01	4.085524e-05	5.352685e-07	5.352685e-07
5.000000e-01	7.500000e-01	4.135892e-05	5.292506e-07	5.292506e-07
7.500000e-01	1.000000e+00	3.997418e-05	4.305842e-07	4.305842e-07
1.000000e+00	1.250000e+00	3.769877e-05	4.976764e-07	4.976764e-07
1.250000e+00	1.500000e+00	3.345328e-05	3.849821e-07	3.849821e-07
1.500000e+00	1.750000e+00	2.945858e-05	4.797438e-07	4.797438e-07
1.750000e+00	2.000000e+00	2.373413e-05	3.776128e-07	3.776128e-07
2.000000e+00	2.250000e+00	1.953631e-05	3.191542e-07	3.191542e-07
2.250000e+00	2.500000e+00	1.563401e-05	2.765337e-07	2.765337e-07
2.500000e+00	2.750000e+00	1.164648e-05	2.685226e-07	2.685226e-07
2.750000e+00	3.000000e+00	8.736100e-06	1.879793e-07	1.879793e-07
3.000000e+00	3.250000e+00	6.427780e-06	3.031030e-07	3.031030e-07
3.250000e+00	3.500000e+00	3.817894e-06	1.015547e-07	1.015547e-07
3.500000e+00	3.750000e+00	2.763173e-06	2.478908e-07	2.478908e-07
3.750000e+00	4.000000e+00	1.718325e-06	1.496748e-07	1.496748e-07
4.000000e+00	4.250000e+00	7.951656e-07	5.533945e-08	5.533945e-08
4.250000e+00	4.500000e+00	3.464914e-07	4.429848e-08	4.429848e-08
4.500000e+00	4.750000e+00	1.301820e-07	1.317382e-08	1.317382e-08
4.750000e+00	5.000000e+00	2.886461e-08	1.228156e-08	1.228156e-08
# END HISTO1D


# BEGIN HISTO1D /onshell-qqww[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
LineColor=orange!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-qqww[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
Path=onshell-qqww[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=4.14903393793925842e-11
Title=W${}^+$W${}^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	4.196436e-05	5.625522e-07	5.625522e-07
2.500000e-01	5.000000e-01	4.163504e-05	5.365030e-07	5.365030e-07
5.000000e-01	7.500000e-01	4.220988e-05	5.505463e-07	5.505463e-07
7.500000e-01	1.000000e+00	4.083052e-05	4.506852e-07	4.506852e-07
1.000000e+00	1.250000e+00	3.848767e-05	5.139721e-07	5.139721e-07
1.250000e+00	1.500000e+00	3.419680e-05	4.008996e-07	4.008996e-07
1.500000e+00	1.750000e+00	3.014351e-05	4.972827e-07	4.972827e-07
1.750000e+00	2.000000e+00	2.424991e-05	3.844160e-07	3.844160e-07
2.000000e+00	2.250000e+00	2.000286e-05	3.277838e-07	3.277838e-07
2.250000e+00	2.500000e+00	1.601346e-05	2.796738e-07	2.796738e-07
2.500000e+00	2.750000e+00	1.191948e-05	2.681137e-07	2.681137e-07
2.750000e+00	3.000000e+00	8.952260e-06	1.911610e-07	1.911610e-07
3.000000e+00	3.250000e+00	6.556608e-06	2.883432e-07	2.883432e-07
3.250000e+00	3.500000e+00	3.913993e-06	1.029616e-07	1.029616e-07
3.500000e+00	3.750000e+00	2.805658e-06	2.297544e-07	2.297544e-07
3.750000e+00	4.000000e+00	1.750784e-06	1.470724e-07	1.470724e-07
4.000000e+00	4.250000e+00	8.169320e-07	5.704505e-08	5.704505e-08
4.250000e+00	4.500000e+00	3.543169e-07	4.131369e-08	4.131369e-08
4.500000e+00	4.750000e+00	1.385945e-07	1.463915e-08	1.463915e-08
4.750000e+00	5.000000e+00	2.989827e-08	1.293943e-08	1.293943e-08
# END HISTO1D


# BEGIN HISTO1D /onshell-qqww[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
LineColor=orange!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-qqww[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
Path=onshell-qqww[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=4.21564409914112094e-11
Title=W${}^+$W${}^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	4.352904e-05	5.910888e-07	5.910888e-07
2.500000e-01	5.000000e-01	4.321640e-05	5.840655e-07	5.840655e-07
5.000000e-01	7.500000e-01	4.381768e-05	5.788437e-07	5.788437e-07
7.500000e-01	1.000000e+00	4.237904e-05	4.706544e-07	4.706544e-07
1.000000e+00	1.250000e+00	4.001960e-05	5.432922e-07	5.432922e-07
1.250000e+00	1.500000e+00	3.556402e-05	4.205385e-07	4.205385e-07
1.500000e+00	1.750000e+00	3.140181e-05	5.247433e-07	5.247433e-07
1.750000e+00	2.000000e+00	2.532393e-05	4.127907e-07	4.127907e-07
2.000000e+00	2.250000e+00	2.090113e-05	3.489973e-07	3.489973e-07
2.250000e+00	2.500000e+00	1.676310e-05	3.021944e-07	3.021944e-07
2.500000e+00	2.750000e+00	1.250833e-05	2.935935e-07	2.935935e-07
2.750000e+00	3.000000e+00	9.400444e-06	2.054075e-07	2.054075e-07
3.000000e+00	3.250000e+00	6.935224e-06	3.315044e-07	3.315044e-07
3.250000e+00	3.500000e+00	4.118172e-06	1.110271e-07	1.110271e-07
3.500000e+00	3.750000e+00	2.987366e-06	2.712644e-07	2.712644e-07
3.750000e+00	4.000000e+00	1.863698e-06	1.637272e-07	1.637272e-07
4.000000e+00	4.250000e+00	8.605780e-07	6.063298e-08	6.063298e-08
4.250000e+00	4.500000e+00	3.769767e-07	4.831873e-08	4.831873e-08
4.500000e+00	4.750000e+00	1.442313e-07	1.515773e-08	1.515773e-08
4.750000e+00	5.000000e+00	3.132078e-08	1.349124e-08	1.349124e-08
# END HISTO1D


# BEGIN HISTO1D /onshell-qqww
LineColor=orange!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-qqww
Path=onshell-qqww
Scale=1000.
ScaledBy=4.10263100833363354e-11
Title=W${}^+$W${}^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	3.978357e-05	5.136949e-07	5.136949e-07
2.500000e-01	5.000000e-01	3.942909e-05	4.916565e-07	4.916565e-07
5.000000e-01	7.500000e-01	3.990796e-05	5.033386e-07	5.033386e-07
7.500000e-01	1.000000e+00	3.857645e-05	4.122751e-07	4.122751e-07
1.000000e+00	1.250000e+00	3.631432e-05	4.707607e-07	4.707607e-07
1.250000e+00	1.500000e+00	3.221673e-05	3.669790e-07	3.669790e-07
1.500000e+00	1.750000e+00	2.831825e-05	4.546133e-07	4.546133e-07
1.750000e+00	2.000000e+00	2.275918e-05	3.516167e-07	3.516167e-07
2.000000e+00	2.250000e+00	1.871983e-05	2.997375e-07	2.997375e-07
2.250000e+00	2.500000e+00	1.495148e-05	2.559082e-07	2.559082e-07
2.500000e+00	2.750000e+00	1.110984e-05	2.451967e-07	2.451967e-07
2.750000e+00	3.000000e+00	8.327184e-06	1.749181e-07	1.749181e-07
3.000000e+00	3.250000e+00	6.082224e-06	2.636418e-07	2.636418e-07
3.250000e+00	3.500000e+00	3.631644e-06	9.415200e-08	9.415200e-08
3.500000e+00	3.750000e+00	2.597177e-06	2.099495e-07	2.099495e-07
3.750000e+00	4.000000e+00	1.615266e-06	1.344364e-07	1.344364e-07
4.000000e+00	4.250000e+00	7.552896e-07	5.205459e-08	5.205459e-08
4.250000e+00	4.500000e+00	3.258270e-07	3.784627e-08	3.784627e-08
4.500000e+00	4.750000e+00	1.252826e-07	1.258233e-08	1.258233e-08
4.750000e+00	5.000000e+00	2.756234e-08	1.177700e-08	1.177700e-08
# END HISTO1D


# BEGIN HISTO1D /qqllnn-qcd
ErrorBreakdown={0: {"": {up: 8.670445714445312e-06, dn: 8.670445714445312e-06}}, 1: {"": {up: 1.4890070998263149e-05, dn: 1.4890070998263149e-05}}, 2: {"": {up: 2.006535544236379e-05, dn: 2.006535544236379e-05}}, 3: {"": {up: 2.5383993567785629e-05, dn: 2.5383993567785629e-05}}, 4: {"": {up: 2.9148134969579092e-05, dn: 2.9148134969579092e-05}}, 5: {"": {up: 2.9774007052683571e-05, dn: 2.9774007052683571e-05}}, 6: {"": {up: 3.1194369742172507e-05, dn: 3.1194369742172507e-05}}, 7: {"": {up: 3.1686948875635049e-05, dn: 3.1686948875635049e-05}}, 8: {"": {up: 3.1309844380742723e-05, dn: 3.1309844380742723e-05}}, 9: {"": {up: 2.9958391218360821e-05, dn: 2.9958391218360821e-05}}, 10: {"": {up: 2.8225474536127161e-05, dn: 2.8225474536127161e-05}}, 11: {"": {up: 2.580810997729795e-05, dn: 2.580810997729795e-05}}, 12: {"": {up: 2.3702095312818281e-05, dn: 2.3702095312818281e-05}}, 13: {"": {up: 2.1462064093701889e-05, dn: 2.1462064093701889e-05}}, 14: {"": {up: 1.8961044257061971e-05, dn: 1.8961044257061971e-05}}, 15: {"": {up: 1.6582179141686099e-05, dn: 1.6582179141686099e-05}}, 16: {"": {up: 1.439895047069679e-05, dn: 1.439895047069679e-05}}, 17: {"": {up: 1.280070678421043e-05, dn: 1.280070678421043e-05}}, 18: {"": {up: 1.163254717310526e-05, dn: 1.163254717310526e-05}}, 19: {"": {up: 1.1064679658565189e-05, dn: 1.1064679658565189e-05}}, 20: {"": {up: 1.1140395935900401e-05, dn: 1.1140395935900401e-05}}, 21: {"": {up: 1.1563955739720441e-05, dn: 1.1563955739720441e-05}}, 22: {"": {up: 1.2784692896871059e-05, dn: 1.2784692896871059e-05}}, 23: {"": {up: 1.44188767393278e-05, dn: 1.44188767393278e-05}}, 24: {"": {up: 1.6551401599221751e-05, dn: 1.6551401599221751e-05}}, 25: {"": {up: 1.8930864891285821e-05, dn: 1.8930864891285821e-05}}, 26: {"": {up: 2.1313723937743761e-05, dn: 2.1313723937743761e-05}}, 27: {"": {up: 2.360087686581012e-05, dn: 2.360087686581012e-05}}, 28: {"": {up: 2.5625527627997509e-05, dn: 2.5625527627997509e-05}}, 29: {"": {up: 2.8063296842652301e-05, dn: 2.8063296842652301e-05}}, 30: {"": {up: 2.946932290197337e-05, dn: 2.946932290197337e-05}}, 31: {"": {up: 3.0710906246516987e-05, dn: 3.0710906246516987e-05}}, 32: {"": {up: 3.1624873929182711e-05, dn: 3.1624873929182711e-05}}, 33: {"": {up: 3.1993021397156701e-05, dn: 3.1993021397156701e-05}}, 34: {"": {up: 3.0003406492334188e-05, dn: 3.0003406492334188e-05}}, 35: {"": {up: 3.021364846870956e-05, dn: 3.021364846870956e-05}}, 36: {"": {up: 2.5951055027620941e-05, dn: 2.5951055027620941e-05}}, 37: {"": {up: 2.147695806617517e-05, dn: 2.147695806617517e-05}}, 38: {"": {up: 1.448075434740708e-05, dn: 1.448075434740708e-05}}, 39: {"": {up: 5.8747942346935236e-06, dn: 5.8747942346935236e-06}}}
LineColor=black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=qqllnn-qcd
Path=qqllnn-qcd
Title=off-shell
Scale=2.
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e+00	-4.750000e+00	6.293052e-04	9.951197e-05	9.951197e-05
-4.750000e+00	-4.500000e+00	2.859870e-03	2.019149e-04	2.019149e-04
-4.500000e+00	-4.250000e+00	7.044093e-03	2.780544e-04	2.780544e-04
-4.250000e+00	-4.000000e+00	1.320869e-02	3.359022e-04	3.359022e-04
-4.000000e+00	-3.750000e+00	2.038640e-02	4.158422e-04	4.158422e-04
-3.750000e+00	-3.500000e+00	2.733362e-02	3.815705e-04	3.815705e-04
-3.500000e+00	-3.250000e+00	3.710207e-02	3.884325e-04	3.884325e-04
-3.250000e+00	-3.000000e+00	4.640345e-02	3.593597e-04	3.593597e-04
-3.000000e+00	-2.750000e+00	5.572173e-02	3.793391e-04	3.793391e-04
-2.750000e+00	-2.500000e+00	6.436594e-02	3.086413e-04	3.086413e-04
-2.500000e+00	-2.250000e+00	7.167803e-02	3.104485e-04	3.104485e-04
-2.250000e+00	-2.000000e+00	7.754333e-02	3.652109e-04	3.652109e-04
-2.000000e+00	-1.750000e+00	8.288589e-02	2.713193e-04	2.713193e-04
-1.750000e+00	-1.500000e+00	8.608748e-02	2.146059e-04	2.146059e-04
-1.500000e+00	-1.250000e+00	8.706902e-02	1.532826e-04	1.532826e-04
-1.250000e+00	-1.000000e+00	8.476343e-02	1.267894e-04	1.267894e-04
-1.000000e+00	-7.500000e-01	7.955377e-02	1.033665e-04	1.033665e-04
-7.500000e-01	-5.000000e-01	7.266546e-02	1.525719e-04	1.525719e-04
-5.000000e-01	-2.500000e-01	6.774930e-02	7.145880e-05	7.145880e-05
-2.500000e-01	0.000000e+00	6.594833e-02	6.284902e-05	6.284902e-05
0.000000e+00	2.500000e-01	6.614781e-02	6.436717e-05	6.436717e-05
2.500000e-01	5.000000e-01	6.781421e-02	8.053324e-05	8.053324e-05
5.000000e-01	7.500000e-01	7.293758e-02	8.658238e-05	8.658238e-05
7.500000e-01	1.000000e+00	7.942915e-02	1.040669e-04	1.040669e-04
1.000000e+00	1.250000e+00	8.490220e-02	1.273923e-04	1.273923e-04
1.250000e+00	1.500000e+00	8.703166e-02	1.778976e-04	1.778976e-04
1.500000e+00	1.750000e+00	8.622425e-02	2.271299e-04	2.271299e-04
1.750000e+00	2.000000e+00	8.294368e-02	2.201471e-04	2.201471e-04
2.000000e+00	2.250000e+00	7.813565e-02	2.551901e-04	2.551901e-04
2.250000e+00	2.500000e+00	7.132653e-02	2.947528e-04	2.947528e-04
2.500000e+00	2.750000e+00	6.385401e-02	3.157146e-04	3.157146e-04
2.750000e+00	3.000000e+00	5.567743e-02	3.647329e-04	3.647329e-04
3.000000e+00	3.250000e+00	4.564776e-02	3.702400e-04	3.702400e-04
3.250000e+00	3.500000e+00	3.722824e-02	4.166525e-04	4.166525e-04
3.500000e+00	3.750000e+00	2.732136e-02	3.174200e-04	3.174200e-04
3.750000e+00	4.000000e+00	2.044286e-02	3.892374e-04	3.892374e-04
4.000000e+00	4.250000e+00	1.262519e-02	3.223497e-04	3.223497e-04
4.250000e+00	4.500000e+00	7.002470e-03	2.658917e-04	2.658917e-04
4.500000e+00	4.750000e+00	3.030217e-03	2.933077e-04	2.933077e-04
4.750000e+00	5.000000e+00	7.576921e-04	8.688315e-05	8.688315e-05
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Path=onshell-qcd[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Scale=1000.
ScaledBy=9.79134584284318074e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	7.026184e-05	5.843670e-08	5.843670e-08
2.500000e-01	5.000000e-01	7.156448e-05	5.728223e-08	5.728223e-08
5.000000e-01	7.500000e-01	7.618636e-05	5.711641e-08	5.711641e-08
7.500000e-01	1.000000e+00	8.192680e-05	5.687080e-08	5.687080e-08
1.000000e+00	1.250000e+00	8.625880e-05	5.557933e-08	5.557933e-08
1.250000e+00	1.500000e+00	8.683720e-05	5.333133e-08	5.333133e-08
1.500000e+00	1.750000e+00	8.391680e-05	5.021412e-08	5.021412e-08
1.750000e+00	2.000000e+00	7.882272e-05	4.728760e-08	4.728760e-08
2.000000e+00	2.250000e+00	7.212648e-05	4.439677e-08	4.439677e-08
2.250000e+00	2.500000e+00	6.417248e-05	4.144544e-08	4.144544e-08
2.500000e+00	2.750000e+00	5.547416e-05	3.842312e-08	3.842312e-08
2.750000e+00	3.000000e+00	4.624924e-05	3.499058e-08	3.499058e-08
3.000000e+00	3.250000e+00	3.719631e-05	3.164512e-08	3.164512e-08
3.250000e+00	3.500000e+00	2.853584e-05	2.791243e-08	2.791243e-08
3.500000e+00	3.750000e+00	2.079827e-05	2.427646e-08	2.427646e-08
3.750000e+00	4.000000e+00	1.405457e-05	2.057193e-08	2.057193e-08
4.000000e+00	4.250000e+00	8.603860e-06	1.647597e-08	1.647597e-08
4.250000e+00	4.500000e+00	4.563980e-06	1.248318e-08	1.248318e-08
4.500000e+00	4.750000e+00	1.872592e-06	8.512755e-09	8.512755e-09
4.750000e+00	5.000000e+00	3.919037e-07	3.828512e-09	3.828512e-09
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Path=onshell-qcd[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Scale=1000.
ScaledBy=9.79134873833886732e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	6.954668e-05	5.737510e-08	5.737510e-08
2.500000e-01	5.000000e-01	7.086224e-05	5.625859e-08	5.625859e-08
5.000000e-01	7.500000e-01	7.549072e-05	5.613655e-08	5.613655e-08
7.500000e-01	1.000000e+00	8.123080e-05	5.592475e-08	5.592475e-08
1.000000e+00	1.250000e+00	8.561080e-05	5.471630e-08	5.471630e-08
1.250000e+00	1.500000e+00	8.631168e-05	5.260581e-08	5.260581e-08
1.500000e+00	1.750000e+00	8.356820e-05	4.965249e-08	4.965249e-08
1.750000e+00	2.000000e+00	7.866600e-05	4.690177e-08	4.690177e-08
2.000000e+00	2.250000e+00	7.215040e-05	4.416730e-08	4.416730e-08
2.250000e+00	2.500000e+00	6.435228e-05	4.135661e-08	4.135661e-08
2.500000e+00	2.750000e+00	5.577680e-05	3.846657e-08	3.846657e-08
2.750000e+00	3.000000e+00	4.663136e-05	3.515011e-08	3.515011e-08
3.000000e+00	3.250000e+00	3.761300e-05	3.189866e-08	3.189866e-08
3.250000e+00	3.500000e+00	2.894506e-05	2.824756e-08	2.824756e-08
3.500000e+00	3.750000e+00	2.116549e-05	2.466797e-08	2.466797e-08
3.750000e+00	4.000000e+00	1.435222e-05	2.099699e-08	2.099699e-08
4.000000e+00	4.250000e+00	8.818604e-06	1.690472e-08	1.690472e-08
4.250000e+00	4.500000e+00	4.695884e-06	1.287267e-08	1.287267e-08
4.500000e+00	4.750000e+00	1.935564e-06	8.852746e-09	8.852746e-09
4.750000e+00	5.000000e+00	4.065880e-07	3.991872e-09	3.991872e-09
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Path=onshell-qcd[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Scale=1000.
ScaledBy=9.79134626257639843e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	8.357432e-05	6.950868e-08	6.950868e-08
2.500000e-01	5.000000e-01	8.512376e-05	6.813548e-08	6.813548e-08
5.000000e-01	7.500000e-01	9.062132e-05	6.793823e-08	6.793823e-08
7.500000e-01	1.000000e+00	9.744944e-05	6.764610e-08	6.764610e-08
1.000000e+00	1.250000e+00	1.026022e-04	6.610994e-08	6.610994e-08
1.250000e+00	1.500000e+00	1.032902e-04	6.343599e-08	6.343599e-08
1.500000e+00	1.750000e+00	9.981648e-05	5.972817e-08	5.972817e-08
1.750000e+00	2.000000e+00	9.375728e-05	5.624717e-08	5.624717e-08
2.000000e+00	2.250000e+00	8.579224e-05	5.280862e-08	5.280862e-08
2.250000e+00	2.500000e+00	7.633124e-05	4.929811e-08	4.929811e-08
2.500000e+00	2.750000e+00	6.598488e-05	4.570313e-08	4.570313e-08
2.750000e+00	3.000000e+00	5.501204e-05	4.162025e-08	4.162025e-08
3.000000e+00	3.250000e+00	4.424388e-05	3.764091e-08	3.764091e-08
3.250000e+00	3.500000e+00	3.394251e-05	3.320099e-08	3.320099e-08
3.500000e+00	3.750000e+00	2.473891e-05	2.887611e-08	2.887611e-08
3.750000e+00	4.000000e+00	1.671748e-05	2.446969e-08	2.446969e-08
4.000000e+00	4.250000e+00	1.023403e-05	1.959766e-08	1.959766e-08
4.250000e+00	4.500000e+00	5.428716e-06	1.484836e-08	1.484836e-08
4.500000e+00	4.750000e+00	2.227392e-06	1.012566e-08	1.012566e-08
4.750000e+00	5.000000e+00	4.661576e-07	4.553899e-09	4.553899e-09
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=1__MUF=1__LHAPDF=325100]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=1__MUF=1__LHAPDF=325100]
Path=onshell-qcd[MUR=1__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=9.79134999843824895e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	8.272368e-05	6.824594e-08	6.824594e-08
2.500000e-01	5.000000e-01	8.428844e-05	6.691790e-08	6.691790e-08
5.000000e-01	7.500000e-01	8.979392e-05	6.677274e-08	6.677274e-08
7.500000e-01	1.000000e+00	9.662160e-05	6.652081e-08	6.652081e-08
1.000000e+00	1.250000e+00	1.018315e-04	6.508338e-08	6.508338e-08
1.250000e+00	1.500000e+00	1.026651e-04	6.257302e-08	6.257302e-08
1.500000e+00	1.750000e+00	9.940180e-05	5.906012e-08	5.906012e-08
1.750000e+00	2.000000e+00	9.357084e-05	5.578824e-08	5.578824e-08
2.000000e+00	2.250000e+00	8.582072e-05	5.253567e-08	5.253567e-08
2.250000e+00	2.500000e+00	7.654504e-05	4.919244e-08	4.919244e-08
2.500000e+00	2.750000e+00	6.634484e-05	4.575482e-08	4.575482e-08
2.750000e+00	3.000000e+00	5.546660e-05	4.180999e-08	4.180999e-08
3.000000e+00	3.250000e+00	4.473952e-05	3.794249e-08	3.794249e-08
3.250000e+00	3.500000e+00	3.442927e-05	3.359962e-08	3.359962e-08
3.500000e+00	3.750000e+00	2.517572e-05	2.934181e-08	2.934181e-08
3.750000e+00	4.000000e+00	1.707153e-05	2.497529e-08	2.497529e-08
4.000000e+00	4.250000e+00	1.048946e-05	2.010765e-08	2.010765e-08
4.250000e+00	4.500000e+00	5.585612e-06	1.531166e-08	1.531166e-08
4.500000e+00	4.750000e+00	2.302294e-06	1.053007e-08	1.053007e-08
4.750000e+00	5.000000e+00	4.836240e-07	4.748212e-09	4.748212e-09
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Path=onshell-qcd[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Scale=1000.
ScaledBy=9.79134724332406913e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	8.132416e-05	6.647075e-08	6.647075e-08
2.500000e-01	5.000000e-01	8.289968e-05	6.520294e-08	6.520294e-08
5.000000e-01	7.500000e-01	8.838600e-05	6.511767e-08	6.511767e-08
7.500000e-01	1.000000e+00	9.517808e-05	6.491293e-08	6.491293e-08
1.000000e+00	1.250000e+00	1.004263e-04	6.359343e-08	6.359343e-08
1.250000e+00	1.500000e+00	1.014209e-04	6.127860e-08	6.127860e-08
1.500000e+00	1.750000e+00	9.841368e-05	5.800457e-08	5.800457e-08
1.750000e+00	2.000000e+00	9.287260e-05	5.498467e-08	5.498467e-08
2.000000e+00	2.250000e+00	8.540844e-05	5.196008e-08	5.196008e-08
2.250000e+00	2.500000e+00	7.639380e-05	4.882521e-08	4.882521e-08
2.500000e+00	2.750000e+00	6.641524e-05	4.558684e-08	4.558684e-08
2.750000e+00	3.000000e+00	5.570372e-05	4.182313e-08	4.182313e-08
3.000000e+00	3.250000e+00	4.508140e-05	3.810681e-08	3.810681e-08
3.250000e+00	3.500000e+00	3.481610e-05	3.390165e-08	3.390165e-08
3.500000e+00	3.750000e+00	2.555421e-05	2.974694e-08	2.974694e-08
3.750000e+00	4.000000e+00	1.739702e-05	2.545226e-08	2.545226e-08
4.000000e+00	4.250000e+00	1.073489e-05	2.061745e-08	2.061745e-08
4.250000e+00	4.500000e+00	5.741508e-06	1.579260e-08	1.579260e-08
4.500000e+00	4.750000e+00	2.379032e-06	1.096738e-08	1.096738e-08
4.750000e+00	5.000000e+00	5.018768e-07	4.961081e-09	4.961081e-09
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Path=onshell-qcd[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Scale=1000.
ScaledBy=9.79134725879298313e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.001117e-04	8.259085e-08	8.259085e-08
2.500000e-01	5.000000e-01	1.020054e-04	8.098365e-08	8.098365e-08
5.000000e-01	7.500000e-01	1.086681e-04	8.080797e-08	8.080797e-08
7.500000e-01	1.000000e+00	1.169308e-04	8.050309e-08	8.050309e-08
1.000000e+00	1.250000e+00	1.232358e-04	7.876354e-08	7.876354e-08
1.250000e+00	1.500000e+00	1.242448e-04	7.572549e-08	7.572549e-08
1.500000e+00	1.750000e+00	1.202955e-04	7.147422e-08	7.147422e-08
1.750000e+00	2.000000e+00	1.132389e-04	6.751460e-08	6.751460e-08
2.000000e+00	2.250000e+00	1.038597e-04	6.357835e-08	6.357835e-08
2.250000e+00	2.500000e+00	9.263440e-05	5.953240e-08	5.953240e-08
2.500000e+00	2.750000e+00	8.029016e-05	5.537222e-08	5.537222e-08
2.750000e+00	3.000000e+00	6.712536e-05	5.059821e-08	5.059821e-08
3.000000e+00	3.250000e+00	5.414352e-05	4.591779e-08	4.591779e-08
3.250000e+00	3.500000e+00	4.166608e-05	4.066206e-08	4.066206e-08
3.500000e+00	3.750000e+00	3.046750e-05	3.550928e-08	3.550928e-08
3.750000e+00	4.000000e+00	2.065986e-05	3.022495e-08	3.022495e-08
4.000000e+00	4.250000e+00	1.269429e-05	2.433417e-08	2.433417e-08
4.250000e+00	4.500000e+00	6.759676e-06	1.853008e-08	1.853008e-08
4.500000e+00	4.750000e+00	2.786224e-06	1.274343e-08	1.274343e-08
4.750000e+00	5.000000e+00	5.852792e-07	5.746259e-09	5.746259e-09
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Path=onshell-qcd[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Scale=1000.
ScaledBy=9.79134769092066866e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	9.841808e-05	8.044255e-08	8.044255e-08
2.500000e-01	5.000000e-01	1.003247e-04	7.890824e-08	7.890824e-08
5.000000e-01	7.500000e-01	1.069642e-04	7.880504e-08	7.880504e-08
7.500000e-01	1.000000e+00	1.151840e-04	7.855728e-08	7.855728e-08
1.000000e+00	1.250000e+00	1.215353e-04	7.696044e-08	7.696044e-08
1.250000e+00	1.500000e+00	1.227390e-04	7.415903e-08	7.415903e-08
1.500000e+00	1.750000e+00	1.190997e-04	7.019682e-08	7.019682e-08
1.750000e+00	2.000000e+00	1.123940e-04	6.654215e-08	6.654215e-08
2.000000e+00	2.250000e+00	1.033608e-04	6.288181e-08	6.288181e-08
2.250000e+00	2.500000e+00	9.245136e-05	5.908800e-08	5.908800e-08
2.500000e+00	2.750000e+00	8.037540e-05	5.516895e-08	5.516895e-08
2.750000e+00	3.000000e+00	6.741232e-05	5.061413e-08	5.061413e-08
3.000000e+00	3.250000e+00	5.455724e-05	4.611667e-08	4.611667e-08
3.250000e+00	3.500000e+00	4.213424e-05	4.102760e-08	4.102760e-08
3.500000e+00	3.750000e+00	3.092556e-05	3.599958e-08	3.599958e-08
3.750000e+00	4.000000e+00	2.105378e-05	3.080219e-08	3.080219e-08
4.000000e+00	4.250000e+00	1.299131e-05	2.495112e-08	2.495112e-08
4.250000e+00	4.500000e+00	6.948344e-06	1.911212e-08	1.911212e-08
4.500000e+00	4.750000e+00	2.879091e-06	1.327266e-08	1.327266e-08
4.750000e+00	5.000000e+00	6.073684e-07	6.003873e-09	6.003873e-09
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Path=onshell-qcd[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Scale=1000.
ScaledBy=9.79134584284318074e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	7.026184e-05	5.843670e-08	5.843670e-08
2.500000e-01	5.000000e-01	7.156448e-05	5.728223e-08	5.728223e-08
5.000000e-01	7.500000e-01	7.618636e-05	5.711641e-08	5.711641e-08
7.500000e-01	1.000000e+00	8.192680e-05	5.687080e-08	5.687080e-08
1.000000e+00	1.250000e+00	8.625880e-05	5.557933e-08	5.557933e-08
1.250000e+00	1.500000e+00	8.683720e-05	5.333133e-08	5.333133e-08
1.500000e+00	1.750000e+00	8.391680e-05	5.021412e-08	5.021412e-08
1.750000e+00	2.000000e+00	7.882272e-05	4.728760e-08	4.728760e-08
2.000000e+00	2.250000e+00	7.212648e-05	4.439677e-08	4.439677e-08
2.250000e+00	2.500000e+00	6.417248e-05	4.144544e-08	4.144544e-08
2.500000e+00	2.750000e+00	5.547416e-05	3.842312e-08	3.842312e-08
2.750000e+00	3.000000e+00	4.624924e-05	3.499058e-08	3.499058e-08
3.000000e+00	3.250000e+00	3.719631e-05	3.164512e-08	3.164512e-08
3.250000e+00	3.500000e+00	2.853584e-05	2.791243e-08	2.791243e-08
3.500000e+00	3.750000e+00	2.079827e-05	2.427646e-08	2.427646e-08
3.750000e+00	4.000000e+00	1.405457e-05	2.057193e-08	2.057193e-08
4.000000e+00	4.250000e+00	8.603860e-06	1.647597e-08	1.647597e-08
4.250000e+00	4.500000e+00	4.563980e-06	1.248318e-08	1.248318e-08
4.500000e+00	4.750000e+00	1.872592e-06	8.512755e-09	8.512755e-09
4.750000e+00	5.000000e+00	3.919037e-07	3.828512e-09	3.828512e-09
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
Path=onshell-qcd[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=-5.21008458244326529e-10
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	4.745904e-05	3.233228e-07	3.233228e-07
2.500000e-01	5.000000e-01	4.772516e-05	3.690626e-07	3.690626e-07
5.000000e-01	7.500000e-01	5.153912e-05	3.824205e-07	3.824205e-07
7.500000e-01	1.000000e+00	5.578432e-05	4.375585e-07	4.375585e-07
1.000000e+00	1.250000e+00	5.929540e-05	6.990255e-07	6.990255e-07
1.250000e+00	1.500000e+00	6.265548e-05	4.694438e-07	4.694438e-07
1.500000e+00	1.750000e+00	6.299196e-05	4.723804e-07	4.723804e-07
1.750000e+00	2.000000e+00	6.107760e-05	4.996277e-07	4.996277e-07
2.000000e+00	2.250000e+00	5.883884e-05	4.682850e-07	4.682850e-07
2.250000e+00	2.500000e+00	5.493628e-05	5.277227e-07	5.277227e-07
2.500000e+00	2.750000e+00	5.101688e-05	4.547972e-07	4.547972e-07
2.750000e+00	3.000000e+00	4.425804e-05	4.451896e-07	4.451896e-07
3.000000e+00	3.250000e+00	3.802703e-05	5.777138e-07	5.777138e-07
3.250000e+00	3.500000e+00	3.108532e-05	4.515513e-07	4.515513e-07
3.500000e+00	3.750000e+00	2.348958e-05	4.090932e-07	4.090932e-07
3.750000e+00	4.000000e+00	1.760823e-05	3.866484e-07	3.866484e-07
4.000000e+00	4.250000e+00	1.132478e-05	3.843665e-07	3.843665e-07
4.250000e+00	4.500000e+00	6.280872e-06	3.629652e-07	3.629652e-07
4.500000e+00	4.750000e+00	2.376078e-06	1.538387e-07	1.538387e-07
4.750000e+00	5.000000e+00	5.765792e-07	9.304815e-08	9.304815e-08
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Path=onshell-qcd[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Scale=1000.
ScaledBy=9.79134873833886732e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	6.954668e-05	5.737510e-08	5.737510e-08
2.500000e-01	5.000000e-01	7.086224e-05	5.625859e-08	5.625859e-08
5.000000e-01	7.500000e-01	7.549072e-05	5.613655e-08	5.613655e-08
7.500000e-01	1.000000e+00	8.123080e-05	5.592475e-08	5.592475e-08
1.000000e+00	1.250000e+00	8.561080e-05	5.471630e-08	5.471630e-08
1.250000e+00	1.500000e+00	8.631168e-05	5.260581e-08	5.260581e-08
1.500000e+00	1.750000e+00	8.356820e-05	4.965249e-08	4.965249e-08
1.750000e+00	2.000000e+00	7.866600e-05	4.690177e-08	4.690177e-08
2.000000e+00	2.250000e+00	7.215040e-05	4.416730e-08	4.416730e-08
2.250000e+00	2.500000e+00	6.435228e-05	4.135661e-08	4.135661e-08
2.500000e+00	2.750000e+00	5.577680e-05	3.846657e-08	3.846657e-08
2.750000e+00	3.000000e+00	4.663136e-05	3.515011e-08	3.515011e-08
3.000000e+00	3.250000e+00	3.761300e-05	3.189866e-08	3.189866e-08
3.250000e+00	3.500000e+00	2.894506e-05	2.824756e-08	2.824756e-08
3.500000e+00	3.750000e+00	2.116549e-05	2.466797e-08	2.466797e-08
3.750000e+00	4.000000e+00	1.435222e-05	2.099699e-08	2.099699e-08
4.000000e+00	4.250000e+00	8.818604e-06	1.690472e-08	1.690472e-08
4.250000e+00	4.500000e+00	4.695884e-06	1.287267e-08	1.287267e-08
4.500000e+00	4.750000e+00	1.935564e-06	8.852746e-09	8.852746e-09
4.750000e+00	5.000000e+00	4.065880e-07	3.991872e-09	3.991872e-09
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
Path=onshell-qcd[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=-5.50148299652116665e-10
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	4.700304e-05	3.228821e-07	3.228821e-07
2.500000e-01	5.000000e-01	4.726108e-05	3.673861e-07	3.673861e-07
5.000000e-01	7.500000e-01	5.106840e-05	3.885637e-07	3.885637e-07
7.500000e-01	1.000000e+00	5.526324e-05	4.423226e-07	4.423226e-07
1.000000e+00	1.250000e+00	5.875284e-05	6.989921e-07	6.989921e-07
1.250000e+00	1.500000e+00	6.212916e-05	4.729027e-07	4.729027e-07
1.500000e+00	1.750000e+00	6.248316e-05	4.795848e-07	4.795848e-07
1.750000e+00	2.000000e+00	6.068512e-05	5.088627e-07	5.088627e-07
2.000000e+00	2.250000e+00	5.849968e-05	4.763070e-07	4.763070e-07
2.250000e+00	2.500000e+00	5.470848e-05	5.343030e-07	5.343030e-07
2.500000e+00	2.750000e+00	5.091412e-05	4.637197e-07	4.637197e-07
2.750000e+00	3.000000e+00	4.425404e-05	4.551596e-07	4.551596e-07
3.000000e+00	3.250000e+00	3.811786e-05	5.999540e-07	5.999540e-07
3.250000e+00	3.500000e+00	3.123548e-05	4.633542e-07	4.633542e-07
3.500000e+00	3.750000e+00	2.368270e-05	4.231845e-07	4.231845e-07
3.750000e+00	4.000000e+00	1.782259e-05	4.036519e-07	4.036519e-07
4.000000e+00	4.250000e+00	1.150126e-05	4.013035e-07	4.013035e-07
4.250000e+00	4.500000e+00	6.396228e-06	3.851607e-07	3.851607e-07
4.500000e+00	4.750000e+00	2.411509e-06	1.607353e-07	1.607353e-07
4.750000e+00	5.000000e+00	5.931864e-07	9.796565e-08	9.796565e-08
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Path=onshell-qcd[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Scale=1000.
ScaledBy=9.79134626257639843e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	8.357432e-05	6.950868e-08	6.950868e-08
2.500000e-01	5.000000e-01	8.512376e-05	6.813548e-08	6.813548e-08
5.000000e-01	7.500000e-01	9.062132e-05	6.793823e-08	6.793823e-08
7.500000e-01	1.000000e+00	9.744944e-05	6.764610e-08	6.764610e-08
1.000000e+00	1.250000e+00	1.026022e-04	6.610994e-08	6.610994e-08
1.250000e+00	1.500000e+00	1.032902e-04	6.343599e-08	6.343599e-08
1.500000e+00	1.750000e+00	9.981648e-05	5.972817e-08	5.972817e-08
1.750000e+00	2.000000e+00	9.375728e-05	5.624717e-08	5.624717e-08
2.000000e+00	2.250000e+00	8.579224e-05	5.280862e-08	5.280862e-08
2.250000e+00	2.500000e+00	7.633124e-05	4.929811e-08	4.929811e-08
2.500000e+00	2.750000e+00	6.598488e-05	4.570313e-08	4.570313e-08
2.750000e+00	3.000000e+00	5.501204e-05	4.162025e-08	4.162025e-08
3.000000e+00	3.250000e+00	4.424388e-05	3.764091e-08	3.764091e-08
3.250000e+00	3.500000e+00	3.394251e-05	3.320099e-08	3.320099e-08
3.500000e+00	3.750000e+00	2.473891e-05	2.887611e-08	2.887611e-08
3.750000e+00	4.000000e+00	1.671748e-05	2.446969e-08	2.446969e-08
4.000000e+00	4.250000e+00	1.023403e-05	1.959766e-08	1.959766e-08
4.250000e+00	4.500000e+00	5.428716e-06	1.484836e-08	1.484836e-08
4.500000e+00	4.750000e+00	2.227392e-06	1.012566e-08	1.012566e-08
4.750000e+00	5.000000e+00	4.661576e-07	4.553899e-09	4.553899e-09
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
Path=onshell-qcd[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=-5.37294605297674129e-10
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	5.009140e-05	3.987704e-07	3.987704e-07
2.500000e-01	5.000000e-01	5.056616e-05	4.615083e-07	4.615083e-07
5.000000e-01	7.500000e-01	5.534644e-05	4.792105e-07	4.792105e-07
7.500000e-01	1.000000e+00	6.058772e-05	5.526302e-07	5.526302e-07
1.000000e+00	1.250000e+00	6.505216e-05	8.973156e-07	8.973156e-07
1.250000e+00	1.500000e+00	6.996304e-05	5.950481e-07	5.950481e-07
1.500000e+00	1.750000e+00	7.150336e-05	5.999769e-07	5.999769e-07
1.750000e+00	2.000000e+00	7.041312e-05	6.378829e-07	6.378829e-07
2.000000e+00	2.250000e+00	6.889088e-05	5.977043e-07	5.977043e-07
2.250000e+00	2.500000e+00	6.527396e-05	6.774623e-07	6.774623e-07
2.500000e+00	2.750000e+00	6.152732e-05	5.834183e-07	5.834183e-07
2.750000e+00	3.000000e+00	5.401068e-05	5.724428e-07	5.724428e-07
3.000000e+00	3.250000e+00	4.698504e-05	7.470376e-07	7.470376e-07
3.250000e+00	3.500000e+00	3.876712e-05	5.838834e-07	5.838834e-07
3.500000e+00	3.750000e+00	2.954961e-05	5.296512e-07	5.296512e-07
3.750000e+00	4.000000e+00	2.230434e-05	5.009856e-07	5.009856e-07
4.000000e+00	4.250000e+00	1.444729e-05	4.985308e-07	4.985308e-07
4.250000e+00	4.500000e+00	8.051608e-06	4.711144e-07	4.711144e-07
4.500000e+00	4.750000e+00	3.067793e-06	2.007664e-07	2.007664e-07
4.750000e+00	5.000000e+00	7.494432e-07	1.210795e-07	1.210795e-07
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=onshell-qcd[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=9.79134999843824895e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	8.272368e-05	6.824594e-08	6.824594e-08
2.500000e-01	5.000000e-01	8.428844e-05	6.691790e-08	6.691790e-08
5.000000e-01	7.500000e-01	8.979392e-05	6.677274e-08	6.677274e-08
7.500000e-01	1.000000e+00	9.662160e-05	6.652081e-08	6.652081e-08
1.000000e+00	1.250000e+00	1.018315e-04	6.508338e-08	6.508338e-08
1.250000e+00	1.500000e+00	1.026651e-04	6.257302e-08	6.257302e-08
1.500000e+00	1.750000e+00	9.940180e-05	5.906012e-08	5.906012e-08
1.750000e+00	2.000000e+00	9.357084e-05	5.578824e-08	5.578824e-08
2.000000e+00	2.250000e+00	8.582072e-05	5.253567e-08	5.253567e-08
2.250000e+00	2.500000e+00	7.654504e-05	4.919244e-08	4.919244e-08
2.500000e+00	2.750000e+00	6.634484e-05	4.575482e-08	4.575482e-08
2.750000e+00	3.000000e+00	5.546660e-05	4.180999e-08	4.180999e-08
3.000000e+00	3.250000e+00	4.473952e-05	3.794249e-08	3.794249e-08
3.250000e+00	3.500000e+00	3.442927e-05	3.359962e-08	3.359962e-08
3.500000e+00	3.750000e+00	2.517572e-05	2.934181e-08	2.934181e-08
3.750000e+00	4.000000e+00	1.707153e-05	2.497529e-08	2.497529e-08
4.000000e+00	4.250000e+00	1.048946e-05	2.010765e-08	2.010765e-08
4.250000e+00	4.500000e+00	5.585612e-06	1.531166e-08	1.531166e-08
4.500000e+00	4.750000e+00	2.302294e-06	1.053007e-08	1.053007e-08
4.750000e+00	5.000000e+00	4.836240e-07	4.748212e-09	4.748212e-09
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
Path=onshell-qcd[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=-5.66733196570072587e-10
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	4.970160e-05	3.987495e-07	3.987495e-07
2.500000e-01	5.000000e-01	5.016608e-05	4.597434e-07	4.597434e-07
5.000000e-01	7.500000e-01	5.494064e-05	4.879280e-07	4.879280e-07
7.500000e-01	1.000000e+00	6.011708e-05	5.593787e-07	5.593787e-07
1.000000e+00	1.250000e+00	6.455256e-05	8.975136e-07	8.975136e-07
1.250000e+00	1.500000e+00	6.946820e-05	5.999917e-07	5.999917e-07
1.500000e+00	1.750000e+00	7.100332e-05	6.098124e-07	6.098124e-07
1.750000e+00	2.000000e+00	7.003064e-05	6.502413e-07	6.502413e-07
2.000000e+00	2.250000e+00	6.855168e-05	6.084742e-07	6.084742e-07
2.250000e+00	2.500000e+00	6.505116e-05	6.862025e-07	6.862025e-07
2.500000e+00	2.750000e+00	6.144528e-05	5.952410e-07	5.952410e-07
2.750000e+00	3.000000e+00	5.404060e-05	5.855522e-07	5.855522e-07
3.000000e+00	3.250000e+00	4.712812e-05	7.760436e-07	7.760436e-07
3.250000e+00	3.500000e+00	3.897846e-05	5.993024e-07	5.993024e-07
3.500000e+00	3.750000e+00	2.981182e-05	5.480145e-07	5.480145e-07
3.750000e+00	4.000000e+00	2.258972e-05	5.231069e-07	5.231069e-07
4.000000e+00	4.250000e+00	1.468224e-05	5.205517e-07	5.205517e-07
4.250000e+00	4.500000e+00	8.204912e-06	4.999301e-07	4.999301e-07
4.500000e+00	4.750000e+00	3.116375e-06	2.097867e-07	2.097867e-07
4.750000e+00	5.000000e+00	7.717584e-07	1.274712e-07	1.274712e-07
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Path=onshell-qcd[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Scale=1000.
ScaledBy=9.79134724332406913e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	8.132416e-05	6.647075e-08	6.647075e-08
2.500000e-01	5.000000e-01	8.289968e-05	6.520294e-08	6.520294e-08
5.000000e-01	7.500000e-01	8.838600e-05	6.511767e-08	6.511767e-08
7.500000e-01	1.000000e+00	9.517808e-05	6.491293e-08	6.491293e-08
1.000000e+00	1.250000e+00	1.004263e-04	6.359343e-08	6.359343e-08
1.250000e+00	1.500000e+00	1.014209e-04	6.127860e-08	6.127860e-08
1.500000e+00	1.750000e+00	9.841368e-05	5.800457e-08	5.800457e-08
1.750000e+00	2.000000e+00	9.287260e-05	5.498467e-08	5.498467e-08
2.000000e+00	2.250000e+00	8.540844e-05	5.196008e-08	5.196008e-08
2.250000e+00	2.500000e+00	7.639380e-05	4.882521e-08	4.882521e-08
2.500000e+00	2.750000e+00	6.641524e-05	4.558684e-08	4.558684e-08
2.750000e+00	3.000000e+00	5.570372e-05	4.182313e-08	4.182313e-08
3.000000e+00	3.250000e+00	4.508140e-05	3.810681e-08	3.810681e-08
3.250000e+00	3.500000e+00	3.481610e-05	3.390165e-08	3.390165e-08
3.500000e+00	3.750000e+00	2.555421e-05	2.974694e-08	2.974694e-08
3.750000e+00	4.000000e+00	1.739702e-05	2.545226e-08	2.545226e-08
4.000000e+00	4.250000e+00	1.073489e-05	2.061745e-08	2.061745e-08
4.250000e+00	4.500000e+00	5.741508e-06	1.579260e-08	1.579260e-08
4.500000e+00	4.750000e+00	2.379032e-06	1.096738e-08	1.096738e-08
4.750000e+00	5.000000e+00	5.018768e-07	4.961081e-09	4.961081e-09
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
Path=onshell-qcd[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=-5.92300924935206940e-10
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	4.968012e-05	3.983559e-07	3.983559e-07
2.500000e-01	5.000000e-01	5.014868e-05	4.570197e-07	4.570197e-07
5.000000e-01	7.500000e-01	5.494036e-05	4.980141e-07	4.980141e-07
7.500000e-01	1.000000e+00	6.008084e-05	5.661432e-07	5.661432e-07
1.000000e+00	1.250000e+00	6.451732e-05	8.940582e-07	8.940582e-07
1.250000e+00	1.500000e+00	6.943952e-05	6.043350e-07	6.043350e-07
1.500000e+00	1.750000e+00	7.095536e-05	6.202091e-07	6.202091e-07
1.750000e+00	2.000000e+00	7.008704e-05	6.637360e-07	6.637360e-07
2.000000e+00	2.250000e+00	6.861232e-05	6.199435e-07	6.199435e-07
2.250000e+00	2.500000e+00	6.518976e-05	6.945584e-07	6.945584e-07
2.500000e+00	2.750000e+00	6.168096e-05	6.080325e-07	6.080325e-07
2.750000e+00	3.000000e+00	5.434400e-05	5.997369e-07	5.997369e-07
3.000000e+00	3.250000e+00	4.749944e-05	8.083423e-07	8.083423e-07
3.250000e+00	3.500000e+00	3.937891e-05	6.164206e-07	6.164206e-07
3.500000e+00	3.750000e+00	3.022225e-05	5.684781e-07	5.684781e-07
3.750000e+00	4.000000e+00	2.298262e-05	5.481369e-07	5.481369e-07
4.000000e+00	4.250000e+00	1.499193e-05	5.442638e-07	5.442638e-07
4.250000e+00	4.500000e+00	8.403040e-06	5.330334e-07	5.330334e-07
4.500000e+00	4.750000e+00	3.181035e-06	2.202385e-07	2.202385e-07
4.750000e+00	5.000000e+00	7.990688e-07	1.346918e-07	1.346918e-07
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Path=onshell-qcd[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Scale=1000.
ScaledBy=9.79134725879298313e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.001117e-04	8.259085e-08	8.259085e-08
2.500000e-01	5.000000e-01	1.020054e-04	8.098365e-08	8.098365e-08
5.000000e-01	7.500000e-01	1.086681e-04	8.080797e-08	8.080797e-08
7.500000e-01	1.000000e+00	1.169308e-04	8.050309e-08	8.050309e-08
1.000000e+00	1.250000e+00	1.232358e-04	7.876354e-08	7.876354e-08
1.250000e+00	1.500000e+00	1.242448e-04	7.572549e-08	7.572549e-08
1.500000e+00	1.750000e+00	1.202955e-04	7.147422e-08	7.147422e-08
1.750000e+00	2.000000e+00	1.132389e-04	6.751460e-08	6.751460e-08
2.000000e+00	2.250000e+00	1.038597e-04	6.357835e-08	6.357835e-08
2.250000e+00	2.500000e+00	9.263440e-05	5.953240e-08	5.953240e-08
2.500000e+00	2.750000e+00	8.029016e-05	5.537222e-08	5.537222e-08
2.750000e+00	3.000000e+00	6.712536e-05	5.059821e-08	5.059821e-08
3.000000e+00	3.250000e+00	5.414352e-05	4.591779e-08	4.591779e-08
3.250000e+00	3.500000e+00	4.166608e-05	4.066206e-08	4.066206e-08
3.500000e+00	3.750000e+00	3.046750e-05	3.550928e-08	3.550928e-08
3.750000e+00	4.000000e+00	2.065986e-05	3.022495e-08	3.022495e-08
4.000000e+00	4.250000e+00	1.269429e-05	2.433417e-08	2.433417e-08
4.250000e+00	4.500000e+00	6.759676e-06	1.853008e-08	1.853008e-08
4.500000e+00	4.750000e+00	2.786224e-06	1.274343e-08	1.274343e-08
4.750000e+00	5.000000e+00	5.852792e-07	5.746259e-09	5.746259e-09
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
Path=onshell-qcd[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=-5.42707458594023160e-10
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	7.037684e-05	5.345628e-07	5.345628e-07
2.500000e-01	5.000000e-01	7.151992e-05	6.162435e-07	6.162435e-07
5.000000e-01	7.500000e-01	7.874064e-05	6.548765e-07	6.548765e-07
7.500000e-01	1.000000e+00	8.679668e-05	7.518547e-07	7.518547e-07
1.000000e+00	1.250000e+00	9.375140e-05	1.200604e-06	1.200604e-06
1.250000e+00	1.500000e+00	1.012752e-04	8.099910e-07	8.099910e-07
1.500000e+00	1.750000e+00	1.041064e-04	8.252497e-07	8.252497e-07
1.750000e+00	2.000000e+00	1.031488e-04	8.797651e-07	8.797651e-07
2.000000e+00	2.250000e+00	1.011672e-04	8.267223e-07	8.267223e-07
2.250000e+00	2.500000e+00	9.620452e-05	9.289564e-07	9.289564e-07
2.500000e+00	2.750000e+00	9.076012e-05	8.122400e-07	8.122400e-07
2.750000e+00	3.000000e+00	7.989420e-05	7.979986e-07	7.979986e-07
3.000000e+00	3.250000e+00	6.962072e-05	1.049347e-06	1.049347e-06
3.250000e+00	3.500000e+00	5.752020e-05	8.159970e-07	8.159970e-07
3.500000e+00	3.750000e+00	4.394784e-05	7.458278e-07	7.458278e-07
3.750000e+00	4.000000e+00	3.302640e-05	7.104191e-07	7.104191e-07
4.000000e+00	4.250000e+00	2.148224e-05	7.043053e-07	7.043053e-07
4.250000e+00	4.500000e+00	1.199006e-05	6.737779e-07	6.737779e-07
4.500000e+00	4.750000e+00	4.612552e-06	2.910268e-07	2.910268e-07
4.750000e+00	5.000000e+00	1.123403e-06	1.730556e-07	1.730556e-07
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Path=onshell-qcd[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Scale=1000.
ScaledBy=9.79134769092066866e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	9.841808e-05	8.044255e-08	8.044255e-08
2.500000e-01	5.000000e-01	1.003247e-04	7.890824e-08	7.890824e-08
5.000000e-01	7.500000e-01	1.069642e-04	7.880504e-08	7.880504e-08
7.500000e-01	1.000000e+00	1.151840e-04	7.855728e-08	7.855728e-08
1.000000e+00	1.250000e+00	1.215353e-04	7.696044e-08	7.696044e-08
1.250000e+00	1.500000e+00	1.227390e-04	7.415903e-08	7.415903e-08
1.500000e+00	1.750000e+00	1.190997e-04	7.019682e-08	7.019682e-08
1.750000e+00	2.000000e+00	1.123940e-04	6.654215e-08	6.654215e-08
2.000000e+00	2.250000e+00	1.033608e-04	6.288181e-08	6.288181e-08
2.250000e+00	2.500000e+00	9.245136e-05	5.908800e-08	5.908800e-08
2.500000e+00	2.750000e+00	8.037540e-05	5.516895e-08	5.516895e-08
2.750000e+00	3.000000e+00	6.741232e-05	5.061413e-08	5.061413e-08
3.000000e+00	3.250000e+00	5.455724e-05	4.611667e-08	4.611667e-08
3.250000e+00	3.500000e+00	4.213424e-05	4.102760e-08	4.102760e-08
3.500000e+00	3.750000e+00	3.092556e-05	3.599958e-08	3.599958e-08
3.750000e+00	4.000000e+00	2.105378e-05	3.080219e-08	3.080219e-08
4.000000e+00	4.250000e+00	1.299131e-05	2.495112e-08	2.495112e-08
4.250000e+00	4.500000e+00	6.948344e-06	1.911212e-08	1.911212e-08
4.500000e+00	4.750000e+00	2.879091e-06	1.327266e-08	1.327266e-08
4.750000e+00	5.000000e+00	6.073684e-07	6.003873e-09	6.003873e-09
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
Path=onshell-qcd[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=-5.66832948124578691e-10
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	7.040760e-05	5.340707e-07	5.340707e-07
2.500000e-01	5.000000e-01	7.155456e-05	6.126454e-07	6.126454e-07
5.000000e-01	7.500000e-01	7.879972e-05	6.682002e-07	6.682002e-07
7.500000e-01	1.000000e+00	8.680804e-05	7.607234e-07	7.607234e-07
1.000000e+00	1.250000e+00	9.377152e-05	1.195990e-06	1.195990e-06
1.250000e+00	1.500000e+00	1.013078e-04	8.156463e-07	8.156463e-07
1.500000e+00	1.750000e+00	1.041247e-04	8.388267e-07	8.388267e-07
1.750000e+00	2.000000e+00	1.033162e-04	8.973981e-07	8.973981e-07
2.000000e+00	2.250000e+00	1.013563e-04	8.417181e-07	8.417181e-07
2.250000e+00	2.500000e+00	9.651168e-05	9.399629e-07	9.399629e-07
2.500000e+00	2.750000e+00	9.120228e-05	8.291412e-07	8.291412e-07
2.750000e+00	3.000000e+00	8.043148e-05	8.166833e-07	8.166833e-07
3.000000e+00	3.250000e+00	7.025328e-05	1.092208e-06	1.092208e-06
3.250000e+00	3.500000e+00	5.818100e-05	8.388202e-07	8.388202e-07
3.500000e+00	3.750000e+00	4.460528e-05	7.730760e-07	7.730760e-07
3.750000e+00	4.000000e+00	3.363392e-05	7.437063e-07	7.437063e-07
4.000000e+00	4.250000e+00	2.195980e-05	7.360026e-07	7.360026e-07
4.250000e+00	4.500000e+00	1.229297e-05	7.177934e-07	7.177934e-07
4.500000e+00	4.750000e+00	4.719720e-06	3.053530e-07	3.053530e-07
4.750000e+00	5.000000e+00	1.164858e-06	1.827484e-07	1.827484e-07
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd
Path=onshell-qcd
Scale=1000.
ScaledBy=-2.97158544921795338e-11
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.324253e-04	4.045475e-07	4.045475e-07
2.500000e-01	5.000000e-01	1.344545e-04	4.645881e-07	4.645881e-07
5.000000e-01	7.500000e-01	1.447346e-04	4.924757e-07	4.924757e-07
7.500000e-01	1.000000e+00	1.567386e-04	5.633200e-07	5.633200e-07
1.000000e+00	1.250000e+00	1.663840e-04	8.998703e-07	8.998703e-07
1.250000e+00	1.500000e+00	1.721333e-04	6.032458e-07	6.032458e-07
1.500000e+00	1.750000e+00	1.704051e-04	6.126658e-07	6.126658e-07
1.750000e+00	2.000000e+00	1.636015e-04	6.526301e-07	6.526301e-07
2.000000e+00	2.250000e+00	1.543724e-04	6.107379e-07	6.107379e-07
2.250000e+00	2.500000e+00	1.415962e-04	6.879635e-07	6.879635e-07
2.500000e+00	2.750000e+00	1.277901e-04	5.969969e-07	5.969969e-07
2.750000e+00	3.000000e+00	1.095072e-04	5.870429e-07	5.870429e-07
3.000000e+00	3.250000e+00	9.186764e-05	7.769706e-07	7.769706e-07
3.250000e+00	3.500000e+00	7.340772e-05	6.002436e-07	6.002436e-07
3.500000e+00	3.750000e+00	5.498752e-05	5.487994e-07	5.487994e-07
3.750000e+00	4.000000e+00	3.966124e-05	5.237027e-07	5.237027e-07
4.000000e+00	4.250000e+00	2.517170e-05	5.209399e-07	5.209399e-07
4.250000e+00	4.500000e+00	1.379053e-05	5.001645e-07	5.001645e-07
4.500000e+00	4.750000e+00	5.418668e-06	2.100508e-07	2.100508e-07
4.750000e+00	5.000000e+00	1.255382e-06	1.275596e-07	1.275596e-07
# END HISTO1D



==> plots/onshell-offshell-nlo/m_jj.dat <==
# BEGIN PLOT
RatioPlot1YLabel=d$\sigma$/d$\sigma_\text{off-shell}$
DrawOnly=qqllnn onshell onshell-www onshell-wh onshell-qqww qqllnn-qcd onshell-qcd
RatioPlot2Reference=qqllnn-qcd
Title=$\mathrm{pp}\to \mathrm{e}^+\nu_\mathrm{e}\,\mu^+\nu_\mu\,\mathrm{j}\mathrm{j}$
PlotSize=10,6
RatioPlot2YLabel=d$\sigma$/d$\sigma_\text{off-shell}$
Legend2YPos=0.9
RatioPlot2Legend1Only=qqllnn-qcd onshell-qcd
RatioPlot2YSize=4
RatioPlot2Legend1YPos=0.90
XLabel=$m_{\mathrm{j}_1\mathrm{j}_2}$ [GeV]
XMax=160.
Legend=0
RatioPlot1Reference=qqllnn
Legend1YPos=0.9
LegendOnly=qqllnn onshell onshell-www onshell-wh onshell-qqww qqllnn-qcd onshell-qcd
Legend2=1
Legend1=1
RatioPlot1=1
RatioPlot=0
Legend1Title=NLO $\mathcal{O}(\alpha^6+\alpha_\text{s}\alpha^6)$
LogY=1
RatioPlot2YMax=1.1999
RatioPlot1YMin=0.
RatioPlot2DrawOnly=qqllnn-qcd onshell-qcd
YMin=1.e-5
Legend1XPos=0.10
Legend1Only=qqllnn onshell
RatioPlot1DrawOnly=qqllnn onshell onshell-www onshell-wh onshell-wh-decay onshell-wz onshell-qqww
RatioPlot2Legend1=1
YMax=2.e-1
RatioPlot2Legend1Title=NLO $\mathcal{O}(\alpha_\text{s}^2\alpha^4+\alpha_\text{s}^3\alpha^4)$
RatioPlot1YMax=1.1999
RatioPlot2YMin=0.9001
RatioPlot2=1
RatioPlot2Legend1XPos=0.10
YLabel=d$\sigma$/d$m_{\mathrm{j}_1\mathrm{j}_2}$ [fb/GeV]
Legend2Only=onshell-www onshell-wh onshell-wh-decay onshell-wz onshell-qqww onshell-wh-wln-wqq onshell-wh-wln onshell-wh-wqq
Legend2XPos=0.65
RatioPlot1YSize=4
# END PLOT

# BEGIN HISTO1D /qqllnn
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 0, dn: 0}}, 2: {"": {up: 0, dn: 0}}, 3: {"": {up: 7.7587296696877245e-11, dn: 7.7587296696877245e-11}}, 4: {"": {up: 4.5729693700169788e-07, dn: 4.5729693700169788e-07}}, 5: {"": {up: 2.3222148758872042e-06, dn: 2.3222148758872042e-06}}, 6: {"": {up: 5.1360387395776507e-06, dn: 5.1360387395776507e-06}}, 7: {"": {up: 3.7223183902753509e-06, dn: 3.7223183902753509e-06}}, 8: {"": {up: 5.6131464786324464e-06, dn: 5.6131464786324464e-06}}, 9: {"": {up: 5.5235921918859593e-06, dn: 5.5235921918859593e-06}}, 10: {"": {up: 7.1211401733220032e-06, dn: 7.1211401733220032e-06}}, 11: {"": {up: 7.2427596644078486e-06, dn: 7.2427596644078486e-06}}, 12: {"": {up: 7.6149180977371233e-06, dn: 7.6149180977371233e-06}}, 13: {"": {up: 8.9863501358683851e-06, dn: 8.9863501358683851e-06}}, 14: {"": {up: 7.1662888421555062e-06, dn: 7.1662888421555062e-06}}, 15: {"": {up: 6.9293899888017334e-06, dn: 6.9293899888017334e-06}}, 16: {"": {up: 7.5928563136946848e-06, dn: 7.5928563136946848e-06}}, 17: {"": {up: 8.6543586145413562e-06, dn: 8.6543586145413562e-06}}, 18: {"": {up: 7.8977345304116439e-06, dn: 7.8977345304116439e-06}}, 19: {"": {up: 9.5054071223393162e-06, dn: 9.5054071223393162e-06}}, 20: {"": {up: 9.9497382619246978e-06, dn: 9.9497382619246978e-06}}, 21: {"": {up: 1.0696772991234241e-05, dn: 1.0696772991234241e-05}}, 22: {"": {up: 8.6290146500126329e-06, dn: 8.6290146500126329e-06}}, 23: {"": {up: 5.7842156063802226e-06, dn: 5.7842156063802226e-06}}, 24: {"": {up: 4.8578438435463746e-06, dn: 4.8578438435463746e-06}}, 25: {"": {up: 4.3182218921474411e-06, dn: 4.3182218921474411e-06}}, 26: {"": {up: 4.0062235968758968e-06, dn: 4.0062235968758968e-06}}, 27: {"": {up: 3.7272449882179388e-06, dn: 3.7272449882179388e-06}}, 28: {"": {up: 3.779975709985849e-06, dn: 3.779975709985849e-06}}, 29: {"": {up: 3.4330178307747752e-06, dn: 3.4330178307747752e-06}}, 30: {"": {up: 3.6554242713816242e-06, dn: 3.6554242713816242e-06}}, 31: {"": {up: 3.1588607472271069e-06, dn: 3.1588607472271069e-06}}, 32: {"": {up: 3.121473759452559e-06, dn: 3.121473759452559e-06}}, 33: {"": {up: 3.1162987557296079e-06, dn: 3.1162987557296079e-06}}, 34: {"": {up: 3.2209730624158678e-06, dn: 3.2209730624158678e-06}}, 35: {"": {up: 3.424777715583241e-06, dn: 3.424777715583241e-06}}, 36: {"": {up: 3.8277003520594382e-06, dn: 3.8277003520594382e-06}}, 37: {"": {up: 4.7037789669668897e-06, dn: 4.7037789669668897e-06}}, 38: {"": {up: 6.7585903327379894e-06, dn: 6.7585903327379894e-06}}, 39: {"": {up: 1.351077665372114e-05, dn: 1.351077665372114e-05}}, 40: {"": {up: 1.688103489286036e-05, dn: 1.688103489286036e-05}}, 41: {"": {up: 7.9132397650276938e-06, dn: 7.9132397650276938e-06}}, 42: {"": {up: 4.8083861704600261e-06, dn: 4.8083861704600261e-06}}, 43: {"": {up: 3.5836818940346291e-06, dn: 3.5836818940346291e-06}}, 44: {"": {up: 2.947505621825997e-06, dn: 2.947505621825997e-06}}, 45: {"": {up: 2.5968023210464692e-06, dn: 2.5968023210464692e-06}}, 46: {"": {up: 2.347230530251682e-06, dn: 2.347230530251682e-06}}, 47: {"": {up: 2.1869508035168899e-06, dn: 2.1869508035168899e-06}}, 48: {"": {up: 2.0705618148374872e-06, dn: 2.0705618148374872e-06}}, 49: {"": {up: 1.9451556007086831e-06, dn: 1.9451556007086831e-06}}, 50: {"": {up: 1.9021125189823899e-06, dn: 1.9021125189823899e-06}}, 51: {"": {up: 1.8503106024076759e-06, dn: 1.8503106024076759e-06}}, 52: {"": {up: 1.797976965443826e-06, dn: 1.797976965443826e-06}}, 53: {"": {up: 1.7814950233260679e-06, dn: 1.7814950233260679e-06}}, 54: {"": {up: 1.7399337181243741e-06, dn: 1.7399337181243741e-06}}, 55: {"": {up: 1.7343045922963139e-06, dn: 1.7343045922963139e-06}}, 56: {"": {up: 1.7273987432724199e-06, dn: 1.7273987432724199e-06}}, 57: {"": {up: 1.7316397031428191e-06, dn: 1.7316397031428191e-06}}, 58: {"": {up: 1.7372087502952891e-06, dn: 1.7372087502952891e-06}}, 59: {"": {up: 1.739844635009165e-06, dn: 1.739844635009165e-06}}, 60: {"": {up: 1.7601847283331289e-06, dn: 1.7601847283331289e-06}}, 61: {"": {up: 1.717761015441149e-06, dn: 1.717761015441149e-06}}, 62: {"": {up: 1.7533148596196209e-06, dn: 1.7533148596196209e-06}}, 63: {"": {up: 1.7660673892292911e-06, dn: 1.7660673892292911e-06}}, 64: {"": {up: 1.7762851414256419e-06, dn: 1.7762851414256419e-06}}, 65: {"": {up: 1.794075056975498e-06, dn: 1.794075056975498e-06}}, 66: {"": {up: 1.762504705118122e-06, dn: 1.762504705118122e-06}}, 67: {"": {up: 1.8321828530257661e-06, dn: 1.8321828530257661e-06}}, 68: {"": {up: 1.798450619785943e-06, dn: 1.798450619785943e-06}}, 69: {"": {up: 1.826845748274665e-06, dn: 1.826845748274665e-06}}, 70: {"": {up: 1.8327985950357989e-06, dn: 1.8327985950357989e-06}}, 71: {"": {up: 1.850734273661872e-06, dn: 1.850734273661872e-06}}, 72: {"": {up: 1.820264280431922e-06, dn: 1.820264280431922e-06}}, 73: {"": {up: 1.8665229180028871e-06, dn: 1.8665229180028871e-06}}, 74: {"": {up: 1.879635781993168e-06, dn: 1.879635781993168e-06}}, 75: {"": {up: 1.888535942519186e-06, dn: 1.888535942519186e-06}}, 76: {"": {up: 1.9052527888808921e-06, dn: 1.9052527888808921e-06}}, 77: {"": {up: 1.89474751285954e-06, dn: 1.89474751285954e-06}}, 78: {"": {up: 1.9363797707329688e-06, dn: 1.9363797707329688e-06}}, 79: {"": {up: 1.9702018854092619e-06, dn: 1.9702018854092619e-06}}, 80: {"": {up: 0, dn: 0}}, 81: {"": {up: 0, dn: 0}}, 82: {"": {up: 0, dn: 0}}, 83: {"": {up: 0, dn: 0}}, 84: {"": {up: 0, dn: 0}}, 85: {"": {up: 0, dn: 0}}, 86: {"": {up: 0, dn: 0}}, 87: {"": {up: 0, dn: 0}}, 88: {"": {up: 0, dn: 0}}, 89: {"": {up: 0, dn: 0}}, 90: {"": {up: 0, dn: 0}}, 91: {"": {up: 0, dn: 0}}, 92: {"": {up: 0, dn: 0}}, 93: {"": {up: 0, dn: 0}}, 94: {"": {up: 0, dn: 0}}, 95: {"": {up: 0, dn: 0}}, 96: {"": {up: 0, dn: 0}}, 97: {"": {up: 0, dn: 0}}, 98: {"": {up: 0, dn: 0}}, 99: {"": {up: 0, dn: 0}}, 100: {"": {up: 0, dn: 0}}, 101: {"": {up: 0, dn: 0}}, 102: {"": {up: 0, dn: 0}}, 103: {"": {up: 0, dn: 0}}, 104: {"": {up: 0, dn: 0}}, 105: {"": {up: 0, dn: 0}}, 106: {"": {up: 0, dn: 0}}, 107: {"": {up: 0, dn: 0}}, 108: {"": {up: 0, dn: 0}}, 109: {"": {up: 0, dn: 0}}, 110: {"": {up: 0, dn: 0}}, 111: {"": {up: 0, dn: 0}}, 112: {"": {up: 0, dn: 0}}, 113: {"": {up: 0, dn: 0}}, 114: {"": {up: 0, dn: 0}}, 115: {"": {up: 0, dn: 0}}, 116: {"": {up: 0, dn: 0}}, 117: {"": {up: 0, dn: 0}}, 118: {"": {up: 0, dn: 0}}, 119: {"": {up: 0, dn: 0}}, 120: {"": {up: 0, dn: 0}}, 121: {"": {up: 0, dn: 0}}, 122: {"": {up: 0, dn: 0}}, 123: {"": {up: 0, dn: 0}}, 124: {"": {up: 0, dn: 0}}, 125: {"": {up: 0, dn: 0}}, 126: {"": {up: 0, dn: 0}}, 127: {"": {up: 0, dn: 0}}, 128: {"": {up: 0, dn: 0}}, 129: {"": {up: 0, dn: 0}}, 130: {"": {up: 0, dn: 0}}, 131: {"": {up: 0, dn: 0}}, 132: {"": {up: 0, dn: 0}}, 133: {"": {up: 0, dn: 0}}, 134: {"": {up: 0, dn: 0}}, 135: {"": {up: 0, dn: 0}}, 136: {"": {up: 0, dn: 0}}, 137: {"": {up: 0, dn: 0}}, 138: {"": {up: 0, dn: 0}}, 139: {"": {up: 0, dn: 0}}, 140: {"": {up: 0, dn: 0}}, 141: {"": {up: 0, dn: 0}}, 142: {"": {up: 0, dn: 0}}, 143: {"": {up: 0, dn: 0}}, 144: {"": {up: 0, dn: 0}}, 145: {"": {up: 0, dn: 0}}, 146: {"": {up: 0, dn: 0}}, 147: {"": {up: 0, dn: 0}}, 148: {"": {up: 0, dn: 0}}, 149: {"": {up: 0, dn: 0}}, 150: {"": {up: 0, dn: 0}}, 151: {"": {up: 0, dn: 0}}, 152: {"": {up: 0, dn: 0}}, 153: {"": {up: 0, dn: 0}}, 154: {"": {up: 0, dn: 0}}, 155: {"": {up: 0, dn: 0}}, 156: {"": {up: 0, dn: 0}}, 157: {"": {up: 0, dn: 0}}, 158: {"": {up: 0, dn: 0}}, 159: {"": {up: 0, dn: 0}}, 160: {"": {up: 0, dn: 0}}, 161: {"": {up: 0, dn: 0}}, 162: {"": {up: 0, dn: 0}}, 163: {"": {up: 0, dn: 0}}, 164: {"": {up: 0, dn: 0}}, 165: {"": {up: 0, dn: 0}}, 166: {"": {up: 0, dn: 0}}, 167: {"": {up: 0, dn: 0}}, 168: {"": {up: 0, dn: 0}}, 169: {"": {up: 0, dn: 0}}, 170: {"": {up: 0, dn: 0}}, 171: {"": {up: 0, dn: 0}}, 172: {"": {up: 0, dn: 0}}, 173: {"": {up: 0, dn: 0}}, 174: {"": {up: 0, dn: 0}}, 175: {"": {up: 0, dn: 0}}, 176: {"": {up: 0, dn: 0}}, 177: {"": {up: 0, dn: 0}}, 178: {"": {up: 0, dn: 0}}, 179: {"": {up: 0, dn: 0}}, 180: {"": {up: 0, dn: 0}}, 181: {"": {up: 0, dn: 0}}, 182: {"": {up: 0, dn: 0}}, 183: {"": {up: 0, dn: 0}}, 184: {"": {up: 0, dn: 0}}, 185: {"": {up: 0, dn: 0}}, 186: {"": {up: 0, dn: 0}}, 187: {"": {up: 0, dn: 0}}, 188: {"": {up: 0, dn: 0}}, 189: {"": {up: 0, dn: 0}}, 190: {"": {up: 0, dn: 0}}, 191: {"": {up: 0, dn: 0}}, 192: {"": {up: 0, dn: 0}}, 193: {"": {up: 0, dn: 0}}, 194: {"": {up: 0, dn: 0}}, 195: {"": {up: 0, dn: 0}}, 196: {"": {up: 0, dn: 0}}, 197: {"": {up: 0, dn: 0}}, 198: {"": {up: 0, dn: 0}}, 199: {"": {up: 0, dn: 0}}, 200: {"": {up: 0, dn: 0}}, 201: {"": {up: 0, dn: 0}}, 202: {"": {up: 0, dn: 0}}, 203: {"": {up: 0, dn: 0}}, 204: {"": {up: 0, dn: 0}}, 205: {"": {up: 0, dn: 0}}, 206: {"": {up: 0, dn: 0}}, 207: {"": {up: 0, dn: 0}}, 208: {"": {up: 0, dn: 0}}, 209: {"": {up: 0, dn: 0}}, 210: {"": {up: 0, dn: 0}}, 211: {"": {up: 0, dn: 0}}, 212: {"": {up: 0, dn: 0}}, 213: {"": {up: 0, dn: 0}}, 214: {"": {up: 0, dn: 0}}, 215: {"": {up: 0, dn: 0}}, 216: {"": {up: 0, dn: 0}}, 217: {"": {up: 0, dn: 0}}, 218: {"": {up: 0, dn: 0}}, 219: {"": {up: 0, dn: 0}}, 220: {"": {up: 0, dn: 0}}, 221: {"": {up: 0, dn: 0}}, 222: {"": {up: 0, dn: 0}}, 223: {"": {up: 0, dn: 0}}, 224: {"": {up: 0, dn: 0}}, 225: {"": {up: 0, dn: 0}}, 226: {"": {up: 0, dn: 0}}, 227: {"": {up: 0, dn: 0}}, 228: {"": {up: 0, dn: 0}}, 229: {"": {up: 0, dn: 0}}, 230: {"": {up: 0, dn: 0}}, 231: {"": {up: 0, dn: 0}}, 232: {"": {up: 0, dn: 0}}, 233: {"": {up: 0, dn: 0}}, 234: {"": {up: 0, dn: 0}}, 235: {"": {up: 0, dn: 0}}, 236: {"": {up: 0, dn: 0}}, 237: {"": {up: 0, dn: 0}}, 238: {"": {up: 0, dn: 0}}, 239: {"": {up: 0, dn: 0}}, 240: {"": {up: 0, dn: 0}}, 241: {"": {up: 0, dn: 0}}, 242: {"": {up: 0, dn: 0}}, 243: {"": {up: 0, dn: 0}}, 244: {"": {up: 0, dn: 0}}, 245: {"": {up: 0, dn: 0}}, 246: {"": {up: 0, dn: 0}}, 247: {"": {up: 0, dn: 0}}, 248: {"": {up: 0, dn: 0}}, 249: {"": {up: 0, dn: 0}}, 250: {"": {up: 0, dn: 0}}, 251: {"": {up: 0, dn: 0}}, 252: {"": {up: 0, dn: 0}}, 253: {"": {up: 0, dn: 0}}, 254: {"": {up: 0, dn: 0}}, 255: {"": {up: 0, dn: 0}}, 256: {"": {up: 0, dn: 0}}, 257: {"": {up: 0, dn: 0}}, 258: {"": {up: 0, dn: 0}}, 259: {"": {up: 0, dn: 0}}, 260: {"": {up: 0, dn: 0}}, 261: {"": {up: 0, dn: 0}}, 262: {"": {up: 0, dn: 0}}, 263: {"": {up: 0, dn: 0}}, 264: {"": {up: 0, dn: 0}}, 265: {"": {up: 0, dn: 0}}, 266: {"": {up: 0, dn: 0}}, 267: {"": {up: 0, dn: 0}}, 268: {"": {up: 0, dn: 0}}, 269: {"": {up: 0, dn: 0}}, 270: {"": {up: 0, dn: 0}}, 271: {"": {up: 0, dn: 0}}, 272: {"": {up: 0, dn: 0}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 0, dn: 0}}, 276: {"": {up: 0, dn: 0}}, 277: {"": {up: 0, dn: 0}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 0, dn: 0}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 0, dn: 0}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 0, dn: 0}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 0, dn: 0}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}, 650: {"": {up: 0, dn: 0}}, 651: {"": {up: 0, dn: 0}}, 652: {"": {up: 0, dn: 0}}, 653: {"": {up: 0, dn: 0}}, 654: {"": {up: 0, dn: 0}}, 655: {"": {up: 0, dn: 0}}, 656: {"": {up: 0, dn: 0}}, 657: {"": {up: 0, dn: 0}}, 658: {"": {up: 0, dn: 0}}, 659: {"": {up: 0, dn: 0}}, 660: {"": {up: 0, dn: 0}}, 661: {"": {up: 0, dn: 0}}, 662: {"": {up: 0, dn: 0}}, 663: {"": {up: 0, dn: 0}}, 664: {"": {up: 0, dn: 0}}, 665: {"": {up: 0, dn: 0}}, 666: {"": {up: 0, dn: 0}}, 667: {"": {up: 0, dn: 0}}, 668: {"": {up: 0, dn: 0}}, 669: {"": {up: 0, dn: 0}}, 670: {"": {up: 0, dn: 0}}, 671: {"": {up: 0, dn: 0}}, 672: {"": {up: 0, dn: 0}}, 673: {"": {up: 0, dn: 0}}, 674: {"": {up: 0, dn: 0}}, 675: {"": {up: 0, dn: 0}}, 676: {"": {up: 0, dn: 0}}, 677: {"": {up: 0, dn: 0}}, 678: {"": {up: 0, dn: 0}}, 679: {"": {up: 0, dn: 0}}, 680: {"": {up: 0, dn: 0}}, 681: {"": {up: 0, dn: 0}}, 682: {"": {up: 0, dn: 0}}, 683: {"": {up: 0, dn: 0}}, 684: {"": {up: 0, dn: 0}}, 685: {"": {up: 0, dn: 0}}, 686: {"": {up: 0, dn: 0}}, 687: {"": {up: 0, dn: 0}}, 688: {"": {up: 0, dn: 0}}, 689: {"": {up: 0, dn: 0}}, 690: {"": {up: 0, dn: 0}}, 691: {"": {up: 0, dn: 0}}, 692: {"": {up: 0, dn: 0}}, 693: {"": {up: 0, dn: 0}}, 694: {"": {up: 0, dn: 0}}, 695: {"": {up: 0, dn: 0}}, 696: {"": {up: 0, dn: 0}}, 697: {"": {up: 0, dn: 0}}, 698: {"": {up: 0, dn: 0}}, 699: {"": {up: 0, dn: 0}}, 700: {"": {up: 0, dn: 0}}, 701: {"": {up: 0, dn: 0}}, 702: {"": {up: 0, dn: 0}}, 703: {"": {up: 0, dn: 0}}, 704: {"": {up: 0, dn: 0}}, 705: {"": {up: 0, dn: 0}}, 706: {"": {up: 0, dn: 0}}, 707: {"": {up: 0, dn: 0}}, 708: {"": {up: 0, dn: 0}}, 709: {"": {up: 0, dn: 0}}, 710: {"": {up: 0, dn: 0}}, 711: {"": {up: 0, dn: 0}}, 712: {"": {up: 0, dn: 0}}, 713: {"": {up: 0, dn: 0}}, 714: {"": {up: 0, dn: 0}}, 715: {"": {up: 0, dn: 0}}, 716: {"": {up: 0, dn: 0}}, 717: {"": {up: 0, dn: 0}}, 718: {"": {up: 0, dn: 0}}, 719: {"": {up: 0, dn: 0}}, 720: {"": {up: 0, dn: 0}}, 721: {"": {up: 0, dn: 0}}, 722: {"": {up: 0, dn: 0}}, 723: {"": {up: 0, dn: 0}}, 724: {"": {up: 0, dn: 0}}, 725: {"": {up: 0, dn: 0}}, 726: {"": {up: 0, dn: 0}}, 727: {"": {up: 0, dn: 0}}, 728: {"": {up: 0, dn: 0}}, 729: {"": {up: 0, dn: 0}}, 730: {"": {up: 0, dn: 0}}, 731: {"": {up: 0, dn: 0}}, 732: {"": {up: 0, dn: 0}}, 733: {"": {up: 0, dn: 0}}, 734: {"": {up: 0, dn: 0}}, 735: {"": {up: 0, dn: 0}}, 736: {"": {up: 0, dn: 0}}, 737: {"": {up: 0, dn: 0}}, 738: {"": {up: 0, dn: 0}}, 739: {"": {up: 0, dn: 0}}, 740: {"": {up: 0, dn: 0}}, 741: {"": {up: 0, dn: 0}}, 742: {"": {up: 0, dn: 0}}, 743: {"": {up: 0, dn: 0}}, 744: {"": {up: 0, dn: 0}}, 745: {"": {up: 0, dn: 0}}, 746: {"": {up: 0, dn: 0}}, 747: {"": {up: 0, dn: 0}}, 748: {"": {up: 0, dn: 0}}, 749: {"": {up: 0, dn: 0}}, 750: {"": {up: 0, dn: 0}}, 751: {"": {up: 0, dn: 0}}, 752: {"": {up: 0, dn: 0}}, 753: {"": {up: 0, dn: 0}}, 754: {"": {up: 0, dn: 0}}, 755: {"": {up: 0, dn: 0}}, 756: {"": {up: 0, dn: 0}}, 757: {"": {up: 0, dn: 0}}, 758: {"": {up: 0, dn: 0}}, 759: {"": {up: 0, dn: 0}}, 760: {"": {up: 0, dn: 0}}, 761: {"": {up: 0, dn: 0}}, 762: {"": {up: 0, dn: 0}}, 763: {"": {up: 0, dn: 0}}, 764: {"": {up: 0, dn: 0}}, 765: {"": {up: 0, dn: 0}}, 766: {"": {up: 0, dn: 0}}, 767: {"": {up: 0, dn: 0}}, 768: {"": {up: 0, dn: 0}}, 769: {"": {up: 0, dn: 0}}, 770: {"": {up: 0, dn: 0}}, 771: {"": {up: 0, dn: 0}}, 772: {"": {up: 0, dn: 0}}, 773: {"": {up: 0, dn: 0}}, 774: {"": {up: 0, dn: 0}}, 775: {"": {up: 0, dn: 0}}, 776: {"": {up: 0, dn: 0}}, 777: {"": {up: 0, dn: 0}}, 778: {"": {up: 0, dn: 0}}, 779: {"": {up: 0, dn: 0}}, 780: {"": {up: 0, dn: 0}}, 781: {"": {up: 0, dn: 0}}, 782: {"": {up: 0, dn: 0}}, 783: {"": {up: 0, dn: 0}}, 784: {"": {up: 0, dn: 0}}, 785: {"": {up: 0, dn: 0}}, 786: {"": {up: 0, dn: 0}}, 787: {"": {up: 0, dn: 0}}, 788: {"": {up: 0, dn: 0}}, 789: {"": {up: 0, dn: 0}}, 790: {"": {up: 0, dn: 0}}, 791: {"": {up: 0, dn: 0}}, 792: {"": {up: 0, dn: 0}}, 793: {"": {up: 0, dn: 0}}, 794: {"": {up: 0, dn: 0}}, 795: {"": {up: 0, dn: 0}}, 796: {"": {up: 0, dn: 0}}, 797: {"": {up: 0, dn: 0}}, 798: {"": {up: 0, dn: 0}}, 799: {"": {up: 0, dn: 0}}, 800: {"": {up: 0, dn: 0}}, 801: {"": {up: 0, dn: 0}}, 802: {"": {up: 0, dn: 0}}, 803: {"": {up: 0, dn: 0}}, 804: {"": {up: 0, dn: 0}}, 805: {"": {up: 0, dn: 0}}, 806: {"": {up: 0, dn: 0}}, 807: {"": {up: 0, dn: 0}}, 808: {"": {up: 0, dn: 0}}, 809: {"": {up: 0, dn: 0}}, 810: {"": {up: 0, dn: 0}}, 811: {"": {up: 0, dn: 0}}, 812: {"": {up: 0, dn: 0}}, 813: {"": {up: 0, dn: 0}}, 814: {"": {up: 0, dn: 0}}, 815: {"": {up: 0, dn: 0}}, 816: {"": {up: 0, dn: 0}}, 817: {"": {up: 0, dn: 0}}, 818: {"": {up: 0, dn: 0}}, 819: {"": {up: 0, dn: 0}}, 820: {"": {up: 0, dn: 0}}, 821: {"": {up: 0, dn: 0}}, 822: {"": {up: 0, dn: 0}}, 823: {"": {up: 0, dn: 0}}, 824: {"": {up: 0, dn: 0}}, 825: {"": {up: 0, dn: 0}}, 826: {"": {up: 0, dn: 0}}, 827: {"": {up: 0, dn: 0}}, 828: {"": {up: 0, dn: 0}}, 829: {"": {up: 0, dn: 0}}, 830: {"": {up: 0, dn: 0}}, 831: {"": {up: 0, dn: 0}}, 832: {"": {up: 0, dn: 0}}, 833: {"": {up: 0, dn: 0}}, 834: {"": {up: 0, dn: 0}}, 835: {"": {up: 0, dn: 0}}, 836: {"": {up: 0, dn: 0}}, 837: {"": {up: 0, dn: 0}}, 838: {"": {up: 0, dn: 0}}, 839: {"": {up: 0, dn: 0}}, 840: {"": {up: 0, dn: 0}}, 841: {"": {up: 0, dn: 0}}, 842: {"": {up: 0, dn: 0}}, 843: {"": {up: 0, dn: 0}}, 844: {"": {up: 0, dn: 0}}, 845: {"": {up: 0, dn: 0}}, 846: {"": {up: 0, dn: 0}}, 847: {"": {up: 0, dn: 0}}, 848: {"": {up: 0, dn: 0}}, 849: {"": {up: 0, dn: 0}}, 850: {"": {up: 0, dn: 0}}, 851: {"": {up: 0, dn: 0}}, 852: {"": {up: 0, dn: 0}}, 853: {"": {up: 0, dn: 0}}, 854: {"": {up: 0, dn: 0}}, 855: {"": {up: 0, dn: 0}}, 856: {"": {up: 0, dn: 0}}, 857: {"": {up: 0, dn: 0}}, 858: {"": {up: 0, dn: 0}}, 859: {"": {up: 0, dn: 0}}, 860: {"": {up: 0, dn: 0}}, 861: {"": {up: 0, dn: 0}}, 862: {"": {up: 0, dn: 0}}, 863: {"": {up: 0, dn: 0}}, 864: {"": {up: 0, dn: 0}}, 865: {"": {up: 0, dn: 0}}, 866: {"": {up: 0, dn: 0}}, 867: {"": {up: 0, dn: 0}}, 868: {"": {up: 0, dn: 0}}, 869: {"": {up: 0, dn: 0}}, 870: {"": {up: 0, dn: 0}}, 871: {"": {up: 0, dn: 0}}, 872: {"": {up: 0, dn: 0}}, 873: {"": {up: 0, dn: 0}}, 874: {"": {up: 0, dn: 0}}, 875: {"": {up: 0, dn: 0}}, 876: {"": {up: 0, dn: 0}}, 877: {"": {up: 0, dn: 0}}, 878: {"": {up: 0, dn: 0}}, 879: {"": {up: 0, dn: 0}}, 880: {"": {up: 0, dn: 0}}, 881: {"": {up: 0, dn: 0}}, 882: {"": {up: 0, dn: 0}}, 883: {"": {up: 0, dn: 0}}, 884: {"": {up: 0, dn: 0}}, 885: {"": {up: 0, dn: 0}}, 886: {"": {up: 0, dn: 0}}, 887: {"": {up: 0, dn: 0}}, 888: {"": {up: 0, dn: 0}}, 889: {"": {up: 0, dn: 0}}, 890: {"": {up: 0, dn: 0}}, 891: {"": {up: 0, dn: 0}}, 892: {"": {up: 0, dn: 0}}, 893: {"": {up: 0, dn: 0}}, 894: {"": {up: 0, dn: 0}}, 895: {"": {up: 0, dn: 0}}, 896: {"": {up: 0, dn: 0}}, 897: {"": {up: 0, dn: 0}}, 898: {"": {up: 0, dn: 0}}, 899: {"": {up: 0, dn: 0}}, 900: {"": {up: 0, dn: 0}}, 901: {"": {up: 0, dn: 0}}, 902: {"": {up: 0, dn: 0}}, 903: {"": {up: 0, dn: 0}}, 904: {"": {up: 0, dn: 0}}, 905: {"": {up: 0, dn: 0}}, 906: {"": {up: 0, dn: 0}}, 907: {"": {up: 0, dn: 0}}, 908: {"": {up: 0, dn: 0}}, 909: {"": {up: 0, dn: 0}}, 910: {"": {up: 0, dn: 0}}, 911: {"": {up: 0, dn: 0}}, 912: {"": {up: 0, dn: 0}}, 913: {"": {up: 0, dn: 0}}, 914: {"": {up: 0, dn: 0}}, 915: {"": {up: 0, dn: 0}}, 916: {"": {up: 0, dn: 0}}, 917: {"": {up: 0, dn: 0}}, 918: {"": {up: 0, dn: 0}}, 919: {"": {up: 0, dn: 0}}, 920: {"": {up: 0, dn: 0}}, 921: {"": {up: 0, dn: 0}}, 922: {"": {up: 0, dn: 0}}, 923: {"": {up: 0, dn: 0}}, 924: {"": {up: 0, dn: 0}}, 925: {"": {up: 0, dn: 0}}, 926: {"": {up: 0, dn: 0}}, 927: {"": {up: 0, dn: 0}}, 928: {"": {up: 0, dn: 0}}, 929: {"": {up: 0, dn: 0}}, 930: {"": {up: 0, dn: 0}}, 931: {"": {up: 0, dn: 0}}, 932: {"": {up: 0, dn: 0}}, 933: {"": {up: 0, dn: 0}}, 934: {"": {up: 0, dn: 0}}, 935: {"": {up: 0, dn: 0}}, 936: {"": {up: 0, dn: 0}}, 937: {"": {up: 0, dn: 0}}, 938: {"": {up: 0, dn: 0}}, 939: {"": {up: 0, dn: 0}}, 940: {"": {up: 0, dn: 0}}, 941: {"": {up: 0, dn: 0}}, 942: {"": {up: 0, dn: 0}}, 943: {"": {up: 0, dn: 0}}, 944: {"": {up: 0, dn: 0}}, 945: {"": {up: 0, dn: 0}}, 946: {"": {up: 0, dn: 0}}, 947: {"": {up: 0, dn: 0}}, 948: {"": {up: 0, dn: 0}}, 949: {"": {up: 0, dn: 0}}, 950: {"": {up: 0, dn: 0}}, 951: {"": {up: 0, dn: 0}}, 952: {"": {up: 0, dn: 0}}, 953: {"": {up: 0, dn: 0}}, 954: {"": {up: 0, dn: 0}}, 955: {"": {up: 0, dn: 0}}, 956: {"": {up: 0, dn: 0}}, 957: {"": {up: 0, dn: 0}}, 958: {"": {up: 0, dn: 0}}, 959: {"": {up: 0, dn: 0}}, 960: {"": {up: 0, dn: 0}}, 961: {"": {up: 0, dn: 0}}, 962: {"": {up: 0, dn: 0}}, 963: {"": {up: 0, dn: 0}}, 964: {"": {up: 0, dn: 0}}, 965: {"": {up: 0, dn: 0}}, 966: {"": {up: 0, dn: 0}}, 967: {"": {up: 0, dn: 0}}, 968: {"": {up: 0, dn: 0}}, 969: {"": {up: 0, dn: 0}}, 970: {"": {up: 0, dn: 0}}, 971: {"": {up: 0, dn: 0}}, 972: {"": {up: 0, dn: 0}}, 973: {"": {up: 0, dn: 0}}, 974: {"": {up: 0, dn: 0}}, 975: {"": {up: 0, dn: 0}}, 976: {"": {up: 0, dn: 0}}, 977: {"": {up: 0, dn: 0}}, 978: {"": {up: 0, dn: 0}}, 979: {"": {up: 0, dn: 0}}, 980: {"": {up: 0, dn: 0}}, 981: {"": {up: 0, dn: 0}}, 982: {"": {up: 0, dn: 0}}, 983: {"": {up: 0, dn: 0}}, 984: {"": {up: 0, dn: 0}}, 985: {"": {up: 0, dn: 0}}, 986: {"": {up: 0, dn: 0}}, 987: {"": {up: 0, dn: 0}}, 988: {"": {up: 0, dn: 0}}, 989: {"": {up: 0, dn: 0}}, 990: {"": {up: 0, dn: 0}}, 991: {"": {up: 0, dn: 0}}, 992: {"": {up: 0, dn: 0}}, 993: {"": {up: 0, dn: 0}}, 994: {"": {up: 0, dn: 0}}, 995: {"": {up: 0, dn: 0}}, 996: {"": {up: 0, dn: 0}}, 997: {"": {up: 0, dn: 0}}, 998: {"": {up: 0, dn: 0}}, 999: {"": {up: 0, dn: 0}}}
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=qqllnn
Path=qqllnn
Title=off-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	9.137777e-11	7.758730e-11	7.758730e-11
8.000000e+00	1.000000e+01	9.624111e-05	1.115841e-05	1.115841e-05
1.000000e+01	1.200000e+01	4.745106e-04	3.546581e-05	3.546581e-05
1.200000e+01	1.400000e+01	1.069932e-03	4.526282e-05	4.526282e-05
1.400000e+01	1.600000e+01	1.961915e-03	8.155031e-05	8.155031e-05
1.600000e+01	1.800000e+01	2.387632e-03	8.450354e-05	8.450354e-05
1.800000e+01	2.000000e+01	2.740699e-03	1.744743e-04	1.744743e-04
2.000000e+01	2.200000e+01	3.541887e-03	1.393053e-04	1.393053e-04
2.200000e+01	2.400000e+01	4.040445e-03	1.031622e-04	1.031622e-04
2.400000e+01	2.600000e+01	4.488053e-03	1.481304e-04	1.481304e-04
2.600000e+01	2.800000e+01	4.708800e-03	9.789215e-05	9.789215e-05
2.800000e+01	3.000000e+01	5.334255e-03	1.392589e-04	1.392589e-04
3.000000e+01	3.200000e+01	5.436791e-03	1.681231e-04	1.681231e-04
3.200000e+01	3.400000e+01	5.795389e-03	1.152928e-04	1.152928e-04
3.400000e+01	3.600000e+01	6.036846e-03	1.145358e-04	1.145358e-04
3.600000e+01	3.800000e+01	6.406708e-03	1.043420e-04	1.043420e-04
3.800000e+01	4.000000e+01	6.617002e-03	9.781933e-05	9.781933e-05
4.000000e+01	4.200000e+01	6.719618e-03	2.979835e-04	2.979835e-04
4.200000e+01	4.400000e+01	6.387961e-03	2.670624e-04	2.670624e-04
4.400000e+01	4.600000e+01	5.770614e-03	2.757189e-04	2.757189e-04
4.600000e+01	4.800000e+01	5.643614e-03	2.864243e-04	2.864243e-04
4.800000e+01	5.000000e+01	6.156593e-03	9.461909e-05	9.461909e-05
5.000000e+01	5.200000e+01	6.654553e-03	8.165145e-05	8.165145e-05
5.200000e+01	5.400000e+01	6.898529e-03	9.835263e-05	9.835263e-05
5.400000e+01	5.600000e+01	7.588721e-03	1.374415e-04	1.374415e-04
5.600000e+01	5.800000e+01	8.100380e-03	1.203935e-04	1.203935e-04
5.800000e+01	6.000000e+01	8.982286e-03	1.328158e-04	1.328158e-04
6.000000e+01	6.200000e+01	9.807693e-03	9.103847e-05	9.103847e-05
6.200000e+01	6.400000e+01	1.113478e-02	1.238453e-04	1.238453e-04
6.400000e+01	6.600000e+01	1.228008e-02	1.016161e-04	1.016161e-04
6.600000e+01	6.800000e+01	1.393599e-02	1.005606e-04	1.005606e-04
6.800000e+01	7.000000e+01	1.648578e-02	1.175431e-04	1.175431e-04
7.000000e+01	7.200000e+01	1.930036e-02	1.282528e-04	1.282528e-04
7.200000e+01	7.400000e+01	2.425694e-02	1.622198e-04	1.622198e-04
7.400000e+01	7.600000e+01	3.250367e-02	2.060909e-04	2.060909e-04
7.600000e+01	7.800000e+01	4.830134e-02	2.661846e-04	2.661846e-04
7.800000e+01	8.000000e+01	7.423225e-02	3.868318e-04	3.868318e-04
8.000000e+01	8.200000e+01	2.299980e-02	3.970337e-04	3.970337e-04
8.200000e+01	8.400000e+01	1.003397e-02	1.726449e-04	1.726449e-04
8.400000e+01	8.600000e+01	7.536266e-03	8.865718e-05	8.865718e-05
8.600000e+01	8.800000e+01	6.085813e-03	7.025629e-05	7.025629e-05
8.800000e+01	9.000000e+01	5.476011e-03	5.536906e-05	5.536906e-05
9.000000e+01	9.200000e+01	4.989832e-03	5.406347e-05	5.406347e-05
9.200000e+01	9.400000e+01	4.690181e-03	4.019214e-05	4.019214e-05
9.400000e+01	9.600000e+01	4.502163e-03	5.987955e-05	5.987955e-05
9.600000e+01	9.800000e+01	4.300696e-03	4.113892e-05	4.113892e-05
9.800000e+01	1.000000e+02	4.213147e-03	4.411811e-05	4.411811e-05
1.000000e+02	1.020000e+02	4.095137e-03	3.453926e-05	3.453926e-05
1.020000e+02	1.040000e+02	3.952486e-03	4.493634e-05	4.493634e-05
1.040000e+02	1.060000e+02	3.852794e-03	3.435146e-05	3.435146e-05
1.060000e+02	1.080000e+02	3.672356e-03	2.799395e-05	2.799395e-05
1.080000e+02	1.100000e+02	3.713658e-03	4.710384e-05	4.710384e-05
1.100000e+02	1.120000e+02	3.631438e-03	2.849658e-05	2.849658e-05
1.120000e+02	1.140000e+02	3.478745e-03	2.747404e-05	2.747404e-05
1.140000e+02	1.160000e+02	3.425433e-03	2.676468e-05	2.676468e-05
1.160000e+02	1.180000e+02	3.395242e-03	3.007481e-05	3.007481e-05
1.180000e+02	1.200000e+02	3.286122e-03	2.527040e-05	2.527040e-05
1.200000e+02	1.220000e+02	3.255765e-03	2.405600e-05	2.405600e-05
1.220000e+02	1.240000e+02	3.172761e-03	2.329349e-05	2.329349e-05
1.240000e+02	1.260000e+02	3.143216e-03	2.361244e-05	2.361244e-05
1.260000e+02	1.280000e+02	3.073935e-03	2.568446e-05	2.568446e-05
1.280000e+02	1.300000e+02	3.012599e-03	2.793533e-05	2.793533e-05
1.300000e+02	1.320000e+02	2.953620e-03	2.388020e-05	2.388020e-05
1.320000e+02	1.340000e+02	2.958875e-03	2.700943e-05	2.700943e-05
1.340000e+02	1.360000e+02	2.904194e-03	2.984462e-05	2.984462e-05
1.360000e+02	1.380000e+02	2.832759e-03	2.590003e-05	2.590003e-05
1.380000e+02	1.400000e+02	2.756146e-03	2.555522e-05	2.555522e-05
1.400000e+02	1.420000e+02	2.732565e-03	2.226311e-05	2.226311e-05
1.420000e+02	1.440000e+02	2.789004e-03	8.445216e-05	8.445216e-05
1.440000e+02	1.460000e+02	2.632676e-03	2.206847e-05	2.206847e-05
1.460000e+02	1.480000e+02	2.580400e-03	2.235514e-05	2.235514e-05
1.480000e+02	1.500000e+02	2.548338e-03	2.182984e-05	2.182984e-05
1.500000e+02	1.520000e+02	2.515072e-03	2.223630e-05	2.223630e-05
1.520000e+02	1.540000e+02	2.484179e-03	2.084287e-05	2.084287e-05
1.540000e+02	1.560000e+02	2.454555e-03	2.427914e-05	2.427914e-05
1.560000e+02	1.580000e+02	2.396556e-03	2.177444e-05	2.177444e-05
1.580000e+02	1.600000e+02	2.354510e-03	1.929109e-05	1.929109e-05
1.600000e+02	1.620000e+02	1.396715e-06	2.083221e-07	2.083221e-07
1.620000e+02	1.640000e+02	2.231263e-06	3.951806e-07	3.951806e-07
1.640000e+02	1.660000e+02	1.521067e-06	1.817059e-07	1.817059e-07
1.660000e+02	1.680000e+02	1.896135e-06	2.391179e-07	2.391179e-07
1.680000e+02	1.700000e+02	1.762498e-06	2.063471e-07	2.063471e-07
1.700000e+02	1.720000e+02	1.608316e-06	1.842485e-07	1.842485e-07
1.720000e+02	1.740000e+02	4.512041e-06	2.418738e-06	2.418738e-06
1.740000e+02	1.760000e+02	2.179548e-06	6.508777e-07	6.508777e-07
1.760000e+02	1.780000e+02	1.494812e-06	1.626047e-07	1.626047e-07
1.780000e+02	1.800000e+02	1.946179e-06	3.720806e-07	3.720806e-07
1.800000e+02	1.820000e+02	2.070994e-06	3.100509e-07	3.100509e-07
1.820000e+02	1.840000e+02	1.722755e-06	2.154622e-07	2.154622e-07
1.840000e+02	1.860000e+02	1.596453e-06	1.604844e-07	1.604844e-07
1.860000e+02	1.880000e+02	1.301555e-06	1.266510e-07	1.266510e-07
1.880000e+02	1.900000e+02	3.786795e-06	1.864776e-06	1.864776e-06
1.900000e+02	1.920000e+02	1.482899e-06	1.784760e-07	1.784760e-07
1.920000e+02	1.940000e+02	1.513790e-06	1.929723e-07	1.929723e-07
1.940000e+02	1.960000e+02	1.738797e-06	2.122145e-07	2.122145e-07
1.960000e+02	1.980000e+02	1.553561e-06	1.572046e-07	1.572046e-07
1.980000e+02	2.000000e+02	1.647478e-06	1.697785e-07	1.697785e-07
2.000000e+02	2.020000e+02	1.932620e-06	3.272641e-07	3.272641e-07
2.020000e+02	2.040000e+02	1.943862e-06	2.945018e-07	2.945018e-07
2.040000e+02	2.060000e+02	1.970603e-06	3.006717e-07	3.006717e-07
2.060000e+02	2.080000e+02	1.757979e-06	2.065219e-07	2.065219e-07
2.080000e+02	2.100000e+02	1.725937e-06	2.093353e-07	2.093353e-07
2.100000e+02	2.120000e+02	1.883156e-06	2.456638e-07	2.456638e-07
2.120000e+02	2.140000e+02	2.176038e-06	3.343559e-07	3.343559e-07
2.140000e+02	2.160000e+02	1.513057e-06	2.310280e-07	2.310280e-07
2.160000e+02	2.180000e+02	2.074046e-06	2.743451e-07	2.743451e-07
2.180000e+02	2.200000e+02	1.843634e-06	1.889559e-07	1.889559e-07
2.200000e+02	2.220000e+02	1.424445e-06	1.591743e-07	1.591743e-07
2.220000e+02	2.240000e+02	1.527382e-06	1.495529e-07	1.495529e-07
2.240000e+02	2.260000e+02	1.677102e-06	2.106519e-07	2.106519e-07
2.260000e+02	2.280000e+02	1.834884e-06	1.733809e-07	1.733809e-07
2.280000e+02	2.300000e+02	1.756285e-06	1.957117e-07	1.957117e-07
2.300000e+02	2.320000e+02	2.115701e-06	2.333287e-07	2.333287e-07
2.320000e+02	2.340000e+02	2.167863e-06	3.432989e-07	3.432989e-07
2.340000e+02	2.360000e+02	1.775839e-06	2.901916e-07	2.901916e-07
2.360000e+02	2.380000e+02	1.683630e-06	1.857158e-07	1.857158e-07
2.380000e+02	2.400000e+02	1.733349e-06	1.781523e-07	1.781523e-07
2.400000e+02	2.420000e+02	1.818169e-06	1.818312e-07	1.818312e-07
2.420000e+02	2.440000e+02	2.811292e-06	8.189920e-07	8.189920e-07
2.440000e+02	2.460000e+02	2.227408e-06	6.464704e-07	6.464704e-07
2.460000e+02	2.480000e+02	1.667812e-06	1.562861e-07	1.562861e-07
2.480000e+02	2.500000e+02	1.987590e-06	2.483250e-07	2.483250e-07
2.500000e+02	2.520000e+02	2.508482e-06	5.277645e-07	5.277645e-07
2.520000e+02	2.540000e+02	1.540500e-06	1.799541e-07	1.799541e-07
2.540000e+02	2.560000e+02	1.440068e-06	1.730309e-07	1.730309e-07
2.560000e+02	2.580000e+02	1.536984e-06	1.441897e-07	1.441897e-07
2.580000e+02	2.600000e+02	1.657048e-06	1.925206e-07	1.925206e-07
2.600000e+02	2.620000e+02	1.513878e-06	1.410280e-07	1.410280e-07
2.620000e+02	2.640000e+02	2.161708e-06	5.626143e-07	5.626143e-07
2.640000e+02	2.660000e+02	1.815246e-06	1.874778e-07	1.874778e-07
2.660000e+02	2.680000e+02	1.649482e-06	2.538462e-07	2.538462e-07
2.680000e+02	2.700000e+02	1.972237e-06	4.085306e-07	4.085306e-07
2.700000e+02	2.720000e+02	1.667002e-06	1.907904e-07	1.907904e-07
2.720000e+02	2.740000e+02	1.892726e-06	4.140774e-07	4.140774e-07
2.740000e+02	2.760000e+02	1.628240e-06	1.888349e-07	1.888349e-07
2.760000e+02	2.780000e+02	1.685553e-06	1.442484e-07	1.442484e-07
2.780000e+02	2.800000e+02	1.857445e-06	2.095101e-07	2.095101e-07
2.800000e+02	2.820000e+02	2.573170e-06	4.467846e-07	4.467846e-07
2.820000e+02	2.840000e+02	2.289435e-06	7.415740e-07	7.415740e-07
2.840000e+02	2.860000e+02	1.535156e-06	1.779594e-07	1.779594e-07
2.860000e+02	2.880000e+02	1.529860e-06	1.467357e-07	1.467357e-07
2.880000e+02	2.900000e+02	1.619634e-06	1.759480e-07	1.759480e-07
2.900000e+02	2.920000e+02	1.600924e-06	2.135841e-07	2.135841e-07
2.920000e+02	2.940000e+02	1.339556e-06	1.441581e-07	1.441581e-07
2.940000e+02	2.960000e+02	1.454130e-06	1.505846e-07	1.505846e-07
2.960000e+02	2.980000e+02	1.552215e-06	1.397011e-07	1.397011e-07
2.980000e+02	3.000000e+02	1.315166e-06	1.145642e-07	1.145642e-07
3.000000e+02	3.020000e+02	1.474117e-06	1.773705e-07	1.773705e-07
3.020000e+02	3.040000e+02	2.096138e-06	4.653074e-07	4.653074e-07
3.040000e+02	3.060000e+02	1.617029e-06	1.860475e-07	1.860475e-07
3.060000e+02	3.080000e+02	2.085348e-06	4.787151e-07	4.787151e-07
3.080000e+02	3.100000e+02	4.501147e-06	2.561882e-06	2.561882e-06
3.100000e+02	3.120000e+02	1.355638e-06	1.416384e-07	1.416384e-07
3.120000e+02	3.140000e+02	1.841511e-06	2.045427e-07	2.045427e-07
3.140000e+02	3.160000e+02	1.901853e-06	2.598627e-07	2.598627e-07
3.160000e+02	3.180000e+02	1.513891e-06	2.242106e-07	2.242106e-07
3.180000e+02	3.200000e+02	1.538221e-06	1.472778e-07	1.472778e-07
3.200000e+02	3.220000e+02	1.675080e-06	2.287553e-07	2.287553e-07
3.220000e+02	3.240000e+02	1.403917e-06	1.524940e-07	1.524940e-07
3.240000e+02	3.260000e+02	1.983796e-06	3.151045e-07	3.151045e-07
3.260000e+02	3.280000e+02	1.617566e-06	3.353846e-07	3.353846e-07
3.280000e+02	3.300000e+02	1.915438e-06	2.972562e-07	2.972562e-07
3.300000e+02	3.320000e+02	1.462249e-06	1.517116e-07	1.517116e-07
3.320000e+02	3.340000e+02	1.327004e-06	1.215143e-07	1.215143e-07
3.340000e+02	3.360000e+02	1.685609e-06	2.276370e-07	2.276370e-07
3.360000e+02	3.380000e+02	2.353975e-06	6.107003e-07	6.107003e-07
3.380000e+02	3.400000e+02	1.522307e-06	1.897773e-07	1.897773e-07
3.400000e+02	3.420000e+02	1.668104e-06	2.463020e-07	2.463020e-07
3.420000e+02	3.440000e+02	1.517167e-06	1.433710e-07	1.433710e-07
3.440000e+02	3.460000e+02	1.500563e-06	1.930518e-07	1.930518e-07
3.460000e+02	3.480000e+02	1.920398e-06	2.770541e-07	2.770541e-07
3.480000e+02	3.500000e+02	1.556684e-06	1.614139e-07	1.614139e-07
3.500000e+02	3.520000e+02	1.851111e-06	3.143371e-07	3.143371e-07
3.520000e+02	3.540000e+02	1.761038e-06	2.138516e-07	2.138516e-07
3.540000e+02	3.560000e+02	1.582165e-06	1.878252e-07	1.878252e-07
3.560000e+02	3.580000e+02	1.592017e-06	2.116601e-07	2.116601e-07
3.580000e+02	3.600000e+02	1.578039e-06	2.040880e-07	2.040880e-07
3.600000e+02	3.620000e+02	1.641022e-06	2.146566e-07	2.146566e-07
3.620000e+02	3.640000e+02	1.407488e-06	1.432521e-07	1.432521e-07
3.640000e+02	3.660000e+02	1.712212e-06	2.043449e-07	2.043449e-07
3.660000e+02	3.680000e+02	1.481489e-06	1.568072e-07	1.568072e-07
3.680000e+02	3.700000e+02	2.038163e-06	2.672611e-07	2.672611e-07
3.700000e+02	3.720000e+02	1.798789e-06	2.276163e-07	2.276163e-07
3.720000e+02	3.740000e+02	1.846835e-06	2.775644e-07	2.775644e-07
3.740000e+02	3.760000e+02	1.490605e-06	1.769023e-07	1.769023e-07
3.760000e+02	3.780000e+02	1.395850e-06	1.467502e-07	1.467502e-07
3.780000e+02	3.800000e+02	1.538583e-06	1.581506e-07	1.581506e-07
3.800000e+02	3.820000e+02	2.059408e-06	4.307876e-07	4.307876e-07
3.820000e+02	3.840000e+02	1.814079e-06	3.288989e-07	3.288989e-07
3.840000e+02	3.860000e+02	1.338281e-06	1.344365e-07	1.344365e-07
3.860000e+02	3.880000e+02	1.399515e-06	1.479931e-07	1.479931e-07
3.880000e+02	3.900000e+02	1.959533e-06	3.184887e-07	3.184887e-07
3.900000e+02	3.920000e+02	1.576146e-06	2.619107e-07	2.619107e-07
3.920000e+02	3.940000e+02	1.503730e-06	1.705729e-07	1.705729e-07
3.940000e+02	3.960000e+02	1.366066e-06	1.316672e-07	1.316672e-07
3.960000e+02	3.980000e+02	2.088357e-06	5.105681e-07	5.105681e-07
3.980000e+02	4.000000e+02	1.510032e-06	1.791293e-07	1.791293e-07
4.000000e+02	4.020000e+02	1.862336e-06	2.361019e-07	2.361019e-07
4.020000e+02	4.040000e+02	1.447724e-06	1.700713e-07	1.700713e-07
4.040000e+02	4.060000e+02	1.387032e-06	1.282780e-07	1.282780e-07
4.060000e+02	4.080000e+02	2.326240e-06	6.909816e-07	6.909816e-07
4.080000e+02	4.100000e+02	1.296776e-06	1.279365e-07	1.279365e-07
4.100000e+02	4.120000e+02	1.525458e-06	2.183643e-07	2.183643e-07
4.120000e+02	4.140000e+02	1.503292e-06	1.541139e-07	1.541139e-07
4.140000e+02	4.160000e+02	1.190611e-06	1.129680e-07	1.129680e-07
4.160000e+02	4.180000e+02	1.153644e-06	1.038828e-07	1.038828e-07
4.180000e+02	4.200000e+02	1.552230e-06	1.847033e-07	1.847033e-07
4.200000e+02	4.220000e+02	1.409988e-06	1.287612e-07	1.287612e-07
4.220000e+02	4.240000e+02	1.695392e-06	2.150422e-07	2.150422e-07
4.240000e+02	4.260000e+02	1.256758e-06	1.473391e-07	1.473391e-07
4.260000e+02	4.280000e+02	1.958190e-06	2.586174e-07	2.586174e-07
4.280000e+02	4.300000e+02	1.541144e-06	2.686142e-07	2.686142e-07
4.300000e+02	4.320000e+02	1.468741e-06	1.488503e-07	1.488503e-07
4.320000e+02	4.340000e+02	1.746780e-06	2.293532e-07	2.293532e-07
4.340000e+02	4.360000e+02	1.402201e-06	1.733444e-07	1.733444e-07
4.360000e+02	4.380000e+02	2.063893e-06	3.122906e-07	3.122906e-07
4.380000e+02	4.400000e+02	1.629426e-06	1.892264e-07	1.892264e-07
4.400000e+02	4.420000e+02	1.593283e-06	2.049403e-07	2.049403e-07
4.420000e+02	4.440000e+02	1.659042e-06	2.481606e-07	2.481606e-07
4.440000e+02	4.460000e+02	1.389000e-06	1.354743e-07	1.354743e-07
4.460000e+02	4.480000e+02	1.742517e-06	3.082056e-07	3.082056e-07
4.480000e+02	4.500000e+02	1.949315e-06	3.035410e-07	3.035410e-07
4.500000e+02	4.520000e+02	1.421836e-06	1.430166e-07	1.430166e-07
4.520000e+02	4.540000e+02	1.829784e-06	3.194631e-07	3.194631e-07
4.540000e+02	4.560000e+02	1.390987e-06	1.528366e-07	1.528366e-07
4.560000e+02	4.580000e+02	1.545707e-06	1.859445e-07	1.859445e-07
4.580000e+02	4.600000e+02	1.447444e-06	1.536392e-07	1.536392e-07
4.600000e+02	4.620000e+02	1.475582e-06	1.761705e-07	1.761705e-07
4.620000e+02	4.640000e+02	1.358833e-06	1.669037e-07	1.669037e-07
4.640000e+02	4.660000e+02	3.027374e-06	8.764878e-07	8.764878e-07
4.660000e+02	4.680000e+02	2.073835e-06	4.859871e-07	4.859871e-07
4.680000e+02	4.700000e+02	1.212670e-06	1.368585e-07	1.368585e-07
4.700000e+02	4.720000e+02	1.486972e-06	2.137672e-07	2.137672e-07
4.720000e+02	4.740000e+02	2.516868e-06	5.677125e-07	5.677125e-07
4.740000e+02	4.760000e+02	1.724660e-06	2.092639e-07	2.092639e-07
4.760000e+02	4.780000e+02	1.768115e-06	2.899714e-07	2.899714e-07
4.780000e+02	4.800000e+02	1.790840e-06	2.461867e-07	2.461867e-07
4.800000e+02	4.820000e+02	1.626069e-06	2.591449e-07	2.591449e-07
4.820000e+02	4.840000e+02	1.936434e-06	3.308571e-07	3.308571e-07
4.840000e+02	4.860000e+02	1.562104e-06	2.320334e-07	2.320334e-07
4.860000e+02	4.880000e+02	1.465888e-06	1.833396e-07	1.833396e-07
4.880000e+02	4.900000e+02	1.638412e-06	1.964631e-07	1.964631e-07
4.900000e+02	4.920000e+02	1.673134e-06	2.765040e-07	2.765040e-07
4.920000e+02	4.940000e+02	1.816587e-06	3.112332e-07	3.112332e-07
4.940000e+02	4.960000e+02	1.591887e-06	1.900955e-07	1.900955e-07
4.960000e+02	4.980000e+02	1.767168e-06	2.639724e-07	2.639724e-07
4.980000e+02	5.000000e+02	1.410455e-06	1.555272e-07	1.555272e-07
5.000000e+02	5.020000e+02	1.693005e-06	2.618501e-07	2.618501e-07
5.020000e+02	5.040000e+02	1.636486e-06	2.025218e-07	2.025218e-07
5.040000e+02	5.060000e+02	1.783932e-06	5.769468e-07	5.769468e-07
5.060000e+02	5.080000e+02	1.864444e-06	2.684884e-07	2.684884e-07
5.080000e+02	5.100000e+02	1.361727e-06	1.448342e-07	1.448342e-07
5.100000e+02	5.120000e+02	1.323464e-06	1.448133e-07	1.448133e-07
5.120000e+02	5.140000e+02	1.785085e-06	3.063582e-07	3.063582e-07
5.140000e+02	5.160000e+02	1.560828e-06	2.012214e-07	2.012214e-07
5.160000e+02	5.180000e+02	1.284794e-06	1.461692e-07	1.461692e-07
5.180000e+02	5.200000e+02	1.604232e-06	2.819345e-07	2.819345e-07
5.200000e+02	5.220000e+02	2.042010e-06	3.362322e-07	3.362322e-07
5.220000e+02	5.240000e+02	1.695255e-06	2.500621e-07	2.500621e-07
5.240000e+02	5.260000e+02	1.494636e-06	1.806180e-07	1.806180e-07
5.260000e+02	5.280000e+02	1.078532e-06	1.250121e-07	1.250121e-07
5.280000e+02	5.300000e+02	1.998715e-06	4.757868e-07	4.757868e-07
5.300000e+02	5.320000e+02	1.703818e-06	3.733402e-07	3.733402e-07
5.320000e+02	5.340000e+02	1.374493e-06	1.703258e-07	1.703258e-07
5.340000e+02	5.360000e+02	2.012000e-06	4.647551e-07	4.647551e-07
5.360000e+02	5.380000e+02	1.744442e-06	2.541437e-07	2.541437e-07
5.380000e+02	5.400000e+02	1.479147e-06	1.481860e-07	1.481860e-07
5.400000e+02	5.420000e+02	1.445977e-06	1.815808e-07	1.815808e-07
5.420000e+02	5.440000e+02	1.352967e-06	1.559688e-07	1.559688e-07
5.440000e+02	5.460000e+02	1.749490e-06	3.744015e-07	3.744015e-07
5.460000e+02	5.480000e+02	1.728836e-06	2.459926e-07	2.459926e-07
5.480000e+02	5.500000e+02	1.133701e-06	1.132717e-07	1.132717e-07
5.500000e+02	5.520000e+02	1.515346e-06	2.532357e-07	2.532357e-07
5.520000e+02	5.540000e+02	1.625190e-06	2.221326e-07	2.221326e-07
5.540000e+02	5.560000e+02	1.697322e-06	2.980147e-07	2.980147e-07
5.560000e+02	5.580000e+02	1.690515e-06	2.070700e-07	2.070700e-07
5.580000e+02	5.600000e+02	1.318221e-06	1.516514e-07	1.516514e-07
5.600000e+02	5.620000e+02	1.668958e-06	2.003971e-07	2.003971e-07
5.620000e+02	5.640000e+02	1.673547e-06	4.061497e-07	4.061497e-07
5.640000e+02	5.660000e+02	2.217437e-06	3.933409e-07	3.933409e-07
5.660000e+02	5.680000e+02	1.565896e-06	2.080075e-07	2.080075e-07
5.680000e+02	5.700000e+02	1.180282e-06	1.549071e-07	1.549071e-07
5.700000e+02	5.720000e+02	1.334099e-06	1.657129e-07	1.657129e-07
5.720000e+02	5.740000e+02	1.747817e-06	2.424214e-07	2.424214e-07
5.740000e+02	5.760000e+02	1.779834e-06	2.557392e-07	2.557392e-07
5.760000e+02	5.780000e+02	1.359645e-06	1.449632e-07	1.449632e-07
5.780000e+02	5.800000e+02	1.472993e-06	1.982930e-07	1.982930e-07
5.800000e+02	5.820000e+02	1.612841e-06	2.169689e-07	2.169689e-07
5.820000e+02	5.840000e+02	1.808558e-06	3.808524e-07	3.808524e-07
5.840000e+02	5.860000e+02	1.489206e-06	2.127660e-07	2.127660e-07
5.860000e+02	5.880000e+02	2.208181e-06	5.085745e-07	5.085745e-07
5.880000e+02	5.900000e+02	1.967996e-06	6.135300e-07	6.135300e-07
5.900000e+02	5.920000e+02	1.397494e-06	1.877504e-07	1.877504e-07
5.920000e+02	5.940000e+02	1.675809e-06	3.535616e-07	3.535616e-07
5.940000e+02	5.960000e+02	1.143954e-06	1.162051e-07	1.162051e-07
5.960000e+02	5.980000e+02	1.822412e-06	6.794541e-07	6.794541e-07
5.980000e+02	6.000000e+02	1.803772e-06	2.514395e-07	2.514395e-07
6.000000e+02	6.020000e+02	1.696703e-06	2.541252e-07	2.541252e-07
6.020000e+02	6.040000e+02	1.332837e-06	1.576178e-07	1.576178e-07
6.040000e+02	6.060000e+02	2.184233e-06	4.255496e-07	4.255496e-07
6.060000e+02	6.080000e+02	1.311735e-06	2.130253e-07	2.130253e-07
6.080000e+02	6.100000e+02	1.257647e-06	1.723249e-07	1.723249e-07
6.100000e+02	6.120000e+02	1.822430e-06	2.565002e-07	2.565002e-07
6.120000e+02	6.140000e+02	1.892930e-06	2.951002e-07	2.951002e-07
6.140000e+02	6.160000e+02	2.062989e-06	6.639899e-07	6.639899e-07
6.160000e+02	6.180000e+02	1.716941e-06	2.345398e-07	2.345398e-07
6.180000e+02	6.200000e+02	1.988402e-06	4.414393e-07	4.414393e-07
6.200000e+02	6.220000e+02	3.264282e-06	8.448800e-07	8.448800e-07
6.220000e+02	6.240000e+02	1.459480e-06	1.677546e-07	1.677546e-07
6.240000e+02	6.260000e+02	1.881465e-06	3.840210e-07	3.840210e-07
6.260000e+02	6.280000e+02	1.844503e-06	5.474114e-07	5.474114e-07
6.280000e+02	6.300000e+02	1.459917e-06	2.450550e-07	2.450550e-07
6.300000e+02	6.320000e+02	1.568406e-06	3.653774e-07	3.653774e-07
6.320000e+02	6.340000e+02	2.321090e-06	7.238779e-07	7.238779e-07
6.340000e+02	6.360000e+02	1.317025e-06	2.294607e-07	2.294607e-07
6.360000e+02	6.380000e+02	2.409951e-06	8.438895e-07	8.438895e-07
6.380000e+02	6.400000e+02	1.447747e-06	2.656212e-07	2.656212e-07
6.400000e+02	6.420000e+02	1.224378e-06	1.600310e-07	1.600310e-07
6.420000e+02	6.440000e+02	2.042596e-06	3.378367e-07	3.378367e-07
6.440000e+02	6.460000e+02	1.520400e-06	3.260067e-07	3.260067e-07
6.460000e+02	6.480000e+02	1.498550e-06	2.138880e-07	2.138880e-07
6.480000e+02	6.500000e+02	1.670058e-06	3.305008e-07	3.305008e-07
6.500000e+02	6.520000e+02	1.730955e-06	5.463631e-07	5.463631e-07
6.520000e+02	6.540000e+02	1.644334e-06	3.235328e-07	3.235328e-07
6.540000e+02	6.560000e+02	1.578955e-06	3.829685e-07	3.829685e-07
6.560000e+02	6.580000e+02	2.444402e-06	4.767637e-07	4.767637e-07
6.580000e+02	6.600000e+02	1.789184e-06	2.801839e-07	2.801839e-07
6.600000e+02	6.620000e+02	1.312998e-06	2.150448e-07	2.150448e-07
6.620000e+02	6.640000e+02	1.709692e-06	2.997433e-07	2.997433e-07
6.640000e+02	6.660000e+02	1.335778e-06	1.696733e-07	1.696733e-07
6.660000e+02	6.680000e+02	1.474751e-06	2.320300e-07	2.320300e-07
6.680000e+02	6.700000e+02	2.113908e-06	5.143355e-07	5.143355e-07
6.700000e+02	6.720000e+02	1.536577e-06	3.088032e-07	3.088032e-07
6.720000e+02	6.740000e+02	2.237114e-06	7.548844e-07	7.548844e-07
6.740000e+02	6.760000e+02	1.429339e-06	2.071966e-07	2.071966e-07
6.760000e+02	6.780000e+02	1.563143e-06	3.188358e-07	3.188358e-07
6.780000e+02	6.800000e+02	1.695650e-06	2.943804e-07	2.943804e-07
6.800000e+02	6.820000e+02	1.422320e-06	2.946897e-07	2.946897e-07
6.820000e+02	6.840000e+02	1.334355e-06	1.796486e-07	1.796486e-07
6.840000e+02	6.860000e+02	1.504446e-06	2.200381e-07	2.200381e-07
6.860000e+02	6.880000e+02	1.433335e-06	2.423100e-07	2.423100e-07
6.880000e+02	6.900000e+02	1.916978e-06	4.927079e-07	4.927079e-07
6.900000e+02	6.920000e+02	2.022924e-06	6.537497e-07	6.537497e-07
6.920000e+02	6.940000e+02	1.704501e-06	2.334851e-07	2.334851e-07
6.940000e+02	6.960000e+02	1.427921e-06	1.942728e-07	1.942728e-07
6.960000e+02	6.980000e+02	1.699254e-06	2.651189e-07	2.651189e-07
6.980000e+02	7.000000e+02	1.607840e-06	2.289893e-07	2.289893e-07
7.000000e+02	7.020000e+02	1.717414e-06	3.374823e-07	3.374823e-07
7.020000e+02	7.040000e+02	1.654936e-06	4.463107e-07	4.463107e-07
7.040000e+02	7.060000e+02	1.720513e-06	2.924348e-07	2.924348e-07
7.060000e+02	7.080000e+02	1.439824e-06	2.008762e-07	2.008762e-07
7.080000e+02	7.100000e+02	1.385963e-06	1.905533e-07	1.905533e-07
7.100000e+02	7.120000e+02	1.652718e-06	2.504285e-07	2.504285e-07
7.120000e+02	7.140000e+02	1.541722e-06	1.938290e-07	1.938290e-07
7.140000e+02	7.160000e+02	3.959916e-06	1.922597e-06	1.922597e-06
7.160000e+02	7.180000e+02	1.302018e-06	1.694920e-07	1.694920e-07
7.180000e+02	7.200000e+02	1.526006e-06	2.481080e-07	2.481080e-07
7.200000e+02	7.220000e+02	1.397231e-06	2.501128e-07	2.501128e-07
7.220000e+02	7.240000e+02	2.270459e-06	6.435590e-07	6.435590e-07
7.240000e+02	7.260000e+02	1.701660e-06	3.401448e-07	3.401448e-07
7.260000e+02	7.280000e+02	1.242600e-06	1.761678e-07	1.761678e-07
7.280000e+02	7.300000e+02	1.840407e-06	3.394089e-07	3.394089e-07
7.300000e+02	7.320000e+02	1.627575e-06	2.814520e-07	2.814520e-07
7.320000e+02	7.340000e+02	1.502478e-06	2.434658e-07	2.434658e-07
7.340000e+02	7.360000e+02	1.362422e-06	2.025058e-07	2.025058e-07
7.360000e+02	7.380000e+02	1.562724e-06	3.289560e-07	3.289560e-07
7.380000e+02	7.400000e+02	1.420609e-06	2.255929e-07	2.255929e-07
7.400000e+02	7.420000e+02	1.408181e-06	2.300198e-07	2.300198e-07
7.420000e+02	7.440000e+02	1.954131e-06	3.231203e-07	3.231203e-07
7.440000e+02	7.460000e+02	1.062218e-06	1.451759e-07	1.451759e-07
7.460000e+02	7.480000e+02	1.139217e-06	1.712452e-07	1.712452e-07
7.480000e+02	7.500000e+02	1.780484e-06	5.153686e-07	5.153686e-07
7.500000e+02	7.520000e+02	8.017469e-07	1.086373e-07	1.086373e-07
7.520000e+02	7.540000e+02	1.126948e-06	1.310593e-07	1.310593e-07
7.540000e+02	7.560000e+02	1.310410e-06	1.850635e-07	1.850635e-07
7.560000e+02	7.580000e+02	1.315111e-06	1.823089e-07	1.823089e-07
7.580000e+02	7.600000e+02	1.324459e-06	2.497989e-07	2.497989e-07
7.600000e+02	7.620000e+02	1.399316e-06	3.093056e-07	3.093056e-07
7.620000e+02	7.640000e+02	1.394644e-06	3.051954e-07	3.051954e-07
7.640000e+02	7.660000e+02	2.135591e-06	7.361442e-07	7.361442e-07
7.660000e+02	7.680000e+02	1.190980e-06	1.534797e-07	1.534797e-07
7.680000e+02	7.700000e+02	1.583777e-06	3.828410e-07	3.828410e-07
7.700000e+02	7.720000e+02	1.611214e-06	2.532705e-07	2.532705e-07
7.720000e+02	7.740000e+02	1.276242e-06	2.104165e-07	2.104165e-07
7.740000e+02	7.760000e+02	1.613982e-06	3.220463e-07	3.220463e-07
7.760000e+02	7.780000e+02	1.321112e-06	2.425864e-07	2.425864e-07
7.780000e+02	7.800000e+02	1.522794e-06	2.406837e-07	2.406837e-07
7.800000e+02	7.820000e+02	1.411038e-06	2.336311e-07	2.336311e-07
7.820000e+02	7.840000e+02	1.615880e-06	2.754215e-07	2.754215e-07
7.840000e+02	7.860000e+02	1.291987e-06	2.299987e-07	2.299987e-07
7.860000e+02	7.880000e+02	1.335170e-06	2.221542e-07	2.221542e-07
7.880000e+02	7.900000e+02	1.467792e-06	2.425937e-07	2.425937e-07
7.900000e+02	7.920000e+02	2.477608e-06	8.733132e-07	8.733132e-07
7.920000e+02	7.940000e+02	1.300943e-06	1.765959e-07	1.765959e-07
7.940000e+02	7.960000e+02	1.398880e-06	2.659646e-07	2.659646e-07
7.960000e+02	7.980000e+02	3.244324e-06	1.188229e-06	1.188229e-06
7.980000e+02	8.000000e+02	1.277047e-06	1.819672e-07	1.819672e-07
8.000000e+02	8.020000e+02	1.324626e-06	2.491118e-07	2.491118e-07
8.020000e+02	8.040000e+02	1.754489e-06	3.411000e-07	3.411000e-07
8.040000e+02	8.060000e+02	1.518298e-06	2.399895e-07	2.399895e-07
8.060000e+02	8.080000e+02	1.203012e-06	1.497856e-07	1.497856e-07
8.080000e+02	8.100000e+02	1.428159e-06	2.932205e-07	2.932205e-07
8.100000e+02	8.120000e+02	1.458887e-06	2.401149e-07	2.401149e-07
8.120000e+02	8.140000e+02	1.296567e-06	1.962262e-07	1.962262e-07
8.140000e+02	8.160000e+02	1.982309e-06	3.397097e-07	3.397097e-07
8.160000e+02	8.180000e+02	1.600314e-06	3.641167e-07	3.641167e-07
8.180000e+02	8.200000e+02	2.829049e-06	1.346490e-06	1.346490e-06
8.200000e+02	8.220000e+02	1.336467e-06	2.464547e-07	2.464547e-07
8.220000e+02	8.240000e+02	1.827660e-06	4.901025e-07	4.901025e-07
8.240000e+02	8.260000e+02	1.917084e-06	4.048647e-07	4.048647e-07
8.260000e+02	8.280000e+02	1.829369e-06	3.635823e-07	3.635823e-07
8.280000e+02	8.300000e+02	1.883890e-06	3.496064e-07	3.496064e-07
8.300000e+02	8.320000e+02	9.713487e-07	1.177555e-07	1.177555e-07
8.320000e+02	8.340000e+02	1.983383e-06	4.657906e-07	4.657906e-07
8.340000e+02	8.360000e+02	1.381082e-06	2.329837e-07	2.329837e-07
8.360000e+02	8.380000e+02	9.697584e-07	1.273162e-07	1.273162e-07
8.380000e+02	8.400000e+02	2.713200e-06	9.255820e-07	9.255820e-07
8.400000e+02	8.420000e+02	2.578009e-06	1.150464e-06	1.150464e-06
8.420000e+02	8.440000e+02	1.581502e-06	3.264163e-07	3.264163e-07
8.440000e+02	8.460000e+02	1.567348e-06	2.795276e-07	2.795276e-07
8.460000e+02	8.480000e+02	1.806138e-06	2.829955e-07	2.829955e-07
8.480000e+02	8.500000e+02	1.309009e-06	2.100431e-07	2.100431e-07
8.500000e+02	8.520000e+02	1.025811e-06	1.224901e-07	1.224901e-07
8.520000e+02	8.540000e+02	1.383577e-06	2.824577e-07	2.824577e-07
8.540000e+02	8.560000e+02	1.967236e-06	4.632652e-07	4.632652e-07
8.560000e+02	8.580000e+02	1.108539e-06	1.648232e-07	1.648232e-07
8.580000e+02	8.600000e+02	1.248342e-06	2.689420e-07	2.689420e-07
8.600000e+02	8.620000e+02	1.925431e-06	4.022609e-07	4.022609e-07
8.620000e+02	8.640000e+02	1.812001e-06	3.297432e-07	3.297432e-07
8.640000e+02	8.660000e+02	1.241703e-06	2.490950e-07	2.490950e-07
8.660000e+02	8.680000e+02	1.485302e-06	2.722702e-07	2.722702e-07
8.680000e+02	8.700000e+02	1.083398e-06	2.194543e-07	2.194543e-07
8.700000e+02	8.720000e+02	1.724793e-06	3.221390e-07	3.221390e-07
8.720000e+02	8.740000e+02	1.274446e-06	2.032810e-07	2.032810e-07
8.740000e+02	8.760000e+02	1.361090e-06	3.026857e-07	3.026857e-07
8.760000e+02	8.780000e+02	1.927709e-06	4.542200e-07	4.542200e-07
8.780000e+02	8.800000e+02	9.833447e-07	1.681037e-07	1.681037e-07
8.800000e+02	8.820000e+02	1.920717e-06	5.803664e-07	5.803664e-07
8.820000e+02	8.840000e+02	1.580078e-06	2.876478e-07	2.876478e-07
8.840000e+02	8.860000e+02	1.538913e-06	2.625741e-07	2.625741e-07
8.860000e+02	8.880000e+02	1.278361e-06	2.270897e-07	2.270897e-07
8.880000e+02	8.900000e+02	1.664599e-06	4.073498e-07	4.073498e-07
8.900000e+02	8.920000e+02	1.493917e-06	3.341881e-07	3.341881e-07
8.920000e+02	8.940000e+02	1.178436e-06	1.703068e-07	1.703068e-07
8.940000e+02	8.960000e+02	1.130360e-06	1.942364e-07	1.942364e-07
8.960000e+02	8.980000e+02	1.942501e-06	3.802563e-07	3.802563e-07
8.980000e+02	9.000000e+02	9.445656e-07	1.341547e-07	1.341547e-07
9.000000e+02	9.020000e+02	1.341695e-06	2.364921e-07	2.364921e-07
9.020000e+02	9.040000e+02	1.501434e-06	3.911600e-07	3.911600e-07
9.040000e+02	9.060000e+02	1.418144e-06	2.483218e-07	2.483218e-07
9.060000e+02	9.080000e+02	1.854250e-06	7.044030e-07	7.044030e-07
9.080000e+02	9.100000e+02	9.894003e-07	1.462346e-07	1.462346e-07
9.100000e+02	9.120000e+02	1.694244e-06	4.542104e-07	4.542104e-07
9.120000e+02	9.140000e+02	1.387751e-06	2.456039e-07	2.456039e-07
9.140000e+02	9.160000e+02	1.528509e-06	4.065865e-07	4.065865e-07
9.160000e+02	9.180000e+02	1.641231e-06	3.240596e-07	3.240596e-07
9.180000e+02	9.200000e+02	1.835633e-06	4.596251e-07	4.596251e-07
9.200000e+02	9.220000e+02	1.833774e-06	3.583816e-07	3.583816e-07
9.220000e+02	9.240000e+02	1.230847e-06	1.806311e-07	1.806311e-07
9.240000e+02	9.260000e+02	1.501539e-06	3.209084e-07	3.209084e-07
9.260000e+02	9.280000e+02	1.474658e-06	3.331096e-07	3.331096e-07
9.280000e+02	9.300000e+02	1.421073e-06	2.497949e-07	2.497949e-07
9.300000e+02	9.320000e+02	1.037986e-06	1.636255e-07	1.636255e-07
9.320000e+02	9.340000e+02	1.081115e-06	1.647185e-07	1.647185e-07
9.340000e+02	9.360000e+02	1.126684e-06	1.859739e-07	1.859739e-07
9.360000e+02	9.380000e+02	1.445402e-06	6.436349e-07	6.436349e-07
9.380000e+02	9.400000e+02	1.688252e-06	4.266360e-07	4.266360e-07
9.400000e+02	9.420000e+02	1.235288e-06	2.934697e-07	2.934697e-07
9.420000e+02	9.440000e+02	1.374723e-06	2.386606e-07	2.386606e-07
9.440000e+02	9.460000e+02	1.148468e-06	1.658621e-07	1.658621e-07
9.460000e+02	9.480000e+02	1.573652e-06	2.917732e-07	2.917732e-07
9.480000e+02	9.500000e+02	1.380345e-06	3.033679e-07	3.033679e-07
9.500000e+02	9.520000e+02	9.407319e-07	1.556371e-07	1.556371e-07
9.520000e+02	9.540000e+02	1.615706e-06	3.769599e-07	3.769599e-07
9.540000e+02	9.560000e+02	1.246067e-06	2.301085e-07	2.301085e-07
9.560000e+02	9.580000e+02	1.654446e-06	2.737504e-07	2.737504e-07
9.580000e+02	9.600000e+02	1.905211e-06	4.020767e-07	4.020767e-07
9.600000e+02	9.620000e+02	1.475662e-06	3.249248e-07	3.249248e-07
9.620000e+02	9.640000e+02	1.712696e-06	3.591726e-07	3.591726e-07
9.640000e+02	9.660000e+02	1.461148e-06	2.679287e-07	2.679287e-07
9.660000e+02	9.680000e+02	1.147392e-06	1.637673e-07	1.637673e-07
9.680000e+02	9.700000e+02	1.525595e-06	3.927642e-07	3.927642e-07
9.700000e+02	9.720000e+02	2.584927e-06	1.613732e-06	1.613732e-06
9.720000e+02	9.740000e+02	1.708531e-06	4.100854e-07	4.100854e-07
9.740000e+02	9.760000e+02	1.170608e-06	1.676950e-07	1.676950e-07
9.760000e+02	9.780000e+02	1.447394e-06	3.690464e-07	3.690464e-07
9.780000e+02	9.800000e+02	1.725344e-06	3.212993e-07	3.212993e-07
9.800000e+02	9.820000e+02	1.001732e-06	1.555929e-07	1.555929e-07
9.820000e+02	9.840000e+02	1.053985e-06	2.136842e-07	2.136842e-07
9.840000e+02	9.860000e+02	1.503349e-06	3.774835e-07	3.774835e-07
9.860000e+02	9.880000e+02	1.155491e-06	2.292336e-07	2.292336e-07
9.880000e+02	9.900000e+02	1.392782e-06	2.972200e-07	2.972200e-07
9.900000e+02	9.920000e+02	1.972294e-06	5.480345e-07	5.480345e-07
9.920000e+02	9.940000e+02	4.638237e-06	2.388013e-06	2.388013e-06
9.940000e+02	9.960000e+02	1.263585e-06	2.245490e-07	2.245490e-07
9.960000e+02	9.980000e+02	1.403087e-06	2.413089e-07	2.413089e-07
9.980000e+02	1.000000e+03	1.178262e-06	2.052683e-07	2.052683e-07
1.000000e+03	1.002000e+03	1.595656e-06	3.329289e-07	3.329289e-07
1.002000e+03	1.004000e+03	1.332433e-06	2.721450e-07	2.721450e-07
1.004000e+03	1.006000e+03	1.330090e-06	2.773620e-07	2.773620e-07
1.006000e+03	1.008000e+03	1.267108e-06	2.404818e-07	2.404818e-07
1.008000e+03	1.010000e+03	1.262984e-06	2.107830e-07	2.107830e-07
1.010000e+03	1.012000e+03	1.416690e-06	2.722345e-07	2.722345e-07
1.012000e+03	1.014000e+03	1.298118e-06	3.559171e-07	3.559171e-07
1.014000e+03	1.016000e+03	1.323707e-06	2.972384e-07	2.972384e-07
1.016000e+03	1.018000e+03	1.730742e-06	6.213352e-07	6.213352e-07
1.018000e+03	1.020000e+03	1.577097e-06	3.430950e-07	3.430950e-07
1.020000e+03	1.022000e+03	1.632595e-06	3.473246e-07	3.473246e-07
1.022000e+03	1.024000e+03	2.656771e-06	8.646586e-07	8.646586e-07
1.024000e+03	1.026000e+03	1.930805e-06	9.808595e-07	9.808595e-07
1.026000e+03	1.028000e+03	1.432121e-06	3.076682e-07	3.076682e-07
1.028000e+03	1.030000e+03	1.725222e-06	3.342947e-07	3.342947e-07
1.030000e+03	1.032000e+03	1.841362e-06	5.017560e-07	5.017560e-07
1.032000e+03	1.034000e+03	4.131958e-06	2.230310e-06	2.230310e-06
1.034000e+03	1.036000e+03	1.193460e-06	2.240919e-07	2.240919e-07
1.036000e+03	1.038000e+03	1.541005e-06	4.204585e-07	4.204585e-07
1.038000e+03	1.040000e+03	1.396056e-06	3.493389e-07	3.493389e-07
1.040000e+03	1.042000e+03	2.097229e-06	6.827928e-07	6.827928e-07
1.042000e+03	1.044000e+03	1.528646e-06	2.489019e-07	2.489019e-07
1.044000e+03	1.046000e+03	1.297564e-06	2.823612e-07	2.823612e-07
1.046000e+03	1.048000e+03	1.593959e-06	4.353156e-07	4.353156e-07
1.048000e+03	1.050000e+03	1.236656e-06	3.326223e-07	3.326223e-07
1.050000e+03	1.052000e+03	1.588888e-06	3.894433e-07	3.894433e-07
1.052000e+03	1.054000e+03	9.458779e-07	1.567339e-07	1.567339e-07
1.054000e+03	1.056000e+03	3.007532e-06	1.037781e-06	1.037781e-06
1.056000e+03	1.058000e+03	1.380883e-06	2.469136e-07	2.469136e-07
1.058000e+03	1.060000e+03	1.002101e-06	1.623406e-07	1.623406e-07
1.060000e+03	1.062000e+03	2.114934e-06	6.243871e-07	6.243871e-07
1.062000e+03	1.064000e+03	1.399600e-06	3.183756e-07	3.183756e-07
1.064000e+03	1.066000e+03	1.321735e-06	3.338580e-07	3.338580e-07
1.066000e+03	1.068000e+03	1.279961e-06	3.548198e-07	3.548198e-07
1.068000e+03	1.070000e+03	1.447559e-06	2.814225e-07	2.814225e-07
1.070000e+03	1.072000e+03	1.916080e-06	6.731751e-07	6.731751e-07
1.072000e+03	1.074000e+03	8.520823e-07	1.270468e-07	1.270468e-07
1.074000e+03	1.076000e+03	2.584652e-06	1.167220e-06	1.167220e-06
1.076000e+03	1.078000e+03	1.167538e-06	2.549820e-07	2.549820e-07
1.078000e+03	1.080000e+03	1.583149e-06	4.289761e-07	4.289761e-07
1.080000e+03	1.082000e+03	1.851209e-06	4.739417e-07	4.739417e-07
1.082000e+03	1.084000e+03	1.526702e-06	4.074299e-07	4.074299e-07
1.084000e+03	1.086000e+03	1.113922e-06	1.577905e-07	1.577905e-07
1.086000e+03	1.088000e+03	2.239051e-06	9.614234e-07	9.614234e-07
1.088000e+03	1.090000e+03	1.372933e-06	3.294757e-07	3.294757e-07
1.090000e+03	1.092000e+03	1.854352e-06	4.036691e-07	4.036691e-07
1.092000e+03	1.094000e+03	1.007771e-06	1.894403e-07	1.894403e-07
1.094000e+03	1.096000e+03	1.352606e-06	2.758423e-07	2.758423e-07
1.096000e+03	1.098000e+03	1.028096e-06	1.585127e-07	1.585127e-07
1.098000e+03	1.100000e+03	3.025950e-06	1.227120e-06	1.227120e-06
1.100000e+03	1.102000e+03	1.335043e-06	3.013603e-07	3.013603e-07
1.102000e+03	1.104000e+03	1.505871e-06	3.459631e-07	3.459631e-07
1.104000e+03	1.106000e+03	9.340594e-07	1.957305e-07	1.957305e-07
1.106000e+03	1.108000e+03	1.890069e-06	4.878591e-07	4.878591e-07
1.108000e+03	1.110000e+03	1.740041e-06	5.016929e-07	5.016929e-07
1.110000e+03	1.112000e+03	1.514167e-06	3.539744e-07	3.539744e-07
1.112000e+03	1.114000e+03	2.900651e-06	1.374333e-06	1.374333e-06
1.114000e+03	1.116000e+03	1.458976e-06	2.661732e-07	2.661732e-07
1.116000e+03	1.118000e+03	2.595204e-06	9.801090e-07	9.801090e-07
1.118000e+03	1.120000e+03	2.083052e-06	8.243102e-07	8.243102e-07
1.120000e+03	1.122000e+03	1.339822e-06	4.180342e-07	4.180342e-07
1.122000e+03	1.124000e+03	1.291731e-06	2.333949e-07	2.333949e-07
1.124000e+03	1.126000e+03	1.310697e-06	3.968573e-07	3.968573e-07
1.126000e+03	1.128000e+03	1.060376e-06	2.055228e-07	2.055228e-07
1.128000e+03	1.130000e+03	1.438649e-06	2.800429e-07	2.800429e-07
1.130000e+03	1.132000e+03	8.582436e-07	1.479989e-07	1.479989e-07
1.132000e+03	1.134000e+03	1.426614e-06	2.713151e-07	2.713151e-07
1.134000e+03	1.136000e+03	1.610678e-06	4.393839e-07	4.393839e-07
1.136000e+03	1.138000e+03	1.762678e-06	7.851721e-07	7.851721e-07
1.138000e+03	1.140000e+03	1.582062e-06	6.624387e-07	6.624387e-07
1.140000e+03	1.142000e+03	8.301545e-07	1.527029e-07	1.527029e-07
1.142000e+03	1.144000e+03	7.810673e-07	1.853423e-07	1.853423e-07
1.144000e+03	1.146000e+03	1.954858e-06	5.850094e-07	5.850094e-07
1.146000e+03	1.148000e+03	1.216250e-06	3.198212e-07	3.198212e-07
1.148000e+03	1.150000e+03	1.237389e-06	2.753255e-07	2.753255e-07
1.150000e+03	1.152000e+03	1.091748e-06	2.808714e-07	2.808714e-07
1.152000e+03	1.154000e+03	1.154196e-06	3.051212e-07	3.051212e-07
1.154000e+03	1.156000e+03	1.399338e-06	4.248781e-07	4.248781e-07
1.156000e+03	1.158000e+03	1.071665e-06	2.507787e-07	2.507787e-07
1.158000e+03	1.160000e+03	1.386672e-06	2.905213e-07	2.905213e-07
1.160000e+03	1.162000e+03	1.281741e-06	4.599148e-07	4.599148e-07
1.162000e+03	1.164000e+03	1.181239e-06	2.383042e-07	2.383042e-07
1.164000e+03	1.166000e+03	2.440671e-06	1.397817e-06	1.397817e-06
1.166000e+03	1.168000e+03	1.495901e-06	4.230965e-07	4.230965e-07
1.168000e+03	1.170000e+03	1.152814e-06	2.487113e-07	2.487113e-07
1.170000e+03	1.172000e+03	2.140882e-06	1.120089e-06	1.120089e-06
1.172000e+03	1.174000e+03	9.603645e-07	2.135118e-07	2.135118e-07
1.174000e+03	1.176000e+03	1.206190e-06	2.511364e-07	2.511364e-07
1.176000e+03	1.178000e+03	1.276590e-06	3.981396e-07	3.981396e-07
1.178000e+03	1.180000e+03	9.818594e-07	1.987981e-07	1.987981e-07
1.180000e+03	1.182000e+03	1.683782e-06	4.961077e-07	4.961077e-07
1.182000e+03	1.184000e+03	1.082913e-06	2.186827e-07	2.186827e-07
1.184000e+03	1.186000e+03	1.981467e-06	6.851285e-07	6.851285e-07
1.186000e+03	1.188000e+03	1.249426e-06	2.972772e-07	2.972772e-07
1.188000e+03	1.190000e+03	1.042596e-06	2.329999e-07	2.329999e-07
1.190000e+03	1.192000e+03	1.286404e-06	3.437756e-07	3.437756e-07
1.192000e+03	1.194000e+03	9.664597e-07	2.246926e-07	2.246926e-07
1.194000e+03	1.196000e+03	1.664931e-06	5.871552e-07	5.871552e-07
1.196000e+03	1.198000e+03	1.780222e-06	5.247536e-07	5.247536e-07
1.198000e+03	1.200000e+03	1.343853e-06	3.074177e-07	3.074177e-07
1.200000e+03	1.202000e+03	1.683944e-06	4.939860e-07	4.939860e-07
1.202000e+03	1.204000e+03	5.683174e-07	1.358769e-07	1.358769e-07
1.204000e+03	1.206000e+03	1.041191e-06	2.014201e-07	2.014201e-07
1.206000e+03	1.208000e+03	1.903936e-06	5.173633e-07	5.173633e-07
1.208000e+03	1.210000e+03	9.523916e-07	1.487942e-07	1.487942e-07
1.210000e+03	1.212000e+03	1.154018e-06	3.079896e-07	3.079896e-07
1.212000e+03	1.214000e+03	1.620650e-06	3.503628e-07	3.503628e-07
1.214000e+03	1.216000e+03	1.576605e-06	4.248014e-07	4.248014e-07
1.216000e+03	1.218000e+03	1.801425e-06	6.286286e-07	6.286286e-07
1.218000e+03	1.220000e+03	1.191189e-06	3.901285e-07	3.901285e-07
1.220000e+03	1.222000e+03	9.451814e-07	1.668605e-07	1.668605e-07
1.222000e+03	1.224000e+03	8.255409e-07	1.602490e-07	1.602490e-07
1.224000e+03	1.226000e+03	9.024170e-07	1.827012e-07	1.827012e-07
1.226000e+03	1.228000e+03	7.722537e-07	1.278674e-07	1.278674e-07
1.228000e+03	1.230000e+03	1.567561e-06	4.073232e-07	4.073232e-07
1.230000e+03	1.232000e+03	1.585575e-06	4.883037e-07	4.883037e-07
1.232000e+03	1.234000e+03	8.702780e-07	1.687677e-07	1.687677e-07
1.234000e+03	1.236000e+03	6.762806e-07	1.051049e-07	1.051049e-07
1.236000e+03	1.238000e+03	1.393161e-06	3.499388e-07	3.499388e-07
1.238000e+03	1.240000e+03	2.380418e-06	7.789494e-07	7.789494e-07
1.240000e+03	1.242000e+03	8.306248e-07	1.304333e-07	1.304333e-07
1.242000e+03	1.244000e+03	1.867295e-06	6.773924e-07	6.773924e-07
1.244000e+03	1.246000e+03	3.086434e-06	1.956396e-06	1.956396e-06
1.246000e+03	1.248000e+03	2.208716e-06	1.324897e-06	1.324897e-06
1.248000e+03	1.250000e+03	1.120995e-06	2.511589e-07	2.511589e-07
1.250000e+03	1.252000e+03	1.206066e-06	2.331236e-07	2.331236e-07
1.252000e+03	1.254000e+03	1.397686e-06	3.178041e-07	3.178041e-07
1.254000e+03	1.256000e+03	1.511577e-06	5.288401e-07	5.288401e-07
1.256000e+03	1.258000e+03	9.079147e-07	1.893358e-07	1.893358e-07
1.258000e+03	1.260000e+03	3.021185e-06	1.017073e-06	1.017073e-06
1.260000e+03	1.262000e+03	2.267167e-06	5.317963e-07	5.317963e-07
1.262000e+03	1.264000e+03	1.642933e-06	3.594650e-07	3.594650e-07
1.264000e+03	1.266000e+03	1.249836e-06	2.089567e-07	2.089567e-07
1.266000e+03	1.268000e+03	2.022007e-06	5.562178e-07	5.562178e-07
1.268000e+03	1.270000e+03	1.211082e-06	4.384385e-07	4.384385e-07
1.270000e+03	1.272000e+03	1.334268e-06	3.234221e-07	3.234221e-07
1.272000e+03	1.274000e+03	1.081954e-06	2.648449e-07	2.648449e-07
1.274000e+03	1.276000e+03	1.558160e-06	4.087976e-07	4.087976e-07
1.276000e+03	1.278000e+03	1.534744e-06	3.510787e-07	3.510787e-07
1.278000e+03	1.280000e+03	1.161720e-06	2.710201e-07	2.710201e-07
1.280000e+03	1.282000e+03	1.497185e-06	4.310045e-07	4.310045e-07
1.282000e+03	1.284000e+03	1.585468e-06	4.714425e-07	4.714425e-07
1.284000e+03	1.286000e+03	1.354012e-06	3.490082e-07	3.490082e-07
1.286000e+03	1.288000e+03	1.222791e-06	3.211131e-07	3.211131e-07
1.288000e+03	1.290000e+03	1.747336e-06	7.816253e-07	7.816253e-07
1.290000e+03	1.292000e+03	2.023913e-06	7.461697e-07	7.461697e-07
1.292000e+03	1.294000e+03	8.803775e-07	1.754253e-07	1.754253e-07
1.294000e+03	1.296000e+03	1.715891e-06	6.778112e-07	6.778112e-07
1.296000e+03	1.298000e+03	1.897631e-06	5.467596e-07	5.467596e-07
1.298000e+03	1.300000e+03	8.749476e-07	2.655537e-07	2.655537e-07
1.300000e+03	1.302000e+03	1.794759e-06	4.325226e-07	4.325226e-07
1.302000e+03	1.304000e+03	1.233189e-06	2.936102e-07	2.936102e-07
1.304000e+03	1.306000e+03	1.115012e-06	2.570739e-07	2.570739e-07
1.306000e+03	1.308000e+03	1.159431e-06	2.693101e-07	2.693101e-07
1.308000e+03	1.310000e+03	8.751483e-07	1.779861e-07	1.779861e-07
1.310000e+03	1.312000e+03	1.526308e-06	5.257767e-07	5.257767e-07
1.312000e+03	1.314000e+03	2.381406e-06	1.092283e-06	1.092283e-06
1.314000e+03	1.316000e+03	1.455387e-06	3.714080e-07	3.714080e-07
1.316000e+03	1.318000e+03	9.911395e-07	2.425919e-07	2.425919e-07
1.318000e+03	1.320000e+03	2.565507e-06	9.910439e-07	9.910439e-07
1.320000e+03	1.322000e+03	1.478820e-06	3.476826e-07	3.476826e-07
1.322000e+03	1.324000e+03	1.303197e-06	2.619485e-07	2.619485e-07
1.324000e+03	1.326000e+03	9.647164e-07	2.522889e-07	2.522889e-07
1.326000e+03	1.328000e+03	1.055421e-06	2.549200e-07	2.549200e-07
1.328000e+03	1.330000e+03	1.182975e-06	5.353444e-07	5.353444e-07
1.330000e+03	1.332000e+03	8.842826e-07	2.146758e-07	2.146758e-07
1.332000e+03	1.334000e+03	7.119368e-07	2.008349e-07	2.008349e-07
1.334000e+03	1.336000e+03	8.939832e-07	2.190992e-07	2.190992e-07
1.336000e+03	1.338000e+03	1.034988e-06	3.199263e-07	3.199263e-07
1.338000e+03	1.340000e+03	1.414082e-06	3.381836e-07	3.381836e-07
1.340000e+03	1.342000e+03	7.812979e-07	1.397065e-07	1.397065e-07
1.342000e+03	1.344000e+03	8.028904e-07	1.419725e-07	1.419725e-07
1.344000e+03	1.346000e+03	9.773536e-07	2.306708e-07	2.306708e-07
1.346000e+03	1.348000e+03	1.357234e-06	3.176221e-07	3.176221e-07
1.348000e+03	1.350000e+03	2.487489e-06	9.122942e-07	9.122942e-07
1.350000e+03	1.352000e+03	1.267212e-06	2.791815e-07	2.791815e-07
1.352000e+03	1.354000e+03	8.637972e-07	1.802960e-07	1.802960e-07
1.354000e+03	1.356000e+03	1.369204e-06	4.481149e-07	4.481149e-07
1.356000e+03	1.358000e+03	1.075594e-06	2.428750e-07	2.428750e-07
1.358000e+03	1.360000e+03	9.990260e-07	2.691918e-07	2.691918e-07
1.360000e+03	1.362000e+03	1.027466e-06	2.307131e-07	2.307131e-07
1.362000e+03	1.364000e+03	1.681635e-06	7.273808e-07	7.273808e-07
1.364000e+03	1.366000e+03	9.299246e-07	1.767879e-07	1.767879e-07
1.366000e+03	1.368000e+03	8.550670e-07	1.599613e-07	1.599613e-07
1.368000e+03	1.370000e+03	2.407736e-06	6.249345e-07	6.249345e-07
1.370000e+03	1.372000e+03	1.510973e-06	4.185727e-07	4.185727e-07
1.372000e+03	1.374000e+03	1.830172e-06	6.815164e-07	6.815164e-07
1.374000e+03	1.376000e+03	2.992094e-06	1.185893e-06	1.185893e-06
1.376000e+03	1.378000e+03	9.321302e-07	2.235988e-07	2.235988e-07
1.378000e+03	1.380000e+03	7.643290e-07	1.362778e-07	1.362778e-07
1.380000e+03	1.382000e+03	1.465194e-06	5.239449e-07	5.239449e-07
1.382000e+03	1.384000e+03	1.314175e-06	4.492408e-07	4.492408e-07
1.384000e+03	1.386000e+03	8.165252e-07	1.905510e-07	1.905510e-07
1.386000e+03	1.388000e+03	1.247574e-06	3.198424e-07	3.198424e-07
1.388000e+03	1.390000e+03	1.157422e-06	3.924912e-07	3.924912e-07
1.390000e+03	1.392000e+03	1.384414e-06	4.940284e-07	4.940284e-07
1.392000e+03	1.394000e+03	1.479705e-06	4.005186e-07	4.005186e-07
1.394000e+03	1.396000e+03	1.434192e-06	6.220477e-07	6.220477e-07
1.396000e+03	1.398000e+03	8.939495e-07	2.265146e-07	2.265146e-07
1.398000e+03	1.400000e+03	1.390563e-06	3.749355e-07	3.749355e-07
1.400000e+03	1.402000e+03	1.460141e-06	4.556003e-07	4.556003e-07
1.402000e+03	1.404000e+03	1.837540e-06	5.929974e-07	5.929974e-07
1.404000e+03	1.406000e+03	2.528706e-06	1.555698e-06	1.555698e-06
1.406000e+03	1.408000e+03	8.411644e-07	3.070730e-07	3.070730e-07
1.408000e+03	1.410000e+03	1.913596e-06	7.125259e-07	7.125259e-07
1.410000e+03	1.412000e+03	1.631295e-06	3.806529e-07	3.806529e-07
1.412000e+03	1.414000e+03	2.146615e-06	1.003918e-06	1.003918e-06
1.414000e+03	1.416000e+03	6.931941e-07	1.316492e-07	1.316492e-07
1.416000e+03	1.418000e+03	2.397810e-06	1.269050e-06	1.269050e-06
1.418000e+03	1.420000e+03	1.410119e-06	2.876067e-07	2.876067e-07
1.420000e+03	1.422000e+03	1.102113e-06	3.249930e-07	3.249930e-07
1.422000e+03	1.424000e+03	1.222867e-06	2.234235e-07	2.234235e-07
1.424000e+03	1.426000e+03	9.326470e-07	1.903556e-07	1.903556e-07
1.426000e+03	1.428000e+03	8.877714e-07	2.179934e-07	2.179934e-07
1.428000e+03	1.430000e+03	1.895223e-06	6.543872e-07	6.543872e-07
1.430000e+03	1.432000e+03	1.017366e-06	3.392046e-07	3.392046e-07
1.432000e+03	1.434000e+03	1.313521e-06	2.581055e-07	2.581055e-07
1.434000e+03	1.436000e+03	1.109338e-06	2.390433e-07	2.390433e-07
1.436000e+03	1.438000e+03	8.763749e-07	2.259447e-07	2.259447e-07
1.438000e+03	1.440000e+03	1.356880e-06	4.419842e-07	4.419842e-07
1.440000e+03	1.442000e+03	2.434408e-06	1.364113e-06	1.364113e-06
1.442000e+03	1.444000e+03	8.214345e-07	1.866161e-07	1.866161e-07
1.444000e+03	1.446000e+03	1.298800e-06	3.436457e-07	3.436457e-07
1.446000e+03	1.448000e+03	9.485098e-07	1.904176e-07	1.904176e-07
1.448000e+03	1.450000e+03	1.341327e-06	4.603471e-07	4.603471e-07
1.450000e+03	1.452000e+03	1.912423e-06	9.512224e-07	9.512224e-07
1.452000e+03	1.454000e+03	2.087262e-06	5.637925e-07	5.637925e-07
1.454000e+03	1.456000e+03	1.690020e-06	5.942938e-07	5.942938e-07
1.456000e+03	1.458000e+03	1.602389e-06	4.812657e-07	4.812657e-07
1.458000e+03	1.460000e+03	1.156799e-06	3.658211e-07	3.658211e-07
1.460000e+03	1.462000e+03	1.557180e-06	5.701485e-07	5.701485e-07
1.462000e+03	1.464000e+03	1.214005e-06	2.874467e-07	2.874467e-07
1.464000e+03	1.466000e+03	2.008748e-06	5.469660e-07	5.469660e-07
1.466000e+03	1.468000e+03	2.650606e-06	1.615270e-06	1.615270e-06
1.468000e+03	1.470000e+03	1.291543e-06	4.680550e-07	4.680550e-07
1.470000e+03	1.472000e+03	1.242405e-06	4.250353e-07	4.250353e-07
1.472000e+03	1.474000e+03	1.208253e-06	2.829018e-07	2.829018e-07
1.474000e+03	1.476000e+03	7.256168e-07	2.224765e-07	2.224765e-07
1.476000e+03	1.478000e+03	9.757658e-07	2.994231e-07	2.994231e-07
1.478000e+03	1.480000e+03	8.630131e-07	1.827720e-07	1.827720e-07
1.480000e+03	1.482000e+03	7.538878e-07	1.424974e-07	1.424974e-07
1.482000e+03	1.484000e+03	7.505271e-07	2.238281e-07	2.238281e-07
1.484000e+03	1.486000e+03	1.265999e-06	3.437644e-07	3.437644e-07
1.486000e+03	1.488000e+03	1.017096e-06	2.101190e-07	2.101190e-07
1.488000e+03	1.490000e+03	8.619538e-07	3.044079e-07	3.044079e-07
1.490000e+03	1.492000e+03	1.412036e-06	4.229291e-07	4.229291e-07
1.492000e+03	1.494000e+03	1.815727e-06	8.441506e-07	8.441506e-07
1.494000e+03	1.496000e+03	2.439512e-06	8.556191e-07	8.556191e-07
1.496000e+03	1.498000e+03	1.349167e-06	6.296947e-07	6.296947e-07
1.498000e+03	1.500000e+03	1.516027e-06	3.929840e-07	3.929840e-07
1.500000e+03	1.502000e+03	2.214698e-06	6.738360e-07	6.738360e-07
1.502000e+03	1.504000e+03	1.352220e-06	2.944633e-07	2.944633e-07
1.504000e+03	1.506000e+03	1.428929e-06	4.681915e-07	4.681915e-07
1.506000e+03	1.508000e+03	9.866377e-07	2.927265e-07	2.927265e-07
1.508000e+03	1.510000e+03	1.083949e-06	2.133230e-07	2.133230e-07
1.510000e+03	1.512000e+03	9.206164e-07	1.677244e-07	1.677244e-07
1.512000e+03	1.514000e+03	6.592252e-07	1.523308e-07	1.523308e-07
1.514000e+03	1.516000e+03	1.565114e-06	4.610678e-07	4.610678e-07
1.516000e+03	1.518000e+03	1.174884e-06	3.290908e-07	3.290908e-07
1.518000e+03	1.520000e+03	1.020577e-06	2.590958e-07	2.590958e-07
1.520000e+03	1.522000e+03	1.299447e-06	3.560829e-07	3.560829e-07
1.522000e+03	1.524000e+03	1.865607e-06	5.825079e-07	5.825079e-07
1.524000e+03	1.526000e+03	1.894182e-06	6.136327e-07	6.136327e-07
1.526000e+03	1.528000e+03	1.700307e-06	7.772792e-07	7.772792e-07
1.528000e+03	1.530000e+03	6.529418e-07	1.285571e-07	1.285571e-07
1.530000e+03	1.532000e+03	1.525461e-06	4.462929e-07	4.462929e-07
1.532000e+03	1.534000e+03	2.489414e-06	1.028554e-06	1.028554e-06
1.534000e+03	1.536000e+03	1.585196e-06	5.908942e-07	5.908942e-07
1.536000e+03	1.538000e+03	2.125755e-06	9.799058e-07	9.799058e-07
1.538000e+03	1.540000e+03	1.897090e-06	9.140155e-07	9.140155e-07
1.540000e+03	1.542000e+03	1.334323e-06	3.876338e-07	3.876338e-07
1.542000e+03	1.544000e+03	8.144832e-07	1.846617e-07	1.846617e-07
1.544000e+03	1.546000e+03	2.049020e-06	7.109495e-07	7.109495e-07
1.546000e+03	1.548000e+03	1.343659e-06	4.409475e-07	4.409475e-07
1.548000e+03	1.550000e+03	8.831303e-07	2.779439e-07	2.779439e-07
1.550000e+03	1.552000e+03	9.017178e-07	2.650354e-07	2.650354e-07
1.552000e+03	1.554000e+03	1.234762e-06	2.805271e-07	2.805271e-07
1.554000e+03	1.556000e+03	4.963660e-07	9.631194e-08	9.631194e-08
1.556000e+03	1.558000e+03	8.380074e-07	2.016733e-07	2.016733e-07
1.558000e+03	1.560000e+03	9.331055e-07	1.957474e-07	1.957474e-07
1.560000e+03	1.562000e+03	5.117284e-07	9.876706e-08	9.876706e-08
1.562000e+03	1.564000e+03	1.232401e-06	3.940726e-07	3.940726e-07
1.564000e+03	1.566000e+03	1.415522e-06	4.273086e-07	4.273086e-07
1.566000e+03	1.568000e+03	5.257282e-07	1.154371e-07	1.154371e-07
1.568000e+03	1.570000e+03	7.662111e-07	1.933828e-07	1.933828e-07
1.570000e+03	1.572000e+03	1.245824e-06	4.484854e-07	4.484854e-07
1.572000e+03	1.574000e+03	1.423730e-06	6.198325e-07	6.198325e-07
1.574000e+03	1.576000e+03	1.238233e-06	4.197657e-07	4.197657e-07
1.576000e+03	1.578000e+03	7.536783e-07	1.481334e-07	1.481334e-07
1.578000e+03	1.580000e+03	6.463965e-07	1.456440e-07	1.456440e-07
1.580000e+03	1.582000e+03	1.113100e-06	2.577907e-07	2.577907e-07
1.582000e+03	1.584000e+03	1.481422e-06	7.654509e-07	7.654509e-07
1.584000e+03	1.586000e+03	2.355157e-06	1.006532e-06	1.006532e-06
1.586000e+03	1.588000e+03	8.592293e-07	2.784532e-07	2.784532e-07
1.588000e+03	1.590000e+03	1.122183e-06	3.238051e-07	3.238051e-07
1.590000e+03	1.592000e+03	1.504116e-06	5.736597e-07	5.736597e-07
1.592000e+03	1.594000e+03	1.250458e-06	3.966063e-07	3.966063e-07
1.594000e+03	1.596000e+03	2.089253e-06	7.106210e-07	7.106210e-07
1.596000e+03	1.598000e+03	9.622481e-07	2.636351e-07	2.636351e-07
1.598000e+03	1.600000e+03	1.872933e-06	6.517285e-07	6.517285e-07
1.600000e+03	1.602000e+03	1.106053e-06	2.515804e-07	2.515804e-07
1.602000e+03	1.604000e+03	8.404677e-07	1.974192e-07	1.974192e-07
1.604000e+03	1.606000e+03	1.427994e-06	4.715059e-07	4.715059e-07
1.606000e+03	1.608000e+03	8.372740e-07	2.467316e-07	2.467316e-07
1.608000e+03	1.610000e+03	9.833568e-07	2.638720e-07	2.638720e-07
1.610000e+03	1.612000e+03	1.085748e-06	3.072682e-07	3.072682e-07
1.612000e+03	1.614000e+03	6.671345e-07	1.424217e-07	1.424217e-07
1.614000e+03	1.616000e+03	8.412352e-07	2.315311e-07	2.315311e-07
1.616000e+03	1.618000e+03	1.303718e-06	6.588231e-07	6.588231e-07
1.618000e+03	1.620000e+03	2.172099e-06	1.125071e-06	1.125071e-06
1.620000e+03	1.622000e+03	1.091767e-06	3.070579e-07	3.070579e-07
1.622000e+03	1.624000e+03	1.405364e-06	5.172113e-07	5.172113e-07
1.624000e+03	1.626000e+03	8.078699e-07	2.106551e-07	2.106551e-07
1.626000e+03	1.628000e+03	1.128785e-06	2.749942e-07	2.749942e-07
1.628000e+03	1.630000e+03	1.412499e-06	5.432053e-07	5.432053e-07
1.630000e+03	1.632000e+03	1.597343e-06	5.641914e-07	5.641914e-07
1.632000e+03	1.634000e+03	1.131219e-06	3.621985e-07	3.621985e-07
1.634000e+03	1.636000e+03	1.060697e-06	2.635030e-07	2.635030e-07
1.636000e+03	1.638000e+03	4.582045e-07	1.071071e-07	1.071071e-07
1.638000e+03	1.640000e+03	1.655606e-06	5.895960e-07	5.895960e-07
1.640000e+03	1.642000e+03	7.754744e-07	2.418527e-07	2.418527e-07
1.642000e+03	1.644000e+03	1.514310e-06	4.734781e-07	4.734781e-07
1.644000e+03	1.646000e+03	9.109540e-07	1.596299e-07	1.596299e-07
1.646000e+03	1.648000e+03	1.016107e-06	5.802242e-07	5.802242e-07
1.648000e+03	1.650000e+03	2.566133e-06	1.098444e-06	1.098444e-06
1.650000e+03	1.652000e+03	1.231658e-06	3.794500e-07	3.794500e-07
1.652000e+03	1.654000e+03	4.442508e-07	8.452813e-08	8.452813e-08
1.654000e+03	1.656000e+03	2.018619e-06	7.153440e-07	7.153440e-07
1.656000e+03	1.658000e+03	1.135511e-06	4.889976e-07	4.889976e-07
1.658000e+03	1.660000e+03	9.406401e-07	2.577641e-07	2.577641e-07
1.660000e+03	1.662000e+03	9.149079e-07	2.921122e-07	2.921122e-07
1.662000e+03	1.664000e+03	1.366788e-06	3.639252e-07	3.639252e-07
1.664000e+03	1.666000e+03	5.744602e-07	1.330187e-07	1.330187e-07
1.666000e+03	1.668000e+03	1.027640e-06	3.187914e-07	3.187914e-07
1.668000e+03	1.670000e+03	9.345962e-07	2.791057e-07	2.791057e-07
1.670000e+03	1.672000e+03	9.010719e-07	2.095775e-07	2.095775e-07
1.672000e+03	1.674000e+03	9.031162e-07	3.631665e-07	3.631665e-07
1.674000e+03	1.676000e+03	1.849070e-06	1.160620e-06	1.160620e-06
1.676000e+03	1.678000e+03	7.413141e-07	1.706967e-07	1.706967e-07
1.678000e+03	1.680000e+03	1.635270e-06	4.718264e-07	4.718264e-07
1.680000e+03	1.682000e+03	9.692640e-07	2.758191e-07	2.758191e-07
1.682000e+03	1.684000e+03	1.558566e-06	6.574030e-07	6.574030e-07
1.684000e+03	1.686000e+03	9.785598e-07	3.772185e-07	3.772185e-07
1.686000e+03	1.688000e+03	5.461151e-07	1.269179e-07	1.269179e-07
1.688000e+03	1.690000e+03	1.065257e-06	3.198204e-07	3.198204e-07
1.690000e+03	1.692000e+03	8.612474e-07	2.594569e-07	2.594569e-07
1.692000e+03	1.694000e+03	1.211984e-06	3.049813e-07	3.049813e-07
1.694000e+03	1.696000e+03	7.160122e-07	2.032829e-07	2.032829e-07
1.696000e+03	1.698000e+03	8.841873e-07	2.585816e-07	2.585816e-07
1.698000e+03	1.700000e+03	1.025927e-06	4.119767e-07	4.119767e-07
1.700000e+03	1.702000e+03	1.056046e-06	3.174315e-07	3.174315e-07
1.702000e+03	1.704000e+03	2.176661e-06	1.605767e-06	1.605767e-06
1.704000e+03	1.706000e+03	1.136611e-06	3.328784e-07	3.328784e-07
1.706000e+03	1.708000e+03	6.891013e-07	1.933359e-07	1.933359e-07
1.708000e+03	1.710000e+03	1.948287e-06	1.342764e-06	1.342764e-06
1.710000e+03	1.712000e+03	1.409464e-06	6.489609e-07	6.489609e-07
1.712000e+03	1.714000e+03	1.535602e-06	4.321108e-07	4.321108e-07
1.714000e+03	1.716000e+03	2.189341e-06	1.292230e-06	1.292230e-06
1.716000e+03	1.718000e+03	1.237897e-06	5.097032e-07	5.097032e-07
1.718000e+03	1.720000e+03	9.982596e-07	2.237215e-07	2.237215e-07
1.720000e+03	1.722000e+03	4.718658e-07	1.334683e-07	1.334683e-07
1.722000e+03	1.724000e+03	5.104483e-07	9.433657e-08	9.433657e-08
1.724000e+03	1.726000e+03	1.378980e-06	5.141464e-07	5.141464e-07
1.726000e+03	1.728000e+03	6.055072e-07	2.031549e-07	2.031549e-07
1.728000e+03	1.730000e+03	1.169152e-06	3.130310e-07	3.130310e-07
1.730000e+03	1.732000e+03	8.425044e-07	2.305612e-07	2.305612e-07
1.732000e+03	1.734000e+03	1.032530e-06	2.182876e-07	2.182876e-07
1.734000e+03	1.736000e+03	8.181823e-07	2.590217e-07	2.590217e-07
1.736000e+03	1.738000e+03	1.137845e-06	4.257945e-07	4.257945e-07
1.738000e+03	1.740000e+03	1.424430e-06	8.203906e-07	8.203906e-07
1.740000e+03	1.742000e+03	1.030999e-06	2.598597e-07	2.598597e-07
1.742000e+03	1.744000e+03	4.174316e-07	1.182531e-07	1.182531e-07
1.744000e+03	1.746000e+03	5.679420e-07	1.932681e-07	1.932681e-07
1.746000e+03	1.748000e+03	1.884663e-06	7.578678e-07	7.578678e-07
1.748000e+03	1.750000e+03	3.099714e-06	1.657923e-06	1.657923e-06
1.750000e+03	1.752000e+03	9.630362e-07	3.127154e-07	3.127154e-07
1.752000e+03	1.754000e+03	8.510881e-07	1.993362e-07	1.993362e-07
1.754000e+03	1.756000e+03	1.249011e-06	4.289790e-07	4.289790e-07
1.756000e+03	1.758000e+03	1.065774e-06	3.602146e-07	3.602146e-07
1.758000e+03	1.760000e+03	4.383683e-07	1.050599e-07	1.050599e-07
1.760000e+03	1.762000e+03	1.257221e-06	3.541135e-07	3.541135e-07
1.762000e+03	1.764000e+03	1.537435e-06	5.703618e-07	5.703618e-07
1.764000e+03	1.766000e+03	5.962592e-07	1.704433e-07	1.704433e-07
1.766000e+03	1.768000e+03	2.586381e-06	1.087130e-06	1.087130e-06
1.768000e+03	1.770000e+03	2.720622e-06	1.248554e-06	1.248554e-06
1.770000e+03	1.772000e+03	6.860662e-07	1.562959e-07	1.562959e-07
1.772000e+03	1.774000e+03	1.341287e-06	4.687280e-07	4.687280e-07
1.774000e+03	1.776000e+03	7.210207e-07	2.197204e-07	2.197204e-07
1.776000e+03	1.778000e+03	2.303723e-06	1.200545e-06	1.200545e-06
1.778000e+03	1.780000e+03	2.235802e-06	8.602509e-07	8.602509e-07
1.780000e+03	1.782000e+03	2.451516e-06	1.162924e-06	1.162924e-06
1.782000e+03	1.784000e+03	8.465546e-07	2.673772e-07	2.673772e-07
1.784000e+03	1.786000e+03	9.916153e-07	4.635724e-07	4.635724e-07
1.786000e+03	1.788000e+03	5.015803e-07	1.710470e-07	1.710470e-07
1.788000e+03	1.790000e+03	1.477322e-06	5.771915e-07	5.771915e-07
1.790000e+03	1.792000e+03	1.063871e-06	3.837476e-07	3.837476e-07
1.792000e+03	1.794000e+03	9.512816e-07	4.011967e-07	4.011967e-07
1.794000e+03	1.796000e+03	7.578348e-07	1.958400e-07	1.958400e-07
1.796000e+03	1.798000e+03	1.981286e-06	1.070373e-06	1.070373e-06
1.798000e+03	1.800000e+03	1.554116e-06	6.524825e-07	6.524825e-07
1.800000e+03	1.802000e+03	1.189217e-06	3.886106e-07	3.886106e-07
1.802000e+03	1.804000e+03	1.018292e-06	2.856724e-07	2.856724e-07
1.804000e+03	1.806000e+03	5.799903e-06	4.737767e-06	4.737767e-06
1.806000e+03	1.808000e+03	1.445291e-06	6.696886e-07	6.696886e-07
1.808000e+03	1.810000e+03	2.317150e-06	1.507948e-06	1.507948e-06
1.810000e+03	1.812000e+03	3.064836e-06	1.333422e-06	1.333422e-06
1.812000e+03	1.814000e+03	1.089296e-06	4.001949e-07	4.001949e-07
1.814000e+03	1.816000e+03	7.267133e-07	2.477647e-07	2.477647e-07
1.816000e+03	1.818000e+03	1.580713e-06	6.397115e-07	6.397115e-07
1.818000e+03	1.820000e+03	1.227698e-06	6.133128e-07	6.133128e-07
1.820000e+03	1.822000e+03	7.596650e-07	2.011181e-07	2.011181e-07
1.822000e+03	1.824000e+03	1.244390e-06	4.338047e-07	4.338047e-07
1.824000e+03	1.826000e+03	7.868826e-07	1.836337e-07	1.836337e-07
1.826000e+03	1.828000e+03	1.002209e-06	3.310766e-07	3.310766e-07
1.828000e+03	1.830000e+03	1.369496e-06	5.898915e-07	5.898915e-07
1.830000e+03	1.832000e+03	9.658886e-07	4.455147e-07	4.455147e-07
1.832000e+03	1.834000e+03	1.584355e-06	6.500810e-07	6.500810e-07
1.834000e+03	1.836000e+03	1.121573e-06	2.901988e-07	2.901988e-07
1.836000e+03	1.838000e+03	9.903345e-07	3.536003e-07	3.536003e-07
1.838000e+03	1.840000e+03	1.305038e-06	6.519447e-07	6.519447e-07
1.840000e+03	1.842000e+03	1.256357e-06	3.458696e-07	3.458696e-07
1.842000e+03	1.844000e+03	2.775409e-06	1.637189e-06	1.637189e-06
1.844000e+03	1.846000e+03	7.496608e-07	1.960432e-07	1.960432e-07
1.846000e+03	1.848000e+03	3.220946e-07	6.999966e-08	6.999966e-08
1.848000e+03	1.850000e+03	7.054637e-07	2.666059e-07	2.666059e-07
1.850000e+03	1.852000e+03	1.123286e-06	3.095627e-07	3.095627e-07
1.852000e+03	1.854000e+03	1.118594e-06	3.189247e-07	3.189247e-07
1.854000e+03	1.856000e+03	1.104383e-06	4.750738e-07	4.750738e-07
1.856000e+03	1.858000e+03	1.938637e-06	9.394123e-07	9.394123e-07
1.858000e+03	1.860000e+03	4.978798e-07	1.234141e-07	1.234141e-07
1.860000e+03	1.862000e+03	6.810384e-07	1.788954e-07	1.788954e-07
1.862000e+03	1.864000e+03	8.931418e-07	2.753681e-07	2.753681e-07
1.864000e+03	1.866000e+03	4.211582e-07	1.015179e-07	1.015179e-07
1.866000e+03	1.868000e+03	1.388153e-06	4.478182e-07	4.478182e-07
1.868000e+03	1.870000e+03	5.704114e-07	1.630110e-07	1.630110e-07
1.870000e+03	1.872000e+03	1.648438e-06	6.207443e-07	6.207443e-07
1.872000e+03	1.874000e+03	1.183638e-06	3.117518e-07	3.117518e-07
1.874000e+03	1.876000e+03	6.829826e-07	2.008474e-07	2.008474e-07
1.876000e+03	1.878000e+03	5.747032e-07	1.950250e-07	1.950250e-07
1.878000e+03	1.880000e+03	8.205087e-07	2.563727e-07	2.563727e-07
1.880000e+03	1.882000e+03	1.361688e-06	4.833868e-07	4.833868e-07
1.882000e+03	1.884000e+03	5.240897e-07	1.610341e-07	1.610341e-07
1.884000e+03	1.886000e+03	1.465477e-06	8.660331e-07	8.660331e-07
1.886000e+03	1.888000e+03	7.317330e-07	2.441466e-07	2.441466e-07
1.888000e+03	1.890000e+03	1.413590e-06	4.504939e-07	4.504939e-07
1.890000e+03	1.892000e+03	1.217755e-06	3.847847e-07	3.847847e-07
1.892000e+03	1.894000e+03	1.650368e-06	6.786410e-07	6.786410e-07
1.894000e+03	1.896000e+03	6.882156e-07	2.429185e-07	2.429185e-07
1.896000e+03	1.898000e+03	8.985784e-07	2.483107e-07	2.483107e-07
1.898000e+03	1.900000e+03	2.086166e-06	8.132141e-07	8.132141e-07
1.900000e+03	1.902000e+03	9.595235e-07	3.510969e-07	3.510969e-07
1.902000e+03	1.904000e+03	2.456349e-06	1.016532e-06	1.016532e-06
1.904000e+03	1.906000e+03	9.271566e-07	2.998277e-07	2.998277e-07
1.906000e+03	1.908000e+03	1.173039e-06	6.057538e-07	6.057538e-07
1.908000e+03	1.910000e+03	7.338135e-07	2.398778e-07	2.398778e-07
1.910000e+03	1.912000e+03	4.867851e-07	1.912846e-07	1.912846e-07
1.912000e+03	1.914000e+03	4.689959e-07	1.391987e-07	1.391987e-07
1.914000e+03	1.916000e+03	8.667443e-07	2.556417e-07	2.556417e-07
1.916000e+03	1.918000e+03	4.071357e-07	1.038144e-07	1.038144e-07
1.918000e+03	1.920000e+03	4.894180e-07	1.342098e-07	1.342098e-07
1.920000e+03	1.922000e+03	9.568125e-07	3.286542e-07	3.286542e-07
1.922000e+03	1.924000e+03	5.457423e-07	1.663029e-07	1.663029e-07
1.924000e+03	1.926000e+03	8.285363e-07	2.078737e-07	2.078737e-07
1.926000e+03	1.928000e+03	7.515165e-07	1.930408e-07	1.930408e-07
1.928000e+03	1.930000e+03	1.630889e-06	7.348005e-07	7.348005e-07
1.930000e+03	1.932000e+03	8.728791e-07	2.666369e-07	2.666369e-07
1.932000e+03	1.934000e+03	7.306468e-07	2.513619e-07	2.513619e-07
1.934000e+03	1.936000e+03	1.028655e-06	5.189882e-07	5.189882e-07
1.936000e+03	1.938000e+03	2.179553e-06	1.573155e-06	1.573155e-06
1.938000e+03	1.940000e+03	4.354141e-07	1.182743e-07	1.182743e-07
1.940000e+03	1.942000e+03	8.238680e-07	2.661484e-07	2.661484e-07
1.942000e+03	1.944000e+03	6.155098e-07	1.695632e-07	1.695632e-07
1.944000e+03	1.946000e+03	8.395511e-07	2.087260e-07	2.087260e-07
1.946000e+03	1.948000e+03	1.304483e-06	7.736202e-07	7.736202e-07
1.948000e+03	1.950000e+03	1.382238e-06	6.513662e-07	6.513662e-07
1.950000e+03	1.952000e+03	7.018506e-07	2.507257e-07	2.507257e-07
1.952000e+03	1.954000e+03	5.374294e-07	1.713332e-07	1.713332e-07
1.954000e+03	1.956000e+03	4.836270e-07	1.244135e-07	1.244135e-07
1.956000e+03	1.958000e+03	9.171022e-07	2.927461e-07	2.927461e-07
1.958000e+03	1.960000e+03	1.623137e-06	8.082380e-07	8.082380e-07
1.960000e+03	1.962000e+03	8.607514e-07	2.130524e-07	2.130524e-07
1.962000e+03	1.964000e+03	9.068221e-07	3.625916e-07	3.625916e-07
1.964000e+03	1.966000e+03	9.067213e-07	4.076891e-07	4.076891e-07
1.966000e+03	1.968000e+03	4.260786e-07	1.238996e-07	1.238996e-07
1.968000e+03	1.970000e+03	1.998736e-06	1.338975e-06	1.338975e-06
1.970000e+03	1.972000e+03	4.545105e-07	1.535603e-07	1.535603e-07
1.972000e+03	1.974000e+03	2.529916e-06	1.581995e-06	1.581995e-06
1.974000e+03	1.976000e+03	9.514101e-07	4.131799e-07	4.131799e-07
1.976000e+03	1.978000e+03	8.936557e-07	3.552950e-07	3.552950e-07
1.978000e+03	1.980000e+03	7.839808e-07	3.090642e-07	3.090642e-07
1.980000e+03	1.982000e+03	2.397900e-06	1.406784e-06	1.406784e-06
1.982000e+03	1.984000e+03	1.170011e-06	4.376039e-07	4.376039e-07
1.984000e+03	1.986000e+03	5.273993e-07	1.486222e-07	1.486222e-07
1.986000e+03	1.988000e+03	7.723209e-07	2.703041e-07	2.703041e-07
1.988000e+03	1.990000e+03	4.364424e-07	9.964470e-08	9.964470e-08
1.990000e+03	1.992000e+03	8.188574e-07	2.700761e-07	2.700761e-07
1.992000e+03	1.994000e+03	1.000625e-06	3.030562e-07	3.030562e-07
1.994000e+03	1.996000e+03	5.130591e-07	1.456263e-07	1.456263e-07
1.996000e+03	1.998000e+03	8.630385e-07	2.720130e-07	2.720130e-07
1.998000e+03	2.000000e+03	1.209032e-06	7.941444e-07	7.941444e-07
# END HISTO1D


# BEGIN HISTO1D /onshell[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Path=onshell[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Scale=1000.
ScaledBy=2.60111056451960340e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	3.853998e-08	2.471753e-10	2.471753e-10
1.000000e+01	1.200000e+01	2.518291e-07	6.314236e-10	6.314236e-10
1.200000e+01	1.400000e+01	5.686330e-07	9.508144e-10	9.508144e-10
1.400000e+01	1.600000e+01	9.074965e-07	1.205110e-09	1.205110e-09
1.600000e+01	1.800000e+01	1.233948e-06	1.410664e-09	1.410664e-09
1.800000e+01	2.000000e+01	1.548954e-06	1.585656e-09	1.585656e-09
2.000000e+01	2.200000e+01	1.852254e-06	1.739261e-09	1.739261e-09
2.200000e+01	2.400000e+01	2.146125e-06	1.875751e-09	1.875751e-09
2.400000e+01	2.600000e+01	2.446192e-06	2.005732e-09	2.005732e-09
2.600000e+01	2.800000e+01	2.744663e-06	2.126855e-09	2.126855e-09
2.800000e+01	3.000000e+01	3.055183e-06	2.244758e-09	2.244758e-09
3.000000e+01	3.200000e+01	3.378820e-06	2.362130e-09	2.362130e-09
3.200000e+01	3.400000e+01	3.714253e-06	2.477721e-09	2.477721e-09
3.400000e+01	3.600000e+01	4.042833e-06	2.585075e-09	2.585075e-09
3.600000e+01	3.800000e+01	4.351985e-06	2.682264e-09	2.682264e-09
3.800000e+01	4.000000e+01	4.578258e-06	2.750073e-09	2.750073e-09
4.000000e+01	4.200000e+01	4.604620e-06	2.755036e-09	2.755036e-09
4.200000e+01	4.400000e+01	3.871634e-06	2.524839e-09	2.524839e-09
4.400000e+01	4.600000e+01	1.806134e-06	1.722722e-09	1.722722e-09
4.600000e+01	4.800000e+01	7.379365e-07	1.098858e-09	1.098858e-09
4.800000e+01	5.000000e+01	4.708016e-07	8.769401e-10	8.769401e-10
5.000000e+01	5.200000e+01	3.667734e-07	7.728764e-10	7.728764e-10
5.200000e+01	5.400000e+01	3.139831e-07	7.144727e-10	7.144727e-10
5.400000e+01	5.600000e+01	2.893055e-07	6.853979e-10	6.853979e-10
5.600000e+01	5.800000e+01	2.859442e-07	6.811230e-10	6.811230e-10
5.800000e+01	6.000000e+01	2.961493e-07	6.940274e-10	6.940274e-10
6.000000e+01	6.200000e+01	3.246191e-07	7.261883e-10	7.261883e-10
6.200000e+01	6.400000e+01	3.692833e-07	7.737618e-10	7.737618e-10
6.400000e+01	6.600000e+01	4.432044e-07	8.481285e-10	8.481285e-10
6.600000e+01	6.800000e+01	5.565430e-07	9.501588e-10	9.501588e-10
6.800000e+01	7.000000e+01	7.378985e-07	1.094166e-09	1.094166e-09
7.000000e+01	7.200000e+01	1.049501e-06	1.305351e-09	1.305351e-09
7.200000e+01	7.400000e+01	1.642430e-06	1.632604e-09	1.632604e-09
7.400000e+01	7.600000e+01	2.991653e-06	2.204084e-09	2.204084e-09
7.600000e+01	7.800000e+01	7.272415e-06	3.436200e-09	3.436200e-09
7.800000e+01	8.000000e+01	3.236995e-05	7.250898e-09	7.250898e-09
8.000000e+01	8.200000e+01	5.150915e-05	9.147904e-09	9.147904e-09
8.200000e+01	8.400000e+01	1.031298e-05	4.094033e-09	4.094033e-09
8.400000e+01	8.600000e+01	3.258342e-06	2.301442e-09	2.301442e-09
8.600000e+01	8.800000e+01	1.501607e-06	1.562928e-09	1.562928e-09
8.800000e+01	9.000000e+01	8.288840e-07	1.161714e-09	1.161714e-09
9.000000e+01	9.200000e+01	5.063290e-07	9.081789e-10	9.081789e-10
9.200000e+01	9.400000e+01	3.259914e-07	7.294959e-10	7.294959e-10
9.400000e+01	9.600000e+01	2.203694e-07	6.000412e-10	6.000412e-10
9.600000e+01	9.800000e+01	1.511888e-07	4.973159e-10	4.973159e-10
9.800000e+01	1.000000e+02	1.056647e-07	4.167341e-10	4.167341e-10
1.000000e+02	1.020000e+02	7.327005e-08	3.478384e-10	3.478384e-10
1.020000e+02	1.040000e+02	5.071485e-08	2.895195e-10	2.895195e-10
1.040000e+02	1.060000e+02	3.433148e-08	2.386773e-10	2.386773e-10
1.060000e+02	1.080000e+02	2.219504e-08	1.920144e-10	1.920144e-10
1.080000e+02	1.100000e+02	1.452683e-08	1.560805e-10	1.560805e-10
1.100000e+02	1.120000e+02	8.672300e-09	1.208012e-10	1.208012e-10
1.120000e+02	1.140000e+02	4.954615e-09	9.059687e-11	9.059687e-11
1.140000e+02	1.160000e+02	2.441348e-09	6.280502e-11	6.280502e-11
1.160000e+02	1.180000e+02	9.708550e-10	3.851409e-11	3.851409e-11
1.180000e+02	1.200000e+02	3.358459e-10	2.138850e-11	2.138850e-11
1.200000e+02	1.220000e+02	4.825886e-11	6.299389e-12	6.299389e-12
1.220000e+02	1.240000e+02	3.646065e-12	2.053599e-12	2.053599e-12
1.240000e+02	1.260000e+02	3.641687e-12	2.239488e-12	2.239488e-12
1.260000e+02	1.280000e+02	2.147811e-12	2.147811e-12	2.147811e-12
1.280000e+02	1.300000e+02	7.165650e-13	7.165651e-13	7.165651e-13
1.300000e+02	1.320000e+02	2.051810e-12	1.342635e-12	1.342635e-12
1.320000e+02	1.340000e+02	2.078307e-12	2.078307e-12	2.078307e-12
1.340000e+02	1.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+02	1.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.420000e+02	1.755217e-12	1.755217e-12	1.755217e-12
1.420000e+02	1.440000e+02	3.392297e-13	3.392296e-13	3.392296e-13
1.440000e+02	1.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.460000e+02	1.480000e+02	1.551223e-12	1.551224e-12	1.551224e-12
1.480000e+02	1.500000e+02	1.591882e-12	1.591883e-12	1.591883e-12
1.500000e+02	1.520000e+02	5.116255e-13	4.876213e-13	4.876213e-13
1.520000e+02	1.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+02	1.560000e+02	2.026125e-12	2.026124e-12	2.026124e-12
1.560000e+02	1.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Path=onshell[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Scale=1000.
ScaledBy=2.60110958579054703e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	3.738153e-08	2.393063e-10	2.393063e-10
1.000000e+01	1.200000e+01	2.448946e-07	6.131539e-10	6.131539e-10
1.200000e+01	1.400000e+01	5.545210e-07	9.261282e-10	9.261282e-10
1.400000e+01	1.600000e+01	8.872010e-07	1.177024e-09	1.177024e-09
1.600000e+01	1.800000e+01	1.208907e-06	1.380957e-09	1.380957e-09
1.800000e+01	2.000000e+01	1.520043e-06	1.555025e-09	1.555025e-09
2.000000e+01	2.200000e+01	1.820207e-06	1.708196e-09	1.708196e-09
2.200000e+01	2.400000e+01	2.111384e-06	1.844462e-09	1.844462e-09
2.400000e+01	2.600000e+01	2.408722e-06	1.974134e-09	1.974134e-09
2.600000e+01	2.800000e+01	2.704592e-06	2.094916e-09	2.094916e-09
2.800000e+01	3.000000e+01	3.012471e-06	2.212455e-09	2.212455e-09
3.000000e+01	3.200000e+01	3.333174e-06	2.329263e-09	2.329263e-09
3.200000e+01	3.400000e+01	3.665323e-06	2.444040e-09	2.444040e-09
3.400000e+01	3.600000e+01	3.990156e-06	2.550260e-09	2.550260e-09
3.600000e+01	3.800000e+01	4.295016e-06	2.645912e-09	2.645912e-09
3.800000e+01	4.000000e+01	4.516139e-06	2.711347e-09	2.711347e-09
4.000000e+01	4.200000e+01	4.536042e-06	2.712335e-09	2.712335e-09
4.200000e+01	4.400000e+01	3.806280e-06	2.480350e-09	2.480350e-09
4.400000e+01	4.600000e+01	1.771890e-06	1.688528e-09	1.688528e-09
4.600000e+01	4.800000e+01	7.226195e-07	1.074932e-09	1.074932e-09
4.800000e+01	5.000000e+01	4.605378e-07	8.568829e-10	8.568829e-10
5.000000e+01	5.200000e+01	3.584939e-07	7.545369e-10	7.545369e-10
5.200000e+01	5.400000e+01	3.067750e-07	6.972286e-10	6.972286e-10
5.400000e+01	5.600000e+01	2.826234e-07	6.687578e-10	6.687578e-10
5.600000e+01	5.800000e+01	2.793030e-07	6.645113e-10	6.645113e-10
5.800000e+01	6.000000e+01	2.892450e-07	6.769965e-10	6.769965e-10
6.000000e+01	6.200000e+01	3.170086e-07	7.082593e-10	7.082593e-10
6.200000e+01	6.400000e+01	3.606299e-07	7.546822e-10	7.546822e-10
6.400000e+01	6.600000e+01	4.328707e-07	8.272899e-10	8.272899e-10
6.600000e+01	6.800000e+01	5.436605e-07	9.270355e-10	9.270355e-10
6.800000e+01	7.000000e+01	7.208790e-07	1.067616e-09	1.067616e-09
7.000000e+01	7.200000e+01	1.025504e-06	1.273915e-09	1.273915e-09
7.200000e+01	7.400000e+01	1.605194e-06	1.593626e-09	1.593626e-09
7.400000e+01	7.600000e+01	2.924856e-06	2.152294e-09	2.152294e-09
7.600000e+01	7.800000e+01	7.112485e-06	3.356671e-09	3.356671e-09
7.800000e+01	8.000000e+01	3.167206e-05	7.086438e-09	7.086438e-09
8.000000e+01	8.200000e+01	5.041605e-05	8.943698e-09	8.943698e-09
8.200000e+01	8.400000e+01	1.009938e-05	4.004820e-09	4.004820e-09
8.400000e+01	8.600000e+01	3.192848e-06	2.252765e-09	2.252765e-09
8.600000e+01	8.800000e+01	1.472558e-06	1.531137e-09	1.531137e-09
8.800000e+01	9.000000e+01	8.135045e-07	1.139019e-09	1.139019e-09
9.000000e+01	9.200000e+01	4.974280e-07	8.913285e-10	8.913285e-10
9.200000e+01	9.400000e+01	3.206087e-07	7.167784e-10	7.167784e-10
9.400000e+01	9.600000e+01	2.169717e-07	5.902370e-10	5.902370e-10
9.600000e+01	9.800000e+01	1.491055e-07	4.900276e-10	4.900276e-10
9.800000e+01	1.000000e+02	1.043775e-07	4.112640e-10	4.112640e-10
1.000000e+02	1.020000e+02	7.253010e-08	3.440049e-10	3.440049e-10
1.020000e+02	1.040000e+02	5.032995e-08	2.870392e-10	2.870392e-10
1.040000e+02	1.060000e+02	3.416902e-08	2.372684e-10	2.372684e-10
1.060000e+02	1.080000e+02	2.216357e-08	1.914526e-10	1.914526e-10
1.080000e+02	1.100000e+02	1.456725e-08	1.562073e-10	1.562073e-10
1.100000e+02	1.120000e+02	8.732940e-09	1.213340e-10	1.213340e-10
1.120000e+02	1.140000e+02	5.020915e-09	9.151128e-11	9.151128e-11
1.140000e+02	1.160000e+02	2.491352e-09	6.380805e-11	6.380805e-11
1.160000e+02	1.180000e+02	9.991170e-10	3.938903e-11	3.938903e-11
1.180000e+02	1.200000e+02	3.492207e-10	2.206466e-11	2.206466e-11
1.200000e+02	1.220000e+02	5.103130e-11	6.621248e-12	6.621248e-12
1.220000e+02	1.240000e+02	3.742516e-12	2.064749e-12	2.064749e-12
1.240000e+02	1.260000e+02	3.592737e-12	2.210222e-12	2.210222e-12
1.260000e+02	1.280000e+02	2.032039e-12	2.032038e-12	2.032038e-12
1.280000e+02	1.300000e+02	7.242850e-13	7.242853e-13	7.242853e-13
1.300000e+02	1.320000e+02	2.062996e-12	1.353050e-12	1.353050e-12
1.320000e+02	1.340000e+02	2.087741e-12	2.087742e-12	2.087742e-12
1.340000e+02	1.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+02	1.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.420000e+02	1.706094e-12	1.706093e-12	1.706093e-12
1.420000e+02	1.440000e+02	3.363156e-13	3.363157e-13	3.363157e-13
1.440000e+02	1.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.460000e+02	1.480000e+02	1.513900e-12	1.513901e-12	1.513901e-12
1.480000e+02	1.500000e+02	1.660653e-12	1.660653e-12	1.660653e-12
1.500000e+02	1.520000e+02	5.125015e-13	4.879631e-13	4.879631e-13
1.520000e+02	1.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+02	1.560000e+02	2.060763e-12	2.060763e-12	2.060763e-12
1.560000e+02	1.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Path=onshell[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Scale=1000.
ScaledBy=2.60111056451960340e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	3.853998e-08	2.471753e-10	2.471753e-10
1.000000e+01	1.200000e+01	2.518291e-07	6.314236e-10	6.314236e-10
1.200000e+01	1.400000e+01	5.686330e-07	9.508144e-10	9.508144e-10
1.400000e+01	1.600000e+01	9.074965e-07	1.205110e-09	1.205110e-09
1.600000e+01	1.800000e+01	1.233948e-06	1.410664e-09	1.410664e-09
1.800000e+01	2.000000e+01	1.548954e-06	1.585656e-09	1.585656e-09
2.000000e+01	2.200000e+01	1.852254e-06	1.739261e-09	1.739261e-09
2.200000e+01	2.400000e+01	2.146125e-06	1.875751e-09	1.875751e-09
2.400000e+01	2.600000e+01	2.446192e-06	2.005732e-09	2.005732e-09
2.600000e+01	2.800000e+01	2.744663e-06	2.126855e-09	2.126855e-09
2.800000e+01	3.000000e+01	3.055183e-06	2.244758e-09	2.244758e-09
3.000000e+01	3.200000e+01	3.378820e-06	2.362130e-09	2.362130e-09
3.200000e+01	3.400000e+01	3.714253e-06	2.477721e-09	2.477721e-09
3.400000e+01	3.600000e+01	4.042833e-06	2.585075e-09	2.585075e-09
3.600000e+01	3.800000e+01	4.351985e-06	2.682264e-09	2.682264e-09
3.800000e+01	4.000000e+01	4.578258e-06	2.750073e-09	2.750073e-09
4.000000e+01	4.200000e+01	4.604620e-06	2.755036e-09	2.755036e-09
4.200000e+01	4.400000e+01	3.871634e-06	2.524839e-09	2.524839e-09
4.400000e+01	4.600000e+01	1.806134e-06	1.722722e-09	1.722722e-09
4.600000e+01	4.800000e+01	7.379365e-07	1.098858e-09	1.098858e-09
4.800000e+01	5.000000e+01	4.708016e-07	8.769401e-10	8.769401e-10
5.000000e+01	5.200000e+01	3.667734e-07	7.728764e-10	7.728764e-10
5.200000e+01	5.400000e+01	3.139831e-07	7.144727e-10	7.144727e-10
5.400000e+01	5.600000e+01	2.893055e-07	6.853979e-10	6.853979e-10
5.600000e+01	5.800000e+01	2.859442e-07	6.811230e-10	6.811230e-10
5.800000e+01	6.000000e+01	2.961493e-07	6.940274e-10	6.940274e-10
6.000000e+01	6.200000e+01	3.246191e-07	7.261883e-10	7.261883e-10
6.200000e+01	6.400000e+01	3.692833e-07	7.737618e-10	7.737618e-10
6.400000e+01	6.600000e+01	4.432044e-07	8.481285e-10	8.481285e-10
6.600000e+01	6.800000e+01	5.565430e-07	9.501588e-10	9.501588e-10
6.800000e+01	7.000000e+01	7.378985e-07	1.094166e-09	1.094166e-09
7.000000e+01	7.200000e+01	1.049501e-06	1.305351e-09	1.305351e-09
7.200000e+01	7.400000e+01	1.642430e-06	1.632604e-09	1.632604e-09
7.400000e+01	7.600000e+01	2.991653e-06	2.204084e-09	2.204084e-09
7.600000e+01	7.800000e+01	7.272415e-06	3.436200e-09	3.436200e-09
7.800000e+01	8.000000e+01	3.236995e-05	7.250898e-09	7.250898e-09
8.000000e+01	8.200000e+01	5.150915e-05	9.147904e-09	9.147904e-09
8.200000e+01	8.400000e+01	1.031298e-05	4.094033e-09	4.094033e-09
8.400000e+01	8.600000e+01	3.258342e-06	2.301442e-09	2.301442e-09
8.600000e+01	8.800000e+01	1.501607e-06	1.562928e-09	1.562928e-09
8.800000e+01	9.000000e+01	8.288840e-07	1.161714e-09	1.161714e-09
9.000000e+01	9.200000e+01	5.063290e-07	9.081789e-10	9.081789e-10
9.200000e+01	9.400000e+01	3.259914e-07	7.294959e-10	7.294959e-10
9.400000e+01	9.600000e+01	2.203694e-07	6.000412e-10	6.000412e-10
9.600000e+01	9.800000e+01	1.511888e-07	4.973159e-10	4.973159e-10
9.800000e+01	1.000000e+02	1.056647e-07	4.167341e-10	4.167341e-10
1.000000e+02	1.020000e+02	7.327005e-08	3.478384e-10	3.478384e-10
1.020000e+02	1.040000e+02	5.071485e-08	2.895195e-10	2.895195e-10
1.040000e+02	1.060000e+02	3.433148e-08	2.386773e-10	2.386773e-10
1.060000e+02	1.080000e+02	2.219504e-08	1.920144e-10	1.920144e-10
1.080000e+02	1.100000e+02	1.452683e-08	1.560805e-10	1.560805e-10
1.100000e+02	1.120000e+02	8.672300e-09	1.208012e-10	1.208012e-10
1.120000e+02	1.140000e+02	4.954615e-09	9.059687e-11	9.059687e-11
1.140000e+02	1.160000e+02	2.441348e-09	6.280502e-11	6.280502e-11
1.160000e+02	1.180000e+02	9.708550e-10	3.851409e-11	3.851409e-11
1.180000e+02	1.200000e+02	3.358459e-10	2.138850e-11	2.138850e-11
1.200000e+02	1.220000e+02	4.825886e-11	6.299389e-12	6.299389e-12
1.220000e+02	1.240000e+02	3.646065e-12	2.053599e-12	2.053599e-12
1.240000e+02	1.260000e+02	3.641687e-12	2.239488e-12	2.239488e-12
1.260000e+02	1.280000e+02	2.147811e-12	2.147811e-12	2.147811e-12
1.280000e+02	1.300000e+02	7.165650e-13	7.165651e-13	7.165651e-13
1.300000e+02	1.320000e+02	2.051810e-12	1.342635e-12	1.342635e-12
1.320000e+02	1.340000e+02	2.078307e-12	2.078307e-12	2.078307e-12
1.340000e+02	1.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+02	1.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.420000e+02	1.755217e-12	1.755217e-12	1.755217e-12
1.420000e+02	1.440000e+02	3.392297e-13	3.392296e-13	3.392296e-13
1.440000e+02	1.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.460000e+02	1.480000e+02	1.551223e-12	1.551224e-12	1.551224e-12
1.480000e+02	1.500000e+02	1.591882e-12	1.591883e-12	1.591883e-12
1.500000e+02	1.520000e+02	5.116255e-13	4.876213e-13	4.876213e-13
1.520000e+02	1.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+02	1.560000e+02	2.026125e-12	2.026124e-12	2.026124e-12
1.560000e+02	1.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell[MUR=1__MUF=1__LHAPDF=325100]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[MUR=1__MUF=1__LHAPDF=325100]
Path=onshell[MUR=1__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=2.60110958579054703e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	3.738153e-08	2.393063e-10	2.393063e-10
1.000000e+01	1.200000e+01	2.448946e-07	6.131539e-10	6.131539e-10
1.200000e+01	1.400000e+01	5.545210e-07	9.261282e-10	9.261282e-10
1.400000e+01	1.600000e+01	8.872010e-07	1.177024e-09	1.177024e-09
1.600000e+01	1.800000e+01	1.208907e-06	1.380957e-09	1.380957e-09
1.800000e+01	2.000000e+01	1.520043e-06	1.555025e-09	1.555025e-09
2.000000e+01	2.200000e+01	1.820207e-06	1.708196e-09	1.708196e-09
2.200000e+01	2.400000e+01	2.111384e-06	1.844462e-09	1.844462e-09
2.400000e+01	2.600000e+01	2.408722e-06	1.974134e-09	1.974134e-09
2.600000e+01	2.800000e+01	2.704592e-06	2.094916e-09	2.094916e-09
2.800000e+01	3.000000e+01	3.012471e-06	2.212455e-09	2.212455e-09
3.000000e+01	3.200000e+01	3.333174e-06	2.329263e-09	2.329263e-09
3.200000e+01	3.400000e+01	3.665323e-06	2.444040e-09	2.444040e-09
3.400000e+01	3.600000e+01	3.990156e-06	2.550260e-09	2.550260e-09
3.600000e+01	3.800000e+01	4.295016e-06	2.645912e-09	2.645912e-09
3.800000e+01	4.000000e+01	4.516139e-06	2.711347e-09	2.711347e-09
4.000000e+01	4.200000e+01	4.536042e-06	2.712335e-09	2.712335e-09
4.200000e+01	4.400000e+01	3.806280e-06	2.480350e-09	2.480350e-09
4.400000e+01	4.600000e+01	1.771890e-06	1.688528e-09	1.688528e-09
4.600000e+01	4.800000e+01	7.226195e-07	1.074932e-09	1.074932e-09
4.800000e+01	5.000000e+01	4.605378e-07	8.568829e-10	8.568829e-10
5.000000e+01	5.200000e+01	3.584939e-07	7.545369e-10	7.545369e-10
5.200000e+01	5.400000e+01	3.067750e-07	6.972286e-10	6.972286e-10
5.400000e+01	5.600000e+01	2.826234e-07	6.687578e-10	6.687578e-10
5.600000e+01	5.800000e+01	2.793030e-07	6.645113e-10	6.645113e-10
5.800000e+01	6.000000e+01	2.892450e-07	6.769965e-10	6.769965e-10
6.000000e+01	6.200000e+01	3.170086e-07	7.082593e-10	7.082593e-10
6.200000e+01	6.400000e+01	3.606299e-07	7.546822e-10	7.546822e-10
6.400000e+01	6.600000e+01	4.328707e-07	8.272899e-10	8.272899e-10
6.600000e+01	6.800000e+01	5.436605e-07	9.270355e-10	9.270355e-10
6.800000e+01	7.000000e+01	7.208790e-07	1.067616e-09	1.067616e-09
7.000000e+01	7.200000e+01	1.025504e-06	1.273915e-09	1.273915e-09
7.200000e+01	7.400000e+01	1.605194e-06	1.593626e-09	1.593626e-09
7.400000e+01	7.600000e+01	2.924856e-06	2.152294e-09	2.152294e-09
7.600000e+01	7.800000e+01	7.112485e-06	3.356671e-09	3.356671e-09
7.800000e+01	8.000000e+01	3.167206e-05	7.086438e-09	7.086438e-09
8.000000e+01	8.200000e+01	5.041605e-05	8.943698e-09	8.943698e-09
8.200000e+01	8.400000e+01	1.009938e-05	4.004820e-09	4.004820e-09
8.400000e+01	8.600000e+01	3.192848e-06	2.252765e-09	2.252765e-09
8.600000e+01	8.800000e+01	1.472558e-06	1.531137e-09	1.531137e-09
8.800000e+01	9.000000e+01	8.135045e-07	1.139019e-09	1.139019e-09
9.000000e+01	9.200000e+01	4.974280e-07	8.913285e-10	8.913285e-10
9.200000e+01	9.400000e+01	3.206087e-07	7.167784e-10	7.167784e-10
9.400000e+01	9.600000e+01	2.169717e-07	5.902370e-10	5.902370e-10
9.600000e+01	9.800000e+01	1.491055e-07	4.900276e-10	4.900276e-10
9.800000e+01	1.000000e+02	1.043775e-07	4.112640e-10	4.112640e-10
1.000000e+02	1.020000e+02	7.253010e-08	3.440049e-10	3.440049e-10
1.020000e+02	1.040000e+02	5.032995e-08	2.870392e-10	2.870392e-10
1.040000e+02	1.060000e+02	3.416902e-08	2.372684e-10	2.372684e-10
1.060000e+02	1.080000e+02	2.216357e-08	1.914526e-10	1.914526e-10
1.080000e+02	1.100000e+02	1.456725e-08	1.562073e-10	1.562073e-10
1.100000e+02	1.120000e+02	8.732940e-09	1.213340e-10	1.213340e-10
1.120000e+02	1.140000e+02	5.020915e-09	9.151128e-11	9.151128e-11
1.140000e+02	1.160000e+02	2.491352e-09	6.380805e-11	6.380805e-11
1.160000e+02	1.180000e+02	9.991170e-10	3.938903e-11	3.938903e-11
1.180000e+02	1.200000e+02	3.492207e-10	2.206466e-11	2.206466e-11
1.200000e+02	1.220000e+02	5.103130e-11	6.621248e-12	6.621248e-12
1.220000e+02	1.240000e+02	3.742516e-12	2.064749e-12	2.064749e-12
1.240000e+02	1.260000e+02	3.592737e-12	2.210222e-12	2.210222e-12
1.260000e+02	1.280000e+02	2.032039e-12	2.032038e-12	2.032038e-12
1.280000e+02	1.300000e+02	7.242850e-13	7.242853e-13	7.242853e-13
1.300000e+02	1.320000e+02	2.062996e-12	1.353050e-12	1.353050e-12
1.320000e+02	1.340000e+02	2.087741e-12	2.087742e-12	2.087742e-12
1.340000e+02	1.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+02	1.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.420000e+02	1.706094e-12	1.706093e-12	1.706093e-12
1.420000e+02	1.440000e+02	3.363156e-13	3.363157e-13	3.363157e-13
1.440000e+02	1.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.460000e+02	1.480000e+02	1.513900e-12	1.513901e-12	1.513901e-12
1.480000e+02	1.500000e+02	1.660653e-12	1.660653e-12	1.660653e-12
1.500000e+02	1.520000e+02	5.125015e-13	4.879631e-13	4.879631e-13
1.520000e+02	1.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+02	1.560000e+02	2.060763e-12	2.060763e-12	2.060763e-12
1.560000e+02	1.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Path=onshell[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Scale=1000.
ScaledBy=2.60111113563137220e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	3.592188e-08	2.295674e-10	2.295674e-10
1.000000e+01	1.200000e+01	2.360325e-07	5.902256e-10	5.902256e-10
1.200000e+01	1.400000e+01	5.361585e-07	8.946231e-10	8.946231e-10
1.400000e+01	1.600000e+01	8.602930e-07	1.140555e-09	1.140555e-09
1.600000e+01	1.800000e+01	1.175088e-06	1.341725e-09	1.341725e-09
1.800000e+01	2.000000e+01	1.480342e-06	1.513966e-09	1.513966e-09
2.000000e+01	2.200000e+01	1.775501e-06	1.665977e-09	1.665977e-09
2.200000e+01	2.400000e+01	2.062231e-06	1.801408e-09	1.801408e-09
2.400000e+01	2.600000e+01	2.355055e-06	1.930196e-09	1.930196e-09
2.600000e+01	2.800000e+01	2.646571e-06	2.050106e-09	2.050106e-09
2.800000e+01	3.000000e+01	2.950011e-06	2.166772e-09	2.166772e-09
3.000000e+01	3.200000e+01	3.265880e-06	2.282484e-09	2.282484e-09
3.200000e+01	3.400000e+01	3.592767e-06	2.395903e-09	2.395903e-09
3.400000e+01	3.600000e+01	3.911852e-06	2.500445e-09	2.500445e-09
3.600000e+01	3.800000e+01	4.210483e-06	2.594020e-09	2.594020e-09
3.800000e+01	4.000000e+01	4.424862e-06	2.656605e-09	2.656605e-09
4.000000e+01	4.200000e+01	4.437649e-06	2.653329e-09	2.653329e-09
4.200000e+01	4.400000e+01	3.715245e-06	2.420552e-09	2.420552e-09
4.400000e+01	4.600000e+01	1.725354e-06	1.643595e-09	1.643595e-09
4.600000e+01	4.800000e+01	7.021655e-07	1.043963e-09	1.043963e-09
4.800000e+01	5.000000e+01	4.469541e-07	8.311184e-10	8.311184e-10
5.000000e+01	5.200000e+01	3.476040e-07	7.311096e-10	7.311096e-10
5.200000e+01	5.400000e+01	2.973222e-07	6.752488e-10	6.752488e-10
5.400000e+01	5.600000e+01	2.738706e-07	6.475676e-10	6.475676e-10
5.600000e+01	5.800000e+01	2.706131e-07	6.433685e-10	6.433685e-10
5.800000e+01	6.000000e+01	2.802151e-07	6.553455e-10	6.553455e-10
6.000000e+01	6.200000e+01	3.070664e-07	6.854880e-10	6.854880e-10
6.200000e+01	6.400000e+01	3.493243e-07	7.304440e-10	7.304440e-10
6.400000e+01	6.600000e+01	4.193606e-07	8.008097e-10	8.008097e-10
6.600000e+01	6.800000e+01	5.267980e-07	8.976121e-10	8.976121e-10
6.800000e+01	7.000000e+01	6.985870e-07	1.033815e-09	1.033815e-09
7.000000e+01	7.200000e+01	9.940280e-07	1.233854e-09	1.233854e-09
7.200000e+01	7.400000e+01	1.556283e-06	1.543893e-09	1.543893e-09
7.400000e+01	7.600000e+01	2.836880e-06	2.086057e-09	2.086057e-09
7.600000e+01	7.800000e+01	6.901260e-06	3.254720e-09	3.254720e-09
7.800000e+01	8.000000e+01	3.074711e-05	6.874982e-09	6.874982e-09
8.000000e+01	8.200000e+01	4.896316e-05	8.680490e-09	8.680490e-09
8.200000e+01	8.400000e+01	9.814200e-06	3.889396e-09	3.889396e-09
8.400000e+01	8.600000e+01	3.104910e-06	2.189486e-09	2.189486e-09
8.600000e+01	8.800000e+01	1.433273e-06	1.489545e-09	1.489545e-09
8.800000e+01	9.000000e+01	7.925325e-07	1.109125e-09	1.109125e-09
9.000000e+01	9.200000e+01	4.851561e-07	8.689305e-10	8.689305e-10
9.200000e+01	9.400000e+01	3.130865e-07	6.996764e-10	6.996764e-10
9.400000e+01	9.600000e+01	2.121512e-07	5.768891e-10	5.768891e-10
9.600000e+01	9.800000e+01	1.460691e-07	4.798782e-10	4.798782e-10
9.800000e+01	1.000000e+02	1.024399e-07	4.034493e-10	4.034493e-10
1.000000e+02	1.020000e+02	7.135455e-08	3.382816e-10	3.382816e-10
1.020000e+02	1.040000e+02	4.965736e-08	2.830569e-10	2.830569e-10
1.040000e+02	1.060000e+02	3.382200e-08	2.346807e-10	2.346807e-10
1.060000e+02	1.080000e+02	2.202142e-08	1.900011e-10	1.900011e-10
1.080000e+02	1.100000e+02	1.454258e-08	1.556751e-10	1.556751e-10
1.100000e+02	1.120000e+02	8.759440e-09	1.214062e-10	1.214062e-10
1.120000e+02	1.140000e+02	5.072200e-09	9.214394e-11	9.214394e-11
1.140000e+02	1.160000e+02	2.536605e-09	6.466570e-11	6.466570e-11
1.160000e+02	1.180000e+02	1.026986e-09	4.021693e-11	4.021693e-11
1.180000e+02	1.200000e+02	3.631679e-10	2.274666e-11	2.274666e-11
1.200000e+02	1.220000e+02	5.407485e-11	6.968838e-12	6.968838e-12
1.220000e+02	1.240000e+02	3.840779e-12	2.071607e-12	2.071607e-12
1.240000e+02	1.260000e+02	3.521118e-12	2.167216e-12	2.167216e-12
1.260000e+02	1.280000e+02	1.887701e-12	1.887701e-12	1.887701e-12
1.280000e+02	1.300000e+02	7.297035e-13	7.297037e-13	7.297037e-13
1.300000e+02	1.320000e+02	2.066401e-12	1.359948e-12	1.359948e-12
1.320000e+02	1.340000e+02	2.086162e-12	2.086163e-12	2.086163e-12
1.340000e+02	1.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+02	1.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.420000e+02	1.644356e-12	1.644356e-12	1.644356e-12
1.420000e+02	1.440000e+02	3.312469e-13	3.312470e-13	3.312470e-13
1.440000e+02	1.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.460000e+02	1.480000e+02	1.465412e-12	1.465412e-12	1.465412e-12
1.480000e+02	1.500000e+02	1.731435e-12	1.731434e-12	1.731434e-12
1.500000e+02	1.520000e+02	5.108555e-13	4.858063e-13	4.858063e-13
1.520000e+02	1.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+02	1.560000e+02	2.087140e-12	2.087140e-12	2.087140e-12
1.560000e+02	1.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Path=onshell[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Scale=1000.
ScaledBy=2.60110958579054703e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	3.738153e-08	2.393063e-10	2.393063e-10
1.000000e+01	1.200000e+01	2.448946e-07	6.131539e-10	6.131539e-10
1.200000e+01	1.400000e+01	5.545210e-07	9.261282e-10	9.261282e-10
1.400000e+01	1.600000e+01	8.872010e-07	1.177024e-09	1.177024e-09
1.600000e+01	1.800000e+01	1.208907e-06	1.380957e-09	1.380957e-09
1.800000e+01	2.000000e+01	1.520043e-06	1.555025e-09	1.555025e-09
2.000000e+01	2.200000e+01	1.820207e-06	1.708196e-09	1.708196e-09
2.200000e+01	2.400000e+01	2.111384e-06	1.844462e-09	1.844462e-09
2.400000e+01	2.600000e+01	2.408722e-06	1.974134e-09	1.974134e-09
2.600000e+01	2.800000e+01	2.704592e-06	2.094916e-09	2.094916e-09
2.800000e+01	3.000000e+01	3.012471e-06	2.212455e-09	2.212455e-09
3.000000e+01	3.200000e+01	3.333174e-06	2.329263e-09	2.329263e-09
3.200000e+01	3.400000e+01	3.665323e-06	2.444040e-09	2.444040e-09
3.400000e+01	3.600000e+01	3.990156e-06	2.550260e-09	2.550260e-09
3.600000e+01	3.800000e+01	4.295016e-06	2.645912e-09	2.645912e-09
3.800000e+01	4.000000e+01	4.516139e-06	2.711347e-09	2.711347e-09
4.000000e+01	4.200000e+01	4.536042e-06	2.712335e-09	2.712335e-09
4.200000e+01	4.400000e+01	3.806280e-06	2.480350e-09	2.480350e-09
4.400000e+01	4.600000e+01	1.771890e-06	1.688528e-09	1.688528e-09
4.600000e+01	4.800000e+01	7.226195e-07	1.074932e-09	1.074932e-09
4.800000e+01	5.000000e+01	4.605378e-07	8.568829e-10	8.568829e-10
5.000000e+01	5.200000e+01	3.584939e-07	7.545369e-10	7.545369e-10
5.200000e+01	5.400000e+01	3.067750e-07	6.972286e-10	6.972286e-10
5.400000e+01	5.600000e+01	2.826234e-07	6.687578e-10	6.687578e-10
5.600000e+01	5.800000e+01	2.793030e-07	6.645113e-10	6.645113e-10
5.800000e+01	6.000000e+01	2.892450e-07	6.769965e-10	6.769965e-10
6.000000e+01	6.200000e+01	3.170086e-07	7.082593e-10	7.082593e-10
6.200000e+01	6.400000e+01	3.606299e-07	7.546822e-10	7.546822e-10
6.400000e+01	6.600000e+01	4.328707e-07	8.272899e-10	8.272899e-10
6.600000e+01	6.800000e+01	5.436605e-07	9.270355e-10	9.270355e-10
6.800000e+01	7.000000e+01	7.208790e-07	1.067616e-09	1.067616e-09
7.000000e+01	7.200000e+01	1.025504e-06	1.273915e-09	1.273915e-09
7.200000e+01	7.400000e+01	1.605194e-06	1.593626e-09	1.593626e-09
7.400000e+01	7.600000e+01	2.924856e-06	2.152294e-09	2.152294e-09
7.600000e+01	7.800000e+01	7.112485e-06	3.356671e-09	3.356671e-09
7.800000e+01	8.000000e+01	3.167206e-05	7.086438e-09	7.086438e-09
8.000000e+01	8.200000e+01	5.041605e-05	8.943698e-09	8.943698e-09
8.200000e+01	8.400000e+01	1.009938e-05	4.004820e-09	4.004820e-09
8.400000e+01	8.600000e+01	3.192848e-06	2.252765e-09	2.252765e-09
8.600000e+01	8.800000e+01	1.472558e-06	1.531137e-09	1.531137e-09
8.800000e+01	9.000000e+01	8.135045e-07	1.139019e-09	1.139019e-09
9.000000e+01	9.200000e+01	4.974280e-07	8.913285e-10	8.913285e-10
9.200000e+01	9.400000e+01	3.206087e-07	7.167784e-10	7.167784e-10
9.400000e+01	9.600000e+01	2.169717e-07	5.902370e-10	5.902370e-10
9.600000e+01	9.800000e+01	1.491055e-07	4.900276e-10	4.900276e-10
9.800000e+01	1.000000e+02	1.043775e-07	4.112640e-10	4.112640e-10
1.000000e+02	1.020000e+02	7.253010e-08	3.440049e-10	3.440049e-10
1.020000e+02	1.040000e+02	5.032995e-08	2.870392e-10	2.870392e-10
1.040000e+02	1.060000e+02	3.416902e-08	2.372684e-10	2.372684e-10
1.060000e+02	1.080000e+02	2.216357e-08	1.914526e-10	1.914526e-10
1.080000e+02	1.100000e+02	1.456725e-08	1.562073e-10	1.562073e-10
1.100000e+02	1.120000e+02	8.732940e-09	1.213340e-10	1.213340e-10
1.120000e+02	1.140000e+02	5.020915e-09	9.151128e-11	9.151128e-11
1.140000e+02	1.160000e+02	2.491352e-09	6.380805e-11	6.380805e-11
1.160000e+02	1.180000e+02	9.991170e-10	3.938903e-11	3.938903e-11
1.180000e+02	1.200000e+02	3.492207e-10	2.206466e-11	2.206466e-11
1.200000e+02	1.220000e+02	5.103130e-11	6.621248e-12	6.621248e-12
1.220000e+02	1.240000e+02	3.742516e-12	2.064749e-12	2.064749e-12
1.240000e+02	1.260000e+02	3.592737e-12	2.210222e-12	2.210222e-12
1.260000e+02	1.280000e+02	2.032039e-12	2.032038e-12	2.032038e-12
1.280000e+02	1.300000e+02	7.242850e-13	7.242853e-13	7.242853e-13
1.300000e+02	1.320000e+02	2.062996e-12	1.353050e-12	1.353050e-12
1.320000e+02	1.340000e+02	2.087741e-12	2.087742e-12	2.087742e-12
1.340000e+02	1.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+02	1.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.420000e+02	1.706094e-12	1.706093e-12	1.706093e-12
1.420000e+02	1.440000e+02	3.363156e-13	3.363157e-13	3.363157e-13
1.440000e+02	1.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.460000e+02	1.480000e+02	1.513900e-12	1.513901e-12	1.513901e-12
1.480000e+02	1.500000e+02	1.660653e-12	1.660653e-12	1.660653e-12
1.500000e+02	1.520000e+02	5.125015e-13	4.879631e-13	4.879631e-13
1.520000e+02	1.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+02	1.560000e+02	2.060763e-12	2.060763e-12	2.060763e-12
1.560000e+02	1.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Path=onshell[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Scale=1000.
ScaledBy=2.60111113563137220e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	3.592188e-08	2.295674e-10	2.295674e-10
1.000000e+01	1.200000e+01	2.360325e-07	5.902256e-10	5.902256e-10
1.200000e+01	1.400000e+01	5.361585e-07	8.946231e-10	8.946231e-10
1.400000e+01	1.600000e+01	8.602930e-07	1.140555e-09	1.140555e-09
1.600000e+01	1.800000e+01	1.175088e-06	1.341725e-09	1.341725e-09
1.800000e+01	2.000000e+01	1.480342e-06	1.513966e-09	1.513966e-09
2.000000e+01	2.200000e+01	1.775501e-06	1.665977e-09	1.665977e-09
2.200000e+01	2.400000e+01	2.062231e-06	1.801408e-09	1.801408e-09
2.400000e+01	2.600000e+01	2.355055e-06	1.930196e-09	1.930196e-09
2.600000e+01	2.800000e+01	2.646571e-06	2.050106e-09	2.050106e-09
2.800000e+01	3.000000e+01	2.950011e-06	2.166772e-09	2.166772e-09
3.000000e+01	3.200000e+01	3.265880e-06	2.282484e-09	2.282484e-09
3.200000e+01	3.400000e+01	3.592767e-06	2.395903e-09	2.395903e-09
3.400000e+01	3.600000e+01	3.911852e-06	2.500445e-09	2.500445e-09
3.600000e+01	3.800000e+01	4.210483e-06	2.594020e-09	2.594020e-09
3.800000e+01	4.000000e+01	4.424862e-06	2.656605e-09	2.656605e-09
4.000000e+01	4.200000e+01	4.437649e-06	2.653329e-09	2.653329e-09
4.200000e+01	4.400000e+01	3.715245e-06	2.420552e-09	2.420552e-09
4.400000e+01	4.600000e+01	1.725354e-06	1.643595e-09	1.643595e-09
4.600000e+01	4.800000e+01	7.021655e-07	1.043963e-09	1.043963e-09
4.800000e+01	5.000000e+01	4.469541e-07	8.311184e-10	8.311184e-10
5.000000e+01	5.200000e+01	3.476040e-07	7.311096e-10	7.311096e-10
5.200000e+01	5.400000e+01	2.973222e-07	6.752488e-10	6.752488e-10
5.400000e+01	5.600000e+01	2.738706e-07	6.475676e-10	6.475676e-10
5.600000e+01	5.800000e+01	2.706131e-07	6.433685e-10	6.433685e-10
5.800000e+01	6.000000e+01	2.802151e-07	6.553455e-10	6.553455e-10
6.000000e+01	6.200000e+01	3.070664e-07	6.854880e-10	6.854880e-10
6.200000e+01	6.400000e+01	3.493243e-07	7.304440e-10	7.304440e-10
6.400000e+01	6.600000e+01	4.193606e-07	8.008097e-10	8.008097e-10
6.600000e+01	6.800000e+01	5.267980e-07	8.976121e-10	8.976121e-10
6.800000e+01	7.000000e+01	6.985870e-07	1.033815e-09	1.033815e-09
7.000000e+01	7.200000e+01	9.940280e-07	1.233854e-09	1.233854e-09
7.200000e+01	7.400000e+01	1.556283e-06	1.543893e-09	1.543893e-09
7.400000e+01	7.600000e+01	2.836880e-06	2.086057e-09	2.086057e-09
7.600000e+01	7.800000e+01	6.901260e-06	3.254720e-09	3.254720e-09
7.800000e+01	8.000000e+01	3.074711e-05	6.874982e-09	6.874982e-09
8.000000e+01	8.200000e+01	4.896316e-05	8.680490e-09	8.680490e-09
8.200000e+01	8.400000e+01	9.814200e-06	3.889396e-09	3.889396e-09
8.400000e+01	8.600000e+01	3.104910e-06	2.189486e-09	2.189486e-09
8.600000e+01	8.800000e+01	1.433273e-06	1.489545e-09	1.489545e-09
8.800000e+01	9.000000e+01	7.925325e-07	1.109125e-09	1.109125e-09
9.000000e+01	9.200000e+01	4.851561e-07	8.689305e-10	8.689305e-10
9.200000e+01	9.400000e+01	3.130865e-07	6.996764e-10	6.996764e-10
9.400000e+01	9.600000e+01	2.121512e-07	5.768891e-10	5.768891e-10
9.600000e+01	9.800000e+01	1.460691e-07	4.798782e-10	4.798782e-10
9.800000e+01	1.000000e+02	1.024399e-07	4.034493e-10	4.034493e-10
1.000000e+02	1.020000e+02	7.135455e-08	3.382816e-10	3.382816e-10
1.020000e+02	1.040000e+02	4.965736e-08	2.830569e-10	2.830569e-10
1.040000e+02	1.060000e+02	3.382200e-08	2.346807e-10	2.346807e-10
1.060000e+02	1.080000e+02	2.202142e-08	1.900011e-10	1.900011e-10
1.080000e+02	1.100000e+02	1.454258e-08	1.556751e-10	1.556751e-10
1.100000e+02	1.120000e+02	8.759440e-09	1.214062e-10	1.214062e-10
1.120000e+02	1.140000e+02	5.072200e-09	9.214394e-11	9.214394e-11
1.140000e+02	1.160000e+02	2.536605e-09	6.466570e-11	6.466570e-11
1.160000e+02	1.180000e+02	1.026986e-09	4.021693e-11	4.021693e-11
1.180000e+02	1.200000e+02	3.631679e-10	2.274666e-11	2.274666e-11
1.200000e+02	1.220000e+02	5.407485e-11	6.968838e-12	6.968838e-12
1.220000e+02	1.240000e+02	3.840779e-12	2.071607e-12	2.071607e-12
1.240000e+02	1.260000e+02	3.521118e-12	2.167216e-12	2.167216e-12
1.260000e+02	1.280000e+02	1.887701e-12	1.887701e-12	1.887701e-12
1.280000e+02	1.300000e+02	7.297035e-13	7.297037e-13	7.297037e-13
1.300000e+02	1.320000e+02	2.066401e-12	1.359948e-12	1.359948e-12
1.320000e+02	1.340000e+02	2.086162e-12	2.086163e-12	2.086163e-12
1.340000e+02	1.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+02	1.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.420000e+02	1.644356e-12	1.644356e-12	1.644356e-12
1.420000e+02	1.440000e+02	3.312469e-13	3.312470e-13	3.312470e-13
1.440000e+02	1.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.460000e+02	1.480000e+02	1.465412e-12	1.465412e-12	1.465412e-12
1.480000e+02	1.500000e+02	1.731435e-12	1.731434e-12	1.731434e-12
1.500000e+02	1.520000e+02	5.108555e-13	4.858063e-13	4.858063e-13
1.520000e+02	1.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+02	1.560000e+02	2.087140e-12	2.087140e-12	2.087140e-12
1.560000e+02	1.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Path=onshell[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Scale=1000.
ScaledBy=2.60111056451960340e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	3.853998e-08	2.471753e-10	2.471753e-10
1.000000e+01	1.200000e+01	2.518291e-07	6.314236e-10	6.314236e-10
1.200000e+01	1.400000e+01	5.686330e-07	9.508144e-10	9.508144e-10
1.400000e+01	1.600000e+01	9.074965e-07	1.205110e-09	1.205110e-09
1.600000e+01	1.800000e+01	1.233948e-06	1.410664e-09	1.410664e-09
1.800000e+01	2.000000e+01	1.548954e-06	1.585656e-09	1.585656e-09
2.000000e+01	2.200000e+01	1.852254e-06	1.739261e-09	1.739261e-09
2.200000e+01	2.400000e+01	2.146125e-06	1.875751e-09	1.875751e-09
2.400000e+01	2.600000e+01	2.446192e-06	2.005732e-09	2.005732e-09
2.600000e+01	2.800000e+01	2.744663e-06	2.126855e-09	2.126855e-09
2.800000e+01	3.000000e+01	3.055183e-06	2.244758e-09	2.244758e-09
3.000000e+01	3.200000e+01	3.378820e-06	2.362130e-09	2.362130e-09
3.200000e+01	3.400000e+01	3.714253e-06	2.477721e-09	2.477721e-09
3.400000e+01	3.600000e+01	4.042833e-06	2.585075e-09	2.585075e-09
3.600000e+01	3.800000e+01	4.351985e-06	2.682264e-09	2.682264e-09
3.800000e+01	4.000000e+01	4.578258e-06	2.750073e-09	2.750073e-09
4.000000e+01	4.200000e+01	4.604620e-06	2.755036e-09	2.755036e-09
4.200000e+01	4.400000e+01	3.871634e-06	2.524839e-09	2.524839e-09
4.400000e+01	4.600000e+01	1.806134e-06	1.722722e-09	1.722722e-09
4.600000e+01	4.800000e+01	7.379365e-07	1.098858e-09	1.098858e-09
4.800000e+01	5.000000e+01	4.708016e-07	8.769401e-10	8.769401e-10
5.000000e+01	5.200000e+01	3.667734e-07	7.728764e-10	7.728764e-10
5.200000e+01	5.400000e+01	3.139831e-07	7.144727e-10	7.144727e-10
5.400000e+01	5.600000e+01	2.893055e-07	6.853979e-10	6.853979e-10
5.600000e+01	5.800000e+01	2.859442e-07	6.811230e-10	6.811230e-10
5.800000e+01	6.000000e+01	2.961493e-07	6.940274e-10	6.940274e-10
6.000000e+01	6.200000e+01	3.246191e-07	7.261883e-10	7.261883e-10
6.200000e+01	6.400000e+01	3.692833e-07	7.737618e-10	7.737618e-10
6.400000e+01	6.600000e+01	4.432044e-07	8.481285e-10	8.481285e-10
6.600000e+01	6.800000e+01	5.565430e-07	9.501588e-10	9.501588e-10
6.800000e+01	7.000000e+01	7.378985e-07	1.094166e-09	1.094166e-09
7.000000e+01	7.200000e+01	1.049501e-06	1.305351e-09	1.305351e-09
7.200000e+01	7.400000e+01	1.642430e-06	1.632604e-09	1.632604e-09
7.400000e+01	7.600000e+01	2.991653e-06	2.204084e-09	2.204084e-09
7.600000e+01	7.800000e+01	7.272415e-06	3.436200e-09	3.436200e-09
7.800000e+01	8.000000e+01	3.236995e-05	7.250898e-09	7.250898e-09
8.000000e+01	8.200000e+01	5.150915e-05	9.147904e-09	9.147904e-09
8.200000e+01	8.400000e+01	1.031298e-05	4.094033e-09	4.094033e-09
8.400000e+01	8.600000e+01	3.258342e-06	2.301442e-09	2.301442e-09
8.600000e+01	8.800000e+01	1.501607e-06	1.562928e-09	1.562928e-09
8.800000e+01	9.000000e+01	8.288840e-07	1.161714e-09	1.161714e-09
9.000000e+01	9.200000e+01	5.063290e-07	9.081789e-10	9.081789e-10
9.200000e+01	9.400000e+01	3.259914e-07	7.294959e-10	7.294959e-10
9.400000e+01	9.600000e+01	2.203694e-07	6.000412e-10	6.000412e-10
9.600000e+01	9.800000e+01	1.511888e-07	4.973159e-10	4.973159e-10
9.800000e+01	1.000000e+02	1.056647e-07	4.167341e-10	4.167341e-10
1.000000e+02	1.020000e+02	7.327005e-08	3.478384e-10	3.478384e-10
1.020000e+02	1.040000e+02	5.071485e-08	2.895195e-10	2.895195e-10
1.040000e+02	1.060000e+02	3.433148e-08	2.386773e-10	2.386773e-10
1.060000e+02	1.080000e+02	2.219504e-08	1.920144e-10	1.920144e-10
1.080000e+02	1.100000e+02	1.452683e-08	1.560805e-10	1.560805e-10
1.100000e+02	1.120000e+02	8.672300e-09	1.208012e-10	1.208012e-10
1.120000e+02	1.140000e+02	4.954615e-09	9.059687e-11	9.059687e-11
1.140000e+02	1.160000e+02	2.441348e-09	6.280502e-11	6.280502e-11
1.160000e+02	1.180000e+02	9.708550e-10	3.851409e-11	3.851409e-11
1.180000e+02	1.200000e+02	3.358459e-10	2.138850e-11	2.138850e-11
1.200000e+02	1.220000e+02	4.825886e-11	6.299389e-12	6.299389e-12
1.220000e+02	1.240000e+02	3.646065e-12	2.053599e-12	2.053599e-12
1.240000e+02	1.260000e+02	3.641687e-12	2.239488e-12	2.239488e-12
1.260000e+02	1.280000e+02	2.147811e-12	2.147811e-12	2.147811e-12
1.280000e+02	1.300000e+02	7.165650e-13	7.165651e-13	7.165651e-13
1.300000e+02	1.320000e+02	2.051810e-12	1.342635e-12	1.342635e-12
1.320000e+02	1.340000e+02	2.078307e-12	2.078307e-12	2.078307e-12
1.340000e+02	1.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+02	1.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.420000e+02	1.755217e-12	1.755217e-12	1.755217e-12
1.420000e+02	1.440000e+02	3.392297e-13	3.392296e-13	3.392296e-13
1.440000e+02	1.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.460000e+02	1.480000e+02	1.551223e-12	1.551224e-12	1.551224e-12
1.480000e+02	1.500000e+02	1.591882e-12	1.591883e-12	1.591883e-12
1.500000e+02	1.520000e+02	5.116255e-13	4.876213e-13	4.876213e-13
1.520000e+02	1.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+02	1.560000e+02	2.026125e-12	2.026124e-12	2.026124e-12
1.560000e+02	1.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
Path=onshell[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=3.75742661068090840e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	-1.205840e-14	2.081729e-14	2.081729e-14
8.000000e+00	1.000000e+01	6.477705e-09	1.595889e-09	1.595889e-09
1.000000e+01	1.200000e+01	5.697595e-08	5.250767e-09	5.250767e-09
1.200000e+01	1.400000e+01	1.133154e-07	1.011006e-08	1.011006e-08
1.400000e+01	1.600000e+01	1.838230e-07	1.382511e-08	1.382511e-08
1.600000e+01	1.800000e+01	2.241068e-07	1.038075e-08	1.038075e-08
1.800000e+01	2.000000e+01	3.250314e-07	3.082681e-08	3.082681e-08
2.000000e+01	2.200000e+01	4.170998e-07	3.448397e-08	3.448397e-08
2.200000e+01	2.400000e+01	4.294761e-07	2.336093e-08	2.336093e-08
2.400000e+01	2.600000e+01	4.954792e-07	2.343374e-08	2.343374e-08
2.600000e+01	2.800000e+01	5.033565e-07	2.221286e-08	2.221286e-08
2.800000e+01	3.000000e+01	5.541255e-07	2.553855e-08	2.553855e-08
3.000000e+01	3.200000e+01	5.782200e-07	4.226474e-08	4.226474e-08
3.200000e+01	3.400000e+01	5.793175e-07	2.299947e-08	2.299947e-08
3.400000e+01	3.600000e+01	5.828095e-07	2.471543e-08	2.471543e-08
3.600000e+01	3.800000e+01	6.521040e-07	6.753009e-08	6.753009e-08
3.800000e+01	4.000000e+01	7.447980e-07	4.852188e-08	4.852188e-08
4.000000e+01	4.200000e+01	8.053350e-07	3.431825e-08	3.431825e-08
4.200000e+01	4.400000e+01	1.143441e-06	3.327957e-08	3.327957e-08
4.400000e+01	4.600000e+01	1.799024e-06	3.221763e-08	3.221763e-08
4.600000e+01	4.800000e+01	2.126910e-06	4.276737e-08	4.276737e-08
4.800000e+01	5.000000e+01	2.282421e-06	4.630187e-08	4.630187e-08
5.000000e+01	5.200000e+01	2.350999e-06	3.053680e-08	3.053680e-08
5.200000e+01	5.400000e+01	2.386115e-06	3.129146e-08	3.129146e-08
5.400000e+01	5.600000e+01	2.401620e-06	2.973551e-08	2.973551e-08
5.600000e+01	5.800000e+01	2.399678e-06	3.011286e-08	3.011286e-08
5.800000e+01	6.000000e+01	2.416369e-06	3.492929e-08	3.492929e-08
6.000000e+01	6.200000e+01	2.382111e-06	3.868920e-08	3.868920e-08
6.200000e+01	6.400000e+01	2.368153e-06	5.550081e-08	5.550081e-08
6.400000e+01	6.600000e+01	2.318802e-06	5.410118e-08	5.410118e-08
6.600000e+01	6.800000e+01	2.311261e-06	3.912718e-08	3.912718e-08
6.800000e+01	7.000000e+01	2.263294e-06	4.425814e-08	4.425814e-08
7.000000e+01	7.200000e+01	2.145246e-06	4.681503e-08	4.681503e-08
7.200000e+01	7.400000e+01	2.036084e-06	6.970768e-08	6.970768e-08
7.400000e+01	7.600000e+01	1.859979e-06	1.049759e-07	1.049759e-07
7.600000e+01	7.800000e+01	1.295093e-06	8.314901e-08	8.314901e-08
7.800000e+01	8.000000e+01	-1.691602e-06	1.108964e-07	1.108964e-07
8.000000e+01	8.200000e+01	-3.343491e-06	7.039600e-08	7.039600e-08
8.200000e+01	8.400000e+01	1.497766e-06	7.082515e-08	7.082515e-08
8.400000e+01	8.600000e+01	2.030065e-06	6.846786e-08	6.846786e-08
8.600000e+01	8.800000e+01	2.049570e-06	6.239541e-08	6.239541e-08
8.800000e+01	9.000000e+01	2.048141e-06	7.269878e-08	7.269878e-08
9.000000e+01	9.200000e+01	2.017658e-06	8.773266e-08	8.773266e-08
9.200000e+01	9.400000e+01	1.951379e-06	9.353344e-08	9.353344e-08
9.400000e+01	9.600000e+01	1.897764e-06	1.390498e-07	1.390498e-07
9.600000e+01	9.800000e+01	1.822316e-06	1.148691e-07	1.148691e-07
9.800000e+01	1.000000e+02	1.815200e-06	7.132165e-08	7.132165e-08
1.000000e+02	1.020000e+02	1.696579e-06	6.648620e-08	6.648620e-08
1.020000e+02	1.040000e+02	1.726550e-06	5.837410e-08	5.837410e-08
1.040000e+02	1.060000e+02	1.674651e-06	6.500021e-08	6.500021e-08
1.060000e+02	1.080000e+02	1.647134e-06	6.303610e-08	6.303610e-08
1.080000e+02	1.100000e+02	1.599802e-06	6.585486e-08	6.585486e-08
1.100000e+02	1.120000e+02	1.545420e-06	8.794704e-08	8.794704e-08
1.120000e+02	1.140000e+02	1.558920e-06	1.370945e-07	1.370945e-07
1.140000e+02	1.160000e+02	1.455004e-06	1.215878e-07	1.215878e-07
1.160000e+02	1.180000e+02	1.448029e-06	1.036651e-07	1.036651e-07
1.180000e+02	1.200000e+02	1.524475e-06	1.522114e-07	1.522114e-07
1.200000e+02	1.220000e+02	1.339542e-06	1.287652e-07	1.287652e-07
1.220000e+02	1.240000e+02	1.396021e-06	8.227077e-08	8.227077e-08
1.240000e+02	1.260000e+02	1.463612e-06	1.850065e-07	1.850065e-07
1.260000e+02	1.280000e+02	1.166848e-06	2.113354e-07	2.113354e-07
1.280000e+02	1.300000e+02	1.217879e-06	8.075406e-08	8.075406e-08
1.300000e+02	1.320000e+02	1.232317e-06	7.583808e-08	7.583808e-08
1.320000e+02	1.340000e+02	1.185929e-06	7.725280e-08	7.725280e-08
1.340000e+02	1.360000e+02	1.237171e-06	8.525821e-08	8.525821e-08
1.360000e+02	1.380000e+02	1.247174e-06	1.033863e-07	1.033863e-07
1.380000e+02	1.400000e+02	1.139566e-06	1.108112e-07	1.108112e-07
1.400000e+02	1.420000e+02	1.015827e-06	1.757174e-07	1.757174e-07
1.420000e+02	1.440000e+02	1.121972e-06	1.263911e-07	1.263911e-07
1.440000e+02	1.460000e+02	1.006175e-06	8.621928e-08	8.621928e-08
1.460000e+02	1.480000e+02	1.175542e-06	9.966559e-08	9.966559e-08
1.480000e+02	1.500000e+02	1.011351e-06	8.972643e-08	8.972643e-08
1.500000e+02	1.520000e+02	1.097505e-06	1.455932e-07	1.455932e-07
1.520000e+02	1.540000e+02	9.591230e-07	2.042536e-07	2.042536e-07
1.540000e+02	1.560000e+02	8.777620e-07	1.688764e-07	1.688764e-07
1.560000e+02	1.580000e+02	9.757865e-07	1.256521e-07	1.256521e-07
1.580000e+02	1.600000e+02	8.852905e-07	9.171979e-08	9.171979e-08
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Path=onshell[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Scale=1000.
ScaledBy=2.60110958579054703e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	3.738153e-08	2.393063e-10	2.393063e-10
1.000000e+01	1.200000e+01	2.448946e-07	6.131539e-10	6.131539e-10
1.200000e+01	1.400000e+01	5.545210e-07	9.261282e-10	9.261282e-10
1.400000e+01	1.600000e+01	8.872010e-07	1.177024e-09	1.177024e-09
1.600000e+01	1.800000e+01	1.208907e-06	1.380957e-09	1.380957e-09
1.800000e+01	2.000000e+01	1.520043e-06	1.555025e-09	1.555025e-09
2.000000e+01	2.200000e+01	1.820207e-06	1.708196e-09	1.708196e-09
2.200000e+01	2.400000e+01	2.111384e-06	1.844462e-09	1.844462e-09
2.400000e+01	2.600000e+01	2.408722e-06	1.974134e-09	1.974134e-09
2.600000e+01	2.800000e+01	2.704592e-06	2.094916e-09	2.094916e-09
2.800000e+01	3.000000e+01	3.012471e-06	2.212455e-09	2.212455e-09
3.000000e+01	3.200000e+01	3.333174e-06	2.329263e-09	2.329263e-09
3.200000e+01	3.400000e+01	3.665323e-06	2.444040e-09	2.444040e-09
3.400000e+01	3.600000e+01	3.990156e-06	2.550260e-09	2.550260e-09
3.600000e+01	3.800000e+01	4.295016e-06	2.645912e-09	2.645912e-09
3.800000e+01	4.000000e+01	4.516139e-06	2.711347e-09	2.711347e-09
4.000000e+01	4.200000e+01	4.536042e-06	2.712335e-09	2.712335e-09
4.200000e+01	4.400000e+01	3.806280e-06	2.480350e-09	2.480350e-09
4.400000e+01	4.600000e+01	1.771890e-06	1.688528e-09	1.688528e-09
4.600000e+01	4.800000e+01	7.226195e-07	1.074932e-09	1.074932e-09
4.800000e+01	5.000000e+01	4.605378e-07	8.568829e-10	8.568829e-10
5.000000e+01	5.200000e+01	3.584939e-07	7.545369e-10	7.545369e-10
5.200000e+01	5.400000e+01	3.067750e-07	6.972286e-10	6.972286e-10
5.400000e+01	5.600000e+01	2.826234e-07	6.687578e-10	6.687578e-10
5.600000e+01	5.800000e+01	2.793030e-07	6.645113e-10	6.645113e-10
5.800000e+01	6.000000e+01	2.892450e-07	6.769965e-10	6.769965e-10
6.000000e+01	6.200000e+01	3.170086e-07	7.082593e-10	7.082593e-10
6.200000e+01	6.400000e+01	3.606299e-07	7.546822e-10	7.546822e-10
6.400000e+01	6.600000e+01	4.328707e-07	8.272899e-10	8.272899e-10
6.600000e+01	6.800000e+01	5.436605e-07	9.270355e-10	9.270355e-10
6.800000e+01	7.000000e+01	7.208790e-07	1.067616e-09	1.067616e-09
7.000000e+01	7.200000e+01	1.025504e-06	1.273915e-09	1.273915e-09
7.200000e+01	7.400000e+01	1.605194e-06	1.593626e-09	1.593626e-09
7.400000e+01	7.600000e+01	2.924856e-06	2.152294e-09	2.152294e-09
7.600000e+01	7.800000e+01	7.112485e-06	3.356671e-09	3.356671e-09
7.800000e+01	8.000000e+01	3.167206e-05	7.086438e-09	7.086438e-09
8.000000e+01	8.200000e+01	5.041605e-05	8.943698e-09	8.943698e-09
8.200000e+01	8.400000e+01	1.009938e-05	4.004820e-09	4.004820e-09
8.400000e+01	8.600000e+01	3.192848e-06	2.252765e-09	2.252765e-09
8.600000e+01	8.800000e+01	1.472558e-06	1.531137e-09	1.531137e-09
8.800000e+01	9.000000e+01	8.135045e-07	1.139019e-09	1.139019e-09
9.000000e+01	9.200000e+01	4.974280e-07	8.913285e-10	8.913285e-10
9.200000e+01	9.400000e+01	3.206087e-07	7.167784e-10	7.167784e-10
9.400000e+01	9.600000e+01	2.169717e-07	5.902370e-10	5.902370e-10
9.600000e+01	9.800000e+01	1.491055e-07	4.900276e-10	4.900276e-10
9.800000e+01	1.000000e+02	1.043775e-07	4.112640e-10	4.112640e-10
1.000000e+02	1.020000e+02	7.253010e-08	3.440049e-10	3.440049e-10
1.020000e+02	1.040000e+02	5.032995e-08	2.870392e-10	2.870392e-10
1.040000e+02	1.060000e+02	3.416902e-08	2.372684e-10	2.372684e-10
1.060000e+02	1.080000e+02	2.216357e-08	1.914526e-10	1.914526e-10
1.080000e+02	1.100000e+02	1.456725e-08	1.562073e-10	1.562073e-10
1.100000e+02	1.120000e+02	8.732940e-09	1.213340e-10	1.213340e-10
1.120000e+02	1.140000e+02	5.020915e-09	9.151128e-11	9.151128e-11
1.140000e+02	1.160000e+02	2.491352e-09	6.380805e-11	6.380805e-11
1.160000e+02	1.180000e+02	9.991170e-10	3.938903e-11	3.938903e-11
1.180000e+02	1.200000e+02	3.492207e-10	2.206466e-11	2.206466e-11
1.200000e+02	1.220000e+02	5.103130e-11	6.621248e-12	6.621248e-12
1.220000e+02	1.240000e+02	3.742516e-12	2.064749e-12	2.064749e-12
1.240000e+02	1.260000e+02	3.592737e-12	2.210222e-12	2.210222e-12
1.260000e+02	1.280000e+02	2.032039e-12	2.032038e-12	2.032038e-12
1.280000e+02	1.300000e+02	7.242850e-13	7.242853e-13	7.242853e-13
1.300000e+02	1.320000e+02	2.062996e-12	1.353050e-12	1.353050e-12
1.320000e+02	1.340000e+02	2.087741e-12	2.087742e-12	2.087742e-12
1.340000e+02	1.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+02	1.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.420000e+02	1.706094e-12	1.706093e-12	1.706093e-12
1.420000e+02	1.440000e+02	3.363156e-13	3.363157e-13	3.363157e-13
1.440000e+02	1.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.460000e+02	1.480000e+02	1.513900e-12	1.513901e-12	1.513901e-12
1.480000e+02	1.500000e+02	1.660653e-12	1.660653e-12	1.660653e-12
1.500000e+02	1.520000e+02	5.125015e-13	4.879631e-13	4.879631e-13
1.520000e+02	1.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+02	1.560000e+02	2.060763e-12	2.060763e-12	2.060763e-12
1.560000e+02	1.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
Path=onshell[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=3.79223456111553320e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	-1.261295e-14	2.159972e-14	2.159972e-14
8.000000e+00	1.000000e+01	6.733705e-09	1.553697e-09	1.553697e-09
1.000000e+01	1.200000e+01	5.900515e-08	5.288036e-09	5.288036e-09
1.200000e+01	1.400000e+01	1.180270e-07	1.033217e-08	1.033217e-08
1.400000e+01	1.600000e+01	1.899429e-07	1.434700e-08	1.434700e-08
1.600000e+01	1.800000e+01	2.297809e-07	1.042506e-08	1.042506e-08
1.800000e+01	2.000000e+01	3.349018e-07	3.332721e-08	3.332721e-08
2.000000e+01	2.200000e+01	4.267695e-07	3.543182e-08	3.543182e-08
2.200000e+01	2.400000e+01	4.400393e-07	2.464020e-08	2.464020e-08
2.400000e+01	2.600000e+01	5.058595e-07	2.442556e-08	2.442556e-08
2.600000e+01	2.800000e+01	5.138050e-07	2.310477e-08	2.310477e-08
2.800000e+01	3.000000e+01	5.634485e-07	2.644111e-08	2.644111e-08
3.000000e+01	3.200000e+01	5.917635e-07	4.806313e-08	4.806313e-08
3.200000e+01	3.400000e+01	5.882925e-07	2.371860e-08	2.371860e-08
3.400000e+01	3.600000e+01	5.920350e-07	2.523253e-08	2.523253e-08
3.600000e+01	3.800000e+01	6.614635e-07	6.679751e-08	6.679751e-08
3.800000e+01	4.000000e+01	7.609610e-07	5.185154e-08	5.185154e-08
4.000000e+01	4.200000e+01	8.254775e-07	3.651963e-08	3.651963e-08
4.200000e+01	4.400000e+01	1.163727e-06	3.352780e-08	3.352780e-08
4.400000e+01	4.600000e+01	1.814236e-06	3.287429e-08	3.287429e-08
4.600000e+01	4.800000e+01	2.137368e-06	4.380286e-08	4.380286e-08
4.800000e+01	5.000000e+01	2.290803e-06	4.868781e-08	4.868781e-08
5.000000e+01	5.200000e+01	2.357367e-06	3.177459e-08	3.177459e-08
5.200000e+01	5.400000e+01	2.391726e-06	3.180327e-08	3.180327e-08
5.400000e+01	5.600000e+01	2.407272e-06	3.019863e-08	3.019863e-08
5.600000e+01	5.800000e+01	2.406548e-06	3.086910e-08	3.086910e-08
5.800000e+01	6.000000e+01	2.424491e-06	3.595455e-08	3.595455e-08
6.000000e+01	6.200000e+01	2.389525e-06	3.881894e-08	3.881894e-08
6.200000e+01	6.400000e+01	2.379390e-06	5.566134e-08	5.566134e-08
6.400000e+01	6.600000e+01	2.329682e-06	5.395512e-08	5.395512e-08
6.600000e+01	6.800000e+01	2.325520e-06	3.988390e-08	3.988390e-08
6.800000e+01	7.000000e+01	2.278394e-06	4.465312e-08	4.465312e-08
7.000000e+01	7.200000e+01	2.162159e-06	4.728602e-08	4.728602e-08
7.200000e+01	7.400000e+01	2.058675e-06	6.954249e-08	6.954249e-08
7.400000e+01	7.600000e+01	1.892307e-06	1.052285e-07	1.052285e-07
7.600000e+01	7.800000e+01	1.355895e-06	8.179308e-08	8.179308e-08
7.800000e+01	8.000000e+01	-1.493284e-06	1.081351e-07	1.081351e-07
8.000000e+01	8.200000e+01	-3.054688e-06	6.978320e-08	6.978320e-08
8.200000e+01	8.400000e+01	1.556574e-06	7.146466e-08	7.146466e-08
8.400000e+01	8.600000e+01	2.051879e-06	6.793911e-08	6.793911e-08
8.600000e+01	8.800000e+01	2.070015e-06	6.222524e-08	6.222524e-08
8.800000e+01	9.000000e+01	2.061686e-06	7.296871e-08	7.296871e-08
9.000000e+01	9.200000e+01	2.030564e-06	8.662794e-08	8.662794e-08
9.200000e+01	9.400000e+01	1.967912e-06	9.291662e-08	9.291662e-08
9.400000e+01	9.600000e+01	1.914901e-06	1.400933e-07	1.400933e-07
9.600000e+01	9.800000e+01	1.838044e-06	1.146172e-07	1.146172e-07
9.800000e+01	1.000000e+02	1.831837e-06	7.111174e-08	7.111174e-08
1.000000e+02	1.020000e+02	1.711683e-06	6.643583e-08	6.643583e-08
1.020000e+02	1.040000e+02	1.746602e-06	5.869621e-08	5.869621e-08
1.040000e+02	1.060000e+02	1.689735e-06	6.484798e-08	6.484798e-08
1.060000e+02	1.080000e+02	1.666710e-06	6.368911e-08	6.368911e-08
1.080000e+02	1.100000e+02	1.617613e-06	6.615344e-08	6.615344e-08
1.100000e+02	1.120000e+02	1.563303e-06	8.744901e-08	8.744901e-08
1.120000e+02	1.140000e+02	1.577710e-06	1.372640e-07	1.372640e-07
1.140000e+02	1.160000e+02	1.474311e-06	1.225589e-07	1.225589e-07
1.160000e+02	1.180000e+02	1.469282e-06	1.019989e-07	1.019989e-07
1.180000e+02	1.200000e+02	1.542501e-06	1.505112e-07	1.505112e-07
1.200000e+02	1.220000e+02	1.365538e-06	1.290313e-07	1.290313e-07
1.220000e+02	1.240000e+02	1.413090e-06	8.218523e-08	8.218523e-08
1.240000e+02	1.260000e+02	1.487610e-06	1.849873e-07	1.849873e-07
1.260000e+02	1.280000e+02	1.183395e-06	2.100763e-07	2.100763e-07
1.280000e+02	1.300000e+02	1.237633e-06	8.068324e-08	8.068324e-08
1.300000e+02	1.320000e+02	1.252086e-06	7.613491e-08	7.613491e-08
1.320000e+02	1.340000e+02	1.202718e-06	7.816620e-08	7.816620e-08
1.340000e+02	1.360000e+02	1.255594e-06	8.588919e-08	8.588919e-08
1.360000e+02	1.380000e+02	1.266513e-06	1.027732e-07	1.027732e-07
1.380000e+02	1.400000e+02	1.160637e-06	1.116508e-07	1.116508e-07
1.400000e+02	1.420000e+02	1.036241e-06	1.742561e-07	1.742561e-07
1.420000e+02	1.440000e+02	1.137389e-06	1.259052e-07	1.259052e-07
1.440000e+02	1.460000e+02	1.025843e-06	8.648091e-08	8.648091e-08
1.460000e+02	1.480000e+02	1.194567e-06	1.006566e-07	1.006566e-07
1.480000e+02	1.500000e+02	1.030481e-06	9.120868e-08	9.120868e-08
1.500000e+02	1.520000e+02	1.113098e-06	1.445862e-07	1.445862e-07
1.520000e+02	1.540000e+02	9.773335e-07	2.043368e-07	2.043368e-07
1.540000e+02	1.560000e+02	8.939490e-07	1.708720e-07	1.708720e-07
1.560000e+02	1.580000e+02	9.961795e-07	1.269599e-07	1.269599e-07
1.580000e+02	1.600000e+02	9.002155e-07	9.299535e-08	9.299535e-08
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Path=onshell[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Scale=1000.
ScaledBy=2.60111056451960340e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	3.853998e-08	2.471753e-10	2.471753e-10
1.000000e+01	1.200000e+01	2.518291e-07	6.314236e-10	6.314236e-10
1.200000e+01	1.400000e+01	5.686330e-07	9.508144e-10	9.508144e-10
1.400000e+01	1.600000e+01	9.074965e-07	1.205110e-09	1.205110e-09
1.600000e+01	1.800000e+01	1.233948e-06	1.410664e-09	1.410664e-09
1.800000e+01	2.000000e+01	1.548954e-06	1.585656e-09	1.585656e-09
2.000000e+01	2.200000e+01	1.852254e-06	1.739261e-09	1.739261e-09
2.200000e+01	2.400000e+01	2.146125e-06	1.875751e-09	1.875751e-09
2.400000e+01	2.600000e+01	2.446192e-06	2.005732e-09	2.005732e-09
2.600000e+01	2.800000e+01	2.744663e-06	2.126855e-09	2.126855e-09
2.800000e+01	3.000000e+01	3.055183e-06	2.244758e-09	2.244758e-09
3.000000e+01	3.200000e+01	3.378820e-06	2.362130e-09	2.362130e-09
3.200000e+01	3.400000e+01	3.714253e-06	2.477721e-09	2.477721e-09
3.400000e+01	3.600000e+01	4.042833e-06	2.585075e-09	2.585075e-09
3.600000e+01	3.800000e+01	4.351985e-06	2.682264e-09	2.682264e-09
3.800000e+01	4.000000e+01	4.578258e-06	2.750073e-09	2.750073e-09
4.000000e+01	4.200000e+01	4.604620e-06	2.755036e-09	2.755036e-09
4.200000e+01	4.400000e+01	3.871634e-06	2.524839e-09	2.524839e-09
4.400000e+01	4.600000e+01	1.806134e-06	1.722722e-09	1.722722e-09
4.600000e+01	4.800000e+01	7.379365e-07	1.098858e-09	1.098858e-09
4.800000e+01	5.000000e+01	4.708016e-07	8.769401e-10	8.769401e-10
5.000000e+01	5.200000e+01	3.667734e-07	7.728764e-10	7.728764e-10
5.200000e+01	5.400000e+01	3.139831e-07	7.144727e-10	7.144727e-10
5.400000e+01	5.600000e+01	2.893055e-07	6.853979e-10	6.853979e-10
5.600000e+01	5.800000e+01	2.859442e-07	6.811230e-10	6.811230e-10
5.800000e+01	6.000000e+01	2.961493e-07	6.940274e-10	6.940274e-10
6.000000e+01	6.200000e+01	3.246191e-07	7.261883e-10	7.261883e-10
6.200000e+01	6.400000e+01	3.692833e-07	7.737618e-10	7.737618e-10
6.400000e+01	6.600000e+01	4.432044e-07	8.481285e-10	8.481285e-10
6.600000e+01	6.800000e+01	5.565430e-07	9.501588e-10	9.501588e-10
6.800000e+01	7.000000e+01	7.378985e-07	1.094166e-09	1.094166e-09
7.000000e+01	7.200000e+01	1.049501e-06	1.305351e-09	1.305351e-09
7.200000e+01	7.400000e+01	1.642430e-06	1.632604e-09	1.632604e-09
7.400000e+01	7.600000e+01	2.991653e-06	2.204084e-09	2.204084e-09
7.600000e+01	7.800000e+01	7.272415e-06	3.436200e-09	3.436200e-09
7.800000e+01	8.000000e+01	3.236995e-05	7.250898e-09	7.250898e-09
8.000000e+01	8.200000e+01	5.150915e-05	9.147904e-09	9.147904e-09
8.200000e+01	8.400000e+01	1.031298e-05	4.094033e-09	4.094033e-09
8.400000e+01	8.600000e+01	3.258342e-06	2.301442e-09	2.301442e-09
8.600000e+01	8.800000e+01	1.501607e-06	1.562928e-09	1.562928e-09
8.800000e+01	9.000000e+01	8.288840e-07	1.161714e-09	1.161714e-09
9.000000e+01	9.200000e+01	5.063290e-07	9.081789e-10	9.081789e-10
9.200000e+01	9.400000e+01	3.259914e-07	7.294959e-10	7.294959e-10
9.400000e+01	9.600000e+01	2.203694e-07	6.000412e-10	6.000412e-10
9.600000e+01	9.800000e+01	1.511888e-07	4.973159e-10	4.973159e-10
9.800000e+01	1.000000e+02	1.056647e-07	4.167341e-10	4.167341e-10
1.000000e+02	1.020000e+02	7.327005e-08	3.478384e-10	3.478384e-10
1.020000e+02	1.040000e+02	5.071485e-08	2.895195e-10	2.895195e-10
1.040000e+02	1.060000e+02	3.433148e-08	2.386773e-10	2.386773e-10
1.060000e+02	1.080000e+02	2.219504e-08	1.920144e-10	1.920144e-10
1.080000e+02	1.100000e+02	1.452683e-08	1.560805e-10	1.560805e-10
1.100000e+02	1.120000e+02	8.672300e-09	1.208012e-10	1.208012e-10
1.120000e+02	1.140000e+02	4.954615e-09	9.059687e-11	9.059687e-11
1.140000e+02	1.160000e+02	2.441348e-09	6.280502e-11	6.280502e-11
1.160000e+02	1.180000e+02	9.708550e-10	3.851409e-11	3.851409e-11
1.180000e+02	1.200000e+02	3.358459e-10	2.138850e-11	2.138850e-11
1.200000e+02	1.220000e+02	4.825886e-11	6.299389e-12	6.299389e-12
1.220000e+02	1.240000e+02	3.646065e-12	2.053599e-12	2.053599e-12
1.240000e+02	1.260000e+02	3.641687e-12	2.239488e-12	2.239488e-12
1.260000e+02	1.280000e+02	2.147811e-12	2.147811e-12	2.147811e-12
1.280000e+02	1.300000e+02	7.165650e-13	7.165651e-13	7.165651e-13
1.300000e+02	1.320000e+02	2.051810e-12	1.342635e-12	1.342635e-12
1.320000e+02	1.340000e+02	2.078307e-12	2.078307e-12	2.078307e-12
1.340000e+02	1.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+02	1.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.420000e+02	1.755217e-12	1.755217e-12	1.755217e-12
1.420000e+02	1.440000e+02	3.392297e-13	3.392296e-13	3.392296e-13
1.440000e+02	1.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.460000e+02	1.480000e+02	1.551223e-12	1.551224e-12	1.551224e-12
1.480000e+02	1.500000e+02	1.591882e-12	1.591883e-12	1.591883e-12
1.500000e+02	1.520000e+02	5.116255e-13	4.876213e-13	4.876213e-13
1.520000e+02	1.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+02	1.560000e+02	2.026125e-12	2.026124e-12	2.026124e-12
1.560000e+02	1.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
Path=onshell[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=3.60749203098494049e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	-1.315126e-14	2.270395e-14	2.270395e-14
8.000000e+00	1.000000e+01	6.818100e-09	1.740519e-09	1.740519e-09
1.000000e+01	1.200000e+01	6.182580e-08	5.725603e-09	5.725603e-09
1.200000e+01	1.400000e+01	1.261270e-07	1.101863e-08	1.101863e-08
1.400000e+01	1.600000e+01	2.093609e-07	1.506387e-08	1.506387e-08
1.600000e+01	1.800000e+01	2.616517e-07	1.130956e-08	1.130956e-08
1.800000e+01	2.000000e+01	3.809366e-07	3.347384e-08	3.347384e-08
2.000000e+01	2.200000e+01	4.916913e-07	3.755869e-08	3.755869e-08
2.200000e+01	2.400000e+01	5.155190e-07	2.540876e-08	2.540876e-08
2.400000e+01	2.600000e+01	5.985095e-07	2.549320e-08	2.549320e-08
2.600000e+01	2.800000e+01	6.179420e-07	2.414869e-08	2.414869e-08
2.800000e+01	3.000000e+01	6.843675e-07	2.774507e-08	2.774507e-08
3.000000e+01	3.200000e+01	7.219290e-07	4.589953e-08	4.589953e-08
3.200000e+01	3.400000e+01	7.345680e-07	2.501661e-08	2.501661e-08
3.400000e+01	3.600000e+01	7.479010e-07	2.686491e-08	2.686491e-08
3.600000e+01	3.800000e+01	8.311455e-07	7.361111e-08	7.361111e-08
3.800000e+01	4.000000e+01	9.323620e-07	5.264725e-08	5.264725e-08
4.000000e+01	4.200000e+01	9.844195e-07	3.728583e-08	3.728583e-08
4.200000e+01	4.400000e+01	1.315784e-06	3.618342e-08	3.618342e-08
4.400000e+01	4.600000e+01	1.975811e-06	3.501008e-08	3.501008e-08
4.600000e+01	4.800000e+01	2.310045e-06	4.655842e-08	4.655842e-08
4.800000e+01	5.000000e+01	2.473074e-06	5.034186e-08	5.034186e-08
5.000000e+01	5.200000e+01	2.543815e-06	3.316042e-08	3.316042e-08
5.200000e+01	5.400000e+01	2.579126e-06	3.400770e-08	3.400770e-08
5.400000e+01	5.600000e+01	2.593685e-06	3.231170e-08	3.231170e-08
5.600000e+01	5.800000e+01	2.589085e-06	3.271970e-08	3.271970e-08
5.800000e+01	6.000000e+01	2.604621e-06	3.794512e-08	3.794512e-08
6.000000e+01	6.200000e+01	2.565970e-06	4.208831e-08	4.208831e-08
6.200000e+01	6.400000e+01	2.548441e-06	6.034925e-08	6.034925e-08
6.400000e+01	6.600000e+01	2.492426e-06	5.882113e-08	5.882113e-08
6.600000e+01	6.800000e+01	2.482665e-06	4.251906e-08	4.251906e-08
6.800000e+01	7.000000e+01	2.429328e-06	4.803526e-08	4.803526e-08
7.000000e+01	7.200000e+01	2.301092e-06	5.085339e-08	5.085339e-08
7.200000e+01	7.400000e+01	2.184356e-06	7.588560e-08	7.588560e-08
7.400000e+01	7.600000e+01	1.999644e-06	1.143271e-07	1.143271e-07
7.600000e+01	7.800000e+01	1.414676e-06	9.049057e-08	9.049057e-08
7.800000e+01	8.000000e+01	-1.641069e-06	1.207497e-07	1.207497e-07
8.000000e+01	8.200000e+01	-3.264847e-06	7.657147e-08	7.657147e-08
8.200000e+01	8.400000e+01	1.674269e-06	7.695153e-08	7.695153e-08
8.400000e+01	8.600000e+01	2.190120e-06	7.442548e-08	7.442548e-08
8.600000e+01	8.800000e+01	2.192518e-06	6.777833e-08	6.777833e-08
8.800000e+01	9.000000e+01	2.183002e-06	7.897123e-08	7.897123e-08
9.000000e+01	9.200000e+01	2.144676e-06	9.537713e-08	9.537713e-08
9.200000e+01	9.400000e+01	2.069215e-06	1.016720e-07	1.016720e-07
9.400000e+01	9.600000e+01	2.008164e-06	1.511555e-07	1.511555e-07
9.600000e+01	9.800000e+01	1.923804e-06	1.248638e-07	1.248638e-07
9.800000e+01	1.000000e+02	1.914361e-06	7.751655e-08	7.751655e-08
1.000000e+02	1.020000e+02	1.784046e-06	7.224976e-08	7.224976e-08
1.020000e+02	1.040000e+02	1.814762e-06	6.336787e-08	6.336787e-08
1.040000e+02	1.060000e+02	1.757265e-06	7.053854e-08	7.053854e-08
1.060000e+02	1.080000e+02	1.726315e-06	6.839271e-08	6.839271e-08
1.080000e+02	1.100000e+02	1.673957e-06	7.144508e-08	7.144508e-08
1.100000e+02	1.120000e+02	1.613433e-06	9.550368e-08	9.550368e-08
1.120000e+02	1.140000e+02	1.627090e-06	1.490397e-07	1.490397e-07
1.140000e+02	1.160000e+02	1.513966e-06	1.321424e-07	1.321424e-07
1.160000e+02	1.180000e+02	1.505560e-06	1.126343e-07	1.126343e-07
1.180000e+02	1.200000e+02	1.588182e-06	1.654378e-07	1.654378e-07
1.200000e+02	1.220000e+02	1.387029e-06	1.399358e-07	1.399358e-07
1.220000e+02	1.240000e+02	1.447979e-06	8.924176e-08	8.924176e-08
1.240000e+02	1.260000e+02	1.521709e-06	2.008010e-07	2.008010e-07
1.260000e+02	1.280000e+02	1.198756e-06	2.293921e-07	2.293921e-07
1.280000e+02	1.300000e+02	1.253579e-06	8.762293e-08	8.762293e-08
1.300000e+02	1.320000e+02	1.269276e-06	8.225603e-08	8.225603e-08
1.320000e+02	1.340000e+02	1.219643e-06	8.375396e-08	8.375396e-08
1.340000e+02	1.360000e+02	1.275347e-06	9.246974e-08	9.246974e-08
1.360000e+02	1.380000e+02	1.285238e-06	1.122427e-07	1.122427e-07
1.380000e+02	1.400000e+02	1.167989e-06	1.201148e-07	1.201148e-07
1.400000e+02	1.420000e+02	1.034882e-06	1.908557e-07	1.908557e-07
1.420000e+02	1.440000e+02	1.150474e-06	1.372483e-07	1.372483e-07
1.440000e+02	1.460000e+02	1.024590e-06	9.351632e-08	9.351632e-08
1.460000e+02	1.480000e+02	1.209252e-06	1.080761e-07	1.080761e-07
1.480000e+02	1.500000e+02	1.031397e-06	9.727566e-08	9.727566e-08
1.500000e+02	1.520000e+02	1.125337e-06	1.580741e-07	1.580741e-07
1.520000e+02	1.540000e+02	9.744145e-07	2.216028e-07	2.216028e-07
1.540000e+02	1.560000e+02	8.884435e-07	1.830774e-07	1.830774e-07
1.560000e+02	1.580000e+02	9.963260e-07	1.361335e-07	1.361335e-07
1.580000e+02	1.600000e+02	9.078245e-07	9.933355e-08	9.933355e-08
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=onshell[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=2.60110958579054703e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	3.738153e-08	2.393063e-10	2.393063e-10
1.000000e+01	1.200000e+01	2.448946e-07	6.131539e-10	6.131539e-10
1.200000e+01	1.400000e+01	5.545210e-07	9.261282e-10	9.261282e-10
1.400000e+01	1.600000e+01	8.872010e-07	1.177024e-09	1.177024e-09
1.600000e+01	1.800000e+01	1.208907e-06	1.380957e-09	1.380957e-09
1.800000e+01	2.000000e+01	1.520043e-06	1.555025e-09	1.555025e-09
2.000000e+01	2.200000e+01	1.820207e-06	1.708196e-09	1.708196e-09
2.200000e+01	2.400000e+01	2.111384e-06	1.844462e-09	1.844462e-09
2.400000e+01	2.600000e+01	2.408722e-06	1.974134e-09	1.974134e-09
2.600000e+01	2.800000e+01	2.704592e-06	2.094916e-09	2.094916e-09
2.800000e+01	3.000000e+01	3.012471e-06	2.212455e-09	2.212455e-09
3.000000e+01	3.200000e+01	3.333174e-06	2.329263e-09	2.329263e-09
3.200000e+01	3.400000e+01	3.665323e-06	2.444040e-09	2.444040e-09
3.400000e+01	3.600000e+01	3.990156e-06	2.550260e-09	2.550260e-09
3.600000e+01	3.800000e+01	4.295016e-06	2.645912e-09	2.645912e-09
3.800000e+01	4.000000e+01	4.516139e-06	2.711347e-09	2.711347e-09
4.000000e+01	4.200000e+01	4.536042e-06	2.712335e-09	2.712335e-09
4.200000e+01	4.400000e+01	3.806280e-06	2.480350e-09	2.480350e-09
4.400000e+01	4.600000e+01	1.771890e-06	1.688528e-09	1.688528e-09
4.600000e+01	4.800000e+01	7.226195e-07	1.074932e-09	1.074932e-09
4.800000e+01	5.000000e+01	4.605378e-07	8.568829e-10	8.568829e-10
5.000000e+01	5.200000e+01	3.584939e-07	7.545369e-10	7.545369e-10
5.200000e+01	5.400000e+01	3.067750e-07	6.972286e-10	6.972286e-10
5.400000e+01	5.600000e+01	2.826234e-07	6.687578e-10	6.687578e-10
5.600000e+01	5.800000e+01	2.793030e-07	6.645113e-10	6.645113e-10
5.800000e+01	6.000000e+01	2.892450e-07	6.769965e-10	6.769965e-10
6.000000e+01	6.200000e+01	3.170086e-07	7.082593e-10	7.082593e-10
6.200000e+01	6.400000e+01	3.606299e-07	7.546822e-10	7.546822e-10
6.400000e+01	6.600000e+01	4.328707e-07	8.272899e-10	8.272899e-10
6.600000e+01	6.800000e+01	5.436605e-07	9.270355e-10	9.270355e-10
6.800000e+01	7.000000e+01	7.208790e-07	1.067616e-09	1.067616e-09
7.000000e+01	7.200000e+01	1.025504e-06	1.273915e-09	1.273915e-09
7.200000e+01	7.400000e+01	1.605194e-06	1.593626e-09	1.593626e-09
7.400000e+01	7.600000e+01	2.924856e-06	2.152294e-09	2.152294e-09
7.600000e+01	7.800000e+01	7.112485e-06	3.356671e-09	3.356671e-09
7.800000e+01	8.000000e+01	3.167206e-05	7.086438e-09	7.086438e-09
8.000000e+01	8.200000e+01	5.041605e-05	8.943698e-09	8.943698e-09
8.200000e+01	8.400000e+01	1.009938e-05	4.004820e-09	4.004820e-09
8.400000e+01	8.600000e+01	3.192848e-06	2.252765e-09	2.252765e-09
8.600000e+01	8.800000e+01	1.472558e-06	1.531137e-09	1.531137e-09
8.800000e+01	9.000000e+01	8.135045e-07	1.139019e-09	1.139019e-09
9.000000e+01	9.200000e+01	4.974280e-07	8.913285e-10	8.913285e-10
9.200000e+01	9.400000e+01	3.206087e-07	7.167784e-10	7.167784e-10
9.400000e+01	9.600000e+01	2.169717e-07	5.902370e-10	5.902370e-10
9.600000e+01	9.800000e+01	1.491055e-07	4.900276e-10	4.900276e-10
9.800000e+01	1.000000e+02	1.043775e-07	4.112640e-10	4.112640e-10
1.000000e+02	1.020000e+02	7.253010e-08	3.440049e-10	3.440049e-10
1.020000e+02	1.040000e+02	5.032995e-08	2.870392e-10	2.870392e-10
1.040000e+02	1.060000e+02	3.416902e-08	2.372684e-10	2.372684e-10
1.060000e+02	1.080000e+02	2.216357e-08	1.914526e-10	1.914526e-10
1.080000e+02	1.100000e+02	1.456725e-08	1.562073e-10	1.562073e-10
1.100000e+02	1.120000e+02	8.732940e-09	1.213340e-10	1.213340e-10
1.120000e+02	1.140000e+02	5.020915e-09	9.151128e-11	9.151128e-11
1.140000e+02	1.160000e+02	2.491352e-09	6.380805e-11	6.380805e-11
1.160000e+02	1.180000e+02	9.991170e-10	3.938903e-11	3.938903e-11
1.180000e+02	1.200000e+02	3.492207e-10	2.206466e-11	2.206466e-11
1.200000e+02	1.220000e+02	5.103130e-11	6.621248e-12	6.621248e-12
1.220000e+02	1.240000e+02	3.742516e-12	2.064749e-12	2.064749e-12
1.240000e+02	1.260000e+02	3.592737e-12	2.210222e-12	2.210222e-12
1.260000e+02	1.280000e+02	2.032039e-12	2.032038e-12	2.032038e-12
1.280000e+02	1.300000e+02	7.242850e-13	7.242853e-13	7.242853e-13
1.300000e+02	1.320000e+02	2.062996e-12	1.353050e-12	1.353050e-12
1.320000e+02	1.340000e+02	2.087741e-12	2.087742e-12	2.087742e-12
1.340000e+02	1.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+02	1.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.420000e+02	1.706094e-12	1.706093e-12	1.706093e-12
1.420000e+02	1.440000e+02	3.363156e-13	3.363157e-13	3.363157e-13
1.440000e+02	1.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.460000e+02	1.480000e+02	1.513900e-12	1.513901e-12	1.513901e-12
1.480000e+02	1.500000e+02	1.660653e-12	1.660653e-12	1.660653e-12
1.500000e+02	1.520000e+02	5.125015e-13	4.879631e-13	4.879631e-13
1.520000e+02	1.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+02	1.560000e+02	2.060763e-12	2.060763e-12	2.060763e-12
1.560000e+02	1.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
Path=onshell[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=3.65037143044361214e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	-1.375604e-14	2.355726e-14	2.355726e-14
8.000000e+00	1.000000e+01	7.117850e-09	1.694481e-09	1.694481e-09
1.000000e+01	1.200000e+01	6.413385e-08	5.765954e-09	5.765954e-09
1.200000e+01	1.400000e+01	1.314050e-07	1.126014e-08	1.126014e-08
1.400000e+01	1.600000e+01	2.161775e-07	1.563149e-08	1.563149e-08
1.600000e+01	1.800000e+01	2.679933e-07	1.135711e-08	1.135711e-08
1.800000e+01	2.000000e+01	3.918756e-07	3.618722e-08	3.618722e-08
2.000000e+01	2.200000e+01	5.024730e-07	3.858844e-08	3.858844e-08
2.200000e+01	2.400000e+01	5.273590e-07	2.679774e-08	2.679774e-08
2.400000e+01	2.600000e+01	6.102715e-07	2.656855e-08	2.656855e-08
2.600000e+01	2.800000e+01	6.299150e-07	2.511615e-08	2.511615e-08
2.800000e+01	3.000000e+01	6.952695e-07	2.872332e-08	2.872332e-08
3.000000e+01	3.200000e+01	7.375940e-07	5.219205e-08	5.219205e-08
3.200000e+01	3.400000e+01	7.454625e-07	2.579474e-08	2.579474e-08
3.400000e+01	3.600000e+01	7.592520e-07	2.742253e-08	2.742253e-08
3.600000e+01	3.800000e+01	8.428290e-07	7.280819e-08	7.280819e-08
3.800000e+01	4.000000e+01	9.515720e-07	5.624927e-08	5.624927e-08
4.000000e+01	4.200000e+01	1.008156e-06	3.967110e-08	3.967110e-08
4.200000e+01	4.400000e+01	1.339609e-06	3.644734e-08	3.644734e-08
4.400000e+01	4.600000e+01	1.993269e-06	3.571864e-08	3.571864e-08
4.600000e+01	4.800000e+01	2.321824e-06	4.767627e-08	4.767627e-08
4.800000e+01	5.000000e+01	2.482482e-06	5.293472e-08	5.293472e-08
5.000000e+01	5.200000e+01	2.550987e-06	3.450026e-08	3.450026e-08
5.200000e+01	5.400000e+01	2.585465e-06	3.455650e-08	3.455650e-08
5.400000e+01	5.600000e+01	2.600075e-06	3.280859e-08	3.280859e-08
5.600000e+01	5.800000e+01	2.596821e-06	3.353523e-08	3.353523e-08
5.800000e+01	6.000000e+01	2.613750e-06	3.905276e-08	3.905276e-08
6.000000e+01	6.200000e+01	2.574339e-06	4.221968e-08	4.221968e-08
6.200000e+01	6.400000e+01	2.561015e-06	6.051421e-08	6.051421e-08
6.400000e+01	6.600000e+01	2.504679e-06	5.865552e-08	5.865552e-08
6.600000e+01	6.800000e+01	2.498650e-06	4.333513e-08	4.333513e-08
6.800000e+01	7.000000e+01	2.446312e-06	4.845955e-08	4.845955e-08
7.000000e+01	7.200000e+01	2.320193e-06	5.136059e-08	5.136059e-08
7.200000e+01	7.400000e+01	2.209860e-06	7.570241e-08	7.570241e-08
7.400000e+01	7.600000e+01	2.036299e-06	1.145982e-07	1.145982e-07
7.600000e+01	7.800000e+01	1.483891e-06	8.900595e-08	8.900595e-08
7.800000e+01	8.000000e+01	-1.412845e-06	1.177396e-07	1.177396e-07
8.000000e+01	8.200000e+01	-2.931158e-06	7.589868e-08	7.589868e-08
8.200000e+01	8.400000e+01	1.742414e-06	7.763817e-08	7.763817e-08
8.400000e+01	8.600000e+01	2.215413e-06	7.384475e-08	7.384475e-08
8.600000e+01	8.800000e+01	2.215663e-06	6.758855e-08	6.758855e-08
8.800000e+01	9.000000e+01	2.198426e-06	7.925904e-08	7.925904e-08
9.000000e+01	9.200000e+01	2.159280e-06	9.417133e-08	9.417133e-08
9.200000e+01	9.400000e+01	2.087692e-06	1.009949e-07	1.009949e-07
9.400000e+01	9.600000e+01	2.027255e-06	1.522873e-07	1.522873e-07
9.600000e+01	9.800000e+01	1.941321e-06	1.245845e-07	1.245845e-07
9.800000e+01	1.000000e+02	1.932850e-06	7.728515e-08	7.728515e-08
1.000000e+02	1.020000e+02	1.800877e-06	7.219316e-08	7.219316e-08
1.020000e+02	1.040000e+02	1.836946e-06	6.371152e-08	6.371152e-08
1.040000e+02	1.060000e+02	1.774029e-06	7.036748e-08	7.036748e-08
1.060000e+02	1.080000e+02	1.747938e-06	6.909580e-08	6.909580e-08
1.080000e+02	1.100000e+02	1.693647e-06	7.176313e-08	7.176313e-08
1.100000e+02	1.120000e+02	1.633196e-06	9.495323e-08	9.495323e-08
1.120000e+02	1.140000e+02	1.647838e-06	1.492217e-07	1.492217e-07
1.140000e+02	1.160000e+02	1.535227e-06	1.331964e-07	1.331964e-07
1.160000e+02	1.180000e+02	1.528930e-06	1.108161e-07	1.108161e-07
1.180000e+02	1.200000e+02	1.608035e-06	1.635788e-07	1.635788e-07
1.200000e+02	1.220000e+02	1.415546e-06	1.402197e-07	1.402197e-07
1.220000e+02	1.240000e+02	1.466772e-06	8.914477e-08	8.914477e-08
1.240000e+02	1.260000e+02	1.547980e-06	2.007787e-07	2.007787e-07
1.260000e+02	1.280000e+02	1.216941e-06	2.280243e-07	2.280243e-07
1.280000e+02	1.300000e+02	1.275220e-06	8.753956e-08	8.753956e-08
1.300000e+02	1.320000e+02	1.290947e-06	8.257171e-08	8.257171e-08
1.320000e+02	1.340000e+02	1.238037e-06	8.473970e-08	8.473970e-08
1.340000e+02	1.360000e+02	1.295488e-06	9.314901e-08	9.314901e-08
1.360000e+02	1.380000e+02	1.306366e-06	1.115703e-07	1.115703e-07
1.380000e+02	1.400000e+02	1.190972e-06	1.210182e-07	1.210182e-07
1.400000e+02	1.420000e+02	1.057140e-06	1.892644e-07	1.892644e-07
1.420000e+02	1.440000e+02	1.167291e-06	1.367155e-07	1.367155e-07
1.440000e+02	1.460000e+02	1.046017e-06	9.379580e-08	9.379580e-08
1.460000e+02	1.480000e+02	1.229949e-06	1.091466e-07	1.091466e-07
1.480000e+02	1.500000e+02	1.052185e-06	9.887806e-08	9.887806e-08
1.500000e+02	1.520000e+02	1.142290e-06	1.569688e-07	1.569688e-07
1.520000e+02	1.540000e+02	9.942005e-07	2.216833e-07	2.216833e-07
1.540000e+02	1.560000e+02	9.059720e-07	1.852375e-07	1.852375e-07
1.560000e+02	1.580000e+02	1.018375e-06	1.375301e-07	1.375301e-07
1.580000e+02	1.600000e+02	9.239555e-07	1.007027e-07	1.007027e-07
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Path=onshell[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Scale=1000.
ScaledBy=2.60111113563137220e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	3.592188e-08	2.295674e-10	2.295674e-10
1.000000e+01	1.200000e+01	2.360325e-07	5.902256e-10	5.902256e-10
1.200000e+01	1.400000e+01	5.361585e-07	8.946231e-10	8.946231e-10
1.400000e+01	1.600000e+01	8.602930e-07	1.140555e-09	1.140555e-09
1.600000e+01	1.800000e+01	1.175088e-06	1.341725e-09	1.341725e-09
1.800000e+01	2.000000e+01	1.480342e-06	1.513966e-09	1.513966e-09
2.000000e+01	2.200000e+01	1.775501e-06	1.665977e-09	1.665977e-09
2.200000e+01	2.400000e+01	2.062231e-06	1.801408e-09	1.801408e-09
2.400000e+01	2.600000e+01	2.355055e-06	1.930196e-09	1.930196e-09
2.600000e+01	2.800000e+01	2.646571e-06	2.050106e-09	2.050106e-09
2.800000e+01	3.000000e+01	2.950011e-06	2.166772e-09	2.166772e-09
3.000000e+01	3.200000e+01	3.265880e-06	2.282484e-09	2.282484e-09
3.200000e+01	3.400000e+01	3.592767e-06	2.395903e-09	2.395903e-09
3.400000e+01	3.600000e+01	3.911852e-06	2.500445e-09	2.500445e-09
3.600000e+01	3.800000e+01	4.210483e-06	2.594020e-09	2.594020e-09
3.800000e+01	4.000000e+01	4.424862e-06	2.656605e-09	2.656605e-09
4.000000e+01	4.200000e+01	4.437649e-06	2.653329e-09	2.653329e-09
4.200000e+01	4.400000e+01	3.715245e-06	2.420552e-09	2.420552e-09
4.400000e+01	4.600000e+01	1.725354e-06	1.643595e-09	1.643595e-09
4.600000e+01	4.800000e+01	7.021655e-07	1.043963e-09	1.043963e-09
4.800000e+01	5.000000e+01	4.469541e-07	8.311184e-10	8.311184e-10
5.000000e+01	5.200000e+01	3.476040e-07	7.311096e-10	7.311096e-10
5.200000e+01	5.400000e+01	2.973222e-07	6.752488e-10	6.752488e-10
5.400000e+01	5.600000e+01	2.738706e-07	6.475676e-10	6.475676e-10
5.600000e+01	5.800000e+01	2.706131e-07	6.433685e-10	6.433685e-10
5.800000e+01	6.000000e+01	2.802151e-07	6.553455e-10	6.553455e-10
6.000000e+01	6.200000e+01	3.070664e-07	6.854880e-10	6.854880e-10
6.200000e+01	6.400000e+01	3.493243e-07	7.304440e-10	7.304440e-10
6.400000e+01	6.600000e+01	4.193606e-07	8.008097e-10	8.008097e-10
6.600000e+01	6.800000e+01	5.267980e-07	8.976121e-10	8.976121e-10
6.800000e+01	7.000000e+01	6.985870e-07	1.033815e-09	1.033815e-09
7.000000e+01	7.200000e+01	9.940280e-07	1.233854e-09	1.233854e-09
7.200000e+01	7.400000e+01	1.556283e-06	1.543893e-09	1.543893e-09
7.400000e+01	7.600000e+01	2.836880e-06	2.086057e-09	2.086057e-09
7.600000e+01	7.800000e+01	6.901260e-06	3.254720e-09	3.254720e-09
7.800000e+01	8.000000e+01	3.074711e-05	6.874982e-09	6.874982e-09
8.000000e+01	8.200000e+01	4.896316e-05	8.680490e-09	8.680490e-09
8.200000e+01	8.400000e+01	9.814200e-06	3.889396e-09	3.889396e-09
8.400000e+01	8.600000e+01	3.104910e-06	2.189486e-09	2.189486e-09
8.600000e+01	8.800000e+01	1.433273e-06	1.489545e-09	1.489545e-09
8.800000e+01	9.000000e+01	7.925325e-07	1.109125e-09	1.109125e-09
9.000000e+01	9.200000e+01	4.851561e-07	8.689305e-10	8.689305e-10
9.200000e+01	9.400000e+01	3.130865e-07	6.996764e-10	6.996764e-10
9.400000e+01	9.600000e+01	2.121512e-07	5.768891e-10	5.768891e-10
9.600000e+01	9.800000e+01	1.460691e-07	4.798782e-10	4.798782e-10
9.800000e+01	1.000000e+02	1.024399e-07	4.034493e-10	4.034493e-10
1.000000e+02	1.020000e+02	7.135455e-08	3.382816e-10	3.382816e-10
1.020000e+02	1.040000e+02	4.965736e-08	2.830569e-10	2.830569e-10
1.040000e+02	1.060000e+02	3.382200e-08	2.346807e-10	2.346807e-10
1.060000e+02	1.080000e+02	2.202142e-08	1.900011e-10	1.900011e-10
1.080000e+02	1.100000e+02	1.454258e-08	1.556751e-10	1.556751e-10
1.100000e+02	1.120000e+02	8.759440e-09	1.214062e-10	1.214062e-10
1.120000e+02	1.140000e+02	5.072200e-09	9.214394e-11	9.214394e-11
1.140000e+02	1.160000e+02	2.536605e-09	6.466570e-11	6.466570e-11
1.160000e+02	1.180000e+02	1.026986e-09	4.021693e-11	4.021693e-11
1.180000e+02	1.200000e+02	3.631679e-10	2.274666e-11	2.274666e-11
1.200000e+02	1.220000e+02	5.407485e-11	6.968838e-12	6.968838e-12
1.220000e+02	1.240000e+02	3.840779e-12	2.071607e-12	2.071607e-12
1.240000e+02	1.260000e+02	3.521118e-12	2.167216e-12	2.167216e-12
1.260000e+02	1.280000e+02	1.887701e-12	1.887701e-12	1.887701e-12
1.280000e+02	1.300000e+02	7.297035e-13	7.297037e-13	7.297037e-13
1.300000e+02	1.320000e+02	2.066401e-12	1.359948e-12	1.359948e-12
1.320000e+02	1.340000e+02	2.086162e-12	2.086163e-12	2.086163e-12
1.340000e+02	1.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+02	1.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.420000e+02	1.644356e-12	1.644356e-12	1.644356e-12
1.420000e+02	1.440000e+02	3.312469e-13	3.312470e-13	3.312470e-13
1.440000e+02	1.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.460000e+02	1.480000e+02	1.465412e-12	1.465412e-12	1.465412e-12
1.480000e+02	1.500000e+02	1.731435e-12	1.731434e-12	1.731434e-12
1.500000e+02	1.520000e+02	5.108555e-13	4.858063e-13	4.858063e-13
1.520000e+02	1.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+02	1.560000e+02	2.087140e-12	2.087140e-12	2.087140e-12
1.560000e+02	1.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
Path=onshell[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=3.71238366920758424e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	-1.437864e-14	2.440801e-14	2.440801e-14
8.000000e+00	1.000000e+01	7.586330e-09	1.636123e-09	1.636123e-09
1.000000e+01	1.200000e+01	6.763155e-08	5.792385e-09	5.792385e-09
1.200000e+01	1.400000e+01	1.396917e-07	1.152839e-08	1.152839e-08
1.400000e+01	1.600000e+01	2.279886e-07	1.628650e-08	1.628650e-08
1.600000e+01	1.800000e+01	2.810175e-07	1.137827e-08	1.137827e-08
1.800000e+01	2.000000e+01	4.119658e-07	3.937642e-08	3.937642e-08
2.000000e+01	2.200000e+01	5.239450e-07	3.963802e-08	3.963802e-08
2.200000e+01	2.400000e+01	5.521395e-07	2.838722e-08	2.838722e-08
2.400000e+01	2.600000e+01	6.365920e-07	2.782714e-08	2.782714e-08
2.600000e+01	2.800000e+01	6.588925e-07	2.624825e-08	2.624825e-08
2.800000e+01	3.000000e+01	7.247005e-07	2.981404e-08	2.981404e-08
3.000000e+01	3.200000e+01	7.753180e-07	6.035462e-08	6.035462e-08
3.200000e+01	3.400000e+01	7.792625e-07	2.669334e-08	2.669334e-08
3.400000e+01	3.600000e+01	7.956840e-07	2.802859e-08	2.802859e-08
3.600000e+01	3.800000e+01	8.812740e-07	7.161946e-08	7.161946e-08
3.800000e+01	4.000000e+01	9.996555e-07	6.048752e-08	6.048752e-08
4.000000e+01	4.200000e+01	1.060430e-06	4.262788e-08	4.262788e-08
4.200000e+01	4.400000e+01	1.384380e-06	3.676327e-08	3.676327e-08
4.400000e+01	4.600000e+01	2.015068e-06	3.651006e-08	3.651006e-08
4.600000e+01	4.800000e+01	2.329588e-06	4.881791e-08	4.881791e-08
4.800000e+01	5.000000e+01	2.485090e-06	5.581503e-08	5.581503e-08
5.000000e+01	5.200000e+01	2.549979e-06	3.599089e-08	3.599089e-08
5.200000e+01	5.400000e+01	2.583039e-06	3.517336e-08	3.517336e-08
5.400000e+01	5.600000e+01	2.597453e-06	3.334884e-08	3.334884e-08
5.600000e+01	5.800000e+01	2.595719e-06	3.445600e-08	3.445600e-08
5.800000e+01	6.000000e+01	2.614279e-06	4.035196e-08	4.035196e-08
6.000000e+01	6.200000e+01	2.574017e-06	4.225195e-08	4.225195e-08
6.200000e+01	6.400000e+01	2.565961e-06	6.056121e-08	6.056121e-08
6.400000e+01	6.600000e+01	2.509588e-06	5.830808e-08	5.830808e-08
6.600000e+01	6.800000e+01	2.508261e-06	4.420071e-08	4.420071e-08
6.800000e+01	7.000000e+01	2.457997e-06	4.883892e-08	4.883892e-08
7.000000e+01	7.200000e+01	2.335963e-06	5.190491e-08	5.190491e-08
7.200000e+01	7.400000e+01	2.235560e-06	7.518336e-08	7.518336e-08
7.400000e+01	7.600000e+01	2.080165e-06	1.143711e-07	1.143711e-07
7.600000e+01	7.800000e+01	1.582425e-06	8.693597e-08	8.693597e-08
7.800000e+01	8.000000e+01	-1.032623e-06	1.135915e-07	1.135915e-07
8.000000e+01	8.200000e+01	-2.354803e-06	7.484315e-08	7.484315e-08
8.200000e+01	8.400000e+01	1.850833e-06	7.819559e-08	7.819559e-08
8.400000e+01	8.600000e+01	2.247486e-06	7.292258e-08	7.292258e-08
8.600000e+01	8.800000e+01	2.239121e-06	6.714302e-08	6.714302e-08
8.800000e+01	9.000000e+01	2.210582e-06	7.941340e-08	7.941340e-08
9.000000e+01	9.200000e+01	2.169392e-06	9.242040e-08	9.242040e-08
9.200000e+01	9.400000e+01	2.101987e-06	9.979143e-08	9.979143e-08
9.400000e+01	9.600000e+01	2.042032e-06	1.526044e-07	1.526044e-07
9.600000e+01	9.800000e+01	1.954941e-06	1.235438e-07	1.235438e-07
9.800000e+01	1.000000e+02	1.947154e-06	7.668916e-08	7.668916e-08
1.000000e+02	1.020000e+02	1.813640e-06	7.176596e-08	7.176596e-08
1.020000e+02	1.040000e+02	1.856067e-06	6.392732e-08	6.392732e-08
1.040000e+02	1.060000e+02	1.786889e-06	6.992950e-08	6.992950e-08
1.060000e+02	1.080000e+02	1.766702e-06	6.964679e-08	6.964679e-08
1.080000e+02	1.100000e+02	1.710385e-06	7.183841e-08	7.183841e-08
1.100000e+02	1.120000e+02	1.650422e-06	9.402973e-08	9.402973e-08
1.120000e+02	1.140000e+02	1.665957e-06	1.484686e-07	1.484686e-07
1.140000e+02	1.160000e+02	1.554841e-06	1.337102e-07	1.337102e-07
1.160000e+02	1.180000e+02	1.550948e-06	1.082894e-07	1.082894e-07
1.180000e+02	1.200000e+02	1.625424e-06	1.606564e-07	1.606564e-07
1.200000e+02	1.220000e+02	1.444681e-06	1.401953e-07	1.401953e-07
1.220000e+02	1.240000e+02	1.483673e-06	8.860664e-08	8.860664e-08
1.240000e+02	1.260000e+02	1.573572e-06	2.000362e-07	2.000362e-07
1.260000e+02	1.280000e+02	1.234422e-06	2.255552e-07	2.255552e-07
1.280000e+02	1.300000e+02	1.296597e-06	8.709908e-08	8.709908e-08
1.300000e+02	1.320000e+02	1.312395e-06	8.264427e-08	8.264427e-08
1.320000e+02	1.340000e+02	1.255908e-06	8.547156e-08	8.547156e-08
1.340000e+02	1.360000e+02	1.314968e-06	9.350055e-08	9.350055e-08
1.360000e+02	1.380000e+02	1.327071e-06	1.103663e-07	1.103663e-07
1.380000e+02	1.400000e+02	1.215045e-06	1.218297e-07	1.218297e-07
1.400000e+02	1.420000e+02	1.080382e-06	1.865982e-07	1.865982e-07
1.420000e+02	1.440000e+02	1.183922e-06	1.355167e-07	1.355167e-07
1.440000e+02	1.460000e+02	1.068645e-06	9.368978e-08	9.368978e-08
1.460000e+02	1.480000e+02	1.250589e-06	1.098368e-07	1.098368e-07
1.480000e+02	1.500000e+02	1.074115e-06	1.004348e-07	1.004348e-07
1.500000e+02	1.520000e+02	1.159113e-06	1.553229e-07	1.553229e-07
1.520000e+02	1.540000e+02	1.014787e-06	2.209336e-07	2.209336e-07
1.540000e+02	1.560000e+02	9.248095e-07	1.868492e-07	1.868492e-07
1.560000e+02	1.580000e+02	1.041947e-06	1.387678e-07	1.387678e-07
1.580000e+02	1.600000e+02	9.404110e-07	1.019002e-07	1.019002e-07
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Path=onshell[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Scale=1000.
ScaledBy=2.60110958579054703e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	3.738153e-08	2.393063e-10	2.393063e-10
1.000000e+01	1.200000e+01	2.448946e-07	6.131539e-10	6.131539e-10
1.200000e+01	1.400000e+01	5.545210e-07	9.261282e-10	9.261282e-10
1.400000e+01	1.600000e+01	8.872010e-07	1.177024e-09	1.177024e-09
1.600000e+01	1.800000e+01	1.208907e-06	1.380957e-09	1.380957e-09
1.800000e+01	2.000000e+01	1.520043e-06	1.555025e-09	1.555025e-09
2.000000e+01	2.200000e+01	1.820207e-06	1.708196e-09	1.708196e-09
2.200000e+01	2.400000e+01	2.111384e-06	1.844462e-09	1.844462e-09
2.400000e+01	2.600000e+01	2.408722e-06	1.974134e-09	1.974134e-09
2.600000e+01	2.800000e+01	2.704592e-06	2.094916e-09	2.094916e-09
2.800000e+01	3.000000e+01	3.012471e-06	2.212455e-09	2.212455e-09
3.000000e+01	3.200000e+01	3.333174e-06	2.329263e-09	2.329263e-09
3.200000e+01	3.400000e+01	3.665323e-06	2.444040e-09	2.444040e-09
3.400000e+01	3.600000e+01	3.990156e-06	2.550260e-09	2.550260e-09
3.600000e+01	3.800000e+01	4.295016e-06	2.645912e-09	2.645912e-09
3.800000e+01	4.000000e+01	4.516139e-06	2.711347e-09	2.711347e-09
4.000000e+01	4.200000e+01	4.536042e-06	2.712335e-09	2.712335e-09
4.200000e+01	4.400000e+01	3.806280e-06	2.480350e-09	2.480350e-09
4.400000e+01	4.600000e+01	1.771890e-06	1.688528e-09	1.688528e-09
4.600000e+01	4.800000e+01	7.226195e-07	1.074932e-09	1.074932e-09
4.800000e+01	5.000000e+01	4.605378e-07	8.568829e-10	8.568829e-10
5.000000e+01	5.200000e+01	3.584939e-07	7.545369e-10	7.545369e-10
5.200000e+01	5.400000e+01	3.067750e-07	6.972286e-10	6.972286e-10
5.400000e+01	5.600000e+01	2.826234e-07	6.687578e-10	6.687578e-10
5.600000e+01	5.800000e+01	2.793030e-07	6.645113e-10	6.645113e-10
5.800000e+01	6.000000e+01	2.892450e-07	6.769965e-10	6.769965e-10
6.000000e+01	6.200000e+01	3.170086e-07	7.082593e-10	7.082593e-10
6.200000e+01	6.400000e+01	3.606299e-07	7.546822e-10	7.546822e-10
6.400000e+01	6.600000e+01	4.328707e-07	8.272899e-10	8.272899e-10
6.600000e+01	6.800000e+01	5.436605e-07	9.270355e-10	9.270355e-10
6.800000e+01	7.000000e+01	7.208790e-07	1.067616e-09	1.067616e-09
7.000000e+01	7.200000e+01	1.025504e-06	1.273915e-09	1.273915e-09
7.200000e+01	7.400000e+01	1.605194e-06	1.593626e-09	1.593626e-09
7.400000e+01	7.600000e+01	2.924856e-06	2.152294e-09	2.152294e-09
7.600000e+01	7.800000e+01	7.112485e-06	3.356671e-09	3.356671e-09
7.800000e+01	8.000000e+01	3.167206e-05	7.086438e-09	7.086438e-09
8.000000e+01	8.200000e+01	5.041605e-05	8.943698e-09	8.943698e-09
8.200000e+01	8.400000e+01	1.009938e-05	4.004820e-09	4.004820e-09
8.400000e+01	8.600000e+01	3.192848e-06	2.252765e-09	2.252765e-09
8.600000e+01	8.800000e+01	1.472558e-06	1.531137e-09	1.531137e-09
8.800000e+01	9.000000e+01	8.135045e-07	1.139019e-09	1.139019e-09
9.000000e+01	9.200000e+01	4.974280e-07	8.913285e-10	8.913285e-10
9.200000e+01	9.400000e+01	3.206087e-07	7.167784e-10	7.167784e-10
9.400000e+01	9.600000e+01	2.169717e-07	5.902370e-10	5.902370e-10
9.600000e+01	9.800000e+01	1.491055e-07	4.900276e-10	4.900276e-10
9.800000e+01	1.000000e+02	1.043775e-07	4.112640e-10	4.112640e-10
1.000000e+02	1.020000e+02	7.253010e-08	3.440049e-10	3.440049e-10
1.020000e+02	1.040000e+02	5.032995e-08	2.870392e-10	2.870392e-10
1.040000e+02	1.060000e+02	3.416902e-08	2.372684e-10	2.372684e-10
1.060000e+02	1.080000e+02	2.216357e-08	1.914526e-10	1.914526e-10
1.080000e+02	1.100000e+02	1.456725e-08	1.562073e-10	1.562073e-10
1.100000e+02	1.120000e+02	8.732940e-09	1.213340e-10	1.213340e-10
1.120000e+02	1.140000e+02	5.020915e-09	9.151128e-11	9.151128e-11
1.140000e+02	1.160000e+02	2.491352e-09	6.380805e-11	6.380805e-11
1.160000e+02	1.180000e+02	9.991170e-10	3.938903e-11	3.938903e-11
1.180000e+02	1.200000e+02	3.492207e-10	2.206466e-11	2.206466e-11
1.200000e+02	1.220000e+02	5.103130e-11	6.621248e-12	6.621248e-12
1.220000e+02	1.240000e+02	3.742516e-12	2.064749e-12	2.064749e-12
1.240000e+02	1.260000e+02	3.592737e-12	2.210222e-12	2.210222e-12
1.260000e+02	1.280000e+02	2.032039e-12	2.032038e-12	2.032038e-12
1.280000e+02	1.300000e+02	7.242850e-13	7.242853e-13	7.242853e-13
1.300000e+02	1.320000e+02	2.062996e-12	1.353050e-12	1.353050e-12
1.320000e+02	1.340000e+02	2.087741e-12	2.087742e-12	2.087742e-12
1.340000e+02	1.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+02	1.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.420000e+02	1.706094e-12	1.706093e-12	1.706093e-12
1.420000e+02	1.440000e+02	3.363156e-13	3.363157e-13	3.363157e-13
1.440000e+02	1.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.460000e+02	1.480000e+02	1.513900e-12	1.513901e-12	1.513901e-12
1.480000e+02	1.500000e+02	1.660653e-12	1.660653e-12	1.660653e-12
1.500000e+02	1.520000e+02	5.125015e-13	4.879631e-13	4.879631e-13
1.520000e+02	1.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+02	1.560000e+02	2.060763e-12	2.060763e-12	2.060763e-12
1.560000e+02	1.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
Path=onshell[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=3.67490301423646349e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	-1.513286e-14	2.591506e-14	2.591506e-14
8.000000e+00	1.000000e+01	1.088321e-08	1.864990e-09	1.864990e-09
1.000000e+01	1.200000e+01	9.181130e-08	6.343235e-09	6.343235e-09
1.200000e+01	1.400000e+01	1.959629e-07	1.237843e-08	1.237843e-08
1.400000e+01	1.600000e+01	3.255403e-07	1.717802e-08	1.717802e-08
1.600000e+01	1.800000e+01	4.196101e-07	1.248279e-08	1.248279e-08
1.800000e+01	2.000000e+01	5.930405e-07	3.959979e-08	3.959979e-08
2.000000e+01	2.200000e+01	7.526240e-07	4.238137e-08	4.238137e-08
2.200000e+01	2.400000e+01	8.169675e-07	2.938493e-08	2.938493e-08
2.400000e+01	2.600000e+01	9.468935e-07	2.914056e-08	2.914056e-08
2.600000e+01	2.800000e+01	1.006707e-06	2.752815e-08	2.752815e-08
2.800000e+01	3.000000e+01	1.117934e-06	3.145492e-08	3.145492e-08
3.000000e+01	3.200000e+01	1.205025e-06	5.712084e-08	5.712084e-08
3.200000e+01	3.400000e+01	1.255229e-06	2.828937e-08	2.828937e-08
3.400000e+01	3.600000e+01	1.310011e-06	3.005002e-08	3.005002e-08
3.600000e+01	3.800000e+01	1.437510e-06	8.004285e-08	8.004285e-08
3.800000e+01	4.000000e+01	1.577567e-06	6.148927e-08	6.148927e-08
4.000000e+01	4.200000e+01	1.627375e-06	4.344111e-08	4.344111e-08
4.200000e+01	4.400000e+01	1.889867e-06	3.994514e-08	3.994514e-08
4.400000e+01	4.600000e+01	2.374034e-06	3.911914e-08	3.911914e-08
4.600000e+01	4.800000e+01	2.619361e-06	5.232327e-08	5.232327e-08
4.800000e+01	5.000000e+01	2.766346e-06	5.801442e-08	5.801442e-08
5.000000e+01	5.200000e+01	2.828803e-06	3.775187e-08	3.775187e-08
5.200000e+01	5.400000e+01	2.859524e-06	3.784660e-08	3.784660e-08
5.400000e+01	5.600000e+01	2.871377e-06	3.592666e-08	3.592666e-08
5.600000e+01	5.800000e+01	2.865050e-06	3.672023e-08	3.672023e-08
5.800000e+01	6.000000e+01	2.882084e-06	4.275169e-08	4.275169e-08
6.000000e+01	6.200000e+01	2.838955e-06	4.629343e-08	4.629343e-08
6.200000e+01	6.400000e+01	2.825349e-06	6.632017e-08	6.632017e-08
6.400000e+01	6.600000e+01	2.766450e-06	6.427801e-08	6.427801e-08
6.600000e+01	6.800000e+01	2.765529e-06	4.745882e-08	4.745882e-08
6.800000e+01	7.000000e+01	2.718034e-06	5.299578e-08	5.299578e-08
7.000000e+01	7.200000e+01	2.598788e-06	5.622526e-08	5.622526e-08
7.200000e+01	7.400000e+01	2.514776e-06	8.309251e-08	8.309251e-08
7.400000e+01	7.600000e+01	2.410787e-06	1.258491e-07	1.258491e-07
7.600000e+01	7.800000e+01	2.082491e-06	9.765381e-08	9.765381e-08
7.800000e+01	8.000000e+01	5.493075e-07	1.292746e-07	1.292746e-07
8.000000e+01	8.200000e+01	1.738435e-07	8.324658e-08	8.324658e-08
8.200000e+01	8.400000e+01	2.591716e-06	8.501690e-08	8.501690e-08
8.400000e+01	8.600000e+01	2.636049e-06	8.090629e-08	8.090629e-08
8.600000e+01	8.800000e+01	2.515133e-06	7.399108e-08	7.399108e-08
8.800000e+01	9.000000e+01	2.449626e-06	8.676687e-08	8.676687e-08
9.000000e+01	9.200000e+01	2.383437e-06	1.031908e-07	1.031908e-07
9.200000e+01	9.400000e+01	2.291145e-06	1.106516e-07	1.106516e-07
9.400000e+01	9.600000e+01	2.217069e-06	1.668650e-07	1.668650e-07
9.600000e+01	9.800000e+01	2.117034e-06	1.364988e-07	1.364988e-07
9.800000e+01	1.000000e+02	2.104013e-06	8.466288e-08	8.466288e-08
1.000000e+02	1.020000e+02	1.956752e-06	7.907198e-08	7.907198e-08
1.020000e+02	1.040000e+02	1.993899e-06	6.968888e-08	6.968888e-08
1.040000e+02	1.060000e+02	1.923530e-06	7.694123e-08	7.694123e-08
1.060000e+02	1.080000e+02	1.893730e-06	7.553201e-08	7.553201e-08
1.080000e+02	1.100000e+02	1.833530e-06	7.843936e-08	7.843936e-08
1.100000e+02	1.120000e+02	1.766405e-06	1.039034e-07	1.039034e-07
1.120000e+02	1.140000e+02	1.782338e-06	1.635190e-07	1.635190e-07
1.140000e+02	1.160000e+02	1.658221e-06	1.459072e-07	1.459072e-07
1.160000e+02	1.180000e+02	1.651148e-06	1.213438e-07	1.213438e-07
1.180000e+02	1.200000e+02	1.737710e-06	1.791940e-07	1.791940e-07
1.200000e+02	1.220000e+02	1.526933e-06	1.535865e-07	1.535865e-07
1.220000e+02	1.240000e+02	1.583357e-06	9.742521e-08	9.742521e-08
1.240000e+02	1.260000e+02	1.672462e-06	2.195884e-07	2.195884e-07
1.260000e+02	1.280000e+02	1.310275e-06	2.494056e-07	2.494056e-07
1.280000e+02	1.300000e+02	1.373709e-06	9.570330e-08	9.570330e-08
1.300000e+02	1.320000e+02	1.391548e-06	9.022939e-08	9.022939e-08
1.320000e+02	1.340000e+02	1.334033e-06	9.255172e-08	9.255172e-08
1.340000e+02	1.360000e+02	1.397703e-06	1.017854e-07	1.017854e-07
1.360000e+02	1.380000e+02	1.409022e-06	1.220562e-07	1.220562e-07
1.380000e+02	1.400000e+02	1.282899e-06	1.321454e-07	1.321454e-07
1.400000e+02	1.420000e+02	1.137632e-06	2.071737e-07	2.071737e-07
1.420000e+02	1.440000e+02	1.258344e-06	1.496077e-07	1.496077e-07
1.440000e+02	1.460000e+02	1.125543e-06	1.024964e-07	1.024964e-07
1.460000e+02	1.480000e+02	1.327418e-06	1.192393e-07	1.192393e-07
1.480000e+02	1.500000e+02	1.133953e-06	1.079904e-07	1.079904e-07
1.500000e+02	1.520000e+02	1.232156e-06	1.717296e-07	1.717296e-07
1.520000e+02	1.540000e+02	1.070778e-06	2.423294e-07	2.423294e-07
1.540000e+02	1.560000e+02	9.753445e-07	2.023045e-07	2.023045e-07
1.560000e+02	1.580000e+02	1.098972e-06	1.500703e-07	1.500703e-07
1.580000e+02	1.600000e+02	9.991650e-07	1.098392e-07	1.098392e-07
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Path=onshell[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Scale=1000.
ScaledBy=2.60111113563137220e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	3.592188e-08	2.295674e-10	2.295674e-10
1.000000e+01	1.200000e+01	2.360325e-07	5.902256e-10	5.902256e-10
1.200000e+01	1.400000e+01	5.361585e-07	8.946231e-10	8.946231e-10
1.400000e+01	1.600000e+01	8.602930e-07	1.140555e-09	1.140555e-09
1.600000e+01	1.800000e+01	1.175088e-06	1.341725e-09	1.341725e-09
1.800000e+01	2.000000e+01	1.480342e-06	1.513966e-09	1.513966e-09
2.000000e+01	2.200000e+01	1.775501e-06	1.665977e-09	1.665977e-09
2.200000e+01	2.400000e+01	2.062231e-06	1.801408e-09	1.801408e-09
2.400000e+01	2.600000e+01	2.355055e-06	1.930196e-09	1.930196e-09
2.600000e+01	2.800000e+01	2.646571e-06	2.050106e-09	2.050106e-09
2.800000e+01	3.000000e+01	2.950011e-06	2.166772e-09	2.166772e-09
3.000000e+01	3.200000e+01	3.265880e-06	2.282484e-09	2.282484e-09
3.200000e+01	3.400000e+01	3.592767e-06	2.395903e-09	2.395903e-09
3.400000e+01	3.600000e+01	3.911852e-06	2.500445e-09	2.500445e-09
3.600000e+01	3.800000e+01	4.210483e-06	2.594020e-09	2.594020e-09
3.800000e+01	4.000000e+01	4.424862e-06	2.656605e-09	2.656605e-09
4.000000e+01	4.200000e+01	4.437649e-06	2.653329e-09	2.653329e-09
4.200000e+01	4.400000e+01	3.715245e-06	2.420552e-09	2.420552e-09
4.400000e+01	4.600000e+01	1.725354e-06	1.643595e-09	1.643595e-09
4.600000e+01	4.800000e+01	7.021655e-07	1.043963e-09	1.043963e-09
4.800000e+01	5.000000e+01	4.469541e-07	8.311184e-10	8.311184e-10
5.000000e+01	5.200000e+01	3.476040e-07	7.311096e-10	7.311096e-10
5.200000e+01	5.400000e+01	2.973222e-07	6.752488e-10	6.752488e-10
5.400000e+01	5.600000e+01	2.738706e-07	6.475676e-10	6.475676e-10
5.600000e+01	5.800000e+01	2.706131e-07	6.433685e-10	6.433685e-10
5.800000e+01	6.000000e+01	2.802151e-07	6.553455e-10	6.553455e-10
6.000000e+01	6.200000e+01	3.070664e-07	6.854880e-10	6.854880e-10
6.200000e+01	6.400000e+01	3.493243e-07	7.304440e-10	7.304440e-10
6.400000e+01	6.600000e+01	4.193606e-07	8.008097e-10	8.008097e-10
6.600000e+01	6.800000e+01	5.267980e-07	8.976121e-10	8.976121e-10
6.800000e+01	7.000000e+01	6.985870e-07	1.033815e-09	1.033815e-09
7.000000e+01	7.200000e+01	9.940280e-07	1.233854e-09	1.233854e-09
7.200000e+01	7.400000e+01	1.556283e-06	1.543893e-09	1.543893e-09
7.400000e+01	7.600000e+01	2.836880e-06	2.086057e-09	2.086057e-09
7.600000e+01	7.800000e+01	6.901260e-06	3.254720e-09	3.254720e-09
7.800000e+01	8.000000e+01	3.074711e-05	6.874982e-09	6.874982e-09
8.000000e+01	8.200000e+01	4.896316e-05	8.680490e-09	8.680490e-09
8.200000e+01	8.400000e+01	9.814200e-06	3.889396e-09	3.889396e-09
8.400000e+01	8.600000e+01	3.104910e-06	2.189486e-09	2.189486e-09
8.600000e+01	8.800000e+01	1.433273e-06	1.489545e-09	1.489545e-09
8.800000e+01	9.000000e+01	7.925325e-07	1.109125e-09	1.109125e-09
9.000000e+01	9.200000e+01	4.851561e-07	8.689305e-10	8.689305e-10
9.200000e+01	9.400000e+01	3.130865e-07	6.996764e-10	6.996764e-10
9.400000e+01	9.600000e+01	2.121512e-07	5.768891e-10	5.768891e-10
9.600000e+01	9.800000e+01	1.460691e-07	4.798782e-10	4.798782e-10
9.800000e+01	1.000000e+02	1.024399e-07	4.034493e-10	4.034493e-10
1.000000e+02	1.020000e+02	7.135455e-08	3.382816e-10	3.382816e-10
1.020000e+02	1.040000e+02	4.965736e-08	2.830569e-10	2.830569e-10
1.040000e+02	1.060000e+02	3.382200e-08	2.346807e-10	2.346807e-10
1.060000e+02	1.080000e+02	2.202142e-08	1.900011e-10	1.900011e-10
1.080000e+02	1.100000e+02	1.454258e-08	1.556751e-10	1.556751e-10
1.100000e+02	1.120000e+02	8.759440e-09	1.214062e-10	1.214062e-10
1.120000e+02	1.140000e+02	5.072200e-09	9.214394e-11	9.214394e-11
1.140000e+02	1.160000e+02	2.536605e-09	6.466570e-11	6.466570e-11
1.160000e+02	1.180000e+02	1.026986e-09	4.021693e-11	4.021693e-11
1.180000e+02	1.200000e+02	3.631679e-10	2.274666e-11	2.274666e-11
1.200000e+02	1.220000e+02	5.407485e-11	6.968838e-12	6.968838e-12
1.220000e+02	1.240000e+02	3.840779e-12	2.071607e-12	2.071607e-12
1.240000e+02	1.260000e+02	3.521118e-12	2.167216e-12	2.167216e-12
1.260000e+02	1.280000e+02	1.887701e-12	1.887701e-12	1.887701e-12
1.280000e+02	1.300000e+02	7.297035e-13	7.297037e-13	7.297037e-13
1.300000e+02	1.320000e+02	2.066401e-12	1.359948e-12	1.359948e-12
1.320000e+02	1.340000e+02	2.086162e-12	2.086163e-12	2.086163e-12
1.340000e+02	1.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+02	1.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.420000e+02	1.644356e-12	1.644356e-12	1.644356e-12
1.420000e+02	1.440000e+02	3.312469e-13	3.312470e-13	3.312470e-13
1.440000e+02	1.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.460000e+02	1.480000e+02	1.465412e-12	1.465412e-12	1.465412e-12
1.480000e+02	1.500000e+02	1.731435e-12	1.731434e-12	1.731434e-12
1.500000e+02	1.520000e+02	5.108555e-13	4.858063e-13	4.858063e-13
1.520000e+02	1.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+02	1.560000e+02	2.087140e-12	2.087140e-12	2.087140e-12
1.560000e+02	1.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
Path=onshell[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=3.72277040970788712e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	-1.581779e-14	2.685098e-14	2.685098e-14
8.000000e+00	1.000000e+01	1.129483e-08	1.800915e-09	1.800915e-09
1.000000e+01	1.200000e+01	9.498945e-08	6.372015e-09	6.372015e-09
1.200000e+01	1.400000e+01	2.036098e-07	1.267262e-08	1.267262e-08
1.400000e+01	1.600000e+01	3.362681e-07	1.789620e-08	1.789620e-08
1.600000e+01	1.800000e+01	4.310326e-07	1.250534e-08	1.250534e-08
1.800000e+01	2.000000e+01	6.116870e-07	4.308732e-08	4.308732e-08
2.000000e+01	2.200000e+01	7.723605e-07	4.352992e-08	4.352992e-08
2.200000e+01	2.400000e+01	8.399855e-07	3.112411e-08	3.112411e-08
2.400000e+01	2.600000e+01	9.713050e-07	3.051525e-08	3.051525e-08
2.600000e+01	2.800000e+01	1.033754e-06	2.876556e-08	2.876556e-08
2.800000e+01	3.000000e+01	1.145205e-06	3.264593e-08	3.264593e-08
3.000000e+01	3.200000e+01	1.241138e-06	6.604773e-08	6.604773e-08
3.200000e+01	3.400000e+01	1.286774e-06	2.926847e-08	2.926847e-08
3.400000e+01	3.600000e+01	1.344111e-06	3.070758e-08	3.070758e-08
3.600000e+01	3.800000e+01	1.473471e-06	7.872906e-08	7.872906e-08
3.800000e+01	4.000000e+01	1.623630e-06	6.610632e-08	6.610632e-08
4.000000e+01	4.200000e+01	1.677692e-06	4.666944e-08	4.666944e-08
4.200000e+01	4.400000e+01	1.932627e-06	4.028192e-08	4.028192e-08
4.400000e+01	4.600000e+01	2.394633e-06	3.997817e-08	3.997817e-08
4.600000e+01	4.800000e+01	2.626314e-06	5.356027e-08	5.356027e-08
4.800000e+01	5.000000e+01	2.768126e-06	6.116899e-08	6.116899e-08
5.000000e+01	5.200000e+01	2.826822e-06	3.937651e-08	3.937651e-08
5.200000e+01	5.400000e+01	2.856117e-06	3.851027e-08	3.851027e-08
5.400000e+01	5.600000e+01	2.867826e-06	3.650805e-08	3.650805e-08
5.600000e+01	5.800000e+01	2.863236e-06	3.771889e-08	3.771889e-08
5.800000e+01	6.000000e+01	2.882089e-06	4.416425e-08	4.416425e-08
6.000000e+01	6.200000e+01	2.838023e-06	4.631231e-08	4.631231e-08
6.200000e+01	6.400000e+01	2.830170e-06	6.635625e-08	6.635625e-08
6.400000e+01	6.600000e+01	2.771181e-06	6.388644e-08	6.388644e-08
6.600000e+01	6.800000e+01	2.775303e-06	4.839690e-08	4.839690e-08
6.800000e+01	7.000000e+01	2.729880e-06	5.340426e-08	5.340426e-08
7.000000e+01	7.200000e+01	2.614768e-06	5.681366e-08	5.681366e-08
7.200000e+01	7.400000e+01	2.540897e-06	8.251691e-08	8.251691e-08
7.400000e+01	7.600000e+01	2.455165e-06	1.255925e-07	1.255925e-07
7.600000e+01	7.800000e+01	2.181496e-06	9.536763e-08	9.536763e-08
7.800000e+01	8.000000e+01	9.265015e-07	1.247158e-07	1.247158e-07
8.000000e+01	8.200000e+01	7.432625e-07	8.208221e-08	8.208221e-08
8.200000e+01	8.400000e+01	2.698391e-06	8.561511e-08	8.561511e-08
8.400000e+01	8.600000e+01	2.667584e-06	7.988683e-08	7.988683e-08
8.600000e+01	8.800000e+01	2.539343e-06	7.349594e-08	7.349594e-08
8.800000e+01	9.000000e+01	2.462284e-06	8.692711e-08	8.692711e-08
9.000000e+01	9.200000e+01	2.394239e-06	1.012643e-07	1.012643e-07
9.200000e+01	9.400000e+01	2.306750e-06	1.093224e-07	1.093224e-07
9.400000e+01	9.600000e+01	2.233339e-06	1.672077e-07	1.672077e-07
9.600000e+01	9.800000e+01	2.132096e-06	1.353497e-07	1.353497e-07
9.800000e+01	1.000000e+02	2.119892e-06	8.400414e-08	8.400414e-08
1.000000e+02	1.020000e+02	1.971000e-06	7.860046e-08	7.860046e-08
1.020000e+02	1.040000e+02	2.015119e-06	6.991489e-08	6.991489e-08
1.040000e+02	1.060000e+02	1.937928e-06	7.645319e-08	7.645319e-08
1.060000e+02	1.080000e+02	1.914582e-06	7.612601e-08	7.612601e-08
1.080000e+02	1.100000e+02	1.852179e-06	7.851253e-08	7.851253e-08
1.100000e+02	1.120000e+02	1.785598e-06	1.028789e-07	1.028789e-07
1.120000e+02	1.140000e+02	1.802519e-06	1.626895e-07	1.626895e-07
1.140000e+02	1.160000e+02	1.680006e-06	1.464672e-07	1.464672e-07
1.160000e+02	1.180000e+02	1.675572e-06	1.185653e-07	1.185653e-07
1.180000e+02	1.200000e+02	1.757050e-06	1.759746e-07	1.759746e-07
1.200000e+02	1.220000e+02	1.559139e-06	1.535512e-07	1.535512e-07
1.220000e+02	1.240000e+02	1.602184e-06	9.683052e-08	9.683052e-08
1.240000e+02	1.260000e+02	1.700768e-06	2.187738e-07	2.187738e-07
1.260000e+02	1.280000e+02	1.329715e-06	2.467030e-07	2.467030e-07
1.280000e+02	1.300000e+02	1.397398e-06	9.521137e-08	9.521137e-08
1.300000e+02	1.320000e+02	1.415340e-06	9.029902e-08	9.029902e-08
1.320000e+02	1.340000e+02	1.353887e-06	9.334436e-08	9.334436e-08
1.340000e+02	1.360000e+02	1.419340e-06	1.021619e-07	1.021619e-07
1.360000e+02	1.380000e+02	1.431950e-06	1.207283e-07	1.207283e-07
1.380000e+02	1.400000e+02	1.309510e-06	1.330213e-07	1.330213e-07
1.400000e+02	1.420000e+02	1.163351e-06	2.042487e-07	2.042487e-07
1.420000e+02	1.440000e+02	1.276817e-06	1.482875e-07	1.482875e-07
1.440000e+02	1.460000e+02	1.150573e-06	1.023735e-07	1.023735e-07
1.460000e+02	1.480000e+02	1.350251e-06	1.199864e-07	1.199864e-07
1.480000e+02	1.500000e+02	1.158210e-06	1.096833e-07	1.096833e-07
1.500000e+02	1.520000e+02	1.250813e-06	1.699102e-07	1.699102e-07
1.520000e+02	1.540000e+02	1.093568e-06	2.414961e-07	2.414961e-07
1.540000e+02	1.560000e+02	9.961795e-07	2.040592e-07	2.040592e-07
1.560000e+02	1.580000e+02	1.124950e-06	1.513888e-07	1.513888e-07
1.580000e+02	1.600000e+02	1.017380e-06	1.111257e-07	1.111257e-07
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell
Path=onshell
Scale=1000.
ScaledBy=4.31854729189089972e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	-1.375605e-14	2.355727e-14	2.355727e-14
8.000000e+00	1.000000e+01	4.521426e-08	1.715557e-09	1.715557e-09
1.000000e+01	1.200000e+01	3.146009e-07	5.806440e-09	5.806440e-09
1.200000e+01	1.400000e+01	7.035505e-07	1.131171e-08	1.131171e-08
1.400000e+01	1.600000e+01	1.141936e-06	1.569311e-08	1.569311e-08
1.600000e+01	1.800000e+01	1.550755e-06	1.149835e-08	1.149835e-08
1.800000e+01	2.000000e+01	2.034166e-06	3.625133e-08	3.625133e-08
2.000000e+01	2.200000e+01	2.491213e-06	3.865351e-08	3.865351e-08
2.200000e+01	2.400000e+01	2.858288e-06	2.691048e-08	2.691048e-08
2.400000e+01	2.600000e+01	3.286010e-06	2.669849e-08	2.669849e-08
2.600000e+01	2.800000e+01	3.647691e-06	2.527016e-08	2.527016e-08
2.800000e+01	3.000000e+01	4.068272e-06	2.887650e-08	2.887650e-08
3.000000e+01	3.200000e+01	4.473950e-06	5.228351e-08	5.228351e-08
3.200000e+01	3.400000e+01	4.853089e-06	2.599745e-08	2.599745e-08
3.400000e+01	3.600000e+01	5.238235e-06	2.763159e-08	2.763159e-08
3.600000e+01	3.800000e+01	5.665155e-06	7.289136e-08	7.289136e-08
3.800000e+01	4.000000e+01	6.036665e-06	5.636608e-08	5.636608e-08
4.000000e+01	4.200000e+01	6.155730e-06	3.983462e-08	3.983462e-08
4.200000e+01	4.400000e+01	5.802130e-06	3.661625e-08	3.661625e-08
4.400000e+01	4.600000e+01	4.464270e-06	3.585137e-08	3.585137e-08
4.600000e+01	4.800000e+01	3.788479e-06	4.778263e-08	4.778263e-08
4.800000e+01	5.000000e+01	3.734273e-06	5.301604e-08	5.301604e-08
5.000000e+01	5.200000e+01	3.752930e-06	3.504238e-08	3.504238e-08
5.200000e+01	5.400000e+01	3.786133e-06	3.473814e-08	3.473814e-08
5.400000e+01	5.600000e+01	4.045119e-06	3.587251e-07	3.587251e-07
5.600000e+01	5.800000e+01	3.893047e-06	3.393649e-08	3.393649e-08
5.800000e+01	6.000000e+01	4.001041e-06	3.953318e-08	3.953318e-08
6.000000e+01	6.200000e+01	4.077531e-06	4.241768e-08	4.241768e-08
6.200000e+01	6.400000e+01	4.212943e-06	6.080691e-08	6.080691e-08
6.400000e+01	6.600000e+01	4.373755e-06	5.908189e-08	5.908189e-08
6.600000e+01	6.800000e+01	4.663771e-06	4.504292e-08	4.504292e-08
6.800000e+01	7.000000e+01	5.107120e-06	5.133695e-08	5.133695e-08
7.000000e+01	7.200000e+01	5.763640e-06	5.279531e-08	5.279531e-08
7.200000e+01	7.400000e+01	7.147520e-06	7.707480e-08	7.707480e-08
7.400000e+01	7.600000e+01	1.034887e-05	1.168871e-07	1.168871e-07
7.600000e+01	7.800000e+01	2.064513e-05	1.047509e-07	1.047509e-07
7.800000e+01	8.000000e+01	8.234205e-05	1.713572e-07	1.713572e-07
8.000000e+01	8.200000e+01	1.348600e-04	1.861336e-07	1.861336e-07
8.200000e+01	8.400000e+01	3.299748e-05	1.047795e-07	1.047795e-07
8.400000e+01	8.600000e+01	1.393751e-05	8.007315e-08	8.007315e-08
8.600000e+01	8.800000e+01	8.790780e-06	7.101739e-08	7.101739e-08
8.800000e+01	9.000000e+01	6.697365e-06	8.071789e-08	8.071789e-08
9.000000e+01	9.200000e+01	5.637820e-06	9.509316e-08	9.509316e-08
9.200000e+01	9.400000e+01	4.955892e-06	1.014610e-07	1.014610e-07
9.400000e+01	9.600000e+01	4.513786e-06	1.525439e-07	1.525439e-07
9.600000e+01	9.800000e+01	4.173058e-06	1.247654e-07	1.247654e-07
9.800000e+01	1.000000e+02	3.969023e-06	7.747896e-08	7.747896e-08
1.000000e+02	1.020000e+02	3.701950e-06	7.253716e-08	7.253716e-08
1.020000e+02	1.040000e+02	3.633003e-06	6.388983e-08	6.388983e-08
1.040000e+02	1.060000e+02	3.481102e-06	7.055962e-08	7.055962e-08
1.060000e+02	1.080000e+02	3.386282e-06	6.924065e-08	6.924065e-08
1.080000e+02	1.100000e+02	3.269909e-06	7.186475e-08	7.186475e-08
1.100000e+02	1.120000e+02	3.155967e-06	9.508108e-08	9.508108e-08
1.120000e+02	1.140000e+02	3.130645e-06	1.493013e-07	1.493013e-07
1.140000e+02	1.160000e+02	2.973368e-06	1.333035e-07	1.333035e-07
1.160000e+02	1.180000e+02	2.935184e-06	1.108904e-07	1.108904e-07
1.180000e+02	1.200000e+02	2.986010e-06	1.636330e-07	1.636330e-07
1.200000e+02	1.220000e+02	2.763176e-06	1.402598e-07	1.402598e-07
1.220000e+02	1.240000e+02	2.785709e-06	8.920552e-08	8.920552e-08
1.240000e+02	1.260000e+02	2.839701e-06	2.007986e-07	2.007986e-07
1.260000e+02	1.280000e+02	2.482543e-06	2.280435e-07	2.280435e-07
1.280000e+02	1.300000e+02	2.519249e-06	8.758122e-08	8.758122e-08
1.300000e+02	1.320000e+02	2.513652e-06	8.261208e-08	8.261208e-08
1.320000e+02	1.340000e+02	2.438143e-06	8.477656e-08	8.477656e-08
1.340000e+02	1.360000e+02	2.472315e-06	9.317608e-08	9.317608e-08
1.360000e+02	1.380000e+02	2.465068e-06	1.115919e-07	1.115919e-07
1.380000e+02	1.400000e+02	2.328332e-06	1.210374e-07	1.210374e-07
1.400000e+02	1.420000e+02	2.174490e-06	1.892757e-07	1.892757e-07
1.420000e+02	1.440000e+02	2.265711e-06	1.367301e-07	1.367301e-07
1.440000e+02	1.460000e+02	2.127928e-06	9.381730e-08	9.381730e-08
1.460000e+02	1.480000e+02	2.293382e-06	1.091640e-07	1.091640e-07
1.480000e+02	1.500000e+02	2.101627e-06	9.889737e-08	9.889737e-08
1.500000e+02	1.520000e+02	2.172480e-06	1.569818e-07	1.569818e-07
1.520000e+02	1.540000e+02	2.008395e-06	2.216980e-07	2.216980e-07
1.540000e+02	1.560000e+02	1.907308e-06	1.852959e-07	1.852959e-07
1.560000e+02	1.580000e+02	1.998616e-06	1.376034e-07	1.376034e-07
1.580000e+02	1.600000e+02	1.891489e-06	1.007166e-07	1.007166e-07
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-www
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-www
Path=onshell-www
Scale=1000.
ScaledBy=2.28379144499340922e-11
Title=W${}^+$W${}^+$W${}^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	7.148640e-10	1.208399e-10	1.208399e-10
1.000000e+01	1.200000e+01	5.572345e-09	3.042254e-10	3.042254e-10
1.200000e+01	1.400000e+01	1.762410e-08	5.533798e-10	5.533798e-10
1.400000e+01	1.600000e+01	3.855736e-08	7.382825e-10	7.382825e-10
1.600000e+01	1.800000e+01	7.385365e-08	1.149399e-09	1.149399e-09
1.800000e+01	2.000000e+01	1.222472e-07	1.491825e-09	1.491825e-09
2.000000e+01	2.200000e+01	1.685333e-07	1.451641e-09	1.451641e-09
2.200000e+01	2.400000e+01	2.195440e-07	1.628820e-09	1.628820e-09
2.400000e+01	2.600000e+01	2.670153e-07	1.738995e-09	1.738995e-09
2.600000e+01	2.800000e+01	3.131823e-07	1.836183e-09	1.836183e-09
2.800000e+01	3.000000e+01	3.605296e-07	1.981867e-09	1.981867e-09
3.000000e+01	3.200000e+01	4.031807e-07	2.032305e-09	2.032305e-09
3.200000e+01	3.400000e+01	4.423001e-07	2.127241e-09	2.127241e-09
3.400000e+01	3.600000e+01	4.888275e-07	2.237423e-09	2.237423e-09
3.600000e+01	3.800000e+01	5.273060e-07	2.261620e-09	2.261620e-09
3.800000e+01	4.000000e+01	5.689530e-07	2.408924e-09	2.408924e-09
4.000000e+01	4.200000e+01	6.115265e-07	2.375556e-09	2.375556e-09
4.200000e+01	4.400000e+01	6.562370e-07	2.487813e-09	2.487813e-09
4.400000e+01	4.600000e+01	6.991095e-07	2.578379e-09	2.578379e-09
4.600000e+01	4.800000e+01	7.440330e-07	2.999587e-09	2.999587e-09
4.800000e+01	5.000000e+01	7.912540e-07	2.807339e-09	2.807339e-09
5.000000e+01	5.200000e+01	8.434475e-07	6.093509e-09	6.093509e-09
5.200000e+01	5.400000e+01	8.938905e-07	3.478553e-09	3.478553e-09
5.400000e+01	5.600000e+01	1.162420e-06	3.572210e-07	3.572210e-07
5.600000e+01	5.800000e+01	1.016921e-06	5.160625e-09	5.160625e-09
5.800000e+01	6.000000e+01	1.098045e-06	6.107019e-09	6.107019e-09
6.000000e+01	6.200000e+01	1.186182e-06	4.032011e-09	4.032011e-09
6.200000e+01	6.400000e+01	1.291298e-06	5.910977e-09	5.910977e-09
6.400000e+01	6.600000e+01	1.436204e-06	7.036736e-09	7.036736e-09
6.600000e+01	6.800000e+01	1.621459e-06	1.225039e-08	1.225039e-08
6.800000e+01	7.000000e+01	1.939928e-06	1.691196e-08	1.691196e-08
7.000000e+01	7.200000e+01	2.417943e-06	1.215781e-08	1.215781e-08
7.200000e+01	7.400000e+01	3.332466e-06	1.439210e-08	1.439210e-08
7.400000e+01	7.600000e+01	5.387715e-06	2.291723e-08	2.291723e-08
7.600000e+01	7.800000e+01	1.204876e-05	5.513105e-08	5.513105e-08
7.800000e+01	8.000000e+01	5.208285e-05	1.242998e-07	1.242998e-07
8.000000e+01	8.200000e+01	8.737510e-05	1.697207e-07	1.697207e-07
8.200000e+01	8.400000e+01	2.115567e-05	7.024977e-08	7.024977e-08
8.400000e+01	8.600000e+01	8.529240e-06	3.088023e-08	3.088023e-08
8.600000e+01	8.800000e+01	5.102560e-06	2.174656e-08	2.174656e-08
8.800000e+01	9.000000e+01	3.685434e-06	1.523433e-08	1.523433e-08
9.000000e+01	9.200000e+01	2.981109e-06	1.317855e-08	1.317855e-08
9.200000e+01	9.400000e+01	2.547591e-06	9.687476e-09	9.687476e-09
9.400000e+01	9.600000e+01	2.269557e-06	8.822976e-09	8.822976e-09
9.600000e+01	9.800000e+01	2.082632e-06	6.697554e-09	6.697554e-09
9.800000e+01	1.000000e+02	1.931795e-06	5.461328e-09	5.461328e-09
1.000000e+02	1.020000e+02	1.828542e-06	7.047556e-09	7.047556e-09
1.020000e+02	1.040000e+02	1.745727e-06	4.761455e-09	4.761455e-09
1.040000e+02	1.060000e+02	1.672904e-06	5.198062e-09	5.198062e-09
1.060000e+02	1.080000e+02	1.616180e-06	4.472275e-09	4.472275e-09
1.080000e+02	1.100000e+02	1.561694e-06	3.817111e-09	3.817111e-09
1.100000e+02	1.120000e+02	1.514038e-06	4.927639e-09	4.927639e-09
1.120000e+02	1.140000e+02	1.477785e-06	4.873753e-09	4.873753e-09
1.140000e+02	1.160000e+02	1.435650e-06	5.342841e-09	5.342841e-09
1.160000e+02	1.180000e+02	1.405254e-06	4.059822e-09	4.059822e-09
1.180000e+02	1.200000e+02	1.377625e-06	4.211540e-09	4.211540e-09
1.200000e+02	1.220000e+02	1.347578e-06	3.351622e-09	3.351622e-09
1.220000e+02	1.240000e+02	1.318933e-06	3.291867e-09	3.291867e-09
1.240000e+02	1.260000e+02	1.291717e-06	2.828507e-09	2.828507e-09
1.260000e+02	1.280000e+02	1.265600e-06	2.956732e-09	2.956732e-09
1.280000e+02	1.300000e+02	1.244028e-06	2.700801e-09	2.700801e-09
1.300000e+02	1.320000e+02	1.222703e-06	2.582321e-09	2.582321e-09
1.320000e+02	1.340000e+02	1.200102e-06	2.499337e-09	2.499337e-09
1.340000e+02	1.360000e+02	1.176827e-06	2.246073e-09	2.246073e-09
1.360000e+02	1.380000e+02	1.158701e-06	2.194576e-09	2.194576e-09
1.380000e+02	1.400000e+02	1.137359e-06	2.153864e-09	2.153864e-09
1.400000e+02	1.420000e+02	1.117349e-06	2.070512e-09	2.070512e-09
1.420000e+02	1.440000e+02	1.098419e-06	1.994761e-09	1.994761e-09
1.440000e+02	1.460000e+02	1.081910e-06	2.008209e-09	2.008209e-09
1.460000e+02	1.480000e+02	1.063430e-06	1.949883e-09	1.949883e-09
1.480000e+02	1.500000e+02	1.049439e-06	1.954364e-09	1.954364e-09
1.500000e+02	1.520000e+02	1.030188e-06	2.023721e-09	2.023721e-09
1.520000e+02	1.540000e+02	1.014194e-06	2.563162e-09	2.563162e-09
1.540000e+02	1.560000e+02	1.001334e-06	4.653147e-09	4.653147e-09
1.560000e+02	1.580000e+02	9.802415e-07	4.491616e-09	4.491616e-09
1.580000e+02	1.600000e+02	9.675325e-07	1.670338e-09	1.670338e-09
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Path=onshell-wh[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Scale=1000.
ScaledBy=2.60111069552388863e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	3.853998e-08	2.471753e-10	2.471753e-10
1.000000e+01	1.200000e+01	2.518291e-07	6.314236e-10	6.314236e-10
1.200000e+01	1.400000e+01	5.686330e-07	9.508145e-10	9.508145e-10
1.400000e+01	1.600000e+01	9.074965e-07	1.205110e-09	1.205110e-09
1.600000e+01	1.800000e+01	1.233948e-06	1.410664e-09	1.410664e-09
1.800000e+01	2.000000e+01	1.548954e-06	1.585657e-09	1.585657e-09
2.000000e+01	2.200000e+01	1.852255e-06	1.739261e-09	1.739261e-09
2.200000e+01	2.400000e+01	2.146125e-06	1.875751e-09	1.875751e-09
2.400000e+01	2.600000e+01	2.446192e-06	2.005732e-09	2.005732e-09
2.600000e+01	2.800000e+01	2.744663e-06	2.126855e-09	2.126855e-09
2.800000e+01	3.000000e+01	3.055183e-06	2.244758e-09	2.244758e-09
3.000000e+01	3.200000e+01	3.378820e-06	2.362130e-09	2.362130e-09
3.200000e+01	3.400000e+01	3.714254e-06	2.477721e-09	2.477721e-09
3.400000e+01	3.600000e+01	4.042833e-06	2.585075e-09	2.585075e-09
3.600000e+01	3.800000e+01	4.351985e-06	2.682264e-09	2.682264e-09
3.800000e+01	4.000000e+01	4.578258e-06	2.750073e-09	2.750073e-09
4.000000e+01	4.200000e+01	4.604620e-06	2.755036e-09	2.755036e-09
4.200000e+01	4.400000e+01	3.871634e-06	2.524839e-09	2.524839e-09
4.400000e+01	4.600000e+01	1.806134e-06	1.722722e-09	1.722722e-09
4.600000e+01	4.800000e+01	7.379365e-07	1.098858e-09	1.098858e-09
4.800000e+01	5.000000e+01	4.708016e-07	8.769401e-10	8.769401e-10
5.000000e+01	5.200000e+01	3.667734e-07	7.728764e-10	7.728764e-10
5.200000e+01	5.400000e+01	3.139831e-07	7.144727e-10	7.144727e-10
5.400000e+01	5.600000e+01	2.893055e-07	6.853981e-10	6.853981e-10
5.600000e+01	5.800000e+01	2.859442e-07	6.811230e-10	6.811230e-10
5.800000e+01	6.000000e+01	2.961493e-07	6.940274e-10	6.940274e-10
6.000000e+01	6.200000e+01	3.246191e-07	7.261883e-10	7.261883e-10
6.200000e+01	6.400000e+01	3.692834e-07	7.737618e-10	7.737618e-10
6.400000e+01	6.600000e+01	4.432044e-07	8.481285e-10	8.481285e-10
6.600000e+01	6.800000e+01	5.565430e-07	9.501589e-10	9.501589e-10
6.800000e+01	7.000000e+01	7.378985e-07	1.094167e-09	1.094167e-09
7.000000e+01	7.200000e+01	1.049501e-06	1.305351e-09	1.305351e-09
7.200000e+01	7.400000e+01	1.642430e-06	1.632604e-09	1.632604e-09
7.400000e+01	7.600000e+01	2.991653e-06	2.204084e-09	2.204084e-09
7.600000e+01	7.800000e+01	7.272415e-06	3.436200e-09	3.436200e-09
7.800000e+01	8.000000e+01	3.236995e-05	7.250898e-09	7.250898e-09
8.000000e+01	8.200000e+01	5.150915e-05	9.147905e-09	9.147905e-09
8.200000e+01	8.400000e+01	1.031298e-05	4.094034e-09	4.094034e-09
8.400000e+01	8.600000e+01	3.258342e-06	2.301443e-09	2.301443e-09
8.600000e+01	8.800000e+01	1.501607e-06	1.562928e-09	1.562928e-09
8.800000e+01	9.000000e+01	8.288840e-07	1.161714e-09	1.161714e-09
9.000000e+01	9.200000e+01	5.063290e-07	9.081791e-10	9.081791e-10
9.200000e+01	9.400000e+01	3.259915e-07	7.294961e-10	7.294961e-10
9.400000e+01	9.600000e+01	2.203694e-07	6.000412e-10	6.000412e-10
9.600000e+01	9.800000e+01	1.511888e-07	4.973159e-10	4.973159e-10
9.800000e+01	1.000000e+02	1.056647e-07	4.167341e-10	4.167341e-10
1.000000e+02	1.020000e+02	7.327010e-08	3.478385e-10	3.478385e-10
1.020000e+02	1.040000e+02	5.071485e-08	2.895195e-10	2.895195e-10
1.040000e+02	1.060000e+02	3.433148e-08	2.386773e-10	2.386773e-10
1.060000e+02	1.080000e+02	2.219504e-08	1.920144e-10	1.920144e-10
1.080000e+02	1.100000e+02	1.452683e-08	1.560805e-10	1.560805e-10
1.100000e+02	1.120000e+02	8.672300e-09	1.208012e-10	1.208012e-10
1.120000e+02	1.140000e+02	4.954615e-09	9.059687e-11	9.059687e-11
1.140000e+02	1.160000e+02	2.441348e-09	6.280502e-11	6.280502e-11
1.160000e+02	1.180000e+02	9.708550e-10	3.851409e-11	3.851409e-11
1.180000e+02	1.200000e+02	3.358459e-10	2.138850e-11	2.138850e-11
1.200000e+02	1.220000e+02	4.825886e-11	6.299389e-12	6.299389e-12
1.220000e+02	1.240000e+02	3.646066e-12	2.053599e-12	2.053599e-12
1.240000e+02	1.260000e+02	3.641687e-12	2.239488e-12	2.239488e-12
1.260000e+02	1.280000e+02	2.147811e-12	2.147811e-12	2.147811e-12
1.280000e+02	1.300000e+02	7.165650e-13	7.165651e-13	7.165651e-13
1.300000e+02	1.320000e+02	2.051810e-12	1.342636e-12	1.342636e-12
1.320000e+02	1.340000e+02	2.078307e-12	2.078308e-12	2.078308e-12
1.340000e+02	1.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+02	1.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.420000e+02	1.755217e-12	1.755217e-12	1.755217e-12
1.420000e+02	1.440000e+02	3.392297e-13	3.392297e-13	3.392297e-13
1.440000e+02	1.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.460000e+02	1.480000e+02	1.551223e-12	1.551224e-12	1.551224e-12
1.480000e+02	1.500000e+02	1.591882e-12	1.591883e-12	1.591883e-12
1.500000e+02	1.520000e+02	5.116255e-13	4.876214e-13	4.876214e-13
1.520000e+02	1.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+02	1.560000e+02	2.026125e-12	2.026124e-12	2.026124e-12
1.560000e+02	1.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Path=onshell-wh[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Scale=1000.
ScaledBy=2.60110978209140514e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	3.738153e-08	2.393064e-10	2.393064e-10
1.000000e+01	1.200000e+01	2.448946e-07	6.131541e-10	6.131541e-10
1.200000e+01	1.400000e+01	5.545210e-07	9.261282e-10	9.261282e-10
1.400000e+01	1.600000e+01	8.872010e-07	1.177024e-09	1.177024e-09
1.600000e+01	1.800000e+01	1.208907e-06	1.380957e-09	1.380957e-09
1.800000e+01	2.000000e+01	1.520043e-06	1.555025e-09	1.555025e-09
2.000000e+01	2.200000e+01	1.820207e-06	1.708196e-09	1.708196e-09
2.200000e+01	2.400000e+01	2.111384e-06	1.844463e-09	1.844463e-09
2.400000e+01	2.600000e+01	2.408722e-06	1.974134e-09	1.974134e-09
2.600000e+01	2.800000e+01	2.704592e-06	2.094916e-09	2.094916e-09
2.800000e+01	3.000000e+01	3.012471e-06	2.212455e-09	2.212455e-09
3.000000e+01	3.200000e+01	3.333174e-06	2.329263e-09	2.329263e-09
3.200000e+01	3.400000e+01	3.665324e-06	2.444040e-09	2.444040e-09
3.400000e+01	3.600000e+01	3.990156e-06	2.550260e-09	2.550260e-09
3.600000e+01	3.800000e+01	4.295016e-06	2.645912e-09	2.645912e-09
3.800000e+01	4.000000e+01	4.516139e-06	2.711347e-09	2.711347e-09
4.000000e+01	4.200000e+01	4.536043e-06	2.712335e-09	2.712335e-09
4.200000e+01	4.400000e+01	3.806280e-06	2.480350e-09	2.480350e-09
4.400000e+01	4.600000e+01	1.771890e-06	1.688528e-09	1.688528e-09
4.600000e+01	4.800000e+01	7.226195e-07	1.074932e-09	1.074932e-09
4.800000e+01	5.000000e+01	4.605378e-07	8.568829e-10	8.568829e-10
5.000000e+01	5.200000e+01	3.584939e-07	7.545369e-10	7.545369e-10
5.200000e+01	5.400000e+01	3.067750e-07	6.972286e-10	6.972286e-10
5.400000e+01	5.600000e+01	2.826234e-07	6.687580e-10	6.687580e-10
5.600000e+01	5.800000e+01	2.793030e-07	6.645113e-10	6.645113e-10
5.800000e+01	6.000000e+01	2.892450e-07	6.769967e-10	6.769967e-10
6.000000e+01	6.200000e+01	3.170087e-07	7.082593e-10	7.082593e-10
6.200000e+01	6.400000e+01	3.606299e-07	7.546824e-10	7.546824e-10
6.400000e+01	6.600000e+01	4.328707e-07	8.272899e-10	8.272899e-10
6.600000e+01	6.800000e+01	5.436605e-07	9.270355e-10	9.270355e-10
6.800000e+01	7.000000e+01	7.208790e-07	1.067616e-09	1.067616e-09
7.000000e+01	7.200000e+01	1.025504e-06	1.273915e-09	1.273915e-09
7.200000e+01	7.400000e+01	1.605195e-06	1.593626e-09	1.593626e-09
7.400000e+01	7.600000e+01	2.924857e-06	2.152294e-09	2.152294e-09
7.600000e+01	7.800000e+01	7.112485e-06	3.356671e-09	3.356671e-09
7.800000e+01	8.000000e+01	3.167206e-05	7.086438e-09	7.086438e-09
8.000000e+01	8.200000e+01	5.041610e-05	8.943698e-09	8.943698e-09
8.200000e+01	8.400000e+01	1.009938e-05	4.004821e-09	4.004821e-09
8.400000e+01	8.600000e+01	3.192848e-06	2.252765e-09	2.252765e-09
8.600000e+01	8.800000e+01	1.472558e-06	1.531137e-09	1.531137e-09
8.800000e+01	9.000000e+01	8.135045e-07	1.139019e-09	1.139019e-09
9.000000e+01	9.200000e+01	4.974280e-07	8.913286e-10	8.913286e-10
9.200000e+01	9.400000e+01	3.206087e-07	7.167784e-10	7.167784e-10
9.400000e+01	9.600000e+01	2.169717e-07	5.902370e-10	5.902370e-10
9.600000e+01	9.800000e+01	1.491055e-07	4.900276e-10	4.900276e-10
9.800000e+01	1.000000e+02	1.043775e-07	4.112641e-10	4.112641e-10
1.000000e+02	1.020000e+02	7.253015e-08	3.440050e-10	3.440050e-10
1.020000e+02	1.040000e+02	5.033000e-08	2.870392e-10	2.870392e-10
1.040000e+02	1.060000e+02	3.416902e-08	2.372685e-10	2.372685e-10
1.060000e+02	1.080000e+02	2.216357e-08	1.914526e-10	1.914526e-10
1.080000e+02	1.100000e+02	1.456725e-08	1.562073e-10	1.562073e-10
1.100000e+02	1.120000e+02	8.732940e-09	1.213340e-10	1.213340e-10
1.120000e+02	1.140000e+02	5.020915e-09	9.151128e-11	9.151128e-11
1.140000e+02	1.160000e+02	2.491352e-09	6.380807e-11	6.380807e-11
1.160000e+02	1.180000e+02	9.991170e-10	3.938903e-11	3.938903e-11
1.180000e+02	1.200000e+02	3.492207e-10	2.206467e-11	2.206467e-11
1.200000e+02	1.220000e+02	5.103130e-11	6.621248e-12	6.621248e-12
1.220000e+02	1.240000e+02	3.742516e-12	2.064749e-12	2.064749e-12
1.240000e+02	1.260000e+02	3.592738e-12	2.210222e-12	2.210222e-12
1.260000e+02	1.280000e+02	2.032039e-12	2.032038e-12	2.032038e-12
1.280000e+02	1.300000e+02	7.242855e-13	7.242855e-13	7.242855e-13
1.300000e+02	1.320000e+02	2.062996e-12	1.353050e-12	1.353050e-12
1.320000e+02	1.340000e+02	2.087741e-12	2.087742e-12	2.087742e-12
1.340000e+02	1.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+02	1.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.420000e+02	1.706094e-12	1.706093e-12	1.706093e-12
1.420000e+02	1.440000e+02	3.363157e-13	3.363158e-13	3.363158e-13
1.440000e+02	1.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.460000e+02	1.480000e+02	1.513900e-12	1.513901e-12	1.513901e-12
1.480000e+02	1.500000e+02	1.660654e-12	1.660653e-12	1.660653e-12
1.500000e+02	1.520000e+02	5.125015e-13	4.879631e-13	4.879631e-13
1.520000e+02	1.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+02	1.560000e+02	2.060763e-12	2.060763e-12	2.060763e-12
1.560000e+02	1.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Path=onshell-wh[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Scale=1000.
ScaledBy=2.60111069552388863e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	3.853998e-08	2.471753e-10	2.471753e-10
1.000000e+01	1.200000e+01	2.518291e-07	6.314236e-10	6.314236e-10
1.200000e+01	1.400000e+01	5.686330e-07	9.508145e-10	9.508145e-10
1.400000e+01	1.600000e+01	9.074965e-07	1.205110e-09	1.205110e-09
1.600000e+01	1.800000e+01	1.233948e-06	1.410664e-09	1.410664e-09
1.800000e+01	2.000000e+01	1.548954e-06	1.585657e-09	1.585657e-09
2.000000e+01	2.200000e+01	1.852255e-06	1.739261e-09	1.739261e-09
2.200000e+01	2.400000e+01	2.146125e-06	1.875751e-09	1.875751e-09
2.400000e+01	2.600000e+01	2.446192e-06	2.005732e-09	2.005732e-09
2.600000e+01	2.800000e+01	2.744663e-06	2.126855e-09	2.126855e-09
2.800000e+01	3.000000e+01	3.055183e-06	2.244758e-09	2.244758e-09
3.000000e+01	3.200000e+01	3.378820e-06	2.362130e-09	2.362130e-09
3.200000e+01	3.400000e+01	3.714254e-06	2.477721e-09	2.477721e-09
3.400000e+01	3.600000e+01	4.042833e-06	2.585075e-09	2.585075e-09
3.600000e+01	3.800000e+01	4.351985e-06	2.682264e-09	2.682264e-09
3.800000e+01	4.000000e+01	4.578258e-06	2.750073e-09	2.750073e-09
4.000000e+01	4.200000e+01	4.604620e-06	2.755036e-09	2.755036e-09
4.200000e+01	4.400000e+01	3.871634e-06	2.524839e-09	2.524839e-09
4.400000e+01	4.600000e+01	1.806134e-06	1.722722e-09	1.722722e-09
4.600000e+01	4.800000e+01	7.379365e-07	1.098858e-09	1.098858e-09
4.800000e+01	5.000000e+01	4.708016e-07	8.769401e-10	8.769401e-10
5.000000e+01	5.200000e+01	3.667734e-07	7.728764e-10	7.728764e-10
5.200000e+01	5.400000e+01	3.139831e-07	7.144727e-10	7.144727e-10
5.400000e+01	5.600000e+01	2.893055e-07	6.853981e-10	6.853981e-10
5.600000e+01	5.800000e+01	2.859442e-07	6.811230e-10	6.811230e-10
5.800000e+01	6.000000e+01	2.961493e-07	6.940274e-10	6.940274e-10
6.000000e+01	6.200000e+01	3.246191e-07	7.261883e-10	7.261883e-10
6.200000e+01	6.400000e+01	3.692834e-07	7.737618e-10	7.737618e-10
6.400000e+01	6.600000e+01	4.432044e-07	8.481285e-10	8.481285e-10
6.600000e+01	6.800000e+01	5.565430e-07	9.501589e-10	9.501589e-10
6.800000e+01	7.000000e+01	7.378985e-07	1.094167e-09	1.094167e-09
7.000000e+01	7.200000e+01	1.049501e-06	1.305351e-09	1.305351e-09
7.200000e+01	7.400000e+01	1.642430e-06	1.632604e-09	1.632604e-09
7.400000e+01	7.600000e+01	2.991653e-06	2.204084e-09	2.204084e-09
7.600000e+01	7.800000e+01	7.272415e-06	3.436200e-09	3.436200e-09
7.800000e+01	8.000000e+01	3.236995e-05	7.250898e-09	7.250898e-09
8.000000e+01	8.200000e+01	5.150915e-05	9.147905e-09	9.147905e-09
8.200000e+01	8.400000e+01	1.031298e-05	4.094034e-09	4.094034e-09
8.400000e+01	8.600000e+01	3.258342e-06	2.301443e-09	2.301443e-09
8.600000e+01	8.800000e+01	1.501607e-06	1.562928e-09	1.562928e-09
8.800000e+01	9.000000e+01	8.288840e-07	1.161714e-09	1.161714e-09
9.000000e+01	9.200000e+01	5.063290e-07	9.081791e-10	9.081791e-10
9.200000e+01	9.400000e+01	3.259915e-07	7.294961e-10	7.294961e-10
9.400000e+01	9.600000e+01	2.203694e-07	6.000412e-10	6.000412e-10
9.600000e+01	9.800000e+01	1.511888e-07	4.973159e-10	4.973159e-10
9.800000e+01	1.000000e+02	1.056647e-07	4.167341e-10	4.167341e-10
1.000000e+02	1.020000e+02	7.327010e-08	3.478385e-10	3.478385e-10
1.020000e+02	1.040000e+02	5.071485e-08	2.895195e-10	2.895195e-10
1.040000e+02	1.060000e+02	3.433148e-08	2.386773e-10	2.386773e-10
1.060000e+02	1.080000e+02	2.219504e-08	1.920144e-10	1.920144e-10
1.080000e+02	1.100000e+02	1.452683e-08	1.560805e-10	1.560805e-10
1.100000e+02	1.120000e+02	8.672300e-09	1.208012e-10	1.208012e-10
1.120000e+02	1.140000e+02	4.954615e-09	9.059687e-11	9.059687e-11
1.140000e+02	1.160000e+02	2.441348e-09	6.280502e-11	6.280502e-11
1.160000e+02	1.180000e+02	9.708550e-10	3.851409e-11	3.851409e-11
1.180000e+02	1.200000e+02	3.358459e-10	2.138850e-11	2.138850e-11
1.200000e+02	1.220000e+02	4.825886e-11	6.299389e-12	6.299389e-12
1.220000e+02	1.240000e+02	3.646066e-12	2.053599e-12	2.053599e-12
1.240000e+02	1.260000e+02	3.641687e-12	2.239488e-12	2.239488e-12
1.260000e+02	1.280000e+02	2.147811e-12	2.147811e-12	2.147811e-12
1.280000e+02	1.300000e+02	7.165650e-13	7.165651e-13	7.165651e-13
1.300000e+02	1.320000e+02	2.051810e-12	1.342636e-12	1.342636e-12
1.320000e+02	1.340000e+02	2.078307e-12	2.078308e-12	2.078308e-12
1.340000e+02	1.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+02	1.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.420000e+02	1.755217e-12	1.755217e-12	1.755217e-12
1.420000e+02	1.440000e+02	3.392297e-13	3.392297e-13	3.392297e-13
1.440000e+02	1.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.460000e+02	1.480000e+02	1.551223e-12	1.551224e-12	1.551224e-12
1.480000e+02	1.500000e+02	1.591882e-12	1.591883e-12	1.591883e-12
1.500000e+02	1.520000e+02	5.116255e-13	4.876214e-13	4.876214e-13
1.520000e+02	1.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+02	1.560000e+02	2.026125e-12	2.026124e-12	2.026124e-12
1.560000e+02	1.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[MUR=1__MUF=1__LHAPDF=325100]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[MUR=1__MUF=1__LHAPDF=325100]
Path=onshell-wh[MUR=1__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=2.60110978209140514e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	3.738153e-08	2.393064e-10	2.393064e-10
1.000000e+01	1.200000e+01	2.448946e-07	6.131541e-10	6.131541e-10
1.200000e+01	1.400000e+01	5.545210e-07	9.261282e-10	9.261282e-10
1.400000e+01	1.600000e+01	8.872010e-07	1.177024e-09	1.177024e-09
1.600000e+01	1.800000e+01	1.208907e-06	1.380957e-09	1.380957e-09
1.800000e+01	2.000000e+01	1.520043e-06	1.555025e-09	1.555025e-09
2.000000e+01	2.200000e+01	1.820207e-06	1.708196e-09	1.708196e-09
2.200000e+01	2.400000e+01	2.111384e-06	1.844463e-09	1.844463e-09
2.400000e+01	2.600000e+01	2.408722e-06	1.974134e-09	1.974134e-09
2.600000e+01	2.800000e+01	2.704592e-06	2.094916e-09	2.094916e-09
2.800000e+01	3.000000e+01	3.012471e-06	2.212455e-09	2.212455e-09
3.000000e+01	3.200000e+01	3.333174e-06	2.329263e-09	2.329263e-09
3.200000e+01	3.400000e+01	3.665324e-06	2.444040e-09	2.444040e-09
3.400000e+01	3.600000e+01	3.990156e-06	2.550260e-09	2.550260e-09
3.600000e+01	3.800000e+01	4.295016e-06	2.645912e-09	2.645912e-09
3.800000e+01	4.000000e+01	4.516139e-06	2.711347e-09	2.711347e-09
4.000000e+01	4.200000e+01	4.536043e-06	2.712335e-09	2.712335e-09
4.200000e+01	4.400000e+01	3.806280e-06	2.480350e-09	2.480350e-09
4.400000e+01	4.600000e+01	1.771890e-06	1.688528e-09	1.688528e-09
4.600000e+01	4.800000e+01	7.226195e-07	1.074932e-09	1.074932e-09
4.800000e+01	5.000000e+01	4.605378e-07	8.568829e-10	8.568829e-10
5.000000e+01	5.200000e+01	3.584939e-07	7.545369e-10	7.545369e-10
5.200000e+01	5.400000e+01	3.067750e-07	6.972286e-10	6.972286e-10
5.400000e+01	5.600000e+01	2.826234e-07	6.687580e-10	6.687580e-10
5.600000e+01	5.800000e+01	2.793030e-07	6.645113e-10	6.645113e-10
5.800000e+01	6.000000e+01	2.892450e-07	6.769967e-10	6.769967e-10
6.000000e+01	6.200000e+01	3.170087e-07	7.082593e-10	7.082593e-10
6.200000e+01	6.400000e+01	3.606299e-07	7.546824e-10	7.546824e-10
6.400000e+01	6.600000e+01	4.328707e-07	8.272899e-10	8.272899e-10
6.600000e+01	6.800000e+01	5.436605e-07	9.270355e-10	9.270355e-10
6.800000e+01	7.000000e+01	7.208790e-07	1.067616e-09	1.067616e-09
7.000000e+01	7.200000e+01	1.025504e-06	1.273915e-09	1.273915e-09
7.200000e+01	7.400000e+01	1.605195e-06	1.593626e-09	1.593626e-09
7.400000e+01	7.600000e+01	2.924857e-06	2.152294e-09	2.152294e-09
7.600000e+01	7.800000e+01	7.112485e-06	3.356671e-09	3.356671e-09
7.800000e+01	8.000000e+01	3.167206e-05	7.086438e-09	7.086438e-09
8.000000e+01	8.200000e+01	5.041610e-05	8.943698e-09	8.943698e-09
8.200000e+01	8.400000e+01	1.009938e-05	4.004821e-09	4.004821e-09
8.400000e+01	8.600000e+01	3.192848e-06	2.252765e-09	2.252765e-09
8.600000e+01	8.800000e+01	1.472558e-06	1.531137e-09	1.531137e-09
8.800000e+01	9.000000e+01	8.135045e-07	1.139019e-09	1.139019e-09
9.000000e+01	9.200000e+01	4.974280e-07	8.913286e-10	8.913286e-10
9.200000e+01	9.400000e+01	3.206087e-07	7.167784e-10	7.167784e-10
9.400000e+01	9.600000e+01	2.169717e-07	5.902370e-10	5.902370e-10
9.600000e+01	9.800000e+01	1.491055e-07	4.900276e-10	4.900276e-10
9.800000e+01	1.000000e+02	1.043775e-07	4.112641e-10	4.112641e-10
1.000000e+02	1.020000e+02	7.253015e-08	3.440050e-10	3.440050e-10
1.020000e+02	1.040000e+02	5.033000e-08	2.870392e-10	2.870392e-10
1.040000e+02	1.060000e+02	3.416902e-08	2.372685e-10	2.372685e-10
1.060000e+02	1.080000e+02	2.216357e-08	1.914526e-10	1.914526e-10
1.080000e+02	1.100000e+02	1.456725e-08	1.562073e-10	1.562073e-10
1.100000e+02	1.120000e+02	8.732940e-09	1.213340e-10	1.213340e-10
1.120000e+02	1.140000e+02	5.020915e-09	9.151128e-11	9.151128e-11
1.140000e+02	1.160000e+02	2.491352e-09	6.380807e-11	6.380807e-11
1.160000e+02	1.180000e+02	9.991170e-10	3.938903e-11	3.938903e-11
1.180000e+02	1.200000e+02	3.492207e-10	2.206467e-11	2.206467e-11
1.200000e+02	1.220000e+02	5.103130e-11	6.621248e-12	6.621248e-12
1.220000e+02	1.240000e+02	3.742516e-12	2.064749e-12	2.064749e-12
1.240000e+02	1.260000e+02	3.592738e-12	2.210222e-12	2.210222e-12
1.260000e+02	1.280000e+02	2.032039e-12	2.032038e-12	2.032038e-12
1.280000e+02	1.300000e+02	7.242855e-13	7.242855e-13	7.242855e-13
1.300000e+02	1.320000e+02	2.062996e-12	1.353050e-12	1.353050e-12
1.320000e+02	1.340000e+02	2.087741e-12	2.087742e-12	2.087742e-12
1.340000e+02	1.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+02	1.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.420000e+02	1.706094e-12	1.706093e-12	1.706093e-12
1.420000e+02	1.440000e+02	3.363157e-13	3.363158e-13	3.363158e-13
1.440000e+02	1.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.460000e+02	1.480000e+02	1.513900e-12	1.513901e-12	1.513901e-12
1.480000e+02	1.500000e+02	1.660654e-12	1.660653e-12	1.660653e-12
1.500000e+02	1.520000e+02	5.125015e-13	4.879631e-13	4.879631e-13
1.520000e+02	1.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+02	1.560000e+02	2.060763e-12	2.060763e-12	2.060763e-12
1.560000e+02	1.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Path=onshell-wh[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Scale=1000.
ScaledBy=2.60111093317401639e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	3.592187e-08	2.295674e-10	2.295674e-10
1.000000e+01	1.200000e+01	2.360325e-07	5.902256e-10	5.902256e-10
1.200000e+01	1.400000e+01	5.361585e-07	8.946231e-10	8.946231e-10
1.400000e+01	1.600000e+01	8.602925e-07	1.140555e-09	1.140555e-09
1.600000e+01	1.800000e+01	1.175088e-06	1.341725e-09	1.341725e-09
1.800000e+01	2.000000e+01	1.480342e-06	1.513966e-09	1.513966e-09
2.000000e+01	2.200000e+01	1.775501e-06	1.665977e-09	1.665977e-09
2.200000e+01	2.400000e+01	2.062231e-06	1.801408e-09	1.801408e-09
2.400000e+01	2.600000e+01	2.355055e-06	1.930196e-09	1.930196e-09
2.600000e+01	2.800000e+01	2.646570e-06	2.050106e-09	2.050106e-09
2.800000e+01	3.000000e+01	2.950011e-06	2.166772e-09	2.166772e-09
3.000000e+01	3.200000e+01	3.265880e-06	2.282484e-09	2.282484e-09
3.200000e+01	3.400000e+01	3.592767e-06	2.395903e-09	2.395903e-09
3.400000e+01	3.600000e+01	3.911852e-06	2.500444e-09	2.500444e-09
3.600000e+01	3.800000e+01	4.210483e-06	2.594020e-09	2.594020e-09
3.800000e+01	4.000000e+01	4.424862e-06	2.656604e-09	2.656604e-09
4.000000e+01	4.200000e+01	4.437648e-06	2.653328e-09	2.653328e-09
4.200000e+01	4.400000e+01	3.715245e-06	2.420552e-09	2.420552e-09
4.400000e+01	4.600000e+01	1.725354e-06	1.643595e-09	1.643595e-09
4.600000e+01	4.800000e+01	7.021655e-07	1.043963e-09	1.043963e-09
4.800000e+01	5.000000e+01	4.469541e-07	8.311184e-10	8.311184e-10
5.000000e+01	5.200000e+01	3.476040e-07	7.311096e-10	7.311096e-10
5.200000e+01	5.400000e+01	2.973222e-07	6.752488e-10	6.752488e-10
5.400000e+01	5.600000e+01	2.738706e-07	6.475676e-10	6.475676e-10
5.600000e+01	5.800000e+01	2.706131e-07	6.433685e-10	6.433685e-10
5.800000e+01	6.000000e+01	2.802151e-07	6.553455e-10	6.553455e-10
6.000000e+01	6.200000e+01	3.070664e-07	6.854878e-10	6.854878e-10
6.200000e+01	6.400000e+01	3.493243e-07	7.304440e-10	7.304440e-10
6.400000e+01	6.600000e+01	4.193606e-07	8.008097e-10	8.008097e-10
6.600000e+01	6.800000e+01	5.267980e-07	8.976120e-10	8.976120e-10
6.800000e+01	7.000000e+01	6.985870e-07	1.033815e-09	1.033815e-09
7.000000e+01	7.200000e+01	9.940280e-07	1.233854e-09	1.233854e-09
7.200000e+01	7.400000e+01	1.556283e-06	1.543893e-09	1.543893e-09
7.400000e+01	7.600000e+01	2.836880e-06	2.086057e-09	2.086057e-09
7.600000e+01	7.800000e+01	6.901260e-06	3.254720e-09	3.254720e-09
7.800000e+01	8.000000e+01	3.074711e-05	6.874982e-09	6.874982e-09
8.000000e+01	8.200000e+01	4.896316e-05	8.680488e-09	8.680488e-09
8.200000e+01	8.400000e+01	9.814200e-06	3.889396e-09	3.889396e-09
8.400000e+01	8.600000e+01	3.104909e-06	2.189486e-09	2.189486e-09
8.600000e+01	8.800000e+01	1.433273e-06	1.489545e-09	1.489545e-09
8.800000e+01	9.000000e+01	7.925325e-07	1.109125e-09	1.109125e-09
9.000000e+01	9.200000e+01	4.851561e-07	8.689304e-10	8.689304e-10
9.200000e+01	9.400000e+01	3.130865e-07	6.996764e-10	6.996764e-10
9.400000e+01	9.600000e+01	2.121511e-07	5.768891e-10	5.768891e-10
9.600000e+01	9.800000e+01	1.460691e-07	4.798782e-10	4.798782e-10
9.800000e+01	1.000000e+02	1.024399e-07	4.034493e-10	4.034493e-10
1.000000e+02	1.020000e+02	7.135450e-08	3.382816e-10	3.382816e-10
1.020000e+02	1.040000e+02	4.965736e-08	2.830569e-10	2.830569e-10
1.040000e+02	1.060000e+02	3.382200e-08	2.346806e-10	2.346806e-10
1.060000e+02	1.080000e+02	2.202142e-08	1.900010e-10	1.900010e-10
1.080000e+02	1.100000e+02	1.454258e-08	1.556751e-10	1.556751e-10
1.100000e+02	1.120000e+02	8.759440e-09	1.214062e-10	1.214062e-10
1.120000e+02	1.140000e+02	5.072200e-09	9.214392e-11	9.214392e-11
1.140000e+02	1.160000e+02	2.536604e-09	6.466570e-11	6.466570e-11
1.160000e+02	1.180000e+02	1.026985e-09	4.021693e-11	4.021693e-11
1.180000e+02	1.200000e+02	3.631679e-10	2.274666e-11	2.274666e-11
1.200000e+02	1.220000e+02	5.407485e-11	6.968838e-12	6.968838e-12
1.220000e+02	1.240000e+02	3.840779e-12	2.071607e-12	2.071607e-12
1.240000e+02	1.260000e+02	3.521118e-12	2.167215e-12	2.167215e-12
1.260000e+02	1.280000e+02	1.887701e-12	1.887700e-12	1.887700e-12
1.280000e+02	1.300000e+02	7.297035e-13	7.297037e-13	7.297037e-13
1.300000e+02	1.320000e+02	2.066401e-12	1.359948e-12	1.359948e-12
1.320000e+02	1.340000e+02	2.086162e-12	2.086162e-12	2.086162e-12
1.340000e+02	1.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+02	1.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.420000e+02	1.644356e-12	1.644355e-12	1.644355e-12
1.420000e+02	1.440000e+02	3.312469e-13	3.312470e-13	3.312470e-13
1.440000e+02	1.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.460000e+02	1.480000e+02	1.465412e-12	1.465412e-12	1.465412e-12
1.480000e+02	1.500000e+02	1.731434e-12	1.731434e-12	1.731434e-12
1.500000e+02	1.520000e+02	5.108555e-13	4.858063e-13	4.858063e-13
1.520000e+02	1.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+02	1.560000e+02	2.087139e-12	2.087140e-12	2.087140e-12
1.560000e+02	1.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Path=onshell-wh[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Scale=1000.
ScaledBy=2.60110978209140514e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	3.738153e-08	2.393064e-10	2.393064e-10
1.000000e+01	1.200000e+01	2.448946e-07	6.131541e-10	6.131541e-10
1.200000e+01	1.400000e+01	5.545210e-07	9.261282e-10	9.261282e-10
1.400000e+01	1.600000e+01	8.872010e-07	1.177024e-09	1.177024e-09
1.600000e+01	1.800000e+01	1.208907e-06	1.380957e-09	1.380957e-09
1.800000e+01	2.000000e+01	1.520043e-06	1.555025e-09	1.555025e-09
2.000000e+01	2.200000e+01	1.820207e-06	1.708196e-09	1.708196e-09
2.200000e+01	2.400000e+01	2.111384e-06	1.844463e-09	1.844463e-09
2.400000e+01	2.600000e+01	2.408722e-06	1.974134e-09	1.974134e-09
2.600000e+01	2.800000e+01	2.704592e-06	2.094916e-09	2.094916e-09
2.800000e+01	3.000000e+01	3.012471e-06	2.212455e-09	2.212455e-09
3.000000e+01	3.200000e+01	3.333174e-06	2.329263e-09	2.329263e-09
3.200000e+01	3.400000e+01	3.665324e-06	2.444040e-09	2.444040e-09
3.400000e+01	3.600000e+01	3.990156e-06	2.550260e-09	2.550260e-09
3.600000e+01	3.800000e+01	4.295016e-06	2.645912e-09	2.645912e-09
3.800000e+01	4.000000e+01	4.516139e-06	2.711347e-09	2.711347e-09
4.000000e+01	4.200000e+01	4.536043e-06	2.712335e-09	2.712335e-09
4.200000e+01	4.400000e+01	3.806280e-06	2.480350e-09	2.480350e-09
4.400000e+01	4.600000e+01	1.771890e-06	1.688528e-09	1.688528e-09
4.600000e+01	4.800000e+01	7.226195e-07	1.074932e-09	1.074932e-09
4.800000e+01	5.000000e+01	4.605378e-07	8.568829e-10	8.568829e-10
5.000000e+01	5.200000e+01	3.584939e-07	7.545369e-10	7.545369e-10
5.200000e+01	5.400000e+01	3.067750e-07	6.972286e-10	6.972286e-10
5.400000e+01	5.600000e+01	2.826234e-07	6.687580e-10	6.687580e-10
5.600000e+01	5.800000e+01	2.793030e-07	6.645113e-10	6.645113e-10
5.800000e+01	6.000000e+01	2.892450e-07	6.769967e-10	6.769967e-10
6.000000e+01	6.200000e+01	3.170087e-07	7.082593e-10	7.082593e-10
6.200000e+01	6.400000e+01	3.606299e-07	7.546824e-10	7.546824e-10
6.400000e+01	6.600000e+01	4.328707e-07	8.272899e-10	8.272899e-10
6.600000e+01	6.800000e+01	5.436605e-07	9.270355e-10	9.270355e-10
6.800000e+01	7.000000e+01	7.208790e-07	1.067616e-09	1.067616e-09
7.000000e+01	7.200000e+01	1.025504e-06	1.273915e-09	1.273915e-09
7.200000e+01	7.400000e+01	1.605195e-06	1.593626e-09	1.593626e-09
7.400000e+01	7.600000e+01	2.924857e-06	2.152294e-09	2.152294e-09
7.600000e+01	7.800000e+01	7.112485e-06	3.356671e-09	3.356671e-09
7.800000e+01	8.000000e+01	3.167206e-05	7.086438e-09	7.086438e-09
8.000000e+01	8.200000e+01	5.041610e-05	8.943698e-09	8.943698e-09
8.200000e+01	8.400000e+01	1.009938e-05	4.004821e-09	4.004821e-09
8.400000e+01	8.600000e+01	3.192848e-06	2.252765e-09	2.252765e-09
8.600000e+01	8.800000e+01	1.472558e-06	1.531137e-09	1.531137e-09
8.800000e+01	9.000000e+01	8.135045e-07	1.139019e-09	1.139019e-09
9.000000e+01	9.200000e+01	4.974280e-07	8.913286e-10	8.913286e-10
9.200000e+01	9.400000e+01	3.206087e-07	7.167784e-10	7.167784e-10
9.400000e+01	9.600000e+01	2.169717e-07	5.902370e-10	5.902370e-10
9.600000e+01	9.800000e+01	1.491055e-07	4.900276e-10	4.900276e-10
9.800000e+01	1.000000e+02	1.043775e-07	4.112641e-10	4.112641e-10
1.000000e+02	1.020000e+02	7.253015e-08	3.440050e-10	3.440050e-10
1.020000e+02	1.040000e+02	5.033000e-08	2.870392e-10	2.870392e-10
1.040000e+02	1.060000e+02	3.416902e-08	2.372685e-10	2.372685e-10
1.060000e+02	1.080000e+02	2.216357e-08	1.914526e-10	1.914526e-10
1.080000e+02	1.100000e+02	1.456725e-08	1.562073e-10	1.562073e-10
1.100000e+02	1.120000e+02	8.732940e-09	1.213340e-10	1.213340e-10
1.120000e+02	1.140000e+02	5.020915e-09	9.151128e-11	9.151128e-11
1.140000e+02	1.160000e+02	2.491352e-09	6.380807e-11	6.380807e-11
1.160000e+02	1.180000e+02	9.991170e-10	3.938903e-11	3.938903e-11
1.180000e+02	1.200000e+02	3.492207e-10	2.206467e-11	2.206467e-11
1.200000e+02	1.220000e+02	5.103130e-11	6.621248e-12	6.621248e-12
1.220000e+02	1.240000e+02	3.742516e-12	2.064749e-12	2.064749e-12
1.240000e+02	1.260000e+02	3.592738e-12	2.210222e-12	2.210222e-12
1.260000e+02	1.280000e+02	2.032039e-12	2.032038e-12	2.032038e-12
1.280000e+02	1.300000e+02	7.242855e-13	7.242855e-13	7.242855e-13
1.300000e+02	1.320000e+02	2.062996e-12	1.353050e-12	1.353050e-12
1.320000e+02	1.340000e+02	2.087741e-12	2.087742e-12	2.087742e-12
1.340000e+02	1.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+02	1.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.420000e+02	1.706094e-12	1.706093e-12	1.706093e-12
1.420000e+02	1.440000e+02	3.363157e-13	3.363158e-13	3.363158e-13
1.440000e+02	1.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.460000e+02	1.480000e+02	1.513900e-12	1.513901e-12	1.513901e-12
1.480000e+02	1.500000e+02	1.660654e-12	1.660653e-12	1.660653e-12
1.500000e+02	1.520000e+02	5.125015e-13	4.879631e-13	4.879631e-13
1.520000e+02	1.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+02	1.560000e+02	2.060763e-12	2.060763e-12	2.060763e-12
1.560000e+02	1.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Path=onshell-wh[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Scale=1000.
ScaledBy=2.60111093317401639e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	3.592187e-08	2.295674e-10	2.295674e-10
1.000000e+01	1.200000e+01	2.360325e-07	5.902256e-10	5.902256e-10
1.200000e+01	1.400000e+01	5.361585e-07	8.946231e-10	8.946231e-10
1.400000e+01	1.600000e+01	8.602925e-07	1.140555e-09	1.140555e-09
1.600000e+01	1.800000e+01	1.175088e-06	1.341725e-09	1.341725e-09
1.800000e+01	2.000000e+01	1.480342e-06	1.513966e-09	1.513966e-09
2.000000e+01	2.200000e+01	1.775501e-06	1.665977e-09	1.665977e-09
2.200000e+01	2.400000e+01	2.062231e-06	1.801408e-09	1.801408e-09
2.400000e+01	2.600000e+01	2.355055e-06	1.930196e-09	1.930196e-09
2.600000e+01	2.800000e+01	2.646570e-06	2.050106e-09	2.050106e-09
2.800000e+01	3.000000e+01	2.950011e-06	2.166772e-09	2.166772e-09
3.000000e+01	3.200000e+01	3.265880e-06	2.282484e-09	2.282484e-09
3.200000e+01	3.400000e+01	3.592767e-06	2.395903e-09	2.395903e-09
3.400000e+01	3.600000e+01	3.911852e-06	2.500444e-09	2.500444e-09
3.600000e+01	3.800000e+01	4.210483e-06	2.594020e-09	2.594020e-09
3.800000e+01	4.000000e+01	4.424862e-06	2.656604e-09	2.656604e-09
4.000000e+01	4.200000e+01	4.437648e-06	2.653328e-09	2.653328e-09
4.200000e+01	4.400000e+01	3.715245e-06	2.420552e-09	2.420552e-09
4.400000e+01	4.600000e+01	1.725354e-06	1.643595e-09	1.643595e-09
4.600000e+01	4.800000e+01	7.021655e-07	1.043963e-09	1.043963e-09
4.800000e+01	5.000000e+01	4.469541e-07	8.311184e-10	8.311184e-10
5.000000e+01	5.200000e+01	3.476040e-07	7.311096e-10	7.311096e-10
5.200000e+01	5.400000e+01	2.973222e-07	6.752488e-10	6.752488e-10
5.400000e+01	5.600000e+01	2.738706e-07	6.475676e-10	6.475676e-10
5.600000e+01	5.800000e+01	2.706131e-07	6.433685e-10	6.433685e-10
5.800000e+01	6.000000e+01	2.802151e-07	6.553455e-10	6.553455e-10
6.000000e+01	6.200000e+01	3.070664e-07	6.854878e-10	6.854878e-10
6.200000e+01	6.400000e+01	3.493243e-07	7.304440e-10	7.304440e-10
6.400000e+01	6.600000e+01	4.193606e-07	8.008097e-10	8.008097e-10
6.600000e+01	6.800000e+01	5.267980e-07	8.976120e-10	8.976120e-10
6.800000e+01	7.000000e+01	6.985870e-07	1.033815e-09	1.033815e-09
7.000000e+01	7.200000e+01	9.940280e-07	1.233854e-09	1.233854e-09
7.200000e+01	7.400000e+01	1.556283e-06	1.543893e-09	1.543893e-09
7.400000e+01	7.600000e+01	2.836880e-06	2.086057e-09	2.086057e-09
7.600000e+01	7.800000e+01	6.901260e-06	3.254720e-09	3.254720e-09
7.800000e+01	8.000000e+01	3.074711e-05	6.874982e-09	6.874982e-09
8.000000e+01	8.200000e+01	4.896316e-05	8.680488e-09	8.680488e-09
8.200000e+01	8.400000e+01	9.814200e-06	3.889396e-09	3.889396e-09
8.400000e+01	8.600000e+01	3.104909e-06	2.189486e-09	2.189486e-09
8.600000e+01	8.800000e+01	1.433273e-06	1.489545e-09	1.489545e-09
8.800000e+01	9.000000e+01	7.925325e-07	1.109125e-09	1.109125e-09
9.000000e+01	9.200000e+01	4.851561e-07	8.689304e-10	8.689304e-10
9.200000e+01	9.400000e+01	3.130865e-07	6.996764e-10	6.996764e-10
9.400000e+01	9.600000e+01	2.121511e-07	5.768891e-10	5.768891e-10
9.600000e+01	9.800000e+01	1.460691e-07	4.798782e-10	4.798782e-10
9.800000e+01	1.000000e+02	1.024399e-07	4.034493e-10	4.034493e-10
1.000000e+02	1.020000e+02	7.135450e-08	3.382816e-10	3.382816e-10
1.020000e+02	1.040000e+02	4.965736e-08	2.830569e-10	2.830569e-10
1.040000e+02	1.060000e+02	3.382200e-08	2.346806e-10	2.346806e-10
1.060000e+02	1.080000e+02	2.202142e-08	1.900010e-10	1.900010e-10
1.080000e+02	1.100000e+02	1.454258e-08	1.556751e-10	1.556751e-10
1.100000e+02	1.120000e+02	8.759440e-09	1.214062e-10	1.214062e-10
1.120000e+02	1.140000e+02	5.072200e-09	9.214392e-11	9.214392e-11
1.140000e+02	1.160000e+02	2.536604e-09	6.466570e-11	6.466570e-11
1.160000e+02	1.180000e+02	1.026985e-09	4.021693e-11	4.021693e-11
1.180000e+02	1.200000e+02	3.631679e-10	2.274666e-11	2.274666e-11
1.200000e+02	1.220000e+02	5.407485e-11	6.968838e-12	6.968838e-12
1.220000e+02	1.240000e+02	3.840779e-12	2.071607e-12	2.071607e-12
1.240000e+02	1.260000e+02	3.521118e-12	2.167215e-12	2.167215e-12
1.260000e+02	1.280000e+02	1.887701e-12	1.887700e-12	1.887700e-12
1.280000e+02	1.300000e+02	7.297035e-13	7.297037e-13	7.297037e-13
1.300000e+02	1.320000e+02	2.066401e-12	1.359948e-12	1.359948e-12
1.320000e+02	1.340000e+02	2.086162e-12	2.086162e-12	2.086162e-12
1.340000e+02	1.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+02	1.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.420000e+02	1.644356e-12	1.644355e-12	1.644355e-12
1.420000e+02	1.440000e+02	3.312469e-13	3.312470e-13	3.312470e-13
1.440000e+02	1.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.460000e+02	1.480000e+02	1.465412e-12	1.465412e-12	1.465412e-12
1.480000e+02	1.500000e+02	1.731434e-12	1.731434e-12	1.731434e-12
1.500000e+02	1.520000e+02	5.108555e-13	4.858063e-13	4.858063e-13
1.520000e+02	1.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+02	1.560000e+02	2.087139e-12	2.087140e-12	2.087140e-12
1.560000e+02	1.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Path=onshell-wh[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Scale=1000.
ScaledBy=2.60111069552388863e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	3.853998e-08	2.471753e-10	2.471753e-10
1.000000e+01	1.200000e+01	2.518291e-07	6.314236e-10	6.314236e-10
1.200000e+01	1.400000e+01	5.686330e-07	9.508145e-10	9.508145e-10
1.400000e+01	1.600000e+01	9.074965e-07	1.205110e-09	1.205110e-09
1.600000e+01	1.800000e+01	1.233948e-06	1.410664e-09	1.410664e-09
1.800000e+01	2.000000e+01	1.548954e-06	1.585657e-09	1.585657e-09
2.000000e+01	2.200000e+01	1.852255e-06	1.739261e-09	1.739261e-09
2.200000e+01	2.400000e+01	2.146125e-06	1.875751e-09	1.875751e-09
2.400000e+01	2.600000e+01	2.446192e-06	2.005732e-09	2.005732e-09
2.600000e+01	2.800000e+01	2.744663e-06	2.126855e-09	2.126855e-09
2.800000e+01	3.000000e+01	3.055183e-06	2.244758e-09	2.244758e-09
3.000000e+01	3.200000e+01	3.378820e-06	2.362130e-09	2.362130e-09
3.200000e+01	3.400000e+01	3.714254e-06	2.477721e-09	2.477721e-09
3.400000e+01	3.600000e+01	4.042833e-06	2.585075e-09	2.585075e-09
3.600000e+01	3.800000e+01	4.351985e-06	2.682264e-09	2.682264e-09
3.800000e+01	4.000000e+01	4.578258e-06	2.750073e-09	2.750073e-09
4.000000e+01	4.200000e+01	4.604620e-06	2.755036e-09	2.755036e-09
4.200000e+01	4.400000e+01	3.871634e-06	2.524839e-09	2.524839e-09
4.400000e+01	4.600000e+01	1.806134e-06	1.722722e-09	1.722722e-09
4.600000e+01	4.800000e+01	7.379365e-07	1.098858e-09	1.098858e-09
4.800000e+01	5.000000e+01	4.708016e-07	8.769401e-10	8.769401e-10
5.000000e+01	5.200000e+01	3.667734e-07	7.728764e-10	7.728764e-10
5.200000e+01	5.400000e+01	3.139831e-07	7.144727e-10	7.144727e-10
5.400000e+01	5.600000e+01	2.893055e-07	6.853981e-10	6.853981e-10
5.600000e+01	5.800000e+01	2.859442e-07	6.811230e-10	6.811230e-10
5.800000e+01	6.000000e+01	2.961493e-07	6.940274e-10	6.940274e-10
6.000000e+01	6.200000e+01	3.246191e-07	7.261883e-10	7.261883e-10
6.200000e+01	6.400000e+01	3.692834e-07	7.737618e-10	7.737618e-10
6.400000e+01	6.600000e+01	4.432044e-07	8.481285e-10	8.481285e-10
6.600000e+01	6.800000e+01	5.565430e-07	9.501589e-10	9.501589e-10
6.800000e+01	7.000000e+01	7.378985e-07	1.094167e-09	1.094167e-09
7.000000e+01	7.200000e+01	1.049501e-06	1.305351e-09	1.305351e-09
7.200000e+01	7.400000e+01	1.642430e-06	1.632604e-09	1.632604e-09
7.400000e+01	7.600000e+01	2.991653e-06	2.204084e-09	2.204084e-09
7.600000e+01	7.800000e+01	7.272415e-06	3.436200e-09	3.436200e-09
7.800000e+01	8.000000e+01	3.236995e-05	7.250898e-09	7.250898e-09
8.000000e+01	8.200000e+01	5.150915e-05	9.147905e-09	9.147905e-09
8.200000e+01	8.400000e+01	1.031298e-05	4.094034e-09	4.094034e-09
8.400000e+01	8.600000e+01	3.258342e-06	2.301443e-09	2.301443e-09
8.600000e+01	8.800000e+01	1.501607e-06	1.562928e-09	1.562928e-09
8.800000e+01	9.000000e+01	8.288840e-07	1.161714e-09	1.161714e-09
9.000000e+01	9.200000e+01	5.063290e-07	9.081791e-10	9.081791e-10
9.200000e+01	9.400000e+01	3.259915e-07	7.294961e-10	7.294961e-10
9.400000e+01	9.600000e+01	2.203694e-07	6.000412e-10	6.000412e-10
9.600000e+01	9.800000e+01	1.511888e-07	4.973159e-10	4.973159e-10
9.800000e+01	1.000000e+02	1.056647e-07	4.167341e-10	4.167341e-10
1.000000e+02	1.020000e+02	7.327010e-08	3.478385e-10	3.478385e-10
1.020000e+02	1.040000e+02	5.071485e-08	2.895195e-10	2.895195e-10
1.040000e+02	1.060000e+02	3.433148e-08	2.386773e-10	2.386773e-10
1.060000e+02	1.080000e+02	2.219504e-08	1.920144e-10	1.920144e-10
1.080000e+02	1.100000e+02	1.452683e-08	1.560805e-10	1.560805e-10
1.100000e+02	1.120000e+02	8.672300e-09	1.208012e-10	1.208012e-10
1.120000e+02	1.140000e+02	4.954615e-09	9.059687e-11	9.059687e-11
1.140000e+02	1.160000e+02	2.441348e-09	6.280502e-11	6.280502e-11
1.160000e+02	1.180000e+02	9.708550e-10	3.851409e-11	3.851409e-11
1.180000e+02	1.200000e+02	3.358459e-10	2.138850e-11	2.138850e-11
1.200000e+02	1.220000e+02	4.825886e-11	6.299389e-12	6.299389e-12
1.220000e+02	1.240000e+02	3.646066e-12	2.053599e-12	2.053599e-12
1.240000e+02	1.260000e+02	3.641687e-12	2.239488e-12	2.239488e-12
1.260000e+02	1.280000e+02	2.147811e-12	2.147811e-12	2.147811e-12
1.280000e+02	1.300000e+02	7.165650e-13	7.165651e-13	7.165651e-13
1.300000e+02	1.320000e+02	2.051810e-12	1.342636e-12	1.342636e-12
1.320000e+02	1.340000e+02	2.078307e-12	2.078308e-12	2.078308e-12
1.340000e+02	1.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+02	1.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.420000e+02	1.755217e-12	1.755217e-12	1.755217e-12
1.420000e+02	1.440000e+02	3.392297e-13	3.392297e-13	3.392297e-13
1.440000e+02	1.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.460000e+02	1.480000e+02	1.551223e-12	1.551224e-12	1.551224e-12
1.480000e+02	1.500000e+02	1.591882e-12	1.591883e-12	1.591883e-12
1.500000e+02	1.520000e+02	5.116255e-13	4.876214e-13	4.876214e-13
1.520000e+02	1.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+02	1.560000e+02	2.026125e-12	2.026124e-12	2.026124e-12
1.560000e+02	1.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
Path=onshell-wh[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=2.10747556546214275e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	-1.205840e-14	2.081729e-14	2.081729e-14
8.000000e+00	1.000000e+01	6.473075e-09	1.595889e-09	1.595889e-09
1.000000e+01	1.200000e+01	3.434095e-08	3.597043e-09	3.597043e-09
1.200000e+01	1.400000e+01	5.058380e-08	7.062280e-09	7.062280e-09
1.400000e+01	1.600000e+01	7.519980e-08	9.360143e-09	9.360143e-09
1.600000e+01	1.800000e+01	8.697315e-08	6.280868e-09	6.280868e-09
1.800000e+01	2.000000e+01	9.484215e-08	7.008819e-09	7.008819e-09
2.000000e+01	2.200000e+01	1.243368e-07	2.510669e-08	2.510669e-08
2.200000e+01	2.400000e+01	1.035486e-07	9.435662e-09	9.435662e-09
2.400000e+01	2.600000e+01	1.103919e-07	1.202425e-08	1.202425e-08
2.600000e+01	2.800000e+01	1.105163e-07	1.066409e-08	1.066409e-08
2.800000e+01	3.000000e+01	1.065728e-07	1.048200e-08	1.048200e-08
3.000000e+01	3.200000e+01	8.499870e-08	1.241172e-08	1.241172e-08
3.200000e+01	3.400000e+01	8.229065e-08	1.277617e-08	1.277617e-08
3.400000e+01	3.600000e+01	5.522640e-08	1.281914e-08	1.281914e-08
3.600000e+01	3.800000e+01	8.220070e-08	6.215823e-08	6.215823e-08
3.800000e+01	4.000000e+01	1.126229e-07	1.921406e-08	1.921406e-08
4.000000e+01	4.200000e+01	2.006251e-07	1.565506e-08	1.565506e-08
4.200000e+01	4.400000e+01	5.394895e-07	1.427262e-08	1.427262e-08
4.400000e+01	4.600000e+01	1.172803e-06	9.523415e-09	9.523415e-09
4.600000e+01	4.800000e+01	1.518980e-06	9.795847e-09	9.795847e-09
4.800000e+01	5.000000e+01	1.632811e-06	6.793359e-09	6.793359e-09
5.000000e+01	5.200000e+01	1.708912e-06	5.710705e-09	5.710705e-09
5.200000e+01	5.400000e+01	1.739594e-06	5.017063e-09	5.017063e-09
5.400000e+01	5.600000e+01	1.765106e-06	4.679755e-09	4.679755e-09
5.600000e+01	5.800000e+01	1.771321e-06	4.391440e-09	4.391440e-09
5.800000e+01	6.000000e+01	1.762506e-06	4.106482e-09	4.106482e-09
6.000000e+01	6.200000e+01	1.748219e-06	4.539589e-09	4.539589e-09
6.200000e+01	6.400000e+01	1.717936e-06	4.332790e-09	4.332790e-09
6.400000e+01	6.600000e+01	1.681854e-06	4.774333e-09	4.774333e-09
6.600000e+01	6.800000e+01	1.645760e-06	5.205879e-09	5.205879e-09
6.800000e+01	7.000000e+01	1.578233e-06	5.658582e-09	5.658582e-09
7.000000e+01	7.200000e+01	1.515172e-06	6.343077e-09	6.343077e-09
7.200000e+01	7.400000e+01	1.406595e-06	7.042455e-09	7.042455e-09
7.400000e+01	7.600000e+01	1.204929e-06	9.217390e-09	9.217390e-09
7.600000e+01	7.800000e+01	6.613480e-07	1.169674e-08	1.169674e-08
7.800000e+01	8.000000e+01	-2.400851e-06	2.903406e-08	2.903406e-08
8.000000e+01	8.200000e+01	-3.971021e-06	4.111360e-08	4.111360e-08
8.200000e+01	8.400000e+01	8.577670e-07	2.594915e-08	2.594915e-08
8.400000e+01	8.600000e+01	1.395639e-06	1.277235e-08	1.277235e-08
8.600000e+01	8.800000e+01	1.440877e-06	9.508849e-09	9.508849e-09
8.800000e+01	9.000000e+01	1.412168e-06	6.491348e-09	6.491348e-09
9.000000e+01	9.200000e+01	1.363830e-06	5.074190e-09	5.074190e-09
9.200000e+01	9.400000e+01	1.316080e-06	4.012709e-09	4.012709e-09
9.400000e+01	9.600000e+01	1.266842e-06	3.731201e-09	3.731201e-09
9.600000e+01	9.800000e+01	1.223214e-06	3.331765e-09	3.331765e-09
9.800000e+01	1.000000e+02	1.178495e-06	3.142639e-09	3.142639e-09
1.000000e+02	1.020000e+02	1.136897e-06	2.650848e-09	2.650848e-09
1.020000e+02	1.040000e+02	1.092178e-06	2.633450e-09	2.633450e-09
1.040000e+02	1.060000e+02	1.057195e-06	3.287372e-09	3.287372e-09
1.060000e+02	1.080000e+02	1.016208e-06	2.946359e-09	2.946359e-09
1.080000e+02	1.100000e+02	9.829490e-07	2.464629e-09	2.464629e-09
1.100000e+02	1.120000e+02	9.464565e-07	2.003291e-09	2.003291e-09
1.120000e+02	1.140000e+02	9.127915e-07	2.432090e-09	2.432090e-09
1.140000e+02	1.160000e+02	8.811445e-07	2.864562e-09	2.864562e-09
1.160000e+02	1.180000e+02	8.499675e-07	1.905595e-09	1.905595e-09
1.180000e+02	1.200000e+02	8.190290e-07	1.793823e-09	1.793823e-09
1.200000e+02	1.220000e+02	7.936590e-07	1.926728e-09	1.926728e-09
1.220000e+02	1.240000e+02	7.634815e-07	2.138653e-09	2.138653e-09
1.240000e+02	1.260000e+02	7.413760e-07	2.450052e-09	2.450052e-09
1.260000e+02	1.280000e+02	7.134095e-07	1.606068e-09	1.606068e-09
1.280000e+02	1.300000e+02	6.908105e-07	3.923139e-09	3.923139e-09
1.300000e+02	1.320000e+02	6.665660e-07	1.423957e-09	1.423957e-09
1.320000e+02	1.340000e+02	6.456745e-07	1.490984e-09	1.490984e-09
1.340000e+02	1.360000e+02	6.228180e-07	1.346599e-09	1.346599e-09
1.360000e+02	1.380000e+02	6.024315e-07	1.356533e-09	1.356533e-09
1.380000e+02	1.400000e+02	5.826040e-07	1.395850e-09	1.395850e-09
1.400000e+02	1.420000e+02	5.633375e-07	1.338817e-09	1.338817e-09
1.420000e+02	1.440000e+02	5.438450e-07	1.308078e-09	1.308078e-09
1.440000e+02	1.460000e+02	5.279180e-07	1.287398e-09	1.287398e-09
1.460000e+02	1.480000e+02	5.100280e-07	1.503738e-09	1.503738e-09
1.480000e+02	1.500000e+02	4.956344e-07	1.734947e-09	1.734947e-09
1.500000e+02	1.520000e+02	4.766572e-07	1.281289e-09	1.281289e-09
1.520000e+02	1.540000e+02	4.624005e-07	1.171981e-09	1.171981e-09
1.540000e+02	1.560000e+02	4.481764e-07	1.021083e-09	1.021083e-09
1.560000e+02	1.580000e+02	4.349784e-07	1.151642e-09	1.151642e-09
1.580000e+02	1.600000e+02	4.226304e-07	2.128628e-09	2.128628e-09
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Path=onshell-wh[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Scale=1000.
ScaledBy=2.60110978209140514e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	3.738153e-08	2.393064e-10	2.393064e-10
1.000000e+01	1.200000e+01	2.448946e-07	6.131541e-10	6.131541e-10
1.200000e+01	1.400000e+01	5.545210e-07	9.261282e-10	9.261282e-10
1.400000e+01	1.600000e+01	8.872010e-07	1.177024e-09	1.177024e-09
1.600000e+01	1.800000e+01	1.208907e-06	1.380957e-09	1.380957e-09
1.800000e+01	2.000000e+01	1.520043e-06	1.555025e-09	1.555025e-09
2.000000e+01	2.200000e+01	1.820207e-06	1.708196e-09	1.708196e-09
2.200000e+01	2.400000e+01	2.111384e-06	1.844463e-09	1.844463e-09
2.400000e+01	2.600000e+01	2.408722e-06	1.974134e-09	1.974134e-09
2.600000e+01	2.800000e+01	2.704592e-06	2.094916e-09	2.094916e-09
2.800000e+01	3.000000e+01	3.012471e-06	2.212455e-09	2.212455e-09
3.000000e+01	3.200000e+01	3.333174e-06	2.329263e-09	2.329263e-09
3.200000e+01	3.400000e+01	3.665324e-06	2.444040e-09	2.444040e-09
3.400000e+01	3.600000e+01	3.990156e-06	2.550260e-09	2.550260e-09
3.600000e+01	3.800000e+01	4.295016e-06	2.645912e-09	2.645912e-09
3.800000e+01	4.000000e+01	4.516139e-06	2.711347e-09	2.711347e-09
4.000000e+01	4.200000e+01	4.536043e-06	2.712335e-09	2.712335e-09
4.200000e+01	4.400000e+01	3.806280e-06	2.480350e-09	2.480350e-09
4.400000e+01	4.600000e+01	1.771890e-06	1.688528e-09	1.688528e-09
4.600000e+01	4.800000e+01	7.226195e-07	1.074932e-09	1.074932e-09
4.800000e+01	5.000000e+01	4.605378e-07	8.568829e-10	8.568829e-10
5.000000e+01	5.200000e+01	3.584939e-07	7.545369e-10	7.545369e-10
5.200000e+01	5.400000e+01	3.067750e-07	6.972286e-10	6.972286e-10
5.400000e+01	5.600000e+01	2.826234e-07	6.687580e-10	6.687580e-10
5.600000e+01	5.800000e+01	2.793030e-07	6.645113e-10	6.645113e-10
5.800000e+01	6.000000e+01	2.892450e-07	6.769967e-10	6.769967e-10
6.000000e+01	6.200000e+01	3.170087e-07	7.082593e-10	7.082593e-10
6.200000e+01	6.400000e+01	3.606299e-07	7.546824e-10	7.546824e-10
6.400000e+01	6.600000e+01	4.328707e-07	8.272899e-10	8.272899e-10
6.600000e+01	6.800000e+01	5.436605e-07	9.270355e-10	9.270355e-10
6.800000e+01	7.000000e+01	7.208790e-07	1.067616e-09	1.067616e-09
7.000000e+01	7.200000e+01	1.025504e-06	1.273915e-09	1.273915e-09
7.200000e+01	7.400000e+01	1.605195e-06	1.593626e-09	1.593626e-09
7.400000e+01	7.600000e+01	2.924857e-06	2.152294e-09	2.152294e-09
7.600000e+01	7.800000e+01	7.112485e-06	3.356671e-09	3.356671e-09
7.800000e+01	8.000000e+01	3.167206e-05	7.086438e-09	7.086438e-09
8.000000e+01	8.200000e+01	5.041610e-05	8.943698e-09	8.943698e-09
8.200000e+01	8.400000e+01	1.009938e-05	4.004821e-09	4.004821e-09
8.400000e+01	8.600000e+01	3.192848e-06	2.252765e-09	2.252765e-09
8.600000e+01	8.800000e+01	1.472558e-06	1.531137e-09	1.531137e-09
8.800000e+01	9.000000e+01	8.135045e-07	1.139019e-09	1.139019e-09
9.000000e+01	9.200000e+01	4.974280e-07	8.913286e-10	8.913286e-10
9.200000e+01	9.400000e+01	3.206087e-07	7.167784e-10	7.167784e-10
9.400000e+01	9.600000e+01	2.169717e-07	5.902370e-10	5.902370e-10
9.600000e+01	9.800000e+01	1.491055e-07	4.900276e-10	4.900276e-10
9.800000e+01	1.000000e+02	1.043775e-07	4.112641e-10	4.112641e-10
1.000000e+02	1.020000e+02	7.253015e-08	3.440050e-10	3.440050e-10
1.020000e+02	1.040000e+02	5.033000e-08	2.870392e-10	2.870392e-10
1.040000e+02	1.060000e+02	3.416902e-08	2.372685e-10	2.372685e-10
1.060000e+02	1.080000e+02	2.216357e-08	1.914526e-10	1.914526e-10
1.080000e+02	1.100000e+02	1.456725e-08	1.562073e-10	1.562073e-10
1.100000e+02	1.120000e+02	8.732940e-09	1.213340e-10	1.213340e-10
1.120000e+02	1.140000e+02	5.020915e-09	9.151128e-11	9.151128e-11
1.140000e+02	1.160000e+02	2.491352e-09	6.380807e-11	6.380807e-11
1.160000e+02	1.180000e+02	9.991170e-10	3.938903e-11	3.938903e-11
1.180000e+02	1.200000e+02	3.492207e-10	2.206467e-11	2.206467e-11
1.200000e+02	1.220000e+02	5.103130e-11	6.621248e-12	6.621248e-12
1.220000e+02	1.240000e+02	3.742516e-12	2.064749e-12	2.064749e-12
1.240000e+02	1.260000e+02	3.592738e-12	2.210222e-12	2.210222e-12
1.260000e+02	1.280000e+02	2.032039e-12	2.032038e-12	2.032038e-12
1.280000e+02	1.300000e+02	7.242855e-13	7.242855e-13	7.242855e-13
1.300000e+02	1.320000e+02	2.062996e-12	1.353050e-12	1.353050e-12
1.320000e+02	1.340000e+02	2.087741e-12	2.087742e-12	2.087742e-12
1.340000e+02	1.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+02	1.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.420000e+02	1.706094e-12	1.706093e-12	1.706093e-12
1.420000e+02	1.440000e+02	3.363157e-13	3.363158e-13	3.363158e-13
1.440000e+02	1.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.460000e+02	1.480000e+02	1.513900e-12	1.513901e-12	1.513901e-12
1.480000e+02	1.500000e+02	1.660654e-12	1.660653e-12	1.660653e-12
1.500000e+02	1.520000e+02	5.125015e-13	4.879631e-13	4.879631e-13
1.520000e+02	1.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+02	1.560000e+02	2.060763e-12	2.060763e-12	2.060763e-12
1.560000e+02	1.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
Path=onshell-wh[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=2.17130580201738483e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	-1.261296e-14	2.159972e-14	2.159972e-14
8.000000e+00	1.000000e+01	6.729120e-09	1.553697e-09	1.553697e-09
1.000000e+01	1.200000e+01	3.586842e-08	3.534053e-09	3.534053e-09
1.200000e+01	1.400000e+01	5.352305e-08	6.947568e-09	6.947568e-09
1.400000e+01	1.600000e+01	7.800855e-08	9.347485e-09	9.347485e-09
1.600000e+01	1.800000e+01	8.955700e-08	6.137874e-09	6.137874e-09
1.800000e+01	2.000000e+01	9.638625e-08	6.882020e-09	6.882020e-09
2.000000e+01	2.200000e+01	1.244742e-07	2.532546e-08	2.532546e-08
2.200000e+01	2.400000e+01	1.020578e-07	9.300441e-09	9.300441e-09
2.400000e+01	2.600000e+01	1.075183e-07	1.181941e-08	1.181941e-08
2.600000e+01	2.800000e+01	1.052618e-07	1.048666e-08	1.048666e-08
2.800000e+01	3.000000e+01	9.924700e-08	1.032046e-08	1.032046e-08
3.000000e+01	3.200000e+01	7.612675e-08	1.225028e-08	1.225028e-08
3.200000e+01	3.400000e+01	7.174250e-08	1.259510e-08	1.259510e-08
3.400000e+01	3.600000e+01	4.300192e-08	1.258389e-08	1.258389e-08
3.600000e+01	3.800000e+01	6.894110e-08	6.107481e-08	6.107481e-08
3.800000e+01	4.000000e+01	1.004568e-07	1.920310e-08	1.920310e-08
4.000000e+01	4.200000e+01	1.931146e-07	1.532443e-08	1.532443e-08
4.200000e+01	4.400000e+01	5.356185e-07	1.399053e-08	1.399053e-08
4.400000e+01	4.600000e+01	1.161588e-06	9.339507e-09	9.339507e-09
4.600000e+01	4.800000e+01	1.501657e-06	9.567156e-09	9.567156e-09
4.800000e+01	5.000000e+01	1.613415e-06	6.610633e-09	6.610633e-09
5.000000e+01	5.200000e+01	1.688298e-06	5.597575e-09	5.597575e-09
5.200000e+01	5.400000e+01	1.719080e-06	4.907108e-09	4.907108e-09
5.400000e+01	5.600000e+01	1.744758e-06	4.583720e-09	4.583720e-09
5.600000e+01	5.800000e+01	1.751519e-06	4.307799e-09	4.307799e-09
5.800000e+01	6.000000e+01	1.743711e-06	4.021869e-09	4.021869e-09
6.000000e+01	6.200000e+01	1.730590e-06	4.462647e-09	4.462647e-09
6.200000e+01	6.400000e+01	1.701668e-06	4.235167e-09	4.235167e-09
6.400000e+01	6.600000e+01	1.667356e-06	4.707502e-09	4.707502e-09
6.600000e+01	6.800000e+01	1.633090e-06	5.140350e-09	5.140350e-09
6.800000e+01	7.000000e+01	1.568011e-06	5.523803e-09	5.523803e-09
7.000000e+01	7.200000e+01	1.507782e-06	6.228545e-09	6.228545e-09
7.200000e+01	7.400000e+01	1.404289e-06	6.850153e-09	6.850153e-09
7.400000e+01	7.600000e+01	1.211854e-06	8.936912e-09	8.936912e-09
7.600000e+01	7.800000e+01	6.943365e-07	1.148841e-08	1.148841e-08
7.800000e+01	8.000000e+01	-2.222514e-06	2.851259e-08	2.851259e-08
8.000000e+01	8.200000e+01	-3.703493e-06	4.031409e-08	4.031409e-08
8.200000e+01	8.400000e+01	8.921705e-07	2.560012e-08	2.560012e-08
8.400000e+01	8.600000e+01	1.397098e-06	1.247760e-08	1.247760e-08
8.600000e+01	8.800000e+01	1.436418e-06	9.256141e-09	9.256141e-09
8.800000e+01	9.000000e+01	1.406704e-06	6.370920e-09	6.370920e-09
9.000000e+01	9.200000e+01	1.358536e-06	5.000245e-09	5.000245e-09
9.200000e+01	9.400000e+01	1.311458e-06	3.962840e-09	3.962840e-09
9.400000e+01	9.600000e+01	1.262984e-06	3.696239e-09	3.696239e-09
9.600000e+01	9.800000e+01	1.220009e-06	3.299303e-09	3.299303e-09
9.800000e+01	1.000000e+02	1.176054e-06	3.111376e-09	3.111376e-09
1.000000e+02	1.020000e+02	1.135286e-06	2.637058e-09	2.637058e-09
1.020000e+02	1.040000e+02	1.091205e-06	2.630423e-09	2.630423e-09
1.040000e+02	1.060000e+02	1.056795e-06	3.228809e-09	3.228809e-09
1.060000e+02	1.080000e+02	1.016477e-06	2.928419e-09	2.928419e-09
1.080000e+02	1.100000e+02	9.838200e-07	2.458087e-09	2.458087e-09
1.100000e+02	1.120000e+02	9.479135e-07	2.005688e-09	2.005688e-09
1.120000e+02	1.140000e+02	9.147135e-07	2.419255e-09	2.419255e-09
1.140000e+02	1.160000e+02	8.834765e-07	2.836678e-09	2.836678e-09
1.160000e+02	1.180000e+02	8.527620e-07	1.905518e-09	1.905518e-09
1.180000e+02	1.200000e+02	8.222010e-07	1.794785e-09	1.794785e-09
1.200000e+02	1.220000e+02	7.971410e-07	1.927361e-09	1.927361e-09
1.220000e+02	1.240000e+02	7.673300e-07	2.125004e-09	2.125004e-09
1.240000e+02	1.260000e+02	7.454210e-07	2.421105e-09	2.421105e-09
1.260000e+02	1.280000e+02	7.177495e-07	1.609766e-09	1.609766e-09
1.280000e+02	1.300000e+02	6.953120e-07	3.855974e-09	3.855974e-09
1.300000e+02	1.320000e+02	6.713355e-07	1.433512e-09	1.433512e-09
1.320000e+02	1.340000e+02	6.506260e-07	1.504177e-09	1.504177e-09
1.340000e+02	1.360000e+02	6.279270e-07	1.357302e-09	1.357302e-09
1.360000e+02	1.380000e+02	6.076865e-07	1.366663e-09	1.366663e-09
1.380000e+02	1.400000e+02	5.879740e-07	1.404625e-09	1.404625e-09
1.400000e+02	1.420000e+02	5.687940e-07	1.348532e-09	1.348532e-09
1.420000e+02	1.440000e+02	5.494400e-07	1.318620e-09	1.318620e-09
1.440000e+02	1.460000e+02	5.336005e-07	1.296971e-09	1.296971e-09
1.460000e+02	1.480000e+02	5.157705e-07	1.516713e-09	1.516713e-09
1.480000e+02	1.500000e+02	5.014340e-07	1.749675e-09	1.749675e-09
1.500000e+02	1.520000e+02	4.824798e-07	1.287640e-09	1.287640e-09
1.520000e+02	1.540000e+02	4.682401e-07	1.175882e-09	1.175882e-09
1.540000e+02	1.560000e+02	4.540722e-07	1.033285e-09	1.033285e-09
1.560000e+02	1.580000e+02	4.409396e-07	1.162975e-09	1.162975e-09
1.580000e+02	1.600000e+02	4.285921e-07	2.150623e-09	2.150623e-09
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Path=onshell-wh[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Scale=1000.
ScaledBy=2.60111069552388863e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	3.853998e-08	2.471753e-10	2.471753e-10
1.000000e+01	1.200000e+01	2.518291e-07	6.314236e-10	6.314236e-10
1.200000e+01	1.400000e+01	5.686330e-07	9.508145e-10	9.508145e-10
1.400000e+01	1.600000e+01	9.074965e-07	1.205110e-09	1.205110e-09
1.600000e+01	1.800000e+01	1.233948e-06	1.410664e-09	1.410664e-09
1.800000e+01	2.000000e+01	1.548954e-06	1.585657e-09	1.585657e-09
2.000000e+01	2.200000e+01	1.852255e-06	1.739261e-09	1.739261e-09
2.200000e+01	2.400000e+01	2.146125e-06	1.875751e-09	1.875751e-09
2.400000e+01	2.600000e+01	2.446192e-06	2.005732e-09	2.005732e-09
2.600000e+01	2.800000e+01	2.744663e-06	2.126855e-09	2.126855e-09
2.800000e+01	3.000000e+01	3.055183e-06	2.244758e-09	2.244758e-09
3.000000e+01	3.200000e+01	3.378820e-06	2.362130e-09	2.362130e-09
3.200000e+01	3.400000e+01	3.714254e-06	2.477721e-09	2.477721e-09
3.400000e+01	3.600000e+01	4.042833e-06	2.585075e-09	2.585075e-09
3.600000e+01	3.800000e+01	4.351985e-06	2.682264e-09	2.682264e-09
3.800000e+01	4.000000e+01	4.578258e-06	2.750073e-09	2.750073e-09
4.000000e+01	4.200000e+01	4.604620e-06	2.755036e-09	2.755036e-09
4.200000e+01	4.400000e+01	3.871634e-06	2.524839e-09	2.524839e-09
4.400000e+01	4.600000e+01	1.806134e-06	1.722722e-09	1.722722e-09
4.600000e+01	4.800000e+01	7.379365e-07	1.098858e-09	1.098858e-09
4.800000e+01	5.000000e+01	4.708016e-07	8.769401e-10	8.769401e-10
5.000000e+01	5.200000e+01	3.667734e-07	7.728764e-10	7.728764e-10
5.200000e+01	5.400000e+01	3.139831e-07	7.144727e-10	7.144727e-10
5.400000e+01	5.600000e+01	2.893055e-07	6.853981e-10	6.853981e-10
5.600000e+01	5.800000e+01	2.859442e-07	6.811230e-10	6.811230e-10
5.800000e+01	6.000000e+01	2.961493e-07	6.940274e-10	6.940274e-10
6.000000e+01	6.200000e+01	3.246191e-07	7.261883e-10	7.261883e-10
6.200000e+01	6.400000e+01	3.692834e-07	7.737618e-10	7.737618e-10
6.400000e+01	6.600000e+01	4.432044e-07	8.481285e-10	8.481285e-10
6.600000e+01	6.800000e+01	5.565430e-07	9.501589e-10	9.501589e-10
6.800000e+01	7.000000e+01	7.378985e-07	1.094167e-09	1.094167e-09
7.000000e+01	7.200000e+01	1.049501e-06	1.305351e-09	1.305351e-09
7.200000e+01	7.400000e+01	1.642430e-06	1.632604e-09	1.632604e-09
7.400000e+01	7.600000e+01	2.991653e-06	2.204084e-09	2.204084e-09
7.600000e+01	7.800000e+01	7.272415e-06	3.436200e-09	3.436200e-09
7.800000e+01	8.000000e+01	3.236995e-05	7.250898e-09	7.250898e-09
8.000000e+01	8.200000e+01	5.150915e-05	9.147905e-09	9.147905e-09
8.200000e+01	8.400000e+01	1.031298e-05	4.094034e-09	4.094034e-09
8.400000e+01	8.600000e+01	3.258342e-06	2.301443e-09	2.301443e-09
8.600000e+01	8.800000e+01	1.501607e-06	1.562928e-09	1.562928e-09
8.800000e+01	9.000000e+01	8.288840e-07	1.161714e-09	1.161714e-09
9.000000e+01	9.200000e+01	5.063290e-07	9.081791e-10	9.081791e-10
9.200000e+01	9.400000e+01	3.259915e-07	7.294961e-10	7.294961e-10
9.400000e+01	9.600000e+01	2.203694e-07	6.000412e-10	6.000412e-10
9.600000e+01	9.800000e+01	1.511888e-07	4.973159e-10	4.973159e-10
9.800000e+01	1.000000e+02	1.056647e-07	4.167341e-10	4.167341e-10
1.000000e+02	1.020000e+02	7.327010e-08	3.478385e-10	3.478385e-10
1.020000e+02	1.040000e+02	5.071485e-08	2.895195e-10	2.895195e-10
1.040000e+02	1.060000e+02	3.433148e-08	2.386773e-10	2.386773e-10
1.060000e+02	1.080000e+02	2.219504e-08	1.920144e-10	1.920144e-10
1.080000e+02	1.100000e+02	1.452683e-08	1.560805e-10	1.560805e-10
1.100000e+02	1.120000e+02	8.672300e-09	1.208012e-10	1.208012e-10
1.120000e+02	1.140000e+02	4.954615e-09	9.059687e-11	9.059687e-11
1.140000e+02	1.160000e+02	2.441348e-09	6.280502e-11	6.280502e-11
1.160000e+02	1.180000e+02	9.708550e-10	3.851409e-11	3.851409e-11
1.180000e+02	1.200000e+02	3.358459e-10	2.138850e-11	2.138850e-11
1.200000e+02	1.220000e+02	4.825886e-11	6.299389e-12	6.299389e-12
1.220000e+02	1.240000e+02	3.646066e-12	2.053599e-12	2.053599e-12
1.240000e+02	1.260000e+02	3.641687e-12	2.239488e-12	2.239488e-12
1.260000e+02	1.280000e+02	2.147811e-12	2.147811e-12	2.147811e-12
1.280000e+02	1.300000e+02	7.165650e-13	7.165651e-13	7.165651e-13
1.300000e+02	1.320000e+02	2.051810e-12	1.342636e-12	1.342636e-12
1.320000e+02	1.340000e+02	2.078307e-12	2.078308e-12	2.078308e-12
1.340000e+02	1.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+02	1.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.420000e+02	1.755217e-12	1.755217e-12	1.755217e-12
1.420000e+02	1.440000e+02	3.392297e-13	3.392297e-13	3.392297e-13
1.440000e+02	1.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.460000e+02	1.480000e+02	1.551223e-12	1.551224e-12	1.551224e-12
1.480000e+02	1.500000e+02	1.591882e-12	1.591883e-12	1.591883e-12
1.500000e+02	1.520000e+02	5.116255e-13	4.876214e-13	4.876214e-13
1.520000e+02	1.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+02	1.560000e+02	2.026125e-12	2.026124e-12	2.026124e-12
1.560000e+02	1.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
Path=onshell-wh[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=2.07313023634409730e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	-1.315126e-14	2.270394e-14	2.270394e-14
8.000000e+00	1.000000e+01	6.814255e-09	1.740519e-09	1.740519e-09
1.000000e+01	1.200000e+01	3.729206e-08	3.923120e-09	3.923120e-09
1.200000e+01	1.400000e+01	5.816320e-08	7.702560e-09	7.702560e-09
1.400000e+01	1.600000e+01	9.183030e-08	1.020889e-08	1.020889e-08
1.600000e+01	1.800000e+01	1.135000e-07	6.851294e-09	6.851294e-09
1.800000e+01	2.000000e+01	1.321750e-07	7.645649e-09	7.645649e-09
2.000000e+01	2.200000e+01	1.754530e-07	2.738272e-08	2.738272e-08
2.200000e+01	2.400000e+01	1.639569e-07	1.029293e-08	1.029293e-08
2.400000e+01	2.600000e+01	1.833408e-07	1.311603e-08	1.311603e-08
2.600000e+01	2.800000e+01	1.952234e-07	1.163328e-08	1.163328e-08
2.800000e+01	3.000000e+01	2.030137e-07	1.143516e-08	1.143516e-08
3.000000e+01	3.200000e+01	1.920234e-07	1.353966e-08	1.353966e-08
3.200000e+01	3.400000e+01	2.012691e-07	1.393742e-08	1.393742e-08
3.400000e+01	3.600000e+01	1.827349e-07	1.398460e-08	1.398460e-08
3.600000e+01	3.800000e+01	2.209047e-07	6.779237e-08	6.779237e-08
3.800000e+01	4.000000e+01	2.562093e-07	2.095808e-08	2.095808e-08
4.000000e+01	4.200000e+01	3.393733e-07	1.707688e-08	1.707688e-08
4.200000e+01	4.400000e+01	6.731255e-07	1.556857e-08	1.556857e-08
4.400000e+01	4.600000e+01	1.310919e-06	1.038795e-08	1.038795e-08
4.600000e+01	4.800000e+01	1.667029e-06	1.068414e-08	1.068414e-08
4.800000e+01	5.000000e+01	1.786402e-06	7.409450e-09	7.409450e-09
5.000000e+01	5.200000e+01	1.867573e-06	6.228609e-09	6.228609e-09
5.200000e+01	5.400000e+01	1.900119e-06	5.472059e-09	5.472059e-09
5.400000e+01	5.600000e+01	1.927475e-06	5.104172e-09	5.104172e-09
5.600000e+01	5.800000e+01	1.934096e-06	4.789715e-09	4.789715e-09
5.800000e+01	6.000000e+01	1.924397e-06	4.478951e-09	4.478951e-09
6.000000e+01	6.200000e+01	1.908883e-06	4.951281e-09	4.951281e-09
6.200000e+01	6.400000e+01	1.876140e-06	4.725780e-09	4.725780e-09
6.400000e+01	6.600000e+01	1.837127e-06	5.207355e-09	5.207355e-09
6.600000e+01	6.800000e+01	1.798488e-06	5.678054e-09	5.678054e-09
6.800000e+01	7.000000e+01	1.725954e-06	6.171853e-09	6.171853e-09
7.000000e+01	7.200000e+01	1.659330e-06	6.918501e-09	6.918501e-09
7.200000e+01	7.400000e+01	1.545119e-06	7.681496e-09	7.681496e-09
7.400000e+01	7.600000e+01	1.334904e-06	1.005386e-08	1.005386e-08
7.600000e+01	7.800000e+01	7.748535e-07	1.275900e-08	1.275900e-08
7.800000e+01	8.000000e+01	-2.360831e-06	3.166948e-08	3.166948e-08
8.000000e+01	8.200000e+01	-3.894118e-06	4.484446e-08	4.484446e-08
8.200000e+01	8.400000e+01	1.032842e-06	2.830251e-08	2.830251e-08
8.400000e+01	8.600000e+01	1.556617e-06	1.393103e-08	1.393103e-08
8.600000e+01	8.800000e+01	1.589079e-06	1.037137e-08	1.037137e-08
8.800000e+01	9.000000e+01	1.551197e-06	7.080332e-09	7.080332e-09
9.000000e+01	9.200000e+01	1.495003e-06	5.534636e-09	5.534636e-09
9.200000e+01	9.400000e+01	1.440870e-06	4.376903e-09	4.376903e-09
9.400000e+01	9.600000e+01	1.385887e-06	4.069787e-09	4.069787e-09
9.600000e+01	9.800000e+01	1.337454e-06	3.634096e-09	3.634096e-09
9.800000e+01	1.000000e+02	1.287995e-06	3.427770e-09	3.427770e-09
1.000000e+02	1.020000e+02	1.242145e-06	2.891395e-09	2.891395e-09
1.020000e+02	1.040000e+02	1.192987e-06	2.872371e-09	2.872371e-09
1.040000e+02	1.060000e+02	1.154474e-06	3.585462e-09	3.585462e-09
1.060000e+02	1.080000e+02	1.109559e-06	3.213531e-09	3.213531e-09
1.080000e+02	1.100000e+02	1.073055e-06	2.688140e-09	2.688140e-09
1.100000e+02	1.120000e+02	1.033091e-06	2.185001e-09	2.185001e-09
1.120000e+02	1.140000e+02	9.962100e-07	2.652606e-09	2.652606e-09
1.140000e+02	1.160000e+02	9.615835e-07	3.124246e-09	3.124246e-09
1.160000e+02	1.180000e+02	9.274935e-07	2.078386e-09	2.078386e-09
1.180000e+02	1.200000e+02	8.936840e-07	1.956485e-09	1.956485e-09
1.200000e+02	1.220000e+02	8.659855e-07	2.101422e-09	2.101422e-09
1.220000e+02	1.240000e+02	8.330610e-07	2.332546e-09	2.332546e-09
1.240000e+02	1.260000e+02	8.089580e-07	2.672156e-09	2.672156e-09
1.260000e+02	1.280000e+02	7.784435e-07	1.751714e-09	1.751714e-09
1.280000e+02	1.300000e+02	7.537935e-07	4.278726e-09	4.278726e-09
1.300000e+02	1.320000e+02	7.273415e-07	1.553104e-09	1.553104e-09
1.320000e+02	1.340000e+02	7.045550e-07	1.626206e-09	1.626206e-09
1.340000e+02	1.360000e+02	6.796175e-07	1.468744e-09	1.468744e-09
1.360000e+02	1.380000e+02	6.573595e-07	1.479565e-09	1.479565e-09
1.380000e+02	1.400000e+02	6.357310e-07	1.522446e-09	1.522446e-09
1.400000e+02	1.420000e+02	6.147250e-07	1.460250e-09	1.460250e-09
1.420000e+02	1.440000e+02	5.934565e-07	1.426723e-09	1.426723e-09
1.440000e+02	1.460000e+02	5.760600e-07	1.404164e-09	1.404164e-09
1.460000e+02	1.480000e+02	5.565590e-07	1.640100e-09	1.640100e-09
1.480000e+02	1.500000e+02	5.408570e-07	1.892249e-09	1.892249e-09
1.500000e+02	1.520000e+02	5.201555e-07	1.397505e-09	1.397505e-09
1.520000e+02	1.540000e+02	5.045990e-07	1.278286e-09	1.278286e-09
1.540000e+02	1.560000e+02	4.890599e-07	1.113724e-09	1.113724e-09
1.560000e+02	1.580000e+02	4.746616e-07	1.256096e-09	1.256096e-09
1.580000e+02	1.600000e+02	4.611974e-07	2.321587e-09	2.321587e-09
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=onshell-wh[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=2.60110978209140514e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	3.738153e-08	2.393064e-10	2.393064e-10
1.000000e+01	1.200000e+01	2.448946e-07	6.131541e-10	6.131541e-10
1.200000e+01	1.400000e+01	5.545210e-07	9.261282e-10	9.261282e-10
1.400000e+01	1.600000e+01	8.872010e-07	1.177024e-09	1.177024e-09
1.600000e+01	1.800000e+01	1.208907e-06	1.380957e-09	1.380957e-09
1.800000e+01	2.000000e+01	1.520043e-06	1.555025e-09	1.555025e-09
2.000000e+01	2.200000e+01	1.820207e-06	1.708196e-09	1.708196e-09
2.200000e+01	2.400000e+01	2.111384e-06	1.844463e-09	1.844463e-09
2.400000e+01	2.600000e+01	2.408722e-06	1.974134e-09	1.974134e-09
2.600000e+01	2.800000e+01	2.704592e-06	2.094916e-09	2.094916e-09
2.800000e+01	3.000000e+01	3.012471e-06	2.212455e-09	2.212455e-09
3.000000e+01	3.200000e+01	3.333174e-06	2.329263e-09	2.329263e-09
3.200000e+01	3.400000e+01	3.665324e-06	2.444040e-09	2.444040e-09
3.400000e+01	3.600000e+01	3.990156e-06	2.550260e-09	2.550260e-09
3.600000e+01	3.800000e+01	4.295016e-06	2.645912e-09	2.645912e-09
3.800000e+01	4.000000e+01	4.516139e-06	2.711347e-09	2.711347e-09
4.000000e+01	4.200000e+01	4.536043e-06	2.712335e-09	2.712335e-09
4.200000e+01	4.400000e+01	3.806280e-06	2.480350e-09	2.480350e-09
4.400000e+01	4.600000e+01	1.771890e-06	1.688528e-09	1.688528e-09
4.600000e+01	4.800000e+01	7.226195e-07	1.074932e-09	1.074932e-09
4.800000e+01	5.000000e+01	4.605378e-07	8.568829e-10	8.568829e-10
5.000000e+01	5.200000e+01	3.584939e-07	7.545369e-10	7.545369e-10
5.200000e+01	5.400000e+01	3.067750e-07	6.972286e-10	6.972286e-10
5.400000e+01	5.600000e+01	2.826234e-07	6.687580e-10	6.687580e-10
5.600000e+01	5.800000e+01	2.793030e-07	6.645113e-10	6.645113e-10
5.800000e+01	6.000000e+01	2.892450e-07	6.769967e-10	6.769967e-10
6.000000e+01	6.200000e+01	3.170087e-07	7.082593e-10	7.082593e-10
6.200000e+01	6.400000e+01	3.606299e-07	7.546824e-10	7.546824e-10
6.400000e+01	6.600000e+01	4.328707e-07	8.272899e-10	8.272899e-10
6.600000e+01	6.800000e+01	5.436605e-07	9.270355e-10	9.270355e-10
6.800000e+01	7.000000e+01	7.208790e-07	1.067616e-09	1.067616e-09
7.000000e+01	7.200000e+01	1.025504e-06	1.273915e-09	1.273915e-09
7.200000e+01	7.400000e+01	1.605195e-06	1.593626e-09	1.593626e-09
7.400000e+01	7.600000e+01	2.924857e-06	2.152294e-09	2.152294e-09
7.600000e+01	7.800000e+01	7.112485e-06	3.356671e-09	3.356671e-09
7.800000e+01	8.000000e+01	3.167206e-05	7.086438e-09	7.086438e-09
8.000000e+01	8.200000e+01	5.041610e-05	8.943698e-09	8.943698e-09
8.200000e+01	8.400000e+01	1.009938e-05	4.004821e-09	4.004821e-09
8.400000e+01	8.600000e+01	3.192848e-06	2.252765e-09	2.252765e-09
8.600000e+01	8.800000e+01	1.472558e-06	1.531137e-09	1.531137e-09
8.800000e+01	9.000000e+01	8.135045e-07	1.139019e-09	1.139019e-09
9.000000e+01	9.200000e+01	4.974280e-07	8.913286e-10	8.913286e-10
9.200000e+01	9.400000e+01	3.206087e-07	7.167784e-10	7.167784e-10
9.400000e+01	9.600000e+01	2.169717e-07	5.902370e-10	5.902370e-10
9.600000e+01	9.800000e+01	1.491055e-07	4.900276e-10	4.900276e-10
9.800000e+01	1.000000e+02	1.043775e-07	4.112641e-10	4.112641e-10
1.000000e+02	1.020000e+02	7.253015e-08	3.440050e-10	3.440050e-10
1.020000e+02	1.040000e+02	5.033000e-08	2.870392e-10	2.870392e-10
1.040000e+02	1.060000e+02	3.416902e-08	2.372685e-10	2.372685e-10
1.060000e+02	1.080000e+02	2.216357e-08	1.914526e-10	1.914526e-10
1.080000e+02	1.100000e+02	1.456725e-08	1.562073e-10	1.562073e-10
1.100000e+02	1.120000e+02	8.732940e-09	1.213340e-10	1.213340e-10
1.120000e+02	1.140000e+02	5.020915e-09	9.151128e-11	9.151128e-11
1.140000e+02	1.160000e+02	2.491352e-09	6.380807e-11	6.380807e-11
1.160000e+02	1.180000e+02	9.991170e-10	3.938903e-11	3.938903e-11
1.180000e+02	1.200000e+02	3.492207e-10	2.206467e-11	2.206467e-11
1.200000e+02	1.220000e+02	5.103130e-11	6.621248e-12	6.621248e-12
1.220000e+02	1.240000e+02	3.742516e-12	2.064749e-12	2.064749e-12
1.240000e+02	1.260000e+02	3.592738e-12	2.210222e-12	2.210222e-12
1.260000e+02	1.280000e+02	2.032039e-12	2.032038e-12	2.032038e-12
1.280000e+02	1.300000e+02	7.242855e-13	7.242855e-13	7.242855e-13
1.300000e+02	1.320000e+02	2.062996e-12	1.353050e-12	1.353050e-12
1.320000e+02	1.340000e+02	2.087741e-12	2.087742e-12	2.087742e-12
1.340000e+02	1.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+02	1.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.420000e+02	1.706094e-12	1.706093e-12	1.706093e-12
1.420000e+02	1.440000e+02	3.363157e-13	3.363158e-13	3.363158e-13
1.440000e+02	1.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.460000e+02	1.480000e+02	1.513900e-12	1.513901e-12	1.513901e-12
1.480000e+02	1.500000e+02	1.660654e-12	1.660653e-12	1.660653e-12
1.500000e+02	1.520000e+02	5.125015e-13	4.879631e-13	4.879631e-13
1.520000e+02	1.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+02	1.560000e+02	2.060763e-12	2.060763e-12	2.060763e-12
1.560000e+02	1.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
Path=onshell-wh[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=2.14350024940362504e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	-1.375604e-14	2.355726e-14	2.355726e-14
8.000000e+00	1.000000e+01	7.114010e-09	1.694481e-09	1.694481e-09
1.000000e+01	1.200000e+01	3.905267e-08	3.854375e-09	3.854375e-09
1.200000e+01	1.400000e+01	6.150730e-08	7.577414e-09	7.577414e-09
1.400000e+01	1.600000e+01	9.503690e-08	1.019505e-08	1.019505e-08
1.600000e+01	1.800000e+01	1.164711e-07	6.695308e-09	6.695308e-09
1.800000e+01	2.000000e+01	1.340505e-07	7.507311e-09	7.507311e-09
2.000000e+01	2.200000e+01	1.758599e-07	2.762125e-08	2.762125e-08
2.200000e+01	2.400000e+01	1.626796e-07	1.014538e-08	1.014538e-08
2.400000e+01	2.600000e+01	1.806829e-07	1.289255e-08	1.289255e-08
2.600000e+01	2.800000e+01	1.901198e-07	1.143967e-08	1.143967e-08
2.800000e+01	3.000000e+01	1.958137e-07	1.125884e-08	1.125884e-08
3.000000e+01	3.200000e+01	1.833233e-07	1.336344e-08	1.336344e-08
3.200000e+01	3.400000e+01	1.909347e-07	1.373977e-08	1.373977e-08
3.400000e+01	3.600000e+01	1.707661e-07	1.372784e-08	1.372784e-08
3.600000e+01	3.800000e+01	2.079895e-07	6.661068e-08	6.661068e-08
3.800000e+01	4.000000e+01	2.446290e-07	2.094592e-08	2.094592e-08
4.000000e+01	4.200000e+01	3.330325e-07	1.671609e-08	1.671609e-08
4.200000e+01	4.400000e+01	6.706535e-07	1.526071e-08	1.526071e-08
4.400000e+01	4.600000e+01	1.299595e-06	1.018722e-08	1.018722e-08
4.600000e+01	4.800000e+01	1.648536e-06	1.043464e-08	1.043464e-08
4.800000e+01	5.000000e+01	1.765514e-06	7.210099e-09	7.210099e-09
5.000000e+01	5.200000e+01	1.845298e-06	6.105164e-09	6.105164e-09
5.200000e+01	5.400000e+01	1.877922e-06	5.352077e-09	5.352077e-09
5.400000e+01	5.600000e+01	1.905444e-06	4.999375e-09	4.999375e-09
5.600000e+01	5.800000e+01	1.912650e-06	4.698435e-09	4.698435e-09
5.800000e+01	6.000000e+01	1.904050e-06	4.386608e-09	4.386608e-09
6.000000e+01	6.200000e+01	1.889810e-06	4.867308e-09	4.867308e-09
6.200000e+01	6.400000e+01	1.858564e-06	4.619244e-09	4.619244e-09
6.400000e+01	6.600000e+01	1.821505e-06	5.134404e-09	5.134404e-09
6.600000e+01	6.800000e+01	1.784900e-06	5.606516e-09	5.606516e-09
6.800000e+01	7.000000e+01	1.715098e-06	6.024780e-09	6.024780e-09
7.000000e+01	7.200000e+01	1.651674e-06	6.793491e-09	6.793491e-09
7.200000e+01	7.400000e+01	1.543219e-06	7.471633e-09	7.471633e-09
7.400000e+01	7.600000e+01	1.343572e-06	9.747788e-09	9.747788e-09
7.600000e+01	7.800000e+01	8.134780e-07	1.253144e-08	1.253144e-08
7.800000e+01	8.000000e+01	-2.154717e-06	3.110014e-08	3.110014e-08
8.000000e+01	8.200000e+01	-3.583964e-06	4.397183e-08	4.397183e-08
8.200000e+01	8.400000e+01	1.074061e-06	2.792165e-08	2.792165e-08
8.400000e+01	8.600000e+01	1.559382e-06	1.360944e-08	1.360944e-08
8.600000e+01	8.800000e+01	1.584750e-06	1.009569e-08	1.009569e-08
8.800000e+01	9.000000e+01	1.545535e-06	6.948926e-09	6.948926e-09
9.000000e+01	9.200000e+01	1.489411e-06	5.453937e-09	5.453937e-09
9.200000e+01	9.400000e+01	1.435943e-06	4.322468e-09	4.322468e-09
9.400000e+01	9.600000e+01	1.381759e-06	4.031624e-09	4.031624e-09
9.600000e+01	9.800000e+01	1.334014e-06	3.598665e-09	3.598665e-09
9.800000e+01	1.000000e+02	1.285372e-06	3.393656e-09	3.393656e-09
1.000000e+02	1.020000e+02	1.240415e-06	2.876336e-09	2.876336e-09
1.020000e+02	1.040000e+02	1.191948e-06	2.869054e-09	2.869054e-09
1.040000e+02	1.060000e+02	1.154055e-06	3.521586e-09	3.521586e-09
1.060000e+02	1.080000e+02	1.109867e-06	3.193958e-09	3.193958e-09
1.080000e+02	1.100000e+02	1.074015e-06	2.680997e-09	2.680997e-09
1.100000e+02	1.120000e+02	1.034689e-06	2.187604e-09	2.187604e-09
1.120000e+02	1.140000e+02	9.983140e-07	2.638604e-09	2.638604e-09
1.140000e+02	1.160000e+02	9.641325e-07	3.093833e-09	3.093833e-09
1.160000e+02	1.180000e+02	9.305445e-07	2.078300e-09	2.078300e-09
1.180000e+02	1.200000e+02	8.971450e-07	1.957532e-09	1.957532e-09
1.200000e+02	1.220000e+02	8.697835e-07	2.102111e-09	2.102111e-09
1.220000e+02	1.240000e+02	8.372590e-07	2.317658e-09	2.317658e-09
1.240000e+02	1.260000e+02	8.133695e-07	2.640584e-09	2.640584e-09
1.260000e+02	1.280000e+02	7.831775e-07	1.755745e-09	1.755745e-09
1.280000e+02	1.300000e+02	7.587040e-07	4.205476e-09	4.205476e-09
1.300000e+02	1.320000e+02	7.325435e-07	1.563521e-09	1.563521e-09
1.320000e+02	1.340000e+02	7.099560e-07	1.640592e-09	1.640592e-09
1.340000e+02	1.360000e+02	6.851905e-07	1.480413e-09	1.480413e-09
1.360000e+02	1.380000e+02	6.630920e-07	1.490611e-09	1.490611e-09
1.380000e+02	1.400000e+02	6.415880e-07	1.532014e-09	1.532014e-09
1.400000e+02	1.420000e+02	6.206770e-07	1.470841e-09	1.470841e-09
1.420000e+02	1.440000e+02	5.995600e-07	1.438218e-09	1.438218e-09
1.440000e+02	1.460000e+02	5.822590e-07	1.414603e-09	1.414603e-09
1.460000e+02	1.480000e+02	5.628235e-07	1.654248e-09	1.654248e-09
1.480000e+02	1.500000e+02	5.471840e-07	1.908307e-09	1.908307e-09
1.500000e+02	1.520000e+02	5.265080e-07	1.404427e-09	1.404427e-09
1.520000e+02	1.540000e+02	5.109700e-07	1.282535e-09	1.282535e-09
1.540000e+02	1.560000e+02	4.954919e-07	1.127028e-09	1.127028e-09
1.560000e+02	1.580000e+02	4.811652e-07	1.268451e-09	1.268451e-09
1.580000e+02	1.600000e+02	4.677011e-07	2.345575e-09	2.345575e-09
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Path=onshell-wh[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Scale=1000.
ScaledBy=2.60111093317401639e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	3.592187e-08	2.295674e-10	2.295674e-10
1.000000e+01	1.200000e+01	2.360325e-07	5.902256e-10	5.902256e-10
1.200000e+01	1.400000e+01	5.361585e-07	8.946231e-10	8.946231e-10
1.400000e+01	1.600000e+01	8.602925e-07	1.140555e-09	1.140555e-09
1.600000e+01	1.800000e+01	1.175088e-06	1.341725e-09	1.341725e-09
1.800000e+01	2.000000e+01	1.480342e-06	1.513966e-09	1.513966e-09
2.000000e+01	2.200000e+01	1.775501e-06	1.665977e-09	1.665977e-09
2.200000e+01	2.400000e+01	2.062231e-06	1.801408e-09	1.801408e-09
2.400000e+01	2.600000e+01	2.355055e-06	1.930196e-09	1.930196e-09
2.600000e+01	2.800000e+01	2.646570e-06	2.050106e-09	2.050106e-09
2.800000e+01	3.000000e+01	2.950011e-06	2.166772e-09	2.166772e-09
3.000000e+01	3.200000e+01	3.265880e-06	2.282484e-09	2.282484e-09
3.200000e+01	3.400000e+01	3.592767e-06	2.395903e-09	2.395903e-09
3.400000e+01	3.600000e+01	3.911852e-06	2.500444e-09	2.500444e-09
3.600000e+01	3.800000e+01	4.210483e-06	2.594020e-09	2.594020e-09
3.800000e+01	4.000000e+01	4.424862e-06	2.656604e-09	2.656604e-09
4.000000e+01	4.200000e+01	4.437648e-06	2.653328e-09	2.653328e-09
4.200000e+01	4.400000e+01	3.715245e-06	2.420552e-09	2.420552e-09
4.400000e+01	4.600000e+01	1.725354e-06	1.643595e-09	1.643595e-09
4.600000e+01	4.800000e+01	7.021655e-07	1.043963e-09	1.043963e-09
4.800000e+01	5.000000e+01	4.469541e-07	8.311184e-10	8.311184e-10
5.000000e+01	5.200000e+01	3.476040e-07	7.311096e-10	7.311096e-10
5.200000e+01	5.400000e+01	2.973222e-07	6.752488e-10	6.752488e-10
5.400000e+01	5.600000e+01	2.738706e-07	6.475676e-10	6.475676e-10
5.600000e+01	5.800000e+01	2.706131e-07	6.433685e-10	6.433685e-10
5.800000e+01	6.000000e+01	2.802151e-07	6.553455e-10	6.553455e-10
6.000000e+01	6.200000e+01	3.070664e-07	6.854878e-10	6.854878e-10
6.200000e+01	6.400000e+01	3.493243e-07	7.304440e-10	7.304440e-10
6.400000e+01	6.600000e+01	4.193606e-07	8.008097e-10	8.008097e-10
6.600000e+01	6.800000e+01	5.267980e-07	8.976120e-10	8.976120e-10
6.800000e+01	7.000000e+01	6.985870e-07	1.033815e-09	1.033815e-09
7.000000e+01	7.200000e+01	9.940280e-07	1.233854e-09	1.233854e-09
7.200000e+01	7.400000e+01	1.556283e-06	1.543893e-09	1.543893e-09
7.400000e+01	7.600000e+01	2.836880e-06	2.086057e-09	2.086057e-09
7.600000e+01	7.800000e+01	6.901260e-06	3.254720e-09	3.254720e-09
7.800000e+01	8.000000e+01	3.074711e-05	6.874982e-09	6.874982e-09
8.000000e+01	8.200000e+01	4.896316e-05	8.680488e-09	8.680488e-09
8.200000e+01	8.400000e+01	9.814200e-06	3.889396e-09	3.889396e-09
8.400000e+01	8.600000e+01	3.104909e-06	2.189486e-09	2.189486e-09
8.600000e+01	8.800000e+01	1.433273e-06	1.489545e-09	1.489545e-09
8.800000e+01	9.000000e+01	7.925325e-07	1.109125e-09	1.109125e-09
9.000000e+01	9.200000e+01	4.851561e-07	8.689304e-10	8.689304e-10
9.200000e+01	9.400000e+01	3.130865e-07	6.996764e-10	6.996764e-10
9.400000e+01	9.600000e+01	2.121511e-07	5.768891e-10	5.768891e-10
9.600000e+01	9.800000e+01	1.460691e-07	4.798782e-10	4.798782e-10
9.800000e+01	1.000000e+02	1.024399e-07	4.034493e-10	4.034493e-10
1.000000e+02	1.020000e+02	7.135450e-08	3.382816e-10	3.382816e-10
1.020000e+02	1.040000e+02	4.965736e-08	2.830569e-10	2.830569e-10
1.040000e+02	1.060000e+02	3.382200e-08	2.346806e-10	2.346806e-10
1.060000e+02	1.080000e+02	2.202142e-08	1.900010e-10	1.900010e-10
1.080000e+02	1.100000e+02	1.454258e-08	1.556751e-10	1.556751e-10
1.100000e+02	1.120000e+02	8.759440e-09	1.214062e-10	1.214062e-10
1.120000e+02	1.140000e+02	5.072200e-09	9.214392e-11	9.214392e-11
1.140000e+02	1.160000e+02	2.536604e-09	6.466570e-11	6.466570e-11
1.160000e+02	1.180000e+02	1.026985e-09	4.021693e-11	4.021693e-11
1.180000e+02	1.200000e+02	3.631679e-10	2.274666e-11	2.274666e-11
1.200000e+02	1.220000e+02	5.407485e-11	6.968838e-12	6.968838e-12
1.220000e+02	1.240000e+02	3.840779e-12	2.071607e-12	2.071607e-12
1.240000e+02	1.260000e+02	3.521118e-12	2.167215e-12	2.167215e-12
1.260000e+02	1.280000e+02	1.887701e-12	1.887700e-12	1.887700e-12
1.280000e+02	1.300000e+02	7.297035e-13	7.297037e-13	7.297037e-13
1.300000e+02	1.320000e+02	2.066401e-12	1.359948e-12	1.359948e-12
1.320000e+02	1.340000e+02	2.086162e-12	2.086162e-12	2.086162e-12
1.340000e+02	1.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+02	1.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.420000e+02	1.644356e-12	1.644355e-12	1.644355e-12
1.420000e+02	1.440000e+02	3.312469e-13	3.312470e-13	3.312470e-13
1.440000e+02	1.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.460000e+02	1.480000e+02	1.465412e-12	1.465412e-12	1.465412e-12
1.480000e+02	1.500000e+02	1.731434e-12	1.731434e-12	1.731434e-12
1.500000e+02	1.520000e+02	5.108555e-13	4.858063e-13	4.858063e-13
1.520000e+02	1.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+02	1.560000e+02	2.087139e-12	2.087140e-12	2.087140e-12
1.560000e+02	1.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
Path=onshell-wh[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=2.24659940256845133e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	-1.437865e-14	2.440802e-14	2.440802e-14
8.000000e+00	1.000000e+01	7.582515e-09	1.636124e-09	1.636124e-09
1.000000e+01	1.200000e+01	4.202162e-08	3.760790e-09	3.760790e-09
1.200000e+01	1.400000e+01	6.783885e-08	7.403264e-09	7.403264e-09
1.400000e+01	1.600000e+01	1.031092e-07	1.013201e-08	1.013201e-08
1.600000e+01	1.800000e+01	1.262292e-07	6.494473e-09	6.494473e-09
1.800000e+01	2.000000e+01	1.445397e-07	7.321086e-09	7.321086e-09
2.000000e+01	2.200000e+01	1.865172e-07	2.772754e-08	2.772754e-08
2.200000e+01	2.400000e+01	1.735148e-07	9.936560e-09	9.936560e-09
2.400000e+01	2.600000e+01	1.918741e-07	1.259094e-08	1.259094e-08
2.600000e+01	2.800000e+01	2.005857e-07	1.117409e-08	1.117409e-08
2.800000e+01	3.000000e+01	2.059220e-07	1.101240e-08	1.101240e-08
3.000000e+01	3.200000e+01	1.939398e-07	1.310801e-08	1.310801e-08
3.200000e+01	3.400000e+01	2.018464e-07	1.345947e-08	1.345947e-08
3.400000e+01	3.600000e+01	1.820056e-07	1.338867e-08	1.338867e-08
3.600000e+01	3.800000e+01	2.198324e-07	6.494854e-08	6.494854e-08
3.800000e+01	4.000000e+01	2.589462e-07	2.086461e-08	2.086461e-08
4.000000e+01	4.200000e+01	3.520684e-07	1.624226e-08	1.624226e-08
4.200000e+01	4.400000e+01	6.868035e-07	1.485173e-08	1.485173e-08
4.400000e+01	4.600000e+01	1.289944e-06	9.921281e-09	9.921281e-09
4.600000e+01	4.800000e+01	1.622718e-06	1.010924e-08	1.010924e-08
4.800000e+01	5.000000e+01	1.734793e-06	6.956831e-09	6.956831e-09
5.000000e+01	5.200000e+01	1.811929e-06	5.942348e-09	5.942348e-09
5.200000e+01	5.400000e+01	1.844090e-06	5.192646e-09	5.192646e-09
5.400000e+01	5.600000e+01	1.871419e-06	4.860632e-09	4.860632e-09
5.600000e+01	5.800000e+01	1.879116e-06	4.575939e-09	4.575939e-09
5.800000e+01	6.000000e+01	1.871746e-06	4.265163e-09	4.265163e-09
6.000000e+01	6.200000e+01	1.859017e-06	4.752151e-09	4.752151e-09
6.200000e+01	6.400000e+01	1.829730e-06	4.480652e-09	4.480652e-09
6.400000e+01	6.600000e+01	1.795249e-06	5.032099e-09	5.032099e-09
6.600000e+01	6.800000e+01	1.761479e-06	5.505079e-09	5.505079e-09
6.800000e+01	7.000000e+01	1.695696e-06	5.836058e-09	5.836058e-09
7.000000e+01	7.200000e+01	1.637246e-06	6.627990e-09	6.627990e-09
7.200000e+01	7.400000e+01	1.537885e-06	7.199224e-09	7.199224e-09
7.400000e+01	7.600000e+01	1.355829e-06	9.354625e-09	9.354625e-09
7.600000e+01	7.800000e+01	8.771850e-07	1.222864e-08	1.222864e-08
7.800000e+01	8.000000e+01	-1.798897e-06	3.034062e-08	3.034062e-08
8.000000e+01	8.200000e+01	-3.034370e-06	4.283117e-08	4.283117e-08
8.200000e+01	8.400000e+01	1.151782e-06	2.737967e-08	2.737967e-08
8.400000e+01	8.600000e+01	1.565792e-06	1.318998e-08	1.318998e-08
8.600000e+01	8.800000e+01	1.576511e-06	9.746746e-09	9.746746e-09
8.800000e+01	9.000000e+01	1.533535e-06	6.772372e-09	6.772372e-09
9.000000e+01	9.200000e+01	1.476548e-06	5.340297e-09	5.340297e-09
9.200000e+01	9.400000e+01	1.423424e-06	4.244022e-09	4.244022e-09
9.400000e+01	9.600000e+01	1.370001e-06	3.971753e-09	3.971753e-09
9.600000e+01	9.800000e+01	1.323022e-06	3.543566e-09	3.543566e-09
9.800000e+01	1.000000e+02	1.275384e-06	3.341072e-09	3.341072e-09
1.000000e+02	1.020000e+02	1.231551e-06	2.846574e-09	2.846574e-09
1.020000e+02	1.040000e+02	1.184028e-06	2.851864e-09	2.851864e-09
1.040000e+02	1.060000e+02	1.146970e-06	3.433091e-09	3.433091e-09
1.060000e+02	1.080000e+02	1.103803e-06	3.156507e-09	3.156507e-09
1.080000e+02	1.100000e+02	1.068850e-06	2.660184e-09	2.660184e-09
1.100000e+02	1.120000e+02	1.030442e-06	2.180493e-09	2.180493e-09
1.120000e+02	1.140000e+02	9.948225e-07	2.610411e-09	2.610411e-09
1.140000e+02	1.160000e+02	9.613245e-07	3.044878e-09	3.044878e-09
1.160000e+02	1.180000e+02	9.284925e-07	2.068894e-09	2.068894e-09
1.180000e+02	1.200000e+02	8.957410e-07	1.949910e-09	1.949910e-09
1.200000e+02	1.220000e+02	8.689195e-07	2.093351e-09	2.093351e-09
1.220000e+02	1.240000e+02	8.370375e-07	2.291175e-09	2.291175e-09
1.240000e+02	1.260000e+02	8.135355e-07	2.593881e-09	2.593881e-09
1.260000e+02	1.280000e+02	7.838835e-07	1.752381e-09	1.752381e-09
1.280000e+02	1.300000e+02	7.597540e-07	4.102962e-09	4.102962e-09
1.300000e+02	1.320000e+02	7.340805e-07	1.568164e-09	1.568164e-09
1.320000e+02	1.340000e+02	7.118545e-07	1.649435e-09	1.649435e-09
1.340000e+02	1.360000e+02	6.874295e-07	1.486821e-09	1.486821e-09
1.360000e+02	1.380000e+02	6.656405e-07	1.496412e-09	1.496412e-09
1.380000e+02	1.400000e+02	6.444085e-07	1.535994e-09	1.535994e-09
1.400000e+02	1.420000e+02	6.237320e-07	1.476197e-09	1.476197e-09
1.420000e+02	1.440000e+02	6.029140e-07	1.444648e-09	1.444648e-09
1.440000e+02	1.460000e+02	5.858205e-07	1.419820e-09	1.419820e-09
1.460000e+02	1.480000e+02	5.665845e-07	1.662636e-09	1.662636e-09
1.480000e+02	1.500000e+02	5.511105e-07	1.917303e-09	1.917303e-09
1.500000e+02	1.520000e+02	5.305905e-07	1.405759e-09	1.405759e-09
1.520000e+02	1.540000e+02	5.151665e-07	1.281573e-09	1.281573e-09
1.540000e+02	1.560000e+02	4.998508e-07	1.137042e-09	1.137042e-09
1.560000e+02	1.580000e+02	4.856963e-07	1.276602e-09	1.276602e-09
1.580000e+02	1.600000e+02	4.723155e-07	2.361487e-09	2.361487e-09
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Path=onshell-wh[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Scale=1000.
ScaledBy=2.60110978209140514e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	3.738153e-08	2.393064e-10	2.393064e-10
1.000000e+01	1.200000e+01	2.448946e-07	6.131541e-10	6.131541e-10
1.200000e+01	1.400000e+01	5.545210e-07	9.261282e-10	9.261282e-10
1.400000e+01	1.600000e+01	8.872010e-07	1.177024e-09	1.177024e-09
1.600000e+01	1.800000e+01	1.208907e-06	1.380957e-09	1.380957e-09
1.800000e+01	2.000000e+01	1.520043e-06	1.555025e-09	1.555025e-09
2.000000e+01	2.200000e+01	1.820207e-06	1.708196e-09	1.708196e-09
2.200000e+01	2.400000e+01	2.111384e-06	1.844463e-09	1.844463e-09
2.400000e+01	2.600000e+01	2.408722e-06	1.974134e-09	1.974134e-09
2.600000e+01	2.800000e+01	2.704592e-06	2.094916e-09	2.094916e-09
2.800000e+01	3.000000e+01	3.012471e-06	2.212455e-09	2.212455e-09
3.000000e+01	3.200000e+01	3.333174e-06	2.329263e-09	2.329263e-09
3.200000e+01	3.400000e+01	3.665324e-06	2.444040e-09	2.444040e-09
3.400000e+01	3.600000e+01	3.990156e-06	2.550260e-09	2.550260e-09
3.600000e+01	3.800000e+01	4.295016e-06	2.645912e-09	2.645912e-09
3.800000e+01	4.000000e+01	4.516139e-06	2.711347e-09	2.711347e-09
4.000000e+01	4.200000e+01	4.536043e-06	2.712335e-09	2.712335e-09
4.200000e+01	4.400000e+01	3.806280e-06	2.480350e-09	2.480350e-09
4.400000e+01	4.600000e+01	1.771890e-06	1.688528e-09	1.688528e-09
4.600000e+01	4.800000e+01	7.226195e-07	1.074932e-09	1.074932e-09
4.800000e+01	5.000000e+01	4.605378e-07	8.568829e-10	8.568829e-10
5.000000e+01	5.200000e+01	3.584939e-07	7.545369e-10	7.545369e-10
5.200000e+01	5.400000e+01	3.067750e-07	6.972286e-10	6.972286e-10
5.400000e+01	5.600000e+01	2.826234e-07	6.687580e-10	6.687580e-10
5.600000e+01	5.800000e+01	2.793030e-07	6.645113e-10	6.645113e-10
5.800000e+01	6.000000e+01	2.892450e-07	6.769967e-10	6.769967e-10
6.000000e+01	6.200000e+01	3.170087e-07	7.082593e-10	7.082593e-10
6.200000e+01	6.400000e+01	3.606299e-07	7.546824e-10	7.546824e-10
6.400000e+01	6.600000e+01	4.328707e-07	8.272899e-10	8.272899e-10
6.600000e+01	6.800000e+01	5.436605e-07	9.270355e-10	9.270355e-10
6.800000e+01	7.000000e+01	7.208790e-07	1.067616e-09	1.067616e-09
7.000000e+01	7.200000e+01	1.025504e-06	1.273915e-09	1.273915e-09
7.200000e+01	7.400000e+01	1.605195e-06	1.593626e-09	1.593626e-09
7.400000e+01	7.600000e+01	2.924857e-06	2.152294e-09	2.152294e-09
7.600000e+01	7.800000e+01	7.112485e-06	3.356671e-09	3.356671e-09
7.800000e+01	8.000000e+01	3.167206e-05	7.086438e-09	7.086438e-09
8.000000e+01	8.200000e+01	5.041610e-05	8.943698e-09	8.943698e-09
8.200000e+01	8.400000e+01	1.009938e-05	4.004821e-09	4.004821e-09
8.400000e+01	8.600000e+01	3.192848e-06	2.252765e-09	2.252765e-09
8.600000e+01	8.800000e+01	1.472558e-06	1.531137e-09	1.531137e-09
8.800000e+01	9.000000e+01	8.135045e-07	1.139019e-09	1.139019e-09
9.000000e+01	9.200000e+01	4.974280e-07	8.913286e-10	8.913286e-10
9.200000e+01	9.400000e+01	3.206087e-07	7.167784e-10	7.167784e-10
9.400000e+01	9.600000e+01	2.169717e-07	5.902370e-10	5.902370e-10
9.600000e+01	9.800000e+01	1.491055e-07	4.900276e-10	4.900276e-10
9.800000e+01	1.000000e+02	1.043775e-07	4.112641e-10	4.112641e-10
1.000000e+02	1.020000e+02	7.253015e-08	3.440050e-10	3.440050e-10
1.020000e+02	1.040000e+02	5.033000e-08	2.870392e-10	2.870392e-10
1.040000e+02	1.060000e+02	3.416902e-08	2.372685e-10	2.372685e-10
1.060000e+02	1.080000e+02	2.216357e-08	1.914526e-10	1.914526e-10
1.080000e+02	1.100000e+02	1.456725e-08	1.562073e-10	1.562073e-10
1.100000e+02	1.120000e+02	8.732940e-09	1.213340e-10	1.213340e-10
1.120000e+02	1.140000e+02	5.020915e-09	9.151128e-11	9.151128e-11
1.140000e+02	1.160000e+02	2.491352e-09	6.380807e-11	6.380807e-11
1.160000e+02	1.180000e+02	9.991170e-10	3.938903e-11	3.938903e-11
1.180000e+02	1.200000e+02	3.492207e-10	2.206467e-11	2.206467e-11
1.200000e+02	1.220000e+02	5.103130e-11	6.621248e-12	6.621248e-12
1.220000e+02	1.240000e+02	3.742516e-12	2.064749e-12	2.064749e-12
1.240000e+02	1.260000e+02	3.592738e-12	2.210222e-12	2.210222e-12
1.260000e+02	1.280000e+02	2.032039e-12	2.032038e-12	2.032038e-12
1.280000e+02	1.300000e+02	7.242855e-13	7.242855e-13	7.242855e-13
1.300000e+02	1.320000e+02	2.062996e-12	1.353050e-12	1.353050e-12
1.320000e+02	1.340000e+02	2.087741e-12	2.087742e-12	2.087742e-12
1.340000e+02	1.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+02	1.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.420000e+02	1.706094e-12	1.706093e-12	1.706093e-12
1.420000e+02	1.440000e+02	3.363157e-13	3.363158e-13	3.363158e-13
1.440000e+02	1.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.460000e+02	1.480000e+02	1.513900e-12	1.513901e-12	1.513901e-12
1.480000e+02	1.500000e+02	1.660654e-12	1.660653e-12	1.660653e-12
1.500000e+02	1.520000e+02	5.125015e-13	4.879631e-13	4.879631e-13
1.520000e+02	1.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+02	1.560000e+02	2.060763e-12	2.060763e-12	2.060763e-12
1.560000e+02	1.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
Path=onshell-wh[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=2.52632799596217747e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	-1.513286e-14	2.591506e-14	2.591506e-14
8.000000e+00	1.000000e+01	1.087973e-08	1.864990e-09	1.864990e-09
1.000000e+01	1.200000e+01	6.433870e-08	4.243056e-09	4.243056e-09
1.200000e+01	1.400000e+01	1.194192e-07	8.339603e-09	8.339603e-09
1.400000e+01	1.600000e+01	1.929965e-07	1.122048e-08	1.122048e-08
1.600000e+01	1.800000e+01	2.539964e-07	7.376803e-09	7.376803e-09
1.800000e+01	2.000000e+01	3.112697e-07	8.272273e-09	8.272273e-09
2.000000e+01	2.200000e+01	3.957972e-07	3.039050e-08	3.039050e-08
2.200000e+01	2.400000e+01	4.188237e-07	1.117619e-08	1.117619e-08
2.400000e+01	2.600000e+01	4.780431e-07	1.419720e-08	1.419720e-08
2.600000e+01	2.800000e+01	5.272315e-07	1.260316e-08	1.260316e-08
2.800000e+01	3.000000e+01	5.736830e-07	1.240704e-08	1.240704e-08
3.000000e+01	3.200000e+01	6.013895e-07	1.472116e-08	1.472116e-08
3.200000e+01	3.400000e+01	6.516925e-07	1.513674e-08	1.513674e-08
3.400000e+01	3.600000e+01	6.701085e-07	1.512567e-08	1.512567e-08
3.600000e+01	3.800000e+01	7.473190e-07	7.328288e-08	7.328288e-08
3.800000e+01	4.000000e+01	8.095870e-07	2.305976e-08	2.305976e-08
4.000000e+01	4.200000e+01	8.948825e-07	1.841017e-08	1.841017e-08
4.200000e+01	4.400000e+01	1.164923e-06	1.680635e-08	1.680635e-08
4.400000e+01	4.600000e+01	1.623158e-06	1.121885e-08	1.121885e-08
4.600000e+01	4.800000e+01	1.891877e-06	1.148368e-08	1.148368e-08
4.800000e+01	5.000000e+01	1.991855e-06	7.935933e-09	7.935933e-09
5.000000e+01	5.200000e+01	2.067980e-06	6.719948e-09	6.719948e-09
5.200000e+01	5.400000e+01	2.097691e-06	5.891284e-09	5.891284e-09
5.400000e+01	5.600000e+01	2.124707e-06	5.503156e-09	5.503156e-09
5.600000e+01	5.800000e+01	2.130989e-06	5.172060e-09	5.172060e-09
5.800000e+01	6.000000e+01	2.121289e-06	4.829235e-09	4.829235e-09
6.000000e+01	6.200000e+01	2.106365e-06	5.357775e-09	5.357775e-09
6.200000e+01	6.400000e+01	2.074675e-06	5.085411e-09	5.085411e-09
6.400000e+01	6.600000e+01	2.037837e-06	5.652214e-09	5.652214e-09
6.600000e+01	6.800000e+01	2.004460e-06	6.171955e-09	6.171955e-09
6.800000e+01	7.000000e+01	1.938789e-06	6.632897e-09	6.632897e-09
7.000000e+01	7.200000e+01	1.888874e-06	7.479713e-09	7.479713e-09
7.200000e+01	7.400000e+01	1.807843e-06	8.228226e-09	8.228226e-09
7.400000e+01	7.600000e+01	1.676248e-06	1.073558e-08	1.073558e-08
7.600000e+01	7.800000e+01	1.373265e-06	1.380860e-08	1.380860e-08
7.800000e+01	8.000000e+01	-2.375519e-07	3.425430e-08	3.425430e-08
8.000000e+01	8.200000e+01	-5.147360e-07	4.842019e-08	4.842019e-08
8.200000e+01	8.400000e+01	1.886362e-06	3.073170e-08	3.073170e-08
8.400000e+01	8.600000e+01	1.945082e-06	1.498199e-08	1.498199e-08
8.600000e+01	8.800000e+01	1.852454e-06	1.111282e-08	1.111282e-08
8.800000e+01	9.000000e+01	1.763010e-06	7.650108e-09	7.650108e-09
9.000000e+01	9.200000e+01	1.678547e-06	6.004461e-09	6.004461e-09
9.200000e+01	9.400000e+01	1.606775e-06	4.759115e-09	4.759115e-09
9.400000e+01	9.600000e+01	1.539446e-06	4.438270e-09	4.438270e-09
9.600000e+01	9.800000e+01	1.481874e-06	3.961456e-09	3.961456e-09
9.800000e+01	1.000000e+02	1.424813e-06	3.735453e-09	3.735453e-09
1.000000e+02	1.020000e+02	1.372912e-06	3.166168e-09	3.166168e-09
1.020000e+02	1.040000e+02	1.317745e-06	3.157765e-09	3.157765e-09
1.040000e+02	1.060000e+02	1.274623e-06	3.875042e-09	3.875042e-09
1.060000e+02	1.080000e+02	1.225087e-06	3.514529e-09	3.514529e-09
1.080000e+02	1.100000e+02	1.184821e-06	2.950192e-09	2.950192e-09
1.100000e+02	1.120000e+02	1.141050e-06	2.407457e-09	2.407457e-09
1.120000e+02	1.140000e+02	1.100520e-06	2.903294e-09	2.903294e-09
1.140000e+02	1.160000e+02	1.062592e-06	3.403932e-09	3.403932e-09
1.160000e+02	1.180000e+02	1.025429e-06	2.286881e-09	2.286881e-09
1.180000e+02	1.200000e+02	9.884965e-07	2.154011e-09	2.154011e-09
1.200000e+02	1.220000e+02	9.582990e-07	2.312985e-09	2.312985e-09
1.220000e+02	1.240000e+02	9.224375e-07	2.550049e-09	2.550049e-09
1.240000e+02	1.260000e+02	8.961770e-07	2.905240e-09	2.905240e-09
1.260000e+02	1.280000e+02	8.628670e-07	1.931996e-09	1.931996e-09
1.280000e+02	1.300000e+02	8.359065e-07	4.626622e-09	4.626622e-09
1.300000e+02	1.320000e+02	8.070715e-07	1.720555e-09	1.720555e-09
1.320000e+02	1.340000e+02	7.821930e-07	1.805332e-09	1.805332e-09
1.340000e+02	1.360000e+02	7.549095e-07	1.629153e-09	1.629153e-09
1.360000e+02	1.380000e+02	7.305140e-07	1.640318e-09	1.640318e-09
1.380000e+02	1.400000e+02	7.068265e-07	1.685849e-09	1.685849e-09
1.400000e+02	1.420000e+02	6.838190e-07	1.618574e-09	1.618574e-09
1.420000e+02	1.440000e+02	6.605400e-07	1.582670e-09	1.582670e-09
1.440000e+02	1.460000e+02	6.414355e-07	1.556669e-09	1.556669e-09
1.460000e+02	1.480000e+02	6.200570e-07	1.820234e-09	1.820234e-09
1.480000e+02	1.500000e+02	6.028275e-07	2.099643e-09	2.099643e-09
1.500000e+02	1.520000e+02	5.800540e-07	1.545465e-09	1.545465e-09
1.520000e+02	1.540000e+02	5.629300e-07	1.411366e-09	1.411366e-09
1.540000e+02	1.560000e+02	5.458270e-07	1.240337e-09	1.240337e-09
1.560000e+02	1.580000e+02	5.300575e-07	1.395839e-09	1.395839e-09
1.580000e+02	1.600000e+02	5.152445e-07	2.580573e-09	2.580573e-09
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Path=onshell-wh[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Scale=1000.
ScaledBy=2.60111093317401639e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	3.592187e-08	2.295674e-10	2.295674e-10
1.000000e+01	1.200000e+01	2.360325e-07	5.902256e-10	5.902256e-10
1.200000e+01	1.400000e+01	5.361585e-07	8.946231e-10	8.946231e-10
1.400000e+01	1.600000e+01	8.602925e-07	1.140555e-09	1.140555e-09
1.600000e+01	1.800000e+01	1.175088e-06	1.341725e-09	1.341725e-09
1.800000e+01	2.000000e+01	1.480342e-06	1.513966e-09	1.513966e-09
2.000000e+01	2.200000e+01	1.775501e-06	1.665977e-09	1.665977e-09
2.200000e+01	2.400000e+01	2.062231e-06	1.801408e-09	1.801408e-09
2.400000e+01	2.600000e+01	2.355055e-06	1.930196e-09	1.930196e-09
2.600000e+01	2.800000e+01	2.646570e-06	2.050106e-09	2.050106e-09
2.800000e+01	3.000000e+01	2.950011e-06	2.166772e-09	2.166772e-09
3.000000e+01	3.200000e+01	3.265880e-06	2.282484e-09	2.282484e-09
3.200000e+01	3.400000e+01	3.592767e-06	2.395903e-09	2.395903e-09
3.400000e+01	3.600000e+01	3.911852e-06	2.500444e-09	2.500444e-09
3.600000e+01	3.800000e+01	4.210483e-06	2.594020e-09	2.594020e-09
3.800000e+01	4.000000e+01	4.424862e-06	2.656604e-09	2.656604e-09
4.000000e+01	4.200000e+01	4.437648e-06	2.653328e-09	2.653328e-09
4.200000e+01	4.400000e+01	3.715245e-06	2.420552e-09	2.420552e-09
4.400000e+01	4.600000e+01	1.725354e-06	1.643595e-09	1.643595e-09
4.600000e+01	4.800000e+01	7.021655e-07	1.043963e-09	1.043963e-09
4.800000e+01	5.000000e+01	4.469541e-07	8.311184e-10	8.311184e-10
5.000000e+01	5.200000e+01	3.476040e-07	7.311096e-10	7.311096e-10
5.200000e+01	5.400000e+01	2.973222e-07	6.752488e-10	6.752488e-10
5.400000e+01	5.600000e+01	2.738706e-07	6.475676e-10	6.475676e-10
5.600000e+01	5.800000e+01	2.706131e-07	6.433685e-10	6.433685e-10
5.800000e+01	6.000000e+01	2.802151e-07	6.553455e-10	6.553455e-10
6.000000e+01	6.200000e+01	3.070664e-07	6.854878e-10	6.854878e-10
6.200000e+01	6.400000e+01	3.493243e-07	7.304440e-10	7.304440e-10
6.400000e+01	6.600000e+01	4.193606e-07	8.008097e-10	8.008097e-10
6.600000e+01	6.800000e+01	5.267980e-07	8.976120e-10	8.976120e-10
6.800000e+01	7.000000e+01	6.985870e-07	1.033815e-09	1.033815e-09
7.000000e+01	7.200000e+01	9.940280e-07	1.233854e-09	1.233854e-09
7.200000e+01	7.400000e+01	1.556283e-06	1.543893e-09	1.543893e-09
7.400000e+01	7.600000e+01	2.836880e-06	2.086057e-09	2.086057e-09
7.600000e+01	7.800000e+01	6.901260e-06	3.254720e-09	3.254720e-09
7.800000e+01	8.000000e+01	3.074711e-05	6.874982e-09	6.874982e-09
8.000000e+01	8.200000e+01	4.896316e-05	8.680488e-09	8.680488e-09
8.200000e+01	8.400000e+01	9.814200e-06	3.889396e-09	3.889396e-09
8.400000e+01	8.600000e+01	3.104909e-06	2.189486e-09	2.189486e-09
8.600000e+01	8.800000e+01	1.433273e-06	1.489545e-09	1.489545e-09
8.800000e+01	9.000000e+01	7.925325e-07	1.109125e-09	1.109125e-09
9.000000e+01	9.200000e+01	4.851561e-07	8.689304e-10	8.689304e-10
9.200000e+01	9.400000e+01	3.130865e-07	6.996764e-10	6.996764e-10
9.400000e+01	9.600000e+01	2.121511e-07	5.768891e-10	5.768891e-10
9.600000e+01	9.800000e+01	1.460691e-07	4.798782e-10	4.798782e-10
9.800000e+01	1.000000e+02	1.024399e-07	4.034493e-10	4.034493e-10
1.000000e+02	1.020000e+02	7.135450e-08	3.382816e-10	3.382816e-10
1.020000e+02	1.040000e+02	4.965736e-08	2.830569e-10	2.830569e-10
1.040000e+02	1.060000e+02	3.382200e-08	2.346806e-10	2.346806e-10
1.060000e+02	1.080000e+02	2.202142e-08	1.900010e-10	1.900010e-10
1.080000e+02	1.100000e+02	1.454258e-08	1.556751e-10	1.556751e-10
1.100000e+02	1.120000e+02	8.759440e-09	1.214062e-10	1.214062e-10
1.120000e+02	1.140000e+02	5.072200e-09	9.214392e-11	9.214392e-11
1.140000e+02	1.160000e+02	2.536604e-09	6.466570e-11	6.466570e-11
1.160000e+02	1.180000e+02	1.026985e-09	4.021693e-11	4.021693e-11
1.180000e+02	1.200000e+02	3.631679e-10	2.274666e-11	2.274666e-11
1.200000e+02	1.220000e+02	5.407485e-11	6.968838e-12	6.968838e-12
1.220000e+02	1.240000e+02	3.840779e-12	2.071607e-12	2.071607e-12
1.240000e+02	1.260000e+02	3.521118e-12	2.167215e-12	2.167215e-12
1.260000e+02	1.280000e+02	1.887701e-12	1.887700e-12	1.887700e-12
1.280000e+02	1.300000e+02	7.297035e-13	7.297037e-13	7.297037e-13
1.300000e+02	1.320000e+02	2.066401e-12	1.359948e-12	1.359948e-12
1.320000e+02	1.340000e+02	2.086162e-12	2.086162e-12	2.086162e-12
1.340000e+02	1.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+02	1.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.420000e+02	1.644356e-12	1.644355e-12	1.644355e-12
1.420000e+02	1.440000e+02	3.312469e-13	3.312470e-13	3.312470e-13
1.440000e+02	1.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.460000e+02	1.480000e+02	1.465412e-12	1.465412e-12	1.465412e-12
1.480000e+02	1.500000e+02	1.731434e-12	1.731434e-12	1.731434e-12
1.500000e+02	1.520000e+02	5.108555e-13	4.858063e-13	4.858063e-13
1.520000e+02	1.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+02	1.560000e+02	2.087139e-12	2.087140e-12	2.087140e-12
1.560000e+02	1.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
Path=onshell-wh[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=2.58379604820377013e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	-1.581779e-14	2.685097e-14	2.685097e-14
8.000000e+00	1.000000e+01	1.129132e-08	1.800914e-09	1.800914e-09
1.000000e+01	1.200000e+01	6.693590e-08	4.140429e-09	4.140429e-09
1.200000e+01	1.400000e+01	1.249164e-07	8.148396e-09	8.148396e-09
1.400000e+01	1.600000e+01	1.996168e-07	1.115148e-08	1.115148e-08
1.600000e+01	1.800000e+01	2.618311e-07	7.156874e-09	7.156874e-09
1.800000e+01	2.000000e+01	3.193871e-07	8.068452e-09	8.068452e-09
2.000000e+01	2.200000e+01	4.036761e-07	3.050763e-08	3.050763e-08
2.200000e+01	2.400000e+01	4.265532e-07	1.094746e-08	1.094746e-08
2.400000e+01	2.600000e+01	4.858714e-07	1.386634e-08	1.386634e-08
2.600000e+01	2.800000e+01	5.339990e-07	1.231215e-08	1.231215e-08
2.800000e+01	3.000000e+01	5.797915e-07	1.213719e-08	1.213719e-08
3.000000e+01	3.200000e+01	6.078230e-07	1.444128e-08	1.444128e-08
3.200000e+01	3.400000e+01	6.581700e-07	1.482958e-08	1.482958e-08
3.400000e+01	3.600000e+01	6.766215e-07	1.475396e-08	1.475396e-08
3.600000e+01	3.800000e+01	7.541440e-07	7.145471e-08	7.145471e-08
3.800000e+01	4.000000e+01	8.186900e-07	2.297097e-08	2.297097e-08
4.000000e+01	4.200000e+01	9.087985e-07	1.789030e-08	1.789030e-08
4.200000e+01	4.400000e+01	1.176317e-06	1.635768e-08	1.635768e-08
4.400000e+01	4.600000e+01	1.609278e-06	1.092716e-08	1.092716e-08
4.600000e+01	4.800000e+01	1.861995e-06	1.112610e-08	1.112610e-08
4.800000e+01	5.000000e+01	1.957060e-06	7.657700e-09	7.657700e-09
5.000000e+01	5.200000e+01	2.030470e-06	6.541152e-09	6.541152e-09
5.200000e+01	5.400000e+01	2.059781e-06	5.716209e-09	5.716209e-09
5.400000e+01	5.600000e+01	2.086643e-06	5.350829e-09	5.350829e-09
5.600000e+01	5.800000e+01	2.093503e-06	5.037591e-09	5.037591e-09
5.800000e+01	6.000000e+01	2.085153e-06	4.695954e-09	4.695954e-09
6.000000e+01	6.200000e+01	2.071875e-06	5.231369e-09	5.231369e-09
6.200000e+01	6.400000e+01	2.042288e-06	4.933295e-09	4.933295e-09
6.400000e+01	6.600000e+01	2.008200e-06	5.539986e-09	5.539986e-09
6.600000e+01	6.800000e+01	1.977801e-06	6.060707e-09	6.060707e-09
6.800000e+01	7.000000e+01	1.916323e-06	6.425753e-09	6.425753e-09
7.000000e+01	7.200000e+01	1.871477e-06	7.298169e-09	7.298169e-09
7.200000e+01	7.400000e+01	1.799678e-06	7.929390e-09	7.929390e-09
7.400000e+01	7.600000e+01	1.685683e-06	1.030427e-08	1.030427e-08
7.600000e+01	7.800000e+01	1.433802e-06	1.347732e-08	1.347732e-08
7.800000e+01	8.000000e+01	1.125752e-07	3.342201e-08	3.342201e-08
8.000000e+01	8.200000e+01	2.500876e-08	4.716911e-08	4.716911e-08
8.200000e+01	8.400000e+01	1.959043e-06	3.013658e-08	3.013658e-08
8.400000e+01	8.600000e+01	1.948142e-06	1.452139e-08	1.452139e-08
8.600000e+01	8.800000e+01	1.841563e-06	1.072952e-08	1.072952e-08
8.800000e+01	9.000000e+01	1.748819e-06	7.456289e-09	7.456289e-09
9.000000e+01	9.200000e+01	1.663796e-06	5.879747e-09	5.879747e-09
9.200000e+01	9.400000e+01	1.592617e-06	4.673051e-09	4.673051e-09
9.400000e+01	9.600000e+01	1.526258e-06	4.372576e-09	4.372576e-09
9.600000e+01	9.800000e+01	1.469612e-06	3.900976e-09	3.900976e-09
9.800000e+01	1.000000e+02	1.413703e-06	3.677712e-09	3.677712e-09
1.000000e+02	1.020000e+02	1.363072e-06	3.133512e-09	3.133512e-09
1.020000e+02	1.040000e+02	1.308974e-06	3.138911e-09	3.138911e-09
1.040000e+02	1.060000e+02	1.266787e-06	3.777747e-09	3.777747e-09
1.060000e+02	1.080000e+02	1.218388e-06	3.473366e-09	3.473366e-09
1.080000e+02	1.100000e+02	1.179118e-06	2.927324e-09	2.927324e-09
1.100000e+02	1.120000e+02	1.136359e-06	2.399659e-09	2.399659e-09
1.120000e+02	1.140000e+02	1.096662e-06	2.872304e-09	2.872304e-09
1.140000e+02	1.160000e+02	1.059487e-06	3.350098e-09	3.350098e-09
1.160000e+02	1.180000e+02	1.023153e-06	2.276554e-09	2.276554e-09
1.180000e+02	1.200000e+02	9.869325e-07	2.145648e-09	2.145648e-09
1.200000e+02	1.220000e+02	9.573290e-07	2.303367e-09	2.303367e-09
1.220000e+02	1.240000e+02	9.221760e-07	2.520936e-09	2.520936e-09
1.240000e+02	1.260000e+02	8.963410e-07	2.853882e-09	2.853882e-09
1.260000e+02	1.280000e+02	8.636285e-07	1.928313e-09	1.928313e-09
1.280000e+02	1.300000e+02	8.370470e-07	4.513865e-09	4.513865e-09
1.300000e+02	1.320000e+02	8.087490e-07	1.725676e-09	1.725676e-09
1.320000e+02	1.340000e+02	7.842690e-07	1.815072e-09	1.815072e-09
1.340000e+02	1.360000e+02	7.573615e-07	1.636214e-09	1.636214e-09
1.360000e+02	1.380000e+02	7.333070e-07	1.646713e-09	1.646713e-09
1.380000e+02	1.400000e+02	7.099200e-07	1.690240e-09	1.690240e-09
1.400000e+02	1.420000e+02	6.871715e-07	1.624477e-09	1.624477e-09
1.420000e+02	1.440000e+02	6.642230e-07	1.589756e-09	1.589756e-09
1.440000e+02	1.460000e+02	6.453470e-07	1.562422e-09	1.562422e-09
1.460000e+02	1.480000e+02	6.241885e-07	1.829471e-09	1.829471e-09
1.480000e+02	1.500000e+02	6.071420e-07	2.109546e-09	2.109546e-09
1.500000e+02	1.520000e+02	5.845410e-07	1.546939e-09	1.546939e-09
1.520000e+02	1.540000e+02	5.675435e-07	1.410317e-09	1.410317e-09
1.540000e+02	1.560000e+02	5.506190e-07	1.251362e-09	1.251362e-09
1.560000e+02	1.580000e+02	5.350400e-07	1.404810e-09	1.404810e-09
1.580000e+02	1.600000e+02	5.203185e-07	2.598084e-09	2.598084e-09
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-wh
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh
Path=onshell-wh
Scale=1000.
ScaledBy=2.52363716438956397e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	-1.375605e-14	2.355727e-14	2.355727e-14
8.000000e+00	1.000000e+01	4.449556e-08	1.711296e-09	1.711296e-09
1.000000e+01	1.200000e+01	2.839474e-07	3.902842e-09	3.902842e-09
1.200000e+01	1.400000e+01	6.160285e-07	7.633805e-09	7.633805e-09
1.400000e+01	1.600000e+01	9.822380e-07	1.026277e-08	1.026277e-08
1.600000e+01	1.800000e+01	1.325379e-06	6.836243e-09	6.836243e-09
1.800000e+01	2.000000e+01	1.654094e-06	7.666671e-09	7.666671e-09
2.000000e+01	2.200000e+01	1.996067e-06	2.767403e-08	2.767403e-08
2.200000e+01	2.400000e+01	2.274064e-06	1.031169e-08	1.031169e-08
2.400000e+01	2.600000e+01	2.589406e-06	1.304282e-08	1.304282e-08
2.600000e+01	2.800000e+01	2.894713e-06	1.162991e-08	1.162991e-08
2.800000e+01	3.000000e+01	3.208286e-06	1.147416e-08	1.147416e-08
3.000000e+01	3.200000e+01	3.516498e-06	1.356492e-08	1.356492e-08
3.200000e+01	3.400000e+01	3.856260e-06	1.395546e-08	1.395546e-08
3.400000e+01	3.600000e+01	4.160923e-06	1.396272e-08	1.396272e-08
3.600000e+01	3.800000e+01	4.503008e-06	6.666322e-08	6.666322e-08
3.800000e+01	4.000000e+01	4.760770e-06	2.112068e-08	2.112068e-08
4.000000e+01	4.200000e+01	4.869078e-06	1.693472e-08	1.693472e-08
4.200000e+01	4.400000e+01	4.476935e-06	1.546096e-08	1.546096e-08
4.400000e+01	4.600000e+01	3.071487e-06	1.032621e-08	1.032621e-08
4.600000e+01	4.800000e+01	2.371157e-06	1.048987e-08	1.048987e-08
4.800000e+01	5.000000e+01	2.226052e-06	7.260840e-09	7.260840e-09
5.000000e+01	5.200000e+01	2.203794e-06	6.151616e-09	6.151616e-09
5.200000e+01	5.400000e+01	2.184699e-06	5.397300e-09	5.397300e-09
5.400000e+01	5.600000e+01	2.188068e-06	5.043905e-09	5.043905e-09
5.600000e+01	5.800000e+01	2.191953e-06	4.745193e-09	4.745193e-09
5.800000e+01	6.000000e+01	2.193296e-06	4.438543e-09	4.438543e-09
6.000000e+01	6.200000e+01	2.206820e-06	4.918570e-09	4.918570e-09
6.200000e+01	6.400000e+01	2.219194e-06	4.680488e-09	4.680488e-09
6.400000e+01	6.600000e+01	2.254375e-06	5.200627e-09	5.200627e-09
6.600000e+01	6.800000e+01	2.328562e-06	5.682640e-09	5.682640e-09
6.800000e+01	7.000000e+01	2.435978e-06	6.118642e-09	6.118642e-09
7.000000e+01	7.200000e+01	2.677179e-06	6.911901e-09	6.911901e-09
7.200000e+01	7.400000e+01	3.148414e-06	7.639696e-09	7.639696e-09
7.400000e+01	7.600000e+01	4.268430e-06	9.982571e-09	9.982571e-09
7.600000e+01	7.800000e+01	7.925960e-06	1.297321e-08	1.297321e-08
7.800000e+01	8.000000e+01	2.951733e-05	3.189728e-08	3.189728e-08
8.000000e+01	8.200000e+01	4.683210e-05	4.487216e-08	4.487216e-08
8.200000e+01	8.400000e+01	1.117345e-05	2.820739e-08	2.820739e-08
8.400000e+01	8.600000e+01	4.752229e-06	1.379463e-08	1.379463e-08
8.600000e+01	8.800000e+01	3.057308e-06	1.021114e-08	1.021114e-08
8.800000e+01	9.000000e+01	2.359039e-06	7.041656e-09	7.041656e-09
9.000000e+01	9.200000e+01	1.986839e-06	5.526292e-09	5.526292e-09
9.200000e+01	9.400000e+01	1.756552e-06	4.381497e-09	4.381497e-09
9.400000e+01	9.600000e+01	1.598731e-06	4.074602e-09	4.074602e-09
9.600000e+01	9.800000e+01	1.483120e-06	3.631876e-09	3.631876e-09
9.800000e+01	1.000000e+02	1.389749e-06	3.418485e-09	3.418485e-09
1.000000e+02	1.020000e+02	1.312946e-06	2.896834e-09	2.896834e-09
1.020000e+02	1.040000e+02	1.242279e-06	2.883377e-09	2.883377e-09
1.040000e+02	1.060000e+02	1.188224e-06	3.529570e-09	3.529570e-09
1.060000e+02	1.080000e+02	1.132031e-06	3.199691e-09	3.199691e-09
1.080000e+02	1.100000e+02	1.088583e-06	2.685545e-09	2.685545e-09
1.100000e+02	1.120000e+02	1.043422e-06	2.190967e-09	2.190967e-09
1.120000e+02	1.140000e+02	1.003335e-06	2.640191e-09	2.640191e-09
1.140000e+02	1.160000e+02	9.666240e-07	3.094491e-09	3.094491e-09
1.160000e+02	1.180000e+02	9.315435e-07	2.078674e-09	2.078674e-09
1.180000e+02	1.200000e+02	8.974945e-07	1.957657e-09	1.957657e-09
1.200000e+02	1.220000e+02	8.698345e-07	2.102122e-09	2.102122e-09
1.220000e+02	1.240000e+02	8.372630e-07	2.317659e-09	2.317659e-09
1.240000e+02	1.260000e+02	8.133735e-07	2.640586e-09	2.640586e-09
1.260000e+02	1.280000e+02	7.831795e-07	1.755746e-09	1.755746e-09
1.280000e+02	1.300000e+02	7.587050e-07	4.205475e-09	4.205475e-09
1.300000e+02	1.320000e+02	7.325455e-07	1.563522e-09	1.563522e-09
1.320000e+02	1.340000e+02	7.099585e-07	1.640594e-09	1.640594e-09
1.340000e+02	1.360000e+02	6.851905e-07	1.480413e-09	1.480413e-09
1.360000e+02	1.380000e+02	6.630920e-07	1.490611e-09	1.490611e-09
1.380000e+02	1.400000e+02	6.415880e-07	1.532014e-09	1.532014e-09
1.400000e+02	1.420000e+02	6.206790e-07	1.470843e-09	1.470843e-09
1.420000e+02	1.440000e+02	5.995605e-07	1.438219e-09	1.438219e-09
1.440000e+02	1.460000e+02	5.822590e-07	1.414603e-09	1.414603e-09
1.460000e+02	1.480000e+02	5.628250e-07	1.654249e-09	1.654249e-09
1.480000e+02	1.500000e+02	5.471855e-07	1.908307e-09	1.908307e-09
1.500000e+02	1.520000e+02	5.265090e-07	1.404427e-09	1.404427e-09
1.520000e+02	1.540000e+02	5.109705e-07	1.282535e-09	1.282535e-09
1.540000e+02	1.560000e+02	4.954940e-07	1.127030e-09	1.127030e-09
1.560000e+02	1.580000e+02	4.811652e-07	1.268451e-09	1.268451e-09
1.580000e+02	1.600000e+02	4.677013e-07	2.345576e-09	2.345576e-09
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-qqww[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
LineColor=orange!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-qqww[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
Path=onshell-qqww[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=4.17642336288989450e-11
Title=W${}^+$W${}^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	4.627233e-12	7.257391e-13	7.257391e-13
1.000000e+01	1.200000e+01	2.263498e-08	3.825158e-09	3.825158e-09
1.200000e+01	1.400000e+01	6.273165e-08	7.234471e-09	7.234471e-09
1.400000e+01	1.600000e+01	1.086232e-07	1.017455e-08	1.017455e-08
1.600000e+01	1.800000e+01	1.371336e-07	8.265030e-09	8.265030e-09
1.800000e+01	2.000000e+01	2.301892e-07	3.001947e-08	3.001947e-08
2.000000e+01	2.200000e+01	2.927631e-07	2.363891e-08	2.363891e-08
2.200000e+01	2.400000e+01	3.259275e-07	2.137057e-08	2.137057e-08
2.400000e+01	2.600000e+01	3.850873e-07	2.011361e-08	2.011361e-08
2.600000e+01	2.800000e+01	3.928403e-07	1.948559e-08	1.948559e-08
2.800000e+01	3.000000e+01	4.475526e-07	2.328831e-08	2.328831e-08
3.000000e+01	3.200000e+01	4.932212e-07	4.040121e-08	4.040121e-08
3.200000e+01	3.400000e+01	4.970269e-07	1.912445e-08	1.912445e-08
3.400000e+01	3.600000e+01	5.275830e-07	2.113106e-08	2.113106e-08
3.600000e+01	3.800000e+01	5.699035e-07	2.639447e-08	2.639447e-08
3.800000e+01	4.000000e+01	6.321750e-07	4.455551e-08	4.455551e-08
4.000000e+01	4.200000e+01	6.047100e-07	3.053950e-08	3.053950e-08
4.200000e+01	4.400000e+01	6.039520e-07	3.006364e-08	3.006364e-08
4.400000e+01	4.600000e+01	6.262215e-07	3.077792e-08	3.077792e-08
4.600000e+01	4.800000e+01	6.079295e-07	4.163039e-08	4.163039e-08
4.800000e+01	5.000000e+01	6.496095e-07	4.580080e-08	4.580080e-08
5.000000e+01	5.200000e+01	6.420865e-07	2.999807e-08	2.999807e-08
5.200000e+01	5.400000e+01	6.465205e-07	3.088664e-08	3.088664e-08
5.400000e+01	5.600000e+01	6.365130e-07	2.936495e-08	2.936495e-08
5.600000e+01	5.800000e+01	6.283565e-07	2.979093e-08	2.979093e-08
5.800000e+01	6.000000e+01	6.538630e-07	3.468706e-08	3.468706e-08
6.000000e+01	6.200000e+01	6.338930e-07	3.842195e-08	3.842195e-08
6.200000e+01	6.400000e+01	6.502170e-07	5.533143e-08	5.533143e-08
6.400000e+01	6.600000e+01	6.369475e-07	5.389012e-08	5.389012e-08
6.600000e+01	6.800000e+01	6.655010e-07	3.877931e-08	3.877931e-08
6.800000e+01	7.000000e+01	6.850600e-07	4.389491e-08	4.389491e-08
7.000000e+01	7.200000e+01	6.300745e-07	4.638332e-08	4.638332e-08
7.200000e+01	7.400000e+01	6.294880e-07	6.935101e-08	6.935101e-08
7.400000e+01	7.600000e+01	6.550505e-07	1.045704e-07	1.045704e-07
7.600000e+01	7.800000e+01	6.337450e-07	8.232219e-08	8.232219e-08
7.800000e+01	8.000000e+01	7.092490e-07	1.070282e-07	1.070282e-07
8.000000e+01	8.200000e+01	6.275300e-07	5.714254e-08	5.714254e-08
8.200000e+01	8.400000e+01	6.399990e-07	6.590025e-08	6.590025e-08
8.400000e+01	8.600000e+01	6.344260e-07	6.726600e-08	6.726600e-08
8.600000e+01	8.800000e+01	6.086925e-07	6.166660e-08	6.166660e-08
8.800000e+01	9.000000e+01	6.359735e-07	7.240839e-08	7.240839e-08
9.000000e+01	9.200000e+01	6.538280e-07	8.758580e-08	8.758580e-08
9.200000e+01	9.400000e+01	6.352985e-07	9.344732e-08	9.344732e-08
9.400000e+01	9.600000e+01	6.309220e-07	1.389997e-07	1.389997e-07
9.600000e+01	9.800000e+01	5.991015e-07	1.148207e-07	1.148207e-07
9.800000e+01	1.000000e+02	6.367055e-07	7.125237e-08	7.125237e-08
1.000000e+02	1.020000e+02	5.596825e-07	6.643333e-08	6.643333e-08
1.020000e+02	1.040000e+02	6.343715e-07	5.831466e-08	5.831466e-08
1.040000e+02	1.060000e+02	6.174555e-07	6.491702e-08	6.491702e-08
1.060000e+02	1.080000e+02	6.309255e-07	6.296721e-08	6.296721e-08
1.080000e+02	1.100000e+02	6.168530e-07	6.580872e-08	6.580872e-08
1.100000e+02	1.120000e+02	5.989630e-07	8.792423e-08	8.792423e-08
1.120000e+02	1.140000e+02	6.461280e-07	1.370729e-07	1.370729e-07
1.140000e+02	1.160000e+02	5.738590e-07	1.215540e-07	1.215540e-07
1.160000e+02	1.180000e+02	5.980615e-07	1.036476e-07	1.036476e-07
1.180000e+02	1.200000e+02	7.054455e-07	1.522008e-07	1.522008e-07
1.200000e+02	1.220000e+02	5.458825e-07	1.287508e-07	1.287508e-07
1.220000e+02	1.240000e+02	6.325390e-07	8.224296e-08	8.224296e-08
1.240000e+02	1.260000e+02	7.222360e-07	1.849903e-07	1.849903e-07
1.260000e+02	1.280000e+02	4.534389e-07	2.113293e-07	2.113293e-07
1.280000e+02	1.300000e+02	5.270690e-07	8.065869e-08	8.065869e-08
1.300000e+02	1.320000e+02	5.657505e-07	7.582472e-08	7.582472e-08
1.320000e+02	1.340000e+02	5.402545e-07	7.723840e-08	7.723840e-08
1.340000e+02	1.360000e+02	6.143535e-07	8.524757e-08	8.524757e-08
1.360000e+02	1.380000e+02	6.447430e-07	1.033774e-07	1.033774e-07
1.380000e+02	1.400000e+02	5.569620e-07	1.108024e-07	1.108024e-07
1.400000e+02	1.420000e+02	4.524898e-07	1.757123e-07	1.757123e-07
1.420000e+02	1.440000e+02	5.781270e-07	1.263843e-07	1.263843e-07
1.440000e+02	1.460000e+02	4.782570e-07	8.620966e-08	8.620966e-08
1.460000e+02	1.480000e+02	6.655135e-07	9.965424e-08	9.965424e-08
1.480000e+02	1.500000e+02	5.157165e-07	8.970966e-08	8.970966e-08
1.500000e+02	1.520000e+02	6.208480e-07	1.455876e-07	1.455876e-07
1.520000e+02	1.540000e+02	4.967223e-07	2.042502e-07	2.042502e-07
1.540000e+02	1.560000e+02	4.295857e-07	1.688733e-07	1.688733e-07
1.560000e+02	1.580000e+02	5.408080e-07	1.256468e-07	1.256468e-07
1.580000e+02	1.600000e+02	4.626602e-07	9.169508e-08	9.169508e-08
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-qqww[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
LineColor=orange!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-qqww[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
Path=onshell-qqww[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=4.21795990776955025e-11
Title=W${}^+$W${}^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	4.587194e-12	7.079525e-13	7.079525e-13
1.000000e+01	1.200000e+01	2.313673e-08	3.933673e-09	3.933673e-09
1.200000e+01	1.400000e+01	6.450395e-08	7.647549e-09	7.647549e-09
1.400000e+01	1.600000e+01	1.119343e-07	1.088398e-08	1.088398e-08
1.600000e+01	1.800000e+01	1.402239e-07	8.426648e-09	8.426648e-09
1.800000e+01	2.000000e+01	2.385155e-07	3.260891e-08	3.260891e-08
2.000000e+01	2.200000e+01	3.022953e-07	2.477973e-08	2.477973e-08
2.200000e+01	2.400000e+01	3.379816e-07	2.281756e-08	2.281756e-08
2.400000e+01	2.600000e+01	3.983412e-07	2.137544e-08	2.137544e-08
2.600000e+01	2.800000e+01	4.085434e-07	2.058787e-08	2.058787e-08
2.800000e+01	3.000000e+01	4.642016e-07	2.434380e-08	2.434380e-08
3.000000e+01	3.200000e+01	5.156370e-07	4.647574e-08	4.647574e-08
3.200000e+01	3.400000e+01	5.165500e-07	2.009814e-08	2.009814e-08
3.400000e+01	3.600000e+01	5.490330e-07	2.187067e-08	2.187067e-08
3.600000e+01	3.800000e+01	5.925225e-07	2.705138e-08	2.705138e-08
3.800000e+01	4.000000e+01	6.605045e-07	4.816455e-08	4.816455e-08
4.000000e+01	4.200000e+01	6.323630e-07	3.314883e-08	3.314883e-08
4.200000e+01	4.400000e+01	6.281090e-07	3.046930e-08	3.046930e-08
4.400000e+01	4.600000e+01	6.526485e-07	3.151972e-08	3.151972e-08
4.600000e+01	4.800000e+01	6.357100e-07	4.274529e-08	4.274529e-08
4.800000e+01	5.000000e+01	6.773880e-07	4.823694e-08	4.823694e-08
5.000000e+01	5.200000e+01	6.690695e-07	3.127765e-08	3.127765e-08
5.200000e+01	5.400000e+01	6.726450e-07	3.142241e-08	3.142241e-08
5.400000e+01	5.600000e+01	6.625135e-07	2.984874e-08	2.984874e-08
5.600000e+01	5.800000e+01	6.550300e-07	3.056705e-08	3.056705e-08
5.800000e+01	6.000000e+01	6.807795e-07	3.572890e-08	3.572890e-08
6.000000e+01	6.200000e+01	6.589360e-07	3.856157e-08	3.856157e-08
6.200000e+01	6.400000e+01	6.777220e-07	5.549998e-08	5.549998e-08
6.400000e+01	6.600000e+01	6.623270e-07	5.374935e-08	5.374935e-08
6.600000e+01	6.800000e+01	6.924305e-07	3.955126e-08	3.955126e-08
6.800000e+01	7.000000e+01	7.103830e-07	4.431014e-08	4.431014e-08
7.000000e+01	7.200000e+01	6.543775e-07	4.687401e-08	4.687401e-08
7.200000e+01	7.400000e+01	6.543860e-07	6.920428e-08	6.920428e-08
7.400000e+01	7.600000e+01	6.804530e-07	1.048483e-07	1.048483e-07
7.600000e+01	7.800000e+01	6.615590e-07	8.098225e-08	8.098225e-08
7.800000e+01	8.000000e+01	7.292300e-07	1.043083e-07	1.043083e-07
8.000000e+01	8.200000e+01	6.488045e-07	5.696025e-08	5.696025e-08
8.200000e+01	8.400000e+01	6.644030e-07	6.672204e-08	6.672204e-08
8.400000e+01	8.600000e+01	6.547800e-07	6.678347e-08	6.678347e-08
8.600000e+01	8.800000e+01	6.335970e-07	6.153296e-08	6.153296e-08
8.800000e+01	9.000000e+01	6.549830e-07	7.269006e-08	7.269006e-08
9.000000e+01	9.200000e+01	6.720275e-07	8.648351e-08	8.648351e-08
9.200000e+01	9.400000e+01	6.564535e-07	9.283207e-08	9.283207e-08
9.400000e+01	9.600000e+01	6.519165e-07	1.400445e-07	1.400445e-07
9.600000e+01	9.800000e+01	6.180345e-07	1.145697e-07	1.145697e-07
9.800000e+01	1.000000e+02	6.557830e-07	7.104365e-08	7.104365e-08
1.000000e+02	1.020000e+02	5.763975e-07	6.638349e-08	6.638349e-08
1.020000e+02	1.040000e+02	6.553965e-07	5.863723e-08	5.863723e-08
1.040000e+02	1.060000e+02	6.329395e-07	6.476755e-08	6.476755e-08
1.060000e+02	1.080000e+02	6.502325e-07	6.362175e-08	6.362175e-08
1.080000e+02	1.100000e+02	6.337925e-07	6.610775e-08	6.610775e-08
1.100000e+02	1.120000e+02	6.153895e-07	8.742601e-08	8.742601e-08
1.120000e+02	1.140000e+02	6.629965e-07	1.372427e-07	1.372427e-07
1.140000e+02	1.160000e+02	5.908345e-07	1.225261e-07	1.225261e-07
1.160000e+02	1.180000e+02	6.165195e-07	1.019811e-07	1.019811e-07
1.180000e+02	1.200000e+02	7.203000e-07	1.505004e-07	1.505004e-07
1.200000e+02	1.220000e+02	5.683975e-07	1.290169e-07	1.290169e-07
1.220000e+02	1.240000e+02	6.457595e-07	8.215774e-08	8.215774e-08
1.240000e+02	1.260000e+02	7.421900e-07	1.849715e-07	1.849715e-07
1.260000e+02	1.280000e+02	4.656461e-07	2.100701e-07	2.100701e-07
1.280000e+02	1.300000e+02	5.423205e-07	8.059105e-08	8.059105e-08
1.300000e+02	1.320000e+02	5.807505e-07	7.612142e-08	7.612142e-08
1.320000e+02	1.340000e+02	5.520915e-07	7.815173e-08	7.815173e-08
1.340000e+02	1.360000e+02	6.276665e-07	8.587846e-08	8.587846e-08
1.360000e+02	1.380000e+02	6.588270e-07	1.027641e-07	1.027641e-07
1.380000e+02	1.400000e+02	5.726630e-07	1.116420e-07	1.116420e-07
1.400000e+02	1.420000e+02	4.674467e-07	1.742509e-07	1.742509e-07
1.420000e+02	1.440000e+02	5.879500e-07	1.258983e-07	1.258983e-07
1.440000e+02	1.460000e+02	4.922422e-07	8.647118e-08	8.647118e-08
1.460000e+02	1.480000e+02	6.787965e-07	1.006452e-07	1.006452e-07
1.480000e+02	1.500000e+02	5.290480e-07	9.119189e-08	9.119189e-08
1.500000e+02	1.520000e+02	6.306180e-07	1.445805e-07	1.445805e-07
1.520000e+02	1.540000e+02	5.090935e-07	2.043334e-07	2.043334e-07
1.540000e+02	1.560000e+02	4.398765e-07	1.708688e-07	1.708688e-07
1.560000e+02	1.580000e+02	5.552400e-07	1.269545e-07	1.269545e-07
1.580000e+02	1.600000e+02	4.716236e-07	9.297048e-08	9.297048e-08
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-qqww[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
LineColor=orange!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-qqww[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
Path=onshell-qqww[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=4.05557446859923774e-11
Title=W${}^+$W${}^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	3.845139e-12	7.469940e-13	7.469940e-13
1.000000e+01	1.200000e+01	2.453375e-08	4.170330e-09	4.170330e-09
1.200000e+01	1.400000e+01	6.796385e-08	7.879129e-09	7.879129e-09
1.400000e+01	1.600000e+01	1.175306e-07	1.107694e-08	1.107694e-08
1.600000e+01	1.800000e+01	1.481516e-07	8.998101e-09	8.998101e-09
1.800000e+01	2.000000e+01	2.487617e-07	3.258899e-08	3.258899e-08
2.000000e+01	2.200000e+01	3.162383e-07	2.570684e-08	2.570684e-08
2.200000e+01	2.400000e+01	3.515619e-07	2.323060e-08	2.323060e-08
2.400000e+01	2.600000e+01	4.151686e-07	2.186031e-08	2.186031e-08
2.600000e+01	2.800000e+01	4.227184e-07	2.116190e-08	2.116190e-08
2.800000e+01	3.000000e+01	4.813537e-07	2.527896e-08	2.527896e-08
3.000000e+01	3.200000e+01	5.299055e-07	4.385709e-08	4.385709e-08
3.200000e+01	3.400000e+01	5.332985e-07	2.077448e-08	2.077448e-08
3.400000e+01	3.600000e+01	5.651660e-07	2.293806e-08	2.293806e-08
3.600000e+01	3.800000e+01	6.102410e-07	2.868431e-08	2.868431e-08
3.800000e+01	4.000000e+01	6.761525e-07	4.829587e-08	4.829587e-08
4.000000e+01	4.200000e+01	6.450465e-07	3.314534e-08	3.314534e-08
4.200000e+01	4.400000e+01	6.426585e-07	3.266281e-08	3.266281e-08
4.400000e+01	4.600000e+01	6.648910e-07	3.343345e-08	3.343345e-08
4.600000e+01	4.800000e+01	6.430160e-07	4.531595e-08	4.531595e-08
4.800000e+01	5.000000e+01	6.866720e-07	4.979359e-08	4.979359e-08
5.000000e+01	5.200000e+01	6.762415e-07	3.257020e-08	3.257020e-08
5.200000e+01	5.400000e+01	6.790070e-07	3.356456e-08	3.356456e-08
5.400000e+01	5.600000e+01	6.662100e-07	3.190601e-08	3.190601e-08
5.600000e+01	5.800000e+01	6.549895e-07	3.236722e-08	3.236722e-08
5.800000e+01	6.000000e+01	6.802240e-07	3.767986e-08	3.767986e-08
6.000000e+01	6.200000e+01	6.570865e-07	4.179606e-08	4.179606e-08
6.200000e+01	6.400000e+01	6.723015e-07	6.016394e-08	6.016394e-08
6.400000e+01	6.600000e+01	6.552985e-07	5.859017e-08	5.859017e-08
6.600000e+01	6.800000e+01	6.841770e-07	4.213822e-08	4.213822e-08
6.800000e+01	7.000000e+01	7.033740e-07	4.763711e-08	4.763711e-08
7.000000e+01	7.200000e+01	6.417625e-07	5.038058e-08	5.038058e-08
7.200000e+01	7.400000e+01	6.392370e-07	7.549583e-08	7.549583e-08
7.400000e+01	7.600000e+01	6.647395e-07	1.138841e-07	1.138841e-07
7.600000e+01	7.800000e+01	6.398225e-07	8.958655e-08	8.958655e-08
7.800000e+01	8.000000e+01	7.197615e-07	1.165227e-07	1.165227e-07
8.000000e+01	8.200000e+01	6.292720e-07	6.206581e-08	6.206581e-08
8.200000e+01	8.400000e+01	6.414280e-07	7.155770e-08	7.155770e-08
8.400000e+01	8.600000e+01	6.335025e-07	7.311004e-08	7.311004e-08
8.600000e+01	8.800000e+01	6.034390e-07	6.698011e-08	6.698011e-08
8.800000e+01	9.000000e+01	6.318060e-07	7.865318e-08	7.865318e-08
9.000000e+01	9.200000e+01	6.496740e-07	9.521641e-08	9.521641e-08
9.200000e+01	9.400000e+01	6.283445e-07	1.015777e-07	1.015777e-07
9.400000e+01	9.600000e+01	6.222775e-07	1.511007e-07	1.511007e-07
9.600000e+01	9.800000e+01	5.863500e-07	1.248109e-07	1.248109e-07
9.800000e+01	1.000000e+02	6.263660e-07	7.744072e-08	7.744072e-08
1.000000e+02	1.020000e+02	5.419015e-07	7.219188e-08	7.219188e-08
1.020000e+02	1.040000e+02	6.217745e-07	6.330274e-08	6.330274e-08
1.040000e+02	1.060000e+02	6.027905e-07	7.044736e-08	7.044736e-08
1.060000e+02	1.080000e+02	6.167565e-07	6.831716e-08	6.831716e-08
1.080000e+02	1.100000e+02	6.009035e-07	7.139450e-08	7.139450e-08
1.100000e+02	1.120000e+02	5.803415e-07	9.547868e-08	9.547868e-08
1.120000e+02	1.140000e+02	6.308800e-07	1.490161e-07	1.490161e-07
1.140000e+02	1.160000e+02	5.523815e-07	1.321054e-07	1.321054e-07
1.160000e+02	1.180000e+02	5.780665e-07	1.126151e-07	1.126151e-07
1.180000e+02	1.200000e+02	6.944985e-07	1.654263e-07	1.654263e-07
1.200000e+02	1.220000e+02	5.210435e-07	1.399200e-07	1.399200e-07
1.220000e+02	1.240000e+02	6.149180e-07	8.921128e-08	8.921128e-08
1.240000e+02	1.260000e+02	7.127510e-07	2.007832e-07	2.007832e-07
1.260000e+02	1.280000e+02	4.203116e-07	2.293854e-07	2.293854e-07
1.280000e+02	1.300000e+02	4.997848e-07	8.751838e-08	8.751838e-08
1.300000e+02	1.320000e+02	5.419345e-07	8.224137e-08	8.224137e-08
1.320000e+02	1.340000e+02	5.150880e-07	8.373816e-08	8.373816e-08
1.340000e+02	1.360000e+02	5.957295e-07	9.245807e-08	9.245807e-08
1.360000e+02	1.380000e+02	6.278785e-07	1.122329e-07	1.122329e-07
1.380000e+02	1.400000e+02	5.322585e-07	1.201052e-07	1.201052e-07
1.400000e+02	1.420000e+02	4.201567e-07	1.908501e-07	1.908501e-07
1.420000e+02	1.440000e+02	5.570175e-07	1.372409e-07	1.372409e-07
1.440000e+02	1.460000e+02	4.485305e-07	9.350578e-08	9.350578e-08
1.460000e+02	1.480000e+02	6.526930e-07	1.080637e-07	1.080637e-07
1.480000e+02	1.500000e+02	4.905400e-07	9.725725e-08	9.725725e-08
1.500000e+02	1.520000e+02	6.051805e-07	1.580679e-07	1.580679e-07
1.520000e+02	1.540000e+02	4.698156e-07	2.215991e-07	2.215991e-07
1.540000e+02	1.560000e+02	3.993834e-07	1.830740e-07	1.830740e-07
1.560000e+02	1.580000e+02	5.216645e-07	1.361277e-07	1.361277e-07
1.580000e+02	1.600000e+02	4.466271e-07	9.930642e-08	9.930642e-08
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-qqww[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
LineColor=orange!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-qqww[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
Path=onshell-qqww[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=4.10263100833363354e-11
Title=W${}^+$W${}^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	3.836496e-12	7.106075e-13	7.106075e-13
1.000000e+01	1.200000e+01	2.508117e-08	4.288358e-09	4.288358e-09
1.200000e+01	1.400000e+01	6.989765e-08	8.329083e-09	8.329083e-09
1.400000e+01	1.600000e+01	1.211405e-07	1.184924e-08	1.184924e-08
1.600000e+01	1.800000e+01	1.515222e-07	9.173695e-09	9.173695e-09
1.800000e+01	2.000000e+01	2.578252e-07	3.539994e-08	3.539994e-08
2.000000e+01	2.200000e+01	3.266129e-07	2.694688e-08	2.694688e-08
2.200000e+01	2.400000e+01	3.646794e-07	2.480302e-08	2.480302e-08
2.400000e+01	2.600000e+01	4.295884e-07	2.323080e-08	2.323080e-08
2.600000e+01	2.800000e+01	4.397950e-07	2.235967e-08	2.235967e-08
2.800000e+01	3.000000e+01	4.994560e-07	2.642476e-08	2.642476e-08
3.000000e+01	3.200000e+01	5.542705e-07	5.045223e-08	5.045223e-08
3.200000e+01	3.400000e+01	5.545280e-07	2.183088e-08	2.183088e-08
3.400000e+01	3.600000e+01	5.884860e-07	2.373903e-08	2.373903e-08
3.600000e+01	3.800000e+01	6.348395e-07	2.939474e-08	2.939474e-08
3.800000e+01	4.000000e+01	7.069430e-07	5.220390e-08	5.220390e-08
4.000000e+01	4.200000e+01	6.751240e-07	3.597734e-08	3.597734e-08
4.200000e+01	4.400000e+01	6.689555e-07	3.309863e-08	3.309863e-08
4.400000e+01	4.600000e+01	6.936730e-07	3.423510e-08	3.423510e-08
4.600000e+01	4.800000e+01	6.732885e-07	4.652037e-08	4.652037e-08
4.800000e+01	5.000000e+01	7.169670e-07	5.244137e-08	5.244137e-08
5.000000e+01	5.200000e+01	7.056880e-07	3.395578e-08	3.395578e-08
5.200000e+01	5.400000e+01	7.075430e-07	3.413952e-08	3.413952e-08
5.400000e+01	5.600000e+01	6.946305e-07	3.242545e-08	3.242545e-08
5.600000e+01	5.800000e+01	6.841720e-07	3.320446e-08	3.320446e-08
5.800000e+01	6.000000e+01	7.097000e-07	3.880561e-08	3.880561e-08
6.000000e+01	6.200000e+01	6.845295e-07	4.193817e-08	4.193817e-08
6.200000e+01	6.400000e+01	7.024510e-07	6.033765e-08	6.033765e-08
6.400000e+01	6.600000e+01	6.831745e-07	5.843036e-08	5.843036e-08
6.600000e+01	6.800000e+01	7.137505e-07	4.297093e-08	4.297093e-08
6.800000e+01	7.000000e+01	7.312140e-07	4.808358e-08	4.808358e-08
7.000000e+01	7.200000e+01	6.685180e-07	5.090931e-08	5.090931e-08
7.200000e+01	7.400000e+01	6.666405e-07	7.533278e-08	7.533278e-08
7.400000e+01	7.600000e+01	6.927270e-07	1.141829e-07	1.141829e-07
7.600000e+01	7.800000e+01	6.704130e-07	8.811937e-08	8.811937e-08
7.800000e+01	8.000000e+01	7.418715e-07	1.135579e-07	1.135579e-07
8.000000e+01	8.200000e+01	6.528060e-07	6.186348e-08	6.186348e-08
8.200000e+01	8.400000e+01	6.683540e-07	7.244353e-08	7.244353e-08
8.400000e+01	8.600000e+01	6.560315e-07	7.257982e-08	7.257982e-08
8.600000e+01	8.800000e+01	6.309135e-07	6.683031e-08	6.683031e-08
8.800000e+01	9.000000e+01	6.528925e-07	7.895383e-08	7.895383e-08
9.000000e+01	9.200000e+01	6.698695e-07	9.401327e-08	9.401327e-08
9.200000e+01	9.400000e+01	6.517490e-07	1.009024e-07	1.009024e-07
9.400000e+01	9.600000e+01	6.454955e-07	1.522340e-07	1.522340e-07
9.600000e+01	9.800000e+01	6.073065e-07	1.245325e-07	1.245325e-07
9.800000e+01	1.000000e+02	6.474775e-07	7.721060e-08	7.721060e-08
1.000000e+02	1.020000e+02	5.604610e-07	7.213584e-08	7.213584e-08
1.020000e+02	1.040000e+02	6.449980e-07	6.364688e-08	6.364688e-08
1.040000e+02	1.060000e+02	6.199745e-07	7.027930e-08	7.027930e-08
1.060000e+02	1.080000e+02	6.380715e-07	6.902193e-08	6.902193e-08
1.080000e+02	1.100000e+02	6.196325e-07	7.171304e-08	7.171304e-08
1.100000e+02	1.120000e+02	5.985065e-07	9.492803e-08	9.492803e-08
1.120000e+02	1.140000e+02	6.495240e-07	1.491984e-07	1.491984e-07
1.140000e+02	1.160000e+02	5.710950e-07	1.331605e-07	1.331605e-07
1.160000e+02	1.180000e+02	5.983860e-07	1.107966e-07	1.107966e-07
1.180000e+02	1.200000e+02	7.108895e-07	1.635670e-07	1.635670e-07
1.200000e+02	1.220000e+02	5.457625e-07	1.402040e-07	1.402040e-07
1.220000e+02	1.240000e+02	6.295130e-07	8.911463e-08	8.911463e-08
1.240000e+02	1.260000e+02	7.346105e-07	2.007613e-07	2.007613e-07
1.260000e+02	1.280000e+02	4.337634e-07	2.280175e-07	2.280175e-07
1.280000e+02	1.300000e+02	5.165155e-07	8.743849e-08	8.743849e-08
1.300000e+02	1.320000e+02	5.584035e-07	8.255690e-08	8.255690e-08
1.320000e+02	1.340000e+02	5.280815e-07	8.472383e-08	8.472383e-08
1.340000e+02	1.360000e+02	6.102975e-07	9.313725e-08	9.313725e-08
1.360000e+02	1.380000e+02	6.432745e-07	1.115604e-07	1.115604e-07
1.380000e+02	1.400000e+02	5.493840e-07	1.210085e-07	1.210085e-07
1.400000e+02	1.420000e+02	4.364629e-07	1.892586e-07	1.892586e-07
1.420000e+02	1.440000e+02	5.677310e-07	1.367079e-07	1.367079e-07
1.440000e+02	1.460000e+02	4.637585e-07	9.378513e-08	9.378513e-08
1.460000e+02	1.480000e+02	6.671255e-07	1.091340e-07	1.091340e-07
1.480000e+02	1.500000e+02	5.050015e-07	9.885964e-08	9.885964e-08
1.500000e+02	1.520000e+02	6.157825e-07	1.569625e-07	1.569625e-07
1.520000e+02	1.540000e+02	4.832303e-07	2.216796e-07	2.216796e-07
1.540000e+02	1.560000e+02	4.104802e-07	1.852340e-07	1.852340e-07
1.560000e+02	1.580000e+02	5.372095e-07	1.375242e-07	1.375242e-07
1.580000e+02	1.600000e+02	4.562542e-07	1.006754e-07	1.006754e-07
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-qqww[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
LineColor=orange!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-qqww[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
Path=onshell-qqww[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=4.16591969753675791e-11
Title=W${}^+$W${}^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	3.819407e-12	6.742666e-13	6.742666e-13
1.000000e+01	1.200000e+01	2.560997e-08	4.405474e-09	4.405474e-09
1.200000e+01	1.400000e+01	7.185290e-08	8.837159e-09	8.837159e-09
1.400000e+01	1.600000e+01	1.248795e-07	1.275118e-08	1.275118e-08
1.600000e+01	1.800000e+01	1.547883e-07	9.342745e-09	9.342745e-09
1.800000e+01	2.000000e+01	2.674262e-07	3.868984e-08	3.868984e-08
2.000000e+01	2.200000e+01	3.374280e-07	2.832589e-08	2.832589e-08
2.200000e+01	2.400000e+01	3.786246e-07	2.659134e-08	2.659134e-08
2.400000e+01	2.600000e+01	4.447180e-07	2.481569e-08	2.481569e-08
2.600000e+01	2.800000e+01	4.583070e-07	2.375101e-08	2.375101e-08
2.800000e+01	3.000000e+01	5.187790e-07	2.770567e-08	2.770567e-08
3.000000e+01	3.200000e+01	5.813785e-07	5.891401e-08	5.891401e-08
3.200000e+01	3.400000e+01	5.774160e-07	2.305162e-08	2.305162e-08
3.400000e+01	3.600000e+01	6.136785e-07	2.462408e-08	2.462408e-08
3.600000e+01	3.800000e+01	6.614420e-07	3.018340e-08	3.018340e-08
3.800000e+01	4.000000e+01	7.407095e-07	5.677506e-08	5.677506e-08
4.000000e+01	4.200000e+01	7.083615e-07	3.941225e-08	3.941225e-08
4.200000e+01	4.400000e+01	6.975770e-07	3.362982e-08	3.362982e-08
4.400000e+01	4.600000e+01	7.251240e-07	3.513621e-08	3.513621e-08
4.600000e+01	4.800000e+01	7.068715e-07	4.775973e-08	4.775973e-08
4.800000e+01	5.000000e+01	7.502990e-07	5.537980e-08	5.537980e-08
5.000000e+01	5.200000e+01	7.380505e-07	3.549694e-08	3.549694e-08
5.200000e+01	5.400000e+01	7.389505e-07	3.478795e-08	3.478795e-08
5.400000e+01	5.600000e+01	7.260340e-07	3.299272e-08	3.299272e-08
5.600000e+01	5.800000e+01	7.166050e-07	3.415079e-08	3.415079e-08
5.800000e+01	6.000000e+01	7.425330e-07	4.012592e-08	4.012592e-08
6.000000e+01	6.200000e+01	7.150010e-07	4.198386e-08	4.198386e-08
6.200000e+01	6.400000e+01	7.362325e-07	6.039524e-08	6.039524e-08
6.400000e+01	6.600000e+01	7.143390e-07	5.809053e-08	5.809053e-08
6.600000e+01	6.800000e+01	7.467825e-07	4.385654e-08	4.385654e-08
6.800000e+01	7.000000e+01	7.623015e-07	4.848897e-08	4.848897e-08
7.000000e+01	7.200000e+01	6.987185e-07	5.148000e-08	5.148000e-08
7.200000e+01	7.400000e+01	6.976755e-07	7.483787e-08	7.483787e-08
7.400000e+01	7.600000e+01	7.243370e-07	1.139879e-07	1.139879e-07
7.600000e+01	7.800000e+01	7.052400e-07	8.607163e-08	8.607163e-08
7.800000e+01	8.000000e+01	7.662730e-07	1.094645e-07	1.094645e-07
8.000000e+01	8.200000e+01	6.795645e-07	6.137581e-08	6.137581e-08
8.200000e+01	8.400000e+01	6.990520e-07	7.324549e-08	7.324549e-08
8.400000e+01	8.600000e+01	6.816950e-07	7.171978e-08	7.171978e-08
8.600000e+01	8.800000e+01	6.626115e-07	6.643183e-08	6.643183e-08
8.800000e+01	9.000000e+01	6.770485e-07	7.912410e-08	7.912410e-08
9.000000e+01	9.200000e+01	6.928450e-07	9.226597e-08	9.226597e-08
9.200000e+01	9.400000e+01	6.785635e-07	9.970115e-08	9.970115e-08
9.400000e+01	9.600000e+01	6.720310e-07	1.525527e-07	1.525527e-07
9.600000e+01	9.800000e+01	6.319200e-07	1.234929e-07	1.234929e-07
9.800000e+01	1.000000e+02	6.717705e-07	7.661635e-08	7.661635e-08
1.000000e+02	1.020000e+02	5.820890e-07	7.170947e-08	7.170947e-08
1.020000e+02	1.040000e+02	6.720405e-07	6.386368e-08	6.386368e-08
1.040000e+02	1.060000e+02	6.399195e-07	6.984519e-08	6.984519e-08
1.060000e+02	1.080000e+02	6.629005e-07	6.957523e-08	6.957523e-08
1.080000e+02	1.100000e+02	6.415350e-07	7.178914e-08	7.178914e-08
1.100000e+02	1.120000e+02	6.199805e-07	9.400444e-08	9.400444e-08
1.120000e+02	1.140000e+02	6.711345e-07	1.484456e-07	1.484456e-07
1.140000e+02	1.160000e+02	5.935175e-07	1.336755e-07	1.336755e-07
1.160000e+02	1.180000e+02	6.224555e-07	1.082697e-07	1.082697e-07
1.180000e+02	1.200000e+02	7.296835e-07	1.606446e-07	1.606446e-07
1.200000e+02	1.220000e+02	5.757620e-07	1.401797e-07	1.401797e-07
1.220000e+02	1.240000e+02	6.466355e-07	8.857701e-08	8.857701e-08
1.240000e+02	1.260000e+02	7.600365e-07	2.000194e-07	2.000194e-07
1.260000e+02	1.280000e+02	4.505388e-07	2.255484e-07	2.255484e-07
1.280000e+02	1.300000e+02	5.368430e-07	8.700240e-08	8.700240e-08
1.300000e+02	1.320000e+02	5.783155e-07	8.262940e-08	8.262940e-08
1.320000e+02	1.340000e+02	5.440535e-07	8.545565e-08	8.545565e-08
1.340000e+02	1.360000e+02	6.275390e-07	9.348873e-08	9.348873e-08
1.360000e+02	1.380000e+02	6.614315e-07	1.103561e-07	1.103561e-07
1.380000e+02	1.400000e+02	5.706360e-07	1.218201e-07	1.218201e-07
1.400000e+02	1.420000e+02	4.566506e-07	1.865924e-07	1.865924e-07
1.420000e+02	1.440000e+02	5.810085e-07	1.355090e-07	1.355090e-07
1.440000e+02	1.460000e+02	4.828243e-07	9.367903e-08	9.367903e-08
1.460000e+02	1.480000e+02	6.840050e-07	1.098242e-07	1.098242e-07
1.480000e+02	1.500000e+02	5.230045e-07	1.004165e-07	1.004165e-07
1.500000e+02	1.520000e+02	6.285230e-07	1.553166e-07	1.553166e-07
1.520000e+02	1.540000e+02	4.996212e-07	2.209299e-07	2.209299e-07
1.540000e+02	1.560000e+02	4.249590e-07	1.868457e-07	1.868457e-07
1.560000e+02	1.580000e+02	5.562505e-07	1.387619e-07	1.387619e-07
1.580000e+02	1.600000e+02	4.680954e-07	1.018728e-07	1.018728e-07
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-qqww[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
LineColor=orange!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-qqww[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
Path=onshell-qqww[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=4.14903393793925842e-11
Title=W${}^+$W${}^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	3.485765e-12	7.942481e-13	7.942481e-13
1.000000e+01	1.200000e+01	2.747264e-08	4.715200e-09	4.715200e-09
1.200000e+01	1.400000e+01	7.654375e-08	9.147483e-09	9.147483e-09
1.400000e+01	1.600000e+01	1.325439e-07	1.300712e-08	1.300712e-08
1.600000e+01	1.800000e+01	1.656137e-07	1.006990e-08	1.006990e-08
1.800000e+01	2.000000e+01	2.817711e-07	3.872613e-08	3.872613e-08
2.000000e+01	2.200000e+01	3.568269e-07	2.953978e-08	2.953978e-08
2.200000e+01	2.400000e+01	3.981436e-07	2.717659e-08	2.717659e-08
2.400000e+01	2.600000e+01	4.688504e-07	2.544821e-08	2.544821e-08
2.600000e+01	2.800000e+01	4.794756e-07	2.447365e-08	2.447365e-08
2.800000e+01	3.000000e+01	5.442520e-07	2.890462e-08	2.890462e-08
3.000000e+01	3.200000e+01	6.036350e-07	5.519128e-08	5.519128e-08
3.200000e+01	3.400000e+01	6.035370e-07	2.389911e-08	2.389911e-08
3.400000e+01	3.600000e+01	6.399030e-07	2.596570e-08	2.596570e-08
3.600000e+01	3.800000e+01	6.901915e-07	3.219441e-08	3.219441e-08
3.800000e+01	4.000000e+01	7.679800e-07	5.700156e-08	5.700156e-08
4.000000e+01	4.200000e+01	7.324925e-07	3.934712e-08	3.934712e-08
4.200000e+01	4.400000e+01	7.249450e-07	3.623757e-08	3.623757e-08
4.400000e+01	4.600000e+01	7.508770e-07	3.747592e-08	3.747592e-08
4.600000e+01	4.800000e+01	7.274845e-07	5.104753e-08	5.104753e-08
4.800000e+01	5.000000e+01	7.744905e-07	5.746908e-08	5.746908e-08
5.000000e+01	5.200000e+01	7.608235e-07	3.714897e-08	3.714897e-08
5.200000e+01	5.400000e+01	7.618335e-07	3.738526e-08	3.738526e-08
5.400000e+01	5.600000e+01	7.466705e-07	3.550268e-08	3.550268e-08
5.600000e+01	5.800000e+01	7.340610e-07	3.635416e-08	3.635416e-08
5.800000e+01	6.000000e+01	7.607945e-07	4.247806e-08	4.247806e-08
6.000000e+01	6.200000e+01	7.325900e-07	4.598234e-08	4.598234e-08
6.200000e+01	6.400000e+01	7.506740e-07	6.612492e-08	6.612492e-08
6.400000e+01	6.600000e+01	7.286130e-07	6.402902e-08	6.402902e-08
6.600000e+01	6.800000e+01	7.610705e-07	4.705579e-08	4.705579e-08
6.800000e+01	7.000000e+01	7.792450e-07	5.257906e-08	5.257906e-08
7.000000e+01	7.200000e+01	7.099145e-07	5.572553e-08	5.572553e-08
7.200000e+01	7.400000e+01	7.069340e-07	8.268411e-08	8.268411e-08
7.400000e+01	7.600000e+01	7.345400e-07	1.253904e-07	1.253904e-07
7.600000e+01	7.800000e+01	7.092260e-07	9.667260e-08	9.667260e-08
7.800000e+01	8.000000e+01	7.868595e-07	1.246538e-07	1.246538e-07
8.000000e+01	8.200000e+01	6.885795e-07	6.771615e-08	6.771615e-08
8.200000e+01	8.400000e+01	7.053540e-07	7.926814e-08	7.926814e-08
8.400000e+01	8.600000e+01	6.909675e-07	7.950704e-08	7.950704e-08
8.600000e+01	8.800000e+01	6.626795e-07	7.315181e-08	7.315181e-08
8.800000e+01	9.000000e+01	6.866170e-07	8.642897e-08	8.642897e-08
9.000000e+01	9.200000e+01	7.048900e-07	1.030160e-07	1.030160e-07
9.200000e+01	9.400000e+01	6.843700e-07	1.105492e-07	1.105492e-07
9.400000e+01	9.600000e+01	6.776235e-07	1.668060e-07	1.668060e-07
9.600000e+01	9.800000e+01	6.351595e-07	1.364413e-07	1.364413e-07
9.800000e+01	1.000000e+02	6.792000e-07	8.458042e-08	8.458042e-08
1.000000e+02	1.020000e+02	5.838405e-07	7.900858e-08	7.900858e-08
1.020000e+02	1.040000e+02	6.761540e-07	6.961731e-08	6.961731e-08
1.040000e+02	1.060000e+02	6.489065e-07	7.684359e-08	7.684359e-08
1.060000e+02	1.080000e+02	6.686425e-07	7.545022e-08	7.545022e-08
1.080000e+02	1.100000e+02	6.487090e-07	7.838386e-08	7.838386e-08
1.100000e+02	1.120000e+02	6.253550e-07	1.038755e-07	1.038755e-07
1.120000e+02	1.140000e+02	6.818190e-07	1.634932e-07	1.634932e-07
1.140000e+02	1.160000e+02	5.956285e-07	1.458675e-07	1.458675e-07
1.160000e+02	1.180000e+02	6.257195e-07	1.213222e-07	1.213222e-07
1.180000e+02	1.200000e+02	7.492135e-07	1.791811e-07	1.791811e-07
1.200000e+02	1.220000e+02	5.686340e-07	1.535691e-07	1.535691e-07
1.220000e+02	1.240000e+02	6.609200e-07	9.739185e-08	9.739185e-08
1.240000e+02	1.260000e+02	7.762850e-07	2.195692e-07	2.195692e-07
1.260000e+02	1.280000e+02	4.474077e-07	2.493981e-07	2.493981e-07
1.280000e+02	1.300000e+02	5.378025e-07	9.559141e-08	9.559141e-08
1.300000e+02	1.320000e+02	5.844770e-07	9.021298e-08	9.021298e-08
1.320000e+02	1.340000e+02	5.518400e-07	9.253410e-08	9.253410e-08
1.340000e+02	1.360000e+02	6.427940e-07	1.017723e-07	1.017723e-07
1.360000e+02	1.380000e+02	6.785075e-07	1.220452e-07	1.220452e-07
1.380000e+02	1.400000e+02	5.760720e-07	1.321346e-07	1.321346e-07
1.400000e+02	1.420000e+02	4.538131e-07	2.071674e-07	2.071674e-07
1.420000e+02	1.440000e+02	5.978050e-07	1.495993e-07	1.495993e-07
1.440000e+02	1.460000e+02	4.841081e-07	1.024845e-07	1.024845e-07
1.460000e+02	1.480000e+02	7.073615e-07	1.192254e-07	1.192254e-07
1.480000e+02	1.500000e+02	5.311255e-07	1.079700e-07	1.079700e-07
1.500000e+02	1.520000e+02	6.521025e-07	1.717227e-07	1.717227e-07
1.520000e+02	1.540000e+02	5.078485e-07	2.423253e-07	2.423253e-07
1.540000e+02	1.560000e+02	4.295177e-07	2.023007e-07	2.023007e-07
1.560000e+02	1.580000e+02	5.689145e-07	1.500638e-07	1.500638e-07
1.580000e+02	1.600000e+02	4.839207e-07	1.098088e-07	1.098088e-07
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-qqww[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
LineColor=orange!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-qqww[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
Path=onshell-qqww[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=4.21564409914112094e-11
Title=W${}^+$W${}^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	3.494575e-12	7.403840e-13	7.403840e-13
1.000000e+01	1.200000e+01	2.805353e-08	4.843492e-09	4.843492e-09
1.200000e+01	1.400000e+01	7.869335e-08	9.705608e-09	9.705608e-09
1.400000e+01	1.600000e+01	1.366512e-07	1.399708e-08	1.399708e-08
1.600000e+01	1.800000e+01	1.692016e-07	1.025489e-08	1.025489e-08
1.800000e+01	2.000000e+01	2.922997e-07	4.232513e-08	4.232513e-08
2.000000e+01	2.200000e+01	3.686842e-07	3.105056e-08	3.105056e-08
2.200000e+01	2.400000e+01	4.134320e-07	2.913526e-08	2.913526e-08
2.400000e+01	2.600000e+01	4.854337e-07	2.718281e-08	2.718281e-08
2.600000e+01	2.800000e+01	4.997543e-07	2.599746e-08	2.599746e-08
2.800000e+01	3.000000e+01	5.654140e-07	3.030586e-08	3.030586e-08
3.000000e+01	3.200000e+01	6.333155e-07	6.444959e-08	6.444959e-08
3.200000e+01	3.400000e+01	6.286045e-07	2.523345e-08	2.523345e-08
3.400000e+01	3.600000e+01	6.674905e-07	2.693095e-08	2.693095e-08
3.600000e+01	3.800000e+01	7.193275e-07	3.305280e-08	3.305280e-08
3.800000e+01	4.000000e+01	8.049395e-07	6.198693e-08	6.198693e-08
4.000000e+01	4.200000e+01	7.688935e-07	4.310422e-08	4.310422e-08
4.200000e+01	4.400000e+01	7.563095e-07	3.681113e-08	3.681113e-08
4.400000e+01	4.600000e+01	7.853540e-07	3.845583e-08	3.845583e-08
4.600000e+01	4.800000e+01	7.643190e-07	5.239189e-08	5.239189e-08
4.800000e+01	5.000000e+01	8.110660e-07	6.068777e-08	6.068777e-08
5.000000e+01	5.200000e+01	7.963520e-07	3.882941e-08	3.882941e-08
5.200000e+01	5.400000e+01	7.963345e-07	3.808367e-08	3.808367e-08
5.400000e+01	5.600000e+01	7.811830e-07	3.611380e-08	3.611380e-08
5.600000e+01	5.800000e+01	7.697335e-07	3.738097e-08	3.738097e-08
5.800000e+01	6.000000e+01	7.969350e-07	4.391388e-08	4.391388e-08
6.000000e+01	6.200000e+01	7.661475e-07	4.601590e-08	4.601590e-08
6.200000e+01	6.400000e+01	7.878815e-07	6.617262e-08	6.617262e-08
6.400000e+01	6.600000e+01	7.629805e-07	6.364578e-08	6.364578e-08
6.600000e+01	6.800000e+01	7.975020e-07	4.801591e-08	4.801591e-08
6.800000e+01	7.000000e+01	8.135565e-07	5.301627e-08	5.301627e-08
7.000000e+01	7.200000e+01	7.432910e-07	5.634297e-08	5.634297e-08
7.200000e+01	7.400000e+01	7.412190e-07	8.213504e-08	8.213504e-08
7.400000e+01	7.600000e+01	7.694820e-07	1.251691e-07	1.251691e-07
7.600000e+01	7.800000e+01	7.476945e-07	9.441053e-08	9.441053e-08
7.800000e+01	8.000000e+01	8.139265e-07	1.201541e-07	1.201541e-07
8.000000e+01	8.200000e+01	7.182535e-07	6.717563e-08	6.717563e-08
8.200000e+01	8.400000e+01	7.393475e-07	8.013573e-08	8.013573e-08
8.400000e+01	8.600000e+01	7.194410e-07	7.855594e-08	7.855594e-08
8.600000e+01	8.800000e+01	6.977800e-07	7.270853e-08	7.270853e-08
8.800000e+01	9.000000e+01	7.134645e-07	8.660674e-08	8.660674e-08
9.000000e+01	9.200000e+01	7.304425e-07	1.010935e-07	1.010935e-07
9.200000e+01	9.400000e+01	7.141325e-07	1.092225e-07	1.092225e-07
9.400000e+01	9.600000e+01	7.070820e-07	1.671505e-07	1.671505e-07
9.600000e+01	9.800000e+01	6.624845e-07	1.352934e-07	1.352934e-07
9.800000e+01	1.000000e+02	7.061885e-07	8.392360e-08	8.392360e-08
1.000000e+02	1.020000e+02	6.079265e-07	7.853797e-08	7.853797e-08
1.020000e+02	1.040000e+02	7.061450e-07	6.984440e-08	6.984440e-08
1.040000e+02	1.060000e+02	6.711415e-07	7.635979e-08	7.635979e-08
1.060000e+02	1.080000e+02	6.961935e-07	7.604673e-08	7.604673e-08
1.080000e+02	1.100000e+02	6.730620e-07	7.845793e-08	7.845793e-08
1.100000e+02	1.120000e+02	6.492390e-07	1.028510e-07	1.028510e-07
1.120000e+02	1.140000e+02	7.058565e-07	1.626641e-07	1.626641e-07
1.140000e+02	1.160000e+02	6.205180e-07	1.464289e-07	1.464289e-07
1.160000e+02	1.180000e+02	6.524185e-07	1.185434e-07	1.185434e-07
1.180000e+02	1.200000e+02	7.701165e-07	1.759615e-07	1.759615e-07
1.200000e+02	1.220000e+02	6.018105e-07	1.535340e-07	1.535340e-07
1.220000e+02	1.240000e+02	6.800080e-07	9.679770e-08	9.679770e-08
1.240000e+02	1.260000e+02	8.044270e-07	2.187552e-07	2.187552e-07
1.260000e+02	1.280000e+02	4.660863e-07	2.466954e-07	2.466954e-07
1.280000e+02	1.300000e+02	5.603510e-07	9.510431e-08	9.510431e-08
1.300000e+02	1.320000e+02	6.065910e-07	9.028253e-08	9.028253e-08
1.320000e+02	1.340000e+02	5.696180e-07	9.332671e-08	9.332671e-08
1.340000e+02	1.360000e+02	6.619785e-07	1.021488e-07	1.021488e-07
1.360000e+02	1.380000e+02	6.986425e-07	1.207171e-07	1.207171e-07
1.380000e+02	1.400000e+02	5.995895e-07	1.330106e-07	1.330106e-07
1.400000e+02	1.420000e+02	4.761793e-07	2.042422e-07	2.042422e-07
1.420000e+02	1.440000e+02	6.125940e-07	1.482790e-07	1.482790e-07
1.440000e+02	1.460000e+02	5.052260e-07	1.023616e-07	1.023616e-07
1.460000e+02	1.480000e+02	7.260620e-07	1.199724e-07	1.199724e-07
1.480000e+02	1.500000e+02	5.510680e-07	1.096630e-07	1.096630e-07
1.500000e+02	1.520000e+02	6.662720e-07	1.699031e-07	1.699031e-07
1.520000e+02	1.540000e+02	5.260240e-07	2.414920e-07	2.414920e-07
1.540000e+02	1.560000e+02	4.455605e-07	2.040554e-07	2.040554e-07
1.560000e+02	1.580000e+02	5.899095e-07	1.513823e-07	1.513823e-07
1.580000e+02	1.600000e+02	4.970621e-07	1.110953e-07	1.110953e-07
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-qqww
LineColor=orange!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-qqww
Path=onshell-qqww
Scale=1000.
ScaledBy=4.10263100833363354e-11
Title=W${}^+$W${}^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	3.836496e-12	7.106075e-13	7.106075e-13
1.000000e+01	1.200000e+01	2.508117e-08	4.288358e-09	4.288358e-09
1.200000e+01	1.400000e+01	6.989765e-08	8.329083e-09	8.329083e-09
1.400000e+01	1.600000e+01	1.211405e-07	1.184924e-08	1.184924e-08
1.600000e+01	1.800000e+01	1.515222e-07	9.173695e-09	9.173695e-09
1.800000e+01	2.000000e+01	2.578252e-07	3.539994e-08	3.539994e-08
2.000000e+01	2.200000e+01	3.266129e-07	2.694688e-08	2.694688e-08
2.200000e+01	2.400000e+01	3.646794e-07	2.480302e-08	2.480302e-08
2.400000e+01	2.600000e+01	4.295884e-07	2.323080e-08	2.323080e-08
2.600000e+01	2.800000e+01	4.397950e-07	2.235967e-08	2.235967e-08
2.800000e+01	3.000000e+01	4.994560e-07	2.642476e-08	2.642476e-08
3.000000e+01	3.200000e+01	5.542705e-07	5.045223e-08	5.045223e-08
3.200000e+01	3.400000e+01	5.545280e-07	2.183088e-08	2.183088e-08
3.400000e+01	3.600000e+01	5.884860e-07	2.373903e-08	2.373903e-08
3.600000e+01	3.800000e+01	6.348395e-07	2.939474e-08	2.939474e-08
3.800000e+01	4.000000e+01	7.069430e-07	5.220390e-08	5.220390e-08
4.000000e+01	4.200000e+01	6.751240e-07	3.597734e-08	3.597734e-08
4.200000e+01	4.400000e+01	6.689555e-07	3.309863e-08	3.309863e-08
4.400000e+01	4.600000e+01	6.936730e-07	3.423510e-08	3.423510e-08
4.600000e+01	4.800000e+01	6.732885e-07	4.652037e-08	4.652037e-08
4.800000e+01	5.000000e+01	7.169670e-07	5.244137e-08	5.244137e-08
5.000000e+01	5.200000e+01	7.056880e-07	3.395578e-08	3.395578e-08
5.200000e+01	5.400000e+01	7.075430e-07	3.413952e-08	3.413952e-08
5.400000e+01	5.600000e+01	6.946305e-07	3.242545e-08	3.242545e-08
5.600000e+01	5.800000e+01	6.841720e-07	3.320446e-08	3.320446e-08
5.800000e+01	6.000000e+01	7.097000e-07	3.880561e-08	3.880561e-08
6.000000e+01	6.200000e+01	6.845295e-07	4.193817e-08	4.193817e-08
6.200000e+01	6.400000e+01	7.024510e-07	6.033765e-08	6.033765e-08
6.400000e+01	6.600000e+01	6.831745e-07	5.843036e-08	5.843036e-08
6.600000e+01	6.800000e+01	7.137505e-07	4.297093e-08	4.297093e-08
6.800000e+01	7.000000e+01	7.312140e-07	4.808358e-08	4.808358e-08
7.000000e+01	7.200000e+01	6.685180e-07	5.090931e-08	5.090931e-08
7.200000e+01	7.400000e+01	6.666405e-07	7.533278e-08	7.533278e-08
7.400000e+01	7.600000e+01	6.927270e-07	1.141829e-07	1.141829e-07
7.600000e+01	7.800000e+01	6.704130e-07	8.811937e-08	8.811937e-08
7.800000e+01	8.000000e+01	7.418715e-07	1.135579e-07	1.135579e-07
8.000000e+01	8.200000e+01	6.528060e-07	6.186348e-08	6.186348e-08
8.200000e+01	8.400000e+01	6.683540e-07	7.244353e-08	7.244353e-08
8.400000e+01	8.600000e+01	6.560315e-07	7.257982e-08	7.257982e-08
8.600000e+01	8.800000e+01	6.309135e-07	6.683031e-08	6.683031e-08
8.800000e+01	9.000000e+01	6.528925e-07	7.895383e-08	7.895383e-08
9.000000e+01	9.200000e+01	6.698695e-07	9.401327e-08	9.401327e-08
9.200000e+01	9.400000e+01	6.517490e-07	1.009024e-07	1.009024e-07
9.400000e+01	9.600000e+01	6.454955e-07	1.522340e-07	1.522340e-07
9.600000e+01	9.800000e+01	6.073065e-07	1.245325e-07	1.245325e-07
9.800000e+01	1.000000e+02	6.474775e-07	7.721060e-08	7.721060e-08
1.000000e+02	1.020000e+02	5.604610e-07	7.213584e-08	7.213584e-08
1.020000e+02	1.040000e+02	6.449980e-07	6.364688e-08	6.364688e-08
1.040000e+02	1.060000e+02	6.199745e-07	7.027930e-08	7.027930e-08
1.060000e+02	1.080000e+02	6.380715e-07	6.902193e-08	6.902193e-08
1.080000e+02	1.100000e+02	6.196325e-07	7.171304e-08	7.171304e-08
1.100000e+02	1.120000e+02	5.985065e-07	9.492803e-08	9.492803e-08
1.120000e+02	1.140000e+02	6.495240e-07	1.491984e-07	1.491984e-07
1.140000e+02	1.160000e+02	5.710950e-07	1.331605e-07	1.331605e-07
1.160000e+02	1.180000e+02	5.983860e-07	1.107966e-07	1.107966e-07
1.180000e+02	1.200000e+02	7.108895e-07	1.635670e-07	1.635670e-07
1.200000e+02	1.220000e+02	5.457625e-07	1.402040e-07	1.402040e-07
1.220000e+02	1.240000e+02	6.295130e-07	8.911463e-08	8.911463e-08
1.240000e+02	1.260000e+02	7.346105e-07	2.007613e-07	2.007613e-07
1.260000e+02	1.280000e+02	4.337634e-07	2.280175e-07	2.280175e-07
1.280000e+02	1.300000e+02	5.165155e-07	8.743849e-08	8.743849e-08
1.300000e+02	1.320000e+02	5.584035e-07	8.255690e-08	8.255690e-08
1.320000e+02	1.340000e+02	5.280815e-07	8.472383e-08	8.472383e-08
1.340000e+02	1.360000e+02	6.102975e-07	9.313725e-08	9.313725e-08
1.360000e+02	1.380000e+02	6.432745e-07	1.115604e-07	1.115604e-07
1.380000e+02	1.400000e+02	5.493840e-07	1.210085e-07	1.210085e-07
1.400000e+02	1.420000e+02	4.364629e-07	1.892586e-07	1.892586e-07
1.420000e+02	1.440000e+02	5.677310e-07	1.367079e-07	1.367079e-07
1.440000e+02	1.460000e+02	4.637585e-07	9.378513e-08	9.378513e-08
1.460000e+02	1.480000e+02	6.671255e-07	1.091340e-07	1.091340e-07
1.480000e+02	1.500000e+02	5.050015e-07	9.885964e-08	9.885964e-08
1.500000e+02	1.520000e+02	6.157825e-07	1.569625e-07	1.569625e-07
1.520000e+02	1.540000e+02	4.832303e-07	2.216796e-07	2.216796e-07
1.540000e+02	1.560000e+02	4.104802e-07	1.852340e-07	1.852340e-07
1.560000e+02	1.580000e+02	5.372095e-07	1.375242e-07	1.375242e-07
1.580000e+02	1.600000e+02	4.562542e-07	1.006754e-07	1.006754e-07
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /qqllnn-qcd
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 0, dn: 0}}, 2: {"": {up: 0, dn: 0}}, 3: {"": {up: 2.9351152276546331e-13, dn: 2.9351152276546331e-13}}, 4: {"": {up: 1.3368349394451401e-07, dn: 1.3368349394451401e-07}}, 5: {"": {up: 2.9642697310799288e-07, dn: 2.9642697310799288e-07}}, 6: {"": {up: 5.628387197013222e-07, dn: 5.628387197013222e-07}}, 7: {"": {up: 7.1347305175476554e-07, dn: 7.1347305175476554e-07}}, 8: {"": {up: 8.2080763876730492e-07, dn: 8.2080763876730492e-07}}, 9: {"": {up: 8.7859192807517522e-07, dn: 8.7859192807517522e-07}}, 10: {"": {up: 9.4377362903385265e-07, dn: 9.4377362903385265e-07}}, 11: {"": {up: 1.0229041473028319e-06, dn: 1.0229041473028319e-06}}, 12: {"": {up: 1.0901638774997701e-06, dn: 1.0901638774997701e-06}}, 13: {"": {up: 1.221470371972551e-06, dn: 1.221470371972551e-06}}, 14: {"": {up: 1.272114194296555e-06, dn: 1.272114194296555e-06}}, 15: {"": {up: 1.286783439059545e-06, dn: 1.286783439059545e-06}}, 16: {"": {up: 1.33587979694332e-06, dn: 1.33587979694332e-06}}, 17: {"": {up: 1.41928258118191e-06, dn: 1.41928258118191e-06}}, 18: {"": {up: 1.6099202328089031e-06, dn: 1.6099202328089031e-06}}, 19: {"": {up: 1.5277558233336151e-06, dn: 1.5277558233336151e-06}}, 20: {"": {up: 1.589230933470145e-06, dn: 1.589230933470145e-06}}, 21: {"": {up: 1.7575670853392869e-06, dn: 1.7575670853392869e-06}}, 22: {"": {up: 1.9111829230592309e-06, dn: 1.9111829230592309e-06}}, 23: {"": {up: 2.092551321480659e-06, dn: 2.092551321480659e-06}}, 24: {"": {up: 1.8949113738566791e-06, dn: 1.8949113738566791e-06}}, 25: {"": {up: 2.0730551444347511e-06, dn: 2.0730551444347511e-06}}, 26: {"": {up: 2.08093875534475e-06, dn: 2.08093875534475e-06}}, 27: {"": {up: 2.215751088562518e-06, dn: 2.215751088562518e-06}}, 28: {"": {up: 2.2502435874196598e-06, dn: 2.2502435874196598e-06}}, 29: {"": {up: 2.2285894555202931e-06, dn: 2.2285894555202931e-06}}, 30: {"": {up: 2.4434657458758602e-06, dn: 2.4434657458758602e-06}}, 31: {"": {up: 2.3623434013713151e-06, dn: 2.3623434013713151e-06}}, 32: {"": {up: 2.4808316182850471e-06, dn: 2.4808316182850471e-06}}, 33: {"": {up: 2.438844529186794e-06, dn: 2.438844529186794e-06}}, 34: {"": {up: 2.463576177595096e-06, dn: 2.463576177595096e-06}}, 35: {"": {up: 2.6620907651587689e-06, dn: 2.6620907651587689e-06}}, 36: {"": {up: 2.4761421758536361e-06, dn: 2.4761421758536361e-06}}, 37: {"": {up: 2.543433217818968e-06, dn: 2.543433217818968e-06}}, 38: {"": {up: 2.6226486706394898e-06, dn: 2.6226486706394898e-06}}, 39: {"": {up: 2.5215622425590038e-06, dn: 2.5215622425590038e-06}}, 40: {"": {up: 2.4616792284825002e-06, dn: 2.4616792284825002e-06}}, 41: {"": {up: 2.4409394135602699e-06, dn: 2.4409394135602699e-06}}, 42: {"": {up: 2.612612577583319e-06, dn: 2.612612577583319e-06}}, 43: {"": {up: 2.464310763565406e-06, dn: 2.464310763565406e-06}}, 44: {"": {up: 2.4722084512973078e-06, dn: 2.4722084512973078e-06}}, 45: {"": {up: 2.542092046470672e-06, dn: 2.542092046470672e-06}}, 46: {"": {up: 2.4401192975838621e-06, dn: 2.4401192975838621e-06}}, 47: {"": {up: 2.4881898596421419e-06, dn: 2.4881898596421419e-06}}, 48: {"": {up: 2.4495625133642082e-06, dn: 2.4495625133642082e-06}}, 49: {"": {up: 2.3794304357021721e-06, dn: 2.3794304357021721e-06}}, 50: {"": {up: 2.393762442389925e-06, dn: 2.393762442389925e-06}}, 51: {"": {up: 2.487476963944257e-06, dn: 2.487476963944257e-06}}, 52: {"": {up: 2.556866804678134e-06, dn: 2.556866804678134e-06}}, 53: {"": {up: 2.3805228860179881e-06, dn: 2.3805228860179881e-06}}, 54: {"": {up: 2.481722075930046e-06, dn: 2.481722075930046e-06}}, 55: {"": {up: 2.3675690424928209e-06, dn: 2.3675690424928209e-06}}, 56: {"": {up: 2.323012662267075e-06, dn: 2.323012662267075e-06}}, 57: {"": {up: 2.3826951464475041e-06, dn: 2.3826951464475041e-06}}, 58: {"": {up: 2.3018894300152042e-06, dn: 2.3018894300152042e-06}}, 59: {"": {up: 2.2650097519771328e-06, dn: 2.2650097519771328e-06}}, 60: {"": {up: 2.1957657505424571e-06, dn: 2.1957657505424571e-06}}, 61: {"": {up: 2.2364690174648469e-06, dn: 2.2364690174648469e-06}}, 62: {"": {up: 2.2371006275311621e-06, dn: 2.2371006275311621e-06}}, 63: {"": {up: 2.277722233482054e-06, dn: 2.277722233482054e-06}}, 64: {"": {up: 2.2300835339165171e-06, dn: 2.2300835339165171e-06}}, 65: {"": {up: 2.3413077549305452e-06, dn: 2.3413077549305452e-06}}, 66: {"": {up: 2.298146475867893e-06, dn: 2.298146475867893e-06}}, 67: {"": {up: 2.198702841105779e-06, dn: 2.198702841105779e-06}}, 68: {"": {up: 2.117632948204541e-06, dn: 2.117632948204541e-06}}, 69: {"": {up: 2.2137765145370858e-06, dn: 2.2137765145370858e-06}}, 70: {"": {up: 2.1467085653853299e-06, dn: 2.1467085653853299e-06}}, 71: {"": {up: 2.118100734040146e-06, dn: 2.118100734040146e-06}}, 72: {"": {up: 2.107789670143664e-06, dn: 2.107789670143664e-06}}, 73: {"": {up: 2.1796815870284039e-06, dn: 2.1796815870284039e-06}}, 74: {"": {up: 2.0851016823853459e-06, dn: 2.0851016823853459e-06}}, 75: {"": {up: 2.1173847057478532e-06, dn: 2.1173847057478532e-06}}, 76: {"": {up: 2.0854930545180142e-06, dn: 2.0854930545180142e-06}}, 77: {"": {up: 2.0438294522454739e-06, dn: 2.0438294522454739e-06}}, 78: {"": {up: 2.005927021208779e-06, dn: 2.005927021208779e-06}}, 79: {"": {up: 2.012072165858522e-06, dn: 2.012072165858522e-06}}, 80: {"": {up: 0, dn: 0}}, 81: {"": {up: 0, dn: 0}}, 82: {"": {up: 0, dn: 0}}, 83: {"": {up: 0, dn: 0}}, 84: {"": {up: 0, dn: 0}}, 85: {"": {up: 0, dn: 0}}, 86: {"": {up: 0, dn: 0}}, 87: {"": {up: 0, dn: 0}}, 88: {"": {up: 0, dn: 0}}, 89: {"": {up: 0, dn: 0}}, 90: {"": {up: 0, dn: 0}}, 91: {"": {up: 0, dn: 0}}, 92: {"": {up: 0, dn: 0}}, 93: {"": {up: 0, dn: 0}}, 94: {"": {up: 0, dn: 0}}, 95: {"": {up: 0, dn: 0}}, 96: {"": {up: 0, dn: 0}}, 97: {"": {up: 0, dn: 0}}, 98: {"": {up: 0, dn: 0}}, 99: {"": {up: 0, dn: 0}}, 100: {"": {up: 0, dn: 0}}, 101: {"": {up: 0, dn: 0}}, 102: {"": {up: 0, dn: 0}}, 103: {"": {up: 0, dn: 0}}, 104: {"": {up: 0, dn: 0}}, 105: {"": {up: 0, dn: 0}}, 106: {"": {up: 0, dn: 0}}, 107: {"": {up: 0, dn: 0}}, 108: {"": {up: 0, dn: 0}}, 109: {"": {up: 0, dn: 0}}, 110: {"": {up: 0, dn: 0}}, 111: {"": {up: 0, dn: 0}}, 112: {"": {up: 0, dn: 0}}, 113: {"": {up: 0, dn: 0}}, 114: {"": {up: 0, dn: 0}}, 115: {"": {up: 0, dn: 0}}, 116: {"": {up: 0, dn: 0}}, 117: {"": {up: 0, dn: 0}}, 118: {"": {up: 0, dn: 0}}, 119: {"": {up: 0, dn: 0}}, 120: {"": {up: 0, dn: 0}}, 121: {"": {up: 0, dn: 0}}, 122: {"": {up: 0, dn: 0}}, 123: {"": {up: 0, dn: 0}}, 124: {"": {up: 0, dn: 0}}, 125: {"": {up: 0, dn: 0}}, 126: {"": {up: 0, dn: 0}}, 127: {"": {up: 0, dn: 0}}, 128: {"": {up: 0, dn: 0}}, 129: {"": {up: 0, dn: 0}}, 130: {"": {up: 0, dn: 0}}, 131: {"": {up: 0, dn: 0}}, 132: {"": {up: 0, dn: 0}}, 133: {"": {up: 0, dn: 0}}, 134: {"": {up: 0, dn: 0}}, 135: {"": {up: 0, dn: 0}}, 136: {"": {up: 0, dn: 0}}, 137: {"": {up: 0, dn: 0}}, 138: {"": {up: 0, dn: 0}}, 139: {"": {up: 0, dn: 0}}, 140: {"": {up: 0, dn: 0}}, 141: {"": {up: 0, dn: 0}}, 142: {"": {up: 0, dn: 0}}, 143: {"": {up: 0, dn: 0}}, 144: {"": {up: 0, dn: 0}}, 145: {"": {up: 0, dn: 0}}, 146: {"": {up: 0, dn: 0}}, 147: {"": {up: 0, dn: 0}}, 148: {"": {up: 0, dn: 0}}, 149: {"": {up: 0, dn: 0}}, 150: {"": {up: 0, dn: 0}}, 151: {"": {up: 0, dn: 0}}, 152: {"": {up: 0, dn: 0}}, 153: {"": {up: 0, dn: 0}}, 154: {"": {up: 0, dn: 0}}, 155: {"": {up: 0, dn: 0}}, 156: {"": {up: 0, dn: 0}}, 157: {"": {up: 0, dn: 0}}, 158: {"": {up: 0, dn: 0}}, 159: {"": {up: 0, dn: 0}}, 160: {"": {up: 0, dn: 0}}, 161: {"": {up: 0, dn: 0}}, 162: {"": {up: 0, dn: 0}}, 163: {"": {up: 0, dn: 0}}, 164: {"": {up: 0, dn: 0}}, 165: {"": {up: 0, dn: 0}}, 166: {"": {up: 0, dn: 0}}, 167: {"": {up: 0, dn: 0}}, 168: {"": {up: 0, dn: 0}}, 169: {"": {up: 0, dn: 0}}, 170: {"": {up: 0, dn: 0}}, 171: {"": {up: 0, dn: 0}}, 172: {"": {up: 0, dn: 0}}, 173: {"": {up: 0, dn: 0}}, 174: {"": {up: 0, dn: 0}}, 175: {"": {up: 0, dn: 0}}, 176: {"": {up: 0, dn: 0}}, 177: {"": {up: 0, dn: 0}}, 178: {"": {up: 0, dn: 0}}, 179: {"": {up: 0, dn: 0}}, 180: {"": {up: 0, dn: 0}}, 181: {"": {up: 0, dn: 0}}, 182: {"": {up: 0, dn: 0}}, 183: {"": {up: 0, dn: 0}}, 184: {"": {up: 0, dn: 0}}, 185: {"": {up: 0, dn: 0}}, 186: {"": {up: 0, dn: 0}}, 187: {"": {up: 0, dn: 0}}, 188: {"": {up: 0, dn: 0}}, 189: {"": {up: 0, dn: 0}}, 190: {"": {up: 0, dn: 0}}, 191: {"": {up: 0, dn: 0}}, 192: {"": {up: 0, dn: 0}}, 193: {"": {up: 0, dn: 0}}, 194: {"": {up: 0, dn: 0}}, 195: {"": {up: 0, dn: 0}}, 196: {"": {up: 0, dn: 0}}, 197: {"": {up: 0, dn: 0}}, 198: {"": {up: 0, dn: 0}}, 199: {"": {up: 0, dn: 0}}, 200: {"": {up: 0, dn: 0}}, 201: {"": {up: 0, dn: 0}}, 202: {"": {up: 0, dn: 0}}, 203: {"": {up: 0, dn: 0}}, 204: {"": {up: 0, dn: 0}}, 205: {"": {up: 0, dn: 0}}, 206: {"": {up: 0, dn: 0}}, 207: {"": {up: 0, dn: 0}}, 208: {"": {up: 0, dn: 0}}, 209: {"": {up: 0, dn: 0}}, 210: {"": {up: 0, dn: 0}}, 211: {"": {up: 0, dn: 0}}, 212: {"": {up: 0, dn: 0}}, 213: {"": {up: 0, dn: 0}}, 214: {"": {up: 0, dn: 0}}, 215: {"": {up: 0, dn: 0}}, 216: {"": {up: 0, dn: 0}}, 217: {"": {up: 0, dn: 0}}, 218: {"": {up: 0, dn: 0}}, 219: {"": {up: 0, dn: 0}}, 220: {"": {up: 0, dn: 0}}, 221: {"": {up: 0, dn: 0}}, 222: {"": {up: 0, dn: 0}}, 223: {"": {up: 0, dn: 0}}, 224: {"": {up: 0, dn: 0}}, 225: {"": {up: 0, dn: 0}}, 226: {"": {up: 0, dn: 0}}, 227: {"": {up: 0, dn: 0}}, 228: {"": {up: 0, dn: 0}}, 229: {"": {up: 0, dn: 0}}, 230: {"": {up: 0, dn: 0}}, 231: {"": {up: 0, dn: 0}}, 232: {"": {up: 0, dn: 0}}, 233: {"": {up: 0, dn: 0}}, 234: {"": {up: 0, dn: 0}}, 235: {"": {up: 0, dn: 0}}, 236: {"": {up: 0, dn: 0}}, 237: {"": {up: 0, dn: 0}}, 238: {"": {up: 0, dn: 0}}, 239: {"": {up: 0, dn: 0}}, 240: {"": {up: 0, dn: 0}}, 241: {"": {up: 0, dn: 0}}, 242: {"": {up: 0, dn: 0}}, 243: {"": {up: 0, dn: 0}}, 244: {"": {up: 0, dn: 0}}, 245: {"": {up: 0, dn: 0}}, 246: {"": {up: 0, dn: 0}}, 247: {"": {up: 0, dn: 0}}, 248: {"": {up: 0, dn: 0}}, 249: {"": {up: 0, dn: 0}}, 250: {"": {up: 0, dn: 0}}, 251: {"": {up: 0, dn: 0}}, 252: {"": {up: 0, dn: 0}}, 253: {"": {up: 0, dn: 0}}, 254: {"": {up: 0, dn: 0}}, 255: {"": {up: 0, dn: 0}}, 256: {"": {up: 0, dn: 0}}, 257: {"": {up: 0, dn: 0}}, 258: {"": {up: 0, dn: 0}}, 259: {"": {up: 0, dn: 0}}, 260: {"": {up: 0, dn: 0}}, 261: {"": {up: 0, dn: 0}}, 262: {"": {up: 0, dn: 0}}, 263: {"": {up: 0, dn: 0}}, 264: {"": {up: 0, dn: 0}}, 265: {"": {up: 0, dn: 0}}, 266: {"": {up: 0, dn: 0}}, 267: {"": {up: 0, dn: 0}}, 268: {"": {up: 0, dn: 0}}, 269: {"": {up: 0, dn: 0}}, 270: {"": {up: 0, dn: 0}}, 271: {"": {up: 0, dn: 0}}, 272: {"": {up: 0, dn: 0}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 0, dn: 0}}, 276: {"": {up: 0, dn: 0}}, 277: {"": {up: 0, dn: 0}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 0, dn: 0}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 0, dn: 0}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 0, dn: 0}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 0, dn: 0}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}, 650: {"": {up: 0, dn: 0}}, 651: {"": {up: 0, dn: 0}}, 652: {"": {up: 0, dn: 0}}, 653: {"": {up: 0, dn: 0}}, 654: {"": {up: 0, dn: 0}}, 655: {"": {up: 0, dn: 0}}, 656: {"": {up: 0, dn: 0}}, 657: {"": {up: 0, dn: 0}}, 658: {"": {up: 0, dn: 0}}, 659: {"": {up: 0, dn: 0}}, 660: {"": {up: 0, dn: 0}}, 661: {"": {up: 0, dn: 0}}, 662: {"": {up: 0, dn: 0}}, 663: {"": {up: 0, dn: 0}}, 664: {"": {up: 0, dn: 0}}, 665: {"": {up: 0, dn: 0}}, 666: {"": {up: 0, dn: 0}}, 667: {"": {up: 0, dn: 0}}, 668: {"": {up: 0, dn: 0}}, 669: {"": {up: 0, dn: 0}}, 670: {"": {up: 0, dn: 0}}, 671: {"": {up: 0, dn: 0}}, 672: {"": {up: 0, dn: 0}}, 673: {"": {up: 0, dn: 0}}, 674: {"": {up: 0, dn: 0}}, 675: {"": {up: 0, dn: 0}}, 676: {"": {up: 0, dn: 0}}, 677: {"": {up: 0, dn: 0}}, 678: {"": {up: 0, dn: 0}}, 679: {"": {up: 0, dn: 0}}, 680: {"": {up: 0, dn: 0}}, 681: {"": {up: 0, dn: 0}}, 682: {"": {up: 0, dn: 0}}, 683: {"": {up: 0, dn: 0}}, 684: {"": {up: 0, dn: 0}}, 685: {"": {up: 0, dn: 0}}, 686: {"": {up: 0, dn: 0}}, 687: {"": {up: 0, dn: 0}}, 688: {"": {up: 0, dn: 0}}, 689: {"": {up: 0, dn: 0}}, 690: {"": {up: 0, dn: 0}}, 691: {"": {up: 0, dn: 0}}, 692: {"": {up: 0, dn: 0}}, 693: {"": {up: 0, dn: 0}}, 694: {"": {up: 0, dn: 0}}, 695: {"": {up: 0, dn: 0}}, 696: {"": {up: 0, dn: 0}}, 697: {"": {up: 0, dn: 0}}, 698: {"": {up: 0, dn: 0}}, 699: {"": {up: 0, dn: 0}}, 700: {"": {up: 0, dn: 0}}, 701: {"": {up: 0, dn: 0}}, 702: {"": {up: 0, dn: 0}}, 703: {"": {up: 0, dn: 0}}, 704: {"": {up: 0, dn: 0}}, 705: {"": {up: 0, dn: 0}}, 706: {"": {up: 0, dn: 0}}, 707: {"": {up: 0, dn: 0}}, 708: {"": {up: 0, dn: 0}}, 709: {"": {up: 0, dn: 0}}, 710: {"": {up: 0, dn: 0}}, 711: {"": {up: 0, dn: 0}}, 712: {"": {up: 0, dn: 0}}, 713: {"": {up: 0, dn: 0}}, 714: {"": {up: 0, dn: 0}}, 715: {"": {up: 0, dn: 0}}, 716: {"": {up: 0, dn: 0}}, 717: {"": {up: 0, dn: 0}}, 718: {"": {up: 0, dn: 0}}, 719: {"": {up: 0, dn: 0}}, 720: {"": {up: 0, dn: 0}}, 721: {"": {up: 0, dn: 0}}, 722: {"": {up: 0, dn: 0}}, 723: {"": {up: 0, dn: 0}}, 724: {"": {up: 0, dn: 0}}, 725: {"": {up: 0, dn: 0}}, 726: {"": {up: 0, dn: 0}}, 727: {"": {up: 0, dn: 0}}, 728: {"": {up: 0, dn: 0}}, 729: {"": {up: 0, dn: 0}}, 730: {"": {up: 0, dn: 0}}, 731: {"": {up: 0, dn: 0}}, 732: {"": {up: 0, dn: 0}}, 733: {"": {up: 0, dn: 0}}, 734: {"": {up: 0, dn: 0}}, 735: {"": {up: 0, dn: 0}}, 736: {"": {up: 0, dn: 0}}, 737: {"": {up: 0, dn: 0}}, 738: {"": {up: 0, dn: 0}}, 739: {"": {up: 0, dn: 0}}, 740: {"": {up: 0, dn: 0}}, 741: {"": {up: 0, dn: 0}}, 742: {"": {up: 0, dn: 0}}, 743: {"": {up: 0, dn: 0}}, 744: {"": {up: 0, dn: 0}}, 745: {"": {up: 0, dn: 0}}, 746: {"": {up: 0, dn: 0}}, 747: {"": {up: 0, dn: 0}}, 748: {"": {up: 0, dn: 0}}, 749: {"": {up: 0, dn: 0}}, 750: {"": {up: 0, dn: 0}}, 751: {"": {up: 0, dn: 0}}, 752: {"": {up: 0, dn: 0}}, 753: {"": {up: 0, dn: 0}}, 754: {"": {up: 0, dn: 0}}, 755: {"": {up: 0, dn: 0}}, 756: {"": {up: 0, dn: 0}}, 757: {"": {up: 0, dn: 0}}, 758: {"": {up: 0, dn: 0}}, 759: {"": {up: 0, dn: 0}}, 760: {"": {up: 0, dn: 0}}, 761: {"": {up: 0, dn: 0}}, 762: {"": {up: 0, dn: 0}}, 763: {"": {up: 0, dn: 0}}, 764: {"": {up: 0, dn: 0}}, 765: {"": {up: 0, dn: 0}}, 766: {"": {up: 0, dn: 0}}, 767: {"": {up: 0, dn: 0}}, 768: {"": {up: 0, dn: 0}}, 769: {"": {up: 0, dn: 0}}, 770: {"": {up: 0, dn: 0}}, 771: {"": {up: 0, dn: 0}}, 772: {"": {up: 0, dn: 0}}, 773: {"": {up: 0, dn: 0}}, 774: {"": {up: 0, dn: 0}}, 775: {"": {up: 0, dn: 0}}, 776: {"": {up: 0, dn: 0}}, 777: {"": {up: 0, dn: 0}}, 778: {"": {up: 0, dn: 0}}, 779: {"": {up: 0, dn: 0}}, 780: {"": {up: 0, dn: 0}}, 781: {"": {up: 0, dn: 0}}, 782: {"": {up: 0, dn: 0}}, 783: {"": {up: 0, dn: 0}}, 784: {"": {up: 0, dn: 0}}, 785: {"": {up: 0, dn: 0}}, 786: {"": {up: 0, dn: 0}}, 787: {"": {up: 0, dn: 0}}, 788: {"": {up: 0, dn: 0}}, 789: {"": {up: 0, dn: 0}}, 790: {"": {up: 0, dn: 0}}, 791: {"": {up: 0, dn: 0}}, 792: {"": {up: 0, dn: 0}}, 793: {"": {up: 0, dn: 0}}, 794: {"": {up: 0, dn: 0}}, 795: {"": {up: 0, dn: 0}}, 796: {"": {up: 0, dn: 0}}, 797: {"": {up: 0, dn: 0}}, 798: {"": {up: 0, dn: 0}}, 799: {"": {up: 0, dn: 0}}, 800: {"": {up: 0, dn: 0}}, 801: {"": {up: 0, dn: 0}}, 802: {"": {up: 0, dn: 0}}, 803: {"": {up: 0, dn: 0}}, 804: {"": {up: 0, dn: 0}}, 805: {"": {up: 0, dn: 0}}, 806: {"": {up: 0, dn: 0}}, 807: {"": {up: 0, dn: 0}}, 808: {"": {up: 0, dn: 0}}, 809: {"": {up: 0, dn: 0}}, 810: {"": {up: 0, dn: 0}}, 811: {"": {up: 0, dn: 0}}, 812: {"": {up: 0, dn: 0}}, 813: {"": {up: 0, dn: 0}}, 814: {"": {up: 0, dn: 0}}, 815: {"": {up: 0, dn: 0}}, 816: {"": {up: 0, dn: 0}}, 817: {"": {up: 0, dn: 0}}, 818: {"": {up: 0, dn: 0}}, 819: {"": {up: 0, dn: 0}}, 820: {"": {up: 0, dn: 0}}, 821: {"": {up: 0, dn: 0}}, 822: {"": {up: 0, dn: 0}}, 823: {"": {up: 0, dn: 0}}, 824: {"": {up: 0, dn: 0}}, 825: {"": {up: 0, dn: 0}}, 826: {"": {up: 0, dn: 0}}, 827: {"": {up: 0, dn: 0}}, 828: {"": {up: 0, dn: 0}}, 829: {"": {up: 0, dn: 0}}, 830: {"": {up: 0, dn: 0}}, 831: {"": {up: 0, dn: 0}}, 832: {"": {up: 0, dn: 0}}, 833: {"": {up: 0, dn: 0}}, 834: {"": {up: 0, dn: 0}}, 835: {"": {up: 0, dn: 0}}, 836: {"": {up: 0, dn: 0}}, 837: {"": {up: 0, dn: 0}}, 838: {"": {up: 0, dn: 0}}, 839: {"": {up: 0, dn: 0}}, 840: {"": {up: 0, dn: 0}}, 841: {"": {up: 0, dn: 0}}, 842: {"": {up: 0, dn: 0}}, 843: {"": {up: 0, dn: 0}}, 844: {"": {up: 0, dn: 0}}, 845: {"": {up: 0, dn: 0}}, 846: {"": {up: 0, dn: 0}}, 847: {"": {up: 0, dn: 0}}, 848: {"": {up: 0, dn: 0}}, 849: {"": {up: 0, dn: 0}}, 850: {"": {up: 0, dn: 0}}, 851: {"": {up: 0, dn: 0}}, 852: {"": {up: 0, dn: 0}}, 853: {"": {up: 0, dn: 0}}, 854: {"": {up: 0, dn: 0}}, 855: {"": {up: 0, dn: 0}}, 856: {"": {up: 0, dn: 0}}, 857: {"": {up: 0, dn: 0}}, 858: {"": {up: 0, dn: 0}}, 859: {"": {up: 0, dn: 0}}, 860: {"": {up: 0, dn: 0}}, 861: {"": {up: 0, dn: 0}}, 862: {"": {up: 0, dn: 0}}, 863: {"": {up: 0, dn: 0}}, 864: {"": {up: 0, dn: 0}}, 865: {"": {up: 0, dn: 0}}, 866: {"": {up: 0, dn: 0}}, 867: {"": {up: 0, dn: 0}}, 868: {"": {up: 0, dn: 0}}, 869: {"": {up: 0, dn: 0}}, 870: {"": {up: 0, dn: 0}}, 871: {"": {up: 0, dn: 0}}, 872: {"": {up: 0, dn: 0}}, 873: {"": {up: 0, dn: 0}}, 874: {"": {up: 0, dn: 0}}, 875: {"": {up: 0, dn: 0}}, 876: {"": {up: 0, dn: 0}}, 877: {"": {up: 0, dn: 0}}, 878: {"": {up: 0, dn: 0}}, 879: {"": {up: 0, dn: 0}}, 880: {"": {up: 0, dn: 0}}, 881: {"": {up: 0, dn: 0}}, 882: {"": {up: 0, dn: 0}}, 883: {"": {up: 0, dn: 0}}, 884: {"": {up: 0, dn: 0}}, 885: {"": {up: 0, dn: 0}}, 886: {"": {up: 0, dn: 0}}, 887: {"": {up: 0, dn: 0}}, 888: {"": {up: 0, dn: 0}}, 889: {"": {up: 0, dn: 0}}, 890: {"": {up: 0, dn: 0}}, 891: {"": {up: 0, dn: 0}}, 892: {"": {up: 0, dn: 0}}, 893: {"": {up: 0, dn: 0}}, 894: {"": {up: 0, dn: 0}}, 895: {"": {up: 0, dn: 0}}, 896: {"": {up: 0, dn: 0}}, 897: {"": {up: 0, dn: 0}}, 898: {"": {up: 0, dn: 0}}, 899: {"": {up: 0, dn: 0}}, 900: {"": {up: 0, dn: 0}}, 901: {"": {up: 0, dn: 0}}, 902: {"": {up: 0, dn: 0}}, 903: {"": {up: 0, dn: 0}}, 904: {"": {up: 0, dn: 0}}, 905: {"": {up: 0, dn: 0}}, 906: {"": {up: 0, dn: 0}}, 907: {"": {up: 0, dn: 0}}, 908: {"": {up: 0, dn: 0}}, 909: {"": {up: 0, dn: 0}}, 910: {"": {up: 0, dn: 0}}, 911: {"": {up: 0, dn: 0}}, 912: {"": {up: 0, dn: 0}}, 913: {"": {up: 0, dn: 0}}, 914: {"": {up: 0, dn: 0}}, 915: {"": {up: 0, dn: 0}}, 916: {"": {up: 0, dn: 0}}, 917: {"": {up: 0, dn: 0}}, 918: {"": {up: 0, dn: 0}}, 919: {"": {up: 0, dn: 0}}, 920: {"": {up: 0, dn: 0}}, 921: {"": {up: 0, dn: 0}}, 922: {"": {up: 0, dn: 0}}, 923: {"": {up: 0, dn: 0}}, 924: {"": {up: 0, dn: 0}}, 925: {"": {up: 0, dn: 0}}, 926: {"": {up: 0, dn: 0}}, 927: {"": {up: 0, dn: 0}}, 928: {"": {up: 0, dn: 0}}, 929: {"": {up: 0, dn: 0}}, 930: {"": {up: 0, dn: 0}}, 931: {"": {up: 0, dn: 0}}, 932: {"": {up: 0, dn: 0}}, 933: {"": {up: 0, dn: 0}}, 934: {"": {up: 0, dn: 0}}, 935: {"": {up: 0, dn: 0}}, 936: {"": {up: 0, dn: 0}}, 937: {"": {up: 0, dn: 0}}, 938: {"": {up: 0, dn: 0}}, 939: {"": {up: 0, dn: 0}}, 940: {"": {up: 0, dn: 0}}, 941: {"": {up: 0, dn: 0}}, 942: {"": {up: 0, dn: 0}}, 943: {"": {up: 0, dn: 0}}, 944: {"": {up: 0, dn: 0}}, 945: {"": {up: 0, dn: 0}}, 946: {"": {up: 0, dn: 0}}, 947: {"": {up: 0, dn: 0}}, 948: {"": {up: 0, dn: 0}}, 949: {"": {up: 0, dn: 0}}, 950: {"": {up: 0, dn: 0}}, 951: {"": {up: 0, dn: 0}}, 952: {"": {up: 0, dn: 0}}, 953: {"": {up: 0, dn: 0}}, 954: {"": {up: 0, dn: 0}}, 955: {"": {up: 0, dn: 0}}, 956: {"": {up: 0, dn: 0}}, 957: {"": {up: 0, dn: 0}}, 958: {"": {up: 0, dn: 0}}, 959: {"": {up: 0, dn: 0}}, 960: {"": {up: 0, dn: 0}}, 961: {"": {up: 0, dn: 0}}, 962: {"": {up: 0, dn: 0}}, 963: {"": {up: 0, dn: 0}}, 964: {"": {up: 0, dn: 0}}, 965: {"": {up: 0, dn: 0}}, 966: {"": {up: 0, dn: 0}}, 967: {"": {up: 0, dn: 0}}, 968: {"": {up: 0, dn: 0}}, 969: {"": {up: 0, dn: 0}}, 970: {"": {up: 0, dn: 0}}, 971: {"": {up: 0, dn: 0}}, 972: {"": {up: 0, dn: 0}}, 973: {"": {up: 0, dn: 0}}, 974: {"": {up: 0, dn: 0}}, 975: {"": {up: 0, dn: 0}}, 976: {"": {up: 0, dn: 0}}, 977: {"": {up: 0, dn: 0}}, 978: {"": {up: 0, dn: 0}}, 979: {"": {up: 0, dn: 0}}, 980: {"": {up: 0, dn: 0}}, 981: {"": {up: 0, dn: 0}}, 982: {"": {up: 0, dn: 0}}, 983: {"": {up: 0, dn: 0}}, 984: {"": {up: 0, dn: 0}}, 985: {"": {up: 0, dn: 0}}, 986: {"": {up: 0, dn: 0}}, 987: {"": {up: 0, dn: 0}}, 988: {"": {up: 0, dn: 0}}, 989: {"": {up: 0, dn: 0}}, 990: {"": {up: 0, dn: 0}}, 991: {"": {up: 0, dn: 0}}, 992: {"": {up: 0, dn: 0}}, 993: {"": {up: 0, dn: 0}}, 994: {"": {up: 0, dn: 0}}, 995: {"": {up: 0, dn: 0}}, 996: {"": {up: 0, dn: 0}}, 997: {"": {up: 0, dn: 0}}, 998: {"": {up: 0, dn: 0}}, 999: {"": {up: 0, dn: 0}}}
LineColor=black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=qqllnn-qcd
Path=qqllnn-qcd
Title=off-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	-1.168121e-11	1.197831e-11	1.197831e-11
8.000000e+00	1.000000e+01	1.466796e-05	2.074754e-06	2.074754e-06
1.000000e+01	1.200000e+01	7.654860e-05	2.939132e-05	2.939132e-05
1.200000e+01	1.400000e+01	2.739980e-04	9.654162e-06	9.654162e-06
1.400000e+01	1.600000e+01	4.468262e-04	1.121196e-05	1.121196e-05
1.600000e+01	1.800000e+01	6.245510e-04	1.230926e-05	1.230926e-05
1.800000e+01	2.000000e+01	8.252520e-04	1.398538e-05	1.398538e-05
2.000000e+01	2.200000e+01	1.008908e-03	1.676932e-05	1.676932e-05
2.200000e+01	2.400000e+01	1.173541e-03	2.126972e-05	2.126972e-05
2.400000e+01	2.600000e+01	1.320198e-03	2.230200e-05	2.230200e-05
2.600000e+01	2.800000e+01	1.480956e-03	2.088616e-05	2.088616e-05
2.800000e+01	3.000000e+01	1.604069e-03	2.446621e-05	2.446621e-05
3.000000e+01	3.200000e+01	1.814404e-03	2.543235e-05	2.543235e-05
3.200000e+01	3.400000e+01	1.842031e-03	5.704187e-05	5.704187e-05
3.400000e+01	3.600000e+01	2.104325e-03	5.017075e-05	5.017075e-05
3.600000e+01	3.800000e+01	2.112658e-03	2.826016e-05	2.826016e-05
3.800000e+01	4.000000e+01	2.339382e-03	3.916135e-05	3.916135e-05
4.000000e+01	4.200000e+01	2.402034e-03	5.060627e-05	5.060627e-05
4.200000e+01	4.400000e+01	2.637927e-03	3.550453e-05	3.550453e-05
4.400000e+01	4.600000e+01	2.760633e-03	3.495239e-05	3.495239e-05
4.600000e+01	4.800000e+01	2.986252e-03	4.161627e-05	4.161627e-05
4.800000e+01	5.000000e+01	3.075818e-03	4.304286e-05	4.304286e-05
5.000000e+01	5.200000e+01	3.232357e-03	4.653299e-05	4.653299e-05
5.200000e+01	5.400000e+01	3.368410e-03	4.772626e-05	4.772626e-05
5.400000e+01	5.600000e+01	3.499147e-03	5.445626e-05	5.445626e-05
5.600000e+01	5.800000e+01	3.568440e-03	5.575508e-05	5.575508e-05
5.800000e+01	6.000000e+01	3.647824e-03	5.672392e-05	5.672392e-05
6.000000e+01	6.200000e+01	3.799420e-03	5.299222e-05	5.299222e-05
6.200000e+01	6.400000e+01	3.987233e-03	5.551345e-05	5.551345e-05
6.400000e+01	6.600000e+01	4.093640e-03	1.070272e-04	1.070272e-04
6.600000e+01	6.800000e+01	4.028790e-03	1.118996e-04	1.118996e-04
6.800000e+01	7.000000e+01	4.128116e-03	5.885711e-05	5.885711e-05
7.000000e+01	7.200000e+01	4.324083e-03	5.303448e-05	5.303448e-05
7.200000e+01	7.400000e+01	4.322072e-03	6.813173e-05	6.813173e-05
7.400000e+01	7.600000e+01	4.184149e-03	6.576172e-05	6.576172e-05
7.600000e+01	7.800000e+01	4.594549e-03	6.465618e-05	6.465618e-05
7.800000e+01	8.000000e+01	4.403317e-03	6.907366e-05	6.907366e-05
8.000000e+01	8.200000e+01	4.470194e-03	6.773413e-05	6.773413e-05
8.200000e+01	8.400000e+01	4.511410e-03	6.701675e-05	6.701675e-05
8.400000e+01	8.600000e+01	4.474335e-03	6.220541e-05	6.220541e-05
8.600000e+01	8.800000e+01	4.534102e-03	6.014237e-05	6.014237e-05
8.800000e+01	9.000000e+01	4.562132e-03	5.654642e-05	5.654642e-05
9.000000e+01	9.200000e+01	4.669079e-03	1.150247e-04	1.150247e-04
9.200000e+01	9.400000e+01	4.457216e-03	1.122391e-04	1.122391e-04
9.400000e+01	9.600000e+01	4.537721e-03	5.836821e-05	5.836821e-05
9.600000e+01	9.800000e+01	4.602084e-03	6.492437e-05	6.492437e-05
9.800000e+01	1.000000e+02	4.480795e-03	7.345072e-05	7.345072e-05
1.000000e+02	1.020000e+02	4.453614e-03	6.288166e-05	6.288166e-05
1.020000e+02	1.040000e+02	4.561045e-03	6.330044e-05	6.330044e-05
1.040000e+02	1.060000e+02	4.340302e-03	5.995380e-05	5.995380e-05
1.060000e+02	1.080000e+02	4.548822e-03	6.563345e-05	6.563345e-05
1.080000e+02	1.100000e+02	4.493131e-03	6.806465e-05	6.806465e-05
1.100000e+02	1.120000e+02	4.411466e-03	7.210140e-05	7.210140e-05
1.120000e+02	1.140000e+02	4.431090e-03	7.462048e-05	7.462048e-05
1.140000e+02	1.160000e+02	4.501112e-03	6.716284e-05	6.716284e-05
1.160000e+02	1.180000e+02	4.215684e-03	1.665086e-04	1.665086e-04
1.180000e+02	1.200000e+02	4.393232e-03	1.686437e-04	1.686437e-04
1.200000e+02	1.220000e+02	4.414480e-03	6.111831e-05	6.111831e-05
1.220000e+02	1.240000e+02	4.288861e-03	7.084146e-05	7.084146e-05
1.240000e+02	1.260000e+02	4.249861e-03	6.624345e-05	6.624345e-05
1.260000e+02	1.280000e+02	4.427179e-03	7.030292e-05	7.030292e-05
1.280000e+02	1.300000e+02	4.025752e-03	6.935909e-05	6.935909e-05
1.300000e+02	1.320000e+02	4.280218e-03	7.333215e-05	7.333215e-05
1.320000e+02	1.340000e+02	4.121661e-03	8.140561e-05	8.140561e-05
1.340000e+02	1.360000e+02	4.121211e-03	7.085528e-05	7.085528e-05
1.360000e+02	1.380000e+02	4.016611e-03	5.891197e-05	5.891197e-05
1.380000e+02	1.400000e+02	4.113681e-03	5.854059e-05	5.854059e-05
1.400000e+02	1.420000e+02	3.922826e-03	7.143397e-05	7.143397e-05
1.420000e+02	1.440000e+02	4.066456e-03	8.213446e-05	8.213446e-05
1.440000e+02	1.460000e+02	3.975488e-03	7.559160e-05	7.559160e-05
1.460000e+02	1.480000e+02	3.821427e-03	5.835239e-05	5.835239e-05
1.480000e+02	1.500000e+02	4.014380e-03	5.675065e-05	5.675065e-05
1.500000e+02	1.520000e+02	3.840837e-03	6.021180e-05	6.021180e-05
1.520000e+02	1.540000e+02	3.854437e-03	5.783267e-05	5.783267e-05
1.540000e+02	1.560000e+02	3.698833e-03	5.411039e-05	5.411039e-05
1.560000e+02	1.580000e+02	3.844674e-03	5.853770e-05	5.853770e-05
1.580000e+02	1.600000e+02	3.646545e-03	5.758406e-05	5.758406e-05
1.600000e+02	1.620000e+02	6.243052e-07	1.085030e-07	1.085030e-07
1.620000e+02	1.640000e+02	4.959809e-07	8.705640e-08	8.705640e-08
1.640000e+02	1.660000e+02	4.408063e-07	5.100344e-08	5.100344e-08
1.660000e+02	1.680000e+02	7.522142e-07	2.027500e-07	2.027500e-07
1.680000e+02	1.700000e+02	4.490440e-07	4.605117e-08	4.605117e-08
1.700000e+02	1.720000e+02	6.292785e-07	1.042110e-07	1.042110e-07
1.720000e+02	1.740000e+02	7.351801e-07	1.375869e-07	1.375869e-07
1.740000e+02	1.760000e+02	7.753651e-07	1.392954e-07	1.392954e-07
1.760000e+02	1.780000e+02	4.924436e-07	6.209384e-08	6.209384e-08
1.780000e+02	1.800000e+02	5.072570e-07	5.453146e-08	5.453146e-08
1.800000e+02	1.820000e+02	7.587909e-07	1.205475e-07	1.205475e-07
1.820000e+02	1.840000e+02	5.425236e-07	6.879192e-08	6.879192e-08
1.840000e+02	1.860000e+02	6.792988e-07	8.105409e-08	8.105409e-08
1.860000e+02	1.880000e+02	6.256976e-07	1.088332e-07	1.088332e-07
1.880000e+02	1.900000e+02	5.281629e-07	6.603827e-08	6.603827e-08
1.900000e+02	1.920000e+02	7.221284e-07	1.304237e-07	1.304237e-07
1.920000e+02	1.940000e+02	7.923625e-07	2.205102e-07	2.205102e-07
1.940000e+02	1.960000e+02	7.496637e-07	1.566779e-07	1.566779e-07
1.960000e+02	1.980000e+02	4.931659e-07	6.069723e-08	6.069723e-08
1.980000e+02	2.000000e+02	9.226215e-07	3.146807e-07	3.146807e-07
2.000000e+02	2.020000e+02	4.553025e-07	4.202315e-08	4.202315e-08
2.020000e+02	2.040000e+02	6.172431e-07	1.065672e-07	1.065672e-07
2.040000e+02	2.060000e+02	5.760581e-07	6.633139e-08	6.633139e-08
2.060000e+02	2.080000e+02	6.036612e-07	1.205625e-07	1.205625e-07
2.080000e+02	2.100000e+02	7.557899e-07	1.778007e-07	1.778007e-07
2.100000e+02	2.120000e+02	4.812606e-07	5.168827e-08	5.168827e-08
2.120000e+02	2.140000e+02	7.000153e-07	2.127597e-07	2.127597e-07
2.140000e+02	2.160000e+02	4.993531e-07	5.952052e-08	5.952052e-08
2.160000e+02	2.180000e+02	6.265072e-07	8.019420e-08	8.019420e-08
2.180000e+02	2.200000e+02	6.673060e-07	9.444173e-08	9.444173e-08
2.200000e+02	2.220000e+02	6.242086e-07	6.939657e-08	6.939657e-08
2.220000e+02	2.240000e+02	1.090550e-06	3.204516e-07	3.204516e-07
2.240000e+02	2.260000e+02	7.868021e-07	2.265730e-07	2.265730e-07
2.260000e+02	2.280000e+02	6.097371e-07	9.151940e-08	9.151940e-08
2.280000e+02	2.300000e+02	6.983007e-07	1.159521e-07	1.159521e-07
2.300000e+02	2.320000e+02	1.379405e-06	5.040823e-07	5.040823e-07
2.320000e+02	2.340000e+02	7.197134e-07	1.840444e-07	1.840444e-07
2.340000e+02	2.360000e+02	4.658560e-07	4.582931e-08	4.582931e-08
2.360000e+02	2.380000e+02	6.713140e-07	1.164522e-07	1.164522e-07
2.380000e+02	2.400000e+02	9.405608e-07	1.892358e-07	1.892358e-07
2.400000e+02	2.420000e+02	6.092757e-07	9.614919e-08	9.614919e-08
2.420000e+02	2.440000e+02	1.508844e-06	6.182767e-07	6.182767e-07
2.440000e+02	2.460000e+02	7.818201e-07	2.320453e-07	2.320453e-07
2.460000e+02	2.480000e+02	5.922931e-07	1.444161e-07	1.444161e-07
2.480000e+02	2.500000e+02	7.483027e-07	2.072626e-07	2.072626e-07
2.500000e+02	2.520000e+02	2.467226e-06	1.742501e-06	1.742501e-06
2.520000e+02	2.540000e+02	7.345847e-07	1.638768e-07	1.638768e-07
2.540000e+02	2.560000e+02	8.062750e-07	2.075318e-07	2.075318e-07
2.560000e+02	2.580000e+02	6.675476e-07	1.107608e-07	1.107608e-07
2.580000e+02	2.600000e+02	5.701059e-07	7.292392e-08	7.292392e-08
2.600000e+02	2.620000e+02	7.609317e-07	1.492325e-07	1.492325e-07
2.620000e+02	2.640000e+02	5.700376e-07	6.768922e-08	6.768922e-08
2.640000e+02	2.660000e+02	5.763533e-07	8.687260e-08	8.687260e-08
2.660000e+02	2.680000e+02	9.793463e-07	1.767143e-07	1.767143e-07
2.680000e+02	2.700000e+02	6.020751e-07	7.463049e-08	7.463049e-08
2.700000e+02	2.720000e+02	4.689406e-07	6.285980e-08	6.285980e-08
2.720000e+02	2.740000e+02	5.374282e-07	7.454926e-08	7.454926e-08
2.740000e+02	2.760000e+02	6.552061e-07	9.148426e-08	9.148426e-08
2.760000e+02	2.780000e+02	5.147307e-07	6.903968e-08	6.903968e-08
2.780000e+02	2.800000e+02	9.247536e-07	3.721864e-07	3.721864e-07
2.800000e+02	2.820000e+02	8.876117e-07	3.415294e-07	3.415294e-07
2.820000e+02	2.840000e+02	5.370737e-07	7.950949e-08	7.950949e-08
2.840000e+02	2.860000e+02	5.938790e-07	1.121140e-07	1.121140e-07
2.860000e+02	2.880000e+02	6.247998e-07	8.722573e-08	8.722573e-08
2.880000e+02	2.900000e+02	5.593730e-07	8.653180e-08	8.653180e-08
2.900000e+02	2.920000e+02	6.458194e-07	1.032194e-07	1.032194e-07
2.920000e+02	2.940000e+02	5.024360e-07	6.643853e-08	6.643853e-08
2.940000e+02	2.960000e+02	6.887547e-07	1.029255e-07	1.029255e-07
2.960000e+02	2.980000e+02	6.227168e-07	9.957081e-08	9.957081e-08
2.980000e+02	3.000000e+02	6.742457e-07	8.622738e-08	8.622738e-08
3.000000e+02	3.020000e+02	6.019624e-07	1.029220e-07	1.029220e-07
3.020000e+02	3.040000e+02	5.567903e-07	9.117151e-08	9.117151e-08
3.040000e+02	3.060000e+02	6.180433e-07	1.375719e-07	1.375719e-07
3.060000e+02	3.080000e+02	9.337976e-07	1.355970e-07	1.355970e-07
3.080000e+02	3.100000e+02	8.602297e-07	1.946669e-07	1.946669e-07
3.100000e+02	3.120000e+02	4.380460e-07	5.655830e-08	5.655830e-08
3.120000e+02	3.140000e+02	5.375244e-07	8.148300e-08	8.148300e-08
3.140000e+02	3.160000e+02	6.727296e-07	1.084193e-07	1.084193e-07
3.160000e+02	3.180000e+02	9.677674e-07	2.869699e-07	2.869699e-07
3.180000e+02	3.200000e+02	1.324003e-06	4.698684e-07	4.698684e-07
3.200000e+02	3.220000e+02	7.624842e-07	1.309686e-07	1.309686e-07
3.220000e+02	3.240000e+02	6.633044e-07	9.493316e-08	9.493316e-08
3.240000e+02	3.260000e+02	5.782388e-07	1.113387e-07	1.113387e-07
3.260000e+02	3.280000e+02	4.741658e-07	4.909257e-08	4.909257e-08
3.280000e+02	3.300000e+02	5.553382e-07	1.237237e-07	1.237237e-07
3.300000e+02	3.320000e+02	4.207076e-07	4.707393e-08	4.707393e-08
3.320000e+02	3.340000e+02	4.545043e-07	6.474145e-08	6.474145e-08
3.340000e+02	3.360000e+02	7.884575e-07	2.448586e-07	2.448586e-07
3.360000e+02	3.380000e+02	4.838256e-07	6.174562e-08	6.174562e-08
3.380000e+02	3.400000e+02	6.927446e-07	1.096666e-07	1.096666e-07
3.400000e+02	3.420000e+02	4.525314e-07	6.257385e-08	6.257385e-08
3.420000e+02	3.440000e+02	5.853185e-07	1.006555e-07	1.006555e-07
3.440000e+02	3.460000e+02	6.081545e-07	1.055368e-07	1.055368e-07
3.460000e+02	3.480000e+02	4.341734e-07	7.826338e-08	7.826338e-08
3.480000e+02	3.500000e+02	5.917366e-07	1.316197e-07	1.316197e-07
3.500000e+02	3.520000e+02	6.742950e-07	1.335331e-07	1.335331e-07
3.520000e+02	3.540000e+02	4.849587e-07	8.647444e-08	8.647444e-08
3.540000e+02	3.560000e+02	4.179676e-07	5.369395e-08	5.369395e-08
3.560000e+02	3.580000e+02	5.748317e-07	1.058127e-07	1.058127e-07
3.580000e+02	3.600000e+02	4.838222e-07	7.230227e-08	7.230227e-08
3.600000e+02	3.620000e+02	4.804816e-07	8.822766e-08	8.822766e-08
3.620000e+02	3.640000e+02	3.388522e-07	4.589453e-08	4.589453e-08
3.640000e+02	3.660000e+02	4.663461e-07	7.724847e-08	7.724847e-08
3.660000e+02	3.680000e+02	5.336759e-07	9.168780e-08	9.168780e-08
3.680000e+02	3.700000e+02	5.104448e-07	1.196683e-07	1.196683e-07
3.700000e+02	3.720000e+02	3.070499e-07	3.682496e-08	3.682496e-08
3.720000e+02	3.740000e+02	4.758547e-07	1.276892e-07	1.276892e-07
3.740000e+02	3.760000e+02	6.665963e-07	1.505573e-07	1.505573e-07
3.760000e+02	3.780000e+02	5.961917e-07	1.057712e-07	1.057712e-07
3.780000e+02	3.800000e+02	5.230423e-07	8.564483e-08	8.564483e-08
3.800000e+02	3.820000e+02	4.812704e-07	8.818521e-08	8.818521e-08
3.820000e+02	3.840000e+02	4.632839e-07	9.832391e-08	9.832391e-08
3.840000e+02	3.860000e+02	7.430769e-07	1.600995e-07	1.600995e-07
3.860000e+02	3.880000e+02	4.663624e-07	6.737871e-08	6.737871e-08
3.880000e+02	3.900000e+02	3.501886e-07	5.578508e-08	5.578508e-08
3.900000e+02	3.920000e+02	4.947227e-07	8.992827e-08	8.992827e-08
3.920000e+02	3.940000e+02	6.447988e-07	1.186895e-07	1.186895e-07
3.940000e+02	3.960000e+02	3.888276e-07	5.119279e-08	5.119279e-08
3.960000e+02	3.980000e+02	3.895258e-07	5.679082e-08	5.679082e-08
3.980000e+02	4.000000e+02	3.509124e-07	5.071034e-08	5.071034e-08
4.000000e+02	4.020000e+02	7.197644e-07	2.100815e-07	2.100815e-07
4.020000e+02	4.040000e+02	4.857828e-07	9.090610e-08	9.090610e-08
4.040000e+02	4.060000e+02	8.797247e-07	2.679374e-07	2.679374e-07
4.060000e+02	4.080000e+02	6.906915e-07	1.724911e-07	1.724911e-07
4.080000e+02	4.100000e+02	3.442467e-07	5.476998e-08	5.476998e-08
4.100000e+02	4.120000e+02	4.465972e-07	1.317136e-07	1.317136e-07
4.120000e+02	4.140000e+02	7.851693e-07	2.774198e-07	2.774198e-07
4.140000e+02	4.160000e+02	7.262094e-07	1.804050e-07	1.804050e-07
4.160000e+02	4.180000e+02	3.722276e-07	6.046900e-08	6.046900e-08
4.180000e+02	4.200000e+02	6.341680e-07	1.591085e-07	1.591085e-07
4.200000e+02	4.220000e+02	5.928533e-07	1.879689e-07	1.879689e-07
4.220000e+02	4.240000e+02	4.526834e-07	8.563128e-08	8.563128e-08
4.240000e+02	4.260000e+02	2.953323e-07	3.885448e-08	3.885448e-08
4.260000e+02	4.280000e+02	4.574086e-07	1.172590e-07	1.172590e-07
4.280000e+02	4.300000e+02	4.615248e-07	1.088736e-07	1.088736e-07
4.300000e+02	4.320000e+02	4.028205e-07	7.405822e-08	7.405822e-08
4.320000e+02	4.340000e+02	1.953090e-06	1.659954e-06	1.659954e-06
4.340000e+02	4.360000e+02	3.492012e-07	5.037396e-08	5.037396e-08
4.360000e+02	4.380000e+02	3.846127e-07	5.342461e-08	5.342461e-08
4.380000e+02	4.400000e+02	3.219017e-07	4.737482e-08	4.737482e-08
4.400000e+02	4.420000e+02	3.849298e-07	7.346691e-08	7.346691e-08
4.420000e+02	4.440000e+02	6.747515e-07	2.209217e-07	2.209217e-07
4.440000e+02	4.460000e+02	6.496133e-07	2.496659e-07	2.496659e-07
4.460000e+02	4.480000e+02	4.132457e-07	7.663989e-08	7.663989e-08
4.480000e+02	4.500000e+02	4.059358e-07	7.904292e-08	7.904292e-08
4.500000e+02	4.520000e+02	3.612431e-07	6.221461e-08	6.221461e-08
4.520000e+02	4.540000e+02	4.800118e-07	1.106786e-07	1.106786e-07
4.540000e+02	4.560000e+02	4.145631e-07	8.431869e-08	8.431869e-08
4.560000e+02	4.580000e+02	6.206844e-07	2.391498e-07	2.391498e-07
4.580000e+02	4.600000e+02	4.516465e-07	1.254506e-07	1.254506e-07
4.600000e+02	4.620000e+02	4.778534e-07	1.401227e-07	1.401227e-07
4.620000e+02	4.640000e+02	7.866054e-07	1.922571e-07	1.922571e-07
4.640000e+02	4.660000e+02	3.119175e-07	6.734772e-08	6.734772e-08
4.660000e+02	4.680000e+02	4.732911e-07	1.041248e-07	1.041248e-07
4.680000e+02	4.700000e+02	2.540074e-07	3.372114e-08	3.372114e-08
4.700000e+02	4.720000e+02	3.154672e-07	6.884097e-08	6.884097e-08
4.720000e+02	4.740000e+02	4.953911e-07	1.955288e-07	1.955288e-07
4.740000e+02	4.760000e+02	4.711477e-07	1.139505e-07	1.139505e-07
4.760000e+02	4.780000e+02	5.998723e-07	2.121379e-07	2.121379e-07
4.780000e+02	4.800000e+02	4.365307e-07	1.110159e-07	1.110159e-07
4.800000e+02	4.820000e+02	2.638100e-07	4.812777e-08	4.812777e-08
4.820000e+02	4.840000e+02	2.788975e-07	3.964596e-08	3.964596e-08
4.840000e+02	4.860000e+02	2.833704e-07	5.374220e-08	5.374220e-08
4.860000e+02	4.880000e+02	6.181997e-07	1.826753e-07	1.826753e-07
4.880000e+02	4.900000e+02	2.965454e-07	6.898196e-08	6.898196e-08
4.900000e+02	4.920000e+02	3.083807e-07	4.578117e-08	4.578117e-08
4.920000e+02	4.940000e+02	4.957005e-07	1.626747e-07	1.626747e-07
4.940000e+02	4.960000e+02	2.634163e-07	7.550192e-08	7.550192e-08
4.960000e+02	4.980000e+02	2.964982e-07	5.492596e-08	5.492596e-08
4.980000e+02	5.000000e+02	4.291205e-07	1.433372e-07	1.433372e-07
5.000000e+02	5.020000e+02	4.304443e-07	1.301857e-07	1.301857e-07
5.020000e+02	5.040000e+02	3.470370e-07	6.717909e-08	6.717909e-08
5.040000e+02	5.060000e+02	3.872592e-07	8.367429e-08	8.367429e-08
5.060000e+02	5.080000e+02	3.580191e-07	8.756563e-08	8.756563e-08
5.080000e+02	5.100000e+02	3.801326e-07	1.612584e-07	1.612584e-07
5.100000e+02	5.120000e+02	2.774383e-07	3.482396e-08	3.482396e-08
5.120000e+02	5.140000e+02	5.218745e-07	2.053779e-07	2.053779e-07
5.140000e+02	5.160000e+02	3.056729e-07	4.868257e-08	4.868257e-08
5.160000e+02	5.180000e+02	5.052045e-07	1.720438e-07	1.720438e-07
5.180000e+02	5.200000e+02	3.841662e-07	9.277967e-08	9.277967e-08
5.200000e+02	5.220000e+02	7.012052e-07	1.854898e-07	1.854898e-07
5.220000e+02	5.240000e+02	5.456881e-07	1.980709e-07	1.980709e-07
5.240000e+02	5.260000e+02	4.689478e-07	1.445681e-07	1.445681e-07
5.260000e+02	5.280000e+02	2.923342e-07	7.068202e-08	7.068202e-08
5.280000e+02	5.300000e+02	2.710268e-07	4.677381e-08	4.677381e-08
5.300000e+02	5.320000e+02	3.563063e-07	9.779398e-08	9.779398e-08
5.320000e+02	5.340000e+02	3.800774e-07	7.161945e-08	7.161945e-08
5.340000e+02	5.360000e+02	2.891627e-07	4.766297e-08	4.766297e-08
5.360000e+02	5.380000e+02	2.409372e-07	4.222731e-08	4.222731e-08
5.380000e+02	5.400000e+02	3.341698e-07	7.607170e-08	7.607170e-08
5.400000e+02	5.420000e+02	5.064173e-07	2.692682e-07	2.692682e-07
5.420000e+02	5.440000e+02	2.952686e-07	5.849350e-08	5.849350e-08
5.440000e+02	5.460000e+02	2.413422e-07	5.214599e-08	5.214599e-08
5.460000e+02	5.480000e+02	2.305082e-07	3.976731e-08	3.976731e-08
5.480000e+02	5.500000e+02	4.166730e-07	8.296084e-08	8.296084e-08
5.500000e+02	5.520000e+02	3.244757e-07	7.276679e-08	7.276679e-08
5.520000e+02	5.540000e+02	4.130959e-07	7.582614e-08	7.582614e-08
5.540000e+02	5.560000e+02	3.831024e-07	1.144573e-07	1.144573e-07
5.560000e+02	5.580000e+02	2.564527e-07	5.056791e-08	5.056791e-08
5.580000e+02	5.600000e+02	4.085806e-07	9.459243e-08	9.459243e-08
5.600000e+02	5.620000e+02	2.057090e-07	4.286217e-08	4.286217e-08
5.620000e+02	5.640000e+02	1.944566e-07	5.196693e-08	5.196693e-08
5.640000e+02	5.660000e+02	2.847744e-07	5.649800e-08	5.649800e-08
5.660000e+02	5.680000e+02	4.812667e-07	1.715284e-07	1.715284e-07
5.680000e+02	5.700000e+02	2.694500e-07	6.141806e-08	6.141806e-08
5.700000e+02	5.720000e+02	2.113552e-07	4.812953e-08	4.812953e-08
5.720000e+02	5.740000e+02	3.600715e-07	7.421103e-08	7.421103e-08
5.740000e+02	5.760000e+02	3.276423e-07	7.845051e-08	7.845051e-08
5.760000e+02	5.780000e+02	5.807013e-07	1.947418e-07	1.947418e-07
5.780000e+02	5.800000e+02	2.658083e-07	7.359436e-08	7.359436e-08
5.800000e+02	5.820000e+02	2.877444e-07	5.322731e-08	5.322731e-08
5.820000e+02	5.840000e+02	2.723725e-07	5.884954e-08	5.884954e-08
5.840000e+02	5.860000e+02	2.494157e-07	7.493454e-08	7.493454e-08
5.860000e+02	5.880000e+02	1.707995e-07	2.969265e-08	2.969265e-08
5.880000e+02	5.900000e+02	2.980246e-07	6.525752e-08	6.525752e-08
5.900000e+02	5.920000e+02	2.336030e-07	6.369608e-08	6.369608e-08
5.920000e+02	5.940000e+02	2.672497e-07	5.171333e-08	5.171333e-08
5.940000e+02	5.960000e+02	3.057762e-07	9.776718e-08	9.776718e-08
5.960000e+02	5.980000e+02	3.294804e-07	9.750785e-08	9.750785e-08
5.980000e+02	6.000000e+02	8.033035e-07	5.202535e-07	5.202535e-07
6.000000e+02	6.020000e+02	4.460187e-07	1.243282e-07	1.243282e-07
6.020000e+02	6.040000e+02	2.095871e-07	4.327164e-08	4.327164e-08
6.040000e+02	6.060000e+02	2.726329e-07	7.531385e-08	7.531385e-08
6.060000e+02	6.080000e+02	2.830478e-07	7.616550e-08	7.616550e-08
6.080000e+02	6.100000e+02	4.150493e-07	1.307327e-07	1.307327e-07
6.100000e+02	6.120000e+02	2.449200e-07	8.951242e-08	8.951242e-08
6.120000e+02	6.140000e+02	3.080332e-07	6.761537e-08	6.761537e-08
6.140000e+02	6.160000e+02	2.280345e-07	9.047356e-08	9.047356e-08
6.160000e+02	6.180000e+02	2.554370e-07	9.056055e-08	9.056055e-08
6.180000e+02	6.200000e+02	1.318081e-07	1.925518e-08	1.925518e-08
6.200000e+02	6.220000e+02	2.469613e-07	4.575454e-08	4.575454e-08
6.220000e+02	6.240000e+02	3.177935e-07	9.649956e-08	9.649956e-08
6.240000e+02	6.260000e+02	3.215282e-07	1.008107e-07	1.008107e-07
6.260000e+02	6.280000e+02	1.979820e-07	4.539919e-08	4.539919e-08
6.280000e+02	6.300000e+02	1.496953e-07	2.710156e-08	2.710156e-08
6.300000e+02	6.320000e+02	1.633136e-07	3.286041e-08	3.286041e-08
6.320000e+02	6.340000e+02	3.215340e-07	1.809227e-07	1.809227e-07
6.340000e+02	6.360000e+02	1.534178e-07	2.525779e-08	2.525779e-08
6.360000e+02	6.380000e+02	3.963276e-07	1.700230e-07	1.700230e-07
6.380000e+02	6.400000e+02	2.642677e-07	6.705060e-08	6.705060e-08
6.400000e+02	6.420000e+02	2.828344e-07	8.535943e-08	8.535943e-08
6.420000e+02	6.440000e+02	2.554072e-07	6.419741e-08	6.419741e-08
6.440000e+02	6.460000e+02	2.823451e-07	5.195126e-08	5.195126e-08
6.460000e+02	6.480000e+02	3.017188e-07	1.082056e-07	1.082056e-07
6.480000e+02	6.500000e+02	2.355924e-07	4.607618e-08	4.607618e-08
6.500000e+02	6.520000e+02	2.359520e-07	4.992210e-08	4.992210e-08
6.520000e+02	6.540000e+02	1.485785e-07	2.380791e-08	2.380791e-08
6.540000e+02	6.560000e+02	1.714490e-07	3.516003e-08	3.516003e-08
6.560000e+02	6.580000e+02	2.542814e-07	9.914237e-08	9.914237e-08
6.580000e+02	6.600000e+02	2.689878e-07	7.254562e-08	7.254562e-08
6.600000e+02	6.620000e+02	1.492539e-07	3.195431e-08	3.195431e-08
6.620000e+02	6.640000e+02	2.467285e-07	6.260991e-08	6.260991e-08
6.640000e+02	6.660000e+02	2.827041e-07	7.957324e-08	7.957324e-08
6.660000e+02	6.680000e+02	3.088491e-07	1.154891e-07	1.154891e-07
6.680000e+02	6.700000e+02	2.131178e-07	5.443322e-08	5.443322e-08
6.700000e+02	6.720000e+02	1.771146e-07	6.371507e-08	6.371507e-08
6.720000e+02	6.740000e+02	2.779063e-07	7.044330e-08	7.044330e-08
6.740000e+02	6.760000e+02	1.839353e-07	4.854906e-08	4.854906e-08
6.760000e+02	6.780000e+02	1.709060e-07	4.028373e-08	4.028373e-08
6.780000e+02	6.800000e+02	1.508501e-07	2.629911e-08	2.629911e-08
6.800000e+02	6.820000e+02	1.951193e-07	6.411876e-08	6.411876e-08
6.820000e+02	6.840000e+02	1.484084e-07	3.740387e-08	3.740387e-08
6.840000e+02	6.860000e+02	1.791632e-07	5.515237e-08	5.515237e-08
6.860000e+02	6.880000e+02	2.534452e-07	9.790330e-08	9.790330e-08
6.880000e+02	6.900000e+02	1.213602e-07	3.060459e-08	3.060459e-08
6.900000e+02	6.920000e+02	4.433994e-07	2.176267e-07	2.176267e-07
6.920000e+02	6.940000e+02	4.553570e-07	1.882912e-07	1.882912e-07
6.940000e+02	6.960000e+02	3.748943e-07	1.800827e-07	1.800827e-07
6.960000e+02	6.980000e+02	1.896762e-07	4.354967e-08	4.354967e-08
6.980000e+02	7.000000e+02	1.563300e-07	5.361108e-08	5.361108e-08
7.000000e+02	7.020000e+02	2.221493e-07	4.797127e-08	4.797127e-08
7.020000e+02	7.040000e+02	1.667444e-07	4.959960e-08	4.959960e-08
7.040000e+02	7.060000e+02	2.054746e-07	8.064605e-08	8.064605e-08
7.060000e+02	7.080000e+02	1.969133e-07	4.866719e-08	4.866719e-08
7.080000e+02	7.100000e+02	3.739341e-07	1.589828e-07	1.589828e-07
7.100000e+02	7.120000e+02	2.303880e-07	8.664706e-08	8.664706e-08
7.120000e+02	7.140000e+02	2.862208e-07	1.713103e-07	1.713103e-07
7.140000e+02	7.160000e+02	7.419413e-08	1.275437e-08	1.275437e-08
7.160000e+02	7.180000e+02	2.475700e-07	7.749156e-08	7.749156e-08
7.180000e+02	7.200000e+02	2.116574e-07	8.698351e-08	8.698351e-08
7.200000e+02	7.220000e+02	6.194831e-07	4.895791e-07	4.895791e-07
7.220000e+02	7.240000e+02	1.256847e-07	2.361994e-08	2.361994e-08
7.240000e+02	7.260000e+02	1.003234e-06	8.049535e-07	8.049535e-07
7.260000e+02	7.280000e+02	1.559841e-07	3.120609e-08	3.120609e-08
7.280000e+02	7.300000e+02	6.258080e-07	4.876627e-07	4.876627e-07
7.300000e+02	7.320000e+02	1.253509e-07	2.781587e-08	2.781587e-08
7.320000e+02	7.340000e+02	2.016185e-07	7.726394e-08	7.726394e-08
7.340000e+02	7.360000e+02	3.716796e-07	2.205864e-07	2.205864e-07
7.360000e+02	7.380000e+02	1.177578e-07	2.916039e-08	2.916039e-08
7.380000e+02	7.400000e+02	1.235725e-07	2.345562e-08	2.345562e-08
7.400000e+02	7.420000e+02	5.403566e-07	3.088857e-07	3.088857e-07
7.420000e+02	7.440000e+02	1.755417e-07	4.344786e-08	4.344786e-08
7.440000e+02	7.460000e+02	2.046614e-07	5.564818e-08	5.564818e-08
7.460000e+02	7.480000e+02	1.325908e-07	4.711540e-08	4.711540e-08
7.480000e+02	7.500000e+02	1.297278e-07	3.870464e-08	3.870464e-08
7.500000e+02	7.520000e+02	2.111455e-07	8.708803e-08	8.708803e-08
7.520000e+02	7.540000e+02	2.227326e-07	1.251487e-07	1.251487e-07
7.540000e+02	7.560000e+02	2.554358e-07	9.032771e-08	9.032771e-08
7.560000e+02	7.580000e+02	1.162908e-07	2.353761e-08	2.353761e-08
7.580000e+02	7.600000e+02	1.527288e-07	4.937315e-08	4.937315e-08
7.600000e+02	7.620000e+02	1.095831e-07	2.090569e-08	2.090569e-08
7.620000e+02	7.640000e+02	1.250131e-07	2.809133e-08	2.809133e-08
7.640000e+02	7.660000e+02	1.637822e-07	4.030511e-08	4.030511e-08
7.660000e+02	7.680000e+02	1.510300e-07	3.595278e-08	3.595278e-08
7.680000e+02	7.700000e+02	9.181466e-08	2.954410e-08	2.954410e-08
7.700000e+02	7.720000e+02	2.692070e-07	8.313349e-08	8.313349e-08
7.720000e+02	7.740000e+02	1.662375e-07	4.108916e-08	4.108916e-08
7.740000e+02	7.760000e+02	1.817068e-07	5.845066e-08	5.845066e-08
7.760000e+02	7.780000e+02	1.494044e-07	5.810300e-08	5.810300e-08
7.780000e+02	7.800000e+02	1.746879e-07	8.807235e-08	8.807235e-08
7.800000e+02	7.820000e+02	2.320170e-07	5.775705e-08	5.775705e-08
7.820000e+02	7.840000e+02	1.485298e-07	4.060284e-08	4.060284e-08
7.840000e+02	7.860000e+02	1.417498e-07	5.693771e-08	5.693771e-08
7.860000e+02	7.880000e+02	3.579566e-07	2.377803e-07	2.377803e-07
7.880000e+02	7.900000e+02	1.155138e-07	3.324722e-08	3.324722e-08
7.900000e+02	7.920000e+02	7.233391e-08	1.733579e-08	1.733579e-08
7.920000e+02	7.940000e+02	1.417524e-07	4.014621e-08	4.014621e-08
7.940000e+02	7.960000e+02	2.634697e-07	6.988514e-08	6.988514e-08
7.960000e+02	7.980000e+02	1.518491e-07	3.879746e-08	3.879746e-08
7.980000e+02	8.000000e+02	1.729622e-07	4.227256e-08	4.227256e-08
8.000000e+02	8.020000e+02	2.118158e-07	1.071374e-07	1.071374e-07
8.020000e+02	8.040000e+02	3.267445e-07	1.750605e-07	1.750605e-07
8.040000e+02	8.060000e+02	1.326772e-07	3.995515e-08	3.995515e-08
8.060000e+02	8.080000e+02	1.157910e-07	2.491996e-08	2.491996e-08
8.080000e+02	8.100000e+02	1.065895e-07	2.691860e-08	2.691860e-08
8.100000e+02	8.120000e+02	1.953767e-07	6.400145e-08	6.400145e-08
8.120000e+02	8.140000e+02	9.056815e-08	1.901520e-08	1.901520e-08
8.140000e+02	8.160000e+02	1.612543e-07	4.006184e-08	4.006184e-08
8.160000e+02	8.180000e+02	1.100822e-07	2.585164e-08	2.585164e-08
8.180000e+02	8.200000e+02	1.385547e-07	4.610187e-08	4.610187e-08
8.200000e+02	8.220000e+02	9.559048e-08	2.384183e-08	2.384183e-08
8.220000e+02	8.240000e+02	1.254624e-07	3.264557e-08	3.264557e-08
8.240000e+02	8.260000e+02	1.946399e-07	5.895343e-08	5.895343e-08
8.260000e+02	8.280000e+02	1.562083e-07	4.302816e-08	4.302816e-08
8.280000e+02	8.300000e+02	9.724752e-08	2.747812e-08	2.747812e-08
8.300000e+02	8.320000e+02	1.116112e-07	2.466745e-08	2.466745e-08
8.320000e+02	8.340000e+02	1.389593e-07	4.329935e-08	4.329935e-08
8.340000e+02	8.360000e+02	1.006055e-07	1.964796e-08	1.964796e-08
8.360000e+02	8.380000e+02	6.169690e-08	1.564605e-08	1.564605e-08
8.380000e+02	8.400000e+02	1.424008e-07	3.269005e-08	3.269005e-08
8.400000e+02	8.420000e+02	1.279640e-07	3.393642e-08	3.393642e-08
8.420000e+02	8.440000e+02	1.025398e-07	3.880549e-08	3.880549e-08
8.440000e+02	8.460000e+02	2.571665e-07	1.540526e-07	1.540526e-07
8.460000e+02	8.480000e+02	1.125871e-07	3.051077e-08	3.051077e-08
8.480000e+02	8.500000e+02	9.841105e-08	2.794257e-08	2.794257e-08
8.500000e+02	8.520000e+02	3.747012e-07	1.605375e-07	1.605375e-07
8.520000e+02	8.540000e+02	9.011703e-08	3.465664e-08	3.465664e-08
8.540000e+02	8.560000e+02	7.053173e-08	1.577208e-08	1.577208e-08
8.560000e+02	8.580000e+02	1.094097e-07	3.332904e-08	3.332904e-08
8.580000e+02	8.600000e+02	1.437114e-07	5.488229e-08	5.488229e-08
8.600000e+02	8.620000e+02	2.096444e-07	1.001841e-07	1.001841e-07
8.620000e+02	8.640000e+02	1.511078e-07	8.135594e-08	8.135594e-08
8.640000e+02	8.660000e+02	5.803132e-08	2.056342e-08	2.056342e-08
8.660000e+02	8.680000e+02	2.091493e-07	9.488295e-08	9.488295e-08
8.680000e+02	8.700000e+02	1.482298e-07	3.946363e-08	3.946363e-08
8.700000e+02	8.720000e+02	9.382434e-08	2.259599e-08	2.259599e-08
8.720000e+02	8.740000e+02	3.089728e-07	1.706020e-07	1.706020e-07
8.740000e+02	8.760000e+02	9.672897e-08	2.714015e-08	2.714015e-08
8.760000e+02	8.780000e+02	1.444359e-07	7.715177e-08	7.715177e-08
8.780000e+02	8.800000e+02	7.517142e-08	1.866935e-08	1.866935e-08
8.800000e+02	8.820000e+02	1.060759e-07	4.051242e-08	4.051242e-08
8.820000e+02	8.840000e+02	3.471761e-07	1.830139e-07	1.830139e-07
8.840000e+02	8.860000e+02	6.660495e-08	1.418092e-08	1.418092e-08
8.860000e+02	8.880000e+02	2.123945e-07	1.103203e-07	1.103203e-07
8.880000e+02	8.900000e+02	1.711450e-07	5.836458e-08	5.836458e-08
8.900000e+02	8.920000e+02	1.180018e-07	3.946152e-08	3.946152e-08
8.920000e+02	8.940000e+02	1.187126e-07	4.444484e-08	4.444484e-08
8.940000e+02	8.960000e+02	9.737468e-08	2.629273e-08	2.629273e-08
8.960000e+02	8.980000e+02	4.576883e-07	3.247906e-07	3.247906e-07
8.980000e+02	9.000000e+02	9.180079e-08	2.495080e-08	2.495080e-08
9.000000e+02	9.020000e+02	2.785488e-07	1.996767e-07	1.996767e-07
9.020000e+02	9.040000e+02	1.151018e-07	3.082943e-08	3.082943e-08
9.040000e+02	9.060000e+02	1.661514e-07	5.762528e-08	5.762528e-08
9.060000e+02	9.080000e+02	2.843564e-07	2.129752e-07	2.129752e-07
9.080000e+02	9.100000e+02	1.148032e-07	3.381090e-08	3.381090e-08
9.100000e+02	9.120000e+02	1.461143e-07	6.062843e-08	6.062843e-08
9.120000e+02	9.140000e+02	1.063442e-07	3.172522e-08	3.172522e-08
9.140000e+02	9.160000e+02	4.477067e-08	1.228870e-08	1.228870e-08
9.160000e+02	9.180000e+02	3.696890e-08	9.180026e-09	9.180026e-09
9.180000e+02	9.200000e+02	1.053785e-07	4.042237e-08	4.042237e-08
9.200000e+02	9.220000e+02	8.886314e-08	2.248675e-08	2.248675e-08
9.220000e+02	9.240000e+02	7.042745e-07	6.214622e-07	6.214622e-07
9.240000e+02	9.260000e+02	3.915560e-08	8.167945e-09	8.167945e-09
9.260000e+02	9.280000e+02	1.131379e-07	6.375747e-08	6.375747e-08
9.280000e+02	9.300000e+02	8.584602e-08	1.861444e-08	1.861444e-08
9.300000e+02	9.320000e+02	5.405367e-08	2.133910e-08	2.133910e-08
9.320000e+02	9.340000e+02	5.360468e-08	1.111217e-08	1.111217e-08
9.340000e+02	9.360000e+02	1.807624e-07	8.983736e-08	8.983736e-08
9.360000e+02	9.380000e+02	1.858771e-07	1.472721e-07	1.472721e-07
9.380000e+02	9.400000e+02	1.116913e-07	5.932954e-08	5.932954e-08
9.400000e+02	9.420000e+02	7.972399e-08	1.763642e-08	1.763642e-08
9.420000e+02	9.440000e+02	2.969709e-07	1.558985e-07	1.558985e-07
9.440000e+02	9.460000e+02	9.975423e-08	4.885410e-08	4.885410e-08
9.460000e+02	9.480000e+02	9.747300e-08	2.824773e-08	2.824773e-08
9.480000e+02	9.500000e+02	5.956084e-08	1.506590e-08	1.506590e-08
9.500000e+02	9.520000e+02	1.400669e-07	3.818867e-08	3.818867e-08
9.520000e+02	9.540000e+02	9.120187e-08	4.069501e-08	4.069501e-08
9.540000e+02	9.560000e+02	9.083087e-08	3.734852e-08	3.734852e-08
9.560000e+02	9.580000e+02	1.758162e-07	1.302552e-07	1.302552e-07
9.580000e+02	9.600000e+02	2.758803e-08	5.372400e-09	5.372400e-09
9.600000e+02	9.620000e+02	1.056556e-07	4.518594e-08	4.518594e-08
9.620000e+02	9.640000e+02	5.409123e-08	1.170977e-08	1.170977e-08
9.640000e+02	9.660000e+02	8.289523e-08	2.415527e-08	2.415527e-08
9.660000e+02	9.680000e+02	1.604916e-07	8.503464e-08	8.503464e-08
9.680000e+02	9.700000e+02	1.793728e-07	1.039404e-07	1.039404e-07
9.700000e+02	9.720000e+02	8.220462e-08	4.466334e-08	4.466334e-08
9.720000e+02	9.740000e+02	6.954216e-08	2.260061e-08	2.260061e-08
9.740000e+02	9.760000e+02	5.926339e-08	1.422202e-08	1.422202e-08
9.760000e+02	9.780000e+02	1.253045e-07	4.641185e-08	4.641185e-08
9.780000e+02	9.800000e+02	5.212327e-08	1.393549e-08	1.393549e-08
9.800000e+02	9.820000e+02	2.357237e-07	1.080123e-07	1.080123e-07
9.820000e+02	9.840000e+02	4.409060e-08	1.392105e-08	1.392105e-08
9.840000e+02	9.860000e+02	1.087104e-07	4.684315e-08	4.684315e-08
9.860000e+02	9.880000e+02	6.762516e-08	1.778332e-08	1.778332e-08
9.880000e+02	9.900000e+02	2.498445e-07	1.682205e-07	1.682205e-07
9.900000e+02	9.920000e+02	4.647569e-08	1.016153e-08	1.016153e-08
9.920000e+02	9.940000e+02	1.225106e-07	6.228933e-08	6.228933e-08
9.940000e+02	9.960000e+02	2.510940e-07	2.010775e-07	2.010775e-07
9.960000e+02	9.980000e+02	6.984135e-08	3.768291e-08	3.768291e-08
9.980000e+02	1.000000e+03	8.504710e-08	2.475691e-08	2.475691e-08
1.000000e+03	1.002000e+03	5.238048e-08	1.547061e-08	1.547061e-08
1.002000e+03	1.004000e+03	2.805668e-07	1.380579e-07	1.380579e-07
1.004000e+03	1.006000e+03	1.235126e-07	7.957688e-08	7.957688e-08
1.006000e+03	1.008000e+03	3.854197e-07	3.250699e-07	3.250699e-07
1.008000e+03	1.010000e+03	3.155794e-08	6.063018e-09	6.063018e-09
1.010000e+03	1.012000e+03	5.076055e-08	1.302854e-08	1.302854e-08
1.012000e+03	1.014000e+03	5.236451e-08	1.948207e-08	1.948207e-08
1.014000e+03	1.016000e+03	1.221877e-07	5.411721e-08	5.411721e-08
1.016000e+03	1.018000e+03	1.141715e-07	4.210971e-08	4.210971e-08
1.018000e+03	1.020000e+03	6.787377e-08	2.449472e-08	2.449472e-08
1.020000e+03	1.022000e+03	1.290704e-07	4.992995e-08	4.992995e-08
1.022000e+03	1.024000e+03	7.806636e-08	4.113398e-08	4.113398e-08
1.024000e+03	1.026000e+03	5.993179e-08	1.903612e-08	1.903612e-08
1.026000e+03	1.028000e+03	1.013553e-07	3.654715e-08	3.654715e-08
1.028000e+03	1.030000e+03	1.033386e-07	3.118757e-08	3.118757e-08
1.030000e+03	1.032000e+03	5.995566e-08	2.277525e-08	2.277525e-08
1.032000e+03	1.034000e+03	4.530680e-08	1.051804e-08	1.051804e-08
1.034000e+03	1.036000e+03	6.803313e-08	3.062192e-08	3.062192e-08
1.036000e+03	1.038000e+03	5.110059e-08	1.299084e-08	1.299084e-08
1.038000e+03	1.040000e+03	9.338497e-08	3.087073e-08	3.087073e-08
1.040000e+03	1.042000e+03	1.875111e-07	8.385481e-08	8.385481e-08
1.042000e+03	1.044000e+03	4.751519e-08	1.323147e-08	1.323147e-08
1.044000e+03	1.046000e+03	8.534579e-08	4.619859e-08	4.619859e-08
1.046000e+03	1.048000e+03	9.193685e-08	3.853421e-08	3.853421e-08
1.048000e+03	1.050000e+03	5.817729e-08	1.603391e-08	1.603391e-08
1.050000e+03	1.052000e+03	7.179406e-08	2.572820e-08	2.572820e-08
1.052000e+03	1.054000e+03	7.081484e-08	1.870284e-08	1.870284e-08
1.054000e+03	1.056000e+03	2.065968e-07	1.529856e-07	1.529856e-07
1.056000e+03	1.058000e+03	1.705888e-07	6.157707e-08	6.157707e-08
1.058000e+03	1.060000e+03	2.453453e-08	4.564058e-09	4.564058e-09
1.060000e+03	1.062000e+03	4.667939e-08	1.052608e-08	1.052608e-08
1.062000e+03	1.064000e+03	1.803042e-07	1.366807e-07	1.366807e-07
1.064000e+03	1.066000e+03	9.527063e-08	3.189731e-08	3.189731e-08
1.066000e+03	1.068000e+03	8.268920e-08	3.901209e-08	3.901209e-08
1.068000e+03	1.070000e+03	3.974117e-08	2.029951e-08	2.029951e-08
1.070000e+03	1.072000e+03	3.470537e-08	7.269491e-09	7.269491e-09
1.072000e+03	1.074000e+03	4.622627e-08	1.462436e-08	1.462436e-08
1.074000e+03	1.076000e+03	1.619643e-07	1.270114e-07	1.270114e-07
1.076000e+03	1.078000e+03	5.638755e-08	2.438781e-08	2.438781e-08
1.078000e+03	1.080000e+03	6.999578e-08	1.822266e-08	1.822266e-08
1.080000e+03	1.082000e+03	4.182900e-08	1.432066e-08	1.432066e-08
1.082000e+03	1.084000e+03	1.970205e-07	9.262981e-08	9.262981e-08
1.084000e+03	1.086000e+03	3.307116e-08	1.024483e-08	1.024483e-08
1.086000e+03	1.088000e+03	7.265046e-08	2.575573e-08	2.575573e-08
1.088000e+03	1.090000e+03	3.195763e-08	8.366192e-09	8.366192e-09
1.090000e+03	1.092000e+03	7.315771e-08	2.687597e-08	2.687597e-08
1.092000e+03	1.094000e+03	3.164706e-08	9.607387e-09	9.607387e-09
1.094000e+03	1.096000e+03	3.387101e-08	9.151662e-09	9.151662e-09
1.096000e+03	1.098000e+03	3.674074e-08	1.288714e-08	1.288714e-08
1.098000e+03	1.100000e+03	4.730456e-08	1.717051e-08	1.717051e-08
1.100000e+03	1.102000e+03	6.035942e-08	1.635367e-08	1.635367e-08
1.102000e+03	1.104000e+03	5.042673e-08	1.611101e-08	1.611101e-08
1.104000e+03	1.106000e+03	5.469182e-08	2.020960e-08	2.020960e-08
1.106000e+03	1.108000e+03	1.238932e-07	6.170738e-08	6.170738e-08
1.108000e+03	1.110000e+03	4.570558e-08	1.416219e-08	1.416219e-08
1.110000e+03	1.112000e+03	8.805408e-08	2.525048e-08	2.525048e-08
1.112000e+03	1.114000e+03	7.014485e-08	5.010598e-08	5.010598e-08
1.114000e+03	1.116000e+03	5.852109e-08	2.394813e-08	2.394813e-08
1.116000e+03	1.118000e+03	1.940486e-07	1.512867e-07	1.512867e-07
1.118000e+03	1.120000e+03	2.135688e-07	1.074570e-07	1.074570e-07
1.120000e+03	1.122000e+03	4.357968e-08	1.565825e-08	1.565825e-08
1.122000e+03	1.124000e+03	1.139778e-07	6.129302e-08	6.129302e-08
1.124000e+03	1.126000e+03	2.972833e-08	9.278513e-09	9.278513e-09
1.126000e+03	1.128000e+03	5.369929e-08	1.482959e-08	1.482959e-08
1.128000e+03	1.130000e+03	5.169391e-08	1.674419e-08	1.674419e-08
1.130000e+03	1.132000e+03	1.040792e-07	4.830756e-08	4.830756e-08
1.132000e+03	1.134000e+03	3.050349e-08	1.063543e-08	1.063543e-08
1.134000e+03	1.136000e+03	1.406458e-07	7.239771e-08	7.239771e-08
1.136000e+03	1.138000e+03	3.969089e-08	1.216480e-08	1.216480e-08
1.138000e+03	1.140000e+03	5.651956e-08	3.424454e-08	3.424454e-08
1.140000e+03	1.142000e+03	4.492473e-08	1.937121e-08	1.937121e-08
1.142000e+03	1.144000e+03	4.873017e-08	1.573309e-08	1.573309e-08
1.144000e+03	1.146000e+03	3.519621e-08	1.424543e-08	1.424543e-08
1.146000e+03	1.148000e+03	5.154775e-08	1.851387e-08	1.851387e-08
1.148000e+03	1.150000e+03	4.367426e-08	1.892140e-08	1.892140e-08
1.150000e+03	1.152000e+03	6.931284e-08	2.710569e-08	2.710569e-08
1.152000e+03	1.154000e+03	3.432065e-08	8.844312e-09	8.844312e-09
1.154000e+03	1.156000e+03	2.596486e-08	7.380582e-09	7.380582e-09
1.156000e+03	1.158000e+03	8.697181e-08	4.878526e-08	4.878526e-08
1.158000e+03	1.160000e+03	2.911205e-08	1.198053e-08	1.198053e-08
1.160000e+03	1.162000e+03	1.560929e-07	9.396728e-08	9.396728e-08
1.162000e+03	1.164000e+03	3.818739e-08	1.221682e-08	1.221682e-08
1.164000e+03	1.166000e+03	5.512656e-08	2.764006e-08	2.764006e-08
1.166000e+03	1.168000e+03	2.798222e-08	9.993641e-09	9.993641e-09
1.168000e+03	1.170000e+03	5.436900e-08	2.362796e-08	2.362796e-08
1.170000e+03	1.172000e+03	1.361003e-08	3.306629e-09	3.306629e-09
1.172000e+03	1.174000e+03	5.059089e-08	1.843470e-08	1.843470e-08
1.174000e+03	1.176000e+03	1.688816e-07	8.166864e-08	8.166864e-08
1.176000e+03	1.178000e+03	2.982073e-08	1.390022e-08	1.390022e-08
1.178000e+03	1.180000e+03	3.484703e-08	9.709235e-09	9.709235e-09
1.180000e+03	1.182000e+03	2.312114e-08	6.345977e-09	6.345977e-09
1.182000e+03	1.184000e+03	2.731396e-08	7.335521e-09	7.335521e-09
1.184000e+03	1.186000e+03	1.297468e-07	6.503098e-08	6.503098e-08
1.186000e+03	1.188000e+03	5.792549e-08	2.838939e-08	2.838939e-08
1.188000e+03	1.190000e+03	6.127255e-08	1.538282e-08	1.538282e-08
1.190000e+03	1.192000e+03	1.575163e-07	1.161188e-07	1.161188e-07
1.192000e+03	1.194000e+03	1.170384e-07	5.135256e-08	5.135256e-08
1.194000e+03	1.196000e+03	1.332251e-07	8.341130e-08	8.341130e-08
1.196000e+03	1.198000e+03	2.737316e-08	1.006185e-08	1.006185e-08
1.198000e+03	1.200000e+03	1.130676e-07	5.580881e-08	5.580881e-08
1.200000e+03	1.202000e+03	3.630372e-08	8.947810e-09	8.947810e-09
1.202000e+03	1.204000e+03	1.461378e-08	3.139509e-09	3.139509e-09
1.204000e+03	1.206000e+03	2.646062e-08	7.318950e-09	7.318950e-09
1.206000e+03	1.208000e+03	4.702224e-08	2.088642e-08	2.088642e-08
1.208000e+03	1.210000e+03	4.009036e-08	1.445897e-08	1.445897e-08
1.210000e+03	1.212000e+03	4.045337e-08	1.458887e-08	1.458887e-08
1.212000e+03	1.214000e+03	3.166817e-08	8.954535e-09	8.954535e-09
1.214000e+03	1.216000e+03	4.366735e-08	2.040273e-08	2.040273e-08
1.216000e+03	1.218000e+03	6.465658e-08	4.104456e-08	4.104456e-08
1.218000e+03	1.220000e+03	1.550350e-07	1.096679e-07	1.096679e-07
1.220000e+03	1.222000e+03	1.061936e-07	7.807177e-08	7.807177e-08
1.222000e+03	1.224000e+03	1.618471e-08	3.838004e-09	3.838004e-09
1.224000e+03	1.226000e+03	4.741227e-08	2.345848e-08	2.345848e-08
1.226000e+03	1.228000e+03	2.611565e-08	1.036397e-08	1.036397e-08
1.228000e+03	1.230000e+03	4.179113e-08	1.669179e-08	1.669179e-08
1.230000e+03	1.232000e+03	6.192626e-08	4.216309e-08	4.216309e-08
1.232000e+03	1.234000e+03	3.518989e-08	1.153882e-08	1.153882e-08
1.234000e+03	1.236000e+03	2.538252e-08	9.573685e-09	9.573685e-09
1.236000e+03	1.238000e+03	5.355760e-08	1.782894e-08	1.782894e-08
1.238000e+03	1.240000e+03	5.191384e-08	2.248330e-08	2.248330e-08
1.240000e+03	1.242000e+03	7.756668e-08	6.303795e-08	6.303795e-08
1.242000e+03	1.244000e+03	7.287951e-08	3.264559e-08	3.264559e-08
1.244000e+03	1.246000e+03	6.875048e-08	3.894171e-08	3.894171e-08
1.246000e+03	1.248000e+03	1.571774e-07	1.103540e-07	1.103540e-07
1.248000e+03	1.250000e+03	4.401699e-08	2.437783e-08	2.437783e-08
1.250000e+03	1.252000e+03	2.678645e-08	1.196295e-08	1.196295e-08
1.252000e+03	1.254000e+03	1.500069e-07	1.050138e-07	1.050138e-07
1.254000e+03	1.256000e+03	2.857040e-08	7.216178e-09	7.216178e-09
1.256000e+03	1.258000e+03	1.804219e-08	5.932327e-09	5.932327e-09
1.258000e+03	1.260000e+03	1.796556e-08	5.031234e-09	5.031234e-09
1.260000e+03	1.262000e+03	4.762765e-08	2.357611e-08	2.357611e-08
1.262000e+03	1.264000e+03	3.209661e-08	1.288390e-08	1.288390e-08
1.264000e+03	1.266000e+03	7.448022e-08	4.260264e-08	4.260264e-08
1.266000e+03	1.268000e+03	1.772772e-08	5.245987e-09	5.245987e-09
1.268000e+03	1.270000e+03	5.348471e-08	3.534852e-08	3.534852e-08
1.270000e+03	1.272000e+03	4.249901e-08	1.911991e-08	1.911991e-08
1.272000e+03	1.274000e+03	8.315316e-08	4.733496e-08	4.733496e-08
1.274000e+03	1.276000e+03	4.863734e-08	2.994595e-08	2.994595e-08
1.276000e+03	1.278000e+03	1.359145e-08	4.794833e-09	4.794833e-09
1.278000e+03	1.280000e+03	8.948431e-09	2.130515e-09	2.130515e-09
1.280000e+03	1.282000e+03	4.588414e-08	2.129105e-08	2.129105e-08
1.282000e+03	1.284000e+03	3.635620e-07	3.233689e-07	3.233689e-07
1.284000e+03	1.286000e+03	2.044471e-08	7.241539e-09	7.241539e-09
1.286000e+03	1.288000e+03	7.091325e-08	3.723313e-08	3.723313e-08
1.288000e+03	1.290000e+03	1.087215e-08	2.743257e-09	2.743257e-09
1.290000e+03	1.292000e+03	2.434998e-08	9.967790e-09	9.967790e-09
1.292000e+03	1.294000e+03	1.579953e-08	6.868150e-09	6.868150e-09
1.294000e+03	1.296000e+03	3.327571e-08	1.523457e-08	1.523457e-08
1.296000e+03	1.298000e+03	2.513015e-08	1.091575e-08	1.091575e-08
1.298000e+03	1.300000e+03	2.274116e-07	1.804692e-07	1.804692e-07
1.300000e+03	1.302000e+03	2.722809e-08	1.613188e-08	1.613188e-08
1.302000e+03	1.304000e+03	1.023739e-07	5.395118e-08	5.395118e-08
1.304000e+03	1.306000e+03	4.496853e-08	1.732988e-08	1.732988e-08
1.306000e+03	1.308000e+03	6.163706e-08	3.447860e-08	3.447860e-08
1.308000e+03	1.310000e+03	6.526762e-08	2.670307e-08	2.670307e-08
1.310000e+03	1.312000e+03	3.664792e-08	1.566361e-08	1.566361e-08
1.312000e+03	1.314000e+03	4.992878e-08	2.582952e-08	2.582952e-08
1.314000e+03	1.316000e+03	2.048222e-07	1.528652e-07	1.528652e-07
1.316000e+03	1.318000e+03	3.355091e-08	1.376000e-08	1.376000e-08
1.318000e+03	1.320000e+03	7.389999e-08	3.017914e-08	3.017914e-08
1.320000e+03	1.322000e+03	4.029231e-08	2.075737e-08	2.075737e-08
1.322000e+03	1.324000e+03	6.738917e-08	4.628050e-08	4.628050e-08
1.324000e+03	1.326000e+03	3.744553e-08	2.041107e-08	2.041107e-08
1.326000e+03	1.328000e+03	1.789364e-07	1.219409e-07	1.219409e-07
1.328000e+03	1.330000e+03	1.484404e-08	3.939663e-09	3.939663e-09
1.330000e+03	1.332000e+03	1.237071e-08	3.168101e-09	3.168101e-09
1.332000e+03	1.334000e+03	2.581667e-08	1.153478e-08	1.153478e-08
1.334000e+03	1.336000e+03	4.656599e-08	2.064207e-08	2.064207e-08
1.336000e+03	1.338000e+03	6.347798e-08	2.754263e-08	2.754263e-08
1.338000e+03	1.340000e+03	3.582208e-08	1.422256e-08	1.422256e-08
1.340000e+03	1.342000e+03	1.887122e-08	6.326526e-09	6.326526e-09
1.342000e+03	1.344000e+03	2.364322e-08	7.101081e-09	7.101081e-09
1.344000e+03	1.346000e+03	1.261008e-08	4.481073e-09	4.481073e-09
1.346000e+03	1.348000e+03	6.558676e-08	3.025772e-08	3.025772e-08
1.348000e+03	1.350000e+03	1.473320e-08	3.969507e-09	3.969507e-09
1.350000e+03	1.352000e+03	1.927391e-08	7.046781e-09	7.046781e-09
1.352000e+03	1.354000e+03	7.108508e-08	4.697981e-08	4.697981e-08
1.354000e+03	1.356000e+03	2.841726e-08	1.630477e-08	1.630477e-08
1.356000e+03	1.358000e+03	9.943750e-08	4.288369e-08	4.288369e-08
1.358000e+03	1.360000e+03	1.895105e-08	6.684858e-09	6.684858e-09
1.360000e+03	1.362000e+03	4.165107e-08	2.342612e-08	2.342612e-08
1.362000e+03	1.364000e+03	6.563138e-08	3.939553e-08	3.939553e-08
1.364000e+03	1.366000e+03	1.513820e-08	5.077475e-09	5.077475e-09
1.366000e+03	1.368000e+03	1.279853e-07	9.970924e-08	9.970924e-08
1.368000e+03	1.370000e+03	2.925907e-08	1.153814e-08	1.153814e-08
1.370000e+03	1.372000e+03	2.180503e-08	7.584083e-09	7.584083e-09
1.372000e+03	1.374000e+03	1.415066e-08	4.696019e-09	4.696019e-09
1.374000e+03	1.376000e+03	1.606733e-08	5.651952e-09	5.651952e-09
1.376000e+03	1.378000e+03	4.389983e-08	3.306572e-08	3.306572e-08
1.378000e+03	1.380000e+03	2.526129e-08	1.310379e-08	1.310379e-08
1.380000e+03	1.382000e+03	4.488111e-08	1.828046e-08	1.828046e-08
1.382000e+03	1.384000e+03	2.214703e-08	8.537302e-09	8.537302e-09
1.384000e+03	1.386000e+03	2.999836e-08	1.372201e-08	1.372201e-08
1.386000e+03	1.388000e+03	8.698623e-08	4.595095e-08	4.595095e-08
1.388000e+03	1.390000e+03	4.068468e-08	2.157060e-08	2.157060e-08
1.390000e+03	1.392000e+03	6.535146e-08	3.956602e-08	3.956602e-08
1.392000e+03	1.394000e+03	5.861035e-08	3.461242e-08	3.461242e-08
1.394000e+03	1.396000e+03	6.834403e-08	5.017053e-08	5.017053e-08
1.396000e+03	1.398000e+03	2.598192e-08	7.998423e-09	7.998423e-09
1.398000e+03	1.400000e+03	1.793800e-08	5.826181e-09	5.826181e-09
1.400000e+03	1.402000e+03	9.297780e-08	5.234389e-08	5.234389e-08
1.402000e+03	1.404000e+03	1.519677e-08	6.342648e-09	6.342648e-09
1.404000e+03	1.406000e+03	4.280548e-08	2.298007e-08	2.298007e-08
1.406000e+03	1.408000e+03	2.890056e-08	8.932829e-09	8.932829e-09
1.408000e+03	1.410000e+03	2.200083e-08	7.523449e-09	7.523449e-09
1.410000e+03	1.412000e+03	1.482804e-07	1.306519e-07	1.306519e-07
1.412000e+03	1.414000e+03	3.536128e-08	1.205654e-08	1.205654e-08
1.414000e+03	1.416000e+03	4.182761e-08	1.878039e-08	1.878039e-08
1.416000e+03	1.418000e+03	1.481711e-08	4.057352e-09	4.057352e-09
1.418000e+03	1.420000e+03	3.730271e-08	1.425136e-08	1.425136e-08
1.420000e+03	1.422000e+03	2.699199e-08	1.154352e-08	1.154352e-08
1.422000e+03	1.424000e+03	8.739124e-09	3.734350e-09	3.734350e-09
1.424000e+03	1.426000e+03	3.570367e-08	2.378380e-08	2.378380e-08
1.426000e+03	1.428000e+03	1.295586e-08	3.002619e-09	3.002619e-09
1.428000e+03	1.430000e+03	2.280595e-08	7.341959e-09	7.341959e-09
1.430000e+03	1.432000e+03	2.210463e-08	1.321758e-08	1.321758e-08
1.432000e+03	1.434000e+03	2.591845e-08	1.564817e-08	1.564817e-08
1.434000e+03	1.436000e+03	2.026328e-08	9.960721e-09	9.960721e-09
1.436000e+03	1.438000e+03	9.390659e-08	7.459621e-08	7.459621e-08
1.438000e+03	1.440000e+03	3.042702e-08	1.541714e-08	1.541714e-08
1.440000e+03	1.442000e+03	1.024260e-08	3.703475e-09	3.703475e-09
1.442000e+03	1.444000e+03	4.594834e-08	1.941136e-08	1.941136e-08
1.444000e+03	1.446000e+03	2.306351e-08	8.508528e-09	8.508528e-09
1.446000e+03	1.448000e+03	1.208553e-08	3.595156e-09	3.595156e-09
1.448000e+03	1.450000e+03	2.908716e-08	1.148682e-08	1.148682e-08
1.450000e+03	1.452000e+03	4.063449e-08	1.810506e-08	1.810506e-08
1.452000e+03	1.454000e+03	1.386212e-08	4.608467e-09	4.608467e-09
1.454000e+03	1.456000e+03	3.578722e-07	3.446521e-07	3.446521e-07
1.456000e+03	1.458000e+03	2.554340e-08	1.028257e-08	1.028257e-08
1.458000e+03	1.460000e+03	1.693925e-08	6.257144e-09	6.257144e-09
1.460000e+03	1.462000e+03	5.600015e-08	5.055626e-08	5.055626e-08
1.462000e+03	1.464000e+03	5.238650e-09	1.311568e-09	1.311568e-09
1.464000e+03	1.466000e+03	1.265834e-08	4.317717e-09	4.317717e-09
1.466000e+03	1.468000e+03	1.306630e-08	3.984759e-09	3.984759e-09
1.468000e+03	1.470000e+03	8.619821e-08	5.157711e-08	5.157711e-08
1.470000e+03	1.472000e+03	9.147756e-09	2.082929e-09	2.082929e-09
1.472000e+03	1.474000e+03	8.619095e-08	8.013933e-08	8.013933e-08
1.474000e+03	1.476000e+03	8.013777e-09	2.325742e-09	2.325742e-09
1.476000e+03	1.478000e+03	2.490755e-08	8.109851e-09	8.109851e-09
1.478000e+03	1.480000e+03	3.509952e-07	3.318817e-07	3.318817e-07
1.480000e+03	1.482000e+03	8.936096e-09	5.299670e-09	5.299670e-09
1.482000e+03	1.484000e+03	1.794298e-08	7.642961e-09	7.642961e-09
1.484000e+03	1.486000e+03	1.549212e-08	7.206429e-09	7.206429e-09
1.486000e+03	1.488000e+03	7.510131e-08	6.228100e-08	6.228100e-08
1.488000e+03	1.490000e+03	3.236774e-08	2.738082e-08	2.738082e-08
1.490000e+03	1.492000e+03	1.858326e-08	7.195242e-09	7.195242e-09
1.492000e+03	1.494000e+03	1.416284e-08	4.752107e-09	4.752107e-09
1.494000e+03	1.496000e+03	3.337407e-08	1.109409e-08	1.109409e-08
1.496000e+03	1.498000e+03	1.376880e-08	5.934852e-09	5.934852e-09
1.498000e+03	1.500000e+03	1.976167e-08	1.058752e-08	1.058752e-08
1.500000e+03	1.502000e+03	3.256110e-08	1.801215e-08	1.801215e-08
1.502000e+03	1.504000e+03	1.125393e-08	3.718230e-09	3.718230e-09
1.504000e+03	1.506000e+03	2.774973e-08	1.344463e-08	1.344463e-08
1.506000e+03	1.508000e+03	1.128443e-08	3.453992e-09	3.453992e-09
1.508000e+03	1.510000e+03	3.851676e-08	2.351544e-08	2.351544e-08
1.510000e+03	1.512000e+03	3.259982e-08	1.536125e-08	1.536125e-08
1.512000e+03	1.514000e+03	2.186297e-08	1.086400e-08	1.086400e-08
1.514000e+03	1.516000e+03	3.989391e-08	1.800830e-08	1.800830e-08
1.516000e+03	1.518000e+03	5.988635e-09	1.568451e-09	1.568451e-09
1.518000e+03	1.520000e+03	2.893268e-09	5.950418e-10	5.950418e-10
1.520000e+03	1.522000e+03	4.668146e-08	3.595825e-08	3.595825e-08
1.522000e+03	1.524000e+03	2.788421e-08	2.265533e-08	2.265533e-08
1.524000e+03	1.526000e+03	4.932824e-08	3.043724e-08	3.043724e-08
1.526000e+03	1.528000e+03	1.106515e-08	3.508921e-09	3.508921e-09
1.528000e+03	1.530000e+03	1.068941e-07	5.927128e-08	5.927128e-08
1.530000e+03	1.532000e+03	6.681827e-08	6.106050e-08	6.106050e-08
1.532000e+03	1.534000e+03	2.218597e-08	1.084577e-08	1.084577e-08
1.534000e+03	1.536000e+03	7.170622e-09	2.250477e-09	2.250477e-09
1.536000e+03	1.538000e+03	5.807489e-09	2.012845e-09	2.012845e-09
1.538000e+03	1.540000e+03	6.702043e-09	3.030268e-09	3.030268e-09
1.540000e+03	1.542000e+03	1.212544e-08	5.452819e-09	5.452819e-09
1.542000e+03	1.544000e+03	4.773020e-08	3.251181e-08	3.251181e-08
1.544000e+03	1.546000e+03	1.196957e-08	3.943191e-09	3.943191e-09
1.546000e+03	1.548000e+03	1.068483e-08	4.640551e-09	4.640551e-09
1.548000e+03	1.550000e+03	4.008750e-08	3.155585e-08	3.155585e-08
1.550000e+03	1.552000e+03	5.637629e-08	3.400130e-08	3.400130e-08
1.552000e+03	1.554000e+03	3.308956e-08	1.250222e-08	1.250222e-08
1.554000e+03	1.556000e+03	7.427694e-09	2.590982e-09	2.590982e-09
1.556000e+03	1.558000e+03	1.082890e-08	6.181285e-09	6.181285e-09
1.558000e+03	1.560000e+03	1.074810e-08	5.203047e-09	5.203047e-09
1.560000e+03	1.562000e+03	6.548391e-09	2.486183e-09	2.486183e-09
1.562000e+03	1.564000e+03	9.927716e-09	4.210906e-09	4.210906e-09
1.564000e+03	1.566000e+03	8.487636e-09	2.706752e-09	2.706752e-09
1.566000e+03	1.568000e+03	3.537336e-09	1.251206e-09	1.251206e-09
1.568000e+03	1.570000e+03	7.487561e-09	2.270233e-09	2.270233e-09
1.570000e+03	1.572000e+03	6.808511e-09	1.999023e-09	1.999023e-09
1.572000e+03	1.574000e+03	1.032037e-08	3.192282e-09	3.192282e-09
1.574000e+03	1.576000e+03	2.285439e-08	1.160854e-08	1.160854e-08
1.576000e+03	1.578000e+03	2.878386e-08	1.112418e-08	1.112418e-08
1.578000e+03	1.580000e+03	1.163295e-07	1.134756e-07	1.134756e-07
1.580000e+03	1.582000e+03	9.388757e-09	2.791225e-09	2.791225e-09
1.582000e+03	1.584000e+03	2.575973e-08	1.267843e-08	1.267843e-08
1.584000e+03	1.586000e+03	2.748814e-08	2.083094e-08	2.083094e-08
1.586000e+03	1.588000e+03	8.464678e-08	7.746187e-08	7.746187e-08
1.588000e+03	1.590000e+03	2.291540e-08	1.291804e-08	1.291804e-08
1.590000e+03	1.592000e+03	2.404420e-08	1.097539e-08	1.097539e-08
1.592000e+03	1.594000e+03	7.181489e-09	2.991698e-09	2.991698e-09
1.594000e+03	1.596000e+03	1.882084e-08	6.417366e-09	6.417366e-09
1.596000e+03	1.598000e+03	2.495894e-08	9.273514e-09	9.273514e-09
1.598000e+03	1.600000e+03	1.305231e-08	5.450873e-09	5.450873e-09
1.600000e+03	1.602000e+03	1.373818e-07	1.316273e-07	1.316273e-07
1.602000e+03	1.604000e+03	2.543221e-08	1.047026e-08	1.047026e-08
1.604000e+03	1.606000e+03	1.601141e-08	5.660367e-09	5.660367e-09
1.606000e+03	1.608000e+03	3.598064e-08	2.154511e-08	2.154511e-08
1.608000e+03	1.610000e+03	4.304521e-08	1.975021e-08	1.975021e-08
1.610000e+03	1.612000e+03	7.249021e-09	3.076272e-09	3.076272e-09
1.612000e+03	1.614000e+03	4.348384e-08	3.672864e-08	3.672864e-08
1.614000e+03	1.616000e+03	9.823769e-09	4.925989e-09	4.925989e-09
1.616000e+03	1.618000e+03	9.537877e-08	6.540427e-08	6.540427e-08
1.618000e+03	1.620000e+03	3.584013e-08	1.724516e-08	1.724516e-08
1.620000e+03	1.622000e+03	8.739500e-09	2.470107e-09	2.470107e-09
1.622000e+03	1.624000e+03	1.287518e-08	1.087828e-08	1.087828e-08
1.624000e+03	1.626000e+03	4.256942e-09	1.576181e-09	1.576181e-09
1.626000e+03	1.628000e+03	4.023115e-08	2.974170e-08	2.974170e-08
1.628000e+03	1.630000e+03	7.080372e-09	3.510219e-09	3.510219e-09
1.630000e+03	1.632000e+03	7.314277e-09	2.267313e-09	2.267313e-09
1.632000e+03	1.634000e+03	1.142660e-08	4.469170e-09	4.469170e-09
1.634000e+03	1.636000e+03	3.352413e-08	1.573688e-08	1.573688e-08
1.636000e+03	1.638000e+03	2.378984e-08	1.153545e-08	1.153545e-08
1.638000e+03	1.640000e+03	4.816805e-08	3.835248e-08	3.835248e-08
1.640000e+03	1.642000e+03	2.561910e-08	1.490509e-08	1.490509e-08
1.642000e+03	1.644000e+03	2.054426e-08	8.809726e-09	8.809726e-09
1.644000e+03	1.646000e+03	3.631820e-08	2.022695e-08	2.022695e-08
1.646000e+03	1.648000e+03	3.878680e-09	1.945107e-09	1.945107e-09
1.648000e+03	1.650000e+03	1.830164e-08	9.628835e-09	9.628835e-09
1.650000e+03	1.652000e+03	6.894995e-09	1.997555e-09	1.997555e-09
1.652000e+03	1.654000e+03	5.108054e-08	4.868900e-08	4.868900e-08
1.654000e+03	1.656000e+03	1.402185e-08	6.065293e-09	6.065293e-09
1.656000e+03	1.658000e+03	1.816621e-08	1.379103e-08	1.379103e-08
1.658000e+03	1.660000e+03	8.528834e-09	4.348637e-09	4.348637e-09
1.660000e+03	1.662000e+03	2.721578e-08	1.275184e-08	1.275184e-08
1.662000e+03	1.664000e+03	2.440322e-08	1.154231e-08	1.154231e-08
1.664000e+03	1.666000e+03	4.587914e-09	1.440993e-09	1.440993e-09
1.666000e+03	1.668000e+03	1.829012e-08	8.257201e-09	8.257201e-09
1.668000e+03	1.670000e+03	3.593086e-08	2.779839e-08	2.779839e-08
1.670000e+03	1.672000e+03	9.759635e-09	4.373590e-09	4.373590e-09
1.672000e+03	1.674000e+03	2.667572e-09	8.198765e-10	8.198765e-10
1.674000e+03	1.676000e+03	1.832818e-08	7.191467e-09	7.191467e-09
1.676000e+03	1.678000e+03	9.109099e-08	8.444785e-08	8.444785e-08
1.678000e+03	1.680000e+03	9.650184e-09	3.776272e-09	3.776272e-09
1.680000e+03	1.682000e+03	5.723423e-08	4.248028e-08	4.248028e-08
1.682000e+03	1.684000e+03	6.553331e-08	3.962719e-08	3.962719e-08
1.684000e+03	1.686000e+03	1.843348e-08	1.375408e-08	1.375408e-08
1.686000e+03	1.688000e+03	6.159394e-08	4.500435e-08	4.500435e-08
1.688000e+03	1.690000e+03	1.806994e-07	1.418537e-07	1.418537e-07
1.690000e+03	1.692000e+03	2.020600e-09	8.786816e-10	8.786816e-10
1.692000e+03	1.694000e+03	1.529130e-07	1.505324e-07	1.505324e-07
1.694000e+03	1.696000e+03	5.080060e-08	1.937745e-08	1.937745e-08
1.696000e+03	1.698000e+03	1.720608e-08	1.060451e-08	1.060451e-08
1.698000e+03	1.700000e+03	2.435105e-08	1.195576e-08	1.195576e-08
1.700000e+03	1.702000e+03	1.946733e-08	1.501357e-08	1.501357e-08
1.702000e+03	1.704000e+03	1.202047e-08	4.524442e-09	4.524442e-09
1.704000e+03	1.706000e+03	1.786603e-08	1.256123e-08	1.256123e-08
1.706000e+03	1.708000e+03	3.772521e-09	1.385397e-09	1.385397e-09
1.708000e+03	1.710000e+03	1.470345e-08	8.228559e-09	8.228559e-09
1.710000e+03	1.712000e+03	4.602315e-09	1.439610e-09	1.439610e-09
1.712000e+03	1.714000e+03	8.330751e-09	3.360705e-09	3.360705e-09
1.714000e+03	1.716000e+03	1.650645e-08	6.636722e-09	6.636722e-09
1.716000e+03	1.718000e+03	4.699747e-08	2.668053e-08	2.668053e-08
1.718000e+03	1.720000e+03	2.897959e-09	9.061578e-10	9.061578e-10
1.720000e+03	1.722000e+03	1.913559e-08	9.729155e-09	9.729155e-09
1.722000e+03	1.724000e+03	5.316132e-09	1.751411e-09	1.751411e-09
1.724000e+03	1.726000e+03	1.492154e-08	1.158640e-08	1.158640e-08
1.726000e+03	1.728000e+03	6.317849e-09	2.055708e-09	2.055708e-09
1.728000e+03	1.730000e+03	4.287116e-08	3.908670e-08	3.908670e-08
1.730000e+03	1.732000e+03	2.652791e-08	1.795986e-08	1.795986e-08
1.732000e+03	1.734000e+03	3.465289e-08	2.726865e-08	2.726865e-08
1.734000e+03	1.736000e+03	2.290202e-08	1.067544e-08	1.067544e-08
1.736000e+03	1.738000e+03	4.365817e-08	3.482366e-08	3.482366e-08
1.738000e+03	1.740000e+03	1.500393e-08	1.210598e-08	1.210598e-08
1.740000e+03	1.742000e+03	4.692987e-09	1.597906e-09	1.597906e-09
1.742000e+03	1.744000e+03	2.411048e-08	1.225878e-08	1.225878e-08
1.744000e+03	1.746000e+03	1.560288e-08	1.223020e-08	1.223020e-08
1.746000e+03	1.748000e+03	2.080637e-08	1.430591e-08	1.430591e-08
1.748000e+03	1.750000e+03	1.782984e-09	7.945714e-10	7.945714e-10
1.750000e+03	1.752000e+03	2.295868e-09	9.788832e-10	9.788832e-10
1.752000e+03	1.754000e+03	3.667527e-09	1.201275e-09	1.201275e-09
1.754000e+03	1.756000e+03	8.227973e-09	2.904257e-09	2.904257e-09
1.756000e+03	1.758000e+03	7.612254e-09	4.184535e-09	4.184535e-09
1.758000e+03	1.760000e+03	5.484524e-09	2.716547e-09	2.716547e-09
1.760000e+03	1.762000e+03	8.089802e-08	7.133235e-08	7.133235e-08
1.762000e+03	1.764000e+03	1.454044e-08	1.047927e-08	1.047927e-08
1.764000e+03	1.766000e+03	1.539529e-08	1.027487e-08	1.027487e-08
1.766000e+03	1.768000e+03	2.675894e-09	9.211814e-10	9.211814e-10
1.768000e+03	1.770000e+03	1.523413e-08	1.112831e-08	1.112831e-08
1.770000e+03	1.772000e+03	6.434226e-08	3.558425e-08	3.558425e-08
1.772000e+03	1.774000e+03	8.350801e-09	3.183175e-09	3.183175e-09
1.774000e+03	1.776000e+03	5.011499e-08	4.580104e-08	4.580104e-08
1.776000e+03	1.778000e+03	5.790086e-08	4.811211e-08	4.811211e-08
1.778000e+03	1.780000e+03	1.412991e-08	7.041067e-09	7.041067e-09
1.780000e+03	1.782000e+03	1.405886e-08	7.798735e-09	7.798735e-09
1.782000e+03	1.784000e+03	4.236759e-08	3.240196e-08	3.240196e-08
1.784000e+03	1.786000e+03	5.305202e-08	4.148591e-08	4.148591e-08
1.786000e+03	1.788000e+03	8.786727e-09	3.880343e-09	3.880343e-09
1.788000e+03	1.790000e+03	7.304910e-08	7.002731e-08	7.002731e-08
1.790000e+03	1.792000e+03	3.174329e-09	8.884278e-10	8.884278e-10
1.792000e+03	1.794000e+03	8.053929e-09	3.610518e-09	3.610518e-09
1.794000e+03	1.796000e+03	1.537084e-08	1.017738e-08	1.017738e-08
1.796000e+03	1.798000e+03	4.993562e-09	1.495023e-09	1.495023e-09
1.798000e+03	1.800000e+03	2.706272e-09	8.794341e-10	8.794341e-10
1.800000e+03	1.802000e+03	5.795825e-08	4.791739e-08	4.791739e-08
1.802000e+03	1.804000e+03	1.967325e-08	1.517835e-08	1.517835e-08
1.804000e+03	1.806000e+03	3.438723e-09	1.382776e-09	1.382776e-09
1.806000e+03	1.808000e+03	5.229141e-09	2.201940e-09	2.201940e-09
1.808000e+03	1.810000e+03	2.286704e-08	9.908640e-09	9.908640e-09
1.810000e+03	1.812000e+03	1.076830e-08	5.510807e-09	5.510807e-09
1.812000e+03	1.814000e+03	2.985703e-09	1.357486e-09	1.357486e-09
1.814000e+03	1.816000e+03	4.224738e-08	3.057311e-08	3.057311e-08
1.816000e+03	1.818000e+03	1.435173e-09	3.814872e-10	3.814872e-10
1.818000e+03	1.820000e+03	5.677180e-08	3.091924e-08	3.091924e-08
1.820000e+03	1.822000e+03	7.651522e-09	3.521005e-09	3.521005e-09
1.822000e+03	1.824000e+03	2.959940e-08	1.525869e-08	1.525869e-08
1.824000e+03	1.826000e+03	1.689247e-08	1.151796e-08	1.151796e-08
1.826000e+03	1.828000e+03	1.568393e-08	1.173443e-08	1.173443e-08
1.828000e+03	1.830000e+03	1.158931e-08	8.573083e-09	8.573083e-09
1.830000e+03	1.832000e+03	8.098623e-09	2.848582e-09	2.848582e-09
1.832000e+03	1.834000e+03	5.656952e-09	1.994498e-09	1.994498e-09
1.834000e+03	1.836000e+03	6.035613e-09	2.397522e-09	2.397522e-09
1.836000e+03	1.838000e+03	3.143216e-08	2.882516e-08	2.882516e-08
1.838000e+03	1.840000e+03	6.053437e-08	5.581610e-08	5.581610e-08
1.840000e+03	1.842000e+03	1.121860e-08	5.241633e-09	5.241633e-09
1.842000e+03	1.844000e+03	1.992921e-09	7.878753e-10	7.878753e-10
1.844000e+03	1.846000e+03	3.286268e-08	1.793161e-08	1.793161e-08
1.846000e+03	1.848000e+03	1.184835e-08	6.487605e-09	6.487605e-09
1.848000e+03	1.850000e+03	9.700756e-09	6.925950e-09	6.925950e-09
1.850000e+03	1.852000e+03	1.095477e-08	5.605743e-09	5.605743e-09
1.852000e+03	1.854000e+03	3.653334e-09	1.767914e-09	1.767914e-09
1.854000e+03	1.856000e+03	9.149381e-09	3.078451e-09	3.078451e-09
1.856000e+03	1.858000e+03	5.196621e-09	2.255306e-09	2.255306e-09
1.858000e+03	1.860000e+03	6.784486e-09	3.049835e-09	3.049835e-09
1.860000e+03	1.862000e+03	3.560621e-09	2.150830e-09	2.150830e-09
1.862000e+03	1.864000e+03	4.457367e-09	1.808803e-09	1.808803e-09
1.864000e+03	1.866000e+03	9.002682e-09	7.306488e-09	7.306488e-09
1.866000e+03	1.868000e+03	9.783996e-09	5.756411e-09	5.756411e-09
1.868000e+03	1.870000e+03	6.429145e-09	3.260775e-09	3.260775e-09
1.870000e+03	1.872000e+03	1.036643e-08	5.007162e-09	5.007162e-09
1.872000e+03	1.874000e+03	3.458111e-09	1.299984e-09	1.299984e-09
1.874000e+03	1.876000e+03	4.405362e-09	1.835840e-09	1.835840e-09
1.876000e+03	1.878000e+03	4.924811e-09	1.971030e-09	1.971030e-09
1.878000e+03	1.880000e+03	6.362907e-09	2.920697e-09	2.920697e-09
1.880000e+03	1.882000e+03	2.614492e-08	2.077001e-08	2.077001e-08
1.882000e+03	1.884000e+03	9.580922e-08	8.479942e-08	8.479942e-08
1.884000e+03	1.886000e+03	5.364335e-07	5.323833e-07	5.323833e-07
1.886000e+03	1.888000e+03	5.035610e-09	2.297517e-09	2.297517e-09
1.888000e+03	1.890000e+03	3.061856e-09	1.484392e-09	1.484392e-09
1.890000e+03	1.892000e+03	8.414350e-09	3.169086e-09	3.169086e-09
1.892000e+03	1.894000e+03	2.896175e-08	1.663099e-08	1.663099e-08
1.894000e+03	1.896000e+03	7.071816e-08	5.849009e-08	5.849009e-08
1.896000e+03	1.898000e+03	4.240357e-08	2.968834e-08	2.968834e-08
1.898000e+03	1.900000e+03	5.038228e-09	1.724012e-09	1.724012e-09
1.900000e+03	1.902000e+03	5.938715e-09	5.176706e-09	5.176706e-09
1.902000e+03	1.904000e+03	5.313415e-09	3.321885e-09	3.321885e-09
1.904000e+03	1.906000e+03	1.020427e-08	4.672584e-09	4.672584e-09
1.906000e+03	1.908000e+03	6.055848e-09	4.532939e-09	4.532939e-09
1.908000e+03	1.910000e+03	2.996939e-08	2.553152e-08	2.553152e-08
1.910000e+03	1.912000e+03	9.219921e-09	5.859957e-09	5.859957e-09
1.912000e+03	1.914000e+03	1.094831e-08	4.539091e-09	4.539091e-09
1.914000e+03	1.916000e+03	8.518735e-09	4.133364e-09	4.133364e-09
1.916000e+03	1.918000e+03	2.156268e-09	9.463272e-10	9.463272e-10
1.918000e+03	1.920000e+03	1.709867e-08	9.525465e-09	9.525465e-09
1.920000e+03	1.922000e+03	1.735364e-09	6.948728e-10	6.948728e-10
1.922000e+03	1.924000e+03	3.118776e-08	1.863065e-08	1.863065e-08
1.924000e+03	1.926000e+03	5.424310e-09	2.175273e-09	2.175273e-09
1.926000e+03	1.928000e+03	3.676879e-09	1.509513e-09	1.509513e-09
1.928000e+03	1.930000e+03	1.326028e-08	7.364688e-09	7.364688e-09
1.930000e+03	1.932000e+03	2.270238e-09	8.142735e-10	8.142735e-10
1.932000e+03	1.934000e+03	1.535410e-08	1.000158e-08	1.000158e-08
1.934000e+03	1.936000e+03	1.117133e-08	4.649619e-09	4.649619e-09
1.936000e+03	1.938000e+03	5.075196e-09	1.995843e-09	1.995843e-09
1.938000e+03	1.940000e+03	1.843621e-08	1.719288e-08	1.719288e-08
1.940000e+03	1.942000e+03	6.963160e-09	3.936466e-09	3.936466e-09
1.942000e+03	1.944000e+03	5.628287e-09	2.365252e-09	2.365252e-09
1.944000e+03	1.946000e+03	1.952968e-09	7.562099e-10	7.562099e-10
1.946000e+03	1.948000e+03	1.122389e-09	3.463114e-10	3.463114e-10
1.948000e+03	1.950000e+03	9.327601e-09	5.001354e-09	5.001354e-09
1.950000e+03	1.952000e+03	9.264854e-09	5.918137e-09	5.918137e-09
1.952000e+03	1.954000e+03	5.826706e-09	2.881538e-09	2.881538e-09
1.954000e+03	1.956000e+03	3.286782e-09	1.129146e-09	1.129146e-09
1.956000e+03	1.958000e+03	2.923634e-09	1.095949e-09	1.095949e-09
1.958000e+03	1.960000e+03	1.306302e-09	7.002422e-10	7.002422e-10
1.960000e+03	1.962000e+03	2.255231e-08	1.253104e-08	1.253104e-08
1.962000e+03	1.964000e+03	1.872501e-08	1.367026e-08	1.367026e-08
1.964000e+03	1.966000e+03	2.069578e-09	1.016547e-09	1.016547e-09
1.966000e+03	1.968000e+03	6.625219e-09	2.854602e-09	2.854602e-09
1.968000e+03	1.970000e+03	1.239266e-08	1.048646e-08	1.048646e-08
1.970000e+03	1.972000e+03	9.530655e-09	3.062914e-09	3.062914e-09
1.972000e+03	1.974000e+03	6.314485e-10	2.694792e-10	2.694792e-10
1.974000e+03	1.976000e+03	2.571528e-09	8.717123e-10	8.717123e-10
1.976000e+03	1.978000e+03	1.736906e-09	5.902081e-10	5.902081e-10
1.978000e+03	1.980000e+03	3.948795e-09	2.285050e-09	2.285050e-09
1.980000e+03	1.982000e+03	6.047410e-09	3.123422e-09	3.123422e-09
1.982000e+03	1.984000e+03	2.618735e-09	9.604518e-10	9.604518e-10
1.984000e+03	1.986000e+03	3.943946e-07	3.379788e-07	3.379788e-07
1.986000e+03	1.988000e+03	5.550592e-09	3.024743e-09	3.024743e-09
1.988000e+03	1.990000e+03	4.342571e-09	3.515375e-09	3.515375e-09
1.990000e+03	1.992000e+03	2.699637e-09	9.177856e-10	9.177856e-10
1.992000e+03	1.994000e+03	8.096733e-09	4.409816e-09	4.409816e-09
1.994000e+03	1.996000e+03	6.746016e-10	1.964761e-10	1.964761e-10
1.996000e+03	1.998000e+03	5.192909e-09	3.291471e-09	3.291471e-09
1.998000e+03	2.000000e+03	3.133640e-09	2.084850e-09	2.084850e-09
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Path=onshell-qcd[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Scale=1000.
ScaledBy=9.79134584284318074e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	2.276015e-10	2.002453e-11	2.002453e-11
1.000000e+01	1.200000e+01	2.200488e-08	1.937998e-10	1.937998e-10
1.200000e+01	1.400000e+01	5.880000e-08	3.492333e-10	3.492333e-10
1.400000e+01	1.600000e+01	1.053101e-07	4.730157e-10	4.730157e-10
1.600000e+01	1.800000e+01	1.602340e-07	5.805842e-10	5.805842e-10
1.800000e+01	2.000000e+01	2.174480e-07	6.903003e-10	6.903003e-10
2.000000e+01	2.200000e+01	2.780943e-07	7.916208e-10	7.916208e-10
2.200000e+01	2.400000e+01	3.387549e-07	8.879085e-10	8.879085e-10
2.400000e+01	2.600000e+01	3.984067e-07	9.750817e-10	9.750817e-10
2.600000e+01	2.800000e+01	4.602883e-07	1.049081e-09	1.049081e-09
2.800000e+01	3.000000e+01	5.191920e-07	1.115944e-09	1.115944e-09
3.000000e+01	3.200000e+01	5.806175e-07	1.186184e-09	1.186184e-09
3.200000e+01	3.400000e+01	6.411410e-07	1.264520e-09	1.264520e-09
3.400000e+01	3.600000e+01	7.008630e-07	1.326966e-09	1.326966e-09
3.600000e+01	3.800000e+01	7.675935e-07	1.396521e-09	1.396521e-09
3.800000e+01	4.000000e+01	8.347885e-07	1.456985e-09	1.456985e-09
4.000000e+01	4.200000e+01	9.067640e-07	1.531492e-09	1.531492e-09
4.200000e+01	4.400000e+01	9.865470e-07	1.604568e-09	1.604568e-09
4.400000e+01	4.600000e+01	1.068752e-06	1.687631e-09	1.687631e-09
4.600000e+01	4.800000e+01	1.150248e-06	1.764044e-09	1.764044e-09
4.800000e+01	5.000000e+01	1.227396e-06	1.836072e-09	1.836072e-09
5.000000e+01	5.200000e+01	1.308867e-06	1.922309e-09	1.922309e-09
5.200000e+01	5.400000e+01	1.391415e-06	2.002327e-09	2.002327e-09
5.400000e+01	5.600000e+01	1.463714e-06	2.073311e-09	2.073311e-09
5.600000e+01	5.800000e+01	1.537936e-06	2.136181e-09	2.136181e-09
5.800000e+01	6.000000e+01	1.605221e-06	2.206847e-09	2.206847e-09
6.000000e+01	6.200000e+01	1.666757e-06	2.278564e-09	2.278564e-09
6.200000e+01	6.400000e+01	1.729102e-06	2.339744e-09	2.339744e-09
6.400000e+01	6.600000e+01	1.782221e-06	2.390230e-09	2.390230e-09
6.600000e+01	6.800000e+01	1.832165e-06	2.447489e-09	2.447489e-09
6.800000e+01	7.000000e+01	1.888023e-06	2.497672e-09	2.497672e-09
7.000000e+01	7.200000e+01	1.938192e-06	2.571108e-09	2.571108e-09
7.200000e+01	7.400000e+01	1.977761e-06	2.629027e-09	2.629027e-09
7.400000e+01	7.600000e+01	2.013722e-06	2.651839e-09	2.651839e-09
7.600000e+01	7.800000e+01	2.051704e-06	2.712309e-09	2.712309e-09
7.800000e+01	8.000000e+01	2.080139e-06	2.765917e-09	2.765917e-09
8.000000e+01	8.200000e+01	2.110469e-06	2.811329e-09	2.811329e-09
8.200000e+01	8.400000e+01	2.131316e-06	2.817092e-09	2.817092e-09
8.400000e+01	8.600000e+01	2.159306e-06	2.871578e-09	2.871578e-09
8.600000e+01	8.800000e+01	2.171028e-06	2.867161e-09	2.867161e-09
8.800000e+01	9.000000e+01	2.192309e-06	2.933910e-09	2.933910e-09
9.000000e+01	9.200000e+01	2.212099e-06	2.963195e-09	2.963195e-09
9.200000e+01	9.400000e+01	2.223243e-06	2.998963e-09	2.998963e-09
9.400000e+01	9.600000e+01	2.229094e-06	3.014333e-09	3.014333e-09
9.600000e+01	9.800000e+01	2.238355e-06	3.032319e-09	3.032319e-09
9.800000e+01	1.000000e+02	2.242017e-06	3.063160e-09	3.063160e-09
1.000000e+02	1.020000e+02	2.248316e-06	3.084645e-09	3.084645e-09
1.020000e+02	1.040000e+02	2.251517e-06	3.100395e-09	3.100395e-09
1.040000e+02	1.060000e+02	2.257722e-06	3.146154e-09	3.146154e-09
1.060000e+02	1.080000e+02	2.255377e-06	3.164674e-09	3.164674e-09
1.080000e+02	1.100000e+02	2.249852e-06	3.139590e-09	3.139590e-09
1.100000e+02	1.120000e+02	2.251094e-06	3.194387e-09	3.194387e-09
1.120000e+02	1.140000e+02	2.240019e-06	3.194860e-09	3.194860e-09
1.140000e+02	1.160000e+02	2.239792e-06	3.213372e-09	3.213372e-09
1.160000e+02	1.180000e+02	2.239215e-06	3.261667e-09	3.261667e-09
1.180000e+02	1.200000e+02	2.225266e-06	3.260638e-09	3.260638e-09
1.200000e+02	1.220000e+02	2.221310e-06	3.269296e-09	3.269296e-09
1.220000e+02	1.240000e+02	2.206754e-06	3.283256e-09	3.283256e-09
1.240000e+02	1.260000e+02	2.196961e-06	3.308639e-09	3.308639e-09
1.260000e+02	1.280000e+02	2.188205e-06	3.284004e-09	3.284004e-09
1.280000e+02	1.300000e+02	2.178603e-06	3.326440e-09	3.326440e-09
1.300000e+02	1.320000e+02	2.170373e-06	3.319023e-09	3.319023e-09
1.320000e+02	1.340000e+02	2.161014e-06	3.343250e-09	3.343250e-09
1.340000e+02	1.360000e+02	2.138505e-06	3.345768e-09	3.345768e-09
1.360000e+02	1.380000e+02	2.133098e-06	3.352163e-09	3.352163e-09
1.380000e+02	1.400000e+02	2.116940e-06	3.353865e-09	3.353865e-09
1.400000e+02	1.420000e+02	2.095510e-06	3.343309e-09	3.343309e-09
1.420000e+02	1.440000e+02	2.085631e-06	3.376509e-09	3.376509e-09
1.440000e+02	1.460000e+02	2.074487e-06	3.398901e-09	3.398901e-09
1.460000e+02	1.480000e+02	2.058940e-06	3.416970e-09	3.416970e-09
1.480000e+02	1.500000e+02	2.037269e-06	3.373929e-09	3.373929e-09
1.500000e+02	1.520000e+02	2.024664e-06	3.417331e-09	3.417331e-09
1.520000e+02	1.540000e+02	2.000898e-06	3.410493e-09	3.410493e-09
1.540000e+02	1.560000e+02	1.971082e-06	3.389376e-09	3.389376e-09
1.560000e+02	1.580000e+02	1.919757e-06	3.337046e-09	3.337046e-09
1.580000e+02	1.600000e+02	1.689019e-06	3.093542e-09	3.093542e-09
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Path=onshell-qcd[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Scale=1000.
ScaledBy=9.79134873833886732e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	2.219679e-10	1.942538e-11	1.942538e-11
1.000000e+01	1.200000e+01	2.172566e-08	1.917358e-10	1.917358e-10
1.200000e+01	1.400000e+01	5.803765e-08	3.424074e-10	3.424074e-10
1.400000e+01	1.600000e+01	1.040584e-07	4.660785e-10	4.660785e-10
1.600000e+01	1.800000e+01	1.584870e-07	5.729524e-10	5.729524e-10
1.800000e+01	2.000000e+01	2.152762e-07	6.817540e-10	6.817540e-10
2.000000e+01	2.200000e+01	2.755017e-07	7.811439e-10	7.811439e-10
2.200000e+01	2.400000e+01	3.357997e-07	8.764803e-10	8.764803e-10
2.400000e+01	2.600000e+01	3.951773e-07	9.625866e-10	9.625866e-10
2.600000e+01	2.800000e+01	4.568828e-07	1.036945e-09	1.036945e-09
2.800000e+01	3.000000e+01	5.155755e-07	1.103753e-09	1.103753e-09
3.000000e+01	3.200000e+01	5.768330e-07	1.173519e-09	1.173519e-09
3.200000e+01	3.400000e+01	6.370755e-07	1.250566e-09	1.250566e-09
3.400000e+01	3.600000e+01	6.966835e-07	1.312948e-09	1.312948e-09
3.600000e+01	3.800000e+01	7.630300e-07	1.381843e-09	1.381843e-09
3.800000e+01	4.000000e+01	8.300010e-07	1.441693e-09	1.441693e-09
4.000000e+01	4.200000e+01	9.015505e-07	1.515651e-09	1.515651e-09
4.200000e+01	4.400000e+01	9.808500e-07	1.588238e-09	1.588238e-09
4.400000e+01	4.600000e+01	1.062455e-06	1.669981e-09	1.669981e-09
4.600000e+01	4.800000e+01	1.143390e-06	1.744780e-09	1.744780e-09
4.800000e+01	5.000000e+01	1.219977e-06	1.816197e-09	1.816197e-09
5.000000e+01	5.200000e+01	1.300963e-06	1.902046e-09	1.902046e-09
5.200000e+01	5.400000e+01	1.382866e-06	1.979334e-09	1.979334e-09
5.400000e+01	5.600000e+01	1.454716e-06	2.048764e-09	2.048764e-09
5.600000e+01	5.800000e+01	1.528508e-06	2.110914e-09	2.110914e-09
5.800000e+01	6.000000e+01	1.595436e-06	2.181003e-09	2.181003e-09
6.000000e+01	6.200000e+01	1.656819e-06	2.251321e-09	2.251321e-09
6.200000e+01	6.400000e+01	1.718932e-06	2.310729e-09	2.310729e-09
6.400000e+01	6.600000e+01	1.771891e-06	2.361118e-09	2.361118e-09
6.600000e+01	6.800000e+01	1.821729e-06	2.416943e-09	2.416943e-09
6.800000e+01	7.000000e+01	1.877651e-06	2.467309e-09	2.467309e-09
7.000000e+01	7.200000e+01	1.927739e-06	2.539485e-09	2.539485e-09
7.200000e+01	7.400000e+01	1.967337e-06	2.595364e-09	2.595364e-09
7.400000e+01	7.600000e+01	2.003529e-06	2.618895e-09	2.618895e-09
7.600000e+01	7.800000e+01	2.041565e-06	2.677961e-09	2.677961e-09
7.800000e+01	8.000000e+01	2.070307e-06	2.730677e-09	2.730677e-09
8.000000e+01	8.200000e+01	2.100975e-06	2.776434e-09	2.776434e-09
8.200000e+01	8.400000e+01	2.122150e-06	2.782727e-09	2.782727e-09
8.400000e+01	8.600000e+01	2.150451e-06	2.836143e-09	2.836143e-09
8.600000e+01	8.800000e+01	2.162713e-06	2.834166e-09	2.834166e-09
8.800000e+01	9.000000e+01	2.184358e-06	2.898539e-09	2.898539e-09
9.000000e+01	9.200000e+01	2.204534e-06	2.928587e-09	2.928587e-09
9.200000e+01	9.400000e+01	2.216072e-06	2.962631e-09	2.962631e-09
9.400000e+01	9.600000e+01	2.222589e-06	2.979420e-09	2.979420e-09
9.600000e+01	9.800000e+01	2.232309e-06	2.998236e-09	2.998236e-09
9.800000e+01	1.000000e+02	2.236525e-06	3.028682e-09	3.028682e-09
1.000000e+02	1.020000e+02	2.243476e-06	3.051293e-09	3.051293e-09
1.020000e+02	1.040000e+02	2.247136e-06	3.067914e-09	3.067914e-09
1.040000e+02	1.060000e+02	2.253754e-06	3.112328e-09	3.112328e-09
1.060000e+02	1.080000e+02	2.252134e-06	3.132373e-09	3.132373e-09
1.080000e+02	1.100000e+02	2.247308e-06	3.108969e-09	3.108969e-09
1.100000e+02	1.120000e+02	2.249018e-06	3.162596e-09	3.162596e-09
1.120000e+02	1.140000e+02	2.238494e-06	3.164106e-09	3.164106e-09
1.140000e+02	1.160000e+02	2.238914e-06	3.183618e-09	3.183618e-09
1.160000e+02	1.180000e+02	2.238809e-06	3.231100e-09	3.231100e-09
1.180000e+02	1.200000e+02	2.225546e-06	3.230967e-09	3.230967e-09
1.200000e+02	1.220000e+02	2.221958e-06	3.239765e-09	3.239765e-09
1.220000e+02	1.240000e+02	2.208035e-06	3.254041e-09	3.254041e-09
1.240000e+02	1.260000e+02	2.198784e-06	3.279433e-09	3.279433e-09
1.260000e+02	1.280000e+02	2.190531e-06	3.256522e-09	3.256522e-09
1.280000e+02	1.300000e+02	2.181581e-06	3.298596e-09	3.298596e-09
1.300000e+02	1.320000e+02	2.173737e-06	3.292118e-09	3.292118e-09
1.320000e+02	1.340000e+02	2.164819e-06	3.316611e-09	3.316611e-09
1.340000e+02	1.360000e+02	2.142965e-06	3.320329e-09	3.320329e-09
1.360000e+02	1.380000e+02	2.137910e-06	3.326096e-09	3.326096e-09
1.380000e+02	1.400000e+02	2.122349e-06	3.329983e-09	3.329983e-09
1.400000e+02	1.420000e+02	2.101580e-06	3.321054e-09	3.321054e-09
1.420000e+02	1.440000e+02	2.091992e-06	3.353276e-09	3.353276e-09
1.440000e+02	1.460000e+02	2.081350e-06	3.375982e-09	3.375982e-09
1.460000e+02	1.480000e+02	2.066126e-06	3.393961e-09	3.393961e-09
1.480000e+02	1.500000e+02	2.045151e-06	3.354177e-09	3.354177e-09
1.500000e+02	1.520000e+02	2.032928e-06	3.397002e-09	3.397002e-09
1.520000e+02	1.540000e+02	2.009497e-06	3.390561e-09	3.390561e-09
1.540000e+02	1.560000e+02	1.980101e-06	3.370458e-09	3.370458e-09
1.560000e+02	1.580000e+02	1.929386e-06	3.320257e-09	3.320257e-09
1.580000e+02	1.600000e+02	1.699668e-06	3.081640e-09	3.081640e-09
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Path=onshell-qcd[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Scale=1000.
ScaledBy=9.79134626257639843e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	2.707250e-10	2.381857e-11	2.381857e-11
1.000000e+01	1.200000e+01	2.617414e-08	2.305190e-10	2.305190e-10
1.200000e+01	1.400000e+01	6.994080e-08	4.154024e-10	4.154024e-10
1.400000e+01	1.600000e+01	1.252633e-07	5.626380e-10	5.626380e-10
1.600000e+01	1.800000e+01	1.905935e-07	6.905874e-10	6.905874e-10
1.800000e+01	2.000000e+01	2.586478e-07	8.210912e-10	8.210912e-10
2.000000e+01	2.200000e+01	3.307846e-07	9.416087e-10	9.416087e-10
2.200000e+01	2.400000e+01	4.029387e-07	1.056140e-09	1.056140e-09
2.400000e+01	2.600000e+01	4.738926e-07	1.159830e-09	1.159830e-09
2.600000e+01	2.800000e+01	5.474990e-07	1.247850e-09	1.247850e-09
2.800000e+01	3.000000e+01	6.175630e-07	1.327382e-09	1.327382e-09
3.000000e+01	3.200000e+01	6.906265e-07	1.410930e-09	1.410930e-09
3.200000e+01	3.400000e+01	7.626180e-07	1.504109e-09	1.504109e-09
3.400000e+01	3.600000e+01	8.336555e-07	1.578386e-09	1.578386e-09
3.600000e+01	3.800000e+01	9.130290e-07	1.661119e-09	1.661119e-09
3.800000e+01	4.000000e+01	9.929560e-07	1.733039e-09	1.733039e-09
4.000000e+01	4.200000e+01	1.078568e-06	1.821663e-09	1.821663e-09
4.200000e+01	4.400000e+01	1.173468e-06	1.908585e-09	1.908585e-09
4.400000e+01	4.600000e+01	1.271247e-06	2.007385e-09	2.007385e-09
4.600000e+01	4.800000e+01	1.368185e-06	2.098277e-09	2.098277e-09
4.800000e+01	5.000000e+01	1.459951e-06	2.183952e-09	2.183952e-09
5.000000e+01	5.200000e+01	1.556859e-06	2.286528e-09	2.286528e-09
5.200000e+01	5.400000e+01	1.655045e-06	2.381707e-09	2.381707e-09
5.400000e+01	5.600000e+01	1.741044e-06	2.466141e-09	2.466141e-09
5.600000e+01	5.800000e+01	1.829329e-06	2.540923e-09	2.540923e-09
5.800000e+01	6.000000e+01	1.909362e-06	2.624978e-09	2.624978e-09
6.000000e+01	6.200000e+01	1.982557e-06	2.710283e-09	2.710283e-09
6.200000e+01	6.400000e+01	2.056714e-06	2.783055e-09	2.783055e-09
6.400000e+01	6.600000e+01	2.119897e-06	2.843107e-09	2.843107e-09
6.600000e+01	6.800000e+01	2.179304e-06	2.911214e-09	2.911214e-09
6.800000e+01	7.000000e+01	2.245747e-06	2.970905e-09	2.970905e-09
7.000000e+01	7.200000e+01	2.305420e-06	3.058256e-09	3.058256e-09
7.200000e+01	7.400000e+01	2.352487e-06	3.127148e-09	3.127148e-09
7.400000e+01	7.600000e+01	2.395261e-06	3.154282e-09	3.154282e-09
7.600000e+01	7.800000e+01	2.440440e-06	3.226209e-09	3.226209e-09
7.800000e+01	8.000000e+01	2.474263e-06	3.289974e-09	3.289974e-09
8.000000e+01	8.200000e+01	2.510338e-06	3.343990e-09	3.343990e-09
8.200000e+01	8.400000e+01	2.535136e-06	3.350845e-09	3.350845e-09
8.400000e+01	8.600000e+01	2.568428e-06	3.415654e-09	3.415654e-09
8.600000e+01	8.800000e+01	2.582372e-06	3.410401e-09	3.410401e-09
8.800000e+01	9.000000e+01	2.607686e-06	3.489797e-09	3.489797e-09
9.000000e+01	9.200000e+01	2.631225e-06	3.524630e-09	3.524630e-09
9.200000e+01	9.400000e+01	2.644480e-06	3.567176e-09	3.567176e-09
9.400000e+01	9.600000e+01	2.651439e-06	3.585458e-09	3.585458e-09
9.600000e+01	9.800000e+01	2.662455e-06	3.606851e-09	3.606851e-09
9.800000e+01	1.000000e+02	2.666811e-06	3.643535e-09	3.643535e-09
1.000000e+02	1.020000e+02	2.674304e-06	3.669092e-09	3.669092e-09
1.020000e+02	1.040000e+02	2.678110e-06	3.687826e-09	3.687826e-09
1.040000e+02	1.060000e+02	2.685491e-06	3.742254e-09	3.742254e-09
1.060000e+02	1.080000e+02	2.682702e-06	3.764283e-09	3.764283e-09
1.080000e+02	1.100000e+02	2.676131e-06	3.734447e-09	3.734447e-09
1.100000e+02	1.120000e+02	2.677608e-06	3.799627e-09	3.799627e-09
1.120000e+02	1.140000e+02	2.664435e-06	3.800189e-09	3.800189e-09
1.140000e+02	1.160000e+02	2.664164e-06	3.822208e-09	3.822208e-09
1.160000e+02	1.180000e+02	2.663478e-06	3.879654e-09	3.879654e-09
1.180000e+02	1.200000e+02	2.646887e-06	3.878430e-09	3.878430e-09
1.200000e+02	1.220000e+02	2.642181e-06	3.888729e-09	3.888729e-09
1.220000e+02	1.240000e+02	2.624866e-06	3.905334e-09	3.905334e-09
1.240000e+02	1.260000e+02	2.613219e-06	3.935526e-09	3.935526e-09
1.260000e+02	1.280000e+02	2.602803e-06	3.906224e-09	3.906224e-09
1.280000e+02	1.300000e+02	2.591382e-06	3.956699e-09	3.956699e-09
1.300000e+02	1.320000e+02	2.581593e-06	3.947877e-09	3.947877e-09
1.320000e+02	1.340000e+02	2.570461e-06	3.976695e-09	3.976695e-09
1.340000e+02	1.360000e+02	2.543687e-06	3.979690e-09	3.979690e-09
1.360000e+02	1.380000e+02	2.537254e-06	3.987296e-09	3.987296e-09
1.380000e+02	1.400000e+02	2.518036e-06	3.989321e-09	3.989321e-09
1.400000e+02	1.420000e+02	2.492546e-06	3.976764e-09	3.976764e-09
1.420000e+02	1.440000e+02	2.480794e-06	4.016254e-09	4.016254e-09
1.440000e+02	1.460000e+02	2.467539e-06	4.042889e-09	4.042889e-09
1.460000e+02	1.480000e+02	2.449046e-06	4.064382e-09	4.064382e-09
1.480000e+02	1.500000e+02	2.423269e-06	4.013187e-09	4.013187e-09
1.500000e+02	1.520000e+02	2.408276e-06	4.064811e-09	4.064811e-09
1.520000e+02	1.540000e+02	2.380006e-06	4.056678e-09	4.056678e-09
1.540000e+02	1.560000e+02	2.344543e-06	4.031560e-09	4.031560e-09
1.560000e+02	1.580000e+02	2.283493e-06	3.969315e-09	3.969315e-09
1.580000e+02	1.600000e+02	2.009037e-06	3.679674e-09	3.679674e-09
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=1__MUF=1__LHAPDF=325100]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=1__MUF=1__LHAPDF=325100]
Path=onshell-qcd[MUR=1__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=9.79134999843824895e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	2.640242e-10	2.310591e-11	2.310591e-11
1.000000e+01	1.200000e+01	2.584201e-08	2.280639e-10	2.280639e-10
1.200000e+01	1.400000e+01	6.903400e-08	4.072833e-10	4.072833e-10
1.400000e+01	1.600000e+01	1.237744e-07	5.543864e-10	5.543864e-10
1.600000e+01	1.800000e+01	1.885154e-07	6.815095e-10	6.815095e-10
1.800000e+01	2.000000e+01	2.560645e-07	8.109257e-10	8.109257e-10
2.000000e+01	2.200000e+01	3.277008e-07	9.291471e-10	9.291471e-10
2.200000e+01	2.400000e+01	3.994236e-07	1.042547e-09	1.042547e-09
2.400000e+01	2.600000e+01	4.700515e-07	1.144968e-09	1.144968e-09
2.600000e+01	2.800000e+01	5.434485e-07	1.233414e-09	1.233414e-09
2.800000e+01	3.000000e+01	6.132615e-07	1.312881e-09	1.312881e-09
3.000000e+01	3.200000e+01	6.861255e-07	1.395866e-09	1.395866e-09
3.200000e+01	3.400000e+01	7.577820e-07	1.487511e-09	1.487511e-09
3.400000e+01	3.600000e+01	8.286840e-07	1.561711e-09	1.561711e-09
3.600000e+01	3.800000e+01	9.076010e-07	1.643660e-09	1.643660e-09
3.800000e+01	4.000000e+01	9.872610e-07	1.714850e-09	1.714850e-09
4.000000e+01	4.200000e+01	1.072367e-06	1.802821e-09	1.802821e-09
4.200000e+01	4.400000e+01	1.166691e-06	1.889161e-09	1.889161e-09
4.400000e+01	4.600000e+01	1.263758e-06	1.986391e-09	1.986391e-09
4.600000e+01	4.800000e+01	1.360028e-06	2.075363e-09	2.075363e-09
4.800000e+01	5.000000e+01	1.451125e-06	2.160311e-09	2.160311e-09
5.000000e+01	5.200000e+01	1.547455e-06	2.262425e-09	2.262425e-09
5.200000e+01	5.400000e+01	1.644878e-06	2.354359e-09	2.354359e-09
5.400000e+01	5.600000e+01	1.730340e-06	2.436943e-09	2.436943e-09
5.600000e+01	5.800000e+01	1.818114e-06	2.510868e-09	2.510868e-09
5.800000e+01	6.000000e+01	1.897722e-06	2.594237e-09	2.594237e-09
6.000000e+01	6.200000e+01	1.970737e-06	2.677878e-09	2.677878e-09
6.200000e+01	6.400000e+01	2.044617e-06	2.748542e-09	2.748542e-09
6.400000e+01	6.600000e+01	2.107610e-06	2.808479e-09	2.808479e-09
6.600000e+01	6.800000e+01	2.166892e-06	2.874881e-09	2.874881e-09
6.800000e+01	7.000000e+01	2.233409e-06	2.934789e-09	2.934789e-09
7.000000e+01	7.200000e+01	2.292987e-06	3.020641e-09	3.020641e-09
7.200000e+01	7.400000e+01	2.340087e-06	3.087106e-09	3.087106e-09
7.400000e+01	7.600000e+01	2.383138e-06	3.115097e-09	3.115097e-09
7.600000e+01	7.800000e+01	2.428379e-06	3.185353e-09	3.185353e-09
7.800000e+01	8.000000e+01	2.462566e-06	3.248058e-09	3.248058e-09
8.000000e+01	8.200000e+01	2.499047e-06	3.302485e-09	3.302485e-09
8.200000e+01	8.400000e+01	2.524233e-06	3.309969e-09	3.309969e-09
8.400000e+01	8.600000e+01	2.557896e-06	3.373506e-09	3.373506e-09
8.600000e+01	8.800000e+01	2.572482e-06	3.371155e-09	3.371155e-09
8.800000e+01	9.000000e+01	2.598228e-06	3.447725e-09	3.447725e-09
9.000000e+01	9.200000e+01	2.622226e-06	3.483465e-09	3.483465e-09
9.200000e+01	9.400000e+01	2.635950e-06	3.523960e-09	3.523960e-09
9.400000e+01	9.600000e+01	2.643702e-06	3.543930e-09	3.543930e-09
9.600000e+01	9.800000e+01	2.655264e-06	3.566311e-09	3.566311e-09
9.800000e+01	1.000000e+02	2.660279e-06	3.602526e-09	3.602526e-09
1.000000e+02	1.020000e+02	2.668547e-06	3.629421e-09	3.629421e-09
1.020000e+02	1.040000e+02	2.672900e-06	3.649191e-09	3.649191e-09
1.040000e+02	1.060000e+02	2.680772e-06	3.702020e-09	3.702020e-09
1.060000e+02	1.080000e+02	2.678847e-06	3.725862e-09	3.725862e-09
1.080000e+02	1.100000e+02	2.673105e-06	3.698025e-09	3.698025e-09
1.100000e+02	1.120000e+02	2.675139e-06	3.761812e-09	3.761812e-09
1.120000e+02	1.140000e+02	2.662621e-06	3.763608e-09	3.763608e-09
1.140000e+02	1.160000e+02	2.663121e-06	3.786818e-09	3.786818e-09
1.160000e+02	1.180000e+02	2.662996e-06	3.843296e-09	3.843296e-09
1.180000e+02	1.200000e+02	2.647219e-06	3.843138e-09	3.843138e-09
1.200000e+02	1.220000e+02	2.642952e-06	3.853604e-09	3.853604e-09
1.220000e+02	1.240000e+02	2.626390e-06	3.870583e-09	3.870583e-09
1.240000e+02	1.260000e+02	2.615387e-06	3.900786e-09	3.900786e-09
1.260000e+02	1.280000e+02	2.605570e-06	3.873535e-09	3.873535e-09
1.280000e+02	1.300000e+02	2.594926e-06	3.923579e-09	3.923579e-09
1.300000e+02	1.320000e+02	2.585594e-06	3.915874e-09	3.915874e-09
1.320000e+02	1.340000e+02	2.574987e-06	3.945008e-09	3.945008e-09
1.340000e+02	1.360000e+02	2.548992e-06	3.949431e-09	3.949431e-09
1.360000e+02	1.380000e+02	2.542980e-06	3.956290e-09	3.956290e-09
1.380000e+02	1.400000e+02	2.524470e-06	3.960914e-09	3.960914e-09
1.400000e+02	1.420000e+02	2.499766e-06	3.950293e-09	3.950293e-09
1.420000e+02	1.440000e+02	2.488363e-06	3.988620e-09	3.988620e-09
1.440000e+02	1.460000e+02	2.475703e-06	4.015628e-09	4.015628e-09
1.460000e+02	1.480000e+02	2.457594e-06	4.037014e-09	4.037014e-09
1.480000e+02	1.500000e+02	2.432645e-06	3.989692e-09	3.989692e-09
1.500000e+02	1.520000e+02	2.418107e-06	4.040631e-09	4.040631e-09
1.520000e+02	1.540000e+02	2.390236e-06	4.032969e-09	4.032969e-09
1.540000e+02	1.560000e+02	2.355271e-06	4.009058e-09	4.009058e-09
1.560000e+02	1.580000e+02	2.294946e-06	3.949345e-09	3.949345e-09
1.580000e+02	1.600000e+02	2.021704e-06	3.665518e-09	3.665518e-09
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Path=onshell-qcd[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Scale=1000.
ScaledBy=9.79134724332406913e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	2.552320e-10	2.220285e-11	2.220285e-11
1.000000e+01	1.200000e+01	2.534218e-08	2.244538e-10	2.244538e-10
1.200000e+01	1.400000e+01	6.767020e-08	3.965970e-10	3.965970e-10
1.400000e+01	1.600000e+01	1.214803e-07	5.427944e-10	5.427944e-10
1.600000e+01	1.800000e+01	1.852290e-07	6.683592e-10	6.683592e-10
1.800000e+01	2.000000e+01	2.518654e-07	7.960683e-10	7.960683e-10
2.000000e+01	2.200000e+01	3.225694e-07	9.110944e-10	9.110944e-10
2.200000e+01	2.400000e+01	3.934344e-07	1.022652e-09	1.022652e-09
2.400000e+01	2.600000e+01	4.633334e-07	1.123185e-09	1.123185e-09
2.600000e+01	2.800000e+01	5.361185e-07	1.211686e-09	1.211686e-09
2.800000e+01	3.000000e+01	6.052940e-07	1.290759e-09	1.290759e-09
3.000000e+01	3.200000e+01	6.775590e-07	1.372617e-09	1.372617e-09
3.200000e+01	3.400000e+01	7.484780e-07	1.462204e-09	1.462204e-09
3.400000e+01	3.600000e+01	8.188630e-07	1.535977e-09	1.535977e-09
3.600000e+01	3.800000e+01	8.968610e-07	1.616683e-09	1.616683e-09
3.800000e+01	4.000000e+01	9.758205e-07	1.686758e-09	1.686758e-09
4.000000e+01	4.200000e+01	1.059926e-06	1.773558e-09	1.773558e-09
4.200000e+01	4.400000e+01	1.153123e-06	1.858762e-09	1.858762e-09
4.400000e+01	4.600000e+01	1.248900e-06	1.953929e-09	1.953929e-09
4.600000e+01	4.800000e+01	1.343923e-06	2.040279e-09	2.040279e-09
4.800000e+01	5.000000e+01	1.433808e-06	2.124038e-09	2.124038e-09
5.000000e+01	5.200000e+01	1.529009e-06	2.225338e-09	2.225338e-09
5.200000e+01	5.400000e+01	1.625059e-06	2.313010e-09	2.313010e-09
5.400000e+01	5.600000e+01	1.709480e-06	2.393142e-09	2.393142e-09
5.600000e+01	5.800000e+01	1.796229e-06	2.465746e-09	2.465746e-09
5.800000e+01	6.000000e+01	1.874957e-06	2.548047e-09	2.548047e-09
6.000000e+01	6.200000e+01	1.947391e-06	2.629339e-09	2.629339e-09
6.200000e+01	6.400000e+01	2.020574e-06	2.697281e-09	2.697281e-09
6.400000e+01	6.600000e+01	2.083023e-06	2.756754e-09	2.756754e-09
6.600000e+01	6.800000e+01	2.141851e-06	2.820933e-09	2.820933e-09
6.800000e+01	7.000000e+01	2.208104e-06	2.880730e-09	2.880730e-09
7.000000e+01	7.200000e+01	2.267254e-06	2.964438e-09	2.964438e-09
7.200000e+01	7.400000e+01	2.314147e-06	3.027804e-09	3.027804e-09
7.400000e+01	7.600000e+01	2.357271e-06	3.056575e-09	3.056575e-09
7.600000e+01	7.800000e+01	2.402341e-06	3.124593e-09	3.124593e-09
7.800000e+01	8.000000e+01	2.436761e-06	3.185937e-09	3.185937e-09
8.000000e+01	8.200000e+01	2.473488e-06	3.240299e-09	3.240299e-09
8.200000e+01	8.400000e+01	2.498976e-06	3.248444e-09	3.248444e-09
8.400000e+01	8.600000e+01	2.532875e-06	3.310296e-09	3.310296e-09
8.600000e+01	8.800000e+01	2.548103e-06	3.310958e-09	3.310958e-09
8.800000e+01	9.000000e+01	2.574184e-06	3.383987e-09	3.383987e-09
9.000000e+01	9.200000e+01	2.598571e-06	3.420559e-09	3.420559e-09
9.200000e+01	9.400000e+01	2.612740e-06	3.458505e-09	3.458505e-09
9.400000e+01	9.600000e+01	2.621360e-06	3.480253e-09	3.480253e-09
9.600000e+01	9.800000e+01	2.633463e-06	3.503565e-09	3.503565e-09
9.800000e+01	1.000000e+02	2.639183e-06	3.538988e-09	3.538988e-09
1.000000e+02	1.020000e+02	2.648274e-06	3.567212e-09	3.567212e-09
1.020000e+02	1.040000e+02	2.653209e-06	3.587929e-09	3.587929e-09
1.040000e+02	1.060000e+02	2.661585e-06	3.638633e-09	3.638633e-09
1.060000e+02	1.080000e+02	2.660647e-06	3.664407e-09	3.664407e-09
1.080000e+02	1.100000e+02	2.655873e-06	3.638909e-09	3.638909e-09
1.100000e+02	1.120000e+02	2.658501e-06	3.700733e-09	3.700733e-09
1.120000e+02	1.140000e+02	2.646796e-06	3.703870e-09	3.703870e-09
1.140000e+02	1.160000e+02	2.648155e-06	3.728184e-09	3.728184e-09
1.160000e+02	1.180000e+02	2.648669e-06	3.783401e-09	3.783401e-09
1.180000e+02	1.200000e+02	2.633891e-06	3.784281e-09	3.784281e-09
1.200000e+02	1.220000e+02	2.630141e-06	3.794891e-09	3.794891e-09
1.220000e+02	1.240000e+02	2.614506e-06	3.812233e-09	3.812233e-09
1.240000e+02	1.260000e+02	2.604286e-06	3.842201e-09	3.842201e-09
1.260000e+02	1.280000e+02	2.595200e-06	3.817342e-09	3.817342e-09
1.280000e+02	1.300000e+02	2.585499e-06	3.866691e-09	3.866691e-09
1.300000e+02	1.320000e+02	2.576721e-06	3.860214e-09	3.860214e-09
1.320000e+02	1.340000e+02	2.566754e-06	3.889502e-09	3.889502e-09
1.340000e+02	1.360000e+02	2.541786e-06	3.895354e-09	3.895354e-09
1.360000e+02	1.380000e+02	2.536272e-06	3.901408e-09	3.901408e-09
1.380000e+02	1.400000e+02	2.518660e-06	3.908879e-09	3.908879e-09
1.400000e+02	1.420000e+02	2.494997e-06	3.900593e-09	3.900593e-09
1.420000e+02	1.440000e+02	2.484037e-06	3.937225e-09	3.937225e-09
1.440000e+02	1.460000e+02	2.472128e-06	3.964693e-09	3.964693e-09
1.460000e+02	1.480000e+02	2.454524e-06	3.985492e-09	3.985492e-09
1.480000e+02	1.500000e+02	2.430657e-06	3.942889e-09	3.942889e-09
1.500000e+02	1.520000e+02	2.416711e-06	3.992763e-09	3.992763e-09
1.520000e+02	1.540000e+02	2.389438e-06	3.985661e-09	3.985661e-09
1.540000e+02	1.560000e+02	2.355222e-06	3.963205e-09	3.963205e-09
1.560000e+02	1.580000e+02	2.296040e-06	3.906522e-09	3.906522e-09
1.580000e+02	1.600000e+02	2.025650e-06	3.630828e-09	3.630828e-09
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Path=onshell-qcd[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Scale=1000.
ScaledBy=9.79134725879298313e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	3.195205e-10	2.796263e-11	2.796263e-11
1.000000e+01	1.200000e+01	3.127386e-08	2.760016e-10	2.760016e-10
1.200000e+01	1.400000e+01	8.354455e-08	4.928920e-10	4.928920e-10
1.400000e+01	1.600000e+01	1.497910e-07	6.709150e-10	6.709150e-10
1.600000e+01	1.800000e+01	2.281403e-07	8.247591e-10	8.247591e-10
1.800000e+01	2.000000e+01	3.098878e-07	9.813776e-10	9.813776e-10
2.000000e+01	2.200000e+01	3.965817e-07	1.124448e-09	1.124448e-09
2.200000e+01	2.400000e+01	4.833800e-07	1.261684e-09	1.261684e-09
2.400000e+01	2.600000e+01	5.688540e-07	1.385633e-09	1.385633e-09
2.600000e+01	2.800000e+01	6.576780e-07	1.492671e-09	1.492671e-09
2.800000e+01	3.000000e+01	7.421655e-07	1.588841e-09	1.588841e-09
3.000000e+01	3.200000e+01	8.303450e-07	1.689268e-09	1.689268e-09
3.200000e+01	3.400000e+01	9.170635e-07	1.800176e-09	1.800176e-09
3.400000e+01	3.600000e+01	1.002869e-06	1.889974e-09	1.889974e-09
3.600000e+01	3.800000e+01	1.098374e-06	1.989148e-09	1.989148e-09
3.800000e+01	4.000000e+01	1.194778e-06	2.075301e-09	2.075301e-09
4.000000e+01	4.200000e+01	1.297773e-06	2.181764e-09	2.181764e-09
4.200000e+01	4.400000e+01	1.411923e-06	2.286251e-09	2.286251e-09
4.400000e+01	4.600000e+01	1.529393e-06	2.403919e-09	2.403919e-09
4.600000e+01	4.800000e+01	1.645898e-06	2.511593e-09	2.511593e-09
4.800000e+01	5.000000e+01	1.756144e-06	2.614396e-09	2.614396e-09
5.000000e+01	5.200000e+01	1.872721e-06	2.737974e-09	2.737974e-09
5.200000e+01	5.400000e+01	1.990621e-06	2.849231e-09	2.849231e-09
5.400000e+01	5.600000e+01	2.094048e-06	2.949174e-09	2.949174e-09
5.600000e+01	5.800000e+01	2.200271e-06	3.038638e-09	3.038638e-09
5.800000e+01	6.000000e+01	2.296613e-06	3.139531e-09	3.139531e-09
6.000000e+01	6.200000e+01	2.384974e-06	3.240753e-09	3.240753e-09
6.200000e+01	6.400000e+01	2.474384e-06	3.326270e-09	3.326270e-09
6.400000e+01	6.600000e+01	2.550618e-06	3.398805e-09	3.398805e-09
6.600000e+01	6.800000e+01	2.622360e-06	3.479164e-09	3.479164e-09
6.800000e+01	7.000000e+01	2.702859e-06	3.551664e-09	3.551664e-09
7.000000e+01	7.200000e+01	2.774960e-06	3.655562e-09	3.655562e-09
7.200000e+01	7.400000e+01	2.831960e-06	3.735998e-09	3.735998e-09
7.400000e+01	7.600000e+01	2.884060e-06	3.769872e-09	3.769872e-09
7.600000e+01	7.800000e+01	2.938811e-06	3.854896e-09	3.854896e-09
7.800000e+01	8.000000e+01	2.980184e-06	3.930781e-09	3.930781e-09
8.000000e+01	8.200000e+01	3.024332e-06	3.996648e-09	3.996648e-09
8.200000e+01	8.400000e+01	3.054812e-06	4.005705e-09	4.005705e-09
8.400000e+01	8.600000e+01	3.095551e-06	4.082597e-09	4.082597e-09
8.600000e+01	8.800000e+01	3.113202e-06	4.079752e-09	4.079752e-09
8.800000e+01	9.000000e+01	3.144359e-06	4.172416e-09	4.172416e-09
9.000000e+01	9.200000e+01	3.173403e-06	4.215670e-09	4.215670e-09
9.200000e+01	9.400000e+01	3.190012e-06	4.264676e-09	4.264676e-09
9.400000e+01	9.600000e+01	3.199393e-06	4.288843e-09	4.288843e-09
9.600000e+01	9.800000e+01	3.213385e-06	4.315929e-09	4.315929e-09
9.800000e+01	1.000000e+02	3.219454e-06	4.359756e-09	4.359756e-09
1.000000e+02	1.020000e+02	3.229460e-06	4.392304e-09	4.392304e-09
1.020000e+02	1.040000e+02	3.234729e-06	4.416229e-09	4.416229e-09
1.040000e+02	1.060000e+02	3.244255e-06	4.480164e-09	4.480164e-09
1.060000e+02	1.080000e+02	3.241924e-06	4.509017e-09	4.509017e-09
1.080000e+02	1.100000e+02	3.234976e-06	4.475328e-09	4.475328e-09
1.100000e+02	1.120000e+02	3.237438e-06	4.552523e-09	4.552523e-09
1.120000e+02	1.140000e+02	3.222289e-06	4.554697e-09	4.554697e-09
1.140000e+02	1.160000e+02	3.222893e-06	4.582785e-09	4.582785e-09
1.160000e+02	1.180000e+02	3.222742e-06	4.651135e-09	4.651135e-09
1.180000e+02	1.200000e+02	3.203650e-06	4.650943e-09	4.650943e-09
1.200000e+02	1.220000e+02	3.198485e-06	4.663609e-09	4.663609e-09
1.220000e+02	1.240000e+02	3.178442e-06	4.684157e-09	4.684157e-09
1.240000e+02	1.260000e+02	3.165126e-06	4.720709e-09	4.720709e-09
1.260000e+02	1.280000e+02	3.153246e-06	4.687729e-09	4.687729e-09
1.280000e+02	1.300000e+02	3.140364e-06	4.748293e-09	4.748293e-09
1.300000e+02	1.320000e+02	3.129072e-06	4.738968e-09	4.738968e-09
1.320000e+02	1.340000e+02	3.116234e-06	4.774226e-09	4.774226e-09
1.340000e+02	1.360000e+02	3.084774e-06	4.779579e-09	4.779579e-09
1.360000e+02	1.380000e+02	3.077500e-06	4.787879e-09	4.787879e-09
1.380000e+02	1.400000e+02	3.055100e-06	4.793475e-09	4.793475e-09
1.400000e+02	1.420000e+02	3.025203e-06	4.780622e-09	4.780622e-09
1.420000e+02	1.440000e+02	3.011402e-06	4.827005e-09	4.827005e-09
1.440000e+02	1.460000e+02	2.996082e-06	4.859690e-09	4.859690e-09
1.460000e+02	1.480000e+02	2.974166e-06	4.885571e-09	4.885571e-09
1.480000e+02	1.500000e+02	2.943973e-06	4.828302e-09	4.828302e-09
1.500000e+02	1.520000e+02	2.926378e-06	4.889948e-09	4.889948e-09
1.520000e+02	1.540000e+02	2.892650e-06	4.880676e-09	4.880676e-09
1.540000e+02	1.560000e+02	2.850336e-06	4.851738e-09	4.851738e-09
1.560000e+02	1.580000e+02	2.777331e-06	4.779475e-09	4.779475e-09
1.580000e+02	1.600000e+02	2.446654e-06	4.435989e-09	4.435989e-09
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Path=onshell-qcd[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Scale=1000.
ScaledBy=9.79134769092066866e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	3.088805e-10	2.686976e-11	2.686976e-11
1.000000e+01	1.200000e+01	3.066897e-08	2.716329e-10	2.716329e-10
1.200000e+01	1.400000e+01	8.189410e-08	4.799596e-10	4.799596e-10
1.400000e+01	1.600000e+01	1.470149e-07	6.568868e-10	6.568868e-10
1.600000e+01	1.800000e+01	2.241630e-07	8.088447e-10	8.088447e-10
1.800000e+01	2.000000e+01	3.048061e-07	9.633976e-10	9.633976e-10
2.000000e+01	2.200000e+01	3.903718e-07	1.102602e-09	1.102602e-09
2.200000e+01	2.400000e+01	4.761322e-07	1.237608e-09	1.237608e-09
2.400000e+01	2.600000e+01	5.607235e-07	1.359272e-09	1.359272e-09
2.600000e+01	2.800000e+01	6.488075e-07	1.466376e-09	1.466376e-09
2.800000e+01	3.000000e+01	7.325235e-07	1.562070e-09	1.562070e-09
3.000000e+01	3.200000e+01	8.199780e-07	1.661133e-09	1.661133e-09
3.200000e+01	3.400000e+01	9.058045e-07	1.769551e-09	1.769551e-09
3.400000e+01	3.600000e+01	9.909840e-07	1.858832e-09	1.858832e-09
3.600000e+01	3.800000e+01	1.085377e-06	1.956500e-09	1.956500e-09
3.800000e+01	4.000000e+01	1.180932e-06	2.041305e-09	2.041305e-09
4.000000e+01	4.200000e+01	1.282717e-06	2.146350e-09	2.146350e-09
4.200000e+01	4.400000e+01	1.395504e-06	2.249464e-09	2.249464e-09
4.400000e+01	4.600000e+01	1.511413e-06	2.364635e-09	2.364635e-09
4.600000e+01	4.800000e+01	1.626408e-06	2.469134e-09	2.469134e-09
4.800000e+01	5.000000e+01	1.735187e-06	2.570499e-09	2.570499e-09
5.000000e+01	5.200000e+01	1.850399e-06	2.693092e-09	2.693092e-09
5.200000e+01	5.400000e+01	1.966638e-06	2.799193e-09	2.799193e-09
5.400000e+01	5.600000e+01	2.068803e-06	2.896168e-09	2.896168e-09
5.600000e+01	5.800000e+01	2.173787e-06	2.984033e-09	2.984033e-09
5.800000e+01	6.000000e+01	2.269062e-06	3.083633e-09	3.083633e-09
6.000000e+01	6.200000e+01	2.356723e-06	3.182012e-09	3.182012e-09
6.200000e+01	6.400000e+01	2.445288e-06	3.264235e-09	3.264235e-09
6.400000e+01	6.600000e+01	2.520864e-06	3.336209e-09	3.336209e-09
6.600000e+01	6.800000e+01	2.592056e-06	3.413878e-09	3.413878e-09
6.800000e+01	7.000000e+01	2.672236e-06	3.486245e-09	3.486245e-09
7.000000e+01	7.200000e+01	2.743819e-06	3.587548e-09	3.587548e-09
7.200000e+01	7.400000e+01	2.800568e-06	3.664233e-09	3.664233e-09
7.400000e+01	7.600000e+01	2.852758e-06	3.699051e-09	3.699051e-09
7.600000e+01	7.800000e+01	2.907300e-06	3.781366e-09	3.781366e-09
7.800000e+01	8.000000e+01	2.948955e-06	3.855604e-09	3.855604e-09
8.000000e+01	8.200000e+01	2.993403e-06	3.921393e-09	3.921393e-09
8.200000e+01	8.400000e+01	3.024248e-06	3.931249e-09	3.931249e-09
8.400000e+01	8.600000e+01	3.065272e-06	4.006103e-09	4.006103e-09
8.600000e+01	8.800000e+01	3.083700e-06	4.006903e-09	4.006903e-09
8.800000e+01	9.000000e+01	3.115263e-06	4.095283e-09	4.095283e-09
9.000000e+01	9.200000e+01	3.144777e-06	4.139543e-09	4.139543e-09
9.200000e+01	9.400000e+01	3.161924e-06	4.185464e-09	4.185464e-09
9.400000e+01	9.600000e+01	3.172355e-06	4.211783e-09	4.211783e-09
9.600000e+01	9.800000e+01	3.187003e-06	4.239995e-09	4.239995e-09
9.800000e+01	1.000000e+02	3.193924e-06	4.282865e-09	4.282865e-09
1.000000e+02	1.020000e+02	3.204927e-06	4.317020e-09	4.317020e-09
1.020000e+02	1.040000e+02	3.210899e-06	4.342092e-09	4.342092e-09
1.040000e+02	1.060000e+02	3.221035e-06	4.403455e-09	4.403455e-09
1.060000e+02	1.080000e+02	3.219900e-06	4.434646e-09	4.434646e-09
1.080000e+02	1.100000e+02	3.214123e-06	4.403788e-09	4.403788e-09
1.100000e+02	1.120000e+02	3.217303e-06	4.478606e-09	4.478606e-09
1.120000e+02	1.140000e+02	3.203139e-06	4.482404e-09	4.482404e-09
1.140000e+02	1.160000e+02	3.204782e-06	4.511828e-09	4.511828e-09
1.160000e+02	1.180000e+02	3.205405e-06	4.578652e-09	4.578652e-09
1.180000e+02	1.200000e+02	3.187521e-06	4.579717e-09	4.579717e-09
1.200000e+02	1.220000e+02	3.182982e-06	4.592556e-09	4.592556e-09
1.220000e+02	1.240000e+02	3.164062e-06	4.613544e-09	4.613544e-09
1.240000e+02	1.260000e+02	3.151693e-06	4.649811e-09	4.649811e-09
1.260000e+02	1.280000e+02	3.140696e-06	4.619727e-09	4.619727e-09
1.280000e+02	1.300000e+02	3.128956e-06	4.679449e-09	4.679449e-09
1.300000e+02	1.320000e+02	3.118335e-06	4.671611e-09	4.671611e-09
1.320000e+02	1.340000e+02	3.106272e-06	4.707054e-09	4.707054e-09
1.340000e+02	1.360000e+02	3.076055e-06	4.714136e-09	4.714136e-09
1.360000e+02	1.380000e+02	3.069383e-06	4.721463e-09	4.721463e-09
1.380000e+02	1.400000e+02	3.048069e-06	4.730504e-09	4.730504e-09
1.400000e+02	1.420000e+02	3.019432e-06	4.720476e-09	4.720476e-09
1.420000e+02	1.440000e+02	3.006168e-06	4.764809e-09	4.764809e-09
1.440000e+02	1.460000e+02	2.991756e-06	4.798050e-09	4.798050e-09
1.460000e+02	1.480000e+02	2.970452e-06	4.823220e-09	4.823220e-09
1.480000e+02	1.500000e+02	2.941568e-06	4.771663e-09	4.771663e-09
1.500000e+02	1.520000e+02	2.924691e-06	4.832021e-09	4.832021e-09
1.520000e+02	1.540000e+02	2.891684e-06	4.823425e-09	4.823425e-09
1.540000e+02	1.560000e+02	2.850278e-06	4.796250e-09	4.796250e-09
1.560000e+02	1.580000e+02	2.778656e-06	4.727652e-09	4.727652e-09
1.580000e+02	1.600000e+02	2.451431e-06	4.394009e-09	4.394009e-09
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Path=onshell-qcd[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Scale=1000.
ScaledBy=9.79134584284318074e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	2.276015e-10	2.002453e-11	2.002453e-11
1.000000e+01	1.200000e+01	2.200488e-08	1.937998e-10	1.937998e-10
1.200000e+01	1.400000e+01	5.880000e-08	3.492333e-10	3.492333e-10
1.400000e+01	1.600000e+01	1.053101e-07	4.730157e-10	4.730157e-10
1.600000e+01	1.800000e+01	1.602340e-07	5.805842e-10	5.805842e-10
1.800000e+01	2.000000e+01	2.174480e-07	6.903003e-10	6.903003e-10
2.000000e+01	2.200000e+01	2.780943e-07	7.916208e-10	7.916208e-10
2.200000e+01	2.400000e+01	3.387549e-07	8.879085e-10	8.879085e-10
2.400000e+01	2.600000e+01	3.984067e-07	9.750817e-10	9.750817e-10
2.600000e+01	2.800000e+01	4.602883e-07	1.049081e-09	1.049081e-09
2.800000e+01	3.000000e+01	5.191920e-07	1.115944e-09	1.115944e-09
3.000000e+01	3.200000e+01	5.806175e-07	1.186184e-09	1.186184e-09
3.200000e+01	3.400000e+01	6.411410e-07	1.264520e-09	1.264520e-09
3.400000e+01	3.600000e+01	7.008630e-07	1.326966e-09	1.326966e-09
3.600000e+01	3.800000e+01	7.675935e-07	1.396521e-09	1.396521e-09
3.800000e+01	4.000000e+01	8.347885e-07	1.456985e-09	1.456985e-09
4.000000e+01	4.200000e+01	9.067640e-07	1.531492e-09	1.531492e-09
4.200000e+01	4.400000e+01	9.865470e-07	1.604568e-09	1.604568e-09
4.400000e+01	4.600000e+01	1.068752e-06	1.687631e-09	1.687631e-09
4.600000e+01	4.800000e+01	1.150248e-06	1.764044e-09	1.764044e-09
4.800000e+01	5.000000e+01	1.227396e-06	1.836072e-09	1.836072e-09
5.000000e+01	5.200000e+01	1.308867e-06	1.922309e-09	1.922309e-09
5.200000e+01	5.400000e+01	1.391415e-06	2.002327e-09	2.002327e-09
5.400000e+01	5.600000e+01	1.463714e-06	2.073311e-09	2.073311e-09
5.600000e+01	5.800000e+01	1.537936e-06	2.136181e-09	2.136181e-09
5.800000e+01	6.000000e+01	1.605221e-06	2.206847e-09	2.206847e-09
6.000000e+01	6.200000e+01	1.666757e-06	2.278564e-09	2.278564e-09
6.200000e+01	6.400000e+01	1.729102e-06	2.339744e-09	2.339744e-09
6.400000e+01	6.600000e+01	1.782221e-06	2.390230e-09	2.390230e-09
6.600000e+01	6.800000e+01	1.832165e-06	2.447489e-09	2.447489e-09
6.800000e+01	7.000000e+01	1.888023e-06	2.497672e-09	2.497672e-09
7.000000e+01	7.200000e+01	1.938192e-06	2.571108e-09	2.571108e-09
7.200000e+01	7.400000e+01	1.977761e-06	2.629027e-09	2.629027e-09
7.400000e+01	7.600000e+01	2.013722e-06	2.651839e-09	2.651839e-09
7.600000e+01	7.800000e+01	2.051704e-06	2.712309e-09	2.712309e-09
7.800000e+01	8.000000e+01	2.080139e-06	2.765917e-09	2.765917e-09
8.000000e+01	8.200000e+01	2.110469e-06	2.811329e-09	2.811329e-09
8.200000e+01	8.400000e+01	2.131316e-06	2.817092e-09	2.817092e-09
8.400000e+01	8.600000e+01	2.159306e-06	2.871578e-09	2.871578e-09
8.600000e+01	8.800000e+01	2.171028e-06	2.867161e-09	2.867161e-09
8.800000e+01	9.000000e+01	2.192309e-06	2.933910e-09	2.933910e-09
9.000000e+01	9.200000e+01	2.212099e-06	2.963195e-09	2.963195e-09
9.200000e+01	9.400000e+01	2.223243e-06	2.998963e-09	2.998963e-09
9.400000e+01	9.600000e+01	2.229094e-06	3.014333e-09	3.014333e-09
9.600000e+01	9.800000e+01	2.238355e-06	3.032319e-09	3.032319e-09
9.800000e+01	1.000000e+02	2.242017e-06	3.063160e-09	3.063160e-09
1.000000e+02	1.020000e+02	2.248316e-06	3.084645e-09	3.084645e-09
1.020000e+02	1.040000e+02	2.251517e-06	3.100395e-09	3.100395e-09
1.040000e+02	1.060000e+02	2.257722e-06	3.146154e-09	3.146154e-09
1.060000e+02	1.080000e+02	2.255377e-06	3.164674e-09	3.164674e-09
1.080000e+02	1.100000e+02	2.249852e-06	3.139590e-09	3.139590e-09
1.100000e+02	1.120000e+02	2.251094e-06	3.194387e-09	3.194387e-09
1.120000e+02	1.140000e+02	2.240019e-06	3.194860e-09	3.194860e-09
1.140000e+02	1.160000e+02	2.239792e-06	3.213372e-09	3.213372e-09
1.160000e+02	1.180000e+02	2.239215e-06	3.261667e-09	3.261667e-09
1.180000e+02	1.200000e+02	2.225266e-06	3.260638e-09	3.260638e-09
1.200000e+02	1.220000e+02	2.221310e-06	3.269296e-09	3.269296e-09
1.220000e+02	1.240000e+02	2.206754e-06	3.283256e-09	3.283256e-09
1.240000e+02	1.260000e+02	2.196961e-06	3.308639e-09	3.308639e-09
1.260000e+02	1.280000e+02	2.188205e-06	3.284004e-09	3.284004e-09
1.280000e+02	1.300000e+02	2.178603e-06	3.326440e-09	3.326440e-09
1.300000e+02	1.320000e+02	2.170373e-06	3.319023e-09	3.319023e-09
1.320000e+02	1.340000e+02	2.161014e-06	3.343250e-09	3.343250e-09
1.340000e+02	1.360000e+02	2.138505e-06	3.345768e-09	3.345768e-09
1.360000e+02	1.380000e+02	2.133098e-06	3.352163e-09	3.352163e-09
1.380000e+02	1.400000e+02	2.116940e-06	3.353865e-09	3.353865e-09
1.400000e+02	1.420000e+02	2.095510e-06	3.343309e-09	3.343309e-09
1.420000e+02	1.440000e+02	2.085631e-06	3.376509e-09	3.376509e-09
1.440000e+02	1.460000e+02	2.074487e-06	3.398901e-09	3.398901e-09
1.460000e+02	1.480000e+02	2.058940e-06	3.416970e-09	3.416970e-09
1.480000e+02	1.500000e+02	2.037269e-06	3.373929e-09	3.373929e-09
1.500000e+02	1.520000e+02	2.024664e-06	3.417331e-09	3.417331e-09
1.520000e+02	1.540000e+02	2.000898e-06	3.410493e-09	3.410493e-09
1.540000e+02	1.560000e+02	1.971082e-06	3.389376e-09	3.389376e-09
1.560000e+02	1.580000e+02	1.919757e-06	3.337046e-09	3.337046e-09
1.580000e+02	1.600000e+02	1.689019e-06	3.093542e-09	3.093542e-09
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
Path=onshell-qcd[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=-5.21008458244326529e-10
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	-0.000000e+00	-0.000000e+00	-0.000000e+00
2.000000e+00	4.000000e+00	-0.000000e+00	-0.000000e+00	-0.000000e+00
4.000000e+00	6.000000e+00	-0.000000e+00	-0.000000e+00	-0.000000e+00
6.000000e+00	8.000000e+00	-0.000000e+00	-0.000000e+00	-0.000000e+00
8.000000e+00	1.000000e+01	3.741698e-10	1.731697e-10	1.731697e-10
1.000000e+01	1.200000e+01	7.435630e-08	7.949025e-09	7.949025e-09
1.200000e+01	1.400000e+01	1.523886e-07	1.815891e-08	1.815891e-08
1.400000e+01	1.600000e+01	2.862705e-07	1.452131e-08	1.452131e-08
1.600000e+01	1.800000e+01	3.939946e-07	1.670726e-08	1.670726e-08
1.800000e+01	2.000000e+01	4.761387e-07	2.314739e-08	2.314739e-08
2.000000e+01	2.200000e+01	6.145415e-07	2.389601e-08	2.389601e-08
2.200000e+01	2.400000e+01	6.209545e-07	6.825110e-08	6.825110e-08
2.400000e+01	2.600000e+01	8.563975e-07	9.189989e-08	9.189989e-08
2.600000e+01	2.800000e+01	7.605495e-07	1.238705e-07	1.238705e-07
2.800000e+01	3.000000e+01	9.170400e-07	4.575760e-08	4.575760e-08
3.000000e+01	3.200000e+01	9.655685e-07	5.185277e-08	5.185277e-08
3.200000e+01	3.400000e+01	1.049963e-06	5.038264e-08	5.038264e-08
3.400000e+01	3.600000e+01	1.027043e-06	6.866628e-08	6.866628e-08
3.600000e+01	3.800000e+01	1.172602e-06	5.706345e-08	5.706345e-08
3.800000e+01	4.000000e+01	1.163225e-06	6.268497e-08	6.268497e-08
4.000000e+01	4.200000e+01	1.252575e-06	5.978535e-08	5.978535e-08
4.200000e+01	4.400000e+01	1.230351e-06	6.430214e-08	6.430214e-08
4.400000e+01	4.600000e+01	1.368560e-06	5.937855e-08	5.937855e-08
4.600000e+01	4.800000e+01	1.422646e-06	6.287261e-08	6.287261e-08
4.800000e+01	5.000000e+01	1.480481e-06	7.142246e-08	7.142246e-08
5.000000e+01	5.200000e+01	1.514375e-06	8.138458e-08	8.138458e-08
5.200000e+01	5.400000e+01	1.569742e-06	6.923772e-08	6.923772e-08
5.400000e+01	5.600000e+01	1.683380e-06	8.556460e-08	8.556460e-08
5.600000e+01	5.800000e+01	1.601763e-06	9.921618e-08	9.921618e-08
5.800000e+01	6.000000e+01	1.666090e-06	7.887004e-08	7.887004e-08
6.000000e+01	6.200000e+01	1.778712e-06	9.047961e-08	9.047961e-08
6.200000e+01	6.400000e+01	1.682508e-06	1.399499e-07	1.399499e-07
6.400000e+01	6.600000e+01	1.746234e-06	1.310895e-07	1.310895e-07
6.600000e+01	6.800000e+01	1.804079e-06	1.020105e-07	1.020105e-07
6.800000e+01	7.000000e+01	1.456640e-06	2.651242e-07	2.651242e-07
7.000000e+01	7.200000e+01	1.976185e-06	2.164126e-07	2.164126e-07
7.200000e+01	7.400000e+01	1.791641e-06	1.306941e-07	1.306941e-07
7.400000e+01	7.600000e+01	1.794786e-06	1.604186e-07	1.604186e-07
7.600000e+01	7.800000e+01	1.685407e-06	1.655477e-07	1.655477e-07
7.800000e+01	8.000000e+01	1.806402e-06	1.001424e-07	1.001424e-07
8.000000e+01	8.200000e+01	1.694614e-06	1.113331e-07	1.113331e-07
8.200000e+01	8.400000e+01	1.893196e-06	1.675810e-07	1.675810e-07
8.400000e+01	8.600000e+01	1.876474e-06	2.913564e-07	2.913564e-07
8.600000e+01	8.800000e+01	1.515508e-06	1.839363e-07	1.839363e-07
8.800000e+01	9.000000e+01	1.795853e-06	2.511429e-07	2.511429e-07
9.000000e+01	9.200000e+01	1.605301e-06	1.600373e-07	1.600373e-07
9.200000e+01	9.400000e+01	1.644132e-06	1.130455e-07	1.130455e-07
9.400000e+01	9.600000e+01	1.653977e-06	1.237172e-07	1.237172e-07
9.600000e+01	9.800000e+01	1.640639e-06	1.122076e-07	1.122076e-07
9.800000e+01	1.000000e+02	1.623747e-06	1.175250e-07	1.175250e-07
1.000000e+02	1.020000e+02	1.615453e-06	1.565295e-07	1.565295e-07
1.020000e+02	1.040000e+02	1.516353e-06	1.571018e-07	1.571018e-07
1.040000e+02	1.060000e+02	1.392301e-06	1.342794e-07	1.342794e-07
1.060000e+02	1.080000e+02	1.546519e-06	1.245853e-07	1.245853e-07
1.080000e+02	1.100000e+02	1.452262e-06	1.647482e-07	1.647482e-07
1.100000e+02	1.120000e+02	1.605083e-06	1.499074e-07	1.499074e-07
1.120000e+02	1.140000e+02	1.468172e-06	1.225701e-07	1.225701e-07
1.140000e+02	1.160000e+02	1.433479e-06	1.262937e-07	1.262937e-07
1.160000e+02	1.180000e+02	1.315185e-06	1.238404e-07	1.238404e-07
1.180000e+02	1.200000e+02	1.481035e-06	1.402814e-07	1.402814e-07
1.200000e+02	1.220000e+02	1.530856e-06	1.585416e-07	1.585416e-07
1.220000e+02	1.240000e+02	1.231086e-06	1.730728e-07	1.730728e-07
1.240000e+02	1.260000e+02	1.330408e-06	1.396497e-07	1.396497e-07
1.260000e+02	1.280000e+02	1.315975e-06	1.339843e-07	1.339843e-07
1.280000e+02	1.300000e+02	1.285119e-06	1.557020e-07	1.557020e-07
1.300000e+02	1.320000e+02	1.324611e-06	1.332398e-07	1.332398e-07
1.320000e+02	1.340000e+02	1.206431e-06	2.080196e-07	2.080196e-07
1.340000e+02	1.360000e+02	1.278619e-06	1.795100e-07	1.795100e-07
1.360000e+02	1.380000e+02	1.303616e-06	1.347260e-07	1.347260e-07
1.380000e+02	1.400000e+02	1.234614e-06	1.630294e-07	1.630294e-07
1.400000e+02	1.420000e+02	1.224658e-06	1.504423e-07	1.504423e-07
1.420000e+02	1.440000e+02	1.325666e-06	2.538681e-07	2.538681e-07
1.440000e+02	1.460000e+02	8.991530e-07	2.709317e-07	2.709317e-07
1.460000e+02	1.480000e+02	1.237721e-06	1.243231e-07	1.243231e-07
1.480000e+02	1.500000e+02	9.756950e-07	1.280071e-07	1.280071e-07
1.500000e+02	1.520000e+02	1.232162e-06	1.274316e-07	1.274316e-07
1.520000e+02	1.540000e+02	1.047441e-06	1.250496e-07	1.250496e-07
1.540000e+02	1.560000e+02	9.875355e-07	1.169772e-07	1.169772e-07
1.560000e+02	1.580000e+02	1.161569e-06	1.167976e-07	1.167976e-07
1.580000e+02	1.600000e+02	7.971540e-07	1.056385e-07	1.056385e-07
1.600000e+02	1.620000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.620000e+02	1.640000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.640000e+02	1.660000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.660000e+02	1.680000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.680000e+02	1.700000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.700000e+02	1.720000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.720000e+02	1.740000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.740000e+02	1.760000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.760000e+02	1.780000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.780000e+02	1.800000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.800000e+02	1.820000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.820000e+02	1.840000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.840000e+02	1.860000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.860000e+02	1.880000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.880000e+02	1.900000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.900000e+02	1.920000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.920000e+02	1.940000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.940000e+02	1.960000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.960000e+02	1.980000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.980000e+02	2.000000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Path=onshell-qcd[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Scale=1000.
ScaledBy=9.79134873833886732e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	2.219679e-10	1.942538e-11	1.942538e-11
1.000000e+01	1.200000e+01	2.172566e-08	1.917358e-10	1.917358e-10
1.200000e+01	1.400000e+01	5.803765e-08	3.424074e-10	3.424074e-10
1.400000e+01	1.600000e+01	1.040584e-07	4.660785e-10	4.660785e-10
1.600000e+01	1.800000e+01	1.584870e-07	5.729524e-10	5.729524e-10
1.800000e+01	2.000000e+01	2.152762e-07	6.817540e-10	6.817540e-10
2.000000e+01	2.200000e+01	2.755017e-07	7.811439e-10	7.811439e-10
2.200000e+01	2.400000e+01	3.357997e-07	8.764803e-10	8.764803e-10
2.400000e+01	2.600000e+01	3.951773e-07	9.625866e-10	9.625866e-10
2.600000e+01	2.800000e+01	4.568828e-07	1.036945e-09	1.036945e-09
2.800000e+01	3.000000e+01	5.155755e-07	1.103753e-09	1.103753e-09
3.000000e+01	3.200000e+01	5.768330e-07	1.173519e-09	1.173519e-09
3.200000e+01	3.400000e+01	6.370755e-07	1.250566e-09	1.250566e-09
3.400000e+01	3.600000e+01	6.966835e-07	1.312948e-09	1.312948e-09
3.600000e+01	3.800000e+01	7.630300e-07	1.381843e-09	1.381843e-09
3.800000e+01	4.000000e+01	8.300010e-07	1.441693e-09	1.441693e-09
4.000000e+01	4.200000e+01	9.015505e-07	1.515651e-09	1.515651e-09
4.200000e+01	4.400000e+01	9.808500e-07	1.588238e-09	1.588238e-09
4.400000e+01	4.600000e+01	1.062455e-06	1.669981e-09	1.669981e-09
4.600000e+01	4.800000e+01	1.143390e-06	1.744780e-09	1.744780e-09
4.800000e+01	5.000000e+01	1.219977e-06	1.816197e-09	1.816197e-09
5.000000e+01	5.200000e+01	1.300963e-06	1.902046e-09	1.902046e-09
5.200000e+01	5.400000e+01	1.382866e-06	1.979334e-09	1.979334e-09
5.400000e+01	5.600000e+01	1.454716e-06	2.048764e-09	2.048764e-09
5.600000e+01	5.800000e+01	1.528508e-06	2.110914e-09	2.110914e-09
5.800000e+01	6.000000e+01	1.595436e-06	2.181003e-09	2.181003e-09
6.000000e+01	6.200000e+01	1.656819e-06	2.251321e-09	2.251321e-09
6.200000e+01	6.400000e+01	1.718932e-06	2.310729e-09	2.310729e-09
6.400000e+01	6.600000e+01	1.771891e-06	2.361118e-09	2.361118e-09
6.600000e+01	6.800000e+01	1.821729e-06	2.416943e-09	2.416943e-09
6.800000e+01	7.000000e+01	1.877651e-06	2.467309e-09	2.467309e-09
7.000000e+01	7.200000e+01	1.927739e-06	2.539485e-09	2.539485e-09
7.200000e+01	7.400000e+01	1.967337e-06	2.595364e-09	2.595364e-09
7.400000e+01	7.600000e+01	2.003529e-06	2.618895e-09	2.618895e-09
7.600000e+01	7.800000e+01	2.041565e-06	2.677961e-09	2.677961e-09
7.800000e+01	8.000000e+01	2.070307e-06	2.730677e-09	2.730677e-09
8.000000e+01	8.200000e+01	2.100975e-06	2.776434e-09	2.776434e-09
8.200000e+01	8.400000e+01	2.122150e-06	2.782727e-09	2.782727e-09
8.400000e+01	8.600000e+01	2.150451e-06	2.836143e-09	2.836143e-09
8.600000e+01	8.800000e+01	2.162713e-06	2.834166e-09	2.834166e-09
8.800000e+01	9.000000e+01	2.184358e-06	2.898539e-09	2.898539e-09
9.000000e+01	9.200000e+01	2.204534e-06	2.928587e-09	2.928587e-09
9.200000e+01	9.400000e+01	2.216072e-06	2.962631e-09	2.962631e-09
9.400000e+01	9.600000e+01	2.222589e-06	2.979420e-09	2.979420e-09
9.600000e+01	9.800000e+01	2.232309e-06	2.998236e-09	2.998236e-09
9.800000e+01	1.000000e+02	2.236525e-06	3.028682e-09	3.028682e-09
1.000000e+02	1.020000e+02	2.243476e-06	3.051293e-09	3.051293e-09
1.020000e+02	1.040000e+02	2.247136e-06	3.067914e-09	3.067914e-09
1.040000e+02	1.060000e+02	2.253754e-06	3.112328e-09	3.112328e-09
1.060000e+02	1.080000e+02	2.252134e-06	3.132373e-09	3.132373e-09
1.080000e+02	1.100000e+02	2.247308e-06	3.108969e-09	3.108969e-09
1.100000e+02	1.120000e+02	2.249018e-06	3.162596e-09	3.162596e-09
1.120000e+02	1.140000e+02	2.238494e-06	3.164106e-09	3.164106e-09
1.140000e+02	1.160000e+02	2.238914e-06	3.183618e-09	3.183618e-09
1.160000e+02	1.180000e+02	2.238809e-06	3.231100e-09	3.231100e-09
1.180000e+02	1.200000e+02	2.225546e-06	3.230967e-09	3.230967e-09
1.200000e+02	1.220000e+02	2.221958e-06	3.239765e-09	3.239765e-09
1.220000e+02	1.240000e+02	2.208035e-06	3.254041e-09	3.254041e-09
1.240000e+02	1.260000e+02	2.198784e-06	3.279433e-09	3.279433e-09
1.260000e+02	1.280000e+02	2.190531e-06	3.256522e-09	3.256522e-09
1.280000e+02	1.300000e+02	2.181581e-06	3.298596e-09	3.298596e-09
1.300000e+02	1.320000e+02	2.173737e-06	3.292118e-09	3.292118e-09
1.320000e+02	1.340000e+02	2.164819e-06	3.316611e-09	3.316611e-09
1.340000e+02	1.360000e+02	2.142965e-06	3.320329e-09	3.320329e-09
1.360000e+02	1.380000e+02	2.137910e-06	3.326096e-09	3.326096e-09
1.380000e+02	1.400000e+02	2.122349e-06	3.329983e-09	3.329983e-09
1.400000e+02	1.420000e+02	2.101580e-06	3.321054e-09	3.321054e-09
1.420000e+02	1.440000e+02	2.091992e-06	3.353276e-09	3.353276e-09
1.440000e+02	1.460000e+02	2.081350e-06	3.375982e-09	3.375982e-09
1.460000e+02	1.480000e+02	2.066126e-06	3.393961e-09	3.393961e-09
1.480000e+02	1.500000e+02	2.045151e-06	3.354177e-09	3.354177e-09
1.500000e+02	1.520000e+02	2.032928e-06	3.397002e-09	3.397002e-09
1.520000e+02	1.540000e+02	2.009497e-06	3.390561e-09	3.390561e-09
1.540000e+02	1.560000e+02	1.980101e-06	3.370458e-09	3.370458e-09
1.560000e+02	1.580000e+02	1.929386e-06	3.320257e-09	3.320257e-09
1.580000e+02	1.600000e+02	1.699668e-06	3.081640e-09	3.081640e-09
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
Path=onshell-qcd[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=-5.50148299652116665e-10
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	-0.000000e+00	-0.000000e+00	-0.000000e+00
2.000000e+00	4.000000e+00	-0.000000e+00	-0.000000e+00	-0.000000e+00
4.000000e+00	6.000000e+00	-0.000000e+00	-0.000000e+00	-0.000000e+00
6.000000e+00	8.000000e+00	-0.000000e+00	-0.000000e+00	-0.000000e+00
8.000000e+00	1.000000e+01	3.664964e-10	1.741054e-10	1.741054e-10
1.000000e+01	1.200000e+01	7.377215e-08	8.035118e-09	8.035118e-09
1.200000e+01	1.400000e+01	1.514637e-07	1.861608e-08	1.861608e-08
1.400000e+01	1.600000e+01	2.854610e-07	1.464369e-08	1.464369e-08
1.600000e+01	1.800000e+01	3.925429e-07	1.687211e-08	1.687211e-08
1.800000e+01	2.000000e+01	4.745386e-07	2.373076e-08	2.373076e-08
2.000000e+01	2.200000e+01	6.143710e-07	2.413883e-08	2.413883e-08
2.200000e+01	2.400000e+01	6.199185e-07	6.796541e-08	6.796541e-08
2.400000e+01	2.600000e+01	8.587810e-07	9.529424e-08	9.529424e-08
2.600000e+01	2.800000e+01	7.564225e-07	1.277470e-07	1.277470e-07
2.800000e+01	3.000000e+01	9.166715e-07	4.495972e-08	4.495972e-08
3.000000e+01	3.200000e+01	9.674205e-07	5.166945e-08	5.166945e-08
3.200000e+01	3.400000e+01	1.049778e-06	5.083274e-08	5.083274e-08
3.400000e+01	3.600000e+01	1.026197e-06	6.872943e-08	6.872943e-08
3.600000e+01	3.800000e+01	1.175290e-06	5.830813e-08	5.830813e-08
3.800000e+01	4.000000e+01	1.160973e-06	6.508162e-08	6.508162e-08
4.000000e+01	4.200000e+01	1.251593e-06	6.022846e-08	6.022846e-08
4.200000e+01	4.400000e+01	1.227363e-06	6.465955e-08	6.465955e-08
4.400000e+01	4.600000e+01	1.367641e-06	5.954706e-08	5.954706e-08
4.600000e+01	4.800000e+01	1.420786e-06	6.301914e-08	6.301914e-08
4.800000e+01	5.000000e+01	1.476888e-06	7.162362e-08	7.162362e-08
5.000000e+01	5.200000e+01	1.511743e-06	8.189389e-08	8.189389e-08
5.200000e+01	5.400000e+01	1.566587e-06	6.950946e-08	6.950946e-08
5.400000e+01	5.600000e+01	1.683241e-06	8.582804e-08	8.582804e-08
5.600000e+01	5.800000e+01	1.597207e-06	9.938632e-08	9.938632e-08
5.800000e+01	6.000000e+01	1.661843e-06	7.999844e-08	7.999844e-08
6.000000e+01	6.200000e+01	1.775615e-06	9.115174e-08	9.115174e-08
6.200000e+01	6.400000e+01	1.674263e-06	1.439934e-07	1.439934e-07
6.400000e+01	6.600000e+01	1.742401e-06	1.335565e-07	1.335565e-07
6.600000e+01	6.800000e+01	1.800737e-06	1.027335e-07	1.027335e-07
6.800000e+01	7.000000e+01	1.447623e-06	2.667582e-07	2.667582e-07
7.000000e+01	7.200000e+01	1.969417e-06	2.178813e-07	2.178813e-07
7.200000e+01	7.400000e+01	1.785058e-06	1.309760e-07	1.309760e-07
7.400000e+01	7.600000e+01	1.789964e-06	1.603885e-07	1.603885e-07
7.600000e+01	7.800000e+01	1.677650e-06	1.667634e-07	1.667634e-07
7.800000e+01	8.000000e+01	1.798552e-06	1.014364e-07	1.014364e-07
8.000000e+01	8.200000e+01	1.692104e-06	1.117662e-07	1.117662e-07
8.200000e+01	8.400000e+01	1.886330e-06	1.750774e-07	1.750774e-07
8.400000e+01	8.600000e+01	1.879395e-06	3.071407e-07	3.071407e-07
8.600000e+01	8.800000e+01	1.507032e-06	1.871475e-07	1.871475e-07
8.800000e+01	9.000000e+01	1.777405e-06	2.650347e-07	2.650347e-07
9.000000e+01	9.200000e+01	1.592543e-06	1.623761e-07	1.623761e-07
9.200000e+01	9.400000e+01	1.636916e-06	1.141766e-07	1.141766e-07
9.400000e+01	9.600000e+01	1.646804e-06	1.257163e-07	1.257163e-07
9.600000e+01	9.800000e+01	1.629952e-06	1.128779e-07	1.128779e-07
9.800000e+01	1.000000e+02	1.618220e-06	1.185831e-07	1.185831e-07
1.000000e+02	1.020000e+02	1.611907e-06	1.594094e-07	1.594094e-07
1.020000e+02	1.040000e+02	1.505941e-06	1.619101e-07	1.619101e-07
1.040000e+02	1.060000e+02	1.384411e-06	1.360206e-07	1.360206e-07
1.060000e+02	1.080000e+02	1.537279e-06	1.252021e-07	1.252021e-07
1.080000e+02	1.100000e+02	1.440654e-06	1.664676e-07	1.664676e-07
1.100000e+02	1.120000e+02	1.598817e-06	1.512245e-07	1.512245e-07
1.120000e+02	1.140000e+02	1.460914e-06	1.234640e-07	1.234640e-07
1.140000e+02	1.160000e+02	1.425247e-06	1.274303e-07	1.274303e-07
1.160000e+02	1.180000e+02	1.305736e-06	1.250542e-07	1.250542e-07
1.180000e+02	1.200000e+02	1.471084e-06	1.430651e-07	1.430651e-07
1.200000e+02	1.220000e+02	1.525725e-06	1.606485e-07	1.606485e-07
1.220000e+02	1.240000e+02	1.212562e-06	1.749203e-07	1.749203e-07
1.240000e+02	1.260000e+02	1.329002e-06	1.409058e-07	1.409058e-07
1.260000e+02	1.280000e+02	1.303579e-06	1.354999e-07	1.354999e-07
1.280000e+02	1.300000e+02	1.278152e-06	1.568883e-07	1.568883e-07
1.300000e+02	1.320000e+02	1.310987e-06	1.339936e-07	1.339936e-07
1.320000e+02	1.340000e+02	1.200384e-06	2.076579e-07	2.076579e-07
1.340000e+02	1.360000e+02	1.268551e-06	1.807434e-07	1.807434e-07
1.360000e+02	1.380000e+02	1.292874e-06	1.368238e-07	1.368238e-07
1.380000e+02	1.400000e+02	1.227192e-06	1.667984e-07	1.667984e-07
1.400000e+02	1.420000e+02	1.215908e-06	1.512116e-07	1.512116e-07
1.420000e+02	1.440000e+02	1.312400e-06	2.527409e-07	2.527409e-07
1.440000e+02	1.460000e+02	8.916320e-07	2.703218e-07	2.703218e-07
1.460000e+02	1.480000e+02	1.231712e-06	1.266539e-07	1.266539e-07
1.480000e+02	1.500000e+02	9.619675e-07	1.297782e-07	1.297782e-07
1.500000e+02	1.520000e+02	1.224541e-06	1.299441e-07	1.299441e-07
1.520000e+02	1.540000e+02	1.037753e-06	1.269254e-07	1.269254e-07
1.540000e+02	1.560000e+02	9.759990e-07	1.186244e-07	1.186244e-07
1.560000e+02	1.580000e+02	1.150910e-06	1.182895e-07	1.182895e-07
1.580000e+02	1.600000e+02	7.872345e-07	1.066305e-07	1.066305e-07
1.600000e+02	1.620000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.620000e+02	1.640000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.640000e+02	1.660000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.660000e+02	1.680000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.680000e+02	1.700000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.700000e+02	1.720000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.720000e+02	1.740000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.740000e+02	1.760000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.760000e+02	1.780000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.780000e+02	1.800000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.800000e+02	1.820000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.820000e+02	1.840000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.840000e+02	1.860000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.860000e+02	1.880000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.880000e+02	1.900000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.900000e+02	1.920000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.920000e+02	1.940000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.940000e+02	1.960000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.960000e+02	1.980000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.980000e+02	2.000000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Path=onshell-qcd[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Scale=1000.
ScaledBy=9.79134626257639843e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	2.707250e-10	2.381857e-11	2.381857e-11
1.000000e+01	1.200000e+01	2.617414e-08	2.305190e-10	2.305190e-10
1.200000e+01	1.400000e+01	6.994080e-08	4.154024e-10	4.154024e-10
1.400000e+01	1.600000e+01	1.252633e-07	5.626380e-10	5.626380e-10
1.600000e+01	1.800000e+01	1.905935e-07	6.905874e-10	6.905874e-10
1.800000e+01	2.000000e+01	2.586478e-07	8.210912e-10	8.210912e-10
2.000000e+01	2.200000e+01	3.307846e-07	9.416087e-10	9.416087e-10
2.200000e+01	2.400000e+01	4.029387e-07	1.056140e-09	1.056140e-09
2.400000e+01	2.600000e+01	4.738926e-07	1.159830e-09	1.159830e-09
2.600000e+01	2.800000e+01	5.474990e-07	1.247850e-09	1.247850e-09
2.800000e+01	3.000000e+01	6.175630e-07	1.327382e-09	1.327382e-09
3.000000e+01	3.200000e+01	6.906265e-07	1.410930e-09	1.410930e-09
3.200000e+01	3.400000e+01	7.626180e-07	1.504109e-09	1.504109e-09
3.400000e+01	3.600000e+01	8.336555e-07	1.578386e-09	1.578386e-09
3.600000e+01	3.800000e+01	9.130290e-07	1.661119e-09	1.661119e-09
3.800000e+01	4.000000e+01	9.929560e-07	1.733039e-09	1.733039e-09
4.000000e+01	4.200000e+01	1.078568e-06	1.821663e-09	1.821663e-09
4.200000e+01	4.400000e+01	1.173468e-06	1.908585e-09	1.908585e-09
4.400000e+01	4.600000e+01	1.271247e-06	2.007385e-09	2.007385e-09
4.600000e+01	4.800000e+01	1.368185e-06	2.098277e-09	2.098277e-09
4.800000e+01	5.000000e+01	1.459951e-06	2.183952e-09	2.183952e-09
5.000000e+01	5.200000e+01	1.556859e-06	2.286528e-09	2.286528e-09
5.200000e+01	5.400000e+01	1.655045e-06	2.381707e-09	2.381707e-09
5.400000e+01	5.600000e+01	1.741044e-06	2.466141e-09	2.466141e-09
5.600000e+01	5.800000e+01	1.829329e-06	2.540923e-09	2.540923e-09
5.800000e+01	6.000000e+01	1.909362e-06	2.624978e-09	2.624978e-09
6.000000e+01	6.200000e+01	1.982557e-06	2.710283e-09	2.710283e-09
6.200000e+01	6.400000e+01	2.056714e-06	2.783055e-09	2.783055e-09
6.400000e+01	6.600000e+01	2.119897e-06	2.843107e-09	2.843107e-09
6.600000e+01	6.800000e+01	2.179304e-06	2.911214e-09	2.911214e-09
6.800000e+01	7.000000e+01	2.245747e-06	2.970905e-09	2.970905e-09
7.000000e+01	7.200000e+01	2.305420e-06	3.058256e-09	3.058256e-09
7.200000e+01	7.400000e+01	2.352487e-06	3.127148e-09	3.127148e-09
7.400000e+01	7.600000e+01	2.395261e-06	3.154282e-09	3.154282e-09
7.600000e+01	7.800000e+01	2.440440e-06	3.226209e-09	3.226209e-09
7.800000e+01	8.000000e+01	2.474263e-06	3.289974e-09	3.289974e-09
8.000000e+01	8.200000e+01	2.510338e-06	3.343990e-09	3.343990e-09
8.200000e+01	8.400000e+01	2.535136e-06	3.350845e-09	3.350845e-09
8.400000e+01	8.600000e+01	2.568428e-06	3.415654e-09	3.415654e-09
8.600000e+01	8.800000e+01	2.582372e-06	3.410401e-09	3.410401e-09
8.800000e+01	9.000000e+01	2.607686e-06	3.489797e-09	3.489797e-09
9.000000e+01	9.200000e+01	2.631225e-06	3.524630e-09	3.524630e-09
9.200000e+01	9.400000e+01	2.644480e-06	3.567176e-09	3.567176e-09
9.400000e+01	9.600000e+01	2.651439e-06	3.585458e-09	3.585458e-09
9.600000e+01	9.800000e+01	2.662455e-06	3.606851e-09	3.606851e-09
9.800000e+01	1.000000e+02	2.666811e-06	3.643535e-09	3.643535e-09
1.000000e+02	1.020000e+02	2.674304e-06	3.669092e-09	3.669092e-09
1.020000e+02	1.040000e+02	2.678110e-06	3.687826e-09	3.687826e-09
1.040000e+02	1.060000e+02	2.685491e-06	3.742254e-09	3.742254e-09
1.060000e+02	1.080000e+02	2.682702e-06	3.764283e-09	3.764283e-09
1.080000e+02	1.100000e+02	2.676131e-06	3.734447e-09	3.734447e-09
1.100000e+02	1.120000e+02	2.677608e-06	3.799627e-09	3.799627e-09
1.120000e+02	1.140000e+02	2.664435e-06	3.800189e-09	3.800189e-09
1.140000e+02	1.160000e+02	2.664164e-06	3.822208e-09	3.822208e-09
1.160000e+02	1.180000e+02	2.663478e-06	3.879654e-09	3.879654e-09
1.180000e+02	1.200000e+02	2.646887e-06	3.878430e-09	3.878430e-09
1.200000e+02	1.220000e+02	2.642181e-06	3.888729e-09	3.888729e-09
1.220000e+02	1.240000e+02	2.624866e-06	3.905334e-09	3.905334e-09
1.240000e+02	1.260000e+02	2.613219e-06	3.935526e-09	3.935526e-09
1.260000e+02	1.280000e+02	2.602803e-06	3.906224e-09	3.906224e-09
1.280000e+02	1.300000e+02	2.591382e-06	3.956699e-09	3.956699e-09
1.300000e+02	1.320000e+02	2.581593e-06	3.947877e-09	3.947877e-09
1.320000e+02	1.340000e+02	2.570461e-06	3.976695e-09	3.976695e-09
1.340000e+02	1.360000e+02	2.543687e-06	3.979690e-09	3.979690e-09
1.360000e+02	1.380000e+02	2.537254e-06	3.987296e-09	3.987296e-09
1.380000e+02	1.400000e+02	2.518036e-06	3.989321e-09	3.989321e-09
1.400000e+02	1.420000e+02	2.492546e-06	3.976764e-09	3.976764e-09
1.420000e+02	1.440000e+02	2.480794e-06	4.016254e-09	4.016254e-09
1.440000e+02	1.460000e+02	2.467539e-06	4.042889e-09	4.042889e-09
1.460000e+02	1.480000e+02	2.449046e-06	4.064382e-09	4.064382e-09
1.480000e+02	1.500000e+02	2.423269e-06	4.013187e-09	4.013187e-09
1.500000e+02	1.520000e+02	2.408276e-06	4.064811e-09	4.064811e-09
1.520000e+02	1.540000e+02	2.380006e-06	4.056678e-09	4.056678e-09
1.540000e+02	1.560000e+02	2.344543e-06	4.031560e-09	4.031560e-09
1.560000e+02	1.580000e+02	2.283493e-06	3.969315e-09	3.969315e-09
1.580000e+02	1.600000e+02	2.009037e-06	3.679674e-09	3.679674e-09
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
Path=onshell-qcd[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=-5.37294605297674129e-10
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	-0.000000e+00	-0.000000e+00	-0.000000e+00
2.000000e+00	4.000000e+00	-0.000000e+00	-0.000000e+00	-0.000000e+00
4.000000e+00	6.000000e+00	-0.000000e+00	-0.000000e+00	-0.000000e+00
6.000000e+00	8.000000e+00	-0.000000e+00	-0.000000e+00	-0.000000e+00
8.000000e+00	1.000000e+01	3.561489e-10	2.069512e-10	2.069512e-10
1.000000e+01	1.200000e+01	8.811525e-08	1.027582e-08	1.027582e-08
1.200000e+01	1.400000e+01	1.770753e-07	2.351896e-08	2.351896e-08
1.400000e+01	1.600000e+01	3.369490e-07	1.875892e-08	1.875892e-08
1.600000e+01	1.800000e+01	4.588047e-07	2.155098e-08	2.155098e-08
1.800000e+01	2.000000e+01	5.536210e-07	2.991788e-08	2.991788e-08
2.000000e+01	2.200000e+01	7.165435e-07	3.085417e-08	3.085417e-08
2.200000e+01	2.400000e+01	7.115345e-07	8.848530e-08	8.848530e-08
2.400000e+01	2.600000e+01	1.006555e-06	1.191722e-07	1.191722e-07
2.600000e+01	2.800000e+01	8.697905e-07	1.606522e-07	1.606522e-07
2.800000e+01	3.000000e+01	1.061624e-06	5.923449e-08	5.923449e-08
3.000000e+01	3.200000e+01	1.115564e-06	6.714663e-08	6.714663e-08
3.200000e+01	3.400000e+01	1.217194e-06	6.523657e-08	6.523657e-08
3.400000e+01	3.600000e+01	1.177138e-06	8.898039e-08	8.898039e-08
3.600000e+01	3.800000e+01	1.351427e-06	7.388696e-08	7.388696e-08
3.800000e+01	4.000000e+01	1.328966e-06	8.119002e-08	8.119002e-08
4.000000e+01	4.200000e+01	1.434874e-06	7.740549e-08	7.740549e-08
4.200000e+01	4.400000e+01	1.394087e-06	8.325251e-08	8.325251e-08
4.400000e+01	4.600000e+01	1.559454e-06	7.684590e-08	7.684590e-08
4.600000e+01	4.800000e+01	1.615244e-06	8.137242e-08	8.137242e-08
4.800000e+01	5.000000e+01	1.679848e-06	9.246452e-08	9.246452e-08
5.000000e+01	5.200000e+01	1.708809e-06	1.054020e-07	1.054020e-07
5.200000e+01	5.400000e+01	1.773466e-06	8.959990e-08	8.959990e-08
5.400000e+01	5.600000e+01	1.913616e-06	1.108174e-07	1.108174e-07
5.600000e+01	5.800000e+01	1.795659e-06	1.285358e-07	1.285358e-07
5.800000e+01	6.000000e+01	1.867733e-06	1.020915e-07	1.020915e-07
6.000000e+01	6.200000e+01	2.010101e-06	1.171690e-07	1.171690e-07
6.200000e+01	6.400000e+01	1.881819e-06	1.814141e-07	1.814141e-07
6.400000e+01	6.600000e+01	1.956528e-06	1.699039e-07	1.699039e-07
6.600000e+01	6.800000e+01	2.035634e-06	1.321507e-07	1.321507e-07
6.800000e+01	7.000000e+01	1.585769e-06	3.438617e-07	3.438617e-07
7.000000e+01	7.200000e+01	2.250551e-06	2.806413e-07	2.806413e-07
7.200000e+01	7.400000e+01	2.013063e-06	1.693732e-07	1.693732e-07
7.400000e+01	7.600000e+01	2.021589e-06	2.079709e-07	2.079709e-07
7.600000e+01	7.800000e+01	1.875906e-06	2.146215e-07	2.146215e-07
7.800000e+01	8.000000e+01	2.037800e-06	1.296875e-07	1.296875e-07
8.000000e+01	8.200000e+01	1.897227e-06	1.442214e-07	1.442214e-07
8.200000e+01	8.400000e+01	2.155956e-06	2.172625e-07	2.172625e-07
8.400000e+01	8.600000e+01	2.138432e-06	3.778931e-07	3.778931e-07
8.600000e+01	8.800000e+01	1.672977e-06	2.384875e-07	2.384875e-07
8.800000e+01	9.000000e+01	2.038846e-06	3.257096e-07	3.257096e-07
9.000000e+01	9.200000e+01	1.798532e-06	2.074653e-07	2.074653e-07
9.200000e+01	9.400000e+01	1.856848e-06	1.464565e-07	1.464565e-07
9.400000e+01	9.600000e+01	1.875305e-06	1.603138e-07	1.603138e-07
9.600000e+01	9.800000e+01	1.865691e-06	1.453822e-07	1.453822e-07
9.800000e+01	1.000000e+02	1.846039e-06	1.522784e-07	1.522784e-07
1.000000e+02	1.020000e+02	1.843468e-06	2.029303e-07	2.029303e-07
1.020000e+02	1.040000e+02	1.723951e-06	2.036755e-07	2.036755e-07
1.040000e+02	1.060000e+02	1.564582e-06	1.740436e-07	1.740436e-07
1.060000e+02	1.080000e+02	1.772895e-06	1.614608e-07	1.614608e-07
1.080000e+02	1.100000e+02	1.661202e-06	2.136114e-07	2.136114e-07
1.100000e+02	1.120000e+02	1.865098e-06	1.943478e-07	1.943478e-07
1.120000e+02	1.140000e+02	1.696878e-06	1.588661e-07	1.588661e-07
1.140000e+02	1.160000e+02	1.657900e-06	1.637008e-07	1.637008e-07
1.160000e+02	1.180000e+02	1.514155e-06	1.605255e-07	1.605255e-07
1.180000e+02	1.200000e+02	1.732219e-06	1.818770e-07	1.818770e-07
1.200000e+02	1.220000e+02	1.804927e-06	2.055743e-07	2.055743e-07
1.220000e+02	1.240000e+02	1.419459e-06	2.244317e-07	2.244317e-07
1.240000e+02	1.260000e+02	1.560374e-06	1.810599e-07	1.810599e-07
1.260000e+02	1.280000e+02	1.544656e-06	1.737052e-07	1.737052e-07
1.280000e+02	1.300000e+02	1.512776e-06	2.018962e-07	2.018962e-07
1.300000e+02	1.320000e+02	1.569220e-06	1.727495e-07	1.727495e-07
1.320000e+02	1.340000e+02	1.425078e-06	2.697971e-07	2.697971e-07
1.340000e+02	1.360000e+02	1.521935e-06	2.328033e-07	2.328033e-07
1.360000e+02	1.380000e+02	1.562607e-06	1.746927e-07	1.746927e-07
1.380000e+02	1.400000e+02	1.481218e-06	2.114307e-07	2.114307e-07
1.400000e+02	1.420000e+02	1.473226e-06	1.950964e-07	1.950964e-07
1.420000e+02	1.440000e+02	1.608796e-06	3.292980e-07	3.292980e-07
1.440000e+02	1.460000e+02	1.059793e-06	3.514351e-07	3.514351e-07
1.460000e+02	1.480000e+02	1.504079e-06	1.612034e-07	1.612034e-07
1.480000e+02	1.500000e+02	1.173021e-06	1.659952e-07	1.659952e-07
1.500000e+02	1.520000e+02	1.513459e-06	1.652452e-07	1.652452e-07
1.520000e+02	1.540000e+02	1.275160e-06	1.621680e-07	1.621680e-07
1.540000e+02	1.560000e+02	1.207128e-06	1.517036e-07	1.517036e-07
1.560000e+02	1.580000e+02	1.434440e-06	1.514503e-07	1.514503e-07
1.580000e+02	1.600000e+02	9.811995e-07	1.369925e-07	1.369925e-07
1.600000e+02	1.620000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.620000e+02	1.640000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.640000e+02	1.660000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.660000e+02	1.680000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.680000e+02	1.700000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.700000e+02	1.720000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.720000e+02	1.740000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.740000e+02	1.760000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.760000e+02	1.780000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.780000e+02	1.800000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.800000e+02	1.820000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.820000e+02	1.840000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.840000e+02	1.860000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.860000e+02	1.880000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.880000e+02	1.900000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.900000e+02	1.920000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.920000e+02	1.940000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.940000e+02	1.960000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.960000e+02	1.980000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.980000e+02	2.000000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=onshell-qcd[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=9.79134999843824895e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	2.640242e-10	2.310591e-11	2.310591e-11
1.000000e+01	1.200000e+01	2.584201e-08	2.280639e-10	2.280639e-10
1.200000e+01	1.400000e+01	6.903400e-08	4.072833e-10	4.072833e-10
1.400000e+01	1.600000e+01	1.237744e-07	5.543864e-10	5.543864e-10
1.600000e+01	1.800000e+01	1.885154e-07	6.815095e-10	6.815095e-10
1.800000e+01	2.000000e+01	2.560645e-07	8.109257e-10	8.109257e-10
2.000000e+01	2.200000e+01	3.277008e-07	9.291471e-10	9.291471e-10
2.200000e+01	2.400000e+01	3.994236e-07	1.042547e-09	1.042547e-09
2.400000e+01	2.600000e+01	4.700515e-07	1.144968e-09	1.144968e-09
2.600000e+01	2.800000e+01	5.434485e-07	1.233414e-09	1.233414e-09
2.800000e+01	3.000000e+01	6.132615e-07	1.312881e-09	1.312881e-09
3.000000e+01	3.200000e+01	6.861255e-07	1.395866e-09	1.395866e-09
3.200000e+01	3.400000e+01	7.577820e-07	1.487511e-09	1.487511e-09
3.400000e+01	3.600000e+01	8.286840e-07	1.561711e-09	1.561711e-09
3.600000e+01	3.800000e+01	9.076010e-07	1.643660e-09	1.643660e-09
3.800000e+01	4.000000e+01	9.872610e-07	1.714850e-09	1.714850e-09
4.000000e+01	4.200000e+01	1.072367e-06	1.802821e-09	1.802821e-09
4.200000e+01	4.400000e+01	1.166691e-06	1.889161e-09	1.889161e-09
4.400000e+01	4.600000e+01	1.263758e-06	1.986391e-09	1.986391e-09
4.600000e+01	4.800000e+01	1.360028e-06	2.075363e-09	2.075363e-09
4.800000e+01	5.000000e+01	1.451125e-06	2.160311e-09	2.160311e-09
5.000000e+01	5.200000e+01	1.547455e-06	2.262425e-09	2.262425e-09
5.200000e+01	5.400000e+01	1.644878e-06	2.354359e-09	2.354359e-09
5.400000e+01	5.600000e+01	1.730340e-06	2.436943e-09	2.436943e-09
5.600000e+01	5.800000e+01	1.818114e-06	2.510868e-09	2.510868e-09
5.800000e+01	6.000000e+01	1.897722e-06	2.594237e-09	2.594237e-09
6.000000e+01	6.200000e+01	1.970737e-06	2.677878e-09	2.677878e-09
6.200000e+01	6.400000e+01	2.044617e-06	2.748542e-09	2.748542e-09
6.400000e+01	6.600000e+01	2.107610e-06	2.808479e-09	2.808479e-09
6.600000e+01	6.800000e+01	2.166892e-06	2.874881e-09	2.874881e-09
6.800000e+01	7.000000e+01	2.233409e-06	2.934789e-09	2.934789e-09
7.000000e+01	7.200000e+01	2.292987e-06	3.020641e-09	3.020641e-09
7.200000e+01	7.400000e+01	2.340087e-06	3.087106e-09	3.087106e-09
7.400000e+01	7.600000e+01	2.383138e-06	3.115097e-09	3.115097e-09
7.600000e+01	7.800000e+01	2.428379e-06	3.185353e-09	3.185353e-09
7.800000e+01	8.000000e+01	2.462566e-06	3.248058e-09	3.248058e-09
8.000000e+01	8.200000e+01	2.499047e-06	3.302485e-09	3.302485e-09
8.200000e+01	8.400000e+01	2.524233e-06	3.309969e-09	3.309969e-09
8.400000e+01	8.600000e+01	2.557896e-06	3.373506e-09	3.373506e-09
8.600000e+01	8.800000e+01	2.572482e-06	3.371155e-09	3.371155e-09
8.800000e+01	9.000000e+01	2.598228e-06	3.447725e-09	3.447725e-09
9.000000e+01	9.200000e+01	2.622226e-06	3.483465e-09	3.483465e-09
9.200000e+01	9.400000e+01	2.635950e-06	3.523960e-09	3.523960e-09
9.400000e+01	9.600000e+01	2.643702e-06	3.543930e-09	3.543930e-09
9.600000e+01	9.800000e+01	2.655264e-06	3.566311e-09	3.566311e-09
9.800000e+01	1.000000e+02	2.660279e-06	3.602526e-09	3.602526e-09
1.000000e+02	1.020000e+02	2.668547e-06	3.629421e-09	3.629421e-09
1.020000e+02	1.040000e+02	2.672900e-06	3.649191e-09	3.649191e-09
1.040000e+02	1.060000e+02	2.680772e-06	3.702020e-09	3.702020e-09
1.060000e+02	1.080000e+02	2.678847e-06	3.725862e-09	3.725862e-09
1.080000e+02	1.100000e+02	2.673105e-06	3.698025e-09	3.698025e-09
1.100000e+02	1.120000e+02	2.675139e-06	3.761812e-09	3.761812e-09
1.120000e+02	1.140000e+02	2.662621e-06	3.763608e-09	3.763608e-09
1.140000e+02	1.160000e+02	2.663121e-06	3.786818e-09	3.786818e-09
1.160000e+02	1.180000e+02	2.662996e-06	3.843296e-09	3.843296e-09
1.180000e+02	1.200000e+02	2.647219e-06	3.843138e-09	3.843138e-09
1.200000e+02	1.220000e+02	2.642952e-06	3.853604e-09	3.853604e-09
1.220000e+02	1.240000e+02	2.626390e-06	3.870583e-09	3.870583e-09
1.240000e+02	1.260000e+02	2.615387e-06	3.900786e-09	3.900786e-09
1.260000e+02	1.280000e+02	2.605570e-06	3.873535e-09	3.873535e-09
1.280000e+02	1.300000e+02	2.594926e-06	3.923579e-09	3.923579e-09
1.300000e+02	1.320000e+02	2.585594e-06	3.915874e-09	3.915874e-09
1.320000e+02	1.340000e+02	2.574987e-06	3.945008e-09	3.945008e-09
1.340000e+02	1.360000e+02	2.548992e-06	3.949431e-09	3.949431e-09
1.360000e+02	1.380000e+02	2.542980e-06	3.956290e-09	3.956290e-09
1.380000e+02	1.400000e+02	2.524470e-06	3.960914e-09	3.960914e-09
1.400000e+02	1.420000e+02	2.499766e-06	3.950293e-09	3.950293e-09
1.420000e+02	1.440000e+02	2.488363e-06	3.988620e-09	3.988620e-09
1.440000e+02	1.460000e+02	2.475703e-06	4.015628e-09	4.015628e-09
1.460000e+02	1.480000e+02	2.457594e-06	4.037014e-09	4.037014e-09
1.480000e+02	1.500000e+02	2.432645e-06	3.989692e-09	3.989692e-09
1.500000e+02	1.520000e+02	2.418107e-06	4.040631e-09	4.040631e-09
1.520000e+02	1.540000e+02	2.390236e-06	4.032969e-09	4.032969e-09
1.540000e+02	1.560000e+02	2.355271e-06	4.009058e-09	4.009058e-09
1.560000e+02	1.580000e+02	2.294946e-06	3.949345e-09	3.949345e-09
1.580000e+02	1.600000e+02	2.021704e-06	3.665518e-09	3.665518e-09
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
Path=onshell-qcd[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=-5.66733196570072587e-10
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	-0.000000e+00	-0.000000e+00	-0.000000e+00
2.000000e+00	4.000000e+00	-0.000000e+00	-0.000000e+00	-0.000000e+00
4.000000e+00	6.000000e+00	-0.000000e+00	-0.000000e+00	-0.000000e+00
6.000000e+00	8.000000e+00	-0.000000e+00	-0.000000e+00	-0.000000e+00
8.000000e+00	1.000000e+01	3.506353e-10	2.097038e-10	2.097038e-10
1.000000e+01	1.200000e+01	8.749615e-08	1.038837e-08	1.038837e-08
1.200000e+01	1.400000e+01	1.762128e-07	2.411412e-08	2.411412e-08
1.400000e+01	1.600000e+01	3.364505e-07	1.891883e-08	1.891883e-08
1.600000e+01	1.800000e+01	4.576768e-07	2.176926e-08	2.176926e-08
1.800000e+01	2.000000e+01	5.524370e-07	3.067892e-08	3.067892e-08
2.000000e+01	2.200000e+01	7.174000e-07	3.117193e-08	3.117193e-08
2.200000e+01	2.400000e+01	7.114230e-07	8.811544e-08	8.811544e-08
2.400000e+01	2.600000e+01	1.010964e-06	1.235781e-07	1.235781e-07
2.600000e+01	2.800000e+01	8.658835e-07	1.656832e-07	1.656832e-07
2.800000e+01	3.000000e+01	1.062710e-06	5.819981e-08	5.819981e-08
3.000000e+01	3.200000e+01	1.119662e-06	6.691130e-08	6.691130e-08
3.200000e+01	3.400000e+01	1.218729e-06	6.582384e-08	6.582384e-08
3.400000e+01	3.600000e+01	1.177880e-06	8.906412e-08	8.906412e-08
3.600000e+01	3.800000e+01	1.356976e-06	7.550715e-08	7.550715e-08
3.800000e+01	4.000000e+01	1.328255e-06	8.430787e-08	8.430787e-08
4.000000e+01	4.200000e+01	1.436030e-06	7.798441e-08	7.798441e-08
4.200000e+01	4.400000e+01	1.392807e-06	8.372031e-08	8.372031e-08
4.400000e+01	4.600000e+01	1.561170e-06	7.706914e-08	7.706914e-08
4.600000e+01	4.800000e+01	1.615990e-06	8.156738e-08	8.156738e-08
4.800000e+01	5.000000e+01	1.678526e-06	9.273005e-08	9.273005e-08
5.000000e+01	5.200000e+01	1.709026e-06	1.060679e-07	1.060679e-07
5.200000e+01	5.400000e+01	1.773112e-06	8.995848e-08	8.995848e-08
5.400000e+01	5.600000e+01	1.917468e-06	1.111631e-07	1.111631e-07
5.600000e+01	5.800000e+01	1.793922e-06	1.287609e-07	1.287609e-07
5.800000e+01	6.000000e+01	1.866601e-06	1.035633e-07	1.035633e-07
6.000000e+01	6.200000e+01	2.010514e-06	1.180470e-07	1.180470e-07
6.200000e+01	6.400000e+01	1.875783e-06	1.866664e-07	1.866664e-07
6.400000e+01	6.600000e+01	1.956263e-06	1.731109e-07	1.731109e-07
6.600000e+01	6.800000e+01	2.035990e-06	1.330960e-07	1.330960e-07
6.800000e+01	7.000000e+01	1.578640e-06	3.459838e-07	3.459838e-07
7.000000e+01	7.200000e+01	2.246685e-06	2.825501e-07	2.825501e-07
7.200000e+01	7.400000e+01	2.009289e-06	1.697434e-07	1.697434e-07
7.400000e+01	7.600000e+01	2.020039e-06	2.079352e-07	2.079352e-07
7.600000e+01	7.800000e+01	1.870595e-06	2.162032e-07	2.162032e-07
7.800000e+01	8.000000e+01	2.032336e-06	1.313738e-07	1.313738e-07
8.000000e+01	8.200000e+01	1.898672e-06	1.447897e-07	1.447897e-07
8.200000e+01	8.400000e+01	2.151678e-06	2.269959e-07	2.269959e-07
8.400000e+01	8.600000e+01	2.146722e-06	3.983751e-07	3.983751e-07
8.600000e+01	8.800000e+01	1.666462e-06	2.426585e-07	2.426585e-07
8.800000e+01	9.000000e+01	2.019471e-06	3.437377e-07	3.437377e-07
9.000000e+01	9.200000e+01	1.786358e-06	2.105052e-07	2.105052e-07
9.200000e+01	9.400000e+01	1.851661e-06	1.479303e-07	1.479303e-07
9.400000e+01	9.600000e+01	1.870120e-06	1.629145e-07	1.629145e-07
9.600000e+01	9.800000e+01	1.855764e-06	1.462574e-07	1.462574e-07
9.800000e+01	1.000000e+02	1.842784e-06	1.536563e-07	1.536563e-07
1.000000e+02	1.020000e+02	1.842662e-06	2.066712e-07	2.066712e-07
1.020000e+02	1.040000e+02	1.714180e-06	2.099197e-07	2.099197e-07
1.040000e+02	1.060000e+02	1.558192e-06	1.763073e-07	1.763073e-07
1.060000e+02	1.080000e+02	1.764560e-06	1.622661e-07	1.622661e-07
1.080000e+02	1.100000e+02	1.649589e-06	2.158457e-07	2.158457e-07
1.100000e+02	1.120000e+02	1.860336e-06	1.960601e-07	1.960601e-07
1.120000e+02	1.140000e+02	1.690757e-06	1.600305e-07	1.600305e-07
1.140000e+02	1.160000e+02	1.650488e-06	1.651791e-07	1.651791e-07
1.160000e+02	1.180000e+02	1.505001e-06	1.621047e-07	1.621047e-07
1.180000e+02	1.200000e+02	1.722464e-06	1.854943e-07	1.854943e-07
1.200000e+02	1.220000e+02	1.801245e-06	2.083115e-07	2.083115e-07
1.220000e+02	1.240000e+02	1.398439e-06	2.268317e-07	2.268317e-07
1.240000e+02	1.260000e+02	1.561408e-06	1.826932e-07	1.826932e-07
1.260000e+02	1.280000e+02	1.531385e-06	1.756757e-07	1.756757e-07
1.280000e+02	1.300000e+02	1.506422e-06	2.034375e-07	2.034375e-07
1.300000e+02	1.320000e+02	1.554196e-06	1.737304e-07	1.737304e-07
1.320000e+02	1.340000e+02	1.419799e-06	2.693295e-07	2.693295e-07
1.340000e+02	1.360000e+02	1.511515e-06	2.344056e-07	2.344056e-07
1.360000e+02	1.380000e+02	1.551168e-06	1.774177e-07	1.774177e-07
1.380000e+02	1.400000e+02	1.474210e-06	2.163236e-07	2.163236e-07
1.400000e+02	1.420000e+02	1.464239e-06	1.960965e-07	1.960965e-07
1.420000e+02	1.440000e+02	1.593992e-06	3.278370e-07	3.278370e-07
1.440000e+02	1.460000e+02	1.052464e-06	3.506449e-07	3.506449e-07
1.460000e+02	1.480000e+02	1.498771e-06	1.642308e-07	1.642308e-07
1.480000e+02	1.500000e+02	1.157475e-06	1.682959e-07	1.682959e-07
1.500000e+02	1.520000e+02	1.505891e-06	1.685079e-07	1.685079e-07
1.520000e+02	1.540000e+02	1.264893e-06	1.646048e-07	1.646048e-07
1.540000e+02	1.560000e+02	1.194364e-06	1.538436e-07	1.538436e-07
1.560000e+02	1.580000e+02	1.422776e-06	1.533886e-07	1.533886e-07
1.580000e+02	1.600000e+02	9.701565e-07	1.382815e-07	1.382815e-07
1.600000e+02	1.620000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.620000e+02	1.640000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.640000e+02	1.660000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.660000e+02	1.680000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.680000e+02	1.700000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.700000e+02	1.720000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.720000e+02	1.740000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.740000e+02	1.760000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.760000e+02	1.780000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.780000e+02	1.800000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.800000e+02	1.820000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.820000e+02	1.840000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.840000e+02	1.860000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.860000e+02	1.880000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.880000e+02	1.900000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.900000e+02	1.920000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.920000e+02	1.940000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.940000e+02	1.960000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.960000e+02	1.980000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.980000e+02	2.000000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Path=onshell-qcd[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Scale=1000.
ScaledBy=9.79134724332406913e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	2.552320e-10	2.220285e-11	2.220285e-11
1.000000e+01	1.200000e+01	2.534218e-08	2.244538e-10	2.244538e-10
1.200000e+01	1.400000e+01	6.767020e-08	3.965970e-10	3.965970e-10
1.400000e+01	1.600000e+01	1.214803e-07	5.427944e-10	5.427944e-10
1.600000e+01	1.800000e+01	1.852290e-07	6.683592e-10	6.683592e-10
1.800000e+01	2.000000e+01	2.518654e-07	7.960683e-10	7.960683e-10
2.000000e+01	2.200000e+01	3.225694e-07	9.110944e-10	9.110944e-10
2.200000e+01	2.400000e+01	3.934344e-07	1.022652e-09	1.022652e-09
2.400000e+01	2.600000e+01	4.633334e-07	1.123185e-09	1.123185e-09
2.600000e+01	2.800000e+01	5.361185e-07	1.211686e-09	1.211686e-09
2.800000e+01	3.000000e+01	6.052940e-07	1.290759e-09	1.290759e-09
3.000000e+01	3.200000e+01	6.775590e-07	1.372617e-09	1.372617e-09
3.200000e+01	3.400000e+01	7.484780e-07	1.462204e-09	1.462204e-09
3.400000e+01	3.600000e+01	8.188630e-07	1.535977e-09	1.535977e-09
3.600000e+01	3.800000e+01	8.968610e-07	1.616683e-09	1.616683e-09
3.800000e+01	4.000000e+01	9.758205e-07	1.686758e-09	1.686758e-09
4.000000e+01	4.200000e+01	1.059926e-06	1.773558e-09	1.773558e-09
4.200000e+01	4.400000e+01	1.153123e-06	1.858762e-09	1.858762e-09
4.400000e+01	4.600000e+01	1.248900e-06	1.953929e-09	1.953929e-09
4.600000e+01	4.800000e+01	1.343923e-06	2.040279e-09	2.040279e-09
4.800000e+01	5.000000e+01	1.433808e-06	2.124038e-09	2.124038e-09
5.000000e+01	5.200000e+01	1.529009e-06	2.225338e-09	2.225338e-09
5.200000e+01	5.400000e+01	1.625059e-06	2.313010e-09	2.313010e-09
5.400000e+01	5.600000e+01	1.709480e-06	2.393142e-09	2.393142e-09
5.600000e+01	5.800000e+01	1.796229e-06	2.465746e-09	2.465746e-09
5.800000e+01	6.000000e+01	1.874957e-06	2.548047e-09	2.548047e-09
6.000000e+01	6.200000e+01	1.947391e-06	2.629339e-09	2.629339e-09
6.200000e+01	6.400000e+01	2.020574e-06	2.697281e-09	2.697281e-09
6.400000e+01	6.600000e+01	2.083023e-06	2.756754e-09	2.756754e-09
6.600000e+01	6.800000e+01	2.141851e-06	2.820933e-09	2.820933e-09
6.800000e+01	7.000000e+01	2.208104e-06	2.880730e-09	2.880730e-09
7.000000e+01	7.200000e+01	2.267254e-06	2.964438e-09	2.964438e-09
7.200000e+01	7.400000e+01	2.314147e-06	3.027804e-09	3.027804e-09
7.400000e+01	7.600000e+01	2.357271e-06	3.056575e-09	3.056575e-09
7.600000e+01	7.800000e+01	2.402341e-06	3.124593e-09	3.124593e-09
7.800000e+01	8.000000e+01	2.436761e-06	3.185937e-09	3.185937e-09
8.000000e+01	8.200000e+01	2.473488e-06	3.240299e-09	3.240299e-09
8.200000e+01	8.400000e+01	2.498976e-06	3.248444e-09	3.248444e-09
8.400000e+01	8.600000e+01	2.532875e-06	3.310296e-09	3.310296e-09
8.600000e+01	8.800000e+01	2.548103e-06	3.310958e-09	3.310958e-09
8.800000e+01	9.000000e+01	2.574184e-06	3.383987e-09	3.383987e-09
9.000000e+01	9.200000e+01	2.598571e-06	3.420559e-09	3.420559e-09
9.200000e+01	9.400000e+01	2.612740e-06	3.458505e-09	3.458505e-09
9.400000e+01	9.600000e+01	2.621360e-06	3.480253e-09	3.480253e-09
9.600000e+01	9.800000e+01	2.633463e-06	3.503565e-09	3.503565e-09
9.800000e+01	1.000000e+02	2.639183e-06	3.538988e-09	3.538988e-09
1.000000e+02	1.020000e+02	2.648274e-06	3.567212e-09	3.567212e-09
1.020000e+02	1.040000e+02	2.653209e-06	3.587929e-09	3.587929e-09
1.040000e+02	1.060000e+02	2.661585e-06	3.638633e-09	3.638633e-09
1.060000e+02	1.080000e+02	2.660647e-06	3.664407e-09	3.664407e-09
1.080000e+02	1.100000e+02	2.655873e-06	3.638909e-09	3.638909e-09
1.100000e+02	1.120000e+02	2.658501e-06	3.700733e-09	3.700733e-09
1.120000e+02	1.140000e+02	2.646796e-06	3.703870e-09	3.703870e-09
1.140000e+02	1.160000e+02	2.648155e-06	3.728184e-09	3.728184e-09
1.160000e+02	1.180000e+02	2.648669e-06	3.783401e-09	3.783401e-09
1.180000e+02	1.200000e+02	2.633891e-06	3.784281e-09	3.784281e-09
1.200000e+02	1.220000e+02	2.630141e-06	3.794891e-09	3.794891e-09
1.220000e+02	1.240000e+02	2.614506e-06	3.812233e-09	3.812233e-09
1.240000e+02	1.260000e+02	2.604286e-06	3.842201e-09	3.842201e-09
1.260000e+02	1.280000e+02	2.595200e-06	3.817342e-09	3.817342e-09
1.280000e+02	1.300000e+02	2.585499e-06	3.866691e-09	3.866691e-09
1.300000e+02	1.320000e+02	2.576721e-06	3.860214e-09	3.860214e-09
1.320000e+02	1.340000e+02	2.566754e-06	3.889502e-09	3.889502e-09
1.340000e+02	1.360000e+02	2.541786e-06	3.895354e-09	3.895354e-09
1.360000e+02	1.380000e+02	2.536272e-06	3.901408e-09	3.901408e-09
1.380000e+02	1.400000e+02	2.518660e-06	3.908879e-09	3.908879e-09
1.400000e+02	1.420000e+02	2.494997e-06	3.900593e-09	3.900593e-09
1.420000e+02	1.440000e+02	2.484037e-06	3.937225e-09	3.937225e-09
1.440000e+02	1.460000e+02	2.472128e-06	3.964693e-09	3.964693e-09
1.460000e+02	1.480000e+02	2.454524e-06	3.985492e-09	3.985492e-09
1.480000e+02	1.500000e+02	2.430657e-06	3.942889e-09	3.942889e-09
1.500000e+02	1.520000e+02	2.416711e-06	3.992763e-09	3.992763e-09
1.520000e+02	1.540000e+02	2.389438e-06	3.985661e-09	3.985661e-09
1.540000e+02	1.560000e+02	2.355222e-06	3.963205e-09	3.963205e-09
1.560000e+02	1.580000e+02	2.296040e-06	3.906522e-09	3.906522e-09
1.580000e+02	1.600000e+02	2.025650e-06	3.630828e-09	3.630828e-09
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
Path=onshell-qcd[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=-5.92300924935206940e-10
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	-0.000000e+00	-0.000000e+00	-0.000000e+00
2.000000e+00	4.000000e+00	-0.000000e+00	-0.000000e+00	-0.000000e+00
4.000000e+00	6.000000e+00	-0.000000e+00	-0.000000e+00	-0.000000e+00
6.000000e+00	8.000000e+00	-0.000000e+00	-0.000000e+00	-0.000000e+00
8.000000e+00	1.000000e+01	3.460995e-10	2.122289e-10	2.122289e-10
1.000000e+01	1.200000e+01	8.652120e-08	1.047887e-08	1.047887e-08
1.200000e+01	1.400000e+01	1.749261e-07	2.471612e-08	2.471612e-08
1.400000e+01	1.600000e+01	3.350993e-07	1.902975e-08	1.902975e-08
1.600000e+01	1.800000e+01	4.556971e-07	2.193987e-08	2.193987e-08
1.800000e+01	2.000000e+01	5.504145e-07	3.150946e-08	3.150946e-08
2.000000e+01	2.200000e+01	7.174350e-07	3.141025e-08	3.141025e-08
2.200000e+01	2.400000e+01	7.110900e-07	8.720067e-08	8.720067e-08
2.400000e+01	2.600000e+01	1.014570e-06	1.277934e-07	1.277934e-07
2.600000e+01	2.800000e+01	8.620805e-07	1.702329e-07	1.702329e-07
2.800000e+01	3.000000e+01	1.063870e-06	5.690235e-08	5.690235e-08
3.000000e+01	3.200000e+01	1.124534e-06	6.646725e-08	6.646725e-08
3.200000e+01	3.400000e+01	1.220541e-06	6.620402e-08	6.620402e-08
3.400000e+01	3.600000e+01	1.179985e-06	8.871894e-08	8.871894e-08
3.600000e+01	3.800000e+01	1.364676e-06	7.718674e-08	7.718674e-08
3.800000e+01	4.000000e+01	1.329486e-06	8.777101e-08	8.777101e-08
4.000000e+01	4.200000e+01	1.439359e-06	7.835672e-08	7.835672e-08
4.200000e+01	4.400000e+01	1.394185e-06	8.393615e-08	8.393615e-08
4.400000e+01	4.600000e+01	1.566181e-06	7.705553e-08	7.705553e-08
4.600000e+01	4.800000e+01	1.620324e-06	8.146651e-08	8.146651e-08
4.800000e+01	5.000000e+01	1.681022e-06	9.259310e-08	9.259310e-08
5.000000e+01	5.200000e+01	1.713878e-06	1.063875e-07	1.063875e-07
5.200000e+01	5.400000e+01	1.777839e-06	9.003696e-08	9.003696e-08
5.400000e+01	5.600000e+01	1.926966e-06	1.110987e-07	1.110987e-07
5.600000e+01	5.800000e+01	1.798477e-06	1.284692e-07	1.284692e-07
5.800000e+01	6.000000e+01	1.872119e-06	1.050546e-07	1.050546e-07
6.000000e+01	6.200000e+01	2.018284e-06	1.186374e-07	1.186374e-07
6.200000e+01	6.400000e+01	1.876964e-06	1.921548e-07	1.921548e-07
6.400000e+01	6.600000e+01	1.964325e-06	1.762649e-07	1.762649e-07
6.600000e+01	6.800000e+01	2.045173e-06	1.337734e-07	1.337734e-07
6.800000e+01	7.000000e+01	1.582443e-06	3.460734e-07	3.460734e-07
7.000000e+01	7.200000e+01	2.250464e-06	2.829612e-07	2.829612e-07
7.200000e+01	7.400000e+01	2.015089e-06	1.695775e-07	1.695775e-07
7.400000e+01	7.600000e+01	2.028766e-06	2.071086e-07	2.071086e-07
7.600000e+01	7.800000e+01	1.875666e-06	2.172374e-07	2.172374e-07
7.800000e+01	8.000000e+01	2.036852e-06	1.330951e-07	1.330951e-07
8.000000e+01	8.200000e+01	1.912841e-06	1.448282e-07	1.448282e-07
8.200000e+01	8.400000e+01	2.158044e-06	2.377093e-07	2.377093e-07
8.400000e+01	8.600000e+01	2.168263e-06	4.209800e-07	4.209800e-07
8.600000e+01	8.800000e+01	1.673962e-06	2.463962e-07	2.463962e-07
8.800000e+01	9.000000e+01	2.008750e-06	3.637714e-07	3.637714e-07
9.000000e+01	9.200000e+01	1.786772e-06	2.127229e-07	2.127229e-07
9.200000e+01	9.400000e+01	1.859897e-06	1.490802e-07	1.490802e-07
9.400000e+01	9.600000e+01	1.878586e-06	1.653043e-07	1.653043e-07
9.600000e+01	9.800000e+01	1.858636e-06	1.466585e-07	1.466585e-07
9.800000e+01	1.000000e+02	1.853273e-06	1.546580e-07	1.546580e-07
1.000000e+02	1.020000e+02	1.856066e-06	2.103541e-07	2.103541e-07
1.020000e+02	1.040000e+02	1.718143e-06	2.167122e-07	2.167122e-07
1.040000e+02	1.060000e+02	1.567058e-06	1.782066e-07	1.782066e-07
1.060000e+02	1.080000e+02	1.770423e-06	1.625315e-07	1.625315e-07
1.080000e+02	1.100000e+02	1.651863e-06	2.171501e-07	2.171501e-07
1.100000e+02	1.120000e+02	1.870019e-06	1.968938e-07	1.968938e-07
1.120000e+02	1.140000e+02	1.699219e-06	1.607240e-07	1.607240e-07
1.140000e+02	1.160000e+02	1.657686e-06	1.662050e-07	1.662050e-07
1.160000e+02	1.180000e+02	1.510380e-06	1.633158e-07	1.633158e-07
1.180000e+02	1.200000e+02	1.727544e-06	1.889677e-07	1.889677e-07
1.200000e+02	1.220000e+02	1.812353e-06	2.108965e-07	2.108965e-07
1.220000e+02	1.240000e+02	1.390844e-06	2.289515e-07	2.289515e-07
1.240000e+02	1.260000e+02	1.578822e-06	1.838229e-07	1.838229e-07
1.260000e+02	1.280000e+02	1.532710e-06	1.771564e-07	1.771564e-07
1.280000e+02	1.300000e+02	1.515476e-06	2.043247e-07	2.043247e-07
1.300000e+02	1.320000e+02	1.552770e-06	1.741340e-07	1.741340e-07
1.320000e+02	1.340000e+02	1.430129e-06	2.677853e-07	2.677853e-07
1.340000e+02	1.360000e+02	1.516341e-06	2.353160e-07	2.353160e-07
1.360000e+02	1.380000e+02	1.553248e-06	1.798383e-07	1.798383e-07
1.380000e+02	1.400000e+02	1.482449e-06	2.214125e-07	2.214125e-07
1.400000e+02	1.420000e+02	1.470262e-06	1.963140e-07	1.963140e-07
1.420000e+02	1.440000e+02	1.592828e-06	3.249333e-07	3.249333e-07
1.440000e+02	1.460000e+02	1.062406e-06	3.485800e-07	3.485800e-07
1.460000e+02	1.480000e+02	1.508449e-06	1.672229e-07	1.672229e-07
1.480000e+02	1.500000e+02	1.156567e-06	1.702124e-07	1.702124e-07
1.500000e+02	1.520000e+02	1.512322e-06	1.715104e-07	1.715104e-07
1.520000e+02	1.540000e+02	1.269412e-06	1.667644e-07	1.667644e-07
1.540000e+02	1.560000e+02	1.195389e-06	1.556712e-07	1.556712e-07
1.560000e+02	1.580000e+02	1.423889e-06	1.549268e-07	1.549268e-07
1.580000e+02	1.600000e+02	9.720740e-07	1.391479e-07	1.391479e-07
1.600000e+02	1.620000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.620000e+02	1.640000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.640000e+02	1.660000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.660000e+02	1.680000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.680000e+02	1.700000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.700000e+02	1.720000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.720000e+02	1.740000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.740000e+02	1.760000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.760000e+02	1.780000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.780000e+02	1.800000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.800000e+02	1.820000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.820000e+02	1.840000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.840000e+02	1.860000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.860000e+02	1.880000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.880000e+02	1.900000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.900000e+02	1.920000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.920000e+02	1.940000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.940000e+02	1.960000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.960000e+02	1.980000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.980000e+02	2.000000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Path=onshell-qcd[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Scale=1000.
ScaledBy=9.79134725879298313e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	3.195205e-10	2.796263e-11	2.796263e-11
1.000000e+01	1.200000e+01	3.127386e-08	2.760016e-10	2.760016e-10
1.200000e+01	1.400000e+01	8.354455e-08	4.928920e-10	4.928920e-10
1.400000e+01	1.600000e+01	1.497910e-07	6.709150e-10	6.709150e-10
1.600000e+01	1.800000e+01	2.281403e-07	8.247591e-10	8.247591e-10
1.800000e+01	2.000000e+01	3.098878e-07	9.813776e-10	9.813776e-10
2.000000e+01	2.200000e+01	3.965817e-07	1.124448e-09	1.124448e-09
2.200000e+01	2.400000e+01	4.833800e-07	1.261684e-09	1.261684e-09
2.400000e+01	2.600000e+01	5.688540e-07	1.385633e-09	1.385633e-09
2.600000e+01	2.800000e+01	6.576780e-07	1.492671e-09	1.492671e-09
2.800000e+01	3.000000e+01	7.421655e-07	1.588841e-09	1.588841e-09
3.000000e+01	3.200000e+01	8.303450e-07	1.689268e-09	1.689268e-09
3.200000e+01	3.400000e+01	9.170635e-07	1.800176e-09	1.800176e-09
3.400000e+01	3.600000e+01	1.002869e-06	1.889974e-09	1.889974e-09
3.600000e+01	3.800000e+01	1.098374e-06	1.989148e-09	1.989148e-09
3.800000e+01	4.000000e+01	1.194778e-06	2.075301e-09	2.075301e-09
4.000000e+01	4.200000e+01	1.297773e-06	2.181764e-09	2.181764e-09
4.200000e+01	4.400000e+01	1.411923e-06	2.286251e-09	2.286251e-09
4.400000e+01	4.600000e+01	1.529393e-06	2.403919e-09	2.403919e-09
4.600000e+01	4.800000e+01	1.645898e-06	2.511593e-09	2.511593e-09
4.800000e+01	5.000000e+01	1.756144e-06	2.614396e-09	2.614396e-09
5.000000e+01	5.200000e+01	1.872721e-06	2.737974e-09	2.737974e-09
5.200000e+01	5.400000e+01	1.990621e-06	2.849231e-09	2.849231e-09
5.400000e+01	5.600000e+01	2.094048e-06	2.949174e-09	2.949174e-09
5.600000e+01	5.800000e+01	2.200271e-06	3.038638e-09	3.038638e-09
5.800000e+01	6.000000e+01	2.296613e-06	3.139531e-09	3.139531e-09
6.000000e+01	6.200000e+01	2.384974e-06	3.240753e-09	3.240753e-09
6.200000e+01	6.400000e+01	2.474384e-06	3.326270e-09	3.326270e-09
6.400000e+01	6.600000e+01	2.550618e-06	3.398805e-09	3.398805e-09
6.600000e+01	6.800000e+01	2.622360e-06	3.479164e-09	3.479164e-09
6.800000e+01	7.000000e+01	2.702859e-06	3.551664e-09	3.551664e-09
7.000000e+01	7.200000e+01	2.774960e-06	3.655562e-09	3.655562e-09
7.200000e+01	7.400000e+01	2.831960e-06	3.735998e-09	3.735998e-09
7.400000e+01	7.600000e+01	2.884060e-06	3.769872e-09	3.769872e-09
7.600000e+01	7.800000e+01	2.938811e-06	3.854896e-09	3.854896e-09
7.800000e+01	8.000000e+01	2.980184e-06	3.930781e-09	3.930781e-09
8.000000e+01	8.200000e+01	3.024332e-06	3.996648e-09	3.996648e-09
8.200000e+01	8.400000e+01	3.054812e-06	4.005705e-09	4.005705e-09
8.400000e+01	8.600000e+01	3.095551e-06	4.082597e-09	4.082597e-09
8.600000e+01	8.800000e+01	3.113202e-06	4.079752e-09	4.079752e-09
8.800000e+01	9.000000e+01	3.144359e-06	4.172416e-09	4.172416e-09
9.000000e+01	9.200000e+01	3.173403e-06	4.215670e-09	4.215670e-09
9.200000e+01	9.400000e+01	3.190012e-06	4.264676e-09	4.264676e-09
9.400000e+01	9.600000e+01	3.199393e-06	4.288843e-09	4.288843e-09
9.600000e+01	9.800000e+01	3.213385e-06	4.315929e-09	4.315929e-09
9.800000e+01	1.000000e+02	3.219454e-06	4.359756e-09	4.359756e-09
1.000000e+02	1.020000e+02	3.229460e-06	4.392304e-09	4.392304e-09
1.020000e+02	1.040000e+02	3.234729e-06	4.416229e-09	4.416229e-09
1.040000e+02	1.060000e+02	3.244255e-06	4.480164e-09	4.480164e-09
1.060000e+02	1.080000e+02	3.241924e-06	4.509017e-09	4.509017e-09
1.080000e+02	1.100000e+02	3.234976e-06	4.475328e-09	4.475328e-09
1.100000e+02	1.120000e+02	3.237438e-06	4.552523e-09	4.552523e-09
1.120000e+02	1.140000e+02	3.222289e-06	4.554697e-09	4.554697e-09
1.140000e+02	1.160000e+02	3.222893e-06	4.582785e-09	4.582785e-09
1.160000e+02	1.180000e+02	3.222742e-06	4.651135e-09	4.651135e-09
1.180000e+02	1.200000e+02	3.203650e-06	4.650943e-09	4.650943e-09
1.200000e+02	1.220000e+02	3.198485e-06	4.663609e-09	4.663609e-09
1.220000e+02	1.240000e+02	3.178442e-06	4.684157e-09	4.684157e-09
1.240000e+02	1.260000e+02	3.165126e-06	4.720709e-09	4.720709e-09
1.260000e+02	1.280000e+02	3.153246e-06	4.687729e-09	4.687729e-09
1.280000e+02	1.300000e+02	3.140364e-06	4.748293e-09	4.748293e-09
1.300000e+02	1.320000e+02	3.129072e-06	4.738968e-09	4.738968e-09
1.320000e+02	1.340000e+02	3.116234e-06	4.774226e-09	4.774226e-09
1.340000e+02	1.360000e+02	3.084774e-06	4.779579e-09	4.779579e-09
1.360000e+02	1.380000e+02	3.077500e-06	4.787879e-09	4.787879e-09
1.380000e+02	1.400000e+02	3.055100e-06	4.793475e-09	4.793475e-09
1.400000e+02	1.420000e+02	3.025203e-06	4.780622e-09	4.780622e-09
1.420000e+02	1.440000e+02	3.011402e-06	4.827005e-09	4.827005e-09
1.440000e+02	1.460000e+02	2.996082e-06	4.859690e-09	4.859690e-09
1.460000e+02	1.480000e+02	2.974166e-06	4.885571e-09	4.885571e-09
1.480000e+02	1.500000e+02	2.943973e-06	4.828302e-09	4.828302e-09
1.500000e+02	1.520000e+02	2.926378e-06	4.889948e-09	4.889948e-09
1.520000e+02	1.540000e+02	2.892650e-06	4.880676e-09	4.880676e-09
1.540000e+02	1.560000e+02	2.850336e-06	4.851738e-09	4.851738e-09
1.560000e+02	1.580000e+02	2.777331e-06	4.779475e-09	4.779475e-09
1.580000e+02	1.600000e+02	2.446654e-06	4.435989e-09	4.435989e-09
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
Path=onshell-qcd[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=-5.42707458594023160e-10
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	-0.000000e+00	-0.000000e+00	-0.000000e+00
2.000000e+00	4.000000e+00	-0.000000e+00	-0.000000e+00	-0.000000e+00
4.000000e+00	6.000000e+00	-0.000000e+00	-0.000000e+00	-0.000000e+00
6.000000e+00	8.000000e+00	-0.000000e+00	-0.000000e+00	-0.000000e+00
8.000000e+00	1.000000e+01	3.850852e-10	2.714523e-10	2.714523e-10
1.000000e+01	1.200000e+01	1.116040e-07	1.381622e-08	1.381622e-08
1.200000e+01	1.400000e+01	2.234865e-07	3.209045e-08	3.209045e-08
1.400000e+01	1.600000e+01	4.308606e-07	2.516125e-08	2.516125e-08
1.600000e+01	1.800000e+01	5.862930e-07	2.894659e-08	2.894659e-08
1.800000e+01	2.000000e+01	7.099505e-07	4.081851e-08	4.081851e-08
2.000000e+01	2.200000e+01	9.267830e-07	4.147821e-08	4.147821e-08
2.200000e+01	2.400000e+01	9.179405e-07	1.173011e-07	1.173011e-07
2.400000e+01	2.600000e+01	1.317782e-06	1.645155e-07	1.645155e-07
2.600000e+01	2.800000e+01	1.126075e-06	2.205732e-07	2.205732e-07
2.800000e+01	3.000000e+01	1.389679e-06	7.747059e-08	7.747059e-08
3.000000e+01	3.200000e+01	1.469979e-06	8.908395e-08	8.908395e-08
3.200000e+01	3.400000e+01	1.604423e-06	8.762776e-08	8.762776e-08
3.400000e+01	3.600000e+01	1.555072e-06	1.185774e-07	1.185774e-07
3.600000e+01	3.800000e+01	1.797082e-06	1.005358e-07	1.005358e-07
3.800000e+01	4.000000e+01	1.764589e-06	1.122992e-07	1.122992e-07
4.000000e+01	4.200000e+01	1.910700e-06	1.038386e-07	1.038386e-07
4.200000e+01	4.400000e+01	1.857792e-06	1.114851e-07	1.114851e-07
4.400000e+01	4.600000e+01	2.085798e-06	1.026431e-07	1.026431e-07
4.600000e+01	4.800000e+01	2.163458e-06	1.086257e-07	1.086257e-07
4.800000e+01	5.000000e+01	2.251181e-06	1.234922e-07	1.234922e-07
5.000000e+01	5.200000e+01	2.296818e-06	1.412405e-07	1.412405e-07
5.200000e+01	5.400000e+01	2.392115e-06	1.198331e-07	1.198331e-07
5.400000e+01	5.600000e+01	2.590892e-06	1.480517e-07	1.480517e-07
5.600000e+01	5.800000e+01	2.433652e-06	1.714767e-07	1.714767e-07
5.800000e+01	6.000000e+01	2.539809e-06	1.379540e-07	1.379540e-07
6.000000e+01	6.200000e+01	2.745033e-06	1.572657e-07	1.572657e-07
6.200000e+01	6.400000e+01	2.571996e-06	2.485694e-07	2.485694e-07
6.400000e+01	6.600000e+01	2.690084e-06	2.305275e-07	2.305275e-07
6.600000e+01	6.800000e+01	2.809423e-06	1.773896e-07	1.773896e-07
6.800000e+01	7.000000e+01	2.211746e-06	4.606636e-07	4.606636e-07
7.000000e+01	7.200000e+01	3.107491e-06	3.762160e-07	3.762160e-07
7.200000e+01	7.400000e+01	2.805293e-06	2.260705e-07	2.260705e-07
7.400000e+01	7.600000e+01	2.829804e-06	2.769148e-07	2.769148e-07
7.600000e+01	7.800000e+01	2.641610e-06	2.879127e-07	2.879127e-07
7.800000e+01	8.000000e+01	2.868228e-06	1.750506e-07	1.750506e-07
8.000000e+01	8.200000e+01	2.701640e-06	1.929114e-07	1.929114e-07
8.200000e+01	8.400000e+01	3.050195e-06	3.022984e-07	3.022984e-07
8.400000e+01	8.600000e+01	3.054485e-06	5.304277e-07	5.304277e-07
8.600000e+01	8.800000e+01	2.428523e-06	3.231675e-07	3.231675e-07
8.800000e+01	9.000000e+01	2.907971e-06	4.577026e-07	4.577026e-07
9.000000e+01	9.200000e+01	2.607752e-06	2.803930e-07	2.803930e-07
9.200000e+01	9.400000e+01	2.708172e-06	1.971602e-07	1.971602e-07
9.400000e+01	9.600000e+01	2.743182e-06	2.170911e-07	2.170911e-07
9.600000e+01	9.800000e+01	2.734825e-06	1.949538e-07	1.949538e-07
9.800000e+01	1.000000e+02	2.715035e-06	2.047762e-07	2.047762e-07
1.000000e+02	1.020000e+02	2.733040e-06	2.753077e-07	2.753077e-07
1.020000e+02	1.040000e+02	2.568574e-06	2.796400e-07	2.796400e-07
1.040000e+02	1.060000e+02	2.370322e-06	2.349353e-07	2.349353e-07
1.060000e+02	1.080000e+02	2.654511e-06	2.162899e-07	2.162899e-07
1.080000e+02	1.100000e+02	2.510738e-06	2.875440e-07	2.875440e-07
1.100000e+02	1.120000e+02	2.805858e-06	2.612569e-07	2.612569e-07
1.120000e+02	1.140000e+02	2.580680e-06	2.133354e-07	2.133354e-07
1.140000e+02	1.160000e+02	2.538558e-06	2.201778e-07	2.201778e-07
1.160000e+02	1.180000e+02	2.340719e-06	2.160783e-07	2.160783e-07
1.180000e+02	1.200000e+02	2.653196e-06	2.472630e-07	2.472630e-07
1.200000e+02	1.220000e+02	2.755074e-06	2.775871e-07	2.775871e-07
1.220000e+02	1.240000e+02	2.235090e-06	3.022070e-07	3.022070e-07
1.240000e+02	1.260000e+02	2.450730e-06	2.435152e-07	2.435152e-07
1.260000e+02	1.280000e+02	2.417442e-06	2.341689e-07	2.341689e-07
1.280000e+02	1.300000e+02	2.393088e-06	2.710852e-07	2.710852e-07
1.300000e+02	1.320000e+02	2.462960e-06	2.316185e-07	2.316185e-07
1.320000e+02	1.340000e+02	2.283548e-06	3.587672e-07	3.587672e-07
1.340000e+02	1.360000e+02	2.415235e-06	3.123141e-07	3.123141e-07
1.360000e+02	1.380000e+02	2.471805e-06	2.365352e-07	2.365352e-07
1.380000e+02	1.400000e+02	2.378130e-06	2.883064e-07	2.883064e-07
1.400000e+02	1.420000e+02	2.361760e-06	2.613696e-07	2.613696e-07
1.420000e+02	1.440000e+02	2.544931e-06	4.366579e-07	4.366579e-07
1.440000e+02	1.460000e+02	1.832569e-06	4.670161e-07	4.670161e-07
1.460000e+02	1.480000e+02	2.427428e-06	2.190419e-07	2.190419e-07
1.480000e+02	1.500000e+02	1.970327e-06	2.244488e-07	2.244488e-07
1.500000e+02	1.520000e+02	2.441503e-06	2.247386e-07	2.247386e-07
1.520000e+02	1.540000e+02	2.121690e-06	2.195914e-07	2.195914e-07
1.540000e+02	1.560000e+02	2.021892e-06	2.052692e-07	2.052692e-07
1.560000e+02	1.580000e+02	2.324973e-06	2.046352e-07	2.046352e-07
1.580000e+02	1.600000e+02	1.680109e-06	1.845112e-07	1.845112e-07
1.600000e+02	1.620000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.620000e+02	1.640000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.640000e+02	1.660000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.660000e+02	1.680000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.680000e+02	1.700000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.700000e+02	1.720000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.720000e+02	1.740000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.740000e+02	1.760000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.760000e+02	1.780000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.780000e+02	1.800000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.800000e+02	1.820000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.820000e+02	1.840000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.840000e+02	1.860000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.860000e+02	1.880000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.880000e+02	1.900000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.900000e+02	1.920000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.920000e+02	1.940000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.940000e+02	1.960000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.960000e+02	1.980000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.980000e+02	2.000000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Path=onshell-qcd[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Scale=1000.
ScaledBy=9.79134769092066866e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	3.088805e-10	2.686976e-11	2.686976e-11
1.000000e+01	1.200000e+01	3.066897e-08	2.716329e-10	2.716329e-10
1.200000e+01	1.400000e+01	8.189410e-08	4.799596e-10	4.799596e-10
1.400000e+01	1.600000e+01	1.470149e-07	6.568868e-10	6.568868e-10
1.600000e+01	1.800000e+01	2.241630e-07	8.088447e-10	8.088447e-10
1.800000e+01	2.000000e+01	3.048061e-07	9.633976e-10	9.633976e-10
2.000000e+01	2.200000e+01	3.903718e-07	1.102602e-09	1.102602e-09
2.200000e+01	2.400000e+01	4.761322e-07	1.237608e-09	1.237608e-09
2.400000e+01	2.600000e+01	5.607235e-07	1.359272e-09	1.359272e-09
2.600000e+01	2.800000e+01	6.488075e-07	1.466376e-09	1.466376e-09
2.800000e+01	3.000000e+01	7.325235e-07	1.562070e-09	1.562070e-09
3.000000e+01	3.200000e+01	8.199780e-07	1.661133e-09	1.661133e-09
3.200000e+01	3.400000e+01	9.058045e-07	1.769551e-09	1.769551e-09
3.400000e+01	3.600000e+01	9.909840e-07	1.858832e-09	1.858832e-09
3.600000e+01	3.800000e+01	1.085377e-06	1.956500e-09	1.956500e-09
3.800000e+01	4.000000e+01	1.180932e-06	2.041305e-09	2.041305e-09
4.000000e+01	4.200000e+01	1.282717e-06	2.146350e-09	2.146350e-09
4.200000e+01	4.400000e+01	1.395504e-06	2.249464e-09	2.249464e-09
4.400000e+01	4.600000e+01	1.511413e-06	2.364635e-09	2.364635e-09
4.600000e+01	4.800000e+01	1.626408e-06	2.469134e-09	2.469134e-09
4.800000e+01	5.000000e+01	1.735187e-06	2.570499e-09	2.570499e-09
5.000000e+01	5.200000e+01	1.850399e-06	2.693092e-09	2.693092e-09
5.200000e+01	5.400000e+01	1.966638e-06	2.799193e-09	2.799193e-09
5.400000e+01	5.600000e+01	2.068803e-06	2.896168e-09	2.896168e-09
5.600000e+01	5.800000e+01	2.173787e-06	2.984033e-09	2.984033e-09
5.800000e+01	6.000000e+01	2.269062e-06	3.083633e-09	3.083633e-09
6.000000e+01	6.200000e+01	2.356723e-06	3.182012e-09	3.182012e-09
6.200000e+01	6.400000e+01	2.445288e-06	3.264235e-09	3.264235e-09
6.400000e+01	6.600000e+01	2.520864e-06	3.336209e-09	3.336209e-09
6.600000e+01	6.800000e+01	2.592056e-06	3.413878e-09	3.413878e-09
6.800000e+01	7.000000e+01	2.672236e-06	3.486245e-09	3.486245e-09
7.000000e+01	7.200000e+01	2.743819e-06	3.587548e-09	3.587548e-09
7.200000e+01	7.400000e+01	2.800568e-06	3.664233e-09	3.664233e-09
7.400000e+01	7.600000e+01	2.852758e-06	3.699051e-09	3.699051e-09
7.600000e+01	7.800000e+01	2.907300e-06	3.781366e-09	3.781366e-09
7.800000e+01	8.000000e+01	2.948955e-06	3.855604e-09	3.855604e-09
8.000000e+01	8.200000e+01	2.993403e-06	3.921393e-09	3.921393e-09
8.200000e+01	8.400000e+01	3.024248e-06	3.931249e-09	3.931249e-09
8.400000e+01	8.600000e+01	3.065272e-06	4.006103e-09	4.006103e-09
8.600000e+01	8.800000e+01	3.083700e-06	4.006903e-09	4.006903e-09
8.800000e+01	9.000000e+01	3.115263e-06	4.095283e-09	4.095283e-09
9.000000e+01	9.200000e+01	3.144777e-06	4.139543e-09	4.139543e-09
9.200000e+01	9.400000e+01	3.161924e-06	4.185464e-09	4.185464e-09
9.400000e+01	9.600000e+01	3.172355e-06	4.211783e-09	4.211783e-09
9.600000e+01	9.800000e+01	3.187003e-06	4.239995e-09	4.239995e-09
9.800000e+01	1.000000e+02	3.193924e-06	4.282865e-09	4.282865e-09
1.000000e+02	1.020000e+02	3.204927e-06	4.317020e-09	4.317020e-09
1.020000e+02	1.040000e+02	3.210899e-06	4.342092e-09	4.342092e-09
1.040000e+02	1.060000e+02	3.221035e-06	4.403455e-09	4.403455e-09
1.060000e+02	1.080000e+02	3.219900e-06	4.434646e-09	4.434646e-09
1.080000e+02	1.100000e+02	3.214123e-06	4.403788e-09	4.403788e-09
1.100000e+02	1.120000e+02	3.217303e-06	4.478606e-09	4.478606e-09
1.120000e+02	1.140000e+02	3.203139e-06	4.482404e-09	4.482404e-09
1.140000e+02	1.160000e+02	3.204782e-06	4.511828e-09	4.511828e-09
1.160000e+02	1.180000e+02	3.205405e-06	4.578652e-09	4.578652e-09
1.180000e+02	1.200000e+02	3.187521e-06	4.579717e-09	4.579717e-09
1.200000e+02	1.220000e+02	3.182982e-06	4.592556e-09	4.592556e-09
1.220000e+02	1.240000e+02	3.164062e-06	4.613544e-09	4.613544e-09
1.240000e+02	1.260000e+02	3.151693e-06	4.649811e-09	4.649811e-09
1.260000e+02	1.280000e+02	3.140696e-06	4.619727e-09	4.619727e-09
1.280000e+02	1.300000e+02	3.128956e-06	4.679449e-09	4.679449e-09
1.300000e+02	1.320000e+02	3.118335e-06	4.671611e-09	4.671611e-09
1.320000e+02	1.340000e+02	3.106272e-06	4.707054e-09	4.707054e-09
1.340000e+02	1.360000e+02	3.076055e-06	4.714136e-09	4.714136e-09
1.360000e+02	1.380000e+02	3.069383e-06	4.721463e-09	4.721463e-09
1.380000e+02	1.400000e+02	3.048069e-06	4.730504e-09	4.730504e-09
1.400000e+02	1.420000e+02	3.019432e-06	4.720476e-09	4.720476e-09
1.420000e+02	1.440000e+02	3.006168e-06	4.764809e-09	4.764809e-09
1.440000e+02	1.460000e+02	2.991756e-06	4.798050e-09	4.798050e-09
1.460000e+02	1.480000e+02	2.970452e-06	4.823220e-09	4.823220e-09
1.480000e+02	1.500000e+02	2.941568e-06	4.771663e-09	4.771663e-09
1.500000e+02	1.520000e+02	2.924691e-06	4.832021e-09	4.832021e-09
1.520000e+02	1.540000e+02	2.891684e-06	4.823425e-09	4.823425e-09
1.540000e+02	1.560000e+02	2.850278e-06	4.796250e-09	4.796250e-09
1.560000e+02	1.580000e+02	2.778656e-06	4.727652e-09	4.727652e-09
1.580000e+02	1.600000e+02	2.451431e-06	4.394009e-09	4.394009e-09
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
Path=onshell-qcd[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=-5.66832948124578691e-10
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	-0.000000e+00	-0.000000e+00	-0.000000e+00
2.000000e+00	4.000000e+00	-0.000000e+00	-0.000000e+00	-0.000000e+00
4.000000e+00	6.000000e+00	-0.000000e+00	-0.000000e+00	-0.000000e+00
6.000000e+00	8.000000e+00	-0.000000e+00	-0.000000e+00	-0.000000e+00
8.000000e+00	1.000000e+01	3.827256e-10	2.755568e-10	2.755568e-10
1.000000e+01	1.200000e+01	1.104392e-07	1.393701e-08	1.393701e-08
1.200000e+01	1.400000e+01	2.220889e-07	3.289281e-08	3.289281e-08
1.400000e+01	1.600000e+01	4.295448e-07	2.530896e-08	2.530896e-08
1.600000e+01	1.800000e+01	5.843200e-07	2.917545e-08	2.917545e-08
1.800000e+01	2.000000e+01	7.080280e-07	4.192592e-08	4.192592e-08
2.000000e+01	2.200000e+01	9.277395e-07	4.179738e-08	4.179738e-08
2.200000e+01	2.400000e+01	9.185020e-07	1.160837e-07	1.160837e-07
2.400000e+01	2.600000e+01	1.323631e-06	1.701281e-07	1.701281e-07
2.600000e+01	2.800000e+01	1.122190e-06	2.266311e-07	2.266311e-07
2.800000e+01	3.000000e+01	1.392522e-06	7.574450e-08	7.574450e-08
3.000000e+01	3.200000e+01	1.477866e-06	8.849520e-08	8.849520e-08
3.200000e+01	3.400000e+01	1.608283e-06	8.813521e-08	8.813521e-08
3.400000e+01	3.600000e+01	1.559394e-06	1.181194e-07	1.181194e-07
3.600000e+01	3.800000e+01	1.808998e-06	1.027736e-07	1.027736e-07
3.800000e+01	4.000000e+01	1.768155e-06	1.169162e-07	1.169162e-07
4.000000e+01	4.200000e+01	1.917110e-06	1.043364e-07	1.043364e-07
4.200000e+01	4.400000e+01	1.861782e-06	1.117757e-07	1.117757e-07
4.400000e+01	4.600000e+01	2.094798e-06	1.026292e-07	1.026292e-07
4.600000e+01	4.800000e+01	2.171786e-06	1.084946e-07	1.084946e-07
4.800000e+01	5.000000e+01	2.257149e-06	1.233135e-07	1.233135e-07
5.000000e+01	5.200000e+01	2.306091e-06	1.416686e-07	1.416686e-07
5.200000e+01	5.400000e+01	2.401334e-06	1.199423e-07	1.199423e-07
5.400000e+01	5.600000e+01	2.606644e-06	1.479702e-07	1.479702e-07
5.600000e+01	5.800000e+01	2.442871e-06	1.710916e-07	1.710916e-07
5.800000e+01	6.000000e+01	2.550437e-06	1.399429e-07	1.399429e-07
6.000000e+01	6.200000e+01	2.758678e-06	1.580564e-07	1.580564e-07
6.200000e+01	6.400000e+01	2.576919e-06	2.558770e-07	2.558770e-07
6.400000e+01	6.600000e+01	2.704223e-06	2.347284e-07	2.347284e-07
6.600000e+01	6.800000e+01	2.825167e-06	1.783040e-07	1.783040e-07
6.800000e+01	7.000000e+01	2.220226e-06	4.607855e-07	4.607855e-07
7.000000e+01	7.200000e+01	3.115943e-06	3.767650e-07	3.767650e-07
7.200000e+01	7.400000e+01	2.816265e-06	2.258523e-07	2.258523e-07
7.400000e+01	7.600000e+01	2.844725e-06	2.758174e-07	2.758174e-07
7.600000e+01	7.800000e+01	2.651666e-06	2.892919e-07	2.892919e-07
7.800000e+01	8.000000e+01	2.877428e-06	1.773432e-07	1.773432e-07
8.000000e+01	8.200000e+01	2.723744e-06	1.929668e-07	1.929668e-07
8.200000e+01	8.400000e+01	3.061739e-06	3.165590e-07	3.165590e-07
8.400000e+01	8.600000e+01	3.086329e-06	5.605203e-07	5.605203e-07
8.600000e+01	8.800000e+01	2.441575e-06	3.281445e-07	3.281445e-07
8.800000e+01	9.000000e+01	2.896785e-06	4.843712e-07	4.843712e-07
9.000000e+01	9.200000e+01	2.611417e-06	2.833473e-07	2.833473e-07
9.200000e+01	9.400000e+01	2.722005e-06	1.986943e-07	1.986943e-07
9.400000e+01	9.600000e+01	2.757354e-06	2.202732e-07	2.202732e-07
9.600000e+01	9.800000e+01	2.741444e-06	1.954916e-07	1.954916e-07
9.800000e+01	1.000000e+02	2.731752e-06	2.061124e-07	2.061124e-07
1.000000e+02	1.020000e+02	2.753732e-06	2.802101e-07	2.802101e-07
1.020000e+02	1.040000e+02	2.576590e-06	2.886797e-07	2.886797e-07
1.040000e+02	1.060000e+02	2.384912e-06	2.374642e-07	2.374642e-07
1.060000e+02	1.080000e+02	2.665171e-06	2.166487e-07	2.166487e-07
1.080000e+02	1.100000e+02	2.516621e-06	2.892817e-07	2.892817e-07
1.100000e+02	1.120000e+02	2.821644e-06	2.623694e-07	2.623694e-07
1.120000e+02	1.140000e+02	2.594827e-06	2.142619e-07	2.142619e-07
1.140000e+02	1.160000e+02	2.551006e-06	2.215431e-07	2.215431e-07
1.160000e+02	1.180000e+02	2.350784e-06	2.176924e-07	2.176924e-07
1.180000e+02	1.200000e+02	2.663094e-06	2.518894e-07	2.518894e-07
1.200000e+02	1.220000e+02	2.772863e-06	2.810299e-07	2.810299e-07
1.220000e+02	1.240000e+02	2.227903e-06	3.050301e-07	3.050301e-07
1.240000e+02	1.260000e+02	2.477215e-06	2.450228e-07	2.450228e-07
1.260000e+02	1.280000e+02	2.422380e-06	2.361413e-07	2.361413e-07
1.280000e+02	1.300000e+02	2.408073e-06	2.722664e-07	2.722664e-07
1.300000e+02	1.320000e+02	2.464261e-06	2.321587e-07	2.321587e-07
1.320000e+02	1.340000e+02	2.300610e-06	3.567155e-07	3.567155e-07
1.340000e+02	1.360000e+02	2.424616e-06	3.135270e-07	3.135270e-07
1.360000e+02	1.380000e+02	2.477742e-06	2.397581e-07	2.397581e-07
1.380000e+02	1.400000e+02	2.392772e-06	2.950786e-07	2.950786e-07
1.400000e+02	1.420000e+02	2.372998e-06	2.616619e-07	2.616619e-07
1.420000e+02	1.440000e+02	2.546853e-06	4.327969e-07	4.327969e-07
1.440000e+02	1.460000e+02	1.849466e-06	4.642707e-07	4.642707e-07
1.460000e+02	1.480000e+02	2.444189e-06	2.230221e-07	2.230221e-07
1.480000e+02	1.500000e+02	1.972916e-06	2.270010e-07	2.270010e-07
1.500000e+02	1.520000e+02	2.453829e-06	2.287314e-07	2.287314e-07
1.520000e+02	1.540000e+02	2.131723e-06	2.224699e-07	2.224699e-07
1.540000e+02	1.560000e+02	2.027170e-06	2.077045e-07	2.077045e-07
1.560000e+02	1.580000e+02	2.330428e-06	2.066801e-07	2.066801e-07
1.580000e+02	1.600000e+02	1.686479e-06	1.856672e-07	1.856672e-07
1.600000e+02	1.620000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.620000e+02	1.640000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.640000e+02	1.660000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.660000e+02	1.680000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.680000e+02	1.700000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.700000e+02	1.720000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.720000e+02	1.740000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.740000e+02	1.760000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.760000e+02	1.780000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.780000e+02	1.800000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.800000e+02	1.820000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.820000e+02	1.840000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.840000e+02	1.860000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.860000e+02	1.880000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.880000e+02	1.900000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.900000e+02	1.920000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.920000e+02	1.940000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.940000e+02	1.960000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.960000e+02	1.980000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.980000e+02	2.000000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd
Path=onshell-qcd
Scale=1000.
ScaledBy=-2.97158544921795338e-11
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	-0.000000e+00	-0.000000e+00	-0.000000e+00
2.000000e+00	4.000000e+00	-0.000000e+00	-0.000000e+00	-0.000000e+00
4.000000e+00	6.000000e+00	-0.000000e+00	-0.000000e+00	-0.000000e+00
6.000000e+00	8.000000e+00	-0.000000e+00	-0.000000e+00	-0.000000e+00
8.000000e+00	1.000000e+01	6.146595e-10	2.109730e-10	2.109730e-10
1.000000e+01	1.200000e+01	1.133381e-07	1.039087e-08	1.039087e-08
1.200000e+01	1.400000e+01	2.452469e-07	2.411756e-08	2.411756e-08
1.400000e+01	1.600000e+01	4.602249e-07	1.892695e-08	1.892695e-08
1.600000e+01	1.800000e+01	6.461920e-07	2.177992e-08	2.177992e-08
1.800000e+01	2.000000e+01	8.085015e-07	3.068964e-08	3.068964e-08
2.000000e+01	2.200000e+01	1.045101e-06	3.118578e-08	3.118578e-08
2.200000e+01	2.400000e+01	1.110846e-06	8.812161e-08	8.812161e-08
2.400000e+01	2.600000e+01	1.481016e-06	1.235834e-07	1.235834e-07
2.600000e+01	2.800000e+01	1.409332e-06	1.656878e-07	1.656878e-07
2.800000e+01	3.000000e+01	1.675972e-06	5.821462e-08	5.821462e-08
3.000000e+01	3.200000e+01	1.805788e-06	6.692585e-08	6.692585e-08
3.200000e+01	3.400000e+01	1.976511e-06	6.584064e-08	6.584064e-08
3.400000e+01	3.600000e+01	2.006564e-06	8.907782e-08	8.907782e-08
3.600000e+01	3.800000e+01	2.264578e-06	7.552503e-08	7.552503e-08
3.800000e+01	4.000000e+01	2.315516e-06	8.432531e-08	8.432531e-08
4.000000e+01	4.200000e+01	2.508397e-06	7.800526e-08	7.800526e-08
4.200000e+01	4.400000e+01	2.559498e-06	8.374163e-08	8.374163e-08
4.400000e+01	4.600000e+01	2.824928e-06	7.709473e-08	7.709473e-08
4.600000e+01	4.800000e+01	2.976019e-06	8.159378e-08	8.159378e-08
4.800000e+01	5.000000e+01	3.129652e-06	9.275520e-08	9.275520e-08
5.000000e+01	5.200000e+01	3.256481e-06	1.060921e-07	1.060921e-07
5.200000e+01	5.400000e+01	3.417990e-06	8.998928e-08	8.998928e-08
5.400000e+01	5.600000e+01	3.647809e-06	1.111898e-07	1.111898e-07
5.600000e+01	5.800000e+01	3.612036e-06	1.287854e-07	1.287854e-07
5.800000e+01	6.000000e+01	3.764324e-06	1.035958e-07	1.035958e-07
6.000000e+01	6.200000e+01	3.981250e-06	1.180774e-07	1.180774e-07
6.200000e+01	6.400000e+01	3.920401e-06	1.866867e-07	1.866867e-07
6.400000e+01	6.600000e+01	4.063874e-06	1.731336e-07	1.731336e-07
6.600000e+01	6.800000e+01	4.202882e-06	1.331270e-07	1.331270e-07
6.800000e+01	7.000000e+01	3.812050e-06	3.459962e-07	3.459962e-07
7.000000e+01	7.200000e+01	4.539673e-06	2.825663e-07	2.825663e-07
7.200000e+01	7.400000e+01	4.349376e-06	1.697715e-07	1.697715e-07
7.400000e+01	7.600000e+01	4.403177e-06	2.079585e-07	2.079585e-07
7.600000e+01	7.800000e+01	4.298975e-06	2.162266e-07	2.162266e-07
7.800000e+01	8.000000e+01	4.494903e-06	1.314140e-07	1.314140e-07
8.000000e+01	8.200000e+01	4.397719e-06	1.448274e-07	1.448274e-07
8.200000e+01	8.400000e+01	4.675912e-06	2.270200e-07	2.270200e-07
8.400000e+01	8.600000e+01	4.704618e-06	3.983894e-07	3.983894e-07
8.600000e+01	8.800000e+01	4.238944e-06	2.426818e-07	2.426818e-07
8.800000e+01	9.000000e+01	4.617698e-06	3.437550e-07	3.437550e-07
9.000000e+01	9.200000e+01	4.408584e-06	2.105340e-07	2.105340e-07
9.200000e+01	9.400000e+01	4.487611e-06	1.479723e-07	1.479723e-07
9.400000e+01	9.600000e+01	4.513823e-06	1.629531e-07	1.629531e-07
9.600000e+01	9.800000e+01	4.511027e-06	1.463009e-07	1.463009e-07
9.800000e+01	1.000000e+02	4.503062e-06	1.536985e-07	1.536985e-07
1.000000e+02	1.020000e+02	4.511209e-06	2.067031e-07	2.067031e-07
1.020000e+02	1.040000e+02	4.387080e-06	2.099515e-07	2.099515e-07
1.040000e+02	1.060000e+02	4.238964e-06	1.763463e-07	1.763463e-07
1.060000e+02	1.080000e+02	4.443406e-06	1.623088e-07	1.623088e-07
1.080000e+02	1.100000e+02	4.322695e-06	2.158773e-07	2.158773e-07
1.100000e+02	1.120000e+02	4.535475e-06	1.960961e-07	1.960961e-07
1.120000e+02	1.140000e+02	4.353378e-06	1.600747e-07	1.600747e-07
1.140000e+02	1.160000e+02	4.313608e-06	1.652226e-07	1.652226e-07
1.160000e+02	1.180000e+02	4.167997e-06	1.621502e-07	1.621502e-07
1.180000e+02	1.200000e+02	4.369683e-06	1.855341e-07	1.855341e-07
1.200000e+02	1.220000e+02	4.444196e-06	2.083472e-07	2.083472e-07
1.220000e+02	1.240000e+02	4.024830e-06	2.268647e-07	2.268647e-07
1.240000e+02	1.260000e+02	4.176795e-06	1.827348e-07	1.827348e-07
1.260000e+02	1.280000e+02	4.136955e-06	1.757185e-07	1.757185e-07
1.280000e+02	1.300000e+02	4.101348e-06	2.034754e-07	2.034754e-07
1.300000e+02	1.320000e+02	4.139790e-06	1.737746e-07	1.737746e-07
1.320000e+02	1.340000e+02	3.994785e-06	2.693584e-07	2.693584e-07
1.340000e+02	1.360000e+02	4.060506e-06	2.344389e-07	2.344389e-07
1.360000e+02	1.380000e+02	4.094148e-06	1.774618e-07	1.774618e-07
1.380000e+02	1.400000e+02	3.998681e-06	2.163599e-07	2.163599e-07
1.400000e+02	1.420000e+02	3.964005e-06	1.961363e-07	1.961363e-07
1.420000e+02	1.440000e+02	4.082354e-06	3.278613e-07	3.278613e-07
1.440000e+02	1.460000e+02	3.528167e-06	3.506679e-07	3.506679e-07
1.460000e+02	1.480000e+02	3.956365e-06	1.642804e-07	1.642804e-07
1.480000e+02	1.500000e+02	3.590120e-06	1.683433e-07	1.683433e-07
1.500000e+02	1.520000e+02	3.923999e-06	1.685564e-07	1.685564e-07
1.520000e+02	1.540000e+02	3.655129e-06	1.646543e-07	1.646543e-07
1.540000e+02	1.560000e+02	3.549635e-06	1.538959e-07	1.538959e-07
1.560000e+02	1.580000e+02	3.717722e-06	1.534394e-07	1.534394e-07
1.580000e+02	1.600000e+02	2.991860e-06	1.383301e-07	1.383301e-07
1.600000e+02	1.620000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.620000e+02	1.640000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.640000e+02	1.660000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.660000e+02	1.680000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.680000e+02	1.700000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.700000e+02	1.720000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.720000e+02	1.740000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.740000e+02	1.760000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.760000e+02	1.780000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.780000e+02	1.800000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.800000e+02	1.820000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.820000e+02	1.840000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.840000e+02	1.860000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.860000e+02	1.880000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.880000e+02	1.900000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.900000e+02	1.920000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.920000e+02	1.940000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.940000e+02	1.960000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.960000e+02	1.980000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
1.980000e+02	2.000000e+02	-0.000000e+00	-0.000000e+00	-0.000000e+00
# END HISTO1D



==> plots/onshell-offshell-nlo/m_jjem.dat <==
# BEGIN PLOT
RatioPlot1YLabel=d$\sigma$/d$\sigma_\text{off-shell}$
DrawOnly=qqllnn onshell onshell-www onshell-wh onshell-qqww qqllnn-qcd onshell-qcd
RatioPlot2Reference=qqllnn-qcd
Title=$\mathrm{pp}\to \mathrm{e}^+\nu_\mathrm{e}\,\mu^+\nu_\mu\,\mathrm{j}\mathrm{j}$
PlotSize=10,6
RatioPlot2YLabel=d$\sigma$/d$\sigma_\text{off-shell}$
Legend2YPos=0.695
RatioPlot2Legend1Only=qqllnn-qcd onshell-qcd
RatioPlot2YSize=4
RatioPlot2Legend1YPos=0.90
XLabel=$m_{\mathrm{j}_1\mathrm{j}_2\mathrm{e}^+\mu^+}$ [GeV]
XMax=1500.
Legend=0
RatioPlot1Reference=qqllnn
Legend1YPos=0.93
LegendOnly=qqllnn onshell onshell-www onshell-wh onshell-qqww qqllnn-qcd onshell-qcd
Legend2=1
Legend1=1
RatioPlot1=1
RatioPlot=0
Legend1Title=NLO $\mathcal{O}(\alpha^6+\alpha_\text{s}\alpha^6)$
LogY=1
RatioPlot2YMax=1.1999
RatioPlot1YMin=0.
RatioPlot2DrawOnly=qqllnn-qcd onshell-qcd
YMin=1.e-6
Legend1XPos=0.55
Legend1Only=qqllnn onshell
RatioPlot1DrawOnly=qqllnn onshell onshell-www onshell-wh onshell-wh-decay onshell-wz onshell-qqww
RatioPlot2Legend1=1
YMax=1.e-2
RatioPlot2Legend1Title=NLO $\mathcal{O}(\alpha_\text{s}^2\alpha^4+\alpha_\text{s}^3\alpha^4)$
RatioPlot1YMax=1.1999
RatioPlot2YMin=0.9001
RatioPlot2=1
RatioPlot2Legend1XPos=0.10
YLabel=d$\sigma$/d$m_{\mathrm{j}_1\mathrm{j}_2\mathrm{e}^+\mu^+}$ [fb/GeV]
Legend2Only=onshell-www onshell-wh onshell-wh-decay onshell-wz onshell-qqww onshell-wh-wln-wqq onshell-wh-wln onshell-wh-wqq
Legend2XPos=0.65
RatioPlot1YSize=4
# END PLOT

# BEGIN HISTO1D /qqllnn
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 9.7517790702525347e-09, dn: 9.7517790702525347e-09}}, 2: {"": {up: 3.8817551125341018e-07, dn: 3.8817551125341018e-07}}, 3: {"": {up: 1.1113901938251339e-06, dn: 1.1113901938251339e-06}}, 4: {"": {up: 1.109263274073567e-06, dn: 1.109263274073567e-06}}, 5: {"": {up: 8.9044369601338755e-07, dn: 8.9044369601338755e-07}}, 6: {"": {up: 7.0749161575737512e-07, dn: 7.0749161575737512e-07}}, 7: {"": {up: 5.7597934024856181e-07, dn: 5.7597934024856181e-07}}, 8: {"": {up: 4.8464314974094537e-07, dn: 4.8464314974094537e-07}}, 9: {"": {up: 4.0809131056878621e-07, dn: 4.0809131056878621e-07}}, 10: {"": {up: 3.4130731024909832e-07, dn: 3.4130731024909832e-07}}, 11: {"": {up: 2.8890471685498188e-07, dn: 2.8890471685498188e-07}}, 12: {"": {up: 2.3634963614960989e-07, dn: 2.3634963614960989e-07}}, 13: {"": {up: 1.8621512437137699e-07, dn: 1.8621512437137699e-07}}, 14: {"": {up: 1.463504116461608e-07, dn: 1.463504116461608e-07}}, 15: {"": {up: 1.1815144866084869e-07, dn: 1.1815144866084869e-07}}, 16: {"": {up: 9.5781758068876205e-08, dn: 9.5781758068876205e-08}}, 17: {"": {up: 8.0480054888407874e-08, dn: 8.0480054888407874e-08}}, 18: {"": {up: 6.7086155177429251e-08, dn: 6.7086155177429251e-08}}, 19: {"": {up: 5.5766004031138909e-08, dn: 5.5766004031138909e-08}}, 20: {"": {up: 4.9027256340793848e-08, dn: 4.9027256340793848e-08}}, 21: {"": {up: 4.1366636912595639e-08, dn: 4.1366636912595639e-08}}, 22: {"": {up: 3.3565343037399307e-08, dn: 3.3565343037399307e-08}}, 23: {"": {up: 2.8828067118874811e-08, dn: 2.8828067118874811e-08}}, 24: {"": {up: 2.519287780526927e-08, dn: 2.519287780526927e-08}}, 25: {"": {up: 2.1914077917002509e-08, dn: 2.1914077917002509e-08}}, 26: {"": {up: 1.8239325539288169e-08, dn: 1.8239325539288169e-08}}, 27: {"": {up: 1.5489797207425041e-08, dn: 1.5489797207425041e-08}}, 28: {"": {up: 1.3755078047929789e-08, dn: 1.3755078047929789e-08}}, 29: {"": {up: 1.5376985373530599e-08, dn: 1.5376985373530599e-08}}, 30: {"": {up: 1.0250940856281311e-08, dn: 1.0250940856281311e-08}}, 31: {"": {up: 9.8169977162594943e-09, dn: 9.8169977162594943e-09}}, 32: {"": {up: 7.2906013880237491e-09, dn: 7.2906013880237491e-09}}, 33: {"": {up: 7.0543753941687344e-09, dn: 7.0543753941687344e-09}}, 34: {"": {up: 6.2026205670435677e-09, dn: 6.2026205670435677e-09}}, 35: {"": {up: 5.0013306197344697e-09, dn: 5.0013306197344697e-09}}, 36: {"": {up: 5.8239383543957982e-09, dn: 5.8239383543957982e-09}}, 37: {"": {up: 3.9205192190551607e-09, dn: 3.9205192190551607e-09}}, 38: {"": {up: 4.1341189175630014e-09, dn: 4.1341189175630014e-09}}, 39: {"": {up: 4.0648886811361093e-09, dn: 4.0648886811361093e-09}}, 40: {"": {up: 4.7820003694537159e-09, dn: 4.7820003694537159e-09}}, 41: {"": {up: 2.4837847496489232e-09, dn: 2.4837847496489232e-09}}, 42: {"": {up: 2.0233742615426639e-09, dn: 2.0233742615426639e-09}}, 43: {"": {up: 1.9963578739784589e-09, dn: 1.9963578739784589e-09}}, 44: {"": {up: 2.242742270448736e-09, dn: 2.242742270448736e-09}}, 45: {"": {up: 2.226916753422644e-09, dn: 2.226916753422644e-09}}, 46: {"": {up: 1.1881715883928289e-09, dn: 1.1881715883928289e-09}}, 47: {"": {up: 1.2773779763928199e-09, dn: 1.2773779763928199e-09}}, 48: {"": {up: 1.0237858889579941e-09, dn: 1.0237858889579941e-09}}, 49: {"": {up: 8.6956768120624722e-10, dn: 8.6956768120624722e-10}}, 50: {"": {up: 9.6335426599344129e-10, dn: 9.6335426599344129e-10}}, 51: {"": {up: 7.5075968254226043e-10, dn: 7.5075968254226043e-10}}, 52: {"": {up: 7.0441584239543111e-10, dn: 7.0441584239543111e-10}}, 53: {"": {up: 5.9872208433925418e-10, dn: 5.9872208433925418e-10}}, 54: {"": {up: 4.767091621186217e-10, dn: 4.767091621186217e-10}}, 55: {"": {up: 4.0866716506231481e-10, dn: 4.0866716506231481e-10}}, 56: {"": {up: 4.165947467284659e-10, dn: 4.165947467284659e-10}}, 57: {"": {up: 3.8527107053366861e-10, dn: 3.8527107053366861e-10}}, 58: {"": {up: 3.2895275153501678e-10, dn: 3.2895275153501678e-10}}, 59: {"": {up: 2.8717530004734992e-10, dn: 2.8717530004734992e-10}}, 60: {"": {up: 2.4495873648398952e-10, dn: 2.4495873648398952e-10}}, 61: {"": {up: 2.4346542563207231e-10, dn: 2.4346542563207231e-10}}, 62: {"": {up: 1.849921888276276e-10, dn: 1.849921888276276e-10}}, 63: {"": {up: 2.068262427859997e-10, dn: 2.068262427859997e-10}}, 64: {"": {up: 1.7963446123135491e-10, dn: 1.7963446123135491e-10}}, 65: {"": {up: 1.4085101657130369e-10, dn: 1.4085101657130369e-10}}, 66: {"": {up: 1.740664773652356e-10, dn: 1.740664773652356e-10}}, 67: {"": {up: 1.2144155293604739e-10, dn: 1.2144155293604739e-10}}, 68: {"": {up: 2.6834233876435942e-10, dn: 2.6834233876435942e-10}}, 69: {"": {up: 1.082385187318416e-10, dn: 1.082385187318416e-10}}, 70: {"": {up: 7.8150771142415591e-11, dn: 7.8150771142415591e-11}}, 71: {"": {up: 6.6356132154156036e-11, dn: 6.6356132154156036e-11}}, 72: {"": {up: 5.326276452633267e-11, dn: 5.326276452633267e-11}}, 73: {"": {up: 5.3315769962597727e-11, dn: 5.3315769962597727e-11}}, 74: {"": {up: 5.8231528135509134e-11, dn: 5.8231528135509134e-11}}, 75: {"": {up: 5.0897339651063833e-11, dn: 5.0897339651063833e-11}}, 76: {"": {up: 3.9798975940696318e-11, dn: 3.9798975940696318e-11}}, 77: {"": {up: 3.9711365500212127e-11, dn: 3.9711365500212127e-11}}, 78: {"": {up: 3.4013075849934838e-11, dn: 3.4013075849934838e-11}}, 79: {"": {up: 3.6480659561462682e-11, dn: 3.6480659561462682e-11}}, 80: {"": {up: 2.77524903759133e-11, dn: 2.77524903759133e-11}}, 81: {"": {up: 1.8485738194163631e-11, dn: 1.8485738194163631e-11}}, 82: {"": {up: 3.4082682588240158e-11, dn: 3.4082682588240158e-11}}, 83: {"": {up: 1.4123776313411281e-11, dn: 1.4123776313411281e-11}}, 84: {"": {up: 3.967983281836286e-11, dn: 3.967983281836286e-11}}, 85: {"": {up: 1.6863795974719659e-11, dn: 1.6863795974719659e-11}}, 86: {"": {up: 1.3918917485563369e-11, dn: 1.3918917485563369e-11}}, 87: {"": {up: 1.949838260724165e-11, dn: 1.949838260724165e-11}}, 88: {"": {up: 1.410906570881629e-11, dn: 1.410906570881629e-11}}, 89: {"": {up: 8.6739827683951261e-12, dn: 8.6739827683951261e-12}}, 90: {"": {up: 7.492567329947643e-12, dn: 7.492567329947643e-12}}, 91: {"": {up: 1.2249245154263401e-11, dn: 1.2249245154263401e-11}}, 92: {"": {up: 1.9571422729484359e-11, dn: 1.9571422729484359e-11}}, 93: {"": {up: 5.0090999308637708e-12, dn: 5.0090999308637708e-12}}, 94: {"": {up: 3.1534219048985641e-11, dn: 3.1534219048985641e-11}}, 95: {"": {up: 1.7546755497199701e-11, dn: 1.7546755497199701e-11}}, 96: {"": {up: 5.6310514523682071e-12, dn: 5.6310514523682071e-12}}, 97: {"": {up: 6.5923000350781914e-12, dn: 6.5923000350781914e-12}}, 98: {"": {up: 4.7575443097118096e-12, dn: 4.7575443097118096e-12}}, 99: {"": {up: 2.6872479863217219e-12, dn: 2.6872479863217219e-12}}, 100: {"": {up: 3.1624737324465332e-12, dn: 3.1624737324465332e-12}}, 101: {"": {up: 2.9442400810007369e-12, dn: 2.9442400810007369e-12}}, 102: {"": {up: 2.4201173874040871e-12, dn: 2.4201173874040871e-12}}, 103: {"": {up: 1.774382186932172e-12, dn: 1.774382186932172e-12}}, 104: {"": {up: 3.8907282522140064e-12, dn: 3.8907282522140064e-12}}, 105: {"": {up: 2.8047633634249549e-12, dn: 2.8047633634249549e-12}}, 106: {"": {up: 1.939818016190149e-12, dn: 1.939818016190149e-12}}, 107: {"": {up: 1.2506042450230231e-12, dn: 1.2506042450230231e-12}}, 108: {"": {up: 2.2800997275387338e-12, dn: 2.2800997275387338e-12}}, 109: {"": {up: 1.4097972411118279e-12, dn: 1.4097972411118279e-12}}, 110: {"": {up: 2.6631350030011452e-12, dn: 2.6631350030011452e-12}}, 111: {"": {up: 2.19240232497165e-12, dn: 2.19240232497165e-12}}, 112: {"": {up: 1.288164996772992e-12, dn: 1.288164996772992e-12}}, 113: {"": {up: 9.4882581806244824e-13, dn: 9.4882581806244824e-13}}, 114: {"": {up: 1.74573642615096e-12, dn: 1.74573642615096e-12}}, 115: {"": {up: 8.9149984854701111e-13, dn: 8.9149984854701111e-13}}, 116: {"": {up: 1.1016146171252491e-12, dn: 1.1016146171252491e-12}}, 117: {"": {up: 1.1736760914609849e-12, dn: 1.1736760914609849e-12}}, 118: {"": {up: 1.475118709231895e-12, dn: 1.475118709231895e-12}}, 119: {"": {up: 3.8930268847882932e-13, dn: 3.8930268847882932e-13}}, 120: {"": {up: 4.3787995487303652e-13, dn: 4.3787995487303652e-13}}, 121: {"": {up: 3.9789399647611448e-13, dn: 3.9789399647611448e-13}}, 122: {"": {up: 2.7496300137760099e-13, dn: 2.7496300137760099e-13}}, 123: {"": {up: 4.300722231549045e-13, dn: 4.300722231549045e-13}}, 124: {"": {up: 1.998295646936747e-12, dn: 1.998295646936747e-12}}, 125: {"": {up: 3.177085616697583e-13, dn: 3.177085616697583e-13}}, 126: {"": {up: 4.7056511337082296e-13, dn: 4.7056511337082296e-13}}, 127: {"": {up: 1.410914815019746e-13, dn: 1.410914815019746e-13}}, 128: {"": {up: 3.235603715000664e-13, dn: 3.235603715000664e-13}}, 129: {"": {up: 2.7192382670363189e-13, dn: 2.7192382670363189e-13}}, 130: {"": {up: 4.8343252699359479e-12, dn: 4.8343252699359479e-12}}, 131: {"": {up: 1.7080831383518451e-13, dn: 1.7080831383518451e-13}}, 132: {"": {up: 9.5633414053298493e-14, dn: 9.5633414053298493e-14}}, 133: {"": {up: 1.305304448075957e-13, dn: 1.305304448075957e-13}}, 134: {"": {up: 1.4180471906325559e-13, dn: 1.4180471906325559e-13}}, 135: {"": {up: 1.6913066688944461e-13, dn: 1.6913066688944461e-13}}, 136: {"": {up: 1.1594088014306629e-12, dn: 1.1594088014306629e-12}}, 137: {"": {up: 1.6956225124246269e-13, dn: 1.6956225124246269e-13}}, 138: {"": {up: 9.2309691084178021e-14, dn: 9.2309691084178021e-14}}, 139: {"": {up: 1.2541499622656371e-13, dn: 1.2541499622656371e-13}}, 140: {"": {up: 3.487024691873946e-13, dn: 3.487024691873946e-13}}, 141: {"": {up: 1.695286395381327e-13, dn: 1.695286395381327e-13}}, 142: {"": {up: 1.1843405091037469e-13, dn: 1.1843405091037469e-13}}, 143: {"": {up: 5.7842529410764154e-14, dn: 5.7842529410764154e-14}}, 144: {"": {up: 8.8305388891687588e-14, dn: 8.8305388891687588e-14}}, 145: {"": {up: 4.6751837753920217e-14, dn: 4.6751837753920217e-14}}, 146: {"": {up: 2.611179087270443e-13, dn: 2.611179087270443e-13}}, 147: {"": {up: 4.4730141970927499e-14, dn: 4.4730141970927499e-14}}, 148: {"": {up: 1.084363295934732e-13, dn: 1.084363295934732e-13}}, 149: {"": {up: 6.219408003193778e-14, dn: 6.219408003193778e-14}}, 150: {"": {up: 3.4510791769282808e-13, dn: 3.4510791769282808e-13}}, 151: {"": {up: 1.6207630762029671e-14, dn: 1.6207630762029671e-14}}, 152: {"": {up: 3.1597083280089142e-14, dn: 3.1597083280089142e-14}}, 153: {"": {up: 1.920552024928678e-14, dn: 1.920552024928678e-14}}, 154: {"": {up: 2.1931088226172279e-14, dn: 2.1931088226172279e-14}}, 155: {"": {up: 3.7529300549083003e-14, dn: 3.7529300549083003e-14}}, 156: {"": {up: 2.7753670504442549e-14, dn: 2.7753670504442549e-14}}, 157: {"": {up: 1.9613102539429229e-14, dn: 1.9613102539429229e-14}}, 158: {"": {up: 1.2128466357162371e-14, dn: 1.2128466357162371e-14}}, 159: {"": {up: 1.6777676658939649e-14, dn: 1.6777676658939649e-14}}, 160: {"": {up: 2.3650902671913201e-14, dn: 2.3650902671913201e-14}}, 161: {"": {up: 5.7620441975805088e-14, dn: 5.7620441975805088e-14}}, 162: {"": {up: 2.293495964547969e-14, dn: 2.293495964547969e-14}}, 163: {"": {up: 2.9334801467292877e-14, dn: 2.9334801467292877e-14}}, 164: {"": {up: 1.0630476738787831e-13, dn: 1.0630476738787831e-13}}, 165: {"": {up: 7.5222741726665643e-15, dn: 7.5222741726665643e-15}}, 166: {"": {up: 2.9806854390315552e-14, dn: 2.9806854390315552e-14}}, 167: {"": {up: 1.3173300912426409e-14, dn: 1.3173300912426409e-14}}, 168: {"": {up: 3.8930537678724913e-14, dn: 3.8930537678724913e-14}}, 169: {"": {up: 1.8541414081649199e-14, dn: 1.8541414081649199e-14}}, 170: {"": {up: 1.5296419389336569e-14, dn: 1.5296419389336569e-14}}, 171: {"": {up: 8.0630976305790224e-15, dn: 8.0630976305790224e-15}}, 172: {"": {up: 7.4322358964828205e-15, dn: 7.4322358964828205e-15}}, 173: {"": {up: 1.5520196493765401e-14, dn: 1.5520196493765401e-14}}, 174: {"": {up: 1.6947519796574389e-14, dn: 1.6947519796574389e-14}}, 175: {"": {up: 3.1005351453619899e-15, dn: 3.1005351453619899e-15}}, 176: {"": {up: 4.5240248571973843e-15, dn: 4.5240248571973843e-15}}, 177: {"": {up: 1.7125259756042269e-14, dn: 1.7125259756042269e-14}}, 178: {"": {up: 5.09802094517865e-15, dn: 5.09802094517865e-15}}, 179: {"": {up: 7.5378504202899765e-15, dn: 7.5378504202899765e-15}}, 180: {"": {up: 2.0672631999751201e-14, dn: 2.0672631999751201e-14}}, 181: {"": {up: 4.4446602786662822e-15, dn: 4.4446602786662822e-15}}, 182: {"": {up: 3.7580703523850409e-16, dn: 3.7580703523850409e-16}}, 183: {"": {up: 1.3774106985493969e-15, dn: 1.3774106985493969e-15}}, 184: {"": {up: 2.6038678837108351e-15, dn: 2.6038678837108351e-15}}, 185: {"": {up: 1.658546135465195e-15, dn: 1.658546135465195e-15}}, 186: {"": {up: 1.2520555346760271e-14, dn: 1.2520555346760271e-14}}, 187: {"": {up: 4.7827749991241485e-16, dn: 4.7827749991241485e-16}}, 188: {"": {up: 1.6480549245160159e-14, dn: 1.6480549245160159e-14}}, 189: {"": {up: 1.719064137650037e-15, dn: 1.719064137650037e-15}}, 190: {"": {up: 1.6006800703199121e-15, dn: 1.6006800703199121e-15}}, 191: {"": {up: 5.2522153242726259e-16, dn: 5.2522153242726259e-16}}, 192: {"": {up: 4.5658509591376459e-16, dn: 4.5658509591376459e-16}}, 193: {"": {up: 5.3692762349074773e-16, dn: 5.3692762349074773e-16}}, 194: {"": {up: 2.2253881844525739e-16, dn: 2.2253881844525739e-16}}, 195: {"": {up: 4.0535004541129542e-16, dn: 4.0535004541129542e-16}}, 196: {"": {up: 3.370394600530981e-15, dn: 3.370394600530981e-15}}, 197: {"": {up: 5.0224888402551601e-16, dn: 5.0224888402551601e-16}}, 198: {"": {up: 2.2103828659838659e-16, dn: 2.2103828659838659e-16}}, 199: {"": {up: 1.2815241854824471e-16, dn: 1.2815241854824471e-16}}, 200: {"": {up: 3.1479125115379948e-17, dn: 3.1479125115379948e-17}}, 201: {"": {up: 4.6087953331790735e-16, dn: 4.6087953331790735e-16}}, 202: {"": {up: 1.5133583832999201e-16, dn: 1.5133583832999201e-16}}, 203: {"": {up: 3.144720308251031e-15, dn: 3.144720308251031e-15}}, 204: {"": {up: 7.9796118308318622e-17, dn: 7.9796118308318622e-17}}, 205: {"": {up: 1.4933526184171329e-16, dn: 1.4933526184171329e-16}}, 206: {"": {up: 6.7688095071300633e-17, dn: 6.7688095071300633e-17}}, 207: {"": {up: 1.8813576206704871e-15, dn: 1.8813576206704871e-15}}, 208: {"": {up: 2.036011239132106e-16, dn: 2.036011239132106e-16}}, 209: {"": {up: 2.5508662714043569e-17, dn: 2.5508662714043569e-17}}, 210: {"": {up: 3.1711940136579547e-17, dn: 3.1711940136579547e-17}}, 211: {"": {up: 1.0276667990982541e-17, dn: 1.0276667990982541e-17}}, 212: {"": {up: 3.8835636745303338e-17, dn: 3.8835636745303338e-17}}, 213: {"": {up: 1.721718247663366e-16, dn: 1.721718247663366e-16}}, 214: {"": {up: 3.8271625500033562e-17, dn: 3.8271625500033562e-17}}, 215: {"": {up: 1.2135896653941981e-17, dn: 1.2135896653941981e-17}}, 216: {"": {up: 2.2876541914412559e-17, dn: 2.2876541914412559e-17}}, 217: {"": {up: 7.0772428892434376e-18, dn: 7.0772428892434376e-18}}, 218: {"": {up: 1.02247012795996e-16, dn: 1.02247012795996e-16}}, 219: {"": {up: 7.962937205143306e-18, dn: 7.962937205143306e-18}}, 220: {"": {up: 3.7675261060541433e-17, dn: 3.7675261060541433e-17}}, 221: {"": {up: 2.271674196626869e-18, dn: 2.271674196626869e-18}}, 222: {"": {up: 4.1194403078399077e-18, dn: 4.1194403078399077e-18}}, 223: {"": {up: 4.1914943572084948e-18, dn: 4.1914943572084948e-18}}, 224: {"": {up: 3.8192365669032228e-17, dn: 3.8192365669032228e-17}}, 225: {"": {up: 1.5527219205848511e-16, dn: 1.5527219205848511e-16}}, 226: {"": {up: 3.7100563996651586e-18, dn: 3.7100563996651586e-18}}, 227: {"": {up: 2.1665082766973459e-18, dn: 2.1665082766973459e-18}}, 228: {"": {up: 2.8534947187766678e-16, dn: 2.8534947187766678e-16}}, 229: {"": {up: 1.728896779610288e-16, dn: 1.728896779610288e-16}}, 230: {"": {up: 2.1533408073262101e-18, dn: 2.1533408073262101e-18}}, 231: {"": {up: 1.372958155934953e-17, dn: 1.372958155934953e-17}}, 232: {"": {up: 7.9155548188117804e-18, dn: 7.9155548188117804e-18}}, 233: {"": {up: 2.466962862716785e-18, dn: 2.466962862716785e-18}}, 234: {"": {up: 5.8292915247398538e-17, dn: 5.8292915247398538e-17}}, 235: {"": {up: 5.2801606462372292e-17, dn: 5.2801606462372292e-17}}, 236: {"": {up: 4.542716160710143e-17, dn: 4.542716160710143e-17}}, 237: {"": {up: 2.1492540373378951e-17, dn: 2.1492540373378951e-17}}, 238: {"": {up: 3.1027713378827608e-16, dn: 3.1027713378827608e-16}}, 239: {"": {up: 2.4135946906882068e-19, dn: 2.4135946906882068e-19}}, 240: {"": {up: 2.6805686737435731e-17, dn: 2.6805686737435731e-17}}, 241: {"": {up: 6.3809464551724789e-20, dn: 6.3809464551724789e-20}}, 242: {"": {up: 1.78660877567077e-19, dn: 1.78660877567077e-19}}, 243: {"": {up: 3.4803535108133952e-19, dn: 3.4803535108133952e-19}}, 244: {"": {up: 2.6619454967303689e-17, dn: 2.6619454967303689e-17}}, 245: {"": {up: 1.3754352111100669e-18, dn: 1.3754352111100669e-18}}, 246: {"": {up: 6.1188695467973246e-17, dn: 6.1188695467973246e-17}}, 247: {"": {up: 7.0197088508309164e-21, dn: 7.0197088508309164e-21}}, 248: {"": {up: 2.359454586514675e-19, dn: 2.359454586514675e-19}}, 249: {"": {up: 3.3467062768691919e-18, dn: 3.3467062768691919e-18}}, 250: {"": {up: 1.644614174775733e-19, dn: 1.644614174775733e-19}}, 251: {"": {up: 8.6568089013030037e-20, dn: 8.6568089013030037e-20}}, 252: {"": {up: 4.4235962515173938e-23, dn: 4.4235962515173938e-23}}, 253: {"": {up: 2.2076667343143201e-17, dn: 2.2076667343143201e-17}}, 254: {"": {up: 1.6439111782941051e-19, dn: 1.6439111782941051e-19}}, 255: {"": {up: 1.1209567548052e-20, dn: 1.1209567548052e-20}}, 256: {"": {up: 1.653338634327045e-20, dn: 1.653338634327045e-20}}, 257: {"": {up: 1.860294281246927e-22, dn: 1.860294281246927e-22}}, 258: {"": {up: 3.3073082124260658e-17, dn: 3.3073082124260658e-17}}, 259: {"": {up: 0, dn: 0}}, 260: {"": {up: 0, dn: 0}}, 261: {"": {up: 4.2969837050343392e-20, dn: 4.2969837050343392e-20}}, 262: {"": {up: 5.7088513716453331e-19, dn: 5.7088513716453331e-19}}, 263: {"": {up: 9.0852998111713476e-22, dn: 9.0852998111713476e-22}}, 264: {"": {up: 8.6013307045236653e-24, dn: 8.6013307045236653e-24}}, 265: {"": {up: 5.1901396813211959e-23, dn: 5.1901396813211959e-23}}, 266: {"": {up: 1.7351695011036419e-18, dn: 1.7351695011036419e-18}}, 267: {"": {up: 2.96873100917046e-18, dn: 2.96873100917046e-18}}, 268: {"": {up: 3.7391251788517259e-25, dn: 3.7391251788517259e-25}}, 269: {"": {up: 8.4740808549832833e-21, dn: 8.4740808549832833e-21}}, 270: {"": {up: 0, dn: 0}}, 271: {"": {up: 6.6953136241414736e-22, dn: 6.6953136241414736e-22}}, 272: {"": {up: 0, dn: 0}}, 273: {"": {up: 3.3380361922275391e-21, dn: 3.3380361922275391e-21}}, 274: {"": {up: 1.2356931510105859e-19, dn: 1.2356931510105859e-19}}, 275: {"": {up: 0, dn: 0}}, 276: {"": {up: 1.710453131706972e-24, dn: 1.710453131706972e-24}}, 277: {"": {up: 6.9177626378001848e-23, dn: 6.9177626378001848e-23}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 2.5063068349394541e-21, dn: 2.5063068349394541e-21}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 0, dn: 0}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 4.3462137730466447e-22, dn: 4.3462137730466447e-22}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 6.5423539489916048e-23, dn: 6.5423539489916048e-23}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 0, dn: 0}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 4.214101836963403e-24, dn: 4.214101836963403e-24}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 0, dn: 0}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 5.4256062252531962e-24, dn: 5.4256062252531962e-24}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 2.0418141395142101e-27, dn: 2.0418141395142101e-27}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 6.1807880923927384e-25, dn: 6.1807880923927384e-25}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}}
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=qqllnn
Path=qqllnn
Title=off-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.653779e-06	3.696712e-07	3.696712e-07
8.000000e+01	1.200000e+02	2.530060e-04	9.252088e-06	9.252088e-06
1.200000e+02	1.600000e+02	2.578592e-03	1.493594e-05	1.493594e-05
1.600000e+02	2.000000e+02	4.378923e-03	1.774659e-05	1.774659e-05
2.000000e+02	2.400000e+02	4.318068e-03	1.832761e-05	1.832761e-05
2.400000e+02	2.800000e+02	3.647963e-03	1.691140e-05	1.691140e-05
2.800000e+02	3.200000e+02	2.894303e-03	8.399552e-06	8.399552e-06
3.200000e+02	3.600000e+02	2.219769e-03	6.330113e-06	6.330113e-06
3.600000e+02	4.000000e+02	1.697295e-03	5.375637e-06	5.375637e-06
4.000000e+02	4.400000e+02	1.307148e-03	4.294834e-06	4.294834e-06
4.400000e+02	4.800000e+02	1.012221e-03	3.391110e-06	3.391110e-06
4.800000e+02	5.200000e+02	7.768670e-04	3.259375e-06	3.259375e-06
5.200000e+02	5.600000e+02	5.920363e-04	2.596362e-06	2.596362e-06
5.600000e+02	6.000000e+02	4.499909e-04	2.174674e-06	2.174674e-06
6.000000e+02	6.400000e+02	3.431704e-04	1.676324e-06	1.676324e-06
6.400000e+02	6.800000e+02	2.650762e-04	1.325112e-06	1.325112e-06
6.800000e+02	7.200000e+02	2.089881e-04	1.180889e-06	1.180889e-06
7.200000e+02	7.600000e+02	1.666401e-04	1.075331e-06	1.075331e-06
7.600000e+02	8.000000e+02	1.354354e-04	9.680653e-07	9.680653e-07
8.000000e+02	8.400000e+02	1.095001e-04	9.203342e-07	9.203342e-07
8.400000e+02	8.800000e+02	8.920975e-05	8.293674e-07	8.293674e-07
8.800000e+02	9.200000e+02	7.310430e-05	7.631165e-07	7.631165e-07
9.200000e+02	9.600000e+02	6.157893e-05	6.701508e-07	6.701508e-07
9.600000e+02	1.000000e+03	5.256949e-05	7.024058e-07	7.024058e-07
1.000000e+03	1.040000e+03	4.448576e-05	7.391049e-07	7.391049e-07
1.040000e+03	1.080000e+03	3.864013e-05	7.006428e-07	7.006428e-07
1.080000e+03	1.120000e+03	3.354281e-05	5.727769e-07	5.727769e-07
1.120000e+03	1.160000e+03	2.875510e-05	5.991744e-07	5.991744e-07
1.160000e+03	1.200000e+03	2.595579e-05	5.707380e-07	5.707380e-07
1.200000e+03	1.240000e+03	2.254496e-05	5.075594e-07	5.075594e-07
1.240000e+03	1.280000e+03	1.995721e-05	5.272748e-07	5.272748e-07
1.280000e+03	1.320000e+03	1.746620e-05	4.364099e-07	4.364099e-07
1.320000e+03	1.360000e+03	1.505660e-05	4.006746e-07	4.006746e-07
1.360000e+03	1.400000e+03	1.384661e-05	4.892180e-07	4.892180e-07
1.400000e+03	1.440000e+03	1.245020e-05	3.494528e-07	3.494528e-07
1.440000e+03	1.480000e+03	1.026349e-05	2.886910e-07	2.886910e-07
1.480000e+03	1.520000e+03	9.704000e-06	3.239474e-07	3.239474e-07
1.520000e+03	1.560000e+03	9.023274e-06	2.975113e-07	2.975113e-07
1.560000e+03	1.600000e+03	8.348069e-06	3.100403e-07	3.100403e-07
1.600000e+03	1.640000e+03	6.959500e-06	2.309770e-07	2.309770e-07
1.640000e+03	1.680000e+03	7.109742e-06	3.245719e-07	3.245719e-07
1.680000e+03	1.720000e+03	6.882788e-06	3.666487e-07	3.666487e-07
1.720000e+03	1.760000e+03	5.825177e-06	2.902558e-07	2.902558e-07
1.760000e+03	1.800000e+03	5.805759e-06	4.884887e-07	4.884887e-07
1.800000e+03	1.840000e+03	5.076270e-06	3.019985e-07	3.019985e-07
1.840000e+03	1.880000e+03	4.494759e-06	2.533990e-07	2.533990e-07
1.880000e+03	1.920000e+03	3.800753e-06	1.689785e-07	1.689785e-07
1.920000e+03	1.960000e+03	4.003501e-06	3.061607e-07	3.061607e-07
1.960000e+03	2.000000e+03	3.441300e-06	2.048445e-07	2.048445e-07
2.000000e+03	2.040000e+03	2.985560e-06	1.792360e-07	1.792360e-07
2.040000e+03	2.080000e+03	3.175752e-06	2.128396e-07	2.128396e-07
2.080000e+03	2.120000e+03	2.722223e-06	2.090800e-07	2.090800e-07
2.120000e+03	2.160000e+03	2.616290e-06	1.830964e-07	1.830964e-07
2.160000e+03	2.200000e+03	2.629003e-06	2.044951e-07	2.044951e-07
2.200000e+03	2.240000e+03	2.206119e-06	1.469572e-07	1.469572e-07
2.240000e+03	2.280000e+03	2.064129e-06	1.559574e-07	1.559574e-07
2.280000e+03	2.320000e+03	1.830816e-06	1.443493e-07	1.443493e-07
2.320000e+03	2.360000e+03	1.996275e-06	1.866475e-07	1.866475e-07
2.360000e+03	2.400000e+03	1.951873e-06	1.917505e-07	1.917505e-07
2.400000e+03	2.440000e+03	1.781822e-06	1.902990e-07	1.902990e-07
2.440000e+03	2.480000e+03	1.857782e-06	2.137635e-07	2.137635e-07
2.480000e+03	2.520000e+03	1.642181e-06	2.068533e-07	2.068533e-07
2.520000e+03	2.560000e+03	1.262884e-06	9.325938e-08	9.325938e-08
2.560000e+03	2.600000e+03	1.361885e-06	1.302068e-07	1.302068e-07
2.600000e+03	2.640000e+03	1.362631e-06	1.846348e-07	1.846348e-07
2.640000e+03	2.680000e+03	1.249421e-06	1.174249e-07	1.174249e-07
2.680000e+03	2.720000e+03	1.026530e-06	1.164784e-07	1.164784e-07
2.720000e+03	2.760000e+03	1.535213e-06	2.390318e-07	2.390318e-07
2.760000e+03	2.800000e+03	1.073959e-06	1.276411e-07	1.276411e-07
2.800000e+03	2.840000e+03	1.001995e-06	1.154695e-07	1.154695e-07
2.840000e+03	2.880000e+03	1.167760e-06	1.399860e-07	1.399860e-07
2.880000e+03	2.920000e+03	7.728628e-07	8.345746e-08	8.345746e-08
2.920000e+03	2.960000e+03	1.387995e-06	2.044834e-07	2.044834e-07
2.960000e+03	3.000000e+03	7.318852e-07	9.364329e-08	9.364329e-08
3.000000e+03	3.040000e+03	9.087755e-07	1.354588e-07	1.354588e-07
3.040000e+03	3.080000e+03	9.180413e-07	1.218032e-07	1.218032e-07
3.080000e+03	3.120000e+03	8.503093e-07	1.004315e-07	1.004315e-07
3.120000e+03	3.160000e+03	9.591152e-07	2.252601e-07	2.252601e-07
3.160000e+03	3.200000e+03	6.260818e-07	8.944326e-08	8.944326e-08
3.200000e+03	3.240000e+03	6.458185e-07	7.388879e-08	7.388879e-08
3.240000e+03	3.280000e+03	6.201172e-07	8.355382e-08	8.355382e-08
3.280000e+03	3.320000e+03	5.317494e-07	7.501043e-08	7.501043e-08
3.320000e+03	3.360000e+03	6.133900e-07	8.471520e-08	8.471520e-08
3.360000e+03	3.400000e+03	7.718545e-07	1.754629e-07	1.754629e-07
3.400000e+03	3.440000e+03	7.066890e-07	1.369532e-07	1.369532e-07
3.440000e+03	3.480000e+03	6.907097e-07	1.407060e-07	1.407060e-07
3.480000e+03	3.520000e+03	4.716394e-07	8.384321e-08	8.384321e-08
3.520000e+03	3.560000e+03	4.166423e-07	6.088046e-08	6.088046e-08
3.560000e+03	3.600000e+03	5.994054e-07	1.218595e-07	1.218595e-07
3.600000e+03	3.640000e+03	7.195596e-07	1.468854e-07	1.468854e-07
3.640000e+03	3.680000e+03	6.510079e-07	1.353303e-07	1.353303e-07
3.680000e+03	3.720000e+03	3.838317e-07	6.712184e-08	6.712184e-08
3.720000e+03	3.760000e+03	4.017010e-07	5.486158e-08	5.486158e-08
3.760000e+03	3.800000e+03	4.031635e-07	7.781464e-08	7.781464e-08
3.800000e+03	3.840000e+03	5.970484e-07	1.105116e-07	1.105116e-07
3.840000e+03	3.880000e+03	4.278890e-07	8.382802e-08	8.382802e-08
3.880000e+03	3.920000e+03	4.776398e-07	1.065403e-07	1.065403e-07
3.920000e+03	3.960000e+03	2.725306e-07	4.394465e-08	4.394465e-08
3.960000e+03	4.000000e+03	3.581646e-07	6.881373e-08	6.881373e-08
4.000000e+03	4.040000e+03	3.667445e-07	7.914785e-08	7.914785e-08
4.040000e+03	4.080000e+03	2.696156e-07	5.586319e-08	5.586319e-08
4.080000e+03	4.120000e+03	2.619466e-07	5.723623e-08	5.723623e-08
4.120000e+03	4.160000e+03	3.852277e-07	7.580371e-08	7.580371e-08
4.160000e+03	4.200000e+03	4.347922e-07	1.374929e-07	1.374929e-07
4.200000e+03	4.240000e+03	1.620988e-07	2.786751e-08	2.786751e-08
4.240000e+03	4.280000e+03	2.866374e-07	7.848872e-08	7.848872e-08
4.280000e+03	4.320000e+03	4.828835e-07	1.836998e-07	1.836998e-07
4.320000e+03	4.360000e+03	2.022340e-07	3.547572e-08	3.547572e-08
4.360000e+03	4.400000e+03	2.945802e-07	8.346605e-08	8.346605e-08
4.400000e+03	4.440000e+03	1.976631e-07	4.386728e-08	4.386728e-08
4.440000e+03	4.480000e+03	1.915962e-07	3.813044e-08	3.813044e-08
4.480000e+03	4.520000e+03	2.369048e-07	6.865581e-08	6.865581e-08
4.520000e+03	4.560000e+03	1.578909e-07	3.755644e-08	3.755644e-08
4.560000e+03	4.600000e+03	2.522345e-07	6.488988e-08	6.488988e-08
4.600000e+03	4.640000e+03	1.809377e-07	4.605682e-08	4.605682e-08
4.640000e+03	4.680000e+03	1.886038e-07	3.658771e-08	3.658771e-08
4.680000e+03	4.720000e+03	1.059893e-07	1.786081e-08	1.786081e-08
4.720000e+03	4.760000e+03	2.158322e-07	4.148573e-08	4.148573e-08
4.760000e+03	4.800000e+03	1.585208e-07	3.767773e-08	3.767773e-08
4.800000e+03	4.840000e+03	1.438389e-07	3.199603e-08	3.199603e-08
4.840000e+03	4.880000e+03	1.720613e-07	4.419181e-08	4.419181e-08
4.880000e+03	4.920000e+03	1.048045e-07	2.324670e-08	2.324670e-08
4.920000e+03	4.960000e+03	1.219904e-07	3.869078e-08	3.869078e-08
4.960000e+03	5.000000e+03	2.929108e-07	1.167782e-07	1.167782e-07
5.000000e+03	5.040000e+03	2.322964e-07	8.833910e-08	8.833910e-08
5.040000e+03	5.080000e+03	1.153277e-07	2.850084e-08	2.850084e-08
5.080000e+03	5.120000e+03	1.241016e-07	3.268687e-08	3.268687e-08
5.120000e+03	5.160000e+03	7.765676e-08	1.748997e-08	1.748997e-08
5.160000e+03	5.200000e+03	9.653682e-08	2.352093e-08	2.352093e-08
5.200000e+03	5.240000e+03	2.793003e-07	2.143278e-07	2.143278e-07
5.240000e+03	5.280000e+03	1.025577e-07	2.828736e-08	2.828736e-08
5.280000e+03	5.320000e+03	8.825889e-08	3.551589e-08	3.551589e-08
5.320000e+03	5.360000e+03	9.856419e-08	2.681251e-08	2.681251e-08
5.360000e+03	5.400000e+03	4.793911e-08	1.225139e-08	1.225139e-08
5.400000e+03	5.440000e+03	1.321231e-07	3.218860e-08	3.218860e-08
5.440000e+03	5.480000e+03	8.254484e-08	2.396991e-08	2.396991e-08
5.480000e+03	5.520000e+03	7.552218e-08	2.501925e-08	2.501925e-08
5.520000e+03	5.560000e+03	6.871748e-08	2.079538e-08	2.079538e-08
5.560000e+03	5.600000e+03	7.629559e-08	1.960588e-08	1.960588e-08
5.600000e+03	5.640000e+03	4.075497e-08	8.062269e-09	8.062269e-09
5.640000e+03	5.680000e+03	1.058490e-07	2.888714e-08	2.888714e-08
5.680000e+03	5.720000e+03	3.366821e-08	7.796694e-09	7.796694e-09
5.720000e+03	5.760000e+03	9.654727e-08	4.807824e-08	4.807824e-08
5.760000e+03	5.800000e+03	5.987216e-08	1.610359e-08	1.610359e-08
5.800000e+03	5.840000e+03	5.315556e-08	1.255539e-08	1.255539e-08
5.840000e+03	5.880000e+03	3.031512e-08	9.471824e-09	9.471824e-09
5.880000e+03	5.920000e+03	5.236533e-08	1.902651e-08	1.902651e-08
5.920000e+03	5.960000e+03	3.684620e-08	1.115877e-08	1.115877e-08
5.960000e+03	6.000000e+03	3.446282e-08	9.488996e-09	9.488996e-09
6.000000e+03	6.040000e+03	4.643175e-08	1.560430e-08	1.560430e-08
6.040000e+03	6.080000e+03	4.301784e-08	1.426439e-08	1.426439e-08
6.080000e+03	6.120000e+03	2.320304e-08	5.623796e-09	5.623796e-09
6.120000e+03	6.160000e+03	3.474272e-08	1.322843e-08	1.322843e-08
6.160000e+03	6.200000e+03	2.979301e-08	8.273499e-09	8.273499e-09
6.200000e+03	6.240000e+03	2.762370e-08	8.638496e-09	8.638496e-09
6.240000e+03	6.280000e+03	2.507597e-08	9.437886e-09	9.437886e-09
6.280000e+03	6.320000e+03	1.638466e-08	4.210423e-09	4.210423e-09
6.320000e+03	6.360000e+03	2.564792e-08	7.285344e-09	7.285344e-09
6.360000e+03	6.400000e+03	1.338774e-08	4.581355e-09	4.581355e-09
6.400000e+03	6.440000e+03	2.197074e-08	8.963260e-09	8.963260e-09
6.440000e+03	6.480000e+03	1.688276e-08	6.378421e-09	6.378421e-09
6.480000e+03	6.520000e+03	1.903522e-08	7.639020e-09	7.639020e-09
6.520000e+03	6.560000e+03	1.002220e-08	2.512125e-09	2.512125e-09
6.560000e+03	6.600000e+03	1.933721e-08	6.780235e-09	6.780235e-09
6.600000e+03	6.640000e+03	1.290609e-08	4.816259e-09	4.816259e-09
6.640000e+03	6.680000e+03	1.460263e-08	6.962147e-09	6.962147e-09
6.680000e+03	6.720000e+03	3.766324e-08	1.579591e-08	1.579591e-08
6.720000e+03	6.760000e+03	8.883517e-09	2.491862e-09	2.491862e-09
6.760000e+03	6.800000e+03	3.277577e-08	1.994188e-08	1.994188e-08
6.800000e+03	6.840000e+03	9.695616e-09	4.238329e-09	4.238329e-09
6.840000e+03	6.880000e+03	2.100123e-08	7.524044e-09	7.524044e-09
6.880000e+03	6.920000e+03	1.924469e-08	8.350290e-09	8.350290e-09
6.920000e+03	6.960000e+03	1.074218e-08	3.374057e-09	3.374057e-09
6.960000e+03	7.000000e+03	1.779114e-08	6.971779e-09	6.971779e-09
7.000000e+03	7.040000e+03	1.246711e-08	4.145252e-09	4.145252e-09
7.040000e+03	7.080000e+03	1.661681e-08	6.645354e-09	6.645354e-09
7.080000e+03	7.120000e+03	1.081378e-08	3.980660e-09	3.980660e-09
7.120000e+03	7.160000e+03	1.006974e-08	5.072929e-09	5.072929e-09
7.160000e+03	7.200000e+03	7.667556e-09	2.521342e-09	2.521342e-09
7.200000e+03	7.240000e+03	4.081010e-09	1.241344e-09	1.241344e-09
7.240000e+03	7.280000e+03	6.074462e-09	2.606967e-09	2.606967e-09
7.280000e+03	7.320000e+03	2.739699e-08	2.047655e-08	2.047655e-08
7.320000e+03	7.360000e+03	4.402335e-09	2.730120e-09	2.730120e-09
7.360000e+03	7.400000e+03	4.951118e-09	4.029779e-09	4.029779e-09
7.400000e+03	7.440000e+03	1.693573e-09	5.346635e-10	5.346635e-10
7.440000e+03	7.480000e+03	6.427175e-09	3.598340e-09	3.598340e-09
7.480000e+03	7.520000e+03	3.584150e-09	1.377384e-09	1.377384e-09
7.520000e+03	7.560000e+03	2.838385e-09	8.164243e-10	8.164243e-10
7.560000e+03	7.600000e+03	3.589704e-09	1.292726e-09	1.292726e-09
7.600000e+03	7.640000e+03	3.623724e-09	1.934737e-09	1.934737e-09
7.640000e+03	7.680000e+03	3.044784e-09	1.543132e-09	1.543132e-09
7.680000e+03	7.720000e+03	3.465608e-09	1.375630e-09	1.375630e-09
7.720000e+03	7.760000e+03	7.732272e-10	2.074242e-10	2.074242e-10
7.760000e+03	7.800000e+03	3.078193e-09	1.208049e-09	1.208049e-09
7.800000e+03	7.840000e+03	1.680438e-09	7.145621e-10	7.145621e-10
7.840000e+03	7.880000e+03	1.341432e-09	6.333398e-10	6.333398e-10
7.880000e+03	7.920000e+03	2.172004e-09	9.367776e-10	9.367776e-10
7.920000e+03	7.960000e+03	2.140113e-09	1.259814e-09	1.259814e-09
7.960000e+03	8.000000e+03	7.921366e-09	6.173653e-09	6.173653e-09
8.000000e+03	8.040000e+03	1.967238e-09	1.007037e-09	1.007037e-09
8.040000e+03	8.080000e+03	2.483948e-09	2.077611e-09	2.077611e-09
8.080000e+03	8.120000e+03	1.251048e-09	5.703977e-10	5.703977e-10
8.120000e+03	8.160000e+03	4.935045e-10	1.889039e-10	1.889039e-10
8.160000e+03	8.200000e+03	5.629796e-10	2.078341e-10	2.078341e-10
8.200000e+03	8.240000e+03	5.976066e-10	2.771678e-10	2.771678e-10
8.240000e+03	8.280000e+03	3.483363e-09	2.351155e-09	2.351155e-09
8.280000e+03	8.320000e+03	3.593666e-10	1.981340e-10	1.981340e-10
8.320000e+03	8.360000e+03	6.353891e-10	2.170200e-10	2.170200e-10
8.360000e+03	8.400000e+03	4.862614e-10	1.646377e-10	1.646377e-10
8.400000e+03	8.440000e+03	5.177844e-10	2.110883e-10	2.110883e-10
8.440000e+03	8.480000e+03	1.529648e-09	7.567022e-10	7.567022e-10
8.480000e+03	8.520000e+03	4.208222e-10	2.314422e-10	2.314422e-10
8.520000e+03	8.560000e+03	1.943072e-10	4.916445e-11	4.916445e-11
8.560000e+03	8.600000e+03	3.772071e-10	1.491126e-10	1.491126e-10
8.600000e+03	8.640000e+03	3.889695e-10	1.670515e-10	1.670515e-10
8.640000e+03	8.680000e+03	9.692713e-10	5.191890e-10	5.191890e-10
8.680000e+03	8.720000e+03	1.223845e-09	6.587548e-10	6.587548e-10
8.720000e+03	8.760000e+03	3.584683e-10	1.139792e-10	1.139792e-10
8.760000e+03	8.800000e+03	1.039877e-09	5.589740e-10	5.589740e-10
8.800000e+03	8.840000e+03	3.270459e-10	1.362360e-10	1.362360e-10
8.840000e+03	8.880000e+03	1.487180e-10	5.525560e-11	5.525560e-11
8.880000e+03	8.920000e+03	1.898560e-10	6.284181e-11	6.284181e-11
8.920000e+03	8.960000e+03	1.718516e-10	8.486782e-11	8.486782e-11
8.960000e+03	9.000000e+03	4.028145e-10	1.550961e-10	1.550961e-10
9.000000e+03	9.040000e+03	5.778288e-10	4.560412e-10	4.560412e-10
9.040000e+03	9.080000e+03	1.990879e-10	1.534060e-10	1.534060e-10
9.080000e+03	9.120000e+03	1.146852e-10	7.222625e-11	7.222625e-11
9.120000e+03	9.160000e+03	1.926913e-10	1.062650e-10	1.062650e-10
9.160000e+03	9.200000e+03	1.062535e-10	3.928410e-11	3.928410e-11
9.200000e+03	9.240000e+03	1.447487e-10	7.674274e-11	7.674274e-11
9.240000e+03	9.280000e+03	6.643868e-10	4.736033e-10	4.736033e-10
9.280000e+03	9.320000e+03	9.748029e-11	6.337654e-11	6.337654e-11
9.320000e+03	9.360000e+03	7.701730e-11	3.922067e-11	3.922067e-11
9.360000e+03	9.400000e+03	5.646885e-11	3.611463e-11	3.611463e-11
9.400000e+03	9.440000e+03	5.318619e-11	2.007540e-11	2.007540e-11
9.440000e+03	9.480000e+03	1.631084e-11	9.829229e-12	9.829229e-12
9.480000e+03	9.520000e+03	1.603643e-11	5.821327e-12	5.821327e-12
9.520000e+03	9.560000e+03	9.265906e-11	5.740768e-11	5.740768e-11
9.560000e+03	9.600000e+03	9.627124e-11	4.016930e-11	4.016930e-11
9.600000e+03	9.640000e+03	9.977528e-11	5.549152e-11	5.549152e-11
9.640000e+03	9.680000e+03	3.446681e-11	2.428510e-11	2.428510e-11
9.680000e+03	9.720000e+03	9.595720e-11	4.900489e-11	4.900489e-11
9.720000e+03	9.760000e+03	4.734238e-11	2.301539e-11	2.301539e-11
9.760000e+03	9.800000e+03	1.777697e-11	1.240941e-11	1.240941e-11
9.800000e+03	9.840000e+03	9.031044e-11	6.360595e-11	6.360595e-11
9.840000e+03	9.880000e+03	3.226928e-11	1.267778e-11	1.267778e-11
9.880000e+03	9.920000e+03	1.687039e-11	7.367899e-12	7.367899e-12
9.920000e+03	9.960000e+03	3.739595e-12	1.794555e-12	1.794555e-12
9.960000e+03	1.000000e+04	1.589897e-11	6.442236e-12	6.442236e-12
1.000000e+04	1.004000e+04	2.988659e-11	2.302713e-11	2.302713e-11
1.004000e+04	1.008000e+04	2.722076e-12	1.729466e-12	1.729466e-12
1.008000e+04	1.012000e+04	4.723972e-11	2.894263e-11	2.894263e-11
1.012000e+04	1.016000e+04	7.811776e-12	7.053779e-12	7.053779e-12
1.016000e+04	1.020000e+04	7.695895e-12	5.009406e-12	5.009406e-12
1.020000e+04	1.024000e+04	1.093994e-11	3.941217e-12	3.941217e-12
1.024000e+04	1.028000e+04	5.527056e-12	1.976796e-12	1.976796e-12
1.028000e+04	1.032000e+04	6.123708e-12	3.726736e-12	3.726736e-12
1.032000e+04	1.036000e+04	9.318273e-13	5.909168e-13	5.909168e-13
1.036000e+04	1.040000e+04	1.464425e-11	7.635962e-12	7.635962e-12
1.040000e+04	1.044000e+04	6.346337e-13	2.439085e-13	2.439085e-13
1.044000e+04	1.048000e+04	2.487811e-11	1.770547e-11	1.770547e-11
1.048000e+04	1.052000e+04	8.253782e-12	4.598741e-12	4.598741e-12
1.052000e+04	1.056000e+04	2.353881e-11	2.304715e-11	2.304715e-11
1.056000e+04	1.060000e+04	2.438649e-12	1.401132e-12	1.401132e-12
1.060000e+04	1.064000e+04	2.238041e-12	1.521015e-12	1.521015e-12
1.064000e+04	1.068000e+04	2.307918e-12	1.571046e-12	1.571046e-12
1.068000e+04	1.072000e+04	1.269426e-12	8.060299e-13	8.060299e-13
1.072000e+04	1.076000e+04	3.554258e-12	2.090506e-12	2.090506e-12
1.076000e+04	1.080000e+04	4.133817e-13	2.396618e-13	2.396618e-13
1.080000e+04	1.084000e+04	2.727988e-12	1.712709e-12	1.712709e-12
1.084000e+04	1.088000e+04	1.002224e-12	4.999391e-13	4.999391e-13
1.088000e+04	1.092000e+04	2.971560e-13	2.740385e-13	2.740385e-13
1.092000e+04	1.096000e+04	1.309912e-12	1.009012e-12	1.009012e-12
1.096000e+04	1.100000e+04	5.718635e-13	2.728456e-13	2.728456e-13
1.100000e+04	1.104000e+04	2.622888e-13	1.491688e-13	1.491688e-13
1.104000e+04	1.108000e+04	2.662936e-13	2.257538e-13	2.257538e-13
1.108000e+04	1.112000e+04	-2.210816e-14	1.134673e-13	1.134673e-13
1.112000e+04	1.116000e+04	-4.756365e-15	3.378228e-14	3.378228e-14
1.116000e+04	1.120000e+04	2.214022e-14	7.337255e-14	7.337255e-14
1.120000e+04	1.124000e+04	2.074381e-13	1.148576e-13	1.148576e-13
1.124000e+04	1.128000e+04	3.742454e-12	2.941843e-12	2.941843e-12
1.128000e+04	1.132000e+04	2.856198e-14	2.487159e-14	2.487159e-14
1.132000e+04	1.136000e+04	7.920933e-14	4.159105e-14	4.159105e-14
1.136000e+04	1.140000e+04	9.613549e-13	9.208782e-13	9.208782e-13
1.140000e+04	1.144000e+04	2.089822e-13	2.084974e-13	2.084974e-13
1.144000e+04	1.148000e+04	5.095810e-14	2.477468e-14	2.477468e-14
1.148000e+04	1.152000e+04	2.953399e-14	1.799640e-14	1.799640e-14
1.152000e+04	1.156000e+04	4.093166e-13	2.684110e-13	2.684110e-13
1.156000e+04	1.160000e+04	2.788741e-14	1.619690e-14	1.619690e-14
1.160000e+04	1.164000e+04	-2.182597e-15	1.946287e-15	1.946287e-15
1.164000e+04	1.168000e+04	4.177365e-15	4.139628e-15	4.139628e-15
1.168000e+04	1.172000e+04	1.769514e-16	2.449768e-15	2.449768e-15
1.172000e+04	1.176000e+04	-4.909663e-16	5.451835e-16	5.451835e-16
1.176000e+04	1.180000e+04	2.568569e-15	1.845377e-15	1.845377e-15
1.180000e+04	1.184000e+04	3.996262e-16	3.996265e-16	3.996265e-16
1.184000e+04	1.188000e+04	7.132654e-14	7.138772e-14	7.138772e-14
1.188000e+04	1.192000e+04	-7.249896e-18	2.743031e-17	2.743031e-17
1.192000e+04	1.196000e+04	8.532039e-15	5.735728e-15	5.735728e-15
1.196000e+04	1.200000e+04	6.335104e-16	6.100494e-16	6.100494e-16
1.200000e+04	1.204000e+04	6.303089e-14	6.297902e-14	6.297902e-14
1.204000e+04	1.208000e+04	4.393759e-16	2.790418e-16	2.790418e-16
1.208000e+04	1.212000e+04	6.190409e-16	6.192077e-16	6.192077e-16
1.212000e+04	1.216000e+04	5.047307e-15	3.652108e-15	3.652108e-15
1.216000e+04	1.220000e+04	9.987480e-15	9.593116e-15	9.593116e-15
1.220000e+04	1.224000e+04	2.511348e-17	2.497248e-17	2.497248e-17
1.224000e+04	1.228000e+04	5.799129e-19	5.799129e-19	5.799129e-19
1.228000e+04	1.232000e+04	2.747617e-16	2.733292e-16	2.733292e-16
1.232000e+04	1.236000e+04	2.093900e-17	1.985213e-17	1.985213e-17
1.236000e+04	1.240000e+04	2.443981e-17	2.444133e-17	2.444133e-17
1.240000e+04	1.244000e+04	4.618371e-16	4.524743e-16	4.524743e-16
1.244000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.252000e+04	5.381468e-19	5.381468e-19	5.381468e-19
1.252000e+04	1.256000e+04	-6.180788e-25	6.180788e-25	6.180788e-25
1.256000e+04	1.260000e+04	7.703241e-18	7.542454e-18	7.542454e-18
1.260000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.268000e+04	3.585831e-18	3.585831e-18	3.585831e-18
1.268000e+04	1.272000e+04	-6.585840e-27	6.585840e-27	6.585840e-27
1.272000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.296000e+04	-4.832784e-20	4.832784e-20	4.832784e-20
1.296000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Path=onshell[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Scale=1000.
ScaledBy=2.60111056451960340e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	8.288790e-10	8.089163e-12	8.089163e-12
8.000000e+01	1.200000e+02	1.262193e-07	1.010274e-10	1.010274e-10
1.200000e+02	1.600000e+02	1.455743e-06	3.436457e-10	3.436457e-10
1.600000e+02	2.000000e+02	2.267570e-06	4.261596e-10	4.261596e-10
2.000000e+02	2.400000e+02	1.529610e-06	3.507765e-10	3.507765e-10
2.400000e+02	2.800000e+02	9.653357e-07	2.814725e-10	2.814725e-10
2.800000e+02	3.200000e+02	6.310167e-07	2.305630e-10	2.305630e-10
3.200000e+02	3.600000e+02	4.242463e-07	1.907715e-10	1.907715e-10
3.600000e+02	4.000000e+02	2.902500e-07	1.584183e-10	1.584183e-10
4.000000e+02	4.400000e+02	2.015933e-07	1.319880e-10	1.319880e-10
4.400000e+02	4.800000e+02	1.411124e-07	1.099086e-10	1.099086e-10
4.800000e+02	5.200000e+02	9.563295e-08	8.945540e-11	8.945540e-11
5.200000e+02	5.600000e+02	6.383235e-08	7.167051e-11	7.167051e-11
5.600000e+02	6.000000e+02	4.314100e-08	5.787015e-11	5.787015e-11
6.000000e+02	6.400000e+02	2.967572e-08	4.732757e-11	4.732757e-11
6.400000e+02	6.800000e+02	2.041035e-08	3.847647e-11	3.847647e-11
6.800000e+02	7.200000e+02	1.408697e-08	3.086616e-11	3.086616e-11
7.200000e+02	7.600000e+02	9.603112e-09	2.419466e-11	2.419466e-11
7.600000e+02	8.000000e+02	6.535538e-09	1.888345e-11	1.888345e-11
8.000000e+02	8.400000e+02	4.423963e-09	1.477857e-11	1.477857e-11
8.400000e+02	8.800000e+02	2.978030e-09	1.156388e-11	1.156388e-11
8.800000e+02	9.200000e+02	1.971024e-09	8.981937e-12	8.981937e-12
9.200000e+02	9.600000e+02	1.296867e-09	6.952411e-12	6.952411e-12
9.600000e+02	1.000000e+03	8.429608e-10	5.290152e-12	5.290152e-12
1.000000e+03	1.040000e+03	5.603420e-10	4.068857e-12	4.068857e-12
1.040000e+03	1.080000e+03	3.722458e-10	3.121425e-12	3.121425e-12
1.080000e+03	1.120000e+03	2.489125e-10	2.408478e-12	2.408478e-12
1.120000e+03	1.160000e+03	1.691046e-10	1.864353e-12	1.864353e-12
1.160000e+03	1.200000e+03	1.145799e-10	1.446245e-12	1.446245e-12
1.200000e+03	1.240000e+03	7.843362e-11	1.153719e-12	1.153719e-12
1.240000e+03	1.280000e+03	5.357285e-11	9.035295e-13	9.035295e-13
1.280000e+03	1.320000e+03	3.791338e-11	7.277493e-13	7.277493e-13
1.320000e+03	1.360000e+03	2.748290e-11	6.020192e-13	6.020192e-13
1.360000e+03	1.400000e+03	1.849967e-11	4.653350e-13	4.653350e-13
1.400000e+03	1.440000e+03	1.386445e-11	4.026453e-13	4.026453e-13
1.440000e+03	1.480000e+03	9.658230e-12	3.175388e-13	3.175388e-13
1.480000e+03	1.520000e+03	7.240875e-12	2.671615e-13	2.671615e-13
1.520000e+03	1.560000e+03	5.173453e-12	2.150218e-13	2.150218e-13
1.560000e+03	1.600000e+03	4.044178e-12	1.903301e-13	1.903301e-13
1.600000e+03	1.640000e+03	2.703262e-12	1.423221e-13	1.423221e-13
1.640000e+03	1.680000e+03	1.697404e-12	1.056410e-13	1.056410e-13
1.680000e+03	1.720000e+03	1.451552e-12	9.687205e-14	9.687205e-14
1.720000e+03	1.760000e+03	1.093788e-12	8.023138e-14	8.023138e-14
1.760000e+03	1.800000e+03	8.127775e-13	6.482902e-14	6.482902e-14
1.800000e+03	1.840000e+03	6.506353e-13	5.707040e-14	5.707040e-14
1.840000e+03	1.880000e+03	4.760915e-13	4.842041e-14	4.842041e-14
1.880000e+03	1.920000e+03	3.414183e-13	3.539761e-14	3.539761e-14
1.920000e+03	1.960000e+03	2.648300e-13	2.944638e-14	2.944638e-14
1.960000e+03	2.000000e+03	1.925712e-13	2.479466e-14	2.479466e-14
# END HISTO1D


# BEGIN HISTO1D /onshell[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Path=onshell[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Scale=1000.
ScaledBy=2.60110958579054703e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	7.986278e-10	7.774922e-12	7.774922e-12
8.000000e+01	1.200000e+02	1.219074e-07	9.738124e-11	9.738124e-11
1.200000e+02	1.600000e+02	1.405613e-06	3.311279e-10	3.311279e-10
1.600000e+02	2.000000e+02	2.198762e-06	4.125539e-10	4.125539e-10
2.000000e+02	2.400000e+02	1.495345e-06	3.426220e-10	3.426220e-10
2.400000e+02	2.800000e+02	9.513735e-07	2.772970e-10	2.772970e-10
2.800000e+02	3.200000e+02	6.263455e-07	2.287890e-10	2.287890e-10
3.200000e+02	3.600000e+02	4.237810e-07	1.904818e-10	1.904818e-10
3.600000e+02	4.000000e+02	2.915970e-07	1.590554e-10	1.590554e-10
4.000000e+02	4.400000e+02	2.036059e-07	1.331831e-10	1.331831e-10
4.400000e+02	4.800000e+02	1.432124e-07	1.113987e-10	1.113987e-10
4.800000e+02	5.200000e+02	9.749070e-08	9.104003e-11	9.104003e-11
5.200000e+02	5.600000e+02	6.534703e-08	7.323224e-11	7.323224e-11
5.600000e+02	6.000000e+02	4.433820e-08	5.934531e-11	5.934531e-11
6.000000e+02	6.400000e+02	3.061297e-08	4.868734e-11	4.868734e-11
6.400000e+02	6.800000e+02	2.112694e-08	3.969015e-11	3.969015e-11
6.800000e+02	7.200000e+02	1.462913e-08	3.192907e-11	3.192907e-11
7.200000e+02	7.600000e+02	1.000356e-08	2.509988e-11	2.509988e-11
7.600000e+02	8.000000e+02	6.828250e-09	1.964977e-11	1.964977e-11
8.000000e+02	8.400000e+02	4.634908e-09	1.542010e-11	1.542010e-11
8.400000e+02	8.800000e+02	3.128390e-09	1.209714e-11	1.209714e-11
8.800000e+02	9.200000e+02	2.076214e-09	9.420022e-12	9.420022e-12
9.200000e+02	9.600000e+02	1.369613e-09	7.308690e-12	7.308690e-12
9.600000e+02	1.000000e+03	8.928237e-10	5.575860e-12	5.575860e-12
1.000000e+03	1.040000e+03	5.951425e-10	4.299184e-12	4.299184e-12
1.040000e+03	1.080000e+03	3.963365e-10	3.306169e-12	3.306169e-12
1.080000e+03	1.120000e+03	2.656725e-10	2.557539e-12	2.557539e-12
1.120000e+03	1.160000e+03	1.809897e-10	1.985237e-12	1.985237e-12
1.160000e+03	1.200000e+03	1.229485e-10	1.544301e-12	1.544301e-12
1.200000e+03	1.240000e+03	8.431908e-11	1.234193e-12	1.234193e-12
1.240000e+03	1.280000e+03	5.776075e-11	9.693235e-13	9.693235e-13
1.280000e+03	1.320000e+03	4.097360e-11	7.827128e-13	7.827128e-13
1.320000e+03	1.360000e+03	2.974615e-11	6.485674e-13	6.485674e-13
1.360000e+03	1.400000e+03	2.009285e-11	5.029837e-13	5.029837e-13
1.400000e+03	1.440000e+03	1.507688e-11	4.355043e-13	4.355043e-13
1.440000e+03	1.480000e+03	1.053026e-11	3.443069e-13	3.443069e-13
1.480000e+03	1.520000e+03	7.910085e-12	2.901659e-13	2.901659e-13
1.520000e+03	1.560000e+03	5.662688e-12	2.340533e-13	2.340533e-13
1.560000e+03	1.600000e+03	4.434085e-12	2.074253e-13	2.074253e-13
1.600000e+03	1.640000e+03	2.970700e-12	1.555772e-13	1.555772e-13
1.640000e+03	1.680000e+03	1.871169e-12	1.156951e-13	1.156951e-13
1.680000e+03	1.720000e+03	1.602736e-12	1.062337e-13	1.062337e-13
1.720000e+03	1.760000e+03	1.208833e-12	8.820144e-14	8.820144e-14
1.760000e+03	1.800000e+03	8.997640e-13	7.144871e-14	7.144871e-14
1.800000e+03	1.840000e+03	7.211335e-13	6.290364e-14	6.290364e-14
1.840000e+03	1.880000e+03	5.285042e-13	5.338611e-14	5.338611e-14
1.880000e+03	1.920000e+03	3.803543e-13	3.929072e-14	3.929072e-14
1.920000e+03	1.960000e+03	2.955910e-13	3.276865e-14	3.276865e-14
1.960000e+03	2.000000e+03	2.154883e-13	2.762440e-14	2.762440e-14
# END HISTO1D


# BEGIN HISTO1D /onshell[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Path=onshell[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Scale=1000.
ScaledBy=2.60111056451960340e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	8.288790e-10	8.089163e-12	8.089163e-12
8.000000e+01	1.200000e+02	1.262193e-07	1.010274e-10	1.010274e-10
1.200000e+02	1.600000e+02	1.455743e-06	3.436457e-10	3.436457e-10
1.600000e+02	2.000000e+02	2.267570e-06	4.261596e-10	4.261596e-10
2.000000e+02	2.400000e+02	1.529610e-06	3.507765e-10	3.507765e-10
2.400000e+02	2.800000e+02	9.653357e-07	2.814725e-10	2.814725e-10
2.800000e+02	3.200000e+02	6.310167e-07	2.305630e-10	2.305630e-10
3.200000e+02	3.600000e+02	4.242463e-07	1.907715e-10	1.907715e-10
3.600000e+02	4.000000e+02	2.902500e-07	1.584183e-10	1.584183e-10
4.000000e+02	4.400000e+02	2.015933e-07	1.319880e-10	1.319880e-10
4.400000e+02	4.800000e+02	1.411124e-07	1.099086e-10	1.099086e-10
4.800000e+02	5.200000e+02	9.563295e-08	8.945540e-11	8.945540e-11
5.200000e+02	5.600000e+02	6.383235e-08	7.167051e-11	7.167051e-11
5.600000e+02	6.000000e+02	4.314100e-08	5.787015e-11	5.787015e-11
6.000000e+02	6.400000e+02	2.967572e-08	4.732757e-11	4.732757e-11
6.400000e+02	6.800000e+02	2.041035e-08	3.847647e-11	3.847647e-11
6.800000e+02	7.200000e+02	1.408697e-08	3.086616e-11	3.086616e-11
7.200000e+02	7.600000e+02	9.603112e-09	2.419466e-11	2.419466e-11
7.600000e+02	8.000000e+02	6.535538e-09	1.888345e-11	1.888345e-11
8.000000e+02	8.400000e+02	4.423963e-09	1.477857e-11	1.477857e-11
8.400000e+02	8.800000e+02	2.978030e-09	1.156388e-11	1.156388e-11
8.800000e+02	9.200000e+02	1.971024e-09	8.981937e-12	8.981937e-12
9.200000e+02	9.600000e+02	1.296867e-09	6.952411e-12	6.952411e-12
9.600000e+02	1.000000e+03	8.429608e-10	5.290152e-12	5.290152e-12
1.000000e+03	1.040000e+03	5.603420e-10	4.068857e-12	4.068857e-12
1.040000e+03	1.080000e+03	3.722458e-10	3.121425e-12	3.121425e-12
1.080000e+03	1.120000e+03	2.489125e-10	2.408478e-12	2.408478e-12
1.120000e+03	1.160000e+03	1.691046e-10	1.864353e-12	1.864353e-12
1.160000e+03	1.200000e+03	1.145799e-10	1.446245e-12	1.446245e-12
1.200000e+03	1.240000e+03	7.843362e-11	1.153719e-12	1.153719e-12
1.240000e+03	1.280000e+03	5.357285e-11	9.035295e-13	9.035295e-13
1.280000e+03	1.320000e+03	3.791338e-11	7.277493e-13	7.277493e-13
1.320000e+03	1.360000e+03	2.748290e-11	6.020192e-13	6.020192e-13
1.360000e+03	1.400000e+03	1.849967e-11	4.653350e-13	4.653350e-13
1.400000e+03	1.440000e+03	1.386445e-11	4.026453e-13	4.026453e-13
1.440000e+03	1.480000e+03	9.658230e-12	3.175388e-13	3.175388e-13
1.480000e+03	1.520000e+03	7.240875e-12	2.671615e-13	2.671615e-13
1.520000e+03	1.560000e+03	5.173453e-12	2.150218e-13	2.150218e-13
1.560000e+03	1.600000e+03	4.044178e-12	1.903301e-13	1.903301e-13
1.600000e+03	1.640000e+03	2.703262e-12	1.423221e-13	1.423221e-13
1.640000e+03	1.680000e+03	1.697404e-12	1.056410e-13	1.056410e-13
1.680000e+03	1.720000e+03	1.451552e-12	9.687205e-14	9.687205e-14
1.720000e+03	1.760000e+03	1.093788e-12	8.023138e-14	8.023138e-14
1.760000e+03	1.800000e+03	8.127775e-13	6.482902e-14	6.482902e-14
1.800000e+03	1.840000e+03	6.506353e-13	5.707040e-14	5.707040e-14
1.840000e+03	1.880000e+03	4.760915e-13	4.842041e-14	4.842041e-14
1.880000e+03	1.920000e+03	3.414183e-13	3.539761e-14	3.539761e-14
1.920000e+03	1.960000e+03	2.648300e-13	2.944638e-14	2.944638e-14
1.960000e+03	2.000000e+03	1.925712e-13	2.479466e-14	2.479466e-14
# END HISTO1D


# BEGIN HISTO1D /onshell[MUR=1__MUF=1__LHAPDF=325100]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[MUR=1__MUF=1__LHAPDF=325100]
Path=onshell[MUR=1__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=2.60110958579054703e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	7.986278e-10	7.774922e-12	7.774922e-12
8.000000e+01	1.200000e+02	1.219074e-07	9.738124e-11	9.738124e-11
1.200000e+02	1.600000e+02	1.405613e-06	3.311279e-10	3.311279e-10
1.600000e+02	2.000000e+02	2.198762e-06	4.125539e-10	4.125539e-10
2.000000e+02	2.400000e+02	1.495345e-06	3.426220e-10	3.426220e-10
2.400000e+02	2.800000e+02	9.513735e-07	2.772970e-10	2.772970e-10
2.800000e+02	3.200000e+02	6.263455e-07	2.287890e-10	2.287890e-10
3.200000e+02	3.600000e+02	4.237810e-07	1.904818e-10	1.904818e-10
3.600000e+02	4.000000e+02	2.915970e-07	1.590554e-10	1.590554e-10
4.000000e+02	4.400000e+02	2.036059e-07	1.331831e-10	1.331831e-10
4.400000e+02	4.800000e+02	1.432124e-07	1.113987e-10	1.113987e-10
4.800000e+02	5.200000e+02	9.749070e-08	9.104003e-11	9.104003e-11
5.200000e+02	5.600000e+02	6.534703e-08	7.323224e-11	7.323224e-11
5.600000e+02	6.000000e+02	4.433820e-08	5.934531e-11	5.934531e-11
6.000000e+02	6.400000e+02	3.061297e-08	4.868734e-11	4.868734e-11
6.400000e+02	6.800000e+02	2.112694e-08	3.969015e-11	3.969015e-11
6.800000e+02	7.200000e+02	1.462913e-08	3.192907e-11	3.192907e-11
7.200000e+02	7.600000e+02	1.000356e-08	2.509988e-11	2.509988e-11
7.600000e+02	8.000000e+02	6.828250e-09	1.964977e-11	1.964977e-11
8.000000e+02	8.400000e+02	4.634908e-09	1.542010e-11	1.542010e-11
8.400000e+02	8.800000e+02	3.128390e-09	1.209714e-11	1.209714e-11
8.800000e+02	9.200000e+02	2.076214e-09	9.420022e-12	9.420022e-12
9.200000e+02	9.600000e+02	1.369613e-09	7.308690e-12	7.308690e-12
9.600000e+02	1.000000e+03	8.928237e-10	5.575860e-12	5.575860e-12
1.000000e+03	1.040000e+03	5.951425e-10	4.299184e-12	4.299184e-12
1.040000e+03	1.080000e+03	3.963365e-10	3.306169e-12	3.306169e-12
1.080000e+03	1.120000e+03	2.656725e-10	2.557539e-12	2.557539e-12
1.120000e+03	1.160000e+03	1.809897e-10	1.985237e-12	1.985237e-12
1.160000e+03	1.200000e+03	1.229485e-10	1.544301e-12	1.544301e-12
1.200000e+03	1.240000e+03	8.431908e-11	1.234193e-12	1.234193e-12
1.240000e+03	1.280000e+03	5.776075e-11	9.693235e-13	9.693235e-13
1.280000e+03	1.320000e+03	4.097360e-11	7.827128e-13	7.827128e-13
1.320000e+03	1.360000e+03	2.974615e-11	6.485674e-13	6.485674e-13
1.360000e+03	1.400000e+03	2.009285e-11	5.029837e-13	5.029837e-13
1.400000e+03	1.440000e+03	1.507688e-11	4.355043e-13	4.355043e-13
1.440000e+03	1.480000e+03	1.053026e-11	3.443069e-13	3.443069e-13
1.480000e+03	1.520000e+03	7.910085e-12	2.901659e-13	2.901659e-13
1.520000e+03	1.560000e+03	5.662688e-12	2.340533e-13	2.340533e-13
1.560000e+03	1.600000e+03	4.434085e-12	2.074253e-13	2.074253e-13
1.600000e+03	1.640000e+03	2.970700e-12	1.555772e-13	1.555772e-13
1.640000e+03	1.680000e+03	1.871169e-12	1.156951e-13	1.156951e-13
1.680000e+03	1.720000e+03	1.602736e-12	1.062337e-13	1.062337e-13
1.720000e+03	1.760000e+03	1.208833e-12	8.820144e-14	8.820144e-14
1.760000e+03	1.800000e+03	8.997640e-13	7.144871e-14	7.144871e-14
1.800000e+03	1.840000e+03	7.211335e-13	6.290364e-14	6.290364e-14
1.840000e+03	1.880000e+03	5.285042e-13	5.338611e-14	5.338611e-14
1.880000e+03	1.920000e+03	3.803543e-13	3.929072e-14	3.929072e-14
1.920000e+03	1.960000e+03	2.955910e-13	3.276865e-14	3.276865e-14
1.960000e+03	2.000000e+03	2.154883e-13	2.762440e-14	2.762440e-14
# END HISTO1D


# BEGIN HISTO1D /onshell[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Path=onshell[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Scale=1000.
ScaledBy=2.60111113563137220e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	7.615508e-10	7.394402e-12	7.394402e-12
8.000000e+01	1.200000e+02	1.165732e-07	9.293062e-11	9.293062e-11
1.200000e+02	1.600000e+02	1.343699e-06	3.158808e-10	3.158808e-10
1.600000e+02	2.000000e+02	2.112120e-06	3.956860e-10	3.956860e-10
2.000000e+02	2.400000e+02	1.449841e-06	3.319868e-10	3.319868e-10
2.400000e+02	2.800000e+02	9.309410e-07	2.713211e-10	2.713211e-10
2.800000e+02	3.200000e+02	6.178810e-07	2.256963e-10	2.256963e-10
3.200000e+02	3.600000e+02	4.210660e-07	1.892293e-10	1.892293e-10
3.600000e+02	4.000000e+02	2.916143e-07	1.589995e-10	1.589995e-10
4.000000e+02	4.400000e+02	2.048438e-07	1.338893e-10	1.338893e-10
4.400000e+02	4.800000e+02	1.448732e-07	1.125528e-10	1.125528e-10
4.800000e+02	5.200000e+02	9.912035e-08	9.240833e-11	9.240833e-11
5.200000e+02	5.600000e+02	6.675607e-08	7.466781e-11	7.466781e-11
5.600000e+02	6.000000e+02	4.549510e-08	6.075474e-11	6.075474e-11
6.000000e+02	6.400000e+02	3.154380e-08	5.002033e-11	5.002033e-11
6.400000e+02	6.800000e+02	2.185320e-08	4.090217e-11	4.090217e-11
6.800000e+02	7.200000e+02	1.518754e-08	3.300784e-11	3.300784e-11
7.200000e+02	7.600000e+02	1.042165e-08	2.603217e-11	2.603217e-11
7.600000e+02	8.000000e+02	7.137313e-09	2.044941e-11	2.044941e-11
8.000000e+02	8.400000e+02	4.859808e-09	1.609661e-11	1.609661e-11
8.400000e+02	8.800000e+02	3.290072e-09	1.266461e-11	1.266461e-11
8.800000e+02	9.200000e+02	2.190242e-09	9.890068e-12	9.890068e-12
9.200000e+02	9.600000e+02	1.449041e-09	7.693666e-12	7.693666e-12
9.600000e+02	1.000000e+03	9.476777e-10	5.886923e-12	5.886923e-12
1.000000e+03	1.040000e+03	6.336890e-10	4.551641e-12	4.551641e-12
1.040000e+03	1.080000e+03	4.231732e-10	3.509928e-12	3.509928e-12
1.080000e+03	1.120000e+03	2.844422e-10	2.722921e-12	2.722921e-12
1.120000e+03	1.160000e+03	1.943791e-10	2.120220e-12	2.120220e-12
1.160000e+03	1.200000e+03	1.324243e-10	1.654435e-12	1.654435e-12
1.200000e+03	1.240000e+03	9.100885e-11	1.324920e-12	1.324920e-12
1.240000e+03	1.280000e+03	6.254712e-11	1.043935e-12	1.043935e-12
1.280000e+03	1.320000e+03	4.448583e-11	8.453235e-13	8.453235e-13
1.320000e+03	1.360000e+03	3.235130e-11	7.017519e-13	7.017519e-13
1.360000e+03	1.400000e+03	2.193711e-11	5.462418e-13	5.462418e-13
1.400000e+03	1.440000e+03	1.648354e-11	4.733135e-13	4.733135e-13
1.440000e+03	1.480000e+03	1.154656e-11	3.752408e-13	3.752408e-13
1.480000e+03	1.520000e+03	8.692908e-12	3.168445e-13	3.168445e-13
1.520000e+03	1.560000e+03	6.236498e-12	2.561911e-13	2.561911e-13
1.560000e+03	1.600000e+03	4.892580e-12	2.273513e-13	2.273513e-13
1.600000e+03	1.640000e+03	3.286357e-12	1.710973e-13	1.710973e-13
1.640000e+03	1.680000e+03	2.077273e-12	1.275052e-13	1.275052e-13
1.680000e+03	1.720000e+03	1.782439e-12	1.172563e-13	1.172563e-13
1.720000e+03	1.760000e+03	1.345785e-12	9.761394e-14	9.761394e-14
1.760000e+03	1.800000e+03	1.003622e-12	7.929644e-14	7.929644e-14
1.800000e+03	1.840000e+03	8.054417e-13	6.982206e-14	6.982206e-14
1.840000e+03	1.880000e+03	5.913502e-13	5.928514e-14	5.928514e-14
1.880000e+03	1.920000e+03	4.272462e-13	4.395492e-14	4.395492e-14
1.920000e+03	1.960000e+03	3.327500e-13	3.676164e-14	3.676164e-14
1.960000e+03	2.000000e+03	2.432442e-13	3.102831e-14	3.102831e-14
# END HISTO1D


# BEGIN HISTO1D /onshell[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Path=onshell[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Scale=1000.
ScaledBy=2.60110958579054703e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	7.986278e-10	7.774922e-12	7.774922e-12
8.000000e+01	1.200000e+02	1.219074e-07	9.738124e-11	9.738124e-11
1.200000e+02	1.600000e+02	1.405613e-06	3.311279e-10	3.311279e-10
1.600000e+02	2.000000e+02	2.198762e-06	4.125539e-10	4.125539e-10
2.000000e+02	2.400000e+02	1.495345e-06	3.426220e-10	3.426220e-10
2.400000e+02	2.800000e+02	9.513735e-07	2.772970e-10	2.772970e-10
2.800000e+02	3.200000e+02	6.263455e-07	2.287890e-10	2.287890e-10
3.200000e+02	3.600000e+02	4.237810e-07	1.904818e-10	1.904818e-10
3.600000e+02	4.000000e+02	2.915970e-07	1.590554e-10	1.590554e-10
4.000000e+02	4.400000e+02	2.036059e-07	1.331831e-10	1.331831e-10
4.400000e+02	4.800000e+02	1.432124e-07	1.113987e-10	1.113987e-10
4.800000e+02	5.200000e+02	9.749070e-08	9.104003e-11	9.104003e-11
5.200000e+02	5.600000e+02	6.534703e-08	7.323224e-11	7.323224e-11
5.600000e+02	6.000000e+02	4.433820e-08	5.934531e-11	5.934531e-11
6.000000e+02	6.400000e+02	3.061297e-08	4.868734e-11	4.868734e-11
6.400000e+02	6.800000e+02	2.112694e-08	3.969015e-11	3.969015e-11
6.800000e+02	7.200000e+02	1.462913e-08	3.192907e-11	3.192907e-11
7.200000e+02	7.600000e+02	1.000356e-08	2.509988e-11	2.509988e-11
7.600000e+02	8.000000e+02	6.828250e-09	1.964977e-11	1.964977e-11
8.000000e+02	8.400000e+02	4.634908e-09	1.542010e-11	1.542010e-11
8.400000e+02	8.800000e+02	3.128390e-09	1.209714e-11	1.209714e-11
8.800000e+02	9.200000e+02	2.076214e-09	9.420022e-12	9.420022e-12
9.200000e+02	9.600000e+02	1.369613e-09	7.308690e-12	7.308690e-12
9.600000e+02	1.000000e+03	8.928237e-10	5.575860e-12	5.575860e-12
1.000000e+03	1.040000e+03	5.951425e-10	4.299184e-12	4.299184e-12
1.040000e+03	1.080000e+03	3.963365e-10	3.306169e-12	3.306169e-12
1.080000e+03	1.120000e+03	2.656725e-10	2.557539e-12	2.557539e-12
1.120000e+03	1.160000e+03	1.809897e-10	1.985237e-12	1.985237e-12
1.160000e+03	1.200000e+03	1.229485e-10	1.544301e-12	1.544301e-12
1.200000e+03	1.240000e+03	8.431908e-11	1.234193e-12	1.234193e-12
1.240000e+03	1.280000e+03	5.776075e-11	9.693235e-13	9.693235e-13
1.280000e+03	1.320000e+03	4.097360e-11	7.827128e-13	7.827128e-13
1.320000e+03	1.360000e+03	2.974615e-11	6.485674e-13	6.485674e-13
1.360000e+03	1.400000e+03	2.009285e-11	5.029837e-13	5.029837e-13
1.400000e+03	1.440000e+03	1.507688e-11	4.355043e-13	4.355043e-13
1.440000e+03	1.480000e+03	1.053026e-11	3.443069e-13	3.443069e-13
1.480000e+03	1.520000e+03	7.910085e-12	2.901659e-13	2.901659e-13
1.520000e+03	1.560000e+03	5.662688e-12	2.340533e-13	2.340533e-13
1.560000e+03	1.600000e+03	4.434085e-12	2.074253e-13	2.074253e-13
1.600000e+03	1.640000e+03	2.970700e-12	1.555772e-13	1.555772e-13
1.640000e+03	1.680000e+03	1.871169e-12	1.156951e-13	1.156951e-13
1.680000e+03	1.720000e+03	1.602736e-12	1.062337e-13	1.062337e-13
1.720000e+03	1.760000e+03	1.208833e-12	8.820144e-14	8.820144e-14
1.760000e+03	1.800000e+03	8.997640e-13	7.144871e-14	7.144871e-14
1.800000e+03	1.840000e+03	7.211335e-13	6.290364e-14	6.290364e-14
1.840000e+03	1.880000e+03	5.285042e-13	5.338611e-14	5.338611e-14
1.880000e+03	1.920000e+03	3.803543e-13	3.929072e-14	3.929072e-14
1.920000e+03	1.960000e+03	2.955910e-13	3.276865e-14	3.276865e-14
1.960000e+03	2.000000e+03	2.154883e-13	2.762440e-14	2.762440e-14
# END HISTO1D


# BEGIN HISTO1D /onshell[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Path=onshell[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Scale=1000.
ScaledBy=2.60111113563137220e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	7.615508e-10	7.394402e-12	7.394402e-12
8.000000e+01	1.200000e+02	1.165732e-07	9.293062e-11	9.293062e-11
1.200000e+02	1.600000e+02	1.343699e-06	3.158808e-10	3.158808e-10
1.600000e+02	2.000000e+02	2.112120e-06	3.956860e-10	3.956860e-10
2.000000e+02	2.400000e+02	1.449841e-06	3.319868e-10	3.319868e-10
2.400000e+02	2.800000e+02	9.309410e-07	2.713211e-10	2.713211e-10
2.800000e+02	3.200000e+02	6.178810e-07	2.256963e-10	2.256963e-10
3.200000e+02	3.600000e+02	4.210660e-07	1.892293e-10	1.892293e-10
3.600000e+02	4.000000e+02	2.916143e-07	1.589995e-10	1.589995e-10
4.000000e+02	4.400000e+02	2.048438e-07	1.338893e-10	1.338893e-10
4.400000e+02	4.800000e+02	1.448732e-07	1.125528e-10	1.125528e-10
4.800000e+02	5.200000e+02	9.912035e-08	9.240833e-11	9.240833e-11
5.200000e+02	5.600000e+02	6.675607e-08	7.466781e-11	7.466781e-11
5.600000e+02	6.000000e+02	4.549510e-08	6.075474e-11	6.075474e-11
6.000000e+02	6.400000e+02	3.154380e-08	5.002033e-11	5.002033e-11
6.400000e+02	6.800000e+02	2.185320e-08	4.090217e-11	4.090217e-11
6.800000e+02	7.200000e+02	1.518754e-08	3.300784e-11	3.300784e-11
7.200000e+02	7.600000e+02	1.042165e-08	2.603217e-11	2.603217e-11
7.600000e+02	8.000000e+02	7.137313e-09	2.044941e-11	2.044941e-11
8.000000e+02	8.400000e+02	4.859808e-09	1.609661e-11	1.609661e-11
8.400000e+02	8.800000e+02	3.290072e-09	1.266461e-11	1.266461e-11
8.800000e+02	9.200000e+02	2.190242e-09	9.890068e-12	9.890068e-12
9.200000e+02	9.600000e+02	1.449041e-09	7.693666e-12	7.693666e-12
9.600000e+02	1.000000e+03	9.476777e-10	5.886923e-12	5.886923e-12
1.000000e+03	1.040000e+03	6.336890e-10	4.551641e-12	4.551641e-12
1.040000e+03	1.080000e+03	4.231732e-10	3.509928e-12	3.509928e-12
1.080000e+03	1.120000e+03	2.844422e-10	2.722921e-12	2.722921e-12
1.120000e+03	1.160000e+03	1.943791e-10	2.120220e-12	2.120220e-12
1.160000e+03	1.200000e+03	1.324243e-10	1.654435e-12	1.654435e-12
1.200000e+03	1.240000e+03	9.100885e-11	1.324920e-12	1.324920e-12
1.240000e+03	1.280000e+03	6.254712e-11	1.043935e-12	1.043935e-12
1.280000e+03	1.320000e+03	4.448583e-11	8.453235e-13	8.453235e-13
1.320000e+03	1.360000e+03	3.235130e-11	7.017519e-13	7.017519e-13
1.360000e+03	1.400000e+03	2.193711e-11	5.462418e-13	5.462418e-13
1.400000e+03	1.440000e+03	1.648354e-11	4.733135e-13	4.733135e-13
1.440000e+03	1.480000e+03	1.154656e-11	3.752408e-13	3.752408e-13
1.480000e+03	1.520000e+03	8.692908e-12	3.168445e-13	3.168445e-13
1.520000e+03	1.560000e+03	6.236498e-12	2.561911e-13	2.561911e-13
1.560000e+03	1.600000e+03	4.892580e-12	2.273513e-13	2.273513e-13
1.600000e+03	1.640000e+03	3.286357e-12	1.710973e-13	1.710973e-13
1.640000e+03	1.680000e+03	2.077273e-12	1.275052e-13	1.275052e-13
1.680000e+03	1.720000e+03	1.782439e-12	1.172563e-13	1.172563e-13
1.720000e+03	1.760000e+03	1.345785e-12	9.761394e-14	9.761394e-14
1.760000e+03	1.800000e+03	1.003622e-12	7.929644e-14	7.929644e-14
1.800000e+03	1.840000e+03	8.054417e-13	6.982206e-14	6.982206e-14
1.840000e+03	1.880000e+03	5.913502e-13	5.928514e-14	5.928514e-14
1.880000e+03	1.920000e+03	4.272462e-13	4.395492e-14	4.395492e-14
1.920000e+03	1.960000e+03	3.327500e-13	3.676164e-14	3.676164e-14
1.960000e+03	2.000000e+03	2.432442e-13	3.102831e-14	3.102831e-14
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Path=onshell[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Scale=1000.
ScaledBy=2.60111056451960340e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	8.288790e-10	8.089163e-12	8.089163e-12
8.000000e+01	1.200000e+02	1.262193e-07	1.010274e-10	1.010274e-10
1.200000e+02	1.600000e+02	1.455743e-06	3.436457e-10	3.436457e-10
1.600000e+02	2.000000e+02	2.267570e-06	4.261596e-10	4.261596e-10
2.000000e+02	2.400000e+02	1.529610e-06	3.507765e-10	3.507765e-10
2.400000e+02	2.800000e+02	9.653357e-07	2.814725e-10	2.814725e-10
2.800000e+02	3.200000e+02	6.310167e-07	2.305630e-10	2.305630e-10
3.200000e+02	3.600000e+02	4.242463e-07	1.907715e-10	1.907715e-10
3.600000e+02	4.000000e+02	2.902500e-07	1.584183e-10	1.584183e-10
4.000000e+02	4.400000e+02	2.015933e-07	1.319880e-10	1.319880e-10
4.400000e+02	4.800000e+02	1.411124e-07	1.099086e-10	1.099086e-10
4.800000e+02	5.200000e+02	9.563295e-08	8.945540e-11	8.945540e-11
5.200000e+02	5.600000e+02	6.383235e-08	7.167051e-11	7.167051e-11
5.600000e+02	6.000000e+02	4.314100e-08	5.787015e-11	5.787015e-11
6.000000e+02	6.400000e+02	2.967572e-08	4.732757e-11	4.732757e-11
6.400000e+02	6.800000e+02	2.041035e-08	3.847647e-11	3.847647e-11
6.800000e+02	7.200000e+02	1.408697e-08	3.086616e-11	3.086616e-11
7.200000e+02	7.600000e+02	9.603112e-09	2.419466e-11	2.419466e-11
7.600000e+02	8.000000e+02	6.535538e-09	1.888345e-11	1.888345e-11
8.000000e+02	8.400000e+02	4.423963e-09	1.477857e-11	1.477857e-11
8.400000e+02	8.800000e+02	2.978030e-09	1.156388e-11	1.156388e-11
8.800000e+02	9.200000e+02	1.971024e-09	8.981937e-12	8.981937e-12
9.200000e+02	9.600000e+02	1.296867e-09	6.952411e-12	6.952411e-12
9.600000e+02	1.000000e+03	8.429608e-10	5.290152e-12	5.290152e-12
1.000000e+03	1.040000e+03	5.603420e-10	4.068857e-12	4.068857e-12
1.040000e+03	1.080000e+03	3.722458e-10	3.121425e-12	3.121425e-12
1.080000e+03	1.120000e+03	2.489125e-10	2.408478e-12	2.408478e-12
1.120000e+03	1.160000e+03	1.691046e-10	1.864353e-12	1.864353e-12
1.160000e+03	1.200000e+03	1.145799e-10	1.446245e-12	1.446245e-12
1.200000e+03	1.240000e+03	7.843362e-11	1.153719e-12	1.153719e-12
1.240000e+03	1.280000e+03	5.357285e-11	9.035295e-13	9.035295e-13
1.280000e+03	1.320000e+03	3.791338e-11	7.277493e-13	7.277493e-13
1.320000e+03	1.360000e+03	2.748290e-11	6.020192e-13	6.020192e-13
1.360000e+03	1.400000e+03	1.849967e-11	4.653350e-13	4.653350e-13
1.400000e+03	1.440000e+03	1.386445e-11	4.026453e-13	4.026453e-13
1.440000e+03	1.480000e+03	9.658230e-12	3.175388e-13	3.175388e-13
1.480000e+03	1.520000e+03	7.240875e-12	2.671615e-13	2.671615e-13
1.520000e+03	1.560000e+03	5.173453e-12	2.150218e-13	2.150218e-13
1.560000e+03	1.600000e+03	4.044178e-12	1.903301e-13	1.903301e-13
1.600000e+03	1.640000e+03	2.703262e-12	1.423221e-13	1.423221e-13
1.640000e+03	1.680000e+03	1.697404e-12	1.056410e-13	1.056410e-13
1.680000e+03	1.720000e+03	1.451552e-12	9.687205e-14	9.687205e-14
1.720000e+03	1.760000e+03	1.093788e-12	8.023138e-14	8.023138e-14
1.760000e+03	1.800000e+03	8.127775e-13	6.482902e-14	6.482902e-14
1.800000e+03	1.840000e+03	6.506353e-13	5.707040e-14	5.707040e-14
1.840000e+03	1.880000e+03	4.760915e-13	4.842041e-14	4.842041e-14
1.880000e+03	1.920000e+03	3.414183e-13	3.539761e-14	3.539761e-14
1.920000e+03	1.960000e+03	2.648300e-13	2.944638e-14	2.944638e-14
1.960000e+03	2.000000e+03	1.925712e-13	2.479466e-14	2.479466e-14
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
Path=onshell[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=3.75742661068090840e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	4.989790e-10	4.666358e-11	4.666358e-11
8.000000e+01	1.200000e+02	4.467578e-08	6.696260e-10	6.696260e-10
1.200000e+02	1.600000e+02	3.265165e-07	2.138117e-09	2.138117e-09
1.600000e+02	2.000000e+02	6.286132e-07	2.317267e-09	2.317267e-09
2.000000e+02	2.400000e+02	7.281328e-07	4.158154e-09	4.158154e-09
2.400000e+02	2.800000e+02	6.400173e-07	4.531486e-09	4.531486e-09
2.800000e+02	3.200000e+02	4.922042e-07	3.891035e-09	3.891035e-09
3.200000e+02	3.600000e+02	3.610950e-07	3.348410e-09	3.348410e-09
3.600000e+02	4.000000e+02	2.644295e-07	2.522343e-09	2.522343e-09
4.000000e+02	4.400000e+02	2.048482e-07	2.758271e-09	2.758271e-09
4.400000e+02	4.800000e+02	1.623203e-07	2.473391e-09	2.473391e-09
4.800000e+02	5.200000e+02	1.321331e-07	2.703524e-09	2.703524e-09
5.200000e+02	5.600000e+02	1.100165e-07	1.765153e-09	1.765153e-09
5.600000e+02	6.000000e+02	9.223435e-08	1.522101e-09	1.522101e-09
6.000000e+02	6.400000e+02	7.540277e-08	1.264845e-09	1.264845e-09
6.400000e+02	6.800000e+02	6.548905e-08	1.140961e-09	1.140961e-09
6.800000e+02	7.200000e+02	5.737312e-08	1.434944e-09	1.434944e-09
7.200000e+02	7.600000e+02	4.903613e-08	1.284958e-09	1.284958e-09
7.600000e+02	8.000000e+02	4.298305e-08	9.352145e-10	9.352145e-10
8.000000e+02	8.400000e+02	3.657143e-08	8.328637e-10	8.328637e-10
8.400000e+02	8.800000e+02	3.468717e-08	1.146573e-09	1.146573e-09
8.800000e+02	9.200000e+02	2.933570e-08	8.293849e-10	8.293849e-10
9.200000e+02	9.600000e+02	2.664627e-08	7.904051e-10	7.904051e-10
9.600000e+02	1.000000e+03	2.323927e-08	1.001013e-09	1.001013e-09
1.000000e+03	1.040000e+03	2.024985e-08	9.693664e-10	9.693664e-10
1.040000e+03	1.080000e+03	1.836106e-08	9.374200e-10	9.374200e-10
1.080000e+03	1.120000e+03	1.605790e-08	5.692673e-10	5.692673e-10
1.120000e+03	1.160000e+03	1.387056e-08	4.753251e-10	4.753251e-10
1.160000e+03	1.200000e+03	1.270630e-08	4.139152e-10	4.139152e-10
1.200000e+03	1.240000e+03	1.137202e-08	5.505431e-10	5.505431e-10
1.240000e+03	1.280000e+03	9.885085e-09	5.764516e-10	5.764516e-10
1.280000e+03	1.320000e+03	8.594780e-09	3.549303e-10	3.549303e-10
1.320000e+03	1.360000e+03	8.561357e-09	5.849310e-10	5.849310e-10
1.360000e+03	1.400000e+03	6.956638e-09	3.433768e-10	3.433768e-10
1.400000e+03	1.440000e+03	5.947420e-09	3.017815e-10	3.017815e-10
1.440000e+03	1.480000e+03	5.291913e-09	2.439358e-10	2.439358e-10
1.480000e+03	1.520000e+03	5.043145e-09	2.932984e-10	2.932984e-10
1.520000e+03	1.560000e+03	4.677037e-09	4.749162e-10	4.749162e-10
1.560000e+03	1.600000e+03	3.662605e-09	2.586842e-10	2.586842e-10
1.600000e+03	1.640000e+03	3.020803e-09	1.865378e-10	1.865378e-10
1.640000e+03	1.680000e+03	2.922112e-09	1.939586e-10	1.939586e-10
1.680000e+03	1.720000e+03	2.856390e-09	3.246169e-10	3.246169e-10
1.720000e+03	1.760000e+03	2.091527e-09	1.918528e-10	1.918528e-10
1.760000e+03	1.800000e+03	2.833072e-09	9.418054e-10	9.418054e-10
1.800000e+03	1.840000e+03	1.809254e-09	1.461431e-10	1.461431e-10
1.840000e+03	1.880000e+03	2.052990e-09	3.475045e-10	3.475045e-10
1.880000e+03	1.920000e+03	1.580640e-09	2.499023e-10	2.499023e-10
1.920000e+03	1.960000e+03	1.227769e-09	1.087746e-10	1.087746e-10
1.960000e+03	2.000000e+03	1.660032e-09	3.561705e-10	3.561705e-10
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Path=onshell[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Scale=1000.
ScaledBy=2.60110958579054703e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	7.986278e-10	7.774922e-12	7.774922e-12
8.000000e+01	1.200000e+02	1.219074e-07	9.738124e-11	9.738124e-11
1.200000e+02	1.600000e+02	1.405613e-06	3.311279e-10	3.311279e-10
1.600000e+02	2.000000e+02	2.198762e-06	4.125539e-10	4.125539e-10
2.000000e+02	2.400000e+02	1.495345e-06	3.426220e-10	3.426220e-10
2.400000e+02	2.800000e+02	9.513735e-07	2.772970e-10	2.772970e-10
2.800000e+02	3.200000e+02	6.263455e-07	2.287890e-10	2.287890e-10
3.200000e+02	3.600000e+02	4.237810e-07	1.904818e-10	1.904818e-10
3.600000e+02	4.000000e+02	2.915970e-07	1.590554e-10	1.590554e-10
4.000000e+02	4.400000e+02	2.036059e-07	1.331831e-10	1.331831e-10
4.400000e+02	4.800000e+02	1.432124e-07	1.113987e-10	1.113987e-10
4.800000e+02	5.200000e+02	9.749070e-08	9.104003e-11	9.104003e-11
5.200000e+02	5.600000e+02	6.534703e-08	7.323224e-11	7.323224e-11
5.600000e+02	6.000000e+02	4.433820e-08	5.934531e-11	5.934531e-11
6.000000e+02	6.400000e+02	3.061297e-08	4.868734e-11	4.868734e-11
6.400000e+02	6.800000e+02	2.112694e-08	3.969015e-11	3.969015e-11
6.800000e+02	7.200000e+02	1.462913e-08	3.192907e-11	3.192907e-11
7.200000e+02	7.600000e+02	1.000356e-08	2.509988e-11	2.509988e-11
7.600000e+02	8.000000e+02	6.828250e-09	1.964977e-11	1.964977e-11
8.000000e+02	8.400000e+02	4.634908e-09	1.542010e-11	1.542010e-11
8.400000e+02	8.800000e+02	3.128390e-09	1.209714e-11	1.209714e-11
8.800000e+02	9.200000e+02	2.076214e-09	9.420022e-12	9.420022e-12
9.200000e+02	9.600000e+02	1.369613e-09	7.308690e-12	7.308690e-12
9.600000e+02	1.000000e+03	8.928237e-10	5.575860e-12	5.575860e-12
1.000000e+03	1.040000e+03	5.951425e-10	4.299184e-12	4.299184e-12
1.040000e+03	1.080000e+03	3.963365e-10	3.306169e-12	3.306169e-12
1.080000e+03	1.120000e+03	2.656725e-10	2.557539e-12	2.557539e-12
1.120000e+03	1.160000e+03	1.809897e-10	1.985237e-12	1.985237e-12
1.160000e+03	1.200000e+03	1.229485e-10	1.544301e-12	1.544301e-12
1.200000e+03	1.240000e+03	8.431908e-11	1.234193e-12	1.234193e-12
1.240000e+03	1.280000e+03	5.776075e-11	9.693235e-13	9.693235e-13
1.280000e+03	1.320000e+03	4.097360e-11	7.827128e-13	7.827128e-13
1.320000e+03	1.360000e+03	2.974615e-11	6.485674e-13	6.485674e-13
1.360000e+03	1.400000e+03	2.009285e-11	5.029837e-13	5.029837e-13
1.400000e+03	1.440000e+03	1.507688e-11	4.355043e-13	4.355043e-13
1.440000e+03	1.480000e+03	1.053026e-11	3.443069e-13	3.443069e-13
1.480000e+03	1.520000e+03	7.910085e-12	2.901659e-13	2.901659e-13
1.520000e+03	1.560000e+03	5.662688e-12	2.340533e-13	2.340533e-13
1.560000e+03	1.600000e+03	4.434085e-12	2.074253e-13	2.074253e-13
1.600000e+03	1.640000e+03	2.970700e-12	1.555772e-13	1.555772e-13
1.640000e+03	1.680000e+03	1.871169e-12	1.156951e-13	1.156951e-13
1.680000e+03	1.720000e+03	1.602736e-12	1.062337e-13	1.062337e-13
1.720000e+03	1.760000e+03	1.208833e-12	8.820144e-14	8.820144e-14
1.760000e+03	1.800000e+03	8.997640e-13	7.144871e-14	7.144871e-14
1.800000e+03	1.840000e+03	7.211335e-13	6.290364e-14	6.290364e-14
1.840000e+03	1.880000e+03	5.285042e-13	5.338611e-14	5.338611e-14
1.880000e+03	1.920000e+03	3.803543e-13	3.929072e-14	3.929072e-14
1.920000e+03	1.960000e+03	2.955910e-13	3.276865e-14	3.276865e-14
1.960000e+03	2.000000e+03	2.154883e-13	2.762440e-14	2.762440e-14
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
Path=onshell[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=3.79223456111553320e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	5.047582e-10	4.556560e-11	4.556560e-11
8.000000e+01	1.200000e+02	4.563642e-08	6.539422e-10	6.539422e-10
1.200000e+02	1.600000e+02	3.369105e-07	2.115358e-09	2.115358e-09
1.600000e+02	2.000000e+02	6.394095e-07	2.280766e-09	2.280766e-09
2.000000e+02	2.400000e+02	7.301445e-07	4.116657e-09	4.116657e-09
2.400000e+02	2.800000e+02	6.398033e-07	4.504059e-09	4.504059e-09
2.800000e+02	3.200000e+02	4.928942e-07	3.944186e-09	3.944186e-09
3.200000e+02	3.600000e+02	3.623805e-07	3.438269e-09	3.438269e-09
3.600000e+02	4.000000e+02	2.662323e-07	2.572250e-09	2.572250e-09
4.000000e+02	4.400000e+02	2.069757e-07	2.833654e-09	2.833654e-09
4.400000e+02	4.800000e+02	1.649281e-07	2.594697e-09	2.594697e-09
4.800000e+02	5.200000e+02	1.352623e-07	2.937499e-09	2.937499e-09
5.200000e+02	5.600000e+02	1.131445e-07	1.885699e-09	1.885699e-09
5.600000e+02	6.000000e+02	9.556252e-08	1.628642e-09	1.628642e-09
6.000000e+02	6.400000e+02	7.842950e-08	1.341679e-09	1.341679e-09
6.400000e+02	6.800000e+02	6.851050e-08	1.224743e-09	1.224743e-09
6.800000e+02	7.200000e+02	6.032485e-08	1.590593e-09	1.590593e-09
7.200000e+02	7.600000e+02	5.184240e-08	1.405078e-09	1.405078e-09
7.600000e+02	8.000000e+02	4.547228e-08	1.003672e-09	1.003672e-09
8.000000e+02	8.400000e+02	3.880985e-08	9.007167e-10	9.007167e-10
8.400000e+02	8.800000e+02	3.698675e-08	1.240685e-09	1.240685e-09
8.800000e+02	9.200000e+02	3.139077e-08	9.051146e-10	9.051146e-10
9.200000e+02	9.600000e+02	2.855332e-08	8.678418e-10	8.678418e-10
9.600000e+02	1.000000e+03	2.495507e-08	1.094207e-09	1.094207e-09
1.000000e+03	1.040000e+03	2.180311e-08	1.056591e-09	1.056591e-09
1.040000e+03	1.080000e+03	1.984588e-08	1.043347e-09	1.043347e-09
1.080000e+03	1.120000e+03	1.741155e-08	6.345270e-10	6.345270e-10
1.120000e+03	1.160000e+03	1.505586e-08	5.328298e-10	5.328298e-10
1.160000e+03	1.200000e+03	1.379374e-08	4.547872e-10	4.547872e-10
1.200000e+03	1.240000e+03	1.238001e-08	6.150622e-10	6.150622e-10
1.240000e+03	1.280000e+03	1.079119e-08	6.437836e-10	6.437836e-10
1.280000e+03	1.320000e+03	9.394493e-09	3.951328e-10	3.951328e-10
1.320000e+03	1.360000e+03	9.379495e-09	6.539887e-10	6.539887e-10
1.360000e+03	1.400000e+03	7.627735e-09	3.832542e-10	3.832542e-10
1.400000e+03	1.440000e+03	6.515495e-09	3.349069e-10	3.349069e-10
1.440000e+03	1.480000e+03	5.804095e-09	2.707941e-10	2.707941e-10
1.480000e+03	1.520000e+03	5.542788e-09	3.269609e-10	3.269609e-10
1.520000e+03	1.560000e+03	5.155937e-09	5.257367e-10	5.257367e-10
1.560000e+03	1.600000e+03	4.031675e-09	2.851115e-10	2.851115e-10
1.600000e+03	1.640000e+03	3.334190e-09	2.094015e-10	2.094015e-10
1.640000e+03	1.680000e+03	3.229048e-09	2.163954e-10	2.163954e-10
1.680000e+03	1.720000e+03	3.166695e-09	3.629643e-10	3.629643e-10
1.720000e+03	1.760000e+03	2.317225e-09	2.146227e-10	2.146227e-10
1.760000e+03	1.800000e+03	3.210802e-09	1.112657e-09	1.112657e-09
1.800000e+03	1.840000e+03	2.016594e-09	1.660279e-10	1.660279e-10
1.840000e+03	1.880000e+03	2.292712e-09	3.931657e-10	3.931657e-10
1.880000e+03	1.920000e+03	1.760749e-09	2.793770e-10	2.793770e-10
1.920000e+03	1.960000e+03	1.373243e-09	1.236006e-10	1.236006e-10
1.960000e+03	2.000000e+03	1.859951e-09	4.015633e-10	4.015633e-10
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Path=onshell[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Scale=1000.
ScaledBy=2.60111056451960340e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	8.288790e-10	8.089163e-12	8.089163e-12
8.000000e+01	1.200000e+02	1.262193e-07	1.010274e-10	1.010274e-10
1.200000e+02	1.600000e+02	1.455743e-06	3.436457e-10	3.436457e-10
1.600000e+02	2.000000e+02	2.267570e-06	4.261596e-10	4.261596e-10
2.000000e+02	2.400000e+02	1.529610e-06	3.507765e-10	3.507765e-10
2.400000e+02	2.800000e+02	9.653357e-07	2.814725e-10	2.814725e-10
2.800000e+02	3.200000e+02	6.310167e-07	2.305630e-10	2.305630e-10
3.200000e+02	3.600000e+02	4.242463e-07	1.907715e-10	1.907715e-10
3.600000e+02	4.000000e+02	2.902500e-07	1.584183e-10	1.584183e-10
4.000000e+02	4.400000e+02	2.015933e-07	1.319880e-10	1.319880e-10
4.400000e+02	4.800000e+02	1.411124e-07	1.099086e-10	1.099086e-10
4.800000e+02	5.200000e+02	9.563295e-08	8.945540e-11	8.945540e-11
5.200000e+02	5.600000e+02	6.383235e-08	7.167051e-11	7.167051e-11
5.600000e+02	6.000000e+02	4.314100e-08	5.787015e-11	5.787015e-11
6.000000e+02	6.400000e+02	2.967572e-08	4.732757e-11	4.732757e-11
6.400000e+02	6.800000e+02	2.041035e-08	3.847647e-11	3.847647e-11
6.800000e+02	7.200000e+02	1.408697e-08	3.086616e-11	3.086616e-11
7.200000e+02	7.600000e+02	9.603112e-09	2.419466e-11	2.419466e-11
7.600000e+02	8.000000e+02	6.535538e-09	1.888345e-11	1.888345e-11
8.000000e+02	8.400000e+02	4.423963e-09	1.477857e-11	1.477857e-11
8.400000e+02	8.800000e+02	2.978030e-09	1.156388e-11	1.156388e-11
8.800000e+02	9.200000e+02	1.971024e-09	8.981937e-12	8.981937e-12
9.200000e+02	9.600000e+02	1.296867e-09	6.952411e-12	6.952411e-12
9.600000e+02	1.000000e+03	8.429608e-10	5.290152e-12	5.290152e-12
1.000000e+03	1.040000e+03	5.603420e-10	4.068857e-12	4.068857e-12
1.040000e+03	1.080000e+03	3.722458e-10	3.121425e-12	3.121425e-12
1.080000e+03	1.120000e+03	2.489125e-10	2.408478e-12	2.408478e-12
1.120000e+03	1.160000e+03	1.691046e-10	1.864353e-12	1.864353e-12
1.160000e+03	1.200000e+03	1.145799e-10	1.446245e-12	1.446245e-12
1.200000e+03	1.240000e+03	7.843362e-11	1.153719e-12	1.153719e-12
1.240000e+03	1.280000e+03	5.357285e-11	9.035295e-13	9.035295e-13
1.280000e+03	1.320000e+03	3.791338e-11	7.277493e-13	7.277493e-13
1.320000e+03	1.360000e+03	2.748290e-11	6.020192e-13	6.020192e-13
1.360000e+03	1.400000e+03	1.849967e-11	4.653350e-13	4.653350e-13
1.400000e+03	1.440000e+03	1.386445e-11	4.026453e-13	4.026453e-13
1.440000e+03	1.480000e+03	9.658230e-12	3.175388e-13	3.175388e-13
1.480000e+03	1.520000e+03	7.240875e-12	2.671615e-13	2.671615e-13
1.520000e+03	1.560000e+03	5.173453e-12	2.150218e-13	2.150218e-13
1.560000e+03	1.600000e+03	4.044178e-12	1.903301e-13	1.903301e-13
1.600000e+03	1.640000e+03	2.703262e-12	1.423221e-13	1.423221e-13
1.640000e+03	1.680000e+03	1.697404e-12	1.056410e-13	1.056410e-13
1.680000e+03	1.720000e+03	1.451552e-12	9.687205e-14	9.687205e-14
1.720000e+03	1.760000e+03	1.093788e-12	8.023138e-14	8.023138e-14
1.760000e+03	1.800000e+03	8.127775e-13	6.482902e-14	6.482902e-14
1.800000e+03	1.840000e+03	6.506353e-13	5.707040e-14	5.707040e-14
1.840000e+03	1.880000e+03	4.760915e-13	4.842041e-14	4.842041e-14
1.880000e+03	1.920000e+03	3.414183e-13	3.539761e-14	3.539761e-14
1.920000e+03	1.960000e+03	2.648300e-13	2.944638e-14	2.944638e-14
1.960000e+03	2.000000e+03	1.925712e-13	2.479466e-14	2.479466e-14
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
Path=onshell[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=3.60749203098494049e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	5.186343e-10	5.089101e-11	5.089101e-11
8.000000e+01	1.200000e+02	4.613635e-08	7.302690e-10	7.302690e-10
1.200000e+02	1.600000e+02	3.344035e-07	2.331824e-09	2.331824e-09
1.600000e+02	2.000000e+02	6.615730e-07	2.524130e-09	2.524130e-09
2.000000e+02	2.400000e+02	7.797803e-07	4.529082e-09	4.529082e-09
2.400000e+02	2.800000e+02	6.878175e-07	4.926851e-09	4.926851e-09
2.800000e+02	3.200000e+02	5.320795e-07	4.224582e-09	4.224582e-09
3.200000e+02	3.600000e+02	3.934510e-07	3.635355e-09	3.635355e-09
3.600000e+02	4.000000e+02	2.905418e-07	2.737304e-09	2.737304e-09
4.000000e+02	4.400000e+02	2.265726e-07	2.995353e-09	2.995353e-09
4.400000e+02	4.800000e+02	1.802033e-07	2.682499e-09	2.682499e-09
4.800000e+02	5.200000e+02	1.465449e-07	2.930881e-09	2.930881e-09
5.200000e+02	5.600000e+02	1.216088e-07	1.914190e-09	1.914190e-09
5.600000e+02	6.000000e+02	1.016608e-07	1.649596e-09	1.649596e-09
6.000000e+02	6.400000e+02	8.297230e-08	1.370730e-09	1.370730e-09
6.400000e+02	6.800000e+02	7.189985e-08	1.236126e-09	1.236126e-09
6.800000e+02	7.200000e+02	6.283102e-08	1.556066e-09	1.556066e-09
7.200000e+02	7.600000e+02	5.358997e-08	1.391987e-09	1.391987e-09
7.600000e+02	8.000000e+02	4.687367e-08	1.013573e-09	1.013573e-09
8.000000e+02	8.400000e+02	3.982202e-08	9.017767e-10	9.017767e-10
8.400000e+02	8.800000e+02	3.768858e-08	1.242454e-09	1.242454e-09
8.800000e+02	9.200000e+02	3.183295e-08	8.979254e-10	8.979254e-10
9.200000e+02	9.600000e+02	2.887838e-08	8.564903e-10	8.564903e-10
9.600000e+02	1.000000e+03	2.516923e-08	1.084313e-09	1.084313e-09
1.000000e+03	1.040000e+03	2.192048e-08	1.051834e-09	1.051834e-09
1.040000e+03	1.080000e+03	1.985871e-08	1.013789e-09	1.013789e-09
1.080000e+03	1.120000e+03	1.736051e-08	6.161876e-10	6.161876e-10
1.120000e+03	1.160000e+03	1.499311e-08	5.146509e-10	5.146509e-10
1.160000e+03	1.200000e+03	1.373001e-08	4.480203e-10	4.480203e-10
1.200000e+03	1.240000e+03	1.228747e-08	5.956535e-10	5.956535e-10
1.240000e+03	1.280000e+03	1.068160e-08	6.251414e-10	6.251414e-10
1.280000e+03	1.320000e+03	9.283310e-09	3.840142e-10	3.840142e-10
1.320000e+03	1.360000e+03	9.252790e-09	6.346324e-10	6.346324e-10
1.360000e+03	1.400000e+03	7.512165e-09	3.710308e-10	3.710308e-10
1.400000e+03	1.440000e+03	6.423720e-09	3.266087e-10	3.266087e-10
1.440000e+03	1.480000e+03	5.714897e-09	2.639392e-10	2.639392e-10
1.480000e+03	1.520000e+03	5.446075e-09	3.174288e-10	3.174288e-10
1.520000e+03	1.560000e+03	5.051420e-09	5.148799e-10	5.148799e-10
1.560000e+03	1.600000e+03	3.954278e-09	2.799015e-10	2.799015e-10
1.600000e+03	1.640000e+03	3.262270e-09	2.018470e-10	2.018470e-10
1.640000e+03	1.680000e+03	3.155075e-09	2.096850e-10	2.096850e-10
1.680000e+03	1.720000e+03	3.083733e-09	3.509419e-10	3.509419e-10
1.720000e+03	1.760000e+03	2.257316e-09	2.073501e-10	2.073501e-10
1.760000e+03	1.800000e+03	3.063472e-09	1.022569e-09	1.022569e-09
1.800000e+03	1.840000e+03	1.952547e-09	1.578485e-10	1.578485e-10
1.840000e+03	1.880000e+03	2.217491e-09	3.771015e-10	3.771015e-10
1.880000e+03	1.920000e+03	1.706992e-09	2.709784e-10	2.709784e-10
1.920000e+03	1.960000e+03	1.324868e-09	1.176047e-10	1.176047e-10
1.960000e+03	2.000000e+03	1.794750e-09	3.869274e-10	3.869274e-10
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=onshell[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=2.60110958579054703e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	7.986278e-10	7.774922e-12	7.774922e-12
8.000000e+01	1.200000e+02	1.219074e-07	9.738124e-11	9.738124e-11
1.200000e+02	1.600000e+02	1.405613e-06	3.311279e-10	3.311279e-10
1.600000e+02	2.000000e+02	2.198762e-06	4.125539e-10	4.125539e-10
2.000000e+02	2.400000e+02	1.495345e-06	3.426220e-10	3.426220e-10
2.400000e+02	2.800000e+02	9.513735e-07	2.772970e-10	2.772970e-10
2.800000e+02	3.200000e+02	6.263455e-07	2.287890e-10	2.287890e-10
3.200000e+02	3.600000e+02	4.237810e-07	1.904818e-10	1.904818e-10
3.600000e+02	4.000000e+02	2.915970e-07	1.590554e-10	1.590554e-10
4.000000e+02	4.400000e+02	2.036059e-07	1.331831e-10	1.331831e-10
4.400000e+02	4.800000e+02	1.432124e-07	1.113987e-10	1.113987e-10
4.800000e+02	5.200000e+02	9.749070e-08	9.104003e-11	9.104003e-11
5.200000e+02	5.600000e+02	6.534703e-08	7.323224e-11	7.323224e-11
5.600000e+02	6.000000e+02	4.433820e-08	5.934531e-11	5.934531e-11
6.000000e+02	6.400000e+02	3.061297e-08	4.868734e-11	4.868734e-11
6.400000e+02	6.800000e+02	2.112694e-08	3.969015e-11	3.969015e-11
6.800000e+02	7.200000e+02	1.462913e-08	3.192907e-11	3.192907e-11
7.200000e+02	7.600000e+02	1.000356e-08	2.509988e-11	2.509988e-11
7.600000e+02	8.000000e+02	6.828250e-09	1.964977e-11	1.964977e-11
8.000000e+02	8.400000e+02	4.634908e-09	1.542010e-11	1.542010e-11
8.400000e+02	8.800000e+02	3.128390e-09	1.209714e-11	1.209714e-11
8.800000e+02	9.200000e+02	2.076214e-09	9.420022e-12	9.420022e-12
9.200000e+02	9.600000e+02	1.369613e-09	7.308690e-12	7.308690e-12
9.600000e+02	1.000000e+03	8.928237e-10	5.575860e-12	5.575860e-12
1.000000e+03	1.040000e+03	5.951425e-10	4.299184e-12	4.299184e-12
1.040000e+03	1.080000e+03	3.963365e-10	3.306169e-12	3.306169e-12
1.080000e+03	1.120000e+03	2.656725e-10	2.557539e-12	2.557539e-12
1.120000e+03	1.160000e+03	1.809897e-10	1.985237e-12	1.985237e-12
1.160000e+03	1.200000e+03	1.229485e-10	1.544301e-12	1.544301e-12
1.200000e+03	1.240000e+03	8.431908e-11	1.234193e-12	1.234193e-12
1.240000e+03	1.280000e+03	5.776075e-11	9.693235e-13	9.693235e-13
1.280000e+03	1.320000e+03	4.097360e-11	7.827128e-13	7.827128e-13
1.320000e+03	1.360000e+03	2.974615e-11	6.485674e-13	6.485674e-13
1.360000e+03	1.400000e+03	2.009285e-11	5.029837e-13	5.029837e-13
1.400000e+03	1.440000e+03	1.507688e-11	4.355043e-13	4.355043e-13
1.440000e+03	1.480000e+03	1.053026e-11	3.443069e-13	3.443069e-13
1.480000e+03	1.520000e+03	7.910085e-12	2.901659e-13	2.901659e-13
1.520000e+03	1.560000e+03	5.662688e-12	2.340533e-13	2.340533e-13
1.560000e+03	1.600000e+03	4.434085e-12	2.074253e-13	2.074253e-13
1.600000e+03	1.640000e+03	2.970700e-12	1.555772e-13	1.555772e-13
1.640000e+03	1.680000e+03	1.871169e-12	1.156951e-13	1.156951e-13
1.680000e+03	1.720000e+03	1.602736e-12	1.062337e-13	1.062337e-13
1.720000e+03	1.760000e+03	1.208833e-12	8.820144e-14	8.820144e-14
1.760000e+03	1.800000e+03	8.997640e-13	7.144871e-14	7.144871e-14
1.800000e+03	1.840000e+03	7.211335e-13	6.290364e-14	6.290364e-14
1.840000e+03	1.880000e+03	5.285042e-13	5.338611e-14	5.338611e-14
1.880000e+03	1.920000e+03	3.803543e-13	3.929072e-14	3.929072e-14
1.920000e+03	1.960000e+03	2.955910e-13	3.276865e-14	3.276865e-14
1.960000e+03	2.000000e+03	2.154883e-13	2.762440e-14	2.762440e-14
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
Path=onshell[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=3.65037143044361214e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	5.259637e-10	4.969210e-11	4.969210e-11
8.000000e+01	1.200000e+02	4.729693e-08	7.131484e-10	7.131484e-10
1.200000e+02	1.600000e+02	3.467050e-07	2.306908e-09	2.306908e-09
1.600000e+02	2.000000e+02	6.743957e-07	2.484191e-09	2.484191e-09
2.000000e+02	2.400000e+02	7.824825e-07	4.483686e-09	4.483686e-09
2.400000e+02	2.800000e+02	6.878603e-07	4.896881e-09	4.896881e-09
2.800000e+02	3.200000e+02	5.329700e-07	4.282145e-09	4.282145e-09
3.200000e+02	3.600000e+02	3.949337e-07	3.732951e-09	3.732951e-09
3.600000e+02	4.000000e+02	2.925775e-07	2.791452e-09	2.791452e-09
4.000000e+02	4.400000e+02	2.289659e-07	3.077172e-09	3.077172e-09
4.400000e+02	4.800000e+02	1.831217e-07	2.813915e-09	2.813915e-09
4.800000e+02	5.200000e+02	1.500191e-07	3.184534e-09	3.184534e-09
5.200000e+02	5.600000e+02	1.250673e-07	2.045035e-09	2.045035e-09
5.600000e+02	6.000000e+02	1.053224e-07	1.765106e-09	1.765106e-09
6.000000e+02	6.400000e+02	8.629623e-08	1.454026e-09	1.454026e-09
6.400000e+02	6.800000e+02	7.520912e-08	1.326952e-09	1.326952e-09
6.800000e+02	7.200000e+02	6.605600e-08	1.725120e-09	1.725120e-09
7.200000e+02	7.600000e+02	5.664990e-08	1.522134e-09	1.522134e-09
7.600000e+02	8.000000e+02	4.958388e-08	1.087757e-09	1.087757e-09
8.000000e+02	8.400000e+02	4.225600e-08	9.751766e-10	9.751766e-10
8.400000e+02	8.800000e+02	4.018473e-08	1.344478e-09	1.344478e-09
8.800000e+02	9.200000e+02	3.406128e-08	9.799193e-10	9.799193e-10
9.200000e+02	9.600000e+02	3.094428e-08	9.404314e-10	9.404314e-10
9.600000e+02	1.000000e+03	2.702705e-08	1.185265e-09	1.185265e-09
1.000000e+03	1.040000e+03	2.360174e-08	1.146490e-09	1.146490e-09
1.040000e+03	1.080000e+03	2.146462e-08	1.128332e-09	1.128332e-09
1.080000e+03	1.120000e+03	1.882400e-08	6.868187e-10	6.868187e-10
1.120000e+03	1.160000e+03	1.627451e-08	5.769410e-10	5.769410e-10
1.160000e+03	1.200000e+03	1.490512e-08	4.922547e-10	4.922547e-10
1.200000e+03	1.240000e+03	1.337673e-08	6.654380e-10	6.654380e-10
1.240000e+03	1.280000e+03	1.166091e-08	6.981608e-10	6.981608e-10
1.280000e+03	1.320000e+03	1.014724e-08	4.274855e-10	4.274855e-10
1.320000e+03	1.360000e+03	1.013717e-08	7.095850e-10	7.095850e-10
1.360000e+03	1.400000e+03	8.236905e-09	4.140949e-10	4.140949e-10
1.400000e+03	1.440000e+03	7.037310e-09	3.624528e-10	3.624528e-10
1.440000e+03	1.480000e+03	6.268048e-09	2.929958e-10	2.929958e-10
1.480000e+03	1.520000e+03	5.985683e-09	3.538610e-10	3.538610e-10
1.520000e+03	1.560000e+03	5.568687e-09	5.699666e-10	5.699666e-10
1.560000e+03	1.600000e+03	4.352752e-09	3.084982e-10	3.084982e-10
1.600000e+03	1.640000e+03	3.600743e-09	2.265904e-10	2.265904e-10
1.640000e+03	1.680000e+03	3.486508e-09	2.339431e-10	2.339431e-10
1.680000e+03	1.720000e+03	3.418762e-09	3.924013e-10	3.924013e-10
1.720000e+03	1.760000e+03	2.500930e-09	2.319600e-10	2.319600e-10
1.760000e+03	1.800000e+03	3.472255e-09	1.208095e-09	1.208095e-09
1.800000e+03	1.840000e+03	2.176334e-09	1.793229e-10	1.793229e-10
1.840000e+03	1.880000e+03	2.476470e-09	4.266548e-10	4.266548e-10
1.880000e+03	1.920000e+03	1.901512e-09	3.029337e-10	3.029337e-10
1.920000e+03	1.960000e+03	1.481865e-09	1.336345e-10	1.336345e-10
1.960000e+03	2.000000e+03	2.010937e-09	4.362403e-10	4.362403e-10
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Path=onshell[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Scale=1000.
ScaledBy=2.60111113563137220e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	7.615508e-10	7.394402e-12	7.394402e-12
8.000000e+01	1.200000e+02	1.165732e-07	9.293062e-11	9.293062e-11
1.200000e+02	1.600000e+02	1.343699e-06	3.158808e-10	3.158808e-10
1.600000e+02	2.000000e+02	2.112120e-06	3.956860e-10	3.956860e-10
2.000000e+02	2.400000e+02	1.449841e-06	3.319868e-10	3.319868e-10
2.400000e+02	2.800000e+02	9.309410e-07	2.713211e-10	2.713211e-10
2.800000e+02	3.200000e+02	6.178810e-07	2.256963e-10	2.256963e-10
3.200000e+02	3.600000e+02	4.210660e-07	1.892293e-10	1.892293e-10
3.600000e+02	4.000000e+02	2.916143e-07	1.589995e-10	1.589995e-10
4.000000e+02	4.400000e+02	2.048438e-07	1.338893e-10	1.338893e-10
4.400000e+02	4.800000e+02	1.448732e-07	1.125528e-10	1.125528e-10
4.800000e+02	5.200000e+02	9.912035e-08	9.240833e-11	9.240833e-11
5.200000e+02	5.600000e+02	6.675607e-08	7.466781e-11	7.466781e-11
5.600000e+02	6.000000e+02	4.549510e-08	6.075474e-11	6.075474e-11
6.000000e+02	6.400000e+02	3.154380e-08	5.002033e-11	5.002033e-11
6.400000e+02	6.800000e+02	2.185320e-08	4.090217e-11	4.090217e-11
6.800000e+02	7.200000e+02	1.518754e-08	3.300784e-11	3.300784e-11
7.200000e+02	7.600000e+02	1.042165e-08	2.603217e-11	2.603217e-11
7.600000e+02	8.000000e+02	7.137313e-09	2.044941e-11	2.044941e-11
8.000000e+02	8.400000e+02	4.859808e-09	1.609661e-11	1.609661e-11
8.400000e+02	8.800000e+02	3.290072e-09	1.266461e-11	1.266461e-11
8.800000e+02	9.200000e+02	2.190242e-09	9.890068e-12	9.890068e-12
9.200000e+02	9.600000e+02	1.449041e-09	7.693666e-12	7.693666e-12
9.600000e+02	1.000000e+03	9.476777e-10	5.886923e-12	5.886923e-12
1.000000e+03	1.040000e+03	6.336890e-10	4.551641e-12	4.551641e-12
1.040000e+03	1.080000e+03	4.231732e-10	3.509928e-12	3.509928e-12
1.080000e+03	1.120000e+03	2.844422e-10	2.722921e-12	2.722921e-12
1.120000e+03	1.160000e+03	1.943791e-10	2.120220e-12	2.120220e-12
1.160000e+03	1.200000e+03	1.324243e-10	1.654435e-12	1.654435e-12
1.200000e+03	1.240000e+03	9.100885e-11	1.324920e-12	1.324920e-12
1.240000e+03	1.280000e+03	6.254712e-11	1.043935e-12	1.043935e-12
1.280000e+03	1.320000e+03	4.448583e-11	8.453235e-13	8.453235e-13
1.320000e+03	1.360000e+03	3.235130e-11	7.017519e-13	7.017519e-13
1.360000e+03	1.400000e+03	2.193711e-11	5.462418e-13	5.462418e-13
1.400000e+03	1.440000e+03	1.648354e-11	4.733135e-13	4.733135e-13
1.440000e+03	1.480000e+03	1.154656e-11	3.752408e-13	3.752408e-13
1.480000e+03	1.520000e+03	8.692908e-12	3.168445e-13	3.168445e-13
1.520000e+03	1.560000e+03	6.236498e-12	2.561911e-13	2.561911e-13
1.560000e+03	1.600000e+03	4.892580e-12	2.273513e-13	2.273513e-13
1.600000e+03	1.640000e+03	3.286357e-12	1.710973e-13	1.710973e-13
1.640000e+03	1.680000e+03	2.077273e-12	1.275052e-13	1.275052e-13
1.680000e+03	1.720000e+03	1.782439e-12	1.172563e-13	1.172563e-13
1.720000e+03	1.760000e+03	1.345785e-12	9.761394e-14	9.761394e-14
1.760000e+03	1.800000e+03	1.003622e-12	7.929644e-14	7.929644e-14
1.800000e+03	1.840000e+03	8.054417e-13	6.982206e-14	6.982206e-14
1.840000e+03	1.880000e+03	5.913502e-13	5.928514e-14	5.928514e-14
1.880000e+03	1.920000e+03	4.272462e-13	4.395492e-14	4.395492e-14
1.920000e+03	1.960000e+03	3.327500e-13	3.676164e-14	3.676164e-14
1.960000e+03	2.000000e+03	2.432442e-13	3.102831e-14	3.102831e-14
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
Path=onshell[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=3.71238366920758424e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	5.353248e-10	4.818807e-11	4.818807e-11
8.000000e+01	1.200000e+02	4.887038e-08	6.909579e-10	6.909579e-10
1.200000e+02	1.600000e+02	3.628548e-07	2.266984e-09	2.266984e-09
1.600000e+02	2.000000e+02	6.924088e-07	2.430366e-09	2.430366e-09
2.000000e+02	2.400000e+02	7.880740e-07	4.411273e-09	4.411273e-09
2.400000e+02	2.800000e+02	6.898062e-07	4.842168e-09	4.842168e-09
2.800000e+02	3.200000e+02	5.355850e-07	4.330799e-09	4.330799e-09
3.200000e+02	3.600000e+02	3.979732e-07	3.831521e-09	3.831521e-09
3.600000e+02	4.000000e+02	2.960058e-07	2.844884e-09	2.844884e-09
4.000000e+02	4.400000e+02	2.325161e-07	3.159121e-09	3.159121e-09
4.400000e+02	4.800000e+02	1.870593e-07	2.960686e-09	2.960686e-09
4.800000e+02	5.200000e+02	1.544208e-07	3.490921e-09	3.490921e-09
5.200000e+02	5.600000e+02	1.292448e-07	2.198463e-09	2.198463e-09
5.600000e+02	6.000000e+02	1.096565e-07	1.901205e-09	1.901205e-09
6.000000e+02	6.400000e+02	9.017700e-08	1.548981e-09	1.548981e-09
6.400000e+02	6.800000e+02	7.904218e-08	1.433370e-09	1.433370e-09
6.800000e+02	7.200000e+02	6.978382e-08	1.942235e-09	1.942235e-09
7.200000e+02	7.600000e+02	6.017377e-08	1.676655e-09	1.676655e-09
7.600000e+02	8.000000e+02	5.268837e-08	1.173669e-09	1.173669e-09
8.000000e+02	8.400000e+02	4.504310e-08	1.061981e-09	1.061981e-09
8.400000e+02	8.800000e+02	4.304620e-08	1.463400e-09	1.463400e-09
8.800000e+02	9.200000e+02	3.662457e-08	1.076971e-09	1.076971e-09
9.200000e+02	9.600000e+02	3.331692e-08	1.038917e-09	1.038917e-09
9.600000e+02	1.000000e+03	2.916185e-08	1.303373e-09	1.303373e-09
1.000000e+03	1.040000e+03	2.554058e-08	1.257377e-09	1.257377e-09
1.040000e+03	1.080000e+03	2.332490e-08	1.265670e-09	1.265670e-09
1.080000e+03	1.120000e+03	2.052824e-08	7.728698e-10	7.728698e-10
1.120000e+03	1.160000e+03	1.776867e-08	6.549348e-10	6.549348e-10
1.160000e+03	1.200000e+03	1.627086e-08	5.447275e-10	5.447275e-10
1.200000e+03	1.240000e+03	1.464818e-08	7.502625e-10	7.502625e-10
1.240000e+03	1.280000e+03	1.280856e-08	7.865647e-10	7.865647e-10
1.280000e+03	1.320000e+03	1.116105e-08	4.803292e-10	4.803292e-10
1.320000e+03	1.360000e+03	1.117665e-08	8.004288e-10	8.004288e-10
1.360000e+03	1.400000e+03	9.090552e-09	4.664445e-10	4.664445e-10
1.400000e+03	1.440000e+03	7.757823e-09	4.053243e-10	4.053243e-10
1.440000e+03	1.480000e+03	6.918763e-09	3.280737e-10	3.280737e-10
1.480000e+03	1.520000e+03	6.622163e-09	3.979524e-10	3.979524e-10
1.520000e+03	1.560000e+03	6.182315e-09	6.356732e-10	6.356732e-10
1.560000e+03	1.600000e+03	4.823813e-09	3.425421e-10	3.425421e-10
1.600000e+03	1.640000e+03	4.002287e-09	2.567888e-10	2.567888e-10
1.640000e+03	1.680000e+03	3.879940e-09	2.632246e-10	2.632246e-10
1.680000e+03	1.720000e+03	3.818323e-09	4.423385e-10	4.423385e-10
1.720000e+03	1.760000e+03	2.790940e-09	2.616292e-10	2.616292e-10
1.760000e+03	1.800000e+03	3.976802e-09	1.446880e-09	1.446880e-09
1.800000e+03	1.840000e+03	2.445056e-09	2.058581e-10	2.058581e-10
1.840000e+03	1.880000e+03	2.788105e-09	4.873074e-10	4.873074e-10
1.880000e+03	1.920000e+03	2.134573e-09	3.414110e-10	3.414110e-10
1.920000e+03	1.960000e+03	1.671230e-09	1.534769e-10	1.534769e-10
1.960000e+03	2.000000e+03	2.271510e-09	4.960850e-10	4.960850e-10
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Path=onshell[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Scale=1000.
ScaledBy=2.60110958579054703e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	7.986278e-10	7.774922e-12	7.774922e-12
8.000000e+01	1.200000e+02	1.219074e-07	9.738124e-11	9.738124e-11
1.200000e+02	1.600000e+02	1.405613e-06	3.311279e-10	3.311279e-10
1.600000e+02	2.000000e+02	2.198762e-06	4.125539e-10	4.125539e-10
2.000000e+02	2.400000e+02	1.495345e-06	3.426220e-10	3.426220e-10
2.400000e+02	2.800000e+02	9.513735e-07	2.772970e-10	2.772970e-10
2.800000e+02	3.200000e+02	6.263455e-07	2.287890e-10	2.287890e-10
3.200000e+02	3.600000e+02	4.237810e-07	1.904818e-10	1.904818e-10
3.600000e+02	4.000000e+02	2.915970e-07	1.590554e-10	1.590554e-10
4.000000e+02	4.400000e+02	2.036059e-07	1.331831e-10	1.331831e-10
4.400000e+02	4.800000e+02	1.432124e-07	1.113987e-10	1.113987e-10
4.800000e+02	5.200000e+02	9.749070e-08	9.104003e-11	9.104003e-11
5.200000e+02	5.600000e+02	6.534703e-08	7.323224e-11	7.323224e-11
5.600000e+02	6.000000e+02	4.433820e-08	5.934531e-11	5.934531e-11
6.000000e+02	6.400000e+02	3.061297e-08	4.868734e-11	4.868734e-11
6.400000e+02	6.800000e+02	2.112694e-08	3.969015e-11	3.969015e-11
6.800000e+02	7.200000e+02	1.462913e-08	3.192907e-11	3.192907e-11
7.200000e+02	7.600000e+02	1.000356e-08	2.509988e-11	2.509988e-11
7.600000e+02	8.000000e+02	6.828250e-09	1.964977e-11	1.964977e-11
8.000000e+02	8.400000e+02	4.634908e-09	1.542010e-11	1.542010e-11
8.400000e+02	8.800000e+02	3.128390e-09	1.209714e-11	1.209714e-11
8.800000e+02	9.200000e+02	2.076214e-09	9.420022e-12	9.420022e-12
9.200000e+02	9.600000e+02	1.369613e-09	7.308690e-12	7.308690e-12
9.600000e+02	1.000000e+03	8.928237e-10	5.575860e-12	5.575860e-12
1.000000e+03	1.040000e+03	5.951425e-10	4.299184e-12	4.299184e-12
1.040000e+03	1.080000e+03	3.963365e-10	3.306169e-12	3.306169e-12
1.080000e+03	1.120000e+03	2.656725e-10	2.557539e-12	2.557539e-12
1.120000e+03	1.160000e+03	1.809897e-10	1.985237e-12	1.985237e-12
1.160000e+03	1.200000e+03	1.229485e-10	1.544301e-12	1.544301e-12
1.200000e+03	1.240000e+03	8.431908e-11	1.234193e-12	1.234193e-12
1.240000e+03	1.280000e+03	5.776075e-11	9.693235e-13	9.693235e-13
1.280000e+03	1.320000e+03	4.097360e-11	7.827128e-13	7.827128e-13
1.320000e+03	1.360000e+03	2.974615e-11	6.485674e-13	6.485674e-13
1.360000e+03	1.400000e+03	2.009285e-11	5.029837e-13	5.029837e-13
1.400000e+03	1.440000e+03	1.507688e-11	4.355043e-13	4.355043e-13
1.440000e+03	1.480000e+03	1.053026e-11	3.443069e-13	3.443069e-13
1.480000e+03	1.520000e+03	7.910085e-12	2.901659e-13	2.901659e-13
1.520000e+03	1.560000e+03	5.662688e-12	2.340533e-13	2.340533e-13
1.560000e+03	1.600000e+03	4.434085e-12	2.074253e-13	2.074253e-13
1.600000e+03	1.640000e+03	2.970700e-12	1.555772e-13	1.555772e-13
1.640000e+03	1.680000e+03	1.871169e-12	1.156951e-13	1.156951e-13
1.680000e+03	1.720000e+03	1.602736e-12	1.062337e-13	1.062337e-13
1.720000e+03	1.760000e+03	1.208833e-12	8.820144e-14	8.820144e-14
1.760000e+03	1.800000e+03	8.997640e-13	7.144871e-14	7.144871e-14
1.800000e+03	1.840000e+03	7.211335e-13	6.290364e-14	6.290364e-14
1.840000e+03	1.880000e+03	5.285042e-13	5.338611e-14	5.338611e-14
1.880000e+03	1.920000e+03	3.803543e-13	3.929072e-14	3.929072e-14
1.920000e+03	1.960000e+03	2.955910e-13	3.276865e-14	3.276865e-14
1.960000e+03	2.000000e+03	2.154883e-13	2.762440e-14	2.762440e-14
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
Path=onshell[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=3.67490301423646349e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	6.522870e-10	5.470249e-11	5.470249e-11
8.000000e+01	1.200000e+02	6.147435e-08	7.848205e-10	7.848205e-10
1.200000e+02	1.600000e+02	4.577845e-07	2.538570e-09	2.538570e-09
1.600000e+02	2.000000e+02	8.635033e-07	2.729997e-09	2.729997e-09
2.000000e+02	2.400000e+02	9.600090e-07	4.925145e-09	4.925145e-09
2.400000e+02	2.800000e+02	8.302917e-07	5.367195e-09	5.367195e-09
2.800000e+02	3.200000e+02	6.422620e-07	4.685498e-09	4.685498e-09
3.200000e+02	3.600000e+02	4.775815e-07	4.084690e-09	4.084690e-09
3.600000e+02	4.000000e+02	3.550183e-07	3.053025e-09	3.053025e-09
4.000000e+02	4.400000e+02	2.772240e-07	3.368090e-09	3.368090e-09
4.400000e+02	4.800000e+02	2.204660e-07	3.074983e-09	3.074983e-09
4.800000e+02	5.200000e+02	1.785197e-07	3.478297e-09	3.478297e-09
5.200000e+02	5.600000e+02	1.466053e-07	2.234813e-09	2.234813e-09
5.600000e+02	6.000000e+02	1.219555e-07	1.927429e-09	1.927429e-09
6.000000e+02	6.400000e+02	9.911115e-08	1.587695e-09	1.587695e-09
6.400000e+02	6.800000e+02	8.557670e-08	1.448461e-09	1.448461e-09
6.800000e+02	7.200000e+02	7.455573e-08	1.885278e-09	1.885278e-09
7.200000e+02	7.600000e+02	6.352297e-08	1.661062e-09	1.661062e-09
7.600000e+02	8.000000e+02	5.531973e-08	1.187749e-09	1.187749e-09
8.000000e+02	8.400000e+02	4.692840e-08	1.063482e-09	1.063482e-09
8.400000e+02	8.800000e+02	4.440158e-08	1.467733e-09	1.467733e-09
8.800000e+02	9.200000e+02	3.752272e-08	1.068605e-09	1.068605e-09
9.200000e+02	9.600000e+02	3.400150e-08	1.027056e-09	1.027056e-09
9.600000e+02	1.000000e+03	2.963900e-08	1.293287e-09	1.293287e-09
1.000000e+03	1.040000e+03	2.583922e-08	1.253554e-09	1.253554e-09
1.040000e+03	1.080000e+03	2.346614e-08	1.228769e-09	1.228769e-09
1.080000e+03	1.120000e+03	2.055433e-08	7.487672e-10	7.487672e-10
1.120000e+03	1.160000e+03	1.775769e-08	6.292458e-10	6.292458e-10
1.160000e+03	1.200000e+03	1.625133e-08	5.366321e-10	5.366321e-10
1.200000e+03	1.240000e+03	1.458329e-08	7.250304e-10	7.250304e-10
1.240000e+03	1.280000e+03	1.271192e-08	7.628317e-10	7.628317e-10
1.280000e+03	1.320000e+03	1.105171e-08	4.657667e-10	4.657667e-10
1.320000e+03	1.360000e+03	1.104505e-08	7.757875e-10	7.757875e-10
1.360000e+03	1.400000e+03	8.965843e-09	4.504729e-10	4.504729e-10
1.400000e+03	1.440000e+03	7.661450e-09	3.951207e-10	3.951207e-10
1.440000e+03	1.480000e+03	6.820967e-09	3.192684e-10	3.192684e-10
1.480000e+03	1.520000e+03	6.512933e-09	3.857131e-10	3.857131e-10
1.520000e+03	1.560000e+03	6.059157e-09	6.225229e-10	6.225229e-10
1.560000e+03	1.600000e+03	4.734720e-09	3.361682e-10	3.361682e-10
1.600000e+03	1.640000e+03	3.919235e-09	2.469400e-10	2.469400e-10
1.640000e+03	1.680000e+03	3.793745e-09	2.546712e-10	2.546712e-10
1.680000e+03	1.720000e+03	3.717863e-09	4.271588e-10	4.271588e-10
1.720000e+03	1.760000e+03	2.718383e-09	2.524167e-10	2.524167e-10
1.760000e+03	1.800000e+03	3.782042e-09	1.321882e-09	1.321882e-09
1.800000e+03	1.840000e+03	2.365019e-09	1.949897e-10	1.949897e-10
1.840000e+03	1.880000e+03	2.693830e-09	4.665481e-10	4.665481e-10
1.880000e+03	1.920000e+03	2.067936e-09	3.309386e-10	3.309386e-10
1.920000e+03	1.960000e+03	1.610194e-09	1.454867e-10	1.454867e-10
1.960000e+03	2.000000e+03	2.189599e-09	4.776423e-10	4.776423e-10
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Path=onshell[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Scale=1000.
ScaledBy=2.60111113563137220e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	7.615508e-10	7.394402e-12	7.394402e-12
8.000000e+01	1.200000e+02	1.165732e-07	9.293062e-11	9.293062e-11
1.200000e+02	1.600000e+02	1.343699e-06	3.158808e-10	3.158808e-10
1.600000e+02	2.000000e+02	2.112120e-06	3.956860e-10	3.956860e-10
2.000000e+02	2.400000e+02	1.449841e-06	3.319868e-10	3.319868e-10
2.400000e+02	2.800000e+02	9.309410e-07	2.713211e-10	2.713211e-10
2.800000e+02	3.200000e+02	6.178810e-07	2.256963e-10	2.256963e-10
3.200000e+02	3.600000e+02	4.210660e-07	1.892293e-10	1.892293e-10
3.600000e+02	4.000000e+02	2.916143e-07	1.589995e-10	1.589995e-10
4.000000e+02	4.400000e+02	2.048438e-07	1.338893e-10	1.338893e-10
4.400000e+02	4.800000e+02	1.448732e-07	1.125528e-10	1.125528e-10
4.800000e+02	5.200000e+02	9.912035e-08	9.240833e-11	9.240833e-11
5.200000e+02	5.600000e+02	6.675607e-08	7.466781e-11	7.466781e-11
5.600000e+02	6.000000e+02	4.549510e-08	6.075474e-11	6.075474e-11
6.000000e+02	6.400000e+02	3.154380e-08	5.002033e-11	5.002033e-11
6.400000e+02	6.800000e+02	2.185320e-08	4.090217e-11	4.090217e-11
6.800000e+02	7.200000e+02	1.518754e-08	3.300784e-11	3.300784e-11
7.200000e+02	7.600000e+02	1.042165e-08	2.603217e-11	2.603217e-11
7.600000e+02	8.000000e+02	7.137313e-09	2.044941e-11	2.044941e-11
8.000000e+02	8.400000e+02	4.859808e-09	1.609661e-11	1.609661e-11
8.400000e+02	8.800000e+02	3.290072e-09	1.266461e-11	1.266461e-11
8.800000e+02	9.200000e+02	2.190242e-09	9.890068e-12	9.890068e-12
9.200000e+02	9.600000e+02	1.449041e-09	7.693666e-12	7.693666e-12
9.600000e+02	1.000000e+03	9.476777e-10	5.886923e-12	5.886923e-12
1.000000e+03	1.040000e+03	6.336890e-10	4.551641e-12	4.551641e-12
1.040000e+03	1.080000e+03	4.231732e-10	3.509928e-12	3.509928e-12
1.080000e+03	1.120000e+03	2.844422e-10	2.722921e-12	2.722921e-12
1.120000e+03	1.160000e+03	1.943791e-10	2.120220e-12	2.120220e-12
1.160000e+03	1.200000e+03	1.324243e-10	1.654435e-12	1.654435e-12
1.200000e+03	1.240000e+03	9.100885e-11	1.324920e-12	1.324920e-12
1.240000e+03	1.280000e+03	6.254712e-11	1.043935e-12	1.043935e-12
1.280000e+03	1.320000e+03	4.448583e-11	8.453235e-13	8.453235e-13
1.320000e+03	1.360000e+03	3.235130e-11	7.017519e-13	7.017519e-13
1.360000e+03	1.400000e+03	2.193711e-11	5.462418e-13	5.462418e-13
1.400000e+03	1.440000e+03	1.648354e-11	4.733135e-13	4.733135e-13
1.440000e+03	1.480000e+03	1.154656e-11	3.752408e-13	3.752408e-13
1.480000e+03	1.520000e+03	8.692908e-12	3.168445e-13	3.168445e-13
1.520000e+03	1.560000e+03	6.236498e-12	2.561911e-13	2.561911e-13
1.560000e+03	1.600000e+03	4.892580e-12	2.273513e-13	2.273513e-13
1.600000e+03	1.640000e+03	3.286357e-12	1.710973e-13	1.710973e-13
1.640000e+03	1.680000e+03	2.077273e-12	1.275052e-13	1.275052e-13
1.680000e+03	1.720000e+03	1.782439e-12	1.172563e-13	1.172563e-13
1.720000e+03	1.760000e+03	1.345785e-12	9.761394e-14	9.761394e-14
1.760000e+03	1.800000e+03	1.003622e-12	7.929644e-14	7.929644e-14
1.800000e+03	1.840000e+03	8.054417e-13	6.982206e-14	6.982206e-14
1.840000e+03	1.880000e+03	5.913502e-13	5.928514e-14	5.928514e-14
1.880000e+03	1.920000e+03	4.272462e-13	4.395492e-14	4.395492e-14
1.920000e+03	1.960000e+03	3.327500e-13	3.676164e-14	3.676164e-14
1.960000e+03	2.000000e+03	2.432442e-13	3.102831e-14	3.102831e-14
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
Path=onshell[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=3.72277040970788712e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	6.592495e-10	5.305445e-11	5.305445e-11
8.000000e+01	1.200000e+02	6.281557e-08	7.604567e-10	7.604567e-10
1.200000e+02	1.600000e+02	4.724890e-07	2.494647e-09	2.494647e-09
1.600000e+02	2.000000e+02	8.790653e-07	2.670829e-09	2.670829e-09
2.000000e+02	2.400000e+02	9.635145e-07	4.845401e-09	4.845401e-09
2.400000e+02	2.800000e+02	8.310935e-07	5.307030e-09	5.307030e-09
2.800000e+02	3.200000e+02	6.445413e-07	4.738510e-09	4.738510e-09
3.200000e+02	3.600000e+02	4.807518e-07	4.192562e-09	4.192562e-09
3.600000e+02	4.000000e+02	3.588580e-07	3.111388e-09	3.111388e-09
4.000000e+02	4.400000e+02	2.813217e-07	3.457658e-09	3.457658e-09
4.400000e+02	4.800000e+02	2.250364e-07	3.235076e-09	3.235076e-09
4.800000e+02	5.200000e+02	1.835881e-07	3.812848e-09	3.812848e-09
5.200000e+02	5.600000e+02	1.513920e-07	2.402607e-09	2.402607e-09
5.600000e+02	6.000000e+02	1.268717e-07	2.076065e-09	2.076065e-09
6.000000e+02	6.400000e+02	1.034959e-07	1.691369e-09	1.691369e-09
6.400000e+02	6.800000e+02	8.987825e-08	1.564659e-09	1.564659e-09
6.800000e+02	7.200000e+02	7.871510e-08	2.122959e-09	2.122959e-09
7.200000e+02	7.600000e+02	6.743617e-08	1.829695e-09	1.829695e-09
7.600000e+02	8.000000e+02	5.875890e-08	1.281509e-09	1.281509e-09
8.000000e+02	8.400000e+02	5.000610e-08	1.158020e-09	1.158020e-09
8.400000e+02	8.800000e+02	4.754955e-08	1.597606e-09	1.597606e-09
8.800000e+02	9.200000e+02	4.033660e-08	1.174431e-09	1.174431e-09
9.200000e+02	9.600000e+02	3.660263e-08	1.134517e-09	1.134517e-09
9.600000e+02	1.000000e+03	3.197560e-08	1.422154e-09	1.422154e-09
1.000000e+03	1.040000e+03	2.795887e-08	1.374804e-09	1.374804e-09
1.040000e+03	1.080000e+03	2.549740e-08	1.378303e-09	1.378303e-09
1.080000e+03	1.120000e+03	2.241341e-08	8.425582e-10	8.425582e-10
1.120000e+03	1.160000e+03	1.938713e-08	7.143436e-10	7.143436e-10
1.160000e+03	1.200000e+03	1.773955e-08	5.938220e-10	5.938220e-10
1.200000e+03	1.240000e+03	1.596877e-08	8.174136e-10	8.174136e-10
1.240000e+03	1.280000e+03	1.396259e-08	8.594213e-10	8.594213e-10
1.280000e+03	1.320000e+03	1.215561e-08	5.232939e-10	5.232939e-10
1.320000e+03	1.360000e+03	1.217748e-08	8.751507e-10	8.751507e-10
1.360000e+03	1.400000e+03	9.894775e-09	5.073780e-10	5.073780e-10
1.400000e+03	1.440000e+03	8.445620e-09	4.418366e-10	4.418366e-10
1.440000e+03	1.480000e+03	7.528973e-09	3.574837e-10	3.574837e-10
1.480000e+03	1.520000e+03	7.205405e-09	4.337718e-10	4.337718e-10
1.520000e+03	1.560000e+03	6.726772e-09	6.942694e-10	6.942694e-10
1.560000e+03	1.600000e+03	5.247033e-09	3.732666e-10	3.732666e-10
1.600000e+03	1.640000e+03	4.356220e-09	2.798531e-10	2.798531e-10
1.640000e+03	1.680000e+03	4.221798e-09	2.865485e-10	2.865485e-10
1.680000e+03	1.720000e+03	4.152355e-09	4.815227e-10	4.815227e-10
1.720000e+03	1.760000e+03	3.033602e-09	2.847034e-10	2.847034e-10
1.760000e+03	1.800000e+03	4.332112e-09	1.583190e-09	1.583190e-09
1.800000e+03	1.840000e+03	2.657050e-09	2.238377e-10	2.238377e-10
1.840000e+03	1.880000e+03	3.032877e-09	5.328752e-10	5.328752e-10
1.880000e+03	1.920000e+03	2.321397e-09	3.729641e-10	3.729641e-10
1.920000e+03	1.960000e+03	1.815971e-09	1.670889e-10	1.670889e-10
1.960000e+03	2.000000e+03	2.473383e-09	5.431674e-10	5.431674e-10
# END HISTO1D


# BEGIN HISTO1D /onshell
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell
Path=onshell
Scale=1000.
ScaledBy=4.31854729189089972e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.370352e-09	5.060798e-11	5.060798e-11
8.000000e+01	1.200000e+02	1.748603e-07	7.230636e-10	7.230636e-10
1.200000e+02	1.600000e+02	2.103031e-06	2.632365e-09	2.632365e-09
1.600000e+02	2.000000e+02	4.326625e-06	5.917885e-09	5.917885e-09
2.000000e+02	2.400000e+02	4.269492e-06	5.581416e-09	5.581416e-09
2.400000e+02	2.800000e+02	3.598952e-06	5.588393e-09	5.588393e-09
2.800000e+02	3.200000e+02	2.849253e-06	4.864369e-09	4.864369e-09
3.200000e+02	3.600000e+02	2.199182e-06	4.115036e-09	4.115036e-09
3.600000e+02	4.000000e+02	1.690863e-06	1.934592e-08	1.934592e-08
4.000000e+02	4.400000e+02	1.302979e-06	3.829344e-09	3.829344e-09
4.400000e+02	4.800000e+02	1.011614e-06	3.063905e-09	3.063905e-09
4.800000e+02	5.200000e+02	7.773765e-07	3.379551e-09	3.379551e-09
5.200000e+02	5.600000e+02	5.873820e-07	2.699971e-09	2.699971e-09
5.600000e+02	6.000000e+02	4.406380e-07	2.067856e-09	2.067856e-09
6.000000e+02	6.400000e+02	3.323418e-07	1.575389e-09	1.575389e-09
6.400000e+02	6.800000e+02	2.557700e-07	1.443284e-09	1.443284e-09
6.800000e+02	7.200000e+02	1.993620e-07	1.776426e-09	1.776426e-09
7.200000e+02	7.600000e+02	1.554143e-07	1.570141e-09	1.570141e-09
7.600000e+02	8.000000e+02	1.228472e-07	1.122844e-09	1.122844e-09
8.000000e+02	8.400000e+02	9.652080e-08	1.048770e-09	1.048770e-09
8.400000e+02	8.800000e+02	8.080650e-08	1.369052e-09	1.369052e-09
8.800000e+02	9.200000e+02	6.393035e-08	1.014196e-09	1.014196e-09
9.200000e+02	9.600000e+02	5.374440e-08	9.598040e-10	9.598040e-10
9.600000e+02	1.000000e+03	4.390702e-08	1.194829e-09	1.194829e-09
1.000000e+03	1.040000e+03	3.625230e-08	1.154882e-09	1.154882e-09
1.040000e+03	1.080000e+03	3.111728e-08	1.133461e-09	1.133461e-09
1.080000e+03	1.120000e+03	2.610248e-08	6.919561e-10	6.919561e-10
1.120000e+03	1.160000e+03	2.196773e-08	5.820497e-10	5.820497e-10
1.160000e+03	1.200000e+03	1.930826e-08	5.025133e-10	5.025133e-10
1.200000e+03	1.240000e+03	1.674760e-08	6.700766e-10	6.700766e-10
1.240000e+03	1.280000e+03	1.435222e-08	7.010271e-10	7.010271e-10
1.280000e+03	1.320000e+03	1.228179e-08	4.513415e-10	4.513415e-10
1.320000e+03	1.360000e+03	1.178059e-08	7.116669e-10	7.116669e-10
1.360000e+03	1.400000e+03	9.566888e-09	4.169031e-10	4.169031e-10
1.400000e+03	1.440000e+03	8.004960e-09	3.646215e-10	3.646215e-10
1.440000e+03	1.480000e+03	7.065388e-09	2.953851e-10	2.953851e-10
1.480000e+03	1.520000e+03	6.646750e-09	3.563938e-10	3.563938e-10
1.520000e+03	1.560000e+03	6.123460e-09	5.710435e-10	5.710435e-10
1.560000e+03	1.600000e+03	4.756257e-09	3.101610e-10	3.101610e-10
1.600000e+03	1.640000e+03	3.936273e-09	2.271665e-10	2.271665e-10
1.640000e+03	1.680000e+03	3.767878e-09	2.381857e-10	2.381857e-10
1.680000e+03	1.720000e+03	3.655055e-09	3.926302e-10	3.926302e-10
1.720000e+03	1.760000e+03	2.666275e-09	2.322906e-10	2.322906e-10
1.760000e+03	1.800000e+03	3.618233e-09	1.208134e-09	1.208134e-09
1.800000e+03	1.840000e+03	2.287238e-09	1.795701e-10	1.795701e-10
1.840000e+03	1.880000e+03	2.575535e-09	4.267794e-10	4.267794e-10
1.880000e+03	1.920000e+03	1.979629e-09	3.030829e-10	3.030829e-10
1.920000e+03	1.960000e+03	1.529874e-09	1.349154e-10	1.349154e-10
1.960000e+03	2.000000e+03	2.076795e-09	4.369449e-10	4.369449e-10
# END HISTO1D


# BEGIN HISTO1D /onshell-www
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-www
Path=onshell-www
Scale=1000.
ScaledBy=2.28379144499340922e-11
Title=W${}^+$W${}^+$W${}^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	4.576038e-11	5.604585e-12	5.604585e-12
8.000000e+01	1.200000e+02	5.655940e-09	6.897173e-11	6.897173e-11
1.200000e+02	1.600000e+02	3.507123e-07	1.223876e-09	1.223876e-09
1.600000e+02	2.000000e+02	1.453467e-06	5.355367e-09	5.355367e-09
2.000000e+02	2.400000e+02	1.991664e-06	3.306261e-09	3.306261e-09
2.400000e+02	2.800000e+02	1.959719e-06	2.678395e-09	2.678395e-09
2.800000e+02	3.200000e+02	1.689938e-06	2.296298e-09	2.296298e-09
3.200000e+02	3.600000e+02	1.380467e-06	1.721138e-09	1.721138e-09
3.600000e+02	4.000000e+02	1.106688e-06	1.914280e-08	1.914280e-08
4.000000e+02	4.400000e+02	8.704073e-07	2.275334e-09	2.275334e-09
4.400000e+02	4.800000e+02	6.852802e-07	1.207055e-09	1.207055e-09
4.800000e+02	5.200000e+02	5.298665e-07	1.127748e-09	1.127748e-09
5.200000e+02	5.600000e+02	3.969678e-07	1.761337e-09	1.761337e-09
5.600000e+02	6.000000e+02	2.909773e-07	1.075597e-09	1.075597e-09
6.000000e+02	6.400000e+02	2.154325e-07	6.043917e-10	6.043917e-10
6.400000e+02	6.800000e+02	1.594338e-07	5.662975e-10	5.662975e-10
6.800000e+02	7.200000e+02	1.186769e-07	4.226437e-10	4.226437e-10
7.200000e+02	7.600000e+02	8.876080e-08	3.844773e-10	3.844773e-10
7.600000e+02	8.000000e+02	6.643510e-08	2.778092e-10	2.778092e-10
8.000000e+02	8.400000e+02	4.962990e-08	3.856310e-10	3.856310e-10
8.400000e+02	8.800000e+02	3.749338e-08	2.579480e-10	2.579480e-10
8.800000e+02	9.200000e+02	2.779288e-08	2.612721e-10	2.612721e-10
9.200000e+02	9.600000e+02	2.143050e-08	1.917277e-10	1.917277e-10
9.600000e+02	1.000000e+03	1.598715e-08	1.507713e-10	1.507713e-10
1.000000e+03	1.040000e+03	1.205542e-08	1.388991e-10	1.388991e-10
1.040000e+03	1.080000e+03	9.256320e-09	1.076510e-10	1.076510e-10
1.080000e+03	1.120000e+03	7.012792e-09	8.412387e-11	8.412387e-11
1.120000e+03	1.160000e+03	5.512225e-09	7.692229e-11	7.692229e-11
1.160000e+03	1.200000e+03	4.280193e-09	1.010077e-10	1.010077e-10
1.200000e+03	1.240000e+03	3.286550e-09	7.869832e-11	7.869832e-11
1.240000e+03	1.280000e+03	2.633547e-09	6.332077e-11	6.332077e-11
1.280000e+03	1.320000e+03	2.093577e-09	1.447922e-10	1.447922e-10
1.320000e+03	1.360000e+03	1.613674e-09	5.439181e-11	5.439181e-11
1.360000e+03	1.400000e+03	1.309889e-09	4.830487e-11	4.830487e-11
1.400000e+03	1.440000e+03	9.525727e-10	3.970619e-11	3.970619e-11
1.440000e+03	1.480000e+03	7.868085e-10	3.749212e-11	3.749212e-11
1.480000e+03	1.520000e+03	6.531593e-10	4.241284e-11	4.241284e-11
1.520000e+03	1.560000e+03	5.491110e-10	3.505213e-11	3.505213e-11
1.560000e+03	1.600000e+03	3.990703e-10	3.207398e-11	3.207398e-11
1.600000e+03	1.640000e+03	3.325590e-10	1.616743e-11	1.616743e-11
1.640000e+03	1.680000e+03	2.794995e-10	4.475570e-11	4.475570e-11
1.680000e+03	1.720000e+03	2.346902e-10	1.340428e-11	1.340428e-11
1.720000e+03	1.760000e+03	1.641354e-10	1.238776e-11	1.238776e-11
1.760000e+03	1.800000e+03	1.450785e-10	9.638581e-12	9.638581e-12
1.800000e+03	1.840000e+03	1.101826e-10	9.418662e-12	9.418662e-12
1.840000e+03	1.880000e+03	9.853623e-11	1.031052e-11	1.031052e-11
1.880000e+03	1.920000e+03	7.773655e-11	9.508168e-12	9.508168e-12
1.920000e+03	1.960000e+03	4.771295e-11	1.854725e-11	1.854725e-11
1.960000e+03	2.000000e+03	6.564153e-11	2.480241e-11	2.480241e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Path=onshell-wh[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Scale=1000.
ScaledBy=2.60111069552388863e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	8.288790e-10	8.089163e-12	8.089163e-12
8.000000e+01	1.200000e+02	1.262193e-07	1.010274e-10	1.010274e-10
1.200000e+02	1.600000e+02	1.455743e-06	3.436457e-10	3.436457e-10
1.600000e+02	2.000000e+02	2.267570e-06	4.261596e-10	4.261596e-10
2.000000e+02	2.400000e+02	1.529610e-06	3.507765e-10	3.507765e-10
2.400000e+02	2.800000e+02	9.653360e-07	2.814725e-10	2.814725e-10
2.800000e+02	3.200000e+02	6.310167e-07	2.305630e-10	2.305630e-10
3.200000e+02	3.600000e+02	4.242463e-07	1.907715e-10	1.907715e-10
3.600000e+02	4.000000e+02	2.902500e-07	1.584183e-10	1.584183e-10
4.000000e+02	4.400000e+02	2.015933e-07	1.319881e-10	1.319881e-10
4.400000e+02	4.800000e+02	1.411124e-07	1.099086e-10	1.099086e-10
4.800000e+02	5.200000e+02	9.563295e-08	8.945540e-11	8.945540e-11
5.200000e+02	5.600000e+02	6.383235e-08	7.167051e-11	7.167051e-11
5.600000e+02	6.000000e+02	4.314100e-08	5.787015e-11	5.787015e-11
6.000000e+02	6.400000e+02	2.967572e-08	4.732757e-11	4.732757e-11
6.400000e+02	6.800000e+02	2.041036e-08	3.847648e-11	3.847648e-11
6.800000e+02	7.200000e+02	1.408697e-08	3.086617e-11	3.086617e-11
7.200000e+02	7.600000e+02	9.603112e-09	2.419466e-11	2.419466e-11
7.600000e+02	8.000000e+02	6.535538e-09	1.888345e-11	1.888345e-11
8.000000e+02	8.400000e+02	4.423963e-09	1.477857e-11	1.477857e-11
8.400000e+02	8.800000e+02	2.978030e-09	1.156388e-11	1.156388e-11
8.800000e+02	9.200000e+02	1.971024e-09	8.981937e-12	8.981937e-12
9.200000e+02	9.600000e+02	1.296867e-09	6.952411e-12	6.952411e-12
9.600000e+02	1.000000e+03	8.429608e-10	5.290153e-12	5.290153e-12
1.000000e+03	1.040000e+03	5.603420e-10	4.068857e-12	4.068857e-12
1.040000e+03	1.080000e+03	3.722458e-10	3.121425e-12	3.121425e-12
1.080000e+03	1.120000e+03	2.489125e-10	2.408478e-12	2.408478e-12
1.120000e+03	1.160000e+03	1.691046e-10	1.864353e-12	1.864353e-12
1.160000e+03	1.200000e+03	1.145800e-10	1.446245e-12	1.446245e-12
1.200000e+03	1.240000e+03	7.843362e-11	1.153719e-12	1.153719e-12
1.240000e+03	1.280000e+03	5.357285e-11	9.035295e-13	9.035295e-13
1.280000e+03	1.320000e+03	3.791338e-11	7.277493e-13	7.277493e-13
1.320000e+03	1.360000e+03	2.748293e-11	6.020192e-13	6.020192e-13
1.360000e+03	1.400000e+03	1.849967e-11	4.653350e-13	4.653350e-13
1.400000e+03	1.440000e+03	1.386445e-11	4.026453e-13	4.026453e-13
1.440000e+03	1.480000e+03	9.658230e-12	3.175388e-13	3.175388e-13
1.480000e+03	1.520000e+03	7.240875e-12	2.671615e-13	2.671615e-13
1.520000e+03	1.560000e+03	5.173453e-12	2.150219e-13	2.150219e-13
1.560000e+03	1.600000e+03	4.044180e-12	1.903302e-13	1.903302e-13
1.600000e+03	1.640000e+03	2.703262e-12	1.423221e-13	1.423221e-13
1.640000e+03	1.680000e+03	1.697404e-12	1.056410e-13	1.056410e-13
1.680000e+03	1.720000e+03	1.451552e-12	9.687205e-14	9.687205e-14
1.720000e+03	1.760000e+03	1.093788e-12	8.023138e-14	8.023138e-14
1.760000e+03	1.800000e+03	8.127775e-13	6.482903e-14	6.482903e-14
1.800000e+03	1.840000e+03	6.506353e-13	5.707041e-14	5.707041e-14
1.840000e+03	1.880000e+03	4.760917e-13	4.842041e-14	4.842041e-14
1.880000e+03	1.920000e+03	3.414183e-13	3.539762e-14	3.539762e-14
1.920000e+03	1.960000e+03	2.648300e-13	2.944638e-14	2.944638e-14
1.960000e+03	2.000000e+03	1.925712e-13	2.479466e-14	2.479466e-14
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Path=onshell-wh[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Scale=1000.
ScaledBy=2.60110978209140514e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	7.986278e-10	7.774923e-12	7.774923e-12
8.000000e+01	1.200000e+02	1.219074e-07	9.738124e-11	9.738124e-11
1.200000e+02	1.600000e+02	1.405613e-06	3.311280e-10	3.311280e-10
1.600000e+02	2.000000e+02	2.198762e-06	4.125539e-10	4.125539e-10
2.000000e+02	2.400000e+02	1.495345e-06	3.426220e-10	3.426220e-10
2.400000e+02	2.800000e+02	9.513735e-07	2.772970e-10	2.772970e-10
2.800000e+02	3.200000e+02	6.263455e-07	2.287890e-10	2.287890e-10
3.200000e+02	3.600000e+02	4.237810e-07	1.904818e-10	1.904818e-10
3.600000e+02	4.000000e+02	2.915970e-07	1.590554e-10	1.590554e-10
4.000000e+02	4.400000e+02	2.036060e-07	1.331831e-10	1.331831e-10
4.400000e+02	4.800000e+02	1.432124e-07	1.113987e-10	1.113987e-10
4.800000e+02	5.200000e+02	9.749070e-08	9.104007e-11	9.104007e-11
5.200000e+02	5.600000e+02	6.534703e-08	7.323224e-11	7.323224e-11
5.600000e+02	6.000000e+02	4.433820e-08	5.934531e-11	5.934531e-11
6.000000e+02	6.400000e+02	3.061297e-08	4.868734e-11	4.868734e-11
6.400000e+02	6.800000e+02	2.112694e-08	3.969016e-11	3.969016e-11
6.800000e+02	7.200000e+02	1.462913e-08	3.192907e-11	3.192907e-11
7.200000e+02	7.600000e+02	1.000356e-08	2.509988e-11	2.509988e-11
7.600000e+02	8.000000e+02	6.828253e-09	1.964977e-11	1.964977e-11
8.000000e+02	8.400000e+02	4.634908e-09	1.542010e-11	1.542010e-11
8.400000e+02	8.800000e+02	3.128390e-09	1.209714e-11	1.209714e-11
8.800000e+02	9.200000e+02	2.076214e-09	9.420022e-12	9.420022e-12
9.200000e+02	9.600000e+02	1.369613e-09	7.308690e-12	7.308690e-12
9.600000e+02	1.000000e+03	8.928237e-10	5.575860e-12	5.575860e-12
1.000000e+03	1.040000e+03	5.951427e-10	4.299185e-12	4.299185e-12
1.040000e+03	1.080000e+03	3.963365e-10	3.306169e-12	3.306169e-12
1.080000e+03	1.120000e+03	2.656725e-10	2.557539e-12	2.557539e-12
1.120000e+03	1.160000e+03	1.809897e-10	1.985237e-12	1.985237e-12
1.160000e+03	1.200000e+03	1.229485e-10	1.544302e-12	1.544302e-12
1.200000e+03	1.240000e+03	8.431908e-11	1.234193e-12	1.234193e-12
1.240000e+03	1.280000e+03	5.776075e-11	9.693239e-13	9.693239e-13
1.280000e+03	1.320000e+03	4.097360e-11	7.827128e-13	7.827128e-13
1.320000e+03	1.360000e+03	2.974615e-11	6.485675e-13	6.485675e-13
1.360000e+03	1.400000e+03	2.009285e-11	5.029837e-13	5.029837e-13
1.400000e+03	1.440000e+03	1.507688e-11	4.355044e-13	4.355044e-13
1.440000e+03	1.480000e+03	1.053026e-11	3.443069e-13	3.443069e-13
1.480000e+03	1.520000e+03	7.910085e-12	2.901659e-13	2.901659e-13
1.520000e+03	1.560000e+03	5.662688e-12	2.340533e-13	2.340533e-13
1.560000e+03	1.600000e+03	4.434085e-12	2.074254e-13	2.074254e-13
1.600000e+03	1.640000e+03	2.970703e-12	1.555772e-13	1.555772e-13
1.640000e+03	1.680000e+03	1.871169e-12	1.156951e-13	1.156951e-13
1.680000e+03	1.720000e+03	1.602736e-12	1.062337e-13	1.062337e-13
1.720000e+03	1.760000e+03	1.208833e-12	8.820144e-14	8.820144e-14
1.760000e+03	1.800000e+03	8.997643e-13	7.144871e-14	7.144871e-14
1.800000e+03	1.840000e+03	7.211338e-13	6.290365e-14	6.290365e-14
1.840000e+03	1.880000e+03	5.285042e-13	5.338612e-14	5.338612e-14
1.880000e+03	1.920000e+03	3.803543e-13	3.929072e-14	3.929072e-14
1.920000e+03	1.960000e+03	2.955910e-13	3.276866e-14	3.276866e-14
1.960000e+03	2.000000e+03	2.154883e-13	2.762440e-14	2.762440e-14
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Path=onshell-wh[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Scale=1000.
ScaledBy=2.60111069552388863e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	8.288790e-10	8.089163e-12	8.089163e-12
8.000000e+01	1.200000e+02	1.262193e-07	1.010274e-10	1.010274e-10
1.200000e+02	1.600000e+02	1.455743e-06	3.436457e-10	3.436457e-10
1.600000e+02	2.000000e+02	2.267570e-06	4.261596e-10	4.261596e-10
2.000000e+02	2.400000e+02	1.529610e-06	3.507765e-10	3.507765e-10
2.400000e+02	2.800000e+02	9.653360e-07	2.814725e-10	2.814725e-10
2.800000e+02	3.200000e+02	6.310167e-07	2.305630e-10	2.305630e-10
3.200000e+02	3.600000e+02	4.242463e-07	1.907715e-10	1.907715e-10
3.600000e+02	4.000000e+02	2.902500e-07	1.584183e-10	1.584183e-10
4.000000e+02	4.400000e+02	2.015933e-07	1.319881e-10	1.319881e-10
4.400000e+02	4.800000e+02	1.411124e-07	1.099086e-10	1.099086e-10
4.800000e+02	5.200000e+02	9.563295e-08	8.945540e-11	8.945540e-11
5.200000e+02	5.600000e+02	6.383235e-08	7.167051e-11	7.167051e-11
5.600000e+02	6.000000e+02	4.314100e-08	5.787015e-11	5.787015e-11
6.000000e+02	6.400000e+02	2.967572e-08	4.732757e-11	4.732757e-11
6.400000e+02	6.800000e+02	2.041036e-08	3.847648e-11	3.847648e-11
6.800000e+02	7.200000e+02	1.408697e-08	3.086617e-11	3.086617e-11
7.200000e+02	7.600000e+02	9.603112e-09	2.419466e-11	2.419466e-11
7.600000e+02	8.000000e+02	6.535538e-09	1.888345e-11	1.888345e-11
8.000000e+02	8.400000e+02	4.423963e-09	1.477857e-11	1.477857e-11
8.400000e+02	8.800000e+02	2.978030e-09	1.156388e-11	1.156388e-11
8.800000e+02	9.200000e+02	1.971024e-09	8.981937e-12	8.981937e-12
9.200000e+02	9.600000e+02	1.296867e-09	6.952411e-12	6.952411e-12
9.600000e+02	1.000000e+03	8.429608e-10	5.290153e-12	5.290153e-12
1.000000e+03	1.040000e+03	5.603420e-10	4.068857e-12	4.068857e-12
1.040000e+03	1.080000e+03	3.722458e-10	3.121425e-12	3.121425e-12
1.080000e+03	1.120000e+03	2.489125e-10	2.408478e-12	2.408478e-12
1.120000e+03	1.160000e+03	1.691046e-10	1.864353e-12	1.864353e-12
1.160000e+03	1.200000e+03	1.145800e-10	1.446245e-12	1.446245e-12
1.200000e+03	1.240000e+03	7.843362e-11	1.153719e-12	1.153719e-12
1.240000e+03	1.280000e+03	5.357285e-11	9.035295e-13	9.035295e-13
1.280000e+03	1.320000e+03	3.791338e-11	7.277493e-13	7.277493e-13
1.320000e+03	1.360000e+03	2.748293e-11	6.020192e-13	6.020192e-13
1.360000e+03	1.400000e+03	1.849967e-11	4.653350e-13	4.653350e-13
1.400000e+03	1.440000e+03	1.386445e-11	4.026453e-13	4.026453e-13
1.440000e+03	1.480000e+03	9.658230e-12	3.175388e-13	3.175388e-13
1.480000e+03	1.520000e+03	7.240875e-12	2.671615e-13	2.671615e-13
1.520000e+03	1.560000e+03	5.173453e-12	2.150219e-13	2.150219e-13
1.560000e+03	1.600000e+03	4.044180e-12	1.903302e-13	1.903302e-13
1.600000e+03	1.640000e+03	2.703262e-12	1.423221e-13	1.423221e-13
1.640000e+03	1.680000e+03	1.697404e-12	1.056410e-13	1.056410e-13
1.680000e+03	1.720000e+03	1.451552e-12	9.687205e-14	9.687205e-14
1.720000e+03	1.760000e+03	1.093788e-12	8.023138e-14	8.023138e-14
1.760000e+03	1.800000e+03	8.127775e-13	6.482903e-14	6.482903e-14
1.800000e+03	1.840000e+03	6.506353e-13	5.707041e-14	5.707041e-14
1.840000e+03	1.880000e+03	4.760917e-13	4.842041e-14	4.842041e-14
1.880000e+03	1.920000e+03	3.414183e-13	3.539762e-14	3.539762e-14
1.920000e+03	1.960000e+03	2.648300e-13	2.944638e-14	2.944638e-14
1.960000e+03	2.000000e+03	1.925712e-13	2.479466e-14	2.479466e-14
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[MUR=1__MUF=1__LHAPDF=325100]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[MUR=1__MUF=1__LHAPDF=325100]
Path=onshell-wh[MUR=1__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=2.60110978209140514e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	7.986278e-10	7.774923e-12	7.774923e-12
8.000000e+01	1.200000e+02	1.219074e-07	9.738124e-11	9.738124e-11
1.200000e+02	1.600000e+02	1.405613e-06	3.311280e-10	3.311280e-10
1.600000e+02	2.000000e+02	2.198762e-06	4.125539e-10	4.125539e-10
2.000000e+02	2.400000e+02	1.495345e-06	3.426220e-10	3.426220e-10
2.400000e+02	2.800000e+02	9.513735e-07	2.772970e-10	2.772970e-10
2.800000e+02	3.200000e+02	6.263455e-07	2.287890e-10	2.287890e-10
3.200000e+02	3.600000e+02	4.237810e-07	1.904818e-10	1.904818e-10
3.600000e+02	4.000000e+02	2.915970e-07	1.590554e-10	1.590554e-10
4.000000e+02	4.400000e+02	2.036060e-07	1.331831e-10	1.331831e-10
4.400000e+02	4.800000e+02	1.432124e-07	1.113987e-10	1.113987e-10
4.800000e+02	5.200000e+02	9.749070e-08	9.104007e-11	9.104007e-11
5.200000e+02	5.600000e+02	6.534703e-08	7.323224e-11	7.323224e-11
5.600000e+02	6.000000e+02	4.433820e-08	5.934531e-11	5.934531e-11
6.000000e+02	6.400000e+02	3.061297e-08	4.868734e-11	4.868734e-11
6.400000e+02	6.800000e+02	2.112694e-08	3.969016e-11	3.969016e-11
6.800000e+02	7.200000e+02	1.462913e-08	3.192907e-11	3.192907e-11
7.200000e+02	7.600000e+02	1.000356e-08	2.509988e-11	2.509988e-11
7.600000e+02	8.000000e+02	6.828253e-09	1.964977e-11	1.964977e-11
8.000000e+02	8.400000e+02	4.634908e-09	1.542010e-11	1.542010e-11
8.400000e+02	8.800000e+02	3.128390e-09	1.209714e-11	1.209714e-11
8.800000e+02	9.200000e+02	2.076214e-09	9.420022e-12	9.420022e-12
9.200000e+02	9.600000e+02	1.369613e-09	7.308690e-12	7.308690e-12
9.600000e+02	1.000000e+03	8.928237e-10	5.575860e-12	5.575860e-12
1.000000e+03	1.040000e+03	5.951427e-10	4.299185e-12	4.299185e-12
1.040000e+03	1.080000e+03	3.963365e-10	3.306169e-12	3.306169e-12
1.080000e+03	1.120000e+03	2.656725e-10	2.557539e-12	2.557539e-12
1.120000e+03	1.160000e+03	1.809897e-10	1.985237e-12	1.985237e-12
1.160000e+03	1.200000e+03	1.229485e-10	1.544302e-12	1.544302e-12
1.200000e+03	1.240000e+03	8.431908e-11	1.234193e-12	1.234193e-12
1.240000e+03	1.280000e+03	5.776075e-11	9.693239e-13	9.693239e-13
1.280000e+03	1.320000e+03	4.097360e-11	7.827128e-13	7.827128e-13
1.320000e+03	1.360000e+03	2.974615e-11	6.485675e-13	6.485675e-13
1.360000e+03	1.400000e+03	2.009285e-11	5.029837e-13	5.029837e-13
1.400000e+03	1.440000e+03	1.507688e-11	4.355044e-13	4.355044e-13
1.440000e+03	1.480000e+03	1.053026e-11	3.443069e-13	3.443069e-13
1.480000e+03	1.520000e+03	7.910085e-12	2.901659e-13	2.901659e-13
1.520000e+03	1.560000e+03	5.662688e-12	2.340533e-13	2.340533e-13
1.560000e+03	1.600000e+03	4.434085e-12	2.074254e-13	2.074254e-13
1.600000e+03	1.640000e+03	2.970703e-12	1.555772e-13	1.555772e-13
1.640000e+03	1.680000e+03	1.871169e-12	1.156951e-13	1.156951e-13
1.680000e+03	1.720000e+03	1.602736e-12	1.062337e-13	1.062337e-13
1.720000e+03	1.760000e+03	1.208833e-12	8.820144e-14	8.820144e-14
1.760000e+03	1.800000e+03	8.997643e-13	7.144871e-14	7.144871e-14
1.800000e+03	1.840000e+03	7.211338e-13	6.290365e-14	6.290365e-14
1.840000e+03	1.880000e+03	5.285042e-13	5.338612e-14	5.338612e-14
1.880000e+03	1.920000e+03	3.803543e-13	3.929072e-14	3.929072e-14
1.920000e+03	1.960000e+03	2.955910e-13	3.276866e-14	3.276866e-14
1.960000e+03	2.000000e+03	2.154883e-13	2.762440e-14	2.762440e-14
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Path=onshell-wh[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Scale=1000.
ScaledBy=2.60111093317401639e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	7.615508e-10	7.394401e-12	7.394401e-12
8.000000e+01	1.200000e+02	1.165732e-07	9.293062e-11	9.293062e-11
1.200000e+02	1.600000e+02	1.343699e-06	3.158808e-10	3.158808e-10
1.600000e+02	2.000000e+02	2.112120e-06	3.956859e-10	3.956859e-10
2.000000e+02	2.400000e+02	1.449841e-06	3.319868e-10	3.319868e-10
2.400000e+02	2.800000e+02	9.309407e-07	2.713211e-10	2.713211e-10
2.800000e+02	3.200000e+02	6.178810e-07	2.256963e-10	2.256963e-10
3.200000e+02	3.600000e+02	4.210660e-07	1.892293e-10	1.892293e-10
3.600000e+02	4.000000e+02	2.916140e-07	1.589995e-10	1.589995e-10
4.000000e+02	4.400000e+02	2.048438e-07	1.338893e-10	1.338893e-10
4.400000e+02	4.800000e+02	1.448732e-07	1.125528e-10	1.125528e-10
4.800000e+02	5.200000e+02	9.912035e-08	9.240833e-11	9.240833e-11
5.200000e+02	5.600000e+02	6.675607e-08	7.466780e-11	7.466780e-11
5.600000e+02	6.000000e+02	4.549510e-08	6.075474e-11	6.075474e-11
6.000000e+02	6.400000e+02	3.154380e-08	5.002032e-11	5.002032e-11
6.400000e+02	6.800000e+02	2.185320e-08	4.090216e-11	4.090216e-11
6.800000e+02	7.200000e+02	1.518754e-08	3.300784e-11	3.300784e-11
7.200000e+02	7.600000e+02	1.042165e-08	2.603217e-11	2.603217e-11
7.600000e+02	8.000000e+02	7.137313e-09	2.044940e-11	2.044940e-11
8.000000e+02	8.400000e+02	4.859808e-09	1.609661e-11	1.609661e-11
8.400000e+02	8.800000e+02	3.290072e-09	1.266461e-11	1.266461e-11
8.800000e+02	9.200000e+02	2.190242e-09	9.890068e-12	9.890068e-12
9.200000e+02	9.600000e+02	1.449040e-09	7.693665e-12	7.693665e-12
9.600000e+02	1.000000e+03	9.476777e-10	5.886922e-12	5.886922e-12
1.000000e+03	1.040000e+03	6.336890e-10	4.551641e-12	4.551641e-12
1.040000e+03	1.080000e+03	4.231732e-10	3.509927e-12	3.509927e-12
1.080000e+03	1.120000e+03	2.844422e-10	2.722921e-12	2.722921e-12
1.120000e+03	1.160000e+03	1.943791e-10	2.120220e-12	2.120220e-12
1.160000e+03	1.200000e+03	1.324243e-10	1.654435e-12	1.654435e-12
1.200000e+03	1.240000e+03	9.100885e-11	1.324920e-12	1.324920e-12
1.240000e+03	1.280000e+03	6.254712e-11	1.043935e-12	1.043935e-12
1.280000e+03	1.320000e+03	4.448580e-11	8.453232e-13	8.453232e-13
1.320000e+03	1.360000e+03	3.235130e-11	7.017518e-13	7.017518e-13
1.360000e+03	1.400000e+03	2.193711e-11	5.462417e-13	5.462417e-13
1.400000e+03	1.440000e+03	1.648354e-11	4.733135e-13	4.733135e-13
1.440000e+03	1.480000e+03	1.154656e-11	3.752408e-13	3.752408e-13
1.480000e+03	1.520000e+03	8.692905e-12	3.168445e-13	3.168445e-13
1.520000e+03	1.560000e+03	6.236498e-12	2.561910e-13	2.561910e-13
1.560000e+03	1.600000e+03	4.892578e-12	2.273513e-13	2.273513e-13
1.600000e+03	1.640000e+03	3.286355e-12	1.710972e-13	1.710972e-13
1.640000e+03	1.680000e+03	2.077273e-12	1.275052e-13	1.275052e-13
1.680000e+03	1.720000e+03	1.782439e-12	1.172563e-13	1.172563e-13
1.720000e+03	1.760000e+03	1.345785e-12	9.761394e-14	9.761394e-14
1.760000e+03	1.800000e+03	1.003622e-12	7.929644e-14	7.929644e-14
1.800000e+03	1.840000e+03	8.054417e-13	6.982206e-14	6.982206e-14
1.840000e+03	1.880000e+03	5.913500e-13	5.928514e-14	5.928514e-14
1.880000e+03	1.920000e+03	4.272462e-13	4.395492e-14	4.395492e-14
1.920000e+03	1.960000e+03	3.327500e-13	3.676163e-14	3.676163e-14
1.960000e+03	2.000000e+03	2.432441e-13	3.102831e-14	3.102831e-14
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Path=onshell-wh[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Scale=1000.
ScaledBy=2.60110978209140514e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	7.986278e-10	7.774923e-12	7.774923e-12
8.000000e+01	1.200000e+02	1.219074e-07	9.738124e-11	9.738124e-11
1.200000e+02	1.600000e+02	1.405613e-06	3.311280e-10	3.311280e-10
1.600000e+02	2.000000e+02	2.198762e-06	4.125539e-10	4.125539e-10
2.000000e+02	2.400000e+02	1.495345e-06	3.426220e-10	3.426220e-10
2.400000e+02	2.800000e+02	9.513735e-07	2.772970e-10	2.772970e-10
2.800000e+02	3.200000e+02	6.263455e-07	2.287890e-10	2.287890e-10
3.200000e+02	3.600000e+02	4.237810e-07	1.904818e-10	1.904818e-10
3.600000e+02	4.000000e+02	2.915970e-07	1.590554e-10	1.590554e-10
4.000000e+02	4.400000e+02	2.036060e-07	1.331831e-10	1.331831e-10
4.400000e+02	4.800000e+02	1.432124e-07	1.113987e-10	1.113987e-10
4.800000e+02	5.200000e+02	9.749070e-08	9.104007e-11	9.104007e-11
5.200000e+02	5.600000e+02	6.534703e-08	7.323224e-11	7.323224e-11
5.600000e+02	6.000000e+02	4.433820e-08	5.934531e-11	5.934531e-11
6.000000e+02	6.400000e+02	3.061297e-08	4.868734e-11	4.868734e-11
6.400000e+02	6.800000e+02	2.112694e-08	3.969016e-11	3.969016e-11
6.800000e+02	7.200000e+02	1.462913e-08	3.192907e-11	3.192907e-11
7.200000e+02	7.600000e+02	1.000356e-08	2.509988e-11	2.509988e-11
7.600000e+02	8.000000e+02	6.828253e-09	1.964977e-11	1.964977e-11
8.000000e+02	8.400000e+02	4.634908e-09	1.542010e-11	1.542010e-11
8.400000e+02	8.800000e+02	3.128390e-09	1.209714e-11	1.209714e-11
8.800000e+02	9.200000e+02	2.076214e-09	9.420022e-12	9.420022e-12
9.200000e+02	9.600000e+02	1.369613e-09	7.308690e-12	7.308690e-12
9.600000e+02	1.000000e+03	8.928237e-10	5.575860e-12	5.575860e-12
1.000000e+03	1.040000e+03	5.951427e-10	4.299185e-12	4.299185e-12
1.040000e+03	1.080000e+03	3.963365e-10	3.306169e-12	3.306169e-12
1.080000e+03	1.120000e+03	2.656725e-10	2.557539e-12	2.557539e-12
1.120000e+03	1.160000e+03	1.809897e-10	1.985237e-12	1.985237e-12
1.160000e+03	1.200000e+03	1.229485e-10	1.544302e-12	1.544302e-12
1.200000e+03	1.240000e+03	8.431908e-11	1.234193e-12	1.234193e-12
1.240000e+03	1.280000e+03	5.776075e-11	9.693239e-13	9.693239e-13
1.280000e+03	1.320000e+03	4.097360e-11	7.827128e-13	7.827128e-13
1.320000e+03	1.360000e+03	2.974615e-11	6.485675e-13	6.485675e-13
1.360000e+03	1.400000e+03	2.009285e-11	5.029837e-13	5.029837e-13
1.400000e+03	1.440000e+03	1.507688e-11	4.355044e-13	4.355044e-13
1.440000e+03	1.480000e+03	1.053026e-11	3.443069e-13	3.443069e-13
1.480000e+03	1.520000e+03	7.910085e-12	2.901659e-13	2.901659e-13
1.520000e+03	1.560000e+03	5.662688e-12	2.340533e-13	2.340533e-13
1.560000e+03	1.600000e+03	4.434085e-12	2.074254e-13	2.074254e-13
1.600000e+03	1.640000e+03	2.970703e-12	1.555772e-13	1.555772e-13
1.640000e+03	1.680000e+03	1.871169e-12	1.156951e-13	1.156951e-13
1.680000e+03	1.720000e+03	1.602736e-12	1.062337e-13	1.062337e-13
1.720000e+03	1.760000e+03	1.208833e-12	8.820144e-14	8.820144e-14
1.760000e+03	1.800000e+03	8.997643e-13	7.144871e-14	7.144871e-14
1.800000e+03	1.840000e+03	7.211338e-13	6.290365e-14	6.290365e-14
1.840000e+03	1.880000e+03	5.285042e-13	5.338612e-14	5.338612e-14
1.880000e+03	1.920000e+03	3.803543e-13	3.929072e-14	3.929072e-14
1.920000e+03	1.960000e+03	2.955910e-13	3.276866e-14	3.276866e-14
1.960000e+03	2.000000e+03	2.154883e-13	2.762440e-14	2.762440e-14
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Path=onshell-wh[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Scale=1000.
ScaledBy=2.60111093317401639e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	7.615508e-10	7.394401e-12	7.394401e-12
8.000000e+01	1.200000e+02	1.165732e-07	9.293062e-11	9.293062e-11
1.200000e+02	1.600000e+02	1.343699e-06	3.158808e-10	3.158808e-10
1.600000e+02	2.000000e+02	2.112120e-06	3.956859e-10	3.956859e-10
2.000000e+02	2.400000e+02	1.449841e-06	3.319868e-10	3.319868e-10
2.400000e+02	2.800000e+02	9.309407e-07	2.713211e-10	2.713211e-10
2.800000e+02	3.200000e+02	6.178810e-07	2.256963e-10	2.256963e-10
3.200000e+02	3.600000e+02	4.210660e-07	1.892293e-10	1.892293e-10
3.600000e+02	4.000000e+02	2.916140e-07	1.589995e-10	1.589995e-10
4.000000e+02	4.400000e+02	2.048438e-07	1.338893e-10	1.338893e-10
4.400000e+02	4.800000e+02	1.448732e-07	1.125528e-10	1.125528e-10
4.800000e+02	5.200000e+02	9.912035e-08	9.240833e-11	9.240833e-11
5.200000e+02	5.600000e+02	6.675607e-08	7.466780e-11	7.466780e-11
5.600000e+02	6.000000e+02	4.549510e-08	6.075474e-11	6.075474e-11
6.000000e+02	6.400000e+02	3.154380e-08	5.002032e-11	5.002032e-11
6.400000e+02	6.800000e+02	2.185320e-08	4.090216e-11	4.090216e-11
6.800000e+02	7.200000e+02	1.518754e-08	3.300784e-11	3.300784e-11
7.200000e+02	7.600000e+02	1.042165e-08	2.603217e-11	2.603217e-11
7.600000e+02	8.000000e+02	7.137313e-09	2.044940e-11	2.044940e-11
8.000000e+02	8.400000e+02	4.859808e-09	1.609661e-11	1.609661e-11
8.400000e+02	8.800000e+02	3.290072e-09	1.266461e-11	1.266461e-11
8.800000e+02	9.200000e+02	2.190242e-09	9.890068e-12	9.890068e-12
9.200000e+02	9.600000e+02	1.449040e-09	7.693665e-12	7.693665e-12
9.600000e+02	1.000000e+03	9.476777e-10	5.886922e-12	5.886922e-12
1.000000e+03	1.040000e+03	6.336890e-10	4.551641e-12	4.551641e-12
1.040000e+03	1.080000e+03	4.231732e-10	3.509927e-12	3.509927e-12
1.080000e+03	1.120000e+03	2.844422e-10	2.722921e-12	2.722921e-12
1.120000e+03	1.160000e+03	1.943791e-10	2.120220e-12	2.120220e-12
1.160000e+03	1.200000e+03	1.324243e-10	1.654435e-12	1.654435e-12
1.200000e+03	1.240000e+03	9.100885e-11	1.324920e-12	1.324920e-12
1.240000e+03	1.280000e+03	6.254712e-11	1.043935e-12	1.043935e-12
1.280000e+03	1.320000e+03	4.448580e-11	8.453232e-13	8.453232e-13
1.320000e+03	1.360000e+03	3.235130e-11	7.017518e-13	7.017518e-13
1.360000e+03	1.400000e+03	2.193711e-11	5.462417e-13	5.462417e-13
1.400000e+03	1.440000e+03	1.648354e-11	4.733135e-13	4.733135e-13
1.440000e+03	1.480000e+03	1.154656e-11	3.752408e-13	3.752408e-13
1.480000e+03	1.520000e+03	8.692905e-12	3.168445e-13	3.168445e-13
1.520000e+03	1.560000e+03	6.236498e-12	2.561910e-13	2.561910e-13
1.560000e+03	1.600000e+03	4.892578e-12	2.273513e-13	2.273513e-13
1.600000e+03	1.640000e+03	3.286355e-12	1.710972e-13	1.710972e-13
1.640000e+03	1.680000e+03	2.077273e-12	1.275052e-13	1.275052e-13
1.680000e+03	1.720000e+03	1.782439e-12	1.172563e-13	1.172563e-13
1.720000e+03	1.760000e+03	1.345785e-12	9.761394e-14	9.761394e-14
1.760000e+03	1.800000e+03	1.003622e-12	7.929644e-14	7.929644e-14
1.800000e+03	1.840000e+03	8.054417e-13	6.982206e-14	6.982206e-14
1.840000e+03	1.880000e+03	5.913500e-13	5.928514e-14	5.928514e-14
1.880000e+03	1.920000e+03	4.272462e-13	4.395492e-14	4.395492e-14
1.920000e+03	1.960000e+03	3.327500e-13	3.676163e-14	3.676163e-14
1.960000e+03	2.000000e+03	2.432441e-13	3.102831e-14	3.102831e-14
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Path=onshell-wh[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Scale=1000.
ScaledBy=2.60111069552388863e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	8.288790e-10	8.089163e-12	8.089163e-12
8.000000e+01	1.200000e+02	1.262193e-07	1.010274e-10	1.010274e-10
1.200000e+02	1.600000e+02	1.455743e-06	3.436457e-10	3.436457e-10
1.600000e+02	2.000000e+02	2.267570e-06	4.261596e-10	4.261596e-10
2.000000e+02	2.400000e+02	1.529610e-06	3.507765e-10	3.507765e-10
2.400000e+02	2.800000e+02	9.653360e-07	2.814725e-10	2.814725e-10
2.800000e+02	3.200000e+02	6.310167e-07	2.305630e-10	2.305630e-10
3.200000e+02	3.600000e+02	4.242463e-07	1.907715e-10	1.907715e-10
3.600000e+02	4.000000e+02	2.902500e-07	1.584183e-10	1.584183e-10
4.000000e+02	4.400000e+02	2.015933e-07	1.319881e-10	1.319881e-10
4.400000e+02	4.800000e+02	1.411124e-07	1.099086e-10	1.099086e-10
4.800000e+02	5.200000e+02	9.563295e-08	8.945540e-11	8.945540e-11
5.200000e+02	5.600000e+02	6.383235e-08	7.167051e-11	7.167051e-11
5.600000e+02	6.000000e+02	4.314100e-08	5.787015e-11	5.787015e-11
6.000000e+02	6.400000e+02	2.967572e-08	4.732757e-11	4.732757e-11
6.400000e+02	6.800000e+02	2.041036e-08	3.847648e-11	3.847648e-11
6.800000e+02	7.200000e+02	1.408697e-08	3.086617e-11	3.086617e-11
7.200000e+02	7.600000e+02	9.603112e-09	2.419466e-11	2.419466e-11
7.600000e+02	8.000000e+02	6.535538e-09	1.888345e-11	1.888345e-11
8.000000e+02	8.400000e+02	4.423963e-09	1.477857e-11	1.477857e-11
8.400000e+02	8.800000e+02	2.978030e-09	1.156388e-11	1.156388e-11
8.800000e+02	9.200000e+02	1.971024e-09	8.981937e-12	8.981937e-12
9.200000e+02	9.600000e+02	1.296867e-09	6.952411e-12	6.952411e-12
9.600000e+02	1.000000e+03	8.429608e-10	5.290153e-12	5.290153e-12
1.000000e+03	1.040000e+03	5.603420e-10	4.068857e-12	4.068857e-12
1.040000e+03	1.080000e+03	3.722458e-10	3.121425e-12	3.121425e-12
1.080000e+03	1.120000e+03	2.489125e-10	2.408478e-12	2.408478e-12
1.120000e+03	1.160000e+03	1.691046e-10	1.864353e-12	1.864353e-12
1.160000e+03	1.200000e+03	1.145800e-10	1.446245e-12	1.446245e-12
1.200000e+03	1.240000e+03	7.843362e-11	1.153719e-12	1.153719e-12
1.240000e+03	1.280000e+03	5.357285e-11	9.035295e-13	9.035295e-13
1.280000e+03	1.320000e+03	3.791338e-11	7.277493e-13	7.277493e-13
1.320000e+03	1.360000e+03	2.748293e-11	6.020192e-13	6.020192e-13
1.360000e+03	1.400000e+03	1.849967e-11	4.653350e-13	4.653350e-13
1.400000e+03	1.440000e+03	1.386445e-11	4.026453e-13	4.026453e-13
1.440000e+03	1.480000e+03	9.658230e-12	3.175388e-13	3.175388e-13
1.480000e+03	1.520000e+03	7.240875e-12	2.671615e-13	2.671615e-13
1.520000e+03	1.560000e+03	5.173453e-12	2.150219e-13	2.150219e-13
1.560000e+03	1.600000e+03	4.044180e-12	1.903302e-13	1.903302e-13
1.600000e+03	1.640000e+03	2.703262e-12	1.423221e-13	1.423221e-13
1.640000e+03	1.680000e+03	1.697404e-12	1.056410e-13	1.056410e-13
1.680000e+03	1.720000e+03	1.451552e-12	9.687205e-14	9.687205e-14
1.720000e+03	1.760000e+03	1.093788e-12	8.023138e-14	8.023138e-14
1.760000e+03	1.800000e+03	8.127775e-13	6.482903e-14	6.482903e-14
1.800000e+03	1.840000e+03	6.506353e-13	5.707041e-14	5.707041e-14
1.840000e+03	1.880000e+03	4.760917e-13	4.842041e-14	4.842041e-14
1.880000e+03	1.920000e+03	3.414183e-13	3.539762e-14	3.539762e-14
1.920000e+03	1.960000e+03	2.648300e-13	2.944638e-14	2.944638e-14
1.960000e+03	2.000000e+03	1.925712e-13	2.479466e-14	2.479466e-14
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
Path=onshell-wh[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=2.10747556546214275e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	4.974595e-10	4.383025e-11	4.383025e-11
8.000000e+01	1.200000e+02	4.233130e-08	6.073642e-10	6.073642e-10
1.200000e+02	1.600000e+02	3.073813e-07	1.337853e-09	1.337853e-09
1.600000e+02	2.000000e+02	5.539772e-07	1.667649e-09	1.667649e-09
2.000000e+02	2.400000e+02	5.840195e-07	3.295321e-09	3.295321e-09
2.400000e+02	2.800000e+02	4.536218e-07	1.161746e-09	1.161746e-09
2.800000e+02	3.200000e+02	3.059437e-07	1.041253e-09	1.041253e-09
3.200000e+02	3.600000e+02	1.915146e-07	7.692331e-10	7.692331e-10
3.600000e+02	4.000000e+02	1.170236e-07	6.977274e-10	6.977274e-10
4.000000e+02	4.400000e+02	7.233890e-08	1.355499e-09	1.355499e-09
4.400000e+02	4.800000e+02	4.389088e-08	7.045784e-10	7.045784e-10
4.800000e+02	5.200000e+02	2.769305e-08	4.267526e-10	4.267526e-10
5.200000e+02	5.600000e+02	1.713244e-08	2.588039e-10	2.588039e-10
5.600000e+02	6.000000e+02	9.782143e-09	1.732830e-10	1.732830e-10
6.000000e+02	6.400000e+02	5.333830e-09	1.482720e-10	1.482720e-10
6.400000e+02	6.800000e+02	2.924867e-09	1.160923e-10	1.160923e-10
6.800000e+02	7.200000e+02	1.520094e-09	1.130017e-10	1.130017e-10
7.200000e+02	7.600000e+02	8.810960e-10	6.607721e-11	6.607721e-11
7.600000e+02	8.000000e+02	4.372010e-10	5.587727e-11	5.587727e-11
8.000000e+02	8.400000e+02	3.087870e-10	4.377171e-11	4.377171e-11
8.400000e+02	8.800000e+02	1.765488e-10	4.017410e-11	4.017410e-11
8.800000e+02	9.200000e+02	2.550470e-11	4.484440e-11	4.484440e-11
9.200000e+02	9.600000e+02	6.583147e-11	1.772834e-11	1.772834e-11
9.600000e+02	1.000000e+03	2.978252e-11	1.377438e-11	1.377438e-11
1.000000e+03	1.040000e+03	3.630310e-11	1.103294e-11	1.103294e-11
1.040000e+03	1.080000e+03	2.055450e-11	1.153590e-11	1.153590e-11
1.080000e+03	1.120000e+03	1.402834e-11	7.165707e-12	7.165707e-12
1.120000e+03	1.160000e+03	1.059147e-11	5.511983e-12	5.511983e-12
1.160000e+03	1.200000e+03	1.248481e-11	4.861818e-12	4.861818e-12
1.200000e+03	1.240000e+03	6.713195e-12	3.224456e-12	3.224456e-12
1.240000e+03	1.280000e+03	4.117980e-12	3.157250e-12	3.157250e-12
1.280000e+03	1.320000e+03	4.579712e-12	3.028134e-12	3.028134e-12
1.320000e+03	1.360000e+03	6.932783e-12	2.486036e-12	2.486036e-12
1.360000e+03	1.400000e+03	2.246744e-12	1.911964e-12	1.911964e-12
1.400000e+03	1.440000e+03	1.676938e-12	1.448394e-12	1.448394e-12
1.440000e+03	1.480000e+03	2.197539e-12	1.291298e-12	1.291298e-12
1.480000e+03	1.520000e+03	7.563503e-13	8.636699e-13	8.636699e-13
1.520000e+03	1.560000e+03	9.729273e-13	7.193435e-13	7.193435e-13
1.560000e+03	1.600000e+03	1.254345e-12	7.392875e-13	7.392875e-13
1.600000e+03	1.640000e+03	4.093197e-13	5.316655e-13	5.316655e-13
1.640000e+03	1.680000e+03	4.635587e-13	4.592536e-13	4.592536e-13
1.680000e+03	1.720000e+03	4.162238e-13	2.990377e-13	2.990377e-13
1.720000e+03	1.760000e+03	5.088915e-13	3.571757e-13	3.571757e-13
1.760000e+03	1.800000e+03	2.232525e-13	1.832738e-13	1.832738e-13
1.800000e+03	1.840000e+03	1.152951e-13	7.248598e-14	7.248598e-14
1.840000e+03	1.880000e+03	3.193103e-13	5.040757e-13	5.040757e-13
1.880000e+03	1.920000e+03	1.613696e-13	1.492269e-13	1.492269e-13
1.920000e+03	1.960000e+03	2.658018e-13	2.174539e-13	2.174539e-13
1.960000e+03	2.000000e+03	8.106542e-14	3.478731e-14	3.478731e-14
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Path=onshell-wh[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Scale=1000.
ScaledBy=2.60110978209140514e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	7.986278e-10	7.774923e-12	7.774923e-12
8.000000e+01	1.200000e+02	1.219074e-07	9.738124e-11	9.738124e-11
1.200000e+02	1.600000e+02	1.405613e-06	3.311280e-10	3.311280e-10
1.600000e+02	2.000000e+02	2.198762e-06	4.125539e-10	4.125539e-10
2.000000e+02	2.400000e+02	1.495345e-06	3.426220e-10	3.426220e-10
2.400000e+02	2.800000e+02	9.513735e-07	2.772970e-10	2.772970e-10
2.800000e+02	3.200000e+02	6.263455e-07	2.287890e-10	2.287890e-10
3.200000e+02	3.600000e+02	4.237810e-07	1.904818e-10	1.904818e-10
3.600000e+02	4.000000e+02	2.915970e-07	1.590554e-10	1.590554e-10
4.000000e+02	4.400000e+02	2.036060e-07	1.331831e-10	1.331831e-10
4.400000e+02	4.800000e+02	1.432124e-07	1.113987e-10	1.113987e-10
4.800000e+02	5.200000e+02	9.749070e-08	9.104007e-11	9.104007e-11
5.200000e+02	5.600000e+02	6.534703e-08	7.323224e-11	7.323224e-11
5.600000e+02	6.000000e+02	4.433820e-08	5.934531e-11	5.934531e-11
6.000000e+02	6.400000e+02	3.061297e-08	4.868734e-11	4.868734e-11
6.400000e+02	6.800000e+02	2.112694e-08	3.969016e-11	3.969016e-11
6.800000e+02	7.200000e+02	1.462913e-08	3.192907e-11	3.192907e-11
7.200000e+02	7.600000e+02	1.000356e-08	2.509988e-11	2.509988e-11
7.600000e+02	8.000000e+02	6.828253e-09	1.964977e-11	1.964977e-11
8.000000e+02	8.400000e+02	4.634908e-09	1.542010e-11	1.542010e-11
8.400000e+02	8.800000e+02	3.128390e-09	1.209714e-11	1.209714e-11
8.800000e+02	9.200000e+02	2.076214e-09	9.420022e-12	9.420022e-12
9.200000e+02	9.600000e+02	1.369613e-09	7.308690e-12	7.308690e-12
9.600000e+02	1.000000e+03	8.928237e-10	5.575860e-12	5.575860e-12
1.000000e+03	1.040000e+03	5.951427e-10	4.299185e-12	4.299185e-12
1.040000e+03	1.080000e+03	3.963365e-10	3.306169e-12	3.306169e-12
1.080000e+03	1.120000e+03	2.656725e-10	2.557539e-12	2.557539e-12
1.120000e+03	1.160000e+03	1.809897e-10	1.985237e-12	1.985237e-12
1.160000e+03	1.200000e+03	1.229485e-10	1.544302e-12	1.544302e-12
1.200000e+03	1.240000e+03	8.431908e-11	1.234193e-12	1.234193e-12
1.240000e+03	1.280000e+03	5.776075e-11	9.693239e-13	9.693239e-13
1.280000e+03	1.320000e+03	4.097360e-11	7.827128e-13	7.827128e-13
1.320000e+03	1.360000e+03	2.974615e-11	6.485675e-13	6.485675e-13
1.360000e+03	1.400000e+03	2.009285e-11	5.029837e-13	5.029837e-13
1.400000e+03	1.440000e+03	1.507688e-11	4.355044e-13	4.355044e-13
1.440000e+03	1.480000e+03	1.053026e-11	3.443069e-13	3.443069e-13
1.480000e+03	1.520000e+03	7.910085e-12	2.901659e-13	2.901659e-13
1.520000e+03	1.560000e+03	5.662688e-12	2.340533e-13	2.340533e-13
1.560000e+03	1.600000e+03	4.434085e-12	2.074254e-13	2.074254e-13
1.600000e+03	1.640000e+03	2.970703e-12	1.555772e-13	1.555772e-13
1.640000e+03	1.680000e+03	1.871169e-12	1.156951e-13	1.156951e-13
1.680000e+03	1.720000e+03	1.602736e-12	1.062337e-13	1.062337e-13
1.720000e+03	1.760000e+03	1.208833e-12	8.820144e-14	8.820144e-14
1.760000e+03	1.800000e+03	8.997643e-13	7.144871e-14	7.144871e-14
1.800000e+03	1.840000e+03	7.211338e-13	6.290365e-14	6.290365e-14
1.840000e+03	1.880000e+03	5.285042e-13	5.338612e-14	5.338612e-14
1.880000e+03	1.920000e+03	3.803543e-13	3.929072e-14	3.929072e-14
1.920000e+03	1.960000e+03	2.955910e-13	3.276866e-14	3.276866e-14
1.960000e+03	2.000000e+03	2.154883e-13	2.762440e-14	2.762440e-14
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
Path=onshell-wh[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=2.17130580201738483e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	5.037733e-10	4.248179e-11	4.248179e-11
8.000000e+01	1.200000e+02	4.330960e-08	5.901263e-10	5.901263e-10
1.200000e+02	1.600000e+02	3.179570e-07	1.296565e-09	1.296565e-09
1.600000e+02	2.000000e+02	5.652592e-07	1.615718e-09	1.615718e-09
2.000000e+02	2.400000e+02	5.864995e-07	3.238452e-09	3.238452e-09
2.400000e+02	2.800000e+02	4.533920e-07	1.149685e-09	1.149685e-09
2.800000e+02	3.200000e+02	3.050983e-07	1.032838e-09	1.032838e-09
3.200000e+02	3.600000e+02	1.904528e-07	7.678211e-10	7.678211e-10
3.600000e+02	4.000000e+02	1.157953e-07	7.036587e-10	7.036587e-10
4.000000e+02	4.400000e+02	7.106098e-08	1.373613e-09	1.373613e-09
4.400000e+02	4.800000e+02	4.264232e-08	7.115581e-10	7.115581e-10
4.800000e+02	5.200000e+02	2.670270e-08	4.348451e-10	4.348451e-10
5.200000e+02	5.600000e+02	1.639484e-08	2.647406e-10	2.647406e-10
5.600000e+02	6.000000e+02	9.198785e-09	1.783448e-10	1.783448e-10
6.000000e+02	6.400000e+02	4.852322e-09	1.537209e-10	1.537209e-10
6.400000e+02	6.800000e+02	2.543263e-09	1.209596e-10	1.209596e-10
6.800000e+02	7.200000e+02	1.218434e-09	1.174491e-10	1.174491e-10
7.200000e+02	7.600000e+02	6.557513e-10	6.916093e-11	6.916093e-11
7.600000e+02	8.000000e+02	2.653828e-10	5.864890e-11	5.864890e-11
8.000000e+02	8.400000e+02	1.881880e-10	4.559247e-11	4.559247e-11
8.400000e+02	8.800000e+02	8.977670e-11	4.215425e-11	4.215425e-11
8.800000e+02	9.200000e+02	-3.947925e-11	4.690009e-11	4.690009e-11
9.200000e+02	9.600000e+02	2.391071e-11	1.872111e-11	1.872111e-11
9.600000e+02	1.000000e+03	-3.093240e-13	1.462670e-11	1.462670e-11
1.000000e+03	1.040000e+03	1.663427e-11	1.173869e-11	1.173869e-11
1.040000e+03	1.080000e+03	6.672780e-12	1.224810e-11	1.224810e-11
1.080000e+03	1.120000e+03	4.417252e-12	7.637715e-12	7.637715e-12
1.120000e+03	1.160000e+03	4.068140e-12	5.896547e-12	5.896547e-12
1.160000e+03	1.200000e+03	8.308752e-12	5.225743e-12	5.225743e-12
1.200000e+03	1.240000e+03	3.638913e-12	3.464389e-12	3.464389e-12
1.240000e+03	1.280000e+03	1.883464e-12	3.414093e-12	3.414093e-12
1.280000e+03	1.320000e+03	2.877175e-12	3.236860e-12	3.236860e-12
1.320000e+03	1.360000e+03	6.180840e-12	2.709633e-12	2.709633e-12
1.360000e+03	1.400000e+03	1.412538e-12	2.061905e-12	2.061905e-12
1.400000e+03	1.440000e+03	1.069836e-12	1.565935e-12	1.565935e-12
1.440000e+03	1.480000e+03	1.812158e-12	1.403964e-12	1.403964e-12
1.480000e+03	1.520000e+03	3.974187e-13	9.420433e-13	9.420433e-13
1.520000e+03	1.560000e+03	7.560580e-13	7.895242e-13	7.895242e-13
1.560000e+03	1.600000e+03	1.152138e-12	8.119163e-13	8.119163e-13
1.600000e+03	1.640000e+03	2.551547e-13	5.838378e-13	5.838378e-13
1.640000e+03	1.680000e+03	3.853142e-13	5.078138e-13	5.078138e-13
1.680000e+03	1.720000e+03	3.686790e-13	3.294326e-13	3.294326e-13
1.720000e+03	1.760000e+03	4.840013e-13	3.913958e-13	3.913958e-13
1.760000e+03	1.800000e+03	1.849867e-13	2.018325e-13	2.018325e-13
1.800000e+03	1.840000e+03	7.963382e-14	8.079929e-14	8.079929e-14
1.840000e+03	1.880000e+03	3.116615e-13	5.424070e-13	5.424070e-13
1.880000e+03	1.920000e+03	1.527033e-13	1.673926e-13	1.673926e-13
1.920000e+03	1.960000e+03	2.844908e-13	2.451130e-13	2.451130e-13
1.960000e+03	2.000000e+03	7.613445e-14	3.977923e-14	3.977923e-14
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Path=onshell-wh[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Scale=1000.
ScaledBy=2.60111069552388863e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	8.288790e-10	8.089163e-12	8.089163e-12
8.000000e+01	1.200000e+02	1.262193e-07	1.010274e-10	1.010274e-10
1.200000e+02	1.600000e+02	1.455743e-06	3.436457e-10	3.436457e-10
1.600000e+02	2.000000e+02	2.267570e-06	4.261596e-10	4.261596e-10
2.000000e+02	2.400000e+02	1.529610e-06	3.507765e-10	3.507765e-10
2.400000e+02	2.800000e+02	9.653360e-07	2.814725e-10	2.814725e-10
2.800000e+02	3.200000e+02	6.310167e-07	2.305630e-10	2.305630e-10
3.200000e+02	3.600000e+02	4.242463e-07	1.907715e-10	1.907715e-10
3.600000e+02	4.000000e+02	2.902500e-07	1.584183e-10	1.584183e-10
4.000000e+02	4.400000e+02	2.015933e-07	1.319881e-10	1.319881e-10
4.400000e+02	4.800000e+02	1.411124e-07	1.099086e-10	1.099086e-10
4.800000e+02	5.200000e+02	9.563295e-08	8.945540e-11	8.945540e-11
5.200000e+02	5.600000e+02	6.383235e-08	7.167051e-11	7.167051e-11
5.600000e+02	6.000000e+02	4.314100e-08	5.787015e-11	5.787015e-11
6.000000e+02	6.400000e+02	2.967572e-08	4.732757e-11	4.732757e-11
6.400000e+02	6.800000e+02	2.041036e-08	3.847648e-11	3.847648e-11
6.800000e+02	7.200000e+02	1.408697e-08	3.086617e-11	3.086617e-11
7.200000e+02	7.600000e+02	9.603112e-09	2.419466e-11	2.419466e-11
7.600000e+02	8.000000e+02	6.535538e-09	1.888345e-11	1.888345e-11
8.000000e+02	8.400000e+02	4.423963e-09	1.477857e-11	1.477857e-11
8.400000e+02	8.800000e+02	2.978030e-09	1.156388e-11	1.156388e-11
8.800000e+02	9.200000e+02	1.971024e-09	8.981937e-12	8.981937e-12
9.200000e+02	9.600000e+02	1.296867e-09	6.952411e-12	6.952411e-12
9.600000e+02	1.000000e+03	8.429608e-10	5.290153e-12	5.290153e-12
1.000000e+03	1.040000e+03	5.603420e-10	4.068857e-12	4.068857e-12
1.040000e+03	1.080000e+03	3.722458e-10	3.121425e-12	3.121425e-12
1.080000e+03	1.120000e+03	2.489125e-10	2.408478e-12	2.408478e-12
1.120000e+03	1.160000e+03	1.691046e-10	1.864353e-12	1.864353e-12
1.160000e+03	1.200000e+03	1.145800e-10	1.446245e-12	1.446245e-12
1.200000e+03	1.240000e+03	7.843362e-11	1.153719e-12	1.153719e-12
1.240000e+03	1.280000e+03	5.357285e-11	9.035295e-13	9.035295e-13
1.280000e+03	1.320000e+03	3.791338e-11	7.277493e-13	7.277493e-13
1.320000e+03	1.360000e+03	2.748293e-11	6.020192e-13	6.020192e-13
1.360000e+03	1.400000e+03	1.849967e-11	4.653350e-13	4.653350e-13
1.400000e+03	1.440000e+03	1.386445e-11	4.026453e-13	4.026453e-13
1.440000e+03	1.480000e+03	9.658230e-12	3.175388e-13	3.175388e-13
1.480000e+03	1.520000e+03	7.240875e-12	2.671615e-13	2.671615e-13
1.520000e+03	1.560000e+03	5.173453e-12	2.150219e-13	2.150219e-13
1.560000e+03	1.600000e+03	4.044180e-12	1.903302e-13	1.903302e-13
1.600000e+03	1.640000e+03	2.703262e-12	1.423221e-13	1.423221e-13
1.640000e+03	1.680000e+03	1.697404e-12	1.056410e-13	1.056410e-13
1.680000e+03	1.720000e+03	1.451552e-12	9.687205e-14	9.687205e-14
1.720000e+03	1.760000e+03	1.093788e-12	8.023138e-14	8.023138e-14
1.760000e+03	1.800000e+03	8.127775e-13	6.482903e-14	6.482903e-14
1.800000e+03	1.840000e+03	6.506353e-13	5.707041e-14	5.707041e-14
1.840000e+03	1.880000e+03	4.760917e-13	4.842041e-14	4.842041e-14
1.880000e+03	1.920000e+03	3.414183e-13	3.539762e-14	3.539762e-14
1.920000e+03	1.960000e+03	2.648300e-13	2.944638e-14	2.944638e-14
1.960000e+03	2.000000e+03	1.925712e-13	2.479466e-14	2.479466e-14
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
Path=onshell-wh[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=2.07313023634409730e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	5.176402e-10	4.779640e-11	4.779640e-11
8.000000e+01	1.200000e+02	4.383823e-08	6.623722e-10	6.623722e-10
1.200000e+02	1.600000e+02	3.176265e-07	1.458986e-09	1.458986e-09
1.600000e+02	2.000000e+02	5.953708e-07	1.818780e-09	1.818780e-09
2.000000e+02	2.400000e+02	6.508235e-07	3.594058e-09	3.594058e-09
2.400000e+02	2.800000e+02	5.164797e-07	1.267379e-09	1.267379e-09
2.800000e+02	3.200000e+02	3.555427e-07	1.136014e-09	1.136014e-09
3.200000e+02	3.600000e+02	2.281483e-07	8.394217e-10	8.394217e-10
3.600000e+02	4.000000e+02	1.436337e-07	7.613950e-10	7.613950e-10
4.000000e+02	4.400000e+02	9.178690e-08	1.478524e-09	1.478524e-09
4.400000e+02	4.800000e+02	5.796213e-08	7.686920e-10	7.686920e-10
4.800000e+02	5.200000e+02	3.763638e-08	4.657287e-10	4.657287e-10
5.200000e+02	5.600000e+02	2.387147e-08	2.825834e-10	2.825834e-10
5.600000e+02	6.000000e+02	1.432320e-08	1.893085e-10	1.893085e-10
6.000000e+02	6.400000e+02	8.422355e-09	1.619554e-10	1.619554e-10
6.400000e+02	6.800000e+02	5.063228e-09	1.268217e-10	1.268217e-10
6.800000e+02	7.200000e+02	2.999017e-09	1.233775e-10	1.233775e-10
7.200000e+02	7.600000e+02	1.907418e-09	7.220952e-11	7.220952e-11
7.600000e+02	8.000000e+02	1.147730e-09	6.104801e-11	6.104801e-11
8.000000e+02	8.400000e+02	8.041600e-10	4.782197e-11	4.782197e-11
8.400000e+02	8.800000e+02	5.143697e-10	4.387022e-11	4.387022e-11
8.800000e+02	9.200000e+02	2.481349e-10	4.893782e-11	4.893782e-11
9.200000e+02	9.600000e+02	2.191203e-10	1.937863e-11	1.937863e-11
9.600000e+02	1.000000e+03	1.355837e-10	1.505600e-11	1.505600e-11
1.000000e+03	1.040000e+03	1.077851e-10	1.205438e-11	1.205438e-11
1.040000e+03	1.080000e+03	6.878702e-11	1.259331e-11	1.259331e-11
1.080000e+03	1.120000e+03	4.714010e-11	7.827946e-12	7.827946e-12
1.120000e+03	1.160000e+03	3.350402e-11	6.019702e-12	6.019702e-12
1.160000e+03	1.200000e+03	2.849220e-11	5.307747e-12	5.307747e-12
1.200000e+03	1.240000e+03	1.748837e-11	3.519782e-12	3.519782e-12
1.240000e+03	1.280000e+03	1.169004e-11	3.445582e-12	3.445582e-12
1.280000e+03	1.320000e+03	1.059690e-11	3.304141e-12	3.304141e-12
1.320000e+03	1.360000e+03	1.131180e-11	2.711606e-12	2.711606e-12
1.360000e+03	1.400000e+03	5.220800e-12	2.085911e-12	2.085911e-12
1.400000e+03	1.440000e+03	3.894312e-12	1.579948e-12	1.579948e-12
1.440000e+03	1.480000e+03	3.954757e-12	1.408493e-12	1.408493e-12
1.480000e+03	1.520000e+03	1.950613e-12	9.421491e-13	9.421491e-13
1.520000e+03	1.560000e+03	1.876055e-12	7.846986e-13	7.846986e-13
1.560000e+03	1.600000e+03	1.958722e-12	8.062370e-13	8.062370e-13
1.600000e+03	1.640000e+03	9.453620e-13	5.796005e-13	5.796005e-13
1.640000e+03	1.680000e+03	8.344313e-13	5.005447e-13	5.005447e-13
1.680000e+03	1.720000e+03	6.679065e-13	3.263936e-13	3.263936e-13
1.720000e+03	1.760000e+03	7.644135e-13	3.899460e-13	3.899460e-13
1.760000e+03	1.800000e+03	4.005428e-13	1.994505e-13	1.994505e-13
1.800000e+03	1.840000e+03	2.487452e-13	7.973174e-14	7.973174e-14
1.840000e+03	1.880000e+03	4.259878e-13	5.497102e-13	5.497102e-13
1.880000e+03	1.920000e+03	2.452622e-13	1.625998e-13	1.625998e-13
1.920000e+03	1.960000e+03	3.216055e-13	2.371655e-13	2.371655e-13
1.960000e+03	2.000000e+03	1.233292e-13	3.741297e-14	3.741297e-14
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=onshell-wh[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=2.60110978209140514e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	7.986278e-10	7.774923e-12	7.774923e-12
8.000000e+01	1.200000e+02	1.219074e-07	9.738124e-11	9.738124e-11
1.200000e+02	1.600000e+02	1.405613e-06	3.311280e-10	3.311280e-10
1.600000e+02	2.000000e+02	2.198762e-06	4.125539e-10	4.125539e-10
2.000000e+02	2.400000e+02	1.495345e-06	3.426220e-10	3.426220e-10
2.400000e+02	2.800000e+02	9.513735e-07	2.772970e-10	2.772970e-10
2.800000e+02	3.200000e+02	6.263455e-07	2.287890e-10	2.287890e-10
3.200000e+02	3.600000e+02	4.237810e-07	1.904818e-10	1.904818e-10
3.600000e+02	4.000000e+02	2.915970e-07	1.590554e-10	1.590554e-10
4.000000e+02	4.400000e+02	2.036060e-07	1.331831e-10	1.331831e-10
4.400000e+02	4.800000e+02	1.432124e-07	1.113987e-10	1.113987e-10
4.800000e+02	5.200000e+02	9.749070e-08	9.104007e-11	9.104007e-11
5.200000e+02	5.600000e+02	6.534703e-08	7.323224e-11	7.323224e-11
5.600000e+02	6.000000e+02	4.433820e-08	5.934531e-11	5.934531e-11
6.000000e+02	6.400000e+02	3.061297e-08	4.868734e-11	4.868734e-11
6.400000e+02	6.800000e+02	2.112694e-08	3.969016e-11	3.969016e-11
6.800000e+02	7.200000e+02	1.462913e-08	3.192907e-11	3.192907e-11
7.200000e+02	7.600000e+02	1.000356e-08	2.509988e-11	2.509988e-11
7.600000e+02	8.000000e+02	6.828253e-09	1.964977e-11	1.964977e-11
8.000000e+02	8.400000e+02	4.634908e-09	1.542010e-11	1.542010e-11
8.400000e+02	8.800000e+02	3.128390e-09	1.209714e-11	1.209714e-11
8.800000e+02	9.200000e+02	2.076214e-09	9.420022e-12	9.420022e-12
9.200000e+02	9.600000e+02	1.369613e-09	7.308690e-12	7.308690e-12
9.600000e+02	1.000000e+03	8.928237e-10	5.575860e-12	5.575860e-12
1.000000e+03	1.040000e+03	5.951427e-10	4.299185e-12	4.299185e-12
1.040000e+03	1.080000e+03	3.963365e-10	3.306169e-12	3.306169e-12
1.080000e+03	1.120000e+03	2.656725e-10	2.557539e-12	2.557539e-12
1.120000e+03	1.160000e+03	1.809897e-10	1.985237e-12	1.985237e-12
1.160000e+03	1.200000e+03	1.229485e-10	1.544302e-12	1.544302e-12
1.200000e+03	1.240000e+03	8.431908e-11	1.234193e-12	1.234193e-12
1.240000e+03	1.280000e+03	5.776075e-11	9.693239e-13	9.693239e-13
1.280000e+03	1.320000e+03	4.097360e-11	7.827128e-13	7.827128e-13
1.320000e+03	1.360000e+03	2.974615e-11	6.485675e-13	6.485675e-13
1.360000e+03	1.400000e+03	2.009285e-11	5.029837e-13	5.029837e-13
1.400000e+03	1.440000e+03	1.507688e-11	4.355044e-13	4.355044e-13
1.440000e+03	1.480000e+03	1.053026e-11	3.443069e-13	3.443069e-13
1.480000e+03	1.520000e+03	7.910085e-12	2.901659e-13	2.901659e-13
1.520000e+03	1.560000e+03	5.662688e-12	2.340533e-13	2.340533e-13
1.560000e+03	1.600000e+03	4.434085e-12	2.074254e-13	2.074254e-13
1.600000e+03	1.640000e+03	2.970703e-12	1.555772e-13	1.555772e-13
1.640000e+03	1.680000e+03	1.871169e-12	1.156951e-13	1.156951e-13
1.680000e+03	1.720000e+03	1.602736e-12	1.062337e-13	1.062337e-13
1.720000e+03	1.760000e+03	1.208833e-12	8.820144e-14	8.820144e-14
1.760000e+03	1.800000e+03	8.997643e-13	7.144871e-14	7.144871e-14
1.800000e+03	1.840000e+03	7.211338e-13	6.290365e-14	6.290365e-14
1.840000e+03	1.880000e+03	5.285042e-13	5.338612e-14	5.338612e-14
1.880000e+03	1.920000e+03	3.803543e-13	3.929072e-14	3.929072e-14
1.920000e+03	1.960000e+03	2.955910e-13	3.276866e-14	3.276866e-14
1.960000e+03	2.000000e+03	2.154883e-13	2.762440e-14	2.762440e-14
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
Path=onshell-wh[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=2.14350024940362504e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	5.255340e-10	4.632366e-11	4.632366e-11
8.000000e+01	1.200000e+02	4.500977e-08	6.435565e-10	6.435565e-10
1.200000e+02	1.600000e+02	3.300117e-07	1.413901e-09	1.413901e-09
1.600000e+02	2.000000e+02	6.083805e-07	1.762108e-09	1.762108e-09
2.000000e+02	2.400000e+02	6.535608e-07	3.532032e-09	3.532032e-09
2.400000e+02	2.800000e+02	5.161387e-07	1.254230e-09	1.254230e-09
2.800000e+02	3.200000e+02	3.546020e-07	1.126835e-09	1.126835e-09
3.200000e+02	3.600000e+02	2.270621e-07	8.378671e-10	8.378671e-10
3.600000e+02	4.000000e+02	1.424305e-07	7.678360e-10	7.678360e-10
4.000000e+02	4.400000e+02	9.056310e-08	1.498263e-09	1.498263e-09
4.400000e+02	4.800000e+02	5.677833e-08	7.762760e-10	7.762760e-10
4.800000e+02	5.200000e+02	3.671795e-08	4.745115e-10	4.745115e-10
5.200000e+02	5.600000e+02	2.320080e-08	2.890025e-10	2.890025e-10
5.600000e+02	6.000000e+02	1.379539e-08	1.947648e-10	1.947648e-10
6.000000e+02	6.400000e+02	7.983830e-09	1.678404e-10	1.678404e-10
6.400000e+02	6.800000e+02	4.715753e-09	1.320757e-10	1.320757e-10
6.800000e+02	7.200000e+02	2.723425e-09	1.281882e-10	1.281882e-10
7.200000e+02	7.600000e+02	1.702256e-09	7.552453e-11	7.552453e-11
7.600000e+02	8.000000e+02	9.910050e-10	6.403066e-11	6.403066e-11
8.000000e+02	8.400000e+02	6.953327e-10	4.977334e-11	4.977334e-11
8.400000e+02	8.800000e+02	4.362507e-10	4.600444e-11	4.600444e-11
8.800000e+02	9.200000e+02	1.892042e-10	5.116469e-11	5.116469e-11
9.200000e+02	9.600000e+02	1.817909e-10	2.043694e-11	2.043694e-11
9.600000e+02	1.000000e+03	1.089028e-10	1.596445e-11	1.596445e-11
1.000000e+03	1.040000e+03	9.060172e-11	1.280772e-11	1.280772e-11
1.040000e+03	1.080000e+03	5.668217e-11	1.336021e-11	1.336021e-11
1.080000e+03	1.120000e+03	3.882403e-11	8.332763e-12	8.332763e-12
1.120000e+03	1.160000e+03	2.795167e-11	6.430943e-12	6.430943e-12
1.160000e+03	1.200000e+03	2.502730e-11	5.698743e-12	5.698743e-12
1.200000e+03	1.240000e+03	1.491259e-11	3.775617e-12	3.775617e-12
1.240000e+03	1.280000e+03	9.817050e-12	3.721772e-12	3.721772e-12
1.280000e+03	1.320000e+03	9.193745e-12	3.528733e-12	3.528733e-12
1.320000e+03	1.360000e+03	1.080376e-11	2.953003e-12	2.953003e-12
1.360000e+03	1.400000e+03	4.548557e-12	2.247210e-12	2.247210e-12
1.400000e+03	1.440000e+03	3.412953e-12	1.706065e-12	1.706065e-12
1.440000e+03	1.480000e+03	3.677020e-12	1.529709e-12	1.529709e-12
1.480000e+03	1.520000e+03	1.663619e-12	1.025896e-12	1.025896e-12
1.520000e+03	1.560000e+03	1.717641e-12	8.598085e-13	8.598085e-13
1.560000e+03	1.600000e+03	1.903697e-12	8.844341e-13	8.844341e-13
1.600000e+03	1.640000e+03	8.261748e-13	6.353261e-13	6.353261e-13
1.640000e+03	1.680000e+03	7.827190e-13	5.527122e-13	5.527122e-13
1.680000e+03	1.720000e+03	6.386790e-13	3.589220e-13	3.589220e-13
1.720000e+03	1.760000e+03	7.595543e-13	4.266919e-13	4.266919e-13
1.760000e+03	1.800000e+03	3.755480e-13	2.186630e-13	2.186630e-13
1.800000e+03	1.840000e+03	2.229804e-13	8.722188e-14	8.722188e-14
1.840000e+03	1.880000e+03	4.264652e-13	5.913835e-13	5.913835e-13
1.880000e+03	1.920000e+03	2.436972e-13	1.820162e-13	1.820162e-13
1.920000e+03	1.960000e+03	3.456285e-13	2.672521e-13	2.672521e-13
1.960000e+03	2.000000e+03	1.221233e-13	4.218603e-14	4.218603e-14
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Path=onshell-wh[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Scale=1000.
ScaledBy=2.60111093317401639e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	7.615508e-10	7.394401e-12	7.394401e-12
8.000000e+01	1.200000e+02	1.165732e-07	9.293062e-11	9.293062e-11
1.200000e+02	1.600000e+02	1.343699e-06	3.158808e-10	3.158808e-10
1.600000e+02	2.000000e+02	2.112120e-06	3.956859e-10	3.956859e-10
2.000000e+02	2.400000e+02	1.449841e-06	3.319868e-10	3.319868e-10
2.400000e+02	2.800000e+02	9.309407e-07	2.713211e-10	2.713211e-10
2.800000e+02	3.200000e+02	6.178810e-07	2.256963e-10	2.256963e-10
3.200000e+02	3.600000e+02	4.210660e-07	1.892293e-10	1.892293e-10
3.600000e+02	4.000000e+02	2.916140e-07	1.589995e-10	1.589995e-10
4.000000e+02	4.400000e+02	2.048438e-07	1.338893e-10	1.338893e-10
4.400000e+02	4.800000e+02	1.448732e-07	1.125528e-10	1.125528e-10
4.800000e+02	5.200000e+02	9.912035e-08	9.240833e-11	9.240833e-11
5.200000e+02	5.600000e+02	6.675607e-08	7.466780e-11	7.466780e-11
5.600000e+02	6.000000e+02	4.549510e-08	6.075474e-11	6.075474e-11
6.000000e+02	6.400000e+02	3.154380e-08	5.002032e-11	5.002032e-11
6.400000e+02	6.800000e+02	2.185320e-08	4.090216e-11	4.090216e-11
6.800000e+02	7.200000e+02	1.518754e-08	3.300784e-11	3.300784e-11
7.200000e+02	7.600000e+02	1.042165e-08	2.603217e-11	2.603217e-11
7.600000e+02	8.000000e+02	7.137313e-09	2.044940e-11	2.044940e-11
8.000000e+02	8.400000e+02	4.859808e-09	1.609661e-11	1.609661e-11
8.400000e+02	8.800000e+02	3.290072e-09	1.266461e-11	1.266461e-11
8.800000e+02	9.200000e+02	2.190242e-09	9.890068e-12	9.890068e-12
9.200000e+02	9.600000e+02	1.449040e-09	7.693665e-12	7.693665e-12
9.600000e+02	1.000000e+03	9.476777e-10	5.886922e-12	5.886922e-12
1.000000e+03	1.040000e+03	6.336890e-10	4.551641e-12	4.551641e-12
1.040000e+03	1.080000e+03	4.231732e-10	3.509927e-12	3.509927e-12
1.080000e+03	1.120000e+03	2.844422e-10	2.722921e-12	2.722921e-12
1.120000e+03	1.160000e+03	1.943791e-10	2.120220e-12	2.120220e-12
1.160000e+03	1.200000e+03	1.324243e-10	1.654435e-12	1.654435e-12
1.200000e+03	1.240000e+03	9.100885e-11	1.324920e-12	1.324920e-12
1.240000e+03	1.280000e+03	6.254712e-11	1.043935e-12	1.043935e-12
1.280000e+03	1.320000e+03	4.448580e-11	8.453232e-13	8.453232e-13
1.320000e+03	1.360000e+03	3.235130e-11	7.017518e-13	7.017518e-13
1.360000e+03	1.400000e+03	2.193711e-11	5.462417e-13	5.462417e-13
1.400000e+03	1.440000e+03	1.648354e-11	4.733135e-13	4.733135e-13
1.440000e+03	1.480000e+03	1.154656e-11	3.752408e-13	3.752408e-13
1.480000e+03	1.520000e+03	8.692905e-12	3.168445e-13	3.168445e-13
1.520000e+03	1.560000e+03	6.236498e-12	2.561910e-13	2.561910e-13
1.560000e+03	1.600000e+03	4.892578e-12	2.273513e-13	2.273513e-13
1.600000e+03	1.640000e+03	3.286355e-12	1.710972e-13	1.710972e-13
1.640000e+03	1.680000e+03	2.077273e-12	1.275052e-13	1.275052e-13
1.680000e+03	1.720000e+03	1.782439e-12	1.172563e-13	1.172563e-13
1.720000e+03	1.760000e+03	1.345785e-12	9.761394e-14	9.761394e-14
1.760000e+03	1.800000e+03	1.003622e-12	7.929644e-14	7.929644e-14
1.800000e+03	1.840000e+03	8.054417e-13	6.982206e-14	6.982206e-14
1.840000e+03	1.880000e+03	5.913500e-13	5.928514e-14	5.928514e-14
1.880000e+03	1.920000e+03	4.272462e-13	4.395492e-14	4.395492e-14
1.920000e+03	1.960000e+03	3.327500e-13	3.676163e-14	3.676163e-14
1.960000e+03	2.000000e+03	2.432441e-13	3.102831e-14	3.102831e-14
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
Path=onshell-wh[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=2.24659940256845133e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	5.355170e-10	4.450772e-11	4.450772e-11
8.000000e+01	1.200000e+02	4.660407e-08	6.199871e-10	6.199871e-10
1.200000e+02	1.600000e+02	3.462610e-07	1.357957e-09	1.357957e-09
1.600000e+02	2.000000e+02	6.266292e-07	1.691669e-09	1.691669e-09
2.000000e+02	2.400000e+02	6.591303e-07	3.444769e-09	3.444769e-09
2.400000e+02	2.800000e+02	5.175825e-07	1.233889e-09	1.233889e-09
2.800000e+02	3.200000e+02	3.551043e-07	1.111201e-09	1.111201e-09
3.200000e+02	3.600000e+02	2.272073e-07	8.322954e-10	8.322954e-10
3.600000e+02	4.000000e+02	1.422241e-07	7.713917e-10	7.713917e-10
4.000000e+02	4.400000e+02	9.010397e-08	1.512016e-09	1.512016e-09
4.400000e+02	4.800000e+02	5.615668e-08	7.816578e-10	7.816578e-10
4.800000e+02	5.200000e+02	3.618650e-08	4.824725e-10	4.824725e-10
5.200000e+02	5.600000e+02	2.278059e-08	2.950944e-10	2.950944e-10
5.600000e+02	6.000000e+02	1.343179e-08	2.002262e-10	2.002262e-10
6.000000e+02	6.400000e+02	7.651102e-09	1.739995e-10	1.739995e-10
6.400000e+02	6.800000e+02	4.437675e-09	1.376361e-10	1.376361e-10
6.800000e+02	7.200000e+02	2.491641e-09	1.332343e-10	1.332343e-10
7.200000e+02	7.600000e+02	1.524197e-09	7.910472e-11	7.910472e-11
7.600000e+02	8.000000e+02	8.506850e-10	6.728495e-11	6.728495e-11
8.000000e+02	8.400000e+02	5.965480e-10	5.185653e-11	5.185653e-11
8.400000e+02	8.800000e+02	3.637098e-10	4.833282e-11	4.833282e-11
8.800000e+02	9.200000e+02	1.331091e-10	5.355014e-11	5.355014e-11
9.200000e+02	9.600000e+02	1.459660e-10	2.161173e-11	2.161173e-11
9.600000e+02	1.000000e+03	8.301483e-11	1.698312e-11	1.698312e-11
1.000000e+03	1.040000e+03	7.370627e-11	1.365816e-11	1.365816e-11
1.040000e+03	1.080000e+03	4.458738e-11	1.421606e-11	1.421606e-11
1.080000e+03	1.120000e+03	3.045402e-11	8.901520e-12	8.901520e-12
1.120000e+03	1.160000e+03	2.232507e-11	6.897435e-12	6.897435e-12
1.160000e+03	1.200000e+03	2.150434e-11	6.145476e-12	6.145476e-12
1.200000e+03	1.240000e+03	1.223254e-11	4.068643e-12	4.068643e-12
1.240000e+03	1.280000e+03	7.847387e-12	4.040251e-12	4.040251e-12
1.280000e+03	1.320000e+03	7.703770e-12	3.788016e-12	3.788016e-12
1.320000e+03	1.360000e+03	1.030618e-11	3.236490e-12	3.236490e-12
1.360000e+03	1.400000e+03	3.827642e-12	2.433636e-12	2.433636e-12
1.400000e+03	1.440000e+03	2.897165e-12	1.851973e-12	1.851973e-12
1.440000e+03	1.480000e+03	3.383260e-12	1.670985e-12	1.670985e-12
1.480000e+03	1.520000e+03	1.348706e-12	1.124572e-12	1.124572e-12
1.520000e+03	1.560000e+03	1.544117e-12	9.491272e-13	9.491272e-13
1.560000e+03	1.600000e+03	1.848548e-12	9.771844e-13	9.771844e-13
1.600000e+03	1.640000e+03	6.931130e-13	7.016731e-13	7.016731e-13
1.640000e+03	1.680000e+03	7.255893e-13	6.151915e-13	6.151915e-13
1.680000e+03	1.720000e+03	6.057545e-13	3.978863e-13	3.978863e-13
1.720000e+03	1.760000e+03	7.568255e-13	4.704081e-13	4.704081e-13
1.760000e+03	1.800000e+03	3.470838e-13	2.417631e-13	2.417631e-13
1.800000e+03	1.840000e+03	1.937892e-13	9.692529e-14	9.692529e-14
1.840000e+03	1.880000e+03	4.255218e-13	6.389776e-13	6.389776e-13
1.880000e+03	1.920000e+03	2.426242e-13	2.057214e-13	2.057214e-13
1.920000e+03	1.960000e+03	3.750847e-13	3.039339e-13	3.039339e-13
1.960000e+03	2.000000e+03	1.207018e-13	4.832342e-14	4.832342e-14
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Path=onshell-wh[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Scale=1000.
ScaledBy=2.60110978209140514e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	7.986278e-10	7.774923e-12	7.774923e-12
8.000000e+01	1.200000e+02	1.219074e-07	9.738124e-11	9.738124e-11
1.200000e+02	1.600000e+02	1.405613e-06	3.311280e-10	3.311280e-10
1.600000e+02	2.000000e+02	2.198762e-06	4.125539e-10	4.125539e-10
2.000000e+02	2.400000e+02	1.495345e-06	3.426220e-10	3.426220e-10
2.400000e+02	2.800000e+02	9.513735e-07	2.772970e-10	2.772970e-10
2.800000e+02	3.200000e+02	6.263455e-07	2.287890e-10	2.287890e-10
3.200000e+02	3.600000e+02	4.237810e-07	1.904818e-10	1.904818e-10
3.600000e+02	4.000000e+02	2.915970e-07	1.590554e-10	1.590554e-10
4.000000e+02	4.400000e+02	2.036060e-07	1.331831e-10	1.331831e-10
4.400000e+02	4.800000e+02	1.432124e-07	1.113987e-10	1.113987e-10
4.800000e+02	5.200000e+02	9.749070e-08	9.104007e-11	9.104007e-11
5.200000e+02	5.600000e+02	6.534703e-08	7.323224e-11	7.323224e-11
5.600000e+02	6.000000e+02	4.433820e-08	5.934531e-11	5.934531e-11
6.000000e+02	6.400000e+02	3.061297e-08	4.868734e-11	4.868734e-11
6.400000e+02	6.800000e+02	2.112694e-08	3.969016e-11	3.969016e-11
6.800000e+02	7.200000e+02	1.462913e-08	3.192907e-11	3.192907e-11
7.200000e+02	7.600000e+02	1.000356e-08	2.509988e-11	2.509988e-11
7.600000e+02	8.000000e+02	6.828253e-09	1.964977e-11	1.964977e-11
8.000000e+02	8.400000e+02	4.634908e-09	1.542010e-11	1.542010e-11
8.400000e+02	8.800000e+02	3.128390e-09	1.209714e-11	1.209714e-11
8.800000e+02	9.200000e+02	2.076214e-09	9.420022e-12	9.420022e-12
9.200000e+02	9.600000e+02	1.369613e-09	7.308690e-12	7.308690e-12
9.600000e+02	1.000000e+03	8.928237e-10	5.575860e-12	5.575860e-12
1.000000e+03	1.040000e+03	5.951427e-10	4.299185e-12	4.299185e-12
1.040000e+03	1.080000e+03	3.963365e-10	3.306169e-12	3.306169e-12
1.080000e+03	1.120000e+03	2.656725e-10	2.557539e-12	2.557539e-12
1.120000e+03	1.160000e+03	1.809897e-10	1.985237e-12	1.985237e-12
1.160000e+03	1.200000e+03	1.229485e-10	1.544302e-12	1.544302e-12
1.200000e+03	1.240000e+03	8.431908e-11	1.234193e-12	1.234193e-12
1.240000e+03	1.280000e+03	5.776075e-11	9.693239e-13	9.693239e-13
1.280000e+03	1.320000e+03	4.097360e-11	7.827128e-13	7.827128e-13
1.320000e+03	1.360000e+03	2.974615e-11	6.485675e-13	6.485675e-13
1.360000e+03	1.400000e+03	2.009285e-11	5.029837e-13	5.029837e-13
1.400000e+03	1.440000e+03	1.507688e-11	4.355044e-13	4.355044e-13
1.440000e+03	1.480000e+03	1.053026e-11	3.443069e-13	3.443069e-13
1.480000e+03	1.520000e+03	7.910085e-12	2.901659e-13	2.901659e-13
1.520000e+03	1.560000e+03	5.662688e-12	2.340533e-13	2.340533e-13
1.560000e+03	1.600000e+03	4.434085e-12	2.074254e-13	2.074254e-13
1.600000e+03	1.640000e+03	2.970703e-12	1.555772e-13	1.555772e-13
1.640000e+03	1.680000e+03	1.871169e-12	1.156951e-13	1.156951e-13
1.680000e+03	1.720000e+03	1.602736e-12	1.062337e-13	1.062337e-13
1.720000e+03	1.760000e+03	1.208833e-12	8.820144e-14	8.820144e-14
1.760000e+03	1.800000e+03	8.997643e-13	7.144871e-14	7.144871e-14
1.800000e+03	1.840000e+03	7.211338e-13	6.290365e-14	6.290365e-14
1.840000e+03	1.880000e+03	5.285042e-13	5.338612e-14	5.338612e-14
1.880000e+03	1.920000e+03	3.803543e-13	3.929072e-14	3.929072e-14
1.920000e+03	1.960000e+03	2.955910e-13	3.276866e-14	3.276866e-14
1.960000e+03	2.000000e+03	2.154883e-13	2.762440e-14	2.762440e-14
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
Path=onshell-wh[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=2.52632799596217747e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	6.522472e-10	5.099283e-11	5.099283e-11
8.000000e+01	1.200000e+02	5.911843e-08	7.083028e-10	7.083028e-10
1.200000e+02	1.600000e+02	4.418577e-07	1.556694e-09	1.556694e-09
1.600000e+02	2.000000e+02	7.993063e-07	1.940341e-09	1.940341e-09
2.000000e+02	2.400000e+02	8.325835e-07	3.886489e-09	3.886489e-09
2.400000e+02	2.800000e+02	6.564385e-07	1.382084e-09	1.382084e-09
2.800000e+02	3.200000e+02	4.576815e-07	1.241766e-09	1.241766e-09
3.200000e+02	3.600000e+02	3.009035e-07	9.240451e-10	9.240451e-10
3.600000e+02	4.000000e+02	1.951175e-07	8.466640e-10	8.466640e-10
4.000000e+02	4.400000e+02	1.284980e-07	1.649000e-09	1.649000e-09
4.400000e+02	4.800000e+02	8.393700e-08	8.550979e-10	8.550979e-10
4.800000e+02	5.200000e+02	5.560588e-08	5.232917e-10	5.232917e-10
5.200000e+02	5.600000e+02	3.580898e-08	3.193172e-10	3.193172e-10
5.600000e+02	6.000000e+02	2.224222e-08	2.156301e-10	2.156301e-10
6.000000e+02	6.400000e+02	1.371745e-08	1.856973e-10	1.856973e-10
6.400000e+02	6.800000e+02	8.675460e-09	1.461943e-10	1.461943e-10
6.800000e+02	7.200000e+02	5.457067e-09	1.416199e-10	1.416199e-10
7.200000e+02	7.600000e+02	3.587983e-09	8.373519e-11	8.373519e-11
7.600000e+02	8.000000e+02	2.293415e-09	7.093563e-11	7.093563e-11
8.000000e+02	8.400000e+02	1.594839e-09	5.515766e-11	5.515766e-11
8.400000e+02	8.800000e+02	1.046677e-09	5.088286e-11	5.088286e-11
8.800000e+02	9.200000e+02	5.930763e-10	5.643745e-11	5.643745e-11
9.200000e+02	9.600000e+02	4.555537e-10	2.271106e-11	2.271106e-11
9.600000e+02	1.000000e+03	2.975410e-10	1.774537e-11	1.774537e-11
1.000000e+03	1.040000e+03	2.165054e-10	1.421809e-11	1.421809e-11
1.040000e+03	1.080000e+03	1.413768e-10	1.477085e-11	1.477085e-11
1.080000e+03	1.120000e+03	9.668022e-11	9.241013e-12	9.241013e-12
1.120000e+03	1.160000e+03	6.779722e-11	7.129475e-12	7.129475e-12
1.160000e+03	1.200000e+03	5.254445e-11	6.306484e-12	6.306484e-12
1.200000e+03	1.240000e+03	3.344515e-11	4.184576e-12	4.184576e-12
1.240000e+03	1.280000e+03	2.282593e-11	4.115103e-12	4.115103e-12
1.280000e+03	1.320000e+03	1.945015e-11	3.898025e-12	3.898025e-12
1.320000e+03	1.360000e+03	1.811819e-11	3.258869e-12	3.258869e-12
1.360000e+03	1.400000e+03	9.597077e-12	2.482149e-12	2.482149e-12
1.400000e+03	1.440000e+03	7.172448e-12	1.885340e-12	1.885340e-12
1.440000e+03	1.480000e+03	6.617288e-12	1.689214e-12	1.689214e-12
1.480000e+03	1.520000e+03	3.685975e-12	1.135029e-12	1.135029e-12
1.520000e+03	1.560000e+03	3.229830e-12	9.510366e-13	9.510366e-13
1.560000e+03	1.600000e+03	3.064105e-12	9.762306e-13	9.762306e-13
1.600000e+03	1.640000e+03	1.726794e-12	7.024362e-13	7.024362e-13
1.640000e+03	1.680000e+03	1.399674e-12	6.100694e-13	6.100694e-13
1.680000e+03	1.720000e+03	1.052686e-12	3.973025e-13	3.973025e-13
1.720000e+03	1.760000e+03	1.177866e-12	4.720603e-13	4.720603e-13
1.760000e+03	1.800000e+03	6.692730e-13	2.429387e-13	2.429387e-13
1.800000e+03	1.840000e+03	4.459690e-13	1.022373e-13	1.022373e-13
1.840000e+03	1.880000e+03	5.960248e-13	6.508991e-13	6.508991e-13
1.880000e+03	1.920000e+03	3.810403e-13	2.010933e-13	2.010933e-13
1.920000e+03	1.960000e+03	4.317223e-13	2.942145e-13	2.942145e-13
1.960000e+03	2.000000e+03	1.910106e-13	4.732084e-14	4.732084e-14
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Path=onshell-wh[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Scale=1000.
ScaledBy=2.60111093317401639e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	7.615508e-10	7.394401e-12	7.394401e-12
8.000000e+01	1.200000e+02	1.165732e-07	9.293062e-11	9.293062e-11
1.200000e+02	1.600000e+02	1.343699e-06	3.158808e-10	3.158808e-10
1.600000e+02	2.000000e+02	2.112120e-06	3.956859e-10	3.956859e-10
2.000000e+02	2.400000e+02	1.449841e-06	3.319868e-10	3.319868e-10
2.400000e+02	2.800000e+02	9.309407e-07	2.713211e-10	2.713211e-10
2.800000e+02	3.200000e+02	6.178810e-07	2.256963e-10	2.256963e-10
3.200000e+02	3.600000e+02	4.210660e-07	1.892293e-10	1.892293e-10
3.600000e+02	4.000000e+02	2.916140e-07	1.589995e-10	1.589995e-10
4.000000e+02	4.400000e+02	2.048438e-07	1.338893e-10	1.338893e-10
4.400000e+02	4.800000e+02	1.448732e-07	1.125528e-10	1.125528e-10
4.800000e+02	5.200000e+02	9.912035e-08	9.240833e-11	9.240833e-11
5.200000e+02	5.600000e+02	6.675607e-08	7.466780e-11	7.466780e-11
5.600000e+02	6.000000e+02	4.549510e-08	6.075474e-11	6.075474e-11
6.000000e+02	6.400000e+02	3.154380e-08	5.002032e-11	5.002032e-11
6.400000e+02	6.800000e+02	2.185320e-08	4.090216e-11	4.090216e-11
6.800000e+02	7.200000e+02	1.518754e-08	3.300784e-11	3.300784e-11
7.200000e+02	7.600000e+02	1.042165e-08	2.603217e-11	2.603217e-11
7.600000e+02	8.000000e+02	7.137313e-09	2.044940e-11	2.044940e-11
8.000000e+02	8.400000e+02	4.859808e-09	1.609661e-11	1.609661e-11
8.400000e+02	8.800000e+02	3.290072e-09	1.266461e-11	1.266461e-11
8.800000e+02	9.200000e+02	2.190242e-09	9.890068e-12	9.890068e-12
9.200000e+02	9.600000e+02	1.449040e-09	7.693665e-12	7.693665e-12
9.600000e+02	1.000000e+03	9.476777e-10	5.886922e-12	5.886922e-12
1.000000e+03	1.040000e+03	6.336890e-10	4.551641e-12	4.551641e-12
1.040000e+03	1.080000e+03	4.231732e-10	3.509927e-12	3.509927e-12
1.080000e+03	1.120000e+03	2.844422e-10	2.722921e-12	2.722921e-12
1.120000e+03	1.160000e+03	1.943791e-10	2.120220e-12	2.120220e-12
1.160000e+03	1.200000e+03	1.324243e-10	1.654435e-12	1.654435e-12
1.200000e+03	1.240000e+03	9.100885e-11	1.324920e-12	1.324920e-12
1.240000e+03	1.280000e+03	6.254712e-11	1.043935e-12	1.043935e-12
1.280000e+03	1.320000e+03	4.448580e-11	8.453232e-13	8.453232e-13
1.320000e+03	1.360000e+03	3.235130e-11	7.017518e-13	7.017518e-13
1.360000e+03	1.400000e+03	2.193711e-11	5.462417e-13	5.462417e-13
1.400000e+03	1.440000e+03	1.648354e-11	4.733135e-13	4.733135e-13
1.440000e+03	1.480000e+03	1.154656e-11	3.752408e-13	3.752408e-13
1.480000e+03	1.520000e+03	8.692905e-12	3.168445e-13	3.168445e-13
1.520000e+03	1.560000e+03	6.236498e-12	2.561910e-13	2.561910e-13
1.560000e+03	1.600000e+03	4.892578e-12	2.273513e-13	2.273513e-13
1.600000e+03	1.640000e+03	3.286355e-12	1.710972e-13	1.710972e-13
1.640000e+03	1.680000e+03	2.077273e-12	1.275052e-13	1.275052e-13
1.680000e+03	1.720000e+03	1.782439e-12	1.172563e-13	1.172563e-13
1.720000e+03	1.760000e+03	1.345785e-12	9.761394e-14	9.761394e-14
1.760000e+03	1.800000e+03	1.003622e-12	7.929644e-14	7.929644e-14
1.800000e+03	1.840000e+03	8.054417e-13	6.982206e-14	6.982206e-14
1.840000e+03	1.880000e+03	5.913500e-13	5.928514e-14	5.928514e-14
1.880000e+03	1.920000e+03	4.272462e-13	4.395492e-14	4.395492e-14
1.920000e+03	1.960000e+03	3.327500e-13	3.676163e-14	3.676163e-14
1.960000e+03	2.000000e+03	2.432441e-13	3.102831e-14	3.102831e-14
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
Path=onshell-wh[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=2.58379604820377013e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	6.598783e-10	4.900176e-11	4.900176e-11
8.000000e+01	1.200000e+02	6.047588e-08	6.824313e-10	6.824313e-10
1.200000e+02	1.600000e+02	4.565802e-07	1.495364e-09	1.495364e-09
1.600000e+02	2.000000e+02	8.148635e-07	1.863117e-09	1.863117e-09
2.000000e+02	2.400000e+02	8.357083e-07	3.790579e-09	3.790579e-09
2.400000e+02	2.800000e+02	6.564062e-07	1.359846e-09	1.359846e-09
2.800000e+02	3.200000e+02	4.574963e-07	1.224658e-09	1.224658e-09
3.200000e+02	3.600000e+02	3.008470e-07	9.179709e-10	9.179709e-10
3.600000e+02	4.000000e+02	1.949673e-07	8.505825e-10	8.505825e-10
4.000000e+02	4.400000e+02	1.282170e-07	1.664124e-09	1.664124e-09
4.400000e+02	4.800000e+02	8.353502e-08	8.610052e-10	8.610052e-10
4.800000e+02	5.200000e+02	5.529537e-08	5.320143e-10	5.320143e-10
5.200000e+02	5.600000e+02	3.558088e-08	3.259681e-10	3.259681e-10
5.600000e+02	6.000000e+02	2.203494e-08	2.215727e-10	2.215727e-10
6.000000e+02	6.400000e+02	1.350650e-08	1.924082e-10	1.924082e-10
6.400000e+02	6.800000e+02	8.492995e-09	1.522487e-10	1.522487e-10
6.800000e+02	7.200000e+02	5.298100e-09	1.471272e-10	1.471272e-10
7.200000e+02	7.600000e+02	3.465085e-09	8.761810e-11	8.761810e-11
7.600000e+02	8.000000e+02	2.194116e-09	7.446887e-11	7.446887e-11
8.000000e+02	8.400000e+02	1.526865e-09	5.741255e-11	5.741255e-11
8.400000e+02	8.800000e+02	9.964435e-10	5.341572e-11	5.341572e-11
8.800000e+02	9.200000e+02	5.527060e-10	5.904515e-11	5.904515e-11
9.200000e+02	9.600000e+02	4.311113e-10	2.397577e-11	2.397577e-11
9.600000e+02	1.000000e+03	2.799908e-10	1.884160e-11	1.884160e-11
1.000000e+03	1.040000e+03	2.055077e-10	1.513457e-11	1.513457e-11
1.040000e+03	1.080000e+03	1.334588e-10	1.570104e-11	1.570104e-11
1.080000e+03	1.120000e+03	9.130988e-11	9.855379e-12	9.855379e-12
1.120000e+03	1.160000e+03	6.437195e-11	7.633305e-12	7.633305e-12
1.160000e+03	1.200000e+03	5.059443e-11	6.791047e-12	6.791047e-12
1.200000e+03	1.240000e+03	3.187035e-11	4.500065e-12	4.500065e-12
1.240000e+03	1.280000e+03	2.165485e-11	4.460757e-12	4.460757e-12
1.280000e+03	1.320000e+03	1.861138e-11	4.179791e-12	4.179791e-12
1.320000e+03	1.360000e+03	1.812072e-11	3.567712e-12	3.567712e-12
1.360000e+03	1.400000e+03	9.222575e-12	2.684633e-12	2.684633e-12
1.400000e+03	1.440000e+03	6.923242e-12	2.043412e-12	2.043412e-12
1.440000e+03	1.480000e+03	6.545170e-12	1.842661e-12	1.842661e-12
1.480000e+03	1.520000e+03	3.523373e-12	1.241512e-12	1.241512e-12
1.520000e+03	1.560000e+03	3.176353e-12	1.047548e-12	1.047548e-12
1.560000e+03	1.600000e+03	3.102635e-12	1.077009e-12	1.077009e-12
1.600000e+03	1.640000e+03	1.666366e-12	7.739979e-13	7.739979e-13
1.640000e+03	1.680000e+03	1.395947e-12	6.778262e-13	6.778262e-13
1.680000e+03	1.720000e+03	1.056303e-12	4.394485e-13	4.394485e-13
1.720000e+03	1.760000e+03	1.214049e-12	5.195096e-13	5.195096e-13
1.760000e+03	1.800000e+03	6.673305e-13	2.671058e-13	2.671058e-13
1.800000e+03	1.840000e+03	4.369178e-13	1.111708e-13	1.111708e-13
1.840000e+03	1.880000e+03	6.105075e-13	7.031065e-13	7.031065e-13
1.880000e+03	1.920000e+03	3.937405e-13	2.266786e-13	2.266786e-13
1.920000e+03	1.960000e+03	4.705252e-13	3.344698e-13	3.344698e-13
1.960000e+03	2.000000e+03	1.967823e-13	5.321599e-14	5.321599e-14
# END HISTO1D


# BEGIN HISTO1D /onshell-wh
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh
Path=onshell-wh
Scale=1000.
ScaledBy=2.52363716438956397e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.324162e-09	4.697161e-11	4.697161e-11
8.000000e+01	1.200000e+02	1.669172e-07	6.508825e-10	6.508825e-10
1.200000e+02	1.600000e+02	1.735625e-06	1.452158e-09	1.452158e-09
1.600000e+02	2.000000e+02	2.807142e-06	1.809758e-09	1.809758e-09
2.000000e+02	2.400000e+02	2.148906e-06	3.548612e-09	3.548612e-09
2.400000e+02	2.800000e+02	1.467513e-06	1.284518e-09	1.284518e-09
2.800000e+02	3.200000e+02	9.809477e-07	1.149827e-09	1.149827e-09
3.200000e+02	3.600000e+02	6.508435e-07	8.592464e-10	8.592464e-10
3.600000e+02	4.000000e+02	4.340275e-07	7.841373e-10	7.841373e-10
4.000000e+02	4.400000e+02	2.941690e-07	1.504171e-09	1.504171e-09
4.400000e+02	4.800000e+02	1.999907e-07	7.842284e-10	7.842284e-10
4.800000e+02	5.200000e+02	1.342087e-07	4.831661e-10	4.831661e-10
5.200000e+02	5.600000e+02	8.854780e-08	2.981365e-10	2.981365e-10
5.600000e+02	6.000000e+02	5.813358e-08	2.036055e-10	2.036055e-10
6.000000e+02	6.400000e+02	3.859680e-08	1.747594e-10	1.747594e-10
6.400000e+02	6.800000e+02	2.584270e-08	1.379105e-10	1.379105e-10
6.800000e+02	7.200000e+02	1.735255e-08	1.321048e-10	1.321048e-10
7.200000e+02	7.600000e+02	1.170581e-08	7.958616e-11	7.958616e-11
7.600000e+02	8.000000e+02	7.819257e-09	6.697788e-11	6.697788e-11
8.000000e+02	8.400000e+02	5.330240e-09	5.210725e-11	5.210725e-11
8.400000e+02	8.800000e+02	3.564640e-09	4.756837e-11	4.756837e-11
8.800000e+02	9.200000e+02	2.265418e-09	5.202463e-11	5.202463e-11
9.200000e+02	9.600000e+02	1.551404e-09	2.170450e-11	2.170450e-11
9.600000e+02	1.000000e+03	1.001727e-09	1.691017e-11	1.691017e-11
1.000000e+03	1.040000e+03	6.857443e-10	1.351003e-11	1.351003e-11
1.040000e+03	1.080000e+03	4.530188e-10	1.376321e-11	1.376321e-11
1.080000e+03	1.120000e+03	3.044965e-10	8.716418e-12	8.716418e-12
1.120000e+03	1.160000e+03	2.089413e-10	6.730392e-12	6.730392e-12
1.160000e+03	1.200000e+03	1.479757e-10	5.904281e-12	5.904281e-12
1.200000e+03	1.240000e+03	9.923167e-11	3.972218e-12	3.972218e-12
1.240000e+03	1.280000e+03	6.757782e-11	3.845930e-12	3.845930e-12
1.280000e+03	1.320000e+03	5.016735e-11	3.614498e-12	3.614498e-12
1.320000e+03	1.360000e+03	4.054990e-11	3.023386e-12	3.023386e-12
1.360000e+03	1.400000e+03	2.464141e-11	2.302812e-12	2.302812e-12
1.400000e+03	1.440000e+03	1.848982e-11	1.760773e-12	1.760773e-12
1.440000e+03	1.480000e+03	1.420728e-11	1.567979e-12	1.567979e-12
1.480000e+03	1.520000e+03	9.573703e-12	1.066142e-12	1.066142e-12
1.520000e+03	1.560000e+03	7.380327e-12	8.910955e-13	8.910955e-13
1.560000e+03	1.600000e+03	6.337780e-12	9.084324e-13	9.084324e-13
1.600000e+03	1.640000e+03	3.796875e-12	6.540978e-13	6.540978e-13
1.640000e+03	1.680000e+03	2.653887e-12	5.646911e-13	5.646911e-13
1.680000e+03	1.720000e+03	2.241416e-12	3.743135e-13	3.743135e-13
1.720000e+03	1.760000e+03	1.968388e-12	4.357126e-13	4.357126e-13
1.760000e+03	1.800000e+03	1.275312e-12	2.300400e-13	2.300400e-13
1.800000e+03	1.840000e+03	9.441140e-13	1.075385e-13	1.075385e-13
1.840000e+03	1.880000e+03	9.549695e-13	5.937883e-13	5.937883e-13
1.880000e+03	1.920000e+03	6.240515e-13	1.862086e-13	1.862086e-13
1.920000e+03	1.960000e+03	6.412195e-13	2.692536e-13	2.692536e-13
1.960000e+03	2.000000e+03	3.376118e-13	5.042587e-14	5.042587e-14
# END HISTO1D


# BEGIN HISTO1D /onshell-qqww[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
LineColor=orange!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-qqww[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
Path=onshell-qqww[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=4.17642336288989450e-11
Title=W${}^+$W${}^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.519735e-12	1.601245e-11	1.601245e-11
8.000000e+01	1.200000e+02	2.344482e-09	2.819712e-10	2.819712e-10
1.200000e+02	1.600000e+02	1.913524e-08	1.667842e-09	1.667842e-09
1.600000e+02	2.000000e+02	7.463577e-08	1.608935e-09	1.608935e-09
2.000000e+02	2.400000e+02	1.441135e-07	2.535961e-09	2.535961e-09
2.400000e+02	2.800000e+02	1.863956e-07	4.380036e-09	4.380036e-09
2.800000e+02	3.200000e+02	1.862606e-07	3.749125e-09	3.749125e-09
3.200000e+02	3.600000e+02	1.695803e-07	3.258853e-09	3.258853e-09
3.600000e+02	4.000000e+02	1.474058e-07	2.423920e-09	2.423920e-09
4.000000e+02	4.400000e+02	1.325093e-07	2.402224e-09	2.402224e-09
4.400000e+02	4.800000e+02	1.184295e-07	2.370914e-09	2.370914e-09
4.800000e+02	5.200000e+02	1.044400e-07	2.669630e-09	2.669630e-09
5.200000e+02	5.600000e+02	9.288400e-08	1.746077e-09	1.746077e-09
5.600000e+02	6.000000e+02	8.245220e-08	1.512206e-09	1.512206e-09
6.000000e+02	6.400000e+02	7.006895e-08	1.256124e-09	1.256124e-09
6.400000e+02	6.800000e+02	6.256418e-08	1.135040e-09	1.135040e-09
6.800000e+02	7.200000e+02	5.585302e-08	1.430488e-09	1.430488e-09
7.200000e+02	7.600000e+02	4.815503e-08	1.283258e-09	1.283258e-09
7.600000e+02	8.000000e+02	4.254585e-08	9.335440e-10	9.335440e-10
8.000000e+02	8.400000e+02	3.626265e-08	8.317128e-10	8.317128e-10
8.400000e+02	8.800000e+02	3.451063e-08	1.145868e-09	1.145868e-09
8.800000e+02	9.200000e+02	2.931020e-08	8.281716e-10	8.281716e-10
9.200000e+02	9.600000e+02	2.658045e-08	7.902063e-10	7.902063e-10
9.600000e+02	1.000000e+03	2.320948e-08	1.000918e-09	1.000918e-09
1.000000e+03	1.040000e+03	2.021354e-08	9.693036e-10	9.693036e-10
1.040000e+03	1.080000e+03	1.834050e-08	9.373490e-10	9.373490e-10
1.080000e+03	1.120000e+03	1.604387e-08	5.692222e-10	5.692222e-10
1.120000e+03	1.160000e+03	1.385997e-08	4.752931e-10	4.752931e-10
1.160000e+03	1.200000e+03	1.269382e-08	4.138866e-10	4.138866e-10
1.200000e+03	1.240000e+03	1.136530e-08	5.505337e-10	5.505337e-10
1.240000e+03	1.280000e+03	9.880967e-09	5.764430e-10	5.764430e-10
1.280000e+03	1.320000e+03	8.590200e-09	3.549173e-10	3.549173e-10
1.320000e+03	1.360000e+03	8.554425e-09	5.849257e-10	5.849257e-10
1.360000e+03	1.400000e+03	6.954390e-09	3.433715e-10	3.433715e-10
1.400000e+03	1.440000e+03	5.945742e-09	3.017780e-10	3.017780e-10
1.440000e+03	1.480000e+03	5.289715e-09	2.439324e-10	2.439324e-10
1.480000e+03	1.520000e+03	5.042388e-09	2.932971e-10	2.932971e-10
1.520000e+03	1.560000e+03	4.676065e-09	4.749157e-10	4.749157e-10
1.560000e+03	1.600000e+03	3.661350e-09	2.586831e-10	2.586831e-10
1.600000e+03	1.640000e+03	3.020393e-09	1.865370e-10	1.865370e-10
1.640000e+03	1.680000e+03	2.921650e-09	1.939581e-10	1.939581e-10
1.680000e+03	1.720000e+03	2.855972e-09	3.246167e-10	3.246167e-10
1.720000e+03	1.760000e+03	2.091018e-09	1.918525e-10	1.918525e-10
1.760000e+03	1.800000e+03	2.832847e-09	9.418054e-10	9.418054e-10
1.800000e+03	1.840000e+03	1.809139e-09	1.461430e-10	1.461430e-10
1.840000e+03	1.880000e+03	2.052670e-09	3.475040e-10	3.475040e-10
1.880000e+03	1.920000e+03	1.580479e-09	2.499023e-10	2.499023e-10
1.920000e+03	1.960000e+03	1.227503e-09	1.087743e-10	1.087743e-10
1.960000e+03	2.000000e+03	1.659951e-09	3.561705e-10	3.561705e-10
# END HISTO1D


# BEGIN HISTO1D /onshell-qqww[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
LineColor=orange!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-qqww[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
Path=onshell-qqww[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=4.21795990776955025e-11
Title=W${}^+$W${}^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	9.850847e-13	1.647790e-11	1.647790e-11
8.000000e+01	1.200000e+02	2.326836e-09	2.817648e-10	2.817648e-10
1.200000e+02	1.600000e+02	1.895367e-08	1.671423e-09	1.671423e-09
1.600000e+02	2.000000e+02	7.415015e-08	1.609767e-09	1.609767e-09
2.000000e+02	2.400000e+02	1.436449e-07	2.541515e-09	2.541515e-09
2.400000e+02	2.800000e+02	1.864113e-07	4.354856e-09	4.354856e-09
2.800000e+02	3.200000e+02	1.877960e-07	3.806554e-09	3.806554e-09
3.200000e+02	3.600000e+02	1.719277e-07	3.351439e-09	3.351439e-09
3.600000e+02	4.000000e+02	1.504370e-07	2.474133e-09	2.474133e-09
4.000000e+02	4.400000e+02	1.359147e-07	2.478463e-09	2.478463e-09
4.400000e+02	4.800000e+02	1.222858e-07	2.495222e-09	2.495222e-09
4.800000e+02	5.200000e+02	1.085595e-07	2.905134e-09	2.905134e-09
5.200000e+02	5.600000e+02	9.674965e-08	1.867022e-09	1.867022e-09
5.600000e+02	6.000000e+02	8.636372e-08	1.618848e-09	1.618848e-09
6.000000e+02	6.400000e+02	7.357717e-08	1.332844e-09	1.332844e-09
6.400000e+02	6.800000e+02	6.596723e-08	1.218756e-09	1.218756e-09
6.800000e+02	7.200000e+02	5.910642e-08	1.586250e-09	1.586250e-09
7.200000e+02	7.600000e+02	5.118665e-08	1.403375e-09	1.403375e-09
7.600000e+02	8.000000e+02	4.520687e-08	1.001957e-09	1.001957e-09
8.000000e+02	8.400000e+02	3.862167e-08	8.995620e-10	8.995620e-10
8.400000e+02	8.800000e+02	3.689697e-08	1.239969e-09	1.239969e-09
8.800000e+02	9.200000e+02	3.143028e-08	9.038985e-10	9.038985e-10
9.200000e+02	9.600000e+02	2.852940e-08	8.676398e-10	8.676398e-10
9.600000e+02	1.000000e+03	2.495538e-08	1.094109e-09	1.094109e-09
1.000000e+03	1.040000e+03	2.178647e-08	1.056526e-09	1.056526e-09
1.040000e+03	1.080000e+03	1.983920e-08	1.043275e-09	1.043275e-09
1.080000e+03	1.120000e+03	1.740713e-08	6.344810e-10	6.344810e-10
1.120000e+03	1.160000e+03	1.505179e-08	5.327972e-10	5.327972e-10
1.160000e+03	1.200000e+03	1.378543e-08	4.547571e-10	4.547571e-10
1.200000e+03	1.240000e+03	1.237637e-08	6.150525e-10	6.150525e-10
1.240000e+03	1.280000e+03	1.078931e-08	6.437746e-10	6.437746e-10
1.280000e+03	1.320000e+03	9.391615e-09	3.951195e-10	3.951195e-10
1.320000e+03	1.360000e+03	9.373315e-09	6.539831e-10	6.539831e-10
1.360000e+03	1.400000e+03	7.626323e-09	3.832486e-10	3.832486e-10
1.400000e+03	1.440000e+03	6.514425e-09	3.349033e-10	3.349033e-10
1.440000e+03	1.480000e+03	5.802283e-09	2.707904e-10	2.707904e-10
1.480000e+03	1.520000e+03	5.542390e-09	3.269596e-10	3.269596e-10
1.520000e+03	1.560000e+03	5.155182e-09	5.257361e-10	5.257361e-10
1.560000e+03	1.600000e+03	4.030522e-09	2.851104e-10	2.851104e-10
1.600000e+03	1.640000e+03	3.333935e-09	2.094007e-10	2.094007e-10
1.640000e+03	1.680000e+03	3.228662e-09	2.163948e-10	2.163948e-10
1.680000e+03	1.720000e+03	3.166328e-09	3.629641e-10	3.629641e-10
1.720000e+03	1.760000e+03	2.316741e-09	2.146223e-10	2.146223e-10
1.760000e+03	1.800000e+03	3.210618e-09	1.112657e-09	1.112657e-09
1.800000e+03	1.840000e+03	2.016515e-09	1.660279e-10	1.660279e-10
1.840000e+03	1.880000e+03	2.292400e-09	3.931653e-10	3.931653e-10
1.880000e+03	1.920000e+03	1.760597e-09	2.793769e-10	2.793769e-10
1.920000e+03	1.960000e+03	1.372958e-09	1.236003e-10	1.236003e-10
1.960000e+03	2.000000e+03	1.859875e-09	4.015633e-10	4.015633e-10
# END HISTO1D


# BEGIN HISTO1D /onshell-qqww[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
LineColor=orange!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-qqww[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
Path=onshell-qqww[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=4.05557446859923774e-11
Title=W${}^+$W${}^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	9.939627e-13	1.747566e-11	1.747566e-11
8.000000e+01	1.200000e+02	2.298132e-09	3.074994e-10	3.074994e-10
1.200000e+02	1.600000e+02	1.677702e-08	1.819001e-09	1.819001e-09
1.600000e+02	2.000000e+02	6.620205e-08	1.750220e-09	1.750220e-09
2.000000e+02	2.400000e+02	1.289568e-07	2.755963e-09	2.755963e-09
2.400000e+02	2.800000e+02	1.713376e-07	4.761052e-09	4.761052e-09
2.800000e+02	3.200000e+02	1.765368e-07	4.068976e-09	4.068976e-09
3.200000e+02	3.600000e+02	1.653026e-07	3.537114e-09	3.537114e-09
3.600000e+02	4.000000e+02	1.469081e-07	2.629279e-09	2.629279e-09
4.000000e+02	4.400000e+02	1.347857e-07	2.605014e-09	2.605014e-09
4.400000e+02	4.800000e+02	1.222412e-07	2.570002e-09	2.570002e-09
4.800000e+02	5.200000e+02	1.089085e-07	2.893641e-09	2.893641e-09
5.200000e+02	5.600000e+02	9.773738e-08	1.893217e-09	1.893217e-09
5.600000e+02	6.000000e+02	8.733755e-08	1.638697e-09	1.638697e-09
6.000000e+02	6.400000e+02	7.454993e-08	1.361128e-09	1.361128e-09
6.400000e+02	6.800000e+02	6.683662e-08	1.229603e-09	1.229603e-09
6.800000e+02	7.200000e+02	5.983200e-08	1.551167e-09	1.551167e-09
7.200000e+02	7.600000e+02	5.168255e-08	1.390113e-09	1.390113e-09
7.600000e+02	8.000000e+02	4.572595e-08	1.011733e-09	1.011733e-09
8.000000e+02	8.400000e+02	3.901785e-08	9.005078e-10	9.005078e-10
8.400000e+02	8.800000e+02	3.717420e-08	1.241679e-09	1.241679e-09
8.800000e+02	9.200000e+02	3.158483e-08	8.965908e-10	8.965908e-10
9.200000e+02	9.600000e+02	2.865925e-08	8.562714e-10	8.562714e-10
9.600000e+02	1.000000e+03	2.503365e-08	1.084208e-09	1.084208e-09
1.000000e+03	1.040000e+03	2.181270e-08	1.051765e-09	1.051765e-09
1.040000e+03	1.080000e+03	1.978992e-08	1.013711e-09	1.013711e-09
1.080000e+03	1.120000e+03	1.731337e-08	6.161379e-10	6.161379e-10
1.120000e+03	1.160000e+03	1.495960e-08	5.146157e-10	5.146157e-10
1.160000e+03	1.200000e+03	1.370152e-08	4.479888e-10	4.479888e-10
1.200000e+03	1.240000e+03	1.226998e-08	5.956430e-10	5.956430e-10
1.240000e+03	1.280000e+03	1.066991e-08	6.251319e-10	6.251319e-10
1.280000e+03	1.320000e+03	9.272712e-09	3.839999e-10	3.839999e-10
1.320000e+03	1.360000e+03	9.241477e-09	6.346266e-10	6.346266e-10
1.360000e+03	1.400000e+03	7.506945e-09	3.710249e-10	3.710249e-10
1.400000e+03	1.440000e+03	6.419827e-09	3.266049e-10	3.266049e-10
1.440000e+03	1.480000e+03	5.710942e-09	2.639354e-10	2.639354e-10
1.480000e+03	1.520000e+03	5.444125e-09	3.174275e-10	3.174275e-10
1.520000e+03	1.560000e+03	5.049543e-09	5.148793e-10	5.148793e-10
1.560000e+03	1.600000e+03	3.952317e-09	2.799003e-10	2.799003e-10
1.600000e+03	1.640000e+03	3.261322e-09	2.018462e-10	2.018462e-10
1.640000e+03	1.680000e+03	3.154240e-09	2.096844e-10	2.096844e-10
1.680000e+03	1.720000e+03	3.083065e-09	3.509417e-10	3.509417e-10
1.720000e+03	1.760000e+03	2.256551e-09	2.073497e-10	2.073497e-10
1.760000e+03	1.800000e+03	3.063070e-09	1.022569e-09	1.022569e-09
1.800000e+03	1.840000e+03	1.952299e-09	1.578484e-10	1.578484e-10
1.840000e+03	1.880000e+03	2.217065e-09	3.771011e-10	3.771011e-10
1.880000e+03	1.920000e+03	1.706747e-09	2.709783e-10	2.709783e-10
1.920000e+03	1.960000e+03	1.324547e-09	1.176044e-10	1.176044e-10
1.960000e+03	2.000000e+03	1.794626e-09	3.869274e-10	3.869274e-10
# END HISTO1D


# BEGIN HISTO1D /onshell-qqww[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
LineColor=orange!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-qqww[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
Path=onshell-qqww[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=4.10263100833363354e-11
Title=W${}^+$W${}^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	4.297450e-13	1.798398e-11	1.798398e-11
8.000000e+01	1.200000e+02	2.287142e-09	3.072714e-10	3.072714e-10
1.200000e+02	1.600000e+02	1.669310e-08	1.822830e-09	1.822830e-09
1.600000e+02	2.000000e+02	6.601510e-08	1.751051e-09	1.751051e-09
2.000000e+02	2.400000e+02	1.289219e-07	2.761917e-09	2.761917e-09
2.400000e+02	2.800000e+02	1.717216e-07	4.733535e-09	4.733535e-09
2.800000e+02	3.200000e+02	1.783679e-07	4.131223e-09	4.131223e-09
3.200000e+02	3.600000e+02	1.678715e-07	3.637706e-09	3.637706e-09
3.600000e+02	4.000000e+02	1.501471e-07	2.683773e-09	2.683773e-09
4.000000e+02	4.400000e+02	1.384028e-07	2.687787e-09	2.687787e-09
4.400000e+02	4.800000e+02	1.263434e-07	2.704720e-09	2.704720e-09
4.800000e+02	5.200000e+02	1.133011e-07	3.148983e-09	3.148983e-09
5.200000e+02	5.600000e+02	1.018665e-07	2.024511e-09	2.024511e-09
5.600000e+02	6.000000e+02	9.152703e-08	1.754328e-09	1.754328e-09
6.000000e+02	6.400000e+02	7.831240e-08	1.444306e-09	1.444306e-09
6.400000e+02	6.800000e+02	7.049338e-08	1.320362e-09	1.320362e-09
6.800000e+02	7.200000e+02	6.333257e-08	1.720351e-09	1.720351e-09
7.200000e+02	7.600000e+02	5.494765e-08	1.520259e-09	1.520259e-09
7.600000e+02	8.000000e+02	4.859288e-08	1.085871e-09	1.085871e-09
8.000000e+02	8.400000e+02	4.156065e-08	9.739055e-10	9.739055e-10
8.400000e+02	8.800000e+02	3.974848e-08	1.343690e-09	1.343690e-09
8.800000e+02	9.200000e+02	3.387208e-08	9.785825e-10	9.785825e-10
9.200000e+02	9.600000e+02	3.076248e-08	9.402091e-10	9.402091e-10
9.600000e+02	1.000000e+03	2.691815e-08	1.185158e-09	1.185158e-09
1.000000e+03	1.040000e+03	2.351113e-08	1.146419e-09	1.146419e-09
1.040000e+03	1.080000e+03	2.140794e-08	1.128253e-09	1.128253e-09
1.080000e+03	1.120000e+03	1.878518e-08	6.867681e-10	6.867681e-10
1.120000e+03	1.160000e+03	1.624656e-08	5.769051e-10	5.769051e-10
1.160000e+03	1.200000e+03	1.488009e-08	4.922217e-10	4.922217e-10
1.200000e+03	1.240000e+03	1.336182e-08	6.654273e-10	6.654273e-10
1.240000e+03	1.280000e+03	1.165109e-08	6.981509e-10	6.981509e-10
1.280000e+03	1.320000e+03	1.013805e-08	4.274708e-10	4.274708e-10
1.320000e+03	1.360000e+03	1.012637e-08	7.095788e-10	7.095788e-10
1.360000e+03	1.400000e+03	8.232358e-09	4.140888e-10	4.140888e-10
1.400000e+03	1.440000e+03	7.033895e-09	3.624488e-10	3.624488e-10
1.440000e+03	1.480000e+03	6.264370e-09	2.929919e-10	2.929919e-10
1.480000e+03	1.520000e+03	5.984017e-09	3.538595e-10	3.538595e-10
1.520000e+03	1.560000e+03	5.566967e-09	5.699660e-10	5.699660e-10
1.560000e+03	1.600000e+03	4.350847e-09	3.084969e-10	3.084969e-10
1.600000e+03	1.640000e+03	3.599918e-09	2.265895e-10	2.265895e-10
1.640000e+03	1.680000e+03	3.485723e-09	2.339424e-10	2.339424e-10
1.680000e+03	1.720000e+03	3.418125e-09	3.924012e-10	3.924012e-10
1.720000e+03	1.760000e+03	2.500170e-09	2.319596e-10	2.319596e-10
1.760000e+03	1.800000e+03	3.471877e-09	1.208095e-09	1.208095e-09
1.800000e+03	1.840000e+03	2.176111e-09	1.793229e-10	1.793229e-10
1.840000e+03	1.880000e+03	2.476043e-09	4.266544e-10	4.266544e-10
1.880000e+03	1.920000e+03	1.901268e-09	3.029337e-10	3.029337e-10
1.920000e+03	1.960000e+03	1.481519e-09	1.336342e-10	1.336342e-10
1.960000e+03	2.000000e+03	2.010815e-09	4.362403e-10	4.362403e-10
# END HISTO1D


# BEGIN HISTO1D /onshell-qqww[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
LineColor=orange!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-qqww[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
Path=onshell-qqww[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=4.16591969753675791e-11
Title=W${}^+$W${}^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	-1.919993e-13	1.847035e-11	1.847035e-11
8.000000e+01	1.200000e+02	2.266300e-09	3.050231e-10	3.050231e-10
1.200000e+02	1.600000e+02	1.659398e-08	1.815260e-09	1.815260e-09
1.600000e+02	2.000000e+02	6.577965e-08	1.744975e-09	1.744975e-09
2.000000e+02	2.400000e+02	1.289440e-07	2.755524e-09	2.755524e-09
2.400000e+02	2.800000e+02	1.722239e-07	4.682319e-09	4.682319e-09
2.800000e+02	3.200000e+02	1.804808e-07	4.185815e-09	4.185815e-09
3.200000e+02	3.600000e+02	1.707661e-07	3.740031e-09	3.740031e-09
3.600000e+02	4.000000e+02	1.537818e-07	2.738305e-09	2.738305e-09
4.000000e+02	4.400000e+02	1.424122e-07	2.773780e-09	2.773780e-09
4.400000e+02	4.800000e+02	1.309027e-07	2.855639e-09	2.855639e-09
4.800000e+02	5.200000e+02	1.182343e-07	3.457420e-09	3.457420e-09
5.200000e+02	5.600000e+02	1.064642e-07	2.178568e-09	2.178568e-09
5.600000e+02	6.000000e+02	9.622478e-08	1.890632e-09	1.890632e-09
6.000000e+02	6.400000e+02	8.252590e-08	1.539177e-09	1.539177e-09
6.400000e+02	6.800000e+02	7.460450e-08	1.426747e-09	1.426747e-09
6.800000e+02	7.200000e+02	6.729220e-08	1.937660e-09	1.937660e-09
7.200000e+02	7.600000e+02	5.864960e-08	1.674788e-09	1.674788e-09
7.600000e+02	8.000000e+02	5.183770e-08	1.171739e-09	1.171739e-09
8.000000e+02	8.400000e+02	4.444655e-08	1.060714e-09	1.060714e-09
8.400000e+02	8.800000e+02	4.268250e-08	1.462602e-09	1.462602e-09
8.800000e+02	9.200000e+02	3.649147e-08	1.075639e-09	1.075639e-09
9.200000e+02	9.600000e+02	3.317095e-08	1.038692e-09	1.038692e-09
9.600000e+02	1.000000e+03	2.907882e-08	1.303262e-09	1.303262e-09
1.000000e+03	1.040000e+03	2.546688e-08	1.257303e-09	1.257303e-09
1.040000e+03	1.080000e+03	2.328032e-08	1.265590e-09	1.265590e-09
1.080000e+03	1.120000e+03	2.049778e-08	7.728185e-10	7.728185e-10
1.120000e+03	1.160000e+03	1.774635e-08	6.548985e-10	6.548985e-10
1.160000e+03	1.200000e+03	1.624936e-08	5.446928e-10	5.446928e-10
1.200000e+03	1.240000e+03	1.463595e-08	7.502515e-10	7.502515e-10
1.240000e+03	1.280000e+03	1.280072e-08	7.865543e-10	7.865543e-10
1.280000e+03	1.320000e+03	1.115334e-08	4.803142e-10	4.803142e-10
1.320000e+03	1.360000e+03	1.116634e-08	8.004222e-10	8.004222e-10
1.360000e+03	1.400000e+03	9.086725e-09	4.664382e-10	4.664382e-10
1.400000e+03	1.440000e+03	7.754925e-09	4.053201e-10	4.053201e-10
1.440000e+03	1.480000e+03	6.915380e-09	3.280695e-10	3.280695e-10
1.480000e+03	1.520000e+03	6.620815e-09	3.979508e-10	3.979508e-10
1.520000e+03	1.560000e+03	6.180773e-09	6.356725e-10	6.356725e-10
1.560000e+03	1.600000e+03	4.821962e-09	3.425407e-10	3.425407e-10
1.600000e+03	1.640000e+03	4.001595e-09	2.567879e-10	2.567879e-10
1.640000e+03	1.680000e+03	3.879215e-09	2.632239e-10	2.632239e-10
1.680000e+03	1.720000e+03	3.817717e-09	4.423384e-10	4.423384e-10
1.720000e+03	1.760000e+03	2.790182e-09	2.616287e-10	2.616287e-10
1.760000e+03	1.800000e+03	3.976455e-09	1.446880e-09	1.446880e-09
1.800000e+03	1.840000e+03	2.444861e-09	2.058581e-10	2.058581e-10
1.840000e+03	1.880000e+03	2.787680e-09	4.873070e-10	4.873070e-10
1.880000e+03	1.920000e+03	2.134331e-09	3.414109e-10	3.414109e-10
1.920000e+03	1.960000e+03	1.670855e-09	1.534765e-10	1.534765e-10
1.960000e+03	2.000000e+03	2.271390e-09	4.960850e-10	4.960850e-10
# END HISTO1D


# BEGIN HISTO1D /onshell-qqww[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
LineColor=orange!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-qqww[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
Path=onshell-qqww[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=4.14903393793925842e-11
Title=W${}^+$W${}^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	3.961793e-14	1.980135e-11	1.980135e-11
8.000000e+01	1.200000e+02	2.355945e-09	3.380096e-10	3.380096e-10
1.200000e+02	1.600000e+02	1.592681e-08	2.005254e-09	2.005254e-09
1.600000e+02	2.000000e+02	6.419718e-08	1.920406e-09	1.920406e-09
2.000000e+02	2.400000e+02	1.274256e-07	3.025271e-09	3.025271e-09
2.400000e+02	2.800000e+02	1.738533e-07	5.186196e-09	5.186196e-09
2.800000e+02	3.200000e+02	1.845806e-07	4.517954e-09	4.517954e-09
3.200000e+02	3.600000e+02	1.766782e-07	3.978798e-09	3.978798e-09
3.600000e+02	4.000000e+02	1.599009e-07	2.933279e-09	2.933279e-09
4.000000e+02	4.400000e+02	1.487261e-07	2.936806e-09	2.936806e-09
4.400000e+02	4.800000e+02	1.365290e-07	2.953698e-09	2.953698e-09
4.800000e+02	5.200000e+02	1.229138e-07	3.438708e-09	3.438708e-09
5.200000e+02	5.600000e+02	1.107963e-07	2.211883e-09	2.211883e-09
5.600000e+02	6.000000e+02	9.971327e-08	1.915329e-09	1.915329e-09
6.000000e+02	6.400000e+02	8.539370e-08	1.576798e-09	1.576798e-09
6.400000e+02	6.800000e+02	7.690125e-08	1.441064e-09	1.441064e-09
6.800000e+02	7.200000e+02	6.909868e-08	1.879951e-09	1.879951e-09
7.200000e+02	7.600000e+02	5.993498e-08	1.658950e-09	1.658950e-09
7.600000e+02	8.000000e+02	5.302633e-08	1.185629e-09	1.185629e-09
8.000000e+02	8.400000e+02	4.533355e-08	1.062051e-09	1.062051e-09
8.400000e+02	8.800000e+02	4.335490e-08	1.466851e-09	1.466851e-09
8.800000e+02	9.200000e+02	3.692965e-08	1.067114e-09	1.067114e-09
9.200000e+02	9.600000e+02	3.354595e-08	1.026805e-09	1.026805e-09
9.600000e+02	1.000000e+03	2.934148e-08	1.293166e-09	1.293166e-09
1.000000e+03	1.040000e+03	2.562272e-08	1.253474e-09	1.253474e-09
1.040000e+03	1.080000e+03	2.332477e-08	1.228681e-09	1.228681e-09
1.080000e+03	1.120000e+03	2.045765e-08	7.487102e-10	7.487102e-10
1.120000e+03	1.160000e+03	1.768989e-08	6.292054e-10	6.292054e-10
1.160000e+03	1.200000e+03	1.619878e-08	5.365951e-10	5.365951e-10
1.200000e+03	1.240000e+03	1.454984e-08	7.250184e-10	7.250184e-10
1.240000e+03	1.280000e+03	1.268909e-08	7.628207e-10	7.628207e-10
1.280000e+03	1.320000e+03	1.103226e-08	4.657504e-10	4.657504e-10
1.320000e+03	1.360000e+03	1.102693e-08	7.757807e-10	7.757807e-10
1.360000e+03	1.400000e+03	8.956245e-09	4.504661e-10	4.504661e-10
1.400000e+03	1.440000e+03	7.654278e-09	3.951163e-10	3.951163e-10
1.440000e+03	1.480000e+03	6.814350e-09	3.192640e-10	3.192640e-10
1.480000e+03	1.520000e+03	6.509245e-09	3.857114e-10	3.857114e-10
1.520000e+03	1.560000e+03	6.055927e-09	6.225222e-10	6.225222e-10
1.560000e+03	1.600000e+03	4.731657e-09	3.361668e-10	3.361668e-10
1.600000e+03	1.640000e+03	3.917508e-09	2.469390e-10	2.469390e-10
1.640000e+03	1.680000e+03	3.792348e-09	2.546705e-10	2.546705e-10
1.680000e+03	1.720000e+03	3.716810e-09	4.271586e-10	4.271586e-10
1.720000e+03	1.760000e+03	2.717205e-09	2.524163e-10	2.524163e-10
1.760000e+03	1.800000e+03	3.781372e-09	1.321882e-09	1.321882e-09
1.800000e+03	1.840000e+03	2.364573e-09	1.949897e-10	1.949897e-10
1.840000e+03	1.880000e+03	2.693235e-09	4.665476e-10	4.665476e-10
1.880000e+03	1.920000e+03	2.067555e-09	3.309386e-10	3.309386e-10
1.920000e+03	1.960000e+03	1.609763e-09	1.454864e-10	1.454864e-10
1.960000e+03	2.000000e+03	2.189408e-09	4.776423e-10	4.776423e-10
# END HISTO1D


# BEGIN HISTO1D /onshell-qqww[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
LineColor=orange!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-qqww[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
Path=onshell-qqww[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=4.21564409914112094e-11
Title=W${}^+$W${}^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	-6.288120e-13	2.033718e-11	2.033718e-11
8.000000e+01	1.200000e+02	2.339673e-09	3.355320e-10	3.355320e-10
1.200000e+02	1.600000e+02	1.590854e-08	1.996785e-09	1.996785e-09
1.600000e+02	2.000000e+02	6.420175e-08	1.913667e-09	1.913667e-09
2.000000e+02	2.400000e+02	1.278061e-07	3.018181e-09	3.018181e-09
2.400000e+02	2.800000e+02	1.746870e-07	5.129853e-09	5.129853e-09
2.800000e+02	3.200000e+02	1.870449e-07	4.577520e-09	4.577520e-09
3.200000e+02	3.600000e+02	1.799047e-07	4.090831e-09	4.090831e-09
3.600000e+02	4.000000e+02	1.638906e-07	2.992865e-09	2.992865e-09
4.000000e+02	4.400000e+02	1.531048e-07	3.030856e-09	3.030856e-09
4.400000e+02	4.800000e+02	1.415014e-07	3.118395e-09	3.118395e-09
4.800000e+02	5.200000e+02	1.282927e-07	3.775549e-09	3.775549e-09
5.200000e+02	5.600000e+02	1.158111e-07	2.380392e-09	2.380392e-09
5.600000e+02	6.000000e+02	1.048368e-07	2.064207e-09	2.064207e-09
6.000000e+02	6.400000e+02	8.998942e-08	1.680390e-09	1.680390e-09
6.400000e+02	6.800000e+02	8.138525e-08	1.557234e-09	1.557234e-09
6.800000e+02	7.200000e+02	7.341700e-08	2.117854e-09	2.117854e-09
7.200000e+02	7.600000e+02	6.397108e-08	1.827596e-09	1.827596e-09
7.600000e+02	8.000000e+02	5.656478e-08	1.279344e-09	1.279344e-09
8.000000e+02	8.400000e+02	4.847925e-08	1.156596e-09	1.156596e-09
8.400000e+02	8.800000e+02	4.655312e-08	1.596713e-09	1.596713e-09
8.800000e+02	9.200000e+02	3.978390e-08	1.172946e-09	1.172946e-09
9.200000e+02	9.600000e+02	3.617152e-08	1.134264e-09	1.134264e-09
9.600000e+02	1.000000e+03	3.169560e-08	1.422029e-09	1.422029e-09
1.000000e+03	1.040000e+03	2.775338e-08	1.374721e-09	1.374721e-09
1.040000e+03	1.080000e+03	2.536395e-08	1.378214e-09	1.378214e-09
1.080000e+03	1.120000e+03	2.232210e-08	8.425004e-10	8.425004e-10
1.120000e+03	1.160000e+03	1.932275e-08	7.143029e-10	7.143029e-10
1.160000e+03	1.200000e+03	1.768896e-08	5.937832e-10	5.937832e-10
1.200000e+03	1.240000e+03	1.593690e-08	8.174014e-10	8.174014e-10
1.240000e+03	1.280000e+03	1.394093e-08	8.594097e-10	8.594097e-10
1.280000e+03	1.320000e+03	1.213700e-08	5.232772e-10	5.232772e-10
1.320000e+03	1.360000e+03	1.215936e-08	8.751436e-10	8.751436e-10
1.360000e+03	1.400000e+03	9.885553e-09	5.073709e-10	5.073709e-10
1.400000e+03	1.440000e+03	8.438697e-09	4.418319e-10	4.418319e-10
1.440000e+03	1.480000e+03	7.522428e-09	3.574789e-10	3.574789e-10
1.480000e+03	1.520000e+03	7.201883e-09	4.337700e-10	4.337700e-10
1.520000e+03	1.560000e+03	6.723595e-09	6.942686e-10	6.942686e-10
1.560000e+03	1.600000e+03	5.243930e-09	3.732650e-10	3.732650e-10
1.600000e+03	1.640000e+03	4.354555e-09	2.798520e-10	2.798520e-10
1.640000e+03	1.680000e+03	4.220402e-09	2.865478e-10	2.865478e-10
1.680000e+03	1.720000e+03	4.151297e-09	4.815225e-10	4.815225e-10
1.720000e+03	1.760000e+03	3.032387e-09	2.847029e-10	2.847029e-10
1.760000e+03	1.800000e+03	4.331445e-09	1.583190e-09	1.583190e-09
1.800000e+03	1.840000e+03	2.656612e-09	2.238376e-10	2.238376e-10
1.840000e+03	1.880000e+03	3.032267e-09	5.328748e-10	5.328748e-10
1.880000e+03	1.920000e+03	2.321003e-09	3.729641e-10	3.729641e-10
1.920000e+03	1.960000e+03	1.815501e-09	1.670886e-10	1.670886e-10
1.960000e+03	2.000000e+03	2.473187e-09	5.431674e-10	5.431674e-10
# END HISTO1D


# BEGIN HISTO1D /onshell-qqww
LineColor=orange!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-qqww
Path=onshell-qqww
Scale=1000.
ScaledBy=4.10263100833363354e-11
Title=W${}^+$W${}^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	4.297450e-13	1.798398e-11	1.798398e-11
8.000000e+01	1.200000e+02	2.287142e-09	3.072714e-10	3.072714e-10
1.200000e+02	1.600000e+02	1.669310e-08	1.822830e-09	1.822830e-09
1.600000e+02	2.000000e+02	6.601510e-08	1.751051e-09	1.751051e-09
2.000000e+02	2.400000e+02	1.289219e-07	2.761917e-09	2.761917e-09
2.400000e+02	2.800000e+02	1.717216e-07	4.733535e-09	4.733535e-09
2.800000e+02	3.200000e+02	1.783679e-07	4.131223e-09	4.131223e-09
3.200000e+02	3.600000e+02	1.678715e-07	3.637706e-09	3.637706e-09
3.600000e+02	4.000000e+02	1.501471e-07	2.683773e-09	2.683773e-09
4.000000e+02	4.400000e+02	1.384028e-07	2.687787e-09	2.687787e-09
4.400000e+02	4.800000e+02	1.263434e-07	2.704720e-09	2.704720e-09
4.800000e+02	5.200000e+02	1.133011e-07	3.148983e-09	3.148983e-09
5.200000e+02	5.600000e+02	1.018665e-07	2.024511e-09	2.024511e-09
5.600000e+02	6.000000e+02	9.152703e-08	1.754328e-09	1.754328e-09
6.000000e+02	6.400000e+02	7.831240e-08	1.444306e-09	1.444306e-09
6.400000e+02	6.800000e+02	7.049338e-08	1.320362e-09	1.320362e-09
6.800000e+02	7.200000e+02	6.333257e-08	1.720351e-09	1.720351e-09
7.200000e+02	7.600000e+02	5.494765e-08	1.520259e-09	1.520259e-09
7.600000e+02	8.000000e+02	4.859288e-08	1.085871e-09	1.085871e-09
8.000000e+02	8.400000e+02	4.156065e-08	9.739055e-10	9.739055e-10
8.400000e+02	8.800000e+02	3.974848e-08	1.343690e-09	1.343690e-09
8.800000e+02	9.200000e+02	3.387208e-08	9.785825e-10	9.785825e-10
9.200000e+02	9.600000e+02	3.076248e-08	9.402091e-10	9.402091e-10
9.600000e+02	1.000000e+03	2.691815e-08	1.185158e-09	1.185158e-09
1.000000e+03	1.040000e+03	2.351113e-08	1.146419e-09	1.146419e-09
1.040000e+03	1.080000e+03	2.140794e-08	1.128253e-09	1.128253e-09
1.080000e+03	1.120000e+03	1.878518e-08	6.867681e-10	6.867681e-10
1.120000e+03	1.160000e+03	1.624656e-08	5.769051e-10	5.769051e-10
1.160000e+03	1.200000e+03	1.488009e-08	4.922217e-10	4.922217e-10
1.200000e+03	1.240000e+03	1.336182e-08	6.654273e-10	6.654273e-10
1.240000e+03	1.280000e+03	1.165109e-08	6.981509e-10	6.981509e-10
1.280000e+03	1.320000e+03	1.013805e-08	4.274708e-10	4.274708e-10
1.320000e+03	1.360000e+03	1.012637e-08	7.095788e-10	7.095788e-10
1.360000e+03	1.400000e+03	8.232358e-09	4.140888e-10	4.140888e-10
1.400000e+03	1.440000e+03	7.033895e-09	3.624488e-10	3.624488e-10
1.440000e+03	1.480000e+03	6.264370e-09	2.929919e-10	2.929919e-10
1.480000e+03	1.520000e+03	5.984017e-09	3.538595e-10	3.538595e-10
1.520000e+03	1.560000e+03	5.566967e-09	5.699660e-10	5.699660e-10
1.560000e+03	1.600000e+03	4.350847e-09	3.084969e-10	3.084969e-10
1.600000e+03	1.640000e+03	3.599918e-09	2.265895e-10	2.265895e-10
1.640000e+03	1.680000e+03	3.485723e-09	2.339424e-10	2.339424e-10
1.680000e+03	1.720000e+03	3.418125e-09	3.924012e-10	3.924012e-10
1.720000e+03	1.760000e+03	2.500170e-09	2.319596e-10	2.319596e-10
1.760000e+03	1.800000e+03	3.471877e-09	1.208095e-09	1.208095e-09
1.800000e+03	1.840000e+03	2.176111e-09	1.793229e-10	1.793229e-10
1.840000e+03	1.880000e+03	2.476043e-09	4.266544e-10	4.266544e-10
1.880000e+03	1.920000e+03	1.901268e-09	3.029337e-10	3.029337e-10
1.920000e+03	1.960000e+03	1.481519e-09	1.336342e-10	1.336342e-10
1.960000e+03	2.000000e+03	2.010815e-09	4.362403e-10	4.362403e-10
# END HISTO1D


# BEGIN HISTO1D /qqllnn-qcd
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 2.875325228026653e-09, dn: 2.875325228026653e-09}}, 2: {"": {up: 4.5358431682247978e-08, dn: 4.5358431682247978e-08}}, 3: {"": {up: 1.503980924722838e-07, dn: 1.503980924722838e-07}}, 4: {"": {up: 2.553101263587705e-07, dn: 2.553101263587705e-07}}, 5: {"": {up: 3.3041989145673022e-07, dn: 3.3041989145673022e-07}}, 6: {"": {up: 3.6467975286998659e-07, dn: 3.6467975286998659e-07}}, 7: {"": {up: 3.5252367981707851e-07, dn: 3.5252367981707851e-07}}, 8: {"": {up: 3.2340982538472608e-07, dn: 3.2340982538472608e-07}}, 9: {"": {up: 2.8936209696930181e-07, dn: 2.8936209696930181e-07}}, 10: {"": {up: 2.5563802256028212e-07, dn: 2.5563802256028212e-07}}, 11: {"": {up: 2.155454988554938e-07, dn: 2.155454988554938e-07}}, 12: {"": {up: 1.7647366411401751e-07, dn: 1.7647366411401751e-07}}, 13: {"": {up: 1.394780927625761e-07, dn: 1.394780927625761e-07}}, 14: {"": {up: 1.0628365880346909e-07, dn: 1.0628365880346909e-07}}, 15: {"": {up: 8.1369654521003106e-08, dn: 8.1369654521003106e-08}}, 16: {"": {up: 6.4016377118468185e-08, dn: 6.4016377118468185e-08}}, 17: {"": {up: 5.1811764195095602e-08, dn: 5.1811764195095602e-08}}, 18: {"": {up: 4.1495106041627582e-08, dn: 4.1495106041627582e-08}}, 19: {"": {up: 3.2463155447250678e-08, dn: 3.2463155447250678e-08}}, 20: {"": {up: 2.7044654803879441e-08, dn: 2.7044654803879441e-08}}, 21: {"": {up: 2.2174425122888589e-08, dn: 2.2174425122888589e-08}}, 22: {"": {up: 1.9472894996576731e-08, dn: 1.9472894996576731e-08}}, 23: {"": {up: 1.518360124066869e-08, dn: 1.518360124066869e-08}}, 24: {"": {up: 1.291388273406362e-08, dn: 1.291388273406362e-08}}, 25: {"": {up: 1.0261423139295451e-08, dn: 1.0261423139295451e-08}}, 26: {"": {up: 9.0321525992268708e-09, dn: 9.0321525992268708e-09}}, 27: {"": {up: 7.5581728126932877e-09, dn: 7.5581728126932877e-09}}, 28: {"": {up: 7.0540749937307764e-09, dn: 7.0540749937307764e-09}}, 29: {"": {up: 6.2195981709660181e-09, dn: 6.2195981709660181e-09}}, 30: {"": {up: 4.790184849417561e-09, dn: 4.790184849417561e-09}}, 31: {"": {up: 3.8108797408268572e-09, dn: 3.8108797408268572e-09}}, 32: {"": {up: 3.4030184587943171e-09, dn: 3.4030184587943171e-09}}, 33: {"": {up: 2.955484751739575e-09, dn: 2.955484751739575e-09}}, 34: {"": {up: 2.6563697245539242e-09, dn: 2.6563697245539242e-09}}, 35: {"": {up: 2.166800624797903e-09, dn: 2.166800624797903e-09}}, 36: {"": {up: 1.8098117065842761e-09, dn: 1.8098117065842761e-09}}, 37: {"": {up: 2.0445706357353261e-09, dn: 2.0445706357353261e-09}}, 38: {"": {up: 1.318409904037373e-09, dn: 1.318409904037373e-09}}, 39: {"": {up: 1.2472850620384831e-09, dn: 1.2472850620384831e-09}}, 40: {"": {up: 1.182573993645611e-09, dn: 1.182573993645611e-09}}, 41: {"": {up: 9.9429149826453614e-10, dn: 9.9429149826453614e-10}}, 42: {"": {up: 7.6887448492710882e-10, dn: 7.6887448492710882e-10}}, 43: {"": {up: 8.8813091893918913e-10, dn: 8.8813091893918913e-10}}, 44: {"": {up: 5.7127776077341094e-10, dn: 5.7127776077341094e-10}}, 45: {"": {up: 5.4765919112221718e-10, dn: 5.4765919112221718e-10}}, 46: {"": {up: 5.5610281909964122e-10, dn: 5.5610281909964122e-10}}, 47: {"": {up: 3.8166442368529032e-10, dn: 3.8166442368529032e-10}}, 48: {"": {up: 3.5225777461046079e-10, dn: 3.5225777461046079e-10}}, 49: {"": {up: 3.164267307532813e-10, dn: 3.164267307532813e-10}}, 50: {"": {up: 3.011267538124872e-10, dn: 3.011267538124872e-10}}, 51: {"": {up: 2.8077036404530699e-10, dn: 2.8077036404530699e-10}}, 52: {"": {up: 2.259072274283651e-10, dn: 2.259072274283651e-10}}, 53: {"": {up: 2.5413186901297479e-10, dn: 2.5413186901297479e-10}}, 54: {"": {up: 1.7761793040018301e-10, dn: 1.7761793040018301e-10}}, 55: {"": {up: 1.4408040712293689e-10, dn: 1.4408040712293689e-10}}, 56: {"": {up: 2.105067453464607e-10, dn: 2.105067453464607e-10}}, 57: {"": {up: 1.046442969505786e-10, dn: 1.046442969505786e-10}}, 58: {"": {up: 1.2856339797027881e-10, dn: 1.2856339797027881e-10}}, 59: {"": {up: 8.8380470174168548e-11, dn: 8.8380470174168548e-11}}, 60: {"": {up: 9.5317941970262522e-11, dn: 9.5317941970262522e-11}}, 61: {"": {up: 1.386384289846592e-10, dn: 1.386384289846592e-10}}, 62: {"": {up: 8.4423600212108691e-11, dn: 8.4423600212108691e-11}}, 63: {"": {up: 5.7854361470973793e-11, dn: 5.7854361470973793e-11}}, 64: {"": {up: 4.6025390751503328e-11, dn: 4.6025390751503328e-11}}, 65: {"": {up: 5.015879107806323e-11, dn: 5.015879107806323e-11}}, 66: {"": {up: 4.4425166921115828e-11, dn: 4.4425166921115828e-11}}, 67: {"": {up: 3.523634332679959e-11, dn: 3.523634332679959e-11}}, 68: {"": {up: 3.9717116788093209e-11, dn: 3.9717116788093209e-11}}, 69: {"": {up: 4.7072287578970821e-11, dn: 4.7072287578970821e-11}}, 70: {"": {up: 3.015841778754637e-11, dn: 3.015841778754637e-11}}, 71: {"": {up: 2.5980962986600751e-11, dn: 2.5980962986600751e-11}}, 72: {"": {up: 1.9636987675357681e-11, dn: 1.9636987675357681e-11}}, 73: {"": {up: 1.909928934545584e-11, dn: 1.909928934545584e-11}}, 74: {"": {up: 1.8415366443877809e-11, dn: 1.8415366443877809e-11}}, 75: {"": {up: 1.1979366509737689e-11, dn: 1.1979366509737689e-11}}, 76: {"": {up: 1.5282971224346731e-11, dn: 1.5282971224346731e-11}}, 77: {"": {up: 1.2633598894963741e-11, dn: 1.2633598894963741e-11}}, 78: {"": {up: 9.1228550269352853e-12, dn: 9.1228550269352853e-12}}, 79: {"": {up: 1.1675562252124521e-11, dn: 1.1675562252124521e-11}}, 80: {"": {up: 7.112161918224134e-12, dn: 7.112161918224134e-12}}, 81: {"": {up: 1.27687225325197e-11, dn: 1.27687225325197e-11}}, 82: {"": {up: 7.7547739417800853e-12, dn: 7.7547739417800853e-12}}, 83: {"": {up: 6.5377452461438348e-12, dn: 6.5377452461438348e-12}}, 84: {"": {up: 5.1598576169793353e-12, dn: 5.1598576169793353e-12}}, 85: {"": {up: 8.205158353127956e-12, dn: 8.205158353127956e-12}}, 86: {"": {up: 3.1520746169012359e-12, dn: 3.1520746169012359e-12}}, 87: {"": {up: 2.914285056422108e-12, dn: 2.914285056422108e-12}}, 88: {"": {up: 3.6961575763089884e-12, dn: 3.6961575763089884e-12}}, 89: {"": {up: 2.8787646486680191e-12, dn: 2.8787646486680191e-12}}, 90: {"": {up: 2.0886912163134528e-12, dn: 2.0886912163134528e-12}}, 91: {"": {up: 3.6576144620048483e-12, dn: 3.6576144620048483e-12}}, 92: {"": {up: 3.2984920858497921e-12, dn: 3.2984920858497921e-12}}, 93: {"": {up: 2.2770384699029919e-12, dn: 2.2770384699029919e-12}}, 94: {"": {up: 2.1502996933083452e-12, dn: 2.1502996933083452e-12}}, 95: {"": {up: 1.7349758444532701e-12, dn: 1.7349758444532701e-12}}, 96: {"": {up: 1.249079062705948e-12, dn: 1.249079062705948e-12}}, 97: {"": {up: 1.458333623813038e-12, dn: 1.458333623813038e-12}}, 98: {"": {up: 1.8803955589346498e-12, dn: 1.8803955589346498e-12}}, 99: {"": {up: 7.3750527004071927e-13, dn: 7.3750527004071927e-13}}, 100: {"": {up: 1.1690610144794529e-12, dn: 1.1690610144794529e-12}}, 101: {"": {up: 1.2274699999556079e-12, dn: 1.2274699999556079e-12}}, 102: {"": {up: 1.283185717005398e-12, dn: 1.283185717005398e-12}}, 103: {"": {up: 8.6185351188982386e-13, dn: 8.6185351188982386e-13}}, 104: {"": {up: 1.110425335424132e-12, dn: 1.110425335424132e-12}}, 105: {"": {up: 5.3068099039390115e-13, dn: 5.3068099039390115e-13}}, 106: {"": {up: 4.4397357925990232e-13, dn: 4.4397357925990232e-13}}, 107: {"": {up: 4.2340869564964619e-13, dn: 4.2340869564964619e-13}}, 108: {"": {up: 4.1914422121533728e-13, dn: 4.1914422121533728e-13}}, 109: {"": {up: 4.8695714851042477e-13, dn: 4.8695714851042477e-13}}, 110: {"": {up: 2.129396796469121e-13, dn: 2.129396796469121e-13}}, 111: {"": {up: 4.7244014158249936e-13, dn: 4.7244014158249936e-13}}, 112: {"": {up: 4.1568173711863358e-13, dn: 4.1568173711863358e-13}}, 113: {"": {up: 4.3368293168938432e-13, dn: 4.3368293168938432e-13}}, 114: {"": {up: 2.495296728761789e-13, dn: 2.495296728761789e-13}}, 115: {"": {up: 2.3821649183013598e-13, dn: 2.3821649183013598e-13}}, 116: {"": {up: 1.9998779989553879e-13, dn: 1.9998779989553879e-13}}, 117: {"": {up: 1.3191119020714219e-13, dn: 1.3191119020714219e-13}}, 118: {"": {up: 1.629548854604468e-13, dn: 1.629548854604468e-13}}, 119: {"": {up: 8.3255081413417879e-14, dn: 8.3255081413417879e-14}}, 120: {"": {up: 1.4584723144604809e-13, dn: 1.4584723144604809e-13}}, 121: {"": {up: 1.653984873496351e-13, dn: 1.653984873496351e-13}}, 122: {"": {up: 6.2562901395150969e-14, dn: 6.2562901395150969e-14}}, 123: {"": {up: 6.4498621741137956e-14, dn: 6.4498621741137956e-14}}, 124: {"": {up: 3.0456559926308019e-13, dn: 3.0456559926308019e-13}}, 125: {"": {up: 6.531293930576603e-14, dn: 6.531293930576603e-14}}, 126: {"": {up: 7.8809738619611307e-14, dn: 7.8809738619611307e-14}}, 127: {"": {up: 3.6428526254506157e-14, dn: 3.6428526254506157e-14}}, 128: {"": {up: 1.037879314452012e-13, dn: 1.037879314452012e-13}}, 129: {"": {up: 5.1865522826488247e-14, dn: 5.1865522826488247e-14}}, 130: {"": {up: 5.8840639934013328e-14, dn: 5.8840639934013328e-14}}, 131: {"": {up: 4.3892623206473769e-14, dn: 4.3892623206473769e-14}}, 132: {"": {up: 2.0953389883005339e-14, dn: 2.0953389883005339e-14}}, 133: {"": {up: 2.6342157306581591e-14, dn: 2.6342157306581591e-14}}, 134: {"": {up: 2.8806800074695517e-14, dn: 2.8806800074695517e-14}}, 135: {"": {up: 4.1208206206017301e-14, dn: 4.1208206206017301e-14}}, 136: {"": {up: 1.4648202921960661e-14, dn: 1.4648202921960661e-14}}, 137: {"": {up: 3.8494217791797077e-14, dn: 3.8494217791797077e-14}}, 138: {"": {up: 1.8863856418530801e-14, dn: 1.8863856418530801e-14}}, 139: {"": {up: 1.852409307222537e-14, dn: 1.852409307222537e-14}}, 140: {"": {up: 1.5005622780195129e-14, dn: 1.5005622780195129e-14}}, 141: {"": {up: 2.459080125418152e-14, dn: 2.459080125418152e-14}}, 142: {"": {up: 1.860825410097858e-14, dn: 1.860825410097858e-14}}, 143: {"": {up: 1.242947431382177e-14, dn: 1.242947431382177e-14}}, 144: {"": {up: 1.0082270271738061e-14, dn: 1.0082270271738061e-14}}, 145: {"": {up: 8.5103262130117126e-15, dn: 8.5103262130117126e-15}}, 146: {"": {up: 1.107602402102595e-13, dn: 1.107602402102595e-13}}, 147: {"": {up: 9.8980041834531806e-15, dn: 9.8980041834531806e-15}}, 148: {"": {up: 1.09411210007127e-14, dn: 1.09411210007127e-14}}, 149: {"": {up: 1.106645038760024e-14, dn: 1.106645038760024e-14}}, 150: {"": {up: 4.2689661272380823e-15, dn: 4.2689661272380823e-15}}, 151: {"": {up: 5.1833320344981924e-15, dn: 5.1833320344981924e-15}}, 152: {"": {up: 6.4072483724275053e-15, dn: 6.4072483724275053e-15}}, 153: {"": {up: 3.523695054230275e-15, dn: 3.523695054230275e-15}}, 154: {"": {up: 1.240723820960658e-14, dn: 1.240723820960658e-14}}, 155: {"": {up: 1.268552610376254e-14, dn: 1.268552610376254e-14}}, 156: {"": {up: 1.5177098066966652e-14, dn: 1.5177098066966652e-14}}, 157: {"": {up: 3.9997947782048494e-15, dn: 3.9997947782048494e-15}}, 158: {"": {up: 1.84660696500453e-15, dn: 1.84660696500453e-15}}, 159: {"": {up: 5.042243422706554e-15, dn: 5.042243422706554e-15}}, 160: {"": {up: 6.3590854751826637e-15, dn: 6.3590854751826637e-15}}, 161: {"": {up: 1.9347126303832592e-15, dn: 1.9347126303832592e-15}}, 162: {"": {up: 1.1508047681039541e-15, dn: 1.1508047681039541e-15}}, 163: {"": {up: 5.6701559168275483e-15, dn: 5.6701559168275483e-15}}, 164: {"": {up: 2.4089669094422532e-15, dn: 2.4089669094422532e-15}}, 165: {"": {up: 9.4231064870645508e-16, dn: 9.4231064870645508e-16}}, 166: {"": {up: 2.5952116803906391e-15, dn: 2.5952116803906391e-15}}, 167: {"": {up: 8.8178782622159082e-16, dn: 8.8178782622159082e-16}}, 168: {"": {up: 2.3844800499492159e-15, dn: 2.3844800499492159e-15}}, 169: {"": {up: 9.2487854685635756e-16, dn: 9.2487854685635756e-16}}, 170: {"": {up: 7.0614073680450871e-16, dn: 7.0614073680450871e-16}}, 171: {"": {up: 2.43126316180253e-15, dn: 2.43126316180253e-15}}, 172: {"": {up: 8.4097288750242191e-16, dn: 8.4097288750242191e-16}}, 173: {"": {up: 6.3405924225506828e-16, dn: 6.3405924225506828e-16}}, 174: {"": {up: 2.8266682008622792e-16, dn: 2.8266682008622792e-16}}, 175: {"": {up: 2.6572499464442622e-16, dn: 2.6572499464442622e-16}}, 176: {"": {up: 5.4331585134219474e-16, dn: 5.4331585134219474e-16}}, 177: {"": {up: 5.9924926318568407e-16, dn: 5.9924926318568407e-16}}, 178: {"": {up: 4.5962084270139077e-16, dn: 4.5962084270139077e-16}}, 179: {"": {up: 1.509681903774221e-15, dn: 1.509681903774221e-15}}, 180: {"": {up: 6.1053599775999119e-16, dn: 6.1053599775999119e-16}}, 181: {"": {up: 2.3708626488241299e-16, dn: 2.3708626488241299e-16}}, 182: {"": {up: 2.0205334633945891e-16, dn: 2.0205334633945891e-16}}, 183: {"": {up: 4.390225894278744e-16, dn: 4.390225894278744e-16}}, 184: {"": {up: 7.5735588622561246e-16, dn: 7.5735588622561246e-16}}, 185: {"": {up: 1.9052864940754279e-16, dn: 1.9052864940754279e-16}}, 186: {"": {up: 1.2830448549541541e-16, dn: 1.2830448549541541e-16}}, 187: {"": {up: 3.2455867090259531e-16, dn: 3.2455867090259531e-16}}, 188: {"": {up: 2.4853810933287812e-16, dn: 2.4853810933287812e-16}}, 189: {"": {up: 1.1752330678730579e-16, dn: 1.1752330678730579e-16}}, 190: {"": {up: 1.2581397303610501e-16, dn: 1.2581397303610501e-16}}, 191: {"": {up: 1.9599167559215531e-16, dn: 1.9599167559215531e-16}}, 192: {"": {up: 1.429119366556812e-16, dn: 1.429119366556812e-16}}, 193: {"": {up: 5.0349178237271256e-16, dn: 5.0349178237271256e-16}}, 194: {"": {up: 3.228982246554088e-16, dn: 3.228982246554088e-16}}, 195: {"": {up: 6.4999365250951137e-17, dn: 6.4999365250951137e-17}}, 196: {"": {up: 4.2867158134688969e-17, dn: 4.2867158134688969e-17}}, 197: {"": {up: 4.5634792079816168e-17, dn: 4.5634792079816168e-17}}, 198: {"": {up: 7.0354152435266805e-17, dn: 7.0354152435266805e-17}}, 199: {"": {up: 1.959079887691426e-16, dn: 1.959079887691426e-16}}, 200: {"": {up: 4.3939831132774738e-17, dn: 4.3939831132774738e-17}}, 201: {"": {up: 1.486881599692568e-17, dn: 1.486881599692568e-17}}, 202: {"": {up: 4.2177252481741282e-18, dn: 4.2177252481741282e-18}}, 203: {"": {up: 2.4577183922379619e-17, dn: 2.4577183922379619e-17}}, 204: {"": {up: 6.8008665397104667e-18, dn: 6.8008665397104667e-18}}, 205: {"": {up: 2.4647159515052849e-17, dn: 2.4647159515052849e-17}}, 206: {"": {up: 3.2734880710365498e-17, dn: 3.2734880710365498e-17}}, 207: {"": {up: 7.8607989530802974e-16, dn: 7.8607989530802974e-16}}, 208: {"": {up: 1.8899715684573231e-16, dn: 1.8899715684573231e-16}}, 209: {"": {up: 1.108903338350581e-16, dn: 1.108903338350581e-16}}, 210: {"": {up: 2.0169704057266362e-17, dn: 2.0169704057266362e-17}}, 211: {"": {up: 3.8957376646805028e-16, dn: 3.8957376646805028e-16}}, 212: {"": {up: 5.6475016252696313e-18, dn: 5.6475016252696313e-18}}, 213: {"": {up: 5.2766139042529343e-17, dn: 5.2766139042529343e-17}}, 214: {"": {up: 9.4243023642716906e-18, dn: 9.4243023642716906e-18}}, 215: {"": {up: 5.4758820810843483e-18, dn: 5.4758820810843483e-18}}, 216: {"": {up: 1.4412409985038221e-17, dn: 1.4412409985038221e-17}}, 217: {"": {up: 1.126387333528911e-17, dn: 1.126387333528911e-17}}, 218: {"": {up: 8.2010827753178226e-18, dn: 8.2010827753178226e-18}}, 219: {"": {up: 6.021506503449326e-17, dn: 6.021506503449326e-17}}, 220: {"": {up: 8.893872098228741e-18, dn: 8.893872098228741e-18}}, 221: {"": {up: 3.8250776097497657e-17, dn: 3.8250776097497657e-17}}, 222: {"": {up: 1.277969028515842e-18, dn: 1.277969028515842e-18}}, 223: {"": {up: 1.883737593377379e-17, dn: 1.883737593377379e-17}}, 224: {"": {up: 2.2767728686012001e-17, dn: 2.2767728686012001e-17}}, 225: {"": {up: 8.2128828464336365e-18, dn: 8.2128828464336365e-18}}, 226: {"": {up: 1.4291558044336079e-18, dn: 1.4291558044336079e-18}}, 227: {"": {up: 1.018994400656613e-17, dn: 1.018994400656613e-17}}, 228: {"": {up: 4.1930324436028966e-18, dn: 4.1930324436028966e-18}}, 229: {"": {up: 5.8265879466245813e-17, dn: 5.8265879466245813e-17}}, 230: {"": {up: 2.1699029222690899e-18, dn: 2.1699029222690899e-18}}, 231: {"": {up: 2.9087713908945379e-19, dn: 2.9087713908945379e-19}}, 232: {"": {up: 1.8896542021292751e-19, dn: 1.8896542021292751e-19}}, 233: {"": {up: 5.7478762584742698e-19, dn: 5.7478762584742698e-19}}, 234: {"": {up: 3.057691690577308e-19, dn: 3.057691690577308e-19}}, 235: {"": {up: 6.025129782035684e-20, dn: 6.025129782035684e-20}}, 236: {"": {up: 9.3580988379755251e-19, dn: 9.3580988379755251e-19}}, 237: {"": {up: 6.093098251654236e-19, dn: 6.093098251654236e-19}}, 238: {"": {up: 1.5822063640456131e-19, dn: 1.5822063640456131e-19}}, 239: {"": {up: 1.831637462163493e-21, dn: 1.831637462163493e-21}}, 240: {"": {up: 1.121588245360559e-19, dn: 1.121588245360559e-19}}, 241: {"": {up: 5.4686033935508334e-19, dn: 5.4686033935508334e-19}}, 242: {"": {up: 6.520266138033779e-23, dn: 6.520266138033779e-23}}, 243: {"": {up: 2.9788561284405748e-20, dn: 2.9788561284405748e-20}}, 244: {"": {up: 3.5967967021003023e-21, dn: 3.5967967021003023e-21}}, 245: {"": {up: 9.5903595029659376e-20, dn: 9.5903595029659376e-20}}, 246: {"": {up: 1.8347946227439739e-20, dn: 1.8347946227439739e-20}}, 247: {"": {up: 1.6138113895931611e-20, dn: 1.6138113895931611e-20}}, 248: {"": {up: 1.04976808874036e-22, dn: 1.04976808874036e-22}}, 249: {"": {up: 3.012170890093938e-19, dn: 3.012170890093938e-19}}, 250: {"": {up: 3.8234939175525377e-21, dn: 3.8234939175525377e-21}}, 251: {"": {up: 1.030690474561178e-23, dn: 1.030690474561178e-23}}, 252: {"": {up: 1.945637568853331e-18, dn: 1.945637568853331e-18}}, 253: {"": {up: 1.5279257791438989e-20, dn: 1.5279257791438989e-20}}, 254: {"": {up: 3.6027080956620682e-18, dn: 3.6027080956620682e-18}}, 255: {"": {up: 3.9039398245377601e-23, dn: 3.9039398245377601e-23}}, 256: {"": {up: 4.8680244028496701e-23, dn: 4.8680244028496701e-23}}, 257: {"": {up: 1.268197081575044e-19, dn: 1.268197081575044e-19}}, 258: {"": {up: 0, dn: 0}}, 259: {"": {up: 2.6745402849874299e-19, dn: 2.6745402849874299e-19}}, 260: {"": {up: 6.9503973836353616e-23, dn: 6.9503973836353616e-23}}, 261: {"": {up: 5.4466634650607373e-21, dn: 5.4466634650607373e-21}}, 262: {"": {up: 1.283073167703836e-22, dn: 1.283073167703836e-22}}, 263: {"": {up: 2.3415360327949211e-20, dn: 2.3415360327949211e-20}}, 264: {"": {up: 7.2429879171398245e-19, dn: 7.2429879171398245e-19}}, 265: {"": {up: 4.3734907831293883e-23, dn: 4.3734907831293883e-23}}, 266: {"": {up: 2.3428612744205491e-23, dn: 2.3428612744205491e-23}}, 267: {"": {up: 2.6521938793985682e-23, dn: 2.6521938793985682e-23}}, 268: {"": {up: 0, dn: 0}}, 269: {"": {up: 0, dn: 0}}, 270: {"": {up: 1.2736157724567609e-20, dn: 1.2736157724567609e-20}}, 271: {"": {up: 0, dn: 0}}, 272: {"": {up: 9.0493234434731434e-26, dn: 9.0493234434731434e-26}}, 273: {"": {up: 2.2426022260776989e-21, dn: 2.2426022260776989e-21}}, 274: {"": {up: 8.250100948041888e-23, dn: 8.250100948041888e-23}}, 275: {"": {up: 4.0014801296894651e-24, dn: 4.0014801296894651e-24}}, 276: {"": {up: 1.3150176109484169e-22, dn: 1.3150176109484169e-22}}, 277: {"": {up: 2.945800929492202e-21, dn: 2.945800929492202e-21}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 9.7708321076387464e-23, dn: 9.7708321076387464e-23}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 2.7053562242884969e-23, dn: 2.7053562242884969e-23}}, 282: {"": {up: 1.7424828804522001e-25, dn: 1.7424828804522001e-25}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 7.5623903537058992e-26, dn: 7.5623903537058992e-26}}, 289: {"": {up: 4.1538197519747348e-19, dn: 4.1538197519747348e-19}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 2.2677246563518549e-19, dn: 2.2677246563518549e-19}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 0, dn: 0}}, 294: {"": {up: 2.41093960186324e-22, dn: 2.41093960186324e-22}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 9.570064741205646e-25, dn: 9.570064741205646e-25}}, 297: {"": {up: 0, dn: 0}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 1.6855807961888521e-26, dn: 1.6855807961888521e-26}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 1.572609215159175e-25, dn: 1.572609215159175e-25}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 2.3531411389814581e-25, dn: 2.3531411389814581e-25}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}}
LineColor=black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=qqllnn-qcd
Path=qqllnn-qcd
Title=off-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	4.023283e-07	3.635846e-08	3.635846e-08
8.000000e+01	1.200000e+02	4.268319e-05	1.553564e-06	1.553564e-06
1.200000e+02	1.600000e+02	3.915827e-04	1.553297e-06	1.553297e-06
1.600000e+02	2.000000e+02	1.076243e-03	2.676297e-06	2.676297e-06
2.000000e+02	2.400000e+02	1.717133e-03	4.197791e-06	4.197791e-06
2.400000e+02	2.800000e+02	1.917597e-03	4.501912e-06	4.501912e-06
2.800000e+02	3.200000e+02	1.729875e-03	4.438503e-06	4.438503e-06
3.200000e+02	3.600000e+02	1.428979e-03	4.209948e-06	4.209948e-06
3.600000e+02	4.000000e+02	1.136661e-03	3.889475e-06	3.889475e-06
4.000000e+02	4.400000e+02	8.865386e-04	3.278245e-06	3.278245e-06
4.400000e+02	4.800000e+02	7.028022e-04	3.575884e-06	3.575884e-06
4.800000e+02	5.200000e+02	5.284028e-04	2.593341e-06	2.593341e-06
5.200000e+02	5.600000e+02	3.995922e-04	2.032107e-06	2.032107e-06
5.600000e+02	6.000000e+02	2.935716e-04	1.756832e-06	1.756832e-06
6.000000e+02	6.400000e+02	2.113228e-04	1.753245e-06	1.753245e-06
6.400000e+02	6.800000e+02	1.573234e-04	1.518403e-06	1.518403e-06
6.800000e+02	7.200000e+02	1.172179e-04	1.125444e-06	1.125444e-06
7.200000e+02	7.600000e+02	8.822430e-05	9.930798e-07	9.930798e-07
7.600000e+02	8.000000e+02	6.716584e-05	8.006290e-07	8.006290e-07
8.000000e+02	8.400000e+02	5.021466e-05	7.816003e-07	7.816003e-07
8.400000e+02	8.800000e+02	3.926421e-05	6.241955e-07	6.241955e-07
8.800000e+02	9.200000e+02	3.045356e-05	5.176540e-07	5.176540e-07
9.200000e+02	9.600000e+02	2.330298e-05	5.106430e-07	5.106430e-07
9.600000e+02	1.000000e+03	1.866102e-05	3.879272e-07	3.879272e-07
1.000000e+03	1.040000e+03	1.457342e-05	3.016886e-07	3.016886e-07
1.040000e+03	1.080000e+03	1.203913e-05	3.855659e-07	3.855659e-07
1.080000e+03	1.120000e+03	9.475534e-06	2.479174e-07	2.479174e-07
1.120000e+03	1.160000e+03	7.580380e-06	2.334117e-07	2.334117e-07
1.160000e+03	1.200000e+03	6.119042e-06	2.809125e-07	2.809125e-07
1.200000e+03	1.240000e+03	5.138318e-06	2.192504e-07	2.192504e-07
1.240000e+03	1.280000e+03	4.205043e-06	2.167220e-07	2.167220e-07
1.280000e+03	1.320000e+03	3.409483e-06	1.303138e-07	1.303138e-07
1.320000e+03	1.360000e+03	2.751958e-06	1.218389e-07	1.218389e-07
1.360000e+03	1.400000e+03	2.175679e-06	1.274363e-07	1.274363e-07
1.400000e+03	1.440000e+03	1.669110e-06	1.263425e-07	1.263425e-07
1.440000e+03	1.480000e+03	1.500543e-06	7.790004e-08	7.790004e-08
1.480000e+03	1.520000e+03	1.249927e-06	7.563735e-08	7.563735e-08
1.520000e+03	1.560000e+03	1.029341e-06	5.504694e-08	5.504694e-08
1.560000e+03	1.600000e+03	8.408023e-07	5.095450e-08	5.095450e-08
1.600000e+03	1.640000e+03	8.285916e-07	9.100569e-08	9.100569e-08
1.640000e+03	1.680000e+03	6.112820e-07	5.338091e-08	5.338091e-08
1.680000e+03	1.720000e+03	5.852694e-07	5.978649e-08	5.978649e-08
1.720000e+03	1.760000e+03	4.268597e-07	3.175574e-08	3.175574e-08
1.760000e+03	1.800000e+03	3.118797e-07	1.869512e-08	1.869512e-08
1.800000e+03	1.840000e+03	2.695286e-07	1.744650e-08	1.744650e-08
1.840000e+03	1.880000e+03	2.717151e-07	2.254903e-08	2.254903e-08
1.880000e+03	1.920000e+03	2.183282e-07	2.268655e-08	2.268655e-08
1.920000e+03	1.960000e+03	2.109993e-07	2.106860e-08	2.106860e-08
1.960000e+03	2.000000e+03	1.584378e-07	1.587347e-08	1.587347e-08
2.000000e+03	2.040000e+03	1.489815e-07	2.261298e-08	2.261298e-08
2.040000e+03	2.080000e+03	1.728345e-07	3.379890e-08	3.379890e-08
2.080000e+03	2.120000e+03	1.343617e-07	2.039772e-08	2.039772e-08
2.120000e+03	2.160000e+03	1.049922e-07	1.884739e-08	1.884739e-08
2.160000e+03	2.200000e+03	8.712200e-08	1.262604e-08	1.262604e-08
2.200000e+03	2.240000e+03	6.344902e-08	6.594140e-09	6.594140e-09
2.240000e+03	2.280000e+03	7.323698e-08	1.484023e-08	1.484023e-08
2.280000e+03	2.320000e+03	4.824130e-08	5.669025e-09	5.669025e-09
2.320000e+03	2.360000e+03	4.807607e-08	5.955149e-09	5.955149e-09
2.360000e+03	2.400000e+03	6.063101e-08	1.435066e-08	1.435066e-08
2.400000e+03	2.440000e+03	4.043175e-08	1.184453e-08	1.184453e-08
2.440000e+03	2.480000e+03	3.517692e-08	7.477176e-09	7.477176e-09
2.480000e+03	2.520000e+03	2.789621e-08	6.074782e-09	6.074782e-09
2.520000e+03	2.560000e+03	2.587028e-08	4.959323e-09	4.959323e-09
2.560000e+03	2.600000e+03	2.352182e-08	4.136732e-09	4.136732e-09
2.600000e+03	2.640000e+03	2.758683e-08	9.891609e-09	9.891609e-09
2.640000e+03	2.680000e+03	1.837030e-08	2.784534e-09	2.784534e-09
2.680000e+03	2.720000e+03	4.730306e-08	3.404307e-08	3.404307e-08
2.720000e+03	2.760000e+03	1.609002e-08	3.365981e-09	3.365981e-09
2.760000e+03	2.800000e+03	8.305537e-09	1.100596e-09	1.100596e-09
2.800000e+03	2.840000e+03	9.976531e-09	1.768711e-09	1.768711e-09
2.840000e+03	2.880000e+03	3.703956e-08	1.668270e-08	1.668270e-08
2.880000e+03	2.920000e+03	1.423172e-08	5.681170e-09	5.681170e-09
2.920000e+03	2.960000e+03	8.207297e-09	1.777232e-09	1.777232e-09
2.960000e+03	3.000000e+03	2.611151e-09	4.929369e-10	4.929369e-10
3.000000e+03	3.040000e+03	9.392986e-09	2.594949e-09	2.594949e-09
3.040000e+03	3.080000e+03	5.112322e-09	1.107984e-09	1.107984e-09
3.080000e+03	3.120000e+03	8.432279e-09	3.477616e-09	3.477616e-09
3.120000e+03	3.160000e+03	3.200138e-09	6.418582e-10	6.418582e-10
3.160000e+03	3.200000e+03	4.085850e-09	1.034356e-09	1.034356e-09
3.200000e+03	3.240000e+03	3.754162e-09	1.393315e-09	1.393315e-09
3.240000e+03	3.280000e+03	4.736242e-09	1.887475e-09	1.887475e-09
3.280000e+03	3.320000e+03	3.335926e-09	1.390355e-09	1.390355e-09
3.320000e+03	3.360000e+03	4.425542e-09	1.208914e-09	1.208914e-09
3.360000e+03	3.400000e+03	7.334465e-09	3.685166e-09	3.685166e-09
3.400000e+03	3.440000e+03	1.824360e-09	6.859046e-10	6.859046e-10
3.440000e+03	3.480000e+03	6.050446e-09	3.314767e-09	3.314767e-09
3.480000e+03	3.520000e+03	1.657472e-09	3.444204e-10	3.444204e-10
3.520000e+03	3.560000e+03	7.933579e-10	3.028027e-10	3.028027e-10
3.560000e+03	3.600000e+03	1.351146e-09	4.368114e-10	4.368114e-10
3.600000e+03	3.640000e+03	1.513805e-09	7.907723e-10	7.907723e-10
3.640000e+03	3.680000e+03	1.944292e-09	6.555318e-10	6.555318e-10
3.680000e+03	3.720000e+03	5.177521e-10	1.128457e-10	1.128457e-10
3.720000e+03	3.760000e+03	1.683563e-09	1.083768e-09	1.083768e-09
3.760000e+03	3.800000e+03	6.639126e-10	1.776649e-10	1.776649e-10
3.800000e+03	3.840000e+03	5.818075e-10	1.520552e-10	1.520552e-10
3.840000e+03	3.880000e+03	8.529359e-10	2.644917e-10	2.644917e-10
3.880000e+03	3.920000e+03	8.766500e-10	2.715550e-10	2.715550e-10
3.920000e+03	3.960000e+03	1.884362e-09	1.121488e-09	1.121488e-09
3.960000e+03	4.000000e+03	5.350712e-10	1.509017e-10	1.509017e-10
4.000000e+03	4.040000e+03	1.023546e-09	6.564291e-10	6.564291e-10
4.040000e+03	4.080000e+03	2.542456e-10	5.048713e-11	5.048713e-11
4.080000e+03	4.120000e+03	4.656762e-10	3.005848e-10	3.005848e-10
4.120000e+03	4.160000e+03	1.787456e-09	1.252914e-09	1.252914e-09
4.160000e+03	4.200000e+03	5.954502e-10	2.654381e-10	2.654381e-10
4.200000e+03	4.240000e+03	4.425918e-10	3.011391e-10	3.011391e-10
4.240000e+03	4.280000e+03	1.720592e-09	1.565202e-09	1.565202e-09
4.280000e+03	4.320000e+03	1.846777e-10	5.795915e-11	5.795915e-11
4.320000e+03	4.360000e+03	2.394318e-10	1.039974e-10	1.039974e-10
4.360000e+03	4.400000e+03	1.560946e-10	7.450643e-11	7.450643e-11
4.400000e+03	4.440000e+03	3.792828e-10	2.345979e-10	2.345979e-10
4.440000e+03	4.480000e+03	1.166735e-10	7.812692e-11	7.812692e-11
4.480000e+03	4.520000e+03	3.957479e-10	2.401156e-10	2.401156e-10
4.520000e+03	4.560000e+03	3.186430e-10	1.815416e-10	1.815416e-10
4.560000e+03	4.600000e+03	6.728284e-10	5.870564e-10	5.870564e-10
4.600000e+03	4.640000e+03	2.667124e-10	1.234690e-10	1.234690e-10
4.640000e+03	4.680000e+03	2.464600e-09	2.330927e-09	2.330927e-09
4.680000e+03	4.720000e+03	8.101570e-11	4.751147e-11	4.751147e-11
4.720000e+03	4.760000e+03	1.424698e-10	5.851218e-11	5.851218e-11
4.760000e+03	4.800000e+03	6.518437e-11	2.049594e-11	2.049594e-11
4.800000e+03	4.840000e+03	1.138264e-10	8.633542e-11	8.633542e-11
4.840000e+03	4.880000e+03	1.005888e-10	7.431791e-11	7.431791e-11
4.880000e+03	4.920000e+03	2.517478e-11	1.424606e-11	1.424606e-11
4.920000e+03	4.960000e+03	6.296291e-10	4.384242e-10	4.384242e-10
4.960000e+03	5.000000e+03	1.633548e-10	6.201434e-11	6.201434e-11
5.000000e+03	5.040000e+03	1.064155e-10	6.181719e-11	6.181719e-11
5.040000e+03	5.080000e+03	3.584666e-09	3.069045e-09	3.069045e-09
5.080000e+03	5.120000e+03	2.107897e-10	1.104294e-10	1.104294e-10
5.120000e+03	5.160000e+03	3.893234e-11	2.132459e-11	2.132459e-11
5.160000e+03	5.200000e+03	2.492317e-10	2.186348e-10	2.186348e-10
5.200000e+03	5.240000e+03	1.109048e-10	8.723919e-11	8.723919e-11
5.240000e+03	5.280000e+03	4.319857e-11	2.655066e-11	2.655066e-11
5.280000e+03	5.320000e+03	3.518789e-10	3.435540e-10	3.435540e-10
5.320000e+03	5.360000e+03	2.658258e-10	2.230834e-10	2.230834e-10
5.360000e+03	5.400000e+03	7.489936e-12	2.093442e-12	2.093442e-12
5.400000e+03	5.440000e+03	3.072491e-11	1.841954e-11	1.841954e-11
5.440000e+03	5.480000e+03	4.443614e-11	2.733711e-11	2.733711e-11
5.480000e+03	5.520000e+03	2.267963e-11	8.860121e-12	8.860121e-12
5.520000e+03	5.560000e+03	8.936843e-11	8.047791e-11	8.047791e-11
5.560000e+03	5.600000e+03	6.871829e-12	4.337763e-12	4.337763e-12
5.600000e+03	5.640000e+03	8.918433e-12	7.769182e-12	7.769182e-12
5.640000e+03	5.680000e+03	5.867608e-12	4.157175e-12	4.157175e-12
5.680000e+03	5.720000e+03	6.070045e-12	2.431291e-12	2.431291e-12
5.720000e+03	5.760000e+03	2.923611e-11	1.954548e-11	1.954548e-11
5.760000e+03	5.800000e+03	1.939026e-12	7.231960e-13	7.231960e-13
5.800000e+03	5.840000e+03	1.303683e-10	8.260263e-11	8.260263e-11
5.840000e+03	5.880000e+03	3.168925e-12	1.057501e-12	1.057501e-12
5.880000e+03	5.920000e+03	6.116502e-12	3.156778e-12	3.156778e-12
5.920000e+03	5.960000e+03	1.214851e-11	1.022962e-11	1.022962e-11
5.960000e+03	6.000000e+03	4.053244e-12	2.840771e-12	2.840771e-12
6.000000e+03	6.040000e+03	4.081908e-13	2.089414e-13	2.089414e-13
6.040000e+03	6.080000e+03	7.136989e-12	3.057281e-12	3.057281e-12
6.080000e+03	6.120000e+03	5.083886e-13	4.500423e-13	4.500423e-13
6.120000e+03	6.160000e+03	6.434596e-11	3.942106e-11	3.942106e-11
6.160000e+03	6.200000e+03	2.334046e-11	1.884298e-11	1.884298e-11
6.200000e+03	6.240000e+03	1.378766e-12	2.767101e-12	2.767101e-12
6.240000e+03	6.280000e+03	2.259086e-12	1.927860e-12	1.927860e-12
6.280000e+03	6.320000e+03	2.055995e-12	1.635742e-12	1.635742e-12
6.320000e+03	6.360000e+03	9.161593e-13	4.483892e-13	4.483892e-13
6.360000e+03	6.400000e+03	2.286141e-11	2.019038e-11	2.019038e-11
6.400000e+03	6.440000e+03	3.425453e-12	2.772451e-12	2.772451e-12
6.440000e+03	6.480000e+03	2.608014e-11	2.367081e-11	2.367081e-11
6.480000e+03	6.520000e+03	1.222185e-11	6.993678e-12	6.993678e-12
6.520000e+03	6.560000e+03	4.944809e-13	2.270072e-13	2.270072e-13
6.560000e+03	6.600000e+03	2.481879e-12	1.335318e-12	1.335318e-12
6.600000e+03	6.640000e+03	1.071173e-12	5.333204e-13	5.333204e-13
6.640000e+03	6.680000e+03	4.529813e-12	3.543025e-12	3.543025e-12
6.680000e+03	6.720000e+03	6.858563e-13	4.193824e-13	4.193824e-13
6.720000e+03	6.760000e+03	4.482731e-12	4.194847e-12	4.194847e-12
6.760000e+03	6.800000e+03	8.964812e-13	6.454007e-13	6.454007e-13
6.800000e+03	6.840000e+03	1.128623e-12	5.286856e-13	5.286856e-13
6.840000e+03	6.880000e+03	4.069609e-12	1.865267e-12	1.865267e-12
6.880000e+03	6.920000e+03	3.575796e-13	2.589515e-13	2.589515e-13
6.920000e+03	6.960000e+03	7.397557e-13	2.707257e-13	2.707257e-13
6.960000e+03	7.000000e+03	2.558790e-12	2.231178e-12	2.231178e-12
7.000000e+03	7.040000e+03	4.779585e-13	2.196578e-13	2.196578e-13
7.040000e+03	7.080000e+03	3.128836e-13	1.902348e-13	1.902348e-13
7.080000e+03	7.120000e+03	1.595144e-11	1.126118e-11	1.126118e-11
7.120000e+03	7.160000e+03	2.187621e-12	1.690263e-12	1.690263e-12
7.160000e+03	7.200000e+03	1.063648e-14	2.467374e-14	2.467374e-14
7.200000e+03	7.240000e+03	6.734411e-13	6.569733e-13	6.569733e-13
7.240000e+03	7.280000e+03	6.501544e-12	6.498587e-12	6.498587e-12
7.280000e+03	7.320000e+03	4.105505e-13	2.672974e-13	2.672974e-13
7.320000e+03	7.360000e+03	1.735421e-13	1.209089e-13	1.209089e-13
7.360000e+03	7.400000e+03	3.257483e-13	3.100397e-13	3.100397e-13
7.400000e+03	7.440000e+03	9.930056e-14	6.890190e-14	6.890190e-14
7.440000e+03	7.480000e+03	3.593744e-12	2.205015e-12	2.205015e-12
7.480000e+03	7.520000e+03	4.110100e-13	3.186348e-13	3.186348e-13
7.520000e+03	7.560000e+03	1.845822e-13	1.295200e-13	1.295200e-13
7.560000e+03	7.600000e+03	1.574062e-13	1.154043e-13	1.154043e-13
7.600000e+03	7.640000e+03	4.733856e-14	4.232506e-14	4.232506e-14
7.640000e+03	7.680000e+03	8.790354e-14	6.534683e-14	6.534683e-14
7.680000e+03	7.720000e+03	5.509525e-15	5.849481e-15	5.849481e-15
7.720000e+03	7.760000e+03	4.973929e-14	2.251416e-14	2.251416e-14
7.760000e+03	7.800000e+03	2.171805e-13	1.567798e-13	1.567798e-13
7.800000e+03	7.840000e+03	7.271380e-14	4.743215e-14	4.743215e-14
7.840000e+03	7.880000e+03	1.612809e-13	1.226855e-13	1.226855e-13
7.880000e+03	7.920000e+03	7.679120e-13	6.873491e-13	6.873491e-13
7.920000e+03	7.960000e+03	2.746815e-13	2.833366e-13	2.833366e-13
7.960000e+03	8.000000e+03	8.719884e-14	7.442920e-14	7.442920e-14
8.000000e+03	8.040000e+03	1.383908e-13	1.498361e-13	1.498361e-13
8.040000e+03	8.080000e+03	9.692737e-14	8.917215e-14	8.917215e-14
8.080000e+03	8.120000e+03	1.047181e-13	8.776103e-14	8.776103e-14
8.120000e+03	8.160000e+03	7.972101e-14	4.774725e-14	4.774725e-14
8.160000e+03	8.200000e+03	-5.541205e-15	8.373898e-15	8.373898e-15
8.200000e+03	8.240000e+03	7.959050e-13	7.868226e-13	7.868226e-13
8.240000e+03	8.280000e+03	1.964390e-12	1.670762e-12	1.670762e-12
8.280000e+03	8.320000e+03	-1.911402e-15	6.875894e-15	6.875894e-15
8.320000e+03	8.360000e+03	7.011558e-14	6.677202e-14	6.677202e-14
8.360000e+03	8.400000e+03	2.279614e-14	1.602740e-14	1.602740e-14
8.400000e+03	8.440000e+03	5.063134e-13	5.053744e-13	5.053744e-13
8.440000e+03	8.480000e+03	4.217811e-14	2.643152e-14	2.643152e-14
8.480000e+03	8.520000e+03	1.653513e-14	1.292697e-14	1.292697e-14
8.520000e+03	8.560000e+03	3.953740e-15	3.384273e-15	3.384273e-15
8.560000e+03	8.600000e+03	2.277215e-12	2.142721e-12	2.142721e-12
8.600000e+03	8.640000e+03	3.220665e-13	3.184178e-13	3.184178e-13
8.640000e+03	8.680000e+03	-1.603193e-16	7.256752e-16	7.256752e-16
8.680000e+03	8.720000e+03	1.611741e-14	1.042680e-14	1.042680e-14
8.720000e+03	8.760000e+03	1.641822e-16	6.899378e-15	6.899378e-15
8.760000e+03	8.800000e+03	8.510614e-15	6.362314e-15	6.362314e-15
8.800000e+03	8.840000e+03	3.111798e-14	2.300075e-14	2.300075e-14
8.840000e+03	8.880000e+03	6.770817e-14	6.224045e-14	6.224045e-14
8.880000e+03	8.920000e+03	7.135880e-13	7.126475e-13	7.126475e-13
8.920000e+03	8.960000e+03	3.010995e-15	1.752960e-15	1.752960e-15
8.960000e+03	9.000000e+03	-4.542616e-17	4.332001e-16	4.332001e-16
9.000000e+03	9.040000e+03	3.058969e-13	3.059021e-13	3.059021e-13
9.040000e+03	9.080000e+03	5.724899e-17	3.921451e-17	3.921451e-17
9.080000e+03	9.120000e+03	-5.625370e-16	2.967338e-15	2.967338e-15
9.120000e+03	9.160000e+03	1.663572e-14	1.530963e-14	1.530963e-14
9.160000e+03	9.200000e+03	1.924176e-15	1.146510e-15	1.146510e-15
9.200000e+03	9.240000e+03	-8.108587e-16	1.088252e-15	1.088252e-15
9.240000e+03	9.280000e+03	7.754101e-15	5.935042e-15	5.935042e-15
9.280000e+03	9.320000e+03	-8.097013e-19	7.933825e-18	7.933825e-18
9.320000e+03	9.360000e+03	-7.223395e-16	7.322577e-16	7.322577e-16
9.360000e+03	9.400000e+03	-3.492088e-15	4.185752e-15	4.185752e-15
9.400000e+03	9.440000e+03	-4.953243e-16	3.493073e-16	3.493073e-16
9.440000e+03	9.480000e+03	1.583899e-15	1.491579e-15	1.491579e-15
9.480000e+03	9.520000e+03	4.540441e-14	4.533497e-14	4.533497e-14
9.520000e+03	9.560000e+03	3.305951e-15	3.306523e-15	3.306523e-15
9.560000e+03	9.600000e+03	1.308109e-16	8.022849e-17	8.022849e-17
9.600000e+03	9.640000e+03	2.239593e-15	2.228909e-15	2.228909e-15
9.640000e+03	9.680000e+03	1.422144e-15	1.325162e-15	1.325162e-15
9.680000e+03	9.720000e+03	2.517168e-16	2.222171e-16	2.222171e-16
9.720000e+03	9.760000e+03	1.022416e-16	1.060622e-16	1.060622e-16
9.760000e+03	9.800000e+03	1.529911e-15	1.097765e-15	1.097765e-15
9.800000e+03	9.840000e+03	1.538557e-14	1.499174e-14	1.499174e-14
9.840000e+03	9.880000e+03	1.914815e-14	1.476223e-14	1.476223e-14
9.880000e+03	9.920000e+03	-1.172159e-17	5.701733e-17	5.701733e-17
9.920000e+03	9.960000e+03	5.826463e-18	4.983661e-18	4.983661e-18
9.960000e+03	1.000000e+04	2.113291e-15	2.015853e-15	2.015853e-15
1.000000e+04	1.004000e+04	9.954989e-16	9.683829e-16	9.683829e-16
1.004000e+04	1.008000e+04	-2.119396e-17	1.517137e-17	1.517137e-17
1.008000e+04	1.012000e+04	3.781862e-16	3.607305e-16	3.607305e-16
1.012000e+04	1.016000e+04	1.033143e-16	1.012045e-16	1.012045e-16
1.016000e+04	1.020000e+04	3.445991e-18	3.610109e-18	3.610109e-18
1.020000e+04	1.024000e+04	7.939377e-21	9.574119e-21	9.574119e-21
1.024000e+04	1.028000e+04	-1.968912e-17	1.735572e-17	1.735572e-17
1.028000e+04	1.032000e+04	5.763267e-17	5.812477e-17	5.812477e-17
1.032000e+04	1.036000e+04	1.836968e-15	1.819600e-15	1.819600e-15
1.036000e+04	1.040000e+04	3.605935e-19	2.895994e-19	2.895994e-19
1.040000e+04	1.044000e+04	5.792536e-16	5.793546e-16	5.793546e-16
1.044000e+04	1.048000e+04	-2.968624e-18	2.128820e-18	2.128820e-18
1.048000e+04	1.052000e+04	-1.216809e-18	1.207493e-18	1.207493e-18
1.052000e+04	1.056000e+04	-1.256551e-18	1.061755e-18	1.061755e-18
1.056000e+04	1.060000e+04	5.786118e-19	7.389991e-19	7.389991e-19
1.060000e+04	1.064000e+04	-2.528181e-18	2.001702e-18	2.001702e-18
1.064000e+04	1.068000e+04	-4.845358e-19	3.272258e-19	3.272258e-19
1.068000e+04	1.072000e+04	2.506318e-16	2.673568e-16	2.673568e-16
1.072000e+04	1.076000e+04	5.385524e-17	5.409061e-17	5.409061e-17
1.076000e+04	1.080000e+04	2.330846e-15	2.330805e-15	2.330805e-15
1.080000e+04	1.084000e+04	1.274819e-20	1.273616e-20	1.273616e-20
1.084000e+04	1.088000e+04	-2.995031e-20	1.897100e-20	1.897100e-20
1.088000e+04	1.092000e+04	1.004645e-18	1.343528e-18	1.343528e-18
1.092000e+04	1.096000e+04	3.605531e-18	3.610322e-18	3.610322e-18
1.096000e+04	1.100000e+04	-8.573034e-19	6.327506e-19	6.327506e-19
1.100000e+04	1.104000e+04	-2.818010e-21	2.601458e-21	2.601458e-21
1.104000e+04	1.108000e+04	9.542039e-23	1.339448e-22	1.339448e-22
1.108000e+04	1.112000e+04	2.048597e-17	1.905630e-17	1.905630e-17
1.112000e+04	1.116000e+04	2.823853e-17	2.767302e-17	2.767302e-17
1.116000e+04	1.120000e+04	1.076763e-18	1.286813e-18	1.286813e-18
1.120000e+04	1.124000e+04	5.513516e-20	4.417142e-19	4.417142e-19
1.124000e+04	1.128000e+04	-2.083676e-20	2.086467e-20	2.086467e-20
1.128000e+04	1.132000e+04	8.781000e-24	8.793442e-24	8.793442e-24
1.132000e+04	1.136000e+04	-9.358701e-19	9.045107e-19	9.045107e-19
1.136000e+04	1.140000e+04	2.439458e-18	2.438257e-18	2.438257e-18
1.140000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.148000e+04	-1.188073e-22	1.185672e-22	1.185672e-22
1.148000e+04	1.152000e+04	1.254656e-16	1.254656e-16	1.254656e-16
1.152000e+04	1.156000e+04	7.562390e-26	7.562390e-26	7.562390e-26
1.156000e+04	1.160000e+04	3.897192e-18	3.506500e-18	3.506500e-18
1.160000e+04	1.164000e+04	2.075385e-21	2.075385e-21	2.075385e-21
1.164000e+04	1.168000e+04	2.267725e-19	2.267725e-19	2.267725e-19
1.168000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.176000e+04	-1.084077e-20	1.089408e-20	1.089408e-20
1.176000e+04	1.180000e+04	-3.237283e-21	3.486723e-21	3.486723e-21
1.180000e+04	1.184000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+04	1.188000e+04	9.570065e-25	9.570065e-25	9.570065e-25
1.188000e+04	1.192000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+04	1.196000e+04	1.718880e-20	1.718880e-20	1.718880e-20
1.196000e+04	1.200000e+04	1.162320e-18	1.162545e-18	1.162545e-18
1.200000e+04	1.204000e+04	-4.282704e-22	4.282704e-22	4.282704e-22
1.204000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.212000e+04	4.338293e-17	4.333053e-17	4.333053e-17
1.212000e+04	1.216000e+04	-4.365223e-23	4.365223e-23	4.365223e-23
1.216000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.224000e+04	1.685581e-26	1.685581e-26	1.685581e-26
1.224000e+04	1.228000e+04	-5.716009e-20	5.715669e-20	5.715669e-20
1.228000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.240000e+04	1.572609e-25	1.572609e-25	1.572609e-25
1.240000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.252000e+04	-2.353141e-25	2.353141e-25	2.353141e-25
1.252000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Path=onshell-qcd[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Scale=1000.
ScaledBy=9.79134584284318074e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.930638e-10	4.661112e-12	4.661112e-12
8.000000e+01	1.200000e+02	2.128222e-08	5.444253e-11	5.444253e-11
1.200000e+02	1.600000e+02	1.958190e-07	1.917763e-10	1.917763e-10
1.600000e+02	2.000000e+02	5.482997e-07	3.577849e-10	3.577849e-10
2.000000e+02	2.400000e+02	8.855487e-07	4.810264e-10	4.810264e-10
2.400000e+02	2.800000e+02	9.755553e-07	4.960983e-10	4.960983e-10
2.800000e+02	3.200000e+02	8.614560e-07	4.467233e-10	4.467233e-10
3.200000e+02	3.600000e+02	6.898885e-07	3.809450e-10	3.809450e-10
3.600000e+02	4.000000e+02	5.321585e-07	3.210269e-10	3.210269e-10
4.000000e+02	4.400000e+02	4.033020e-07	2.682732e-10	2.682732e-10
4.400000e+02	4.800000e+02	3.038365e-07	2.244420e-10	2.244420e-10
4.800000e+02	5.200000e+02	2.247355e-07	1.857147e-10	1.857147e-10
5.200000e+02	5.600000e+02	1.614070e-07	1.500558e-10	1.500558e-10
5.600000e+02	6.000000e+02	1.124231e-07	1.181136e-10	1.181136e-10
6.000000e+02	6.400000e+02	7.755318e-08	9.258776e-11	9.258776e-11
6.400000e+02	6.800000e+02	5.394665e-08	7.404781e-11	7.404781e-11
6.800000e+02	7.200000e+02	3.767637e-08	5.920555e-11	5.920555e-11
7.200000e+02	7.600000e+02	2.684528e-08	4.868265e-11	4.868265e-11
7.600000e+02	8.000000e+02	1.918296e-08	3.982756e-11	3.982756e-11
8.000000e+02	8.400000e+02	1.388142e-08	3.294093e-11	3.294093e-11
8.400000e+02	8.800000e+02	1.011194e-08	2.737171e-11	2.737171e-11
8.800000e+02	9.200000e+02	7.501285e-09	2.353526e-11	2.353526e-11
9.200000e+02	9.600000e+02	5.572165e-09	1.976357e-11	1.976357e-11
9.600000e+02	1.000000e+03	4.171703e-09	1.662448e-11	1.662448e-11
1.000000e+03	1.040000e+03	3.145438e-09	1.470746e-11	1.470746e-11
1.040000e+03	1.080000e+03	2.402755e-09	1.216233e-11	1.216233e-11
1.080000e+03	1.120000e+03	1.823931e-09	1.058590e-11	1.058590e-11
1.120000e+03	1.160000e+03	1.406617e-09	9.424751e-12	9.424751e-12
1.160000e+03	1.200000e+03	1.083350e-09	7.933111e-12	7.933111e-12
1.200000e+03	1.240000e+03	8.482350e-10	7.234079e-12	7.234079e-12
1.240000e+03	1.280000e+03	6.627163e-10	6.082859e-12	6.082859e-12
1.280000e+03	1.320000e+03	5.268937e-10	5.497214e-12	5.497214e-12
1.320000e+03	1.360000e+03	4.141685e-10	4.672343e-12	4.672343e-12
1.360000e+03	1.400000e+03	3.282667e-10	4.212326e-12	4.212326e-12
1.400000e+03	1.440000e+03	2.591577e-10	3.643448e-12	3.643448e-12
1.440000e+03	1.480000e+03	2.024257e-10	3.046283e-12	3.046283e-12
1.480000e+03	1.520000e+03	1.638610e-10	2.840376e-12	2.840376e-12
1.520000e+03	1.560000e+03	1.307766e-10	2.461181e-12	2.461181e-12
1.560000e+03	1.600000e+03	1.107867e-10	2.384694e-12	2.384694e-12
1.600000e+03	1.640000e+03	8.635877e-11	2.026675e-12	2.026675e-12
1.640000e+03	1.680000e+03	7.216285e-11	1.848031e-12	1.848031e-12
1.680000e+03	1.720000e+03	5.694035e-11	1.538349e-12	1.538349e-12
1.720000e+03	1.760000e+03	4.816570e-11	1.513494e-12	1.513494e-12
1.760000e+03	1.800000e+03	4.031037e-11	1.479164e-12	1.479164e-12
1.800000e+03	1.840000e+03	2.911492e-11	1.007081e-12	1.007081e-12
1.840000e+03	1.880000e+03	2.275643e-11	8.333374e-13	8.333374e-13
1.880000e+03	1.920000e+03	2.098308e-11	1.023835e-12	1.023835e-12
1.920000e+03	1.960000e+03	1.620256e-11	6.857358e-13	6.857358e-13
1.960000e+03	2.000000e+03	1.449584e-11	7.644001e-13	7.644001e-13
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Path=onshell-qcd[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Scale=1000.
ScaledBy=9.79134873833886732e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.864497e-10	4.452922e-12	4.452922e-12
8.000000e+01	1.200000e+02	2.066186e-08	5.247666e-11	5.247666e-11
1.200000e+02	1.600000e+02	1.908571e-07	1.854523e-10	1.854523e-10
1.600000e+02	2.000000e+02	5.370755e-07	3.477692e-10	3.477692e-10
2.000000e+02	2.400000e+02	8.720460e-07	4.703477e-10	4.703477e-10
2.400000e+02	2.800000e+02	9.659045e-07	4.882486e-10	4.882486e-10
2.800000e+02	3.200000e+02	8.575585e-07	4.424873e-10	4.424873e-10
3.200000e+02	3.600000e+02	6.903875e-07	3.797229e-10	3.797229e-10
3.600000e+02	4.000000e+02	5.351747e-07	3.217969e-10	3.217969e-10
4.000000e+02	4.400000e+02	4.074495e-07	2.703202e-10	2.703202e-10
4.400000e+02	4.800000e+02	3.082803e-07	2.272188e-10	2.272188e-10
4.800000e+02	5.200000e+02	2.289341e-07	1.888110e-10	1.888110e-10
5.200000e+02	5.600000e+02	1.650494e-07	1.531789e-10	1.531789e-10
5.600000e+02	6.000000e+02	1.153880e-07	1.210949e-10	1.210949e-10
6.000000e+02	6.400000e+02	7.987803e-08	9.529185e-11	9.529185e-11
6.400000e+02	6.800000e+02	5.575033e-08	7.650581e-11	7.650581e-11
6.800000e+02	7.200000e+02	3.906378e-08	6.139538e-11	6.139538e-11
7.200000e+02	7.600000e+02	2.791630e-08	5.063549e-11	5.063549e-11
7.600000e+02	8.000000e+02	2.000956e-08	4.156685e-11	4.156685e-11
8.000000e+02	8.400000e+02	1.452029e-08	3.447746e-11	3.447746e-11
8.400000e+02	8.800000e+02	1.060560e-08	2.872384e-11	2.872384e-11
8.800000e+02	9.200000e+02	7.889105e-09	2.478019e-11	2.478019e-11
9.200000e+02	9.600000e+02	5.875285e-09	2.086108e-11	2.086108e-11
9.600000e+02	1.000000e+03	4.409112e-09	1.758211e-11	1.758211e-11
1.000000e+03	1.040000e+03	3.332315e-09	1.559582e-11	1.559582e-11
1.040000e+03	1.080000e+03	2.551150e-09	1.291247e-11	1.291247e-11
1.080000e+03	1.120000e+03	1.941253e-09	1.127374e-11	1.127374e-11
1.120000e+03	1.160000e+03	1.500493e-09	1.005647e-11	1.005647e-11
1.160000e+03	1.200000e+03	1.158189e-09	8.490377e-12	8.490377e-12
1.200000e+03	1.240000e+03	9.086803e-10	7.756060e-12	7.756060e-12
1.240000e+03	1.280000e+03	7.112970e-10	6.528556e-12	6.528556e-12
1.280000e+03	1.320000e+03	5.666097e-10	5.911448e-12	5.911448e-12
1.320000e+03	1.360000e+03	4.461982e-10	5.034505e-12	5.034505e-12
1.360000e+03	1.400000e+03	3.544542e-10	4.545694e-12	4.545694e-12
1.400000e+03	1.440000e+03	2.803293e-10	3.941817e-12	3.941817e-12
1.440000e+03	1.480000e+03	2.192827e-10	3.297766e-12	3.297766e-12
1.480000e+03	1.520000e+03	1.779356e-10	3.090342e-12	3.090342e-12
1.520000e+03	1.560000e+03	1.421816e-10	2.674308e-12	2.674308e-12
1.560000e+03	1.600000e+03	1.207895e-10	2.601267e-12	2.601267e-12
1.600000e+03	1.640000e+03	9.419195e-11	2.203940e-12	2.203940e-12
1.640000e+03	1.680000e+03	7.889060e-11	2.026885e-12	2.026885e-12
1.680000e+03	1.720000e+03	6.235150e-11	1.683759e-12	1.683759e-12
1.720000e+03	1.760000e+03	5.284855e-11	1.659840e-12	1.659840e-12
1.760000e+03	1.800000e+03	4.430107e-11	1.623098e-12	1.623098e-12
1.800000e+03	1.840000e+03	3.206922e-11	1.109731e-12	1.109731e-12
1.840000e+03	1.880000e+03	2.505820e-11	9.160339e-13	9.160339e-13
1.880000e+03	1.920000e+03	2.315211e-11	1.124990e-12	1.124990e-12
1.920000e+03	1.960000e+03	1.792932e-11	7.601915e-13	7.601915e-13
1.960000e+03	2.000000e+03	1.603299e-11	8.452537e-13	8.452537e-13
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Path=onshell-qcd[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Scale=1000.
ScaledBy=9.79134626257639843e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.296436e-10	5.544251e-12	5.544251e-12
8.000000e+01	1.200000e+02	2.531455e-08	6.475774e-11	6.475774e-11
1.200000e+02	1.600000e+02	2.329207e-07	2.281121e-10	2.281121e-10
1.600000e+02	2.000000e+02	6.521860e-07	4.255744e-10	4.255744e-10
2.000000e+02	2.400000e+02	1.053333e-06	5.721664e-10	5.721664e-10
2.400000e+02	2.800000e+02	1.160394e-06	5.900938e-10	5.900938e-10
2.800000e+02	3.200000e+02	1.024676e-06	5.313639e-10	5.313639e-10
3.200000e+02	3.600000e+02	8.206015e-07	4.531226e-10	4.531226e-10
3.600000e+02	4.000000e+02	6.329863e-07	3.818517e-10	3.818517e-10
4.000000e+02	4.400000e+02	4.797157e-07	3.191028e-10	3.191028e-10
4.400000e+02	4.800000e+02	3.614043e-07	2.669670e-10	2.669670e-10
4.800000e+02	5.200000e+02	2.673160e-07	2.209020e-10	2.209020e-10
5.200000e+02	5.600000e+02	1.919888e-07	1.784869e-10	1.784869e-10
5.600000e+02	6.000000e+02	1.337239e-07	1.404925e-10	1.404925e-10
6.000000e+02	6.400000e+02	9.224712e-08	1.101303e-10	1.101303e-10
6.400000e+02	6.800000e+02	6.416788e-08	8.807763e-11	8.807763e-11
6.800000e+02	7.200000e+02	4.481490e-08	7.042321e-11	7.042321e-11
7.200000e+02	7.600000e+02	3.193165e-08	5.790654e-11	5.790654e-11
7.600000e+02	8.000000e+02	2.281755e-08	4.737366e-11	4.737366e-11
8.000000e+02	8.400000e+02	1.651153e-08	3.918224e-11	3.918224e-11
8.400000e+02	8.800000e+02	1.202784e-08	3.255782e-11	3.255782e-11
8.800000e+02	9.200000e+02	8.922550e-09	2.799449e-11	2.799449e-11
9.200000e+02	9.600000e+02	6.627920e-09	2.350816e-11	2.350816e-11
9.600000e+02	1.000000e+03	4.962115e-09	1.977431e-11	1.977431e-11
1.000000e+03	1.040000e+03	3.741402e-09	1.749408e-11	1.749408e-11
1.040000e+03	1.080000e+03	2.858005e-09	1.446673e-11	1.446673e-11
1.080000e+03	1.120000e+03	2.169511e-09	1.259161e-11	1.259161e-11
1.120000e+03	1.160000e+03	1.673129e-09	1.121046e-11	1.121046e-11
1.160000e+03	1.200000e+03	1.288612e-09	9.436194e-12	9.436194e-12
1.200000e+03	1.240000e+03	1.008950e-09	8.604719e-12	8.604719e-12
1.240000e+03	1.280000e+03	7.882808e-10	7.235376e-12	7.235376e-12
1.280000e+03	1.320000e+03	6.267240e-10	6.538769e-12	6.538769e-12
1.320000e+03	1.360000e+03	4.926410e-10	5.557611e-12	5.557611e-12
1.360000e+03	1.400000e+03	3.904635e-10	5.010434e-12	5.010434e-12
1.400000e+03	1.440000e+03	3.082605e-10	4.333771e-12	4.333771e-12
1.440000e+03	1.480000e+03	2.407792e-10	3.623461e-12	3.623461e-12
1.480000e+03	1.520000e+03	1.949077e-10	3.378542e-12	3.378542e-12
1.520000e+03	1.560000e+03	1.555548e-10	2.927501e-12	2.927501e-12
1.560000e+03	1.600000e+03	1.317774e-10	2.836521e-12	2.836521e-12
1.600000e+03	1.640000e+03	1.027211e-10	2.410669e-12	2.410669e-12
1.640000e+03	1.680000e+03	8.583552e-11	2.198177e-12	2.198177e-12
1.680000e+03	1.720000e+03	6.772880e-11	1.829819e-12	1.829819e-12
1.720000e+03	1.760000e+03	5.729165e-11	1.800255e-12	1.800255e-12
1.760000e+03	1.800000e+03	4.794798e-11	1.759421e-12	1.759421e-12
1.800000e+03	1.840000e+03	3.463133e-11	1.197892e-12	1.197892e-12
1.840000e+03	1.880000e+03	2.706808e-11	9.912300e-13	9.912300e-13
1.880000e+03	1.920000e+03	2.495873e-11	1.217821e-12	1.217821e-12
1.920000e+03	1.960000e+03	1.927245e-11	8.156619e-13	8.156619e-13
1.960000e+03	2.000000e+03	1.724236e-11	9.092308e-13	9.092308e-13
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=1__MUF=1__LHAPDF=325100]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=1__MUF=1__LHAPDF=325100]
Path=onshell-qcd[MUR=1__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=9.79134999843824895e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.217763e-10	5.296616e-12	5.296616e-12
8.000000e+01	1.200000e+02	2.457665e-08	6.241940e-11	6.241940e-11
1.200000e+02	1.600000e+02	2.270188e-07	2.205899e-10	2.205899e-10
1.600000e+02	2.000000e+02	6.388350e-07	4.136611e-10	4.136611e-10
2.000000e+02	2.400000e+02	1.037272e-06	5.594643e-10	5.594643e-10
2.400000e+02	2.800000e+02	1.148914e-06	5.807569e-10	5.807569e-10
2.800000e+02	3.200000e+02	1.020040e-06	5.263252e-10	5.263252e-10
3.200000e+02	3.600000e+02	8.211950e-07	4.516689e-10	4.516689e-10
3.600000e+02	4.000000e+02	6.365740e-07	3.827677e-10	3.827677e-10
4.000000e+02	4.400000e+02	4.846488e-07	3.215377e-10	3.215377e-10
4.400000e+02	4.800000e+02	3.666903e-07	2.702700e-10	2.702700e-10
4.800000e+02	5.200000e+02	2.723102e-07	2.245850e-10	2.245850e-10
5.200000e+02	5.600000e+02	1.963213e-07	1.822016e-10	1.822016e-10
5.600000e+02	6.000000e+02	1.372506e-07	1.440387e-10	1.440387e-10
6.000000e+02	6.400000e+02	9.501250e-08	1.133468e-10	1.133468e-10
6.400000e+02	6.800000e+02	6.631335e-08	9.100134e-11	9.100134e-11
6.800000e+02	7.200000e+02	4.646520e-08	7.302794e-11	7.302794e-11
7.200000e+02	7.600000e+02	3.320560e-08	6.022939e-11	6.022939e-11
7.600000e+02	8.000000e+02	2.380078e-08	4.944250e-11	4.944250e-11
8.000000e+02	8.400000e+02	1.727145e-08	4.100988e-11	4.100988e-11
8.400000e+02	8.800000e+02	1.261504e-08	3.416614e-11	3.416614e-11
8.800000e+02	9.200000e+02	9.383850e-09	2.947528e-11	2.947528e-11
9.200000e+02	9.600000e+02	6.988473e-09	2.481362e-11	2.481362e-11
9.600000e+02	1.000000e+03	5.244508e-09	2.091338e-11	2.091338e-11
1.000000e+03	1.040000e+03	3.963688e-09	1.855076e-11	1.855076e-11
1.040000e+03	1.080000e+03	3.034515e-09	1.535900e-11	1.535900e-11
1.080000e+03	1.120000e+03	2.309061e-09	1.340977e-11	1.340977e-11
1.120000e+03	1.160000e+03	1.784792e-09	1.196187e-11	1.196187e-11
1.160000e+03	1.200000e+03	1.377630e-09	1.009904e-11	1.009904e-11
1.200000e+03	1.240000e+03	1.080848e-09	9.225600e-12	9.225600e-12
1.240000e+03	1.280000e+03	8.460662e-10	7.765519e-12	7.765519e-12
1.280000e+03	1.320000e+03	6.739650e-10	7.031489e-12	7.031489e-12
1.320000e+03	1.360000e+03	5.307395e-10	5.988392e-12	5.988392e-12
1.360000e+03	1.400000e+03	4.216122e-10	5.406965e-12	5.406965e-12
1.400000e+03	1.440000e+03	3.334432e-10	4.688673e-12	4.688673e-12
1.440000e+03	1.480000e+03	2.608300e-10	3.922594e-12	3.922594e-12
1.480000e+03	1.520000e+03	2.116490e-10	3.675868e-12	3.675868e-12
1.520000e+03	1.560000e+03	1.691207e-10	3.181008e-12	3.181008e-12
1.560000e+03	1.600000e+03	1.436755e-10	3.094128e-12	3.094128e-12
1.600000e+03	1.640000e+03	1.120385e-10	2.621519e-12	2.621519e-12
1.640000e+03	1.680000e+03	9.383800e-11	2.410918e-12	2.410918e-12
1.680000e+03	1.720000e+03	7.416525e-11	2.002780e-12	2.002780e-12
1.720000e+03	1.760000e+03	6.286178e-11	1.974329e-12	1.974329e-12
1.760000e+03	1.800000e+03	5.269480e-11	1.930626e-12	1.930626e-12
1.800000e+03	1.840000e+03	3.814535e-11	1.319991e-12	1.319991e-12
1.840000e+03	1.880000e+03	2.980597e-11	1.089595e-12	1.089595e-12
1.880000e+03	1.920000e+03	2.753873e-11	1.338141e-12	1.338141e-12
1.920000e+03	1.960000e+03	2.132638e-11	9.042248e-13	9.042248e-13
1.960000e+03	2.000000e+03	1.907077e-11	1.005404e-12	1.005404e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Path=onshell-qcd[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Scale=1000.
ScaledBy=9.79134724332406913e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.119887e-10	4.998812e-12	4.998812e-12
8.000000e+01	1.200000e+02	2.363248e-08	5.951492e-11	5.951492e-11
1.200000e+02	1.600000e+02	2.192720e-07	2.111019e-10	2.111019e-10
1.600000e+02	2.000000e+02	6.205590e-07	3.982181e-10	3.982181e-10
2.000000e+02	2.400000e+02	1.013737e-06	5.422627e-10	5.422627e-10
2.400000e+02	2.800000e+02	1.129834e-06	5.671486e-10	5.671486e-10
2.800000e+02	3.200000e+02	1.009313e-06	5.178175e-10	5.178175e-10
3.200000e+02	3.600000e+02	8.174440e-07	4.476132e-10	4.476132e-10
3.600000e+02	4.000000e+02	6.372312e-07	3.817776e-10	3.817776e-10
4.000000e+02	4.400000e+02	4.876793e-07	3.226268e-10	3.226268e-10
4.400000e+02	4.800000e+02	3.707840e-07	2.726441e-10	2.726441e-10
4.800000e+02	5.200000e+02	2.765982e-07	2.276534e-10	2.276534e-10
5.200000e+02	5.600000e+02	2.002752e-07	1.855515e-10	1.855515e-10
5.600000e+02	6.000000e+02	1.406062e-07	1.474169e-10	1.474169e-10
6.000000e+02	6.400000e+02	9.772310e-08	1.165195e-10	1.165195e-10
6.400000e+02	6.800000e+02	6.846435e-08	9.396372e-11	9.396372e-11
6.800000e+02	7.200000e+02	4.815070e-08	7.572386e-11	7.572386e-11
7.200000e+02	7.600000e+02	3.452530e-08	6.266551e-11	6.266551e-11
7.600000e+02	8.000000e+02	2.483262e-08	5.164454e-11	5.164454e-11
8.000000e+02	8.400000e+02	1.807734e-08	4.297272e-11	4.297272e-11
8.400000e+02	8.800000e+02	1.324349e-08	3.590823e-11	3.590823e-11
8.800000e+02	9.200000e+02	9.881837e-09	3.109778e-11	3.109778e-11
9.200000e+02	9.600000e+02	7.380573e-09	2.625280e-11	2.625280e-11
9.600000e+02	1.000000e+03	5.553650e-09	2.217487e-11	2.217487e-11
1.000000e+03	1.040000e+03	4.208483e-09	1.972843e-11	1.972843e-11
1.040000e+03	1.080000e+03	3.229978e-09	1.635590e-11	1.635590e-11
1.080000e+03	1.120000e+03	2.464480e-09	1.433057e-11	1.433057e-11
1.120000e+03	1.160000e+03	1.909759e-09	1.281069e-11	1.281069e-11
1.160000e+03	1.200000e+03	1.477734e-09	1.085431e-11	1.085431e-11
1.200000e+03	1.240000e+03	1.162035e-09	9.934699e-12	9.934699e-12
1.240000e+03	1.280000e+03	9.115717e-10	8.371514e-12	8.371514e-12
1.280000e+03	1.320000e+03	7.277047e-10	7.596593e-12	7.596593e-12
1.320000e+03	1.360000e+03	5.742312e-10	6.484015e-12	6.484015e-12
1.360000e+03	1.400000e+03	4.573245e-10	5.864899e-12	5.864899e-12
1.400000e+03	1.440000e+03	3.624037e-10	5.100252e-12	5.100252e-12
1.440000e+03	1.480000e+03	2.839425e-10	4.269156e-12	4.269156e-12
1.480000e+03	1.520000e+03	2.310292e-10	4.023616e-12	4.023616e-12
1.520000e+03	1.560000e+03	1.848581e-10	3.477309e-12	3.477309e-12
1.560000e+03	1.600000e+03	1.575479e-10	3.397324e-12	3.397324e-12
1.600000e+03	1.640000e+03	1.229040e-10	2.867508e-12	2.867508e-12
1.640000e+03	1.680000e+03	1.032066e-10	2.662893e-12	2.662893e-12
1.680000e+03	1.720000e+03	8.171825e-11	2.206775e-12	2.206775e-12
1.720000e+03	1.760000e+03	6.941852e-11	2.180044e-12	2.180044e-12
1.760000e+03	1.800000e+03	5.829782e-11	2.133618e-12	2.133618e-12
1.800000e+03	1.840000e+03	4.230470e-11	1.465120e-12	1.465120e-12
1.840000e+03	1.880000e+03	3.304388e-11	1.206163e-12	1.206163e-12
1.880000e+03	1.920000e+03	3.060265e-11	1.480918e-12	1.480918e-12
1.920000e+03	1.960000e+03	2.377393e-11	1.010517e-12	1.010517e-12
1.960000e+03	2.000000e+03	2.124856e-11	1.120264e-12	1.120264e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Path=onshell-qcd[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Scale=1000.
ScaledBy=9.79134725879298313e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.683922e-10	6.409935e-12	6.409935e-12
8.000000e+01	1.200000e+02	2.974255e-08	7.553960e-11	7.553960e-11
1.200000e+02	1.600000e+02	2.747370e-07	2.669567e-10	2.669567e-10
1.600000e+02	2.000000e+02	7.731145e-07	5.006102e-10	5.006102e-10
2.000000e+02	2.400000e+02	1.255301e-06	6.770605e-10	6.770605e-10
2.400000e+02	2.800000e+02	1.390410e-06	7.028287e-10	7.028287e-10
2.800000e+02	3.200000e+02	1.234446e-06	6.369558e-10	6.369558e-10
3.200000e+02	3.600000e+02	9.938053e-07	5.466071e-10	5.466071e-10
3.600000e+02	4.000000e+02	7.703782e-07	4.632234e-10	4.632234e-10
4.000000e+02	4.400000e+02	5.865192e-07	3.891231e-10	3.891231e-10
4.400000e+02	4.800000e+02	4.437665e-07	3.270791e-10	3.270791e-10
4.800000e+02	5.200000e+02	3.295480e-07	2.717915e-10	2.717915e-10
5.200000e+02	5.600000e+02	2.375869e-07	2.204993e-10	2.204993e-10
5.600000e+02	6.000000e+02	1.660998e-07	1.743149e-10	1.743149e-10
6.000000e+02	6.400000e+02	1.149836e-07	1.371716e-10	1.371716e-10
6.400000e+02	6.800000e+02	8.025200e-08	1.101293e-10	1.101293e-10
6.800000e+02	7.200000e+02	5.623190e-08	8.837799e-11	8.837799e-11
7.200000e+02	7.600000e+02	4.018523e-08	7.288926e-11	7.288926e-11
7.600000e+02	8.000000e+02	2.880355e-08	5.983504e-11	5.983504e-11
8.000000e+02	8.400000e+02	2.090181e-08	4.962992e-11	4.962992e-11
8.400000e+02	8.800000e+02	1.526665e-08	4.134766e-11	4.134766e-11
8.800000e+02	9.200000e+02	1.135628e-08	3.567082e-11	3.567082e-11
9.200000e+02	9.600000e+02	8.457410e-09	3.002930e-11	3.002930e-11
9.600000e+02	1.000000e+03	6.346870e-09	2.530926e-11	2.530926e-11
1.000000e+03	1.040000e+03	4.796830e-09	2.245003e-11	2.245003e-11
1.040000e+03	1.080000e+03	3.672353e-09	1.858737e-11	1.858737e-11
1.080000e+03	1.120000e+03	2.794413e-09	1.622843e-11	1.622843e-11
1.120000e+03	1.160000e+03	2.159945e-09	1.447618e-11	1.447618e-11
1.160000e+03	1.200000e+03	1.667200e-09	1.222180e-11	1.222180e-11
1.200000e+03	1.240000e+03	1.308035e-09	1.116477e-11	1.116477e-11
1.240000e+03	1.280000e+03	1.023904e-09	9.397786e-12	9.397786e-12
1.280000e+03	1.320000e+03	8.156287e-10	8.509469e-12	8.509469e-12
1.320000e+03	1.360000e+03	6.422978e-10	7.247118e-12	7.247118e-12
1.360000e+03	1.400000e+03	5.102330e-10	6.543479e-12	6.543479e-12
1.400000e+03	1.440000e+03	4.035307e-10	5.674205e-12	5.674205e-12
1.440000e+03	1.480000e+03	3.156553e-10	4.747100e-12	4.747100e-12
1.480000e+03	1.520000e+03	2.561363e-10	4.448514e-12	4.448514e-12
1.520000e+03	1.560000e+03	2.046689e-10	3.849638e-12	3.849638e-12
1.560000e+03	1.600000e+03	1.738753e-10	3.744496e-12	3.744496e-12
1.600000e+03	1.640000e+03	1.355883e-10	3.172547e-12	3.172547e-12
1.640000e+03	1.680000e+03	1.135622e-10	2.917680e-12	2.917680e-12
1.680000e+03	1.720000e+03	8.975435e-11	2.423753e-12	2.423753e-12
1.720000e+03	1.760000e+03	7.607492e-11	2.389322e-12	2.389322e-12
1.760000e+03	1.800000e+03	6.377095e-11	2.336433e-12	2.336433e-12
1.800000e+03	1.840000e+03	4.616330e-11	1.597446e-12	1.597446e-12
1.840000e+03	1.880000e+03	3.607103e-11	1.318621e-12	1.318621e-12
1.880000e+03	1.920000e+03	3.332723e-11	1.619411e-12	1.619411e-12
1.920000e+03	1.960000e+03	2.580905e-11	1.094288e-12	1.094288e-12
1.960000e+03	2.000000e+03	2.307933e-11	1.216734e-12	1.216734e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Path=onshell-qcd[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Scale=1000.
ScaledBy=9.79134769092066866e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.565478e-10	6.049536e-12	6.049536e-12
8.000000e+01	1.200000e+02	2.859990e-08	7.202463e-11	7.202463e-11
1.200000e+02	1.600000e+02	2.653617e-07	2.554744e-10	2.554744e-10
1.600000e+02	2.000000e+02	7.509970e-07	4.819214e-10	4.819214e-10
2.000000e+02	2.400000e+02	1.226819e-06	6.562435e-10	6.562435e-10
2.400000e+02	2.800000e+02	1.367319e-06	6.863602e-10	6.863602e-10
2.800000e+02	3.200000e+02	1.221464e-06	6.266600e-10	6.266600e-10
3.200000e+02	3.600000e+02	9.892662e-07	5.416990e-10	5.416990e-10
3.600000e+02	4.000000e+02	7.711737e-07	4.620251e-10	4.620251e-10
4.000000e+02	4.400000e+02	5.901867e-07	3.904413e-10	3.904413e-10
4.400000e+02	4.800000e+02	4.487207e-07	3.299525e-10	3.299525e-10
4.800000e+02	5.200000e+02	3.347375e-07	2.755049e-10	2.755049e-10
5.200000e+02	5.600000e+02	2.423720e-07	2.245534e-10	2.245534e-10
5.600000e+02	6.000000e+02	1.701609e-07	1.784031e-10	1.784031e-10
6.000000e+02	6.400000e+02	1.182640e-07	1.410113e-10	1.410113e-10
6.400000e+02	6.800000e+02	8.285520e-08	1.137144e-10	1.137144e-10
6.800000e+02	7.200000e+02	5.827170e-08	9.164064e-11	9.164064e-11
7.200000e+02	7.600000e+02	4.178232e-08	7.583746e-11	7.583746e-11
7.600000e+02	8.000000e+02	3.005232e-08	6.249994e-11	6.249994e-11
8.000000e+02	8.400000e+02	2.187710e-08	5.200535e-11	5.200535e-11
8.400000e+02	8.800000e+02	1.602720e-08	4.345594e-11	4.345594e-11
8.800000e+02	9.200000e+02	1.195895e-08	3.763437e-11	3.763437e-11
9.200000e+02	9.600000e+02	8.931933e-09	3.177100e-11	3.177100e-11
9.600000e+02	1.000000e+03	6.721000e-09	2.683591e-11	2.683591e-11
1.000000e+03	1.040000e+03	5.093083e-09	2.387525e-11	2.387525e-11
1.040000e+03	1.080000e+03	3.908900e-09	1.979382e-11	1.979382e-11
1.080000e+03	1.120000e+03	2.982500e-09	1.734278e-11	1.734278e-11
1.120000e+03	1.160000e+03	2.311180e-09	1.550343e-11	1.550343e-11
1.160000e+03	1.200000e+03	1.788346e-09	1.313583e-11	1.313583e-11
1.200000e+03	1.240000e+03	1.406289e-09	1.202292e-11	1.202292e-11
1.240000e+03	1.280000e+03	1.103179e-09	1.013116e-11	1.013116e-11
1.280000e+03	1.320000e+03	8.806645e-10	9.193357e-12	9.193357e-12
1.320000e+03	1.360000e+03	6.949315e-10	7.846919e-12	7.846919e-12
1.360000e+03	1.400000e+03	5.534517e-10	7.097670e-12	7.097670e-12
1.400000e+03	1.440000e+03	4.385790e-10	6.172297e-12	6.172297e-12
1.440000e+03	1.480000e+03	3.436257e-10	5.166509e-12	5.166509e-12
1.480000e+03	1.520000e+03	2.795902e-10	4.869359e-12	4.869359e-12
1.520000e+03	1.560000e+03	2.237142e-10	4.208220e-12	4.208220e-12
1.560000e+03	1.600000e+03	1.906636e-10	4.111423e-12	4.111423e-12
1.600000e+03	1.640000e+03	1.487378e-10	3.470243e-12	3.470243e-12
1.640000e+03	1.680000e+03	1.249001e-10	3.222619e-12	3.222619e-12
1.680000e+03	1.720000e+03	9.889497e-11	2.670627e-12	2.670627e-12
1.720000e+03	1.760000e+03	8.400993e-11	2.638277e-12	2.638277e-12
1.760000e+03	1.800000e+03	7.055172e-11	2.582092e-12	2.582092e-12
1.800000e+03	1.840000e+03	5.119693e-11	1.773080e-12	1.773080e-12
1.840000e+03	1.880000e+03	3.998950e-11	1.459692e-12	1.459692e-12
1.880000e+03	1.920000e+03	3.703515e-11	1.792199e-12	1.792199e-12
1.920000e+03	1.960000e+03	2.877110e-11	1.222923e-12	1.222923e-12
1.960000e+03	2.000000e+03	2.571490e-11	1.355738e-12	1.355738e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Path=onshell-qcd[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Scale=1000.
ScaledBy=9.79134584284318074e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.930638e-10	4.661112e-12	4.661112e-12
8.000000e+01	1.200000e+02	2.128222e-08	5.444253e-11	5.444253e-11
1.200000e+02	1.600000e+02	1.958190e-07	1.917763e-10	1.917763e-10
1.600000e+02	2.000000e+02	5.482997e-07	3.577849e-10	3.577849e-10
2.000000e+02	2.400000e+02	8.855487e-07	4.810264e-10	4.810264e-10
2.400000e+02	2.800000e+02	9.755553e-07	4.960983e-10	4.960983e-10
2.800000e+02	3.200000e+02	8.614560e-07	4.467233e-10	4.467233e-10
3.200000e+02	3.600000e+02	6.898885e-07	3.809450e-10	3.809450e-10
3.600000e+02	4.000000e+02	5.321585e-07	3.210269e-10	3.210269e-10
4.000000e+02	4.400000e+02	4.033020e-07	2.682732e-10	2.682732e-10
4.400000e+02	4.800000e+02	3.038365e-07	2.244420e-10	2.244420e-10
4.800000e+02	5.200000e+02	2.247355e-07	1.857147e-10	1.857147e-10
5.200000e+02	5.600000e+02	1.614070e-07	1.500558e-10	1.500558e-10
5.600000e+02	6.000000e+02	1.124231e-07	1.181136e-10	1.181136e-10
6.000000e+02	6.400000e+02	7.755318e-08	9.258776e-11	9.258776e-11
6.400000e+02	6.800000e+02	5.394665e-08	7.404781e-11	7.404781e-11
6.800000e+02	7.200000e+02	3.767637e-08	5.920555e-11	5.920555e-11
7.200000e+02	7.600000e+02	2.684528e-08	4.868265e-11	4.868265e-11
7.600000e+02	8.000000e+02	1.918296e-08	3.982756e-11	3.982756e-11
8.000000e+02	8.400000e+02	1.388142e-08	3.294093e-11	3.294093e-11
8.400000e+02	8.800000e+02	1.011194e-08	2.737171e-11	2.737171e-11
8.800000e+02	9.200000e+02	7.501285e-09	2.353526e-11	2.353526e-11
9.200000e+02	9.600000e+02	5.572165e-09	1.976357e-11	1.976357e-11
9.600000e+02	1.000000e+03	4.171703e-09	1.662448e-11	1.662448e-11
1.000000e+03	1.040000e+03	3.145438e-09	1.470746e-11	1.470746e-11
1.040000e+03	1.080000e+03	2.402755e-09	1.216233e-11	1.216233e-11
1.080000e+03	1.120000e+03	1.823931e-09	1.058590e-11	1.058590e-11
1.120000e+03	1.160000e+03	1.406617e-09	9.424751e-12	9.424751e-12
1.160000e+03	1.200000e+03	1.083350e-09	7.933111e-12	7.933111e-12
1.200000e+03	1.240000e+03	8.482350e-10	7.234079e-12	7.234079e-12
1.240000e+03	1.280000e+03	6.627163e-10	6.082859e-12	6.082859e-12
1.280000e+03	1.320000e+03	5.268937e-10	5.497214e-12	5.497214e-12
1.320000e+03	1.360000e+03	4.141685e-10	4.672343e-12	4.672343e-12
1.360000e+03	1.400000e+03	3.282667e-10	4.212326e-12	4.212326e-12
1.400000e+03	1.440000e+03	2.591577e-10	3.643448e-12	3.643448e-12
1.440000e+03	1.480000e+03	2.024257e-10	3.046283e-12	3.046283e-12
1.480000e+03	1.520000e+03	1.638610e-10	2.840376e-12	2.840376e-12
1.520000e+03	1.560000e+03	1.307766e-10	2.461181e-12	2.461181e-12
1.560000e+03	1.600000e+03	1.107867e-10	2.384694e-12	2.384694e-12
1.600000e+03	1.640000e+03	8.635877e-11	2.026675e-12	2.026675e-12
1.640000e+03	1.680000e+03	7.216285e-11	1.848031e-12	1.848031e-12
1.680000e+03	1.720000e+03	5.694035e-11	1.538349e-12	1.538349e-12
1.720000e+03	1.760000e+03	4.816570e-11	1.513494e-12	1.513494e-12
1.760000e+03	1.800000e+03	4.031037e-11	1.479164e-12	1.479164e-12
1.800000e+03	1.840000e+03	2.911492e-11	1.007081e-12	1.007081e-12
1.840000e+03	1.880000e+03	2.275643e-11	8.333374e-13	8.333374e-13
1.880000e+03	1.920000e+03	2.098308e-11	1.023835e-12	1.023835e-12
1.920000e+03	1.960000e+03	1.620256e-11	6.857358e-13	6.857358e-13
1.960000e+03	2.000000e+03	1.449584e-11	7.644001e-13	7.644001e-13
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
Path=onshell-qcd[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=-5.21008458244326529e-10
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	-0.000000e+00	-0.000000e+00	-0.000000e+00
4.000000e+01	8.000000e+01	1.474742e-10	3.354517e-11	3.354517e-11
8.000000e+01	1.200000e+02	1.841959e-08	6.061798e-10	6.061798e-10
1.200000e+02	1.600000e+02	1.646387e-07	2.135386e-09	2.135386e-09
1.600000e+02	2.000000e+02	4.315268e-07	7.329705e-09	7.329705e-09
2.000000e+02	2.400000e+02	6.687635e-07	7.484355e-09	7.484355e-09
2.400000e+02	2.800000e+02	7.156680e-07	6.163878e-09	6.163878e-09
2.800000e+02	3.200000e+02	6.448455e-07	7.375162e-09	7.375162e-09
3.200000e+02	3.600000e+02	5.093465e-07	7.309470e-09	7.309470e-09
3.600000e+02	4.000000e+02	4.030935e-07	4.892927e-09	4.892927e-09
4.000000e+02	4.400000e+02	3.205802e-07	5.158086e-09	5.158086e-09
4.400000e+02	4.800000e+02	2.457451e-07	4.018791e-09	4.018791e-09
4.800000e+02	5.200000e+02	1.934585e-07	3.307829e-09	3.307829e-09
5.200000e+02	5.600000e+02	1.462514e-07	2.442923e-09	2.442923e-09
5.600000e+02	6.000000e+02	1.098531e-07	3.257770e-09	3.257770e-09
6.000000e+02	6.400000e+02	7.855075e-08	2.518559e-09	2.518559e-09
6.400000e+02	6.800000e+02	6.098512e-08	1.381337e-09	1.381337e-09
6.800000e+02	7.200000e+02	4.684637e-08	1.240507e-09	1.240507e-09
7.200000e+02	7.600000e+02	3.659303e-08	1.852911e-09	1.852911e-09
7.600000e+02	8.000000e+02	2.903215e-08	1.043644e-09	1.043644e-09
8.000000e+02	8.400000e+02	2.222173e-08	8.021978e-10	8.021978e-10
8.400000e+02	8.800000e+02	1.723802e-08	8.433512e-10	8.433512e-10
8.800000e+02	9.200000e+02	1.325780e-08	6.069906e-10	6.069906e-10
9.200000e+02	9.600000e+02	9.933625e-09	6.003665e-10	6.003665e-10
9.600000e+02	1.000000e+03	7.805565e-09	4.569462e-10	4.569462e-10
1.000000e+03	1.040000e+03	6.316928e-09	3.908625e-10	3.908625e-10
1.040000e+03	1.080000e+03	5.071093e-09	3.579477e-10	3.579477e-10
1.080000e+03	1.120000e+03	4.287858e-09	3.101363e-10	3.101363e-10
1.120000e+03	1.160000e+03	3.449322e-09	3.217076e-10	3.217076e-10
1.160000e+03	1.200000e+03	2.608795e-09	2.261404e-10	2.261404e-10
1.200000e+03	1.240000e+03	1.150102e-09	1.103274e-09	1.103274e-09
1.240000e+03	1.280000e+03	1.694934e-09	1.664847e-10	1.664847e-10
1.280000e+03	1.320000e+03	1.397441e-09	1.353464e-10	1.353464e-10
1.320000e+03	1.360000e+03	1.058857e-09	5.352994e-10	5.352994e-10
1.360000e+03	1.400000e+03	9.119897e-10	1.100250e-10	1.100250e-10
1.400000e+03	1.440000e+03	9.256723e-10	1.507487e-10	1.507487e-10
1.440000e+03	1.480000e+03	6.932123e-10	1.069077e-10	1.069077e-10
1.480000e+03	1.520000e+03	4.957912e-10	5.406199e-11	5.406199e-11
1.520000e+03	1.560000e+03	4.171515e-10	4.956754e-11	4.956754e-11
1.560000e+03	1.600000e+03	4.023780e-11	3.623821e-10	3.623821e-10
1.600000e+03	1.640000e+03	2.336672e-10	4.291061e-11	4.291061e-11
1.640000e+03	1.680000e+03	2.011536e-10	3.923943e-11	3.923943e-11
1.680000e+03	1.720000e+03	1.572178e-10	3.776453e-11	3.776453e-11
1.720000e+03	1.760000e+03	2.916060e-10	1.104665e-10	1.104665e-10
1.760000e+03	1.800000e+03	1.446136e-10	4.700900e-11	4.700900e-11
1.800000e+03	1.840000e+03	1.557981e-10	2.809076e-11	2.809076e-11
1.840000e+03	1.880000e+03	9.544198e-11	2.447675e-11	2.447675e-11
1.880000e+03	1.920000e+03	8.724495e-11	2.543536e-11	2.543536e-11
1.920000e+03	1.960000e+03	5.155550e-11	1.272528e-11	1.272528e-11
1.960000e+03	2.000000e+03	7.464533e-11	2.584589e-11	2.584589e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Path=onshell-qcd[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Scale=1000.
ScaledBy=9.79134873833886732e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.864497e-10	4.452922e-12	4.452922e-12
8.000000e+01	1.200000e+02	2.066186e-08	5.247666e-11	5.247666e-11
1.200000e+02	1.600000e+02	1.908571e-07	1.854523e-10	1.854523e-10
1.600000e+02	2.000000e+02	5.370755e-07	3.477692e-10	3.477692e-10
2.000000e+02	2.400000e+02	8.720460e-07	4.703477e-10	4.703477e-10
2.400000e+02	2.800000e+02	9.659045e-07	4.882486e-10	4.882486e-10
2.800000e+02	3.200000e+02	8.575585e-07	4.424873e-10	4.424873e-10
3.200000e+02	3.600000e+02	6.903875e-07	3.797229e-10	3.797229e-10
3.600000e+02	4.000000e+02	5.351747e-07	3.217969e-10	3.217969e-10
4.000000e+02	4.400000e+02	4.074495e-07	2.703202e-10	2.703202e-10
4.400000e+02	4.800000e+02	3.082803e-07	2.272188e-10	2.272188e-10
4.800000e+02	5.200000e+02	2.289341e-07	1.888110e-10	1.888110e-10
5.200000e+02	5.600000e+02	1.650494e-07	1.531789e-10	1.531789e-10
5.600000e+02	6.000000e+02	1.153880e-07	1.210949e-10	1.210949e-10
6.000000e+02	6.400000e+02	7.987803e-08	9.529185e-11	9.529185e-11
6.400000e+02	6.800000e+02	5.575033e-08	7.650581e-11	7.650581e-11
6.800000e+02	7.200000e+02	3.906378e-08	6.139538e-11	6.139538e-11
7.200000e+02	7.600000e+02	2.791630e-08	5.063549e-11	5.063549e-11
7.600000e+02	8.000000e+02	2.000956e-08	4.156685e-11	4.156685e-11
8.000000e+02	8.400000e+02	1.452029e-08	3.447746e-11	3.447746e-11
8.400000e+02	8.800000e+02	1.060560e-08	2.872384e-11	2.872384e-11
8.800000e+02	9.200000e+02	7.889105e-09	2.478019e-11	2.478019e-11
9.200000e+02	9.600000e+02	5.875285e-09	2.086108e-11	2.086108e-11
9.600000e+02	1.000000e+03	4.409112e-09	1.758211e-11	1.758211e-11
1.000000e+03	1.040000e+03	3.332315e-09	1.559582e-11	1.559582e-11
1.040000e+03	1.080000e+03	2.551150e-09	1.291247e-11	1.291247e-11
1.080000e+03	1.120000e+03	1.941253e-09	1.127374e-11	1.127374e-11
1.120000e+03	1.160000e+03	1.500493e-09	1.005647e-11	1.005647e-11
1.160000e+03	1.200000e+03	1.158189e-09	8.490377e-12	8.490377e-12
1.200000e+03	1.240000e+03	9.086803e-10	7.756060e-12	7.756060e-12
1.240000e+03	1.280000e+03	7.112970e-10	6.528556e-12	6.528556e-12
1.280000e+03	1.320000e+03	5.666097e-10	5.911448e-12	5.911448e-12
1.320000e+03	1.360000e+03	4.461982e-10	5.034505e-12	5.034505e-12
1.360000e+03	1.400000e+03	3.544542e-10	4.545694e-12	4.545694e-12
1.400000e+03	1.440000e+03	2.803293e-10	3.941817e-12	3.941817e-12
1.440000e+03	1.480000e+03	2.192827e-10	3.297766e-12	3.297766e-12
1.480000e+03	1.520000e+03	1.779356e-10	3.090342e-12	3.090342e-12
1.520000e+03	1.560000e+03	1.421816e-10	2.674308e-12	2.674308e-12
1.560000e+03	1.600000e+03	1.207895e-10	2.601267e-12	2.601267e-12
1.600000e+03	1.640000e+03	9.419195e-11	2.203940e-12	2.203940e-12
1.640000e+03	1.680000e+03	7.889060e-11	2.026885e-12	2.026885e-12
1.680000e+03	1.720000e+03	6.235150e-11	1.683759e-12	1.683759e-12
1.720000e+03	1.760000e+03	5.284855e-11	1.659840e-12	1.659840e-12
1.760000e+03	1.800000e+03	4.430107e-11	1.623098e-12	1.623098e-12
1.800000e+03	1.840000e+03	3.206922e-11	1.109731e-12	1.109731e-12
1.840000e+03	1.880000e+03	2.505820e-11	9.160339e-13	9.160339e-13
1.880000e+03	1.920000e+03	2.315211e-11	1.124990e-12	1.124990e-12
1.920000e+03	1.960000e+03	1.792932e-11	7.601915e-13	7.601915e-13
1.960000e+03	2.000000e+03	1.603299e-11	8.452537e-13	8.452537e-13
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
Path=onshell-qcd[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=-5.50148299652116665e-10
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	-0.000000e+00	-0.000000e+00	-0.000000e+00
4.000000e+01	8.000000e+01	1.445970e-10	3.269961e-11	3.269961e-11
8.000000e+01	1.200000e+02	1.812732e-08	6.019698e-10	6.019698e-10
1.200000e+02	1.600000e+02	1.624594e-07	2.113971e-09	2.113971e-09
1.600000e+02	2.000000e+02	4.266130e-07	7.642585e-09	7.642585e-09
2.000000e+02	2.400000e+02	6.632630e-07	7.696679e-09	7.696679e-09
2.400000e+02	2.800000e+02	7.104253e-07	6.211811e-09	6.211811e-09
2.800000e+02	3.200000e+02	6.407538e-07	7.462989e-09	7.462989e-09
3.200000e+02	3.600000e+02	5.060322e-07	7.434794e-09	7.434794e-09
3.600000e+02	4.000000e+02	4.007318e-07	4.993172e-09	4.993172e-09
4.000000e+02	4.400000e+02	3.191822e-07	5.414332e-09	5.414332e-09
4.400000e+02	4.800000e+02	2.448185e-07	4.175726e-09	4.175726e-09
4.800000e+02	5.200000e+02	1.932808e-07	3.417679e-09	3.417679e-09
5.200000e+02	5.600000e+02	1.464077e-07	2.532020e-09	2.532020e-09
5.600000e+02	6.000000e+02	1.104120e-07	3.433295e-09	3.433295e-09
6.000000e+02	6.400000e+02	7.905425e-08	2.660876e-09	2.660876e-09
6.400000e+02	6.800000e+02	6.172357e-08	1.451692e-09	1.451692e-09
6.800000e+02	7.200000e+02	4.756795e-08	1.305441e-09	1.305441e-09
7.200000e+02	7.600000e+02	3.739400e-08	1.986358e-09	1.986358e-09
7.600000e+02	8.000000e+02	2.980718e-08	1.111024e-09	1.111024e-09
8.000000e+02	8.400000e+02	2.281317e-08	8.529420e-10	8.529420e-10
8.400000e+02	8.800000e+02	1.776877e-08	8.983701e-10	8.983701e-10
8.800000e+02	9.200000e+02	1.371016e-08	6.466583e-10	6.466583e-10
9.200000e+02	9.600000e+02	1.028979e-08	6.446257e-10	6.446257e-10
9.600000e+02	1.000000e+03	8.092127e-09	4.875859e-10	4.875859e-10
1.000000e+03	1.040000e+03	6.589985e-09	4.230768e-10	4.230768e-10
1.040000e+03	1.080000e+03	5.283310e-09	3.851965e-10	3.851965e-10
1.080000e+03	1.120000e+03	4.496110e-09	3.343984e-10	3.343984e-10
1.120000e+03	1.160000e+03	3.613150e-09	3.453451e-10	3.453451e-10
1.160000e+03	1.200000e+03	2.741942e-09	2.445496e-10	2.445496e-10
1.200000e+03	1.240000e+03	1.210794e-09	1.159221e-09	1.159221e-09
1.240000e+03	1.280000e+03	1.782237e-09	1.797703e-10	1.797703e-10
1.280000e+03	1.320000e+03	1.479181e-09	1.477335e-10	1.477335e-10
1.320000e+03	1.360000e+03	1.119649e-09	5.798947e-10	5.798947e-10
1.360000e+03	1.400000e+03	9.641625e-10	1.187639e-10	1.187639e-10
1.400000e+03	1.440000e+03	9.915455e-10	1.641532e-10	1.641532e-10
1.440000e+03	1.480000e+03	7.451983e-10	1.174043e-10	1.174043e-10
1.480000e+03	1.520000e+03	5.268087e-10	5.937867e-11	5.937867e-11
1.520000e+03	1.560000e+03	4.405248e-10	5.359682e-11	5.359682e-11
1.560000e+03	1.600000e+03	3.902845e-11	3.906516e-10	3.906516e-10
1.600000e+03	1.640000e+03	2.507745e-10	4.695980e-11	4.695980e-11
1.640000e+03	1.680000e+03	2.138951e-10	4.289978e-11	4.289978e-11
1.680000e+03	1.720000e+03	1.663845e-10	4.136520e-11	4.136520e-11
1.720000e+03	1.760000e+03	3.095230e-10	1.197193e-10	1.197193e-10
1.760000e+03	1.800000e+03	1.593128e-10	5.258455e-11	5.258455e-11
1.800000e+03	1.840000e+03	1.701563e-10	3.155183e-11	3.155183e-11
1.840000e+03	1.880000e+03	1.037675e-10	2.709836e-11	2.709836e-11
1.880000e+03	1.920000e+03	9.616792e-11	2.853437e-11	2.853437e-11
1.920000e+03	1.960000e+03	5.579898e-11	1.423538e-11	1.423538e-11
1.960000e+03	2.000000e+03	8.277582e-11	2.945864e-11	2.945864e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Path=onshell-qcd[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Scale=1000.
ScaledBy=9.79134626257639843e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.296436e-10	5.544251e-12	5.544251e-12
8.000000e+01	1.200000e+02	2.531455e-08	6.475774e-11	6.475774e-11
1.200000e+02	1.600000e+02	2.329207e-07	2.281121e-10	2.281121e-10
1.600000e+02	2.000000e+02	6.521860e-07	4.255744e-10	4.255744e-10
2.000000e+02	2.400000e+02	1.053333e-06	5.721664e-10	5.721664e-10
2.400000e+02	2.800000e+02	1.160394e-06	5.900938e-10	5.900938e-10
2.800000e+02	3.200000e+02	1.024676e-06	5.313639e-10	5.313639e-10
3.200000e+02	3.600000e+02	8.206015e-07	4.531226e-10	4.531226e-10
3.600000e+02	4.000000e+02	6.329863e-07	3.818517e-10	3.818517e-10
4.000000e+02	4.400000e+02	4.797157e-07	3.191028e-10	3.191028e-10
4.400000e+02	4.800000e+02	3.614043e-07	2.669670e-10	2.669670e-10
4.800000e+02	5.200000e+02	2.673160e-07	2.209020e-10	2.209020e-10
5.200000e+02	5.600000e+02	1.919888e-07	1.784869e-10	1.784869e-10
5.600000e+02	6.000000e+02	1.337239e-07	1.404925e-10	1.404925e-10
6.000000e+02	6.400000e+02	9.224712e-08	1.101303e-10	1.101303e-10
6.400000e+02	6.800000e+02	6.416788e-08	8.807763e-11	8.807763e-11
6.800000e+02	7.200000e+02	4.481490e-08	7.042321e-11	7.042321e-11
7.200000e+02	7.600000e+02	3.193165e-08	5.790654e-11	5.790654e-11
7.600000e+02	8.000000e+02	2.281755e-08	4.737366e-11	4.737366e-11
8.000000e+02	8.400000e+02	1.651153e-08	3.918224e-11	3.918224e-11
8.400000e+02	8.800000e+02	1.202784e-08	3.255782e-11	3.255782e-11
8.800000e+02	9.200000e+02	8.922550e-09	2.799449e-11	2.799449e-11
9.200000e+02	9.600000e+02	6.627920e-09	2.350816e-11	2.350816e-11
9.600000e+02	1.000000e+03	4.962115e-09	1.977431e-11	1.977431e-11
1.000000e+03	1.040000e+03	3.741402e-09	1.749408e-11	1.749408e-11
1.040000e+03	1.080000e+03	2.858005e-09	1.446673e-11	1.446673e-11
1.080000e+03	1.120000e+03	2.169511e-09	1.259161e-11	1.259161e-11
1.120000e+03	1.160000e+03	1.673129e-09	1.121046e-11	1.121046e-11
1.160000e+03	1.200000e+03	1.288612e-09	9.436194e-12	9.436194e-12
1.200000e+03	1.240000e+03	1.008950e-09	8.604719e-12	8.604719e-12
1.240000e+03	1.280000e+03	7.882808e-10	7.235376e-12	7.235376e-12
1.280000e+03	1.320000e+03	6.267240e-10	6.538769e-12	6.538769e-12
1.320000e+03	1.360000e+03	4.926410e-10	5.557611e-12	5.557611e-12
1.360000e+03	1.400000e+03	3.904635e-10	5.010434e-12	5.010434e-12
1.400000e+03	1.440000e+03	3.082605e-10	4.333771e-12	4.333771e-12
1.440000e+03	1.480000e+03	2.407792e-10	3.623461e-12	3.623461e-12
1.480000e+03	1.520000e+03	1.949077e-10	3.378542e-12	3.378542e-12
1.520000e+03	1.560000e+03	1.555548e-10	2.927501e-12	2.927501e-12
1.560000e+03	1.600000e+03	1.317774e-10	2.836521e-12	2.836521e-12
1.600000e+03	1.640000e+03	1.027211e-10	2.410669e-12	2.410669e-12
1.640000e+03	1.680000e+03	8.583552e-11	2.198177e-12	2.198177e-12
1.680000e+03	1.720000e+03	6.772880e-11	1.829819e-12	1.829819e-12
1.720000e+03	1.760000e+03	5.729165e-11	1.800255e-12	1.800255e-12
1.760000e+03	1.800000e+03	4.794798e-11	1.759421e-12	1.759421e-12
1.800000e+03	1.840000e+03	3.463133e-11	1.197892e-12	1.197892e-12
1.840000e+03	1.880000e+03	2.706808e-11	9.912300e-13	9.912300e-13
1.880000e+03	1.920000e+03	2.495873e-11	1.217821e-12	1.217821e-12
1.920000e+03	1.960000e+03	1.927245e-11	8.156619e-13	8.156619e-13
1.960000e+03	2.000000e+03	1.724236e-11	9.092308e-13	9.092308e-13
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
Path=onshell-qcd[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=-5.37294605297674129e-10
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	-0.000000e+00	-0.000000e+00	-0.000000e+00
4.000000e+01	8.000000e+01	1.640586e-10	4.253679e-11	4.253679e-11
8.000000e+01	1.200000e+02	1.901833e-08	7.638843e-10	7.638843e-10
1.200000e+02	1.600000e+02	1.674659e-07	2.695798e-09	2.695798e-09
1.600000e+02	2.000000e+02	4.456305e-07	9.450856e-09	9.450856e-09
2.000000e+02	2.400000e+02	7.121170e-07	9.627811e-09	9.627811e-09
2.400000e+02	2.800000e+02	7.849023e-07	7.906303e-09	7.906303e-09
2.800000e+02	3.200000e+02	7.300605e-07	9.513881e-09	9.513881e-09
3.200000e+02	3.600000e+02	5.909275e-07	9.450532e-09	9.450532e-09
3.600000e+02	4.000000e+02	4.794945e-07	6.319884e-09	6.319884e-09
4.000000e+02	4.400000e+02	3.903083e-07	6.678424e-09	6.678424e-09
4.400000e+02	4.800000e+02	3.043700e-07	5.206056e-09	5.206056e-09
4.800000e+02	5.200000e+02	2.439433e-07	4.287835e-09	4.287835e-09
5.200000e+02	5.600000e+02	1.872696e-07	3.170431e-09	3.170431e-09
5.600000e+02	6.000000e+02	1.423998e-07	4.226909e-09	4.226909e-09
6.000000e+02	6.400000e+02	1.029565e-07	3.271399e-09	3.271399e-09
6.400000e+02	6.800000e+02	8.046338e-08	1.796177e-09	1.796177e-09
6.800000e+02	7.200000e+02	6.218112e-08	1.614127e-09	1.614127e-09
7.200000e+02	7.600000e+02	4.874910e-08	2.405438e-09	2.405438e-09
7.600000e+02	8.000000e+02	3.873445e-08	1.356235e-09	1.356235e-09
8.000000e+02	8.400000e+02	2.976697e-08	1.043151e-09	1.043151e-09
8.400000e+02	8.800000e+02	2.315991e-08	1.096696e-09	1.096696e-09
8.800000e+02	9.200000e+02	1.783004e-08	7.896751e-10	7.896751e-10
9.200000e+02	9.600000e+02	1.335505e-08	7.799472e-10	7.799472e-10
9.600000e+02	1.000000e+03	1.052806e-08	5.938969e-10	5.938969e-10
1.000000e+03	1.040000e+03	8.524245e-09	5.099834e-10	5.099834e-10
1.040000e+03	1.080000e+03	6.865302e-09	4.670438e-10	4.670438e-10
1.080000e+03	1.120000e+03	5.785700e-09	4.029615e-10	4.029615e-10
1.120000e+03	1.160000e+03	4.668578e-09	4.182301e-10	4.182301e-10
1.160000e+03	1.200000e+03	3.524908e-09	2.937238e-10	2.937238e-10
1.200000e+03	1.240000e+03	1.612553e-09	1.431423e-09	1.431423e-09
1.240000e+03	1.280000e+03	2.303166e-09	2.167447e-10	2.167447e-10
1.280000e+03	1.320000e+03	1.898043e-09	1.760699e-10	1.760699e-10
1.320000e+03	1.360000e+03	1.444813e-09	6.945768e-10	6.945768e-10
1.360000e+03	1.400000e+03	1.245104e-09	1.435793e-10	1.435793e-10
1.400000e+03	1.440000e+03	1.245787e-09	1.958420e-10	1.958420e-10
1.440000e+03	1.480000e+03	9.359425e-10	1.388418e-10	1.388418e-10
1.480000e+03	1.520000e+03	6.779273e-10	7.003397e-11	7.003397e-11
1.520000e+03	1.560000e+03	5.709375e-10	6.483246e-11	6.483246e-11
1.560000e+03	1.600000e+03	7.830550e-11	4.702510e-10	4.702510e-10
1.600000e+03	1.640000e+03	3.149670e-10	5.569161e-11	5.569161e-11
1.640000e+03	1.680000e+03	2.778033e-10	5.155056e-11	5.155056e-11
1.680000e+03	1.720000e+03	2.178019e-10	4.886472e-11	4.886472e-11
1.720000e+03	1.760000e+03	3.982635e-10	1.437584e-10	1.437584e-10
1.760000e+03	1.800000e+03	1.943376e-10	6.101953e-11	6.101953e-11
1.800000e+03	1.840000e+03	2.097976e-10	3.643516e-11	3.643516e-11
1.840000e+03	1.880000e+03	1.286116e-10	3.173327e-11	3.173327e-11
1.880000e+03	1.920000e+03	1.158973e-10	3.299261e-11	3.299261e-11
1.920000e+03	1.960000e+03	6.995450e-11	1.657128e-11	1.657128e-11
1.960000e+03	2.000000e+03	9.878222e-11	3.351311e-11	3.351311e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=onshell-qcd[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=9.79134999843824895e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.217763e-10	5.296616e-12	5.296616e-12
8.000000e+01	1.200000e+02	2.457665e-08	6.241940e-11	6.241940e-11
1.200000e+02	1.600000e+02	2.270188e-07	2.205899e-10	2.205899e-10
1.600000e+02	2.000000e+02	6.388350e-07	4.136611e-10	4.136611e-10
2.000000e+02	2.400000e+02	1.037272e-06	5.594643e-10	5.594643e-10
2.400000e+02	2.800000e+02	1.148914e-06	5.807569e-10	5.807569e-10
2.800000e+02	3.200000e+02	1.020040e-06	5.263252e-10	5.263252e-10
3.200000e+02	3.600000e+02	8.211950e-07	4.516689e-10	4.516689e-10
3.600000e+02	4.000000e+02	6.365740e-07	3.827677e-10	3.827677e-10
4.000000e+02	4.400000e+02	4.846488e-07	3.215377e-10	3.215377e-10
4.400000e+02	4.800000e+02	3.666903e-07	2.702700e-10	2.702700e-10
4.800000e+02	5.200000e+02	2.723102e-07	2.245850e-10	2.245850e-10
5.200000e+02	5.600000e+02	1.963213e-07	1.822016e-10	1.822016e-10
5.600000e+02	6.000000e+02	1.372506e-07	1.440387e-10	1.440387e-10
6.000000e+02	6.400000e+02	9.501250e-08	1.133468e-10	1.133468e-10
6.400000e+02	6.800000e+02	6.631335e-08	9.100134e-11	9.100134e-11
6.800000e+02	7.200000e+02	4.646520e-08	7.302794e-11	7.302794e-11
7.200000e+02	7.600000e+02	3.320560e-08	6.022939e-11	6.022939e-11
7.600000e+02	8.000000e+02	2.380078e-08	4.944250e-11	4.944250e-11
8.000000e+02	8.400000e+02	1.727145e-08	4.100988e-11	4.100988e-11
8.400000e+02	8.800000e+02	1.261504e-08	3.416614e-11	3.416614e-11
8.800000e+02	9.200000e+02	9.383850e-09	2.947528e-11	2.947528e-11
9.200000e+02	9.600000e+02	6.988473e-09	2.481362e-11	2.481362e-11
9.600000e+02	1.000000e+03	5.244508e-09	2.091338e-11	2.091338e-11
1.000000e+03	1.040000e+03	3.963688e-09	1.855076e-11	1.855076e-11
1.040000e+03	1.080000e+03	3.034515e-09	1.535900e-11	1.535900e-11
1.080000e+03	1.120000e+03	2.309061e-09	1.340977e-11	1.340977e-11
1.120000e+03	1.160000e+03	1.784792e-09	1.196187e-11	1.196187e-11
1.160000e+03	1.200000e+03	1.377630e-09	1.009904e-11	1.009904e-11
1.200000e+03	1.240000e+03	1.080848e-09	9.225600e-12	9.225600e-12
1.240000e+03	1.280000e+03	8.460662e-10	7.765519e-12	7.765519e-12
1.280000e+03	1.320000e+03	6.739650e-10	7.031489e-12	7.031489e-12
1.320000e+03	1.360000e+03	5.307395e-10	5.988392e-12	5.988392e-12
1.360000e+03	1.400000e+03	4.216122e-10	5.406965e-12	5.406965e-12
1.400000e+03	1.440000e+03	3.334432e-10	4.688673e-12	4.688673e-12
1.440000e+03	1.480000e+03	2.608300e-10	3.922594e-12	3.922594e-12
1.480000e+03	1.520000e+03	2.116490e-10	3.675868e-12	3.675868e-12
1.520000e+03	1.560000e+03	1.691207e-10	3.181008e-12	3.181008e-12
1.560000e+03	1.600000e+03	1.436755e-10	3.094128e-12	3.094128e-12
1.600000e+03	1.640000e+03	1.120385e-10	2.621519e-12	2.621519e-12
1.640000e+03	1.680000e+03	9.383800e-11	2.410918e-12	2.410918e-12
1.680000e+03	1.720000e+03	7.416525e-11	2.002780e-12	2.002780e-12
1.720000e+03	1.760000e+03	6.286178e-11	1.974329e-12	1.974329e-12
1.760000e+03	1.800000e+03	5.269480e-11	1.930626e-12	1.930626e-12
1.800000e+03	1.840000e+03	3.814535e-11	1.319991e-12	1.319991e-12
1.840000e+03	1.880000e+03	2.980597e-11	1.089595e-12	1.089595e-12
1.880000e+03	1.920000e+03	2.753873e-11	1.338141e-12	1.338141e-12
1.920000e+03	1.960000e+03	2.132638e-11	9.042248e-13	9.042248e-13
1.960000e+03	2.000000e+03	1.907077e-11	1.005404e-12	1.005404e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
Path=onshell-qcd[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=-5.66733196570072587e-10
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	-0.000000e+00	-0.000000e+00	-0.000000e+00
4.000000e+01	8.000000e+01	1.612166e-10	4.146946e-11	4.146946e-11
8.000000e+01	1.200000e+02	1.878484e-08	7.592911e-10	7.592911e-10
1.200000e+02	1.600000e+02	1.659055e-07	2.670248e-09	2.670248e-09
1.600000e+02	2.000000e+02	4.419190e-07	9.860901e-09	9.860901e-09
2.000000e+02	2.400000e+02	7.079172e-07	9.907544e-09	9.907544e-09
2.400000e+02	2.800000e+02	7.801675e-07	7.971065e-09	7.971065e-09
2.800000e+02	3.200000e+02	7.258197e-07	9.629411e-09	9.629411e-09
3.200000e+02	3.600000e+02	5.870430e-07	9.614114e-09	9.614114e-09
3.600000e+02	4.000000e+02	4.765323e-07	6.450888e-09	6.450888e-09
4.000000e+02	4.400000e+02	3.884915e-07	7.011702e-09	7.011702e-09
4.400000e+02	4.800000e+02	3.031470e-07	5.410159e-09	5.410159e-09
4.800000e+02	5.200000e+02	2.437179e-07	4.430644e-09	4.430644e-09
5.200000e+02	5.600000e+02	1.875146e-07	3.286251e-09	3.286251e-09
5.600000e+02	6.000000e+02	1.431878e-07	4.454644e-09	4.454644e-09
6.000000e+02	6.400000e+02	1.036871e-07	3.456025e-09	3.456025e-09
6.400000e+02	6.800000e+02	8.149770e-08	1.887381e-09	1.887381e-09
6.800000e+02	7.200000e+02	6.319015e-08	1.698298e-09	1.698298e-09
7.200000e+02	7.600000e+02	4.985348e-08	2.578447e-09	2.578447e-09
7.600000e+02	8.000000e+02	3.979477e-08	1.443515e-09	1.443515e-09
8.000000e+02	8.400000e+02	3.058495e-08	1.108770e-09	1.108770e-09
8.400000e+02	8.800000e+02	2.389211e-08	1.167965e-09	1.167965e-09
8.800000e+02	9.200000e+02	1.845289e-08	8.410488e-10	8.410488e-10
9.200000e+02	9.600000e+02	1.384442e-08	8.372798e-10	8.372798e-10
9.600000e+02	1.000000e+03	1.092419e-08	6.335123e-10	6.335123e-10
1.000000e+03	1.040000e+03	8.899220e-09	5.516488e-10	5.516488e-10
1.040000e+03	1.080000e+03	7.159332e-09	5.023821e-10	5.023821e-10
1.080000e+03	1.120000e+03	6.071188e-09	4.342909e-10	4.342909e-10
1.120000e+03	1.160000e+03	4.894850e-09	4.488383e-10	4.488383e-10
1.160000e+03	1.200000e+03	3.707535e-09	3.175215e-10	3.175215e-10
1.200000e+03	1.240000e+03	1.700112e-09	1.503990e-09	1.503990e-09
1.240000e+03	1.280000e+03	2.424482e-09	2.338241e-10	2.338241e-10
1.280000e+03	1.320000e+03	2.010764e-09	1.919815e-10	1.919815e-10
1.320000e+03	1.360000e+03	1.529349e-09	7.523945e-10	7.523945e-10
1.360000e+03	1.400000e+03	1.317832e-09	1.548137e-10	1.548137e-10
1.400000e+03	1.440000e+03	1.334857e-09	2.131824e-10	2.131824e-10
1.440000e+03	1.480000e+03	1.006436e-09	1.524198e-10	1.524198e-10
1.480000e+03	1.520000e+03	7.212797e-10	7.675469e-11	7.675469e-11
1.520000e+03	1.560000e+03	6.037862e-10	6.997717e-11	6.997717e-11
1.560000e+03	1.600000e+03	7.907752e-11	5.069010e-10	5.069010e-10
1.600000e+03	1.640000e+03	3.382373e-10	6.092921e-11	6.092921e-11
1.640000e+03	1.680000e+03	2.957875e-10	5.623585e-11	5.623585e-11
1.680000e+03	1.720000e+03	2.309659e-10	5.343681e-11	5.343681e-11
1.720000e+03	1.760000e+03	4.239710e-10	1.556780e-10	1.556780e-10
1.760000e+03	1.800000e+03	2.140799e-10	6.823587e-11	6.823587e-11
1.800000e+03	1.840000e+03	2.292012e-10	4.088171e-11	4.088171e-11
1.840000e+03	1.880000e+03	1.399525e-10	3.509950e-11	3.509950e-11
1.880000e+03	1.920000e+03	1.277391e-10	3.700866e-11	3.700866e-11
1.920000e+03	1.960000e+03	7.579362e-11	1.851596e-11	1.851596e-11
1.960000e+03	2.000000e+03	1.095516e-10	3.819116e-11	3.819116e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Path=onshell-qcd[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Scale=1000.
ScaledBy=9.79134724332406913e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.119887e-10	4.998812e-12	4.998812e-12
8.000000e+01	1.200000e+02	2.363248e-08	5.951492e-11	5.951492e-11
1.200000e+02	1.600000e+02	2.192720e-07	2.111019e-10	2.111019e-10
1.600000e+02	2.000000e+02	6.205590e-07	3.982181e-10	3.982181e-10
2.000000e+02	2.400000e+02	1.013737e-06	5.422627e-10	5.422627e-10
2.400000e+02	2.800000e+02	1.129834e-06	5.671486e-10	5.671486e-10
2.800000e+02	3.200000e+02	1.009313e-06	5.178175e-10	5.178175e-10
3.200000e+02	3.600000e+02	8.174440e-07	4.476132e-10	4.476132e-10
3.600000e+02	4.000000e+02	6.372312e-07	3.817776e-10	3.817776e-10
4.000000e+02	4.400000e+02	4.876793e-07	3.226268e-10	3.226268e-10
4.400000e+02	4.800000e+02	3.707840e-07	2.726441e-10	2.726441e-10
4.800000e+02	5.200000e+02	2.765982e-07	2.276534e-10	2.276534e-10
5.200000e+02	5.600000e+02	2.002752e-07	1.855515e-10	1.855515e-10
5.600000e+02	6.000000e+02	1.406062e-07	1.474169e-10	1.474169e-10
6.000000e+02	6.400000e+02	9.772310e-08	1.165195e-10	1.165195e-10
6.400000e+02	6.800000e+02	6.846435e-08	9.396372e-11	9.396372e-11
6.800000e+02	7.200000e+02	4.815070e-08	7.572386e-11	7.572386e-11
7.200000e+02	7.600000e+02	3.452530e-08	6.266551e-11	6.266551e-11
7.600000e+02	8.000000e+02	2.483262e-08	5.164454e-11	5.164454e-11
8.000000e+02	8.400000e+02	1.807734e-08	4.297272e-11	4.297272e-11
8.400000e+02	8.800000e+02	1.324349e-08	3.590823e-11	3.590823e-11
8.800000e+02	9.200000e+02	9.881837e-09	3.109778e-11	3.109778e-11
9.200000e+02	9.600000e+02	7.380573e-09	2.625280e-11	2.625280e-11
9.600000e+02	1.000000e+03	5.553650e-09	2.217487e-11	2.217487e-11
1.000000e+03	1.040000e+03	4.208483e-09	1.972843e-11	1.972843e-11
1.040000e+03	1.080000e+03	3.229978e-09	1.635590e-11	1.635590e-11
1.080000e+03	1.120000e+03	2.464480e-09	1.433057e-11	1.433057e-11
1.120000e+03	1.160000e+03	1.909759e-09	1.281069e-11	1.281069e-11
1.160000e+03	1.200000e+03	1.477734e-09	1.085431e-11	1.085431e-11
1.200000e+03	1.240000e+03	1.162035e-09	9.934699e-12	9.934699e-12
1.240000e+03	1.280000e+03	9.115717e-10	8.371514e-12	8.371514e-12
1.280000e+03	1.320000e+03	7.277047e-10	7.596593e-12	7.596593e-12
1.320000e+03	1.360000e+03	5.742312e-10	6.484015e-12	6.484015e-12
1.360000e+03	1.400000e+03	4.573245e-10	5.864899e-12	5.864899e-12
1.400000e+03	1.440000e+03	3.624037e-10	5.100252e-12	5.100252e-12
1.440000e+03	1.480000e+03	2.839425e-10	4.269156e-12	4.269156e-12
1.480000e+03	1.520000e+03	2.310292e-10	4.023616e-12	4.023616e-12
1.520000e+03	1.560000e+03	1.848581e-10	3.477309e-12	3.477309e-12
1.560000e+03	1.600000e+03	1.575479e-10	3.397324e-12	3.397324e-12
1.600000e+03	1.640000e+03	1.229040e-10	2.867508e-12	2.867508e-12
1.640000e+03	1.680000e+03	1.032066e-10	2.662893e-12	2.662893e-12
1.680000e+03	1.720000e+03	8.171825e-11	2.206775e-12	2.206775e-12
1.720000e+03	1.760000e+03	6.941852e-11	2.180044e-12	2.180044e-12
1.760000e+03	1.800000e+03	5.829782e-11	2.133618e-12	2.133618e-12
1.800000e+03	1.840000e+03	4.230470e-11	1.465120e-12	1.465120e-12
1.840000e+03	1.880000e+03	3.304388e-11	1.206163e-12	1.206163e-12
1.880000e+03	1.920000e+03	3.060265e-11	1.480918e-12	1.480918e-12
1.920000e+03	1.960000e+03	2.377393e-11	1.010517e-12	1.010517e-12
1.960000e+03	2.000000e+03	2.124856e-11	1.120264e-12	1.120264e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
Path=onshell-qcd[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=-5.92300924935206940e-10
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	-0.000000e+00	-0.000000e+00	-0.000000e+00
4.000000e+01	8.000000e+01	1.576890e-10	4.008558e-11	4.008558e-11
8.000000e+01	1.200000e+02	1.853896e-08	7.512811e-10	7.512811e-10
1.200000e+02	1.600000e+02	1.646061e-07	2.633194e-09	2.633194e-09
1.600000e+02	2.000000e+02	4.397273e-07	1.031782e-08	1.031782e-08
2.000000e+02	2.400000e+02	7.073560e-07	1.020149e-08	1.020149e-08
2.400000e+02	2.800000e+02	7.803215e-07	8.013477e-09	8.013477e-09
2.800000e+02	3.200000e+02	7.264095e-07	9.720973e-09	9.720973e-09
3.200000e+02	3.600000e+02	5.873755e-07	9.762726e-09	9.762726e-09
3.600000e+02	4.000000e+02	4.769980e-07	6.579991e-09	6.579991e-09
4.000000e+02	4.400000e+02	3.893855e-07	7.382362e-09	7.382362e-09
4.400000e+02	4.800000e+02	3.040495e-07	5.632892e-09	5.632892e-09
4.800000e+02	5.200000e+02	2.451470e-07	4.575529e-09	4.575529e-09
5.200000e+02	5.600000e+02	1.889992e-07	3.412589e-09	3.412589e-09
5.600000e+02	6.000000e+02	1.449147e-07	4.706862e-09	4.706862e-09
6.000000e+02	6.400000e+02	1.050883e-07	3.662339e-09	3.662339e-09
6.400000e+02	6.800000e+02	8.306462e-08	1.991825e-09	1.991825e-09
6.800000e+02	7.200000e+02	6.460520e-08	1.793269e-09	1.793269e-09
7.200000e+02	7.600000e+02	5.130922e-08	2.779092e-09	2.779092e-09
7.600000e+02	8.000000e+02	4.113088e-08	1.544232e-09	1.544232e-09
8.000000e+02	8.400000e+02	3.160872e-08	1.184248e-09	1.184248e-09
8.400000e+02	8.800000e+02	2.480016e-08	1.249846e-09	1.249846e-09
8.800000e+02	9.200000e+02	1.921316e-08	8.997486e-10	8.997486e-10
9.200000e+02	9.600000e+02	1.444108e-08	9.035686e-10	9.035686e-10
9.600000e+02	1.000000e+03	1.140716e-08	6.794333e-10	6.794333e-10
1.000000e+03	1.040000e+03	9.354752e-09	6.014972e-10	6.014972e-10
1.040000e+03	1.080000e+03	7.511957e-09	5.436396e-10	5.436396e-10
1.080000e+03	1.120000e+03	6.412935e-09	4.709675e-10	4.709675e-10
1.120000e+03	1.160000e+03	5.165558e-09	4.840686e-10	4.840686e-10
1.160000e+03	1.200000e+03	3.926657e-09	3.452812e-10	3.452812e-10
1.200000e+03	1.240000e+03	1.812551e-09	1.584009e-09	1.584009e-09
1.240000e+03	1.280000e+03	2.569465e-09	2.538142e-10	2.538142e-10
1.280000e+03	1.320000e+03	2.146690e-09	2.109928e-10	2.109928e-10
1.320000e+03	1.360000e+03	1.631841e-09	8.193389e-10	8.193389e-10
1.360000e+03	1.400000e+03	1.405890e-09	1.680179e-10	1.680179e-10
1.400000e+03	1.440000e+03	1.441427e-09	2.335374e-10	2.335374e-10
1.440000e+03	1.480000e+03	1.091773e-09	1.686190e-10	1.686190e-10
1.480000e+03	1.520000e+03	7.733640e-10	8.479623e-11	8.479623e-11
1.520000e+03	1.560000e+03	6.433530e-10	7.610843e-11	7.610843e-11
1.560000e+03	1.600000e+03	8.257702e-11	5.489013e-10	5.489013e-10
1.600000e+03	1.640000e+03	3.660993e-10	6.713844e-11	6.713844e-11
1.640000e+03	1.680000e+03	3.176320e-10	6.186662e-11	6.186662e-11
1.680000e+03	1.720000e+03	2.469314e-10	5.882835e-11	5.882835e-11
1.720000e+03	1.760000e+03	4.534735e-10	1.689836e-10	1.689836e-10
1.760000e+03	1.800000e+03	2.383521e-10	7.705567e-11	7.705567e-11
1.800000e+03	1.840000e+03	2.527780e-10	4.634651e-11	4.634651e-11
1.840000e+03	1.880000e+03	1.536070e-10	3.913272e-11	3.913272e-11
1.880000e+03	1.920000e+03	1.421671e-10	4.190113e-11	4.190113e-11
1.920000e+03	1.960000e+03	8.295575e-11	2.090832e-11	2.090832e-11
1.960000e+03	2.000000e+03	1.226463e-10	4.400445e-11	4.400445e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Path=onshell-qcd[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Scale=1000.
ScaledBy=9.79134725879298313e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.683922e-10	6.409935e-12	6.409935e-12
8.000000e+01	1.200000e+02	2.974255e-08	7.553960e-11	7.553960e-11
1.200000e+02	1.600000e+02	2.747370e-07	2.669567e-10	2.669567e-10
1.600000e+02	2.000000e+02	7.731145e-07	5.006102e-10	5.006102e-10
2.000000e+02	2.400000e+02	1.255301e-06	6.770605e-10	6.770605e-10
2.400000e+02	2.800000e+02	1.390410e-06	7.028287e-10	7.028287e-10
2.800000e+02	3.200000e+02	1.234446e-06	6.369558e-10	6.369558e-10
3.200000e+02	3.600000e+02	9.938053e-07	5.466071e-10	5.466071e-10
3.600000e+02	4.000000e+02	7.703782e-07	4.632234e-10	4.632234e-10
4.000000e+02	4.400000e+02	5.865192e-07	3.891231e-10	3.891231e-10
4.400000e+02	4.800000e+02	4.437665e-07	3.270791e-10	3.270791e-10
4.800000e+02	5.200000e+02	3.295480e-07	2.717915e-10	2.717915e-10
5.200000e+02	5.600000e+02	2.375869e-07	2.204993e-10	2.204993e-10
5.600000e+02	6.000000e+02	1.660998e-07	1.743149e-10	1.743149e-10
6.000000e+02	6.400000e+02	1.149836e-07	1.371716e-10	1.371716e-10
6.400000e+02	6.800000e+02	8.025200e-08	1.101293e-10	1.101293e-10
6.800000e+02	7.200000e+02	5.623190e-08	8.837799e-11	8.837799e-11
7.200000e+02	7.600000e+02	4.018523e-08	7.288926e-11	7.288926e-11
7.600000e+02	8.000000e+02	2.880355e-08	5.983504e-11	5.983504e-11
8.000000e+02	8.400000e+02	2.090181e-08	4.962992e-11	4.962992e-11
8.400000e+02	8.800000e+02	1.526665e-08	4.134766e-11	4.134766e-11
8.800000e+02	9.200000e+02	1.135628e-08	3.567082e-11	3.567082e-11
9.200000e+02	9.600000e+02	8.457410e-09	3.002930e-11	3.002930e-11
9.600000e+02	1.000000e+03	6.346870e-09	2.530926e-11	2.530926e-11
1.000000e+03	1.040000e+03	4.796830e-09	2.245003e-11	2.245003e-11
1.040000e+03	1.080000e+03	3.672353e-09	1.858737e-11	1.858737e-11
1.080000e+03	1.120000e+03	2.794413e-09	1.622843e-11	1.622843e-11
1.120000e+03	1.160000e+03	2.159945e-09	1.447618e-11	1.447618e-11
1.160000e+03	1.200000e+03	1.667200e-09	1.222180e-11	1.222180e-11
1.200000e+03	1.240000e+03	1.308035e-09	1.116477e-11	1.116477e-11
1.240000e+03	1.280000e+03	1.023904e-09	9.397786e-12	9.397786e-12
1.280000e+03	1.320000e+03	8.156287e-10	8.509469e-12	8.509469e-12
1.320000e+03	1.360000e+03	6.422978e-10	7.247118e-12	7.247118e-12
1.360000e+03	1.400000e+03	5.102330e-10	6.543479e-12	6.543479e-12
1.400000e+03	1.440000e+03	4.035307e-10	5.674205e-12	5.674205e-12
1.440000e+03	1.480000e+03	3.156553e-10	4.747100e-12	4.747100e-12
1.480000e+03	1.520000e+03	2.561363e-10	4.448514e-12	4.448514e-12
1.520000e+03	1.560000e+03	2.046689e-10	3.849638e-12	3.849638e-12
1.560000e+03	1.600000e+03	1.738753e-10	3.744496e-12	3.744496e-12
1.600000e+03	1.640000e+03	1.355883e-10	3.172547e-12	3.172547e-12
1.640000e+03	1.680000e+03	1.135622e-10	2.917680e-12	2.917680e-12
1.680000e+03	1.720000e+03	8.975435e-11	2.423753e-12	2.423753e-12
1.720000e+03	1.760000e+03	7.607492e-11	2.389322e-12	2.389322e-12
1.760000e+03	1.800000e+03	6.377095e-11	2.336433e-12	2.336433e-12
1.800000e+03	1.840000e+03	4.616330e-11	1.597446e-12	1.597446e-12
1.840000e+03	1.880000e+03	3.607103e-11	1.318621e-12	1.318621e-12
1.880000e+03	1.920000e+03	3.332723e-11	1.619411e-12	1.619411e-12
1.920000e+03	1.960000e+03	2.580905e-11	1.094288e-12	1.094288e-12
1.960000e+03	2.000000e+03	2.307933e-11	1.216734e-12	1.216734e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
Path=onshell-qcd[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=-5.42707458594023160e-10
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	-0.000000e+00	-0.000000e+00	-0.000000e+00
4.000000e+01	8.000000e+01	1.989940e-10	5.479434e-11	5.479434e-11
8.000000e+01	1.200000e+02	2.289345e-08	1.003969e-09	1.003969e-09
1.200000e+02	1.600000e+02	2.073410e-07	3.542362e-09	3.542362e-09
1.600000e+02	2.000000e+02	5.783125e-07	1.313156e-08	1.313156e-08
2.000000e+02	2.400000e+02	9.727865e-07	1.322187e-08	1.322187e-08
2.400000e+02	2.800000e+02	1.113903e-06	1.068932e-08	1.068932e-08
2.800000e+02	3.200000e+02	1.063130e-06	1.289564e-08	1.289564e-08
3.200000e+02	3.600000e+02	8.802060e-07	1.287631e-08	1.287631e-08
3.600000e+02	4.000000e+02	7.246478e-07	8.688933e-09	8.688933e-09
4.000000e+02	4.400000e+02	5.957478e-07	9.416077e-09	9.416077e-09
4.400000e+02	4.800000e+02	4.694487e-07	7.286948e-09	7.286948e-09
4.800000e+02	5.200000e+02	3.780248e-07	5.975218e-09	5.975218e-09
5.200000e+02	5.600000e+02	2.918927e-07	4.455664e-09	4.455664e-09
5.600000e+02	6.000000e+02	2.223935e-07	5.966894e-09	5.966894e-09
6.000000e+02	6.400000e+02	1.615455e-07	4.644649e-09	4.644649e-09
6.400000e+02	6.800000e+02	1.258280e-07	2.557282e-09	2.557282e-09
6.800000e+02	7.200000e+02	9.699017e-08	2.300362e-09	2.300362e-09
7.200000e+02	7.600000e+02	7.601720e-08	3.449489e-09	3.449489e-09
7.600000e+02	8.000000e+02	5.999317e-08	1.940201e-09	1.940201e-09
8.000000e+02	8.400000e+02	4.616692e-08	1.495238e-09	1.495238e-09
8.400000e+02	8.800000e+02	3.599488e-08	1.571387e-09	1.571387e-09
8.800000e+02	9.200000e+02	2.760840e-08	1.132581e-09	1.132581e-09
9.200000e+02	9.600000e+02	2.069734e-08	1.122790e-09	1.122790e-09
9.600000e+02	1.000000e+03	1.636003e-08	8.506167e-10	8.506167e-10
1.000000e+03	1.040000e+03	1.326128e-08	7.494028e-10	7.494028e-10
1.040000e+03	1.080000e+03	1.066420e-08	6.807491e-10	6.807491e-10
1.080000e+03	1.120000e+03	8.942937e-09	5.821036e-10	5.821036e-10
1.120000e+03	1.160000e+03	7.243695e-09	6.021117e-10	6.021117e-10
1.160000e+03	1.200000e+03	5.463125e-09	4.254187e-10	4.254187e-10
1.200000e+03	1.240000e+03	2.702445e-09	2.003257e-09	2.003257e-09
1.240000e+03	1.280000e+03	3.590100e-09	3.153441e-10	3.153441e-10
1.280000e+03	1.320000e+03	2.964905e-09	2.586286e-10	2.586286e-10
1.320000e+03	1.360000e+03	2.276809e-09	1.002483e-09	1.002483e-09
1.360000e+03	1.400000e+03	1.961680e-09	2.100430e-10	2.100430e-10
1.400000e+03	1.440000e+03	1.921887e-09	2.851500e-10	2.851500e-10
1.440000e+03	1.480000e+03	1.459558e-09	2.037859e-10	2.037859e-10
1.480000e+03	1.520000e+03	1.068039e-09	1.028162e-10	1.028162e-10
1.520000e+03	1.560000e+03	9.006668e-10	9.624448e-11	9.624448e-11
1.560000e+03	1.600000e+03	1.865995e-10	6.756611e-10	6.756611e-10
1.600000e+03	1.640000e+03	4.873032e-10	8.131874e-11	8.131874e-11
1.640000e+03	1.680000e+03	4.447240e-10	7.739857e-11	7.739857e-11
1.680000e+03	1.720000e+03	3.494265e-10	7.120133e-11	7.120133e-11
1.720000e+03	1.760000e+03	6.218438e-10	2.091193e-10	2.091193e-10
1.760000e+03	1.800000e+03	3.046522e-10	9.104659e-11	9.104659e-11
1.800000e+03	1.840000e+03	3.275980e-10	5.463495e-11	5.463495e-11
1.840000e+03	1.880000e+03	1.998367e-10	4.682973e-11	4.682973e-11
1.880000e+03	1.920000e+03	1.781481e-10	4.928076e-11	4.928076e-11
1.920000e+03	1.960000e+03	1.103860e-10	2.494475e-11	2.494475e-11
1.960000e+03	2.000000e+03	1.512475e-10	5.083077e-11	5.083077e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Path=onshell-qcd[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Scale=1000.
ScaledBy=9.79134769092066866e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.565478e-10	6.049536e-12	6.049536e-12
8.000000e+01	1.200000e+02	2.859990e-08	7.202463e-11	7.202463e-11
1.200000e+02	1.600000e+02	2.653617e-07	2.554744e-10	2.554744e-10
1.600000e+02	2.000000e+02	7.509970e-07	4.819214e-10	4.819214e-10
2.000000e+02	2.400000e+02	1.226819e-06	6.562435e-10	6.562435e-10
2.400000e+02	2.800000e+02	1.367319e-06	6.863602e-10	6.863602e-10
2.800000e+02	3.200000e+02	1.221464e-06	6.266600e-10	6.266600e-10
3.200000e+02	3.600000e+02	9.892662e-07	5.416990e-10	5.416990e-10
3.600000e+02	4.000000e+02	7.711737e-07	4.620251e-10	4.620251e-10
4.000000e+02	4.400000e+02	5.901867e-07	3.904413e-10	3.904413e-10
4.400000e+02	4.800000e+02	4.487207e-07	3.299525e-10	3.299525e-10
4.800000e+02	5.200000e+02	3.347375e-07	2.755049e-10	2.755049e-10
5.200000e+02	5.600000e+02	2.423720e-07	2.245534e-10	2.245534e-10
5.600000e+02	6.000000e+02	1.701609e-07	1.784031e-10	1.784031e-10
6.000000e+02	6.400000e+02	1.182640e-07	1.410113e-10	1.410113e-10
6.400000e+02	6.800000e+02	8.285520e-08	1.137144e-10	1.137144e-10
6.800000e+02	7.200000e+02	5.827170e-08	9.164064e-11	9.164064e-11
7.200000e+02	7.600000e+02	4.178232e-08	7.583746e-11	7.583746e-11
7.600000e+02	8.000000e+02	3.005232e-08	6.249994e-11	6.249994e-11
8.000000e+02	8.400000e+02	2.187710e-08	5.200535e-11	5.200535e-11
8.400000e+02	8.800000e+02	1.602720e-08	4.345594e-11	4.345594e-11
8.800000e+02	9.200000e+02	1.195895e-08	3.763437e-11	3.763437e-11
9.200000e+02	9.600000e+02	8.931933e-09	3.177100e-11	3.177100e-11
9.600000e+02	1.000000e+03	6.721000e-09	2.683591e-11	2.683591e-11
1.000000e+03	1.040000e+03	5.093083e-09	2.387525e-11	2.387525e-11
1.040000e+03	1.080000e+03	3.908900e-09	1.979382e-11	1.979382e-11
1.080000e+03	1.120000e+03	2.982500e-09	1.734278e-11	1.734278e-11
1.120000e+03	1.160000e+03	2.311180e-09	1.550343e-11	1.550343e-11
1.160000e+03	1.200000e+03	1.788346e-09	1.313583e-11	1.313583e-11
1.200000e+03	1.240000e+03	1.406289e-09	1.202292e-11	1.202292e-11
1.240000e+03	1.280000e+03	1.103179e-09	1.013116e-11	1.013116e-11
1.280000e+03	1.320000e+03	8.806645e-10	9.193357e-12	9.193357e-12
1.320000e+03	1.360000e+03	6.949315e-10	7.846919e-12	7.846919e-12
1.360000e+03	1.400000e+03	5.534517e-10	7.097670e-12	7.097670e-12
1.400000e+03	1.440000e+03	4.385790e-10	6.172297e-12	6.172297e-12
1.440000e+03	1.480000e+03	3.436257e-10	5.166509e-12	5.166509e-12
1.480000e+03	1.520000e+03	2.795902e-10	4.869359e-12	4.869359e-12
1.520000e+03	1.560000e+03	2.237142e-10	4.208220e-12	4.208220e-12
1.560000e+03	1.600000e+03	1.906636e-10	4.111423e-12	4.111423e-12
1.600000e+03	1.640000e+03	1.487378e-10	3.470243e-12	3.470243e-12
1.640000e+03	1.680000e+03	1.249001e-10	3.222619e-12	3.222619e-12
1.680000e+03	1.720000e+03	9.889497e-11	2.670627e-12	2.670627e-12
1.720000e+03	1.760000e+03	8.400993e-11	2.638277e-12	2.638277e-12
1.760000e+03	1.800000e+03	7.055172e-11	2.582092e-12	2.582092e-12
1.800000e+03	1.840000e+03	5.119693e-11	1.773080e-12	1.773080e-12
1.840000e+03	1.880000e+03	3.998950e-11	1.459692e-12	1.459692e-12
1.880000e+03	1.920000e+03	3.703515e-11	1.792199e-12	1.792199e-12
1.920000e+03	1.960000e+03	2.877110e-11	1.222923e-12	1.222923e-12
1.960000e+03	2.000000e+03	2.571490e-11	1.355738e-12	1.355738e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
Path=onshell-qcd[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=-5.66832948124578691e-10
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	-0.000000e+00	-0.000000e+00	-0.000000e+00
4.000000e+01	8.000000e+01	1.949643e-10	5.296191e-11	5.296191e-11
8.000000e+01	1.200000e+02	2.265706e-08	9.935715e-10	9.935715e-10
1.200000e+02	1.600000e+02	2.062195e-07	3.493593e-09	3.493593e-09
1.600000e+02	2.000000e+02	5.761440e-07	1.373988e-08	1.373988e-08
2.000000e+02	2.400000e+02	9.721112e-07	1.361223e-08	1.361223e-08
2.400000e+02	2.800000e+02	1.113671e-06	1.074508e-08	1.074508e-08
2.800000e+02	3.200000e+02	1.063638e-06	1.301714e-08	1.301714e-08
3.200000e+02	3.600000e+02	8.807937e-07	1.307390e-08	1.307390e-08
3.600000e+02	4.000000e+02	7.258275e-07	8.860467e-09	8.860467e-09
4.000000e+02	4.400000e+02	5.977790e-07	9.907346e-09	9.907346e-09
4.400000e+02	4.800000e+02	4.716413e-07	7.582508e-09	7.582508e-09
4.800000e+02	5.200000e+02	3.809650e-07	6.167869e-09	6.167869e-09
5.200000e+02	5.600000e+02	2.948613e-07	4.623655e-09	4.623655e-09
5.600000e+02	6.000000e+02	2.255628e-07	6.301936e-09	6.301936e-09
6.000000e+02	6.400000e+02	1.641514e-07	4.918846e-09	4.918846e-09
6.400000e+02	6.800000e+02	1.285223e-07	2.695841e-09	2.695841e-09
6.800000e+02	7.200000e+02	9.936935e-08	2.426554e-09	2.426554e-09
7.200000e+02	7.600000e+02	7.835912e-08	3.716026e-09	3.716026e-09
7.600000e+02	8.000000e+02	6.208318e-08	2.073783e-09	2.073783e-09
8.000000e+02	8.400000e+02	4.779517e-08	1.595211e-09	1.595211e-09
8.400000e+02	8.800000e+02	3.741835e-08	1.680191e-09	1.680191e-09
8.800000e+02	9.200000e+02	2.878680e-08	1.210604e-09	1.210604e-09
9.200000e+02	9.600000e+02	2.161980e-08	1.210844e-09	1.210844e-09
9.600000e+02	1.000000e+03	1.711093e-08	9.113987e-10	9.113987e-10
1.000000e+03	1.040000e+03	1.395614e-08	8.155213e-10	8.155213e-10
1.040000e+03	1.080000e+03	1.120829e-08	7.359314e-10	7.359314e-10
1.080000e+03	1.120000e+03	9.457892e-09	6.305998e-10	6.305998e-10
1.120000e+03	1.160000e+03	7.656345e-09	6.489403e-10	6.489403e-10
1.160000e+03	1.200000e+03	5.792698e-09	4.621514e-10	4.621514e-10
1.200000e+03	1.240000e+03	2.885242e-09	2.109779e-09	2.109779e-09
1.240000e+03	1.280000e+03	3.812073e-09	3.416436e-10	3.416436e-10
1.280000e+03	1.320000e+03	3.169420e-09	2.836170e-10	2.836170e-10
1.320000e+03	1.360000e+03	2.433218e-09	1.091533e-09	1.091533e-09
1.360000e+03	1.400000e+03	2.096519e-09	2.274356e-10	2.274356e-10
1.400000e+03	1.440000e+03	2.076014e-09	3.121574e-10	3.121574e-10
1.440000e+03	1.480000e+03	1.583595e-09	2.252659e-10	2.252659e-10
1.480000e+03	1.520000e+03	1.147536e-09	1.131089e-10	1.131089e-10
1.520000e+03	1.560000e+03	9.620598e-10	1.042943e-10	1.042943e-10
1.560000e+03	1.600000e+03	1.990292e-10	7.315557e-10	7.315557e-10
1.600000e+03	1.640000e+03	5.279633e-10	8.955211e-11	8.955211e-11
1.640000e+03	1.680000e+03	4.784887e-10	8.480842e-11	8.480842e-11
1.680000e+03	1.720000e+03	3.747737e-10	7.813568e-11	7.813568e-11
1.720000e+03	1.760000e+03	6.685985e-10	2.267796e-10	2.267796e-10
1.760000e+03	1.800000e+03	3.390738e-10	1.027533e-10	1.027533e-10
1.800000e+03	1.840000e+03	3.614168e-10	6.180863e-11	6.180863e-11
1.840000e+03	1.880000e+03	2.196425e-10	5.212970e-11	5.212970e-11
1.880000e+03	1.920000e+03	1.981991e-10	5.578427e-11	5.578427e-11
1.920000e+03	1.960000e+03	1.210250e-10	2.810011e-11	2.810011e-11
1.960000e+03	2.000000e+03	1.693405e-10	5.855072e-11	5.855072e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd
Path=onshell-qcd
Scale=1000.
ScaledBy=-2.97158544921795338e-11
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	-0.000000e+00	-0.000000e+00	-0.000000e+00
4.000000e+01	8.000000e+01	3.829928e-10	4.180635e-11	4.180635e-11
8.000000e+01	1.200000e+02	4.336150e-08	7.618524e-10	7.618524e-10
1.200000e+02	1.600000e+02	3.929243e-07	2.679343e-09	2.679343e-09
1.600000e+02	2.000000e+02	1.080754e-06	9.869574e-09	9.869574e-09
2.000000e+02	2.400000e+02	1.745189e-06	9.923328e-09	9.923328e-09
2.400000e+02	2.800000e+02	1.929082e-06	7.992195e-09	7.992195e-09
2.800000e+02	3.200000e+02	1.745859e-06	9.643784e-09	9.643784e-09
3.200000e+02	3.600000e+02	1.408238e-06	9.624718e-09	9.624718e-09
3.600000e+02	4.000000e+02	1.113106e-06	6.462234e-09	6.462234e-09
4.000000e+02	4.400000e+02	8.731402e-07	7.019070e-09	7.019070e-09
4.400000e+02	4.800000e+02	6.698372e-07	5.416906e-09	5.416906e-09
4.800000e+02	5.200000e+02	5.160280e-07	4.436333e-09	4.436333e-09
5.200000e+02	5.600000e+02	3.838358e-07	3.291298e-09	3.291298e-09
5.600000e+02	6.000000e+02	2.804385e-07	4.456972e-09	4.456972e-09
6.000000e+02	6.400000e+02	1.986996e-07	3.457882e-09	3.457882e-09
6.400000e+02	6.800000e+02	1.478110e-07	1.889574e-09	1.889574e-09
6.800000e+02	7.200000e+02	1.096553e-07	1.699867e-09	1.699867e-09
7.200000e+02	7.600000e+02	8.305908e-08	2.579151e-09	2.579151e-09
7.600000e+02	8.000000e+02	6.359555e-08	1.444361e-09	1.444361e-09
8.000000e+02	8.400000e+02	4.785640e-08	1.109528e-09	1.109528e-09
8.400000e+02	8.800000e+02	3.650715e-08	1.168465e-09	1.168465e-09
8.800000e+02	9.200000e+02	2.783675e-08	8.415651e-10	8.415651e-10
9.200000e+02	9.600000e+02	2.083289e-08	8.376477e-10	8.376477e-10
9.600000e+02	1.000000e+03	1.616869e-08	6.338574e-10	6.338574e-10
1.000000e+03	1.040000e+03	1.286291e-08	5.519606e-10	5.519606e-10
1.040000e+03	1.080000e+03	1.019385e-08	5.026168e-10	5.026168e-10
1.080000e+03	1.120000e+03	8.380248e-09	4.344978e-10	4.344978e-10
1.120000e+03	1.160000e+03	6.679643e-09	4.489976e-10	4.489976e-10
1.160000e+03	1.200000e+03	5.085165e-09	3.176820e-10	3.176820e-10
1.200000e+03	1.240000e+03	2.780960e-09	1.504018e-09	1.504018e-09
1.240000e+03	1.280000e+03	3.270548e-09	2.339530e-10	2.339530e-10
1.280000e+03	1.320000e+03	2.684730e-09	1.921102e-10	1.921102e-10
1.320000e+03	1.360000e+03	2.060089e-09	7.524183e-10	7.524183e-10
1.360000e+03	1.400000e+03	1.739444e-09	1.549081e-10	1.549081e-10
1.400000e+03	1.440000e+03	1.668301e-09	2.132340e-10	2.132340e-10
1.440000e+03	1.480000e+03	1.267266e-09	1.524702e-10	1.524702e-10
1.480000e+03	1.520000e+03	9.329288e-10	7.684267e-11	7.684267e-11
1.520000e+03	1.560000e+03	7.729070e-10	7.004943e-11	7.004943e-11
1.560000e+03	1.600000e+03	2.227530e-10	5.069104e-10	5.069104e-10
1.600000e+03	1.640000e+03	4.502758e-10	6.098558e-11	6.098558e-11
1.640000e+03	1.680000e+03	3.896255e-10	5.628750e-11	5.628750e-11
1.680000e+03	1.720000e+03	3.051310e-10	5.347433e-11	5.347433e-11
1.720000e+03	1.760000e+03	4.868330e-10	1.556906e-10	1.556906e-10
1.760000e+03	1.800000e+03	2.667748e-10	6.826318e-11	6.826318e-11
1.800000e+03	1.840000e+03	2.673465e-10	4.090302e-11	4.090302e-11
1.840000e+03	1.880000e+03	1.697585e-10	3.511640e-11	3.511640e-11
1.880000e+03	1.920000e+03	1.552778e-10	3.703284e-11	3.703284e-11
1.920000e+03	1.960000e+03	9.712000e-11	1.853802e-11	1.853802e-11
1.960000e+03	2.000000e+03	1.286224e-10	3.820438e-11	3.820438e-11
# END HISTO1D



==> plots/onshell-offshell-nlo/pT_jj.dat <==
# BEGIN PLOT
RatioPlot1YLabel=d$\sigma$/d$\sigma_\text{off-shell}$
DrawOnly=qqllnn onshell onshell-www onshell-wh onshell-qqww qqllnn-qcd onshell-qcd
RatioPlot2Reference=qqllnn-qcd
Title=$\mathrm{pp}\to \mathrm{e}^+\nu_\mathrm{e}\,\mu^+\nu_\mu\,\mathrm{j}\mathrm{j}$
PlotSize=10,6
RatioPlot2YLabel=d$\sigma$/d$\sigma_\text{off-shell}$
Legend2YPos=0.35
RatioPlot2Legend1Only=qqllnn-qcd onshell-qcd
RatioPlot2YSize=4
RatioPlot2Legend1YPos=0.90
XLabel=$p_{\mathrm{T},\mathrm{j}_1\mathrm{j}_2}$ [GeV]
XMax=500.
Legend=0
RatioPlot1Reference=qqllnn
Legend1YPos=0.9
LegendOnly=qqllnn onshell onshell-www onshell-wh onshell-qqww qqllnn-qcd onshell-qcd
Legend2=1
Legend1=1
RatioPlot1=1
RatioPlot=0
Legend1Title=NLO $\mathcal{O}(\alpha^6+\alpha_\text{s}\alpha^6)$
LogY=1
RatioPlot2YMax=1.1999
RatioPlot1YMin=0.
RatioPlot2DrawOnly=qqllnn-qcd onshell-qcd
YMin=1e-5
Legend1XPos=0.6
Legend1Only=qqllnn onshell
RatioPlot1DrawOnly=qqllnn onshell onshell-www onshell-wh onshell-wh-decay onshell-wz onshell-qqww
RatioPlot2Legend1=1
YMax=2e-2
RatioPlot2Legend1Title=NLO $\mathcal{O}(\alpha_\text{s}^2\alpha^4+\alpha_\text{s}^3\alpha^4)$
RatioPlot1YMax=1.1999
RatioPlot2YMin=0.9001
RatioPlot2=1
RatioPlot2Legend1XPos=0.10
YLabel=d$\sigma$/d$p_{\mathrm{T},\mathrm{j}_1\mathrm{j}_2}$ [fb/GeV]
Legend2Only=onshell-www onshell-wh onshell-wh-decay onshell-wz onshell-qqww onshell-wh-wln-wqq onshell-wh-wln onshell-wh-wqq
Legend2XPos=0.1
RatioPlot1YSize=4
# END PLOT

# BEGIN HISTO1D /qqllnn
ErrorBreakdown={0: {"": {up: 1.192091422375852e-06, dn: 1.192091422375852e-06}}, 1: {"": {up: 1.871500650896657e-06, dn: 1.871500650896657e-06}}, 2: {"": {up: 2.3652164479804591e-06, dn: 2.3652164479804591e-06}}, 3: {"": {up: 2.1163485896761012e-06, dn: 2.1163485896761012e-06}}, 4: {"": {up: 1.582097117584571e-06, dn: 1.582097117584571e-06}}, 5: {"": {up: 1.052672282876693e-06, dn: 1.052672282876693e-06}}, 6: {"": {up: 7.4580022172539232e-07, dn: 7.4580022172539232e-07}}, 7: {"": {up: 5.4938677774809217e-07, dn: 5.4938677774809217e-07}}, 8: {"": {up: 4.261802113918504e-07, dn: 4.261802113918504e-07}}, 9: {"": {up: 3.3879956748435499e-07, dn: 3.3879956748435499e-07}}, 10: {"": {up: 2.7311379451806741e-07, dn: 2.7311379451806741e-07}}, 11: {"": {up: 2.205578459458484e-07, dn: 2.205578459458484e-07}}, 12: {"": {up: 1.835521550300634e-07, dn: 1.835521550300634e-07}}, 13: {"": {up: 1.5230706245275089e-07, dn: 1.5230706245275089e-07}}, 14: {"": {up: 1.2840441259456369e-07, dn: 1.2840441259456369e-07}}, 15: {"": {up: 1.089518344244519e-07, dn: 1.089518344244519e-07}}, 16: {"": {up: 9.3604646091280171e-08, dn: 9.3604646091280171e-08}}, 17: {"": {up: 8.0250447142091273e-08, dn: 8.0250447142091273e-08}}, 18: {"": {up: 6.9006242496790826e-08, dn: 6.9006242496790826e-08}}, 19: {"": {up: 5.9668443126122935e-08, dn: 5.9668443126122935e-08}}, 20: {"": {up: 4.9754887324205882e-08, dn: 4.9754887324205882e-08}}, 21: {"": {up: 4.1176052587266128e-08, dn: 4.1176052587266128e-08}}, 22: {"": {up: 3.4860300103010362e-08, dn: 3.4860300103010362e-08}}, 23: {"": {up: 2.9243279672702501e-08, dn: 2.9243279672702501e-08}}, 24: {"": {up: 2.4989045726390571e-08, dn: 2.4989045726390571e-08}}, 25: {"": {up: 2.1355990716172759e-08, dn: 2.1355990716172759e-08}}, 26: {"": {up: 1.8075764450205939e-08, dn: 1.8075764450205939e-08}}, 27: {"": {up: 1.5662416787205559e-08, dn: 1.5662416787205559e-08}}, 28: {"": {up: 1.362517384236708e-08, dn: 1.362517384236708e-08}}, 29: {"": {up: 1.185039572612449e-08, dn: 1.185039572612449e-08}}, 30: {"": {up: 1.017867157312892e-08, dn: 1.017867157312892e-08}}, 31: {"": {up: 8.8628000932926956e-09, dn: 8.8628000932926956e-09}}, 32: {"": {up: 7.7929383170012194e-09, dn: 7.7929383170012194e-09}}, 33: {"": {up: 6.8090337232269776e-09, dn: 6.8090337232269776e-09}}, 34: {"": {up: 5.9596821146365884e-09, dn: 5.9596821146365884e-09}}, 35: {"": {up: 5.0757920853534481e-09, dn: 5.0757920853534481e-09}}, 36: {"": {up: 4.4416693040655842e-09, dn: 4.4416693040655842e-09}}, 37: {"": {up: 3.8998513857662921e-09, dn: 3.8998513857662921e-09}}, 38: {"": {up: 3.398568723460579e-09, dn: 3.398568723460579e-09}}, 39: {"": {up: 3.0965192341302502e-09, dn: 3.0965192341302502e-09}}, 40: {"": {up: 2.694337647578603e-09, dn: 2.694337647578603e-09}}, 41: {"": {up: 2.502059888693331e-09, dn: 2.502059888693331e-09}}, 42: {"": {up: 2.0393527214945831e-09, dn: 2.0393527214945831e-09}}, 43: {"": {up: 1.995189677378499e-09, dn: 1.995189677378499e-09}}, 44: {"": {up: 1.783475282574056e-09, dn: 1.783475282574056e-09}}, 45: {"": {up: 1.443979949203028e-09, dn: 1.443979949203028e-09}}, 46: {"": {up: 1.332112703510397e-09, dn: 1.332112703510397e-09}}, 47: {"": {up: 1.1579325413372099e-09, dn: 1.1579325413372099e-09}}, 48: {"": {up: 1.0003164630735131e-09, dn: 1.0003164630735131e-09}}, 49: {"": {up: 9.5194545730454413e-10, dn: 9.5194545730454413e-10}}, 50: {"": {up: 8.4980939038069836e-10, dn: 8.4980939038069836e-10}}, 51: {"": {up: 7.323963288699663e-10, dn: 7.323963288699663e-10}}, 52: {"": {up: 6.9242669974719969e-10, dn: 6.9242669974719969e-10}}, 53: {"": {up: 6.6911973718390159e-10, dn: 6.6911973718390159e-10}}, 54: {"": {up: 5.4592814238378644e-10, dn: 5.4592814238378644e-10}}, 55: {"": {up: 4.6853936827622561e-10, dn: 4.6853936827622561e-10}}, 56: {"": {up: 4.07818606779161e-10, dn: 4.07818606779161e-10}}, 57: {"": {up: 3.7652487309000182e-10, dn: 3.7652487309000182e-10}}, 58: {"": {up: 3.2761254107538201e-10, dn: 3.2761254107538201e-10}}, 59: {"": {up: 3.4472840486811539e-10, dn: 3.4472840486811539e-10}}, 60: {"": {up: 4.6069266580813532e-10, dn: 4.6069266580813532e-10}}, 61: {"": {up: 2.5014510432688211e-10, dn: 2.5014510432688211e-10}}, 62: {"": {up: 2.277303505778797e-10, dn: 2.277303505778797e-10}}, 63: {"": {up: 2.063480468848239e-10, dn: 2.063480468848239e-10}}, 64: {"": {up: 1.871676770666656e-10, dn: 1.871676770666656e-10}}, 65: {"": {up: 1.544064646981761e-10, dn: 1.544064646981761e-10}}, 66: {"": {up: 2.021782415604684e-10, dn: 2.021782415604684e-10}}, 67: {"": {up: 2.0177269129435721e-10, dn: 2.0177269129435721e-10}}, 68: {"": {up: 1.1867176563303299e-10, dn: 1.1867176563303299e-10}}, 69: {"": {up: 1.135097646729366e-10, dn: 1.135097646729366e-10}}, 70: {"": {up: 1.132352203774899e-10, dn: 1.132352203774899e-10}}, 71: {"": {up: 8.6312521545649987e-11, dn: 8.6312521545649987e-11}}, 72: {"": {up: 1.008249578000121e-10, dn: 1.008249578000121e-10}}, 73: {"": {up: 8.2193079014117843e-11, dn: 8.2193079014117843e-11}}, 74: {"": {up: 6.8150694171168476e-11, dn: 6.8150694171168476e-11}}, 75: {"": {up: 5.5226105900843818e-11, dn: 5.5226105900843818e-11}}, 76: {"": {up: 5.6848219650769492e-11, dn: 5.6848219650769492e-11}}, 77: {"": {up: 6.3718305940650753e-11, dn: 6.3718305940650753e-11}}, 78: {"": {up: 4.88463361652014e-11, dn: 4.88463361652014e-11}}, 79: {"": {up: 4.5481638959924227e-11, dn: 4.5481638959924227e-11}}, 80: {"": {up: 4.3228581453390732e-11, dn: 4.3228581453390732e-11}}, 81: {"": {up: 4.1452838303078317e-11, dn: 4.1452838303078317e-11}}, 82: {"": {up: 3.3298892941185867e-11, dn: 3.3298892941185867e-11}}, 83: {"": {up: 3.7738352665482967e-11, dn: 3.7738352665482967e-11}}, 84: {"": {up: 5.2338262259164522e-11, dn: 5.2338262259164522e-11}}, 85: {"": {up: 2.6036218092611418e-11, dn: 2.6036218092611418e-11}}, 86: {"": {up: 2.30363636376959e-11, dn: 2.30363636376959e-11}}, 87: {"": {up: 2.414699654430286e-11, dn: 2.414699654430286e-11}}, 88: {"": {up: 2.3298821764935919e-11, dn: 2.3298821764935919e-11}}, 89: {"": {up: 1.766880966615323e-11, dn: 1.766880966615323e-11}}, 90: {"": {up: 1.9176613310373179e-11, dn: 1.9176613310373179e-11}}, 91: {"": {up: 1.7668392654431769e-11, dn: 1.7668392654431769e-11}}, 92: {"": {up: 1.8538253947143891e-11, dn: 1.8538253947143891e-11}}, 93: {"": {up: 1.615616938156631e-11, dn: 1.615616938156631e-11}}, 94: {"": {up: 1.144109395923487e-11, dn: 1.144109395923487e-11}}, 95: {"": {up: 1.247184657376966e-11, dn: 1.247184657376966e-11}}, 96: {"": {up: 3.6605296934027198e-11, dn: 3.6605296934027198e-11}}, 97: {"": {up: 1.087524465637711e-11, dn: 1.087524465637711e-11}}, 98: {"": {up: 9.0920406158024807e-12, dn: 9.0920406158024807e-12}}, 99: {"": {up: 7.1687852300527046e-12, dn: 7.1687852300527046e-12}}, 100: {"": {up: 7.1287078674139147e-12, dn: 7.1287078674139147e-12}}, 101: {"": {up: 5.6465375336069541e-12, dn: 5.6465375336069541e-12}}, 102: {"": {up: 6.9491480216368769e-12, dn: 6.9491480216368769e-12}}, 103: {"": {up: 6.9300675362977523e-12, dn: 6.9300675362977523e-12}}, 104: {"": {up: 4.7114945211143134e-12, dn: 4.7114945211143134e-12}}, 105: {"": {up: 4.5505001893064734e-12, dn: 4.5505001893064734e-12}}, 106: {"": {up: 3.7314159075731757e-12, dn: 3.7314159075731757e-12}}, 107: {"": {up: 5.391268949480643e-12, dn: 5.391268949480643e-12}}, 108: {"": {up: 3.2337360160307902e-12, dn: 3.2337360160307902e-12}}, 109: {"": {up: 3.3232366528735309e-12, dn: 3.3232366528735309e-12}}, 110: {"": {up: 3.616768725855845e-12, dn: 3.616768725855845e-12}}, 111: {"": {up: 2.8587184700581e-12, dn: 2.8587184700581e-12}}, 112: {"": {up: 4.039493085631508e-12, dn: 4.039493085631508e-12}}, 113: {"": {up: 6.8456696924852658e-12, dn: 6.8456696924852658e-12}}, 114: {"": {up: 3.2720790442991191e-12, dn: 3.2720790442991191e-12}}, 115: {"": {up: 1.999353894164928e-12, dn: 1.999353894164928e-12}}, 116: {"": {up: 2.1751820104973048e-12, dn: 2.1751820104973048e-12}}, 117: {"": {up: 1.4165834465232151e-12, dn: 1.4165834465232151e-12}}, 118: {"": {up: 2.0749205528765449e-12, dn: 2.0749205528765449e-12}}, 119: {"": {up: 1.214167684652583e-12, dn: 1.214167684652583e-12}}, 120: {"": {up: 1.379130836221007e-12, dn: 1.379130836221007e-12}}, 121: {"": {up: 1.143230807604103e-12, dn: 1.143230807604103e-12}}, 122: {"": {up: 2.4342034500476641e-12, dn: 2.4342034500476641e-12}}, 123: {"": {up: 8.0973651038559039e-13, dn: 8.0973651038559039e-13}}, 124: {"": {up: 1.187634300004444e-12, dn: 1.187634300004444e-12}}, 125: {"": {up: 1.1795003740080959e-12, dn: 1.1795003740080959e-12}}, 126: {"": {up: 1.033607016063465e-12, dn: 1.033607016063465e-12}}, 127: {"": {up: 1.389201067412166e-12, dn: 1.389201067412166e-12}}, 128: {"": {up: 7.9424602253924855e-13, dn: 7.9424602253924855e-13}}, 129: {"": {up: 6.6186741414000644e-13, dn: 6.6186741414000644e-13}}, 130: {"": {up: 5.3691132401706946e-13, dn: 5.3691132401706946e-13}}, 131: {"": {up: 5.3360186241211401e-13, dn: 5.3360186241211401e-13}}, 132: {"": {up: 5.5788859052876549e-13, dn: 5.5788859052876549e-13}}, 133: {"": {up: 5.6313468271528908e-13, dn: 5.6313468271528908e-13}}, 134: {"": {up: 7.542600596032659e-13, dn: 7.542600596032659e-13}}, 135: {"": {up: 3.986333260933087e-13, dn: 3.986333260933087e-13}}, 136: {"": {up: 1.6545169650189471e-12, dn: 1.6545169650189471e-12}}, 137: {"": {up: 3.7890814150126012e-13, dn: 3.7890814150126012e-13}}, 138: {"": {up: 3.1427073376905411e-13, dn: 3.1427073376905411e-13}}, 139: {"": {up: 4.594787221787588e-13, dn: 4.594787221787588e-13}}, 140: {"": {up: 3.511239445083643e-13, dn: 3.511239445083643e-13}}, 141: {"": {up: 2.3081950646338068e-13, dn: 2.3081950646338068e-13}}, 142: {"": {up: 2.9692744052633212e-13, dn: 2.9692744052633212e-13}}, 143: {"": {up: 1.3300562138820179e-13, dn: 1.3300562138820179e-13}}, 144: {"": {up: 2.6642240414543241e-13, dn: 2.6642240414543241e-13}}, 145: {"": {up: 1.4429100336759751e-13, dn: 1.4429100336759751e-13}}, 146: {"": {up: 1.683247604882521e-12, dn: 1.683247604882521e-12}}, 147: {"": {up: 1.025515611979154e-13, dn: 1.025515611979154e-13}}, 148: {"": {up: 2.4688737298039281e-13, dn: 2.4688737298039281e-13}}, 149: {"": {up: 9.4629976825943692e-14, dn: 9.4629976825943692e-14}}, 150: {"": {up: 1.409116439362111e-13, dn: 1.409116439362111e-13}}, 151: {"": {up: 1.351820894203755e-13, dn: 1.351820894203755e-13}}, 152: {"": {up: 1.3450581613880629e-13, dn: 1.3450581613880629e-13}}, 153: {"": {up: 1.054057242180819e-13, dn: 1.054057242180819e-13}}, 154: {"": {up: 1.7931077484907171e-13, dn: 1.7931077484907171e-13}}, 155: {"": {up: 7.2758901007977769e-14, dn: 7.2758901007977769e-14}}, 156: {"": {up: 9.9920316452754863e-14, dn: 9.9920316452754863e-14}}, 157: {"": {up: 7.0717287992988197e-14, dn: 7.0717287992988197e-14}}, 158: {"": {up: 6.2266618112573581e-14, dn: 6.2266618112573581e-14}}, 159: {"": {up: 9.8719633354924555e-14, dn: 9.8719633354924555e-14}}, 160: {"": {up: 3.6252883571228408e-14, dn: 3.6252883571228408e-14}}, 161: {"": {up: 3.4914379020661851e-14, dn: 3.4914379020661851e-14}}, 162: {"": {up: 3.5149520231696083e-14, dn: 3.5149520231696083e-14}}, 163: {"": {up: 5.418643820689586e-14, dn: 5.418643820689586e-14}}, 164: {"": {up: 3.972683578493797e-14, dn: 3.972683578493797e-14}}, 165: {"": {up: 3.04708734137721e-14, dn: 3.04708734137721e-14}}, 166: {"": {up: 4.4119036912428913e-14, dn: 4.4119036912428913e-14}}, 167: {"": {up: 7.1300154767441824e-14, dn: 7.1300154767441824e-14}}, 168: {"": {up: 3.9767534226506963e-14, dn: 3.9767534226506963e-14}}, 169: {"": {up: 3.3132624816657531e-14, dn: 3.3132624816657531e-14}}, 170: {"": {up: 3.6047179434128538e-14, dn: 3.6047179434128538e-14}}, 171: {"": {up: 5.8397153701409815e-14, dn: 5.8397153701409815e-14}}, 172: {"": {up: 2.9465965111694008e-14, dn: 2.9465965111694008e-14}}, 173: {"": {up: 9.3170509518274444e-15, dn: 9.3170509518274444e-15}}, 174: {"": {up: 3.6769640408685989e-14, dn: 3.6769640408685989e-14}}, 175: {"": {up: 3.58648934300224e-14, dn: 3.58648934300224e-14}}, 176: {"": {up: 1.603711302139119e-14, dn: 1.603711302139119e-14}}, 177: {"": {up: 6.0724406068858939e-15, dn: 6.0724406068858939e-15}}, 178: {"": {up: 4.4933614669146583e-15, dn: 4.4933614669146583e-15}}, 179: {"": {up: 1.5024474364709321e-14, dn: 1.5024474364709321e-14}}, 180: {"": {up: 1.2331678767436669e-14, dn: 1.2331678767436669e-14}}, 181: {"": {up: 4.288728302763947e-15, dn: 4.288728302763947e-15}}, 182: {"": {up: 9.75761763480866e-15, dn: 9.75761763480866e-15}}, 183: {"": {up: 1.4538621561074529e-14, dn: 1.4538621561074529e-14}}, 184: {"": {up: 3.7642302584959854e-15, dn: 3.7642302584959854e-15}}, 185: {"": {up: 7.80895504999475e-15, dn: 7.80895504999475e-15}}, 186: {"": {up: 2.1736347136363041e-14, dn: 2.1736347136363041e-14}}, 187: {"": {up: 2.3322549058536401e-15, dn: 2.3322549058536401e-15}}, 188: {"": {up: 8.7123691255629155e-15, dn: 8.7123691255629155e-15}}, 189: {"": {up: 3.1146261438572839e-15, dn: 3.1146261438572839e-15}}, 190: {"": {up: 2.5965539276743052e-15, dn: 2.5965539276743052e-15}}, 191: {"": {up: 5.6416927543727561e-15, dn: 5.6416927543727561e-15}}, 192: {"": {up: 1.0989246245889671e-15, dn: 1.0989246245889671e-15}}, 193: {"": {up: 2.8778010858560499e-15, dn: 2.8778010858560499e-15}}, 194: {"": {up: 4.0236667380399638e-15, dn: 4.0236667380399638e-15}}, 195: {"": {up: 6.1117505766569604e-15, dn: 6.1117505766569604e-15}}, 196: {"": {up: 2.2110188816954859e-14, dn: 2.2110188816954859e-14}}, 197: {"": {up: 2.3057237186018281e-15, dn: 2.3057237186018281e-15}}, 198: {"": {up: 1.472720681206351e-15, dn: 1.472720681206351e-15}}, 199: {"": {up: 6.8024349699723089e-16, dn: 6.8024349699723089e-16}}, 200: {"": {up: 9.4337378656473173e-16, dn: 9.4337378656473173e-16}}, 201: {"": {up: 2.7985185038771149e-16, dn: 2.7985185038771149e-16}}, 202: {"": {up: 1.1474704642083221e-15, dn: 1.1474704642083221e-15}}, 203: {"": {up: 5.7307702954261931e-16, dn: 5.7307702954261931e-16}}, 204: {"": {up: 6.5196223459937417e-16, dn: 6.5196223459937417e-16}}, 205: {"": {up: 6.7505438255163696e-16, dn: 6.7505438255163696e-16}}, 206: {"": {up: 7.6805745146474743e-17, dn: 7.6805745146474743e-17}}, 207: {"": {up: 4.713504773701014e-16, dn: 4.713504773701014e-16}}, 208: {"": {up: 2.7249943964428018e-16, dn: 2.7249943964428018e-16}}, 209: {"": {up: 2.1539239348901151e-16, dn: 2.1539239348901151e-16}}, 210: {"": {up: 2.0732797399625911e-15, dn: 2.0732797399625911e-15}}, 211: {"": {up: 6.495006394816812e-16, dn: 6.495006394816812e-16}}, 212: {"": {up: 5.8793093043001735e-16, dn: 5.8793093043001735e-16}}, 213: {"": {up: 7.5694528986494806e-16, dn: 7.5694528986494806e-16}}, 214: {"": {up: 5.1503410581832245e-16, dn: 5.1503410581832245e-16}}, 215: {"": {up: 1.095845037863244e-15, dn: 1.095845037863244e-15}}, 216: {"": {up: 1.337222224513528e-16, dn: 1.337222224513528e-16}}, 217: {"": {up: 1.5740494285396709e-16, dn: 1.5740494285396709e-16}}, 218: {"": {up: 4.7269250963383176e-18, dn: 4.7269250963383176e-18}}, 219: {"": {up: 1.5070239578115721e-16, dn: 1.5070239578115721e-16}}, 220: {"": {up: 6.4072876275748438e-16, dn: 6.4072876275748438e-16}}, 221: {"": {up: 5.2977345891270049e-16, dn: 5.2977345891270049e-16}}, 222: {"": {up: 5.5374084356691046e-16, dn: 5.5374084356691046e-16}}, 223: {"": {up: 7.6025873552363303e-17, dn: 7.6025873552363303e-17}}, 224: {"": {up: 6.3679418147279848e-17, dn: 6.3679418147279848e-17}}, 225: {"": {up: 2.425562789755567e-16, dn: 2.425562789755567e-16}}, 226: {"": {up: 4.4581603420908849e-16, dn: 4.4581603420908849e-16}}, 227: {"": {up: 5.8236430756108325e-17, dn: 5.8236430756108325e-17}}, 228: {"": {up: 2.2822504999636578e-16, dn: 2.2822504999636578e-16}}, 229: {"": {up: 2.7959915037087492e-16, dn: 2.7959915037087492e-16}}, 230: {"": {up: 5.6875161972460962e-17, dn: 5.6875161972460962e-17}}, 231: {"": {up: 2.5059208015279982e-19, dn: 2.5059208015279982e-19}}, 232: {"": {up: 6.1099162846233553e-17, dn: 6.1099162846233553e-17}}, 233: {"": {up: 5.3783316590237098e-17, dn: 5.3783316590237098e-17}}, 234: {"": {up: 5.6211373579215167e-18, dn: 5.6211373579215167e-18}}, 235: {"": {up: 8.1803136007724892e-18, dn: 8.1803136007724892e-18}}, 236: {"": {up: 2.7578755607622311e-17, dn: 2.7578755607622311e-17}}, 237: {"": {up: 0, dn: 0}}, 238: {"": {up: 1.002953867191146e-18, dn: 1.002953867191146e-18}}, 239: {"": {up: 3.2804351538092991e-18, dn: 3.2804351538092991e-18}}, 240: {"": {up: 2.988468284193537e-20, dn: 2.988468284193537e-20}}, 241: {"": {up: 3.3867451051915399e-17, dn: 3.3867451051915399e-17}}, 242: {"": {up: 2.6740447731599561e-20, dn: 2.6740447731599561e-20}}, 243: {"": {up: 1.9051596736501092e-21, dn: 1.9051596736501092e-21}}, 244: {"": {up: 1.4333011616994659e-18, dn: 1.4333011616994659e-18}}, 245: {"": {up: 2.039477784754439e-17, dn: 2.039477784754439e-17}}, 246: {"": {up: 0, dn: 0}}, 247: {"": {up: 7.4438283118841482e-18, dn: 7.4438283118841482e-18}}, 248: {"": {up: 1.9981673220041189e-18, dn: 1.9981673220041189e-18}}, 249: {"": {up: 1.118117494048505e-17, dn: 1.118117494048505e-17}}, 250: {"": {up: 0, dn: 0}}, 251: {"": {up: 3.2680870052039351e-19, dn: 3.2680870052039351e-19}}, 252: {"": {up: 4.1665858745413109e-18, dn: 4.1665858745413109e-18}}, 253: {"": {up: 1.099537221802154e-17, dn: 1.099537221802154e-17}}, 254: {"": {up: 4.9301985551632251e-18, dn: 4.9301985551632251e-18}}, 255: {"": {up: 4.7573648055247256e-18, dn: 4.7573648055247256e-18}}, 256: {"": {up: 1.0294050476642491e-23, dn: 1.0294050476642491e-23}}, 257: {"": {up: 4.0033818361464718e-20, dn: 4.0033818361464718e-20}}, 258: {"": {up: 1.4637972456642051e-27, dn: 1.4637972456642051e-27}}, 259: {"": {up: 0, dn: 0}}, 260: {"": {up: 1.5549714903941801e-20, dn: 1.5549714903941801e-20}}, 261: {"": {up: 0, dn: 0}}, 262: {"": {up: 1.0660970024890861e-18, dn: 1.0660970024890861e-18}}, 263: {"": {up: 3.6577831075745558e-22, dn: 3.6577831075745558e-22}}, 264: {"": {up: 0, dn: 0}}, 265: {"": {up: 2.3114672726428939e-21, dn: 2.3114672726428939e-21}}, 266: {"": {up: 0, dn: 0}}, 267: {"": {up: 0, dn: 0}}, 268: {"": {up: 0, dn: 0}}, 269: {"": {up: 2.0026026653536921e-20, dn: 2.0026026653536921e-20}}, 270: {"": {up: 5.3227468801794063e-21, dn: 5.3227468801794063e-21}}, 271: {"": {up: 0, dn: 0}}, 272: {"": {up: 0, dn: 0}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 2.5035919582440931e-18, dn: 2.5035919582440931e-18}}, 276: {"": {up: 6.4598980805401218e-20, dn: 6.4598980805401218e-20}}, 277: {"": {up: 0, dn: 0}}, 278: {"": {up: 6.0116677573620106e-19, dn: 6.0116677573620106e-19}}, 279: {"": {up: 0, dn: 0}}, 280: {"": {up: 3.1524628420612969e-21, dn: 3.1524628420612969e-21}}, 281: {"": {up: 0, dn: 0}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 3.2735104784976239e-20, dn: 3.2735104784976239e-20}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 0, dn: 0}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 0, dn: 0}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 4.3592876792315752e-20, dn: 4.3592876792315752e-20}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}}
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=qqllnn
Path=qqllnn
Title=off-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	4.184270e-03	2.299805e-05	2.299805e-05
2.000000e+01	4.000000e+01	8.387348e-03	3.334838e-05	3.334838e-05
4.000000e+01	6.000000e+01	9.551752e-03	4.023604e-05	4.023604e-05
6.000000e+01	8.000000e+01	8.005774e-03	3.455035e-05	3.455035e-05
8.000000e+01	1.000000e+02	6.371444e-03	3.608356e-05	3.608356e-05
1.000000e+02	1.200000e+02	4.742839e-03	3.126736e-05	3.126736e-05
1.200000e+02	1.400000e+02	3.527482e-03	1.050366e-05	1.050366e-05
1.400000e+02	1.600000e+02	2.617847e-03	8.588205e-06	8.588205e-06
1.600000e+02	1.800000e+02	1.940017e-03	5.965396e-06	5.965396e-06
1.800000e+02	2.000000e+02	1.482831e-03	5.261959e-06	5.261959e-06
2.000000e+02	2.200000e+02	1.134913e-03	4.448249e-06	4.448249e-06
2.200000e+02	2.400000e+02	8.782017e-04	3.591941e-06	3.591941e-06
2.400000e+02	2.600000e+02	6.940858e-04	3.440874e-06	3.440874e-06
2.600000e+02	2.800000e+02	5.442297e-04	2.746547e-06	2.746547e-06
2.800000e+02	3.000000e+02	4.311197e-04	2.267752e-06	2.267752e-06
3.000000e+02	3.200000e+02	3.461351e-04	2.032417e-06	2.032417e-06
3.200000e+02	3.400000e+02	2.796001e-04	1.693314e-06	1.693314e-06
3.400000e+02	3.600000e+02	2.219076e-04	1.642826e-06	1.642826e-06
3.600000e+02	3.800000e+02	1.797634e-04	1.363443e-06	1.363443e-06
3.800000e+02	4.000000e+02	1.394603e-04	1.274084e-06	1.274084e-06
4.000000e+02	4.200000e+02	1.009375e-04	1.077511e-06	1.077511e-06
4.200000e+02	4.400000e+02	7.444053e-05	8.885085e-07	8.885085e-07
4.400000e+02	4.600000e+02	5.864463e-05	8.563977e-07	8.563977e-07
4.600000e+02	4.800000e+02	4.508956e-05	6.760668e-07	6.760668e-07
4.800000e+02	5.000000e+02	3.566789e-05	6.037496e-07	6.037496e-07
5.000000e+02	5.200000e+02	2.888662e-05	5.358461e-07	5.358461e-07
5.200000e+02	5.400000e+02	2.424307e-05	5.330048e-07	5.330048e-07
5.400000e+02	5.600000e+02	1.799435e-05	3.601579e-07	3.601579e-07
5.600000e+02	5.800000e+02	1.477504e-05	3.298307e-07	3.298307e-07
5.800000e+02	6.000000e+02	1.212698e-05	3.139833e-07	3.139833e-07
6.000000e+02	6.200000e+02	9.128111e-06	2.291866e-07	2.291866e-07
6.200000e+02	6.400000e+02	8.189507e-06	2.082693e-07	2.082693e-07
6.400000e+02	6.600000e+02	6.668483e-06	2.045278e-07	2.045278e-07
6.600000e+02	6.800000e+02	5.280106e-06	1.730610e-07	1.730610e-07
6.800000e+02	7.000000e+02	4.745455e-06	2.081424e-07	2.081424e-07
7.000000e+02	7.200000e+02	3.791960e-06	1.683565e-07	1.683565e-07
7.200000e+02	7.400000e+02	2.643985e-06	1.163077e-07	1.163077e-07
7.400000e+02	7.600000e+02	2.229615e-06	1.017387e-07	1.017387e-07
7.600000e+02	7.800000e+02	1.889961e-06	1.026591e-07	1.026591e-07
7.800000e+02	8.000000e+02	1.433519e-06	6.889611e-08	6.889611e-08
8.000000e+02	8.200000e+02	1.269546e-06	7.336472e-08	7.336472e-08
8.200000e+02	8.400000e+02	1.002663e-06	6.006025e-08	6.006025e-08
8.400000e+02	8.600000e+02	8.440215e-07	4.927453e-08	4.927453e-08
8.600000e+02	8.800000e+02	6.709917e-07	4.217621e-08	4.217621e-08
8.800000e+02	9.000000e+02	5.892838e-07	4.512499e-08	4.512499e-08
9.000000e+02	9.200000e+02	4.046827e-07	3.287094e-08	3.287094e-08
9.200000e+02	9.400000e+02	4.020866e-07	3.421151e-08	3.421151e-08
9.400000e+02	9.600000e+02	3.860849e-07	4.807324e-08	4.807324e-08
9.600000e+02	9.800000e+02	2.986974e-07	3.329446e-08	3.329446e-08
9.800000e+02	1.000000e+03	2.544133e-07	2.854450e-08	2.854450e-08
1.000000e+03	1.020000e+03	2.302779e-07	2.294383e-08	2.294383e-08
1.020000e+03	1.040000e+03	1.751978e-07	2.150267e-08	2.150267e-08
1.040000e+03	1.060000e+03	1.286995e-07	1.771139e-08	1.771139e-08
1.060000e+03	1.080000e+03	1.371444e-07	1.616453e-08	1.616453e-08
1.080000e+03	1.100000e+03	1.390842e-07	1.387705e-08	1.387705e-08
1.100000e+03	1.120000e+03	9.151617e-08	1.566589e-08	1.566589e-08
1.120000e+03	1.140000e+03	1.160646e-07	2.121349e-08	2.121349e-08
1.140000e+03	1.160000e+03	5.740785e-08	8.465525e-09	8.465525e-09
1.160000e+03	1.180000e+03	8.214760e-08	1.773811e-08	1.773811e-08
1.180000e+03	1.200000e+03	7.654925e-08	1.042125e-08	1.042125e-08
1.200000e+03	1.220000e+03	4.585879e-08	9.211246e-09	9.211246e-09
1.220000e+03	1.240000e+03	5.923509e-08	1.039208e-08	1.039208e-08
1.240000e+03	1.260000e+03	4.071386e-08	7.118020e-09	7.118020e-09
1.260000e+03	1.280000e+03	2.591803e-08	4.271803e-09	4.271803e-09
1.280000e+03	1.300000e+03	2.953414e-08	7.473804e-09	7.473804e-09
1.300000e+03	1.320000e+03	2.561923e-08	4.646137e-09	4.646137e-09
1.320000e+03	1.340000e+03	3.220872e-08	7.910329e-09	7.910329e-09
1.340000e+03	1.360000e+03	2.551953e-08	4.348834e-09	4.348834e-09
1.360000e+03	1.380000e+03	1.506975e-08	3.760146e-09	3.760146e-09
1.380000e+03	1.400000e+03	1.335264e-08	3.259858e-09	3.259858e-09
1.400000e+03	1.420000e+03	1.104811e-08	3.723009e-09	3.723009e-09
1.420000e+03	1.440000e+03	1.522722e-08	3.819086e-09	3.819086e-09
1.440000e+03	1.460000e+03	1.421581e-08	3.945527e-09	3.945527e-09
1.460000e+03	1.480000e+03	8.804062e-09	1.977140e-09	1.977140e-09
1.480000e+03	1.500000e+03	8.360421e-09	1.957147e-09	1.957147e-09
1.500000e+03	1.520000e+03	1.076555e-08	2.597746e-09	2.597746e-09
1.520000e+03	1.540000e+03	5.920939e-09	2.264724e-09	2.264724e-09
1.540000e+03	1.560000e+03	1.812012e-09	1.028599e-09	1.028599e-09
1.560000e+03	1.580000e+03	4.961182e-09	1.273250e-09	1.273250e-09
1.580000e+03	1.600000e+03	4.673831e-09	1.129382e-09	1.129382e-09
1.600000e+03	1.620000e+03	9.829727e-09	4.000800e-09	4.000800e-09
1.620000e+03	1.640000e+03	2.515261e-09	7.643463e-10	7.643463e-10
1.640000e+03	1.660000e+03	1.878295e-09	8.505407e-10	8.505407e-10
1.660000e+03	1.680000e+03	1.267105e-09	6.410413e-10	6.410413e-10
1.680000e+03	1.700000e+03	1.079220e-09	4.323830e-10	4.323830e-10
1.700000e+03	1.720000e+03	2.122823e-09	6.411158e-10	6.411158e-10
1.720000e+03	1.740000e+03	1.976169e-09	6.248501e-10	6.248501e-10
1.740000e+03	1.760000e+03	3.013251e-09	1.889249e-09	1.889249e-09
1.760000e+03	1.780000e+03	7.808065e-10	4.178876e-10	4.178876e-10
1.780000e+03	1.800000e+03	5.912089e-10	2.736208e-10	2.736208e-10
1.800000e+03	1.820000e+03	1.951416e-09	7.816653e-10	7.816653e-10
1.820000e+03	1.840000e+03	2.407447e-09	8.452078e-10	8.452078e-10
1.840000e+03	1.860000e+03	9.762072e-10	4.865654e-10	4.865654e-10
1.860000e+03	1.880000e+03	1.295861e-09	4.808541e-10	4.808541e-10
1.880000e+03	1.900000e+03	5.955546e-10	2.005244e-10	2.005244e-10
1.900000e+03	1.920000e+03	6.244560e-10	2.840587e-10	2.840587e-10
1.920000e+03	1.940000e+03	8.735601e-10	4.111666e-10	4.111666e-10
1.940000e+03	1.960000e+03	9.005712e-10	5.098372e-10	5.098372e-10
1.960000e+03	1.980000e+03	4.133415e-10	1.312768e-10	1.312768e-10
1.980000e+03	2.000000e+03	1.402375e-10	1.024830e-10	1.024830e-10
2.000000e+03	2.020000e+03	2.586177e-10	1.820365e-10	1.820365e-10
2.020000e+03	2.040000e+03	1.960556e-10	4.309301e-10	4.309301e-10
2.040000e+03	2.060000e+03	2.104052e-10	7.261151e-11	7.261151e-11
2.060000e+03	2.080000e+03	8.337942e-10	6.171315e-10	6.171315e-10
2.080000e+03	2.100000e+03	2.838323e-10	1.570314e-10	1.570314e-10
2.100000e+03	2.120000e+03	9.868332e-11	4.124910e-11	4.124910e-11
2.120000e+03	2.140000e+03	3.096168e-10	1.170598e-10	1.170598e-10
2.140000e+03	2.160000e+03	1.562217e-10	1.078131e-10	1.078131e-10
2.160000e+03	2.180000e+03	3.948158e-11	2.334674e-11	2.334674e-11
2.180000e+03	2.200000e+03	1.197080e-10	6.542698e-11	6.542698e-11
2.200000e+03	2.220000e+03	1.330898e-10	7.135728e-11	7.135728e-11
2.220000e+03	2.240000e+03	1.065476e-10	6.761347e-11	6.761347e-11
2.240000e+03	2.260000e+03	7.719067e-11	4.241199e-11	4.241199e-11
2.260000e+03	2.280000e+03	3.525340e-11	3.006092e-11	3.006092e-11
2.280000e+03	2.300000e+03	3.193877e-10	1.902840e-10	1.902840e-10
2.300000e+03	2.320000e+03	3.514690e-11	4.385932e-11	4.385932e-11
2.320000e+03	2.340000e+03	5.600341e-11	4.243150e-11	4.243150e-11
2.340000e+03	2.360000e+03	2.689903e-11	2.088870e-11	2.088870e-11
2.360000e+03	2.380000e+03	5.869533e-11	2.939302e-11	2.939302e-11
2.380000e+03	2.400000e+03	4.888539e-11	3.278047e-11	3.278047e-11
2.400000e+03	2.420000e+03	7.560175e-12	3.526883e-11	3.526883e-11
2.420000e+03	2.440000e+03	3.160767e-11	2.723847e-11	2.723847e-11
2.440000e+03	2.460000e+03	2.756271e-11	1.760776e-11	1.760776e-11
2.460000e+03	2.480000e+03	6.955147e-11	3.456796e-11	3.456796e-11
2.480000e+03	2.500000e+03	3.834578e-11	2.653805e-11	2.653805e-11
2.500000e+03	2.520000e+03	1.772806e-11	1.962150e-11	1.962150e-11
2.520000e+03	2.540000e+03	2.631030e-11	1.704085e-11	1.704085e-11
2.540000e+03	2.560000e+03	1.842702e-11	9.856683e-12	9.856683e-12
2.560000e+03	2.580000e+03	1.937248e-11	1.796900e-11	1.796900e-11
2.580000e+03	2.600000e+03	3.365974e-11	1.992613e-11	1.992613e-11
2.600000e+03	2.620000e+03	2.712723e-11	2.058985e-11	2.058985e-11
2.620000e+03	2.640000e+03	-8.872274e-12	7.128524e-12	7.128524e-12
2.640000e+03	2.660000e+03	-3.384650e-13	2.005306e-12	2.005306e-12
2.660000e+03	2.680000e+03	5.514116e-11	4.356799e-11	4.356799e-11
2.680000e+03	2.700000e+03	7.380946e-12	7.999076e-12	7.999076e-12
2.700000e+03	2.720000e+03	3.400633e-11	2.212027e-11	2.212027e-11
2.720000e+03	2.740000e+03	5.061662e-12	4.994934e-12	4.994934e-12
2.740000e+03	2.760000e+03	8.552789e-11	8.255652e-11	8.255652e-11
2.760000e+03	2.780000e+03	1.944553e-11	1.370476e-11	1.370476e-11
2.780000e+03	2.800000e+03	7.296362e-12	4.333373e-12	4.333373e-12
2.800000e+03	2.820000e+03	4.983666e-11	3.848082e-11	3.848082e-11
2.820000e+03	2.840000e+03	-2.389992e-11	3.590432e-11	3.590432e-11
2.840000e+03	2.860000e+03	3.087410e-12	2.840617e-12	2.840617e-12
2.860000e+03	2.880000e+03	-4.821847e-13	2.439770e-12	2.439770e-12
2.880000e+03	2.900000e+03	5.800783e-12	1.929534e-11	1.929534e-11
2.900000e+03	2.920000e+03	1.295855e-12	9.496564e-13	9.496564e-13
2.920000e+03	2.940000e+03	6.315430e-12	2.876241e-12	2.876241e-12
2.940000e+03	2.960000e+03	-3.517706e-13	2.191312e-13	2.191312e-13
2.960000e+03	2.980000e+03	1.026571e-10	9.540138e-11	9.540138e-11
2.980000e+03	3.000000e+03	1.323093e-12	9.481087e-13	9.481087e-13
3.000000e+03	3.020000e+03	-4.587418e-13	5.170246e-13	5.170246e-13
3.020000e+03	3.040000e+03	1.503691e-12	1.859689e-12	1.859689e-12
3.040000e+03	3.060000e+03	2.909566e-12	2.016134e-12	2.016134e-12
3.060000e+03	3.080000e+03	7.282916e-12	7.345680e-12	7.345680e-12
3.080000e+03	3.100000e+03	1.035976e-13	2.927309e-13	2.927309e-13
3.100000e+03	3.120000e+03	2.782004e-13	3.525291e-13	3.525291e-13
3.120000e+03	3.140000e+03	1.228226e-13	3.796226e-13	3.796226e-13
3.140000e+03	3.160000e+03	3.360737e-12	3.729075e-12	3.729075e-12
3.160000e+03	3.180000e+03	-5.465400e-15	2.600210e-13	2.600210e-13
3.180000e+03	3.200000e+03	-5.847870e-14	1.604719e-13	1.604719e-13
3.200000e+03	3.220000e+03	-2.912550e-15	6.639040e-14	6.639040e-14
3.220000e+03	3.240000e+03	-9.187720e-15	4.057110e-14	4.057110e-14
3.240000e+03	3.260000e+03	3.672478e-13	8.225952e-13	8.225952e-13
3.260000e+03	3.280000e+03	7.826610e-12	6.540389e-12	6.540389e-12
3.280000e+03	3.300000e+03	6.191422e-13	6.843469e-13	6.843469e-13
3.300000e+03	3.320000e+03	-5.596910e-14	5.813081e-14	5.813081e-14
3.320000e+03	3.340000e+03	2.256180e-13	2.109132e-13	2.109132e-13
3.340000e+03	3.360000e+03	2.056327e-11	2.050651e-11	2.050651e-11
3.360000e+03	3.380000e+03	3.444561e-12	3.143109e-12	3.143109e-12
3.380000e+03	3.400000e+03	2.783321e-13	3.354566e-13	3.354566e-13
3.400000e+03	3.420000e+03	-7.684530e-14	4.936198e-14	4.936198e-14
3.420000e+03	3.440000e+03	5.565390e-13	4.705159e-13	4.705159e-13
3.440000e+03	3.460000e+03	2.801415e-14	3.673380e-14	3.673380e-14
3.460000e+03	3.480000e+03	7.349770e-14	6.656954e-14	6.656954e-14
3.480000e+03	3.500000e+03	1.884641e-14	8.664537e-14	8.664537e-14
3.500000e+03	3.520000e+03	1.929844e-12	1.656639e-12	1.656639e-12
3.520000e+03	3.540000e+03	1.367904e-12	1.357324e-12	1.357324e-12
3.540000e+03	3.560000e+03	1.955538e-13	2.029730e-13	2.029730e-13
3.560000e+03	3.580000e+03	-3.164448e-14	3.119574e-14	3.119574e-14
3.580000e+03	3.600000e+03	-1.910892e-14	1.574553e-14	1.574553e-14
3.600000e+03	3.620000e+03	3.575987e-14	4.069601e-14	4.069601e-14
3.620000e+03	3.640000e+03	4.852814e-14	3.298620e-14	3.298620e-14
3.640000e+03	3.660000e+03	8.697641e-15	1.155253e-14	1.155253e-14
3.660000e+03	3.680000e+03	1.843975e-13	1.872046e-13	1.872046e-13
3.680000e+03	3.700000e+03	-5.758111e-13	6.113650e-13	6.113650e-13
3.700000e+03	3.720000e+03	-6.781421e-15	4.979299e-14	4.979299e-14
3.720000e+03	3.740000e+03	1.899069e-14	2.180152e-14	2.180152e-14
3.740000e+03	3.760000e+03	3.183648e-13	2.624322e-13	2.624322e-13
3.760000e+03	3.780000e+03	-4.748252e-15	1.350560e-14	1.350560e-14
3.780000e+03	3.800000e+03	1.349166e-12	1.303495e-12	1.303495e-12
3.800000e+03	3.820000e+03	9.672780e-16	8.842251e-15	8.842251e-15
3.820000e+03	3.840000e+03	-6.517583e-15	8.938467e-15	8.938467e-15
3.840000e+03	3.860000e+03	-2.514719e-14	1.035959e-13	1.035959e-13
3.860000e+03	3.880000e+03	7.801552e-14	8.002685e-14	8.002685e-14
3.880000e+03	3.900000e+03	2.182281e-14	2.193731e-14	2.193731e-14
3.900000e+03	3.920000e+03	-2.552182e-15	6.113576e-15	6.113576e-15
3.920000e+03	3.940000e+03	2.362722e-14	2.240556e-14	2.240556e-14
3.940000e+03	3.960000e+03	-2.300925e-15	3.421032e-15	3.421032e-15
3.960000e+03	3.980000e+03	1.387983e-14	1.213674e-14	1.213674e-14
3.980000e+03	4.000000e+03	-1.376077e-15	1.619648e-15	1.619648e-15
4.000000e+03	4.020000e+03	7.346974e-16	9.568994e-16	9.568994e-16
4.020000e+03	4.040000e+03	-4.939492e-16	3.732201e-16	3.732201e-16
4.040000e+03	4.060000e+03	-4.106035e-15	1.847811e-15	1.847811e-15
4.060000e+03	4.080000e+03	-3.414218e-15	2.607152e-15	2.607152e-15
4.080000e+03	4.100000e+03	1.116070e-13	1.123334e-13	1.123334e-13
4.100000e+03	4.120000e+03	1.807019e-15	2.188279e-15	2.188279e-15
4.120000e+03	4.140000e+03	9.674620e-15	1.052989e-14	1.052989e-14
4.140000e+03	4.160000e+03	4.323319e-17	4.732532e-16	4.732532e-16
4.160000e+03	4.180000e+03	-2.510242e-16	3.708273e-16	3.708273e-16
4.180000e+03	4.200000e+03	1.867727e-16	5.334445e-16	5.334445e-16
4.200000e+03	4.220000e+03	4.446878e-15	4.051986e-15	4.051986e-15
4.220000e+03	4.240000e+03	-8.409696e-16	6.495081e-16	6.495081e-16
4.240000e+03	4.260000e+03	-1.240108e-13	1.259041e-13	1.259041e-13
4.260000e+03	4.280000e+03	4.074265e-15	5.010695e-15	5.010695e-15
4.280000e+03	4.300000e+03	-7.373572e-16	5.151888e-16	5.151888e-16
4.300000e+03	4.320000e+03	1.345810e-15	1.109388e-15	1.109388e-15
4.320000e+03	4.340000e+03	3.059284e-15	3.287648e-15	3.287648e-15
4.340000e+03	4.360000e+03	-1.364008e-16	1.901581e-16	1.901581e-16
4.360000e+03	4.380000e+03	9.219040e-19	1.826780e-17	1.826780e-17
4.380000e+03	4.400000e+03	-8.359492e-16	6.583337e-16	6.583337e-16
4.400000e+03	4.420000e+03	-9.887025e-16	6.413989e-16	6.413989e-16
4.420000e+03	4.440000e+03	-2.054560e-16	5.312276e-16	5.312276e-16
4.440000e+03	4.460000e+03	-5.463071e-16	5.537909e-16	5.537909e-16
4.460000e+03	4.480000e+03	5.272847e-17	7.602587e-17	7.602587e-17
4.480000e+03	4.500000e+03	-7.605776e-17	6.418927e-17	6.418927e-17
4.500000e+03	4.520000e+03	-3.243328e-16	2.425563e-16	2.425563e-16
4.520000e+03	4.540000e+03	-4.900121e-15	5.367702e-15	5.367702e-15
4.540000e+03	4.560000e+03	-8.817637e-17	5.823644e-17	5.823644e-17
4.560000e+03	4.580000e+03	5.448231e-15	5.899449e-15	5.899449e-15
4.580000e+03	4.600000e+03	-2.798208e-16	2.795992e-16	2.795992e-16
4.600000e+03	4.620000e+03	1.491992e-15	1.631879e-15	1.631879e-15
4.620000e+03	4.640000e+03	1.170994e-16	1.177355e-16	1.177355e-16
4.640000e+03	4.660000e+03	3.070948e-16	3.577772e-16	3.577772e-16
4.660000e+03	4.680000e+03	-7.983510e-17	5.378332e-17	5.378332e-17
4.680000e+03	4.700000e+03	-1.567747e-17	9.570012e-18	9.570012e-18
4.700000e+03	4.720000e+03	9.047925e-18	8.180314e-18	8.180314e-18
4.720000e+03	4.740000e+03	-5.136460e-17	2.757995e-17	2.757995e-17
4.740000e+03	4.760000e+03	-1.430164e-18	1.405575e-18	1.405575e-18
4.760000e+03	4.780000e+03	2.458809e-16	2.481167e-16	2.481167e-16
4.780000e+03	4.800000e+03	8.610935e-17	8.583377e-17	8.583377e-17
4.800000e+03	4.820000e+03	-1.270181e-19	1.016148e-19	1.016148e-19
4.820000e+03	4.840000e+03	-3.299167e-17	3.387877e-17	3.387877e-17
4.840000e+03	4.860000e+03	2.201743e-16	2.202140e-16	2.202140e-16
4.860000e+03	4.880000e+03	-2.130283e-16	2.130473e-16	2.130473e-16
4.880000e+03	4.900000e+03	-1.574364e-18	1.433301e-18	1.433301e-18
4.900000e+03	4.920000e+03	-2.926830e-17	2.039478e-17	2.039478e-17
4.920000e+03	4.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+03	4.960000e+03	-3.888592e-17	3.231123e-17	3.231123e-17
4.960000e+03	4.980000e+03	-2.079408e-18	1.999818e-18	1.999818e-18
4.980000e+03	5.000000e+03	-1.238375e-17	1.118117e-17	1.118117e-17
5.000000e+03	5.020000e+03	-2.568184e-22	2.058311e-22	2.058311e-22
5.020000e+03	5.040000e+03	-3.820205e-19	3.283288e-19	3.283288e-19
5.040000e+03	5.060000e+03	-5.249697e-18	4.291726e-18	4.291726e-18
5.060000e+03	5.080000e+03	-9.060476e-17	8.333875e-17	8.333875e-17
5.080000e+03	5.100000e+03	-5.037717e-18	4.930199e-18	4.930199e-18
5.100000e+03	5.120000e+03	-4.892698e-18	4.759290e-18	4.759290e-18
5.120000e+03	5.140000e+03	1.029405e-23	1.029405e-23	1.029405e-23
5.140000e+03	5.160000e+03	-3.955651e-20	4.004550e-20	4.004550e-20
5.160000e+03	5.180000e+03	1.463797e-27	1.463797e-27	1.463797e-27
5.180000e+03	5.200000e+03	5.534025e-18	5.534025e-18	5.534025e-18
5.200000e+03	5.220000e+03	1.890302e-20	3.825905e-20	3.825905e-20
5.220000e+03	5.240000e+03	4.715604e-19	4.694800e-19	4.694800e-19
5.240000e+03	5.260000e+03	-4.760400e-20	1.543164e-18	1.543164e-18
5.260000e+03	5.280000e+03	-3.657690e-22	3.657783e-22	3.657783e-22
5.280000e+03	5.300000e+03	-2.589656e-25	2.589656e-25	2.589656e-25
5.300000e+03	5.320000e+03	-2.312938e-21	2.311467e-21	2.311467e-21
5.320000e+03	5.340000e+03	-2.497136e-22	2.497136e-22	2.497136e-22
5.340000e+03	5.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+03	5.380000e+03	-1.294234e-23	1.294234e-23	1.294234e-23
5.380000e+03	5.400000e+03	-2.002603e-20	2.002603e-20	2.002603e-20
5.400000e+03	5.420000e+03	5.322747e-21	5.322747e-21	5.322747e-21
5.420000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.460000e+03	7.334457e-29	7.334457e-29	7.334457e-29
5.460000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.500000e+03	3.841292e-26	3.841292e-26	3.841292e-26
5.500000e+03	5.520000e+03	-2.503592e-18	2.503592e-18	2.503592e-18
5.520000e+03	5.540000e+03	6.800272e-20	6.468859e-20	6.468859e-20
5.540000e+03	5.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+03	5.580000e+03	-6.011668e-19	6.011668e-19	6.011668e-19
5.580000e+03	5.600000e+03	-1.113598e-20	1.113598e-20	1.113598e-20
5.600000e+03	5.620000e+03	3.906488e-20	4.103939e-20	4.103939e-20
5.620000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.700000e+03	6.670709e-25	6.670709e-25	6.670709e-25
5.700000e+03	5.720000e+03	2.536648e-26	2.536648e-26	2.536648e-26
5.720000e+03	5.740000e+03	-4.495575e-20	3.273510e-20	3.273510e-20
5.740000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.780000e+03	5.983884e-37	5.983884e-37	5.983884e-37
5.780000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.920000e+03	-1.153794e-25	1.153794e-25	1.153794e-25
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.980000e+03	-1.160309e-27	1.160309e-27	1.160309e-27
5.980000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.120000e+03	-4.359288e-20	4.359288e-20	4.359288e-20
6.120000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+03	8.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+03	8.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+03	8.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+03	8.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+03	8.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+03	8.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+03	8.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+03	8.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+03	8.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+03	8.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+03	8.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+03	8.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+03	8.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+03	8.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+03	8.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+03	8.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+03	8.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+03	8.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+03	8.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+03	8.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+03	8.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+03	8.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+03	8.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+03	8.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+03	8.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+03	8.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+03	8.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+03	8.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+03	8.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+03	8.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+03	8.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+03	8.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+03	8.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+03	8.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+03	8.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+03	8.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+03	8.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+03	8.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+03	8.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+03	8.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+03	8.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+03	8.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+03	8.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+03	8.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+03	8.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+03	8.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+03	8.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+03	8.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+03	8.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+03	9.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+03	9.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+03	9.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+03	9.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+03	9.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+03	9.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+03	9.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+03	9.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+03	9.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+03	9.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+03	9.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+03	9.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+03	9.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+03	9.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+03	9.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+03	9.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+03	9.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+03	9.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+03	9.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+03	9.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+03	9.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+03	9.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+03	9.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+03	9.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+03	9.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+03	9.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+03	9.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+03	9.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+03	9.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+03	9.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+03	9.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+03	9.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+03	9.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+03	9.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+03	9.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+03	9.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+03	9.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+03	9.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+03	9.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+03	9.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+03	9.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+03	9.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+03	9.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+03	9.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+03	9.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+03	9.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+03	9.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+03	9.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.002000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+04	1.004000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+04	1.006000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+04	1.008000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+04	1.010000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+04	1.012000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+04	1.014000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+04	1.016000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+04	1.018000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.022000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+04	1.024000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+04	1.026000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+04	1.028000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+04	1.030000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+04	1.032000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+04	1.034000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+04	1.036000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+04	1.038000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.042000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+04	1.044000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+04	1.046000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+04	1.048000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+04	1.050000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+04	1.052000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+04	1.054000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+04	1.056000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+04	1.058000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.062000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+04	1.064000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+04	1.066000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+04	1.068000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+04	1.070000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+04	1.072000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+04	1.074000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+04	1.076000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+04	1.078000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.082000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+04	1.084000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+04	1.086000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+04	1.088000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+04	1.090000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+04	1.092000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+04	1.094000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+04	1.096000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+04	1.098000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.102000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+04	1.104000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+04	1.106000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+04	1.108000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+04	1.110000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+04	1.112000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+04	1.114000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+04	1.116000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+04	1.118000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.122000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+04	1.124000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+04	1.126000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+04	1.128000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+04	1.130000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+04	1.132000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+04	1.134000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+04	1.136000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+04	1.138000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.142000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.146000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.150000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+04	1.152000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+04	1.154000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+04	1.156000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+04	1.158000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.162000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+04	1.164000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+04	1.166000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+04	1.168000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+04	1.170000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.174000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+04	1.176000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+04	1.178000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.182000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+04	1.184000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+04	1.186000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.190000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+04	1.192000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+04	1.194000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.198000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.202000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.206000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.210000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.214000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.218000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.222000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.226000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.230000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.234000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.238000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.242000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.246000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.250000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.254000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.258000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.262000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.266000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.270000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.274000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.278000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.282000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.286000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.290000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.294000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.298000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Path=onshell[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Scale=1000.
ScaledBy=2.60111056451960340e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.356191e-06	4.708010e-10	4.708010e-10
2.000000e+01	4.000000e+01	3.210071e-06	7.124526e-10	7.124526e-10
4.000000e+01	6.000000e+01	3.945847e-06	7.878690e-10	7.878690e-10
6.000000e+01	8.000000e+01	2.743660e-06	6.658669e-10	6.658669e-10
8.000000e+01	1.000000e+02	1.744704e-06	5.398792e-10	5.398792e-10
1.000000e+02	1.200000e+02	1.183675e-06	4.506678e-10	4.506678e-10
1.200000e+02	1.400000e+02	7.791075e-07	3.694609e-10	3.694609e-10
1.400000e+02	1.600000e+02	5.132370e-07	3.015487e-10	3.015487e-10
1.600000e+02	1.800000e+02	3.447076e-07	2.480884e-10	2.480884e-10
1.800000e+02	2.000000e+02	2.360157e-07	2.052785e-10	2.052785e-10
2.000000e+02	2.200000e+02	1.651652e-07	1.709993e-10	1.709993e-10
2.200000e+02	2.400000e+02	1.178373e-07	1.430869e-10	1.430869e-10
2.400000e+02	2.600000e+02	8.521775e-08	1.199206e-10	1.199206e-10
2.600000e+02	2.800000e+02	6.249040e-08	1.012673e-10	1.012673e-10
2.800000e+02	3.000000e+02	4.606921e-08	8.545702e-11	8.545702e-11
3.000000e+02	3.200000e+02	3.436378e-08	7.175674e-11	7.175674e-11
3.200000e+02	3.400000e+02	2.579131e-08	5.961749e-11	5.961749e-11
3.400000e+02	3.600000e+02	1.955269e-08	4.934439e-11	4.934439e-11
3.600000e+02	3.800000e+02	1.480951e-08	4.080427e-11	4.080427e-11
3.800000e+02	4.000000e+02	1.104379e-08	3.361324e-11	3.361324e-11
4.000000e+02	4.200000e+02	6.778640e-09	2.516075e-11	2.516075e-11
4.200000e+02	4.400000e+02	4.186847e-09	1.897278e-11	1.897278e-11
4.400000e+02	4.600000e+02	2.726419e-09	1.467769e-11	1.467769e-11
4.600000e+02	4.800000e+02	1.823984e-09	1.145797e-11	1.145797e-11
4.800000e+02	5.000000e+02	1.243097e-09	9.013927e-12	9.013927e-12
# END HISTO1D


# BEGIN HISTO1D /onshell[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Path=onshell[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Scale=1000.
ScaledBy=2.60110958579054703e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.302951e-06	4.510226e-10	4.510226e-10
2.000000e+01	4.000000e+01	3.097933e-06	6.858805e-10	6.858805e-10
4.000000e+01	6.000000e+01	3.838690e-06	7.653226e-10	7.653226e-10
6.000000e+01	8.000000e+01	2.692091e-06	6.528292e-10	6.528292e-10
8.000000e+01	1.000000e+02	1.724384e-06	5.332989e-10	5.332989e-10
1.000000e+02	1.200000e+02	1.176737e-06	4.477620e-10	4.477620e-10
1.200000e+02	1.400000e+02	7.787630e-07	3.690110e-10	3.690110e-10
1.400000e+02	1.600000e+02	5.156065e-07	3.026348e-10	3.026348e-10
1.600000e+02	1.800000e+02	3.479340e-07	2.500981e-10	2.500981e-10
1.800000e+02	2.000000e+02	2.392788e-07	2.077989e-10	2.077989e-10
2.000000e+02	2.200000e+02	1.681465e-07	1.737804e-10	1.737804e-10
2.200000e+02	2.400000e+02	1.204496e-07	1.459757e-10	1.459757e-10
2.400000e+02	2.600000e+02	8.744495e-08	1.227938e-10	1.227938e-10
2.600000e+02	2.800000e+02	6.436365e-08	1.040395e-10	1.040395e-10
2.800000e+02	3.000000e+02	4.761729e-08	8.804858e-11	8.804858e-11
3.000000e+02	3.200000e+02	3.563954e-08	7.413928e-11	7.413928e-11
3.200000e+02	3.400000e+02	2.683292e-08	6.176795e-11	6.176795e-11
3.400000e+02	3.600000e+02	2.040559e-08	5.127495e-11	5.127495e-11
3.600000e+02	3.800000e+02	1.550085e-08	4.252162e-11	4.252162e-11
3.800000e+02	4.000000e+02	1.159190e-08	3.512612e-11	3.512612e-11
4.000000e+02	4.200000e+02	7.134760e-09	2.635987e-11	2.635987e-11
4.200000e+02	4.400000e+02	4.418467e-09	1.992521e-11	1.992521e-11
4.400000e+02	4.600000e+02	2.884665e-09	1.544928e-11	1.544928e-11
4.600000e+02	4.800000e+02	1.934846e-09	1.208902e-11	1.208902e-11
4.800000e+02	5.000000e+02	1.321751e-09	9.531579e-12	9.531579e-12
# END HISTO1D


# BEGIN HISTO1D /onshell[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Path=onshell[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Scale=1000.
ScaledBy=2.60111056451960340e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.356191e-06	4.708010e-10	4.708010e-10
2.000000e+01	4.000000e+01	3.210071e-06	7.124526e-10	7.124526e-10
4.000000e+01	6.000000e+01	3.945847e-06	7.878690e-10	7.878690e-10
6.000000e+01	8.000000e+01	2.743660e-06	6.658669e-10	6.658669e-10
8.000000e+01	1.000000e+02	1.744704e-06	5.398792e-10	5.398792e-10
1.000000e+02	1.200000e+02	1.183675e-06	4.506678e-10	4.506678e-10
1.200000e+02	1.400000e+02	7.791075e-07	3.694609e-10	3.694609e-10
1.400000e+02	1.600000e+02	5.132370e-07	3.015487e-10	3.015487e-10
1.600000e+02	1.800000e+02	3.447076e-07	2.480884e-10	2.480884e-10
1.800000e+02	2.000000e+02	2.360157e-07	2.052785e-10	2.052785e-10
2.000000e+02	2.200000e+02	1.651652e-07	1.709993e-10	1.709993e-10
2.200000e+02	2.400000e+02	1.178373e-07	1.430869e-10	1.430869e-10
2.400000e+02	2.600000e+02	8.521775e-08	1.199206e-10	1.199206e-10
2.600000e+02	2.800000e+02	6.249040e-08	1.012673e-10	1.012673e-10
2.800000e+02	3.000000e+02	4.606921e-08	8.545702e-11	8.545702e-11
3.000000e+02	3.200000e+02	3.436378e-08	7.175674e-11	7.175674e-11
3.200000e+02	3.400000e+02	2.579131e-08	5.961749e-11	5.961749e-11
3.400000e+02	3.600000e+02	1.955269e-08	4.934439e-11	4.934439e-11
3.600000e+02	3.800000e+02	1.480951e-08	4.080427e-11	4.080427e-11
3.800000e+02	4.000000e+02	1.104379e-08	3.361324e-11	3.361324e-11
4.000000e+02	4.200000e+02	6.778640e-09	2.516075e-11	2.516075e-11
4.200000e+02	4.400000e+02	4.186847e-09	1.897278e-11	1.897278e-11
4.400000e+02	4.600000e+02	2.726419e-09	1.467769e-11	1.467769e-11
4.600000e+02	4.800000e+02	1.823984e-09	1.145797e-11	1.145797e-11
4.800000e+02	5.000000e+02	1.243097e-09	9.013927e-12	9.013927e-12
# END HISTO1D


# BEGIN HISTO1D /onshell[MUR=1__MUF=1__LHAPDF=325100]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[MUR=1__MUF=1__LHAPDF=325100]
Path=onshell[MUR=1__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=2.60110958579054703e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.302951e-06	4.510226e-10	4.510226e-10
2.000000e+01	4.000000e+01	3.097933e-06	6.858805e-10	6.858805e-10
4.000000e+01	6.000000e+01	3.838690e-06	7.653226e-10	7.653226e-10
6.000000e+01	8.000000e+01	2.692091e-06	6.528292e-10	6.528292e-10
8.000000e+01	1.000000e+02	1.724384e-06	5.332989e-10	5.332989e-10
1.000000e+02	1.200000e+02	1.176737e-06	4.477620e-10	4.477620e-10
1.200000e+02	1.400000e+02	7.787630e-07	3.690110e-10	3.690110e-10
1.400000e+02	1.600000e+02	5.156065e-07	3.026348e-10	3.026348e-10
1.600000e+02	1.800000e+02	3.479340e-07	2.500981e-10	2.500981e-10
1.800000e+02	2.000000e+02	2.392788e-07	2.077989e-10	2.077989e-10
2.000000e+02	2.200000e+02	1.681465e-07	1.737804e-10	1.737804e-10
2.200000e+02	2.400000e+02	1.204496e-07	1.459757e-10	1.459757e-10
2.400000e+02	2.600000e+02	8.744495e-08	1.227938e-10	1.227938e-10
2.600000e+02	2.800000e+02	6.436365e-08	1.040395e-10	1.040395e-10
2.800000e+02	3.000000e+02	4.761729e-08	8.804858e-11	8.804858e-11
3.000000e+02	3.200000e+02	3.563954e-08	7.413928e-11	7.413928e-11
3.200000e+02	3.400000e+02	2.683292e-08	6.176795e-11	6.176795e-11
3.400000e+02	3.600000e+02	2.040559e-08	5.127495e-11	5.127495e-11
3.600000e+02	3.800000e+02	1.550085e-08	4.252162e-11	4.252162e-11
3.800000e+02	4.000000e+02	1.159190e-08	3.512612e-11	3.512612e-11
4.000000e+02	4.200000e+02	7.134760e-09	2.635987e-11	2.635987e-11
4.200000e+02	4.400000e+02	4.418467e-09	1.992521e-11	1.992521e-11
4.400000e+02	4.600000e+02	2.884665e-09	1.544928e-11	1.544928e-11
4.600000e+02	4.800000e+02	1.934846e-09	1.208902e-11	1.208902e-11
4.800000e+02	5.000000e+02	1.321751e-09	9.531579e-12	9.531579e-12
# END HISTO1D


# BEGIN HISTO1D /onshell[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Path=onshell[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Scale=1000.
ScaledBy=2.60111113563137220e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.238391e-06	4.273122e-10	4.273122e-10
2.000000e+01	4.000000e+01	2.959638e-06	6.535453e-10	6.535453e-10
4.000000e+01	6.000000e+01	3.701199e-06	7.368714e-10	7.368714e-10
6.000000e+01	8.000000e+01	2.621123e-06	6.352643e-10	6.352643e-10
8.000000e+01	1.000000e+02	1.692844e-06	5.234030e-10	5.234030e-10
1.000000e+02	1.200000e+02	1.162889e-06	4.423451e-10	4.423451e-10
1.200000e+02	1.400000e+02	7.743495e-07	3.667140e-10	3.667140e-10
1.400000e+02	1.600000e+02	5.156205e-07	3.023867e-10	3.023867e-10
1.600000e+02	1.800000e+02	3.497996e-07	2.511529e-10	2.511529e-10
1.800000e+02	2.000000e+02	2.417629e-07	2.096473e-10	2.096473e-10
2.000000e+02	2.200000e+02	1.706905e-07	1.761029e-10	1.761029e-10
2.200000e+02	2.400000e+02	1.228301e-07	1.485698e-10	1.485698e-10
2.400000e+02	2.600000e+02	8.956370e-08	1.254949e-10	1.254949e-10
2.600000e+02	2.800000e+02	6.620140e-08	1.067265e-10	1.067265e-10
2.800000e+02	3.000000e+02	4.917152e-08	9.061479e-11	9.061479e-11
3.000000e+02	3.200000e+02	3.694414e-08	7.654001e-11	7.654001e-11
3.200000e+02	3.400000e+02	2.791375e-08	6.396771e-11	6.396771e-11
3.400000e+02	3.600000e+02	2.130193e-08	5.327720e-11	5.327720e-11
3.600000e+02	3.800000e+02	1.623520e-08	4.432388e-11	4.432388e-11
3.800000e+02	4.000000e+02	1.217949e-08	3.673004e-11	3.673004e-11
4.000000e+02	4.200000e+02	7.519800e-09	2.764218e-11	2.764218e-11
4.200000e+02	4.400000e+02	4.670780e-09	2.095136e-11	2.095136e-11
4.400000e+02	4.600000e+02	3.058232e-09	1.628619e-11	1.628619e-11
4.600000e+02	4.800000e+02	2.057225e-09	1.277793e-11	1.277793e-11
4.800000e+02	5.000000e+02	1.409068e-09	1.010010e-11	1.010010e-11
# END HISTO1D


# BEGIN HISTO1D /onshell[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Path=onshell[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Scale=1000.
ScaledBy=2.60110958579054703e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.302951e-06	4.510226e-10	4.510226e-10
2.000000e+01	4.000000e+01	3.097933e-06	6.858805e-10	6.858805e-10
4.000000e+01	6.000000e+01	3.838690e-06	7.653226e-10	7.653226e-10
6.000000e+01	8.000000e+01	2.692091e-06	6.528292e-10	6.528292e-10
8.000000e+01	1.000000e+02	1.724384e-06	5.332989e-10	5.332989e-10
1.000000e+02	1.200000e+02	1.176737e-06	4.477620e-10	4.477620e-10
1.200000e+02	1.400000e+02	7.787630e-07	3.690110e-10	3.690110e-10
1.400000e+02	1.600000e+02	5.156065e-07	3.026348e-10	3.026348e-10
1.600000e+02	1.800000e+02	3.479340e-07	2.500981e-10	2.500981e-10
1.800000e+02	2.000000e+02	2.392788e-07	2.077989e-10	2.077989e-10
2.000000e+02	2.200000e+02	1.681465e-07	1.737804e-10	1.737804e-10
2.200000e+02	2.400000e+02	1.204496e-07	1.459757e-10	1.459757e-10
2.400000e+02	2.600000e+02	8.744495e-08	1.227938e-10	1.227938e-10
2.600000e+02	2.800000e+02	6.436365e-08	1.040395e-10	1.040395e-10
2.800000e+02	3.000000e+02	4.761729e-08	8.804858e-11	8.804858e-11
3.000000e+02	3.200000e+02	3.563954e-08	7.413928e-11	7.413928e-11
3.200000e+02	3.400000e+02	2.683292e-08	6.176795e-11	6.176795e-11
3.400000e+02	3.600000e+02	2.040559e-08	5.127495e-11	5.127495e-11
3.600000e+02	3.800000e+02	1.550085e-08	4.252162e-11	4.252162e-11
3.800000e+02	4.000000e+02	1.159190e-08	3.512612e-11	3.512612e-11
4.000000e+02	4.200000e+02	7.134760e-09	2.635987e-11	2.635987e-11
4.200000e+02	4.400000e+02	4.418467e-09	1.992521e-11	1.992521e-11
4.400000e+02	4.600000e+02	2.884665e-09	1.544928e-11	1.544928e-11
4.600000e+02	4.800000e+02	1.934846e-09	1.208902e-11	1.208902e-11
4.800000e+02	5.000000e+02	1.321751e-09	9.531579e-12	9.531579e-12
# END HISTO1D


# BEGIN HISTO1D /onshell[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Path=onshell[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Scale=1000.
ScaledBy=2.60111113563137220e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.238391e-06	4.273122e-10	4.273122e-10
2.000000e+01	4.000000e+01	2.959638e-06	6.535453e-10	6.535453e-10
4.000000e+01	6.000000e+01	3.701199e-06	7.368714e-10	7.368714e-10
6.000000e+01	8.000000e+01	2.621123e-06	6.352643e-10	6.352643e-10
8.000000e+01	1.000000e+02	1.692844e-06	5.234030e-10	5.234030e-10
1.000000e+02	1.200000e+02	1.162889e-06	4.423451e-10	4.423451e-10
1.200000e+02	1.400000e+02	7.743495e-07	3.667140e-10	3.667140e-10
1.400000e+02	1.600000e+02	5.156205e-07	3.023867e-10	3.023867e-10
1.600000e+02	1.800000e+02	3.497996e-07	2.511529e-10	2.511529e-10
1.800000e+02	2.000000e+02	2.417629e-07	2.096473e-10	2.096473e-10
2.000000e+02	2.200000e+02	1.706905e-07	1.761029e-10	1.761029e-10
2.200000e+02	2.400000e+02	1.228301e-07	1.485698e-10	1.485698e-10
2.400000e+02	2.600000e+02	8.956370e-08	1.254949e-10	1.254949e-10
2.600000e+02	2.800000e+02	6.620140e-08	1.067265e-10	1.067265e-10
2.800000e+02	3.000000e+02	4.917152e-08	9.061479e-11	9.061479e-11
3.000000e+02	3.200000e+02	3.694414e-08	7.654001e-11	7.654001e-11
3.200000e+02	3.400000e+02	2.791375e-08	6.396771e-11	6.396771e-11
3.400000e+02	3.600000e+02	2.130193e-08	5.327720e-11	5.327720e-11
3.600000e+02	3.800000e+02	1.623520e-08	4.432388e-11	4.432388e-11
3.800000e+02	4.000000e+02	1.217949e-08	3.673004e-11	3.673004e-11
4.000000e+02	4.200000e+02	7.519800e-09	2.764218e-11	2.764218e-11
4.200000e+02	4.400000e+02	4.670780e-09	2.095136e-11	2.095136e-11
4.400000e+02	4.600000e+02	3.058232e-09	1.628619e-11	1.628619e-11
4.600000e+02	4.800000e+02	2.057225e-09	1.277793e-11	1.277793e-11
4.800000e+02	5.000000e+02	1.409068e-09	1.010010e-11	1.010010e-11
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Path=onshell[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Scale=1000.
ScaledBy=2.60111056451960340e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.356191e-06	4.708010e-10	4.708010e-10
2.000000e+01	4.000000e+01	3.210071e-06	7.124526e-10	7.124526e-10
4.000000e+01	6.000000e+01	3.945847e-06	7.878690e-10	7.878690e-10
6.000000e+01	8.000000e+01	2.743660e-06	6.658669e-10	6.658669e-10
8.000000e+01	1.000000e+02	1.744704e-06	5.398792e-10	5.398792e-10
1.000000e+02	1.200000e+02	1.183675e-06	4.506678e-10	4.506678e-10
1.200000e+02	1.400000e+02	7.791075e-07	3.694609e-10	3.694609e-10
1.400000e+02	1.600000e+02	5.132370e-07	3.015487e-10	3.015487e-10
1.600000e+02	1.800000e+02	3.447076e-07	2.480884e-10	2.480884e-10
1.800000e+02	2.000000e+02	2.360157e-07	2.052785e-10	2.052785e-10
2.000000e+02	2.200000e+02	1.651652e-07	1.709993e-10	1.709993e-10
2.200000e+02	2.400000e+02	1.178373e-07	1.430869e-10	1.430869e-10
2.400000e+02	2.600000e+02	8.521775e-08	1.199206e-10	1.199206e-10
2.600000e+02	2.800000e+02	6.249040e-08	1.012673e-10	1.012673e-10
2.800000e+02	3.000000e+02	4.606921e-08	8.545702e-11	8.545702e-11
3.000000e+02	3.200000e+02	3.436378e-08	7.175674e-11	7.175674e-11
3.200000e+02	3.400000e+02	2.579131e-08	5.961749e-11	5.961749e-11
3.400000e+02	3.600000e+02	1.955269e-08	4.934439e-11	4.934439e-11
3.600000e+02	3.800000e+02	1.480951e-08	4.080427e-11	4.080427e-11
3.800000e+02	4.000000e+02	1.104379e-08	3.361324e-11	3.361324e-11
4.000000e+02	4.200000e+02	6.778640e-09	2.516075e-11	2.516075e-11
4.200000e+02	4.400000e+02	4.186847e-09	1.897278e-11	1.897278e-11
4.400000e+02	4.600000e+02	2.726419e-09	1.467769e-11	1.467769e-11
4.600000e+02	4.800000e+02	1.823984e-09	1.145797e-11	1.145797e-11
4.800000e+02	5.000000e+02	1.243097e-09	9.013927e-12	9.013927e-12
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
Path=onshell[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=3.75742661068090840e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	7.483335e-07	5.373937e-09	5.373937e-09
2.000000e+01	4.000000e+01	1.360507e-06	1.549916e-08	1.549916e-08
4.000000e+01	6.000000e+01	1.480363e-06	1.419160e-08	1.419160e-08
6.000000e+01	8.000000e+01	1.280056e-06	1.011635e-08	1.011635e-08
8.000000e+01	1.000000e+02	1.015682e-06	1.006959e-08	1.006959e-08
1.000000e+02	1.200000e+02	7.740345e-07	8.544517e-09	8.544517e-09
1.200000e+02	1.400000e+02	6.051305e-07	8.597969e-09	8.597969e-09
1.400000e+02	1.600000e+02	4.790043e-07	6.683734e-09	6.683734e-09
1.600000e+02	1.800000e+02	3.722235e-07	5.636366e-09	5.636366e-09
1.800000e+02	2.000000e+02	2.983144e-07	5.043298e-09	5.043298e-09
2.000000e+02	2.200000e+02	2.408753e-07	3.746341e-09	3.746341e-09
2.200000e+02	2.400000e+02	1.844506e-07	3.252230e-09	3.252230e-09
2.400000e+02	2.600000e+02	1.548076e-07	4.271012e-09	4.271012e-09
2.600000e+02	2.800000e+02	1.206779e-07	2.072511e-09	2.072511e-09
2.800000e+02	3.000000e+02	9.616685e-08	2.006323e-09	2.006323e-09
3.000000e+02	3.200000e+02	7.856535e-08	1.552635e-09	1.552635e-09
3.200000e+02	3.400000e+02	6.255995e-08	1.209982e-09	1.209982e-09
3.400000e+02	3.600000e+02	5.093720e-08	1.143951e-09	1.143951e-09
3.600000e+02	3.800000e+02	4.100875e-08	9.206469e-10	9.206469e-10
3.800000e+02	4.000000e+02	3.181940e-08	8.643590e-10	8.643590e-10
4.000000e+02	4.200000e+02	2.688814e-08	7.193431e-10	7.193431e-10
4.200000e+02	4.400000e+02	2.167377e-08	4.703405e-10	4.703405e-10
4.400000e+02	4.600000e+02	1.836047e-08	5.084203e-10	5.084203e-10
4.600000e+02	4.800000e+02	1.522322e-08	3.803248e-10	3.803248e-10
4.800000e+02	5.000000e+02	1.234349e-08	3.236675e-10	3.236675e-10
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Path=onshell[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Scale=1000.
ScaledBy=2.60110958579054703e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.302951e-06	4.510226e-10	4.510226e-10
2.000000e+01	4.000000e+01	3.097933e-06	6.858805e-10	6.858805e-10
4.000000e+01	6.000000e+01	3.838690e-06	7.653226e-10	7.653226e-10
6.000000e+01	8.000000e+01	2.692091e-06	6.528292e-10	6.528292e-10
8.000000e+01	1.000000e+02	1.724384e-06	5.332989e-10	5.332989e-10
1.000000e+02	1.200000e+02	1.176737e-06	4.477620e-10	4.477620e-10
1.200000e+02	1.400000e+02	7.787630e-07	3.690110e-10	3.690110e-10
1.400000e+02	1.600000e+02	5.156065e-07	3.026348e-10	3.026348e-10
1.600000e+02	1.800000e+02	3.479340e-07	2.500981e-10	2.500981e-10
1.800000e+02	2.000000e+02	2.392788e-07	2.077989e-10	2.077989e-10
2.000000e+02	2.200000e+02	1.681465e-07	1.737804e-10	1.737804e-10
2.200000e+02	2.400000e+02	1.204496e-07	1.459757e-10	1.459757e-10
2.400000e+02	2.600000e+02	8.744495e-08	1.227938e-10	1.227938e-10
2.600000e+02	2.800000e+02	6.436365e-08	1.040395e-10	1.040395e-10
2.800000e+02	3.000000e+02	4.761729e-08	8.804858e-11	8.804858e-11
3.000000e+02	3.200000e+02	3.563954e-08	7.413928e-11	7.413928e-11
3.200000e+02	3.400000e+02	2.683292e-08	6.176795e-11	6.176795e-11
3.400000e+02	3.600000e+02	2.040559e-08	5.127495e-11	5.127495e-11
3.600000e+02	3.800000e+02	1.550085e-08	4.252162e-11	4.252162e-11
3.800000e+02	4.000000e+02	1.159190e-08	3.512612e-11	3.512612e-11
4.000000e+02	4.200000e+02	7.134760e-09	2.635987e-11	2.635987e-11
4.200000e+02	4.400000e+02	4.418467e-09	1.992521e-11	1.992521e-11
4.400000e+02	4.600000e+02	2.884665e-09	1.544928e-11	1.544928e-11
4.600000e+02	4.800000e+02	1.934846e-09	1.208902e-11	1.208902e-11
4.800000e+02	5.000000e+02	1.321751e-09	9.531579e-12	9.531579e-12
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
Path=onshell[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=3.79223456111553320e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	7.564980e-07	5.326389e-09	5.326389e-09
2.000000e+01	4.000000e+01	1.383663e-06	1.535332e-08	1.535332e-08
4.000000e+01	6.000000e+01	1.499214e-06	1.405028e-08	1.405028e-08
6.000000e+01	8.000000e+01	1.286490e-06	1.021170e-08	1.021170e-08
8.000000e+01	1.000000e+02	1.021295e-06	1.033305e-08	1.033305e-08
1.000000e+02	1.200000e+02	7.821830e-07	8.895826e-09	8.895826e-09
1.200000e+02	1.400000e+02	6.155650e-07	9.183515e-09	9.183515e-09
1.400000e+02	1.600000e+02	4.893265e-07	7.050713e-09	7.050713e-09
1.600000e+02	1.800000e+02	3.820425e-07	5.934446e-09	5.934446e-09
1.800000e+02	2.000000e+02	3.078257e-07	5.319276e-09	5.319276e-09
2.000000e+02	2.200000e+02	2.495956e-07	3.962701e-09	3.962701e-09
2.200000e+02	2.400000e+02	1.914943e-07	3.453023e-09	3.453023e-09
2.400000e+02	2.600000e+02	1.616425e-07	4.626124e-09	4.626124e-09
2.600000e+02	2.800000e+02	1.260963e-07	2.206428e-09	2.206428e-09
2.800000e+02	3.000000e+02	1.007886e-07	2.160519e-09	2.160519e-09
3.000000e+02	3.200000e+02	8.256210e-08	1.674978e-09	1.674978e-09
3.200000e+02	3.400000e+02	6.581225e-08	1.299707e-09	1.299707e-09
3.400000e+02	3.600000e+02	5.371730e-08	1.231901e-09	1.231901e-09
3.600000e+02	3.800000e+02	4.323507e-08	9.878541e-10	9.878541e-10
3.800000e+02	4.000000e+02	3.362411e-08	9.292918e-10	9.292918e-10
4.000000e+02	4.200000e+02	2.855313e-08	7.805111e-10	7.805111e-10
4.200000e+02	4.400000e+02	2.305027e-08	5.084206e-10	5.084206e-10
4.400000e+02	4.600000e+02	1.957985e-08	5.563275e-10	5.563275e-10
4.600000e+02	4.800000e+02	1.626129e-08	4.149455e-10	4.149455e-10
4.800000e+02	5.000000e+02	1.320170e-08	3.495929e-10	3.495929e-10
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Path=onshell[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Scale=1000.
ScaledBy=2.60111056451960340e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.356191e-06	4.708010e-10	4.708010e-10
2.000000e+01	4.000000e+01	3.210071e-06	7.124526e-10	7.124526e-10
4.000000e+01	6.000000e+01	3.945847e-06	7.878690e-10	7.878690e-10
6.000000e+01	8.000000e+01	2.743660e-06	6.658669e-10	6.658669e-10
8.000000e+01	1.000000e+02	1.744704e-06	5.398792e-10	5.398792e-10
1.000000e+02	1.200000e+02	1.183675e-06	4.506678e-10	4.506678e-10
1.200000e+02	1.400000e+02	7.791075e-07	3.694609e-10	3.694609e-10
1.400000e+02	1.600000e+02	5.132370e-07	3.015487e-10	3.015487e-10
1.600000e+02	1.800000e+02	3.447076e-07	2.480884e-10	2.480884e-10
1.800000e+02	2.000000e+02	2.360157e-07	2.052785e-10	2.052785e-10
2.000000e+02	2.200000e+02	1.651652e-07	1.709993e-10	1.709993e-10
2.200000e+02	2.400000e+02	1.178373e-07	1.430869e-10	1.430869e-10
2.400000e+02	2.600000e+02	8.521775e-08	1.199206e-10	1.199206e-10
2.600000e+02	2.800000e+02	6.249040e-08	1.012673e-10	1.012673e-10
2.800000e+02	3.000000e+02	4.606921e-08	8.545702e-11	8.545702e-11
3.000000e+02	3.200000e+02	3.436378e-08	7.175674e-11	7.175674e-11
3.200000e+02	3.400000e+02	2.579131e-08	5.961749e-11	5.961749e-11
3.400000e+02	3.600000e+02	1.955269e-08	4.934439e-11	4.934439e-11
3.600000e+02	3.800000e+02	1.480951e-08	4.080427e-11	4.080427e-11
3.800000e+02	4.000000e+02	1.104379e-08	3.361324e-11	3.361324e-11
4.000000e+02	4.200000e+02	6.778640e-09	2.516075e-11	2.516075e-11
4.200000e+02	4.400000e+02	4.186847e-09	1.897278e-11	1.897278e-11
4.400000e+02	4.600000e+02	2.726419e-09	1.467769e-11	1.467769e-11
4.600000e+02	4.800000e+02	1.823984e-09	1.145797e-11	1.145797e-11
4.800000e+02	5.000000e+02	1.243097e-09	9.013927e-12	9.013927e-12
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
Path=onshell[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=3.60749203098494049e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	7.707945e-07	5.853443e-09	5.853443e-09
2.000000e+01	4.000000e+01	1.398728e-06	1.686798e-08	1.686798e-08
4.000000e+01	6.000000e+01	1.563364e-06	1.544879e-08	1.544879e-08
6.000000e+01	8.000000e+01	1.387918e-06	1.099893e-08	1.099893e-08
8.000000e+01	1.000000e+02	1.112444e-06	1.094257e-08	1.094257e-08
1.000000e+02	1.200000e+02	8.528120e-07	9.282024e-09	9.282024e-09
1.200000e+02	1.400000e+02	6.682695e-07	9.332864e-09	9.332864e-09
1.400000e+02	1.600000e+02	5.292600e-07	7.249636e-09	7.249636e-09
1.600000e+02	1.800000e+02	4.117454e-07	6.109804e-09	6.109804e-09
1.800000e+02	2.000000e+02	3.300191e-07	5.464742e-09	5.464742e-09
2.000000e+02	2.200000e+02	2.667148e-07	4.058165e-09	4.058165e-09
2.200000e+02	2.400000e+02	2.046672e-07	3.518772e-09	3.518772e-09
2.400000e+02	2.600000e+02	1.717698e-07	4.613059e-09	4.613059e-09
2.600000e+02	2.800000e+02	1.340797e-07	2.240968e-09	2.240968e-09
2.800000e+02	3.000000e+02	1.068798e-07	2.168030e-09	2.168030e-09
3.000000e+02	3.200000e+02	8.729410e-08	1.677272e-09	1.677272e-09
3.200000e+02	3.400000e+02	6.950660e-08	1.305893e-09	1.305893e-09
3.400000e+02	3.600000e+02	5.656220e-08	1.233860e-09	1.233860e-09
3.600000e+02	3.800000e+02	4.554137e-08	9.926523e-10	9.926523e-10
3.800000e+02	4.000000e+02	3.530524e-08	9.323478e-10	9.323478e-10
4.000000e+02	4.200000e+02	2.960752e-08	7.768401e-10	7.768401e-10
4.200000e+02	4.400000e+02	2.376878e-08	5.068175e-10	5.068175e-10
4.400000e+02	4.600000e+02	2.004582e-08	5.474144e-10	5.474144e-10
4.600000e+02	4.800000e+02	1.657895e-08	4.093186e-10	4.093186e-10
4.800000e+02	5.000000e+02	1.341799e-08	3.482609e-10	3.482609e-10
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=onshell[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=2.60110958579054703e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.302951e-06	4.510226e-10	4.510226e-10
2.000000e+01	4.000000e+01	3.097933e-06	6.858805e-10	6.858805e-10
4.000000e+01	6.000000e+01	3.838690e-06	7.653226e-10	7.653226e-10
6.000000e+01	8.000000e+01	2.692091e-06	6.528292e-10	6.528292e-10
8.000000e+01	1.000000e+02	1.724384e-06	5.332989e-10	5.332989e-10
1.000000e+02	1.200000e+02	1.176737e-06	4.477620e-10	4.477620e-10
1.200000e+02	1.400000e+02	7.787630e-07	3.690110e-10	3.690110e-10
1.400000e+02	1.600000e+02	5.156065e-07	3.026348e-10	3.026348e-10
1.600000e+02	1.800000e+02	3.479340e-07	2.500981e-10	2.500981e-10
1.800000e+02	2.000000e+02	2.392788e-07	2.077989e-10	2.077989e-10
2.000000e+02	2.200000e+02	1.681465e-07	1.737804e-10	1.737804e-10
2.200000e+02	2.400000e+02	1.204496e-07	1.459757e-10	1.459757e-10
2.400000e+02	2.600000e+02	8.744495e-08	1.227938e-10	1.227938e-10
2.600000e+02	2.800000e+02	6.436365e-08	1.040395e-10	1.040395e-10
2.800000e+02	3.000000e+02	4.761729e-08	8.804858e-11	8.804858e-11
3.000000e+02	3.200000e+02	3.563954e-08	7.413928e-11	7.413928e-11
3.200000e+02	3.400000e+02	2.683292e-08	6.176795e-11	6.176795e-11
3.400000e+02	3.600000e+02	2.040559e-08	5.127495e-11	5.127495e-11
3.600000e+02	3.800000e+02	1.550085e-08	4.252162e-11	4.252162e-11
3.800000e+02	4.000000e+02	1.159190e-08	3.512612e-11	3.512612e-11
4.000000e+02	4.200000e+02	7.134760e-09	2.635987e-11	2.635987e-11
4.200000e+02	4.400000e+02	4.418467e-09	1.992521e-11	1.992521e-11
4.400000e+02	4.600000e+02	2.884665e-09	1.544928e-11	1.544928e-11
4.600000e+02	4.800000e+02	1.934846e-09	1.208902e-11	1.208902e-11
4.800000e+02	5.000000e+02	1.321751e-09	9.531579e-12	9.531579e-12
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
Path=onshell[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=3.65037143044361214e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	7.811515e-07	5.801351e-09	5.801351e-09
2.000000e+01	4.000000e+01	1.426411e-06	1.670847e-08	1.670847e-08
4.000000e+01	6.000000e+01	1.585340e-06	1.529422e-08	1.529422e-08
6.000000e+01	8.000000e+01	1.395299e-06	1.110218e-08	1.110218e-08
8.000000e+01	1.000000e+02	1.118713e-06	1.122855e-08	1.122855e-08
1.000000e+02	1.200000e+02	8.617935e-07	9.662940e-09	9.662940e-09
1.200000e+02	1.400000e+02	6.797285e-07	9.968117e-09	9.968117e-09
1.400000e+02	1.600000e+02	5.405880e-07	7.647330e-09	7.647330e-09
1.600000e+02	1.800000e+02	4.225177e-07	6.432556e-09	6.432556e-09
1.800000e+02	2.000000e+02	3.404457e-07	5.763562e-09	5.763562e-09
2.000000e+02	2.200000e+02	2.762788e-07	4.292142e-09	4.292142e-09
2.200000e+02	2.400000e+02	2.124097e-07	3.735864e-09	3.735864e-09
2.400000e+02	2.600000e+02	1.792783e-07	4.996656e-09	4.996656e-09
2.600000e+02	2.800000e+02	1.400461e-07	2.385533e-09	2.385533e-09
2.800000e+02	3.000000e+02	1.119724e-07	2.334560e-09	2.334560e-09
3.000000e+02	3.200000e+02	9.169890e-08	1.809293e-09	1.809293e-09
3.200000e+02	3.400000e+02	7.309485e-08	1.402641e-09	1.402641e-09
3.400000e+02	3.600000e+02	5.962915e-08	1.328675e-09	1.328675e-09
3.600000e+02	3.800000e+02	4.800111e-08	1.065073e-09	1.065073e-09
3.800000e+02	4.000000e+02	3.729818e-08	1.002285e-09	1.002285e-09
4.000000e+02	4.200000e+02	3.143344e-08	8.426865e-10	8.426865e-10
4.200000e+02	4.400000e+02	2.527357e-08	5.478113e-10	5.478113e-10
4.400000e+02	4.600000e+02	2.137397e-08	5.989687e-10	5.989687e-10
4.600000e+02	4.800000e+02	1.770739e-08	4.465604e-10	4.465604e-10
4.800000e+02	5.000000e+02	1.434962e-08	3.761472e-10	3.761472e-10
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Path=onshell[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Scale=1000.
ScaledBy=2.60111113563137220e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.238391e-06	4.273122e-10	4.273122e-10
2.000000e+01	4.000000e+01	2.959638e-06	6.535453e-10	6.535453e-10
4.000000e+01	6.000000e+01	3.701199e-06	7.368714e-10	7.368714e-10
6.000000e+01	8.000000e+01	2.621123e-06	6.352643e-10	6.352643e-10
8.000000e+01	1.000000e+02	1.692844e-06	5.234030e-10	5.234030e-10
1.000000e+02	1.200000e+02	1.162889e-06	4.423451e-10	4.423451e-10
1.200000e+02	1.400000e+02	7.743495e-07	3.667140e-10	3.667140e-10
1.400000e+02	1.600000e+02	5.156205e-07	3.023867e-10	3.023867e-10
1.600000e+02	1.800000e+02	3.497996e-07	2.511529e-10	2.511529e-10
1.800000e+02	2.000000e+02	2.417629e-07	2.096473e-10	2.096473e-10
2.000000e+02	2.200000e+02	1.706905e-07	1.761029e-10	1.761029e-10
2.200000e+02	2.400000e+02	1.228301e-07	1.485698e-10	1.485698e-10
2.400000e+02	2.600000e+02	8.956370e-08	1.254949e-10	1.254949e-10
2.600000e+02	2.800000e+02	6.620140e-08	1.067265e-10	1.067265e-10
2.800000e+02	3.000000e+02	4.917152e-08	9.061479e-11	9.061479e-11
3.000000e+02	3.200000e+02	3.694414e-08	7.654001e-11	7.654001e-11
3.200000e+02	3.400000e+02	2.791375e-08	6.396771e-11	6.396771e-11
3.400000e+02	3.600000e+02	2.130193e-08	5.327720e-11	5.327720e-11
3.600000e+02	3.800000e+02	1.623520e-08	4.432388e-11	4.432388e-11
3.800000e+02	4.000000e+02	1.217949e-08	3.673004e-11	3.673004e-11
4.000000e+02	4.200000e+02	7.519800e-09	2.764218e-11	2.764218e-11
4.200000e+02	4.400000e+02	4.670780e-09	2.095136e-11	2.095136e-11
4.400000e+02	4.600000e+02	3.058232e-09	1.628619e-11	1.628619e-11
4.600000e+02	4.800000e+02	2.057225e-09	1.277793e-11	1.277793e-11
4.800000e+02	5.000000e+02	1.409068e-09	1.010010e-11	1.010010e-11
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
Path=onshell[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=3.71238366920758424e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	7.917015e-07	5.710212e-09	5.710212e-09
2.000000e+01	4.000000e+01	1.459364e-06	1.644564e-08	1.644564e-08
4.000000e+01	6.000000e+01	1.618381e-06	1.504981e-08	1.504981e-08
6.000000e+01	8.000000e+01	1.411163e-06	1.120708e-08	1.120708e-08
8.000000e+01	1.000000e+02	1.131023e-06	1.153656e-08	1.153656e-08
1.000000e+02	1.200000e+02	8.759700e-07	1.009712e-08	1.009712e-08
1.200000e+02	1.400000e+02	6.957040e-07	1.078352e-08	1.078352e-08
1.400000e+02	1.600000e+02	5.554145e-07	8.115775e-09	8.115775e-09
1.600000e+02	1.800000e+02	4.361538e-07	6.803698e-09	6.803698e-09
1.800000e+02	2.000000e+02	3.533242e-07	6.105004e-09	6.105004e-09
2.000000e+02	2.200000e+02	2.879271e-07	4.563303e-09	4.563303e-09
2.200000e+02	2.400000e+02	2.217834e-07	3.983547e-09	3.983547e-09
2.400000e+02	2.600000e+02	1.882915e-07	5.446570e-09	5.446570e-09
2.600000e+02	2.800000e+02	1.471732e-07	2.553957e-09	2.553957e-09
2.800000e+02	3.000000e+02	1.180338e-07	2.533312e-09	2.533312e-09
3.000000e+02	3.200000e+02	9.693125e-08	1.966403e-09	1.966403e-09
3.200000e+02	3.400000e+02	7.733695e-08	1.515772e-09	1.515772e-09
3.400000e+02	3.600000e+02	6.324610e-08	1.439291e-09	1.439291e-09
3.600000e+02	3.800000e+02	5.089145e-08	1.148105e-09	1.148105e-09
3.800000e+02	4.000000e+02	3.964537e-08	1.083946e-09	1.083946e-09
4.000000e+02	4.200000e+02	3.357001e-08	9.221273e-10	9.221273e-10
4.200000e+02	4.400000e+02	2.702295e-08	5.957787e-10	5.957787e-10
4.400000e+02	4.600000e+02	2.291415e-08	6.599634e-10	6.599634e-10
4.600000e+02	4.800000e+02	1.901361e-08	4.905639e-10	4.905639e-10
4.800000e+02	5.000000e+02	1.542598e-08	4.086510e-10	4.086510e-10
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Path=onshell[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Scale=1000.
ScaledBy=2.60110958579054703e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.302951e-06	4.510226e-10	4.510226e-10
2.000000e+01	4.000000e+01	3.097933e-06	6.858805e-10	6.858805e-10
4.000000e+01	6.000000e+01	3.838690e-06	7.653226e-10	7.653226e-10
6.000000e+01	8.000000e+01	2.692091e-06	6.528292e-10	6.528292e-10
8.000000e+01	1.000000e+02	1.724384e-06	5.332989e-10	5.332989e-10
1.000000e+02	1.200000e+02	1.176737e-06	4.477620e-10	4.477620e-10
1.200000e+02	1.400000e+02	7.787630e-07	3.690110e-10	3.690110e-10
1.400000e+02	1.600000e+02	5.156065e-07	3.026348e-10	3.026348e-10
1.600000e+02	1.800000e+02	3.479340e-07	2.500981e-10	2.500981e-10
1.800000e+02	2.000000e+02	2.392788e-07	2.077989e-10	2.077989e-10
2.000000e+02	2.200000e+02	1.681465e-07	1.737804e-10	1.737804e-10
2.200000e+02	2.400000e+02	1.204496e-07	1.459757e-10	1.459757e-10
2.400000e+02	2.600000e+02	8.744495e-08	1.227938e-10	1.227938e-10
2.600000e+02	2.800000e+02	6.436365e-08	1.040395e-10	1.040395e-10
2.800000e+02	3.000000e+02	4.761729e-08	8.804858e-11	8.804858e-11
3.000000e+02	3.200000e+02	3.563954e-08	7.413928e-11	7.413928e-11
3.200000e+02	3.400000e+02	2.683292e-08	6.176795e-11	6.176795e-11
3.400000e+02	3.600000e+02	2.040559e-08	5.127495e-11	5.127495e-11
3.600000e+02	3.800000e+02	1.550085e-08	4.252162e-11	4.252162e-11
3.800000e+02	4.000000e+02	1.159190e-08	3.512612e-11	3.512612e-11
4.000000e+02	4.200000e+02	7.134760e-09	2.635987e-11	2.635987e-11
4.200000e+02	4.400000e+02	4.418467e-09	1.992521e-11	1.992521e-11
4.400000e+02	4.600000e+02	2.884665e-09	1.544928e-11	1.544928e-11
4.600000e+02	4.800000e+02	1.934846e-09	1.208902e-11	1.208902e-11
4.800000e+02	5.000000e+02	1.321751e-09	9.531579e-12	9.531579e-12
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
Path=onshell[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=3.67490301423646349e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	9.068810e-07	6.372539e-09	6.372539e-09
2.000000e+01	4.000000e+01	1.709378e-06	1.833333e-08	1.833333e-08
4.000000e+01	6.000000e+01	1.993879e-06	1.678720e-08	1.678720e-08
6.000000e+01	8.000000e+01	1.749539e-06	1.216867e-08	1.216867e-08
8.000000e+01	1.000000e+02	1.382875e-06	1.229924e-08	1.229924e-08
1.000000e+02	1.200000e+02	1.058554e-06	1.057935e-08	1.057935e-08
1.200000e+02	1.400000e+02	8.251875e-07	1.090357e-08	1.090357e-08
1.400000e+02	1.600000e+02	6.485205e-07	8.357528e-09	8.357528e-09
1.600000e+02	1.800000e+02	5.028165e-07	7.024746e-09	7.024746e-09
1.800000e+02	2.000000e+02	4.017000e-07	6.291284e-09	6.291284e-09
2.000000e+02	2.200000e+02	3.239674e-07	4.683325e-09	4.683325e-09
2.200000e+02	2.400000e+02	2.485894e-07	4.070837e-09	4.070837e-09
2.400000e+02	2.600000e+02	2.083856e-07	5.433505e-09	5.433505e-09
2.600000e+02	2.800000e+02	1.625652e-07	2.597523e-09	2.597523e-09
2.800000e+02	3.000000e+02	1.295942e-07	2.540158e-09	2.540158e-09
3.000000e+02	3.200000e+02	1.057707e-07	1.967903e-09	1.967903e-09
3.200000e+02	3.400000e+02	8.413585e-08	1.524000e-09	1.524000e-09
3.400000e+02	3.600000e+02	6.844280e-08	1.442578e-09	1.442578e-09
3.600000e+02	3.800000e+02	5.502785e-08	1.155934e-09	1.155934e-09
3.800000e+02	4.000000e+02	4.267587e-08	1.088249e-09	1.088249e-09
4.000000e+02	4.200000e+02	3.550986e-08	9.160991e-10	9.160991e-10
4.200000e+02	4.400000e+02	2.836772e-08	5.941816e-10	5.941816e-10
4.400000e+02	4.600000e+02	2.381067e-08	6.489674e-10	6.489674e-10
4.600000e+02	4.800000e+02	1.964897e-08	4.836473e-10	4.836473e-10
4.800000e+02	5.000000e+02	1.587200e-08	4.072750e-10	4.072750e-10
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Path=onshell[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Scale=1000.
ScaledBy=2.60111113563137220e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.238391e-06	4.273122e-10	4.273122e-10
2.000000e+01	4.000000e+01	2.959638e-06	6.535453e-10	6.535453e-10
4.000000e+01	6.000000e+01	3.701199e-06	7.368714e-10	7.368714e-10
6.000000e+01	8.000000e+01	2.621123e-06	6.352643e-10	6.352643e-10
8.000000e+01	1.000000e+02	1.692844e-06	5.234030e-10	5.234030e-10
1.000000e+02	1.200000e+02	1.162889e-06	4.423451e-10	4.423451e-10
1.200000e+02	1.400000e+02	7.743495e-07	3.667140e-10	3.667140e-10
1.400000e+02	1.600000e+02	5.156205e-07	3.023867e-10	3.023867e-10
1.600000e+02	1.800000e+02	3.497996e-07	2.511529e-10	2.511529e-10
1.800000e+02	2.000000e+02	2.417629e-07	2.096473e-10	2.096473e-10
2.000000e+02	2.200000e+02	1.706905e-07	1.761029e-10	1.761029e-10
2.200000e+02	2.400000e+02	1.228301e-07	1.485698e-10	1.485698e-10
2.400000e+02	2.600000e+02	8.956370e-08	1.254949e-10	1.254949e-10
2.600000e+02	2.800000e+02	6.620140e-08	1.067265e-10	1.067265e-10
2.800000e+02	3.000000e+02	4.917152e-08	9.061479e-11	9.061479e-11
3.000000e+02	3.200000e+02	3.694414e-08	7.654001e-11	7.654001e-11
3.200000e+02	3.400000e+02	2.791375e-08	6.396771e-11	6.396771e-11
3.400000e+02	3.600000e+02	2.130193e-08	5.327720e-11	5.327720e-11
3.600000e+02	3.800000e+02	1.623520e-08	4.432388e-11	4.432388e-11
3.800000e+02	4.000000e+02	1.217949e-08	3.673004e-11	3.673004e-11
4.000000e+02	4.200000e+02	7.519800e-09	2.764218e-11	2.764218e-11
4.200000e+02	4.400000e+02	4.670780e-09	2.095136e-11	2.095136e-11
4.400000e+02	4.600000e+02	3.058232e-09	1.628619e-11	1.628619e-11
4.600000e+02	4.800000e+02	2.057225e-09	1.277793e-11	1.277793e-11
4.800000e+02	5.000000e+02	1.409068e-09	1.010010e-11	1.010010e-11
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
Path=onshell[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=3.72277040970788712e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	9.160425e-07	6.272071e-09	6.272071e-09
2.000000e+01	4.000000e+01	1.739399e-06	1.804389e-08	1.804389e-08
4.000000e+01	6.000000e+01	2.022060e-06	1.651797e-08	1.651797e-08
6.000000e+01	8.000000e+01	1.762185e-06	1.228299e-08	1.228299e-08
8.000000e+01	1.000000e+02	1.394269e-06	1.263606e-08	1.263606e-08
1.000000e+02	1.200000e+02	1.073264e-06	1.105351e-08	1.105351e-08
1.200000e+02	1.400000e+02	8.425455e-07	1.179486e-08	1.179486e-08
1.400000e+02	1.600000e+02	6.649310e-07	8.868815e-09	8.868815e-09
1.600000e+02	1.800000e+02	5.180415e-07	7.429398e-09	7.429398e-09
1.800000e+02	2.000000e+02	4.161216e-07	6.663556e-09	6.663556e-09
2.000000e+02	2.200000e+02	3.370370e-07	4.978503e-09	4.978503e-09
2.200000e+02	2.400000e+02	2.591501e-07	4.340420e-09	4.340420e-09
2.400000e+02	2.600000e+02	2.185179e-07	5.922801e-09	5.922801e-09
2.600000e+02	2.800000e+02	1.706045e-07	2.780495e-09	2.780495e-09
2.800000e+02	3.000000e+02	1.364329e-07	2.756222e-09	2.756222e-09
3.000000e+02	3.200000e+02	1.116712e-07	2.138531e-09	2.138531e-09
3.200000e+02	3.400000e+02	8.892625e-08	1.646745e-09	1.646745e-09
3.400000e+02	3.600000e+02	7.252410e-08	1.562576e-09	1.562576e-09
3.600000e+02	3.800000e+02	5.829565e-08	1.245960e-09	1.245960e-09
3.800000e+02	4.000000e+02	4.532728e-08	1.176732e-09	1.176732e-09
4.000000e+02	4.200000e+02	3.789833e-08	1.002116e-09	1.002116e-09
4.200000e+02	4.400000e+02	3.031476e-08	6.461254e-10	6.461254e-10
4.400000e+02	4.600000e+02	2.551524e-08	7.149967e-10	7.149967e-10
4.600000e+02	4.800000e+02	2.109055e-08	5.312586e-10	5.312586e-10
4.800000e+02	5.000000e+02	1.705728e-08	4.424427e-10	4.424427e-10
# END HISTO1D


# BEGIN HISTO1D /onshell
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell
Path=onshell
Scale=1000.
ScaledBy=4.31854729189089972e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	3.757020e-06	8.115265e-09	8.115265e-09
2.000000e+01	4.000000e+01	8.255600e-06	1.856166e-08	1.856166e-08
4.000000e+01	6.000000e+01	9.440735e-06	2.073607e-08	2.073607e-08
6.000000e+01	8.000000e+01	7.577440e-06	4.079782e-08	4.079782e-08
8.000000e+01	1.000000e+02	5.883215e-06	1.383268e-08	1.383268e-08
1.000000e+02	1.200000e+02	4.601571e-06	1.295072e-08	1.295072e-08
1.200000e+02	1.400000e+02	3.458409e-06	1.397305e-08	1.397305e-08
1.400000e+02	1.600000e+02	2.578262e-06	9.607520e-09	9.607520e-09
1.600000e+02	1.800000e+02	1.928765e-06	7.182470e-09	7.182470e-09
1.800000e+02	2.000000e+02	1.456108e-06	6.948320e-09	6.948320e-09
2.000000e+02	2.200000e+02	1.122198e-06	6.244952e-09	6.244952e-09
2.200000e+02	2.400000e+02	8.533245e-07	4.503159e-09	4.503159e-09
2.400000e+02	2.600000e+02	6.741145e-07	5.320451e-09	5.320451e-09
2.600000e+02	2.800000e+02	5.219880e-07	2.968671e-09	2.968671e-09
2.800000e+02	3.000000e+02	4.119217e-07	2.908042e-09	2.908042e-09
3.000000e+02	3.200000e+02	3.278842e-07	2.154748e-09	2.154748e-09
3.200000e+02	3.400000e+02	2.616405e-07	1.830477e-09	1.830477e-09
3.400000e+02	3.600000e+02	2.092528e-07	1.674975e-09	1.674975e-09
3.600000e+02	3.800000e+02	1.684662e-07	1.486857e-09	1.486857e-09
3.800000e+02	4.000000e+02	1.318383e-07	1.379278e-09	1.379278e-09
4.000000e+02	4.200000e+02	9.234025e-08	1.711271e-09	1.711271e-09
4.200000e+02	4.400000e+02	6.966985e-08	1.977748e-09	1.977748e-09
4.400000e+02	4.600000e+02	5.138505e-08	7.152150e-10	7.152150e-10
4.600000e+02	4.800000e+02	3.972832e-08	6.034062e-10	6.034062e-10
4.800000e+02	5.000000e+02	3.069542e-08	5.107512e-10	5.107512e-10
# END HISTO1D


# BEGIN HISTO1D /onshell-www
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-www
Path=onshell-www
Scale=1000.
ScaledBy=2.28379144499340922e-11
Title=W${}^+$W${}^+$W${}^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.672919e-06	5.656715e-09	5.656715e-09
2.000000e+01	4.000000e+01	3.731256e-06	8.055545e-09	8.055545e-09
4.000000e+01	6.000000e+01	4.016704e-06	1.398161e-08	1.398161e-08
6.000000e+01	8.000000e+01	3.490050e-06	3.925274e-08	3.925274e-08
8.000000e+01	1.000000e+02	3.040118e-06	8.060901e-09	8.060901e-09
1.000000e+02	1.200000e+02	2.563040e-06	8.610933e-09	8.610933e-09
1.200000e+02	1.400000e+02	1.999918e-06	9.785017e-09	9.785017e-09
1.400000e+02	1.600000e+02	1.522067e-06	5.807857e-09	5.807857e-09
1.600000e+02	1.800000e+02	1.158313e-06	3.185522e-09	3.185522e-09
1.800000e+02	2.000000e+02	8.763835e-07	3.875216e-09	3.875216e-09
2.000000e+02	2.200000e+02	6.777725e-07	4.532850e-09	4.532850e-09
2.200000e+02	2.400000e+02	5.204650e-07	2.510070e-09	2.510070e-09
2.400000e+02	2.600000e+02	4.073911e-07	1.823606e-09	1.823606e-09
2.600000e+02	2.800000e+02	3.175782e-07	1.763920e-09	1.763920e-09
2.800000e+02	3.000000e+02	2.523320e-07	1.731700e-09	1.731700e-09
3.000000e+02	3.200000e+02	2.005456e-07	1.167862e-09	1.167862e-09
3.200000e+02	3.400000e+02	1.617128e-07	1.174492e-09	1.174492e-09
3.400000e+02	3.600000e+02	1.292181e-07	1.018594e-09	1.018594e-09
3.600000e+02	3.800000e+02	1.049642e-07	1.036608e-09	1.036608e-09
3.800000e+02	4.000000e+02	8.294825e-08	9.468894e-10	9.468894e-10
4.000000e+02	4.200000e+02	5.377205e-08	1.489171e-09	1.489171e-09
4.200000e+02	4.400000e+02	3.997781e-08	1.900261e-09	1.900261e-09
4.400000e+02	4.600000e+02	2.712640e-08	3.905512e-10	3.905512e-10
4.600000e+02	4.800000e+02	2.008608e-08	4.056312e-10	4.056312e-10
4.800000e+02	5.000000e+02	1.502405e-08	3.453827e-10	3.453827e-10
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Path=onshell-wh[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Scale=1000.
ScaledBy=2.60111069552388863e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.356191e-06	4.708010e-10	4.708010e-10
2.000000e+01	4.000000e+01	3.210071e-06	7.124528e-10	7.124528e-10
4.000000e+01	6.000000e+01	3.945847e-06	7.878690e-10	7.878690e-10
6.000000e+01	8.000000e+01	2.743660e-06	6.658669e-10	6.658669e-10
8.000000e+01	1.000000e+02	1.744704e-06	5.398792e-10	5.398792e-10
1.000000e+02	1.200000e+02	1.183675e-06	4.506679e-10	4.506679e-10
1.200000e+02	1.400000e+02	7.791075e-07	3.694609e-10	3.694609e-10
1.400000e+02	1.600000e+02	5.132370e-07	3.015487e-10	3.015487e-10
1.600000e+02	1.800000e+02	3.447076e-07	2.480884e-10	2.480884e-10
1.800000e+02	2.000000e+02	2.360157e-07	2.052786e-10	2.052786e-10
2.000000e+02	2.200000e+02	1.651652e-07	1.709993e-10	1.709993e-10
2.200000e+02	2.400000e+02	1.178373e-07	1.430869e-10	1.430869e-10
2.400000e+02	2.600000e+02	8.521775e-08	1.199206e-10	1.199206e-10
2.600000e+02	2.800000e+02	6.249040e-08	1.012673e-10	1.012673e-10
2.800000e+02	3.000000e+02	4.606921e-08	8.545702e-11	8.545702e-11
3.000000e+02	3.200000e+02	3.436378e-08	7.175674e-11	7.175674e-11
3.200000e+02	3.400000e+02	2.579132e-08	5.961749e-11	5.961749e-11
3.400000e+02	3.600000e+02	1.955269e-08	4.934440e-11	4.934440e-11
3.600000e+02	3.800000e+02	1.480951e-08	4.080427e-11	4.080427e-11
3.800000e+02	4.000000e+02	1.104379e-08	3.361324e-11	3.361324e-11
4.000000e+02	4.200000e+02	6.778640e-09	2.516075e-11	2.516075e-11
4.200000e+02	4.400000e+02	4.186847e-09	1.897278e-11	1.897278e-11
4.400000e+02	4.600000e+02	2.726419e-09	1.467769e-11	1.467769e-11
4.600000e+02	4.800000e+02	1.823984e-09	1.145797e-11	1.145797e-11
4.800000e+02	5.000000e+02	1.243097e-09	9.013927e-12	9.013927e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Path=onshell-wh[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Scale=1000.
ScaledBy=2.60110978209140514e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.302951e-06	4.510226e-10	4.510226e-10
2.000000e+01	4.000000e+01	3.097933e-06	6.858805e-10	6.858805e-10
4.000000e+01	6.000000e+01	3.838691e-06	7.653226e-10	7.653226e-10
6.000000e+01	8.000000e+01	2.692092e-06	6.528292e-10	6.528292e-10
8.000000e+01	1.000000e+02	1.724384e-06	5.332989e-10	5.332989e-10
1.000000e+02	1.200000e+02	1.176737e-06	4.477620e-10	4.477620e-10
1.200000e+02	1.400000e+02	7.787630e-07	3.690111e-10	3.690111e-10
1.400000e+02	1.600000e+02	5.156065e-07	3.026349e-10	3.026349e-10
1.600000e+02	1.800000e+02	3.479340e-07	2.500981e-10	2.500981e-10
1.800000e+02	2.000000e+02	2.392788e-07	2.077989e-10	2.077989e-10
2.000000e+02	2.200000e+02	1.681465e-07	1.737804e-10	1.737804e-10
2.200000e+02	2.400000e+02	1.204496e-07	1.459757e-10	1.459757e-10
2.400000e+02	2.600000e+02	8.744495e-08	1.227938e-10	1.227938e-10
2.600000e+02	2.800000e+02	6.436365e-08	1.040395e-10	1.040395e-10
2.800000e+02	3.000000e+02	4.761730e-08	8.804859e-11	8.804859e-11
3.000000e+02	3.200000e+02	3.563955e-08	7.413928e-11	7.413928e-11
3.200000e+02	3.400000e+02	2.683292e-08	6.176795e-11	6.176795e-11
3.400000e+02	3.600000e+02	2.040559e-08	5.127495e-11	5.127495e-11
3.600000e+02	3.800000e+02	1.550086e-08	4.252162e-11	4.252162e-11
3.800000e+02	4.000000e+02	1.159190e-08	3.512613e-11	3.512613e-11
4.000000e+02	4.200000e+02	7.134760e-09	2.635987e-11	2.635987e-11
4.200000e+02	4.400000e+02	4.418468e-09	1.992522e-11	1.992522e-11
4.400000e+02	4.600000e+02	2.884666e-09	1.544928e-11	1.544928e-11
4.600000e+02	4.800000e+02	1.934846e-09	1.208902e-11	1.208902e-11
4.800000e+02	5.000000e+02	1.321751e-09	9.531580e-12	9.531580e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Path=onshell-wh[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Scale=1000.
ScaledBy=2.60111069552388863e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.356191e-06	4.708010e-10	4.708010e-10
2.000000e+01	4.000000e+01	3.210071e-06	7.124528e-10	7.124528e-10
4.000000e+01	6.000000e+01	3.945847e-06	7.878690e-10	7.878690e-10
6.000000e+01	8.000000e+01	2.743660e-06	6.658669e-10	6.658669e-10
8.000000e+01	1.000000e+02	1.744704e-06	5.398792e-10	5.398792e-10
1.000000e+02	1.200000e+02	1.183675e-06	4.506679e-10	4.506679e-10
1.200000e+02	1.400000e+02	7.791075e-07	3.694609e-10	3.694609e-10
1.400000e+02	1.600000e+02	5.132370e-07	3.015487e-10	3.015487e-10
1.600000e+02	1.800000e+02	3.447076e-07	2.480884e-10	2.480884e-10
1.800000e+02	2.000000e+02	2.360157e-07	2.052786e-10	2.052786e-10
2.000000e+02	2.200000e+02	1.651652e-07	1.709993e-10	1.709993e-10
2.200000e+02	2.400000e+02	1.178373e-07	1.430869e-10	1.430869e-10
2.400000e+02	2.600000e+02	8.521775e-08	1.199206e-10	1.199206e-10
2.600000e+02	2.800000e+02	6.249040e-08	1.012673e-10	1.012673e-10
2.800000e+02	3.000000e+02	4.606921e-08	8.545702e-11	8.545702e-11
3.000000e+02	3.200000e+02	3.436378e-08	7.175674e-11	7.175674e-11
3.200000e+02	3.400000e+02	2.579132e-08	5.961749e-11	5.961749e-11
3.400000e+02	3.600000e+02	1.955269e-08	4.934440e-11	4.934440e-11
3.600000e+02	3.800000e+02	1.480951e-08	4.080427e-11	4.080427e-11
3.800000e+02	4.000000e+02	1.104379e-08	3.361324e-11	3.361324e-11
4.000000e+02	4.200000e+02	6.778640e-09	2.516075e-11	2.516075e-11
4.200000e+02	4.400000e+02	4.186847e-09	1.897278e-11	1.897278e-11
4.400000e+02	4.600000e+02	2.726419e-09	1.467769e-11	1.467769e-11
4.600000e+02	4.800000e+02	1.823984e-09	1.145797e-11	1.145797e-11
4.800000e+02	5.000000e+02	1.243097e-09	9.013927e-12	9.013927e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[MUR=1__MUF=1__LHAPDF=325100]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[MUR=1__MUF=1__LHAPDF=325100]
Path=onshell-wh[MUR=1__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=2.60110978209140514e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.302951e-06	4.510226e-10	4.510226e-10
2.000000e+01	4.000000e+01	3.097933e-06	6.858805e-10	6.858805e-10
4.000000e+01	6.000000e+01	3.838691e-06	7.653226e-10	7.653226e-10
6.000000e+01	8.000000e+01	2.692092e-06	6.528292e-10	6.528292e-10
8.000000e+01	1.000000e+02	1.724384e-06	5.332989e-10	5.332989e-10
1.000000e+02	1.200000e+02	1.176737e-06	4.477620e-10	4.477620e-10
1.200000e+02	1.400000e+02	7.787630e-07	3.690111e-10	3.690111e-10
1.400000e+02	1.600000e+02	5.156065e-07	3.026349e-10	3.026349e-10
1.600000e+02	1.800000e+02	3.479340e-07	2.500981e-10	2.500981e-10
1.800000e+02	2.000000e+02	2.392788e-07	2.077989e-10	2.077989e-10
2.000000e+02	2.200000e+02	1.681465e-07	1.737804e-10	1.737804e-10
2.200000e+02	2.400000e+02	1.204496e-07	1.459757e-10	1.459757e-10
2.400000e+02	2.600000e+02	8.744495e-08	1.227938e-10	1.227938e-10
2.600000e+02	2.800000e+02	6.436365e-08	1.040395e-10	1.040395e-10
2.800000e+02	3.000000e+02	4.761730e-08	8.804859e-11	8.804859e-11
3.000000e+02	3.200000e+02	3.563955e-08	7.413928e-11	7.413928e-11
3.200000e+02	3.400000e+02	2.683292e-08	6.176795e-11	6.176795e-11
3.400000e+02	3.600000e+02	2.040559e-08	5.127495e-11	5.127495e-11
3.600000e+02	3.800000e+02	1.550086e-08	4.252162e-11	4.252162e-11
3.800000e+02	4.000000e+02	1.159190e-08	3.512613e-11	3.512613e-11
4.000000e+02	4.200000e+02	7.134760e-09	2.635987e-11	2.635987e-11
4.200000e+02	4.400000e+02	4.418468e-09	1.992522e-11	1.992522e-11
4.400000e+02	4.600000e+02	2.884666e-09	1.544928e-11	1.544928e-11
4.600000e+02	4.800000e+02	1.934846e-09	1.208902e-11	1.208902e-11
4.800000e+02	5.000000e+02	1.321751e-09	9.531580e-12	9.531580e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Path=onshell-wh[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Scale=1000.
ScaledBy=2.60111093317401639e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.238390e-06	4.273122e-10	4.273122e-10
2.000000e+01	4.000000e+01	2.959637e-06	6.535451e-10	6.535451e-10
4.000000e+01	6.000000e+01	3.701199e-06	7.368714e-10	7.368714e-10
6.000000e+01	8.000000e+01	2.621123e-06	6.352641e-10	6.352641e-10
8.000000e+01	1.000000e+02	1.692844e-06	5.234030e-10	5.234030e-10
1.000000e+02	1.200000e+02	1.162889e-06	4.423451e-10	4.423451e-10
1.200000e+02	1.400000e+02	7.743495e-07	3.667140e-10	3.667140e-10
1.400000e+02	1.600000e+02	5.156205e-07	3.023867e-10	3.023867e-10
1.600000e+02	1.800000e+02	3.497996e-07	2.511529e-10	2.511529e-10
1.800000e+02	2.000000e+02	2.417628e-07	2.096473e-10	2.096473e-10
2.000000e+02	2.200000e+02	1.706905e-07	1.761029e-10	1.761029e-10
2.200000e+02	2.400000e+02	1.228300e-07	1.485698e-10	1.485698e-10
2.400000e+02	2.600000e+02	8.956370e-08	1.254949e-10	1.254949e-10
2.600000e+02	2.800000e+02	6.620140e-08	1.067265e-10	1.067265e-10
2.800000e+02	3.000000e+02	4.917152e-08	9.061478e-11	9.061478e-11
3.000000e+02	3.200000e+02	3.694414e-08	7.654001e-11	7.654001e-11
3.200000e+02	3.400000e+02	2.791375e-08	6.396771e-11	6.396771e-11
3.400000e+02	3.600000e+02	2.130193e-08	5.327718e-11	5.327718e-11
3.600000e+02	3.800000e+02	1.623520e-08	4.432388e-11	4.432388e-11
3.800000e+02	4.000000e+02	1.217949e-08	3.673004e-11	3.673004e-11
4.000000e+02	4.200000e+02	7.519795e-09	2.764218e-11	2.764218e-11
4.200000e+02	4.400000e+02	4.670780e-09	2.095136e-11	2.095136e-11
4.400000e+02	4.600000e+02	3.058232e-09	1.628619e-11	1.628619e-11
4.600000e+02	4.800000e+02	2.057225e-09	1.277793e-11	1.277793e-11
4.800000e+02	5.000000e+02	1.409068e-09	1.010010e-11	1.010010e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Path=onshell-wh[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Scale=1000.
ScaledBy=2.60110978209140514e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.302951e-06	4.510226e-10	4.510226e-10
2.000000e+01	4.000000e+01	3.097933e-06	6.858805e-10	6.858805e-10
4.000000e+01	6.000000e+01	3.838691e-06	7.653226e-10	7.653226e-10
6.000000e+01	8.000000e+01	2.692092e-06	6.528292e-10	6.528292e-10
8.000000e+01	1.000000e+02	1.724384e-06	5.332989e-10	5.332989e-10
1.000000e+02	1.200000e+02	1.176737e-06	4.477620e-10	4.477620e-10
1.200000e+02	1.400000e+02	7.787630e-07	3.690111e-10	3.690111e-10
1.400000e+02	1.600000e+02	5.156065e-07	3.026349e-10	3.026349e-10
1.600000e+02	1.800000e+02	3.479340e-07	2.500981e-10	2.500981e-10
1.800000e+02	2.000000e+02	2.392788e-07	2.077989e-10	2.077989e-10
2.000000e+02	2.200000e+02	1.681465e-07	1.737804e-10	1.737804e-10
2.200000e+02	2.400000e+02	1.204496e-07	1.459757e-10	1.459757e-10
2.400000e+02	2.600000e+02	8.744495e-08	1.227938e-10	1.227938e-10
2.600000e+02	2.800000e+02	6.436365e-08	1.040395e-10	1.040395e-10
2.800000e+02	3.000000e+02	4.761730e-08	8.804859e-11	8.804859e-11
3.000000e+02	3.200000e+02	3.563955e-08	7.413928e-11	7.413928e-11
3.200000e+02	3.400000e+02	2.683292e-08	6.176795e-11	6.176795e-11
3.400000e+02	3.600000e+02	2.040559e-08	5.127495e-11	5.127495e-11
3.600000e+02	3.800000e+02	1.550086e-08	4.252162e-11	4.252162e-11
3.800000e+02	4.000000e+02	1.159190e-08	3.512613e-11	3.512613e-11
4.000000e+02	4.200000e+02	7.134760e-09	2.635987e-11	2.635987e-11
4.200000e+02	4.400000e+02	4.418468e-09	1.992522e-11	1.992522e-11
4.400000e+02	4.600000e+02	2.884666e-09	1.544928e-11	1.544928e-11
4.600000e+02	4.800000e+02	1.934846e-09	1.208902e-11	1.208902e-11
4.800000e+02	5.000000e+02	1.321751e-09	9.531580e-12	9.531580e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Path=onshell-wh[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Scale=1000.
ScaledBy=2.60111093317401639e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.238390e-06	4.273122e-10	4.273122e-10
2.000000e+01	4.000000e+01	2.959637e-06	6.535451e-10	6.535451e-10
4.000000e+01	6.000000e+01	3.701199e-06	7.368714e-10	7.368714e-10
6.000000e+01	8.000000e+01	2.621123e-06	6.352641e-10	6.352641e-10
8.000000e+01	1.000000e+02	1.692844e-06	5.234030e-10	5.234030e-10
1.000000e+02	1.200000e+02	1.162889e-06	4.423451e-10	4.423451e-10
1.200000e+02	1.400000e+02	7.743495e-07	3.667140e-10	3.667140e-10
1.400000e+02	1.600000e+02	5.156205e-07	3.023867e-10	3.023867e-10
1.600000e+02	1.800000e+02	3.497996e-07	2.511529e-10	2.511529e-10
1.800000e+02	2.000000e+02	2.417628e-07	2.096473e-10	2.096473e-10
2.000000e+02	2.200000e+02	1.706905e-07	1.761029e-10	1.761029e-10
2.200000e+02	2.400000e+02	1.228300e-07	1.485698e-10	1.485698e-10
2.400000e+02	2.600000e+02	8.956370e-08	1.254949e-10	1.254949e-10
2.600000e+02	2.800000e+02	6.620140e-08	1.067265e-10	1.067265e-10
2.800000e+02	3.000000e+02	4.917152e-08	9.061478e-11	9.061478e-11
3.000000e+02	3.200000e+02	3.694414e-08	7.654001e-11	7.654001e-11
3.200000e+02	3.400000e+02	2.791375e-08	6.396771e-11	6.396771e-11
3.400000e+02	3.600000e+02	2.130193e-08	5.327718e-11	5.327718e-11
3.600000e+02	3.800000e+02	1.623520e-08	4.432388e-11	4.432388e-11
3.800000e+02	4.000000e+02	1.217949e-08	3.673004e-11	3.673004e-11
4.000000e+02	4.200000e+02	7.519795e-09	2.764218e-11	2.764218e-11
4.200000e+02	4.400000e+02	4.670780e-09	2.095136e-11	2.095136e-11
4.400000e+02	4.600000e+02	3.058232e-09	1.628619e-11	1.628619e-11
4.600000e+02	4.800000e+02	2.057225e-09	1.277793e-11	1.277793e-11
4.800000e+02	5.000000e+02	1.409068e-09	1.010010e-11	1.010010e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Path=onshell-wh[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Scale=1000.
ScaledBy=2.60111069552388863e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.356191e-06	4.708010e-10	4.708010e-10
2.000000e+01	4.000000e+01	3.210071e-06	7.124528e-10	7.124528e-10
4.000000e+01	6.000000e+01	3.945847e-06	7.878690e-10	7.878690e-10
6.000000e+01	8.000000e+01	2.743660e-06	6.658669e-10	6.658669e-10
8.000000e+01	1.000000e+02	1.744704e-06	5.398792e-10	5.398792e-10
1.000000e+02	1.200000e+02	1.183675e-06	4.506679e-10	4.506679e-10
1.200000e+02	1.400000e+02	7.791075e-07	3.694609e-10	3.694609e-10
1.400000e+02	1.600000e+02	5.132370e-07	3.015487e-10	3.015487e-10
1.600000e+02	1.800000e+02	3.447076e-07	2.480884e-10	2.480884e-10
1.800000e+02	2.000000e+02	2.360157e-07	2.052786e-10	2.052786e-10
2.000000e+02	2.200000e+02	1.651652e-07	1.709993e-10	1.709993e-10
2.200000e+02	2.400000e+02	1.178373e-07	1.430869e-10	1.430869e-10
2.400000e+02	2.600000e+02	8.521775e-08	1.199206e-10	1.199206e-10
2.600000e+02	2.800000e+02	6.249040e-08	1.012673e-10	1.012673e-10
2.800000e+02	3.000000e+02	4.606921e-08	8.545702e-11	8.545702e-11
3.000000e+02	3.200000e+02	3.436378e-08	7.175674e-11	7.175674e-11
3.200000e+02	3.400000e+02	2.579132e-08	5.961749e-11	5.961749e-11
3.400000e+02	3.600000e+02	1.955269e-08	4.934440e-11	4.934440e-11
3.600000e+02	3.800000e+02	1.480951e-08	4.080427e-11	4.080427e-11
3.800000e+02	4.000000e+02	1.104379e-08	3.361324e-11	3.361324e-11
4.000000e+02	4.200000e+02	6.778640e-09	2.516075e-11	2.516075e-11
4.200000e+02	4.400000e+02	4.186847e-09	1.897278e-11	1.897278e-11
4.400000e+02	4.600000e+02	2.726419e-09	1.467769e-11	1.467769e-11
4.600000e+02	4.800000e+02	1.823984e-09	1.145797e-11	1.145797e-11
4.800000e+02	5.000000e+02	1.243097e-09	9.013927e-12	9.013927e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
Path=onshell-wh[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=2.10747556546214275e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	6.769950e-07	2.316937e-09	2.316937e-09
2.000000e+01	4.000000e+01	1.156360e-06	8.043483e-09	8.043483e-09
4.000000e+01	6.000000e+01	1.193265e-06	9.105920e-09	9.105920e-09
6.000000e+01	8.000000e+01	9.071635e-07	4.866435e-09	4.866435e-09
8.000000e+01	1.000000e+02	6.101635e-07	3.895649e-09	3.895649e-09
1.000000e+02	1.200000e+02	3.709997e-07	3.767790e-09	3.767790e-09
1.200000e+02	1.400000e+02	2.258042e-07	3.077990e-09	3.077990e-09
1.400000e+02	1.600000e+02	1.366064e-07	2.265088e-09	2.265088e-09
1.600000e+02	1.800000e+02	8.341605e-08	2.073955e-09	2.073955e-09
1.800000e+02	2.000000e+02	4.801758e-08	1.655899e-09	1.655899e-09
2.000000e+02	2.200000e+02	3.029856e-08	1.502236e-09	1.502236e-09
2.200000e+02	2.400000e+02	1.671792e-08	8.567492e-10	8.567492e-10
2.400000e+02	2.600000e+02	9.546110e-09	7.394576e-10	7.394576e-10
2.600000e+02	2.800000e+02	6.588955e-09	7.531227e-10	7.531227e-10
2.800000e+02	3.000000e+02	2.794487e-09	5.739270e-10	5.739270e-10
3.000000e+02	3.200000e+02	2.029673e-09	4.653216e-10	4.653216e-10
3.200000e+02	3.400000e+02	6.945855e-10	2.958272e-10	2.958272e-10
3.400000e+02	3.600000e+02	1.560947e-10	2.209353e-10	2.209353e-10
3.600000e+02	3.800000e+02	4.460078e-10	2.110523e-10	2.110523e-10
3.800000e+02	4.000000e+02	-1.379042e-10	2.871691e-10	2.871691e-10
4.000000e+02	4.200000e+02	-1.812809e-10	3.312711e-10	3.312711e-10
4.200000e+02	4.400000e+02	-9.495935e-11	1.278121e-10	1.278121e-10
4.400000e+02	4.600000e+02	1.126703e-10	9.490159e-11	9.490159e-11
4.600000e+02	4.800000e+02	-1.063488e-11	5.755556e-11	5.755556e-11
4.800000e+02	5.000000e+02	1.330705e-12	5.336122e-11	5.336122e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Path=onshell-wh[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Scale=1000.
ScaledBy=2.60110978209140514e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.302951e-06	4.510226e-10	4.510226e-10
2.000000e+01	4.000000e+01	3.097933e-06	6.858805e-10	6.858805e-10
4.000000e+01	6.000000e+01	3.838691e-06	7.653226e-10	7.653226e-10
6.000000e+01	8.000000e+01	2.692092e-06	6.528292e-10	6.528292e-10
8.000000e+01	1.000000e+02	1.724384e-06	5.332989e-10	5.332989e-10
1.000000e+02	1.200000e+02	1.176737e-06	4.477620e-10	4.477620e-10
1.200000e+02	1.400000e+02	7.787630e-07	3.690111e-10	3.690111e-10
1.400000e+02	1.600000e+02	5.156065e-07	3.026349e-10	3.026349e-10
1.600000e+02	1.800000e+02	3.479340e-07	2.500981e-10	2.500981e-10
1.800000e+02	2.000000e+02	2.392788e-07	2.077989e-10	2.077989e-10
2.000000e+02	2.200000e+02	1.681465e-07	1.737804e-10	1.737804e-10
2.200000e+02	2.400000e+02	1.204496e-07	1.459757e-10	1.459757e-10
2.400000e+02	2.600000e+02	8.744495e-08	1.227938e-10	1.227938e-10
2.600000e+02	2.800000e+02	6.436365e-08	1.040395e-10	1.040395e-10
2.800000e+02	3.000000e+02	4.761730e-08	8.804859e-11	8.804859e-11
3.000000e+02	3.200000e+02	3.563955e-08	7.413928e-11	7.413928e-11
3.200000e+02	3.400000e+02	2.683292e-08	6.176795e-11	6.176795e-11
3.400000e+02	3.600000e+02	2.040559e-08	5.127495e-11	5.127495e-11
3.600000e+02	3.800000e+02	1.550086e-08	4.252162e-11	4.252162e-11
3.800000e+02	4.000000e+02	1.159190e-08	3.512613e-11	3.512613e-11
4.000000e+02	4.200000e+02	7.134760e-09	2.635987e-11	2.635987e-11
4.200000e+02	4.400000e+02	4.418468e-09	1.992522e-11	1.992522e-11
4.400000e+02	4.600000e+02	2.884666e-09	1.544928e-11	1.544928e-11
4.600000e+02	4.800000e+02	1.934846e-09	1.208902e-11	1.208902e-11
4.800000e+02	5.000000e+02	1.321751e-09	9.531580e-12	9.531580e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
Path=onshell-wh[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=2.17130580201738483e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	6.859585e-07	2.229982e-09	2.229982e-09
2.000000e+01	4.000000e+01	1.180643e-06	7.762419e-09	7.762419e-09
4.000000e+01	6.000000e+01	1.211857e-06	8.864470e-09	8.864470e-09
6.000000e+01	8.000000e+01	9.096775e-07	4.776842e-09	4.776842e-09
8.000000e+01	1.000000e+02	6.077165e-07	3.842851e-09	3.842851e-09
1.000000e+02	1.200000e+02	3.680663e-07	3.752413e-09	3.752413e-09
1.200000e+02	1.400000e+02	2.230802e-07	3.071977e-09	3.071977e-09
1.400000e+02	1.600000e+02	1.341638e-07	2.267231e-09	2.267231e-09
1.600000e+02	1.800000e+02	8.136205e-08	2.098016e-09	2.098016e-09
1.800000e+02	2.000000e+02	4.620246e-08	1.684130e-09	1.684130e-09
2.000000e+02	2.200000e+02	2.873204e-08	1.531194e-09	1.531194e-09
2.200000e+02	2.400000e+02	1.530373e-08	8.751121e-10	8.751121e-10
2.400000e+02	2.600000e+02	8.296225e-09	7.563934e-10	7.563934e-10
2.600000e+02	2.800000e+02	5.539385e-09	7.720510e-10	7.720510e-10
2.800000e+02	3.000000e+02	1.876675e-09	5.920125e-10	5.920125e-10
3.000000e+02	3.200000e+02	1.264288e-09	4.787554e-10	4.787554e-10
3.200000e+02	3.400000e+02	6.113180e-11	3.056935e-10	3.056935e-10
3.400000e+02	3.600000e+02	-3.872022e-10	2.306596e-10	2.306596e-10
3.600000e+02	3.800000e+02	2.426260e-11	2.210656e-10	2.210656e-10
3.800000e+02	4.000000e+02	-4.911680e-10	2.982639e-10	2.982639e-10
4.000000e+02	4.200000e+02	-4.133711e-10	3.426830e-10	3.426830e-10
4.200000e+02	4.400000e+02	-2.497404e-10	1.348899e-10	1.348899e-10
4.400000e+02	4.600000e+02	1.788971e-11	1.002117e-10	1.002117e-10
4.600000e+02	4.800000e+02	-8.207915e-11	6.100926e-11	6.100926e-11
4.800000e+02	5.000000e+02	-4.714182e-11	5.669156e-11	5.669156e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Path=onshell-wh[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Scale=1000.
ScaledBy=2.60111069552388863e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.356191e-06	4.708010e-10	4.708010e-10
2.000000e+01	4.000000e+01	3.210071e-06	7.124528e-10	7.124528e-10
4.000000e+01	6.000000e+01	3.945847e-06	7.878690e-10	7.878690e-10
6.000000e+01	8.000000e+01	2.743660e-06	6.658669e-10	6.658669e-10
8.000000e+01	1.000000e+02	1.744704e-06	5.398792e-10	5.398792e-10
1.000000e+02	1.200000e+02	1.183675e-06	4.506679e-10	4.506679e-10
1.200000e+02	1.400000e+02	7.791075e-07	3.694609e-10	3.694609e-10
1.400000e+02	1.600000e+02	5.132370e-07	3.015487e-10	3.015487e-10
1.600000e+02	1.800000e+02	3.447076e-07	2.480884e-10	2.480884e-10
1.800000e+02	2.000000e+02	2.360157e-07	2.052786e-10	2.052786e-10
2.000000e+02	2.200000e+02	1.651652e-07	1.709993e-10	1.709993e-10
2.200000e+02	2.400000e+02	1.178373e-07	1.430869e-10	1.430869e-10
2.400000e+02	2.600000e+02	8.521775e-08	1.199206e-10	1.199206e-10
2.600000e+02	2.800000e+02	6.249040e-08	1.012673e-10	1.012673e-10
2.800000e+02	3.000000e+02	4.606921e-08	8.545702e-11	8.545702e-11
3.000000e+02	3.200000e+02	3.436378e-08	7.175674e-11	7.175674e-11
3.200000e+02	3.400000e+02	2.579132e-08	5.961749e-11	5.961749e-11
3.400000e+02	3.600000e+02	1.955269e-08	4.934440e-11	4.934440e-11
3.600000e+02	3.800000e+02	1.480951e-08	4.080427e-11	4.080427e-11
3.800000e+02	4.000000e+02	1.104379e-08	3.361324e-11	3.361324e-11
4.000000e+02	4.200000e+02	6.778640e-09	2.516075e-11	2.516075e-11
4.200000e+02	4.400000e+02	4.186847e-09	1.897278e-11	1.897278e-11
4.400000e+02	4.600000e+02	2.726419e-09	1.467769e-11	1.467769e-11
4.600000e+02	4.800000e+02	1.823984e-09	1.145797e-11	1.145797e-11
4.800000e+02	5.000000e+02	1.243097e-09	9.013927e-12	9.013927e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
Path=onshell-wh[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=2.07313023634409730e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	7.124085e-07	2.526690e-09	2.526690e-09
2.000000e+01	4.000000e+01	1.223150e-06	8.772354e-09	8.772354e-09
4.000000e+01	6.000000e+01	1.308137e-06	9.931231e-09	9.931231e-09
6.000000e+01	8.000000e+01	1.036270e-06	5.307824e-09	5.307824e-09
8.000000e+01	1.000000e+02	7.158365e-07	4.249184e-09	4.249184e-09
1.000000e+02	1.200000e+02	4.483088e-07	4.109694e-09	4.109694e-09
1.200000e+02	1.400000e+02	2.805303e-07	3.357364e-09	3.357364e-09
1.400000e+02	1.600000e+02	1.747405e-07	2.470800e-09	2.470800e-09
1.600000e+02	1.800000e+02	1.101859e-07	2.262263e-09	2.262263e-09
1.800000e+02	2.000000e+02	6.670625e-08	1.806295e-09	1.806295e-09
2.000000e+02	2.200000e+02	4.395421e-08	1.638647e-09	1.638647e-09
2.200000e+02	2.400000e+02	2.658324e-08	9.347409e-10	9.347409e-10
2.400000e+02	2.600000e+02	1.690782e-08	8.067678e-10	8.067678e-10
2.600000e+02	2.800000e+02	1.223203e-08	8.215863e-10	8.215863e-10
2.800000e+02	3.000000e+02	6.972645e-09	6.261370e-10	6.261370e-10
3.000000e+02	3.200000e+02	5.300025e-09	5.076643e-10	5.076643e-10
3.200000e+02	3.400000e+02	3.164739e-09	3.228228e-10	3.228228e-10
3.400000e+02	3.600000e+02	2.072312e-09	2.411324e-10	2.411324e-10
3.600000e+02	3.800000e+02	1.994983e-09	2.303066e-10	2.303066e-10
3.800000e+02	4.000000e+02	9.859345e-10	3.132568e-10	3.132568e-10
4.000000e+02	4.200000e+02	5.298620e-10	3.613242e-10	3.613242e-10
4.200000e+02	4.400000e+02	3.751233e-10	1.394427e-10	1.394427e-10
4.400000e+02	4.600000e+02	4.370623e-10	1.035371e-10	1.035371e-10
4.600000e+02	4.800000e+02	2.022291e-10	6.280657e-11	6.280657e-11
4.800000e+02	5.000000e+02	1.512781e-10	5.822010e-11	5.822010e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=onshell-wh[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=2.60110978209140514e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.302951e-06	4.510226e-10	4.510226e-10
2.000000e+01	4.000000e+01	3.097933e-06	6.858805e-10	6.858805e-10
4.000000e+01	6.000000e+01	3.838691e-06	7.653226e-10	7.653226e-10
6.000000e+01	8.000000e+01	2.692092e-06	6.528292e-10	6.528292e-10
8.000000e+01	1.000000e+02	1.724384e-06	5.332989e-10	5.332989e-10
1.000000e+02	1.200000e+02	1.176737e-06	4.477620e-10	4.477620e-10
1.200000e+02	1.400000e+02	7.787630e-07	3.690111e-10	3.690111e-10
1.400000e+02	1.600000e+02	5.156065e-07	3.026349e-10	3.026349e-10
1.600000e+02	1.800000e+02	3.479340e-07	2.500981e-10	2.500981e-10
1.800000e+02	2.000000e+02	2.392788e-07	2.077989e-10	2.077989e-10
2.000000e+02	2.200000e+02	1.681465e-07	1.737804e-10	1.737804e-10
2.200000e+02	2.400000e+02	1.204496e-07	1.459757e-10	1.459757e-10
2.400000e+02	2.600000e+02	8.744495e-08	1.227938e-10	1.227938e-10
2.600000e+02	2.800000e+02	6.436365e-08	1.040395e-10	1.040395e-10
2.800000e+02	3.000000e+02	4.761730e-08	8.804859e-11	8.804859e-11
3.000000e+02	3.200000e+02	3.563955e-08	7.413928e-11	7.413928e-11
3.200000e+02	3.400000e+02	2.683292e-08	6.176795e-11	6.176795e-11
3.400000e+02	3.600000e+02	2.040559e-08	5.127495e-11	5.127495e-11
3.600000e+02	3.800000e+02	1.550086e-08	4.252162e-11	4.252162e-11
3.800000e+02	4.000000e+02	1.159190e-08	3.512613e-11	3.512613e-11
4.000000e+02	4.200000e+02	7.134760e-09	2.635987e-11	2.635987e-11
4.200000e+02	4.400000e+02	4.418468e-09	1.992522e-11	1.992522e-11
4.400000e+02	4.600000e+02	2.884666e-09	1.544928e-11	1.544928e-11
4.600000e+02	4.800000e+02	1.934846e-09	1.208902e-11	1.208902e-11
4.800000e+02	5.000000e+02	1.321751e-09	9.531580e-12	9.531580e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
Path=onshell-wh[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=2.14350024940362504e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	7.232885e-07	2.431769e-09	2.431769e-09
2.000000e+01	4.000000e+01	1.251315e-06	8.465784e-09	8.465784e-09
4.000000e+01	6.000000e+01	1.329079e-06	9.667886e-09	9.667886e-09
6.000000e+01	8.000000e+01	1.038873e-06	5.210120e-09	5.210120e-09
8.000000e+01	1.000000e+02	7.131040e-07	4.191604e-09	4.191604e-09
1.000000e+02	1.200000e+02	4.452123e-07	4.092917e-09	4.092917e-09
1.200000e+02	1.400000e+02	2.777745e-07	3.350792e-09	3.350792e-09
1.400000e+02	1.600000e+02	1.723365e-07	2.473112e-09	2.473112e-09
1.600000e+02	1.800000e+02	1.082094e-07	2.288477e-09	2.288477e-09
1.800000e+02	2.000000e+02	6.497355e-08	1.837049e-09	1.837049e-09
2.000000e+02	2.200000e+02	4.247205e-08	1.670197e-09	1.670197e-09
2.200000e+02	2.400000e+02	2.524402e-08	9.547144e-10	9.547144e-10
2.400000e+02	2.600000e+02	1.572666e-08	8.251853e-10	8.251853e-10
2.600000e+02	2.800000e+02	1.124685e-08	8.421869e-10	8.421869e-10
2.800000e+02	3.000000e+02	6.109425e-09	6.458146e-10	6.458146e-10
3.000000e+02	3.200000e+02	4.583723e-09	5.222698e-10	5.222698e-10
3.200000e+02	3.400000e+02	2.574177e-09	3.335258e-10	3.335258e-10
3.400000e+02	3.600000e+02	1.564993e-09	2.516763e-10	2.516763e-10
3.600000e+02	3.800000e+02	1.607019e-09	2.411771e-10	2.411771e-10
3.800000e+02	4.000000e+02	6.582985e-10	3.253303e-10	3.253303e-10
4.000000e+02	4.200000e+02	3.157607e-10	3.737560e-10	3.737560e-10
4.200000e+02	4.400000e+02	2.331814e-10	1.471372e-10	1.471372e-10
4.400000e+02	4.600000e+02	3.522131e-10	1.093071e-10	1.093071e-10
4.600000e+02	4.800000e+02	1.375543e-10	6.655075e-11	6.655075e-11
4.800000e+02	5.000000e+02	1.080725e-10	6.183613e-11	6.183613e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Path=onshell-wh[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Scale=1000.
ScaledBy=2.60111093317401639e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.238390e-06	4.273122e-10	4.273122e-10
2.000000e+01	4.000000e+01	2.959637e-06	6.535451e-10	6.535451e-10
4.000000e+01	6.000000e+01	3.701199e-06	7.368714e-10	7.368714e-10
6.000000e+01	8.000000e+01	2.621123e-06	6.352641e-10	6.352641e-10
8.000000e+01	1.000000e+02	1.692844e-06	5.234030e-10	5.234030e-10
1.000000e+02	1.200000e+02	1.162889e-06	4.423451e-10	4.423451e-10
1.200000e+02	1.400000e+02	7.743495e-07	3.667140e-10	3.667140e-10
1.400000e+02	1.600000e+02	5.156205e-07	3.023867e-10	3.023867e-10
1.600000e+02	1.800000e+02	3.497996e-07	2.511529e-10	2.511529e-10
1.800000e+02	2.000000e+02	2.417628e-07	2.096473e-10	2.096473e-10
2.000000e+02	2.200000e+02	1.706905e-07	1.761029e-10	1.761029e-10
2.200000e+02	2.400000e+02	1.228300e-07	1.485698e-10	1.485698e-10
2.400000e+02	2.600000e+02	8.956370e-08	1.254949e-10	1.254949e-10
2.600000e+02	2.800000e+02	6.620140e-08	1.067265e-10	1.067265e-10
2.800000e+02	3.000000e+02	4.917152e-08	9.061478e-11	9.061478e-11
3.000000e+02	3.200000e+02	3.694414e-08	7.654001e-11	7.654001e-11
3.200000e+02	3.400000e+02	2.791375e-08	6.396771e-11	6.396771e-11
3.400000e+02	3.600000e+02	2.130193e-08	5.327718e-11	5.327718e-11
3.600000e+02	3.800000e+02	1.623520e-08	4.432388e-11	4.432388e-11
3.800000e+02	4.000000e+02	1.217949e-08	3.673004e-11	3.673004e-11
4.000000e+02	4.200000e+02	7.519795e-09	2.764218e-11	2.764218e-11
4.200000e+02	4.400000e+02	4.670780e-09	2.095136e-11	2.095136e-11
4.400000e+02	4.600000e+02	3.058232e-09	1.628619e-11	1.628619e-11
4.600000e+02	4.800000e+02	2.057225e-09	1.277793e-11	1.277793e-11
4.800000e+02	5.000000e+02	1.409068e-09	1.010010e-11	1.010010e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
Path=onshell-wh[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=2.24659940256845133e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	7.342805e-07	2.316451e-09	2.316451e-09
2.000000e+01	4.000000e+01	1.284528e-06	8.090290e-09	8.090290e-09
4.000000e+01	6.000000e+01	1.360562e-06	9.330226e-09	9.330226e-09
6.000000e+01	8.000000e+01	1.049158e-06	5.077214e-09	5.077214e-09
8.000000e+01	1.000000e+02	7.152320e-07	4.107279e-09	4.107279e-09
1.000000e+02	1.200000e+02	4.457670e-07	4.053223e-09	4.053223e-09
1.200000e+02	1.400000e+02	2.776003e-07	3.326168e-09	3.326168e-09
1.400000e+02	1.600000e+02	1.717230e-07	2.462968e-09	2.462968e-09
1.600000e+02	1.800000e+02	1.074882e-07	2.306037e-09	2.306037e-09
1.800000e+02	2.000000e+02	6.413255e-08	1.862431e-09	1.862431e-09
2.000000e+02	2.200000e+02	4.162218e-08	1.697766e-09	1.697766e-09
2.200000e+02	2.400000e+02	2.435358e-08	9.730875e-10	9.730875e-10
2.400000e+02	2.600000e+02	1.486279e-08	8.424245e-10	8.424245e-10
2.600000e+02	2.800000e+02	1.048108e-08	8.622062e-10	8.622062e-10
2.800000e+02	3.000000e+02	5.397235e-09	6.657336e-10	6.657336e-10
3.000000e+02	3.200000e+02	3.968734e-09	5.366994e-10	5.366994e-10
3.200000e+02	3.400000e+02	2.054943e-09	3.444376e-10	3.444376e-10
3.400000e+02	3.600000e+02	1.102326e-09	2.628619e-10	2.628619e-10
3.600000e+02	3.800000e+02	1.249828e-09	2.528307e-10	2.528307e-10
3.800000e+02	4.000000e+02	3.465690e-10	3.379051e-10	3.379051e-10
4.000000e+02	4.200000e+02	1.093044e-10	3.864180e-10	3.864180e-10
4.200000e+02	4.400000e+02	9.450355e-11	1.555646e-10	1.555646e-10
4.400000e+02	4.600000e+02	2.690455e-10	1.156408e-10	1.156408e-10
4.600000e+02	4.800000e+02	7.251065e-11	7.071112e-11	7.071112e-11
4.800000e+02	5.000000e+02	6.468395e-11	6.585607e-11	6.585607e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Path=onshell-wh[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Scale=1000.
ScaledBy=2.60110978209140514e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.302951e-06	4.510226e-10	4.510226e-10
2.000000e+01	4.000000e+01	3.097933e-06	6.858805e-10	6.858805e-10
4.000000e+01	6.000000e+01	3.838691e-06	7.653226e-10	7.653226e-10
6.000000e+01	8.000000e+01	2.692092e-06	6.528292e-10	6.528292e-10
8.000000e+01	1.000000e+02	1.724384e-06	5.332989e-10	5.332989e-10
1.000000e+02	1.200000e+02	1.176737e-06	4.477620e-10	4.477620e-10
1.200000e+02	1.400000e+02	7.787630e-07	3.690111e-10	3.690111e-10
1.400000e+02	1.600000e+02	5.156065e-07	3.026349e-10	3.026349e-10
1.600000e+02	1.800000e+02	3.479340e-07	2.500981e-10	2.500981e-10
1.800000e+02	2.000000e+02	2.392788e-07	2.077989e-10	2.077989e-10
2.000000e+02	2.200000e+02	1.681465e-07	1.737804e-10	1.737804e-10
2.200000e+02	2.400000e+02	1.204496e-07	1.459757e-10	1.459757e-10
2.400000e+02	2.600000e+02	8.744495e-08	1.227938e-10	1.227938e-10
2.600000e+02	2.800000e+02	6.436365e-08	1.040395e-10	1.040395e-10
2.800000e+02	3.000000e+02	4.761730e-08	8.804859e-11	8.804859e-11
3.000000e+02	3.200000e+02	3.563955e-08	7.413928e-11	7.413928e-11
3.200000e+02	3.400000e+02	2.683292e-08	6.176795e-11	6.176795e-11
3.400000e+02	3.600000e+02	2.040559e-08	5.127495e-11	5.127495e-11
3.600000e+02	3.800000e+02	1.550086e-08	4.252162e-11	4.252162e-11
3.800000e+02	4.000000e+02	1.159190e-08	3.512613e-11	3.512613e-11
4.000000e+02	4.200000e+02	7.134760e-09	2.635987e-11	2.635987e-11
4.200000e+02	4.400000e+02	4.418468e-09	1.992522e-11	1.992522e-11
4.400000e+02	4.600000e+02	2.884666e-09	1.544928e-11	1.544928e-11
4.600000e+02	4.800000e+02	1.934846e-09	1.208902e-11	1.208902e-11
4.800000e+02	5.000000e+02	1.321751e-09	9.531580e-12	9.531580e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
Path=onshell-wh[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=2.52632799596217747e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	8.536150e-07	2.676052e-09	2.676052e-09
2.000000e+01	4.000000e+01	1.541223e-06	9.313940e-09	9.313940e-09
4.000000e+01	6.000000e+01	1.740903e-06	1.063705e-08	1.063705e-08
6.000000e+01	8.000000e+01	1.383669e-06	5.734466e-09	5.734466e-09
8.000000e+01	1.000000e+02	9.572630e-07	4.613996e-09	4.613996e-09
1.000000e+02	1.200000e+02	6.152245e-07	4.504847e-09	4.504847e-09
1.200000e+02	1.400000e+02	3.934996e-07	3.688213e-09	3.688213e-09
1.400000e+02	1.600000e+02	2.507090e-07	2.722633e-09	2.722633e-09
1.600000e+02	1.800000e+02	1.620790e-07	2.519080e-09	2.519080e-09
1.800000e+02	2.000000e+02	1.022068e-07	2.022320e-09	2.022320e-09
2.000000e+02	2.200000e+02	6.927165e-08	1.838506e-09	1.838506e-09
2.200000e+02	2.400000e+02	4.450643e-08	1.051742e-09	1.051742e-09
2.400000e+02	2.600000e+02	2.999328e-08	9.090374e-10	9.090374e-10
2.600000e+02	2.800000e+02	2.201874e-08	9.273848e-10	9.273848e-10
2.800000e+02	3.000000e+02	1.408770e-08	7.113050e-10	7.113050e-10
3.000000e+02	3.200000e+02	1.074599e-08	5.753051e-10	5.753051e-10
3.200000e+02	3.400000e+02	7.221220e-09	3.677504e-10	3.677504e-10
3.400000e+02	3.600000e+02	5.148930e-09	2.776672e-10	2.776672e-10
3.600000e+02	3.800000e+02	4.458602e-09	2.659207e-10	2.659207e-10
3.800000e+02	4.000000e+02	2.732476e-09	3.581997e-10	3.581997e-10
4.000000e+02	4.200000e+02	1.623083e-09	4.113214e-10	4.113214e-10
4.200000e+02	4.400000e+02	1.089694e-09	1.621069e-10	1.621069e-10
4.400000e+02	4.600000e+02	9.308855e-10	1.204376e-10	1.204376e-10
4.600000e+02	4.800000e+02	5.188545e-10	7.340305e-11	7.340305e-11
4.800000e+02	5.000000e+02	3.751233e-10	6.815517e-11	6.815517e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Path=onshell-wh[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Scale=1000.
ScaledBy=2.60111093317401639e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.238390e-06	4.273122e-10	4.273122e-10
2.000000e+01	4.000000e+01	2.959637e-06	6.535451e-10	6.535451e-10
4.000000e+01	6.000000e+01	3.701199e-06	7.368714e-10	7.368714e-10
6.000000e+01	8.000000e+01	2.621123e-06	6.352641e-10	6.352641e-10
8.000000e+01	1.000000e+02	1.692844e-06	5.234030e-10	5.234030e-10
1.000000e+02	1.200000e+02	1.162889e-06	4.423451e-10	4.423451e-10
1.200000e+02	1.400000e+02	7.743495e-07	3.667140e-10	3.667140e-10
1.400000e+02	1.600000e+02	5.156205e-07	3.023867e-10	3.023867e-10
1.600000e+02	1.800000e+02	3.497996e-07	2.511529e-10	2.511529e-10
1.800000e+02	2.000000e+02	2.417628e-07	2.096473e-10	2.096473e-10
2.000000e+02	2.200000e+02	1.706905e-07	1.761029e-10	1.761029e-10
2.200000e+02	2.400000e+02	1.228300e-07	1.485698e-10	1.485698e-10
2.400000e+02	2.600000e+02	8.956370e-08	1.254949e-10	1.254949e-10
2.600000e+02	2.800000e+02	6.620140e-08	1.067265e-10	1.067265e-10
2.800000e+02	3.000000e+02	4.917152e-08	9.061478e-11	9.061478e-11
3.000000e+02	3.200000e+02	3.694414e-08	7.654001e-11	7.654001e-11
3.200000e+02	3.400000e+02	2.791375e-08	6.396771e-11	6.396771e-11
3.400000e+02	3.600000e+02	2.130193e-08	5.327718e-11	5.327718e-11
3.600000e+02	3.800000e+02	1.623520e-08	4.432388e-11	4.432388e-11
3.800000e+02	4.000000e+02	1.217949e-08	3.673004e-11	3.673004e-11
4.000000e+02	4.200000e+02	7.519795e-09	2.764218e-11	2.764218e-11
4.200000e+02	4.400000e+02	4.670780e-09	2.095136e-11	2.095136e-11
4.400000e+02	4.600000e+02	3.058232e-09	1.628619e-11	1.628619e-11
4.600000e+02	4.800000e+02	2.057225e-09	1.277793e-11	1.277793e-11
4.800000e+02	5.000000e+02	1.409068e-09	1.010010e-11	1.010010e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
Path=onshell-wh[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=2.58379604820377013e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	8.629775e-07	2.549402e-09	2.549402e-09
2.000000e+01	4.000000e+01	1.570922e-06	8.901025e-09	8.901025e-09
4.000000e+01	6.000000e+01	1.766752e-06	1.026578e-08	1.026578e-08
6.000000e+01	8.000000e+01	1.389745e-06	5.588484e-09	5.588484e-09
8.000000e+01	1.000000e+02	9.572530e-07	4.521390e-09	4.521390e-09
1.000000e+02	1.200000e+02	6.149145e-07	4.461259e-09	4.461259e-09
1.200000e+02	1.400000e+02	3.931624e-07	3.661172e-09	3.661172e-09
1.400000e+02	1.600000e+02	2.502482e-07	2.711497e-09	2.711497e-09
1.600000e+02	1.800000e+02	1.616388e-07	2.538389e-09	2.538389e-09
1.800000e+02	2.000000e+02	1.016691e-07	2.050219e-09	2.050219e-09
2.000000e+02	2.200000e+02	6.871840e-08	1.868808e-09	1.868808e-09
2.200000e+02	2.400000e+02	4.388152e-08	1.071907e-09	1.071907e-09
2.400000e+02	2.600000e+02	2.936663e-08	9.279530e-10	9.279530e-10
2.600000e+02	2.800000e+02	2.146251e-08	9.493658e-10	9.493658e-10
2.800000e+02	3.000000e+02	1.355232e-08	7.331688e-10	7.331688e-10
3.000000e+02	3.200000e+02	1.028293e-08	5.911339e-10	5.911339e-10
3.200000e+02	3.400000e+02	6.830785e-09	3.796950e-10	3.796950e-10
3.400000e+02	3.600000e+02	4.793370e-09	2.899027e-10	2.899027e-10
3.600000e+02	3.800000e+02	4.195078e-09	2.786836e-10	2.786836e-10
3.800000e+02	4.000000e+02	2.492984e-09	3.720049e-10	3.720049e-10
4.000000e+02	4.200000e+02	1.465869e-09	4.252362e-10	4.252362e-10
4.200000e+02	4.400000e+02	9.851550e-10	1.713494e-10	1.713494e-10
4.400000e+02	4.600000e+02	8.724455e-10	1.273808e-10	1.273808e-10
4.600000e+02	4.800000e+02	4.708958e-10	7.795383e-11	7.795383e-11
4.800000e+02	5.000000e+02	3.445791e-10	7.255891e-11	7.255891e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-wh
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh
Path=onshell-wh
Scale=1000.
ScaledBy=2.52363716438956397e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	2.026239e-06	2.473241e-09	2.473241e-09
2.000000e+01	4.000000e+01	4.349249e-06	8.493524e-09	8.493524e-09
4.000000e+01	6.000000e+01	5.167770e-06	9.698133e-09	9.698133e-09
6.000000e+01	8.000000e+01	3.730966e-06	5.250859e-09	5.250859e-09
8.000000e+01	1.000000e+02	2.437488e-06	4.225393e-09	4.225393e-09
1.000000e+02	1.200000e+02	1.621949e-06	4.117337e-09	4.117337e-09
1.200000e+02	1.400000e+02	1.056538e-06	3.371050e-09	3.371050e-09
1.400000e+02	1.600000e+02	6.879430e-07	2.491561e-09	2.491561e-09
1.600000e+02	1.800000e+02	4.561437e-07	2.302102e-09	2.302102e-09
1.800000e+02	2.000000e+02	3.042523e-07	1.848764e-09	1.848764e-09
2.000000e+02	2.200000e+02	2.106185e-07	1.679213e-09	1.679213e-09
2.200000e+02	2.400000e+02	1.456936e-07	9.658098e-10	9.658098e-10
2.400000e+02	2.600000e+02	1.031716e-07	8.342715e-10	8.342715e-10
2.600000e+02	2.800000e+02	7.561050e-08	8.485887e-10	8.485887e-10
2.800000e+02	3.000000e+02	5.372670e-08	6.517891e-10	6.517891e-10
3.000000e+02	3.200000e+02	4.022327e-08	5.275059e-10	5.275059e-10
3.200000e+02	3.400000e+02	2.940710e-08	3.391972e-10	3.391972e-10
3.400000e+02	3.600000e+02	2.197059e-08	2.568464e-10	2.568464e-10
3.600000e+02	3.800000e+02	1.710787e-08	2.448969e-10	2.448969e-10
3.800000e+02	4.000000e+02	1.225020e-08	3.272210e-10	3.272210e-10
4.000000e+02	4.200000e+02	7.450520e-09	3.746844e-10	3.746844e-10
4.200000e+02	4.400000e+02	4.651649e-09	1.484803e-10	1.484803e-10
4.400000e+02	4.600000e+02	3.236878e-09	1.103934e-10	1.103934e-10
4.600000e+02	4.800000e+02	2.072400e-09	6.763984e-11	6.763984e-11
4.800000e+02	5.000000e+02	1.429825e-09	6.256642e-11	6.256642e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-qqww[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
LineColor=orange!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-qqww[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
Path=onshell-qqww[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=4.17642336288989450e-11
Title=W${}^+$W${}^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	7.133820e-08	4.848814e-09	4.848814e-09
2.000000e+01	4.000000e+01	2.041463e-07	1.324863e-08	1.324863e-08
4.000000e+01	6.000000e+01	2.870991e-07	1.088503e-08	1.088503e-08
6.000000e+01	8.000000e+01	3.728926e-07	8.868950e-09	8.868950e-09
8.000000e+01	1.000000e+02	4.055188e-07	9.285505e-09	9.285505e-09
1.000000e+02	1.200000e+02	4.030349e-07	7.668932e-09	7.668932e-09
1.200000e+02	1.400000e+02	3.793263e-07	8.028141e-09	8.028141e-09
1.400000e+02	1.600000e+02	3.423978e-07	6.288217e-09	6.288217e-09
1.600000e+02	1.800000e+02	2.888074e-07	5.240930e-09	5.240930e-09
1.800000e+02	2.000000e+02	2.502968e-07	4.763700e-09	4.763700e-09
2.000000e+02	2.200000e+02	2.105768e-07	3.431961e-09	3.431961e-09
2.200000e+02	2.400000e+02	1.677327e-07	3.137352e-09	3.137352e-09
2.400000e+02	2.600000e+02	1.452616e-07	4.206513e-09	4.206513e-09
2.600000e+02	2.800000e+02	1.140889e-07	1.930831e-09	1.930831e-09
2.800000e+02	3.000000e+02	9.337235e-08	1.922483e-09	1.922483e-09
3.000000e+02	3.200000e+02	7.653565e-08	1.481267e-09	1.481267e-09
3.200000e+02	3.400000e+02	6.186535e-08	1.173261e-09	1.173261e-09
3.400000e+02	3.600000e+02	5.078110e-08	1.122413e-09	1.122413e-09
3.600000e+02	3.800000e+02	4.056274e-08	8.961292e-10	8.961292e-10
3.800000e+02	4.000000e+02	3.195730e-08	8.152610e-10	8.152610e-10
4.000000e+02	4.200000e+02	2.706943e-08	6.385249e-10	6.385249e-10
4.200000e+02	4.400000e+02	2.176873e-08	4.526414e-10	4.526414e-10
4.400000e+02	4.600000e+02	1.824780e-08	4.994846e-10	4.994846e-10
4.600000e+02	4.800000e+02	1.523385e-08	3.759446e-10	3.759446e-10
4.800000e+02	5.000000e+02	1.234216e-08	3.192385e-10	3.192385e-10
# END HISTO1D


# BEGIN HISTO1D /onshell-qqww[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
LineColor=orange!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-qqww[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
Path=onshell-qqww[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=4.21795990776955025e-11
Title=W${}^+$W${}^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	7.053940e-08	4.837106e-09	4.837106e-09
2.000000e+01	4.000000e+01	2.030191e-07	1.324648e-08	1.324648e-08
4.000000e+01	6.000000e+01	2.873568e-07	1.090099e-08	1.090099e-08
6.000000e+01	8.000000e+01	3.768117e-07	9.025550e-09	9.025550e-09
8.000000e+01	1.000000e+02	4.135780e-07	9.591889e-09	9.591889e-09
1.000000e+02	1.200000e+02	4.141165e-07	8.065676e-09	8.065676e-09
1.200000e+02	1.400000e+02	3.924848e-07	8.654474e-09	8.654474e-09
1.400000e+02	1.600000e+02	3.551627e-07	6.676243e-09	6.676243e-09
1.600000e+02	1.800000e+02	3.006805e-07	5.551214e-09	5.551214e-09
1.800000e+02	2.000000e+02	2.616232e-07	5.045632e-09	5.045632e-09
2.000000e+02	2.200000e+02	2.208635e-07	3.654920e-09	3.654920e-09
2.200000e+02	2.400000e+02	1.761905e-07	3.340292e-09	3.340292e-09
2.400000e+02	2.600000e+02	1.533462e-07	4.563868e-09	4.563868e-09
2.600000e+02	2.800000e+02	1.205570e-07	2.066945e-09	2.066945e-09
2.800000e+02	3.000000e+02	9.891190e-08	2.077827e-09	2.077827e-09
3.000000e+02	3.200000e+02	8.129780e-08	1.605100e-09	1.605100e-09
3.200000e+02	3.400000e+02	6.575115e-08	1.263245e-09	1.263245e-09
3.400000e+02	3.600000e+02	5.410450e-08	1.210114e-09	1.210114e-09
3.600000e+02	3.800000e+02	4.321080e-08	9.628010e-10	9.628010e-10
3.800000e+02	4.000000e+02	3.411528e-08	8.801261e-10	8.801261e-10
4.000000e+02	4.200000e+02	2.896650e-08	7.012601e-10	7.012601e-10
4.200000e+02	4.400000e+02	2.330001e-08	4.902002e-10	4.902002e-10
4.400000e+02	4.600000e+02	1.956196e-08	5.472273e-10	5.472273e-10
4.600000e+02	4.800000e+02	1.634337e-08	4.104360e-10	4.104360e-10
4.800000e+02	5.000000e+02	1.324884e-08	3.449656e-10	3.449656e-10
# END HISTO1D


# BEGIN HISTO1D /onshell-qqww[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
LineColor=orange!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-qqww[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
Path=onshell-qqww[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=4.05557446859923774e-11
Title=W${}^+$W${}^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	5.838585e-08	5.280024e-09	5.280024e-09
2.000000e+01	4.000000e+01	1.755778e-07	1.440744e-08	1.440744e-08
4.000000e+01	6.000000e+01	2.552276e-07	1.183367e-08	1.183367e-08
6.000000e+01	8.000000e+01	3.516475e-07	9.633456e-09	9.633456e-09
8.000000e+01	1.000000e+02	3.966074e-07	1.008386e-08	1.008386e-08
1.000000e+02	1.200000e+02	4.045030e-07	8.322642e-09	8.322642e-09
1.200000e+02	1.400000e+02	3.877391e-07	8.708068e-09	8.708068e-09
1.400000e+02	1.600000e+02	3.545194e-07	6.815598e-09	6.815598e-09
1.600000e+02	1.800000e+02	3.015596e-07	5.675548e-09	5.675548e-09
1.800000e+02	2.000000e+02	2.633129e-07	5.157587e-09	5.157587e-09
2.000000e+02	2.200000e+02	2.227606e-07	3.712619e-09	3.712619e-09
2.200000e+02	2.400000e+02	1.780839e-07	3.392347e-09	3.392347e-09
2.400000e+02	2.600000e+02	1.548619e-07	4.541964e-09	4.541964e-09
2.600000e+02	2.800000e+02	1.218476e-07	2.084930e-09	2.084930e-09
2.800000e+02	3.000000e+02	9.990715e-08	2.075646e-09	2.075646e-09
3.000000e+02	3.200000e+02	8.199405e-08	1.598599e-09	1.598599e-09
3.200000e+02	3.400000e+02	6.634185e-08	1.265362e-09	1.265362e-09
3.400000e+02	3.600000e+02	5.448990e-08	1.210068e-09	1.210068e-09
3.600000e+02	3.800000e+02	4.354638e-08	9.655658e-10	9.655658e-10
3.800000e+02	4.000000e+02	3.431930e-08	8.781473e-10	8.781473e-10
4.000000e+02	4.200000e+02	2.907766e-08	6.876956e-10	6.876956e-10
4.200000e+02	4.400000e+02	2.339365e-08	4.872573e-10	4.872573e-10
4.400000e+02	4.600000e+02	1.960876e-08	5.375340e-10	5.375340e-10
4.600000e+02	4.800000e+02	1.637672e-08	4.044713e-10	4.044713e-10
4.800000e+02	5.000000e+02	1.326671e-08	3.433599e-10	3.433599e-10
# END HISTO1D


# BEGIN HISTO1D /onshell-qqww[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
LineColor=orange!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-qqww[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
Path=onshell-qqww[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=4.10263100833363354e-11
Title=W${}^+$W${}^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	5.786315e-08	5.267084e-09	5.267084e-09
2.000000e+01	4.000000e+01	1.750954e-07	1.440498e-08	1.440498e-08
4.000000e+01	6.000000e+01	2.562614e-07	1.185096e-08	1.185096e-08
6.000000e+01	8.000000e+01	3.564259e-07	9.803726e-09	9.803726e-09
8.000000e+01	1.000000e+02	4.056082e-07	1.041686e-08	1.041686e-08
1.000000e+02	1.200000e+02	4.165811e-07	8.753309e-09	8.753309e-09
1.200000e+02	1.400000e+02	4.019542e-07	9.388054e-09	9.388054e-09
1.400000e+02	1.600000e+02	3.682517e-07	7.236392e-09	7.236392e-09
1.600000e+02	1.800000e+02	3.143083e-07	6.011709e-09	6.011709e-09
1.800000e+02	2.000000e+02	2.754722e-07	5.462957e-09	5.462957e-09
2.000000e+02	2.200000e+02	2.338067e-07	3.953850e-09	3.953850e-09
2.200000e+02	2.400000e+02	1.871656e-07	3.611814e-09	3.611814e-09
2.400000e+02	2.600000e+02	1.635516e-07	4.928047e-09	4.928047e-09
2.600000e+02	2.800000e+02	1.287993e-07	2.231926e-09	2.231926e-09
2.800000e+02	3.000000e+02	1.058630e-07	2.243455e-09	2.243455e-09
3.000000e+02	3.200000e+02	8.711520e-08	1.732275e-09	1.732275e-09
3.200000e+02	3.400000e+02	7.052065e-08	1.362410e-09	1.362410e-09
3.400000e+02	3.600000e+02	5.806415e-08	1.304621e-09	1.304621e-09
3.600000e+02	3.800000e+02	4.639409e-08	1.037408e-09	1.037408e-09
3.800000e+02	4.000000e+02	3.663988e-08	9.480161e-10	9.480161e-10
4.000000e+02	4.200000e+02	3.111768e-08	7.552662e-10	7.552662e-10
4.200000e+02	4.400000e+02	2.504039e-08	5.276815e-10	5.276815e-10
4.400000e+02	4.600000e+02	2.102176e-08	5.889104e-10	5.889104e-10
4.600000e+02	4.800000e+02	1.756983e-08	4.415735e-10	4.415735e-10
4.800000e+02	5.000000e+02	1.424155e-08	3.710296e-10	3.710296e-10
# END HISTO1D


# BEGIN HISTO1D /onshell-qqww[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
LineColor=orange!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-qqww[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
Path=onshell-qqww[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=4.16591969753675791e-11
Title=W${}^+$W${}^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	5.742135e-08	5.219250e-09	5.219250e-09
2.000000e+01	4.000000e+01	1.748364e-07	1.431804e-08	1.431804e-08
4.000000e+01	6.000000e+01	2.578190e-07	1.180863e-08	1.180863e-08
6.000000e+01	8.000000e+01	3.620063e-07	9.991022e-09	9.991022e-09
8.000000e+01	1.000000e+02	4.157910e-07	1.078065e-08	1.078065e-08
1.000000e+02	1.200000e+02	4.302033e-07	9.247882e-09	9.247882e-09
1.200000e+02	1.400000e+02	4.181040e-07	1.025772e-08	1.025772e-08
1.400000e+02	1.600000e+02	3.836919e-07	7.733020e-09	7.733020e-09
1.600000e+02	1.800000e+02	3.286656e-07	6.400976e-09	6.400976e-09
1.800000e+02	2.000000e+02	2.891917e-07	5.813985e-09	5.813985e-09
2.000000e+02	2.200000e+02	2.463050e-07	4.235721e-09	4.235721e-09
2.200000e+02	2.400000e+02	1.974298e-07	3.862868e-09	3.862868e-09
2.400000e+02	2.600000e+02	1.734287e-07	5.381027e-09	5.381027e-09
2.600000e+02	2.800000e+02	1.366922e-07	2.404017e-09	2.404017e-09
2.800000e+02	3.000000e+02	1.126365e-07	2.444272e-09	2.444272e-09
3.000000e+02	3.200000e+02	9.296250e-08	1.891744e-09	1.891744e-09
3.200000e+02	3.400000e+02	7.528200e-08	1.476119e-09	1.476119e-09
3.400000e+02	3.600000e+02	6.214375e-08	1.415084e-09	1.415084e-09
3.600000e+02	3.800000e+02	4.964164e-08	1.119920e-09	1.119920e-09
3.800000e+02	4.000000e+02	3.929881e-08	1.029932e-09	1.029932e-09
4.000000e+02	4.200000e+02	3.346071e-08	8.372574e-10	8.372574e-10
4.200000e+02	4.400000e+02	2.692844e-08	5.751104e-10	5.751104e-10
4.400000e+02	4.600000e+02	2.264510e-08	6.497530e-10	6.497530e-10
4.600000e+02	4.800000e+02	1.894110e-08	4.854409e-10	4.854409e-10
4.800000e+02	5.000000e+02	1.536130e-08	4.033096e-10	4.033096e-10
# END HISTO1D


# BEGIN HISTO1D /onshell-qqww[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
LineColor=orange!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-qqww[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
Path=onshell-qqww[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=4.14903393793925842e-11
Title=W${}^+$W${}^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	5.326620e-08	5.783425e-09	5.783425e-09
2.000000e+01	4.000000e+01	1.681548e-07	1.579118e-08	1.579118e-08
4.000000e+01	6.000000e+01	2.529764e-07	1.298704e-08	1.298704e-08
6.000000e+01	8.000000e+01	3.658701e-07	1.073278e-08	1.073278e-08
8.000000e+01	1.000000e+02	4.256126e-07	1.140098e-08	1.140098e-08
1.000000e+02	1.200000e+02	4.433299e-07	9.572305e-09	9.572305e-09
1.200000e+02	1.400000e+02	4.316879e-07	1.026085e-08	1.026085e-08
1.400000e+02	1.600000e+02	3.978117e-07	7.901617e-09	7.901617e-09
1.600000e+02	1.800000e+02	3.407378e-07	6.557538e-09	6.557538e-09
1.800000e+02	2.000000e+02	2.994933e-07	5.957388e-09	5.957388e-09
2.000000e+02	2.200000e+02	2.546957e-07	4.307370e-09	4.307370e-09
2.200000e+02	2.400000e+02	2.040829e-07	3.932627e-09	3.932627e-09
2.400000e+02	2.600000e+02	1.783923e-07	5.356923e-09	5.356923e-09
2.600000e+02	2.800000e+02	1.405464e-07	2.426332e-09	2.426332e-09
2.800000e+02	3.000000e+02	1.155065e-07	2.438534e-09	2.438534e-09
3.000000e+02	3.200000e+02	9.502470e-08	1.881932e-09	1.881932e-09
3.200000e+02	3.400000e+02	7.691465e-08	1.478964e-09	1.478964e-09
3.400000e+02	3.600000e+02	6.329385e-08	1.415603e-09	1.415603e-09
3.600000e+02	3.800000e+02	5.056925e-08	1.124931e-09	1.124931e-09
3.800000e+02	4.000000e+02	3.994339e-08	1.027609e-09	1.027609e-09
4.000000e+02	4.200000e+02	3.388678e-08	8.185672e-10	8.185672e-10
4.200000e+02	4.400000e+02	2.727803e-08	5.716406e-10	5.716406e-10
4.400000e+02	4.600000e+02	2.287978e-08	6.376941e-10	6.376941e-10
4.600000e+02	4.800000e+02	1.913011e-08	4.780447e-10	4.780447e-10
4.800000e+02	5.000000e+02	1.549687e-08	4.015318e-10	4.015318e-10
# END HISTO1D


# BEGIN HISTO1D /onshell-qqww[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
LineColor=orange!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-qqww[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
Path=onshell-qqww[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=4.21564409914112094e-11
Title=W${}^+$W${}^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	5.306530e-08	5.730569e-09	5.730569e-09
2.000000e+01	4.000000e+01	1.684768e-07	1.569566e-08	1.569566e-08
4.000000e+01	6.000000e+01	2.553070e-07	1.294052e-08	1.294052e-08
6.000000e+01	8.000000e+01	3.724401e-07	1.093804e-08	1.093804e-08
8.000000e+01	1.000000e+02	4.370162e-07	1.179945e-08	1.179945e-08
1.000000e+02	1.200000e+02	4.583497e-07	1.011322e-08	1.011322e-08
1.200000e+02	1.400000e+02	4.493828e-07	1.121225e-08	1.121225e-08
1.400000e+02	1.600000e+02	4.146828e-07	8.444149e-09	8.444149e-09
1.600000e+02	1.800000e+02	3.564028e-07	6.982301e-09	6.982301e-09
1.800000e+02	2.000000e+02	3.144525e-07	6.340313e-09	6.340313e-09
2.000000e+02	2.200000e+02	2.683186e-07	4.614439e-09	4.614439e-09
2.200000e+02	2.400000e+02	2.152685e-07	4.205980e-09	4.205980e-09
2.400000e+02	2.600000e+02	1.891513e-07	5.849656e-09	5.849656e-09
2.600000e+02	2.800000e+02	1.491420e-07	2.613400e-09	2.613400e-09
2.800000e+02	3.000000e+02	1.228806e-07	2.656920e-09	2.656920e-09
3.000000e+02	3.200000e+02	1.013883e-07	2.055207e-09	2.055207e-09
3.200000e+02	3.400000e+02	8.209545e-08	1.602374e-09	1.602374e-09
3.400000e+02	3.600000e+02	6.773075e-08	1.535447e-09	1.535447e-09
3.600000e+02	3.800000e+02	5.410060e-08	1.214393e-09	1.214393e-09
3.800000e+02	4.000000e+02	4.283429e-08	1.116383e-09	1.116383e-09
4.000000e+02	4.200000e+02	3.643246e-08	9.074197e-10	9.074197e-10
4.200000e+02	4.400000e+02	2.932960e-08	6.229906e-10	6.229906e-10
4.400000e+02	4.600000e+02	2.464280e-08	7.035583e-10	7.035583e-10
4.600000e+02	4.800000e+02	2.061964e-08	5.255083e-10	5.255083e-10
4.800000e+02	5.000000e+02	1.671270e-08	4.364525e-10	4.364525e-10
# END HISTO1D


# BEGIN HISTO1D /onshell-qqww
LineColor=orange!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-qqww
Path=onshell-qqww
Scale=1000.
ScaledBy=4.10263100833363354e-11
Title=W${}^+$W${}^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	5.786315e-08	5.267084e-09	5.267084e-09
2.000000e+01	4.000000e+01	1.750954e-07	1.440498e-08	1.440498e-08
4.000000e+01	6.000000e+01	2.562614e-07	1.185096e-08	1.185096e-08
6.000000e+01	8.000000e+01	3.564259e-07	9.803726e-09	9.803726e-09
8.000000e+01	1.000000e+02	4.056082e-07	1.041686e-08	1.041686e-08
1.000000e+02	1.200000e+02	4.165811e-07	8.753309e-09	8.753309e-09
1.200000e+02	1.400000e+02	4.019542e-07	9.388054e-09	9.388054e-09
1.400000e+02	1.600000e+02	3.682517e-07	7.236392e-09	7.236392e-09
1.600000e+02	1.800000e+02	3.143083e-07	6.011709e-09	6.011709e-09
1.800000e+02	2.000000e+02	2.754722e-07	5.462957e-09	5.462957e-09
2.000000e+02	2.200000e+02	2.338067e-07	3.953850e-09	3.953850e-09
2.200000e+02	2.400000e+02	1.871656e-07	3.611814e-09	3.611814e-09
2.400000e+02	2.600000e+02	1.635516e-07	4.928047e-09	4.928047e-09
2.600000e+02	2.800000e+02	1.287993e-07	2.231926e-09	2.231926e-09
2.800000e+02	3.000000e+02	1.058630e-07	2.243455e-09	2.243455e-09
3.000000e+02	3.200000e+02	8.711520e-08	1.732275e-09	1.732275e-09
3.200000e+02	3.400000e+02	7.052065e-08	1.362410e-09	1.362410e-09
3.400000e+02	3.600000e+02	5.806415e-08	1.304621e-09	1.304621e-09
3.600000e+02	3.800000e+02	4.639409e-08	1.037408e-09	1.037408e-09
3.800000e+02	4.000000e+02	3.663988e-08	9.480161e-10	9.480161e-10
4.000000e+02	4.200000e+02	3.111768e-08	7.552662e-10	7.552662e-10
4.200000e+02	4.400000e+02	2.504039e-08	5.276815e-10	5.276815e-10
4.400000e+02	4.600000e+02	2.102176e-08	5.889104e-10	5.889104e-10
4.600000e+02	4.800000e+02	1.756983e-08	4.415735e-10	4.415735e-10
4.800000e+02	5.000000e+02	1.424155e-08	3.710296e-10	3.710296e-10
# END HISTO1D


# BEGIN HISTO1D /qqllnn-qcd
ErrorBreakdown={0: {"": {up: 6.57061380943517e-07, dn: 6.57061380943517e-07}}, 1: {"": {up: 8.9603223992643088e-07, dn: 8.9603223992643088e-07}}, 2: {"": {up: 8.4758936924045574e-07, dn: 8.4758936924045574e-07}}, 3: {"": {up: 7.0764255610853722e-07, dn: 7.0764255610853722e-07}}, 4: {"": {up: 5.6302983006278743e-07, dn: 5.6302983006278743e-07}}, 5: {"": {up: 4.4799661727029319e-07, dn: 4.4799661727029319e-07}}, 6: {"": {up: 3.5780061223581862e-07, dn: 3.5780061223581862e-07}}, 7: {"": {up: 2.86986332674591e-07, dn: 2.86986332674591e-07}}, 8: {"": {up: 2.3341853460874959e-07, dn: 2.3341853460874959e-07}}, 9: {"": {up: 1.8740521012572719e-07, dn: 1.8740521012572719e-07}}, 10: {"": {up: 1.5301622583474959e-07, dn: 1.5301622583474959e-07}}, 11: {"": {up: 1.2552604549669979e-07, dn: 1.2552604549669979e-07}}, 12: {"": {up: 1.0422030797275519e-07, dn: 1.0422030797275519e-07}}, 13: {"": {up: 8.6322091430170933e-08, dn: 8.6322091430170933e-08}}, 14: {"": {up: 7.1547731063800815e-08, dn: 7.1547731063800815e-08}}, 15: {"": {up: 6.1075558438634366e-08, dn: 6.1075558438634366e-08}}, 16: {"": {up: 5.0930367147705871e-08, dn: 5.0930367147705871e-08}}, 17: {"": {up: 4.3079088264216787e-08, dn: 4.3079088264216787e-08}}, 18: {"": {up: 3.7278905936402122e-08, dn: 3.7278905936402122e-08}}, 19: {"": {up: 3.1688233485384452e-08, dn: 3.1688233485384452e-08}}, 20: {"": {up: 2.7065519156604641e-08, dn: 2.7065519156604641e-08}}, 21: {"": {up: 2.4035574439226881e-08, dn: 2.4035574439226881e-08}}, 22: {"": {up: 2.0479708520568531e-08, dn: 2.0479708520568531e-08}}, 23: {"": {up: 1.7978468221017069e-08, dn: 1.7978468221017069e-08}}, 24: {"": {up: 1.5307074117017651e-08, dn: 1.5307074117017651e-08}}, 25: {"": {up: 1.3655486200951071e-08, dn: 1.3655486200951071e-08}}, 26: {"": {up: 1.19762981824151e-08, dn: 1.19762981824151e-08}}, 27: {"": {up: 1.0373078727236171e-08, dn: 1.0373078727236171e-08}}, 28: {"": {up: 9.3422621504389833e-09, dn: 9.3422621504389833e-09}}, 29: {"": {up: 8.0130828860047396e-09, dn: 8.0130828860047396e-09}}, 30: {"": {up: 7.2527404485140359e-09, dn: 7.2527404485140359e-09}}, 31: {"": {up: 6.2454316298440496e-09, dn: 6.2454316298440496e-09}}, 32: {"": {up: 5.5234361415841289e-09, dn: 5.5234361415841289e-09}}, 33: {"": {up: 4.8558054909020371e-09, dn: 4.8558054909020371e-09}}, 34: {"": {up: 4.2078693331307061e-09, dn: 4.2078693331307061e-09}}, 35: {"": {up: 3.9199342006916068e-09, dn: 3.9199342006916068e-09}}, 36: {"": {up: 3.3608525205976141e-09, dn: 3.3608525205976141e-09}}, 37: {"": {up: 3.3211944474173758e-09, dn: 3.3211944474173758e-09}}, 38: {"": {up: 2.6020558958252351e-09, dn: 2.6020558958252351e-09}}, 39: {"": {up: 2.2534023001464809e-09, dn: 2.2534023001464809e-09}}, 40: {"": {up: 2.5461752594611212e-09, dn: 2.5461752594611212e-09}}, 41: {"": {up: 1.8189962033190021e-09, dn: 1.8189962033190021e-09}}, 42: {"": {up: 1.5508800090948869e-09, dn: 1.5508800090948869e-09}}, 43: {"": {up: 1.567653272581379e-09, dn: 1.567653272581379e-09}}, 44: {"": {up: 1.287636766613352e-09, dn: 1.287636766613352e-09}}, 45: {"": {up: 1.1688390221583211e-09, dn: 1.1688390221583211e-09}}, 46: {"": {up: 1.077178285004069e-09, dn: 1.077178285004069e-09}}, 47: {"": {up: 9.0669210693579647e-10, dn: 9.0669210693579647e-10}}, 48: {"": {up: 8.601449925717863e-10, dn: 8.601449925717863e-10}}, 49: {"": {up: 7.76013579993907e-10, dn: 7.76013579993907e-10}}, 50: {"": {up: 6.6147125093537592e-10, dn: 6.6147125093537592e-10}}, 51: {"": {up: 6.260072296423344e-10, dn: 6.260072296423344e-10}}, 52: {"": {up: 5.7763184796363423e-10, dn: 5.7763184796363423e-10}}, 53: {"": {up: 5.0627261800254404e-10, dn: 5.0627261800254404e-10}}, 54: {"": {up: 4.7085467228037348e-10, dn: 4.7085467228037348e-10}}, 55: {"": {up: 4.6281241554714351e-10, dn: 4.6281241554714351e-10}}, 56: {"": {up: 4.398967460417197e-10, dn: 4.398967460417197e-10}}, 57: {"": {up: 3.5781080369123721e-10, dn: 3.5781080369123721e-10}}, 58: {"": {up: 3.3500384843893029e-10, dn: 3.3500384843893029e-10}}, 59: {"": {up: 3.009097685119894e-10, dn: 3.009097685119894e-10}}, 60: {"": {up: 2.6872439932721899e-10, dn: 2.6872439932721899e-10}}, 61: {"": {up: 2.4811359579538459e-10, dn: 2.4811359579538459e-10}}, 62: {"": {up: 2.0189958419144019e-10, dn: 2.0189958419144019e-10}}, 63: {"": {up: 2.0016127954578279e-10, dn: 2.0016127954578279e-10}}, 64: {"": {up: 1.9356600669451859e-10, dn: 1.9356600669451859e-10}}, 65: {"": {up: 1.7256235943102949e-10, dn: 1.7256235943102949e-10}}, 66: {"": {up: 1.8438250506307609e-10, dn: 1.8438250506307609e-10}}, 67: {"": {up: 1.5544301355502729e-10, dn: 1.5544301355502729e-10}}, 68: {"": {up: 1.3795299341394919e-10, dn: 1.3795299341394919e-10}}, 69: {"": {up: 1.10853519295997e-10, dn: 1.10853519295997e-10}}, 70: {"": {up: 1.143504408907191e-10, dn: 1.143504408907191e-10}}, 71: {"": {up: 1.036106741126229e-10, dn: 1.036106741126229e-10}}, 72: {"": {up: 9.8784864669159838e-11, dn: 9.8784864669159838e-11}}, 73: {"": {up: 8.1699027987783596e-11, dn: 8.1699027987783596e-11}}, 74: {"": {up: 7.9727651769737016e-11, dn: 7.9727651769737016e-11}}, 75: {"": {up: 8.442003088080568e-11, dn: 8.442003088080568e-11}}, 76: {"": {up: 7.2698504654042787e-11, dn: 7.2698504654042787e-11}}, 77: {"": {up: 7.4460693030646434e-11, dn: 7.4460693030646434e-11}}, 78: {"": {up: 5.2136914668257551e-11, dn: 5.2136914668257551e-11}}, 79: {"": {up: 6.3269869166585439e-11, dn: 6.3269869166585439e-11}}, 80: {"": {up: 4.5275058203199717e-11, dn: 4.5275058203199717e-11}}, 81: {"": {up: 4.5077737154977322e-11, dn: 4.5077737154977322e-11}}, 82: {"": {up: 4.7774199460040789e-11, dn: 4.7774199460040789e-11}}, 83: {"": {up: 4.0767883051417493e-11, dn: 4.0767883051417493e-11}}, 84: {"": {up: 3.4730699092066613e-11, dn: 3.4730699092066613e-11}}, 85: {"": {up: 3.0512224833015542e-11, dn: 3.0512224833015542e-11}}, 86: {"": {up: 2.935229197214106e-11, dn: 2.935229197214106e-11}}, 87: {"": {up: 2.4588573083436331e-11, dn: 2.4588573083436331e-11}}, 88: {"": {up: 2.9394437437983369e-11, dn: 2.9394437437983369e-11}}, 89: {"": {up: 2.1454053662875179e-11, dn: 2.1454053662875179e-11}}, 90: {"": {up: 1.847713611852623e-11, dn: 1.847713611852623e-11}}, 91: {"": {up: 1.8095634215829411e-11, dn: 1.8095634215829411e-11}}, 92: {"": {up: 1.7751117018526741e-11, dn: 1.7751117018526741e-11}}, 93: {"": {up: 1.5956137132056349e-11, dn: 1.5956137132056349e-11}}, 94: {"": {up: 1.7262257445080899e-11, dn: 1.7262257445080899e-11}}, 95: {"": {up: 1.551643453070535e-11, dn: 1.551643453070535e-11}}, 96: {"": {up: 1.2861969380738339e-11, dn: 1.2861969380738339e-11}}, 97: {"": {up: 1.2499981435049741e-11, dn: 1.2499981435049741e-11}}, 98: {"": {up: 1.153205260512321e-11, dn: 1.153205260512321e-11}}, 99: {"": {up: 1.068615784622232e-11, dn: 1.068615784622232e-11}}, 100: {"": {up: 1.439709175971068e-11, dn: 1.439709175971068e-11}}, 101: {"": {up: 8.6665068682443333e-12, dn: 8.6665068682443333e-12}}, 102: {"": {up: 7.788623638536621e-12, dn: 7.788623638536621e-12}}, 103: {"": {up: 9.2861132305964364e-12, dn: 9.2861132305964364e-12}}, 104: {"": {up: 6.5564150178693877e-12, dn: 6.5564150178693877e-12}}, 105: {"": {up: 6.8373763003657277e-12, dn: 6.8373763003657277e-12}}, 106: {"": {up: 5.0377112468801557e-12, dn: 5.0377112468801557e-12}}, 107: {"": {up: 4.7365741066768907e-12, dn: 4.7365741066768907e-12}}, 108: {"": {up: 3.9393104870284121e-12, dn: 3.9393104870284121e-12}}, 109: {"": {up: 4.5825312583924931e-12, dn: 4.5825312583924931e-12}}, 110: {"": {up: 3.8326331224921251e-12, dn: 3.8326331224921251e-12}}, 111: {"": {up: 3.8789685183321362e-12, dn: 3.8789685183321362e-12}}, 112: {"": {up: 2.9033334216971501e-12, dn: 2.9033334216971501e-12}}, 113: {"": {up: 3.2264839588850608e-12, dn: 3.2264839588850608e-12}}, 114: {"": {up: 2.5808832846567481e-12, dn: 2.5808832846567481e-12}}, 115: {"": {up: 2.709362582899471e-12, dn: 2.709362582899471e-12}}, 116: {"": {up: 3.3010567114859002e-12, dn: 3.3010567114859002e-12}}, 117: {"": {up: 2.2146528701778138e-12, dn: 2.2146528701778138e-12}}, 118: {"": {up: 2.1418027430277201e-12, dn: 2.1418027430277201e-12}}, 119: {"": {up: 2.007310328647272e-12, dn: 2.007310328647272e-12}}, 120: {"": {up: 1.8621542456762649e-12, dn: 1.8621542456762649e-12}}, 121: {"": {up: 1.5923821255416181e-12, dn: 1.5923821255416181e-12}}, 122: {"": {up: 1.6751489150040889e-12, dn: 1.6751489150040889e-12}}, 123: {"": {up: 1.2932076201916221e-12, dn: 1.2932076201916221e-12}}, 124: {"": {up: 3.7865988078474707e-12, dn: 3.7865988078474707e-12}}, 125: {"": {up: 2.0363572314693122e-12, dn: 2.0363572314693122e-12}}, 126: {"": {up: 1.2561306036966709e-12, dn: 1.2561306036966709e-12}}, 127: {"": {up: 7.4181511768522445e-13, dn: 7.4181511768522445e-13}}, 128: {"": {up: 1.640395848012035e-12, dn: 1.640395848012035e-12}}, 129: {"": {up: 1.0183153253455599e-12, dn: 1.0183153253455599e-12}}, 130: {"": {up: 9.2894858903922579e-13, dn: 9.2894858903922579e-13}}, 131: {"": {up: 1.058999599271909e-12, dn: 1.058999599271909e-12}}, 132: {"": {up: 7.2350380790422347e-13, dn: 7.2350380790422347e-13}}, 133: {"": {up: 7.6056912057484874e-13, dn: 7.6056912057484874e-13}}, 134: {"": {up: 6.7360264525915477e-13, dn: 6.7360264525915477e-13}}, 135: {"": {up: 5.077577208476702e-13, dn: 5.077577208476702e-13}}, 136: {"": {up: 4.7131465842400352e-13, dn: 4.7131465842400352e-13}}, 137: {"": {up: 6.1855243588828898e-13, dn: 6.1855243588828898e-13}}, 138: {"": {up: 8.5862509798890779e-13, dn: 8.5862509798890779e-13}}, 139: {"": {up: 4.0254572554646012e-13, dn: 4.0254572554646012e-13}}, 140: {"": {up: 4.1539292563709071e-13, dn: 4.1539292563709071e-13}}, 141: {"": {up: 5.1416033203540586e-13, dn: 5.1416033203540586e-13}}, 142: {"": {up: 2.6791266270114311e-13, dn: 2.6791266270114311e-13}}, 143: {"": {up: 3.9442256614193171e-13, dn: 3.9442256614193171e-13}}, 144: {"": {up: 5.0130329511878103e-13, dn: 5.0130329511878103e-13}}, 145: {"": {up: 2.060757125616589e-13, dn: 2.060757125616589e-13}}, 146: {"": {up: 3.263268415583957e-13, dn: 3.263268415583957e-13}}, 147: {"": {up: 1.9723913043980479e-13, dn: 1.9723913043980479e-13}}, 148: {"": {up: 1.83968061398197e-13, dn: 1.83968061398197e-13}}, 149: {"": {up: 1.5951935409366711e-13, dn: 1.5951935409366711e-13}}, 150: {"": {up: 1.0010365556300369e-13, dn: 1.0010365556300369e-13}}, 151: {"": {up: 1.351517818459104e-13, dn: 1.351517818459104e-13}}, 152: {"": {up: 1.1621850641839e-13, dn: 1.1621850641839e-13}}, 153: {"": {up: 2.1161671656313879e-13, dn: 2.1161671656313879e-13}}, 154: {"": {up: 1.970756127595109e-13, dn: 1.970756127595109e-13}}, 155: {"": {up: 1.128911535879468e-13, dn: 1.128911535879468e-13}}, 156: {"": {up: 9.7275387959455213e-14, dn: 9.7275387959455213e-14}}, 157: {"": {up: 1.1114419894335779e-13, dn: 1.1114419894335779e-13}}, 158: {"": {up: 6.1709838220926682e-14, dn: 6.1709838220926682e-14}}, 159: {"": {up: 5.7446630613155769e-14, dn: 5.7446630613155769e-14}}, 160: {"": {up: 5.3791895414742469e-14, dn: 5.3791895414742469e-14}}, 161: {"": {up: 7.4698087314737828e-14, dn: 7.4698087314737828e-14}}, 162: {"": {up: 7.4219066706949188e-14, dn: 7.4219066706949188e-14}}, 163: {"": {up: 7.3974224484581789e-14, dn: 7.3974224484581789e-14}}, 164: {"": {up: 4.8955959222846531e-14, dn: 4.8955959222846531e-14}}, 165: {"": {up: 1.037810935489477e-13, dn: 1.037810935489477e-13}}, 166: {"": {up: 3.1728586184129283e-14, dn: 3.1728586184129283e-14}}, 167: {"": {up: 6.2893039609585638e-14, dn: 6.2893039609585638e-14}}, 168: {"": {up: 3.4839333706575379e-14, dn: 3.4839333706575379e-14}}, 169: {"": {up: 9.4673514918312728e-14, dn: 9.4673514918312728e-14}}, 170: {"": {up: 4.9003795964369782e-14, dn: 4.9003795964369782e-14}}, 171: {"": {up: 4.7928764046506492e-14, dn: 4.7928764046506492e-14}}, 172: {"": {up: 7.969433798239876e-14, dn: 7.969433798239876e-14}}, 173: {"": {up: 1.757640833596721e-14, dn: 1.757640833596721e-14}}, 174: {"": {up: 1.8703353490440811e-14, dn: 1.8703353490440811e-14}}, 175: {"": {up: 2.6329555778005571e-14, dn: 2.6329555778005571e-14}}, 176: {"": {up: 2.005870027483711e-14, dn: 2.005870027483711e-14}}, 177: {"": {up: 1.6452966498278539e-14, dn: 1.6452966498278539e-14}}, 178: {"": {up: 2.1541296387926439e-14, dn: 2.1541296387926439e-14}}, 179: {"": {up: 3.5332595216570092e-14, dn: 3.5332595216570092e-14}}, 180: {"": {up: 2.0911540947775669e-14, dn: 2.0911540947775669e-14}}, 181: {"": {up: 1.2451374533208469e-14, dn: 1.2451374533208469e-14}}, 182: {"": {up: 3.0364009845806042e-14, dn: 3.0364009845806042e-14}}, 183: {"": {up: 7.5241476668565268e-15, dn: 7.5241476668565268e-15}}, 184: {"": {up: 1.1534658182258259e-14, dn: 1.1534658182258259e-14}}, 185: {"": {up: 1.5418513671590059e-14, dn: 1.5418513671590059e-14}}, 186: {"": {up: 8.2944142815799454e-15, dn: 8.2944142815799454e-15}}, 187: {"": {up: 7.9894572494472475e-15, dn: 7.9894572494472475e-15}}, 188: {"": {up: 1.067612634134603e-14, dn: 1.067612634134603e-14}}, 189: {"": {up: 2.491465504119005e-14, dn: 2.491465504119005e-14}}, 190: {"": {up: 1.214478920291507e-14, dn: 1.214478920291507e-14}}, 191: {"": {up: 2.7831357908097058e-15, dn: 2.7831357908097058e-15}}, 192: {"": {up: 1.134656977230114e-14, dn: 1.134656977230114e-14}}, 193: {"": {up: 2.4299461997481919e-15, dn: 2.4299461997481919e-15}}, 194: {"": {up: 1.340629097785703e-15, dn: 1.340629097785703e-15}}, 195: {"": {up: 2.849558939060844e-15, dn: 2.849558939060844e-15}}, 196: {"": {up: 9.1746695295463144e-16, dn: 9.1746695295463144e-16}}, 197: {"": {up: 5.3777539091230489e-15, dn: 5.3777539091230489e-15}}, 198: {"": {up: 1.3433366153289691e-15, dn: 1.3433366153289691e-15}}, 199: {"": {up: 3.8988271524911068e-15, dn: 3.8988271524911068e-15}}, 200: {"": {up: 1.0978709651813521e-15, dn: 1.0978709651813521e-15}}, 201: {"": {up: 1.4890335683800941e-15, dn: 1.4890335683800941e-15}}, 202: {"": {up: 8.071383237783238e-16, dn: 8.071383237783238e-16}}, 203: {"": {up: 4.9089884492140772e-16, dn: 4.9089884492140772e-16}}, 204: {"": {up: 7.8612206429289779e-16, dn: 7.8612206429289779e-16}}, 205: {"": {up: 9.4778895875595546e-16, dn: 9.4778895875595546e-16}}, 206: {"": {up: 4.9816306735373792e-16, dn: 4.9816306735373792e-16}}, 207: {"": {up: 7.2947121411638159e-16, dn: 7.2947121411638159e-16}}, 208: {"": {up: 1.379719354422384e-15, dn: 1.379719354422384e-15}}, 209: {"": {up: 4.0724247599106788e-16, dn: 4.0724247599106788e-16}}, 210: {"": {up: 2.7702294669982192e-16, dn: 2.7702294669982192e-16}}, 211: {"": {up: 8.2458162832500137e-16, dn: 8.2458162832500137e-16}}, 212: {"": {up: 1.0138216397035749e-15, dn: 1.0138216397035749e-15}}, 213: {"": {up: 4.8640953695241273e-16, dn: 4.8640953695241273e-16}}, 214: {"": {up: 1.6004521532463039e-16, dn: 1.6004521532463039e-16}}, 215: {"": {up: 7.7038854082492841e-17, dn: 7.7038854082492841e-17}}, 216: {"": {up: 2.015642355984314e-16, dn: 2.015642355984314e-16}}, 217: {"": {up: 2.0845838843401509e-16, dn: 2.0845838843401509e-16}}, 218: {"": {up: 7.7608491267251529e-16, dn: 7.7608491267251529e-16}}, 219: {"": {up: 6.2166800101438161e-17, dn: 6.2166800101438161e-17}}, 220: {"": {up: 3.5847211084335251e-16, dn: 3.5847211084335251e-16}}, 221: {"": {up: 5.4565723171035564e-16, dn: 5.4565723171035564e-16}}, 222: {"": {up: 5.0417587368284491e-17, dn: 5.0417587368284491e-17}}, 223: {"": {up: 8.8243560285357964e-17, dn: 8.8243560285357964e-17}}, 224: {"": {up: 9.8187985602795936e-17, dn: 9.8187985602795936e-17}}, 225: {"": {up: 7.4257330036975582e-16, dn: 7.4257330036975582e-16}}, 226: {"": {up: 6.3821320024027745e-16, dn: 6.3821320024027745e-16}}, 227: {"": {up: 1.5639501629405411e-16, dn: 1.5639501629405411e-16}}, 228: {"": {up: 1.9309622358278319e-17, dn: 1.9309622358278319e-17}}, 229: {"": {up: 3.6601503525018318e-17, dn: 3.6601503525018318e-17}}, 230: {"": {up: 3.5507698732313151e-17, dn: 3.5507698732313151e-17}}, 231: {"": {up: 7.7823557864987028e-18, dn: 7.7823557864987028e-18}}, 232: {"": {up: 1.3543196374423161e-16, dn: 1.3543196374423161e-16}}, 233: {"": {up: 1.1948886134043031e-16, dn: 1.1948886134043031e-16}}, 234: {"": {up: 1.4072654843596991e-16, dn: 1.4072654843596991e-16}}, 235: {"": {up: 6.9163213530778524e-17, dn: 6.9163213530778524e-17}}, 236: {"": {up: 6.1606504061791857e-18, dn: 6.1606504061791857e-18}}, 237: {"": {up: 2.9960151917163239e-18, dn: 2.9960151917163239e-18}}, 238: {"": {up: 5.0068218367092962e-17, dn: 5.0068218367092962e-17}}, 239: {"": {up: 3.6312725350888663e-18, dn: 3.6312725350888663e-18}}, 240: {"": {up: 5.70454842779422e-17, dn: 5.70454842779422e-17}}, 241: {"": {up: 4.0380592846908666e-18, dn: 4.0380592846908666e-18}}, 242: {"": {up: 3.4181462696282438e-19, dn: 3.4181462696282438e-19}}, 243: {"": {up: 5.6539151561785877e-19, dn: 5.6539151561785877e-19}}, 244: {"": {up: 1.6154211829203051e-17, dn: 1.6154211829203051e-17}}, 245: {"": {up: 2.6194006708919288e-18, dn: 2.6194006708919288e-18}}, 246: {"": {up: 3.2410349119083678e-18, dn: 3.2410349119083678e-18}}, 247: {"": {up: 2.7701739850763189e-17, dn: 2.7701739850763189e-17}}, 248: {"": {up: 1.5424028360055151e-17, dn: 1.5424028360055151e-17}}, 249: {"": {up: 6.2022810826202396e-19, dn: 6.2022810826202396e-19}}, 250: {"": {up: 3.0013465246241198e-19, dn: 3.0013465246241198e-19}}, 251: {"": {up: 2.1942188213316139e-17, dn: 2.1942188213316139e-17}}, 252: {"": {up: 6.6645537966850609e-18, dn: 6.6645537966850609e-18}}, 253: {"": {up: 1.109787672393741e-17, dn: 1.109787672393741e-17}}, 254: {"": {up: 4.0118932569192751e-19, dn: 4.0118932569192751e-19}}, 255: {"": {up: 5.2187133481063058e-18, dn: 5.2187133481063058e-18}}, 256: {"": {up: 8.823203238225619e-19, dn: 8.823203238225619e-19}}, 257: {"": {up: 1.277577636918977e-18, dn: 1.277577636918977e-18}}, 258: {"": {up: 1.2930627709756781e-19, dn: 1.2930627709756781e-19}}, 259: {"": {up: 9.3961319548018452e-19, dn: 9.3961319548018452e-19}}, 260: {"": {up: 1.0526029714092429e-18, dn: 1.0526029714092429e-18}}, 261: {"": {up: 4.4560534668689237e-18, dn: 4.4560534668689237e-18}}, 262: {"": {up: 2.9528570102351991e-19, dn: 2.9528570102351991e-19}}, 263: {"": {up: 9.5493907913863938e-18, dn: 9.5493907913863938e-18}}, 264: {"": {up: 3.096519549621762e-18, dn: 3.096519549621762e-18}}, 265: {"": {up: 7.123291291640116e-20, dn: 7.123291291640116e-20}}, 266: {"": {up: 1.3078417345745301e-19, dn: 1.3078417345745301e-19}}, 267: {"": {up: 1.8547291575343579e-18, dn: 1.8547291575343579e-18}}, 268: {"": {up: 5.4620904225807746e-19, dn: 5.4620904225807746e-19}}, 269: {"": {up: 3.9584244970022999e-20, dn: 3.9584244970022999e-20}}, 270: {"": {up: 2.2834146758080659e-20, dn: 2.2834146758080659e-20}}, 271: {"": {up: 0, dn: 0}}, 272: {"": {up: 1.614428461118335e-20, dn: 1.614428461118335e-20}}, 273: {"": {up: 2.6761779142505571e-19, dn: 2.6761779142505571e-19}}, 274: {"": {up: 5.6350031990480704e-19, dn: 5.6350031990480704e-19}}, 275: {"": {up: 1.942399752874927e-19, dn: 1.942399752874927e-19}}, 276: {"": {up: 1.817830511762025e-20, dn: 1.817830511762025e-20}}, 277: {"": {up: 2.701003071634231e-20, dn: 2.701003071634231e-20}}, 278: {"": {up: 5.2044939094292467e-21, dn: 5.2044939094292467e-21}}, 279: {"": {up: 4.0932348698200872e-20, dn: 4.0932348698200872e-20}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 3.4634284215262079e-18, dn: 3.4634284215262079e-18}}, 282: {"": {up: 1.137291763180944e-20, dn: 1.137291763180944e-20}}, 283: {"": {up: 8.3680244009138843e-22, dn: 8.3680244009138843e-22}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 1.6793719944757891e-20, dn: 1.6793719944757891e-20}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 1.7128105616094149e-20, dn: 1.7128105616094149e-20}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 1.4666644935140189e-22, dn: 1.4666644935140189e-22}}, 292: {"": {up: 1.3900794767270721e-22, dn: 1.3900794767270721e-22}}, 293: {"": {up: 3.820641028150317e-19, dn: 3.820641028150317e-19}}, 294: {"": {up: 2.039656847795593e-22, dn: 2.039656847795593e-22}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 1.7506108208467521e-25, dn: 1.7506108208467521e-25}}, 298: {"": {up: 2.6528749052442008e-23, dn: 2.6528749052442008e-23}}, 299: {"": {up: 4.7875194016717478e-21, dn: 4.7875194016717478e-21}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 1.23184286736419e-22, dn: 1.23184286736419e-22}}, 303: {"": {up: 1.673116367573399e-23, dn: 1.673116367573399e-23}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 1.4291763492991111e-22, dn: 1.4291763492991111e-22}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 2.1375880650325631e-24, dn: 2.1375880650325631e-24}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}}
LineColor=black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=qqllnn-qcd
Path=qqllnn-qcd
Title=off-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.532853e-03	8.960416e-06	8.960416e-06
2.000000e+01	4.000000e+01	3.385961e-03	1.328147e-05	1.328147e-05
4.000000e+01	6.000000e+01	4.080943e-03	1.370762e-05	1.370762e-05
6.000000e+01	8.000000e+01	3.840124e-03	1.083575e-05	1.083575e-05
8.000000e+01	1.000000e+02	3.164965e-03	9.053427e-06	9.053427e-06
1.000000e+02	1.200000e+02	2.449532e-03	7.065056e-06	7.065056e-06
1.200000e+02	1.400000e+02	1.885107e-03	5.983584e-06	5.983584e-06
1.400000e+02	1.600000e+02	1.411107e-03	4.682218e-06	4.682218e-06
1.600000e+02	1.800000e+02	1.064497e-03	4.224606e-06	4.224606e-06
1.800000e+02	2.000000e+02	8.008263e-04	3.158137e-06	3.158137e-06
2.000000e+02	2.200000e+02	6.007422e-04	2.775554e-06	2.775554e-06
2.200000e+02	2.400000e+02	4.530268e-04	2.836974e-06	2.836974e-06
2.400000e+02	2.600000e+02	3.469161e-04	2.153702e-06	2.153702e-06
2.600000e+02	2.800000e+02	2.648953e-04	1.639834e-06	1.639834e-06
2.800000e+02	3.000000e+02	2.036615e-04	1.364242e-06	1.364242e-06
3.000000e+02	3.200000e+02	1.579360e-04	1.233652e-06	1.233652e-06
3.200000e+02	3.400000e+02	1.210505e-04	1.137737e-06	1.137737e-06
3.400000e+02	3.600000e+02	9.885334e-05	1.024936e-06	1.024936e-06
3.600000e+02	3.800000e+02	7.851716e-05	7.274035e-07	7.274035e-07
3.800000e+02	4.000000e+02	6.163146e-05	6.915033e-07	6.915033e-07
4.000000e+02	4.200000e+02	4.877862e-05	6.549621e-07	6.549621e-07
4.200000e+02	4.400000e+02	4.115503e-05	6.683385e-07	6.683385e-07
4.400000e+02	4.600000e+02	3.207155e-05	5.100580e-07	5.100580e-07
4.600000e+02	4.800000e+02	2.648745e-05	4.119249e-07	4.119249e-07
4.800000e+02	5.000000e+02	2.167309e-05	3.614096e-07	3.614096e-07
5.000000e+02	5.200000e+02	1.694992e-05	3.037511e-07	3.037511e-07
5.200000e+02	5.400000e+02	1.431327e-05	2.613152e-07	2.613152e-07
5.400000e+02	5.600000e+02	1.135045e-05	2.390346e-07	2.390346e-07
5.600000e+02	5.800000e+02	9.461330e-06	2.166947e-07	2.166947e-07
5.800000e+02	6.000000e+02	7.618332e-06	2.217623e-07	2.217623e-07
6.000000e+02	6.200000e+02	6.645498e-06	2.029073e-07	2.029073e-07
6.200000e+02	6.400000e+02	5.259837e-06	1.935338e-07	1.935338e-07
6.400000e+02	6.600000e+02	4.221144e-06	1.240807e-07	1.240807e-07
6.600000e+02	6.800000e+02	3.629087e-06	1.244656e-07	1.244656e-07
6.800000e+02	7.000000e+02	2.996482e-06	1.626062e-07	1.626062e-07
7.000000e+02	7.200000e+02	2.210910e-06	1.466805e-07	1.466805e-07
7.200000e+02	7.400000e+02	2.002136e-06	9.701269e-08	9.701269e-08
7.400000e+02	7.600000e+02	1.477045e-06	6.914245e-08	6.914245e-08
7.600000e+02	7.800000e+02	1.291757e-06	9.440550e-08	9.440550e-08
7.800000e+02	8.000000e+02	9.879925e-07	5.514102e-08	5.514102e-08
8.000000e+02	8.200000e+02	7.724083e-07	5.709523e-08	5.709523e-08
8.200000e+02	8.400000e+02	6.895389e-07	4.676316e-08	4.676316e-08
8.400000e+02	8.600000e+02	4.751228e-07	3.807732e-08	3.807732e-08
8.600000e+02	8.800000e+02	4.027598e-07	3.406479e-08	3.406479e-08
8.800000e+02	9.000000e+02	2.998017e-07	3.167318e-08	3.167318e-08
9.000000e+02	9.200000e+02	3.444931e-07	3.499307e-08	3.499307e-08
9.200000e+02	9.400000e+02	2.509460e-07	3.280683e-08	3.280683e-08
9.400000e+02	9.600000e+02	1.556892e-07	3.229889e-08	3.229889e-08
9.600000e+02	9.800000e+02	2.053956e-07	2.492490e-08	2.492490e-08
9.800000e+02	1.000000e+03	1.678392e-07	2.277349e-08	2.277349e-08
1.000000e+03	1.020000e+03	1.247901e-07	2.522222e-08	2.522222e-08
1.020000e+03	1.040000e+03	9.620171e-08	1.505324e-08	1.505324e-08
1.040000e+03	1.060000e+03	8.524925e-08	1.350508e-08	1.350508e-08
1.060000e+03	1.080000e+03	1.091205e-07	1.954875e-08	1.954875e-08
1.080000e+03	1.100000e+03	5.251259e-08	9.944622e-09	9.944622e-09
1.100000e+03	1.120000e+03	4.707916e-08	2.004033e-08	2.004033e-08
1.120000e+03	1.140000e+03	7.639313e-08	1.647511e-08	1.647511e-08
1.140000e+03	1.160000e+03	4.191912e-08	9.088905e-09	9.088905e-09
1.160000e+03	1.180000e+03	4.672518e-08	6.847648e-09	6.847648e-09
1.180000e+03	1.200000e+03	3.449051e-08	1.023347e-08	1.023347e-08
1.200000e+03	1.220000e+03	4.220758e-08	7.512643e-09	7.512643e-09
1.220000e+03	1.240000e+03	6.066077e-08	1.919835e-08	1.919835e-08
1.240000e+03	1.260000e+03	2.699621e-08	7.181325e-09	7.181325e-09
1.260000e+03	1.280000e+03	1.597884e-08	7.388234e-09	7.388234e-09
1.280000e+03	1.300000e+03	1.548309e-08	4.627279e-09	4.627279e-09
1.300000e+03	1.320000e+03	1.824068e-08	4.223537e-09	4.223537e-09
1.320000e+03	1.340000e+03	1.309617e-08	5.131442e-09	5.131442e-09
1.340000e+03	1.360000e+03	9.474300e-09	3.186552e-09	3.186552e-09
1.360000e+03	1.380000e+03	7.585163e-09	2.845392e-09	2.845392e-09
1.380000e+03	1.400000e+03	1.092411e-08	3.922368e-09	3.922368e-09
1.400000e+03	1.420000e+03	4.316212e-09	3.945281e-09	3.945281e-09
1.420000e+03	1.440000e+03	6.687915e-09	3.162035e-09	3.162035e-09
1.440000e+03	1.460000e+03	5.531589e-09	2.738613e-09	2.738613e-09
1.460000e+03	1.480000e+03	7.491595e-09	2.381754e-09	2.381754e-09
1.480000e+03	1.500000e+03	6.222648e-09	2.164081e-09	2.164081e-09
1.500000e+03	1.520000e+03	2.914290e-09	2.053132e-09	2.053132e-09
1.520000e+03	1.540000e+03	3.451278e-09	1.584539e-09	1.584539e-09
1.540000e+03	1.560000e+03	4.725826e-09	2.204054e-09	2.204054e-09
1.560000e+03	1.580000e+03	-3.198910e-10	9.595942e-10	9.595942e-10
1.580000e+03	1.600000e+03	2.805437e-09	1.199543e-09	1.199543e-09
1.600000e+03	1.620000e+03	6.308542e-10	1.151646e-09	1.151646e-09
1.620000e+03	1.640000e+03	2.487937e-09	1.852497e-09	1.852497e-09
1.640000e+03	1.660000e+03	1.070010e-09	1.151366e-09	1.151366e-09
1.660000e+03	1.680000e+03	1.725025e-09	9.934899e-10	9.934899e-10
1.680000e+03	1.700000e+03	1.937612e-09	8.844487e-10	8.844487e-10
1.700000e+03	1.720000e+03	3.654978e-10	6.960766e-10	6.960766e-10
1.720000e+03	1.740000e+03	7.803007e-10	7.500799e-10	7.500799e-10
1.740000e+03	1.760000e+03	2.083736e-09	9.646785e-10	9.646785e-10
1.760000e+03	1.780000e+03	7.816834e-10	1.341191e-09	1.341191e-09
1.780000e+03	1.800000e+03	1.205280e-09	9.070011e-10	9.070011e-10
1.800000e+03	1.820000e+03	5.390091e-10	3.740703e-10	3.740703e-10
1.820000e+03	1.840000e+03	1.170201e-09	9.172629e-10	9.172629e-10
1.840000e+03	1.860000e+03	2.639242e-10	3.225013e-10	3.225013e-10
1.860000e+03	1.880000e+03	1.605126e-09	7.920900e-10	7.920900e-10
1.880000e+03	1.900000e+03	1.843340e-11	3.040011e-10	3.040011e-10
1.900000e+03	1.920000e+03	-3.931060e-10	2.076199e-10	2.076199e-10
1.920000e+03	1.940000e+03	1.400876e-09	8.660321e-10	8.660321e-10
1.940000e+03	1.960000e+03	-2.295375e-10	6.506135e-10	6.506135e-10
1.960000e+03	1.980000e+03	5.526167e-10	5.563420e-10	5.563420e-10
1.980000e+03	2.000000e+03	2.488860e-10	3.558312e-10	3.558312e-10
2.000000e+03	2.020000e+03	2.483733e-10	2.043309e-10	2.043309e-10
2.020000e+03	2.040000e+03	8.127754e-11	1.258551e-10	1.258551e-10
2.040000e+03	2.060000e+03	9.955134e-10	8.382153e-10	8.382153e-10
2.060000e+03	2.080000e+03	8.034381e-11	1.033350e-10	1.033350e-10
2.080000e+03	2.100000e+03	1.797489e-10	1.859332e-10	1.859332e-10
2.100000e+03	2.120000e+03	-6.257048e-11	1.848348e-10	1.848348e-10
2.120000e+03	2.140000e+03	1.752089e-10	1.726811e-10	1.726811e-10
2.140000e+03	2.160000e+03	1.958367e-10	1.495845e-10	1.495845e-10
2.160000e+03	2.180000e+03	2.848808e-11	5.806101e-11	5.806101e-11
2.180000e+03	2.200000e+03	-4.395022e-11	7.009186e-11	7.009186e-11
2.200000e+03	2.220000e+03	-2.743838e-11	7.094966e-11	7.094966e-11
2.220000e+03	2.240000e+03	3.262557e-10	1.989389e-10	1.989389e-10
2.240000e+03	2.260000e+03	-5.269590e-12	1.030715e-10	1.030715e-10
2.260000e+03	2.280000e+03	4.300548e-11	5.826559e-11	5.826559e-11
2.280000e+03	2.300000e+03	7.658799e-11	8.529880e-11	8.529880e-11
2.300000e+03	2.320000e+03	1.660046e-11	6.576615e-11	6.576615e-11
2.320000e+03	2.340000e+03	-4.119339e-11	4.324084e-11	4.324084e-11
2.340000e+03	2.360000e+03	4.848475e-11	6.085970e-11	6.085970e-11
2.360000e+03	2.380000e+03	-3.985031e-11	1.666863e-11	1.666863e-11
2.380000e+03	2.400000e+03	1.940535e-11	4.888871e-11	4.888871e-11
2.400000e+03	2.420000e+03	-1.497697e-11	2.256475e-11	2.256475e-11
2.420000e+03	2.440000e+03	-1.412338e-11	2.662641e-11	2.662641e-11
2.440000e+03	2.460000e+03	6.780100e-11	3.929557e-11	3.929557e-11
2.460000e+03	2.480000e+03	1.436707e-11	8.979906e-12	8.979906e-12
2.480000e+03	2.500000e+03	-2.282041e-11	2.423866e-11	2.423866e-11
2.500000e+03	2.520000e+03	-3.667700e-12	2.246837e-11	2.246837e-11
2.520000e+03	2.540000e+03	7.642996e-11	5.883586e-11	5.883586e-11
2.540000e+03	2.560000e+03	-1.208651e-10	7.696135e-11	7.696135e-11
2.560000e+03	2.580000e+03	-1.334904e-11	1.121075e-11	1.121075e-11
2.580000e+03	2.600000e+03	2.446546e-11	2.773851e-11	2.773851e-11
2.600000e+03	2.620000e+03	-3.628386e-11	2.145733e-11	2.145733e-11
2.620000e+03	2.640000e+03	-2.479952e-12	6.088416e-12	6.088416e-12
2.640000e+03	2.660000e+03	-3.383350e-12	4.453200e-12	4.453200e-12
2.660000e+03	2.680000e+03	-2.584034e-11	1.907790e-11	1.907790e-11
2.680000e+03	2.700000e+03	-1.959751e-11	1.264034e-11	1.264034e-11
2.700000e+03	2.720000e+03	2.447815e-11	2.020524e-11	2.020524e-11
2.720000e+03	2.740000e+03	-8.845588e-12	7.469018e-12	7.469018e-12
2.740000e+03	2.760000e+03	4.545279e-12	3.403399e-12	3.403399e-12
2.760000e+03	2.780000e+03	5.208134e-12	5.658990e-12	5.658990e-12
2.780000e+03	2.800000e+03	-1.520172e-11	1.219282e-11	1.219282e-11
2.800000e+03	2.820000e+03	1.845725e-11	2.071837e-11	2.071837e-11
2.820000e+03	2.840000e+03	-3.348270e-13	1.925475e-12	1.925475e-12
2.840000e+03	2.860000e+03	1.040967e-11	8.988977e-12	8.988977e-12
2.860000e+03	2.880000e+03	4.243884e-12	2.750850e-12	2.750850e-12
2.880000e+03	2.900000e+03	1.827140e-11	1.758416e-11	1.758416e-11
2.900000e+03	2.920000e+03	2.173216e-12	3.641402e-12	3.641402e-12
2.920000e+03	2.940000e+03	-9.277586e-12	5.426115e-12	5.426115e-12
2.940000e+03	2.960000e+03	5.295424e-12	2.947884e-12	2.947884e-12
2.960000e+03	2.980000e+03	-1.176160e-11	9.049349e-12	9.049349e-12
2.980000e+03	3.000000e+03	-1.175893e-11	9.864054e-12	9.864054e-12
3.000000e+03	3.020000e+03	-1.426943e-12	1.390514e-12	1.390514e-12
3.020000e+03	3.040000e+03	-1.801656e-12	1.439796e-12	1.439796e-12
3.040000e+03	3.060000e+03	2.970073e-12	2.971672e-12	2.971672e-12
3.060000e+03	3.080000e+03	8.702558e-13	2.569743e-12	2.569743e-12
3.080000e+03	3.100000e+03	-3.766626e-13	6.538093e-13	6.538093e-13
3.100000e+03	3.120000e+03	3.395955e-12	5.228457e-12	5.228457e-12
3.120000e+03	3.140000e+03	-1.460543e-12	1.563773e-12	1.563773e-12
3.140000e+03	3.160000e+03	2.325138e-12	8.404612e-12	8.404612e-12
3.160000e+03	3.180000e+03	-4.052606e-13	6.072963e-13	6.072963e-13
3.180000e+03	3.200000e+03	7.422943e-12	6.596015e-12	6.596015e-12
3.200000e+03	3.220000e+03	-8.618529e-13	5.201338e-13	5.201338e-13
3.220000e+03	3.240000e+03	-3.127563e-13	4.130356e-13	4.130356e-13
3.240000e+03	3.260000e+03	5.048982e-12	4.938521e-12	4.938521e-12
3.260000e+03	3.280000e+03	1.504361e-13	9.051242e-13	9.051242e-13
3.280000e+03	3.300000e+03	-7.692130e-13	5.182484e-13	5.182484e-13
3.300000e+03	3.320000e+03	-1.765765e-13	7.113984e-13	7.113984e-13
3.320000e+03	3.340000e+03	-8.142480e-14	2.790778e-13	2.790778e-13
3.340000e+03	3.360000e+03	6.485260e-13	4.767876e-13	4.767876e-13
3.360000e+03	3.380000e+03	-2.931095e-13	4.181484e-13	4.181484e-13
3.380000e+03	3.400000e+03	-2.154776e-13	2.984343e-13	2.984343e-13
3.400000e+03	3.420000e+03	-1.264785e-13	1.536658e-13	1.536658e-13
3.420000e+03	3.440000e+03	-1.598000e-16	1.412508e-13	1.412508e-13
3.440000e+03	3.460000e+03	2.243950e-14	2.356626e-13	2.356626e-13
3.460000e+03	3.480000e+03	-6.821004e-14	9.974164e-14	9.974164e-14
3.480000e+03	3.500000e+03	-1.392449e-13	4.317126e-13	4.317126e-13
3.500000e+03	3.520000e+03	-2.277259e-13	2.660331e-13	2.660331e-13
3.520000e+03	3.540000e+03	4.663879e-13	3.341047e-13	3.341047e-13
3.540000e+03	3.560000e+03	3.237000e-16	3.658356e-14	3.658356e-14
3.560000e+03	3.580000e+03	-1.611937e-13	1.958984e-13	1.958984e-13
3.580000e+03	3.600000e+03	4.130935e-14	4.044002e-14	4.044002e-14
3.600000e+03	3.620000e+03	-1.652283e-13	2.004024e-13	2.004024e-13
3.620000e+03	3.640000e+03	-4.265021e-14	6.501865e-14	6.501865e-14
3.640000e+03	3.660000e+03	-7.077395e-13	8.044556e-13	8.044556e-13
3.660000e+03	3.680000e+03	3.004407e-14	4.081223e-14	4.081223e-14
3.680000e+03	3.700000e+03	-2.738960e-15	2.172422e-14	2.172422e-14
3.700000e+03	3.720000e+03	-1.314740e-15	2.064985e-14	2.064985e-14
3.720000e+03	3.740000e+03	-2.222607e-13	2.142832e-13	2.142832e-13
3.740000e+03	3.760000e+03	1.197345e-13	1.607192e-13	1.607192e-13
3.760000e+03	3.780000e+03	-1.173042e-13	1.331425e-13	1.331425e-13
3.780000e+03	3.800000e+03	4.236810e-15	2.871326e-14	2.871326e-14
3.800000e+03	3.820000e+03	-1.771365e-13	1.135608e-13	1.135608e-13
3.820000e+03	3.840000e+03	-6.227721e-14	8.639334e-14	8.639334e-14
3.840000e+03	3.860000e+03	1.017140e-13	8.002825e-14	8.002825e-14
3.860000e+03	3.880000e+03	2.321697e-14	2.186627e-14	2.186627e-14
3.880000e+03	3.900000e+03	6.444400e-17	1.384334e-14	1.384334e-14
3.900000e+03	3.920000e+03	-2.683780e-13	2.919036e-13	2.919036e-13
3.920000e+03	3.940000e+03	-1.923982e-13	1.903340e-13	1.903340e-13
3.940000e+03	3.960000e+03	1.673302e-14	1.346249e-14	1.346249e-14
3.960000e+03	3.980000e+03	-3.590673e-15	5.275240e-15	5.275240e-15
3.980000e+03	4.000000e+03	2.190984e-14	3.768835e-14	3.768835e-14
4.000000e+03	4.020000e+03	6.513390e-16	3.620859e-15	3.620859e-15
4.020000e+03	4.040000e+03	-2.739134e-15	3.686143e-15	3.686143e-15
4.040000e+03	4.060000e+03	5.874633e-15	1.722168e-14	1.722168e-14
4.060000e+03	4.080000e+03	1.460194e-15	1.672055e-14	1.672055e-14
4.080000e+03	4.100000e+03	1.213076e-14	1.119389e-14	1.119389e-14
4.100000e+03	4.120000e+03	4.200869e-13	4.265032e-13	4.265032e-13
4.120000e+03	4.140000e+03	-2.001760e-13	2.004613e-13	2.004613e-13
4.140000e+03	4.160000e+03	1.026605e-15	9.487657e-16	9.487657e-16
4.160000e+03	4.180000e+03	3.682474e-15	1.583992e-15	1.583992e-15
4.180000e+03	4.200000e+03	2.490043e-13	2.521901e-13	2.521901e-13
4.200000e+03	4.220000e+03	-1.855652e-14	2.118708e-14	2.118708e-14
4.220000e+03	4.240000e+03	6.840905e-15	6.521743e-15	6.521743e-15
4.240000e+03	4.260000e+03	1.203262e-15	2.083477e-15	2.083477e-15
4.260000e+03	4.280000e+03	6.227569e-16	6.128606e-16	6.128606e-16
4.280000e+03	4.300000e+03	3.516494e-16	1.751774e-16	1.751774e-16
4.300000e+03	4.320000e+03	-3.405560e-17	1.334579e-16	1.334579e-16
4.320000e+03	4.340000e+03	7.443721e-16	6.481575e-16	6.481575e-16
4.340000e+03	4.360000e+03	-1.612970e-17	3.941414e-16	3.941414e-16
4.360000e+03	4.380000e+03	1.522479e-15	8.607523e-16	8.607523e-16
4.380000e+03	4.400000e+03	-6.978200e-14	6.974986e-14	6.974986e-14
4.400000e+03	4.420000e+03	-4.723294e-16	1.230631e-15	1.230631e-15
4.420000e+03	4.440000e+03	5.508301e-16	2.754636e-15	2.754636e-15
4.440000e+03	4.460000e+03	-1.313828e-16	1.945656e-16	1.945656e-16
4.460000e+03	4.480000e+03	-5.709145e-16	6.925620e-16	6.925620e-16
4.480000e+03	4.500000e+03	1.898348e-16	3.070480e-16	3.070480e-16
4.500000e+03	4.520000e+03	3.923736e-16	8.260129e-16	8.260129e-16
4.520000e+03	4.540000e+03	-5.330123e-15	5.075541e-15	5.075541e-15
4.540000e+03	4.560000e+03	6.739888e-16	3.895554e-16	3.895554e-16
4.560000e+03	4.580000e+03	-3.726459e-17	7.983375e-17	7.983375e-17
4.580000e+03	4.600000e+03	-4.050883e-16	3.034008e-16	3.034008e-16
4.600000e+03	4.620000e+03	-1.325879e-16	4.808766e-16	4.808766e-16
4.620000e+03	4.640000e+03	1.226692e-17	9.367247e-18	9.367247e-18
4.640000e+03	4.660000e+03	1.816882e-16	1.355988e-16	1.355988e-16
4.660000e+03	4.680000e+03	4.850850e-17	1.437632e-16	1.437632e-16
4.680000e+03	4.700000e+03	1.954031e-16	1.420916e-16	1.420916e-16
4.700000e+03	4.720000e+03	-5.586689e-15	5.659572e-15	5.659572e-15
4.720000e+03	4.740000e+03	4.819488e-17	6.599387e-17	6.599387e-17
4.740000e+03	4.760000e+03	-5.646629e-17	5.892639e-17	5.892639e-17
4.760000e+03	4.780000e+03	8.923995e-16	8.413377e-16	8.413377e-16
4.780000e+03	4.800000e+03	5.024808e-18	3.652920e-18	3.652920e-18
4.800000e+03	4.820000e+03	8.497867e-17	5.732365e-17	5.732365e-17
4.820000e+03	4.840000e+03	-4.134059e-16	4.096009e-16	4.096009e-16
4.840000e+03	4.860000e+03	7.587358e-17	8.344138e-17	8.344138e-17
4.860000e+03	4.880000e+03	4.655785e-19	1.300164e-18	1.300164e-18
4.880000e+03	4.900000e+03	1.788238e-14	1.788147e-14	1.788147e-14
4.900000e+03	4.920000e+03	2.965251e-17	1.729760e-17	1.729760e-17
4.920000e+03	4.940000e+03	2.478652e-17	1.922696e-17	1.922696e-17
4.940000e+03	4.960000e+03	-5.881548e-17	1.279200e-16	1.279200e-16
4.960000e+03	4.980000e+03	2.177540e-17	1.542416e-17	1.542416e-17
4.980000e+03	5.000000e+03	2.216326e-18	1.774972e-18	1.774972e-18
5.000000e+03	5.020000e+03	3.826165e-18	3.515220e-18	3.515220e-18
5.020000e+03	5.040000e+03	1.799206e-17	2.222719e-17	2.222719e-17
5.040000e+03	5.060000e+03	3.654649e-18	7.329242e-18	7.329242e-18
5.060000e+03	5.080000e+03	-4.967510e-18	1.985467e-17	1.985467e-17
5.080000e+03	5.100000e+03	-1.189752e-17	1.431087e-17	1.431087e-17
5.100000e+03	5.120000e+03	7.405992e-18	5.222256e-18	5.222256e-18
5.120000e+03	5.140000e+03	1.250800e-18	8.831633e-19	8.831633e-19
5.140000e+03	5.160000e+03	1.313965e-17	1.321696e-17	1.321696e-17
5.160000e+03	5.180000e+03	1.404367e-19	1.507885e-19	1.507885e-19
5.180000e+03	5.200000e+03	1.349276e-18	9.952440e-19	9.952440e-19
5.200000e+03	5.220000e+03	1.084443e-18	1.059993e-18	1.059993e-18
5.220000e+03	5.240000e+03	2.522590e-18	4.895959e-18	4.895959e-18
5.240000e+03	5.260000e+03	3.312889e-19	2.952890e-19	2.952890e-19
5.260000e+03	5.280000e+03	1.014074e-17	9.549579e-18	9.549579e-18
5.280000e+03	5.300000e+03	3.249061e-18	3.096612e-18	3.096612e-18
5.300000e+03	5.320000e+03	1.607578e-19	8.873116e-20	8.873116e-20
5.320000e+03	5.340000e+03	1.349683e-19	1.307842e-19	1.307842e-19
5.340000e+03	5.360000e+03	1.869814e-18	1.854784e-18	1.854784e-18
5.360000e+03	5.380000e+03	5.331334e-19	5.463751e-19	5.463751e-19
5.380000e+03	5.400000e+03	2.361910e-21	5.044758e-20	5.044758e-20
5.400000e+03	5.420000e+03	1.060446e-18	1.074032e-18	1.074032e-18
5.420000e+03	5.440000e+03	-5.325629e-21	5.434778e-21	5.434778e-21
5.440000e+03	5.460000e+03	-2.660545e-20	2.084577e-20	2.084577e-20
5.460000e+03	5.480000e+03	3.572032e-19	2.676203e-19	2.676203e-19
5.480000e+03	5.500000e+03	1.620560e-17	1.564971e-17	1.564971e-17
5.500000e+03	5.520000e+03	1.869189e-19	1.945994e-19	1.945994e-19
5.520000e+03	5.540000e+03	-1.645027e-20	1.817831e-20	1.817831e-20
5.540000e+03	5.560000e+03	9.328725e-20	9.533683e-20	9.533683e-20
5.560000e+03	5.580000e+03	-5.319151e-20	5.889802e-20	5.889802e-20
5.580000e+03	5.600000e+03	4.093005e-20	4.093235e-20	4.093235e-20
5.600000e+03	5.620000e+03	1.989632e-19	1.989458e-19	1.989458e-19
5.620000e+03	5.640000e+03	3.463223e-18	3.463428e-18	3.463428e-18
5.640000e+03	5.660000e+03	-5.442684e-21	1.441255e-20	1.441255e-20
5.660000e+03	5.680000e+03	4.511797e-21	3.769062e-21	3.769062e-21
5.680000e+03	5.700000e+03	-4.468760e-20	3.687629e-20	3.687629e-20
5.700000e+03	5.720000e+03	-7.567941e-20	9.379143e-20	9.379143e-20
5.720000e+03	5.740000e+03	-2.571076e-19	1.903640e-19	1.903640e-19
5.740000e+03	5.760000e+03	1.357545e-20	1.712811e-20	1.712811e-20
5.760000e+03	5.780000e+03	-2.643480e-21	2.625884e-21	2.625884e-21
5.780000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.840000e+03	4.495369e-22	3.688743e-22	3.688743e-22
5.840000e+03	5.860000e+03	1.390079e-22	1.390079e-22	1.390079e-22
5.860000e+03	5.880000e+03	3.797384e-19	3.820712e-19	3.820712e-19
5.880000e+03	5.900000e+03	-2.039657e-22	2.039657e-22	2.039657e-22
5.900000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.940000e+03	2.106094e-23	2.084086e-23	2.084086e-23
5.940000e+03	5.960000e+03	3.312187e-21	3.312012e-21	3.312012e-21
5.960000e+03	5.980000e+03	-3.441441e-21	3.474016e-21	3.474016e-21
5.980000e+03	6.000000e+03	4.646559e-21	4.787519e-21	4.787519e-21
6.000000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.040000e+03	2.269252e-26	2.269252e-26	2.269252e-26
6.040000e+03	6.060000e+03	-9.594290e-23	1.231852e-22	1.231852e-22
6.060000e+03	6.080000e+03	-4.095900e-24	1.673116e-23	1.673116e-23
6.080000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.120000e+03	1.429176e-22	1.429176e-22	1.429176e-22
6.120000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.180000e+03	1.045634e-26	1.045634e-26	1.045634e-26
6.180000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.260000e+03	-2.137588e-24	2.137588e-24	2.137588e-24
6.260000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.320000e+03	-2.058018e-25	2.058018e-25	2.058018e-25
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+03	8.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+03	8.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+03	8.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+03	8.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+03	8.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+03	8.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+03	8.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+03	8.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+03	8.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+03	8.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+03	8.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+03	8.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+03	8.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+03	8.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+03	8.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+03	8.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+03	8.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+03	8.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+03	8.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+03	8.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+03	8.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+03	8.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+03	8.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+03	8.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+03	8.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+03	8.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+03	8.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+03	8.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+03	8.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+03	8.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+03	8.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+03	8.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+03	8.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+03	8.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+03	8.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+03	8.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+03	8.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+03	8.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+03	8.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+03	8.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+03	8.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+03	8.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+03	8.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+03	8.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+03	8.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+03	8.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+03	8.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+03	8.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+03	8.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+03	9.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+03	9.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+03	9.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+03	9.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+03	9.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+03	9.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+03	9.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+03	9.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+03	9.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+03	9.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+03	9.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+03	9.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+03	9.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+03	9.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+03	9.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+03	9.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+03	9.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+03	9.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+03	9.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+03	9.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+03	9.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+03	9.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+03	9.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+03	9.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+03	9.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+03	9.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+03	9.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+03	9.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+03	9.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+03	9.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+03	9.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+03	9.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+03	9.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+03	9.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+03	9.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+03	9.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+03	9.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+03	9.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+03	9.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+03	9.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+03	9.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+03	9.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+03	9.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+03	9.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+03	9.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+03	9.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+03	9.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+03	9.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.002000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+04	1.004000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+04	1.006000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+04	1.008000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+04	1.010000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+04	1.012000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+04	1.014000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+04	1.016000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+04	1.018000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.022000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+04	1.024000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+04	1.026000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+04	1.028000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+04	1.030000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+04	1.032000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+04	1.034000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+04	1.036000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+04	1.038000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.042000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+04	1.044000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+04	1.046000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+04	1.048000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+04	1.050000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+04	1.052000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+04	1.054000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+04	1.056000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+04	1.058000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.062000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+04	1.064000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+04	1.066000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+04	1.068000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+04	1.070000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+04	1.072000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+04	1.074000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+04	1.076000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+04	1.078000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.082000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+04	1.084000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+04	1.086000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+04	1.088000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+04	1.090000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+04	1.092000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+04	1.094000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+04	1.096000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+04	1.098000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.102000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+04	1.104000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+04	1.106000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+04	1.108000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+04	1.110000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+04	1.112000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+04	1.114000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+04	1.116000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+04	1.118000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.122000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+04	1.124000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+04	1.126000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+04	1.128000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+04	1.130000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+04	1.132000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+04	1.134000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+04	1.136000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+04	1.138000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.142000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.146000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.150000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+04	1.152000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+04	1.154000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+04	1.156000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+04	1.158000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.162000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+04	1.164000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+04	1.166000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+04	1.168000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+04	1.170000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.174000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+04	1.176000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+04	1.178000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.182000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+04	1.184000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+04	1.186000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.190000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+04	1.192000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+04	1.194000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.198000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.202000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.206000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.210000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.214000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.218000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.222000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.226000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.230000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.234000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.238000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.242000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.246000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.250000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.254000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.258000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.262000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.266000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.270000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.274000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.278000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.282000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.286000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.290000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.294000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.298000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Path=onshell-qcd[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Scale=1000.
ScaledBy=9.79134584284318074e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	7.504030e-07	6.449151e-10	6.449151e-10
2.000000e+01	4.000000e+01	1.691856e-06	9.509608e-10	9.509608e-10
4.000000e+01	6.000000e+01	2.014026e-06	9.896277e-10	9.896277e-10
6.000000e+01	8.000000e+01	1.864087e-06	9.140245e-10	9.140245e-10
8.000000e+01	1.000000e+02	1.518022e-06	7.927041e-10	7.927041e-10
1.000000e+02	1.200000e+02	1.166194e-06	6.730169e-10	6.730169e-10
1.200000e+02	1.400000e+02	8.706220e-07	5.627122e-10	5.627122e-10
1.400000e+02	1.600000e+02	6.443665e-07	4.699603e-10	4.699603e-10
1.600000e+02	1.800000e+02	4.739302e-07	3.884425e-10	3.884425e-10
1.800000e+02	2.000000e+02	3.481481e-07	3.210628e-10	3.210628e-10
2.000000e+02	2.200000e+02	2.555215e-07	2.672607e-10	2.672607e-10
2.200000e+02	2.400000e+02	1.874618e-07	2.206598e-10	2.206598e-10
2.400000e+02	2.600000e+02	1.383459e-07	1.827805e-10	1.827805e-10
2.600000e+02	2.800000e+02	1.033424e-07	1.525002e-10	1.525002e-10
2.800000e+02	3.000000e+02	7.771490e-08	1.273360e-10	1.273360e-10
3.000000e+02	3.200000e+02	5.885110e-08	1.078056e-10	1.078056e-10
3.200000e+02	3.400000e+02	4.496147e-08	9.147747e-11	9.147747e-11
3.400000e+02	3.600000e+02	3.454706e-08	7.871780e-11	7.871780e-11
3.600000e+02	3.800000e+02	2.675531e-08	6.753830e-11	6.753830e-11
3.800000e+02	4.000000e+02	2.082544e-08	5.856294e-11	5.856294e-11
4.000000e+02	4.200000e+02	1.644235e-08	5.104451e-11	5.104451e-11
4.200000e+02	4.400000e+02	1.293908e-08	4.435103e-11	4.435103e-11
4.400000e+02	4.600000e+02	1.020357e-08	3.911849e-11	3.911849e-11
4.600000e+02	4.800000e+02	8.189790e-09	3.464730e-11	3.464730e-11
4.800000e+02	5.000000e+02	6.503000e-09	3.039509e-11	3.039509e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Path=onshell-qcd[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Scale=1000.
ScaledBy=9.79134873833886732e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	7.409775e-07	6.336249e-10	6.336249e-10
2.000000e+01	4.000000e+01	1.672824e-06	9.349155e-10	9.349155e-10
4.000000e+01	6.000000e+01	1.995304e-06	9.746628e-10	9.746628e-10
6.000000e+01	8.000000e+01	1.851713e-06	9.025500e-10	9.025500e-10
8.000000e+01	1.000000e+02	1.512709e-06	7.853639e-10	7.853639e-10
1.000000e+02	1.200000e+02	1.166084e-06	6.691868e-10	6.691868e-10
1.200000e+02	1.400000e+02	8.735795e-07	5.615510e-10	5.615510e-10
1.400000e+02	1.600000e+02	6.487940e-07	4.707195e-10	4.707195e-10
1.600000e+02	1.800000e+02	4.788160e-07	3.906057e-10	3.906057e-10
1.800000e+02	2.000000e+02	3.528975e-07	3.239976e-10	3.239976e-10
2.000000e+02	2.200000e+02	2.598204e-07	2.706093e-10	2.706093e-10
2.200000e+02	2.400000e+02	1.911955e-07	2.241691e-10	2.241691e-10
2.400000e+02	2.600000e+02	1.415127e-07	1.862824e-10	1.862824e-10
2.600000e+02	2.800000e+02	1.060015e-07	1.559532e-10	1.559532e-10
2.800000e+02	3.000000e+02	7.992700e-08	1.305902e-10	1.305902e-10
3.000000e+02	3.200000e+02	6.068875e-08	1.108984e-10	1.108984e-10
3.200000e+02	3.400000e+02	4.648020e-08	9.436566e-11	9.436566e-11
3.400000e+02	3.600000e+02	3.579993e-08	8.140498e-11	8.140498e-11
3.600000e+02	3.800000e+02	2.779457e-08	7.001848e-11	7.001848e-11
3.800000e+02	4.000000e+02	2.168258e-08	6.085957e-11	6.085957e-11
4.000000e+02	4.200000e+02	1.715605e-08	5.315292e-11	5.315292e-11
4.200000e+02	4.400000e+02	1.352916e-08	4.629211e-11	4.629211e-11
4.400000e+02	4.600000e+02	1.069302e-08	4.093154e-11	4.093154e-11
4.600000e+02	4.800000e+02	8.599135e-09	3.630598e-11	3.630598e-11
4.800000e+02	5.000000e+02	6.841640e-09	3.191645e-11	3.191645e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Path=onshell-qcd[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Scale=1000.
ScaledBy=9.79134626257639843e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	8.925815e-07	7.671071e-10	7.671071e-10
2.000000e+01	4.000000e+01	2.012412e-06	1.131139e-09	1.131139e-09
4.000000e+01	6.000000e+01	2.395623e-06	1.177132e-09	1.177132e-09
6.000000e+01	8.000000e+01	2.217275e-06	1.087204e-09	1.087204e-09
8.000000e+01	1.000000e+02	1.805641e-06	9.428974e-10	9.428974e-10
1.000000e+02	1.200000e+02	1.387152e-06	8.005331e-10	8.005331e-10
1.200000e+02	1.400000e+02	1.035579e-06	6.693290e-10	6.693290e-10
1.400000e+02	1.600000e+02	7.664550e-07	5.590036e-10	5.590036e-10
1.600000e+02	1.800000e+02	5.637255e-07	4.620406e-10	4.620406e-10
1.800000e+02	2.000000e+02	4.141116e-07	3.818944e-10	3.818944e-10
2.000000e+02	2.200000e+02	3.039350e-07	3.178985e-10	3.178985e-10
2.200000e+02	2.400000e+02	2.229800e-07	2.624682e-10	2.624682e-10
2.400000e+02	2.600000e+02	1.645583e-07	2.174118e-10	2.174118e-10
2.600000e+02	2.800000e+02	1.229226e-07	1.813944e-10	1.813944e-10
2.800000e+02	3.000000e+02	9.243950e-08	1.514623e-10	1.514623e-10
3.000000e+02	3.200000e+02	7.000160e-08	1.282315e-10	1.282315e-10
3.200000e+02	3.400000e+02	5.348030e-08	1.088097e-10	1.088097e-10
3.400000e+02	3.600000e+02	4.109268e-08	9.363245e-11	9.363245e-11
3.600000e+02	3.800000e+02	3.182463e-08	8.033475e-11	8.033475e-11
3.800000e+02	4.000000e+02	2.477122e-08	6.965883e-11	6.965883e-11
4.000000e+02	4.200000e+02	1.955768e-08	6.071590e-11	6.071590e-11
4.200000e+02	4.400000e+02	1.539065e-08	5.275422e-11	5.275422e-11
4.400000e+02	4.600000e+02	1.213683e-08	4.653025e-11	4.653025e-11
4.600000e+02	4.800000e+02	9.741510e-09	4.121191e-11	4.121191e-11
4.800000e+02	5.000000e+02	7.735125e-09	3.615404e-11	3.615404e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=1__MUF=1__LHAPDF=325100]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=1__MUF=1__LHAPDF=325100]
Path=onshell-qcd[MUR=1__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=9.79134999843824895e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	8.813705e-07	7.536776e-10	7.536776e-10
2.000000e+01	4.000000e+01	1.989773e-06	1.112054e-09	1.112054e-09
4.000000e+01	6.000000e+01	2.373354e-06	1.159332e-09	1.159332e-09
6.000000e+01	8.000000e+01	2.202557e-06	1.073556e-09	1.073556e-09
8.000000e+01	1.000000e+02	1.799322e-06	9.341667e-10	9.341667e-10
1.000000e+02	1.200000e+02	1.387021e-06	7.959774e-10	7.959774e-10
1.200000e+02	1.400000e+02	1.039096e-06	6.679480e-10	6.679480e-10
1.400000e+02	1.600000e+02	7.717205e-07	5.599067e-10	5.599067e-10
1.600000e+02	1.800000e+02	5.695370e-07	4.646137e-10	4.646137e-10
1.800000e+02	2.000000e+02	4.197609e-07	3.853854e-10	3.853854e-10
2.000000e+02	2.200000e+02	3.090485e-07	3.218815e-10	3.218815e-10
2.200000e+02	2.400000e+02	2.274213e-07	2.666423e-10	2.666423e-10
2.400000e+02	2.600000e+02	1.683250e-07	2.215774e-10	2.215774e-10
2.600000e+02	2.800000e+02	1.260856e-07	1.855015e-10	1.855015e-10
2.800000e+02	3.000000e+02	9.507070e-08	1.553331e-10	1.553331e-10
3.000000e+02	3.200000e+02	7.218740e-08	1.319103e-10	1.319103e-10
3.200000e+02	3.400000e+02	5.528680e-08	1.122451e-10	1.122451e-10
3.400000e+02	3.600000e+02	4.258294e-08	9.682875e-11	9.682875e-11
3.600000e+02	3.800000e+02	3.306079e-08	8.328487e-11	8.328487e-11
3.800000e+02	4.000000e+02	2.579079e-08	7.239061e-11	7.239061e-11
4.000000e+02	4.200000e+02	2.040661e-08	6.322377e-11	6.322377e-11
4.200000e+02	4.400000e+02	1.609253e-08	5.506308e-11	5.506308e-11
4.400000e+02	4.600000e+02	1.271903e-08	4.868683e-11	4.868683e-11
4.600000e+02	4.800000e+02	1.022841e-08	4.318486e-11	4.318486e-11
4.800000e+02	5.000000e+02	8.137925e-09	3.796365e-11	3.796365e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Path=onshell-qcd[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Scale=1000.
ScaledBy=9.79134724332406913e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	8.641825e-07	7.349286e-10	7.349286e-10
2.000000e+01	4.000000e+01	1.953909e-06	1.085087e-09	1.085087e-09
4.000000e+01	6.000000e+01	2.335846e-06	1.133513e-09	1.133513e-09
6.000000e+01	8.000000e+01	2.174378e-06	1.052772e-09	1.052772e-09
8.000000e+01	1.000000e+02	1.782687e-06	9.195601e-10	9.195601e-10
1.000000e+02	1.200000e+02	1.379540e-06	7.867530e-10	7.867530e-10
1.200000e+02	1.400000e+02	1.037601e-06	6.629687e-10	6.629687e-10
1.400000e+02	1.600000e+02	7.736455e-07	5.580757e-10	5.580757e-10
1.600000e+02	1.800000e+02	5.731775e-07	4.651908e-10	4.651908e-10
1.800000e+02	2.000000e+02	4.240317e-07	3.874442e-10	3.874442e-10
2.000000e+02	2.200000e+02	3.133082e-07	3.248424e-10	3.248424e-10
2.200000e+02	2.400000e+02	2.313550e-07	2.701320e-10	2.701320e-10
2.400000e+02	2.600000e+02	1.718045e-07	2.253041e-10	2.253041e-10
2.600000e+02	2.800000e+02	1.290987e-07	1.893697e-10	1.893697e-10
2.800000e+02	3.000000e+02	9.763745e-08	1.590867e-10	1.590867e-10
3.000000e+02	3.200000e+02	7.436270e-08	1.355742e-10	1.355742e-10
3.200000e+02	3.400000e+02	5.711295e-08	1.157343e-10	1.157343e-10
3.400000e+02	3.600000e+02	4.410918e-08	1.001198e-10	1.001198e-10
3.600000e+02	3.800000e+02	3.434263e-08	8.636385e-11	8.636385e-11
3.800000e+02	4.000000e+02	2.685848e-08	7.527275e-11	7.527275e-11
4.000000e+02	4.200000e+02	2.130350e-08	6.589255e-11	6.589255e-11
4.200000e+02	4.400000e+02	1.683994e-08	5.754149e-11	5.754149e-11
4.400000e+02	4.600000e+02	1.334385e-08	5.102294e-11	5.102294e-11
4.600000e+02	4.800000e+02	1.075416e-08	4.533042e-11	4.533042e-11
4.800000e+02	5.000000e+02	8.575515e-09	3.994451e-11	3.994451e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Path=onshell-qcd[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Scale=1000.
ScaledBy=9.79134725879298313e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.066629e-06	9.120963e-10	9.120963e-10
2.000000e+01	4.000000e+01	2.408012e-06	1.345801e-09	1.345801e-09
4.000000e+01	6.000000e+01	2.872220e-06	1.403017e-09	1.403017e-09
6.000000e+01	8.000000e+01	2.665521e-06	1.299211e-09	1.299211e-09
8.000000e+01	1.000000e+02	2.177529e-06	1.130523e-09	1.130523e-09
1.000000e+02	1.200000e+02	1.678565e-06	9.632872e-10	9.632872e-10
1.200000e+02	1.400000e+02	1.257509e-06	8.083468e-10	8.083468e-10
1.400000e+02	1.600000e+02	9.339315e-07	6.775957e-10	6.775957e-10
1.600000e+02	1.800000e+02	6.892505e-07	5.622728e-10	5.622728e-10
1.800000e+02	2.000000e+02	5.079920e-07	4.663911e-10	4.663911e-10
2.000000e+02	2.200000e+02	3.740087e-07	3.895392e-10	3.895392e-10
2.200000e+02	2.400000e+02	2.752239e-07	3.226890e-10	3.226890e-10
2.400000e+02	2.600000e+02	2.037059e-07	2.681516e-10	2.681516e-10
2.600000e+02	2.800000e+02	1.525881e-07	2.244929e-10	2.244929e-10
2.800000e+02	3.000000e+02	1.150540e-07	1.879833e-10	1.879833e-10
3.000000e+02	3.200000e+02	8.736080e-08	1.596370e-10	1.596370e-10
3.200000e+02	3.400000e+02	6.690775e-08	1.358384e-10	1.358384e-10
3.400000e+02	3.600000e+02	5.153360e-08	1.171816e-10	1.171816e-10
3.600000e+02	3.800000e+02	4.000998e-08	1.007909e-10	1.007909e-10
3.800000e+02	4.000000e+02	3.121185e-08	8.760671e-11	8.760671e-11
4.000000e+02	4.200000e+02	2.469596e-08	7.651305e-11	7.651305e-11
4.200000e+02	4.400000e+02	1.947510e-08	6.663700e-11	6.663700e-11
4.400000e+02	4.600000e+02	1.539249e-08	5.892052e-11	5.892052e-11
4.600000e+02	4.800000e+02	1.237836e-08	5.226206e-11	5.226206e-11
4.800000e+02	5.000000e+02	9.848465e-09	4.594339e-11	4.594339e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Path=onshell-qcd[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Scale=1000.
ScaledBy=9.79134769092066866e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.045829e-06	8.894065e-10	8.894065e-10
2.000000e+01	4.000000e+01	2.364610e-06	1.313167e-09	1.313167e-09
4.000000e+01	6.000000e+01	2.826827e-06	1.371771e-09	1.371771e-09
6.000000e+01	8.000000e+01	2.631421e-06	1.274059e-09	1.274059e-09
8.000000e+01	1.000000e+02	2.157399e-06	1.112847e-09	1.112847e-09
1.000000e+02	1.200000e+02	1.669512e-06	9.521243e-10	9.521243e-10
1.200000e+02	1.400000e+02	1.255699e-06	8.023212e-10	8.023212e-10
1.400000e+02	1.600000e+02	9.362620e-07	6.753801e-10	6.753801e-10
1.600000e+02	1.800000e+02	6.936570e-07	5.629714e-10	5.629714e-10
1.800000e+02	2.000000e+02	5.131610e-07	4.688828e-10	4.688828e-10
2.000000e+02	2.200000e+02	3.791639e-07	3.931226e-10	3.931226e-10
2.200000e+02	2.400000e+02	2.799846e-07	3.269122e-10	3.269122e-10
2.400000e+02	2.600000e+02	2.079169e-07	2.726618e-10	2.726618e-10
2.600000e+02	2.800000e+02	1.562346e-07	2.291742e-10	2.291742e-10
2.800000e+02	3.000000e+02	1.181603e-07	1.925259e-10	1.925259e-10
3.000000e+02	3.200000e+02	8.999330e-08	1.640712e-10	1.640712e-10
3.200000e+02	3.400000e+02	6.911775e-08	1.400610e-10	1.400610e-10
3.400000e+02	3.600000e+02	5.338070e-08	1.211645e-10	1.211645e-10
3.600000e+02	3.800000e+02	4.156128e-08	1.045171e-10	1.045171e-10
3.800000e+02	4.000000e+02	3.250398e-08	9.109469e-11	9.109469e-11
4.000000e+02	4.200000e+02	2.578138e-08	7.974281e-11	7.974281e-11
4.200000e+02	4.400000e+02	2.037961e-08	6.963638e-11	6.963638e-11
4.400000e+02	4.600000e+02	1.614866e-08	6.174767e-11	6.174767e-11
4.600000e+02	4.800000e+02	1.301462e-08	5.485861e-11	5.485861e-11
4.800000e+02	5.000000e+02	1.037804e-08	4.834063e-11	4.834063e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Path=onshell-qcd[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Scale=1000.
ScaledBy=9.79134584284318074e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	7.504030e-07	6.449151e-10	6.449151e-10
2.000000e+01	4.000000e+01	1.691856e-06	9.509608e-10	9.509608e-10
4.000000e+01	6.000000e+01	2.014026e-06	9.896277e-10	9.896277e-10
6.000000e+01	8.000000e+01	1.864087e-06	9.140245e-10	9.140245e-10
8.000000e+01	1.000000e+02	1.518022e-06	7.927041e-10	7.927041e-10
1.000000e+02	1.200000e+02	1.166194e-06	6.730169e-10	6.730169e-10
1.200000e+02	1.400000e+02	8.706220e-07	5.627122e-10	5.627122e-10
1.400000e+02	1.600000e+02	6.443665e-07	4.699603e-10	4.699603e-10
1.600000e+02	1.800000e+02	4.739302e-07	3.884425e-10	3.884425e-10
1.800000e+02	2.000000e+02	3.481481e-07	3.210628e-10	3.210628e-10
2.000000e+02	2.200000e+02	2.555215e-07	2.672607e-10	2.672607e-10
2.200000e+02	2.400000e+02	1.874618e-07	2.206598e-10	2.206598e-10
2.400000e+02	2.600000e+02	1.383459e-07	1.827805e-10	1.827805e-10
2.600000e+02	2.800000e+02	1.033424e-07	1.525002e-10	1.525002e-10
2.800000e+02	3.000000e+02	7.771490e-08	1.273360e-10	1.273360e-10
3.000000e+02	3.200000e+02	5.885110e-08	1.078056e-10	1.078056e-10
3.200000e+02	3.400000e+02	4.496147e-08	9.147747e-11	9.147747e-11
3.400000e+02	3.600000e+02	3.454706e-08	7.871780e-11	7.871780e-11
3.600000e+02	3.800000e+02	2.675531e-08	6.753830e-11	6.753830e-11
3.800000e+02	4.000000e+02	2.082544e-08	5.856294e-11	5.856294e-11
4.000000e+02	4.200000e+02	1.644235e-08	5.104451e-11	5.104451e-11
4.200000e+02	4.400000e+02	1.293908e-08	4.435103e-11	4.435103e-11
4.400000e+02	4.600000e+02	1.020357e-08	3.911849e-11	3.911849e-11
4.600000e+02	4.800000e+02	8.189790e-09	3.464730e-11	3.464730e-11
4.800000e+02	5.000000e+02	6.503000e-09	3.039509e-11	3.039509e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
Path=onshell-qcd[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=-5.21008458244326529e-10
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	6.434355e-07	1.015392e-08	1.015392e-08
2.000000e+01	4.000000e+01	1.357767e-06	1.847500e-08	1.847500e-08
4.000000e+01	6.000000e+01	1.590851e-06	1.895797e-08	1.895797e-08
6.000000e+01	8.000000e+01	1.482256e-06	2.050462e-08	2.050462e-08
8.000000e+01	1.000000e+02	1.170303e-06	1.802351e-08	1.802351e-08
1.000000e+02	1.200000e+02	8.890945e-07	1.570592e-08	1.570592e-08
1.200000e+02	1.400000e+02	6.729700e-07	1.656367e-08	1.656367e-08
1.400000e+02	1.600000e+02	4.955460e-07	1.129823e-08	1.129823e-08
1.600000e+02	1.800000e+02	3.688706e-07	8.893486e-09	8.893486e-09
1.800000e+02	2.000000e+02	2.677183e-07	5.327584e-09	5.327584e-09
2.000000e+02	2.200000e+02	2.080763e-07	6.189641e-09	6.189641e-09
2.200000e+02	2.400000e+02	1.537401e-07	4.088463e-09	4.088463e-09
2.400000e+02	2.600000e+02	1.148662e-07	3.494135e-09	3.494135e-09
2.600000e+02	2.800000e+02	9.075770e-08	2.705596e-09	2.705596e-09
2.800000e+02	3.000000e+02	6.735060e-08	2.339076e-09	2.339076e-09
3.000000e+02	3.200000e+02	5.658730e-08	1.810637e-09	1.810637e-09
3.200000e+02	3.400000e+02	4.272564e-08	2.040705e-09	2.040705e-09
3.400000e+02	3.600000e+02	3.440153e-08	1.612428e-09	1.612428e-09
3.600000e+02	3.800000e+02	2.907722e-08	1.311110e-09	1.311110e-09
3.800000e+02	4.000000e+02	2.220927e-08	1.435835e-09	1.435835e-09
4.000000e+02	4.200000e+02	1.787359e-08	9.476760e-10	9.476760e-10
4.200000e+02	4.400000e+02	1.366947e-08	1.068121e-09	1.068121e-09
4.400000e+02	4.600000e+02	1.243936e-08	9.487795e-10	9.487795e-10
4.600000e+02	4.800000e+02	1.040807e-08	5.979273e-10	5.979273e-10
4.800000e+02	5.000000e+02	7.894665e-09	8.474367e-10	8.474367e-10
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Path=onshell-qcd[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Scale=1000.
ScaledBy=9.79134873833886732e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	7.409775e-07	6.336249e-10	6.336249e-10
2.000000e+01	4.000000e+01	1.672824e-06	9.349155e-10	9.349155e-10
4.000000e+01	6.000000e+01	1.995304e-06	9.746628e-10	9.746628e-10
6.000000e+01	8.000000e+01	1.851713e-06	9.025500e-10	9.025500e-10
8.000000e+01	1.000000e+02	1.512709e-06	7.853639e-10	7.853639e-10
1.000000e+02	1.200000e+02	1.166084e-06	6.691868e-10	6.691868e-10
1.200000e+02	1.400000e+02	8.735795e-07	5.615510e-10	5.615510e-10
1.400000e+02	1.600000e+02	6.487940e-07	4.707195e-10	4.707195e-10
1.600000e+02	1.800000e+02	4.788160e-07	3.906057e-10	3.906057e-10
1.800000e+02	2.000000e+02	3.528975e-07	3.239976e-10	3.239976e-10
2.000000e+02	2.200000e+02	2.598204e-07	2.706093e-10	2.706093e-10
2.200000e+02	2.400000e+02	1.911955e-07	2.241691e-10	2.241691e-10
2.400000e+02	2.600000e+02	1.415127e-07	1.862824e-10	1.862824e-10
2.600000e+02	2.800000e+02	1.060015e-07	1.559532e-10	1.559532e-10
2.800000e+02	3.000000e+02	7.992700e-08	1.305902e-10	1.305902e-10
3.000000e+02	3.200000e+02	6.068875e-08	1.108984e-10	1.108984e-10
3.200000e+02	3.400000e+02	4.648020e-08	9.436566e-11	9.436566e-11
3.400000e+02	3.600000e+02	3.579993e-08	8.140498e-11	8.140498e-11
3.600000e+02	3.800000e+02	2.779457e-08	7.001848e-11	7.001848e-11
3.800000e+02	4.000000e+02	2.168258e-08	6.085957e-11	6.085957e-11
4.000000e+02	4.200000e+02	1.715605e-08	5.315292e-11	5.315292e-11
4.200000e+02	4.400000e+02	1.352916e-08	4.629211e-11	4.629211e-11
4.400000e+02	4.600000e+02	1.069302e-08	4.093154e-11	4.093154e-11
4.600000e+02	4.800000e+02	8.599135e-09	3.630598e-11	3.630598e-11
4.800000e+02	5.000000e+02	6.841640e-09	3.191645e-11	3.191645e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
Path=onshell-qcd[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=-5.50148299652116665e-10
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	6.392575e-07	1.023997e-08	1.023997e-08
2.000000e+01	4.000000e+01	1.348249e-06	1.863377e-08	1.863377e-08
4.000000e+01	6.000000e+01	1.579810e-06	1.914309e-08	1.914309e-08
6.000000e+01	8.000000e+01	1.473138e-06	2.090682e-08	2.090682e-08
8.000000e+01	1.000000e+02	1.164115e-06	1.829305e-08	1.829305e-08
1.000000e+02	1.200000e+02	8.851715e-07	1.626668e-08	1.626668e-08
1.200000e+02	1.400000e+02	6.704750e-07	1.700594e-08	1.700594e-08
1.400000e+02	1.600000e+02	4.942623e-07	1.167938e-08	1.167938e-08
1.600000e+02	1.800000e+02	3.681276e-07	9.319246e-09	9.319246e-09
1.800000e+02	2.000000e+02	2.672144e-07	5.495252e-09	5.495252e-09
2.000000e+02	2.200000e+02	2.080678e-07	6.409865e-09	6.409865e-09
2.200000e+02	2.400000e+02	1.537996e-07	4.249924e-09	4.249924e-09
2.400000e+02	2.600000e+02	1.149901e-07	3.627029e-09	3.627029e-09
2.600000e+02	2.800000e+02	9.110875e-08	2.812021e-09	2.812021e-09
2.800000e+02	3.000000e+02	6.762840e-08	2.422683e-09	2.422683e-09
3.000000e+02	3.200000e+02	5.701480e-08	1.896051e-09	1.896051e-09
3.200000e+02	3.400000e+02	4.302374e-08	2.154816e-09	2.154816e-09
3.400000e+02	3.600000e+02	3.476024e-08	1.702206e-09	1.702206e-09
3.600000e+02	3.800000e+02	2.946952e-08	1.390474e-09	1.390474e-09
3.800000e+02	4.000000e+02	2.253820e-08	1.522099e-09	1.522099e-09
4.000000e+02	4.200000e+02	1.812171e-08	9.951843e-10	9.951843e-10
4.200000e+02	4.400000e+02	1.386903e-08	1.145826e-09	1.145826e-09
4.400000e+02	4.600000e+02	1.272409e-08	9.955473e-10	9.955473e-10
4.600000e+02	4.800000e+02	1.063682e-08	6.347978e-10	6.347978e-10
4.800000e+02	5.000000e+02	8.054310e-09	9.138992e-10	9.138992e-10
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Path=onshell-qcd[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Scale=1000.
ScaledBy=9.79134626257639843e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	8.925815e-07	7.671071e-10	7.671071e-10
2.000000e+01	4.000000e+01	2.012412e-06	1.131139e-09	1.131139e-09
4.000000e+01	6.000000e+01	2.395623e-06	1.177132e-09	1.177132e-09
6.000000e+01	8.000000e+01	2.217275e-06	1.087204e-09	1.087204e-09
8.000000e+01	1.000000e+02	1.805641e-06	9.428974e-10	9.428974e-10
1.000000e+02	1.200000e+02	1.387152e-06	8.005331e-10	8.005331e-10
1.200000e+02	1.400000e+02	1.035579e-06	6.693290e-10	6.693290e-10
1.400000e+02	1.600000e+02	7.664550e-07	5.590036e-10	5.590036e-10
1.600000e+02	1.800000e+02	5.637255e-07	4.620406e-10	4.620406e-10
1.800000e+02	2.000000e+02	4.141116e-07	3.818944e-10	3.818944e-10
2.000000e+02	2.200000e+02	3.039350e-07	3.178985e-10	3.178985e-10
2.200000e+02	2.400000e+02	2.229800e-07	2.624682e-10	2.624682e-10
2.400000e+02	2.600000e+02	1.645583e-07	2.174118e-10	2.174118e-10
2.600000e+02	2.800000e+02	1.229226e-07	1.813944e-10	1.813944e-10
2.800000e+02	3.000000e+02	9.243950e-08	1.514623e-10	1.514623e-10
3.000000e+02	3.200000e+02	7.000160e-08	1.282315e-10	1.282315e-10
3.200000e+02	3.400000e+02	5.348030e-08	1.088097e-10	1.088097e-10
3.400000e+02	3.600000e+02	4.109268e-08	9.363245e-11	9.363245e-11
3.600000e+02	3.800000e+02	3.182463e-08	8.033475e-11	8.033475e-11
3.800000e+02	4.000000e+02	2.477122e-08	6.965883e-11	6.965883e-11
4.000000e+02	4.200000e+02	1.955768e-08	6.071590e-11	6.071590e-11
4.200000e+02	4.400000e+02	1.539065e-08	5.275422e-11	5.275422e-11
4.400000e+02	4.600000e+02	1.213683e-08	4.653025e-11	4.653025e-11
4.600000e+02	4.800000e+02	9.741510e-09	4.121191e-11	4.121191e-11
4.800000e+02	5.000000e+02	7.735125e-09	3.615404e-11	3.615404e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
Path=onshell-qcd[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=-5.37294605297674129e-10
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	7.095370e-07	1.307105e-08	1.307105e-08
2.000000e+01	4.000000e+01	1.495861e-06	2.384321e-08	2.384321e-08
4.000000e+01	6.000000e+01	1.755351e-06	2.446578e-08	2.446578e-08
6.000000e+01	8.000000e+01	1.656540e-06	2.650999e-08	2.650999e-08
8.000000e+01	1.000000e+02	1.322274e-06	2.331110e-08	2.331110e-08
1.000000e+02	1.200000e+02	1.023386e-06	2.032781e-08	2.032781e-08
1.200000e+02	1.400000e+02	7.915140e-07	2.146226e-08	2.146226e-08
1.400000e+02	1.600000e+02	5.950180e-07	1.463862e-08	1.463862e-08
1.600000e+02	1.800000e+02	4.513071e-07	1.152608e-08	1.152608e-08
1.800000e+02	2.000000e+02	3.331267e-07	6.902612e-09	6.902612e-09
2.000000e+02	2.200000e+02	2.635861e-07	8.027345e-09	8.027345e-09
2.200000e+02	2.400000e+02	1.975041e-07	5.303553e-09	5.303553e-09
2.400000e+02	2.600000e+02	1.496999e-07	4.534503e-09	4.534503e-09
2.600000e+02	2.800000e+02	1.195600e-07	3.512813e-09	3.512813e-09
2.800000e+02	3.000000e+02	8.972800e-08	3.037649e-09	3.037649e-09
3.000000e+02	3.200000e+02	7.594470e-08	2.352604e-09	2.352604e-09
3.200000e+02	3.400000e+02	5.781885e-08	2.649864e-09	2.649864e-09
3.400000e+02	3.600000e+02	4.688035e-08	2.094508e-09	2.094508e-09
3.600000e+02	3.800000e+02	3.965114e-08	1.703380e-09	1.703380e-09
3.800000e+02	4.000000e+02	3.057685e-08	1.864478e-09	1.864478e-09
4.000000e+02	4.200000e+02	2.474593e-08	1.231579e-09	1.231579e-09
4.200000e+02	4.400000e+02	1.907492e-08	1.387172e-09	1.387172e-09
4.400000e+02	4.600000e+02	1.723344e-08	1.231998e-09	1.231998e-09
4.600000e+02	4.800000e+02	1.447898e-08	7.771062e-10	7.771062e-10
4.800000e+02	5.000000e+02	1.108719e-08	1.100389e-09	1.100389e-09
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=onshell-qcd[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=9.79134999843824895e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	8.813705e-07	7.536776e-10	7.536776e-10
2.000000e+01	4.000000e+01	1.989773e-06	1.112054e-09	1.112054e-09
4.000000e+01	6.000000e+01	2.373354e-06	1.159332e-09	1.159332e-09
6.000000e+01	8.000000e+01	2.202557e-06	1.073556e-09	1.073556e-09
8.000000e+01	1.000000e+02	1.799322e-06	9.341667e-10	9.341667e-10
1.000000e+02	1.200000e+02	1.387021e-06	7.959774e-10	7.959774e-10
1.200000e+02	1.400000e+02	1.039096e-06	6.679480e-10	6.679480e-10
1.400000e+02	1.600000e+02	7.717205e-07	5.599067e-10	5.599067e-10
1.600000e+02	1.800000e+02	5.695370e-07	4.646137e-10	4.646137e-10
1.800000e+02	2.000000e+02	4.197609e-07	3.853854e-10	3.853854e-10
2.000000e+02	2.200000e+02	3.090485e-07	3.218815e-10	3.218815e-10
2.200000e+02	2.400000e+02	2.274213e-07	2.666423e-10	2.666423e-10
2.400000e+02	2.600000e+02	1.683250e-07	2.215774e-10	2.215774e-10
2.600000e+02	2.800000e+02	1.260856e-07	1.855015e-10	1.855015e-10
2.800000e+02	3.000000e+02	9.507070e-08	1.553331e-10	1.553331e-10
3.000000e+02	3.200000e+02	7.218740e-08	1.319103e-10	1.319103e-10
3.200000e+02	3.400000e+02	5.528680e-08	1.122451e-10	1.122451e-10
3.400000e+02	3.600000e+02	4.258294e-08	9.682875e-11	9.682875e-11
3.600000e+02	3.800000e+02	3.306079e-08	8.328487e-11	8.328487e-11
3.800000e+02	4.000000e+02	2.579079e-08	7.239061e-11	7.239061e-11
4.000000e+02	4.200000e+02	2.040661e-08	6.322377e-11	6.322377e-11
4.200000e+02	4.400000e+02	1.609253e-08	5.506308e-11	5.506308e-11
4.400000e+02	4.600000e+02	1.271903e-08	4.868683e-11	4.868683e-11
4.600000e+02	4.800000e+02	1.022841e-08	4.318486e-11	4.318486e-11
4.800000e+02	5.000000e+02	8.137925e-09	3.796365e-11	3.796365e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
Path=onshell-qcd[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=-5.66733196570072587e-10
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	7.065940e-07	1.318617e-08	1.318617e-08
2.000000e+01	4.000000e+01	1.488420e-06	2.405331e-08	2.405331e-08
4.000000e+01	6.000000e+01	1.746256e-06	2.471070e-08	2.471070e-08
6.000000e+01	8.000000e+01	1.648633e-06	2.703580e-08	2.703580e-08
8.000000e+01	1.000000e+02	1.316628e-06	2.366333e-08	2.366333e-08
1.000000e+02	1.200000e+02	1.019535e-06	2.105787e-08	2.105787e-08
1.200000e+02	1.400000e+02	7.888615e-07	2.203723e-08	2.203723e-08
1.400000e+02	1.600000e+02	5.936150e-07	1.513414e-08	1.513414e-08
1.600000e+02	1.800000e+02	4.504738e-07	1.207925e-08	1.207925e-08
1.800000e+02	2.000000e+02	3.325579e-07	7.120669e-09	7.120669e-09
2.000000e+02	2.200000e+02	2.636623e-07	8.313214e-09	8.313214e-09
2.200000e+02	2.400000e+02	1.976791e-07	5.513087e-09	5.513087e-09
2.400000e+02	2.600000e+02	1.499729e-07	4.706837e-09	4.706837e-09
2.600000e+02	2.800000e+02	1.201275e-07	3.650681e-09	3.650681e-09
2.800000e+02	3.000000e+02	9.020390e-08	3.145903e-09	3.145903e-09
3.000000e+02	3.200000e+02	7.661350e-08	2.463128e-09	2.463128e-09
3.200000e+02	3.400000e+02	5.831290e-08	2.797651e-09	2.797651e-09
3.400000e+02	3.600000e+02	4.744432e-08	2.210632e-09	2.210632e-09
3.600000e+02	3.800000e+02	4.024877e-08	1.805999e-09	1.805999e-09
3.800000e+02	4.000000e+02	3.108546e-08	1.976147e-09	1.976147e-09
4.000000e+02	4.200000e+02	2.514394e-08	1.292828e-09	1.292828e-09
4.200000e+02	4.400000e+02	1.940135e-08	1.487662e-09	1.487662e-09
4.400000e+02	4.600000e+02	1.766068e-08	1.292451e-09	1.292451e-09
4.600000e+02	4.800000e+02	1.482834e-08	8.245337e-10	8.245337e-10
4.800000e+02	5.000000e+02	1.134225e-08	1.186361e-09	1.186361e-09
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Path=onshell-qcd[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Scale=1000.
ScaledBy=9.79134724332406913e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	8.641825e-07	7.349286e-10	7.349286e-10
2.000000e+01	4.000000e+01	1.953909e-06	1.085087e-09	1.085087e-09
4.000000e+01	6.000000e+01	2.335846e-06	1.133513e-09	1.133513e-09
6.000000e+01	8.000000e+01	2.174378e-06	1.052772e-09	1.052772e-09
8.000000e+01	1.000000e+02	1.782687e-06	9.195601e-10	9.195601e-10
1.000000e+02	1.200000e+02	1.379540e-06	7.867530e-10	7.867530e-10
1.200000e+02	1.400000e+02	1.037601e-06	6.629687e-10	6.629687e-10
1.400000e+02	1.600000e+02	7.736455e-07	5.580757e-10	5.580757e-10
1.600000e+02	1.800000e+02	5.731775e-07	4.651908e-10	4.651908e-10
1.800000e+02	2.000000e+02	4.240317e-07	3.874442e-10	3.874442e-10
2.000000e+02	2.200000e+02	3.133082e-07	3.248424e-10	3.248424e-10
2.200000e+02	2.400000e+02	2.313550e-07	2.701320e-10	2.701320e-10
2.400000e+02	2.600000e+02	1.718045e-07	2.253041e-10	2.253041e-10
2.600000e+02	2.800000e+02	1.290987e-07	1.893697e-10	1.893697e-10
2.800000e+02	3.000000e+02	9.763745e-08	1.590867e-10	1.590867e-10
3.000000e+02	3.200000e+02	7.436270e-08	1.355742e-10	1.355742e-10
3.200000e+02	3.400000e+02	5.711295e-08	1.157343e-10	1.157343e-10
3.400000e+02	3.600000e+02	4.410918e-08	1.001198e-10	1.001198e-10
3.600000e+02	3.800000e+02	3.434263e-08	8.636385e-11	8.636385e-11
3.800000e+02	4.000000e+02	2.685848e-08	7.527275e-11	7.527275e-11
4.000000e+02	4.200000e+02	2.130350e-08	6.589255e-11	6.589255e-11
4.200000e+02	4.400000e+02	1.683994e-08	5.754149e-11	5.754149e-11
4.400000e+02	4.600000e+02	1.334385e-08	5.102294e-11	5.102294e-11
4.600000e+02	4.800000e+02	1.075416e-08	4.533042e-11	4.533042e-11
4.800000e+02	5.000000e+02	8.575515e-09	3.994451e-11	3.994451e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
Path=onshell-qcd[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=-5.92300924935206940e-10
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	7.065665e-07	1.327773e-08	1.327773e-08
2.000000e+01	4.000000e+01	1.488210e-06	2.420842e-08	2.420842e-08
4.000000e+01	6.000000e+01	1.746439e-06	2.490284e-08	2.490284e-08
6.000000e+01	8.000000e+01	1.649958e-06	2.754772e-08	2.754772e-08
8.000000e+01	1.000000e+02	1.319630e-06	2.398641e-08	2.398641e-08
1.000000e+02	1.200000e+02	1.022923e-06	2.186131e-08	2.186131e-08
1.200000e+02	1.400000e+02	7.918275e-07	2.259114e-08	2.259114e-08
1.400000e+02	1.600000e+02	5.966435e-07	1.565629e-08	1.565629e-08
1.600000e+02	1.800000e+02	4.530602e-07	1.270585e-08	1.270585e-08
1.800000e+02	2.000000e+02	3.345854e-07	7.351772e-09	7.351772e-09
2.000000e+02	2.200000e+02	2.657122e-07	8.612915e-09	8.612915e-09
2.200000e+02	2.400000e+02	1.993701e-07	5.740795e-09	5.740795e-09
2.400000e+02	2.600000e+02	1.513718e-07	4.894666e-09	4.894666e-09
2.600000e+02	2.800000e+02	1.215993e-07	3.800202e-09	3.800202e-09
2.800000e+02	3.000000e+02	9.135650e-08	3.261762e-09	3.261762e-09
3.000000e+02	3.200000e+02	7.783615e-08	2.586444e-09	2.586444e-09
3.200000e+02	3.400000e+02	5.923135e-08	2.962594e-09	2.962594e-09
3.400000e+02	3.600000e+02	4.836359e-08	2.341196e-09	2.341196e-09
3.600000e+02	3.800000e+02	4.112248e-08	1.922840e-09	1.922840e-09
3.800000e+02	4.000000e+02	3.183268e-08	2.101873e-09	2.101873e-09
4.000000e+02	4.200000e+02	2.572677e-08	1.361919e-09	1.361919e-09
4.200000e+02	4.400000e+02	1.988231e-08	1.604595e-09	1.604595e-09
4.400000e+02	4.600000e+02	1.822446e-08	1.359850e-09	1.359850e-09
4.600000e+02	4.800000e+02	1.529041e-08	8.785087e-10	8.785087e-10
4.800000e+02	5.000000e+02	1.168364e-08	1.285765e-09	1.285765e-09
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Path=onshell-qcd[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Scale=1000.
ScaledBy=9.79134725879298313e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.066629e-06	9.120963e-10	9.120963e-10
2.000000e+01	4.000000e+01	2.408012e-06	1.345801e-09	1.345801e-09
4.000000e+01	6.000000e+01	2.872220e-06	1.403017e-09	1.403017e-09
6.000000e+01	8.000000e+01	2.665521e-06	1.299211e-09	1.299211e-09
8.000000e+01	1.000000e+02	2.177529e-06	1.130523e-09	1.130523e-09
1.000000e+02	1.200000e+02	1.678565e-06	9.632872e-10	9.632872e-10
1.200000e+02	1.400000e+02	1.257509e-06	8.083468e-10	8.083468e-10
1.400000e+02	1.600000e+02	9.339315e-07	6.775957e-10	6.775957e-10
1.600000e+02	1.800000e+02	6.892505e-07	5.622728e-10	5.622728e-10
1.800000e+02	2.000000e+02	5.079920e-07	4.663911e-10	4.663911e-10
2.000000e+02	2.200000e+02	3.740087e-07	3.895392e-10	3.895392e-10
2.200000e+02	2.400000e+02	2.752239e-07	3.226890e-10	3.226890e-10
2.400000e+02	2.600000e+02	2.037059e-07	2.681516e-10	2.681516e-10
2.600000e+02	2.800000e+02	1.525881e-07	2.244929e-10	2.244929e-10
2.800000e+02	3.000000e+02	1.150540e-07	1.879833e-10	1.879833e-10
3.000000e+02	3.200000e+02	8.736080e-08	1.596370e-10	1.596370e-10
3.200000e+02	3.400000e+02	6.690775e-08	1.358384e-10	1.358384e-10
3.400000e+02	3.600000e+02	5.153360e-08	1.171816e-10	1.171816e-10
3.600000e+02	3.800000e+02	4.000998e-08	1.007909e-10	1.007909e-10
3.800000e+02	4.000000e+02	3.121185e-08	8.760671e-11	8.760671e-11
4.000000e+02	4.200000e+02	2.469596e-08	7.651305e-11	7.651305e-11
4.200000e+02	4.400000e+02	1.947510e-08	6.663700e-11	6.663700e-11
4.400000e+02	4.600000e+02	1.539249e-08	5.892052e-11	5.892052e-11
4.600000e+02	4.800000e+02	1.237836e-08	5.226206e-11	5.226206e-11
4.800000e+02	5.000000e+02	9.848465e-09	4.594339e-11	4.594339e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
Path=onshell-qcd[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=-5.42707458594023160e-10
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	9.737240e-07	1.764979e-08	1.764979e-08
2.000000e+01	4.000000e+01	2.079026e-06	3.215710e-08	3.215710e-08
4.000000e+01	6.000000e+01	2.452853e-06	3.304830e-08	3.304830e-08
6.000000e+01	8.000000e+01	2.344580e-06	3.611953e-08	3.611953e-08
8.000000e+01	1.000000e+02	1.910178e-06	3.161037e-08	3.161037e-08
1.000000e+02	1.200000e+02	1.507251e-06	2.812589e-08	2.812589e-08
1.200000e+02	1.400000e+02	1.184895e-06	2.940108e-08	2.940108e-08
1.400000e+02	1.600000e+02	9.065535e-07	2.021896e-08	2.021896e-08
1.600000e+02	1.800000e+02	6.968470e-07	1.614463e-08	1.614463e-08
1.800000e+02	2.000000e+02	5.221260e-07	9.555416e-09	9.555416e-09
2.000000e+02	2.200000e+02	4.153861e-07	1.111502e-08	1.111502e-08
2.200000e+02	2.400000e+02	3.140637e-07	7.389817e-09	7.389817e-09
2.400000e+02	2.600000e+02	2.400954e-07	6.308964e-09	6.308964e-09
2.600000e+02	2.800000e+02	1.920223e-07	4.900857e-09	4.900857e-09
2.800000e+02	3.000000e+02	1.454975e-07	4.221852e-09	4.221852e-09
3.000000e+02	3.200000e+02	1.226450e-07	3.311041e-09	3.311041e-09
3.200000e+02	3.400000e+02	9.395810e-08	3.744171e-09	3.744171e-09
3.400000e+02	3.600000e+02	7.635740e-08	2.962430e-09	2.962430e-09
3.600000e+02	3.800000e+02	6.381060e-08	2.420962e-09	2.420962e-09
3.800000e+02	4.000000e+02	4.994086e-08	2.642556e-09	2.642556e-09
4.000000e+02	4.200000e+02	4.044172e-08	1.735049e-09	1.735049e-09
4.200000e+02	4.400000e+02	3.149461e-08	1.990032e-09	1.990032e-09
4.400000e+02	4.600000e+02	2.791836e-08	1.727913e-09	1.727913e-09
4.600000e+02	4.800000e+02	2.348118e-08	1.107292e-09	1.107292e-09
4.800000e+02	5.000000e+02	1.820049e-08	1.585438e-09	1.585438e-09
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Path=onshell-qcd[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Scale=1000.
ScaledBy=9.79134769092066866e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.045829e-06	8.894065e-10	8.894065e-10
2.000000e+01	4.000000e+01	2.364610e-06	1.313167e-09	1.313167e-09
4.000000e+01	6.000000e+01	2.826827e-06	1.371771e-09	1.371771e-09
6.000000e+01	8.000000e+01	2.631421e-06	1.274059e-09	1.274059e-09
8.000000e+01	1.000000e+02	2.157399e-06	1.112847e-09	1.112847e-09
1.000000e+02	1.200000e+02	1.669512e-06	9.521243e-10	9.521243e-10
1.200000e+02	1.400000e+02	1.255699e-06	8.023212e-10	8.023212e-10
1.400000e+02	1.600000e+02	9.362620e-07	6.753801e-10	6.753801e-10
1.600000e+02	1.800000e+02	6.936570e-07	5.629714e-10	5.629714e-10
1.800000e+02	2.000000e+02	5.131610e-07	4.688828e-10	4.688828e-10
2.000000e+02	2.200000e+02	3.791639e-07	3.931226e-10	3.931226e-10
2.200000e+02	2.400000e+02	2.799846e-07	3.269122e-10	3.269122e-10
2.400000e+02	2.600000e+02	2.079169e-07	2.726618e-10	2.726618e-10
2.600000e+02	2.800000e+02	1.562346e-07	2.291742e-10	2.291742e-10
2.800000e+02	3.000000e+02	1.181603e-07	1.925259e-10	1.925259e-10
3.000000e+02	3.200000e+02	8.999330e-08	1.640712e-10	1.640712e-10
3.200000e+02	3.400000e+02	6.911775e-08	1.400610e-10	1.400610e-10
3.400000e+02	3.600000e+02	5.338070e-08	1.211645e-10	1.211645e-10
3.600000e+02	3.800000e+02	4.156128e-08	1.045171e-10	1.045171e-10
3.800000e+02	4.000000e+02	3.250398e-08	9.109469e-11	9.109469e-11
4.000000e+02	4.200000e+02	2.578138e-08	7.974281e-11	7.974281e-11
4.200000e+02	4.400000e+02	2.037961e-08	6.963638e-11	6.963638e-11
4.400000e+02	4.600000e+02	1.614866e-08	6.174767e-11	6.174767e-11
4.600000e+02	4.800000e+02	1.301462e-08	5.485861e-11	5.485861e-11
4.800000e+02	5.000000e+02	1.037804e-08	4.834063e-11	4.834063e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
Path=onshell-qcd[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=-5.66832948124578691e-10
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	9.743605e-07	1.777278e-08	1.777278e-08
2.000000e+01	4.000000e+01	2.079859e-06	3.236481e-08	3.236481e-08
4.000000e+01	6.000000e+01	2.454476e-06	3.330578e-08	3.330578e-08
6.000000e+01	8.000000e+01	2.347587e-06	3.680160e-08	3.680160e-08
8.000000e+01	1.000000e+02	1.915108e-06	3.204099e-08	3.204099e-08
1.000000e+02	1.200000e+02	1.512688e-06	2.919373e-08	2.919373e-08
1.200000e+02	1.400000e+02	1.189842e-06	3.013801e-08	3.013801e-08
1.400000e+02	1.600000e+02	9.117545e-07	2.091325e-08	2.091325e-08
1.600000e+02	1.800000e+02	7.015100e-07	1.697704e-08	1.697704e-08
1.800000e+02	2.000000e+02	5.260490e-07	9.861972e-09	9.861972e-09
2.000000e+02	2.200000e+02	4.192694e-07	1.151309e-08	1.151309e-08
2.200000e+02	2.400000e+02	3.173921e-07	7.691741e-09	7.691741e-09
2.400000e+02	2.600000e+02	2.429422e-07	6.558003e-09	6.558003e-09
2.600000e+02	2.800000e+02	1.948358e-07	5.098792e-09	5.098792e-09
2.800000e+02	3.000000e+02	1.477957e-07	4.375298e-09	4.375298e-09
3.000000e+02	3.200000e+02	1.249465e-07	3.474065e-09	3.474065e-09
3.200000e+02	3.400000e+02	9.576165e-08	3.962836e-09	3.962836e-09
3.400000e+02	3.600000e+02	7.807365e-08	3.135191e-09	3.135191e-09
3.600000e+02	3.800000e+02	6.538845e-08	2.575475e-09	2.575475e-09
3.800000e+02	4.000000e+02	5.130030e-08	2.809235e-09	2.809235e-09
4.000000e+02	4.200000e+02	4.153741e-08	1.826099e-09	1.826099e-09
4.200000e+02	4.400000e+02	3.240777e-08	2.144875e-09	2.144875e-09
4.400000e+02	4.600000e+02	2.889428e-08	1.817181e-09	1.817181e-09
4.600000e+02	4.800000e+02	2.429471e-08	1.178192e-09	1.178192e-09
4.800000e+02	5.000000e+02	1.882912e-08	1.717199e-09	1.717199e-09
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd
Path=onshell-qcd
Scale=1000.
ScaledBy=-2.97158544921795338e-11
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.587964e-06	1.320769e-08	1.320769e-08
2.000000e+01	4.000000e+01	3.478194e-06	2.407900e-08	2.407900e-08
4.000000e+01	6.000000e+01	4.119610e-06	2.473788e-08	2.473788e-08
6.000000e+01	8.000000e+01	3.851190e-06	2.705711e-08	2.705711e-08
8.000000e+01	1.000000e+02	3.115950e-06	2.368176e-08	2.368176e-08
1.000000e+02	1.200000e+02	2.406557e-06	2.107290e-08	2.107290e-08
1.200000e+02	1.400000e+02	1.827958e-06	2.204735e-08	2.204735e-08
1.400000e+02	1.600000e+02	1.365336e-06	1.514450e-08	1.514450e-08
1.600000e+02	1.800000e+02	1.020010e-06	1.208818e-08	1.208818e-08
1.800000e+02	2.000000e+02	7.523190e-07	7.131090e-09	7.131090e-09
2.000000e+02	2.200000e+02	5.727110e-07	8.319443e-09	8.319443e-09
2.200000e+02	2.400000e+02	4.251004e-07	5.519531e-09	5.519531e-09
2.400000e+02	2.600000e+02	3.182979e-07	4.712049e-09	4.712049e-09
2.600000e+02	2.800000e+02	2.462132e-07	3.655391e-09	3.655391e-09
2.800000e+02	3.000000e+02	1.852746e-07	3.149735e-09	3.149735e-09
3.000000e+02	3.200000e+02	1.488009e-07	2.466657e-09	2.466657e-09
3.200000e+02	3.400000e+02	1.135997e-07	2.799902e-09	2.799902e-09
3.400000e+02	3.600000e+02	9.002725e-08	2.212752e-09	2.212752e-09
3.600000e+02	3.800000e+02	7.330955e-08	1.807919e-09	1.807919e-09
3.800000e+02	4.000000e+02	5.687625e-08	1.977472e-09	1.977472e-09
4.000000e+02	4.200000e+02	4.555055e-08	1.294373e-09	1.294373e-09
4.200000e+02	4.400000e+02	3.549388e-08	1.488681e-09	1.488681e-09
4.400000e+02	4.600000e+02	3.037971e-08	1.293367e-09	1.293367e-09
4.600000e+02	4.800000e+02	2.505675e-08	8.256638e-10	8.256638e-10
4.800000e+02	5.000000e+02	1.948017e-08	1.186968e-09	1.186968e-09
# END HISTO1D



==> plots/onshell-offshell-nlo/pT_m.dat <==
# BEGIN PLOT
RatioPlot1YLabel=d$\sigma$/d$\sigma_\text{off-shell}$
DrawOnly=qqllnn onshell onshell-www onshell-wh onshell-qqww qqllnn-qcd onshell-qcd
RatioPlot2Reference=qqllnn-qcd
Title=$\mathrm{pp}\to \mathrm{e}^+\nu_\mathrm{e}\,\mu^+\nu_\mu\,\mathrm{j}\mathrm{j}$
PlotSize=10,6
RatioPlot2YLabel=d$\sigma$/d$\sigma_\text{off-shell}$
Legend2YPos=0.695
RatioPlot2Legend1Only=qqllnn-qcd onshell-qcd
RatioPlot2YSize=4
RatioPlot2Legend1YPos=0.90
XLabel=$p_{\mathrm{T},\mu^+}$ [GeV]
XMax=400.
Legend=0
RatioPlot1Reference=qqllnn
Legend1YPos=0.93
LegendOnly=qqllnn onshell onshell-www onshell-wh onshell-qqww qqllnn-qcd onshell-qcd
Legend2=1
Legend1=1
RatioPlot1=1
RatioPlot=0
Legend1Title=NLO $\mathcal{O}(\alpha^6+\alpha_\text{s}\alpha^6)$
LogY=1
RatioPlot2YMax=1.1999
RatioPlot1YMin=0.
RatioPlot2DrawOnly=qqllnn-qcd onshell-qcd
YMin=1e-5
Legend1XPos=0.55
Legend1Only=qqllnn onshell
RatioPlot1DrawOnly=qqllnn onshell onshell-www onshell-wh onshell-wh-decay onshell-wz onshell-qqww
RatioPlot2Legend1=1
YMax=3e-2
RatioPlot2Legend1Title=NLO $\mathcal{O}(\alpha_\text{s}^2\alpha^4+\alpha_\text{s}^3\alpha^4)$
RatioPlot1YMax=1.1999
RatioPlot2YMin=0.9001
RatioPlot2=1
RatioPlot2Legend1XPos=0.10
YLabel=d$\sigma$/d$p_{\mathrm{T},\mu^+}$ [fb/GeV]
Legend2Only=onshell-www onshell-wh onshell-wh-decay onshell-wz onshell-qqww onshell-wh-wln-wqq onshell-wh-wln onshell-wh-wqq
Legend2XPos=0.65
RatioPlot1YSize=4
# END PLOT

# BEGIN HISTO1D /qqllnn
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 3.1474804292029321e-06, dn: 3.1474804292029321e-06}}, 2: {"": {up: 2.2890281925182518e-06, dn: 2.2890281925182518e-06}}, 3: {"": {up: 1.6374506600247619e-06, dn: 1.6374506600247619e-06}}, 4: {"": {up: 1.044623646119172e-06, dn: 1.044623646119172e-06}}, 5: {"": {up: 7.0651121176983271e-07, dn: 7.0651121176983271e-07}}, 6: {"": {up: 5.083727609782168e-07, dn: 5.083727609782168e-07}}, 7: {"": {up: 3.6610854027551762e-07, dn: 3.6610854027551762e-07}}, 8: {"": {up: 2.6965667500039022e-07, dn: 2.6965667500039022e-07}}, 9: {"": {up: 2.0983197916288279e-07, dn: 2.0983197916288279e-07}}, 10: {"": {up: 1.5590989469807401e-07, dn: 1.5590989469807401e-07}}, 11: {"": {up: 1.2580838444019191e-07, dn: 1.2580838444019191e-07}}, 12: {"": {up: 1.000433134167358e-07, dn: 1.000433134167358e-07}}, 13: {"": {up: 7.8044315360321011e-08, dn: 7.8044315360321011e-08}}, 14: {"": {up: 6.4020685594301249e-08, dn: 6.4020685594301249e-08}}, 15: {"": {up: 5.312083073355482e-08, dn: 5.312083073355482e-08}}, 16: {"": {up: 4.2052741062790519e-08, dn: 4.2052741062790519e-08}}, 17: {"": {up: 3.5112448923219638e-08, dn: 3.5112448923219638e-08}}, 18: {"": {up: 2.9600631962375931e-08, dn: 2.9600631962375931e-08}}, 19: {"": {up: 2.430478199656296e-08, dn: 2.430478199656296e-08}}, 20: {"": {up: 1.9776938387398869e-08, dn: 1.9776938387398869e-08}}, 21: {"": {up: 1.7533993260516581e-08, dn: 1.7533993260516581e-08}}, 22: {"": {up: 1.423871637591438e-08, dn: 1.423871637591438e-08}}, 23: {"": {up: 1.180737443230218e-08, dn: 1.180737443230218e-08}}, 24: {"": {up: 1.0072027571632879e-08, dn: 1.0072027571632879e-08}}, 25: {"": {up: 8.5763860885434517e-09, dn: 8.5763860885434517e-09}}, 26: {"": {up: 7.5071625295201069e-09, dn: 7.5071625295201069e-09}}, 27: {"": {up: 6.3296695744128312e-09, dn: 6.3296695744128312e-09}}, 28: {"": {up: 5.4220434864981628e-09, dn: 5.4220434864981628e-09}}, 29: {"": {up: 4.6446001869691222e-09, dn: 4.6446001869691222e-09}}, 30: {"": {up: 4.0865203426132347e-09, dn: 4.0865203426132347e-09}}, 31: {"": {up: 3.546753456753571e-09, dn: 3.546753456753571e-09}}, 32: {"": {up: 3.4262838910124091e-09, dn: 3.4262838910124091e-09}}, 33: {"": {up: 2.6134096564404699e-09, dn: 2.6134096564404699e-09}}, 34: {"": {up: 2.5193336532655028e-09, dn: 2.5193336532655028e-09}}, 35: {"": {up: 2.052473505508974e-09, dn: 2.052473505508974e-09}}, 36: {"": {up: 1.834816764926783e-09, dn: 1.834816764926783e-09}}, 37: {"": {up: 1.8118316707650711e-09, dn: 1.8118316707650711e-09}}, 38: {"": {up: 1.479531851966847e-09, dn: 1.479531851966847e-09}}, 39: {"": {up: 1.211625707770161e-09, dn: 1.211625707770161e-09}}, 40: {"": {up: 1.1834725919577839e-09, dn: 1.1834725919577839e-09}}, 41: {"": {up: 9.7530854734405309e-10, dn: 9.7530854734405309e-10}}, 42: {"": {up: 9.2919428662116309e-10, dn: 9.2919428662116309e-10}}, 43: {"": {up: 7.6667991253689686e-10, dn: 7.6667991253689686e-10}}, 44: {"": {up: 7.2344650553653185e-10, dn: 7.2344650553653185e-10}}, 45: {"": {up: 8.0211323363900052e-10, dn: 8.0211323363900052e-10}}, 46: {"": {up: 5.3876824243874083e-10, dn: 5.3876824243874083e-10}}, 47: {"": {up: 5.3752221987651433e-10, dn: 5.3752221987651433e-10}}, 48: {"": {up: 4.5300864398535858e-10, dn: 4.5300864398535858e-10}}, 49: {"": {up: 4.8485498993657989e-10, dn: 4.8485498993657989e-10}}, 50: {"": {up: 4.4399190562001337e-10, dn: 4.4399190562001337e-10}}, 51: {"": {up: 3.3611523991498601e-10, dn: 3.3611523991498601e-10}}, 52: {"": {up: 3.0636543963649972e-10, dn: 3.0636543963649972e-10}}, 53: {"": {up: 2.6284940749208272e-10, dn: 2.6284940749208272e-10}}, 54: {"": {up: 2.5911982388799109e-10, dn: 2.5911982388799109e-10}}, 55: {"": {up: 3.1387870677766069e-10, dn: 3.1387870677766069e-10}}, 56: {"": {up: 2.0315734090940649e-10, dn: 2.0315734090940649e-10}}, 57: {"": {up: 2.263120689213247e-10, dn: 2.263120689213247e-10}}, 58: {"": {up: 1.4625934587709171e-10, dn: 1.4625934587709171e-10}}, 59: {"": {up: 1.5700644921346209e-10, dn: 1.5700644921346209e-10}}, 60: {"": {up: 1.6075706323064431e-10, dn: 1.6075706323064431e-10}}, 61: {"": {up: 1.5045392442356889e-10, dn: 1.5045392442356889e-10}}, 62: {"": {up: 1.2465462434927051e-10, dn: 1.2465462434927051e-10}}, 63: {"": {up: 1.07131971270784e-10, dn: 1.07131971270784e-10}}, 64: {"": {up: 1.079650494793785e-10, dn: 1.079650494793785e-10}}, 65: {"": {up: 1.119301579256521e-10, dn: 1.119301579256521e-10}}, 66: {"": {up: 8.3292596122596002e-11, dn: 8.3292596122596002e-11}}, 67: {"": {up: 7.0031999742286627e-11, dn: 7.0031999742286627e-11}}, 68: {"": {up: 6.1657909340347636e-11, dn: 6.1657909340347636e-11}}, 69: {"": {up: 7.3555179585781216e-11, dn: 7.3555179585781216e-11}}, 70: {"": {up: 4.9635705263879687e-11, dn: 4.9635705263879687e-11}}, 71: {"": {up: 6.3134353495210432e-11, dn: 6.3134353495210432e-11}}, 72: {"": {up: 5.1825229627411017e-11, dn: 5.1825229627411017e-11}}, 73: {"": {up: 4.4375857691723111e-11, dn: 4.4375857691723111e-11}}, 74: {"": {up: 4.4105216881198842e-11, dn: 4.4105216881198842e-11}}, 75: {"": {up: 2.8005405933511161e-11, dn: 2.8005405933511161e-11}}, 76: {"": {up: 3.4443858630317181e-11, dn: 3.4443858630317181e-11}}, 77: {"": {up: 2.6959881757435799e-11, dn: 2.6959881757435799e-11}}, 78: {"": {up: 2.5811370261790839e-11, dn: 2.5811370261790839e-11}}, 79: {"": {up: 2.2572915213732842e-11, dn: 2.2572915213732842e-11}}, 80: {"": {up: 2.560511687526829e-11, dn: 2.560511687526829e-11}}, 81: {"": {up: 2.2347774055135368e-11, dn: 2.2347774055135368e-11}}, 82: {"": {up: 1.4823496164019071e-11, dn: 1.4823496164019071e-11}}, 83: {"": {up: 1.7651130682454829e-11, dn: 1.7651130682454829e-11}}, 84: {"": {up: 1.6117848424502741e-11, dn: 1.6117848424502741e-11}}, 85: {"": {up: 2.2749470689616619e-11, dn: 2.2749470689616619e-11}}, 86: {"": {up: 1.5687893965545099e-11, dn: 1.5687893965545099e-11}}, 87: {"": {up: 9.8725103498559321e-12, dn: 9.8725103498559321e-12}}, 88: {"": {up: 1.016630097718039e-11, dn: 1.016630097718039e-11}}, 89: {"": {up: 9.7897701015161985e-12, dn: 9.7897701015161985e-12}}, 90: {"": {up: 9.7765215714596364e-12, dn: 9.7765215714596364e-12}}, 91: {"": {up: 1.4067000647635151e-11, dn: 1.4067000647635151e-11}}, 92: {"": {up: 6.998969465987207e-12, dn: 6.998969465987207e-12}}, 93: {"": {up: 7.9532350249401713e-12, dn: 7.9532350249401713e-12}}, 94: {"": {up: 1.076154902151552e-11, dn: 1.076154902151552e-11}}, 95: {"": {up: 4.9443505471021791e-12, dn: 4.9443505471021791e-12}}, 96: {"": {up: 7.601625235819933e-12, dn: 7.601625235819933e-12}}, 97: {"": {up: 4.5654333016155837e-12, dn: 4.5654333016155837e-12}}, 98: {"": {up: 6.6822077544727873e-12, dn: 6.6822077544727873e-12}}, 99: {"": {up: 5.7642252698295259e-12, dn: 5.7642252698295259e-12}}, 100: {"": {up: 8.1656647065274188e-12, dn: 8.1656647065274188e-12}}, 101: {"": {up: 2.83559090113647e-12, dn: 2.83559090113647e-12}}, 102: {"": {up: 3.5524367903844651e-12, dn: 3.5524367903844651e-12}}, 103: {"": {up: 4.3104393570069411e-12, dn: 4.3104393570069411e-12}}, 104: {"": {up: 1.9999862027364e-12, dn: 1.9999862027364e-12}}, 105: {"": {up: 2.6650471215108381e-12, dn: 2.6650471215108381e-12}}, 106: {"": {up: 8.7611612677016059e-12, dn: 8.7611612677016059e-12}}, 107: {"": {up: 2.1807086952447878e-12, dn: 2.1807086952447878e-12}}, 108: {"": {up: 3.6704678670123851e-12, dn: 3.6704678670123851e-12}}, 109: {"": {up: 3.186646744072959e-12, dn: 3.186646744072959e-12}}, 110: {"": {up: 3.5208588025800968e-12, dn: 3.5208588025800968e-12}}, 111: {"": {up: 4.2374813323035232e-12, dn: 4.2374813323035232e-12}}, 112: {"": {up: 2.1158565467333291e-12, dn: 2.1158565467333291e-12}}, 113: {"": {up: 1.9300028598406601e-12, dn: 1.9300028598406601e-12}}, 114: {"": {up: 1.9854490111757731e-12, dn: 1.9854490111757731e-12}}, 115: {"": {up: 1.00693931530003e-12, dn: 1.00693931530003e-12}}, 116: {"": {up: 5.1706391157882079e-12, dn: 5.1706391157882079e-12}}, 117: {"": {up: 1.3837641116534151e-12, dn: 1.3837641116534151e-12}}, 118: {"": {up: 5.8790860311510864e-13, dn: 5.8790860311510864e-13}}, 119: {"": {up: 1.3055430703769199e-12, dn: 1.3055430703769199e-12}}, 120: {"": {up: 1.9614188367943391e-12, dn: 1.9614188367943391e-12}}, 121: {"": {up: 9.3621819861336619e-13, dn: 9.3621819861336619e-13}}, 122: {"": {up: 1.255587872331074e-12, dn: 1.255587872331074e-12}}, 123: {"": {up: 9.0586633219166653e-13, dn: 9.0586633219166653e-13}}, 124: {"": {up: 8.7206795454320688e-13, dn: 8.7206795454320688e-13}}, 125: {"": {up: 2.061203049652536e-12, dn: 2.061203049652536e-12}}, 126: {"": {up: 1.5426088767990631e-12, dn: 1.5426088767990631e-12}}, 127: {"": {up: 7.8416411035706535e-13, dn: 7.8416411035706535e-13}}, 128: {"": {up: 1.13117655281961e-12, dn: 1.13117655281961e-12}}, 129: {"": {up: 7.6068323998570995e-13, dn: 7.6068323998570995e-13}}, 130: {"": {up: 1.506381693428022e-12, dn: 1.506381693428022e-12}}, 131: {"": {up: 5.1914126368953981e-13, dn: 5.1914126368953981e-13}}, 132: {"": {up: 4.358610620162529e-13, dn: 4.358610620162529e-13}}, 133: {"": {up: 1.082900094348196e-12, dn: 1.082900094348196e-12}}, 134: {"": {up: 6.7333968412987581e-13, dn: 6.7333968412987581e-13}}, 135: {"": {up: 3.5523288697225351e-13, dn: 3.5523288697225351e-13}}, 136: {"": {up: 4.4394845988052768e-13, dn: 4.4394845988052768e-13}}, 137: {"": {up: 2.583812689546926e-13, dn: 2.583812689546926e-13}}, 138: {"": {up: 2.647020507526768e-13, dn: 2.647020507526768e-13}}, 139: {"": {up: 4.9231505563159115e-13, dn: 4.9231505563159115e-13}}, 140: {"": {up: 6.1961656944556355e-13, dn: 6.1961656944556355e-13}}, 141: {"": {up: 9.4131883398670323e-13, dn: 9.4131883398670323e-13}}, 142: {"": {up: 3.1973883078618859e-14, dn: 3.1973883078618859e-14}}, 143: {"": {up: 1.6646048643181449e-13, dn: 1.6646048643181449e-13}}, 144: {"": {up: 3.6922174639585802e-13, dn: 3.6922174639585802e-13}}, 145: {"": {up: 7.938732270891468e-14, dn: 7.938732270891468e-14}}, 146: {"": {up: 7.5936371772606938e-13, dn: 7.5936371772606938e-13}}, 147: {"": {up: 4.2118488693771239e-13, dn: 4.2118488693771239e-13}}, 148: {"": {up: 3.3308429293452531e-13, dn: 3.3308429293452531e-13}}, 149: {"": {up: 2.7586690378370259e-13, dn: 2.7586690378370259e-13}}, 150: {"": {up: 4.7008365493554218e-14, dn: 4.7008365493554218e-14}}, 151: {"": {up: 1.5263631953672701e-13, dn: 1.5263631953672701e-13}}, 152: {"": {up: 9.5920128291693309e-14, dn: 9.5920128291693309e-14}}, 153: {"": {up: 7.4804414582425859e-14, dn: 7.4804414582425859e-14}}, 154: {"": {up: 1.665427119199363e-13, dn: 1.665427119199363e-13}}, 155: {"": {up: 6.7445474295300071e-14, dn: 6.7445474295300071e-14}}, 156: {"": {up: 8.1347077761773799e-14, dn: 8.1347077761773799e-14}}, 157: {"": {up: 3.5025684225130878e-13, dn: 3.5025684225130878e-13}}, 158: {"": {up: 2.9777549930279352e-13, dn: 2.9777549930279352e-13}}, 159: {"": {up: 2.4971753817985771e-13, dn: 2.4971753817985771e-13}}, 160: {"": {up: 5.6001084917861349e-14, dn: 5.6001084917861349e-14}}, 161: {"": {up: 1.5634617824503999e-13, dn: 1.5634617824503999e-13}}, 162: {"": {up: 1.2946209274027741e-13, dn: 1.2946209274027741e-13}}, 163: {"": {up: 1.182884398693483e-13, dn: 1.182884398693483e-13}}, 164: {"": {up: 2.022596887006271e-13, dn: 2.022596887006271e-13}}, 165: {"": {up: 2.1841506920650179e-13, dn: 2.1841506920650179e-13}}, 166: {"": {up: 4.7909786299911728e-14, dn: 4.7909786299911728e-14}}, 167: {"": {up: 3.7874477454094277e-14, dn: 3.7874477454094277e-14}}, 168: {"": {up: 8.6085424910917913e-14, dn: 8.6085424910917913e-14}}, 169: {"": {up: 2.5306609318071058e-13, dn: 2.5306609318071058e-13}}, 170: {"": {up: 3.5722660929594882e-14, dn: 3.5722660929594882e-14}}, 171: {"": {up: 5.1426187676699516e-13, dn: 5.1426187676699516e-13}}, 172: {"": {up: 4.8566907008760152e-14, dn: 4.8566907008760152e-14}}, 173: {"": {up: 1.122707008684965e-13, dn: 1.122707008684965e-13}}, 174: {"": {up: 2.1347357192833181e-14, dn: 2.1347357192833181e-14}}, 175: {"": {up: 5.6485805771524619e-14, dn: 5.6485805771524619e-14}}, 176: {"": {up: 1.333584251316366e-13, dn: 1.333584251316366e-13}}, 177: {"": {up: 5.5157859820168367e-14, dn: 5.5157859820168367e-14}}, 178: {"": {up: 9.5438623521335185e-15, dn: 9.5438623521335185e-15}}, 179: {"": {up: 1.563195434660819e-14, dn: 1.563195434660819e-14}}, 180: {"": {up: 7.9827614253323242e-14, dn: 7.9827614253323242e-14}}, 181: {"": {up: 1.4446672700199361e-14, dn: 1.4446672700199361e-14}}, 182: {"": {up: 8.5113816386626722e-14, dn: 8.5113816386626722e-14}}, 183: {"": {up: 1.7843077685563088e-15, dn: 1.7843077685563088e-15}}, 184: {"": {up: 8.8437969362227679e-14, dn: 8.8437969362227679e-14}}, 185: {"": {up: 2.6003127124473819e-15, dn: 2.6003127124473819e-15}}, 186: {"": {up: 2.172113309275895e-13, dn: 2.172113309275895e-13}}, 187: {"": {up: 3.0724051863775911e-14, dn: 3.0724051863775911e-14}}, 188: {"": {up: 6.3505379723847184e-14, dn: 6.3505379723847184e-14}}, 189: {"": {up: 2.9068510821626799e-13, dn: 2.9068510821626799e-13}}, 190: {"": {up: 3.4581583696064018e-14, dn: 3.4581583696064018e-14}}, 191: {"": {up: 2.3640279356298959e-14, dn: 2.3640279356298959e-14}}, 192: {"": {up: 1.0211817116939299e-14, dn: 1.0211817116939299e-14}}, 193: {"": {up: 3.9949699781184232e-16, dn: 3.9949699781184232e-16}}, 194: {"": {up: 5.3288339913973237e-14, dn: 5.3288339913973237e-14}}, 195: {"": {up: 1.2106105544108e-14, dn: 1.2106105544108e-14}}, 196: {"": {up: 2.652632122607346e-16, dn: 2.652632122607346e-16}}, 197: {"": {up: 1.1041353798598109e-14, dn: 1.1041353798598109e-14}}, 198: {"": {up: 1.9671734975276359e-15, dn: 1.9671734975276359e-15}}, 199: {"": {up: 3.4984711983847659e-15, dn: 3.4984711983847659e-15}}, 200: {"": {up: 1.4013300065998431e-15, dn: 1.4013300065998431e-15}}, 201: {"": {up: 1.392265716099646e-16, dn: 1.392265716099646e-16}}, 202: {"": {up: 1.057695154099897e-15, dn: 1.057695154099897e-15}}, 203: {"": {up: 4.2552459395837469e-14, dn: 4.2552459395837469e-14}}, 204: {"": {up: 2.779503477105132e-16, dn: 2.779503477105132e-16}}, 205: {"": {up: 9.6715668752782562e-16, dn: 9.6715668752782562e-16}}, 206: {"": {up: 2.438766535000636e-15, dn: 2.438766535000636e-15}}, 207: {"": {up: 1.0890787228525061e-14, dn: 1.0890787228525061e-14}}, 208: {"": {up: 4.7454647819053171e-15, dn: 4.7454647819053171e-15}}, 209: {"": {up: 3.2632482574001342e-16, dn: 3.2632482574001342e-16}}, 210: {"": {up: 3.682424526845796e-15, dn: 3.682424526845796e-15}}, 211: {"": {up: 1.268460356811032e-14, dn: 1.268460356811032e-14}}, 212: {"": {up: 2.4787199572367519e-14, dn: 2.4787199572367519e-14}}, 213: {"": {up: 0, dn: 0}}, 214: {"": {up: 8.0262048873585246e-15, dn: 8.0262048873585246e-15}}, 215: {"": {up: 8.9610115161714755e-17, dn: 8.9610115161714755e-17}}, 216: {"": {up: 3.7511966016614902e-14, dn: 3.7511966016614902e-14}}, 217: {"": {up: 8.6291817212001706e-15, dn: 8.6291817212001706e-15}}, 218: {"": {up: 1.2576406021596179e-15, dn: 1.2576406021596179e-15}}, 219: {"": {up: 1.36276830944686e-17, dn: 1.36276830944686e-17}}, 220: {"": {up: 7.4283609196370956e-14, dn: 7.4283609196370956e-14}}, 221: {"": {up: 3.892532124565313e-15, dn: 3.892532124565313e-15}}, 222: {"": {up: 7.605071443255203e-17, dn: 7.605071443255203e-17}}, 223: {"": {up: 4.9242010948912031e-15, dn: 4.9242010948912031e-15}}, 224: {"": {up: 3.997118400811264e-17, dn: 3.997118400811264e-17}}, 225: {"": {up: 1.8987254502212771e-15, dn: 1.8987254502212771e-15}}, 226: {"": {up: 6.4591890790612665e-16, dn: 6.4591890790612665e-16}}, 227: {"": {up: 3.2045316033109699e-17, dn: 3.2045316033109699e-17}}, 228: {"": {up: 5.6147010948515341e-15, dn: 5.6147010948515341e-15}}, 229: {"": {up: 3.2571374995301971e-18, dn: 3.2571374995301971e-18}}, 230: {"": {up: 8.8920680361626466e-18, dn: 8.8920680361626466e-18}}, 231: {"": {up: 1.2530503302440021e-16, dn: 1.2530503302440021e-16}}, 232: {"": {up: 1.2423854200719599e-16, dn: 1.2423854200719599e-16}}, 233: {"": {up: 1.4867389823261769e-19, dn: 1.4867389823261769e-19}}, 234: {"": {up: 1.690015290663595e-17, dn: 1.690015290663595e-17}}, 235: {"": {up: 1.4626055947761521e-16, dn: 1.4626055947761521e-16}}, 236: {"": {up: 7.2382557490763945e-16, dn: 7.2382557490763945e-16}}, 237: {"": {up: 1.8287073881690629e-20, dn: 1.8287073881690629e-20}}, 238: {"": {up: 0, dn: 0}}, 239: {"": {up: 7.8287524504654159e-17, dn: 7.8287524504654159e-17}}, 240: {"": {up: 3.1217871506293753e-17, dn: 3.1217871506293753e-17}}, 241: {"": {up: 1.7350009253424831e-19, dn: 1.7350009253424831e-19}}, 242: {"": {up: 6.3543948249941784e-17, dn: 6.3543948249941784e-17}}, 243: {"": {up: 9.3206401029898807e-19, dn: 9.3206401029898807e-19}}, 244: {"": {up: 4.136604232592858e-18, dn: 4.136604232592858e-18}}, 245: {"": {up: 1.870539114113102e-17, dn: 1.870539114113102e-17}}, 246: {"": {up: 7.8263702610398082e-19, dn: 7.8263702610398082e-19}}, 247: {"": {up: 1.5317417050521221e-18, dn: 1.5317417050521221e-18}}, 248: {"": {up: 8.3110342442081934e-21, dn: 8.3110342442081934e-21}}, 249: {"": {up: 7.0643955069046586e-19, dn: 7.0643955069046586e-19}}, 250: {"": {up: 7.0438882735129194e-16, dn: 7.0438882735129194e-16}}, 251: {"": {up: 3.3431890291737499e-16, dn: 3.3431890291737499e-16}}, 252: {"": {up: 3.8505848882412432e-20, dn: 3.8505848882412432e-20}}, 253: {"": {up: 1.383137570875597e-18, dn: 1.383137570875597e-18}}, 254: {"": {up: 0, dn: 0}}, 255: {"": {up: 6.2715889383688131e-17, dn: 6.2715889383688131e-17}}, 256: {"": {up: 0, dn: 0}}, 257: {"": {up: 8.8808106438654431e-19, dn: 8.8808106438654431e-19}}, 258: {"": {up: 1.064431345819804e-18, dn: 1.064431345819804e-18}}, 259: {"": {up: 1.7698909772812841e-19, dn: 1.7698909772812841e-19}}, 260: {"": {up: 0, dn: 0}}, 261: {"": {up: 4.0322210278803591e-24, dn: 4.0322210278803591e-24}}, 262: {"": {up: 8.9363532426136336e-19, dn: 8.9363532426136336e-19}}, 263: {"": {up: 2.0684786368883652e-17, dn: 2.0684786368883652e-17}}, 264: {"": {up: 0, dn: 0}}, 265: {"": {up: 0, dn: 0}}, 266: {"": {up: 7.3572189741855791e-21, dn: 7.3572189741855791e-21}}, 267: {"": {up: 9.0082669075783868e-18, dn: 9.0082669075783868e-18}}, 268: {"": {up: 2.7006870343837411e-16, dn: 2.7006870343837411e-16}}, 269: {"": {up: 3.2888428454904748e-18, dn: 3.2888428454904748e-18}}, 270: {"": {up: 8.6387115220578981e-20, dn: 8.6387115220578981e-20}}, 271: {"": {up: 1.3142734457720001e-18, dn: 1.3142734457720001e-18}}, 272: {"": {up: 3.6137563967614091e-19, dn: 3.6137563967614091e-19}}, 273: {"": {up: 1.4524219653535369e-20, dn: 1.4524219653535369e-20}}, 274: {"": {up: 7.5181581265535449e-20, dn: 7.5181581265535449e-20}}, 275: {"": {up: 1.8581746357348879e-20, dn: 1.8581746357348879e-20}}, 276: {"": {up: 0, dn: 0}}, 277: {"": {up: 1.1510789500301639e-18, dn: 1.1510789500301639e-18}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 1.2126259727567629e-21, dn: 1.2126259727567629e-21}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 0, dn: 0}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 4.1577297220860448e-19, dn: 4.1577297220860448e-19}}, 284: {"": {up: 1.5813328200791021e-26, dn: 1.5813328200791021e-26}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 1.357423678224002e-19, dn: 1.357423678224002e-19}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 0, dn: 0}}, 294: {"": {up: 2.5237541645030402e-18, dn: 2.5237541645030402e-18}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 0, dn: 0}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 4.1841127767533931e-22, dn: 4.1841127767533931e-22}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 1.3952195779806729e-20, dn: 1.3952195779806729e-20}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}}
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=qqllnn
Path=qqllnn
Title=off-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	2.039079e-02	3.750439e-05	3.750439e-05
4.000000e+01	6.000000e+01	1.443507e-02	3.162103e-05	3.162103e-05
6.000000e+01	8.000000e+01	8.296327e-03	2.682082e-05	2.682082e-05
8.000000e+01	1.000000e+02	4.848345e-03	1.573222e-05	1.573222e-05
1.000000e+02	1.200000e+02	2.887276e-03	1.063527e-05	1.063527e-05
1.200000e+02	1.400000e+02	1.801784e-03	7.569272e-06	7.569272e-06
1.400000e+02	1.600000e+02	1.142160e-03	6.213586e-06	6.213586e-06
1.600000e+02	1.800000e+02	7.464797e-04	4.278032e-06	4.278032e-06
1.800000e+02	2.000000e+02	4.891573e-04	2.912092e-06	2.912092e-06
2.000000e+02	2.200000e+02	3.354895e-04	2.259295e-06	2.259295e-06
2.200000e+02	2.400000e+02	2.249865e-04	1.785592e-06	1.785592e-06
2.400000e+02	2.600000e+02	1.562943e-04	1.442878e-06	1.442878e-06
2.600000e+02	2.800000e+02	1.083478e-04	1.113758e-06	1.113758e-06
2.800000e+02	3.000000e+02	7.555354e-05	8.513893e-07	8.513893e-07
3.000000e+02	3.200000e+02	5.245495e-05	6.833436e-07	6.833436e-07
3.200000e+02	3.400000e+02	3.773814e-05	6.164761e-07	6.164761e-07
3.400000e+02	3.600000e+02	2.706933e-05	5.594795e-07	5.594795e-07
3.600000e+02	3.800000e+02	1.927399e-05	4.198041e-07	4.198041e-07
3.800000e+02	4.000000e+02	1.427107e-05	3.427776e-07	3.427776e-07
4.000000e+02	4.200000e+02	9.760685e-06	3.075972e-07	3.075972e-07
4.200000e+02	4.400000e+02	7.352675e-06	2.455021e-07	2.455021e-07
4.400000e+02	4.600000e+02	5.337953e-06	1.967963e-07	1.967963e-07
4.600000e+02	4.800000e+02	3.896028e-06	1.789326e-07	1.789326e-07
4.800000e+02	5.000000e+02	3.086425e-06	1.374233e-07	1.374233e-07
5.000000e+02	5.200000e+02	2.074828e-06	1.128472e-07	1.128472e-07
5.200000e+02	5.400000e+02	1.616563e-06	1.010002e-07	1.010002e-07
5.400000e+02	5.600000e+02	1.357598e-06	8.119988e-08	8.119988e-08
5.600000e+02	5.800000e+02	9.674789e-07	6.820136e-08	6.820136e-08
5.800000e+02	6.000000e+02	6.687649e-07	6.707439e-08	6.707439e-08
6.000000e+02	6.200000e+02	5.318155e-07	8.411062e-08	8.411062e-08
6.200000e+02	6.400000e+02	5.083169e-07	6.644788e-08	6.644788e-08
6.400000e+02	6.600000e+02	2.918787e-07	3.538813e-08	3.538813e-08
6.600000e+02	6.800000e+02	2.812448e-07	3.021116e-08	3.021116e-08
6.800000e+02	7.000000e+02	1.640834e-07	2.569677e-08	2.569677e-08
7.000000e+02	7.200000e+02	1.954143e-07	2.320254e-08	2.320254e-08
7.200000e+02	7.400000e+02	1.086454e-07	1.805209e-08	1.805209e-08
7.400000e+02	7.600000e+02	1.306966e-07	1.631116e-08	1.631116e-08
7.600000e+02	7.800000e+02	7.796576e-08	1.275739e-08	1.275739e-08
7.800000e+02	8.000000e+02	5.581191e-08	1.315737e-08	1.315737e-08
8.000000e+02	8.200000e+02	4.425005e-08	1.236329e-08	1.236329e-08
8.200000e+02	8.400000e+02	4.431607e-08	1.020926e-08	1.020926e-08
8.400000e+02	8.600000e+02	2.633740e-08	8.270140e-09	8.270140e-09
8.600000e+02	8.800000e+02	2.825498e-08	5.911337e-09	5.911337e-09
8.800000e+02	9.000000e+02	8.616340e-09	1.405762e-08	1.405762e-08
9.000000e+02	9.200000e+02	3.728116e-08	1.388019e-08	1.388019e-08
9.200000e+02	9.400000e+02	6.758998e-09	6.279626e-09	6.279626e-09
9.400000e+02	9.600000e+02	1.878066e-08	4.613458e-09	4.613458e-09
9.600000e+02	9.800000e+02	1.082780e-08	4.375928e-09	4.375928e-09
9.800000e+02	1.000000e+03	6.324188e-09	4.684417e-09	4.684417e-09
1.000000e+03	1.020000e+03	9.544236e-09	1.800223e-09	1.800223e-09
1.020000e+03	1.040000e+03	5.823212e-09	2.378433e-09	2.378433e-09
1.040000e+03	1.060000e+03	5.934427e-09	2.450030e-09	2.450030e-09
1.060000e+03	1.080000e+03	6.843630e-10	2.592953e-09	2.592953e-09
1.080000e+03	1.100000e+03	5.342263e-09	2.303914e-09	2.303914e-09
1.100000e+03	1.120000e+03	6.107360e-09	2.966459e-09	2.966459e-09
1.120000e+03	1.140000e+03	4.709049e-09	1.556716e-09	1.556716e-09
1.140000e+03	1.160000e+03	1.726138e-09	1.117719e-09	1.117719e-09
1.160000e+03	1.180000e+03	1.640398e-09	1.814846e-09	1.814846e-09
1.180000e+03	1.200000e+03	9.624290e-10	1.029745e-09	1.029745e-09
1.200000e+03	1.220000e+03	-5.866870e-10	1.236664e-09	1.236664e-09
1.220000e+03	1.240000e+03	1.736055e-09	6.946668e-10	6.946668e-10
1.240000e+03	1.260000e+03	1.429695e-09	7.515452e-10	7.515452e-10
1.260000e+03	1.280000e+03	9.425801e-10	4.971374e-10	4.971374e-10
1.280000e+03	1.300000e+03	2.444980e-10	5.713648e-10	5.713648e-10
1.300000e+03	1.320000e+03	9.873604e-10	8.117568e-10	8.117568e-10
1.320000e+03	1.340000e+03	7.365121e-10	7.386168e-10	7.386168e-10
1.340000e+03	1.360000e+03	8.197862e-10	4.147718e-10	4.147718e-10
1.360000e+03	1.380000e+03	2.656811e-10	2.640054e-10	2.640054e-10
1.380000e+03	1.400000e+03	6.102916e-10	3.736001e-10	3.736001e-10
1.400000e+03	1.420000e+03	5.891295e-10	2.704241e-10	2.704241e-10
1.420000e+03	1.440000e+03	2.743436e-10	1.957975e-10	1.957975e-10
1.440000e+03	1.460000e+03	9.530498e-10	4.165035e-10	4.165035e-10
1.460000e+03	1.480000e+03	8.919940e-11	4.312486e-10	4.312486e-10
1.480000e+03	1.500000e+03	-4.781380e-11	2.021011e-10	2.021011e-10
1.500000e+03	1.520000e+03	3.379237e-10	2.688987e-10	2.688987e-10
1.520000e+03	1.540000e+03	1.450192e-10	1.475338e-10	1.475338e-10
1.540000e+03	1.560000e+03	1.861683e-10	1.803593e-10	1.803593e-10
1.560000e+03	1.580000e+03	-1.475633e-10	2.816255e-10	2.816255e-10
1.580000e+03	1.600000e+03	4.739461e-10	2.660480e-10	2.660480e-10
1.600000e+03	1.620000e+03	6.185360e-11	1.101744e-10	1.101744e-10
1.620000e+03	1.640000e+03	1.815054e-10	1.034661e-10	1.034661e-10
1.640000e+03	1.660000e+03	1.547742e-10	9.157424e-11	9.157424e-11
1.660000e+03	1.680000e+03	-1.582913e-10	1.639176e-10	1.639176e-10
1.680000e+03	1.700000e+03	-1.317563e-10	2.152086e-10	2.152086e-10
1.700000e+03	1.720000e+03	1.741564e-10	2.012524e-10	2.012524e-10
1.720000e+03	1.740000e+03	-1.271630e-10	1.629021e-10	1.629021e-10
1.740000e+03	1.760000e+03	7.866447e-11	4.476107e-11	4.476107e-11
1.760000e+03	1.780000e+03	1.247293e-10	7.589501e-11	7.589501e-11
1.780000e+03	1.800000e+03	-6.267790e-11	1.080827e-10	1.080827e-10
1.800000e+03	1.820000e+03	8.826810e-12	3.749959e-11	3.749959e-11
1.820000e+03	1.840000e+03	2.694730e-12	2.966921e-11	2.966921e-11
1.840000e+03	1.860000e+03	2.635055e-10	1.550968e-10	1.550968e-10
1.860000e+03	1.880000e+03	-2.823361e-11	1.208043e-10	1.208043e-10
1.880000e+03	1.900000e+03	-2.223575e-11	6.589054e-11	6.589054e-11
1.900000e+03	1.920000e+03	4.759630e-12	2.841171e-11	2.841171e-11
1.920000e+03	1.940000e+03	-3.098217e-10	4.613527e-10	4.613527e-10
1.940000e+03	1.960000e+03	3.492471e-10	4.606186e-10	4.606186e-10
1.960000e+03	1.980000e+03	1.038356e-11	7.320733e-11	7.320733e-11
1.980000e+03	2.000000e+03	-5.355420e-12	4.061085e-11	4.061085e-11
2.000000e+03	2.020000e+03	1.898791e-11	1.292378e-11	1.292378e-11
2.020000e+03	2.040000e+03	-1.950440e-12	1.612616e-11	1.612616e-11
2.040000e+03	2.060000e+03	-3.793353e-11	3.718687e-11	3.718687e-11
2.060000e+03	2.080000e+03	1.444750e-10	1.157516e-10	1.157516e-10
2.080000e+03	2.100000e+03	-1.052537e-10	1.129745e-10	1.129745e-10
2.100000e+03	2.120000e+03	1.695853e-11	6.164887e-12	6.164887e-12
2.120000e+03	2.140000e+03	1.939785e-11	1.199475e-11	1.199475e-11
2.140000e+03	2.160000e+03	7.819554e-12	1.026270e-11	1.026270e-11
2.160000e+03	2.180000e+03	3.768936e-11	3.622961e-11	3.622961e-11
2.180000e+03	2.200000e+03	-4.687437e-11	3.867284e-11	3.867284e-11
2.200000e+03	2.220000e+03	4.471330e-12	3.818474e-11	3.818474e-11
2.220000e+03	2.240000e+03	4.531619e-11	3.188448e-11	3.188448e-11
2.240000e+03	2.260000e+03	-3.744237e-11	4.240539e-11	4.240539e-11
2.260000e+03	2.280000e+03	1.566936e-11	5.157773e-11	5.157773e-11
2.280000e+03	2.300000e+03	3.252098e-11	3.031869e-11	3.031869e-11
2.300000e+03	2.320000e+03	6.801490e-13	2.074719e-12	2.074719e-12
2.320000e+03	2.340000e+03	2.172187e-11	7.596845e-12	7.596845e-12
2.340000e+03	2.360000e+03	1.246266e-12	2.767499e-12	2.767499e-12
2.360000e+03	2.380000e+03	-1.806681e-12	2.177034e-12	2.177034e-12
2.380000e+03	2.400000e+03	2.330626e-12	2.686988e-12	2.686988e-12
2.400000e+03	2.420000e+03	3.231409e-11	3.960172e-11	3.960172e-11
2.420000e+03	2.440000e+03	-3.183727e-11	3.960857e-11	3.960857e-11
2.440000e+03	2.460000e+03	-7.314282e-12	1.227301e-11	1.227301e-11
2.460000e+03	2.480000e+03	2.879311e-12	1.570128e-12	1.570128e-12
2.480000e+03	2.500000e+03	3.403708e-12	3.854046e-12	3.854046e-12
2.500000e+03	2.520000e+03	-8.457641e-12	1.023909e-11	1.023909e-11
2.520000e+03	2.540000e+03	7.178052e-12	1.052940e-11	1.052940e-11
2.540000e+03	2.560000e+03	3.353830e-12	4.194311e-12	4.194311e-12
2.560000e+03	2.580000e+03	9.457340e-13	2.317263e-12	2.317263e-12
2.580000e+03	2.600000e+03	2.528166e-12	1.243419e-12	1.243419e-12
2.600000e+03	2.620000e+03	4.081014e-12	1.628170e-12	1.628170e-12
2.620000e+03	2.640000e+03	9.447273e-13	7.495432e-13	7.495432e-13
2.640000e+03	2.660000e+03	3.063043e-12	1.144288e-12	1.144288e-12
2.660000e+03	2.680000e+03	1.113405e-12	1.450336e-12	1.450336e-12
2.680000e+03	2.700000e+03	1.328910e-13	1.024483e-12	1.024483e-12
2.700000e+03	2.720000e+03	2.689352e-12	1.194236e-12	1.194236e-12
2.720000e+03	2.740000e+03	-1.501841e-12	1.638176e-12	1.638176e-12
2.740000e+03	2.760000e+03	2.384012e-12	1.272971e-12	1.272971e-12
2.760000e+03	2.780000e+03	5.367457e-13	9.627146e-13	9.627146e-13
2.780000e+03	2.800000e+03	-2.767890e-13	3.194044e-12	3.194044e-12
2.800000e+03	2.820000e+03	-4.106307e-12	4.280356e-12	4.280356e-12
2.820000e+03	2.840000e+03	6.359860e-12	4.256553e-12	4.256553e-12
2.840000e+03	2.860000e+03	-1.604972e-12	1.219487e-12	1.219487e-12
2.860000e+03	2.880000e+03	9.158515e-13	4.753888e-13	4.753888e-13
2.880000e+03	2.900000e+03	-4.671690e-12	4.603619e-12	4.603619e-12
2.900000e+03	2.920000e+03	4.498227e-12	4.861519e-12	4.861519e-12
2.920000e+03	2.940000e+03	2.463680e-13	1.209145e-12	1.209145e-12
2.940000e+03	2.960000e+03	-3.822770e-12	4.443159e-12	4.443159e-12
2.960000e+03	2.980000e+03	7.063547e-13	4.218820e-13	4.218820e-13
2.980000e+03	3.000000e+03	-2.039027e-13	8.203162e-13	8.203162e-13
3.000000e+03	3.020000e+03	-2.424776e-13	3.208732e-13	3.208732e-13
3.020000e+03	3.040000e+03	2.748580e-12	2.581508e-12	2.581508e-12
3.040000e+03	3.060000e+03	3.955570e-13	1.351094e-13	1.351094e-13
3.060000e+03	3.080000e+03	-1.606660e-14	7.516505e-13	7.516505e-13
3.080000e+03	3.100000e+03	4.239821e-13	2.396965e-13	2.396965e-13
3.100000e+03	3.120000e+03	1.163612e-13	7.124742e-14	7.124742e-14
3.120000e+03	3.140000e+03	-4.743550e-14	2.338000e-13	2.338000e-13
3.140000e+03	3.160000e+03	5.375718e-13	3.675359e-13	3.675359e-13
3.160000e+03	3.180000e+03	2.975936e-12	2.172398e-12	2.172398e-12
3.180000e+03	3.200000e+03	-1.980125e-12	1.746239e-12	1.746239e-12
3.200000e+03	3.220000e+03	1.003669e-13	6.879803e-14	6.879803e-14
3.220000e+03	3.240000e+03	-2.045373e-13	5.014552e-13	5.014552e-13
3.240000e+03	3.260000e+03	9.326266e-13	5.785601e-13	5.785601e-13
3.260000e+03	3.280000e+03	-3.716594e-13	3.480584e-13	3.480584e-13
3.280000e+03	3.300000e+03	2.600507e-13	2.063141e-13	2.063141e-13
3.300000e+03	3.320000e+03	-1.749958e-12	2.088447e-12	2.088447e-12
3.320000e+03	3.340000e+03	2.390944e-13	2.031071e-13	2.031071e-13
3.340000e+03	3.360000e+03	-3.533582e-13	4.208936e-13	4.208936e-13
3.360000e+03	3.380000e+03	1.011474e-13	9.804818e-14	9.804818e-14
3.380000e+03	3.400000e+03	4.099717e-13	2.595436e-13	2.595436e-13
3.400000e+03	3.420000e+03	-4.186949e-12	4.163204e-12	4.163204e-12
3.420000e+03	3.440000e+03	6.063419e-13	5.143451e-13	5.143451e-13
3.440000e+03	3.460000e+03	2.325652e-13	1.651868e-13	1.651868e-13
3.460000e+03	3.480000e+03	2.381158e-13	1.123150e-13	1.123150e-13
3.480000e+03	3.500000e+03	2.653857e-14	2.364379e-14	2.364379e-14
3.500000e+03	3.520000e+03	1.107966e-13	5.742803e-14	5.742803e-14
3.520000e+03	3.540000e+03	1.503833e-13	1.333748e-13	1.333748e-13
3.540000e+03	3.560000e+03	3.085275e-13	2.423643e-13	2.423643e-13
3.560000e+03	3.580000e+03	-2.330572e-13	2.365694e-13	2.365694e-13
3.580000e+03	3.600000e+03	2.016508e-14	1.565965e-14	1.565965e-14
3.600000e+03	3.620000e+03	1.062603e-13	7.988847e-14	7.988847e-14
3.620000e+03	3.640000e+03	1.701103e-14	1.451990e-14	1.451990e-14
3.640000e+03	3.660000e+03	1.668208e-13	1.232845e-13	1.232845e-13
3.660000e+03	3.680000e+03	-7.510635e-15	1.001490e-14	1.001490e-14
3.680000e+03	3.700000e+03	9.829976e-14	8.844531e-14	8.844531e-14
3.700000e+03	3.720000e+03	3.796617e-14	3.351135e-14	3.351135e-14
3.720000e+03	3.740000e+03	2.599183e-13	2.179183e-13	2.179183e-13
3.740000e+03	3.760000e+03	1.184663e-14	3.971370e-14	3.971370e-14
3.760000e+03	3.780000e+03	3.949996e-14	9.662067e-14	9.662067e-14
3.780000e+03	3.800000e+03	3.846263e-13	3.025137e-13	3.025137e-13
3.800000e+03	3.820000e+03	1.486764e-14	4.468201e-14	4.468201e-14
3.820000e+03	3.840000e+03	4.152454e-14	2.434386e-14	2.434386e-14
3.840000e+03	3.860000e+03	9.939442e-15	1.055088e-14	1.055088e-14
3.860000e+03	3.880000e+03	-1.305998e-14	9.134773e-15	9.134773e-15
3.880000e+03	3.900000e+03	6.138796e-14	5.328957e-14	5.328957e-14
3.900000e+03	3.920000e+03	1.436400e-14	1.211454e-14	1.211454e-14
3.920000e+03	3.940000e+03	1.088975e-15	6.838033e-16	6.838033e-16
3.940000e+03	3.960000e+03	1.112504e-14	1.104697e-14	1.104697e-14
3.960000e+03	3.980000e+03	-1.483345e-13	1.068718e-13	1.068718e-13
3.980000e+03	4.000000e+03	5.767755e-15	3.498665e-15	3.498665e-15
4.000000e+03	4.020000e+03	-7.913690e-16	3.024299e-15	3.024299e-15
4.020000e+03	4.040000e+03	1.400065e-15	1.899207e-15	1.899207e-15
4.040000e+03	4.060000e+03	9.536063e-16	1.142545e-15	1.142545e-15
4.060000e+03	4.080000e+03	-4.709255e-13	4.105402e-13	4.105402e-13
4.080000e+03	4.100000e+03	8.428595e-13	8.425888e-13	8.425888e-13
4.100000e+03	4.120000e+03	-5.755400e-17	1.620369e-15	1.620369e-15
4.120000e+03	4.140000e+03	1.969255e-15	3.313955e-15	3.313955e-15
4.140000e+03	4.160000e+03	1.061513e-14	1.091850e-14	1.091850e-14
4.160000e+03	4.180000e+03	6.818105e-15	4.755128e-15	4.755128e-15
4.180000e+03	4.200000e+03	-2.133768e-15	2.783501e-15	2.783501e-15
4.200000e+03	4.220000e+03	4.212313e-15	3.688760e-15	3.688760e-15
4.220000e+03	4.240000e+03	1.819047e-14	1.268501e-14	1.268501e-14
4.240000e+03	4.260000e+03	3.032820e-14	2.478875e-14	2.478875e-14
4.260000e+03	4.280000e+03	-2.186381e-17	1.936117e-17	1.936117e-17
4.280000e+03	4.300000e+03	8.291304e-15	8.026205e-15	8.026205e-15
4.300000e+03	4.320000e+03	1.082373e-16	8.970613e-17	8.970613e-17
4.320000e+03	4.340000e+03	4.376548e-14	3.751197e-14	3.751197e-14
4.340000e+03	4.360000e+03	1.239644e-14	9.505796e-15	9.505796e-15
4.360000e+03	4.380000e+03	1.519443e-15	1.291677e-15	1.291677e-15
4.380000e+03	4.400000e+03	-6.162703e-17	5.483389e-17	5.483389e-17
4.400000e+03	4.420000e+03	7.491850e-14	7.428722e-14	7.428722e-14
4.420000e+03	4.440000e+03	5.025611e-15	3.897847e-15	3.897847e-15
4.440000e+03	4.460000e+03	9.237287e-17	7.869031e-17	7.869031e-17
4.460000e+03	4.480000e+03	5.975291e-15	4.924274e-15	4.924274e-15
4.480000e+03	4.500000e+03	1.066013e-16	4.971984e-17	4.971984e-17
4.500000e+03	4.520000e+03	-6.356392e-14	6.548401e-14	6.548401e-14
4.520000e+03	4.540000e+03	8.294069e-16	6.459189e-16	6.459189e-16
4.540000e+03	4.560000e+03	4.261201e-17	3.209223e-17	3.209223e-17
4.560000e+03	4.580000e+03	6.063753e-15	5.614814e-15	5.614814e-15
4.580000e+03	4.600000e+03	8.061663e-19	3.290076e-18	3.290076e-18
4.600000e+03	4.620000e+03	-9.742454e-18	8.913762e-18	8.913762e-18
4.620000e+03	4.640000e+03	1.196541e-16	1.254316e-16	1.254316e-16
4.640000e+03	4.660000e+03	-1.183467e-16	2.660760e-16	2.660760e-16
4.660000e+03	4.680000e+03	-1.037897e-19	1.540851e-19	1.540851e-19
4.680000e+03	4.700000e+03	1.750291e-17	1.691055e-17	1.691055e-17
4.700000e+03	4.720000e+03	1.848404e-16	1.462610e-16	1.462610e-16
4.720000e+03	4.740000e+03	-6.402620e-17	1.114290e-15	1.114290e-15
4.740000e+03	4.760000e+03	4.225286e-20	4.216895e-20	4.216895e-20
4.760000e+03	4.780000e+03	-5.095239e-20	4.683705e-20	4.683705e-20
4.780000e+03	4.800000e+03	1.741457e-15	1.660974e-15	1.660974e-15
4.800000e+03	4.820000e+03	4.693022e-17	3.158735e-17	3.158735e-17
4.820000e+03	4.840000e+03	3.345973e-19	2.367614e-19	2.367614e-19
4.840000e+03	4.860000e+03	9.010598e-17	6.354642e-17	6.354642e-17
4.860000e+03	4.880000e+03	4.705587e-18	3.686698e-18	3.686698e-18
4.880000e+03	4.900000e+03	-4.201745e-18	4.137178e-18	4.137178e-18
4.900000e+03	4.920000e+03	1.981207e-17	1.878146e-17	1.878146e-17
4.920000e+03	4.940000e+03	-8.665191e-18	5.787242e-18	5.787242e-18
4.940000e+03	4.960000e+03	1.397955e-18	1.531742e-18	1.531742e-18
4.960000e+03	4.980000e+03	-9.227670e-21	8.979526e-21	8.979526e-21
4.980000e+03	5.000000e+03	7.706097e-19	7.092600e-19	7.092600e-19
5.000000e+03	5.020000e+03	7.174018e-16	7.043888e-16	7.043888e-16
5.020000e+03	5.040000e+03	3.344296e-16	3.343189e-16	3.343189e-16
5.040000e+03	5.060000e+03	-9.649119e-16	9.648754e-16	9.648754e-16
5.060000e+03	5.080000e+03	1.823381e-18	1.454335e-18	1.454335e-18
5.080000e+03	5.100000e+03	8.825000e-20	8.807071e-20	8.807071e-20
5.100000e+03	5.120000e+03	6.236502e-17	6.272711e-17	6.272711e-17
5.120000e+03	5.140000e+03	1.784303e-23	1.784320e-23	1.784320e-23
5.140000e+03	5.160000e+03	8.195144e-19	8.911227e-19	8.911227e-19
5.160000e+03	5.180000e+03	-4.719162e-17	4.933010e-17	4.933010e-17
5.180000e+03	5.200000e+03	1.804349e-19	1.770226e-19	1.770226e-19
5.200000e+03	5.220000e+03	-1.062350e-29	1.062350e-29	1.062350e-29
5.220000e+03	5.240000e+03	-4.032221e-24	4.032221e-24	4.032221e-24
5.240000e+03	5.260000e+03	-2.897467e-19	1.482895e-18	1.482895e-18
5.260000e+03	5.280000e+03	2.161281e-17	2.068479e-17	2.068479e-17
5.280000e+03	5.300000e+03	1.146084e-27	2.084975e-27	2.084975e-27
5.300000e+03	5.320000e+03	4.818946e-25	4.820013e-25	4.820013e-25
5.320000e+03	5.340000e+03	-7.359156e-21	7.357219e-21	7.357219e-21
5.340000e+03	5.360000e+03	1.009243e-18	1.204712e-17	1.204712e-17
5.360000e+03	5.380000e+03	2.779813e-16	2.701872e-16	2.701872e-16
5.380000e+03	5.400000e+03	3.579932e-18	3.449390e-18	3.449390e-18
5.400000e+03	5.420000e+03	1.141055e-18	1.058499e-18	1.058499e-18
5.420000e+03	5.440000e+03	-1.314284e-18	1.314273e-18	1.314273e-18
5.440000e+03	5.460000e+03	5.309645e-19	4.377879e-19	4.377879e-19
5.460000e+03	5.480000e+03	1.452422e-20	1.452422e-20	1.452422e-20
5.480000e+03	5.500000e+03	-7.518158e-20	7.518158e-20	7.518158e-20
5.500000e+03	5.520000e+03	-3.416371e-19	3.294688e-19	3.294688e-19
5.520000e+03	5.540000e+03	-2.606666e-17	2.606666e-17	2.606666e-17
5.540000e+03	5.560000e+03	1.150778e-18	1.151079e-18	1.151079e-18
5.560000e+03	5.580000e+03	4.718774e-20	4.711056e-20	4.711056e-20
5.580000e+03	5.600000e+03	1.832415e-18	1.833628e-18	1.833628e-18
5.600000e+03	5.620000e+03	-1.969633e-22	1.973010e-22	1.973010e-22
5.620000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.660000e+03	-1.676209e-21	1.676209e-21	1.676209e-21
5.660000e+03	5.680000e+03	-4.157730e-19	4.157730e-19	4.157730e-19
5.680000e+03	5.700000e+03	1.581333e-26	1.581333e-26	1.581333e-26
5.700000e+03	5.720000e+03	-2.232621e-19	2.232595e-19	2.232595e-19
5.720000e+03	5.740000e+03	-6.262339e-26	6.423757e-26	6.423757e-26
5.740000e+03	5.760000e+03	2.870841e-19	2.863872e-19	2.863872e-19
5.760000e+03	5.780000e+03	2.824438e-21	2.824444e-21	2.824444e-21
5.780000e+03	5.800000e+03	-4.259136e-24	4.259172e-24	4.259172e-24
5.800000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.840000e+03	-1.357397e-19	1.357424e-19	1.357424e-19
5.840000e+03	5.860000e+03	-4.641293e-30	4.641293e-30	4.641293e-30
5.860000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.900000e+03	-3.243886e-18	2.523754e-18	2.523754e-18
5.900000e+03	5.920000e+03	-5.120800e-31	1.933997e-30	1.933997e-30
5.920000e+03	5.940000e+03	-2.981102e-20	2.981102e-20	2.981102e-20
5.940000e+03	5.960000e+03	3.112095e-20	3.112271e-20	3.112271e-20
5.960000e+03	5.980000e+03	1.491770e-25	1.647269e-25	1.647269e-25
5.980000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.020000e+03	2.261432e-24	2.261432e-24	2.261432e-24
6.020000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.060000e+03	4.184113e-22	4.184113e-22	4.184113e-22
6.060000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.120000e+03	-1.797769e-22	1.797769e-22	1.797769e-22
6.120000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.160000e+03	-1.395220e-20	1.395220e-20	1.395220e-20
6.160000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+03	8.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+03	8.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+03	8.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+03	8.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+03	8.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+03	8.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+03	8.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+03	8.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+03	8.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+03	8.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+03	8.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+03	8.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+03	8.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+03	8.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+03	8.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+03	8.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+03	8.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+03	8.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+03	8.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+03	8.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+03	8.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+03	8.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+03	8.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+03	8.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+03	8.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+03	8.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+03	8.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+03	8.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+03	8.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+03	8.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+03	8.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+03	8.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+03	8.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+03	8.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+03	8.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+03	8.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+03	8.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+03	8.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+03	8.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+03	8.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+03	8.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+03	8.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+03	8.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+03	8.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+03	8.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+03	8.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+03	8.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+03	8.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+03	8.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+03	9.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+03	9.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+03	9.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+03	9.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+03	9.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+03	9.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+03	9.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+03	9.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+03	9.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+03	9.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+03	9.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+03	9.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+03	9.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+03	9.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+03	9.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+03	9.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+03	9.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+03	9.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+03	9.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+03	9.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+03	9.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+03	9.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+03	9.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+03	9.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+03	9.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+03	9.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+03	9.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+03	9.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+03	9.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+03	9.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+03	9.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+03	9.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+03	9.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+03	9.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+03	9.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+03	9.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+03	9.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+03	9.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+03	9.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+03	9.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+03	9.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+03	9.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+03	9.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+03	9.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+03	9.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+03	9.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+03	9.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+03	9.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.002000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+04	1.004000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+04	1.006000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+04	1.008000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+04	1.010000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+04	1.012000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+04	1.014000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+04	1.016000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+04	1.018000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.022000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+04	1.024000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+04	1.026000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+04	1.028000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+04	1.030000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+04	1.032000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+04	1.034000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+04	1.036000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+04	1.038000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.042000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+04	1.044000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+04	1.046000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+04	1.048000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+04	1.050000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+04	1.052000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+04	1.054000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+04	1.056000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+04	1.058000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.062000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+04	1.064000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+04	1.066000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+04	1.068000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+04	1.070000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+04	1.072000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+04	1.074000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+04	1.076000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+04	1.078000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.082000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+04	1.084000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+04	1.086000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+04	1.088000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+04	1.090000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+04	1.092000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+04	1.094000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+04	1.096000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+04	1.098000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.102000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+04	1.104000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+04	1.106000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+04	1.108000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+04	1.110000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+04	1.112000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+04	1.114000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+04	1.116000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+04	1.118000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.122000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+04	1.124000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+04	1.126000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+04	1.128000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+04	1.130000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+04	1.132000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+04	1.134000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+04	1.136000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+04	1.138000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.142000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.146000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.150000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+04	1.152000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+04	1.154000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+04	1.156000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+04	1.158000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.162000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+04	1.164000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+04	1.166000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+04	1.168000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+04	1.170000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.174000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+04	1.176000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+04	1.178000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.182000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+04	1.184000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+04	1.186000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.190000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+04	1.192000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+04	1.194000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.198000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.202000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.206000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.210000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.214000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.218000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.222000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.226000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.230000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.234000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.238000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.242000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.246000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.250000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.254000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.258000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.262000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.266000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.270000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.274000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.278000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.282000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.286000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.290000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.294000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.298000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Path=onshell[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Scale=1000.
ScaledBy=2.60111056451960340e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	6.880470e-06	1.053744e-09	1.053744e-09
4.000000e+01	6.000000e+01	3.836276e-06	7.865780e-10	7.865780e-10
6.000000e+01	8.000000e+01	2.227722e-06	6.003047e-10	6.003047e-10
8.000000e+01	1.000000e+02	1.345336e-06	4.705061e-10	4.705061e-10
1.000000e+02	1.200000e+02	8.359120e-07	3.749053e-10	3.749053e-10
1.200000e+02	1.400000e+02	5.320105e-07	3.022079e-10	3.022079e-10
1.400000e+02	1.600000e+02	3.437601e-07	2.449009e-10	2.449009e-10
1.600000e+02	1.800000e+02	2.241070e-07	1.985940e-10	1.985940e-10
1.800000e+02	2.000000e+02	1.469376e-07	1.610291e-10	1.610291e-10
2.000000e+02	2.200000e+02	9.623030e-08	1.301375e-10	1.301375e-10
2.200000e+02	2.400000e+02	6.350830e-08	1.051346e-10	1.051346e-10
2.400000e+02	2.600000e+02	4.212413e-08	8.492837e-11	8.492837e-11
2.600000e+02	2.800000e+02	2.789059e-08	6.787538e-11	6.787538e-11
2.800000e+02	3.000000e+02	1.864475e-08	5.467177e-11	5.467177e-11
3.000000e+02	3.200000e+02	1.241643e-08	4.407056e-11	4.407056e-11
3.200000e+02	3.400000e+02	8.433960e-09	3.574935e-11	3.574935e-11
3.400000e+02	3.600000e+02	5.634440e-09	2.839886e-11	2.839886e-11
3.600000e+02	3.800000e+02	3.821817e-09	2.242975e-11	2.242975e-11
3.800000e+02	4.000000e+02	2.590976e-09	1.757268e-11	1.757268e-11
4.000000e+02	4.200000e+02	1.770085e-09	1.387532e-11	1.387532e-11
4.200000e+02	4.400000e+02	1.202223e-09	1.092292e-11	1.092292e-11
4.400000e+02	4.600000e+02	8.055880e-10	8.614298e-12	8.614298e-12
4.600000e+02	4.800000e+02	5.510150e-10	6.875902e-12	6.875902e-12
4.800000e+02	5.000000e+02	3.742188e-10	5.457009e-12	5.457009e-12
# END HISTO1D


# BEGIN HISTO1D /onshell[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Path=onshell[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Scale=1000.
ScaledBy=2.60110958579054703e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	6.691555e-06	1.023214e-09	1.023214e-09
4.000000e+01	6.000000e+01	3.748940e-06	7.678345e-10	7.678345e-10
6.000000e+01	8.000000e+01	2.188710e-06	5.893980e-10	5.893980e-10
8.000000e+01	1.000000e+02	1.329355e-06	4.646451e-10	4.646451e-10
1.000000e+02	1.200000e+02	8.305840e-07	3.722648e-10	3.722648e-10
1.200000e+02	1.400000e+02	5.312920e-07	3.015298e-10	3.015298e-10
1.400000e+02	1.600000e+02	3.449070e-07	2.454281e-10	2.454281e-10
1.600000e+02	1.800000e+02	2.258282e-07	1.998284e-10	1.998284e-10
1.800000e+02	2.000000e+02	1.486828e-07	1.626573e-10	1.626573e-10
2.000000e+02	2.200000e+02	9.776125e-08	1.319347e-10	1.319347e-10
2.200000e+02	2.400000e+02	6.476660e-08	1.069578e-10	1.069578e-10
2.400000e+02	2.600000e+02	4.311460e-08	8.668859e-11	8.668859e-11
2.600000e+02	2.800000e+02	2.864894e-08	6.951877e-11	6.951877e-11
2.800000e+02	3.000000e+02	1.921493e-08	5.616705e-11	5.616705e-11
3.000000e+02	3.200000e+02	1.283541e-08	4.538979e-11	4.538979e-11
3.200000e+02	3.400000e+02	8.745410e-09	3.691344e-11	3.691344e-11
3.400000e+02	3.600000e+02	5.858360e-09	2.939031e-11	2.939031e-11
3.600000e+02	3.800000e+02	3.984741e-09	2.327459e-11	2.327459e-11
3.800000e+02	4.000000e+02	2.708460e-09	1.828352e-11	1.828352e-11
4.000000e+02	4.200000e+02	1.855396e-09	1.447567e-11	1.447567e-11
4.200000e+02	4.400000e+02	1.263503e-09	1.142501e-11	1.142501e-11
4.400000e+02	4.600000e+02	8.484970e-10	9.028931e-12	9.028931e-12
4.600000e+02	4.800000e+02	5.818270e-10	7.223309e-12	7.223309e-12
4.800000e+02	5.000000e+02	3.961268e-10	5.745331e-12	5.745331e-12
# END HISTO1D


# BEGIN HISTO1D /onshell[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Path=onshell[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Scale=1000.
ScaledBy=2.60111056451960340e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	6.880470e-06	1.053744e-09	1.053744e-09
4.000000e+01	6.000000e+01	3.836276e-06	7.865780e-10	7.865780e-10
6.000000e+01	8.000000e+01	2.227722e-06	6.003047e-10	6.003047e-10
8.000000e+01	1.000000e+02	1.345336e-06	4.705061e-10	4.705061e-10
1.000000e+02	1.200000e+02	8.359120e-07	3.749053e-10	3.749053e-10
1.200000e+02	1.400000e+02	5.320105e-07	3.022079e-10	3.022079e-10
1.400000e+02	1.600000e+02	3.437601e-07	2.449009e-10	2.449009e-10
1.600000e+02	1.800000e+02	2.241070e-07	1.985940e-10	1.985940e-10
1.800000e+02	2.000000e+02	1.469376e-07	1.610291e-10	1.610291e-10
2.000000e+02	2.200000e+02	9.623030e-08	1.301375e-10	1.301375e-10
2.200000e+02	2.400000e+02	6.350830e-08	1.051346e-10	1.051346e-10
2.400000e+02	2.600000e+02	4.212413e-08	8.492837e-11	8.492837e-11
2.600000e+02	2.800000e+02	2.789059e-08	6.787538e-11	6.787538e-11
2.800000e+02	3.000000e+02	1.864475e-08	5.467177e-11	5.467177e-11
3.000000e+02	3.200000e+02	1.241643e-08	4.407056e-11	4.407056e-11
3.200000e+02	3.400000e+02	8.433960e-09	3.574935e-11	3.574935e-11
3.400000e+02	3.600000e+02	5.634440e-09	2.839886e-11	2.839886e-11
3.600000e+02	3.800000e+02	3.821817e-09	2.242975e-11	2.242975e-11
3.800000e+02	4.000000e+02	2.590976e-09	1.757268e-11	1.757268e-11
4.000000e+02	4.200000e+02	1.770085e-09	1.387532e-11	1.387532e-11
4.200000e+02	4.400000e+02	1.202223e-09	1.092292e-11	1.092292e-11
4.400000e+02	4.600000e+02	8.055880e-10	8.614298e-12	8.614298e-12
4.600000e+02	4.800000e+02	5.510150e-10	6.875902e-12	6.875902e-12
4.800000e+02	5.000000e+02	3.742188e-10	5.457009e-12	5.457009e-12
# END HISTO1D


# BEGIN HISTO1D /onshell[MUR=1__MUF=1__LHAPDF=325100]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[MUR=1__MUF=1__LHAPDF=325100]
Path=onshell[MUR=1__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=2.60110958579054703e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	6.691555e-06	1.023214e-09	1.023214e-09
4.000000e+01	6.000000e+01	3.748940e-06	7.678345e-10	7.678345e-10
6.000000e+01	8.000000e+01	2.188710e-06	5.893980e-10	5.893980e-10
8.000000e+01	1.000000e+02	1.329355e-06	4.646451e-10	4.646451e-10
1.000000e+02	1.200000e+02	8.305840e-07	3.722648e-10	3.722648e-10
1.200000e+02	1.400000e+02	5.312920e-07	3.015298e-10	3.015298e-10
1.400000e+02	1.600000e+02	3.449070e-07	2.454281e-10	2.454281e-10
1.600000e+02	1.800000e+02	2.258282e-07	1.998284e-10	1.998284e-10
1.800000e+02	2.000000e+02	1.486828e-07	1.626573e-10	1.626573e-10
2.000000e+02	2.200000e+02	9.776125e-08	1.319347e-10	1.319347e-10
2.200000e+02	2.400000e+02	6.476660e-08	1.069578e-10	1.069578e-10
2.400000e+02	2.600000e+02	4.311460e-08	8.668859e-11	8.668859e-11
2.600000e+02	2.800000e+02	2.864894e-08	6.951877e-11	6.951877e-11
2.800000e+02	3.000000e+02	1.921493e-08	5.616705e-11	5.616705e-11
3.000000e+02	3.200000e+02	1.283541e-08	4.538979e-11	4.538979e-11
3.200000e+02	3.400000e+02	8.745410e-09	3.691344e-11	3.691344e-11
3.400000e+02	3.600000e+02	5.858360e-09	2.939031e-11	2.939031e-11
3.600000e+02	3.800000e+02	3.984741e-09	2.327459e-11	2.327459e-11
3.800000e+02	4.000000e+02	2.708460e-09	1.828352e-11	1.828352e-11
4.000000e+02	4.200000e+02	1.855396e-09	1.447567e-11	1.447567e-11
4.200000e+02	4.400000e+02	1.263503e-09	1.142501e-11	1.142501e-11
4.400000e+02	4.600000e+02	8.484970e-10	9.028931e-12	9.028931e-12
4.600000e+02	4.800000e+02	5.818270e-10	7.223309e-12	7.223309e-12
4.800000e+02	5.000000e+02	3.961268e-10	5.745331e-12	5.745331e-12
# END HISTO1D


# BEGIN HISTO1D /onshell[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Path=onshell[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Scale=1000.
ScaledBy=2.60111113563137220e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	6.450565e-06	9.850792e-10	9.850792e-10
4.000000e+01	6.000000e+01	3.633948e-06	7.437624e-10	7.437624e-10
6.000000e+01	8.000000e+01	2.134587e-06	5.747019e-10	5.747019e-10
8.000000e+01	1.000000e+02	1.304910e-06	4.560322e-10	4.560322e-10
1.000000e+02	1.200000e+02	8.204445e-07	3.676076e-10	3.676076e-10
1.200000e+02	1.400000e+02	5.277985e-07	2.993646e-10	2.993646e-10
1.400000e+02	1.600000e+02	3.444512e-07	2.448651e-10	2.448651e-10
1.600000e+02	1.800000e+02	2.266302e-07	2.002734e-10	2.002734e-10
1.800000e+02	2.000000e+02	1.499111e-07	1.637262e-10	1.637262e-10
2.000000e+02	2.200000e+02	9.901150e-08	1.333467e-10	1.333467e-10
2.200000e+02	2.400000e+02	6.587905e-08	1.085253e-10	1.085253e-10
2.400000e+02	2.600000e+02	4.403443e-08	8.828702e-11	8.828702e-11
2.600000e+02	2.800000e+02	2.937860e-08	7.107201e-11	7.107201e-11
2.800000e+02	3.000000e+02	1.977752e-08	5.761888e-11	5.761888e-11
3.000000e+02	3.200000e+02	1.325693e-08	4.669462e-11	4.669462e-11
3.200000e+02	3.400000e+02	9.063895e-09	3.808325e-11	3.808325e-11
3.400000e+02	3.600000e+02	6.090270e-09	3.039945e-11	3.039945e-11
3.600000e+02	3.800000e+02	4.155432e-09	2.414574e-11	2.414574e-11
3.800000e+02	4.000000e+02	2.832744e-09	1.902505e-11	1.902505e-11
4.000000e+02	4.200000e+02	1.946477e-09	1.510848e-11	1.510848e-11
4.200000e+02	4.400000e+02	1.329486e-09	1.195919e-11	1.195919e-11
4.400000e+02	4.600000e+02	8.949980e-10	9.473013e-12	9.473013e-12
4.600000e+02	4.800000e+02	6.154485e-10	7.598015e-12	7.598015e-12
4.800000e+02	5.000000e+02	4.201894e-10	6.058275e-12	6.058275e-12
# END HISTO1D


# BEGIN HISTO1D /onshell[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Path=onshell[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Scale=1000.
ScaledBy=2.60110958579054703e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	6.691555e-06	1.023214e-09	1.023214e-09
4.000000e+01	6.000000e+01	3.748940e-06	7.678345e-10	7.678345e-10
6.000000e+01	8.000000e+01	2.188710e-06	5.893980e-10	5.893980e-10
8.000000e+01	1.000000e+02	1.329355e-06	4.646451e-10	4.646451e-10
1.000000e+02	1.200000e+02	8.305840e-07	3.722648e-10	3.722648e-10
1.200000e+02	1.400000e+02	5.312920e-07	3.015298e-10	3.015298e-10
1.400000e+02	1.600000e+02	3.449070e-07	2.454281e-10	2.454281e-10
1.600000e+02	1.800000e+02	2.258282e-07	1.998284e-10	1.998284e-10
1.800000e+02	2.000000e+02	1.486828e-07	1.626573e-10	1.626573e-10
2.000000e+02	2.200000e+02	9.776125e-08	1.319347e-10	1.319347e-10
2.200000e+02	2.400000e+02	6.476660e-08	1.069578e-10	1.069578e-10
2.400000e+02	2.600000e+02	4.311460e-08	8.668859e-11	8.668859e-11
2.600000e+02	2.800000e+02	2.864894e-08	6.951877e-11	6.951877e-11
2.800000e+02	3.000000e+02	1.921493e-08	5.616705e-11	5.616705e-11
3.000000e+02	3.200000e+02	1.283541e-08	4.538979e-11	4.538979e-11
3.200000e+02	3.400000e+02	8.745410e-09	3.691344e-11	3.691344e-11
3.400000e+02	3.600000e+02	5.858360e-09	2.939031e-11	2.939031e-11
3.600000e+02	3.800000e+02	3.984741e-09	2.327459e-11	2.327459e-11
3.800000e+02	4.000000e+02	2.708460e-09	1.828352e-11	1.828352e-11
4.000000e+02	4.200000e+02	1.855396e-09	1.447567e-11	1.447567e-11
4.200000e+02	4.400000e+02	1.263503e-09	1.142501e-11	1.142501e-11
4.400000e+02	4.600000e+02	8.484970e-10	9.028931e-12	9.028931e-12
4.600000e+02	4.800000e+02	5.818270e-10	7.223309e-12	7.223309e-12
4.800000e+02	5.000000e+02	3.961268e-10	5.745331e-12	5.745331e-12
# END HISTO1D


# BEGIN HISTO1D /onshell[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Path=onshell[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Scale=1000.
ScaledBy=2.60111113563137220e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	6.450565e-06	9.850792e-10	9.850792e-10
4.000000e+01	6.000000e+01	3.633948e-06	7.437624e-10	7.437624e-10
6.000000e+01	8.000000e+01	2.134587e-06	5.747019e-10	5.747019e-10
8.000000e+01	1.000000e+02	1.304910e-06	4.560322e-10	4.560322e-10
1.000000e+02	1.200000e+02	8.204445e-07	3.676076e-10	3.676076e-10
1.200000e+02	1.400000e+02	5.277985e-07	2.993646e-10	2.993646e-10
1.400000e+02	1.600000e+02	3.444512e-07	2.448651e-10	2.448651e-10
1.600000e+02	1.800000e+02	2.266302e-07	2.002734e-10	2.002734e-10
1.800000e+02	2.000000e+02	1.499111e-07	1.637262e-10	1.637262e-10
2.000000e+02	2.200000e+02	9.901150e-08	1.333467e-10	1.333467e-10
2.200000e+02	2.400000e+02	6.587905e-08	1.085253e-10	1.085253e-10
2.400000e+02	2.600000e+02	4.403443e-08	8.828702e-11	8.828702e-11
2.600000e+02	2.800000e+02	2.937860e-08	7.107201e-11	7.107201e-11
2.800000e+02	3.000000e+02	1.977752e-08	5.761888e-11	5.761888e-11
3.000000e+02	3.200000e+02	1.325693e-08	4.669462e-11	4.669462e-11
3.200000e+02	3.400000e+02	9.063895e-09	3.808325e-11	3.808325e-11
3.400000e+02	3.600000e+02	6.090270e-09	3.039945e-11	3.039945e-11
3.600000e+02	3.800000e+02	4.155432e-09	2.414574e-11	2.414574e-11
3.800000e+02	4.000000e+02	2.832744e-09	1.902505e-11	1.902505e-11
4.000000e+02	4.200000e+02	1.946477e-09	1.510848e-11	1.510848e-11
4.200000e+02	4.400000e+02	1.329486e-09	1.195919e-11	1.195919e-11
4.400000e+02	4.600000e+02	8.949980e-10	9.473013e-12	9.473013e-12
4.600000e+02	4.800000e+02	6.154485e-10	7.598015e-12	7.598015e-12
4.800000e+02	5.000000e+02	4.201894e-10	6.058275e-12	6.058275e-12
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Path=onshell[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Scale=1000.
ScaledBy=2.60111056451960340e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	6.880470e-06	1.053744e-09	1.053744e-09
4.000000e+01	6.000000e+01	3.836276e-06	7.865780e-10	7.865780e-10
6.000000e+01	8.000000e+01	2.227722e-06	6.003047e-10	6.003047e-10
8.000000e+01	1.000000e+02	1.345336e-06	4.705061e-10	4.705061e-10
1.000000e+02	1.200000e+02	8.359120e-07	3.749053e-10	3.749053e-10
1.200000e+02	1.400000e+02	5.320105e-07	3.022079e-10	3.022079e-10
1.400000e+02	1.600000e+02	3.437601e-07	2.449009e-10	2.449009e-10
1.600000e+02	1.800000e+02	2.241070e-07	1.985940e-10	1.985940e-10
1.800000e+02	2.000000e+02	1.469376e-07	1.610291e-10	1.610291e-10
2.000000e+02	2.200000e+02	9.623030e-08	1.301375e-10	1.301375e-10
2.200000e+02	2.400000e+02	6.350830e-08	1.051346e-10	1.051346e-10
2.400000e+02	2.600000e+02	4.212413e-08	8.492837e-11	8.492837e-11
2.600000e+02	2.800000e+02	2.789059e-08	6.787538e-11	6.787538e-11
2.800000e+02	3.000000e+02	1.864475e-08	5.467177e-11	5.467177e-11
3.000000e+02	3.200000e+02	1.241643e-08	4.407056e-11	4.407056e-11
3.200000e+02	3.400000e+02	8.433960e-09	3.574935e-11	3.574935e-11
3.400000e+02	3.600000e+02	5.634440e-09	2.839886e-11	2.839886e-11
3.600000e+02	3.800000e+02	3.821817e-09	2.242975e-11	2.242975e-11
3.800000e+02	4.000000e+02	2.590976e-09	1.757268e-11	1.757268e-11
4.000000e+02	4.200000e+02	1.770085e-09	1.387532e-11	1.387532e-11
4.200000e+02	4.400000e+02	1.202223e-09	1.092292e-11	1.092292e-11
4.400000e+02	4.600000e+02	8.055880e-10	8.614298e-12	8.614298e-12
4.600000e+02	4.800000e+02	5.510150e-10	6.875902e-12	6.875902e-12
4.800000e+02	5.000000e+02	3.742188e-10	5.457009e-12	5.457009e-12
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
Path=onshell[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=3.75742661068090840e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	3.280732e-06	1.031503e-08	1.031503e-08
4.000000e+01	6.000000e+01	2.589473e-06	9.664033e-09	9.664033e-09
6.000000e+01	8.000000e+01	1.534778e-06	6.945975e-09	6.945975e-09
8.000000e+01	1.000000e+02	8.800345e-07	6.210910e-09	6.210910e-09
1.000000e+02	1.200000e+02	5.174520e-07	4.395669e-09	4.395669e-09
1.200000e+02	1.400000e+02	3.062689e-07	6.604856e-09	6.604856e-09
1.400000e+02	1.600000e+02	1.872113e-07	3.584210e-09	3.584210e-09
1.600000e+02	1.800000e+02	1.158072e-07	2.245633e-09	2.245633e-09
1.800000e+02	2.000000e+02	7.225600e-08	1.500657e-09	1.500657e-09
2.000000e+02	2.200000e+02	4.543080e-08	1.049210e-09	1.049210e-09
2.200000e+02	2.400000e+02	2.988371e-08	7.716790e-10	7.716790e-10
2.400000e+02	2.600000e+02	2.021980e-08	7.093088e-10	7.093088e-10
2.600000e+02	2.800000e+02	1.389428e-08	6.884203e-10	6.884203e-10
2.800000e+02	3.000000e+02	9.228885e-09	4.307101e-10	4.307101e-10
3.000000e+02	3.200000e+02	6.593310e-09	3.897887e-10	3.897887e-10
3.200000e+02	3.400000e+02	4.348043e-09	2.863941e-10	2.863941e-10
3.400000e+02	3.600000e+02	3.215276e-09	2.336796e-10	2.336796e-10
3.600000e+02	3.800000e+02	2.389232e-09	1.503237e-10	1.503237e-10
3.800000e+02	4.000000e+02	1.769872e-09	1.348219e-10	1.348219e-10
4.000000e+02	4.200000e+02	1.144261e-09	1.651444e-10	1.651444e-10
4.200000e+02	4.400000e+02	9.262405e-10	1.194049e-10	1.194049e-10
4.400000e+02	4.600000e+02	5.649150e-10	8.109075e-11	8.109075e-11
4.600000e+02	4.800000e+02	5.916995e-10	7.675482e-11	7.675482e-11
4.800000e+02	5.000000e+02	4.168643e-10	5.339733e-11	5.339733e-11
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Path=onshell[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Scale=1000.
ScaledBy=2.60110958579054703e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	6.691555e-06	1.023214e-09	1.023214e-09
4.000000e+01	6.000000e+01	3.748940e-06	7.678345e-10	7.678345e-10
6.000000e+01	8.000000e+01	2.188710e-06	5.893980e-10	5.893980e-10
8.000000e+01	1.000000e+02	1.329355e-06	4.646451e-10	4.646451e-10
1.000000e+02	1.200000e+02	8.305840e-07	3.722648e-10	3.722648e-10
1.200000e+02	1.400000e+02	5.312920e-07	3.015298e-10	3.015298e-10
1.400000e+02	1.600000e+02	3.449070e-07	2.454281e-10	2.454281e-10
1.600000e+02	1.800000e+02	2.258282e-07	1.998284e-10	1.998284e-10
1.800000e+02	2.000000e+02	1.486828e-07	1.626573e-10	1.626573e-10
2.000000e+02	2.200000e+02	9.776125e-08	1.319347e-10	1.319347e-10
2.200000e+02	2.400000e+02	6.476660e-08	1.069578e-10	1.069578e-10
2.400000e+02	2.600000e+02	4.311460e-08	8.668859e-11	8.668859e-11
2.600000e+02	2.800000e+02	2.864894e-08	6.951877e-11	6.951877e-11
2.800000e+02	3.000000e+02	1.921493e-08	5.616705e-11	5.616705e-11
3.000000e+02	3.200000e+02	1.283541e-08	4.538979e-11	4.538979e-11
3.200000e+02	3.400000e+02	8.745410e-09	3.691344e-11	3.691344e-11
3.400000e+02	3.600000e+02	5.858360e-09	2.939031e-11	2.939031e-11
3.600000e+02	3.800000e+02	3.984741e-09	2.327459e-11	2.327459e-11
3.800000e+02	4.000000e+02	2.708460e-09	1.828352e-11	1.828352e-11
4.000000e+02	4.200000e+02	1.855396e-09	1.447567e-11	1.447567e-11
4.200000e+02	4.400000e+02	1.263503e-09	1.142501e-11	1.142501e-11
4.400000e+02	4.600000e+02	8.484970e-10	9.028931e-12	9.028931e-12
4.600000e+02	4.800000e+02	5.818270e-10	7.223309e-12	7.223309e-12
4.800000e+02	5.000000e+02	3.961268e-10	5.745331e-12	5.745331e-12
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
Path=onshell[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=3.79223456111553320e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	3.351137e-06	1.078209e-08	1.078209e-08
4.000000e+01	6.000000e+01	2.626938e-06	1.006405e-08	1.006405e-08
6.000000e+01	8.000000e+01	1.558317e-06	7.211066e-09	7.211066e-09
8.000000e+01	1.000000e+02	8.949125e-07	6.399990e-09	6.399990e-09
1.000000e+02	1.200000e+02	5.261305e-07	4.489954e-09	4.489954e-09
1.200000e+02	1.400000e+02	3.114385e-07	6.555425e-09	6.555425e-09
1.400000e+02	1.600000e+02	1.902253e-07	3.669198e-09	3.669198e-09
1.600000e+02	1.800000e+02	1.175214e-07	2.317517e-09	2.317517e-09
1.800000e+02	2.000000e+02	7.323035e-08	1.551032e-09	1.551032e-09
2.000000e+02	2.200000e+02	4.598248e-08	1.090164e-09	1.090164e-09
2.200000e+02	2.400000e+02	3.011553e-08	8.008255e-10	8.008255e-10
2.400000e+02	2.600000e+02	2.043116e-08	7.402359e-10	7.402359e-10
2.600000e+02	2.800000e+02	1.409053e-08	7.235173e-10	7.235173e-10
2.800000e+02	3.000000e+02	9.337790e-09	4.595653e-10	4.595653e-10
3.000000e+02	3.200000e+02	6.674005e-09	4.132254e-10	4.132254e-10
3.200000e+02	3.400000e+02	4.389436e-09	3.008935e-10	3.008935e-10
3.400000e+02	3.600000e+02	3.272553e-09	2.488720e-10	2.488720e-10
3.600000e+02	3.800000e+02	2.434747e-09	1.604646e-10	1.604646e-10
3.800000e+02	4.000000e+02	1.812705e-09	1.436546e-10	1.436546e-10
4.000000e+02	4.200000e+02	1.173229e-09	1.812756e-10	1.812756e-10
4.200000e+02	4.400000e+02	9.555745e-10	1.282008e-10	1.282008e-10
4.400000e+02	4.600000e+02	5.785685e-10	8.571679e-11	8.571679e-11
4.600000e+02	4.800000e+02	6.154045e-10	8.233585e-11	8.233585e-11
4.800000e+02	5.000000e+02	4.328478e-10	5.695990e-11	5.695990e-11
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Path=onshell[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Scale=1000.
ScaledBy=2.60111056451960340e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	6.880470e-06	1.053744e-09	1.053744e-09
4.000000e+01	6.000000e+01	3.836276e-06	7.865780e-10	7.865780e-10
6.000000e+01	8.000000e+01	2.227722e-06	6.003047e-10	6.003047e-10
8.000000e+01	1.000000e+02	1.345336e-06	4.705061e-10	4.705061e-10
1.000000e+02	1.200000e+02	8.359120e-07	3.749053e-10	3.749053e-10
1.200000e+02	1.400000e+02	5.320105e-07	3.022079e-10	3.022079e-10
1.400000e+02	1.600000e+02	3.437601e-07	2.449009e-10	2.449009e-10
1.600000e+02	1.800000e+02	2.241070e-07	1.985940e-10	1.985940e-10
1.800000e+02	2.000000e+02	1.469376e-07	1.610291e-10	1.610291e-10
2.000000e+02	2.200000e+02	9.623030e-08	1.301375e-10	1.301375e-10
2.200000e+02	2.400000e+02	6.350830e-08	1.051346e-10	1.051346e-10
2.400000e+02	2.600000e+02	4.212413e-08	8.492837e-11	8.492837e-11
2.600000e+02	2.800000e+02	2.789059e-08	6.787538e-11	6.787538e-11
2.800000e+02	3.000000e+02	1.864475e-08	5.467177e-11	5.467177e-11
3.000000e+02	3.200000e+02	1.241643e-08	4.407056e-11	4.407056e-11
3.200000e+02	3.400000e+02	8.433960e-09	3.574935e-11	3.574935e-11
3.400000e+02	3.600000e+02	5.634440e-09	2.839886e-11	2.839886e-11
3.600000e+02	3.800000e+02	3.821817e-09	2.242975e-11	2.242975e-11
3.800000e+02	4.000000e+02	2.590976e-09	1.757268e-11	1.757268e-11
4.000000e+02	4.200000e+02	1.770085e-09	1.387532e-11	1.387532e-11
4.200000e+02	4.400000e+02	1.202223e-09	1.092292e-11	1.092292e-11
4.400000e+02	4.600000e+02	8.055880e-10	8.614298e-12	8.614298e-12
4.600000e+02	4.800000e+02	5.510150e-10	6.875902e-12	6.875902e-12
4.800000e+02	5.000000e+02	3.742188e-10	5.457009e-12	5.457009e-12
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
Path=onshell[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=3.60749203098494049e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	3.451487e-06	1.120593e-08	1.120593e-08
4.000000e+01	6.000000e+01	2.751712e-06	1.049936e-08	1.049936e-08
6.000000e+01	8.000000e+01	1.653857e-06	7.547122e-09	7.547122e-09
8.000000e+01	1.000000e+02	9.652500e-07	6.752922e-09	6.752922e-09
1.000000e+02	1.200000e+02	5.785765e-07	4.779618e-09	4.779618e-09
1.200000e+02	1.400000e+02	3.491294e-07	7.198003e-09	7.198003e-09
1.400000e+02	1.600000e+02	2.174974e-07	3.902748e-09	3.902748e-09
1.600000e+02	1.800000e+02	1.370224e-07	2.442497e-09	2.442497e-09
1.800000e+02	2.000000e+02	8.699370e-08	1.631709e-09	1.631709e-09
2.000000e+02	2.200000e+02	5.566230e-08	1.139213e-09	1.139213e-09
2.200000e+02	2.400000e+02	3.704350e-08	8.388330e-10	8.388330e-10
2.400000e+02	2.600000e+02	2.521413e-08	7.709660e-10	7.709660e-10
2.600000e+02	2.800000e+02	1.738934e-08	7.473864e-10	7.473864e-10
2.800000e+02	3.000000e+02	1.164808e-08	4.673716e-10	4.673716e-10
3.000000e+02	3.200000e+02	8.317500e-09	4.229493e-10	4.229493e-10
3.200000e+02	3.400000e+02	5.532310e-09	3.112888e-10	3.112888e-10
3.400000e+02	3.600000e+02	4.061499e-09	2.530520e-10	2.530520e-10
3.600000e+02	3.800000e+02	2.998158e-09	1.628467e-10	1.628467e-10
3.800000e+02	4.000000e+02	2.194528e-09	1.460009e-10	1.460009e-10
4.000000e+02	4.200000e+02	1.435538e-09	1.784253e-10	1.784253e-10
4.200000e+02	4.400000e+02	1.142044e-09	1.292469e-10	1.292469e-10
4.400000e+02	4.600000e+02	7.085395e-10	8.810057e-11	8.810057e-11
4.600000e+02	4.800000e+02	7.085855e-10	8.311670e-11	8.311670e-11
4.800000e+02	5.000000e+02	4.963209e-10	5.776651e-11	5.776651e-11
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=onshell[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=2.60110958579054703e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	6.691555e-06	1.023214e-09	1.023214e-09
4.000000e+01	6.000000e+01	3.748940e-06	7.678345e-10	7.678345e-10
6.000000e+01	8.000000e+01	2.188710e-06	5.893980e-10	5.893980e-10
8.000000e+01	1.000000e+02	1.329355e-06	4.646451e-10	4.646451e-10
1.000000e+02	1.200000e+02	8.305840e-07	3.722648e-10	3.722648e-10
1.200000e+02	1.400000e+02	5.312920e-07	3.015298e-10	3.015298e-10
1.400000e+02	1.600000e+02	3.449070e-07	2.454281e-10	2.454281e-10
1.600000e+02	1.800000e+02	2.258282e-07	1.998284e-10	1.998284e-10
1.800000e+02	2.000000e+02	1.486828e-07	1.626573e-10	1.626573e-10
2.000000e+02	2.200000e+02	9.776125e-08	1.319347e-10	1.319347e-10
2.200000e+02	2.400000e+02	6.476660e-08	1.069578e-10	1.069578e-10
2.400000e+02	2.600000e+02	4.311460e-08	8.668859e-11	8.668859e-11
2.600000e+02	2.800000e+02	2.864894e-08	6.951877e-11	6.951877e-11
2.800000e+02	3.000000e+02	1.921493e-08	5.616705e-11	5.616705e-11
3.000000e+02	3.200000e+02	1.283541e-08	4.538979e-11	4.538979e-11
3.200000e+02	3.400000e+02	8.745410e-09	3.691344e-11	3.691344e-11
3.400000e+02	3.600000e+02	5.858360e-09	2.939031e-11	2.939031e-11
3.600000e+02	3.800000e+02	3.984741e-09	2.327459e-11	2.327459e-11
3.800000e+02	4.000000e+02	2.708460e-09	1.828352e-11	1.828352e-11
4.000000e+02	4.200000e+02	1.855396e-09	1.447567e-11	1.447567e-11
4.200000e+02	4.400000e+02	1.263503e-09	1.142501e-11	1.142501e-11
4.400000e+02	4.600000e+02	8.484970e-10	9.028931e-12	9.028931e-12
4.600000e+02	4.800000e+02	5.818270e-10	7.223309e-12	7.223309e-12
4.800000e+02	5.000000e+02	3.961268e-10	5.745331e-12	5.745331e-12
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
Path=onshell[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=3.65037143044361214e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	3.531607e-06	1.171146e-08	1.171146e-08
4.000000e+01	6.000000e+01	2.794298e-06	1.093130e-08	1.093130e-08
6.000000e+01	8.000000e+01	1.680115e-06	7.833740e-09	7.833740e-09
8.000000e+01	1.000000e+02	9.816010e-07	6.956959e-09	6.956959e-09
1.000000e+02	1.200000e+02	5.880660e-07	4.880965e-09	4.880965e-09
1.200000e+02	1.400000e+02	3.548027e-07	7.143345e-09	7.143345e-09
1.400000e+02	1.600000e+02	2.208532e-07	3.994661e-09	3.994661e-09
1.600000e+02	1.800000e+02	1.389828e-07	2.520002e-09	2.520002e-09
1.800000e+02	2.000000e+02	8.815435e-08	1.686057e-09	1.686057e-09
2.000000e+02	2.200000e+02	5.635850e-08	1.183303e-09	1.183303e-09
2.200000e+02	2.400000e+02	3.738183e-08	8.702406e-10	8.702406e-10
2.400000e+02	2.600000e+02	2.551572e-08	8.043005e-10	8.043005e-10
2.600000e+02	2.800000e+02	1.766088e-08	7.851632e-10	7.851632e-10
2.800000e+02	3.000000e+02	1.181301e-08	4.984353e-10	4.984353e-10
3.000000e+02	3.200000e+02	8.441735e-09	4.482405e-10	4.482405e-10
3.200000e+02	3.400000e+02	5.605425e-09	3.269550e-10	3.269550e-10
3.400000e+02	3.600000e+02	4.144978e-09	2.693992e-10	2.693992e-10
3.600000e+02	3.800000e+02	3.063684e-09	1.737533e-10	1.737533e-10
3.800000e+02	4.000000e+02	2.252650e-09	1.555020e-10	1.555020e-10
4.000000e+02	4.200000e+02	1.475604e-09	1.957663e-10	1.957663e-10
4.200000e+02	4.400000e+02	1.180345e-09	1.387244e-10	1.387244e-10
4.400000e+02	4.600000e+02	7.281930e-10	9.309617e-11	9.309617e-11
4.600000e+02	4.800000e+02	7.377385e-10	8.911647e-11	8.911647e-11
4.800000e+02	5.000000e+02	5.160925e-10	6.160057e-11	6.160057e-11
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Path=onshell[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Scale=1000.
ScaledBy=2.60111113563137220e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	6.450565e-06	9.850792e-10	9.850792e-10
4.000000e+01	6.000000e+01	3.633948e-06	7.437624e-10	7.437624e-10
6.000000e+01	8.000000e+01	2.134587e-06	5.747019e-10	5.747019e-10
8.000000e+01	1.000000e+02	1.304910e-06	4.560322e-10	4.560322e-10
1.000000e+02	1.200000e+02	8.204445e-07	3.676076e-10	3.676076e-10
1.200000e+02	1.400000e+02	5.277985e-07	2.993646e-10	2.993646e-10
1.400000e+02	1.600000e+02	3.444512e-07	2.448651e-10	2.448651e-10
1.600000e+02	1.800000e+02	2.266302e-07	2.002734e-10	2.002734e-10
1.800000e+02	2.000000e+02	1.499111e-07	1.637262e-10	1.637262e-10
2.000000e+02	2.200000e+02	9.901150e-08	1.333467e-10	1.333467e-10
2.200000e+02	2.400000e+02	6.587905e-08	1.085253e-10	1.085253e-10
2.400000e+02	2.600000e+02	4.403443e-08	8.828702e-11	8.828702e-11
2.600000e+02	2.800000e+02	2.937860e-08	7.107201e-11	7.107201e-11
2.800000e+02	3.000000e+02	1.977752e-08	5.761888e-11	5.761888e-11
3.000000e+02	3.200000e+02	1.325693e-08	4.669462e-11	4.669462e-11
3.200000e+02	3.400000e+02	9.063895e-09	3.808325e-11	3.808325e-11
3.400000e+02	3.600000e+02	6.090270e-09	3.039945e-11	3.039945e-11
3.600000e+02	3.800000e+02	4.155432e-09	2.414574e-11	2.414574e-11
3.800000e+02	4.000000e+02	2.832744e-09	1.902505e-11	1.902505e-11
4.000000e+02	4.200000e+02	1.946477e-09	1.510848e-11	1.510848e-11
4.200000e+02	4.400000e+02	1.329486e-09	1.195919e-11	1.195919e-11
4.400000e+02	4.600000e+02	8.949980e-10	9.473013e-12	9.473013e-12
4.600000e+02	4.800000e+02	6.154485e-10	7.598015e-12	7.598015e-12
4.800000e+02	5.000000e+02	4.201894e-10	6.058275e-12	6.058275e-12
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
Path=onshell[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=3.71238366920758424e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	3.632269e-06	1.234276e-08	1.234276e-08
4.000000e+01	6.000000e+01	2.847701e-06	1.145865e-08	1.145865e-08
6.000000e+01	8.000000e+01	1.714503e-06	8.170054e-09	8.170054e-09
8.000000e+01	1.000000e+02	1.004307e-06	7.195071e-09	7.195071e-09
1.000000e+02	1.200000e+02	6.022095e-07	4.992212e-09	4.992212e-09
1.200000e+02	1.400000e+02	3.638720e-07	7.055613e-09	7.055613e-09
1.400000e+02	1.600000e+02	2.266191e-07	4.088795e-09	4.088795e-09
1.600000e+02	1.800000e+02	1.426088e-07	2.603834e-09	2.603834e-09
1.800000e+02	2.000000e+02	9.046045e-08	1.744443e-09	1.744443e-09
2.000000e+02	2.200000e+02	5.783835e-08	1.232497e-09	1.232497e-09
2.200000e+02	2.400000e+02	3.822438e-08	9.052566e-10	9.052566e-10
2.400000e+02	2.600000e+02	2.617280e-08	8.418402e-10	8.418402e-10
2.600000e+02	2.800000e+02	1.818639e-08	8.289450e-10	8.289450e-10
2.800000e+02	3.000000e+02	1.214613e-08	5.358519e-10	5.358519e-10
3.000000e+02	3.200000e+02	8.679265e-09	4.768599e-10	4.768599e-10
3.200000e+02	3.400000e+02	5.752955e-09	3.443729e-10	3.443729e-10
3.400000e+02	3.600000e+02	4.285104e-09	2.883525e-10	2.883525e-10
3.600000e+02	3.800000e+02	3.168109e-09	1.861879e-10	1.861879e-10
3.800000e+02	4.000000e+02	2.338931e-09	1.664108e-10	1.664108e-10
4.000000e+02	4.200000e+02	1.536069e-09	2.164411e-10	2.164411e-10
4.200000e+02	4.400000e+02	1.233752e-09	1.497083e-10	1.497083e-10
4.400000e+02	4.600000e+02	7.570495e-10	9.867482e-11	9.867482e-11
4.600000e+02	4.800000e+02	7.754005e-10	9.607756e-11	9.607756e-11
4.800000e+02	5.000000e+02	5.412355e-10	6.596829e-11	6.596829e-11
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Path=onshell[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Scale=1000.
ScaledBy=2.60110958579054703e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	6.691555e-06	1.023214e-09	1.023214e-09
4.000000e+01	6.000000e+01	3.748940e-06	7.678345e-10	7.678345e-10
6.000000e+01	8.000000e+01	2.188710e-06	5.893980e-10	5.893980e-10
8.000000e+01	1.000000e+02	1.329355e-06	4.646451e-10	4.646451e-10
1.000000e+02	1.200000e+02	8.305840e-07	3.722648e-10	3.722648e-10
1.200000e+02	1.400000e+02	5.312920e-07	3.015298e-10	3.015298e-10
1.400000e+02	1.600000e+02	3.449070e-07	2.454281e-10	2.454281e-10
1.600000e+02	1.800000e+02	2.258282e-07	1.998284e-10	1.998284e-10
1.800000e+02	2.000000e+02	1.486828e-07	1.626573e-10	1.626573e-10
2.000000e+02	2.200000e+02	9.776125e-08	1.319347e-10	1.319347e-10
2.200000e+02	2.400000e+02	6.476660e-08	1.069578e-10	1.069578e-10
2.400000e+02	2.600000e+02	4.311460e-08	8.668859e-11	8.668859e-11
2.600000e+02	2.800000e+02	2.864894e-08	6.951877e-11	6.951877e-11
2.800000e+02	3.000000e+02	1.921493e-08	5.616705e-11	5.616705e-11
3.000000e+02	3.200000e+02	1.283541e-08	4.538979e-11	4.538979e-11
3.200000e+02	3.400000e+02	8.745410e-09	3.691344e-11	3.691344e-11
3.400000e+02	3.600000e+02	5.858360e-09	2.939031e-11	2.939031e-11
3.600000e+02	3.800000e+02	3.984741e-09	2.327459e-11	2.327459e-11
3.800000e+02	4.000000e+02	2.708460e-09	1.828352e-11	1.828352e-11
4.000000e+02	4.200000e+02	1.855396e-09	1.447567e-11	1.447567e-11
4.200000e+02	4.400000e+02	1.263503e-09	1.142501e-11	1.142501e-11
4.400000e+02	4.600000e+02	8.484970e-10	9.028931e-12	9.028931e-12
4.600000e+02	4.800000e+02	5.818270e-10	7.223309e-12	7.223309e-12
4.800000e+02	5.000000e+02	3.961268e-10	5.745331e-12	5.745331e-12
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
Path=onshell[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=3.67490301423646349e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	4.251238e-06	1.282341e-08	1.282341e-08
4.000000e+01	6.000000e+01	3.306895e-06	1.196842e-08	1.196842e-08
6.000000e+01	8.000000e+01	2.015313e-06	8.578730e-09	8.578730e-09
8.000000e+01	1.000000e+02	1.202651e-06	7.624100e-09	7.624100e-09
1.000000e+02	1.200000e+02	7.361015e-07	5.349787e-09	5.349787e-09
1.200000e+02	1.400000e+02	4.540313e-07	7.850818e-09	7.850818e-09
1.400000e+02	1.600000e+02	2.882126e-07	4.386003e-09	4.386003e-09
1.600000e+02	1.800000e+02	1.846141e-07	2.763230e-09	2.763230e-09
1.800000e+02	2.000000e+02	1.190143e-07	1.848467e-09	1.848467e-09
2.000000e+02	2.200000e+02	7.730600e-08	1.295244e-09	1.295244e-09
2.200000e+02	2.400000e+02	5.164895e-08	9.540511e-10	9.540511e-10
2.400000e+02	2.600000e+02	3.523667e-08	8.814982e-10	8.814982e-10
2.600000e+02	2.800000e+02	2.431798e-08	8.591037e-10	8.591037e-10
2.800000e+02	3.000000e+02	1.636099e-08	5.453224e-10	5.453224e-10
3.000000e+02	3.200000e+02	1.161390e-08	4.902891e-10	4.902891e-10
3.200000e+02	3.400000e+02	7.768035e-09	3.584350e-10	3.584350e-10
3.400000e+02	3.600000e+02	5.661850e-09	2.940053e-10	2.940053e-10
3.600000e+02	3.800000e+02	4.141635e-09	1.898014e-10	1.898014e-10
3.800000e+02	4.000000e+02	2.992592e-09	1.697639e-10	1.697639e-10
4.000000e+02	4.200000e+02	1.984102e-09	2.129794e-10	2.129794e-10
4.200000e+02	4.400000e+02	1.548719e-09	1.512910e-10	1.512910e-10
4.400000e+02	4.600000e+02	9.771540e-10	1.020121e-10	1.020121e-10
4.600000e+02	4.800000e+02	9.314610e-10	9.723826e-11	9.723826e-11
4.800000e+02	5.000000e+02	6.459900e-10	6.715093e-11	6.715093e-11
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Path=onshell[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Scale=1000.
ScaledBy=2.60111113563137220e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	6.450565e-06	9.850792e-10	9.850792e-10
4.000000e+01	6.000000e+01	3.633948e-06	7.437624e-10	7.437624e-10
6.000000e+01	8.000000e+01	2.134587e-06	5.747019e-10	5.747019e-10
8.000000e+01	1.000000e+02	1.304910e-06	4.560322e-10	4.560322e-10
1.000000e+02	1.200000e+02	8.204445e-07	3.676076e-10	3.676076e-10
1.200000e+02	1.400000e+02	5.277985e-07	2.993646e-10	2.993646e-10
1.400000e+02	1.600000e+02	3.444512e-07	2.448651e-10	2.448651e-10
1.600000e+02	1.800000e+02	2.266302e-07	2.002734e-10	2.002734e-10
1.800000e+02	2.000000e+02	1.499111e-07	1.637262e-10	1.637262e-10
2.000000e+02	2.200000e+02	9.901150e-08	1.333467e-10	1.333467e-10
2.200000e+02	2.400000e+02	6.587905e-08	1.085253e-10	1.085253e-10
2.400000e+02	2.600000e+02	4.403443e-08	8.828702e-11	8.828702e-11
2.600000e+02	2.800000e+02	2.937860e-08	7.107201e-11	7.107201e-11
2.800000e+02	3.000000e+02	1.977752e-08	5.761888e-11	5.761888e-11
3.000000e+02	3.200000e+02	1.325693e-08	4.669462e-11	4.669462e-11
3.200000e+02	3.400000e+02	9.063895e-09	3.808325e-11	3.808325e-11
3.400000e+02	3.600000e+02	6.090270e-09	3.039945e-11	3.039945e-11
3.600000e+02	3.800000e+02	4.155432e-09	2.414574e-11	2.414574e-11
3.800000e+02	4.000000e+02	2.832744e-09	1.902505e-11	1.902505e-11
4.000000e+02	4.200000e+02	1.946477e-09	1.510848e-11	1.510848e-11
4.200000e+02	4.400000e+02	1.329486e-09	1.195919e-11	1.195919e-11
4.400000e+02	4.600000e+02	8.949980e-10	9.473013e-12	9.473013e-12
4.600000e+02	4.800000e+02	6.154485e-10	7.598015e-12	7.598015e-12
4.800000e+02	5.000000e+02	4.201894e-10	6.058275e-12	6.058275e-12
# END HISTO1D


# BEGIN HISTO1D /onshell[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
Path=onshell[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=3.72277040970788712e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	4.350552e-06	1.351179e-08	1.351179e-08
4.000000e+01	6.000000e+01	3.359654e-06	1.254151e-08	1.254151e-08
6.000000e+01	8.000000e+01	2.049749e-06	8.944776e-09	8.944776e-09
8.000000e+01	1.000000e+02	1.225770e-06	7.882639e-09	7.882639e-09
1.000000e+02	1.200000e+02	7.507650e-07	5.469829e-09	5.469829e-09
1.200000e+02	1.400000e+02	4.636685e-07	7.753095e-09	7.753095e-09
1.400000e+02	1.600000e+02	2.945206e-07	4.488247e-09	4.488247e-09
1.600000e+02	1.800000e+02	1.887159e-07	2.853999e-09	2.853999e-09
1.800000e+02	2.000000e+02	1.217240e-07	1.911736e-09	1.911736e-09
2.000000e+02	2.200000e+02	7.911575e-08	1.348446e-09	1.348446e-09
2.200000e+02	2.400000e+02	5.274615e-08	9.919511e-10	9.919511e-10
2.400000e+02	2.600000e+02	3.610328e-08	9.221535e-10	9.221535e-10
2.600000e+02	2.800000e+02	2.501261e-08	9.064519e-10	9.064519e-10
2.800000e+02	3.000000e+02	1.682069e-08	5.857999e-10	5.857999e-10
3.000000e+02	3.200000e+02	1.194758e-08	5.213518e-10	5.213518e-10
3.200000e+02	3.400000e+02	7.985860e-09	3.773613e-10	3.773613e-10
3.400000e+02	3.600000e+02	5.857430e-09	3.145082e-10	3.145082e-10
3.600000e+02	3.800000e+02	4.287872e-09	2.032442e-10	2.032442e-10
3.800000e+02	4.000000e+02	3.109956e-09	1.815593e-10	1.815593e-10
4.000000e+02	4.200000e+02	2.067248e-09	2.353251e-10	2.353251e-10
4.200000e+02	4.400000e+02	1.619753e-09	1.631947e-10	1.631947e-10
4.400000e+02	4.600000e+02	1.018194e-09	1.080738e-10	1.080738e-10
4.600000e+02	4.800000e+02	9.793510e-10	1.047617e-10	1.047617e-10
4.800000e+02	5.000000e+02	6.782035e-10	7.187987e-11	7.187987e-11
# END HISTO1D


# BEGIN HISTO1D /onshell
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell
Path=onshell
Scale=1000.
ScaledBy=4.31854729189089972e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.960657e-05	1.804607e-08	1.804607e-08
4.000000e+01	6.000000e+01	1.388780e-05	4.085244e-08	4.085244e-08
6.000000e+01	8.000000e+01	8.029495e-06	1.064176e-08	1.064176e-08
8.000000e+01	1.000000e+02	4.645569e-06	9.734213e-09	9.734213e-09
1.000000e+02	1.200000e+02	2.784652e-06	6.557034e-09	6.557034e-09
1.200000e+02	1.400000e+02	1.729234e-06	7.522222e-09	7.522222e-09
1.400000e+02	1.600000e+02	1.108996e-06	4.591626e-09	4.591626e-09
1.600000e+02	1.800000e+02	7.197100e-07	3.226254e-09	3.226254e-09
1.800000e+02	2.000000e+02	4.754408e-07	2.010853e-09	2.010853e-09
2.000000e+02	2.200000e+02	3.183911e-07	1.585491e-09	1.585491e-09
2.200000e+02	2.400000e+02	2.169297e-07	1.265250e-09	1.265250e-09
2.400000e+02	2.600000e+02	1.492975e-07	1.070117e-09	1.070117e-09
2.600000e+02	2.800000e+02	1.033325e-07	9.800559e-10	9.800559e-10
2.800000e+02	3.000000e+02	7.185935e-08	7.080147e-10	7.080147e-10
3.000000e+02	3.200000e+02	5.077330e-08	6.040507e-10	6.040507e-10
3.200000e+02	3.400000e+02	3.598025e-08	8.201555e-10	8.201555e-10
3.400000e+02	3.600000e+02	2.499675e-08	1.025628e-09	1.025628e-09
3.600000e+02	3.800000e+02	1.827119e-08	4.693603e-10	4.693603e-10
3.800000e+02	4.000000e+02	1.283619e-08	4.566842e-10	4.566842e-10
4.000000e+02	4.200000e+02	9.145945e-09	2.369872e-10	2.369872e-10
4.200000e+02	4.400000e+02	6.735950e-09	1.919740e-10	1.919740e-10
4.400000e+02	4.600000e+02	4.642123e-09	1.426983e-10	1.426983e-10
4.600000e+02	4.800000e+02	3.584678e-09	1.271633e-10	1.271633e-10
4.800000e+02	5.000000e+02	2.809912e-09	2.848011e-10	2.848011e-10
# END HISTO1D


# BEGIN HISTO1D /onshell-www
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-www
Path=onshell-www
Scale=1000.
ScaledBy=2.28379144499340922e-11
Title=W${}^+$W${}^+$W${}^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	9.383400e-06	1.369143e-08	1.369143e-08
4.000000e+01	6.000000e+01	7.344555e-06	3.935528e-08	3.935528e-08
6.000000e+01	8.000000e+01	4.160670e-06	7.178598e-09	7.178598e-09
8.000000e+01	1.000000e+02	2.334612e-06	6.792623e-09	6.792623e-09
1.000000e+02	1.200000e+02	1.366002e-06	4.362604e-09	4.362604e-09
1.200000e+02	1.400000e+02	8.431395e-07	2.337841e-09	2.337841e-09
1.400000e+02	1.600000e+02	5.432355e-07	2.250660e-09	2.250660e-09
1.600000e+02	1.800000e+02	3.548991e-07	2.004587e-09	2.004587e-09
1.800000e+02	2.000000e+02	2.386037e-07	1.083644e-09	1.083644e-09
2.000000e+02	2.200000e+02	1.642713e-07	1.046982e-09	1.046982e-09
2.200000e+02	2.400000e+02	1.147812e-07	9.121942e-10	9.121942e-10
2.400000e+02	2.600000e+02	8.066710e-08	7.005259e-10	7.005259e-10
2.600000e+02	2.800000e+02	5.702265e-08	5.824047e-10	5.824047e-10
2.800000e+02	3.000000e+02	4.083137e-08	4.996921e-10	4.996921e-10
3.000000e+02	3.200000e+02	2.949615e-08	4.023649e-10	4.023649e-10
3.200000e+02	3.400000e+02	2.162941e-08	7.512606e-10	7.512606e-10
3.400000e+02	3.600000e+02	1.499341e-08	9.891776e-10	9.891776e-10
3.600000e+02	3.800000e+02	1.122276e-08	4.353930e-10	4.353930e-10
3.800000e+02	4.000000e+02	7.875085e-09	4.290049e-10	4.290049e-10
4.000000e+02	4.200000e+02	5.814945e-09	1.327741e-10	1.327741e-10
4.200000e+02	4.400000e+02	4.292101e-09	1.322083e-10	1.322083e-10
4.400000e+02	4.600000e+02	3.065433e-09	1.077700e-10	1.077700e-10
4.600000e+02	4.800000e+02	2.265112e-09	9.042449e-11	9.042449e-11
4.800000e+02	5.000000e+02	1.897693e-09	2.780000e-10	2.780000e-10
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Path=onshell-wh[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Scale=1000.
ScaledBy=2.60111069552388863e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	6.880470e-06	1.053744e-09	1.053744e-09
4.000000e+01	6.000000e+01	3.836276e-06	7.865780e-10	7.865780e-10
6.000000e+01	8.000000e+01	2.227722e-06	6.003049e-10	6.003049e-10
8.000000e+01	1.000000e+02	1.345336e-06	4.705062e-10	4.705062e-10
1.000000e+02	1.200000e+02	8.359120e-07	3.749053e-10	3.749053e-10
1.200000e+02	1.400000e+02	5.320105e-07	3.022079e-10	3.022079e-10
1.400000e+02	1.600000e+02	3.437602e-07	2.449009e-10	2.449009e-10
1.600000e+02	1.800000e+02	2.241070e-07	1.985941e-10	1.985941e-10
1.800000e+02	2.000000e+02	1.469376e-07	1.610291e-10	1.610291e-10
2.000000e+02	2.200000e+02	9.623035e-08	1.301375e-10	1.301375e-10
2.200000e+02	2.400000e+02	6.350830e-08	1.051346e-10	1.051346e-10
2.400000e+02	2.600000e+02	4.212413e-08	8.492838e-11	8.492838e-11
2.600000e+02	2.800000e+02	2.789059e-08	6.787538e-11	6.787538e-11
2.800000e+02	3.000000e+02	1.864475e-08	5.467177e-11	5.467177e-11
3.000000e+02	3.200000e+02	1.241643e-08	4.407056e-11	4.407056e-11
3.200000e+02	3.400000e+02	8.433960e-09	3.574935e-11	3.574935e-11
3.400000e+02	3.600000e+02	5.634440e-09	2.839886e-11	2.839886e-11
3.600000e+02	3.800000e+02	3.821817e-09	2.242975e-11	2.242975e-11
3.800000e+02	4.000000e+02	2.590977e-09	1.757268e-11	1.757268e-11
4.000000e+02	4.200000e+02	1.770085e-09	1.387532e-11	1.387532e-11
4.200000e+02	4.400000e+02	1.202223e-09	1.092292e-11	1.092292e-11
4.400000e+02	4.600000e+02	8.055880e-10	8.614299e-12	8.614299e-12
4.600000e+02	4.800000e+02	5.510150e-10	6.875902e-12	6.875902e-12
4.800000e+02	5.000000e+02	3.742188e-10	5.457009e-12	5.457009e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Path=onshell-wh[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Scale=1000.
ScaledBy=2.60110978209140514e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	6.691555e-06	1.023214e-09	1.023214e-09
4.000000e+01	6.000000e+01	3.748941e-06	7.678346e-10	7.678346e-10
6.000000e+01	8.000000e+01	2.188710e-06	5.893980e-10	5.893980e-10
8.000000e+01	1.000000e+02	1.329355e-06	4.646451e-10	4.646451e-10
1.000000e+02	1.200000e+02	8.305840e-07	3.722648e-10	3.722648e-10
1.200000e+02	1.400000e+02	5.312920e-07	3.015299e-10	3.015299e-10
1.400000e+02	1.600000e+02	3.449070e-07	2.454281e-10	2.454281e-10
1.600000e+02	1.800000e+02	2.258282e-07	1.998284e-10	1.998284e-10
1.800000e+02	2.000000e+02	1.486828e-07	1.626573e-10	1.626573e-10
2.000000e+02	2.200000e+02	9.776125e-08	1.319347e-10	1.319347e-10
2.200000e+02	2.400000e+02	6.476660e-08	1.069578e-10	1.069578e-10
2.400000e+02	2.600000e+02	4.311461e-08	8.668861e-11	8.668861e-11
2.600000e+02	2.800000e+02	2.864895e-08	6.951877e-11	6.951877e-11
2.800000e+02	3.000000e+02	1.921493e-08	5.616707e-11	5.616707e-11
3.000000e+02	3.200000e+02	1.283541e-08	4.538980e-11	4.538980e-11
3.200000e+02	3.400000e+02	8.745410e-09	3.691344e-11	3.691344e-11
3.400000e+02	3.600000e+02	5.858360e-09	2.939032e-11	2.939032e-11
3.600000e+02	3.800000e+02	3.984742e-09	2.327460e-11	2.327460e-11
3.800000e+02	4.000000e+02	2.708460e-09	1.828352e-11	1.828352e-11
4.000000e+02	4.200000e+02	1.855397e-09	1.447567e-11	1.447567e-11
4.200000e+02	4.400000e+02	1.263503e-09	1.142502e-11	1.142502e-11
4.400000e+02	4.600000e+02	8.484970e-10	9.028933e-12	9.028933e-12
4.600000e+02	4.800000e+02	5.818270e-10	7.223309e-12	7.223309e-12
4.800000e+02	5.000000e+02	3.961268e-10	5.745331e-12	5.745331e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Path=onshell-wh[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Scale=1000.
ScaledBy=2.60111069552388863e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	6.880470e-06	1.053744e-09	1.053744e-09
4.000000e+01	6.000000e+01	3.836276e-06	7.865780e-10	7.865780e-10
6.000000e+01	8.000000e+01	2.227722e-06	6.003049e-10	6.003049e-10
8.000000e+01	1.000000e+02	1.345336e-06	4.705062e-10	4.705062e-10
1.000000e+02	1.200000e+02	8.359120e-07	3.749053e-10	3.749053e-10
1.200000e+02	1.400000e+02	5.320105e-07	3.022079e-10	3.022079e-10
1.400000e+02	1.600000e+02	3.437602e-07	2.449009e-10	2.449009e-10
1.600000e+02	1.800000e+02	2.241070e-07	1.985941e-10	1.985941e-10
1.800000e+02	2.000000e+02	1.469376e-07	1.610291e-10	1.610291e-10
2.000000e+02	2.200000e+02	9.623035e-08	1.301375e-10	1.301375e-10
2.200000e+02	2.400000e+02	6.350830e-08	1.051346e-10	1.051346e-10
2.400000e+02	2.600000e+02	4.212413e-08	8.492838e-11	8.492838e-11
2.600000e+02	2.800000e+02	2.789059e-08	6.787538e-11	6.787538e-11
2.800000e+02	3.000000e+02	1.864475e-08	5.467177e-11	5.467177e-11
3.000000e+02	3.200000e+02	1.241643e-08	4.407056e-11	4.407056e-11
3.200000e+02	3.400000e+02	8.433960e-09	3.574935e-11	3.574935e-11
3.400000e+02	3.600000e+02	5.634440e-09	2.839886e-11	2.839886e-11
3.600000e+02	3.800000e+02	3.821817e-09	2.242975e-11	2.242975e-11
3.800000e+02	4.000000e+02	2.590977e-09	1.757268e-11	1.757268e-11
4.000000e+02	4.200000e+02	1.770085e-09	1.387532e-11	1.387532e-11
4.200000e+02	4.400000e+02	1.202223e-09	1.092292e-11	1.092292e-11
4.400000e+02	4.600000e+02	8.055880e-10	8.614299e-12	8.614299e-12
4.600000e+02	4.800000e+02	5.510150e-10	6.875902e-12	6.875902e-12
4.800000e+02	5.000000e+02	3.742188e-10	5.457009e-12	5.457009e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[MUR=1__MUF=1__LHAPDF=325100]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[MUR=1__MUF=1__LHAPDF=325100]
Path=onshell-wh[MUR=1__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=2.60110978209140514e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	6.691555e-06	1.023214e-09	1.023214e-09
4.000000e+01	6.000000e+01	3.748941e-06	7.678346e-10	7.678346e-10
6.000000e+01	8.000000e+01	2.188710e-06	5.893980e-10	5.893980e-10
8.000000e+01	1.000000e+02	1.329355e-06	4.646451e-10	4.646451e-10
1.000000e+02	1.200000e+02	8.305840e-07	3.722648e-10	3.722648e-10
1.200000e+02	1.400000e+02	5.312920e-07	3.015299e-10	3.015299e-10
1.400000e+02	1.600000e+02	3.449070e-07	2.454281e-10	2.454281e-10
1.600000e+02	1.800000e+02	2.258282e-07	1.998284e-10	1.998284e-10
1.800000e+02	2.000000e+02	1.486828e-07	1.626573e-10	1.626573e-10
2.000000e+02	2.200000e+02	9.776125e-08	1.319347e-10	1.319347e-10
2.200000e+02	2.400000e+02	6.476660e-08	1.069578e-10	1.069578e-10
2.400000e+02	2.600000e+02	4.311461e-08	8.668861e-11	8.668861e-11
2.600000e+02	2.800000e+02	2.864895e-08	6.951877e-11	6.951877e-11
2.800000e+02	3.000000e+02	1.921493e-08	5.616707e-11	5.616707e-11
3.000000e+02	3.200000e+02	1.283541e-08	4.538980e-11	4.538980e-11
3.200000e+02	3.400000e+02	8.745410e-09	3.691344e-11	3.691344e-11
3.400000e+02	3.600000e+02	5.858360e-09	2.939032e-11	2.939032e-11
3.600000e+02	3.800000e+02	3.984742e-09	2.327460e-11	2.327460e-11
3.800000e+02	4.000000e+02	2.708460e-09	1.828352e-11	1.828352e-11
4.000000e+02	4.200000e+02	1.855397e-09	1.447567e-11	1.447567e-11
4.200000e+02	4.400000e+02	1.263503e-09	1.142502e-11	1.142502e-11
4.400000e+02	4.600000e+02	8.484970e-10	9.028933e-12	9.028933e-12
4.600000e+02	4.800000e+02	5.818270e-10	7.223309e-12	7.223309e-12
4.800000e+02	5.000000e+02	3.961268e-10	5.745331e-12	5.745331e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Path=onshell-wh[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Scale=1000.
ScaledBy=2.60111093317401639e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	6.450565e-06	9.850792e-10	9.850792e-10
4.000000e+01	6.000000e+01	3.633948e-06	7.437624e-10	7.437624e-10
6.000000e+01	8.000000e+01	2.134587e-06	5.747019e-10	5.747019e-10
8.000000e+01	1.000000e+02	1.304909e-06	4.560321e-10	4.560321e-10
1.000000e+02	1.200000e+02	8.204440e-07	3.676076e-10	3.676076e-10
1.200000e+02	1.400000e+02	5.277985e-07	2.993646e-10	2.993646e-10
1.400000e+02	1.600000e+02	3.444512e-07	2.448650e-10	2.448650e-10
1.600000e+02	1.800000e+02	2.266302e-07	2.002734e-10	2.002734e-10
1.800000e+02	2.000000e+02	1.499111e-07	1.637262e-10	1.637262e-10
2.000000e+02	2.200000e+02	9.901145e-08	1.333466e-10	1.333466e-10
2.200000e+02	2.400000e+02	6.587905e-08	1.085253e-10	1.085253e-10
2.400000e+02	2.600000e+02	4.403443e-08	8.828700e-11	8.828700e-11
2.600000e+02	2.800000e+02	2.937860e-08	7.107201e-11	7.107201e-11
2.800000e+02	3.000000e+02	1.977752e-08	5.761886e-11	5.761886e-11
3.000000e+02	3.200000e+02	1.325693e-08	4.669461e-11	4.669461e-11
3.200000e+02	3.400000e+02	9.063895e-09	3.808325e-11	3.808325e-11
3.400000e+02	3.600000e+02	6.090270e-09	3.039944e-11	3.039944e-11
3.600000e+02	3.800000e+02	4.155432e-09	2.414573e-11	2.414573e-11
3.800000e+02	4.000000e+02	2.832744e-09	1.902505e-11	1.902505e-11
4.000000e+02	4.200000e+02	1.946477e-09	1.510848e-11	1.510848e-11
4.200000e+02	4.400000e+02	1.329486e-09	1.195919e-11	1.195919e-11
4.400000e+02	4.600000e+02	8.949980e-10	9.473013e-12	9.473013e-12
4.600000e+02	4.800000e+02	6.154485e-10	7.598015e-12	7.598015e-12
4.800000e+02	5.000000e+02	4.201893e-10	6.058275e-12	6.058275e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Path=onshell-wh[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Scale=1000.
ScaledBy=2.60110978209140514e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	6.691555e-06	1.023214e-09	1.023214e-09
4.000000e+01	6.000000e+01	3.748941e-06	7.678346e-10	7.678346e-10
6.000000e+01	8.000000e+01	2.188710e-06	5.893980e-10	5.893980e-10
8.000000e+01	1.000000e+02	1.329355e-06	4.646451e-10	4.646451e-10
1.000000e+02	1.200000e+02	8.305840e-07	3.722648e-10	3.722648e-10
1.200000e+02	1.400000e+02	5.312920e-07	3.015299e-10	3.015299e-10
1.400000e+02	1.600000e+02	3.449070e-07	2.454281e-10	2.454281e-10
1.600000e+02	1.800000e+02	2.258282e-07	1.998284e-10	1.998284e-10
1.800000e+02	2.000000e+02	1.486828e-07	1.626573e-10	1.626573e-10
2.000000e+02	2.200000e+02	9.776125e-08	1.319347e-10	1.319347e-10
2.200000e+02	2.400000e+02	6.476660e-08	1.069578e-10	1.069578e-10
2.400000e+02	2.600000e+02	4.311461e-08	8.668861e-11	8.668861e-11
2.600000e+02	2.800000e+02	2.864895e-08	6.951877e-11	6.951877e-11
2.800000e+02	3.000000e+02	1.921493e-08	5.616707e-11	5.616707e-11
3.000000e+02	3.200000e+02	1.283541e-08	4.538980e-11	4.538980e-11
3.200000e+02	3.400000e+02	8.745410e-09	3.691344e-11	3.691344e-11
3.400000e+02	3.600000e+02	5.858360e-09	2.939032e-11	2.939032e-11
3.600000e+02	3.800000e+02	3.984742e-09	2.327460e-11	2.327460e-11
3.800000e+02	4.000000e+02	2.708460e-09	1.828352e-11	1.828352e-11
4.000000e+02	4.200000e+02	1.855397e-09	1.447567e-11	1.447567e-11
4.200000e+02	4.400000e+02	1.263503e-09	1.142502e-11	1.142502e-11
4.400000e+02	4.600000e+02	8.484970e-10	9.028933e-12	9.028933e-12
4.600000e+02	4.800000e+02	5.818270e-10	7.223309e-12	7.223309e-12
4.800000e+02	5.000000e+02	3.961268e-10	5.745331e-12	5.745331e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Path=onshell-wh[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Scale=1000.
ScaledBy=2.60111093317401639e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	6.450565e-06	9.850792e-10	9.850792e-10
4.000000e+01	6.000000e+01	3.633948e-06	7.437624e-10	7.437624e-10
6.000000e+01	8.000000e+01	2.134587e-06	5.747019e-10	5.747019e-10
8.000000e+01	1.000000e+02	1.304909e-06	4.560321e-10	4.560321e-10
1.000000e+02	1.200000e+02	8.204440e-07	3.676076e-10	3.676076e-10
1.200000e+02	1.400000e+02	5.277985e-07	2.993646e-10	2.993646e-10
1.400000e+02	1.600000e+02	3.444512e-07	2.448650e-10	2.448650e-10
1.600000e+02	1.800000e+02	2.266302e-07	2.002734e-10	2.002734e-10
1.800000e+02	2.000000e+02	1.499111e-07	1.637262e-10	1.637262e-10
2.000000e+02	2.200000e+02	9.901145e-08	1.333466e-10	1.333466e-10
2.200000e+02	2.400000e+02	6.587905e-08	1.085253e-10	1.085253e-10
2.400000e+02	2.600000e+02	4.403443e-08	8.828700e-11	8.828700e-11
2.600000e+02	2.800000e+02	2.937860e-08	7.107201e-11	7.107201e-11
2.800000e+02	3.000000e+02	1.977752e-08	5.761886e-11	5.761886e-11
3.000000e+02	3.200000e+02	1.325693e-08	4.669461e-11	4.669461e-11
3.200000e+02	3.400000e+02	9.063895e-09	3.808325e-11	3.808325e-11
3.400000e+02	3.600000e+02	6.090270e-09	3.039944e-11	3.039944e-11
3.600000e+02	3.800000e+02	4.155432e-09	2.414573e-11	2.414573e-11
3.800000e+02	4.000000e+02	2.832744e-09	1.902505e-11	1.902505e-11
4.000000e+02	4.200000e+02	1.946477e-09	1.510848e-11	1.510848e-11
4.200000e+02	4.400000e+02	1.329486e-09	1.195919e-11	1.195919e-11
4.400000e+02	4.600000e+02	8.949980e-10	9.473013e-12	9.473013e-12
4.600000e+02	4.800000e+02	6.154485e-10	7.598015e-12	7.598015e-12
4.800000e+02	5.000000e+02	4.201893e-10	6.058275e-12	6.058275e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Path=onshell-wh[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Scale=1000.
ScaledBy=2.60111069552388863e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	6.880470e-06	1.053744e-09	1.053744e-09
4.000000e+01	6.000000e+01	3.836276e-06	7.865780e-10	7.865780e-10
6.000000e+01	8.000000e+01	2.227722e-06	6.003049e-10	6.003049e-10
8.000000e+01	1.000000e+02	1.345336e-06	4.705062e-10	4.705062e-10
1.000000e+02	1.200000e+02	8.359120e-07	3.749053e-10	3.749053e-10
1.200000e+02	1.400000e+02	5.320105e-07	3.022079e-10	3.022079e-10
1.400000e+02	1.600000e+02	3.437602e-07	2.449009e-10	2.449009e-10
1.600000e+02	1.800000e+02	2.241070e-07	1.985941e-10	1.985941e-10
1.800000e+02	2.000000e+02	1.469376e-07	1.610291e-10	1.610291e-10
2.000000e+02	2.200000e+02	9.623035e-08	1.301375e-10	1.301375e-10
2.200000e+02	2.400000e+02	6.350830e-08	1.051346e-10	1.051346e-10
2.400000e+02	2.600000e+02	4.212413e-08	8.492838e-11	8.492838e-11
2.600000e+02	2.800000e+02	2.789059e-08	6.787538e-11	6.787538e-11
2.800000e+02	3.000000e+02	1.864475e-08	5.467177e-11	5.467177e-11
3.000000e+02	3.200000e+02	1.241643e-08	4.407056e-11	4.407056e-11
3.200000e+02	3.400000e+02	8.433960e-09	3.574935e-11	3.574935e-11
3.400000e+02	3.600000e+02	5.634440e-09	2.839886e-11	2.839886e-11
3.600000e+02	3.800000e+02	3.821817e-09	2.242975e-11	2.242975e-11
3.800000e+02	4.000000e+02	2.590977e-09	1.757268e-11	1.757268e-11
4.000000e+02	4.200000e+02	1.770085e-09	1.387532e-11	1.387532e-11
4.200000e+02	4.400000e+02	1.202223e-09	1.092292e-11	1.092292e-11
4.400000e+02	4.600000e+02	8.055880e-10	8.614299e-12	8.614299e-12
4.600000e+02	4.800000e+02	5.510150e-10	6.875902e-12	6.875902e-12
4.800000e+02	5.000000e+02	3.742188e-10	5.457009e-12	5.457009e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
Path=onshell-wh[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=2.10747556546214275e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.979432e-06	4.745731e-09	4.745731e-09
4.000000e+01	6.000000e+01	1.553399e-06	4.070334e-09	4.070334e-09
6.000000e+01	8.000000e+01	8.886140e-07	3.578071e-09	3.578071e-09
8.000000e+01	1.000000e+02	4.779384e-07	4.141996e-09	4.141996e-09
1.000000e+02	1.200000e+02	2.646210e-07	3.164297e-09	3.164297e-09
1.200000e+02	1.400000e+02	1.424882e-07	6.254708e-09	6.254708e-09
1.400000e+02	1.600000e+02	8.001350e-08	3.210853e-09	3.210853e-09
1.600000e+02	1.800000e+02	4.241410e-08	1.859461e-09	1.859461e-09
1.800000e+02	2.000000e+02	2.275348e-08	1.214874e-09	1.214874e-09
2.000000e+02	2.200000e+02	1.104368e-08	7.587846e-10	7.587846e-10
2.200000e+02	2.400000e+02	7.422950e-09	6.181086e-10	6.181086e-10
2.400000e+02	2.600000e+02	3.780687e-09	5.768700e-10	5.768700e-10
2.600000e+02	2.800000e+02	1.771340e-09	5.303011e-10	5.303011e-10
2.800000e+02	3.000000e+02	9.696240e-10	3.114356e-10	3.114356e-10
3.000000e+02	3.200000e+02	6.471830e-10	2.784474e-10	2.784474e-10
3.200000e+02	3.400000e+02	3.114499e-10	2.409757e-10	2.409757e-10
3.400000e+02	3.600000e+02	1.642754e-10	1.537520e-10	1.537520e-10
3.600000e+02	3.800000e+02	8.828160e-11	1.019685e-10	1.019685e-10
3.800000e+02	4.000000e+02	7.000135e-11	8.962321e-11	8.962321e-11
4.000000e+02	4.200000e+02	-9.789650e-11	9.595931e-11	9.595931e-11
4.200000e+02	4.400000e+02	1.043271e-10	7.992781e-11	7.992781e-11
4.400000e+02	4.600000e+02	-3.835891e-11	6.834396e-11	6.834396e-11
4.600000e+02	4.800000e+02	3.468870e-11	5.399268e-11	5.399268e-11
4.800000e+02	5.000000e+02	-1.466233e-11	3.413047e-11	3.413047e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Path=onshell-wh[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Scale=1000.
ScaledBy=2.60110978209140514e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	6.691555e-06	1.023214e-09	1.023214e-09
4.000000e+01	6.000000e+01	3.748941e-06	7.678346e-10	7.678346e-10
6.000000e+01	8.000000e+01	2.188710e-06	5.893980e-10	5.893980e-10
8.000000e+01	1.000000e+02	1.329355e-06	4.646451e-10	4.646451e-10
1.000000e+02	1.200000e+02	8.305840e-07	3.722648e-10	3.722648e-10
1.200000e+02	1.400000e+02	5.312920e-07	3.015299e-10	3.015299e-10
1.400000e+02	1.600000e+02	3.449070e-07	2.454281e-10	2.454281e-10
1.600000e+02	1.800000e+02	2.258282e-07	1.998284e-10	1.998284e-10
1.800000e+02	2.000000e+02	1.486828e-07	1.626573e-10	1.626573e-10
2.000000e+02	2.200000e+02	9.776125e-08	1.319347e-10	1.319347e-10
2.200000e+02	2.400000e+02	6.476660e-08	1.069578e-10	1.069578e-10
2.400000e+02	2.600000e+02	4.311461e-08	8.668861e-11	8.668861e-11
2.600000e+02	2.800000e+02	2.864895e-08	6.951877e-11	6.951877e-11
2.800000e+02	3.000000e+02	1.921493e-08	5.616707e-11	5.616707e-11
3.000000e+02	3.200000e+02	1.283541e-08	4.538980e-11	4.538980e-11
3.200000e+02	3.400000e+02	8.745410e-09	3.691344e-11	3.691344e-11
3.400000e+02	3.600000e+02	5.858360e-09	2.939032e-11	2.939032e-11
3.600000e+02	3.800000e+02	3.984742e-09	2.327460e-11	2.327460e-11
3.800000e+02	4.000000e+02	2.708460e-09	1.828352e-11	1.828352e-11
4.000000e+02	4.200000e+02	1.855397e-09	1.447567e-11	1.447567e-11
4.200000e+02	4.400000e+02	1.263503e-09	1.142502e-11	1.142502e-11
4.400000e+02	4.600000e+02	8.484970e-10	9.028933e-12	9.028933e-12
4.600000e+02	4.800000e+02	5.818270e-10	7.223309e-12	7.223309e-12
4.800000e+02	5.000000e+02	3.961268e-10	5.745331e-12	5.745331e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
Path=onshell-wh[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=2.17130580201738483e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	2.013417e-06	4.624160e-09	4.624160e-09
4.000000e+01	6.000000e+01	1.560899e-06	3.973893e-09	3.973893e-09
6.000000e+01	8.000000e+01	8.913570e-07	3.500038e-09	3.500038e-09
8.000000e+01	1.000000e+02	4.782070e-07	4.060700e-09	4.060700e-09
1.000000e+02	1.200000e+02	2.633679e-07	3.124973e-09	3.124973e-09
1.200000e+02	1.400000e+02	1.404798e-07	6.157952e-09	6.157952e-09
1.400000e+02	1.600000e+02	7.799210e-08	3.246542e-09	3.246542e-09
1.600000e+02	1.800000e+02	4.049051e-08	1.879612e-09	1.879612e-09
1.800000e+02	2.000000e+02	2.113077e-08	1.231566e-09	1.231566e-09
2.000000e+02	2.200000e+02	9.697475e-09	7.672982e-10	7.672982e-10
2.200000e+02	2.400000e+02	6.387410e-09	6.275396e-10	6.275396e-10
2.400000e+02	2.600000e+02	2.980658e-09	5.888684e-10	5.888684e-10
2.600000e+02	2.800000e+02	1.182047e-09	5.427988e-10	5.427988e-10
2.800000e+02	3.000000e+02	5.294985e-10	3.204941e-10	3.204941e-10
3.000000e+02	3.200000e+02	3.238612e-10	2.885419e-10	2.885419e-10
3.200000e+02	3.400000e+02	7.611605e-11	2.504725e-10	2.504725e-10
3.400000e+02	3.600000e+02	-4.143798e-12	1.595132e-10	1.595132e-10
3.600000e+02	3.800000e+02	-3.556671e-11	1.062667e-10	1.062667e-10
3.800000e+02	4.000000e+02	-1.642993e-11	9.352858e-11	9.352858e-11
4.000000e+02	4.200000e+02	-1.668725e-10	1.011669e-10	1.011669e-10
4.200000e+02	4.400000e+02	6.442675e-11	8.401781e-11	8.401781e-11
4.400000e+02	4.600000e+02	-7.144615e-11	7.146686e-11	7.146686e-11
4.600000e+02	4.800000e+02	1.245819e-11	5.632195e-11	5.632195e-11
4.800000e+02	5.000000e+02	-3.244633e-11	3.582487e-11	3.582487e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Path=onshell-wh[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Scale=1000.
ScaledBy=2.60111069552388863e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	6.880470e-06	1.053744e-09	1.053744e-09
4.000000e+01	6.000000e+01	3.836276e-06	7.865780e-10	7.865780e-10
6.000000e+01	8.000000e+01	2.227722e-06	6.003049e-10	6.003049e-10
8.000000e+01	1.000000e+02	1.345336e-06	4.705062e-10	4.705062e-10
1.000000e+02	1.200000e+02	8.359120e-07	3.749053e-10	3.749053e-10
1.200000e+02	1.400000e+02	5.320105e-07	3.022079e-10	3.022079e-10
1.400000e+02	1.600000e+02	3.437602e-07	2.449009e-10	2.449009e-10
1.600000e+02	1.800000e+02	2.241070e-07	1.985941e-10	1.985941e-10
1.800000e+02	2.000000e+02	1.469376e-07	1.610291e-10	1.610291e-10
2.000000e+02	2.200000e+02	9.623035e-08	1.301375e-10	1.301375e-10
2.200000e+02	2.400000e+02	6.350830e-08	1.051346e-10	1.051346e-10
2.400000e+02	2.600000e+02	4.212413e-08	8.492838e-11	8.492838e-11
2.600000e+02	2.800000e+02	2.789059e-08	6.787538e-11	6.787538e-11
2.800000e+02	3.000000e+02	1.864475e-08	5.467177e-11	5.467177e-11
3.000000e+02	3.200000e+02	1.241643e-08	4.407056e-11	4.407056e-11
3.200000e+02	3.400000e+02	8.433960e-09	3.574935e-11	3.574935e-11
3.400000e+02	3.600000e+02	5.634440e-09	2.839886e-11	2.839886e-11
3.600000e+02	3.800000e+02	3.821817e-09	2.242975e-11	2.242975e-11
3.800000e+02	4.000000e+02	2.590977e-09	1.757268e-11	1.757268e-11
4.000000e+02	4.200000e+02	1.770085e-09	1.387532e-11	1.387532e-11
4.200000e+02	4.400000e+02	1.202223e-09	1.092292e-11	1.092292e-11
4.400000e+02	4.600000e+02	8.055880e-10	8.614299e-12	8.614299e-12
4.600000e+02	4.800000e+02	5.510150e-10	6.875902e-12	6.875902e-12
4.800000e+02	5.000000e+02	3.742188e-10	5.457009e-12	5.457009e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
Path=onshell-wh[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=2.07313023634409730e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	2.160880e-06	5.176024e-09	5.176024e-09
4.000000e+01	6.000000e+01	1.722164e-06	4.439557e-09	4.439557e-09
6.000000e+01	8.000000e+01	1.004755e-06	3.902736e-09	3.902736e-09
8.000000e+01	1.000000e+02	5.564970e-07	4.517691e-09	4.517691e-09
1.000000e+02	1.200000e+02	3.192323e-07	3.451426e-09	3.451426e-09
1.200000e+02	1.400000e+02	1.799834e-07	6.821710e-09	6.821710e-09
1.400000e+02	1.600000e+02	1.061823e-07	3.502067e-09	3.502067e-09
1.600000e+02	1.800000e+02	6.035730e-08	2.028265e-09	2.028265e-09
1.800000e+02	2.000000e+02	3.507248e-08	1.325289e-09	1.325289e-09
2.000000e+02	2.200000e+02	1.945845e-08	8.279105e-10	8.279105e-10
2.200000e+02	2.400000e+02	1.334710e-08	6.744333e-10	6.744333e-10
2.400000e+02	2.600000e+02	7.807635e-09	6.293727e-10	6.293727e-10
2.600000e+02	2.800000e+02	4.511571e-09	5.785236e-10	5.785236e-10
2.800000e+02	3.000000e+02	2.865019e-09	3.398435e-10	3.398435e-10
3.000000e+02	3.200000e+02	1.982089e-09	3.038150e-10	3.038150e-10
3.200000e+02	3.400000e+02	1.230149e-09	2.629148e-10	2.629148e-10
3.400000e+02	3.600000e+02	8.030600e-10	1.677882e-10	1.677882e-10
3.600000e+02	3.800000e+02	5.374950e-10	1.113043e-10	1.113043e-10
3.800000e+02	4.000000e+02	3.748835e-10	9.781171e-11	9.781171e-11
4.000000e+02	4.200000e+02	1.051373e-10	1.046950e-10	1.046950e-10
4.200000e+02	4.400000e+02	2.625478e-10	8.719900e-11	8.719900e-11
4.400000e+02	4.600000e+02	6.247255e-11	7.456006e-11	7.456006e-11
4.600000e+02	4.800000e+02	1.110479e-10	5.890367e-11	5.890367e-11
4.800000e+02	5.000000e+02	3.353264e-11	3.723992e-11	3.723992e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=onshell-wh[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=2.60110978209140514e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	6.691555e-06	1.023214e-09	1.023214e-09
4.000000e+01	6.000000e+01	3.748941e-06	7.678346e-10	7.678346e-10
6.000000e+01	8.000000e+01	2.188710e-06	5.893980e-10	5.893980e-10
8.000000e+01	1.000000e+02	1.329355e-06	4.646451e-10	4.646451e-10
1.000000e+02	1.200000e+02	8.305840e-07	3.722648e-10	3.722648e-10
1.200000e+02	1.400000e+02	5.312920e-07	3.015299e-10	3.015299e-10
1.400000e+02	1.600000e+02	3.449070e-07	2.454281e-10	2.454281e-10
1.600000e+02	1.800000e+02	2.258282e-07	1.998284e-10	1.998284e-10
1.800000e+02	2.000000e+02	1.486828e-07	1.626573e-10	1.626573e-10
2.000000e+02	2.200000e+02	9.776125e-08	1.319347e-10	1.319347e-10
2.200000e+02	2.400000e+02	6.476660e-08	1.069578e-10	1.069578e-10
2.400000e+02	2.600000e+02	4.311461e-08	8.668861e-11	8.668861e-11
2.600000e+02	2.800000e+02	2.864895e-08	6.951877e-11	6.951877e-11
2.800000e+02	3.000000e+02	1.921493e-08	5.616707e-11	5.616707e-11
3.000000e+02	3.200000e+02	1.283541e-08	4.538980e-11	4.538980e-11
3.200000e+02	3.400000e+02	8.745410e-09	3.691344e-11	3.691344e-11
3.400000e+02	3.600000e+02	5.858360e-09	2.939032e-11	2.939032e-11
3.600000e+02	3.800000e+02	3.984742e-09	2.327460e-11	2.327460e-11
3.800000e+02	4.000000e+02	2.708460e-09	1.828352e-11	1.828352e-11
4.000000e+02	4.200000e+02	1.855397e-09	1.447567e-11	1.447567e-11
4.200000e+02	4.400000e+02	1.263503e-09	1.142502e-11	1.142502e-11
4.400000e+02	4.600000e+02	8.484970e-10	9.028933e-12	9.028933e-12
4.600000e+02	4.800000e+02	5.818270e-10	7.223309e-12	7.223309e-12
4.800000e+02	5.000000e+02	3.961268e-10	5.745331e-12	5.745331e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
Path=onshell-wh[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=2.14350024940362504e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	2.200416e-06	5.043352e-09	5.043352e-09
4.000000e+01	6.000000e+01	1.731464e-06	4.334333e-09	4.334333e-09
6.000000e+01	8.000000e+01	1.008240e-06	3.817611e-09	3.817611e-09
8.000000e+01	1.000000e+02	5.570275e-07	4.429022e-09	4.429022e-09
1.000000e+02	1.200000e+02	3.180388e-07	3.408529e-09	3.408529e-09
1.200000e+02	1.400000e+02	1.779626e-07	6.716176e-09	6.716176e-09
1.400000e+02	1.600000e+02	1.041521e-07	3.540976e-09	3.540976e-09
1.600000e+02	1.800000e+02	5.842960e-08	2.050218e-09	2.050218e-09
1.800000e+02	2.000000e+02	3.345852e-08	1.343463e-09	1.343463e-09
2.000000e+02	2.200000e+02	1.812638e-08	8.371550e-10	8.371550e-10
2.200000e+02	2.400000e+02	1.233178e-08	6.846780e-10	6.846780e-10
2.400000e+02	2.600000e+02	7.027520e-09	6.424237e-10	6.424237e-10
2.600000e+02	2.800000e+02	3.942286e-09	5.921248e-10	5.921248e-10
2.800000e+02	3.000000e+02	2.442184e-09	3.496853e-10	3.496853e-10
3.000000e+02	3.200000e+02	1.673632e-09	3.147927e-10	3.147927e-10
3.200000e+02	3.400000e+02	1.006995e-09	2.732460e-10	2.732460e-10
3.400000e+02	3.600000e+02	6.446055e-10	1.740431e-10	1.740431e-10
3.600000e+02	3.800000e+02	4.214363e-10	1.159609e-10	1.159609e-10
3.800000e+02	4.000000e+02	2.943506e-10	1.020477e-10	1.020477e-10
4.000000e+02	4.200000e+02	4.013875e-11	1.103589e-10	1.103589e-10
4.200000e+02	4.400000e+02	2.266166e-10	9.164656e-11	9.164656e-11
4.400000e+02	4.600000e+02	3.201637e-11	7.795576e-11	7.795576e-11
4.600000e+02	4.800000e+02	9.089190e-11	6.143503e-11	6.143503e-11
4.800000e+02	5.000000e+02	1.706484e-11	3.907857e-11	3.907857e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Path=onshell-wh[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Scale=1000.
ScaledBy=2.60111093317401639e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	6.450565e-06	9.850792e-10	9.850792e-10
4.000000e+01	6.000000e+01	3.633948e-06	7.437624e-10	7.437624e-10
6.000000e+01	8.000000e+01	2.134587e-06	5.747019e-10	5.747019e-10
8.000000e+01	1.000000e+02	1.304909e-06	4.560321e-10	4.560321e-10
1.000000e+02	1.200000e+02	8.204440e-07	3.676076e-10	3.676076e-10
1.200000e+02	1.400000e+02	5.277985e-07	2.993646e-10	2.993646e-10
1.400000e+02	1.600000e+02	3.444512e-07	2.448650e-10	2.448650e-10
1.600000e+02	1.800000e+02	2.266302e-07	2.002734e-10	2.002734e-10
1.800000e+02	2.000000e+02	1.499111e-07	1.637262e-10	1.637262e-10
2.000000e+02	2.200000e+02	9.901145e-08	1.333466e-10	1.333466e-10
2.200000e+02	2.400000e+02	6.587905e-08	1.085253e-10	1.085253e-10
2.400000e+02	2.600000e+02	4.403443e-08	8.828700e-11	8.828700e-11
2.600000e+02	2.800000e+02	2.937860e-08	7.107201e-11	7.107201e-11
2.800000e+02	3.000000e+02	1.977752e-08	5.761886e-11	5.761886e-11
3.000000e+02	3.200000e+02	1.325693e-08	4.669461e-11	4.669461e-11
3.200000e+02	3.400000e+02	9.063895e-09	3.808325e-11	3.808325e-11
3.400000e+02	3.600000e+02	6.090270e-09	3.039944e-11	3.039944e-11
3.600000e+02	3.800000e+02	4.155432e-09	2.414573e-11	2.414573e-11
3.800000e+02	4.000000e+02	2.832744e-09	1.902505e-11	1.902505e-11
4.000000e+02	4.200000e+02	1.946477e-09	1.510848e-11	1.510848e-11
4.200000e+02	4.400000e+02	1.329486e-09	1.195919e-11	1.195919e-11
4.400000e+02	4.600000e+02	8.949980e-10	9.473013e-12	9.473013e-12
4.600000e+02	4.800000e+02	6.154485e-10	7.598015e-12	7.598015e-12
4.800000e+02	5.000000e+02	4.201893e-10	6.058275e-12	6.058275e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
Path=onshell-wh[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=2.24659940256845133e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	2.254796e-06	4.874912e-09	4.874912e-09
4.000000e+01	6.000000e+01	1.746894e-06	4.199564e-09	4.199564e-09
6.000000e+01	8.000000e+01	1.016690e-06	3.706573e-09	3.706573e-09
8.000000e+01	1.000000e+02	5.617495e-07	4.310586e-09	4.310586e-09
1.000000e+02	1.200000e+02	3.200458e-07	3.344968e-09	3.344968e-09
1.200000e+02	1.400000e+02	1.782613e-07	6.563448e-09	6.563448e-09
1.400000e+02	1.600000e+02	1.037517e-07	3.565136e-09	3.565136e-09
1.600000e+02	1.800000e+02	5.761675e-08	2.064066e-09	2.064066e-09
1.800000e+02	2.000000e+02	3.258823e-08	1.356915e-09	1.356915e-09
2.000000e+02	2.200000e+02	1.728723e-08	8.438366e-10	8.438366e-10
2.200000e+02	2.400000e+02	1.162449e-08	6.931710e-10	6.931710e-10
2.400000e+02	2.600000e+02	6.440605e-09	6.543760e-10	6.543760e-10
2.600000e+02	2.800000e+02	3.497169e-09	6.049829e-10	6.049829e-10
2.800000e+02	3.000000e+02	2.096165e-09	3.593864e-10	3.593864e-10
3.000000e+02	3.200000e+02	1.412332e-09	3.260920e-10	3.260920e-10
3.200000e+02	3.400000e+02	8.131225e-10	2.840140e-10	2.840140e-10
3.400000e+02	3.600000e+02	5.044445e-10	1.805251e-10	1.805251e-10
3.600000e+02	3.800000e+02	3.164284e-10	1.208867e-10	1.208867e-10
3.800000e+02	4.000000e+02	2.197739e-10	1.065473e-10	1.065473e-10
4.000000e+02	4.200000e+02	-2.158556e-11	1.164686e-10	1.164686e-10
4.200000e+02	4.400000e+02	1.932344e-10	9.645097e-11	9.645097e-11
4.400000e+02	4.600000e+02	2.728613e-12	8.160853e-11	8.160853e-11
4.600000e+02	4.800000e+02	7.120090e-11	6.413696e-11	6.413696e-11
4.800000e+02	5.000000e+02	4.275119e-13	4.110304e-11	4.110304e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Path=onshell-wh[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Scale=1000.
ScaledBy=2.60110978209140514e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	6.691555e-06	1.023214e-09	1.023214e-09
4.000000e+01	6.000000e+01	3.748941e-06	7.678346e-10	7.678346e-10
6.000000e+01	8.000000e+01	2.188710e-06	5.893980e-10	5.893980e-10
8.000000e+01	1.000000e+02	1.329355e-06	4.646451e-10	4.646451e-10
1.000000e+02	1.200000e+02	8.305840e-07	3.722648e-10	3.722648e-10
1.200000e+02	1.400000e+02	5.312920e-07	3.015299e-10	3.015299e-10
1.400000e+02	1.600000e+02	3.449070e-07	2.454281e-10	2.454281e-10
1.600000e+02	1.800000e+02	2.258282e-07	1.998284e-10	1.998284e-10
1.800000e+02	2.000000e+02	1.486828e-07	1.626573e-10	1.626573e-10
2.000000e+02	2.200000e+02	9.776125e-08	1.319347e-10	1.319347e-10
2.200000e+02	2.400000e+02	6.476660e-08	1.069578e-10	1.069578e-10
2.400000e+02	2.600000e+02	4.311461e-08	8.668861e-11	8.668861e-11
2.600000e+02	2.800000e+02	2.864895e-08	6.951877e-11	6.951877e-11
2.800000e+02	3.000000e+02	1.921493e-08	5.616707e-11	5.616707e-11
3.000000e+02	3.200000e+02	1.283541e-08	4.538980e-11	4.538980e-11
3.200000e+02	3.400000e+02	8.745410e-09	3.691344e-11	3.691344e-11
3.400000e+02	3.600000e+02	5.858360e-09	2.939032e-11	2.939032e-11
3.600000e+02	3.800000e+02	3.984742e-09	2.327460e-11	2.327460e-11
3.800000e+02	4.000000e+02	2.708460e-09	1.828352e-11	1.828352e-11
4.000000e+02	4.200000e+02	1.855397e-09	1.447567e-11	1.447567e-11
4.200000e+02	4.400000e+02	1.263503e-09	1.142502e-11	1.142502e-11
4.400000e+02	4.600000e+02	8.484970e-10	9.028933e-12	9.028933e-12
4.600000e+02	4.800000e+02	5.818270e-10	7.223309e-12	7.223309e-12
4.800000e+02	5.000000e+02	3.961268e-10	5.745331e-12	5.745331e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
Path=onshell-wh[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=2.52632799596217747e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	2.846943e-06	5.552727e-09	5.552727e-09
4.000000e+01	6.000000e+01	2.185019e-06	4.771955e-09	4.771955e-09
6.000000e+01	8.000000e+01	1.301919e-06	4.202885e-09	4.202885e-09
8.000000e+01	1.000000e+02	7.491135e-07	4.874378e-09	4.874378e-09
1.000000e+02	1.200000e+02	4.463826e-07	3.751691e-09	3.751691e-09
1.200000e+02	1.400000e+02	2.636672e-07	7.389139e-09	7.389139e-09
1.400000e+02	1.600000e+02	1.622619e-07	3.896427e-09	3.896427e-09
1.600000e+02	1.800000e+02	9.751010e-08	2.256714e-09	2.256714e-09
1.800000e+02	2.000000e+02	5.975250e-08	1.479318e-09	1.479318e-09
2.000000e+02	2.200000e+02	3.584444e-08	9.225118e-10	9.225118e-10
2.200000e+02	2.400000e+02	2.444297e-08	7.545262e-10	7.545262e-10
2.400000e+02	2.600000e+02	1.514084e-08	7.076705e-10	7.076705e-10
2.600000e+02	2.800000e+02	9.398405e-09	6.520801e-10	6.520801e-10
2.800000e+02	3.000000e+02	6.159475e-09	3.854659e-10	3.854659e-10
3.000000e+02	3.200000e+02	4.251680e-09	3.468764e-10	3.468764e-10
3.200000e+02	3.400000e+02	2.763387e-09	3.010309e-10	3.010309e-10
3.400000e+02	3.600000e+02	1.853981e-09	1.919104e-10	1.919104e-10
3.600000e+02	3.800000e+02	1.264386e-09	1.279979e-10	1.279979e-10
3.800000e+02	4.000000e+02	8.601315e-10	1.125651e-10	1.125651e-10
4.000000e+02	4.200000e+02	4.216626e-10	1.215888e-10	1.215888e-10
4.200000e+02	4.400000e+02	5.119765e-10	1.009595e-10	1.009595e-10
4.400000e+02	4.600000e+02	2.179705e-10	8.586779e-11	8.586779e-11
4.600000e+02	4.800000e+02	2.274937e-10	6.767507e-11	6.767507e-11
4.800000e+02	5.000000e+02	1.044374e-10	4.307552e-11	4.307552e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Path=onshell-wh[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Scale=1000.
ScaledBy=2.60111093317401639e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	6.450565e-06	9.850792e-10	9.850792e-10
4.000000e+01	6.000000e+01	3.633948e-06	7.437624e-10	7.437624e-10
6.000000e+01	8.000000e+01	2.134587e-06	5.747019e-10	5.747019e-10
8.000000e+01	1.000000e+02	1.304909e-06	4.560321e-10	4.560321e-10
1.000000e+02	1.200000e+02	8.204440e-07	3.676076e-10	3.676076e-10
1.200000e+02	1.400000e+02	5.277985e-07	2.993646e-10	2.993646e-10
1.400000e+02	1.600000e+02	3.444512e-07	2.448650e-10	2.448650e-10
1.600000e+02	1.800000e+02	2.266302e-07	2.002734e-10	2.002734e-10
1.800000e+02	2.000000e+02	1.499111e-07	1.637262e-10	1.637262e-10
2.000000e+02	2.200000e+02	9.901145e-08	1.333466e-10	1.333466e-10
2.200000e+02	2.400000e+02	6.587905e-08	1.085253e-10	1.085253e-10
2.400000e+02	2.600000e+02	4.403443e-08	8.828700e-11	8.828700e-11
2.600000e+02	2.800000e+02	2.937860e-08	7.107201e-11	7.107201e-11
2.800000e+02	3.000000e+02	1.977752e-08	5.761886e-11	5.761886e-11
3.000000e+02	3.200000e+02	1.325693e-08	4.669461e-11	4.669461e-11
3.200000e+02	3.400000e+02	9.063895e-09	3.808325e-11	3.808325e-11
3.400000e+02	3.600000e+02	6.090270e-09	3.039944e-11	3.039944e-11
3.600000e+02	3.800000e+02	4.155432e-09	2.414573e-11	2.414573e-11
3.800000e+02	4.000000e+02	2.832744e-09	1.902505e-11	1.902505e-11
4.000000e+02	4.200000e+02	1.946477e-09	1.510848e-11	1.510848e-11
4.200000e+02	4.400000e+02	1.329486e-09	1.195919e-11	1.195919e-11
4.400000e+02	4.600000e+02	8.949980e-10	9.473013e-12	9.473013e-12
4.600000e+02	4.800000e+02	6.154485e-10	7.598015e-12	7.598015e-12
4.800000e+02	5.000000e+02	4.201893e-10	6.058275e-12	6.058275e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-wh[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
Path=onshell-wh[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=2.58379604820377013e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	2.894628e-06	5.367947e-09	5.367947e-09
4.000000e+01	6.000000e+01	2.195511e-06	4.624055e-09	4.624055e-09
6.000000e+01	8.000000e+01	1.307724e-06	4.080979e-09	4.080979e-09
8.000000e+01	1.000000e+02	7.525090e-07	4.744220e-09	4.744220e-09
1.000000e+02	1.200000e+02	4.477876e-07	3.681860e-09	3.681860e-09
1.200000e+02	1.400000e+02	2.637449e-07	7.221160e-09	7.221160e-09
1.400000e+02	1.600000e+02	1.618579e-07	3.923013e-09	3.923013e-09
1.600000e+02	1.800000e+02	9.678530e-08	2.271946e-09	2.271946e-09
1.800000e+02	2.000000e+02	5.900950e-08	1.494103e-09	1.494103e-09
2.000000e+02	2.200000e+02	3.513484e-08	9.298421e-10	9.298421e-10
2.200000e+02	2.400000e+02	2.385600e-08	7.638406e-10	7.638406e-10
2.400000e+02	2.600000e+02	1.465548e-08	7.207892e-10	7.207892e-10
2.600000e+02	2.800000e+02	9.038630e-09	6.661985e-10	6.661985e-10
2.800000e+02	3.000000e+02	5.881000e-09	3.960997e-10	3.960997e-10
3.000000e+02	3.200000e+02	4.043531e-09	3.592712e-10	3.592712e-10
3.200000e+02	3.400000e+02	2.610406e-09	3.128469e-10	3.128469e-10
3.400000e+02	3.600000e+02	1.745211e-09	1.990109e-10	1.990109e-10
3.600000e+02	3.800000e+02	1.183079e-09	1.333819e-10	1.333819e-10
3.800000e+02	4.000000e+02	8.027870e-10	1.174892e-10	1.174892e-10
4.000000e+02	4.200000e+02	3.721279e-10	1.282913e-10	1.282913e-10
4.200000e+02	4.400000e+02	4.888475e-10	1.062296e-10	1.062296e-10
4.400000e+02	4.600000e+02	1.958274e-10	8.987515e-11	8.987515e-11
4.600000e+02	4.800000e+02	2.131390e-10	7.063784e-11	7.063784e-11
4.800000e+02	5.000000e+02	9.136015e-11	4.529228e-11	4.529228e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-wh
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh
Path=onshell-wh
Scale=1000.
ScaledBy=2.52363716438956397e-12
Title=W${}^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	8.891970e-06	5.146103e-09	5.146103e-09
4.000000e+01	6.000000e+01	5.480405e-06	4.401819e-09	4.401819e-09
6.000000e+01	8.000000e+01	3.196950e-06	3.862842e-09	3.862842e-09
8.000000e+01	1.000000e+02	1.886382e-06	4.453328e-09	4.453328e-09
1.000000e+02	1.200000e+02	1.148622e-06	3.428798e-09	3.428798e-09
1.200000e+02	1.400000e+02	7.092545e-07	6.722942e-09	6.722942e-09
1.400000e+02	1.600000e+02	4.490593e-07	3.549471e-09	3.549471e-09
1.600000e+02	1.800000e+02	2.842578e-07	2.059934e-09	2.059934e-09
1.800000e+02	2.000000e+02	1.821412e-07	1.353274e-09	1.353274e-09
2.000000e+02	2.200000e+02	1.158876e-07	8.474876e-10	8.474876e-10
2.200000e+02	2.400000e+02	7.709840e-08	6.929820e-10	6.929820e-10
2.400000e+02	2.600000e+02	5.014215e-08	6.482463e-10	6.482463e-10
2.600000e+02	2.800000e+02	3.259124e-08	5.961917e-10	5.961917e-10
2.800000e+02	3.000000e+02	2.165712e-08	3.541674e-10	3.541674e-10
3.000000e+02	3.200000e+02	1.450904e-08	3.180483e-10	3.180483e-10
3.200000e+02	3.400000e+02	9.752405e-09	2.757282e-10	2.757282e-10
3.400000e+02	3.600000e+02	6.502965e-09	1.765072e-10	1.765072e-10
3.600000e+02	3.800000e+02	4.406179e-09	1.182736e-10	1.182736e-10
3.800000e+02	4.000000e+02	3.002810e-09	1.036727e-10	1.036727e-10
4.000000e+02	4.200000e+02	1.895534e-09	1.113042e-10	1.113042e-10
4.200000e+02	4.400000e+02	1.490120e-09	9.235597e-11	9.235597e-11
4.400000e+02	4.600000e+02	8.805130e-10	7.847689e-11	7.847689e-11
4.600000e+02	4.800000e+02	6.727190e-10	6.185822e-11	6.185822e-11
4.800000e+02	5.000000e+02	4.131917e-10	3.949866e-11	3.949866e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-qqww[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
LineColor=orange!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-qqww[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
Path=onshell-qqww[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=4.17642336288989450e-11
Title=W${}^+$W${}^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.301299e-06	9.158485e-09	9.158485e-09
4.000000e+01	6.000000e+01	1.036073e-06	8.765039e-09	8.765039e-09
6.000000e+01	8.000000e+01	6.461635e-07	5.953484e-09	5.953484e-09
8.000000e+01	1.000000e+02	4.020962e-07	4.628096e-09	4.628096e-09
1.000000e+02	1.200000e+02	2.528308e-07	3.051088e-09	3.051088e-09
1.200000e+02	1.400000e+02	1.637807e-07	2.121974e-09	2.121974e-09
1.400000e+02	1.600000e+02	1.071977e-07	1.592792e-09	1.592792e-09
1.600000e+02	1.800000e+02	7.339310e-08	1.259076e-09	1.259076e-09
1.800000e+02	2.000000e+02	4.950252e-08	8.809390e-10	8.809390e-10
2.000000e+02	2.200000e+02	3.438712e-08	7.246290e-10	7.246290e-10
2.200000e+02	2.400000e+02	2.246076e-08	4.619851e-10	4.619851e-10
2.400000e+02	2.600000e+02	1.643912e-08	4.127227e-10	4.127227e-10
2.600000e+02	2.800000e+02	1.212294e-08	4.389798e-10	4.389798e-10
2.800000e+02	3.000000e+02	8.259260e-09	2.975216e-10	2.975216e-10
3.000000e+02	3.200000e+02	5.946130e-09	2.727679e-10	2.727679e-10
3.200000e+02	3.400000e+02	4.036592e-09	1.547654e-10	1.547654e-10
3.400000e+02	3.600000e+02	3.051000e-09	1.759729e-10	1.759729e-10
3.600000e+02	3.800000e+02	2.300951e-09	1.104519e-10	1.104519e-10
3.800000e+02	4.000000e+02	1.699870e-09	1.007206e-10	1.007206e-10
4.000000e+02	4.200000e+02	1.242158e-09	1.344042e-10	1.344042e-10
4.200000e+02	4.400000e+02	8.219135e-10	8.870779e-11	8.870779e-11
4.400000e+02	4.600000e+02	6.032740e-10	4.364413e-11	4.364413e-11
4.600000e+02	4.800000e+02	5.570110e-10	5.455357e-11	5.455357e-11
4.800000e+02	5.000000e+02	4.315266e-10	4.106562e-11	4.106562e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-qqww[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
LineColor=orange!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-qqww[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
Path=onshell-qqww[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=4.21795990776955025e-11
Title=W${}^+$W${}^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.337719e-06	9.740150e-09	9.740150e-09
4.000000e+01	6.000000e+01	1.066040e-06	9.246252e-09	9.246252e-09
6.000000e+01	8.000000e+01	6.669595e-07	6.304697e-09	6.304697e-09
8.000000e+01	1.000000e+02	4.167053e-07	4.946774e-09	4.946774e-09
1.000000e+02	1.200000e+02	2.627626e-07	3.224008e-09	3.224008e-09
1.200000e+02	1.400000e+02	1.709587e-07	2.247937e-09	2.247937e-09
1.400000e+02	1.600000e+02	1.122333e-07	1.709672e-09	1.709672e-09
1.600000e+02	1.800000e+02	7.703085e-08	1.355707e-09	1.355707e-09
1.800000e+02	2.000000e+02	5.209955e-08	9.428379e-10	9.428379e-10
2.000000e+02	2.200000e+02	3.628500e-08	7.744104e-10	7.744104e-10
2.200000e+02	2.400000e+02	2.372811e-08	4.975093e-10	4.975093e-10
2.400000e+02	2.600000e+02	1.745050e-08	4.485343e-10	4.485343e-10
2.600000e+02	2.800000e+02	1.290848e-08	4.783793e-10	4.783793e-10
2.800000e+02	3.000000e+02	8.808290e-09	3.293688e-10	3.293688e-10
3.000000e+02	3.200000e+02	6.350145e-09	2.958019e-10	2.958019e-10
3.200000e+02	3.400000e+02	4.313319e-09	1.667346e-10	1.667346e-10
3.400000e+02	3.600000e+02	3.276697e-09	1.910310e-10	1.910310e-10
3.600000e+02	3.800000e+02	2.470313e-09	1.202343e-10	1.202343e-10
3.800000e+02	4.000000e+02	1.829135e-09	1.090369e-10	1.090369e-10
4.000000e+02	4.200000e+02	1.340102e-09	1.504197e-10	1.504197e-10
4.200000e+02	4.400000e+02	8.911480e-10	9.683208e-11	9.683208e-11
4.400000e+02	4.600000e+02	6.500145e-10	4.732712e-11	4.732712e-11
4.600000e+02	4.800000e+02	6.029465e-10	6.005855e-11	6.005855e-11
4.800000e+02	5.000000e+02	4.652941e-10	4.428329e-11	4.428329e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-qqww[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
LineColor=orange!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-qqww[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
Path=onshell-qqww[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=4.05557446859923774e-11
Title=W${}^+$W${}^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.290606e-06	9.938895e-09	9.938895e-09
4.000000e+01	6.000000e+01	1.029549e-06	9.514560e-09	9.514560e-09
6.000000e+01	8.000000e+01	6.491020e-07	6.459698e-09	6.459698e-09
8.000000e+01	1.000000e+02	4.087531e-07	5.019206e-09	5.019206e-09
1.000000e+02	1.200000e+02	2.593443e-07	3.306419e-09	3.306419e-09
1.200000e+02	1.400000e+02	1.691460e-07	2.296849e-09	2.296849e-09
1.400000e+02	1.600000e+02	1.113150e-07	1.722489e-09	1.722489e-09
1.600000e+02	1.800000e+02	7.666510e-08	1.360857e-09	1.360857e-09
1.800000e+02	2.000000e+02	5.192125e-08	9.518847e-10	9.518847e-10
2.000000e+02	2.200000e+02	3.620387e-08	7.825407e-10	7.825407e-10
2.200000e+02	2.400000e+02	2.369639e-08	4.987788e-10	4.987788e-10
2.400000e+02	2.600000e+02	1.740649e-08	4.452846e-10	4.452846e-10
2.600000e+02	2.800000e+02	1.287777e-08	4.731776e-10	4.731776e-10
2.800000e+02	3.000000e+02	8.783060e-09	3.208466e-10	3.208466e-10
3.000000e+02	3.200000e+02	6.335410e-09	2.942492e-10	2.942492e-10
3.200000e+02	3.400000e+02	4.302161e-09	1.666629e-10	1.666629e-10
3.400000e+02	3.600000e+02	3.258439e-09	1.894266e-10	1.894266e-10
3.600000e+02	3.800000e+02	2.460663e-09	1.188714e-10	1.188714e-10
3.800000e+02	4.000000e+02	1.819644e-09	1.083934e-10	1.083934e-10
4.000000e+02	4.200000e+02	1.330401e-09	1.444801e-10	1.444801e-10
4.200000e+02	4.400000e+02	8.794960e-10	9.539969e-11	9.539969e-11
4.400000e+02	4.600000e+02	6.460670e-10	4.693087e-11	4.693087e-11
4.600000e+02	4.800000e+02	5.975375e-10	5.864077e-11	5.864077e-11
4.800000e+02	5.000000e+02	4.627883e-10	4.416060e-11	4.416060e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-qqww[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
LineColor=orange!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-qqww[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
Path=onshell-qqww[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=4.10263100833363354e-11
Title=W${}^+$W${}^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.331192e-06	1.056990e-08	1.056990e-08
4.000000e+01	6.000000e+01	1.062834e-06	1.003528e-08	1.003528e-08
6.000000e+01	8.000000e+01	6.718750e-07	6.840563e-09	6.840563e-09
8.000000e+01	1.000000e+02	4.245737e-07	5.364984e-09	5.364984e-09
1.000000e+02	1.200000e+02	2.700274e-07	3.493672e-09	3.493672e-09
1.200000e+02	1.400000e+02	1.768402e-07	2.433180e-09	2.433180e-09
1.400000e+02	1.600000e+02	1.167010e-07	1.849003e-09	1.849003e-09
1.600000e+02	1.800000e+02	8.055320e-08	1.465271e-09	1.465271e-09
1.800000e+02	2.000000e+02	5.469585e-08	1.018771e-09	1.018771e-09
2.000000e+02	2.200000e+02	3.823211e-08	8.362876e-10	8.362876e-10
2.200000e+02	2.400000e+02	2.505005e-08	5.371543e-10	5.371543e-10
2.400000e+02	2.600000e+02	1.848819e-08	4.839330e-10	4.839330e-10
2.600000e+02	2.800000e+02	1.371859e-08	5.156253e-10	5.156253e-10
2.800000e+02	3.000000e+02	9.370830e-09	3.551871e-10	3.551871e-10
3.000000e+02	3.200000e+02	6.768105e-09	3.191004e-10	3.191004e-10
3.200000e+02	3.400000e+02	4.598430e-09	1.795444e-10	1.795444e-10
3.400000e+02	3.600000e+02	3.500373e-09	2.056330e-10	2.056330e-10
3.600000e+02	3.800000e+02	2.642248e-09	1.293959e-10	1.293959e-10
3.800000e+02	4.000000e+02	1.958299e-09	1.173335e-10	1.173335e-10
4.000000e+02	4.200000e+02	1.435466e-09	1.616952e-10	1.616952e-10
4.200000e+02	4.400000e+02	9.537285e-10	1.041411e-10	1.041411e-10
4.400000e+02	4.600000e+02	6.961765e-10	5.089005e-11	5.089005e-11
4.600000e+02	4.800000e+02	6.468465e-10	6.455604e-11	6.455604e-11
4.800000e+02	5.000000e+02	4.990279e-10	4.761821e-11	4.761821e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-qqww[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
LineColor=orange!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-qqww[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
Path=onshell-qqww[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=4.16591969753675791e-11
Title=W${}^+$W${}^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.377473e-06	1.133927e-08	1.133927e-08
4.000000e+01	6.000000e+01	1.100808e-06	1.066135e-08	1.066135e-08
6.000000e+01	8.000000e+01	6.978120e-07	7.280872e-09	7.280872e-09
8.000000e+01	1.000000e+02	4.425581e-07	5.760896e-09	5.760896e-09
1.000000e+02	1.200000e+02	2.821638e-07	3.705858e-09	3.705858e-09
1.200000e+02	1.400000e+02	1.856107e-07	2.588986e-09	2.588986e-09
1.400000e+02	1.600000e+02	1.228675e-07	2.002013e-09	2.002013e-09
1.600000e+02	1.800000e+02	8.499210e-08	1.587321e-09	1.587321e-09
1.800000e+02	2.000000e+02	5.787225e-08	1.096294e-09	1.096294e-09
2.000000e+02	2.200000e+02	4.055115e-08	8.983251e-10	8.983251e-10
2.200000e+02	2.400000e+02	2.659989e-08	5.822403e-10	5.822403e-10
2.400000e+02	2.600000e+02	1.973220e-08	5.296105e-10	5.296105e-10
2.600000e+02	2.800000e+02	1.468922e-08	5.666972e-10	5.666972e-10
2.800000e+02	3.000000e+02	1.004996e-08	3.974655e-10	3.974655e-10
3.000000e+02	3.200000e+02	7.266930e-09	3.479360e-10	3.479360e-10
3.200000e+02	3.400000e+02	4.939835e-09	1.947533e-10	1.947533e-10
3.400000e+02	3.600000e+02	3.780659e-09	2.248508e-10	2.248508e-10
3.600000e+02	3.800000e+02	2.851680e-09	1.416063e-10	1.416063e-10
3.800000e+02	4.000000e+02	2.119157e-09	1.278289e-10	1.278289e-10
4.000000e+02	4.200000e+02	1.557654e-09	1.824331e-10	1.824331e-10
4.200000e+02	4.400000e+02	1.040518e-09	1.144980e-10	1.144980e-10
4.400000e+02	4.600000e+02	7.543210e-10	5.546864e-11	5.546864e-11
4.600000e+02	4.800000e+02	7.042000e-10	7.153564e-11	7.153564e-11
4.800000e+02	5.000000e+02	5.408080e-10	5.159801e-11	5.159801e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-qqww[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
LineColor=orange!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-qqww[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
Path=onshell-qqww[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=4.14903393793925842e-11
Title=W${}^+$W${}^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.404296e-06	1.155885e-08	1.155885e-08
4.000000e+01	6.000000e+01	1.121877e-06	1.097596e-08	1.097596e-08
6.000000e+01	8.000000e+01	7.133940e-07	7.478661e-09	7.478661e-09
8.000000e+01	1.000000e+02	4.535380e-07	5.862367e-09	5.862367e-09
1.000000e+02	1.200000e+02	2.897192e-07	3.813795e-09	3.813795e-09
1.200000e+02	1.400000e+02	1.903642e-07	2.652545e-09	2.652545e-09
1.400000e+02	1.600000e+02	1.259508e-07	2.013675e-09	2.013675e-09
1.600000e+02	1.800000e+02	8.710405e-08	1.594578e-09	1.594578e-09
1.800000e+02	2.000000e+02	5.926185e-08	1.108354e-09	1.108354e-09
2.000000e+02	2.200000e+02	4.146155e-08	9.091907e-10	9.091907e-10
2.200000e+02	2.400000e+02	2.720600e-08	5.838696e-10	5.838696e-10
2.400000e+02	2.600000e+02	2.009584e-08	5.255871e-10	5.255871e-10
2.600000e+02	2.800000e+02	1.491958e-08	5.593306e-10	5.593306e-10
2.800000e+02	3.000000e+02	1.020151e-08	3.857363e-10	3.857363e-10
3.000000e+02	3.200000e+02	7.362215e-09	3.464971e-10	3.464971e-10
3.200000e+02	3.400000e+02	5.004650e-09	1.945664e-10	1.945664e-10
3.400000e+02	3.600000e+02	3.807869e-09	2.227320e-10	2.227320e-10
3.600000e+02	3.800000e+02	2.877249e-09	1.401468e-10	1.401468e-10
3.800000e+02	4.000000e+02	2.132461e-09	1.270782e-10	1.270782e-10
4.000000e+02	4.200000e+02	1.562440e-09	1.748610e-10	1.748610e-10
4.200000e+02	4.400000e+02	1.036741e-09	1.126772e-10	1.126772e-10
4.400000e+02	4.600000e+02	7.591835e-10	5.507447e-11	5.507447e-11
4.600000e+02	4.800000e+02	7.039675e-10	6.982381e-11	6.982381e-11
4.800000e+02	5.000000e+02	5.415525e-10	5.151454e-11	5.151454e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-qqww[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
LineColor=orange!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-qqww[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
Path=onshell-qqww[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=4.21564409914112094e-11
Title=W${}^+$W${}^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.455924e-06	1.239974e-08	1.239974e-08
4.000000e+01	6.000000e+01	1.164143e-06	1.165794e-08	1.165794e-08
6.000000e+01	8.000000e+01	7.420250e-07	7.959562e-09	7.959562e-09
8.000000e+01	1.000000e+02	4.732610e-07	6.295107e-09	6.295107e-09
1.000000e+02	1.200000e+02	3.029775e-07	4.045110e-09	4.045110e-09
1.200000e+02	1.400000e+02	1.999236e-07	2.822286e-09	2.822286e-09
1.400000e+02	1.600000e+02	1.326627e-07	2.180442e-09	2.180442e-09
1.600000e+02	1.800000e+02	9.193060e-08	1.727301e-09	1.727301e-09
1.800000e+02	2.000000e+02	6.271455e-08	1.192640e-09	1.192640e-09
2.000000e+02	2.200000e+02	4.398093e-08	9.765758e-10	9.765758e-10
2.200000e+02	2.400000e+02	2.889012e-08	6.328620e-10	6.328620e-10
2.400000e+02	2.600000e+02	2.144779e-08	5.751780e-10	5.751780e-10
2.600000e+02	2.800000e+02	1.597397e-08	6.146822e-10	6.146822e-10
2.800000e+02	3.000000e+02	1.093968e-08	4.315859e-10	4.315859e-10
3.000000e+02	3.200000e+02	7.904050e-09	3.777986e-10	3.777986e-10
3.200000e+02	3.400000e+02	5.375455e-09	2.110173e-10	2.110173e-10
3.400000e+02	3.600000e+02	4.112218e-09	2.435367e-10	2.435367e-10
3.600000e+02	3.800000e+02	3.104792e-09	1.533540e-10	1.533540e-10
3.800000e+02	4.000000e+02	2.307169e-09	1.384199e-10	1.384199e-10
4.000000e+02	4.200000e+02	1.695120e-09	1.972796e-10	1.972796e-10
4.200000e+02	4.400000e+02	1.130905e-09	1.238862e-10	1.238862e-10
4.400000e+02	4.600000e+02	8.223660e-10	6.001991e-11	6.001991e-11
4.600000e+02	4.800000e+02	7.662120e-10	7.736470e-11	7.736470e-11
4.800000e+02	5.000000e+02	5.868430e-10	5.581510e-11	5.581510e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-qqww
LineColor=orange!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-qqww
Path=onshell-qqww
Scale=1000.
ScaledBy=4.10263100833363354e-11
Title=W${}^+$W${}^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.331192e-06	1.056990e-08	1.056990e-08
4.000000e+01	6.000000e+01	1.062834e-06	1.003528e-08	1.003528e-08
6.000000e+01	8.000000e+01	6.718750e-07	6.840563e-09	6.840563e-09
8.000000e+01	1.000000e+02	4.245737e-07	5.364984e-09	5.364984e-09
1.000000e+02	1.200000e+02	2.700274e-07	3.493672e-09	3.493672e-09
1.200000e+02	1.400000e+02	1.768402e-07	2.433180e-09	2.433180e-09
1.400000e+02	1.600000e+02	1.167010e-07	1.849003e-09	1.849003e-09
1.600000e+02	1.800000e+02	8.055320e-08	1.465271e-09	1.465271e-09
1.800000e+02	2.000000e+02	5.469585e-08	1.018771e-09	1.018771e-09
2.000000e+02	2.200000e+02	3.823211e-08	8.362876e-10	8.362876e-10
2.200000e+02	2.400000e+02	2.505005e-08	5.371543e-10	5.371543e-10
2.400000e+02	2.600000e+02	1.848819e-08	4.839330e-10	4.839330e-10
2.600000e+02	2.800000e+02	1.371859e-08	5.156253e-10	5.156253e-10
2.800000e+02	3.000000e+02	9.370830e-09	3.551871e-10	3.551871e-10
3.000000e+02	3.200000e+02	6.768105e-09	3.191004e-10	3.191004e-10
3.200000e+02	3.400000e+02	4.598430e-09	1.795444e-10	1.795444e-10
3.400000e+02	3.600000e+02	3.500373e-09	2.056330e-10	2.056330e-10
3.600000e+02	3.800000e+02	2.642248e-09	1.293959e-10	1.293959e-10
3.800000e+02	4.000000e+02	1.958299e-09	1.173335e-10	1.173335e-10
4.000000e+02	4.200000e+02	1.435466e-09	1.616952e-10	1.616952e-10
4.200000e+02	4.400000e+02	9.537285e-10	1.041411e-10	1.041411e-10
4.400000e+02	4.600000e+02	6.961765e-10	5.089005e-11	5.089005e-11
4.600000e+02	4.800000e+02	6.468465e-10	6.455604e-11	6.455604e-11
4.800000e+02	5.000000e+02	4.990279e-10	4.761821e-11	4.761821e-11
# END HISTO1D


# BEGIN HISTO1D /qqllnn-qcd
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 1.4791682386768489e-06, dn: 1.4791682386768489e-06}}, 2: {"": {up: 8.4755247030974227e-07, dn: 8.4755247030974227e-07}}, 3: {"": {up: 4.9854706899527582e-07, dn: 4.9854706899527582e-07}}, 4: {"": {up: 3.1371359978647438e-07, dn: 3.1371359978647438e-07}}, 5: {"": {up: 2.117617840640854e-07, dn: 2.117617840640854e-07}}, 6: {"": {up: 1.4911161924761879e-07, dn: 1.4911161924761879e-07}}, 7: {"": {up: 1.069640285735939e-07, dn: 1.069640285735939e-07}}, 8: {"": {up: 8.2124896825041202e-08, dn: 8.2124896825041202e-08}}, 9: {"": {up: 5.82281882105341e-08, dn: 5.82281882105341e-08}}, 10: {"": {up: 4.4049717483459222e-08, dn: 4.4049717483459222e-08}}, 11: {"": {up: 3.3765333829956368e-08, dn: 3.3765333829956368e-08}}, 12: {"": {up: 2.6056620957262051e-08, dn: 2.6056620957262051e-08}}, 13: {"": {up: 2.0415117344138341e-08, dn: 2.0415117344138341e-08}}, 14: {"": {up: 1.633485119861241e-08, dn: 1.633485119861241e-08}}, 15: {"": {up: 1.244278882948954e-08, dn: 1.244278882948954e-08}}, 16: {"": {up: 1.102423517155297e-08, dn: 1.102423517155297e-08}}, 17: {"": {up: 7.8688887067353613e-09, dn: 7.8688887067353613e-09}}, 18: {"": {up: 6.3893002421650883e-09, dn: 6.3893002421650883e-09}}, 19: {"": {up: 5.5652666555463249e-09, dn: 5.5652666555463249e-09}}, 20: {"": {up: 4.3919428492968879e-09, dn: 4.3919428492968879e-09}}, 21: {"": {up: 3.3932108702520809e-09, dn: 3.3932108702520809e-09}}, 22: {"": {up: 2.8743650065499039e-09, dn: 2.8743650065499039e-09}}, 23: {"": {up: 2.833874703991824e-09, dn: 2.833874703991824e-09}}, 24: {"": {up: 1.935381914173661e-09, dn: 1.935381914173661e-09}}, 25: {"": {up: 1.7391348377304939e-09, dn: 1.7391348377304939e-09}}, 26: {"": {up: 1.6620891926450809e-09, dn: 1.6620891926450809e-09}}, 27: {"": {up: 1.141428270302964e-09, dn: 1.141428270302964e-09}}, 28: {"": {up: 9.7465241949503019e-10, dn: 9.7465241949503019e-10}}, 29: {"": {up: 7.8425661261139848e-10, dn: 7.8425661261139848e-10}}, 30: {"": {up: 7.1588996257183328e-10, dn: 7.1588996257183328e-10}}, 31: {"": {up: 1.1086263937780941e-09, dn: 1.1086263937780941e-09}}, 32: {"": {up: 7.8101308348045088e-10, dn: 7.8101308348045088e-10}}, 33: {"": {up: 5.4634452605847116e-10, dn: 5.4634452605847116e-10}}, 34: {"": {up: 3.5749768634819442e-10, dn: 3.5749768634819442e-10}}, 35: {"": {up: 3.1518531971476932e-10, dn: 3.1518531971476932e-10}}, 36: {"": {up: 3.0092730721822818e-10, dn: 3.0092730721822818e-10}}, 37: {"": {up: 2.611483773841401e-10, dn: 2.611483773841401e-10}}, 38: {"": {up: 9.2988498404648221e-10, dn: 9.2988498404648221e-10}}, 39: {"": {up: 1.183326866006736e-10, dn: 1.183326866006736e-10}}, 40: {"": {up: 2.0785349012217411e-10, dn: 2.0785349012217411e-10}}, 41: {"": {up: 1.2669110208211839e-10, dn: 1.2669110208211839e-10}}, 42: {"": {up: 7.4902136038366382e-11, dn: 7.4902136038366382e-11}}, 43: {"": {up: 2.6067866687158968e-10, dn: 2.6067866687158968e-10}}, 44: {"": {up: 4.576779326900295e-10, dn: 4.576779326900295e-10}}, 45: {"": {up: 7.682716979589285e-11, dn: 7.682716979589285e-11}}, 46: {"": {up: 8.0964862285755307e-11, dn: 8.0964862285755307e-11}}, 47: {"": {up: 6.9634034736242947e-11, dn: 6.9634034736242947e-11}}, 48: {"": {up: 3.9485368976214757e-11, dn: 3.9485368976214757e-11}}, 49: {"": {up: 2.746659416299525e-11, dn: 2.746659416299525e-11}}, 50: {"": {up: 3.8933233575875388e-11, dn: 3.8933233575875388e-11}}, 51: {"": {up: 1.3911960871632149e-11, dn: 1.3911960871632149e-11}}, 52: {"": {up: 1.8265027001189919e-11, dn: 1.8265027001189919e-11}}, 53: {"": {up: 5.282246086803674e-11, dn: 5.282246086803674e-11}}, 54: {"": {up: 2.4332370812228621e-11, dn: 2.4332370812228621e-11}}, 55: {"": {up: 1.189307685540128e-11, dn: 1.189307685540128e-11}}, 56: {"": {up: 1.299909080517878e-11, dn: 1.299909080517878e-11}}, 57: {"": {up: 1.091989301004483e-11, dn: 1.091989301004483e-11}}, 58: {"": {up: 1.0290597162835369e-11, dn: 1.0290597162835369e-11}}, 59: {"": {up: 1.7081307748585089e-11, dn: 1.7081307748585089e-11}}, 60: {"": {up: 6.3517191544954397e-12, dn: 6.3517191544954397e-12}}, 61: {"": {up: 8.0065067800421123e-12, dn: 8.0065067800421123e-12}}, 62: {"": {up: 8.3105773869273204e-12, dn: 8.3105773869273204e-12}}, 63: {"": {up: 5.3006553487950861e-12, dn: 5.3006553487950861e-12}}, 64: {"": {up: 1.9477092928690959e-11, dn: 1.9477092928690959e-11}}, 65: {"": {up: 3.1712892673366069e-12, dn: 3.1712892673366069e-12}}, 66: {"": {up: 6.1839104495486869e-12, dn: 6.1839104495486869e-12}}, 67: {"": {up: 4.3335966213807154e-12, dn: 4.3335966213807154e-12}}, 68: {"": {up: 3.6051746807807278e-12, dn: 3.6051746807807278e-12}}, 69: {"": {up: 2.1075820284817851e-12, dn: 2.1075820284817851e-12}}, 70: {"": {up: 3.0762014724959561e-12, dn: 3.0762014724959561e-12}}, 71: {"": {up: 1.512086458490755e-12, dn: 1.512086458490755e-12}}, 72: {"": {up: 2.4038661690179939e-12, dn: 2.4038661690179939e-12}}, 73: {"": {up: 7.0919641228677632e-13, dn: 7.0919641228677632e-13}}, 74: {"": {up: 1.352431228514391e-12, dn: 1.352431228514391e-12}}, 75: {"": {up: 4.6622013115647992e-12, dn: 4.6622013115647992e-12}}, 76: {"": {up: 4.4851630228312439e-13, dn: 4.4851630228312439e-13}}, 77: {"": {up: 5.3015307070933689e-13, dn: 5.3015307070933689e-13}}, 78: {"": {up: 2.9634588285703718e-13, dn: 2.9634588285703718e-13}}, 79: {"": {up: 3.1821120937603731e-13, dn: 3.1821120937603731e-13}}, 80: {"": {up: 1.823660039398806e-12, dn: 1.823660039398806e-12}}, 81: {"": {up: 3.824673029942788e-13, dn: 3.824673029942788e-13}}, 82: {"": {up: 2.937154116651857e-13, dn: 2.937154116651857e-13}}, 83: {"": {up: 2.4818012500062981e-13, dn: 2.4818012500062981e-13}}, 84: {"": {up: 1.54445191695921e-13, dn: 1.54445191695921e-13}}, 85: {"": {up: 1.0588361145375889e-12, dn: 1.0588361145375889e-12}}, 86: {"": {up: 9.4698219086757043e-14, dn: 9.4698219086757043e-14}}, 87: {"": {up: 1.5760568672118341e-13, dn: 1.5760568672118341e-13}}, 88: {"": {up: 2.2059182533825931e-13, dn: 2.2059182533825931e-13}}, 89: {"": {up: 8.4266991440438672e-14, dn: 8.4266991440438672e-14}}, 90: {"": {up: 1.6789339376724621e-13, dn: 1.6789339376724621e-13}}, 91: {"": {up: 7.9574220772113066e-14, dn: 7.9574220772113066e-14}}, 92: {"": {up: 7.6280976531447784e-14, dn: 7.6280976531447784e-14}}, 93: {"": {up: 1.1712579323031769e-13, dn: 1.1712579323031769e-13}}, 94: {"": {up: 4.5936086238888642e-14, dn: 4.5936086238888642e-14}}, 95: {"": {up: 4.0796899149450377e-14, dn: 4.0796899149450377e-14}}, 96: {"": {up: 3.1387489713890212e-14, dn: 3.1387489713890212e-14}}, 97: {"": {up: 3.9052077141907223e-14, dn: 3.9052077141907223e-14}}, 98: {"": {up: 3.5744028768194688e-14, dn: 3.5744028768194688e-14}}, 99: {"": {up: 1.5114447595221319e-14, dn: 1.5114447595221319e-14}}, 100: {"": {up: 5.6650217347505638e-14, dn: 5.6650217347505638e-14}}, 101: {"": {up: 2.6222022430270622e-14, dn: 2.6222022430270622e-14}}, 102: {"": {up: 2.8740292985201547e-14, dn: 2.8740292985201547e-14}}, 103: {"": {up: 1.5921421828997009e-14, dn: 1.5921421828997009e-14}}, 104: {"": {up: 7.4089058572702193e-15, dn: 7.4089058572702193e-15}}, 105: {"": {up: 6.5254321878510717e-14, dn: 6.5254321878510717e-14}}, 106: {"": {up: 6.0395393757643033e-15, dn: 6.0395393757643033e-15}}, 107: {"": {up: 2.4995652135311949e-14, dn: 2.4995652135311949e-14}}, 108: {"": {up: 1.161423458508271e-14, dn: 1.161423458508271e-14}}, 109: {"": {up: 7.0161118049513249e-15, dn: 7.0161118049513249e-15}}, 110: {"": {up: 1.004384344440433e-14, dn: 1.004384344440433e-14}}, 111: {"": {up: 1.0828085783587281e-14, dn: 1.0828085783587281e-14}}, 112: {"": {up: 3.539910142129681e-15, dn: 3.539910142129681e-15}}, 113: {"": {up: 3.5440527133830801e-15, dn: 3.5440527133830801e-15}}, 114: {"": {up: 4.4234220688096484e-15, dn: 4.4234220688096484e-15}}, 115: {"": {up: 5.6449217463240801e-15, dn: 5.6449217463240801e-15}}, 116: {"": {up: 1.721522203248061e-15, dn: 1.721522203248061e-15}}, 117: {"": {up: 4.4573218258579297e-15, dn: 4.4573218258579297e-15}}, 118: {"": {up: 9.6805194235521167e-15, dn: 9.6805194235521167e-15}}, 119: {"": {up: 2.4421514158608809e-14, dn: 2.4421514158608809e-14}}, 120: {"": {up: 4.5647017041091819e-15, dn: 4.5647017041091819e-15}}, 121: {"": {up: 1.9981688090276991e-15, dn: 1.9981688090276991e-15}}, 122: {"": {up: 3.3795480607365821e-15, dn: 3.3795480607365821e-15}}, 123: {"": {up: 2.64149458032893e-15, dn: 2.64149458032893e-15}}, 124: {"": {up: 3.871926286641411e-15, dn: 3.871926286641411e-15}}, 125: {"": {up: 3.075976709384971e-15, dn: 3.075976709384971e-15}}, 126: {"": {up: 2.1644253724496028e-15, dn: 2.1644253724496028e-15}}, 127: {"": {up: 1.631236427074538e-14, dn: 1.631236427074538e-14}}, 128: {"": {up: 8.2008067295224556e-16, dn: 8.2008067295224556e-16}}, 129: {"": {up: 7.8934298891268499e-16, dn: 7.8934298891268499e-16}}, 130: {"": {up: 3.3612366367927491e-15, dn: 3.3612366367927491e-15}}, 131: {"": {up: 3.2100642387528199e-15, dn: 3.2100642387528199e-15}}, 132: {"": {up: 6.883722040864959e-16, dn: 6.883722040864959e-16}}, 133: {"": {up: 1.8250379119471409e-14, dn: 1.8250379119471409e-14}}, 134: {"": {up: 3.9671427139777412e-16, dn: 3.9671427139777412e-16}}, 135: {"": {up: 2.812419883754022e-16, dn: 2.812419883754022e-16}}, 136: {"": {up: 2.937724205301053e-15, dn: 2.937724205301053e-15}}, 137: {"": {up: 1.287239749039424e-15, dn: 1.287239749039424e-15}}, 138: {"": {up: 1.386498832385126e-15, dn: 1.386498832385126e-15}}, 139: {"": {up: 1.7823037226918659e-16, dn: 1.7823037226918659e-16}}, 140: {"": {up: 3.3039129908685479e-16, dn: 3.3039129908685479e-16}}, 141: {"": {up: 5.4793764469062198e-16, dn: 5.4793764469062198e-16}}, 142: {"": {up: 2.7063358366545898e-16, dn: 2.7063358366545898e-16}}, 143: {"": {up: 2.436234453591116e-16, dn: 2.436234453591116e-16}}, 144: {"": {up: 7.4686864398864937e-17, dn: 7.4686864398864937e-17}}, 145: {"": {up: 6.1678063562692237e-16, dn: 6.1678063562692237e-16}}, 146: {"": {up: 6.5391320118802524e-17, dn: 6.5391320118802524e-17}}, 147: {"": {up: 5.4625862593977017e-15, dn: 5.4625862593977017e-15}}, 148: {"": {up: 7.5048134490502755e-17, dn: 7.5048134490502755e-17}}, 149: {"": {up: 4.3879305116762112e-17, dn: 4.3879305116762112e-17}}, 150: {"": {up: 1.171711845815771e-16, dn: 1.171711845815771e-16}}, 151: {"": {up: 1.2739941521076849e-16, dn: 1.2739941521076849e-16}}, 152: {"": {up: 2.4661241242221229e-17, dn: 2.4661241242221229e-17}}, 153: {"": {up: 9.6843718292484657e-17, dn: 9.6843718292484657e-17}}, 154: {"": {up: 3.310907716995729e-16, dn: 3.310907716995729e-16}}, 155: {"": {up: 1.239934994495736e-18, dn: 1.239934994495736e-18}}, 156: {"": {up: 4.9709676960220527e-17, dn: 4.9709676960220527e-17}}, 157: {"": {up: 1.3854931682063449e-17, dn: 1.3854931682063449e-17}}, 158: {"": {up: 1.5485032431360779e-16, dn: 1.5485032431360779e-16}}, 159: {"": {up: 6.1349214547413791e-17, dn: 6.1349214547413791e-17}}, 160: {"": {up: 1.5946014460073649e-17, dn: 1.5946014460073649e-17}}, 161: {"": {up: 1.4618820601534449e-16, dn: 1.4618820601534449e-16}}, 162: {"": {up: 8.1141843872481452e-17, dn: 8.1141843872481452e-17}}, 163: {"": {up: 2.8722124026244868e-16, dn: 2.8722124026244868e-16}}, 164: {"": {up: 8.3832759278662122e-18, dn: 8.3832759278662122e-18}}, 165: {"": {up: 7.526871107659963e-18, dn: 7.526871107659963e-18}}, 166: {"": {up: 1.835724071760416e-16, dn: 1.835724071760416e-16}}, 167: {"": {up: 3.3284788155479948e-17, dn: 3.3284788155479948e-17}}, 168: {"": {up: 2.7914769908554052e-17, dn: 2.7914769908554052e-17}}, 169: {"": {up: 4.3731278874651497e-18, dn: 4.3731278874651497e-18}}, 170: {"": {up: 2.5189981582515489e-18, dn: 2.5189981582515489e-18}}, 171: {"": {up: 6.9146834741286462e-17, dn: 6.9146834741286462e-17}}, 172: {"": {up: 1.2451713902184401e-17, dn: 1.2451713902184401e-17}}, 173: {"": {up: 6.9030401419227624e-19, dn: 6.9030401419227624e-19}}, 174: {"": {up: 2.6952537079511609e-17, dn: 2.6952537079511609e-17}}, 175: {"": {up: 9.9071320474605715e-19, dn: 9.9071320474605715e-19}}, 176: {"": {up: 1.2297193375195509e-19, dn: 1.2297193375195509e-19}}, 177: {"": {up: 7.1631736359805543e-17, dn: 7.1631736359805543e-17}}, 178: {"": {up: 1.4644081821312091e-16, dn: 1.4644081821312091e-16}}, 179: {"": {up: 9.3726362384858469e-22, dn: 9.3726362384858469e-22}}, 180: {"": {up: 8.2373238550287357e-19, dn: 8.2373238550287357e-19}}, 181: {"": {up: 2.0139331924464579e-17, dn: 2.0139331924464579e-17}}, 182: {"": {up: 2.399754058889305e-18, dn: 2.399754058889305e-18}}, 183: {"": {up: 4.9313077858869398e-20, dn: 4.9313077858869398e-20}}, 184: {"": {up: 7.9115873698158435e-18, dn: 7.9115873698158435e-18}}, 185: {"": {up: 0, dn: 0}}, 186: {"": {up: 1.352784433028767e-17, dn: 1.352784433028767e-17}}, 187: {"": {up: 2.7162534684413721e-22, dn: 2.7162534684413721e-22}}, 188: {"": {up: 2.643038250682196e-19, dn: 2.643038250682196e-19}}, 189: {"": {up: 5.1943108731192063e-21, dn: 5.1943108731192063e-21}}, 190: {"": {up: 1.059549206039995e-19, dn: 1.059549206039995e-19}}, 191: {"": {up: 2.9169402039777233e-20, dn: 2.9169402039777233e-20}}, 192: {"": {up: 3.6547838701030132e-19, dn: 3.6547838701030132e-19}}, 193: {"": {up: 1.235800077456582e-17, dn: 1.235800077456582e-17}}, 194: {"": {up: 3.372746223444026e-19, dn: 3.372746223444026e-19}}, 195: {"": {up: 2.1944908346407441e-21, dn: 2.1944908346407441e-21}}, 196: {"": {up: 0, dn: 0}}, 197: {"": {up: 0, dn: 0}}, 198: {"": {up: 2.2326881238098451e-21, dn: 2.2326881238098451e-21}}, 199: {"": {up: 5.6161717359675188e-20, dn: 5.6161717359675188e-20}}, 200: {"": {up: 1.0276136894080569e-19, dn: 1.0276136894080569e-19}}, 201: {"": {up: 0, dn: 0}}, 202: {"": {up: 5.9333903904332539e-20, dn: 5.9333903904332539e-20}}, 203: {"": {up: 4.2303520006609117e-20, dn: 4.2303520006609117e-20}}, 204: {"": {up: 2.694101893125207e-18, dn: 2.694101893125207e-18}}, 205: {"": {up: 1.3793220856394531e-20, dn: 1.3793220856394531e-20}}, 206: {"": {up: 1.3653806626528019e-17, dn: 1.3653806626528019e-17}}, 207: {"": {up: 3.3058234141443712e-20, dn: 3.3058234141443712e-20}}, 208: {"": {up: 7.2922274787630263e-18, dn: 7.2922274787630263e-18}}, 209: {"": {up: 1.042487374713156e-19, dn: 1.042487374713156e-19}}, 210: {"": {up: 3.1795189827516248e-20, dn: 3.1795189827516248e-20}}, 211: {"": {up: 6.6654006430791988e-20, dn: 6.6654006430791988e-20}}, 212: {"": {up: 4.6858258748914427e-18, dn: 4.6858258748914427e-18}}, 213: {"": {up: 0, dn: 0}}, 214: {"": {up: 1.5157207867112641e-21, dn: 1.5157207867112641e-21}}, 215: {"": {up: 1.3700066487363879e-23, dn: 1.3700066487363879e-23}}, 216: {"": {up: 3.3415658735255639e-21, dn: 3.3415658735255639e-21}}, 217: {"": {up: 0, dn: 0}}, 218: {"": {up: 4.1443274762195982e-23, dn: 4.1443274762195982e-23}}, 219: {"": {up: 0, dn: 0}}, 220: {"": {up: 0, dn: 0}}, 221: {"": {up: 2.6501279775881728e-23, dn: 2.6501279775881728e-23}}, 222: {"": {up: 0, dn: 0}}, 223: {"": {up: 0, dn: 0}}, 224: {"": {up: 1.3900794767270721e-22, dn: 1.3900794767270721e-22}}, 225: {"": {up: 0, dn: 0}}, 226: {"": {up: 0, dn: 0}}, 227: {"": {up: 0, dn: 0}}, 228: {"": {up: 0, dn: 0}}, 229: {"": {up: 0, dn: 0}}, 230: {"": {up: 3.9401587968441049e-21, dn: 3.9401587968441049e-21}}, 231: {"": {up: 0, dn: 0}}, 232: {"": {up: 0, dn: 0}}, 233: {"": {up: 2.3426766980042989e-20, dn: 2.3426766980042989e-20}}, 234: {"": {up: 0, dn: 0}}, 235: {"": {up: 0, dn: 0}}, 236: {"": {up: 0, dn: 0}}, 237: {"": {up: 0, dn: 0}}, 238: {"": {up: 0, dn: 0}}, 239: {"": {up: 2.6528749052442008e-23, dn: 2.6528749052442008e-23}}, 240: {"": {up: 0, dn: 0}}, 241: {"": {up: 0, dn: 0}}, 242: {"": {up: 0, dn: 0}}, 243: {"": {up: 0, dn: 0}}, 244: {"": {up: 0, dn: 0}}, 245: {"": {up: 0, dn: 0}}, 246: {"": {up: 2.4615043442288399e-23, dn: 2.4615043442288399e-23}}, 247: {"": {up: 0, dn: 0}}, 248: {"": {up: 0, dn: 0}}, 249: {"": {up: 0, dn: 0}}, 250: {"": {up: 9.4102890107228751e-21, dn: 9.4102890107228751e-21}}, 251: {"": {up: 0, dn: 0}}, 252: {"": {up: 0, dn: 0}}, 253: {"": {up: 0, dn: 0}}, 254: {"": {up: 2.5472315814994449e-20, dn: 2.5472315814994449e-20}}, 255: {"": {up: 0, dn: 0}}, 256: {"": {up: 0, dn: 0}}, 257: {"": {up: 2.4520949758332391e-24, dn: 2.4520949758332391e-24}}, 258: {"": {up: 0, dn: 0}}, 259: {"": {up: 0, dn: 0}}, 260: {"": {up: 0, dn: 0}}, 261: {"": {up: 0, dn: 0}}, 262: {"": {up: 0, dn: 0}}, 263: {"": {up: 0, dn: 0}}, 264: {"": {up: 0, dn: 0}}, 265: {"": {up: 0, dn: 0}}, 266: {"": {up: 0, dn: 0}}, 267: {"": {up: 0, dn: 0}}, 268: {"": {up: 0, dn: 0}}, 269: {"": {up: 0, dn: 0}}, 270: {"": {up: 0, dn: 0}}, 271: {"": {up: 0, dn: 0}}, 272: {"": {up: 0, dn: 0}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 0, dn: 0}}, 276: {"": {up: 0, dn: 0}}, 277: {"": {up: 0, dn: 0}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 1.5124780707411801e-25, dn: 1.5124780707411801e-25}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 0, dn: 0}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 0, dn: 0}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 0, dn: 0}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}}
LineColor=black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=qqllnn-qcd
Path=qqllnn-qcd
Title=off-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.095705e-02	1.654958e-05	1.654958e-05
4.000000e+01	6.000000e+01	7.234124e-03	8.727318e-06	8.727318e-06
6.000000e+01	8.000000e+01	3.679628e-03	5.044499e-06	5.044499e-06
8.000000e+01	1.000000e+02	1.885035e-03	2.857297e-06	2.857297e-06
1.000000e+02	1.200000e+02	1.021337e-03	1.972049e-06	1.972049e-06
1.200000e+02	1.400000e+02	5.796495e-04	1.265591e-06	1.265591e-06
1.400000e+02	1.600000e+02	3.392674e-04	9.152627e-07	9.152627e-07
1.600000e+02	1.800000e+02	2.054098e-04	6.770835e-07	6.770835e-07
1.800000e+02	2.000000e+02	1.259831e-04	4.664058e-07	4.664058e-07
2.000000e+02	2.200000e+02	8.019030e-05	3.614588e-07	3.614588e-07
2.200000e+02	2.400000e+02	5.176074e-05	2.870288e-07	2.870288e-07
2.400000e+02	2.600000e+02	3.451938e-05	2.544185e-07	2.544185e-07
2.600000e+02	2.800000e+02	2.257309e-05	1.837355e-07	1.837355e-07
2.800000e+02	3.000000e+02	1.536821e-05	1.434427e-07	1.434427e-07
3.000000e+02	3.200000e+02	1.078715e-05	2.328593e-07	2.328593e-07
3.200000e+02	3.400000e+02	7.289130e-06	9.168323e-08	9.168323e-08
3.400000e+02	3.600000e+02	5.139150e-06	7.160023e-08	7.160023e-08
3.600000e+02	3.800000e+02	3.694818e-06	6.508625e-08	6.508625e-08
3.800000e+02	4.000000e+02	2.666135e-06	5.622490e-08	5.622490e-08
4.000000e+02	4.200000e+02	1.839385e-06	3.416332e-08	3.416332e-08
4.200000e+02	4.400000e+02	1.320723e-06	3.265073e-08	3.265073e-08
4.400000e+02	4.600000e+02	9.804972e-07	2.598894e-08	2.598894e-08
4.600000e+02	4.800000e+02	6.916796e-07	2.167396e-08	2.167396e-08
4.800000e+02	5.000000e+02	5.152793e-07	1.691369e-08	1.691369e-08
5.000000e+02	5.200000e+02	3.891901e-07	1.433899e-08	1.433899e-08
5.200000e+02	5.400000e+02	2.828931e-07	9.666271e-09	9.666271e-09
5.400000e+02	5.600000e+02	2.447813e-07	1.327261e-08	1.327261e-08
5.600000e+02	5.800000e+02	1.779293e-07	8.597504e-09	8.597504e-09
5.800000e+02	6.000000e+02	1.420970e-07	1.245858e-08	1.245858e-08
6.000000e+02	6.200000e+02	9.455112e-08	9.187957e-09	9.187957e-09
6.200000e+02	6.400000e+02	8.236666e-08	5.563280e-09	5.563280e-09
6.400000e+02	6.600000e+02	5.449879e-08	3.771645e-09	3.771645e-09
6.600000e+02	6.800000e+02	4.880565e-08	3.715334e-09	3.715334e-09
6.800000e+02	7.000000e+02	3.171918e-08	2.759220e-09	2.759220e-09
7.000000e+02	7.200000e+02	2.171630e-08	2.022355e-09	2.022355e-09
7.200000e+02	7.400000e+02	1.951731e-08	2.176975e-09	2.176975e-09
7.400000e+02	7.600000e+02	1.534750e-08	2.317064e-09	2.317064e-09
7.600000e+02	7.800000e+02	1.481460e-08	1.788831e-09	1.788831e-09
7.800000e+02	8.000000e+02	8.586815e-09	1.320617e-09	1.320617e-09
8.000000e+02	8.200000e+02	7.418552e-09	1.128654e-09	1.128654e-09
8.200000e+02	8.400000e+02	7.370412e-09	1.491159e-09	1.491159e-09
8.400000e+02	8.600000e+02	4.674802e-09	1.136428e-09	1.136428e-09
8.600000e+02	8.800000e+02	2.746978e-09	1.275477e-09	1.275477e-09
8.800000e+02	9.000000e+02	4.304172e-09	9.855336e-10	9.855336e-10
9.000000e+02	9.200000e+02	2.281241e-09	4.825633e-10	4.825633e-10
9.200000e+02	9.400000e+02	2.361776e-09	4.068451e-10	4.068451e-10
9.400000e+02	9.600000e+02	1.515589e-09	3.137316e-10	3.137316e-10
9.600000e+02	9.800000e+02	1.217121e-09	4.027361e-10	4.027361e-10
9.800000e+02	1.000000e+03	3.242027e-09	1.908636e-09	1.908636e-09
1.000000e+03	1.020000e+03	1.034538e-09	3.475832e-10	3.475832e-10
1.020000e+03	1.040000e+03	9.567490e-10	2.835770e-10	2.835770e-10
1.040000e+03	1.060000e+03	5.999755e-10	1.589565e-10	1.589565e-10
1.060000e+03	1.080000e+03	4.155118e-10	1.652875e-10	1.652875e-10
1.080000e+03	1.100000e+03	1.187000e-10	1.003224e-10	1.003224e-10
1.100000e+03	1.120000e+03	3.570544e-10	1.866294e-10	1.866294e-10
1.120000e+03	1.140000e+03	4.069024e-10	1.898300e-10	1.898300e-10
1.140000e+03	1.160000e+03	2.074667e-10	5.421507e-11	5.421507e-11
1.160000e+03	1.180000e+03	1.185543e-10	4.185098e-11	4.185098e-11
1.180000e+03	1.200000e+03	2.351506e-10	7.273709e-11	7.273709e-11
1.200000e+03	1.220000e+03	7.739150e-11	1.067246e-10	1.067246e-10
1.220000e+03	1.240000e+03	1.501766e-10	8.242754e-11	8.242754e-11
1.240000e+03	1.260000e+03	8.125864e-11	3.760020e-11	3.760020e-11
1.260000e+03	1.280000e+03	6.681470e-11	3.232732e-11	3.232732e-11
1.280000e+03	1.300000e+03	3.787958e-11	3.828623e-11	3.828623e-11
1.300000e+03	1.320000e+03	5.406688e-11	2.827944e-11	2.827944e-11
1.320000e+03	1.340000e+03	1.924415e-11	5.192030e-11	5.192030e-11
1.340000e+03	1.360000e+03	4.794753e-11	2.138386e-11	2.138386e-11
1.360000e+03	1.380000e+03	5.419487e-11	3.430236e-11	3.430236e-11
1.380000e+03	1.400000e+03	-1.695840e-12	2.521795e-11	2.521795e-11
1.400000e+03	1.420000e+03	3.537738e-11	1.538356e-11	1.538356e-11
1.420000e+03	1.440000e+03	1.436979e-11	8.285880e-12	8.285880e-12
1.440000e+03	1.460000e+03	2.423528e-11	1.188697e-11	1.188697e-11
1.460000e+03	1.480000e+03	4.527853e-12	1.113324e-11	1.113324e-11
1.480000e+03	1.500000e+03	2.832328e-12	7.181654e-12	7.181654e-12
1.500000e+03	1.520000e+03	6.220760e-12	7.706292e-12	7.706292e-12
1.520000e+03	1.540000e+03	1.889208e-12	6.781148e-12	6.781148e-12
1.540000e+03	1.560000e+03	-1.833884e-12	3.658450e-12	3.658450e-12
1.560000e+03	1.580000e+03	1.268571e-11	7.285114e-12	7.285114e-12
1.580000e+03	1.600000e+03	-1.637603e-11	1.714020e-11	1.714020e-11
1.600000e+03	1.620000e+03	8.478578e-12	1.282409e-11	1.282409e-11
1.620000e+03	1.640000e+03	3.838268e-12	5.834191e-12	5.834191e-12
1.640000e+03	1.660000e+03	-3.641019e-12	4.190916e-12	4.190916e-12
1.660000e+03	1.680000e+03	4.005631e-12	4.332444e-12	4.332444e-12
1.680000e+03	1.700000e+03	-1.996331e-12	2.217001e-12	2.217001e-12
1.700000e+03	1.720000e+03	7.225920e-13	5.593263e-12	5.593263e-12
1.720000e+03	1.740000e+03	1.418974e-12	1.197352e-12	1.197352e-12
1.740000e+03	1.760000e+03	-2.018656e-12	1.921281e-12	1.921281e-12
1.760000e+03	1.780000e+03	1.428904e-12	1.957493e-12	1.957493e-12
1.780000e+03	1.800000e+03	-5.669648e-13	5.440241e-13	5.440241e-13
1.800000e+03	1.820000e+03	8.473020e-14	4.377330e-13	4.377330e-13
1.820000e+03	1.840000e+03	-4.791998e-13	3.984578e-13	3.984578e-13
1.840000e+03	1.860000e+03	4.130076e-13	6.540631e-13	6.540631e-13
1.860000e+03	1.880000e+03	-4.805565e-13	8.188440e-13	8.188440e-13
1.880000e+03	1.900000e+03	-8.865734e-13	4.433480e-13	4.433480e-13
1.900000e+03	1.920000e+03	2.200063e-13	6.595742e-13	6.595742e-13
1.920000e+03	1.940000e+03	5.632097e-13	6.974612e-13	6.974612e-13
1.940000e+03	1.960000e+03	1.274010e-14	2.081141e-13	2.081141e-13
1.960000e+03	1.980000e+03	8.066463e-14	5.003980e-14	5.003980e-14
1.980000e+03	2.000000e+03	4.038403e-13	5.285047e-13	5.285047e-13
2.000000e+03	2.020000e+03	-2.357720e-13	6.031986e-13	6.031986e-13
2.020000e+03	2.040000e+03	1.466005e-12	1.174034e-12	1.174034e-12
2.040000e+03	2.060000e+03	5.547077e-14	1.020229e-13	1.020229e-13
2.060000e+03	2.080000e+03	6.140719e-14	6.710944e-14	6.710944e-14
2.080000e+03	2.100000e+03	-4.373310e-14	1.058568e-13	1.058568e-13
2.100000e+03	2.120000e+03	2.926733e-13	1.483213e-13	1.483213e-13
2.120000e+03	2.140000e+03	3.067290e-14	3.957192e-14	3.957192e-14
2.140000e+03	2.160000e+03	3.556792e-13	3.748781e-13	3.748781e-13
2.160000e+03	2.180000e+03	6.078375e-13	3.048195e-13	3.048195e-13
2.180000e+03	2.200000e+03	-6.184332e-14	6.648267e-14	6.648267e-14
2.200000e+03	2.220000e+03	2.707229e-13	4.122107e-13	4.122107e-13
2.220000e+03	2.240000e+03	1.122468e-13	1.323603e-13	1.323603e-13
2.240000e+03	2.260000e+03	4.879237e-14	2.525523e-14	2.525523e-14
2.260000e+03	2.280000e+03	1.003648e-13	1.412055e-13	1.412055e-13
2.280000e+03	2.300000e+03	2.419706e-14	3.596555e-14	3.596555e-14
2.300000e+03	2.320000e+03	-6.962601e-14	8.977649e-14	8.977649e-14
2.320000e+03	2.340000e+03	-5.165204e-14	3.323286e-14	3.323286e-14
2.340000e+03	2.360000e+03	9.748687e-15	7.368886e-15	7.368886e-15
2.360000e+03	2.380000e+03	-1.852256e-14	2.382907e-14	2.382907e-14
2.380000e+03	2.400000e+03	1.716070e-14	2.531367e-14	2.531367e-14
2.400000e+03	2.420000e+03	-4.997756e-13	4.929695e-13	4.929695e-13
2.420000e+03	2.440000e+03	5.458385e-13	5.189257e-13	5.189257e-13
2.440000e+03	2.460000e+03	-1.805255e-15	1.608358e-14	1.608358e-14
2.460000e+03	2.480000e+03	-1.739084e-14	1.011522e-14	1.011522e-14
2.480000e+03	2.500000e+03	8.225573e-14	7.964595e-14	7.964595e-14
2.500000e+03	2.520000e+03	1.174788e-13	1.120141e-13	1.120141e-13
2.520000e+03	2.540000e+03	2.964899e-15	5.061584e-15	5.061584e-15
2.540000e+03	2.560000e+03	1.810350e-14	1.880000e-14	1.880000e-14
2.560000e+03	2.580000e+03	-2.549765e-14	2.568079e-14	2.568079e-14
2.580000e+03	2.600000e+03	-5.703360e-16	3.931094e-15	3.931094e-15
2.600000e+03	2.620000e+03	3.550330e-14	2.998484e-14	2.998484e-14
2.620000e+03	2.640000e+03	1.873212e-14	1.863739e-14	1.863739e-14
2.640000e+03	2.660000e+03	1.014441e-15	1.025069e-15	1.025069e-15
2.660000e+03	2.680000e+03	1.038653e-13	8.615906e-14	8.615906e-14
2.680000e+03	2.700000e+03	-4.579392e-15	5.999003e-15	5.999003e-15
2.700000e+03	2.720000e+03	1.578790e-15	4.103193e-15	4.103193e-15
2.720000e+03	2.740000e+03	2.956823e-15	3.334648e-15	3.334648e-15
2.740000e+03	2.760000e+03	-1.048373e-14	1.369498e-14	1.369498e-14
2.760000e+03	2.780000e+03	-2.783574e-14	3.399782e-14	3.399782e-14
2.780000e+03	2.800000e+03	-9.566397e-15	9.647315e-15	9.647315e-15
2.800000e+03	2.820000e+03	-2.952962e-14	3.445609e-14	3.445609e-14
2.820000e+03	2.840000e+03	-1.035556e-14	1.127166e-14	1.127166e-14
2.840000e+03	2.860000e+03	2.316123e-16	6.900836e-16	6.900836e-16
2.860000e+03	2.880000e+03	-1.558325e-15	1.161098e-15	1.161098e-15
2.880000e+03	2.900000e+03	3.927875e-16	3.318868e-16	3.318868e-16
2.900000e+03	2.920000e+03	-8.552119e-15	9.489915e-15	9.489915e-15
2.920000e+03	2.940000e+03	9.191528e-16	1.962299e-15	1.962299e-15
2.940000e+03	2.960000e+03	5.707160e-15	5.465698e-15	5.465698e-15
2.960000e+03	2.980000e+03	3.886557e-16	4.065199e-16	4.065199e-16
2.980000e+03	3.000000e+03	3.632842e-17	6.847064e-17	6.847064e-17
3.000000e+03	3.020000e+03	-2.114704e-16	3.532215e-16	3.532215e-16
3.020000e+03	3.040000e+03	-8.216841e-16	8.273415e-16	8.273415e-16
3.040000e+03	3.060000e+03	-1.763568e-14	1.769475e-14	1.769475e-14
3.060000e+03	3.080000e+03	-4.132662e-16	5.796230e-16	5.796230e-16
3.080000e+03	3.100000e+03	1.273588e-15	7.738048e-16	7.738048e-16
3.100000e+03	3.120000e+03	7.843511e-18	4.460071e-18	4.460071e-18
3.120000e+03	3.140000e+03	6.584619e-17	4.991267e-17	4.991267e-17
3.140000e+03	3.160000e+03	5.749583e-17	3.699523e-17	3.699523e-17
3.160000e+03	3.180000e+03	1.425025e-16	1.796661e-16	1.796661e-16
3.180000e+03	3.200000e+03	9.867912e-14	9.977886e-14	9.977886e-14
3.200000e+03	3.220000e+03	-5.297306e-16	5.393964e-16	5.393964e-16
3.220000e+03	3.240000e+03	1.898405e-16	1.465260e-16	1.465260e-16
3.240000e+03	3.260000e+03	-1.131602e-16	2.700295e-16	2.700295e-16
3.260000e+03	3.280000e+03	3.667383e-16	2.887524e-16	2.887524e-16
3.280000e+03	3.300000e+03	4.706641e-17	5.505700e-17	5.505700e-17
3.300000e+03	3.320000e+03	-1.749021e-18	9.414069e-18	9.414069e-18
3.320000e+03	3.340000e+03	2.769064e-16	1.839006e-16	1.839006e-16
3.340000e+03	3.360000e+03	6.617861e-17	5.164268e-17	5.164268e-17
3.360000e+03	3.380000e+03	-1.540519e-17	2.791496e-17	2.791496e-17
3.380000e+03	3.400000e+03	6.958734e-17	7.375167e-17	7.375167e-17
3.400000e+03	3.420000e+03	-7.539972e-17	6.865411e-17	6.865411e-17
3.420000e+03	3.440000e+03	7.704811e-17	6.922284e-17	6.922284e-17
3.440000e+03	3.460000e+03	1.847395e-17	1.399438e-17	1.399438e-17
3.460000e+03	3.480000e+03	8.239357e-19	7.247326e-19	7.247326e-19
3.480000e+03	3.500000e+03	9.634100e-17	6.504789e-17	6.504789e-17
3.500000e+03	3.520000e+03	1.278797e-18	9.932035e-19	9.932035e-19
3.520000e+03	3.540000e+03	-9.601810e-18	1.096403e-17	1.096403e-17
3.540000e+03	3.560000e+03	1.107208e-16	7.295279e-17	7.295279e-17
3.560000e+03	3.580000e+03	1.752205e-16	1.492385e-16	1.492385e-16
3.580000e+03	3.600000e+03	-6.849877e-16	6.842231e-16	6.842231e-16
3.600000e+03	3.620000e+03	2.444058e-15	2.435474e-15	2.435474e-15
3.620000e+03	3.640000e+03	-2.808418e-17	5.266305e-17	5.266305e-17
3.640000e+03	3.660000e+03	2.399754e-18	2.399754e-18	2.399754e-18
3.660000e+03	3.680000e+03	-6.632082e-15	6.631394e-15	6.631394e-15
3.680000e+03	3.700000e+03	-3.871750e-19	1.146769e-17	1.146769e-17
3.700000e+03	3.720000e+03	-4.966954e-21	4.006350e-21	4.006350e-21
3.720000e+03	3.740000e+03	1.314553e-17	1.352889e-17	1.352889e-17
3.740000e+03	3.760000e+03	-2.266058e-21	1.890521e-21	1.890521e-21
3.760000e+03	3.780000e+03	-3.318129e-15	3.306212e-15	3.306212e-15
3.780000e+03	3.800000e+03	4.737532e-21	5.198404e-21	5.198404e-21
3.800000e+03	3.820000e+03	2.365281e-19	1.664227e-19	1.664227e-19
3.820000e+03	3.840000e+03	2.918218e-20	2.916940e-20	2.916940e-20
3.840000e+03	3.860000e+03	5.337201e-18	4.985137e-18	4.985137e-18
3.860000e+03	3.880000e+03	1.235800e-17	1.235800e-17	1.235800e-17
3.880000e+03	3.900000e+03	1.662843e-18	1.302250e-18	1.302250e-18
3.900000e+03	3.920000e+03	1.482327e-21	8.744755e-21	8.744755e-21
3.920000e+03	3.940000e+03	-3.470399e-24	3.470399e-24	3.470399e-24
3.940000e+03	3.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.960000e+03	3.980000e+03	-2.740612e-17	2.740835e-17	2.740835e-17
3.980000e+03	4.000000e+03	8.072682e-20	1.482469e-19	1.482469e-19
4.000000e+03	4.020000e+03	-4.071256e-19	3.892844e-19	3.892844e-19
4.020000e+03	4.040000e+03	-2.761484e-19	2.761484e-19	2.761484e-19
4.040000e+03	4.060000e+03	4.359566e-19	3.836190e-19	3.836190e-19
4.060000e+03	4.080000e+03	4.230102e-20	4.230352e-20	4.230352e-20
4.080000e+03	4.100000e+03	2.708691e-18	2.694102e-18	2.694102e-18
4.100000e+03	4.120000e+03	1.243707e-20	1.379322e-20	1.379322e-20
4.120000e+03	4.140000e+03	1.250966e-17	1.370148e-17	1.370148e-17
4.140000e+03	4.160000e+03	2.132613e-20	3.508276e-20	3.508276e-20
4.160000e+03	4.180000e+03	8.132607e-18	7.292227e-18	7.292227e-18
4.180000e+03	4.200000e+03	1.470007e-19	1.042548e-19	1.042548e-19
4.200000e+03	4.220000e+03	2.734686e-20	3.199503e-20	3.199503e-20
4.220000e+03	4.240000e+03	6.665251e-20	6.665401e-20	6.665401e-20
4.240000e+03	4.260000e+03	3.691175e-18	4.754644e-18	4.754644e-18
4.260000e+03	4.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.280000e+03	4.300000e+03	-1.108748e-17	1.108618e-17	1.108618e-17
4.300000e+03	4.320000e+03	1.151886e-17	1.151887e-17	1.151887e-17
4.320000e+03	4.340000e+03	3.341566e-21	3.341566e-21	3.341566e-21
4.340000e+03	4.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+03	4.380000e+03	4.144327e-23	4.144327e-23	4.144327e-23
4.380000e+03	4.400000e+03	8.691859e-20	8.074253e-20	8.074253e-20
4.400000e+03	4.420000e+03	-8.540898e-21	1.025386e-20	1.025386e-20
4.420000e+03	4.440000e+03	-2.653858e-23	2.650131e-23	2.650131e-23
4.440000e+03	4.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+03	4.480000e+03	9.967170e-21	9.361133e-21	9.361133e-21
4.480000e+03	4.500000e+03	1.390079e-22	1.390079e-22	1.390079e-22
4.500000e+03	4.520000e+03	2.917670e-17	2.917670e-17	2.917670e-17
4.520000e+03	4.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+03	4.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+03	4.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+03	4.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+03	4.620000e+03	1.353418e-21	3.940159e-21	3.940159e-21
4.620000e+03	4.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+03	4.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+03	4.680000e+03	2.342677e-20	2.342677e-20	2.342677e-20
4.680000e+03	4.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+03	4.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+03	4.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+03	4.800000e+03	2.652875e-23	2.652875e-23	2.652875e-23
4.800000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+03	4.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+03	4.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+03	4.940000e+03	2.477176e-23	2.461504e-23	2.461504e-23
4.940000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+03	5.020000e+03	9.435387e-21	9.410289e-21	9.410289e-21
5.020000e+03	5.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+03	5.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+03	5.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+03	5.100000e+03	2.544531e-20	2.547232e-20	2.547232e-20
5.100000e+03	5.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.160000e+03	-2.452095e-24	2.452095e-24	2.452095e-24
5.160000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+03	5.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+03	5.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.600000e+03	1.512478e-25	1.512478e-25	1.512478e-25
5.600000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+03	8.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+03	8.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+03	8.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+03	8.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+03	8.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+03	8.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+03	8.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+03	8.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+03	8.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+03	8.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+03	8.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+03	8.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+03	8.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+03	8.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+03	8.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+03	8.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+03	8.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+03	8.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+03	8.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+03	8.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+03	8.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+03	8.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+03	8.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+03	8.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+03	8.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+03	8.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+03	8.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+03	8.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+03	8.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+03	8.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+03	8.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+03	8.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+03	8.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+03	8.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+03	8.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+03	8.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+03	8.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+03	8.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+03	8.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+03	8.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+03	8.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+03	8.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+03	8.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+03	8.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+03	8.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+03	8.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+03	8.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+03	8.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+03	8.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+03	9.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+03	9.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+03	9.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+03	9.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+03	9.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+03	9.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+03	9.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+03	9.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+03	9.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+03	9.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+03	9.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+03	9.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+03	9.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+03	9.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+03	9.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+03	9.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+03	9.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+03	9.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+03	9.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+03	9.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+03	9.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+03	9.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+03	9.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+03	9.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+03	9.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+03	9.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+03	9.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+03	9.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+03	9.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+03	9.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+03	9.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+03	9.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+03	9.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+03	9.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+03	9.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+03	9.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+03	9.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+03	9.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+03	9.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+03	9.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+03	9.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+03	9.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+03	9.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+03	9.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+03	9.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+03	9.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+03	9.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+03	9.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.002000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+04	1.004000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+04	1.006000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+04	1.008000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+04	1.010000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+04	1.012000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+04	1.014000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+04	1.016000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+04	1.018000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.022000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+04	1.024000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+04	1.026000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+04	1.028000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+04	1.030000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+04	1.032000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+04	1.034000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+04	1.036000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+04	1.038000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.042000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+04	1.044000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+04	1.046000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+04	1.048000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+04	1.050000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+04	1.052000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+04	1.054000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+04	1.056000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+04	1.058000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.062000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+04	1.064000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+04	1.066000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+04	1.068000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+04	1.070000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+04	1.072000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+04	1.074000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+04	1.076000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+04	1.078000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.082000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+04	1.084000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+04	1.086000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+04	1.088000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+04	1.090000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+04	1.092000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+04	1.094000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+04	1.096000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+04	1.098000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.102000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+04	1.104000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+04	1.106000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+04	1.108000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+04	1.110000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+04	1.112000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+04	1.114000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+04	1.116000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+04	1.118000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.122000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+04	1.124000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+04	1.126000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+04	1.128000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+04	1.130000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+04	1.132000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+04	1.134000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+04	1.136000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+04	1.138000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.142000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.146000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.150000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+04	1.152000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+04	1.154000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+04	1.156000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+04	1.158000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.162000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+04	1.164000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+04	1.166000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+04	1.168000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+04	1.170000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.174000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+04	1.176000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+04	1.178000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.182000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+04	1.184000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+04	1.186000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.190000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+04	1.192000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+04	1.194000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.198000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.202000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.206000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.210000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.214000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.218000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.222000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.226000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.230000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.234000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.238000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.242000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.246000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.250000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.254000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.258000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.262000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.266000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.270000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.274000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.278000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.282000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.286000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.290000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.294000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.298000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Path=onshell-qcd[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Scale=1000.
ScaledBy=9.79134584284318074e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	5.112010e-06	1.454351e-09	1.454351e-09
4.000000e+01	6.000000e+01	3.425860e-06	1.243028e-09	1.243028e-09
6.000000e+01	8.000000e+01	1.750964e-06	8.996476e-10	8.996476e-10
8.000000e+01	1.000000e+02	9.020990e-07	6.237067e-10	6.237067e-10
1.000000e+02	1.200000e+02	4.861099e-07	4.321743e-10	4.321743e-10
1.200000e+02	1.400000e+02	2.744238e-07	3.066428e-10	3.066428e-10
1.400000e+02	1.600000e+02	1.602126e-07	2.214320e-10	2.214320e-10
1.600000e+02	1.800000e+02	9.572285e-08	1.600269e-10	1.600269e-10
1.800000e+02	2.000000e+02	5.886925e-08	1.185690e-10	1.185690e-10
2.000000e+02	2.200000e+02	3.680090e-08	8.904969e-11	8.904969e-11
2.200000e+02	2.400000e+02	2.337601e-08	6.730462e-11	6.730462e-11
2.400000e+02	2.600000e+02	1.504685e-08	4.988859e-11	4.988859e-11
2.600000e+02	2.800000e+02	9.869255e-09	3.820304e-11	3.820304e-11
2.800000e+02	3.000000e+02	6.594225e-09	3.008744e-11	3.008744e-11
3.000000e+02	3.200000e+02	4.431987e-09	2.325229e-11	2.325229e-11
3.200000e+02	3.400000e+02	2.980008e-09	1.832013e-11	1.832013e-11
3.400000e+02	3.600000e+02	2.087902e-09	1.445048e-11	1.445048e-11
3.600000e+02	3.800000e+02	1.457981e-09	1.185157e-11	1.185157e-11
3.800000e+02	4.000000e+02	1.021018e-09	9.549039e-12	9.549039e-12
4.000000e+02	4.200000e+02	7.406000e-10	7.565010e-12	7.565010e-12
4.200000e+02	4.400000e+02	5.185795e-10	6.255170e-12	6.255170e-12
4.400000e+02	4.600000e+02	3.802542e-10	5.200841e-12	5.200841e-12
4.600000e+02	4.800000e+02	2.729800e-10	4.149494e-12	4.149494e-12
4.800000e+02	5.000000e+02	2.047719e-10	3.635598e-12	3.635598e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Path=onshell-qcd[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Scale=1000.
ScaledBy=9.79134873833886732e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	5.091210e-06	1.438033e-09	1.438033e-09
4.000000e+01	6.000000e+01	3.410180e-06	1.227632e-09	1.227632e-09
6.000000e+01	8.000000e+01	1.748666e-06	8.914400e-10	8.914400e-10
8.000000e+01	1.000000e+02	9.046255e-07	6.211407e-10	6.211407e-10
1.000000e+02	1.200000e+02	4.894847e-07	4.324803e-10	4.324803e-10
1.200000e+02	1.400000e+02	2.774346e-07	3.082857e-10	3.082857e-10
1.400000e+02	1.600000e+02	1.625762e-07	2.235812e-10	2.235812e-10
1.600000e+02	1.800000e+02	9.748705e-08	1.622470e-10	1.622470e-10
1.800000e+02	2.000000e+02	6.016295e-08	1.206804e-10	1.206804e-10
2.000000e+02	2.200000e+02	3.773552e-08	9.097360e-11	9.097360e-11
2.200000e+02	2.400000e+02	2.404821e-08	6.900455e-11	6.900455e-11
2.400000e+02	2.600000e+02	1.552847e-08	5.134323e-11	5.134323e-11
2.600000e+02	2.800000e+02	1.021618e-08	3.946149e-11	3.946149e-11
2.800000e+02	3.000000e+02	6.845250e-09	3.117747e-11	3.117747e-11
3.000000e+02	3.200000e+02	4.613849e-09	2.416277e-11	2.416277e-11
3.200000e+02	3.400000e+02	3.111085e-09	1.908740e-11	1.908740e-11
3.400000e+02	3.600000e+02	2.185945e-09	1.511579e-11	1.511579e-11
3.600000e+02	3.800000e+02	1.530124e-09	1.242893e-11	1.242893e-11
3.800000e+02	4.000000e+02	1.074362e-09	1.004829e-11	1.004829e-11
4.000000e+02	4.200000e+02	7.812595e-10	7.979864e-12	7.979864e-12
4.200000e+02	4.400000e+02	5.482475e-10	6.607203e-12	6.607203e-12
4.400000e+02	4.600000e+02	4.032424e-10	5.520779e-12	5.520779e-12
4.600000e+02	4.800000e+02	2.899018e-10	4.409147e-12	4.409147e-12
4.800000e+02	5.000000e+02	2.180295e-10	3.867048e-12	3.867048e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Path=onshell-qcd[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Scale=1000.
ScaledBy=9.79134626257639843e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	6.080580e-06	1.729906e-09	1.729906e-09
4.000000e+01	6.000000e+01	4.074957e-06	1.478544e-09	1.478544e-09
6.000000e+01	8.000000e+01	2.082719e-06	1.070103e-09	1.070103e-09
8.000000e+01	1.000000e+02	1.073020e-06	7.418802e-10	7.418802e-10
1.000000e+02	1.200000e+02	5.782130e-07	5.140584e-10	5.140584e-10
1.200000e+02	1.400000e+02	3.264188e-07	3.647423e-10	3.647423e-10
1.400000e+02	1.600000e+02	1.905679e-07	2.633866e-10	2.633866e-10
1.600000e+02	1.800000e+02	1.138594e-07	1.903471e-10	1.903471e-10
1.800000e+02	2.000000e+02	7.002320e-08	1.410342e-10	1.410342e-10
2.000000e+02	2.200000e+02	4.377355e-08	1.059219e-10	1.059219e-10
2.200000e+02	2.400000e+02	2.780506e-08	8.005682e-11	8.005682e-11
2.400000e+02	2.600000e+02	1.789777e-08	5.934094e-11	5.934094e-11
2.600000e+02	2.800000e+02	1.173918e-08	4.544136e-11	4.544136e-11
2.800000e+02	3.000000e+02	7.843635e-09	3.578810e-11	3.578810e-11
3.000000e+02	3.200000e+02	5.271715e-09	2.765790e-11	2.765790e-11
3.200000e+02	3.400000e+02	3.544630e-09	2.179123e-11	2.179123e-11
3.400000e+02	3.600000e+02	2.483496e-09	1.718840e-11	1.718840e-11
3.600000e+02	3.800000e+02	1.734223e-09	1.409709e-11	1.409709e-11
3.800000e+02	4.000000e+02	1.214470e-09	1.135829e-11	1.135829e-11
4.000000e+02	4.200000e+02	8.809210e-10	8.998350e-12	8.998350e-12
4.200000e+02	4.400000e+02	6.168345e-10	7.440334e-12	7.440334e-12
4.400000e+02	4.600000e+02	4.523008e-10	6.186243e-12	6.186243e-12
4.600000e+02	4.800000e+02	3.247013e-10	4.935696e-12	4.935696e-12
4.800000e+02	5.000000e+02	2.435700e-10	4.324434e-12	4.324434e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=1__MUF=1__LHAPDF=325100]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=1__MUF=1__LHAPDF=325100]
Path=onshell-qcd[MUR=1__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=9.79134999843824895e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	6.055835e-06	1.710496e-09	1.710496e-09
4.000000e+01	6.000000e+01	4.056306e-06	1.460232e-09	1.460232e-09
6.000000e+01	8.000000e+01	2.079985e-06	1.060341e-09	1.060341e-09
8.000000e+01	1.000000e+02	1.076025e-06	7.388281e-10	7.388281e-10
1.000000e+02	1.200000e+02	5.822270e-07	5.144222e-10	5.144222e-10
1.200000e+02	1.400000e+02	3.300000e-07	3.666965e-10	3.666965e-10
1.400000e+02	1.600000e+02	1.933795e-07	2.659431e-10	2.659431e-10
1.600000e+02	1.800000e+02	1.159580e-07	1.929879e-10	1.929879e-10
1.800000e+02	2.000000e+02	7.156200e-08	1.435456e-10	1.435456e-10
2.000000e+02	2.200000e+02	4.488526e-08	1.082103e-10	1.082103e-10
2.200000e+02	2.400000e+02	2.860461e-08	8.207882e-11	8.207882e-11
2.400000e+02	2.600000e+02	1.847065e-08	6.107121e-11	6.107121e-11
2.600000e+02	2.800000e+02	1.215184e-08	4.693825e-11	4.693825e-11
2.800000e+02	3.000000e+02	8.142215e-09	3.708466e-11	3.708466e-11
3.000000e+02	3.200000e+02	5.488030e-09	2.874088e-11	2.874088e-11
3.200000e+02	3.400000e+02	3.700541e-09	2.270389e-11	2.270389e-11
3.400000e+02	3.600000e+02	2.600115e-09	1.797978e-11	1.797978e-11
3.600000e+02	3.800000e+02	1.820036e-09	1.478384e-11	1.478384e-11
3.800000e+02	4.000000e+02	1.277921e-09	1.195213e-11	1.195213e-11
4.000000e+02	4.200000e+02	9.292850e-10	9.491806e-12	9.491806e-12
4.200000e+02	4.400000e+02	6.521240e-10	7.859066e-12	7.859066e-12
4.400000e+02	4.600000e+02	4.796446e-10	6.566801e-12	6.566801e-12
4.600000e+02	4.800000e+02	3.448294e-10	5.244547e-12	5.244547e-12
4.800000e+02	5.000000e+02	2.593394e-10	4.599736e-12	4.599736e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Path=onshell-qcd[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Scale=1000.
ScaledBy=9.79134724332406913e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	5.997280e-06	1.680679e-09	1.680679e-09
4.000000e+01	6.000000e+01	4.014289e-06	1.432418e-09	1.432418e-09
6.000000e+01	8.000000e+01	2.065965e-06	1.043920e-09	1.043920e-09
8.000000e+01	1.000000e+02	1.073719e-06	7.315294e-10	7.315294e-10
1.000000e+02	1.200000e+02	5.836805e-07	5.121269e-10	5.121269e-10
1.200000e+02	1.400000e+02	3.323150e-07	3.669800e-10	3.669800e-10
1.400000e+02	1.600000e+02	1.955580e-07	2.674544e-10	2.674544e-10
1.600000e+02	1.800000e+02	1.177435e-07	1.949908e-10	1.949908e-10
1.800000e+02	2.000000e+02	7.295035e-08	1.456800e-10	1.456800e-10
2.000000e+02	2.200000e+02	4.592914e-08	1.102853e-10	1.102853e-10
2.200000e+02	2.400000e+02	2.937852e-08	8.399354e-11	8.399354e-11
2.400000e+02	2.600000e+02	1.903821e-08	6.276679e-11	6.276679e-11
2.600000e+02	2.800000e+02	1.256829e-08	4.844332e-11	4.844332e-11
2.800000e+02	3.000000e+02	8.448070e-09	3.841147e-11	3.841147e-11
3.000000e+02	3.200000e+02	5.712575e-09	2.986507e-11	2.986507e-11
3.200000e+02	3.400000e+02	3.864297e-09	2.366315e-11	2.366315e-11
3.400000e+02	3.600000e+02	2.723896e-09	1.882361e-11	1.882361e-11
3.600000e+02	3.800000e+02	1.911869e-09	1.552218e-11	1.552218e-11
3.800000e+02	4.000000e+02	1.346381e-09	1.259807e-11	1.259807e-11
4.000000e+02	4.200000e+02	9.818590e-10	1.003283e-11	1.003283e-11
4.200000e+02	4.400000e+02	6.907175e-10	8.319811e-12	8.319811e-12
4.400000e+02	4.600000e+02	5.097810e-10	6.990477e-12	6.990477e-12
4.600000e+02	4.800000e+02	3.670928e-10	5.589365e-12	5.589365e-12
4.800000e+02	5.000000e+02	2.768893e-10	4.907722e-12	4.907722e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Path=onshell-qcd[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Scale=1000.
ScaledBy=9.79134725879298313e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	7.328740e-06	2.070033e-09	2.070033e-09
4.000000e+01	6.000000e+01	4.908916e-06	1.767164e-09	1.767164e-09
6.000000e+01	8.000000e+01	2.517185e-06	1.283218e-09	1.283218e-09
8.000000e+01	1.000000e+02	1.302199e-06	8.941254e-10	8.941254e-10
1.000000e+02	1.200000e+02	7.046080e-07	6.225508e-10	6.225508e-10
1.200000e+02	1.400000e+02	3.993642e-07	4.437740e-10	4.437740e-10
1.400000e+02	1.600000e+02	2.340268e-07	3.218429e-10	3.218429e-10
1.600000e+02	1.800000e+02	1.403316e-07	2.335528e-10	2.335528e-10
1.800000e+02	2.000000e+02	8.660390e-08	1.737182e-10	1.737182e-10
2.000000e+02	2.200000e+02	5.431990e-08	1.309555e-10	1.309555e-10
2.200000e+02	2.400000e+02	3.461713e-08	9.933131e-11	9.933131e-11
2.400000e+02	2.600000e+02	2.235308e-08	7.390803e-11	7.390803e-11
2.600000e+02	2.800000e+02	1.470609e-08	5.680440e-11	5.680440e-11
2.800000e+02	3.000000e+02	9.853665e-09	4.487964e-11	4.487964e-11
3.000000e+02	3.200000e+02	6.641590e-09	3.478205e-11	3.478205e-11
3.200000e+02	3.400000e+02	4.478373e-09	2.747612e-11	2.747612e-11
3.400000e+02	3.600000e+02	3.146644e-09	2.175903e-11	2.175903e-11
3.600000e+02	3.800000e+02	2.202597e-09	1.789132e-11	1.789132e-11
3.800000e+02	4.000000e+02	1.546533e-09	1.446440e-11	1.446440e-11
4.000000e+02	4.200000e+02	1.124615e-09	1.148693e-11	1.148693e-11
4.200000e+02	4.400000e+02	7.891970e-10	9.510998e-12	9.510998e-12
4.400000e+02	4.600000e+02	5.804635e-10	7.947103e-12	7.947103e-12
4.600000e+02	4.800000e+02	4.173106e-10	6.346921e-12	6.346921e-12
4.800000e+02	5.000000e+02	3.138511e-10	5.566574e-12	5.566574e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Path=onshell-qcd[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Scale=1000.
ScaledBy=9.79134769092066866e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	7.257870e-06	2.033949e-09	2.033949e-09
4.000000e+01	6.000000e+01	4.858071e-06	1.733505e-09	1.733505e-09
6.000000e+01	8.000000e+01	2.500219e-06	1.263347e-09	1.263347e-09
8.000000e+01	1.000000e+02	1.299409e-06	8.852932e-10	8.852932e-10
1.000000e+02	1.200000e+02	7.063670e-07	6.197731e-10	6.197731e-10
1.200000e+02	1.400000e+02	4.021658e-07	4.441173e-10	4.441173e-10
1.400000e+02	1.600000e+02	2.366632e-07	3.236719e-10	3.236719e-10
1.600000e+02	1.800000e+02	1.424925e-07	2.359767e-10	2.359767e-10
1.800000e+02	2.000000e+02	8.828410e-08	1.763011e-10	1.763011e-10
2.000000e+02	2.200000e+02	5.558320e-08	1.334667e-10	1.334667e-10
2.200000e+02	2.400000e+02	3.555372e-08	1.016485e-10	1.016485e-10
2.400000e+02	2.600000e+02	2.303993e-08	7.596006e-11	7.596006e-11
2.600000e+02	2.800000e+02	1.521008e-08	5.862585e-11	5.862585e-11
2.800000e+02	3.000000e+02	1.022381e-08	4.648535e-11	4.648535e-11
3.000000e+02	3.200000e+02	6.913330e-09	3.614255e-11	3.614255e-11
3.200000e+02	3.400000e+02	4.676552e-09	2.863701e-11	2.863701e-11
3.400000e+02	3.600000e+02	3.296445e-09	2.278023e-11	2.278023e-11
3.600000e+02	3.800000e+02	2.313735e-09	1.878486e-11	1.878486e-11
3.800000e+02	4.000000e+02	1.629383e-09	1.524612e-11	1.524612e-11
4.000000e+02	4.200000e+02	1.188240e-09	1.214168e-11	1.214168e-11
4.200000e+02	4.400000e+02	8.359020e-10	1.006859e-11	1.006859e-11
4.400000e+02	4.600000e+02	6.169345e-10	8.459837e-12	8.459837e-12
4.600000e+02	4.800000e+02	4.442538e-10	6.764218e-12	6.764218e-12
4.800000e+02	5.000000e+02	3.350900e-10	5.939297e-12	5.939297e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Path=onshell-qcd[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Scale=1000.
ScaledBy=9.79134584284318074e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	5.112010e-06	1.454351e-09	1.454351e-09
4.000000e+01	6.000000e+01	3.425860e-06	1.243028e-09	1.243028e-09
6.000000e+01	8.000000e+01	1.750964e-06	8.996476e-10	8.996476e-10
8.000000e+01	1.000000e+02	9.020990e-07	6.237067e-10	6.237067e-10
1.000000e+02	1.200000e+02	4.861099e-07	4.321743e-10	4.321743e-10
1.200000e+02	1.400000e+02	2.744238e-07	3.066428e-10	3.066428e-10
1.400000e+02	1.600000e+02	1.602126e-07	2.214320e-10	2.214320e-10
1.600000e+02	1.800000e+02	9.572285e-08	1.600269e-10	1.600269e-10
1.800000e+02	2.000000e+02	5.886925e-08	1.185690e-10	1.185690e-10
2.000000e+02	2.200000e+02	3.680090e-08	8.904969e-11	8.904969e-11
2.200000e+02	2.400000e+02	2.337601e-08	6.730462e-11	6.730462e-11
2.400000e+02	2.600000e+02	1.504685e-08	4.988859e-11	4.988859e-11
2.600000e+02	2.800000e+02	9.869255e-09	3.820304e-11	3.820304e-11
2.800000e+02	3.000000e+02	6.594225e-09	3.008744e-11	3.008744e-11
3.000000e+02	3.200000e+02	4.431987e-09	2.325229e-11	2.325229e-11
3.200000e+02	3.400000e+02	2.980008e-09	1.832013e-11	1.832013e-11
3.400000e+02	3.600000e+02	2.087902e-09	1.445048e-11	1.445048e-11
3.600000e+02	3.800000e+02	1.457981e-09	1.185157e-11	1.185157e-11
3.800000e+02	4.000000e+02	1.021018e-09	9.549039e-12	9.549039e-12
4.000000e+02	4.200000e+02	7.406000e-10	7.565010e-12	7.565010e-12
4.200000e+02	4.400000e+02	5.185795e-10	6.255170e-12	6.255170e-12
4.400000e+02	4.600000e+02	3.802542e-10	5.200841e-12	5.200841e-12
4.600000e+02	4.800000e+02	2.729800e-10	4.149494e-12	4.149494e-12
4.800000e+02	5.000000e+02	2.047719e-10	3.635598e-12	3.635598e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
Path=onshell-qcd[ME.MUR=2__ME.MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=-5.21008458244326529e-10
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	-0.000000e+00	-0.000000e+00	-0.000000e+00
2.000000e+01	4.000000e+01	4.204455e-06	1.803723e-08	1.803723e-08
4.000000e+01	6.000000e+01	2.800983e-06	1.212336e-08	1.212336e-08
6.000000e+01	8.000000e+01	1.371940e-06	8.833248e-09	8.833248e-09
8.000000e+01	1.000000e+02	6.824865e-07	5.988343e-09	5.988343e-09
1.000000e+02	1.200000e+02	3.446328e-07	5.397882e-09	5.397882e-09
1.200000e+02	1.400000e+02	1.837643e-07	2.571713e-09	2.571713e-09
1.400000e+02	1.600000e+02	1.061327e-07	1.499887e-09	1.499887e-09
1.600000e+02	1.800000e+02	6.084400e-08	1.388788e-09	1.388788e-09
1.800000e+02	2.000000e+02	3.629366e-08	1.007287e-09	1.007287e-09
2.000000e+02	2.200000e+02	2.211911e-08	1.096603e-09	1.096603e-09
2.200000e+02	2.400000e+02	1.449624e-08	4.312688e-10	4.312688e-10
2.400000e+02	2.600000e+02	9.474860e-09	3.552858e-10	3.552858e-10
2.600000e+02	2.800000e+02	5.642330e-09	4.034075e-10	4.034075e-10
2.800000e+02	3.000000e+02	3.963708e-09	2.129056e-10	2.129056e-10
3.000000e+02	3.200000e+02	2.644288e-09	2.977261e-10	2.977261e-10
3.200000e+02	3.400000e+02	1.400727e-09	3.864190e-10	3.864190e-10
3.400000e+02	3.600000e+02	1.216682e-09	1.982213e-10	1.982213e-10
3.600000e+02	3.800000e+02	6.621895e-10	1.196826e-10	1.196826e-10
3.800000e+02	4.000000e+02	4.334001e-10	1.256502e-10	1.256502e-10
4.000000e+02	4.200000e+02	4.701982e-10	5.992890e-11	5.992890e-11
4.200000e+02	4.400000e+02	2.840645e-10	5.394896e-11	5.394896e-11
4.400000e+02	4.600000e+02	-4.188859e-10	7.186308e-10	7.186308e-10
4.600000e+02	4.800000e+02	1.267659e-10	3.105279e-11	3.105279e-11
4.800000e+02	5.000000e+02	1.626272e-10	5.338176e-11	5.338176e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Path=onshell-qcd[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Scale=1000.
ScaledBy=9.79134873833886732e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	5.091210e-06	1.438033e-09	1.438033e-09
4.000000e+01	6.000000e+01	3.410180e-06	1.227632e-09	1.227632e-09
6.000000e+01	8.000000e+01	1.748666e-06	8.914400e-10	8.914400e-10
8.000000e+01	1.000000e+02	9.046255e-07	6.211407e-10	6.211407e-10
1.000000e+02	1.200000e+02	4.894847e-07	4.324803e-10	4.324803e-10
1.200000e+02	1.400000e+02	2.774346e-07	3.082857e-10	3.082857e-10
1.400000e+02	1.600000e+02	1.625762e-07	2.235812e-10	2.235812e-10
1.600000e+02	1.800000e+02	9.748705e-08	1.622470e-10	1.622470e-10
1.800000e+02	2.000000e+02	6.016295e-08	1.206804e-10	1.206804e-10
2.000000e+02	2.200000e+02	3.773552e-08	9.097360e-11	9.097360e-11
2.200000e+02	2.400000e+02	2.404821e-08	6.900455e-11	6.900455e-11
2.400000e+02	2.600000e+02	1.552847e-08	5.134323e-11	5.134323e-11
2.600000e+02	2.800000e+02	1.021618e-08	3.946149e-11	3.946149e-11
2.800000e+02	3.000000e+02	6.845250e-09	3.117747e-11	3.117747e-11
3.000000e+02	3.200000e+02	4.613849e-09	2.416277e-11	2.416277e-11
3.200000e+02	3.400000e+02	3.111085e-09	1.908740e-11	1.908740e-11
3.400000e+02	3.600000e+02	2.185945e-09	1.511579e-11	1.511579e-11
3.600000e+02	3.800000e+02	1.530124e-09	1.242893e-11	1.242893e-11
3.800000e+02	4.000000e+02	1.074362e-09	1.004829e-11	1.004829e-11
4.000000e+02	4.200000e+02	7.812595e-10	7.979864e-12	7.979864e-12
4.200000e+02	4.400000e+02	5.482475e-10	6.607203e-12	6.607203e-12
4.400000e+02	4.600000e+02	4.032424e-10	5.520779e-12	5.520779e-12
4.600000e+02	4.800000e+02	2.899018e-10	4.409147e-12	4.409147e-12
4.800000e+02	5.000000e+02	2.180295e-10	3.867048e-12	3.867048e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
Path=onshell-qcd[ME.MUR=2__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=-5.50148299652116665e-10
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	-0.000000e+00	-0.000000e+00	-0.000000e+00
2.000000e+01	4.000000e+01	4.189880e-06	1.850100e-08	1.850100e-08
4.000000e+01	6.000000e+01	2.787975e-06	1.236037e-08	1.236037e-08
6.000000e+01	8.000000e+01	1.365255e-06	9.030479e-09	9.030479e-09
8.000000e+01	1.000000e+02	6.791210e-07	6.128982e-09	6.128982e-09
1.000000e+02	1.200000e+02	3.425361e-07	5.517203e-09	5.517203e-09
1.200000e+02	1.400000e+02	1.822310e-07	2.633950e-09	2.633950e-09
1.400000e+02	1.600000e+02	1.052072e-07	1.544422e-09	1.544422e-09
1.600000e+02	1.800000e+02	6.019625e-08	1.440557e-09	1.440557e-09
1.800000e+02	2.000000e+02	3.582120e-08	1.041036e-09	1.041036e-09
2.000000e+02	2.200000e+02	2.179739e-08	1.166630e-09	1.166630e-09
2.200000e+02	2.400000e+02	1.427610e-08	4.470052e-10	4.470052e-10
2.400000e+02	2.600000e+02	9.329855e-09	3.686071e-10	3.686071e-10
2.600000e+02	2.800000e+02	5.504955e-09	4.166473e-10	4.166473e-10
2.800000e+02	3.000000e+02	3.895245e-09	2.226636e-10	2.226636e-10
3.000000e+02	3.200000e+02	2.592760e-09	3.099687e-10	3.099687e-10
3.200000e+02	3.400000e+02	1.345616e-09	3.975525e-10	3.975525e-10
3.400000e+02	3.600000e+02	1.179552e-09	2.073993e-10	2.073993e-10
3.600000e+02	3.800000e+02	6.284630e-10	1.255681e-10	1.255681e-10
3.800000e+02	4.000000e+02	3.934256e-10	1.333889e-10	1.333889e-10
4.000000e+02	4.200000e+02	4.674525e-10	6.380690e-11	6.380690e-11
4.200000e+02	4.400000e+02	2.658147e-10	5.826732e-11	5.826732e-11
4.400000e+02	4.600000e+02	-4.737036e-10	7.745181e-10	7.745181e-10
4.600000e+02	4.800000e+02	1.176941e-10	3.347208e-11	3.347208e-11
4.800000e+02	5.000000e+02	1.638541e-10	5.720031e-11	5.720031e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Path=onshell-qcd[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Scale=1000.
ScaledBy=9.79134626257639843e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	6.080580e-06	1.729906e-09	1.729906e-09
4.000000e+01	6.000000e+01	4.074957e-06	1.478544e-09	1.478544e-09
6.000000e+01	8.000000e+01	2.082719e-06	1.070103e-09	1.070103e-09
8.000000e+01	1.000000e+02	1.073020e-06	7.418802e-10	7.418802e-10
1.000000e+02	1.200000e+02	5.782130e-07	5.140584e-10	5.140584e-10
1.200000e+02	1.400000e+02	3.264188e-07	3.647423e-10	3.647423e-10
1.400000e+02	1.600000e+02	1.905679e-07	2.633866e-10	2.633866e-10
1.600000e+02	1.800000e+02	1.138594e-07	1.903471e-10	1.903471e-10
1.800000e+02	2.000000e+02	7.002320e-08	1.410342e-10	1.410342e-10
2.000000e+02	2.200000e+02	4.377355e-08	1.059219e-10	1.059219e-10
2.200000e+02	2.400000e+02	2.780506e-08	8.005682e-11	8.005682e-11
2.400000e+02	2.600000e+02	1.789777e-08	5.934094e-11	5.934094e-11
2.600000e+02	2.800000e+02	1.173918e-08	4.544136e-11	4.544136e-11
2.800000e+02	3.000000e+02	7.843635e-09	3.578810e-11	3.578810e-11
3.000000e+02	3.200000e+02	5.271715e-09	2.765790e-11	2.765790e-11
3.200000e+02	3.400000e+02	3.544630e-09	2.179123e-11	2.179123e-11
3.400000e+02	3.600000e+02	2.483496e-09	1.718840e-11	1.718840e-11
3.600000e+02	3.800000e+02	1.734223e-09	1.409709e-11	1.409709e-11
3.800000e+02	4.000000e+02	1.214470e-09	1.135829e-11	1.135829e-11
4.000000e+02	4.200000e+02	8.809210e-10	8.998350e-12	8.998350e-12
4.200000e+02	4.400000e+02	6.168345e-10	7.440334e-12	7.440334e-12
4.400000e+02	4.600000e+02	4.523008e-10	6.186243e-12	6.186243e-12
4.600000e+02	4.800000e+02	3.247013e-10	4.935696e-12	4.935696e-12
4.800000e+02	5.000000e+02	2.435700e-10	4.324434e-12	4.324434e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
Path=onshell-qcd[ME.MUR=1__ME.MUF=2__LHAPDF=325100]
Scale=1000.
ScaledBy=-5.37294605297674129e-10
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	-0.000000e+00	-0.000000e+00	-0.000000e+00
2.000000e+01	4.000000e+01	4.836659e-06	2.314452e-08	2.314452e-08
4.000000e+01	6.000000e+01	3.194665e-06	1.544625e-08	1.544625e-08
6.000000e+01	8.000000e+01	1.568852e-06	1.128874e-08	1.128874e-08
8.000000e+01	1.000000e+02	7.896035e-07	7.677817e-09	7.677817e-09
1.000000e+02	1.200000e+02	4.027829e-07	6.964754e-09	6.964754e-09
1.200000e+02	1.400000e+02	2.175787e-07	3.306886e-09	3.306886e-09
1.400000e+02	1.600000e+02	1.277640e-07	1.926345e-09	1.926345e-09
1.600000e+02	1.800000e+02	7.436490e-08	1.793474e-09	1.793474e-09
1.800000e+02	2.000000e+02	4.504694e-08	1.302203e-09	1.302203e-09
2.000000e+02	2.200000e+02	2.794053e-08	1.421490e-09	1.421490e-09
2.200000e+02	2.400000e+02	1.863611e-08	5.585888e-10	5.585888e-10
2.400000e+02	2.600000e+02	1.238712e-08	4.610394e-10	4.610394e-10
2.600000e+02	2.800000e+02	7.501605e-09	5.239148e-10	5.239148e-10
2.800000e+02	3.000000e+02	5.354175e-09	2.768900e-10	2.768900e-10
3.000000e+02	3.200000e+02	3.598224e-09	3.865410e-10	3.865410e-10
3.200000e+02	3.400000e+02	1.968391e-09	5.015822e-10	5.015822e-10
3.400000e+02	3.600000e+02	1.709502e-09	2.574339e-10	2.574339e-10
3.600000e+02	3.800000e+02	9.670010e-10	1.555700e-10	1.555700e-10
3.800000e+02	4.000000e+02	6.734785e-10	1.625921e-10	1.625921e-10
4.000000e+02	4.200000e+02	6.670090e-10	7.807932e-11	7.807932e-11
4.200000e+02	4.400000e+02	4.402028e-10	6.943454e-11	6.943454e-11
4.400000e+02	4.600000e+02	-5.029780e-10	9.322627e-10	9.322627e-10
4.600000e+02	4.800000e+02	1.982049e-10	4.058506e-11	4.058506e-11
4.800000e+02	5.000000e+02	2.333028e-10	6.927451e-11	6.927451e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=onshell-qcd[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=9.79134999843824895e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	6.055835e-06	1.710496e-09	1.710496e-09
4.000000e+01	6.000000e+01	4.056306e-06	1.460232e-09	1.460232e-09
6.000000e+01	8.000000e+01	2.079985e-06	1.060341e-09	1.060341e-09
8.000000e+01	1.000000e+02	1.076025e-06	7.388281e-10	7.388281e-10
1.000000e+02	1.200000e+02	5.822270e-07	5.144222e-10	5.144222e-10
1.200000e+02	1.400000e+02	3.300000e-07	3.666965e-10	3.666965e-10
1.400000e+02	1.600000e+02	1.933795e-07	2.659431e-10	2.659431e-10
1.600000e+02	1.800000e+02	1.159580e-07	1.929879e-10	1.929879e-10
1.800000e+02	2.000000e+02	7.156200e-08	1.435456e-10	1.435456e-10
2.000000e+02	2.200000e+02	4.488526e-08	1.082103e-10	1.082103e-10
2.200000e+02	2.400000e+02	2.860461e-08	8.207882e-11	8.207882e-11
2.400000e+02	2.600000e+02	1.847065e-08	6.107121e-11	6.107121e-11
2.600000e+02	2.800000e+02	1.215184e-08	4.693825e-11	4.693825e-11
2.800000e+02	3.000000e+02	8.142215e-09	3.708466e-11	3.708466e-11
3.000000e+02	3.200000e+02	5.488030e-09	2.874088e-11	2.874088e-11
3.200000e+02	3.400000e+02	3.700541e-09	2.270389e-11	2.270389e-11
3.400000e+02	3.600000e+02	2.600115e-09	1.797978e-11	1.797978e-11
3.600000e+02	3.800000e+02	1.820036e-09	1.478384e-11	1.478384e-11
3.800000e+02	4.000000e+02	1.277921e-09	1.195213e-11	1.195213e-11
4.000000e+02	4.200000e+02	9.292850e-10	9.491806e-12	9.491806e-12
4.200000e+02	4.400000e+02	6.521240e-10	7.859066e-12	7.859066e-12
4.400000e+02	4.600000e+02	4.796446e-10	6.566801e-12	6.566801e-12
4.600000e+02	4.800000e+02	3.448294e-10	5.244547e-12	5.244547e-12
4.800000e+02	5.000000e+02	2.593394e-10	4.599736e-12	4.599736e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
Path=onshell-qcd[ME.MUR=1__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=-5.66733196570072587e-10
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	-0.000000e+00	-0.000000e+00	-0.000000e+00
2.000000e+01	4.000000e+01	4.828493e-06	2.375961e-08	2.375961e-08
4.000000e+01	6.000000e+01	3.185199e-06	1.576620e-08	1.576620e-08
6.000000e+01	8.000000e+01	1.563157e-06	1.155202e-08	1.155202e-08
8.000000e+01	1.000000e+02	7.862615e-07	7.863953e-09	7.863953e-09
1.000000e+02	1.200000e+02	4.004041e-07	7.120901e-09	7.120901e-09
1.200000e+02	1.400000e+02	2.157000e-07	3.388694e-09	3.388694e-09
1.400000e+02	1.600000e+02	1.266047e-07	1.984938e-09	1.984938e-09
1.600000e+02	1.800000e+02	7.354765e-08	1.860846e-09	1.860846e-09
1.800000e+02	2.000000e+02	4.445194e-08	1.346147e-09	1.346147e-09
2.000000e+02	2.200000e+02	2.754102e-08	1.512369e-09	1.512369e-09
2.200000e+02	2.400000e+02	1.836969e-08	5.789480e-10	5.789480e-10
2.400000e+02	2.600000e+02	1.221549e-08	4.781484e-10	4.781484e-10
2.600000e+02	2.800000e+02	7.338575e-09	5.409455e-10	5.409455e-10
2.800000e+02	3.000000e+02	5.279160e-09	2.893102e-10	2.893102e-10
3.000000e+02	3.200000e+02	3.541368e-09	4.023521e-10	4.023521e-10
3.200000e+02	3.400000e+02	1.905582e-09	5.159610e-10	5.159610e-10
3.400000e+02	3.600000e+02	1.668989e-09	2.692207e-10	2.692207e-10
3.600000e+02	3.800000e+02	9.294875e-10	1.630301e-10	1.630301e-10
3.800000e+02	4.000000e+02	6.285240e-10	1.719689e-10	1.719689e-10
4.000000e+02	4.200000e+02	6.669440e-10	8.298426e-11	8.298426e-11
4.200000e+02	4.400000e+02	4.213060e-10	7.454857e-11	7.454857e-11
4.400000e+02	4.600000e+02	-5.714650e-10	1.004751e-09	1.004751e-09
4.600000e+02	4.800000e+02	1.886935e-10	4.351294e-11	4.351294e-11
4.800000e+02	5.000000e+02	2.365683e-10	7.415248e-11	7.415248e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Path=onshell-qcd[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Scale=1000.
ScaledBy=9.79134724332406913e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	5.997280e-06	1.680679e-09	1.680679e-09
4.000000e+01	6.000000e+01	4.014289e-06	1.432418e-09	1.432418e-09
6.000000e+01	8.000000e+01	2.065965e-06	1.043920e-09	1.043920e-09
8.000000e+01	1.000000e+02	1.073719e-06	7.315294e-10	7.315294e-10
1.000000e+02	1.200000e+02	5.836805e-07	5.121269e-10	5.121269e-10
1.200000e+02	1.400000e+02	3.323150e-07	3.669800e-10	3.669800e-10
1.400000e+02	1.600000e+02	1.955580e-07	2.674544e-10	2.674544e-10
1.600000e+02	1.800000e+02	1.177435e-07	1.949908e-10	1.949908e-10
1.800000e+02	2.000000e+02	7.295035e-08	1.456800e-10	1.456800e-10
2.000000e+02	2.200000e+02	4.592914e-08	1.102853e-10	1.102853e-10
2.200000e+02	2.400000e+02	2.937852e-08	8.399354e-11	8.399354e-11
2.400000e+02	2.600000e+02	1.903821e-08	6.276679e-11	6.276679e-11
2.600000e+02	2.800000e+02	1.256829e-08	4.844332e-11	4.844332e-11
2.800000e+02	3.000000e+02	8.448070e-09	3.841147e-11	3.841147e-11
3.000000e+02	3.200000e+02	5.712575e-09	2.986507e-11	2.986507e-11
3.200000e+02	3.400000e+02	3.864297e-09	2.366315e-11	2.366315e-11
3.400000e+02	3.600000e+02	2.723896e-09	1.882361e-11	1.882361e-11
3.600000e+02	3.800000e+02	1.911869e-09	1.552218e-11	1.552218e-11
3.800000e+02	4.000000e+02	1.346381e-09	1.259807e-11	1.259807e-11
4.000000e+02	4.200000e+02	9.818590e-10	1.003283e-11	1.003283e-11
4.200000e+02	4.400000e+02	6.907175e-10	8.319811e-12	8.319811e-12
4.400000e+02	4.600000e+02	5.097810e-10	6.990477e-12	6.990477e-12
4.600000e+02	4.800000e+02	3.670928e-10	5.589365e-12	5.589365e-12
4.800000e+02	5.000000e+02	2.768893e-10	4.907722e-12	4.907722e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
Path=onshell-qcd[ME.MUR=1__ME.MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=-5.92300924935206940e-10
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	-0.000000e+00	-0.000000e+00	-0.000000e+00
2.000000e+01	4.000000e+01	4.846532e-06	2.443152e-08	2.443152e-08
4.000000e+01	6.000000e+01	3.194062e-06	1.611128e-08	1.611128e-08
6.000000e+01	8.000000e+01	1.567885e-06	1.182571e-08	1.182571e-08
8.000000e+01	1.000000e+02	7.888565e-07	8.068913e-09	8.068913e-09
1.000000e+02	1.200000e+02	4.014882e-07	7.274387e-09	7.274387e-09
1.200000e+02	1.400000e+02	2.158482e-07	3.477377e-09	3.477377e-09
1.400000e+02	1.600000e+02	1.267012e-07	2.050597e-09	2.050597e-09
1.600000e+02	1.800000e+02	7.347750e-08	1.935081e-09	1.935081e-09
1.800000e+02	2.000000e+02	4.432910e-08	1.395022e-09	1.395022e-09
2.000000e+02	2.200000e+02	2.745277e-08	1.618064e-09	1.618064e-09
2.200000e+02	2.400000e+02	1.829971e-08	6.021281e-10	6.021281e-10
2.400000e+02	2.600000e+02	1.217611e-08	4.977400e-10	4.977400e-10
2.600000e+02	2.800000e+02	7.255750e-09	5.596559e-10	5.596559e-10
2.800000e+02	3.000000e+02	5.257960e-09	3.034412e-10	3.034412e-10
3.000000e+02	3.200000e+02	3.522405e-09	4.190350e-10	4.190350e-10
3.200000e+02	3.400000e+02	1.864602e-09	5.305537e-10	5.305537e-10
3.400000e+02	3.600000e+02	1.643078e-09	2.821590e-10	2.821590e-10
3.600000e+02	3.800000e+02	9.022185e-10	1.714162e-10	1.714162e-10
3.800000e+02	4.000000e+02	5.898075e-10	1.827303e-10	1.827303e-10
4.000000e+02	4.200000e+02	6.734540e-10	8.873772e-11	8.873772e-11
4.200000e+02	4.400000e+02	4.056897e-10	8.063490e-11	8.063490e-11
4.400000e+02	4.600000e+02	-6.460875e-10	1.087650e-09	1.087650e-09
4.600000e+02	4.800000e+02	1.806061e-10	4.702985e-11	4.702985e-11
4.800000e+02	5.000000e+02	2.419889e-10	7.969667e-11	7.969667e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Path=onshell-qcd[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Scale=1000.
ScaledBy=9.79134725879298313e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	7.328740e-06	2.070033e-09	2.070033e-09
4.000000e+01	6.000000e+01	4.908916e-06	1.767164e-09	1.767164e-09
6.000000e+01	8.000000e+01	2.517185e-06	1.283218e-09	1.283218e-09
8.000000e+01	1.000000e+02	1.302199e-06	8.941254e-10	8.941254e-10
1.000000e+02	1.200000e+02	7.046080e-07	6.225508e-10	6.225508e-10
1.200000e+02	1.400000e+02	3.993642e-07	4.437740e-10	4.437740e-10
1.400000e+02	1.600000e+02	2.340268e-07	3.218429e-10	3.218429e-10
1.600000e+02	1.800000e+02	1.403316e-07	2.335528e-10	2.335528e-10
1.800000e+02	2.000000e+02	8.660390e-08	1.737182e-10	1.737182e-10
2.000000e+02	2.200000e+02	5.431990e-08	1.309555e-10	1.309555e-10
2.200000e+02	2.400000e+02	3.461713e-08	9.933131e-11	9.933131e-11
2.400000e+02	2.600000e+02	2.235308e-08	7.390803e-11	7.390803e-11
2.600000e+02	2.800000e+02	1.470609e-08	5.680440e-11	5.680440e-11
2.800000e+02	3.000000e+02	9.853665e-09	4.487964e-11	4.487964e-11
3.000000e+02	3.200000e+02	6.641590e-09	3.478205e-11	3.478205e-11
3.200000e+02	3.400000e+02	4.478373e-09	2.747612e-11	2.747612e-11
3.400000e+02	3.600000e+02	3.146644e-09	2.175903e-11	2.175903e-11
3.600000e+02	3.800000e+02	2.202597e-09	1.789132e-11	1.789132e-11
3.800000e+02	4.000000e+02	1.546533e-09	1.446440e-11	1.446440e-11
4.000000e+02	4.200000e+02	1.124615e-09	1.148693e-11	1.148693e-11
4.200000e+02	4.400000e+02	7.891970e-10	9.510998e-12	9.510998e-12
4.400000e+02	4.600000e+02	5.804635e-10	7.947103e-12	7.947103e-12
4.600000e+02	4.800000e+02	4.173106e-10	6.346921e-12	6.346921e-12
4.800000e+02	5.000000e+02	3.138511e-10	5.566574e-12	5.566574e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
Path=onshell-qcd[ME.MUR=0.5__ME.MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=-5.42707458594023160e-10
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	-0.000000e+00	-0.000000e+00	-0.000000e+00
2.000000e+01	4.000000e+01	6.968660e-06	3.209550e-08	3.209550e-08
4.000000e+01	6.000000e+01	4.601668e-06	2.134632e-08	2.134632e-08
6.000000e+01	8.000000e+01	2.289689e-06	1.558376e-08	1.558376e-08
8.000000e+01	1.000000e+02	1.172602e-06	1.060135e-08	1.060135e-08
1.000000e+02	1.200000e+02	6.109490e-07	9.550302e-09	9.550302e-09
1.200000e+02	1.400000e+02	3.367255e-07	4.585927e-09	4.585927e-09
1.400000e+02	1.600000e+02	2.011422e-07	2.713380e-09	2.713380e-09
1.600000e+02	1.800000e+02	1.189955e-07	2.517873e-09	2.517873e-09
1.800000e+02	2.000000e+02	7.333190e-08	1.825918e-09	1.825918e-09
2.000000e+02	2.200000e+02	4.629848e-08	2.031621e-09	2.031621e-09
2.200000e+02	2.400000e+02	3.111420e-08	7.980011e-10	7.980011e-10
2.400000e+02	2.600000e+02	2.091639e-08	6.592194e-10	6.592194e-10
2.600000e+02	2.800000e+02	1.301081e-08	7.314026e-10	7.314026e-10
2.800000e+02	3.000000e+02	9.228320e-09	3.963055e-10	3.963055e-10
3.000000e+02	3.200000e+02	6.238105e-09	5.399037e-10	5.399037e-10
3.200000e+02	3.400000e+02	3.632669e-09	6.898429e-10	6.898429e-10
3.400000e+02	3.600000e+02	3.029635e-09	3.616072e-10	3.616072e-10
3.600000e+02	3.800000e+02	1.834707e-09	2.207191e-10	2.207191e-10
3.800000e+02	4.000000e+02	1.359132e-09	2.326399e-10	2.326399e-10
4.000000e+02	4.200000e+02	1.163443e-09	1.131924e-10	1.131924e-10
4.200000e+02	4.400000e+02	8.550620e-10	1.012742e-10	1.012742e-10
4.400000e+02	4.600000e+02	-5.947430e-10	1.337781e-09	1.337781e-09
4.600000e+02	4.800000e+02	3.887286e-10	6.106967e-11	6.106967e-11
4.800000e+02	5.000000e+02	4.032286e-10	9.935167e-11	9.935167e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Path=onshell-qcd[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Scale=1000.
ScaledBy=9.79134769092066866e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	7.257870e-06	2.033949e-09	2.033949e-09
4.000000e+01	6.000000e+01	4.858071e-06	1.733505e-09	1.733505e-09
6.000000e+01	8.000000e+01	2.500219e-06	1.263347e-09	1.263347e-09
8.000000e+01	1.000000e+02	1.299409e-06	8.852932e-10	8.852932e-10
1.000000e+02	1.200000e+02	7.063670e-07	6.197731e-10	6.197731e-10
1.200000e+02	1.400000e+02	4.021658e-07	4.441173e-10	4.441173e-10
1.400000e+02	1.600000e+02	2.366632e-07	3.236719e-10	3.236719e-10
1.600000e+02	1.800000e+02	1.424925e-07	2.359767e-10	2.359767e-10
1.800000e+02	2.000000e+02	8.828410e-08	1.763011e-10	1.763011e-10
2.000000e+02	2.200000e+02	5.558320e-08	1.334667e-10	1.334667e-10
2.200000e+02	2.400000e+02	3.555372e-08	1.016485e-10	1.016485e-10
2.400000e+02	2.600000e+02	2.303993e-08	7.596006e-11	7.596006e-11
2.600000e+02	2.800000e+02	1.521008e-08	5.862585e-11	5.862585e-11
2.800000e+02	3.000000e+02	1.022381e-08	4.648535e-11	4.648535e-11
3.000000e+02	3.200000e+02	6.913330e-09	3.614255e-11	3.614255e-11
3.200000e+02	3.400000e+02	4.676552e-09	2.863701e-11	2.863701e-11
3.400000e+02	3.600000e+02	3.296445e-09	2.278023e-11	2.278023e-11
3.600000e+02	3.800000e+02	2.313735e-09	1.878486e-11	1.878486e-11
3.800000e+02	4.000000e+02	1.629383e-09	1.524612e-11	1.524612e-11
4.000000e+02	4.200000e+02	1.188240e-09	1.214168e-11	1.214168e-11
4.200000e+02	4.400000e+02	8.359020e-10	1.006859e-11	1.006859e-11
4.400000e+02	4.600000e+02	6.169345e-10	8.459837e-12	8.459837e-12
4.600000e+02	4.800000e+02	4.442538e-10	6.764218e-12	6.764218e-12
4.800000e+02	5.000000e+02	3.350900e-10	5.939297e-12	5.939297e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
Path=onshell-qcd[ME.MUR=0.5__ME.MUF=0.5__LHAPDF=325100]
Scale=1000.
ScaledBy=-5.66832948124578691e-10
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	-0.000000e+00	-0.000000e+00	-0.000000e+00
2.000000e+01	4.000000e+01	7.000340e-06	3.298871e-08	3.298871e-08
4.000000e+01	6.000000e+01	4.617676e-06	2.180263e-08	2.180263e-08
6.000000e+01	8.000000e+01	2.298371e-06	1.594534e-08	1.594534e-08
8.000000e+01	1.000000e+02	1.177601e-06	1.087188e-08	1.087188e-08
1.000000e+02	1.200000e+02	6.135050e-07	9.753752e-09	9.753752e-09
1.200000e+02	1.400000e+02	3.377508e-07	4.702584e-09	4.702584e-09
1.400000e+02	1.600000e+02	2.019163e-07	2.798970e-09	2.798970e-09
1.600000e+02	1.800000e+02	1.193791e-07	2.615160e-09	2.615160e-09
1.800000e+02	2.000000e+02	7.353145e-08	1.889731e-09	1.889731e-09
2.000000e+02	2.200000e+02	4.646089e-08	2.171096e-09	2.171096e-09
2.200000e+02	2.400000e+02	3.123587e-08	8.276474e-10	8.276474e-10
2.400000e+02	2.600000e+02	2.102612e-08	6.842050e-10	6.842050e-10
2.600000e+02	2.800000e+02	1.302602e-08	7.555746e-10	7.555746e-10
2.800000e+02	3.000000e+02	9.291510e-09	4.142732e-10	4.142732e-10
3.000000e+02	3.200000e+02	6.279110e-09	5.616663e-10	5.616663e-10
3.200000e+02	3.400000e+02	3.628725e-09	7.090502e-10	7.090502e-10
3.400000e+02	3.600000e+02	3.035547e-09	3.784145e-10	3.784145e-10
3.600000e+02	3.800000e+02	1.829636e-09	2.313223e-10	2.313223e-10
3.800000e+02	4.000000e+02	1.338087e-09	2.453773e-10	2.453773e-10
4.000000e+02	4.200000e+02	1.188146e-09	1.205181e-10	1.205181e-10
4.200000e+02	4.400000e+02	8.533835e-10	1.081921e-10	1.081921e-10
4.400000e+02	4.600000e+02	-6.834360e-10	1.448115e-09	1.448115e-09
4.600000e+02	4.800000e+02	3.871688e-10	6.522572e-11	6.522572e-11
4.800000e+02	5.000000e+02	4.170051e-10	1.065622e-10	1.065622e-10
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd
Path=onshell-qcd
Scale=1000.
ScaledBy=-2.97158544921795338e-11
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	-0.000000e+00	-0.000000e+00	-0.000000e+00
2.000000e+01	4.000000e+01	1.088433e-05	2.382110e-08	2.382110e-08
4.000000e+01	6.000000e+01	7.241505e-06	1.583368e-08	1.583368e-08
6.000000e+01	8.000000e+01	3.643142e-06	1.160058e-08	1.160058e-08
8.000000e+01	1.000000e+02	1.862286e-06	7.898584e-09	7.898584e-09
1.000000e+02	1.200000e+02	9.826310e-07	7.139457e-09	7.139457e-09
1.200000e+02	1.400000e+02	5.457000e-07	3.408477e-09	3.408477e-09
1.400000e+02	1.600000e+02	3.199842e-07	2.002674e-09	2.002674e-09
1.600000e+02	1.800000e+02	1.895056e-07	1.870827e-09	1.870827e-09
1.800000e+02	2.000000e+02	1.160139e-07	1.353779e-09	1.353779e-09
2.000000e+02	2.200000e+02	7.242630e-08	1.516236e-09	1.516236e-09
2.200000e+02	2.400000e+02	4.697429e-08	5.847373e-10	5.847373e-10
2.400000e+02	2.600000e+02	3.068614e-08	4.820327e-10	4.820327e-10
2.600000e+02	2.800000e+02	1.949042e-08	5.429781e-10	5.429781e-10
2.800000e+02	3.000000e+02	1.342138e-08	2.916773e-10	2.916773e-10
3.000000e+02	3.200000e+02	9.029400e-09	4.033773e-10	4.033773e-10
3.200000e+02	3.400000e+02	5.606125e-09	5.164603e-10	5.164603e-10
3.400000e+02	3.600000e+02	4.269105e-09	2.698204e-10	2.698204e-10
3.600000e+02	3.800000e+02	2.749523e-09	1.636990e-10	1.636990e-10
3.800000e+02	4.000000e+02	1.906445e-09	1.723837e-10	1.723837e-10
4.000000e+02	4.200000e+02	1.596229e-09	8.352534e-11	8.352534e-11
4.200000e+02	4.400000e+02	1.073430e-09	7.496169e-11	7.496169e-11
4.400000e+02	4.600000e+02	-9.182020e-11	1.004772e-09	1.004772e-09
4.600000e+02	4.800000e+02	5.335230e-10	4.382786e-11	4.382786e-11
4.800000e+02	5.000000e+02	4.959078e-10	7.429500e-11	7.429500e-11
# END HISTO1D



==> plots/onshell-offshell/costheta_jj.dat <==
# BEGIN PLOT
RatioPlot1YLabel=d$\sigma$/d$\sigma_\text{off-shell}$
DrawOnly=qqllnn onshell onshell-www onshell-wh onshell-wz onshell-vbs qqllnn-qcd onshell-qcd
RatioPlot2Reference=qqllnn-qcd
Title=$\mathrm{pp}\to \mathrm{e}^+\nu_\mathrm{e}\,\mu^+\nu_\mu\,\mathrm{j}\mathrm{j}$
PlotSize=10,6
RatioPlot2YLabel=d$\sigma$/d$\sigma_\text{off-shell}$
Legend2YPos=0.665
Legend3YPos=0.9
RatioPlot2Legend1Only=qqllnn-qcd onshell-qcd
RatioPlot2YSize=4
RatioPlot2Legend1YPos=0.90
XLabel=$\cos\theta_{\mathrm{j}_1\mathrm{j}_2}$
Legend=0
RatioPlot1Reference=qqllnn
Legend1YPos=0.9
LegendOnly=qqllnn onshell onshell-www onshell-wh onshell-vbs qqllnn-qcd onshell-qcd
Legend2=1
Legend1=1
RatioPlot1=1
RatioPlot=0
Legend1Title=LO $\mathcal{O}(\alpha^6)$
LogY=0
RatioPlot2YMax=1.1999
RatioPlot1YMin=0.
RatioPlot2DrawOnly=qqllnn-qcd onshell-qcd
Legend1XPos=0.1
Legend1Only=qqllnn onshell
RatioPlot1DrawOnly=qqllnn onshell onshell-www onshell-wh onshell-wz onshell-vbs
RatioPlot2Legend1=1
YMax=1.8
RatioPlot2Legend1Title=LO $\mathcal{O}(\alpha_\text{s}^2\alpha^4)$
RatioPlot1YMax=1.1999
Legend3XPos=0.55
RatioPlot2YMin=0.9001
RatioPlot2=1
RatioPlot2Legend1XPos=0.10
YLabel=d$\sigma$/d$\cos\theta_{\mathrm{j}_1\mathrm{j}_2}$ [fb]
Legend2Only=onshell-www onshell-wh onshell-wz onshell-vbs
Legend2XPos=0.2
RatioPlot1YSize=4
# END PLOT

# BEGIN HISTO1D /qqllnn
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=qqllnn
Path=qqllnn
Scale=1000.
ScaledBy=1.75419482248796436e-10
Title=off-shell
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.185793e-04	2.438118e-07	2.438118e-07
-9.000000e-01	-8.000000e-01	1.251708e-04	2.555731e-07	2.555731e-07
-8.000000e-01	-7.000000e-01	1.317534e-04	2.574764e-07	2.574764e-07
-7.000000e-01	-6.000000e-01	1.399295e-04	2.623436e-07	2.623436e-07
-6.000000e-01	-5.000000e-01	1.488545e-04	2.865552e-07	2.865552e-07
-5.000000e-01	-4.000000e-01	1.590173e-04	2.877863e-07	2.877863e-07
-4.000000e-01	-3.000000e-01	1.708226e-04	2.976710e-07	2.976710e-07
-3.000000e-01	-2.000000e-01	1.852820e-04	3.014236e-07	3.014236e-07
-2.000000e-01	-1.000000e-01	2.006336e-04	3.230121e-07	3.230121e-07
-1.000000e-01	0.000000e+00	2.201865e-04	3.152200e-07	3.152200e-07
0.000000e+00	1.000000e-01	2.446910e-04	3.374568e-07	3.374568e-07
1.000000e-01	2.000000e-01	2.764588e-04	3.565841e-07	3.565841e-07
2.000000e-01	3.000000e-01	3.190392e-04	4.479023e-07	4.479023e-07
3.000000e-01	4.000000e-01	3.669530e-04	4.017785e-07	4.017785e-07
4.000000e-01	5.000000e-01	4.263750e-04	4.230318e-07	4.230318e-07
5.000000e-01	6.000000e-01	5.037239e-04	4.429690e-07	4.429690e-07
6.000000e-01	7.000000e-01	6.134554e-04	4.860722e-07	4.860722e-07
7.000000e-01	8.000000e-01	7.860571e-04	5.367156e-07	5.367156e-07
8.000000e-01	9.000000e-01	1.106853e-03	6.466228e-07	6.466228e-07
9.000000e-01	1.000000e+00	1.670685e-03	7.865199e-07	7.865199e-07
# END HISTO1D


# BEGIN HISTO1D /onshell
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell
Path=onshell
Scale=1000.
ScaledBy=9.70134533862335589e-12
Title=on-shell
CalculateIntegral=1
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.176765e-04	9.400484e-08	9.400484e-08
-9.000000e-01	-8.000000e-01	1.232965e-04	9.816818e-08	9.816818e-08
-8.000000e-01	-7.000000e-01	1.297829e-04	1.022154e-07	1.022154e-07
-7.000000e-01	-6.000000e-01	1.372544e-04	1.063433e-07	1.063433e-07
-6.000000e-01	-5.000000e-01	1.457424e-04	1.107121e-07	1.107121e-07
-5.000000e-01	-4.000000e-01	1.555045e-04	1.152843e-07	1.152843e-07
-4.000000e-01	-3.000000e-01	1.670694e-04	1.202397e-07	1.202397e-07
-3.000000e-01	-2.000000e-01	1.802153e-04	1.255654e-07	1.255654e-07
-2.000000e-01	-1.000000e-01	1.957859e-04	1.315652e-07	1.315652e-07
-1.000000e-01	0.000000e+00	2.150408e-04	1.383457e-07	1.383457e-07
0.000000e+00	1.000000e-01	2.385093e-04	1.461979e-07	1.461979e-07
1.000000e-01	2.000000e-01	2.689962e-04	1.557710e-07	1.557710e-07
2.000000e-01	3.000000e-01	3.106769e-04	1.678266e-07	1.678266e-07
3.000000e-01	4.000000e-01	3.571927e-04	1.805186e-07	1.805186e-07
4.000000e-01	5.000000e-01	4.155148e-04	1.954312e-07	1.954312e-07
5.000000e-01	6.000000e-01	4.920055e-04	2.136748e-07	2.136748e-07
6.000000e-01	7.000000e-01	5.996902e-04	2.374632e-07	2.374632e-07
7.000000e-01	8.000000e-01	7.686681e-04	2.713327e-07	2.713327e-07
8.000000e-01	9.000000e-01	1.084530e-03	3.269526e-07	3.269526e-07
9.000000e-01	1.000000e+00	1.635106e-03	4.059305e-07	4.059305e-07
# END HISTO1D


# BEGIN HISTO1D /onshell-www
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-www
Path=onshell-www
Scale=1000.
ScaledBy=6.19718520016632565e-11
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.795424e-05	7.365023e-08	7.365023e-08
-9.000000e-01	-8.000000e-01	7.134119e-05	7.803430e-08	7.803430e-08
-8.000000e-01	-7.000000e-01	7.550948e-05	8.230128e-08	8.230128e-08
-7.000000e-01	-6.000000e-01	7.994171e-05	8.624899e-08	8.624899e-08
-6.000000e-01	-5.000000e-01	8.513340e-05	9.035211e-08	9.035211e-08
-5.000000e-01	-4.000000e-01	9.097672e-05	9.459905e-08	9.459905e-08
-4.000000e-01	-3.000000e-01	9.776419e-05	9.897578e-08	9.897578e-08
-3.000000e-01	-2.000000e-01	1.054208e-04	1.036337e-07	1.036337e-07
-2.000000e-01	-1.000000e-01	1.144001e-04	1.087013e-07	1.087013e-07
-1.000000e-01	0.000000e+00	1.251339e-04	1.142708e-07	1.142708e-07
0.000000e+00	1.000000e-01	1.382402e-04	1.206265e-07	1.206265e-07
1.000000e-01	2.000000e-01	1.548409e-04	1.281515e-07	1.281515e-07
2.000000e-01	3.000000e-01	1.770472e-04	1.374057e-07	1.374057e-07
3.000000e-01	4.000000e-01	2.015149e-04	1.469412e-07	1.469412e-07
4.000000e-01	5.000000e-01	2.314144e-04	1.578894e-07	1.578894e-07
5.000000e-01	6.000000e-01	2.700973e-04	1.711140e-07	1.711140e-07
6.000000e-01	7.000000e-01	3.230896e-04	1.880250e-07	1.880250e-07
7.000000e-01	8.000000e-01	4.038943e-04	2.117312e-07	2.117312e-07
8.000000e-01	9.000000e-01	5.526904e-04	2.506203e-07	2.506203e-07
9.000000e-01	1.000000e+00	8.403588e-04	3.068586e-07	3.068586e-07
# END HISTO1D


# BEGIN HISTO1D /onshell-wh
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh
Path=onshell-wh
Scale=1000.
ScaledBy=6.50279847585157603e-12
Title=W$^+$H
CalculateIntegral=1
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	4.349988e-05	5.552614e-08	5.552614e-08
-9.000000e-01	-8.000000e-01	4.550323e-05	5.664682e-08	5.664682e-08
-8.000000e-01	-7.000000e-01	4.760876e-05	5.778088e-08	5.778088e-08
-7.000000e-01	-6.000000e-01	5.031747e-05	5.937799e-08	5.937799e-08
-6.000000e-01	-5.000000e-01	5.334645e-05	6.108153e-08	6.108153e-08
-5.000000e-01	-4.000000e-01	5.692416e-05	6.305137e-08	6.305137e-08
-4.000000e-01	-3.000000e-01	6.129047e-05	6.548260e-08	6.548260e-08
-3.000000e-01	-2.000000e-01	6.636685e-05	6.816589e-08	6.816589e-08
-2.000000e-01	-1.000000e-01	7.245672e-05	7.135182e-08	7.135182e-08
-1.000000e-01	0.000000e+00	8.044918e-05	7.536623e-08	7.536623e-08
0.000000e+00	1.000000e-01	9.004223e-05	7.997176e-08	7.997176e-08
1.000000e-01	2.000000e-01	1.029501e-04	8.592646e-08	8.592646e-08
2.000000e-01	3.000000e-01	1.211246e-04	9.374320e-08	9.374320e-08
3.000000e-01	4.000000e-01	1.419909e-04	1.022374e-07	1.022374e-07
4.000000e-01	5.000000e-01	1.690272e-04	1.125760e-07	1.125760e-07
5.000000e-01	6.000000e-01	2.051022e-04	1.254016e-07	1.254016e-07
6.000000e-01	7.000000e-01	2.574422e-04	1.424181e-07	1.424181e-07
7.000000e-01	8.000000e-01	3.419605e-04	1.670135e-07	1.670135e-07
8.000000e-01	9.000000e-01	5.026024e-04	2.071891e-07	2.071891e-07
9.000000e-01	1.000000e+00	7.557910e-04	2.630665e-07	2.630665e-07
# END HISTO1D


# BEGIN HISTO1D /onshell-vbs
LineColor=orange!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-vbs
Path=onshell-vbs
Scale=1000.
ScaledBy=4.13709772750965648e-11
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.222348e-06	1.814943e-08	1.814943e-08
-9.000000e-01	-8.000000e-01	6.452098e-06	1.840593e-08	1.840593e-08
-8.000000e-01	-7.000000e-01	6.664662e-06	1.832647e-08	1.832647e-08
-7.000000e-01	-6.000000e-01	6.995265e-06	1.855445e-08	1.855445e-08
-6.000000e-01	-5.000000e-01	7.262580e-06	1.904539e-08	1.904539e-08
-5.000000e-01	-4.000000e-01	7.603638e-06	1.913120e-08	1.913120e-08
-4.000000e-01	-3.000000e-01	8.014779e-06	1.932398e-08	1.932398e-08
-3.000000e-01	-2.000000e-01	8.427694e-06	1.949702e-08	1.949702e-08
-2.000000e-01	-1.000000e-01	8.929098e-06	2.005836e-08	2.005836e-08
-1.000000e-01	0.000000e+00	9.457649e-06	2.004138e-08	2.004138e-08
0.000000e+00	1.000000e-01	1.022687e-05	2.067798e-08	2.067798e-08
1.000000e-01	2.000000e-01	1.120524e-05	2.141163e-08	2.141163e-08
2.000000e-01	3.000000e-01	1.250506e-05	2.230791e-08	2.230791e-08
3.000000e-01	4.000000e-01	1.368695e-05	2.329782e-08	2.329782e-08
4.000000e-01	5.000000e-01	1.507323e-05	2.430912e-08	2.430912e-08
5.000000e-01	6.000000e-01	1.680595e-05	2.552241e-08	2.552241e-08
6.000000e-01	7.000000e-01	1.915846e-05	2.743082e-08	2.743082e-08
7.000000e-01	8.000000e-01	2.281336e-05	2.996283e-08	2.996283e-08
8.000000e-01	9.000000e-01	2.923723e-05	3.406027e-08	3.406027e-08
9.000000e-01	1.000000e+00	3.895597e-05	3.759488e-08	3.759488e-08
# END HISTO1D


# BEGIN HISTO1D /qqllnn-qcd
ErrorBreakdown={0: {"": {up: 7.9862560317790513e-05, dn: 7.9862560317790513e-05}}, 1: {"": {up: 7.6070316252718059e-05, dn: 7.6070316252718059e-05}}, 2: {"": {up: 7.7019991538240283e-05, dn: 7.7019991538240283e-05}}, 3: {"": {up: 7.4451328550375893e-05, dn: 7.4451328550375893e-05}}, 4: {"": {up: 7.3654188469056113e-05, dn: 7.3654188469056113e-05}}, 5: {"": {up: 7.6045074643027593e-05, dn: 7.6045074643027593e-05}}, 6: {"": {up: 7.4367543072348567e-05, dn: 7.4367543072348567e-05}}, 7: {"": {up: 7.5941088795074738e-05, dn: 7.5941088795074738e-05}}, 8: {"": {up: 7.5903400213140712e-05, dn: 7.5903400213140712e-05}}, 9: {"": {up: 7.5883136592509999e-05, dn: 7.5883136592509999e-05}}, 10: {"": {up: 7.7263648613922726e-05, dn: 7.7263648613922726e-05}}, 11: {"": {up: 7.7976808183489234e-05, dn: 7.7976808183489234e-05}}, 12: {"": {up: 8.0309113760986274e-05, dn: 8.0309113760986274e-05}}, 13: {"": {up: 8.5601491037537531e-05, dn: 8.5601491037537531e-05}}, 14: {"": {up: 8.5113985144389577e-05, dn: 8.5113985144389577e-05}}, 15: {"": {up: 8.8806117827362982e-05, dn: 8.8806117827362982e-05}}, 16: {"": {up: 9.1663964870963326e-05, dn: 9.1663964870963326e-05}}, 17: {"": {up: 9.315190731109323e-05, dn: 9.315190731109323e-05}}, 18: {"": {up: 9.8211187280994016e-05, dn: 9.8211187280994016e-05}}, 19: {"": {up: 9.2559284576866255e-05, dn: 9.2559284576866255e-05}}}
LineColor=black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=qqllnn-qcd
Path=qqllnn-qcd
Title=off-shell
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.868709e-02	7.986256e-05	7.986256e-05
-9.000000e-01	-8.000000e-01	7.005751e-02	7.607032e-05	7.607032e-05
-8.000000e-01	-7.000000e-01	7.175280e-02	7.701999e-05	7.701999e-05
-7.000000e-01	-6.000000e-01	7.392703e-02	7.445133e-05	7.445133e-05
-6.000000e-01	-5.000000e-01	7.641988e-02	7.365419e-05	7.365419e-05
-5.000000e-01	-4.000000e-01	7.944543e-02	7.604507e-05	7.604507e-05
-4.000000e-01	-3.000000e-01	8.281763e-02	7.436754e-05	7.436754e-05
-3.000000e-01	-2.000000e-01	8.710833e-02	7.594109e-05	7.594109e-05
-2.000000e-01	-1.000000e-01	9.214286e-02	7.590340e-05	7.590340e-05
-1.000000e-01	0.000000e+00	9.819514e-02	7.588314e-05	7.588314e-05
0.000000e+00	1.000000e-01	1.059415e-01	7.726365e-05	7.726365e-05
1.000000e-01	2.000000e-01	1.161577e-01	7.797681e-05	7.797681e-05
2.000000e-01	3.000000e-01	1.299786e-01	8.030911e-05	8.030911e-05
3.000000e-01	4.000000e-01	1.446135e-01	8.560149e-05	8.560149e-05
4.000000e-01	5.000000e-01	1.612907e-01	8.511399e-05	8.511399e-05
5.000000e-01	6.000000e-01	1.829447e-01	8.880612e-05	8.880612e-05
6.000000e-01	7.000000e-01	2.126186e-01	9.166396e-05	9.166396e-05
7.000000e-01	8.000000e-01	2.575409e-01	9.315191e-05	9.315191e-05
8.000000e-01	9.000000e-01	3.374283e-01	9.821119e-05	9.821119e-05
9.000000e-01	1.000000e+00	4.578783e-01	9.255928e-05	9.255928e-05
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Path=onshell-qcd[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Scale=1000.
ScaledBy=9.79134665760089597e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	5.867771e-05	7.784971e-08	7.784971e-08
-9.000000e-01	-8.000000e-01	5.995298e-05	7.916433e-08	7.916433e-08
-8.000000e-01	-7.000000e-01	6.152877e-05	7.999474e-08	7.999474e-08
-7.000000e-01	-6.000000e-01	6.337164e-05	8.078559e-08	8.078559e-08
-6.000000e-01	-5.000000e-01	6.539938e-05	8.178814e-08	8.178814e-08
-5.000000e-01	-4.000000e-01	6.802178e-05	8.206598e-08	8.206598e-08
-4.000000e-01	-3.000000e-01	7.098179e-05	8.325124e-08	8.325124e-08
-3.000000e-01	-2.000000e-01	7.453734e-05	8.449251e-08	8.449251e-08
-2.000000e-01	-1.000000e-01	7.882367e-05	8.603747e-08	8.603747e-08
-1.000000e-01	0.000000e+00	8.405422e-05	8.782472e-08	8.782472e-08
0.000000e+00	1.000000e-01	9.060719e-05	9.039642e-08	9.039642e-08
1.000000e-01	2.000000e-01	9.931990e-05	9.302249e-08	9.302249e-08
2.000000e-01	3.000000e-01	1.110244e-04	9.704824e-08	9.704824e-08
3.000000e-01	4.000000e-01	1.232819e-04	1.009258e-07	1.009258e-07
4.000000e-01	5.000000e-01	1.374984e-04	1.059811e-07	1.059811e-07
5.000000e-01	6.000000e-01	1.556497e-04	1.116088e-07	1.116088e-07
6.000000e-01	7.000000e-01	1.810181e-04	1.202503e-07	1.202503e-07
7.000000e-01	8.000000e-01	2.188125e-04	1.317192e-07	1.317192e-07
8.000000e-01	9.000000e-01	2.862258e-04	1.498202e-07	1.498202e-07
9.000000e-01	1.000000e+00	3.857499e-04	1.662583e-07	1.662583e-07
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Path=onshell-qcd[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Scale=1000.
ScaledBy=9.79135040304752897e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	5.808586e-05	7.665431e-08	7.665431e-08
-9.000000e-01	-8.000000e-01	5.936464e-05	7.793436e-08	7.793436e-08
-8.000000e-01	-7.000000e-01	6.095150e-05	7.878042e-08	7.878042e-08
-7.000000e-01	-6.000000e-01	6.280131e-05	7.957851e-08	7.957851e-08
-6.000000e-01	-5.000000e-01	6.483348e-05	8.057923e-08	8.057923e-08
-5.000000e-01	-4.000000e-01	6.746543e-05	8.090648e-08	8.090648e-08
-4.000000e-01	-3.000000e-01	7.042822e-05	8.210783e-08	8.210783e-08
-3.000000e-01	-2.000000e-01	7.398891e-05	8.336992e-08	8.336992e-08
-2.000000e-01	-1.000000e-01	7.827963e-05	8.493117e-08	8.493117e-08
-1.000000e-01	0.000000e+00	8.352095e-05	8.673549e-08	8.673549e-08
0.000000e+00	1.000000e-01	9.007924e-05	8.930839e-08	8.930839e-08
1.000000e-01	2.000000e-01	9.881049e-05	9.196817e-08	9.196817e-08
2.000000e-01	3.000000e-01	1.105412e-04	9.599758e-08	9.599758e-08
3.000000e-01	4.000000e-01	1.228347e-04	9.990925e-08	9.990925e-08
4.000000e-01	5.000000e-01	1.371024e-04	1.049538e-07	1.049538e-07
5.000000e-01	6.000000e-01	1.553160e-04	1.105759e-07	1.105759e-07
6.000000e-01	7.000000e-01	1.807977e-04	1.191979e-07	1.191979e-07
7.000000e-01	8.000000e-01	2.188291e-04	1.306408e-07	1.306408e-07
8.000000e-01	9.000000e-01	2.868905e-04	1.488580e-07	1.488580e-07
9.000000e-01	1.000000e+00	3.894047e-04	1.663380e-07	1.663380e-07
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Path=onshell-qcd[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Scale=1000.
ScaledBy=9.79134761815991035e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.979536e-05	9.259988e-08	9.259988e-08
-9.000000e-01	-8.000000e-01	7.131225e-05	9.416358e-08	9.416358e-08
-8.000000e-01	-7.000000e-01	7.318661e-05	9.515133e-08	9.515133e-08
-7.000000e-01	-6.000000e-01	7.537865e-05	9.609201e-08	9.609201e-08
-6.000000e-01	-5.000000e-01	7.779059e-05	9.728452e-08	9.728452e-08
-5.000000e-01	-4.000000e-01	8.090984e-05	9.761500e-08	9.761500e-08
-4.000000e-01	-3.000000e-01	8.443068e-05	9.902485e-08	9.902485e-08
-3.000000e-01	-2.000000e-01	8.865991e-05	1.005013e-07	1.005013e-07
-2.000000e-01	-1.000000e-01	9.375837e-05	1.023390e-07	1.023390e-07
-1.000000e-01	0.000000e+00	9.997994e-05	1.044649e-07	1.044649e-07
0.000000e+00	1.000000e-01	1.077745e-04	1.075238e-07	1.075238e-07
1.000000e-01	2.000000e-01	1.181380e-04	1.106474e-07	1.106474e-07
2.000000e-01	3.000000e-01	1.320601e-04	1.154360e-07	1.154360e-07
3.000000e-01	4.000000e-01	1.466400e-04	1.200482e-07	1.200482e-07
4.000000e-01	5.000000e-01	1.635502e-04	1.260613e-07	1.260613e-07
5.000000e-01	6.000000e-01	1.851406e-04	1.327553e-07	1.327553e-07
6.000000e-01	7.000000e-01	2.153157e-04	1.430341e-07	1.430341e-07
7.000000e-01	8.000000e-01	2.602709e-04	1.566761e-07	1.566761e-07
8.000000e-01	9.000000e-01	3.404569e-04	1.782066e-07	1.782066e-07
9.000000e-01	1.000000e+00	4.588377e-04	1.977593e-07	1.977593e-07
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=1__MUF=1__LHAPDF=325100]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=1__MUF=1__LHAPDF=325100]
Path=onshell-qcd[MUR=1__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=9.79134870550767137e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.909136e-05	9.117795e-08	9.117795e-08
-9.000000e-01	-8.000000e-01	7.061243e-05	9.270054e-08	9.270054e-08
-8.000000e-01	-7.000000e-01	7.249994e-05	9.370689e-08	9.370689e-08
-7.000000e-01	-6.000000e-01	7.470025e-05	9.465621e-08	9.465621e-08
-6.000000e-01	-5.000000e-01	7.711744e-05	9.584653e-08	9.584653e-08
-5.000000e-01	-4.000000e-01	8.024805e-05	9.623577e-08	9.623577e-08
-4.000000e-01	-3.000000e-01	8.377222e-05	9.766475e-08	9.766475e-08
-3.000000e-01	-2.000000e-01	8.800754e-05	9.916597e-08	9.916597e-08
-2.000000e-01	-1.000000e-01	9.311123e-05	1.010231e-07	1.010231e-07
-1.000000e-01	0.000000e+00	9.934567e-05	1.031692e-07	1.031692e-07
0.000000e+00	1.000000e-01	1.071465e-04	1.062296e-07	1.062296e-07
1.000000e-01	2.000000e-01	1.175321e-04	1.093933e-07	1.093933e-07
2.000000e-01	3.000000e-01	1.314854e-04	1.141862e-07	1.141862e-07
3.000000e-01	4.000000e-01	1.461082e-04	1.188390e-07	1.188390e-07
4.000000e-01	5.000000e-01	1.630791e-04	1.248393e-07	1.248393e-07
5.000000e-01	6.000000e-01	1.847437e-04	1.315267e-07	1.315267e-07
6.000000e-01	7.000000e-01	2.150534e-04	1.417823e-07	1.417823e-07
7.000000e-01	8.000000e-01	2.602906e-04	1.553933e-07	1.553933e-07
8.000000e-01	9.000000e-01	3.412475e-04	1.770621e-07	1.770621e-07
9.000000e-01	1.000000e+00	4.631850e-04	1.978539e-07	1.978539e-07
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Path=onshell-qcd[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Scale=1000.
ScaledBy=9.79134797510691422e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.794338e-05	8.913488e-08	8.913488e-08
-9.000000e-01	-8.000000e-01	6.946149e-05	9.060541e-08	9.060541e-08
-8.000000e-01	-7.000000e-01	7.135450e-05	9.163025e-08	9.163025e-08
-7.000000e-01	-6.000000e-01	7.355257e-05	9.258002e-08	9.258002e-08
-6.000000e-01	-5.000000e-01	7.596334e-05	9.376124e-08	9.376124e-08
-5.000000e-01	-4.000000e-01	7.909091e-05	9.421423e-08	9.421423e-08
-4.000000e-01	-3.000000e-01	8.260098e-05	9.566251e-08	9.566251e-08
-3.000000e-01	-2.000000e-01	8.682160e-05	9.718426e-08	9.718426e-08
-2.000000e-01	-1.000000e-01	9.190535e-05	9.905491e-08	9.905491e-08
-1.000000e-01	0.000000e+00	9.812292e-05	1.012152e-07	1.012152e-07
0.000000e+00	1.000000e-01	1.058912e-04	1.042622e-07	1.042622e-07
1.000000e-01	2.000000e-01	1.162497e-04	1.074582e-07	1.074582e-07
2.000000e-01	3.000000e-01	1.301678e-04	1.122367e-07	1.122367e-07
3.000000e-01	4.000000e-01	1.447655e-04	1.169154e-07	1.169154e-07
4.000000e-01	5.000000e-01	1.617190e-04	1.228736e-07	1.228736e-07
5.000000e-01	6.000000e-01	1.833564e-04	1.295223e-07	1.295223e-07
6.000000e-01	7.000000e-01	2.136614e-04	1.396965e-07	1.396965e-07
7.000000e-01	8.000000e-01	2.589804e-04	1.532000e-07	1.532000e-07
8.000000e-01	9.000000e-01	3.403758e-04	1.748915e-07	1.748915e-07
9.000000e-01	1.000000e+00	4.656374e-04	1.969124e-07	1.969124e-07
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Path=onshell-qcd[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Scale=1000.
ScaledBy=9.79134791250676758e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	8.361399e-05	1.103431e-07	1.103431e-07
-9.000000e-01	-8.000000e-01	8.545477e-05	1.121857e-07	1.121857e-07
-8.000000e-01	-7.000000e-01	8.773903e-05	1.134036e-07	1.134036e-07
-7.000000e-01	-6.000000e-01	9.040182e-05	1.145524e-07	1.145524e-07
-6.000000e-01	-5.000000e-01	9.332709e-05	1.159929e-07	1.159929e-07
-5.000000e-01	-4.000000e-01	9.711576e-05	1.164640e-07	1.164640e-07
-4.000000e-01	-3.000000e-01	1.013807e-04	1.181933e-07	1.181933e-07
-3.000000e-01	-2.000000e-01	1.065063e-04	1.200101e-07	1.200101e-07
-2.000000e-01	-1.000000e-01	1.126827e-04	1.222575e-07	1.222575e-07
-1.000000e-01	0.000000e+00	1.202275e-04	1.248548e-07	1.248548e-07
0.000000e+00	1.000000e-01	1.296681e-04	1.285585e-07	1.285585e-07
1.000000e-01	2.000000e-01	1.422367e-04	1.323872e-07	1.323872e-07
2.000000e-01	3.000000e-01	1.591228e-04	1.381875e-07	1.381875e-07
3.000000e-01	4.000000e-01	1.768193e-04	1.438183e-07	1.438183e-07
4.000000e-01	5.000000e-01	1.973574e-04	1.510799e-07	1.510799e-07
5.000000e-01	6.000000e-01	2.235757e-04	1.591729e-07	1.591729e-07
6.000000e-01	7.000000e-01	2.602564e-04	1.715841e-07	1.715841e-07
7.000000e-01	8.000000e-01	3.150023e-04	1.880561e-07	1.880561e-07
8.000000e-01	9.000000e-01	4.129758e-04	2.142795e-07	2.142795e-07
9.000000e-01	1.000000e+00	5.605440e-04	2.394417e-07	2.394417e-07
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Path=onshell-qcd[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Scale=1000.
ScaledBy=9.79134837439408187e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	8.222471e-05	1.078705e-07	1.078705e-07
-9.000000e-01	-8.000000e-01	8.406192e-05	1.096502e-07	1.096502e-07
-8.000000e-01	-7.000000e-01	8.635282e-05	1.108904e-07	1.108904e-07
-7.000000e-01	-6.000000e-01	8.901292e-05	1.120399e-07	1.120399e-07
-6.000000e-01	-5.000000e-01	9.193043e-05	1.134693e-07	1.134693e-07
-5.000000e-01	-4.000000e-01	9.571538e-05	1.140175e-07	1.140175e-07
-4.000000e-01	-3.000000e-01	9.996330e-05	1.157702e-07	1.157702e-07
-3.000000e-01	-2.000000e-01	1.050711e-04	1.176119e-07	1.176119e-07
-2.000000e-01	-1.000000e-01	1.112234e-04	1.198757e-07	1.198757e-07
-1.000000e-01	0.000000e+00	1.187478e-04	1.224900e-07	1.224900e-07
0.000000e+00	1.000000e-01	1.281490e-04	1.261775e-07	1.261775e-07
1.000000e-01	2.000000e-01	1.406848e-04	1.300453e-07	1.300453e-07
2.000000e-01	3.000000e-01	1.575285e-04	1.358282e-07	1.358282e-07
3.000000e-01	4.000000e-01	1.751944e-04	1.414905e-07	1.414905e-07
4.000000e-01	5.000000e-01	1.957114e-04	1.487010e-07	1.487010e-07
5.000000e-01	6.000000e-01	2.218969e-04	1.567472e-07	1.567472e-07
6.000000e-01	7.000000e-01	2.585719e-04	1.690600e-07	1.690600e-07
7.000000e-01	8.000000e-01	3.134167e-04	1.854018e-07	1.854018e-07
8.000000e-01	9.000000e-01	4.119210e-04	2.116527e-07	2.116527e-07
9.000000e-01	1.000000e+00	5.635120e-04	2.383023e-07	2.383023e-07
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Path=onshell-qcd[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Scale=1000.
ScaledBy=9.79134665760089597e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	5.867771e-05	7.784971e-08	7.784971e-08
-9.000000e-01	-8.000000e-01	5.995298e-05	7.916433e-08	7.916433e-08
-8.000000e-01	-7.000000e-01	6.152877e-05	7.999474e-08	7.999474e-08
-7.000000e-01	-6.000000e-01	6.337164e-05	8.078559e-08	8.078559e-08
-6.000000e-01	-5.000000e-01	6.539938e-05	8.178814e-08	8.178814e-08
-5.000000e-01	-4.000000e-01	6.802178e-05	8.206598e-08	8.206598e-08
-4.000000e-01	-3.000000e-01	7.098179e-05	8.325124e-08	8.325124e-08
-3.000000e-01	-2.000000e-01	7.453734e-05	8.449251e-08	8.449251e-08
-2.000000e-01	-1.000000e-01	7.882367e-05	8.603747e-08	8.603747e-08
-1.000000e-01	0.000000e+00	8.405422e-05	8.782472e-08	8.782472e-08
0.000000e+00	1.000000e-01	9.060719e-05	9.039642e-08	9.039642e-08
1.000000e-01	2.000000e-01	9.931990e-05	9.302249e-08	9.302249e-08
2.000000e-01	3.000000e-01	1.110244e-04	9.704824e-08	9.704824e-08
3.000000e-01	4.000000e-01	1.232819e-04	1.009258e-07	1.009258e-07
4.000000e-01	5.000000e-01	1.374984e-04	1.059811e-07	1.059811e-07
5.000000e-01	6.000000e-01	1.556497e-04	1.116088e-07	1.116088e-07
6.000000e-01	7.000000e-01	1.810181e-04	1.202503e-07	1.202503e-07
7.000000e-01	8.000000e-01	2.188125e-04	1.317192e-07	1.317192e-07
8.000000e-01	9.000000e-01	2.862258e-04	1.498202e-07	1.498202e-07
9.000000e-01	1.000000e+00	3.857499e-04	1.662583e-07	1.662583e-07
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Path=onshell-qcd[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Scale=1000.
ScaledBy=9.79135040304752897e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	5.808586e-05	7.665431e-08	7.665431e-08
-9.000000e-01	-8.000000e-01	5.936464e-05	7.793436e-08	7.793436e-08
-8.000000e-01	-7.000000e-01	6.095150e-05	7.878042e-08	7.878042e-08
-7.000000e-01	-6.000000e-01	6.280131e-05	7.957851e-08	7.957851e-08
-6.000000e-01	-5.000000e-01	6.483348e-05	8.057923e-08	8.057923e-08
-5.000000e-01	-4.000000e-01	6.746543e-05	8.090648e-08	8.090648e-08
-4.000000e-01	-3.000000e-01	7.042822e-05	8.210783e-08	8.210783e-08
-3.000000e-01	-2.000000e-01	7.398891e-05	8.336992e-08	8.336992e-08
-2.000000e-01	-1.000000e-01	7.827963e-05	8.493117e-08	8.493117e-08
-1.000000e-01	0.000000e+00	8.352095e-05	8.673549e-08	8.673549e-08
0.000000e+00	1.000000e-01	9.007924e-05	8.930839e-08	8.930839e-08
1.000000e-01	2.000000e-01	9.881049e-05	9.196817e-08	9.196817e-08
2.000000e-01	3.000000e-01	1.105412e-04	9.599758e-08	9.599758e-08
3.000000e-01	4.000000e-01	1.228347e-04	9.990925e-08	9.990925e-08
4.000000e-01	5.000000e-01	1.371024e-04	1.049538e-07	1.049538e-07
5.000000e-01	6.000000e-01	1.553160e-04	1.105759e-07	1.105759e-07
6.000000e-01	7.000000e-01	1.807977e-04	1.191979e-07	1.191979e-07
7.000000e-01	8.000000e-01	2.188291e-04	1.306408e-07	1.306408e-07
8.000000e-01	9.000000e-01	2.868905e-04	1.488580e-07	1.488580e-07
9.000000e-01	1.000000e+00	3.894047e-04	1.663380e-07	1.663380e-07
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Path=onshell-qcd[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Scale=1000.
ScaledBy=9.79134761815991035e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.979536e-05	9.259988e-08	9.259988e-08
-9.000000e-01	-8.000000e-01	7.131225e-05	9.416358e-08	9.416358e-08
-8.000000e-01	-7.000000e-01	7.318661e-05	9.515133e-08	9.515133e-08
-7.000000e-01	-6.000000e-01	7.537865e-05	9.609201e-08	9.609201e-08
-6.000000e-01	-5.000000e-01	7.779059e-05	9.728452e-08	9.728452e-08
-5.000000e-01	-4.000000e-01	8.090984e-05	9.761500e-08	9.761500e-08
-4.000000e-01	-3.000000e-01	8.443068e-05	9.902485e-08	9.902485e-08
-3.000000e-01	-2.000000e-01	8.865991e-05	1.005013e-07	1.005013e-07
-2.000000e-01	-1.000000e-01	9.375837e-05	1.023390e-07	1.023390e-07
-1.000000e-01	0.000000e+00	9.997994e-05	1.044649e-07	1.044649e-07
0.000000e+00	1.000000e-01	1.077745e-04	1.075238e-07	1.075238e-07
1.000000e-01	2.000000e-01	1.181380e-04	1.106474e-07	1.106474e-07
2.000000e-01	3.000000e-01	1.320601e-04	1.154360e-07	1.154360e-07
3.000000e-01	4.000000e-01	1.466400e-04	1.200482e-07	1.200482e-07
4.000000e-01	5.000000e-01	1.635502e-04	1.260613e-07	1.260613e-07
5.000000e-01	6.000000e-01	1.851406e-04	1.327553e-07	1.327553e-07
6.000000e-01	7.000000e-01	2.153157e-04	1.430341e-07	1.430341e-07
7.000000e-01	8.000000e-01	2.602709e-04	1.566761e-07	1.566761e-07
8.000000e-01	9.000000e-01	3.404569e-04	1.782066e-07	1.782066e-07
9.000000e-01	1.000000e+00	4.588377e-04	1.977593e-07	1.977593e-07
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=onshell-qcd[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=9.79134870550767137e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.909136e-05	9.117795e-08	9.117795e-08
-9.000000e-01	-8.000000e-01	7.061243e-05	9.270054e-08	9.270054e-08
-8.000000e-01	-7.000000e-01	7.249994e-05	9.370689e-08	9.370689e-08
-7.000000e-01	-6.000000e-01	7.470025e-05	9.465621e-08	9.465621e-08
-6.000000e-01	-5.000000e-01	7.711744e-05	9.584653e-08	9.584653e-08
-5.000000e-01	-4.000000e-01	8.024805e-05	9.623577e-08	9.623577e-08
-4.000000e-01	-3.000000e-01	8.377222e-05	9.766475e-08	9.766475e-08
-3.000000e-01	-2.000000e-01	8.800754e-05	9.916597e-08	9.916597e-08
-2.000000e-01	-1.000000e-01	9.311123e-05	1.010231e-07	1.010231e-07
-1.000000e-01	0.000000e+00	9.934567e-05	1.031692e-07	1.031692e-07
0.000000e+00	1.000000e-01	1.071465e-04	1.062296e-07	1.062296e-07
1.000000e-01	2.000000e-01	1.175321e-04	1.093933e-07	1.093933e-07
2.000000e-01	3.000000e-01	1.314854e-04	1.141862e-07	1.141862e-07
3.000000e-01	4.000000e-01	1.461082e-04	1.188390e-07	1.188390e-07
4.000000e-01	5.000000e-01	1.630791e-04	1.248393e-07	1.248393e-07
5.000000e-01	6.000000e-01	1.847437e-04	1.315267e-07	1.315267e-07
6.000000e-01	7.000000e-01	2.150534e-04	1.417823e-07	1.417823e-07
7.000000e-01	8.000000e-01	2.602906e-04	1.553933e-07	1.553933e-07
8.000000e-01	9.000000e-01	3.412475e-04	1.770621e-07	1.770621e-07
9.000000e-01	1.000000e+00	4.631850e-04	1.978539e-07	1.978539e-07
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Path=onshell-qcd[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Scale=1000.
ScaledBy=9.79134797510691422e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.794338e-05	8.913488e-08	8.913488e-08
-9.000000e-01	-8.000000e-01	6.946149e-05	9.060541e-08	9.060541e-08
-8.000000e-01	-7.000000e-01	7.135450e-05	9.163025e-08	9.163025e-08
-7.000000e-01	-6.000000e-01	7.355257e-05	9.258002e-08	9.258002e-08
-6.000000e-01	-5.000000e-01	7.596334e-05	9.376124e-08	9.376124e-08
-5.000000e-01	-4.000000e-01	7.909091e-05	9.421423e-08	9.421423e-08
-4.000000e-01	-3.000000e-01	8.260098e-05	9.566251e-08	9.566251e-08
-3.000000e-01	-2.000000e-01	8.682160e-05	9.718426e-08	9.718426e-08
-2.000000e-01	-1.000000e-01	9.190535e-05	9.905491e-08	9.905491e-08
-1.000000e-01	0.000000e+00	9.812292e-05	1.012152e-07	1.012152e-07
0.000000e+00	1.000000e-01	1.058912e-04	1.042622e-07	1.042622e-07
1.000000e-01	2.000000e-01	1.162497e-04	1.074582e-07	1.074582e-07
2.000000e-01	3.000000e-01	1.301678e-04	1.122367e-07	1.122367e-07
3.000000e-01	4.000000e-01	1.447655e-04	1.169154e-07	1.169154e-07
4.000000e-01	5.000000e-01	1.617190e-04	1.228736e-07	1.228736e-07
5.000000e-01	6.000000e-01	1.833564e-04	1.295223e-07	1.295223e-07
6.000000e-01	7.000000e-01	2.136614e-04	1.396965e-07	1.396965e-07
7.000000e-01	8.000000e-01	2.589804e-04	1.532000e-07	1.532000e-07
8.000000e-01	9.000000e-01	3.403758e-04	1.748915e-07	1.748915e-07
9.000000e-01	1.000000e+00	4.656374e-04	1.969124e-07	1.969124e-07
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Path=onshell-qcd[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Scale=1000.
ScaledBy=9.79134791250676758e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	8.361399e-05	1.103431e-07	1.103431e-07
-9.000000e-01	-8.000000e-01	8.545477e-05	1.121857e-07	1.121857e-07
-8.000000e-01	-7.000000e-01	8.773903e-05	1.134036e-07	1.134036e-07
-7.000000e-01	-6.000000e-01	9.040182e-05	1.145524e-07	1.145524e-07
-6.000000e-01	-5.000000e-01	9.332709e-05	1.159929e-07	1.159929e-07
-5.000000e-01	-4.000000e-01	9.711576e-05	1.164640e-07	1.164640e-07
-4.000000e-01	-3.000000e-01	1.013807e-04	1.181933e-07	1.181933e-07
-3.000000e-01	-2.000000e-01	1.065063e-04	1.200101e-07	1.200101e-07
-2.000000e-01	-1.000000e-01	1.126827e-04	1.222575e-07	1.222575e-07
-1.000000e-01	0.000000e+00	1.202275e-04	1.248548e-07	1.248548e-07
0.000000e+00	1.000000e-01	1.296681e-04	1.285585e-07	1.285585e-07
1.000000e-01	2.000000e-01	1.422367e-04	1.323872e-07	1.323872e-07
2.000000e-01	3.000000e-01	1.591228e-04	1.381875e-07	1.381875e-07
3.000000e-01	4.000000e-01	1.768193e-04	1.438183e-07	1.438183e-07
4.000000e-01	5.000000e-01	1.973574e-04	1.510799e-07	1.510799e-07
5.000000e-01	6.000000e-01	2.235757e-04	1.591729e-07	1.591729e-07
6.000000e-01	7.000000e-01	2.602564e-04	1.715841e-07	1.715841e-07
7.000000e-01	8.000000e-01	3.150023e-04	1.880561e-07	1.880561e-07
8.000000e-01	9.000000e-01	4.129758e-04	2.142795e-07	2.142795e-07
9.000000e-01	1.000000e+00	5.605440e-04	2.394417e-07	2.394417e-07
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Path=onshell-qcd[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Scale=1000.
ScaledBy=9.79134837439408187e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	8.222471e-05	1.078705e-07	1.078705e-07
-9.000000e-01	-8.000000e-01	8.406192e-05	1.096502e-07	1.096502e-07
-8.000000e-01	-7.000000e-01	8.635282e-05	1.108904e-07	1.108904e-07
-7.000000e-01	-6.000000e-01	8.901292e-05	1.120399e-07	1.120399e-07
-6.000000e-01	-5.000000e-01	9.193043e-05	1.134693e-07	1.134693e-07
-5.000000e-01	-4.000000e-01	9.571538e-05	1.140175e-07	1.140175e-07
-4.000000e-01	-3.000000e-01	9.996330e-05	1.157702e-07	1.157702e-07
-3.000000e-01	-2.000000e-01	1.050711e-04	1.176119e-07	1.176119e-07
-2.000000e-01	-1.000000e-01	1.112234e-04	1.198757e-07	1.198757e-07
-1.000000e-01	0.000000e+00	1.187478e-04	1.224900e-07	1.224900e-07
0.000000e+00	1.000000e-01	1.281490e-04	1.261775e-07	1.261775e-07
1.000000e-01	2.000000e-01	1.406848e-04	1.300453e-07	1.300453e-07
2.000000e-01	3.000000e-01	1.575285e-04	1.358282e-07	1.358282e-07
3.000000e-01	4.000000e-01	1.751944e-04	1.414905e-07	1.414905e-07
4.000000e-01	5.000000e-01	1.957114e-04	1.487010e-07	1.487010e-07
5.000000e-01	6.000000e-01	2.218969e-04	1.567472e-07	1.567472e-07
6.000000e-01	7.000000e-01	2.585719e-04	1.690600e-07	1.690600e-07
7.000000e-01	8.000000e-01	3.134167e-04	1.854018e-07	1.854018e-07
8.000000e-01	9.000000e-01	4.119210e-04	2.116527e-07	2.116527e-07
9.000000e-01	1.000000e+00	5.635120e-04	2.383023e-07	2.383023e-07
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd
Path=onshell-qcd
Scale=1000.
ScaledBy=9.79134870550767137e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.909136e-05	9.117795e-08	9.117795e-08
-9.000000e-01	-8.000000e-01	7.061243e-05	9.270054e-08	9.270054e-08
-8.000000e-01	-7.000000e-01	7.249994e-05	9.370689e-08	9.370689e-08
-7.000000e-01	-6.000000e-01	7.470025e-05	9.465621e-08	9.465621e-08
-6.000000e-01	-5.000000e-01	7.711744e-05	9.584653e-08	9.584653e-08
-5.000000e-01	-4.000000e-01	8.024805e-05	9.623577e-08	9.623577e-08
-4.000000e-01	-3.000000e-01	8.377222e-05	9.766475e-08	9.766475e-08
-3.000000e-01	-2.000000e-01	8.800754e-05	9.916597e-08	9.916597e-08
-2.000000e-01	-1.000000e-01	9.311123e-05	1.010231e-07	1.010231e-07
-1.000000e-01	0.000000e+00	9.934567e-05	1.031692e-07	1.031692e-07
0.000000e+00	1.000000e-01	1.071465e-04	1.062296e-07	1.062296e-07
1.000000e-01	2.000000e-01	1.175321e-04	1.093933e-07	1.093933e-07
2.000000e-01	3.000000e-01	1.314854e-04	1.141862e-07	1.141862e-07
3.000000e-01	4.000000e-01	1.461082e-04	1.188390e-07	1.188390e-07
4.000000e-01	5.000000e-01	1.630791e-04	1.248393e-07	1.248393e-07
5.000000e-01	6.000000e-01	1.847437e-04	1.315267e-07	1.315267e-07
6.000000e-01	7.000000e-01	2.150534e-04	1.417823e-07	1.417823e-07
7.000000e-01	8.000000e-01	2.602906e-04	1.553933e-07	1.553933e-07
8.000000e-01	9.000000e-01	3.412475e-04	1.770621e-07	1.770621e-07
9.000000e-01	1.000000e+00	4.631850e-04	1.978539e-07	1.978539e-07
# END HISTO1D



==> plots/onshell-offshell/dy_em.dat <==
# BEGIN PLOT
RatioPlot1YLabel=d$\sigma$/d$\sigma_\text{off-shell}$
DrawOnly=qqllnn onshell onshell-www onshell-wh onshell-wz onshell-vbs qqllnn-qcd onshell-qcd
RatioPlot2Reference=qqllnn-qcd
Title=$\mathrm{pp}\to \mathrm{e}^+\nu_\mathrm{e}\,\mu^+\nu_\mu\,\mathrm{j}\mathrm{j}$
PlotSize=10,6
RatioPlot2YLabel=d$\sigma$/d$\sigma_\text{off-shell}$
RatioPlot2DrawOnly=qqllnn-qcd onshell-qcd
Legend2YPos=0.665
RatioPlot2Legend1Only=qqllnn-qcd onshell-qcd
RatioPlot2YSize=4
RatioPlot2Legend1YPos=0.90
XLabel=$|\Delta y_{\mathrm{e}^+\mu^+}|$
XMax=5
Legend=0
RatioPlot1Reference=qqllnn
Legend1YPos=0.9
LegendOnly=qqllnn onshell onshell-www onshell-wh onshell-vbs qqllnn-qcd onshell-qcd
Legend2=1
Legend1=1
RatioPlot1=1
RatioPlot=0
Legend1Title=LO $\mathcal{O}(\alpha^6)$
LogY=0
RatioPlot2YMax=1.1999
RatioPlot1YMin=0.
XMin=0.
Legend1XPos=0.5
Legend1Only=qqllnn onshell
RatioPlot1DrawOnly=qqllnn onshell onshell-www onshell-wh onshell-wz onshell-vbs
RatioPlot2Legend1=1
YMax=0.45
RatioPlot2Legend1Title=LO $\mathcal{O}(\alpha_\text{s}^2\alpha^4)$
RatioPlot1YMax=1.1999
RatioPlot2YMin=0.9001
RatioPlot2=1
RatioPlot2Legend1XPos=0.10
YLabel=d$\sigma$/d$|\Delta y_{\mathrm{e}^+\mu^+}|$ [fb]
Legend2Only=onshell-www onshell-wh onshell-wz onshell-vbs
Legend2XPos=0.6
RatioPlot1YSize=4
# END PLOT

# BEGIN HISTO1D /qqllnn
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=qqllnn
Path=qqllnn
Scale=1000.
ScaledBy=1.75419482248796436e-10
Title=off-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	4.227612e-04	2.131851e-07	2.131851e-07
2.500000e-01	5.000000e-01	4.024972e-04	2.090819e-07	2.090819e-07
5.000000e-01	7.500000e-01	3.774278e-04	2.084014e-07	2.084014e-07
7.500000e-01	1.000000e+00	3.475126e-04	2.040414e-07	2.040414e-07
1.000000e+00	1.250000e+00	3.123633e-04	2.039880e-07	2.039880e-07
1.250000e+00	1.500000e+00	2.713995e-04	1.945844e-07	1.945844e-07
1.500000e+00	1.750000e+00	2.288972e-04	1.887213e-07	1.887213e-07
1.750000e+00	2.000000e+00	1.896803e-04	1.865095e-07	1.865095e-07
2.000000e+00	2.250000e+00	1.553794e-04	1.863770e-07	1.863770e-07
2.250000e+00	2.500000e+00	1.255441e-04	1.769350e-07	1.769350e-07
2.500000e+00	2.750000e+00	9.937236e-05	1.668173e-07	1.668173e-07
2.750000e+00	3.000000e+00	7.649388e-05	1.621045e-07	1.621045e-07
3.000000e+00	3.250000e+00	5.658824e-05	1.453934e-07	1.453934e-07
3.250000e+00	3.500000e+00	3.998871e-05	1.564490e-07	1.564490e-07
3.500000e+00	3.750000e+00	2.695920e-05	1.214170e-07	1.214170e-07
3.750000e+00	4.000000e+00	1.680600e-05	1.126240e-07	1.126240e-07
4.000000e+00	4.250000e+00	9.610444e-06	1.012754e-07	1.012754e-07
4.250000e+00	4.500000e+00	4.500308e-06	7.098312e-08	7.098312e-08
4.500000e+00	4.750000e+00	1.719655e-06	5.211368e-08	5.211368e-08
4.750000e+00	5.000000e+00	3.071215e-07	1.621661e-08	1.621661e-08
# END HISTO1D


# BEGIN HISTO1D /onshell
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell
Path=onshell
Scale=1000.
ScaledBy=9.70134533862335589e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	4.119668e-04	1.200397e-07	1.200397e-07
2.500000e-01	5.000000e-01	3.926100e-04	1.170834e-07	1.170834e-07
5.000000e-01	7.500000e-01	3.679628e-04	1.133435e-07	1.133435e-07
7.500000e-01	1.000000e+00	3.387272e-04	1.087857e-07	1.087857e-07
1.000000e+00	1.250000e+00	3.043510e-04	1.034663e-07	1.034663e-07
1.250000e+00	1.500000e+00	2.646481e-04	9.735260e-08	9.735260e-08
1.500000e+00	1.750000e+00	2.239078e-04	9.101016e-08	9.101016e-08
1.750000e+00	2.000000e+00	1.858652e-04	8.471736e-08	8.471736e-08
2.000000e+00	2.250000e+00	1.526650e-04	7.869698e-08	7.869698e-08
2.250000e+00	2.500000e+00	1.235113e-04	7.262608e-08	7.262608e-08
2.500000e+00	2.750000e+00	9.781764e-05	6.620483e-08	6.620483e-08
2.750000e+00	3.000000e+00	7.537404e-05	5.945943e-08	5.945943e-08
3.000000e+00	3.250000e+00	5.606684e-05	5.230706e-08	5.230706e-08
3.250000e+00	3.500000e+00	3.994168e-05	4.506051e-08	4.506051e-08
3.500000e+00	3.750000e+00	2.691312e-05	3.773303e-08	3.773303e-08
3.750000e+00	4.000000e+00	1.683106e-05	3.044417e-08	3.044417e-08
4.000000e+00	4.250000e+00	9.498636e-06	2.341277e-08	2.341277e-08
4.250000e+00	4.500000e+00	4.590488e-06	1.662684e-08	1.662684e-08
4.500000e+00	4.750000e+00	1.720010e-06	1.044415e-08	1.044415e-08
4.750000e+00	5.000000e+00	3.344018e-07	4.696048e-09	4.696048e-09
# END HISTO1D


# BEGIN HISTO1D /onshell-www
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-www
Path=onshell-www
Scale=1000.
ScaledBy=6.19718520016632565e-11
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.228086e-04	7.012130e-08	7.012130e-08
2.500000e-01	5.000000e-01	1.275154e-04	7.137277e-08	7.137277e-08
5.000000e-01	7.500000e-01	1.386133e-04	7.436317e-08	7.436317e-08
7.500000e-01	1.000000e+00	1.511743e-04	7.747610e-08	7.747610e-08
1.000000e+00	1.250000e+00	1.589866e-04	7.947094e-08	7.947094e-08
1.250000e+00	1.500000e+00	1.582257e-04	7.981124e-08	7.981124e-08
1.500000e+00	1.750000e+00	1.508987e-04	7.895021e-08	7.895021e-08
1.750000e+00	2.000000e+00	1.387324e-04	7.689563e-08	7.689563e-08
2.000000e+00	2.250000e+00	1.235382e-04	7.384479e-08	7.384479e-08
2.250000e+00	2.500000e+00	1.061747e-04	6.971159e-08	6.971159e-08
2.500000e+00	2.750000e+00	8.774528e-05	6.447432e-08	6.447432e-08
2.750000e+00	3.000000e+00	6.958992e-05	5.839915e-08	5.839915e-08
3.000000e+00	3.250000e+00	5.279272e-05	5.166004e-08	5.166004e-08
3.250000e+00	3.500000e+00	3.808753e-05	4.462109e-08	4.462109e-08
3.500000e+00	3.750000e+00	2.588120e-05	3.742768e-08	3.742768e-08
3.750000e+00	4.000000e+00	1.626761e-05	3.021610e-08	3.021610e-08
4.000000e+00	4.250000e+00	9.217524e-06	2.322909e-08	2.322909e-08
4.250000e+00	4.500000e+00	4.459436e-06	1.650601e-08	1.650601e-08
4.500000e+00	4.750000e+00	1.671280e-06	1.034053e-08	1.034053e-08
4.750000e+00	5.000000e+00	3.249147e-07	4.659322e-09	4.659322e-09
# END HISTO1D


# BEGIN HISTO1D /onshell-wh
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh
Path=onshell-wh
Scale=1000.
ScaledBy=6.50279847585157603e-12
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	2.759840e-04	9.623780e-08	9.623780e-08
2.500000e-01	5.000000e-01	2.522037e-04	9.159612e-08	9.159612e-08
5.000000e-01	7.500000e-01	2.167418e-04	8.430015e-08	8.430015e-08
7.500000e-01	1.000000e+00	1.753639e-04	7.506744e-08	7.506744e-08
1.000000e+00	1.250000e+00	1.340879e-04	6.489477e-08	6.489477e-08
1.250000e+00	1.500000e+00	9.653584e-05	5.435273e-08	5.435273e-08
1.500000e+00	1.750000e+00	6.472296e-05	4.386518e-08	4.386518e-08
1.750000e+00	2.000000e+00	4.040924e-05	3.410555e-08	3.410555e-08
2.000000e+00	2.250000e+00	2.378511e-05	2.565911e-08	2.565911e-08
2.250000e+00	2.500000e+00	1.320831e-05	1.869778e-08	1.869778e-08
2.500000e+00	2.750000e+00	6.947668e-06	1.317787e-08	1.317787e-08
2.750000e+00	3.000000e+00	3.474185e-06	9.021288e-09	9.021288e-09
3.000000e+00	3.250000e+00	1.637816e-06	5.955808e-09	5.955808e-09
3.250000e+00	3.500000e+00	7.293132e-07	3.785626e-09	3.785626e-09
3.500000e+00	3.750000e+00	3.078110e-07	2.339615e-09	2.339615e-09
3.750000e+00	4.000000e+00	1.194118e-07	1.375642e-09	1.375642e-09
4.000000e+00	4.250000e+00	4.143248e-08	7.583288e-10	7.583288e-10
4.250000e+00	4.500000e+00	1.420694e-08	4.204365e-10	4.204365e-10
4.500000e+00	4.750000e+00	3.459994e-09	1.912872e-10	1.912872e-10
4.750000e+00	5.000000e+00	4.900716e-10	6.911814e-11	6.911814e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-vbs
LineColor=orange!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-vbs
Path=onshell-vbs
Scale=1000.
ScaledBy=4.13709772750965648e-11
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.317432e-05	1.519273e-08	1.519273e-08
2.500000e-01	5.000000e-01	1.289085e-05	1.498681e-08	1.498681e-08
5.000000e-01	7.500000e-01	1.260771e-05	1.450351e-08	1.450351e-08
7.500000e-01	1.000000e+00	1.218896e-05	1.402350e-08	1.402350e-08
1.000000e+00	1.250000e+00	1.127650e-05	1.335374e-08	1.335374e-08
1.250000e+00	1.500000e+00	9.886596e-06	1.238846e-08	1.238846e-08
1.500000e+00	1.750000e+00	8.286176e-06	1.120536e-08	1.120536e-08
1.750000e+00	2.000000e+00	6.723568e-06	1.004508e-08	1.004508e-08
2.000000e+00	2.250000e+00	5.341612e-06	9.042773e-09	9.042773e-09
2.250000e+00	2.500000e+00	4.128308e-06	8.076827e-09	8.076827e-09
2.500000e+00	2.750000e+00	3.124694e-06	7.244664e-09	7.244664e-09
2.750000e+00	3.000000e+00	2.309912e-06	6.601394e-09	6.601394e-09
3.000000e+00	3.250000e+00	1.636274e-06	5.638872e-09	5.638872e-09
3.250000e+00	3.500000e+00	1.124832e-06	5.007668e-09	5.007668e-09
3.500000e+00	3.750000e+00	7.241092e-07	4.180507e-09	4.180507e-09
3.750000e+00	4.000000e+00	4.440344e-07	3.455781e-09	3.455781e-09
4.000000e+00	4.250000e+00	2.396809e-07	2.827064e-09	2.827064e-09
4.250000e+00	4.500000e+00	1.168452e-07	1.956147e-09	1.956147e-09
4.500000e+00	4.750000e+00	4.526900e-08	1.455035e-09	1.455035e-09
4.750000e+00	5.000000e+00	8.996984e-09	5.820599e-10	5.820599e-10
# END HISTO1D


# BEGIN HISTO1D /qqllnn-qcd
ErrorBreakdown={0: {"": {up: 8.670445714445312e-06, dn: 8.670445714445312e-06}}, 1: {"": {up: 1.4890070998263149e-05, dn: 1.4890070998263149e-05}}, 2: {"": {up: 2.006535544236379e-05, dn: 2.006535544236379e-05}}, 3: {"": {up: 2.5383993567785629e-05, dn: 2.5383993567785629e-05}}, 4: {"": {up: 2.9148134969579092e-05, dn: 2.9148134969579092e-05}}, 5: {"": {up: 2.9774007052683571e-05, dn: 2.9774007052683571e-05}}, 6: {"": {up: 3.1194369742172507e-05, dn: 3.1194369742172507e-05}}, 7: {"": {up: 3.1686948875635049e-05, dn: 3.1686948875635049e-05}}, 8: {"": {up: 3.1309844380742723e-05, dn: 3.1309844380742723e-05}}, 9: {"": {up: 2.9958391218360821e-05, dn: 2.9958391218360821e-05}}, 10: {"": {up: 2.8225474536127161e-05, dn: 2.8225474536127161e-05}}, 11: {"": {up: 2.580810997729795e-05, dn: 2.580810997729795e-05}}, 12: {"": {up: 2.3702095312818281e-05, dn: 2.3702095312818281e-05}}, 13: {"": {up: 2.1462064093701889e-05, dn: 2.1462064093701889e-05}}, 14: {"": {up: 1.8961044257061971e-05, dn: 1.8961044257061971e-05}}, 15: {"": {up: 1.6582179141686099e-05, dn: 1.6582179141686099e-05}}, 16: {"": {up: 1.439895047069679e-05, dn: 1.439895047069679e-05}}, 17: {"": {up: 1.280070678421043e-05, dn: 1.280070678421043e-05}}, 18: {"": {up: 1.163254717310526e-05, dn: 1.163254717310526e-05}}, 19: {"": {up: 1.1064679658565189e-05, dn: 1.1064679658565189e-05}}, 20: {"": {up: 1.1140395935900401e-05, dn: 1.1140395935900401e-05}}, 21: {"": {up: 1.1563955739720441e-05, dn: 1.1563955739720441e-05}}, 22: {"": {up: 1.2784692896871059e-05, dn: 1.2784692896871059e-05}}, 23: {"": {up: 1.44188767393278e-05, dn: 1.44188767393278e-05}}, 24: {"": {up: 1.6551401599221751e-05, dn: 1.6551401599221751e-05}}, 25: {"": {up: 1.8930864891285821e-05, dn: 1.8930864891285821e-05}}, 26: {"": {up: 2.1313723937743761e-05, dn: 2.1313723937743761e-05}}, 27: {"": {up: 2.360087686581012e-05, dn: 2.360087686581012e-05}}, 28: {"": {up: 2.5625527627997509e-05, dn: 2.5625527627997509e-05}}, 29: {"": {up: 2.8063296842652301e-05, dn: 2.8063296842652301e-05}}, 30: {"": {up: 2.946932290197337e-05, dn: 2.946932290197337e-05}}, 31: {"": {up: 3.0710906246516987e-05, dn: 3.0710906246516987e-05}}, 32: {"": {up: 3.1624873929182711e-05, dn: 3.1624873929182711e-05}}, 33: {"": {up: 3.1993021397156701e-05, dn: 3.1993021397156701e-05}}, 34: {"": {up: 3.0003406492334188e-05, dn: 3.0003406492334188e-05}}, 35: {"": {up: 3.021364846870956e-05, dn: 3.021364846870956e-05}}, 36: {"": {up: 2.5951055027620941e-05, dn: 2.5951055027620941e-05}}, 37: {"": {up: 2.147695806617517e-05, dn: 2.147695806617517e-05}}, 38: {"": {up: 1.448075434740708e-05, dn: 1.448075434740708e-05}}, 39: {"": {up: 5.8747942346935236e-06, dn: 5.8747942346935236e-06}}}
LineColor=black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=qqllnn-qcd
Path=qqllnn-qcd
Title=off-shell
Scale=2.
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e+00	-4.750000e+00	2.519242e-04	8.670446e-06	8.670446e-06
-4.750000e+00	-4.500000e+00	1.125690e-03	1.489007e-05	1.489007e-05
-4.500000e+00	-4.250000e+00	2.743321e-03	2.006536e-05	2.006536e-05
-4.250000e+00	-4.000000e+00	5.205255e-03	2.538399e-05	2.538399e-05
-4.000000e+00	-3.750000e+00	8.462881e-03	2.914813e-05	2.914813e-05
-3.750000e+00	-3.500000e+00	1.237022e-02	2.977401e-05	2.977401e-05
-3.500000e+00	-3.250000e+00	1.701530e-02	3.119437e-05	3.119437e-05
-3.250000e+00	-3.000000e+00	2.206897e-02	3.168695e-05	3.168695e-05
-3.000000e+00	-2.750000e+00	2.750831e-02	3.130984e-05	3.130984e-05
-2.750000e+00	-2.500000e+00	3.284166e-02	2.995839e-05	2.995839e-05
-2.500000e+00	-2.250000e+00	3.793194e-02	2.822547e-05	2.822547e-05
-2.250000e+00	-2.000000e+00	4.244207e-02	2.580811e-05	2.580811e-05
-2.000000e+00	-1.750000e+00	4.632435e-02	2.370210e-05	2.370210e-05
-1.750000e+00	-1.500000e+00	4.926031e-02	2.146206e-05	2.146206e-05
-1.500000e+00	-1.250000e+00	5.079777e-02	1.896104e-05	1.896104e-05
-1.250000e+00	-1.000000e+00	5.031236e-02	1.658218e-05	1.658218e-05
-1.000000e+00	-7.500000e-01	4.780205e-02	1.439895e-05	1.439895e-05
-7.500000e-01	-5.000000e-01	4.441741e-02	1.280071e-05	1.280071e-05
-5.000000e-01	-2.500000e-01	4.169107e-02	1.163255e-05	1.163255e-05
-2.500000e-01	0.000000e+00	4.079779e-02	1.106468e-05	1.106468e-05
0.000000e+00	2.500000e-01	4.081718e-02	1.114040e-05	1.114040e-05
2.500000e-01	5.000000e-01	4.167484e-02	1.156396e-05	1.156396e-05
5.000000e-01	7.500000e-01	4.438310e-02	1.278469e-05	1.278469e-05
7.500000e-01	1.000000e+00	4.781377e-02	1.441888e-05	1.441888e-05
1.000000e+00	1.250000e+00	5.033125e-02	1.655140e-05	1.655140e-05
1.250000e+00	1.500000e+00	5.082072e-02	1.893086e-05	1.893086e-05
1.500000e+00	1.750000e+00	4.929073e-02	2.131372e-05	2.131372e-05
1.750000e+00	2.000000e+00	4.634590e-02	2.360088e-05	2.360088e-05
2.000000e+00	2.250000e+00	4.245209e-02	2.562553e-05	2.562553e-05
2.250000e+00	2.500000e+00	3.782572e-02	2.806330e-05	2.806330e-05
2.500000e+00	2.750000e+00	3.284335e-02	2.946932e-05	2.946932e-05
2.750000e+00	3.000000e+00	2.744839e-02	3.071091e-05	3.071091e-05
3.000000e+00	3.250000e+00	2.215036e-02	3.162487e-05	3.162487e-05
3.250000e+00	3.500000e+00	1.705560e-02	3.199302e-05	3.199302e-05
3.500000e+00	3.750000e+00	1.241766e-02	3.000341e-05	3.000341e-05
3.750000e+00	4.000000e+00	8.440439e-03	3.021365e-05	3.021365e-05
4.000000e+00	4.250000e+00	5.202307e-03	2.595106e-05	2.595106e-05
4.250000e+00	4.500000e+00	2.761526e-03	2.147696e-05	2.147696e-05
4.500000e+00	4.750000e+00	1.105557e-03	1.448075e-05	1.448075e-05
4.750000e+00	5.000000e+00	2.274952e-04	5.874794e-06	5.874794e-06
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Path=onshell-qcd[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Scale=1000.
ScaledBy=9.79134665760089597e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	7.026184e-05	5.843670e-08	5.843670e-08
2.500000e-01	5.000000e-01	7.156448e-05	5.728223e-08	5.728223e-08
5.000000e-01	7.500000e-01	7.618636e-05	5.711641e-08	5.711641e-08
7.500000e-01	1.000000e+00	8.192684e-05	5.687082e-08	5.687082e-08
1.000000e+00	1.250000e+00	8.625884e-05	5.557933e-08	5.557933e-08
1.250000e+00	1.500000e+00	8.683724e-05	5.333134e-08	5.333134e-08
1.500000e+00	1.750000e+00	8.391680e-05	5.021412e-08	5.021412e-08
1.750000e+00	2.000000e+00	7.882272e-05	4.728760e-08	4.728760e-08
2.000000e+00	2.250000e+00	7.212648e-05	4.439677e-08	4.439677e-08
2.250000e+00	2.500000e+00	6.417248e-05	4.144546e-08	4.144546e-08
2.500000e+00	2.750000e+00	5.547416e-05	3.842312e-08	3.842312e-08
2.750000e+00	3.000000e+00	4.624924e-05	3.499058e-08	3.499058e-08
3.000000e+00	3.250000e+00	3.719632e-05	3.164512e-08	3.164512e-08
3.250000e+00	3.500000e+00	2.853584e-05	2.791243e-08	2.791243e-08
3.500000e+00	3.750000e+00	2.079827e-05	2.427646e-08	2.427646e-08
3.750000e+00	4.000000e+00	1.405457e-05	2.057193e-08	2.057193e-08
4.000000e+00	4.250000e+00	8.603860e-06	1.647597e-08	1.647597e-08
4.250000e+00	4.500000e+00	4.563980e-06	1.248318e-08	1.248318e-08
4.500000e+00	4.750000e+00	1.872592e-06	8.512755e-09	8.512755e-09
4.750000e+00	5.000000e+00	3.919038e-07	3.828512e-09	3.828512e-09
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Path=onshell-qcd[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Scale=1000.
ScaledBy=9.79135040304752897e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	6.954672e-05	5.737510e-08	5.737510e-08
2.500000e-01	5.000000e-01	7.086224e-05	5.625860e-08	5.625860e-08
5.000000e-01	7.500000e-01	7.549072e-05	5.613656e-08	5.613656e-08
7.500000e-01	1.000000e+00	8.123080e-05	5.592476e-08	5.592476e-08
1.000000e+00	1.250000e+00	8.561084e-05	5.471632e-08	5.471632e-08
1.250000e+00	1.500000e+00	8.631168e-05	5.260581e-08	5.260581e-08
1.500000e+00	1.750000e+00	8.356820e-05	4.965249e-08	4.965249e-08
1.750000e+00	2.000000e+00	7.866600e-05	4.690177e-08	4.690177e-08
2.000000e+00	2.250000e+00	7.215044e-05	4.416730e-08	4.416730e-08
2.250000e+00	2.500000e+00	6.435228e-05	4.135661e-08	4.135661e-08
2.500000e+00	2.750000e+00	5.577680e-05	3.846658e-08	3.846658e-08
2.750000e+00	3.000000e+00	4.663140e-05	3.515011e-08	3.515011e-08
3.000000e+00	3.250000e+00	3.761301e-05	3.189866e-08	3.189866e-08
3.250000e+00	3.500000e+00	2.894506e-05	2.824757e-08	2.824757e-08
3.500000e+00	3.750000e+00	2.116550e-05	2.466798e-08	2.466798e-08
3.750000e+00	4.000000e+00	1.435222e-05	2.099700e-08	2.099700e-08
4.000000e+00	4.250000e+00	8.818608e-06	1.690473e-08	1.690473e-08
4.250000e+00	4.500000e+00	4.695884e-06	1.287268e-08	1.287268e-08
4.500000e+00	4.750000e+00	1.935564e-06	8.852747e-09	8.852747e-09
4.750000e+00	5.000000e+00	4.065880e-07	3.991873e-09	3.991873e-09
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Path=onshell-qcd[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Scale=1000.
ScaledBy=9.79134761815991035e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	8.357432e-05	6.950869e-08	6.950869e-08
2.500000e-01	5.000000e-01	8.512380e-05	6.813549e-08	6.813549e-08
5.000000e-01	7.500000e-01	9.062136e-05	6.793824e-08	6.793824e-08
7.500000e-01	1.000000e+00	9.744944e-05	6.764611e-08	6.764611e-08
1.000000e+00	1.250000e+00	1.026022e-04	6.610994e-08	6.610994e-08
1.250000e+00	1.500000e+00	1.032902e-04	6.343600e-08	6.343600e-08
1.500000e+00	1.750000e+00	9.981648e-05	5.972818e-08	5.972818e-08
1.750000e+00	2.000000e+00	9.375728e-05	5.624717e-08	5.624717e-08
2.000000e+00	2.250000e+00	8.579224e-05	5.280864e-08	5.280864e-08
2.250000e+00	2.500000e+00	7.633124e-05	4.929811e-08	4.929811e-08
2.500000e+00	2.750000e+00	6.598488e-05	4.570315e-08	4.570315e-08
2.750000e+00	3.000000e+00	5.501204e-05	4.162025e-08	4.162025e-08
3.000000e+00	3.250000e+00	4.424388e-05	3.764091e-08	3.764091e-08
3.250000e+00	3.500000e+00	3.394252e-05	3.320099e-08	3.320099e-08
3.500000e+00	3.750000e+00	2.473892e-05	2.887611e-08	2.887611e-08
3.750000e+00	4.000000e+00	1.671748e-05	2.446969e-08	2.446969e-08
4.000000e+00	4.250000e+00	1.023404e-05	1.959766e-08	1.959766e-08
4.250000e+00	4.500000e+00	5.428720e-06	1.484837e-08	1.484837e-08
4.500000e+00	4.750000e+00	2.227392e-06	1.012566e-08	1.012566e-08
4.750000e+00	5.000000e+00	4.661580e-07	4.553899e-09	4.553899e-09
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=1__MUF=1__LHAPDF=325100]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=1__MUF=1__LHAPDF=325100]
Path=onshell-qcd[MUR=1__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=9.79134870550767137e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	8.272364e-05	6.824593e-08	6.824593e-08
2.500000e-01	5.000000e-01	8.428844e-05	6.691790e-08	6.691790e-08
5.000000e-01	7.500000e-01	8.979392e-05	6.677272e-08	6.677272e-08
7.500000e-01	1.000000e+00	9.662156e-05	6.652079e-08	6.652079e-08
1.000000e+00	1.250000e+00	1.018315e-04	6.508338e-08	6.508338e-08
1.250000e+00	1.500000e+00	1.026651e-04	6.257300e-08	6.257300e-08
1.500000e+00	1.750000e+00	9.940176e-05	5.906012e-08	5.906012e-08
1.750000e+00	2.000000e+00	9.357084e-05	5.578823e-08	5.578823e-08
2.000000e+00	2.250000e+00	8.582072e-05	5.253566e-08	5.253566e-08
2.250000e+00	2.500000e+00	7.654504e-05	4.919244e-08	4.919244e-08
2.500000e+00	2.750000e+00	6.634484e-05	4.575482e-08	4.575482e-08
2.750000e+00	3.000000e+00	5.546660e-05	4.180999e-08	4.180999e-08
3.000000e+00	3.250000e+00	4.473952e-05	3.794248e-08	3.794248e-08
3.250000e+00	3.500000e+00	3.442927e-05	3.359962e-08	3.359962e-08
3.500000e+00	3.750000e+00	2.517571e-05	2.934180e-08	2.934180e-08
3.750000e+00	4.000000e+00	1.707152e-05	2.497528e-08	2.497528e-08
4.000000e+00	4.250000e+00	1.048946e-05	2.010765e-08	2.010765e-08
4.250000e+00	4.500000e+00	5.585612e-06	1.531166e-08	1.531166e-08
4.500000e+00	4.750000e+00	2.302294e-06	1.053007e-08	1.053007e-08
4.750000e+00	5.000000e+00	4.836240e-07	4.748211e-09	4.748211e-09
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Path=onshell-qcd[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Scale=1000.
ScaledBy=9.79134797510691422e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	8.132416e-05	6.647076e-08	6.647076e-08
2.500000e-01	5.000000e-01	8.289972e-05	6.520294e-08	6.520294e-08
5.000000e-01	7.500000e-01	8.838600e-05	6.511767e-08	6.511767e-08
7.500000e-01	1.000000e+00	9.517808e-05	6.491294e-08	6.491294e-08
1.000000e+00	1.250000e+00	1.004263e-04	6.359345e-08	6.359345e-08
1.250000e+00	1.500000e+00	1.014209e-04	6.127860e-08	6.127860e-08
1.500000e+00	1.750000e+00	9.841372e-05	5.800457e-08	5.800457e-08
1.750000e+00	2.000000e+00	9.287260e-05	5.498467e-08	5.498467e-08
2.000000e+00	2.250000e+00	8.540844e-05	5.196008e-08	5.196008e-08
2.250000e+00	2.500000e+00	7.639384e-05	4.882521e-08	4.882521e-08
2.500000e+00	2.750000e+00	6.641528e-05	4.558686e-08	4.558686e-08
2.750000e+00	3.000000e+00	5.570372e-05	4.182313e-08	4.182313e-08
3.000000e+00	3.250000e+00	4.508140e-05	3.810682e-08	3.810682e-08
3.250000e+00	3.500000e+00	3.481611e-05	3.390166e-08	3.390166e-08
3.500000e+00	3.750000e+00	2.555421e-05	2.974694e-08	2.974694e-08
3.750000e+00	4.000000e+00	1.739702e-05	2.545226e-08	2.545226e-08
4.000000e+00	4.250000e+00	1.073489e-05	2.061745e-08	2.061745e-08
4.250000e+00	4.500000e+00	5.741508e-06	1.579260e-08	1.579260e-08
4.500000e+00	4.750000e+00	2.379032e-06	1.096738e-08	1.096738e-08
4.750000e+00	5.000000e+00	5.018768e-07	4.961081e-09	4.961081e-09
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Path=onshell-qcd[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Scale=1000.
ScaledBy=9.79134791250676758e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.001117e-04	8.259085e-08	8.259085e-08
2.500000e-01	5.000000e-01	1.020054e-04	8.098366e-08	8.098366e-08
5.000000e-01	7.500000e-01	1.086681e-04	8.080798e-08	8.080798e-08
7.500000e-01	1.000000e+00	1.169309e-04	8.050310e-08	8.050310e-08
1.000000e+00	1.250000e+00	1.232359e-04	7.876356e-08	7.876356e-08
1.250000e+00	1.500000e+00	1.242448e-04	7.572550e-08	7.572550e-08
1.500000e+00	1.750000e+00	1.202955e-04	7.147424e-08	7.147424e-08
1.750000e+00	2.000000e+00	1.132389e-04	6.751461e-08	6.751461e-08
2.000000e+00	2.250000e+00	1.038597e-04	6.357835e-08	6.357835e-08
2.250000e+00	2.500000e+00	9.263440e-05	5.953242e-08	5.953242e-08
2.500000e+00	2.750000e+00	8.029016e-05	5.537224e-08	5.537224e-08
2.750000e+00	3.000000e+00	6.712536e-05	5.059821e-08	5.059821e-08
3.000000e+00	3.250000e+00	5.414352e-05	4.591779e-08	4.591779e-08
3.250000e+00	3.500000e+00	4.166612e-05	4.066208e-08	4.066208e-08
3.500000e+00	3.750000e+00	3.046751e-05	3.550929e-08	3.550929e-08
3.750000e+00	4.000000e+00	2.065986e-05	3.022495e-08	3.022495e-08
4.000000e+00	4.250000e+00	1.269429e-05	2.433417e-08	2.433417e-08
4.250000e+00	4.500000e+00	6.759676e-06	1.853009e-08	1.853009e-08
4.500000e+00	4.750000e+00	2.786224e-06	1.274343e-08	1.274343e-08
4.750000e+00	5.000000e+00	5.852792e-07	5.746259e-09	5.746259e-09
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Path=onshell-qcd[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Scale=1000.
ScaledBy=9.79134837439408187e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	9.841808e-05	8.044256e-08	8.044256e-08
2.500000e-01	5.000000e-01	1.003248e-04	7.890825e-08	7.890825e-08
5.000000e-01	7.500000e-01	1.069642e-04	7.880505e-08	7.880505e-08
7.500000e-01	1.000000e+00	1.151840e-04	7.855728e-08	7.855728e-08
1.000000e+00	1.250000e+00	1.215354e-04	7.696045e-08	7.696045e-08
1.250000e+00	1.500000e+00	1.227390e-04	7.415904e-08	7.415904e-08
1.500000e+00	1.750000e+00	1.190997e-04	7.019682e-08	7.019682e-08
1.750000e+00	2.000000e+00	1.123940e-04	6.654215e-08	6.654215e-08
2.000000e+00	2.250000e+00	1.033608e-04	6.288181e-08	6.288181e-08
2.250000e+00	2.500000e+00	9.245136e-05	5.908800e-08	5.908800e-08
2.500000e+00	2.750000e+00	8.037540e-05	5.516896e-08	5.516896e-08
2.750000e+00	3.000000e+00	6.741232e-05	5.061413e-08	5.061413e-08
3.000000e+00	3.250000e+00	5.455724e-05	4.611667e-08	4.611667e-08
3.250000e+00	3.500000e+00	4.213424e-05	4.102760e-08	4.102760e-08
3.500000e+00	3.750000e+00	3.092557e-05	3.599959e-08	3.599959e-08
3.750000e+00	4.000000e+00	2.105378e-05	3.080220e-08	3.080220e-08
4.000000e+00	4.250000e+00	1.299131e-05	2.495112e-08	2.495112e-08
4.250000e+00	4.500000e+00	6.948344e-06	1.911212e-08	1.911212e-08
4.500000e+00	4.750000e+00	2.879091e-06	1.327266e-08	1.327266e-08
4.750000e+00	5.000000e+00	6.073684e-07	6.003873e-09	6.003873e-09
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Path=onshell-qcd[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Scale=1000.
ScaledBy=9.79134665760089597e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	7.026184e-05	5.843670e-08	5.843670e-08
2.500000e-01	5.000000e-01	7.156448e-05	5.728223e-08	5.728223e-08
5.000000e-01	7.500000e-01	7.618636e-05	5.711641e-08	5.711641e-08
7.500000e-01	1.000000e+00	8.192684e-05	5.687082e-08	5.687082e-08
1.000000e+00	1.250000e+00	8.625884e-05	5.557933e-08	5.557933e-08
1.250000e+00	1.500000e+00	8.683724e-05	5.333134e-08	5.333134e-08
1.500000e+00	1.750000e+00	8.391680e-05	5.021412e-08	5.021412e-08
1.750000e+00	2.000000e+00	7.882272e-05	4.728760e-08	4.728760e-08
2.000000e+00	2.250000e+00	7.212648e-05	4.439677e-08	4.439677e-08
2.250000e+00	2.500000e+00	6.417248e-05	4.144546e-08	4.144546e-08
2.500000e+00	2.750000e+00	5.547416e-05	3.842312e-08	3.842312e-08
2.750000e+00	3.000000e+00	4.624924e-05	3.499058e-08	3.499058e-08
3.000000e+00	3.250000e+00	3.719632e-05	3.164512e-08	3.164512e-08
3.250000e+00	3.500000e+00	2.853584e-05	2.791243e-08	2.791243e-08
3.500000e+00	3.750000e+00	2.079827e-05	2.427646e-08	2.427646e-08
3.750000e+00	4.000000e+00	1.405457e-05	2.057193e-08	2.057193e-08
4.000000e+00	4.250000e+00	8.603860e-06	1.647597e-08	1.647597e-08
4.250000e+00	4.500000e+00	4.563980e-06	1.248318e-08	1.248318e-08
4.500000e+00	4.750000e+00	1.872592e-06	8.512755e-09	8.512755e-09
4.750000e+00	5.000000e+00	3.919038e-07	3.828512e-09	3.828512e-09
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Path=onshell-qcd[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Scale=1000.
ScaledBy=9.79135040304752897e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	6.954672e-05	5.737510e-08	5.737510e-08
2.500000e-01	5.000000e-01	7.086224e-05	5.625860e-08	5.625860e-08
5.000000e-01	7.500000e-01	7.549072e-05	5.613656e-08	5.613656e-08
7.500000e-01	1.000000e+00	8.123080e-05	5.592476e-08	5.592476e-08
1.000000e+00	1.250000e+00	8.561084e-05	5.471632e-08	5.471632e-08
1.250000e+00	1.500000e+00	8.631168e-05	5.260581e-08	5.260581e-08
1.500000e+00	1.750000e+00	8.356820e-05	4.965249e-08	4.965249e-08
1.750000e+00	2.000000e+00	7.866600e-05	4.690177e-08	4.690177e-08
2.000000e+00	2.250000e+00	7.215044e-05	4.416730e-08	4.416730e-08
2.250000e+00	2.500000e+00	6.435228e-05	4.135661e-08	4.135661e-08
2.500000e+00	2.750000e+00	5.577680e-05	3.846658e-08	3.846658e-08
2.750000e+00	3.000000e+00	4.663140e-05	3.515011e-08	3.515011e-08
3.000000e+00	3.250000e+00	3.761301e-05	3.189866e-08	3.189866e-08
3.250000e+00	3.500000e+00	2.894506e-05	2.824757e-08	2.824757e-08
3.500000e+00	3.750000e+00	2.116550e-05	2.466798e-08	2.466798e-08
3.750000e+00	4.000000e+00	1.435222e-05	2.099700e-08	2.099700e-08
4.000000e+00	4.250000e+00	8.818608e-06	1.690473e-08	1.690473e-08
4.250000e+00	4.500000e+00	4.695884e-06	1.287268e-08	1.287268e-08
4.500000e+00	4.750000e+00	1.935564e-06	8.852747e-09	8.852747e-09
4.750000e+00	5.000000e+00	4.065880e-07	3.991873e-09	3.991873e-09
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Path=onshell-qcd[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Scale=1000.
ScaledBy=9.79134761815991035e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	8.357432e-05	6.950869e-08	6.950869e-08
2.500000e-01	5.000000e-01	8.512380e-05	6.813549e-08	6.813549e-08
5.000000e-01	7.500000e-01	9.062136e-05	6.793824e-08	6.793824e-08
7.500000e-01	1.000000e+00	9.744944e-05	6.764611e-08	6.764611e-08
1.000000e+00	1.250000e+00	1.026022e-04	6.610994e-08	6.610994e-08
1.250000e+00	1.500000e+00	1.032902e-04	6.343600e-08	6.343600e-08
1.500000e+00	1.750000e+00	9.981648e-05	5.972818e-08	5.972818e-08
1.750000e+00	2.000000e+00	9.375728e-05	5.624717e-08	5.624717e-08
2.000000e+00	2.250000e+00	8.579224e-05	5.280864e-08	5.280864e-08
2.250000e+00	2.500000e+00	7.633124e-05	4.929811e-08	4.929811e-08
2.500000e+00	2.750000e+00	6.598488e-05	4.570315e-08	4.570315e-08
2.750000e+00	3.000000e+00	5.501204e-05	4.162025e-08	4.162025e-08
3.000000e+00	3.250000e+00	4.424388e-05	3.764091e-08	3.764091e-08
3.250000e+00	3.500000e+00	3.394252e-05	3.320099e-08	3.320099e-08
3.500000e+00	3.750000e+00	2.473892e-05	2.887611e-08	2.887611e-08
3.750000e+00	4.000000e+00	1.671748e-05	2.446969e-08	2.446969e-08
4.000000e+00	4.250000e+00	1.023404e-05	1.959766e-08	1.959766e-08
4.250000e+00	4.500000e+00	5.428720e-06	1.484837e-08	1.484837e-08
4.500000e+00	4.750000e+00	2.227392e-06	1.012566e-08	1.012566e-08
4.750000e+00	5.000000e+00	4.661580e-07	4.553899e-09	4.553899e-09
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=onshell-qcd[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=9.79134870550767137e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	8.272364e-05	6.824593e-08	6.824593e-08
2.500000e-01	5.000000e-01	8.428844e-05	6.691790e-08	6.691790e-08
5.000000e-01	7.500000e-01	8.979392e-05	6.677272e-08	6.677272e-08
7.500000e-01	1.000000e+00	9.662156e-05	6.652079e-08	6.652079e-08
1.000000e+00	1.250000e+00	1.018315e-04	6.508338e-08	6.508338e-08
1.250000e+00	1.500000e+00	1.026651e-04	6.257300e-08	6.257300e-08
1.500000e+00	1.750000e+00	9.940176e-05	5.906012e-08	5.906012e-08
1.750000e+00	2.000000e+00	9.357084e-05	5.578823e-08	5.578823e-08
2.000000e+00	2.250000e+00	8.582072e-05	5.253566e-08	5.253566e-08
2.250000e+00	2.500000e+00	7.654504e-05	4.919244e-08	4.919244e-08
2.500000e+00	2.750000e+00	6.634484e-05	4.575482e-08	4.575482e-08
2.750000e+00	3.000000e+00	5.546660e-05	4.180999e-08	4.180999e-08
3.000000e+00	3.250000e+00	4.473952e-05	3.794248e-08	3.794248e-08
3.250000e+00	3.500000e+00	3.442927e-05	3.359962e-08	3.359962e-08
3.500000e+00	3.750000e+00	2.517571e-05	2.934180e-08	2.934180e-08
3.750000e+00	4.000000e+00	1.707152e-05	2.497528e-08	2.497528e-08
4.000000e+00	4.250000e+00	1.048946e-05	2.010765e-08	2.010765e-08
4.250000e+00	4.500000e+00	5.585612e-06	1.531166e-08	1.531166e-08
4.500000e+00	4.750000e+00	2.302294e-06	1.053007e-08	1.053007e-08
4.750000e+00	5.000000e+00	4.836240e-07	4.748211e-09	4.748211e-09
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Path=onshell-qcd[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Scale=1000.
ScaledBy=9.79134797510691422e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	8.132416e-05	6.647076e-08	6.647076e-08
2.500000e-01	5.000000e-01	8.289972e-05	6.520294e-08	6.520294e-08
5.000000e-01	7.500000e-01	8.838600e-05	6.511767e-08	6.511767e-08
7.500000e-01	1.000000e+00	9.517808e-05	6.491294e-08	6.491294e-08
1.000000e+00	1.250000e+00	1.004263e-04	6.359345e-08	6.359345e-08
1.250000e+00	1.500000e+00	1.014209e-04	6.127860e-08	6.127860e-08
1.500000e+00	1.750000e+00	9.841372e-05	5.800457e-08	5.800457e-08
1.750000e+00	2.000000e+00	9.287260e-05	5.498467e-08	5.498467e-08
2.000000e+00	2.250000e+00	8.540844e-05	5.196008e-08	5.196008e-08
2.250000e+00	2.500000e+00	7.639384e-05	4.882521e-08	4.882521e-08
2.500000e+00	2.750000e+00	6.641528e-05	4.558686e-08	4.558686e-08
2.750000e+00	3.000000e+00	5.570372e-05	4.182313e-08	4.182313e-08
3.000000e+00	3.250000e+00	4.508140e-05	3.810682e-08	3.810682e-08
3.250000e+00	3.500000e+00	3.481611e-05	3.390166e-08	3.390166e-08
3.500000e+00	3.750000e+00	2.555421e-05	2.974694e-08	2.974694e-08
3.750000e+00	4.000000e+00	1.739702e-05	2.545226e-08	2.545226e-08
4.000000e+00	4.250000e+00	1.073489e-05	2.061745e-08	2.061745e-08
4.250000e+00	4.500000e+00	5.741508e-06	1.579260e-08	1.579260e-08
4.500000e+00	4.750000e+00	2.379032e-06	1.096738e-08	1.096738e-08
4.750000e+00	5.000000e+00	5.018768e-07	4.961081e-09	4.961081e-09
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Path=onshell-qcd[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Scale=1000.
ScaledBy=9.79134791250676758e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	1.001117e-04	8.259085e-08	8.259085e-08
2.500000e-01	5.000000e-01	1.020054e-04	8.098366e-08	8.098366e-08
5.000000e-01	7.500000e-01	1.086681e-04	8.080798e-08	8.080798e-08
7.500000e-01	1.000000e+00	1.169309e-04	8.050310e-08	8.050310e-08
1.000000e+00	1.250000e+00	1.232359e-04	7.876356e-08	7.876356e-08
1.250000e+00	1.500000e+00	1.242448e-04	7.572550e-08	7.572550e-08
1.500000e+00	1.750000e+00	1.202955e-04	7.147424e-08	7.147424e-08
1.750000e+00	2.000000e+00	1.132389e-04	6.751461e-08	6.751461e-08
2.000000e+00	2.250000e+00	1.038597e-04	6.357835e-08	6.357835e-08
2.250000e+00	2.500000e+00	9.263440e-05	5.953242e-08	5.953242e-08
2.500000e+00	2.750000e+00	8.029016e-05	5.537224e-08	5.537224e-08
2.750000e+00	3.000000e+00	6.712536e-05	5.059821e-08	5.059821e-08
3.000000e+00	3.250000e+00	5.414352e-05	4.591779e-08	4.591779e-08
3.250000e+00	3.500000e+00	4.166612e-05	4.066208e-08	4.066208e-08
3.500000e+00	3.750000e+00	3.046751e-05	3.550929e-08	3.550929e-08
3.750000e+00	4.000000e+00	2.065986e-05	3.022495e-08	3.022495e-08
4.000000e+00	4.250000e+00	1.269429e-05	2.433417e-08	2.433417e-08
4.250000e+00	4.500000e+00	6.759676e-06	1.853009e-08	1.853009e-08
4.500000e+00	4.750000e+00	2.786224e-06	1.274343e-08	1.274343e-08
4.750000e+00	5.000000e+00	5.852792e-07	5.746259e-09	5.746259e-09
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Path=onshell-qcd[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Scale=1000.
ScaledBy=9.79134837439408187e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	9.841808e-05	8.044256e-08	8.044256e-08
2.500000e-01	5.000000e-01	1.003248e-04	7.890825e-08	7.890825e-08
5.000000e-01	7.500000e-01	1.069642e-04	7.880505e-08	7.880505e-08
7.500000e-01	1.000000e+00	1.151840e-04	7.855728e-08	7.855728e-08
1.000000e+00	1.250000e+00	1.215354e-04	7.696045e-08	7.696045e-08
1.250000e+00	1.500000e+00	1.227390e-04	7.415904e-08	7.415904e-08
1.500000e+00	1.750000e+00	1.190997e-04	7.019682e-08	7.019682e-08
1.750000e+00	2.000000e+00	1.123940e-04	6.654215e-08	6.654215e-08
2.000000e+00	2.250000e+00	1.033608e-04	6.288181e-08	6.288181e-08
2.250000e+00	2.500000e+00	9.245136e-05	5.908800e-08	5.908800e-08
2.500000e+00	2.750000e+00	8.037540e-05	5.516896e-08	5.516896e-08
2.750000e+00	3.000000e+00	6.741232e-05	5.061413e-08	5.061413e-08
3.000000e+00	3.250000e+00	5.455724e-05	4.611667e-08	4.611667e-08
3.250000e+00	3.500000e+00	4.213424e-05	4.102760e-08	4.102760e-08
3.500000e+00	3.750000e+00	3.092557e-05	3.599959e-08	3.599959e-08
3.750000e+00	4.000000e+00	2.105378e-05	3.080220e-08	3.080220e-08
4.000000e+00	4.250000e+00	1.299131e-05	2.495112e-08	2.495112e-08
4.250000e+00	4.500000e+00	6.948344e-06	1.911212e-08	1.911212e-08
4.500000e+00	4.750000e+00	2.879091e-06	1.327266e-08	1.327266e-08
4.750000e+00	5.000000e+00	6.073684e-07	6.003873e-09	6.003873e-09
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd
Path=onshell-qcd
Scale=1000.
ScaledBy=9.79134870550767137e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e-01	8.272364e-05	6.824593e-08	6.824593e-08
2.500000e-01	5.000000e-01	8.428844e-05	6.691790e-08	6.691790e-08
5.000000e-01	7.500000e-01	8.979392e-05	6.677272e-08	6.677272e-08
7.500000e-01	1.000000e+00	9.662156e-05	6.652079e-08	6.652079e-08
1.000000e+00	1.250000e+00	1.018315e-04	6.508338e-08	6.508338e-08
1.250000e+00	1.500000e+00	1.026651e-04	6.257300e-08	6.257300e-08
1.500000e+00	1.750000e+00	9.940176e-05	5.906012e-08	5.906012e-08
1.750000e+00	2.000000e+00	9.357084e-05	5.578823e-08	5.578823e-08
2.000000e+00	2.250000e+00	8.582072e-05	5.253566e-08	5.253566e-08
2.250000e+00	2.500000e+00	7.654504e-05	4.919244e-08	4.919244e-08
2.500000e+00	2.750000e+00	6.634484e-05	4.575482e-08	4.575482e-08
2.750000e+00	3.000000e+00	5.546660e-05	4.180999e-08	4.180999e-08
3.000000e+00	3.250000e+00	4.473952e-05	3.794248e-08	3.794248e-08
3.250000e+00	3.500000e+00	3.442927e-05	3.359962e-08	3.359962e-08
3.500000e+00	3.750000e+00	2.517571e-05	2.934180e-08	2.934180e-08
3.750000e+00	4.000000e+00	1.707152e-05	2.497528e-08	2.497528e-08
4.000000e+00	4.250000e+00	1.048946e-05	2.010765e-08	2.010765e-08
4.250000e+00	4.500000e+00	5.585612e-06	1.531166e-08	1.531166e-08
4.500000e+00	4.750000e+00	2.302294e-06	1.053007e-08	1.053007e-08
4.750000e+00	5.000000e+00	4.836240e-07	4.748211e-09	4.748211e-09
# END HISTO1D



==> plots/onshell-offshell/m_jj.dat <==
# BEGIN PLOT
RatioPlot1YLabel=d$\sigma$/d$\sigma_\text{off-shell}$
DrawOnly=qqllnn onshell onshell-www onshell-wh onshell-wz onshell-vbs qqllnn-qcd onshell-qcd
RatioPlot2Reference=qqllnn-qcd
Title=$\mathrm{pp}\to \mathrm{e}^+\nu_\mathrm{e}\,\mu^+\nu_\mu\,\mathrm{j}\mathrm{j}$
PlotSize=10,6
RatioPlot2YLabel=d$\sigma$/d$\sigma_\text{off-shell}$
Legend2YPos=0.9
RatioPlot2Legend1Only=qqllnn-qcd onshell-qcd
RatioPlot2YSize=4
RatioPlot2Legend1YPos=0.90
XLabel=$m_{\mathrm{j}_1\mathrm{j}_2}$ [GeV]
XMax=160.
Legend=0
RatioPlot1Reference=qqllnn
Legend1YPos=0.9
LegendOnly=qqllnn onshell onshell-www onshell-wh onshell-vbs qqllnn-qcd onshell-qcd
Legend2=1
Legend1=1
RatioPlot1=1
RatioPlot=0
Legend1Title=LO $\mathcal{O}(\alpha^6)$
LogY=1
RatioPlot2YMax=1.1999
RatioPlot1YMin=0.
RatioPlot2DrawOnly=qqllnn-qcd onshell-qcd
YMin=1.e-5
Legend1XPos=0.10
Legend1Only=qqllnn onshell
RatioPlot1DrawOnly=qqllnn onshell onshell-www onshell-wh onshell-wz onshell-vbs
RatioPlot2Legend1=1
YMax=2.e-1
RatioPlot2Legend1Title=LO $\mathcal{O}(\alpha_\text{s}^2\alpha^4)$
RatioPlot1YMax=1.1999
RatioPlot2YMin=0.9001
RatioPlot2=1
RatioPlot2Legend1XPos=0.10
YLabel=d$\sigma$/d$m_{\mathrm{j}_1\mathrm{j}_2}$ [fb/GeV]
Legend2Only=onshell-www onshell-wh onshell-wz onshell-vbs
Legend2XPos=0.65
RatioPlot1YSize=4
# END PLOT

# BEGIN HISTO1D /qqllnn
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=qqllnn
Path=qqllnn
Scale=1000.
ScaledBy=1.75419482248796436e-10
Title=off-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	2.419675e-07	1.186436e-09	1.186436e-09
1.200000e+01	1.400000e+01	5.426560e-07	1.841589e-09	1.841589e-09
1.400000e+01	1.600000e+01	8.609455e-07	2.233975e-09	2.233975e-09
1.600000e+01	1.800000e+01	1.175541e-06	2.630159e-09	2.630159e-09
1.800000e+01	2.000000e+01	1.476466e-06	2.912412e-09	2.912412e-09
2.000000e+01	2.200000e+01	1.774365e-06	3.315582e-09	3.315582e-09
2.200000e+01	2.400000e+01	2.068751e-06	3.576744e-09	3.576744e-09
2.400000e+01	2.600000e+01	2.360601e-06	3.943934e-09	3.943934e-09
2.600000e+01	2.800000e+01	2.668366e-06	4.299288e-09	4.299288e-09
2.800000e+01	3.000000e+01	2.976528e-06	4.670165e-09	4.670165e-09
3.000000e+01	3.200000e+01	3.310710e-06	5.018042e-09	5.018042e-09
3.200000e+01	3.400000e+01	3.650569e-06	5.383723e-09	5.383723e-09
3.400000e+01	3.600000e+01	4.020922e-06	6.012314e-09	6.012314e-09
3.600000e+01	3.800000e+01	4.382061e-06	6.494523e-09	6.494523e-09
3.800000e+01	4.000000e+01	4.690733e-06	7.119361e-09	7.119361e-09
4.000000e+01	4.200000e+01	4.873606e-06	7.484252e-09	7.484252e-09
4.200000e+01	4.400000e+01	4.441016e-06	7.684004e-09	7.684004e-09
4.400000e+01	4.600000e+01	2.744513e-06	6.150406e-09	6.150406e-09
4.600000e+01	4.800000e+01	1.733569e-06	4.734884e-09	4.734884e-09
4.800000e+01	5.000000e+01	1.470027e-06	4.379499e-09	4.379499e-09
5.000000e+01	5.200000e+01	1.369652e-06	4.162651e-09	4.162651e-09
5.200000e+01	5.400000e+01	1.352108e-06	4.154157e-09	4.154157e-09
5.400000e+01	5.600000e+01	1.353966e-06	3.916846e-09	3.916846e-09
5.600000e+01	5.800000e+01	1.404059e-06	3.918509e-09	3.918509e-09
5.800000e+01	6.000000e+01	1.473599e-06	4.105724e-09	4.105724e-09
6.000000e+01	6.200000e+01	1.589286e-06	4.487598e-09	4.487598e-09
6.200000e+01	6.400000e+01	1.735266e-06	4.524271e-09	4.524271e-09
6.400000e+01	6.600000e+01	1.961088e-06	4.939756e-09	4.939756e-09
6.600000e+01	6.800000e+01	2.290827e-06	5.471602e-09	5.471602e-09
6.800000e+01	7.000000e+01	2.799594e-06	6.218056e-09	6.218056e-09
7.000000e+01	7.200000e+01	3.678113e-06	7.554929e-09	7.554929e-09
7.200000e+01	7.400000e+01	5.323265e-06	9.677916e-09	9.677916e-09
7.400000e+01	7.600000e+01	9.044595e-06	1.314899e-08	1.314899e-08
7.600000e+01	7.800000e+01	2.076133e-05	2.162693e-08	2.162693e-08
7.800000e+01	8.000000e+01	8.736440e-05	4.212051e-08	4.212051e-08
8.000000e+01	8.200000e+01	1.360008e-04	5.652625e-08	5.652625e-08
8.200000e+01	8.400000e+01	2.810538e-05	2.331978e-08	2.331978e-08
8.400000e+01	8.600000e+01	9.238005e-06	1.520349e-08	1.520349e-08
8.600000e+01	8.800000e+01	4.547721e-06	1.060457e-08	1.060457e-08
8.800000e+01	9.000000e+01	2.767591e-06	8.535423e-09	8.535423e-09
9.000000e+01	9.200000e+01	1.911641e-06	7.050282e-09	7.050282e-09
9.200000e+01	9.400000e+01	1.429789e-06	5.439743e-09	5.439743e-09
9.400000e+01	9.600000e+01	1.127859e-06	4.029708e-09	4.029708e-09
9.600000e+01	9.800000e+01	9.570430e-07	4.410406e-09	4.410406e-09
9.800000e+01	1.000000e+02	8.240610e-07	3.844462e-09	3.844462e-09
1.000000e+02	1.020000e+02	7.409215e-07	3.443077e-09	3.443077e-09
1.020000e+02	1.040000e+02	6.700610e-07	3.354022e-09	3.354022e-09
1.040000e+02	1.060000e+02	6.209615e-07	4.219249e-09	4.219249e-09
1.060000e+02	1.080000e+02	5.808715e-07	3.872410e-09	3.872410e-09
1.080000e+02	1.100000e+02	5.493465e-07	3.616334e-09	3.616334e-09
1.100000e+02	1.120000e+02	5.265665e-07	3.712190e-09	3.712190e-09
1.120000e+02	1.140000e+02	5.019625e-07	4.932026e-09	4.932026e-09
1.140000e+02	1.160000e+02	4.839877e-07	3.430183e-09	3.430183e-09
1.160000e+02	1.180000e+02	4.695853e-07	3.382722e-09	3.382722e-09
1.180000e+02	1.200000e+02	4.618227e-07	3.794028e-09	3.794028e-09
1.200000e+02	1.220000e+02	4.520426e-07	5.314795e-09	5.314795e-09
1.220000e+02	1.240000e+02	4.488327e-07	4.281932e-09	4.281932e-09
1.240000e+02	1.260000e+02	4.412208e-07	4.242824e-09	4.242824e-09
1.260000e+02	1.280000e+02	4.251496e-07	3.744203e-09	3.744203e-09
1.280000e+02	1.300000e+02	4.211672e-07	4.143213e-09	4.143213e-09
1.300000e+02	1.320000e+02	4.172138e-07	4.264696e-09	4.264696e-09
1.320000e+02	1.340000e+02	4.123511e-07	4.188143e-09	4.188143e-09
1.340000e+02	1.360000e+02	4.241250e-07	7.865410e-09	7.865410e-09
1.360000e+02	1.380000e+02	4.139565e-07	4.794307e-09	4.794307e-09
1.380000e+02	1.400000e+02	4.085732e-07	5.520172e-09	5.520172e-09
1.400000e+02	1.420000e+02	4.071589e-07	4.735713e-09	4.735713e-09
1.420000e+02	1.440000e+02	3.974273e-07	6.759488e-09	6.759488e-09
1.440000e+02	1.460000e+02	4.043238e-07	5.148738e-09	5.148738e-09
1.460000e+02	1.480000e+02	3.973126e-07	4.591603e-09	4.591603e-09
1.480000e+02	1.500000e+02	4.093909e-07	1.192392e-08	1.192392e-08
1.500000e+02	1.520000e+02	4.006047e-07	5.490738e-09	5.490738e-09
1.520000e+02	1.540000e+02	3.936150e-07	6.644893e-09	6.644893e-09
1.540000e+02	1.560000e+02	3.919620e-07	5.936272e-09	5.936272e-09
1.560000e+02	1.580000e+02	3.863569e-07	4.879009e-09	4.879009e-09
1.580000e+02	1.600000e+02	3.922766e-07	6.041548e-09	6.041548e-09
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell
Path=onshell
Scale=1000.
ScaledBy=9.70134533862335589e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	3.750540e-08	3.811698e-10	3.811698e-10
1.000000e+01	1.200000e+01	2.454736e-07	9.717101e-10	9.717101e-10
1.200000e+01	1.400000e+01	5.563810e-07	1.470268e-09	1.470268e-09
1.400000e+01	1.600000e+01	8.898510e-07	1.870830e-09	1.870830e-09
1.600000e+01	1.800000e+01	1.221821e-06	2.204129e-09	2.204129e-09
1.800000e+01	2.000000e+01	1.533891e-06	2.480646e-09	2.480646e-09
2.000000e+01	2.200000e+01	1.833491e-06	2.721623e-09	2.721623e-09
2.200000e+01	2.400000e+01	2.129194e-06	2.941823e-09	2.941823e-09
2.400000e+01	2.600000e+01	2.429194e-06	3.149014e-09	3.149014e-09
2.600000e+01	2.800000e+01	2.735420e-06	3.347033e-09	3.347033e-09
2.800000e+01	3.000000e+01	3.049155e-06	3.536725e-09	3.536725e-09
3.000000e+01	3.200000e+01	3.378797e-06	3.726070e-09	3.726070e-09
3.200000e+01	3.400000e+01	3.714363e-06	3.908806e-09	3.908806e-09
3.400000e+01	3.600000e+01	4.046308e-06	4.082836e-09	4.082836e-09
3.600000e+01	3.800000e+01	4.354809e-06	4.231930e-09	4.231930e-09
3.800000e+01	4.000000e+01	4.593372e-06	4.342832e-09	4.342832e-09
4.000000e+01	4.200000e+01	4.623735e-06	4.347585e-09	4.347585e-09
4.200000e+01	4.400000e+01	3.903138e-06	3.980028e-09	3.980028e-09
4.400000e+01	4.600000e+01	1.895575e-06	2.759196e-09	2.759196e-09
4.600000e+01	4.800000e+01	8.626485e-07	1.845710e-09	1.845710e-09
4.800000e+01	5.000000e+01	6.230810e-07	1.560260e-09	1.560260e-09
5.000000e+01	5.200000e+01	5.436020e-07	1.456859e-09	1.456859e-09
5.200000e+01	5.400000e+01	5.257155e-07	1.433944e-09	1.433944e-09
5.400000e+01	5.600000e+01	5.377000e-07	1.459382e-09	1.459382e-09
5.600000e+01	5.800000e+01	5.784945e-07	1.526372e-09	1.526372e-09
5.800000e+01	6.000000e+01	6.454845e-07	1.624698e-09	1.624698e-09
6.000000e+01	6.200000e+01	7.413395e-07	1.756521e-09	1.756521e-09
6.200000e+01	6.400000e+01	8.800460e-07	1.930526e-09	1.930526e-09
6.400000e+01	6.600000e+01	1.083548e-06	2.167328e-09	2.167328e-09
6.600000e+01	6.800000e+01	1.389652e-06	2.478464e-09	2.478464e-09
6.800000e+01	7.000000e+01	1.866408e-06	2.902415e-09	2.902415e-09
7.000000e+01	7.200000e+01	2.678144e-06	3.512288e-09	3.512288e-09
7.200000e+01	7.400000e+01	4.226108e-06	4.446529e-09	4.446529e-09
7.400000e+01	7.600000e+01	7.794795e-06	6.087093e-09	6.087093e-09
7.600000e+01	7.800000e+01	1.928832e-05	9.635760e-09	9.635760e-09
7.800000e+01	8.000000e+01	8.773860e-05	2.063310e-08	2.063310e-08
8.000000e+01	8.200000e+01	1.426858e-04	2.636162e-08	2.636162e-08
8.200000e+01	8.400000e+01	2.968010e-05	1.202385e-08	1.202385e-08
8.400000e+01	8.600000e+01	9.872685e-06	6.920211e-09	6.920211e-09
8.600000e+01	8.800000e+01	4.858156e-06	4.827913e-09	4.827913e-09
8.800000e+01	9.000000e+01	2.904742e-06	3.708838e-09	3.708838e-09
9.000000e+01	9.200000e+01	1.956379e-06	3.006404e-09	3.006404e-09
9.200000e+01	9.400000e+01	1.429697e-06	2.539844e-09	2.539844e-09
9.400000e+01	9.600000e+01	1.095713e-06	2.180264e-09	2.180264e-09
9.600000e+01	9.800000e+01	8.902340e-07	1.929269e-09	1.929269e-09
9.800000e+01	1.000000e+02	7.440910e-07	1.731651e-09	1.731651e-09
1.000000e+02	1.020000e+02	6.441140e-07	1.580885e-09	1.580885e-09
1.020000e+02	1.040000e+02	5.708070e-07	1.455017e-09	1.455017e-09
1.040000e+02	1.060000e+02	5.170150e-07	1.357253e-09	1.357253e-09
1.060000e+02	1.080000e+02	4.787984e-07	1.290067e-09	1.290067e-09
1.080000e+02	1.100000e+02	4.455191e-07	1.207566e-09	1.207566e-09
1.100000e+02	1.120000e+02	4.242579e-07	1.157538e-09	1.157538e-09
1.120000e+02	1.140000e+02	4.072045e-07	1.123359e-09	1.123359e-09
1.140000e+02	1.160000e+02	3.941986e-07	1.092978e-09	1.092978e-09
1.160000e+02	1.180000e+02	3.834445e-07	1.056107e-09	1.056107e-09
1.180000e+02	1.200000e+02	3.752573e-07	1.039234e-09	1.039234e-09
1.200000e+02	1.220000e+02	3.702127e-07	1.026083e-09	1.026083e-09
1.220000e+02	1.240000e+02	3.661378e-07	1.023297e-09	1.023297e-09
1.240000e+02	1.260000e+02	3.634535e-07	1.010610e-09	1.010610e-09
1.260000e+02	1.280000e+02	3.583819e-07	1.001623e-09	1.001623e-09
1.280000e+02	1.300000e+02	3.570734e-07	1.006823e-09	1.006823e-09
1.300000e+02	1.320000e+02	3.555591e-07	1.001718e-09	1.001718e-09
1.320000e+02	1.340000e+02	3.547128e-07	1.006392e-09	1.006392e-09
1.340000e+02	1.360000e+02	3.527610e-07	9.995770e-10	9.995770e-10
1.360000e+02	1.380000e+02	3.530730e-07	1.012415e-09	1.012415e-09
1.380000e+02	1.400000e+02	3.530633e-07	1.015671e-09	1.015671e-09
1.400000e+02	1.420000e+02	3.500896e-07	1.019100e-09	1.019100e-09
1.420000e+02	1.440000e+02	3.477870e-07	1.010544e-09	1.010544e-09
1.440000e+02	1.460000e+02	3.493675e-07	1.028612e-09	1.028612e-09
1.460000e+02	1.480000e+02	3.473389e-07	1.024528e-09	1.024528e-09
1.480000e+02	1.500000e+02	3.465531e-07	1.017008e-09	1.017008e-09
1.500000e+02	1.520000e+02	3.447002e-07	1.044835e-09	1.044835e-09
1.520000e+02	1.540000e+02	3.452454e-07	1.034502e-09	1.034502e-09
1.540000e+02	1.560000e+02	3.391192e-07	1.035393e-09	1.035393e-09
1.560000e+02	1.580000e+02	3.312156e-07	1.017553e-09	1.017553e-09
1.580000e+02	1.600000e+02	2.936360e-07	9.671331e-10	9.671331e-10
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-www
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-www
Path=onshell-www
Scale=1000.
ScaledBy=6.19718520016632565e-11
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	3.824023e-11	1.563033e-11	1.563033e-11
1.000000e+01	1.200000e+01	2.860928e-10	3.448358e-11	3.448358e-11
1.200000e+01	1.400000e+01	9.428785e-10	6.744930e-11	6.744930e-11
1.400000e+01	1.600000e+01	2.055159e-09	1.039704e-10	1.039704e-10
1.600000e+01	1.800000e+01	3.997804e-09	1.460698e-10	1.460698e-10
1.800000e+01	2.000000e+01	5.572845e-09	1.731107e-10	1.731107e-10
2.000000e+01	2.200000e+01	7.909315e-09	2.113090e-10	2.113090e-10
2.200000e+01	2.400000e+01	9.742335e-09	2.315917e-10	2.315917e-10
2.400000e+01	2.600000e+01	1.331558e-08	2.728439e-10	2.728439e-10
2.600000e+01	2.800000e+01	1.673125e-08	3.057382e-10	3.057382e-10
2.800000e+01	3.000000e+01	1.959468e-08	3.299745e-10	3.299745e-10
3.000000e+01	3.200000e+01	2.411717e-08	3.683402e-10	3.683402e-10
3.200000e+01	3.400000e+01	2.818594e-08	3.943507e-10	3.943507e-10
3.400000e+01	3.600000e+01	3.346344e-08	4.308280e-10	4.308280e-10
3.600000e+01	3.800000e+01	3.972637e-08	4.709486e-10	4.709486e-10
3.800000e+01	4.000000e+01	4.593214e-08	5.071356e-10	5.071356e-10
4.000000e+01	4.200000e+01	5.340825e-08	5.426239e-10	5.426239e-10
4.200000e+01	4.400000e+01	6.311555e-08	5.893320e-10	5.893320e-10
4.400000e+01	4.600000e+01	7.314690e-08	6.331137e-10	6.331137e-10
4.600000e+01	4.800000e+01	8.605785e-08	6.837503e-10	6.837503e-10
4.800000e+01	5.000000e+01	1.022166e-07	7.441265e-10	7.441265e-10
5.000000e+01	5.200000e+01	1.198026e-07	8.064180e-10	8.064180e-10
5.200000e+01	5.400000e+01	1.441720e-07	8.811222e-10	8.811222e-10
5.400000e+01	5.600000e+01	1.731313e-07	9.683294e-10	9.683294e-10
5.600000e+01	5.800000e+01	2.115538e-07	1.069459e-09	1.069459e-09
5.800000e+01	6.000000e+01	2.598512e-07	1.183196e-09	1.183196e-09
6.000000e+01	6.200000e+01	3.219391e-07	1.314719e-09	1.314719e-09
6.200000e+01	6.400000e+01	4.075123e-07	1.476275e-09	1.476275e-09
6.400000e+01	6.600000e+01	5.327065e-07	1.689016e-09	1.689016e-09
6.600000e+01	6.800000e+01	7.179690e-07	1.959180e-09	1.959180e-09
6.800000e+01	7.000000e+01	1.012239e-06	2.325762e-09	2.325762e-09
7.000000e+01	7.200000e+01	1.511926e-06	2.846383e-09	2.846383e-09
7.200000e+01	7.400000e+01	2.473585e-06	3.635739e-09	3.635739e-09
7.400000e+01	7.600000e+01	4.714425e-06	5.022716e-09	5.022716e-09
7.600000e+01	7.800000e+01	1.200490e-05	8.019048e-09	8.019048e-09
7.800000e+01	8.000000e+01	5.589100e-05	1.730191e-08	1.730191e-08
8.000000e+01	8.200000e+01	9.211290e-05	2.222031e-08	2.222031e-08
8.200000e+01	8.400000e+01	1.939427e-05	1.019730e-08	1.019730e-08
8.400000e+01	8.600000e+01	6.487050e-06	5.903029e-09	5.903029e-09
8.600000e+01	8.800000e+01	3.182881e-06	4.135464e-09	4.135464e-09
8.800000e+01	9.000000e+01	1.882432e-06	3.184668e-09	3.184668e-09
9.000000e+01	9.200000e+01	1.241631e-06	2.585090e-09	2.585090e-09
9.200000e+01	9.400000e+01	8.827535e-07	2.182665e-09	2.182665e-09
9.400000e+01	9.600000e+01	6.476215e-07	1.864859e-09	1.864859e-09
9.600000e+01	9.800000e+01	5.050700e-07	1.648256e-09	1.648256e-09
9.800000e+01	1.000000e+02	3.995567e-07	1.468611e-09	1.468611e-09
1.000000e+02	1.020000e+02	3.248258e-07	1.323216e-09	1.323216e-09
1.020000e+02	1.040000e+02	2.687405e-07	1.205980e-09	1.205980e-09
1.040000e+02	1.060000e+02	2.244852e-07	1.103360e-09	1.103360e-09
1.060000e+02	1.080000e+02	1.926964e-07	1.025723e-09	1.025723e-09
1.080000e+02	1.100000e+02	1.626122e-07	9.355756e-10	9.355756e-10
1.100000e+02	1.120000e+02	1.416878e-07	8.755717e-10	8.755717e-10
1.120000e+02	1.140000e+02	1.242346e-07	8.247548e-10	8.247548e-10
1.140000e+02	1.160000e+02	1.090757e-07	7.672285e-10	7.672285e-10
1.160000e+02	1.180000e+02	9.630520e-08	7.234694e-10	7.234694e-10
1.180000e+02	1.200000e+02	8.603535e-08	6.866205e-10	6.866205e-10
1.200000e+02	1.220000e+02	7.680675e-08	6.430451e-10	6.430451e-10
1.220000e+02	1.240000e+02	6.914905e-08	6.138328e-10	6.138328e-10
1.240000e+02	1.260000e+02	6.276195e-08	5.835259e-10	5.835259e-10
1.260000e+02	1.280000e+02	5.621725e-08	5.522644e-10	5.522644e-10
1.280000e+02	1.300000e+02	5.138340e-08	5.276310e-10	5.276310e-10
1.300000e+02	1.320000e+02	4.749449e-08	5.145522e-10	5.145522e-10
1.320000e+02	1.340000e+02	4.306792e-08	4.847367e-10	4.847367e-10
1.340000e+02	1.360000e+02	3.900796e-08	4.597805e-10	4.597805e-10
1.360000e+02	1.380000e+02	3.672492e-08	4.474369e-10	4.474369e-10
1.380000e+02	1.400000e+02	3.377373e-08	4.301902e-10	4.301902e-10
1.400000e+02	1.420000e+02	3.067639e-08	4.097460e-10	4.097460e-10
1.420000e+02	1.440000e+02	2.841547e-08	3.945146e-10	3.945146e-10
1.440000e+02	1.460000e+02	2.742272e-08	3.845824e-10	3.845824e-10
1.460000e+02	1.480000e+02	2.475913e-08	3.719452e-10	3.719452e-10
1.480000e+02	1.500000e+02	2.296329e-08	3.525761e-10	3.525761e-10
1.500000e+02	1.520000e+02	2.128325e-08	3.424233e-10	3.424233e-10
1.520000e+02	1.540000e+02	1.996551e-08	3.323815e-10	3.323815e-10
1.540000e+02	1.560000e+02	1.872897e-08	3.205236e-10	3.205236e-10
1.560000e+02	1.580000e+02	1.750185e-08	3.109332e-10	3.109332e-10
1.580000e+02	1.600000e+02	1.694675e-08	3.049873e-10	3.049873e-10
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-wh
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh
Path=onshell-wh
Scale=1000.
ScaledBy=6.50279847585157603e-12
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	3.746457e-08	3.808489e-10	3.808489e-10
1.000000e+01	1.200000e+01	2.448692e-07	9.710726e-10	9.710726e-10
1.200000e+01	1.400000e+01	5.544540e-07	1.468646e-09	1.468646e-09
1.400000e+01	1.600000e+01	8.858455e-07	1.867815e-09	1.867815e-09
1.600000e+01	1.800000e+01	1.214549e-06	2.199092e-09	2.199092e-09
1.800000e+01	2.000000e+01	1.523426e-06	2.474315e-09	2.474315e-09
2.000000e+01	2.200000e+01	1.818977e-06	2.713055e-09	2.713055e-09
2.200000e+01	2.400000e+01	2.110662e-06	2.932183e-09	2.932183e-09
2.400000e+01	2.600000e+01	2.404964e-06	3.136576e-09	3.136576e-09
2.600000e+01	2.800000e+01	2.705307e-06	3.332329e-09	3.332329e-09
2.800000e+01	3.000000e+01	3.013490e-06	3.520470e-09	3.520470e-09
3.000000e+01	3.200000e+01	3.335848e-06	3.706813e-09	3.706813e-09
3.200000e+01	3.400000e+01	3.664321e-06	3.887587e-09	3.887587e-09
3.400000e+01	3.600000e+01	3.987523e-06	4.058621e-09	4.058621e-09
3.600000e+01	3.800000e+01	4.285952e-06	4.203860e-09	4.203860e-09
3.800000e+01	4.000000e+01	4.514249e-06	4.311151e-09	4.311151e-09
4.000000e+01	4.200000e+01	4.532994e-06	4.311268e-09	4.311268e-09
4.200000e+01	4.400000e+01	3.797449e-06	3.933048e-09	3.933048e-09
4.400000e+01	4.600000e+01	1.774462e-06	2.680237e-09	2.680237e-09
4.600000e+01	4.800000e+01	7.224515e-07	1.703995e-09	1.703995e-09
4.800000e+01	5.000000e+01	4.605864e-07	1.356191e-09	1.356191e-09
5.000000e+01	5.200000e+01	3.567829e-07	1.192102e-09	1.192102e-09
5.200000e+01	5.400000e+01	3.078210e-07	1.105830e-09	1.105830e-09
5.400000e+01	5.600000e+01	2.836525e-07	1.061311e-09	1.061311e-09
5.600000e+01	5.800000e+01	2.788723e-07	1.052947e-09	1.052947e-09
5.800000e+01	6.000000e+01	2.897856e-07	1.071289e-09	1.071289e-09
6.000000e+01	6.200000e+01	3.161566e-07	1.119975e-09	1.119975e-09
6.200000e+01	6.400000e+01	3.616027e-07	1.197119e-09	1.197119e-09
6.400000e+01	6.600000e+01	4.320358e-07	1.308201e-09	1.308201e-09
6.600000e+01	6.800000e+01	5.452950e-07	1.469860e-09	1.469860e-09
6.800000e+01	7.000000e+01	7.196165e-07	1.689197e-09	1.689197e-09
7.000000e+01	7.200000e+01	1.024005e-06	2.015229e-09	2.015229e-09
7.200000e+01	7.400000e+01	1.602045e-06	2.522499e-09	2.522499e-09
7.400000e+01	7.600000e+01	2.922560e-06	3.408000e-09	3.408000e-09
7.600000e+01	7.800000e+01	7.118055e-06	5.321581e-09	5.321581e-09
7.800000e+01	8.000000e+01	3.167468e-05	1.123090e-08	1.123090e-08
8.000000e+01	8.200000e+01	5.039170e-05	1.417455e-08	1.417455e-08
8.200000e+01	8.400000e+01	1.009834e-05	6.349518e-09	6.349518e-09
8.400000e+01	8.600000e+01	3.190043e-06	3.570886e-09	3.570886e-09
8.600000e+01	8.800000e+01	1.473375e-06	2.429424e-09	2.429424e-09
8.800000e+01	9.000000e+01	8.118930e-07	1.805549e-09	1.805549e-09
9.000000e+01	9.200000e+01	4.969016e-07	1.413939e-09	1.413939e-09
9.200000e+01	9.400000e+01	3.231855e-07	1.142976e-09	1.142976e-09
9.400000e+01	9.600000e+01	2.181707e-07	9.420036e-10	9.420036e-10
9.600000e+01	9.800000e+01	1.487782e-07	7.776434e-10	7.776434e-10
9.800000e+01	1.000000e+02	1.034098e-07	6.498536e-10	6.498536e-10
1.000000e+02	1.020000e+02	7.219010e-08	5.459135e-10	5.459135e-10
1.020000e+02	1.040000e+02	4.937065e-08	4.526836e-10	4.526836e-10
1.040000e+02	1.060000e+02	3.418788e-08	3.796791e-10	3.796791e-10
1.060000e+02	1.080000e+02	2.259931e-08	3.097747e-10	3.097747e-10
1.080000e+02	1.100000e+02	1.477357e-08	2.524611e-10	2.524611e-10
1.100000e+02	1.120000e+02	8.958140e-09	1.966939e-10	1.966939e-10
1.120000e+02	1.140000e+02	5.130615e-09	1.488027e-10	1.488027e-10
1.140000e+02	1.160000e+02	2.546892e-09	1.038916e-10	1.038916e-10
1.160000e+02	1.180000e+02	1.074555e-09	6.668722e-11	6.668722e-11
1.180000e+02	1.200000e+02	2.992435e-10	3.329933e-11	3.329933e-11
1.200000e+02	1.220000e+02	5.797090e-11	1.209957e-11	1.209957e-11
1.220000e+02	1.240000e+02	4.175694e-13	3.767774e-13	3.767774e-13
1.240000e+02	1.260000e+02	1.077290e-12	1.077289e-12	1.077289e-12
1.260000e+02	1.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+02	1.300000e+02	7.046125e-13	7.046127e-13	7.046127e-13
1.300000e+02	1.320000e+02	3.350729e-12	3.350731e-12	3.350731e-12
1.320000e+02	1.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.340000e+02	1.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+02	1.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+02	1.400000e+02	7.421330e-12	7.421334e-12	7.421334e-12
1.400000e+02	1.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.420000e+02	1.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+02	1.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.460000e+02	1.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.480000e+02	1.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+02	1.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+02	1.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+02	1.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+02	1.580000e+02	1.795408e-12	1.795407e-12	1.795407e-12
1.580000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-vbs
LineColor=orange!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-vbs
Path=onshell-vbs
Scale=1000.
ScaledBy=4.13709772750965648e-11
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	2.585405e-12	4.639045e-13	4.639045e-13
1.000000e+01	1.200000e+01	3.182791e-10	7.028090e-12	7.028090e-12
1.200000e+01	1.400000e+01	9.843210e-10	1.482287e-11	1.482287e-11
1.400000e+01	1.600000e+01	1.950073e-09	2.149984e-11	2.149984e-11
1.600000e+01	1.800000e+01	3.274077e-09	2.904181e-11	2.904181e-11
1.800000e+01	2.000000e+01	4.892736e-09	3.746389e-11	3.746389e-11
2.000000e+01	2.200000e+01	6.605400e-09	4.375173e-11	4.375173e-11
2.200000e+01	2.400000e+01	8.788810e-09	5.469433e-11	5.469433e-11
2.400000e+01	2.600000e+01	1.091555e-08	6.110051e-11	6.110051e-11
2.600000e+01	2.800000e+01	1.338143e-08	6.882690e-11	6.882690e-11
2.800000e+01	3.000000e+01	1.606994e-08	7.638269e-11	7.638269e-11
3.000000e+01	3.200000e+01	1.883167e-08	8.638504e-11	8.638504e-11
3.200000e+01	3.400000e+01	2.185680e-08	9.959829e-11	9.959829e-11
3.400000e+01	3.600000e+01	2.532272e-08	1.073756e-10	1.073756e-10
3.600000e+01	3.800000e+01	2.913071e-08	1.224775e-10	1.224775e-10
3.800000e+01	4.000000e+01	3.319119e-08	1.303247e-10	1.303247e-10
4.000000e+01	4.200000e+01	3.733344e-08	1.415044e-10	1.415044e-10
4.200000e+01	4.400000e+01	4.257388e-08	1.563436e-10	1.563436e-10
4.400000e+01	4.600000e+01	4.796681e-08	1.692817e-10	1.692817e-10
4.600000e+01	4.800000e+01	5.413945e-08	1.884976e-10	1.884976e-10
4.800000e+01	5.000000e+01	6.027820e-08	2.035533e-10	2.035533e-10
5.000000e+01	5.200000e+01	6.701650e-08	2.258781e-10	2.258781e-10
5.200000e+01	5.400000e+01	7.372240e-08	2.386599e-10	2.386599e-10
5.400000e+01	5.600000e+01	8.091620e-08	2.564257e-10	2.564257e-10
5.600000e+01	5.800000e+01	8.806865e-08	2.781543e-10	2.781543e-10
5.800000e+01	6.000000e+01	9.584770e-08	3.033620e-10	3.033620e-10
6.000000e+01	6.200000e+01	1.032437e-07	3.202161e-10	3.202161e-10
6.200000e+01	6.400000e+01	1.109310e-07	3.383013e-10	3.383013e-10
6.400000e+01	6.600000e+01	1.188055e-07	3.648927e-10	3.648927e-10
6.600000e+01	6.800000e+01	1.263882e-07	3.793530e-10	3.793530e-10
6.800000e+01	7.000000e+01	1.345527e-07	4.018233e-10	4.018233e-10
7.000000e+01	7.200000e+01	1.422137e-07	4.160783e-10	4.160783e-10
7.200000e+01	7.400000e+01	1.504789e-07	4.359177e-10	4.359177e-10
7.400000e+01	7.600000e+01	1.578118e-07	4.588630e-10	4.588630e-10
7.600000e+01	7.800000e+01	1.653554e-07	4.728016e-10	4.728016e-10
7.800000e+01	8.000000e+01	1.729238e-07	4.853695e-10	4.853695e-10
8.000000e+01	8.200000e+01	1.812442e-07	5.249445e-10	5.249445e-10
8.200000e+01	8.400000e+01	1.874872e-07	5.213176e-10	5.213176e-10
8.400000e+01	8.600000e+01	1.955920e-07	5.406894e-10	5.406894e-10
8.600000e+01	8.800000e+01	2.019009e-07	5.518897e-10	5.518897e-10
8.800000e+01	9.000000e+01	2.104172e-07	5.944434e-10	5.944434e-10
9.000000e+01	9.200000e+01	2.178461e-07	5.971181e-10	5.971181e-10
9.200000e+01	9.400000e+01	2.237578e-07	6.167562e-10	6.167562e-10
9.400000e+01	9.600000e+01	2.299215e-07	6.232850e-10	6.232850e-10
9.600000e+01	9.800000e+01	2.363857e-07	6.329307e-10	6.329307e-10
9.800000e+01	1.000000e+02	2.411246e-07	6.476778e-10	6.476778e-10
1.000000e+02	1.020000e+02	2.470981e-07	6.710253e-10	6.710253e-10
1.020000e+02	1.040000e+02	2.526960e-07	6.765828e-10	6.765828e-10
1.040000e+02	1.060000e+02	2.583421e-07	6.932359e-10	6.932359e-10
1.060000e+02	1.080000e+02	2.635027e-07	7.184746e-10	7.184746e-10
1.080000e+02	1.100000e+02	2.681333e-07	7.205397e-10	7.205397e-10
1.100000e+02	1.120000e+02	2.736121e-07	7.311496e-10	7.311496e-10
1.120000e+02	1.140000e+02	2.778394e-07	7.480466e-10	7.480466e-10
1.140000e+02	1.160000e+02	2.825760e-07	7.714712e-10	7.714712e-10
1.160000e+02	1.180000e+02	2.860648e-07	7.664894e-10	7.664894e-10
1.180000e+02	1.200000e+02	2.889227e-07	7.793909e-10	7.793909e-10
1.200000e+02	1.220000e+02	2.933479e-07	7.994953e-10	7.994953e-10
1.220000e+02	1.240000e+02	2.969884e-07	8.187461e-10	8.187461e-10
1.240000e+02	1.260000e+02	3.006905e-07	8.251239e-10	8.251239e-10
1.260000e+02	1.280000e+02	3.021647e-07	8.356153e-10	8.356153e-10
1.280000e+02	1.300000e+02	3.056893e-07	8.574949e-10	8.574949e-10
1.300000e+02	1.320000e+02	3.080613e-07	8.594561e-10	8.594561e-10
1.320000e+02	1.340000e+02	3.116449e-07	8.819609e-10	8.819609e-10
1.340000e+02	1.360000e+02	3.137532e-07	8.875565e-10	8.875565e-10
1.360000e+02	1.380000e+02	3.163482e-07	9.081770e-10	9.081770e-10
1.380000e+02	1.400000e+02	3.192822e-07	9.200372e-10	9.200372e-10
1.400000e+02	1.420000e+02	3.194133e-07	9.330985e-10	9.330985e-10
1.420000e+02	1.440000e+02	3.193715e-07	9.303534e-10	9.303534e-10
1.440000e+02	1.460000e+02	3.219448e-07	9.540119e-10	9.540119e-10
1.460000e+02	1.480000e+02	3.225799e-07	9.546285e-10	9.546285e-10
1.480000e+02	1.500000e+02	3.235899e-07	9.539368e-10	9.539368e-10
1.500000e+02	1.520000e+02	3.234170e-07	9.871303e-10	9.871303e-10
1.520000e+02	1.540000e+02	3.252799e-07	9.796515e-10	9.796515e-10
1.540000e+02	1.560000e+02	3.203903e-07	9.845324e-10	9.845324e-10
1.560000e+02	1.580000e+02	3.137120e-07	9.688812e-10	9.688812e-10
1.580000e+02	1.600000e+02	2.766893e-07	9.177851e-10	9.177851e-10
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /qqllnn-qcd
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 0, dn: 0}}, 2: {"": {up: 0, dn: 0}}, 3: {"": {up: 2.9351152276546331e-13, dn: 2.9351152276546331e-13}}, 4: {"": {up: 1.3368349394451401e-07, dn: 1.3368349394451401e-07}}, 5: {"": {up: 2.9642697310799288e-07, dn: 2.9642697310799288e-07}}, 6: {"": {up: 5.628387197013222e-07, dn: 5.628387197013222e-07}}, 7: {"": {up: 7.1347305175476554e-07, dn: 7.1347305175476554e-07}}, 8: {"": {up: 8.2080763876730492e-07, dn: 8.2080763876730492e-07}}, 9: {"": {up: 8.7859192807517522e-07, dn: 8.7859192807517522e-07}}, 10: {"": {up: 9.4377362903385265e-07, dn: 9.4377362903385265e-07}}, 11: {"": {up: 1.0229041473028319e-06, dn: 1.0229041473028319e-06}}, 12: {"": {up: 1.0901638774997701e-06, dn: 1.0901638774997701e-06}}, 13: {"": {up: 1.221470371972551e-06, dn: 1.221470371972551e-06}}, 14: {"": {up: 1.272114194296555e-06, dn: 1.272114194296555e-06}}, 15: {"": {up: 1.286783439059545e-06, dn: 1.286783439059545e-06}}, 16: {"": {up: 1.33587979694332e-06, dn: 1.33587979694332e-06}}, 17: {"": {up: 1.41928258118191e-06, dn: 1.41928258118191e-06}}, 18: {"": {up: 1.6099202328089031e-06, dn: 1.6099202328089031e-06}}, 19: {"": {up: 1.5277558233336151e-06, dn: 1.5277558233336151e-06}}, 20: {"": {up: 1.589230933470145e-06, dn: 1.589230933470145e-06}}, 21: {"": {up: 1.7575670853392869e-06, dn: 1.7575670853392869e-06}}, 22: {"": {up: 1.9111829230592309e-06, dn: 1.9111829230592309e-06}}, 23: {"": {up: 2.092551321480659e-06, dn: 2.092551321480659e-06}}, 24: {"": {up: 1.8949113738566791e-06, dn: 1.8949113738566791e-06}}, 25: {"": {up: 2.0730551444347511e-06, dn: 2.0730551444347511e-06}}, 26: {"": {up: 2.08093875534475e-06, dn: 2.08093875534475e-06}}, 27: {"": {up: 2.215751088562518e-06, dn: 2.215751088562518e-06}}, 28: {"": {up: 2.2502435874196598e-06, dn: 2.2502435874196598e-06}}, 29: {"": {up: 2.2285894555202931e-06, dn: 2.2285894555202931e-06}}, 30: {"": {up: 2.4434657458758602e-06, dn: 2.4434657458758602e-06}}, 31: {"": {up: 2.3623434013713151e-06, dn: 2.3623434013713151e-06}}, 32: {"": {up: 2.4808316182850471e-06, dn: 2.4808316182850471e-06}}, 33: {"": {up: 2.438844529186794e-06, dn: 2.438844529186794e-06}}, 34: {"": {up: 2.463576177595096e-06, dn: 2.463576177595096e-06}}, 35: {"": {up: 2.6620907651587689e-06, dn: 2.6620907651587689e-06}}, 36: {"": {up: 2.4761421758536361e-06, dn: 2.4761421758536361e-06}}, 37: {"": {up: 2.543433217818968e-06, dn: 2.543433217818968e-06}}, 38: {"": {up: 2.6226486706394898e-06, dn: 2.6226486706394898e-06}}, 39: {"": {up: 2.5215622425590038e-06, dn: 2.5215622425590038e-06}}, 40: {"": {up: 2.4616792284825002e-06, dn: 2.4616792284825002e-06}}, 41: {"": {up: 2.4409394135602699e-06, dn: 2.4409394135602699e-06}}, 42: {"": {up: 2.612612577583319e-06, dn: 2.612612577583319e-06}}, 43: {"": {up: 2.464310763565406e-06, dn: 2.464310763565406e-06}}, 44: {"": {up: 2.4722084512973078e-06, dn: 2.4722084512973078e-06}}, 45: {"": {up: 2.542092046470672e-06, dn: 2.542092046470672e-06}}, 46: {"": {up: 2.4401192975838621e-06, dn: 2.4401192975838621e-06}}, 47: {"": {up: 2.4881898596421419e-06, dn: 2.4881898596421419e-06}}, 48: {"": {up: 2.4495625133642082e-06, dn: 2.4495625133642082e-06}}, 49: {"": {up: 2.3794304357021721e-06, dn: 2.3794304357021721e-06}}, 50: {"": {up: 2.393762442389925e-06, dn: 2.393762442389925e-06}}, 51: {"": {up: 2.487476963944257e-06, dn: 2.487476963944257e-06}}, 52: {"": {up: 2.556866804678134e-06, dn: 2.556866804678134e-06}}, 53: {"": {up: 2.3805228860179881e-06, dn: 2.3805228860179881e-06}}, 54: {"": {up: 2.481722075930046e-06, dn: 2.481722075930046e-06}}, 55: {"": {up: 2.3675690424928209e-06, dn: 2.3675690424928209e-06}}, 56: {"": {up: 2.323012662267075e-06, dn: 2.323012662267075e-06}}, 57: {"": {up: 2.3826951464475041e-06, dn: 2.3826951464475041e-06}}, 58: {"": {up: 2.3018894300152042e-06, dn: 2.3018894300152042e-06}}, 59: {"": {up: 2.2650097519771328e-06, dn: 2.2650097519771328e-06}}, 60: {"": {up: 2.1957657505424571e-06, dn: 2.1957657505424571e-06}}, 61: {"": {up: 2.2364690174648469e-06, dn: 2.2364690174648469e-06}}, 62: {"": {up: 2.2371006275311621e-06, dn: 2.2371006275311621e-06}}, 63: {"": {up: 2.277722233482054e-06, dn: 2.277722233482054e-06}}, 64: {"": {up: 2.2300835339165171e-06, dn: 2.2300835339165171e-06}}, 65: {"": {up: 2.3413077549305452e-06, dn: 2.3413077549305452e-06}}, 66: {"": {up: 2.298146475867893e-06, dn: 2.298146475867893e-06}}, 67: {"": {up: 2.198702841105779e-06, dn: 2.198702841105779e-06}}, 68: {"": {up: 2.117632948204541e-06, dn: 2.117632948204541e-06}}, 69: {"": {up: 2.2137765145370858e-06, dn: 2.2137765145370858e-06}}, 70: {"": {up: 2.1467085653853299e-06, dn: 2.1467085653853299e-06}}, 71: {"": {up: 2.118100734040146e-06, dn: 2.118100734040146e-06}}, 72: {"": {up: 2.107789670143664e-06, dn: 2.107789670143664e-06}}, 73: {"": {up: 2.1796815870284039e-06, dn: 2.1796815870284039e-06}}, 74: {"": {up: 2.0851016823853459e-06, dn: 2.0851016823853459e-06}}, 75: {"": {up: 2.1173847057478532e-06, dn: 2.1173847057478532e-06}}, 76: {"": {up: 2.0854930545180142e-06, dn: 2.0854930545180142e-06}}, 77: {"": {up: 2.0438294522454739e-06, dn: 2.0438294522454739e-06}}, 78: {"": {up: 2.005927021208779e-06, dn: 2.005927021208779e-06}}, 79: {"": {up: 2.012072165858522e-06, dn: 2.012072165858522e-06}}, 80: {"": {up: 0, dn: 0}}, 81: {"": {up: 0, dn: 0}}, 82: {"": {up: 0, dn: 0}}, 83: {"": {up: 0, dn: 0}}, 84: {"": {up: 0, dn: 0}}, 85: {"": {up: 0, dn: 0}}, 86: {"": {up: 0, dn: 0}}, 87: {"": {up: 0, dn: 0}}, 88: {"": {up: 0, dn: 0}}, 89: {"": {up: 0, dn: 0}}, 90: {"": {up: 0, dn: 0}}, 91: {"": {up: 0, dn: 0}}, 92: {"": {up: 0, dn: 0}}, 93: {"": {up: 0, dn: 0}}, 94: {"": {up: 0, dn: 0}}, 95: {"": {up: 0, dn: 0}}, 96: {"": {up: 0, dn: 0}}, 97: {"": {up: 0, dn: 0}}, 98: {"": {up: 0, dn: 0}}, 99: {"": {up: 0, dn: 0}}, 100: {"": {up: 0, dn: 0}}, 101: {"": {up: 0, dn: 0}}, 102: {"": {up: 0, dn: 0}}, 103: {"": {up: 0, dn: 0}}, 104: {"": {up: 0, dn: 0}}, 105: {"": {up: 0, dn: 0}}, 106: {"": {up: 0, dn: 0}}, 107: {"": {up: 0, dn: 0}}, 108: {"": {up: 0, dn: 0}}, 109: {"": {up: 0, dn: 0}}, 110: {"": {up: 0, dn: 0}}, 111: {"": {up: 0, dn: 0}}, 112: {"": {up: 0, dn: 0}}, 113: {"": {up: 0, dn: 0}}, 114: {"": {up: 0, dn: 0}}, 115: {"": {up: 0, dn: 0}}, 116: {"": {up: 0, dn: 0}}, 117: {"": {up: 0, dn: 0}}, 118: {"": {up: 0, dn: 0}}, 119: {"": {up: 0, dn: 0}}, 120: {"": {up: 0, dn: 0}}, 121: {"": {up: 0, dn: 0}}, 122: {"": {up: 0, dn: 0}}, 123: {"": {up: 0, dn: 0}}, 124: {"": {up: 0, dn: 0}}, 125: {"": {up: 0, dn: 0}}, 126: {"": {up: 0, dn: 0}}, 127: {"": {up: 0, dn: 0}}, 128: {"": {up: 0, dn: 0}}, 129: {"": {up: 0, dn: 0}}, 130: {"": {up: 0, dn: 0}}, 131: {"": {up: 0, dn: 0}}, 132: {"": {up: 0, dn: 0}}, 133: {"": {up: 0, dn: 0}}, 134: {"": {up: 0, dn: 0}}, 135: {"": {up: 0, dn: 0}}, 136: {"": {up: 0, dn: 0}}, 137: {"": {up: 0, dn: 0}}, 138: {"": {up: 0, dn: 0}}, 139: {"": {up: 0, dn: 0}}, 140: {"": {up: 0, dn: 0}}, 141: {"": {up: 0, dn: 0}}, 142: {"": {up: 0, dn: 0}}, 143: {"": {up: 0, dn: 0}}, 144: {"": {up: 0, dn: 0}}, 145: {"": {up: 0, dn: 0}}, 146: {"": {up: 0, dn: 0}}, 147: {"": {up: 0, dn: 0}}, 148: {"": {up: 0, dn: 0}}, 149: {"": {up: 0, dn: 0}}, 150: {"": {up: 0, dn: 0}}, 151: {"": {up: 0, dn: 0}}, 152: {"": {up: 0, dn: 0}}, 153: {"": {up: 0, dn: 0}}, 154: {"": {up: 0, dn: 0}}, 155: {"": {up: 0, dn: 0}}, 156: {"": {up: 0, dn: 0}}, 157: {"": {up: 0, dn: 0}}, 158: {"": {up: 0, dn: 0}}, 159: {"": {up: 0, dn: 0}}, 160: {"": {up: 0, dn: 0}}, 161: {"": {up: 0, dn: 0}}, 162: {"": {up: 0, dn: 0}}, 163: {"": {up: 0, dn: 0}}, 164: {"": {up: 0, dn: 0}}, 165: {"": {up: 0, dn: 0}}, 166: {"": {up: 0, dn: 0}}, 167: {"": {up: 0, dn: 0}}, 168: {"": {up: 0, dn: 0}}, 169: {"": {up: 0, dn: 0}}, 170: {"": {up: 0, dn: 0}}, 171: {"": {up: 0, dn: 0}}, 172: {"": {up: 0, dn: 0}}, 173: {"": {up: 0, dn: 0}}, 174: {"": {up: 0, dn: 0}}, 175: {"": {up: 0, dn: 0}}, 176: {"": {up: 0, dn: 0}}, 177: {"": {up: 0, dn: 0}}, 178: {"": {up: 0, dn: 0}}, 179: {"": {up: 0, dn: 0}}, 180: {"": {up: 0, dn: 0}}, 181: {"": {up: 0, dn: 0}}, 182: {"": {up: 0, dn: 0}}, 183: {"": {up: 0, dn: 0}}, 184: {"": {up: 0, dn: 0}}, 185: {"": {up: 0, dn: 0}}, 186: {"": {up: 0, dn: 0}}, 187: {"": {up: 0, dn: 0}}, 188: {"": {up: 0, dn: 0}}, 189: {"": {up: 0, dn: 0}}, 190: {"": {up: 0, dn: 0}}, 191: {"": {up: 0, dn: 0}}, 192: {"": {up: 0, dn: 0}}, 193: {"": {up: 0, dn: 0}}, 194: {"": {up: 0, dn: 0}}, 195: {"": {up: 0, dn: 0}}, 196: {"": {up: 0, dn: 0}}, 197: {"": {up: 0, dn: 0}}, 198: {"": {up: 0, dn: 0}}, 199: {"": {up: 0, dn: 0}}, 200: {"": {up: 0, dn: 0}}, 201: {"": {up: 0, dn: 0}}, 202: {"": {up: 0, dn: 0}}, 203: {"": {up: 0, dn: 0}}, 204: {"": {up: 0, dn: 0}}, 205: {"": {up: 0, dn: 0}}, 206: {"": {up: 0, dn: 0}}, 207: {"": {up: 0, dn: 0}}, 208: {"": {up: 0, dn: 0}}, 209: {"": {up: 0, dn: 0}}, 210: {"": {up: 0, dn: 0}}, 211: {"": {up: 0, dn: 0}}, 212: {"": {up: 0, dn: 0}}, 213: {"": {up: 0, dn: 0}}, 214: {"": {up: 0, dn: 0}}, 215: {"": {up: 0, dn: 0}}, 216: {"": {up: 0, dn: 0}}, 217: {"": {up: 0, dn: 0}}, 218: {"": {up: 0, dn: 0}}, 219: {"": {up: 0, dn: 0}}, 220: {"": {up: 0, dn: 0}}, 221: {"": {up: 0, dn: 0}}, 222: {"": {up: 0, dn: 0}}, 223: {"": {up: 0, dn: 0}}, 224: {"": {up: 0, dn: 0}}, 225: {"": {up: 0, dn: 0}}, 226: {"": {up: 0, dn: 0}}, 227: {"": {up: 0, dn: 0}}, 228: {"": {up: 0, dn: 0}}, 229: {"": {up: 0, dn: 0}}, 230: {"": {up: 0, dn: 0}}, 231: {"": {up: 0, dn: 0}}, 232: {"": {up: 0, dn: 0}}, 233: {"": {up: 0, dn: 0}}, 234: {"": {up: 0, dn: 0}}, 235: {"": {up: 0, dn: 0}}, 236: {"": {up: 0, dn: 0}}, 237: {"": {up: 0, dn: 0}}, 238: {"": {up: 0, dn: 0}}, 239: {"": {up: 0, dn: 0}}, 240: {"": {up: 0, dn: 0}}, 241: {"": {up: 0, dn: 0}}, 242: {"": {up: 0, dn: 0}}, 243: {"": {up: 0, dn: 0}}, 244: {"": {up: 0, dn: 0}}, 245: {"": {up: 0, dn: 0}}, 246: {"": {up: 0, dn: 0}}, 247: {"": {up: 0, dn: 0}}, 248: {"": {up: 0, dn: 0}}, 249: {"": {up: 0, dn: 0}}, 250: {"": {up: 0, dn: 0}}, 251: {"": {up: 0, dn: 0}}, 252: {"": {up: 0, dn: 0}}, 253: {"": {up: 0, dn: 0}}, 254: {"": {up: 0, dn: 0}}, 255: {"": {up: 0, dn: 0}}, 256: {"": {up: 0, dn: 0}}, 257: {"": {up: 0, dn: 0}}, 258: {"": {up: 0, dn: 0}}, 259: {"": {up: 0, dn: 0}}, 260: {"": {up: 0, dn: 0}}, 261: {"": {up: 0, dn: 0}}, 262: {"": {up: 0, dn: 0}}, 263: {"": {up: 0, dn: 0}}, 264: {"": {up: 0, dn: 0}}, 265: {"": {up: 0, dn: 0}}, 266: {"": {up: 0, dn: 0}}, 267: {"": {up: 0, dn: 0}}, 268: {"": {up: 0, dn: 0}}, 269: {"": {up: 0, dn: 0}}, 270: {"": {up: 0, dn: 0}}, 271: {"": {up: 0, dn: 0}}, 272: {"": {up: 0, dn: 0}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 0, dn: 0}}, 276: {"": {up: 0, dn: 0}}, 277: {"": {up: 0, dn: 0}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 0, dn: 0}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 0, dn: 0}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 0, dn: 0}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 0, dn: 0}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}, 650: {"": {up: 0, dn: 0}}, 651: {"": {up: 0, dn: 0}}, 652: {"": {up: 0, dn: 0}}, 653: {"": {up: 0, dn: 0}}, 654: {"": {up: 0, dn: 0}}, 655: {"": {up: 0, dn: 0}}, 656: {"": {up: 0, dn: 0}}, 657: {"": {up: 0, dn: 0}}, 658: {"": {up: 0, dn: 0}}, 659: {"": {up: 0, dn: 0}}, 660: {"": {up: 0, dn: 0}}, 661: {"": {up: 0, dn: 0}}, 662: {"": {up: 0, dn: 0}}, 663: {"": {up: 0, dn: 0}}, 664: {"": {up: 0, dn: 0}}, 665: {"": {up: 0, dn: 0}}, 666: {"": {up: 0, dn: 0}}, 667: {"": {up: 0, dn: 0}}, 668: {"": {up: 0, dn: 0}}, 669: {"": {up: 0, dn: 0}}, 670: {"": {up: 0, dn: 0}}, 671: {"": {up: 0, dn: 0}}, 672: {"": {up: 0, dn: 0}}, 673: {"": {up: 0, dn: 0}}, 674: {"": {up: 0, dn: 0}}, 675: {"": {up: 0, dn: 0}}, 676: {"": {up: 0, dn: 0}}, 677: {"": {up: 0, dn: 0}}, 678: {"": {up: 0, dn: 0}}, 679: {"": {up: 0, dn: 0}}, 680: {"": {up: 0, dn: 0}}, 681: {"": {up: 0, dn: 0}}, 682: {"": {up: 0, dn: 0}}, 683: {"": {up: 0, dn: 0}}, 684: {"": {up: 0, dn: 0}}, 685: {"": {up: 0, dn: 0}}, 686: {"": {up: 0, dn: 0}}, 687: {"": {up: 0, dn: 0}}, 688: {"": {up: 0, dn: 0}}, 689: {"": {up: 0, dn: 0}}, 690: {"": {up: 0, dn: 0}}, 691: {"": {up: 0, dn: 0}}, 692: {"": {up: 0, dn: 0}}, 693: {"": {up: 0, dn: 0}}, 694: {"": {up: 0, dn: 0}}, 695: {"": {up: 0, dn: 0}}, 696: {"": {up: 0, dn: 0}}, 697: {"": {up: 0, dn: 0}}, 698: {"": {up: 0, dn: 0}}, 699: {"": {up: 0, dn: 0}}, 700: {"": {up: 0, dn: 0}}, 701: {"": {up: 0, dn: 0}}, 702: {"": {up: 0, dn: 0}}, 703: {"": {up: 0, dn: 0}}, 704: {"": {up: 0, dn: 0}}, 705: {"": {up: 0, dn: 0}}, 706: {"": {up: 0, dn: 0}}, 707: {"": {up: 0, dn: 0}}, 708: {"": {up: 0, dn: 0}}, 709: {"": {up: 0, dn: 0}}, 710: {"": {up: 0, dn: 0}}, 711: {"": {up: 0, dn: 0}}, 712: {"": {up: 0, dn: 0}}, 713: {"": {up: 0, dn: 0}}, 714: {"": {up: 0, dn: 0}}, 715: {"": {up: 0, dn: 0}}, 716: {"": {up: 0, dn: 0}}, 717: {"": {up: 0, dn: 0}}, 718: {"": {up: 0, dn: 0}}, 719: {"": {up: 0, dn: 0}}, 720: {"": {up: 0, dn: 0}}, 721: {"": {up: 0, dn: 0}}, 722: {"": {up: 0, dn: 0}}, 723: {"": {up: 0, dn: 0}}, 724: {"": {up: 0, dn: 0}}, 725: {"": {up: 0, dn: 0}}, 726: {"": {up: 0, dn: 0}}, 727: {"": {up: 0, dn: 0}}, 728: {"": {up: 0, dn: 0}}, 729: {"": {up: 0, dn: 0}}, 730: {"": {up: 0, dn: 0}}, 731: {"": {up: 0, dn: 0}}, 732: {"": {up: 0, dn: 0}}, 733: {"": {up: 0, dn: 0}}, 734: {"": {up: 0, dn: 0}}, 735: {"": {up: 0, dn: 0}}, 736: {"": {up: 0, dn: 0}}, 737: {"": {up: 0, dn: 0}}, 738: {"": {up: 0, dn: 0}}, 739: {"": {up: 0, dn: 0}}, 740: {"": {up: 0, dn: 0}}, 741: {"": {up: 0, dn: 0}}, 742: {"": {up: 0, dn: 0}}, 743: {"": {up: 0, dn: 0}}, 744: {"": {up: 0, dn: 0}}, 745: {"": {up: 0, dn: 0}}, 746: {"": {up: 0, dn: 0}}, 747: {"": {up: 0, dn: 0}}, 748: {"": {up: 0, dn: 0}}, 749: {"": {up: 0, dn: 0}}, 750: {"": {up: 0, dn: 0}}, 751: {"": {up: 0, dn: 0}}, 752: {"": {up: 0, dn: 0}}, 753: {"": {up: 0, dn: 0}}, 754: {"": {up: 0, dn: 0}}, 755: {"": {up: 0, dn: 0}}, 756: {"": {up: 0, dn: 0}}, 757: {"": {up: 0, dn: 0}}, 758: {"": {up: 0, dn: 0}}, 759: {"": {up: 0, dn: 0}}, 760: {"": {up: 0, dn: 0}}, 761: {"": {up: 0, dn: 0}}, 762: {"": {up: 0, dn: 0}}, 763: {"": {up: 0, dn: 0}}, 764: {"": {up: 0, dn: 0}}, 765: {"": {up: 0, dn: 0}}, 766: {"": {up: 0, dn: 0}}, 767: {"": {up: 0, dn: 0}}, 768: {"": {up: 0, dn: 0}}, 769: {"": {up: 0, dn: 0}}, 770: {"": {up: 0, dn: 0}}, 771: {"": {up: 0, dn: 0}}, 772: {"": {up: 0, dn: 0}}, 773: {"": {up: 0, dn: 0}}, 774: {"": {up: 0, dn: 0}}, 775: {"": {up: 0, dn: 0}}, 776: {"": {up: 0, dn: 0}}, 777: {"": {up: 0, dn: 0}}, 778: {"": {up: 0, dn: 0}}, 779: {"": {up: 0, dn: 0}}, 780: {"": {up: 0, dn: 0}}, 781: {"": {up: 0, dn: 0}}, 782: {"": {up: 0, dn: 0}}, 783: {"": {up: 0, dn: 0}}, 784: {"": {up: 0, dn: 0}}, 785: {"": {up: 0, dn: 0}}, 786: {"": {up: 0, dn: 0}}, 787: {"": {up: 0, dn: 0}}, 788: {"": {up: 0, dn: 0}}, 789: {"": {up: 0, dn: 0}}, 790: {"": {up: 0, dn: 0}}, 791: {"": {up: 0, dn: 0}}, 792: {"": {up: 0, dn: 0}}, 793: {"": {up: 0, dn: 0}}, 794: {"": {up: 0, dn: 0}}, 795: {"": {up: 0, dn: 0}}, 796: {"": {up: 0, dn: 0}}, 797: {"": {up: 0, dn: 0}}, 798: {"": {up: 0, dn: 0}}, 799: {"": {up: 0, dn: 0}}, 800: {"": {up: 0, dn: 0}}, 801: {"": {up: 0, dn: 0}}, 802: {"": {up: 0, dn: 0}}, 803: {"": {up: 0, dn: 0}}, 804: {"": {up: 0, dn: 0}}, 805: {"": {up: 0, dn: 0}}, 806: {"": {up: 0, dn: 0}}, 807: {"": {up: 0, dn: 0}}, 808: {"": {up: 0, dn: 0}}, 809: {"": {up: 0, dn: 0}}, 810: {"": {up: 0, dn: 0}}, 811: {"": {up: 0, dn: 0}}, 812: {"": {up: 0, dn: 0}}, 813: {"": {up: 0, dn: 0}}, 814: {"": {up: 0, dn: 0}}, 815: {"": {up: 0, dn: 0}}, 816: {"": {up: 0, dn: 0}}, 817: {"": {up: 0, dn: 0}}, 818: {"": {up: 0, dn: 0}}, 819: {"": {up: 0, dn: 0}}, 820: {"": {up: 0, dn: 0}}, 821: {"": {up: 0, dn: 0}}, 822: {"": {up: 0, dn: 0}}, 823: {"": {up: 0, dn: 0}}, 824: {"": {up: 0, dn: 0}}, 825: {"": {up: 0, dn: 0}}, 826: {"": {up: 0, dn: 0}}, 827: {"": {up: 0, dn: 0}}, 828: {"": {up: 0, dn: 0}}, 829: {"": {up: 0, dn: 0}}, 830: {"": {up: 0, dn: 0}}, 831: {"": {up: 0, dn: 0}}, 832: {"": {up: 0, dn: 0}}, 833: {"": {up: 0, dn: 0}}, 834: {"": {up: 0, dn: 0}}, 835: {"": {up: 0, dn: 0}}, 836: {"": {up: 0, dn: 0}}, 837: {"": {up: 0, dn: 0}}, 838: {"": {up: 0, dn: 0}}, 839: {"": {up: 0, dn: 0}}, 840: {"": {up: 0, dn: 0}}, 841: {"": {up: 0, dn: 0}}, 842: {"": {up: 0, dn: 0}}, 843: {"": {up: 0, dn: 0}}, 844: {"": {up: 0, dn: 0}}, 845: {"": {up: 0, dn: 0}}, 846: {"": {up: 0, dn: 0}}, 847: {"": {up: 0, dn: 0}}, 848: {"": {up: 0, dn: 0}}, 849: {"": {up: 0, dn: 0}}, 850: {"": {up: 0, dn: 0}}, 851: {"": {up: 0, dn: 0}}, 852: {"": {up: 0, dn: 0}}, 853: {"": {up: 0, dn: 0}}, 854: {"": {up: 0, dn: 0}}, 855: {"": {up: 0, dn: 0}}, 856: {"": {up: 0, dn: 0}}, 857: {"": {up: 0, dn: 0}}, 858: {"": {up: 0, dn: 0}}, 859: {"": {up: 0, dn: 0}}, 860: {"": {up: 0, dn: 0}}, 861: {"": {up: 0, dn: 0}}, 862: {"": {up: 0, dn: 0}}, 863: {"": {up: 0, dn: 0}}, 864: {"": {up: 0, dn: 0}}, 865: {"": {up: 0, dn: 0}}, 866: {"": {up: 0, dn: 0}}, 867: {"": {up: 0, dn: 0}}, 868: {"": {up: 0, dn: 0}}, 869: {"": {up: 0, dn: 0}}, 870: {"": {up: 0, dn: 0}}, 871: {"": {up: 0, dn: 0}}, 872: {"": {up: 0, dn: 0}}, 873: {"": {up: 0, dn: 0}}, 874: {"": {up: 0, dn: 0}}, 875: {"": {up: 0, dn: 0}}, 876: {"": {up: 0, dn: 0}}, 877: {"": {up: 0, dn: 0}}, 878: {"": {up: 0, dn: 0}}, 879: {"": {up: 0, dn: 0}}, 880: {"": {up: 0, dn: 0}}, 881: {"": {up: 0, dn: 0}}, 882: {"": {up: 0, dn: 0}}, 883: {"": {up: 0, dn: 0}}, 884: {"": {up: 0, dn: 0}}, 885: {"": {up: 0, dn: 0}}, 886: {"": {up: 0, dn: 0}}, 887: {"": {up: 0, dn: 0}}, 888: {"": {up: 0, dn: 0}}, 889: {"": {up: 0, dn: 0}}, 890: {"": {up: 0, dn: 0}}, 891: {"": {up: 0, dn: 0}}, 892: {"": {up: 0, dn: 0}}, 893: {"": {up: 0, dn: 0}}, 894: {"": {up: 0, dn: 0}}, 895: {"": {up: 0, dn: 0}}, 896: {"": {up: 0, dn: 0}}, 897: {"": {up: 0, dn: 0}}, 898: {"": {up: 0, dn: 0}}, 899: {"": {up: 0, dn: 0}}, 900: {"": {up: 0, dn: 0}}, 901: {"": {up: 0, dn: 0}}, 902: {"": {up: 0, dn: 0}}, 903: {"": {up: 0, dn: 0}}, 904: {"": {up: 0, dn: 0}}, 905: {"": {up: 0, dn: 0}}, 906: {"": {up: 0, dn: 0}}, 907: {"": {up: 0, dn: 0}}, 908: {"": {up: 0, dn: 0}}, 909: {"": {up: 0, dn: 0}}, 910: {"": {up: 0, dn: 0}}, 911: {"": {up: 0, dn: 0}}, 912: {"": {up: 0, dn: 0}}, 913: {"": {up: 0, dn: 0}}, 914: {"": {up: 0, dn: 0}}, 915: {"": {up: 0, dn: 0}}, 916: {"": {up: 0, dn: 0}}, 917: {"": {up: 0, dn: 0}}, 918: {"": {up: 0, dn: 0}}, 919: {"": {up: 0, dn: 0}}, 920: {"": {up: 0, dn: 0}}, 921: {"": {up: 0, dn: 0}}, 922: {"": {up: 0, dn: 0}}, 923: {"": {up: 0, dn: 0}}, 924: {"": {up: 0, dn: 0}}, 925: {"": {up: 0, dn: 0}}, 926: {"": {up: 0, dn: 0}}, 927: {"": {up: 0, dn: 0}}, 928: {"": {up: 0, dn: 0}}, 929: {"": {up: 0, dn: 0}}, 930: {"": {up: 0, dn: 0}}, 931: {"": {up: 0, dn: 0}}, 932: {"": {up: 0, dn: 0}}, 933: {"": {up: 0, dn: 0}}, 934: {"": {up: 0, dn: 0}}, 935: {"": {up: 0, dn: 0}}, 936: {"": {up: 0, dn: 0}}, 937: {"": {up: 0, dn: 0}}, 938: {"": {up: 0, dn: 0}}, 939: {"": {up: 0, dn: 0}}, 940: {"": {up: 0, dn: 0}}, 941: {"": {up: 0, dn: 0}}, 942: {"": {up: 0, dn: 0}}, 943: {"": {up: 0, dn: 0}}, 944: {"": {up: 0, dn: 0}}, 945: {"": {up: 0, dn: 0}}, 946: {"": {up: 0, dn: 0}}, 947: {"": {up: 0, dn: 0}}, 948: {"": {up: 0, dn: 0}}, 949: {"": {up: 0, dn: 0}}, 950: {"": {up: 0, dn: 0}}, 951: {"": {up: 0, dn: 0}}, 952: {"": {up: 0, dn: 0}}, 953: {"": {up: 0, dn: 0}}, 954: {"": {up: 0, dn: 0}}, 955: {"": {up: 0, dn: 0}}, 956: {"": {up: 0, dn: 0}}, 957: {"": {up: 0, dn: 0}}, 958: {"": {up: 0, dn: 0}}, 959: {"": {up: 0, dn: 0}}, 960: {"": {up: 0, dn: 0}}, 961: {"": {up: 0, dn: 0}}, 962: {"": {up: 0, dn: 0}}, 963: {"": {up: 0, dn: 0}}, 964: {"": {up: 0, dn: 0}}, 965: {"": {up: 0, dn: 0}}, 966: {"": {up: 0, dn: 0}}, 967: {"": {up: 0, dn: 0}}, 968: {"": {up: 0, dn: 0}}, 969: {"": {up: 0, dn: 0}}, 970: {"": {up: 0, dn: 0}}, 971: {"": {up: 0, dn: 0}}, 972: {"": {up: 0, dn: 0}}, 973: {"": {up: 0, dn: 0}}, 974: {"": {up: 0, dn: 0}}, 975: {"": {up: 0, dn: 0}}, 976: {"": {up: 0, dn: 0}}, 977: {"": {up: 0, dn: 0}}, 978: {"": {up: 0, dn: 0}}, 979: {"": {up: 0, dn: 0}}, 980: {"": {up: 0, dn: 0}}, 981: {"": {up: 0, dn: 0}}, 982: {"": {up: 0, dn: 0}}, 983: {"": {up: 0, dn: 0}}, 984: {"": {up: 0, dn: 0}}, 985: {"": {up: 0, dn: 0}}, 986: {"": {up: 0, dn: 0}}, 987: {"": {up: 0, dn: 0}}, 988: {"": {up: 0, dn: 0}}, 989: {"": {up: 0, dn: 0}}, 990: {"": {up: 0, dn: 0}}, 991: {"": {up: 0, dn: 0}}, 992: {"": {up: 0, dn: 0}}, 993: {"": {up: 0, dn: 0}}, 994: {"": {up: 0, dn: 0}}, 995: {"": {up: 0, dn: 0}}, 996: {"": {up: 0, dn: 0}}, 997: {"": {up: 0, dn: 0}}, 998: {"": {up: 0, dn: 0}}, 999: {"": {up: 0, dn: 0}}}
LineColor=black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=qqllnn-qcd
Path=qqllnn-qcd
Title=off-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	2.935115e-13	2.935115e-13	2.935115e-13
8.000000e+00	1.000000e+01	4.006070e-06	1.336835e-07	1.336835e-07
1.000000e+01	1.200000e+01	2.691641e-05	2.964270e-07	2.964270e-07
1.200000e+01	1.400000e+01	6.873149e-05	5.628387e-07	5.628387e-07
1.400000e+01	1.600000e+01	1.232804e-04	7.134731e-07	7.134731e-07
1.600000e+01	1.800000e+01	1.867433e-04	8.208076e-07	8.208076e-07
1.800000e+01	2.000000e+01	2.535068e-04	8.785919e-07	8.785919e-07
2.000000e+01	2.200000e+01	3.207797e-04	9.437736e-07	9.437736e-07
2.200000e+01	2.400000e+01	3.927239e-04	1.022904e-06	1.022904e-06
2.400000e+01	2.600000e+01	4.635027e-04	1.090164e-06	1.090164e-06
2.600000e+01	2.800000e+01	5.327962e-04	1.221470e-06	1.221470e-06
2.800000e+01	3.000000e+01	6.022977e-04	1.272114e-06	1.272114e-06
3.000000e+01	3.200000e+01	6.737052e-04	1.286783e-06	1.286783e-06
3.200000e+01	3.400000e+01	7.441124e-04	1.335880e-06	1.335880e-06
3.400000e+01	3.600000e+01	8.155438e-04	1.419283e-06	1.419283e-06
3.600000e+01	3.800000e+01	8.917535e-04	1.609920e-06	1.609920e-06
3.800000e+01	4.000000e+01	9.678713e-04	1.527756e-06	1.527756e-06
4.000000e+01	4.200000e+01	1.053717e-03	1.589231e-06	1.589231e-06
4.200000e+01	4.400000e+01	1.144823e-03	1.757567e-06	1.757567e-06
4.400000e+01	4.600000e+01	1.239054e-03	1.911183e-06	1.911183e-06
4.600000e+01	4.800000e+01	1.337058e-03	2.092551e-06	2.092551e-06
4.800000e+01	5.000000e+01	1.426035e-03	1.894911e-06	1.894911e-06
5.000000e+01	5.200000e+01	1.522157e-03	2.073055e-06	2.073055e-06
5.200000e+01	5.400000e+01	1.607047e-03	2.080939e-06	2.080939e-06
5.400000e+01	5.600000e+01	1.700030e-03	2.215751e-06	2.215751e-06
5.600000e+01	5.800000e+01	1.782525e-03	2.250244e-06	2.250244e-06
5.800000e+01	6.000000e+01	1.859739e-03	2.228589e-06	2.228589e-06
6.000000e+01	6.200000e+01	1.939163e-03	2.443466e-06	2.443466e-06
6.200000e+01	6.400000e+01	2.007611e-03	2.362343e-06	2.362343e-06
6.400000e+01	6.600000e+01	2.076337e-03	2.480832e-06	2.480832e-06
6.600000e+01	6.800000e+01	2.136884e-03	2.438845e-06	2.438845e-06
6.800000e+01	7.000000e+01	2.192632e-03	2.463576e-06	2.463576e-06
7.000000e+01	7.200000e+01	2.247741e-03	2.662091e-06	2.662091e-06
7.200000e+01	7.400000e+01	2.299217e-03	2.476142e-06	2.476142e-06
7.400000e+01	7.600000e+01	2.346286e-03	2.543433e-06	2.543433e-06
7.600000e+01	7.800000e+01	2.384427e-03	2.622649e-06	2.622649e-06
7.800000e+01	8.000000e+01	2.419493e-03	2.521562e-06	2.521562e-06
8.000000e+01	8.200000e+01	2.454023e-03	2.461679e-06	2.461679e-06
8.200000e+01	8.400000e+01	2.482730e-03	2.440939e-06	2.440939e-06
8.400000e+01	8.600000e+01	2.515135e-03	2.612613e-06	2.612613e-06
8.600000e+01	8.800000e+01	2.540921e-03	2.464311e-06	2.464311e-06
8.800000e+01	9.000000e+01	2.560782e-03	2.472208e-06	2.472208e-06
9.000000e+01	9.200000e+01	2.576332e-03	2.542092e-06	2.542092e-06
9.200000e+01	9.400000e+01	2.590999e-03	2.440119e-06	2.440119e-06
9.400000e+01	9.600000e+01	2.605986e-03	2.488190e-06	2.488190e-06
9.600000e+01	9.800000e+01	2.620064e-03	2.449563e-06	2.449563e-06
9.800000e+01	1.000000e+02	2.622337e-03	2.379430e-06	2.379430e-06
1.000000e+02	1.020000e+02	2.631281e-03	2.393762e-06	2.393762e-06
1.020000e+02	1.040000e+02	2.636321e-03	2.487477e-06	2.487477e-06
1.040000e+02	1.060000e+02	2.631293e-03	2.556867e-06	2.556867e-06
1.060000e+02	1.080000e+02	2.639633e-03	2.380523e-06	2.380523e-06
1.080000e+02	1.100000e+02	2.640319e-03	2.481722e-06	2.481722e-06
1.100000e+02	1.120000e+02	2.634511e-03	2.367569e-06	2.367569e-06
1.120000e+02	1.140000e+02	2.629183e-03	2.323013e-06	2.323013e-06
1.140000e+02	1.160000e+02	2.631384e-03	2.382695e-06	2.382695e-06
1.160000e+02	1.180000e+02	2.616252e-03	2.301889e-06	2.301889e-06
1.180000e+02	1.200000e+02	2.615870e-03	2.265010e-06	2.265010e-06
1.200000e+02	1.220000e+02	2.594936e-03	2.195766e-06	2.195766e-06
1.220000e+02	1.240000e+02	2.595021e-03	2.236469e-06	2.236469e-06
1.240000e+02	1.260000e+02	2.586267e-03	2.237101e-06	2.237101e-06
1.260000e+02	1.280000e+02	2.575541e-03	2.277722e-06	2.277722e-06
1.280000e+02	1.300000e+02	2.561133e-03	2.230084e-06	2.230084e-06
1.300000e+02	1.320000e+02	2.553352e-03	2.341308e-06	2.341308e-06
1.320000e+02	1.340000e+02	2.541594e-03	2.298146e-06	2.298146e-06
1.340000e+02	1.360000e+02	2.527001e-03	2.198703e-06	2.198703e-06
1.360000e+02	1.380000e+02	2.508635e-03	2.117633e-06	2.117633e-06
1.380000e+02	1.400000e+02	2.502365e-03	2.213777e-06	2.213777e-06
1.400000e+02	1.420000e+02	2.482682e-03	2.146709e-06	2.146709e-06
1.420000e+02	1.440000e+02	2.471105e-03	2.118101e-06	2.118101e-06
1.440000e+02	1.460000e+02	2.455297e-03	2.107790e-06	2.107790e-06
1.460000e+02	1.480000e+02	2.438874e-03	2.179682e-06	2.179682e-06
1.480000e+02	1.500000e+02	2.423843e-03	2.085102e-06	2.085102e-06
1.500000e+02	1.520000e+02	2.406615e-03	2.117385e-06	2.117385e-06
1.520000e+02	1.540000e+02	2.389323e-03	2.085493e-06	2.085493e-06
1.540000e+02	1.560000e+02	2.372824e-03	2.043829e-06	2.043829e-06
1.560000e+02	1.580000e+02	2.355451e-03	2.005927e-06	2.005927e-06
1.580000e+02	1.600000e+02	2.339870e-03	2.012072e-06	2.012072e-06
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+02	2.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.020000e+02	2.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+02	2.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.060000e+02	2.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.080000e+02	2.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+02	2.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.120000e+02	2.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.140000e+02	2.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+02	2.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.180000e+02	2.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+02	2.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+02	2.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.240000e+02	2.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.260000e+02	2.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+02	2.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+02	2.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.320000e+02	2.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+02	2.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.360000e+02	2.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.380000e+02	2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	2.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.420000e+02	2.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.440000e+02	2.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+02	2.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.480000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+02	2.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.540000e+02	2.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.560000e+02	2.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+02	2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	2.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.620000e+02	2.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+02	2.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.660000e+02	2.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.720000e+02	2.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.740000e+02	2.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+02	2.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.780000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	2.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+02	2.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.840000e+02	2.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.860000e+02	2.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	2.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.920000e+02	2.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+02	2.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.960000e+02	2.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.980000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+02	3.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+02	3.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.040000e+02	3.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.060000e+02	3.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.080000e+02	3.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+02	3.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.120000e+02	3.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.140000e+02	3.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.160000e+02	3.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.180000e+02	3.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+02	3.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+02	3.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.240000e+02	3.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.260000e+02	3.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.280000e+02	3.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+02	3.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.320000e+02	3.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.340000e+02	3.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+02	3.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.380000e+02	3.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+02	3.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.420000e+02	3.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.440000e+02	3.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.460000e+02	3.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.480000e+02	3.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+02	3.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.520000e+02	3.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.540000e+02	3.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.560000e+02	3.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.580000e+02	3.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+02	3.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.620000e+02	3.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.640000e+02	3.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.660000e+02	3.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.680000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+02	3.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.720000e+02	3.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.740000e+02	3.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.760000e+02	3.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.780000e+02	3.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+02	3.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.820000e+02	3.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.840000e+02	3.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.860000e+02	3.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.880000e+02	3.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+02	3.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.920000e+02	3.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.940000e+02	3.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.960000e+02	3.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+02	4.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+02	4.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.020000e+02	4.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.040000e+02	4.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.060000e+02	4.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.080000e+02	4.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+02	4.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+02	4.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.140000e+02	4.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.160000e+02	4.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.180000e+02	4.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+02	4.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+02	4.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.240000e+02	4.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.260000e+02	4.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.280000e+02	4.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+02	4.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+02	4.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+02	4.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+02	4.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.380000e+02	4.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+02	4.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+02	4.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+02	4.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+02	4.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+02	4.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+02	4.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+02	4.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+02	4.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+02	4.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+02	4.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+02	4.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+02	4.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+02	4.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+02	4.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+02	4.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+02	4.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+02	4.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+02	4.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+02	4.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+02	4.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+02	4.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+02	4.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+02	4.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+02	4.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+02	4.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+02	4.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+02	4.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+02	4.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+02	4.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+02	5.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+02	5.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+02	5.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+02	5.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+02	5.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+02	5.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+02	5.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+02	5.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+02	5.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+02	5.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+02	5.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+02	5.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+02	5.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+02	5.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+02	5.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+02	5.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+02	5.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+02	5.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+02	5.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+02	5.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+02	5.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+02	5.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+02	5.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+02	5.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+02	5.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+02	5.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+02	5.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+02	5.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+02	5.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+02	5.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+02	5.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+02	5.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+02	5.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+02	5.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+02	5.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+02	5.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+02	5.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+02	5.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+02	5.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+02	5.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+02	5.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+02	5.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+02	5.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+02	5.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+02	5.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+02	5.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+02	5.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+02	5.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+02	6.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+02	6.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+02	6.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+02	6.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+02	6.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+02	6.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+02	6.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+02	6.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+02	6.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+02	6.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+02	6.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+02	6.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+02	6.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+02	6.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+02	6.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+02	6.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+02	6.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+02	6.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+02	6.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+02	6.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+02	6.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+02	6.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+02	6.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+02	6.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+02	6.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+02	6.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+02	6.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+02	6.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+02	6.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+02	6.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+02	6.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+02	6.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+02	6.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+02	6.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+02	6.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+02	6.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+02	6.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+02	6.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+02	6.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+02	6.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+02	6.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+02	6.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+02	6.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+02	6.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+02	6.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+02	6.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+02	6.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+02	6.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+02	6.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+02	6.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+02	7.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+02	7.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+02	7.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+02	7.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+02	7.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+02	7.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+02	7.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+02	7.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+02	7.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+02	7.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+02	7.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+02	7.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+02	7.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+02	7.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+02	7.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+02	7.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+02	7.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+02	7.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+02	7.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+02	7.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+02	7.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+02	7.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+02	7.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+02	7.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+02	7.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+02	7.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+02	7.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+02	7.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+02	7.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+02	7.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+02	7.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+02	7.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+02	7.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+02	7.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+02	7.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+02	7.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+02	7.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+02	7.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+02	7.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+02	7.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+02	7.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+02	7.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+02	7.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+02	7.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+02	7.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+02	7.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+02	7.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+02	7.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+02	7.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+02	7.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+02	8.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+02	8.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+02	8.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+02	8.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+02	8.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+02	8.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+02	8.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+02	8.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+02	8.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+02	8.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+02	8.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+02	8.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+02	8.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+02	8.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+02	8.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+02	8.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+02	8.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+02	8.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+02	8.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+02	8.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+02	8.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+02	8.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+02	8.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+02	8.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+02	8.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+02	8.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+02	8.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+02	8.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+02	8.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+02	8.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+02	8.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+02	8.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+02	8.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+02	8.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+02	8.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+02	8.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+02	8.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+02	8.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+02	8.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+02	8.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+02	8.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+02	8.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+02	8.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+02	8.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+02	8.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+02	8.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+02	8.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+02	8.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+02	8.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+02	8.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+02	9.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+02	9.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+02	9.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+02	9.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+02	9.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+02	9.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+02	9.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+02	9.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+02	9.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+02	9.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+02	9.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+02	9.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+02	9.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+02	9.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+02	9.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+02	9.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+02	9.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+02	9.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+02	9.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+02	9.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+02	9.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+02	9.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+02	9.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+02	9.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+02	9.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+02	9.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+02	9.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+02	9.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+02	9.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+02	9.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+02	9.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+02	9.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+02	9.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+02	9.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+02	9.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+02	9.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+02	9.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+02	9.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+02	9.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+02	9.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+02	9.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+02	9.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+02	9.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+02	9.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+02	9.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+02	9.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+02	9.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+02	9.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+02	9.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+02	9.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+03	1.002000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+03	1.004000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+03	1.006000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+03	1.008000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+03	1.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+03	1.012000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+03	1.014000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+03	1.016000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+03	1.018000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+03	1.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+03	1.022000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+03	1.024000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+03	1.026000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+03	1.028000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+03	1.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+03	1.032000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+03	1.034000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+03	1.036000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+03	1.038000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+03	1.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+03	1.042000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+03	1.044000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+03	1.046000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+03	1.048000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+03	1.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+03	1.052000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+03	1.054000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+03	1.056000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+03	1.058000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+03	1.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+03	1.062000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+03	1.064000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+03	1.066000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+03	1.068000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+03	1.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+03	1.072000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+03	1.074000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+03	1.076000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+03	1.078000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+03	1.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+03	1.082000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+03	1.084000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+03	1.086000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+03	1.088000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+03	1.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+03	1.092000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+03	1.094000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+03	1.096000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+03	1.098000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+03	1.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+03	1.102000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+03	1.104000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+03	1.106000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+03	1.108000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+03	1.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+03	1.112000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+03	1.114000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+03	1.116000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+03	1.118000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+03	1.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+03	1.122000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+03	1.124000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+03	1.126000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+03	1.128000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+03	1.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+03	1.132000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+03	1.134000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+03	1.136000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+03	1.138000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+03	1.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+03	1.142000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+03	1.144000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+03	1.146000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+03	1.148000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+03	1.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+03	1.152000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+03	1.154000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+03	1.156000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+03	1.158000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+03	1.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+03	1.162000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+03	1.164000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+03	1.166000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+03	1.168000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+03	1.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+03	1.172000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+03	1.174000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+03	1.176000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+03	1.178000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+03	1.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+03	1.182000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+03	1.184000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+03	1.186000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+03	1.188000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+03	1.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+03	1.192000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+03	1.194000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+03	1.196000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+03	1.198000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+03	1.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+03	1.202000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+03	1.204000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+03	1.206000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+03	1.208000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+03	1.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+03	1.212000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+03	1.214000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+03	1.216000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+03	1.218000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+03	1.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+03	1.222000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+03	1.224000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+03	1.226000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+03	1.228000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+03	1.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+03	1.232000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+03	1.234000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+03	1.236000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+03	1.238000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+03	1.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+03	1.242000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+03	1.244000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+03	1.246000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+03	1.248000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+03	1.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+03	1.252000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+03	1.254000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+03	1.256000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+03	1.258000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+03	1.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+03	1.262000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+03	1.264000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+03	1.266000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+03	1.268000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+03	1.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+03	1.272000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+03	1.274000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+03	1.276000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+03	1.278000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+03	1.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+03	1.282000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+03	1.284000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+03	1.286000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+03	1.288000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+03	1.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+03	1.292000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+03	1.294000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+03	1.296000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+03	1.298000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+03	1.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+03	1.302000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.302000e+03	1.304000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.304000e+03	1.306000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.306000e+03	1.308000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.308000e+03	1.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.310000e+03	1.312000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.312000e+03	1.314000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.314000e+03	1.316000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.316000e+03	1.318000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.318000e+03	1.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.320000e+03	1.322000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.322000e+03	1.324000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.324000e+03	1.326000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.326000e+03	1.328000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.328000e+03	1.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.330000e+03	1.332000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.332000e+03	1.334000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.334000e+03	1.336000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.336000e+03	1.338000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.338000e+03	1.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.340000e+03	1.342000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.342000e+03	1.344000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.344000e+03	1.346000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.346000e+03	1.348000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.348000e+03	1.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.350000e+03	1.352000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.352000e+03	1.354000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.354000e+03	1.356000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.356000e+03	1.358000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.358000e+03	1.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+03	1.362000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.362000e+03	1.364000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.364000e+03	1.366000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.366000e+03	1.368000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.368000e+03	1.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.370000e+03	1.372000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.372000e+03	1.374000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.374000e+03	1.376000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.376000e+03	1.378000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.378000e+03	1.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+03	1.382000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.382000e+03	1.384000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.384000e+03	1.386000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.386000e+03	1.388000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.388000e+03	1.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.390000e+03	1.392000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.392000e+03	1.394000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.394000e+03	1.396000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.396000e+03	1.398000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.398000e+03	1.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+03	1.402000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.402000e+03	1.404000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.404000e+03	1.406000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.406000e+03	1.408000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.408000e+03	1.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.410000e+03	1.412000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.412000e+03	1.414000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.414000e+03	1.416000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.416000e+03	1.418000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.418000e+03	1.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.420000e+03	1.422000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.422000e+03	1.424000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.424000e+03	1.426000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.426000e+03	1.428000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.428000e+03	1.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.430000e+03	1.432000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.432000e+03	1.434000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.434000e+03	1.436000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.436000e+03	1.438000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.438000e+03	1.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+03	1.442000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.442000e+03	1.444000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.444000e+03	1.446000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.446000e+03	1.448000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.448000e+03	1.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.450000e+03	1.452000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.452000e+03	1.454000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.454000e+03	1.456000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.456000e+03	1.458000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.458000e+03	1.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.460000e+03	1.462000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.462000e+03	1.464000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.464000e+03	1.466000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.466000e+03	1.468000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.468000e+03	1.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.470000e+03	1.472000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.472000e+03	1.474000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.474000e+03	1.476000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.476000e+03	1.478000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.478000e+03	1.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.480000e+03	1.482000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.482000e+03	1.484000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.484000e+03	1.486000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.486000e+03	1.488000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.488000e+03	1.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.490000e+03	1.492000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.492000e+03	1.494000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.494000e+03	1.496000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.496000e+03	1.498000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.498000e+03	1.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+03	1.502000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.502000e+03	1.504000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.504000e+03	1.506000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.506000e+03	1.508000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.508000e+03	1.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.510000e+03	1.512000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.512000e+03	1.514000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.514000e+03	1.516000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.516000e+03	1.518000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.518000e+03	1.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+03	1.522000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.522000e+03	1.524000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.524000e+03	1.526000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.526000e+03	1.528000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.528000e+03	1.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.530000e+03	1.532000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.532000e+03	1.534000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.534000e+03	1.536000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.536000e+03	1.538000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.538000e+03	1.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+03	1.542000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.542000e+03	1.544000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.544000e+03	1.546000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.546000e+03	1.548000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.548000e+03	1.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.550000e+03	1.552000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.552000e+03	1.554000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.554000e+03	1.556000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.556000e+03	1.558000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.558000e+03	1.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+03	1.562000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.562000e+03	1.564000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.564000e+03	1.566000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.566000e+03	1.568000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.568000e+03	1.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.570000e+03	1.572000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.572000e+03	1.574000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.574000e+03	1.576000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.576000e+03	1.578000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.578000e+03	1.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e+03	1.582000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.582000e+03	1.584000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.584000e+03	1.586000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.586000e+03	1.588000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.588000e+03	1.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.590000e+03	1.592000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.592000e+03	1.594000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.594000e+03	1.596000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.596000e+03	1.598000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.598000e+03	1.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+03	1.602000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.602000e+03	1.604000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.604000e+03	1.606000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.606000e+03	1.608000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.608000e+03	1.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.610000e+03	1.612000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.612000e+03	1.614000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.614000e+03	1.616000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.616000e+03	1.618000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.618000e+03	1.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+03	1.622000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.622000e+03	1.624000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.624000e+03	1.626000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.626000e+03	1.628000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.628000e+03	1.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.630000e+03	1.632000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.632000e+03	1.634000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.634000e+03	1.636000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.636000e+03	1.638000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.638000e+03	1.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+03	1.642000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.642000e+03	1.644000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.644000e+03	1.646000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.646000e+03	1.648000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.648000e+03	1.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.650000e+03	1.652000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.652000e+03	1.654000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.654000e+03	1.656000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.656000e+03	1.658000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.658000e+03	1.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+03	1.662000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.662000e+03	1.664000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.664000e+03	1.666000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.666000e+03	1.668000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.668000e+03	1.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.670000e+03	1.672000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.672000e+03	1.674000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.674000e+03	1.676000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.676000e+03	1.678000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.678000e+03	1.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+03	1.682000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.682000e+03	1.684000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.684000e+03	1.686000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.686000e+03	1.688000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.688000e+03	1.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.690000e+03	1.692000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.692000e+03	1.694000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.694000e+03	1.696000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.696000e+03	1.698000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.698000e+03	1.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+03	1.702000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.702000e+03	1.704000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.704000e+03	1.706000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.706000e+03	1.708000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.708000e+03	1.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.710000e+03	1.712000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.712000e+03	1.714000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.714000e+03	1.716000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.716000e+03	1.718000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.718000e+03	1.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+03	1.722000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.722000e+03	1.724000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.724000e+03	1.726000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.726000e+03	1.728000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.728000e+03	1.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.730000e+03	1.732000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.732000e+03	1.734000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.734000e+03	1.736000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.736000e+03	1.738000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.738000e+03	1.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+03	1.742000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.742000e+03	1.744000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.744000e+03	1.746000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.746000e+03	1.748000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.748000e+03	1.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.750000e+03	1.752000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.752000e+03	1.754000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.754000e+03	1.756000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.756000e+03	1.758000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.758000e+03	1.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+03	1.762000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.762000e+03	1.764000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.764000e+03	1.766000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.766000e+03	1.768000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.768000e+03	1.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.770000e+03	1.772000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.772000e+03	1.774000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.774000e+03	1.776000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.776000e+03	1.778000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.778000e+03	1.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+03	1.782000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.782000e+03	1.784000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.784000e+03	1.786000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.786000e+03	1.788000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.788000e+03	1.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.790000e+03	1.792000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.792000e+03	1.794000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.794000e+03	1.796000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.796000e+03	1.798000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.798000e+03	1.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+03	1.802000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.802000e+03	1.804000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.804000e+03	1.806000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.806000e+03	1.808000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.808000e+03	1.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.810000e+03	1.812000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.812000e+03	1.814000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.814000e+03	1.816000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.816000e+03	1.818000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.818000e+03	1.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+03	1.822000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.822000e+03	1.824000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.824000e+03	1.826000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.826000e+03	1.828000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.828000e+03	1.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.830000e+03	1.832000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.832000e+03	1.834000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.834000e+03	1.836000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.836000e+03	1.838000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.838000e+03	1.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+03	1.842000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.842000e+03	1.844000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.844000e+03	1.846000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.846000e+03	1.848000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.848000e+03	1.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+03	1.852000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.852000e+03	1.854000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.854000e+03	1.856000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.856000e+03	1.858000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.858000e+03	1.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+03	1.862000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.862000e+03	1.864000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.864000e+03	1.866000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.866000e+03	1.868000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.868000e+03	1.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.870000e+03	1.872000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.872000e+03	1.874000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.874000e+03	1.876000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.876000e+03	1.878000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.878000e+03	1.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+03	1.882000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.882000e+03	1.884000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.884000e+03	1.886000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.886000e+03	1.888000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.888000e+03	1.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.890000e+03	1.892000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.892000e+03	1.894000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.894000e+03	1.896000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.896000e+03	1.898000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.898000e+03	1.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+03	1.902000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.902000e+03	1.904000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.904000e+03	1.906000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.906000e+03	1.908000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.908000e+03	1.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.910000e+03	1.912000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.912000e+03	1.914000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.914000e+03	1.916000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.916000e+03	1.918000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.918000e+03	1.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+03	1.922000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.922000e+03	1.924000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.924000e+03	1.926000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.926000e+03	1.928000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.928000e+03	1.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.930000e+03	1.932000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.932000e+03	1.934000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.934000e+03	1.936000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.936000e+03	1.938000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.938000e+03	1.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+03	1.942000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.942000e+03	1.944000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.944000e+03	1.946000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.946000e+03	1.948000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.948000e+03	1.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.950000e+03	1.952000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.952000e+03	1.954000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.954000e+03	1.956000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.956000e+03	1.958000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.958000e+03	1.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+03	1.962000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.962000e+03	1.964000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.964000e+03	1.966000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.966000e+03	1.968000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.968000e+03	1.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+03	1.972000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.972000e+03	1.974000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.974000e+03	1.976000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.976000e+03	1.978000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.978000e+03	1.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+03	1.982000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.982000e+03	1.984000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.984000e+03	1.986000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.986000e+03	1.988000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.988000e+03	1.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+03	1.992000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.992000e+03	1.994000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.994000e+03	1.996000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.996000e+03	1.998000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.998000e+03	2.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Path=onshell-qcd[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Scale=1000.
ScaledBy=9.79134665760089597e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	2.276015e-10	2.002453e-11	2.002453e-11
1.000000e+01	1.200000e+01	2.200488e-08	1.937998e-10	1.937998e-10
1.200000e+01	1.400000e+01	5.880000e-08	3.492333e-10	3.492333e-10
1.400000e+01	1.600000e+01	1.053101e-07	4.730158e-10	4.730158e-10
1.600000e+01	1.800000e+01	1.602340e-07	5.805844e-10	5.805844e-10
1.800000e+01	2.000000e+01	2.174481e-07	6.903003e-10	6.903003e-10
2.000000e+01	2.200000e+01	2.780943e-07	7.916208e-10	7.916208e-10
2.200000e+01	2.400000e+01	3.387549e-07	8.879086e-10	8.879086e-10
2.400000e+01	2.600000e+01	3.984067e-07	9.750817e-10	9.750817e-10
2.600000e+01	2.800000e+01	4.602883e-07	1.049081e-09	1.049081e-09
2.800000e+01	3.000000e+01	5.191920e-07	1.115944e-09	1.115944e-09
3.000000e+01	3.200000e+01	5.806175e-07	1.186184e-09	1.186184e-09
3.200000e+01	3.400000e+01	6.411415e-07	1.264520e-09	1.264520e-09
3.400000e+01	3.600000e+01	7.008630e-07	1.326966e-09	1.326966e-09
3.600000e+01	3.800000e+01	7.675935e-07	1.396521e-09	1.396521e-09
3.800000e+01	4.000000e+01	8.347885e-07	1.456985e-09	1.456985e-09
4.000000e+01	4.200000e+01	9.067640e-07	1.531492e-09	1.531492e-09
4.200000e+01	4.400000e+01	9.865470e-07	1.604568e-09	1.604568e-09
4.400000e+01	4.600000e+01	1.068752e-06	1.687631e-09	1.687631e-09
4.600000e+01	4.800000e+01	1.150248e-06	1.764044e-09	1.764044e-09
4.800000e+01	5.000000e+01	1.227396e-06	1.836072e-09	1.836072e-09
5.000000e+01	5.200000e+01	1.308867e-06	1.922309e-09	1.922309e-09
5.200000e+01	5.400000e+01	1.391415e-06	2.002327e-09	2.002327e-09
5.400000e+01	5.600000e+01	1.463714e-06	2.073311e-09	2.073311e-09
5.600000e+01	5.800000e+01	1.537936e-06	2.136182e-09	2.136182e-09
5.800000e+01	6.000000e+01	1.605222e-06	2.206848e-09	2.206848e-09
6.000000e+01	6.200000e+01	1.666757e-06	2.278564e-09	2.278564e-09
6.200000e+01	6.400000e+01	1.729103e-06	2.339744e-09	2.339744e-09
6.400000e+01	6.600000e+01	1.782221e-06	2.390231e-09	2.390231e-09
6.600000e+01	6.800000e+01	1.832165e-06	2.447489e-09	2.447489e-09
6.800000e+01	7.000000e+01	1.888024e-06	2.497672e-09	2.497672e-09
7.000000e+01	7.200000e+01	1.938192e-06	2.571109e-09	2.571109e-09
7.200000e+01	7.400000e+01	1.977761e-06	2.629028e-09	2.629028e-09
7.400000e+01	7.600000e+01	2.013722e-06	2.651839e-09	2.651839e-09
7.600000e+01	7.800000e+01	2.051704e-06	2.712309e-09	2.712309e-09
7.800000e+01	8.000000e+01	2.080139e-06	2.765917e-09	2.765917e-09
8.000000e+01	8.200000e+01	2.110469e-06	2.811329e-09	2.811329e-09
8.200000e+01	8.400000e+01	2.131316e-06	2.817092e-09	2.817092e-09
8.400000e+01	8.600000e+01	2.159306e-06	2.871578e-09	2.871578e-09
8.600000e+01	8.800000e+01	2.171028e-06	2.867161e-09	2.867161e-09
8.800000e+01	9.000000e+01	2.192310e-06	2.933910e-09	2.933910e-09
9.000000e+01	9.200000e+01	2.212099e-06	2.963195e-09	2.963195e-09
9.200000e+01	9.400000e+01	2.223243e-06	2.998964e-09	2.998964e-09
9.400000e+01	9.600000e+01	2.229094e-06	3.014333e-09	3.014333e-09
9.600000e+01	9.800000e+01	2.238355e-06	3.032319e-09	3.032319e-09
9.800000e+01	1.000000e+02	2.242017e-06	3.063160e-09	3.063160e-09
1.000000e+02	1.020000e+02	2.248316e-06	3.084645e-09	3.084645e-09
1.020000e+02	1.040000e+02	2.251517e-06	3.100395e-09	3.100395e-09
1.040000e+02	1.060000e+02	2.257722e-06	3.146154e-09	3.146154e-09
1.060000e+02	1.080000e+02	2.255377e-06	3.164674e-09	3.164674e-09
1.080000e+02	1.100000e+02	2.249852e-06	3.139591e-09	3.139591e-09
1.100000e+02	1.120000e+02	2.251094e-06	3.194387e-09	3.194387e-09
1.120000e+02	1.140000e+02	2.240019e-06	3.194860e-09	3.194860e-09
1.140000e+02	1.160000e+02	2.239792e-06	3.213372e-09	3.213372e-09
1.160000e+02	1.180000e+02	2.239215e-06	3.261668e-09	3.261668e-09
1.180000e+02	1.200000e+02	2.225266e-06	3.260639e-09	3.260639e-09
1.200000e+02	1.220000e+02	2.221311e-06	3.269297e-09	3.269297e-09
1.220000e+02	1.240000e+02	2.206754e-06	3.283257e-09	3.283257e-09
1.240000e+02	1.260000e+02	2.196961e-06	3.308639e-09	3.308639e-09
1.260000e+02	1.280000e+02	2.188206e-06	3.284005e-09	3.284005e-09
1.280000e+02	1.300000e+02	2.178603e-06	3.326440e-09	3.326440e-09
1.300000e+02	1.320000e+02	2.170374e-06	3.319023e-09	3.319023e-09
1.320000e+02	1.340000e+02	2.161014e-06	3.343251e-09	3.343251e-09
1.340000e+02	1.360000e+02	2.138505e-06	3.345769e-09	3.345769e-09
1.360000e+02	1.380000e+02	2.133098e-06	3.352163e-09	3.352163e-09
1.380000e+02	1.400000e+02	2.116940e-06	3.353866e-09	3.353866e-09
1.400000e+02	1.420000e+02	2.095510e-06	3.343309e-09	3.343309e-09
1.420000e+02	1.440000e+02	2.085631e-06	3.376509e-09	3.376509e-09
1.440000e+02	1.460000e+02	2.074487e-06	3.398901e-09	3.398901e-09
1.460000e+02	1.480000e+02	2.058940e-06	3.416971e-09	3.416971e-09
1.480000e+02	1.500000e+02	2.037269e-06	3.373930e-09	3.373930e-09
1.500000e+02	1.520000e+02	2.024664e-06	3.417331e-09	3.417331e-09
1.520000e+02	1.540000e+02	2.000898e-06	3.410494e-09	3.410494e-09
1.540000e+02	1.560000e+02	1.971083e-06	3.389376e-09	3.389376e-09
1.560000e+02	1.580000e+02	1.919757e-06	3.337046e-09	3.337046e-09
1.580000e+02	1.600000e+02	1.689019e-06	3.093542e-09	3.093542e-09
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Path=onshell-qcd[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Scale=1000.
ScaledBy=9.79135040304752897e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	2.219680e-10	1.942539e-11	1.942539e-11
1.000000e+01	1.200000e+01	2.172566e-08	1.917358e-10	1.917358e-10
1.200000e+01	1.400000e+01	5.803765e-08	3.424075e-10	3.424075e-10
1.400000e+01	1.600000e+01	1.040584e-07	4.660786e-10	4.660786e-10
1.600000e+01	1.800000e+01	1.584870e-07	5.729527e-10	5.729527e-10
1.800000e+01	2.000000e+01	2.152763e-07	6.817540e-10	6.817540e-10
2.000000e+01	2.200000e+01	2.755017e-07	7.811440e-10	7.811440e-10
2.200000e+01	2.400000e+01	3.357998e-07	8.764805e-10	8.764805e-10
2.400000e+01	2.600000e+01	3.951774e-07	9.625867e-10	9.625867e-10
2.600000e+01	2.800000e+01	4.568829e-07	1.036945e-09	1.036945e-09
2.800000e+01	3.000000e+01	5.155760e-07	1.103753e-09	1.103753e-09
3.000000e+01	3.200000e+01	5.768330e-07	1.173519e-09	1.173519e-09
3.200000e+01	3.400000e+01	6.370755e-07	1.250566e-09	1.250566e-09
3.400000e+01	3.600000e+01	6.966835e-07	1.312948e-09	1.312948e-09
3.600000e+01	3.800000e+01	7.630300e-07	1.381843e-09	1.381843e-09
3.800000e+01	4.000000e+01	8.300010e-07	1.441693e-09	1.441693e-09
4.000000e+01	4.200000e+01	9.015510e-07	1.515652e-09	1.515652e-09
4.200000e+01	4.400000e+01	9.808500e-07	1.588238e-09	1.588238e-09
4.400000e+01	4.600000e+01	1.062455e-06	1.669981e-09	1.669981e-09
4.600000e+01	4.800000e+01	1.143390e-06	1.744781e-09	1.744781e-09
4.800000e+01	5.000000e+01	1.219977e-06	1.816197e-09	1.816197e-09
5.000000e+01	5.200000e+01	1.300963e-06	1.902046e-09	1.902046e-09
5.200000e+01	5.400000e+01	1.382866e-06	1.979335e-09	1.979335e-09
5.400000e+01	5.600000e+01	1.454716e-06	2.048764e-09	2.048764e-09
5.600000e+01	5.800000e+01	1.528508e-06	2.110914e-09	2.110914e-09
5.800000e+01	6.000000e+01	1.595436e-06	2.181003e-09	2.181003e-09
6.000000e+01	6.200000e+01	1.656820e-06	2.251321e-09	2.251321e-09
6.200000e+01	6.400000e+01	1.718932e-06	2.310730e-09	2.310730e-09
6.400000e+01	6.600000e+01	1.771891e-06	2.361119e-09	2.361119e-09
6.600000e+01	6.800000e+01	1.821729e-06	2.416943e-09	2.416943e-09
6.800000e+01	7.000000e+01	1.877652e-06	2.467309e-09	2.467309e-09
7.000000e+01	7.200000e+01	1.927739e-06	2.539485e-09	2.539485e-09
7.200000e+01	7.400000e+01	1.967337e-06	2.595364e-09	2.595364e-09
7.400000e+01	7.600000e+01	2.003529e-06	2.618896e-09	2.618896e-09
7.600000e+01	7.800000e+01	2.041565e-06	2.677961e-09	2.677961e-09
7.800000e+01	8.000000e+01	2.070307e-06	2.730678e-09	2.730678e-09
8.000000e+01	8.200000e+01	2.100976e-06	2.776435e-09	2.776435e-09
8.200000e+01	8.400000e+01	2.122151e-06	2.782727e-09	2.782727e-09
8.400000e+01	8.600000e+01	2.150451e-06	2.836143e-09	2.836143e-09
8.600000e+01	8.800000e+01	2.162713e-06	2.834167e-09	2.834167e-09
8.800000e+01	9.000000e+01	2.184358e-06	2.898539e-09	2.898539e-09
9.000000e+01	9.200000e+01	2.204534e-06	2.928588e-09	2.928588e-09
9.200000e+01	9.400000e+01	2.216073e-06	2.962631e-09	2.962631e-09
9.400000e+01	9.600000e+01	2.222590e-06	2.979420e-09	2.979420e-09
9.600000e+01	9.800000e+01	2.232309e-06	2.998237e-09	2.998237e-09
9.800000e+01	1.000000e+02	2.236525e-06	3.028683e-09	3.028683e-09
1.000000e+02	1.020000e+02	2.243477e-06	3.051294e-09	3.051294e-09
1.020000e+02	1.040000e+02	2.247136e-06	3.067914e-09	3.067914e-09
1.040000e+02	1.060000e+02	2.253755e-06	3.112329e-09	3.112329e-09
1.060000e+02	1.080000e+02	2.252135e-06	3.132373e-09	3.132373e-09
1.080000e+02	1.100000e+02	2.247309e-06	3.108970e-09	3.108970e-09
1.100000e+02	1.120000e+02	2.249019e-06	3.162596e-09	3.162596e-09
1.120000e+02	1.140000e+02	2.238495e-06	3.164107e-09	3.164107e-09
1.140000e+02	1.160000e+02	2.238914e-06	3.183619e-09	3.183619e-09
1.160000e+02	1.180000e+02	2.238810e-06	3.231101e-09	3.231101e-09
1.180000e+02	1.200000e+02	2.225546e-06	3.230968e-09	3.230968e-09
1.200000e+02	1.220000e+02	2.221958e-06	3.239766e-09	3.239766e-09
1.220000e+02	1.240000e+02	2.208035e-06	3.254041e-09	3.254041e-09
1.240000e+02	1.260000e+02	2.198785e-06	3.279434e-09	3.279434e-09
1.260000e+02	1.280000e+02	2.190531e-06	3.256523e-09	3.256523e-09
1.280000e+02	1.300000e+02	2.181582e-06	3.298596e-09	3.298596e-09
1.300000e+02	1.320000e+02	2.173738e-06	3.292118e-09	3.292118e-09
1.320000e+02	1.340000e+02	2.164819e-06	3.316611e-09	3.316611e-09
1.340000e+02	1.360000e+02	2.142965e-06	3.320330e-09	3.320330e-09
1.360000e+02	1.380000e+02	2.137911e-06	3.326096e-09	3.326096e-09
1.380000e+02	1.400000e+02	2.122349e-06	3.329983e-09	3.329983e-09
1.400000e+02	1.420000e+02	2.101580e-06	3.321054e-09	3.321054e-09
1.420000e+02	1.440000e+02	2.091993e-06	3.353276e-09	3.353276e-09
1.440000e+02	1.460000e+02	2.081351e-06	3.375982e-09	3.375982e-09
1.460000e+02	1.480000e+02	2.066126e-06	3.393962e-09	3.393962e-09
1.480000e+02	1.500000e+02	2.045151e-06	3.354177e-09	3.354177e-09
1.500000e+02	1.520000e+02	2.032928e-06	3.397002e-09	3.397002e-09
1.520000e+02	1.540000e+02	2.009497e-06	3.390562e-09	3.390562e-09
1.540000e+02	1.560000e+02	1.980102e-06	3.370458e-09	3.370458e-09
1.560000e+02	1.580000e+02	1.929386e-06	3.320258e-09	3.320258e-09
1.580000e+02	1.600000e+02	1.699668e-06	3.081641e-09	3.081641e-09
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Path=onshell-qcd[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Scale=1000.
ScaledBy=9.79134761815991035e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	2.707251e-10	2.381858e-11	2.381858e-11
1.000000e+01	1.200000e+01	2.617414e-08	2.305191e-10	2.305191e-10
1.200000e+01	1.400000e+01	6.994080e-08	4.154024e-10	4.154024e-10
1.400000e+01	1.600000e+01	1.252633e-07	5.626380e-10	5.626380e-10
1.600000e+01	1.800000e+01	1.905935e-07	6.905874e-10	6.905874e-10
1.800000e+01	2.000000e+01	2.586479e-07	8.210913e-10	8.210913e-10
2.000000e+01	2.200000e+01	3.307847e-07	9.416089e-10	9.416089e-10
2.200000e+01	2.400000e+01	4.029387e-07	1.056140e-09	1.056140e-09
2.400000e+01	2.600000e+01	4.738927e-07	1.159830e-09	1.159830e-09
2.600000e+01	2.800000e+01	5.474990e-07	1.247850e-09	1.247850e-09
2.800000e+01	3.000000e+01	6.175635e-07	1.327382e-09	1.327382e-09
3.000000e+01	3.200000e+01	6.906270e-07	1.410930e-09	1.410930e-09
3.200000e+01	3.400000e+01	7.626180e-07	1.504109e-09	1.504109e-09
3.400000e+01	3.600000e+01	8.336555e-07	1.578386e-09	1.578386e-09
3.600000e+01	3.800000e+01	9.130290e-07	1.661119e-09	1.661119e-09
3.800000e+01	4.000000e+01	9.929560e-07	1.733039e-09	1.733039e-09
4.000000e+01	4.200000e+01	1.078569e-06	1.821663e-09	1.821663e-09
4.200000e+01	4.400000e+01	1.173468e-06	1.908585e-09	1.908585e-09
4.400000e+01	4.600000e+01	1.271247e-06	2.007386e-09	2.007386e-09
4.600000e+01	4.800000e+01	1.368185e-06	2.098277e-09	2.098277e-09
4.800000e+01	5.000000e+01	1.459951e-06	2.183952e-09	2.183952e-09
5.000000e+01	5.200000e+01	1.556859e-06	2.286528e-09	2.286528e-09
5.200000e+01	5.400000e+01	1.655045e-06	2.381707e-09	2.381707e-09
5.400000e+01	5.600000e+01	1.741044e-06	2.466141e-09	2.466141e-09
5.600000e+01	5.800000e+01	1.829329e-06	2.540923e-09	2.540923e-09
5.800000e+01	6.000000e+01	1.909362e-06	2.624979e-09	2.624979e-09
6.000000e+01	6.200000e+01	1.982557e-06	2.710283e-09	2.710283e-09
6.200000e+01	6.400000e+01	2.056714e-06	2.783055e-09	2.783055e-09
6.400000e+01	6.600000e+01	2.119898e-06	2.843107e-09	2.843107e-09
6.600000e+01	6.800000e+01	2.179305e-06	2.911215e-09	2.911215e-09
6.800000e+01	7.000000e+01	2.245747e-06	2.970906e-09	2.970906e-09
7.000000e+01	7.200000e+01	2.305421e-06	3.058256e-09	3.058256e-09
7.200000e+01	7.400000e+01	2.352487e-06	3.127148e-09	3.127148e-09
7.400000e+01	7.600000e+01	2.395261e-06	3.154282e-09	3.154282e-09
7.600000e+01	7.800000e+01	2.440440e-06	3.226210e-09	3.226210e-09
7.800000e+01	8.000000e+01	2.474263e-06	3.289975e-09	3.289975e-09
8.000000e+01	8.200000e+01	2.510338e-06	3.343991e-09	3.343991e-09
8.200000e+01	8.400000e+01	2.535136e-06	3.350846e-09	3.350846e-09
8.400000e+01	8.600000e+01	2.568429e-06	3.415654e-09	3.415654e-09
8.600000e+01	8.800000e+01	2.582372e-06	3.410401e-09	3.410401e-09
8.800000e+01	9.000000e+01	2.607687e-06	3.489798e-09	3.489798e-09
9.000000e+01	9.200000e+01	2.631226e-06	3.524630e-09	3.524630e-09
9.200000e+01	9.400000e+01	2.644480e-06	3.567176e-09	3.567176e-09
9.400000e+01	9.600000e+01	2.651439e-06	3.585458e-09	3.585458e-09
9.600000e+01	9.800000e+01	2.662456e-06	3.606851e-09	3.606851e-09
9.800000e+01	1.000000e+02	2.666811e-06	3.643536e-09	3.643536e-09
1.000000e+02	1.020000e+02	2.674305e-06	3.669092e-09	3.669092e-09
1.020000e+02	1.040000e+02	2.678111e-06	3.687826e-09	3.687826e-09
1.040000e+02	1.060000e+02	2.685492e-06	3.742254e-09	3.742254e-09
1.060000e+02	1.080000e+02	2.682702e-06	3.764284e-09	3.764284e-09
1.080000e+02	1.100000e+02	2.676132e-06	3.734448e-09	3.734448e-09
1.100000e+02	1.120000e+02	2.677609e-06	3.799627e-09	3.799627e-09
1.120000e+02	1.140000e+02	2.664435e-06	3.800189e-09	3.800189e-09
1.140000e+02	1.160000e+02	2.664165e-06	3.822209e-09	3.822209e-09
1.160000e+02	1.180000e+02	2.663478e-06	3.879655e-09	3.879655e-09
1.180000e+02	1.200000e+02	2.646887e-06	3.878431e-09	3.878431e-09
1.200000e+02	1.220000e+02	2.642182e-06	3.888729e-09	3.888729e-09
1.220000e+02	1.240000e+02	2.624867e-06	3.905334e-09	3.905334e-09
1.240000e+02	1.260000e+02	2.613219e-06	3.935526e-09	3.935526e-09
1.260000e+02	1.280000e+02	2.602804e-06	3.906224e-09	3.906224e-09
1.280000e+02	1.300000e+02	2.591382e-06	3.956699e-09	3.956699e-09
1.300000e+02	1.320000e+02	2.581594e-06	3.947878e-09	3.947878e-09
1.320000e+02	1.340000e+02	2.570461e-06	3.976695e-09	3.976695e-09
1.340000e+02	1.360000e+02	2.543687e-06	3.979691e-09	3.979691e-09
1.360000e+02	1.380000e+02	2.537255e-06	3.987297e-09	3.987297e-09
1.380000e+02	1.400000e+02	2.518037e-06	3.989322e-09	3.989322e-09
1.400000e+02	1.420000e+02	2.492546e-06	3.976765e-09	3.976765e-09
1.420000e+02	1.440000e+02	2.480795e-06	4.016255e-09	4.016255e-09
1.440000e+02	1.460000e+02	2.467540e-06	4.042889e-09	4.042889e-09
1.460000e+02	1.480000e+02	2.449046e-06	4.064383e-09	4.064383e-09
1.480000e+02	1.500000e+02	2.423270e-06	4.013187e-09	4.013187e-09
1.500000e+02	1.520000e+02	2.408277e-06	4.064812e-09	4.064812e-09
1.520000e+02	1.540000e+02	2.380007e-06	4.056679e-09	4.056679e-09
1.540000e+02	1.560000e+02	2.344543e-06	4.031560e-09	4.031560e-09
1.560000e+02	1.580000e+02	2.283493e-06	3.969315e-09	3.969315e-09
1.580000e+02	1.600000e+02	2.009037e-06	3.679674e-09	3.679674e-09
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=1__MUF=1__LHAPDF=325100]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=1__MUF=1__LHAPDF=325100]
Path=onshell-qcd[MUR=1__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=9.79134870550767137e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	2.640241e-10	2.310590e-11	2.310590e-11
1.000000e+01	1.200000e+01	2.584201e-08	2.280639e-10	2.280639e-10
1.200000e+01	1.400000e+01	6.903400e-08	4.072832e-10	4.072832e-10
1.400000e+01	1.600000e+01	1.237744e-07	5.543861e-10	5.543861e-10
1.600000e+01	1.800000e+01	1.885154e-07	6.815095e-10	6.815095e-10
1.800000e+01	2.000000e+01	2.560645e-07	8.109256e-10	8.109256e-10
2.000000e+01	2.200000e+01	3.277008e-07	9.291469e-10	9.291469e-10
2.200000e+01	2.400000e+01	3.994235e-07	1.042547e-09	1.042547e-09
2.400000e+01	2.600000e+01	4.700514e-07	1.144967e-09	1.144967e-09
2.600000e+01	2.800000e+01	5.434480e-07	1.233414e-09	1.233414e-09
2.800000e+01	3.000000e+01	6.132615e-07	1.312881e-09	1.312881e-09
3.000000e+01	3.200000e+01	6.861255e-07	1.395865e-09	1.395865e-09
3.200000e+01	3.400000e+01	7.577820e-07	1.487511e-09	1.487511e-09
3.400000e+01	3.600000e+01	8.286840e-07	1.561711e-09	1.561711e-09
3.600000e+01	3.800000e+01	9.076005e-07	1.643660e-09	1.643660e-09
3.800000e+01	4.000000e+01	9.872605e-07	1.714849e-09	1.714849e-09
4.000000e+01	4.200000e+01	1.072367e-06	1.802821e-09	1.802821e-09
4.200000e+01	4.400000e+01	1.166691e-06	1.889161e-09	1.889161e-09
4.400000e+01	4.600000e+01	1.263758e-06	1.986391e-09	1.986391e-09
4.600000e+01	4.800000e+01	1.360027e-06	2.075363e-09	2.075363e-09
4.800000e+01	5.000000e+01	1.451125e-06	2.160311e-09	2.160311e-09
5.000000e+01	5.200000e+01	1.547455e-06	2.262425e-09	2.262425e-09
5.200000e+01	5.400000e+01	1.644877e-06	2.354358e-09	2.354358e-09
5.400000e+01	5.600000e+01	1.730340e-06	2.436943e-09	2.436943e-09
5.600000e+01	5.800000e+01	1.818114e-06	2.510868e-09	2.510868e-09
5.800000e+01	6.000000e+01	1.897722e-06	2.594237e-09	2.594237e-09
6.000000e+01	6.200000e+01	1.970736e-06	2.677878e-09	2.677878e-09
6.200000e+01	6.400000e+01	2.044617e-06	2.748542e-09	2.748542e-09
6.400000e+01	6.600000e+01	2.107610e-06	2.808478e-09	2.808478e-09
6.600000e+01	6.800000e+01	2.166892e-06	2.874880e-09	2.874880e-09
6.800000e+01	7.000000e+01	2.233408e-06	2.934788e-09	2.934788e-09
7.000000e+01	7.200000e+01	2.292987e-06	3.020641e-09	3.020641e-09
7.200000e+01	7.400000e+01	2.340087e-06	3.087106e-09	3.087106e-09
7.400000e+01	7.600000e+01	2.383138e-06	3.115096e-09	3.115096e-09
7.600000e+01	7.800000e+01	2.428379e-06	3.185353e-09	3.185353e-09
7.800000e+01	8.000000e+01	2.462566e-06	3.248057e-09	3.248057e-09
8.000000e+01	8.200000e+01	2.499047e-06	3.302484e-09	3.302484e-09
8.200000e+01	8.400000e+01	2.524233e-06	3.309968e-09	3.309968e-09
8.400000e+01	8.600000e+01	2.557896e-06	3.373506e-09	3.373506e-09
8.600000e+01	8.800000e+01	2.572481e-06	3.371154e-09	3.371154e-09
8.800000e+01	9.000000e+01	2.598227e-06	3.447724e-09	3.447724e-09
9.000000e+01	9.200000e+01	2.622225e-06	3.483465e-09	3.483465e-09
9.200000e+01	9.400000e+01	2.635950e-06	3.523959e-09	3.523959e-09
9.400000e+01	9.600000e+01	2.643702e-06	3.543929e-09	3.543929e-09
9.600000e+01	9.800000e+01	2.655263e-06	3.566310e-09	3.566310e-09
9.800000e+01	1.000000e+02	2.660278e-06	3.602526e-09	3.602526e-09
1.000000e+02	1.020000e+02	2.668547e-06	3.629420e-09	3.629420e-09
1.020000e+02	1.040000e+02	2.672900e-06	3.649190e-09	3.649190e-09
1.040000e+02	1.060000e+02	2.680772e-06	3.702020e-09	3.702020e-09
1.060000e+02	1.080000e+02	2.678846e-06	3.725862e-09	3.725862e-09
1.080000e+02	1.100000e+02	2.673105e-06	3.698025e-09	3.698025e-09
1.100000e+02	1.120000e+02	2.675138e-06	3.761811e-09	3.761811e-09
1.120000e+02	1.140000e+02	2.662620e-06	3.763608e-09	3.763608e-09
1.140000e+02	1.160000e+02	2.663120e-06	3.786817e-09	3.786817e-09
1.160000e+02	1.180000e+02	2.662995e-06	3.843295e-09	3.843295e-09
1.180000e+02	1.200000e+02	2.647219e-06	3.843137e-09	3.843137e-09
1.200000e+02	1.220000e+02	2.642952e-06	3.853603e-09	3.853603e-09
1.220000e+02	1.240000e+02	2.626390e-06	3.870582e-09	3.870582e-09
1.240000e+02	1.260000e+02	2.615386e-06	3.900786e-09	3.900786e-09
1.260000e+02	1.280000e+02	2.605569e-06	3.873534e-09	3.873534e-09
1.280000e+02	1.300000e+02	2.594926e-06	3.923579e-09	3.923579e-09
1.300000e+02	1.320000e+02	2.585594e-06	3.915873e-09	3.915873e-09
1.320000e+02	1.340000e+02	2.574986e-06	3.945008e-09	3.945008e-09
1.340000e+02	1.360000e+02	2.548991e-06	3.949431e-09	3.949431e-09
1.360000e+02	1.380000e+02	2.542979e-06	3.956290e-09	3.956290e-09
1.380000e+02	1.400000e+02	2.524470e-06	3.960913e-09	3.960913e-09
1.400000e+02	1.420000e+02	2.499766e-06	3.950292e-09	3.950292e-09
1.420000e+02	1.440000e+02	2.488362e-06	3.988619e-09	3.988619e-09
1.440000e+02	1.460000e+02	2.475703e-06	4.015627e-09	4.015627e-09
1.460000e+02	1.480000e+02	2.457594e-06	4.037013e-09	4.037013e-09
1.480000e+02	1.500000e+02	2.432645e-06	3.989691e-09	3.989691e-09
1.500000e+02	1.520000e+02	2.418106e-06	4.040630e-09	4.040630e-09
1.520000e+02	1.540000e+02	2.390236e-06	4.032969e-09	4.032969e-09
1.540000e+02	1.560000e+02	2.355270e-06	4.009057e-09	4.009057e-09
1.560000e+02	1.580000e+02	2.294946e-06	3.949345e-09	3.949345e-09
1.580000e+02	1.600000e+02	2.021703e-06	3.665518e-09	3.665518e-09
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Path=onshell-qcd[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Scale=1000.
ScaledBy=9.79134797510691422e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	2.552320e-10	2.220285e-11	2.220285e-11
1.000000e+01	1.200000e+01	2.534218e-08	2.244539e-10	2.244539e-10
1.200000e+01	1.400000e+01	6.767020e-08	3.965970e-10	3.965970e-10
1.400000e+01	1.600000e+01	1.214803e-07	5.427944e-10	5.427944e-10
1.600000e+01	1.800000e+01	1.852290e-07	6.683592e-10	6.683592e-10
1.800000e+01	2.000000e+01	2.518655e-07	7.960683e-10	7.960683e-10
2.000000e+01	2.200000e+01	3.225695e-07	9.110945e-10	9.110945e-10
2.200000e+01	2.400000e+01	3.934344e-07	1.022652e-09	1.022652e-09
2.400000e+01	2.600000e+01	4.633335e-07	1.123185e-09	1.123185e-09
2.600000e+01	2.800000e+01	5.361185e-07	1.211686e-09	1.211686e-09
2.800000e+01	3.000000e+01	6.052945e-07	1.290759e-09	1.290759e-09
3.000000e+01	3.200000e+01	6.775590e-07	1.372617e-09	1.372617e-09
3.200000e+01	3.400000e+01	7.484780e-07	1.462204e-09	1.462204e-09
3.400000e+01	3.600000e+01	8.188630e-07	1.535977e-09	1.535977e-09
3.600000e+01	3.800000e+01	8.968610e-07	1.616683e-09	1.616683e-09
3.800000e+01	4.000000e+01	9.758205e-07	1.686758e-09	1.686758e-09
4.000000e+01	4.200000e+01	1.059926e-06	1.773558e-09	1.773558e-09
4.200000e+01	4.400000e+01	1.153123e-06	1.858762e-09	1.858762e-09
4.400000e+01	4.600000e+01	1.248900e-06	1.953929e-09	1.953929e-09
4.600000e+01	4.800000e+01	1.343923e-06	2.040279e-09	2.040279e-09
4.800000e+01	5.000000e+01	1.433808e-06	2.124038e-09	2.124038e-09
5.000000e+01	5.200000e+01	1.529009e-06	2.225338e-09	2.225338e-09
5.200000e+01	5.400000e+01	1.625059e-06	2.313011e-09	2.313011e-09
5.400000e+01	5.600000e+01	1.709481e-06	2.393142e-09	2.393142e-09
5.600000e+01	5.800000e+01	1.796229e-06	2.465746e-09	2.465746e-09
5.800000e+01	6.000000e+01	1.874957e-06	2.548047e-09	2.548047e-09
6.000000e+01	6.200000e+01	1.947391e-06	2.629339e-09	2.629339e-09
6.200000e+01	6.400000e+01	2.020574e-06	2.697281e-09	2.697281e-09
6.400000e+01	6.600000e+01	2.083023e-06	2.756754e-09	2.756754e-09
6.600000e+01	6.800000e+01	2.141851e-06	2.820933e-09	2.820933e-09
6.800000e+01	7.000000e+01	2.208104e-06	2.880731e-09	2.880731e-09
7.000000e+01	7.200000e+01	2.267254e-06	2.964439e-09	2.964439e-09
7.200000e+01	7.400000e+01	2.314147e-06	3.027805e-09	3.027805e-09
7.400000e+01	7.600000e+01	2.357272e-06	3.056575e-09	3.056575e-09
7.600000e+01	7.800000e+01	2.402341e-06	3.124594e-09	3.124594e-09
7.800000e+01	8.000000e+01	2.436761e-06	3.185937e-09	3.185937e-09
8.000000e+01	8.200000e+01	2.473489e-06	3.240300e-09	3.240300e-09
8.200000e+01	8.400000e+01	2.498976e-06	3.248444e-09	3.248444e-09
8.400000e+01	8.600000e+01	2.532875e-06	3.310296e-09	3.310296e-09
8.600000e+01	8.800000e+01	2.548104e-06	3.310958e-09	3.310958e-09
8.800000e+01	9.000000e+01	2.574184e-06	3.383987e-09	3.383987e-09
9.000000e+01	9.200000e+01	2.598572e-06	3.420560e-09	3.420560e-09
9.200000e+01	9.400000e+01	2.612740e-06	3.458505e-09	3.458505e-09
9.400000e+01	9.600000e+01	2.621360e-06	3.480253e-09	3.480253e-09
9.600000e+01	9.800000e+01	2.633464e-06	3.503565e-09	3.503565e-09
9.800000e+01	1.000000e+02	2.639183e-06	3.538989e-09	3.538989e-09
1.000000e+02	1.020000e+02	2.648274e-06	3.567212e-09	3.567212e-09
1.020000e+02	1.040000e+02	2.653209e-06	3.587929e-09	3.587929e-09
1.040000e+02	1.060000e+02	2.661585e-06	3.638634e-09	3.638634e-09
1.060000e+02	1.080000e+02	2.660647e-06	3.664407e-09	3.664407e-09
1.080000e+02	1.100000e+02	2.655874e-06	3.638910e-09	3.638910e-09
1.100000e+02	1.120000e+02	2.658501e-06	3.700733e-09	3.700733e-09
1.120000e+02	1.140000e+02	2.646796e-06	3.703870e-09	3.703870e-09
1.140000e+02	1.160000e+02	2.648155e-06	3.728184e-09	3.728184e-09
1.160000e+02	1.180000e+02	2.648670e-06	3.783402e-09	3.783402e-09
1.180000e+02	1.200000e+02	2.633891e-06	3.784282e-09	3.784282e-09
1.200000e+02	1.220000e+02	2.630141e-06	3.794891e-09	3.794891e-09
1.220000e+02	1.240000e+02	2.614506e-06	3.812233e-09	3.812233e-09
1.240000e+02	1.260000e+02	2.604286e-06	3.842201e-09	3.842201e-09
1.260000e+02	1.280000e+02	2.595200e-06	3.817343e-09	3.817343e-09
1.280000e+02	1.300000e+02	2.585499e-06	3.866691e-09	3.866691e-09
1.300000e+02	1.320000e+02	2.576721e-06	3.860215e-09	3.860215e-09
1.320000e+02	1.340000e+02	2.566754e-06	3.889502e-09	3.889502e-09
1.340000e+02	1.360000e+02	2.541786e-06	3.895354e-09	3.895354e-09
1.360000e+02	1.380000e+02	2.536272e-06	3.901408e-09	3.901408e-09
1.380000e+02	1.400000e+02	2.518661e-06	3.908879e-09	3.908879e-09
1.400000e+02	1.420000e+02	2.494997e-06	3.900593e-09	3.900593e-09
1.420000e+02	1.440000e+02	2.484037e-06	3.937226e-09	3.937226e-09
1.440000e+02	1.460000e+02	2.472129e-06	3.964693e-09	3.964693e-09
1.460000e+02	1.480000e+02	2.454524e-06	3.985492e-09	3.985492e-09
1.480000e+02	1.500000e+02	2.430657e-06	3.942889e-09	3.942889e-09
1.500000e+02	1.520000e+02	2.416712e-06	3.992764e-09	3.992764e-09
1.520000e+02	1.540000e+02	2.389438e-06	3.985661e-09	3.985661e-09
1.540000e+02	1.560000e+02	2.355222e-06	3.963205e-09	3.963205e-09
1.560000e+02	1.580000e+02	2.296041e-06	3.906522e-09	3.906522e-09
1.580000e+02	1.600000e+02	2.025650e-06	3.630829e-09	3.630829e-09
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Path=onshell-qcd[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Scale=1000.
ScaledBy=9.79134791250676758e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	3.195205e-10	2.796264e-11	2.796264e-11
1.000000e+01	1.200000e+01	3.127386e-08	2.760016e-10	2.760016e-10
1.200000e+01	1.400000e+01	8.354460e-08	4.928920e-10	4.928920e-10
1.400000e+01	1.600000e+01	1.497911e-07	6.709150e-10	6.709150e-10
1.600000e+01	1.800000e+01	2.281403e-07	8.247591e-10	8.247591e-10
1.800000e+01	2.000000e+01	3.098879e-07	9.813776e-10	9.813776e-10
2.000000e+01	2.200000e+01	3.965817e-07	1.124449e-09	1.124449e-09
2.200000e+01	2.400000e+01	4.833801e-07	1.261684e-09	1.261684e-09
2.400000e+01	2.600000e+01	5.688540e-07	1.385633e-09	1.385633e-09
2.600000e+01	2.800000e+01	6.576780e-07	1.492671e-09	1.492671e-09
2.800000e+01	3.000000e+01	7.421655e-07	1.588842e-09	1.588842e-09
3.000000e+01	3.200000e+01	8.303450e-07	1.689268e-09	1.689268e-09
3.200000e+01	3.400000e+01	9.170635e-07	1.800176e-09	1.800176e-09
3.400000e+01	3.600000e+01	1.002869e-06	1.889974e-09	1.889974e-09
3.600000e+01	3.800000e+01	1.098374e-06	1.989148e-09	1.989148e-09
3.800000e+01	4.000000e+01	1.194778e-06	2.075302e-09	2.075302e-09
4.000000e+01	4.200000e+01	1.297773e-06	2.181764e-09	2.181764e-09
4.200000e+01	4.400000e+01	1.411923e-06	2.286251e-09	2.286251e-09
4.400000e+01	4.600000e+01	1.529393e-06	2.403919e-09	2.403919e-09
4.600000e+01	4.800000e+01	1.645898e-06	2.511593e-09	2.511593e-09
4.800000e+01	5.000000e+01	1.756144e-06	2.614396e-09	2.614396e-09
5.000000e+01	5.200000e+01	1.872721e-06	2.737975e-09	2.737975e-09
5.200000e+01	5.400000e+01	1.990621e-06	2.849231e-09	2.849231e-09
5.400000e+01	5.600000e+01	2.094048e-06	2.949174e-09	2.949174e-09
5.600000e+01	5.800000e+01	2.200271e-06	3.038638e-09	3.038638e-09
5.800000e+01	6.000000e+01	2.296613e-06	3.139531e-09	3.139531e-09
6.000000e+01	6.200000e+01	2.384974e-06	3.240753e-09	3.240753e-09
6.200000e+01	6.400000e+01	2.474385e-06	3.326270e-09	3.326270e-09
6.400000e+01	6.600000e+01	2.550618e-06	3.398805e-09	3.398805e-09
6.600000e+01	6.800000e+01	2.622360e-06	3.479164e-09	3.479164e-09
6.800000e+01	7.000000e+01	2.702859e-06	3.551664e-09	3.551664e-09
7.000000e+01	7.200000e+01	2.774960e-06	3.655563e-09	3.655563e-09
7.200000e+01	7.400000e+01	2.831961e-06	3.735999e-09	3.735999e-09
7.400000e+01	7.600000e+01	2.884060e-06	3.769872e-09	3.769872e-09
7.600000e+01	7.800000e+01	2.938811e-06	3.854896e-09	3.854896e-09
7.800000e+01	8.000000e+01	2.980184e-06	3.930781e-09	3.930781e-09
8.000000e+01	8.200000e+01	3.024333e-06	3.996648e-09	3.996648e-09
8.200000e+01	8.400000e+01	3.054812e-06	4.005706e-09	4.005706e-09
8.400000e+01	8.600000e+01	3.095552e-06	4.082598e-09	4.082598e-09
8.600000e+01	8.800000e+01	3.113202e-06	4.079752e-09	4.079752e-09
8.800000e+01	9.000000e+01	3.144359e-06	4.172417e-09	4.172417e-09
9.000000e+01	9.200000e+01	3.173403e-06	4.215670e-09	4.215670e-09
9.200000e+01	9.400000e+01	3.190012e-06	4.264676e-09	4.264676e-09
9.400000e+01	9.600000e+01	3.199394e-06	4.288843e-09	4.288843e-09
9.600000e+01	9.800000e+01	3.213385e-06	4.315929e-09	4.315929e-09
9.800000e+01	1.000000e+02	3.219454e-06	4.359757e-09	4.359757e-09
1.000000e+02	1.020000e+02	3.229460e-06	4.392304e-09	4.392304e-09
1.020000e+02	1.040000e+02	3.234729e-06	4.416229e-09	4.416229e-09
1.040000e+02	1.060000e+02	3.244255e-06	4.480164e-09	4.480164e-09
1.060000e+02	1.080000e+02	3.241924e-06	4.509018e-09	4.509018e-09
1.080000e+02	1.100000e+02	3.234976e-06	4.475329e-09	4.475329e-09
1.100000e+02	1.120000e+02	3.237438e-06	4.552523e-09	4.552523e-09
1.120000e+02	1.140000e+02	3.222289e-06	4.554697e-09	4.554697e-09
1.140000e+02	1.160000e+02	3.222893e-06	4.582785e-09	4.582785e-09
1.160000e+02	1.180000e+02	3.222743e-06	4.651135e-09	4.651135e-09
1.180000e+02	1.200000e+02	3.203650e-06	4.650944e-09	4.650944e-09
1.200000e+02	1.220000e+02	3.198485e-06	4.663609e-09	4.663609e-09
1.220000e+02	1.240000e+02	3.178442e-06	4.684157e-09	4.684157e-09
1.240000e+02	1.260000e+02	3.165126e-06	4.720709e-09	4.720709e-09
1.260000e+02	1.280000e+02	3.153246e-06	4.687730e-09	4.687730e-09
1.280000e+02	1.300000e+02	3.140365e-06	4.748293e-09	4.748293e-09
1.300000e+02	1.320000e+02	3.129072e-06	4.738969e-09	4.738969e-09
1.320000e+02	1.340000e+02	3.116234e-06	4.774226e-09	4.774226e-09
1.340000e+02	1.360000e+02	3.084774e-06	4.779579e-09	4.779579e-09
1.360000e+02	1.380000e+02	3.077500e-06	4.787880e-09	4.787880e-09
1.380000e+02	1.400000e+02	3.055100e-06	4.793476e-09	4.793476e-09
1.400000e+02	1.420000e+02	3.025203e-06	4.780622e-09	4.780622e-09
1.420000e+02	1.440000e+02	3.011402e-06	4.827005e-09	4.827005e-09
1.440000e+02	1.460000e+02	2.996082e-06	4.859690e-09	4.859690e-09
1.460000e+02	1.480000e+02	2.974166e-06	4.885572e-09	4.885572e-09
1.480000e+02	1.500000e+02	2.943974e-06	4.828302e-09	4.828302e-09
1.500000e+02	1.520000e+02	2.926378e-06	4.889948e-09	4.889948e-09
1.520000e+02	1.540000e+02	2.892650e-06	4.880677e-09	4.880677e-09
1.540000e+02	1.560000e+02	2.850336e-06	4.851738e-09	4.851738e-09
1.560000e+02	1.580000e+02	2.777331e-06	4.779475e-09	4.779475e-09
1.580000e+02	1.600000e+02	2.446654e-06	4.435989e-09	4.435989e-09
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Path=onshell-qcd[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Scale=1000.
ScaledBy=9.79134837439408187e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	3.088805e-10	2.686977e-11	2.686977e-11
1.000000e+01	1.200000e+01	3.066897e-08	2.716329e-10	2.716329e-10
1.200000e+01	1.400000e+01	8.189410e-08	4.799596e-10	4.799596e-10
1.400000e+01	1.600000e+01	1.470149e-07	6.568870e-10	6.568870e-10
1.600000e+01	1.800000e+01	2.241631e-07	8.088449e-10	8.088449e-10
1.800000e+01	2.000000e+01	3.048062e-07	9.633976e-10	9.633976e-10
2.000000e+01	2.200000e+01	3.903718e-07	1.102602e-09	1.102602e-09
2.200000e+01	2.400000e+01	4.761322e-07	1.237608e-09	1.237608e-09
2.400000e+01	2.600000e+01	5.607235e-07	1.359272e-09	1.359272e-09
2.600000e+01	2.800000e+01	6.488075e-07	1.466376e-09	1.466376e-09
2.800000e+01	3.000000e+01	7.325235e-07	1.562070e-09	1.562070e-09
3.000000e+01	3.200000e+01	8.199780e-07	1.661134e-09	1.661134e-09
3.200000e+01	3.400000e+01	9.058045e-07	1.769551e-09	1.769551e-09
3.400000e+01	3.600000e+01	9.909840e-07	1.858832e-09	1.858832e-09
3.600000e+01	3.800000e+01	1.085377e-06	1.956500e-09	1.956500e-09
3.800000e+01	4.000000e+01	1.180932e-06	2.041305e-09	2.041305e-09
4.000000e+01	4.200000e+01	1.282717e-06	2.146350e-09	2.146350e-09
4.200000e+01	4.400000e+01	1.395504e-06	2.249464e-09	2.249464e-09
4.400000e+01	4.600000e+01	1.511413e-06	2.364635e-09	2.364635e-09
4.600000e+01	4.800000e+01	1.626408e-06	2.469134e-09	2.469134e-09
4.800000e+01	5.000000e+01	1.735187e-06	2.570500e-09	2.570500e-09
5.000000e+01	5.200000e+01	1.850399e-06	2.693092e-09	2.693092e-09
5.200000e+01	5.400000e+01	1.966638e-06	2.799194e-09	2.799194e-09
5.400000e+01	5.600000e+01	2.068803e-06	2.896169e-09	2.896169e-09
5.600000e+01	5.800000e+01	2.173787e-06	2.984033e-09	2.984033e-09
5.800000e+01	6.000000e+01	2.269062e-06	3.083633e-09	3.083633e-09
6.000000e+01	6.200000e+01	2.356723e-06	3.182012e-09	3.182012e-09
6.200000e+01	6.400000e+01	2.445288e-06	3.264235e-09	3.264235e-09
6.400000e+01	6.600000e+01	2.520864e-06	3.336209e-09	3.336209e-09
6.600000e+01	6.800000e+01	2.592056e-06	3.413878e-09	3.413878e-09
6.800000e+01	7.000000e+01	2.672236e-06	3.486245e-09	3.486245e-09
7.000000e+01	7.200000e+01	2.743819e-06	3.587548e-09	3.587548e-09
7.200000e+01	7.400000e+01	2.800568e-06	3.664233e-09	3.664233e-09
7.400000e+01	7.600000e+01	2.852758e-06	3.699051e-09	3.699051e-09
7.600000e+01	7.800000e+01	2.907300e-06	3.781366e-09	3.781366e-09
7.800000e+01	8.000000e+01	2.948955e-06	3.855604e-09	3.855604e-09
8.000000e+01	8.200000e+01	2.993403e-06	3.921394e-09	3.921394e-09
8.200000e+01	8.400000e+01	3.024248e-06	3.931249e-09	3.931249e-09
8.400000e+01	8.600000e+01	3.065272e-06	4.006103e-09	4.006103e-09
8.600000e+01	8.800000e+01	3.083701e-06	4.006903e-09	4.006903e-09
8.800000e+01	9.000000e+01	3.115264e-06	4.095283e-09	4.095283e-09
9.000000e+01	9.200000e+01	3.144778e-06	4.139543e-09	4.139543e-09
9.200000e+01	9.400000e+01	3.161924e-06	4.185464e-09	4.185464e-09
9.400000e+01	9.600000e+01	3.172355e-06	4.211783e-09	4.211783e-09
9.600000e+01	9.800000e+01	3.187003e-06	4.239995e-09	4.239995e-09
9.800000e+01	1.000000e+02	3.193924e-06	4.282865e-09	4.282865e-09
1.000000e+02	1.020000e+02	3.204927e-06	4.317021e-09	4.317021e-09
1.020000e+02	1.040000e+02	3.210899e-06	4.342092e-09	4.342092e-09
1.040000e+02	1.060000e+02	3.221036e-06	4.403455e-09	4.403455e-09
1.060000e+02	1.080000e+02	3.219900e-06	4.434646e-09	4.434646e-09
1.080000e+02	1.100000e+02	3.214123e-06	4.403789e-09	4.403789e-09
1.100000e+02	1.120000e+02	3.217304e-06	4.478607e-09	4.478607e-09
1.120000e+02	1.140000e+02	3.203140e-06	4.482404e-09	4.482404e-09
1.140000e+02	1.160000e+02	3.204782e-06	4.511828e-09	4.511828e-09
1.160000e+02	1.180000e+02	3.205405e-06	4.578652e-09	4.578652e-09
1.180000e+02	1.200000e+02	3.187521e-06	4.579717e-09	4.579717e-09
1.200000e+02	1.220000e+02	3.182982e-06	4.592556e-09	4.592556e-09
1.220000e+02	1.240000e+02	3.164062e-06	4.613544e-09	4.613544e-09
1.240000e+02	1.260000e+02	3.151693e-06	4.649811e-09	4.649811e-09
1.260000e+02	1.280000e+02	3.140697e-06	4.619728e-09	4.619728e-09
1.280000e+02	1.300000e+02	3.128956e-06	4.679449e-09	4.679449e-09
1.300000e+02	1.320000e+02	3.118335e-06	4.671611e-09	4.671611e-09
1.320000e+02	1.340000e+02	3.106272e-06	4.707054e-09	4.707054e-09
1.340000e+02	1.360000e+02	3.076056e-06	4.714136e-09	4.714136e-09
1.360000e+02	1.380000e+02	3.069383e-06	4.721463e-09	4.721463e-09
1.380000e+02	1.400000e+02	3.048070e-06	4.730504e-09	4.730504e-09
1.400000e+02	1.420000e+02	3.019432e-06	4.720476e-09	4.720476e-09
1.420000e+02	1.440000e+02	3.006168e-06	4.764809e-09	4.764809e-09
1.440000e+02	1.460000e+02	2.991757e-06	4.798050e-09	4.798050e-09
1.460000e+02	1.480000e+02	2.970452e-06	4.823221e-09	4.823221e-09
1.480000e+02	1.500000e+02	2.941568e-06	4.771664e-09	4.771664e-09
1.500000e+02	1.520000e+02	2.924691e-06	4.832021e-09	4.832021e-09
1.520000e+02	1.540000e+02	2.891685e-06	4.823425e-09	4.823425e-09
1.540000e+02	1.560000e+02	2.850278e-06	4.796250e-09	4.796250e-09
1.560000e+02	1.580000e+02	2.778656e-06	4.727652e-09	4.727652e-09
1.580000e+02	1.600000e+02	2.451431e-06	4.394009e-09	4.394009e-09
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Path=onshell-qcd[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Scale=1000.
ScaledBy=9.79134665760089597e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	2.276015e-10	2.002453e-11	2.002453e-11
1.000000e+01	1.200000e+01	2.200488e-08	1.937998e-10	1.937998e-10
1.200000e+01	1.400000e+01	5.880000e-08	3.492333e-10	3.492333e-10
1.400000e+01	1.600000e+01	1.053101e-07	4.730158e-10	4.730158e-10
1.600000e+01	1.800000e+01	1.602340e-07	5.805844e-10	5.805844e-10
1.800000e+01	2.000000e+01	2.174481e-07	6.903003e-10	6.903003e-10
2.000000e+01	2.200000e+01	2.780943e-07	7.916208e-10	7.916208e-10
2.200000e+01	2.400000e+01	3.387549e-07	8.879086e-10	8.879086e-10
2.400000e+01	2.600000e+01	3.984067e-07	9.750817e-10	9.750817e-10
2.600000e+01	2.800000e+01	4.602883e-07	1.049081e-09	1.049081e-09
2.800000e+01	3.000000e+01	5.191920e-07	1.115944e-09	1.115944e-09
3.000000e+01	3.200000e+01	5.806175e-07	1.186184e-09	1.186184e-09
3.200000e+01	3.400000e+01	6.411415e-07	1.264520e-09	1.264520e-09
3.400000e+01	3.600000e+01	7.008630e-07	1.326966e-09	1.326966e-09
3.600000e+01	3.800000e+01	7.675935e-07	1.396521e-09	1.396521e-09
3.800000e+01	4.000000e+01	8.347885e-07	1.456985e-09	1.456985e-09
4.000000e+01	4.200000e+01	9.067640e-07	1.531492e-09	1.531492e-09
4.200000e+01	4.400000e+01	9.865470e-07	1.604568e-09	1.604568e-09
4.400000e+01	4.600000e+01	1.068752e-06	1.687631e-09	1.687631e-09
4.600000e+01	4.800000e+01	1.150248e-06	1.764044e-09	1.764044e-09
4.800000e+01	5.000000e+01	1.227396e-06	1.836072e-09	1.836072e-09
5.000000e+01	5.200000e+01	1.308867e-06	1.922309e-09	1.922309e-09
5.200000e+01	5.400000e+01	1.391415e-06	2.002327e-09	2.002327e-09
5.400000e+01	5.600000e+01	1.463714e-06	2.073311e-09	2.073311e-09
5.600000e+01	5.800000e+01	1.537936e-06	2.136182e-09	2.136182e-09
5.800000e+01	6.000000e+01	1.605222e-06	2.206848e-09	2.206848e-09
6.000000e+01	6.200000e+01	1.666757e-06	2.278564e-09	2.278564e-09
6.200000e+01	6.400000e+01	1.729103e-06	2.339744e-09	2.339744e-09
6.400000e+01	6.600000e+01	1.782221e-06	2.390231e-09	2.390231e-09
6.600000e+01	6.800000e+01	1.832165e-06	2.447489e-09	2.447489e-09
6.800000e+01	7.000000e+01	1.888024e-06	2.497672e-09	2.497672e-09
7.000000e+01	7.200000e+01	1.938192e-06	2.571109e-09	2.571109e-09
7.200000e+01	7.400000e+01	1.977761e-06	2.629028e-09	2.629028e-09
7.400000e+01	7.600000e+01	2.013722e-06	2.651839e-09	2.651839e-09
7.600000e+01	7.800000e+01	2.051704e-06	2.712309e-09	2.712309e-09
7.800000e+01	8.000000e+01	2.080139e-06	2.765917e-09	2.765917e-09
8.000000e+01	8.200000e+01	2.110469e-06	2.811329e-09	2.811329e-09
8.200000e+01	8.400000e+01	2.131316e-06	2.817092e-09	2.817092e-09
8.400000e+01	8.600000e+01	2.159306e-06	2.871578e-09	2.871578e-09
8.600000e+01	8.800000e+01	2.171028e-06	2.867161e-09	2.867161e-09
8.800000e+01	9.000000e+01	2.192310e-06	2.933910e-09	2.933910e-09
9.000000e+01	9.200000e+01	2.212099e-06	2.963195e-09	2.963195e-09
9.200000e+01	9.400000e+01	2.223243e-06	2.998964e-09	2.998964e-09
9.400000e+01	9.600000e+01	2.229094e-06	3.014333e-09	3.014333e-09
9.600000e+01	9.800000e+01	2.238355e-06	3.032319e-09	3.032319e-09
9.800000e+01	1.000000e+02	2.242017e-06	3.063160e-09	3.063160e-09
1.000000e+02	1.020000e+02	2.248316e-06	3.084645e-09	3.084645e-09
1.020000e+02	1.040000e+02	2.251517e-06	3.100395e-09	3.100395e-09
1.040000e+02	1.060000e+02	2.257722e-06	3.146154e-09	3.146154e-09
1.060000e+02	1.080000e+02	2.255377e-06	3.164674e-09	3.164674e-09
1.080000e+02	1.100000e+02	2.249852e-06	3.139591e-09	3.139591e-09
1.100000e+02	1.120000e+02	2.251094e-06	3.194387e-09	3.194387e-09
1.120000e+02	1.140000e+02	2.240019e-06	3.194860e-09	3.194860e-09
1.140000e+02	1.160000e+02	2.239792e-06	3.213372e-09	3.213372e-09
1.160000e+02	1.180000e+02	2.239215e-06	3.261668e-09	3.261668e-09
1.180000e+02	1.200000e+02	2.225266e-06	3.260639e-09	3.260639e-09
1.200000e+02	1.220000e+02	2.221311e-06	3.269297e-09	3.269297e-09
1.220000e+02	1.240000e+02	2.206754e-06	3.283257e-09	3.283257e-09
1.240000e+02	1.260000e+02	2.196961e-06	3.308639e-09	3.308639e-09
1.260000e+02	1.280000e+02	2.188206e-06	3.284005e-09	3.284005e-09
1.280000e+02	1.300000e+02	2.178603e-06	3.326440e-09	3.326440e-09
1.300000e+02	1.320000e+02	2.170374e-06	3.319023e-09	3.319023e-09
1.320000e+02	1.340000e+02	2.161014e-06	3.343251e-09	3.343251e-09
1.340000e+02	1.360000e+02	2.138505e-06	3.345769e-09	3.345769e-09
1.360000e+02	1.380000e+02	2.133098e-06	3.352163e-09	3.352163e-09
1.380000e+02	1.400000e+02	2.116940e-06	3.353866e-09	3.353866e-09
1.400000e+02	1.420000e+02	2.095510e-06	3.343309e-09	3.343309e-09
1.420000e+02	1.440000e+02	2.085631e-06	3.376509e-09	3.376509e-09
1.440000e+02	1.460000e+02	2.074487e-06	3.398901e-09	3.398901e-09
1.460000e+02	1.480000e+02	2.058940e-06	3.416971e-09	3.416971e-09
1.480000e+02	1.500000e+02	2.037269e-06	3.373930e-09	3.373930e-09
1.500000e+02	1.520000e+02	2.024664e-06	3.417331e-09	3.417331e-09
1.520000e+02	1.540000e+02	2.000898e-06	3.410494e-09	3.410494e-09
1.540000e+02	1.560000e+02	1.971083e-06	3.389376e-09	3.389376e-09
1.560000e+02	1.580000e+02	1.919757e-06	3.337046e-09	3.337046e-09
1.580000e+02	1.600000e+02	1.689019e-06	3.093542e-09	3.093542e-09
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Path=onshell-qcd[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Scale=1000.
ScaledBy=9.79135040304752897e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	2.219680e-10	1.942539e-11	1.942539e-11
1.000000e+01	1.200000e+01	2.172566e-08	1.917358e-10	1.917358e-10
1.200000e+01	1.400000e+01	5.803765e-08	3.424075e-10	3.424075e-10
1.400000e+01	1.600000e+01	1.040584e-07	4.660786e-10	4.660786e-10
1.600000e+01	1.800000e+01	1.584870e-07	5.729527e-10	5.729527e-10
1.800000e+01	2.000000e+01	2.152763e-07	6.817540e-10	6.817540e-10
2.000000e+01	2.200000e+01	2.755017e-07	7.811440e-10	7.811440e-10
2.200000e+01	2.400000e+01	3.357998e-07	8.764805e-10	8.764805e-10
2.400000e+01	2.600000e+01	3.951774e-07	9.625867e-10	9.625867e-10
2.600000e+01	2.800000e+01	4.568829e-07	1.036945e-09	1.036945e-09
2.800000e+01	3.000000e+01	5.155760e-07	1.103753e-09	1.103753e-09
3.000000e+01	3.200000e+01	5.768330e-07	1.173519e-09	1.173519e-09
3.200000e+01	3.400000e+01	6.370755e-07	1.250566e-09	1.250566e-09
3.400000e+01	3.600000e+01	6.966835e-07	1.312948e-09	1.312948e-09
3.600000e+01	3.800000e+01	7.630300e-07	1.381843e-09	1.381843e-09
3.800000e+01	4.000000e+01	8.300010e-07	1.441693e-09	1.441693e-09
4.000000e+01	4.200000e+01	9.015510e-07	1.515652e-09	1.515652e-09
4.200000e+01	4.400000e+01	9.808500e-07	1.588238e-09	1.588238e-09
4.400000e+01	4.600000e+01	1.062455e-06	1.669981e-09	1.669981e-09
4.600000e+01	4.800000e+01	1.143390e-06	1.744781e-09	1.744781e-09
4.800000e+01	5.000000e+01	1.219977e-06	1.816197e-09	1.816197e-09
5.000000e+01	5.200000e+01	1.300963e-06	1.902046e-09	1.902046e-09
5.200000e+01	5.400000e+01	1.382866e-06	1.979335e-09	1.979335e-09
5.400000e+01	5.600000e+01	1.454716e-06	2.048764e-09	2.048764e-09
5.600000e+01	5.800000e+01	1.528508e-06	2.110914e-09	2.110914e-09
5.800000e+01	6.000000e+01	1.595436e-06	2.181003e-09	2.181003e-09
6.000000e+01	6.200000e+01	1.656820e-06	2.251321e-09	2.251321e-09
6.200000e+01	6.400000e+01	1.718932e-06	2.310730e-09	2.310730e-09
6.400000e+01	6.600000e+01	1.771891e-06	2.361119e-09	2.361119e-09
6.600000e+01	6.800000e+01	1.821729e-06	2.416943e-09	2.416943e-09
6.800000e+01	7.000000e+01	1.877652e-06	2.467309e-09	2.467309e-09
7.000000e+01	7.200000e+01	1.927739e-06	2.539485e-09	2.539485e-09
7.200000e+01	7.400000e+01	1.967337e-06	2.595364e-09	2.595364e-09
7.400000e+01	7.600000e+01	2.003529e-06	2.618896e-09	2.618896e-09
7.600000e+01	7.800000e+01	2.041565e-06	2.677961e-09	2.677961e-09
7.800000e+01	8.000000e+01	2.070307e-06	2.730678e-09	2.730678e-09
8.000000e+01	8.200000e+01	2.100976e-06	2.776435e-09	2.776435e-09
8.200000e+01	8.400000e+01	2.122151e-06	2.782727e-09	2.782727e-09
8.400000e+01	8.600000e+01	2.150451e-06	2.836143e-09	2.836143e-09
8.600000e+01	8.800000e+01	2.162713e-06	2.834167e-09	2.834167e-09
8.800000e+01	9.000000e+01	2.184358e-06	2.898539e-09	2.898539e-09
9.000000e+01	9.200000e+01	2.204534e-06	2.928588e-09	2.928588e-09
9.200000e+01	9.400000e+01	2.216073e-06	2.962631e-09	2.962631e-09
9.400000e+01	9.600000e+01	2.222590e-06	2.979420e-09	2.979420e-09
9.600000e+01	9.800000e+01	2.232309e-06	2.998237e-09	2.998237e-09
9.800000e+01	1.000000e+02	2.236525e-06	3.028683e-09	3.028683e-09
1.000000e+02	1.020000e+02	2.243477e-06	3.051294e-09	3.051294e-09
1.020000e+02	1.040000e+02	2.247136e-06	3.067914e-09	3.067914e-09
1.040000e+02	1.060000e+02	2.253755e-06	3.112329e-09	3.112329e-09
1.060000e+02	1.080000e+02	2.252135e-06	3.132373e-09	3.132373e-09
1.080000e+02	1.100000e+02	2.247309e-06	3.108970e-09	3.108970e-09
1.100000e+02	1.120000e+02	2.249019e-06	3.162596e-09	3.162596e-09
1.120000e+02	1.140000e+02	2.238495e-06	3.164107e-09	3.164107e-09
1.140000e+02	1.160000e+02	2.238914e-06	3.183619e-09	3.183619e-09
1.160000e+02	1.180000e+02	2.238810e-06	3.231101e-09	3.231101e-09
1.180000e+02	1.200000e+02	2.225546e-06	3.230968e-09	3.230968e-09
1.200000e+02	1.220000e+02	2.221958e-06	3.239766e-09	3.239766e-09
1.220000e+02	1.240000e+02	2.208035e-06	3.254041e-09	3.254041e-09
1.240000e+02	1.260000e+02	2.198785e-06	3.279434e-09	3.279434e-09
1.260000e+02	1.280000e+02	2.190531e-06	3.256523e-09	3.256523e-09
1.280000e+02	1.300000e+02	2.181582e-06	3.298596e-09	3.298596e-09
1.300000e+02	1.320000e+02	2.173738e-06	3.292118e-09	3.292118e-09
1.320000e+02	1.340000e+02	2.164819e-06	3.316611e-09	3.316611e-09
1.340000e+02	1.360000e+02	2.142965e-06	3.320330e-09	3.320330e-09
1.360000e+02	1.380000e+02	2.137911e-06	3.326096e-09	3.326096e-09
1.380000e+02	1.400000e+02	2.122349e-06	3.329983e-09	3.329983e-09
1.400000e+02	1.420000e+02	2.101580e-06	3.321054e-09	3.321054e-09
1.420000e+02	1.440000e+02	2.091993e-06	3.353276e-09	3.353276e-09
1.440000e+02	1.460000e+02	2.081351e-06	3.375982e-09	3.375982e-09
1.460000e+02	1.480000e+02	2.066126e-06	3.393962e-09	3.393962e-09
1.480000e+02	1.500000e+02	2.045151e-06	3.354177e-09	3.354177e-09
1.500000e+02	1.520000e+02	2.032928e-06	3.397002e-09	3.397002e-09
1.520000e+02	1.540000e+02	2.009497e-06	3.390562e-09	3.390562e-09
1.540000e+02	1.560000e+02	1.980102e-06	3.370458e-09	3.370458e-09
1.560000e+02	1.580000e+02	1.929386e-06	3.320258e-09	3.320258e-09
1.580000e+02	1.600000e+02	1.699668e-06	3.081641e-09	3.081641e-09
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Path=onshell-qcd[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Scale=1000.
ScaledBy=9.79134761815991035e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	2.707251e-10	2.381858e-11	2.381858e-11
1.000000e+01	1.200000e+01	2.617414e-08	2.305191e-10	2.305191e-10
1.200000e+01	1.400000e+01	6.994080e-08	4.154024e-10	4.154024e-10
1.400000e+01	1.600000e+01	1.252633e-07	5.626380e-10	5.626380e-10
1.600000e+01	1.800000e+01	1.905935e-07	6.905874e-10	6.905874e-10
1.800000e+01	2.000000e+01	2.586479e-07	8.210913e-10	8.210913e-10
2.000000e+01	2.200000e+01	3.307847e-07	9.416089e-10	9.416089e-10
2.200000e+01	2.400000e+01	4.029387e-07	1.056140e-09	1.056140e-09
2.400000e+01	2.600000e+01	4.738927e-07	1.159830e-09	1.159830e-09
2.600000e+01	2.800000e+01	5.474990e-07	1.247850e-09	1.247850e-09
2.800000e+01	3.000000e+01	6.175635e-07	1.327382e-09	1.327382e-09
3.000000e+01	3.200000e+01	6.906270e-07	1.410930e-09	1.410930e-09
3.200000e+01	3.400000e+01	7.626180e-07	1.504109e-09	1.504109e-09
3.400000e+01	3.600000e+01	8.336555e-07	1.578386e-09	1.578386e-09
3.600000e+01	3.800000e+01	9.130290e-07	1.661119e-09	1.661119e-09
3.800000e+01	4.000000e+01	9.929560e-07	1.733039e-09	1.733039e-09
4.000000e+01	4.200000e+01	1.078569e-06	1.821663e-09	1.821663e-09
4.200000e+01	4.400000e+01	1.173468e-06	1.908585e-09	1.908585e-09
4.400000e+01	4.600000e+01	1.271247e-06	2.007386e-09	2.007386e-09
4.600000e+01	4.800000e+01	1.368185e-06	2.098277e-09	2.098277e-09
4.800000e+01	5.000000e+01	1.459951e-06	2.183952e-09	2.183952e-09
5.000000e+01	5.200000e+01	1.556859e-06	2.286528e-09	2.286528e-09
5.200000e+01	5.400000e+01	1.655045e-06	2.381707e-09	2.381707e-09
5.400000e+01	5.600000e+01	1.741044e-06	2.466141e-09	2.466141e-09
5.600000e+01	5.800000e+01	1.829329e-06	2.540923e-09	2.540923e-09
5.800000e+01	6.000000e+01	1.909362e-06	2.624979e-09	2.624979e-09
6.000000e+01	6.200000e+01	1.982557e-06	2.710283e-09	2.710283e-09
6.200000e+01	6.400000e+01	2.056714e-06	2.783055e-09	2.783055e-09
6.400000e+01	6.600000e+01	2.119898e-06	2.843107e-09	2.843107e-09
6.600000e+01	6.800000e+01	2.179305e-06	2.911215e-09	2.911215e-09
6.800000e+01	7.000000e+01	2.245747e-06	2.970906e-09	2.970906e-09
7.000000e+01	7.200000e+01	2.305421e-06	3.058256e-09	3.058256e-09
7.200000e+01	7.400000e+01	2.352487e-06	3.127148e-09	3.127148e-09
7.400000e+01	7.600000e+01	2.395261e-06	3.154282e-09	3.154282e-09
7.600000e+01	7.800000e+01	2.440440e-06	3.226210e-09	3.226210e-09
7.800000e+01	8.000000e+01	2.474263e-06	3.289975e-09	3.289975e-09
8.000000e+01	8.200000e+01	2.510338e-06	3.343991e-09	3.343991e-09
8.200000e+01	8.400000e+01	2.535136e-06	3.350846e-09	3.350846e-09
8.400000e+01	8.600000e+01	2.568429e-06	3.415654e-09	3.415654e-09
8.600000e+01	8.800000e+01	2.582372e-06	3.410401e-09	3.410401e-09
8.800000e+01	9.000000e+01	2.607687e-06	3.489798e-09	3.489798e-09
9.000000e+01	9.200000e+01	2.631226e-06	3.524630e-09	3.524630e-09
9.200000e+01	9.400000e+01	2.644480e-06	3.567176e-09	3.567176e-09
9.400000e+01	9.600000e+01	2.651439e-06	3.585458e-09	3.585458e-09
9.600000e+01	9.800000e+01	2.662456e-06	3.606851e-09	3.606851e-09
9.800000e+01	1.000000e+02	2.666811e-06	3.643536e-09	3.643536e-09
1.000000e+02	1.020000e+02	2.674305e-06	3.669092e-09	3.669092e-09
1.020000e+02	1.040000e+02	2.678111e-06	3.687826e-09	3.687826e-09
1.040000e+02	1.060000e+02	2.685492e-06	3.742254e-09	3.742254e-09
1.060000e+02	1.080000e+02	2.682702e-06	3.764284e-09	3.764284e-09
1.080000e+02	1.100000e+02	2.676132e-06	3.734448e-09	3.734448e-09
1.100000e+02	1.120000e+02	2.677609e-06	3.799627e-09	3.799627e-09
1.120000e+02	1.140000e+02	2.664435e-06	3.800189e-09	3.800189e-09
1.140000e+02	1.160000e+02	2.664165e-06	3.822209e-09	3.822209e-09
1.160000e+02	1.180000e+02	2.663478e-06	3.879655e-09	3.879655e-09
1.180000e+02	1.200000e+02	2.646887e-06	3.878431e-09	3.878431e-09
1.200000e+02	1.220000e+02	2.642182e-06	3.888729e-09	3.888729e-09
1.220000e+02	1.240000e+02	2.624867e-06	3.905334e-09	3.905334e-09
1.240000e+02	1.260000e+02	2.613219e-06	3.935526e-09	3.935526e-09
1.260000e+02	1.280000e+02	2.602804e-06	3.906224e-09	3.906224e-09
1.280000e+02	1.300000e+02	2.591382e-06	3.956699e-09	3.956699e-09
1.300000e+02	1.320000e+02	2.581594e-06	3.947878e-09	3.947878e-09
1.320000e+02	1.340000e+02	2.570461e-06	3.976695e-09	3.976695e-09
1.340000e+02	1.360000e+02	2.543687e-06	3.979691e-09	3.979691e-09
1.360000e+02	1.380000e+02	2.537255e-06	3.987297e-09	3.987297e-09
1.380000e+02	1.400000e+02	2.518037e-06	3.989322e-09	3.989322e-09
1.400000e+02	1.420000e+02	2.492546e-06	3.976765e-09	3.976765e-09
1.420000e+02	1.440000e+02	2.480795e-06	4.016255e-09	4.016255e-09
1.440000e+02	1.460000e+02	2.467540e-06	4.042889e-09	4.042889e-09
1.460000e+02	1.480000e+02	2.449046e-06	4.064383e-09	4.064383e-09
1.480000e+02	1.500000e+02	2.423270e-06	4.013187e-09	4.013187e-09
1.500000e+02	1.520000e+02	2.408277e-06	4.064812e-09	4.064812e-09
1.520000e+02	1.540000e+02	2.380007e-06	4.056679e-09	4.056679e-09
1.540000e+02	1.560000e+02	2.344543e-06	4.031560e-09	4.031560e-09
1.560000e+02	1.580000e+02	2.283493e-06	3.969315e-09	3.969315e-09
1.580000e+02	1.600000e+02	2.009037e-06	3.679674e-09	3.679674e-09
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=onshell-qcd[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=9.79134870550767137e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	2.640241e-10	2.310590e-11	2.310590e-11
1.000000e+01	1.200000e+01	2.584201e-08	2.280639e-10	2.280639e-10
1.200000e+01	1.400000e+01	6.903400e-08	4.072832e-10	4.072832e-10
1.400000e+01	1.600000e+01	1.237744e-07	5.543861e-10	5.543861e-10
1.600000e+01	1.800000e+01	1.885154e-07	6.815095e-10	6.815095e-10
1.800000e+01	2.000000e+01	2.560645e-07	8.109256e-10	8.109256e-10
2.000000e+01	2.200000e+01	3.277008e-07	9.291469e-10	9.291469e-10
2.200000e+01	2.400000e+01	3.994235e-07	1.042547e-09	1.042547e-09
2.400000e+01	2.600000e+01	4.700514e-07	1.144967e-09	1.144967e-09
2.600000e+01	2.800000e+01	5.434480e-07	1.233414e-09	1.233414e-09
2.800000e+01	3.000000e+01	6.132615e-07	1.312881e-09	1.312881e-09
3.000000e+01	3.200000e+01	6.861255e-07	1.395865e-09	1.395865e-09
3.200000e+01	3.400000e+01	7.577820e-07	1.487511e-09	1.487511e-09
3.400000e+01	3.600000e+01	8.286840e-07	1.561711e-09	1.561711e-09
3.600000e+01	3.800000e+01	9.076005e-07	1.643660e-09	1.643660e-09
3.800000e+01	4.000000e+01	9.872605e-07	1.714849e-09	1.714849e-09
4.000000e+01	4.200000e+01	1.072367e-06	1.802821e-09	1.802821e-09
4.200000e+01	4.400000e+01	1.166691e-06	1.889161e-09	1.889161e-09
4.400000e+01	4.600000e+01	1.263758e-06	1.986391e-09	1.986391e-09
4.600000e+01	4.800000e+01	1.360027e-06	2.075363e-09	2.075363e-09
4.800000e+01	5.000000e+01	1.451125e-06	2.160311e-09	2.160311e-09
5.000000e+01	5.200000e+01	1.547455e-06	2.262425e-09	2.262425e-09
5.200000e+01	5.400000e+01	1.644877e-06	2.354358e-09	2.354358e-09
5.400000e+01	5.600000e+01	1.730340e-06	2.436943e-09	2.436943e-09
5.600000e+01	5.800000e+01	1.818114e-06	2.510868e-09	2.510868e-09
5.800000e+01	6.000000e+01	1.897722e-06	2.594237e-09	2.594237e-09
6.000000e+01	6.200000e+01	1.970736e-06	2.677878e-09	2.677878e-09
6.200000e+01	6.400000e+01	2.044617e-06	2.748542e-09	2.748542e-09
6.400000e+01	6.600000e+01	2.107610e-06	2.808478e-09	2.808478e-09
6.600000e+01	6.800000e+01	2.166892e-06	2.874880e-09	2.874880e-09
6.800000e+01	7.000000e+01	2.233408e-06	2.934788e-09	2.934788e-09
7.000000e+01	7.200000e+01	2.292987e-06	3.020641e-09	3.020641e-09
7.200000e+01	7.400000e+01	2.340087e-06	3.087106e-09	3.087106e-09
7.400000e+01	7.600000e+01	2.383138e-06	3.115096e-09	3.115096e-09
7.600000e+01	7.800000e+01	2.428379e-06	3.185353e-09	3.185353e-09
7.800000e+01	8.000000e+01	2.462566e-06	3.248057e-09	3.248057e-09
8.000000e+01	8.200000e+01	2.499047e-06	3.302484e-09	3.302484e-09
8.200000e+01	8.400000e+01	2.524233e-06	3.309968e-09	3.309968e-09
8.400000e+01	8.600000e+01	2.557896e-06	3.373506e-09	3.373506e-09
8.600000e+01	8.800000e+01	2.572481e-06	3.371154e-09	3.371154e-09
8.800000e+01	9.000000e+01	2.598227e-06	3.447724e-09	3.447724e-09
9.000000e+01	9.200000e+01	2.622225e-06	3.483465e-09	3.483465e-09
9.200000e+01	9.400000e+01	2.635950e-06	3.523959e-09	3.523959e-09
9.400000e+01	9.600000e+01	2.643702e-06	3.543929e-09	3.543929e-09
9.600000e+01	9.800000e+01	2.655263e-06	3.566310e-09	3.566310e-09
9.800000e+01	1.000000e+02	2.660278e-06	3.602526e-09	3.602526e-09
1.000000e+02	1.020000e+02	2.668547e-06	3.629420e-09	3.629420e-09
1.020000e+02	1.040000e+02	2.672900e-06	3.649190e-09	3.649190e-09
1.040000e+02	1.060000e+02	2.680772e-06	3.702020e-09	3.702020e-09
1.060000e+02	1.080000e+02	2.678846e-06	3.725862e-09	3.725862e-09
1.080000e+02	1.100000e+02	2.673105e-06	3.698025e-09	3.698025e-09
1.100000e+02	1.120000e+02	2.675138e-06	3.761811e-09	3.761811e-09
1.120000e+02	1.140000e+02	2.662620e-06	3.763608e-09	3.763608e-09
1.140000e+02	1.160000e+02	2.663120e-06	3.786817e-09	3.786817e-09
1.160000e+02	1.180000e+02	2.662995e-06	3.843295e-09	3.843295e-09
1.180000e+02	1.200000e+02	2.647219e-06	3.843137e-09	3.843137e-09
1.200000e+02	1.220000e+02	2.642952e-06	3.853603e-09	3.853603e-09
1.220000e+02	1.240000e+02	2.626390e-06	3.870582e-09	3.870582e-09
1.240000e+02	1.260000e+02	2.615386e-06	3.900786e-09	3.900786e-09
1.260000e+02	1.280000e+02	2.605569e-06	3.873534e-09	3.873534e-09
1.280000e+02	1.300000e+02	2.594926e-06	3.923579e-09	3.923579e-09
1.300000e+02	1.320000e+02	2.585594e-06	3.915873e-09	3.915873e-09
1.320000e+02	1.340000e+02	2.574986e-06	3.945008e-09	3.945008e-09
1.340000e+02	1.360000e+02	2.548991e-06	3.949431e-09	3.949431e-09
1.360000e+02	1.380000e+02	2.542979e-06	3.956290e-09	3.956290e-09
1.380000e+02	1.400000e+02	2.524470e-06	3.960913e-09	3.960913e-09
1.400000e+02	1.420000e+02	2.499766e-06	3.950292e-09	3.950292e-09
1.420000e+02	1.440000e+02	2.488362e-06	3.988619e-09	3.988619e-09
1.440000e+02	1.460000e+02	2.475703e-06	4.015627e-09	4.015627e-09
1.460000e+02	1.480000e+02	2.457594e-06	4.037013e-09	4.037013e-09
1.480000e+02	1.500000e+02	2.432645e-06	3.989691e-09	3.989691e-09
1.500000e+02	1.520000e+02	2.418106e-06	4.040630e-09	4.040630e-09
1.520000e+02	1.540000e+02	2.390236e-06	4.032969e-09	4.032969e-09
1.540000e+02	1.560000e+02	2.355270e-06	4.009057e-09	4.009057e-09
1.560000e+02	1.580000e+02	2.294946e-06	3.949345e-09	3.949345e-09
1.580000e+02	1.600000e+02	2.021703e-06	3.665518e-09	3.665518e-09
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Path=onshell-qcd[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Scale=1000.
ScaledBy=9.79134797510691422e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	2.552320e-10	2.220285e-11	2.220285e-11
1.000000e+01	1.200000e+01	2.534218e-08	2.244539e-10	2.244539e-10
1.200000e+01	1.400000e+01	6.767020e-08	3.965970e-10	3.965970e-10
1.400000e+01	1.600000e+01	1.214803e-07	5.427944e-10	5.427944e-10
1.600000e+01	1.800000e+01	1.852290e-07	6.683592e-10	6.683592e-10
1.800000e+01	2.000000e+01	2.518655e-07	7.960683e-10	7.960683e-10
2.000000e+01	2.200000e+01	3.225695e-07	9.110945e-10	9.110945e-10
2.200000e+01	2.400000e+01	3.934344e-07	1.022652e-09	1.022652e-09
2.400000e+01	2.600000e+01	4.633335e-07	1.123185e-09	1.123185e-09
2.600000e+01	2.800000e+01	5.361185e-07	1.211686e-09	1.211686e-09
2.800000e+01	3.000000e+01	6.052945e-07	1.290759e-09	1.290759e-09
3.000000e+01	3.200000e+01	6.775590e-07	1.372617e-09	1.372617e-09
3.200000e+01	3.400000e+01	7.484780e-07	1.462204e-09	1.462204e-09
3.400000e+01	3.600000e+01	8.188630e-07	1.535977e-09	1.535977e-09
3.600000e+01	3.800000e+01	8.968610e-07	1.616683e-09	1.616683e-09
3.800000e+01	4.000000e+01	9.758205e-07	1.686758e-09	1.686758e-09
4.000000e+01	4.200000e+01	1.059926e-06	1.773558e-09	1.773558e-09
4.200000e+01	4.400000e+01	1.153123e-06	1.858762e-09	1.858762e-09
4.400000e+01	4.600000e+01	1.248900e-06	1.953929e-09	1.953929e-09
4.600000e+01	4.800000e+01	1.343923e-06	2.040279e-09	2.040279e-09
4.800000e+01	5.000000e+01	1.433808e-06	2.124038e-09	2.124038e-09
5.000000e+01	5.200000e+01	1.529009e-06	2.225338e-09	2.225338e-09
5.200000e+01	5.400000e+01	1.625059e-06	2.313011e-09	2.313011e-09
5.400000e+01	5.600000e+01	1.709481e-06	2.393142e-09	2.393142e-09
5.600000e+01	5.800000e+01	1.796229e-06	2.465746e-09	2.465746e-09
5.800000e+01	6.000000e+01	1.874957e-06	2.548047e-09	2.548047e-09
6.000000e+01	6.200000e+01	1.947391e-06	2.629339e-09	2.629339e-09
6.200000e+01	6.400000e+01	2.020574e-06	2.697281e-09	2.697281e-09
6.400000e+01	6.600000e+01	2.083023e-06	2.756754e-09	2.756754e-09
6.600000e+01	6.800000e+01	2.141851e-06	2.820933e-09	2.820933e-09
6.800000e+01	7.000000e+01	2.208104e-06	2.880731e-09	2.880731e-09
7.000000e+01	7.200000e+01	2.267254e-06	2.964439e-09	2.964439e-09
7.200000e+01	7.400000e+01	2.314147e-06	3.027805e-09	3.027805e-09
7.400000e+01	7.600000e+01	2.357272e-06	3.056575e-09	3.056575e-09
7.600000e+01	7.800000e+01	2.402341e-06	3.124594e-09	3.124594e-09
7.800000e+01	8.000000e+01	2.436761e-06	3.185937e-09	3.185937e-09
8.000000e+01	8.200000e+01	2.473489e-06	3.240300e-09	3.240300e-09
8.200000e+01	8.400000e+01	2.498976e-06	3.248444e-09	3.248444e-09
8.400000e+01	8.600000e+01	2.532875e-06	3.310296e-09	3.310296e-09
8.600000e+01	8.800000e+01	2.548104e-06	3.310958e-09	3.310958e-09
8.800000e+01	9.000000e+01	2.574184e-06	3.383987e-09	3.383987e-09
9.000000e+01	9.200000e+01	2.598572e-06	3.420560e-09	3.420560e-09
9.200000e+01	9.400000e+01	2.612740e-06	3.458505e-09	3.458505e-09
9.400000e+01	9.600000e+01	2.621360e-06	3.480253e-09	3.480253e-09
9.600000e+01	9.800000e+01	2.633464e-06	3.503565e-09	3.503565e-09
9.800000e+01	1.000000e+02	2.639183e-06	3.538989e-09	3.538989e-09
1.000000e+02	1.020000e+02	2.648274e-06	3.567212e-09	3.567212e-09
1.020000e+02	1.040000e+02	2.653209e-06	3.587929e-09	3.587929e-09
1.040000e+02	1.060000e+02	2.661585e-06	3.638634e-09	3.638634e-09
1.060000e+02	1.080000e+02	2.660647e-06	3.664407e-09	3.664407e-09
1.080000e+02	1.100000e+02	2.655874e-06	3.638910e-09	3.638910e-09
1.100000e+02	1.120000e+02	2.658501e-06	3.700733e-09	3.700733e-09
1.120000e+02	1.140000e+02	2.646796e-06	3.703870e-09	3.703870e-09
1.140000e+02	1.160000e+02	2.648155e-06	3.728184e-09	3.728184e-09
1.160000e+02	1.180000e+02	2.648670e-06	3.783402e-09	3.783402e-09
1.180000e+02	1.200000e+02	2.633891e-06	3.784282e-09	3.784282e-09
1.200000e+02	1.220000e+02	2.630141e-06	3.794891e-09	3.794891e-09
1.220000e+02	1.240000e+02	2.614506e-06	3.812233e-09	3.812233e-09
1.240000e+02	1.260000e+02	2.604286e-06	3.842201e-09	3.842201e-09
1.260000e+02	1.280000e+02	2.595200e-06	3.817343e-09	3.817343e-09
1.280000e+02	1.300000e+02	2.585499e-06	3.866691e-09	3.866691e-09
1.300000e+02	1.320000e+02	2.576721e-06	3.860215e-09	3.860215e-09
1.320000e+02	1.340000e+02	2.566754e-06	3.889502e-09	3.889502e-09
1.340000e+02	1.360000e+02	2.541786e-06	3.895354e-09	3.895354e-09
1.360000e+02	1.380000e+02	2.536272e-06	3.901408e-09	3.901408e-09
1.380000e+02	1.400000e+02	2.518661e-06	3.908879e-09	3.908879e-09
1.400000e+02	1.420000e+02	2.494997e-06	3.900593e-09	3.900593e-09
1.420000e+02	1.440000e+02	2.484037e-06	3.937226e-09	3.937226e-09
1.440000e+02	1.460000e+02	2.472129e-06	3.964693e-09	3.964693e-09
1.460000e+02	1.480000e+02	2.454524e-06	3.985492e-09	3.985492e-09
1.480000e+02	1.500000e+02	2.430657e-06	3.942889e-09	3.942889e-09
1.500000e+02	1.520000e+02	2.416712e-06	3.992764e-09	3.992764e-09
1.520000e+02	1.540000e+02	2.389438e-06	3.985661e-09	3.985661e-09
1.540000e+02	1.560000e+02	2.355222e-06	3.963205e-09	3.963205e-09
1.560000e+02	1.580000e+02	2.296041e-06	3.906522e-09	3.906522e-09
1.580000e+02	1.600000e+02	2.025650e-06	3.630829e-09	3.630829e-09
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Path=onshell-qcd[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Scale=1000.
ScaledBy=9.79134791250676758e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	3.195205e-10	2.796264e-11	2.796264e-11
1.000000e+01	1.200000e+01	3.127386e-08	2.760016e-10	2.760016e-10
1.200000e+01	1.400000e+01	8.354460e-08	4.928920e-10	4.928920e-10
1.400000e+01	1.600000e+01	1.497911e-07	6.709150e-10	6.709150e-10
1.600000e+01	1.800000e+01	2.281403e-07	8.247591e-10	8.247591e-10
1.800000e+01	2.000000e+01	3.098879e-07	9.813776e-10	9.813776e-10
2.000000e+01	2.200000e+01	3.965817e-07	1.124449e-09	1.124449e-09
2.200000e+01	2.400000e+01	4.833801e-07	1.261684e-09	1.261684e-09
2.400000e+01	2.600000e+01	5.688540e-07	1.385633e-09	1.385633e-09
2.600000e+01	2.800000e+01	6.576780e-07	1.492671e-09	1.492671e-09
2.800000e+01	3.000000e+01	7.421655e-07	1.588842e-09	1.588842e-09
3.000000e+01	3.200000e+01	8.303450e-07	1.689268e-09	1.689268e-09
3.200000e+01	3.400000e+01	9.170635e-07	1.800176e-09	1.800176e-09
3.400000e+01	3.600000e+01	1.002869e-06	1.889974e-09	1.889974e-09
3.600000e+01	3.800000e+01	1.098374e-06	1.989148e-09	1.989148e-09
3.800000e+01	4.000000e+01	1.194778e-06	2.075302e-09	2.075302e-09
4.000000e+01	4.200000e+01	1.297773e-06	2.181764e-09	2.181764e-09
4.200000e+01	4.400000e+01	1.411923e-06	2.286251e-09	2.286251e-09
4.400000e+01	4.600000e+01	1.529393e-06	2.403919e-09	2.403919e-09
4.600000e+01	4.800000e+01	1.645898e-06	2.511593e-09	2.511593e-09
4.800000e+01	5.000000e+01	1.756144e-06	2.614396e-09	2.614396e-09
5.000000e+01	5.200000e+01	1.872721e-06	2.737975e-09	2.737975e-09
5.200000e+01	5.400000e+01	1.990621e-06	2.849231e-09	2.849231e-09
5.400000e+01	5.600000e+01	2.094048e-06	2.949174e-09	2.949174e-09
5.600000e+01	5.800000e+01	2.200271e-06	3.038638e-09	3.038638e-09
5.800000e+01	6.000000e+01	2.296613e-06	3.139531e-09	3.139531e-09
6.000000e+01	6.200000e+01	2.384974e-06	3.240753e-09	3.240753e-09
6.200000e+01	6.400000e+01	2.474385e-06	3.326270e-09	3.326270e-09
6.400000e+01	6.600000e+01	2.550618e-06	3.398805e-09	3.398805e-09
6.600000e+01	6.800000e+01	2.622360e-06	3.479164e-09	3.479164e-09
6.800000e+01	7.000000e+01	2.702859e-06	3.551664e-09	3.551664e-09
7.000000e+01	7.200000e+01	2.774960e-06	3.655563e-09	3.655563e-09
7.200000e+01	7.400000e+01	2.831961e-06	3.735999e-09	3.735999e-09
7.400000e+01	7.600000e+01	2.884060e-06	3.769872e-09	3.769872e-09
7.600000e+01	7.800000e+01	2.938811e-06	3.854896e-09	3.854896e-09
7.800000e+01	8.000000e+01	2.980184e-06	3.930781e-09	3.930781e-09
8.000000e+01	8.200000e+01	3.024333e-06	3.996648e-09	3.996648e-09
8.200000e+01	8.400000e+01	3.054812e-06	4.005706e-09	4.005706e-09
8.400000e+01	8.600000e+01	3.095552e-06	4.082598e-09	4.082598e-09
8.600000e+01	8.800000e+01	3.113202e-06	4.079752e-09	4.079752e-09
8.800000e+01	9.000000e+01	3.144359e-06	4.172417e-09	4.172417e-09
9.000000e+01	9.200000e+01	3.173403e-06	4.215670e-09	4.215670e-09
9.200000e+01	9.400000e+01	3.190012e-06	4.264676e-09	4.264676e-09
9.400000e+01	9.600000e+01	3.199394e-06	4.288843e-09	4.288843e-09
9.600000e+01	9.800000e+01	3.213385e-06	4.315929e-09	4.315929e-09
9.800000e+01	1.000000e+02	3.219454e-06	4.359757e-09	4.359757e-09
1.000000e+02	1.020000e+02	3.229460e-06	4.392304e-09	4.392304e-09
1.020000e+02	1.040000e+02	3.234729e-06	4.416229e-09	4.416229e-09
1.040000e+02	1.060000e+02	3.244255e-06	4.480164e-09	4.480164e-09
1.060000e+02	1.080000e+02	3.241924e-06	4.509018e-09	4.509018e-09
1.080000e+02	1.100000e+02	3.234976e-06	4.475329e-09	4.475329e-09
1.100000e+02	1.120000e+02	3.237438e-06	4.552523e-09	4.552523e-09
1.120000e+02	1.140000e+02	3.222289e-06	4.554697e-09	4.554697e-09
1.140000e+02	1.160000e+02	3.222893e-06	4.582785e-09	4.582785e-09
1.160000e+02	1.180000e+02	3.222743e-06	4.651135e-09	4.651135e-09
1.180000e+02	1.200000e+02	3.203650e-06	4.650944e-09	4.650944e-09
1.200000e+02	1.220000e+02	3.198485e-06	4.663609e-09	4.663609e-09
1.220000e+02	1.240000e+02	3.178442e-06	4.684157e-09	4.684157e-09
1.240000e+02	1.260000e+02	3.165126e-06	4.720709e-09	4.720709e-09
1.260000e+02	1.280000e+02	3.153246e-06	4.687730e-09	4.687730e-09
1.280000e+02	1.300000e+02	3.140365e-06	4.748293e-09	4.748293e-09
1.300000e+02	1.320000e+02	3.129072e-06	4.738969e-09	4.738969e-09
1.320000e+02	1.340000e+02	3.116234e-06	4.774226e-09	4.774226e-09
1.340000e+02	1.360000e+02	3.084774e-06	4.779579e-09	4.779579e-09
1.360000e+02	1.380000e+02	3.077500e-06	4.787880e-09	4.787880e-09
1.380000e+02	1.400000e+02	3.055100e-06	4.793476e-09	4.793476e-09
1.400000e+02	1.420000e+02	3.025203e-06	4.780622e-09	4.780622e-09
1.420000e+02	1.440000e+02	3.011402e-06	4.827005e-09	4.827005e-09
1.440000e+02	1.460000e+02	2.996082e-06	4.859690e-09	4.859690e-09
1.460000e+02	1.480000e+02	2.974166e-06	4.885572e-09	4.885572e-09
1.480000e+02	1.500000e+02	2.943974e-06	4.828302e-09	4.828302e-09
1.500000e+02	1.520000e+02	2.926378e-06	4.889948e-09	4.889948e-09
1.520000e+02	1.540000e+02	2.892650e-06	4.880677e-09	4.880677e-09
1.540000e+02	1.560000e+02	2.850336e-06	4.851738e-09	4.851738e-09
1.560000e+02	1.580000e+02	2.777331e-06	4.779475e-09	4.779475e-09
1.580000e+02	1.600000e+02	2.446654e-06	4.435989e-09	4.435989e-09
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Path=onshell-qcd[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Scale=1000.
ScaledBy=9.79134837439408187e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	3.088805e-10	2.686977e-11	2.686977e-11
1.000000e+01	1.200000e+01	3.066897e-08	2.716329e-10	2.716329e-10
1.200000e+01	1.400000e+01	8.189410e-08	4.799596e-10	4.799596e-10
1.400000e+01	1.600000e+01	1.470149e-07	6.568870e-10	6.568870e-10
1.600000e+01	1.800000e+01	2.241631e-07	8.088449e-10	8.088449e-10
1.800000e+01	2.000000e+01	3.048062e-07	9.633976e-10	9.633976e-10
2.000000e+01	2.200000e+01	3.903718e-07	1.102602e-09	1.102602e-09
2.200000e+01	2.400000e+01	4.761322e-07	1.237608e-09	1.237608e-09
2.400000e+01	2.600000e+01	5.607235e-07	1.359272e-09	1.359272e-09
2.600000e+01	2.800000e+01	6.488075e-07	1.466376e-09	1.466376e-09
2.800000e+01	3.000000e+01	7.325235e-07	1.562070e-09	1.562070e-09
3.000000e+01	3.200000e+01	8.199780e-07	1.661134e-09	1.661134e-09
3.200000e+01	3.400000e+01	9.058045e-07	1.769551e-09	1.769551e-09
3.400000e+01	3.600000e+01	9.909840e-07	1.858832e-09	1.858832e-09
3.600000e+01	3.800000e+01	1.085377e-06	1.956500e-09	1.956500e-09
3.800000e+01	4.000000e+01	1.180932e-06	2.041305e-09	2.041305e-09
4.000000e+01	4.200000e+01	1.282717e-06	2.146350e-09	2.146350e-09
4.200000e+01	4.400000e+01	1.395504e-06	2.249464e-09	2.249464e-09
4.400000e+01	4.600000e+01	1.511413e-06	2.364635e-09	2.364635e-09
4.600000e+01	4.800000e+01	1.626408e-06	2.469134e-09	2.469134e-09
4.800000e+01	5.000000e+01	1.735187e-06	2.570500e-09	2.570500e-09
5.000000e+01	5.200000e+01	1.850399e-06	2.693092e-09	2.693092e-09
5.200000e+01	5.400000e+01	1.966638e-06	2.799194e-09	2.799194e-09
5.400000e+01	5.600000e+01	2.068803e-06	2.896169e-09	2.896169e-09
5.600000e+01	5.800000e+01	2.173787e-06	2.984033e-09	2.984033e-09
5.800000e+01	6.000000e+01	2.269062e-06	3.083633e-09	3.083633e-09
6.000000e+01	6.200000e+01	2.356723e-06	3.182012e-09	3.182012e-09
6.200000e+01	6.400000e+01	2.445288e-06	3.264235e-09	3.264235e-09
6.400000e+01	6.600000e+01	2.520864e-06	3.336209e-09	3.336209e-09
6.600000e+01	6.800000e+01	2.592056e-06	3.413878e-09	3.413878e-09
6.800000e+01	7.000000e+01	2.672236e-06	3.486245e-09	3.486245e-09
7.000000e+01	7.200000e+01	2.743819e-06	3.587548e-09	3.587548e-09
7.200000e+01	7.400000e+01	2.800568e-06	3.664233e-09	3.664233e-09
7.400000e+01	7.600000e+01	2.852758e-06	3.699051e-09	3.699051e-09
7.600000e+01	7.800000e+01	2.907300e-06	3.781366e-09	3.781366e-09
7.800000e+01	8.000000e+01	2.948955e-06	3.855604e-09	3.855604e-09
8.000000e+01	8.200000e+01	2.993403e-06	3.921394e-09	3.921394e-09
8.200000e+01	8.400000e+01	3.024248e-06	3.931249e-09	3.931249e-09
8.400000e+01	8.600000e+01	3.065272e-06	4.006103e-09	4.006103e-09
8.600000e+01	8.800000e+01	3.083701e-06	4.006903e-09	4.006903e-09
8.800000e+01	9.000000e+01	3.115264e-06	4.095283e-09	4.095283e-09
9.000000e+01	9.200000e+01	3.144778e-06	4.139543e-09	4.139543e-09
9.200000e+01	9.400000e+01	3.161924e-06	4.185464e-09	4.185464e-09
9.400000e+01	9.600000e+01	3.172355e-06	4.211783e-09	4.211783e-09
9.600000e+01	9.800000e+01	3.187003e-06	4.239995e-09	4.239995e-09
9.800000e+01	1.000000e+02	3.193924e-06	4.282865e-09	4.282865e-09
1.000000e+02	1.020000e+02	3.204927e-06	4.317021e-09	4.317021e-09
1.020000e+02	1.040000e+02	3.210899e-06	4.342092e-09	4.342092e-09
1.040000e+02	1.060000e+02	3.221036e-06	4.403455e-09	4.403455e-09
1.060000e+02	1.080000e+02	3.219900e-06	4.434646e-09	4.434646e-09
1.080000e+02	1.100000e+02	3.214123e-06	4.403789e-09	4.403789e-09
1.100000e+02	1.120000e+02	3.217304e-06	4.478607e-09	4.478607e-09
1.120000e+02	1.140000e+02	3.203140e-06	4.482404e-09	4.482404e-09
1.140000e+02	1.160000e+02	3.204782e-06	4.511828e-09	4.511828e-09
1.160000e+02	1.180000e+02	3.205405e-06	4.578652e-09	4.578652e-09
1.180000e+02	1.200000e+02	3.187521e-06	4.579717e-09	4.579717e-09
1.200000e+02	1.220000e+02	3.182982e-06	4.592556e-09	4.592556e-09
1.220000e+02	1.240000e+02	3.164062e-06	4.613544e-09	4.613544e-09
1.240000e+02	1.260000e+02	3.151693e-06	4.649811e-09	4.649811e-09
1.260000e+02	1.280000e+02	3.140697e-06	4.619728e-09	4.619728e-09
1.280000e+02	1.300000e+02	3.128956e-06	4.679449e-09	4.679449e-09
1.300000e+02	1.320000e+02	3.118335e-06	4.671611e-09	4.671611e-09
1.320000e+02	1.340000e+02	3.106272e-06	4.707054e-09	4.707054e-09
1.340000e+02	1.360000e+02	3.076056e-06	4.714136e-09	4.714136e-09
1.360000e+02	1.380000e+02	3.069383e-06	4.721463e-09	4.721463e-09
1.380000e+02	1.400000e+02	3.048070e-06	4.730504e-09	4.730504e-09
1.400000e+02	1.420000e+02	3.019432e-06	4.720476e-09	4.720476e-09
1.420000e+02	1.440000e+02	3.006168e-06	4.764809e-09	4.764809e-09
1.440000e+02	1.460000e+02	2.991757e-06	4.798050e-09	4.798050e-09
1.460000e+02	1.480000e+02	2.970452e-06	4.823221e-09	4.823221e-09
1.480000e+02	1.500000e+02	2.941568e-06	4.771664e-09	4.771664e-09
1.500000e+02	1.520000e+02	2.924691e-06	4.832021e-09	4.832021e-09
1.520000e+02	1.540000e+02	2.891685e-06	4.823425e-09	4.823425e-09
1.540000e+02	1.560000e+02	2.850278e-06	4.796250e-09	4.796250e-09
1.560000e+02	1.580000e+02	2.778656e-06	4.727652e-09	4.727652e-09
1.580000e+02	1.600000e+02	2.451431e-06	4.394009e-09	4.394009e-09
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd
Path=onshell-qcd
Scale=1000.
ScaledBy=9.79134870550767137e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	2.640241e-10	2.310590e-11	2.310590e-11
1.000000e+01	1.200000e+01	2.584201e-08	2.280639e-10	2.280639e-10
1.200000e+01	1.400000e+01	6.903400e-08	4.072832e-10	4.072832e-10
1.400000e+01	1.600000e+01	1.237744e-07	5.543861e-10	5.543861e-10
1.600000e+01	1.800000e+01	1.885154e-07	6.815095e-10	6.815095e-10
1.800000e+01	2.000000e+01	2.560645e-07	8.109256e-10	8.109256e-10
2.000000e+01	2.200000e+01	3.277008e-07	9.291469e-10	9.291469e-10
2.200000e+01	2.400000e+01	3.994235e-07	1.042547e-09	1.042547e-09
2.400000e+01	2.600000e+01	4.700514e-07	1.144967e-09	1.144967e-09
2.600000e+01	2.800000e+01	5.434480e-07	1.233414e-09	1.233414e-09
2.800000e+01	3.000000e+01	6.132615e-07	1.312881e-09	1.312881e-09
3.000000e+01	3.200000e+01	6.861255e-07	1.395865e-09	1.395865e-09
3.200000e+01	3.400000e+01	7.577820e-07	1.487511e-09	1.487511e-09
3.400000e+01	3.600000e+01	8.286840e-07	1.561711e-09	1.561711e-09
3.600000e+01	3.800000e+01	9.076005e-07	1.643660e-09	1.643660e-09
3.800000e+01	4.000000e+01	9.872605e-07	1.714849e-09	1.714849e-09
4.000000e+01	4.200000e+01	1.072367e-06	1.802821e-09	1.802821e-09
4.200000e+01	4.400000e+01	1.166691e-06	1.889161e-09	1.889161e-09
4.400000e+01	4.600000e+01	1.263758e-06	1.986391e-09	1.986391e-09
4.600000e+01	4.800000e+01	1.360027e-06	2.075363e-09	2.075363e-09
4.800000e+01	5.000000e+01	1.451125e-06	2.160311e-09	2.160311e-09
5.000000e+01	5.200000e+01	1.547455e-06	2.262425e-09	2.262425e-09
5.200000e+01	5.400000e+01	1.644877e-06	2.354358e-09	2.354358e-09
5.400000e+01	5.600000e+01	1.730340e-06	2.436943e-09	2.436943e-09
5.600000e+01	5.800000e+01	1.818114e-06	2.510868e-09	2.510868e-09
5.800000e+01	6.000000e+01	1.897722e-06	2.594237e-09	2.594237e-09
6.000000e+01	6.200000e+01	1.970736e-06	2.677878e-09	2.677878e-09
6.200000e+01	6.400000e+01	2.044617e-06	2.748542e-09	2.748542e-09
6.400000e+01	6.600000e+01	2.107610e-06	2.808478e-09	2.808478e-09
6.600000e+01	6.800000e+01	2.166892e-06	2.874880e-09	2.874880e-09
6.800000e+01	7.000000e+01	2.233408e-06	2.934788e-09	2.934788e-09
7.000000e+01	7.200000e+01	2.292987e-06	3.020641e-09	3.020641e-09
7.200000e+01	7.400000e+01	2.340087e-06	3.087106e-09	3.087106e-09
7.400000e+01	7.600000e+01	2.383138e-06	3.115096e-09	3.115096e-09
7.600000e+01	7.800000e+01	2.428379e-06	3.185353e-09	3.185353e-09
7.800000e+01	8.000000e+01	2.462566e-06	3.248057e-09	3.248057e-09
8.000000e+01	8.200000e+01	2.499047e-06	3.302484e-09	3.302484e-09
8.200000e+01	8.400000e+01	2.524233e-06	3.309968e-09	3.309968e-09
8.400000e+01	8.600000e+01	2.557896e-06	3.373506e-09	3.373506e-09
8.600000e+01	8.800000e+01	2.572481e-06	3.371154e-09	3.371154e-09
8.800000e+01	9.000000e+01	2.598227e-06	3.447724e-09	3.447724e-09
9.000000e+01	9.200000e+01	2.622225e-06	3.483465e-09	3.483465e-09
9.200000e+01	9.400000e+01	2.635950e-06	3.523959e-09	3.523959e-09
9.400000e+01	9.600000e+01	2.643702e-06	3.543929e-09	3.543929e-09
9.600000e+01	9.800000e+01	2.655263e-06	3.566310e-09	3.566310e-09
9.800000e+01	1.000000e+02	2.660278e-06	3.602526e-09	3.602526e-09
1.000000e+02	1.020000e+02	2.668547e-06	3.629420e-09	3.629420e-09
1.020000e+02	1.040000e+02	2.672900e-06	3.649190e-09	3.649190e-09
1.040000e+02	1.060000e+02	2.680772e-06	3.702020e-09	3.702020e-09
1.060000e+02	1.080000e+02	2.678846e-06	3.725862e-09	3.725862e-09
1.080000e+02	1.100000e+02	2.673105e-06	3.698025e-09	3.698025e-09
1.100000e+02	1.120000e+02	2.675138e-06	3.761811e-09	3.761811e-09
1.120000e+02	1.140000e+02	2.662620e-06	3.763608e-09	3.763608e-09
1.140000e+02	1.160000e+02	2.663120e-06	3.786817e-09	3.786817e-09
1.160000e+02	1.180000e+02	2.662995e-06	3.843295e-09	3.843295e-09
1.180000e+02	1.200000e+02	2.647219e-06	3.843137e-09	3.843137e-09
1.200000e+02	1.220000e+02	2.642952e-06	3.853603e-09	3.853603e-09
1.220000e+02	1.240000e+02	2.626390e-06	3.870582e-09	3.870582e-09
1.240000e+02	1.260000e+02	2.615386e-06	3.900786e-09	3.900786e-09
1.260000e+02	1.280000e+02	2.605569e-06	3.873534e-09	3.873534e-09
1.280000e+02	1.300000e+02	2.594926e-06	3.923579e-09	3.923579e-09
1.300000e+02	1.320000e+02	2.585594e-06	3.915873e-09	3.915873e-09
1.320000e+02	1.340000e+02	2.574986e-06	3.945008e-09	3.945008e-09
1.340000e+02	1.360000e+02	2.548991e-06	3.949431e-09	3.949431e-09
1.360000e+02	1.380000e+02	2.542979e-06	3.956290e-09	3.956290e-09
1.380000e+02	1.400000e+02	2.524470e-06	3.960913e-09	3.960913e-09
1.400000e+02	1.420000e+02	2.499766e-06	3.950292e-09	3.950292e-09
1.420000e+02	1.440000e+02	2.488362e-06	3.988619e-09	3.988619e-09
1.440000e+02	1.460000e+02	2.475703e-06	4.015627e-09	4.015627e-09
1.460000e+02	1.480000e+02	2.457594e-06	4.037013e-09	4.037013e-09
1.480000e+02	1.500000e+02	2.432645e-06	3.989691e-09	3.989691e-09
1.500000e+02	1.520000e+02	2.418106e-06	4.040630e-09	4.040630e-09
1.520000e+02	1.540000e+02	2.390236e-06	4.032969e-09	4.032969e-09
1.540000e+02	1.560000e+02	2.355270e-06	4.009057e-09	4.009057e-09
1.560000e+02	1.580000e+02	2.294946e-06	3.949345e-09	3.949345e-09
1.580000e+02	1.600000e+02	2.021703e-06	3.665518e-09	3.665518e-09
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> plots/onshell-offshell/m_jjem.dat <==
# BEGIN PLOT
RatioPlot1YLabel=d$\sigma$/d$\sigma_\text{off-shell}$
DrawOnly=qqllnn onshell onshell-www onshell-wh onshell-wz onshell-vbs qqllnn-qcd onshell-qcd
RatioPlot2Reference=qqllnn-qcd
Title=$\mathrm{pp}\to \mathrm{e}^+\nu_\mathrm{e}\,\mu^+\nu_\mu\,\mathrm{j}\mathrm{j}$
PlotSize=10,6
RatioPlot2YLabel=d$\sigma$/d$\sigma_\text{off-shell}$
Legend2YPos=0.695
RatioPlot2Legend1Only=qqllnn-qcd onshell-qcd
RatioPlot2YSize=4
RatioPlot2Legend1YPos=0.90
XLabel=$m_{\mathrm{j}_1\mathrm{j}_2\mathrm{e}^+\mu^+}$ [GeV]
XMax=1500.
Legend=0
RatioPlot1Reference=qqllnn
Legend1YPos=0.93
LegendOnly=qqllnn onshell onshell-www onshell-wh onshell-vbs qqllnn-qcd onshell-qcd
Legend2=1
Legend1=1
RatioPlot1=1
RatioPlot=0
Legend1Title=LO $\mathcal{O}(\alpha^6)$
LogY=1
RatioPlot2YMax=1.1999
RatioPlot1YMin=0.
RatioPlot2DrawOnly=qqllnn-qcd onshell-qcd
YMin=1.e-6
Legend1XPos=0.55
Legend1Only=qqllnn onshell
RatioPlot1DrawOnly=qqllnn onshell onshell-www onshell-wh onshell-wz onshell-vbs
RatioPlot2Legend1=1
YMax=1.e-2
RatioPlot2Legend1Title=LO $\mathcal{O}(\alpha_\text{s}^2\alpha^4)$
RatioPlot1YMax=1.1999
RatioPlot2YMin=0.9001
RatioPlot2=1
RatioPlot2Legend1XPos=0.10
YLabel=d$\sigma$/d$m_{\mathrm{j}_1\mathrm{j}_2\mathrm{e}^+\mu^+}$ [fb/GeV]
Legend2Only=onshell-www onshell-wh onshell-wz onshell-vbs
Legend2XPos=0.65
RatioPlot1YSize=4
# END PLOT

# BEGIN HISTO1D /qqllnn
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=qqllnn
Path=qqllnn
Scale=1000.
ScaledBy=1.75419482248796436e-10
Title=off-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	7.857925e-10	1.097743e-11	1.097743e-11
8.000000e+01	1.200000e+02	1.458317e-07	3.339950e-10	3.339950e-10
1.200000e+02	1.600000e+02	1.890611e-06	1.284933e-09	1.284933e-09
1.600000e+02	2.000000e+02	3.579797e-06	1.715418e-09	1.715418e-09
2.000000e+02	2.400000e+02	3.244013e-06	1.661026e-09	1.661026e-09
2.400000e+02	2.800000e+02	2.596232e-06	1.544907e-09	1.544907e-09
2.800000e+02	3.200000e+02	2.009933e-06	1.444796e-09	1.444796e-09
3.200000e+02	3.600000e+02	1.539105e-06	1.315984e-09	1.315984e-09
3.600000e+02	4.000000e+02	1.175275e-06	1.169332e-09	1.169332e-09
4.000000e+02	4.400000e+02	9.019432e-07	1.088851e-09	1.088851e-09
4.400000e+02	4.800000e+02	6.925765e-07	9.459222e-10	9.459222e-10
4.800000e+02	5.200000e+02	5.242927e-07	8.702920e-10	8.702920e-10
5.200000e+02	5.600000e+02	3.812857e-07	8.037098e-10	8.037098e-10
5.600000e+02	6.000000e+02	2.795387e-07	8.239110e-10	8.239110e-10
6.000000e+02	6.400000e+02	2.056322e-07	5.828675e-10	5.828675e-10
6.400000e+02	6.800000e+02	1.528603e-07	5.261120e-10	5.261120e-10
6.800000e+02	7.200000e+02	1.139577e-07	4.250616e-10	4.250616e-10
7.200000e+02	7.600000e+02	8.533225e-08	4.148388e-10	4.148388e-10
7.600000e+02	8.000000e+02	6.416143e-08	3.476935e-10	3.476935e-10
8.000000e+02	8.400000e+02	4.817883e-08	3.367725e-10	3.367725e-10
8.400000e+02	8.800000e+02	3.662895e-08	2.989560e-10	2.989560e-10
8.800000e+02	9.200000e+02	2.752225e-08	2.971451e-10	2.971451e-10
9.200000e+02	9.600000e+02	2.035344e-08	2.267413e-10	2.267413e-10
9.600000e+02	1.000000e+03	1.598301e-08	2.758439e-10	2.758439e-10
1.000000e+03	1.040000e+03	1.167356e-08	1.687526e-10	1.687526e-10
1.040000e+03	1.080000e+03	9.000693e-09	1.571774e-10	1.571774e-10
1.080000e+03	1.120000e+03	6.857747e-09	1.399102e-10	1.399102e-10
1.120000e+03	1.160000e+03	5.593193e-09	1.598518e-10	1.598518e-10
1.160000e+03	1.200000e+03	4.268230e-09	1.286623e-10	1.286623e-10
1.200000e+03	1.240000e+03	3.413180e-09	1.296425e-10	1.296425e-10
1.240000e+03	1.280000e+03	2.680050e-09	1.001038e-10	1.001038e-10
1.280000e+03	1.320000e+03	2.058931e-09	8.735248e-11	8.735248e-11
1.320000e+03	1.360000e+03	1.688581e-09	7.956381e-11	7.956381e-11
1.360000e+03	1.400000e+03	1.461623e-09	1.058028e-10	1.058028e-10
1.400000e+03	1.440000e+03	1.147429e-09	8.956189e-11	8.956189e-11
1.440000e+03	1.480000e+03	9.072075e-10	8.406192e-11	8.406192e-11
1.480000e+03	1.520000e+03	6.009498e-10	4.044924e-11	4.044924e-11
1.520000e+03	1.560000e+03	5.227988e-10	3.768940e-11	3.768940e-11
1.560000e+03	1.600000e+03	4.468427e-10	4.618725e-11	4.618725e-11
1.600000e+03	1.640000e+03	3.535635e-10	3.358562e-11	3.358562e-11
1.640000e+03	1.680000e+03	2.784140e-10	2.984811e-11	2.984811e-11
1.680000e+03	1.720000e+03	1.977502e-10	1.773525e-11	1.773525e-11
1.720000e+03	1.760000e+03	1.786166e-10	1.818982e-11	1.818982e-11
1.760000e+03	1.800000e+03	3.103295e-10	1.378213e-10	1.378213e-10
1.800000e+03	1.840000e+03	1.171539e-10	1.309113e-11	1.309113e-11
1.840000e+03	1.880000e+03	1.178057e-10	1.664706e-11	1.664706e-11
1.880000e+03	1.920000e+03	8.151755e-11	1.392592e-11	1.392592e-11
1.920000e+03	1.960000e+03	6.674968e-11	9.346470e-12	9.346470e-12
1.960000e+03	2.000000e+03	6.078965e-11	1.141047e-11	1.141047e-11
# END HISTO1D


# BEGIN HISTO1D /onshell
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell
Path=onshell
Scale=1000.
ScaledBy=9.70134533862335589e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	7.823502e-10	1.209578e-11	1.209578e-11
8.000000e+01	1.200000e+02	1.231905e-07	1.541533e-10	1.541533e-10
1.200000e+02	1.600000e+02	1.730916e-06	5.909409e-10	5.909409e-10
1.600000e+02	2.000000e+02	3.530410e-06	8.704080e-10	8.704080e-10
2.000000e+02	2.400000e+02	3.225430e-06	8.627847e-10	8.627847e-10
2.400000e+02	2.800000e+02	2.568700e-06	7.868735e-10	7.868735e-10
2.800000e+02	3.200000e+02	1.981068e-06	7.001248e-10	7.001248e-10
3.200000e+02	3.600000e+02	1.513453e-06	6.165460e-10	6.165460e-10
3.600000e+02	4.000000e+02	1.153477e-06	5.406724e-10	5.406724e-10
4.000000e+02	4.400000e+02	8.823230e-07	4.731743e-10	4.731743e-10
4.400000e+02	4.800000e+02	6.795565e-07	4.150138e-10	4.150138e-10
4.800000e+02	5.200000e+02	5.117055e-07	3.579716e-10	3.579716e-10
5.200000e+02	5.600000e+02	3.719550e-07	3.011762e-10	3.011762e-10
5.600000e+02	6.000000e+02	2.717323e-07	2.550615e-10	2.550615e-10
6.000000e+02	6.400000e+02	2.001325e-07	2.173067e-10	2.173067e-10
6.400000e+02	6.800000e+02	1.486459e-07	1.864722e-10	1.864722e-10
6.800000e+02	7.200000e+02	1.106742e-07	1.607787e-10	1.607787e-10
7.200000e+02	7.600000e+02	8.305940e-08	1.390844e-10	1.390844e-10
7.600000e+02	8.000000e+02	6.235673e-08	1.205665e-10	1.205665e-10
8.000000e+02	8.400000e+02	4.684112e-08	1.050391e-10	1.050391e-10
8.400000e+02	8.800000e+02	3.521417e-08	9.157630e-11	9.157630e-11
8.800000e+02	9.200000e+02	2.648652e-08	7.981291e-11	7.981291e-11
9.200000e+02	9.600000e+02	1.998827e-08	7.013497e-11	7.013497e-11
9.600000e+02	1.000000e+03	1.505787e-08	6.138735e-11	6.138735e-11
1.000000e+03	1.040000e+03	1.143067e-08	5.386270e-11	5.386270e-11
1.040000e+03	1.080000e+03	8.760000e-09	4.803250e-11	4.803250e-11
1.080000e+03	1.120000e+03	6.739640e-09	4.231570e-11	4.231570e-11
1.120000e+03	1.160000e+03	5.229650e-09	3.743712e-11	3.743712e-11
1.160000e+03	1.200000e+03	4.130920e-09	3.397140e-11	3.397140e-11
1.200000e+03	1.240000e+03	3.253397e-09	3.014366e-11	3.014366e-11
1.240000e+03	1.280000e+03	2.543508e-09	2.675403e-11	2.675403e-11
1.280000e+03	1.320000e+03	2.003425e-09	2.353445e-11	2.353445e-11
1.320000e+03	1.360000e+03	1.615505e-09	2.162666e-11	2.162666e-11
1.360000e+03	1.400000e+03	1.296029e-09	1.971331e-11	1.971331e-11
1.400000e+03	1.440000e+03	9.962957e-10	1.693278e-11	1.693278e-11
1.440000e+03	1.480000e+03	8.549592e-10	1.622841e-11	1.622841e-11
1.480000e+03	1.520000e+03	6.393705e-10	1.382618e-11	1.382618e-11
1.520000e+03	1.560000e+03	5.358678e-10	1.284426e-11	1.284426e-11
1.560000e+03	1.600000e+03	4.465098e-10	1.164923e-11	1.164923e-11
1.600000e+03	1.640000e+03	3.550993e-10	1.006584e-11	1.006584e-11
1.640000e+03	1.680000e+03	2.721530e-10	8.175860e-12	8.175860e-12
1.680000e+03	1.720000e+03	2.499367e-10	9.098441e-12	9.098441e-12
1.720000e+03	1.760000e+03	1.860185e-10	7.212678e-12	7.212678e-12
1.760000e+03	1.800000e+03	1.633393e-10	7.117051e-12	7.117051e-12
1.800000e+03	1.840000e+03	1.241769e-10	5.987834e-12	5.987834e-12
1.840000e+03	1.880000e+03	1.047874e-10	5.391587e-12	5.391587e-12
1.880000e+03	1.920000e+03	8.587052e-11	4.687708e-12	4.687708e-12
1.920000e+03	1.960000e+03	7.228490e-11	4.567014e-12	4.567014e-12
1.960000e+03	2.000000e+03	6.175207e-11	3.883381e-12	3.883381e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-www
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-www
Path=onshell-www
Scale=1000.
ScaledBy=6.19718520016632565e-11
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	8.861688e-13	5.046800e-13	5.046800e-13
8.000000e+01	1.200000e+02	6.989835e-10	1.355446e-11	1.355446e-11
1.200000e+02	1.600000e+02	3.127658e-07	2.753309e-10	2.753309e-10
1.600000e+02	2.000000e+02	1.285844e-06	5.717029e-10	5.717029e-10
2.000000e+02	2.400000e+02	1.636675e-06	6.619752e-10	6.619752e-10
2.400000e+02	2.800000e+02	1.507111e-06	6.426139e-10	6.426139e-10
2.800000e+02	3.200000e+02	1.257232e-06	5.898085e-10	5.898085e-10
3.200000e+02	3.600000e+02	1.012117e-06	5.293919e-10	5.293919e-10
3.600000e+02	4.000000e+02	8.038903e-07	4.710117e-10	4.710117e-10
4.000000e+02	4.400000e+02	6.354715e-07	4.171669e-10	4.171669e-10
4.400000e+02	4.800000e+02	5.041180e-07	3.700892e-10	3.700892e-10
4.800000e+02	5.200000e+02	3.900975e-07	3.229752e-10	3.229752e-10
5.200000e+02	5.600000e+02	2.889020e-07	2.740304e-10	2.740304e-10
5.600000e+02	6.000000e+02	2.144789e-07	2.338802e-10	2.338802e-10
6.000000e+02	6.400000e+02	1.602352e-07	2.007424e-10	2.007424e-10
6.400000e+02	6.800000e+02	1.207162e-07	1.737656e-10	1.737656e-10
6.800000e+02	7.200000e+02	9.122323e-08	1.512003e-10	1.512003e-10
7.200000e+02	7.600000e+02	6.940952e-08	1.318465e-10	1.318465e-10
7.600000e+02	8.000000e+02	5.284850e-08	1.152881e-10	1.152881e-10
8.000000e+02	8.400000e+02	4.020110e-08	1.011122e-10	1.011122e-10
8.400000e+02	8.800000e+02	3.054863e-08	8.849732e-11	8.849732e-11
8.800000e+02	9.200000e+02	2.322014e-08	7.749023e-11	7.749023e-11
9.200000e+02	9.600000e+02	1.772028e-08	6.843093e-11	6.843093e-11
9.600000e+02	1.000000e+03	1.346642e-08	5.993947e-11	5.993947e-11
1.000000e+03	1.040000e+03	1.029454e-08	5.280033e-11	5.280033e-11
1.040000e+03	1.080000e+03	7.933598e-09	4.702220e-11	4.702220e-11
1.080000e+03	1.120000e+03	6.131980e-09	4.147892e-11	4.147892e-11
1.120000e+03	1.160000e+03	4.789355e-09	3.682944e-11	3.682944e-11
1.160000e+03	1.200000e+03	3.788482e-09	3.332144e-11	3.332144e-11
1.200000e+03	1.240000e+03	2.997653e-09	2.958803e-11	2.958803e-11
1.240000e+03	1.280000e+03	2.348002e-09	2.635109e-11	2.635109e-11
1.280000e+03	1.320000e+03	1.850796e-09	2.317781e-11	2.317781e-11
1.320000e+03	1.360000e+03	1.497765e-09	2.136345e-11	2.136345e-11
1.360000e+03	1.400000e+03	1.203784e-09	1.935030e-11	1.935030e-11
1.400000e+03	1.440000e+03	9.221427e-10	1.665454e-11	1.665454e-11
1.440000e+03	1.480000e+03	7.962173e-10	1.601608e-11	1.601608e-11
1.480000e+03	1.520000e+03	5.860217e-10	1.322353e-11	1.322353e-11
1.520000e+03	1.560000e+03	5.012240e-10	1.272799e-11	1.272799e-11
1.560000e+03	1.600000e+03	4.158147e-10	1.147994e-11	1.147994e-11
1.600000e+03	1.640000e+03	3.336753e-10	9.975871e-12	9.975871e-12
1.640000e+03	1.680000e+03	2.520538e-10	7.990956e-12	7.990956e-12
1.680000e+03	1.720000e+03	2.307716e-10	8.861119e-12	8.861119e-12
1.720000e+03	1.760000e+03	1.693818e-10	6.925458e-12	6.925458e-12
1.760000e+03	1.800000e+03	1.491246e-10	6.744115e-12	6.744115e-12
1.800000e+03	1.840000e+03	1.127932e-10	5.740415e-12	5.740415e-12
1.840000e+03	1.880000e+03	9.728160e-11	5.336499e-12	5.336499e-12
1.880000e+03	1.920000e+03	7.885407e-11	4.575954e-12	4.575954e-12
1.920000e+03	1.960000e+03	6.825445e-11	4.522418e-12	4.522418e-12
1.960000e+03	2.000000e+03	5.684295e-11	3.762418e-12	3.762418e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-wh
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh
Path=onshell-wh
Scale=1000.
ScaledBy=6.50279847585157603e-12
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	7.793613e-10	1.208431e-11	1.208431e-11
8.000000e+01	1.200000e+02	1.217299e-07	1.534455e-10	1.534455e-10
1.200000e+02	1.600000e+02	1.405979e-06	5.219747e-10	5.219747e-10
1.600000e+02	2.000000e+02	2.197317e-06	6.526681e-10	6.526681e-10
2.000000e+02	2.400000e+02	1.495112e-06	5.441249e-10	5.441249e-10
2.400000e+02	2.800000e+02	9.507782e-07	4.408146e-10	4.408146e-10
2.800000e+02	3.200000e+02	6.259543e-07	3.633323e-10	3.633323e-10
3.200000e+02	3.600000e+02	4.243255e-07	3.032942e-10	3.032942e-10
3.600000e+02	4.000000e+02	2.914383e-07	2.539390e-10	2.539390e-10
4.000000e+02	4.400000e+02	2.035288e-07	2.133879e-10	2.133879e-10
4.400000e+02	4.800000e+02	1.432126e-07	1.789801e-10	1.789801e-10
4.800000e+02	5.200000e+02	9.761360e-08	1.463452e-10	1.463452e-10
5.200000e+02	5.600000e+02	6.532710e-08	1.177383e-10	1.177383e-10
5.600000e+02	6.000000e+02	4.434020e-08	9.517408e-11	9.517408e-11
6.000000e+02	6.400000e+02	3.060330e-08	7.740437e-11	7.740437e-11
6.400000e+02	6.800000e+02	2.116656e-08	6.256297e-11	6.256297e-11
6.800000e+02	7.200000e+02	1.452629e-08	4.973132e-11	4.973132e-11
7.200000e+02	7.600000e+02	9.991188e-09	3.935715e-11	3.935715e-11
7.600000e+02	8.000000e+02	6.813365e-09	3.095249e-11	3.095249e-11
8.000000e+02	8.400000e+02	4.621203e-09	2.439743e-11	2.439743e-11
8.400000e+02	8.800000e+02	3.124815e-09	1.933250e-11	1.933250e-11
8.800000e+02	9.200000e+02	2.095967e-09	1.532599e-11	1.532599e-11
9.200000e+02	9.600000e+02	1.374484e-09	1.185117e-11	1.185117e-11
9.600000e+02	1.000000e+03	8.979662e-10	9.128647e-12	9.128647e-12
1.000000e+03	1.040000e+03	5.894798e-10	6.979679e-12	6.979679e-12
1.040000e+03	1.080000e+03	3.926660e-10	5.393000e-12	5.393000e-12
1.080000e+03	1.120000e+03	2.657588e-10	4.177145e-12	4.177145e-12
1.120000e+03	1.160000e+03	1.767834e-10	3.230964e-12	3.230964e-12
1.160000e+03	1.200000e+03	1.210218e-10	2.523819e-12	2.523819e-12
1.200000e+03	1.240000e+03	8.518410e-11	1.990000e-12	1.990000e-12
1.240000e+03	1.280000e+03	5.934790e-11	1.556685e-12	1.556685e-12
1.280000e+03	1.320000e+03	4.226185e-11	1.280955e-12	1.280955e-12
1.320000e+03	1.360000e+03	2.936305e-11	1.009924e-12	1.009924e-12
1.360000e+03	1.400000e+03	2.123300e-11	8.347739e-13	8.347739e-13
1.400000e+03	1.440000e+03	1.533519e-11	6.868707e-13	6.868707e-13
1.440000e+03	1.480000e+03	1.157801e-11	6.050106e-13	6.050106e-13
1.480000e+03	1.520000e+03	8.253288e-12	4.731344e-13	4.731344e-13
1.520000e+03	1.560000e+03	6.376415e-12	4.077413e-13	4.077413e-13
1.560000e+03	1.600000e+03	3.818535e-12	3.009730e-13	3.009730e-13
1.600000e+03	1.640000e+03	2.355582e-12	2.220366e-13	2.220366e-13
1.640000e+03	1.680000e+03	2.263621e-12	2.167879e-13	2.167879e-13
1.680000e+03	1.720000e+03	1.764619e-12	1.785277e-13	1.785277e-13
1.720000e+03	1.760000e+03	1.251446e-12	1.459838e-13	1.459838e-13
1.760000e+03	1.800000e+03	9.915985e-13	1.263766e-13	1.263766e-13
1.800000e+03	1.840000e+03	7.056278e-13	1.078964e-13	1.078964e-13
1.840000e+03	1.880000e+03	5.095460e-13	8.545097e-14	8.545097e-14
1.880000e+03	1.920000e+03	3.623430e-13	7.234460e-14	7.234460e-14
1.920000e+03	1.960000e+03	3.609167e-13	7.285455e-14	7.285455e-14
1.960000e+03	2.000000e+03	2.441589e-13	4.708954e-14	4.708954e-14
# END HISTO1D


# BEGIN HISTO1D /onshell-vbs
LineColor=orange!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-vbs
Path=onshell-vbs
Scale=1000.
ScaledBy=4.13709772750965648e-11
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.102698e-12	1.505551e-13	1.505551e-13
8.000000e+01	1.200000e+02	7.616785e-10	5.829438e-12	5.829438e-12
1.200000e+02	1.600000e+02	1.217082e-08	3.076585e-11	3.076585e-11
1.600000e+02	2.000000e+02	4.724942e-08	6.921251e-11	6.921251e-11
2.000000e+02	2.400000e+02	9.364292e-08	1.005704e-10	1.005704e-10
2.400000e+02	2.800000e+02	1.108124e-07	1.090863e-10	1.090863e-10
2.800000e+02	3.200000e+02	9.788130e-08	1.014406e-10	1.014406e-10
3.200000e+02	3.600000e+02	7.701008e-08	8.880252e-11	8.880252e-11
3.600000e+02	4.000000e+02	5.814795e-08	7.739238e-11	7.739238e-11
4.000000e+02	4.400000e+02	4.332282e-08	6.581326e-11	6.581326e-11
4.400000e+02	4.800000e+02	3.222602e-08	5.689057e-11	5.689057e-11
4.800000e+02	5.200000e+02	2.399452e-08	4.912994e-11	4.912994e-11
5.200000e+02	5.600000e+02	1.772589e-08	4.185862e-11	4.185862e-11
5.600000e+02	6.000000e+02	1.291316e-08	3.603168e-11	3.603168e-11
6.000000e+02	6.400000e+02	9.294055e-09	3.054928e-11	3.054928e-11
6.400000e+02	6.800000e+02	6.763088e-09	2.575399e-11	2.575399e-11
6.800000e+02	7.200000e+02	4.924697e-09	2.269550e-11	2.269550e-11
7.200000e+02	7.600000e+02	3.658672e-09	2.029709e-11	2.029709e-11
7.600000e+02	8.000000e+02	2.694835e-09	1.693773e-11	1.693773e-11
8.000000e+02	8.400000e+02	2.018838e-09	1.463906e-11	1.463906e-11
8.400000e+02	8.800000e+02	1.540740e-09	1.344247e-11	1.344247e-11
8.800000e+02	9.200000e+02	1.170406e-09	1.142258e-11	1.142258e-11
9.200000e+02	9.600000e+02	8.935110e-10	9.781184e-12	9.781184e-12
9.600000e+02	1.000000e+03	6.934783e-10	9.609078e-12	9.609078e-12
1.000000e+03	1.040000e+03	5.466480e-10	8.037385e-12	8.037385e-12
1.040000e+03	1.080000e+03	4.337355e-10	8.182244e-12	8.182244e-12
1.080000e+03	1.120000e+03	3.419018e-10	7.257368e-12	7.257368e-12
1.120000e+03	1.160000e+03	2.635103e-10	5.889935e-12	5.889935e-12
1.160000e+03	1.200000e+03	2.214156e-10	6.112958e-12	6.112958e-12
1.200000e+03	1.240000e+03	1.705614e-10	5.406386e-12	5.406386e-12
1.240000e+03	1.280000e+03	1.361571e-10	4.356011e-12	4.356011e-12
1.280000e+03	1.320000e+03	1.103674e-10	3.875365e-12	3.875365e-12
1.320000e+03	1.360000e+03	8.837647e-11	3.208647e-12	3.208647e-12
1.360000e+03	1.400000e+03	7.101182e-11	3.672035e-12	3.672035e-12
1.400000e+03	1.440000e+03	5.881788e-11	2.978836e-12	2.978836e-12
1.440000e+03	1.480000e+03	4.716413e-11	2.545652e-12	2.545652e-12
1.480000e+03	1.520000e+03	4.509562e-11	4.009708e-12	4.009708e-12
1.520000e+03	1.560000e+03	2.826735e-11	1.675408e-12	1.675408e-12
1.560000e+03	1.600000e+03	2.687645e-11	1.955782e-12	1.955782e-12
1.600000e+03	1.640000e+03	1.906859e-11	1.324278e-12	1.324278e-12
1.640000e+03	1.680000e+03	1.783559e-11	1.715314e-12	1.715314e-12
1.680000e+03	1.720000e+03	1.740050e-11	2.056765e-12	2.056765e-12
1.720000e+03	1.760000e+03	1.538522e-11	2.009836e-12	2.009836e-12
1.760000e+03	1.800000e+03	1.322304e-11	2.270100e-12	2.270100e-12
1.800000e+03	1.840000e+03	1.067800e-11	1.700042e-12	1.700042e-12
1.840000e+03	1.880000e+03	6.996300e-12	7.639885e-13	7.639885e-13
1.880000e+03	1.920000e+03	6.654088e-12	1.014898e-12	1.014898e-12
1.920000e+03	1.960000e+03	3.669530e-12	6.324938e-13	6.324938e-13
1.960000e+03	2.000000e+03	4.664950e-12	9.605454e-13	9.605454e-13
# END HISTO1D


# BEGIN HISTO1D /qqllnn-qcd
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 2.875325228026653e-09, dn: 2.875325228026653e-09}}, 2: {"": {up: 4.5358431682247978e-08, dn: 4.5358431682247978e-08}}, 3: {"": {up: 1.503980924722838e-07, dn: 1.503980924722838e-07}}, 4: {"": {up: 2.553101263587705e-07, dn: 2.553101263587705e-07}}, 5: {"": {up: 3.3041989145673022e-07, dn: 3.3041989145673022e-07}}, 6: {"": {up: 3.6467975286998659e-07, dn: 3.6467975286998659e-07}}, 7: {"": {up: 3.5252367981707851e-07, dn: 3.5252367981707851e-07}}, 8: {"": {up: 3.2340982538472608e-07, dn: 3.2340982538472608e-07}}, 9: {"": {up: 2.8936209696930181e-07, dn: 2.8936209696930181e-07}}, 10: {"": {up: 2.5563802256028212e-07, dn: 2.5563802256028212e-07}}, 11: {"": {up: 2.155454988554938e-07, dn: 2.155454988554938e-07}}, 12: {"": {up: 1.7647366411401751e-07, dn: 1.7647366411401751e-07}}, 13: {"": {up: 1.394780927625761e-07, dn: 1.394780927625761e-07}}, 14: {"": {up: 1.0628365880346909e-07, dn: 1.0628365880346909e-07}}, 15: {"": {up: 8.1369654521003106e-08, dn: 8.1369654521003106e-08}}, 16: {"": {up: 6.4016377118468185e-08, dn: 6.4016377118468185e-08}}, 17: {"": {up: 5.1811764195095602e-08, dn: 5.1811764195095602e-08}}, 18: {"": {up: 4.1495106041627582e-08, dn: 4.1495106041627582e-08}}, 19: {"": {up: 3.2463155447250678e-08, dn: 3.2463155447250678e-08}}, 20: {"": {up: 2.7044654803879441e-08, dn: 2.7044654803879441e-08}}, 21: {"": {up: 2.2174425122888589e-08, dn: 2.2174425122888589e-08}}, 22: {"": {up: 1.9472894996576731e-08, dn: 1.9472894996576731e-08}}, 23: {"": {up: 1.518360124066869e-08, dn: 1.518360124066869e-08}}, 24: {"": {up: 1.291388273406362e-08, dn: 1.291388273406362e-08}}, 25: {"": {up: 1.0261423139295451e-08, dn: 1.0261423139295451e-08}}, 26: {"": {up: 9.0321525992268708e-09, dn: 9.0321525992268708e-09}}, 27: {"": {up: 7.5581728126932877e-09, dn: 7.5581728126932877e-09}}, 28: {"": {up: 7.0540749937307764e-09, dn: 7.0540749937307764e-09}}, 29: {"": {up: 6.2195981709660181e-09, dn: 6.2195981709660181e-09}}, 30: {"": {up: 4.790184849417561e-09, dn: 4.790184849417561e-09}}, 31: {"": {up: 3.8108797408268572e-09, dn: 3.8108797408268572e-09}}, 32: {"": {up: 3.4030184587943171e-09, dn: 3.4030184587943171e-09}}, 33: {"": {up: 2.955484751739575e-09, dn: 2.955484751739575e-09}}, 34: {"": {up: 2.6563697245539242e-09, dn: 2.6563697245539242e-09}}, 35: {"": {up: 2.166800624797903e-09, dn: 2.166800624797903e-09}}, 36: {"": {up: 1.8098117065842761e-09, dn: 1.8098117065842761e-09}}, 37: {"": {up: 2.0445706357353261e-09, dn: 2.0445706357353261e-09}}, 38: {"": {up: 1.318409904037373e-09, dn: 1.318409904037373e-09}}, 39: {"": {up: 1.2472850620384831e-09, dn: 1.2472850620384831e-09}}, 40: {"": {up: 1.182573993645611e-09, dn: 1.182573993645611e-09}}, 41: {"": {up: 9.9429149826453614e-10, dn: 9.9429149826453614e-10}}, 42: {"": {up: 7.6887448492710882e-10, dn: 7.6887448492710882e-10}}, 43: {"": {up: 8.8813091893918913e-10, dn: 8.8813091893918913e-10}}, 44: {"": {up: 5.7127776077341094e-10, dn: 5.7127776077341094e-10}}, 45: {"": {up: 5.4765919112221718e-10, dn: 5.4765919112221718e-10}}, 46: {"": {up: 5.5610281909964122e-10, dn: 5.5610281909964122e-10}}, 47: {"": {up: 3.8166442368529032e-10, dn: 3.8166442368529032e-10}}, 48: {"": {up: 3.5225777461046079e-10, dn: 3.5225777461046079e-10}}, 49: {"": {up: 3.164267307532813e-10, dn: 3.164267307532813e-10}}, 50: {"": {up: 3.011267538124872e-10, dn: 3.011267538124872e-10}}, 51: {"": {up: 2.8077036404530699e-10, dn: 2.8077036404530699e-10}}, 52: {"": {up: 2.259072274283651e-10, dn: 2.259072274283651e-10}}, 53: {"": {up: 2.5413186901297479e-10, dn: 2.5413186901297479e-10}}, 54: {"": {up: 1.7761793040018301e-10, dn: 1.7761793040018301e-10}}, 55: {"": {up: 1.4408040712293689e-10, dn: 1.4408040712293689e-10}}, 56: {"": {up: 2.105067453464607e-10, dn: 2.105067453464607e-10}}, 57: {"": {up: 1.046442969505786e-10, dn: 1.046442969505786e-10}}, 58: {"": {up: 1.2856339797027881e-10, dn: 1.2856339797027881e-10}}, 59: {"": {up: 8.8380470174168548e-11, dn: 8.8380470174168548e-11}}, 60: {"": {up: 9.5317941970262522e-11, dn: 9.5317941970262522e-11}}, 61: {"": {up: 1.386384289846592e-10, dn: 1.386384289846592e-10}}, 62: {"": {up: 8.4423600212108691e-11, dn: 8.4423600212108691e-11}}, 63: {"": {up: 5.7854361470973793e-11, dn: 5.7854361470973793e-11}}, 64: {"": {up: 4.6025390751503328e-11, dn: 4.6025390751503328e-11}}, 65: {"": {up: 5.015879107806323e-11, dn: 5.015879107806323e-11}}, 66: {"": {up: 4.4425166921115828e-11, dn: 4.4425166921115828e-11}}, 67: {"": {up: 3.523634332679959e-11, dn: 3.523634332679959e-11}}, 68: {"": {up: 3.9717116788093209e-11, dn: 3.9717116788093209e-11}}, 69: {"": {up: 4.7072287578970821e-11, dn: 4.7072287578970821e-11}}, 70: {"": {up: 3.015841778754637e-11, dn: 3.015841778754637e-11}}, 71: {"": {up: 2.5980962986600751e-11, dn: 2.5980962986600751e-11}}, 72: {"": {up: 1.9636987675357681e-11, dn: 1.9636987675357681e-11}}, 73: {"": {up: 1.909928934545584e-11, dn: 1.909928934545584e-11}}, 74: {"": {up: 1.8415366443877809e-11, dn: 1.8415366443877809e-11}}, 75: {"": {up: 1.1979366509737689e-11, dn: 1.1979366509737689e-11}}, 76: {"": {up: 1.5282971224346731e-11, dn: 1.5282971224346731e-11}}, 77: {"": {up: 1.2633598894963741e-11, dn: 1.2633598894963741e-11}}, 78: {"": {up: 9.1228550269352853e-12, dn: 9.1228550269352853e-12}}, 79: {"": {up: 1.1675562252124521e-11, dn: 1.1675562252124521e-11}}, 80: {"": {up: 7.112161918224134e-12, dn: 7.112161918224134e-12}}, 81: {"": {up: 1.27687225325197e-11, dn: 1.27687225325197e-11}}, 82: {"": {up: 7.7547739417800853e-12, dn: 7.7547739417800853e-12}}, 83: {"": {up: 6.5377452461438348e-12, dn: 6.5377452461438348e-12}}, 84: {"": {up: 5.1598576169793353e-12, dn: 5.1598576169793353e-12}}, 85: {"": {up: 8.205158353127956e-12, dn: 8.205158353127956e-12}}, 86: {"": {up: 3.1520746169012359e-12, dn: 3.1520746169012359e-12}}, 87: {"": {up: 2.914285056422108e-12, dn: 2.914285056422108e-12}}, 88: {"": {up: 3.6961575763089884e-12, dn: 3.6961575763089884e-12}}, 89: {"": {up: 2.8787646486680191e-12, dn: 2.8787646486680191e-12}}, 90: {"": {up: 2.0886912163134528e-12, dn: 2.0886912163134528e-12}}, 91: {"": {up: 3.6576144620048483e-12, dn: 3.6576144620048483e-12}}, 92: {"": {up: 3.2984920858497921e-12, dn: 3.2984920858497921e-12}}, 93: {"": {up: 2.2770384699029919e-12, dn: 2.2770384699029919e-12}}, 94: {"": {up: 2.1502996933083452e-12, dn: 2.1502996933083452e-12}}, 95: {"": {up: 1.7349758444532701e-12, dn: 1.7349758444532701e-12}}, 96: {"": {up: 1.249079062705948e-12, dn: 1.249079062705948e-12}}, 97: {"": {up: 1.458333623813038e-12, dn: 1.458333623813038e-12}}, 98: {"": {up: 1.8803955589346498e-12, dn: 1.8803955589346498e-12}}, 99: {"": {up: 7.3750527004071927e-13, dn: 7.3750527004071927e-13}}, 100: {"": {up: 1.1690610144794529e-12, dn: 1.1690610144794529e-12}}, 101: {"": {up: 1.2274699999556079e-12, dn: 1.2274699999556079e-12}}, 102: {"": {up: 1.283185717005398e-12, dn: 1.283185717005398e-12}}, 103: {"": {up: 8.6185351188982386e-13, dn: 8.6185351188982386e-13}}, 104: {"": {up: 1.110425335424132e-12, dn: 1.110425335424132e-12}}, 105: {"": {up: 5.3068099039390115e-13, dn: 5.3068099039390115e-13}}, 106: {"": {up: 4.4397357925990232e-13, dn: 4.4397357925990232e-13}}, 107: {"": {up: 4.2340869564964619e-13, dn: 4.2340869564964619e-13}}, 108: {"": {up: 4.1914422121533728e-13, dn: 4.1914422121533728e-13}}, 109: {"": {up: 4.8695714851042477e-13, dn: 4.8695714851042477e-13}}, 110: {"": {up: 2.129396796469121e-13, dn: 2.129396796469121e-13}}, 111: {"": {up: 4.7244014158249936e-13, dn: 4.7244014158249936e-13}}, 112: {"": {up: 4.1568173711863358e-13, dn: 4.1568173711863358e-13}}, 113: {"": {up: 4.3368293168938432e-13, dn: 4.3368293168938432e-13}}, 114: {"": {up: 2.495296728761789e-13, dn: 2.495296728761789e-13}}, 115: {"": {up: 2.3821649183013598e-13, dn: 2.3821649183013598e-13}}, 116: {"": {up: 1.9998779989553879e-13, dn: 1.9998779989553879e-13}}, 117: {"": {up: 1.3191119020714219e-13, dn: 1.3191119020714219e-13}}, 118: {"": {up: 1.629548854604468e-13, dn: 1.629548854604468e-13}}, 119: {"": {up: 8.3255081413417879e-14, dn: 8.3255081413417879e-14}}, 120: {"": {up: 1.4584723144604809e-13, dn: 1.4584723144604809e-13}}, 121: {"": {up: 1.653984873496351e-13, dn: 1.653984873496351e-13}}, 122: {"": {up: 6.2562901395150969e-14, dn: 6.2562901395150969e-14}}, 123: {"": {up: 6.4498621741137956e-14, dn: 6.4498621741137956e-14}}, 124: {"": {up: 3.0456559926308019e-13, dn: 3.0456559926308019e-13}}, 125: {"": {up: 6.531293930576603e-14, dn: 6.531293930576603e-14}}, 126: {"": {up: 7.8809738619611307e-14, dn: 7.8809738619611307e-14}}, 127: {"": {up: 3.6428526254506157e-14, dn: 3.6428526254506157e-14}}, 128: {"": {up: 1.037879314452012e-13, dn: 1.037879314452012e-13}}, 129: {"": {up: 5.1865522826488247e-14, dn: 5.1865522826488247e-14}}, 130: {"": {up: 5.8840639934013328e-14, dn: 5.8840639934013328e-14}}, 131: {"": {up: 4.3892623206473769e-14, dn: 4.3892623206473769e-14}}, 132: {"": {up: 2.0953389883005339e-14, dn: 2.0953389883005339e-14}}, 133: {"": {up: 2.6342157306581591e-14, dn: 2.6342157306581591e-14}}, 134: {"": {up: 2.8806800074695517e-14, dn: 2.8806800074695517e-14}}, 135: {"": {up: 4.1208206206017301e-14, dn: 4.1208206206017301e-14}}, 136: {"": {up: 1.4648202921960661e-14, dn: 1.4648202921960661e-14}}, 137: {"": {up: 3.8494217791797077e-14, dn: 3.8494217791797077e-14}}, 138: {"": {up: 1.8863856418530801e-14, dn: 1.8863856418530801e-14}}, 139: {"": {up: 1.852409307222537e-14, dn: 1.852409307222537e-14}}, 140: {"": {up: 1.5005622780195129e-14, dn: 1.5005622780195129e-14}}, 141: {"": {up: 2.459080125418152e-14, dn: 2.459080125418152e-14}}, 142: {"": {up: 1.860825410097858e-14, dn: 1.860825410097858e-14}}, 143: {"": {up: 1.242947431382177e-14, dn: 1.242947431382177e-14}}, 144: {"": {up: 1.0082270271738061e-14, dn: 1.0082270271738061e-14}}, 145: {"": {up: 8.5103262130117126e-15, dn: 8.5103262130117126e-15}}, 146: {"": {up: 1.107602402102595e-13, dn: 1.107602402102595e-13}}, 147: {"": {up: 9.8980041834531806e-15, dn: 9.8980041834531806e-15}}, 148: {"": {up: 1.09411210007127e-14, dn: 1.09411210007127e-14}}, 149: {"": {up: 1.106645038760024e-14, dn: 1.106645038760024e-14}}, 150: {"": {up: 4.2689661272380823e-15, dn: 4.2689661272380823e-15}}, 151: {"": {up: 5.1833320344981924e-15, dn: 5.1833320344981924e-15}}, 152: {"": {up: 6.4072483724275053e-15, dn: 6.4072483724275053e-15}}, 153: {"": {up: 3.523695054230275e-15, dn: 3.523695054230275e-15}}, 154: {"": {up: 1.240723820960658e-14, dn: 1.240723820960658e-14}}, 155: {"": {up: 1.268552610376254e-14, dn: 1.268552610376254e-14}}, 156: {"": {up: 1.5177098066966652e-14, dn: 1.5177098066966652e-14}}, 157: {"": {up: 3.9997947782048494e-15, dn: 3.9997947782048494e-15}}, 158: {"": {up: 1.84660696500453e-15, dn: 1.84660696500453e-15}}, 159: {"": {up: 5.042243422706554e-15, dn: 5.042243422706554e-15}}, 160: {"": {up: 6.3590854751826637e-15, dn: 6.3590854751826637e-15}}, 161: {"": {up: 1.9347126303832592e-15, dn: 1.9347126303832592e-15}}, 162: {"": {up: 1.1508047681039541e-15, dn: 1.1508047681039541e-15}}, 163: {"": {up: 5.6701559168275483e-15, dn: 5.6701559168275483e-15}}, 164: {"": {up: 2.4089669094422532e-15, dn: 2.4089669094422532e-15}}, 165: {"": {up: 9.4231064870645508e-16, dn: 9.4231064870645508e-16}}, 166: {"": {up: 2.5952116803906391e-15, dn: 2.5952116803906391e-15}}, 167: {"": {up: 8.8178782622159082e-16, dn: 8.8178782622159082e-16}}, 168: {"": {up: 2.3844800499492159e-15, dn: 2.3844800499492159e-15}}, 169: {"": {up: 9.2487854685635756e-16, dn: 9.2487854685635756e-16}}, 170: {"": {up: 7.0614073680450871e-16, dn: 7.0614073680450871e-16}}, 171: {"": {up: 2.43126316180253e-15, dn: 2.43126316180253e-15}}, 172: {"": {up: 8.4097288750242191e-16, dn: 8.4097288750242191e-16}}, 173: {"": {up: 6.3405924225506828e-16, dn: 6.3405924225506828e-16}}, 174: {"": {up: 2.8266682008622792e-16, dn: 2.8266682008622792e-16}}, 175: {"": {up: 2.6572499464442622e-16, dn: 2.6572499464442622e-16}}, 176: {"": {up: 5.4331585134219474e-16, dn: 5.4331585134219474e-16}}, 177: {"": {up: 5.9924926318568407e-16, dn: 5.9924926318568407e-16}}, 178: {"": {up: 4.5962084270139077e-16, dn: 4.5962084270139077e-16}}, 179: {"": {up: 1.509681903774221e-15, dn: 1.509681903774221e-15}}, 180: {"": {up: 6.1053599775999119e-16, dn: 6.1053599775999119e-16}}, 181: {"": {up: 2.3708626488241299e-16, dn: 2.3708626488241299e-16}}, 182: {"": {up: 2.0205334633945891e-16, dn: 2.0205334633945891e-16}}, 183: {"": {up: 4.390225894278744e-16, dn: 4.390225894278744e-16}}, 184: {"": {up: 7.5735588622561246e-16, dn: 7.5735588622561246e-16}}, 185: {"": {up: 1.9052864940754279e-16, dn: 1.9052864940754279e-16}}, 186: {"": {up: 1.2830448549541541e-16, dn: 1.2830448549541541e-16}}, 187: {"": {up: 3.2455867090259531e-16, dn: 3.2455867090259531e-16}}, 188: {"": {up: 2.4853810933287812e-16, dn: 2.4853810933287812e-16}}, 189: {"": {up: 1.1752330678730579e-16, dn: 1.1752330678730579e-16}}, 190: {"": {up: 1.2581397303610501e-16, dn: 1.2581397303610501e-16}}, 191: {"": {up: 1.9599167559215531e-16, dn: 1.9599167559215531e-16}}, 192: {"": {up: 1.429119366556812e-16, dn: 1.429119366556812e-16}}, 193: {"": {up: 5.0349178237271256e-16, dn: 5.0349178237271256e-16}}, 194: {"": {up: 3.228982246554088e-16, dn: 3.228982246554088e-16}}, 195: {"": {up: 6.4999365250951137e-17, dn: 6.4999365250951137e-17}}, 196: {"": {up: 4.2867158134688969e-17, dn: 4.2867158134688969e-17}}, 197: {"": {up: 4.5634792079816168e-17, dn: 4.5634792079816168e-17}}, 198: {"": {up: 7.0354152435266805e-17, dn: 7.0354152435266805e-17}}, 199: {"": {up: 1.959079887691426e-16, dn: 1.959079887691426e-16}}, 200: {"": {up: 4.3939831132774738e-17, dn: 4.3939831132774738e-17}}, 201: {"": {up: 1.486881599692568e-17, dn: 1.486881599692568e-17}}, 202: {"": {up: 4.2177252481741282e-18, dn: 4.2177252481741282e-18}}, 203: {"": {up: 2.4577183922379619e-17, dn: 2.4577183922379619e-17}}, 204: {"": {up: 6.8008665397104667e-18, dn: 6.8008665397104667e-18}}, 205: {"": {up: 2.4647159515052849e-17, dn: 2.4647159515052849e-17}}, 206: {"": {up: 3.2734880710365498e-17, dn: 3.2734880710365498e-17}}, 207: {"": {up: 7.8607989530802974e-16, dn: 7.8607989530802974e-16}}, 208: {"": {up: 1.8899715684573231e-16, dn: 1.8899715684573231e-16}}, 209: {"": {up: 1.108903338350581e-16, dn: 1.108903338350581e-16}}, 210: {"": {up: 2.0169704057266362e-17, dn: 2.0169704057266362e-17}}, 211: {"": {up: 3.8957376646805028e-16, dn: 3.8957376646805028e-16}}, 212: {"": {up: 5.6475016252696313e-18, dn: 5.6475016252696313e-18}}, 213: {"": {up: 5.2766139042529343e-17, dn: 5.2766139042529343e-17}}, 214: {"": {up: 9.4243023642716906e-18, dn: 9.4243023642716906e-18}}, 215: {"": {up: 5.4758820810843483e-18, dn: 5.4758820810843483e-18}}, 216: {"": {up: 1.4412409985038221e-17, dn: 1.4412409985038221e-17}}, 217: {"": {up: 1.126387333528911e-17, dn: 1.126387333528911e-17}}, 218: {"": {up: 8.2010827753178226e-18, dn: 8.2010827753178226e-18}}, 219: {"": {up: 6.021506503449326e-17, dn: 6.021506503449326e-17}}, 220: {"": {up: 8.893872098228741e-18, dn: 8.893872098228741e-18}}, 221: {"": {up: 3.8250776097497657e-17, dn: 3.8250776097497657e-17}}, 222: {"": {up: 1.277969028515842e-18, dn: 1.277969028515842e-18}}, 223: {"": {up: 1.883737593377379e-17, dn: 1.883737593377379e-17}}, 224: {"": {up: 2.2767728686012001e-17, dn: 2.2767728686012001e-17}}, 225: {"": {up: 8.2128828464336365e-18, dn: 8.2128828464336365e-18}}, 226: {"": {up: 1.4291558044336079e-18, dn: 1.4291558044336079e-18}}, 227: {"": {up: 1.018994400656613e-17, dn: 1.018994400656613e-17}}, 228: {"": {up: 4.1930324436028966e-18, dn: 4.1930324436028966e-18}}, 229: {"": {up: 5.8265879466245813e-17, dn: 5.8265879466245813e-17}}, 230: {"": {up: 2.1699029222690899e-18, dn: 2.1699029222690899e-18}}, 231: {"": {up: 2.9087713908945379e-19, dn: 2.9087713908945379e-19}}, 232: {"": {up: 1.8896542021292751e-19, dn: 1.8896542021292751e-19}}, 233: {"": {up: 5.7478762584742698e-19, dn: 5.7478762584742698e-19}}, 234: {"": {up: 3.057691690577308e-19, dn: 3.057691690577308e-19}}, 235: {"": {up: 6.025129782035684e-20, dn: 6.025129782035684e-20}}, 236: {"": {up: 9.3580988379755251e-19, dn: 9.3580988379755251e-19}}, 237: {"": {up: 6.093098251654236e-19, dn: 6.093098251654236e-19}}, 238: {"": {up: 1.5822063640456131e-19, dn: 1.5822063640456131e-19}}, 239: {"": {up: 1.831637462163493e-21, dn: 1.831637462163493e-21}}, 240: {"": {up: 1.121588245360559e-19, dn: 1.121588245360559e-19}}, 241: {"": {up: 5.4686033935508334e-19, dn: 5.4686033935508334e-19}}, 242: {"": {up: 6.520266138033779e-23, dn: 6.520266138033779e-23}}, 243: {"": {up: 2.9788561284405748e-20, dn: 2.9788561284405748e-20}}, 244: {"": {up: 3.5967967021003023e-21, dn: 3.5967967021003023e-21}}, 245: {"": {up: 9.5903595029659376e-20, dn: 9.5903595029659376e-20}}, 246: {"": {up: 1.8347946227439739e-20, dn: 1.8347946227439739e-20}}, 247: {"": {up: 1.6138113895931611e-20, dn: 1.6138113895931611e-20}}, 248: {"": {up: 1.04976808874036e-22, dn: 1.04976808874036e-22}}, 249: {"": {up: 3.012170890093938e-19, dn: 3.012170890093938e-19}}, 250: {"": {up: 3.8234939175525377e-21, dn: 3.8234939175525377e-21}}, 251: {"": {up: 1.030690474561178e-23, dn: 1.030690474561178e-23}}, 252: {"": {up: 1.945637568853331e-18, dn: 1.945637568853331e-18}}, 253: {"": {up: 1.5279257791438989e-20, dn: 1.5279257791438989e-20}}, 254: {"": {up: 3.6027080956620682e-18, dn: 3.6027080956620682e-18}}, 255: {"": {up: 3.9039398245377601e-23, dn: 3.9039398245377601e-23}}, 256: {"": {up: 4.8680244028496701e-23, dn: 4.8680244028496701e-23}}, 257: {"": {up: 1.268197081575044e-19, dn: 1.268197081575044e-19}}, 258: {"": {up: 0, dn: 0}}, 259: {"": {up: 2.6745402849874299e-19, dn: 2.6745402849874299e-19}}, 260: {"": {up: 6.9503973836353616e-23, dn: 6.9503973836353616e-23}}, 261: {"": {up: 5.4466634650607373e-21, dn: 5.4466634650607373e-21}}, 262: {"": {up: 1.283073167703836e-22, dn: 1.283073167703836e-22}}, 263: {"": {up: 2.3415360327949211e-20, dn: 2.3415360327949211e-20}}, 264: {"": {up: 7.2429879171398245e-19, dn: 7.2429879171398245e-19}}, 265: {"": {up: 4.3734907831293883e-23, dn: 4.3734907831293883e-23}}, 266: {"": {up: 2.3428612744205491e-23, dn: 2.3428612744205491e-23}}, 267: {"": {up: 2.6521938793985682e-23, dn: 2.6521938793985682e-23}}, 268: {"": {up: 0, dn: 0}}, 269: {"": {up: 0, dn: 0}}, 270: {"": {up: 1.2736157724567609e-20, dn: 1.2736157724567609e-20}}, 271: {"": {up: 0, dn: 0}}, 272: {"": {up: 9.0493234434731434e-26, dn: 9.0493234434731434e-26}}, 273: {"": {up: 2.2426022260776989e-21, dn: 2.2426022260776989e-21}}, 274: {"": {up: 8.250100948041888e-23, dn: 8.250100948041888e-23}}, 275: {"": {up: 4.0014801296894651e-24, dn: 4.0014801296894651e-24}}, 276: {"": {up: 1.3150176109484169e-22, dn: 1.3150176109484169e-22}}, 277: {"": {up: 2.945800929492202e-21, dn: 2.945800929492202e-21}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 9.7708321076387464e-23, dn: 9.7708321076387464e-23}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 2.7053562242884969e-23, dn: 2.7053562242884969e-23}}, 282: {"": {up: 1.7424828804522001e-25, dn: 1.7424828804522001e-25}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 7.5623903537058992e-26, dn: 7.5623903537058992e-26}}, 289: {"": {up: 4.1538197519747348e-19, dn: 4.1538197519747348e-19}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 2.2677246563518549e-19, dn: 2.2677246563518549e-19}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 0, dn: 0}}, 294: {"": {up: 2.41093960186324e-22, dn: 2.41093960186324e-22}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 9.570064741205646e-25, dn: 9.570064741205646e-25}}, 297: {"": {up: 0, dn: 0}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 1.6855807961888521e-26, dn: 1.6855807961888521e-26}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 1.572609215159175e-25, dn: 1.572609215159175e-25}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 2.3531411389814581e-25, dn: 2.3531411389814581e-25}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}}
LineColor=black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=qqllnn-qcd
Path=qqllnn-qcd
Title=off-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.053356e-07	2.875325e-09	2.875325e-09
8.000000e+01	1.200000e+02	2.451324e-05	4.535843e-08	4.535843e-08
1.200000e+02	1.600000e+02	2.250441e-04	1.503981e-07	1.503981e-07
1.600000e+02	2.000000e+02	6.290641e-04	2.553101e-07	2.553101e-07
2.000000e+02	2.400000e+02	1.023214e-03	3.304199e-07	3.304199e-07
2.400000e+02	2.800000e+02	1.138019e-03	3.646798e-07	3.646798e-07
2.800000e+02	3.200000e+02	1.008767e-03	3.525237e-07	3.525237e-07
3.200000e+02	3.600000e+02	8.121833e-04	3.234098e-07	3.234098e-07
3.600000e+02	4.000000e+02	6.293539e-04	2.893621e-07	2.893621e-07
4.000000e+02	4.400000e+02	4.802096e-04	2.556380e-07	2.556380e-07
4.400000e+02	4.800000e+02	3.626895e-04	2.155455e-07	2.155455e-07
4.800000e+02	5.200000e+02	2.694427e-04	1.764737e-07	1.764737e-07
5.200000e+02	5.600000e+02	1.947456e-04	1.394781e-07	1.394781e-07
5.600000e+02	6.000000e+02	1.362301e-04	1.062837e-07	1.062837e-07
6.000000e+02	6.400000e+02	9.441860e-05	8.136965e-08	8.136965e-08
6.400000e+02	6.800000e+02	6.598340e-05	6.401638e-08	6.401638e-08
6.800000e+02	7.200000e+02	4.645471e-05	5.181176e-08	5.181176e-08
7.200000e+02	7.600000e+02	3.313184e-05	4.149511e-08	4.149511e-08
7.600000e+02	8.000000e+02	2.381215e-05	3.246316e-08	3.246316e-08
8.000000e+02	8.400000e+02	1.734999e-05	2.704465e-08	2.704465e-08
8.400000e+02	8.800000e+02	1.273785e-05	2.217443e-08	2.217443e-08
8.800000e+02	9.200000e+02	9.429530e-06	1.947289e-08	1.947289e-08
9.200000e+02	9.600000e+02	7.042172e-06	1.518360e-08	1.518360e-08
9.600000e+02	1.000000e+03	5.300644e-06	1.291388e-08	1.291388e-08
1.000000e+03	1.040000e+03	4.006710e-06	1.026142e-08	1.026142e-08
1.040000e+03	1.080000e+03	3.071410e-06	9.032153e-09	9.032153e-09
1.080000e+03	1.120000e+03	2.346722e-06	7.558173e-09	7.558173e-09
1.120000e+03	1.160000e+03	1.810407e-06	7.054075e-09	7.054075e-09
1.160000e+03	1.200000e+03	1.407514e-06	6.219598e-09	6.219598e-09
1.200000e+03	1.240000e+03	1.097878e-06	4.790185e-09	4.790185e-09
1.240000e+03	1.280000e+03	8.547391e-07	3.810880e-09	3.810880e-09
1.280000e+03	1.320000e+03	6.770767e-07	3.403018e-09	3.403018e-09
1.320000e+03	1.360000e+03	5.335915e-07	2.955485e-09	2.955485e-09
1.360000e+03	1.400000e+03	4.242161e-07	2.656370e-09	2.656370e-09
1.400000e+03	1.440000e+03	3.368902e-07	2.166801e-09	2.166801e-09
1.440000e+03	1.480000e+03	2.693077e-07	1.809812e-09	1.809812e-09
1.480000e+03	1.520000e+03	2.190825e-07	2.044571e-09	2.044571e-09
1.520000e+03	1.560000e+03	1.727704e-07	1.318410e-09	1.318410e-09
1.560000e+03	1.600000e+03	1.422759e-07	1.247285e-09	1.247285e-09
1.600000e+03	1.640000e+03	1.149198e-07	1.182574e-09	1.182574e-09
1.640000e+03	1.680000e+03	9.310191e-08	9.942915e-10	9.942915e-10
1.680000e+03	1.720000e+03	7.623383e-08	7.688745e-10	7.688745e-10
1.720000e+03	1.760000e+03	6.365400e-08	8.881309e-10	8.881309e-10
1.760000e+03	1.800000e+03	5.014895e-08	5.712778e-10	5.712778e-10
1.800000e+03	1.840000e+03	4.171255e-08	5.476592e-10	5.476592e-10
1.840000e+03	1.880000e+03	3.460388e-08	5.561028e-10	5.561028e-10
1.880000e+03	1.920000e+03	2.868397e-08	3.816644e-10	3.816644e-10
1.920000e+03	1.960000e+03	2.327812e-08	3.522578e-10	3.522578e-10
1.960000e+03	2.000000e+03	1.994721e-08	3.164267e-10	3.164267e-10
2.000000e+03	2.040000e+03	1.681200e-08	3.011268e-10	3.011268e-10
2.040000e+03	2.080000e+03	1.402609e-08	2.807704e-10	2.807704e-10
2.080000e+03	2.120000e+03	1.145147e-08	2.259072e-10	2.259072e-10
2.120000e+03	2.160000e+03	1.018534e-08	2.541319e-10	2.541319e-10
2.160000e+03	2.200000e+03	8.198876e-09	1.776179e-10	1.776179e-10
2.200000e+03	2.240000e+03	6.795153e-09	1.440804e-10	1.440804e-10
2.240000e+03	2.280000e+03	5.966065e-09	2.105067e-10	2.105067e-10
2.280000e+03	2.320000e+03	4.725484e-09	1.046443e-10	1.046443e-10
2.320000e+03	2.360000e+03	4.260212e-09	1.285634e-10	1.285634e-10
2.360000e+03	2.400000e+03	3.422434e-09	8.838047e-11	8.838047e-11
2.400000e+03	2.440000e+03	2.947593e-09	9.531794e-11	9.531794e-11
2.440000e+03	2.480000e+03	2.636636e-09	1.386384e-10	1.386384e-10
2.480000e+03	2.520000e+03	2.213935e-09	8.442360e-11	8.442360e-11
2.520000e+03	2.560000e+03	1.804922e-09	5.785436e-11	5.785436e-11
2.560000e+03	2.600000e+03	1.545755e-09	4.602539e-11	4.602539e-11
2.600000e+03	2.640000e+03	1.329921e-09	5.015879e-11	5.015879e-11
2.640000e+03	2.680000e+03	1.109021e-09	4.442517e-11	4.442517e-11
2.680000e+03	2.720000e+03	9.547141e-10	3.523634e-11	3.523634e-11
2.720000e+03	2.760000e+03	8.079357e-10	3.971712e-11	3.971712e-11
2.760000e+03	2.800000e+03	7.986397e-10	4.707229e-11	4.707229e-11
2.800000e+03	2.840000e+03	6.339970e-10	3.015842e-11	3.015842e-11
2.840000e+03	2.880000e+03	5.194390e-10	2.598096e-11	2.598096e-11
2.880000e+03	2.920000e+03	4.731638e-10	1.963699e-11	1.963699e-11
2.920000e+03	2.960000e+03	3.915129e-10	1.909929e-11	1.909929e-11
2.960000e+03	3.000000e+03	3.535153e-10	1.841537e-11	1.841537e-11
3.000000e+03	3.040000e+03	2.714637e-10	1.197937e-11	1.197937e-11
3.040000e+03	3.080000e+03	2.481504e-10	1.528297e-11	1.528297e-11
3.080000e+03	3.120000e+03	2.304776e-10	1.263360e-11	1.263360e-11
3.120000e+03	3.160000e+03	1.845400e-10	9.122855e-12	9.122855e-12
3.160000e+03	3.200000e+03	1.746822e-10	1.167556e-11	1.167556e-11
3.200000e+03	3.240000e+03	1.295338e-10	7.112162e-12	7.112162e-12
3.240000e+03	3.280000e+03	1.310184e-10	1.276872e-11	1.276872e-11
3.280000e+03	3.320000e+03	1.062894e-10	7.754774e-12	7.754774e-12
3.320000e+03	3.360000e+03	9.235139e-11	6.537745e-12	6.537745e-12
3.360000e+03	3.400000e+03	7.597647e-11	5.159858e-12	5.159858e-12
3.400000e+03	3.440000e+03	7.822364e-11	8.205158e-12	8.205158e-12
3.440000e+03	3.480000e+03	5.823322e-11	3.152075e-12	3.152075e-12
3.480000e+03	3.520000e+03	4.792917e-11	2.914285e-12	2.914285e-12
3.520000e+03	3.560000e+03	4.868701e-11	3.696158e-12	3.696158e-12
3.560000e+03	3.600000e+03	3.877821e-11	2.878765e-12	2.878765e-12
3.600000e+03	3.640000e+03	3.336842e-11	2.088691e-12	2.088691e-12
3.640000e+03	3.680000e+03	3.136571e-11	3.657614e-12	3.657614e-12
3.680000e+03	3.720000e+03	2.978629e-11	3.298492e-12	3.298492e-12
3.720000e+03	3.760000e+03	2.192405e-11	2.277038e-12	2.277038e-12
3.760000e+03	3.800000e+03	2.059153e-11	2.150300e-12	2.150300e-12
3.800000e+03	3.840000e+03	1.684190e-11	1.734976e-12	1.734976e-12
3.840000e+03	3.880000e+03	1.497593e-11	1.249079e-12	1.249079e-12
3.880000e+03	3.920000e+03	1.576531e-11	1.458334e-12	1.458334e-12
3.920000e+03	3.960000e+03	1.417346e-11	1.880396e-12	1.880396e-12
3.960000e+03	4.000000e+03	8.673076e-12	7.375053e-13	7.375053e-13
4.000000e+03	4.040000e+03	9.713200e-12	1.169061e-12	1.169061e-12
4.040000e+03	4.080000e+03	9.204404e-12	1.227470e-12	1.227470e-12
4.080000e+03	4.120000e+03	8.154939e-12	1.283186e-12	1.283186e-12
4.120000e+03	4.160000e+03	7.196145e-12	8.618535e-13	8.618535e-13
4.160000e+03	4.200000e+03	6.408520e-12	1.110425e-12	1.110425e-12
4.200000e+03	4.240000e+03	4.613416e-12	5.306810e-13	5.306810e-13
4.240000e+03	4.280000e+03	3.865738e-12	4.439736e-13	4.439736e-13
4.280000e+03	4.320000e+03	3.427036e-12	4.234087e-13	4.234087e-13
4.320000e+03	4.360000e+03	3.509136e-12	4.191442e-13	4.191442e-13
4.360000e+03	4.400000e+03	3.962202e-12	4.869571e-13	4.869571e-13
4.400000e+03	4.440000e+03	2.248242e-12	2.129397e-13	2.129397e-13
4.440000e+03	4.480000e+03	2.582409e-12	4.724401e-13	4.724401e-13
4.480000e+03	4.520000e+03	2.581959e-12	4.156817e-13	4.156817e-13
4.520000e+03	4.560000e+03	2.256194e-12	4.336829e-13	4.336829e-13
4.560000e+03	4.600000e+03	1.517342e-12	2.495297e-13	2.495297e-13
4.600000e+03	4.640000e+03	1.604741e-12	2.382165e-13	2.382165e-13
4.640000e+03	4.680000e+03	1.308666e-12	1.999878e-13	1.999878e-13
4.680000e+03	4.720000e+03	9.571606e-13	1.319112e-13	1.319112e-13
4.720000e+03	4.760000e+03	7.983737e-13	1.629549e-13	1.629549e-13
4.760000e+03	4.800000e+03	6.544099e-13	8.325508e-14	8.325508e-14
4.800000e+03	4.840000e+03	7.360605e-13	1.458472e-13	1.458472e-13
4.840000e+03	4.880000e+03	7.932249e-13	1.653985e-13	1.653985e-13
4.880000e+03	4.920000e+03	5.483517e-13	6.256290e-14	6.256290e-14
4.920000e+03	4.960000e+03	4.438500e-13	6.449862e-14	6.449862e-14
4.960000e+03	5.000000e+03	9.595079e-13	3.045656e-13	3.045656e-13
5.000000e+03	5.040000e+03	3.652113e-13	6.531294e-14	6.531294e-14
5.040000e+03	5.080000e+03	4.279161e-13	7.880974e-14	7.880974e-14
5.080000e+03	5.120000e+03	2.404116e-13	3.642853e-14	3.642853e-14
5.120000e+03	5.160000e+03	4.460132e-13	1.037879e-13	1.037879e-13
5.160000e+03	5.200000e+03	2.483885e-13	5.186552e-14	5.186552e-14
5.200000e+03	5.240000e+03	2.893342e-13	5.884064e-14	5.884064e-14
5.240000e+03	5.280000e+03	2.227492e-13	4.389262e-14	4.389262e-14
5.280000e+03	5.320000e+03	1.307414e-13	2.095339e-14	2.095339e-14
5.320000e+03	5.360000e+03	1.677239e-13	2.634216e-14	2.634216e-14
5.360000e+03	5.400000e+03	1.569026e-13	2.880680e-14	2.880680e-14
5.400000e+03	5.440000e+03	1.706258e-13	4.120821e-14	4.120821e-14
5.440000e+03	5.480000e+03	1.022764e-13	1.464820e-14	1.464820e-14
5.480000e+03	5.520000e+03	1.264827e-13	3.849422e-14	3.849422e-14
5.520000e+03	5.560000e+03	9.957329e-14	1.886386e-14	1.886386e-14
5.560000e+03	5.600000e+03	8.570722e-14	1.852409e-14	1.852409e-14
5.600000e+03	5.640000e+03	7.301846e-14	1.500562e-14	1.500562e-14
5.640000e+03	5.680000e+03	5.568832e-14	2.459080e-14	2.459080e-14
5.680000e+03	5.720000e+03	8.478421e-14	1.860825e-14	1.860825e-14
5.720000e+03	5.760000e+03	5.204941e-14	1.242947e-14	1.242947e-14
5.760000e+03	5.800000e+03	4.849526e-14	1.008227e-14	1.008227e-14
5.800000e+03	5.840000e+03	3.602897e-14	8.510326e-15	8.510326e-15
5.840000e+03	5.880000e+03	1.394470e-13	1.107602e-13	1.107602e-13
5.880000e+03	5.920000e+03	3.207930e-14	9.898004e-15	9.898004e-15
5.920000e+03	5.960000e+03	4.156700e-14	1.094112e-14	1.094112e-14
5.960000e+03	6.000000e+03	3.478562e-14	1.106645e-14	1.106645e-14
6.000000e+03	6.040000e+03	1.619545e-14	4.268966e-15	4.268966e-15
6.040000e+03	6.080000e+03	2.672269e-14	5.183332e-15	5.183332e-15
6.080000e+03	6.120000e+03	1.184653e-14	6.407248e-15	6.407248e-15
6.120000e+03	6.160000e+03	1.587003e-14	3.523695e-15	3.523695e-15
6.160000e+03	6.200000e+03	3.107817e-14	1.240724e-14	1.240724e-14
6.200000e+03	6.240000e+03	2.410121e-14	1.268553e-14	1.268553e-14
6.240000e+03	6.280000e+03	2.435460e-14	1.517710e-14	1.517710e-14
6.280000e+03	6.320000e+03	1.012850e-14	3.999795e-15	3.999795e-15
6.320000e+03	6.360000e+03	6.221379e-15	1.846607e-15	1.846607e-15
6.360000e+03	6.400000e+03	1.235054e-14	5.042243e-15	5.042243e-15
6.400000e+03	6.440000e+03	1.093598e-14	6.359085e-15	6.359085e-15
6.440000e+03	6.480000e+03	6.721261e-15	1.934713e-15	1.934713e-15
6.480000e+03	6.520000e+03	4.440520e-15	1.150805e-15	1.150805e-15
6.520000e+03	6.560000e+03	1.002575e-14	5.670156e-15	5.670156e-15
6.560000e+03	6.600000e+03	4.754182e-15	2.408967e-15	2.408967e-15
6.600000e+03	6.640000e+03	3.076568e-15	9.423106e-16	9.423106e-16
6.640000e+03	6.680000e+03	5.847933e-15	2.595212e-15	2.595212e-15
6.680000e+03	6.720000e+03	2.555544e-15	8.817878e-16	8.817878e-16
6.720000e+03	6.760000e+03	6.685009e-15	2.384480e-15	2.384480e-15
6.760000e+03	6.800000e+03	2.732953e-15	9.248785e-16	9.248785e-16
6.800000e+03	6.840000e+03	2.301975e-15	7.061407e-16	7.061407e-16
6.840000e+03	6.880000e+03	6.651015e-15	2.431263e-15	2.431263e-15
6.880000e+03	6.920000e+03	2.807042e-15	8.409729e-16	8.409729e-16
6.920000e+03	6.960000e+03	1.739844e-15	6.340592e-16	6.340592e-16
6.960000e+03	7.000000e+03	9.924402e-16	2.826668e-16	2.826668e-16
7.000000e+03	7.040000e+03	8.091270e-16	2.657250e-16	2.657250e-16
7.040000e+03	7.080000e+03	1.174866e-15	5.433159e-16	5.433159e-16
7.080000e+03	7.120000e+03	1.117001e-15	5.992493e-16	5.992493e-16
7.120000e+03	7.160000e+03	1.470599e-16	4.596208e-16	4.596208e-16
7.160000e+03	7.200000e+03	2.168861e-15	1.509682e-15	1.509682e-15
7.200000e+03	7.240000e+03	1.522953e-15	6.105360e-16	6.105360e-16
7.240000e+03	7.280000e+03	5.727357e-16	2.370863e-16	2.370863e-16
7.280000e+03	7.320000e+03	5.355890e-16	2.020533e-16	2.020533e-16
7.320000e+03	7.360000e+03	9.915280e-16	4.390226e-16	4.390226e-16
7.360000e+03	7.400000e+03	1.714246e-15	7.573559e-16	7.573559e-16
7.400000e+03	7.440000e+03	4.747399e-16	1.905286e-16	1.905286e-16
7.440000e+03	7.480000e+03	3.235876e-16	1.283045e-16	1.283045e-16
7.480000e+03	7.520000e+03	6.289771e-16	3.245587e-16	3.245587e-16
7.520000e+03	7.560000e+03	3.972028e-16	2.485381e-16	2.485381e-16
7.560000e+03	7.600000e+03	2.889327e-16	1.175233e-16	1.175233e-16
7.600000e+03	7.640000e+03	2.075434e-16	1.258140e-16	1.258140e-16
7.640000e+03	7.680000e+03	3.504749e-16	1.959917e-16	1.959917e-16
7.680000e+03	7.720000e+03	2.113460e-18	1.429119e-16	1.429119e-16
7.720000e+03	7.760000e+03	5.933494e-16	5.034918e-16	5.034918e-16
7.760000e+03	7.800000e+03	4.402307e-16	3.228982e-16	3.228982e-16
7.800000e+03	7.840000e+03	1.079122e-16	6.499937e-17	6.499937e-17
7.840000e+03	7.880000e+03	6.467905e-17	4.286716e-17	4.286716e-17
7.880000e+03	7.920000e+03	9.025186e-17	4.563479e-17	4.563479e-17
7.920000e+03	7.960000e+03	1.209883e-16	7.035415e-17	7.035415e-17
7.960000e+03	8.000000e+03	2.047536e-16	1.959080e-16	1.959080e-16
8.000000e+03	8.040000e+03	8.563153e-17	4.393983e-17	4.393983e-17
8.040000e+03	8.080000e+03	3.572641e-17	1.486882e-17	1.486882e-17
8.080000e+03	8.120000e+03	6.613076e-18	4.217725e-18	4.217725e-18
8.120000e+03	8.160000e+03	6.204891e-17	2.457718e-17	2.457718e-17
8.160000e+03	8.200000e+03	1.438091e-17	6.800867e-18	6.800867e-18
8.200000e+03	8.240000e+03	4.103831e-17	2.464716e-17	2.464716e-17
8.240000e+03	8.280000e+03	5.776675e-17	3.273488e-17	3.273488e-17
8.280000e+03	8.320000e+03	7.996264e-16	7.860799e-16	7.860799e-16
8.320000e+03	8.360000e+03	1.886376e-16	1.889972e-16	1.889972e-16
8.360000e+03	8.400000e+03	1.381815e-16	1.108903e-16	1.108903e-16
8.400000e+03	8.440000e+03	3.035237e-17	2.016970e-17	2.016970e-17
8.440000e+03	8.480000e+03	4.227667e-16	3.895738e-16	3.895738e-16
8.480000e+03	8.520000e+03	8.978134e-18	5.647502e-18	5.647502e-18
8.520000e+03	8.560000e+03	9.342666e-17	5.276614e-17	5.276614e-17
8.560000e+03	8.600000e+03	9.317327e-18	9.424302e-18	9.424302e-18
8.600000e+03	8.640000e+03	1.033149e-17	5.475882e-18	5.475882e-18
8.640000e+03	8.680000e+03	2.427489e-17	1.441241e-17	1.441241e-17
8.680000e+03	8.720000e+03	1.717246e-17	1.126387e-17	1.126387e-17
8.720000e+03	8.760000e+03	8.512330e-18	8.201083e-18	8.201083e-18
8.760000e+03	8.800000e+03	6.336030e-17	6.021507e-17	6.021507e-17
8.800000e+03	8.840000e+03	1.307219e-17	8.893872e-18	8.893872e-18
8.840000e+03	8.880000e+03	7.624555e-17	3.825078e-17	3.825078e-17
8.880000e+03	8.920000e+03	2.788020e-18	1.277969e-18	1.277969e-18
8.920000e+03	8.960000e+03	2.680139e-17	1.883738e-17	1.883738e-17
8.960000e+03	9.000000e+03	3.549800e-17	2.276773e-17	2.276773e-17
9.000000e+03	9.040000e+03	1.233122e-17	8.212883e-18	8.212883e-18
9.040000e+03	9.080000e+03	2.600932e-18	1.429156e-18	1.429156e-18
9.080000e+03	9.120000e+03	1.187373e-17	1.018994e-17	1.018994e-17
9.120000e+03	9.160000e+03	5.916328e-18	4.193032e-18	4.193032e-18
9.160000e+03	9.200000e+03	5.935237e-17	5.826588e-17	5.826588e-17
9.200000e+03	9.240000e+03	3.362640e-18	2.169903e-18	2.169903e-18
9.240000e+03	9.280000e+03	3.608758e-19	2.908771e-19	2.908771e-19
9.280000e+03	9.320000e+03	2.687137e-19	1.889654e-19	1.889654e-19
9.320000e+03	9.360000e+03	6.707041e-19	5.747876e-19	5.747876e-19
9.360000e+03	9.400000e+03	2.401953e-19	3.057692e-19	3.057692e-19
9.400000e+03	9.440000e+03	7.182191e-20	6.025130e-20	6.025130e-20
9.440000e+03	9.480000e+03	1.201284e-18	9.358099e-19	9.358099e-19
9.480000e+03	9.520000e+03	8.289085e-19	6.093098e-19	6.093098e-19
9.520000e+03	9.560000e+03	2.154860e-19	1.582206e-19	1.582206e-19
9.560000e+03	9.600000e+03	-1.633245e-21	1.831637e-21	1.831637e-21
9.600000e+03	9.640000e+03	1.646292e-19	1.121588e-19	1.121588e-19
9.640000e+03	9.680000e+03	5.750597e-19	5.468603e-19	5.468603e-19
9.680000e+03	9.720000e+03	5.291313e-23	6.520266e-23	6.520266e-23
9.720000e+03	9.760000e+03	3.116421e-20	2.978856e-20	2.978856e-20
9.760000e+03	9.800000e+03	-3.960974e-21	3.596797e-21	3.596797e-21
9.800000e+03	9.840000e+03	9.757840e-20	9.590360e-20	9.590360e-20
9.840000e+03	9.880000e+03	2.085204e-20	1.834795e-20	1.834795e-20
9.880000e+03	9.920000e+03	1.594205e-20	1.613811e-20	1.613811e-20
9.920000e+03	9.960000e+03	-1.066701e-22	1.049768e-22	1.049768e-22
9.960000e+03	1.000000e+04	4.214176e-19	3.012171e-19	3.012171e-19
1.000000e+04	1.004000e+04	4.486800e-21	3.823494e-21	3.823494e-21
1.004000e+04	1.008000e+04	1.030690e-23	1.030690e-23	1.030690e-23
1.008000e+04	1.012000e+04	1.957318e-18	1.945638e-18	1.945638e-18
1.012000e+04	1.016000e+04	1.527771e-20	1.527926e-20	1.527926e-20
1.016000e+04	1.020000e+04	3.618678e-18	3.602708e-18	3.602708e-18
1.020000e+04	1.024000e+04	-1.486562e-24	3.903940e-23	3.903940e-23
1.024000e+04	1.028000e+04	5.198289e-23	4.868024e-23	4.868024e-23
1.028000e+04	1.032000e+04	1.268197e-19	1.268197e-19	1.268197e-19
1.032000e+04	1.036000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+04	1.040000e+04	2.674540e-19	2.674540e-19	2.674540e-19
1.040000e+04	1.044000e+04	6.950397e-23	6.950397e-23	6.950397e-23
1.044000e+04	1.048000e+04	7.448833e-21	5.446663e-21	5.446663e-21
1.048000e+04	1.052000e+04	6.135508e-23	1.283073e-22	1.283073e-22
1.052000e+04	1.056000e+04	2.333047e-20	2.341536e-20	2.341536e-20
1.056000e+04	1.060000e+04	7.251699e-19	7.242988e-19	7.242988e-19
1.060000e+04	1.064000e+04	4.373491e-23	4.373491e-23	4.373491e-23
1.064000e+04	1.068000e+04	-2.925488e-23	2.342861e-23	2.342861e-23
1.068000e+04	1.072000e+04	4.324710e-23	2.652194e-23	2.652194e-23
1.072000e+04	1.076000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.084000e+04	1.274819e-20	1.273616e-20	1.273616e-20
1.084000e+04	1.088000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+04	1.092000e+04	9.049323e-26	9.049323e-26	9.049323e-26
1.092000e+04	1.096000e+04	2.771644e-21	2.242602e-21	2.242602e-21
1.096000e+04	1.100000e+04	9.540525e-23	8.250101e-23	8.250101e-23
1.100000e+04	1.104000e+04	4.001480e-24	4.001480e-24	4.001480e-24
1.104000e+04	1.108000e+04	1.208860e-22	1.315018e-22	1.315018e-22
1.108000e+04	1.112000e+04	4.002181e-21	2.945801e-21	2.945801e-21
1.112000e+04	1.116000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+04	1.120000e+04	9.594180e-23	9.770832e-23	9.770832e-23
1.120000e+04	1.124000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+04	1.128000e+04	2.705356e-23	2.705356e-23	2.705356e-23
1.128000e+04	1.132000e+04	-1.071491e-26	1.742483e-25	1.742483e-25
1.132000e+04	1.136000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.152000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+04	1.156000e+04	7.562390e-26	7.562390e-26	7.562390e-26
1.156000e+04	1.160000e+04	4.153820e-19	4.153820e-19	4.153820e-19
1.160000e+04	1.164000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+04	1.168000e+04	2.267725e-19	2.267725e-19	2.267725e-19
1.168000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.176000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+04	1.180000e+04	2.410940e-22	2.410940e-22	2.410940e-22
1.180000e+04	1.184000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+04	1.188000e+04	9.570065e-25	9.570065e-25	9.570065e-25
1.188000e+04	1.192000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.224000e+04	1.685581e-26	1.685581e-26	1.685581e-26
1.224000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.240000e+04	1.572609e-25	1.572609e-25	1.572609e-25
1.240000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.252000e+04	-2.353141e-25	2.353141e-25	2.353141e-25
1.252000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Path=onshell-qcd[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Scale=1000.
ScaledBy=9.79134665760089597e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.930639e-10	4.661112e-12	4.661112e-12
8.000000e+01	1.200000e+02	2.128222e-08	5.444254e-11	5.444254e-11
1.200000e+02	1.600000e+02	1.958190e-07	1.917763e-10	1.917763e-10
1.600000e+02	2.000000e+02	5.482997e-07	3.577849e-10	3.577849e-10
2.000000e+02	2.400000e+02	8.855487e-07	4.810265e-10	4.810265e-10
2.400000e+02	2.800000e+02	9.755555e-07	4.960983e-10	4.960983e-10
2.800000e+02	3.200000e+02	8.614562e-07	4.467234e-10	4.467234e-10
3.200000e+02	3.600000e+02	6.898885e-07	3.809450e-10	3.809450e-10
3.600000e+02	4.000000e+02	5.321585e-07	3.210269e-10	3.210269e-10
4.000000e+02	4.400000e+02	4.033023e-07	2.682732e-10	2.682732e-10
4.400000e+02	4.800000e+02	3.038365e-07	2.244421e-10	2.244421e-10
4.800000e+02	5.200000e+02	2.247355e-07	1.857147e-10	1.857147e-10
5.200000e+02	5.600000e+02	1.614071e-07	1.500559e-10	1.500559e-10
5.600000e+02	6.000000e+02	1.124232e-07	1.181136e-10	1.181136e-10
6.000000e+02	6.400000e+02	7.755318e-08	9.258780e-11	9.258780e-11
6.400000e+02	6.800000e+02	5.394665e-08	7.404782e-11	7.404782e-11
6.800000e+02	7.200000e+02	3.767637e-08	5.920556e-11	5.920556e-11
7.200000e+02	7.600000e+02	2.684528e-08	4.868266e-11	4.868266e-11
7.600000e+02	8.000000e+02	1.918296e-08	3.982756e-11	3.982756e-11
8.000000e+02	8.400000e+02	1.388142e-08	3.294093e-11	3.294093e-11
8.400000e+02	8.800000e+02	1.011194e-08	2.737172e-11	2.737172e-11
8.800000e+02	9.200000e+02	7.501285e-09	2.353527e-11	2.353527e-11
9.200000e+02	9.600000e+02	5.572165e-09	1.976357e-11	1.976357e-11
9.600000e+02	1.000000e+03	4.171703e-09	1.662448e-11	1.662448e-11
1.000000e+03	1.040000e+03	3.145438e-09	1.470747e-11	1.470747e-11
1.040000e+03	1.080000e+03	2.402755e-09	1.216233e-11	1.216233e-11
1.080000e+03	1.120000e+03	1.823931e-09	1.058590e-11	1.058590e-11
1.120000e+03	1.160000e+03	1.406617e-09	9.424751e-12	9.424751e-12
1.160000e+03	1.200000e+03	1.083350e-09	7.933111e-12	7.933111e-12
1.200000e+03	1.240000e+03	8.482352e-10	7.234079e-12	7.234079e-12
1.240000e+03	1.280000e+03	6.627163e-10	6.082859e-12	6.082859e-12
1.280000e+03	1.320000e+03	5.268940e-10	5.497215e-12	5.497215e-12
1.320000e+03	1.360000e+03	4.141685e-10	4.672343e-12	4.672343e-12
1.360000e+03	1.400000e+03	3.282670e-10	4.212326e-12	4.212326e-12
1.400000e+03	1.440000e+03	2.591577e-10	3.643449e-12	3.643449e-12
1.440000e+03	1.480000e+03	2.024257e-10	3.046283e-12	3.046283e-12
1.480000e+03	1.520000e+03	1.638610e-10	2.840376e-12	2.840376e-12
1.520000e+03	1.560000e+03	1.307766e-10	2.461181e-12	2.461181e-12
1.560000e+03	1.600000e+03	1.107867e-10	2.384694e-12	2.384694e-12
1.600000e+03	1.640000e+03	8.635877e-11	2.026676e-12	2.026676e-12
1.640000e+03	1.680000e+03	7.216285e-11	1.848032e-12	1.848032e-12
1.680000e+03	1.720000e+03	5.694035e-11	1.538349e-12	1.538349e-12
1.720000e+03	1.760000e+03	4.816573e-11	1.513494e-12	1.513494e-12
1.760000e+03	1.800000e+03	4.031037e-11	1.479164e-12	1.479164e-12
1.800000e+03	1.840000e+03	2.911492e-11	1.007081e-12	1.007081e-12
1.840000e+03	1.880000e+03	2.275643e-11	8.333374e-13	8.333374e-13
1.880000e+03	1.920000e+03	2.098308e-11	1.023835e-12	1.023835e-12
1.920000e+03	1.960000e+03	1.620256e-11	6.857358e-13	6.857358e-13
1.960000e+03	2.000000e+03	1.449584e-11	7.644002e-13	7.644002e-13
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Path=onshell-qcd[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Scale=1000.
ScaledBy=9.79135040304752897e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.864497e-10	4.452922e-12	4.452922e-12
8.000000e+01	1.200000e+02	2.066186e-08	5.247667e-11	5.247667e-11
1.200000e+02	1.600000e+02	1.908572e-07	1.854524e-10	1.854524e-10
1.600000e+02	2.000000e+02	5.370758e-07	3.477693e-10	3.477693e-10
2.000000e+02	2.400000e+02	8.720460e-07	4.703477e-10	4.703477e-10
2.400000e+02	2.800000e+02	9.659048e-07	4.882487e-10	4.882487e-10
2.800000e+02	3.200000e+02	8.575585e-07	4.424874e-10	4.424874e-10
3.200000e+02	3.600000e+02	6.903878e-07	3.797230e-10	3.797230e-10
3.600000e+02	4.000000e+02	5.351750e-07	3.217970e-10	3.217970e-10
4.000000e+02	4.400000e+02	4.074498e-07	2.703202e-10	2.703202e-10
4.400000e+02	4.800000e+02	3.082805e-07	2.272189e-10	2.272189e-10
4.800000e+02	5.200000e+02	2.289341e-07	1.888110e-10	1.888110e-10
5.200000e+02	5.600000e+02	1.650494e-07	1.531789e-10	1.531789e-10
5.600000e+02	6.000000e+02	1.153881e-07	1.210950e-10	1.210950e-10
6.000000e+02	6.400000e+02	7.987803e-08	9.529185e-11	9.529185e-11
6.400000e+02	6.800000e+02	5.575033e-08	7.650582e-11	7.650582e-11
6.800000e+02	7.200000e+02	3.906380e-08	6.139539e-11	6.139539e-11
7.200000e+02	7.600000e+02	2.791633e-08	5.063550e-11	5.063550e-11
7.600000e+02	8.000000e+02	2.000957e-08	4.156686e-11	4.156686e-11
8.000000e+02	8.400000e+02	1.452029e-08	3.447746e-11	3.447746e-11
8.400000e+02	8.800000e+02	1.060560e-08	2.872384e-11	2.872384e-11
8.800000e+02	9.200000e+02	7.889107e-09	2.478019e-11	2.478019e-11
9.200000e+02	9.600000e+02	5.875285e-09	2.086109e-11	2.086109e-11
9.600000e+02	1.000000e+03	4.409112e-09	1.758211e-11	1.758211e-11
1.000000e+03	1.040000e+03	3.332315e-09	1.559583e-11	1.559583e-11
1.040000e+03	1.080000e+03	2.551150e-09	1.291248e-11	1.291248e-11
1.080000e+03	1.120000e+03	1.941253e-09	1.127374e-11	1.127374e-11
1.120000e+03	1.160000e+03	1.500494e-09	1.005647e-11	1.005647e-11
1.160000e+03	1.200000e+03	1.158189e-09	8.490377e-12	8.490377e-12
1.200000e+03	1.240000e+03	9.086805e-10	7.756061e-12	7.756061e-12
1.240000e+03	1.280000e+03	7.112970e-10	6.528557e-12	6.528557e-12
1.280000e+03	1.320000e+03	5.666097e-10	5.911449e-12	5.911449e-12
1.320000e+03	1.360000e+03	4.461985e-10	5.034507e-12	5.034507e-12
1.360000e+03	1.400000e+03	3.544542e-10	4.545694e-12	4.545694e-12
1.400000e+03	1.440000e+03	2.803293e-10	3.941818e-12	3.941818e-12
1.440000e+03	1.480000e+03	2.192827e-10	3.297767e-12	3.297767e-12
1.480000e+03	1.520000e+03	1.779356e-10	3.090343e-12	3.090343e-12
1.520000e+03	1.560000e+03	1.421817e-10	2.674308e-12	2.674308e-12
1.560000e+03	1.600000e+03	1.207896e-10	2.601268e-12	2.601268e-12
1.600000e+03	1.640000e+03	9.419195e-11	2.203940e-12	2.203940e-12
1.640000e+03	1.680000e+03	7.889062e-11	2.026885e-12	2.026885e-12
1.680000e+03	1.720000e+03	6.235152e-11	1.683759e-12	1.683759e-12
1.720000e+03	1.760000e+03	5.284858e-11	1.659840e-12	1.659840e-12
1.760000e+03	1.800000e+03	4.430107e-11	1.623098e-12	1.623098e-12
1.800000e+03	1.840000e+03	3.206922e-11	1.109731e-12	1.109731e-12
1.840000e+03	1.880000e+03	2.505820e-11	9.160339e-13	9.160339e-13
1.880000e+03	1.920000e+03	2.315211e-11	1.124990e-12	1.124990e-12
1.920000e+03	1.960000e+03	1.792932e-11	7.601916e-13	7.601916e-13
1.960000e+03	2.000000e+03	1.603300e-11	8.452540e-13	8.452540e-13
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Path=onshell-qcd[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Scale=1000.
ScaledBy=9.79134761815991035e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.296436e-10	5.544252e-12	5.544252e-12
8.000000e+01	1.200000e+02	2.531455e-08	6.475775e-11	6.475775e-11
1.200000e+02	1.600000e+02	2.329208e-07	2.281121e-10	2.281121e-10
1.600000e+02	2.000000e+02	6.521860e-07	4.255745e-10	4.255745e-10
2.000000e+02	2.400000e+02	1.053333e-06	5.721664e-10	5.721664e-10
2.400000e+02	2.800000e+02	1.160394e-06	5.900938e-10	5.900938e-10
2.800000e+02	3.200000e+02	1.024676e-06	5.313640e-10	5.313640e-10
3.200000e+02	3.600000e+02	8.206015e-07	4.531226e-10	4.531226e-10
3.600000e+02	4.000000e+02	6.329865e-07	3.818517e-10	3.818517e-10
4.000000e+02	4.400000e+02	4.797157e-07	3.191028e-10	3.191028e-10
4.400000e+02	4.800000e+02	3.614043e-07	2.669670e-10	2.669670e-10
4.800000e+02	5.200000e+02	2.673160e-07	2.209021e-10	2.209021e-10
5.200000e+02	5.600000e+02	1.919888e-07	1.784869e-10	1.784869e-10
5.600000e+02	6.000000e+02	1.337239e-07	1.404925e-10	1.404925e-10
6.000000e+02	6.400000e+02	9.224715e-08	1.101303e-10	1.101303e-10
6.400000e+02	6.800000e+02	6.416790e-08	8.807766e-11	8.807766e-11
6.800000e+02	7.200000e+02	4.481490e-08	7.042322e-11	7.042322e-11
7.200000e+02	7.600000e+02	3.193167e-08	5.790655e-11	5.790655e-11
7.600000e+02	8.000000e+02	2.281755e-08	4.737367e-11	4.737367e-11
8.000000e+02	8.400000e+02	1.651153e-08	3.918224e-11	3.918224e-11
8.400000e+02	8.800000e+02	1.202784e-08	3.255783e-11	3.255783e-11
8.800000e+02	9.200000e+02	8.922553e-09	2.799449e-11	2.799449e-11
9.200000e+02	9.600000e+02	6.627920e-09	2.350817e-11	2.350817e-11
9.600000e+02	1.000000e+03	4.962115e-09	1.977431e-11	1.977431e-11
1.000000e+03	1.040000e+03	3.741402e-09	1.749409e-11	1.749409e-11
1.040000e+03	1.080000e+03	2.858005e-09	1.446673e-11	1.446673e-11
1.080000e+03	1.120000e+03	2.169511e-09	1.259161e-11	1.259161e-11
1.120000e+03	1.160000e+03	1.673129e-09	1.121046e-11	1.121046e-11
1.160000e+03	1.200000e+03	1.288612e-09	9.436194e-12	9.436194e-12
1.200000e+03	1.240000e+03	1.008950e-09	8.604719e-12	8.604719e-12
1.240000e+03	1.280000e+03	7.882808e-10	7.235377e-12	7.235377e-12
1.280000e+03	1.320000e+03	6.267240e-10	6.538770e-12	6.538770e-12
1.320000e+03	1.360000e+03	4.926412e-10	5.557612e-12	5.557612e-12
1.360000e+03	1.400000e+03	3.904635e-10	5.010435e-12	5.010435e-12
1.400000e+03	1.440000e+03	3.082605e-10	4.333772e-12	4.333772e-12
1.440000e+03	1.480000e+03	2.407792e-10	3.623461e-12	3.623461e-12
1.480000e+03	1.520000e+03	1.949077e-10	3.378542e-12	3.378542e-12
1.520000e+03	1.560000e+03	1.555548e-10	2.927501e-12	2.927501e-12
1.560000e+03	1.600000e+03	1.317774e-10	2.836521e-12	2.836521e-12
1.600000e+03	1.640000e+03	1.027212e-10	2.410669e-12	2.410669e-12
1.640000e+03	1.680000e+03	8.583552e-11	2.198178e-12	2.198178e-12
1.680000e+03	1.720000e+03	6.772880e-11	1.829819e-12	1.829819e-12
1.720000e+03	1.760000e+03	5.729165e-11	1.800255e-12	1.800255e-12
1.760000e+03	1.800000e+03	4.794798e-11	1.759421e-12	1.759421e-12
1.800000e+03	1.840000e+03	3.463133e-11	1.197893e-12	1.197893e-12
1.840000e+03	1.880000e+03	2.706808e-11	9.912300e-13	9.912300e-13
1.880000e+03	1.920000e+03	2.495873e-11	1.217821e-12	1.217821e-12
1.920000e+03	1.960000e+03	1.927246e-11	8.156619e-13	8.156619e-13
1.960000e+03	2.000000e+03	1.724236e-11	9.092308e-13	9.092308e-13
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=1__MUF=1__LHAPDF=325100]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=1__MUF=1__LHAPDF=325100]
Path=onshell-qcd[MUR=1__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=9.79134870550767137e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.217762e-10	5.296616e-12	5.296616e-12
8.000000e+01	1.200000e+02	2.457665e-08	6.241939e-11	6.241939e-11
1.200000e+02	1.600000e+02	2.270187e-07	2.205899e-10	2.205899e-10
1.600000e+02	2.000000e+02	6.388347e-07	4.136610e-10	4.136610e-10
2.000000e+02	2.400000e+02	1.037272e-06	5.594643e-10	5.594643e-10
2.400000e+02	2.800000e+02	1.148914e-06	5.807569e-10	5.807569e-10
2.800000e+02	3.200000e+02	1.020040e-06	5.263252e-10	5.263252e-10
3.200000e+02	3.600000e+02	8.211947e-07	4.516688e-10	4.516688e-10
3.600000e+02	4.000000e+02	6.365740e-07	3.827677e-10	3.827677e-10
4.000000e+02	4.400000e+02	4.846488e-07	3.215376e-10	3.215376e-10
4.400000e+02	4.800000e+02	3.666903e-07	2.702699e-10	2.702699e-10
4.800000e+02	5.200000e+02	2.723102e-07	2.245850e-10	2.245850e-10
5.200000e+02	5.600000e+02	1.963213e-07	1.822016e-10	1.822016e-10
5.600000e+02	6.000000e+02	1.372505e-07	1.440387e-10	1.440387e-10
6.000000e+02	6.400000e+02	9.501248e-08	1.133468e-10	1.133468e-10
6.400000e+02	6.800000e+02	6.631332e-08	9.100134e-11	9.100134e-11
6.800000e+02	7.200000e+02	4.646520e-08	7.302793e-11	7.302793e-11
7.200000e+02	7.600000e+02	3.320560e-08	6.022938e-11	6.022938e-11
7.600000e+02	8.000000e+02	2.380077e-08	4.944250e-11	4.944250e-11
8.000000e+02	8.400000e+02	1.727145e-08	4.100988e-11	4.100988e-11
8.400000e+02	8.800000e+02	1.261504e-08	3.416614e-11	3.416614e-11
8.800000e+02	9.200000e+02	9.383850e-09	2.947528e-11	2.947528e-11
9.200000e+02	9.600000e+02	6.988473e-09	2.481362e-11	2.481362e-11
9.600000e+02	1.000000e+03	5.244505e-09	2.091338e-11	2.091338e-11
1.000000e+03	1.040000e+03	3.963688e-09	1.855076e-11	1.855076e-11
1.040000e+03	1.080000e+03	3.034515e-09	1.535900e-11	1.535900e-11
1.080000e+03	1.120000e+03	2.309061e-09	1.340977e-11	1.340977e-11
1.120000e+03	1.160000e+03	1.784792e-09	1.196186e-11	1.196186e-11
1.160000e+03	1.200000e+03	1.377630e-09	1.009904e-11	1.009904e-11
1.200000e+03	1.240000e+03	1.080848e-09	9.225600e-12	9.225600e-12
1.240000e+03	1.280000e+03	8.460660e-10	7.765518e-12	7.765518e-12
1.280000e+03	1.320000e+03	6.739650e-10	7.031488e-12	7.031488e-12
1.320000e+03	1.360000e+03	5.307393e-10	5.988391e-12	5.988391e-12
1.360000e+03	1.400000e+03	4.216122e-10	5.406965e-12	5.406965e-12
1.400000e+03	1.440000e+03	3.334432e-10	4.688673e-12	4.688673e-12
1.440000e+03	1.480000e+03	2.608300e-10	3.922593e-12	3.922593e-12
1.480000e+03	1.520000e+03	2.116489e-10	3.675867e-12	3.675867e-12
1.520000e+03	1.560000e+03	1.691207e-10	3.181007e-12	3.181007e-12
1.560000e+03	1.600000e+03	1.436755e-10	3.094128e-12	3.094128e-12
1.600000e+03	1.640000e+03	1.120385e-10	2.621519e-12	2.621519e-12
1.640000e+03	1.680000e+03	9.383797e-11	2.410918e-12	2.410918e-12
1.680000e+03	1.720000e+03	7.416523e-11	2.002780e-12	2.002780e-12
1.720000e+03	1.760000e+03	6.286175e-11	1.974329e-12	1.974329e-12
1.760000e+03	1.800000e+03	5.269478e-11	1.930626e-12	1.930626e-12
1.800000e+03	1.840000e+03	3.814535e-11	1.319991e-12	1.319991e-12
1.840000e+03	1.880000e+03	2.980597e-11	1.089595e-12	1.089595e-12
1.880000e+03	1.920000e+03	2.753873e-11	1.338141e-12	1.338141e-12
1.920000e+03	1.960000e+03	2.132638e-11	9.042245e-13	9.042245e-13
1.960000e+03	2.000000e+03	1.907076e-11	1.005404e-12	1.005404e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Path=onshell-qcd[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Scale=1000.
ScaledBy=9.79134797510691422e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.119887e-10	4.998813e-12	4.998813e-12
8.000000e+01	1.200000e+02	2.363248e-08	5.951492e-11	5.951492e-11
1.200000e+02	1.600000e+02	2.192720e-07	2.111019e-10	2.111019e-10
1.600000e+02	2.000000e+02	6.205590e-07	3.982181e-10	3.982181e-10
2.000000e+02	2.400000e+02	1.013737e-06	5.422628e-10	5.422628e-10
2.400000e+02	2.800000e+02	1.129834e-06	5.671487e-10	5.671487e-10
2.800000e+02	3.200000e+02	1.009313e-06	5.178176e-10	5.178176e-10
3.200000e+02	3.600000e+02	8.174443e-07	4.476132e-10	4.476132e-10
3.600000e+02	4.000000e+02	6.372312e-07	3.817776e-10	3.817776e-10
4.000000e+02	4.400000e+02	4.876795e-07	3.226269e-10	3.226269e-10
4.400000e+02	4.800000e+02	3.707840e-07	2.726441e-10	2.726441e-10
4.800000e+02	5.200000e+02	2.765982e-07	2.276534e-10	2.276534e-10
5.200000e+02	5.600000e+02	2.002752e-07	1.855515e-10	1.855515e-10
5.600000e+02	6.000000e+02	1.406062e-07	1.474169e-10	1.474169e-10
6.000000e+02	6.400000e+02	9.772310e-08	1.165195e-10	1.165195e-10
6.400000e+02	6.800000e+02	6.846435e-08	9.396372e-11	9.396372e-11
6.800000e+02	7.200000e+02	4.815070e-08	7.572387e-11	7.572387e-11
7.200000e+02	7.600000e+02	3.452530e-08	6.266551e-11	6.266551e-11
7.600000e+02	8.000000e+02	2.483262e-08	5.164455e-11	5.164455e-11
8.000000e+02	8.400000e+02	1.807734e-08	4.297272e-11	4.297272e-11
8.400000e+02	8.800000e+02	1.324349e-08	3.590823e-11	3.590823e-11
8.800000e+02	9.200000e+02	9.881837e-09	3.109778e-11	3.109778e-11
9.200000e+02	9.600000e+02	7.380573e-09	2.625280e-11	2.625280e-11
9.600000e+02	1.000000e+03	5.553650e-09	2.217488e-11	2.217488e-11
1.000000e+03	1.040000e+03	4.208483e-09	1.972844e-11	1.972844e-11
1.040000e+03	1.080000e+03	3.229978e-09	1.635590e-11	1.635590e-11
1.080000e+03	1.120000e+03	2.464480e-09	1.433057e-11	1.433057e-11
1.120000e+03	1.160000e+03	1.909759e-09	1.281069e-11	1.281069e-11
1.160000e+03	1.200000e+03	1.477734e-09	1.085431e-11	1.085431e-11
1.200000e+03	1.240000e+03	1.162035e-09	9.934699e-12	9.934699e-12
1.240000e+03	1.280000e+03	9.115717e-10	8.371514e-12	8.371514e-12
1.280000e+03	1.320000e+03	7.277047e-10	7.596593e-12	7.596593e-12
1.320000e+03	1.360000e+03	5.742312e-10	6.484015e-12	6.484015e-12
1.360000e+03	1.400000e+03	4.573245e-10	5.864900e-12	5.864900e-12
1.400000e+03	1.440000e+03	3.624037e-10	5.100252e-12	5.100252e-12
1.440000e+03	1.480000e+03	2.839425e-10	4.269156e-12	4.269156e-12
1.480000e+03	1.520000e+03	2.310292e-10	4.023616e-12	4.023616e-12
1.520000e+03	1.560000e+03	1.848581e-10	3.477309e-12	3.477309e-12
1.560000e+03	1.600000e+03	1.575479e-10	3.397324e-12	3.397324e-12
1.600000e+03	1.640000e+03	1.229040e-10	2.867508e-12	2.867508e-12
1.640000e+03	1.680000e+03	1.032066e-10	2.662893e-12	2.662893e-12
1.680000e+03	1.720000e+03	8.171825e-11	2.206775e-12	2.206775e-12
1.720000e+03	1.760000e+03	6.941852e-11	2.180044e-12	2.180044e-12
1.760000e+03	1.800000e+03	5.829782e-11	2.133618e-12	2.133618e-12
1.800000e+03	1.840000e+03	4.230470e-11	1.465120e-12	1.465120e-12
1.840000e+03	1.880000e+03	3.304388e-11	1.206163e-12	1.206163e-12
1.880000e+03	1.920000e+03	3.060265e-11	1.480918e-12	1.480918e-12
1.920000e+03	1.960000e+03	2.377393e-11	1.010518e-12	1.010518e-12
1.960000e+03	2.000000e+03	2.124856e-11	1.120264e-12	1.120264e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Path=onshell-qcd[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Scale=1000.
ScaledBy=9.79134791250676758e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.683922e-10	6.409935e-12	6.409935e-12
8.000000e+01	1.200000e+02	2.974255e-08	7.553960e-11	7.553960e-11
1.200000e+02	1.600000e+02	2.747370e-07	2.669567e-10	2.669567e-10
1.600000e+02	2.000000e+02	7.731145e-07	5.006103e-10	5.006103e-10
2.000000e+02	2.400000e+02	1.255301e-06	6.770606e-10	6.770606e-10
2.400000e+02	2.800000e+02	1.390410e-06	7.028288e-10	7.028288e-10
2.800000e+02	3.200000e+02	1.234446e-06	6.369558e-10	6.369558e-10
3.200000e+02	3.600000e+02	9.938055e-07	5.466072e-10	5.466072e-10
3.600000e+02	4.000000e+02	7.703782e-07	4.632234e-10	4.632234e-10
4.000000e+02	4.400000e+02	5.865192e-07	3.891231e-10	3.891231e-10
4.400000e+02	4.800000e+02	4.437665e-07	3.270791e-10	3.270791e-10
4.800000e+02	5.200000e+02	3.295482e-07	2.717915e-10	2.717915e-10
5.200000e+02	5.600000e+02	2.375869e-07	2.204993e-10	2.204993e-10
5.600000e+02	6.000000e+02	1.660998e-07	1.743149e-10	1.743149e-10
6.000000e+02	6.400000e+02	1.149836e-07	1.371716e-10	1.371716e-10
6.400000e+02	6.800000e+02	8.025203e-08	1.101293e-10	1.101293e-10
6.800000e+02	7.200000e+02	5.623190e-08	8.837799e-11	8.837799e-11
7.200000e+02	7.600000e+02	4.018523e-08	7.288926e-11	7.288926e-11
7.600000e+02	8.000000e+02	2.880355e-08	5.983504e-11	5.983504e-11
8.000000e+02	8.400000e+02	2.090181e-08	4.962993e-11	4.962993e-11
8.400000e+02	8.800000e+02	1.526665e-08	4.134766e-11	4.134766e-11
8.800000e+02	9.200000e+02	1.135628e-08	3.567082e-11	3.567082e-11
9.200000e+02	9.600000e+02	8.457413e-09	3.002931e-11	3.002931e-11
9.600000e+02	1.000000e+03	6.346873e-09	2.530926e-11	2.530926e-11
1.000000e+03	1.040000e+03	4.796830e-09	2.245003e-11	2.245003e-11
1.040000e+03	1.080000e+03	3.672353e-09	1.858737e-11	1.858737e-11
1.080000e+03	1.120000e+03	2.794413e-09	1.622843e-11	1.622843e-11
1.120000e+03	1.160000e+03	2.159945e-09	1.447618e-11	1.447618e-11
1.160000e+03	1.200000e+03	1.667200e-09	1.222180e-11	1.222180e-11
1.200000e+03	1.240000e+03	1.308035e-09	1.116477e-11	1.116477e-11
1.240000e+03	1.280000e+03	1.023904e-09	9.397789e-12	9.397789e-12
1.280000e+03	1.320000e+03	8.156287e-10	8.509469e-12	8.509469e-12
1.320000e+03	1.360000e+03	6.422978e-10	7.247118e-12	7.247118e-12
1.360000e+03	1.400000e+03	5.102330e-10	6.543479e-12	6.543479e-12
1.400000e+03	1.440000e+03	4.035307e-10	5.674205e-12	5.674205e-12
1.440000e+03	1.480000e+03	3.156553e-10	4.747100e-12	4.747100e-12
1.480000e+03	1.520000e+03	2.561363e-10	4.448514e-12	4.448514e-12
1.520000e+03	1.560000e+03	2.046689e-10	3.849638e-12	3.849638e-12
1.560000e+03	1.600000e+03	1.738753e-10	3.744496e-12	3.744496e-12
1.600000e+03	1.640000e+03	1.355883e-10	3.172548e-12	3.172548e-12
1.640000e+03	1.680000e+03	1.135622e-10	2.917680e-12	2.917680e-12
1.680000e+03	1.720000e+03	8.975435e-11	2.423753e-12	2.423753e-12
1.720000e+03	1.760000e+03	7.607492e-11	2.389322e-12	2.389322e-12
1.760000e+03	1.800000e+03	6.377095e-11	2.336433e-12	2.336433e-12
1.800000e+03	1.840000e+03	4.616330e-11	1.597446e-12	1.597446e-12
1.840000e+03	1.880000e+03	3.607103e-11	1.318621e-12	1.318621e-12
1.880000e+03	1.920000e+03	3.332723e-11	1.619411e-12	1.619411e-12
1.920000e+03	1.960000e+03	2.580908e-11	1.094288e-12	1.094288e-12
1.960000e+03	2.000000e+03	2.307933e-11	1.216734e-12	1.216734e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Path=onshell-qcd[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Scale=1000.
ScaledBy=9.79134837439408187e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.565478e-10	6.049536e-12	6.049536e-12
8.000000e+01	1.200000e+02	2.859990e-08	7.202464e-11	7.202464e-11
1.200000e+02	1.600000e+02	2.653617e-07	2.554744e-10	2.554744e-10
1.600000e+02	2.000000e+02	7.509972e-07	4.819214e-10	4.819214e-10
2.000000e+02	2.400000e+02	1.226819e-06	6.562436e-10	6.562436e-10
2.400000e+02	2.800000e+02	1.367319e-06	6.863602e-10	6.863602e-10
2.800000e+02	3.200000e+02	1.221464e-06	6.266600e-10	6.266600e-10
3.200000e+02	3.600000e+02	9.892665e-07	5.416991e-10	5.416991e-10
3.600000e+02	4.000000e+02	7.711737e-07	4.620252e-10	4.620252e-10
4.000000e+02	4.400000e+02	5.901867e-07	3.904413e-10	3.904413e-10
4.400000e+02	4.800000e+02	4.487207e-07	3.299525e-10	3.299525e-10
4.800000e+02	5.200000e+02	3.347375e-07	2.755049e-10	2.755049e-10
5.200000e+02	5.600000e+02	2.423720e-07	2.245535e-10	2.245535e-10
5.600000e+02	6.000000e+02	1.701609e-07	1.784031e-10	1.784031e-10
6.000000e+02	6.400000e+02	1.182640e-07	1.410113e-10	1.410113e-10
6.400000e+02	6.800000e+02	8.285520e-08	1.137144e-10	1.137144e-10
6.800000e+02	7.200000e+02	5.827170e-08	9.164064e-11	9.164064e-11
7.200000e+02	7.600000e+02	4.178232e-08	7.583747e-11	7.583747e-11
7.600000e+02	8.000000e+02	3.005232e-08	6.249995e-11	6.249995e-11
8.000000e+02	8.400000e+02	2.187710e-08	5.200535e-11	5.200535e-11
8.400000e+02	8.800000e+02	1.602720e-08	4.345594e-11	4.345594e-11
8.800000e+02	9.200000e+02	1.195895e-08	3.763437e-11	3.763437e-11
9.200000e+02	9.600000e+02	8.931933e-09	3.177100e-11	3.177100e-11
9.600000e+02	1.000000e+03	6.721000e-09	2.683593e-11	2.683593e-11
1.000000e+03	1.040000e+03	5.093083e-09	2.387525e-11	2.387525e-11
1.040000e+03	1.080000e+03	3.908900e-09	1.979382e-11	1.979382e-11
1.080000e+03	1.120000e+03	2.982500e-09	1.734278e-11	1.734278e-11
1.120000e+03	1.160000e+03	2.311181e-09	1.550343e-11	1.550343e-11
1.160000e+03	1.200000e+03	1.788346e-09	1.313583e-11	1.313583e-11
1.200000e+03	1.240000e+03	1.406289e-09	1.202292e-11	1.202292e-11
1.240000e+03	1.280000e+03	1.103179e-09	1.013116e-11	1.013116e-11
1.280000e+03	1.320000e+03	8.806645e-10	9.193357e-12	9.193357e-12
1.320000e+03	1.360000e+03	6.949318e-10	7.846920e-12	7.846920e-12
1.360000e+03	1.400000e+03	5.534517e-10	7.097670e-12	7.097670e-12
1.400000e+03	1.440000e+03	4.385790e-10	6.172297e-12	6.172297e-12
1.440000e+03	1.480000e+03	3.436257e-10	5.166510e-12	5.166510e-12
1.480000e+03	1.520000e+03	2.795902e-10	4.869359e-12	4.869359e-12
1.520000e+03	1.560000e+03	2.237143e-10	4.208220e-12	4.208220e-12
1.560000e+03	1.600000e+03	1.906636e-10	4.111424e-12	4.111424e-12
1.600000e+03	1.640000e+03	1.487378e-10	3.470243e-12	3.470243e-12
1.640000e+03	1.680000e+03	1.249001e-10	3.222619e-12	3.222619e-12
1.680000e+03	1.720000e+03	9.889500e-11	2.670627e-12	2.670627e-12
1.720000e+03	1.760000e+03	8.400995e-11	2.638278e-12	2.638278e-12
1.760000e+03	1.800000e+03	7.055172e-11	2.582092e-12	2.582092e-12
1.800000e+03	1.840000e+03	5.119693e-11	1.773080e-12	1.773080e-12
1.840000e+03	1.880000e+03	3.998950e-11	1.459692e-12	1.459692e-12
1.880000e+03	1.920000e+03	3.703518e-11	1.792199e-12	1.792199e-12
1.920000e+03	1.960000e+03	2.877110e-11	1.222923e-12	1.222923e-12
1.960000e+03	2.000000e+03	2.571490e-11	1.355738e-12	1.355738e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Path=onshell-qcd[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Scale=1000.
ScaledBy=9.79134665760089597e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.930639e-10	4.661112e-12	4.661112e-12
8.000000e+01	1.200000e+02	2.128222e-08	5.444254e-11	5.444254e-11
1.200000e+02	1.600000e+02	1.958190e-07	1.917763e-10	1.917763e-10
1.600000e+02	2.000000e+02	5.482997e-07	3.577849e-10	3.577849e-10
2.000000e+02	2.400000e+02	8.855487e-07	4.810265e-10	4.810265e-10
2.400000e+02	2.800000e+02	9.755555e-07	4.960983e-10	4.960983e-10
2.800000e+02	3.200000e+02	8.614562e-07	4.467234e-10	4.467234e-10
3.200000e+02	3.600000e+02	6.898885e-07	3.809450e-10	3.809450e-10
3.600000e+02	4.000000e+02	5.321585e-07	3.210269e-10	3.210269e-10
4.000000e+02	4.400000e+02	4.033023e-07	2.682732e-10	2.682732e-10
4.400000e+02	4.800000e+02	3.038365e-07	2.244421e-10	2.244421e-10
4.800000e+02	5.200000e+02	2.247355e-07	1.857147e-10	1.857147e-10
5.200000e+02	5.600000e+02	1.614071e-07	1.500559e-10	1.500559e-10
5.600000e+02	6.000000e+02	1.124232e-07	1.181136e-10	1.181136e-10
6.000000e+02	6.400000e+02	7.755318e-08	9.258780e-11	9.258780e-11
6.400000e+02	6.800000e+02	5.394665e-08	7.404782e-11	7.404782e-11
6.800000e+02	7.200000e+02	3.767637e-08	5.920556e-11	5.920556e-11
7.200000e+02	7.600000e+02	2.684528e-08	4.868266e-11	4.868266e-11
7.600000e+02	8.000000e+02	1.918296e-08	3.982756e-11	3.982756e-11
8.000000e+02	8.400000e+02	1.388142e-08	3.294093e-11	3.294093e-11
8.400000e+02	8.800000e+02	1.011194e-08	2.737172e-11	2.737172e-11
8.800000e+02	9.200000e+02	7.501285e-09	2.353527e-11	2.353527e-11
9.200000e+02	9.600000e+02	5.572165e-09	1.976357e-11	1.976357e-11
9.600000e+02	1.000000e+03	4.171703e-09	1.662448e-11	1.662448e-11
1.000000e+03	1.040000e+03	3.145438e-09	1.470747e-11	1.470747e-11
1.040000e+03	1.080000e+03	2.402755e-09	1.216233e-11	1.216233e-11
1.080000e+03	1.120000e+03	1.823931e-09	1.058590e-11	1.058590e-11
1.120000e+03	1.160000e+03	1.406617e-09	9.424751e-12	9.424751e-12
1.160000e+03	1.200000e+03	1.083350e-09	7.933111e-12	7.933111e-12
1.200000e+03	1.240000e+03	8.482352e-10	7.234079e-12	7.234079e-12
1.240000e+03	1.280000e+03	6.627163e-10	6.082859e-12	6.082859e-12
1.280000e+03	1.320000e+03	5.268940e-10	5.497215e-12	5.497215e-12
1.320000e+03	1.360000e+03	4.141685e-10	4.672343e-12	4.672343e-12
1.360000e+03	1.400000e+03	3.282670e-10	4.212326e-12	4.212326e-12
1.400000e+03	1.440000e+03	2.591577e-10	3.643449e-12	3.643449e-12
1.440000e+03	1.480000e+03	2.024257e-10	3.046283e-12	3.046283e-12
1.480000e+03	1.520000e+03	1.638610e-10	2.840376e-12	2.840376e-12
1.520000e+03	1.560000e+03	1.307766e-10	2.461181e-12	2.461181e-12
1.560000e+03	1.600000e+03	1.107867e-10	2.384694e-12	2.384694e-12
1.600000e+03	1.640000e+03	8.635877e-11	2.026676e-12	2.026676e-12
1.640000e+03	1.680000e+03	7.216285e-11	1.848032e-12	1.848032e-12
1.680000e+03	1.720000e+03	5.694035e-11	1.538349e-12	1.538349e-12
1.720000e+03	1.760000e+03	4.816573e-11	1.513494e-12	1.513494e-12
1.760000e+03	1.800000e+03	4.031037e-11	1.479164e-12	1.479164e-12
1.800000e+03	1.840000e+03	2.911492e-11	1.007081e-12	1.007081e-12
1.840000e+03	1.880000e+03	2.275643e-11	8.333374e-13	8.333374e-13
1.880000e+03	1.920000e+03	2.098308e-11	1.023835e-12	1.023835e-12
1.920000e+03	1.960000e+03	1.620256e-11	6.857358e-13	6.857358e-13
1.960000e+03	2.000000e+03	1.449584e-11	7.644002e-13	7.644002e-13
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Path=onshell-qcd[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Scale=1000.
ScaledBy=9.79135040304752897e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	1.864497e-10	4.452922e-12	4.452922e-12
8.000000e+01	1.200000e+02	2.066186e-08	5.247667e-11	5.247667e-11
1.200000e+02	1.600000e+02	1.908572e-07	1.854524e-10	1.854524e-10
1.600000e+02	2.000000e+02	5.370758e-07	3.477693e-10	3.477693e-10
2.000000e+02	2.400000e+02	8.720460e-07	4.703477e-10	4.703477e-10
2.400000e+02	2.800000e+02	9.659048e-07	4.882487e-10	4.882487e-10
2.800000e+02	3.200000e+02	8.575585e-07	4.424874e-10	4.424874e-10
3.200000e+02	3.600000e+02	6.903878e-07	3.797230e-10	3.797230e-10
3.600000e+02	4.000000e+02	5.351750e-07	3.217970e-10	3.217970e-10
4.000000e+02	4.400000e+02	4.074498e-07	2.703202e-10	2.703202e-10
4.400000e+02	4.800000e+02	3.082805e-07	2.272189e-10	2.272189e-10
4.800000e+02	5.200000e+02	2.289341e-07	1.888110e-10	1.888110e-10
5.200000e+02	5.600000e+02	1.650494e-07	1.531789e-10	1.531789e-10
5.600000e+02	6.000000e+02	1.153881e-07	1.210950e-10	1.210950e-10
6.000000e+02	6.400000e+02	7.987803e-08	9.529185e-11	9.529185e-11
6.400000e+02	6.800000e+02	5.575033e-08	7.650582e-11	7.650582e-11
6.800000e+02	7.200000e+02	3.906380e-08	6.139539e-11	6.139539e-11
7.200000e+02	7.600000e+02	2.791633e-08	5.063550e-11	5.063550e-11
7.600000e+02	8.000000e+02	2.000957e-08	4.156686e-11	4.156686e-11
8.000000e+02	8.400000e+02	1.452029e-08	3.447746e-11	3.447746e-11
8.400000e+02	8.800000e+02	1.060560e-08	2.872384e-11	2.872384e-11
8.800000e+02	9.200000e+02	7.889107e-09	2.478019e-11	2.478019e-11
9.200000e+02	9.600000e+02	5.875285e-09	2.086109e-11	2.086109e-11
9.600000e+02	1.000000e+03	4.409112e-09	1.758211e-11	1.758211e-11
1.000000e+03	1.040000e+03	3.332315e-09	1.559583e-11	1.559583e-11
1.040000e+03	1.080000e+03	2.551150e-09	1.291248e-11	1.291248e-11
1.080000e+03	1.120000e+03	1.941253e-09	1.127374e-11	1.127374e-11
1.120000e+03	1.160000e+03	1.500494e-09	1.005647e-11	1.005647e-11
1.160000e+03	1.200000e+03	1.158189e-09	8.490377e-12	8.490377e-12
1.200000e+03	1.240000e+03	9.086805e-10	7.756061e-12	7.756061e-12
1.240000e+03	1.280000e+03	7.112970e-10	6.528557e-12	6.528557e-12
1.280000e+03	1.320000e+03	5.666097e-10	5.911449e-12	5.911449e-12
1.320000e+03	1.360000e+03	4.461985e-10	5.034507e-12	5.034507e-12
1.360000e+03	1.400000e+03	3.544542e-10	4.545694e-12	4.545694e-12
1.400000e+03	1.440000e+03	2.803293e-10	3.941818e-12	3.941818e-12
1.440000e+03	1.480000e+03	2.192827e-10	3.297767e-12	3.297767e-12
1.480000e+03	1.520000e+03	1.779356e-10	3.090343e-12	3.090343e-12
1.520000e+03	1.560000e+03	1.421817e-10	2.674308e-12	2.674308e-12
1.560000e+03	1.600000e+03	1.207896e-10	2.601268e-12	2.601268e-12
1.600000e+03	1.640000e+03	9.419195e-11	2.203940e-12	2.203940e-12
1.640000e+03	1.680000e+03	7.889062e-11	2.026885e-12	2.026885e-12
1.680000e+03	1.720000e+03	6.235152e-11	1.683759e-12	1.683759e-12
1.720000e+03	1.760000e+03	5.284858e-11	1.659840e-12	1.659840e-12
1.760000e+03	1.800000e+03	4.430107e-11	1.623098e-12	1.623098e-12
1.800000e+03	1.840000e+03	3.206922e-11	1.109731e-12	1.109731e-12
1.840000e+03	1.880000e+03	2.505820e-11	9.160339e-13	9.160339e-13
1.880000e+03	1.920000e+03	2.315211e-11	1.124990e-12	1.124990e-12
1.920000e+03	1.960000e+03	1.792932e-11	7.601916e-13	7.601916e-13
1.960000e+03	2.000000e+03	1.603300e-11	8.452540e-13	8.452540e-13
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Path=onshell-qcd[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Scale=1000.
ScaledBy=9.79134761815991035e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.296436e-10	5.544252e-12	5.544252e-12
8.000000e+01	1.200000e+02	2.531455e-08	6.475775e-11	6.475775e-11
1.200000e+02	1.600000e+02	2.329208e-07	2.281121e-10	2.281121e-10
1.600000e+02	2.000000e+02	6.521860e-07	4.255745e-10	4.255745e-10
2.000000e+02	2.400000e+02	1.053333e-06	5.721664e-10	5.721664e-10
2.400000e+02	2.800000e+02	1.160394e-06	5.900938e-10	5.900938e-10
2.800000e+02	3.200000e+02	1.024676e-06	5.313640e-10	5.313640e-10
3.200000e+02	3.600000e+02	8.206015e-07	4.531226e-10	4.531226e-10
3.600000e+02	4.000000e+02	6.329865e-07	3.818517e-10	3.818517e-10
4.000000e+02	4.400000e+02	4.797157e-07	3.191028e-10	3.191028e-10
4.400000e+02	4.800000e+02	3.614043e-07	2.669670e-10	2.669670e-10
4.800000e+02	5.200000e+02	2.673160e-07	2.209021e-10	2.209021e-10
5.200000e+02	5.600000e+02	1.919888e-07	1.784869e-10	1.784869e-10
5.600000e+02	6.000000e+02	1.337239e-07	1.404925e-10	1.404925e-10
6.000000e+02	6.400000e+02	9.224715e-08	1.101303e-10	1.101303e-10
6.400000e+02	6.800000e+02	6.416790e-08	8.807766e-11	8.807766e-11
6.800000e+02	7.200000e+02	4.481490e-08	7.042322e-11	7.042322e-11
7.200000e+02	7.600000e+02	3.193167e-08	5.790655e-11	5.790655e-11
7.600000e+02	8.000000e+02	2.281755e-08	4.737367e-11	4.737367e-11
8.000000e+02	8.400000e+02	1.651153e-08	3.918224e-11	3.918224e-11
8.400000e+02	8.800000e+02	1.202784e-08	3.255783e-11	3.255783e-11
8.800000e+02	9.200000e+02	8.922553e-09	2.799449e-11	2.799449e-11
9.200000e+02	9.600000e+02	6.627920e-09	2.350817e-11	2.350817e-11
9.600000e+02	1.000000e+03	4.962115e-09	1.977431e-11	1.977431e-11
1.000000e+03	1.040000e+03	3.741402e-09	1.749409e-11	1.749409e-11
1.040000e+03	1.080000e+03	2.858005e-09	1.446673e-11	1.446673e-11
1.080000e+03	1.120000e+03	2.169511e-09	1.259161e-11	1.259161e-11
1.120000e+03	1.160000e+03	1.673129e-09	1.121046e-11	1.121046e-11
1.160000e+03	1.200000e+03	1.288612e-09	9.436194e-12	9.436194e-12
1.200000e+03	1.240000e+03	1.008950e-09	8.604719e-12	8.604719e-12
1.240000e+03	1.280000e+03	7.882808e-10	7.235377e-12	7.235377e-12
1.280000e+03	1.320000e+03	6.267240e-10	6.538770e-12	6.538770e-12
1.320000e+03	1.360000e+03	4.926412e-10	5.557612e-12	5.557612e-12
1.360000e+03	1.400000e+03	3.904635e-10	5.010435e-12	5.010435e-12
1.400000e+03	1.440000e+03	3.082605e-10	4.333772e-12	4.333772e-12
1.440000e+03	1.480000e+03	2.407792e-10	3.623461e-12	3.623461e-12
1.480000e+03	1.520000e+03	1.949077e-10	3.378542e-12	3.378542e-12
1.520000e+03	1.560000e+03	1.555548e-10	2.927501e-12	2.927501e-12
1.560000e+03	1.600000e+03	1.317774e-10	2.836521e-12	2.836521e-12
1.600000e+03	1.640000e+03	1.027212e-10	2.410669e-12	2.410669e-12
1.640000e+03	1.680000e+03	8.583552e-11	2.198178e-12	2.198178e-12
1.680000e+03	1.720000e+03	6.772880e-11	1.829819e-12	1.829819e-12
1.720000e+03	1.760000e+03	5.729165e-11	1.800255e-12	1.800255e-12
1.760000e+03	1.800000e+03	4.794798e-11	1.759421e-12	1.759421e-12
1.800000e+03	1.840000e+03	3.463133e-11	1.197893e-12	1.197893e-12
1.840000e+03	1.880000e+03	2.706808e-11	9.912300e-13	9.912300e-13
1.880000e+03	1.920000e+03	2.495873e-11	1.217821e-12	1.217821e-12
1.920000e+03	1.960000e+03	1.927246e-11	8.156619e-13	8.156619e-13
1.960000e+03	2.000000e+03	1.724236e-11	9.092308e-13	9.092308e-13
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=onshell-qcd[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=9.79134870550767137e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.217762e-10	5.296616e-12	5.296616e-12
8.000000e+01	1.200000e+02	2.457665e-08	6.241939e-11	6.241939e-11
1.200000e+02	1.600000e+02	2.270187e-07	2.205899e-10	2.205899e-10
1.600000e+02	2.000000e+02	6.388347e-07	4.136610e-10	4.136610e-10
2.000000e+02	2.400000e+02	1.037272e-06	5.594643e-10	5.594643e-10
2.400000e+02	2.800000e+02	1.148914e-06	5.807569e-10	5.807569e-10
2.800000e+02	3.200000e+02	1.020040e-06	5.263252e-10	5.263252e-10
3.200000e+02	3.600000e+02	8.211947e-07	4.516688e-10	4.516688e-10
3.600000e+02	4.000000e+02	6.365740e-07	3.827677e-10	3.827677e-10
4.000000e+02	4.400000e+02	4.846488e-07	3.215376e-10	3.215376e-10
4.400000e+02	4.800000e+02	3.666903e-07	2.702699e-10	2.702699e-10
4.800000e+02	5.200000e+02	2.723102e-07	2.245850e-10	2.245850e-10
5.200000e+02	5.600000e+02	1.963213e-07	1.822016e-10	1.822016e-10
5.600000e+02	6.000000e+02	1.372505e-07	1.440387e-10	1.440387e-10
6.000000e+02	6.400000e+02	9.501248e-08	1.133468e-10	1.133468e-10
6.400000e+02	6.800000e+02	6.631332e-08	9.100134e-11	9.100134e-11
6.800000e+02	7.200000e+02	4.646520e-08	7.302793e-11	7.302793e-11
7.200000e+02	7.600000e+02	3.320560e-08	6.022938e-11	6.022938e-11
7.600000e+02	8.000000e+02	2.380077e-08	4.944250e-11	4.944250e-11
8.000000e+02	8.400000e+02	1.727145e-08	4.100988e-11	4.100988e-11
8.400000e+02	8.800000e+02	1.261504e-08	3.416614e-11	3.416614e-11
8.800000e+02	9.200000e+02	9.383850e-09	2.947528e-11	2.947528e-11
9.200000e+02	9.600000e+02	6.988473e-09	2.481362e-11	2.481362e-11
9.600000e+02	1.000000e+03	5.244505e-09	2.091338e-11	2.091338e-11
1.000000e+03	1.040000e+03	3.963688e-09	1.855076e-11	1.855076e-11
1.040000e+03	1.080000e+03	3.034515e-09	1.535900e-11	1.535900e-11
1.080000e+03	1.120000e+03	2.309061e-09	1.340977e-11	1.340977e-11
1.120000e+03	1.160000e+03	1.784792e-09	1.196186e-11	1.196186e-11
1.160000e+03	1.200000e+03	1.377630e-09	1.009904e-11	1.009904e-11
1.200000e+03	1.240000e+03	1.080848e-09	9.225600e-12	9.225600e-12
1.240000e+03	1.280000e+03	8.460660e-10	7.765518e-12	7.765518e-12
1.280000e+03	1.320000e+03	6.739650e-10	7.031488e-12	7.031488e-12
1.320000e+03	1.360000e+03	5.307393e-10	5.988391e-12	5.988391e-12
1.360000e+03	1.400000e+03	4.216122e-10	5.406965e-12	5.406965e-12
1.400000e+03	1.440000e+03	3.334432e-10	4.688673e-12	4.688673e-12
1.440000e+03	1.480000e+03	2.608300e-10	3.922593e-12	3.922593e-12
1.480000e+03	1.520000e+03	2.116489e-10	3.675867e-12	3.675867e-12
1.520000e+03	1.560000e+03	1.691207e-10	3.181007e-12	3.181007e-12
1.560000e+03	1.600000e+03	1.436755e-10	3.094128e-12	3.094128e-12
1.600000e+03	1.640000e+03	1.120385e-10	2.621519e-12	2.621519e-12
1.640000e+03	1.680000e+03	9.383797e-11	2.410918e-12	2.410918e-12
1.680000e+03	1.720000e+03	7.416523e-11	2.002780e-12	2.002780e-12
1.720000e+03	1.760000e+03	6.286175e-11	1.974329e-12	1.974329e-12
1.760000e+03	1.800000e+03	5.269478e-11	1.930626e-12	1.930626e-12
1.800000e+03	1.840000e+03	3.814535e-11	1.319991e-12	1.319991e-12
1.840000e+03	1.880000e+03	2.980597e-11	1.089595e-12	1.089595e-12
1.880000e+03	1.920000e+03	2.753873e-11	1.338141e-12	1.338141e-12
1.920000e+03	1.960000e+03	2.132638e-11	9.042245e-13	9.042245e-13
1.960000e+03	2.000000e+03	1.907076e-11	1.005404e-12	1.005404e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Path=onshell-qcd[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Scale=1000.
ScaledBy=9.79134797510691422e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.119887e-10	4.998813e-12	4.998813e-12
8.000000e+01	1.200000e+02	2.363248e-08	5.951492e-11	5.951492e-11
1.200000e+02	1.600000e+02	2.192720e-07	2.111019e-10	2.111019e-10
1.600000e+02	2.000000e+02	6.205590e-07	3.982181e-10	3.982181e-10
2.000000e+02	2.400000e+02	1.013737e-06	5.422628e-10	5.422628e-10
2.400000e+02	2.800000e+02	1.129834e-06	5.671487e-10	5.671487e-10
2.800000e+02	3.200000e+02	1.009313e-06	5.178176e-10	5.178176e-10
3.200000e+02	3.600000e+02	8.174443e-07	4.476132e-10	4.476132e-10
3.600000e+02	4.000000e+02	6.372312e-07	3.817776e-10	3.817776e-10
4.000000e+02	4.400000e+02	4.876795e-07	3.226269e-10	3.226269e-10
4.400000e+02	4.800000e+02	3.707840e-07	2.726441e-10	2.726441e-10
4.800000e+02	5.200000e+02	2.765982e-07	2.276534e-10	2.276534e-10
5.200000e+02	5.600000e+02	2.002752e-07	1.855515e-10	1.855515e-10
5.600000e+02	6.000000e+02	1.406062e-07	1.474169e-10	1.474169e-10
6.000000e+02	6.400000e+02	9.772310e-08	1.165195e-10	1.165195e-10
6.400000e+02	6.800000e+02	6.846435e-08	9.396372e-11	9.396372e-11
6.800000e+02	7.200000e+02	4.815070e-08	7.572387e-11	7.572387e-11
7.200000e+02	7.600000e+02	3.452530e-08	6.266551e-11	6.266551e-11
7.600000e+02	8.000000e+02	2.483262e-08	5.164455e-11	5.164455e-11
8.000000e+02	8.400000e+02	1.807734e-08	4.297272e-11	4.297272e-11
8.400000e+02	8.800000e+02	1.324349e-08	3.590823e-11	3.590823e-11
8.800000e+02	9.200000e+02	9.881837e-09	3.109778e-11	3.109778e-11
9.200000e+02	9.600000e+02	7.380573e-09	2.625280e-11	2.625280e-11
9.600000e+02	1.000000e+03	5.553650e-09	2.217488e-11	2.217488e-11
1.000000e+03	1.040000e+03	4.208483e-09	1.972844e-11	1.972844e-11
1.040000e+03	1.080000e+03	3.229978e-09	1.635590e-11	1.635590e-11
1.080000e+03	1.120000e+03	2.464480e-09	1.433057e-11	1.433057e-11
1.120000e+03	1.160000e+03	1.909759e-09	1.281069e-11	1.281069e-11
1.160000e+03	1.200000e+03	1.477734e-09	1.085431e-11	1.085431e-11
1.200000e+03	1.240000e+03	1.162035e-09	9.934699e-12	9.934699e-12
1.240000e+03	1.280000e+03	9.115717e-10	8.371514e-12	8.371514e-12
1.280000e+03	1.320000e+03	7.277047e-10	7.596593e-12	7.596593e-12
1.320000e+03	1.360000e+03	5.742312e-10	6.484015e-12	6.484015e-12
1.360000e+03	1.400000e+03	4.573245e-10	5.864900e-12	5.864900e-12
1.400000e+03	1.440000e+03	3.624037e-10	5.100252e-12	5.100252e-12
1.440000e+03	1.480000e+03	2.839425e-10	4.269156e-12	4.269156e-12
1.480000e+03	1.520000e+03	2.310292e-10	4.023616e-12	4.023616e-12
1.520000e+03	1.560000e+03	1.848581e-10	3.477309e-12	3.477309e-12
1.560000e+03	1.600000e+03	1.575479e-10	3.397324e-12	3.397324e-12
1.600000e+03	1.640000e+03	1.229040e-10	2.867508e-12	2.867508e-12
1.640000e+03	1.680000e+03	1.032066e-10	2.662893e-12	2.662893e-12
1.680000e+03	1.720000e+03	8.171825e-11	2.206775e-12	2.206775e-12
1.720000e+03	1.760000e+03	6.941852e-11	2.180044e-12	2.180044e-12
1.760000e+03	1.800000e+03	5.829782e-11	2.133618e-12	2.133618e-12
1.800000e+03	1.840000e+03	4.230470e-11	1.465120e-12	1.465120e-12
1.840000e+03	1.880000e+03	3.304388e-11	1.206163e-12	1.206163e-12
1.880000e+03	1.920000e+03	3.060265e-11	1.480918e-12	1.480918e-12
1.920000e+03	1.960000e+03	2.377393e-11	1.010518e-12	1.010518e-12
1.960000e+03	2.000000e+03	2.124856e-11	1.120264e-12	1.120264e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Path=onshell-qcd[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Scale=1000.
ScaledBy=9.79134791250676758e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.683922e-10	6.409935e-12	6.409935e-12
8.000000e+01	1.200000e+02	2.974255e-08	7.553960e-11	7.553960e-11
1.200000e+02	1.600000e+02	2.747370e-07	2.669567e-10	2.669567e-10
1.600000e+02	2.000000e+02	7.731145e-07	5.006103e-10	5.006103e-10
2.000000e+02	2.400000e+02	1.255301e-06	6.770606e-10	6.770606e-10
2.400000e+02	2.800000e+02	1.390410e-06	7.028288e-10	7.028288e-10
2.800000e+02	3.200000e+02	1.234446e-06	6.369558e-10	6.369558e-10
3.200000e+02	3.600000e+02	9.938055e-07	5.466072e-10	5.466072e-10
3.600000e+02	4.000000e+02	7.703782e-07	4.632234e-10	4.632234e-10
4.000000e+02	4.400000e+02	5.865192e-07	3.891231e-10	3.891231e-10
4.400000e+02	4.800000e+02	4.437665e-07	3.270791e-10	3.270791e-10
4.800000e+02	5.200000e+02	3.295482e-07	2.717915e-10	2.717915e-10
5.200000e+02	5.600000e+02	2.375869e-07	2.204993e-10	2.204993e-10
5.600000e+02	6.000000e+02	1.660998e-07	1.743149e-10	1.743149e-10
6.000000e+02	6.400000e+02	1.149836e-07	1.371716e-10	1.371716e-10
6.400000e+02	6.800000e+02	8.025203e-08	1.101293e-10	1.101293e-10
6.800000e+02	7.200000e+02	5.623190e-08	8.837799e-11	8.837799e-11
7.200000e+02	7.600000e+02	4.018523e-08	7.288926e-11	7.288926e-11
7.600000e+02	8.000000e+02	2.880355e-08	5.983504e-11	5.983504e-11
8.000000e+02	8.400000e+02	2.090181e-08	4.962993e-11	4.962993e-11
8.400000e+02	8.800000e+02	1.526665e-08	4.134766e-11	4.134766e-11
8.800000e+02	9.200000e+02	1.135628e-08	3.567082e-11	3.567082e-11
9.200000e+02	9.600000e+02	8.457413e-09	3.002931e-11	3.002931e-11
9.600000e+02	1.000000e+03	6.346873e-09	2.530926e-11	2.530926e-11
1.000000e+03	1.040000e+03	4.796830e-09	2.245003e-11	2.245003e-11
1.040000e+03	1.080000e+03	3.672353e-09	1.858737e-11	1.858737e-11
1.080000e+03	1.120000e+03	2.794413e-09	1.622843e-11	1.622843e-11
1.120000e+03	1.160000e+03	2.159945e-09	1.447618e-11	1.447618e-11
1.160000e+03	1.200000e+03	1.667200e-09	1.222180e-11	1.222180e-11
1.200000e+03	1.240000e+03	1.308035e-09	1.116477e-11	1.116477e-11
1.240000e+03	1.280000e+03	1.023904e-09	9.397789e-12	9.397789e-12
1.280000e+03	1.320000e+03	8.156287e-10	8.509469e-12	8.509469e-12
1.320000e+03	1.360000e+03	6.422978e-10	7.247118e-12	7.247118e-12
1.360000e+03	1.400000e+03	5.102330e-10	6.543479e-12	6.543479e-12
1.400000e+03	1.440000e+03	4.035307e-10	5.674205e-12	5.674205e-12
1.440000e+03	1.480000e+03	3.156553e-10	4.747100e-12	4.747100e-12
1.480000e+03	1.520000e+03	2.561363e-10	4.448514e-12	4.448514e-12
1.520000e+03	1.560000e+03	2.046689e-10	3.849638e-12	3.849638e-12
1.560000e+03	1.600000e+03	1.738753e-10	3.744496e-12	3.744496e-12
1.600000e+03	1.640000e+03	1.355883e-10	3.172548e-12	3.172548e-12
1.640000e+03	1.680000e+03	1.135622e-10	2.917680e-12	2.917680e-12
1.680000e+03	1.720000e+03	8.975435e-11	2.423753e-12	2.423753e-12
1.720000e+03	1.760000e+03	7.607492e-11	2.389322e-12	2.389322e-12
1.760000e+03	1.800000e+03	6.377095e-11	2.336433e-12	2.336433e-12
1.800000e+03	1.840000e+03	4.616330e-11	1.597446e-12	1.597446e-12
1.840000e+03	1.880000e+03	3.607103e-11	1.318621e-12	1.318621e-12
1.880000e+03	1.920000e+03	3.332723e-11	1.619411e-12	1.619411e-12
1.920000e+03	1.960000e+03	2.580908e-11	1.094288e-12	1.094288e-12
1.960000e+03	2.000000e+03	2.307933e-11	1.216734e-12	1.216734e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Path=onshell-qcd[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Scale=1000.
ScaledBy=9.79134837439408187e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.565478e-10	6.049536e-12	6.049536e-12
8.000000e+01	1.200000e+02	2.859990e-08	7.202464e-11	7.202464e-11
1.200000e+02	1.600000e+02	2.653617e-07	2.554744e-10	2.554744e-10
1.600000e+02	2.000000e+02	7.509972e-07	4.819214e-10	4.819214e-10
2.000000e+02	2.400000e+02	1.226819e-06	6.562436e-10	6.562436e-10
2.400000e+02	2.800000e+02	1.367319e-06	6.863602e-10	6.863602e-10
2.800000e+02	3.200000e+02	1.221464e-06	6.266600e-10	6.266600e-10
3.200000e+02	3.600000e+02	9.892665e-07	5.416991e-10	5.416991e-10
3.600000e+02	4.000000e+02	7.711737e-07	4.620252e-10	4.620252e-10
4.000000e+02	4.400000e+02	5.901867e-07	3.904413e-10	3.904413e-10
4.400000e+02	4.800000e+02	4.487207e-07	3.299525e-10	3.299525e-10
4.800000e+02	5.200000e+02	3.347375e-07	2.755049e-10	2.755049e-10
5.200000e+02	5.600000e+02	2.423720e-07	2.245535e-10	2.245535e-10
5.600000e+02	6.000000e+02	1.701609e-07	1.784031e-10	1.784031e-10
6.000000e+02	6.400000e+02	1.182640e-07	1.410113e-10	1.410113e-10
6.400000e+02	6.800000e+02	8.285520e-08	1.137144e-10	1.137144e-10
6.800000e+02	7.200000e+02	5.827170e-08	9.164064e-11	9.164064e-11
7.200000e+02	7.600000e+02	4.178232e-08	7.583747e-11	7.583747e-11
7.600000e+02	8.000000e+02	3.005232e-08	6.249995e-11	6.249995e-11
8.000000e+02	8.400000e+02	2.187710e-08	5.200535e-11	5.200535e-11
8.400000e+02	8.800000e+02	1.602720e-08	4.345594e-11	4.345594e-11
8.800000e+02	9.200000e+02	1.195895e-08	3.763437e-11	3.763437e-11
9.200000e+02	9.600000e+02	8.931933e-09	3.177100e-11	3.177100e-11
9.600000e+02	1.000000e+03	6.721000e-09	2.683593e-11	2.683593e-11
1.000000e+03	1.040000e+03	5.093083e-09	2.387525e-11	2.387525e-11
1.040000e+03	1.080000e+03	3.908900e-09	1.979382e-11	1.979382e-11
1.080000e+03	1.120000e+03	2.982500e-09	1.734278e-11	1.734278e-11
1.120000e+03	1.160000e+03	2.311181e-09	1.550343e-11	1.550343e-11
1.160000e+03	1.200000e+03	1.788346e-09	1.313583e-11	1.313583e-11
1.200000e+03	1.240000e+03	1.406289e-09	1.202292e-11	1.202292e-11
1.240000e+03	1.280000e+03	1.103179e-09	1.013116e-11	1.013116e-11
1.280000e+03	1.320000e+03	8.806645e-10	9.193357e-12	9.193357e-12
1.320000e+03	1.360000e+03	6.949318e-10	7.846920e-12	7.846920e-12
1.360000e+03	1.400000e+03	5.534517e-10	7.097670e-12	7.097670e-12
1.400000e+03	1.440000e+03	4.385790e-10	6.172297e-12	6.172297e-12
1.440000e+03	1.480000e+03	3.436257e-10	5.166510e-12	5.166510e-12
1.480000e+03	1.520000e+03	2.795902e-10	4.869359e-12	4.869359e-12
1.520000e+03	1.560000e+03	2.237143e-10	4.208220e-12	4.208220e-12
1.560000e+03	1.600000e+03	1.906636e-10	4.111424e-12	4.111424e-12
1.600000e+03	1.640000e+03	1.487378e-10	3.470243e-12	3.470243e-12
1.640000e+03	1.680000e+03	1.249001e-10	3.222619e-12	3.222619e-12
1.680000e+03	1.720000e+03	9.889500e-11	2.670627e-12	2.670627e-12
1.720000e+03	1.760000e+03	8.400995e-11	2.638278e-12	2.638278e-12
1.760000e+03	1.800000e+03	7.055172e-11	2.582092e-12	2.582092e-12
1.800000e+03	1.840000e+03	5.119693e-11	1.773080e-12	1.773080e-12
1.840000e+03	1.880000e+03	3.998950e-11	1.459692e-12	1.459692e-12
1.880000e+03	1.920000e+03	3.703518e-11	1.792199e-12	1.792199e-12
1.920000e+03	1.960000e+03	2.877110e-11	1.222923e-12	1.222923e-12
1.960000e+03	2.000000e+03	2.571490e-11	1.355738e-12	1.355738e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd
Path=onshell-qcd
Scale=1000.
ScaledBy=9.79134870550767137e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.217762e-10	5.296616e-12	5.296616e-12
8.000000e+01	1.200000e+02	2.457665e-08	6.241939e-11	6.241939e-11
1.200000e+02	1.600000e+02	2.270187e-07	2.205899e-10	2.205899e-10
1.600000e+02	2.000000e+02	6.388347e-07	4.136610e-10	4.136610e-10
2.000000e+02	2.400000e+02	1.037272e-06	5.594643e-10	5.594643e-10
2.400000e+02	2.800000e+02	1.148914e-06	5.807569e-10	5.807569e-10
2.800000e+02	3.200000e+02	1.020040e-06	5.263252e-10	5.263252e-10
3.200000e+02	3.600000e+02	8.211947e-07	4.516688e-10	4.516688e-10
3.600000e+02	4.000000e+02	6.365740e-07	3.827677e-10	3.827677e-10
4.000000e+02	4.400000e+02	4.846488e-07	3.215376e-10	3.215376e-10
4.400000e+02	4.800000e+02	3.666903e-07	2.702699e-10	2.702699e-10
4.800000e+02	5.200000e+02	2.723102e-07	2.245850e-10	2.245850e-10
5.200000e+02	5.600000e+02	1.963213e-07	1.822016e-10	1.822016e-10
5.600000e+02	6.000000e+02	1.372505e-07	1.440387e-10	1.440387e-10
6.000000e+02	6.400000e+02	9.501248e-08	1.133468e-10	1.133468e-10
6.400000e+02	6.800000e+02	6.631332e-08	9.100134e-11	9.100134e-11
6.800000e+02	7.200000e+02	4.646520e-08	7.302793e-11	7.302793e-11
7.200000e+02	7.600000e+02	3.320560e-08	6.022938e-11	6.022938e-11
7.600000e+02	8.000000e+02	2.380077e-08	4.944250e-11	4.944250e-11
8.000000e+02	8.400000e+02	1.727145e-08	4.100988e-11	4.100988e-11
8.400000e+02	8.800000e+02	1.261504e-08	3.416614e-11	3.416614e-11
8.800000e+02	9.200000e+02	9.383850e-09	2.947528e-11	2.947528e-11
9.200000e+02	9.600000e+02	6.988473e-09	2.481362e-11	2.481362e-11
9.600000e+02	1.000000e+03	5.244505e-09	2.091338e-11	2.091338e-11
1.000000e+03	1.040000e+03	3.963688e-09	1.855076e-11	1.855076e-11
1.040000e+03	1.080000e+03	3.034515e-09	1.535900e-11	1.535900e-11
1.080000e+03	1.120000e+03	2.309061e-09	1.340977e-11	1.340977e-11
1.120000e+03	1.160000e+03	1.784792e-09	1.196186e-11	1.196186e-11
1.160000e+03	1.200000e+03	1.377630e-09	1.009904e-11	1.009904e-11
1.200000e+03	1.240000e+03	1.080848e-09	9.225600e-12	9.225600e-12
1.240000e+03	1.280000e+03	8.460660e-10	7.765518e-12	7.765518e-12
1.280000e+03	1.320000e+03	6.739650e-10	7.031488e-12	7.031488e-12
1.320000e+03	1.360000e+03	5.307393e-10	5.988391e-12	5.988391e-12
1.360000e+03	1.400000e+03	4.216122e-10	5.406965e-12	5.406965e-12
1.400000e+03	1.440000e+03	3.334432e-10	4.688673e-12	4.688673e-12
1.440000e+03	1.480000e+03	2.608300e-10	3.922593e-12	3.922593e-12
1.480000e+03	1.520000e+03	2.116489e-10	3.675867e-12	3.675867e-12
1.520000e+03	1.560000e+03	1.691207e-10	3.181007e-12	3.181007e-12
1.560000e+03	1.600000e+03	1.436755e-10	3.094128e-12	3.094128e-12
1.600000e+03	1.640000e+03	1.120385e-10	2.621519e-12	2.621519e-12
1.640000e+03	1.680000e+03	9.383797e-11	2.410918e-12	2.410918e-12
1.680000e+03	1.720000e+03	7.416523e-11	2.002780e-12	2.002780e-12
1.720000e+03	1.760000e+03	6.286175e-11	1.974329e-12	1.974329e-12
1.760000e+03	1.800000e+03	5.269478e-11	1.930626e-12	1.930626e-12
1.800000e+03	1.840000e+03	3.814535e-11	1.319991e-12	1.319991e-12
1.840000e+03	1.880000e+03	2.980597e-11	1.089595e-12	1.089595e-12
1.880000e+03	1.920000e+03	2.753873e-11	1.338141e-12	1.338141e-12
1.920000e+03	1.960000e+03	2.132638e-11	9.042245e-13	9.042245e-13
1.960000e+03	2.000000e+03	1.907076e-11	1.005404e-12	1.005404e-12
# END HISTO1D



==> plots/onshell-offshell/pT_jj.dat <==
# BEGIN PLOT
RatioPlot1YLabel=d$\sigma$/d$\sigma_\text{off-shell}$
DrawOnly=qqllnn onshell onshell-www onshell-wh onshell-wz onshell-vbs qqllnn-qcd onshell-qcd
RatioPlot2Reference=qqllnn-qcd
Title=$\mathrm{pp}\to \mathrm{e}^+\nu_\mathrm{e}\,\mu^+\nu_\mu\,\mathrm{j}\mathrm{j}$
PlotSize=10,6
RatioPlot2YLabel=d$\sigma$/d$\sigma_\text{off-shell}$
Legend2YPos=0.695
RatioPlot2Legend1Only=qqllnn-qcd onshell-qcd
RatioPlot2YSize=4
RatioPlot2Legend1YPos=0.90
XLabel=$p_{\mathrm{T},\mathrm{j}_1\mathrm{j}_2}$ [GeV]
XMax=500.
Legend=0
RatioPlot1Reference=qqllnn
Legend1YPos=0.93
LegendOnly=qqllnn onshell onshell-www onshell-wh onshell-vbs qqllnn-qcd onshell-qcd
Legend2=1
Legend1=1
RatioPlot1=1
RatioPlot=0
Legend1Title=LO $\mathcal{O}(\alpha^6)$
LogY=1
RatioPlot2YMax=1.1999
RatioPlot1YMin=0.
RatioPlot2DrawOnly=qqllnn-qcd onshell-qcd
YMin=1e-5
Legend1XPos=0.55
Legend1Only=qqllnn onshell
RatioPlot1DrawOnly=qqllnn onshell onshell-www onshell-wh onshell-wz onshell-vbs
RatioPlot2Legend1=1
YMax=2e-2
RatioPlot2Legend1Title=LO $\mathcal{O}(\alpha_\text{s}^2\alpha^4)$
RatioPlot1YMax=1.1999
RatioPlot2YMin=0.9001
RatioPlot2=1
RatioPlot2Legend1XPos=0.10
YLabel=d$\sigma$/d$p_{\mathrm{T},\mathrm{j}_1\mathrm{j}_2}$ [fb/GeV]
Legend2Only=onshell-www onshell-wh onshell-wz onshell-vbs
Legend2XPos=0.65
RatioPlot1YSize=4
# END PLOT

# BEGIN HISTO1D /qqllnn
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=qqllnn
Path=qqllnn
Scale=1000.
ScaledBy=1.75419482248796436e-10
Title=off-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	2.948243e-06	2.823746e-09	2.823746e-09
2.000000e+01	4.000000e+01	6.774760e-06	4.149750e-09	4.149750e-09
4.000000e+01	6.000000e+01	7.608600e-06	4.075987e-09	4.075987e-09
6.000000e+01	8.000000e+01	5.696080e-06	3.310367e-09	3.310367e-09
8.000000e+01	1.000000e+02	4.130900e-06	2.812773e-09	2.812773e-09
1.000000e+02	1.200000e+02	3.142920e-06	2.281559e-09	2.281559e-09
1.200000e+02	1.400000e+02	2.313536e-06	1.989109e-09	1.989109e-09
1.400000e+02	1.600000e+02	1.688398e-06	1.628865e-09	1.628865e-09
1.600000e+02	1.800000e+02	1.243668e-06	1.778598e-09	1.778598e-09
1.800000e+02	2.000000e+02	9.272725e-07	1.283263e-09	1.283263e-09
2.000000e+02	2.200000e+02	6.994205e-07	1.104818e-09	1.104818e-09
2.200000e+02	2.400000e+02	5.329185e-07	9.551356e-10	9.551356e-10
2.400000e+02	2.600000e+02	4.111997e-07	8.285831e-10	8.285831e-10
2.600000e+02	2.800000e+02	3.213298e-07	8.794898e-10	8.794898e-10
2.800000e+02	3.000000e+02	2.515553e-07	7.316809e-10	7.316809e-10
3.000000e+02	3.200000e+02	1.996394e-07	6.158882e-10	6.158882e-10
3.200000e+02	3.400000e+02	1.597639e-07	6.731129e-10	6.731129e-10
3.400000e+02	3.600000e+02	1.272487e-07	4.791719e-10	4.791719e-10
3.600000e+02	3.800000e+02	1.039809e-07	4.805754e-10	4.805754e-10
3.800000e+02	4.000000e+02	8.110470e-08	4.148158e-10	4.148158e-10
4.000000e+02	4.200000e+02	5.619755e-08	4.795112e-10	4.795112e-10
4.200000e+02	4.400000e+02	3.772910e-08	3.058073e-10	3.058073e-10
4.400000e+02	4.600000e+02	2.743610e-08	3.109291e-10	3.109291e-10
4.600000e+02	4.800000e+02	2.010541e-08	2.413542e-10	2.413542e-10
4.800000e+02	5.000000e+02	1.525125e-08	2.306980e-10	2.306980e-10
# END HISTO1D


# BEGIN HISTO1D /onshell
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell
Path=onshell
Scale=1000.
ScaledBy=9.70134533862335589e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	2.818906e-06	1.068267e-09	1.068267e-09
2.000000e+01	4.000000e+01	6.603910e-06	1.681773e-09	1.681773e-09
4.000000e+01	6.000000e+01	7.493110e-06	1.838755e-09	1.838755e-09
6.000000e+01	8.000000e+01	5.550975e-06	1.621843e-09	1.621843e-09
8.000000e+01	1.000000e+02	4.018387e-06	1.406920e-09	1.406920e-09
1.000000e+02	1.200000e+02	3.079186e-06	1.244887e-09	1.244887e-09
1.200000e+02	1.400000e+02	2.272347e-06	1.074824e-09	1.074824e-09
1.400000e+02	1.600000e+02	1.660599e-06	9.203294e-10	9.203294e-10
1.600000e+02	1.800000e+02	1.224814e-06	7.904459e-10	7.904459e-10
1.800000e+02	2.000000e+02	9.129340e-07	6.811380e-10	6.811380e-10
2.000000e+02	2.200000e+02	6.892725e-07	5.896989e-10	5.896989e-10
2.200000e+02	2.400000e+02	5.279480e-07	5.138879e-10	5.138879e-10
2.400000e+02	2.600000e+02	4.067374e-07	4.492701e-10	4.492701e-10
2.600000e+02	2.800000e+02	3.176885e-07	3.956764e-10	3.956764e-10
2.800000e+02	3.000000e+02	2.488218e-07	3.488592e-10	3.488592e-10
3.000000e+02	3.200000e+02	1.974205e-07	3.093087e-10	3.093087e-10
3.200000e+02	3.400000e+02	1.576191e-07	2.758748e-10	2.758748e-10
3.400000e+02	3.600000e+02	1.267834e-07	2.464509e-10	2.464509e-10
3.600000e+02	3.800000e+02	1.014568e-07	2.202954e-10	2.202954e-10
3.800000e+02	4.000000e+02	8.012645e-08	1.956913e-10	1.956913e-10
4.000000e+02	4.200000e+02	5.437925e-08	1.609835e-10	1.609835e-10
4.200000e+02	4.400000e+02	3.732898e-08	1.336513e-10	1.336513e-10
4.400000e+02	4.600000e+02	2.667908e-08	1.131477e-10	1.131477e-10
4.600000e+02	4.800000e+02	1.938389e-08	9.625256e-11	9.625256e-11
4.800000e+02	5.000000e+02	1.461500e-08	8.397409e-11	8.397409e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-www
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-www
Path=onshell-www
Scale=1000.
ScaledBy=6.19718520016632565e-11
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.456588e-06	7.914179e-10	7.914179e-10
2.000000e+01	4.000000e+01	3.354292e-06	1.273057e-09	1.273057e-09
4.000000e+01	6.000000e+01	3.460994e-06	1.364487e-09	1.364487e-09
6.000000e+01	8.000000e+01	2.668703e-06	1.229344e-09	1.229344e-09
8.000000e+01	1.000000e+02	2.128557e-06	1.107259e-09	1.107259e-09
1.000000e+02	1.200000e+02	1.766385e-06	1.007626e-09	1.007626e-09
1.200000e+02	1.400000e+02	1.386226e-06	8.883609e-10	8.883609e-10
1.400000e+02	1.600000e+02	1.062935e-06	7.735081e-10	7.735081e-10
1.600000e+02	1.800000e+02	8.150735e-07	6.731376e-10	6.731376e-10
1.800000e+02	2.000000e+02	6.272420e-07	5.868963e-10	5.868963e-10
2.000000e+02	2.200000e+02	4.873302e-07	5.138059e-10	5.138059e-10
2.200000e+02	2.400000e+02	3.830111e-07	4.531057e-10	4.531057e-10
2.400000e+02	2.600000e+02	3.017011e-07	4.008712e-10	4.008712e-10
2.600000e+02	2.800000e+02	2.402564e-07	3.566817e-10	3.566817e-10
2.800000e+02	3.000000e+02	1.916875e-07	3.181165e-10	3.181165e-10
3.000000e+02	3.200000e+02	1.545561e-07	2.849896e-10	2.849896e-10
3.200000e+02	3.400000e+02	1.253986e-07	2.572360e-10	2.572360e-10
3.400000e+02	3.600000e+02	1.021001e-07	2.318082e-10	2.318082e-10
3.600000e+02	3.800000e+02	8.269745e-08	2.089489e-10	2.089489e-10
3.800000e+02	4.000000e+02	6.621260e-08	1.869753e-10	1.869753e-10
4.000000e+02	4.200000e+02	4.533650e-08	1.547314e-10	1.547314e-10
4.200000e+02	4.400000e+02	3.146231e-08	1.292365e-10	1.292365e-10
4.400000e+02	4.600000e+02	2.261391e-08	1.098527e-10	1.098527e-10
4.600000e+02	4.800000e+02	1.651198e-08	9.377493e-11	9.377493e-11
4.800000e+02	5.000000e+02	1.254724e-08	8.213259e-11	8.213259e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-wh
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh
Path=onshell-wh
Scale=1000.
ScaledBy=6.50279847585157603e-12
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.301564e-06	7.060752e-10	7.060752e-10
2.000000e+01	4.000000e+01	3.098328e-06	1.080995e-09	1.080995e-09
4.000000e+01	6.000000e+01	3.839450e-06	1.213935e-09	1.213935e-09
6.000000e+01	8.000000e+01	2.690666e-06	1.038080e-09	1.038080e-09
8.000000e+01	1.000000e+02	1.722055e-06	8.477787e-10	8.477787e-10
1.000000e+02	1.200000e+02	1.175828e-06	7.122586e-10	7.122586e-10
1.200000e+02	1.400000e+02	7.788930e-07	5.877859e-10	5.877859e-10
1.400000e+02	1.600000e+02	5.156780e-07	4.836152e-10	4.836152e-10
1.600000e+02	1.800000e+02	3.479982e-07	4.010859e-10	4.010859e-10
1.800000e+02	2.000000e+02	2.396231e-07	3.343230e-10	3.343230e-10
2.000000e+02	2.200000e+02	1.681684e-07	2.799114e-10	2.799114e-10
2.200000e+02	2.400000e+02	1.204621e-07	2.348692e-10	2.348692e-10
2.400000e+02	2.600000e+02	8.723075e-08	1.967861e-10	1.967861e-10
2.600000e+02	2.800000e+02	6.435720e-08	1.662128e-10	1.662128e-10
2.800000e+02	3.000000e+02	4.753240e-08	1.391652e-10	1.391652e-10
3.000000e+02	3.200000e+02	3.562116e-08	1.163832e-10	1.163832e-10
3.200000e+02	3.400000e+02	2.677294e-08	9.654026e-11	9.654026e-11
3.400000e+02	3.600000e+02	2.056840e-08	8.111906e-11	8.111906e-11
3.600000e+02	3.800000e+02	1.563873e-08	6.769658e-11	6.769658e-11
3.800000e+02	4.000000e+02	1.149799e-08	5.584416e-11	5.584416e-11
4.000000e+02	4.200000e+02	7.155750e-09	4.253166e-11	4.253166e-11
4.200000e+02	4.400000e+02	4.388137e-09	3.220512e-11	3.220512e-11
4.400000e+02	4.600000e+02	2.912134e-09	2.534873e-11	2.534873e-11
4.600000e+02	4.800000e+02	1.947385e-09	1.990696e-11	1.990696e-11
4.800000e+02	5.000000e+02	1.328452e-09	1.571791e-11	1.571791e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-vbs
LineColor=orange!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-vbs
Path=onshell-vbs
Scale=1000.
ScaledBy=4.13709772750965648e-11
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	6.075475e-08	1.277140e-10	1.277140e-10
2.000000e+01	4.000000e+01	1.512899e-07	1.978295e-10	1.978295e-10
4.000000e+01	6.000000e+01	1.926658e-07	2.134469e-10	2.134469e-10
6.000000e+01	8.000000e+01	1.916093e-07	2.036636e-10	2.036636e-10
8.000000e+01	1.000000e+02	1.677740e-07	1.862040e-10	1.862040e-10
1.000000e+02	1.200000e+02	1.369728e-07	1.646830e-10	1.646830e-10
1.200000e+02	1.400000e+02	1.072270e-07	1.434216e-10	1.434216e-10
1.400000e+02	1.600000e+02	8.198680e-08	1.216877e-10	1.216877e-10
1.600000e+02	1.800000e+02	6.174270e-08	1.040221e-10	1.040221e-10
1.800000e+02	2.000000e+02	4.606879e-08	8.791921e-11	8.791921e-11
2.000000e+02	2.200000e+02	3.377379e-08	7.346981e-11	7.346981e-11
2.200000e+02	2.400000e+02	2.447465e-08	6.010478e-11	6.010478e-11
2.400000e+02	2.600000e+02	1.780551e-08	4.920511e-11	4.920511e-11
2.600000e+02	2.800000e+02	1.307483e-08	4.136828e-11	4.136828e-11
2.800000e+02	3.000000e+02	9.601975e-09	3.372915e-11	3.372915e-11
3.000000e+02	3.200000e+02	7.243205e-09	3.012804e-11	3.012804e-11
3.200000e+02	3.400000e+02	5.447485e-09	2.482957e-11	2.482957e-11
3.400000e+02	3.600000e+02	4.114933e-09	2.055997e-11	2.055997e-11
3.600000e+02	3.800000e+02	3.120608e-09	1.695942e-11	1.695942e-11
3.800000e+02	4.000000e+02	2.415817e-09	1.472400e-11	1.472400e-11
4.000000e+02	4.200000e+02	1.887005e-09	1.284273e-11	1.284273e-11
4.200000e+02	4.400000e+02	1.478537e-09	1.110937e-11	1.110937e-11
4.400000e+02	4.600000e+02	1.153042e-09	9.603743e-12	9.603743e-12
4.600000e+02	4.800000e+02	9.245280e-10	8.632969e-12	8.632969e-12
4.800000e+02	5.000000e+02	7.393080e-10	7.670197e-12	7.670197e-12
# END HISTO1D


# BEGIN HISTO1D /qqllnn-qcd
ErrorBreakdown={0: {"": {up: 6.57061380943517e-07, dn: 6.57061380943517e-07}}, 1: {"": {up: 8.9603223992643088e-07, dn: 8.9603223992643088e-07}}, 2: {"": {up: 8.4758936924045574e-07, dn: 8.4758936924045574e-07}}, 3: {"": {up: 7.0764255610853722e-07, dn: 7.0764255610853722e-07}}, 4: {"": {up: 5.6302983006278743e-07, dn: 5.6302983006278743e-07}}, 5: {"": {up: 4.4799661727029319e-07, dn: 4.4799661727029319e-07}}, 6: {"": {up: 3.5780061223581862e-07, dn: 3.5780061223581862e-07}}, 7: {"": {up: 2.86986332674591e-07, dn: 2.86986332674591e-07}}, 8: {"": {up: 2.3341853460874959e-07, dn: 2.3341853460874959e-07}}, 9: {"": {up: 1.8740521012572719e-07, dn: 1.8740521012572719e-07}}, 10: {"": {up: 1.5301622583474959e-07, dn: 1.5301622583474959e-07}}, 11: {"": {up: 1.2552604549669979e-07, dn: 1.2552604549669979e-07}}, 12: {"": {up: 1.0422030797275519e-07, dn: 1.0422030797275519e-07}}, 13: {"": {up: 8.6322091430170933e-08, dn: 8.6322091430170933e-08}}, 14: {"": {up: 7.1547731063800815e-08, dn: 7.1547731063800815e-08}}, 15: {"": {up: 6.1075558438634366e-08, dn: 6.1075558438634366e-08}}, 16: {"": {up: 5.0930367147705871e-08, dn: 5.0930367147705871e-08}}, 17: {"": {up: 4.3079088264216787e-08, dn: 4.3079088264216787e-08}}, 18: {"": {up: 3.7278905936402122e-08, dn: 3.7278905936402122e-08}}, 19: {"": {up: 3.1688233485384452e-08, dn: 3.1688233485384452e-08}}, 20: {"": {up: 2.7065519156604641e-08, dn: 2.7065519156604641e-08}}, 21: {"": {up: 2.4035574439226881e-08, dn: 2.4035574439226881e-08}}, 22: {"": {up: 2.0479708520568531e-08, dn: 2.0479708520568531e-08}}, 23: {"": {up: 1.7978468221017069e-08, dn: 1.7978468221017069e-08}}, 24: {"": {up: 1.5307074117017651e-08, dn: 1.5307074117017651e-08}}, 25: {"": {up: 1.3655486200951071e-08, dn: 1.3655486200951071e-08}}, 26: {"": {up: 1.19762981824151e-08, dn: 1.19762981824151e-08}}, 27: {"": {up: 1.0373078727236171e-08, dn: 1.0373078727236171e-08}}, 28: {"": {up: 9.3422621504389833e-09, dn: 9.3422621504389833e-09}}, 29: {"": {up: 8.0130828860047396e-09, dn: 8.0130828860047396e-09}}, 30: {"": {up: 7.2527404485140359e-09, dn: 7.2527404485140359e-09}}, 31: {"": {up: 6.2454316298440496e-09, dn: 6.2454316298440496e-09}}, 32: {"": {up: 5.5234361415841289e-09, dn: 5.5234361415841289e-09}}, 33: {"": {up: 4.8558054909020371e-09, dn: 4.8558054909020371e-09}}, 34: {"": {up: 4.2078693331307061e-09, dn: 4.2078693331307061e-09}}, 35: {"": {up: 3.9199342006916068e-09, dn: 3.9199342006916068e-09}}, 36: {"": {up: 3.3608525205976141e-09, dn: 3.3608525205976141e-09}}, 37: {"": {up: 3.3211944474173758e-09, dn: 3.3211944474173758e-09}}, 38: {"": {up: 2.6020558958252351e-09, dn: 2.6020558958252351e-09}}, 39: {"": {up: 2.2534023001464809e-09, dn: 2.2534023001464809e-09}}, 40: {"": {up: 2.5461752594611212e-09, dn: 2.5461752594611212e-09}}, 41: {"": {up: 1.8189962033190021e-09, dn: 1.8189962033190021e-09}}, 42: {"": {up: 1.5508800090948869e-09, dn: 1.5508800090948869e-09}}, 43: {"": {up: 1.567653272581379e-09, dn: 1.567653272581379e-09}}, 44: {"": {up: 1.287636766613352e-09, dn: 1.287636766613352e-09}}, 45: {"": {up: 1.1688390221583211e-09, dn: 1.1688390221583211e-09}}, 46: {"": {up: 1.077178285004069e-09, dn: 1.077178285004069e-09}}, 47: {"": {up: 9.0669210693579647e-10, dn: 9.0669210693579647e-10}}, 48: {"": {up: 8.601449925717863e-10, dn: 8.601449925717863e-10}}, 49: {"": {up: 7.76013579993907e-10, dn: 7.76013579993907e-10}}, 50: {"": {up: 6.6147125093537592e-10, dn: 6.6147125093537592e-10}}, 51: {"": {up: 6.260072296423344e-10, dn: 6.260072296423344e-10}}, 52: {"": {up: 5.7763184796363423e-10, dn: 5.7763184796363423e-10}}, 53: {"": {up: 5.0627261800254404e-10, dn: 5.0627261800254404e-10}}, 54: {"": {up: 4.7085467228037348e-10, dn: 4.7085467228037348e-10}}, 55: {"": {up: 4.6281241554714351e-10, dn: 4.6281241554714351e-10}}, 56: {"": {up: 4.398967460417197e-10, dn: 4.398967460417197e-10}}, 57: {"": {up: 3.5781080369123721e-10, dn: 3.5781080369123721e-10}}, 58: {"": {up: 3.3500384843893029e-10, dn: 3.3500384843893029e-10}}, 59: {"": {up: 3.009097685119894e-10, dn: 3.009097685119894e-10}}, 60: {"": {up: 2.6872439932721899e-10, dn: 2.6872439932721899e-10}}, 61: {"": {up: 2.4811359579538459e-10, dn: 2.4811359579538459e-10}}, 62: {"": {up: 2.0189958419144019e-10, dn: 2.0189958419144019e-10}}, 63: {"": {up: 2.0016127954578279e-10, dn: 2.0016127954578279e-10}}, 64: {"": {up: 1.9356600669451859e-10, dn: 1.9356600669451859e-10}}, 65: {"": {up: 1.7256235943102949e-10, dn: 1.7256235943102949e-10}}, 66: {"": {up: 1.8438250506307609e-10, dn: 1.8438250506307609e-10}}, 67: {"": {up: 1.5544301355502729e-10, dn: 1.5544301355502729e-10}}, 68: {"": {up: 1.3795299341394919e-10, dn: 1.3795299341394919e-10}}, 69: {"": {up: 1.10853519295997e-10, dn: 1.10853519295997e-10}}, 70: {"": {up: 1.143504408907191e-10, dn: 1.143504408907191e-10}}, 71: {"": {up: 1.036106741126229e-10, dn: 1.036106741126229e-10}}, 72: {"": {up: 9.8784864669159838e-11, dn: 9.8784864669159838e-11}}, 73: {"": {up: 8.1699027987783596e-11, dn: 8.1699027987783596e-11}}, 74: {"": {up: 7.9727651769737016e-11, dn: 7.9727651769737016e-11}}, 75: {"": {up: 8.442003088080568e-11, dn: 8.442003088080568e-11}}, 76: {"": {up: 7.2698504654042787e-11, dn: 7.2698504654042787e-11}}, 77: {"": {up: 7.4460693030646434e-11, dn: 7.4460693030646434e-11}}, 78: {"": {up: 5.2136914668257551e-11, dn: 5.2136914668257551e-11}}, 79: {"": {up: 6.3269869166585439e-11, dn: 6.3269869166585439e-11}}, 80: {"": {up: 4.5275058203199717e-11, dn: 4.5275058203199717e-11}}, 81: {"": {up: 4.5077737154977322e-11, dn: 4.5077737154977322e-11}}, 82: {"": {up: 4.7774199460040789e-11, dn: 4.7774199460040789e-11}}, 83: {"": {up: 4.0767883051417493e-11, dn: 4.0767883051417493e-11}}, 84: {"": {up: 3.4730699092066613e-11, dn: 3.4730699092066613e-11}}, 85: {"": {up: 3.0512224833015542e-11, dn: 3.0512224833015542e-11}}, 86: {"": {up: 2.935229197214106e-11, dn: 2.935229197214106e-11}}, 87: {"": {up: 2.4588573083436331e-11, dn: 2.4588573083436331e-11}}, 88: {"": {up: 2.9394437437983369e-11, dn: 2.9394437437983369e-11}}, 89: {"": {up: 2.1454053662875179e-11, dn: 2.1454053662875179e-11}}, 90: {"": {up: 1.847713611852623e-11, dn: 1.847713611852623e-11}}, 91: {"": {up: 1.8095634215829411e-11, dn: 1.8095634215829411e-11}}, 92: {"": {up: 1.7751117018526741e-11, dn: 1.7751117018526741e-11}}, 93: {"": {up: 1.5956137132056349e-11, dn: 1.5956137132056349e-11}}, 94: {"": {up: 1.7262257445080899e-11, dn: 1.7262257445080899e-11}}, 95: {"": {up: 1.551643453070535e-11, dn: 1.551643453070535e-11}}, 96: {"": {up: 1.2861969380738339e-11, dn: 1.2861969380738339e-11}}, 97: {"": {up: 1.2499981435049741e-11, dn: 1.2499981435049741e-11}}, 98: {"": {up: 1.153205260512321e-11, dn: 1.153205260512321e-11}}, 99: {"": {up: 1.068615784622232e-11, dn: 1.068615784622232e-11}}, 100: {"": {up: 1.439709175971068e-11, dn: 1.439709175971068e-11}}, 101: {"": {up: 8.6665068682443333e-12, dn: 8.6665068682443333e-12}}, 102: {"": {up: 7.788623638536621e-12, dn: 7.788623638536621e-12}}, 103: {"": {up: 9.2861132305964364e-12, dn: 9.2861132305964364e-12}}, 104: {"": {up: 6.5564150178693877e-12, dn: 6.5564150178693877e-12}}, 105: {"": {up: 6.8373763003657277e-12, dn: 6.8373763003657277e-12}}, 106: {"": {up: 5.0377112468801557e-12, dn: 5.0377112468801557e-12}}, 107: {"": {up: 4.7365741066768907e-12, dn: 4.7365741066768907e-12}}, 108: {"": {up: 3.9393104870284121e-12, dn: 3.9393104870284121e-12}}, 109: {"": {up: 4.5825312583924931e-12, dn: 4.5825312583924931e-12}}, 110: {"": {up: 3.8326331224921251e-12, dn: 3.8326331224921251e-12}}, 111: {"": {up: 3.8789685183321362e-12, dn: 3.8789685183321362e-12}}, 112: {"": {up: 2.9033334216971501e-12, dn: 2.9033334216971501e-12}}, 113: {"": {up: 3.2264839588850608e-12, dn: 3.2264839588850608e-12}}, 114: {"": {up: 2.5808832846567481e-12, dn: 2.5808832846567481e-12}}, 115: {"": {up: 2.709362582899471e-12, dn: 2.709362582899471e-12}}, 116: {"": {up: 3.3010567114859002e-12, dn: 3.3010567114859002e-12}}, 117: {"": {up: 2.2146528701778138e-12, dn: 2.2146528701778138e-12}}, 118: {"": {up: 2.1418027430277201e-12, dn: 2.1418027430277201e-12}}, 119: {"": {up: 2.007310328647272e-12, dn: 2.007310328647272e-12}}, 120: {"": {up: 1.8621542456762649e-12, dn: 1.8621542456762649e-12}}, 121: {"": {up: 1.5923821255416181e-12, dn: 1.5923821255416181e-12}}, 122: {"": {up: 1.6751489150040889e-12, dn: 1.6751489150040889e-12}}, 123: {"": {up: 1.2932076201916221e-12, dn: 1.2932076201916221e-12}}, 124: {"": {up: 3.7865988078474707e-12, dn: 3.7865988078474707e-12}}, 125: {"": {up: 2.0363572314693122e-12, dn: 2.0363572314693122e-12}}, 126: {"": {up: 1.2561306036966709e-12, dn: 1.2561306036966709e-12}}, 127: {"": {up: 7.4181511768522445e-13, dn: 7.4181511768522445e-13}}, 128: {"": {up: 1.640395848012035e-12, dn: 1.640395848012035e-12}}, 129: {"": {up: 1.0183153253455599e-12, dn: 1.0183153253455599e-12}}, 130: {"": {up: 9.2894858903922579e-13, dn: 9.2894858903922579e-13}}, 131: {"": {up: 1.058999599271909e-12, dn: 1.058999599271909e-12}}, 132: {"": {up: 7.2350380790422347e-13, dn: 7.2350380790422347e-13}}, 133: {"": {up: 7.6056912057484874e-13, dn: 7.6056912057484874e-13}}, 134: {"": {up: 6.7360264525915477e-13, dn: 6.7360264525915477e-13}}, 135: {"": {up: 5.077577208476702e-13, dn: 5.077577208476702e-13}}, 136: {"": {up: 4.7131465842400352e-13, dn: 4.7131465842400352e-13}}, 137: {"": {up: 6.1855243588828898e-13, dn: 6.1855243588828898e-13}}, 138: {"": {up: 8.5862509798890779e-13, dn: 8.5862509798890779e-13}}, 139: {"": {up: 4.0254572554646012e-13, dn: 4.0254572554646012e-13}}, 140: {"": {up: 4.1539292563709071e-13, dn: 4.1539292563709071e-13}}, 141: {"": {up: 5.1416033203540586e-13, dn: 5.1416033203540586e-13}}, 142: {"": {up: 2.6791266270114311e-13, dn: 2.6791266270114311e-13}}, 143: {"": {up: 3.9442256614193171e-13, dn: 3.9442256614193171e-13}}, 144: {"": {up: 5.0130329511878103e-13, dn: 5.0130329511878103e-13}}, 145: {"": {up: 2.060757125616589e-13, dn: 2.060757125616589e-13}}, 146: {"": {up: 3.263268415583957e-13, dn: 3.263268415583957e-13}}, 147: {"": {up: 1.9723913043980479e-13, dn: 1.9723913043980479e-13}}, 148: {"": {up: 1.83968061398197e-13, dn: 1.83968061398197e-13}}, 149: {"": {up: 1.5951935409366711e-13, dn: 1.5951935409366711e-13}}, 150: {"": {up: 1.0010365556300369e-13, dn: 1.0010365556300369e-13}}, 151: {"": {up: 1.351517818459104e-13, dn: 1.351517818459104e-13}}, 152: {"": {up: 1.1621850641839e-13, dn: 1.1621850641839e-13}}, 153: {"": {up: 2.1161671656313879e-13, dn: 2.1161671656313879e-13}}, 154: {"": {up: 1.970756127595109e-13, dn: 1.970756127595109e-13}}, 155: {"": {up: 1.128911535879468e-13, dn: 1.128911535879468e-13}}, 156: {"": {up: 9.7275387959455213e-14, dn: 9.7275387959455213e-14}}, 157: {"": {up: 1.1114419894335779e-13, dn: 1.1114419894335779e-13}}, 158: {"": {up: 6.1709838220926682e-14, dn: 6.1709838220926682e-14}}, 159: {"": {up: 5.7446630613155769e-14, dn: 5.7446630613155769e-14}}, 160: {"": {up: 5.3791895414742469e-14, dn: 5.3791895414742469e-14}}, 161: {"": {up: 7.4698087314737828e-14, dn: 7.4698087314737828e-14}}, 162: {"": {up: 7.4219066706949188e-14, dn: 7.4219066706949188e-14}}, 163: {"": {up: 7.3974224484581789e-14, dn: 7.3974224484581789e-14}}, 164: {"": {up: 4.8955959222846531e-14, dn: 4.8955959222846531e-14}}, 165: {"": {up: 1.037810935489477e-13, dn: 1.037810935489477e-13}}, 166: {"": {up: 3.1728586184129283e-14, dn: 3.1728586184129283e-14}}, 167: {"": {up: 6.2893039609585638e-14, dn: 6.2893039609585638e-14}}, 168: {"": {up: 3.4839333706575379e-14, dn: 3.4839333706575379e-14}}, 169: {"": {up: 9.4673514918312728e-14, dn: 9.4673514918312728e-14}}, 170: {"": {up: 4.9003795964369782e-14, dn: 4.9003795964369782e-14}}, 171: {"": {up: 4.7928764046506492e-14, dn: 4.7928764046506492e-14}}, 172: {"": {up: 7.969433798239876e-14, dn: 7.969433798239876e-14}}, 173: {"": {up: 1.757640833596721e-14, dn: 1.757640833596721e-14}}, 174: {"": {up: 1.8703353490440811e-14, dn: 1.8703353490440811e-14}}, 175: {"": {up: 2.6329555778005571e-14, dn: 2.6329555778005571e-14}}, 176: {"": {up: 2.005870027483711e-14, dn: 2.005870027483711e-14}}, 177: {"": {up: 1.6452966498278539e-14, dn: 1.6452966498278539e-14}}, 178: {"": {up: 2.1541296387926439e-14, dn: 2.1541296387926439e-14}}, 179: {"": {up: 3.5332595216570092e-14, dn: 3.5332595216570092e-14}}, 180: {"": {up: 2.0911540947775669e-14, dn: 2.0911540947775669e-14}}, 181: {"": {up: 1.2451374533208469e-14, dn: 1.2451374533208469e-14}}, 182: {"": {up: 3.0364009845806042e-14, dn: 3.0364009845806042e-14}}, 183: {"": {up: 7.5241476668565268e-15, dn: 7.5241476668565268e-15}}, 184: {"": {up: 1.1534658182258259e-14, dn: 1.1534658182258259e-14}}, 185: {"": {up: 1.5418513671590059e-14, dn: 1.5418513671590059e-14}}, 186: {"": {up: 8.2944142815799454e-15, dn: 8.2944142815799454e-15}}, 187: {"": {up: 7.9894572494472475e-15, dn: 7.9894572494472475e-15}}, 188: {"": {up: 1.067612634134603e-14, dn: 1.067612634134603e-14}}, 189: {"": {up: 2.491465504119005e-14, dn: 2.491465504119005e-14}}, 190: {"": {up: 1.214478920291507e-14, dn: 1.214478920291507e-14}}, 191: {"": {up: 2.7831357908097058e-15, dn: 2.7831357908097058e-15}}, 192: {"": {up: 1.134656977230114e-14, dn: 1.134656977230114e-14}}, 193: {"": {up: 2.4299461997481919e-15, dn: 2.4299461997481919e-15}}, 194: {"": {up: 1.340629097785703e-15, dn: 1.340629097785703e-15}}, 195: {"": {up: 2.849558939060844e-15, dn: 2.849558939060844e-15}}, 196: {"": {up: 9.1746695295463144e-16, dn: 9.1746695295463144e-16}}, 197: {"": {up: 5.3777539091230489e-15, dn: 5.3777539091230489e-15}}, 198: {"": {up: 1.3433366153289691e-15, dn: 1.3433366153289691e-15}}, 199: {"": {up: 3.8988271524911068e-15, dn: 3.8988271524911068e-15}}, 200: {"": {up: 1.0978709651813521e-15, dn: 1.0978709651813521e-15}}, 201: {"": {up: 1.4890335683800941e-15, dn: 1.4890335683800941e-15}}, 202: {"": {up: 8.071383237783238e-16, dn: 8.071383237783238e-16}}, 203: {"": {up: 4.9089884492140772e-16, dn: 4.9089884492140772e-16}}, 204: {"": {up: 7.8612206429289779e-16, dn: 7.8612206429289779e-16}}, 205: {"": {up: 9.4778895875595546e-16, dn: 9.4778895875595546e-16}}, 206: {"": {up: 4.9816306735373792e-16, dn: 4.9816306735373792e-16}}, 207: {"": {up: 7.2947121411638159e-16, dn: 7.2947121411638159e-16}}, 208: {"": {up: 1.379719354422384e-15, dn: 1.379719354422384e-15}}, 209: {"": {up: 4.0724247599106788e-16, dn: 4.0724247599106788e-16}}, 210: {"": {up: 2.7702294669982192e-16, dn: 2.7702294669982192e-16}}, 211: {"": {up: 8.2458162832500137e-16, dn: 8.2458162832500137e-16}}, 212: {"": {up: 1.0138216397035749e-15, dn: 1.0138216397035749e-15}}, 213: {"": {up: 4.8640953695241273e-16, dn: 4.8640953695241273e-16}}, 214: {"": {up: 1.6004521532463039e-16, dn: 1.6004521532463039e-16}}, 215: {"": {up: 7.7038854082492841e-17, dn: 7.7038854082492841e-17}}, 216: {"": {up: 2.015642355984314e-16, dn: 2.015642355984314e-16}}, 217: {"": {up: 2.0845838843401509e-16, dn: 2.0845838843401509e-16}}, 218: {"": {up: 7.7608491267251529e-16, dn: 7.7608491267251529e-16}}, 219: {"": {up: 6.2166800101438161e-17, dn: 6.2166800101438161e-17}}, 220: {"": {up: 3.5847211084335251e-16, dn: 3.5847211084335251e-16}}, 221: {"": {up: 5.4565723171035564e-16, dn: 5.4565723171035564e-16}}, 222: {"": {up: 5.0417587368284491e-17, dn: 5.0417587368284491e-17}}, 223: {"": {up: 8.8243560285357964e-17, dn: 8.8243560285357964e-17}}, 224: {"": {up: 9.8187985602795936e-17, dn: 9.8187985602795936e-17}}, 225: {"": {up: 7.4257330036975582e-16, dn: 7.4257330036975582e-16}}, 226: {"": {up: 6.3821320024027745e-16, dn: 6.3821320024027745e-16}}, 227: {"": {up: 1.5639501629405411e-16, dn: 1.5639501629405411e-16}}, 228: {"": {up: 1.9309622358278319e-17, dn: 1.9309622358278319e-17}}, 229: {"": {up: 3.6601503525018318e-17, dn: 3.6601503525018318e-17}}, 230: {"": {up: 3.5507698732313151e-17, dn: 3.5507698732313151e-17}}, 231: {"": {up: 7.7823557864987028e-18, dn: 7.7823557864987028e-18}}, 232: {"": {up: 1.3543196374423161e-16, dn: 1.3543196374423161e-16}}, 233: {"": {up: 1.1948886134043031e-16, dn: 1.1948886134043031e-16}}, 234: {"": {up: 1.4072654843596991e-16, dn: 1.4072654843596991e-16}}, 235: {"": {up: 6.9163213530778524e-17, dn: 6.9163213530778524e-17}}, 236: {"": {up: 6.1606504061791857e-18, dn: 6.1606504061791857e-18}}, 237: {"": {up: 2.9960151917163239e-18, dn: 2.9960151917163239e-18}}, 238: {"": {up: 5.0068218367092962e-17, dn: 5.0068218367092962e-17}}, 239: {"": {up: 3.6312725350888663e-18, dn: 3.6312725350888663e-18}}, 240: {"": {up: 5.70454842779422e-17, dn: 5.70454842779422e-17}}, 241: {"": {up: 4.0380592846908666e-18, dn: 4.0380592846908666e-18}}, 242: {"": {up: 3.4181462696282438e-19, dn: 3.4181462696282438e-19}}, 243: {"": {up: 5.6539151561785877e-19, dn: 5.6539151561785877e-19}}, 244: {"": {up: 1.6154211829203051e-17, dn: 1.6154211829203051e-17}}, 245: {"": {up: 2.6194006708919288e-18, dn: 2.6194006708919288e-18}}, 246: {"": {up: 3.2410349119083678e-18, dn: 3.2410349119083678e-18}}, 247: {"": {up: 2.7701739850763189e-17, dn: 2.7701739850763189e-17}}, 248: {"": {up: 1.5424028360055151e-17, dn: 1.5424028360055151e-17}}, 249: {"": {up: 6.2022810826202396e-19, dn: 6.2022810826202396e-19}}, 250: {"": {up: 3.0013465246241198e-19, dn: 3.0013465246241198e-19}}, 251: {"": {up: 2.1942188213316139e-17, dn: 2.1942188213316139e-17}}, 252: {"": {up: 6.6645537966850609e-18, dn: 6.6645537966850609e-18}}, 253: {"": {up: 1.109787672393741e-17, dn: 1.109787672393741e-17}}, 254: {"": {up: 4.0118932569192751e-19, dn: 4.0118932569192751e-19}}, 255: {"": {up: 5.2187133481063058e-18, dn: 5.2187133481063058e-18}}, 256: {"": {up: 8.823203238225619e-19, dn: 8.823203238225619e-19}}, 257: {"": {up: 1.277577636918977e-18, dn: 1.277577636918977e-18}}, 258: {"": {up: 1.2930627709756781e-19, dn: 1.2930627709756781e-19}}, 259: {"": {up: 9.3961319548018452e-19, dn: 9.3961319548018452e-19}}, 260: {"": {up: 1.0526029714092429e-18, dn: 1.0526029714092429e-18}}, 261: {"": {up: 4.4560534668689237e-18, dn: 4.4560534668689237e-18}}, 262: {"": {up: 2.9528570102351991e-19, dn: 2.9528570102351991e-19}}, 263: {"": {up: 9.5493907913863938e-18, dn: 9.5493907913863938e-18}}, 264: {"": {up: 3.096519549621762e-18, dn: 3.096519549621762e-18}}, 265: {"": {up: 7.123291291640116e-20, dn: 7.123291291640116e-20}}, 266: {"": {up: 1.3078417345745301e-19, dn: 1.3078417345745301e-19}}, 267: {"": {up: 1.8547291575343579e-18, dn: 1.8547291575343579e-18}}, 268: {"": {up: 5.4620904225807746e-19, dn: 5.4620904225807746e-19}}, 269: {"": {up: 3.9584244970022999e-20, dn: 3.9584244970022999e-20}}, 270: {"": {up: 2.2834146758080659e-20, dn: 2.2834146758080659e-20}}, 271: {"": {up: 0, dn: 0}}, 272: {"": {up: 1.614428461118335e-20, dn: 1.614428461118335e-20}}, 273: {"": {up: 2.6761779142505571e-19, dn: 2.6761779142505571e-19}}, 274: {"": {up: 5.6350031990480704e-19, dn: 5.6350031990480704e-19}}, 275: {"": {up: 1.942399752874927e-19, dn: 1.942399752874927e-19}}, 276: {"": {up: 1.817830511762025e-20, dn: 1.817830511762025e-20}}, 277: {"": {up: 2.701003071634231e-20, dn: 2.701003071634231e-20}}, 278: {"": {up: 5.2044939094292467e-21, dn: 5.2044939094292467e-21}}, 279: {"": {up: 4.0932348698200872e-20, dn: 4.0932348698200872e-20}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 3.4634284215262079e-18, dn: 3.4634284215262079e-18}}, 282: {"": {up: 1.137291763180944e-20, dn: 1.137291763180944e-20}}, 283: {"": {up: 8.3680244009138843e-22, dn: 8.3680244009138843e-22}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 1.6793719944757891e-20, dn: 1.6793719944757891e-20}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 1.7128105616094149e-20, dn: 1.7128105616094149e-20}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 1.4666644935140189e-22, dn: 1.4666644935140189e-22}}, 292: {"": {up: 1.3900794767270721e-22, dn: 1.3900794767270721e-22}}, 293: {"": {up: 3.820641028150317e-19, dn: 3.820641028150317e-19}}, 294: {"": {up: 2.039656847795593e-22, dn: 2.039656847795593e-22}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 1.7506108208467521e-25, dn: 1.7506108208467521e-25}}, 298: {"": {up: 2.6528749052442008e-23, dn: 2.6528749052442008e-23}}, 299: {"": {up: 4.7875194016717478e-21, dn: 4.7875194016717478e-21}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 1.23184286736419e-22, dn: 1.23184286736419e-22}}, 303: {"": {up: 1.673116367573399e-23, dn: 1.673116367573399e-23}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 1.4291763492991111e-22, dn: 1.4291763492991111e-22}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 2.1375880650325631e-24, dn: 2.1375880650325631e-24}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}}
LineColor=black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=qqllnn-qcd
Path=qqllnn-qcd
Title=off-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	8.660921e-04	6.570614e-07	6.570614e-07
2.000000e+01	4.000000e+01	1.961121e-03	8.960322e-07	8.960322e-07
4.000000e+01	6.000000e+01	2.340276e-03	8.475894e-07	8.475894e-07
6.000000e+01	8.000000e+01	2.177500e-03	7.076426e-07	7.076426e-07
8.000000e+01	1.000000e+02	1.778129e-03	5.630298e-07	5.630298e-07
1.000000e+02	1.200000e+02	1.371700e-03	4.479966e-07	4.479966e-07
1.200000e+02	1.400000e+02	1.030488e-03	3.578006e-07	3.578006e-07
1.400000e+02	1.600000e+02	7.649975e-04	2.869863e-07	2.869863e-07
1.600000e+02	1.800000e+02	5.661498e-04	2.334185e-07	2.334185e-07
1.800000e+02	2.000000e+02	4.180104e-04	1.874052e-07	1.874052e-07
2.000000e+02	2.200000e+02	3.080697e-04	1.530162e-07	1.530162e-07
2.200000e+02	2.400000e+02	2.272463e-04	1.255260e-07	1.255260e-07
2.400000e+02	2.600000e+02	1.688655e-04	1.042203e-07	1.042203e-07
2.600000e+02	2.800000e+02	1.261904e-04	8.632209e-08	8.632209e-08
2.800000e+02	3.000000e+02	9.510240e-05	7.154773e-08	7.154773e-08
3.000000e+02	3.200000e+02	7.238372e-05	6.107556e-08	6.107556e-08
3.200000e+02	3.400000e+02	5.541199e-05	5.093037e-08	5.093037e-08
3.400000e+02	3.600000e+02	4.282566e-05	4.307909e-08	4.307909e-08
3.600000e+02	3.800000e+02	3.333584e-05	3.727891e-08	3.727891e-08
3.800000e+02	4.000000e+02	2.604074e-05	3.168823e-08	3.168823e-08
4.000000e+02	4.200000e+02	2.047681e-05	2.706552e-08	2.706552e-08
4.200000e+02	4.400000e+02	1.625262e-05	2.403557e-08	2.403557e-08
4.400000e+02	4.600000e+02	1.293357e-05	2.047971e-08	2.047971e-08
4.600000e+02	4.800000e+02	1.030263e-05	1.797847e-08	1.797847e-08
4.800000e+02	5.000000e+02	8.272104e-06	1.530707e-08	1.530707e-08
5.000000e+02	5.200000e+02	6.679117e-06	1.365549e-08	1.365549e-08
5.200000e+02	5.400000e+02	5.396523e-06	1.197630e-08	1.197630e-08
5.400000e+02	5.600000e+02	4.389649e-06	1.037308e-08	1.037308e-08
5.600000e+02	5.800000e+02	3.562376e-06	9.342262e-09	9.342262e-09
5.800000e+02	6.000000e+02	2.893297e-06	8.013083e-09	8.013083e-09
6.000000e+02	6.200000e+02	2.373463e-06	7.252740e-09	7.252740e-09
6.200000e+02	6.400000e+02	1.942230e-06	6.245432e-09	6.245432e-09
6.400000e+02	6.600000e+02	1.599858e-06	5.523436e-09	5.523436e-09
6.600000e+02	6.800000e+02	1.313568e-06	4.855805e-09	4.855805e-09
6.800000e+02	7.000000e+02	1.067890e-06	4.207869e-09	4.207869e-09
7.000000e+02	7.200000e+02	8.901607e-07	3.919934e-09	3.919934e-09
7.200000e+02	7.400000e+02	7.263675e-07	3.360853e-09	3.360853e-09
7.400000e+02	7.600000e+02	6.002163e-07	3.321194e-09	3.321194e-09
7.600000e+02	7.800000e+02	4.897023e-07	2.602056e-09	2.602056e-09
7.800000e+02	8.000000e+02	4.038824e-07	2.253402e-09	2.253402e-09
8.000000e+02	8.200000e+02	3.383067e-07	2.546175e-09	2.546175e-09
8.200000e+02	8.400000e+02	2.821318e-07	1.818996e-09	1.818996e-09
8.400000e+02	8.600000e+02	2.313422e-07	1.550880e-09	1.550880e-09
8.600000e+02	8.800000e+02	1.973738e-07	1.567653e-09	1.567653e-09
8.800000e+02	9.000000e+02	1.664023e-07	1.287637e-09	1.287637e-09
9.000000e+02	9.200000e+02	1.419203e-07	1.168839e-09	1.168839e-09
9.200000e+02	9.400000e+02	1.203667e-07	1.077178e-09	1.077178e-09
9.400000e+02	9.600000e+02	1.015187e-07	9.066921e-10	9.066921e-10
9.600000e+02	9.800000e+02	8.700392e-08	8.601450e-10	8.601450e-10
9.800000e+02	1.000000e+03	7.332796e-08	7.760136e-10	7.760136e-10
1.000000e+03	1.020000e+03	6.314857e-08	6.614713e-10	6.614713e-10
1.020000e+03	1.040000e+03	5.481815e-08	6.260072e-10	6.260072e-10
1.040000e+03	1.060000e+03	4.778813e-08	5.776318e-10	5.776318e-10
1.060000e+03	1.080000e+03	4.046239e-08	5.062726e-10	5.062726e-10
1.080000e+03	1.100000e+03	3.549869e-08	4.708547e-10	4.708547e-10
1.100000e+03	1.120000e+03	3.126759e-08	4.628124e-10	4.628124e-10
1.120000e+03	1.140000e+03	2.679388e-08	4.398967e-10	4.398967e-10
1.140000e+03	1.160000e+03	2.336363e-08	3.578108e-10	3.578108e-10
1.160000e+03	1.180000e+03	2.034450e-08	3.350038e-10	3.350038e-10
1.180000e+03	1.200000e+03	1.766413e-08	3.009098e-10	3.009098e-10
1.200000e+03	1.220000e+03	1.548543e-08	2.687244e-10	2.687244e-10
1.220000e+03	1.240000e+03	1.385391e-08	2.481136e-10	2.481136e-10
1.240000e+03	1.260000e+03	1.157011e-08	2.018996e-10	2.018996e-10
1.260000e+03	1.280000e+03	1.019252e-08	2.001613e-10	2.001613e-10
1.280000e+03	1.300000e+03	9.193161e-09	1.935660e-10	1.935660e-10
1.300000e+03	1.320000e+03	8.113427e-09	1.725624e-10	1.725624e-10
1.320000e+03	1.340000e+03	7.403754e-09	1.843825e-10	1.843825e-10
1.340000e+03	1.360000e+03	6.334066e-09	1.554430e-10	1.554430e-10
1.360000e+03	1.380000e+03	5.725349e-09	1.379530e-10	1.379530e-10
1.380000e+03	1.400000e+03	4.722496e-09	1.108535e-10	1.108535e-10
1.400000e+03	1.420000e+03	4.317739e-09	1.143504e-10	1.143504e-10
1.420000e+03	1.440000e+03	3.688860e-09	1.036107e-10	1.036107e-10
1.440000e+03	1.460000e+03	3.312687e-09	9.878486e-11	9.878486e-11
1.460000e+03	1.480000e+03	2.961260e-09	8.169903e-11	8.169903e-11
1.480000e+03	1.500000e+03	2.614213e-09	7.972765e-11	7.972765e-11
1.500000e+03	1.520000e+03	2.400398e-09	8.442003e-11	8.442003e-11
1.520000e+03	1.540000e+03	2.061378e-09	7.269850e-11	7.269850e-11
1.540000e+03	1.560000e+03	1.859435e-09	7.446069e-11	7.446069e-11
1.560000e+03	1.580000e+03	1.559978e-09	5.213691e-11	5.213691e-11
1.580000e+03	1.600000e+03	1.493869e-09	6.326987e-11	6.326987e-11
1.600000e+03	1.620000e+03	1.278459e-09	4.527506e-11	4.527506e-11
1.620000e+03	1.640000e+03	1.185323e-09	4.507774e-11	4.507774e-11
1.640000e+03	1.660000e+03	1.018701e-09	4.777420e-11	4.777420e-11
1.660000e+03	1.680000e+03	9.436951e-10	4.076788e-11	4.076788e-11
1.680000e+03	1.700000e+03	8.472897e-10	3.473070e-11	3.473070e-11
1.700000e+03	1.720000e+03	7.389838e-10	3.051222e-11	3.051222e-11
1.720000e+03	1.740000e+03	6.421804e-10	2.935229e-11	2.935229e-11
1.740000e+03	1.760000e+03	5.430930e-10	2.458857e-11	2.458857e-11
1.760000e+03	1.780000e+03	5.463356e-10	2.939444e-11	2.939444e-11
1.780000e+03	1.800000e+03	4.810058e-10	2.145405e-11	2.145405e-11
1.800000e+03	1.820000e+03	3.793550e-10	1.847714e-11	1.847714e-11
1.820000e+03	1.840000e+03	3.453402e-10	1.809563e-11	1.809563e-11
1.840000e+03	1.860000e+03	3.189158e-10	1.775112e-11	1.775112e-11
1.860000e+03	1.880000e+03	3.140778e-10	1.595614e-11	1.595614e-11
1.880000e+03	1.900000e+03	2.644166e-10	1.726226e-11	1.726226e-11
1.900000e+03	1.920000e+03	2.649362e-10	1.551643e-11	1.551643e-11
1.920000e+03	1.940000e+03	2.175508e-10	1.286197e-11	1.286197e-11
1.940000e+03	1.960000e+03	1.987394e-10	1.249998e-11	1.249998e-11
1.960000e+03	1.980000e+03	1.874505e-10	1.153205e-11	1.153205e-11
1.980000e+03	2.000000e+03	1.584841e-10	1.068616e-11	1.068616e-11
2.000000e+03	2.020000e+03	1.533982e-10	1.439709e-11	1.439709e-11
2.020000e+03	2.040000e+03	1.144965e-10	8.666507e-12	8.666507e-12
2.040000e+03	2.060000e+03	1.152864e-10	7.788624e-12	7.788624e-12
2.060000e+03	2.080000e+03	1.031054e-10	9.286113e-12	9.286113e-12
2.080000e+03	2.100000e+03	8.567852e-11	6.556415e-12	6.556415e-12
2.100000e+03	2.120000e+03	8.908462e-11	6.837376e-12	6.837376e-12
2.120000e+03	2.140000e+03	7.011988e-11	5.037711e-12	5.037711e-12
2.140000e+03	2.160000e+03	5.953007e-11	4.736574e-12	4.736574e-12
2.160000e+03	2.180000e+03	5.661228e-11	3.939310e-12	3.939310e-12
2.180000e+03	2.200000e+03	4.630071e-11	4.582531e-12	4.582531e-12
2.200000e+03	2.220000e+03	4.253407e-11	3.832633e-12	3.832633e-12
2.220000e+03	2.240000e+03	4.270350e-11	3.878969e-12	3.878969e-12
2.240000e+03	2.260000e+03	3.311171e-11	2.903333e-12	2.903333e-12
2.260000e+03	2.280000e+03	3.263882e-11	3.226484e-12	3.226484e-12
2.280000e+03	2.300000e+03	2.880312e-11	2.580883e-12	2.580883e-12
2.300000e+03	2.320000e+03	2.944383e-11	2.709363e-12	2.709363e-12
2.320000e+03	2.340000e+03	2.681826e-11	3.301057e-12	3.301057e-12
2.340000e+03	2.360000e+03	2.312993e-11	2.214653e-12	2.214653e-12
2.360000e+03	2.380000e+03	1.756231e-11	2.141803e-12	2.141803e-12
2.380000e+03	2.400000e+03	2.057349e-11	2.007310e-12	2.007310e-12
2.400000e+03	2.420000e+03	1.703924e-11	1.862154e-12	1.862154e-12
2.420000e+03	2.440000e+03	1.500856e-11	1.592382e-12	1.592382e-12
2.440000e+03	2.460000e+03	1.474449e-11	1.675149e-12	1.675149e-12
2.460000e+03	2.480000e+03	1.217356e-11	1.293208e-12	1.293208e-12
2.480000e+03	2.500000e+03	1.654409e-11	3.786599e-12	3.786599e-12
2.500000e+03	2.520000e+03	1.145230e-11	2.036357e-12	2.036357e-12
2.520000e+03	2.540000e+03	8.253691e-12	1.256131e-12	1.256131e-12
2.540000e+03	2.560000e+03	6.505019e-12	7.418151e-13	7.418151e-13
2.560000e+03	2.580000e+03	1.041739e-11	1.640396e-12	1.640396e-12
2.580000e+03	2.600000e+03	7.826345e-12	1.018315e-12	1.018315e-12
2.600000e+03	2.620000e+03	5.672815e-12	9.289486e-13	9.289486e-13
2.620000e+03	2.640000e+03	5.324908e-12	1.059000e-12	1.059000e-12
2.640000e+03	2.660000e+03	5.007722e-12	7.235038e-13	7.235038e-13
2.660000e+03	2.680000e+03	4.754275e-12	7.605691e-13	7.605691e-13
2.680000e+03	2.700000e+03	4.529580e-12	6.736026e-13	6.736026e-13
2.700000e+03	2.720000e+03	3.362884e-12	5.077577e-13	5.077577e-13
2.720000e+03	2.740000e+03	3.076732e-12	4.713147e-13	4.713147e-13
2.740000e+03	2.760000e+03	2.838592e-12	6.185524e-13	6.185524e-13
2.760000e+03	2.780000e+03	3.258937e-12	8.586251e-13	8.586251e-13
2.780000e+03	2.800000e+03	2.445542e-12	4.025457e-13	4.025457e-13
2.800000e+03	2.820000e+03	2.776932e-12	4.153929e-13	4.153929e-13
2.820000e+03	2.840000e+03	2.467467e-12	5.141603e-13	5.141603e-13
2.840000e+03	2.860000e+03	1.449140e-12	2.679127e-13	2.679127e-13
2.860000e+03	2.880000e+03	1.964129e-12	3.944226e-13	3.944226e-13
2.880000e+03	2.900000e+03	2.005643e-12	5.013033e-13	5.013033e-13
2.900000e+03	2.920000e+03	1.390629e-12	2.060757e-13	2.060757e-13
2.920000e+03	2.940000e+03	1.519584e-12	3.263268e-13	3.263268e-13
2.940000e+03	2.960000e+03	1.043901e-12	1.972391e-13	1.972391e-13
2.960000e+03	2.980000e+03	7.357063e-13	1.839681e-13	1.839681e-13
2.980000e+03	3.000000e+03	7.900041e-13	1.595194e-13	1.595194e-13
3.000000e+03	3.020000e+03	5.214412e-13	1.001037e-13	1.001037e-13
3.020000e+03	3.040000e+03	6.270912e-13	1.351518e-13	1.351518e-13
3.040000e+03	3.060000e+03	4.395730e-13	1.162185e-13	1.162185e-13
3.060000e+03	3.080000e+03	7.792673e-13	2.116167e-13	2.116167e-13
3.080000e+03	3.100000e+03	5.703155e-13	1.970756e-13	1.970756e-13
3.100000e+03	3.120000e+03	5.388337e-13	1.128912e-13	1.128912e-13
3.120000e+03	3.140000e+03	4.046737e-13	9.727539e-14	9.727539e-14
3.140000e+03	3.160000e+03	5.195008e-13	1.111442e-13	1.111442e-13
3.160000e+03	3.180000e+03	2.766427e-13	6.170984e-14	6.170984e-14
3.180000e+03	3.200000e+03	2.216996e-13	5.744663e-14	5.744663e-14
3.200000e+03	3.220000e+03	2.245121e-13	5.379190e-14	5.379190e-14
3.220000e+03	3.240000e+03	2.958104e-13	7.469809e-14	7.469809e-14
3.240000e+03	3.260000e+03	2.422057e-13	7.421907e-14	7.421907e-14
3.260000e+03	3.280000e+03	2.501338e-13	7.397422e-14	7.397422e-14
3.280000e+03	3.300000e+03	1.573371e-13	4.895596e-14	4.895596e-14
3.300000e+03	3.320000e+03	2.366289e-13	1.037811e-13	1.037811e-13
3.320000e+03	3.340000e+03	9.556530e-14	3.172859e-14	3.172859e-14
3.340000e+03	3.360000e+03	1.863443e-13	6.289304e-14	6.289304e-14
3.360000e+03	3.380000e+03	1.302578e-13	3.483933e-14	3.483933e-14
3.380000e+03	3.400000e+03	1.926087e-13	9.467351e-14	9.467351e-14
3.400000e+03	3.420000e+03	1.079261e-13	4.900380e-14	4.900380e-14
3.420000e+03	3.440000e+03	1.680786e-13	4.792876e-14	4.792876e-14
3.440000e+03	3.460000e+03	2.174134e-13	7.969434e-14	7.969434e-14
3.460000e+03	3.480000e+03	6.306896e-14	1.757641e-14	1.757641e-14
3.480000e+03	3.500000e+03	4.795441e-14	1.870335e-14	1.870335e-14
3.500000e+03	3.520000e+03	6.525651e-14	2.632956e-14	2.632956e-14
3.520000e+03	3.540000e+03	5.793604e-14	2.005870e-14	2.005870e-14
3.540000e+03	3.560000e+03	4.484492e-14	1.645297e-14	1.645297e-14
3.560000e+03	3.580000e+03	4.332579e-14	2.154130e-14	2.154130e-14
3.580000e+03	3.600000e+03	7.445784e-14	3.533260e-14	3.533260e-14
3.600000e+03	3.620000e+03	4.454231e-14	2.091154e-14	2.091154e-14
3.620000e+03	3.640000e+03	3.353964e-14	1.245137e-14	1.245137e-14
3.640000e+03	3.660000e+03	5.137884e-14	3.036401e-14	3.036401e-14
3.660000e+03	3.680000e+03	2.842515e-14	7.524148e-15	7.524148e-15
3.680000e+03	3.700000e+03	2.978096e-14	1.153466e-14	1.153466e-14
3.700000e+03	3.720000e+03	2.780466e-14	1.541851e-14	1.541851e-14
3.720000e+03	3.740000e+03	2.625617e-14	8.294414e-15	8.294414e-15
3.740000e+03	3.760000e+03	1.750639e-14	7.989457e-15	7.989457e-15
3.760000e+03	3.780000e+03	2.219821e-14	1.067613e-14	1.067613e-14
3.780000e+03	3.800000e+03	2.957895e-14	2.491466e-14	2.491466e-14
3.800000e+03	3.820000e+03	1.822029e-14	1.214479e-14	1.214479e-14
3.820000e+03	3.840000e+03	6.736028e-15	2.783136e-15	2.783136e-15
3.840000e+03	3.860000e+03	1.834822e-14	1.134657e-14	1.134657e-14
3.860000e+03	3.880000e+03	6.287289e-15	2.429946e-15	2.429946e-15
3.880000e+03	3.900000e+03	3.544646e-15	1.340629e-15	1.340629e-15
3.900000e+03	3.920000e+03	4.594990e-15	2.849559e-15	2.849559e-15
3.920000e+03	3.940000e+03	2.057223e-15	9.174670e-16	9.174670e-16
3.940000e+03	3.960000e+03	1.007253e-14	5.377754e-15	5.377754e-15
3.960000e+03	3.980000e+03	2.227858e-15	1.343337e-15	1.343337e-15
3.980000e+03	4.000000e+03	6.709903e-15	3.898827e-15	3.898827e-15
4.000000e+03	4.020000e+03	2.683030e-15	1.097871e-15	1.097871e-15
4.020000e+03	4.040000e+03	3.311105e-15	1.489034e-15	1.489034e-15
4.040000e+03	4.060000e+03	1.490418e-15	8.071383e-16	8.071383e-16
4.060000e+03	4.080000e+03	1.234553e-15	4.908988e-16	4.908988e-16
4.080000e+03	4.100000e+03	1.792352e-15	7.861221e-16	7.861221e-16
4.100000e+03	4.120000e+03	1.403643e-15	9.477890e-16	9.477890e-16
4.120000e+03	4.140000e+03	1.016261e-15	4.981631e-16	4.981631e-16
4.140000e+03	4.160000e+03	1.208318e-15	7.294712e-16	7.294712e-16
4.160000e+03	4.180000e+03	2.897394e-15	1.379719e-15	1.379719e-15
4.180000e+03	4.200000e+03	7.745644e-16	4.072425e-16	4.072425e-16
4.200000e+03	4.220000e+03	5.688451e-16	2.770229e-16	2.770229e-16
4.220000e+03	4.240000e+03	1.434336e-15	8.245816e-16	8.245816e-16
4.240000e+03	4.260000e+03	1.388704e-15	1.013822e-15	1.013822e-15
4.260000e+03	4.280000e+03	1.083865e-15	4.864095e-16	4.864095e-16
4.280000e+03	4.300000e+03	4.022955e-16	1.600452e-16	1.600452e-16
4.300000e+03	4.320000e+03	1.543457e-16	7.703885e-17	7.703885e-17
4.320000e+03	4.340000e+03	2.936866e-16	2.015642e-16	2.015642e-16
4.340000e+03	4.360000e+03	2.588926e-16	2.084584e-16	2.084584e-16
4.360000e+03	4.380000e+03	8.376260e-16	7.760849e-16	7.760849e-16
4.380000e+03	4.400000e+03	1.038142e-16	6.216680e-17	6.216680e-17
4.400000e+03	4.420000e+03	7.244616e-16	3.584721e-16	3.584721e-16
4.420000e+03	4.440000e+03	9.075792e-16	5.456572e-16	5.456572e-16
4.440000e+03	4.460000e+03	8.053506e-17	5.041759e-17	5.041759e-17
4.460000e+03	4.480000e+03	1.987169e-16	8.824356e-17	8.824356e-17
4.480000e+03	4.500000e+03	1.865503e-16	9.818799e-17	9.818799e-17
4.500000e+03	4.520000e+03	7.934476e-16	7.425733e-16	7.425733e-16
4.520000e+03	4.540000e+03	8.213309e-16	6.382132e-16	6.382132e-16
4.540000e+03	4.560000e+03	2.589399e-16	1.563950e-16	1.563950e-16
4.560000e+03	4.580000e+03	3.523325e-17	1.930962e-17	1.930962e-17
4.580000e+03	4.600000e+03	1.436392e-17	3.660150e-17	3.660150e-17
4.600000e+03	4.620000e+03	8.090368e-17	3.550770e-17	3.550770e-17
4.620000e+03	4.640000e+03	1.202154e-17	7.782356e-18	7.782356e-18
4.640000e+03	4.660000e+03	1.911765e-16	1.354320e-16	1.354320e-16
4.660000e+03	4.680000e+03	1.347412e-16	1.194889e-16	1.194889e-16
4.680000e+03	4.700000e+03	1.761704e-16	1.407265e-16	1.407265e-16
4.700000e+03	4.720000e+03	9.394213e-17	6.916321e-17	6.916321e-17
4.720000e+03	4.740000e+03	1.085573e-17	6.160650e-18	6.160650e-18
4.740000e+03	4.760000e+03	6.019483e-18	2.996015e-18	2.996015e-18
4.760000e+03	4.780000e+03	5.179812e-17	5.006822e-17	5.006822e-17
4.780000e+03	4.800000e+03	4.645960e-18	3.631273e-18	3.631273e-18
4.800000e+03	4.820000e+03	7.842090e-17	5.704548e-17	5.704548e-17
4.820000e+03	4.840000e+03	5.584468e-18	4.038059e-18	4.038059e-18
4.840000e+03	4.860000e+03	3.332382e-19	3.418146e-19	3.418146e-19
4.860000e+03	4.880000e+03	7.295230e-19	5.653915e-19	5.653915e-19
4.880000e+03	4.900000e+03	1.647615e-17	1.615421e-17	1.615421e-17
4.900000e+03	4.920000e+03	6.210180e-18	2.619401e-18	2.619401e-18
4.920000e+03	4.940000e+03	5.929537e-18	3.241035e-18	3.241035e-18
4.940000e+03	4.960000e+03	3.332516e-17	2.770174e-17	2.770174e-17
4.960000e+03	4.980000e+03	2.180551e-17	1.542403e-17	1.542403e-17
4.980000e+03	5.000000e+03	9.458936e-19	6.202281e-19	6.202281e-19
5.000000e+03	5.020000e+03	3.186517e-19	3.001347e-19	3.001347e-19
5.020000e+03	5.040000e+03	2.197036e-17	2.194219e-17	2.194219e-17
5.040000e+03	5.060000e+03	7.242054e-18	6.664554e-18	6.664554e-18
5.060000e+03	5.080000e+03	1.149457e-17	1.109788e-17	1.109788e-17
5.080000e+03	5.100000e+03	4.920953e-19	4.011893e-19	4.011893e-19
5.100000e+03	5.120000e+03	7.607493e-18	5.218713e-18	5.218713e-18
5.120000e+03	5.140000e+03	1.289126e-18	8.823203e-19	8.823203e-19
5.140000e+03	5.160000e+03	1.305078e-18	1.277578e-18	1.277578e-18
5.160000e+03	5.180000e+03	2.361033e-19	1.293063e-19	1.293063e-19
5.180000e+03	5.200000e+03	1.222141e-18	9.396132e-19	9.396132e-19
5.200000e+03	5.220000e+03	1.105628e-18	1.052603e-18	1.052603e-18
5.220000e+03	5.240000e+03	4.550914e-18	4.456053e-18	4.456053e-18
5.240000e+03	5.260000e+03	3.299368e-19	2.952857e-19	2.952857e-19
5.260000e+03	5.280000e+03	1.008190e-17	9.549391e-18	9.549391e-18
5.280000e+03	5.300000e+03	3.272988e-18	3.096520e-18	3.096520e-18
5.300000e+03	5.320000e+03	1.078508e-19	7.123291e-20	7.123291e-20
5.320000e+03	5.340000e+03	1.349682e-19	1.307842e-19	1.307842e-19
5.340000e+03	5.360000e+03	1.855581e-18	1.854729e-18	1.854729e-18
5.360000e+03	5.380000e+03	5.466028e-19	5.462090e-19	5.462090e-19
5.380000e+03	5.400000e+03	3.573731e-20	3.958424e-20	3.958424e-20
5.400000e+03	5.420000e+03	-1.584886e-20	2.283415e-20	2.283415e-20
5.420000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.460000e+03	-1.341802e-20	1.614428e-20	1.614428e-20
5.460000e+03	5.480000e+03	3.558924e-19	2.676178e-19	2.676178e-19
5.480000e+03	5.500000e+03	5.666250e-19	5.635003e-19	5.635003e-19
5.500000e+03	5.520000e+03	1.997221e-19	1.942400e-19	1.942400e-19
5.520000e+03	5.540000e+03	-1.645027e-20	1.817831e-20	1.817831e-20
5.540000e+03	5.560000e+03	6.415488e-21	2.701003e-20	2.701003e-20
5.560000e+03	5.580000e+03	5.258320e-21	5.204494e-21	5.204494e-21
5.580000e+03	5.600000e+03	4.093005e-20	4.093235e-20	4.093235e-20
5.600000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.640000e+03	3.463223e-18	3.463428e-18	3.463428e-18
5.640000e+03	5.660000e+03	-9.740027e-21	1.137292e-20	1.137292e-20
5.660000e+03	5.680000e+03	8.368024e-22	8.368024e-22	8.368024e-22
5.680000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.720000e+03	1.659464e-20	1.679372e-20	1.679372e-20
5.720000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.760000e+03	1.357545e-20	1.712811e-20	1.712811e-20
5.760000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.840000e+03	1.110738e-22	1.466664e-22	1.466664e-22
5.840000e+03	5.860000e+03	1.390079e-22	1.390079e-22	1.390079e-22
5.860000e+03	5.880000e+03	3.820641e-19	3.820641e-19	3.820641e-19
5.880000e+03	5.900000e+03	-2.039657e-22	2.039657e-22	2.039657e-22
5.900000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.960000e+03	1.750611e-25	1.750611e-25	1.750611e-25
5.960000e+03	5.980000e+03	2.652875e-23	2.652875e-23	2.652875e-23
5.980000e+03	6.000000e+03	4.646559e-21	4.787519e-21	4.787519e-21
6.000000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.060000e+03	-9.546222e-23	1.231843e-22	1.231843e-22
6.060000e+03	6.080000e+03	-4.095900e-24	1.673116e-23	1.673116e-23
6.080000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.120000e+03	1.429176e-22	1.429176e-22	1.429176e-22
6.120000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.260000e+03	-2.137588e-24	2.137588e-24	2.137588e-24
6.260000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+03	8.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+03	8.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+03	8.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+03	8.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+03	8.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+03	8.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+03	8.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+03	8.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+03	8.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+03	8.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+03	8.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+03	8.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+03	8.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+03	8.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+03	8.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+03	8.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+03	8.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+03	8.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+03	8.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+03	8.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+03	8.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+03	8.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+03	8.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+03	8.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+03	8.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+03	8.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+03	8.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+03	8.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+03	8.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+03	8.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+03	8.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+03	8.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+03	8.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+03	8.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+03	8.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+03	8.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+03	8.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+03	8.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+03	8.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+03	8.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+03	8.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+03	8.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+03	8.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+03	8.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+03	8.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+03	8.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+03	8.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+03	8.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+03	8.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+03	9.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+03	9.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+03	9.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+03	9.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+03	9.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+03	9.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+03	9.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+03	9.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+03	9.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+03	9.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+03	9.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+03	9.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+03	9.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+03	9.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+03	9.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+03	9.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+03	9.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+03	9.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+03	9.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+03	9.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+03	9.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+03	9.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+03	9.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+03	9.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+03	9.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+03	9.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+03	9.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+03	9.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+03	9.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+03	9.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+03	9.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+03	9.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+03	9.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+03	9.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+03	9.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+03	9.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+03	9.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+03	9.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+03	9.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+03	9.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+03	9.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+03	9.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+03	9.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+03	9.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+03	9.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+03	9.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+03	9.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+03	9.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.002000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+04	1.004000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+04	1.006000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+04	1.008000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+04	1.010000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+04	1.012000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+04	1.014000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+04	1.016000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+04	1.018000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.022000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+04	1.024000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+04	1.026000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+04	1.028000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+04	1.030000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+04	1.032000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+04	1.034000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+04	1.036000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+04	1.038000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.042000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+04	1.044000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+04	1.046000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+04	1.048000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+04	1.050000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+04	1.052000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+04	1.054000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+04	1.056000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+04	1.058000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.062000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+04	1.064000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+04	1.066000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+04	1.068000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+04	1.070000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+04	1.072000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+04	1.074000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+04	1.076000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+04	1.078000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.082000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+04	1.084000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+04	1.086000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+04	1.088000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+04	1.090000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+04	1.092000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+04	1.094000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+04	1.096000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+04	1.098000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.102000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+04	1.104000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+04	1.106000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+04	1.108000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+04	1.110000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+04	1.112000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+04	1.114000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+04	1.116000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+04	1.118000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.122000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+04	1.124000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+04	1.126000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+04	1.128000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+04	1.130000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+04	1.132000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+04	1.134000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+04	1.136000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+04	1.138000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.142000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.146000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.150000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+04	1.152000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+04	1.154000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+04	1.156000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+04	1.158000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.162000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+04	1.164000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+04	1.166000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+04	1.168000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+04	1.170000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.174000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+04	1.176000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+04	1.178000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.182000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+04	1.184000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+04	1.186000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.190000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+04	1.192000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+04	1.194000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.198000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.202000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.206000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.210000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.214000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.218000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.222000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.226000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.230000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.234000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.238000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.242000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.246000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.250000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.254000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.258000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.262000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.266000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.270000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.274000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.278000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.282000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.286000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.290000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.294000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.298000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Path=onshell-qcd[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Scale=1000.
ScaledBy=9.79134665760089597e-12
Title=on-shell\\W$^+$W$^+\mathrm{jj}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	7.504030e-07	6.449151e-10	6.449151e-10
2.000000e+01	4.000000e+01	1.691856e-06	9.509610e-10	9.509610e-10
4.000000e+01	6.000000e+01	2.014026e-06	9.896277e-10	9.896277e-10
6.000000e+01	8.000000e+01	1.864088e-06	9.140246e-10	9.140246e-10
8.000000e+01	1.000000e+02	1.518022e-06	7.927042e-10	7.927042e-10
1.000000e+02	1.200000e+02	1.166194e-06	6.730169e-10	6.730169e-10
1.200000e+02	1.400000e+02	8.706220e-07	5.627122e-10	5.627122e-10
1.400000e+02	1.600000e+02	6.443665e-07	4.699604e-10	4.699604e-10
1.600000e+02	1.800000e+02	4.739302e-07	3.884425e-10	3.884425e-10
1.800000e+02	2.000000e+02	3.481481e-07	3.210628e-10	3.210628e-10
2.000000e+02	2.200000e+02	2.555215e-07	2.672608e-10	2.672608e-10
2.200000e+02	2.400000e+02	1.874618e-07	2.206599e-10	2.206599e-10
2.400000e+02	2.600000e+02	1.383459e-07	1.827805e-10	1.827805e-10
2.600000e+02	2.800000e+02	1.033425e-07	1.525002e-10	1.525002e-10
2.800000e+02	3.000000e+02	7.771490e-08	1.273360e-10	1.273360e-10
3.000000e+02	3.200000e+02	5.885110e-08	1.078056e-10	1.078056e-10
3.200000e+02	3.400000e+02	4.496147e-08	9.147747e-11	9.147747e-11
3.400000e+02	3.600000e+02	3.454707e-08	7.871782e-11	7.871782e-11
3.600000e+02	3.800000e+02	2.675531e-08	6.753830e-11	6.753830e-11
3.800000e+02	4.000000e+02	2.082544e-08	5.856294e-11	5.856294e-11
4.000000e+02	4.200000e+02	1.644235e-08	5.104451e-11	5.104451e-11
4.200000e+02	4.400000e+02	1.293909e-08	4.435103e-11	4.435103e-11
4.400000e+02	4.600000e+02	1.020357e-08	3.911849e-11	3.911849e-11
4.600000e+02	4.800000e+02	8.189790e-09	3.464730e-11	3.464730e-11
4.800000e+02	5.000000e+02	6.503000e-09	3.039509e-11	3.039509e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Path=onshell-qcd[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Scale=1000.
ScaledBy=9.79135040304752897e-12
Title=on-shell\\W$^+$W$^+\mathrm{jj}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	7.409775e-07	6.336251e-10	6.336251e-10
2.000000e+01	4.000000e+01	1.672824e-06	9.349156e-10	9.349156e-10
4.000000e+01	6.000000e+01	1.995304e-06	9.746629e-10	9.746629e-10
6.000000e+01	8.000000e+01	1.851714e-06	9.025503e-10	9.025503e-10
8.000000e+01	1.000000e+02	1.512710e-06	7.853641e-10	7.853641e-10
1.000000e+02	1.200000e+02	1.166084e-06	6.691868e-10	6.691868e-10
1.200000e+02	1.400000e+02	8.735800e-07	5.615510e-10	5.615510e-10
1.400000e+02	1.600000e+02	6.487940e-07	4.707196e-10	4.707196e-10
1.600000e+02	1.800000e+02	4.788160e-07	3.906058e-10	3.906058e-10
1.800000e+02	2.000000e+02	3.528975e-07	3.239977e-10	3.239977e-10
2.000000e+02	2.200000e+02	2.598204e-07	2.706093e-10	2.706093e-10
2.200000e+02	2.400000e+02	1.911955e-07	2.241691e-10	2.241691e-10
2.400000e+02	2.600000e+02	1.415127e-07	1.862824e-10	1.862824e-10
2.600000e+02	2.800000e+02	1.060015e-07	1.559532e-10	1.559532e-10
2.800000e+02	3.000000e+02	7.992700e-08	1.305903e-10	1.305903e-10
3.000000e+02	3.200000e+02	6.068875e-08	1.108984e-10	1.108984e-10
3.200000e+02	3.400000e+02	4.648021e-08	9.436567e-11	9.436567e-11
3.400000e+02	3.600000e+02	3.579994e-08	8.140499e-11	8.140499e-11
3.600000e+02	3.800000e+02	2.779458e-08	7.001850e-11	7.001850e-11
3.800000e+02	4.000000e+02	2.168259e-08	6.085959e-11	6.085959e-11
4.000000e+02	4.200000e+02	1.715605e-08	5.315292e-11	5.315292e-11
4.200000e+02	4.400000e+02	1.352917e-08	4.629212e-11	4.629212e-11
4.400000e+02	4.600000e+02	1.069302e-08	4.093155e-11	4.093155e-11
4.600000e+02	4.800000e+02	8.599135e-09	3.630598e-11	3.630598e-11
4.800000e+02	5.000000e+02	6.841640e-09	3.191645e-11	3.191645e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Path=onshell-qcd[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Scale=1000.
ScaledBy=9.79134761815991035e-12
Title=on-shell\\W$^+$W$^+\mathrm{jj}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	8.925815e-07	7.671071e-10	7.671071e-10
2.000000e+01	4.000000e+01	2.012412e-06	1.131139e-09	1.131139e-09
4.000000e+01	6.000000e+01	2.395623e-06	1.177132e-09	1.177132e-09
6.000000e+01	8.000000e+01	2.217275e-06	1.087205e-09	1.087205e-09
8.000000e+01	1.000000e+02	1.805642e-06	9.428975e-10	9.428975e-10
1.000000e+02	1.200000e+02	1.387152e-06	8.005333e-10	8.005333e-10
1.200000e+02	1.400000e+02	1.035579e-06	6.693290e-10	6.693290e-10
1.400000e+02	1.600000e+02	7.664550e-07	5.590036e-10	5.590036e-10
1.600000e+02	1.800000e+02	5.637255e-07	4.620406e-10	4.620406e-10
1.800000e+02	2.000000e+02	4.141117e-07	3.818945e-10	3.818945e-10
2.000000e+02	2.200000e+02	3.039350e-07	3.178986e-10	3.178986e-10
2.200000e+02	2.400000e+02	2.229800e-07	2.624682e-10	2.624682e-10
2.400000e+02	2.600000e+02	1.645584e-07	2.174118e-10	2.174118e-10
2.600000e+02	2.800000e+02	1.229227e-07	1.813944e-10	1.813944e-10
2.800000e+02	3.000000e+02	9.243955e-08	1.514624e-10	1.514624e-10
3.000000e+02	3.200000e+02	7.000160e-08	1.282315e-10	1.282315e-10
3.200000e+02	3.400000e+02	5.348030e-08	1.088097e-10	1.088097e-10
3.400000e+02	3.600000e+02	4.109268e-08	9.363246e-11	9.363246e-11
3.600000e+02	3.800000e+02	3.182463e-08	8.033477e-11	8.033477e-11
3.800000e+02	4.000000e+02	2.477123e-08	6.965883e-11	6.965883e-11
4.000000e+02	4.200000e+02	1.955768e-08	6.071592e-11	6.071592e-11
4.200000e+02	4.400000e+02	1.539065e-08	5.275422e-11	5.275422e-11
4.400000e+02	4.600000e+02	1.213683e-08	4.653026e-11	4.653026e-11
4.600000e+02	4.800000e+02	9.741510e-09	4.121191e-11	4.121191e-11
4.800000e+02	5.000000e+02	7.735125e-09	3.615404e-11	3.615404e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=1__MUF=1__LHAPDF=325100]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=1__MUF=1__LHAPDF=325100]
Path=onshell-qcd[MUR=1__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=9.79134870550767137e-12
Title=on-shell\\W$^+$W$^+\mathrm{jj}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	8.813700e-07	7.536776e-10	7.536776e-10
2.000000e+01	4.000000e+01	1.989773e-06	1.112054e-09	1.112054e-09
4.000000e+01	6.000000e+01	2.373354e-06	1.159332e-09	1.159332e-09
6.000000e+01	8.000000e+01	2.202557e-06	1.073556e-09	1.073556e-09
8.000000e+01	1.000000e+02	1.799322e-06	9.341666e-10	9.341666e-10
1.000000e+02	1.200000e+02	1.387021e-06	7.959774e-10	7.959774e-10
1.200000e+02	1.400000e+02	1.039096e-06	6.679478e-10	6.679478e-10
1.400000e+02	1.600000e+02	7.717205e-07	5.599065e-10	5.599065e-10
1.600000e+02	1.800000e+02	5.695370e-07	4.646137e-10	4.646137e-10
1.800000e+02	2.000000e+02	4.197609e-07	3.853853e-10	3.853853e-10
2.000000e+02	2.200000e+02	3.090485e-07	3.218815e-10	3.218815e-10
2.200000e+02	2.400000e+02	2.274213e-07	2.666423e-10	2.666423e-10
2.400000e+02	2.600000e+02	1.683250e-07	2.215773e-10	2.215773e-10
2.600000e+02	2.800000e+02	1.260856e-07	1.855015e-10	1.855015e-10
2.800000e+02	3.000000e+02	9.507065e-08	1.553331e-10	1.553331e-10
3.000000e+02	3.200000e+02	7.218740e-08	1.319102e-10	1.319102e-10
3.200000e+02	3.400000e+02	5.528680e-08	1.122451e-10	1.122451e-10
3.400000e+02	3.600000e+02	4.258294e-08	9.682874e-11	9.682874e-11
3.600000e+02	3.800000e+02	3.306079e-08	8.328486e-11	8.328486e-11
3.800000e+02	4.000000e+02	2.579078e-08	7.239061e-11	7.239061e-11
4.000000e+02	4.200000e+02	2.040660e-08	6.322377e-11	6.322377e-11
4.200000e+02	4.400000e+02	1.609253e-08	5.506305e-11	5.506305e-11
4.400000e+02	4.600000e+02	1.271903e-08	4.868683e-11	4.868683e-11
4.600000e+02	4.800000e+02	1.022841e-08	4.318486e-11	4.318486e-11
4.800000e+02	5.000000e+02	8.137925e-09	3.796365e-11	3.796365e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Path=onshell-qcd[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Scale=1000.
ScaledBy=9.79134797510691422e-12
Title=on-shell\\W$^+$W$^+\mathrm{jj}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	8.641825e-07	7.349286e-10	7.349286e-10
2.000000e+01	4.000000e+01	1.953909e-06	1.085087e-09	1.085087e-09
4.000000e+01	6.000000e+01	2.335846e-06	1.133513e-09	1.133513e-09
6.000000e+01	8.000000e+01	2.174379e-06	1.052772e-09	1.052772e-09
8.000000e+01	1.000000e+02	1.782687e-06	9.195602e-10	9.195602e-10
1.000000e+02	1.200000e+02	1.379540e-06	7.867531e-10	7.867531e-10
1.200000e+02	1.400000e+02	1.037601e-06	6.629689e-10	6.629689e-10
1.400000e+02	1.600000e+02	7.736455e-07	5.580757e-10	5.580757e-10
1.600000e+02	1.800000e+02	5.731775e-07	4.651908e-10	4.651908e-10
1.800000e+02	2.000000e+02	4.240317e-07	3.874442e-10	3.874442e-10
2.000000e+02	2.200000e+02	3.133082e-07	3.248425e-10	3.248425e-10
2.200000e+02	2.400000e+02	2.313550e-07	2.701320e-10	2.701320e-10
2.400000e+02	2.600000e+02	1.718045e-07	2.253041e-10	2.253041e-10
2.600000e+02	2.800000e+02	1.290988e-07	1.893697e-10	1.893697e-10
2.800000e+02	3.000000e+02	9.763745e-08	1.590868e-10	1.590868e-10
3.000000e+02	3.200000e+02	7.436270e-08	1.355742e-10	1.355742e-10
3.200000e+02	3.400000e+02	5.711295e-08	1.157343e-10	1.157343e-10
3.400000e+02	3.600000e+02	4.410918e-08	1.001199e-10	1.001199e-10
3.600000e+02	3.800000e+02	3.434264e-08	8.636387e-11	8.636387e-11
3.800000e+02	4.000000e+02	2.685848e-08	7.527277e-11	7.527277e-11
4.000000e+02	4.200000e+02	2.130350e-08	6.589255e-11	6.589255e-11
4.200000e+02	4.400000e+02	1.683994e-08	5.754149e-11	5.754149e-11
4.400000e+02	4.600000e+02	1.334385e-08	5.102294e-11	5.102294e-11
4.600000e+02	4.800000e+02	1.075416e-08	4.533042e-11	4.533042e-11
4.800000e+02	5.000000e+02	8.575515e-09	3.994451e-11	3.994451e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Path=onshell-qcd[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Scale=1000.
ScaledBy=9.79134791250676758e-12
Title=on-shell\\W$^+$W$^+\mathrm{jj}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.066629e-06	9.120963e-10	9.120963e-10
2.000000e+01	4.000000e+01	2.408012e-06	1.345801e-09	1.345801e-09
4.000000e+01	6.000000e+01	2.872220e-06	1.403017e-09	1.403017e-09
6.000000e+01	8.000000e+01	2.665521e-06	1.299211e-09	1.299211e-09
8.000000e+01	1.000000e+02	2.177529e-06	1.130523e-09	1.130523e-09
1.000000e+02	1.200000e+02	1.678565e-06	9.632872e-10	9.632872e-10
1.200000e+02	1.400000e+02	1.257509e-06	8.083468e-10	8.083468e-10
1.400000e+02	1.600000e+02	9.339315e-07	6.775957e-10	6.775957e-10
1.600000e+02	1.800000e+02	6.892505e-07	5.622728e-10	5.622728e-10
1.800000e+02	2.000000e+02	5.079925e-07	4.663912e-10	4.663912e-10
2.000000e+02	2.200000e+02	3.740088e-07	3.895392e-10	3.895392e-10
2.200000e+02	2.400000e+02	2.752239e-07	3.226890e-10	3.226890e-10
2.400000e+02	2.600000e+02	2.037059e-07	2.681516e-10	2.681516e-10
2.600000e+02	2.800000e+02	1.525881e-07	2.244929e-10	2.244929e-10
2.800000e+02	3.000000e+02	1.150540e-07	1.879833e-10	1.879833e-10
3.000000e+02	3.200000e+02	8.736080e-08	1.596370e-10	1.596370e-10
3.200000e+02	3.400000e+02	6.690775e-08	1.358384e-10	1.358384e-10
3.400000e+02	3.600000e+02	5.153365e-08	1.171816e-10	1.171816e-10
3.600000e+02	3.800000e+02	4.000999e-08	1.007909e-10	1.007909e-10
3.800000e+02	4.000000e+02	3.121185e-08	8.760672e-11	8.760672e-11
4.000000e+02	4.200000e+02	2.469596e-08	7.651305e-11	7.651305e-11
4.200000e+02	4.400000e+02	1.947510e-08	6.663700e-11	6.663700e-11
4.400000e+02	4.600000e+02	1.539250e-08	5.892054e-11	5.892054e-11
4.600000e+02	4.800000e+02	1.237836e-08	5.226208e-11	5.226208e-11
4.800000e+02	5.000000e+02	9.848465e-09	4.594339e-11	4.594339e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Path=onshell-qcd[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Scale=1000.
ScaledBy=9.79134837439408187e-12
Title=on-shell\\W$^+$W$^+\mathrm{jj}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.045829e-06	8.894065e-10	8.894065e-10
2.000000e+01	4.000000e+01	2.364610e-06	1.313167e-09	1.313167e-09
4.000000e+01	6.000000e+01	2.826828e-06	1.371771e-09	1.371771e-09
6.000000e+01	8.000000e+01	2.631421e-06	1.274059e-09	1.274059e-09
8.000000e+01	1.000000e+02	2.157400e-06	1.112847e-09	1.112847e-09
1.000000e+02	1.200000e+02	1.669512e-06	9.521245e-10	9.521245e-10
1.200000e+02	1.400000e+02	1.255700e-06	8.023213e-10	8.023213e-10
1.400000e+02	1.600000e+02	9.362620e-07	6.753803e-10	6.753803e-10
1.600000e+02	1.800000e+02	6.936570e-07	5.629714e-10	5.629714e-10
1.800000e+02	2.000000e+02	5.131610e-07	4.688829e-10	4.688829e-10
2.000000e+02	2.200000e+02	3.791639e-07	3.931226e-10	3.931226e-10
2.200000e+02	2.400000e+02	2.799846e-07	3.269123e-10	3.269123e-10
2.400000e+02	2.600000e+02	2.079169e-07	2.726618e-10	2.726618e-10
2.600000e+02	2.800000e+02	1.562346e-07	2.291742e-10	2.291742e-10
2.800000e+02	3.000000e+02	1.181604e-07	1.925259e-10	1.925259e-10
3.000000e+02	3.200000e+02	8.999330e-08	1.640712e-10	1.640712e-10
3.200000e+02	3.400000e+02	6.911775e-08	1.400610e-10	1.400610e-10
3.400000e+02	3.600000e+02	5.338070e-08	1.211645e-10	1.211645e-10
3.600000e+02	3.800000e+02	4.156128e-08	1.045171e-10	1.045171e-10
3.800000e+02	4.000000e+02	3.250398e-08	9.109470e-11	9.109470e-11
4.000000e+02	4.200000e+02	2.578138e-08	7.974281e-11	7.974281e-11
4.200000e+02	4.400000e+02	2.037961e-08	6.963638e-11	6.963638e-11
4.400000e+02	4.600000e+02	1.614866e-08	6.174767e-11	6.174767e-11
4.600000e+02	4.800000e+02	1.301462e-08	5.485861e-11	5.485861e-11
4.800000e+02	5.000000e+02	1.037804e-08	4.834064e-11	4.834064e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Path=onshell-qcd[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Scale=1000.
ScaledBy=9.79134665760089597e-12
Title=on-shell\\W$^+$W$^+\mathrm{jj}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	7.504030e-07	6.449151e-10	6.449151e-10
2.000000e+01	4.000000e+01	1.691856e-06	9.509610e-10	9.509610e-10
4.000000e+01	6.000000e+01	2.014026e-06	9.896277e-10	9.896277e-10
6.000000e+01	8.000000e+01	1.864088e-06	9.140246e-10	9.140246e-10
8.000000e+01	1.000000e+02	1.518022e-06	7.927042e-10	7.927042e-10
1.000000e+02	1.200000e+02	1.166194e-06	6.730169e-10	6.730169e-10
1.200000e+02	1.400000e+02	8.706220e-07	5.627122e-10	5.627122e-10
1.400000e+02	1.600000e+02	6.443665e-07	4.699604e-10	4.699604e-10
1.600000e+02	1.800000e+02	4.739302e-07	3.884425e-10	3.884425e-10
1.800000e+02	2.000000e+02	3.481481e-07	3.210628e-10	3.210628e-10
2.000000e+02	2.200000e+02	2.555215e-07	2.672608e-10	2.672608e-10
2.200000e+02	2.400000e+02	1.874618e-07	2.206599e-10	2.206599e-10
2.400000e+02	2.600000e+02	1.383459e-07	1.827805e-10	1.827805e-10
2.600000e+02	2.800000e+02	1.033425e-07	1.525002e-10	1.525002e-10
2.800000e+02	3.000000e+02	7.771490e-08	1.273360e-10	1.273360e-10
3.000000e+02	3.200000e+02	5.885110e-08	1.078056e-10	1.078056e-10
3.200000e+02	3.400000e+02	4.496147e-08	9.147747e-11	9.147747e-11
3.400000e+02	3.600000e+02	3.454707e-08	7.871782e-11	7.871782e-11
3.600000e+02	3.800000e+02	2.675531e-08	6.753830e-11	6.753830e-11
3.800000e+02	4.000000e+02	2.082544e-08	5.856294e-11	5.856294e-11
4.000000e+02	4.200000e+02	1.644235e-08	5.104451e-11	5.104451e-11
4.200000e+02	4.400000e+02	1.293909e-08	4.435103e-11	4.435103e-11
4.400000e+02	4.600000e+02	1.020357e-08	3.911849e-11	3.911849e-11
4.600000e+02	4.800000e+02	8.189790e-09	3.464730e-11	3.464730e-11
4.800000e+02	5.000000e+02	6.503000e-09	3.039509e-11	3.039509e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Path=onshell-qcd[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Scale=1000.
ScaledBy=9.79135040304752897e-12
Title=on-shell\\W$^+$W$^+\mathrm{jj}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	7.409775e-07	6.336251e-10	6.336251e-10
2.000000e+01	4.000000e+01	1.672824e-06	9.349156e-10	9.349156e-10
4.000000e+01	6.000000e+01	1.995304e-06	9.746629e-10	9.746629e-10
6.000000e+01	8.000000e+01	1.851714e-06	9.025503e-10	9.025503e-10
8.000000e+01	1.000000e+02	1.512710e-06	7.853641e-10	7.853641e-10
1.000000e+02	1.200000e+02	1.166084e-06	6.691868e-10	6.691868e-10
1.200000e+02	1.400000e+02	8.735800e-07	5.615510e-10	5.615510e-10
1.400000e+02	1.600000e+02	6.487940e-07	4.707196e-10	4.707196e-10
1.600000e+02	1.800000e+02	4.788160e-07	3.906058e-10	3.906058e-10
1.800000e+02	2.000000e+02	3.528975e-07	3.239977e-10	3.239977e-10
2.000000e+02	2.200000e+02	2.598204e-07	2.706093e-10	2.706093e-10
2.200000e+02	2.400000e+02	1.911955e-07	2.241691e-10	2.241691e-10
2.400000e+02	2.600000e+02	1.415127e-07	1.862824e-10	1.862824e-10
2.600000e+02	2.800000e+02	1.060015e-07	1.559532e-10	1.559532e-10
2.800000e+02	3.000000e+02	7.992700e-08	1.305903e-10	1.305903e-10
3.000000e+02	3.200000e+02	6.068875e-08	1.108984e-10	1.108984e-10
3.200000e+02	3.400000e+02	4.648021e-08	9.436567e-11	9.436567e-11
3.400000e+02	3.600000e+02	3.579994e-08	8.140499e-11	8.140499e-11
3.600000e+02	3.800000e+02	2.779458e-08	7.001850e-11	7.001850e-11
3.800000e+02	4.000000e+02	2.168259e-08	6.085959e-11	6.085959e-11
4.000000e+02	4.200000e+02	1.715605e-08	5.315292e-11	5.315292e-11
4.200000e+02	4.400000e+02	1.352917e-08	4.629212e-11	4.629212e-11
4.400000e+02	4.600000e+02	1.069302e-08	4.093155e-11	4.093155e-11
4.600000e+02	4.800000e+02	8.599135e-09	3.630598e-11	3.630598e-11
4.800000e+02	5.000000e+02	6.841640e-09	3.191645e-11	3.191645e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Path=onshell-qcd[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Scale=1000.
ScaledBy=9.79134761815991035e-12
Title=on-shell\\W$^+$W$^+\mathrm{jj}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	8.925815e-07	7.671071e-10	7.671071e-10
2.000000e+01	4.000000e+01	2.012412e-06	1.131139e-09	1.131139e-09
4.000000e+01	6.000000e+01	2.395623e-06	1.177132e-09	1.177132e-09
6.000000e+01	8.000000e+01	2.217275e-06	1.087205e-09	1.087205e-09
8.000000e+01	1.000000e+02	1.805642e-06	9.428975e-10	9.428975e-10
1.000000e+02	1.200000e+02	1.387152e-06	8.005333e-10	8.005333e-10
1.200000e+02	1.400000e+02	1.035579e-06	6.693290e-10	6.693290e-10
1.400000e+02	1.600000e+02	7.664550e-07	5.590036e-10	5.590036e-10
1.600000e+02	1.800000e+02	5.637255e-07	4.620406e-10	4.620406e-10
1.800000e+02	2.000000e+02	4.141117e-07	3.818945e-10	3.818945e-10
2.000000e+02	2.200000e+02	3.039350e-07	3.178986e-10	3.178986e-10
2.200000e+02	2.400000e+02	2.229800e-07	2.624682e-10	2.624682e-10
2.400000e+02	2.600000e+02	1.645584e-07	2.174118e-10	2.174118e-10
2.600000e+02	2.800000e+02	1.229227e-07	1.813944e-10	1.813944e-10
2.800000e+02	3.000000e+02	9.243955e-08	1.514624e-10	1.514624e-10
3.000000e+02	3.200000e+02	7.000160e-08	1.282315e-10	1.282315e-10
3.200000e+02	3.400000e+02	5.348030e-08	1.088097e-10	1.088097e-10
3.400000e+02	3.600000e+02	4.109268e-08	9.363246e-11	9.363246e-11
3.600000e+02	3.800000e+02	3.182463e-08	8.033477e-11	8.033477e-11
3.800000e+02	4.000000e+02	2.477123e-08	6.965883e-11	6.965883e-11
4.000000e+02	4.200000e+02	1.955768e-08	6.071592e-11	6.071592e-11
4.200000e+02	4.400000e+02	1.539065e-08	5.275422e-11	5.275422e-11
4.400000e+02	4.600000e+02	1.213683e-08	4.653026e-11	4.653026e-11
4.600000e+02	4.800000e+02	9.741510e-09	4.121191e-11	4.121191e-11
4.800000e+02	5.000000e+02	7.735125e-09	3.615404e-11	3.615404e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=onshell-qcd[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=9.79134870550767137e-12
Title=on-shell\\W$^+$W$^+\mathrm{jj}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	8.813700e-07	7.536776e-10	7.536776e-10
2.000000e+01	4.000000e+01	1.989773e-06	1.112054e-09	1.112054e-09
4.000000e+01	6.000000e+01	2.373354e-06	1.159332e-09	1.159332e-09
6.000000e+01	8.000000e+01	2.202557e-06	1.073556e-09	1.073556e-09
8.000000e+01	1.000000e+02	1.799322e-06	9.341666e-10	9.341666e-10
1.000000e+02	1.200000e+02	1.387021e-06	7.959774e-10	7.959774e-10
1.200000e+02	1.400000e+02	1.039096e-06	6.679478e-10	6.679478e-10
1.400000e+02	1.600000e+02	7.717205e-07	5.599065e-10	5.599065e-10
1.600000e+02	1.800000e+02	5.695370e-07	4.646137e-10	4.646137e-10
1.800000e+02	2.000000e+02	4.197609e-07	3.853853e-10	3.853853e-10
2.000000e+02	2.200000e+02	3.090485e-07	3.218815e-10	3.218815e-10
2.200000e+02	2.400000e+02	2.274213e-07	2.666423e-10	2.666423e-10
2.400000e+02	2.600000e+02	1.683250e-07	2.215773e-10	2.215773e-10
2.600000e+02	2.800000e+02	1.260856e-07	1.855015e-10	1.855015e-10
2.800000e+02	3.000000e+02	9.507065e-08	1.553331e-10	1.553331e-10
3.000000e+02	3.200000e+02	7.218740e-08	1.319102e-10	1.319102e-10
3.200000e+02	3.400000e+02	5.528680e-08	1.122451e-10	1.122451e-10
3.400000e+02	3.600000e+02	4.258294e-08	9.682874e-11	9.682874e-11
3.600000e+02	3.800000e+02	3.306079e-08	8.328486e-11	8.328486e-11
3.800000e+02	4.000000e+02	2.579078e-08	7.239061e-11	7.239061e-11
4.000000e+02	4.200000e+02	2.040660e-08	6.322377e-11	6.322377e-11
4.200000e+02	4.400000e+02	1.609253e-08	5.506305e-11	5.506305e-11
4.400000e+02	4.600000e+02	1.271903e-08	4.868683e-11	4.868683e-11
4.600000e+02	4.800000e+02	1.022841e-08	4.318486e-11	4.318486e-11
4.800000e+02	5.000000e+02	8.137925e-09	3.796365e-11	3.796365e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Path=onshell-qcd[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Scale=1000.
ScaledBy=9.79134797510691422e-12
Title=on-shell\\W$^+$W$^+\mathrm{jj}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	8.641825e-07	7.349286e-10	7.349286e-10
2.000000e+01	4.000000e+01	1.953909e-06	1.085087e-09	1.085087e-09
4.000000e+01	6.000000e+01	2.335846e-06	1.133513e-09	1.133513e-09
6.000000e+01	8.000000e+01	2.174379e-06	1.052772e-09	1.052772e-09
8.000000e+01	1.000000e+02	1.782687e-06	9.195602e-10	9.195602e-10
1.000000e+02	1.200000e+02	1.379540e-06	7.867531e-10	7.867531e-10
1.200000e+02	1.400000e+02	1.037601e-06	6.629689e-10	6.629689e-10
1.400000e+02	1.600000e+02	7.736455e-07	5.580757e-10	5.580757e-10
1.600000e+02	1.800000e+02	5.731775e-07	4.651908e-10	4.651908e-10
1.800000e+02	2.000000e+02	4.240317e-07	3.874442e-10	3.874442e-10
2.000000e+02	2.200000e+02	3.133082e-07	3.248425e-10	3.248425e-10
2.200000e+02	2.400000e+02	2.313550e-07	2.701320e-10	2.701320e-10
2.400000e+02	2.600000e+02	1.718045e-07	2.253041e-10	2.253041e-10
2.600000e+02	2.800000e+02	1.290988e-07	1.893697e-10	1.893697e-10
2.800000e+02	3.000000e+02	9.763745e-08	1.590868e-10	1.590868e-10
3.000000e+02	3.200000e+02	7.436270e-08	1.355742e-10	1.355742e-10
3.200000e+02	3.400000e+02	5.711295e-08	1.157343e-10	1.157343e-10
3.400000e+02	3.600000e+02	4.410918e-08	1.001199e-10	1.001199e-10
3.600000e+02	3.800000e+02	3.434264e-08	8.636387e-11	8.636387e-11
3.800000e+02	4.000000e+02	2.685848e-08	7.527277e-11	7.527277e-11
4.000000e+02	4.200000e+02	2.130350e-08	6.589255e-11	6.589255e-11
4.200000e+02	4.400000e+02	1.683994e-08	5.754149e-11	5.754149e-11
4.400000e+02	4.600000e+02	1.334385e-08	5.102294e-11	5.102294e-11
4.600000e+02	4.800000e+02	1.075416e-08	4.533042e-11	4.533042e-11
4.800000e+02	5.000000e+02	8.575515e-09	3.994451e-11	3.994451e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Path=onshell-qcd[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Scale=1000.
ScaledBy=9.79134791250676758e-12
Title=on-shell\\W$^+$W$^+\mathrm{jj}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.066629e-06	9.120963e-10	9.120963e-10
2.000000e+01	4.000000e+01	2.408012e-06	1.345801e-09	1.345801e-09
4.000000e+01	6.000000e+01	2.872220e-06	1.403017e-09	1.403017e-09
6.000000e+01	8.000000e+01	2.665521e-06	1.299211e-09	1.299211e-09
8.000000e+01	1.000000e+02	2.177529e-06	1.130523e-09	1.130523e-09
1.000000e+02	1.200000e+02	1.678565e-06	9.632872e-10	9.632872e-10
1.200000e+02	1.400000e+02	1.257509e-06	8.083468e-10	8.083468e-10
1.400000e+02	1.600000e+02	9.339315e-07	6.775957e-10	6.775957e-10
1.600000e+02	1.800000e+02	6.892505e-07	5.622728e-10	5.622728e-10
1.800000e+02	2.000000e+02	5.079925e-07	4.663912e-10	4.663912e-10
2.000000e+02	2.200000e+02	3.740088e-07	3.895392e-10	3.895392e-10
2.200000e+02	2.400000e+02	2.752239e-07	3.226890e-10	3.226890e-10
2.400000e+02	2.600000e+02	2.037059e-07	2.681516e-10	2.681516e-10
2.600000e+02	2.800000e+02	1.525881e-07	2.244929e-10	2.244929e-10
2.800000e+02	3.000000e+02	1.150540e-07	1.879833e-10	1.879833e-10
3.000000e+02	3.200000e+02	8.736080e-08	1.596370e-10	1.596370e-10
3.200000e+02	3.400000e+02	6.690775e-08	1.358384e-10	1.358384e-10
3.400000e+02	3.600000e+02	5.153365e-08	1.171816e-10	1.171816e-10
3.600000e+02	3.800000e+02	4.000999e-08	1.007909e-10	1.007909e-10
3.800000e+02	4.000000e+02	3.121185e-08	8.760672e-11	8.760672e-11
4.000000e+02	4.200000e+02	2.469596e-08	7.651305e-11	7.651305e-11
4.200000e+02	4.400000e+02	1.947510e-08	6.663700e-11	6.663700e-11
4.400000e+02	4.600000e+02	1.539250e-08	5.892054e-11	5.892054e-11
4.600000e+02	4.800000e+02	1.237836e-08	5.226208e-11	5.226208e-11
4.800000e+02	5.000000e+02	9.848465e-09	4.594339e-11	4.594339e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Path=onshell-qcd[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Scale=1000.
ScaledBy=9.79134837439408187e-12
Title=on-shell\\W$^+$W$^+\mathrm{jj}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.045829e-06	8.894065e-10	8.894065e-10
2.000000e+01	4.000000e+01	2.364610e-06	1.313167e-09	1.313167e-09
4.000000e+01	6.000000e+01	2.826828e-06	1.371771e-09	1.371771e-09
6.000000e+01	8.000000e+01	2.631421e-06	1.274059e-09	1.274059e-09
8.000000e+01	1.000000e+02	2.157400e-06	1.112847e-09	1.112847e-09
1.000000e+02	1.200000e+02	1.669512e-06	9.521245e-10	9.521245e-10
1.200000e+02	1.400000e+02	1.255700e-06	8.023213e-10	8.023213e-10
1.400000e+02	1.600000e+02	9.362620e-07	6.753803e-10	6.753803e-10
1.600000e+02	1.800000e+02	6.936570e-07	5.629714e-10	5.629714e-10
1.800000e+02	2.000000e+02	5.131610e-07	4.688829e-10	4.688829e-10
2.000000e+02	2.200000e+02	3.791639e-07	3.931226e-10	3.931226e-10
2.200000e+02	2.400000e+02	2.799846e-07	3.269123e-10	3.269123e-10
2.400000e+02	2.600000e+02	2.079169e-07	2.726618e-10	2.726618e-10
2.600000e+02	2.800000e+02	1.562346e-07	2.291742e-10	2.291742e-10
2.800000e+02	3.000000e+02	1.181604e-07	1.925259e-10	1.925259e-10
3.000000e+02	3.200000e+02	8.999330e-08	1.640712e-10	1.640712e-10
3.200000e+02	3.400000e+02	6.911775e-08	1.400610e-10	1.400610e-10
3.400000e+02	3.600000e+02	5.338070e-08	1.211645e-10	1.211645e-10
3.600000e+02	3.800000e+02	4.156128e-08	1.045171e-10	1.045171e-10
3.800000e+02	4.000000e+02	3.250398e-08	9.109470e-11	9.109470e-11
4.000000e+02	4.200000e+02	2.578138e-08	7.974281e-11	7.974281e-11
4.200000e+02	4.400000e+02	2.037961e-08	6.963638e-11	6.963638e-11
4.400000e+02	4.600000e+02	1.614866e-08	6.174767e-11	6.174767e-11
4.600000e+02	4.800000e+02	1.301462e-08	5.485861e-11	5.485861e-11
4.800000e+02	5.000000e+02	1.037804e-08	4.834064e-11	4.834064e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd
Path=onshell-qcd
Scale=1000.
ScaledBy=9.79134870550767137e-12
Title=on-shell\\W$^+$W$^+\mathrm{jj}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	8.813700e-07	7.536776e-10	7.536776e-10
2.000000e+01	4.000000e+01	1.989773e-06	1.112054e-09	1.112054e-09
4.000000e+01	6.000000e+01	2.373354e-06	1.159332e-09	1.159332e-09
6.000000e+01	8.000000e+01	2.202557e-06	1.073556e-09	1.073556e-09
8.000000e+01	1.000000e+02	1.799322e-06	9.341666e-10	9.341666e-10
1.000000e+02	1.200000e+02	1.387021e-06	7.959774e-10	7.959774e-10
1.200000e+02	1.400000e+02	1.039096e-06	6.679478e-10	6.679478e-10
1.400000e+02	1.600000e+02	7.717205e-07	5.599065e-10	5.599065e-10
1.600000e+02	1.800000e+02	5.695370e-07	4.646137e-10	4.646137e-10
1.800000e+02	2.000000e+02	4.197609e-07	3.853853e-10	3.853853e-10
2.000000e+02	2.200000e+02	3.090485e-07	3.218815e-10	3.218815e-10
2.200000e+02	2.400000e+02	2.274213e-07	2.666423e-10	2.666423e-10
2.400000e+02	2.600000e+02	1.683250e-07	2.215773e-10	2.215773e-10
2.600000e+02	2.800000e+02	1.260856e-07	1.855015e-10	1.855015e-10
2.800000e+02	3.000000e+02	9.507065e-08	1.553331e-10	1.553331e-10
3.000000e+02	3.200000e+02	7.218740e-08	1.319102e-10	1.319102e-10
3.200000e+02	3.400000e+02	5.528680e-08	1.122451e-10	1.122451e-10
3.400000e+02	3.600000e+02	4.258294e-08	9.682874e-11	9.682874e-11
3.600000e+02	3.800000e+02	3.306079e-08	8.328486e-11	8.328486e-11
3.800000e+02	4.000000e+02	2.579078e-08	7.239061e-11	7.239061e-11
4.000000e+02	4.200000e+02	2.040660e-08	6.322377e-11	6.322377e-11
4.200000e+02	4.400000e+02	1.609253e-08	5.506305e-11	5.506305e-11
4.400000e+02	4.600000e+02	1.271903e-08	4.868683e-11	4.868683e-11
4.600000e+02	4.800000e+02	1.022841e-08	4.318486e-11	4.318486e-11
4.800000e+02	5.000000e+02	8.137925e-09	3.796365e-11	3.796365e-11
# END HISTO1D



==> plots/onshell-offshell/pT_m.dat <==
# BEGIN PLOT
RatioPlot1YLabel=d$\sigma$/d$\sigma_\text{off-shell}$
DrawOnly=qqllnn onshell onshell-www onshell-wh onshell-wz onshell-vbs qqllnn-qcd onshell-qcd
RatioPlot2Reference=qqllnn-qcd
Title=$\mathrm{pp}\to \mathrm{e}^+\nu_\mathrm{e}\,\mu^+\nu_\mu\,\mathrm{j}\mathrm{j}$
PlotSize=10,6
RatioPlot2YLabel=d$\sigma$/d$\sigma_\text{off-shell}$
Legend2YPos=0.695
RatioPlot2Legend1Only=qqllnn-qcd onshell-qcd
RatioPlot2YSize=4
RatioPlot2Legend1YPos=0.90
XLabel=$p_{\mathrm{T},\mu^+}$ [GeV]
XMax=400.
Legend=0
RatioPlot1Reference=qqllnn
Legend1YPos=0.93
LegendOnly=qqllnn onshell onshell-www onshell-wh onshell-vbs qqllnn-qcd onshell-qcd
Legend2=1
Legend1=1
RatioPlot1=1
RatioPlot=0
Legend1Title=LO $\mathcal{O}(\alpha^6)$
LogY=1
RatioPlot2YMax=1.1999
RatioPlot1YMin=0.
RatioPlot2DrawOnly=qqllnn-qcd onshell-qcd
YMin=1e-5
Legend1XPos=0.55
Legend1Only=qqllnn onshell
RatioPlot1DrawOnly=qqllnn onshell onshell-www onshell-wh onshell-wz onshell-vbs
RatioPlot2Legend1=1
YMax=2e-2
RatioPlot2Legend1Title=LO $\mathcal{O}(\alpha_\text{s}^2\alpha^4)$
RatioPlot1YMax=1.1999
RatioPlot2YMin=0.9001
RatioPlot2=1
RatioPlot2Legend1XPos=0.10
YLabel=d$\sigma$/d$p_{\mathrm{T},\mu^+}$ [fb/GeV]
Legend2Only=onshell-www onshell-wh onshell-wz onshell-vbs
Legend2XPos=0.65
RatioPlot1YSize=4
# END PLOT

# BEGIN HISTO1D /qqllnn
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=qqllnn
Path=qqllnn
Scale=1000.
ScaledBy=1.75419482248796436e-10
Title=off-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.471088e-05	5.894843e-09	5.894843e-09
4.000000e+01	6.000000e+01	1.009093e-05	4.565243e-09	4.565243e-09
6.000000e+01	8.000000e+01	5.761990e-06	3.342167e-09	3.342167e-09
8.000000e+01	1.000000e+02	3.308203e-06	2.487660e-09	2.487660e-09
1.000000e+02	1.200000e+02	1.985655e-06	1.893406e-09	1.893406e-09
1.200000e+02	1.400000e+02	1.241973e-06	1.426541e-09	1.426541e-09
1.400000e+02	1.600000e+02	7.996775e-07	1.114295e-09	1.114295e-09
1.600000e+02	1.800000e+02	5.272410e-07	1.087621e-09	1.087621e-09
1.800000e+02	2.000000e+02	3.517622e-07	8.089788e-10	8.089788e-10
2.000000e+02	2.200000e+02	2.402696e-07	7.048587e-10	7.048587e-10
2.200000e+02	2.400000e+02	1.639559e-07	5.993519e-10	5.993519e-10
2.400000e+02	2.600000e+02	1.124349e-07	4.868104e-10	4.868104e-10
2.600000e+02	2.800000e+02	7.958540e-08	4.922124e-10	4.922124e-10
2.800000e+02	3.000000e+02	5.613255e-08	4.063515e-10	4.063515e-10
3.000000e+02	3.200000e+02	3.971973e-08	3.624806e-10	3.624806e-10
3.200000e+02	3.400000e+02	2.834397e-08	2.853538e-10	2.853538e-10
3.400000e+02	3.600000e+02	1.979169e-08	2.265817e-10	2.265817e-10
3.600000e+02	3.800000e+02	1.455496e-08	2.282412e-10	2.282412e-10
3.800000e+02	4.000000e+02	1.055417e-08	2.182839e-10	2.182839e-10
4.000000e+02	4.200000e+02	7.396830e-09	1.605611e-10	1.605611e-10
4.200000e+02	4.400000e+02	5.680595e-09	2.050302e-10	2.050302e-10
4.400000e+02	4.600000e+02	3.951311e-09	1.525398e-10	1.525398e-10
4.600000e+02	4.800000e+02	2.827503e-09	1.101814e-10	1.101814e-10
4.800000e+02	5.000000e+02	2.111463e-09	9.312881e-11	9.312881e-11
# END HISTO1D


# BEGIN HISTO1D /onshell
LineColor=blue!90!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell
Path=onshell
Scale=1000.
ScaledBy=9.70134533862335589e-12
Title=on-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.445234e-05	2.594261e-09	2.594261e-09
4.000000e+01	6.000000e+01	9.840735e-06	2.152303e-09	2.152303e-09
6.000000e+01	8.000000e+01	5.619415e-06	1.625431e-09	1.625431e-09
8.000000e+01	1.000000e+02	3.227832e-06	1.227310e-09	1.227310e-09
1.000000e+02	1.200000e+02	1.938051e-06	9.495925e-10	9.495925e-10
1.200000e+02	1.400000e+02	1.211203e-06	7.512989e-10	7.512989e-10
1.400000e+02	1.600000e+02	7.794165e-07	6.044392e-10	6.044392e-10
1.600000e+02	1.800000e+02	5.125470e-07	4.912870e-10	4.912870e-10
1.800000e+02	2.000000e+02	3.421972e-07	4.025883e-10	4.025883e-10
2.000000e+02	2.200000e+02	2.322379e-07	3.327193e-10	3.327193e-10
2.200000e+02	2.400000e+02	1.597991e-07	2.762004e-10	2.762004e-10
2.400000e+02	2.600000e+02	1.104218e-07	2.296255e-10	2.296255e-10
2.600000e+02	2.800000e+02	7.719925e-08	1.914957e-10	1.914957e-10
2.800000e+02	3.000000e+02	5.398805e-08	1.596246e-10	1.596246e-10
3.000000e+02	3.200000e+02	3.795294e-08	1.339593e-10	1.339593e-10
3.200000e+02	3.400000e+02	2.703011e-08	1.124846e-10	1.124846e-10
3.400000e+02	3.600000e+02	1.949726e-08	9.523290e-11	9.523290e-11
3.600000e+02	3.800000e+02	1.372117e-08	7.906206e-11	7.906206e-11
3.800000e+02	4.000000e+02	9.820425e-09	6.685697e-11	6.685697e-11
4.000000e+02	4.200000e+02	6.962925e-09	5.556561e-11	5.556561e-11
4.200000e+02	4.400000e+02	5.034455e-09	4.701811e-11	4.701811e-11
4.400000e+02	4.600000e+02	3.657159e-09	4.026992e-11	4.026992e-11
4.600000e+02	4.800000e+02	2.613139e-09	3.392970e-11	3.392970e-11
4.800000e+02	5.000000e+02	1.926632e-09	2.929210e-11	2.929210e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-www
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-www
Path=onshell-www
Scale=1000.
ScaledBy=6.19718520016632565e-11
Title=W$^+$W$^+$W$^-$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	7.294730e-06	2.004012e-09	2.004012e-09
4.000000e+01	6.000000e+01	5.733320e-06	1.752614e-09	1.752614e-09
6.000000e+01	8.000000e+01	3.222564e-06	1.311562e-09	1.311562e-09
8.000000e+01	1.000000e+02	1.781346e-06	9.672462e-10	9.672462e-10
1.000000e+02	1.200000e+02	1.040382e-06	7.331634e-10	7.331634e-10
1.200000e+02	1.400000e+02	6.390295e-07	5.706952e-10	5.706952e-10
1.400000e+02	1.600000e+02	4.098248e-07	4.555885e-10	4.555885e-10
1.600000e+02	1.800000e+02	2.720338e-07	3.701513e-10	3.701513e-10
1.800000e+02	2.000000e+02	1.844917e-07	3.047662e-10	3.047662e-10
2.000000e+02	2.200000e+02	1.282576e-07	2.545520e-10	2.545520e-10
2.200000e+02	2.400000e+02	9.091645e-08	2.146080e-10	2.146080e-10
2.400000e+02	2.600000e+02	6.476905e-08	1.818749e-10	1.818749e-10
2.600000e+02	2.800000e+02	4.674066e-08	1.545857e-10	1.545857e-10
2.800000e+02	3.000000e+02	3.362401e-08	1.312293e-10	1.312293e-10
3.000000e+02	3.200000e+02	2.445378e-08	1.125274e-10	1.125274e-10
3.200000e+02	3.400000e+02	1.787766e-08	9.614380e-11	9.614380e-11
3.400000e+02	3.600000e+02	1.324838e-08	8.301687e-11	8.301687e-11
3.600000e+02	3.800000e+02	9.549495e-09	7.015326e-11	7.015326e-11
3.800000e+02	4.000000e+02	6.954365e-09	6.020039e-11	6.020039e-11
4.000000e+02	4.200000e+02	5.045715e-09	5.069613e-11	5.069613e-11
4.200000e+02	4.400000e+02	3.717493e-09	4.329967e-11	4.329967e-11
4.400000e+02	4.600000e+02	2.735577e-09	3.743345e-11	3.743345e-11
4.600000e+02	4.800000e+02	2.008981e-09	3.188101e-11	3.188101e-11
4.800000e+02	5.000000e+02	1.514674e-09	2.779636e-11	2.779636e-11
# END HISTO1D


# BEGIN HISTO1D /onshell-wh
LineColor=red!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-wh
Path=onshell-wh
Scale=1000.
ScaledBy=6.50279847585157603e-12
Title=W$^+$H
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	6.689600e-06	1.617340e-09	1.617340e-09
4.000000e+01	6.000000e+01	3.747713e-06	1.217114e-09	1.217114e-09
6.000000e+01	8.000000e+01	2.188059e-06	9.368188e-10	9.368188e-10
8.000000e+01	1.000000e+02	1.329152e-06	7.398961e-10	7.398961e-10
1.000000e+02	1.200000e+02	8.300335e-07	5.930133e-10	5.930133e-10
1.200000e+02	1.400000e+02	5.319610e-07	4.811037e-10	4.811037e-10
1.400000e+02	1.600000e+02	3.451413e-07	3.918086e-10	3.918086e-10
1.600000e+02	1.800000e+02	2.253042e-07	3.191271e-10	3.191271e-10
1.800000e+02	2.000000e+02	1.481724e-07	2.601806e-10	2.601806e-10
2.000000e+02	2.200000e+02	9.794370e-08	2.121304e-10	2.121304e-10
2.200000e+02	2.400000e+02	6.500960e-08	1.723095e-10	1.723095e-10
2.400000e+02	2.600000e+02	4.307152e-08	1.388772e-10	1.388772e-10
2.600000e+02	2.800000e+02	2.877945e-08	1.120816e-10	1.120816e-10
2.800000e+02	3.000000e+02	1.928983e-08	9.020080e-11	9.020080e-11
3.000000e+02	3.200000e+02	1.276745e-08	7.214503e-11	7.214503e-11
3.200000e+02	3.400000e+02	8.658155e-09	5.792704e-11	5.792704e-11
3.400000e+02	3.600000e+02	5.923605e-09	4.636989e-11	4.636989e-11
3.600000e+02	3.800000e+02	3.946308e-09	3.621606e-11	3.621606e-11
3.800000e+02	4.000000e+02	2.700344e-09	2.879453e-11	2.879453e-11
4.000000e+02	4.200000e+02	1.803518e-09	2.255682e-11	2.255682e-11
4.200000e+02	4.400000e+02	1.234971e-09	1.816731e-11	1.816731e-11
4.400000e+02	4.600000e+02	8.615235e-10	1.472509e-11	1.472509e-11
4.600000e+02	4.800000e+02	5.634050e-10	1.151689e-11	1.151689e-11
4.800000e+02	5.000000e+02	3.823954e-10	9.162748e-12	9.162748e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-vbs
LineColor=orange!80!black
LineStyle=solid
LineWidth=1.5pt
Name=onshell-vbs
Path=onshell-vbs
Scale=1000.
ScaledBy=4.13709772750965648e-11
Title=W$^+$W$^+$ VBS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	4.680173e-07	3.135919e-10	3.135919e-10
4.000000e+01	6.000000e+01	3.597025e-07	2.817491e-10	2.817491e-10
6.000000e+01	8.000000e+01	2.087931e-07	2.102474e-10	2.102474e-10
8.000000e+01	1.000000e+02	1.173333e-07	1.525705e-10	1.525705e-10
1.000000e+02	1.200000e+02	6.763580e-08	1.119487e-10	1.119487e-10
1.200000e+02	1.400000e+02	4.021243e-08	8.541892e-11	8.541892e-11
1.400000e+02	1.600000e+02	2.445056e-08	6.536081e-11	6.536081e-11
1.600000e+02	1.800000e+02	1.520925e-08	5.008947e-11	5.008947e-11
1.800000e+02	2.000000e+02	9.533155e-09	3.874250e-11	3.874250e-11
2.000000e+02	2.200000e+02	6.036625e-09	3.010103e-11	3.010103e-11
2.200000e+02	2.400000e+02	3.873039e-09	2.322714e-11	2.322714e-11
2.400000e+02	2.600000e+02	2.581274e-09	1.903949e-11	1.903949e-11
2.600000e+02	2.800000e+02	1.679136e-09	1.454522e-11	1.454522e-11
2.800000e+02	3.000000e+02	1.074196e-09	1.107776e-11	1.107776e-11
3.000000e+02	3.200000e+02	7.317055e-10	8.819675e-12	8.819675e-12
3.200000e+02	3.400000e+02	4.942938e-10	7.322233e-12	7.322233e-12
3.400000e+02	3.600000e+02	3.252781e-10	5.228539e-12	5.228539e-12
3.600000e+02	3.800000e+02	2.253640e-10	4.210370e-12	4.210370e-12
3.800000e+02	4.000000e+02	1.657163e-10	4.079455e-12	4.079455e-12
4.000000e+02	4.200000e+02	1.136902e-10	2.937776e-12	2.937776e-12
4.200000e+02	4.400000e+02	8.199315e-11	2.406333e-12	2.406333e-12
4.400000e+02	4.600000e+02	6.005865e-11	1.890817e-12	1.890817e-12
4.600000e+02	4.800000e+02	4.075277e-11	1.478773e-12	1.478773e-12
4.800000e+02	5.000000e+02	2.956229e-11	1.197238e-12	1.197238e-12
# END HISTO1D


# BEGIN HISTO1D /qqllnn-qcd
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 1.4791682386768489e-06, dn: 1.4791682386768489e-06}}, 2: {"": {up: 8.4755247030974227e-07, dn: 8.4755247030974227e-07}}, 3: {"": {up: 4.9854706899527582e-07, dn: 4.9854706899527582e-07}}, 4: {"": {up: 3.1371359978647438e-07, dn: 3.1371359978647438e-07}}, 5: {"": {up: 2.117617840640854e-07, dn: 2.117617840640854e-07}}, 6: {"": {up: 1.4911161924761879e-07, dn: 1.4911161924761879e-07}}, 7: {"": {up: 1.069640285735939e-07, dn: 1.069640285735939e-07}}, 8: {"": {up: 8.2124896825041202e-08, dn: 8.2124896825041202e-08}}, 9: {"": {up: 5.82281882105341e-08, dn: 5.82281882105341e-08}}, 10: {"": {up: 4.4049717483459222e-08, dn: 4.4049717483459222e-08}}, 11: {"": {up: 3.3765333829956368e-08, dn: 3.3765333829956368e-08}}, 12: {"": {up: 2.6056620957262051e-08, dn: 2.6056620957262051e-08}}, 13: {"": {up: 2.0415117344138341e-08, dn: 2.0415117344138341e-08}}, 14: {"": {up: 1.633485119861241e-08, dn: 1.633485119861241e-08}}, 15: {"": {up: 1.244278882948954e-08, dn: 1.244278882948954e-08}}, 16: {"": {up: 1.102423517155297e-08, dn: 1.102423517155297e-08}}, 17: {"": {up: 7.8688887067353613e-09, dn: 7.8688887067353613e-09}}, 18: {"": {up: 6.3893002421650883e-09, dn: 6.3893002421650883e-09}}, 19: {"": {up: 5.5652666555463249e-09, dn: 5.5652666555463249e-09}}, 20: {"": {up: 4.3919428492968879e-09, dn: 4.3919428492968879e-09}}, 21: {"": {up: 3.3932108702520809e-09, dn: 3.3932108702520809e-09}}, 22: {"": {up: 2.8743650065499039e-09, dn: 2.8743650065499039e-09}}, 23: {"": {up: 2.833874703991824e-09, dn: 2.833874703991824e-09}}, 24: {"": {up: 1.935381914173661e-09, dn: 1.935381914173661e-09}}, 25: {"": {up: 1.7391348377304939e-09, dn: 1.7391348377304939e-09}}, 26: {"": {up: 1.6620891926450809e-09, dn: 1.6620891926450809e-09}}, 27: {"": {up: 1.141428270302964e-09, dn: 1.141428270302964e-09}}, 28: {"": {up: 9.7465241949503019e-10, dn: 9.7465241949503019e-10}}, 29: {"": {up: 7.8425661261139848e-10, dn: 7.8425661261139848e-10}}, 30: {"": {up: 7.1588996257183328e-10, dn: 7.1588996257183328e-10}}, 31: {"": {up: 1.1086263937780941e-09, dn: 1.1086263937780941e-09}}, 32: {"": {up: 7.8101308348045088e-10, dn: 7.8101308348045088e-10}}, 33: {"": {up: 5.4634452605847116e-10, dn: 5.4634452605847116e-10}}, 34: {"": {up: 3.5749768634819442e-10, dn: 3.5749768634819442e-10}}, 35: {"": {up: 3.1518531971476932e-10, dn: 3.1518531971476932e-10}}, 36: {"": {up: 3.0092730721822818e-10, dn: 3.0092730721822818e-10}}, 37: {"": {up: 2.611483773841401e-10, dn: 2.611483773841401e-10}}, 38: {"": {up: 9.2988498404648221e-10, dn: 9.2988498404648221e-10}}, 39: {"": {up: 1.183326866006736e-10, dn: 1.183326866006736e-10}}, 40: {"": {up: 2.0785349012217411e-10, dn: 2.0785349012217411e-10}}, 41: {"": {up: 1.2669110208211839e-10, dn: 1.2669110208211839e-10}}, 42: {"": {up: 7.4902136038366382e-11, dn: 7.4902136038366382e-11}}, 43: {"": {up: 2.6067866687158968e-10, dn: 2.6067866687158968e-10}}, 44: {"": {up: 4.576779326900295e-10, dn: 4.576779326900295e-10}}, 45: {"": {up: 7.682716979589285e-11, dn: 7.682716979589285e-11}}, 46: {"": {up: 8.0964862285755307e-11, dn: 8.0964862285755307e-11}}, 47: {"": {up: 6.9634034736242947e-11, dn: 6.9634034736242947e-11}}, 48: {"": {up: 3.9485368976214757e-11, dn: 3.9485368976214757e-11}}, 49: {"": {up: 2.746659416299525e-11, dn: 2.746659416299525e-11}}, 50: {"": {up: 3.8933233575875388e-11, dn: 3.8933233575875388e-11}}, 51: {"": {up: 1.3911960871632149e-11, dn: 1.3911960871632149e-11}}, 52: {"": {up: 1.8265027001189919e-11, dn: 1.8265027001189919e-11}}, 53: {"": {up: 5.282246086803674e-11, dn: 5.282246086803674e-11}}, 54: {"": {up: 2.4332370812228621e-11, dn: 2.4332370812228621e-11}}, 55: {"": {up: 1.189307685540128e-11, dn: 1.189307685540128e-11}}, 56: {"": {up: 1.299909080517878e-11, dn: 1.299909080517878e-11}}, 57: {"": {up: 1.091989301004483e-11, dn: 1.091989301004483e-11}}, 58: {"": {up: 1.0290597162835369e-11, dn: 1.0290597162835369e-11}}, 59: {"": {up: 1.7081307748585089e-11, dn: 1.7081307748585089e-11}}, 60: {"": {up: 6.3517191544954397e-12, dn: 6.3517191544954397e-12}}, 61: {"": {up: 8.0065067800421123e-12, dn: 8.0065067800421123e-12}}, 62: {"": {up: 8.3105773869273204e-12, dn: 8.3105773869273204e-12}}, 63: {"": {up: 5.3006553487950861e-12, dn: 5.3006553487950861e-12}}, 64: {"": {up: 1.9477092928690959e-11, dn: 1.9477092928690959e-11}}, 65: {"": {up: 3.1712892673366069e-12, dn: 3.1712892673366069e-12}}, 66: {"": {up: 6.1839104495486869e-12, dn: 6.1839104495486869e-12}}, 67: {"": {up: 4.3335966213807154e-12, dn: 4.3335966213807154e-12}}, 68: {"": {up: 3.6051746807807278e-12, dn: 3.6051746807807278e-12}}, 69: {"": {up: 2.1075820284817851e-12, dn: 2.1075820284817851e-12}}, 70: {"": {up: 3.0762014724959561e-12, dn: 3.0762014724959561e-12}}, 71: {"": {up: 1.512086458490755e-12, dn: 1.512086458490755e-12}}, 72: {"": {up: 2.4038661690179939e-12, dn: 2.4038661690179939e-12}}, 73: {"": {up: 7.0919641228677632e-13, dn: 7.0919641228677632e-13}}, 74: {"": {up: 1.352431228514391e-12, dn: 1.352431228514391e-12}}, 75: {"": {up: 4.6622013115647992e-12, dn: 4.6622013115647992e-12}}, 76: {"": {up: 4.4851630228312439e-13, dn: 4.4851630228312439e-13}}, 77: {"": {up: 5.3015307070933689e-13, dn: 5.3015307070933689e-13}}, 78: {"": {up: 2.9634588285703718e-13, dn: 2.9634588285703718e-13}}, 79: {"": {up: 3.1821120937603731e-13, dn: 3.1821120937603731e-13}}, 80: {"": {up: 1.823660039398806e-12, dn: 1.823660039398806e-12}}, 81: {"": {up: 3.824673029942788e-13, dn: 3.824673029942788e-13}}, 82: {"": {up: 2.937154116651857e-13, dn: 2.937154116651857e-13}}, 83: {"": {up: 2.4818012500062981e-13, dn: 2.4818012500062981e-13}}, 84: {"": {up: 1.54445191695921e-13, dn: 1.54445191695921e-13}}, 85: {"": {up: 1.0588361145375889e-12, dn: 1.0588361145375889e-12}}, 86: {"": {up: 9.4698219086757043e-14, dn: 9.4698219086757043e-14}}, 87: {"": {up: 1.5760568672118341e-13, dn: 1.5760568672118341e-13}}, 88: {"": {up: 2.2059182533825931e-13, dn: 2.2059182533825931e-13}}, 89: {"": {up: 8.4266991440438672e-14, dn: 8.4266991440438672e-14}}, 90: {"": {up: 1.6789339376724621e-13, dn: 1.6789339376724621e-13}}, 91: {"": {up: 7.9574220772113066e-14, dn: 7.9574220772113066e-14}}, 92: {"": {up: 7.6280976531447784e-14, dn: 7.6280976531447784e-14}}, 93: {"": {up: 1.1712579323031769e-13, dn: 1.1712579323031769e-13}}, 94: {"": {up: 4.5936086238888642e-14, dn: 4.5936086238888642e-14}}, 95: {"": {up: 4.0796899149450377e-14, dn: 4.0796899149450377e-14}}, 96: {"": {up: 3.1387489713890212e-14, dn: 3.1387489713890212e-14}}, 97: {"": {up: 3.9052077141907223e-14, dn: 3.9052077141907223e-14}}, 98: {"": {up: 3.5744028768194688e-14, dn: 3.5744028768194688e-14}}, 99: {"": {up: 1.5114447595221319e-14, dn: 1.5114447595221319e-14}}, 100: {"": {up: 5.6650217347505638e-14, dn: 5.6650217347505638e-14}}, 101: {"": {up: 2.6222022430270622e-14, dn: 2.6222022430270622e-14}}, 102: {"": {up: 2.8740292985201547e-14, dn: 2.8740292985201547e-14}}, 103: {"": {up: 1.5921421828997009e-14, dn: 1.5921421828997009e-14}}, 104: {"": {up: 7.4089058572702193e-15, dn: 7.4089058572702193e-15}}, 105: {"": {up: 6.5254321878510717e-14, dn: 6.5254321878510717e-14}}, 106: {"": {up: 6.0395393757643033e-15, dn: 6.0395393757643033e-15}}, 107: {"": {up: 2.4995652135311949e-14, dn: 2.4995652135311949e-14}}, 108: {"": {up: 1.161423458508271e-14, dn: 1.161423458508271e-14}}, 109: {"": {up: 7.0161118049513249e-15, dn: 7.0161118049513249e-15}}, 110: {"": {up: 1.004384344440433e-14, dn: 1.004384344440433e-14}}, 111: {"": {up: 1.0828085783587281e-14, dn: 1.0828085783587281e-14}}, 112: {"": {up: 3.539910142129681e-15, dn: 3.539910142129681e-15}}, 113: {"": {up: 3.5440527133830801e-15, dn: 3.5440527133830801e-15}}, 114: {"": {up: 4.4234220688096484e-15, dn: 4.4234220688096484e-15}}, 115: {"": {up: 5.6449217463240801e-15, dn: 5.6449217463240801e-15}}, 116: {"": {up: 1.721522203248061e-15, dn: 1.721522203248061e-15}}, 117: {"": {up: 4.4573218258579297e-15, dn: 4.4573218258579297e-15}}, 118: {"": {up: 9.6805194235521167e-15, dn: 9.6805194235521167e-15}}, 119: {"": {up: 2.4421514158608809e-14, dn: 2.4421514158608809e-14}}, 120: {"": {up: 4.5647017041091819e-15, dn: 4.5647017041091819e-15}}, 121: {"": {up: 1.9981688090276991e-15, dn: 1.9981688090276991e-15}}, 122: {"": {up: 3.3795480607365821e-15, dn: 3.3795480607365821e-15}}, 123: {"": {up: 2.64149458032893e-15, dn: 2.64149458032893e-15}}, 124: {"": {up: 3.871926286641411e-15, dn: 3.871926286641411e-15}}, 125: {"": {up: 3.075976709384971e-15, dn: 3.075976709384971e-15}}, 126: {"": {up: 2.1644253724496028e-15, dn: 2.1644253724496028e-15}}, 127: {"": {up: 1.631236427074538e-14, dn: 1.631236427074538e-14}}, 128: {"": {up: 8.2008067295224556e-16, dn: 8.2008067295224556e-16}}, 129: {"": {up: 7.8934298891268499e-16, dn: 7.8934298891268499e-16}}, 130: {"": {up: 3.3612366367927491e-15, dn: 3.3612366367927491e-15}}, 131: {"": {up: 3.2100642387528199e-15, dn: 3.2100642387528199e-15}}, 132: {"": {up: 6.883722040864959e-16, dn: 6.883722040864959e-16}}, 133: {"": {up: 1.8250379119471409e-14, dn: 1.8250379119471409e-14}}, 134: {"": {up: 3.9671427139777412e-16, dn: 3.9671427139777412e-16}}, 135: {"": {up: 2.812419883754022e-16, dn: 2.812419883754022e-16}}, 136: {"": {up: 2.937724205301053e-15, dn: 2.937724205301053e-15}}, 137: {"": {up: 1.287239749039424e-15, dn: 1.287239749039424e-15}}, 138: {"": {up: 1.386498832385126e-15, dn: 1.386498832385126e-15}}, 139: {"": {up: 1.7823037226918659e-16, dn: 1.7823037226918659e-16}}, 140: {"": {up: 3.3039129908685479e-16, dn: 3.3039129908685479e-16}}, 141: {"": {up: 5.4793764469062198e-16, dn: 5.4793764469062198e-16}}, 142: {"": {up: 2.7063358366545898e-16, dn: 2.7063358366545898e-16}}, 143: {"": {up: 2.436234453591116e-16, dn: 2.436234453591116e-16}}, 144: {"": {up: 7.4686864398864937e-17, dn: 7.4686864398864937e-17}}, 145: {"": {up: 6.1678063562692237e-16, dn: 6.1678063562692237e-16}}, 146: {"": {up: 6.5391320118802524e-17, dn: 6.5391320118802524e-17}}, 147: {"": {up: 5.4625862593977017e-15, dn: 5.4625862593977017e-15}}, 148: {"": {up: 7.5048134490502755e-17, dn: 7.5048134490502755e-17}}, 149: {"": {up: 4.3879305116762112e-17, dn: 4.3879305116762112e-17}}, 150: {"": {up: 1.171711845815771e-16, dn: 1.171711845815771e-16}}, 151: {"": {up: 1.2739941521076849e-16, dn: 1.2739941521076849e-16}}, 152: {"": {up: 2.4661241242221229e-17, dn: 2.4661241242221229e-17}}, 153: {"": {up: 9.6843718292484657e-17, dn: 9.6843718292484657e-17}}, 154: {"": {up: 3.310907716995729e-16, dn: 3.310907716995729e-16}}, 155: {"": {up: 1.239934994495736e-18, dn: 1.239934994495736e-18}}, 156: {"": {up: 4.9709676960220527e-17, dn: 4.9709676960220527e-17}}, 157: {"": {up: 1.3854931682063449e-17, dn: 1.3854931682063449e-17}}, 158: {"": {up: 1.5485032431360779e-16, dn: 1.5485032431360779e-16}}, 159: {"": {up: 6.1349214547413791e-17, dn: 6.1349214547413791e-17}}, 160: {"": {up: 1.5946014460073649e-17, dn: 1.5946014460073649e-17}}, 161: {"": {up: 1.4618820601534449e-16, dn: 1.4618820601534449e-16}}, 162: {"": {up: 8.1141843872481452e-17, dn: 8.1141843872481452e-17}}, 163: {"": {up: 2.8722124026244868e-16, dn: 2.8722124026244868e-16}}, 164: {"": {up: 8.3832759278662122e-18, dn: 8.3832759278662122e-18}}, 165: {"": {up: 7.526871107659963e-18, dn: 7.526871107659963e-18}}, 166: {"": {up: 1.835724071760416e-16, dn: 1.835724071760416e-16}}, 167: {"": {up: 3.3284788155479948e-17, dn: 3.3284788155479948e-17}}, 168: {"": {up: 2.7914769908554052e-17, dn: 2.7914769908554052e-17}}, 169: {"": {up: 4.3731278874651497e-18, dn: 4.3731278874651497e-18}}, 170: {"": {up: 2.5189981582515489e-18, dn: 2.5189981582515489e-18}}, 171: {"": {up: 6.9146834741286462e-17, dn: 6.9146834741286462e-17}}, 172: {"": {up: 1.2451713902184401e-17, dn: 1.2451713902184401e-17}}, 173: {"": {up: 6.9030401419227624e-19, dn: 6.9030401419227624e-19}}, 174: {"": {up: 2.6952537079511609e-17, dn: 2.6952537079511609e-17}}, 175: {"": {up: 9.9071320474605715e-19, dn: 9.9071320474605715e-19}}, 176: {"": {up: 1.2297193375195509e-19, dn: 1.2297193375195509e-19}}, 177: {"": {up: 7.1631736359805543e-17, dn: 7.1631736359805543e-17}}, 178: {"": {up: 1.4644081821312091e-16, dn: 1.4644081821312091e-16}}, 179: {"": {up: 9.3726362384858469e-22, dn: 9.3726362384858469e-22}}, 180: {"": {up: 8.2373238550287357e-19, dn: 8.2373238550287357e-19}}, 181: {"": {up: 2.0139331924464579e-17, dn: 2.0139331924464579e-17}}, 182: {"": {up: 2.399754058889305e-18, dn: 2.399754058889305e-18}}, 183: {"": {up: 4.9313077858869398e-20, dn: 4.9313077858869398e-20}}, 184: {"": {up: 7.9115873698158435e-18, dn: 7.9115873698158435e-18}}, 185: {"": {up: 0, dn: 0}}, 186: {"": {up: 1.352784433028767e-17, dn: 1.352784433028767e-17}}, 187: {"": {up: 2.7162534684413721e-22, dn: 2.7162534684413721e-22}}, 188: {"": {up: 2.643038250682196e-19, dn: 2.643038250682196e-19}}, 189: {"": {up: 5.1943108731192063e-21, dn: 5.1943108731192063e-21}}, 190: {"": {up: 1.059549206039995e-19, dn: 1.059549206039995e-19}}, 191: {"": {up: 2.9169402039777233e-20, dn: 2.9169402039777233e-20}}, 192: {"": {up: 3.6547838701030132e-19, dn: 3.6547838701030132e-19}}, 193: {"": {up: 1.235800077456582e-17, dn: 1.235800077456582e-17}}, 194: {"": {up: 3.372746223444026e-19, dn: 3.372746223444026e-19}}, 195: {"": {up: 2.1944908346407441e-21, dn: 2.1944908346407441e-21}}, 196: {"": {up: 0, dn: 0}}, 197: {"": {up: 0, dn: 0}}, 198: {"": {up: 2.2326881238098451e-21, dn: 2.2326881238098451e-21}}, 199: {"": {up: 5.6161717359675188e-20, dn: 5.6161717359675188e-20}}, 200: {"": {up: 1.0276136894080569e-19, dn: 1.0276136894080569e-19}}, 201: {"": {up: 0, dn: 0}}, 202: {"": {up: 5.9333903904332539e-20, dn: 5.9333903904332539e-20}}, 203: {"": {up: 4.2303520006609117e-20, dn: 4.2303520006609117e-20}}, 204: {"": {up: 2.694101893125207e-18, dn: 2.694101893125207e-18}}, 205: {"": {up: 1.3793220856394531e-20, dn: 1.3793220856394531e-20}}, 206: {"": {up: 1.3653806626528019e-17, dn: 1.3653806626528019e-17}}, 207: {"": {up: 3.3058234141443712e-20, dn: 3.3058234141443712e-20}}, 208: {"": {up: 7.2922274787630263e-18, dn: 7.2922274787630263e-18}}, 209: {"": {up: 1.042487374713156e-19, dn: 1.042487374713156e-19}}, 210: {"": {up: 3.1795189827516248e-20, dn: 3.1795189827516248e-20}}, 211: {"": {up: 6.6654006430791988e-20, dn: 6.6654006430791988e-20}}, 212: {"": {up: 4.6858258748914427e-18, dn: 4.6858258748914427e-18}}, 213: {"": {up: 0, dn: 0}}, 214: {"": {up: 1.5157207867112641e-21, dn: 1.5157207867112641e-21}}, 215: {"": {up: 1.3700066487363879e-23, dn: 1.3700066487363879e-23}}, 216: {"": {up: 3.3415658735255639e-21, dn: 3.3415658735255639e-21}}, 217: {"": {up: 0, dn: 0}}, 218: {"": {up: 4.1443274762195982e-23, dn: 4.1443274762195982e-23}}, 219: {"": {up: 0, dn: 0}}, 220: {"": {up: 0, dn: 0}}, 221: {"": {up: 2.6501279775881728e-23, dn: 2.6501279775881728e-23}}, 222: {"": {up: 0, dn: 0}}, 223: {"": {up: 0, dn: 0}}, 224: {"": {up: 1.3900794767270721e-22, dn: 1.3900794767270721e-22}}, 225: {"": {up: 0, dn: 0}}, 226: {"": {up: 0, dn: 0}}, 227: {"": {up: 0, dn: 0}}, 228: {"": {up: 0, dn: 0}}, 229: {"": {up: 0, dn: 0}}, 230: {"": {up: 3.9401587968441049e-21, dn: 3.9401587968441049e-21}}, 231: {"": {up: 0, dn: 0}}, 232: {"": {up: 0, dn: 0}}, 233: {"": {up: 2.3426766980042989e-20, dn: 2.3426766980042989e-20}}, 234: {"": {up: 0, dn: 0}}, 235: {"": {up: 0, dn: 0}}, 236: {"": {up: 0, dn: 0}}, 237: {"": {up: 0, dn: 0}}, 238: {"": {up: 0, dn: 0}}, 239: {"": {up: 2.6528749052442008e-23, dn: 2.6528749052442008e-23}}, 240: {"": {up: 0, dn: 0}}, 241: {"": {up: 0, dn: 0}}, 242: {"": {up: 0, dn: 0}}, 243: {"": {up: 0, dn: 0}}, 244: {"": {up: 0, dn: 0}}, 245: {"": {up: 0, dn: 0}}, 246: {"": {up: 2.4615043442288399e-23, dn: 2.4615043442288399e-23}}, 247: {"": {up: 0, dn: 0}}, 248: {"": {up: 0, dn: 0}}, 249: {"": {up: 0, dn: 0}}, 250: {"": {up: 9.4102890107228751e-21, dn: 9.4102890107228751e-21}}, 251: {"": {up: 0, dn: 0}}, 252: {"": {up: 0, dn: 0}}, 253: {"": {up: 0, dn: 0}}, 254: {"": {up: 2.5472315814994449e-20, dn: 2.5472315814994449e-20}}, 255: {"": {up: 0, dn: 0}}, 256: {"": {up: 0, dn: 0}}, 257: {"": {up: 2.4520949758332391e-24, dn: 2.4520949758332391e-24}}, 258: {"": {up: 0, dn: 0}}, 259: {"": {up: 0, dn: 0}}, 260: {"": {up: 0, dn: 0}}, 261: {"": {up: 0, dn: 0}}, 262: {"": {up: 0, dn: 0}}, 263: {"": {up: 0, dn: 0}}, 264: {"": {up: 0, dn: 0}}, 265: {"": {up: 0, dn: 0}}, 266: {"": {up: 0, dn: 0}}, 267: {"": {up: 0, dn: 0}}, 268: {"": {up: 0, dn: 0}}, 269: {"": {up: 0, dn: 0}}, 270: {"": {up: 0, dn: 0}}, 271: {"": {up: 0, dn: 0}}, 272: {"": {up: 0, dn: 0}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 0, dn: 0}}, 276: {"": {up: 0, dn: 0}}, 277: {"": {up: 0, dn: 0}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 1.5124780707411801e-25, dn: 1.5124780707411801e-25}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 0, dn: 0}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 0, dn: 0}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 0, dn: 0}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}}
LineColor=black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=qqllnn-qcd
Path=qqllnn-qcd
Title=off-shell
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	6.006118e-03	1.479168e-06	1.479168e-06
4.000000e+01	6.000000e+01	4.005159e-03	8.475525e-07	8.475525e-07
6.000000e+01	8.000000e+01	2.050738e-03	4.985471e-07	4.985471e-07
8.000000e+01	1.000000e+02	1.061761e-03	3.137136e-07	3.137136e-07
1.000000e+02	1.200000e+02	5.764235e-04	2.117618e-07	2.117618e-07
1.200000e+02	1.400000e+02	3.266522e-04	1.491116e-07	1.491116e-07
1.400000e+02	1.600000e+02	1.914873e-04	1.069640e-07	1.069640e-07
1.600000e+02	1.800000e+02	1.153698e-04	8.212490e-08	8.212490e-08
1.800000e+02	2.000000e+02	7.088186e-05	5.822819e-08	5.822819e-08
2.000000e+02	2.200000e+02	4.455563e-05	4.404972e-08	4.404972e-08
2.200000e+02	2.400000e+02	2.836896e-05	3.376533e-08	3.376533e-08
2.400000e+02	2.600000e+02	1.848799e-05	2.605662e-08	2.605662e-08
2.600000e+02	2.800000e+02	1.213584e-05	2.041512e-08	2.041512e-08
2.800000e+02	3.000000e+02	8.107962e-06	1.633485e-08	1.633485e-08
3.000000e+02	3.200000e+02	5.480699e-06	1.244279e-08	1.244279e-08
3.200000e+02	3.400000e+02	3.757096e-06	1.102424e-08	1.102424e-08
3.400000e+02	3.600000e+02	2.599093e-06	7.868889e-09	7.868889e-09
3.600000e+02	3.800000e+02	1.827102e-06	6.389300e-09	6.389300e-09
3.800000e+02	4.000000e+02	1.297715e-06	5.565267e-09	5.565267e-09
4.000000e+02	4.200000e+02	9.261218e-07	4.391943e-09	4.391943e-09
4.200000e+02	4.400000e+02	6.695480e-07	3.393211e-09	3.393211e-09
4.400000e+02	4.600000e+02	4.874997e-07	2.874365e-09	2.874365e-09
4.600000e+02	4.800000e+02	3.578780e-07	2.833875e-09	2.833875e-09
4.800000e+02	5.000000e+02	2.628225e-07	1.935382e-09	1.935382e-09
5.000000e+02	5.200000e+02	1.957793e-07	1.739135e-09	1.739135e-09
5.200000e+02	5.400000e+02	1.472729e-07	1.662089e-09	1.662089e-09
5.400000e+02	5.600000e+02	1.107525e-07	1.141428e-09	1.141428e-09
5.600000e+02	5.800000e+02	8.243993e-08	9.746524e-10	9.746524e-10
5.800000e+02	6.000000e+02	6.222442e-08	7.842566e-10	7.842566e-10
6.000000e+02	6.200000e+02	4.793444e-08	7.158900e-10	7.158900e-10
6.200000e+02	6.400000e+02	3.780744e-08	1.108626e-09	1.108626e-09
6.400000e+02	6.600000e+02	2.897388e-08	7.810131e-10	7.810131e-10
6.600000e+02	6.800000e+02	2.277318e-08	5.463445e-10	5.463445e-10
6.800000e+02	7.000000e+02	1.722927e-08	3.574977e-10	3.574977e-10
7.000000e+02	7.200000e+02	1.306308e-08	3.151853e-10	3.151853e-10
7.200000e+02	7.400000e+02	1.071931e-08	3.009273e-10	3.009273e-10
7.400000e+02	7.600000e+02	8.338671e-09	2.611484e-10	2.611484e-10
7.600000e+02	7.800000e+02	7.158479e-09	9.298850e-10	9.298850e-10
7.800000e+02	8.000000e+02	4.698745e-09	1.183327e-10	1.183327e-10
8.000000e+02	8.200000e+02	4.212109e-09	2.078535e-10	2.078535e-10
8.200000e+02	8.400000e+02	3.285126e-09	1.266911e-10	1.266911e-10
8.400000e+02	8.600000e+02	2.406755e-09	7.490214e-11	7.490214e-11
8.600000e+02	8.800000e+02	2.231002e-09	2.606787e-10	2.606787e-10
8.800000e+02	9.000000e+02	2.153128e-09	4.576779e-10	4.576779e-10
9.000000e+02	9.200000e+02	1.412194e-09	7.682717e-11	7.682717e-11
9.200000e+02	9.400000e+02	1.192266e-09	8.096486e-11	8.096486e-11
9.400000e+02	9.600000e+02	9.553258e-10	6.963403e-11	6.963403e-11
9.600000e+02	9.800000e+02	6.717906e-10	3.948537e-11	3.948537e-11
9.800000e+02	1.000000e+03	5.389221e-10	2.746659e-11	2.746659e-11
1.000000e+03	1.020000e+03	5.375771e-10	3.893323e-11	3.893323e-11
1.020000e+03	1.040000e+03	3.502506e-10	1.391196e-11	1.391196e-11
1.040000e+03	1.060000e+03	3.156847e-10	1.826503e-11	1.826503e-11
1.060000e+03	1.080000e+03	2.968684e-10	5.282246e-11	5.282246e-11
1.080000e+03	1.100000e+03	2.254133e-10	2.433237e-11	2.433237e-11
1.100000e+03	1.120000e+03	1.656085e-10	1.189308e-11	1.189308e-11
1.120000e+03	1.140000e+03	1.382150e-10	1.299909e-11	1.299909e-11
1.140000e+03	1.160000e+03	1.195147e-10	1.091989e-11	1.091989e-11
1.160000e+03	1.180000e+03	9.565675e-11	1.029060e-11	1.029060e-11
1.180000e+03	1.200000e+03	1.090441e-10	1.708131e-11	1.708131e-11
1.200000e+03	1.220000e+03	7.174626e-11	6.351719e-12	6.351719e-12
1.220000e+03	1.240000e+03	6.332756e-11	8.006507e-12	8.006507e-12
1.240000e+03	1.260000e+03	5.514428e-11	8.310577e-12	8.310577e-12
1.260000e+03	1.280000e+03	4.208990e-11	5.300655e-12	5.300655e-12
1.280000e+03	1.300000e+03	5.530107e-11	1.947709e-11	1.947709e-11
1.300000e+03	1.320000e+03	2.920371e-11	3.171289e-12	3.171289e-12
1.320000e+03	1.340000e+03	3.121509e-11	6.183910e-12	6.183910e-12
1.340000e+03	1.360000e+03	1.949646e-11	4.333597e-12	4.333597e-12
1.360000e+03	1.380000e+03	1.816181e-11	3.605175e-12	3.605175e-12
1.380000e+03	1.400000e+03	1.497099e-11	2.107582e-12	2.107582e-12
1.400000e+03	1.420000e+03	1.504904e-11	3.076201e-12	3.076201e-12
1.420000e+03	1.440000e+03	9.857697e-12	1.512086e-12	1.512086e-12
1.440000e+03	1.460000e+03	1.013469e-11	2.403866e-12	2.403866e-12
1.460000e+03	1.480000e+03	6.561325e-12	7.091964e-13	7.091964e-13
1.480000e+03	1.500000e+03	6.768287e-12	1.352431e-12	1.352431e-12
1.500000e+03	1.520000e+03	9.787943e-12	4.662201e-12	4.662201e-12
1.520000e+03	1.540000e+03	3.282117e-12	4.485163e-13	4.485163e-13
1.540000e+03	1.560000e+03	3.288746e-12	5.301531e-13	5.301531e-13
1.560000e+03	1.580000e+03	2.799834e-12	2.963459e-13	2.963459e-13
1.580000e+03	1.600000e+03	2.094488e-12	3.182112e-13	3.182112e-13
1.600000e+03	1.620000e+03	4.455749e-12	1.823660e-12	1.823660e-12
1.620000e+03	1.640000e+03	1.791014e-12	3.824673e-13	3.824673e-13
1.640000e+03	1.660000e+03	1.463753e-12	2.937154e-13	2.937154e-13
1.660000e+03	1.680000e+03	1.168301e-12	2.481801e-13	2.481801e-13
1.680000e+03	1.700000e+03	1.047427e-12	1.544452e-13	1.544452e-13
1.700000e+03	1.720000e+03	2.296207e-12	1.058836e-12	1.058836e-12
1.720000e+03	1.740000e+03	5.554463e-13	9.469822e-14	9.469822e-14
1.740000e+03	1.760000e+03	7.766005e-13	1.576057e-13	1.576057e-13
1.760000e+03	1.780000e+03	6.313140e-13	2.205918e-13	2.205918e-13
1.780000e+03	1.800000e+03	5.126002e-13	8.426699e-14	8.426699e-14
1.800000e+03	1.820000e+03	4.759781e-13	1.678934e-13	1.678934e-13
1.820000e+03	1.840000e+03	3.624618e-13	7.957422e-14	7.957422e-14
1.840000e+03	1.860000e+03	3.281849e-13	7.628098e-14	7.628098e-14
1.860000e+03	1.880000e+03	2.766061e-13	1.171258e-13	1.171258e-13
1.880000e+03	1.900000e+03	2.073796e-13	4.593609e-14	4.593609e-14
1.900000e+03	1.920000e+03	2.057959e-13	4.079690e-14	4.079690e-14
1.920000e+03	1.940000e+03	1.374141e-13	3.138749e-14	3.138749e-14
1.940000e+03	1.960000e+03	1.420553e-13	3.905208e-14	3.905208e-14
1.960000e+03	1.980000e+03	1.656737e-13	3.574403e-14	3.574403e-14
1.980000e+03	2.000000e+03	7.645112e-14	1.511445e-14	1.511445e-14
2.000000e+03	2.020000e+03	1.176539e-13	5.665022e-14	5.665022e-14
2.020000e+03	2.040000e+03	1.021130e-13	2.622202e-14	2.622202e-14
2.040000e+03	2.060000e+03	9.760974e-14	2.874029e-14	2.874029e-14
2.060000e+03	2.080000e+03	6.211897e-14	1.592142e-14	1.592142e-14
2.080000e+03	2.100000e+03	3.272031e-14	7.408906e-15	7.408906e-15
2.100000e+03	2.120000e+03	1.486545e-13	6.525432e-14	6.525432e-14
2.120000e+03	2.140000e+03	2.913529e-14	6.039539e-15	6.039539e-15
2.140000e+03	2.160000e+03	5.574416e-14	2.499565e-14	2.499565e-14
2.160000e+03	2.180000e+03	3.446891e-14	1.161423e-14	1.161423e-14
2.180000e+03	2.200000e+03	2.941407e-14	7.016112e-15	7.016112e-15
2.200000e+03	2.220000e+03	3.039082e-14	1.004384e-14	1.004384e-14
2.220000e+03	2.240000e+03	3.657165e-14	1.082809e-14	1.082809e-14
2.240000e+03	2.260000e+03	1.209958e-14	3.539910e-15	3.539910e-15
2.260000e+03	2.280000e+03	1.026181e-14	3.544053e-15	3.544053e-15
2.280000e+03	2.300000e+03	1.382827e-14	4.423422e-15	4.423422e-15
2.300000e+03	2.320000e+03	2.204357e-14	5.644922e-15	5.644922e-15
2.320000e+03	2.340000e+03	6.936314e-15	1.721522e-15	1.721522e-15
2.340000e+03	2.360000e+03	1.449592e-14	4.457322e-15	4.457322e-15
2.360000e+03	2.380000e+03	1.532735e-14	9.680519e-15	9.680519e-15
2.380000e+03	2.400000e+03	3.089073e-14	2.442151e-14	2.442151e-14
2.400000e+03	2.420000e+03	1.224767e-14	4.564702e-15	4.564702e-15
2.420000e+03	2.440000e+03	5.141179e-15	1.998169e-15	1.998169e-15
2.440000e+03	2.460000e+03	7.953105e-15	3.379548e-15	3.379548e-15
2.460000e+03	2.480000e+03	5.144422e-15	2.641495e-15	2.641495e-15
2.480000e+03	2.500000e+03	5.051753e-15	3.871926e-15	3.871926e-15
2.500000e+03	2.520000e+03	6.124093e-15	3.075977e-15	3.075977e-15
2.520000e+03	2.540000e+03	4.275694e-15	2.164425e-15	2.164425e-15
2.540000e+03	2.560000e+03	2.475344e-14	1.631236e-14	1.631236e-14
2.560000e+03	2.580000e+03	1.630777e-15	8.200807e-16	8.200807e-16
2.580000e+03	2.600000e+03	2.053800e-15	7.893430e-16	7.893430e-16
2.600000e+03	2.620000e+03	5.824320e-15	3.361237e-15	3.361237e-15
2.620000e+03	2.640000e+03	3.859674e-15	3.210064e-15	3.210064e-15
2.640000e+03	2.660000e+03	1.406512e-15	6.883722e-16	6.883722e-16
2.660000e+03	2.680000e+03	1.971318e-14	1.825038e-14	1.825038e-14
2.680000e+03	2.700000e+03	9.520501e-16	3.967143e-16	3.967143e-16
2.700000e+03	2.720000e+03	5.730401e-16	2.812420e-16	2.812420e-16
2.720000e+03	2.740000e+03	4.407968e-15	2.937724e-15	2.937724e-15
2.740000e+03	2.760000e+03	2.388018e-15	1.287240e-15	1.287240e-15
2.760000e+03	2.780000e+03	1.622023e-15	1.386499e-15	1.386499e-15
2.780000e+03	2.800000e+03	4.278942e-16	1.782304e-16	1.782304e-16
2.800000e+03	2.820000e+03	4.998853e-16	3.303913e-16	3.303913e-16
2.820000e+03	2.840000e+03	8.903906e-16	5.479376e-16	5.479376e-16
2.840000e+03	2.860000e+03	6.252369e-16	2.706336e-16	2.706336e-16
2.860000e+03	2.880000e+03	4.750722e-16	2.436234e-16	2.436234e-16
2.880000e+03	2.900000e+03	1.133514e-16	7.468686e-17	7.468686e-17
2.900000e+03	2.920000e+03	8.644023e-16	6.167806e-16	6.167806e-16
2.920000e+03	2.940000e+03	1.570574e-16	6.539132e-17	6.539132e-17
2.940000e+03	2.960000e+03	5.509715e-15	5.462586e-15	5.462586e-15
2.960000e+03	2.980000e+03	-1.217908e-17	7.504813e-17	7.504813e-17
2.980000e+03	3.000000e+03	-1.637673e-17	4.387931e-17	4.387931e-17
3.000000e+03	3.020000e+03	1.679833e-16	1.171712e-16	1.171712e-16
3.020000e+03	3.040000e+03	1.060906e-17	1.273994e-16	1.273994e-16
3.040000e+03	3.060000e+03	3.953013e-17	2.466124e-17	2.466124e-17
3.060000e+03	3.080000e+03	1.274751e-16	9.684372e-17	9.684372e-17
3.080000e+03	3.100000e+03	4.891731e-16	3.310908e-16	3.310908e-16
3.100000e+03	3.120000e+03	2.087191e-18	1.239935e-18	1.239935e-18
3.120000e+03	3.140000e+03	6.181351e-17	4.970968e-17	4.970968e-17
3.140000e+03	3.160000e+03	2.511926e-17	1.385493e-17	1.385493e-17
3.160000e+03	3.180000e+03	2.260916e-16	1.548503e-16	1.548503e-16
3.180000e+03	3.200000e+03	6.748887e-17	6.134921e-17	6.134921e-17
3.200000e+03	3.220000e+03	1.028904e-17	1.594601e-17	1.594601e-17
3.220000e+03	3.240000e+03	1.940160e-16	1.461882e-16	1.461882e-16
3.240000e+03	3.260000e+03	1.486704e-16	8.114184e-17	8.114184e-17
3.260000e+03	3.280000e+03	3.962508e-16	2.872212e-16	2.872212e-16
3.280000e+03	3.300000e+03	-4.343565e-18	8.383276e-18	8.383276e-18
3.300000e+03	3.320000e+03	7.723316e-18	7.526871e-18	7.526871e-18
3.320000e+03	3.340000e+03	2.851777e-16	1.835724e-16	1.835724e-16
3.340000e+03	3.360000e+03	2.495061e-17	3.328479e-17	3.328479e-17
3.360000e+03	3.380000e+03	-1.537030e-17	2.791477e-17	2.791477e-17
3.380000e+03	3.400000e+03	-3.840558e-18	4.373128e-18	4.373128e-18
3.400000e+03	3.420000e+03	3.437204e-18	2.518998e-18	2.518998e-18
3.420000e+03	3.440000e+03	7.353036e-17	6.914683e-17	6.914683e-17
3.440000e+03	3.460000e+03	1.451352e-17	1.245171e-17	1.245171e-17
3.460000e+03	3.480000e+03	9.476693e-19	6.903040e-19	6.903040e-19
3.480000e+03	3.500000e+03	3.644537e-17	2.695254e-17	2.695254e-17
3.500000e+03	3.520000e+03	1.207999e-18	9.907132e-19	9.907132e-19
3.520000e+03	3.540000e+03	1.738940e-19	1.229719e-19	1.229719e-19
3.540000e+03	3.560000e+03	1.086606e-16	7.163174e-17	7.163174e-17
3.560000e+03	3.580000e+03	1.463969e-16	1.464408e-16	1.464408e-16
3.580000e+03	3.600000e+03	9.372636e-22	9.372636e-22	9.372636e-22
3.600000e+03	3.620000e+03	1.269156e-18	8.237324e-19	8.237324e-19
3.620000e+03	3.640000e+03	2.055789e-17	2.013933e-17	2.013933e-17
3.640000e+03	3.660000e+03	2.399754e-18	2.399754e-18	2.399754e-18
3.660000e+03	3.680000e+03	5.254391e-20	4.931308e-20	4.931308e-20
3.680000e+03	3.700000e+03	7.913774e-18	7.911587e-18	7.911587e-18
3.700000e+03	3.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.720000e+03	3.740000e+03	1.331410e-17	1.352784e-17	1.352784e-17
3.740000e+03	3.760000e+03	2.031013e-22	2.716253e-22	2.716253e-22
3.760000e+03	3.780000e+03	2.643038e-19	2.643038e-19	2.643038e-19
3.780000e+03	3.800000e+03	4.529327e-21	5.194311e-21	5.194311e-21
3.800000e+03	3.820000e+03	1.081933e-19	1.059549e-19	1.059549e-19
3.820000e+03	3.840000e+03	2.916940e-20	2.916940e-20	2.916940e-20
3.840000e+03	3.860000e+03	3.654786e-19	3.654784e-19	3.654784e-19
3.860000e+03	3.880000e+03	1.235800e-17	1.235800e-17	1.235800e-17
3.880000e+03	3.900000e+03	5.085931e-19	3.372746e-19	3.372746e-19
3.900000e+03	3.920000e+03	3.107582e-21	2.194491e-21	2.194491e-21
3.920000e+03	3.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.940000e+03	3.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.960000e+03	3.980000e+03	2.232688e-21	2.232688e-21	2.232688e-21
3.980000e+03	4.000000e+03	-5.647018e-20	5.616172e-20	5.616172e-20
4.000000e+03	4.020000e+03	-3.164929e-20	1.027614e-19	1.027614e-19
4.020000e+03	4.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.040000e+03	4.060000e+03	5.933390e-20	5.933390e-20	5.933390e-20
4.060000e+03	4.080000e+03	4.230187e-20	4.230352e-20	4.230352e-20
4.080000e+03	4.100000e+03	2.707788e-18	2.694102e-18	2.694102e-18
4.100000e+03	4.120000e+03	1.243707e-20	1.379322e-20	1.379322e-20
4.120000e+03	4.140000e+03	1.365394e-17	1.365381e-17	1.365381e-17
4.140000e+03	4.160000e+03	3.305563e-20	3.305823e-20	3.305823e-20
4.160000e+03	4.180000e+03	8.132607e-18	7.292227e-18	7.292227e-18
4.180000e+03	4.200000e+03	1.458697e-19	1.042487e-19	1.042487e-19
4.200000e+03	4.220000e+03	3.179519e-20	3.179519e-20	3.179519e-20
4.220000e+03	4.240000e+03	6.665404e-20	6.665401e-20	6.665401e-20
4.240000e+03	4.260000e+03	4.685826e-18	4.685826e-18	4.685826e-18
4.260000e+03	4.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.280000e+03	4.300000e+03	1.515721e-21	1.515721e-21	1.515721e-21
4.300000e+03	4.320000e+03	-1.370007e-23	1.370007e-23	1.370007e-23
4.320000e+03	4.340000e+03	3.341566e-21	3.341566e-21	3.341566e-21
4.340000e+03	4.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+03	4.380000e+03	4.144327e-23	4.144327e-23	4.144327e-23
4.380000e+03	4.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+03	4.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+03	4.440000e+03	-2.650128e-23	2.650128e-23	2.650128e-23
4.440000e+03	4.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+03	4.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+03	4.500000e+03	1.390079e-22	1.390079e-22	1.390079e-22
4.500000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+03	4.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+03	4.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+03	4.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+03	4.620000e+03	1.353418e-21	3.940159e-21	3.940159e-21
4.620000e+03	4.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+03	4.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+03	4.680000e+03	2.342677e-20	2.342677e-20	2.342677e-20
4.680000e+03	4.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+03	4.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+03	4.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+03	4.800000e+03	2.652875e-23	2.652875e-23	2.652875e-23
4.800000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+03	4.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+03	4.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+03	4.940000e+03	2.477176e-23	2.461504e-23	2.461504e-23
4.940000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+03	5.020000e+03	9.435387e-21	9.410289e-21	9.410289e-21
5.020000e+03	5.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+03	5.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+03	5.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+03	5.100000e+03	2.544531e-20	2.547232e-20	2.547232e-20
5.100000e+03	5.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.160000e+03	-2.452095e-24	2.452095e-24	2.452095e-24
5.160000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+03	5.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+03	5.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.600000e+03	1.512478e-25	1.512478e-25	1.512478e-25
5.600000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+03	8.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+03	8.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+03	8.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+03	8.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+03	8.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+03	8.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+03	8.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+03	8.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+03	8.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+03	8.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+03	8.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+03	8.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+03	8.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+03	8.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+03	8.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+03	8.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+03	8.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+03	8.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+03	8.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+03	8.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+03	8.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+03	8.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+03	8.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+03	8.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+03	8.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+03	8.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+03	8.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+03	8.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+03	8.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+03	8.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+03	8.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+03	8.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+03	8.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+03	8.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+03	8.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+03	8.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+03	8.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+03	8.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+03	8.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+03	8.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+03	8.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+03	8.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+03	8.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+03	8.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+03	8.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+03	8.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+03	8.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+03	8.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+03	8.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+03	9.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+03	9.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+03	9.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+03	9.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+03	9.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+03	9.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+03	9.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+03	9.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+03	9.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+03	9.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+03	9.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+03	9.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+03	9.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+03	9.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+03	9.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+03	9.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+03	9.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+03	9.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+03	9.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+03	9.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+03	9.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+03	9.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+03	9.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+03	9.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+03	9.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+03	9.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+03	9.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+03	9.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+03	9.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+03	9.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+03	9.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+03	9.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+03	9.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+03	9.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+03	9.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+03	9.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+03	9.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+03	9.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+03	9.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+03	9.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+03	9.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+03	9.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+03	9.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+03	9.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+03	9.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+03	9.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+03	9.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+03	9.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.002000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+04	1.004000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+04	1.006000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+04	1.008000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+04	1.010000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+04	1.012000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+04	1.014000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+04	1.016000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+04	1.018000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.022000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+04	1.024000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+04	1.026000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+04	1.028000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+04	1.030000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+04	1.032000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+04	1.034000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+04	1.036000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+04	1.038000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.042000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+04	1.044000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+04	1.046000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+04	1.048000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+04	1.050000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+04	1.052000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+04	1.054000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+04	1.056000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+04	1.058000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.062000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+04	1.064000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+04	1.066000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+04	1.068000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+04	1.070000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+04	1.072000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+04	1.074000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+04	1.076000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+04	1.078000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.082000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+04	1.084000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+04	1.086000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+04	1.088000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+04	1.090000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+04	1.092000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+04	1.094000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+04	1.096000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+04	1.098000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.102000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+04	1.104000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+04	1.106000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+04	1.108000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+04	1.110000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+04	1.112000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+04	1.114000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+04	1.116000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+04	1.118000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.122000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+04	1.124000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+04	1.126000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+04	1.128000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+04	1.130000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+04	1.132000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+04	1.134000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+04	1.136000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+04	1.138000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.142000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.146000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.150000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+04	1.152000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+04	1.154000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+04	1.156000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+04	1.158000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.162000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+04	1.164000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+04	1.166000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+04	1.168000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+04	1.170000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.174000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+04	1.176000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+04	1.178000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.182000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+04	1.184000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+04	1.186000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.190000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+04	1.192000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+04	1.194000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.198000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.202000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.206000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.210000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.214000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.218000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.222000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.226000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.230000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.234000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.238000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.242000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.246000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.250000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.254000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.258000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.262000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.266000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.270000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.274000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.278000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.282000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.286000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.290000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.294000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.298000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Path=onshell-qcd[MUR=2__MUF=2__LHAPDF=325100__PS.MUR=2__PS.MUF=2]
Scale=1000.
ScaledBy=9.79134665760089597e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	5.112010e-06	1.454351e-09	1.454351e-09
4.000000e+01	6.000000e+01	3.425861e-06	1.243028e-09	1.243028e-09
6.000000e+01	8.000000e+01	1.750964e-06	8.996476e-10	8.996476e-10
8.000000e+01	1.000000e+02	9.020995e-07	6.237067e-10	6.237067e-10
1.000000e+02	1.200000e+02	4.861099e-07	4.321743e-10	4.321743e-10
1.200000e+02	1.400000e+02	2.744239e-07	3.066428e-10	3.066428e-10
1.400000e+02	1.600000e+02	1.602126e-07	2.214320e-10	2.214320e-10
1.600000e+02	1.800000e+02	9.572285e-08	1.600269e-10	1.600269e-10
1.800000e+02	2.000000e+02	5.886925e-08	1.185690e-10	1.185690e-10
2.000000e+02	2.200000e+02	3.680090e-08	8.904971e-11	8.904971e-11
2.200000e+02	2.400000e+02	2.337602e-08	6.730462e-11	6.730462e-11
2.400000e+02	2.600000e+02	1.504685e-08	4.988859e-11	4.988859e-11
2.600000e+02	2.800000e+02	9.869255e-09	3.820304e-11	3.820304e-11
2.800000e+02	3.000000e+02	6.594225e-09	3.008745e-11	3.008745e-11
3.000000e+02	3.200000e+02	4.431987e-09	2.325230e-11	2.325230e-11
3.200000e+02	3.400000e+02	2.980008e-09	1.832013e-11	1.832013e-11
3.400000e+02	3.600000e+02	2.087902e-09	1.445048e-11	1.445048e-11
3.600000e+02	3.800000e+02	1.457981e-09	1.185158e-11	1.185158e-11
3.800000e+02	4.000000e+02	1.021018e-09	9.549041e-12	9.549041e-12
4.000000e+02	4.200000e+02	7.406000e-10	7.565010e-12	7.565010e-12
4.200000e+02	4.400000e+02	5.185795e-10	6.255170e-12	6.255170e-12
4.400000e+02	4.600000e+02	3.802543e-10	5.200841e-12	5.200841e-12
4.600000e+02	4.800000e+02	2.729800e-10	4.149494e-12	4.149494e-12
4.800000e+02	5.000000e+02	2.047719e-10	3.635598e-12	3.635598e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Path=onshell-qcd[MUR=2__MUF=1__LHAPDF=325100__PS.MUR=2__PS.MUF=1]
Scale=1000.
ScaledBy=9.79135040304752897e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	5.091210e-06	1.438033e-09	1.438033e-09
4.000000e+01	6.000000e+01	3.410181e-06	1.227633e-09	1.227633e-09
6.000000e+01	8.000000e+01	1.748666e-06	8.914401e-10	8.914401e-10
8.000000e+01	1.000000e+02	9.046260e-07	6.211409e-10	6.211409e-10
1.000000e+02	1.200000e+02	4.894848e-07	4.324804e-10	4.324804e-10
1.200000e+02	1.400000e+02	2.774347e-07	3.082857e-10	3.082857e-10
1.400000e+02	1.600000e+02	1.625762e-07	2.235813e-10	2.235813e-10
1.600000e+02	1.800000e+02	9.748710e-08	1.622470e-10	1.622470e-10
1.800000e+02	2.000000e+02	6.016295e-08	1.206804e-10	1.206804e-10
2.000000e+02	2.200000e+02	3.773553e-08	9.097361e-11	9.097361e-11
2.200000e+02	2.400000e+02	2.404821e-08	6.900455e-11	6.900455e-11
2.400000e+02	2.600000e+02	1.552848e-08	5.134323e-11	5.134323e-11
2.600000e+02	2.800000e+02	1.021618e-08	3.946150e-11	3.946150e-11
2.800000e+02	3.000000e+02	6.845250e-09	3.117748e-11	3.117748e-11
3.000000e+02	3.200000e+02	4.613850e-09	2.416277e-11	2.416277e-11
3.200000e+02	3.400000e+02	3.111085e-09	1.908741e-11	1.908741e-11
3.400000e+02	3.600000e+02	2.185945e-09	1.511580e-11	1.511580e-11
3.600000e+02	3.800000e+02	1.530124e-09	1.242894e-11	1.242894e-11
3.800000e+02	4.000000e+02	1.074362e-09	1.004829e-11	1.004829e-11
4.000000e+02	4.200000e+02	7.812595e-10	7.979865e-12	7.979865e-12
4.200000e+02	4.400000e+02	5.482475e-10	6.607203e-12	6.607203e-12
4.400000e+02	4.600000e+02	4.032425e-10	5.520781e-12	5.520781e-12
4.600000e+02	4.800000e+02	2.899019e-10	4.409148e-12	4.409148e-12
4.800000e+02	5.000000e+02	2.180295e-10	3.867049e-12	3.867049e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Path=onshell-qcd[MUR=1__MUF=2__LHAPDF=325100__PS.MUR=1__PS.MUF=2]
Scale=1000.
ScaledBy=9.79134761815991035e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	6.080580e-06	1.729906e-09	1.729906e-09
4.000000e+01	6.000000e+01	4.074958e-06	1.478544e-09	1.478544e-09
6.000000e+01	8.000000e+01	2.082719e-06	1.070104e-09	1.070104e-09
8.000000e+01	1.000000e+02	1.073020e-06	7.418804e-10	7.418804e-10
1.000000e+02	1.200000e+02	5.782130e-07	5.140584e-10	5.140584e-10
1.200000e+02	1.400000e+02	3.264189e-07	3.647423e-10	3.647423e-10
1.400000e+02	1.600000e+02	1.905679e-07	2.633867e-10	2.633867e-10
1.600000e+02	1.800000e+02	1.138594e-07	1.903471e-10	1.903471e-10
1.800000e+02	2.000000e+02	7.002320e-08	1.410342e-10	1.410342e-10
2.000000e+02	2.200000e+02	4.377356e-08	1.059219e-10	1.059219e-10
2.200000e+02	2.400000e+02	2.780506e-08	8.005682e-11	8.005682e-11
2.400000e+02	2.600000e+02	1.789777e-08	5.934096e-11	5.934096e-11
2.600000e+02	2.800000e+02	1.173918e-08	4.544136e-11	4.544136e-11
2.800000e+02	3.000000e+02	7.843640e-09	3.578811e-11	3.578811e-11
3.000000e+02	3.200000e+02	5.271715e-09	2.765790e-11	2.765790e-11
3.200000e+02	3.400000e+02	3.544630e-09	2.179123e-11	2.179123e-11
3.400000e+02	3.600000e+02	2.483497e-09	1.718841e-11	1.718841e-11
3.600000e+02	3.800000e+02	1.734224e-09	1.409709e-11	1.409709e-11
3.800000e+02	4.000000e+02	1.214470e-09	1.135829e-11	1.135829e-11
4.000000e+02	4.200000e+02	8.809210e-10	8.998351e-12	8.998351e-12
4.200000e+02	4.400000e+02	6.168350e-10	7.440336e-12	7.440336e-12
4.400000e+02	4.600000e+02	4.523009e-10	6.186243e-12	6.186243e-12
4.600000e+02	4.800000e+02	3.247013e-10	4.935696e-12	4.935696e-12
4.800000e+02	5.000000e+02	2.435700e-10	4.324434e-12	4.324434e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=1__MUF=1__LHAPDF=325100]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=1__MUF=1__LHAPDF=325100]
Path=onshell-qcd[MUR=1__MUF=1__LHAPDF=325100]
Scale=1000.
ScaledBy=9.79134870550767137e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	6.055835e-06	1.710496e-09	1.710496e-09
4.000000e+01	6.000000e+01	4.056306e-06	1.460232e-09	1.460232e-09
6.000000e+01	8.000000e+01	2.079984e-06	1.060341e-09	1.060341e-09
8.000000e+01	1.000000e+02	1.076025e-06	7.388280e-10	7.388280e-10
1.000000e+02	1.200000e+02	5.822270e-07	5.144222e-10	5.144222e-10
1.200000e+02	1.400000e+02	3.300000e-07	3.666964e-10	3.666964e-10
1.400000e+02	1.600000e+02	1.933795e-07	2.659431e-10	2.659431e-10
1.600000e+02	1.800000e+02	1.159579e-07	1.929878e-10	1.929878e-10
1.800000e+02	2.000000e+02	7.156200e-08	1.435456e-10	1.435456e-10
2.000000e+02	2.200000e+02	4.488526e-08	1.082103e-10	1.082103e-10
2.200000e+02	2.400000e+02	2.860461e-08	8.207880e-11	8.207880e-11
2.400000e+02	2.600000e+02	1.847065e-08	6.107119e-11	6.107119e-11
2.600000e+02	2.800000e+02	1.215183e-08	4.693825e-11	4.693825e-11
2.800000e+02	3.000000e+02	8.142215e-09	3.708465e-11	3.708465e-11
3.000000e+02	3.200000e+02	5.488030e-09	2.874087e-11	2.874087e-11
3.200000e+02	3.400000e+02	3.700540e-09	2.270389e-11	2.270389e-11
3.400000e+02	3.600000e+02	2.600114e-09	1.797978e-11	1.797978e-11
3.600000e+02	3.800000e+02	1.820036e-09	1.478384e-11	1.478384e-11
3.800000e+02	4.000000e+02	1.277921e-09	1.195213e-11	1.195213e-11
4.000000e+02	4.200000e+02	9.292845e-10	9.491804e-12	9.491804e-12
4.200000e+02	4.400000e+02	6.521240e-10	7.859065e-12	7.859065e-12
4.400000e+02	4.600000e+02	4.796446e-10	6.566801e-12	6.566801e-12
4.600000e+02	4.800000e+02	3.448294e-10	5.244547e-12	5.244547e-12
4.800000e+02	5.000000e+02	2.593394e-10	4.599736e-12	4.599736e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Path=onshell-qcd[MUR=1__MUF=0.5__LHAPDF=325100__PS.MUR=1__PS.MUF=0.5]
Scale=1000.
ScaledBy=9.79134797510691422e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	5.997280e-06	1.680679e-09	1.680679e-09
4.000000e+01	6.000000e+01	4.014289e-06	1.432418e-09	1.432418e-09
6.000000e+01	8.000000e+01	2.065965e-06	1.043920e-09	1.043920e-09
8.000000e+01	1.000000e+02	1.073719e-06	7.315296e-10	7.315296e-10
1.000000e+02	1.200000e+02	5.836805e-07	5.121269e-10	5.121269e-10
1.200000e+02	1.400000e+02	3.323150e-07	3.669801e-10	3.669801e-10
1.400000e+02	1.600000e+02	1.955580e-07	2.674544e-10	2.674544e-10
1.600000e+02	1.800000e+02	1.177435e-07	1.949908e-10	1.949908e-10
1.800000e+02	2.000000e+02	7.295035e-08	1.456800e-10	1.456800e-10
2.000000e+02	2.200000e+02	4.592914e-08	1.102854e-10	1.102854e-10
2.200000e+02	2.400000e+02	2.937852e-08	8.399354e-11	8.399354e-11
2.400000e+02	2.600000e+02	1.903821e-08	6.276679e-11	6.276679e-11
2.600000e+02	2.800000e+02	1.256829e-08	4.844333e-11	4.844333e-11
2.800000e+02	3.000000e+02	8.448075e-09	3.841147e-11	3.841147e-11
3.000000e+02	3.200000e+02	5.712575e-09	2.986507e-11	2.986507e-11
3.200000e+02	3.400000e+02	3.864297e-09	2.366315e-11	2.366315e-11
3.400000e+02	3.600000e+02	2.723896e-09	1.882361e-11	1.882361e-11
3.600000e+02	3.800000e+02	1.911870e-09	1.552218e-11	1.552218e-11
3.800000e+02	4.000000e+02	1.346381e-09	1.259808e-11	1.259808e-11
4.000000e+02	4.200000e+02	9.818590e-10	1.003283e-11	1.003283e-11
4.200000e+02	4.400000e+02	6.907175e-10	8.319812e-12	8.319812e-12
4.400000e+02	4.600000e+02	5.097810e-10	6.990477e-12	6.990477e-12
4.600000e+02	4.800000e+02	3.670928e-10	5.589365e-12	5.589365e-12
4.800000e+02	5.000000e+02	2.768893e-10	4.907722e-12	4.907722e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Path=onshell-qcd[MUR=0.5__MUF=1__LHAPDF=325100__PS.MUR=0.5__PS.MUF=1]
Scale=1000.
ScaledBy=9.79134791250676758e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	7.328740e-06	2.070033e-09	2.070033e-09
4.000000e+01	6.000000e+01	4.908917e-06	1.767164e-09	1.767164e-09
6.000000e+01	8.000000e+01	2.517185e-06	1.283219e-09	1.283219e-09
8.000000e+01	1.000000e+02	1.302199e-06	8.941256e-10	8.941256e-10
1.000000e+02	1.200000e+02	7.046080e-07	6.225510e-10	6.225510e-10
1.200000e+02	1.400000e+02	3.993642e-07	4.437740e-10	4.437740e-10
1.400000e+02	1.600000e+02	2.340268e-07	3.218429e-10	3.218429e-10
1.600000e+02	1.800000e+02	1.403316e-07	2.335528e-10	2.335528e-10
1.800000e+02	2.000000e+02	8.660390e-08	1.737182e-10	1.737182e-10
2.000000e+02	2.200000e+02	5.431990e-08	1.309555e-10	1.309555e-10
2.200000e+02	2.400000e+02	3.461714e-08	9.933131e-11	9.933131e-11
2.400000e+02	2.600000e+02	2.235308e-08	7.390805e-11	7.390805e-11
2.600000e+02	2.800000e+02	1.470609e-08	5.680440e-11	5.680440e-11
2.800000e+02	3.000000e+02	9.853665e-09	4.487964e-11	4.487964e-11
3.000000e+02	3.200000e+02	6.641590e-09	3.478205e-11	3.478205e-11
3.200000e+02	3.400000e+02	4.478373e-09	2.747612e-11	2.747612e-11
3.400000e+02	3.600000e+02	3.146644e-09	2.175903e-11	2.175903e-11
3.600000e+02	3.800000e+02	2.202597e-09	1.789132e-11	1.789132e-11
3.800000e+02	4.000000e+02	1.546533e-09	1.446440e-11	1.446440e-11
4.000000e+02	4.200000e+02	1.124615e-09	1.148693e-11	1.148693e-11
4.200000e+02	4.400000e+02	7.891970e-10	9.510998e-12	9.510998e-12
4.400000e+02	4.600000e+02	5.804635e-10	7.947103e-12	7.947103e-12
4.600000e+02	4.800000e+02	4.173107e-10	6.346922e-12	6.346922e-12
4.800000e+02	5.000000e+02	3.138512e-10	5.566574e-12	5.566574e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Path=onshell-qcd[MUR=0.5__MUF=0.5__LHAPDF=325100__PS.MUR=0.5__PS.MUF=0.5]
Scale=1000.
ScaledBy=9.79134837439408187e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	7.257870e-06	2.033949e-09	2.033949e-09
4.000000e+01	6.000000e+01	4.858071e-06	1.733505e-09	1.733505e-09
6.000000e+01	8.000000e+01	2.500219e-06	1.263347e-09	1.263347e-09
8.000000e+01	1.000000e+02	1.299409e-06	8.852932e-10	8.852932e-10
1.000000e+02	1.200000e+02	7.063670e-07	6.197731e-10	6.197731e-10
1.200000e+02	1.400000e+02	4.021658e-07	4.441173e-10	4.441173e-10
1.400000e+02	1.600000e+02	2.366632e-07	3.236719e-10	3.236719e-10
1.600000e+02	1.800000e+02	1.424925e-07	2.359768e-10	2.359768e-10
1.800000e+02	2.000000e+02	8.828410e-08	1.763011e-10	1.763011e-10
2.000000e+02	2.200000e+02	5.558320e-08	1.334667e-10	1.334667e-10
2.200000e+02	2.400000e+02	3.555372e-08	1.016485e-10	1.016485e-10
2.400000e+02	2.600000e+02	2.303994e-08	7.596006e-11	7.596006e-11
2.600000e+02	2.800000e+02	1.521008e-08	5.862585e-11	5.862585e-11
2.800000e+02	3.000000e+02	1.022382e-08	4.648535e-11	4.648535e-11
3.000000e+02	3.200000e+02	6.913330e-09	3.614255e-11	3.614255e-11
3.200000e+02	3.400000e+02	4.676552e-09	2.863702e-11	2.863702e-11
3.400000e+02	3.600000e+02	3.296445e-09	2.278023e-11	2.278023e-11
3.600000e+02	3.800000e+02	2.313735e-09	1.878486e-11	1.878486e-11
3.800000e+02	4.000000e+02	1.629383e-09	1.524612e-11	1.524612e-11
4.000000e+02	4.200000e+02	1.188241e-09	1.214168e-11	1.214168e-11
4.200000e+02	4.400000e+02	8.359020e-10	1.006859e-11	1.006859e-11
4.400000e+02	4.600000e+02	6.169345e-10	8.459839e-12	8.459839e-12
4.600000e+02	4.800000e+02	4.442538e-10	6.764218e-12	6.764218e-12
4.800000e+02	5.000000e+02	3.350900e-10	5.939299e-12	5.939299e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Path=onshell-qcd[ME.MUR=2__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=2]
Scale=1000.
ScaledBy=9.79134665760089597e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	5.112010e-06	1.454351e-09	1.454351e-09
4.000000e+01	6.000000e+01	3.425861e-06	1.243028e-09	1.243028e-09
6.000000e+01	8.000000e+01	1.750964e-06	8.996476e-10	8.996476e-10
8.000000e+01	1.000000e+02	9.020995e-07	6.237067e-10	6.237067e-10
1.000000e+02	1.200000e+02	4.861099e-07	4.321743e-10	4.321743e-10
1.200000e+02	1.400000e+02	2.744239e-07	3.066428e-10	3.066428e-10
1.400000e+02	1.600000e+02	1.602126e-07	2.214320e-10	2.214320e-10
1.600000e+02	1.800000e+02	9.572285e-08	1.600269e-10	1.600269e-10
1.800000e+02	2.000000e+02	5.886925e-08	1.185690e-10	1.185690e-10
2.000000e+02	2.200000e+02	3.680090e-08	8.904971e-11	8.904971e-11
2.200000e+02	2.400000e+02	2.337602e-08	6.730462e-11	6.730462e-11
2.400000e+02	2.600000e+02	1.504685e-08	4.988859e-11	4.988859e-11
2.600000e+02	2.800000e+02	9.869255e-09	3.820304e-11	3.820304e-11
2.800000e+02	3.000000e+02	6.594225e-09	3.008745e-11	3.008745e-11
3.000000e+02	3.200000e+02	4.431987e-09	2.325230e-11	2.325230e-11
3.200000e+02	3.400000e+02	2.980008e-09	1.832013e-11	1.832013e-11
3.400000e+02	3.600000e+02	2.087902e-09	1.445048e-11	1.445048e-11
3.600000e+02	3.800000e+02	1.457981e-09	1.185158e-11	1.185158e-11
3.800000e+02	4.000000e+02	1.021018e-09	9.549041e-12	9.549041e-12
4.000000e+02	4.200000e+02	7.406000e-10	7.565010e-12	7.565010e-12
4.200000e+02	4.400000e+02	5.185795e-10	6.255170e-12	6.255170e-12
4.400000e+02	4.600000e+02	3.802543e-10	5.200841e-12	5.200841e-12
4.600000e+02	4.800000e+02	2.729800e-10	4.149494e-12	4.149494e-12
4.800000e+02	5.000000e+02	2.047719e-10	3.635598e-12	3.635598e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Path=onshell-qcd[ME.MUR=2__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=2__ME.PS.MUF=1]
Scale=1000.
ScaledBy=9.79135040304752897e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	5.091210e-06	1.438033e-09	1.438033e-09
4.000000e+01	6.000000e+01	3.410181e-06	1.227633e-09	1.227633e-09
6.000000e+01	8.000000e+01	1.748666e-06	8.914401e-10	8.914401e-10
8.000000e+01	1.000000e+02	9.046260e-07	6.211409e-10	6.211409e-10
1.000000e+02	1.200000e+02	4.894848e-07	4.324804e-10	4.324804e-10
1.200000e+02	1.400000e+02	2.774347e-07	3.082857e-10	3.082857e-10
1.400000e+02	1.600000e+02	1.625762e-07	2.235813e-10	2.235813e-10
1.600000e+02	1.800000e+02	9.748710e-08	1.622470e-10	1.622470e-10
1.800000e+02	2.000000e+02	6.016295e-08	1.206804e-10	1.206804e-10
2.000000e+02	2.200000e+02	3.773553e-08	9.097361e-11	9.097361e-11
2.200000e+02	2.400000e+02	2.404821e-08	6.900455e-11	6.900455e-11
2.400000e+02	2.600000e+02	1.552848e-08	5.134323e-11	5.134323e-11
2.600000e+02	2.800000e+02	1.021618e-08	3.946150e-11	3.946150e-11
2.800000e+02	3.000000e+02	6.845250e-09	3.117748e-11	3.117748e-11
3.000000e+02	3.200000e+02	4.613850e-09	2.416277e-11	2.416277e-11
3.200000e+02	3.400000e+02	3.111085e-09	1.908741e-11	1.908741e-11
3.400000e+02	3.600000e+02	2.185945e-09	1.511580e-11	1.511580e-11
3.600000e+02	3.800000e+02	1.530124e-09	1.242894e-11	1.242894e-11
3.800000e+02	4.000000e+02	1.074362e-09	1.004829e-11	1.004829e-11
4.000000e+02	4.200000e+02	7.812595e-10	7.979865e-12	7.979865e-12
4.200000e+02	4.400000e+02	5.482475e-10	6.607203e-12	6.607203e-12
4.400000e+02	4.600000e+02	4.032425e-10	5.520781e-12	5.520781e-12
4.600000e+02	4.800000e+02	2.899019e-10	4.409148e-12	4.409148e-12
4.800000e+02	5.000000e+02	2.180295e-10	3.867049e-12	3.867049e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Path=onshell-qcd[ME.MUR=1__ME.MUF=2__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=2]
Scale=1000.
ScaledBy=9.79134761815991035e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	6.080580e-06	1.729906e-09	1.729906e-09
4.000000e+01	6.000000e+01	4.074958e-06	1.478544e-09	1.478544e-09
6.000000e+01	8.000000e+01	2.082719e-06	1.070104e-09	1.070104e-09
8.000000e+01	1.000000e+02	1.073020e-06	7.418804e-10	7.418804e-10
1.000000e+02	1.200000e+02	5.782130e-07	5.140584e-10	5.140584e-10
1.200000e+02	1.400000e+02	3.264189e-07	3.647423e-10	3.647423e-10
1.400000e+02	1.600000e+02	1.905679e-07	2.633867e-10	2.633867e-10
1.600000e+02	1.800000e+02	1.138594e-07	1.903471e-10	1.903471e-10
1.800000e+02	2.000000e+02	7.002320e-08	1.410342e-10	1.410342e-10
2.000000e+02	2.200000e+02	4.377356e-08	1.059219e-10	1.059219e-10
2.200000e+02	2.400000e+02	2.780506e-08	8.005682e-11	8.005682e-11
2.400000e+02	2.600000e+02	1.789777e-08	5.934096e-11	5.934096e-11
2.600000e+02	2.800000e+02	1.173918e-08	4.544136e-11	4.544136e-11
2.800000e+02	3.000000e+02	7.843640e-09	3.578811e-11	3.578811e-11
3.000000e+02	3.200000e+02	5.271715e-09	2.765790e-11	2.765790e-11
3.200000e+02	3.400000e+02	3.544630e-09	2.179123e-11	2.179123e-11
3.400000e+02	3.600000e+02	2.483497e-09	1.718841e-11	1.718841e-11
3.600000e+02	3.800000e+02	1.734224e-09	1.409709e-11	1.409709e-11
3.800000e+02	4.000000e+02	1.214470e-09	1.135829e-11	1.135829e-11
4.000000e+02	4.200000e+02	8.809210e-10	8.998351e-12	8.998351e-12
4.200000e+02	4.400000e+02	6.168350e-10	7.440336e-12	7.440336e-12
4.400000e+02	4.600000e+02	4.523009e-10	6.186243e-12	6.186243e-12
4.600000e+02	4.800000e+02	3.247013e-10	4.935696e-12	4.935696e-12
4.800000e+02	5.000000e+02	2.435700e-10	4.324434e-12	4.324434e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Path=onshell-qcd[ME.MUR=1__ME.MUF=1__ME.LHAPDF=325100]
Scale=1000.
ScaledBy=9.79134870550767137e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	6.055835e-06	1.710496e-09	1.710496e-09
4.000000e+01	6.000000e+01	4.056306e-06	1.460232e-09	1.460232e-09
6.000000e+01	8.000000e+01	2.079984e-06	1.060341e-09	1.060341e-09
8.000000e+01	1.000000e+02	1.076025e-06	7.388280e-10	7.388280e-10
1.000000e+02	1.200000e+02	5.822270e-07	5.144222e-10	5.144222e-10
1.200000e+02	1.400000e+02	3.300000e-07	3.666964e-10	3.666964e-10
1.400000e+02	1.600000e+02	1.933795e-07	2.659431e-10	2.659431e-10
1.600000e+02	1.800000e+02	1.159579e-07	1.929878e-10	1.929878e-10
1.800000e+02	2.000000e+02	7.156200e-08	1.435456e-10	1.435456e-10
2.000000e+02	2.200000e+02	4.488526e-08	1.082103e-10	1.082103e-10
2.200000e+02	2.400000e+02	2.860461e-08	8.207880e-11	8.207880e-11
2.400000e+02	2.600000e+02	1.847065e-08	6.107119e-11	6.107119e-11
2.600000e+02	2.800000e+02	1.215183e-08	4.693825e-11	4.693825e-11
2.800000e+02	3.000000e+02	8.142215e-09	3.708465e-11	3.708465e-11
3.000000e+02	3.200000e+02	5.488030e-09	2.874087e-11	2.874087e-11
3.200000e+02	3.400000e+02	3.700540e-09	2.270389e-11	2.270389e-11
3.400000e+02	3.600000e+02	2.600114e-09	1.797978e-11	1.797978e-11
3.600000e+02	3.800000e+02	1.820036e-09	1.478384e-11	1.478384e-11
3.800000e+02	4.000000e+02	1.277921e-09	1.195213e-11	1.195213e-11
4.000000e+02	4.200000e+02	9.292845e-10	9.491804e-12	9.491804e-12
4.200000e+02	4.400000e+02	6.521240e-10	7.859065e-12	7.859065e-12
4.400000e+02	4.600000e+02	4.796446e-10	6.566801e-12	6.566801e-12
4.600000e+02	4.800000e+02	3.448294e-10	5.244547e-12	5.244547e-12
4.800000e+02	5.000000e+02	2.593394e-10	4.599736e-12	4.599736e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Path=onshell-qcd[ME.MUR=1__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=1__ME.PS.MUF=0.5]
Scale=1000.
ScaledBy=9.79134797510691422e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	5.997280e-06	1.680679e-09	1.680679e-09
4.000000e+01	6.000000e+01	4.014289e-06	1.432418e-09	1.432418e-09
6.000000e+01	8.000000e+01	2.065965e-06	1.043920e-09	1.043920e-09
8.000000e+01	1.000000e+02	1.073719e-06	7.315296e-10	7.315296e-10
1.000000e+02	1.200000e+02	5.836805e-07	5.121269e-10	5.121269e-10
1.200000e+02	1.400000e+02	3.323150e-07	3.669801e-10	3.669801e-10
1.400000e+02	1.600000e+02	1.955580e-07	2.674544e-10	2.674544e-10
1.600000e+02	1.800000e+02	1.177435e-07	1.949908e-10	1.949908e-10
1.800000e+02	2.000000e+02	7.295035e-08	1.456800e-10	1.456800e-10
2.000000e+02	2.200000e+02	4.592914e-08	1.102854e-10	1.102854e-10
2.200000e+02	2.400000e+02	2.937852e-08	8.399354e-11	8.399354e-11
2.400000e+02	2.600000e+02	1.903821e-08	6.276679e-11	6.276679e-11
2.600000e+02	2.800000e+02	1.256829e-08	4.844333e-11	4.844333e-11
2.800000e+02	3.000000e+02	8.448075e-09	3.841147e-11	3.841147e-11
3.000000e+02	3.200000e+02	5.712575e-09	2.986507e-11	2.986507e-11
3.200000e+02	3.400000e+02	3.864297e-09	2.366315e-11	2.366315e-11
3.400000e+02	3.600000e+02	2.723896e-09	1.882361e-11	1.882361e-11
3.600000e+02	3.800000e+02	1.911870e-09	1.552218e-11	1.552218e-11
3.800000e+02	4.000000e+02	1.346381e-09	1.259808e-11	1.259808e-11
4.000000e+02	4.200000e+02	9.818590e-10	1.003283e-11	1.003283e-11
4.200000e+02	4.400000e+02	6.907175e-10	8.319812e-12	8.319812e-12
4.400000e+02	4.600000e+02	5.097810e-10	6.990477e-12	6.990477e-12
4.600000e+02	4.800000e+02	3.670928e-10	5.589365e-12	5.589365e-12
4.800000e+02	5.000000e+02	2.768893e-10	4.907722e-12	4.907722e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Path=onshell-qcd[ME.MUR=0.5__ME.MUF=1__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=1]
Scale=1000.
ScaledBy=9.79134791250676758e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	7.328740e-06	2.070033e-09	2.070033e-09
4.000000e+01	6.000000e+01	4.908917e-06	1.767164e-09	1.767164e-09
6.000000e+01	8.000000e+01	2.517185e-06	1.283219e-09	1.283219e-09
8.000000e+01	1.000000e+02	1.302199e-06	8.941256e-10	8.941256e-10
1.000000e+02	1.200000e+02	7.046080e-07	6.225510e-10	6.225510e-10
1.200000e+02	1.400000e+02	3.993642e-07	4.437740e-10	4.437740e-10
1.400000e+02	1.600000e+02	2.340268e-07	3.218429e-10	3.218429e-10
1.600000e+02	1.800000e+02	1.403316e-07	2.335528e-10	2.335528e-10
1.800000e+02	2.000000e+02	8.660390e-08	1.737182e-10	1.737182e-10
2.000000e+02	2.200000e+02	5.431990e-08	1.309555e-10	1.309555e-10
2.200000e+02	2.400000e+02	3.461714e-08	9.933131e-11	9.933131e-11
2.400000e+02	2.600000e+02	2.235308e-08	7.390805e-11	7.390805e-11
2.600000e+02	2.800000e+02	1.470609e-08	5.680440e-11	5.680440e-11
2.800000e+02	3.000000e+02	9.853665e-09	4.487964e-11	4.487964e-11
3.000000e+02	3.200000e+02	6.641590e-09	3.478205e-11	3.478205e-11
3.200000e+02	3.400000e+02	4.478373e-09	2.747612e-11	2.747612e-11
3.400000e+02	3.600000e+02	3.146644e-09	2.175903e-11	2.175903e-11
3.600000e+02	3.800000e+02	2.202597e-09	1.789132e-11	1.789132e-11
3.800000e+02	4.000000e+02	1.546533e-09	1.446440e-11	1.446440e-11
4.000000e+02	4.200000e+02	1.124615e-09	1.148693e-11	1.148693e-11
4.200000e+02	4.400000e+02	7.891970e-10	9.510998e-12	9.510998e-12
4.400000e+02	4.600000e+02	5.804635e-10	7.947103e-12	7.947103e-12
4.600000e+02	4.800000e+02	4.173107e-10	6.346922e-12	6.346922e-12
4.800000e+02	5.000000e+02	3.138512e-10	5.566574e-12	5.566574e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Path=onshell-qcd[ME.MUR=0.5__ME.MUF=0.5__ME.LHAPDF=325100__ME.PS.MUR=0.5__ME.PS.MUF=0.5]
Scale=1000.
ScaledBy=9.79134837439408187e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	7.257870e-06	2.033949e-09	2.033949e-09
4.000000e+01	6.000000e+01	4.858071e-06	1.733505e-09	1.733505e-09
6.000000e+01	8.000000e+01	2.500219e-06	1.263347e-09	1.263347e-09
8.000000e+01	1.000000e+02	1.299409e-06	8.852932e-10	8.852932e-10
1.000000e+02	1.200000e+02	7.063670e-07	6.197731e-10	6.197731e-10
1.200000e+02	1.400000e+02	4.021658e-07	4.441173e-10	4.441173e-10
1.400000e+02	1.600000e+02	2.366632e-07	3.236719e-10	3.236719e-10
1.600000e+02	1.800000e+02	1.424925e-07	2.359768e-10	2.359768e-10
1.800000e+02	2.000000e+02	8.828410e-08	1.763011e-10	1.763011e-10
2.000000e+02	2.200000e+02	5.558320e-08	1.334667e-10	1.334667e-10
2.200000e+02	2.400000e+02	3.555372e-08	1.016485e-10	1.016485e-10
2.400000e+02	2.600000e+02	2.303994e-08	7.596006e-11	7.596006e-11
2.600000e+02	2.800000e+02	1.521008e-08	5.862585e-11	5.862585e-11
2.800000e+02	3.000000e+02	1.022382e-08	4.648535e-11	4.648535e-11
3.000000e+02	3.200000e+02	6.913330e-09	3.614255e-11	3.614255e-11
3.200000e+02	3.400000e+02	4.676552e-09	2.863702e-11	2.863702e-11
3.400000e+02	3.600000e+02	3.296445e-09	2.278023e-11	2.278023e-11
3.600000e+02	3.800000e+02	2.313735e-09	1.878486e-11	1.878486e-11
3.800000e+02	4.000000e+02	1.629383e-09	1.524612e-11	1.524612e-11
4.000000e+02	4.200000e+02	1.188241e-09	1.214168e-11	1.214168e-11
4.200000e+02	4.400000e+02	8.359020e-10	1.006859e-11	1.006859e-11
4.400000e+02	4.600000e+02	6.169345e-10	8.459839e-12	8.459839e-12
4.600000e+02	4.800000e+02	4.442538e-10	6.764218e-12	6.764218e-12
4.800000e+02	5.000000e+02	3.350900e-10	5.939299e-12	5.939299e-12
# END HISTO1D


# BEGIN HISTO1D /onshell-qcd
LineColor=blue!80!black
LineDash=3pt 5pt
LineStyle=dashed
LineWidth=1.5pt
Name=onshell-qcd
Path=onshell-qcd
Scale=1000.
ScaledBy=9.79134870550767137e-12
Title=on-shell\\W$^+$W$^+jj$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	6.055835e-06	1.710496e-09	1.710496e-09
4.000000e+01	6.000000e+01	4.056306e-06	1.460232e-09	1.460232e-09
6.000000e+01	8.000000e+01	2.079984e-06	1.060341e-09	1.060341e-09
8.000000e+01	1.000000e+02	1.076025e-06	7.388280e-10	7.388280e-10
1.000000e+02	1.200000e+02	5.822270e-07	5.144222e-10	5.144222e-10
1.200000e+02	1.400000e+02	3.300000e-07	3.666964e-10	3.666964e-10
1.400000e+02	1.600000e+02	1.933795e-07	2.659431e-10	2.659431e-10
1.600000e+02	1.800000e+02	1.159579e-07	1.929878e-10	1.929878e-10
1.800000e+02	2.000000e+02	7.156200e-08	1.435456e-10	1.435456e-10
2.000000e+02	2.200000e+02	4.488526e-08	1.082103e-10	1.082103e-10
2.200000e+02	2.400000e+02	2.860461e-08	8.207880e-11	8.207880e-11
2.400000e+02	2.600000e+02	1.847065e-08	6.107119e-11	6.107119e-11
2.600000e+02	2.800000e+02	1.215183e-08	4.693825e-11	4.693825e-11
2.800000e+02	3.000000e+02	8.142215e-09	3.708465e-11	3.708465e-11
3.000000e+02	3.200000e+02	5.488030e-09	2.874087e-11	2.874087e-11
3.200000e+02	3.400000e+02	3.700540e-09	2.270389e-11	2.270389e-11
3.400000e+02	3.600000e+02	2.600114e-09	1.797978e-11	1.797978e-11
3.600000e+02	3.800000e+02	1.820036e-09	1.478384e-11	1.478384e-11
3.800000e+02	4.000000e+02	1.277921e-09	1.195213e-11	1.195213e-11
4.000000e+02	4.200000e+02	9.292845e-10	9.491804e-12	9.491804e-12
4.200000e+02	4.400000e+02	6.521240e-10	7.859065e-12	7.859065e-12
4.400000e+02	4.600000e+02	4.796446e-10	6.566801e-12	6.566801e-12
4.600000e+02	4.800000e+02	3.448294e-10	5.244547e-12	5.244547e-12
4.800000e+02	5.000000e+02	2.593394e-10	4.599736e-12	4.599736e-12
# END HISTO1D



==> plots/s-t-channel-nlo/costheta_jj.dat <==
# BEGIN PLOT
RatioPlot1YLabel=d$\sigma$/d$\sigma_{|s+t/u|^2}$
DrawOnly=lo[Nominal] lo-s-t[Nominal] lo-s[Nominal] lo-t[Nominal] lo-t-v2[Nominal]
RatioPlot2Reference=nlo[Nominal]
Title=$\mathrm{pp}\to \mathrm{e}^+\nu_\mathrm{e}\,\mu^+\nu_\mu\,\mathrm{j}\mathrm{j}$
PlotSize=10,6
RatioPlot2YLabel=d$\sigma$/d$\sigma_{|s+t/u|^2}$
Legend2YPos=0.92
RatioPlot2YSize=4
XLabel=$\cos\theta_{\mathrm{j}_1\mathrm{j}_2}$
Legend=0
RatioPlot1Reference=lo[Nominal]
Legend1YPos=0.92
LegendOnly=lo[Nominal] lo-s-t[Nominal] lo-s[Nominal] lo-t[Nominal]
Legend2=1
Legend1=0
RatioPlot1=1
RatioPlot=0
Legend1Title=\textbf{NLO}\\$\mathcal{O}(\alpha^6+\alpha_s\alpha^6)$
LogY=0
RatioPlot2YMax=1.4999
RatioPlot1YMin=0.0001
RatioPlot2DrawOnly=nlo[Nominal] nlo-s-t[Nominal] nlo-s[Nominal] nlo-t[Nominal] nlo-t-gq[Nominal] nlo-t-m[Nominal]
Legend1XPos=0.19
Legend1Only=nlo[Nominal] nlo-s-t[Nominal] nlo-s[Nominal] nlo-t[Nominal]
RatioPlot1DrawOnly=lo[Nominal] lo-s-t[Nominal] lo-s[Nominal] lo-t[Nominal]
YMax=3.0
RatioPlot1YMax=1.4999
RatioPlot2YMin=0.0001
RatioPlot2=2
YLabel=d$\sigma$/d$\cos\theta_{\mathrm{j}_1\mathrm{j}_2}$ [fb]
Legend2Only=lo[Nominal] lo-s-t[Nominal] lo-s[Nominal] lo-t[Nominal]
Legend2Title=LO $\mathcal{O}(\alpha^6)$
Legend2XPos=0.08
RatioPlot1YSize=4
# END PLOT

# BEGIN HISTO1D /lo[Nominal]
ErrorBreakdown={0: {"": {up: 0.002742299999999989, dn: 0.003585500000000005}}, 1: {"": {up: 0.002794600000000008, dn: 0.003671399999999991}}, 2: {"": {up: 0.002852599999999983, dn: 0.00376700000000002}}, 3: {"": {up: 0.002921699999999999, dn: 0.003879199999999999}}, 4: {"": {up: 0.002990399999999976, dn: 0.003994700000000018}}, 5: {"": {up: 0.003081799999999996, dn: 0.004142699999999999}}, 6: {"": {up: 0.003167000000000003, dn: 0.004288099999999989}}, 7: {"": {up: 0.003264099999999992, dn: 0.004455700000000007}}, 8: {"": {up: 0.003383799999999992, dn: 0.004659200000000002}}, 9: {"": {up: 0.0035057, dn: 0.004879300000000003}}, 10: {"": {up: 0.003647199999999989, dn: 0.005141000000000007}}, 11: {"": {up: 0.003800599999999987, dn: 0.005444400000000016}}, 12: {"": {up: 0.003966299999999978, dn: 0.005806699999999998}}, 13: {"": {up: 0.004096700000000009, dn: 0.006150500000000003}}, 14: {"": {up: 0.004205099999999962, dn: 0.006511100000000047}}, 15: {"": {up: 0.004266899999999962, dn: 0.006892600000000026}}, 16: {"": {up: 0.00423309999999999, dn: 0.007290200000000024}}, 17: {"": {up: 0.003983200000000076, dn: 0.007699799999999923}}, 18: {"": {up: 0.00250399999999984, dn: 0.00734900000000005}}, 19: {"": {up: 0.004525999999999808, dn: 0.010297}}}
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=lo[Nominal]
Path=lo[Nominal]
Title=$|s+t/u|^2$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.187007e-01	3.585500e-03	2.742300e-03
-9.000000e-01	-8.000000e-01	1.248058e-01	3.671400e-03	2.794600e-03
-8.000000e-01	-7.000000e-01	1.317029e-01	3.767000e-03	2.852600e-03
-7.000000e-01	-6.000000e-01	1.396169e-01	3.879200e-03	2.921700e-03
-6.000000e-01	-5.000000e-01	1.483298e-01	3.994700e-03	2.990400e-03
-5.000000e-01	-4.000000e-01	1.588259e-01	4.142700e-03	3.081800e-03
-4.000000e-01	-3.000000e-01	1.703857e-01	4.288100e-03	3.167000e-03
-3.000000e-01	-2.000000e-01	1.840892e-01	4.455700e-03	3.264100e-03
-2.000000e-01	-1.000000e-01	2.003147e-01	4.659200e-03	3.383800e-03
-1.000000e-01	0.000000e+00	2.200081e-01	4.879300e-03	3.505700e-03
0.000000e+00	1.000000e-01	2.444608e-01	5.141000e-03	3.647200e-03
1.000000e-01	2.000000e-01	2.757685e-01	5.444400e-03	3.800600e-03
2.000000e-01	3.000000e-01	3.181813e-01	5.806700e-03	3.966300e-03
3.000000e-01	4.000000e-01	3.661664e-01	6.150500e-03	4.096700e-03
4.000000e-01	5.000000e-01	4.248970e-01	6.511100e-03	4.205100e-03
5.000000e-01	6.000000e-01	5.021396e-01	6.892600e-03	4.266900e-03
6.000000e-01	7.000000e-01	6.101793e-01	7.290200e-03	4.233100e-03
7.000000e-01	8.000000e-01	7.802541e-01	7.699800e-03	3.983200e-03
8.000000e-01	9.000000e-01	1.095482e+00	7.349000e-03	2.504000e-03
9.000000e-01	1.000000e+00	1.640594e+00	1.029700e-02	4.526000e-03
# END HISTO1D


# BEGIN HISTO1D /lo-s-t[Nominal]
ErrorBreakdown={0: {"": {up: 0.0001061473434215666, dn: 0.0001061473434215666}}, 1: {"": {up: 0.00010921792860854896, dn: 0.00010921792860854896}}, 2: {"": {up: 0.00011093991619158542, dn: 0.00011093991619158542}}, 3: {"": {up: 0.0001140351226291479, dn: 0.0001140351226291479}}, 4: {"": {up: 0.00011796362652273327, dn: 0.00011796362652273327}}, 5: {"": {up: 0.00012778839134039563, dn: 0.00012778839134039563}}, 6: {"": {up: 0.00012490794271556154, dn: 0.00012490794271556154}}, 7: {"": {up: 0.00013228190659593774, dn: 0.00013228190659593774}}, 8: {"": {up: 0.00013840577072665901, dn: 0.00013840577072665901}}, 9: {"": {up: 0.00014941493366754107, dn: 0.00014941493366754107}}, 10: {"": {up: 0.00014755827372666164, dn: 0.00014755827372666164}}, 11: {"": {up: 0.00016846812312844232, dn: 0.00016846812312844232}}, 12: {"": {up: 0.00017035171375356134, dn: 0.00017035171375356134}}, 13: {"": {up: 0.00021396167129555143, dn: 0.00021396167129555143}}, 14: {"": {up: 0.00022856909542512719, dn: 0.00022856909542512719}}, 15: {"": {up: 0.0002307979513713068, dn: 0.0002307979513713068}}, 16: {"": {up: 0.00028528600276091519, dn: 0.00028528600276091519}}, 17: {"": {up: 0.00030967508716099991, dn: 0.00030967508716099991}}, 18: {"": {up: 0.00039135107556681649, dn: 0.00039135107556681649}}, 19: {"": {up: 0.00059692676767802457, dn: 0.00059692676767802457}}}
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=lo-s-t[Nominal]
Path=lo-s-t[Nominal]
Title=$|s|^2+|t/u|^2$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	1.179649e-01	1.061473e-04	1.061473e-04
-9.000000e-01	-8.000000e-01	1.242358e-01	1.092179e-04	1.092179e-04
-8.000000e-01	-7.000000e-01	1.310170e-01	1.109399e-04	1.109399e-04
-7.000000e-01	-6.000000e-01	1.390015e-01	1.140351e-04	1.140351e-04
-6.000000e-01	-5.000000e-01	1.477263e-01	1.179636e-04	1.179636e-04
-5.000000e-01	-4.000000e-01	1.581689e-01	1.277884e-04	1.277884e-04
-4.000000e-01	-3.000000e-01	1.698934e-01	1.249079e-04	1.249079e-04
-3.000000e-01	-2.000000e-01	1.835393e-01	1.322819e-04	1.322819e-04
-2.000000e-01	-1.000000e-01	1.997946e-01	1.384058e-04	1.384058e-04
-1.000000e-01	0.000000e+00	2.193506e-01	1.494149e-04	1.494149e-04
0.000000e+00	1.000000e-01	2.437325e-01	1.475583e-04	1.475583e-04
1.000000e-01	2.000000e-01	2.751608e-01	1.684681e-04	1.684681e-04
2.000000e-01	3.000000e-01	3.174839e-01	1.703517e-04	1.703517e-04
3.000000e-01	4.000000e-01	3.654544e-01	2.139617e-04	2.139617e-04
4.000000e-01	5.000000e-01	4.241020e-01	2.285691e-04	2.285691e-04
5.000000e-01	6.000000e-01	5.011308e-01	2.307980e-04	2.307980e-04
6.000000e-01	7.000000e-01	6.095498e-01	2.852860e-04	2.852860e-04
7.000000e-01	8.000000e-01	7.791157e-01	3.096751e-04	3.096751e-04
8.000000e-01	9.000000e-01	1.094061e+00	3.913511e-04	3.913511e-04
9.000000e-01	1.000000e+00	1.640130e+00	5.969268e-04	5.969268e-04
# END HISTO1D


# BEGIN HISTO1D /lo-s[Nominal]
ErrorBreakdown={0: {"": {up: 5.102207672384685e-05, dn: 5.102207672384685e-05}}, 1: {"": {up: 5.250893072849006e-05, dn: 5.250893072849006e-05}}, 2: {"": {up: 5.340512867023804e-05, dn: 5.340512867023804e-05}}, 3: {"": {up: 5.491723722024077e-05, dn: 5.491723722024077e-05}}, 4: {"": {up: 5.694465098879309e-05, dn: 5.694465098879309e-05}}, 5: {"": {up: 6.17699538879057e-05, dn: 6.17699538879057e-05}}, 6: {"": {up: 6.035656412003334e-05, dn: 6.035656412003334e-05}}, 7: {"": {up: 6.411875493399601e-05, dn: 6.411875493399601e-05}}, 8: {"": {up: 6.713803242059245e-05, dn: 6.713803242059245e-05}}, 9: {"": {up: 7.279487142824046e-05, dn: 7.279487142824046e-05}}, 10: {"": {up: 7.167184714567276e-05, dn: 7.167184714567276e-05}}, 11: {"": {up: 8.228872930127833e-05, dn: 8.228872930127833e-05}}, 12: {"": {up: 8.306434026838984e-05, dn: 8.306434026838984e-05}}, 13: {"": {up: 0.0001052146191144731, dn: 0.0001052146191144731}}, 14: {"": {up: 0.0001125401963382977, dn: 0.0001125401963382977}}, 15: {"": {up: 0.0001134242817339433, dn: 0.0001134242817339433}}, 16: {"": {up: 0.0001408603669442925, dn: 0.0001408603669442925}}, 17: {"": {up: 0.000152929918395874, dn: 0.000152929918395874}}, 18: {"": {up: 0.000193719471346593, dn: 0.000193719471346593}}, 19: {"": {up: 0.0002970375761742236, dn: 0.0002970375761742236}}}
LineColor=pink!80!black
LineStyle=solid
LineWidth=1.5pt
Name=lo-s[Nominal]
Path=lo-s[Nominal]
Scale=2.
Title=$|s|^2$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	5.584498e-02	5.102208e-05	5.102208e-05
-9.000000e-01	-8.000000e-01	5.887557e-02	5.250893e-05	5.250893e-05
-8.000000e-01	-7.000000e-01	6.215815e-02	5.340513e-05	5.340513e-05
-7.000000e-01	-6.000000e-01	6.600372e-02	5.491724e-05	5.491724e-05
-6.000000e-01	-5.000000e-01	7.022873e-02	5.694465e-05	5.694465e-05
-5.000000e-01	-4.000000e-01	7.526135e-02	6.176995e-05	6.176995e-05
-4.000000e-01	-3.000000e-01	8.094761e-02	6.035656e-05	6.035656e-05
-3.000000e-01	-2.000000e-01	8.754648e-02	6.411875e-05	6.411875e-05
-2.000000e-01	-1.000000e-01	9.542614e-02	6.713803e-05	6.713803e-05
-1.000000e-01	0.000000e+00	1.049440e-01	7.279487e-05	7.279487e-05
0.000000e+00	1.000000e-01	1.167343e-01	7.167185e-05	7.167185e-05
1.000000e-01	2.000000e-01	1.319787e-01	8.228873e-05	8.228873e-05
2.000000e-01	3.000000e-01	1.525121e-01	8.306434e-05	8.306434e-05
3.000000e-01	4.000000e-01	1.758949e-01	1.052146e-04	1.052146e-04
4.000000e-01	5.000000e-01	2.045451e-01	1.125402e-04	1.125402e-04
5.000000e-01	6.000000e-01	2.421834e-01	1.134243e-04	1.134243e-04
6.000000e-01	7.000000e-01	2.952373e-01	1.408604e-04	1.408604e-04
7.000000e-01	8.000000e-01	3.782564e-01	1.529299e-04	1.529299e-04
8.000000e-01	9.000000e-01	5.325365e-01	1.937195e-04	1.937195e-04
9.000000e-01	1.000000e+00	8.009313e-01	2.970376e-04	2.970376e-04
# END HISTO1D


# BEGIN HISTO1D /lo-t[Nominal]
ErrorBreakdown={0: {"": {up: 2.922752017113934e-05, dn: 2.922752017113934e-05}}, 1: {"": {up: 2.999675465207502e-05, dn: 2.999675465207502e-05}}, 2: {"": {up: 2.998722002020557e-05, dn: 2.998722002020557e-05}}, 3: {"": {up: 3.066588455760055e-05, dn: 3.066588455760055e-05}}, 4: {"": {up: 3.073507161635448e-05, dn: 3.073507161635448e-05}}, 5: {"": {up: 3.267669481673362e-05, dn: 3.267669481673362e-05}}, 6: {"": {up: 3.209886231908143e-05, dn: 3.209886231908143e-05}}, 7: {"": {up: 3.24599164420347e-05, dn: 3.24599164420347e-05}}, 8: {"": {up: 3.355736720569137e-05, dn: 3.355736720569137e-05}}, 9: {"": {up: 3.359241263187198e-05, dn: 3.359241263187198e-05}}, 10: {"": {up: 3.501467836787566e-05, dn: 3.501467836787566e-05}}, 11: {"": {up: 3.599677702904595e-05, dn: 3.599677702904595e-05}}, 12: {"": {up: 3.769572893551722e-05, dn: 3.769572893551722e-05}}, 13: {"": {up: 3.871884359174091e-05, dn: 3.871884359174091e-05}}, 14: {"": {up: 3.9782466265803e-05, dn: 3.9782466265803e-05}}, 15: {"": {up: 4.251360703966552e-05, dn: 4.251360703966552e-05}}, 16: {"": {up: 4.496102653287851e-05, dn: 4.496102653287851e-05}}, 17: {"": {up: 4.846073079073123e-05, dn: 4.846073079073123e-05}}, 18: {"": {up: 5.519679275464283e-05, dn: 5.519679275464283e-05}}, 19: {"": {up: 5.827711753985453e-05, dn: 5.827711753985453e-05}}}
LineColor=orange!80!black
LineStyle=solid
LineWidth=1.5pt
Name=lo-t[Nominal]
Path=lo-t[Nominal]
Title=$|t/u|^2$
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	6.274948e-03	2.922752e-05	2.922752e-05
-9.000000e-01	-8.000000e-01	6.484646e-03	2.999675e-05	2.999675e-05
-8.000000e-01	-7.000000e-01	6.700663e-03	2.998722e-05	2.998722e-05
-7.000000e-01	-6.000000e-01	6.994029e-03	3.066588e-05	3.066588e-05
-6.000000e-01	-5.000000e-01	7.268852e-03	3.073507e-05	3.073507e-05
-5.000000e-01	-4.000000e-01	7.646222e-03	3.267669e-05	3.267669e-05
-4.000000e-01	-3.000000e-01	7.998170e-03	3.209886e-05	3.209886e-05
-3.000000e-01	-2.000000e-01	8.446348e-03	3.245992e-05	3.245992e-05
-2.000000e-01	-1.000000e-01	8.942332e-03	3.355737e-05	3.355737e-05
-1.000000e-01	0.000000e+00	9.462633e-03	3.359241e-05	3.359241e-05
0.000000e+00	1.000000e-01	1.026395e-02	3.501468e-05	3.501468e-05
1.000000e-01	2.000000e-01	1.120340e-02	3.599678e-05	3.599678e-05
2.000000e-01	3.000000e-01	1.245974e-02	3.769573e-05	3.769573e-05
3.000000e-01	4.000000e-01	1.366456e-02	3.871884e-05	3.871884e-05
4.000000e-01	5.000000e-01	1.501178e-02	3.978247e-05	3.978247e-05
5.000000e-01	6.000000e-01	1.676400e-02	4.251361e-05	4.251361e-05
6.000000e-01	7.000000e-01	1.907521e-02	4.496103e-05	4.496103e-05
7.000000e-01	8.000000e-01	2.260291e-02	4.846073e-05	4.846073e-05
8.000000e-01	9.000000e-01	2.898825e-02	5.519679e-05	5.519679e-05
9.000000e-01	1.000000e+00	3.826711e-02	5.827712e-05	5.827712e-05
# END HISTO1D



==> plots/s-t-channel-nlo/dy_em.dat <==
# BEGIN PLOT
RatioPlot1YLabel=d$\sigma$/d$\sigma_{|s+t/u|^2}$
DrawOnly=nlo[Nominal] nlo-s-t-dy[Nominal] nlo-s[Nominal] nlo-t[Nominal] lo[Nominal] lo-s-t[Nominal] lo-s[Nominal] lo-t[Nominal]
RatioPlot2Reference=nlo[Nominal]
Title=$\mathrm{pp}\to \mathrm{e}^+\nu_\mathrm{e}\,\mu^+\nu_\mu\,\mathrm{j}\mathrm{j}$
PlotSize=10,6
RatioPlot2YLabel=d$\sigma$/d$\sigma_{|s+t/u|^2}$
RatioPlot2DrawOnly=nlo[Nominal] nlo-s-t[Nominal] nlo-s[Nominal] nlo-t[Nominal] nlo-t-gq[Nominal] nlo-t-m[Nominal]
Legend2YPos=0.92
RatioPlot2YSize=4
XLabel=$|\Delta y_{\mathrm{e}^+\mu^+}|$
Legend=0
RatioPlot1Reference=lo[Nominal]
Legend1YPos=0.92
LegendOnly=lo[Nominal] lo-s-t[Nominal] lo-s[Nominal] lo-t[Nominal]
Legend2=1
Legend1=0
RatioPlot1=1
RatioPlot=0
Legend1Title=\textbf{NLO}\\$\mathcal{O}(\alpha^6+\alpha_s\alpha^6)$
LogY=0
RatioPlot2YMax=1.4999
RatioPlot1YMin=0.0001
XMin=0.
Legend1XPos=0.64
Legend1Only=nlo[Nominal] nlo-s-t[Nominal] nlo-s[Nominal] nlo-t[Nominal]
RatioPlot1DrawOnly=lo[Nominal] lo-s-t[Nominal] lo-s[Nominal] lo-t[Nominal]
YMax=0.7
RatioPlot1YMax=1.4999
RatioPlot2YMin=0.0001
RatioPlot2=2
YLabel=d$\sigma$/d$|\Delta y_{\mathrm{e}^+\mu^+}|$ [fb]
Legend2Only=lo[Nominal] lo-s-t[Nominal] lo-s[Nominal] lo-t[Nominal]
Legend2Title=LO $\mathcal{O}(\alpha^6)$
Legend2XPos=0.53
RatioPlot1YSize=4
# END PLOT

# BEGIN HISTO1D /lo[Nominal]
ErrorBreakdown={0: {"": {up: 5.283600000000012e-06, dn: 5.154399999999999e-06}}, 1: {"": {up: 2.507799999999999e-05, dn: 2.486619999999998e-05}}, 2: {"": {up: 6.001800000000022e-05, dn: 6.057899999999984e-05}}, 3: {"": {up: 0.0001088859999999999, dn: 0.0001123809999999999}}, 4: {"": {up: 0.0001673420000000009, dn: 0.0001775229999999989}}, 5: {"": {up: 0.0002279099999999996, dn: 0.00025004}}, 6: {"": {up: 0.0002758300000000012, dn: 0.0003174900000000001}}, 7: {"": {up: 0.000299230000000001, dn: 0.0003696299999999993}}, 8: {"": {up: 0.0002815099999999987, dn: 0.0003916100000000006}}, 9: {"": {up: 0.0001978099999999997, dn: 0.000361070000000005}}, 10: {"": {up: 3.051999999999916e-05, dn: 0.0002626200000000051}}, 11: {"": {up: 0, dn: 0.0002491900000000102}}, 12: {"": {up: 0.0002322600000000119, dn: 0.0006622299999999998}}, 13: {"": {up: 0.0006490000000000107, dn: 0.001211899999999988}}, 14: {"": {up: 0.001146499999999995, dn: 0.001859400000000011}}, 15: {"": {up: 0.001619700000000002, dn: 0.002474399999999988}}, 16: {"": {up: 0.002023899999999995, dn: 0.003002100000000008}}, 17: {"": {up: 0.002352899999999991, dn: 0.003433400000000003}}, 18: {"": {up: 0.002622199999999991, dn: 0.003790399999999999}}, 19: {"": {up: 0.002778499999999989, dn: 0.004012000000000016}}, 20: {"": {up: 0.002780199999999983, dn: 0.00401410000000002}}, 21: {"": {up: 0.002620700000000004, dn: 0.003788800000000009}}, 22: {"": {up: 0.002351699999999984, dn: 0.003431500000000004}}, 23: {"": {up: 0.002019099999999996, dn: 0.002996200000000004}}, 24: {"": {up: 0.001622500000000027, dn: 0.002478199999999986}}, 25: {"": {up: 0.001144999999999979, dn: 0.0018571}}, 26: {"": {up: 0.0006518999999999969, dn: 0.001215300000000002}}, 27: {"": {up: 0.0002342500000000053, dn: 0.0006645299999999965}}, 28: {"": {up: 0, dn: 0.0002506099999999983}}, 29: {"": {up: 2.896000000000148e-05, dn: 0.00026143}}, 30: {"": {up: 0.0001996500000000026, dn: 0.0003626399999999974}}, 31: {"": {up: 0.0002816199999999963, dn: 0.0003915800000000025}}, 32: {"": {up: 0.0002983200000000012, dn: 0.0003686299999999983}}, 33: {"": {up: 0.000276079999999998, dn: 0.0003177600000000003}}, 34: {"": {up: 0.0002266999999999998, dn: 0.0002491000000000004}}, 35: {"": {up: 0.0001677850000000002, dn: 0.000177969}}, 36: {"": {up: 0.0001089129999999995, dn: 0.0001124770000000006}}, 37: {"": {up: 6.024000000000003e-05, dn: 6.083699999999978e-05}}, 38: {"": {up: 2.539449999999993e-05, dn: 2.514640000000001e-05}}, 39: {"": {up: 5.369500000000003e-06, dn: 5.250699999999987e-06}}}
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=lo[Nominal]
Path=lo[Nominal]
Title=$|s+t/u|^2$
Scale=2.
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e+00	-4.750000e+00	1.588173e-04	5.154400e-06	5.283600e-06
-4.750000e+00	-4.500000e+00	8.394699e-04	2.486620e-05	2.507800e-05
-4.500000e+00	-4.250000e+00	2.244539e-03	6.057900e-05	6.001800e-05
-4.250000e+00	-4.000000e+00	4.641900e-03	1.123810e-04	1.088860e-04
-4.000000e+00	-3.750000e+00	8.270293e-03	1.775230e-04	1.673420e-04
-3.750000e+00	-3.500000e+00	1.328749e-02	2.500400e-04	2.279100e-04
-3.500000e+00	-3.250000e+00	1.981076e-02	3.174900e-04	2.758300e-04
-3.250000e+00	-3.000000e+00	2.791798e-02	3.696300e-04	2.992300e-04
-3.000000e+00	-2.750000e+00	3.764812e-02	3.916100e-04	2.815100e-04
-2.750000e+00	-2.500000e+00	4.893564e-02	3.610700e-04	1.978100e-04
-2.500000e+00	-2.250000e+00	6.194083e-02	2.626200e-04	3.052000e-05
-2.250000e+00	-2.000000e+00	7.686523e-02	2.491900e-04	0.000000e+00
-2.000000e+00	-1.750000e+00	9.390491e-02	6.622300e-04	2.322600e-04
-1.750000e+00	-1.500000e+00	1.133896e-01	1.211900e-03	6.490000e-04
-1.500000e+00	-1.250000e+00	1.347018e-01	1.859400e-03	1.146500e-03
-1.250000e+00	-1.000000e+00	1.549710e-01	2.474400e-03	1.619700e-03
-1.000000e+00	-7.500000e-01	1.728762e-01	3.002100e-03	2.023900e-03
-7.500000e-01	-5.000000e-01	1.877813e-01	3.433400e-03	2.352900e-03
-5.000000e-01	-2.500000e-01	2.004440e-01	3.790400e-03	2.622200e-03
-2.500000e-01	0.000000e+00	2.103278e-01	4.012000e-03	2.778500e-03
0.000000e+00	2.500000e-01	2.103820e-01	4.014100e-03	2.780200e-03
2.500000e-01	5.000000e-01	2.004487e-01	3.788800e-03	2.620700e-03
5.000000e-01	7.500000e-01	1.877086e-01	3.431500e-03	2.351700e-03
7.500000e-01	1.000000e+00	1.727661e-01	2.996200e-03	2.019100e-03
1.000000e+00	1.250000e+00	1.551318e-01	2.478200e-03	1.622500e-03
1.250000e+00	1.500000e+00	1.345772e-01	1.857100e-03	1.145000e-03
1.500000e+00	1.750000e+00	1.134309e-01	1.215300e-03	6.519000e-04
1.750000e+00	2.000000e+00	9.392465e-02	6.645300e-04	2.342500e-04
2.000000e+00	2.250000e+00	7.688729e-02	2.506100e-04	0.000000e+00
2.250000e+00	2.500000e+00	6.200448e-02	2.614300e-04	2.896000e-05
2.500000e+00	2.750000e+00	4.891326e-02	3.626400e-04	1.996500e-04
2.750000e+00	3.000000e+00	3.761889e-02	3.915800e-04	2.816200e-04
3.000000e+00	3.250000e+00	2.786921e-02	3.686300e-04	2.983200e-04
3.250000e+00	3.500000e+00	1.981437e-02	3.177600e-04	2.760800e-04
3.500000e+00	3.750000e+00	1.331532e-02	2.491000e-04	2.267000e-04
3.750000e+00	4.000000e+00	8.290201e-03	1.779690e-04	1.677850e-04
4.000000e+00	4.250000e+00	4.654555e-03	1.124770e-04	1.089130e-04
4.250000e+00	4.500000e+00	2.259579e-03	6.083700e-05	6.024000e-05
4.500000e+00	4.750000e+00	8.429238e-04	2.514640e-05	2.539450e-05
4.750000e+00	5.000000e+00	1.634145e-04	5.250700e-06	5.369500e-06
# END HISTO1D


# BEGIN HISTO1D /lo-s-t[Nominal]
ErrorBreakdown={0: {"": {up: 3.4067479024884947e-06, dn: 3.4067479024884947e-06}}, 1: {"": {up: 7.6454893878990497e-06, dn: 7.6454893878990497e-06}}, 2: {"": {up: 1.2747682719374688e-05, dn: 1.2747682719374688e-05}}, 3: {"": {up: 1.7794471419361799e-05, dn: 1.7794471419361799e-05}}, 4: {"": {up: 2.353008368879569e-05, dn: 2.353008368879569e-05}}, 5: {"": {up: 2.9228869310454708e-05, dn: 2.9228869310454708e-05}}, 6: {"": {up: 3.4495735964811887e-05, dn: 3.4495735964811887e-05}}, 7: {"": {up: 4.0278086559706393e-05, dn: 4.0278086559706393e-05}}, 8: {"": {up: 4.5117569553709298e-05, dn: 4.5117569553709298e-05}}, 9: {"": {up: 4.9938362223784674e-05, dn: 4.9938362223784674e-05}}, 10: {"": {up: 5.2844922799808312e-05, dn: 5.2844922799808312e-05}}, 11: {"": {up: 5.7433088370622205e-05, dn: 5.7433088370622205e-05}}, 12: {"": {up: 8.4680964988495492e-05, dn: 8.4680964988495492e-05}}, 13: {"": {up: 7.7644777242426294e-05, dn: 7.7644777242426294e-05}}, 14: {"": {up: 8.4096354315614069e-05, dn: 8.4096354315614069e-05}}, 15: {"": {up: 9.3109735668848816e-05, dn: 9.3109735668848816e-05}}, 16: {"": {up: 0.00010614598080128187, dn: 0.00010614598080128187}}, 17: {"": {up: 0.00010606025103725901, dn: 0.00010606025103725901}}, 18: {"": {up: 0.00010910246136283086, dn: 0.00010910246136283086}}, 19: {"": {up: 0.00011660800538443491, dn: 0.00011660800538443491}}, 20: {"": {up: 0.00010517381611697704, dn: 0.00010517381611697704}}, 21: {"": {up: 0.00010734672504064807, dn: 0.00010734672504064807}}, 22: {"": {up: 9.7562287384659051e-05, dn: 9.7562287384659051e-05}}, 23: {"": {up: 9.3854975069585403e-05, dn: 9.3854975069585403e-05}}, 24: {"": {up: 8.5856833990303303e-05, dn: 8.5856833990303303e-05}}, 25: {"": {up: 8.0721786359649531e-05, dn: 8.0721786359649531e-05}}, 26: {"": {up: 6.7391292785264179e-05, dn: 6.7391292785264179e-05}}, 27: {"": {up: 6.1679578927437568e-05, dn: 6.1679578927437568e-05}}, 28: {"": {up: 5.8397505729091719e-05, dn: 5.8397505729091719e-05}}, 29: {"": {up: 5.3784931087758216e-05, dn: 5.3784931087758216e-05}}, 30: {"": {up: 5.2858685583125313e-05, dn: 5.2858685583125313e-05}}, 31: {"": {up: 4.4464486308749373e-05, dn: 4.4464486308749373e-05}}, 32: {"": {up: 3.9841976406732831e-05, dn: 3.9841976406732831e-05}}, 33: {"": {up: 3.4596671907803056e-05, dn: 3.4596671907803056e-05}}, 34: {"": {up: 2.9111400492009381e-05, dn: 2.9111400492009381e-05}}, 35: {"": {up: 2.3684294890665417e-05, dn: 2.3684294890665417e-05}}, 36: {"": {up: 1.7783909980759038e-05, dn: 1.7783909980759038e-05}}, 37: {"": {up: 1.2708568074868427e-05, dn: 1.2708568074868427e-05}}, 38: {"": {up: 7.9691189972824472e-06, dn: 7.9691189972824472e-06}}, 39: {"": {up: 3.7903745703463133e-06, dn: 3.7903745703463133e-06}}}
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=lo-s-t[Nominal]
Path=lo-s-t[Nominal]
Title=$|s|^2+|t/u|^2$
Scale=2.
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e+00	-4.750000e+00	1.599703e-04	3.406748e-06	3.406748e-06
-4.750000e+00	-4.500000e+00	8.317057e-04	7.645489e-06	7.645489e-06
-4.500000e+00	-4.250000e+00	2.240146e-03	1.274768e-05	1.274768e-05
-4.250000e+00	-4.000000e+00	4.622756e-03	1.779447e-05	1.779447e-05
-4.000000e+00	-3.750000e+00	8.282010e-03	2.353008e-05	2.353008e-05
-3.750000e+00	-3.500000e+00	1.326559e-02	2.922887e-05	2.922887e-05
-3.500000e+00	-3.250000e+00	1.975471e-02	3.449574e-05	3.449574e-05
-3.250000e+00	-3.000000e+00	2.784480e-02	4.027809e-05	4.027809e-05
-3.000000e+00	-2.750000e+00	3.756321e-02	4.511757e-05	4.511757e-05
-2.750000e+00	-2.500000e+00	4.876859e-02	4.993836e-05	4.993836e-05
-2.500000e+00	-2.250000e+00	6.184307e-02	5.284492e-05	5.284492e-05
-2.250000e+00	-2.000000e+00	7.673953e-02	5.743309e-05	5.743309e-05
-2.000000e+00	-1.750000e+00	9.382691e-02	8.468096e-05	8.468096e-05
-1.750000e+00	-1.500000e+00	1.131701e-01	7.764478e-05	7.764478e-05
-1.500000e+00	-1.250000e+00	1.343638e-01	8.409635e-05	8.409635e-05
-1.250000e+00	-1.000000e+00	1.546679e-01	9.310974e-05	9.310974e-05
-1.000000e+00	-7.500000e-01	1.725931e-01	1.061460e-04	1.061460e-04
-7.500000e-01	-5.000000e-01	1.874997e-01	1.060603e-04	1.060603e-04
-5.000000e-01	-2.500000e-01	2.002171e-01	1.091025e-04	1.091025e-04
-2.500000e-01	0.000000e+00	2.101038e-01	1.166080e-04	1.166080e-04
0.000000e+00	2.500000e-01	2.101150e-01	1.051738e-04	1.051738e-04
2.500000e-01	5.000000e-01	2.000872e-01	1.073467e-04	1.073467e-04
5.000000e-01	7.500000e-01	1.874403e-01	9.756229e-05	9.756229e-05
7.500000e-01	1.000000e+00	1.724392e-01	9.385498e-05	9.385498e-05
1.000000e+00	1.250000e+00	1.547258e-01	8.585683e-05	8.585683e-05
1.250000e+00	1.500000e+00	1.342493e-01	8.072179e-05	8.072179e-05
1.500000e+00	1.750000e+00	1.132421e-01	6.739129e-05	6.739129e-05
1.750000e+00	2.000000e+00	9.366573e-02	6.167958e-05	6.167958e-05
2.000000e+00	2.250000e+00	7.672189e-02	5.839751e-05	5.839751e-05
2.250000e+00	2.500000e+00	6.187270e-02	5.378493e-05	5.378493e-05
2.500000e+00	2.750000e+00	4.878298e-02	5.285869e-05	5.285869e-05
2.750000e+00	3.000000e+00	3.743119e-02	4.446449e-05	4.446449e-05
3.000000e+00	3.250000e+00	2.788082e-02	3.984198e-05	3.984198e-05
3.250000e+00	3.500000e+00	1.974641e-02	3.459667e-05	3.459667e-05
3.500000e+00	3.750000e+00	1.328433e-02	2.911140e-05	2.911140e-05
3.750000e+00	4.000000e+00	8.283627e-03	2.368429e-05	2.368429e-05
4.000000e+00	4.250000e+00	4.636658e-03	1.778391e-05	1.778391e-05
4.250000e+00	4.500000e+00	2.267942e-03	1.270857e-05	1.270857e-05
4.500000e+00	4.750000e+00	8.505326e-04	7.969119e-06	7.969119e-06
4.750000e+00	5.000000e+00	1.629334e-04	3.790375e-06	3.790375e-06
# END HISTO1D


# BEGIN HISTO1D /lo-s[Nominal]
ErrorBreakdown={0: {"": {up: 1.683034303796367e-06, dn: 1.683034303796367e-06}}, 1: {"": {up: 3.765386676205865e-06, dn: 3.765386676205865e-06}}, 2: {"": {up: 6.099275004298116e-06, dn: 6.099275004298116e-06}}, 3: {"": {up: 8.743086249383594e-06, dn: 8.743086249383594e-06}}, 4: {"": {up: 1.159979375513066e-05, dn: 1.159979375513066e-05}}, 5: {"": {up: 1.436262613702223e-05, dn: 1.436262613702223e-05}}, 6: {"": {up: 1.698655052664322e-05, dn: 1.698655052664322e-05}}, 7: {"": {up: 1.974773320345668e-05, dn: 1.974773320345668e-05}}, 8: {"": {up: 2.211009563267638e-05, dn: 2.211009563267638e-05}}, 9: {"": {up: 2.448481515051573e-05, dn: 2.448481515051573e-05}}, 10: {"": {up: 2.581818460751223e-05, dn: 2.581818460751223e-05}}, 11: {"": {up: 2.806963112880488e-05, dn: 2.806963112880488e-05}}, 12: {"": {up: 4.185531043764118e-05, dn: 4.185531043764118e-05}}, 13: {"": {up: 3.819951361575557e-05, dn: 3.819951361575557e-05}}, 14: {"": {up: 4.140919415962704e-05, dn: 4.140919415962704e-05}}, 15: {"": {up: 4.594048958412204e-05, dn: 4.594048958412204e-05}}, 16: {"": {up: 5.250596649992361e-05, dn: 5.250596649992361e-05}}, 17: {"": {up: 5.246900218056074e-05, dn: 5.246900218056074e-05}}, 18: {"": {up: 5.401592811803469e-05, dn: 5.401592811803469e-05}}, 19: {"": {up: 5.779845781654568e-05, dn: 5.779845781654568e-05}}, 20: {"": {up: 5.203323263589232e-05, dn: 5.203323263589232e-05}}, 21: {"": {up: 5.313575206795338e-05, dn: 5.313575206795338e-05}}, 22: {"": {up: 4.817446460458278e-05, dn: 4.817446460458278e-05}}, 23: {"": {up: 4.629238916109857e-05, dn: 4.629238916109857e-05}}, 24: {"": {up: 4.224302265060471e-05, dn: 4.224302265060471e-05}}, 25: {"": {up: 3.967859581300493e-05, dn: 3.967859581300493e-05}}, 26: {"": {up: 3.297398291401861e-05, dn: 3.297398291401861e-05}}, 27: {"": {up: 3.014280512389322e-05, dn: 3.014280512389322e-05}}, 28: {"": {up: 2.856434242799289e-05, dn: 2.856434242799289e-05}}, 29: {"": {up: 2.634755003711503e-05, dn: 2.634755003711503e-05}}, 30: {"": {up: 2.592007077337025e-05, dn: 2.592007077337025e-05}}, 31: {"": {up: 2.179987718239968e-05, dn: 2.179987718239968e-05}}, 32: {"": {up: 1.952459040778165e-05, dn: 1.952459040778165e-05}}, 33: {"": {up: 1.698266770789983e-05, dn: 1.698266770789983e-05}}, 34: {"": {up: 1.428363320561467e-05, dn: 1.428363320561467e-05}}, 35: {"": {up: 1.159821028698216e-05, dn: 1.159821028698216e-05}}, 36: {"": {up: 8.726522597637002e-06, dn: 8.726522597637002e-06}}, 37: {"": {up: 6.257030736598953e-06, dn: 6.257030736598953e-06}}, 38: {"": {up: 3.864653971083432e-06, dn: 3.864653971083432e-06}}, 39: {"": {up: 1.699760669726096e-06, dn: 1.699760669726096e-06}}}
LineColor=pink!80!black
LineStyle=solid
LineWidth=1.5pt
Name=lo-s[Nominal]
Path=lo-s[Nominal]
Scale=4.
Title=$|s|^2$
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e+00	-4.750000e+00	7.805952e-05	1.683034e-06	1.683034e-06
-4.750000e+00	-4.500000e+00	4.048212e-04	3.765387e-06	3.765387e-06
-4.500000e+00	-4.250000e+00	1.088890e-03	6.099275e-06	6.099275e-06
-4.250000e+00	-4.000000e+00	2.251947e-03	8.743086e-06	8.743086e-06
-4.000000e+00	-3.750000e+00	4.035309e-03	1.159979e-05	1.159979e-05
-3.750000e+00	-3.500000e+00	6.458427e-03	1.436263e-05	1.436263e-05
-3.500000e+00	-3.250000e+00	9.606604e-03	1.698655e-05	1.698655e-05
-3.250000e+00	-3.000000e+00	1.351441e-02	1.974773e-05	1.974773e-05
-3.000000e+00	-2.750000e+00	1.821100e-02	2.211010e-05	2.211010e-05
-2.750000e+00	-2.500000e+00	2.361665e-02	2.448482e-05	2.448482e-05
-2.500000e+00	-2.250000e+00	2.988661e-02	2.581818e-05	2.581818e-05
-2.250000e+00	-2.000000e+00	3.703942e-02	2.806963e-05	2.806963e-05
-2.000000e+00	-1.750000e+00	4.524735e-02	4.185531e-05	4.185531e-05
-1.750000e+00	-1.500000e+00	5.452243e-02	3.819951e-05	3.819951e-05
-1.500000e+00	-1.250000e+00	6.471198e-02	4.140919e-05	4.140919e-05
-1.250000e+00	-1.000000e+00	7.452492e-02	4.594049e-05	4.594049e-05
-1.000000e+00	-7.500000e-01	8.325643e-02	5.250597e-05	5.250597e-05
-7.500000e-01	-5.000000e-01	9.059851e-02	5.246900e-05	5.246900e-05
-5.000000e-01	-2.500000e-01	9.690267e-02	5.401593e-05	5.401593e-05
-2.500000e-01	0.000000e+00	1.017570e-01	5.779846e-05	5.779846e-05
0.000000e+00	2.500000e-01	1.017655e-01	5.203323e-05	5.203323e-05
2.500000e-01	5.000000e-01	9.683876e-02	5.313575e-05	5.313575e-05
5.000000e-01	7.500000e-01	9.057650e-02	4.817446e-05	4.817446e-05
7.500000e-01	1.000000e+00	8.318643e-02	4.629239e-05	4.629239e-05
1.000000e+00	1.250000e+00	7.454605e-02	4.224302e-05	4.224302e-05
1.250000e+00	1.500000e+00	6.466208e-02	3.967860e-05	3.967860e-05
1.500000e+00	1.750000e+00	5.456191e-02	3.297398e-05	3.297398e-05
1.750000e+00	2.000000e+00	4.516087e-02	3.014281e-05	3.014281e-05
2.000000e+00	2.250000e+00	3.704101e-02	2.856434e-05	2.856434e-05
2.250000e+00	2.500000e+00	2.991618e-02	2.634755e-05	2.634755e-05
2.500000e+00	2.750000e+00	2.360992e-02	2.592007e-05	2.592007e-05
2.750000e+00	3.000000e+00	1.815079e-02	2.179988e-05	2.179988e-05
3.000000e+00	3.250000e+00	1.353225e-02	1.952459e-05	1.952459e-05
3.250000e+00	3.500000e+00	9.604376e-03	1.698267e-05	1.698267e-05
3.500000e+00	3.750000e+00	6.462525e-03	1.428363e-05	1.428363e-05
3.750000e+00	4.000000e+00	4.035722e-03	1.159821e-05	1.159821e-05
4.000000e+00	4.250000e+00	2.257440e-03	8.726523e-06	8.726523e-06
4.250000e+00	4.500000e+00	1.105148e-03	6.257031e-06	6.257031e-06
4.500000e+00	4.750000e+00	4.136735e-04	3.864654e-06	3.864654e-06
4.750000e+00	5.000000e+00	7.807293e-05	1.699761e-06	1.699761e-06
# END HISTO1D


# BEGIN HISTO1D /lo-t[Nominal]
ErrorBreakdown={0: {"": {up: 5.248976067298429e-07, dn: 5.248976067298429e-07}}, 1: {"": {up: 1.319451117603767e-06, dn: 1.319451117603767e-06}}, 2: {"": {up: 3.70118811887521e-06, dn: 3.70118811887521e-06}}, 3: {"": {up: 3.298029624160199e-06, dn: 3.298029624160199e-06}}, 4: {"": {up: 3.929926646850972e-06, dn: 3.929926646850972e-06}}, 5: {"": {up: 5.402429038310161e-06, dn: 5.402429038310161e-06}}, 6: {"": {up: 5.981995909286847e-06, dn: 5.981995909286847e-06}}, 7: {"": {up: 7.901449317896259e-06, dn: 7.901449317896259e-06}}, 8: {"": {up: 8.953714136770298e-06, dn: 8.953714136770298e-06}}, 9: {"": {up: 9.788482398750713e-06, dn: 9.788482398750713e-06}}, 10: {"": {up: 1.123708897627153e-05, dn: 1.123708897627153e-05}}, 11: {"": {up: 1.212201209245234e-05, dn: 1.212201209245234e-05}}, 12: {"": {up: 1.278271972355029e-05, dn: 1.278271972355029e-05}}, 13: {"": {up: 1.385284105156184e-05, dn: 1.385284105156184e-05}}, 14: {"": {up: 1.460523221700075e-05, dn: 1.460523221700075e-05}}, 15: {"": {up: 1.50767522849043e-05, dn: 1.50767522849043e-05}}, 16: {"": {up: 1.547455128658143e-05, dn: 1.547455128658143e-05}}, 17: {"": {up: 1.538807895535681e-05, dn: 1.538807895535681e-05}}, 18: {"": {up: 1.524677682149186e-05, dn: 1.524677682149186e-05}}, 19: {"": {up: 1.532249954716179e-05, dn: 1.532249954716179e-05}}, 20: {"": {up: 1.522181346245215e-05, dn: 1.522181346245215e-05}}, 21: {"": {up: 1.51554489015833e-05, dn: 1.51554489015833e-05}}, 22: {"": {up: 1.533901911205325e-05, dn: 1.533901911205325e-05}}, 23: {"": {up: 1.538879111881817e-05, dn: 1.538879111881817e-05}}, 24: {"": {up: 1.528086906271695e-05, dn: 1.528086906271695e-05}}, 25: {"": {up: 1.477976647158662e-05, dn: 1.477976647158662e-05}}, 26: {"": {up: 1.387274141401977e-05, dn: 1.387274141401977e-05}}, 27: {"": {up: 1.303896141850682e-05, dn: 1.303896141850682e-05}}, 28: {"": {up: 1.210712880518917e-05, dn: 1.210712880518917e-05}}, 29: {"": {up: 1.077243209290992e-05, dn: 1.077243209290992e-05}}, 30: {"": {up: 1.032668811115882e-05, dn: 1.032668811115882e-05}}, 31: {"": {up: 8.726481426771025e-06, dn: 8.726481426771025e-06}}, 32: {"": {up: 7.908515930348582e-06, dn: 7.908515930348582e-06}}, 33: {"": {up: 6.579162752442296e-06, dn: 6.579162752442296e-06}}, 34: {"": {up: 5.60225773002845e-06, dn: 5.60225773002845e-06}}, 35: {"": {up: 4.782460330390211e-06, dn: 4.782460330390211e-06}}, 36: {"": {up: 3.414474754017848e-06, dn: 3.414474754017848e-06}}, 37: {"": {up: 2.214938544410359e-06, dn: 2.214938544410359e-06}}, 38: {"": {up: 1.94027206066782e-06, dn: 1.94027206066782e-06}}, 39: {"": {up: 1.676361805903586e-06, dn: 1.676361805903586e-06}}}
LineColor=orange!80!black
LineStyle=solid
LineWidth=1.5pt
Name=lo-t[Nominal]
Path=lo-t[Nominal]
Title=$|t/u|^2$
Scale=2.
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e+00	-4.750000e+00	3.851251e-06	5.248976e-07	5.248976e-07
-4.750000e+00	-4.500000e+00	2.206329e-05	1.319451e-06	1.319451e-06
-4.500000e+00	-4.250000e+00	6.236572e-05	3.701188e-06	3.701188e-06
-4.250000e+00	-4.000000e+00	1.188618e-04	3.298030e-06	3.298030e-06
-4.000000e+00	-3.750000e+00	2.113920e-04	3.929927e-06	3.929927e-06
-3.750000e+00	-3.500000e+00	3.487351e-04	5.402429e-06	5.402429e-06
-3.500000e+00	-3.250000e+00	5.415065e-04	5.981996e-06	5.981996e-06
-3.250000e+00	-3.000000e+00	8.159757e-04	7.901449e-06	7.901449e-06
-3.000000e+00	-2.750000e+00	1.141211e-03	8.953714e-06	8.953714e-06
-2.750000e+00	-2.500000e+00	1.535289e-03	9.788482e-06	9.788482e-06
-2.500000e+00	-2.250000e+00	2.069845e-03	1.123709e-05	1.123709e-05
-2.250000e+00	-2.000000e+00	2.660687e-03	1.212201e-05	1.212201e-05
-2.000000e+00	-1.750000e+00	3.332215e-03	1.278272e-05	1.278272e-05
-1.750000e+00	-1.500000e+00	4.125285e-03	1.385284e-05	1.385284e-05
-1.500000e+00	-1.250000e+00	4.939855e-03	1.460523e-05	1.460523e-05
-1.250000e+00	-1.000000e+00	5.618035e-03	1.507675e-05	1.507675e-05
-1.000000e+00	-7.500000e-01	6.080272e-03	1.547455e-05	1.547455e-05
-7.500000e-01	-5.000000e-01	6.302704e-03	1.538808e-05	1.538808e-05
-5.000000e-01	-2.500000e-01	6.411715e-03	1.524678e-05	1.524678e-05
-2.500000e-01	0.000000e+00	6.589753e-03	1.532250e-05	1.532250e-05
0.000000e+00	2.500000e-01	6.583988e-03	1.522181e-05	1.522181e-05
2.500000e-01	5.000000e-01	6.409703e-03	1.515545e-05	1.515545e-05
5.000000e-01	7.500000e-01	6.287296e-03	1.533902e-05	1.533902e-05
7.500000e-01	1.000000e+00	6.066322e-03	1.538879e-05	1.538879e-05
1.000000e+00	1.250000e+00	5.633717e-03	1.528087e-05	1.528087e-05
1.250000e+00	1.500000e+00	4.925190e-03	1.477977e-05	1.477977e-05
1.500000e+00	1.750000e+00	4.118274e-03	1.387274e-05	1.387274e-05
1.750000e+00	2.000000e+00	3.343992e-03	1.303896e-05	1.303896e-05
2.000000e+00	2.250000e+00	2.639871e-03	1.210713e-05	1.210713e-05
2.250000e+00	2.500000e+00	2.040344e-03	1.077243e-05	1.077243e-05
2.500000e+00	2.750000e+00	1.563138e-03	1.032669e-05	1.032669e-05
2.750000e+00	3.000000e+00	1.129613e-03	8.726481e-06	8.726481e-06
3.000000e+00	3.250000e+00	8.163188e-04	7.908516e-06	7.908516e-06
3.250000e+00	3.500000e+00	5.376624e-04	6.579163e-06	6.579163e-06
3.500000e+00	3.750000e+00	3.592772e-04	5.602258e-06	5.602258e-06
3.750000e+00	4.000000e+00	2.121831e-04	4.782460e-06	4.782460e-06
4.000000e+00	4.250000e+00	1.217781e-04	3.414475e-06	3.414475e-06
4.250000e+00	4.500000e+00	5.764583e-05	2.214939e-06	2.214939e-06
4.500000e+00	4.750000e+00	2.318557e-05	1.940272e-06	1.940272e-06
4.750000e+00	5.000000e+00	6.787578e-06	1.676362e-06	1.676362e-06
# END HISTO1D



==> plots/s-t-channel-nlo/m_jj.dat <==
# BEGIN PLOT
RatioPlot1YLabel=d$\sigma$/d$\sigma_{|s+t/u|^2}$
DrawOnly=lo[Nominal] lo-s-t[Nominal] lo-s[Nominal] lo-t[Nominal] lo-t-v2[Nominal]
RatioPlot2Reference=nlo[Nominal]
Title=$\mathrm{pp}\to \mathrm{e}^+\nu_\mathrm{e}\,\mu^+\nu_\mu\,\mathrm{j}\mathrm{j}$
PlotSize=10,6
RatioPlot2YLabel=d$\sigma$/d$\sigma_{|s+t/u|^2}$
Legend2YPos=0.92
RatioPlot2YSize=4
XLabel=$m_{\mathrm{j}_1\mathrm{j}_2}$ [GeV]
XMax=160.
Legend=0
RatioPlot1Reference=lo[Nominal]
Legend1YPos=0.92
LegendOnly=lo[Nominal] lo-s-t[Nominal] lo-s[Nominal] lo-t[Nominal]
Legend2=1
Legend1=0
RatioPlot1=1
RatioPlot=0
Legend1Title=\textbf{NLO}\\$\mathcal{O}(\alpha^6+\alpha_s\alpha^6)$
LogY=1
RatioPlot2YMax=1.4999
RatioPlot1YMin=0.0001
RatioPlot2DrawOnly=nlo[Nominal] nlo-s-t[Nominal] nlo-s[Nominal] nlo-t[Nominal] nlo-t-gq[Nominal] nlo-t-m[Nominal]
YMin=1.e-5
Legend1XPos=0.76
Legend1Only=nlo[Nominal] nlo-s-t[Nominal] nlo-s[Nominal] nlo-t[Nominal]
RatioPlot1DrawOnly=lo[Nominal] lo-s-t[Nominal] lo-s[Nominal] lo-t[Nominal]
YMax=1.e0
RatioPlot1YMax=1.4999
RatioPlot2YMin=0.0001
RatioPlot2=2
YLabel=d$\sigma$/d$m_{\mathrm{j}_1\mathrm{j}_2}$ [fb/GeV]
Legend2Only=lo[Nominal] lo-s-t[Nominal] lo-s[Nominal] lo-t[Nominal]
Legend2Title=LO $\mathcal{O}(\alpha^6)$
Legend2XPos=0.65
RatioPlot1YSize=4
# END PLOT

# BEGIN HISTO1D /lo[Nominal]
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 0, dn: 0}}, 2: {"": {up: 0, dn: 0}}, 3: {"": {up: 0, dn: 0}}, 4: {"": {up: 1.23533e-06, dn: 1.55004e-06}}, 5: {"": {up: 6.724800000000028e-06, dn: 8.559299999999991e-06}}, 6: {"": {up: 1.330329999999998e-05, dn: 1.721739999999995e-05}}, 7: {"": {up: 1.897690000000007e-05, dn: 2.499229999999993e-05}}, 8: {"": {up: 2.31509999999999e-05, dn: 3.105600000000001e-05}}, 9: {"": {up: 2.633299999999991e-05, dn: 3.593200000000002e-05}}, 10: {"": {up: 2.892800000000011e-05, dn: 4.010600000000004e-05}}, 11: {"": {up: 3.14349999999998e-05, dn: 4.418100000000034e-05}}, 12: {"": {up: 3.381499999999997e-05, dn: 4.810799999999983e-05}}, 13: {"": {up: 3.602800000000001e-05, dn: 5.186600000000024e-05}}, 14: {"": {up: 3.855800000000017e-05, dn: 5.600800000000019e-05}}, 15: {"": {up: 4.063799999999996e-05, dn: 5.964800000000025e-05}}, 16: {"": {up: 4.417699999999984e-05, dn: 6.508100000000025e-05}}, 17: {"": {up: 4.74150000000003e-05, dn: 7.02000000000003e-05}}, 18: {"": {up: 5.233499999999971e-05, dn: 7.725500000000003e-05}}, 19: {"": {up: 5.823399999999989e-05, dn: 8.51389999999997e-05}}, 20: {"": {up: 6.72499999999996e-05, dn: 9.600799999999986e-05}}, 21: {"": {up: 7.075699999999942e-05, dn: 9.800600000000031e-05}}, 22: {"": {up: 4.896200000000005e-05, dn: 6.636199999999993e-05}}, 23: {"": {up: 3.336900000000011e-05, dn: 4.468599999999994e-05}}, 24: {"": {up: 2.915199999999995e-05, dn: 3.88080000000002e-05}}, 25: {"": {up: 2.742400000000007e-05, dn: 3.648200000000001e-05}}, 26: {"": {up: 2.706600000000007e-05, dn: 3.599699999999985e-05}}, 27: {"": {up: 2.71990000000001e-05, dn: 3.6192e-05}}, 28: {"": {up: 2.756399999999989e-05, dn: 3.677299999999993e-05}}, 29: {"": {up: 2.841499999999995e-05, dn: 3.803199999999991e-05}}, 30: {"": {up: 2.966899999999996e-05, dn: 3.989100000000001e-05}}, 31: {"": {up: 3.13729999999999e-05, dn: 4.245600000000018e-05}}, 32: {"": {up: 3.351799999999974e-05, dn: 4.577900000000013e-05}}, 33: {"": {up: 3.691499999999978e-05, dn: 5.098400000000001e-05}}, 34: {"": {up: 4.1901e-05, dn: 5.874500000000024e-05}}, 35: {"": {up: 4.982700000000012e-05, dn: 7.129399999999996e-05}}, 36: {"": {up: 6.374200000000031e-05, dn: 9.37840000000004e-05}}, 37: {"": {up: 9.293099999999922e-05, dn: 0.0001421400000000007}}, 38: {"": {up: 0.00017468, dn: 0.0002829299999999972}}, 39: {"": {up: 0.0005639199999999955, dn: 0.0009985599999999956}}, 40: {"": {up: 0.0006887000000000143, dn: 0.001342399999999994}}, 41: {"": {up: 9.464e-05, dn: 0.0002240199999999984}}, 42: {"": {up: 1.652800000000003e-05, dn: 5.731500000000049e-05}}, 43: {"": {up: 2.445999999999698e-06, dn: 2.188700000000082e-05}}, 44: {"": {up: 0, dn: 1.025700000000006e-05}}, 45: {"": {up: 0, dn: 5.429999999999845e-06}}, 46: {"": {up: 0, dn: 3.425000000000043e-06}}, 47: {"": {up: 0, dn: 2.433000000000036e-06}}, 48: {"": {up: 0, dn: 1.950400000000048e-06}}, 49: {"": {up: 0, dn: 1.690099999999972e-06}}, 50: {"": {up: 0, dn: 1.515499999999955e-06}}, 51: {"": {up: 0, dn: 1.379499999999982e-06}}, 52: {"": {up: 0, dn: 1.259800000000038e-06}}, 53: {"": {up: 0, dn: 1.240000000000008e-06}}, 54: {"": {up: 0, dn: 1.182300000000065e-06}}, 55: {"": {up: 0, dn: 1.102799999999952e-06}}, 56: {"": {up: 0, dn: 1.05579999999997e-06}}, 57: {"": {up: 0, dn: 1.005100000000029e-06}}, 58: {"": {up: 0, dn: 9.739000000000145e-07}}, 59: {"": {up: 0, dn: 1.057599999999988e-06}}, 60: {"": {up: 0, dn: 1.069699999999994e-06}}, 61: {"": {up: 0, dn: 1.071300000000052e-06}}, 62: {"": {up: 0, dn: 1.101399999999962e-06}}, 63: {"": {up: 0, dn: 1.084899999999973e-06}}, 64: {"": {up: 0, dn: 1.159000000000034e-06}}, 65: {"": {up: 0, dn: 1.264700000000029e-06}}, 66: {"": {up: 0, dn: 1.309699999999978e-06}}, 67: {"": {up: 0, dn: 1.39239999999999e-06}}, 68: {"": {up: 0, dn: 1.371899999999993e-06}}, 69: {"": {up: 0, dn: 1.470299999999992e-06}}, 70: {"": {up: 0, dn: 1.50549999999996e-06}}, 71: {"": {up: 7.910000000003114e-08, dn: 1.61489999999997e-06}}, 72: {"": {up: 1.674000000000011e-07, dn: 1.682700000000051e-06}}, 73: {"": {up: 2.005999999999926e-07, dn: 1.721200000000006e-06}}, 74: {"": {up: 3.173999999999777e-07, dn: 1.822099999999991e-06}}, 75: {"": {up: 4.344999999999566e-07, dn: 1.906000000000032e-06}}, 76: {"": {up: 5.146999999999834e-07, dn: 1.97120000000004e-06}}, 77: {"": {up: 5.638000000000301e-07, dn: 2.015899999999995e-06}}, 78: {"": {up: 7.100000000000118e-07, dn: 2.1353e-06}}, 79: {"": {up: 8.051000000000239e-07, dn: 2.201399999999989e-06}}, 80: {"": {up: 0, dn: 0}}, 81: {"": {up: 0, dn: 0}}, 82: {"": {up: 0, dn: 0}}, 83: {"": {up: 0, dn: 0}}, 84: {"": {up: 0, dn: 0}}, 85: {"": {up: 0, dn: 0}}, 86: {"": {up: 0, dn: 0}}, 87: {"": {up: 0, dn: 0}}, 88: {"": {up: 0, dn: 0}}, 89: {"": {up: 0, dn: 0}}, 90: {"": {up: 0, dn: 0}}, 91: {"": {up: 0, dn: 0}}, 92: {"": {up: 0, dn: 0}}, 93: {"": {up: 0, dn: 0}}, 94: {"": {up: 0, dn: 0}}, 95: {"": {up: 0, dn: 0}}, 96: {"": {up: 0, dn: 0}}, 97: {"": {up: 0, dn: 0}}, 98: {"": {up: 0, dn: 0}}, 99: {"": {up: 0, dn: 0}}, 100: {"": {up: 0, dn: 0}}, 101: {"": {up: 0, dn: 0}}, 102: {"": {up: 0, dn: 0}}, 103: {"": {up: 0, dn: 0}}, 104: {"": {up: 0, dn: 0}}, 105: {"": {up: 0, dn: 0}}, 106: {"": {up: 0, dn: 0}}, 107: {"": {up: 0, dn: 0}}, 108: {"": {up: 0, dn: 0}}, 109: {"": {up: 0, dn: 0}}, 110: {"": {up: 0, dn: 0}}, 111: {"": {up: 0, dn: 0}}, 112: {"": {up: 0, dn: 0}}, 113: {"": {up: 0, dn: 0}}, 114: {"": {up: 0, dn: 0}}, 115: {"": {up: 0, dn: 0}}, 116: {"": {up: 0, dn: 0}}, 117: {"": {up: 0, dn: 0}}, 118: {"": {up: 0, dn: 0}}, 119: {"": {up: 0, dn: 0}}, 120: {"": {up: 0, dn: 0}}, 121: {"": {up: 0, dn: 0}}, 122: {"": {up: 0, dn: 0}}, 123: {"": {up: 0, dn: 0}}, 124: {"": {up: 0, dn: 0}}, 125: {"": {up: 0, dn: 0}}, 126: {"": {up: 0, dn: 0}}, 127: {"": {up: 0, dn: 0}}, 128: {"": {up: 0, dn: 0}}, 129: {"": {up: 0, dn: 0}}, 130: {"": {up: 0, dn: 0}}, 131: {"": {up: 0, dn: 0}}, 132: {"": {up: 0, dn: 0}}, 133: {"": {up: 0, dn: 0}}, 134: {"": {up: 0, dn: 0}}, 135: {"": {up: 0, dn: 0}}, 136: {"": {up: 0, dn: 0}}, 137: {"": {up: 0, dn: 0}}, 138: {"": {up: 0, dn: 0}}, 139: {"": {up: 0, dn: 0}}, 140: {"": {up: 0, dn: 0}}, 141: {"": {up: 0, dn: 0}}, 142: {"": {up: 0, dn: 0}}, 143: {"": {up: 0, dn: 0}}, 144: {"": {up: 0, dn: 0}}, 145: {"": {up: 0, dn: 0}}, 146: {"": {up: 0, dn: 0}}, 147: {"": {up: 0, dn: 0}}, 148: {"": {up: 0, dn: 0}}, 149: {"": {up: 0, dn: 0}}, 150: {"": {up: 0, dn: 0}}, 151: {"": {up: 0, dn: 0}}, 152: {"": {up: 0, dn: 0}}, 153: {"": {up: 0, dn: 0}}, 154: {"": {up: 0, dn: 0}}, 155: {"": {up: 0, dn: 0}}, 156: {"": {up: 0, dn: 0}}, 157: {"": {up: 0, dn: 0}}, 158: {"": {up: 0, dn: 0}}, 159: {"": {up: 0, dn: 0}}, 160: {"": {up: 0, dn: 0}}, 161: {"": {up: 0, dn: 0}}, 162: {"": {up: 0, dn: 0}}, 163: {"": {up: 0, dn: 0}}, 164: {"": {up: 0, dn: 0}}, 165: {"": {up: 0, dn: 0}}, 166: {"": {up: 0, dn: 0}}, 167: {"": {up: 0, dn: 0}}, 168: {"": {up: 0, dn: 0}}, 169: {"": {up: 0, dn: 0}}, 170: {"": {up: 0, dn: 0}}, 171: {"": {up: 0, dn: 0}}, 172: {"": {up: 0, dn: 0}}, 173: {"": {up: 0, dn: 0}}, 174: {"": {up: 0, dn: 0}}, 175: {"": {up: 0, dn: 0}}, 176: {"": {up: 0, dn: 0}}, 177: {"": {up: 0, dn: 0}}, 178: {"": {up: 0, dn: 0}}, 179: {"": {up: 0, dn: 0}}, 180: {"": {up: 0, dn: 0}}, 181: {"": {up: 0, dn: 0}}, 182: {"": {up: 0, dn: 0}}, 183: {"": {up: 0, dn: 0}}, 184: {"": {up: 0, dn: 0}}, 185: {"": {up: 0, dn: 0}}, 186: {"": {up: 0, dn: 0}}, 187: {"": {up: 0, dn: 0}}, 188: {"": {up: 0, dn: 0}}, 189: {"": {up: 0, dn: 0}}, 190: {"": {up: 0, dn: 0}}, 191: {"": {up: 0, dn: 0}}, 192: {"": {up: 0, dn: 0}}, 193: {"": {up: 0, dn: 0}}, 194: {"": {up: 0, dn: 0}}, 195: {"": {up: 0, dn: 0}}, 196: {"": {up: 0, dn: 0}}, 197: {"": {up: 0, dn: 0}}, 198: {"": {up: 0, dn: 0}}, 199: {"": {up: 0, dn: 0}}, 200: {"": {up: 0, dn: 0}}, 201: {"": {up: 0, dn: 0}}, 202: {"": {up: 0, dn: 0}}, 203: {"": {up: 0, dn: 0}}, 204: {"": {up: 0, dn: 0}}, 205: {"": {up: 0, dn: 0}}, 206: {"": {up: 0, dn: 0}}, 207: {"": {up: 0, dn: 0}}, 208: {"": {up: 0, dn: 0}}, 209: {"": {up: 0, dn: 0}}, 210: {"": {up: 0, dn: 0}}, 211: {"": {up: 0, dn: 0}}, 212: {"": {up: 0, dn: 0}}, 213: {"": {up: 0, dn: 0}}, 214: {"": {up: 0, dn: 0}}, 215: {"": {up: 0, dn: 0}}, 216: {"": {up: 0, dn: 0}}, 217: {"": {up: 0, dn: 0}}, 218: {"": {up: 0, dn: 0}}, 219: {"": {up: 0, dn: 0}}, 220: {"": {up: 0, dn: 0}}, 221: {"": {up: 0, dn: 0}}, 222: {"": {up: 0, dn: 0}}, 223: {"": {up: 0, dn: 0}}, 224: {"": {up: 0, dn: 0}}, 225: {"": {up: 0, dn: 0}}, 226: {"": {up: 0, dn: 0}}, 227: {"": {up: 0, dn: 0}}, 228: {"": {up: 0, dn: 0}}, 229: {"": {up: 0, dn: 0}}, 230: {"": {up: 0, dn: 0}}, 231: {"": {up: 0, dn: 0}}, 232: {"": {up: 0, dn: 0}}, 233: {"": {up: 0, dn: 0}}, 234: {"": {up: 0, dn: 0}}, 235: {"": {up: 0, dn: 0}}, 236: {"": {up: 0, dn: 0}}, 237: {"": {up: 0, dn: 0}}, 238: {"": {up: 0, dn: 0}}, 239: {"": {up: 0, dn: 0}}, 240: {"": {up: 0, dn: 0}}, 241: {"": {up: 0, dn: 0}}, 242: {"": {up: 0, dn: 0}}, 243: {"": {up: 0, dn: 0}}, 244: {"": {up: 0, dn: 0}}, 245: {"": {up: 0, dn: 0}}, 246: {"": {up: 0, dn: 0}}, 247: {"": {up: 0, dn: 0}}, 248: {"": {up: 0, dn: 0}}, 249: {"": {up: 0, dn: 0}}, 250: {"": {up: 0, dn: 0}}, 251: {"": {up: 0, dn: 0}}, 252: {"": {up: 0, dn: 0}}, 253: {"": {up: 0, dn: 0}}, 254: {"": {up: 0, dn: 0}}, 255: {"": {up: 0, dn: 0}}, 256: {"": {up: 0, dn: 0}}, 257: {"": {up: 0, dn: 0}}, 258: {"": {up: 0, dn: 0}}, 259: {"": {up: 0, dn: 0}}, 260: {"": {up: 0, dn: 0}}, 261: {"": {up: 0, dn: 0}}, 262: {"": {up: 0, dn: 0}}, 263: {"": {up: 0, dn: 0}}, 264: {"": {up: 0, dn: 0}}, 265: {"": {up: 0, dn: 0}}, 266: {"": {up: 0, dn: 0}}, 267: {"": {up: 0, dn: 0}}, 268: {"": {up: 0, dn: 0}}, 269: {"": {up: 0, dn: 0}}, 270: {"": {up: 0, dn: 0}}, 271: {"": {up: 0, dn: 0}}, 272: {"": {up: 0, dn: 0}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 0, dn: 0}}, 276: {"": {up: 0, dn: 0}}, 277: {"": {up: 0, dn: 0}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 0, dn: 0}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 0, dn: 0}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 0, dn: 0}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 0, dn: 0}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}, 650: {"": {up: 0, dn: 0}}, 651: {"": {up: 0, dn: 0}}, 652: {"": {up: 0, dn: 0}}, 653: {"": {up: 0, dn: 0}}, 654: {"": {up: 0, dn: 0}}, 655: {"": {up: 0, dn: 0}}, 656: {"": {up: 0, dn: 0}}, 657: {"": {up: 0, dn: 0}}, 658: {"": {up: 0, dn: 0}}, 659: {"": {up: 0, dn: 0}}, 660: {"": {up: 0, dn: 0}}, 661: {"": {up: 0, dn: 0}}, 662: {"": {up: 0, dn: 0}}, 663: {"": {up: 0, dn: 0}}, 664: {"": {up: 0, dn: 0}}, 665: {"": {up: 0, dn: 0}}, 666: {"": {up: 0, dn: 0}}, 667: {"": {up: 0, dn: 0}}, 668: {"": {up: 0, dn: 0}}, 669: {"": {up: 0, dn: 0}}, 670: {"": {up: 0, dn: 0}}, 671: {"": {up: 0, dn: 0}}, 672: {"": {up: 0, dn: 0}}, 673: {"": {up: 0, dn: 0}}, 674: {"": {up: 0, dn: 0}}, 675: {"": {up: 0, dn: 0}}, 676: {"": {up: 0, dn: 0}}, 677: {"": {up: 0, dn: 0}}, 678: {"": {up: 0, dn: 0}}, 679: {"": {up: 0, dn: 0}}, 680: {"": {up: 0, dn: 0}}, 681: {"": {up: 0, dn: 0}}, 682: {"": {up: 0, dn: 0}}, 683: {"": {up: 0, dn: 0}}, 684: {"": {up: 0, dn: 0}}, 685: {"": {up: 0, dn: 0}}, 686: {"": {up: 0, dn: 0}}, 687: {"": {up: 0, dn: 0}}, 688: {"": {up: 0, dn: 0}}, 689: {"": {up: 0, dn: 0}}, 690: {"": {up: 0, dn: 0}}, 691: {"": {up: 0, dn: 0}}, 692: {"": {up: 0, dn: 0}}, 693: {"": {up: 0, dn: 0}}, 694: {"": {up: 0, dn: 0}}, 695: {"": {up: 0, dn: 0}}, 696: {"": {up: 0, dn: 0}}, 697: {"": {up: 0, dn: 0}}, 698: {"": {up: 0, dn: 0}}, 699: {"": {up: 0, dn: 0}}, 700: {"": {up: 0, dn: 0}}, 701: {"": {up: 0, dn: 0}}, 702: {"": {up: 0, dn: 0}}, 703: {"": {up: 0, dn: 0}}, 704: {"": {up: 0, dn: 0}}, 705: {"": {up: 0, dn: 0}}, 706: {"": {up: 0, dn: 0}}, 707: {"": {up: 0, dn: 0}}, 708: {"": {up: 0, dn: 0}}, 709: {"": {up: 0, dn: 0}}, 710: {"": {up: 0, dn: 0}}, 711: {"": {up: 0, dn: 0}}, 712: {"": {up: 0, dn: 0}}, 713: {"": {up: 0, dn: 0}}, 714: {"": {up: 0, dn: 0}}, 715: {"": {up: 0, dn: 0}}, 716: {"": {up: 0, dn: 0}}, 717: {"": {up: 0, dn: 0}}, 718: {"": {up: 0, dn: 0}}, 719: {"": {up: 0, dn: 0}}, 720: {"": {up: 0, dn: 0}}, 721: {"": {up: 0, dn: 0}}, 722: {"": {up: 0, dn: 0}}, 723: {"": {up: 0, dn: 0}}, 724: {"": {up: 0, dn: 0}}, 725: {"": {up: 0, dn: 0}}, 726: {"": {up: 0, dn: 0}}, 727: {"": {up: 0, dn: 0}}, 728: {"": {up: 0, dn: 0}}, 729: {"": {up: 0, dn: 0}}, 730: {"": {up: 0, dn: 0}}, 731: {"": {up: 0, dn: 0}}, 732: {"": {up: 0, dn: 0}}, 733: {"": {up: 0, dn: 0}}, 734: {"": {up: 0, dn: 0}}, 735: {"": {up: 0, dn: 0}}, 736: {"": {up: 0, dn: 0}}, 737: {"": {up: 0, dn: 0}}, 738: {"": {up: 0, dn: 0}}, 739: {"": {up: 0, dn: 0}}, 740: {"": {up: 0, dn: 0}}, 741: {"": {up: 0, dn: 0}}, 742: {"": {up: 0, dn: 0}}, 743: {"": {up: 0, dn: 0}}, 744: {"": {up: 0, dn: 0}}, 745: {"": {up: 0, dn: 0}}, 746: {"": {up: 0, dn: 0}}, 747: {"": {up: 0, dn: 0}}, 748: {"": {up: 0, dn: 0}}, 749: {"": {up: 0, dn: 0}}, 750: {"": {up: 0, dn: 0}}, 751: {"": {up: 0, dn: 0}}, 752: {"": {up: 0, dn: 0}}, 753: {"": {up: 0, dn: 0}}, 754: {"": {up: 0, dn: 0}}, 755: {"": {up: 0, dn: 0}}, 756: {"": {up: 0, dn: 0}}, 757: {"": {up: 0, dn: 0}}, 758: {"": {up: 0, dn: 0}}, 759: {"": {up: 0, dn: 0}}, 760: {"": {up: 0, dn: 0}}, 761: {"": {up: 0, dn: 0}}, 762: {"": {up: 0, dn: 0}}, 763: {"": {up: 0, dn: 0}}, 764: {"": {up: 0, dn: 0}}, 765: {"": {up: 0, dn: 0}}, 766: {"": {up: 0, dn: 0}}, 767: {"": {up: 0, dn: 0}}, 768: {"": {up: 0, dn: 0}}, 769: {"": {up: 0, dn: 0}}, 770: {"": {up: 0, dn: 0}}, 771: {"": {up: 0, dn: 0}}, 772: {"": {up: 0, dn: 0}}, 773: {"": {up: 0, dn: 0}}, 774: {"": {up: 0, dn: 0}}, 775: {"": {up: 0, dn: 0}}, 776: {"": {up: 0, dn: 0}}, 777: {"": {up: 0, dn: 0}}, 778: {"": {up: 0, dn: 0}}, 779: {"": {up: 0, dn: 0}}, 780: {"": {up: 0, dn: 0}}, 781: {"": {up: 0, dn: 0}}, 782: {"": {up: 0, dn: 0}}, 783: {"": {up: 0, dn: 0}}, 784: {"": {up: 0, dn: 0}}, 785: {"": {up: 0, dn: 0}}, 786: {"": {up: 0, dn: 0}}, 787: {"": {up: 0, dn: 0}}, 788: {"": {up: 0, dn: 0}}, 789: {"": {up: 0, dn: 0}}, 790: {"": {up: 0, dn: 0}}, 791: {"": {up: 0, dn: 0}}, 792: {"": {up: 0, dn: 0}}, 793: {"": {up: 0, dn: 0}}, 794: {"": {up: 0, dn: 0}}, 795: {"": {up: 0, dn: 0}}, 796: {"": {up: 0, dn: 0}}, 797: {"": {up: 0, dn: 0}}, 798: {"": {up: 0, dn: 0}}, 799: {"": {up: 0, dn: 0}}, 800: {"": {up: 0, dn: 0}}, 801: {"": {up: 0, dn: 0}}, 802: {"": {up: 0, dn: 0}}, 803: {"": {up: 0, dn: 0}}, 804: {"": {up: 0, dn: 0}}, 805: {"": {up: 0, dn: 0}}, 806: {"": {up: 0, dn: 0}}, 807: {"": {up: 0, dn: 0}}, 808: {"": {up: 0, dn: 0}}, 809: {"": {up: 0, dn: 0}}, 810: {"": {up: 0, dn: 0}}, 811: {"": {up: 0, dn: 0}}, 812: {"": {up: 0, dn: 0}}, 813: {"": {up: 0, dn: 0}}, 814: {"": {up: 0, dn: 0}}, 815: {"": {up: 0, dn: 0}}, 816: {"": {up: 0, dn: 0}}, 817: {"": {up: 0, dn: 0}}, 818: {"": {up: 0, dn: 0}}, 819: {"": {up: 0, dn: 0}}, 820: {"": {up: 0, dn: 0}}, 821: {"": {up: 0, dn: 0}}, 822: {"": {up: 0, dn: 0}}, 823: {"": {up: 0, dn: 0}}, 824: {"": {up: 0, dn: 0}}, 825: {"": {up: 0, dn: 0}}, 826: {"": {up: 0, dn: 0}}, 827: {"": {up: 0, dn: 0}}, 828: {"": {up: 0, dn: 0}}, 829: {"": {up: 0, dn: 0}}, 830: {"": {up: 0, dn: 0}}, 831: {"": {up: 0, dn: 0}}, 832: {"": {up: 0, dn: 0}}, 833: {"": {up: 0, dn: 0}}, 834: {"": {up: 0, dn: 0}}, 835: {"": {up: 0, dn: 0}}, 836: {"": {up: 0, dn: 0}}, 837: {"": {up: 0, dn: 0}}, 838: {"": {up: 0, dn: 0}}, 839: {"": {up: 0, dn: 0}}, 840: {"": {up: 0, dn: 0}}, 841: {"": {up: 0, dn: 0}}, 842: {"": {up: 0, dn: 0}}, 843: {"": {up: 0, dn: 0}}, 844: {"": {up: 0, dn: 0}}, 845: {"": {up: 0, dn: 0}}, 846: {"": {up: 0, dn: 0}}, 847: {"": {up: 0, dn: 0}}, 848: {"": {up: 0, dn: 0}}, 849: {"": {up: 0, dn: 0}}, 850: {"": {up: 0, dn: 0}}, 851: {"": {up: 0, dn: 0}}, 852: {"": {up: 0, dn: 0}}, 853: {"": {up: 0, dn: 0}}, 854: {"": {up: 0, dn: 0}}, 855: {"": {up: 0, dn: 0}}, 856: {"": {up: 0, dn: 0}}, 857: {"": {up: 0, dn: 0}}, 858: {"": {up: 0, dn: 0}}, 859: {"": {up: 0, dn: 0}}, 860: {"": {up: 0, dn: 0}}, 861: {"": {up: 0, dn: 0}}, 862: {"": {up: 0, dn: 0}}, 863: {"": {up: 0, dn: 0}}, 864: {"": {up: 0, dn: 0}}, 865: {"": {up: 0, dn: 0}}, 866: {"": {up: 0, dn: 0}}, 867: {"": {up: 0, dn: 0}}, 868: {"": {up: 0, dn: 0}}, 869: {"": {up: 0, dn: 0}}, 870: {"": {up: 0, dn: 0}}, 871: {"": {up: 0, dn: 0}}, 872: {"": {up: 0, dn: 0}}, 873: {"": {up: 0, dn: 0}}, 874: {"": {up: 0, dn: 0}}, 875: {"": {up: 0, dn: 0}}, 876: {"": {up: 0, dn: 0}}, 877: {"": {up: 0, dn: 0}}, 878: {"": {up: 0, dn: 0}}, 879: {"": {up: 0, dn: 0}}, 880: {"": {up: 0, dn: 0}}, 881: {"": {up: 0, dn: 0}}, 882: {"": {up: 0, dn: 0}}, 883: {"": {up: 0, dn: 0}}, 884: {"": {up: 0, dn: 0}}, 885: {"": {up: 0, dn: 0}}, 886: {"": {up: 0, dn: 0}}, 887: {"": {up: 0, dn: 0}}, 888: {"": {up: 0, dn: 0}}, 889: {"": {up: 0, dn: 0}}, 890: {"": {up: 0, dn: 0}}, 891: {"": {up: 0, dn: 0}}, 892: {"": {up: 0, dn: 0}}, 893: {"": {up: 0, dn: 0}}, 894: {"": {up: 0, dn: 0}}, 895: {"": {up: 0, dn: 0}}, 896: {"": {up: 0, dn: 0}}, 897: {"": {up: 0, dn: 0}}, 898: {"": {up: 0, dn: 0}}, 899: {"": {up: 0, dn: 0}}, 900: {"": {up: 0, dn: 0}}, 901: {"": {up: 0, dn: 0}}, 902: {"": {up: 0, dn: 0}}, 903: {"": {up: 0, dn: 0}}, 904: {"": {up: 0, dn: 0}}, 905: {"": {up: 0, dn: 0}}, 906: {"": {up: 0, dn: 0}}, 907: {"": {up: 0, dn: 0}}, 908: {"": {up: 0, dn: 0}}, 909: {"": {up: 0, dn: 0}}, 910: {"": {up: 0, dn: 0}}, 911: {"": {up: 0, dn: 0}}, 912: {"": {up: 0, dn: 0}}, 913: {"": {up: 0, dn: 0}}, 914: {"": {up: 0, dn: 0}}, 915: {"": {up: 0, dn: 0}}, 916: {"": {up: 0, dn: 0}}, 917: {"": {up: 0, dn: 0}}, 918: {"": {up: 0, dn: 0}}, 919: {"": {up: 0, dn: 0}}, 920: {"": {up: 0, dn: 0}}, 921: {"": {up: 0, dn: 0}}, 922: {"": {up: 0, dn: 0}}, 923: {"": {up: 0, dn: 0}}, 924: {"": {up: 0, dn: 0}}, 925: {"": {up: 0, dn: 0}}, 926: {"": {up: 0, dn: 0}}, 927: {"": {up: 0, dn: 0}}, 928: {"": {up: 0, dn: 0}}, 929: {"": {up: 0, dn: 0}}, 930: {"": {up: 0, dn: 0}}, 931: {"": {up: 0, dn: 0}}, 932: {"": {up: 0, dn: 0}}, 933: {"": {up: 0, dn: 0}}, 934: {"": {up: 0, dn: 0}}, 935: {"": {up: 0, dn: 0}}, 936: {"": {up: 0, dn: 0}}, 937: {"": {up: 0, dn: 0}}, 938: {"": {up: 0, dn: 0}}, 939: {"": {up: 0, dn: 0}}, 940: {"": {up: 0, dn: 0}}, 941: {"": {up: 0, dn: 0}}, 942: {"": {up: 0, dn: 0}}, 943: {"": {up: 0, dn: 0}}, 944: {"": {up: 0, dn: 0}}, 945: {"": {up: 0, dn: 0}}, 946: {"": {up: 0, dn: 0}}, 947: {"": {up: 0, dn: 0}}, 948: {"": {up: 0, dn: 0}}, 949: {"": {up: 0, dn: 0}}, 950: {"": {up: 0, dn: 0}}, 951: {"": {up: 0, dn: 0}}, 952: {"": {up: 0, dn: 0}}, 953: {"": {up: 0, dn: 0}}, 954: {"": {up: 0, dn: 0}}, 955: {"": {up: 0, dn: 0}}, 956: {"": {up: 0, dn: 0}}, 957: {"": {up: 0, dn: 0}}, 958: {"": {up: 0, dn: 0}}, 959: {"": {up: 0, dn: 0}}, 960: {"": {up: 0, dn: 0}}, 961: {"": {up: 0, dn: 0}}, 962: {"": {up: 0, dn: 0}}, 963: {"": {up: 0, dn: 0}}, 964: {"": {up: 0, dn: 0}}, 965: {"": {up: 0, dn: 0}}, 966: {"": {up: 0, dn: 0}}, 967: {"": {up: 0, dn: 0}}, 968: {"": {up: 0, dn: 0}}, 969: {"": {up: 0, dn: 0}}, 970: {"": {up: 0, dn: 0}}, 971: {"": {up: 0, dn: 0}}, 972: {"": {up: 0, dn: 0}}, 973: {"": {up: 0, dn: 0}}, 974: {"": {up: 0, dn: 0}}, 975: {"": {up: 0, dn: 0}}, 976: {"": {up: 0, dn: 0}}, 977: {"": {up: 0, dn: 0}}, 978: {"": {up: 0, dn: 0}}, 979: {"": {up: 0, dn: 0}}, 980: {"": {up: 0, dn: 0}}, 981: {"": {up: 0, dn: 0}}, 982: {"": {up: 0, dn: 0}}, 983: {"": {up: 0, dn: 0}}, 984: {"": {up: 0, dn: 0}}, 985: {"": {up: 0, dn: 0}}, 986: {"": {up: 0, dn: 0}}, 987: {"": {up: 0, dn: 0}}, 988: {"": {up: 0, dn: 0}}, 989: {"": {up: 0, dn: 0}}, 990: {"": {up: 0, dn: 0}}, 991: {"": {up: 0, dn: 0}}, 992: {"": {up: 0, dn: 0}}, 993: {"": {up: 0, dn: 0}}, 994: {"": {up: 0, dn: 0}}, 995: {"": {up: 0, dn: 0}}, 996: {"": {up: 0, dn: 0}}, 997: {"": {up: 0, dn: 0}}, 998: {"": {up: 0, dn: 0}}, 999: {"": {up: 0, dn: 0}}}
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=lo[Nominal]
Path=lo[Nominal]
Title=$|s+t/u|^2$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	3.980583e-05	1.550040e-06	1.235330e-06
1.000000e+01	1.200000e+01	2.406465e-04	8.559300e-06	6.724800e-06
1.200000e+01	1.400000e+01	5.371095e-04	1.721740e-05	1.330330e-05
1.400000e+01	1.600000e+01	8.610861e-04	2.499230e-05	1.897690e-05
1.600000e+01	1.800000e+01	1.177073e-03	3.105600e-05	2.315100e-05
1.800000e+01	2.000000e+01	1.478060e-03	3.593200e-05	2.633300e-05
2.000000e+01	2.200000e+01	1.770605e-03	4.010600e-05	2.892800e-05
2.200000e+01	2.400000e+01	2.065864e-03	4.418100e-05	3.143500e-05
2.400000e+01	2.600000e+01	2.363961e-03	4.810800e-05	3.381500e-05
2.600000e+01	2.800000e+01	2.664051e-03	5.186600e-05	3.602800e-05
2.800000e+01	3.000000e+01	2.976256e-03	5.600800e-05	3.855800e-05
3.000000e+01	3.200000e+01	3.288735e-03	5.964800e-05	4.063800e-05
3.200000e+01	3.400000e+01	3.640293e-03	6.508100e-05	4.417700e-05
3.400000e+01	3.600000e+01	3.994920e-03	7.020000e-05	4.741500e-05
3.600000e+01	3.800000e+01	4.364840e-03	7.725500e-05	5.233500e-05
3.800000e+01	4.000000e+01	4.671901e-03	8.513900e-05	5.823400e-05
4.000000e+01	4.200000e+01	4.870328e-03	9.600800e-05	6.725000e-05
4.200000e+01	4.400000e+01	4.438878e-03	9.800600e-05	7.075700e-05
4.400000e+01	4.600000e+01	2.733119e-03	6.636200e-05	4.896200e-05
4.600000e+01	4.800000e+01	1.733370e-03	4.468600e-05	3.336900e-05
4.800000e+01	5.000000e+01	1.460775e-03	3.880800e-05	2.915200e-05
5.000000e+01	5.200000e+01	1.365542e-03	3.648200e-05	2.742400e-05
5.200000e+01	5.400000e+01	1.344861e-03	3.599700e-05	2.706600e-05
5.400000e+01	5.600000e+01	1.357585e-03	3.619200e-05	2.719900e-05
5.600000e+01	5.800000e+01	1.397131e-03	3.677300e-05	2.756400e-05
5.800000e+01	6.000000e+01	1.468439e-03	3.803200e-05	2.841500e-05
6.000000e+01	6.200000e+01	1.575688e-03	3.989100e-05	2.966900e-05
6.200000e+01	6.400000e+01	1.730165e-03	4.245600e-05	3.137300e-05
6.400000e+01	6.600000e+01	1.946498e-03	4.577900e-05	3.351800e-05
6.600000e+01	6.800000e+01	2.277891e-03	5.098400e-05	3.691500e-05
6.800000e+01	7.000000e+01	2.791752e-03	5.874500e-05	4.190100e-05
7.000000e+01	7.200000e+01	3.657738e-03	7.129400e-05	4.982700e-05
7.200000e+01	7.400000e+01	5.289859e-03	9.378400e-05	6.374200e-05
7.400000e+01	7.600000e+01	8.987709e-03	1.421400e-04	9.293100e-05
7.600000e+01	7.800000e+01	2.061347e-02	2.829300e-04	1.746800e-04
7.800000e+01	8.000000e+01	8.665228e-02	9.985600e-04	5.639200e-04
8.000000e+01	8.200000e+01	1.348178e-01	1.342400e-03	6.887000e-04
8.200000e+01	8.400000e+01	2.784368e-02	2.240200e-04	9.464000e-05
8.400000e+01	8.600000e+01	9.144472e-03	5.731500e-05	1.652800e-05
8.600000e+01	8.800000e+01	4.505654e-03	2.188700e-05	2.446000e-06
8.800000e+01	9.000000e+01	2.732581e-03	1.025700e-05	0.000000e+00
9.000000e+01	9.200000e+01	1.878332e-03	5.430000e-06	0.000000e+00
9.200000e+01	9.400000e+01	1.406752e-03	3.425000e-06	0.000000e+00
9.400000e+01	9.600000e+01	1.126225e-03	2.433000e-06	0.000000e+00
9.600000e+01	9.800000e+01	9.444186e-04	1.950400e-06	0.000000e+00
9.800000e+01	1.000000e+02	8.130465e-04	1.690100e-06	0.000000e+00
1.000000e+02	1.020000e+02	7.259778e-04	1.515500e-06	0.000000e+00
1.020000e+02	1.040000e+02	6.636074e-04	1.379500e-06	0.000000e+00
1.040000e+02	1.060000e+02	6.129828e-04	1.259800e-06	0.000000e+00
1.060000e+02	1.080000e+02	5.725852e-04	1.240000e-06	0.000000e+00
1.080000e+02	1.100000e+02	5.425738e-04	1.182300e-06	0.000000e+00
1.100000e+02	1.120000e+02	5.205164e-04	1.102800e-06	0.000000e+00
1.120000e+02	1.140000e+02	4.999220e-04	1.055800e-06	0.000000e+00
1.140000e+02	1.160000e+02	4.854187e-04	1.005100e-06	0.000000e+00
1.160000e+02	1.180000e+02	4.691610e-04	9.739000e-07	0.000000e+00
1.180000e+02	1.200000e+02	4.564817e-04	1.057600e-06	0.000000e+00
1.200000e+02	1.220000e+02	4.502348e-04	1.069700e-06	0.000000e+00
1.220000e+02	1.240000e+02	4.388060e-04	1.071300e-06	0.000000e+00
1.240000e+02	1.260000e+02	4.323084e-04	1.101400e-06	0.000000e+00
1.260000e+02	1.280000e+02	4.250840e-04	1.084900e-06	0.000000e+00
1.280000e+02	1.300000e+02	4.240345e-04	1.159000e-06	0.000000e+00
1.300000e+02	1.320000e+02	4.165282e-04	1.264700e-06	0.000000e+00
1.320000e+02	1.340000e+02	4.136980e-04	1.309700e-06	0.000000e+00
1.340000e+02	1.360000e+02	4.110508e-04	1.392400e-06	0.000000e+00
1.360000e+02	1.380000e+02	4.080715e-04	1.371900e-06	0.000000e+00
1.380000e+02	1.400000e+02	4.045925e-04	1.470300e-06	0.000000e+00
1.400000e+02	1.420000e+02	3.995875e-04	1.505500e-06	0.000000e+00
1.420000e+02	1.440000e+02	3.973564e-04	1.614900e-06	7.910000e-08
1.440000e+02	1.460000e+02	3.945233e-04	1.682700e-06	1.674000e-07
1.460000e+02	1.480000e+02	3.969727e-04	1.721200e-06	2.006000e-07
1.480000e+02	1.500000e+02	3.955963e-04	1.822100e-06	3.174000e-07
1.500000e+02	1.520000e+02	3.913162e-04	1.906000e-06	4.345000e-07
1.520000e+02	1.540000e+02	3.907083e-04	1.971200e-06	5.147000e-07
1.540000e+02	1.560000e+02	3.907788e-04	2.015900e-06	5.638000e-07
1.560000e+02	1.580000e+02	3.888268e-04	2.135300e-06	7.100000e-07
1.580000e+02	1.600000e+02	3.845638e-04	2.201400e-06	8.051000e-07
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+02	2.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.020000e+02	2.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+02	2.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.060000e+02	2.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.080000e+02	2.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+02	2.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.120000e+02	2.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.140000e+02	2.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+02	2.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.180000e+02	2.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+02	2.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+02	2.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.240000e+02	2.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.260000e+02	2.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+02	2.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+02	2.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.320000e+02	2.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+02	2.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.360000e+02	2.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.380000e+02	2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	2.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.420000e+02	2.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.440000e+02	2.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+02	2.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.480000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+02	2.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.540000e+02	2.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.560000e+02	2.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+02	2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	2.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.620000e+02	2.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+02	2.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.660000e+02	2.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.720000e+02	2.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.740000e+02	2.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+02	2.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.780000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	2.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+02	2.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.840000e+02	2.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.860000e+02	2.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	2.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.920000e+02	2.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+02	2.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.960000e+02	2.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.980000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+02	3.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+02	3.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.040000e+02	3.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.060000e+02	3.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.080000e+02	3.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+02	3.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.120000e+02	3.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.140000e+02	3.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.160000e+02	3.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.180000e+02	3.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+02	3.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+02	3.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.240000e+02	3.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.260000e+02	3.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.280000e+02	3.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+02	3.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.320000e+02	3.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.340000e+02	3.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+02	3.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.380000e+02	3.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+02	3.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.420000e+02	3.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.440000e+02	3.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.460000e+02	3.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.480000e+02	3.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+02	3.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.520000e+02	3.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.540000e+02	3.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.560000e+02	3.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.580000e+02	3.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+02	3.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.620000e+02	3.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.640000e+02	3.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.660000e+02	3.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.680000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+02	3.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.720000e+02	3.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.740000e+02	3.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.760000e+02	3.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.780000e+02	3.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+02	3.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.820000e+02	3.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.840000e+02	3.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.860000e+02	3.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.880000e+02	3.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+02	3.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.920000e+02	3.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.940000e+02	3.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.960000e+02	3.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+02	4.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+02	4.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.020000e+02	4.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.040000e+02	4.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.060000e+02	4.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.080000e+02	4.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+02	4.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+02	4.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.140000e+02	4.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.160000e+02	4.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.180000e+02	4.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+02	4.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+02	4.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.240000e+02	4.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.260000e+02	4.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.280000e+02	4.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+02	4.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+02	4.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+02	4.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+02	4.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.380000e+02	4.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+02	4.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+02	4.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+02	4.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+02	4.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+02	4.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+02	4.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+02	4.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+02	4.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+02	4.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+02	4.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+02	4.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+02	4.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+02	4.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+02	4.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+02	4.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+02	4.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+02	4.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+02	4.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+02	4.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+02	4.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+02	4.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+02	4.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+02	4.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+02	4.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+02	4.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+02	4.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+02	4.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+02	4.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+02	4.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+02	5.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+02	5.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+02	5.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+02	5.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+02	5.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+02	5.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+02	5.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+02	5.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+02	5.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+02	5.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+02	5.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+02	5.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+02	5.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+02	5.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+02	5.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+02	5.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+02	5.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+02	5.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+02	5.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+02	5.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+02	5.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+02	5.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+02	5.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+02	5.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+02	5.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+02	5.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+02	5.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+02	5.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+02	5.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+02	5.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+02	5.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+02	5.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+02	5.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+02	5.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+02	5.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+02	5.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+02	5.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+02	5.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+02	5.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+02	5.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+02	5.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+02	5.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+02	5.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+02	5.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+02	5.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+02	5.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+02	5.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+02	5.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+02	6.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+02	6.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+02	6.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+02	6.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+02	6.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+02	6.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+02	6.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+02	6.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+02	6.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+02	6.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+02	6.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+02	6.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+02	6.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+02	6.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+02	6.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+02	6.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+02	6.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+02	6.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+02	6.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+02	6.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+02	6.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+02	6.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+02	6.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+02	6.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+02	6.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+02	6.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+02	6.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+02	6.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+02	6.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+02	6.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+02	6.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+02	6.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+02	6.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+02	6.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+02	6.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+02	6.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+02	6.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+02	6.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+02	6.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+02	6.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+02	6.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+02	6.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+02	6.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+02	6.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+02	6.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+02	6.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+02	6.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+02	6.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+02	6.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+02	6.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+02	7.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+02	7.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+02	7.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+02	7.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+02	7.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+02	7.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+02	7.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+02	7.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+02	7.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+02	7.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+02	7.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+02	7.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+02	7.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+02	7.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+02	7.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+02	7.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+02	7.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+02	7.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+02	7.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+02	7.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+02	7.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+02	7.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+02	7.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+02	7.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+02	7.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+02	7.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+02	7.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+02	7.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+02	7.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+02	7.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+02	7.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+02	7.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+02	7.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+02	7.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+02	7.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+02	7.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+02	7.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+02	7.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+02	7.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+02	7.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+02	7.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+02	7.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+02	7.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+02	7.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+02	7.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+02	7.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+02	7.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+02	7.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+02	7.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+02	7.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+02	8.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+02	8.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+02	8.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+02	8.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+02	8.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+02	8.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+02	8.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+02	8.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+02	8.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+02	8.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+02	8.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+02	8.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+02	8.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+02	8.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+02	8.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+02	8.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+02	8.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+02	8.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+02	8.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+02	8.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+02	8.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+02	8.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+02	8.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+02	8.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+02	8.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+02	8.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+02	8.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+02	8.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+02	8.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+02	8.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+02	8.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+02	8.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+02	8.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+02	8.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+02	8.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+02	8.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+02	8.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+02	8.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+02	8.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+02	8.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+02	8.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+02	8.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+02	8.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+02	8.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+02	8.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+02	8.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+02	8.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+02	8.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+02	8.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+02	8.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+02	9.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+02	9.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+02	9.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+02	9.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+02	9.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+02	9.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+02	9.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+02	9.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+02	9.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+02	9.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+02	9.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+02	9.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+02	9.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+02	9.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+02	9.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+02	9.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+02	9.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+02	9.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+02	9.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+02	9.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+02	9.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+02	9.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+02	9.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+02	9.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+02	9.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+02	9.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+02	9.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+02	9.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+02	9.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+02	9.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+02	9.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+02	9.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+02	9.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+02	9.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+02	9.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+02	9.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+02	9.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+02	9.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+02	9.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+02	9.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+02	9.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+02	9.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+02	9.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+02	9.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+02	9.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+02	9.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+02	9.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+02	9.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+02	9.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+02	9.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+03	1.002000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+03	1.004000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+03	1.006000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+03	1.008000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+03	1.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+03	1.012000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+03	1.014000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+03	1.016000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+03	1.018000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+03	1.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+03	1.022000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+03	1.024000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+03	1.026000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+03	1.028000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+03	1.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+03	1.032000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+03	1.034000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+03	1.036000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+03	1.038000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+03	1.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+03	1.042000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+03	1.044000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+03	1.046000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+03	1.048000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+03	1.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+03	1.052000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+03	1.054000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+03	1.056000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+03	1.058000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+03	1.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+03	1.062000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+03	1.064000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+03	1.066000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+03	1.068000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+03	1.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+03	1.072000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+03	1.074000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+03	1.076000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+03	1.078000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+03	1.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+03	1.082000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+03	1.084000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+03	1.086000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+03	1.088000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+03	1.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+03	1.092000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+03	1.094000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+03	1.096000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+03	1.098000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+03	1.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+03	1.102000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+03	1.104000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+03	1.106000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+03	1.108000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+03	1.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+03	1.112000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+03	1.114000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+03	1.116000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+03	1.118000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+03	1.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+03	1.122000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+03	1.124000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+03	1.126000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+03	1.128000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+03	1.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+03	1.132000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+03	1.134000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+03	1.136000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+03	1.138000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+03	1.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+03	1.142000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+03	1.144000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+03	1.146000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+03	1.148000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+03	1.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+03	1.152000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+03	1.154000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+03	1.156000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+03	1.158000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+03	1.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+03	1.162000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+03	1.164000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+03	1.166000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+03	1.168000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+03	1.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+03	1.172000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+03	1.174000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+03	1.176000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+03	1.178000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+03	1.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+03	1.182000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+03	1.184000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+03	1.186000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+03	1.188000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+03	1.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+03	1.192000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+03	1.194000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+03	1.196000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+03	1.198000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+03	1.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+03	1.202000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+03	1.204000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+03	1.206000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+03	1.208000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+03	1.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+03	1.212000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+03	1.214000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+03	1.216000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+03	1.218000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+03	1.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+03	1.222000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+03	1.224000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+03	1.226000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+03	1.228000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+03	1.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+03	1.232000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+03	1.234000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+03	1.236000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+03	1.238000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+03	1.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+03	1.242000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+03	1.244000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+03	1.246000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+03	1.248000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+03	1.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+03	1.252000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+03	1.254000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+03	1.256000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+03	1.258000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+03	1.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+03	1.262000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+03	1.264000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+03	1.266000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+03	1.268000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+03	1.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+03	1.272000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+03	1.274000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+03	1.276000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+03	1.278000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+03	1.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+03	1.282000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+03	1.284000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+03	1.286000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+03	1.288000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+03	1.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+03	1.292000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+03	1.294000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+03	1.296000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+03	1.298000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+03	1.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+03	1.302000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.302000e+03	1.304000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.304000e+03	1.306000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.306000e+03	1.308000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.308000e+03	1.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.310000e+03	1.312000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.312000e+03	1.314000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.314000e+03	1.316000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.316000e+03	1.318000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.318000e+03	1.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.320000e+03	1.322000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.322000e+03	1.324000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.324000e+03	1.326000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.326000e+03	1.328000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.328000e+03	1.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.330000e+03	1.332000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.332000e+03	1.334000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.334000e+03	1.336000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.336000e+03	1.338000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.338000e+03	1.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.340000e+03	1.342000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.342000e+03	1.344000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.344000e+03	1.346000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.346000e+03	1.348000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.348000e+03	1.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.350000e+03	1.352000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.352000e+03	1.354000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.354000e+03	1.356000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.356000e+03	1.358000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.358000e+03	1.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+03	1.362000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.362000e+03	1.364000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.364000e+03	1.366000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.366000e+03	1.368000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.368000e+03	1.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.370000e+03	1.372000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.372000e+03	1.374000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.374000e+03	1.376000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.376000e+03	1.378000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.378000e+03	1.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+03	1.382000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.382000e+03	1.384000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.384000e+03	1.386000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.386000e+03	1.388000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.388000e+03	1.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.390000e+03	1.392000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.392000e+03	1.394000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.394000e+03	1.396000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.396000e+03	1.398000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.398000e+03	1.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+03	1.402000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.402000e+03	1.404000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.404000e+03	1.406000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.406000e+03	1.408000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.408000e+03	1.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.410000e+03	1.412000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.412000e+03	1.414000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.414000e+03	1.416000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.416000e+03	1.418000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.418000e+03	1.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.420000e+03	1.422000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.422000e+03	1.424000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.424000e+03	1.426000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.426000e+03	1.428000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.428000e+03	1.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.430000e+03	1.432000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.432000e+03	1.434000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.434000e+03	1.436000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.436000e+03	1.438000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.438000e+03	1.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+03	1.442000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.442000e+03	1.444000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.444000e+03	1.446000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.446000e+03	1.448000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.448000e+03	1.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.450000e+03	1.452000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.452000e+03	1.454000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.454000e+03	1.456000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.456000e+03	1.458000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.458000e+03	1.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.460000e+03	1.462000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.462000e+03	1.464000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.464000e+03	1.466000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.466000e+03	1.468000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.468000e+03	1.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.470000e+03	1.472000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.472000e+03	1.474000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.474000e+03	1.476000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.476000e+03	1.478000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.478000e+03	1.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.480000e+03	1.482000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.482000e+03	1.484000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.484000e+03	1.486000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.486000e+03	1.488000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.488000e+03	1.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.490000e+03	1.492000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.492000e+03	1.494000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.494000e+03	1.496000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.496000e+03	1.498000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.498000e+03	1.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+03	1.502000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.502000e+03	1.504000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.504000e+03	1.506000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.506000e+03	1.508000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.508000e+03	1.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.510000e+03	1.512000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.512000e+03	1.514000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.514000e+03	1.516000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.516000e+03	1.518000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.518000e+03	1.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+03	1.522000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.522000e+03	1.524000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.524000e+03	1.526000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.526000e+03	1.528000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.528000e+03	1.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.530000e+03	1.532000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.532000e+03	1.534000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.534000e+03	1.536000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.536000e+03	1.538000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.538000e+03	1.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+03	1.542000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.542000e+03	1.544000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.544000e+03	1.546000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.546000e+03	1.548000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.548000e+03	1.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.550000e+03	1.552000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.552000e+03	1.554000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.554000e+03	1.556000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.556000e+03	1.558000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.558000e+03	1.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+03	1.562000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.562000e+03	1.564000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.564000e+03	1.566000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.566000e+03	1.568000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.568000e+03	1.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.570000e+03	1.572000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.572000e+03	1.574000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.574000e+03	1.576000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.576000e+03	1.578000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.578000e+03	1.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e+03	1.582000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.582000e+03	1.584000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.584000e+03	1.586000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.586000e+03	1.588000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.588000e+03	1.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.590000e+03	1.592000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.592000e+03	1.594000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.594000e+03	1.596000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.596000e+03	1.598000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.598000e+03	1.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+03	1.602000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.602000e+03	1.604000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.604000e+03	1.606000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.606000e+03	1.608000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.608000e+03	1.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.610000e+03	1.612000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.612000e+03	1.614000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.614000e+03	1.616000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.616000e+03	1.618000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.618000e+03	1.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+03	1.622000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.622000e+03	1.624000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.624000e+03	1.626000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.626000e+03	1.628000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.628000e+03	1.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.630000e+03	1.632000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.632000e+03	1.634000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.634000e+03	1.636000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.636000e+03	1.638000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.638000e+03	1.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+03	1.642000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.642000e+03	1.644000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.644000e+03	1.646000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.646000e+03	1.648000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.648000e+03	1.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.650000e+03	1.652000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.652000e+03	1.654000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.654000e+03	1.656000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.656000e+03	1.658000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.658000e+03	1.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+03	1.662000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.662000e+03	1.664000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.664000e+03	1.666000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.666000e+03	1.668000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.668000e+03	1.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.670000e+03	1.672000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.672000e+03	1.674000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.674000e+03	1.676000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.676000e+03	1.678000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.678000e+03	1.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+03	1.682000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.682000e+03	1.684000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.684000e+03	1.686000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.686000e+03	1.688000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.688000e+03	1.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.690000e+03	1.692000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.692000e+03	1.694000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.694000e+03	1.696000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.696000e+03	1.698000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.698000e+03	1.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+03	1.702000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.702000e+03	1.704000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.704000e+03	1.706000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.706000e+03	1.708000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.708000e+03	1.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.710000e+03	1.712000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.712000e+03	1.714000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.714000e+03	1.716000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.716000e+03	1.718000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.718000e+03	1.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+03	1.722000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.722000e+03	1.724000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.724000e+03	1.726000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.726000e+03	1.728000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.728000e+03	1.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.730000e+03	1.732000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.732000e+03	1.734000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.734000e+03	1.736000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.736000e+03	1.738000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.738000e+03	1.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+03	1.742000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.742000e+03	1.744000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.744000e+03	1.746000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.746000e+03	1.748000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.748000e+03	1.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.750000e+03	1.752000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.752000e+03	1.754000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.754000e+03	1.756000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.756000e+03	1.758000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.758000e+03	1.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+03	1.762000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.762000e+03	1.764000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.764000e+03	1.766000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.766000e+03	1.768000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.768000e+03	1.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.770000e+03	1.772000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.772000e+03	1.774000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.774000e+03	1.776000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.776000e+03	1.778000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.778000e+03	1.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+03	1.782000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.782000e+03	1.784000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.784000e+03	1.786000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.786000e+03	1.788000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.788000e+03	1.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.790000e+03	1.792000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.792000e+03	1.794000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.794000e+03	1.796000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.796000e+03	1.798000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.798000e+03	1.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+03	1.802000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.802000e+03	1.804000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.804000e+03	1.806000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.806000e+03	1.808000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.808000e+03	1.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.810000e+03	1.812000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.812000e+03	1.814000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.814000e+03	1.816000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.816000e+03	1.818000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.818000e+03	1.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+03	1.822000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.822000e+03	1.824000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.824000e+03	1.826000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.826000e+03	1.828000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.828000e+03	1.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.830000e+03	1.832000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.832000e+03	1.834000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.834000e+03	1.836000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.836000e+03	1.838000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.838000e+03	1.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+03	1.842000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.842000e+03	1.844000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.844000e+03	1.846000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.846000e+03	1.848000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.848000e+03	1.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+03	1.852000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.852000e+03	1.854000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.854000e+03	1.856000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.856000e+03	1.858000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.858000e+03	1.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+03	1.862000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.862000e+03	1.864000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.864000e+03	1.866000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.866000e+03	1.868000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.868000e+03	1.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.870000e+03	1.872000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.872000e+03	1.874000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.874000e+03	1.876000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.876000e+03	1.878000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.878000e+03	1.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+03	1.882000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.882000e+03	1.884000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.884000e+03	1.886000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.886000e+03	1.888000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.888000e+03	1.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.890000e+03	1.892000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.892000e+03	1.894000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.894000e+03	1.896000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.896000e+03	1.898000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.898000e+03	1.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+03	1.902000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.902000e+03	1.904000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.904000e+03	1.906000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.906000e+03	1.908000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.908000e+03	1.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.910000e+03	1.912000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.912000e+03	1.914000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.914000e+03	1.916000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.916000e+03	1.918000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.918000e+03	1.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+03	1.922000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.922000e+03	1.924000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.924000e+03	1.926000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.926000e+03	1.928000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.928000e+03	1.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.930000e+03	1.932000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.932000e+03	1.934000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.934000e+03	1.936000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.936000e+03	1.938000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.938000e+03	1.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+03	1.942000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.942000e+03	1.944000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.944000e+03	1.946000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.946000e+03	1.948000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.948000e+03	1.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.950000e+03	1.952000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.952000e+03	1.954000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.954000e+03	1.956000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.956000e+03	1.958000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.958000e+03	1.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+03	1.962000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.962000e+03	1.964000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.964000e+03	1.966000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.966000e+03	1.968000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.968000e+03	1.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+03	1.972000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.972000e+03	1.974000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.974000e+03	1.976000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.976000e+03	1.978000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.978000e+03	1.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+03	1.982000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.982000e+03	1.984000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.984000e+03	1.986000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.986000e+03	1.988000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.988000e+03	1.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+03	1.992000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.992000e+03	1.994000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.994000e+03	1.996000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.996000e+03	1.998000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.998000e+03	2.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /lo-s-t[Nominal]
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 0, dn: 0}}, 2: {"": {up: 0, dn: 0}}, 3: {"": {up: 0, dn: 0}}, 4: {"": {up: 4.9618939014375542e-07, dn: 4.9618939014375542e-07}}, 5: {"": {up: 2.7757536084766068e-06, dn: 2.7757536084766068e-06}}, 6: {"": {up: 3.1933282156452074e-06, dn: 3.1933282156452074e-06}}, 7: {"": {up: 7.2750643284498289e-06, dn: 7.2750643284498289e-06}}, 8: {"": {up: 8.6253523860116885e-06, dn: 8.6253523860116885e-06}}, 9: {"": {up: 6.7579773859711376e-06, dn: 6.7579773859711376e-06}}, 10: {"": {up: 6.9532846433445564e-06, dn: 6.9532846433445564e-06}}, 11: {"": {up: 7.6591732991011663e-06, dn: 7.6591732991011663e-06}}, 12: {"": {up: 1.0293755387235254e-05, dn: 1.0293755387235254e-05}}, 13: {"": {up: 7.0735267901631327e-06, dn: 7.0735267901631327e-06}}, 14: {"": {up: 9.0633619738341897e-06, dn: 9.0633619738341897e-06}}, 15: {"": {up: 8.5606593760271094e-06, dn: 8.5606593760271094e-06}}, 16: {"": {up: 1.1964304042271998e-05, dn: 1.1964304042271998e-05}}, 17: {"": {up: 1.0049207379650219e-05, dn: 1.0049207379650219e-05}}, 18: {"": {up: 8.6289338915211437e-06, dn: 8.6289338915211437e-06}}, 19: {"": {up: 1.0600917353719263e-05, dn: 1.0600917353719263e-05}}, 20: {"": {up: 1.0641471421450701e-05, dn: 1.0641471421450701e-05}}, 21: {"": {up: 1.2331595406622163e-05, dn: 1.2331595406622163e-05}}, 22: {"": {up: 9.9858196601949098e-06, dn: 9.9858196601949098e-06}}, 23: {"": {up: 6.8342443894394709e-06, dn: 6.8342443894394709e-06}}, 24: {"": {up: 5.621212963019725e-06, dn: 5.621212963019725e-06}}, 25: {"": {up: 5.059159643606263e-06, dn: 5.059159643606263e-06}}, 26: {"": {up: 4.7489676621077345e-06, dn: 4.7489676621077345e-06}}, 27: {"": {up: 4.3902208418229082e-06, dn: 4.3902208418229082e-06}}, 28: {"": {up: 4.1461856345584967e-06, dn: 4.1461856345584967e-06}}, 29: {"": {up: 3.9778293529451482e-06, dn: 3.9778293529451482e-06}}, 30: {"": {up: 3.8259600051740009e-06, dn: 3.8259600051740009e-06}}, 31: {"": {up: 3.6663954323836497e-06, dn: 3.6663954323836497e-06}}, 32: {"": {up: 3.5938840615140733e-06, dn: 3.5938840615140733e-06}}, 33: {"": {up: 3.5744180906167215e-06, dn: 3.5744180906167215e-06}}, 34: {"": {up: 3.6676428894536826e-06, dn: 3.6676428894536826e-06}}, 35: {"": {up: 3.9015023754196283e-06, dn: 3.9015023754196283e-06}}, 36: {"": {up: 4.3933578516155056e-06, dn: 4.3933578516155056e-06}}, 37: {"": {up: 5.4471736581000253e-06, dn: 5.4471736581000253e-06}}, 38: {"": {up: 7.9545051612901742e-06, dn: 7.9545051612901742e-06}}, 39: {"": {up: 1.6024985657207702e-05, dn: 1.6024985657207702e-05}}, 40: {"": {up: 1.9985830040499847e-05, dn: 1.9985830040499847e-05}}, 41: {"": {up: 9.1730160519959447e-06, dn: 9.1730160519959447e-06}}, 42: {"": {up: 5.3574364277669306e-06, dn: 5.3574364277669306e-06}}, 43: {"": {up: 3.8666561206042409e-06, dn: 3.8666561206042409e-06}}, 44: {"": {up: 3.0582395069914992e-06, dn: 3.0582395069914992e-06}}, 45: {"": {up: 2.6254088288011087e-06, dn: 2.6254088288011087e-06}}, 46: {"": {up: 2.3088351757748666e-06, dn: 2.3088351757748666e-06}}, 47: {"": {up: 2.1166574139113418e-06, dn: 2.1166574139113418e-06}}, 48: {"": {up: 1.9551543988442038e-06, dn: 1.9551543988442038e-06}}, 49: {"": {up: 1.8495890615232454e-06, dn: 1.8495890615232454e-06}}, 50: {"": {up: 1.7431031177816188e-06, dn: 1.7431031177816188e-06}}, 51: {"": {up: 1.7059043273085393e-06, dn: 1.7059043273085393e-06}}, 52: {"": {up: 1.656571134878596e-06, dn: 1.656571134878596e-06}}, 53: {"": {up: 1.6197055561325831e-06, dn: 1.6197055561325831e-06}}, 54: {"": {up: 1.5768836139452399e-06, dn: 1.5768836139452399e-06}}, 55: {"": {up: 1.6329824220652102e-06, dn: 1.6329824220652102e-06}}, 56: {"": {up: 1.5687129348437209e-06, dn: 1.5687129348437209e-06}}, 57: {"": {up: 1.5730191676049723e-06, dn: 1.5730191676049723e-06}}, 58: {"": {up: 1.5560314405644764e-06, dn: 1.5560314405644764e-06}}, 59: {"": {up: 1.5856705141546145e-06, dn: 1.5856705141546145e-06}}, 60: {"": {up: 1.5690212988242832e-06, dn: 1.5690212988242832e-06}}, 61: {"": {up: 1.5480853951282663e-06, dn: 1.5480853951282663e-06}}, 62: {"": {up: 1.5414966457884233e-06, dn: 1.5414966457884233e-06}}, 63: {"": {up: 1.5444642594590659e-06, dn: 1.5444642594590659e-06}}, 64: {"": {up: 1.5759421677331436e-06, dn: 1.5759421677331436e-06}}, 65: {"": {up: 1.5817820121796301e-06, dn: 1.5817820121796301e-06}}, 66: {"": {up: 1.5743741225174402e-06, dn: 1.5743741225174402e-06}}, 67: {"": {up: 1.6163455293896785e-06, dn: 1.6163455293896785e-06}}, 68: {"": {up: 1.6355623986136267e-06, dn: 1.6355623986136267e-06}}, 69: {"": {up: 1.5810352099870008e-06, dn: 1.5810352099870008e-06}}, 70: {"": {up: 1.6166427575640698e-06, dn: 1.6166427575640698e-06}}, 71: {"": {up: 1.6241514023364448e-06, dn: 1.6241514023364448e-06}}, 72: {"": {up: 1.6303867543756482e-06, dn: 1.6303867543756482e-06}}, 73: {"": {up: 1.6611157497305116e-06, dn: 1.6611157497305116e-06}}, 74: {"": {up: 1.7001157106642594e-06, dn: 1.7001157106642594e-06}}, 75: {"": {up: 1.656543105971541e-06, dn: 1.656543105971541e-06}}, 76: {"": {up: 1.6765674684333343e-06, dn: 1.6765674684333343e-06}}, 77: {"": {up: 1.7296837780642565e-06, dn: 1.7296837780642565e-06}}, 78: {"": {up: 1.7276041548421907e-06, dn: 1.7276041548421907e-06}}, 79: {"": {up: 1.7532184742059274e-06, dn: 1.7532184742059274e-06}}, 80: {"": {up: 0, dn: 0}}, 81: {"": {up: 0, dn: 0}}, 82: {"": {up: 0, dn: 0}}, 83: {"": {up: 0, dn: 0}}, 84: {"": {up: 0, dn: 0}}, 85: {"": {up: 0, dn: 0}}, 86: {"": {up: 0, dn: 0}}, 87: {"": {up: 0, dn: 0}}, 88: {"": {up: 0, dn: 0}}, 89: {"": {up: 0, dn: 0}}, 90: {"": {up: 0, dn: 0}}, 91: {"": {up: 0, dn: 0}}, 92: {"": {up: 0, dn: 0}}, 93: {"": {up: 0, dn: 0}}, 94: {"": {up: 0, dn: 0}}, 95: {"": {up: 0, dn: 0}}, 96: {"": {up: 0, dn: 0}}, 97: {"": {up: 0, dn: 0}}, 98: {"": {up: 0, dn: 0}}, 99: {"": {up: 0, dn: 0}}, 100: {"": {up: 0, dn: 0}}, 101: {"": {up: 0, dn: 0}}, 102: {"": {up: 0, dn: 0}}, 103: {"": {up: 0, dn: 0}}, 104: {"": {up: 0, dn: 0}}, 105: {"": {up: 0, dn: 0}}, 106: {"": {up: 0, dn: 0}}, 107: {"": {up: 0, dn: 0}}, 108: {"": {up: 0, dn: 0}}, 109: {"": {up: 0, dn: 0}}, 110: {"": {up: 0, dn: 0}}, 111: {"": {up: 0, dn: 0}}, 112: {"": {up: 0, dn: 0}}, 113: {"": {up: 0, dn: 0}}, 114: {"": {up: 0, dn: 0}}, 115: {"": {up: 0, dn: 0}}, 116: {"": {up: 0, dn: 0}}, 117: {"": {up: 0, dn: 0}}, 118: {"": {up: 0, dn: 0}}, 119: {"": {up: 0, dn: 0}}, 120: {"": {up: 0, dn: 0}}, 121: {"": {up: 0, dn: 0}}, 122: {"": {up: 0, dn: 0}}, 123: {"": {up: 0, dn: 0}}, 124: {"": {up: 0, dn: 0}}, 125: {"": {up: 0, dn: 0}}, 126: {"": {up: 0, dn: 0}}, 127: {"": {up: 0, dn: 0}}, 128: {"": {up: 0, dn: 0}}, 129: {"": {up: 0, dn: 0}}, 130: {"": {up: 0, dn: 0}}, 131: {"": {up: 0, dn: 0}}, 132: {"": {up: 0, dn: 0}}, 133: {"": {up: 0, dn: 0}}, 134: {"": {up: 0, dn: 0}}, 135: {"": {up: 0, dn: 0}}, 136: {"": {up: 0, dn: 0}}, 137: {"": {up: 0, dn: 0}}, 138: {"": {up: 0, dn: 0}}, 139: {"": {up: 0, dn: 0}}, 140: {"": {up: 0, dn: 0}}, 141: {"": {up: 0, dn: 0}}, 142: {"": {up: 0, dn: 0}}, 143: {"": {up: 0, dn: 0}}, 144: {"": {up: 0, dn: 0}}, 145: {"": {up: 0, dn: 0}}, 146: {"": {up: 0, dn: 0}}, 147: {"": {up: 0, dn: 0}}, 148: {"": {up: 0, dn: 0}}, 149: {"": {up: 0, dn: 0}}, 150: {"": {up: 0, dn: 0}}, 151: {"": {up: 0, dn: 0}}, 152: {"": {up: 0, dn: 0}}, 153: {"": {up: 0, dn: 0}}, 154: {"": {up: 0, dn: 0}}, 155: {"": {up: 0, dn: 0}}, 156: {"": {up: 0, dn: 0}}, 157: {"": {up: 0, dn: 0}}, 158: {"": {up: 0, dn: 0}}, 159: {"": {up: 0, dn: 0}}, 160: {"": {up: 0, dn: 0}}, 161: {"": {up: 0, dn: 0}}, 162: {"": {up: 0, dn: 0}}, 163: {"": {up: 0, dn: 0}}, 164: {"": {up: 0, dn: 0}}, 165: {"": {up: 0, dn: 0}}, 166: {"": {up: 0, dn: 0}}, 167: {"": {up: 0, dn: 0}}, 168: {"": {up: 0, dn: 0}}, 169: {"": {up: 0, dn: 0}}, 170: {"": {up: 0, dn: 0}}, 171: {"": {up: 0, dn: 0}}, 172: {"": {up: 0, dn: 0}}, 173: {"": {up: 0, dn: 0}}, 174: {"": {up: 0, dn: 0}}, 175: {"": {up: 0, dn: 0}}, 176: {"": {up: 0, dn: 0}}, 177: {"": {up: 0, dn: 0}}, 178: {"": {up: 0, dn: 0}}, 179: {"": {up: 0, dn: 0}}, 180: {"": {up: 0, dn: 0}}, 181: {"": {up: 0, dn: 0}}, 182: {"": {up: 0, dn: 0}}, 183: {"": {up: 0, dn: 0}}, 184: {"": {up: 0, dn: 0}}, 185: {"": {up: 0, dn: 0}}, 186: {"": {up: 0, dn: 0}}, 187: {"": {up: 0, dn: 0}}, 188: {"": {up: 0, dn: 0}}, 189: {"": {up: 0, dn: 0}}, 190: {"": {up: 0, dn: 0}}, 191: {"": {up: 0, dn: 0}}, 192: {"": {up: 0, dn: 0}}, 193: {"": {up: 0, dn: 0}}, 194: {"": {up: 0, dn: 0}}, 195: {"": {up: 0, dn: 0}}, 196: {"": {up: 0, dn: 0}}, 197: {"": {up: 0, dn: 0}}, 198: {"": {up: 0, dn: 0}}, 199: {"": {up: 0, dn: 0}}, 200: {"": {up: 0, dn: 0}}, 201: {"": {up: 0, dn: 0}}, 202: {"": {up: 0, dn: 0}}, 203: {"": {up: 0, dn: 0}}, 204: {"": {up: 0, dn: 0}}, 205: {"": {up: 0, dn: 0}}, 206: {"": {up: 0, dn: 0}}, 207: {"": {up: 0, dn: 0}}, 208: {"": {up: 0, dn: 0}}, 209: {"": {up: 0, dn: 0}}, 210: {"": {up: 0, dn: 0}}, 211: {"": {up: 0, dn: 0}}, 212: {"": {up: 0, dn: 0}}, 213: {"": {up: 0, dn: 0}}, 214: {"": {up: 0, dn: 0}}, 215: {"": {up: 0, dn: 0}}, 216: {"": {up: 0, dn: 0}}, 217: {"": {up: 0, dn: 0}}, 218: {"": {up: 0, dn: 0}}, 219: {"": {up: 0, dn: 0}}, 220: {"": {up: 0, dn: 0}}, 221: {"": {up: 0, dn: 0}}, 222: {"": {up: 0, dn: 0}}, 223: {"": {up: 0, dn: 0}}, 224: {"": {up: 0, dn: 0}}, 225: {"": {up: 0, dn: 0}}, 226: {"": {up: 0, dn: 0}}, 227: {"": {up: 0, dn: 0}}, 228: {"": {up: 0, dn: 0}}, 229: {"": {up: 0, dn: 0}}, 230: {"": {up: 0, dn: 0}}, 231: {"": {up: 0, dn: 0}}, 232: {"": {up: 0, dn: 0}}, 233: {"": {up: 0, dn: 0}}, 234: {"": {up: 0, dn: 0}}, 235: {"": {up: 0, dn: 0}}, 236: {"": {up: 0, dn: 0}}, 237: {"": {up: 0, dn: 0}}, 238: {"": {up: 0, dn: 0}}, 239: {"": {up: 0, dn: 0}}, 240: {"": {up: 0, dn: 0}}, 241: {"": {up: 0, dn: 0}}, 242: {"": {up: 0, dn: 0}}, 243: {"": {up: 0, dn: 0}}, 244: {"": {up: 0, dn: 0}}, 245: {"": {up: 0, dn: 0}}, 246: {"": {up: 0, dn: 0}}, 247: {"": {up: 0, dn: 0}}, 248: {"": {up: 0, dn: 0}}, 249: {"": {up: 0, dn: 0}}, 250: {"": {up: 0, dn: 0}}, 251: {"": {up: 0, dn: 0}}, 252: {"": {up: 0, dn: 0}}, 253: {"": {up: 0, dn: 0}}, 254: {"": {up: 0, dn: 0}}, 255: {"": {up: 0, dn: 0}}, 256: {"": {up: 0, dn: 0}}, 257: {"": {up: 0, dn: 0}}, 258: {"": {up: 0, dn: 0}}, 259: {"": {up: 0, dn: 0}}, 260: {"": {up: 0, dn: 0}}, 261: {"": {up: 0, dn: 0}}, 262: {"": {up: 0, dn: 0}}, 263: {"": {up: 0, dn: 0}}, 264: {"": {up: 0, dn: 0}}, 265: {"": {up: 0, dn: 0}}, 266: {"": {up: 0, dn: 0}}, 267: {"": {up: 0, dn: 0}}, 268: {"": {up: 0, dn: 0}}, 269: {"": {up: 0, dn: 0}}, 270: {"": {up: 0, dn: 0}}, 271: {"": {up: 0, dn: 0}}, 272: {"": {up: 0, dn: 0}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 0, dn: 0}}, 276: {"": {up: 0, dn: 0}}, 277: {"": {up: 0, dn: 0}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 0, dn: 0}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 0, dn: 0}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 0, dn: 0}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 0, dn: 0}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}, 650: {"": {up: 0, dn: 0}}, 651: {"": {up: 0, dn: 0}}, 652: {"": {up: 0, dn: 0}}, 653: {"": {up: 0, dn: 0}}, 654: {"": {up: 0, dn: 0}}, 655: {"": {up: 0, dn: 0}}, 656: {"": {up: 0, dn: 0}}, 657: {"": {up: 0, dn: 0}}, 658: {"": {up: 0, dn: 0}}, 659: {"": {up: 0, dn: 0}}, 660: {"": {up: 0, dn: 0}}, 661: {"": {up: 0, dn: 0}}, 662: {"": {up: 0, dn: 0}}, 663: {"": {up: 0, dn: 0}}, 664: {"": {up: 0, dn: 0}}, 665: {"": {up: 0, dn: 0}}, 666: {"": {up: 0, dn: 0}}, 667: {"": {up: 0, dn: 0}}, 668: {"": {up: 0, dn: 0}}, 669: {"": {up: 0, dn: 0}}, 670: {"": {up: 0, dn: 0}}, 671: {"": {up: 0, dn: 0}}, 672: {"": {up: 0, dn: 0}}, 673: {"": {up: 0, dn: 0}}, 674: {"": {up: 0, dn: 0}}, 675: {"": {up: 0, dn: 0}}, 676: {"": {up: 0, dn: 0}}, 677: {"": {up: 0, dn: 0}}, 678: {"": {up: 0, dn: 0}}, 679: {"": {up: 0, dn: 0}}, 680: {"": {up: 0, dn: 0}}, 681: {"": {up: 0, dn: 0}}, 682: {"": {up: 0, dn: 0}}, 683: {"": {up: 0, dn: 0}}, 684: {"": {up: 0, dn: 0}}, 685: {"": {up: 0, dn: 0}}, 686: {"": {up: 0, dn: 0}}, 687: {"": {up: 0, dn: 0}}, 688: {"": {up: 0, dn: 0}}, 689: {"": {up: 0, dn: 0}}, 690: {"": {up: 0, dn: 0}}, 691: {"": {up: 0, dn: 0}}, 692: {"": {up: 0, dn: 0}}, 693: {"": {up: 0, dn: 0}}, 694: {"": {up: 0, dn: 0}}, 695: {"": {up: 0, dn: 0}}, 696: {"": {up: 0, dn: 0}}, 697: {"": {up: 0, dn: 0}}, 698: {"": {up: 0, dn: 0}}, 699: {"": {up: 0, dn: 0}}, 700: {"": {up: 0, dn: 0}}, 701: {"": {up: 0, dn: 0}}, 702: {"": {up: 0, dn: 0}}, 703: {"": {up: 0, dn: 0}}, 704: {"": {up: 0, dn: 0}}, 705: {"": {up: 0, dn: 0}}, 706: {"": {up: 0, dn: 0}}, 707: {"": {up: 0, dn: 0}}, 708: {"": {up: 0, dn: 0}}, 709: {"": {up: 0, dn: 0}}, 710: {"": {up: 0, dn: 0}}, 711: {"": {up: 0, dn: 0}}, 712: {"": {up: 0, dn: 0}}, 713: {"": {up: 0, dn: 0}}, 714: {"": {up: 0, dn: 0}}, 715: {"": {up: 0, dn: 0}}, 716: {"": {up: 0, dn: 0}}, 717: {"": {up: 0, dn: 0}}, 718: {"": {up: 0, dn: 0}}, 719: {"": {up: 0, dn: 0}}, 720: {"": {up: 0, dn: 0}}, 721: {"": {up: 0, dn: 0}}, 722: {"": {up: 0, dn: 0}}, 723: {"": {up: 0, dn: 0}}, 724: {"": {up: 0, dn: 0}}, 725: {"": {up: 0, dn: 0}}, 726: {"": {up: 0, dn: 0}}, 727: {"": {up: 0, dn: 0}}, 728: {"": {up: 0, dn: 0}}, 729: {"": {up: 0, dn: 0}}, 730: {"": {up: 0, dn: 0}}, 731: {"": {up: 0, dn: 0}}, 732: {"": {up: 0, dn: 0}}, 733: {"": {up: 0, dn: 0}}, 734: {"": {up: 0, dn: 0}}, 735: {"": {up: 0, dn: 0}}, 736: {"": {up: 0, dn: 0}}, 737: {"": {up: 0, dn: 0}}, 738: {"": {up: 0, dn: 0}}, 739: {"": {up: 0, dn: 0}}, 740: {"": {up: 0, dn: 0}}, 741: {"": {up: 0, dn: 0}}, 742: {"": {up: 0, dn: 0}}, 743: {"": {up: 0, dn: 0}}, 744: {"": {up: 0, dn: 0}}, 745: {"": {up: 0, dn: 0}}, 746: {"": {up: 0, dn: 0}}, 747: {"": {up: 0, dn: 0}}, 748: {"": {up: 0, dn: 0}}, 749: {"": {up: 0, dn: 0}}, 750: {"": {up: 0, dn: 0}}, 751: {"": {up: 0, dn: 0}}, 752: {"": {up: 0, dn: 0}}, 753: {"": {up: 0, dn: 0}}, 754: {"": {up: 0, dn: 0}}, 755: {"": {up: 0, dn: 0}}, 756: {"": {up: 0, dn: 0}}, 757: {"": {up: 0, dn: 0}}, 758: {"": {up: 0, dn: 0}}, 759: {"": {up: 0, dn: 0}}, 760: {"": {up: 0, dn: 0}}, 761: {"": {up: 0, dn: 0}}, 762: {"": {up: 0, dn: 0}}, 763: {"": {up: 0, dn: 0}}, 764: {"": {up: 0, dn: 0}}, 765: {"": {up: 0, dn: 0}}, 766: {"": {up: 0, dn: 0}}, 767: {"": {up: 0, dn: 0}}, 768: {"": {up: 0, dn: 0}}, 769: {"": {up: 0, dn: 0}}, 770: {"": {up: 0, dn: 0}}, 771: {"": {up: 0, dn: 0}}, 772: {"": {up: 0, dn: 0}}, 773: {"": {up: 0, dn: 0}}, 774: {"": {up: 0, dn: 0}}, 775: {"": {up: 0, dn: 0}}, 776: {"": {up: 0, dn: 0}}, 777: {"": {up: 0, dn: 0}}, 778: {"": {up: 0, dn: 0}}, 779: {"": {up: 0, dn: 0}}, 780: {"": {up: 0, dn: 0}}, 781: {"": {up: 0, dn: 0}}, 782: {"": {up: 0, dn: 0}}, 783: {"": {up: 0, dn: 0}}, 784: {"": {up: 0, dn: 0}}, 785: {"": {up: 0, dn: 0}}, 786: {"": {up: 0, dn: 0}}, 787: {"": {up: 0, dn: 0}}, 788: {"": {up: 0, dn: 0}}, 789: {"": {up: 0, dn: 0}}, 790: {"": {up: 0, dn: 0}}, 791: {"": {up: 0, dn: 0}}, 792: {"": {up: 0, dn: 0}}, 793: {"": {up: 0, dn: 0}}, 794: {"": {up: 0, dn: 0}}, 795: {"": {up: 0, dn: 0}}, 796: {"": {up: 0, dn: 0}}, 797: {"": {up: 0, dn: 0}}, 798: {"": {up: 0, dn: 0}}, 799: {"": {up: 0, dn: 0}}, 800: {"": {up: 0, dn: 0}}, 801: {"": {up: 0, dn: 0}}, 802: {"": {up: 0, dn: 0}}, 803: {"": {up: 0, dn: 0}}, 804: {"": {up: 0, dn: 0}}, 805: {"": {up: 0, dn: 0}}, 806: {"": {up: 0, dn: 0}}, 807: {"": {up: 0, dn: 0}}, 808: {"": {up: 0, dn: 0}}, 809: {"": {up: 0, dn: 0}}, 810: {"": {up: 0, dn: 0}}, 811: {"": {up: 0, dn: 0}}, 812: {"": {up: 0, dn: 0}}, 813: {"": {up: 0, dn: 0}}, 814: {"": {up: 0, dn: 0}}, 815: {"": {up: 0, dn: 0}}, 816: {"": {up: 0, dn: 0}}, 817: {"": {up: 0, dn: 0}}, 818: {"": {up: 0, dn: 0}}, 819: {"": {up: 0, dn: 0}}, 820: {"": {up: 0, dn: 0}}, 821: {"": {up: 0, dn: 0}}, 822: {"": {up: 0, dn: 0}}, 823: {"": {up: 0, dn: 0}}, 824: {"": {up: 0, dn: 0}}, 825: {"": {up: 0, dn: 0}}, 826: {"": {up: 0, dn: 0}}, 827: {"": {up: 0, dn: 0}}, 828: {"": {up: 0, dn: 0}}, 829: {"": {up: 0, dn: 0}}, 830: {"": {up: 0, dn: 0}}, 831: {"": {up: 0, dn: 0}}, 832: {"": {up: 0, dn: 0}}, 833: {"": {up: 0, dn: 0}}, 834: {"": {up: 0, dn: 0}}, 835: {"": {up: 0, dn: 0}}, 836: {"": {up: 0, dn: 0}}, 837: {"": {up: 0, dn: 0}}, 838: {"": {up: 0, dn: 0}}, 839: {"": {up: 0, dn: 0}}, 840: {"": {up: 0, dn: 0}}, 841: {"": {up: 0, dn: 0}}, 842: {"": {up: 0, dn: 0}}, 843: {"": {up: 0, dn: 0}}, 844: {"": {up: 0, dn: 0}}, 845: {"": {up: 0, dn: 0}}, 846: {"": {up: 0, dn: 0}}, 847: {"": {up: 0, dn: 0}}, 848: {"": {up: 0, dn: 0}}, 849: {"": {up: 0, dn: 0}}, 850: {"": {up: 0, dn: 0}}, 851: {"": {up: 0, dn: 0}}, 852: {"": {up: 0, dn: 0}}, 853: {"": {up: 0, dn: 0}}, 854: {"": {up: 0, dn: 0}}, 855: {"": {up: 0, dn: 0}}, 856: {"": {up: 0, dn: 0}}, 857: {"": {up: 0, dn: 0}}, 858: {"": {up: 0, dn: 0}}, 859: {"": {up: 0, dn: 0}}, 860: {"": {up: 0, dn: 0}}, 861: {"": {up: 0, dn: 0}}, 862: {"": {up: 0, dn: 0}}, 863: {"": {up: 0, dn: 0}}, 864: {"": {up: 0, dn: 0}}, 865: {"": {up: 0, dn: 0}}, 866: {"": {up: 0, dn: 0}}, 867: {"": {up: 0, dn: 0}}, 868: {"": {up: 0, dn: 0}}, 869: {"": {up: 0, dn: 0}}, 870: {"": {up: 0, dn: 0}}, 871: {"": {up: 0, dn: 0}}, 872: {"": {up: 0, dn: 0}}, 873: {"": {up: 0, dn: 0}}, 874: {"": {up: 0, dn: 0}}, 875: {"": {up: 0, dn: 0}}, 876: {"": {up: 0, dn: 0}}, 877: {"": {up: 0, dn: 0}}, 878: {"": {up: 0, dn: 0}}, 879: {"": {up: 0, dn: 0}}, 880: {"": {up: 0, dn: 0}}, 881: {"": {up: 0, dn: 0}}, 882: {"": {up: 0, dn: 0}}, 883: {"": {up: 0, dn: 0}}, 884: {"": {up: 0, dn: 0}}, 885: {"": {up: 0, dn: 0}}, 886: {"": {up: 0, dn: 0}}, 887: {"": {up: 0, dn: 0}}, 888: {"": {up: 0, dn: 0}}, 889: {"": {up: 0, dn: 0}}, 890: {"": {up: 0, dn: 0}}, 891: {"": {up: 0, dn: 0}}, 892: {"": {up: 0, dn: 0}}, 893: {"": {up: 0, dn: 0}}, 894: {"": {up: 0, dn: 0}}, 895: {"": {up: 0, dn: 0}}, 896: {"": {up: 0, dn: 0}}, 897: {"": {up: 0, dn: 0}}, 898: {"": {up: 0, dn: 0}}, 899: {"": {up: 0, dn: 0}}, 900: {"": {up: 0, dn: 0}}, 901: {"": {up: 0, dn: 0}}, 902: {"": {up: 0, dn: 0}}, 903: {"": {up: 0, dn: 0}}, 904: {"": {up: 0, dn: 0}}, 905: {"": {up: 0, dn: 0}}, 906: {"": {up: 0, dn: 0}}, 907: {"": {up: 0, dn: 0}}, 908: {"": {up: 0, dn: 0}}, 909: {"": {up: 0, dn: 0}}, 910: {"": {up: 0, dn: 0}}, 911: {"": {up: 0, dn: 0}}, 912: {"": {up: 0, dn: 0}}, 913: {"": {up: 0, dn: 0}}, 914: {"": {up: 0, dn: 0}}, 915: {"": {up: 0, dn: 0}}, 916: {"": {up: 0, dn: 0}}, 917: {"": {up: 0, dn: 0}}, 918: {"": {up: 0, dn: 0}}, 919: {"": {up: 0, dn: 0}}, 920: {"": {up: 0, dn: 0}}, 921: {"": {up: 0, dn: 0}}, 922: {"": {up: 0, dn: 0}}, 923: {"": {up: 0, dn: 0}}, 924: {"": {up: 0, dn: 0}}, 925: {"": {up: 0, dn: 0}}, 926: {"": {up: 0, dn: 0}}, 927: {"": {up: 0, dn: 0}}, 928: {"": {up: 0, dn: 0}}, 929: {"": {up: 0, dn: 0}}, 930: {"": {up: 0, dn: 0}}, 931: {"": {up: 0, dn: 0}}, 932: {"": {up: 0, dn: 0}}, 933: {"": {up: 0, dn: 0}}, 934: {"": {up: 0, dn: 0}}, 935: {"": {up: 0, dn: 0}}, 936: {"": {up: 0, dn: 0}}, 937: {"": {up: 0, dn: 0}}, 938: {"": {up: 0, dn: 0}}, 939: {"": {up: 0, dn: 0}}, 940: {"": {up: 0, dn: 0}}, 941: {"": {up: 0, dn: 0}}, 942: {"": {up: 0, dn: 0}}, 943: {"": {up: 0, dn: 0}}, 944: {"": {up: 0, dn: 0}}, 945: {"": {up: 0, dn: 0}}, 946: {"": {up: 0, dn: 0}}, 947: {"": {up: 0, dn: 0}}, 948: {"": {up: 0, dn: 0}}, 949: {"": {up: 0, dn: 0}}, 950: {"": {up: 0, dn: 0}}, 951: {"": {up: 0, dn: 0}}, 952: {"": {up: 0, dn: 0}}, 953: {"": {up: 0, dn: 0}}, 954: {"": {up: 0, dn: 0}}, 955: {"": {up: 0, dn: 0}}, 956: {"": {up: 0, dn: 0}}, 957: {"": {up: 0, dn: 0}}, 958: {"": {up: 0, dn: 0}}, 959: {"": {up: 0, dn: 0}}, 960: {"": {up: 0, dn: 0}}, 961: {"": {up: 0, dn: 0}}, 962: {"": {up: 0, dn: 0}}, 963: {"": {up: 0, dn: 0}}, 964: {"": {up: 0, dn: 0}}, 965: {"": {up: 0, dn: 0}}, 966: {"": {up: 0, dn: 0}}, 967: {"": {up: 0, dn: 0}}, 968: {"": {up: 0, dn: 0}}, 969: {"": {up: 0, dn: 0}}, 970: {"": {up: 0, dn: 0}}, 971: {"": {up: 0, dn: 0}}, 972: {"": {up: 0, dn: 0}}, 973: {"": {up: 0, dn: 0}}, 974: {"": {up: 0, dn: 0}}, 975: {"": {up: 0, dn: 0}}, 976: {"": {up: 0, dn: 0}}, 977: {"": {up: 0, dn: 0}}, 978: {"": {up: 0, dn: 0}}, 979: {"": {up: 0, dn: 0}}, 980: {"": {up: 0, dn: 0}}, 981: {"": {up: 0, dn: 0}}, 982: {"": {up: 0, dn: 0}}, 983: {"": {up: 0, dn: 0}}, 984: {"": {up: 0, dn: 0}}, 985: {"": {up: 0, dn: 0}}, 986: {"": {up: 0, dn: 0}}, 987: {"": {up: 0, dn: 0}}, 988: {"": {up: 0, dn: 0}}, 989: {"": {up: 0, dn: 0}}, 990: {"": {up: 0, dn: 0}}, 991: {"": {up: 0, dn: 0}}, 992: {"": {up: 0, dn: 0}}, 993: {"": {up: 0, dn: 0}}, 994: {"": {up: 0, dn: 0}}, 995: {"": {up: 0, dn: 0}}, 996: {"": {up: 0, dn: 0}}, 997: {"": {up: 0, dn: 0}}, 998: {"": {up: 0, dn: 0}}, 999: {"": {up: 0, dn: 0}}}
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=lo-s-t[Nominal]
Path=lo-s-t[Nominal]
Title=$|s|^2+|t/u|^2$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	3.986949e-05	4.961894e-07	4.961894e-07
1.000000e+01	1.200000e+01	2.443109e-04	2.775754e-06	2.775754e-06
1.200000e+01	1.400000e+01	5.388290e-04	3.193328e-06	3.193328e-06
1.400000e+01	1.600000e+01	8.620744e-04	7.275064e-06	7.275064e-06
1.600000e+01	1.800000e+01	1.187208e-03	8.625352e-06	8.625352e-06
1.800000e+01	2.000000e+01	1.477690e-03	6.757977e-06	6.757977e-06
2.000000e+01	2.200000e+01	1.774911e-03	6.953285e-06	6.953285e-06
2.200000e+01	2.400000e+01	2.057004e-03	7.659173e-06	7.659173e-06
2.400000e+01	2.600000e+01	2.360822e-03	1.029376e-05	1.029376e-05
2.600000e+01	2.800000e+01	2.649675e-03	7.073527e-06	7.073527e-06
2.800000e+01	3.000000e+01	2.971480e-03	9.063362e-06	9.063362e-06
3.000000e+01	3.200000e+01	3.294327e-03	8.560659e-06	8.560659e-06
3.200000e+01	3.400000e+01	3.656848e-03	1.196430e-05	1.196430e-05
3.400000e+01	3.600000e+01	4.000394e-03	1.004921e-05	1.004921e-05
3.600000e+01	3.800000e+01	4.359099e-03	8.628934e-06	8.628934e-06
3.800000e+01	4.000000e+01	4.680319e-03	1.060092e-05	1.060092e-05
4.000000e+01	4.200000e+01	4.869457e-03	1.064147e-05	1.064147e-05
4.200000e+01	4.400000e+01	4.457692e-03	1.233160e-05	1.233160e-05
4.400000e+01	4.600000e+01	2.755938e-03	9.985820e-06	9.985820e-06
4.600000e+01	4.800000e+01	1.737274e-03	6.834244e-06	6.834244e-06
4.800000e+01	5.000000e+01	1.466032e-03	5.621213e-06	5.621213e-06
5.000000e+01	5.200000e+01	1.370772e-03	5.059160e-06	5.059160e-06
5.200000e+01	5.400000e+01	1.355832e-03	4.748968e-06	4.748968e-06
5.400000e+01	5.600000e+01	1.360336e-03	4.390221e-06	4.390221e-06
5.600000e+01	5.800000e+01	1.404206e-03	4.146186e-06	4.146186e-06
5.800000e+01	6.000000e+01	1.484246e-03	3.977829e-06	3.977829e-06
6.000000e+01	6.200000e+01	1.598583e-03	3.825960e-06	3.825960e-06
6.200000e+01	6.400000e+01	1.749617e-03	3.666395e-06	3.666395e-06
6.400000e+01	6.600000e+01	1.978204e-03	3.593884e-06	3.593884e-06
6.600000e+01	6.800000e+01	2.308190e-03	3.574418e-06	3.574418e-06
6.800000e+01	7.000000e+01	2.836580e-03	3.667643e-06	3.667643e-06
7.000000e+01	7.200000e+01	3.709517e-03	3.901502e-06	3.901502e-06
7.200000e+01	7.400000e+01	5.359666e-03	4.393358e-06	4.393358e-06
7.400000e+01	7.600000e+01	9.090547e-03	5.447174e-06	5.447174e-06
7.600000e+01	7.800000e+01	2.075397e-02	7.954505e-06	7.954505e-06
7.800000e+01	8.000000e+01	8.690113e-02	1.602499e-05	1.602499e-05
8.000000e+01	8.200000e+01	1.346338e-01	1.998583e-05	1.998583e-05
8.200000e+01	8.400000e+01	2.763190e-02	9.173016e-06	9.173016e-06
8.400000e+01	8.600000e+01	9.014168e-03	5.357436e-06	5.357436e-06
8.600000e+01	8.800000e+01	4.410147e-03	3.866656e-06	3.866656e-06
8.800000e+01	9.000000e+01	2.647891e-03	3.058240e-06	3.058240e-06
9.000000e+01	9.200000e+01	1.814607e-03	2.625409e-06	2.625409e-06
9.200000e+01	9.400000e+01	1.350660e-03	2.308835e-06	2.308835e-06
9.400000e+01	9.600000e+01	1.080309e-03	2.116657e-06	2.116657e-06
9.600000e+01	9.800000e+01	8.981122e-04	1.955154e-06	1.955154e-06
9.800000e+01	1.000000e+02	7.749965e-04	1.849589e-06	1.849589e-06
1.000000e+02	1.020000e+02	6.873007e-04	1.743103e-06	1.743103e-06
1.020000e+02	1.040000e+02	6.284612e-04	1.705904e-06	1.705904e-06
1.040000e+02	1.060000e+02	5.809942e-04	1.656571e-06	1.656571e-06
1.060000e+02	1.080000e+02	5.422218e-04	1.619706e-06	1.619706e-06
1.080000e+02	1.100000e+02	5.136675e-04	1.576884e-06	1.576884e-06
1.100000e+02	1.120000e+02	4.922645e-04	1.632982e-06	1.632982e-06
1.120000e+02	1.140000e+02	4.737064e-04	1.568713e-06	1.568713e-06
1.140000e+02	1.160000e+02	4.601655e-04	1.573019e-06	1.573019e-06
1.160000e+02	1.180000e+02	4.436179e-04	1.556031e-06	1.556031e-06
1.180000e+02	1.200000e+02	4.346135e-04	1.585671e-06	1.585671e-06
1.200000e+02	1.220000e+02	4.278037e-04	1.569021e-06	1.569021e-06
1.220000e+02	1.240000e+02	4.171821e-04	1.548085e-06	1.548085e-06
1.240000e+02	1.260000e+02	4.115509e-04	1.541497e-06	1.541497e-06
1.260000e+02	1.280000e+02	4.057734e-04	1.544464e-06	1.544464e-06
1.280000e+02	1.300000e+02	4.050191e-04	1.575942e-06	1.575942e-06
1.300000e+02	1.320000e+02	3.979448e-04	1.581782e-06	1.581782e-06
1.320000e+02	1.340000e+02	3.943000e-04	1.574374e-06	1.574374e-06
1.340000e+02	1.360000e+02	3.942041e-04	1.616346e-06	1.616346e-06
1.360000e+02	1.380000e+02	3.906843e-04	1.635562e-06	1.635562e-06
1.380000e+02	1.400000e+02	3.846711e-04	1.581035e-06	1.581035e-06
1.400000e+02	1.420000e+02	3.860832e-04	1.616643e-06	1.616643e-06
1.420000e+02	1.440000e+02	3.822495e-04	1.624151e-06	1.624151e-06
1.440000e+02	1.460000e+02	3.802879e-04	1.630387e-06	1.630387e-06
1.460000e+02	1.480000e+02	3.796850e-04	1.661116e-06	1.661116e-06
1.480000e+02	1.500000e+02	3.797603e-04	1.700116e-06	1.700116e-06
1.500000e+02	1.520000e+02	3.765672e-04	1.656543e-06	1.656543e-06
1.520000e+02	1.540000e+02	3.744643e-04	1.676567e-06	1.676567e-06
1.540000e+02	1.560000e+02	3.764484e-04	1.729684e-06	1.729684e-06
1.560000e+02	1.580000e+02	3.751549e-04	1.727604e-06	1.727604e-06
1.580000e+02	1.600000e+02	3.745607e-04	1.753218e-06	1.753218e-06
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+02	2.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.020000e+02	2.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+02	2.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.060000e+02	2.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.080000e+02	2.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+02	2.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.120000e+02	2.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.140000e+02	2.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+02	2.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.180000e+02	2.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+02	2.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+02	2.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.240000e+02	2.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.260000e+02	2.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+02	2.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+02	2.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.320000e+02	2.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+02	2.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.360000e+02	2.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.380000e+02	2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	2.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.420000e+02	2.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.440000e+02	2.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+02	2.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.480000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+02	2.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.540000e+02	2.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.560000e+02	2.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+02	2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	2.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.620000e+02	2.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+02	2.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.660000e+02	2.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.720000e+02	2.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.740000e+02	2.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+02	2.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.780000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	2.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+02	2.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.840000e+02	2.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.860000e+02	2.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	2.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.920000e+02	2.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+02	2.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.960000e+02	2.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.980000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+02	3.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+02	3.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.040000e+02	3.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.060000e+02	3.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.080000e+02	3.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+02	3.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.120000e+02	3.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.140000e+02	3.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.160000e+02	3.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.180000e+02	3.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+02	3.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+02	3.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.240000e+02	3.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.260000e+02	3.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.280000e+02	3.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+02	3.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.320000e+02	3.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.340000e+02	3.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+02	3.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.380000e+02	3.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+02	3.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.420000e+02	3.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.440000e+02	3.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.460000e+02	3.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.480000e+02	3.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+02	3.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.520000e+02	3.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.540000e+02	3.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.560000e+02	3.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.580000e+02	3.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+02	3.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.620000e+02	3.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.640000e+02	3.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.660000e+02	3.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.680000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+02	3.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.720000e+02	3.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.740000e+02	3.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.760000e+02	3.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.780000e+02	3.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+02	3.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.820000e+02	3.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.840000e+02	3.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.860000e+02	3.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.880000e+02	3.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+02	3.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.920000e+02	3.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.940000e+02	3.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.960000e+02	3.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+02	4.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+02	4.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.020000e+02	4.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.040000e+02	4.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.060000e+02	4.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.080000e+02	4.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+02	4.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+02	4.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.140000e+02	4.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.160000e+02	4.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.180000e+02	4.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+02	4.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+02	4.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.240000e+02	4.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.260000e+02	4.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.280000e+02	4.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+02	4.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+02	4.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+02	4.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+02	4.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.380000e+02	4.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+02	4.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+02	4.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+02	4.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+02	4.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+02	4.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+02	4.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+02	4.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+02	4.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+02	4.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+02	4.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+02	4.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+02	4.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+02	4.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+02	4.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+02	4.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+02	4.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+02	4.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+02	4.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+02	4.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+02	4.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+02	4.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+02	4.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+02	4.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+02	4.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+02	4.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+02	4.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+02	4.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+02	4.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+02	4.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+02	5.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+02	5.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+02	5.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+02	5.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+02	5.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+02	5.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+02	5.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+02	5.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+02	5.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+02	5.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+02	5.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+02	5.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+02	5.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+02	5.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+02	5.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+02	5.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+02	5.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+02	5.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+02	5.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+02	5.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+02	5.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+02	5.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+02	5.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+02	5.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+02	5.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+02	5.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+02	5.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+02	5.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+02	5.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+02	5.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+02	5.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+02	5.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+02	5.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+02	5.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+02	5.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+02	5.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+02	5.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+02	5.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+02	5.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+02	5.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+02	5.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+02	5.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+02	5.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+02	5.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+02	5.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+02	5.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+02	5.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+02	5.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+02	6.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+02	6.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+02	6.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+02	6.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+02	6.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+02	6.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+02	6.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+02	6.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+02	6.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+02	6.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+02	6.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+02	6.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+02	6.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+02	6.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+02	6.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+02	6.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+02	6.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+02	6.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+02	6.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+02	6.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+02	6.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+02	6.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+02	6.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+02	6.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+02	6.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+02	6.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+02	6.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+02	6.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+02	6.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+02	6.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+02	6.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+02	6.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+02	6.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+02	6.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+02	6.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+02	6.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+02	6.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+02	6.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+02	6.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+02	6.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+02	6.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+02	6.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+02	6.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+02	6.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+02	6.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+02	6.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+02	6.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+02	6.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+02	6.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+02	6.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+02	7.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+02	7.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+02	7.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+02	7.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+02	7.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+02	7.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+02	7.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+02	7.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+02	7.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+02	7.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+02	7.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+02	7.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+02	7.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+02	7.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+02	7.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+02	7.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+02	7.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+02	7.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+02	7.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+02	7.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+02	7.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+02	7.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+02	7.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+02	7.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+02	7.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+02	7.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+02	7.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+02	7.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+02	7.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+02	7.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+02	7.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+02	7.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+02	7.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+02	7.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+02	7.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+02	7.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+02	7.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+02	7.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+02	7.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+02	7.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+02	7.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+02	7.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+02	7.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+02	7.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+02	7.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+02	7.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+02	7.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+02	7.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+02	7.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+02	7.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+02	8.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+02	8.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+02	8.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+02	8.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+02	8.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+02	8.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+02	8.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+02	8.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+02	8.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+02	8.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+02	8.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+02	8.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+02	8.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+02	8.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+02	8.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+02	8.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+02	8.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+02	8.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+02	8.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+02	8.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+02	8.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+02	8.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+02	8.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+02	8.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+02	8.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+02	8.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+02	8.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+02	8.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+02	8.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+02	8.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+02	8.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+02	8.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+02	8.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+02	8.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+02	8.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+02	8.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+02	8.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+02	8.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+02	8.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+02	8.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+02	8.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+02	8.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+02	8.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+02	8.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+02	8.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+02	8.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+02	8.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+02	8.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+02	8.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+02	8.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+02	9.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+02	9.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+02	9.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+02	9.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+02	9.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+02	9.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+02	9.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+02	9.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+02	9.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+02	9.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+02	9.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+02	9.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+02	9.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+02	9.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+02	9.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+02	9.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+02	9.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+02	9.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+02	9.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+02	9.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+02	9.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+02	9.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+02	9.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+02	9.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+02	9.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+02	9.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+02	9.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+02	9.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+02	9.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+02	9.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+02	9.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+02	9.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+02	9.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+02	9.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+02	9.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+02	9.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+02	9.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+02	9.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+02	9.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+02	9.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+02	9.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+02	9.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+02	9.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+02	9.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+02	9.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+02	9.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+02	9.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+02	9.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+02	9.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+02	9.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+03	1.002000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+03	1.004000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+03	1.006000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+03	1.008000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+03	1.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+03	1.012000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+03	1.014000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+03	1.016000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+03	1.018000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+03	1.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+03	1.022000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+03	1.024000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+03	1.026000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+03	1.028000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+03	1.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+03	1.032000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+03	1.034000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+03	1.036000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+03	1.038000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+03	1.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+03	1.042000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+03	1.044000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+03	1.046000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+03	1.048000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+03	1.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+03	1.052000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+03	1.054000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+03	1.056000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+03	1.058000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+03	1.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+03	1.062000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+03	1.064000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+03	1.066000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+03	1.068000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+03	1.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+03	1.072000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+03	1.074000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+03	1.076000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+03	1.078000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+03	1.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+03	1.082000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+03	1.084000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+03	1.086000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+03	1.088000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+03	1.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+03	1.092000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+03	1.094000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+03	1.096000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+03	1.098000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+03	1.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+03	1.102000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+03	1.104000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+03	1.106000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+03	1.108000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+03	1.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+03	1.112000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+03	1.114000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+03	1.116000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+03	1.118000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+03	1.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+03	1.122000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+03	1.124000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+03	1.126000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+03	1.128000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+03	1.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+03	1.132000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+03	1.134000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+03	1.136000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+03	1.138000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+03	1.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+03	1.142000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+03	1.144000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+03	1.146000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+03	1.148000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+03	1.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+03	1.152000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+03	1.154000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+03	1.156000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+03	1.158000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+03	1.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+03	1.162000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+03	1.164000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+03	1.166000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+03	1.168000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+03	1.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+03	1.172000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+03	1.174000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+03	1.176000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+03	1.178000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+03	1.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+03	1.182000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+03	1.184000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+03	1.186000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+03	1.188000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+03	1.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+03	1.192000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+03	1.194000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+03	1.196000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+03	1.198000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+03	1.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+03	1.202000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+03	1.204000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+03	1.206000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+03	1.208000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+03	1.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+03	1.212000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+03	1.214000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+03	1.216000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+03	1.218000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+03	1.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+03	1.222000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+03	1.224000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+03	1.226000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+03	1.228000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+03	1.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+03	1.232000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+03	1.234000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+03	1.236000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+03	1.238000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+03	1.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+03	1.242000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+03	1.244000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+03	1.246000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+03	1.248000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+03	1.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+03	1.252000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+03	1.254000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+03	1.256000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+03	1.258000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+03	1.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+03	1.262000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+03	1.264000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+03	1.266000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+03	1.268000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+03	1.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+03	1.272000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+03	1.274000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+03	1.276000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+03	1.278000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+03	1.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+03	1.282000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+03	1.284000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+03	1.286000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+03	1.288000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+03	1.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+03	1.292000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+03	1.294000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+03	1.296000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+03	1.298000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+03	1.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+03	1.302000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.302000e+03	1.304000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.304000e+03	1.306000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.306000e+03	1.308000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.308000e+03	1.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.310000e+03	1.312000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.312000e+03	1.314000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.314000e+03	1.316000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.316000e+03	1.318000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.318000e+03	1.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.320000e+03	1.322000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.322000e+03	1.324000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.324000e+03	1.326000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.326000e+03	1.328000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.328000e+03	1.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.330000e+03	1.332000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.332000e+03	1.334000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.334000e+03	1.336000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.336000e+03	1.338000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.338000e+03	1.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.340000e+03	1.342000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.342000e+03	1.344000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.344000e+03	1.346000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.346000e+03	1.348000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.348000e+03	1.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.350000e+03	1.352000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.352000e+03	1.354000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.354000e+03	1.356000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.356000e+03	1.358000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.358000e+03	1.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+03	1.362000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.362000e+03	1.364000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.364000e+03	1.366000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.366000e+03	1.368000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.368000e+03	1.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.370000e+03	1.372000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.372000e+03	1.374000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.374000e+03	1.376000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.376000e+03	1.378000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.378000e+03	1.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+03	1.382000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.382000e+03	1.384000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.384000e+03	1.386000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.386000e+03	1.388000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.388000e+03	1.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.390000e+03	1.392000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.392000e+03	1.394000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.394000e+03	1.396000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.396000e+03	1.398000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.398000e+03	1.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+03	1.402000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.402000e+03	1.404000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.404000e+03	1.406000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.406000e+03	1.408000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.408000e+03	1.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.410000e+03	1.412000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.412000e+03	1.414000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.414000e+03	1.416000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.416000e+03	1.418000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.418000e+03	1.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.420000e+03	1.422000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.422000e+03	1.424000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.424000e+03	1.426000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.426000e+03	1.428000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.428000e+03	1.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.430000e+03	1.432000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.432000e+03	1.434000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.434000e+03	1.436000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.436000e+03	1.438000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.438000e+03	1.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+03	1.442000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.442000e+03	1.444000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.444000e+03	1.446000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.446000e+03	1.448000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.448000e+03	1.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.450000e+03	1.452000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.452000e+03	1.454000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.454000e+03	1.456000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.456000e+03	1.458000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.458000e+03	1.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.460000e+03	1.462000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.462000e+03	1.464000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.464000e+03	1.466000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.466000e+03	1.468000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.468000e+03	1.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.470000e+03	1.472000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.472000e+03	1.474000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.474000e+03	1.476000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.476000e+03	1.478000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.478000e+03	1.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.480000e+03	1.482000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.482000e+03	1.484000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.484000e+03	1.486000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.486000e+03	1.488000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.488000e+03	1.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.490000e+03	1.492000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.492000e+03	1.494000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.494000e+03	1.496000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.496000e+03	1.498000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.498000e+03	1.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+03	1.502000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.502000e+03	1.504000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.504000e+03	1.506000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.506000e+03	1.508000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.508000e+03	1.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.510000e+03	1.512000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.512000e+03	1.514000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.514000e+03	1.516000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.516000e+03	1.518000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.518000e+03	1.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+03	1.522000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.522000e+03	1.524000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.524000e+03	1.526000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.526000e+03	1.528000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.528000e+03	1.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.530000e+03	1.532000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.532000e+03	1.534000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.534000e+03	1.536000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.536000e+03	1.538000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.538000e+03	1.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+03	1.542000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.542000e+03	1.544000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.544000e+03	1.546000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.546000e+03	1.548000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.548000e+03	1.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.550000e+03	1.552000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.552000e+03	1.554000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.554000e+03	1.556000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.556000e+03	1.558000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.558000e+03	1.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+03	1.562000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.562000e+03	1.564000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.564000e+03	1.566000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.566000e+03	1.568000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.568000e+03	1.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.570000e+03	1.572000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.572000e+03	1.574000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.574000e+03	1.576000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.576000e+03	1.578000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.578000e+03	1.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e+03	1.582000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.582000e+03	1.584000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.584000e+03	1.586000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.586000e+03	1.588000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.588000e+03	1.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.590000e+03	1.592000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.592000e+03	1.594000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.594000e+03	1.596000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.596000e+03	1.598000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.598000e+03	1.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+03	1.602000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.602000e+03	1.604000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.604000e+03	1.606000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.606000e+03	1.608000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.608000e+03	1.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.610000e+03	1.612000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.612000e+03	1.614000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.614000e+03	1.616000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.616000e+03	1.618000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.618000e+03	1.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+03	1.622000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.622000e+03	1.624000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.624000e+03	1.626000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.626000e+03	1.628000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.628000e+03	1.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.630000e+03	1.632000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.632000e+03	1.634000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.634000e+03	1.636000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.636000e+03	1.638000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.638000e+03	1.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+03	1.642000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.642000e+03	1.644000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.644000e+03	1.646000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.646000e+03	1.648000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.648000e+03	1.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.650000e+03	1.652000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.652000e+03	1.654000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.654000e+03	1.656000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.656000e+03	1.658000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.658000e+03	1.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+03	1.662000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.662000e+03	1.664000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.664000e+03	1.666000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.666000e+03	1.668000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.668000e+03	1.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.670000e+03	1.672000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.672000e+03	1.674000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.674000e+03	1.676000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.676000e+03	1.678000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.678000e+03	1.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+03	1.682000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.682000e+03	1.684000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.684000e+03	1.686000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.686000e+03	1.688000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.688000e+03	1.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.690000e+03	1.692000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.692000e+03	1.694000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.694000e+03	1.696000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.696000e+03	1.698000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.698000e+03	1.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+03	1.702000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.702000e+03	1.704000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.704000e+03	1.706000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.706000e+03	1.708000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.708000e+03	1.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.710000e+03	1.712000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.712000e+03	1.714000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.714000e+03	1.716000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.716000e+03	1.718000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.718000e+03	1.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+03	1.722000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.722000e+03	1.724000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.724000e+03	1.726000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.726000e+03	1.728000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.728000e+03	1.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.730000e+03	1.732000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.732000e+03	1.734000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.734000e+03	1.736000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.736000e+03	1.738000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.738000e+03	1.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+03	1.742000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.742000e+03	1.744000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.744000e+03	1.746000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.746000e+03	1.748000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.748000e+03	1.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.750000e+03	1.752000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.752000e+03	1.754000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.754000e+03	1.756000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.756000e+03	1.758000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.758000e+03	1.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+03	1.762000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.762000e+03	1.764000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.764000e+03	1.766000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.766000e+03	1.768000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.768000e+03	1.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.770000e+03	1.772000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.772000e+03	1.774000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.774000e+03	1.776000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.776000e+03	1.778000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.778000e+03	1.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+03	1.782000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.782000e+03	1.784000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.784000e+03	1.786000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.786000e+03	1.788000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.788000e+03	1.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.790000e+03	1.792000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.792000e+03	1.794000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.794000e+03	1.796000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.796000e+03	1.798000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.798000e+03	1.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+03	1.802000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.802000e+03	1.804000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.804000e+03	1.806000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.806000e+03	1.808000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.808000e+03	1.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.810000e+03	1.812000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.812000e+03	1.814000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.814000e+03	1.816000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.816000e+03	1.818000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.818000e+03	1.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+03	1.822000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.822000e+03	1.824000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.824000e+03	1.826000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.826000e+03	1.828000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.828000e+03	1.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.830000e+03	1.832000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.832000e+03	1.834000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.834000e+03	1.836000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.836000e+03	1.838000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.838000e+03	1.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+03	1.842000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.842000e+03	1.844000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.844000e+03	1.846000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.846000e+03	1.848000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.848000e+03	1.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+03	1.852000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.852000e+03	1.854000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.854000e+03	1.856000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.856000e+03	1.858000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.858000e+03	1.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+03	1.862000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.862000e+03	1.864000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.864000e+03	1.866000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.866000e+03	1.868000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.868000e+03	1.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.870000e+03	1.872000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.872000e+03	1.874000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.874000e+03	1.876000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.876000e+03	1.878000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.878000e+03	1.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+03	1.882000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.882000e+03	1.884000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.884000e+03	1.886000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.886000e+03	1.888000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.888000e+03	1.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.890000e+03	1.892000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.892000e+03	1.894000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.894000e+03	1.896000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.896000e+03	1.898000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.898000e+03	1.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+03	1.902000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.902000e+03	1.904000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.904000e+03	1.906000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.906000e+03	1.908000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.908000e+03	1.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.910000e+03	1.912000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.912000e+03	1.914000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.914000e+03	1.916000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.916000e+03	1.918000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.918000e+03	1.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+03	1.922000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.922000e+03	1.924000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.924000e+03	1.926000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.926000e+03	1.928000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.928000e+03	1.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.930000e+03	1.932000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.932000e+03	1.934000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.934000e+03	1.936000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.936000e+03	1.938000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.938000e+03	1.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+03	1.942000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.942000e+03	1.944000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.944000e+03	1.946000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.946000e+03	1.948000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.948000e+03	1.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.950000e+03	1.952000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.952000e+03	1.954000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.954000e+03	1.956000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.956000e+03	1.958000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.958000e+03	1.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+03	1.962000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.962000e+03	1.964000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.964000e+03	1.966000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.966000e+03	1.968000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.968000e+03	1.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+03	1.972000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.972000e+03	1.974000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.974000e+03	1.976000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.976000e+03	1.978000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.978000e+03	1.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+03	1.982000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.982000e+03	1.984000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.984000e+03	1.986000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.986000e+03	1.988000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.988000e+03	1.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+03	1.992000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.992000e+03	1.994000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.994000e+03	1.996000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.996000e+03	1.998000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.998000e+03	2.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /lo-s[Nominal]
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 0, dn: 0}}, 2: {"": {up: 0, dn: 0}}, 3: {"": {up: 0, dn: 0}}, 4: {"": {up: 2.48083081737081e-07, dn: 2.48083081737081e-07}}, 5: {"": {up: 1.387820485391191e-06, dn: 1.387820485391191e-06}}, 6: {"": {up: 1.596601674452623e-06, dn: 1.596601674452623e-06}}, 7: {"": {up: 3.637462416234145e-06, dn: 3.637462416234145e-06}}, 8: {"": {up: 4.312524262083219e-06, dn: 4.312524262083219e-06}}, 9: {"": {up: 3.378714057298595e-06, dn: 3.378714057298595e-06}}, 10: {"": {up: 3.476296239898064e-06, dn: 3.476296239898064e-06}}, 11: {"": {up: 3.82921566693659e-06, dn: 3.82921566693659e-06}}, 12: {"": {up: 5.146419396204168e-06, dn: 5.146419396204168e-06}}, 13: {"": {up: 3.536035871332079e-06, dn: 3.536035871332079e-06}}, 14: {"": {up: 4.531008269867793e-06, dn: 4.531008269867793e-06}}, 15: {"": {up: 4.279266820648882e-06, dn: 4.279266820648882e-06}}, 16: {"": {up: 5.981295693618797e-06, dn: 5.981295693618797e-06}}, 17: {"": {up: 5.023450582959609e-06, dn: 5.023450582959609e-06}}, 18: {"": {up: 4.312705093352576e-06, dn: 4.312705093352576e-06}}, 19: {"": {up: 5.299035977262053e-06, dn: 5.299035977262053e-06}}, 20: {"": {up: 5.319054205615058e-06, dn: 5.319054205615058e-06}}, 21: {"": {up: 6.164080807752823e-06, dn: 6.164080807752823e-06}}, 22: {"": {up: 4.990661953623575e-06, dn: 4.990661953623575e-06}}, 23: {"": {up: 3.4133101870404e-06, dn: 3.4133101870404e-06}}, 24: {"": {up: 2.804664920174412e-06, dn: 2.804664920174412e-06}}, 25: {"": {up: 2.522559318031949e-06, dn: 2.522559318031949e-06}}, 26: {"": {up: 2.365173604529403e-06, dn: 2.365173604529403e-06}}, 27: {"": {up: 2.183489047767521e-06, dn: 2.183489047767521e-06}}, 28: {"": {up: 2.058276325870259e-06, dn: 2.058276325870259e-06}}, 29: {"": {up: 1.97327505532571e-06, dn: 1.97327505532571e-06}}, 30: {"": {up: 1.895120394073537e-06, dn: 1.895120394073537e-06}}, 31: {"": {up: 1.81146128656305e-06, dn: 1.81146128656305e-06}}, 32: {"": {up: 1.772422777071329e-06, dn: 1.772422777071329e-06}}, 33: {"": {up: 1.76166616807936e-06, dn: 1.76166616807936e-06}}, 34: {"": {up: 1.807402022310212e-06, dn: 1.807402022310212e-06}}, 35: {"": {up: 1.921892992043025e-06, dn: 1.921892992043025e-06}}, 36: {"": {up: 2.168300446145415e-06, dn: 2.168300446145415e-06}}, 37: {"": {up: 2.699200551608877e-06, dn: 2.699200551608877e-06}}, 38: {"": {up: 3.959398301502301e-06, dn: 3.959398301502301e-06}}, 39: {"": {up: 8.003042747142415e-06, dn: 8.003042747142415e-06}}, 40: {"": {up: 9.984124557512897e-06, dn: 9.984124557512897e-06}}, 41: {"": {up: 4.56740017087122e-06, dn: 4.56740017087122e-06}}, 42: {"": {up: 2.64379887988112e-06, dn: 2.64379887988112e-06}}, 43: {"": {up: 1.880018181948621e-06, dn: 1.880018181948621e-06}}, 44: {"": {up: 1.457273294809845e-06, dn: 1.457273294809845e-06}}, 45: {"": {up: 1.216549086342529e-06, dn: 1.216549086342529e-06}}, 46: {"": {up: 1.047245987390996e-06, dn: 1.047245987390996e-06}}, 47: {"": {up: 9.336691507825036e-07, dn: 9.336691507825036e-07}}, 48: {"": {up: 8.308636108180483e-07, dn: 8.308636108180483e-07}}, 49: {"": {up: 7.681081403048788e-07, dn: 7.681081403048788e-07}}, 50: {"": {up: 6.902029599221367e-07, dn: 6.902029599221367e-07}}, 51: {"": {up: 6.447615222720169e-07, dn: 6.447615222720169e-07}}, 52: {"": {up: 6.12741822749213e-07, dn: 6.12741822749213e-07}}, 53: {"": {up: 5.75583709848802e-07, dn: 5.75583709848802e-07}}, 54: {"": {up: 5.347760198284578e-07, dn: 5.347760198284578e-07}}, 55: {"": {up: 5.221817545285237e-07, dn: 5.221817545285237e-07}}, 56: {"": {up: 4.975725311618575e-07, dn: 4.975725311618575e-07}}, 57: {"": {up: 4.77889596259515e-07, dn: 4.77889596259515e-07}}, 58: {"": {up: 4.551601714138177e-07, dn: 4.551601714138177e-07}}, 59: {"": {up: 4.269827747527794e-07, dn: 4.269827747527794e-07}}, 60: {"": {up: 4.253991269375567e-07, dn: 4.253991269375567e-07}}, 61: {"": {up: 4.025155976943952e-07, dn: 4.025155976943952e-07}}, 62: {"": {up: 3.799517706595234e-07, dn: 3.799517706595234e-07}}, 63: {"": {up: 3.801294270748809e-07, dn: 3.801294270748809e-07}}, 64: {"": {up: 3.727219252322588e-07, dn: 3.727219252322588e-07}}, 65: {"": {up: 3.501924271924935e-07, dn: 3.501924271924935e-07}}, 66: {"": {up: 3.389366815685829e-07, dn: 3.389366815685829e-07}}, 67: {"": {up: 3.373934756946003e-07, dn: 3.373934756946003e-07}}, 68: {"": {up: 3.249937226966651e-07, dn: 3.249937226966651e-07}}, 69: {"": {up: 3.032329354013795e-07, dn: 3.032329354013795e-07}}, 70: {"": {up: 3.035453193458822e-07, dn: 3.035453193458822e-07}}, 71: {"": {up: 2.929669405565907e-07, dn: 2.929669405565907e-07}}, 72: {"": {up: 2.83243287088051e-07, dn: 2.83243287088051e-07}}, 73: {"": {up: 2.799737151918635e-07, dn: 2.799737151918635e-07}}, 74: {"": {up: 2.854530912976883e-07, dn: 2.854530912976883e-07}}, 75: {"": {up: 2.732610859852441e-07, dn: 2.732610859852441e-07}}, 76: {"": {up: 2.669318169814e-07, dn: 2.669318169814e-07}}, 77: {"": {up: 2.643279071149333e-07, dn: 2.643279071149333e-07}}, 78: {"": {up: 2.59254007512867e-07, dn: 2.59254007512867e-07}}, 79: {"": {up: 2.449867994395389e-07, dn: 2.449867994395389e-07}}, 80: {"": {up: 0, dn: 0}}, 81: {"": {up: 0, dn: 0}}, 82: {"": {up: 0, dn: 0}}, 83: {"": {up: 0, dn: 0}}, 84: {"": {up: 0, dn: 0}}, 85: {"": {up: 0, dn: 0}}, 86: {"": {up: 0, dn: 0}}, 87: {"": {up: 0, dn: 0}}, 88: {"": {up: 0, dn: 0}}, 89: {"": {up: 0, dn: 0}}, 90: {"": {up: 0, dn: 0}}, 91: {"": {up: 0, dn: 0}}, 92: {"": {up: 0, dn: 0}}, 93: {"": {up: 0, dn: 0}}, 94: {"": {up: 0, dn: 0}}, 95: {"": {up: 0, dn: 0}}, 96: {"": {up: 0, dn: 0}}, 97: {"": {up: 0, dn: 0}}, 98: {"": {up: 0, dn: 0}}, 99: {"": {up: 0, dn: 0}}, 100: {"": {up: 0, dn: 0}}, 101: {"": {up: 0, dn: 0}}, 102: {"": {up: 0, dn: 0}}, 103: {"": {up: 0, dn: 0}}, 104: {"": {up: 0, dn: 0}}, 105: {"": {up: 0, dn: 0}}, 106: {"": {up: 0, dn: 0}}, 107: {"": {up: 0, dn: 0}}, 108: {"": {up: 0, dn: 0}}, 109: {"": {up: 0, dn: 0}}, 110: {"": {up: 0, dn: 0}}, 111: {"": {up: 0, dn: 0}}, 112: {"": {up: 0, dn: 0}}, 113: {"": {up: 0, dn: 0}}, 114: {"": {up: 0, dn: 0}}, 115: {"": {up: 0, dn: 0}}, 116: {"": {up: 0, dn: 0}}, 117: {"": {up: 0, dn: 0}}, 118: {"": {up: 0, dn: 0}}, 119: {"": {up: 0, dn: 0}}, 120: {"": {up: 0, dn: 0}}, 121: {"": {up: 0, dn: 0}}, 122: {"": {up: 0, dn: 0}}, 123: {"": {up: 0, dn: 0}}, 124: {"": {up: 0, dn: 0}}, 125: {"": {up: 0, dn: 0}}, 126: {"": {up: 0, dn: 0}}, 127: {"": {up: 0, dn: 0}}, 128: {"": {up: 0, dn: 0}}, 129: {"": {up: 0, dn: 0}}, 130: {"": {up: 0, dn: 0}}, 131: {"": {up: 0, dn: 0}}, 132: {"": {up: 0, dn: 0}}, 133: {"": {up: 0, dn: 0}}, 134: {"": {up: 0, dn: 0}}, 135: {"": {up: 0, dn: 0}}, 136: {"": {up: 0, dn: 0}}, 137: {"": {up: 0, dn: 0}}, 138: {"": {up: 0, dn: 0}}, 139: {"": {up: 0, dn: 0}}, 140: {"": {up: 0, dn: 0}}, 141: {"": {up: 0, dn: 0}}, 142: {"": {up: 0, dn: 0}}, 143: {"": {up: 0, dn: 0}}, 144: {"": {up: 0, dn: 0}}, 145: {"": {up: 0, dn: 0}}, 146: {"": {up: 0, dn: 0}}, 147: {"": {up: 0, dn: 0}}, 148: {"": {up: 0, dn: 0}}, 149: {"": {up: 0, dn: 0}}, 150: {"": {up: 0, dn: 0}}, 151: {"": {up: 0, dn: 0}}, 152: {"": {up: 0, dn: 0}}, 153: {"": {up: 0, dn: 0}}, 154: {"": {up: 0, dn: 0}}, 155: {"": {up: 0, dn: 0}}, 156: {"": {up: 0, dn: 0}}, 157: {"": {up: 0, dn: 0}}, 158: {"": {up: 0, dn: 0}}, 159: {"": {up: 0, dn: 0}}, 160: {"": {up: 0, dn: 0}}, 161: {"": {up: 0, dn: 0}}, 162: {"": {up: 0, dn: 0}}, 163: {"": {up: 0, dn: 0}}, 164: {"": {up: 0, dn: 0}}, 165: {"": {up: 0, dn: 0}}, 166: {"": {up: 0, dn: 0}}, 167: {"": {up: 0, dn: 0}}, 168: {"": {up: 0, dn: 0}}, 169: {"": {up: 0, dn: 0}}, 170: {"": {up: 0, dn: 0}}, 171: {"": {up: 0, dn: 0}}, 172: {"": {up: 0, dn: 0}}, 173: {"": {up: 0, dn: 0}}, 174: {"": {up: 0, dn: 0}}, 175: {"": {up: 0, dn: 0}}, 176: {"": {up: 0, dn: 0}}, 177: {"": {up: 0, dn: 0}}, 178: {"": {up: 0, dn: 0}}, 179: {"": {up: 0, dn: 0}}, 180: {"": {up: 0, dn: 0}}, 181: {"": {up: 0, dn: 0}}, 182: {"": {up: 0, dn: 0}}, 183: {"": {up: 0, dn: 0}}, 184: {"": {up: 0, dn: 0}}, 185: {"": {up: 0, dn: 0}}, 186: {"": {up: 0, dn: 0}}, 187: {"": {up: 0, dn: 0}}, 188: {"": {up: 0, dn: 0}}, 189: {"": {up: 0, dn: 0}}, 190: {"": {up: 0, dn: 0}}, 191: {"": {up: 0, dn: 0}}, 192: {"": {up: 0, dn: 0}}, 193: {"": {up: 0, dn: 0}}, 194: {"": {up: 0, dn: 0}}, 195: {"": {up: 0, dn: 0}}, 196: {"": {up: 0, dn: 0}}, 197: {"": {up: 0, dn: 0}}, 198: {"": {up: 0, dn: 0}}, 199: {"": {up: 0, dn: 0}}, 200: {"": {up: 0, dn: 0}}, 201: {"": {up: 0, dn: 0}}, 202: {"": {up: 0, dn: 0}}, 203: {"": {up: 0, dn: 0}}, 204: {"": {up: 0, dn: 0}}, 205: {"": {up: 0, dn: 0}}, 206: {"": {up: 0, dn: 0}}, 207: {"": {up: 0, dn: 0}}, 208: {"": {up: 0, dn: 0}}, 209: {"": {up: 0, dn: 0}}, 210: {"": {up: 0, dn: 0}}, 211: {"": {up: 0, dn: 0}}, 212: {"": {up: 0, dn: 0}}, 213: {"": {up: 0, dn: 0}}, 214: {"": {up: 0, dn: 0}}, 215: {"": {up: 0, dn: 0}}, 216: {"": {up: 0, dn: 0}}, 217: {"": {up: 0, dn: 0}}, 218: {"": {up: 0, dn: 0}}, 219: {"": {up: 0, dn: 0}}, 220: {"": {up: 0, dn: 0}}, 221: {"": {up: 0, dn: 0}}, 222: {"": {up: 0, dn: 0}}, 223: {"": {up: 0, dn: 0}}, 224: {"": {up: 0, dn: 0}}, 225: {"": {up: 0, dn: 0}}, 226: {"": {up: 0, dn: 0}}, 227: {"": {up: 0, dn: 0}}, 228: {"": {up: 0, dn: 0}}, 229: {"": {up: 0, dn: 0}}, 230: {"": {up: 0, dn: 0}}, 231: {"": {up: 0, dn: 0}}, 232: {"": {up: 0, dn: 0}}, 233: {"": {up: 0, dn: 0}}, 234: {"": {up: 0, dn: 0}}, 235: {"": {up: 0, dn: 0}}, 236: {"": {up: 0, dn: 0}}, 237: {"": {up: 0, dn: 0}}, 238: {"": {up: 0, dn: 0}}, 239: {"": {up: 0, dn: 0}}, 240: {"": {up: 0, dn: 0}}, 241: {"": {up: 0, dn: 0}}, 242: {"": {up: 0, dn: 0}}, 243: {"": {up: 0, dn: 0}}, 244: {"": {up: 0, dn: 0}}, 245: {"": {up: 0, dn: 0}}, 246: {"": {up: 0, dn: 0}}, 247: {"": {up: 0, dn: 0}}, 248: {"": {up: 0, dn: 0}}, 249: {"": {up: 0, dn: 0}}, 250: {"": {up: 0, dn: 0}}, 251: {"": {up: 0, dn: 0}}, 252: {"": {up: 0, dn: 0}}, 253: {"": {up: 0, dn: 0}}, 254: {"": {up: 0, dn: 0}}, 255: {"": {up: 0, dn: 0}}, 256: {"": {up: 0, dn: 0}}, 257: {"": {up: 0, dn: 0}}, 258: {"": {up: 0, dn: 0}}, 259: {"": {up: 0, dn: 0}}, 260: {"": {up: 0, dn: 0}}, 261: {"": {up: 0, dn: 0}}, 262: {"": {up: 0, dn: 0}}, 263: {"": {up: 0, dn: 0}}, 264: {"": {up: 0, dn: 0}}, 265: {"": {up: 0, dn: 0}}, 266: {"": {up: 0, dn: 0}}, 267: {"": {up: 0, dn: 0}}, 268: {"": {up: 0, dn: 0}}, 269: {"": {up: 0, dn: 0}}, 270: {"": {up: 0, dn: 0}}, 271: {"": {up: 0, dn: 0}}, 272: {"": {up: 0, dn: 0}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 0, dn: 0}}, 276: {"": {up: 0, dn: 0}}, 277: {"": {up: 0, dn: 0}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 0, dn: 0}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 0, dn: 0}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 0, dn: 0}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 0, dn: 0}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}, 650: {"": {up: 0, dn: 0}}, 651: {"": {up: 0, dn: 0}}, 652: {"": {up: 0, dn: 0}}, 653: {"": {up: 0, dn: 0}}, 654: {"": {up: 0, dn: 0}}, 655: {"": {up: 0, dn: 0}}, 656: {"": {up: 0, dn: 0}}, 657: {"": {up: 0, dn: 0}}, 658: {"": {up: 0, dn: 0}}, 659: {"": {up: 0, dn: 0}}, 660: {"": {up: 0, dn: 0}}, 661: {"": {up: 0, dn: 0}}, 662: {"": {up: 0, dn: 0}}, 663: {"": {up: 0, dn: 0}}, 664: {"": {up: 0, dn: 0}}, 665: {"": {up: 0, dn: 0}}, 666: {"": {up: 0, dn: 0}}, 667: {"": {up: 0, dn: 0}}, 668: {"": {up: 0, dn: 0}}, 669: {"": {up: 0, dn: 0}}, 670: {"": {up: 0, dn: 0}}, 671: {"": {up: 0, dn: 0}}, 672: {"": {up: 0, dn: 0}}, 673: {"": {up: 0, dn: 0}}, 674: {"": {up: 0, dn: 0}}, 675: {"": {up: 0, dn: 0}}, 676: {"": {up: 0, dn: 0}}, 677: {"": {up: 0, dn: 0}}, 678: {"": {up: 0, dn: 0}}, 679: {"": {up: 0, dn: 0}}, 680: {"": {up: 0, dn: 0}}, 681: {"": {up: 0, dn: 0}}, 682: {"": {up: 0, dn: 0}}, 683: {"": {up: 0, dn: 0}}, 684: {"": {up: 0, dn: 0}}, 685: {"": {up: 0, dn: 0}}, 686: {"": {up: 0, dn: 0}}, 687: {"": {up: 0, dn: 0}}, 688: {"": {up: 0, dn: 0}}, 689: {"": {up: 0, dn: 0}}, 690: {"": {up: 0, dn: 0}}, 691: {"": {up: 0, dn: 0}}, 692: {"": {up: 0, dn: 0}}, 693: {"": {up: 0, dn: 0}}, 694: {"": {up: 0, dn: 0}}, 695: {"": {up: 0, dn: 0}}, 696: {"": {up: 0, dn: 0}}, 697: {"": {up: 0, dn: 0}}, 698: {"": {up: 0, dn: 0}}, 699: {"": {up: 0, dn: 0}}, 700: {"": {up: 0, dn: 0}}, 701: {"": {up: 0, dn: 0}}, 702: {"": {up: 0, dn: 0}}, 703: {"": {up: 0, dn: 0}}, 704: {"": {up: 0, dn: 0}}, 705: {"": {up: 0, dn: 0}}, 706: {"": {up: 0, dn: 0}}, 707: {"": {up: 0, dn: 0}}, 708: {"": {up: 0, dn: 0}}, 709: {"": {up: 0, dn: 0}}, 710: {"": {up: 0, dn: 0}}, 711: {"": {up: 0, dn: 0}}, 712: {"": {up: 0, dn: 0}}, 713: {"": {up: 0, dn: 0}}, 714: {"": {up: 0, dn: 0}}, 715: {"": {up: 0, dn: 0}}, 716: {"": {up: 0, dn: 0}}, 717: {"": {up: 0, dn: 0}}, 718: {"": {up: 0, dn: 0}}, 719: {"": {up: 0, dn: 0}}, 720: {"": {up: 0, dn: 0}}, 721: {"": {up: 0, dn: 0}}, 722: {"": {up: 0, dn: 0}}, 723: {"": {up: 0, dn: 0}}, 724: {"": {up: 0, dn: 0}}, 725: {"": {up: 0, dn: 0}}, 726: {"": {up: 0, dn: 0}}, 727: {"": {up: 0, dn: 0}}, 728: {"": {up: 0, dn: 0}}, 729: {"": {up: 0, dn: 0}}, 730: {"": {up: 0, dn: 0}}, 731: {"": {up: 0, dn: 0}}, 732: {"": {up: 0, dn: 0}}, 733: {"": {up: 0, dn: 0}}, 734: {"": {up: 0, dn: 0}}, 735: {"": {up: 0, dn: 0}}, 736: {"": {up: 0, dn: 0}}, 737: {"": {up: 0, dn: 0}}, 738: {"": {up: 0, dn: 0}}, 739: {"": {up: 0, dn: 0}}, 740: {"": {up: 0, dn: 0}}, 741: {"": {up: 0, dn: 0}}, 742: {"": {up: 0, dn: 0}}, 743: {"": {up: 0, dn: 0}}, 744: {"": {up: 0, dn: 0}}, 745: {"": {up: 0, dn: 0}}, 746: {"": {up: 0, dn: 0}}, 747: {"": {up: 0, dn: 0}}, 748: {"": {up: 0, dn: 0}}, 749: {"": {up: 0, dn: 0}}, 750: {"": {up: 0, dn: 0}}, 751: {"": {up: 0, dn: 0}}, 752: {"": {up: 0, dn: 0}}, 753: {"": {up: 0, dn: 0}}, 754: {"": {up: 0, dn: 0}}, 755: {"": {up: 0, dn: 0}}, 756: {"": {up: 0, dn: 0}}, 757: {"": {up: 0, dn: 0}}, 758: {"": {up: 0, dn: 0}}, 759: {"": {up: 0, dn: 0}}, 760: {"": {up: 0, dn: 0}}, 761: {"": {up: 0, dn: 0}}, 762: {"": {up: 0, dn: 0}}, 763: {"": {up: 0, dn: 0}}, 764: {"": {up: 0, dn: 0}}, 765: {"": {up: 0, dn: 0}}, 766: {"": {up: 0, dn: 0}}, 767: {"": {up: 0, dn: 0}}, 768: {"": {up: 0, dn: 0}}, 769: {"": {up: 0, dn: 0}}, 770: {"": {up: 0, dn: 0}}, 771: {"": {up: 0, dn: 0}}, 772: {"": {up: 0, dn: 0}}, 773: {"": {up: 0, dn: 0}}, 774: {"": {up: 0, dn: 0}}, 775: {"": {up: 0, dn: 0}}, 776: {"": {up: 0, dn: 0}}, 777: {"": {up: 0, dn: 0}}, 778: {"": {up: 0, dn: 0}}, 779: {"": {up: 0, dn: 0}}, 780: {"": {up: 0, dn: 0}}, 781: {"": {up: 0, dn: 0}}, 782: {"": {up: 0, dn: 0}}, 783: {"": {up: 0, dn: 0}}, 784: {"": {up: 0, dn: 0}}, 785: {"": {up: 0, dn: 0}}, 786: {"": {up: 0, dn: 0}}, 787: {"": {up: 0, dn: 0}}, 788: {"": {up: 0, dn: 0}}, 789: {"": {up: 0, dn: 0}}, 790: {"": {up: 0, dn: 0}}, 791: {"": {up: 0, dn: 0}}, 792: {"": {up: 0, dn: 0}}, 793: {"": {up: 0, dn: 0}}, 794: {"": {up: 0, dn: 0}}, 795: {"": {up: 0, dn: 0}}, 796: {"": {up: 0, dn: 0}}, 797: {"": {up: 0, dn: 0}}, 798: {"": {up: 0, dn: 0}}, 799: {"": {up: 0, dn: 0}}, 800: {"": {up: 0, dn: 0}}, 801: {"": {up: 0, dn: 0}}, 802: {"": {up: 0, dn: 0}}, 803: {"": {up: 0, dn: 0}}, 804: {"": {up: 0, dn: 0}}, 805: {"": {up: 0, dn: 0}}, 806: {"": {up: 0, dn: 0}}, 807: {"": {up: 0, dn: 0}}, 808: {"": {up: 0, dn: 0}}, 809: {"": {up: 0, dn: 0}}, 810: {"": {up: 0, dn: 0}}, 811: {"": {up: 0, dn: 0}}, 812: {"": {up: 0, dn: 0}}, 813: {"": {up: 0, dn: 0}}, 814: {"": {up: 0, dn: 0}}, 815: {"": {up: 0, dn: 0}}, 816: {"": {up: 0, dn: 0}}, 817: {"": {up: 0, dn: 0}}, 818: {"": {up: 0, dn: 0}}, 819: {"": {up: 0, dn: 0}}, 820: {"": {up: 0, dn: 0}}, 821: {"": {up: 0, dn: 0}}, 822: {"": {up: 0, dn: 0}}, 823: {"": {up: 0, dn: 0}}, 824: {"": {up: 0, dn: 0}}, 825: {"": {up: 0, dn: 0}}, 826: {"": {up: 0, dn: 0}}, 827: {"": {up: 0, dn: 0}}, 828: {"": {up: 0, dn: 0}}, 829: {"": {up: 0, dn: 0}}, 830: {"": {up: 0, dn: 0}}, 831: {"": {up: 0, dn: 0}}, 832: {"": {up: 0, dn: 0}}, 833: {"": {up: 0, dn: 0}}, 834: {"": {up: 0, dn: 0}}, 835: {"": {up: 0, dn: 0}}, 836: {"": {up: 0, dn: 0}}, 837: {"": {up: 0, dn: 0}}, 838: {"": {up: 0, dn: 0}}, 839: {"": {up: 0, dn: 0}}, 840: {"": {up: 0, dn: 0}}, 841: {"": {up: 0, dn: 0}}, 842: {"": {up: 0, dn: 0}}, 843: {"": {up: 0, dn: 0}}, 844: {"": {up: 0, dn: 0}}, 845: {"": {up: 0, dn: 0}}, 846: {"": {up: 0, dn: 0}}, 847: {"": {up: 0, dn: 0}}, 848: {"": {up: 0, dn: 0}}, 849: {"": {up: 0, dn: 0}}, 850: {"": {up: 0, dn: 0}}, 851: {"": {up: 0, dn: 0}}, 852: {"": {up: 0, dn: 0}}, 853: {"": {up: 0, dn: 0}}, 854: {"": {up: 0, dn: 0}}, 855: {"": {up: 0, dn: 0}}, 856: {"": {up: 0, dn: 0}}, 857: {"": {up: 0, dn: 0}}, 858: {"": {up: 0, dn: 0}}, 859: {"": {up: 0, dn: 0}}, 860: {"": {up: 0, dn: 0}}, 861: {"": {up: 0, dn: 0}}, 862: {"": {up: 0, dn: 0}}, 863: {"": {up: 0, dn: 0}}, 864: {"": {up: 0, dn: 0}}, 865: {"": {up: 0, dn: 0}}, 866: {"": {up: 0, dn: 0}}, 867: {"": {up: 0, dn: 0}}, 868: {"": {up: 0, dn: 0}}, 869: {"": {up: 0, dn: 0}}, 870: {"": {up: 0, dn: 0}}, 871: {"": {up: 0, dn: 0}}, 872: {"": {up: 0, dn: 0}}, 873: {"": {up: 0, dn: 0}}, 874: {"": {up: 0, dn: 0}}, 875: {"": {up: 0, dn: 0}}, 876: {"": {up: 0, dn: 0}}, 877: {"": {up: 0, dn: 0}}, 878: {"": {up: 0, dn: 0}}, 879: {"": {up: 0, dn: 0}}, 880: {"": {up: 0, dn: 0}}, 881: {"": {up: 0, dn: 0}}, 882: {"": {up: 0, dn: 0}}, 883: {"": {up: 0, dn: 0}}, 884: {"": {up: 0, dn: 0}}, 885: {"": {up: 0, dn: 0}}, 886: {"": {up: 0, dn: 0}}, 887: {"": {up: 0, dn: 0}}, 888: {"": {up: 0, dn: 0}}, 889: {"": {up: 0, dn: 0}}, 890: {"": {up: 0, dn: 0}}, 891: {"": {up: 0, dn: 0}}, 892: {"": {up: 0, dn: 0}}, 893: {"": {up: 0, dn: 0}}, 894: {"": {up: 0, dn: 0}}, 895: {"": {up: 0, dn: 0}}, 896: {"": {up: 0, dn: 0}}, 897: {"": {up: 0, dn: 0}}, 898: {"": {up: 0, dn: 0}}, 899: {"": {up: 0, dn: 0}}, 900: {"": {up: 0, dn: 0}}, 901: {"": {up: 0, dn: 0}}, 902: {"": {up: 0, dn: 0}}, 903: {"": {up: 0, dn: 0}}, 904: {"": {up: 0, dn: 0}}, 905: {"": {up: 0, dn: 0}}, 906: {"": {up: 0, dn: 0}}, 907: {"": {up: 0, dn: 0}}, 908: {"": {up: 0, dn: 0}}, 909: {"": {up: 0, dn: 0}}, 910: {"": {up: 0, dn: 0}}, 911: {"": {up: 0, dn: 0}}, 912: {"": {up: 0, dn: 0}}, 913: {"": {up: 0, dn: 0}}, 914: {"": {up: 0, dn: 0}}, 915: {"": {up: 0, dn: 0}}, 916: {"": {up: 0, dn: 0}}, 917: {"": {up: 0, dn: 0}}, 918: {"": {up: 0, dn: 0}}, 919: {"": {up: 0, dn: 0}}, 920: {"": {up: 0, dn: 0}}, 921: {"": {up: 0, dn: 0}}, 922: {"": {up: 0, dn: 0}}, 923: {"": {up: 0, dn: 0}}, 924: {"": {up: 0, dn: 0}}, 925: {"": {up: 0, dn: 0}}, 926: {"": {up: 0, dn: 0}}, 927: {"": {up: 0, dn: 0}}, 928: {"": {up: 0, dn: 0}}, 929: {"": {up: 0, dn: 0}}, 930: {"": {up: 0, dn: 0}}, 931: {"": {up: 0, dn: 0}}, 932: {"": {up: 0, dn: 0}}, 933: {"": {up: 0, dn: 0}}, 934: {"": {up: 0, dn: 0}}, 935: {"": {up: 0, dn: 0}}, 936: {"": {up: 0, dn: 0}}, 937: {"": {up: 0, dn: 0}}, 938: {"": {up: 0, dn: 0}}, 939: {"": {up: 0, dn: 0}}, 940: {"": {up: 0, dn: 0}}, 941: {"": {up: 0, dn: 0}}, 942: {"": {up: 0, dn: 0}}, 943: {"": {up: 0, dn: 0}}, 944: {"": {up: 0, dn: 0}}, 945: {"": {up: 0, dn: 0}}, 946: {"": {up: 0, dn: 0}}, 947: {"": {up: 0, dn: 0}}, 948: {"": {up: 0, dn: 0}}, 949: {"": {up: 0, dn: 0}}, 950: {"": {up: 0, dn: 0}}, 951: {"": {up: 0, dn: 0}}, 952: {"": {up: 0, dn: 0}}, 953: {"": {up: 0, dn: 0}}, 954: {"": {up: 0, dn: 0}}, 955: {"": {up: 0, dn: 0}}, 956: {"": {up: 0, dn: 0}}, 957: {"": {up: 0, dn: 0}}, 958: {"": {up: 0, dn: 0}}, 959: {"": {up: 0, dn: 0}}, 960: {"": {up: 0, dn: 0}}, 961: {"": {up: 0, dn: 0}}, 962: {"": {up: 0, dn: 0}}, 963: {"": {up: 0, dn: 0}}, 964: {"": {up: 0, dn: 0}}, 965: {"": {up: 0, dn: 0}}, 966: {"": {up: 0, dn: 0}}, 967: {"": {up: 0, dn: 0}}, 968: {"": {up: 0, dn: 0}}, 969: {"": {up: 0, dn: 0}}, 970: {"": {up: 0, dn: 0}}, 971: {"": {up: 0, dn: 0}}, 972: {"": {up: 0, dn: 0}}, 973: {"": {up: 0, dn: 0}}, 974: {"": {up: 0, dn: 0}}, 975: {"": {up: 0, dn: 0}}, 976: {"": {up: 0, dn: 0}}, 977: {"": {up: 0, dn: 0}}, 978: {"": {up: 0, dn: 0}}, 979: {"": {up: 0, dn: 0}}, 980: {"": {up: 0, dn: 0}}, 981: {"": {up: 0, dn: 0}}, 982: {"": {up: 0, dn: 0}}, 983: {"": {up: 0, dn: 0}}, 984: {"": {up: 0, dn: 0}}, 985: {"": {up: 0, dn: 0}}, 986: {"": {up: 0, dn: 0}}, 987: {"": {up: 0, dn: 0}}, 988: {"": {up: 0, dn: 0}}, 989: {"": {up: 0, dn: 0}}, 990: {"": {up: 0, dn: 0}}, 991: {"": {up: 0, dn: 0}}, 992: {"": {up: 0, dn: 0}}, 993: {"": {up: 0, dn: 0}}, 994: {"": {up: 0, dn: 0}}, 995: {"": {up: 0, dn: 0}}, 996: {"": {up: 0, dn: 0}}, 997: {"": {up: 0, dn: 0}}, 998: {"": {up: 0, dn: 0}}, 999: {"": {up: 0, dn: 0}}}
LineColor=pink!80!black
LineStyle=solid
LineWidth=1.5pt
Name=lo-s[Nominal]
Path=lo-s[Nominal]
Scale=2.
Title=$|s|^2$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	1.991241e-05	2.480831e-07	2.480831e-07
1.000000e+01	1.200000e+01	1.219752e-04	1.387820e-06	1.387820e-06
1.200000e+01	1.400000e+01	2.689412e-04	1.596602e-06	1.596602e-06
1.400000e+01	1.600000e+01	4.300628e-04	3.637462e-06	3.637462e-06
1.600000e+01	1.800000e+01	5.919469e-04	4.312524e-06	4.312524e-06
1.800000e+01	2.000000e+01	7.363880e-04	3.378714e-06	3.378714e-06
2.000000e+01	2.200000e+01	8.841457e-04	3.476296e-06	3.476296e-06
2.200000e+01	2.400000e+01	1.024244e-03	3.829216e-06	3.829216e-06
2.400000e+01	2.600000e+01	1.174884e-03	5.146419e-06	5.146419e-06
2.600000e+01	2.800000e+01	1.318231e-03	3.536036e-06	3.536036e-06
2.800000e+01	3.000000e+01	1.477930e-03	4.531008e-06	4.531008e-06
3.000000e+01	3.200000e+01	1.637614e-03	4.279267e-06	4.279267e-06
3.200000e+01	3.400000e+01	1.817381e-03	5.981296e-06	5.981296e-06
3.400000e+01	3.600000e+01	1.987489e-03	5.023451e-06	5.023451e-06
3.600000e+01	3.800000e+01	2.164710e-03	4.312705e-06	4.312705e-06
3.800000e+01	4.000000e+01	2.323796e-03	5.299036e-06	5.299036e-06
4.000000e+01	4.200000e+01	2.416135e-03	5.319054e-06	5.319054e-06
4.200000e+01	4.400000e+01	2.207517e-03	6.164081e-06	6.164081e-06
4.400000e+01	4.600000e+01	1.354448e-03	4.990662e-06	4.990662e-06
4.600000e+01	4.800000e+01	8.422678e-04	3.413310e-06	3.413310e-06
4.800000e+01	5.000000e+01	7.030665e-04	2.804665e-06	2.804665e-06
5.000000e+01	5.200000e+01	6.524140e-04	2.522559e-06	2.522559e-06
5.200000e+01	5.400000e+01	6.413853e-04	2.365174e-06	2.365174e-06
5.400000e+01	5.600000e+01	6.400538e-04	2.183489e-06	2.183489e-06
5.600000e+01	5.800000e+01	6.580661e-04	2.058276e-06	2.058276e-06
5.800000e+01	6.000000e+01	6.948497e-04	1.973275e-06	1.973275e-06
6.000000e+01	6.200000e+01	7.484278e-04	1.895120e-06	1.895120e-06
6.200000e+01	6.400000e+01	8.199694e-04	1.811461e-06	1.811461e-06
6.400000e+01	6.600000e+01	9.300265e-04	1.772423e-06	1.772423e-06
6.600000e+01	6.800000e+01	1.091534e-03	1.761666e-06	1.761666e-06
6.800000e+01	7.000000e+01	1.351769e-03	1.807402e-06	1.807402e-06
7.000000e+01	7.200000e+01	1.784717e-03	1.921893e-06	1.921893e-06
7.200000e+01	7.400000e+01	2.605887e-03	2.168300e-06	2.168300e-06
7.400000e+01	7.600000e+01	4.467101e-03	2.699201e-06	2.699201e-06
7.600000e+01	7.800000e+01	1.029490e-02	3.959398e-06	3.959398e-06
7.800000e+01	8.000000e+01	4.336504e-02	8.003043e-06	8.003043e-06
8.000000e+01	8.200000e+01	6.722683e-02	9.984125e-06	9.984125e-06
8.200000e+01	8.400000e+01	1.372273e-02	4.567400e-06	4.567400e-06
8.400000e+01	8.600000e+01	4.410469e-03	2.643799e-06	2.643799e-06
8.600000e+01	8.800000e+01	2.104227e-03	1.880018e-06	1.880018e-06
8.800000e+01	9.000000e+01	1.220068e-03	1.457273e-06	1.457273e-06
9.000000e+01	9.200000e+01	8.001762e-04	1.216549e-06	1.216549e-06
9.200000e+01	9.400000e+01	5.653904e-04	1.047246e-06	1.047246e-06
9.400000e+01	9.600000e+01	4.265338e-04	9.336692e-07	9.336692e-07
9.600000e+01	9.800000e+01	3.328503e-04	8.308636e-07	8.308636e-07
9.800000e+01	1.000000e+02	2.696043e-04	7.681081e-07	7.681081e-07
1.000000e+02	1.020000e+02	2.221599e-04	6.902030e-07	6.902030e-07
1.020000e+02	1.040000e+02	1.878695e-04	6.447615e-07	6.447615e-07
1.040000e+02	1.060000e+02	1.626276e-04	6.127418e-07	6.127418e-07
1.060000e+02	1.080000e+02	1.407851e-04	5.755837e-07	5.755837e-07
1.080000e+02	1.100000e+02	1.241148e-04	5.347760e-07	5.347760e-07
1.100000e+02	1.120000e+02	1.108266e-04	5.221818e-07	5.221818e-07
1.120000e+02	1.140000e+02	9.982118e-05	4.975725e-07	4.975725e-07
1.140000e+02	1.160000e+02	8.997928e-05	4.778896e-07	4.778896e-07
1.160000e+02	1.180000e+02	8.068539e-05	4.551602e-07	4.551602e-07
1.180000e+02	1.200000e+02	7.452880e-05	4.269828e-07	4.269828e-07
1.200000e+02	1.220000e+02	6.890741e-05	4.253991e-07	4.253991e-07
1.220000e+02	1.240000e+02	6.249349e-05	4.025156e-07	4.025156e-07
1.240000e+02	1.260000e+02	5.791643e-05	3.799518e-07	3.799518e-07
1.260000e+02	1.280000e+02	5.409352e-05	3.801294e-07	3.801294e-07
1.280000e+02	1.300000e+02	5.042392e-05	3.727219e-07	3.727219e-07
1.300000e+02	1.320000e+02	4.696298e-05	3.501924e-07	3.501924e-07
1.320000e+02	1.340000e+02	4.353413e-05	3.389367e-07	3.389367e-07
1.340000e+02	1.360000e+02	4.174319e-05	3.373935e-07	3.373935e-07
1.360000e+02	1.380000e+02	3.867714e-05	3.249937e-07	3.249937e-07
1.380000e+02	1.400000e+02	3.657691e-05	3.032329e-07	3.032329e-07
1.400000e+02	1.420000e+02	3.505461e-05	3.035453e-07	3.035453e-07
1.420000e+02	1.440000e+02	3.253374e-05	2.929669e-07	2.929669e-07
1.440000e+02	1.460000e+02	3.102679e-05	2.832433e-07	2.832433e-07
1.460000e+02	1.480000e+02	2.963115e-05	2.799737e-07	2.799737e-07
1.480000e+02	1.500000e+02	2.807131e-05	2.854531e-07	2.854531e-07
1.500000e+02	1.520000e+02	2.691956e-05	2.732611e-07	2.732611e-07
1.520000e+02	1.540000e+02	2.561498e-05	2.669318e-07	2.669318e-07
1.540000e+02	1.560000e+02	2.475823e-05	2.643279e-07	2.643279e-07
1.560000e+02	1.580000e+02	2.343491e-05	2.592540e-07	2.592540e-07
1.580000e+02	1.600000e+02	2.245121e-05	2.449868e-07	2.449868e-07
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+02	2.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.020000e+02	2.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+02	2.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.060000e+02	2.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.080000e+02	2.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+02	2.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.120000e+02	2.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.140000e+02	2.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+02	2.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.180000e+02	2.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+02	2.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+02	2.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.240000e+02	2.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.260000e+02	2.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+02	2.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+02	2.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.320000e+02	2.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+02	2.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.360000e+02	2.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.380000e+02	2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	2.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.420000e+02	2.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.440000e+02	2.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+02	2.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.480000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+02	2.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.540000e+02	2.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.560000e+02	2.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+02	2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	2.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.620000e+02	2.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+02	2.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.660000e+02	2.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.720000e+02	2.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.740000e+02	2.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+02	2.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.780000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	2.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+02	2.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.840000e+02	2.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.860000e+02	2.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	2.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.920000e+02	2.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+02	2.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.960000e+02	2.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.980000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+02	3.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+02	3.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.040000e+02	3.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.060000e+02	3.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.080000e+02	3.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+02	3.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.120000e+02	3.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.140000e+02	3.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.160000e+02	3.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.180000e+02	3.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+02	3.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+02	3.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.240000e+02	3.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.260000e+02	3.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.280000e+02	3.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+02	3.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.320000e+02	3.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.340000e+02	3.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+02	3.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.380000e+02	3.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+02	3.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.420000e+02	3.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.440000e+02	3.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.460000e+02	3.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.480000e+02	3.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+02	3.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.520000e+02	3.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.540000e+02	3.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.560000e+02	3.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.580000e+02	3.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+02	3.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.620000e+02	3.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.640000e+02	3.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.660000e+02	3.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.680000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+02	3.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.720000e+02	3.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.740000e+02	3.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.760000e+02	3.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.780000e+02	3.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+02	3.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.820000e+02	3.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.840000e+02	3.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.860000e+02	3.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.880000e+02	3.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+02	3.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.920000e+02	3.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.940000e+02	3.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.960000e+02	3.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+02	4.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+02	4.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.020000e+02	4.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.040000e+02	4.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.060000e+02	4.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.080000e+02	4.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+02	4.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+02	4.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.140000e+02	4.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.160000e+02	4.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.180000e+02	4.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+02	4.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+02	4.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.240000e+02	4.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.260000e+02	4.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.280000e+02	4.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+02	4.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+02	4.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+02	4.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+02	4.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.380000e+02	4.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+02	4.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+02	4.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+02	4.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+02	4.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+02	4.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+02	4.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+02	4.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+02	4.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+02	4.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+02	4.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+02	4.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+02	4.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+02	4.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+02	4.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+02	4.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+02	4.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+02	4.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+02	4.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+02	4.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+02	4.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+02	4.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+02	4.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+02	4.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+02	4.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+02	4.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+02	4.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+02	4.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+02	4.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+02	4.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+02	5.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+02	5.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+02	5.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+02	5.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+02	5.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+02	5.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+02	5.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+02	5.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+02	5.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+02	5.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+02	5.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+02	5.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+02	5.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+02	5.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+02	5.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+02	5.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+02	5.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+02	5.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+02	5.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+02	5.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+02	5.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+02	5.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+02	5.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+02	5.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+02	5.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+02	5.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+02	5.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+02	5.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+02	5.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+02	5.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+02	5.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+02	5.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+02	5.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+02	5.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+02	5.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+02	5.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+02	5.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+02	5.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+02	5.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+02	5.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+02	5.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+02	5.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+02	5.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+02	5.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+02	5.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+02	5.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+02	5.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+02	5.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+02	6.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+02	6.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+02	6.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+02	6.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+02	6.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+02	6.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+02	6.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+02	6.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+02	6.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+02	6.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+02	6.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+02	6.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+02	6.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+02	6.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+02	6.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+02	6.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+02	6.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+02	6.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+02	6.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+02	6.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+02	6.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+02	6.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+02	6.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+02	6.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+02	6.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+02	6.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+02	6.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+02	6.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+02	6.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+02	6.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+02	6.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+02	6.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+02	6.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+02	6.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+02	6.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+02	6.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+02	6.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+02	6.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+02	6.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+02	6.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+02	6.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+02	6.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+02	6.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+02	6.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+02	6.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+02	6.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+02	6.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+02	6.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+02	6.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+02	6.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+02	7.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+02	7.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+02	7.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+02	7.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+02	7.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+02	7.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+02	7.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+02	7.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+02	7.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+02	7.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+02	7.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+02	7.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+02	7.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+02	7.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+02	7.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+02	7.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+02	7.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+02	7.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+02	7.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+02	7.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+02	7.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+02	7.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+02	7.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+02	7.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+02	7.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+02	7.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+02	7.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+02	7.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+02	7.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+02	7.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+02	7.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+02	7.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+02	7.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+02	7.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+02	7.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+02	7.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+02	7.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+02	7.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+02	7.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+02	7.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+02	7.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+02	7.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+02	7.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+02	7.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+02	7.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+02	7.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+02	7.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+02	7.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+02	7.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+02	7.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+02	8.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+02	8.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+02	8.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+02	8.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+02	8.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+02	8.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+02	8.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+02	8.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+02	8.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+02	8.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+02	8.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+02	8.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+02	8.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+02	8.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+02	8.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+02	8.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+02	8.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+02	8.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+02	8.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+02	8.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+02	8.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+02	8.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+02	8.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+02	8.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+02	8.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+02	8.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+02	8.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+02	8.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+02	8.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+02	8.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+02	8.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+02	8.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+02	8.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+02	8.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+02	8.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+02	8.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+02	8.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+02	8.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+02	8.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+02	8.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+02	8.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+02	8.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+02	8.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+02	8.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+02	8.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+02	8.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+02	8.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+02	8.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+02	8.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+02	8.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+02	9.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+02	9.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+02	9.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+02	9.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+02	9.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+02	9.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+02	9.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+02	9.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+02	9.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+02	9.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+02	9.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+02	9.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+02	9.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+02	9.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+02	9.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+02	9.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+02	9.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+02	9.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+02	9.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+02	9.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+02	9.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+02	9.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+02	9.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+02	9.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+02	9.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+02	9.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+02	9.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+02	9.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+02	9.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+02	9.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+02	9.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+02	9.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+02	9.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+02	9.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+02	9.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+02	9.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+02	9.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+02	9.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+02	9.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+02	9.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+02	9.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+02	9.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+02	9.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+02	9.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+02	9.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+02	9.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+02	9.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+02	9.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+02	9.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+02	9.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+03	1.002000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+03	1.004000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+03	1.006000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+03	1.008000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+03	1.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+03	1.012000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+03	1.014000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+03	1.016000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+03	1.018000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+03	1.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+03	1.022000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+03	1.024000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+03	1.026000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+03	1.028000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+03	1.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+03	1.032000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+03	1.034000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+03	1.036000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+03	1.038000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+03	1.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+03	1.042000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+03	1.044000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+03	1.046000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+03	1.048000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+03	1.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+03	1.052000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+03	1.054000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+03	1.056000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+03	1.058000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+03	1.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+03	1.062000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+03	1.064000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+03	1.066000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+03	1.068000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+03	1.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+03	1.072000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+03	1.074000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+03	1.076000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+03	1.078000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+03	1.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+03	1.082000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+03	1.084000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+03	1.086000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+03	1.088000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+03	1.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+03	1.092000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+03	1.094000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+03	1.096000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+03	1.098000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+03	1.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+03	1.102000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+03	1.104000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+03	1.106000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+03	1.108000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+03	1.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+03	1.112000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+03	1.114000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+03	1.116000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+03	1.118000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+03	1.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+03	1.122000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+03	1.124000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+03	1.126000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+03	1.128000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+03	1.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+03	1.132000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+03	1.134000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+03	1.136000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+03	1.138000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+03	1.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+03	1.142000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+03	1.144000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+03	1.146000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+03	1.148000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+03	1.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+03	1.152000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+03	1.154000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+03	1.156000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+03	1.158000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+03	1.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+03	1.162000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+03	1.164000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+03	1.166000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+03	1.168000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+03	1.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+03	1.172000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+03	1.174000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+03	1.176000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+03	1.178000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+03	1.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+03	1.182000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+03	1.184000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+03	1.186000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+03	1.188000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+03	1.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+03	1.192000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+03	1.194000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+03	1.196000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+03	1.198000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+03	1.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+03	1.202000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+03	1.204000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+03	1.206000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+03	1.208000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+03	1.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+03	1.212000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+03	1.214000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+03	1.216000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+03	1.218000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+03	1.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+03	1.222000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+03	1.224000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+03	1.226000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+03	1.228000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+03	1.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+03	1.232000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+03	1.234000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+03	1.236000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+03	1.238000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+03	1.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+03	1.242000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+03	1.244000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+03	1.246000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+03	1.248000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+03	1.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+03	1.252000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+03	1.254000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+03	1.256000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+03	1.258000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+03	1.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+03	1.262000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+03	1.264000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+03	1.266000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+03	1.268000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+03	1.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+03	1.272000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+03	1.274000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+03	1.276000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+03	1.278000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+03	1.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+03	1.282000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+03	1.284000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+03	1.286000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+03	1.288000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+03	1.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+03	1.292000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+03	1.294000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+03	1.296000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+03	1.298000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+03	1.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+03	1.302000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.302000e+03	1.304000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.304000e+03	1.306000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.306000e+03	1.308000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.308000e+03	1.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.310000e+03	1.312000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.312000e+03	1.314000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.314000e+03	1.316000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.316000e+03	1.318000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.318000e+03	1.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.320000e+03	1.322000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.322000e+03	1.324000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.324000e+03	1.326000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.326000e+03	1.328000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.328000e+03	1.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.330000e+03	1.332000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.332000e+03	1.334000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.334000e+03	1.336000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.336000e+03	1.338000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.338000e+03	1.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.340000e+03	1.342000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.342000e+03	1.344000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.344000e+03	1.346000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.346000e+03	1.348000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.348000e+03	1.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.350000e+03	1.352000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.352000e+03	1.354000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.354000e+03	1.356000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.356000e+03	1.358000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.358000e+03	1.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+03	1.362000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.362000e+03	1.364000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.364000e+03	1.366000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.366000e+03	1.368000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.368000e+03	1.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.370000e+03	1.372000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.372000e+03	1.374000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.374000e+03	1.376000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.376000e+03	1.378000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.378000e+03	1.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+03	1.382000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.382000e+03	1.384000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.384000e+03	1.386000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.386000e+03	1.388000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.388000e+03	1.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.390000e+03	1.392000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.392000e+03	1.394000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.394000e+03	1.396000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.396000e+03	1.398000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.398000e+03	1.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+03	1.402000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.402000e+03	1.404000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.404000e+03	1.406000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.406000e+03	1.408000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.408000e+03	1.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.410000e+03	1.412000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.412000e+03	1.414000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.414000e+03	1.416000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.416000e+03	1.418000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.418000e+03	1.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.420000e+03	1.422000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.422000e+03	1.424000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.424000e+03	1.426000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.426000e+03	1.428000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.428000e+03	1.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.430000e+03	1.432000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.432000e+03	1.434000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.434000e+03	1.436000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.436000e+03	1.438000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.438000e+03	1.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+03	1.442000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.442000e+03	1.444000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.444000e+03	1.446000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.446000e+03	1.448000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.448000e+03	1.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.450000e+03	1.452000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.452000e+03	1.454000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.454000e+03	1.456000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.456000e+03	1.458000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.458000e+03	1.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.460000e+03	1.462000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.462000e+03	1.464000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.464000e+03	1.466000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.466000e+03	1.468000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.468000e+03	1.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.470000e+03	1.472000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.472000e+03	1.474000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.474000e+03	1.476000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.476000e+03	1.478000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.478000e+03	1.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.480000e+03	1.482000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.482000e+03	1.484000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.484000e+03	1.486000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.486000e+03	1.488000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.488000e+03	1.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.490000e+03	1.492000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.492000e+03	1.494000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.494000e+03	1.496000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.496000e+03	1.498000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.498000e+03	1.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+03	1.502000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.502000e+03	1.504000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.504000e+03	1.506000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.506000e+03	1.508000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.508000e+03	1.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.510000e+03	1.512000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.512000e+03	1.514000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.514000e+03	1.516000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.516000e+03	1.518000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.518000e+03	1.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+03	1.522000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.522000e+03	1.524000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.524000e+03	1.526000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.526000e+03	1.528000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.528000e+03	1.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.530000e+03	1.532000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.532000e+03	1.534000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.534000e+03	1.536000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.536000e+03	1.538000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.538000e+03	1.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+03	1.542000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.542000e+03	1.544000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.544000e+03	1.546000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.546000e+03	1.548000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.548000e+03	1.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.550000e+03	1.552000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.552000e+03	1.554000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.554000e+03	1.556000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.556000e+03	1.558000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.558000e+03	1.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+03	1.562000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.562000e+03	1.564000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.564000e+03	1.566000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.566000e+03	1.568000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.568000e+03	1.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.570000e+03	1.572000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.572000e+03	1.574000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.574000e+03	1.576000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.576000e+03	1.578000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.578000e+03	1.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e+03	1.582000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.582000e+03	1.584000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.584000e+03	1.586000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.586000e+03	1.588000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.588000e+03	1.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.590000e+03	1.592000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.592000e+03	1.594000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.594000e+03	1.596000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.596000e+03	1.598000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.598000e+03	1.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+03	1.602000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.602000e+03	1.604000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.604000e+03	1.606000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.606000e+03	1.608000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.608000e+03	1.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.610000e+03	1.612000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.612000e+03	1.614000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.614000e+03	1.616000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.616000e+03	1.618000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.618000e+03	1.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+03	1.622000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.622000e+03	1.624000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.624000e+03	1.626000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.626000e+03	1.628000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.628000e+03	1.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.630000e+03	1.632000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.632000e+03	1.634000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.634000e+03	1.636000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.636000e+03	1.638000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.638000e+03	1.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+03	1.642000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.642000e+03	1.644000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.644000e+03	1.646000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.646000e+03	1.648000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.648000e+03	1.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.650000e+03	1.652000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.652000e+03	1.654000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.654000e+03	1.656000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.656000e+03	1.658000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.658000e+03	1.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+03	1.662000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.662000e+03	1.664000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.664000e+03	1.666000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.666000e+03	1.668000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.668000e+03	1.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.670000e+03	1.672000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.672000e+03	1.674000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.674000e+03	1.676000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.676000e+03	1.678000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.678000e+03	1.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+03	1.682000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.682000e+03	1.684000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.684000e+03	1.686000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.686000e+03	1.688000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.688000e+03	1.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.690000e+03	1.692000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.692000e+03	1.694000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.694000e+03	1.696000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.696000e+03	1.698000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.698000e+03	1.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+03	1.702000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.702000e+03	1.704000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.704000e+03	1.706000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.706000e+03	1.708000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.708000e+03	1.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.710000e+03	1.712000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.712000e+03	1.714000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.714000e+03	1.716000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.716000e+03	1.718000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.718000e+03	1.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+03	1.722000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.722000e+03	1.724000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.724000e+03	1.726000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.726000e+03	1.728000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.728000e+03	1.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.730000e+03	1.732000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.732000e+03	1.734000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.734000e+03	1.736000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.736000e+03	1.738000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.738000e+03	1.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+03	1.742000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.742000e+03	1.744000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.744000e+03	1.746000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.746000e+03	1.748000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.748000e+03	1.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.750000e+03	1.752000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.752000e+03	1.754000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.754000e+03	1.756000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.756000e+03	1.758000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.758000e+03	1.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+03	1.762000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.762000e+03	1.764000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.764000e+03	1.766000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.766000e+03	1.768000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.768000e+03	1.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.770000e+03	1.772000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.772000e+03	1.774000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.774000e+03	1.776000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.776000e+03	1.778000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.778000e+03	1.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+03	1.782000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.782000e+03	1.784000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.784000e+03	1.786000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.786000e+03	1.788000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.788000e+03	1.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.790000e+03	1.792000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.792000e+03	1.794000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.794000e+03	1.796000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.796000e+03	1.798000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.798000e+03	1.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+03	1.802000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.802000e+03	1.804000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.804000e+03	1.806000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.806000e+03	1.808000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.808000e+03	1.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.810000e+03	1.812000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.812000e+03	1.814000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.814000e+03	1.816000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.816000e+03	1.818000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.818000e+03	1.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+03	1.822000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.822000e+03	1.824000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.824000e+03	1.826000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.826000e+03	1.828000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.828000e+03	1.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.830000e+03	1.832000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.832000e+03	1.834000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.834000e+03	1.836000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.836000e+03	1.838000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.838000e+03	1.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+03	1.842000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.842000e+03	1.844000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.844000e+03	1.846000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.846000e+03	1.848000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.848000e+03	1.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+03	1.852000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.852000e+03	1.854000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.854000e+03	1.856000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.856000e+03	1.858000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.858000e+03	1.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+03	1.862000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.862000e+03	1.864000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.864000e+03	1.866000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.866000e+03	1.868000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.868000e+03	1.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.870000e+03	1.872000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.872000e+03	1.874000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.874000e+03	1.876000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.876000e+03	1.878000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.878000e+03	1.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+03	1.882000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.882000e+03	1.884000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.884000e+03	1.886000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.886000e+03	1.888000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.888000e+03	1.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.890000e+03	1.892000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.892000e+03	1.894000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.894000e+03	1.896000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.896000e+03	1.898000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.898000e+03	1.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+03	1.902000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.902000e+03	1.904000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.904000e+03	1.906000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.906000e+03	1.908000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.908000e+03	1.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.910000e+03	1.912000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.912000e+03	1.914000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.914000e+03	1.916000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.916000e+03	1.918000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.918000e+03	1.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+03	1.922000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.922000e+03	1.924000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.924000e+03	1.926000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.926000e+03	1.928000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.928000e+03	1.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.930000e+03	1.932000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.932000e+03	1.934000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.934000e+03	1.936000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.936000e+03	1.938000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.938000e+03	1.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+03	1.942000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.942000e+03	1.944000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.944000e+03	1.946000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.946000e+03	1.948000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.948000e+03	1.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.950000e+03	1.952000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.952000e+03	1.954000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.954000e+03	1.956000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.956000e+03	1.958000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.958000e+03	1.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+03	1.962000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.962000e+03	1.964000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.964000e+03	1.966000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.966000e+03	1.968000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.968000e+03	1.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+03	1.972000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.972000e+03	1.974000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.974000e+03	1.976000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.976000e+03	1.978000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.978000e+03	1.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+03	1.982000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.982000e+03	1.984000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.984000e+03	1.986000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.986000e+03	1.988000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.988000e+03	1.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+03	1.992000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.992000e+03	1.994000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.994000e+03	1.996000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.996000e+03	1.998000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.998000e+03	2.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /lo-t[Nominal]
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 0, dn: 0}}, 2: {"": {up: 0, dn: 0}}, 3: {"": {up: 0, dn: 0}}, 4: {"": {up: 4.797172674857081e-09, dn: 4.797172674857081e-09}}, 5: {"": {up: 2.511345464830222e-08, dn: 2.511345464830222e-08}}, 6: {"": {up: 2.816570875905932e-08, dn: 2.816570875905932e-08}}, 7: {"": {up: 4.518603288006832e-08, dn: 4.518603288006832e-08}}, 8: {"": {up: 7.246227139381814e-08, dn: 7.246227139381814e-08}}, 9: {"": {up: 8.616944665929253e-08, dn: 8.616944665929253e-08}}, 10: {"": {up: 9.814180474404819e-08, dn: 9.814180474404819e-08}}, 11: {"": {up: 1.065595399713325e-07, dn: 1.065595399713325e-07}}, 12: {"": {up: 1.374259492535205e-07, dn: 1.374259492535205e-07}}, 13: {"": {up: 1.434534097222526e-07, dn: 1.434534097222526e-07}}, 14: {"": {up: 1.561930986786904e-07, dn: 1.561930986786904e-07}}, 15: {"": {up: 1.907477520501849e-07, dn: 1.907477520501849e-07}}, 16: {"": {up: 2.023953050202723e-07, dn: 2.023953050202723e-07}}, 17: {"": {up: 2.152421456282266e-07, dn: 2.152421456282266e-07}}, 18: {"": {up: 2.465814982402031e-07, dn: 2.465814982402031e-07}}, 19: {"": {up: 2.455985188729627e-07, dn: 2.455985188729627e-07}}, 20: {"": {up: 2.675297729568007e-07, dn: 2.675297729568007e-07}}, 21: {"": {up: 2.909758984489094e-07, dn: 2.909758984489094e-07}}, 22: {"": {up: 2.996088986688474e-07, dn: 2.996088986688474e-07}}, 23: {"": {up: 3.227316911644616e-07, dn: 3.227316911644616e-07}}, 24: {"": {up: 3.653109505840693e-07, dn: 3.653109505840693e-07}}, 25: {"": {up: 3.766704859008566e-07, dn: 3.766704859008566e-07}}, 26: {"": {up: 4.201209944744393e-07, dn: 4.201209944744393e-07}}, 27: {"": {up: 4.511564791404671e-07, dn: 4.511564791404671e-07}}, 28: {"": {up: 4.948282076752173e-07, dn: 4.948282076752173e-07}}, 29: {"": {up: 4.978648809635699e-07, dn: 4.978648809635699e-07}}, 30: {"": {up: 5.215847827936967e-07, dn: 5.215847827936967e-07}}, 31: {"": {up: 5.629312540931153e-07, dn: 5.629312540931153e-07}}, 32: {"": {up: 5.91666697175081e-07, dn: 5.91666697175081e-07}}, 33: {"": {up: 6.021597453131187e-07, dn: 6.021597453131187e-07}}, 34: {"": {up: 6.203196233861879e-07, dn: 6.203196233861879e-07}}, 35: {"": {up: 6.686030460862073e-07, dn: 6.686030460862073e-07}}, 36: {"": {up: 7.039130863497808e-07, dn: 7.039130863497808e-07}}, 37: {"": {up: 7.27294121150635e-07, dn: 7.27294121150635e-07}}, 38: {"": {up: 7.528759969141693e-07, dn: 7.528759969141693e-07}}, 39: {"": {up: 7.780593002014153e-07, dn: 7.780593002014153e-07}}, 40: {"": {up: 8.380897352277879e-07, dn: 8.380897352277879e-07}}, 41: {"": {up: 8.364522738655528e-07, dn: 8.364522738655528e-07}}, 42: {"": {up: 8.622253103943452e-07, dn: 8.622253103943452e-07}}, 43: {"": {up: 9.017531617138954e-07, dn: 9.017531617138954e-07}}, 44: {"": {up: 9.264180967281522e-07, dn: 9.264180967281522e-07}}, 45: {"": {up: 9.863091188262398e-07, dn: 9.863091188262398e-07}}, 46: {"": {up: 9.715055730999496e-07, dn: 9.715055730999496e-07}}, 47: {"": {up: 9.96637294874547e-07, dn: 9.96637294874547e-07}}, 48: {"": {up: 1.030190052980219e-06, dn: 1.030190052980219e-06}}, 49: {"": {up: 1.030057891101271e-06, dn: 1.030057891101271e-06}}, 50: {"": {up: 1.064372358186497e-06, dn: 1.064372358186497e-06}}, 51: {"": {up: 1.116799160714103e-06, dn: 1.116799160714103e-06}}, 52: {"": {up: 1.1146376695294e-06, dn: 1.1146376695294e-06}}, 53: {"": {up: 1.13941247390758e-06, dn: 1.13941247390758e-06}}, 54: {"": {up: 1.158714595131241e-06, dn: 1.158714595131241e-06}}, 55: {"": {up: 1.255362989083249e-06, dn: 1.255362989083249e-06}}, 56: {"": {up: 1.212660756890489e-06, dn: 1.212660756890489e-06}}, 57: {"": {up: 1.249350279289948e-06, dn: 1.249350279289948e-06}}, 58: {"": {up: 1.261962727287616e-06, dn: 1.261962727287616e-06}}, 59: {"": {up: 1.3360739810485e-06, dn: 1.3360739810485e-06}}, 60: {"": {up: 1.318320507319198e-06, dn: 1.318320507319198e-06}}, 61: {"": {up: 1.322305701283726e-06, dn: 1.322305701283726e-06}}, 62: {"": {up: 1.341177807153471e-06, dn: 1.341177807153471e-06}}, 63: {"": {up: 1.344386813279162e-06, dn: 1.344386813279162e-06}}, 64: {"": {up: 1.388491193942662e-06, dn: 1.388491193942662e-06}}, 65: {"": {up: 1.418271652371235e-06, dn: 1.418271652371235e-06}}, 66: {"": {up: 1.420965368689453e-06, dn: 1.420965368689453e-06}}, 67: {"": {up: 1.468752824995008e-06, dn: 1.468752824995008e-06}}, 68: {"": {up: 1.500859519607757e-06, dn: 1.500859519607757e-06}}, 69: {"": {up: 1.460092983386999e-06, dn: 1.460092983386999e-06}}, 70: {"": {up: 1.498323724469653e-06, dn: 1.498323724469653e-06}}, 71: {"": {up: 1.514776987304616e-06, dn: 1.514776987304616e-06}}, 72: {"": {up: 1.528807514424756e-06, dn: 1.528807514424756e-06}}, 73: {"": {up: 1.563894352880237e-06, dn: 1.563894352880237e-06}}, 74: {"": {up: 1.601393149476821e-06, dn: 1.601393149476821e-06}}, 75: {"": {up: 1.563793377454507e-06, dn: 1.563793377454507e-06}}, 76: {"": {up: 1.589298131700299e-06, dn: 1.589298131700299e-06}}, 77: {"": {up: 1.646915191274261e-06, dn: 1.646915191274261e-06}}, 78: {"": {up: 1.647957814187392e-06, dn: 1.647957814187392e-06}}, 79: {"": {up: 1.68335958347684e-06, dn: 1.68335958347684e-06}}, 80: {"": {up: 0, dn: 0}}, 81: {"": {up: 0, dn: 0}}, 82: {"": {up: 0, dn: 0}}, 83: {"": {up: 0, dn: 0}}, 84: {"": {up: 0, dn: 0}}, 85: {"": {up: 0, dn: 0}}, 86: {"": {up: 0, dn: 0}}, 87: {"": {up: 0, dn: 0}}, 88: {"": {up: 0, dn: 0}}, 89: {"": {up: 0, dn: 0}}, 90: {"": {up: 0, dn: 0}}, 91: {"": {up: 0, dn: 0}}, 92: {"": {up: 0, dn: 0}}, 93: {"": {up: 0, dn: 0}}, 94: {"": {up: 0, dn: 0}}, 95: {"": {up: 0, dn: 0}}, 96: {"": {up: 0, dn: 0}}, 97: {"": {up: 0, dn: 0}}, 98: {"": {up: 0, dn: 0}}, 99: {"": {up: 0, dn: 0}}, 100: {"": {up: 0, dn: 0}}, 101: {"": {up: 0, dn: 0}}, 102: {"": {up: 0, dn: 0}}, 103: {"": {up: 0, dn: 0}}, 104: {"": {up: 0, dn: 0}}, 105: {"": {up: 0, dn: 0}}, 106: {"": {up: 0, dn: 0}}, 107: {"": {up: 0, dn: 0}}, 108: {"": {up: 0, dn: 0}}, 109: {"": {up: 0, dn: 0}}, 110: {"": {up: 0, dn: 0}}, 111: {"": {up: 0, dn: 0}}, 112: {"": {up: 0, dn: 0}}, 113: {"": {up: 0, dn: 0}}, 114: {"": {up: 0, dn: 0}}, 115: {"": {up: 0, dn: 0}}, 116: {"": {up: 0, dn: 0}}, 117: {"": {up: 0, dn: 0}}, 118: {"": {up: 0, dn: 0}}, 119: {"": {up: 0, dn: 0}}, 120: {"": {up: 0, dn: 0}}, 121: {"": {up: 0, dn: 0}}, 122: {"": {up: 0, dn: 0}}, 123: {"": {up: 0, dn: 0}}, 124: {"": {up: 0, dn: 0}}, 125: {"": {up: 0, dn: 0}}, 126: {"": {up: 0, dn: 0}}, 127: {"": {up: 0, dn: 0}}, 128: {"": {up: 0, dn: 0}}, 129: {"": {up: 0, dn: 0}}, 130: {"": {up: 0, dn: 0}}, 131: {"": {up: 0, dn: 0}}, 132: {"": {up: 0, dn: 0}}, 133: {"": {up: 0, dn: 0}}, 134: {"": {up: 0, dn: 0}}, 135: {"": {up: 0, dn: 0}}, 136: {"": {up: 0, dn: 0}}, 137: {"": {up: 0, dn: 0}}, 138: {"": {up: 0, dn: 0}}, 139: {"": {up: 0, dn: 0}}, 140: {"": {up: 0, dn: 0}}, 141: {"": {up: 0, dn: 0}}, 142: {"": {up: 0, dn: 0}}, 143: {"": {up: 0, dn: 0}}, 144: {"": {up: 0, dn: 0}}, 145: {"": {up: 0, dn: 0}}, 146: {"": {up: 0, dn: 0}}, 147: {"": {up: 0, dn: 0}}, 148: {"": {up: 0, dn: 0}}, 149: {"": {up: 0, dn: 0}}, 150: {"": {up: 0, dn: 0}}, 151: {"": {up: 0, dn: 0}}, 152: {"": {up: 0, dn: 0}}, 153: {"": {up: 0, dn: 0}}, 154: {"": {up: 0, dn: 0}}, 155: {"": {up: 0, dn: 0}}, 156: {"": {up: 0, dn: 0}}, 157: {"": {up: 0, dn: 0}}, 158: {"": {up: 0, dn: 0}}, 159: {"": {up: 0, dn: 0}}, 160: {"": {up: 0, dn: 0}}, 161: {"": {up: 0, dn: 0}}, 162: {"": {up: 0, dn: 0}}, 163: {"": {up: 0, dn: 0}}, 164: {"": {up: 0, dn: 0}}, 165: {"": {up: 0, dn: 0}}, 166: {"": {up: 0, dn: 0}}, 167: {"": {up: 0, dn: 0}}, 168: {"": {up: 0, dn: 0}}, 169: {"": {up: 0, dn: 0}}, 170: {"": {up: 0, dn: 0}}, 171: {"": {up: 0, dn: 0}}, 172: {"": {up: 0, dn: 0}}, 173: {"": {up: 0, dn: 0}}, 174: {"": {up: 0, dn: 0}}, 175: {"": {up: 0, dn: 0}}, 176: {"": {up: 0, dn: 0}}, 177: {"": {up: 0, dn: 0}}, 178: {"": {up: 0, dn: 0}}, 179: {"": {up: 0, dn: 0}}, 180: {"": {up: 0, dn: 0}}, 181: {"": {up: 0, dn: 0}}, 182: {"": {up: 0, dn: 0}}, 183: {"": {up: 0, dn: 0}}, 184: {"": {up: 0, dn: 0}}, 185: {"": {up: 0, dn: 0}}, 186: {"": {up: 0, dn: 0}}, 187: {"": {up: 0, dn: 0}}, 188: {"": {up: 0, dn: 0}}, 189: {"": {up: 0, dn: 0}}, 190: {"": {up: 0, dn: 0}}, 191: {"": {up: 0, dn: 0}}, 192: {"": {up: 0, dn: 0}}, 193: {"": {up: 0, dn: 0}}, 194: {"": {up: 0, dn: 0}}, 195: {"": {up: 0, dn: 0}}, 196: {"": {up: 0, dn: 0}}, 197: {"": {up: 0, dn: 0}}, 198: {"": {up: 0, dn: 0}}, 199: {"": {up: 0, dn: 0}}, 200: {"": {up: 0, dn: 0}}, 201: {"": {up: 0, dn: 0}}, 202: {"": {up: 0, dn: 0}}, 203: {"": {up: 0, dn: 0}}, 204: {"": {up: 0, dn: 0}}, 205: {"": {up: 0, dn: 0}}, 206: {"": {up: 0, dn: 0}}, 207: {"": {up: 0, dn: 0}}, 208: {"": {up: 0, dn: 0}}, 209: {"": {up: 0, dn: 0}}, 210: {"": {up: 0, dn: 0}}, 211: {"": {up: 0, dn: 0}}, 212: {"": {up: 0, dn: 0}}, 213: {"": {up: 0, dn: 0}}, 214: {"": {up: 0, dn: 0}}, 215: {"": {up: 0, dn: 0}}, 216: {"": {up: 0, dn: 0}}, 217: {"": {up: 0, dn: 0}}, 218: {"": {up: 0, dn: 0}}, 219: {"": {up: 0, dn: 0}}, 220: {"": {up: 0, dn: 0}}, 221: {"": {up: 0, dn: 0}}, 222: {"": {up: 0, dn: 0}}, 223: {"": {up: 0, dn: 0}}, 224: {"": {up: 0, dn: 0}}, 225: {"": {up: 0, dn: 0}}, 226: {"": {up: 0, dn: 0}}, 227: {"": {up: 0, dn: 0}}, 228: {"": {up: 0, dn: 0}}, 229: {"": {up: 0, dn: 0}}, 230: {"": {up: 0, dn: 0}}, 231: {"": {up: 0, dn: 0}}, 232: {"": {up: 0, dn: 0}}, 233: {"": {up: 0, dn: 0}}, 234: {"": {up: 0, dn: 0}}, 235: {"": {up: 0, dn: 0}}, 236: {"": {up: 0, dn: 0}}, 237: {"": {up: 0, dn: 0}}, 238: {"": {up: 0, dn: 0}}, 239: {"": {up: 0, dn: 0}}, 240: {"": {up: 0, dn: 0}}, 241: {"": {up: 0, dn: 0}}, 242: {"": {up: 0, dn: 0}}, 243: {"": {up: 0, dn: 0}}, 244: {"": {up: 0, dn: 0}}, 245: {"": {up: 0, dn: 0}}, 246: {"": {up: 0, dn: 0}}, 247: {"": {up: 0, dn: 0}}, 248: {"": {up: 0, dn: 0}}, 249: {"": {up: 0, dn: 0}}, 250: {"": {up: 0, dn: 0}}, 251: {"": {up: 0, dn: 0}}, 252: {"": {up: 0, dn: 0}}, 253: {"": {up: 0, dn: 0}}, 254: {"": {up: 0, dn: 0}}, 255: {"": {up: 0, dn: 0}}, 256: {"": {up: 0, dn: 0}}, 257: {"": {up: 0, dn: 0}}, 258: {"": {up: 0, dn: 0}}, 259: {"": {up: 0, dn: 0}}, 260: {"": {up: 0, dn: 0}}, 261: {"": {up: 0, dn: 0}}, 262: {"": {up: 0, dn: 0}}, 263: {"": {up: 0, dn: 0}}, 264: {"": {up: 0, dn: 0}}, 265: {"": {up: 0, dn: 0}}, 266: {"": {up: 0, dn: 0}}, 267: {"": {up: 0, dn: 0}}, 268: {"": {up: 0, dn: 0}}, 269: {"": {up: 0, dn: 0}}, 270: {"": {up: 0, dn: 0}}, 271: {"": {up: 0, dn: 0}}, 272: {"": {up: 0, dn: 0}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 0, dn: 0}}, 276: {"": {up: 0, dn: 0}}, 277: {"": {up: 0, dn: 0}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 0, dn: 0}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 0, dn: 0}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 0, dn: 0}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 0, dn: 0}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}, 650: {"": {up: 0, dn: 0}}, 651: {"": {up: 0, dn: 0}}, 652: {"": {up: 0, dn: 0}}, 653: {"": {up: 0, dn: 0}}, 654: {"": {up: 0, dn: 0}}, 655: {"": {up: 0, dn: 0}}, 656: {"": {up: 0, dn: 0}}, 657: {"": {up: 0, dn: 0}}, 658: {"": {up: 0, dn: 0}}, 659: {"": {up: 0, dn: 0}}, 660: {"": {up: 0, dn: 0}}, 661: {"": {up: 0, dn: 0}}, 662: {"": {up: 0, dn: 0}}, 663: {"": {up: 0, dn: 0}}, 664: {"": {up: 0, dn: 0}}, 665: {"": {up: 0, dn: 0}}, 666: {"": {up: 0, dn: 0}}, 667: {"": {up: 0, dn: 0}}, 668: {"": {up: 0, dn: 0}}, 669: {"": {up: 0, dn: 0}}, 670: {"": {up: 0, dn: 0}}, 671: {"": {up: 0, dn: 0}}, 672: {"": {up: 0, dn: 0}}, 673: {"": {up: 0, dn: 0}}, 674: {"": {up: 0, dn: 0}}, 675: {"": {up: 0, dn: 0}}, 676: {"": {up: 0, dn: 0}}, 677: {"": {up: 0, dn: 0}}, 678: {"": {up: 0, dn: 0}}, 679: {"": {up: 0, dn: 0}}, 680: {"": {up: 0, dn: 0}}, 681: {"": {up: 0, dn: 0}}, 682: {"": {up: 0, dn: 0}}, 683: {"": {up: 0, dn: 0}}, 684: {"": {up: 0, dn: 0}}, 685: {"": {up: 0, dn: 0}}, 686: {"": {up: 0, dn: 0}}, 687: {"": {up: 0, dn: 0}}, 688: {"": {up: 0, dn: 0}}, 689: {"": {up: 0, dn: 0}}, 690: {"": {up: 0, dn: 0}}, 691: {"": {up: 0, dn: 0}}, 692: {"": {up: 0, dn: 0}}, 693: {"": {up: 0, dn: 0}}, 694: {"": {up: 0, dn: 0}}, 695: {"": {up: 0, dn: 0}}, 696: {"": {up: 0, dn: 0}}, 697: {"": {up: 0, dn: 0}}, 698: {"": {up: 0, dn: 0}}, 699: {"": {up: 0, dn: 0}}, 700: {"": {up: 0, dn: 0}}, 701: {"": {up: 0, dn: 0}}, 702: {"": {up: 0, dn: 0}}, 703: {"": {up: 0, dn: 0}}, 704: {"": {up: 0, dn: 0}}, 705: {"": {up: 0, dn: 0}}, 706: {"": {up: 0, dn: 0}}, 707: {"": {up: 0, dn: 0}}, 708: {"": {up: 0, dn: 0}}, 709: {"": {up: 0, dn: 0}}, 710: {"": {up: 0, dn: 0}}, 711: {"": {up: 0, dn: 0}}, 712: {"": {up: 0, dn: 0}}, 713: {"": {up: 0, dn: 0}}, 714: {"": {up: 0, dn: 0}}, 715: {"": {up: 0, dn: 0}}, 716: {"": {up: 0, dn: 0}}, 717: {"": {up: 0, dn: 0}}, 718: {"": {up: 0, dn: 0}}, 719: {"": {up: 0, dn: 0}}, 720: {"": {up: 0, dn: 0}}, 721: {"": {up: 0, dn: 0}}, 722: {"": {up: 0, dn: 0}}, 723: {"": {up: 0, dn: 0}}, 724: {"": {up: 0, dn: 0}}, 725: {"": {up: 0, dn: 0}}, 726: {"": {up: 0, dn: 0}}, 727: {"": {up: 0, dn: 0}}, 728: {"": {up: 0, dn: 0}}, 729: {"": {up: 0, dn: 0}}, 730: {"": {up: 0, dn: 0}}, 731: {"": {up: 0, dn: 0}}, 732: {"": {up: 0, dn: 0}}, 733: {"": {up: 0, dn: 0}}, 734: {"": {up: 0, dn: 0}}, 735: {"": {up: 0, dn: 0}}, 736: {"": {up: 0, dn: 0}}, 737: {"": {up: 0, dn: 0}}, 738: {"": {up: 0, dn: 0}}, 739: {"": {up: 0, dn: 0}}, 740: {"": {up: 0, dn: 0}}, 741: {"": {up: 0, dn: 0}}, 742: {"": {up: 0, dn: 0}}, 743: {"": {up: 0, dn: 0}}, 744: {"": {up: 0, dn: 0}}, 745: {"": {up: 0, dn: 0}}, 746: {"": {up: 0, dn: 0}}, 747: {"": {up: 0, dn: 0}}, 748: {"": {up: 0, dn: 0}}, 749: {"": {up: 0, dn: 0}}, 750: {"": {up: 0, dn: 0}}, 751: {"": {up: 0, dn: 0}}, 752: {"": {up: 0, dn: 0}}, 753: {"": {up: 0, dn: 0}}, 754: {"": {up: 0, dn: 0}}, 755: {"": {up: 0, dn: 0}}, 756: {"": {up: 0, dn: 0}}, 757: {"": {up: 0, dn: 0}}, 758: {"": {up: 0, dn: 0}}, 759: {"": {up: 0, dn: 0}}, 760: {"": {up: 0, dn: 0}}, 761: {"": {up: 0, dn: 0}}, 762: {"": {up: 0, dn: 0}}, 763: {"": {up: 0, dn: 0}}, 764: {"": {up: 0, dn: 0}}, 765: {"": {up: 0, dn: 0}}, 766: {"": {up: 0, dn: 0}}, 767: {"": {up: 0, dn: 0}}, 768: {"": {up: 0, dn: 0}}, 769: {"": {up: 0, dn: 0}}, 770: {"": {up: 0, dn: 0}}, 771: {"": {up: 0, dn: 0}}, 772: {"": {up: 0, dn: 0}}, 773: {"": {up: 0, dn: 0}}, 774: {"": {up: 0, dn: 0}}, 775: {"": {up: 0, dn: 0}}, 776: {"": {up: 0, dn: 0}}, 777: {"": {up: 0, dn: 0}}, 778: {"": {up: 0, dn: 0}}, 779: {"": {up: 0, dn: 0}}, 780: {"": {up: 0, dn: 0}}, 781: {"": {up: 0, dn: 0}}, 782: {"": {up: 0, dn: 0}}, 783: {"": {up: 0, dn: 0}}, 784: {"": {up: 0, dn: 0}}, 785: {"": {up: 0, dn: 0}}, 786: {"": {up: 0, dn: 0}}, 787: {"": {up: 0, dn: 0}}, 788: {"": {up: 0, dn: 0}}, 789: {"": {up: 0, dn: 0}}, 790: {"": {up: 0, dn: 0}}, 791: {"": {up: 0, dn: 0}}, 792: {"": {up: 0, dn: 0}}, 793: {"": {up: 0, dn: 0}}, 794: {"": {up: 0, dn: 0}}, 795: {"": {up: 0, dn: 0}}, 796: {"": {up: 0, dn: 0}}, 797: {"": {up: 0, dn: 0}}, 798: {"": {up: 0, dn: 0}}, 799: {"": {up: 0, dn: 0}}, 800: {"": {up: 0, dn: 0}}, 801: {"": {up: 0, dn: 0}}, 802: {"": {up: 0, dn: 0}}, 803: {"": {up: 0, dn: 0}}, 804: {"": {up: 0, dn: 0}}, 805: {"": {up: 0, dn: 0}}, 806: {"": {up: 0, dn: 0}}, 807: {"": {up: 0, dn: 0}}, 808: {"": {up: 0, dn: 0}}, 809: {"": {up: 0, dn: 0}}, 810: {"": {up: 0, dn: 0}}, 811: {"": {up: 0, dn: 0}}, 812: {"": {up: 0, dn: 0}}, 813: {"": {up: 0, dn: 0}}, 814: {"": {up: 0, dn: 0}}, 815: {"": {up: 0, dn: 0}}, 816: {"": {up: 0, dn: 0}}, 817: {"": {up: 0, dn: 0}}, 818: {"": {up: 0, dn: 0}}, 819: {"": {up: 0, dn: 0}}, 820: {"": {up: 0, dn: 0}}, 821: {"": {up: 0, dn: 0}}, 822: {"": {up: 0, dn: 0}}, 823: {"": {up: 0, dn: 0}}, 824: {"": {up: 0, dn: 0}}, 825: {"": {up: 0, dn: 0}}, 826: {"": {up: 0, dn: 0}}, 827: {"": {up: 0, dn: 0}}, 828: {"": {up: 0, dn: 0}}, 829: {"": {up: 0, dn: 0}}, 830: {"": {up: 0, dn: 0}}, 831: {"": {up: 0, dn: 0}}, 832: {"": {up: 0, dn: 0}}, 833: {"": {up: 0, dn: 0}}, 834: {"": {up: 0, dn: 0}}, 835: {"": {up: 0, dn: 0}}, 836: {"": {up: 0, dn: 0}}, 837: {"": {up: 0, dn: 0}}, 838: {"": {up: 0, dn: 0}}, 839: {"": {up: 0, dn: 0}}, 840: {"": {up: 0, dn: 0}}, 841: {"": {up: 0, dn: 0}}, 842: {"": {up: 0, dn: 0}}, 843: {"": {up: 0, dn: 0}}, 844: {"": {up: 0, dn: 0}}, 845: {"": {up: 0, dn: 0}}, 846: {"": {up: 0, dn: 0}}, 847: {"": {up: 0, dn: 0}}, 848: {"": {up: 0, dn: 0}}, 849: {"": {up: 0, dn: 0}}, 850: {"": {up: 0, dn: 0}}, 851: {"": {up: 0, dn: 0}}, 852: {"": {up: 0, dn: 0}}, 853: {"": {up: 0, dn: 0}}, 854: {"": {up: 0, dn: 0}}, 855: {"": {up: 0, dn: 0}}, 856: {"": {up: 0, dn: 0}}, 857: {"": {up: 0, dn: 0}}, 858: {"": {up: 0, dn: 0}}, 859: {"": {up: 0, dn: 0}}, 860: {"": {up: 0, dn: 0}}, 861: {"": {up: 0, dn: 0}}, 862: {"": {up: 0, dn: 0}}, 863: {"": {up: 0, dn: 0}}, 864: {"": {up: 0, dn: 0}}, 865: {"": {up: 0, dn: 0}}, 866: {"": {up: 0, dn: 0}}, 867: {"": {up: 0, dn: 0}}, 868: {"": {up: 0, dn: 0}}, 869: {"": {up: 0, dn: 0}}, 870: {"": {up: 0, dn: 0}}, 871: {"": {up: 0, dn: 0}}, 872: {"": {up: 0, dn: 0}}, 873: {"": {up: 0, dn: 0}}, 874: {"": {up: 0, dn: 0}}, 875: {"": {up: 0, dn: 0}}, 876: {"": {up: 0, dn: 0}}, 877: {"": {up: 0, dn: 0}}, 878: {"": {up: 0, dn: 0}}, 879: {"": {up: 0, dn: 0}}, 880: {"": {up: 0, dn: 0}}, 881: {"": {up: 0, dn: 0}}, 882: {"": {up: 0, dn: 0}}, 883: {"": {up: 0, dn: 0}}, 884: {"": {up: 0, dn: 0}}, 885: {"": {up: 0, dn: 0}}, 886: {"": {up: 0, dn: 0}}, 887: {"": {up: 0, dn: 0}}, 888: {"": {up: 0, dn: 0}}, 889: {"": {up: 0, dn: 0}}, 890: {"": {up: 0, dn: 0}}, 891: {"": {up: 0, dn: 0}}, 892: {"": {up: 0, dn: 0}}, 893: {"": {up: 0, dn: 0}}, 894: {"": {up: 0, dn: 0}}, 895: {"": {up: 0, dn: 0}}, 896: {"": {up: 0, dn: 0}}, 897: {"": {up: 0, dn: 0}}, 898: {"": {up: 0, dn: 0}}, 899: {"": {up: 0, dn: 0}}, 900: {"": {up: 0, dn: 0}}, 901: {"": {up: 0, dn: 0}}, 902: {"": {up: 0, dn: 0}}, 903: {"": {up: 0, dn: 0}}, 904: {"": {up: 0, dn: 0}}, 905: {"": {up: 0, dn: 0}}, 906: {"": {up: 0, dn: 0}}, 907: {"": {up: 0, dn: 0}}, 908: {"": {up: 0, dn: 0}}, 909: {"": {up: 0, dn: 0}}, 910: {"": {up: 0, dn: 0}}, 911: {"": {up: 0, dn: 0}}, 912: {"": {up: 0, dn: 0}}, 913: {"": {up: 0, dn: 0}}, 914: {"": {up: 0, dn: 0}}, 915: {"": {up: 0, dn: 0}}, 916: {"": {up: 0, dn: 0}}, 917: {"": {up: 0, dn: 0}}, 918: {"": {up: 0, dn: 0}}, 919: {"": {up: 0, dn: 0}}, 920: {"": {up: 0, dn: 0}}, 921: {"": {up: 0, dn: 0}}, 922: {"": {up: 0, dn: 0}}, 923: {"": {up: 0, dn: 0}}, 924: {"": {up: 0, dn: 0}}, 925: {"": {up: 0, dn: 0}}, 926: {"": {up: 0, dn: 0}}, 927: {"": {up: 0, dn: 0}}, 928: {"": {up: 0, dn: 0}}, 929: {"": {up: 0, dn: 0}}, 930: {"": {up: 0, dn: 0}}, 931: {"": {up: 0, dn: 0}}, 932: {"": {up: 0, dn: 0}}, 933: {"": {up: 0, dn: 0}}, 934: {"": {up: 0, dn: 0}}, 935: {"": {up: 0, dn: 0}}, 936: {"": {up: 0, dn: 0}}, 937: {"": {up: 0, dn: 0}}, 938: {"": {up: 0, dn: 0}}, 939: {"": {up: 0, dn: 0}}, 940: {"": {up: 0, dn: 0}}, 941: {"": {up: 0, dn: 0}}, 942: {"": {up: 0, dn: 0}}, 943: {"": {up: 0, dn: 0}}, 944: {"": {up: 0, dn: 0}}, 945: {"": {up: 0, dn: 0}}, 946: {"": {up: 0, dn: 0}}, 947: {"": {up: 0, dn: 0}}, 948: {"": {up: 0, dn: 0}}, 949: {"": {up: 0, dn: 0}}, 950: {"": {up: 0, dn: 0}}, 951: {"": {up: 0, dn: 0}}, 952: {"": {up: 0, dn: 0}}, 953: {"": {up: 0, dn: 0}}, 954: {"": {up: 0, dn: 0}}, 955: {"": {up: 0, dn: 0}}, 956: {"": {up: 0, dn: 0}}, 957: {"": {up: 0, dn: 0}}, 958: {"": {up: 0, dn: 0}}, 959: {"": {up: 0, dn: 0}}, 960: {"": {up: 0, dn: 0}}, 961: {"": {up: 0, dn: 0}}, 962: {"": {up: 0, dn: 0}}, 963: {"": {up: 0, dn: 0}}, 964: {"": {up: 0, dn: 0}}, 965: {"": {up: 0, dn: 0}}, 966: {"": {up: 0, dn: 0}}, 967: {"": {up: 0, dn: 0}}, 968: {"": {up: 0, dn: 0}}, 969: {"": {up: 0, dn: 0}}, 970: {"": {up: 0, dn: 0}}, 971: {"": {up: 0, dn: 0}}, 972: {"": {up: 0, dn: 0}}, 973: {"": {up: 0, dn: 0}}, 974: {"": {up: 0, dn: 0}}, 975: {"": {up: 0, dn: 0}}, 976: {"": {up: 0, dn: 0}}, 977: {"": {up: 0, dn: 0}}, 978: {"": {up: 0, dn: 0}}, 979: {"": {up: 0, dn: 0}}, 980: {"": {up: 0, dn: 0}}, 981: {"": {up: 0, dn: 0}}, 982: {"": {up: 0, dn: 0}}, 983: {"": {up: 0, dn: 0}}, 984: {"": {up: 0, dn: 0}}, 985: {"": {up: 0, dn: 0}}, 986: {"": {up: 0, dn: 0}}, 987: {"": {up: 0, dn: 0}}, 988: {"": {up: 0, dn: 0}}, 989: {"": {up: 0, dn: 0}}, 990: {"": {up: 0, dn: 0}}, 991: {"": {up: 0, dn: 0}}, 992: {"": {up: 0, dn: 0}}, 993: {"": {up: 0, dn: 0}}, 994: {"": {up: 0, dn: 0}}, 995: {"": {up: 0, dn: 0}}, 996: {"": {up: 0, dn: 0}}, 997: {"": {up: 0, dn: 0}}, 998: {"": {up: 0, dn: 0}}, 999: {"": {up: 0, dn: 0}}}
LineColor=orange!80!black
LineStyle=solid
LineWidth=1.5pt
Name=lo-t[Nominal]
Path=lo-t[Nominal]
Title=$|t/u|^2$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	4.466583e-08	4.797173e-09	4.797173e-09
1.000000e+01	1.200000e+01	3.605500e-07	2.511345e-08	2.511345e-08
1.200000e+01	1.400000e+01	9.465682e-07	2.816571e-08	2.816571e-08
1.400000e+01	1.600000e+01	1.948822e-06	4.518603e-08	4.518603e-08
1.600000e+01	1.800000e+01	3.314042e-06	7.246227e-08	7.246227e-08
1.800000e+01	2.000000e+01	4.913686e-06	8.616945e-08	8.616945e-08
2.000000e+01	2.200000e+01	6.619344e-06	9.814180e-08	9.814180e-08
2.200000e+01	2.400000e+01	8.515984e-06	1.065595e-07	1.065595e-07
2.400000e+01	2.600000e+01	1.105420e-05	1.374259e-07	1.374259e-07
2.600000e+01	2.800000e+01	1.321290e-05	1.434534e-07	1.434534e-07
2.800000e+01	3.000000e+01	1.561996e-05	1.561931e-07	1.561931e-07
3.000000e+01	3.200000e+01	1.909927e-05	1.907478e-07	1.907478e-07
3.200000e+01	3.400000e+01	2.208574e-05	2.023953e-07	2.023953e-07
3.400000e+01	3.600000e+01	2.541644e-05	2.152421e-07	2.152421e-07
3.600000e+01	3.800000e+01	2.967928e-05	2.465815e-07	2.465815e-07
3.800000e+01	4.000000e+01	3.272680e-05	2.455985e-07	2.455985e-07
4.000000e+01	4.200000e+01	3.718738e-05	2.675298e-07	2.675298e-07
4.200000e+01	4.400000e+01	4.265767e-05	2.909759e-07	2.909759e-07
4.400000e+01	4.600000e+01	4.704213e-05	2.996089e-07	2.996089e-07
4.600000e+01	4.800000e+01	5.273863e-05	3.227317e-07	3.227317e-07
4.800000e+01	5.000000e+01	5.989935e-05	3.653110e-07	3.653110e-07
5.000000e+01	5.200000e+01	6.594418e-05	3.766705e-07	3.766705e-07
5.200000e+01	5.400000e+01	7.306154e-05	4.201210e-07	4.201210e-07
5.400000e+01	5.600000e+01	8.022872e-05	4.511565e-07	4.511565e-07
5.600000e+01	5.800000e+01	8.807338e-05	4.948282e-07	4.948282e-07
5.800000e+01	6.000000e+01	9.454617e-05	4.978649e-07	4.978649e-07
6.000000e+01	6.200000e+01	1.017269e-04	5.215848e-07	5.215848e-07
6.200000e+01	6.400000e+01	1.096784e-04	5.629313e-07	5.629313e-07
6.400000e+01	6.600000e+01	1.181507e-04	5.916667e-07	5.916667e-07
6.600000e+01	6.800000e+01	1.251220e-04	6.021597e-07	6.021597e-07
6.800000e+01	7.000000e+01	1.330418e-04	6.203196e-07	6.203196e-07
7.000000e+01	7.200000e+01	1.400828e-04	6.686030e-07	6.686030e-07
7.200000e+01	7.400000e+01	1.478919e-04	7.039131e-07	7.039131e-07
7.400000e+01	7.600000e+01	1.563453e-04	7.272941e-07	7.272941e-07
7.600000e+01	7.800000e+01	1.641661e-04	7.528760e-07	7.528760e-07
7.800000e+01	8.000000e+01	1.710524e-04	7.780593e-07	7.780593e-07
8.000000e+01	8.200000e+01	1.801399e-04	8.380897e-07	8.380897e-07
8.200000e+01	8.400000e+01	1.864394e-04	8.364523e-07	8.364523e-07
8.400000e+01	8.600000e+01	1.932297e-04	8.622253e-07	8.622253e-07
8.600000e+01	8.800000e+01	2.016928e-04	9.017532e-07	9.017532e-07
8.800000e+01	9.000000e+01	2.077552e-04	9.264181e-07	9.264181e-07
9.000000e+01	9.200000e+01	2.142547e-04	9.863091e-07	9.863091e-07
9.200000e+01	9.400000e+01	2.198788e-04	9.715056e-07	9.715056e-07
9.400000e+01	9.600000e+01	2.272416e-04	9.966373e-07	9.966373e-07
9.600000e+01	9.800000e+01	2.324116e-04	1.030190e-06	1.030190e-06
9.800000e+01	1.000000e+02	2.357879e-04	1.030058e-06	1.030058e-06
1.000000e+02	1.020000e+02	2.429809e-04	1.064372e-06	1.064372e-06
1.020000e+02	1.040000e+02	2.527222e-04	1.116799e-06	1.116799e-06
1.040000e+02	1.060000e+02	2.557390e-04	1.114638e-06	1.114638e-06
1.060000e+02	1.080000e+02	2.606516e-04	1.139412e-06	1.139412e-06
1.080000e+02	1.100000e+02	2.654379e-04	1.158715e-06	1.158715e-06
1.100000e+02	1.120000e+02	2.706113e-04	1.255363e-06	1.255363e-06
1.120000e+02	1.140000e+02	2.740640e-04	1.212661e-06	1.212661e-06
1.140000e+02	1.160000e+02	2.802069e-04	1.249350e-06	1.249350e-06
1.160000e+02	1.180000e+02	2.822471e-04	1.261963e-06	1.261963e-06
1.180000e+02	1.200000e+02	2.855559e-04	1.336074e-06	1.336074e-06
1.200000e+02	1.220000e+02	2.899889e-04	1.318321e-06	1.318321e-06
1.220000e+02	1.240000e+02	2.921951e-04	1.322306e-06	1.322306e-06
1.240000e+02	1.260000e+02	2.957180e-04	1.341178e-06	1.341178e-06
1.260000e+02	1.280000e+02	2.975864e-04	1.344387e-06	1.344387e-06
1.280000e+02	1.300000e+02	3.041713e-04	1.388491e-06	1.388491e-06
1.300000e+02	1.320000e+02	3.040188e-04	1.418272e-06	1.418272e-06
1.320000e+02	1.340000e+02	3.072317e-04	1.420965e-06	1.420965e-06
1.340000e+02	1.360000e+02	3.107177e-04	1.468753e-06	1.468753e-06
1.360000e+02	1.380000e+02	3.133300e-04	1.500860e-06	1.500860e-06
1.380000e+02	1.400000e+02	3.115173e-04	1.460093e-06	1.460093e-06
1.400000e+02	1.420000e+02	3.159740e-04	1.498324e-06	1.498324e-06
1.420000e+02	1.440000e+02	3.171820e-04	1.514777e-06	1.514777e-06
1.440000e+02	1.460000e+02	3.182343e-04	1.528808e-06	1.528808e-06
1.460000e+02	1.480000e+02	3.204227e-04	1.563894e-06	1.563894e-06
1.480000e+02	1.500000e+02	3.236177e-04	1.601393e-06	1.601393e-06
1.500000e+02	1.520000e+02	3.227281e-04	1.563793e-06	1.563793e-06
1.520000e+02	1.540000e+02	3.232343e-04	1.589298e-06	1.589298e-06
1.540000e+02	1.560000e+02	3.269319e-04	1.646915e-06	1.646915e-06
1.560000e+02	1.580000e+02	3.282851e-04	1.647958e-06	1.647958e-06
1.580000e+02	1.600000e+02	3.296583e-04	1.683360e-06	1.683360e-06
1.600000e+02	1.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+02	1.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	1.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+02	1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+02	1.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	1.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+02	1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+02	1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+02	2.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.020000e+02	2.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+02	2.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.060000e+02	2.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.080000e+02	2.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+02	2.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.120000e+02	2.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.140000e+02	2.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+02	2.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.180000e+02	2.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+02	2.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+02	2.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.240000e+02	2.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.260000e+02	2.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+02	2.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+02	2.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.320000e+02	2.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+02	2.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.360000e+02	2.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.380000e+02	2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	2.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.420000e+02	2.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.440000e+02	2.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+02	2.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.480000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+02	2.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.540000e+02	2.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.560000e+02	2.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+02	2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	2.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.620000e+02	2.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+02	2.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.660000e+02	2.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.720000e+02	2.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.740000e+02	2.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+02	2.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.780000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	2.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+02	2.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.840000e+02	2.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.860000e+02	2.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	2.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.920000e+02	2.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+02	2.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.960000e+02	2.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.980000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+02	3.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+02	3.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.040000e+02	3.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.060000e+02	3.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.080000e+02	3.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+02	3.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.120000e+02	3.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.140000e+02	3.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.160000e+02	3.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.180000e+02	3.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+02	3.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+02	3.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.240000e+02	3.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.260000e+02	3.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.280000e+02	3.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+02	3.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.320000e+02	3.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.340000e+02	3.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+02	3.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.380000e+02	3.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+02	3.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.420000e+02	3.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.440000e+02	3.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.460000e+02	3.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.480000e+02	3.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+02	3.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.520000e+02	3.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.540000e+02	3.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.560000e+02	3.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.580000e+02	3.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+02	3.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.620000e+02	3.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.640000e+02	3.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.660000e+02	3.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.680000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+02	3.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.720000e+02	3.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.740000e+02	3.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.760000e+02	3.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.780000e+02	3.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+02	3.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.820000e+02	3.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.840000e+02	3.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.860000e+02	3.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.880000e+02	3.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+02	3.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.920000e+02	3.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.940000e+02	3.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.960000e+02	3.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+02	4.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+02	4.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.020000e+02	4.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.040000e+02	4.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.060000e+02	4.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.080000e+02	4.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+02	4.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+02	4.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.140000e+02	4.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.160000e+02	4.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.180000e+02	4.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+02	4.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+02	4.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.240000e+02	4.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.260000e+02	4.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.280000e+02	4.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+02	4.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+02	4.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+02	4.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+02	4.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.380000e+02	4.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+02	4.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+02	4.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+02	4.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+02	4.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+02	4.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+02	4.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+02	4.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+02	4.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+02	4.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+02	4.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+02	4.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+02	4.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+02	4.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+02	4.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+02	4.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+02	4.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+02	4.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+02	4.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+02	4.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+02	4.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+02	4.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+02	4.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+02	4.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+02	4.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+02	4.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+02	4.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+02	4.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+02	4.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+02	4.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+02	5.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+02	5.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+02	5.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+02	5.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+02	5.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+02	5.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+02	5.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+02	5.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+02	5.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+02	5.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+02	5.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+02	5.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+02	5.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+02	5.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+02	5.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+02	5.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+02	5.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+02	5.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+02	5.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+02	5.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+02	5.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+02	5.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+02	5.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+02	5.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+02	5.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+02	5.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+02	5.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+02	5.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+02	5.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+02	5.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+02	5.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+02	5.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+02	5.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+02	5.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+02	5.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+02	5.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+02	5.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+02	5.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+02	5.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+02	5.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+02	5.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+02	5.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+02	5.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+02	5.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+02	5.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+02	5.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+02	5.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+02	5.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+02	6.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+02	6.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+02	6.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+02	6.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+02	6.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+02	6.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+02	6.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+02	6.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+02	6.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+02	6.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+02	6.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+02	6.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+02	6.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+02	6.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+02	6.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+02	6.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+02	6.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+02	6.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+02	6.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+02	6.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+02	6.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+02	6.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+02	6.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+02	6.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+02	6.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+02	6.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+02	6.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+02	6.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+02	6.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+02	6.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+02	6.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+02	6.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+02	6.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+02	6.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+02	6.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+02	6.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+02	6.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+02	6.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+02	6.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+02	6.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+02	6.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+02	6.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+02	6.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+02	6.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+02	6.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+02	6.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+02	6.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+02	6.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+02	6.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+02	6.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+02	7.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+02	7.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+02	7.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+02	7.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+02	7.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+02	7.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+02	7.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+02	7.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+02	7.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+02	7.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+02	7.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+02	7.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+02	7.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+02	7.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+02	7.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+02	7.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+02	7.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+02	7.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+02	7.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+02	7.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+02	7.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+02	7.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+02	7.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+02	7.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+02	7.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+02	7.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+02	7.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+02	7.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+02	7.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+02	7.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+02	7.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+02	7.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+02	7.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+02	7.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+02	7.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+02	7.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+02	7.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+02	7.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+02	7.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+02	7.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+02	7.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+02	7.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+02	7.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+02	7.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+02	7.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+02	7.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+02	7.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+02	7.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+02	7.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+02	7.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+02	8.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+02	8.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+02	8.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+02	8.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+02	8.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+02	8.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+02	8.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+02	8.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+02	8.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+02	8.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+02	8.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+02	8.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+02	8.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+02	8.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+02	8.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+02	8.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+02	8.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+02	8.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+02	8.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+02	8.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+02	8.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+02	8.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+02	8.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+02	8.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+02	8.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+02	8.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+02	8.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+02	8.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+02	8.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+02	8.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+02	8.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+02	8.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+02	8.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+02	8.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+02	8.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+02	8.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+02	8.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+02	8.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+02	8.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+02	8.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+02	8.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+02	8.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+02	8.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+02	8.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+02	8.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+02	8.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+02	8.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+02	8.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+02	8.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+02	8.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+02	9.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+02	9.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+02	9.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+02	9.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+02	9.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+02	9.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+02	9.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+02	9.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+02	9.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+02	9.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+02	9.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+02	9.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+02	9.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+02	9.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+02	9.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+02	9.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+02	9.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+02	9.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+02	9.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+02	9.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+02	9.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+02	9.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+02	9.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+02	9.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+02	9.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+02	9.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+02	9.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+02	9.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+02	9.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+02	9.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+02	9.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+02	9.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+02	9.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+02	9.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+02	9.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+02	9.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+02	9.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+02	9.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+02	9.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+02	9.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+02	9.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+02	9.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+02	9.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+02	9.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+02	9.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+02	9.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+02	9.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+02	9.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+02	9.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+02	9.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+03	1.002000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+03	1.004000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+03	1.006000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+03	1.008000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+03	1.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+03	1.012000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+03	1.014000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+03	1.016000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+03	1.018000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+03	1.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+03	1.022000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+03	1.024000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+03	1.026000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+03	1.028000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+03	1.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+03	1.032000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+03	1.034000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+03	1.036000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+03	1.038000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+03	1.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+03	1.042000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+03	1.044000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+03	1.046000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+03	1.048000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+03	1.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+03	1.052000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+03	1.054000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+03	1.056000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+03	1.058000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+03	1.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+03	1.062000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+03	1.064000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+03	1.066000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+03	1.068000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+03	1.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+03	1.072000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+03	1.074000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+03	1.076000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+03	1.078000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+03	1.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+03	1.082000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+03	1.084000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+03	1.086000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+03	1.088000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+03	1.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+03	1.092000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+03	1.094000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+03	1.096000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+03	1.098000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+03	1.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+03	1.102000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+03	1.104000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+03	1.106000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+03	1.108000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+03	1.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+03	1.112000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+03	1.114000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+03	1.116000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+03	1.118000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+03	1.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+03	1.122000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+03	1.124000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+03	1.126000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+03	1.128000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+03	1.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+03	1.132000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+03	1.134000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+03	1.136000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+03	1.138000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+03	1.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+03	1.142000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+03	1.144000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+03	1.146000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+03	1.148000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+03	1.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+03	1.152000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+03	1.154000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+03	1.156000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+03	1.158000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+03	1.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+03	1.162000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+03	1.164000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+03	1.166000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+03	1.168000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+03	1.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+03	1.172000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+03	1.174000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+03	1.176000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+03	1.178000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+03	1.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+03	1.182000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+03	1.184000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+03	1.186000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+03	1.188000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+03	1.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+03	1.192000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+03	1.194000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+03	1.196000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+03	1.198000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+03	1.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+03	1.202000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+03	1.204000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+03	1.206000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+03	1.208000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+03	1.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+03	1.212000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+03	1.214000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+03	1.216000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+03	1.218000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+03	1.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+03	1.222000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+03	1.224000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+03	1.226000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+03	1.228000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+03	1.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+03	1.232000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+03	1.234000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+03	1.236000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+03	1.238000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+03	1.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+03	1.242000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+03	1.244000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+03	1.246000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+03	1.248000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+03	1.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+03	1.252000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+03	1.254000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+03	1.256000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+03	1.258000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+03	1.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+03	1.262000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+03	1.264000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+03	1.266000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+03	1.268000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+03	1.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+03	1.272000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+03	1.274000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+03	1.276000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+03	1.278000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+03	1.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+03	1.282000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+03	1.284000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+03	1.286000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+03	1.288000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+03	1.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+03	1.292000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+03	1.294000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+03	1.296000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+03	1.298000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+03	1.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+03	1.302000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.302000e+03	1.304000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.304000e+03	1.306000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.306000e+03	1.308000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.308000e+03	1.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.310000e+03	1.312000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.312000e+03	1.314000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.314000e+03	1.316000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.316000e+03	1.318000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.318000e+03	1.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.320000e+03	1.322000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.322000e+03	1.324000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.324000e+03	1.326000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.326000e+03	1.328000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.328000e+03	1.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.330000e+03	1.332000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.332000e+03	1.334000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.334000e+03	1.336000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.336000e+03	1.338000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.338000e+03	1.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.340000e+03	1.342000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.342000e+03	1.344000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.344000e+03	1.346000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.346000e+03	1.348000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.348000e+03	1.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.350000e+03	1.352000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.352000e+03	1.354000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.354000e+03	1.356000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.356000e+03	1.358000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.358000e+03	1.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+03	1.362000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.362000e+03	1.364000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.364000e+03	1.366000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.366000e+03	1.368000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.368000e+03	1.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.370000e+03	1.372000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.372000e+03	1.374000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.374000e+03	1.376000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.376000e+03	1.378000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.378000e+03	1.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+03	1.382000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.382000e+03	1.384000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.384000e+03	1.386000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.386000e+03	1.388000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.388000e+03	1.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.390000e+03	1.392000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.392000e+03	1.394000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.394000e+03	1.396000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.396000e+03	1.398000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.398000e+03	1.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+03	1.402000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.402000e+03	1.404000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.404000e+03	1.406000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.406000e+03	1.408000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.408000e+03	1.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.410000e+03	1.412000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.412000e+03	1.414000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.414000e+03	1.416000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.416000e+03	1.418000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.418000e+03	1.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.420000e+03	1.422000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.422000e+03	1.424000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.424000e+03	1.426000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.426000e+03	1.428000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.428000e+03	1.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.430000e+03	1.432000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.432000e+03	1.434000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.434000e+03	1.436000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.436000e+03	1.438000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.438000e+03	1.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+03	1.442000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.442000e+03	1.444000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.444000e+03	1.446000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.446000e+03	1.448000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.448000e+03	1.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.450000e+03	1.452000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.452000e+03	1.454000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.454000e+03	1.456000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.456000e+03	1.458000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.458000e+03	1.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.460000e+03	1.462000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.462000e+03	1.464000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.464000e+03	1.466000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.466000e+03	1.468000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.468000e+03	1.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.470000e+03	1.472000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.472000e+03	1.474000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.474000e+03	1.476000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.476000e+03	1.478000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.478000e+03	1.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.480000e+03	1.482000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.482000e+03	1.484000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.484000e+03	1.486000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.486000e+03	1.488000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.488000e+03	1.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.490000e+03	1.492000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.492000e+03	1.494000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.494000e+03	1.496000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.496000e+03	1.498000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.498000e+03	1.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+03	1.502000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.502000e+03	1.504000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.504000e+03	1.506000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.506000e+03	1.508000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.508000e+03	1.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.510000e+03	1.512000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.512000e+03	1.514000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.514000e+03	1.516000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.516000e+03	1.518000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.518000e+03	1.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+03	1.522000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.522000e+03	1.524000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.524000e+03	1.526000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.526000e+03	1.528000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.528000e+03	1.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.530000e+03	1.532000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.532000e+03	1.534000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.534000e+03	1.536000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.536000e+03	1.538000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.538000e+03	1.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+03	1.542000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.542000e+03	1.544000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.544000e+03	1.546000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.546000e+03	1.548000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.548000e+03	1.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.550000e+03	1.552000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.552000e+03	1.554000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.554000e+03	1.556000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.556000e+03	1.558000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.558000e+03	1.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+03	1.562000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.562000e+03	1.564000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.564000e+03	1.566000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.566000e+03	1.568000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.568000e+03	1.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.570000e+03	1.572000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.572000e+03	1.574000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.574000e+03	1.576000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.576000e+03	1.578000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.578000e+03	1.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e+03	1.582000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.582000e+03	1.584000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.584000e+03	1.586000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.586000e+03	1.588000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.588000e+03	1.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.590000e+03	1.592000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.592000e+03	1.594000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.594000e+03	1.596000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.596000e+03	1.598000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.598000e+03	1.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+03	1.602000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.602000e+03	1.604000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.604000e+03	1.606000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.606000e+03	1.608000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.608000e+03	1.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.610000e+03	1.612000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.612000e+03	1.614000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.614000e+03	1.616000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.616000e+03	1.618000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.618000e+03	1.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+03	1.622000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.622000e+03	1.624000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.624000e+03	1.626000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.626000e+03	1.628000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.628000e+03	1.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.630000e+03	1.632000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.632000e+03	1.634000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.634000e+03	1.636000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.636000e+03	1.638000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.638000e+03	1.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+03	1.642000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.642000e+03	1.644000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.644000e+03	1.646000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.646000e+03	1.648000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.648000e+03	1.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.650000e+03	1.652000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.652000e+03	1.654000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.654000e+03	1.656000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.656000e+03	1.658000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.658000e+03	1.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+03	1.662000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.662000e+03	1.664000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.664000e+03	1.666000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.666000e+03	1.668000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.668000e+03	1.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.670000e+03	1.672000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.672000e+03	1.674000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.674000e+03	1.676000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.676000e+03	1.678000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.678000e+03	1.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+03	1.682000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.682000e+03	1.684000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.684000e+03	1.686000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.686000e+03	1.688000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.688000e+03	1.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.690000e+03	1.692000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.692000e+03	1.694000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.694000e+03	1.696000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.696000e+03	1.698000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.698000e+03	1.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+03	1.702000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.702000e+03	1.704000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.704000e+03	1.706000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.706000e+03	1.708000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.708000e+03	1.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.710000e+03	1.712000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.712000e+03	1.714000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.714000e+03	1.716000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.716000e+03	1.718000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.718000e+03	1.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+03	1.722000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.722000e+03	1.724000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.724000e+03	1.726000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.726000e+03	1.728000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.728000e+03	1.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.730000e+03	1.732000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.732000e+03	1.734000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.734000e+03	1.736000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.736000e+03	1.738000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.738000e+03	1.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+03	1.742000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.742000e+03	1.744000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.744000e+03	1.746000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.746000e+03	1.748000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.748000e+03	1.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.750000e+03	1.752000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.752000e+03	1.754000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.754000e+03	1.756000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.756000e+03	1.758000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.758000e+03	1.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+03	1.762000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.762000e+03	1.764000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.764000e+03	1.766000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.766000e+03	1.768000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.768000e+03	1.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.770000e+03	1.772000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.772000e+03	1.774000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.774000e+03	1.776000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.776000e+03	1.778000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.778000e+03	1.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+03	1.782000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.782000e+03	1.784000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.784000e+03	1.786000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.786000e+03	1.788000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.788000e+03	1.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.790000e+03	1.792000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.792000e+03	1.794000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.794000e+03	1.796000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.796000e+03	1.798000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.798000e+03	1.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+03	1.802000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.802000e+03	1.804000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.804000e+03	1.806000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.806000e+03	1.808000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.808000e+03	1.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.810000e+03	1.812000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.812000e+03	1.814000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.814000e+03	1.816000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.816000e+03	1.818000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.818000e+03	1.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+03	1.822000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.822000e+03	1.824000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.824000e+03	1.826000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.826000e+03	1.828000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.828000e+03	1.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.830000e+03	1.832000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.832000e+03	1.834000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.834000e+03	1.836000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.836000e+03	1.838000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.838000e+03	1.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+03	1.842000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.842000e+03	1.844000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.844000e+03	1.846000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.846000e+03	1.848000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.848000e+03	1.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+03	1.852000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.852000e+03	1.854000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.854000e+03	1.856000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.856000e+03	1.858000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.858000e+03	1.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+03	1.862000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.862000e+03	1.864000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.864000e+03	1.866000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.866000e+03	1.868000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.868000e+03	1.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.870000e+03	1.872000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.872000e+03	1.874000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.874000e+03	1.876000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.876000e+03	1.878000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.878000e+03	1.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+03	1.882000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.882000e+03	1.884000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.884000e+03	1.886000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.886000e+03	1.888000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.888000e+03	1.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.890000e+03	1.892000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.892000e+03	1.894000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.894000e+03	1.896000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.896000e+03	1.898000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.898000e+03	1.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+03	1.902000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.902000e+03	1.904000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.904000e+03	1.906000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.906000e+03	1.908000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.908000e+03	1.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.910000e+03	1.912000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.912000e+03	1.914000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.914000e+03	1.916000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.916000e+03	1.918000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.918000e+03	1.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+03	1.922000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.922000e+03	1.924000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.924000e+03	1.926000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.926000e+03	1.928000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.928000e+03	1.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.930000e+03	1.932000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.932000e+03	1.934000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.934000e+03	1.936000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.936000e+03	1.938000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.938000e+03	1.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+03	1.942000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.942000e+03	1.944000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.944000e+03	1.946000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.946000e+03	1.948000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.948000e+03	1.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.950000e+03	1.952000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.952000e+03	1.954000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.954000e+03	1.956000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.956000e+03	1.958000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.958000e+03	1.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+03	1.962000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.962000e+03	1.964000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.964000e+03	1.966000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.966000e+03	1.968000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.968000e+03	1.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+03	1.972000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.972000e+03	1.974000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.974000e+03	1.976000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.976000e+03	1.978000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.978000e+03	1.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+03	1.982000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.982000e+03	1.984000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.984000e+03	1.986000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.986000e+03	1.988000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.988000e+03	1.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+03	1.992000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.992000e+03	1.994000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.994000e+03	1.996000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.996000e+03	1.998000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.998000e+03	2.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> plots/s-t-channel-nlo/m_jjem.dat <==
# BEGIN PLOT
RatioPlot1YLabel=d$\sigma$/d$\sigma_{|s+t/u|^2}$
DrawOnly=lo[Nominal] lo-s-t[Nominal] lo-s[Nominal] lo-t[Nominal] lo-t-v2[Nominal]
RatioPlot2Reference=nlo[Nominal]
Title=$\mathrm{pp}\to \mathrm{e}^+\nu_\mathrm{e}\,\mu^+\nu_\mu\,\mathrm{j}\mathrm{j}$
PlotSize=10,6
RatioPlot2YLabel=d$\sigma$/d$\sigma_{|s+t/u|^2}$
Legend2YPos=0.92
RatioPlot2YSize=4
XLabel=$m_{\mathrm{j}_1\mathrm{j}_2\mathrm{e}^+\mu^+}$ [GeV]
XMax=2000.
Legend=0
RatioPlot1Reference=lo[Nominal]
Legend1YPos=0.92
LegendOnly=lo[Nominal] lo-s-t[Nominal] lo-s[Nominal] lo-t[Nominal]
Legend2=1
Legend1=0
RatioPlot1=1
RatioPlot=0
Legend1Title=\textbf{NLO}\\$\mathcal{O}(\alpha^6+\alpha_s\alpha^6)$
LogY=1
RatioPlot2YMax=1.4999
RatioPlot1YMin=0.0001
RatioPlot2DrawOnly=nlo[Nominal] nlo-s-t[Nominal] nlo-s[Nominal] nlo-t[Nominal] nlo-t-gq[Nominal] nlo-t-m[Nominal]
YMin=1.e-6
Legend1XPos=0.64
Legend1Only=nlo[Nominal] nlo-s-t[Nominal] nlo-s[Nominal] nlo-t[Nominal]
RatioPlot1DrawOnly=lo[Nominal] lo-s-t[Nominal] lo-s[Nominal] lo-t[Nominal]
YMax=1.e-2
RatioPlot1YMax=1.4999
RatioPlot2YMin=0.0001
RatioPlot2=2
YLabel=d$\sigma$/d$m_{\mathrm{j}_1\mathrm{j}_2\mathrm{e}^+\mu^+}$ [fb/GeV]
Legend2Only=lo[Nominal] lo-s-t[Nominal] lo-s[Nominal] lo-t[Nominal]
Legend2Title=LO $\mathcal{O}(\alpha^6)$
Legend2XPos=0.53
RatioPlot1YSize=4
# END PLOT

# BEGIN HISTO1D /lo[Nominal]
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 2.996220000000002e-08, dn: 3.671539999999996e-08}}, 2: {"": {up: 5.327400000000013e-06, dn: 6.557199999999985e-06}}, 3: {"": {up: 6.432399999999994e-05, dn: 7.981999999999998e-05}}, 4: {"": {up: 9.394200000000007e-05, dn: 0.0001207409999999997}}, 5: {"": {up: 5.334700000000003e-05, dn: 7.444099999999974e-05}}, 6: {"": {up: 2.116900000000014e-05, dn: 3.554699999999992e-05}}, 7: {"": {up: 2.587999999999983e-06, dn: 1.193499999999981e-05}}, 8: {"": {up: 1.178000000000116e-06, dn: 7.055999999999859e-06}}, 9: {"": {up: 7.851000000000125e-06, dn: 1.141899999999993e-05}}, 10: {"": {up: 1.082480000000005e-05, dn: 1.289659999999997e-05}}, 11: {"": {up: 1.164990000000006e-05, dn: 1.276559999999996e-05}}, 12: {"": {up: 1.098009999999999e-05, dn: 1.148720000000009e-05}}, 13: {"": {up: 9.402499999999997e-06, dn: 9.548399999999985e-06}}, 14: {"": {up: 7.798299999999989e-06, dn: 7.754700000000029e-06}}, 15: {"": {up: 6.364700000000017e-06, dn: 6.227899999999988e-06}}, 16: {"": {up: 5.144400000000004e-06, dn: 4.969600000000001e-06}}, 17: {"": {up: 4.135899999999995e-06, dn: 3.954100000000003e-06}}, 18: {"": {up: 3.302019999999991e-06, dn: 3.129220000000005e-06}}, 19: {"": {up: 2.629609999999993e-06, dn: 2.473200000000002e-06}}, 20: {"": {up: 2.086440000000004e-06, dn: 1.949289999999998e-06}}, 21: {"": {up: 1.64545e-06, dn: 1.527929999999998e-06}}, 22: {"": {up: 1.29669e-06, dn: 1.197389999999999e-06}}, 23: {"": {up: 1.016190000000002e-06, dn: 9.335799999999993e-07}}, 24: {"": {up: 8.021899999999999e-07, dn: 7.334200000000002e-07}}, 25: {"": {up: 6.341199999999993e-07, dn: 5.771699999999998e-07}}, 26: {"": {up: 5.033939999999995e-07, dn: 4.563740000000001e-07}}, 27: {"": {up: 4.016700000000003e-07, dn: 3.627150000000001e-07}}, 28: {"": {up: 3.208430000000005e-07, dn: 2.886759999999996e-07}}, 29: {"": {up: 2.572409999999999e-07, dn: 2.30662e-07}}, 30: {"": {up: 2.075500000000002e-07, dn: 1.854730000000001e-07}}, 31: {"": {up: 1.682879999999998e-07, dn: 1.499620000000001e-07}}, 32: {"": {up: 1.360540000000001e-07, dn: 1.208750000000001e-07}}, 33: {"": {up: 1.113140000000001e-07, dn: 9.861699999999983e-08}}, 34: {"": {up: 9.056799999999999e-08, dn: 8.003600000000002e-08}}, 35: {"": {up: 7.426389999999999e-08, dn: 6.544939999999999e-08}}, 36: {"": {up: 6.098880000000006e-08, dn: 5.363139999999998e-08}}, 37: {"": {up: 5.009159999999997e-08, dn: 4.393550000000004e-08}}, 38: {"": {up: 4.098060000000005e-08, dn: 3.586200000000001e-08}}, 39: {"": {up: 3.389220000000003e-08, dn: 2.959899999999997e-08}}, 40: {"": {up: 2.80147e-08, dn: 2.441710000000002e-08}}, 41: {"": {up: 2.344260000000001e-08, dn: 2.038589999999999e-08}}, 42: {"": {up: 1.942579999999999e-08, dn: 1.686200000000001e-08}}, 43: {"": {up: 1.654720000000001e-08, dn: 1.432850000000001e-08}}, 44: {"": {up: 1.33929e-08, dn: 1.157820000000001e-08}}, 45: {"": {up: 1.146050000000001e-08, dn: 9.8909e-09}}, 46: {"": {up: 9.458840000000007e-09, dn: 8.146399999999994e-09}}, 47: {"": {up: 8.016039999999997e-09, dn: 6.890559999999997e-09}}, 48: {"": {up: 6.621970000000002e-09, dn: 5.683650000000001e-09}}, 49: {"": {up: 5.507550000000001e-09, dn: 4.718379999999998e-09}}, 50: {"": {up: 4.659589999999998e-09, dn: 3.98542e-09}}, 51: {"": {up: 4.088120000000002e-09, dn: 3.490429999999998e-09}}, 52: {"": {up: 3.404899999999998e-09, dn: 2.903370000000002e-09}}, 53: {"": {up: 2.855620000000001e-09, dn: 2.431099999999999e-09}}, 54: {"": {up: 2.492659999999999e-09, dn: 2.120330000000001e-09}}, 55: {"": {up: 2.063440000000001e-09, dn: 1.752279999999998e-09}}, 56: {"": {up: 1.744939999999997e-09, dn: 1.478750000000001e-09}}, 57: {"": {up: 1.58944e-09, dn: 1.34721e-09}}, 58: {"": {up: 1.36387e-09, dn: 1.15277e-09}}, 59: {"": {up: 1.089054e-09, dn: 9.187350000000014e-10}}, 60: {"": {up: 9.569230000000002e-10, dn: 8.067129999999997e-10}}, 61: {"": {up: 7.731449999999996e-10, dn: 6.51004e-10}}, 62: {"": {up: 7.045489999999997e-10, dn: 5.92611e-10}}, 63: {"": {up: 6.019849999999996e-10, dn: 5.056960000000004e-10}}, 64: {"": {up: 5.011859999999996e-10, dn: 4.200830000000002e-10}}, 65: {"": {up: 4.583319999999998e-10, dn: 3.839470000000004e-10}}, 66: {"": {up: 3.921490000000002e-10, dn: 3.281859999999998e-10}}, 67: {"": {up: 2.999860000000003e-10, dn: 2.504349999999999e-10}}, 68: {"": {up: 2.707629999999997e-10, dn: 2.259310000000002e-10}}, 69: {"": {up: 2.354060000000001e-10, dn: 1.96285e-10}}, 70: {"": {up: 2.141029999999998e-10, dn: 1.78246e-10}}, 71: {"": {up: 1.808469999999999e-10, dn: 1.503230000000001e-10}}, 72: {"": {up: 1.535900000000001e-10, dn: 1.274029999999999e-10}}, 73: {"": {up: 1.302239e-10, dn: 1.081020000000001e-10}}, 74: {"": {up: 1.089649e-10, dn: 9.026269999999999e-11}}, 75: {"": {up: 9.881549999999999e-11, dn: 8.179539999999995e-11}}, 76: {"": {up: 8.896580000000006e-11, dn: 7.34948e-11}}, 77: {"": {up: 7.186870000000008e-11, dn: 5.937809999999997e-11}}, 78: {"": {up: 6.680130000000002e-11, dn: 5.512009999999999e-11}}, 79: {"": {up: 5.533839999999999e-11, dn: 4.567830000000002e-11}}, 80: {"": {up: 4.417699999999997e-11, dn: 3.644440000000004e-11}}, 81: {"": {up: 5.003940000000003e-11, dn: 4.12202e-11}}, 82: {"": {up: 3.198900000000003e-11, dn: 2.634049999999999e-11}}, 83: {"": {up: 2.819829999999999e-11, dn: 2.316929999999999e-11}}, 84: {"": {up: 2.74732e-11, dn: 2.258270000000002e-11}}, 85: {"": {up: 2.407280000000001e-11, dn: 1.975489999999999e-11}}, 86: {"": {up: 2.189759999999998e-11, dn: 1.801700000000001e-11}}, 87: {"": {up: 1.66855e-11, dn: 1.36608e-11}}, 88: {"": {up: 1.53602e-11, dn: 1.259420999999999e-11}}, 89: {"": {up: 1.58945e-11, dn: 1.293729e-11}}, 90: {"": {up: 1.183799999999999e-11, dn: 9.682640000000011e-12}}, 91: {"": {up: 9.363580000000006e-12, dn: 7.666349999999998e-12}}, 92: {"": {up: 1.029782e-11, dn: 8.422280000000006e-12}}, 93: {"": {up: 8.556910000000007e-12, dn: 6.996399999999998e-12}}, 94: {"": {up: 8.563439999999996e-12, dn: 6.97445e-12}}, 95: {"": {up: 5.568039999999999e-12, dn: 4.541779999999998e-12}}, 96: {"": {up: 4.864879999999996e-12, dn: 3.959860000000002e-12}}, 97: {"": {up: 4.473699999999995e-12, dn: 3.659850000000004e-12}}, 98: {"": {up: 3.818129999999999e-12, dn: 3.104709999999999e-12}}, 99: {"": {up: 3.78649e-12, dn: 3.08872e-12}}, 100: {"": {up: 2.955209999999999e-12, dn: 2.399890000000001e-12}}, 101: {"": {up: 2.99141e-12, dn: 2.43448e-12}}, 102: {"": {up: 2.721159999999999e-12, dn: 2.214149999999999e-12}}, 103: {"": {up: 1.746389999999999e-12, dn: 1.429150000000001e-12}}, 104: {"": {up: 1.695229999999999e-12, dn: 1.386370000000001e-12}}, 105: {"": {up: 2.296420000000001e-12, dn: 1.8418e-12}}, 106: {"": {up: 1.206360999999999e-12, dn: 9.773480000000001e-13}}, 107: {"": {up: 1.599610000000001e-12, dn: 1.307485e-12}}, 108: {"": {up: 1.069192000000001e-12, dn: 8.696630000000003e-13}}, 109: {"": {up: 1.047131e-12, dn: 8.469150000000001e-13}}, 110: {"": {up: 8.122280000000001e-13, dn: 6.701209999999997e-13}}, 111: {"": {up: 7.782920000000007e-13, dn: 6.302010000000001e-13}}, 112: {"": {up: 6.113369999999996e-13, dn: 4.970930000000004e-13}}, 113: {"": {up: 4.961820000000004e-13, dn: 4.036639999999998e-13}}, 114: {"": {up: 5.00441e-13, dn: 4.05571e-13}}, 115: {"": {up: 4.144300000000003e-13, dn: 3.37343e-13}}, 116: {"": {up: 3.846460000000001e-13, dn: 3.146740000000002e-13}}, 117: {"": {up: 3.93114e-13, dn: 3.191469999999998e-13}}, 118: {"": {up: 3.335639999999999e-13, dn: 2.72629e-13}}, 119: {"": {up: 3.125709999999999e-13, dn: 2.561120000000002e-13}}, 120: {"": {up: 2.964699999999998e-13, dn: 2.419609999999999e-13}}, 121: {"": {up: 2.234969999999999e-13, dn: 1.83082e-13}}, 122: {"": {up: 3.896530000000002e-13, dn: 3.253569999999996e-13}}, 123: {"": {up: 1.538514e-12, dn: 1.215239e-12}}, 124: {"": {up: 2.14336e-13, dn: 1.722330000000001e-13}}, 125: {"": {up: 1.383454999999999e-13, dn: 1.134324e-13}}, 126: {"": {up: 1.14146e-13, dn: 9.294169999999998e-14}}, 127: {"": {up: 1.08415e-13, dn: 8.933290000000004e-14}}, 128: {"": {up: 1.792629999999999e-13, dn: 1.45956e-13}}, 129: {"": {up: 8.169059999999997e-14, dn: 6.497570000000003e-14}}, 130: {"": {up: 1.308062e-13, dn: 1.075784e-13}}, 131: {"": {up: 7.54417e-14, dn: 6.058060000000002e-14}}, 132: {"": {up: 8.969760000000004e-14, dn: 7.322200000000001e-14}}, 133: {"": {up: 5.810680000000001e-14, dn: 4.74205e-14}}, 134: {"": {up: 5.39795e-14, dn: 4.385280000000001e-14}}, 135: {"": {up: 5.231049999999999e-14, dn: 4.259370000000004e-14}}, 136: {"": {up: 3.19078e-14, dn: 2.57595e-14}}, 137: {"": {up: 6.37702e-14, dn: 5.244889999999996e-14}}, 138: {"": {up: 2.815630000000001e-14, dn: 2.296489999999999e-14}}, 139: {"": {up: 1.991249999999999e-14, dn: 1.610110000000001e-14}}, 140: {"": {up: 5.39871e-14, dn: 4.503950000000004e-14}}, 141: {"": {up: 1.72318e-14, dn: 1.387028999999999e-14}}, 142: {"": {up: 1.65181e-14, dn: 1.346086e-14}}, 143: {"": {up: 1.650273000000001e-14, dn: 1.297921999999999e-14}}, 144: {"": {up: 1.528199999999999e-14, dn: 1.252318e-14}}, 145: {"": {up: 1.463845e-14, dn: 1.195733e-14}}, 146: {"": {up: 2.5816e-14, dn: 2.10493e-14}}, 147: {"": {up: 1.230911e-14, dn: 9.851400000000004e-15}}, 148: {"": {up: 1.582777e-14, dn: 1.278733e-14}}, 149: {"": {up: 2.4975e-14, dn: 2.024789999999999e-14}}, 150: {"": {up: 4.276859999999999e-15, dn: 3.446359999999999e-15}}, 151: {"": {up: 1.462695e-14, dn: 1.152253999999999e-14}}, 152: {"": {up: 7.792390000000003e-15, dn: 6.284819999999996e-15}}, 153: {"": {up: 9.520479999999996e-15, dn: 7.756800000000005e-15}}, 154: {"": {up: 7.898589999999998e-15, dn: 6.242300000000003e-15}}, 155: {"": {up: 1.389391999999999e-14, dn: 1.111805e-14}}, 156: {"": {up: 1.070069000000001e-14, dn: 8.609169999999999e-15}}, 157: {"": {up: 3.607590000000001e-15, dn: 2.853599999999997e-15}}, 158: {"": {up: 5.277929999999998e-15, dn: 4.298000000000002e-15}}, 159: {"": {up: 2.126460000000001e-15, dn: 1.685570999999999e-15}}, 160: {"": {up: 5.880970000000004e-16, dn: 4.660719999999997e-16}}, 161: {"": {up: 1.714254999999999e-15, dn: 1.372642000000001e-15}}, 162: {"": {up: 5.416640000000003e-15, dn: 4.324029999999998e-15}}, 163: {"": {up: 2.201670000000002e-15, dn: 1.7989e-15}}, 164: {"": {up: 3.69567e-15, dn: 2.948389999999999e-15}}, 165: {"": {up: 2.103119999999999e-15, dn: 1.677023e-15}}, 166: {"": {up: 1.824174e-15, dn: 1.452984e-15}}, 167: {"": {up: 2.561079999999999e-15, dn: 2.052040000000002e-15}}, 168: {"": {up: 7.183749999999995e-15, dn: 5.881330000000003e-15}}, 169: {"": {up: 2.593160000000001e-15, dn: 2.138960000000002e-15}}, 170: {"": {up: 1.80895e-15, dn: 1.457197000000001e-15}}, 171: {"": {up: 3.679439999999999e-16, dn: 2.851620000000001e-16}}, 172: {"": {up: 2.435189999999998e-15, dn: 1.976700000000001e-15}}, 173: {"": {up: 7.768440000000003e-16, dn: 6.127919999999999e-16}}, 174: {"": {up: 9.073960000000004e-16, dn: 7.154769999999993e-16}}, 175: {"": {up: 3.211489999999999e-16, dn: 2.522509999999999e-16}}, 176: {"": {up: 5.188650000000002e-16, dn: 4.127629999999999e-16}}, 177: {"": {up: 4.087119999999999e-16, dn: 3.1942e-16}}, 178: {"": {up: 3.04265e-16, dn: 2.33594e-16}}, 179: {"": {up: 4.739760000000002e-16, dn: 3.79986e-16}}, 180: {"": {up: 2.818869999999999e-16, dn: 2.256219999999999e-16}}, 181: {"": {up: 1.840999e-16, dn: 1.460069e-16}}, 182: {"": {up: 2.752919999999999e-15, dn: 2.22436e-15}}, 183: {"": {up: 4.982210000000001e-15, dn: 3.948489999999999e-15}}, 184: {"": {up: 2.07254e-16, dn: 1.598105999999999e-16}}, 185: {"": {up: 1.310393e-16, dn: 1.012151e-16}}, 186: {"": {up: 1.806978e-16, dn: 1.427233000000001e-16}}, 187: {"": {up: 7.399359999999999e-17, dn: 5.790440000000001e-17}}, 188: {"": {up: 3.61319e-15, dn: 2.776460000000002e-15}}, 189: {"": {up: 6.817090000000004e-16, dn: 5.324200000000001e-16}}, 190: {"": {up: 4.34931e-17, dn: 3.374239999999999e-17}}, 191: {"": {up: 3.088810000000002e-15, dn: 2.488919999999999e-15}}, 192: {"": {up: 1.598378e-17, dn: 1.2435e-17}}, 193: {"": {up: 3.3774e-16, dn: 2.58822e-16}}, 194: {"": {up: 2.179910000000001e-17, dn: 1.684302999999999e-17}}, 195: {"": {up: 1.621686e-16, dn: 1.240421999999999e-16}}, 196: {"": {up: 2.98024e-17, dn: 2.238819000000001e-17}}, 197: {"": {up: 1.055785e-17, dn: 7.935e-18}}, 198: {"": {up: 3.47323e-17, dn: 2.606530000000001e-17}}, 199: {"": {up: 5.565370000000003e-16, dn: 4.53491e-16}}, 200: {"": {up: 3.514669999999999e-17, dn: 2.644030000000001e-17}}, 201: {"": {up: 5.435090000000001e-18, dn: 4.158210000000001e-18}}, 202: {"": {up: 8.318919999999997e-17, dn: 6.55459e-17}}, 203: {"": {up: 2.93519e-17, dn: 2.179990000000001e-17}}, 204: {"": {up: 3.22531e-16, dn: 2.52832e-16}}, 205: {"": {up: 1.681596000000001e-17, dn: 1.335696e-17}}, 206: {"": {up: 2.74889e-17, dn: 2.14957e-17}}, 207: {"": {up: 5.528800000000002e-17, dn: 4.364849999999995e-17}}, 208: {"": {up: 1.522384e-17, dn: 1.204625e-17}}, 209: {"": {up: 8.369839999999995e-17, dn: 6.657990000000001e-17}}, 210: {"": {up: 7.011519e-20, dn: 1.140716e-19}}, 211: {"": {up: 5.24493e-18, dn: 3.953419999999999e-18}}, 212: {"": {up: 2.27602e-17, dn: 1.767088e-17}}, 213: {"": {up: 1.737613e-16, dn: 1.343839e-16}}, 214: {"": {up: 9.363849999999997e-18, dn: 7.066750000000003e-18}}, 215: {"": {up: 1.039094e-17, dn: 8.12159e-18}}, 216: {"": {up: 3.46812e-18, dn: 2.637350000000001e-18}}, 217: {"": {up: 2.75769e-17, dn: 2.061800000000001e-17}}, 218: {"": {up: 3.76002e-17, dn: 2.867539999999999e-17}}, 219: {"": {up: 4.27478e-19, dn: 3.096500000000001e-19}}, 220: {"": {up: 4.8466e-18, dn: 3.540649999999998e-18}}, 221: {"": {up: 5.623399999999997e-18, dn: 4.176920000000001e-18}}, 222: {"": {up: 2.969390000000001e-17, dn: 2.26569e-17}}, 223: {"": {up: 4.098770000000001e-18, dn: 3.031390000000001e-18}}, 224: {"": {up: 2.195336e-19, dn: 1.585242000000001e-19}}, 225: {"": {up: 6.856619999999999e-20, dn: 4.717589999999999e-20}}, 226: {"": {up: 1.702174e-19, dn: 1.289964e-19}}, 227: {"": {up: 5.147210000000001e-18, dn: 3.697899999999999e-18}}, 228: {"": {up: 3.85238e-20, dn: 2.713004000000001e-20}}, 229: {"": {up: 1.767739e-20, dn: 1.301364999999999e-20}}, 230: {"": {up: 1.261994999999999e-17, dn: 9.822550000000002e-18}}, 231: {"": {up: 1.816698999999999e-17, dn: 1.32952e-17}}, 232: {"": {up: 3.224879999999999e-18, dn: 2.4827e-18}}, 233: {"": {up: 4.615239999999999e-20, dn: 3.240489999999999e-20}}, 234: {"": {up: 4.974990000000004e-17, dn: 3.882539999999997e-17}}, 235: {"": {up: 8.175549999999999e-24, dn: 9.650970000000002e-24}}, 236: {"": {up: 4.113650000000001e-24, dn: 3.054649999999999e-24}}, 237: {"": {up: 7.093300000000001e-20, dn: 5.229859999999999e-20}}, 238: {"": {up: 3.011709999999999e-21, dn: 2.30944e-21}}, 239: {"": {up: 2.219670999999999e-20, dn: 1.631494e-20}}, 240: {"": {up: 8.34082e-19, dn: 6.258900000000001e-19}}, 241: {"": {up: 6.123099999999998e-18, dn: 4.619209999999999e-18}}, 242: {"": {up: 7.341630000000002e-18, dn: 5.390690000000002e-18}}, 243: {"": {up: 2.227529e-21, dn: 1.644503e-21}}, 244: {"": {up: 2.277372000000001e-20, dn: 1.627114e-20}}, 245: {"": {up: 9.128420000000002e-19, dn: 6.342739999999998e-19}}, 246: {"": {up: 2.753429999999999e-20, dn: 1.969840000000001e-20}}, 247: {"": {up: 1.330306e-22, dn: 8.479580000000002e-23}}, 248: {"": {up: 0, dn: 0}}, 249: {"": {up: 0, dn: 0}}, 250: {"": {up: 5.11816e-20, dn: 3.701949999999999e-20}}, 251: {"": {up: 3.556430000000001e-23, dn: 2.500938e-23}}, 252: {"": {up: 6.545360000000001e-20, dn: 4.609219999999998e-20}}, 253: {"": {up: 4.85439e-22, dn: 3.344136999999999e-22}}, 254: {"": {up: 4.047395e-25, dn: 2.505567e-25}}, 255: {"": {up: 1.843337e-19, dn: 1.298308e-19}}, 256: {"": {up: 1.486259e-23, dn: 2.209258e-23}}, 257: {"": {up: 3.812770000000001e-19, dn: 2.725360999999999e-19}}, 258: {"": {up: 0, dn: 0}}, 259: {"": {up: 1.398592e-23, dn: 8.95228e-24}}, 260: {"": {up: 7.865419999999998e-22, dn: 5.483320000000002e-22}}, 261: {"": {up: 0, dn: 0}}, 262: {"": {up: 1.634406e-22, dn: 1.164067e-22}}, 263: {"": {up: 3.337490000000001e-21, dn: 2.383502e-21}}, 264: {"": {up: 0, dn: 0}}, 265: {"": {up: 0, dn: 0}}, 266: {"": {up: 0, dn: 0}}, 267: {"": {up: 0, dn: 0}}, 268: {"": {up: 0, dn: 0}}, 269: {"": {up: 0, dn: 0}}, 270: {"": {up: 0, dn: 0}}, 271: {"": {up: 7.71873e-23, dn: 5.25696e-23}}, 272: {"": {up: 1.287373e-22, dn: 8.74788e-23}}, 273: {"": {up: 5.42333e-25, dn: 3.397056e-25}}, 274: {"": {up: 1.402202e-20, dn: 9.795119999999999e-21}}, 275: {"": {up: 1.556771000000001e-24, dn: 1.039073e-24}}, 276: {"": {up: 1.329261e-20, dn: 9.080730000000001e-21}}, 277: {"": {up: 1.417758e-25, dn: 2.288684999999999e-25}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 0, dn: 0}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 3.071580000000002e-24, dn: 3.529939999999998e-24}}, 282: {"": {up: 7.84487e-25, dn: 5.946230000000002e-25}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 9.228889999999997e-25, dn: 1.372446e-24}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 8.606370000000001e-25, dn: 1.417756e-24}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 0, dn: 0}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 0, dn: 0}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 2.815042e-24, dn: 1.810884e-24}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}}
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=lo[Nominal]
Path=lo[Nominal]
Title=$|s+t/u|^2$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	7.846801e-07	3.671540e-08	2.996220e-08
8.000000e+01	1.200000e+02	1.456656e-04	6.557200e-06	5.327400e-06
1.200000e+02	1.600000e+02	1.888378e-03	7.982000e-05	6.432400e-05
1.600000e+02	2.000000e+02	3.579401e-03	1.207410e-04	9.394200e-05
2.000000e+02	2.400000e+02	3.250866e-03	7.444100e-05	5.334700e-05
2.400000e+02	2.800000e+02	2.596177e-03	3.554700e-05	2.116900e-05
2.800000e+02	3.200000e+02	2.004273e-03	1.193500e-05	2.588000e-06
3.200000e+02	3.600000e+02	1.527622e-03	7.056000e-06	1.178000e-06
3.600000e+02	4.000000e+02	1.160459e-03	1.141900e-05	7.851000e-06
4.000000e+02	4.400000e+02	8.861736e-04	1.289660e-05	1.082480e-05
4.400000e+02	4.800000e+02	6.796167e-04	1.276560e-05	1.164990e-05
4.800000e+02	5.200000e+02	5.094996e-04	1.148720e-05	1.098010e-05
5.200000e+02	5.600000e+02	3.686050e-04	9.548400e-06	9.402500e-06
5.600000e+02	6.000000e+02	2.678757e-04	7.754700e-06	7.798300e-06
6.000000e+02	6.400000e+02	1.958822e-04	6.227900e-06	6.364700e-06
6.400000e+02	6.800000e+02	1.442828e-04	4.969600e-06	5.144400e-06
6.800000e+02	7.200000e+02	1.071449e-04	3.954100e-06	4.135900e-06
7.200000e+02	7.600000e+02	7.973360e-05	3.129220e-06	3.302020e-06
7.600000e+02	8.000000e+02	5.965526e-05	2.473200e-06	2.629610e-06
8.000000e+02	8.400000e+02	4.472931e-05	1.949290e-06	2.086440e-06
8.400000e+02	8.800000e+02	3.345921e-05	1.527930e-06	1.645450e-06
8.800000e+02	9.200000e+02	2.510905e-05	1.197390e-06	1.296690e-06
9.200000e+02	9.600000e+02	1.879301e-05	9.335800e-07	1.016190e-06
9.600000e+02	1.000000e+03	1.419971e-05	7.334200e-07	8.021900e-07
1.000000e+03	1.040000e+03	1.077610e-05	5.771700e-07	6.341200e-07
1.040000e+03	1.080000e+03	8.242417e-06	4.563740e-07	5.033940e-07
1.080000e+03	1.120000e+03	6.341279e-06	3.627150e-07	4.016700e-07
1.120000e+03	1.160000e+03	4.899253e-06	2.886760e-07	3.208430e-07
1.160000e+03	1.200000e+03	3.804821e-06	2.306620e-07	2.572410e-07
1.200000e+03	1.240000e+03	2.976037e-06	1.854730e-07	2.075500e-07
1.240000e+03	1.280000e+03	2.349518e-06	1.499620e-07	1.682880e-07
1.280000e+03	1.320000e+03	1.847883e-06	1.208750e-07	1.360540e-07
1.320000e+03	1.360000e+03	1.472064e-06	9.861700e-08	1.113140e-07
1.360000e+03	1.400000e+03	1.169685e-06	8.003600e-08	9.056800e-08
1.400000e+03	1.440000e+03	9.358951e-07	6.544940e-08	7.426390e-08
1.440000e+03	1.480000e+03	7.530548e-07	5.363140e-08	6.098880e-08
1.480000e+03	1.520000e+03	6.042970e-07	4.393550e-08	5.009160e-08
1.520000e+03	1.560000e+03	4.842137e-07	3.586200e-08	4.098060e-08
1.560000e+03	1.600000e+03	3.929716e-07	2.959900e-08	3.389220e-08
1.600000e+03	1.640000e+03	3.187584e-07	2.441710e-08	2.801470e-08
1.640000e+03	1.680000e+03	2.615935e-07	2.038590e-08	2.344260e-08
1.680000e+03	1.720000e+03	2.133135e-07	1.686200e-08	1.942580e-08
1.720000e+03	1.760000e+03	1.778999e-07	1.432850e-08	1.654720e-08
1.760000e+03	1.800000e+03	1.418389e-07	1.157820e-08	1.339290e-08
1.800000e+03	1.840000e+03	1.195329e-07	9.890900e-09	1.146050e-08
1.840000e+03	1.880000e+03	9.695666e-08	8.146400e-09	9.458840e-09
1.880000e+03	1.920000e+03	8.077773e-08	6.890560e-09	8.016040e-09
1.920000e+03	1.960000e+03	6.580894e-08	5.683650e-09	6.621970e-09
1.960000e+03	2.000000e+03	5.395598e-08	4.718380e-09	5.507550e-09
2.000000e+03	2.040000e+03	4.502787e-08	3.985420e-09	4.659590e-09
2.040000e+03	2.080000e+03	3.890152e-08	3.490430e-09	4.088120e-09
2.080000e+03	2.120000e+03	3.205485e-08	2.903370e-09	3.404900e-09
2.120000e+03	2.160000e+03	2.653056e-08	2.431100e-09	2.855620e-09
2.160000e+03	2.200000e+03	2.295573e-08	2.120330e-09	2.492660e-09
2.200000e+03	2.240000e+03	1.875905e-08	1.752280e-09	2.063440e-09
2.240000e+03	2.280000e+03	1.560162e-08	1.478750e-09	1.744940e-09
2.280000e+03	2.320000e+03	1.420667e-08	1.347210e-09	1.589440e-09
2.320000e+03	2.360000e+03	1.190010e-08	1.152770e-09	1.363870e-09
2.360000e+03	2.400000e+03	9.406386e-09	9.187350e-10	1.089054e-09
2.400000e+03	2.440000e+03	8.203842e-09	8.067130e-10	9.569230e-10
2.440000e+03	2.480000e+03	6.570264e-09	6.510040e-10	7.731450e-10
2.480000e+03	2.520000e+03	5.937241e-09	5.926110e-10	7.045490e-10
2.520000e+03	2.560000e+03	5.033140e-09	5.056960e-10	6.019850e-10
2.560000e+03	2.600000e+03	4.109663e-09	4.200830e-10	5.011860e-10
2.600000e+03	2.640000e+03	3.741942e-09	3.839470e-10	4.583320e-10
2.640000e+03	2.680000e+03	3.173984e-09	3.281860e-10	3.921490e-10
2.680000e+03	2.720000e+03	2.392106e-09	2.504350e-10	2.999860e-10
2.720000e+03	2.760000e+03	2.146695e-09	2.259310e-10	2.707630e-10
2.760000e+03	2.800000e+03	1.859386e-09	1.962850e-10	2.354060e-10
2.800000e+03	2.840000e+03	1.669272e-09	1.782460e-10	2.141030e-10
2.840000e+03	2.880000e+03	1.390311e-09	1.503230e-10	1.808470e-10
2.880000e+03	2.920000e+03	1.167936e-09	1.274030e-10	1.535900e-10
2.920000e+03	2.960000e+03	9.958981e-10	1.081020e-10	1.302239e-10
2.960000e+03	3.000000e+03	8.198220e-10	9.026270e-11	1.089649e-10
3.000000e+03	3.040000e+03	7.403440e-10	8.179540e-11	9.881550e-11
3.040000e+03	3.080000e+03	6.567076e-10	7.349480e-11	8.896580e-11
3.080000e+03	3.120000e+03	5.303825e-10	5.937810e-11	7.186870e-11
3.120000e+03	3.160000e+03	4.874986e-10	5.512010e-11	6.680130e-11
3.160000e+03	3.200000e+03	4.081489e-10	4.567830e-11	5.533840e-11
3.200000e+03	3.240000e+03	3.239499e-10	3.644440e-11	4.417700e-11
3.240000e+03	3.280000e+03	3.625412e-10	4.122020e-11	5.003940e-11
3.280000e+03	3.320000e+03	2.321654e-10	2.634050e-11	3.198900e-11
3.320000e+03	3.360000e+03	2.013820e-10	2.316930e-11	2.819830e-11
3.360000e+03	3.400000e+03	1.963738e-10	2.258270e-11	2.747320e-11
3.400000e+03	3.440000e+03	1.698166e-10	1.975490e-11	2.407280e-11
3.440000e+03	3.480000e+03	1.584067e-10	1.801700e-11	2.189760e-11
3.480000e+03	3.520000e+03	1.162715e-10	1.366080e-11	1.668550e-11
3.520000e+03	3.560000e+03	1.082913e-10	1.259421e-11	1.536020e-11
3.560000e+03	3.600000e+03	1.067467e-10	1.293729e-11	1.589450e-11
3.600000e+03	3.640000e+03	8.134639e-11	9.682640e-12	1.183800e-11
3.640000e+03	3.680000e+03	6.592024e-11	7.666350e-12	9.363580e-12
3.680000e+03	3.720000e+03	7.004133e-11	8.422280e-12	1.029782e-11
3.720000e+03	3.760000e+03	5.877925e-11	6.996400e-12	8.556910e-12
3.760000e+03	3.800000e+03	5.749547e-11	6.974450e-12	8.563440e-12
3.800000e+03	3.840000e+03	3.790507e-11	4.541780e-12	5.568040e-12
3.840000e+03	3.880000e+03	3.272360e-11	3.959860e-12	4.864880e-12
3.880000e+03	3.920000e+03	3.097283e-11	3.659850e-12	4.473700e-12
3.920000e+03	3.960000e+03	2.539003e-11	3.104710e-12	3.818130e-12
3.960000e+03	4.000000e+03	2.578950e-11	3.088720e-12	3.786490e-12
4.000000e+03	4.040000e+03	1.946941e-11	2.399890e-12	2.955210e-12
4.040000e+03	4.080000e+03	1.992748e-11	2.434480e-12	2.991410e-12
4.080000e+03	4.120000e+03	1.810338e-11	2.214150e-12	2.721160e-12
4.120000e+03	4.160000e+03	1.215690e-11	1.429150e-12	1.746390e-12
4.160000e+03	4.200000e+03	1.180401e-11	1.386370e-12	1.695230e-12
4.200000e+03	4.240000e+03	1.386528e-11	1.841800e-12	2.296420e-12
4.240000e+03	4.280000e+03	7.799278e-12	9.773480e-13	1.206361e-12
4.280000e+03	4.320000e+03	1.109219e-11	1.307485e-12	1.599610e-12
4.320000e+03	4.360000e+03	7.083064e-12	8.696630e-13	1.069192e-12
4.360000e+03	4.400000e+03	6.783922e-12	8.469150e-13	1.047131e-12
4.400000e+03	4.440000e+03	5.991873e-12	6.701210e-13	8.122280e-13
4.440000e+03	4.480000e+03	5.009307e-12	6.302010e-13	7.782920e-13
4.480000e+03	4.520000e+03	4.089199e-12	4.970930e-13	6.113370e-13
4.520000e+03	4.560000e+03	3.330273e-12	4.036640e-13	4.961820e-13
4.560000e+03	4.600000e+03	3.278146e-12	4.055710e-13	5.004410e-13
4.600000e+03	4.640000e+03	2.804753e-12	3.373430e-13	4.144300e-13
4.640000e+03	4.680000e+03	2.618392e-12	3.146740e-13	3.846460e-13
4.680000e+03	4.720000e+03	2.529124e-12	3.191470e-13	3.931140e-13
4.720000e+03	4.760000e+03	2.306909e-12	2.726290e-13	3.335640e-13
4.760000e+03	4.800000e+03	2.202354e-12	2.561120e-13	3.125710e-13
4.800000e+03	4.840000e+03	2.016266e-12	2.419610e-13	2.964700e-13
4.840000e+03	4.880000e+03	1.524554e-12	1.830820e-13	2.234970e-13
4.880000e+03	4.920000e+03	3.057579e-12	3.253570e-13	3.896530e-13
4.920000e+03	4.960000e+03	7.888951e-12	1.215239e-12	1.538514e-12
4.960000e+03	5.000000e+03	1.307318e-12	1.722330e-13	2.143360e-13
5.000000e+03	5.040000e+03	9.422645e-13	1.134324e-13	1.383455e-13
5.040000e+03	5.080000e+03	7.376810e-13	9.294170e-14	1.141460e-13
5.080000e+03	5.120000e+03	7.625771e-13	8.933290e-14	1.084150e-13
5.120000e+03	5.160000e+03	1.191030e-12	1.459560e-13	1.792630e-13
5.160000e+03	5.200000e+03	4.672573e-13	6.497570e-14	8.169060e-14
5.200000e+03	5.240000e+03	9.100778e-13	1.075784e-13	1.308062e-13
5.240000e+03	5.280000e+03	4.478564e-13	6.058060e-14	7.544170e-14
5.280000e+03	5.320000e+03	5.974177e-13	7.322200e-14	8.969760e-14
5.320000e+03	5.360000e+03	3.777796e-13	4.742050e-14	5.810680e-14
5.360000e+03	5.400000e+03	3.415621e-13	4.385280e-14	5.397950e-14
5.400000e+03	5.440000e+03	3.364984e-13	4.259370e-14	5.231050e-14
5.440000e+03	5.480000e+03	1.940748e-13	2.575950e-14	3.190780e-14
5.480000e+03	5.520000e+03	4.365861e-13	5.244890e-14	6.377020e-14
5.520000e+03	5.560000e+03	1.837882e-13	2.296490e-14	2.815630e-14
5.560000e+03	5.600000e+03	1.235321e-13	1.610110e-14	1.991250e-14
5.600000e+03	5.640000e+03	4.060081e-13	4.503950e-14	5.398710e-14
5.640000e+03	5.680000e+03	1.040664e-13	1.387029e-14	1.723180e-14
5.680000e+03	5.720000e+03	1.046222e-13	1.346086e-14	1.651810e-14
5.720000e+03	5.760000e+03	8.736897e-14	1.297922e-14	1.650273e-14
5.760000e+03	5.800000e+03	1.021791e-13	1.252318e-14	1.528200e-14
5.800000e+03	5.840000e+03	9.447625e-14	1.195733e-14	1.463845e-14
5.840000e+03	5.880000e+03	1.664033e-13	2.104930e-14	2.581600e-14
5.880000e+03	5.920000e+03	7.065172e-14	9.851400e-15	1.230911e-14
5.920000e+03	5.960000e+03	9.496003e-14	1.278733e-14	1.582777e-14
5.960000e+03	6.000000e+03	1.507641e-13	2.024790e-14	2.497500e-14
6.000000e+03	6.040000e+03	2.552390e-14	3.446360e-15	4.276860e-15
6.040000e+03	6.080000e+03	7.745477e-14	1.152254e-14	1.462695e-14
6.080000e+03	6.120000e+03	4.636438e-14	6.284820e-15	7.792390e-15
6.120000e+03	6.160000e+03	6.046056e-14	7.756800e-15	9.520480e-15
6.160000e+03	6.200000e+03	4.177932e-14	6.242300e-15	7.898590e-15
6.200000e+03	6.240000e+03	7.696038e-14	1.111805e-14	1.389392e-14
6.240000e+03	6.280000e+03	6.313068e-14	8.609170e-15	1.070069e-14
6.280000e+03	6.320000e+03	1.872557e-14	2.853600e-15	3.607590e-15
6.320000e+03	6.360000e+03	3.235667e-14	4.298000e-15	5.277930e-15
6.360000e+03	6.400000e+03	1.121543e-14	1.685571e-15	2.126460e-15
6.400000e+03	6.440000e+03	3.095831e-15	4.660720e-16	5.880970e-16
6.440000e+03	6.480000e+03	9.633435e-15	1.372642e-15	1.714255e-15
6.480000e+03	6.520000e+03	2.946489e-14	4.324030e-15	5.416640e-15
6.520000e+03	6.560000e+03	1.403546e-14	1.798900e-15	2.201670e-15
6.560000e+03	6.600000e+03	2.042563e-14	2.948390e-15	3.695670e-15
6.600000e+03	6.640000e+03	1.163316e-14	1.677023e-15	2.103120e-15
6.640000e+03	6.680000e+03	9.863636e-15	1.452984e-15	1.824174e-15
6.680000e+03	6.720000e+03	1.429298e-14	2.052040e-15	2.561080e-15
6.720000e+03	6.760000e+03	4.675603e-14	5.881330e-15	7.183750e-15
6.760000e+03	6.800000e+03	1.717873e-14	2.138960e-15	2.593160e-15
6.800000e+03	6.840000e+03	1.027665e-14	1.457197e-15	1.808950e-15
6.840000e+03	6.880000e+03	1.731122e-15	2.851620e-16	3.679440e-16
6.880000e+03	6.920000e+03	1.448134e-14	1.976700e-15	2.435190e-15
6.920000e+03	6.960000e+03	3.986043e-15	6.127920e-16	7.768440e-16
6.960000e+03	7.000000e+03	4.550419e-15	7.154770e-16	9.073960e-16
7.000000e+03	7.040000e+03	1.595038e-15	2.522510e-16	3.211490e-16
7.040000e+03	7.080000e+03	2.813733e-15	4.127630e-16	5.188650e-16
7.080000e+03	7.120000e+03	1.953614e-15	3.194200e-16	4.087120e-16
7.120000e+03	7.160000e+03	1.433703e-15	2.335940e-16	3.042650e-16
7.160000e+03	7.200000e+03	2.664103e-15	3.799860e-16	4.739760e-16
7.200000e+03	7.240000e+03	1.530115e-15	2.256220e-16	2.818870e-16
7.240000e+03	7.280000e+03	9.710941e-16	1.460069e-16	1.840999e-16
7.280000e+03	7.320000e+03	1.628323e-14	2.224360e-15	2.752920e-15
7.320000e+03	7.360000e+03	2.548979e-14	3.948490e-15	4.982210e-15
7.360000e+03	7.400000e+03	9.385690e-16	1.598106e-16	2.072540e-16
7.400000e+03	7.440000e+03	5.975117e-16	1.012151e-16	1.310393e-16
7.440000e+03	7.480000e+03	9.093852e-16	1.427233e-16	1.806978e-16
7.480000e+03	7.520000e+03	3.699376e-16	5.790440e-17	7.399360e-17
7.520000e+03	7.560000e+03	1.580397e-14	2.776460e-15	3.613190e-15
7.560000e+03	7.600000e+03	3.242683e-15	5.324200e-16	6.817090e-16
7.600000e+03	7.640000e+03	2.005612e-16	3.374240e-17	4.349310e-17
7.640000e+03	7.680000e+03	1.698201e-14	2.488920e-15	3.088810e-15
7.680000e+03	7.720000e+03	7.504422e-17	1.243500e-17	1.598378e-17
7.720000e+03	7.760000e+03	1.443288e-15	2.588220e-16	3.377400e-16
7.760000e+03	7.800000e+03	1.005093e-16	1.684303e-17	2.179910e-17
7.800000e+03	7.840000e+03	6.892567e-16	1.240422e-16	1.621686e-16
7.840000e+03	7.880000e+03	1.167431e-16	2.238819e-17	2.980240e-17
7.880000e+03	7.920000e+03	4.188101e-17	7.935000e-18	1.055785e-17
7.920000e+03	7.960000e+03	1.363199e-16	2.606530e-17	3.473230e-17
7.960000e+03	8.000000e+03	3.313682e-15	4.534910e-16	5.565370e-16
8.000000e+03	8.040000e+03	1.384044e-16	2.644030e-17	3.514670e-17
8.040000e+03	8.080000e+03	2.349474e-17	4.158210e-18	5.435090e-18
8.080000e+03	8.120000e+03	4.078864e-16	6.554590e-17	8.318920e-17
8.120000e+03	8.160000e+03	1.086523e-16	2.179990e-17	2.935190e-17
8.160000e+03	8.200000e+03	1.526898e-15	2.528320e-16	3.225310e-16
8.200000e+03	8.240000e+03	8.732984e-17	1.335696e-17	1.681596e-17
8.240000e+03	8.280000e+03	1.278756e-16	2.149570e-17	2.748890e-17
8.280000e+03	8.320000e+03	2.718308e-16	4.364850e-17	5.528800e-17
8.320000e+03	8.360000e+03	7.630516e-17	1.204625e-17	1.522384e-17
8.360000e+03	8.400000e+03	4.285725e-16	6.657990e-17	8.369840e-17
8.400000e+03	8.440000e+03	-1.056746e-19	1.140716e-19	7.011519e-20
8.440000e+03	8.480000e+03	2.125931e-17	3.953420e-18	5.244930e-18
8.480000e+03	8.520000e+03	1.042570e-16	1.767088e-17	2.276020e-17
8.520000e+03	8.560000e+03	7.709472e-16	1.343839e-16	1.737613e-16
8.560000e+03	8.600000e+03	3.792661e-17	7.066750e-18	9.363850e-18
8.600000e+03	8.640000e+03	4.880962e-17	8.121590e-18	1.039094e-17
8.640000e+03	8.680000e+03	1.447195e-17	2.637350e-18	3.468120e-18
8.680000e+03	8.720000e+03	1.050220e-16	2.061800e-17	2.757690e-17
8.720000e+03	8.760000e+03	1.567054e-16	2.867540e-17	3.760020e-17
8.760000e+03	8.800000e+03	1.404469e-18	3.096500e-19	4.274780e-19
8.800000e+03	8.840000e+03	1.650889e-17	3.540650e-18	4.846600e-18
8.840000e+03	8.880000e+03	2.083972e-17	4.176920e-18	5.623400e-18
8.880000e+03	8.920000e+03	1.238765e-16	2.265690e-17	2.969390e-17
8.920000e+03	8.960000e+03	1.494381e-17	3.031390e-18	4.098770e-18
8.960000e+03	9.000000e+03	7.100691e-19	1.585242e-19	2.195336e-19
9.000000e+03	9.040000e+03	1.802869e-19	4.717590e-20	6.856620e-20
9.040000e+03	9.080000e+03	6.756592e-19	1.289964e-19	1.702174e-19
9.080000e+03	9.120000e+03	1.649620e-17	3.697900e-18	5.147210e-18
9.120000e+03	9.160000e+03	1.140367e-19	2.713004e-20	3.852380e-20
9.160000e+03	9.200000e+03	6.261275e-20	1.301365e-20	1.767739e-20
9.200000e+03	9.240000e+03	5.720299e-17	9.822550e-18	1.261995e-17
9.240000e+03	9.280000e+03	6.300607e-17	1.329520e-17	1.816699e-17
9.280000e+03	9.320000e+03	1.362392e-17	2.482700e-18	3.224880e-18
9.320000e+03	9.360000e+03	1.341923e-19	3.240490e-20	4.615240e-20
9.360000e+03	9.400000e+03	2.271701e-16	3.882540e-17	4.974990e-17
9.400000e+03	9.440000e+03	-4.760085e-23	9.650970e-24	8.175550e-24
9.440000e+03	9.480000e+03	1.349995e-23	3.054650e-24	4.113650e-24
9.480000e+03	9.520000e+03	2.510201e-19	5.229860e-20	7.093300e-20
9.520000e+03	9.560000e+03	1.283161e-20	2.309440e-21	3.011710e-21
9.560000e+03	9.600000e+03	7.839959e-20	1.631494e-20	2.219671e-20
9.600000e+03	9.640000e+03	3.208550e-18	6.258900e-19	8.340820e-19
9.640000e+03	9.680000e+03	2.388191e-17	4.619210e-18	6.123100e-18
9.680000e+03	9.720000e+03	2.575557e-17	5.390690e-18	7.341630e-18
9.720000e+03	9.760000e+03	7.795111e-21	1.644503e-21	2.227529e-21
9.760000e+03	9.800000e+03	7.028378e-20	1.627114e-20	2.277372e-20
9.800000e+03	9.840000e+03	2.543161e-18	6.342740e-19	9.128420e-19
9.840000e+03	9.880000e+03	8.606570e-20	1.969840e-20	2.753430e-20
9.880000e+03	9.920000e+03	2.815584e-22	8.479580e-23	1.330306e-22
9.920000e+03	9.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.004000e+04	1.687251e-19	3.701950e-20	5.118160e-20
1.004000e+04	1.008000e+04	1.027568e-22	2.500938e-23	3.556430e-23
1.008000e+04	1.012000e+04	1.922898e-19	4.609220e-20	6.545360e-20
1.012000e+04	1.016000e+04	1.308919e-21	3.344137e-22	4.854390e-22
1.016000e+04	1.020000e+04	7.563245e-25	2.505567e-25	4.047395e-25
1.020000e+04	1.024000e+04	5.412302e-19	1.298308e-19	1.843337e-19
1.024000e+04	1.028000e+04	-5.428847e-23	2.209258e-23	1.486259e-23
1.028000e+04	1.032000e+04	1.192151e-18	2.725361e-19	3.812770e-19
1.032000e+04	1.036000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+04	1.040000e+04	2.595284e-23	8.952280e-24	1.398592e-23
1.040000e+04	1.044000e+04	2.205924e-21	5.483320e-22	7.865420e-22
1.044000e+04	1.048000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+04	1.052000e+04	4.974465e-22	1.164067e-22	1.634406e-22
1.052000e+04	1.056000e+04	1.026026e-20	2.383502e-21	3.337490e-21
1.056000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.064000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+04	1.068000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+04	1.072000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+04	1.076000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.084000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+04	1.088000e+04	1.974379e-22	5.256960e-23	7.718730e-23
1.088000e+04	1.092000e+04	3.293830e-22	8.747880e-23	1.287373e-22
1.092000e+04	1.096000e+04	1.049465e-24	3.397056e-25	5.423330e-25
1.096000e+04	1.100000e+04	3.950488e-20	9.795120e-21	1.402202e-20
1.100000e+04	1.104000e+04	3.716477e-24	1.039073e-24	1.556771e-24
1.104000e+04	1.108000e+04	3.475756e-20	9.080730e-21	1.329261e-20
1.108000e+04	1.112000e+04	-4.261323e-25	2.288685e-25	1.417758e-25
1.112000e+04	1.116000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.124000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+04	1.128000e+04	-1.717154e-23	3.529940e-24	3.071580e-24
1.128000e+04	1.132000e+04	-6.554992e-24	5.946230e-25	7.844870e-25
1.132000e+04	1.136000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.152000e+04	-3.317662e-24	1.372446e-24	9.228890e-25
1.152000e+04	1.156000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+04	1.160000e+04	-2.515217e-24	1.417756e-24	8.606370e-25
1.160000e+04	1.164000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+04	1.168000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.176000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.184000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.192000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.240000e+04	5.936560e-24	1.810884e-24	2.815042e-24
1.240000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /lo-s-t[Nominal]
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 1.1732956140172613e-08, dn: 1.1732956140172613e-08}}, 2: {"": {up: 4.6005291584460655e-07, dn: 4.6005291584460655e-07}}, 3: {"": {up: 1.3426416801303123e-06, dn: 1.3426416801303123e-06}}, 4: {"": {up: 1.3088579317171087e-06, dn: 1.3088579317171087e-06}}, 5: {"": {up: 9.8072478561727505e-07, dn: 9.8072478561727505e-07}}, 6: {"": {up: 7.9700368150539932e-07, dn: 7.9700368150539932e-07}}, 7: {"": {up: 6.5562883634355203e-07, dn: 6.5562883634355203e-07}}, 8: {"": {up: 5.4882324849638978e-07, dn: 5.4882324849638978e-07}}, 9: {"": {up: 4.5294602631709883e-07, dn: 4.5294602631709883e-07}}, 10: {"": {up: 3.7857898515201554e-07, dn: 3.7857898515201554e-07}}, 11: {"": {up: 3.1697350722672391e-07, dn: 3.1697350722672391e-07}}, 12: {"": {up: 2.5676440580504846e-07, dn: 2.5676440580504846e-07}}, 13: {"": {up: 2.0134903554697749e-07, dn: 2.0134903554697749e-07}}, 14: {"": {up: 1.5851561276956695e-07, dn: 1.5851561276956695e-07}}, 15: {"": {up: 1.2848633617456177e-07, dn: 1.2848633617456177e-07}}, 16: {"": {up: 1.0367365577433257e-07, dn: 1.0367365577433257e-07}}, 17: {"": {up: 8.6880227109620857e-08, dn: 8.6880227109620857e-08}}, 18: {"": {up: 7.1812649894290907e-08, dn: 7.1812649894290907e-08}}, 19: {"": {up: 6.2807500687256304e-08, dn: 6.2807500687256304e-08}}, 20: {"": {up: 5.2582737514881253e-08, dn: 5.2582737514881253e-08}}, 21: {"": {up: 4.4454227240846286e-08, dn: 4.4454227240846286e-08}}, 22: {"": {up: 3.6701100570402519e-08, dn: 3.6701100570402519e-08}}, 23: {"": {up: 3.3974711143061981e-08, dn: 3.3974711143061981e-08}}, 24: {"": {up: 2.868556748260177e-08, dn: 2.868556748260177e-08}}, 25: {"": {up: 2.5694289176716991e-08, dn: 2.5694289176716991e-08}}, 26: {"": {up: 2.1788835363414997e-08, dn: 2.1788835363414997e-08}}, 27: {"": {up: 1.6723119421155371e-08, dn: 1.6723119421155371e-08}}, 28: {"": {up: 1.771591833426605e-08, dn: 1.771591833426605e-08}}, 29: {"": {up: 1.2953181381029334e-08, dn: 1.2953181381029334e-08}}, 30: {"": {up: 1.1702516399918993e-08, dn: 1.1702516399918993e-08}}, 31: {"": {up: 1.2119103047161371e-08, dn: 1.2119103047161371e-08}}, 32: {"": {up: 7.6358633171581189e-09, dn: 7.6358633171581189e-09}}, 33: {"": {up: 8.0950757279195973e-09, dn: 8.0950757279195973e-09}}, 34: {"": {up: 7.2486984354857115e-09, dn: 7.2486984354857115e-09}}, 35: {"": {up: 6.1119823944851965e-09, dn: 6.1119823944851965e-09}}, 36: {"": {up: 4.8759549593536035e-09, dn: 4.8759549593536035e-09}}, 37: {"": {up: 4.0241867245028526e-09, dn: 4.0241867245028526e-09}}, 38: {"": {up: 3.3801114925524275e-09, dn: 3.3801114925524275e-09}}, 39: {"": {up: 3.1900399329546021e-09, dn: 3.1900399329546021e-09}}, 40: {"": {up: 3.5074814001947328e-09, dn: 3.5074814001947328e-09}}, 41: {"": {up: 3.4478283048529259e-09, dn: 3.4478283048529259e-09}}, 42: {"": {up: 2.2562252800221968e-09, dn: 2.2562252800221968e-09}}, 43: {"": {up: 2.6078533281272089e-09, dn: 2.6078533281272089e-09}}, 44: {"": {up: 1.5837457483073886e-09, dn: 1.5837457483073886e-09}}, 45: {"": {up: 1.5372352817093582e-09, dn: 1.5372352817093582e-09}}, 46: {"": {up: 1.5787520099894853e-09, dn: 1.5787520099894853e-09}}, 47: {"": {up: 1.0478254513255965e-09, dn: 1.0478254513255965e-09}}, 48: {"": {up: 9.5869837967569849e-10, dn: 9.5869837967569849e-10}}, 49: {"": {up: 8.9955235121984985e-10, dn: 8.9955235121984985e-10}}, 50: {"": {up: 7.5182796797206202e-10, dn: 7.5182796797206202e-10}}, 51: {"": {up: 8.4040161659763604e-10, dn: 8.4040161659763604e-10}}, 52: {"": {up: 6.1546991871441616e-10, dn: 6.1546991871441616e-10}}, 53: {"": {up: 5.6542740557171446e-10, dn: 5.6542740557171446e-10}}, 54: {"": {up: 4.6035013017064522e-10, dn: 4.6035013017064522e-10}}, 55: {"": {up: 5.1656224692189811e-10, dn: 5.1656224692189811e-10}}, 56: {"": {up: 3.9880305542284901e-10, dn: 3.9880305542284901e-10}}, 57: {"": {up: 6.8597003654078789e-10, dn: 6.8597003654078789e-10}}, 58: {"": {up: 3.877533636919221e-10, dn: 3.877533636919221e-10}}, 59: {"": {up: 2.9214941372833523e-10, dn: 2.9214941372833523e-10}}, 60: {"": {up: 2.5295157304432322e-10, dn: 2.5295157304432322e-10}}, 61: {"": {up: 1.1071882465109255e-09, dn: 1.1071882465109255e-09}}, 62: {"": {up: 1.8145138075277383e-10, dn: 1.8145138075277383e-10}}, 63: {"": {up: 1.8021039564408927e-10, dn: 1.8021039564408927e-10}}, 64: {"": {up: 1.3197459692499803e-10, dn: 1.3197459692499803e-10}}, 65: {"": {up: 1.9860770430980364e-10, dn: 1.9860770430980364e-10}}, 66: {"": {up: 1.9702804132771455e-10, dn: 1.9702804132771455e-10}}, 67: {"": {up: 8.8330127300105258e-11, dn: 8.8330127300105258e-11}}, 68: {"": {up: 8.8804939579789135e-11, dn: 8.8804939579789135e-11}}, 69: {"": {up: 7.7426457940921593e-11, dn: 7.7426457940921593e-11}}, 70: {"": {up: 6.5973599420420436e-11, dn: 6.5973599420420436e-11}}, 71: {"": {up: 6.2817110050690011e-11, dn: 6.2817110050690011e-11}}, 72: {"": {up: 6.1965690290111357e-11, dn: 6.1965690290111357e-11}}, 73: {"": {up: 4.2251393974695084e-11, dn: 4.2251393974695084e-11}}, 74: {"": {up: 5.1789653011253123e-11, dn: 5.1789653011253123e-11}}, 75: {"": {up: 3.3974734051315254e-11, dn: 3.3974734051315254e-11}}, 76: {"": {up: 5.7209920617334967e-11, dn: 5.7209920617334967e-11}}, 77: {"": {up: 3.3827784154886644e-11, dn: 3.3827784154886644e-11}}, 78: {"": {up: 2.6209114000293867e-11, dn: 2.6209114000293867e-11}}, 79: {"": {up: 2.4076840389369389e-11, dn: 2.4076840389369389e-11}}, 80: {"": {up: 1.8922226037972275e-11, dn: 1.8922226037972275e-11}}, 81: {"": {up: 3.5596430755379118e-11, dn: 3.5596430755379118e-11}}, 82: {"": {up: 1.7531885834083595e-11, dn: 1.7531885834083595e-11}}, 83: {"": {up: 1.4508678656391697e-11, dn: 1.4508678656391697e-11}}, 84: {"": {up: 1.7752805166468651e-11, dn: 1.7752805166468651e-11}}, 85: {"": {up: 1.6782215653649579e-11, dn: 1.6782215653649579e-11}}, 86: {"": {up: 1.2257733272867214e-11, dn: 1.2257733272867214e-11}}, 87: {"": {up: 7.0108336350825643e-12, dn: 7.0108336350825643e-12}}, 88: {"": {up: 9.7833341822121672e-12, dn: 9.7833341822121672e-12}}, 89: {"": {up: 7.3772698803274267e-11, dn: 7.3772698803274267e-11}}, 90: {"": {up: 7.5554683574934653e-12, dn: 7.5554683574934653e-12}}, 91: {"": {up: 4.8952372827348214e-12, dn: 4.8952372827348214e-12}}, 92: {"": {up: 1.1588742867333972e-11, dn: 1.1588742867333972e-11}}, 93: {"": {up: 2.0173951214484585e-11, dn: 2.0173951214484585e-11}}, 94: {"": {up: 7.6158498720500005e-12, dn: 7.6158498720500005e-12}}, 95: {"": {up: 4.0337077016136154e-12, dn: 4.0337077016136154e-12}}, 96: {"": {up: 7.9332165484552976e-12, dn: 7.9332165484552976e-12}}, 97: {"": {up: 2.6689757899014372e-12, dn: 2.6689757899014372e-12}}, 98: {"": {up: 4.379549330548521e-12, dn: 4.379549330548521e-12}}, 99: {"": {up: 4.3234089713295099e-12, dn: 4.3234089713295099e-12}}, 100: {"": {up: 2.5692224860242913e-12, dn: 2.5692224860242913e-12}}, 101: {"": {up: 2.0779279259545457e-12, dn: 2.0779279259545457e-12}}, 102: {"": {up: 3.0538076536380366e-12, dn: 3.0538076536380366e-12}}, 103: {"": {up: 1.7744549742076638e-12, dn: 1.7744549742076638e-12}}, 104: {"": {up: 1.0051465558504839e-12, dn: 1.0051465558504839e-12}}, 105: {"": {up: 1.3620886240210549e-12, dn: 1.3620886240210549e-12}}, 106: {"": {up: 1.35241858270778e-12, dn: 1.35241858270778e-12}}, 107: {"": {up: 1.249636058177404e-12, dn: 1.249636058177404e-12}}, 108: {"": {up: 1.8044532445834694e-12, dn: 1.8044532445834694e-12}}, 109: {"": {up: 9.0338851085657468e-13, dn: 9.0338851085657468e-13}}, 110: {"": {up: 1.5611082969527674e-12, dn: 1.5611082969527674e-12}}, 111: {"": {up: 1.1418411687131139e-12, dn: 1.1418411687131139e-12}}, 112: {"": {up: 4.7751554026037988e-13, dn: 4.7751554026037988e-13}}, 113: {"": {up: 4.2748050516859832e-13, dn: 4.2748050516859832e-13}}, 114: {"": {up: 4.2213798655682483e-13, dn: 4.2213798655682483e-13}}, 115: {"": {up: 1.1786794983381967e-12, dn: 1.1786794983381967e-12}}, 116: {"": {up: 3.2124498729343638e-13, dn: 3.2124498729343638e-13}}, 117: {"": {up: 3.6242836092750579e-13, dn: 3.6242836092750579e-13}}, 118: {"": {up: 7.7553571884359399e-13, dn: 7.7553571884359399e-13}}, 119: {"": {up: 9.9557957890465483e-13, dn: 9.9557957890465483e-13}}, 120: {"": {up: 6.0407871807190825e-13, dn: 6.0407871807190825e-13}}, 121: {"": {up: 2.7194037193379315e-13, dn: 2.7194037193379315e-13}}, 122: {"": {up: 2.1984702039607474e-13, dn: 2.1984702039607474e-13}}, 123: {"": {up: 4.9792334356208128e-12, dn: 4.9792334356208128e-12}}, 124: {"": {up: 2.9801367551441325e-13, dn: 2.9801367551441325e-13}}, 125: {"": {up: 2.3043766413588056e-13, dn: 2.3043766413588056e-13}}, 126: {"": {up: 1.9414055097988776e-13, dn: 1.9414055097988776e-13}}, 127: {"": {up: 1.6134222744221829e-13, dn: 1.6134222744221829e-13}}, 128: {"": {up: 1.8332076468238726e-13, dn: 1.8332076468238726e-13}}, 129: {"": {up: 1.947631565468993e-13, dn: 1.947631565468993e-13}}, 130: {"": {up: 3.4614961975808798e-13, dn: 3.4614961975808798e-13}}, 131: {"": {up: 6.5028786398422044e-14, dn: 6.5028786398422044e-14}}, 132: {"": {up: 1.4152843693139268e-13, dn: 1.4152843693139268e-13}}, 133: {"": {up: 1.0091555193869774e-13, dn: 1.0091555193869774e-13}}, 134: {"": {up: 1.42050306716797e-13, dn: 1.42050306716797e-13}}, 135: {"": {up: 5.4138594501760013e-14, dn: 5.4138594501760013e-14}}, 136: {"": {up: 1.6903824609831346e-13, dn: 1.6903824609831346e-13}}, 137: {"": {up: 1.2484376969052804e-13, dn: 1.2484376969052804e-13}}, 138: {"": {up: 4.7180048234410445e-14, dn: 4.7180048234410445e-14}}, 139: {"": {up: 2.3697075708871762e-14, dn: 2.3697075708871762e-14}}, 140: {"": {up: 7.8032669861714257e-14, dn: 7.8032669861714257e-14}}, 141: {"": {up: 5.2382504757961328e-14, dn: 5.2382504757961328e-14}}, 142: {"": {up: 7.1954803394233526e-14, dn: 7.1954803394233526e-14}}, 143: {"": {up: 1.8140057843722551e-14, dn: 1.8140057843722551e-14}}, 144: {"": {up: 3.6643920007714135e-14, dn: 3.6643920007714135e-14}}, 145: {"": {up: 2.9402298433979681e-14, dn: 2.9402298433979681e-14}}, 146: {"": {up: 3.2274871693850313e-14, dn: 3.2274871693850313e-14}}, 147: {"": {up: 2.4523819417461382e-14, dn: 2.4523819417461382e-14}}, 148: {"": {up: 1.9779570530694749e-14, dn: 1.9779570530694749e-14}}, 149: {"": {up: 8.28148001700025e-14, dn: 8.28148001700025e-14}}, 150: {"": {up: 5.0768249112701964e-15, dn: 5.0768249112701964e-15}}, 151: {"": {up: 1.2468252056713321e-13, dn: 1.2468252056713321e-13}}, 152: {"": {up: 8.1166807460986796e-15, dn: 8.1166807460986796e-15}}, 153: {"": {up: 1.3458460840400294e-14, dn: 1.3458460840400294e-14}}, 154: {"": {up: 1.6177983870000396e-14, dn: 1.6177983870000396e-14}}, 155: {"": {up: 6.6547185394998003e-14, dn: 6.6547185394998003e-14}}, 156: {"": {up: 2.7096410426528637e-14, dn: 2.7096410426528637e-14}}, 157: {"": {up: 1.1416865888909683e-14, dn: 1.1416865888909683e-14}}, 158: {"": {up: 3.1126640000000916e-14, dn: 3.1126640000000916e-14}}, 159: {"": {up: 6.0606537099249254e-15, dn: 6.0606537099249254e-15}}, 160: {"": {up: 5.2917120858872316e-15, dn: 5.2917120858872316e-15}}, 161: {"": {up: 6.5144439222414712e-15, dn: 6.5144439222414712e-15}}, 162: {"": {up: 3.211733263916726e-14, dn: 3.211733263916726e-14}}, 163: {"": {up: 7.3422641491474334e-15, dn: 7.3422641491474334e-15}}, 164: {"": {up: 2.1026210459491813e-14, dn: 2.1026210459491813e-14}}, 165: {"": {up: 4.0343033267356694e-15, dn: 4.0343033267356694e-15}}, 166: {"": {up: 3.473698887860865e-15, dn: 3.473698887860865e-15}}, 167: {"": {up: 4.1186227493696009e-15, dn: 4.1186227493696009e-15}}, 168: {"": {up: 6.0157662577973392e-14, dn: 6.0157662577973392e-14}}, 169: {"": {up: 1.4899164761051502e-14, dn: 1.4899164761051502e-14}}, 170: {"": {up: 9.5625651275833416e-15, dn: 9.5625651275833416e-15}}, 171: {"": {up: 9.8307220000000002e-16, dn: 9.8307220000000002e-16}}, 172: {"": {up: 1.1183925999999999e-14, dn: 1.1183925999999999e-14}}, 173: {"": {up: 1.7254514e-15, dn: 1.7254514e-15}}, 174: {"": {up: 3.6113011656924991e-15, dn: 3.6113011656924991e-15}}, 175: {"": {up: 3.4357020023052581e-15, dn: 3.4357020023052581e-15}}, 176: {"": {up: 6.6939413971706948e-16, dn: 6.6939413971706948e-16}}, 177: {"": {up: 2.2000210091757669e-16, dn: 2.2000210091757669e-16}}, 178: {"": {up: 3.3613198855456833e-16, dn: 3.3613198855456833e-16}}, 179: {"": {up: 1.0883644807056423e-14, dn: 1.0883644807056423e-14}}, 180: {"": {up: 1.2851089022654627e-15, dn: 1.2851089022654627e-15}}, 181: {"": {up: 7.1863019999999997e-16, dn: 7.1863019999999997e-16}}, 182: {"": {up: 1.2200507180772127e-15, dn: 1.2200507180772127e-15}}, 183: {"": {up: 2.6447812237539719e-14, dn: 2.6447812237539719e-14}}, 184: {"": {up: 6.6113710997329643e-16, dn: 6.6113710997329643e-16}}, 185: {"": {up: 5.492768000068137e-16, dn: 5.492768000068137e-16}}, 186: {"": {up: 4.5518526934585265e-16, dn: 4.5518526934585265e-16}}, 187: {"": {up: 7.4952980000082575e-16, dn: 7.4952980000082575e-16}}, 188: {"": {up: 2.8793963219958517e-16, dn: 2.8793963219958517e-16}}, 189: {"": {up: 1.2686036507697019e-15, dn: 1.2686036507697019e-15}}, 190: {"": {up: 1.104092e-16, dn: 1.104092e-16}}, 191: {"": {up: 1.6156176000000001e-16, dn: 1.6156176000000001e-16}}, 192: {"": {up: 8.0382520158765408e-17, dn: 8.0382520158765408e-17}}, 193: {"": {up: 5.5477660000000003e-16, dn: 5.5477660000000003e-16}}, 194: {"": {up: 9.0905120702359236e-17, dn: 9.0905120702359236e-17}}, 195: {"": {up: 7.2730899999999996e-16, dn: 7.2730899999999996e-16}}, 196: {"": {up: 1.3151437999999999e-16, dn: 1.3151437999999999e-16}}, 197: {"": {up: 6.3739259999999999e-17, dn: 6.3739259999999999e-17}}, 198: {"": {up: 2.8874399999999998e-17, dn: 2.8874399999999998e-17}}, 199: {"": {up: 1.8443353999999999e-15, dn: 1.8443353999999999e-15}}, 200: {"": {up: 2.41725e-17, dn: 2.41725e-17}}, 201: {"": {up: 7.1442520000000001e-18, dn: 7.1442520000000001e-18}}, 202: {"": {up: 2.4710630914148476e-16, dn: 2.4710630914148476e-16}}, 203: {"": {up: 7.9510199999999998e-17, dn: 7.9510199999999998e-17}}, 204: {"": {up: 2.1925720000045995e-15, dn: 2.1925720000045995e-15}}, 205: {"": {up: 1.0905930054629309e-16, dn: 1.0905930054629309e-16}}, 206: {"": {up: 4.2228100000000001e-18, dn: 4.2228100000000001e-18}}, 207: {"": {up: 1.6025908e-17, dn: 1.6025908e-17}}, 208: {"": {up: 8.36574e-17, dn: 8.36574e-17}}, 209: {"": {up: 6.2693860255730359e-16, dn: 6.2693860255730359e-16}}, 210: {"": {up: 6.3226260000000002e-18, dn: 6.3226260000000002e-18}}, 211: {"": {up: 1.3140119999999999e-17, dn: 1.3140119999999999e-17}}, 212: {"": {up: 1.0727409428627025e-16, dn: 1.0727409428627025e-16}}, 213: {"": {up: 2.2491180000000001e-16, dn: 2.2491180000000001e-16}}, 214: {"": {up: 1.9936388000000001e-17, dn: 1.9936388000000001e-17}}, 215: {"": {up: 4.6825459999999999e-17, dn: 4.6825459999999999e-17}}, 216: {"": {up: 9.343276e-20, dn: 9.343276e-20}}, 217: {"": {up: 1.3093706e-16, dn: 1.3093706e-16}}, 218: {"": {up: 2.3541220000000001e-16, dn: 2.3541220000000001e-16}}, 219: {"": {up: 5.7757915923382143e-19, dn: 5.7757915923382143e-19}}, 220: {"": {up: 1.935857e-17, dn: 1.935857e-17}}, 221: {"": {up: 2.9356779999999998e-17, dn: 2.9356779999999998e-17}}, 222: {"": {up: 1.2144665999999999e-16, dn: 1.2144665999999999e-16}}, 223: {"": {up: 2.2259840000000001e-17, dn: 2.2259840000000001e-17}}, 224: {"": {up: 1.743439e-20, dn: 1.743439e-20}}, 225: {"": {up: 2.2903280000000001e-19, dn: 2.2903280000000001e-19}}, 226: {"": {up: 1.8375760000000001e-19, dn: 1.8375760000000001e-19}}, 227: {"": {up: 1.9000746e-17, dn: 1.9000746e-17}}, 228: {"": {up: 7.1739e-21, dn: 7.1739e-21}}, 229: {"": {up: 8.5998880000000002e-20, dn: 8.5998880000000002e-20}}, 230: {"": {up: 7.7416699999999999e-17, dn: 7.7416699999999999e-17}}, 231: {"": {up: 8.8023699999999998e-17, dn: 8.8023699999999998e-17}}, 232: {"": {up: 1.911798e-17, dn: 1.911798e-17}}, 233: {"": {up: 1.1675502000000001e-19, dn: 1.1675502000000001e-19}}, 234: {"": {up: 5.3515499999999998e-18, dn: 5.3515499999999998e-18}}, 235: {"": {up: 0, dn: 0}}, 236: {"": {up: 1.1124044e-23, dn: 1.1124044e-23}}, 237: {"": {up: 2.4912860000000002e-19, dn: 2.4912860000000002e-19}}, 238: {"": {up: 1.2442226000000001e-22, dn: 1.2442226000000001e-22}}, 239: {"": {up: 1.0789798000000001e-19, dn: 1.0789798000000001e-19}}, 240: {"": {up: 3.7960159999999998e-21, dn: 3.7960159999999998e-21}}, 241: {"": {up: 9.4718339999999999e-19, dn: 9.4718339999999999e-19}}, 242: {"": {up: 3.8408060000000002e-17, dn: 3.8408060000000002e-17}}, 243: {"": {up: 0, dn: 0}}, 244: {"": {up: 0, dn: 0}}, 245: {"": {up: 4.526694e-21, dn: 4.526694e-21}}, 246: {"": {up: 1.2834821999999999e-19, dn: 1.2834821999999999e-19}}, 247: {"": {up: 2.4265179999999999e-20, dn: 2.4265179999999999e-20}}, 248: {"": {up: 2.3370899999999998e-22, dn: 2.3370899999999998e-22}}, 249: {"": {up: 0, dn: 0}}, 250: {"": {up: 0, dn: 0}}, 251: {"": {up: 0, dn: 0}}, 252: {"": {up: 2.5132119999999998e-19, dn: 2.5132119999999998e-19}}, 253: {"": {up: 1.9842069999999999e-21, dn: 1.9842069999999999e-21}}, 254: {"": {up: 0, dn: 0}}, 255: {"": {up: 3.0146840000000003e-17, dn: 3.0146840000000003e-17}}, 256: {"": {up: 4.219258e-18, dn: 4.219258e-18}}, 257: {"": {up: 1.9318862023366068e-18, dn: 1.9318862023366068e-18}}, 258: {"": {up: 0, dn: 0}}, 259: {"": {up: 8.4476539999999998e-22, dn: 8.4476539999999998e-22}}, 260: {"": {up: 0, dn: 0}}, 261: {"": {up: 0, dn: 0}}, 262: {"": {up: 0, dn: 0}}, 263: {"": {up: 1.2812077999999999e-22, dn: 1.2812077999999999e-22}}, 264: {"": {up: 5.2431299999999998e-19, dn: 5.2431299999999998e-19}}, 265: {"": {up: 0, dn: 0}}, 266: {"": {up: 2.0066439999999999e-17, dn: 2.0066439999999999e-17}}, 267: {"": {up: 0, dn: 0}}, 268: {"": {up: 0, dn: 0}}, 269: {"": {up: 0, dn: 0}}, 270: {"": {up: 0, dn: 0}}, 271: {"": {up: 2.9443560000000001e-22, dn: 2.9443560000000001e-22}}, 272: {"": {up: 4.8293299999999998e-22, dn: 4.8293299999999998e-22}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 8.0719420000000005e-21, dn: 8.0719420000000005e-21}}, 276: {"": {up: 5.2702239999999999e-20, dn: 5.2702239999999999e-20}}, 277: {"": {up: 0, dn: 0}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 1.9319737999999999e-22, dn: 1.9319737999999999e-22}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 0, dn: 0}}, 282: {"": {up: 1.0666321999999999e-23, dn: 1.0666321999999999e-23}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 4.9475680000000002e-24, dn: 4.9475680000000002e-24}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 0, dn: 0}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 0, dn: 0}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}}
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=lo-s-t[Nominal]
Path=lo-s-t[Nominal]
Title=$|s|^2+|t/u|^2$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	8.056792e-07	1.173296e-08	1.173296e-08
8.000000e+01	1.200000e+02	1.455702e-04	4.600529e-07	4.600529e-07
1.200000e+02	1.600000e+02	1.890766e-03	1.342642e-06	1.342642e-06
1.600000e+02	2.000000e+02	3.577073e-03	1.308858e-06	1.308858e-06
2.000000e+02	2.400000e+02	3.245271e-03	9.807248e-07	9.807248e-07
2.400000e+02	2.800000e+02	2.588888e-03	7.970037e-07	7.970037e-07
2.800000e+02	3.200000e+02	1.997769e-03	6.556288e-07	6.556288e-07
3.200000e+02	3.600000e+02	1.522895e-03	5.488232e-07	5.488232e-07
3.600000e+02	4.000000e+02	1.157183e-03	4.529460e-07	4.529460e-07
4.000000e+02	4.400000e+02	8.835766e-04	3.785790e-07	3.785790e-07
4.400000e+02	4.800000e+02	6.776285e-04	3.169735e-07	3.169735e-07
4.800000e+02	5.200000e+02	5.086815e-04	2.567644e-07	2.567644e-07
5.200000e+02	5.600000e+02	3.676812e-04	2.013490e-07	2.013490e-07
5.600000e+02	6.000000e+02	2.670434e-04	1.585156e-07	1.585156e-07
6.000000e+02	6.400000e+02	1.953717e-04	1.284863e-07	1.284863e-07
6.400000e+02	6.800000e+02	1.441093e-04	1.036737e-07	1.036737e-07
6.800000e+02	7.200000e+02	1.069425e-04	8.688023e-08	8.688023e-08
7.200000e+02	7.600000e+02	7.965440e-05	7.181265e-08	7.181265e-08
7.600000e+02	8.000000e+02	5.956422e-05	6.280750e-08	6.280750e-08
8.000000e+02	8.400000e+02	4.461385e-05	5.258274e-08	5.258274e-08
8.400000e+02	8.800000e+02	3.345679e-05	4.445423e-08	4.445423e-08
8.800000e+02	9.200000e+02	2.507380e-05	3.670110e-08	3.670110e-08
9.200000e+02	9.600000e+02	1.883465e-05	3.397471e-08	3.397471e-08
9.600000e+02	1.000000e+03	1.421621e-05	2.868557e-08	2.868557e-08
1.000000e+03	1.040000e+03	1.080140e-05	2.569429e-08	2.569429e-08
1.040000e+03	1.080000e+03	8.242780e-06	2.178884e-08	2.178884e-08
1.080000e+03	1.120000e+03	6.311648e-06	1.672312e-08	1.672312e-08
1.120000e+03	1.160000e+03	4.912925e-06	1.771592e-08	1.771592e-08
1.160000e+03	1.200000e+03	3.812556e-06	1.295318e-08	1.295318e-08
1.200000e+03	1.240000e+03	2.959284e-06	1.170252e-08	1.170252e-08
1.240000e+03	1.280000e+03	2.355528e-06	1.211910e-08	1.211910e-08
1.280000e+03	1.320000e+03	1.840227e-06	7.635863e-09	7.635863e-09
1.320000e+03	1.360000e+03	1.475779e-06	8.095076e-09	8.095076e-09
1.360000e+03	1.400000e+03	1.169072e-06	7.248698e-09	7.248698e-09
1.400000e+03	1.440000e+03	9.353685e-07	6.111982e-09	6.111982e-09
1.440000e+03	1.480000e+03	7.528862e-07	4.875955e-09	4.875955e-09
1.480000e+03	1.520000e+03	6.013370e-07	4.024187e-09	4.024187e-09
1.520000e+03	1.560000e+03	4.855301e-07	3.380111e-09	3.380111e-09
1.560000e+03	1.600000e+03	3.872364e-07	3.190040e-09	3.190040e-09
1.600000e+03	1.640000e+03	3.158898e-07	3.507481e-09	3.507481e-09
1.640000e+03	1.680000e+03	2.660960e-07	3.447828e-09	3.447828e-09
1.680000e+03	1.720000e+03	2.115334e-07	2.256225e-09	2.256225e-09
1.720000e+03	1.760000e+03	1.802407e-07	2.607853e-09	2.607853e-09
1.760000e+03	1.800000e+03	1.408088e-07	1.583746e-09	1.583746e-09
1.800000e+03	1.840000e+03	1.195301e-07	1.537235e-09	1.537235e-09
1.840000e+03	1.880000e+03	9.799832e-08	1.578752e-09	1.578752e-09
1.880000e+03	1.920000e+03	7.998030e-08	1.047825e-09	1.047825e-09
1.920000e+03	1.960000e+03	6.430715e-08	9.586984e-10	9.586984e-10
1.960000e+03	2.000000e+03	5.409233e-08	8.995524e-10	8.995524e-10
2.000000e+03	2.040000e+03	4.478457e-08	7.518280e-10	7.518280e-10
2.040000e+03	2.080000e+03	3.952349e-08	8.404016e-10	8.404016e-10
2.080000e+03	2.120000e+03	3.199202e-08	6.154699e-10	6.154699e-10
2.120000e+03	2.160000e+03	2.699679e-08	5.654274e-10	5.654274e-10
2.160000e+03	2.200000e+03	2.229437e-08	4.603501e-10	4.603501e-10
2.200000e+03	2.240000e+03	1.887492e-08	5.165622e-10	5.165622e-10
2.240000e+03	2.280000e+03	1.544444e-08	3.988031e-10	3.988031e-10
2.280000e+03	2.320000e+03	1.401840e-08	6.859700e-10	6.859700e-10
2.320000e+03	2.360000e+03	1.141139e-08	3.877534e-10	3.877534e-10
2.360000e+03	2.400000e+03	9.229037e-09	2.921494e-10	2.921494e-10
2.400000e+03	2.440000e+03	8.055032e-09	2.529516e-10	2.529516e-10
2.440000e+03	2.480000e+03	7.552629e-09	1.107188e-09	1.107188e-09
2.480000e+03	2.520000e+03	5.882459e-09	1.814514e-10	1.814514e-10
2.520000e+03	2.560000e+03	4.804444e-09	1.802104e-10	1.802104e-10
2.560000e+03	2.600000e+03	4.040868e-09	1.319746e-10	1.319746e-10
2.600000e+03	2.640000e+03	3.808171e-09	1.986077e-10	1.986077e-10
2.640000e+03	2.680000e+03	3.097494e-09	1.970280e-10	1.970280e-10
2.680000e+03	2.720000e+03	2.444979e-09	8.833013e-11	8.833013e-11
2.720000e+03	2.760000e+03	2.133617e-09	8.880494e-11	8.880494e-11
2.760000e+03	2.800000e+03	1.842594e-09	7.742646e-11	7.742646e-11
2.800000e+03	2.840000e+03	1.544711e-09	6.597360e-11	6.597360e-11
2.840000e+03	2.880000e+03	1.357813e-09	6.281711e-11	6.281711e-11
2.880000e+03	2.920000e+03	1.166528e-09	6.196569e-11	6.196569e-11
2.920000e+03	2.960000e+03	9.031466e-10	4.225139e-11	4.225139e-11
2.960000e+03	3.000000e+03	8.381518e-10	5.178965e-11	5.178965e-11
3.000000e+03	3.040000e+03	6.988000e-10	3.397473e-11	3.397473e-11
3.040000e+03	3.080000e+03	6.214452e-10	5.720992e-11	5.720992e-11
3.080000e+03	3.120000e+03	5.676184e-10	3.382778e-11	3.382778e-11
3.120000e+03	3.160000e+03	4.492562e-10	2.620911e-11	2.620911e-11
3.160000e+03	3.200000e+03	3.911792e-10	2.407684e-11	2.407684e-11
3.200000e+03	3.240000e+03	3.279615e-10	1.892223e-11	1.892223e-11
3.240000e+03	3.280000e+03	3.377986e-10	3.559643e-11	3.559643e-11
3.280000e+03	3.320000e+03	2.518330e-10	1.753189e-11	1.753189e-11
3.320000e+03	3.360000e+03	2.068163e-10	1.450868e-11	1.450868e-11
3.360000e+03	3.400000e+03	2.115444e-10	1.775281e-11	1.775281e-11
3.400000e+03	3.440000e+03	1.740032e-10	1.678222e-11	1.678222e-11
3.440000e+03	3.480000e+03	1.337926e-10	1.225773e-11	1.225773e-11
3.480000e+03	3.520000e+03	1.093640e-10	7.010834e-12	7.010834e-12
3.520000e+03	3.560000e+03	1.032133e-10	9.783334e-12	9.783334e-12
3.560000e+03	3.600000e+03	1.625061e-10	7.377270e-11	7.377270e-11
3.600000e+03	3.640000e+03	8.475724e-11	7.555468e-12	7.555468e-12
3.640000e+03	3.680000e+03	6.140116e-11	4.895237e-12	4.895237e-12
3.680000e+03	3.720000e+03	6.526232e-11	1.158874e-11	1.158874e-11
3.720000e+03	3.760000e+03	7.627328e-11	2.017395e-11	2.017395e-11
3.760000e+03	3.800000e+03	6.160263e-11	7.615850e-12	7.615850e-12
3.800000e+03	3.840000e+03	3.854805e-11	4.033708e-12	4.033708e-12
3.840000e+03	3.880000e+03	4.015899e-11	7.933217e-12	7.933217e-12
3.880000e+03	3.920000e+03	3.029749e-11	2.668976e-12	2.668976e-12
3.920000e+03	3.960000e+03	2.545969e-11	4.379549e-12	4.379549e-12
3.960000e+03	4.000000e+03	2.897534e-11	4.323409e-12	4.323409e-12
4.000000e+03	4.040000e+03	1.962889e-11	2.569222e-12	2.569222e-12
4.040000e+03	4.080000e+03	1.633764e-11	2.077928e-12	2.077928e-12
4.080000e+03	4.120000e+03	1.568886e-11	3.053808e-12	3.053808e-12
4.120000e+03	4.160000e+03	1.337211e-11	1.774455e-12	1.774455e-12
4.160000e+03	4.200000e+03	9.154140e-12	1.005147e-12	1.005147e-12
4.200000e+03	4.240000e+03	1.150516e-11	1.362089e-12	1.362089e-12
4.240000e+03	4.280000e+03	9.703694e-12	1.352419e-12	1.352419e-12
4.280000e+03	4.320000e+03	8.092328e-12	1.249636e-12	1.249636e-12
4.320000e+03	4.360000e+03	8.183636e-12	1.804453e-12	1.804453e-12
4.360000e+03	4.400000e+03	5.934177e-12	9.033885e-13	9.033885e-13
4.400000e+03	4.440000e+03	6.303832e-12	1.561108e-12	1.561108e-12
4.440000e+03	4.480000e+03	5.155729e-12	1.141841e-12	1.141841e-12
4.480000e+03	4.520000e+03	3.139558e-12	4.775155e-13	4.775155e-13
4.520000e+03	4.560000e+03	2.964668e-12	4.274805e-13	4.274805e-13
4.560000e+03	4.600000e+03	3.147623e-12	4.221380e-13	4.221380e-13
4.600000e+03	4.640000e+03	4.334532e-12	1.178679e-12	1.178679e-12
4.640000e+03	4.680000e+03	2.001726e-12	3.212450e-13	3.212450e-13
4.680000e+03	4.720000e+03	2.149497e-12	3.624284e-13	3.624284e-13
4.720000e+03	4.760000e+03	3.137476e-12	7.755357e-13	7.755357e-13
4.760000e+03	4.800000e+03	2.486358e-12	9.955796e-13	9.955796e-13
4.800000e+03	4.840000e+03	2.381540e-12	6.040787e-13	6.040787e-13
4.840000e+03	4.880000e+03	1.598311e-12	2.719404e-13	2.719404e-13
4.880000e+03	4.920000e+03	1.172499e-12	2.198470e-13	2.198470e-13
4.920000e+03	4.960000e+03	6.184565e-12	4.979233e-12	4.979233e-12
4.960000e+03	5.000000e+03	1.428241e-12	2.980137e-13	2.980137e-13
5.000000e+03	5.040000e+03	8.420142e-13	2.304377e-13	2.304377e-13
5.040000e+03	5.080000e+03	8.388770e-13	1.941406e-13	1.941406e-13
5.080000e+03	5.120000e+03	7.442179e-13	1.613422e-13	1.613422e-13
5.120000e+03	5.160000e+03	7.101524e-13	1.833208e-13	1.833208e-13
5.160000e+03	5.200000e+03	6.376057e-13	1.947632e-13	1.947632e-13
5.200000e+03	5.240000e+03	9.824937e-13	3.461496e-13	3.461496e-13
5.240000e+03	5.280000e+03	2.743963e-13	6.502879e-14	6.502879e-14
5.280000e+03	5.320000e+03	5.808302e-13	1.415284e-13	1.415284e-13
5.320000e+03	5.360000e+03	4.120648e-13	1.009156e-13	1.009156e-13
5.360000e+03	5.400000e+03	4.928735e-13	1.420503e-13	1.420503e-13
5.400000e+03	5.440000e+03	2.484835e-13	5.413859e-14	5.413859e-14
5.440000e+03	5.480000e+03	3.751870e-13	1.690382e-13	1.690382e-13
5.480000e+03	5.520000e+03	4.492665e-13	1.248438e-13	1.248438e-13
5.520000e+03	5.560000e+03	1.550233e-13	4.718005e-14	4.718005e-14
5.560000e+03	5.600000e+03	9.810190e-14	2.369708e-14	2.369708e-14
5.600000e+03	5.640000e+03	2.049408e-13	7.803267e-14	7.803267e-14
5.640000e+03	5.680000e+03	1.480430e-13	5.238250e-14	5.238250e-14
5.680000e+03	5.720000e+03	1.788427e-13	7.195480e-14	7.195480e-14
5.720000e+03	5.760000e+03	5.140710e-14	1.814006e-14	1.814006e-14
5.760000e+03	5.800000e+03	8.313192e-14	3.664392e-14	3.664392e-14
5.800000e+03	5.840000e+03	9.832048e-14	2.940230e-14	2.940230e-14
5.840000e+03	5.880000e+03	9.471529e-14	3.227487e-14	3.227487e-14
5.880000e+03	5.920000e+03	5.282350e-14	2.452382e-14	2.452382e-14
5.920000e+03	5.960000e+03	7.275679e-14	1.977957e-14	1.977957e-14
5.960000e+03	6.000000e+03	1.280540e-13	8.281480e-14	8.281480e-14
6.000000e+03	6.040000e+03	1.898453e-14	5.076825e-15	5.076825e-15
6.040000e+03	6.080000e+03	2.305300e-13	1.246825e-13	1.246825e-13
6.080000e+03	6.120000e+03	3.285367e-14	8.116681e-15	8.116681e-15
6.120000e+03	6.160000e+03	3.563448e-14	1.345846e-14	1.345846e-14
6.160000e+03	6.200000e+03	4.035993e-14	1.617798e-14	1.617798e-14
6.200000e+03	6.240000e+03	1.098573e-13	6.654719e-14	6.654719e-14
6.240000e+03	6.280000e+03	5.918724e-14	2.709641e-14	2.709641e-14
6.280000e+03	6.320000e+03	2.104553e-14	1.141687e-14	1.141687e-14
6.320000e+03	6.360000e+03	5.481177e-14	3.112664e-14	3.112664e-14
6.360000e+03	6.400000e+03	1.536067e-14	6.060654e-15	6.060654e-15
6.400000e+03	6.440000e+03	1.055357e-14	5.291712e-15	5.291712e-15
6.440000e+03	6.480000e+03	1.314930e-14	6.514444e-15	6.514444e-15
6.480000e+03	6.520000e+03	5.065228e-14	3.211733e-14	3.211733e-14
6.520000e+03	6.560000e+03	1.207396e-14	7.342264e-15	7.342264e-15
6.560000e+03	6.600000e+03	2.525220e-14	2.102621e-14	2.102621e-14
6.600000e+03	6.640000e+03	1.025485e-14	4.034303e-15	4.034303e-15
6.640000e+03	6.680000e+03	8.591546e-15	3.473699e-15	3.473699e-15
6.680000e+03	6.720000e+03	1.015809e-14	4.118623e-15	4.118623e-15
6.720000e+03	6.760000e+03	8.078385e-14	6.015766e-14	6.015766e-14
6.760000e+03	6.800000e+03	2.147955e-14	1.489916e-14	1.489916e-14
6.800000e+03	6.840000e+03	1.743144e-14	9.562565e-15	9.562565e-15
6.840000e+03	6.880000e+03	1.811751e-15	9.830722e-16	9.830722e-16
6.880000e+03	6.920000e+03	2.111484e-14	1.118393e-14	1.118393e-14
6.920000e+03	6.960000e+03	4.067720e-15	1.725451e-15	1.725451e-15
6.960000e+03	7.000000e+03	8.300326e-15	3.611301e-15	3.611301e-15
7.000000e+03	7.040000e+03	5.536956e-15	3.435702e-15	3.435702e-15
7.040000e+03	7.080000e+03	9.571977e-16	6.693941e-16	6.693941e-16
7.080000e+03	7.120000e+03	4.574280e-16	2.200021e-16	2.200021e-16
7.120000e+03	7.160000e+03	9.079058e-16	3.361320e-16	3.361320e-16
7.160000e+03	7.200000e+03	1.289867e-14	1.088364e-14	1.088364e-14
7.200000e+03	7.240000e+03	2.500313e-15	1.285109e-15	1.285109e-15
7.240000e+03	7.280000e+03	1.292565e-15	7.186302e-16	7.186302e-16
7.280000e+03	7.320000e+03	1.669523e-15	1.220051e-15	1.220051e-15
7.320000e+03	7.360000e+03	3.733835e-14	2.644781e-14	2.644781e-14
7.360000e+03	7.400000e+03	1.353236e-15	6.611371e-16	6.611371e-16
7.400000e+03	7.440000e+03	6.473571e-16	5.492768e-16	5.492768e-16
7.440000e+03	7.480000e+03	6.985610e-16	4.551853e-16	4.551853e-16
7.480000e+03	7.520000e+03	1.237073e-15	7.495298e-16	7.495298e-16
7.520000e+03	7.560000e+03	4.197101e-16	2.879396e-16	2.879396e-16
7.560000e+03	7.600000e+03	2.443604e-15	1.268604e-15	1.268604e-15
7.600000e+03	7.640000e+03	1.830162e-16	1.104092e-16	1.104092e-16
7.640000e+03	7.680000e+03	3.176056e-16	1.615618e-16	1.615618e-16
7.680000e+03	7.720000e+03	1.599133e-16	8.038252e-17	8.038252e-17
7.720000e+03	7.760000e+03	6.056446e-16	5.547766e-16	5.547766e-16
7.760000e+03	7.800000e+03	1.307884e-16	9.090512e-17	9.090512e-17
7.800000e+03	7.840000e+03	8.033212e-16	7.273090e-16	7.273090e-16
7.840000e+03	7.880000e+03	1.585160e-16	1.315144e-16	1.315144e-16
7.880000e+03	7.920000e+03	9.754892e-17	6.373926e-17	6.373926e-17
7.920000e+03	7.960000e+03	4.892724e-17	2.887440e-17	2.887440e-17
7.960000e+03	8.000000e+03	1.881701e-15	1.844335e-15	1.844335e-15
8.000000e+03	8.040000e+03	4.930554e-17	2.417250e-17	2.417250e-17
8.040000e+03	8.080000e+03	1.699077e-17	7.144252e-18	7.144252e-18
8.080000e+03	8.120000e+03	2.610412e-16	2.471063e-16	2.471063e-16
8.120000e+03	8.160000e+03	8.335886e-17	7.951020e-17	7.951020e-17
8.160000e+03	8.200000e+03	2.321748e-15	2.192572e-15	2.192572e-15
8.200000e+03	8.240000e+03	1.191807e-16	1.090593e-16	1.090593e-16
8.240000e+03	8.280000e+03	1.635833e-18	4.222810e-18	4.222810e-18
8.280000e+03	8.320000e+03	2.083860e-17	1.602591e-17	1.602591e-17
8.320000e+03	8.360000e+03	9.025798e-17	8.365740e-17	8.365740e-17
8.360000e+03	8.400000e+03	6.393474e-16	6.269386e-16	6.269386e-16
8.400000e+03	8.440000e+03	5.339028e-18	6.322626e-18	6.322626e-18
8.440000e+03	8.480000e+03	1.987853e-17	1.314012e-17	1.314012e-17
8.480000e+03	8.520000e+03	1.089427e-16	1.072741e-16	1.072741e-16
8.520000e+03	8.560000e+03	2.347442e-16	2.249118e-16	2.249118e-16
8.560000e+03	8.600000e+03	2.057588e-17	1.993639e-17	1.993639e-17
8.600000e+03	8.640000e+03	5.151182e-17	4.682546e-17	4.682546e-17
8.640000e+03	8.680000e+03	1.496029e-19	9.343276e-20	9.343276e-20
8.680000e+03	8.720000e+03	1.615068e-16	1.309371e-16	1.309371e-16
8.720000e+03	8.760000e+03	2.357436e-16	2.354122e-16	2.354122e-16
8.760000e+03	8.800000e+03	8.153146e-19	5.775792e-19	5.775792e-19
8.800000e+03	8.840000e+03	2.045328e-17	1.935857e-17	1.935857e-17
8.840000e+03	8.880000e+03	3.107614e-17	2.935678e-17	2.935678e-17
8.880000e+03	8.920000e+03	1.688862e-16	1.214467e-16	1.214467e-16
8.920000e+03	8.960000e+03	2.232678e-17	2.225984e-17	2.225984e-17
8.960000e+03	9.000000e+03	3.033120e-20	1.743439e-20	1.743439e-20
9.000000e+03	9.040000e+03	2.627676e-19	2.290328e-19	2.290328e-19
9.040000e+03	9.080000e+03	2.694878e-19	1.837576e-19	1.837576e-19
9.080000e+03	9.120000e+03	1.651369e-17	1.900075e-17	1.900075e-17
9.120000e+03	9.160000e+03	6.100980e-21	7.173900e-21	7.173900e-21
9.160000e+03	9.200000e+03	1.061623e-19	8.599888e-20	8.599888e-20
9.200000e+03	9.240000e+03	7.914110e-17	7.741670e-17	7.741670e-17
9.240000e+03	9.280000e+03	9.558498e-17	8.802370e-17	8.802370e-17
9.280000e+03	9.320000e+03	1.912816e-17	1.911798e-17	1.911798e-17
9.320000e+03	9.360000e+03	2.030842e-19	1.167550e-19	1.167550e-19
9.360000e+03	9.400000e+03	5.351788e-18	5.351550e-18	5.351550e-18
9.400000e+03	9.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+03	9.480000e+03	-1.112404e-23	1.112404e-23	1.112404e-23
9.480000e+03	9.520000e+03	4.108424e-19	2.491286e-19	2.491286e-19
9.520000e+03	9.560000e+03	1.726150e-22	1.244223e-22	1.244223e-22
9.560000e+03	9.600000e+03	1.159808e-19	1.078980e-19	1.078980e-19
9.600000e+03	9.640000e+03	3.796016e-21	3.796016e-21	3.796016e-21
9.640000e+03	9.680000e+03	9.490052e-19	9.471834e-19	9.471834e-19
9.680000e+03	9.720000e+03	3.840902e-17	3.840806e-17	3.840806e-17
9.720000e+03	9.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.840000e+03	4.557984e-21	4.526694e-21	4.526694e-21
9.840000e+03	9.880000e+03	1.283759e-19	1.283482e-19	1.283482e-19
9.880000e+03	9.920000e+03	2.426518e-20	2.426518e-20	2.426518e-20
9.920000e+03	9.960000e+03	2.337090e-22	2.337090e-22	2.337090e-22
9.960000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.004000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+04	1.008000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+04	1.012000e+04	2.714494e-19	2.513212e-19	2.513212e-19
1.012000e+04	1.016000e+04	1.984207e-21	1.984207e-21	1.984207e-21
1.016000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.024000e+04	3.015496e-17	3.014684e-17	3.014684e-17
1.024000e+04	1.028000e+04	4.219258e-18	4.219258e-18	4.219258e-18
1.028000e+04	1.032000e+04	1.807423e-18	1.931886e-18	1.931886e-18
1.032000e+04	1.036000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+04	1.040000e+04	8.447654e-22	8.447654e-22	8.447654e-22
1.040000e+04	1.044000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+04	1.048000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+04	1.052000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+04	1.056000e+04	-1.281208e-22	1.281208e-22	1.281208e-22
1.056000e+04	1.060000e+04	5.243130e-19	5.243130e-19	5.243130e-19
1.060000e+04	1.064000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+04	1.068000e+04	2.006644e-17	2.006644e-17	2.006644e-17
1.068000e+04	1.072000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+04	1.076000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.084000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+04	1.088000e+04	2.944358e-22	2.944356e-22	2.944356e-22
1.088000e+04	1.092000e+04	4.829330e-22	4.829330e-22	4.829330e-22
1.092000e+04	1.096000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.104000e+04	8.127880e-21	8.071942e-21	8.071942e-21
1.104000e+04	1.108000e+04	5.269828e-20	5.270224e-20	5.270224e-20
1.108000e+04	1.112000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+04	1.116000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+04	1.120000e+04	1.931974e-22	1.931974e-22	1.931974e-22
1.120000e+04	1.124000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+04	1.128000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+04	1.132000e+04	-9.938450e-24	1.066632e-23	1.066632e-23
1.132000e+04	1.136000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.152000e+04	-4.947568e-24	4.947568e-24	4.947568e-24
1.152000e+04	1.156000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.164000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+04	1.168000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.176000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.184000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.192000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /lo-s[Nominal]
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 5.866183062381419e-09, dn: 5.866183062381419e-09}}, 2: {"": {up: 2.300066345099947e-07, dn: 2.300066345099947e-07}}, 3: {"": {up: 6.71126507500774e-07, dn: 6.71126507500774e-07}}, 4: {"": {up: 6.530892162841571e-07, dn: 6.530892162841571e-07}}, 5: {"": {up: 4.85274866635178e-07, dn: 4.85274866635178e-07}}, 6: {"": {up: 3.894651512478381e-07, dn: 3.894651512478381e-07}}, 7: {"": {up: 3.172331348179678e-07, dn: 3.172331348179678e-07}}, 8: {"": {up: 2.633578949944137e-07, dn: 2.633578949944137e-07}}, 9: {"": {up: 2.155708515179315e-07, dn: 2.155708515179315e-07}}, 10: {"": {up: 1.794026353950145e-07, dn: 1.794026353950145e-07}}, 11: {"": {up: 1.493577694114564e-07, dn: 1.493577694114564e-07}}, 12: {"": {up: 1.20228386554094e-07, dn: 1.20228386554094e-07}}, 13: {"": {up: 9.256922842782927e-08, dn: 9.256922842782927e-08}}, 14: {"": {up: 7.1982557945056e-08, dn: 7.1982557945056e-08}}, 15: {"": {up: 5.729855929710223e-08, dn: 5.729855929710223e-08}}, 16: {"": {up: 4.629000902969273e-08, dn: 4.629000902969273e-08}}, 17: {"": {up: 3.775746199356002e-08, dn: 3.775746199356002e-08}}, 18: {"": {up: 3.133862406650259e-08, dn: 3.133862406650259e-08}}, 19: {"": {up: 2.595476540079317e-08, dn: 2.595476540079317e-08}}, 20: {"": {up: 2.191224774337081e-08, dn: 2.191224774337081e-08}}, 21: {"": {up: 1.846274037555724e-08, dn: 1.846274037555724e-08}}, 22: {"": {up: 1.564816453586033e-08, dn: 1.564816453586033e-08}}, 23: {"": {up: 1.323723586564756e-08, dn: 1.323723586564756e-08}}, 24: {"": {up: 1.129304681363142e-08, dn: 1.129304681363142e-08}}, 25: {"": {up: 9.619133130047271e-09, dn: 9.619133130047271e-09}}, 26: {"": {up: 8.233626146263592e-09, dn: 8.233626146263592e-09}}, 27: {"": {up: 7.075470339293963e-09, dn: 7.075470339293963e-09}}, 28: {"": {up: 6.132136011922165e-09, dn: 6.132136011922165e-09}}, 29: {"": {up: 5.225511233688639e-09, dn: 5.225511233688639e-09}}, 30: {"": {up: 4.437060633574539e-09, dn: 4.437060633574539e-09}}, 31: {"": {up: 4.00917702576649e-09, dn: 4.00917702576649e-09}}, 32: {"": {up: 3.385579882918092e-09, dn: 3.385579882918092e-09}}, 33: {"": {up: 2.940816071454643e-09, dn: 2.940816071454643e-09}}, 34: {"": {up: 2.608130885736562e-09, dn: 2.608130885736562e-09}}, 35: {"": {up: 2.296422121132981e-09, dn: 2.296422121132981e-09}}, 36: {"": {up: 1.945073231838172e-09, dn: 1.945073231838172e-09}}, 37: {"": {up: 1.739148290673357e-09, dn: 1.739148290673357e-09}}, 38: {"": {up: 1.502908566010583e-09, dn: 1.502908566010583e-09}}, 39: {"": {up: 1.245537414171904e-09, dn: 1.245537414171904e-09}}, 40: {"": {up: 1.090167060278945e-09, dn: 1.090167060278945e-09}}, 41: {"": {up: 1.050288166904701e-09, dn: 1.050288166904701e-09}}, 42: {"": {up: 9.031640687006447e-10, dn: 9.031640687006447e-10}}, 43: {"": {up: 8.242997541478088e-10, dn: 8.242997541478088e-10}}, 44: {"": {up: 6.736619084962964e-10, dn: 6.736619084962964e-10}}, 45: {"": {up: 6.219438811829896e-10, dn: 6.219438811829896e-10}}, 46: {"": {up: 5.587760938775672e-10, dn: 5.587760938775672e-10}}, 47: {"": {up: 4.871855785513664e-10, dn: 4.871855785513664e-10}}, 48: {"": {up: 3.98203036144809e-10, dn: 3.98203036144809e-10}}, 49: {"": {up: 3.590526671301366e-10, dn: 3.590526671301366e-10}}, 50: {"": {up: 3.00408536416172e-10, dn: 3.00408536416172e-10}}, 51: {"": {up: 3.07958339991794e-10, dn: 3.07958339991794e-10}}, 52: {"": {up: 2.61296561626928e-10, dn: 2.61296561626928e-10}}, 53: {"": {up: 2.304508412971046e-10, dn: 2.304508412971046e-10}}, 54: {"": {up: 1.906961088711733e-10, dn: 1.906961088711733e-10}}, 55: {"": {up: 1.746914819760369e-10, dn: 1.746914819760369e-10}}, 56: {"": {up: 1.564358892970045e-10, dn: 1.564358892970045e-10}}, 57: {"": {up: 1.514842407707343e-10, dn: 1.514842407707343e-10}}, 58: {"": {up: 1.246434001991243e-10, dn: 1.246434001991243e-10}}, 59: {"": {up: 1.030916513832566e-10, dn: 1.030916513832566e-10}}, 60: {"": {up: 9.172363272834665e-11, dn: 9.172363272834665e-11}}, 61: {"": {up: 8.257811872419391e-11, dn: 8.257811872419391e-11}}, 62: {"": {up: 7.843142146474677e-11, dn: 7.843142146474677e-11}}, 63: {"": {up: 8.287907035076124e-11, dn: 8.287907035076124e-11}}, 64: {"": {up: 5.734123138087648e-11, dn: 5.734123138087648e-11}}, 65: {"": {up: 6.552599104681585e-11, dn: 6.552599104681585e-11}}, 66: {"": {up: 8.476617318838599e-11, dn: 8.476617318838599e-11}}, 67: {"": {up: 4.316976284311268e-11, dn: 4.316976284311268e-11}}, 68: {"": {up: 4.267580214636523e-11, dn: 4.267580214636523e-11}}, 69: {"": {up: 3.703339448751099e-11, dn: 3.703339448751099e-11}}, 70: {"": {up: 2.768114933975448e-11, dn: 2.768114933975448e-11}}, 71: {"": {up: 2.624099330533591e-11, dn: 2.624099330533591e-11}}, 72: {"": {up: 2.977059477368604e-11, dn: 2.977059477368604e-11}}, 73: {"": {up: 1.925819901038196e-11, dn: 1.925819901038196e-11}}, 74: {"": {up: 2.483474333639766e-11, dn: 2.483474333639766e-11}}, 75: {"": {up: 1.440520155284166e-11, dn: 1.440520155284166e-11}}, 76: {"": {up: 2.836095187270647e-11, dn: 2.836095187270647e-11}}, 77: {"": {up: 1.433756535456129e-11, dn: 1.433756535456129e-11}}, 78: {"": {up: 1.189073704141474e-11, dn: 1.189073704141474e-11}}, 79: {"": {up: 1.198112483741606e-11, dn: 1.198112483741606e-11}}, 80: {"": {up: 7.79792257043016e-12, dn: 7.79792257043016e-12}}, 81: {"": {up: 1.533528342886605e-11, dn: 1.533528342886605e-11}}, 82: {"": {up: 8.692427063161145e-12, dn: 8.692427063161145e-12}}, 83: {"": {up: 7.192304588709432e-12, dn: 7.192304588709432e-12}}, 84: {"": {up: 5.856007285118136e-12, dn: 5.856007285118136e-12}}, 85: {"": {up: 8.362262250171853e-12, dn: 8.362262250171853e-12}}, 86: {"": {up: 4.947655332805291e-12, dn: 4.947655332805291e-12}}, 87: {"": {up: 3.248992979242167e-12, dn: 3.248992979242167e-12}}, 88: {"": {up: 4.720648149106979e-12, dn: 4.720648149106979e-12}}, 89: {"": {up: 2.962766328836966e-12, dn: 2.962766328836966e-12}}, 90: {"": {up: 2.866581322486375e-12, dn: 2.866581322486375e-12}}, 91: {"": {up: 2.233892567460117e-12, dn: 2.233892567460117e-12}}, 92: {"": {up: 2.015664123619356e-12, dn: 2.015664123619356e-12}}, 93: {"": {up: 2.335100508869706e-12, dn: 2.335100508869706e-12}}, 94: {"": {up: 2.594401046458793e-12, dn: 2.594401046458793e-12}}, 95: {"": {up: 1.897247928947872e-12, dn: 1.897247928947872e-12}}, 96: {"": {up: 1.489312685875823e-12, dn: 1.489312685875823e-12}}, 97: {"": {up: 1.205749474990087e-12, dn: 1.205749474990087e-12}}, 98: {"": {up: 1.206209118814555e-12, dn: 1.206209118814555e-12}}, 99: {"": {up: 2.151644646925954e-12, dn: 2.151644646925954e-12}}, 100: {"": {up: 8.119811059519933e-13, dn: 8.119811059519933e-13}}, 101: {"": {up: 1.025015881687613e-12, dn: 1.025015881687613e-12}}, 102: {"": {up: 1.515682143215284e-12, dn: 1.515682143215284e-12}}, 103: {"": {up: 8.839862805528767e-13, dn: 8.839862805528767e-13}}, 104: {"": {up: 4.837763636583785e-13, dn: 4.837763636583785e-13}}, 105: {"": {up: 6.630722944555655e-13, dn: 6.630722944555655e-13}}, 106: {"": {up: 6.681152661236243e-13, dn: 6.681152661236243e-13}}, 107: {"": {up: 4.585489775839131e-13, dn: 4.585489775839131e-13}}, 108: {"": {up: 8.783583154624678e-13, dn: 8.783583154624678e-13}}, 109: {"": {up: 4.500990650695198e-13, dn: 4.500990650695198e-13}}, 110: {"": {up: 7.770387257370652e-13, dn: 7.770387257370652e-13}}, 111: {"": {up: 5.609191418417133e-13, dn: 5.609191418417133e-13}}, 112: {"": {up: 2.359344059892526e-13, dn: 2.359344059892526e-13}}, 113: {"": {up: 1.855685736014039e-13, dn: 1.855685736014039e-13}}, 114: {"": {up: 1.701828476558298e-13, dn: 1.701828476558298e-13}}, 115: {"": {up: 5.888581864189505e-13, dn: 5.888581864189505e-13}}, 116: {"": {up: 1.58365956765029e-13, dn: 1.58365956765029e-13}}, 117: {"": {up: 1.76767677636728e-13, dn: 1.76767677636728e-13}}, 118: {"": {up: 3.655636029722026e-13, dn: 3.655636029722026e-13}}, 119: {"": {up: 4.957832895232392e-13, dn: 4.957832895232392e-13}}, 120: {"": {up: 2.860293957732541e-13, dn: 2.860293957732541e-13}}, 121: {"": {up: 1.359175430413631e-13, dn: 1.359175430413631e-13}}, 122: {"": {up: 1.081228637490141e-13, dn: 1.081228637490141e-13}}, 123: {"": {up: 1.863258993080046e-13, dn: 1.863258993080046e-13}}, 124: {"": {up: 1.397077624262395e-13, dn: 1.397077624262395e-13}}, 125: {"": {up: 1.147709778292466e-13, dn: 1.147709778292466e-13}}, 126: {"": {up: 9.681293605991062e-14, dn: 9.681293605991062e-14}}, 127: {"": {up: 8.038858736307959e-14, dn: 8.038858736307959e-14}}, 128: {"": {up: 9.066566797346092e-14, dn: 9.066566797346092e-14}}, 129: {"": {up: 9.687885564760496e-14, dn: 9.687885564760496e-14}}, 130: {"": {up: 1.701198750176327e-13, dn: 1.701198750176327e-13}}, 131: {"": {up: 3.202760454327111e-14, dn: 3.202760454327111e-14}}, 132: {"": {up: 6.968267824858592e-14, dn: 6.968267824858592e-14}}, 133: {"": {up: 4.765926850915747e-14, dn: 4.765926850915747e-14}}, 134: {"": {up: 6.205950174875475e-14, dn: 6.205950174875475e-14}}, 135: {"": {up: 2.429994434752901e-14, dn: 2.429994434752901e-14}}, 136: {"": {up: 8.451881008030624e-14, dn: 8.451881008030624e-14}}, 137: {"": {up: 6.240939189167859e-14, dn: 6.240939189167859e-14}}, 138: {"": {up: 2.357726359806362e-14, dn: 2.357726359806362e-14}}, 139: {"": {up: 1.170124143245882e-14, dn: 1.170124143245882e-14}}, 140: {"": {up: 3.900927884108193e-14, dn: 3.900927884108193e-14}}, 141: {"": {up: 2.617106312909569e-14, dn: 2.617106312909569e-14}}, 142: {"": {up: 3.49420648291629e-14, dn: 3.49420648291629e-14}}, 143: {"": {up: 8.947030475046449e-15, dn: 8.947030475046449e-15}}, 144: {"": {up: 1.832187968494704e-14, dn: 1.832187968494704e-14}}, 145: {"": {up: 1.467391925450714e-14, dn: 1.467391925450714e-14}}, 146: {"": {up: 1.225987703749835e-14, dn: 1.225987703749835e-14}}, 147: {"": {up: 1.225532712988374e-14, dn: 1.225532712988374e-14}}, 148: {"": {up: 9.810679069857576e-15, dn: 9.810679069857576e-15}}, 149: {"": {up: 4.140740138858716e-14, dn: 4.140740138858716e-14}}, 150: {"": {up: 2.519724691651906e-15, dn: 2.519724691651906e-15}}, 151: {"": {up: 2.960296761732266e-14, dn: 2.960296761732266e-14}}, 152: {"": {up: 3.561700176766043e-15, dn: 3.561700176766043e-15}}, 153: {"": {up: 6.729062254005604e-15, dn: 6.729062254005604e-15}}, 154: {"": {up: 7.653163824395256e-15, dn: 7.653163824395256e-15}}, 155: {"": {up: 3.327359456013241e-14, dn: 3.327359456013241e-14}}, 156: {"": {up: 1.354690611638571e-14, dn: 1.354690611638571e-14}}, 157: {"": {up: 5.70823717508993e-15, dn: 5.70823717508993e-15}}, 158: {"": {up: 1.556331944094675e-14, dn: 1.556331944094675e-14}}, 159: {"": {up: 3.030176576735922e-15, dn: 3.030176576735922e-15}}, 160: {"": {up: 2.432364664555196e-15, dn: 2.432364664555196e-15}}, 161: {"": {up: 3.255292289917279e-15, dn: 3.255292289917279e-15}}, 162: {"": {up: 1.60585594882357e-14, dn: 1.60585594882357e-14}}, 163: {"": {up: 3.670020225770746e-15, dn: 3.670020225770746e-15}}, 164: {"": {up: 1.051293280956386e-14, dn: 1.051293280956386e-14}}, 165: {"": {up: 2.016193310920027e-15, dn: 2.016193310920027e-15}}, 166: {"": {up: 1.736818572717034e-15, dn: 1.736818572717034e-15}}, 167: {"": {up: 2.058126260935145e-15, dn: 2.058126260935145e-15}}, 168: {"": {up: 2.932188869341078e-14, dn: 2.932188869341078e-14}}, 169: {"": {up: 7.448497166938947e-15, dn: 7.448497166938947e-15}}, 170: {"": {up: 4.700156362460014e-15, dn: 4.700156362460014e-15}}, 171: {"": {up: 4.915360865965524e-16, dn: 4.915360865965524e-16}}, 172: {"": {up: 5.591962633106583e-15, dn: 5.591962633106583e-15}}, 173: {"": {up: 8.627257460808602e-16, dn: 8.627257460808602e-16}}, 174: {"": {up: 1.691978154282761e-15, dn: 1.691978154282761e-15}}, 175: {"": {up: 1.71785052977324e-15, dn: 1.71785052977324e-15}}, 176: {"": {up: 5.788891960562e-17, dn: 5.788891960562e-17}}, 177: {"": {up: 1.096524100300253e-16, dn: 1.096524100300253e-16}}, 178: {"": {up: 1.680655307363933e-16, dn: 1.680655307363933e-16}}, 179: {"": {up: 5.441663814432678e-15, dn: 5.441663814432678e-15}}, 180: {"": {up: 6.407050770446044e-16, dn: 6.407050770446044e-16}}, 181: {"": {up: 3.593150690886329e-16, dn: 3.593150690886329e-16}}, 182: {"": {up: 6.098097682154505e-16, dn: 6.098097682154505e-16}}, 183: {"": {up: 1.322389972078982e-14, dn: 1.322389972078982e-14}}, 184: {"": {up: 3.305393713441717e-16, dn: 3.305393713441717e-16}}, 185: {"": {up: 2.746384182734566e-16, dn: 2.746384182734566e-16}}, 186: {"": {up: 2.274854130924579e-16, dn: 2.274854130924579e-16}}, 187: {"": {up: 3.747648669911385e-16, dn: 3.747648669911385e-16}}, 188: {"": {up: 1.437188434445991e-16, dn: 1.437188434445991e-16}}, 189: {"": {up: 6.334874359889737e-16, dn: 6.334874359889737e-16}}, 190: {"": {up: 5.520460346598074e-17, dn: 5.520460346598074e-17}}, 191: {"": {up: 8.078087983642638e-17, dn: 8.078087983642638e-17}}, 192: {"": {up: 4.01912565392494e-17, dn: 4.01912565392494e-17}}, 193: {"": {up: 2.773882696989935e-16, dn: 2.773882696989935e-16}}, 194: {"": {up: 4.545255592467149e-17, dn: 4.545255592467149e-17}}, 195: {"": {up: 3.636545122892295e-16, dn: 3.636545122892295e-16}}, 196: {"": {up: 6.575718640610444e-17, dn: 6.575718640610444e-17}}, 197: {"": {up: 3.186963183263673e-17, dn: 3.186963183263673e-17}}, 198: {"": {up: 1.44371956916909e-17, dn: 1.44371956916909e-17}}, 199: {"": {up: 9.221676958677476e-16, dn: 9.221676958677476e-16}}, 200: {"": {up: 1.208624653105091e-17, dn: 1.208624653105091e-17}}, 201: {"": {up: 3.572125524702754e-18, dn: 3.572125524702754e-18}}, 202: {"": {up: 1.235531496025383e-16, dn: 1.235531496025383e-16}}, 203: {"": {up: 3.975510450834135e-17, dn: 3.975510450834135e-17}}, 204: {"": {up: 1.096285976399919e-15, dn: 1.096285976399919e-15}}, 205: {"": {up: 5.449451345354745e-17, dn: 5.449451345354745e-17}}, 206: {"": {up: 2.111405025236939e-18, dn: 2.111405025236939e-18}}, 207: {"": {up: 8.012954249302713e-18, dn: 8.012954249302713e-18}}, 208: {"": {up: 4.182870451539743e-17, dn: 4.182870451539743e-17}}, 209: {"": {up: 3.134693486866383e-16, dn: 3.134693486866383e-16}}, 210: {"": {up: 3.161312730272879e-18, dn: 3.161312730272879e-18}}, 211: {"": {up: 6.570060407893121e-18, dn: 6.570060407893121e-18}}, 212: {"": {up: 5.363692548718855e-17, dn: 5.363692548718855e-17}}, 213: {"": {up: 1.124559363625997e-16, dn: 1.124559363625997e-16}}, 214: {"": {up: 9.968193677501843e-18, dn: 9.968193677501843e-18}}, 215: {"": {up: 2.341273253637867e-17, dn: 2.341273253637867e-17}}, 216: {"": {up: 4.671638424281456e-20, dn: 4.671638424281456e-20}}, 217: {"": {up: 6.546853179407569e-17, dn: 6.546853179407569e-17}}, 218: {"": {up: 1.177060673729426e-16, dn: 1.177060673729426e-16}}, 219: {"": {up: 2.880391189543923e-19, dn: 2.880391189543923e-19}}, 220: {"": {up: 9.679284613754003e-18, dn: 9.679284613754003e-18}}, 221: {"": {up: 1.467839069086001e-17, dn: 1.467839069086001e-17}}, 222: {"": {up: 6.072333202941401e-17, dn: 6.072333202941401e-17}}, 223: {"": {up: 1.112992208529938e-17, dn: 1.112992208529938e-17}}, 224: {"": {up: 8.717195108829273e-21, dn: 8.717195108829273e-21}}, 225: {"": {up: 1.145164422060149e-19, dn: 1.145164422060149e-19}}, 226: {"": {up: 9.187879730451263e-20, dn: 9.187879730451263e-20}}, 227: {"": {up: 9.5003726928196e-18, dn: 9.5003726928196e-18}}, 228: {"": {up: 3.586950459226993e-21, dn: 3.586950459226993e-21}}, 229: {"": {up: 4.29994363888877e-20, dn: 4.29994363888877e-20}}, 230: {"": {up: 3.870835332924214e-17, dn: 3.870835332924214e-17}}, 231: {"": {up: 4.401184757041101e-17, dn: 4.401184757041101e-17}}, 232: {"": {up: 9.558990117661457e-18, dn: 9.558990117661457e-18}}, 233: {"": {up: 5.837750944962163e-20, dn: 5.837750944962163e-20}}, 234: {"": {up: 2.675775066183969e-18, dn: 2.675775066183969e-18}}, 235: {"": {up: 0, dn: 0}}, 236: {"": {up: 5.562021658224884e-24, dn: 5.562021658224884e-24}}, 237: {"": {up: 1.245643291792306e-19, dn: 1.245643291792306e-19}}, 238: {"": {up: 6.221112765504124e-23, dn: 6.221112765504124e-23}}, 239: {"": {up: 5.394899275876741e-20, dn: 5.394899275876741e-20}}, 240: {"": {up: 1.898008478825697e-21, dn: 1.898008478825697e-21}}, 241: {"": {up: 4.735916556057431e-19, dn: 4.735916556057431e-19}}, 242: {"": {up: 1.920403096271847e-17, dn: 1.920403096271847e-17}}, 243: {"": {up: 0, dn: 0}}, 244: {"": {up: 0, dn: 0}}, 245: {"": {up: 2.263347092455001e-21, dn: 2.263347092455001e-21}}, 246: {"": {up: 6.41741091550666e-20, dn: 6.41741091550666e-20}}, 247: {"": {up: 1.21325904350217e-20, dn: 1.21325904350217e-20}}, 248: {"": {up: 1.168545025128456e-22, dn: 1.168545025128456e-22}}, 249: {"": {up: 0, dn: 0}}, 250: {"": {up: 0, dn: 0}}, 251: {"": {up: 0, dn: 0}}, 252: {"": {up: 1.256605732619075e-19, dn: 1.256605732619075e-19}}, 253: {"": {up: 9.9210352437666e-22, dn: 9.9210352437666e-22}}, 254: {"": {up: 0, dn: 0}}, 255: {"": {up: 1.507342393044871e-17, dn: 1.507342393044871e-17}}, 256: {"": {up: 2.109628523458834e-18, dn: 2.109628523458834e-18}}, 257: {"": {up: 9.659431335399152e-19, dn: 9.659431335399152e-19}}, 258: {"": {up: 0, dn: 0}}, 259: {"": {up: 4.223826550971137e-22, dn: 4.223826550971137e-22}}, 260: {"": {up: 0, dn: 0}}, 261: {"": {up: 0, dn: 0}}, 262: {"": {up: 0, dn: 0}}, 263: {"": {up: 6.406038967004515e-23, dn: 6.406038967004515e-23}}, 264: {"": {up: 0, dn: 0}}, 265: {"": {up: 0, dn: 0}}, 266: {"": {up: 1.003322086945617e-17, dn: 1.003322086945617e-17}}, 267: {"": {up: 0, dn: 0}}, 268: {"": {up: 0, dn: 0}}, 269: {"": {up: 0, dn: 0}}, 270: {"": {up: 0, dn: 0}}, 271: {"": {up: 1.472177594342439e-22, dn: 1.472177594342439e-22}}, 272: {"": {up: 2.414665319000644e-22, dn: 2.414665319000644e-22}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 4.035970593426176e-21, dn: 4.035970593426176e-21}}, 276: {"": {up: 2.635112498629929e-20, dn: 2.635112498629929e-20}}, 277: {"": {up: 0, dn: 0}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 9.659868928572042e-23, dn: 9.659868928572042e-23}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 0, dn: 0}}, 282: {"": {up: 5.333161048474183e-24, dn: 5.333161048474183e-24}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 2.473784493905789e-24, dn: 2.473784493905789e-24}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 0, dn: 0}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 0, dn: 0}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}}
LineColor=pink!80!black
LineStyle=solid
LineWidth=1.5pt
Name=lo-s[Nominal]
Path=lo-s[Nominal]
Scale=2.
Title=$|s|^2$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	4.018011e-07	5.866183e-09	5.866183e-09
8.000000e+01	1.200000e+02	7.240073e-05	2.300066e-07	2.300066e-07
1.200000e+02	1.600000e+02	9.393283e-04	6.711265e-07	6.711265e-07
1.600000e+02	2.000000e+02	1.765124e-03	6.530892e-07	6.530892e-07
2.000000e+02	2.400000e+02	1.575930e-03	4.852749e-07	4.852749e-07
2.400000e+02	2.800000e+02	1.238665e-03	3.894652e-07	3.894652e-07
2.800000e+02	3.200000e+02	9.499134e-04	3.172331e-07	3.172331e-07
3.200000e+02	3.600000e+02	7.229486e-04	2.633579e-07	2.633579e-07
3.600000e+02	4.000000e+02	5.494946e-04	2.155709e-07	2.155709e-07
4.000000e+02	4.400000e+02	4.201721e-04	1.794026e-07	1.794026e-07
4.400000e+02	4.800000e+02	3.228402e-04	1.493578e-07	1.493578e-07
4.800000e+02	5.200000e+02	2.425048e-04	1.202284e-07	1.202284e-07
5.200000e+02	5.600000e+02	1.752352e-04	9.256923e-08	9.256923e-08
5.600000e+02	6.000000e+02	1.272489e-04	7.198256e-08	7.198256e-08
6.000000e+02	6.400000e+02	9.313790e-05	5.729856e-08	5.729856e-08
6.400000e+02	6.800000e+02	6.881885e-05	4.629001e-08	4.629001e-08
6.800000e+02	7.200000e+02	5.109392e-05	3.775746e-08	3.775746e-08
7.200000e+02	7.600000e+02	3.810440e-05	3.133862e-08	3.133862e-08
7.600000e+02	8.000000e+02	2.846750e-05	2.595477e-08	2.595477e-08
8.000000e+02	8.400000e+02	2.134610e-05	2.191225e-08	2.191225e-08
8.400000e+02	8.800000e+02	1.598729e-05	1.846274e-08	1.846274e-08
8.800000e+02	9.200000e+02	1.199817e-05	1.564816e-08	1.564816e-08
9.200000e+02	9.600000e+02	8.988738e-06	1.323724e-08	1.323724e-08
9.600000e+02	1.000000e+03	6.774894e-06	1.129305e-08	1.129305e-08
1.000000e+03	1.040000e+03	5.143876e-06	9.619133e-09	9.619133e-09
1.040000e+03	1.080000e+03	3.914022e-06	8.233626e-09	8.233626e-09
1.080000e+03	1.120000e+03	3.008076e-06	7.075470e-09	7.075470e-09
1.120000e+03	1.160000e+03	2.329286e-06	6.132136e-09	6.132136e-09
1.160000e+03	1.200000e+03	1.811257e-06	5.225511e-09	5.225511e-09
1.200000e+03	1.240000e+03	1.402866e-06	4.437061e-09	4.437061e-09
1.240000e+03	1.280000e+03	1.116391e-06	4.009177e-09	4.009177e-09
1.280000e+03	1.320000e+03	8.753610e-07	3.385580e-09	3.385580e-09
1.320000e+03	1.360000e+03	6.936562e-07	2.940816e-09	2.940816e-09
1.360000e+03	1.400000e+03	5.528475e-07	2.608131e-09	2.608131e-09
1.400000e+03	1.440000e+03	4.414990e-07	2.296422e-09	2.296422e-09
1.440000e+03	1.480000e+03	3.551693e-07	1.945073e-09	1.945073e-09
1.480000e+03	1.520000e+03	2.842913e-07	1.739148e-09	1.739148e-09
1.520000e+03	1.560000e+03	2.307148e-07	1.502909e-09	1.502909e-09
1.560000e+03	1.600000e+03	1.816037e-07	1.245537e-09	1.245537e-09
1.600000e+03	1.640000e+03	1.479136e-07	1.090167e-09	1.090167e-09
1.640000e+03	1.680000e+03	1.244621e-07	1.050288e-09	1.050288e-09
1.680000e+03	1.720000e+03	1.001617e-07	9.031641e-10	9.031641e-10
1.720000e+03	1.760000e+03	8.365239e-08	8.242998e-10	8.242998e-10
1.760000e+03	1.800000e+03	6.627222e-08	6.736619e-10	6.736619e-10
1.800000e+03	1.840000e+03	5.586777e-08	6.219439e-10	6.219439e-10
1.840000e+03	1.880000e+03	4.534386e-08	5.587761e-10	5.587761e-10
1.880000e+03	1.920000e+03	3.781112e-08	4.871856e-10	4.871856e-10
1.920000e+03	1.960000e+03	3.015109e-08	3.982030e-10	3.982030e-10
1.960000e+03	2.000000e+03	2.548319e-08	3.590527e-10	3.590527e-10
2.000000e+03	2.040000e+03	2.092386e-08	3.004085e-10	3.004085e-10
2.040000e+03	2.080000e+03	1.829326e-08	3.079583e-10	3.079583e-10
2.080000e+03	2.120000e+03	1.498768e-08	2.612966e-10	2.612966e-10
2.120000e+03	2.160000e+03	1.263805e-08	2.304508e-10	2.304508e-10
2.160000e+03	2.200000e+03	1.028285e-08	1.906961e-10	1.906961e-10
2.200000e+03	2.240000e+03	8.682391e-09	1.746915e-10	1.746915e-10
2.240000e+03	2.280000e+03	7.199452e-09	1.564359e-10	1.564359e-10
2.280000e+03	2.320000e+03	6.197079e-09	1.514842e-10	1.514842e-10
2.320000e+03	2.360000e+03	5.226962e-09	1.246434e-10	1.246434e-10
2.360000e+03	2.400000e+03	4.224529e-09	1.030917e-10	1.030917e-10
2.400000e+03	2.440000e+03	3.647967e-09	9.172363e-11	9.172363e-11
2.440000e+03	2.480000e+03	3.003872e-09	8.257812e-11	8.257812e-11
2.480000e+03	2.520000e+03	2.716902e-09	7.843142e-11	7.843142e-11
2.520000e+03	2.560000e+03	2.209239e-09	8.287907e-11	8.287907e-11
2.560000e+03	2.600000e+03	1.858786e-09	5.734123e-11	5.734123e-11
2.600000e+03	2.640000e+03	1.691249e-09	6.552599e-11	6.552599e-11
2.640000e+03	2.680000e+03	1.398146e-09	8.476617e-11	8.476617e-11
2.680000e+03	2.720000e+03	1.162430e-09	4.316976e-11	4.316976e-11
2.720000e+03	2.760000e+03	9.936816e-10	4.267580e-11	4.267580e-11
2.760000e+03	2.800000e+03	8.780424e-10	3.703339e-11	3.703339e-11
2.800000e+03	2.840000e+03	7.092970e-10	2.768115e-11	2.768115e-11
2.840000e+03	2.880000e+03	6.135731e-10	2.624099e-11	2.624099e-11
2.880000e+03	2.920000e+03	5.479695e-10	2.977059e-11	2.977059e-11
2.920000e+03	2.960000e+03	4.192854e-10	1.925820e-11	1.925820e-11
2.960000e+03	3.000000e+03	3.908783e-10	2.483474e-11	2.483474e-11
3.000000e+03	3.040000e+03	3.093726e-10	1.440520e-11	1.440520e-11
3.040000e+03	3.080000e+03	2.935946e-10	2.836095e-11	2.836095e-11
3.080000e+03	3.120000e+03	2.516922e-10	1.433757e-11	1.433757e-11
3.120000e+03	3.160000e+03	2.077367e-10	1.189074e-11	1.189074e-11
3.160000e+03	3.200000e+03	1.883195e-10	1.198112e-11	1.198112e-11
3.200000e+03	3.240000e+03	1.444744e-10	7.797923e-12	7.797923e-12
3.240000e+03	3.280000e+03	1.518106e-10	1.533528e-11	1.533528e-11
3.280000e+03	3.320000e+03	1.196656e-10	8.692427e-12	8.692427e-12
3.320000e+03	3.360000e+03	9.960543e-11	7.192305e-12	7.192305e-12
3.360000e+03	3.400000e+03	8.753924e-11	5.856007e-12	5.856007e-12
3.400000e+03	3.440000e+03	8.395541e-11	8.362262e-12	8.362262e-12
3.440000e+03	3.480000e+03	6.293645e-11	4.947655e-12	4.947655e-12
3.480000e+03	3.520000e+03	4.982447e-11	3.248993e-12	3.248993e-12
3.520000e+03	3.560000e+03	4.791530e-11	4.720648e-12	4.720648e-12
3.560000e+03	3.600000e+03	3.886571e-11	2.962766e-12	2.962766e-12
3.600000e+03	3.640000e+03	3.693114e-11	2.866581e-12	2.866581e-12
3.640000e+03	3.680000e+03	2.860027e-11	2.233893e-12	2.233893e-12
3.680000e+03	3.720000e+03	2.527945e-11	2.015664e-12	2.015664e-12
3.720000e+03	3.760000e+03	2.502925e-11	2.335101e-12	2.335101e-12
3.760000e+03	3.800000e+03	2.418355e-11	2.594401e-12	2.594401e-12
3.800000e+03	3.840000e+03	1.788716e-11	1.897248e-12	1.897248e-12
3.840000e+03	3.880000e+03	1.528986e-11	1.489313e-12	1.489313e-12
3.880000e+03	3.920000e+03	1.346094e-11	1.205749e-12	1.205749e-12
3.920000e+03	3.960000e+03	1.004593e-11	1.206209e-12	1.206209e-12
3.960000e+03	4.000000e+03	1.398719e-11	2.151645e-12	2.151645e-12
4.000000e+03	4.040000e+03	7.842143e-12	8.119811e-13	8.119811e-13
4.040000e+03	4.080000e+03	7.680571e-12	1.025016e-12	1.025016e-12
4.080000e+03	4.120000e+03	7.313884e-12	1.515682e-12	1.515682e-12
4.120000e+03	4.160000e+03	6.497424e-12	8.839863e-13	8.839863e-13
4.160000e+03	4.200000e+03	4.246776e-12	4.837764e-13	4.837764e-13
4.200000e+03	4.240000e+03	5.434420e-12	6.630723e-13	6.630723e-13
4.240000e+03	4.280000e+03	4.590231e-12	6.681153e-13	6.681153e-13
4.280000e+03	4.320000e+03	3.494408e-12	4.585490e-13	4.585490e-13
4.320000e+03	4.360000e+03	3.765523e-12	8.783583e-13	8.783583e-13
4.360000e+03	4.400000e+03	2.871128e-12	4.500991e-13	4.500991e-13
4.400000e+03	4.440000e+03	2.986421e-12	7.770387e-13	7.770387e-13
4.440000e+03	4.480000e+03	2.379899e-12	5.609191e-13	5.609191e-13
4.480000e+03	4.520000e+03	1.485999e-12	2.359344e-13	2.359344e-13
4.520000e+03	4.560000e+03	1.308608e-12	1.855686e-13	1.855686e-13
4.560000e+03	4.600000e+03	1.316053e-12	1.701828e-13	1.701828e-13
4.600000e+03	4.640000e+03	2.106384e-12	5.888582e-13	5.888582e-13
4.640000e+03	4.680000e+03	9.568802e-13	1.583660e-13	1.583660e-13
4.680000e+03	4.720000e+03	9.971099e-13	1.767677e-13	1.767677e-13
4.720000e+03	4.760000e+03	1.390477e-12	3.655636e-13	3.655636e-13
4.760000e+03	4.800000e+03	1.169450e-12	4.957833e-13	4.957833e-13
4.800000e+03	4.840000e+03	1.049710e-12	2.860294e-13	2.860294e-13
4.840000e+03	4.880000e+03	7.935365e-13	1.359175e-13	1.359175e-13
4.880000e+03	4.920000e+03	5.412666e-13	1.081229e-13	1.081229e-13
4.920000e+03	4.960000e+03	4.930266e-13	1.863259e-13	1.863259e-13
4.960000e+03	5.000000e+03	6.061953e-13	1.397078e-13	1.397078e-13
5.000000e+03	5.040000e+03	4.059641e-13	1.147710e-13	1.147710e-13
5.040000e+03	5.080000e+03	4.034975e-13	9.681294e-14	9.681294e-14
5.080000e+03	5.120000e+03	3.629113e-13	8.038859e-14	8.038859e-14
5.120000e+03	5.160000e+03	3.241303e-13	9.066567e-14	9.066567e-14
5.160000e+03	5.200000e+03	3.043032e-13	9.687886e-14	9.687886e-14
5.200000e+03	5.240000e+03	4.546978e-13	1.701199e-13	1.701199e-13
5.240000e+03	5.280000e+03	1.254519e-13	3.202760e-14	3.202760e-14
5.280000e+03	5.320000e+03	2.690435e-13	6.968268e-14	6.968268e-14
5.320000e+03	5.360000e+03	1.883834e-13	4.765927e-14	4.765927e-14
5.360000e+03	5.400000e+03	2.080891e-13	6.205950e-14	6.205950e-14
5.400000e+03	5.440000e+03	1.119805e-13	2.429994e-14	2.429994e-14
5.440000e+03	5.480000e+03	1.872037e-13	8.451881e-14	8.451881e-14
5.480000e+03	5.520000e+03	2.253782e-13	6.240939e-14	6.240939e-14
5.520000e+03	5.560000e+03	7.671720e-14	2.357726e-14	2.357726e-14
5.560000e+03	5.600000e+03	4.582758e-14	1.170124e-14	1.170124e-14
5.600000e+03	5.640000e+03	1.014640e-13	3.900928e-14	3.900928e-14
5.640000e+03	5.680000e+03	7.264881e-14	2.617106e-14	2.617106e-14
5.680000e+03	5.720000e+03	7.942196e-14	3.494206e-14	3.494206e-14
5.720000e+03	5.760000e+03	2.392412e-14	8.947030e-15	8.947030e-15
5.760000e+03	5.800000e+03	4.148509e-14	1.832188e-14	1.832188e-14
5.800000e+03	5.840000e+03	4.785286e-14	1.467392e-14	1.467392e-14
5.840000e+03	5.880000e+03	3.440301e-14	1.225988e-14	1.225988e-14
5.880000e+03	5.920000e+03	2.588158e-14	1.225533e-14	1.225533e-14
5.920000e+03	5.960000e+03	3.453302e-14	9.810679e-15	9.810679e-15
5.960000e+03	6.000000e+03	6.402431e-14	4.140740e-14	4.140740e-14
6.000000e+03	6.040000e+03	9.087210e-15	2.519725e-15	2.519725e-15
6.040000e+03	6.080000e+03	4.803762e-14	2.960297e-14	2.960297e-14
6.080000e+03	6.120000e+03	1.431833e-14	3.561700e-15	3.561700e-15
6.120000e+03	6.160000e+03	1.776403e-14	6.729062e-15	6.729062e-15
6.160000e+03	6.200000e+03	1.613451e-14	7.653164e-15	7.653164e-15
6.200000e+03	6.240000e+03	5.492642e-14	3.327359e-14	3.327359e-14
6.240000e+03	6.280000e+03	2.924829e-14	1.354691e-14	1.354691e-14
6.280000e+03	6.320000e+03	1.046149e-14	5.708237e-15	5.708237e-15
6.320000e+03	6.360000e+03	2.740588e-14	1.556332e-14	1.556332e-14
6.360000e+03	6.400000e+03	7.648438e-15	3.030177e-15	3.030177e-15
6.400000e+03	6.440000e+03	4.228315e-15	2.432365e-15	2.432365e-15
6.440000e+03	6.480000e+03	6.442124e-15	3.255292e-15	3.255292e-15
6.480000e+03	6.520000e+03	2.522518e-14	1.605856e-14	1.605856e-14
6.520000e+03	6.560000e+03	5.922948e-15	3.670020e-15	3.670020e-15
6.560000e+03	6.600000e+03	1.256540e-14	1.051293e-14	1.051293e-14
6.600000e+03	6.640000e+03	5.059702e-15	2.016193e-15	2.016193e-15
6.640000e+03	6.680000e+03	4.281308e-15	1.736819e-15	1.736819e-15
6.680000e+03	6.720000e+03	4.977814e-15	2.058126e-15	2.058126e-15
6.720000e+03	6.760000e+03	3.368501e-14	2.932189e-14	2.932189e-14
6.760000e+03	6.800000e+03	1.060999e-14	7.448497e-15	7.448497e-15
6.800000e+03	6.840000e+03	7.775506e-15	4.700156e-15	4.700156e-15
6.840000e+03	6.880000e+03	9.058755e-16	4.915361e-16	4.915361e-16
6.880000e+03	6.920000e+03	1.055742e-14	5.591963e-15	5.591963e-15
6.920000e+03	6.960000e+03	2.033860e-15	8.627257e-16	8.627257e-16
6.960000e+03	7.000000e+03	3.519591e-15	1.691978e-15	1.691978e-15
7.000000e+03	7.040000e+03	2.768415e-15	1.717851e-15	1.717851e-15
7.040000e+03	7.080000e+03	1.487590e-16	5.788892e-17	5.788892e-17
7.080000e+03	7.120000e+03	2.181436e-16	1.096524e-16	1.096524e-16
7.120000e+03	7.160000e+03	4.535453e-16	1.680655e-16	1.680655e-16
7.160000e+03	7.200000e+03	6.407814e-15	5.441664e-15	5.441664e-15
7.200000e+03	7.240000e+03	1.193604e-15	6.407051e-16	6.407051e-16
7.240000e+03	7.280000e+03	6.462825e-16	3.593151e-16	3.593151e-16
7.280000e+03	7.320000e+03	8.185460e-16	6.098098e-16	6.098098e-16
7.320000e+03	7.360000e+03	1.865606e-14	1.322390e-14	1.322390e-14
7.360000e+03	7.400000e+03	6.722276e-16	3.305394e-16	3.305394e-16
7.400000e+03	7.440000e+03	3.236772e-16	2.746384e-16	2.746384e-16
7.440000e+03	7.480000e+03	3.419449e-16	2.274854e-16	2.274854e-16
7.480000e+03	7.520000e+03	6.185358e-16	3.747649e-16	3.747649e-16
7.520000e+03	7.560000e+03	2.008223e-16	1.437188e-16	1.437188e-16
7.560000e+03	7.600000e+03	1.176771e-15	6.334874e-16	6.334874e-16
7.600000e+03	7.640000e+03	9.150812e-17	5.520460e-17	5.520460e-17
7.640000e+03	7.680000e+03	1.588028e-16	8.078088e-17	8.078088e-17
7.680000e+03	7.720000e+03	7.995413e-17	4.019126e-17	4.019126e-17
7.720000e+03	7.760000e+03	3.028223e-16	2.773883e-16	2.773883e-16
7.760000e+03	7.800000e+03	6.538621e-17	4.545256e-17	4.545256e-17
7.800000e+03	7.840000e+03	4.016606e-16	3.636545e-16	3.636545e-16
7.840000e+03	7.880000e+03	7.925802e-17	6.575719e-17	6.575719e-17
7.880000e+03	7.920000e+03	4.877446e-17	3.186963e-17	3.186963e-17
7.920000e+03	7.960000e+03	2.446362e-17	1.443720e-17	1.443720e-17
7.960000e+03	8.000000e+03	9.408503e-16	9.221677e-16	9.221677e-16
8.000000e+03	8.040000e+03	2.465277e-17	1.208625e-17	1.208625e-17
8.040000e+03	8.080000e+03	8.495387e-18	3.572126e-18	3.572126e-18
8.080000e+03	8.120000e+03	1.304045e-16	1.235531e-16	1.235531e-16
8.120000e+03	8.160000e+03	4.167943e-17	3.975510e-17	3.975510e-17
8.160000e+03	8.200000e+03	1.160872e-15	1.096286e-15	1.096286e-15
8.200000e+03	8.240000e+03	5.763303e-17	5.449451e-17	5.449451e-17
8.240000e+03	8.280000e+03	8.179166e-19	2.111405e-18	2.111405e-18
8.280000e+03	8.320000e+03	1.041930e-17	8.012954e-18	8.012954e-18
8.320000e+03	8.360000e+03	4.512899e-17	4.182870e-17	4.182870e-17
8.360000e+03	8.400000e+03	3.196454e-16	3.134693e-16	3.134693e-16
8.400000e+03	8.440000e+03	2.669514e-18	3.161313e-18	3.161313e-18
8.440000e+03	8.480000e+03	9.939263e-18	6.570060e-18	6.570060e-18
8.480000e+03	8.520000e+03	5.435924e-17	5.363693e-17	5.363693e-17
8.520000e+03	8.560000e+03	1.173721e-16	1.124559e-16	1.124559e-16
8.560000e+03	8.600000e+03	1.028794e-17	9.968194e-18	9.968194e-18
8.600000e+03	8.640000e+03	2.575591e-17	2.341273e-17	2.341273e-17
8.640000e+03	8.680000e+03	7.480147e-20	4.671638e-20	4.671638e-20
8.680000e+03	8.720000e+03	8.075339e-17	6.546853e-17	6.546853e-17
8.720000e+03	8.760000e+03	1.178718e-16	1.177061e-16	1.177061e-16
8.760000e+03	8.800000e+03	4.284635e-19	2.880391e-19	2.880391e-19
8.800000e+03	8.840000e+03	1.022664e-17	9.679285e-18	9.679285e-18
8.840000e+03	8.880000e+03	1.553807e-17	1.467839e-17	1.467839e-17
8.880000e+03	8.920000e+03	8.444309e-17	6.072333e-17	6.072333e-17
8.920000e+03	8.960000e+03	1.116339e-17	1.112992e-17	1.112992e-17
8.960000e+03	9.000000e+03	1.516560e-20	8.717195e-21	8.717195e-21
9.000000e+03	9.040000e+03	1.313838e-19	1.145164e-19	1.145164e-19
9.040000e+03	9.080000e+03	1.347439e-19	9.187880e-20	9.187880e-20
9.080000e+03	9.120000e+03	8.256846e-18	9.500373e-18	9.500373e-18
9.120000e+03	9.160000e+03	3.050490e-21	3.586950e-21	3.586950e-21
9.160000e+03	9.200000e+03	5.308115e-20	4.299944e-20	4.299944e-20
9.200000e+03	9.240000e+03	3.957055e-17	3.870835e-17	3.870835e-17
9.240000e+03	9.280000e+03	4.779249e-17	4.401185e-17	4.401185e-17
9.280000e+03	9.320000e+03	9.564082e-18	9.558990e-18	9.558990e-18
9.320000e+03	9.360000e+03	1.015421e-19	5.837751e-20	5.837751e-20
9.360000e+03	9.400000e+03	2.675894e-18	2.675775e-18	2.675775e-18
9.400000e+03	9.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+03	9.480000e+03	-5.562022e-24	5.562022e-24	5.562022e-24
9.480000e+03	9.520000e+03	2.054212e-19	1.245643e-19	1.245643e-19
9.520000e+03	9.560000e+03	8.630751e-23	6.221113e-23	6.221113e-23
9.560000e+03	9.600000e+03	5.799038e-20	5.394899e-20	5.394899e-20
9.600000e+03	9.640000e+03	1.898008e-21	1.898008e-21	1.898008e-21
9.640000e+03	9.680000e+03	4.745026e-19	4.735917e-19	4.735917e-19
9.680000e+03	9.720000e+03	1.920451e-17	1.920403e-17	1.920403e-17
9.720000e+03	9.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.840000e+03	2.278992e-21	2.263347e-21	2.263347e-21
9.840000e+03	9.880000e+03	6.418796e-20	6.417411e-20	6.417411e-20
9.880000e+03	9.920000e+03	1.213259e-20	1.213259e-20	1.213259e-20
9.920000e+03	9.960000e+03	1.168545e-22	1.168545e-22	1.168545e-22
9.960000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.004000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+04	1.008000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+04	1.012000e+04	1.357247e-19	1.256606e-19	1.256606e-19
1.012000e+04	1.016000e+04	9.921035e-22	9.921035e-22	9.921035e-22
1.016000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.024000e+04	1.507748e-17	1.507342e-17	1.507342e-17
1.024000e+04	1.028000e+04	2.109629e-18	2.109629e-18	2.109629e-18
1.028000e+04	1.032000e+04	9.036640e-19	9.659431e-19	9.659431e-19
1.032000e+04	1.036000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+04	1.040000e+04	4.223827e-22	4.223827e-22	4.223827e-22
1.040000e+04	1.044000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+04	1.048000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+04	1.052000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+04	1.056000e+04	-6.406039e-23	6.406039e-23	6.406039e-23
1.056000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.064000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+04	1.068000e+04	1.003322e-17	1.003322e-17	1.003322e-17
1.068000e+04	1.072000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+04	1.076000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.084000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+04	1.088000e+04	1.472179e-22	1.472178e-22	1.472178e-22
1.088000e+04	1.092000e+04	2.414665e-22	2.414665e-22	2.414665e-22
1.092000e+04	1.096000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.104000e+04	4.063940e-21	4.035971e-21	4.035971e-21
1.104000e+04	1.108000e+04	2.634914e-20	2.635112e-20	2.635112e-20
1.108000e+04	1.112000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+04	1.116000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+04	1.120000e+04	9.659869e-23	9.659869e-23	9.659869e-23
1.120000e+04	1.124000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+04	1.128000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+04	1.132000e+04	-4.969225e-24	5.333161e-24	5.333161e-24
1.132000e+04	1.136000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.152000e+04	-2.473784e-24	2.473784e-24	2.473784e-24
1.152000e+04	1.156000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.164000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+04	1.168000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.176000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.184000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.192000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /lo-t[Nominal]
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 1.176767535107265e-10, dn: 1.176767535107265e-10}}, 2: {"": {up: 6.044931806064329e-09, dn: 6.044931806064329e-09}}, 3: {"": {up: 3.230425578270815e-08, dn: 3.230425578270815e-08}}, 4: {"": {up: 8.370826341010507e-08, dn: 8.370826341010507e-08}}, 5: {"": {up: 1.409048590818969e-07, dn: 1.409048590818969e-07}}, 6: {"": {up: 1.687669528087375e-07, dn: 1.687669528087375e-07}}, 7: {"": {up: 1.652326099547991e-07, dn: 1.652326099547991e-07}}, 8: {"": {up: 1.541992702766965e-07, dn: 1.541992702766965e-07}}, 9: {"": {up: 1.388410623864332e-07, dn: 1.388410623864332e-07}}, 10: {"": {up: 1.207513164229083e-07, dn: 1.207513164229083e-07}}, 11: {"": {up: 1.060244605399085e-07, dn: 1.060244605399085e-07}}, 12: {"": {up: 9.004714085839097e-08, dn: 9.004714085839097e-08}}, 13: {"": {up: 7.91529199197837e-08, dn: 7.91529199197837e-08}}, 14: {"": {up: 6.634187342570927e-08, dn: 6.634187342570927e-08}}, 15: {"": {up: 5.810541121387944e-08, dn: 5.810541121387944e-08}}, 16: {"": {up: 4.666011953973e-08, dn: 4.666011953973e-08}}, 17: {"": {up: 4.296127188317514e-08, dn: 4.296127188317514e-08}}, 18: {"": {up: 3.505167929086063e-08, dn: 3.505167929086063e-08}}, 19: {"": {up: 3.535790963797693e-08, dn: 3.535790963797693e-08}}, 20: {"": {up: 2.905782577838428e-08, dn: 2.905782577838428e-08}}, 21: {"": {up: 2.475251926186503e-08, dn: 2.475251926186503e-08}}, 22: {"": {up: 1.917058422123188e-08, dn: 1.917058422123188e-08}}, 23: {"": {up: 2.129278645805546e-08, dn: 2.129278645805546e-08}}, 24: {"": {up: 1.768417465518063e-08, dn: 1.768417465518063e-08}}, 25: {"": {up: 1.703190484568292e-08, dn: 1.703190484568292e-08}}, 26: {"": {up: 1.426825086626238e-08, dn: 1.426825086626238e-08}}, 27: {"": {up: 8.911431749549923e-09, dn: 8.911431749549923e-09}}, 28: {"": {up: 1.278441857047952e-08, dn: 1.278441857047952e-08}}, 29: {"": {up: 7.652519369370767e-09, dn: 7.652519369370767e-09}}, 30: {"": {up: 7.628816799151552e-09, dn: 7.628816799151552e-09}}, 31: {"": {up: 9.087279979031702e-09, dn: 9.087279979031702e-09}}, 32: {"": {up: 3.529561206610762e-09, dn: 3.529561206610762e-09}}, 33: {"": {up: 5.562073467877017e-09, dn: 5.562073467877017e-09}}, 34: {"": {up: 5.033313436150104e-09, dn: 5.033313436150104e-09}}, 35: {"": {up: 4.032630539266296e-09, dn: 4.032630539266296e-09}}, 36: {"": {up: 2.939676970899237e-09, dn: 2.939676970899237e-09}}, 37: {"": {up: 2.023742780854697e-09, dn: 2.023742780854697e-09}}, 38: {"": {up: 1.546030810291182e-09, dn: 1.546030810291182e-09}}, 39: {"": {up: 1.992712674593076e-09, dn: 1.992712674593076e-09}}, 40: {"": {up: 2.74746571917572e-09, dn: 2.74746571917572e-09}}, 41: {"": {up: 2.734062654172734e-09, dn: 2.734062654172734e-09}}, 42: {"": {up: 1.351936121301304e-09, dn: 1.351936121301304e-09}}, 43: {"": {up: 2.02064798596797e-09, dn: 2.02064798596797e-09}}, 44: {"": {up: 8.324477016846802e-10, dn: 8.324477016846802e-10}}, 45: {"": {up: 9.032361327264335e-10, dn: 9.032361327264335e-10}}, 46: {"": {up: 1.115139194947543e-09, dn: 1.115139194947543e-09}}, 47: {"": {up: 3.854074965176023e-10, dn: 3.854074965176023e-10}}, 48: {"": {up: 5.337040978212107e-10, dn: 5.337040978212107e-10}}, 49: {"": {up: 5.417739546512379e-10, dn: 5.417739546512379e-10}}, 50: {"": {up: 4.519559651245824e-10, dn: 4.519559651245824e-10}}, 51: {"": {up: 5.717705787124318e-10, dn: 5.717705787124318e-10}}, 52: {"": {up: 3.251146959416078e-10, dn: 3.251146959416078e-10}}, 53: {"": {up: 3.275330002936256e-10, dn: 3.275330002936256e-10}}, 54: {"": {up: 2.57802707905301e-10, dn: 2.57802707905301e-10}}, 55: {"": {up: 3.80484047578809e-10, dn: 3.80484047578809e-10}}, 56: {"": {up: 2.472955929732575e-10, dn: 2.472955929732575e-10}}, 57: {"": {up: 6.154388879989226e-10, dn: 6.154388879989226e-10}}, 58: {"": {up: 2.969996084053231e-10, dn: 2.969996084053231e-10}}, 59: {"": {up: 2.069775457790837e-10, dn: 2.069775457790837e-10}}, 60: {"": {up: 1.741596538786762e-10, dn: 1.741596538786762e-10}}, 61: {"": {up: 1.094800812655358e-09, dn: 1.094800812655358e-09}}, 62: {"": {up: 9.120664855661211e-11, dn: 9.120664855661211e-11}}, 63: {"": {up: 7.071085833781021e-11, dn: 7.071085833781021e-11}}, 64: {"": {up: 6.530870885976411e-11, dn: 6.530870885976411e-11}}, 65: {"": {up: 1.492326782486725e-10, dn: 1.492326782486725e-10}}, 66: {"": {up: 1.003933956873322e-10, dn: 1.003933956873322e-10}}, 67: {"": {up: 1.864667803572881e-11, dn: 1.864667803572881e-11}}, 68: {"": {up: 2.452389782519899e-11, dn: 2.452389782519899e-11}}, 69: {"": {up: 2.256032864972359e-11, dn: 2.256032864972359e-11}}, 70: {"": {up: 3.588219033663833e-11, dn: 3.588219033663833e-11}}, 71: {"": {up: 3.452001295604307e-11, dn: 3.452001295604307e-11}}, 72: {"": {up: 1.716376251677633e-11, dn: 1.716376251677633e-11}}, 73: {"": {up: 1.736857155006749e-11, dn: 1.736857155006749e-11}}, 74: {"": {up: 1.466666358731167e-11, dn: 1.466666358731167e-11}}, 75: {"": {up: 1.800675649550478e-11, dn: 1.800675649550478e-11}}, 76: {"": {up: 7.456612999365034e-12, dn: 7.456612999365034e-12}}, 77: {"": {up: 1.794590203455805e-11, dn: 1.794590203455805e-11}}, 78: {"": {up: 1.101630474560239e-11, dn: 1.101630474560239e-11}}, 79: {"": {up: 2.346337132046253e-12, dn: 2.346337132046253e-12}}, 80: {"": {up: 1.071542354780326e-11, dn: 1.071542354780326e-11}}, 81: {"": {up: 1.806717248486634e-11, dn: 1.806717248486634e-11}}, 82: {"": {up: 2.265804761130786e-12, dn: 2.265804761130786e-12}}, 83: {"": {up: 1.893344301208986e-12, dn: 1.893344301208986e-12}}, 84: {"": {up: 1.334131515259968e-11, dn: 1.334131515259968e-11}}, 85: {"": {up: 1.390344643666838e-12, dn: 1.390344643666838e-12}}, 86: {"": {up: 7.234283907541362e-12, dn: 7.234283907541362e-12}}, 87: {"": {up: 2.632102772173158e-12, dn: 2.632102772173158e-12}}, 88: {"": {up: 2.564285246834645e-12, dn: 2.564285246834645e-12}}, 89: {"": {up: 7.35343409076379e-11, dn: 7.35343409076379e-11}}, 90: {"": {up: 4.920971004837835e-12, dn: 4.920971004837835e-12}}, 91: {"": {up: 2.00055903556053e-12, dn: 2.00055903556053e-12}}, 92: {"": {up: 1.086495910273938e-11, dn: 1.086495910273938e-11}}, 93: {"": {up: 1.962593557062226e-11, dn: 1.962593557062226e-11}}, 94: {"": {up: 5.574719786641668e-12, dn: 5.574719786641668e-12}}, 95: {"": {up: 1.368429300307652e-12, dn: 1.368429300307652e-12}}, 96: {"": {up: 7.352802639835895e-12, dn: 7.352802639835895e-12}}, 97: {"": {up: 1.143726452264852e-12, dn: 1.143726452264852e-12}}, 98: {"": {up: 3.655228217520867e-12, dn: 3.655228217520867e-12}}, 99: {"": {up: 4.166057458238071e-13, dn: 4.166057458238071e-13}}, 100: {"": {up: 1.990891995581998e-12, dn: 1.990891995581998e-12}}, 101: {"": {up: 3.393423957367625e-13, dn: 3.393423957367625e-13}}, 102: {"": {up: 3.695585380518002e-13, dn: 3.695585380518002e-13}}, 103: {"": {up: 1.515365628550215e-13, dn: 1.515365628550215e-13}}, 104: {"": {up: 2.723255194089406e-13, dn: 2.723255194089406e-13}}, 105: {"": {up: 3.108471047957225e-13, dn: 3.108471047957225e-13}}, 106: {"": {up: 2.086236109595971e-13, dn: 2.086236109595971e-13}}, 107: {"": {up: 8.488353994888499e-13, dn: 8.488353994888499e-13}}, 108: {"": {up: 4.123085071997355e-13, dn: 4.123085071997355e-13}}, 109: {"": {up: 7.585514477817055e-14, dn: 7.585514477817055e-14}}, 110: {"": {up: 1.479951217495967e-13, dn: 1.479951217495967e-13}}, 111: {"": {up: 2.127917276057752e-13, dn: 2.127917276057752e-13}}, 112: {"": {up: 7.321835140668423e-14, dn: 7.321835140668423e-14}}, 113: {"": {up: 2.121243720729412e-13, dn: 2.121243720729412e-13}}, 114: {"": {up: 2.497033147154581e-13, dn: 2.497033147154581e-13}}, 115: {"": {up: 4.763864640245215e-14, dn: 4.763864640245215e-14}}, 116: {"": {up: 5.365800984313931e-14, dn: 5.365800984313931e-14}}, 117: {"": {up: 7.979371940985264e-14, dn: 7.979371940985264e-14}}, 118: {"": {up: 2.586670606952182e-13, dn: 2.586670606952182e-13}}, 119: {"": {up: 8.929936103054235e-14, dn: 8.929936103054235e-14}}, 120: {"": {up: 1.940614487578196e-13, dn: 1.940614487578196e-13}}, 121: {"": {up: 7.569588117024634e-15, dn: 7.569588117024634e-15}}, 122: {"": {up: 3.962911469256602e-14, dn: 3.962911469256602e-14}}, 123: {"": {up: 4.965268921137878e-12, dn: 4.965268921137878e-12}}, 124: {"": {up: 1.036295430085318e-13, dn: 1.036295430085318e-13}}, 125: {"": {up: 2.029747217095476e-14, dn: 2.029747217095476e-14}}, 126: {"": {up: 1.412700044050916e-14, dn: 1.412700044050916e-14}}, 127: {"": {up: 1.349121155172758e-14, dn: 1.349121155172758e-14}}, 128: {"": {up: 2.693413714226315e-14, dn: 2.693413714226315e-14}}, 129: {"": {up: 1.976444100430194e-14, dn: 1.976444100430194e-14}}, 130: {"": {up: 6.369017430298735e-14, dn: 6.369017430298735e-14}}, 131: {"": {up: 1.121046054818883e-14, dn: 1.121046054818883e-14}}, 132: {"": {up: 2.464944495595186e-14, dn: 2.464944495595186e-14}}, 133: {"": {up: 3.314098389946806e-14, dn: 3.314098389946806e-14}}, 134: {"": {up: 6.90851899559602e-14, dn: 6.90851899559602e-14}}, 135: {"": {up: 2.385453725562277e-14, dn: 2.385453725562277e-14}}, 136: {"": {up: 4.600747271915139e-16, dn: 4.600747271915139e-16}}, 137: {"": {up: 2.49779702182557e-15, dn: 2.49779702182557e-15}}, 138: {"": {up: 1.55183596285335e-15, dn: 1.55183596285335e-15}}, 139: {"": {up: 3.724959602662939e-15, dn: 3.724959602662939e-15}}, 140: {"": {up: 1.483866781077969e-15, dn: 1.483866781077969e-15}}, 141: {"": {up: 2.056520693408668e-15, dn: 2.056520693408668e-15}}, 142: {"": {up: 1.713778190162004e-14, dn: 1.713778190162004e-14}}, 143: {"": {up: 2.977300127852846e-15, dn: 2.977300127852846e-15}}, 144: {"": {up: 1.082894058678109e-16, dn: 1.082894058678109e-16}}, 145: {"": {up: 1.78869780801033e-15, dn: 1.78869780801033e-15}}, 146: {"": {up: 2.098687205090069e-14, dn: 2.098687205090069e-14}}, 147: {"": {up: 8.032840327138188e-16, dn: 8.032840327138188e-16}}, 148: {"": {up: 2.496742498683614e-15, dn: 2.496742498683614e-15}}, 149: {"": {up: 5.306358537396015e-18, dn: 5.306358537396015e-18}}, 150: {"": {up: 6.148941814925455e-16, dn: 6.148941814925455e-16}}, 151: {"": {up: 1.097286987441444e-13, dn: 1.097286987441444e-13}}, 152: {"": {up: 3.890716844713145e-15, dn: 3.890716844713145e-15}}, 153: {"": {up: 9.521866339613434e-17, dn: 9.521866339613434e-17}}, 154: {"": {up: 5.238652714563904e-15, dn: 5.238652714563904e-15}}, 155: {"": {up: 2.679634048256642e-17, dn: 2.679634048256642e-17}}, 156: {"": {up: 3.746676357314278e-16, dn: 3.746676357314278e-16}}, 157: {"": {up: 9.459457461634486e-17, dn: 9.459457461634486e-17}}, 158: {"": {up: 7.54898961287921e-21, dn: 7.54898961287921e-21}}, 159: {"": {up: 6.027259825581009e-17, dn: 6.027259825581009e-17}}, 160: {"": {up: 2.082455247046408e-15, dn: 2.082455247046408e-15}}, 161: {"": {up: 2.242222476813736e-16, dn: 2.242222476813736e-16}}, 162: {"": {up: 1.168707162590767e-16, dn: 1.168707162590767e-16}}, 163: {"": {up: 1.80708675627432e-16, dn: 1.80708675627432e-16}}, 164: {"": {up: 1.213982928133305e-16, dn: 1.213982928133305e-16}}, 165: {"": {up: 1.24364264468104e-16, dn: 1.24364264468104e-16}}, 166: {"": {up: 2.056716550375088e-17, dn: 2.056716550375088e-17}}, 167: {"": {up: 1.397241056854011e-16, dn: 1.397241056854011e-16}}, 168: {"": {up: 1.341086978877221e-14, dn: 1.341086978877221e-14}}, 169: {"": {up: 2.543232722569433e-16, dn: 2.543232722569433e-16}}, 170: {"": {up: 1.754077148941768e-15, dn: 1.754077148941768e-15}}, 171: {"": {up: 0, dn: 0}}, 172: {"": {up: 0, dn: 0}}, 173: {"": {up: 0, dn: 0}}, 174: {"": {up: 1.261086215709885e-15, dn: 1.261086215709885e-15}}, 175: {"": {up: 1.258585492133312e-19, dn: 1.258585492133312e-19}}, 176: {"": {up: 6.593056973491346e-16, dn: 6.593056973491346e-16}}, 177: {"": {up: 1.750226490773194e-17, dn: 1.750226490773194e-17}}, 178: {"": {up: 8.152107920077272e-19, dn: 8.152107920077272e-19}}, 179: {"": {up: 8.304173878728055e-17, dn: 8.304173878728055e-17}}, 180: {"": {up: 9.743094899396521e-17, dn: 9.743094899396521e-17}}, 181: {"": {up: 0, dn: 0}}, 182: {"": {up: 3.243125303205772e-17, dn: 3.243125303205772e-17}}, 183: {"": {up: 2.544232879035641e-17, dn: 2.544232879035641e-17}}, 184: {"": {up: 8.780567616700185e-18, dn: 8.780567616700185e-18}}, 185: {"": {up: 2.735901395270703e-21, dn: 2.735901395270703e-21}}, 186: {"": {up: 1.397141625072345e-17, dn: 1.397141625072345e-17}}, 187: {"": {up: 1.112608213980799e-21, dn: 1.112608213980799e-21}}, 188: {"": {up: 1.699581670413764e-17, dn: 1.699581670413764e-17}}, 189: {"": {up: 6.426568701589222e-17, dn: 6.426568701589222e-17}}, 190: {"": {up: 0, dn: 0}}, 191: {"": {up: 0, dn: 0}}, 192: {"": {up: 5.05212134137734e-21, dn: 5.05212134137734e-21}}, 193: {"": {up: 0, dn: 0}}, 194: {"": {up: 1.130026594253369e-20, dn: 1.130026594253369e-20}}, 195: {"": {up: 0, dn: 0}}, 196: {"": {up: 0, dn: 0}}, 197: {"": {up: 0, dn: 0}}, 198: {"": {up: 0, dn: 0}}, 199: {"": {up: 0, dn: 0}}, 200: {"": {up: 0, dn: 0}}, 201: {"": {up: 0, dn: 0}}, 202: {"": {up: 2.322479497659202e-19, dn: 2.322479497659202e-19}}, 203: {"": {up: 0, dn: 0}}, 204: {"": {up: 4.491093709613688e-21, dn: 4.491093709613688e-21}}, 205: {"": {up: 3.914659301661516e-18, dn: 3.914659301661516e-18}}, 206: {"": {up: 0, dn: 0}}, 207: {"": {up: 0, dn: 0}}, 208: {"": {up: 0, dn: 0}}, 209: {"": {up: 5.662635660201197e-20, dn: 5.662635660201197e-20}}, 210: {"": {up: 0, dn: 0}}, 211: {"": {up: 0, dn: 0}}, 212: {"": {up: 2.241999613978188e-19, dn: 2.241999613978188e-19}}, 213: {"": {up: 0, dn: 0}}, 214: {"": {up: 0, dn: 0}}, 215: {"": {up: 0, dn: 0}}, 216: {"": {up: 0, dn: 0}}, 217: {"": {up: 0, dn: 0}}, 218: {"": {up: 0, dn: 0}}, 219: {"": {up: 4.161241137683035e-20, dn: 4.161241137683035e-20}}, 220: {"": {up: 0, dn: 0}}, 221: {"": {up: 0, dn: 0}}, 222: {"": {up: 0, dn: 0}}, 223: {"": {up: 0, dn: 0}}, 224: {"": {up: 0, dn: 0}}, 225: {"": {up: 0, dn: 0}}, 226: {"": {up: 0, dn: 0}}, 227: {"": {up: 0, dn: 0}}, 228: {"": {up: 0, dn: 0}}, 229: {"": {up: 0, dn: 0}}, 230: {"": {up: 0, dn: 0}}, 231: {"": {up: 0, dn: 0}}, 232: {"": {up: 0, dn: 0}}, 233: {"": {up: 0, dn: 0}}, 234: {"": {up: 0, dn: 0}}, 235: {"": {up: 0, dn: 0}}, 236: {"": {up: 0, dn: 0}}, 237: {"": {up: 0, dn: 0}}, 238: {"": {up: 0, dn: 0}}, 239: {"": {up: 0, dn: 0}}, 240: {"": {up: 0, dn: 0}}, 241: {"": {up: 0, dn: 0}}, 242: {"": {up: 0, dn: 0}}, 243: {"": {up: 0, dn: 0}}, 244: {"": {up: 0, dn: 0}}, 245: {"": {up: 0, dn: 0}}, 246: {"": {up: 0, dn: 0}}, 247: {"": {up: 0, dn: 0}}, 248: {"": {up: 0, dn: 0}}, 249: {"": {up: 0, dn: 0}}, 250: {"": {up: 0, dn: 0}}, 251: {"": {up: 0, dn: 0}}, 252: {"": {up: 0, dn: 0}}, 253: {"": {up: 0, dn: 0}}, 254: {"": {up: 0, dn: 0}}, 255: {"": {up: 0, dn: 0}}, 256: {"": {up: 0, dn: 0}}, 257: {"": {up: 9.501639659752312e-23, dn: 9.501639659752312e-23}}, 258: {"": {up: 0, dn: 0}}, 259: {"": {up: 0, dn: 0}}, 260: {"": {up: 0, dn: 0}}, 261: {"": {up: 0, dn: 0}}, 262: {"": {up: 0, dn: 0}}, 263: {"": {up: 0, dn: 0}}, 264: {"": {up: 5.243129508766562e-19, dn: 5.243129508766562e-19}}, 265: {"": {up: 0, dn: 0}}, 266: {"": {up: 0, dn: 0}}, 267: {"": {up: 0, dn: 0}}, 268: {"": {up: 0, dn: 0}}, 269: {"": {up: 0, dn: 0}}, 270: {"": {up: 0, dn: 0}}, 271: {"": {up: 0, dn: 0}}, 272: {"": {up: 0, dn: 0}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 0, dn: 0}}, 276: {"": {up: 0, dn: 0}}, 277: {"": {up: 0, dn: 0}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 0, dn: 0}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 0, dn: 0}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 0, dn: 0}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 0, dn: 0}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}}
LineColor=orange!80!black
LineStyle=solid
LineWidth=1.5pt
Name=lo-t[Nominal]
Path=lo-t[Nominal]
Title=$|t/u|^2$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	8.000000e+01	2.077020e-09	1.176768e-10	1.176768e-10
8.000000e+01	1.200000e+02	7.687648e-07	6.044932e-09	6.044932e-09
1.200000e+02	1.600000e+02	1.210948e-05	3.230426e-08	3.230426e-08
1.600000e+02	2.000000e+02	4.682511e-05	8.370826e-08	8.370826e-08
2.000000e+02	2.400000e+02	9.341096e-05	1.409049e-07	1.409049e-07
2.400000e+02	2.800000e+02	1.115583e-04	1.687670e-07	1.687670e-07
2.800000e+02	3.200000e+02	9.794179e-05	1.652326e-07	1.652326e-07
3.200000e+02	3.600000e+02	7.699774e-05	1.541993e-07	1.541993e-07
3.600000e+02	4.000000e+02	5.819380e-05	1.388411e-07	1.388411e-07
4.000000e+02	4.400000e+02	4.323237e-05	1.207513e-07	1.207513e-07
4.400000e+02	4.800000e+02	3.194811e-05	1.060245e-07	1.060245e-07
4.800000e+02	5.200000e+02	2.367187e-05	9.004714e-08	9.004714e-08
5.200000e+02	5.600000e+02	1.721083e-05	7.915292e-08	7.915292e-08
5.600000e+02	6.000000e+02	1.254558e-05	6.634187e-08	6.634187e-08
6.000000e+02	6.400000e+02	9.095885e-06	5.810541e-08	5.810541e-08
6.400000e+02	6.800000e+02	6.471591e-06	4.666012e-08	4.666012e-08
6.800000e+02	7.200000e+02	4.754651e-06	4.296127e-08	4.296127e-08
7.200000e+02	7.600000e+02	3.445601e-06	3.505168e-08	3.505168e-08
7.600000e+02	8.000000e+02	2.629216e-06	3.535791e-08	3.535791e-08
8.000000e+02	8.400000e+02	1.921652e-06	2.905783e-08	2.905783e-08
8.400000e+02	8.800000e+02	1.482212e-06	2.475252e-08	2.475252e-08
8.800000e+02	9.200000e+02	1.077457e-06	1.917058e-08	1.917058e-08
9.200000e+02	9.600000e+02	8.571732e-07	2.129279e-08	2.129279e-08
9.600000e+02	1.000000e+03	6.664172e-07	1.768417e-08	1.768417e-08
1.000000e+03	1.040000e+03	5.136489e-07	1.703190e-08	1.703190e-08
1.040000e+03	1.080000e+03	4.147361e-07	1.426825e-08	1.426825e-08
1.080000e+03	1.120000e+03	2.954964e-07	8.911432e-09	8.911432e-09
1.120000e+03	1.160000e+03	2.543526e-07	1.278442e-08	1.278442e-08
1.160000e+03	1.200000e+03	1.900418e-07	7.652519e-09	7.652519e-09
1.200000e+03	1.240000e+03	1.535515e-07	7.628817e-09	7.628817e-09
1.240000e+03	1.280000e+03	1.227456e-07	9.087280e-09	9.087280e-09
1.280000e+03	1.320000e+03	8.950514e-08	3.529561e-09	3.529561e-09
1.320000e+03	1.360000e+03	8.846616e-08	5.562073e-09	5.562073e-09
1.360000e+03	1.400000e+03	6.337652e-08	5.033313e-09	5.033313e-09
1.400000e+03	1.440000e+03	5.237049e-08	4.032631e-09	4.032631e-09
1.440000e+03	1.480000e+03	4.254761e-08	2.939677e-09	2.939677e-09
1.480000e+03	1.520000e+03	3.275438e-08	2.023743e-09	2.023743e-09
1.520000e+03	1.560000e+03	2.410049e-08	1.546031e-09	1.546031e-09
1.560000e+03	1.600000e+03	2.402899e-08	1.992713e-09	1.992713e-09
1.600000e+03	1.640000e+03	2.006261e-08	2.747466e-09	2.747466e-09
1.640000e+03	1.680000e+03	1.717185e-08	2.734063e-09	2.734063e-09
1.680000e+03	1.720000e+03	1.120999e-08	1.351936e-09	1.351936e-09
1.720000e+03	1.760000e+03	1.293596e-08	2.020648e-09	2.020648e-09
1.760000e+03	1.800000e+03	8.264319e-09	8.324477e-10	8.324477e-10
1.800000e+03	1.840000e+03	7.794543e-09	9.032361e-10	9.032361e-10
1.840000e+03	1.880000e+03	7.310602e-09	1.115139e-09	1.115139e-09
1.880000e+03	1.920000e+03	4.358062e-09	3.854075e-10	3.854075e-10
1.920000e+03	1.960000e+03	4.004974e-09	5.337041e-10	5.337041e-10
1.960000e+03	2.000000e+03	3.125953e-09	5.417740e-10	5.417740e-10
2.000000e+03	2.040000e+03	2.936851e-09	4.519560e-10	4.519560e-10
2.040000e+03	2.080000e+03	2.936974e-09	5.717706e-10	5.717706e-10
2.080000e+03	2.120000e+03	2.016665e-09	3.251147e-10	3.251147e-10
2.120000e+03	2.160000e+03	1.720685e-09	3.275330e-10	3.275330e-10
2.160000e+03	2.200000e+03	1.728671e-09	2.578027e-10	2.578027e-10
2.200000e+03	2.240000e+03	1.510134e-09	3.804840e-10	3.804840e-10
2.240000e+03	2.280000e+03	1.045536e-09	2.472956e-10	2.472956e-10
2.280000e+03	2.320000e+03	1.624239e-09	6.154389e-10	6.154389e-10
2.320000e+03	2.360000e+03	9.574684e-10	2.969996e-10	2.969996e-10
2.360000e+03	2.400000e+03	7.799795e-10	2.069775e-10	2.069775e-10
2.400000e+03	2.440000e+03	7.590976e-10	1.741597e-10	1.741597e-10
2.440000e+03	2.480000e+03	1.544885e-09	1.094801e-09	1.094801e-09
2.480000e+03	2.520000e+03	4.486554e-10	9.120665e-11	9.120665e-11
2.520000e+03	2.560000e+03	3.859660e-10	7.071086e-11	7.071086e-11
2.560000e+03	2.600000e+03	3.232961e-10	6.530871e-11	6.530871e-11
2.600000e+03	2.640000e+03	4.256730e-10	1.492327e-10	1.492327e-10
2.640000e+03	2.680000e+03	3.012024e-10	1.003934e-10	1.003934e-10
2.680000e+03	2.720000e+03	1.201193e-10	1.864668e-11	1.864668e-11
2.720000e+03	2.760000e+03	1.462543e-10	2.452390e-11	2.452390e-11
2.760000e+03	2.800000e+03	8.650961e-11	2.256033e-11	2.256033e-11
2.800000e+03	2.840000e+03	1.261167e-10	3.588219e-11	3.588219e-11
2.840000e+03	2.880000e+03	1.306666e-10	3.452001e-11	3.452001e-11
2.880000e+03	2.920000e+03	7.058868e-11	1.716376e-11	1.716376e-11
2.920000e+03	2.960000e+03	6.457584e-11	1.736857e-11	1.736857e-11
2.960000e+03	3.000000e+03	5.639522e-11	1.466666e-11	1.466666e-11
3.000000e+03	3.040000e+03	8.005484e-11	1.800676e-11	1.800676e-11
3.040000e+03	3.080000e+03	3.425603e-11	7.456613e-12	7.456613e-12
3.080000e+03	3.120000e+03	6.423400e-11	1.794590e-11	1.794590e-11
3.120000e+03	3.160000e+03	3.378277e-11	1.101630e-11	1.101630e-11
3.160000e+03	3.200000e+03	1.454023e-11	2.346337e-12	2.346337e-12
3.200000e+03	3.240000e+03	3.901268e-11	1.071542e-11	1.071542e-11
3.240000e+03	3.280000e+03	3.417735e-11	1.806717e-11	1.806717e-11
3.280000e+03	3.320000e+03	1.250184e-11	2.265805e-12	2.265805e-12
3.320000e+03	3.360000e+03	7.605398e-12	1.893344e-12	1.893344e-12
3.360000e+03	3.400000e+03	3.646589e-11	1.334132e-11	1.334132e-11
3.400000e+03	3.440000e+03	6.092430e-12	1.390345e-12	1.390345e-12
3.440000e+03	3.480000e+03	7.919652e-12	7.234284e-12	7.234284e-12
3.480000e+03	3.520000e+03	9.715104e-12	2.632103e-12	2.632103e-12
3.520000e+03	3.560000e+03	7.382733e-12	2.564285e-12	2.564285e-12
3.560000e+03	3.600000e+03	8.477463e-11	7.353434e-11	7.353434e-11
3.600000e+03	3.640000e+03	1.089496e-11	4.920971e-12	4.920971e-12
3.640000e+03	3.680000e+03	4.200618e-12	2.000559e-12	2.000559e-12
3.680000e+03	3.720000e+03	1.470342e-11	1.086496e-11	1.086496e-11
3.720000e+03	3.760000e+03	2.621478e-11	1.962594e-11	1.962594e-11
3.760000e+03	3.800000e+03	1.323553e-11	5.574720e-12	5.574720e-12
3.800000e+03	3.840000e+03	2.773733e-12	1.368429e-12	1.368429e-12
3.840000e+03	3.880000e+03	9.579268e-12	7.352803e-12	7.352803e-12
3.880000e+03	3.920000e+03	3.375613e-12	1.143726e-12	1.143726e-12
3.920000e+03	3.960000e+03	5.367834e-12	3.655228e-12	3.655228e-12
3.960000e+03	4.000000e+03	1.000956e-12	4.166057e-13	4.166057e-13
4.000000e+03	4.040000e+03	3.944608e-12	1.990892e-12	1.990892e-12
4.040000e+03	4.080000e+03	9.765000e-13	3.393424e-13	3.393424e-13
4.080000e+03	4.120000e+03	1.061096e-12	3.695585e-13	3.695585e-13
4.120000e+03	4.160000e+03	3.772668e-13	1.515366e-13	1.515366e-13
4.160000e+03	4.200000e+03	6.605876e-13	2.723255e-13	2.723255e-13
4.200000e+03	4.240000e+03	6.363159e-13	3.108471e-13	3.108471e-13
4.240000e+03	4.280000e+03	5.232318e-13	2.086236e-13	2.086236e-13
4.280000e+03	4.320000e+03	1.103512e-12	8.488354e-13	8.488354e-13
4.320000e+03	4.360000e+03	6.525900e-13	4.123085e-13	4.123085e-13
4.360000e+03	4.400000e+03	1.919210e-13	7.585514e-14	7.585514e-14
4.400000e+03	4.440000e+03	3.309898e-13	1.479951e-13	1.479951e-13
4.440000e+03	4.480000e+03	3.959315e-13	2.127917e-13	2.127917e-13
4.480000e+03	4.520000e+03	1.675601e-13	7.321835e-14	7.321835e-14
4.520000e+03	4.560000e+03	3.474516e-13	2.121244e-13	2.121244e-13
4.560000e+03	4.600000e+03	5.155173e-13	2.497033e-13	2.497033e-13
4.600000e+03	4.640000e+03	1.217639e-13	4.763865e-14	4.763865e-14
4.640000e+03	4.680000e+03	8.796559e-14	5.365801e-14	5.365801e-14
4.680000e+03	4.720000e+03	1.552775e-13	7.979372e-14	7.979372e-14
4.720000e+03	4.760000e+03	3.565224e-13	2.586671e-13	2.586671e-13
4.760000e+03	4.800000e+03	1.474582e-13	8.929936e-14	8.929936e-14
4.800000e+03	4.840000e+03	2.821204e-13	1.940614e-13	1.940614e-13
4.840000e+03	4.880000e+03	1.123815e-14	7.569588e-15	7.569588e-15
4.880000e+03	4.920000e+03	8.996601e-14	3.962911e-14	3.962911e-14
4.920000e+03	4.960000e+03	5.198512e-12	4.965269e-12	4.965269e-12
4.960000e+03	5.000000e+03	2.158506e-13	1.036295e-13	1.036295e-13
5.000000e+03	5.040000e+03	3.008603e-14	2.029747e-14	2.029747e-14
5.040000e+03	5.080000e+03	3.188200e-14	1.412700e-14	1.412700e-14
5.080000e+03	5.120000e+03	1.839526e-14	1.349121e-14	1.349121e-14
5.120000e+03	5.160000e+03	6.189179e-14	2.693414e-14	2.693414e-14
5.160000e+03	5.200000e+03	2.899931e-14	1.976444e-14	1.976444e-14
5.200000e+03	5.240000e+03	7.309809e-14	6.369017e-14	6.369017e-14
5.240000e+03	5.280000e+03	2.349251e-14	1.121046e-14	1.121046e-14
5.280000e+03	5.320000e+03	4.274321e-14	2.464944e-14	2.464944e-14
5.320000e+03	5.360000e+03	3.529804e-14	3.314098e-14	3.314098e-14
5.360000e+03	5.400000e+03	7.669528e-14	6.908519e-14	6.908519e-14
5.400000e+03	5.440000e+03	2.452251e-14	2.385454e-14	2.385454e-14
5.440000e+03	5.480000e+03	7.796260e-16	4.600747e-16	4.600747e-16
5.480000e+03	5.520000e+03	-1.489900e-15	2.497797e-15	2.497797e-15
5.520000e+03	5.560000e+03	1.588852e-15	1.551836e-15	1.551836e-15
5.560000e+03	5.600000e+03	6.446736e-15	3.724960e-15	3.724960e-15
5.600000e+03	5.640000e+03	2.012820e-15	1.483867e-15	1.483867e-15
5.640000e+03	5.680000e+03	2.745364e-15	2.056521e-15	2.056521e-15
5.680000e+03	5.720000e+03	1.999882e-14	1.713778e-14	1.713778e-14
5.720000e+03	5.760000e+03	3.558860e-15	2.977300e-15	2.977300e-15
5.760000e+03	5.800000e+03	1.617415e-16	1.082894e-16	1.082894e-16
5.800000e+03	5.840000e+03	2.614759e-15	1.788698e-15	1.788698e-15
5.840000e+03	5.880000e+03	2.590927e-14	2.098687e-14	2.098687e-14
5.880000e+03	5.920000e+03	1.060340e-15	8.032840e-16	8.032840e-16
5.920000e+03	5.960000e+03	3.690746e-15	2.496742e-15	2.496742e-15
5.960000e+03	6.000000e+03	5.365398e-18	5.306359e-18	5.306359e-18
6.000000e+03	6.040000e+03	8.101067e-16	6.148942e-16	6.148942e-16
6.040000e+03	6.080000e+03	1.344548e-13	1.097287e-13	1.097287e-13
6.080000e+03	6.120000e+03	4.217013e-15	3.890717e-15	3.890717e-15
6.120000e+03	6.160000e+03	1.064212e-16	9.521866e-17	9.521866e-17
6.160000e+03	6.200000e+03	8.090911e-15	5.238653e-15	5.238653e-15
6.200000e+03	6.240000e+03	4.445263e-18	2.679634e-17	2.679634e-17
6.240000e+03	6.280000e+03	6.906614e-16	3.746676e-16	3.746676e-16
6.280000e+03	6.320000e+03	1.225472e-16	9.459457e-17	9.459457e-17
6.320000e+03	6.360000e+03	7.548990e-21	7.548990e-21	7.548990e-21
6.360000e+03	6.400000e+03	6.379780e-17	6.027260e-17	6.027260e-17
6.400000e+03	6.440000e+03	2.096938e-15	2.082455e-15	2.082455e-15
6.440000e+03	6.480000e+03	2.650561e-16	2.242222e-16	2.242222e-16
6.480000e+03	6.520000e+03	2.019217e-16	1.168707e-16	1.168707e-16
6.520000e+03	6.560000e+03	2.280666e-16	1.807087e-16	1.807087e-16
6.560000e+03	6.600000e+03	1.213983e-16	1.213983e-16	1.213983e-16
6.600000e+03	6.640000e+03	1.354411e-16	1.243643e-16	1.243643e-16
6.640000e+03	6.680000e+03	2.893044e-17	2.056717e-17	2.056717e-17
6.680000e+03	6.720000e+03	2.024578e-16	1.397241e-16	1.397241e-16
6.720000e+03	6.760000e+03	1.341383e-14	1.341087e-14	1.341087e-14
6.760000e+03	6.800000e+03	2.595661e-16	2.543233e-16	2.543233e-16
6.800000e+03	6.840000e+03	1.880423e-15	1.754077e-15	1.754077e-15
6.840000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	7.000000e+03	1.261144e-15	1.261086e-15	1.261086e-15
7.000000e+03	7.040000e+03	1.258585e-19	1.258585e-19	1.258585e-19
7.040000e+03	7.080000e+03	6.596797e-16	6.593057e-16	6.593057e-16
7.080000e+03	7.120000e+03	2.114077e-17	1.750226e-17	1.750226e-17
7.120000e+03	7.160000e+03	8.152108e-19	8.152108e-19	8.152108e-19
7.160000e+03	7.200000e+03	8.304174e-17	8.304174e-17	8.304174e-17
7.200000e+03	7.240000e+03	1.131047e-16	9.743095e-17	9.743095e-17
7.240000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.320000e+03	3.243125e-17	3.243125e-17	3.243125e-17
7.320000e+03	7.360000e+03	2.622625e-17	2.544233e-17	2.544233e-17
7.360000e+03	7.400000e+03	8.780568e-18	8.780568e-18	8.780568e-18
7.400000e+03	7.440000e+03	2.735901e-21	2.735901e-21	2.735901e-21
7.440000e+03	7.480000e+03	1.467120e-17	1.397142e-17	1.397142e-17
7.480000e+03	7.520000e+03	1.112608e-21	1.112608e-21	1.112608e-21
7.520000e+03	7.560000e+03	1.806555e-17	1.699582e-17	1.699582e-17
7.560000e+03	7.600000e+03	9.006190e-17	6.426569e-17	6.426569e-17
7.600000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.720000e+03	5.052121e-21	5.052121e-21	5.052121e-21
7.720000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.800000e+03	1.596827e-20	1.130027e-20	1.130027e-20
7.800000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+03	8.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+03	8.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+03	8.120000e+03	2.322479e-19	2.322479e-19	2.322479e-19
8.120000e+03	8.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+03	8.200000e+03	4.491094e-21	4.491094e-21	4.491094e-21
8.200000e+03	8.240000e+03	3.914659e-18	3.914659e-18	3.914659e-18
8.240000e+03	8.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+03	8.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+03	8.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+03	8.400000e+03	5.662636e-20	5.662636e-20	5.662636e-20
8.400000e+03	8.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+03	8.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+03	8.520000e+03	2.242000e-19	2.242000e-19	2.242000e-19
8.520000e+03	8.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+03	8.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+03	8.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+03	8.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+03	8.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+03	8.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+03	8.800000e+03	-4.161241e-20	4.161241e-20	4.161241e-20
8.800000e+03	8.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+03	8.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+03	8.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+03	8.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+03	9.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+03	9.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+03	9.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+03	9.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+03	9.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+03	9.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+03	9.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+03	9.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+03	9.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+03	9.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+03	9.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+03	9.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+03	9.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+03	9.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+03	9.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+03	9.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+03	9.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+03	9.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+03	9.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+03	9.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+03	9.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+03	9.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+03	9.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.004000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+04	1.008000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+04	1.012000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+04	1.016000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.024000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+04	1.028000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+04	1.032000e+04	9.501640e-23	9.501640e-23	9.501640e-23
1.032000e+04	1.036000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.044000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+04	1.048000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+04	1.052000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+04	1.056000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+04	1.060000e+04	5.243130e-19	5.243130e-19	5.243130e-19
1.060000e+04	1.064000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+04	1.068000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+04	1.072000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+04	1.076000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.084000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+04	1.088000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+04	1.092000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+04	1.096000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.104000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+04	1.108000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+04	1.112000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+04	1.116000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.124000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+04	1.128000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+04	1.132000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+04	1.136000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.152000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+04	1.156000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.164000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+04	1.168000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.176000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.184000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.192000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> plots/s-t-channel-nlo/pT_jj.dat <==
# BEGIN PLOT
RatioPlot1YLabel=d$\sigma$/d$\sigma_{|s+t/u|^2}$
DrawOnly=lo[Nominal] lo-s-t[Nominal] lo-s[Nominal] lo-t[Nominal] lo-t-v2[Nominal]
RatioPlot2Reference=nlo[Nominal]
Title=$\mathrm{pp}\to \mathrm{e}^+\nu_\mathrm{e}\,\mu^+\nu_\mu\,\mathrm{j}\mathrm{j}$
PlotSize=10,6
RatioPlot2YLabel=d$\sigma$/d$\sigma_{|s+t/u|^2}$
Legend2YPos=0.92
RatioPlot2YSize=4
XLabel=$p_{\mathrm{T},\mathrm{j}_1\mathrm{j}_2}$ [GeV]
XMax=500.
Legend=0
RatioPlot1Reference=lo[Nominal]
Legend1YPos=0.92
LegendOnly=lo[Nominal] lo-s-t[Nominal] lo-s[Nominal] lo-t[Nominal]
Legend2=1
Legend1=0
RatioPlot1=1
RatioPlot=0
Legend1Title=\textbf{NLO}\\$\mathcal{O}(\alpha^6+\alpha_s\alpha^6)$
LogY=1
RatioPlot2YMax=1.4999
RatioPlot1YMin=0.0001
RatioPlot2DrawOnly=nlo[Nominal] nlo-s-t[Nominal] nlo-s[Nominal] nlo-t[Nominal] nlo-t-gq[Nominal] nlo-t-m[Nominal]
YMin=1e-5
Legend1XPos=0.64
Legend1Only=nlo[Nominal] nlo-s-t[Nominal] nlo-s[Nominal] nlo-t[Nominal]
RatioPlot1DrawOnly=lo[Nominal] lo-s-t[Nominal] lo-s[Nominal] lo-t[Nominal]
YMax=1e-1
RatioPlot1YMax=1.4999
RatioPlot2YMin=0.0001
RatioPlot2=2
YLabel=d$\sigma$/d$p_{\mathrm{T},\mathrm{j}_1\mathrm{j}_2}$ [fb/GeV]
Legend2Only=lo[Nominal] lo-s-t[Nominal] lo-s[Nominal] lo-t[Nominal]
Legend2Title=LO $\mathcal{O}(\alpha^6)$
Legend2XPos=0.53
RatioPlot1YSize=4
# END PLOT

# BEGIN HISTO1D /lo[Nominal]
ErrorBreakdown={0: {"": {up: 7.811000000000016e-05, dn: 9.998699999999973e-05}}, 1: {"": {up: 0.0001535349999999998, dn: 0.0002014090000000005}}, 2: {"": {up: 0.0001322289999999993, dn: 0.0001818810000000001}}, 3: {"": {up: 5.843100000000028e-05, dn: 9.090899999999926e-05}}, 4: {"": {up: 1.553300000000073e-05, dn: 3.568899999999934e-05}}, 5: {"": {up: 0, dn: 8.061999999999653e-06}}, 6: {"": {up: 6.786999999999852e-06, dn: 1.474400000000013e-05}}, 7: {"": {up: 1.331899999999992e-05, dn: 1.8e-05}}, 8: {"": {up: 1.540200000000008e-05, dn: 1.805499999999989e-05}}, 9: {"": {up: 1.524839999999996e-05, dn: 1.667070000000001e-05}}, 10: {"": {up: 1.413119999999998e-05, dn: 1.48034e-05}}, 11: {"": {up: 1.262120000000005e-05, dn: 1.284449999999998e-05}}, 12: {"": {up: 1.104799999999999e-05, dn: 1.100750000000001e-05}}, 13: {"": {up: 9.549100000000007e-06, dn: 9.359800000000018e-06}}, 14: {"": {up: 8.192200000000006e-06, dn: 7.926999999999994e-06}}, 15: {"": {up: 6.98880000000001e-06, dn: 6.69079999999998e-06}}, 16: {"": {up: 5.947499999999997e-06, dn: 5.643e-06}}, 17: {"": {up: 5.059599999999995e-06, dn: 4.763700000000003e-06}}, 18: {"": {up: 4.282989999999999e-06, dn: 4.005539999999997e-06}}, 19: {"": {up: 3.528920000000008e-06, dn: 3.280850000000001e-06}}, 20: {"": {up: 2.516539999999998e-06, dn: 2.327759999999999e-06}}, 21: {"": {up: 1.795539999999996e-06, dn: 1.65282e-06}}, 22: {"": {up: 1.333289999999999e-06, dn: 1.222039999999999e-06}}, 23: {"": {up: 1.00891e-06, dn: 9.211899999999999e-07}}, 24: {"": {up: 7.798200000000003e-07, dn: 7.094700000000002e-07}}, 25: {"": {up: 6.012360000000004e-07, dn: 5.450980000000005e-07}}, 26: {"": {up: 4.692430000000007e-07, dn: 4.24111e-07}}, 27: {"": {up: 3.711739999999996e-07, dn: 3.344490000000004e-07}}, 28: {"": {up: 2.940969999999996e-07, dn: 2.642890000000001e-07}}, 29: {"": {up: 2.34873e-07, dn: 2.105010000000002e-07}}, 30: {"": {up: 1.879109999999996e-07, dn: 1.679770000000003e-07}}, 31: {"": {up: 1.512840000000001e-07, dn: 1.34917e-07}}, 32: {"": {up: 1.21346e-07, dn: 1.079789999999999e-07}}, 33: {"": {up: 9.866200000000001e-08, dn: 8.760100000000004e-08}}, 34: {"": {up: 7.969200000000005e-08, dn: 7.061159999999995e-08}}, 35: {"": {up: 6.549650000000006e-08, dn: 5.792799999999993e-08}}, 36: {"": {up: 5.322010000000004e-08, dn: 4.697619999999999e-08}}, 37: {"": {up: 4.341330000000005e-08, dn: 3.824279999999994e-08}}, 38: {"": {up: 3.621059999999998e-08, dn: 3.18467e-08}}, 39: {"": {up: 2.967259999999998e-08, dn: 2.604810000000004e-08}}, 40: {"": {up: 2.446369999999997e-08, dn: 2.144840000000004e-08}}, 41: {"": {up: 2.02032e-08, dn: 1.768289999999999e-08}}, 42: {"": {up: 1.67942e-08, dn: 1.46728e-08}}, 43: {"": {up: 1.395980000000002e-08, dn: 1.21793e-08}}, 44: {"": {up: 1.16372e-08, dn: 1.014240000000001e-08}}, 45: {"": {up: 9.701900000000011e-09, dn: 8.440549999999998e-09}}, 46: {"": {up: 8.386110000000008e-09, dn: 7.286379999999992e-09}}, 47: {"": {up: 6.825170000000004e-09, dn: 5.922799999999995e-09}}, 48: {"": {up: 5.760930000000005e-09, dn: 4.994160000000003e-09}}, 49: {"": {up: 4.884019999999999e-09, dn: 4.228870000000003e-09}}, 50: {"": {up: 4.10574e-09, dn: 3.549630000000003e-09}}, 51: {"": {up: 3.464399999999999e-09, dn: 2.992389999999997e-09}}, 52: {"": {up: 2.866530000000001e-09, dn: 2.472539999999997e-09}}, 53: {"": {up: 2.415370000000001e-09, dn: 2.081689999999999e-09}}, 54: {"": {up: 2.10514e-09, dn: 1.812669999999998e-09}}, 55: {"": {up: 1.842199999999998e-09, dn: 1.583800000000002e-09}}, 56: {"": {up: 1.49169e-09, dn: 1.28156e-09}}, 57: {"": {up: 1.227460000000001e-09, dn: 1.053329999999999e-09}}, 58: {"": {up: 1.090489999999999e-09, dn: 9.349250000000007e-10}}, 59: {"": {up: 9.265089999999996e-10, dn: 7.941100000000007e-10}}, 60: {"": {up: 7.705719999999991e-10, dn: 6.591050000000007e-10}}, 61: {"": {up: 6.888959999999995e-10, dn: 5.893660000000004e-10}}, 62: {"": {up: 5.775379999999994e-10, dn: 4.934250000000005e-10}}, 63: {"": {up: 4.917900000000004e-10, dn: 4.198959999999997e-10}}, 64: {"": {up: 4.205450000000006e-10, dn: 3.587049999999995e-10}}, 65: {"": {up: 3.685080000000002e-10, dn: 3.139680000000001e-10}}, 66: {"": {up: 3.182839999999999e-10, dn: 2.71052e-10}}, 67: {"": {up: 2.626180000000003e-10, dn: 2.233699999999998e-10}}, 68: {"": {up: 2.318019999999998e-10, dn: 1.971799999999999e-10}}, 69: {"": {up: 1.87987e-10, dn: 1.598100000000001e-10}}, 70: {"": {up: 1.83018e-10, dn: 1.556139999999999e-10}}, 71: {"": {up: 1.37995e-10, dn: 1.171350000000001e-10}}, 72: {"": {up: 1.27014e-10, dn: 1.0775e-10}}, 73: {"": {up: 1.030139e-10, dn: 8.72932e-11}}, 74: {"": {up: 8.31339e-11, dn: 7.03689e-11}}, 75: {"": {up: 7.466970000000002e-11, dn: 6.320020000000001e-11}}, 76: {"": {up: 6.674720000000004e-11, dn: 5.646579999999991e-11}}, 77: {"": {up: 5.397020000000003e-11, dn: 4.5633e-11}}, 78: {"": {up: 5.069979999999998e-11, dn: 4.283930000000001e-11}}, 79: {"": {up: 5.210910000000001e-11, dn: 4.402169999999999e-11}}, 80: {"": {up: 3.342110000000001e-11, dn: 2.824349999999998e-11}}, 81: {"": {up: 2.961260000000002e-11, dn: 2.497489999999998e-11}}, 82: {"": {up: 2.513610000000003e-11, dn: 2.119279999999999e-11}}, 83: {"": {up: 2.197689999999998e-11, dn: 1.854790000000001e-11}}, 84: {"": {up: 2.118190000000001e-11, dn: 1.78612e-11}}, 85: {"": {up: 1.79089e-11, dn: 1.51064e-11}}, 86: {"": {up: 1.632029999999999e-11, dn: 1.37602e-11}}, 87: {"": {up: 1.104471999999999e-11, dn: 9.332750000000006e-12}}, 88: {"": {up: 1.22284e-11, dn: 1.029748e-11}}, 89: {"": {up: 9.861720000000003e-12, dn: 8.314180000000004e-12}}, 90: {"": {up: 9.648510000000006e-12, dn: 8.135019999999992e-12}}, 91: {"": {up: 7.267499999999996e-12, dn: 6.117370000000001e-12}}, 92: {"": {up: 7.633490000000002e-12, dn: 6.43165e-12}}, 93: {"": {up: 3.748559999999996e-12, dn: 3.147680000000002e-12}}, 94: {"": {up: 4.029720000000004e-12, dn: 3.409319999999999e-12}}, 95: {"": {up: 3.215450000000003e-12, dn: 2.712769999999999e-12}}, 96: {"": {up: 2.937089999999999e-12, dn: 2.47228e-12}}, 97: {"": {up: 3.48998e-12, dn: 2.925490000000001e-12}}, 98: {"": {up: 1.94799e-12, dn: 1.63951e-12}}, 99: {"": {up: 2.490519999999999e-12, dn: 2.083410000000002e-12}}, 100: {"": {up: 1.618440000000001e-12, dn: 1.362219999999999e-12}}, 101: {"": {up: 1.49786e-12, dn: 1.255690000000001e-12}}, 102: {"": {up: 1.621489999999999e-12, dn: 1.363060000000001e-12}}, 103: {"": {up: 1.453329999999999e-12, dn: 1.21388e-12}}, 104: {"": {up: 9.169620000000001e-13, dn: 7.642150000000001e-13}}, 105: {"": {up: 1.101126999999999e-12, dn: 9.245609999999996e-13}}, 106: {"": {up: 1.096121999999999e-12, dn: 9.133820000000006e-13}}, 107: {"": {up: 7.43923e-13, dn: 6.189119999999998e-13}}, 108: {"": {up: 9.436009999999999e-13, dn: 7.891710000000001e-13}}, 109: {"": {up: 6.234059999999994e-13, dn: 5.187560000000002e-13}}, 110: {"": {up: 2.951609999999999e-13, dn: 2.455939999999999e-13}}, 111: {"": {up: 4.572680000000002e-13, dn: 3.812870000000002e-13}}, 112: {"": {up: 7.767140000000001e-13, dn: 6.459919999999997e-13}}, 113: {"": {up: 3.054299999999998e-13, dn: 2.547059999999999e-13}}, 114: {"": {up: 4.47883e-13, dn: 3.726439999999998e-13}}, 115: {"": {up: 2.45059e-13, dn: 2.0274e-13}}, 116: {"": {up: 2.525339999999998e-13, dn: 2.109810000000001e-13}}, 117: {"": {up: 1.535779999999999e-13, dn: 1.285360000000001e-13}}, 118: {"": {up: 1.683030000000001e-13, dn: 1.3983e-13}}, 119: {"": {up: 1.405871000000001e-13, dn: 1.165058e-13}}, 120: {"": {up: 8.31459e-13, dn: 6.8743e-13}}, 121: {"": {up: 2.28342e-13, dn: 1.900729999999999e-13}}, 122: {"": {up: 1.691289999999999e-13, dn: 1.41795e-13}}, 123: {"": {up: 1.59679e-13, dn: 1.325650999999999e-13}}, 124: {"": {up: 1.17033e-13, dn: 9.625070000000002e-14}}, 125: {"": {up: 2.036130000000001e-13, dn: 1.688350000000001e-13}}, 126: {"": {up: 1.7935e-13, dn: 1.48163e-13}}, 127: {"": {up: 1.144830999999999e-13, dn: 9.508180000000006e-14}}, 128: {"": {up: 1.328790999999999e-13, dn: 1.094388e-13}}, 129: {"": {up: 2.2345e-13, dn: 1.83159e-13}}, 130: {"": {up: 1.300936e-13, dn: 1.069939e-13}}, 131: {"": {up: 2.588380000000001e-14, dn: 2.112899999999998e-14}}, 132: {"": {up: 3.734639999999998e-13, dn: 3.082329999999999e-13}}, 133: {"": {up: 5.316059999999999e-14, dn: 4.290669999999998e-14}}, 134: {"": {up: 2.059580000000001e-14, dn: 1.66748e-14}}, 135: {"": {up: 3.252120000000003e-14, dn: 2.700799999999998e-14}}, 136: {"": {up: 4.543549999999998e-14, dn: 3.704420000000001e-14}}, 137: {"": {up: 1.168156e-14, dn: 9.512829999999997e-15}}, 138: {"": {up: 3.402280000000002e-14, dn: 2.797000000000001e-14}}, 139: {"": {up: 9.147860000000003e-14, dn: 7.50658e-14}}, 140: {"": {up: 1.8416e-14, dn: 1.463142999999999e-14}}, 141: {"": {up: 1.522319999999999e-14, dn: 1.267029000000001e-14}}, 142: {"": {up: 5.165129999999998e-15, dn: 4.222550000000002e-15}}, 143: {"": {up: 2.38871e-14, dn: 2.005740000000001e-14}}, 144: {"": {up: 1.539100000000001e-14, dn: 1.275624000000001e-14}}, 145: {"": {up: 4.577270000000003e-15, dn: 3.750089999999996e-15}}, 146: {"": {up: 1.794960000000001e-15, dn: 1.459658999999999e-15}}, 147: {"": {up: 6.906410000000002e-15, dn: 5.638210000000002e-15}}, 148: {"": {up: 3.781280000000001e-15, dn: 3.056039999999998e-15}}, 149: {"": {up: 7.975090000000002e-15, dn: 6.487949999999996e-15}}, 150: {"": {up: 1.513238e-14, dn: 1.233324000000001e-14}}, 151: {"": {up: 1.246858e-14, dn: 1.0097e-14}}, 152: {"": {up: 4.468699999999999e-15, dn: 3.63245e-15}}, 153: {"": {up: 4.853140000000002e-15, dn: 3.956299999999997e-15}}, 154: {"": {up: 2.199899999999999e-15, dn: 1.807730000000001e-15}}, 155: {"": {up: 2.50221e-15, dn: 2.006099999999999e-15}}, 156: {"": {up: 1.063546e-15, dn: 8.765850000000004e-16}}, 157: {"": {up: 1.293242e-15, dn: 1.041806999999999e-15}}, 158: {"": {up: 4.655779999999999e-16, dn: 3.75199e-16}}, 159: {"": {up: 8.993160000000005e-16, dn: 7.277449999999994e-16}}, 160: {"": {up: 2.330359999999999e-15, dn: 1.90022e-15}}, 161: {"": {up: 4.320749999999998e-15, dn: 3.553630000000001e-15}}, 162: {"": {up: 9.423770000000002e-15, dn: 7.702569999999999e-15}}, 163: {"": {up: 1.153161000000001e-15, dn: 9.248349999999996e-16}}, 164: {"": {up: 1.452729e-16, dn: 1.15355e-16}}, 165: {"": {up: 3.114940000000001e-16, dn: 2.49809e-16}}, 166: {"": {up: 5.555239999999995e-17, dn: 4.661770000000003e-17}}, 167: {"": {up: 1.115152e-15, dn: 9.038770000000005e-16}}, 168: {"": {up: 3.329769999999999e-16, dn: 2.67388e-16}}, 169: {"": {up: 2.012330000000001e-15, dn: 1.590268e-15}}, 170: {"": {up: 1.258127e-15, dn: 1.028065e-15}}, 171: {"": {up: 9.795600000000005e-16, dn: 7.816250000000002e-16}}, 172: {"": {up: 7.073270000000001e-16, dn: 5.671579999999999e-16}}, 173: {"": {up: 1.162212e-15, dn: 9.182990000000001e-16}}, 174: {"": {up: 6.534959999999995e-15, dn: 5.326819999999999e-15}}, 175: {"": {up: 1.288114e-15, dn: 1.078641e-15}}, 176: {"": {up: 4.749130000000002e-17, dn: 3.701719999999999e-17}}, 177: {"": {up: 1.102207e-15, dn: 8.554469999999999e-16}}, 178: {"": {up: 1.888699999999999e-15, dn: 1.507874000000001e-15}}, 179: {"": {up: 4.989820000000001e-16, dn: 3.98198e-16}}, 180: {"": {up: 1.242234e-16, dn: 9.368789999999998e-17}}, 181: {"": {up: 7.532719999999999e-17, dn: 5.890169999999997e-17}}, 182: {"": {up: 8.381979999999999e-17, dn: 6.150860000000002e-17}}, 183: {"": {up: 1.637131000000001e-16, dn: 1.328715e-16}}, 184: {"": {up: 3.03103e-27, dn: 2.379919999999999e-27}}, 185: {"": {up: 1.102435e-18, dn: 8.545009999999999e-19}}, 186: {"": {up: 1.264894e-17, dn: 9.679870000000003e-18}}, 187: {"": {up: 4.191410000000002e-16, dn: 3.421429999999999e-16}}, 188: {"": {up: 8.549200000000001e-18, dn: 6.700199999999998e-18}}, 189: {"": {up: 2.667542999999999e-17, dn: 1.973033999999999e-17}}, 190: {"": {up: 1.648059999999999e-16, dn: 1.355375000000001e-16}}, 191: {"": {up: 3.838910000000001e-17, dn: 2.896009999999999e-17}}, 192: {"": {up: 5.326699999999997e-17, dn: 4.396820000000003e-17}}, 193: {"": {up: 2.608423e-18, dn: 1.92104e-18}}, 194: {"": {up: 1.397328e-16, dn: 1.095428e-16}}, 195: {"": {up: 2.49065e-16, dn: 1.96067e-16}}, 196: {"": {up: 2.532160000000001e-18, dn: 2.017599999999999e-18}}, 197: {"": {up: 3.62223e-17, dn: 2.76553e-17}}, 198: {"": {up: 0, dn: 0}}, 199: {"": {up: 1.066117e-27, dn: 1.483287e-27}}, 200: {"": {up: 8.501869999999997e-31, dn: 1.159605e-30}}, 201: {"": {up: 4.448640000000001e-22, dn: 3.368689999999998e-22}}, 202: {"": {up: 3.407389999999999e-17, dn: 2.6535e-17}}, 203: {"": {up: 5.084199999999998e-28, dn: 4.181779999999999e-28}}, 204: {"": {up: 4.648219999999999e-29, dn: 3.781710000000003e-29}}, 205: {"": {up: 0, dn: 0}}, 206: {"": {up: 6.403380000000003e-17, dn: 5.157049999999998e-17}}, 207: {"": {up: 1.742434999999999e-18, dn: 1.383462e-18}}, 208: {"": {up: 2.724249999999999e-17, dn: 2.13257e-17}}, 209: {"": {up: 5.92811e-17, dn: 4.593180000000003e-17}}, 210: {"": {up: 0, dn: 0}}, 211: {"": {up: 4.739969999999999e-19, dn: 3.598550000000001e-19}}, 212: {"": {up: 6.507300000000003e-28, dn: 5.249419999999997e-28}}, 213: {"": {up: 8.11387e-19, dn: 6.162579999999997e-19}}, 214: {"": {up: 0, dn: 0}}, 215: {"": {up: 0, dn: 0}}, 216: {"": {up: 0, dn: 0}}, 217: {"": {up: 3.088110000000001e-19, dn: 2.369539999999999e-19}}, 218: {"": {up: 1.299406e-18, dn: 9.685560000000003e-19}}, 219: {"": {up: 0, dn: 0}}, 220: {"": {up: 9.669380000000001e-26, dn: 7.545950000000002e-26}}, 221: {"": {up: 2.363426e-26, dn: 3.28952e-26}}, 222: {"": {up: 0, dn: 0}}, 223: {"": {up: 0, dn: 0}}, 224: {"": {up: 3.707449999999999e-19, dn: 3.021240000000003e-19}}, 225: {"": {up: 2.048792000000001e-29, dn: 1.497296e-29}}, 226: {"": {up: 1.000289e-27, dn: 7.129590000000002e-28}}, 227: {"": {up: 0, dn: 0}}, 228: {"": {up: 2.27745e-28, dn: 1.820697e-28}}, 229: {"": {up: 2.308127e-18, dn: 1.775405000000001e-18}}, 230: {"": {up: 0, dn: 0}}, 231: {"": {up: 2.590494e-18, dn: 1.936891000000001e-18}}, 232: {"": {up: 0, dn: 0}}, 233: {"": {up: 7.461399999999999e-19, dn: 5.903270000000002e-19}}, 234: {"": {up: 2.298989999999998e-20, dn: 1.845830000000002e-20}}, 235: {"": {up: 4.802390000000001e-26, dn: 3.51559e-26}}, 236: {"": {up: 0, dn: 0}}, 237: {"": {up: 0, dn: 0}}, 238: {"": {up: 1.222692e-19, dn: 9.300719999999997e-20}}, 239: {"": {up: 0, dn: 0}}, 240: {"": {up: 0, dn: 0}}, 241: {"": {up: 0, dn: 0}}, 242: {"": {up: 3.424050000000001e-29, dn: 2.525333e-29}}, 243: {"": {up: 6.130299999999999e-27, dn: 4.701429999999999e-27}}, 244: {"": {up: 0, dn: 0}}, 245: {"": {up: 0, dn: 0}}, 246: {"": {up: 3.16747e-19, dn: 2.364318000000001e-19}}, 247: {"": {up: 0, dn: 0}}, 248: {"": {up: 1.203602e-31, dn: 8.943690000000002e-32}}, 249: {"": {up: 0, dn: 0}}, 250: {"": {up: 0, dn: 0}}, 251: {"": {up: 0, dn: 0}}, 252: {"": {up: 0, dn: 0}}, 253: {"": {up: 0, dn: 0}}, 254: {"": {up: 0, dn: 0}}, 255: {"": {up: 0, dn: 0}}, 256: {"": {up: 0, dn: 0}}, 257: {"": {up: 0, dn: 0}}, 258: {"": {up: 0, dn: 0}}, 259: {"": {up: 0, dn: 0}}, 260: {"": {up: 0, dn: 0}}, 261: {"": {up: 0, dn: 0}}, 262: {"": {up: 0, dn: 0}}, 263: {"": {up: 0, dn: 0}}, 264: {"": {up: 0, dn: 0}}, 265: {"": {up: 9.003669999999999e-21, dn: 1.352195e-20}}, 266: {"": {up: 0, dn: 0}}, 267: {"": {up: 0, dn: 0}}, 268: {"": {up: 0, dn: 0}}, 269: {"": {up: 0, dn: 0}}, 270: {"": {up: 0, dn: 0}}, 271: {"": {up: 0, dn: 0}}, 272: {"": {up: 0, dn: 0}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 0, dn: 0}}, 276: {"": {up: 0, dn: 0}}, 277: {"": {up: 0, dn: 0}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 0, dn: 0}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 0, dn: 0}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 0, dn: 0}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 0, dn: 0}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}}
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=lo[Nominal]
Path=lo[Nominal]
Title=$|s+t/u|^2$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	2.934487e-03	9.998700e-05	7.811000e-05
2.000000e+01	4.000000e+01	6.759771e-03	2.014090e-04	1.535350e-04
4.000000e+01	6.000000e+01	7.613431e-03	1.818810e-04	1.322290e-04
6.000000e+01	8.000000e+01	5.695209e-03	9.090900e-05	5.843100e-05
8.000000e+01	1.000000e+02	4.123762e-03	3.568900e-05	1.553300e-05
1.000000e+02	1.200000e+02	3.133198e-03	8.062000e-06	0.000000e+00
1.200000e+02	1.400000e+02	2.293250e-03	1.474400e-05	6.787000e-06
1.400000e+02	1.600000e+02	1.665999e-03	1.800000e-05	1.331900e-05
1.600000e+02	1.800000e+02	1.219293e-03	1.805500e-05	1.540200e-05
1.800000e+02	2.000000e+02	9.032591e-04	1.667070e-05	1.524840e-05
2.000000e+02	2.200000e+02	6.773044e-04	1.480340e-05	1.413120e-05
2.200000e+02	2.400000e+02	5.135627e-04	1.284450e-05	1.262120e-05
2.400000e+02	2.600000e+02	3.935303e-04	1.100750e-05	1.104800e-05
2.600000e+02	2.800000e+02	3.042815e-04	9.359800e-06	9.549100e-06
2.800000e+02	3.000000e+02	2.377130e-04	7.927000e-06	8.192200e-06
3.000000e+02	3.200000e+02	1.868601e-04	6.690800e-06	6.988800e-06
3.200000e+02	3.400000e+02	1.479806e-04	5.643000e-06	5.947500e-06
3.400000e+02	3.600000e+02	1.180914e-04	4.763700e-06	5.059600e-06
3.600000e+02	3.800000e+02	9.441196e-05	4.005540e-06	4.282990e-06
3.800000e+02	4.000000e+02	7.385158e-05	3.280850e-06	3.528920e-06
4.000000e+02	4.200000e+02	5.032038e-05	2.327760e-06	2.516540e-06
4.200000e+02	4.400000e+02	3.435590e-05	1.652820e-06	1.795540e-06
4.400000e+02	4.600000e+02	2.451478e-05	1.222040e-06	1.333290e-06
4.600000e+02	4.800000e+02	1.789626e-05	9.211900e-07	1.008910e-06
4.800000e+02	5.000000e+02	1.337078e-05	7.094700e-07	7.798200e-07
5.000000e+02	5.200000e+02	9.973874e-06	5.450980e-07	6.012360e-07
5.200000e+02	5.400000e+02	7.554627e-06	4.241110e-07	4.692430e-07
5.400000e+02	5.600000e+02	5.804508e-06	3.344490e-07	3.711740e-07
5.600000e+02	5.800000e+02	4.482246e-06	2.642890e-07	2.940970e-07
5.800000e+02	6.000000e+02	3.488309e-06	2.105010e-07	2.348730e-07
6.000000e+02	6.200000e+02	2.721419e-06	1.679770e-07	1.879110e-07
6.200000e+02	6.400000e+02	2.141289e-06	1.349170e-07	1.512840e-07
6.400000e+02	6.600000e+02	1.681732e-06	1.079790e-07	1.213460e-07
6.600000e+02	6.800000e+02	1.338591e-06	8.760100e-08	9.866200e-08
6.800000e+02	7.000000e+02	1.059579e-06	7.061160e-08	7.969200e-08
7.000000e+02	7.200000e+02	8.553140e-07	5.792800e-08	6.549650e-08
7.200000e+02	7.400000e+02	6.815656e-07	4.697620e-08	5.322010e-08
7.400000e+02	7.600000e+02	5.452380e-07	3.824280e-08	4.341330e-08
7.600000e+02	7.800000e+02	4.473400e-07	3.184670e-08	3.621060e-08
7.800000e+02	8.000000e+02	3.601281e-07	2.604810e-08	2.967260e-08
8.000000e+02	8.200000e+02	2.931153e-07	2.144840e-08	2.446370e-08
8.200000e+02	8.400000e+02	2.382054e-07	1.768290e-08	2.020320e-08
8.400000e+02	8.600000e+02	1.945577e-07	1.467280e-08	1.679420e-08
8.600000e+02	8.800000e+02	1.594854e-07	1.217930e-08	1.395980e-08
8.800000e+02	9.000000e+02	1.316283e-07	1.014240e-08	1.163720e-08
9.000000e+02	9.200000e+02	1.078337e-07	8.440550e-09	9.701900e-09
9.200000e+02	9.400000e+02	9.204019e-08	7.286380e-09	8.386110e-09
9.400000e+02	9.600000e+02	7.408316e-08	5.922800e-09	6.825170e-09
9.600000e+02	9.800000e+02	6.185888e-08	4.994160e-09	5.760930e-09
9.800000e+02	1.000000e+03	5.186228e-08	4.228870e-09	4.884020e-09
1.000000e+03	1.020000e+03	4.296058e-08	3.549630e-09	4.105740e-09
1.020000e+03	1.040000e+03	3.595545e-08	2.992390e-09	3.464400e-09
1.040000e+03	1.060000e+03	2.936910e-08	2.472540e-09	2.866530e-09
1.060000e+03	1.080000e+03	2.454061e-08	2.081690e-09	2.415370e-09
1.080000e+03	1.100000e+03	2.121899e-08	1.812670e-09	2.105140e-09
1.100000e+03	1.120000e+03	1.827464e-08	1.583800e-09	1.842200e-09
1.120000e+03	1.140000e+03	1.473015e-08	1.281560e-09	1.491690e-09
1.140000e+03	1.160000e+03	1.198023e-08	1.053330e-09	1.227460e-09
1.160000e+03	1.180000e+03	1.055562e-08	9.349250e-10	1.090490e-09
1.180000e+03	1.200000e+03	8.943102e-09	7.941100e-10	9.265090e-10
1.200000e+03	1.220000e+03	7.310635e-09	6.591050e-10	7.705720e-10
1.220000e+03	1.240000e+03	6.547429e-09	5.893660e-10	6.888960e-10
1.240000e+03	1.260000e+03	5.412811e-09	4.934250e-10	5.775380e-10
1.260000e+03	1.280000e+03	4.589490e-09	4.198960e-10	4.917900e-10
1.280000e+03	1.300000e+03	3.889933e-09	3.587050e-10	4.205450e-10
1.300000e+03	1.320000e+03	3.368784e-09	3.139680e-10	3.685080e-10
1.320000e+03	1.340000e+03	2.898355e-09	2.710520e-10	3.182840e-10
1.340000e+03	1.360000e+03	2.366397e-09	2.233700e-10	2.626180e-10
1.360000e+03	1.380000e+03	2.092821e-09	1.971800e-10	2.318020e-10
1.380000e+03	1.400000e+03	1.685829e-09	1.598100e-10	1.879870e-10
1.400000e+03	1.420000e+03	1.640179e-09	1.556140e-10	1.830180e-10
1.420000e+03	1.440000e+03	1.221198e-09	1.171350e-10	1.379950e-10
1.440000e+03	1.460000e+03	1.118686e-09	1.077500e-10	1.270140e-10
1.460000e+03	1.480000e+03	8.987881e-10	8.729320e-11	1.030139e-10
1.480000e+03	1.500000e+03	7.187308e-10	7.036890e-11	8.313390e-11
1.500000e+03	1.520000e+03	6.457122e-10	6.320020e-11	7.466970e-11
1.520000e+03	1.540000e+03	5.733476e-10	5.646580e-11	6.674720e-11
1.540000e+03	1.560000e+03	4.628597e-10	4.563300e-11	5.397020e-11
1.560000e+03	1.580000e+03	4.315217e-10	4.283930e-11	5.069980e-11
1.580000e+03	1.600000e+03	4.400117e-10	4.402170e-11	5.210910e-11
1.600000e+03	1.620000e+03	2.846479e-10	2.824350e-11	3.342110e-11
1.620000e+03	1.640000e+03	2.471588e-10	2.497490e-11	2.961260e-11
1.640000e+03	1.660000e+03	2.097001e-10	2.119280e-11	2.513610e-11
1.660000e+03	1.680000e+03	1.847192e-10	1.854790e-11	2.197690e-11
1.680000e+03	1.700000e+03	1.770490e-10	1.786120e-11	2.118190e-11
1.700000e+03	1.720000e+03	1.491298e-10	1.510640e-11	1.790890e-11
1.720000e+03	1.740000e+03	1.350930e-10	1.376020e-11	1.632030e-11
1.740000e+03	1.760000e+03	9.359668e-11	9.332750e-12	1.104472e-11
1.760000e+03	1.780000e+03	1.002207e-10	1.029748e-11	1.222840e-11
1.780000e+03	1.800000e+03	8.155532e-11	8.314180e-12	9.861720e-12
1.800000e+03	1.820000e+03	7.989535e-11	8.135020e-12	9.648510e-12
1.820000e+03	1.840000e+03	5.922380e-11	6.117370e-12	7.267500e-12
1.840000e+03	1.860000e+03	6.233816e-11	6.431650e-12	7.633490e-12
1.860000e+03	1.880000e+03	3.006807e-11	3.147680e-12	3.748560e-12
1.880000e+03	1.900000e+03	3.413758e-11	3.409320e-12	4.029720e-12
1.900000e+03	1.920000e+03	2.652768e-11	2.712770e-12	3.215450e-12
1.920000e+03	1.940000e+03	2.380863e-11	2.472280e-12	2.937090e-12
1.940000e+03	1.960000e+03	2.731506e-11	2.925490e-12	3.489980e-12
1.960000e+03	1.980000e+03	1.578744e-11	1.639510e-12	1.947990e-12
1.980000e+03	2.000000e+03	1.912721e-11	2.083410e-12	2.490520e-12
2.000000e+03	2.020000e+03	1.305571e-11	1.362220e-12	1.618440e-12
2.020000e+03	2.040000e+03	1.175121e-11	1.255690e-12	1.497860e-12
2.040000e+03	2.060000e+03	1.280541e-11	1.363060e-12	1.621490e-12
2.060000e+03	2.080000e+03	1.098803e-11	1.213880e-12	1.453330e-12
2.080000e+03	2.100000e+03	6.681452e-12	7.642150e-13	9.169620e-13
2.100000e+03	2.120000e+03	8.591666e-12	9.245610e-13	1.101127e-12
2.120000e+03	2.140000e+03	8.104636e-12	9.133820e-13	1.096122e-12
2.140000e+03	2.160000e+03	5.430345e-12	6.189120e-13	7.439230e-13
2.160000e+03	2.180000e+03	7.108771e-12	7.891710e-13	9.436010e-13
2.180000e+03	2.200000e+03	4.554711e-12	5.187560e-13	6.234060e-13
2.200000e+03	2.220000e+03	2.153891e-12	2.455940e-13	2.951610e-13
2.220000e+03	2.240000e+03	3.369786e-12	3.812870e-13	4.572680e-13
2.240000e+03	2.260000e+03	5.613644e-12	6.459920e-13	7.767140e-13
2.260000e+03	2.280000e+03	2.273424e-12	2.547060e-13	3.054300e-13
2.280000e+03	2.300000e+03	3.216523e-12	3.726440e-13	4.478830e-13
2.300000e+03	2.320000e+03	1.743062e-12	2.027400e-13	2.450590e-13
2.320000e+03	2.340000e+03	1.880308e-12	2.109810e-13	2.525340e-13
2.340000e+03	2.360000e+03	1.146846e-12	1.285360e-13	1.535780e-13
2.360000e+03	2.380000e+03	1.205003e-12	1.398300e-13	1.683030e-13
2.380000e+03	2.400000e+03	9.964989e-13	1.165058e-13	1.405871e-13
2.400000e+03	2.420000e+03	5.687428e-12	6.874300e-13	8.314590e-13
2.420000e+03	2.440000e+03	1.650532e-12	1.900730e-13	2.283420e-13
2.440000e+03	2.460000e+03	1.298808e-12	1.417950e-13	1.691290e-13
2.460000e+03	2.480000e+03	1.131114e-12	1.325651e-13	1.596790e-13
2.480000e+03	2.500000e+03	7.664807e-13	9.625070e-14	1.170330e-13
2.500000e+03	2.520000e+03	1.417633e-12	1.688350e-13	2.036130e-13
2.520000e+03	2.540000e+03	1.216580e-12	1.481630e-13	1.793500e-13
2.540000e+03	2.560000e+03	8.158189e-13	9.508180e-14	1.144831e-13
2.560000e+03	2.580000e+03	8.792559e-13	1.094388e-13	1.328791e-13
2.580000e+03	2.600000e+03	1.432565e-12	1.831590e-13	2.234500e-13
2.600000e+03	2.620000e+03	8.536974e-13	1.069939e-13	1.300936e-13
2.620000e+03	2.640000e+03	1.630873e-13	2.112900e-14	2.588380e-14
2.640000e+03	2.660000e+03	2.494967e-12	3.082330e-13	3.734640e-13
2.660000e+03	2.680000e+03	3.059802e-13	4.290670e-14	5.316060e-14
2.680000e+03	2.700000e+03	1.233179e-13	1.667480e-14	2.059580e-14
2.700000e+03	2.720000e+03	2.323084e-13	2.700800e-14	3.252120e-14
2.720000e+03	2.740000e+03	2.809049e-13	3.704420e-14	4.543550e-14
2.740000e+03	2.760000e+03	7.213555e-14	9.512830e-15	1.168156e-14
2.760000e+03	2.780000e+03	2.233113e-13	2.797000e-14	3.402280e-14
2.780000e+03	2.800000e+03	5.875758e-13	7.506580e-14	9.147860e-14
2.800000e+03	2.820000e+03	9.603940e-14	1.463143e-14	1.841600e-14
2.820000e+03	2.840000e+03	1.073676e-13	1.267029e-14	1.522320e-14
2.840000e+03	2.860000e+03	3.370531e-14	4.222550e-15	5.165130e-15
2.860000e+03	2.880000e+03	1.830928e-13	2.005740e-14	2.388710e-14
2.880000e+03	2.900000e+03	1.071338e-13	1.275624e-14	1.539100e-14
2.900000e+03	2.920000e+03	2.887135e-14	3.750090e-15	4.577270e-15
2.920000e+03	2.940000e+03	1.097128e-14	1.459659e-15	1.794960e-15
2.940000e+03	2.960000e+03	4.313169e-14	5.638210e-15	6.906410e-15
2.960000e+03	2.980000e+03	2.195677e-14	3.056040e-15	3.781280e-15
2.980000e+03	3.000000e+03	4.848586e-14	6.487950e-15	7.975090e-15
3.000000e+03	3.020000e+03	9.176212e-14	1.233324e-14	1.513238e-14
3.020000e+03	3.040000e+03	7.269611e-14	1.009700e-14	1.246858e-14
3.040000e+03	3.060000e+03	2.697542e-14	3.632450e-15	4.468700e-15
3.060000e+03	3.080000e+03	2.973662e-14	3.956300e-15	4.853140e-15
3.080000e+03	3.100000e+03	1.425213e-14	1.807730e-15	2.199900e-15
3.100000e+03	3.120000e+03	1.369553e-14	2.006100e-15	2.502210e-15
3.120000e+03	3.140000e+03	7.084906e-15	8.765850e-16	1.063546e-15
3.140000e+03	3.160000e+03	7.325974e-15	1.041807e-15	1.293242e-15
3.160000e+03	3.180000e+03	2.694115e-15	3.751990e-16	4.655780e-16
3.180000e+03	3.200000e+03	5.209274e-15	7.277450e-16	8.993160e-16
3.200000e+03	3.220000e+03	1.441988e-14	1.900220e-15	2.330360e-15
3.220000e+03	3.240000e+03	2.756602e-14	3.553630e-15	4.320750e-15
3.240000e+03	3.260000e+03	5.847842e-14	7.702570e-15	9.423770e-15
3.260000e+03	3.280000e+03	6.312843e-15	9.248350e-16	1.153161e-15
3.280000e+03	3.300000e+03	7.253168e-16	1.153550e-16	1.452729e-16
3.300000e+03	3.320000e+03	1.716539e-15	2.498090e-16	3.114940e-16
3.320000e+03	3.340000e+03	4.169696e-16	4.661770e-17	5.555240e-17
3.340000e+03	3.360000e+03	6.411202e-15	9.038770e-16	1.115152e-15
3.360000e+03	3.380000e+03	1.836893e-15	2.673880e-16	3.329770e-16
3.380000e+03	3.400000e+03	1.005692e-14	1.590268e-15	2.012330e-15
3.400000e+03	3.420000e+03	7.621339e-15	1.028065e-15	1.258127e-15
3.420000e+03	3.440000e+03	5.188728e-15	7.816250e-16	9.795600e-16
3.440000e+03	3.460000e+03	3.835737e-15	5.671580e-16	7.073270e-16
3.460000e+03	3.480000e+03	5.781021e-15	9.182990e-16	1.162212e-15
3.480000e+03	3.500000e+03	3.992890e-14	5.326820e-15	6.534960e-15
3.500000e+03	3.520000e+03	9.062996e-15	1.078641e-15	1.288114e-15
3.520000e+03	3.540000e+03	2.179236e-16	3.701720e-17	4.749130e-17
3.540000e+03	3.560000e+03	4.853497e-15	8.554470e-16	1.102207e-15
3.560000e+03	3.580000e+03	1.004250e-14	1.507874e-15	1.888700e-15
3.580000e+03	3.600000e+03	2.663111e-15	3.981980e-16	4.989820e-16
3.600000e+03	3.620000e+03	4.364006e-16	9.368790e-17	1.242234e-16
3.620000e+03	3.640000e+03	3.536171e-16	5.890170e-17	7.532720e-17
3.640000e+03	3.660000e+03	2.768965e-16	6.150860e-17	8.381980e-17
3.660000e+03	3.680000e+03	9.616479e-16	1.328715e-16	1.637131e-16
3.680000e+03	3.700000e+03	1.459349e-26	2.379920e-27	3.031030e-27
3.700000e+03	3.720000e+03	4.905550e-18	8.545010e-19	1.102435e-18
3.720000e+03	3.740000e+03	5.285553e-17	9.679870e-18	1.264894e-17
3.740000e+03	3.760000e+03	2.567853e-15	3.421430e-16	4.191410e-16
3.760000e+03	3.780000e+03	4.040179e-17	6.700200e-18	8.549200e-18
3.780000e+03	3.800000e+03	9.371337e-17	1.973034e-17	2.667543e-17
3.800000e+03	3.820000e+03	1.051705e-15	1.355375e-16	1.648060e-16
3.820000e+03	3.840000e+03	1.482986e-16	2.896010e-17	3.838910e-17
3.840000e+03	3.860000e+03	3.346835e-16	4.396820e-17	5.326700e-17
3.860000e+03	3.880000e+03	8.945527e-18	1.921040e-18	2.608423e-18
3.880000e+03	3.900000e+03	6.660337e-16	1.095428e-16	1.397328e-16
3.900000e+03	3.920000e+03	1.210975e-15	1.960670e-16	2.490650e-16
3.920000e+03	3.940000e+03	1.312523e-17	2.017600e-18	2.532160e-18
3.940000e+03	3.960000e+03	1.472447e-16	2.765530e-17	3.622230e-17
3.960000e+03	3.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+03	4.000000e+03	-4.384283e-27	1.483287e-27	1.066117e-27
4.000000e+03	4.020000e+03	-3.883945e-30	1.159605e-30	8.501870e-31
4.020000e+03	4.040000e+03	1.743863e-21	3.368690e-22	4.448640e-22
4.040000e+03	4.060000e+03	1.535526e-16	2.653500e-17	3.407390e-17
4.060000e+03	4.080000e+03	3.106671e-27	4.181780e-28	5.084200e-28
4.080000e+03	4.100000e+03	2.664110e-28	3.781710e-29	4.648220e-29
4.100000e+03	4.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+03	4.140000e+03	3.469265e-16	5.157050e-17	6.403380e-17
4.140000e+03	4.160000e+03	8.770495e-18	1.383462e-18	1.742435e-18
4.160000e+03	4.180000e+03	1.278196e-16	2.132570e-17	2.724250e-17
4.180000e+03	4.200000e+03	2.620980e-16	4.593180e-17	5.928110e-17
4.200000e+03	4.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+03	4.240000e+03	1.886801e-18	3.598550e-19	4.739970e-19
4.240000e+03	4.260000e+03	3.551770e-27	5.249420e-28	6.507300e-28
4.260000e+03	4.280000e+03	3.218762e-18	6.162580e-19	8.113870e-19
4.280000e+03	4.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+03	4.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+03	4.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+03	4.360000e+03	1.295459e-18	2.369540e-19	3.088110e-19
4.360000e+03	4.380000e+03	4.700771e-18	9.685560e-19	1.299406e-18
4.380000e+03	4.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+03	4.420000e+03	4.346894e-25	7.545950e-26	9.669380e-26
4.420000e+03	4.440000e+03	-1.008152e-25	3.289520e-26	2.363426e-26
4.440000e+03	4.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+03	4.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+03	4.500000e+03	2.141062e-18	3.021240e-19	3.707450e-19
4.500000e+03	4.520000e+03	6.700673e-29	1.497296e-29	2.048792e-29
4.520000e+03	4.540000e+03	2.976459e-27	7.129590e-28	1.000289e-27
4.540000e+03	4.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+03	4.580000e+03	1.176469e-27	1.820697e-28	2.277450e-28
4.580000e+03	4.600000e+03	9.823013e-18	1.775405e-18	2.308127e-18
4.600000e+03	4.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+03	4.640000e+03	9.500606e-18	1.936891e-18	2.590494e-18
4.640000e+03	4.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+03	4.680000e+03	3.630601e-18	5.903270e-19	7.461400e-19
4.680000e+03	4.700000e+03	1.200488e-19	1.845830e-20	2.298990e-20
4.700000e+03	4.720000e+03	1.590152e-25	3.515590e-26	4.802390e-26
4.720000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+03	4.780000e+03	4.899392e-19	9.300720e-20	1.222692e-19
4.780000e+03	4.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+03	4.860000e+03	1.171574e-28	2.525333e-29	3.424050e-29
4.860000e+03	4.880000e+03	2.564800e-26	4.701430e-27	6.130300e-27
4.880000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+03	4.940000e+03	1.154138e-18	2.364318e-19	3.167470e-19
4.940000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.980000e+03	4.300407e-31	8.943690e-32	1.203602e-31
4.980000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+03	5.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+03	5.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+03	5.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+03	5.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+03	5.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+03	5.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+03	5.320000e+03	-3.141467e-20	1.352195e-20	9.003670e-21
5.320000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+03	5.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+03	8.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+03	8.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+03	8.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+03	8.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+03	8.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+03	8.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+03	8.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+03	8.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+03	8.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+03	8.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+03	8.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+03	8.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+03	8.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+03	8.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+03	8.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+03	8.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+03	8.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+03	8.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+03	8.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+03	8.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+03	8.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+03	8.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+03	8.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+03	8.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+03	8.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+03	8.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+03	8.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+03	8.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+03	8.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+03	8.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+03	8.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+03	8.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+03	8.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+03	8.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+03	8.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+03	8.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+03	8.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+03	8.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+03	8.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+03	8.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+03	8.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+03	8.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+03	8.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+03	8.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+03	8.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+03	8.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+03	8.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+03	8.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+03	8.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+03	9.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+03	9.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+03	9.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+03	9.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+03	9.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+03	9.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+03	9.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+03	9.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+03	9.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+03	9.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+03	9.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+03	9.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+03	9.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+03	9.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+03	9.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+03	9.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+03	9.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+03	9.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+03	9.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+03	9.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+03	9.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+03	9.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+03	9.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+03	9.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+03	9.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+03	9.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+03	9.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+03	9.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+03	9.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+03	9.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+03	9.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+03	9.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+03	9.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+03	9.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+03	9.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+03	9.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+03	9.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+03	9.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+03	9.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+03	9.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+03	9.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+03	9.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+03	9.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+03	9.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+03	9.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+03	9.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+03	9.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+03	9.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.002000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+04	1.004000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+04	1.006000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+04	1.008000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+04	1.010000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+04	1.012000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+04	1.014000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+04	1.016000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+04	1.018000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.022000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+04	1.024000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+04	1.026000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+04	1.028000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+04	1.030000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+04	1.032000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+04	1.034000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+04	1.036000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+04	1.038000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.042000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+04	1.044000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+04	1.046000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+04	1.048000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+04	1.050000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+04	1.052000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+04	1.054000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+04	1.056000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+04	1.058000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.062000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+04	1.064000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+04	1.066000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+04	1.068000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+04	1.070000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+04	1.072000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+04	1.074000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+04	1.076000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+04	1.078000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.082000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+04	1.084000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+04	1.086000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+04	1.088000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+04	1.090000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+04	1.092000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+04	1.094000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+04	1.096000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+04	1.098000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.102000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+04	1.104000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+04	1.106000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+04	1.108000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+04	1.110000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+04	1.112000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+04	1.114000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+04	1.116000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+04	1.118000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.122000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+04	1.124000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+04	1.126000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+04	1.128000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+04	1.130000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+04	1.132000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+04	1.134000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+04	1.136000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+04	1.138000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.142000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.146000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.150000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+04	1.152000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+04	1.154000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+04	1.156000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+04	1.158000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.162000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+04	1.164000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+04	1.166000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+04	1.168000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+04	1.170000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.174000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+04	1.176000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+04	1.178000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.182000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+04	1.184000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+04	1.186000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.190000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+04	1.192000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+04	1.194000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.198000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.202000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.206000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.210000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.214000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.218000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.222000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.226000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.230000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.234000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.238000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.242000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.246000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.250000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.254000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.258000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.262000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.266000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.270000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.274000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.278000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.282000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.286000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.290000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.294000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.298000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /lo-s-t[Nominal]
ErrorBreakdown={0: {"": {up: 1.3283176897934659e-06, dn: 1.3283176897934659e-06}}, 1: {"": {up: 2.0936235225299726e-06, dn: 2.0936235225299726e-06}}, 2: {"": {up: 2.8977244419322015e-06, dn: 2.8977244419322015e-06}}, 3: {"": {up: 2.5123627230627366e-06, dn: 2.5123627230627366e-06}}, 4: {"": {up: 1.6978355855280805e-06, dn: 1.6978355855280805e-06}}, 5: {"": {up: 1.1357567092450432e-06, dn: 1.1357567092450432e-06}}, 6: {"": {up: 8.1179950262187899e-07, dn: 8.1179950262187899e-07}}, 7: {"": {up: 6.4529057554401803e-07, dn: 6.4529057554401803e-07}}, 8: {"": {up: 4.7287488627965858e-07, dn: 4.7287488627965858e-07}}, 9: {"": {up: 3.8327066404085768e-07, dn: 3.8327066404085768e-07}}, 10: {"": {up: 3.0273170712120656e-07, dn: 3.0273170712120656e-07}}, 11: {"": {up: 2.4411115764614796e-07, dn: 2.4411115764614796e-07}}, 12: {"": {up: 1.9981948634348977e-07, dn: 1.9981948634348977e-07}}, 13: {"": {up: 1.6549432977670654e-07, dn: 1.6549432977670654e-07}}, 14: {"": {up: 1.3932598591458378e-07, dn: 1.3932598591458378e-07}}, 15: {"": {up: 1.1723775376915578e-07, dn: 1.1723775376915578e-07}}, 16: {"": {up: 1.0115428784764193e-07, dn: 1.0115428784764193e-07}}, 17: {"": {up: 8.5475170754803987e-08, dn: 8.5475170754803987e-08}}, 18: {"": {up: 7.3265626446827716e-08, dn: 7.3265626446827716e-08}}, 19: {"": {up: 6.232808953614735e-08, dn: 6.232808953614735e-08}}, 20: {"": {up: 5.144386356146377e-08, dn: 5.144386356146377e-08}}, 21: {"": {up: 4.2391998130421977e-08, dn: 4.2391998130421977e-08}}, 22: {"": {up: 3.5543691986224854e-08, dn: 3.5543691986224854e-08}}, 23: {"": {up: 2.9586777412220635e-08, dn: 2.9586777412220635e-08}}, 24: {"": {up: 2.5035466669513653e-08, dn: 2.5035466669513653e-08}}, 25: {"": {up: 2.1028102453427034e-08, dn: 2.1028102453427034e-08}}, 26: {"": {up: 1.773696664031198e-08, dn: 1.773696664031198e-08}}, 27: {"": {up: 1.5365965976587251e-08, dn: 1.5365965976587251e-08}}, 28: {"": {up: 1.2952954560217527e-08, dn: 1.2952954560217527e-08}}, 29: {"": {up: 1.1094796886364526e-08, dn: 1.1094796886364526e-08}}, 30: {"": {up: 9.5653988487684097e-09, dn: 9.5653988487684097e-09}}, 31: {"": {up: 8.3283462348922547e-09, dn: 8.3283462348922547e-09}}, 32: {"": {up: 7.0050948938466201e-09, dn: 7.0050948938466201e-09}}, 33: {"": {up: 6.1264903407771733e-09, dn: 6.1264903407771733e-09}}, 34: {"": {up: 5.1548496299795207e-09, dn: 5.1548496299795207e-09}}, 35: {"": {up: 4.6451049602725872e-09, dn: 4.6451049602725872e-09}}, 36: {"": {up: 4.0857530615787336e-09, dn: 4.0857530615787336e-09}}, 37: {"": {up: 3.3607978556866524e-09, dn: 3.3607978556866524e-09}}, 38: {"": {up: 2.9372247684944033e-09, dn: 2.9372247684944033e-09}}, 39: {"": {up: 2.6069513658643518e-09, dn: 2.6069513658643518e-09}}, 40: {"": {up: 2.3326453898561179e-09, dn: 2.3326453898561179e-09}}, 41: {"": {up: 2.0055981288750368e-09, dn: 2.0055981288750368e-09}}, 42: {"": {up: 1.7543600757763272e-09, dn: 1.7543600757763272e-09}}, 43: {"": {up: 1.537584716340807e-09, dn: 1.537584716340807e-09}}, 44: {"": {up: 1.3580934051812783e-09, dn: 1.3580934051812783e-09}}, 45: {"": {up: 1.15619372931917e-09, dn: 1.15619372931917e-09}}, 46: {"": {up: 1.029737229445964e-09, dn: 1.029737229445964e-09}}, 47: {"": {up: 9.5060842879461682e-10, dn: 9.5060842879461682e-10}}, 48: {"": {up: 8.0283799503402313e-10, dn: 8.0283799503402313e-10}}, 49: {"": {up: 7.1949158316155437e-10, dn: 7.1949158316155437e-10}}, 50: {"": {up: 6.739851756932343e-10, dn: 6.739851756932343e-10}}, 51: {"": {up: 6.0422224980681569e-10, dn: 6.0422224980681569e-10}}, 52: {"": {up: 5.2486058295718877e-10, dn: 5.2486058295718877e-10}}, 53: {"": {up: 4.4728338445196018e-10, dn: 4.4728338445196018e-10}}, 54: {"": {up: 4.0238489146841731e-10, dn: 4.0238489146841731e-10}}, 55: {"": {up: 3.4419280075499834e-10, dn: 3.4419280075499834e-10}}, 56: {"": {up: 2.9395428344501617e-10, dn: 2.9395428344501617e-10}}, 57: {"": {up: 2.4948694701174567e-10, dn: 2.4948694701174567e-10}}, 58: {"": {up: 2.399375473631628e-10, dn: 2.399375473631628e-10}}, 59: {"": {up: 2.2072233162530157e-10, dn: 2.2072233162530157e-10}}, 60: {"": {up: 1.8949902854201154e-10, dn: 1.8949902854201154e-10}}, 61: {"": {up: 2.3757631927862589e-10, dn: 2.3757631927862589e-10}}, 62: {"": {up: 1.674212468261887e-10, dn: 1.674212468261887e-10}}, 63: {"": {up: 1.3075293196783772e-10, dn: 1.3075293196783772e-10}}, 64: {"": {up: 1.1727405827839164e-10, dn: 1.1727405827839164e-10}}, 65: {"": {up: 1.1051423509608752e-10, dn: 1.1051423509608752e-10}}, 66: {"": {up: 1.0305970511774084e-10, dn: 1.0305970511774084e-10}}, 67: {"": {up: 9.0700786205790409e-11, dn: 9.0700786205790409e-11}}, 68: {"": {up: 7.2785418559315845e-11, dn: 7.2785418559315845e-11}}, 69: {"": {up: 6.2439115046963948e-11, dn: 6.2439115046963948e-11}}, 70: {"": {up: 1.5938976758205027e-10, dn: 1.5938976758205027e-10}}, 71: {"": {up: 5.0092979773637941e-11, dn: 5.0092979773637941e-11}}, 72: {"": {up: 5.1563323838438689e-11, dn: 5.1563323838438689e-11}}, 73: {"": {up: 4.6145627917578496e-11, dn: 4.6145627917578496e-11}}, 74: {"": {up: 3.4328157799394073e-11, dn: 3.4328157799394073e-11}}, 75: {"": {up: 3.2330824480456728e-11, dn: 3.2330824480456728e-11}}, 76: {"": {up: 3.4619039649037057e-11, dn: 3.4619039649037057e-11}}, 77: {"": {up: 2.8698567723376023e-11, dn: 2.8698567723376023e-11}}, 78: {"": {up: 2.3599099555187612e-11, dn: 2.3599099555187612e-11}}, 79: {"": {up: 3.9009087600000336e-11, dn: 3.9009087600000336e-11}}, 80: {"": {up: 1.832126120299375e-11, dn: 1.832126120299375e-11}}, 81: {"": {up: 1.5455718354113081e-11, dn: 1.5455718354113081e-11}}, 82: {"": {up: 1.3119700952586076e-11, dn: 1.3119700952586076e-11}}, 83: {"": {up: 1.890026097683352e-11, dn: 1.890026097683352e-11}}, 84: {"": {up: 1.167941678319958e-11, dn: 1.167941678319958e-11}}, 85: {"": {up: 1.4182244682884618e-11, dn: 1.4182244682884618e-11}}, 86: {"": {up: 1.4030354448857555e-11, dn: 1.4030354448857555e-11}}, 87: {"": {up: 1.0216623198521124e-11, dn: 1.0216623198521124e-11}}, 88: {"": {up: 1.0793569502940582e-11, dn: 1.0793569502940582e-11}}, 89: {"": {up: 9.1016312033831067e-12, dn: 9.1016312033831067e-12}}, 90: {"": {up: 8.9738233130300165e-12, dn: 8.9738233130300165e-12}}, 91: {"": {up: 5.9862222413004353e-12, dn: 5.9862222413004353e-12}}, 92: {"": {up: 8.0767181903344867e-12, dn: 8.0767181903344867e-12}}, 93: {"": {up: 3.5472139857375395e-12, dn: 3.5472139857375395e-12}}, 94: {"": {up: 5.5804149290740912e-12, dn: 5.5804149290740912e-12}}, 95: {"": {up: 3.7304751269655985e-12, dn: 3.7304751269655985e-12}}, 96: {"": {up: 2.66628022323719e-12, dn: 2.66628022323719e-12}}, 97: {"": {up: 3.4304605894468688e-12, dn: 3.4304605894468688e-12}}, 98: {"": {up: 2.0591472239226507e-12, dn: 2.0591472239226507e-12}}, 99: {"": {up: 4.2130557747360759e-12, dn: 4.2130557747360759e-12}}, 100: {"": {up: 1.8660029017890083e-12, dn: 1.8660029017890083e-12}}, 101: {"": {up: 1.9605726184116311e-12, dn: 1.9605726184116311e-12}}, 102: {"": {up: 2.2897176972284247e-12, dn: 2.2897176972284247e-12}}, 103: {"": {up: 1.9074116103553945e-12, dn: 1.9074116103553945e-12}}, 104: {"": {up: 1.6017032432813515e-12, dn: 1.6017032432813515e-12}}, 105: {"": {up: 1.8275156468343465e-12, dn: 1.8275156468343465e-12}}, 106: {"": {up: 1.7531230188569654e-12, dn: 1.7531230188569654e-12}}, 107: {"": {up: 1.6878145557107272e-12, dn: 1.6878145557107272e-12}}, 108: {"": {up: 1.2001836294957702e-12, dn: 1.2001836294957702e-12}}, 109: {"": {up: 2.7032821793905941e-12, dn: 2.7032821793905941e-12}}, 110: {"": {up: 7.3619672846360845e-13, dn: 7.3619672846360845e-13}}, 111: {"": {up: 7.1318002867722678e-13, dn: 7.1318002867722678e-13}}, 112: {"": {up: 1.8415688621634546e-12, dn: 1.8415688621634546e-12}}, 113: {"": {up: 6.5333299918333375e-13, dn: 6.5333299918333375e-13}}, 114: {"": {up: 1.0456987547324707e-12, dn: 1.0456987547324707e-12}}, 115: {"": {up: 7.2596956871235312e-13, dn: 7.2596956871235312e-13}}, 116: {"": {up: 5.6028509706431604e-13, dn: 5.6028509706431604e-13}}, 117: {"": {up: 3.4694176642605368e-13, dn: 3.4694176642605368e-13}}, 118: {"": {up: 4.8908970442817794e-13, dn: 4.8908970442817794e-13}}, 119: {"": {up: 2.7906485823080626e-13, dn: 2.7906485823080626e-13}}, 120: {"": {up: 2.1402094461229721e-12, dn: 2.1402094461229721e-12}}, 121: {"": {up: 1.4465142740756621e-12, dn: 1.4465142740756621e-12}}, 122: {"": {up: 5.853002093784351e-13, dn: 5.853002093784351e-13}}, 123: {"": {up: 4.0186089768225222e-13, dn: 4.0186089768225222e-13}}, 124: {"": {up: 2.7815287602594435e-13, dn: 2.7815287602594435e-13}}, 125: {"": {up: 7.899102337914211e-13, dn: 7.899102337914211e-13}}, 126: {"": {up: 3.8344629446322414e-13, dn: 3.8344629446322414e-13}}, 127: {"": {up: 2.3717449490306837e-13, dn: 2.3717449490306837e-13}}, 128: {"": {up: 3.1133940649583953e-13, dn: 3.1133940649583953e-13}}, 129: {"": {up: 7.0414669093423983e-13, dn: 7.0414669093423983e-13}}, 130: {"": {up: 4.0005963298464642e-13, dn: 4.0005963298464642e-13}}, 131: {"": {up: 1.4933893992089988e-13, dn: 1.4933893992089988e-13}}, 132: {"": {up: 9.7002014218053043e-13, dn: 9.7002014218053043e-13}}, 133: {"": {up: 1.9365113385943622e-13, dn: 1.9365113385943622e-13}}, 134: {"": {up: 3.5578213016801953e-14, dn: 3.5578213016801953e-14}}, 135: {"": {up: 9.5285936790968795e-14, dn: 9.5285936790968795e-14}}, 136: {"": {up: 1.0408111539754214e-13, dn: 1.0408111539754214e-13}}, 137: {"": {up: 8.2328719343859595e-14, dn: 8.2328719343859595e-14}}, 138: {"": {up: 1.4267641710964569e-13, dn: 1.4267641710964569e-13}}, 139: {"": {up: 1.5832059268404602e-13, dn: 1.5832059268404602e-13}}, 140: {"": {up: 4.9980671609665835e-14, dn: 4.9980671609665835e-14}}, 141: {"": {up: 4.6300053723645937e-14, dn: 4.6300053723645937e-14}}, 142: {"": {up: 6.2351478075439405e-14, dn: 6.2351478075439405e-14}}, 143: {"": {up: 1.5110019050866747e-13, dn: 1.5110019050866747e-13}}, 144: {"": {up: 7.5949370240077706e-14, dn: 7.5949370240077706e-14}}, 145: {"": {up: 1.8583857649337394e-14, dn: 1.8583857649337394e-14}}, 146: {"": {up: 4.9977095314590872e-15, dn: 4.9977095314590872e-15}}, 147: {"": {up: 1.6531971626072432e-14, dn: 1.6531971626072432e-14}}, 148: {"": {up: 1.4573726141152096e-14, dn: 1.4573726141152096e-14}}, 149: {"": {up: 3.0294165499271043e-14, dn: 3.0294165499271043e-14}}, 150: {"": {up: 3.4844384236777155e-14, dn: 3.4844384236777155e-14}}, 151: {"": {up: 5.3809510791327578e-14, dn: 5.3809510791327578e-14}}, 152: {"": {up: 1.4342033430011101e-14, dn: 1.4342033430011101e-14}}, 153: {"": {up: 1.7424603096816177e-14, dn: 1.7424603096816177e-14}}, 154: {"": {up: 8.0903091374928325e-15, dn: 8.0903091374928325e-15}}, 155: {"": {up: 7.0671588880401576e-15, dn: 7.0671588880401576e-15}}, 156: {"": {up: 7.8638141015291677e-15, dn: 7.8638141015291677e-15}}, 157: {"": {up: 4.05858879404024e-15, dn: 4.05858879404024e-15}}, 158: {"": {up: 2.1660390000005413e-15, dn: 2.1660390000005413e-15}}, 159: {"": {up: 3.8456814994750931e-15, dn: 3.8456814994750931e-15}}, 160: {"": {up: 5.6146138651832508e-15, dn: 5.6146138651832508e-15}}, 161: {"": {up: 1.3970611433299295e-14, dn: 1.3970611433299295e-14}}, 162: {"": {up: 4.5156155503604383e-14, dn: 4.5156155503604383e-14}}, 163: {"": {up: 6.5155032849685525e-15, dn: 6.5155032849685525e-15}}, 164: {"": {up: 2.8429450091093921e-15, dn: 2.8429450091093921e-15}}, 165: {"": {up: 1.3482510001420084e-15, dn: 1.3482510001420084e-15}}, 166: {"": {up: 2.7825679659081423e-16, dn: 2.7825679659081423e-16}}, 167: {"": {up: 5.0832220256633493e-14, dn: 5.0832220256633493e-14}}, 168: {"": {up: 1.1495110000200967e-15, dn: 1.1495110000200967e-15}}, 169: {"": {up: 6.4595767583498873e-15, dn: 6.4595767583498873e-15}}, 170: {"": {up: 9.6921264428053391e-15, dn: 9.6921264428053391e-15}}, 171: {"": {up: 2.2366980000000001e-14, dn: 2.2366980000000001e-14}}, 172: {"": {up: 1.928435000001311e-15, dn: 1.928435000001311e-15}}, 173: {"": {up: 4.5976046628897296e-15, dn: 4.5976046628897296e-15}}, 174: {"": {up: 3.3088189033919642e-14, dn: 3.3088189033919642e-14}}, 175: {"": {up: 3.0600250000000028e-16, dn: 3.0600250000000028e-16}}, 176: {"": {up: 1.623851e-15, dn: 1.623851e-15}}, 177: {"": {up: 8.1240755653092272e-15, dn: 8.1240755653092272e-15}}, 178: {"": {up: 7.1984530027777744e-15, dn: 7.1984530027777744e-15}}, 179: {"": {up: 2.0039404994674466e-15, dn: 2.0039404994674466e-15}}, 180: {"": {up: 4.3592810000000006e-16, dn: 4.3592810000000006e-16}}, 181: {"": {up: 2.5380602259727257e-16, dn: 2.5380602259727257e-16}}, 182: {"": {up: 2.8497509999999999e-16, dn: 2.8497509999999999e-16}}, 183: {"": {up: 2.0778404402966944e-16, dn: 2.0778404402966944e-16}}, 184: {"": {up: 1.1629170000000003e-16, dn: 1.1629170000000003e-16}}, 185: {"": {up: 1.4461068020908824e-17, dn: 1.4461068020908824e-17}}, 186: {"": {up: 3.2168380000000003e-17, dn: 3.2168380000000003e-17}}, 187: {"": {up: 4.5694480000000001e-16, dn: 4.5694480000000001e-16}}, 188: {"": {up: 3.2183280000000001e-17, dn: 3.2183280000000001e-17}}, 189: {"": {up: 1.6852245866290038e-15, dn: 1.6852245866290038e-15}}, 190: {"": {up: 1.590509907798781e-15, dn: 1.590509907798781e-15}}, 191: {"": {up: 3.5985060000000001e-26, dn: 3.5985060000000001e-26}}, 192: {"": {up: 9.5813440000000008e-22, dn: 9.5813440000000008e-22}}, 193: {"": {up: 7.1299280000000072e-18, dn: 7.1299280000000072e-18}}, 194: {"": {up: 2.512874e-17, dn: 2.512874e-17}}, 195: {"": {up: 9.6496469999999995e-16, dn: 9.6496469999999995e-16}}, 196: {"": {up: 9.9406830000818355e-18, dn: 9.9406830000818355e-18}}, 197: {"": {up: 6.6885260000000004e-17, dn: 6.6885260000000004e-17}}, 198: {"": {up: 0, dn: 0}}, 199: {"": {up: 6.6532540000000004e-27, dn: 6.6532540000000004e-27}}, 200: {"": {up: 5.7920580000000003e-30, dn: 5.7920580000000003e-30}}, 201: {"": {up: 2.5932560000000002e-21, dn: 2.5932560000000002e-21}}, 202: {"": {up: 1.1394089999999999e-16, dn: 1.1394089999999999e-16}}, 203: {"": {up: 4.6329220000000002e-27, dn: 4.6329220000000002e-27}}, 204: {"": {up: 0, dn: 0}}, 205: {"": {up: 0, dn: 0}}, 206: {"": {up: 0, dn: 0}}, 207: {"": {up: 3.2395439999999998e-26, dn: 3.2395439999999998e-26}}, 208: {"": {up: 1.01354e-16, dn: 1.01354e-16}}, 209: {"": {up: 2.089022e-16, dn: 2.089022e-16}}, 210: {"": {up: 0, dn: 0}}, 211: {"": {up: 1.503853e-18, dn: 1.503853e-18}}, 212: {"": {up: 3.8531039999999999e-27, dn: 3.8531039999999999e-27}}, 213: {"": {up: 2.5654770002555879e-18, dn: 2.5654770002555879e-18}}, 214: {"": {up: 0, dn: 0}}, 215: {"": {up: 0, dn: 0}}, 216: {"": {up: 0, dn: 0}}, 217: {"": {up: 0, dn: 0}}, 218: {"": {up: 3.7466950000000096e-18, dn: 3.7466950000000096e-18}}, 219: {"": {up: 0, dn: 0}}, 220: {"": {up: 0, dn: 0}}, 221: {"": {up: 1.5285246e-25, dn: 1.5285246e-25}}, 222: {"": {up: 0, dn: 0}}, 223: {"": {up: 0, dn: 0}}, 224: {"": {up: 1.603962e-18, dn: 1.603962e-18}}, 225: {"": {up: 0, dn: 0}}, 226: {"": {up: 0, dn: 0}}, 227: {"": {up: 0, dn: 0}}, 228: {"": {up: 0, dn: 0}}, 229: {"": {up: 7.8293190000000004e-18, dn: 7.8293190000000004e-18}}, 230: {"": {up: 0, dn: 0}}, 231: {"": {up: 7.5723480000000006e-18, dn: 7.5723480000000006e-18}}, 232: {"": {up: 0, dn: 0}}, 233: {"": {up: 1.010424e-20, dn: 1.010424e-20}}, 234: {"": {up: 0, dn: 0}}, 235: {"": {up: 0, dn: 0}}, 236: {"": {up: 0, dn: 0}}, 237: {"": {up: 0, dn: 0}}, 238: {"": {up: 3.6817840000000021e-19, dn: 3.6817840000000021e-19}}, 239: {"": {up: 0, dn: 0}}, 240: {"": {up: 0, dn: 0}}, 241: {"": {up: 0, dn: 0}}, 242: {"": {up: 1.7763002e-28, dn: 1.7763002e-28}}, 243: {"": {up: 0, dn: 0}}, 244: {"": {up: 0, dn: 0}}, 245: {"": {up: 0, dn: 0}}, 246: {"": {up: 9.1443699999999997e-19, dn: 9.1443699999999997e-19}}, 247: {"": {up: 0, dn: 0}}, 248: {"": {up: 6.5201260000000004e-31, dn: 6.5201260000000004e-31}}, 249: {"": {up: 0, dn: 0}}, 250: {"": {up: 2.5854919999999999e-18, dn: 2.5854919999999999e-18}}, 251: {"": {up: 0, dn: 0}}, 252: {"": {up: 0, dn: 0}}, 253: {"": {up: 0, dn: 0}}, 254: {"": {up: 0, dn: 0}}, 255: {"": {up: 0, dn: 0}}, 256: {"": {up: 0, dn: 0}}, 257: {"": {up: 0, dn: 0}}, 258: {"": {up: 0, dn: 0}}, 259: {"": {up: 0, dn: 0}}, 260: {"": {up: 0, dn: 0}}, 261: {"": {up: 0, dn: 0}}, 262: {"": {up: 0, dn: 0}}, 263: {"": {up: 0, dn: 0}}, 264: {"": {up: 0, dn: 0}}, 265: {"": {up: 4.7629820000000002e-20, dn: 4.7629820000000002e-20}}, 266: {"": {up: 0, dn: 0}}, 267: {"": {up: 0, dn: 0}}, 268: {"": {up: 0, dn: 0}}, 269: {"": {up: 0, dn: 0}}, 270: {"": {up: 5.6891660000000003e-33, dn: 5.6891660000000003e-33}}, 271: {"": {up: 0, dn: 0}}, 272: {"": {up: 0, dn: 0}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 0, dn: 0}}, 276: {"": {up: 0, dn: 0}}, 277: {"": {up: 0, dn: 0}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 0, dn: 0}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 0, dn: 0}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 0, dn: 0}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 0, dn: 0}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}}
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=lo-s-t[Nominal]
Path=lo-s-t[Nominal]
Title=$|s|^2+|t/u|^2$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	2.932199e-03	1.328318e-06	1.328318e-06
2.000000e+01	4.000000e+01	6.747677e-03	2.093624e-06	2.093624e-06
4.000000e+01	6.000000e+01	7.601104e-03	2.897724e-06	2.897724e-06
6.000000e+01	8.000000e+01	5.684082e-03	2.512363e-06	2.512363e-06
8.000000e+01	1.000000e+02	4.113517e-03	1.697836e-06	1.697836e-06
1.000000e+02	1.200000e+02	3.124478e-03	1.135757e-06	1.135757e-06
1.200000e+02	1.400000e+02	2.288359e-03	8.117995e-07	8.117995e-07
1.400000e+02	1.600000e+02	1.662360e-03	6.452906e-07	6.452906e-07
1.600000e+02	1.800000e+02	1.216844e-03	4.728749e-07	4.728749e-07
1.800000e+02	2.000000e+02	9.018483e-04	3.832707e-07	3.832707e-07
2.000000e+02	2.200000e+02	6.763828e-04	3.027317e-07	3.027317e-07
2.200000e+02	2.400000e+02	5.130213e-04	2.441112e-07	2.441112e-07
2.400000e+02	2.600000e+02	3.932663e-04	1.998195e-07	1.998195e-07
2.600000e+02	2.800000e+02	3.041141e-04	1.654943e-07	1.654943e-07
2.800000e+02	3.000000e+02	2.374248e-04	1.393260e-07	1.393260e-07
3.000000e+02	3.200000e+02	1.868465e-04	1.172378e-07	1.172378e-07
3.200000e+02	3.400000e+02	1.479665e-04	1.011543e-07	1.011543e-07
3.400000e+02	3.600000e+02	1.180217e-04	8.547517e-08	8.547517e-08
3.600000e+02	3.800000e+02	9.443184e-05	7.326563e-08	7.326563e-08
3.800000e+02	4.000000e+02	7.389164e-05	6.232809e-08	6.232809e-08
4.000000e+02	4.200000e+02	5.029840e-05	5.144386e-08	5.144386e-08
4.200000e+02	4.400000e+02	3.434983e-05	4.239200e-08	4.239200e-08
4.400000e+02	4.600000e+02	2.453016e-05	3.554369e-08	3.554369e-08
4.600000e+02	4.800000e+02	1.788558e-05	2.958678e-08	2.958678e-08
4.800000e+02	5.000000e+02	1.335807e-05	2.503547e-08	2.503547e-08
5.000000e+02	5.200000e+02	9.962974e-06	2.102810e-08	2.102810e-08
5.200000e+02	5.400000e+02	7.551661e-06	1.773697e-08	1.773697e-08
5.400000e+02	5.600000e+02	5.811444e-06	1.536597e-08	1.536597e-08
5.600000e+02	5.800000e+02	4.486730e-06	1.295295e-08	1.295295e-08
5.800000e+02	6.000000e+02	3.494277e-06	1.109480e-08	1.109480e-08
6.000000e+02	6.200000e+02	2.727431e-06	9.565399e-09	9.565399e-09
6.200000e+02	6.400000e+02	2.140975e-06	8.328346e-09	8.328346e-09
6.400000e+02	6.600000e+02	1.678256e-06	7.005095e-09	7.005095e-09
6.600000e+02	6.800000e+02	1.337606e-06	6.126490e-09	6.126490e-09
6.800000e+02	7.000000e+02	1.051525e-06	5.154850e-09	5.154850e-09
7.000000e+02	7.200000e+02	8.598877e-07	4.645105e-09	4.645105e-09
7.200000e+02	7.400000e+02	6.819202e-07	4.085753e-09	4.085753e-09
7.400000e+02	7.600000e+02	5.456901e-07	3.360798e-09	3.360798e-09
7.600000e+02	7.800000e+02	4.436328e-07	2.937225e-09	2.937225e-09
7.800000e+02	8.000000e+02	3.570537e-07	2.606951e-09	2.606951e-09
8.000000e+02	8.200000e+02	2.938006e-07	2.332645e-09	2.332645e-09
8.200000e+02	8.400000e+02	2.371599e-07	2.005598e-09	2.005598e-09
8.400000e+02	8.600000e+02	1.943901e-07	1.754360e-09	1.754360e-09
8.600000e+02	8.800000e+02	1.608566e-07	1.537585e-09	1.537585e-09
8.800000e+02	9.000000e+02	1.328608e-07	1.358093e-09	1.358093e-09
9.000000e+02	9.200000e+02	1.073105e-07	1.156194e-09	1.156194e-09
9.200000e+02	9.400000e+02	9.070638e-08	1.029737e-09	1.029737e-09
9.400000e+02	9.600000e+02	7.497174e-08	9.506084e-10	9.506084e-10
9.600000e+02	9.800000e+02	6.289930e-08	8.028380e-10	8.028380e-10
9.800000e+02	1.000000e+03	5.136004e-08	7.194916e-10	7.194916e-10
1.000000e+03	1.020000e+03	4.337348e-08	6.739852e-10	6.739852e-10
1.020000e+03	1.040000e+03	3.684534e-08	6.042222e-10	6.042222e-10
1.040000e+03	1.060000e+03	3.014611e-08	5.248606e-10	5.248606e-10
1.060000e+03	1.080000e+03	2.479443e-08	4.472834e-10	4.472834e-10
1.080000e+03	1.100000e+03	2.123144e-08	4.023849e-10	4.023849e-10
1.100000e+03	1.120000e+03	1.803253e-08	3.441928e-10	3.441928e-10
1.120000e+03	1.140000e+03	1.478468e-08	2.939543e-10	2.939543e-10
1.140000e+03	1.160000e+03	1.213705e-08	2.494869e-10	2.494869e-10
1.160000e+03	1.180000e+03	1.062654e-08	2.399375e-10	2.399375e-10
1.180000e+03	1.200000e+03	8.609839e-09	2.207223e-10	2.207223e-10
1.200000e+03	1.220000e+03	7.252539e-09	1.894990e-10	1.894990e-10
1.220000e+03	1.240000e+03	6.473500e-09	2.375763e-10	2.375763e-10
1.240000e+03	1.260000e+03	5.385498e-09	1.674212e-10	1.674212e-10
1.260000e+03	1.280000e+03	4.531056e-09	1.307529e-10	1.307529e-10
1.280000e+03	1.300000e+03	3.862747e-09	1.172741e-10	1.172741e-10
1.300000e+03	1.320000e+03	3.346678e-09	1.105142e-10	1.105142e-10
1.320000e+03	1.340000e+03	2.880195e-09	1.030597e-10	1.030597e-10
1.340000e+03	1.360000e+03	2.429958e-09	9.070079e-11	9.070079e-11
1.360000e+03	1.380000e+03	2.042238e-09	7.278542e-11	7.278542e-11
1.380000e+03	1.400000e+03	1.703781e-09	6.243912e-11	6.243912e-11
1.400000e+03	1.420000e+03	1.725258e-09	1.593898e-10	1.593898e-10
1.420000e+03	1.440000e+03	1.199261e-09	5.009298e-11	5.009298e-11
1.440000e+03	1.460000e+03	1.128603e-09	5.156332e-11	5.156332e-11
1.460000e+03	1.480000e+03	9.062459e-10	4.614563e-11	4.614563e-11
1.480000e+03	1.500000e+03	7.329758e-10	3.432816e-11	3.432816e-11
1.500000e+03	1.520000e+03	6.594362e-10	3.233082e-11	3.233082e-11
1.520000e+03	1.540000e+03	6.237066e-10	3.461904e-11	3.461904e-11
1.540000e+03	1.560000e+03	4.951082e-10	2.869857e-11	2.869857e-11
1.560000e+03	1.580000e+03	3.966689e-10	2.359910e-11	2.359910e-11
1.580000e+03	1.600000e+03	4.365706e-10	3.900909e-11	3.900909e-11
1.600000e+03	1.620000e+03	2.806713e-10	1.832126e-11	1.832126e-11
1.620000e+03	1.640000e+03	2.467517e-10	1.545572e-11	1.545572e-11
1.640000e+03	1.660000e+03	1.971758e-10	1.311970e-11	1.311970e-11
1.660000e+03	1.680000e+03	2.047525e-10	1.890026e-11	1.890026e-11
1.680000e+03	1.700000e+03	1.614947e-10	1.167942e-11	1.167942e-11
1.700000e+03	1.720000e+03	1.588091e-10	1.418224e-11	1.418224e-11
1.720000e+03	1.740000e+03	1.354779e-10	1.403035e-11	1.403035e-11
1.740000e+03	1.760000e+03	1.138793e-10	1.021662e-11	1.021662e-11
1.760000e+03	1.780000e+03	1.001999e-10	1.079357e-11	1.079357e-11
1.780000e+03	1.800000e+03	7.795533e-11	9.101631e-12	9.101631e-12
1.800000e+03	1.820000e+03	7.624277e-11	8.973823e-12	8.973823e-12
1.820000e+03	1.840000e+03	6.028274e-11	5.986222e-12	5.986222e-12
1.840000e+03	1.860000e+03	5.208795e-11	8.076718e-12	8.076718e-12
1.860000e+03	1.880000e+03	2.802498e-11	3.547214e-12	3.547214e-12
1.880000e+03	1.900000e+03	3.895056e-11	5.580415e-12	5.580415e-12
1.900000e+03	1.920000e+03	2.744103e-11	3.730475e-12	3.730475e-12
1.920000e+03	1.940000e+03	2.173160e-11	2.666280e-12	2.666280e-12
1.940000e+03	1.960000e+03	2.495621e-11	3.430461e-12	3.430461e-12
1.960000e+03	1.980000e+03	1.313655e-11	2.059147e-12	2.059147e-12
1.980000e+03	2.000000e+03	2.009192e-11	4.213056e-12	4.213056e-12
2.000000e+03	2.020000e+03	1.050360e-11	1.866003e-12	1.866003e-12
2.020000e+03	2.040000e+03	1.248026e-11	1.960573e-12	1.960573e-12
2.040000e+03	2.060000e+03	1.373020e-11	2.289718e-12	2.289718e-12
2.060000e+03	2.080000e+03	8.227349e-12	1.907412e-12	1.907412e-12
2.080000e+03	2.100000e+03	7.122355e-12	1.601703e-12	1.601703e-12
2.100000e+03	2.120000e+03	8.596703e-12	1.827516e-12	1.827516e-12
2.120000e+03	2.140000e+03	8.494680e-12	1.753123e-12	1.753123e-12
2.140000e+03	2.160000e+03	7.695127e-12	1.687815e-12	1.687815e-12
2.160000e+03	2.180000e+03	5.728607e-12	1.200184e-12	1.200184e-12
2.180000e+03	2.200000e+03	7.244256e-12	2.703282e-12	2.703282e-12
2.200000e+03	2.220000e+03	3.138745e-12	7.361967e-13	7.361967e-13
2.220000e+03	2.240000e+03	2.893812e-12	7.131800e-13	7.131800e-13
2.240000e+03	2.260000e+03	5.056833e-12	1.841569e-12	1.841569e-12
2.260000e+03	2.280000e+03	2.046623e-12	6.533330e-13	6.533330e-13
2.280000e+03	2.300000e+03	2.993195e-12	1.045699e-12	1.045699e-12
2.300000e+03	2.320000e+03	2.527127e-12	7.259696e-13	7.259696e-13
2.320000e+03	2.340000e+03	1.580565e-12	5.602851e-13	5.602851e-13
2.340000e+03	2.360000e+03	1.301147e-12	3.469418e-13	3.469418e-13
2.360000e+03	2.380000e+03	1.539989e-12	4.890897e-13	4.890897e-13
2.380000e+03	2.400000e+03	1.095561e-12	2.790649e-13	2.790649e-13
2.400000e+03	2.420000e+03	5.324144e-12	2.140209e-12	2.140209e-12
2.420000e+03	2.440000e+03	2.882185e-12	1.446514e-12	1.446514e-12
2.440000e+03	2.460000e+03	1.664104e-12	5.853002e-13	5.853002e-13
2.460000e+03	2.480000e+03	1.133430e-12	4.018609e-13	4.018609e-13
2.480000e+03	2.500000e+03	8.094578e-13	2.781529e-13	2.781529e-13
2.500000e+03	2.520000e+03	1.693556e-12	7.899102e-13	7.899102e-13
2.520000e+03	2.540000e+03	1.077335e-12	3.834463e-13	3.834463e-13
2.540000e+03	2.560000e+03	6.201747e-13	2.371745e-13	2.371745e-13
2.560000e+03	2.580000e+03	7.918839e-13	3.113394e-13	3.113394e-13
2.580000e+03	2.600000e+03	1.417436e-12	7.041467e-13	7.041467e-13
2.600000e+03	2.620000e+03	9.733336e-13	4.000596e-13	4.000596e-13
2.620000e+03	2.640000e+03	2.681283e-13	1.493389e-13	1.493389e-13
2.640000e+03	2.660000e+03	1.972571e-12	9.700201e-13	9.700201e-13
2.660000e+03	2.680000e+03	3.988886e-13	1.936511e-13	1.936511e-13
2.680000e+03	2.700000e+03	8.211253e-14	3.557821e-14	3.557821e-14
2.700000e+03	2.720000e+03	1.749115e-13	9.528594e-14	9.528594e-14
2.720000e+03	2.740000e+03	2.339253e-13	1.040811e-13	1.040811e-13
2.740000e+03	2.760000e+03	1.360975e-13	8.232872e-14	8.232872e-14
2.760000e+03	2.780000e+03	2.412155e-13	1.426764e-13	1.426764e-13
2.780000e+03	2.800000e+03	3.340770e-13	1.583206e-13	1.583206e-13
2.800000e+03	2.820000e+03	9.108679e-14	4.998067e-14	4.998067e-14
2.820000e+03	2.840000e+03	8.064183e-14	4.630005e-14	4.630005e-14
2.840000e+03	2.860000e+03	1.196335e-13	6.235148e-14	6.235148e-14
2.860000e+03	2.880000e+03	2.165733e-13	1.511002e-13	1.511002e-13
2.880000e+03	2.900000e+03	1.291406e-13	7.594937e-14	7.594937e-14
2.900000e+03	2.920000e+03	2.291038e-14	1.858386e-14	1.858386e-14
2.920000e+03	2.940000e+03	8.832022e-15	4.997710e-15	4.997710e-15
2.940000e+03	2.960000e+03	3.272936e-14	1.653197e-14	1.653197e-14
2.960000e+03	2.980000e+03	2.940427e-14	1.457373e-14	1.457373e-14
2.980000e+03	3.000000e+03	6.357205e-14	3.029417e-14	3.029417e-14
3.000000e+03	3.020000e+03	7.445638e-14	3.484438e-14	3.484438e-14
3.020000e+03	3.040000e+03	1.086109e-13	5.380951e-14	5.380951e-14
3.040000e+03	3.060000e+03	2.994448e-14	1.434203e-14	1.434203e-14
3.060000e+03	3.080000e+03	2.189055e-14	1.742460e-14	1.742460e-14
3.080000e+03	3.100000e+03	1.132931e-14	8.090309e-15	8.090309e-15
3.100000e+03	3.120000e+03	1.227229e-14	7.067159e-15	7.067159e-15
3.120000e+03	3.140000e+03	1.241971e-14	7.863814e-15	7.863814e-15
3.140000e+03	3.160000e+03	6.128823e-15	4.058589e-15	4.058589e-15
3.160000e+03	3.180000e+03	3.000985e-15	2.166039e-15	2.166039e-15
3.180000e+03	3.200000e+03	6.764146e-15	3.845681e-15	3.845681e-15
3.200000e+03	3.220000e+03	8.852815e-15	5.614614e-15	5.614614e-15
3.220000e+03	3.240000e+03	1.940242e-14	1.397061e-14	1.397061e-14
3.240000e+03	3.260000e+03	6.727328e-14	4.515616e-14	4.515616e-14
3.260000e+03	3.280000e+03	1.054480e-14	6.515503e-15	6.515503e-15
3.280000e+03	3.300000e+03	4.567849e-15	2.842945e-15	2.842945e-15
3.300000e+03	3.320000e+03	1.371923e-15	1.348251e-15	1.348251e-15
3.320000e+03	3.340000e+03	3.934144e-16	2.782568e-16	2.782568e-16
3.340000e+03	3.360000e+03	5.494002e-14	5.083222e-14	5.083222e-14
3.360000e+03	3.380000e+03	1.464064e-15	1.149511e-15	1.149511e-15
3.380000e+03	3.400000e+03	7.594724e-15	6.459577e-15	6.459577e-15
3.400000e+03	3.420000e+03	1.088074e-14	9.692126e-15	9.692126e-15
3.420000e+03	3.440000e+03	3.010035e-14	2.236698e-14	2.236698e-14
3.440000e+03	3.460000e+03	2.961074e-15	1.928435e-15	1.928435e-15
3.460000e+03	3.480000e+03	4.617675e-15	4.597605e-15	4.597605e-15
3.480000e+03	3.500000e+03	4.621125e-14	3.308819e-14	3.308819e-14
3.500000e+03	3.520000e+03	4.793331e-16	3.060025e-16	3.060025e-16
3.520000e+03	3.540000e+03	1.788256e-15	1.623851e-15	1.623851e-15
3.540000e+03	3.560000e+03	1.121716e-14	8.124076e-15	8.124076e-15
3.560000e+03	3.580000e+03	8.109822e-15	7.198453e-15	7.198453e-15
3.580000e+03	3.600000e+03	2.891945e-15	2.003940e-15	2.003940e-15
3.600000e+03	3.620000e+03	6.582344e-16	4.359281e-16	4.359281e-16
3.620000e+03	3.640000e+03	2.854947e-16	2.538060e-16	2.538060e-16
3.640000e+03	3.660000e+03	-2.849751e-16	2.849751e-16	2.849751e-16
3.660000e+03	3.680000e+03	2.079193e-16	2.077840e-16	2.077840e-16
3.680000e+03	3.700000e+03	1.546025e-16	1.162917e-16	1.162917e-16
3.700000e+03	3.720000e+03	1.503472e-17	1.446107e-17	1.446107e-17
3.720000e+03	3.740000e+03	3.935517e-17	3.216838e-17	3.216838e-17
3.740000e+03	3.760000e+03	5.027538e-16	4.569448e-16	4.569448e-16
3.760000e+03	3.780000e+03	3.219226e-17	3.218328e-17	3.218328e-17
3.780000e+03	3.800000e+03	1.824003e-15	1.685225e-15	1.685225e-15
3.800000e+03	3.820000e+03	1.592386e-15	1.590510e-15	1.590510e-15
3.820000e+03	3.840000e+03	3.598506e-26	3.598506e-26	3.598506e-26
3.840000e+03	3.860000e+03	9.581796e-22	9.581344e-22	9.581344e-22
3.860000e+03	3.880000e+03	7.129928e-18	7.129928e-18	7.129928e-18
3.880000e+03	3.900000e+03	-2.503144e-17	2.512874e-17	2.512874e-17
3.900000e+03	3.920000e+03	9.651935e-16	9.649647e-16	9.649647e-16
3.920000e+03	3.940000e+03	1.073681e-17	9.940683e-18	9.940683e-18
3.940000e+03	3.960000e+03	9.345244e-17	6.688526e-17	6.688526e-17
3.960000e+03	3.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+03	4.000000e+03	-6.653254e-27	6.653254e-27	6.653254e-27
4.000000e+03	4.020000e+03	-5.792058e-30	5.792058e-30	5.792058e-30
4.020000e+03	4.040000e+03	2.593276e-21	2.593256e-21	2.593256e-21
4.040000e+03	4.060000e+03	1.139409e-16	1.139409e-16	1.139409e-16
4.060000e+03	4.080000e+03	4.632922e-27	4.632922e-27	4.632922e-27
4.080000e+03	4.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+03	4.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+03	4.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.140000e+03	4.160000e+03	3.239544e-26	3.239544e-26	3.239544e-26
4.160000e+03	4.180000e+03	1.018771e-16	1.013540e-16	1.013540e-16
4.180000e+03	4.200000e+03	2.089022e-16	2.089022e-16	2.089022e-16
4.200000e+03	4.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+03	4.240000e+03	1.503853e-18	1.503853e-18	1.503853e-18
4.240000e+03	4.260000e+03	5.296690e-27	3.853104e-27	3.853104e-27
4.260000e+03	4.280000e+03	2.565513e-18	2.565477e-18	2.565477e-18
4.280000e+03	4.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+03	4.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+03	4.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+03	4.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+03	4.380000e+03	3.746695e-18	3.746695e-18	3.746695e-18
4.380000e+03	4.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+03	4.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+03	4.440000e+03	-1.528525e-25	1.528525e-25	1.528525e-25
4.440000e+03	4.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+03	4.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+03	4.500000e+03	1.603962e-18	1.603962e-18	1.603962e-18
4.500000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+03	4.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+03	4.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+03	4.600000e+03	7.829319e-18	7.829319e-18	7.829319e-18
4.600000e+03	4.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+03	4.640000e+03	7.572348e-18	7.572348e-18	7.572348e-18
4.640000e+03	4.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+03	4.680000e+03	1.010424e-20	1.010424e-20	1.010424e-20
4.680000e+03	4.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+03	4.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+03	4.780000e+03	3.681784e-19	3.681784e-19	3.681784e-19
4.780000e+03	4.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+03	4.860000e+03	1.776300e-28	1.776300e-28	1.776300e-28
4.860000e+03	4.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+03	4.940000e+03	9.198924e-19	9.144370e-19	9.144370e-19
4.940000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.980000e+03	6.520126e-31	6.520126e-31	6.520126e-31
4.980000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+03	5.020000e+03	2.585492e-18	2.585492e-18	2.585492e-18
5.020000e+03	5.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+03	5.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+03	5.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+03	5.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+03	5.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+03	5.320000e+03	-4.762982e-20	4.762982e-20	4.762982e-20
5.320000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.420000e+03	5.689166e-33	5.689166e-33	5.689166e-33
5.420000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+03	5.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+03	8.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+03	8.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+03	8.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+03	8.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+03	8.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+03	8.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+03	8.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+03	8.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+03	8.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+03	8.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+03	8.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+03	8.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+03	8.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+03	8.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+03	8.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+03	8.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+03	8.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+03	8.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+03	8.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+03	8.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+03	8.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+03	8.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+03	8.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+03	8.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+03	8.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+03	8.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+03	8.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+03	8.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+03	8.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+03	8.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+03	8.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+03	8.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+03	8.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+03	8.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+03	8.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+03	8.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+03	8.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+03	8.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+03	8.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+03	8.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+03	8.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+03	8.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+03	8.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+03	8.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+03	8.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+03	8.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+03	8.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+03	8.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+03	8.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+03	9.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+03	9.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+03	9.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+03	9.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+03	9.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+03	9.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+03	9.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+03	9.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+03	9.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+03	9.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+03	9.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+03	9.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+03	9.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+03	9.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+03	9.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+03	9.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+03	9.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+03	9.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+03	9.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+03	9.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+03	9.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+03	9.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+03	9.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+03	9.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+03	9.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+03	9.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+03	9.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+03	9.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+03	9.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+03	9.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+03	9.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+03	9.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+03	9.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+03	9.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+03	9.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+03	9.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+03	9.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+03	9.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+03	9.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+03	9.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+03	9.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+03	9.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+03	9.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+03	9.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+03	9.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+03	9.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+03	9.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+03	9.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.002000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+04	1.004000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+04	1.006000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+04	1.008000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+04	1.010000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+04	1.012000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+04	1.014000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+04	1.016000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+04	1.018000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.022000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+04	1.024000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+04	1.026000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+04	1.028000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+04	1.030000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+04	1.032000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+04	1.034000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+04	1.036000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+04	1.038000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.042000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+04	1.044000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+04	1.046000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+04	1.048000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+04	1.050000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+04	1.052000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+04	1.054000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+04	1.056000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+04	1.058000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.062000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+04	1.064000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+04	1.066000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+04	1.068000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+04	1.070000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+04	1.072000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+04	1.074000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+04	1.076000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+04	1.078000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.082000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+04	1.084000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+04	1.086000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+04	1.088000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+04	1.090000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+04	1.092000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+04	1.094000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+04	1.096000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+04	1.098000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.102000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+04	1.104000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+04	1.106000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+04	1.108000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+04	1.110000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+04	1.112000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+04	1.114000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+04	1.116000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+04	1.118000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.122000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+04	1.124000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+04	1.126000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+04	1.128000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+04	1.130000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+04	1.132000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+04	1.134000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+04	1.136000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+04	1.138000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.142000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.146000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.150000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+04	1.152000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+04	1.154000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+04	1.156000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+04	1.158000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.162000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+04	1.164000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+04	1.166000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+04	1.168000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+04	1.170000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.174000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+04	1.176000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+04	1.178000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.182000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+04	1.184000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+04	1.186000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.190000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+04	1.192000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+04	1.194000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.198000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.202000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.206000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.210000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.214000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.218000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.222000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.226000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.230000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.234000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.238000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.242000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.246000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.250000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.254000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.258000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.262000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.266000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.270000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.274000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.278000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.282000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.286000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.290000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.294000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.298000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /lo-s[Nominal]
ErrorBreakdown={0: {"": {up: 6.576787756607058e-07, dn: 6.576787756607058e-07}}, 1: {"": {up: 1.035795517650846e-06, dn: 1.035795517650846e-06}}, 2: {"": {up: 1.438225583311375e-06, dn: 1.438225583311375e-06}}, 3: {"": {up: 1.243882356599666e-06, dn: 1.243882356599666e-06}}, 4: {"": {up: 8.333355910347767e-07, dn: 8.333355910347767e-07}}, 5: {"": {up: 5.501965566429741e-07, dn: 5.501965566429741e-07}}, 6: {"": {up: 3.873413921059878e-07, dn: 3.873413921059878e-07}}, 7: {"": {up: 3.062704170129025e-07, dn: 3.062704170129025e-07}}, 8: {"": {up: 2.207824515579176e-07, dn: 2.207824515579176e-07}}, 9: {"": {up: 1.788116554478681e-07, dn: 1.788116554478681e-07}}, 10: {"": {up: 1.405998355587217e-07, dn: 1.405998355587217e-07}}, 11: {"": {up: 1.131915835611409e-07, dn: 1.131915835611409e-07}}, 12: {"": {up: 9.320878414196296e-08, dn: 9.320878414196296e-08}}, 13: {"": {up: 7.764691311326179e-08, dn: 7.764691311326179e-08}}, 14: {"": {up: 6.565414365069953e-08, dn: 6.565414365069953e-08}}, 15: {"": {up: 5.565077362243449e-08, dn: 5.565077362243449e-08}}, 16: {"": {up: 4.74664471045295e-08, dn: 4.74664471045295e-08}}, 17: {"": {up: 4.079104780581765e-08, dn: 4.079104780581765e-08}}, 18: {"": {up: 3.509065285629889e-08, dn: 3.509065285629889e-08}}, 19: {"": {up: 3.004573165507709e-08, dn: 3.004573165507709e-08}}, 20: {"": {up: 2.472494431117397e-08, dn: 2.472494431117397e-08}}, 21: {"": {up: 2.043081835968214e-08, dn: 2.043081835968214e-08}}, 22: {"": {up: 1.709539019454272e-08, dn: 1.709539019454272e-08}}, 23: {"": {up: 1.4202098661513e-08, dn: 1.4202098661513e-08}}, 24: {"": {up: 1.201992855474622e-08, dn: 1.201992855474622e-08}}, 25: {"": {up: 1.011100802768158e-08, dn: 1.011100802768158e-08}}, 26: {"": {up: 8.536942277099724e-09, dn: 8.536942277099724e-09}}, 27: {"": {up: 7.310843156787583e-09, dn: 7.310843156787583e-09}}, 28: {"": {up: 6.222898395089636e-09, dn: 6.222898395089636e-09}}, 29: {"": {up: 5.317034787629806e-09, dn: 5.317034787629806e-09}}, 30: {"": {up: 4.55323347392689e-09, dn: 4.55323347392689e-09}}, 31: {"": {up: 3.958593633040598e-09, dn: 3.958593633040598e-09}}, 32: {"": {up: 3.3398451831261e-09, dn: 3.3398451831261e-09}}, 33: {"": {up: 2.922553324266794e-09, dn: 2.922553324266794e-09}}, 34: {"": {up: 2.484747282825789e-09, dn: 2.484747282825789e-09}}, 35: {"": {up: 2.186355372996442e-09, dn: 2.186355372996442e-09}}, 36: {"": {up: 1.879522832452755e-09, dn: 1.879522832452755e-09}}, 37: {"": {up: 1.603388543366743e-09, dn: 1.603388543366743e-09}}, 38: {"": {up: 1.410308224941019e-09, dn: 1.410308224941019e-09}}, 39: {"": {up: 1.247355251049655e-09, dn: 1.247355251049655e-09}}, 40: {"": {up: 1.07584825105255e-09, dn: 1.07584825105255e-09}}, 41: {"": {up: 9.378983671606107e-10, dn: 9.378983671606107e-10}}, 42: {"": {up: 8.325478387376767e-10, dn: 8.325478387376767e-10}}, 43: {"": {up: 7.337485348773822e-10, dn: 7.337485348773822e-10}}, 44: {"": {up: 6.496938997753155e-10, dn: 6.496938997753155e-10}}, 45: {"": {up: 5.472258386620975e-10, dn: 5.472258386620975e-10}}, 46: {"": {up: 4.881747870451544e-10, dn: 4.881747870451544e-10}}, 47: {"": {up: 4.271027520949968e-10, dn: 4.271027520949968e-10}}, 48: {"": {up: 3.70645984906317e-10, dn: 3.70645984906317e-10}}, 49: {"": {up: 3.287817517251495e-10, dn: 3.287817517251495e-10}}, 50: {"": {up: 3.028566240928714e-10, dn: 3.028566240928714e-10}}, 51: {"": {up: 2.805420468114207e-10, dn: 2.805420468114207e-10}}, 52: {"": {up: 2.261522870156927e-10, dn: 2.261522870156927e-10}}, 53: {"": {up: 1.965453173698412e-10, dn: 1.965453173698412e-10}}, 54: {"": {up: 1.816006822693415e-10, dn: 1.816006822693415e-10}}, 55: {"": {up: 1.523562699311726e-10, dn: 1.523562699311726e-10}}, 56: {"": {up: 1.38713174388179e-10, dn: 1.38713174388179e-10}}, 57: {"": {up: 1.161499941660457e-10, dn: 1.161499941660457e-10}}, 58: {"": {up: 1.083825703639374e-10, dn: 1.083825703639374e-10}}, 59: {"": {up: 9.366056613318658e-11, dn: 9.366056613318658e-11}}, 60: {"": {up: 8.157097403507141e-11, dn: 8.157097403507141e-11}}, 61: {"": {up: 7.512456655640855e-11, dn: 7.512456655640855e-11}}, 62: {"": {up: 6.64268278211107e-11, dn: 6.64268278211107e-11}}, 63: {"": {up: 5.715263852999124e-11, dn: 5.715263852999124e-11}}, 64: {"": {up: 5.104646608642283e-11, dn: 5.104646608642283e-11}}, 65: {"": {up: 5.05960930419756e-11, dn: 5.05960930419756e-11}}, 66: {"": {up: 4.413096833766765e-11, dn: 4.413096833766765e-11}}, 67: {"": {up: 3.59956315444922e-11, dn: 3.59956315444922e-11}}, 68: {"": {up: 3.229961403880222e-11, dn: 3.229961403880222e-11}}, 69: {"": {up: 2.662386113948238e-11, dn: 2.662386113948238e-11}}, 70: {"": {up: 2.568924622991456e-11, dn: 2.568924622991456e-11}}, 71: {"": {up: 2.165357141104188e-11, dn: 2.165357141104188e-11}}, 72: {"": {up: 2.142162893084726e-11, dn: 2.142162893084726e-11}}, 73: {"": {up: 1.92562042435869e-11, dn: 1.92562042435869e-11}}, 74: {"": {up: 1.501900157525907e-11, dn: 1.501900157525907e-11}}, 75: {"": {up: 1.445205241975394e-11, dn: 1.445205241975394e-11}}, 76: {"": {up: 1.540772972443163e-11, dn: 1.540772972443163e-11}}, 77: {"": {up: 1.239802722970693e-11, dn: 1.239802722970693e-11}}, 78: {"": {up: 9.41548284080692e-12, dn: 9.41548284080692e-12}}, 79: {"": {up: 1.21519871690321e-11, dn: 1.21519871690321e-11}}, 80: {"": {up: 6.511508503753131e-12, dn: 6.511508503753131e-12}}, 81: {"": {up: 6.393760758168304e-12, dn: 6.393760758168304e-12}}, 82: {"": {up: 5.180751485435157e-12, dn: 5.180751485435157e-12}}, 83: {"": {up: 5.106302471007134e-12, dn: 5.106302471007134e-12}}, 84: {"": {up: 4.245664209399416e-12, dn: 4.245664209399416e-12}}, 85: {"": {up: 5.57621356611682e-12, dn: 5.57621356611682e-12}}, 86: {"": {up: 5.560111765266775e-12, dn: 5.560111765266775e-12}}, 87: {"": {up: 3.04172645896099e-12, dn: 3.04172645896099e-12}}, 88: {"": {up: 3.331530284948415e-12, dn: 3.331530284948415e-12}}, 89: {"": {up: 3.222532876196684e-12, dn: 3.222532876196684e-12}}, 90: {"": {up: 3.146758409142684e-12, dn: 3.146758409142684e-12}}, 91: {"": {up: 2.018067650258424e-12, dn: 2.018067650258424e-12}}, 92: {"": {up: 1.444112368255846e-12, dn: 1.444112368255846e-12}}, 93: {"": {up: 1.254412390111355e-12, dn: 1.254412390111355e-12}}, 94: {"": {up: 1.485533979100218e-12, dn: 1.485533979100218e-12}}, 95: {"": {up: 1.489061210716375e-12, dn: 1.489061210716375e-12}}, 96: {"": {up: 8.203888400480517e-13, dn: 8.203888400480517e-13}}, 97: {"": {up: 8.845301950410451e-13, dn: 8.845301950410451e-13}}, 98: {"": {up: 7.483552697285965e-13, dn: 7.483552697285965e-13}}, 99: {"": {up: 1.77594284772078e-12, dn: 1.77594284772078e-12}}, 100: {"": {up: 5.981134600917134e-13, dn: 5.981134600917134e-13}}, 101: {"": {up: 6.409606130204725e-13, dn: 6.409606130204725e-13}}, 102: {"": {up: 5.9859506532254e-13, dn: 5.9859506532254e-13}}, 103: {"": {up: 4.292242048657693e-13, dn: 4.292242048657693e-13}}, 104: {"": {up: 4.764615253934638e-13, dn: 4.764615253934638e-13}}, 105: {"": {up: 3.808852972610326e-13, dn: 3.808852972610326e-13}}, 106: {"": {up: 5.895373241438392e-13, dn: 5.895373241438392e-13}}, 107: {"": {up: 3.59031533866202e-13, dn: 3.59031533866202e-13}}, 108: {"": {up: 2.673346121480848e-13, dn: 2.673346121480848e-13}}, 109: {"": {up: 4.658137938952569e-13, dn: 4.658137938952569e-13}}, 110: {"": {up: 2.347536927850542e-13, dn: 2.347536927850542e-13}}, 111: {"": {up: 1.092859208112354e-13, dn: 1.092859208112354e-13}}, 112: {"": {up: 1.52396485948672e-13, dn: 1.52396485948672e-13}}, 113: {"": {up: 2.13482077730442e-13, dn: 2.13482077730442e-13}}, 114: {"": {up: 1.093601397235383e-13, dn: 1.093601397235383e-13}}, 115: {"": {up: 2.771471225400288e-13, dn: 2.771471225400288e-13}}, 116: {"": {up: 5.809445349507852e-14, dn: 5.809445349507852e-14}}, 117: {"": {up: 7.859473746303705e-14, dn: 7.859473746303705e-14}}, 118: {"": {up: 8.436309004354183e-14, dn: 8.436309004354183e-14}}, 119: {"": {up: 9.255665184630195e-14, dn: 9.255665184630195e-14}}, 120: {"": {up: 2.213025261150179e-13, dn: 2.213025261150179e-13}}, 121: {"": {up: 1.127796226471794e-13, dn: 1.127796226471794e-13}}, 122: {"": {up: 2.375144853572144e-13, dn: 2.375144853572144e-13}}, 123: {"": {up: 4.136692312631506e-14, dn: 4.136692312631506e-14}}, 124: {"": {up: 2.816631146394778e-14, dn: 2.816631146394778e-14}}, 125: {"": {up: 3.252262091455304e-14, dn: 3.252262091455304e-14}}, 126: {"": {up: 8.623361682041561e-14, dn: 8.623361682041561e-14}}, 127: {"": {up: 2.628483460310588e-14, dn: 2.628483460310588e-14}}, 128: {"": {up: 1.128323084579543e-14, dn: 1.128323084579543e-14}}, 129: {"": {up: 1.087770959303193e-13, dn: 1.087770959303193e-13}}, 130: {"": {up: 9.807850179713817e-14, dn: 9.807850179713817e-14}}, 131: {"": {up: 7.79149401115659e-15, dn: 7.79149401115659e-15}}, 132: {"": {up: 6.867392087861109e-15, dn: 6.867392087861109e-15}}, 133: {"": {up: 1.870388954764693e-15, dn: 1.870388954764693e-15}}, 134: {"": {up: 3.259246715971963e-15, dn: 3.259246715971963e-15}}, 135: {"": {up: 3.003955457763083e-14, dn: 3.003955457763083e-14}}, 136: {"": {up: 8.910760672677719e-15, dn: 8.910760672677719e-15}}, 137: {"": {up: 3.968279859698125e-14, dn: 3.968279859698125e-14}}, 138: {"": {up: 4.921466904056132e-14, dn: 4.921466904056132e-14}}, 139: {"": {up: 3.695662988635492e-14, dn: 3.695662988635492e-14}}, 140: {"": {up: 8.002966795773029e-15, dn: 8.002966795773029e-15}}, 141: {"": {up: 2.231885208615842e-14, dn: 2.231885208615842e-14}}, 142: {"": {up: 2.528438475630949e-14, dn: 2.528438475630949e-14}}, 143: {"": {up: 7.296354615459665e-14, dn: 7.296354615459665e-14}}, 144: {"": {up: 3.33133129538725e-14, dn: 3.33133129538725e-14}}, 145: {"": {up: 1.58810258763283e-15, dn: 1.58810258763283e-15}}, 146: {"": {up: 1.96048696844161e-15, dn: 1.96048696844161e-15}}, 147: {"": {up: 1.673345533679256e-15, dn: 1.673345533679256e-15}}, 148: {"": {up: 2.496909716404585e-15, dn: 2.496909716404585e-15}}, 149: {"": {up: 8.654090797544136e-15, dn: 8.654090797544136e-15}}, 150: {"": {up: 1.644503517660837e-15, dn: 1.644503517660837e-15}}, 151: {"": {up: 2.16890575644858e-14, dn: 2.16890575644858e-14}}, 152: {"": {up: 2.703169844825457e-16, dn: 2.703169844825457e-16}}, 153: {"": {up: 1.428787281859585e-15, dn: 1.428787281859585e-15}}, 154: {"": {up: 3.880190930907954e-15, dn: 3.880190930907954e-15}}, 155: {"": {up: 1.373869089783047e-15, dn: 1.373869089783047e-15}}, 156: {"": {up: 1.861436111051972e-15, dn: 1.861436111051972e-15}}, 157: {"": {up: 2.932504281609017e-17, dn: 2.932504281609017e-17}}, 158: {"": {up: 7.656457037991482e-22, dn: 7.656457037991482e-22}}, 159: {"": {up: 1.520781427476459e-15, dn: 1.520781427476459e-15}}, 160: {"": {up: 1.103670719425917e-15, dn: 1.103670719425917e-15}}, 161: {"": {up: 6.593733869919308e-15, dn: 6.593733869919308e-15}}, 162: {"": {up: 2.126331604704727e-14, dn: 2.126331604704727e-14}}, 163: {"": {up: 1.913004527224358e-15, dn: 1.913004527224358e-15}}, 164: {"": {up: 4.85633957744094e-16, dn: 4.85633957744094e-16}}, 165: {"": {up: 9.784251956715973e-21, dn: 9.784251956715973e-21}}, 166: {"": {up: 8.114711790077316e-18, dn: 8.114711790077316e-18}}, 167: {"": {up: 1.340975338449334e-15, dn: 1.340975338449334e-15}}, 168: {"": {up: 3.398626056985076e-21, dn: 3.398626056985076e-21}}, 169: {"": {up: 1.56502710251918e-18, dn: 1.56502710251918e-18}}, 170: {"": {up: 4.829927444798205e-15, dn: 4.829927444798205e-15}}, 171: {"": {up: 2.067156394717609e-26, dn: 2.067156394717609e-26}}, 172: {"": {up: 1.124346746034353e-21, dn: 1.124346746034353e-21}}, 173: {"": {up: 9.054369839343669e-18, dn: 9.054369839343669e-18}}, 174: {"": {up: 1.570480999310916e-14, dn: 1.570480999310916e-14}}, 175: {"": {up: 6.643745021784008e-24, dn: 6.643745021784008e-24}}, 176: {"": {up: 0, dn: 0}}, 177: {"": {up: 2.345143626917923e-16, dn: 2.345143626917923e-16}}, 178: {"": {up: 2.304397124771888e-16, dn: 2.304397124771888e-16}}, 179: {"": {up: 7.950011369043028e-16, dn: 7.950011369043028e-16}}, 180: {"": {up: 2.922049019406764e-24, dn: 2.922049019406764e-24}}, 181: {"": {up: 5.361552732782586e-18, dn: 5.361552732782586e-18}}, 182: {"": {up: 1.708840555853204e-25, dn: 1.708840555853204e-25}}, 183: {"": {up: 6.763380233509729e-20, dn: 6.763380233509729e-20}}, 184: {"": {up: 1.136288119246051e-24, dn: 1.136288119246051e-24}}, 185: {"": {up: 2.927535873129218e-19, dn: 2.927535873129218e-19}}, 186: {"": {up: 0, dn: 0}}, 187: {"": {up: 2.877997389738047e-27, dn: 2.877997389738047e-27}}, 188: {"": {up: 0, dn: 0}}, 189: {"": {up: 5.275829138553023e-17, dn: 5.275829138553023e-17}}, 190: {"": {up: 7.952544180197008e-16, dn: 7.952544180197008e-16}}, 191: {"": {up: 1.799252592222779e-26, dn: 1.799252592222779e-26}}, 192: {"": {up: 4.790671782780637e-22, dn: 4.790671782780637e-22}}, 193: {"": {up: 1.553191736593118e-25, dn: 1.553191736593118e-25}}, 194: {"": {up: 0, dn: 0}}, 195: {"": {up: 8.05013163068531e-27, dn: 8.05013163068531e-27}}, 196: {"": {up: 2.016791899717067e-23, dn: 2.016791899717067e-23}}, 197: {"": {up: 0, dn: 0}}, 198: {"": {up: 0, dn: 0}}, 199: {"": {up: 3.326627064083783e-27, dn: 3.326627064083783e-27}}, 200: {"": {up: 2.896028769296532e-30, dn: 2.896028769296532e-30}}, 201: {"": {up: 1.296627959392833e-21, dn: 1.296627959392833e-21}}, 202: {"": {up: 0, dn: 0}}, 203: {"": {up: 2.316460800987004e-27, dn: 2.316460800987004e-27}}, 204: {"": {up: 0, dn: 0}}, 205: {"": {up: 0, dn: 0}}, 206: {"": {up: 0, dn: 0}}, 207: {"": {up: 1.619771642866808e-26, dn: 1.619771642866808e-26}}, 208: {"": {up: 2.481242034544808e-27, dn: 2.481242034544808e-27}}, 209: {"": {up: 0, dn: 0}}, 210: {"": {up: 0, dn: 0}}, 211: {"": {up: 0, dn: 0}}, 212: {"": {up: 1.926552219491571e-27, dn: 1.926552219491571e-27}}, 213: {"": {up: 1.810668733892296e-23, dn: 1.810668733892296e-23}}, 214: {"": {up: 0, dn: 0}}, 215: {"": {up: 0, dn: 0}}, 216: {"": {up: 0, dn: 0}}, 217: {"": {up: 0, dn: 0}}, 218: {"": {up: 1.293919927135034e-25, dn: 1.293919927135034e-25}}, 219: {"": {up: 0, dn: 0}}, 220: {"": {up: 0, dn: 0}}, 221: {"": {up: 7.64262269328976e-26, dn: 7.64262269328976e-26}}, 222: {"": {up: 0, dn: 0}}, 223: {"": {up: 0, dn: 0}}, 224: {"": {up: 0, dn: 0}}, 225: {"": {up: 0, dn: 0}}, 226: {"": {up: 0, dn: 0}}, 227: {"": {up: 0, dn: 0}}, 228: {"": {up: 0, dn: 0}}, 229: {"": {up: 7.090018013219491e-30, dn: 7.090018013219491e-30}}, 230: {"": {up: 0, dn: 0}}, 231: {"": {up: 0, dn: 0}}, 232: {"": {up: 0, dn: 0}}, 233: {"": {up: 0, dn: 0}}, 234: {"": {up: 0, dn: 0}}, 235: {"": {up: 0, dn: 0}}, 236: {"": {up: 0, dn: 0}}, 237: {"": {up: 0, dn: 0}}, 238: {"": {up: 6.081851714114554e-27, dn: 6.081851714114554e-27}}, 239: {"": {up: 0, dn: 0}}, 240: {"": {up: 0, dn: 0}}, 241: {"": {up: 0, dn: 0}}, 242: {"": {up: 8.881501496953759e-29, dn: 8.881501496953759e-29}}, 243: {"": {up: 0, dn: 0}}, 244: {"": {up: 0, dn: 0}}, 245: {"": {up: 0, dn: 0}}, 246: {"": {up: 0, dn: 0}}, 247: {"": {up: 0, dn: 0}}, 248: {"": {up: 3.260063443895399e-31, dn: 3.260063443895399e-31}}, 249: {"": {up: 0, dn: 0}}, 250: {"": {up: 0, dn: 0}}, 251: {"": {up: 0, dn: 0}}, 252: {"": {up: 0, dn: 0}}, 253: {"": {up: 0, dn: 0}}, 254: {"": {up: 0, dn: 0}}, 255: {"": {up: 0, dn: 0}}, 256: {"": {up: 0, dn: 0}}, 257: {"": {up: 0, dn: 0}}, 258: {"": {up: 0, dn: 0}}, 259: {"": {up: 0, dn: 0}}, 260: {"": {up: 0, dn: 0}}, 261: {"": {up: 0, dn: 0}}, 262: {"": {up: 0, dn: 0}}, 263: {"": {up: 0, dn: 0}}, 264: {"": {up: 0, dn: 0}}, 265: {"": {up: 2.381491199657925e-20, dn: 2.381491199657925e-20}}, 266: {"": {up: 0, dn: 0}}, 267: {"": {up: 0, dn: 0}}, 268: {"": {up: 0, dn: 0}}, 269: {"": {up: 0, dn: 0}}, 270: {"": {up: 2.844582781055039e-33, dn: 2.844582781055039e-33}}, 271: {"": {up: 0, dn: 0}}, 272: {"": {up: 0, dn: 0}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 0, dn: 0}}, 276: {"": {up: 0, dn: 0}}, 277: {"": {up: 0, dn: 0}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 0, dn: 0}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 0, dn: 0}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 0, dn: 0}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 0, dn: 0}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}}
LineColor=pink!80!black
LineStyle=solid
LineWidth=1.5pt
Name=lo-s[Nominal]
Path=lo-s[Nominal]
Scale=2.
Title=$|s|^2$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	1.436070e-03	6.576788e-07	6.576788e-07
2.000000e+01	4.000000e+01	3.298495e-03	1.035796e-06	1.035796e-06
4.000000e+01	6.000000e+01	3.704186e-03	1.438226e-06	1.438226e-06
6.000000e+01	8.000000e+01	2.746234e-03	1.243882e-06	1.243882e-06
8.000000e+01	1.000000e+02	1.972706e-03	8.333356e-07	8.333356e-07
1.000000e+02	1.200000e+02	1.493989e-03	5.501966e-07	5.501966e-07
1.200000e+02	1.400000e+02	1.090568e-03	3.873414e-07	3.873414e-07
1.400000e+02	1.600000e+02	7.903063e-04	3.062704e-07	3.062704e-07
1.600000e+02	1.800000e+02	5.776528e-04	2.207825e-07	2.207825e-07
1.800000e+02	2.000000e+02	4.282143e-04	1.788117e-07	1.788117e-07
2.000000e+02	2.200000e+02	3.215153e-04	1.405998e-07	1.405998e-07
2.200000e+02	2.400000e+02	2.444267e-04	1.131916e-07	1.131916e-07
2.400000e+02	2.600000e+02	1.878914e-04	9.320878e-08	9.320878e-08
2.600000e+02	2.800000e+02	1.457059e-04	7.764691e-08	7.764691e-08
2.800000e+02	3.000000e+02	1.140398e-04	6.565414e-08	6.565414e-08
3.000000e+02	3.200000e+02	8.996219e-05	5.565077e-08	5.565077e-08
3.200000e+02	3.400000e+02	7.136387e-05	4.746645e-08	4.746645e-08
3.400000e+02	3.600000e+02	5.703086e-05	4.079105e-08	4.079105e-08
3.600000e+02	3.800000e+02	4.571134e-05	3.509065e-08	3.509065e-08
3.800000e+02	4.000000e+02	3.581159e-05	3.004573e-08	3.004573e-08
4.000000e+02	4.200000e+02	2.426372e-05	2.472494e-08	2.472494e-08
4.200000e+02	4.400000e+02	1.648751e-05	2.043082e-08	2.043082e-08
4.400000e+02	4.600000e+02	1.173412e-05	1.709539e-08	1.709539e-08
4.600000e+02	4.800000e+02	8.526085e-06	1.420210e-08	1.420210e-08
4.800000e+02	5.000000e+02	6.342692e-06	1.201993e-08	1.201993e-08
5.000000e+02	5.200000e+02	4.716528e-06	1.011101e-08	1.011101e-08
5.200000e+02	5.400000e+02	3.568870e-06	8.536942e-09	8.536942e-09
5.400000e+02	5.600000e+02	2.734217e-06	7.310843e-09	7.310843e-09
5.600000e+02	5.800000e+02	2.105258e-06	6.222898e-09	6.222898e-09
5.800000e+02	6.000000e+02	1.636053e-06	5.317035e-09	5.317035e-09
6.000000e+02	6.200000e+02	1.272116e-06	4.553233e-09	4.553233e-09
6.200000e+02	6.400000e+02	9.971523e-07	3.958594e-09	3.958594e-09
6.400000e+02	6.600000e+02	7.804087e-07	3.339845e-09	3.339845e-09
6.600000e+02	6.800000e+02	6.196710e-07	2.922553e-09	2.922553e-09
6.800000e+02	7.000000e+02	4.878440e-07	2.484747e-09	2.484747e-09
7.000000e+02	7.200000e+02	3.949988e-07	2.186355e-09	2.186355e-09
7.200000e+02	7.400000e+02	3.134179e-07	1.879523e-09	1.879523e-09
7.400000e+02	7.600000e+02	2.505561e-07	1.603389e-09	1.603389e-09
7.600000e+02	7.800000e+02	2.038608e-07	1.410308e-09	1.410308e-09
7.800000e+02	8.000000e+02	1.637869e-07	1.247355e-09	1.247355e-09
8.000000e+02	8.200000e+02	1.341803e-07	1.075848e-09	1.075848e-09
8.200000e+02	8.400000e+02	1.080847e-07	9.378984e-10	9.378984e-10
8.400000e+02	8.600000e+02	8.858367e-08	8.325478e-10	8.325478e-10
8.600000e+02	8.800000e+02	7.329733e-08	7.337485e-10	7.337485e-10
8.800000e+02	9.000000e+02	6.017505e-08	6.496939e-10	6.496939e-10
9.000000e+02	9.200000e+02	4.850954e-08	5.472258e-10	5.472258e-10
9.200000e+02	9.400000e+02	4.085748e-08	4.881748e-10	4.881748e-10
9.400000e+02	9.600000e+02	3.328829e-08	4.271028e-10	4.271028e-10
9.600000e+02	9.800000e+02	2.787349e-08	3.706460e-10	3.706460e-10
9.800000e+02	1.000000e+03	2.271767e-08	3.287818e-10	3.287818e-10
1.000000e+03	1.020000e+03	1.926833e-08	3.028566e-10	3.028566e-10
1.020000e+03	1.040000e+03	1.626861e-08	2.805420e-10	2.805420e-10
1.040000e+03	1.060000e+03	1.322949e-08	2.261523e-10	2.261523e-10
1.060000e+03	1.080000e+03	1.078820e-08	1.965453e-10	1.965453e-10
1.080000e+03	1.100000e+03	9.186180e-09	1.816007e-10	1.816007e-10
1.100000e+03	1.120000e+03	7.779991e-09	1.523563e-10	1.523563e-10
1.120000e+03	1.140000e+03	6.434821e-09	1.387132e-10	1.387132e-10
1.140000e+03	1.160000e+03	5.242589e-09	1.161500e-10	1.161500e-10
1.160000e+03	1.180000e+03	4.455272e-09	1.083826e-10	1.083826e-10
1.180000e+03	1.200000e+03	3.586925e-09	9.366057e-11	9.366057e-11
1.200000e+03	1.220000e+03	3.088670e-09	8.157097e-11	8.157097e-11
1.220000e+03	1.240000e+03	2.686807e-09	7.512457e-11	7.512457e-11
1.240000e+03	1.260000e+03	2.266804e-09	6.642683e-11	6.642683e-11
1.260000e+03	1.280000e+03	1.845187e-09	5.715264e-11	5.715264e-11
1.280000e+03	1.300000e+03	1.572357e-09	5.104647e-11	5.104647e-11
1.300000e+03	1.320000e+03	1.384603e-09	5.059609e-11	5.059609e-11
1.320000e+03	1.340000e+03	1.166264e-09	4.413097e-11	4.413097e-11
1.340000e+03	1.360000e+03	9.639743e-10	3.599563e-11	3.599563e-11
1.360000e+03	1.380000e+03	8.214497e-10	3.229961e-11	3.229961e-11
1.380000e+03	1.400000e+03	6.823686e-10	2.662386e-11	2.662386e-11
1.400000e+03	1.420000e+03	6.254521e-10	2.568925e-11	2.568925e-11
1.420000e+03	1.440000e+03	4.698019e-10	2.165357e-11	2.165357e-11
1.440000e+03	1.460000e+03	4.320547e-10	2.142163e-11	2.142163e-11
1.460000e+03	1.480000e+03	3.449444e-10	1.925620e-11	1.925620e-11
1.480000e+03	1.500000e+03	2.916549e-10	1.501900e-11	1.501900e-11
1.500000e+03	1.520000e+03	2.591316e-10	1.445205e-11	1.445205e-11
1.520000e+03	1.540000e+03	2.397409e-10	1.540773e-11	1.540773e-11
1.540000e+03	1.560000e+03	1.913288e-10	1.239803e-11	1.239803e-11
1.560000e+03	1.580000e+03	1.453851e-10	9.415483e-12	9.415483e-12
1.580000e+03	1.600000e+03	1.553989e-10	1.215199e-11	1.215199e-11
1.600000e+03	1.620000e+03	9.618051e-11	6.511509e-12	6.511509e-12
1.620000e+03	1.640000e+03	9.118683e-11	6.393761e-12	6.393761e-12
1.640000e+03	1.660000e+03	7.257328e-11	5.180751e-12	5.180751e-12
1.660000e+03	1.680000e+03	6.278706e-11	5.106302e-12	5.106302e-12
1.680000e+03	1.700000e+03	5.338394e-11	4.245664e-12	4.245664e-12
1.700000e+03	1.720000e+03	5.166980e-11	5.576214e-12	5.576214e-12
1.720000e+03	1.740000e+03	4.144278e-11	5.560112e-12	5.560112e-12
1.740000e+03	1.760000e+03	3.332559e-11	3.041726e-12	3.041726e-12
1.760000e+03	1.780000e+03	2.943248e-11	3.331530e-12	3.331530e-12
1.780000e+03	1.800000e+03	2.140422e-11	3.222533e-12	3.222533e-12
1.800000e+03	1.820000e+03	2.292191e-11	3.146758e-12	3.146758e-12
1.820000e+03	1.840000e+03	1.618853e-11	2.018068e-12	2.018068e-12
1.840000e+03	1.860000e+03	1.124247e-11	1.444112e-12	1.444112e-12
1.860000e+03	1.880000e+03	8.785633e-12	1.254412e-12	1.254412e-12
1.880000e+03	1.900000e+03	9.524195e-12	1.485534e-12	1.485534e-12
1.900000e+03	1.920000e+03	8.111773e-12	1.489061e-12	1.489061e-12
1.920000e+03	1.940000e+03	5.625333e-12	8.203888e-13	8.203888e-13
1.940000e+03	1.960000e+03	5.423561e-12	8.845302e-13	8.845302e-13
1.960000e+03	1.980000e+03	3.698366e-12	7.483553e-13	7.483553e-13
1.980000e+03	2.000000e+03	4.895056e-12	1.775943e-12	1.775943e-12
2.000000e+03	2.020000e+03	2.176673e-12	5.981135e-13	5.981135e-13
2.020000e+03	2.040000e+03	2.962979e-12	6.409606e-13	6.409606e-13
2.040000e+03	2.060000e+03	2.843545e-12	5.985951e-13	5.985951e-13
2.060000e+03	2.080000e+03	1.168587e-12	4.292242e-13	4.292242e-13
2.080000e+03	2.100000e+03	1.077780e-12	4.764615e-13	4.764615e-13
2.100000e+03	2.120000e+03	1.009635e-12	3.808853e-13	3.808853e-13
2.120000e+03	2.140000e+03	1.833520e-12	5.895373e-13	5.895373e-13
2.140000e+03	2.160000e+03	1.274836e-12	3.590315e-13	3.590315e-13
2.160000e+03	2.180000e+03	7.111568e-13	2.673346e-13	2.673346e-13
2.180000e+03	2.200000e+03	1.169767e-12	4.658138e-13	4.658138e-13
2.200000e+03	2.220000e+03	6.608186e-13	2.347537e-13	2.347537e-13
2.220000e+03	2.240000e+03	3.062563e-13	1.092859e-13	1.092859e-13
2.240000e+03	2.260000e+03	3.948193e-13	1.523965e-13	1.523965e-13
2.260000e+03	2.280000e+03	2.671135e-13	2.134821e-13	2.134821e-13
2.280000e+03	2.300000e+03	2.329139e-13	1.093601e-13	1.093601e-13
2.300000e+03	2.320000e+03	6.585859e-13	2.771471e-13	2.771471e-13
2.320000e+03	2.340000e+03	1.316509e-13	5.809445e-14	5.809445e-14
2.340000e+03	2.360000e+03	2.311531e-13	7.859474e-14	7.859474e-14
2.360000e+03	2.380000e+03	1.971112e-13	8.436309e-14	8.436309e-14
2.380000e+03	2.400000e+03	1.713111e-13	9.255665e-14	9.255665e-14
2.400000e+03	2.420000e+03	3.914174e-13	2.213025e-13	2.213025e-13
2.420000e+03	2.440000e+03	2.146167e-13	1.127796e-13	1.127796e-13
2.440000e+03	2.460000e+03	4.454725e-13	2.375145e-13	2.375145e-13
2.460000e+03	2.480000e+03	8.903760e-14	4.136692e-14	4.136692e-14
2.480000e+03	2.500000e+03	5.683391e-14	2.816631e-14	2.816631e-14
2.500000e+03	2.520000e+03	5.564512e-14	3.252262e-14	3.252262e-14
2.520000e+03	2.540000e+03	1.276800e-13	8.623362e-14	8.623362e-14
2.540000e+03	2.560000e+03	5.887566e-14	2.628483e-14	2.628483e-14
2.560000e+03	2.580000e+03	2.239709e-14	1.128323e-14	1.128323e-14
2.580000e+03	2.600000e+03	1.601498e-13	1.087771e-13	1.087771e-13
2.600000e+03	2.620000e+03	1.504798e-13	9.807850e-14	9.807850e-14
2.620000e+03	2.640000e+03	1.288991e-14	7.791494e-15	7.791494e-15
2.640000e+03	2.660000e+03	9.759080e-15	6.867392e-15	6.867392e-15
2.660000e+03	2.680000e+03	3.213036e-15	1.870389e-15	1.870389e-15
2.680000e+03	2.700000e+03	4.692511e-15	3.259247e-15	3.259247e-15
2.700000e+03	2.720000e+03	3.072937e-14	3.003955e-14	3.003955e-14
2.720000e+03	2.740000e+03	1.126501e-14	8.910761e-15	8.910761e-15
2.740000e+03	2.760000e+03	4.420893e-14	3.968280e-14	3.968280e-14
2.760000e+03	2.780000e+03	5.122921e-14	4.921467e-14	4.921467e-14
2.780000e+03	2.800000e+03	4.755526e-14	3.695663e-14	3.695663e-14
2.800000e+03	2.820000e+03	1.534369e-14	8.002967e-15	8.002967e-15
2.820000e+03	2.840000e+03	2.927601e-14	2.231885e-14	2.231885e-14
2.840000e+03	2.860000e+03	3.372413e-14	2.528438e-14	2.528438e-14
2.860000e+03	2.880000e+03	7.886936e-14	7.296355e-14	7.296355e-14
2.880000e+03	2.900000e+03	3.531512e-14	3.331331e-14	3.331331e-14
2.900000e+03	2.920000e+03	2.297817e-15	1.588103e-15	1.588103e-15
2.920000e+03	2.940000e+03	1.960279e-15	1.960487e-15	1.960487e-15
2.940000e+03	2.960000e+03	2.072942e-15	1.673346e-15	1.673346e-15
2.960000e+03	2.980000e+03	2.816549e-15	2.496910e-15	2.496910e-15
2.980000e+03	3.000000e+03	1.334440e-14	8.654091e-15	8.654091e-15
3.000000e+03	3.020000e+03	1.899524e-15	1.644504e-15	1.644504e-15
3.020000e+03	3.040000e+03	3.127749e-14	2.168906e-14	2.168906e-14
3.040000e+03	3.060000e+03	3.438024e-16	2.703170e-16	2.703170e-16
3.060000e+03	3.080000e+03	1.430916e-15	1.428787e-15	1.428787e-15
3.080000e+03	3.100000e+03	4.135444e-15	3.880191e-15	3.880191e-15
3.100000e+03	3.120000e+03	1.374731e-15	1.373869e-15	1.373869e-15
3.120000e+03	3.140000e+03	1.861441e-15	1.861436e-15	1.861436e-15
3.140000e+03	3.160000e+03	3.710687e-17	2.932504e-17	2.932504e-17
3.160000e+03	3.180000e+03	1.147817e-21	7.656457e-22	7.656457e-22
3.180000e+03	3.200000e+03	2.023406e-15	1.520781e-15	1.520781e-15
3.200000e+03	3.220000e+03	1.129338e-15	1.103671e-15	1.103671e-15
3.220000e+03	3.240000e+03	6.790368e-15	6.593734e-15	6.593734e-15
3.240000e+03	3.260000e+03	2.298582e-14	2.126332e-14	2.126332e-14
3.260000e+03	3.280000e+03	1.916682e-15	1.913005e-15	1.913005e-15
3.280000e+03	3.300000e+03	4.856343e-16	4.856340e-16	4.856340e-16
3.300000e+03	3.320000e+03	9.788358e-21	9.784252e-21	9.784252e-21
3.320000e+03	3.340000e+03	8.124132e-18	8.114712e-18	8.114712e-18
3.340000e+03	3.360000e+03	1.340985e-15	1.340975e-15	1.340975e-15
3.360000e+03	3.380000e+03	4.260178e-21	3.398626e-21	3.398626e-21
3.380000e+03	3.400000e+03	1.565032e-18	1.565027e-18	1.565027e-18
3.400000e+03	3.420000e+03	5.057977e-15	4.829927e-15	4.829927e-15
3.420000e+03	3.440000e+03	2.067156e-26	2.067156e-26	2.067156e-26
3.440000e+03	3.460000e+03	1.135644e-21	1.124347e-21	1.124347e-21
3.460000e+03	3.480000e+03	9.054446e-18	9.054370e-18	9.054370e-18
3.480000e+03	3.500000e+03	1.570532e-14	1.570481e-14	1.570481e-14
3.500000e+03	3.520000e+03	7.052574e-24	6.643745e-24	6.643745e-24
3.520000e+03	3.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.540000e+03	3.560000e+03	1.796819e-16	2.345144e-16	2.345144e-16
3.560000e+03	3.580000e+03	2.304397e-16	2.304397e-16	2.304397e-16
3.580000e+03	3.600000e+03	8.276227e-16	7.950011e-16	7.950011e-16
3.600000e+03	3.620000e+03	3.978297e-24	2.922049e-24	2.922049e-24
3.620000e+03	3.640000e+03	5.361553e-18	5.361553e-18	5.361553e-18
3.640000e+03	3.660000e+03	1.708841e-25	1.708841e-25	1.708841e-25
3.660000e+03	3.680000e+03	6.764102e-20	6.763380e-20	6.763380e-20
3.680000e+03	3.700000e+03	1.148216e-24	1.136288e-24	1.136288e-24
3.700000e+03	3.720000e+03	2.927536e-19	2.927536e-19	2.927536e-19
3.720000e+03	3.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.740000e+03	3.760000e+03	-2.877997e-27	2.877997e-27	2.877997e-27
3.760000e+03	3.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.780000e+03	3.800000e+03	7.104246e-17	5.275829e-17	5.275829e-17
3.800000e+03	3.820000e+03	7.952544e-16	7.952544e-16	7.952544e-16
3.820000e+03	3.840000e+03	1.799253e-26	1.799253e-26	1.799253e-26
3.840000e+03	3.860000e+03	4.790898e-22	4.790672e-22	4.790672e-22
3.860000e+03	3.880000e+03	1.553192e-25	1.553192e-25	1.553192e-25
3.880000e+03	3.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+03	3.920000e+03	8.050132e-27	8.050132e-27	8.050132e-27
3.920000e+03	3.940000e+03	2.016811e-23	2.016792e-23	2.016792e-23
3.940000e+03	3.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.960000e+03	3.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+03	4.000000e+03	-3.326627e-27	3.326627e-27	3.326627e-27
4.000000e+03	4.020000e+03	-2.896029e-30	2.896029e-30	2.896029e-30
4.020000e+03	4.040000e+03	1.296638e-21	1.296628e-21	1.296628e-21
4.040000e+03	4.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.060000e+03	4.080000e+03	2.316461e-27	2.316461e-27	2.316461e-27
4.080000e+03	4.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+03	4.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+03	4.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.140000e+03	4.160000e+03	1.619772e-26	1.619772e-26	1.619772e-26
4.160000e+03	4.180000e+03	-2.481242e-27	2.481242e-27	2.481242e-27
4.180000e+03	4.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+03	4.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+03	4.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.240000e+03	4.260000e+03	2.648345e-27	1.926552e-27	1.926552e-27
4.260000e+03	4.280000e+03	1.810669e-23	1.810669e-23	1.810669e-23
4.280000e+03	4.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+03	4.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+03	4.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+03	4.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+03	4.380000e+03	1.293920e-25	1.293920e-25	1.293920e-25
4.380000e+03	4.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+03	4.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+03	4.440000e+03	-7.642623e-26	7.642623e-26	7.642623e-26
4.440000e+03	4.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+03	4.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+03	4.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+03	4.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+03	4.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+03	4.600000e+03	7.090018e-30	7.090018e-30	7.090018e-30
4.600000e+03	4.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+03	4.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+03	4.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+03	4.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+03	4.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+03	4.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+03	4.780000e+03	6.081852e-27	6.081852e-27	6.081852e-27
4.780000e+03	4.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+03	4.860000e+03	8.881501e-29	8.881501e-29	8.881501e-29
4.860000e+03	4.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+03	4.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.980000e+03	3.260063e-31	3.260063e-31	3.260063e-31
4.980000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+03	5.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+03	5.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+03	5.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+03	5.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+03	5.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+03	5.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+03	5.320000e+03	-2.381491e-20	2.381491e-20	2.381491e-20
5.320000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.420000e+03	2.844583e-33	2.844583e-33	2.844583e-33
5.420000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+03	5.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+03	8.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+03	8.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+03	8.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+03	8.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+03	8.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+03	8.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+03	8.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+03	8.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+03	8.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+03	8.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+03	8.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+03	8.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+03	8.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+03	8.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+03	8.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+03	8.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+03	8.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+03	8.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+03	8.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+03	8.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+03	8.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+03	8.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+03	8.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+03	8.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+03	8.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+03	8.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+03	8.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+03	8.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+03	8.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+03	8.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+03	8.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+03	8.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+03	8.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+03	8.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+03	8.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+03	8.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+03	8.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+03	8.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+03	8.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+03	8.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+03	8.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+03	8.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+03	8.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+03	8.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+03	8.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+03	8.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+03	8.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+03	8.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+03	8.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+03	9.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+03	9.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+03	9.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+03	9.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+03	9.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+03	9.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+03	9.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+03	9.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+03	9.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+03	9.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+03	9.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+03	9.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+03	9.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+03	9.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+03	9.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+03	9.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+03	9.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+03	9.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+03	9.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+03	9.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+03	9.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+03	9.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+03	9.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+03	9.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+03	9.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+03	9.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+03	9.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+03	9.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+03	9.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+03	9.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+03	9.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+03	9.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+03	9.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+03	9.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+03	9.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+03	9.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+03	9.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+03	9.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+03	9.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+03	9.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+03	9.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+03	9.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+03	9.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+03	9.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+03	9.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+03	9.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+03	9.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+03	9.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.002000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+04	1.004000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+04	1.006000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+04	1.008000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+04	1.010000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+04	1.012000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+04	1.014000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+04	1.016000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+04	1.018000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.022000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+04	1.024000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+04	1.026000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+04	1.028000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+04	1.030000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+04	1.032000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+04	1.034000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+04	1.036000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+04	1.038000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.042000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+04	1.044000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+04	1.046000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+04	1.048000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+04	1.050000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+04	1.052000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+04	1.054000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+04	1.056000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+04	1.058000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.062000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+04	1.064000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+04	1.066000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+04	1.068000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+04	1.070000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+04	1.072000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+04	1.074000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+04	1.076000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+04	1.078000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.082000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+04	1.084000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+04	1.086000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+04	1.088000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+04	1.090000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+04	1.092000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+04	1.094000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+04	1.096000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+04	1.098000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.102000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+04	1.104000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+04	1.106000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+04	1.108000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+04	1.110000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+04	1.112000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+04	1.114000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+04	1.116000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+04	1.118000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.122000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+04	1.124000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+04	1.126000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+04	1.128000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+04	1.130000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+04	1.132000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+04	1.134000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+04	1.136000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+04	1.138000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.142000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.146000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.150000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+04	1.152000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+04	1.154000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+04	1.156000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+04	1.158000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.162000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+04	1.164000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+04	1.166000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+04	1.168000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+04	1.170000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.174000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+04	1.176000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+04	1.178000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.182000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+04	1.184000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+04	1.186000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.190000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+04	1.192000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+04	1.194000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.198000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.202000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.206000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.210000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.214000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.218000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.222000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.226000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.230000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.234000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.238000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.242000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.246000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.250000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.254000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.258000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.262000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.266000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.270000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.274000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.278000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.282000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.286000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.290000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.294000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.298000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /lo-t[Nominal]
ErrorBreakdown={0: {"": {up: 1.851006596899117e-07, dn: 1.851006596899117e-07}}, 1: {"": {up: 3.029291314890319e-07, dn: 3.029291314890319e-07}}, 2: {"": {up: 3.50472332638838e-07, dn: 3.50472332638838e-07}}, 3: {"": {up: 3.507089335920344e-07, dn: 3.507089335920344e-07}}, 4: {"": {up: 3.238098470101298e-07, dn: 3.238098470101298e-07}}, 5: {"": {up: 2.812082509380554e-07, dn: 2.812082509380554e-07}}, 6: {"": {up: 2.426622633531857e-07, dn: 2.426622633531857e-07}}, 7: {"": {up: 2.029623177260414e-07, dn: 2.029623177260414e-07}}, 8: {"": {up: 1.692069962799792e-07, dn: 1.692069962799792e-07}}, 9: {"": {up: 1.378474245847625e-07, dn: 1.378474245847625e-07}}, 10: {"": {up: 1.121306055867689e-07, dn: 1.121306055867689e-07}}, 11: {"": {up: 9.132855082332064e-08, dn: 9.132855082332064e-08}}, 12: {"": {up: 7.19466480570208e-08, dn: 7.19466480570208e-08}}, 13: {"": {up: 5.720316941528424e-08, dn: 5.720316941528424e-08}}, 14: {"": {up: 4.658181829002254e-08, dn: 4.658181829002254e-08}}, 15: {"": {up: 3.68328404741341e-08, dn: 3.68328404741341e-08}}, 16: {"": {up: 3.492755825454445e-08, dn: 3.492755825454445e-08}}, 17: {"": {up: 2.550227471571364e-08, dn: 2.550227471571364e-08}}, 18: {"": {up: 2.103418782189662e-08, dn: 2.103418782189662e-08}}, 19: {"": {up: 1.654712078120991e-08, dn: 1.654712078120991e-08}}, 20: {"": {up: 1.418381254221504e-08, dn: 1.418381254221504e-08}}, 21: {"": {up: 1.12875069774744e-08, dn: 1.12875069774744e-08}}, 22: {"": {up: 9.713115186639762e-09, dn: 9.713115186639762e-09}}, 23: {"": {up: 8.281232868192885e-09, dn: 8.281232868192885e-09}}, 24: {"": {up: 6.989972985870437e-09, dn: 6.989972985870437e-09}}, 25: {"": {up: 5.76636817365686e-09, dn: 5.76636817365686e-09}}, 26: {"": {up: 4.804422015738168e-09, dn: 4.804422015738168e-09}}, 27: {"": {up: 4.724321441858284e-09, dn: 4.724321441858284e-09}}, 28: {"": {up: 3.58903831888881e-09, dn: 3.58903831888881e-09}}, 29: {"": {up: 3.164027614711884e-09, dn: 3.164027614711884e-09}}, 30: {"": {up: 2.92730829698923e-09, dn: 2.92730829698923e-09}}, 31: {"": {up: 2.584469880489819e-09, dn: 2.584469880489819e-09}}, 32: {"": {up: 2.110235751132519e-09, dn: 2.110235751132519e-09}}, 33: {"": {up: 1.83538003908923e-09, dn: 1.83538003908923e-09}}, 34: {"": {up: 1.369891651962846e-09, dn: 1.369891651962846e-09}}, 35: {"": {up: 1.567293154747331e-09, dn: 1.567293154747331e-09}}, 36: {"": {up: 1.600921591736781e-09, dn: 1.600921591736781e-09}}, 37: {"": {up: 1.005751906297248e-09, dn: 1.005751906297248e-09}}, 38: {"": {up: 8.193989970390231e-10, dn: 8.193989970390231e-10}}, 39: {"": {up: 7.567149464178603e-10, dn: 7.567149464178603e-10}}, 40: {"": {up: 9.007989763222705e-10, dn: 9.007989763222705e-10}}, 41: {"": {up: 7.0979586933712e-10, dn: 7.0979586933712e-10}}, 42: {"": {up: 5.524816387060165e-10, dn: 5.524816387060165e-10}}, 43: {"": {up: 4.589328470428965e-10, dn: 4.589328470428965e-10}}, 44: {"": {up: 3.949797610506294e-10, dn: 3.949797610506294e-10}}, 45: {"": {up: 3.727729230965188e-10, dn: 3.727729230965188e-10}}, 46: {"": {up: 3.272616573343035e-10, dn: 3.272616573343035e-10}}, 47: {"": {up: 4.171201302731937e-10, dn: 4.171201302731937e-10}}, 48: {"": {up: 3.082775149202542e-10, dn: 3.082775149202542e-10}}, 49: {"": {up: 2.920243904391454e-10, dn: 2.920243904391454e-10}}, 50: {"": {up: 2.955800106572681e-10, dn: 2.955800106572681e-10}}, 51: {"": {up: 2.24208149102857e-10, dn: 2.24208149102857e-10}}, 52: {"": {up: 2.662690304814875e-10, dn: 2.662690304814875e-10}}, 53: {"": {up: 2.134062397779869e-10, dn: 2.134062397779869e-10}}, 54: {"": {up: 1.732002967679221e-10, dn: 1.732002967679221e-10}}, 55: {"": {up: 1.60059087201258e-10, dn: 1.60059087201258e-10}}, 56: {"": {up: 9.717876598357023e-11, dn: 9.717876598357023e-11}}, 57: {"": {up: 9.099695706050993e-11, dn: 9.099695706050993e-11}}, 58: {"": {up: 1.028730683118632e-10, dn: 1.028730683118632e-10}}, 59: {"": {up: 1.167439014848349e-10, dn: 1.167439014848349e-10}}, 60: {"": {up: 9.640845357232754e-11, dn: 9.640845357232754e-11}}, 61: {"": {up: 1.840317822525443e-10, dn: 1.840317822525443e-10}}, 62: {"": {up: 1.018811938689483e-10, dn: 1.018811938689483e-10}}, 63: {"": {up: 6.348726217362476e-11, dn: 6.348726217362476e-11}}, 64: {"": {up: 5.770820179346607e-11, dn: 5.770820179346607e-11}}, 65: {"": {up: 4.442452856872171e-11, dn: 4.442452856872171e-11}}, 66: {"": {up: 5.320838692713563e-11, dn: 5.320838692713563e-11}}, 67: {"": {up: 5.517146947165761e-11, dn: 5.517146947165761e-11}}, 68: {"": {up: 3.353591678111688e-11, dn: 3.353591678111688e-11}}, 69: {"": {up: 3.260863831837529e-11, dn: 3.260863831837529e-11}}, 70: {"": {up: 1.508819118518184e-10, dn: 1.508819118518184e-10}}, 71: {"": {up: 2.517535098613144e-11, dn: 2.517535098613144e-11}}, 72: {"": {up: 2.869200528885154e-11, dn: 2.869200528885154e-11}}, 73: {"": {up: 2.542074334688305e-11, dn: 2.542074334688305e-11}}, 74: {"": {up: 1.661749098484888e-11, dn: 1.661749098484888e-11}}, 75: {"": {up: 1.448569029955123e-11, dn: 1.448569029955123e-11}}, 76: {"": {up: 1.577609944510696e-11, dn: 1.577609944510696e-11}}, 77: {"": {up: 1.44486362295556e-11, dn: 1.44486362295556e-11}}, 78: {"": {up: 1.422365168217872e-11, dn: 1.422365168217872e-11}}, 79: {"": {up: 3.051271128600962e-11, dn: 3.051271128600962e-11}}, 80: {"": {up: 1.28867989245604e-11, dn: 1.28867989245604e-11}}, 81: {"": {up: 8.680927708233611e-12, dn: 8.680927708233611e-12}}, 82: {"": {up: 8.047721520976167e-12, dn: 8.047721520976167e-12}}, 83: {"": {up: 1.590354244491683e-11, dn: 1.590354244491683e-11}}, 84: {"": {up: 8.019109881095527e-12, dn: 8.019109881095527e-12}}, 85: {"": {up: 8.761244901909552e-12, dn: 8.761244901909552e-12}}, 86: {"": {up: 8.555200841826429e-12, dn: 8.555200841826429e-12}}, 87: {"": {up: 8.207983611747101e-12, dn: 8.207983611747101e-12}}, 88: {"": {up: 8.491452523874589e-12, dn: 8.491452523874589e-12}}, 89: {"": {up: 6.426571431632941e-12, dn: 6.426571431632941e-12}}, 90: {"": {up: 6.396965321043866e-12, dn: 6.396965321043866e-12}}, 91: {"": {up: 4.42091241825279e-12, dn: 4.42091241825279e-12}}, 92: {"": {up: 7.542648303832865e-12, dn: 7.542648303832865e-12}}, 93: {"": {up: 2.507693937895622e-12, dn: 2.507693937895622e-12}}, 94: {"": {up: 4.723747085201603e-12, dn: 4.723747085201603e-12}}, 95: {"": {up: 2.246604772449814e-12, dn: 2.246604772449814e-12}}, 96: {"": {up: 2.101642396381917e-12, dn: 2.101642396381917e-12}}, 97: {"": {up: 2.93913039073839e-12, dn: 2.93913039073839e-12}}, 98: {"": {up: 1.414193785391646e-12, dn: 1.414193785391646e-12}}, 99: {"": {up: 2.265820561281404e-12, dn: 2.265820561281404e-12}}, 100: {"": {up: 1.432133825719562e-12, dn: 1.432133825719562e-12}}, 101: {"": {up: 1.483416300638524e-12, dn: 1.483416300638524e-12}}, 102: {"": {up: 1.951805137703779e-12, dn: 1.951805137703779e-12}}, 103: {"": {up: 1.703316187606248e-12, dn: 1.703316187606248e-12}}, 104: {"": {up: 1.287396805157315e-12, dn: 1.287396805157315e-12}}, 105: {"": {up: 1.661179652760731e-12, dn: 1.661179652760731e-12}}, 106: {"": {up: 1.297391271315698e-12, dn: 1.297391271315698e-12}}, 107: {"": {up: 1.527449677458487e-12, dn: 1.527449677458487e-12}}, 108: {"": {up: 1.07450886457173e-12, dn: 1.07450886457173e-12}}, 109: {"": {up: 2.537676706965467e-12, dn: 2.537676706965467e-12}}, 110: {"": {up: 5.670524223601911e-13, dn: 5.670524223601911e-13}}, 111: {"": {up: 6.788609266089361e-13, dn: 6.788609266089361e-13}}, 112: {"": {up: 1.816170546783767e-12, dn: 1.816170546783767e-12}}, 113: {"": {up: 4.945154821064385e-13, dn: 4.945154821064385e-13}}, 114: {"": {up: 1.022569042520295e-12, dn: 1.022569042520295e-12}}, 115: {"": {up: 4.688173674823432e-13, dn: 4.688173674823432e-13}}, 116: {"": {up: 5.481053811253753e-13, dn: 5.481053811253753e-13}}, 117: {"": {up: 3.092896347694376e-13, dn: 3.092896347694376e-13}}, 118: {"": {up: 4.590644649747501e-13, dn: 4.590644649747501e-13}}, 119: {"": {up: 2.088307285009711e-13, dn: 2.088307285009711e-13}}, 120: {"": {up: 2.093943182027668e-12, dn: 2.093943182027668e-12}}, 121: {"": {up: 1.428820186949594e-12, dn: 1.428820186949594e-12}}, 122: {"": {up: 3.419412485500511e-13, dn: 3.419412485500511e-13}}, 123: {"": {up: 3.932521639398519e-13, dn: 3.932521639398519e-13}}, 124: {"": {up: 2.72388769132382e-13, dn: 2.72388769132382e-13}}, 125: {"": {up: 7.872276185724085e-13, dn: 7.872276185724085e-13}}, 126: {"": {up: 3.42470614518908e-13, dn: 3.42470614518908e-13}}, 127: {"": {up: 2.312751023503338e-13, dn: 2.312751023503338e-13}}, 128: {"": {up: 3.105204596381625e-13, dn: 3.105204596381625e-13}}, 129: {"": {up: 6.696960491375427e-13, dn: 6.696960491375427e-13}}, 130: {"": {up: 3.486691067626273e-13, dn: 3.486691067626273e-13}}, 131: {"": {up: 1.485237385742361e-13, dn: 1.485237385742361e-13}}, 132: {"": {up: 9.699228524243807e-13, dn: 9.699228524243807e-13}}, 133: {"": {up: 1.936150349919816e-13, dn: 1.936150349919816e-13}}, 134: {"": {up: 3.497596830016385e-14, dn: 3.497596830016385e-14}}, 135: {"": {up: 7.395885471463938e-14, dn: 7.395885471463938e-14}}, 136: {"": {up: 1.025440428341584e-13, dn: 1.025440428341584e-13}}, 137: {"": {up: 2.188880056473984e-14, dn: 2.188880056473984e-14}}, 138: {"": {up: 1.032871155590152e-13, dn: 1.032871155590152e-13}}, 139: {"": {up: 1.400079707862321e-13, dn: 1.400079707862321e-13}}, 140: {"": {up: 4.734846773677322e-14, dn: 4.734846773677322e-14}}, 141: {"": {up: 1.229515198140297e-14, dn: 1.229515198140297e-14}}, 142: {"": {up: 3.647612213288834e-14, dn: 3.647612213288834e-14}}, 143: {"": {up: 3.919883969264387e-14, dn: 3.919883969264387e-14}}, 144: {"": {up: 3.645820487697273e-14, dn: 3.645820487697273e-14}}, 145: {"": {up: 1.831042117591757e-14, dn: 1.831042117591757e-14}}, 146: {"": {up: 3.098880790080293e-15, dn: 3.098880790080293e-15}}, 147: {"": {up: 1.618967930230117e-14, dn: 1.618967930230117e-14}}, 148: {"": {up: 1.369143368099173e-14, dn: 1.369143368099173e-14}}, 149: {"": {up: 2.486289396725068e-14, dn: 2.486289396725068e-14}}, 150: {"": {up: 3.468881384860819e-14, dn: 3.468881384860819e-14}}, 151: {"": {up: 3.184025880670906e-14, dn: 3.184025880670906e-14}}, 152: {"": {up: 1.433184290486687e-14, dn: 1.433184290486687e-14}}, 153: {"": {up: 1.718868776866638e-14, dn: 1.718868776866638e-14}}, 154: {"": {up: 2.286826151086372e-15, dn: 2.286826151086372e-15}}, 155: {"": {up: 6.51111929804031e-15, dn: 6.51111929804031e-15}}, 156: {"": {up: 6.926744750061464e-15, dn: 6.926744750061464e-15}}, 157: {"": {up: 4.058165313549409e-15, dn: 4.058165313549409e-15}}, 158: {"": {up: 2.166038620201321e-15, dn: 2.166038620201321e-15}}, 159: {"": {up: 2.353331276396029e-15, dn: 2.353331276396029e-15}}, 160: {"": {up: 5.162511503486169e-15, dn: 5.162511503486169e-15}}, 161: {"": {up: 4.611797151405053e-15, dn: 4.611797151405053e-15}}, 162: {"": {up: 1.518431163978084e-14, dn: 1.518431163978084e-14}}, 163: {"": {up: 5.273843907733613e-15, dn: 5.273843907733613e-15}}, 164: {"": {up: 2.671885570139862e-15, dn: 2.671885570139862e-15}}, 165: {"": {up: 1.348251480149972e-15, dn: 1.348251480149972e-15}}, 166: {"": {up: 2.777830877622783e-16, dn: 2.777830877622783e-16}}, 167: {"": {up: 5.076141665031005e-14, dn: 5.076141665031005e-14}}, 168: {"": {up: 1.149510773720726e-15, dn: 1.149510773720726e-15}}, 169: {"": {up: 6.459575971215645e-15, dn: 6.459575971215645e-15}}, 170: {"": {up: 7.902756722263057e-16, dn: 7.902756722263057e-16}}, 171: {"": {up: 2.236698123983133e-14, dn: 2.236698123983133e-14}}, 172: {"": {up: 1.92843500425519e-15, dn: 1.92843500425519e-15}}, 173: {"": {up: 4.597568997998391e-15, dn: 4.597568997998391e-15}}, 174: {"": {up: 1.040499651736175e-14, dn: 1.040499651736175e-14}}, 175: {"": {up: 3.060025393663793e-16, dn: 3.060025393663793e-16}}, 176: {"": {up: 1.623850729156173e-15, dn: 1.623850729156173e-15}}, 177: {"": {up: 8.110524656740496e-15, dn: 8.110524656740496e-15}}, 178: {"": {up: 7.183683703862097e-15, dn: 7.183683703862097e-15}}, 179: {"": {up: 1.219701365244881e-15, dn: 1.219701365244881e-15}}, 180: {"": {up: 4.359281391383322e-16, dn: 4.359281391383322e-16}}, 181: {"": {up: 2.535793612602188e-16, dn: 2.535793612602188e-16}}, 182: {"": {up: 2.849750600027602e-16, dn: 2.849750600027602e-16}}, 183: {"": {up: 2.077839859103072e-16, dn: 2.077839859103072e-16}}, 184: {"": {up: 1.162917473415979e-16, dn: 1.162917473415979e-16}}, 185: {"": {up: 1.444920781348187e-17, dn: 1.444920781348187e-17}}, 186: {"": {up: 3.216837660052608e-17, dn: 3.216837660052608e-17}}, 187: {"": {up: 4.569447521856386e-16, dn: 4.569447521856386e-16}}, 188: {"": {up: 3.218327588891489e-17, dn: 3.218327588891489e-17}}, 189: {"": {up: 1.681918159350987e-15, dn: 1.681918159350987e-15}}, 190: {"": {up: 1.877213181465375e-18, dn: 1.877213181465375e-18}}, 191: {"": {up: 0, dn: 0}}, 192: {"": {up: 0, dn: 0}}, 193: {"": {up: 7.129928335873383e-18, dn: 7.129928335873383e-18}}, 194: {"": {up: 2.512873980007569e-17, dn: 2.512873980007569e-17}}, 195: {"": {up: 9.649646865797716e-16, dn: 9.649646865797716e-16}}, 196: {"": {up: 9.940683436291791e-18, dn: 9.940683436291791e-18}}, 197: {"": {up: 6.688525664141078e-17, dn: 6.688525664141078e-17}}, 198: {"": {up: 0, dn: 0}}, 199: {"": {up: 0, dn: 0}}, 200: {"": {up: 0, dn: 0}}, 201: {"": {up: 0, dn: 0}}, 202: {"": {up: 1.139408637604911e-16, dn: 1.139408637604911e-16}}, 203: {"": {up: 0, dn: 0}}, 204: {"": {up: 0, dn: 0}}, 205: {"": {up: 0, dn: 0}}, 206: {"": {up: 0, dn: 0}}, 207: {"": {up: 0, dn: 0}}, 208: {"": {up: 1.013539525018213e-16, dn: 1.013539525018213e-16}}, 209: {"": {up: 2.089022045628266e-16, dn: 2.089022045628266e-16}}, 210: {"": {up: 0, dn: 0}}, 211: {"": {up: 1.503852613066203e-18, dn: 1.503852613066203e-18}}, 212: {"": {up: 0, dn: 0}}, 213: {"": {up: 2.565477153034789e-18, dn: 2.565477153034789e-18}}, 214: {"": {up: 0, dn: 0}}, 215: {"": {up: 0, dn: 0}}, 216: {"": {up: 0, dn: 0}}, 217: {"": {up: 0, dn: 0}}, 218: {"": {up: 3.746694767224588e-18, dn: 3.746694767224588e-18}}, 219: {"": {up: 0, dn: 0}}, 220: {"": {up: 0, dn: 0}}, 221: {"": {up: 0, dn: 0}}, 222: {"": {up: 0, dn: 0}}, 223: {"": {up: 0, dn: 0}}, 224: {"": {up: 1.603961594351591e-18, dn: 1.603961594351591e-18}}, 225: {"": {up: 0, dn: 0}}, 226: {"": {up: 0, dn: 0}}, 227: {"": {up: 0, dn: 0}}, 228: {"": {up: 0, dn: 0}}, 229: {"": {up: 7.829318603323032e-18, dn: 7.829318603323032e-18}}, 230: {"": {up: 0, dn: 0}}, 231: {"": {up: 7.57234816088593e-18, dn: 7.57234816088593e-18}}, 232: {"": {up: 0, dn: 0}}, 233: {"": {up: 1.010424268275468e-20, dn: 1.010424268275468e-20}}, 234: {"": {up: 0, dn: 0}}, 235: {"": {up: 0, dn: 0}}, 236: {"": {up: 0, dn: 0}}, 237: {"": {up: 0, dn: 0}}, 238: {"": {up: 3.681783977559114e-19, dn: 3.681783977559114e-19}}, 239: {"": {up: 0, dn: 0}}, 240: {"": {up: 0, dn: 0}}, 241: {"": {up: 0, dn: 0}}, 242: {"": {up: 0, dn: 0}}, 243: {"": {up: 0, dn: 0}}, 244: {"": {up: 0, dn: 0}}, 245: {"": {up: 0, dn: 0}}, 246: {"": {up: 9.144369794730804e-19, dn: 9.144369794730804e-19}}, 247: {"": {up: 0, dn: 0}}, 248: {"": {up: 0, dn: 0}}, 249: {"": {up: 0, dn: 0}}, 250: {"": {up: 2.585492048618053e-18, dn: 2.585492048618053e-18}}, 251: {"": {up: 0, dn: 0}}, 252: {"": {up: 0, dn: 0}}, 253: {"": {up: 0, dn: 0}}, 254: {"": {up: 0, dn: 0}}, 255: {"": {up: 0, dn: 0}}, 256: {"": {up: 0, dn: 0}}, 257: {"": {up: 0, dn: 0}}, 258: {"": {up: 0, dn: 0}}, 259: {"": {up: 0, dn: 0}}, 260: {"": {up: 0, dn: 0}}, 261: {"": {up: 0, dn: 0}}, 262: {"": {up: 0, dn: 0}}, 263: {"": {up: 0, dn: 0}}, 264: {"": {up: 0, dn: 0}}, 265: {"": {up: 0, dn: 0}}, 266: {"": {up: 0, dn: 0}}, 267: {"": {up: 0, dn: 0}}, 268: {"": {up: 0, dn: 0}}, 269: {"": {up: 0, dn: 0}}, 270: {"": {up: 0, dn: 0}}, 271: {"": {up: 0, dn: 0}}, 272: {"": {up: 0, dn: 0}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 0, dn: 0}}, 276: {"": {up: 0, dn: 0}}, 277: {"": {up: 0, dn: 0}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 0, dn: 0}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 0, dn: 0}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 0, dn: 0}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 0, dn: 0}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}}
LineColor=orange!80!black
LineStyle=solid
LineWidth=1.5pt
Name=lo-t[Nominal]
Path=lo-t[Nominal]
Title=$|t/u|^2$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	6.005882e-05	1.851007e-07	1.851007e-07
2.000000e+01	4.000000e+01	1.506867e-04	3.029291e-07	3.029291e-07
4.000000e+01	6.000000e+01	1.927320e-04	3.504723e-07	3.504723e-07
6.000000e+01	8.000000e+01	1.916136e-04	3.507089e-07	3.507089e-07
8.000000e+01	1.000000e+02	1.681052e-04	3.238098e-07	3.238098e-07
1.000000e+02	1.200000e+02	1.365003e-04	2.812083e-07	2.812083e-07
1.200000e+02	1.400000e+02	1.072228e-04	2.426623e-07	2.426623e-07
1.400000e+02	1.600000e+02	8.174774e-05	2.029623e-07	2.029623e-07
1.600000e+02	1.800000e+02	6.153809e-05	1.692070e-07	1.692070e-07
1.800000e+02	2.000000e+02	4.541971e-05	1.378474e-07	1.378474e-07
2.000000e+02	2.200000e+02	3.335215e-05	1.121306e-07	1.121306e-07
2.200000e+02	2.400000e+02	2.416792e-05	9.132855e-08	9.132855e-08
2.400000e+02	2.600000e+02	1.748348e-05	7.194665e-08	7.194665e-08
2.600000e+02	2.800000e+02	1.270226e-05	5.720317e-08	5.720317e-08
2.800000e+02	3.000000e+02	9.345157e-06	4.658182e-08	4.658182e-08
3.000000e+02	3.200000e+02	6.922155e-06	3.683284e-08	3.683284e-08
3.200000e+02	3.400000e+02	5.238714e-06	3.492756e-08	3.492756e-08
3.400000e+02	3.600000e+02	3.959937e-06	2.550227e-08	2.550227e-08
3.600000e+02	3.800000e+02	3.009159e-06	2.103419e-08	2.103419e-08
3.800000e+02	4.000000e+02	2.268458e-06	1.654712e-08	1.654712e-08
4.000000e+02	4.200000e+02	1.770958e-06	1.418381e-08	1.418381e-08
4.200000e+02	4.400000e+02	1.374806e-06	1.128751e-08	1.128751e-08
4.400000e+02	4.600000e+02	1.061921e-06	9.713115e-09	9.713115e-09
4.600000e+02	4.800000e+02	8.334132e-07	8.281233e-09	8.281233e-09
4.800000e+02	5.000000e+02	6.726871e-07	6.989973e-09	6.989973e-09
5.000000e+02	5.200000e+02	5.299183e-07	5.766368e-09	5.766368e-09
5.200000e+02	5.400000e+02	4.139212e-07	4.804422e-09	4.804422e-09
5.400000e+02	5.600000e+02	3.430101e-07	4.724321e-09	4.724321e-09
5.600000e+02	5.800000e+02	2.762139e-07	3.589038e-09	3.589038e-09
5.800000e+02	6.000000e+02	2.221714e-07	3.164028e-09	3.164028e-09
6.000000e+02	6.200000e+02	1.831992e-07	2.927308e-09	2.927308e-09
6.200000e+02	6.400000e+02	1.466703e-07	2.584470e-09	2.584470e-09
6.400000e+02	6.600000e+02	1.174386e-07	2.110236e-09	2.110236e-09
6.600000e+02	6.800000e+02	9.826365e-08	1.835380e-09	1.835380e-09
6.800000e+02	7.000000e+02	7.583717e-08	1.369892e-09	1.369892e-09
7.000000e+02	7.200000e+02	6.989009e-08	1.567293e-09	1.567293e-09
7.200000e+02	7.400000e+02	5.508438e-08	1.600922e-09	1.600922e-09
7.400000e+02	7.600000e+02	4.457788e-08	1.005752e-09	1.005752e-09
7.600000e+02	7.800000e+02	3.591118e-08	8.193990e-10	8.193990e-10
7.800000e+02	8.000000e+02	2.947991e-08	7.567149e-10	7.567149e-10
8.000000e+02	8.200000e+02	2.544001e-08	9.007990e-10	9.007990e-10
8.200000e+02	8.400000e+02	2.099053e-08	7.097959e-10	7.097959e-10
8.400000e+02	8.600000e+02	1.722276e-08	5.524816e-10	5.524816e-10
8.600000e+02	8.800000e+02	1.426193e-08	4.589328e-10	4.589328e-10
8.800000e+02	9.000000e+02	1.251070e-08	3.949798e-10	3.949798e-10
9.000000e+02	9.200000e+02	1.029144e-08	3.727729e-10	3.727729e-10
9.200000e+02	9.400000e+02	8.991417e-09	3.272617e-10	3.272617e-10
9.400000e+02	9.600000e+02	8.395157e-09	4.171201e-10	4.171201e-10
9.600000e+02	9.800000e+02	7.152321e-09	3.082775e-10	3.082775e-10
9.800000e+02	1.000000e+03	5.924696e-09	2.920244e-10	2.920244e-10
1.000000e+03	1.020000e+03	4.836819e-09	2.955800e-10	2.955800e-10
1.020000e+03	1.040000e+03	4.308125e-09	2.242081e-10	2.242081e-10
1.040000e+03	1.060000e+03	3.687128e-09	2.662690e-10	2.662690e-10
1.060000e+03	1.080000e+03	3.218026e-09	2.134062e-10	2.134062e-10
1.080000e+03	1.100000e+03	2.859083e-09	1.732003e-10	1.732003e-10
1.100000e+03	1.120000e+03	2.472551e-09	1.600591e-10	1.600591e-10
1.120000e+03	1.140000e+03	1.915038e-09	9.717877e-11	9.717877e-11
1.140000e+03	1.160000e+03	1.651870e-09	9.099696e-11	9.099696e-11
1.160000e+03	1.180000e+03	1.715994e-09	1.028731e-10	1.028731e-10
1.180000e+03	1.200000e+03	1.435989e-09	1.167439e-10	1.167439e-10
1.200000e+03	1.220000e+03	1.075199e-09	9.640845e-11	9.640845e-11
1.220000e+03	1.240000e+03	1.099886e-09	1.840318e-10	1.840318e-10
1.240000e+03	1.260000e+03	8.518903e-10	1.018812e-10	1.018812e-10
1.260000e+03	1.280000e+03	8.406821e-10	6.348726e-11	6.348726e-11
1.280000e+03	1.300000e+03	7.180332e-10	5.770820e-11	5.770820e-11
1.300000e+03	1.320000e+03	5.774720e-10	4.442453e-11	4.442453e-11
1.320000e+03	1.340000e+03	5.476668e-10	5.320839e-11	5.320839e-11
1.340000e+03	1.360000e+03	5.020095e-10	5.517147e-11	5.517147e-11
1.360000e+03	1.380000e+03	3.993388e-10	3.353592e-11	3.353592e-11
1.380000e+03	1.400000e+03	3.390440e-10	3.260864e-11	3.260864e-11
1.400000e+03	1.420000e+03	4.743541e-10	1.508819e-10	1.508819e-10
1.420000e+03	1.440000e+03	2.596571e-10	2.517535e-11	2.517535e-11
1.440000e+03	1.460000e+03	2.644934e-10	2.869201e-11	2.869201e-11
1.460000e+03	1.480000e+03	2.163571e-10	2.542074e-11	2.542074e-11
1.480000e+03	1.500000e+03	1.496660e-10	1.661749e-11	1.661749e-11
1.500000e+03	1.520000e+03	1.411730e-10	1.448569e-11	1.448569e-11
1.520000e+03	1.540000e+03	1.442248e-10	1.577610e-11	1.577610e-11
1.540000e+03	1.560000e+03	1.124506e-10	1.444864e-11	1.444864e-11
1.560000e+03	1.580000e+03	1.058987e-10	1.422365e-11	1.422365e-11
1.580000e+03	1.600000e+03	1.257728e-10	3.051271e-11	3.051271e-11
1.600000e+03	1.620000e+03	8.831030e-11	1.288680e-11	1.288680e-11
1.620000e+03	1.640000e+03	6.437801e-11	8.680928e-12	8.680928e-12
1.640000e+03	1.660000e+03	5.202929e-11	8.047722e-12	8.047722e-12
1.660000e+03	1.680000e+03	7.917838e-11	1.590354e-11	1.590354e-11
1.680000e+03	1.700000e+03	5.472682e-11	8.019110e-12	8.019110e-12
1.700000e+03	1.720000e+03	5.546951e-11	8.761245e-12	8.761245e-12
1.720000e+03	1.740000e+03	5.259239e-11	8.555201e-12	8.555201e-12
1.740000e+03	1.760000e+03	4.722810e-11	8.207984e-12	8.207984e-12
1.760000e+03	1.780000e+03	4.133499e-11	8.491453e-12	8.491453e-12
1.780000e+03	1.800000e+03	3.514689e-11	6.426571e-12	6.426571e-12
1.800000e+03	1.820000e+03	3.039895e-11	6.396965e-12	6.396965e-12
1.820000e+03	1.840000e+03	2.790568e-11	4.420912e-12	4.420912e-12
1.840000e+03	1.860000e+03	2.960301e-11	7.542648e-12	7.542648e-12
1.860000e+03	1.880000e+03	1.045371e-11	2.507694e-12	2.507694e-12
1.880000e+03	1.900000e+03	1.990217e-11	4.723747e-12	4.723747e-12
1.900000e+03	1.920000e+03	1.121748e-11	2.246605e-12	2.246605e-12
1.920000e+03	1.940000e+03	1.048093e-11	2.101642e-12	2.101642e-12
1.940000e+03	1.960000e+03	1.410909e-11	2.939130e-12	2.939130e-12
1.960000e+03	1.980000e+03	5.739818e-12	1.414194e-12	1.414194e-12
1.980000e+03	2.000000e+03	1.030181e-11	2.265821e-12	2.265821e-12
2.000000e+03	2.020000e+03	6.150258e-12	1.432134e-12	1.432134e-12
2.020000e+03	2.040000e+03	6.554302e-12	1.483416e-12	1.483416e-12
2.040000e+03	2.060000e+03	8.043106e-12	1.951805e-12	1.951805e-12
2.060000e+03	2.080000e+03	5.890175e-12	1.703316e-12	1.703316e-12
2.080000e+03	2.100000e+03	4.966795e-12	1.287397e-12	1.287397e-12
2.100000e+03	2.120000e+03	6.577433e-12	1.661180e-12	1.661180e-12
2.120000e+03	2.140000e+03	4.827640e-12	1.297391e-12	1.297391e-12
2.140000e+03	2.160000e+03	5.145455e-12	1.527450e-12	1.527450e-12
2.160000e+03	2.180000e+03	4.306293e-12	1.074509e-12	1.074509e-12
2.180000e+03	2.200000e+03	4.904722e-12	2.537677e-12	2.537677e-12
2.200000e+03	2.220000e+03	1.817108e-12	5.670524e-13	5.670524e-13
2.220000e+03	2.240000e+03	2.281299e-12	6.788609e-13	6.788609e-13
2.240000e+03	2.260000e+03	4.267194e-12	1.816171e-12	1.816171e-12
2.260000e+03	2.280000e+03	1.512396e-12	4.945155e-13	4.945155e-13
2.280000e+03	2.300000e+03	2.527367e-12	1.022569e-12	1.022569e-12
2.300000e+03	2.320000e+03	1.209955e-12	4.688174e-13	4.688174e-13
2.320000e+03	2.340000e+03	1.317263e-12	5.481054e-13	5.481054e-13
2.340000e+03	2.360000e+03	8.388411e-13	3.092896e-13	3.092896e-13
2.360000e+03	2.380000e+03	1.145767e-12	4.590645e-13	4.590645e-13
2.380000e+03	2.400000e+03	7.529390e-13	2.088307e-13	2.088307e-13
2.400000e+03	2.420000e+03	4.541309e-12	2.093943e-12	2.093943e-12
2.420000e+03	2.440000e+03	2.452952e-12	1.428820e-12	1.428820e-12
2.440000e+03	2.460000e+03	7.731592e-13	3.419412e-13	3.419412e-13
2.460000e+03	2.480000e+03	9.553550e-13	3.932522e-13	3.932522e-13
2.480000e+03	2.500000e+03	6.957900e-13	2.723888e-13	2.723888e-13
2.500000e+03	2.520000e+03	1.582266e-12	7.872276e-13	7.872276e-13
2.520000e+03	2.540000e+03	8.219747e-13	3.424706e-13	3.424706e-13
2.540000e+03	2.560000e+03	5.024234e-13	2.312751e-13	2.312751e-13
2.560000e+03	2.580000e+03	7.470897e-13	3.105205e-13	3.105205e-13
2.580000e+03	2.600000e+03	1.097136e-12	6.696960e-13	6.696960e-13
2.600000e+03	2.620000e+03	6.723740e-13	3.486691e-13	3.486691e-13
2.620000e+03	2.640000e+03	2.423485e-13	1.485237e-13	1.485237e-13
2.640000e+03	2.660000e+03	1.953053e-12	9.699229e-13	9.699229e-13
2.660000e+03	2.680000e+03	3.924625e-13	1.936150e-13	1.936150e-13
2.680000e+03	2.700000e+03	7.272751e-14	3.497597e-14	3.497597e-14
2.700000e+03	2.720000e+03	1.134528e-13	7.395885e-14	7.395885e-14
2.720000e+03	2.740000e+03	2.113953e-13	1.025440e-13	1.025440e-13
2.740000e+03	2.760000e+03	4.767969e-14	2.188880e-14	2.188880e-14
2.760000e+03	2.780000e+03	1.387571e-13	1.032871e-13	1.032871e-13
2.780000e+03	2.800000e+03	2.389665e-13	1.400080e-13	1.400080e-13
2.800000e+03	2.820000e+03	6.039941e-14	4.734847e-14	4.734847e-14
2.820000e+03	2.840000e+03	2.208981e-14	1.229515e-14	1.229515e-14
2.840000e+03	2.860000e+03	5.218522e-14	3.647612e-14	3.647612e-14
2.860000e+03	2.880000e+03	5.883457e-14	3.919884e-14	3.919884e-14
2.880000e+03	2.900000e+03	5.851038e-14	3.645820e-14	3.645820e-14
2.900000e+03	2.920000e+03	1.831475e-14	1.831042e-14	1.831042e-14
2.920000e+03	2.940000e+03	4.911464e-15	3.098881e-15	3.098881e-15
2.940000e+03	2.960000e+03	2.858348e-14	1.618968e-14	1.618968e-14
2.960000e+03	2.980000e+03	2.377117e-14	1.369143e-14	1.369143e-14
2.980000e+03	3.000000e+03	3.688325e-14	2.486289e-14	2.486289e-14
3.000000e+03	3.020000e+03	7.065733e-14	3.468881e-14	3.468881e-14
3.020000e+03	3.040000e+03	4.605589e-14	3.184026e-14	3.184026e-14
3.040000e+03	3.060000e+03	2.925688e-14	1.433184e-14	1.433184e-14
3.060000e+03	3.080000e+03	1.902872e-14	1.718869e-14	1.718869e-14
3.080000e+03	3.100000e+03	3.058418e-15	2.286826e-15	2.286826e-15
3.100000e+03	3.120000e+03	9.522832e-15	6.511119e-15	6.511119e-15
3.120000e+03	3.140000e+03	8.696832e-15	6.926745e-15	6.926745e-15
3.140000e+03	3.160000e+03	6.054609e-15	4.058165e-15	4.058165e-15
3.160000e+03	3.180000e+03	3.000983e-15	2.166039e-15	2.166039e-15
3.180000e+03	3.200000e+03	2.717334e-15	2.353331e-15	2.353331e-15
3.200000e+03	3.220000e+03	6.594139e-15	5.162512e-15	5.162512e-15
3.220000e+03	3.240000e+03	5.821687e-15	4.611797e-15	4.611797e-15
3.240000e+03	3.260000e+03	2.130164e-14	1.518431e-14	1.518431e-14
3.260000e+03	3.280000e+03	6.711436e-15	5.273844e-15	5.273844e-15
3.280000e+03	3.300000e+03	3.596580e-15	2.671886e-15	2.671886e-15
3.300000e+03	3.320000e+03	1.371903e-15	1.348251e-15	1.348251e-15
3.320000e+03	3.340000e+03	3.771661e-16	2.777831e-16	2.777831e-16
3.340000e+03	3.360000e+03	5.225805e-14	5.076142e-14	5.076142e-14
3.360000e+03	3.380000e+03	1.464055e-15	1.149511e-15	1.149511e-15
3.380000e+03	3.400000e+03	7.591594e-15	6.459576e-15	6.459576e-15
3.400000e+03	3.420000e+03	7.647877e-16	7.902757e-16	7.902757e-16
3.420000e+03	3.440000e+03	3.010035e-14	2.236698e-14	2.236698e-14
3.440000e+03	3.460000e+03	2.961072e-15	1.928435e-15	1.928435e-15
3.460000e+03	3.480000e+03	4.599566e-15	4.597569e-15	4.597569e-15
3.480000e+03	3.500000e+03	1.480061e-14	1.040500e-14	1.040500e-14
3.500000e+03	3.520000e+03	4.793331e-16	3.060025e-16	3.060025e-16
3.520000e+03	3.540000e+03	1.788256e-15	1.623851e-15	1.623851e-15
3.540000e+03	3.560000e+03	1.085780e-14	8.110525e-15	8.110525e-15
3.560000e+03	3.580000e+03	7.648943e-15	7.183684e-15	7.183684e-15
3.580000e+03	3.600000e+03	1.236700e-15	1.219701e-15	1.219701e-15
3.600000e+03	3.620000e+03	6.582344e-16	4.359281e-16	4.359281e-16
3.620000e+03	3.640000e+03	2.747716e-16	2.535794e-16	2.535794e-16
3.640000e+03	3.660000e+03	-2.849751e-16	2.849751e-16	2.849751e-16
3.660000e+03	3.680000e+03	2.077840e-16	2.077840e-16	2.077840e-16
3.680000e+03	3.700000e+03	1.546025e-16	1.162917e-16	1.162917e-16
3.700000e+03	3.720000e+03	1.444921e-17	1.444921e-17	1.444921e-17
3.720000e+03	3.740000e+03	3.935517e-17	3.216838e-17	3.216838e-17
3.740000e+03	3.760000e+03	5.027538e-16	4.569448e-16	4.569448e-16
3.760000e+03	3.780000e+03	3.219226e-17	3.218328e-17	3.218328e-17
3.780000e+03	3.800000e+03	1.681918e-15	1.681918e-15	1.681918e-15
3.800000e+03	3.820000e+03	1.877213e-18	1.877213e-18	1.877213e-18
3.820000e+03	3.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.840000e+03	3.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.860000e+03	3.880000e+03	7.129928e-18	7.129928e-18	7.129928e-18
3.880000e+03	3.900000e+03	-2.503144e-17	2.512874e-17	2.512874e-17
3.900000e+03	3.920000e+03	9.651935e-16	9.649647e-16	9.649647e-16
3.920000e+03	3.940000e+03	1.073677e-17	9.940683e-18	9.940683e-18
3.940000e+03	3.960000e+03	9.345244e-17	6.688526e-17	6.688526e-17
3.960000e+03	3.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+03	4.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+03	4.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.020000e+03	4.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.040000e+03	4.060000e+03	1.139409e-16	1.139409e-16	1.139409e-16
4.060000e+03	4.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.080000e+03	4.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+03	4.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+03	4.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.140000e+03	4.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.160000e+03	4.180000e+03	1.018771e-16	1.013540e-16	1.013540e-16
4.180000e+03	4.200000e+03	2.089022e-16	2.089022e-16	2.089022e-16
4.200000e+03	4.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+03	4.240000e+03	1.503853e-18	1.503853e-18	1.503853e-18
4.240000e+03	4.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.260000e+03	4.280000e+03	2.565477e-18	2.565477e-18	2.565477e-18
4.280000e+03	4.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+03	4.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+03	4.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+03	4.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+03	4.380000e+03	3.746695e-18	3.746695e-18	3.746695e-18
4.380000e+03	4.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+03	4.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+03	4.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+03	4.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+03	4.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+03	4.500000e+03	1.603962e-18	1.603962e-18	1.603962e-18
4.500000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+03	4.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+03	4.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+03	4.600000e+03	7.829319e-18	7.829319e-18	7.829319e-18
4.600000e+03	4.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+03	4.640000e+03	7.572348e-18	7.572348e-18	7.572348e-18
4.640000e+03	4.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+03	4.680000e+03	1.010424e-20	1.010424e-20	1.010424e-20
4.680000e+03	4.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+03	4.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+03	4.780000e+03	3.681784e-19	3.681784e-19	3.681784e-19
4.780000e+03	4.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+03	4.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+03	4.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+03	4.940000e+03	9.198924e-19	9.144370e-19	9.144370e-19
4.940000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+03	5.020000e+03	2.585492e-18	2.585492e-18	2.585492e-18
5.020000e+03	5.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+03	5.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+03	5.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+03	5.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+03	5.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+03	5.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+03	5.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+03	8.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+03	8.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+03	8.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+03	8.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+03	8.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+03	8.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+03	8.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+03	8.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+03	8.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+03	8.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+03	8.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+03	8.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+03	8.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+03	8.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+03	8.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+03	8.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+03	8.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+03	8.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+03	8.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+03	8.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+03	8.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+03	8.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+03	8.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+03	8.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+03	8.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+03	8.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+03	8.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+03	8.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+03	8.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+03	8.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+03	8.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+03	8.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+03	8.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+03	8.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+03	8.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+03	8.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+03	8.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+03	8.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+03	8.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+03	8.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+03	8.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+03	8.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+03	8.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+03	8.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+03	8.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+03	8.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+03	8.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+03	8.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+03	8.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+03	9.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+03	9.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+03	9.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+03	9.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+03	9.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+03	9.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+03	9.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+03	9.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+03	9.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+03	9.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+03	9.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+03	9.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+03	9.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+03	9.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+03	9.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+03	9.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+03	9.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+03	9.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+03	9.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+03	9.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+03	9.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+03	9.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+03	9.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+03	9.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+03	9.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+03	9.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+03	9.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+03	9.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+03	9.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+03	9.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+03	9.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+03	9.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+03	9.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+03	9.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+03	9.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+03	9.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+03	9.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+03	9.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+03	9.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+03	9.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+03	9.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+03	9.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+03	9.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+03	9.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+03	9.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+03	9.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+03	9.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+03	9.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.002000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+04	1.004000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+04	1.006000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+04	1.008000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+04	1.010000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+04	1.012000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+04	1.014000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+04	1.016000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+04	1.018000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.022000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+04	1.024000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+04	1.026000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+04	1.028000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+04	1.030000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+04	1.032000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+04	1.034000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+04	1.036000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+04	1.038000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.042000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+04	1.044000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+04	1.046000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+04	1.048000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+04	1.050000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+04	1.052000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+04	1.054000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+04	1.056000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+04	1.058000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.062000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+04	1.064000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+04	1.066000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+04	1.068000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+04	1.070000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+04	1.072000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+04	1.074000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+04	1.076000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+04	1.078000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.082000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+04	1.084000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+04	1.086000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+04	1.088000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+04	1.090000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+04	1.092000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+04	1.094000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+04	1.096000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+04	1.098000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.102000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+04	1.104000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+04	1.106000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+04	1.108000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+04	1.110000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+04	1.112000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+04	1.114000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+04	1.116000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+04	1.118000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.122000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+04	1.124000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+04	1.126000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+04	1.128000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+04	1.130000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+04	1.132000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+04	1.134000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+04	1.136000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+04	1.138000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.142000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.146000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.150000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+04	1.152000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+04	1.154000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+04	1.156000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+04	1.158000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.162000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+04	1.164000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+04	1.166000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+04	1.168000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+04	1.170000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.174000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+04	1.176000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+04	1.178000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.182000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+04	1.184000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+04	1.186000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.190000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+04	1.192000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+04	1.194000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.198000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.202000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.206000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.210000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.214000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.218000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.222000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.226000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.230000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.234000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.238000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.242000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.246000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.250000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.254000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.258000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.262000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.266000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.270000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.274000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.278000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.282000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.286000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.290000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.294000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.298000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> plots/s-t-channel-nlo/pT_m.dat <==
# BEGIN PLOT
RatioPlot1YLabel=d$\sigma$/d$\sigma_{|s+t/u|^2}$
DrawOnly=lo[Nominal] lo-s-t[Nominal] lo-s[Nominal] lo-t[Nominal] lo-t-v2[Nominal]
RatioPlot2Reference=nlo[Nominal]
Title=$\mathrm{pp}\to \mathrm{e}^+\nu_\mathrm{e}\,\mu^+\nu_\mu\,\mathrm{j}\mathrm{j}$
PlotSize=10,6
RatioPlot2YLabel=d$\sigma$/d$\sigma_{|s+t/u|^2}$
Legend2YPos=0.92
RatioPlot2YSize=4
XLabel=$p_{\mathrm{T},\mu^+}$ [GeV]
XMax=400.
Legend=0
RatioPlot1Reference=lo[Nominal]
Legend1YPos=0.92
LegendOnly=lo[Nominal] lo-s-t[Nominal] lo-s[Nominal] lo-t[Nominal]
Legend2=1
Legend1=0
RatioPlot1=1
RatioPlot=0
Legend1Title=\textbf{NLO}\\$\mathcal{O}(\alpha^6+\alpha_s\alpha^6)$
LogY=1
RatioPlot2YMax=1.4999
RatioPlot1YMin=0.0001
RatioPlot2DrawOnly=nlo[Nominal] nlo-s-t[Nominal] nlo-s[Nominal] nlo-t[Nominal] nlo-t-gq[Nominal] nlo-t-m[Nominal]
YMin=1e-5
Legend1XPos=0.64
Legend1Only=nlo[Nominal] nlo-s-t[Nominal] nlo-s[Nominal] nlo-t[Nominal]
RatioPlot1DrawOnly=lo[Nominal] lo-s-t[Nominal] lo-s[Nominal] lo-t[Nominal]
YMax=1e-1
RatioPlot1YMax=1.4999
RatioPlot2YMin=0.0001
RatioPlot2=2
YLabel=d$\sigma$/d$p_{\mathrm{T},\mu^+}$ [fb/GeV]
Legend2Only=lo[Nominal] lo-s-t[Nominal] lo-s[Nominal] lo-t[Nominal]
Legend2Title=LO $\mathcal{O}(\alpha^6)$
Legend2XPos=0.53
RatioPlot1YSize=4
# END PLOT

# BEGIN HISTO1D /lo[Nominal]
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 0.00021032, dn: 0.0002983499999999993}}, 2: {"": {up: 0.000104410000000001, dn: 0.0001605819999999994}}, 3: {"": {up: 3.113699999999966e-05, dn: 5.962799999999994e-05}}, 4: {"": {up: 6.27000000000006e-07, dn: 1.469300000000008e-05}}, 5: {"": {up: 2.37900000000027e-06, dn: 9.443999999999945e-06}}, 6: {"": {up: 7.888000000000166e-06, dn: 1.146699999999981e-05}}, 7: {"": {up: 8.8105e-06, dn: 1.060539999999993e-05}}, 8: {"": {up: 8.074600000000046e-06, dn: 8.932799999999963e-06}}, 9: {"": {up: 6.801300000000012e-06, dn: 7.168700000000018e-06}}, 10: {"": {up: 5.490499999999984e-06, dn: 5.604600000000024e-06}}, 11: {"": {up: 4.330499999999988e-06, dn: 4.319200000000011e-06}}, 12: {"": {up: 3.361999999999999e-06, dn: 3.295000000000001e-06}}, 13: {"": {up: 2.579590000000004e-06, dn: 2.493950000000003e-06}}, 14: {"": {up: 1.965440000000003e-06, dn: 1.879119999999995e-06}}, 15: {"": {up: 1.499880000000001e-06, dn: 1.420659999999995e-06}}, 16: {"": {up: 1.133939999999999e-06, dn: 1.065500000000002e-06}}, 17: {"": {up: 8.533600000000016e-07, dn: 7.963499999999979e-07}}, 18: {"": {up: 6.452299999999989e-07, dn: 5.985400000000005e-07}}, 19: {"": {up: 4.823560000000003e-07, dn: 4.450369999999995e-07}}, 20: {"": {up: 3.639769999999998e-07, dn: 3.34111e-07}}, 21: {"": {up: 2.722570000000006e-07, dn: 2.487459999999998e-07}}, 22: {"": {up: 2.05095e-07, dn: 1.866099999999999e-07}}, 23: {"": {up: 1.565009999999999e-07, dn: 1.41828e-07}}, 24: {"": {up: 1.183199999999999e-07, dn: 1.06784e-07}}, 25: {"": {up: 9.189199999999991e-08, dn: 8.268000000000016e-08}}, 26: {"": {up: 7.022400000000001e-08, dn: 6.297759999999992e-08}}, 27: {"": {up: 5.458619999999999e-08, dn: 4.880049999999997e-08}}, 28: {"": {up: 4.281320000000006e-08, dn: 3.815659999999991e-08}}, 29: {"": {up: 3.341620000000002e-08, dn: 2.970939999999996e-08}}, 30: {"": {up: 2.676359999999999e-08, dn: 2.374069999999997e-08}}, 31: {"": {up: 2.094220000000001e-08, dn: 1.853279999999999e-08}}, 32: {"": {up: 1.676110000000002e-08, dn: 1.480499999999998e-08}}, 33: {"": {up: 1.332350000000001e-08, dn: 1.174109999999999e-08}}, 34: {"": {up: 1.097190000000001e-08, dn: 9.644000000000004e-09}}, 35: {"": {up: 8.7185e-09, dn: 7.653780000000006e-09}}, 36: {"": {up: 7.271840000000002e-09, dn: 6.372359999999995e-09}}, 37: {"": {up: 6.03647e-09, dn: 5.280229999999992e-09}}, 38: {"": {up: 4.879759999999998e-09, dn: 4.261429999999999e-09}}, 39: {"": {up: 3.797300000000001e-09, dn: 3.308990000000003e-09}}, 40: {"": {up: 3.421060000000001e-09, dn: 2.976570000000003e-09}}, 41: {"": {up: 2.82695e-09, dn: 2.454799999999997e-09}}, 42: {"": {up: 2.371759999999999e-09, dn: 2.056309999999998e-09}}, 43: {"": {up: 1.85603e-09, dn: 1.607380000000001e-09}}, 44: {"": {up: 1.544500000000001e-09, dn: 1.336430000000001e-09}}, 45: {"": {up: 1.37536e-09, dn: 1.18805e-09}}, 46: {"": {up: 1.21826e-09, dn: 1.051979999999999e-09}}, 47: {"": {up: 1.006930000000001e-09, dn: 8.688399999999997e-10}}, 48: {"": {up: 8.278330000000006e-10, dn: 7.128559999999999e-10}}, 49: {"": {up: 7.473649999999989e-10, dn: 6.425920000000002e-10}}, 50: {"": {up: 6.464020000000004e-10, dn: 5.549869999999998e-10}}, 51: {"": {up: 5.241250000000004e-10, dn: 4.494699999999997e-10}}, 52: {"": {up: 4.832249999999998e-10, dn: 4.140900000000002e-10}}, 53: {"": {up: 3.93696e-10, dn: 3.367370000000005e-10}}, 54: {"": {up: 3.062430000000001e-10, dn: 2.621530000000001e-10}}, 55: {"": {up: 2.747979999999997e-10, dn: 2.347360000000003e-10}}, 56: {"": {up: 2.605770000000002e-10, dn: 2.221149999999997e-10}}, 57: {"": {up: 2.188290000000003e-10, dn: 1.862799999999999e-10}}, 58: {"": {up: 1.81568e-10, dn: 1.54699e-10}}, 59: {"": {up: 1.62522e-10, dn: 1.384779999999999e-10}}, 60: {"": {up: 1.269819999999999e-10, dn: 1.079879999999999e-10}}, 61: {"": {up: 1.192489999999999e-10, dn: 1.013433e-10}}, 62: {"": {up: 1.101127e-10, dn: 9.348499999999991e-11}}, 63: {"": {up: 9.702720000000006e-11, dn: 8.238090000000006e-11}}, 64: {"": {up: 7.884680000000001e-11, dn: 6.677609999999995e-11}}, 65: {"": {up: 7.584570000000008e-11, dn: 6.427529999999996e-11}}, 66: {"": {up: 6.333889999999997e-11, dn: 5.357269999999998e-11}}, 67: {"": {up: 6.127179999999999e-11, dn: 5.185470000000003e-11}}, 68: {"": {up: 6.872800000000001e-11, dn: 5.796489999999998e-11}}, 69: {"": {up: 4.039700000000001e-11, dn: 3.411399999999998e-11}}, 70: {"": {up: 3.580649999999997e-11, dn: 3.01398e-11}}, 71: {"": {up: 3.51243e-11, dn: 2.957969999999997e-11}}, 72: {"": {up: 2.07834e-11, dn: 1.76104e-11}}, 73: {"": {up: 2.792070000000001e-11, dn: 2.345750000000002e-11}}, 74: {"": {up: 2.5067e-11, dn: 2.121410000000001e-11}}, 75: {"": {up: 1.890139999999999e-11, dn: 1.592230000000002e-11}}, 76: {"": {up: 1.90663e-11, dn: 1.602120000000001e-11}}, 77: {"": {up: 1.609289999999999e-11, dn: 1.358240000000001e-11}}, 78: {"": {up: 2.034749999999999e-11, dn: 1.71077e-11}}, 79: {"": {up: 1.051983e-11, dn: 8.878429999999998e-12}}, 80: {"": {up: 1.458640000000001e-11, dn: 1.229719999999999e-11}}, 81: {"": {up: 9.455899999999997e-12, dn: 7.940900000000003e-12}}, 82: {"": {up: 9.874779999999994e-12, dn: 8.277100000000002e-12}}, 83: {"": {up: 7.261069999999993e-12, dn: 6.123430000000003e-12}}, 84: {"": {up: 7.483629999999998e-12, dn: 6.29588e-12}}, 85: {"": {up: 7.220209999999994e-12, dn: 6.072470000000002e-12}}, 86: {"": {up: 5.109160000000002e-12, dn: 4.356459999999997e-12}}, 87: {"": {up: 4.716060000000004e-12, dn: 3.978829999999999e-12}}, 88: {"": {up: 4.984779999999998e-12, dn: 4.163160000000003e-12}}, 89: {"": {up: 6.22654e-12, dn: 5.214899999999999e-12}}, 90: {"": {up: 4.348199999999998e-12, dn: 3.641520000000005e-12}}, 91: {"": {up: 4.03737e-12, dn: 3.382e-12}}, 92: {"": {up: 3.321939999999997e-12, dn: 2.781869999999999e-12}}, 93: {"": {up: 2.529140000000001e-12, dn: 2.157710000000002e-12}}, 94: {"": {up: 2.297010000000001e-12, dn: 1.91772e-12}}, 95: {"": {up: 1.894879999999999e-12, dn: 1.589290000000002e-12}}, 96: {"": {up: 2.11721e-12, dn: 1.787890000000001e-12}}, 97: {"": {up: 1.534960000000001e-12, dn: 1.29812e-12}}, 98: {"": {up: 1.62386e-12, dn: 1.355379999999999e-12}}, 99: {"": {up: 1.111711999999999e-12, dn: 9.415400000000009e-13}}, 100: {"": {up: 2.8928e-12, dn: 2.418189999999999e-12}}, 101: {"": {up: 1.535329999999999e-12, dn: 1.30632e-12}}, 102: {"": {up: 1.61295e-12, dn: 1.33996e-12}}, 103: {"": {up: 9.936260000000006e-13, dn: 8.297900000000002e-13}}, 104: {"": {up: 9.116270000000005e-13, dn: 7.649050000000002e-13}}, 105: {"": {up: 1.263363e-12, dn: 1.051896e-12}}, 106: {"": {up: 8.388019999999996e-13, dn: 7.068999999999997e-13}}, 107: {"": {up: 5.612700000000005e-13, dn: 4.701519999999999e-13}}, 108: {"": {up: 6.543860000000001e-13, dn: 5.510940000000005e-13}}, 109: {"": {up: 5.434409999999997e-13, dn: 4.567690000000001e-13}}, 110: {"": {up: 3.003049999999999e-13, dn: 2.546560000000002e-13}}, 111: {"": {up: 4.976970000000001e-13, dn: 4.177020000000001e-13}}, 112: {"": {up: 1.178966e-12, dn: 9.942110000000006e-13}}, 113: {"": {up: 5.114399999999993e-13, dn: 4.297600000000004e-13}}, 114: {"": {up: 2.467580000000001e-13, dn: 2.066669999999999e-13}}, 115: {"": {up: 4.4611e-13, dn: 3.710359999999997e-13}}, 116: {"": {up: 1.001363000000001e-12, dn: 8.269189999999997e-13}}, 117: {"": {up: 5.167259999999997e-13, dn: 4.323990000000003e-13}}, 118: {"": {up: 2.589080000000002e-13, dn: 2.174759999999997e-13}}, 119: {"": {up: 2.627339999999999e-13, dn: 2.236850000000002e-13}}, 120: {"": {up: 2.325210000000001e-13, dn: 1.93463e-13}}, 121: {"": {up: 3.40381e-13, dn: 2.848889999999998e-13}}, 122: {"": {up: 2.048790000000001e-13, dn: 1.72583e-13}}, 123: {"": {up: 1.94665e-13, dn: 1.638359999999999e-13}}, 124: {"": {up: 2.473200000000002e-13, dn: 2.070469999999999e-13}}, 125: {"": {up: 1.285541e-13, dn: 1.064942e-13}}, 126: {"": {up: 4.507519999999998e-13, dn: 3.746630000000001e-13}}, 127: {"": {up: 1.398712e-13, dn: 1.155819e-13}}, 128: {"": {up: 2.621819999999999e-13, dn: 2.222830000000003e-13}}, 129: {"": {up: 2.469579999999998e-13, dn: 2.067280000000001e-13}}, 130: {"": {up: 6.424189999999997e-14, dn: 5.32926e-14}}, 131: {"": {up: 5.817620000000004e-14, dn: 4.856129999999999e-14}}, 132: {"": {up: 1.230934000000001e-13, dn: 1.018471000000001e-13}}, 133: {"": {up: 2.651350000000002e-13, dn: 2.240269999999997e-13}}, 134: {"": {up: 3.623269999999998e-14, dn: 2.962010000000001e-14}}, 135: {"": {up: 5.363840000000005e-13, dn: 4.497109999999999e-13}}, 136: {"": {up: 9.289109999999995e-14, dn: 7.715880000000006e-14}}, 137: {"": {up: 2.08325e-14, dn: 1.727760000000001e-14}}, 138: {"": {up: 9.839380000000002e-14, dn: 8.205350000000004e-14}}, 139: {"": {up: 8.000399999999995e-14, dn: 6.607310000000001e-14}}, 140: {"": {up: 6.280439999999996e-14, dn: 5.217780000000003e-14}}, 141: {"": {up: 1.234546000000001e-13, dn: 1.033219e-13}}, 142: {"": {up: 2.01476e-13, dn: 1.64575e-13}}, 143: {"": {up: 9.234540000000005e-15, dn: 7.619239999999995e-15}}, 144: {"": {up: 4.923359999999999e-14, dn: 4.081650000000002e-14}}, 145: {"": {up: 1.023974e-13, dn: 8.414850000000004e-14}}, 146: {"": {up: 1.575934999999999e-13, dn: 1.290328e-13}}, 147: {"": {up: 4.371900000000002e-14, dn: 3.571770000000001e-14}}, 148: {"": {up: 3.233090000000001e-14, dn: 2.680120000000001e-14}}, 149: {"": {up: 1.361249999999999e-13, dn: 1.167290000000001e-13}}, 150: {"": {up: 6.547020000000004e-14, dn: 5.349989999999997e-14}}, 151: {"": {up: 2.4961e-14, dn: 2.100249999999999e-14}}, 152: {"": {up: 1.97661e-14, dn: 1.606770000000001e-14}}, 153: {"": {up: 6.229970000000001e-15, dn: 4.974229999999999e-15}}, 154: {"": {up: 1.358762999999999e-14, dn: 1.090913000000001e-14}}, 155: {"": {up: 3.295100000000002e-14, dn: 2.678799999999999e-14}}, 156: {"": {up: 3.4576e-14, dn: 2.850469999999999e-14}}, 157: {"": {up: 1.804730000000002e-14, dn: 1.484439999999999e-14}}, 158: {"": {up: 1.510337999999999e-14, dn: 1.232194000000001e-14}}, 159: {"": {up: 2.019199999999998e-14, dn: 1.664810000000002e-14}}, 160: {"": {up: 2.76184e-14, dn: 2.29804e-14}}, 161: {"": {up: 1.184719e-14, dn: 9.835609999999994e-15}}, 162: {"": {up: 5.688790000000002e-15, dn: 4.494259999999998e-15}}, 163: {"": {up: 8.332329999999998e-15, dn: 6.781030000000001e-15}}, 164: {"": {up: 8.452730000000005e-15, dn: 6.892969999999998e-15}}, 165: {"": {up: 4.454950000000001e-15, dn: 3.668719999999999e-15}}, 166: {"": {up: 1.73807e-14, dn: 1.44301e-14}}, 167: {"": {up: 1.007798e-14, dn: 8.118840000000002e-15}}, 168: {"": {up: 2.679219999999999e-15, dn: 2.131900000000001e-15}}, 169: {"": {up: 9.989459999999993e-15, dn: 8.018550000000002e-15}}, 170: {"": {up: 1.292195e-14, dn: 1.063825000000001e-14}}, 171: {"": {up: 4.419009999999997e-15, dn: 3.60108e-15}}, 172: {"": {up: 3.296970000000002e-16, dn: 2.63649e-16}}, 173: {"": {up: 1.155731e-14, dn: 9.482399999999998e-15}}, 174: {"": {up: 2.519320000000001e-15, dn: 2.035649999999999e-15}}, 175: {"": {up: 1.042207e-15, dn: 8.40019e-16}}, 176: {"": {up: 3.05787e-15, dn: 2.511330000000001e-15}}, 177: {"": {up: 1.243716e-14, dn: 9.961569999999998e-15}}, 178: {"": {up: 1.383737e-14, dn: 1.102281e-14}}, 179: {"": {up: 1.386768000000001e-15, dn: 1.106905e-15}}, 180: {"": {up: 5.25368e-15, dn: 4.201409999999999e-15}}, 181: {"": {up: 1.97837e-15, dn: 1.626649999999999e-15}}, 182: {"": {up: 5.043429999999998e-15, dn: 3.990340000000002e-15}}, 183: {"": {up: 2.910109999999999e-15, dn: 2.333850000000001e-15}}, 184: {"": {up: 3.699600000000002e-15, dn: 2.989279999999999e-15}}, 185: {"": {up: 2.531e-14, dn: 2.017559999999999e-14}}, 186: {"": {up: 5.962950000000006e-15, dn: 4.833039999999999e-15}}, 187: {"": {up: 1.261424e-15, dn: 9.663330000000003e-16}}, 188: {"": {up: 1.452268000000001e-16, dn: 1.174958e-16}}, 189: {"": {up: 6.29931e-17, dn: 4.846850000000003e-17}}, 190: {"": {up: 2.4347e-16, dn: 1.875564e-16}}, 191: {"": {up: 1.328023e-15, dn: 1.01187e-15}}, 192: {"": {up: 1.557761999999999e-16, dn: 1.237938e-16}}, 193: {"": {up: 1.085245e-15, dn: 8.552719999999998e-16}}, 194: {"": {up: 6.617359999999999e-16, dn: 5.251629999999999e-16}}, 195: {"": {up: 3.020069999999999e-16, dn: 2.39648e-16}}, 196: {"": {up: 9.457749999999995e-16, dn: 7.312670000000003e-16}}, 197: {"": {up: 4.438550000000002e-16, dn: 3.592839999999999e-16}}, 198: {"": {up: 8.823560000000001e-18, dn: 6.928190000000002e-18}}, 199: {"": {up: 1.450637e-15, dn: 1.170793e-15}}, 200: {"": {up: 2.72023e-15, dn: 2.160980000000001e-15}}, 201: {"": {up: 4.674890000000002e-16, dn: 3.69683e-16}}, 202: {"": {up: 5.866190000000002e-16, dn: 4.46253e-16}}, 203: {"": {up: 5.665009999999999e-16, dn: 4.53342e-16}}, 204: {"": {up: 7.279009999999997e-16, dn: 5.528679999999998e-16}}, 205: {"": {up: 1.792443e-15, dn: 1.393354e-15}}, 206: {"": {up: 5.522799999999998e-17, dn: 4.212670000000001e-17}}, 207: {"": {up: 5.037649999999998e-20, dn: 3.712390000000001e-20}}, 208: {"": {up: 4.136749999999998e-17, dn: 3.235099999999999e-17}}, 209: {"": {up: 3.439699999999999e-16, dn: 2.621380000000001e-16}}, 210: {"": {up: 6.456960000000001e-16, dn: 5.049689999999998e-16}}, 211: {"": {up: 7.956150000000001e-25, dn: 6.213719999999996e-25}}, 212: {"": {up: 7.317900000000002e-17, dn: 5.832739999999998e-17}}, 213: {"": {up: 1.05151e-17, dn: 7.941819999999998e-18}}, 214: {"": {up: 3.328970000000001e-16, dn: 2.703929999999999e-16}}, 215: {"": {up: 6.703059999999997e-17, dn: 4.987940000000002e-17}}, 216: {"": {up: 1.43898e-16, dn: 1.106081e-16}}, 217: {"": {up: 1.038984e-17, dn: 9.043800000000001e-18}}, 218: {"": {up: 3.056129999999998e-18, dn: 2.33471e-18}}, 219: {"": {up: 5.021600000000001e-17, dn: 3.8227e-17}}, 220: {"": {up: 1.24284e-16, dn: 9.479989999999995e-17}}, 221: {"": {up: 1.32237e-16, dn: 1.040631e-16}}, 222: {"": {up: 2.44263e-16, dn: 1.898327999999999e-16}}, 223: {"": {up: 6.6216e-17, dn: 5.27994e-17}}, 224: {"": {up: 8.647220000000005e-17, dn: 6.723919999999998e-17}}, 225: {"": {up: 0, dn: 0}}, 226: {"": {up: 1.858453e-17, dn: 1.400306e-17}}, 227: {"": {up: 4.29665e-17, dn: 3.21361e-17}}, 228: {"": {up: 2.89736e-17, dn: 2.138676e-17}}, 229: {"": {up: 6.71381e-18, dn: 5.04555e-18}}, 230: {"": {up: 7.33059e-19, dn: 5.477520000000002e-19}}, 231: {"": {up: 2.289016000000001e-18, dn: 1.690712e-18}}, 232: {"": {up: 2.968699999999999e-17, dn: 2.238635e-17}}, 233: {"": {up: 5.523049999999997e-17, dn: 4.35417e-17}}, 234: {"": {up: 2.814119999999999e-20, dn: 2.142424000000001e-20}}, 235: {"": {up: 3.456180000000001e-17, dn: 2.62519e-17}}, 236: {"": {up: 0, dn: 0}}, 237: {"": {up: 1.093158e-16, dn: 8.657320000000001e-17}}, 238: {"": {up: 3.769930000000001e-18, dn: 2.734608e-18}}, 239: {"": {up: 0, dn: 0}}, 240: {"": {up: 0, dn: 0}}, 241: {"": {up: 1.731704e-19, dn: 1.131315e-19}}, 242: {"": {up: 4.988559999999999e-18, dn: 3.652860000000001e-18}}, 243: {"": {up: 9.07968e-18, dn: 6.558480000000001e-18}}, 244: {"": {up: 0, dn: 0}}, 245: {"": {up: 1.136141e-16, dn: 8.495560000000001e-17}}, 246: {"": {up: 4.203919999999999e-18, dn: 3.075030000000002e-18}}, 247: {"": {up: 0, dn: 0}}, 248: {"": {up: 1.47425e-17, dn: 1.116058e-17}}, 249: {"": {up: 2.899035e-21, dn: 1.903161e-21}}, 250: {"": {up: 7.41252e-22, dn: 5.5708e-22}}, 251: {"": {up: 2.69702e-19, dn: 1.860181e-19}}, 252: {"": {up: 1.780836000000001e-18, dn: 1.298332e-18}}, 253: {"": {up: 7.293659999999999e-20, dn: 5.191850000000001e-20}}, 254: {"": {up: 2.513640000000003e-20, dn: 0}}, 255: {"": {up: 3.152335999999999e-22, dn: 2.212978000000001e-22}}, 256: {"": {up: 0, dn: 0}}, 257: {"": {up: 2.032884e-19, dn: 1.476868e-19}}, 258: {"": {up: 0, dn: 0}}, 259: {"": {up: 0, dn: 0}}, 260: {"": {up: 5.317869999999999e-19, dn: 7.399480000000003e-19}}, 261: {"": {up: 0, dn: 0}}, 262: {"": {up: 1.306029e-18, dn: 9.556340000000001e-19}}, 263: {"": {up: 0, dn: 0}}, 264: {"": {up: 4.312049999999999e-20, dn: 3.067686e-20}}, 265: {"": {up: 0, dn: 0}}, 266: {"": {up: 0, dn: 0}}, 267: {"": {up: 2.535352e-19, dn: 1.876932000000001e-19}}, 268: {"": {up: 0, dn: 0}}, 269: {"": {up: 0, dn: 0}}, 270: {"": {up: 6.60632e-19, dn: 4.762350000000003e-19}}, 271: {"": {up: 0, dn: 0}}, 272: {"": {up: 7.394509999999998e-21, dn: 1.046964e-20}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 3.96846e-18, dn: 2.941519999999999e-18}}, 276: {"": {up: 0, dn: 0}}, 277: {"": {up: 3.570931000000001e-22, dn: 1.996714e-22}}, 278: {"": {up: 1.959112e-22, dn: 1.303018e-22}}, 279: {"": {up: 2.991149000000001e-21, dn: 4.22259e-21}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 0, dn: 0}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 0, dn: 0}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 0, dn: 0}}, 298: {"": {up: 4.99909e-23, dn: 8.111330000000001e-23}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}}
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Name=lo[Nominal]
Path=lo[Nominal]
Title=$|s+t/u|^2$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.464037e-02	2.983500e-04	2.103200e-04
4.000000e+01	6.000000e+01	1.005328e-02	1.605820e-04	1.044100e-04
6.000000e+01	8.000000e+01	5.725863e-03	5.962800e-05	3.113700e-05
8.000000e+01	1.000000e+02	3.282109e-03	1.469300e-05	6.270000e-07
1.000000e+02	1.200000e+02	1.965013e-03	9.444000e-06	2.379000e-06
1.200000e+02	1.400000e+02	1.221781e-03	1.146700e-05	7.888000e-06
1.400000e+02	1.600000e+02	7.825536e-04	1.060540e-05	8.810500e-06
1.600000e+02	1.800000e+02	5.122821e-04	8.932800e-06	8.074600e-06
1.800000e+02	2.000000e+02	3.407835e-04	7.168700e-06	6.801300e-06
2.000000e+02	2.200000e+02	2.296343e-04	5.604600e-06	5.490500e-06
2.200000e+02	2.400000e+02	1.564569e-04	4.319200e-06	4.330500e-06
2.400000e+02	2.600000e+02	1.076695e-04	3.295000e-06	3.362000e-06
2.600000e+02	2.800000e+02	7.467870e-05	2.493950e-06	2.579590e-06
2.800000e+02	3.000000e+02	5.217340e-05	1.879120e-06	1.965440e-06
3.000000e+02	3.200000e+02	3.689295e-05	1.420660e-06	1.499880e-06
3.200000e+02	3.400000e+02	2.608252e-05	1.065500e-06	1.133940e-06
3.400000e+02	3.600000e+02	1.849167e-05	7.963500e-07	8.533600e-07
3.600000e+02	3.800000e+02	1.325485e-05	5.985400e-07	6.452300e-07
3.800000e+02	4.000000e+02	9.435851e-06	4.450370e-07	4.823560e-07
4.000000e+02	4.200000e+02	6.793157e-06	3.341110e-07	3.639770e-07
4.200000e+02	4.400000e+02	4.861828e-06	2.487460e-07	2.722570e-07
4.400000e+02	4.600000e+02	3.521597e-06	1.866100e-07	2.050950e-07
4.600000e+02	4.800000e+02	2.586956e-06	1.418280e-07	1.565010e-07
4.800000e+02	5.000000e+02	1.880413e-06	1.067840e-07	1.183200e-07
5.000000e+02	5.200000e+02	1.417050e-06	8.268000e-08	9.189200e-08
5.200000e+02	5.400000e+02	1.049380e-06	6.297760e-08	7.022400e-08
5.400000e+02	5.600000e+02	7.911137e-07	4.880050e-08	5.458620e-08
5.600000e+02	5.800000e+02	6.023024e-07	3.815660e-08	4.281320e-08
5.800000e+02	6.000000e+02	4.586462e-07	2.970940e-08	3.341620e-08
6.000000e+02	6.200000e+02	3.593684e-07	2.374070e-08	2.676360e-08
6.200000e+02	6.400000e+02	2.746798e-07	1.853280e-08	2.094220e-08
6.400000e+02	6.600000e+02	2.157668e-07	1.480500e-08	1.676110e-08
6.600000e+02	6.800000e+02	1.678472e-07	1.174110e-08	1.332350e-08
6.800000e+02	7.000000e+02	1.346599e-07	9.644000e-09	1.097190e-08
7.000000e+02	7.200000e+02	1.056947e-07	7.653780e-09	8.718500e-09
7.200000e+02	7.400000e+02	8.656761e-08	6.372360e-09	7.271840e-09
7.400000e+02	7.600000e+02	7.067552e-08	5.280230e-09	6.036470e-09
7.600000e+02	7.800000e+02	5.618624e-08	4.261430e-09	4.879760e-09
7.800000e+02	8.000000e+02	4.280194e-08	3.308990e-09	3.797300e-09
8.000000e+02	8.200000e+02	3.801662e-08	2.976570e-09	3.421060e-09
8.200000e+02	8.400000e+02	3.078943e-08	2.454800e-09	2.826950e-09
8.400000e+02	8.600000e+02	2.548279e-08	2.056310e-09	2.371760e-09
8.600000e+02	8.800000e+02	1.972054e-08	1.607380e-09	1.856030e-09
8.800000e+02	9.000000e+02	1.627709e-08	1.336430e-09	1.544500e-09
9.000000e+02	9.200000e+02	1.428347e-08	1.188050e-09	1.375360e-09
9.200000e+02	9.400000e+02	1.258859e-08	1.051980e-09	1.218260e-09
9.400000e+02	9.600000e+02	1.034799e-08	8.688400e-10	1.006930e-09
9.600000e+02	9.800000e+02	8.342545e-09	7.128560e-10	8.278330e-10
9.800000e+02	1.000000e+03	7.418684e-09	6.425920e-10	7.473650e-10
1.000000e+03	1.020000e+03	6.346486e-09	5.549870e-10	6.464020e-10
1.020000e+03	1.040000e+03	5.066929e-09	4.494700e-10	5.241250e-10
1.040000e+03	1.060000e+03	4.640115e-09	4.140900e-10	4.832250e-10
1.060000e+03	1.080000e+03	3.729064e-09	3.367370e-10	3.936960e-10
1.080000e+03	1.100000e+03	2.923513e-09	2.621530e-10	3.062430e-10
1.100000e+03	1.120000e+03	2.572293e-09	2.347360e-10	2.747980e-10
1.120000e+03	1.140000e+03	2.391125e-09	2.221150e-10	2.605770e-10
1.140000e+03	1.160000e+03	1.986559e-09	1.862800e-10	2.188290e-10
1.160000e+03	1.180000e+03	1.665954e-09	1.546990e-10	1.815680e-10
1.180000e+03	1.200000e+03	1.493100e-09	1.384780e-10	1.625220e-10
1.200000e+03	1.220000e+03	1.147620e-09	1.079880e-10	1.269820e-10
1.220000e+03	1.240000e+03	1.069291e-09	1.013433e-10	1.192490e-10
1.240000e+03	1.260000e+03	9.762523e-10	9.348500e-11	1.101127e-10
1.260000e+03	1.280000e+03	8.610341e-10	8.238090e-11	9.702720e-11
1.280000e+03	1.300000e+03	6.825312e-10	6.677610e-11	7.884680e-11
1.300000e+03	1.320000e+03	6.634884e-10	6.427530e-11	7.584570e-11
1.320000e+03	1.340000e+03	5.427522e-10	5.357270e-11	6.333890e-11
1.340000e+03	1.360000e+03	5.285186e-10	5.185470e-11	6.127180e-11
1.360000e+03	1.380000e+03	5.747695e-10	5.796490e-11	6.872800e-11
1.380000e+03	1.400000e+03	3.433581e-10	3.411400e-11	4.039700e-11
1.400000e+03	1.420000e+03	2.983732e-10	3.013980e-11	3.580650e-11
1.420000e+03	1.440000e+03	2.908307e-10	2.957970e-11	3.512430e-11
1.440000e+03	1.460000e+03	1.846149e-10	1.761040e-11	2.078340e-11
1.460000e+03	1.480000e+03	2.265200e-10	2.345750e-11	2.792070e-11
1.480000e+03	1.500000e+03	2.156320e-10	2.121410e-11	2.506700e-11
1.500000e+03	1.520000e+03	1.575881e-10	1.592230e-11	1.890140e-11
1.520000e+03	1.540000e+03	1.550163e-10	1.602120e-11	1.906630e-11
1.540000e+03	1.560000e+03	1.373051e-10	1.358240e-11	1.609290e-11
1.560000e+03	1.580000e+03	1.637452e-10	1.710770e-11	2.034750e-11
1.580000e+03	1.600000e+03	8.918076e-11	8.878430e-12	1.051983e-11
1.600000e+03	1.620000e+03	1.219781e-10	1.229720e-11	1.458640e-11
1.620000e+03	1.640000e+03	7.608092e-11	7.940900e-12	9.455900e-12
1.640000e+03	1.660000e+03	7.829646e-11	8.277100e-12	9.874780e-12
1.660000e+03	1.680000e+03	6.140811e-11	6.123430e-12	7.261070e-12
1.680000e+03	1.700000e+03	6.089314e-11	6.295880e-12	7.483630e-12
1.700000e+03	1.720000e+03	5.888330e-11	6.072470e-12	7.220210e-12
1.720000e+03	1.740000e+03	4.641760e-11	4.356460e-12	5.109160e-12
1.740000e+03	1.760000e+03	3.975272e-11	3.978830e-12	4.716060e-12
1.760000e+03	1.780000e+03	3.804953e-11	4.163160e-12	4.984780e-12
1.780000e+03	1.800000e+03	4.959589e-11	5.214900e-12	6.226540e-12
1.800000e+03	1.820000e+03	3.417947e-11	3.641520e-12	4.348200e-12
1.820000e+03	1.840000e+03	3.207316e-11	3.382000e-12	4.037370e-12
1.840000e+03	1.860000e+03	2.590556e-11	2.781870e-12	3.321940e-12
1.860000e+03	1.880000e+03	2.292168e-11	2.157710e-12	2.529140e-12
1.880000e+03	1.900000e+03	1.751782e-11	1.917720e-12	2.297010e-12
1.900000e+03	1.920000e+03	1.484458e-11	1.589290e-12	1.894880e-12
1.920000e+03	1.940000e+03	1.787048e-11	1.787890e-12	2.117210e-12
1.940000e+03	1.960000e+03	1.293177e-11	1.298120e-12	1.534960e-12
1.960000e+03	1.980000e+03	1.245092e-11	1.355380e-12	1.623860e-12
1.980000e+03	2.000000e+03	9.390528e-12	9.415400e-13	1.111712e-12
2.000000e+03	2.020000e+03	2.218196e-11	2.418190e-12	2.892800e-12
2.020000e+03	2.040000e+03	1.361441e-11	1.306320e-12	1.535330e-12
2.040000e+03	2.060000e+03	1.183438e-11	1.339960e-12	1.612950e-12
2.060000e+03	2.080000e+03	7.625905e-12	8.297900e-13	9.936260e-13
2.080000e+03	2.100000e+03	7.183563e-12	7.649050e-13	9.116270e-13
2.100000e+03	2.120000e+03	9.276997e-12	1.051896e-12	1.263363e-12
2.120000e+03	2.140000e+03	6.869098e-12	7.069000e-13	8.388020e-13
2.140000e+03	2.160000e+03	4.350253e-12	4.701520e-13	5.612700e-13
2.160000e+03	2.180000e+03	5.244773e-12	5.510940e-13	6.543860e-13
2.180000e+03	2.200000e+03	4.272110e-12	4.567690e-13	5.434410e-13
2.200000e+03	2.220000e+03	2.514534e-12	2.546560e-13	3.003050e-13
2.220000e+03	2.240000e+03	3.819066e-12	4.177020e-13	4.976970e-13
2.240000e+03	2.260000e+03	9.715744e-12	9.942110e-13	1.178966e-12
2.260000e+03	2.280000e+03	4.050387e-12	4.297600e-13	5.114400e-13
2.280000e+03	2.300000e+03	1.879736e-12	2.066670e-13	2.467580e-13
2.300000e+03	2.320000e+03	3.257139e-12	3.710360e-13	4.461100e-13
2.320000e+03	2.340000e+03	6.753512e-12	8.269190e-13	1.001363e-12
2.340000e+03	2.360000e+03	3.904683e-12	4.323990e-13	5.167260e-13
2.360000e+03	2.380000e+03	1.970342e-12	2.174760e-13	2.589080e-13
2.380000e+03	2.400000e+03	2.271819e-12	2.236850e-13	2.627340e-13
2.400000e+03	2.420000e+03	1.691252e-12	1.934630e-13	2.325210e-13
2.420000e+03	2.440000e+03	2.531093e-12	2.848890e-13	3.403810e-13
2.440000e+03	2.460000e+03	1.596434e-12	1.725830e-13	2.048790e-13
2.460000e+03	2.480000e+03	1.510742e-12	1.638360e-13	1.946650e-13
2.480000e+03	2.500000e+03	1.848664e-12	2.070470e-13	2.473200e-13
2.500000e+03	2.520000e+03	9.059269e-13	1.064942e-13	1.285541e-13
2.520000e+03	2.540000e+03	3.235937e-12	3.746630e-13	4.507520e-13
2.540000e+03	2.560000e+03	9.842248e-13	1.155819e-13	1.398712e-13
2.560000e+03	2.580000e+03	2.089960e-12	2.222830e-13	2.621820e-13
2.580000e+03	2.600000e+03	1.809756e-12	2.067280e-13	2.469580e-13
2.600000e+03	2.620000e+03	4.467120e-13	5.329260e-14	6.424190e-14
2.620000e+03	2.640000e+03	4.242350e-13	4.856130e-14	5.817620e-14
2.640000e+03	2.660000e+03	8.567751e-13	1.018471e-13	1.230934e-13
2.660000e+03	2.680000e+03	2.104137e-12	2.240270e-13	2.651350e-13
2.680000e+03	2.700000e+03	2.262003e-13	2.962010e-14	3.623270e-14
2.700000e+03	2.720000e+03	4.051774e-12	4.497110e-13	5.363840e-13
2.720000e+03	2.740000e+03	6.479142e-13	7.715880e-14	9.289110e-14
2.740000e+03	2.760000e+03	1.423690e-13	1.727760e-14	2.083250e-14
2.760000e+03	2.780000e+03	7.146864e-13	8.205350e-14	9.839380e-14
2.780000e+03	2.800000e+03	5.282798e-13	6.607310e-14	8.000400e-14
2.800000e+03	2.820000e+03	4.433721e-13	5.217780e-14	6.280440e-14
2.820000e+03	2.840000e+03	9.075764e-13	1.033219e-13	1.234546e-13
2.840000e+03	2.860000e+03	1.264198e-12	1.645750e-13	2.014760e-13
2.860000e+03	2.880000e+03	6.083601e-14	7.619240e-15	9.234540e-15
2.880000e+03	2.900000e+03	3.361066e-13	4.081650e-14	4.923360e-14
2.900000e+03	2.920000e+03	6.637686e-13	8.414850e-14	1.023974e-13
2.920000e+03	2.940000e+03	9.924285e-13	1.290328e-13	1.575935e-13
2.940000e+03	2.960000e+03	2.728690e-13	3.571770e-14	4.371900e-14
2.960000e+03	2.980000e+03	2.211132e-13	2.680120e-14	3.233090e-14
2.980000e+03	3.000000e+03	1.152237e-12	1.167290e-13	1.361250e-13
3.000000e+03	3.020000e+03	4.030528e-13	5.349990e-14	6.547020e-14
3.020000e+03	3.040000e+03	1.836237e-13	2.100250e-14	2.496100e-14
3.040000e+03	3.060000e+03	1.205208e-13	1.606770e-14	1.976610e-14
3.060000e+03	3.080000e+03	3.360425e-14	4.974230e-15	6.229970e-15
3.080000e+03	3.100000e+03	7.690526e-14	1.090913e-14	1.358763e-14
3.100000e+03	3.120000e+03	2.015903e-13	2.678800e-14	3.295100e-14
3.120000e+03	3.140000e+03	2.261331e-13	2.850470e-14	3.457600e-14
3.140000e+03	3.160000e+03	1.176801e-13	1.484440e-14	1.804730e-14
3.160000e+03	3.180000e+03	9.215322e-14	1.232194e-14	1.510338e-14
3.180000e+03	3.200000e+03	1.330310e-13	1.664810e-14	2.019200e-14
3.200000e+03	3.220000e+03	1.936247e-13	2.298040e-14	2.761840e-14
3.220000e+03	3.240000e+03	7.871309e-14	9.835610e-15	1.184719e-14
3.240000e+03	3.260000e+03	2.882549e-14	4.494260e-15	5.688790e-15
3.260000e+03	3.280000e+03	4.976648e-14	6.781030e-15	8.332330e-15
3.280000e+03	3.300000e+03	5.105952e-14	6.892970e-15	8.452730e-15
3.300000e+03	3.320000e+03	2.832238e-14	3.668720e-15	4.454950e-15
3.320000e+03	3.340000e+03	1.168891e-13	1.443010e-14	1.738070e-14
3.340000e+03	3.360000e+03	5.754926e-14	8.118840e-15	1.007798e-14
3.360000e+03	3.380000e+03	1.388748e-14	2.131900e-15	2.679220e-15
3.380000e+03	3.400000e+03	5.537421e-14	8.018550e-15	9.989460e-15
3.400000e+03	3.420000e+03	8.268940e-14	1.063825e-14	1.292195e-14
3.420000e+03	3.440000e+03	2.688053e-14	3.601080e-15	4.419010e-15
3.440000e+03	3.460000e+03	1.760824e-15	2.636490e-16	3.296970e-16
3.460000e+03	3.480000e+03	7.162226e-14	9.482400e-15	1.155731e-14
3.480000e+03	3.500000e+03	1.430908e-14	2.035650e-15	2.519320e-15
3.500000e+03	3.520000e+03	5.945302e-15	8.400190e-16	1.042207e-15
3.520000e+03	3.540000e+03	1.882354e-14	2.511330e-15	3.057870e-15
3.540000e+03	3.560000e+03	6.779477e-14	9.961570e-15	1.243716e-14
3.560000e+03	3.580000e+03	7.165104e-14	1.102281e-14	1.383737e-14
3.580000e+03	3.600000e+03	7.260161e-15	1.106905e-15	1.386768e-15
3.600000e+03	3.620000e+03	2.715533e-14	4.201410e-15	5.253680e-15
3.620000e+03	3.640000e+03	1.212327e-14	1.626650e-15	1.978370e-15
3.640000e+03	3.660000e+03	2.549953e-14	3.990340e-15	5.043430e-15
3.660000e+03	3.680000e+03	1.545042e-14	2.333850e-15	2.910110e-15
3.680000e+03	3.700000e+03	2.077484e-14	2.989280e-15	3.699600e-15
3.700000e+03	3.720000e+03	1.327979e-13	2.017560e-14	2.531000e-14
3.720000e+03	3.740000e+03	3.421191e-14	4.833040e-15	5.962950e-15
3.740000e+03	3.760000e+03	5.410082e-15	9.663330e-16	1.261424e-15
3.760000e+03	3.780000e+03	8.143086e-16	1.174958e-16	1.452268e-16
3.780000e+03	3.800000e+03	2.688155e-16	4.846850e-17	6.299310e-17
3.800000e+03	3.820000e+03	1.050683e-15	1.875564e-16	2.434700e-16
3.820000e+03	3.840000e+03	5.408878e-15	1.011870e-15	1.328023e-15
3.840000e+03	3.860000e+03	7.801466e-16	1.237938e-16	1.557762e-16
3.860000e+03	3.880000e+03	5.483952e-15	8.552720e-16	1.085245e-15
3.880000e+03	3.900000e+03	3.308976e-15	5.251630e-16	6.617360e-16
3.900000e+03	3.920000e+03	1.511044e-15	2.396480e-16	3.020070e-16
3.920000e+03	3.940000e+03	4.160637e-15	7.312670e-16	9.457750e-16
3.940000e+03	3.960000e+03	2.482761e-15	3.592840e-16	4.438550e-16
3.960000e+03	3.980000e+03	4.249436e-17	6.928190e-18	8.823560e-18
3.980000e+03	4.000000e+03	8.208088e-15	1.170793e-15	1.450637e-15
4.000000e+03	4.020000e+03	1.380674e-14	2.160980e-15	2.720230e-15
4.020000e+03	4.040000e+03	2.291379e-15	3.696830e-16	4.674890e-16
4.040000e+03	4.060000e+03	2.352971e-15	4.462530e-16	5.866190e-16
4.060000e+03	4.080000e+03	2.986758e-15	4.533420e-16	5.665010e-16
4.080000e+03	4.100000e+03	2.898382e-15	5.528680e-16	7.279010e-16
4.100000e+03	4.120000e+03	8.100946e-15	1.393354e-15	1.792443e-15
4.120000e+03	4.140000e+03	2.248880e-16	4.212670e-17	5.522800e-17
4.140000e+03	4.160000e+03	1.766689e-19	3.712390e-20	5.037650e-20
4.160000e+03	4.180000e+03	1.911358e-16	3.235100e-17	4.136750e-17
4.180000e+03	4.200000e+03	1.395005e-15	2.621380e-16	3.439700e-16
4.200000e+03	4.220000e+03	2.986951e-15	5.049690e-16	6.456960e-16
4.220000e+03	4.240000e+03	3.593826e-24	6.213720e-25	7.956150e-25
4.240000e+03	4.260000e+03	3.698604e-16	5.832740e-17	7.317900e-17
4.260000e+03	4.280000e+03	4.075198e-17	7.941820e-18	1.051510e-17
4.280000e+03	4.300000e+03	1.872498e-15	2.703930e-16	3.328970e-16
4.300000e+03	4.320000e+03	2.409127e-16	4.987940e-17	6.703060e-17
4.320000e+03	4.340000e+03	6.088075e-16	1.106081e-16	1.438980e-16
4.340000e+03	4.360000e+03	-1.051305e-16	9.043800e-18	1.038984e-17
4.360000e+03	4.380000e+03	1.252714e-17	2.334710e-18	3.056130e-18
4.380000e+03	4.400000e+03	2.013828e-16	3.822700e-17	5.021600e-17
4.400000e+03	4.420000e+03	5.049669e-16	9.479990e-17	1.242840e-16
4.420000e+03	4.440000e+03	6.285198e-16	1.040631e-16	1.322370e-16
4.440000e+03	4.460000e+03	1.087990e-15	1.898328e-16	2.442630e-16
4.460000e+03	4.480000e+03	3.354802e-16	5.279940e-17	6.621600e-17
4.480000e+03	4.500000e+03	3.815676e-16	6.723920e-17	8.647220e-17
4.500000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.540000e+03	7.099243e-17	1.400306e-17	1.858453e-17
4.540000e+03	4.560000e+03	1.584688e-16	3.213610e-17	4.296650e-17
4.560000e+03	4.580000e+03	1.002648e-16	2.138676e-17	2.897360e-17
4.580000e+03	4.600000e+03	2.533947e-17	5.045550e-18	6.713810e-18
4.600000e+03	4.620000e+03	2.667857e-18	5.477520e-19	7.330590e-19
4.620000e+03	4.640000e+03	7.947804e-18	1.690712e-18	2.289016e-18
4.640000e+03	4.660000e+03	1.139473e-16	2.238635e-17	2.968700e-17
4.660000e+03	4.680000e+03	2.633186e-16	4.354170e-17	5.523050e-17
4.680000e+03	4.700000e+03	1.103501e-19	2.142424e-20	2.814120e-20
4.700000e+03	4.720000e+03	1.371637e-16	2.625190e-17	3.456180e-17
4.720000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.760000e+03	5.249549e-16	8.657320e-17	1.093158e-16
4.760000e+03	4.780000e+03	1.207595e-17	2.734608e-18	3.769930e-18
4.780000e+03	4.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.840000e+03	3.072142e-19	1.131315e-19	1.731704e-19
4.840000e+03	4.860000e+03	1.665369e-17	3.652860e-18	4.988560e-18
4.860000e+03	4.880000e+03	2.844215e-17	6.558480e-18	9.079680e-18
4.880000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.920000e+03	4.177048e-16	8.495560e-17	1.136141e-16
4.920000e+03	4.940000e+03	1.402409e-17	3.075030e-18	4.203920e-18
4.940000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.980000e+03	5.737561e-17	1.116058e-17	1.474250e-17
4.980000e+03	5.000000e+03	6.089901e-21	1.903161e-21	2.899035e-21
5.000000e+03	5.020000e+03	2.770705e-21	5.570800e-22	7.412520e-22
5.020000e+03	5.040000e+03	7.019672e-19	1.860181e-19	2.697020e-19
5.040000e+03	5.060000e+03	5.837035e-18	1.298332e-18	1.780836e-18
5.060000e+03	5.080000e+03	2.156569e-19	5.191850e-20	7.293660e-20
5.080000e+03	5.100000e+03	-5.615114e-19	0.000000e+00	2.513640e-20
5.100000e+03	5.120000e+03	8.806784e-22	2.212978e-22	3.152336e-22
5.120000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.160000e+03	6.636311e-19	1.476868e-19	2.032884e-19
5.160000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.220000e+03	-2.269506e-18	7.399480e-19	5.317870e-19
5.220000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.260000e+03	4.331818e-18	9.556340e-19	1.306029e-18
5.260000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.300000e+03	1.271051e-19	3.067686e-20	4.312050e-20
5.300000e+03	5.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.360000e+03	8.891428e-19	1.876932e-19	2.535352e-19
5.360000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.420000e+03	2.060408e-18	4.762350e-19	6.606320e-19
5.420000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.460000e+03	-2.992622e-20	1.046964e-20	7.394510e-21
5.460000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.520000e+03	1.402316e-17	2.941520e-18	3.968460e-18
5.520000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.560000e+03	4.262669e-22	1.996714e-22	3.570931e-22
5.560000e+03	5.580000e+03	4.540200e-22	1.303018e-22	1.959112e-22
5.580000e+03	5.600000e+03	-1.212932e-20	4.222590e-21	2.991149e-21
5.600000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.980000e+03	-1.453029e-22	8.111330e-23	4.999090e-23
5.980000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+03	8.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+03	8.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+03	8.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+03	8.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+03	8.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+03	8.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+03	8.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+03	8.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+03	8.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+03	8.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+03	8.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+03	8.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+03	8.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+03	8.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+03	8.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+03	8.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+03	8.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+03	8.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+03	8.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+03	8.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+03	8.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+03	8.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+03	8.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+03	8.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+03	8.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+03	8.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+03	8.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+03	8.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+03	8.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+03	8.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+03	8.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+03	8.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+03	8.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+03	8.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+03	8.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+03	8.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+03	8.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+03	8.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+03	8.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+03	8.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+03	8.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+03	8.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+03	8.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+03	8.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+03	8.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+03	8.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+03	8.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+03	8.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+03	8.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+03	9.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+03	9.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+03	9.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+03	9.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+03	9.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+03	9.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+03	9.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+03	9.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+03	9.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+03	9.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+03	9.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+03	9.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+03	9.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+03	9.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+03	9.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+03	9.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+03	9.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+03	9.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+03	9.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+03	9.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+03	9.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+03	9.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+03	9.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+03	9.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+03	9.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+03	9.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+03	9.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+03	9.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+03	9.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+03	9.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+03	9.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+03	9.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+03	9.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+03	9.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+03	9.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+03	9.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+03	9.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+03	9.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+03	9.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+03	9.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+03	9.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+03	9.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+03	9.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+03	9.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+03	9.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+03	9.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+03	9.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+03	9.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.002000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+04	1.004000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+04	1.006000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+04	1.008000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+04	1.010000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+04	1.012000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+04	1.014000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+04	1.016000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+04	1.018000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.022000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+04	1.024000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+04	1.026000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+04	1.028000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+04	1.030000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+04	1.032000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+04	1.034000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+04	1.036000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+04	1.038000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.042000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+04	1.044000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+04	1.046000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+04	1.048000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+04	1.050000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+04	1.052000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+04	1.054000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+04	1.056000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+04	1.058000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.062000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+04	1.064000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+04	1.066000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+04	1.068000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+04	1.070000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+04	1.072000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+04	1.074000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+04	1.076000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+04	1.078000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.082000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+04	1.084000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+04	1.086000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+04	1.088000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+04	1.090000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+04	1.092000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+04	1.094000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+04	1.096000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+04	1.098000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.102000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+04	1.104000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+04	1.106000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+04	1.108000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+04	1.110000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+04	1.112000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+04	1.114000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+04	1.116000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+04	1.118000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.122000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+04	1.124000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+04	1.126000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+04	1.128000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+04	1.130000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+04	1.132000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+04	1.134000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+04	1.136000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+04	1.138000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.142000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.146000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.150000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+04	1.152000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+04	1.154000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+04	1.156000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+04	1.158000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.162000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+04	1.164000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+04	1.166000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+04	1.168000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+04	1.170000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.174000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+04	1.176000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+04	1.178000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.182000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+04	1.184000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+04	1.186000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.190000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+04	1.192000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+04	1.194000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.198000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.202000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.206000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.210000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.214000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.218000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.222000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.226000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.230000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.234000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.238000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.242000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.246000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.250000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.254000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.258000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.262000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.266000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.270000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.274000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.278000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.282000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.286000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.290000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.294000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.298000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /lo-s-t[Nominal]
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 3.6892468519205596e-06, dn: 3.6892468519205596e-06}}, 2: {"": {up: 2.7260975850300299e-06, dn: 2.7260975850300299e-06}}, 3: {"": {up: 1.7125850316546065e-06, dn: 1.7125850316546065e-06}}, 4: {"": {up: 1.1937709205482138e-06, dn: 1.1937709205482138e-06}}, 5: {"": {up: 7.8859715587131051e-07, dn: 7.8859715587131051e-07}}, 6: {"": {up: 5.7233678062357657e-07, dn: 5.7233678062357657e-07}}, 7: {"": {up: 4.0518431310177837e-07, dn: 4.0518431310177837e-07}}, 8: {"": {up: 3.1496407576250363e-07, dn: 3.1496407576250363e-07}}, 9: {"": {up: 2.3350125773323277e-07, dn: 2.3350125773323277e-07}}, 10: {"": {up: 1.8013953632336601e-07, dn: 1.8013953632336601e-07}}, 11: {"": {up: 1.3477473419875107e-07, dn: 1.3477473419875107e-07}}, 12: {"": {up: 1.1071283819156115e-07, dn: 1.1071283819156115e-07}}, 13: {"": {up: 8.6491516087544676e-08, dn: 8.6491516087544676e-08}}, 14: {"": {up: 7.0364917170379723e-08, dn: 7.0364917170379723e-08}}, 15: {"": {up: 5.6438506196092754e-08, dn: 5.6438506196092754e-08}}, 16: {"": {up: 4.6131044441721665e-08, dn: 4.6131044441721665e-08}}, 17: {"": {up: 3.8764677900155442e-08, dn: 3.8764677900155442e-08}}, 18: {"": {up: 3.2711048996673887e-08, dn: 3.2711048996673887e-08}}, 19: {"": {up: 2.5889498212174157e-08, dn: 2.5889498212174157e-08}}, 20: {"": {up: 2.1996334168601913e-08, dn: 2.1996334168601913e-08}}, 21: {"": {up: 1.8156618857455399e-08, dn: 1.8156618857455399e-08}}, 22: {"": {up: 1.4862704510637221e-08, dn: 1.4862704510637221e-08}}, 23: {"": {up: 1.2508129275645699e-08, dn: 1.2508129275645699e-08}}, 24: {"": {up: 1.0729201615615629e-08, dn: 1.0729201615615629e-08}}, 25: {"": {up: 9.2268983744634898e-09, dn: 9.2268983744634898e-09}}, 26: {"": {up: 7.7516987568453013e-09, dn: 7.7516987568453013e-09}}, 27: {"": {up: 8.4456833211815974e-09, dn: 8.4456833211815974e-09}}, 28: {"": {up: 5.6958250170513711e-09, dn: 5.6958250170513711e-09}}, 29: {"": {up: 4.9482440300525609e-09, dn: 4.9482440300525609e-09}}, 30: {"": {up: 3.9764253369582894e-09, dn: 3.9764253369582894e-09}}, 31: {"": {up: 3.5362757596853838e-09, dn: 3.5362757596853838e-09}}, 32: {"": {up: 3.2823089492135809e-09, dn: 3.2823089492135809e-09}}, 33: {"": {up: 2.604146432710129e-09, dn: 2.604146432710129e-09}}, 34: {"": {up: 2.5730352732576848e-09, dn: 2.5730352732576848e-09}}, 35: {"": {up: 2.0452883257073465e-09, dn: 2.0452883257073465e-09}}, 36: {"": {up: 1.8803647091162928e-09, dn: 1.8803647091162928e-09}}, 37: {"": {up: 1.6695242561107229e-09, dn: 1.6695242561107229e-09}}, 38: {"": {up: 1.439957692639392e-09, dn: 1.439957692639392e-09}}, 39: {"": {up: 1.1040856558538969e-09, dn: 1.1040856558538969e-09}}, 40: {"": {up: 1.0365294694673752e-09, dn: 1.0365294694673752e-09}}, 41: {"": {up: 1.0634229126554919e-09, dn: 1.0634229126554919e-09}}, 42: {"": {up: 8.2518294874304245e-10, dn: 8.2518294874304245e-10}}, 43: {"": {up: 7.4649503702365256e-10, dn: 7.4649503702365256e-10}}, 44: {"": {up: 7.263579799758194e-10, dn: 7.263579799758194e-10}}, 45: {"": {up: 5.4229933885200487e-10, dn: 5.4229933885200487e-10}}, 46: {"": {up: 6.3265751193889537e-10, dn: 6.3265751193889537e-10}}, 47: {"": {up: 6.3756595545944297e-10, dn: 6.3756595545944297e-10}}, 48: {"": {up: 4.7313074826517936e-10, dn: 4.7313074826517936e-10}}, 49: {"": {up: 6.0353112539097181e-10, dn: 6.0353112539097181e-10}}, 50: {"": {up: 4.3733757584394654e-10, dn: 4.3733757584394654e-10}}, 51: {"": {up: 3.7452732729476893e-10, dn: 3.7452732729476893e-10}}, 52: {"": {up: 3.400171978223997e-10, dn: 3.400171978223997e-10}}, 53: {"": {up: 2.4158630087000427e-10, dn: 2.4158630087000427e-10}}, 54: {"": {up: 2.1315494099568252e-10, dn: 2.1315494099568252e-10}}, 55: {"": {up: 1.8451579352393511e-10, dn: 1.8451579352393511e-10}}, 56: {"": {up: 1.9120939100199655e-10, dn: 1.9120939100199655e-10}}, 57: {"": {up: 2.118179659635774e-10, dn: 2.118179659635774e-10}}, 58: {"": {up: 1.2568181562168012e-10, dn: 1.2568181562168012e-10}}, 59: {"": {up: 1.2211934098101782e-10, dn: 1.2211934098101782e-10}}, 60: {"": {up: 1.1773039124474386e-10, dn: 1.1773039124474386e-10}}, 61: {"": {up: 1.3218342129602029e-10, dn: 1.3218342129602029e-10}}, 62: {"": {up: 1.2151871712287095e-10, dn: 1.2151871712287095e-10}}, 63: {"": {up: 1.0988182325499932e-10, dn: 1.0988182325499932e-10}}, 64: {"": {up: 9.9258496358215695e-11, dn: 9.9258496358215695e-11}}, 65: {"": {up: 4.0005246799355467e-11, dn: 4.0005246799355467e-11}}, 66: {"": {up: 8.3264572873134678e-11, dn: 8.3264572873134678e-11}}, 67: {"": {up: 6.997500949588946e-11, dn: 6.997500949588946e-11}}, 68: {"": {up: 7.4019529850389581e-11, dn: 7.4019529850389581e-11}}, 69: {"": {up: 7.6950987276969677e-11, dn: 7.6950987276969677e-11}}, 70: {"": {up: 5.1109944755024063e-11, dn: 5.1109944755024063e-11}}, 71: {"": {up: 3.7446649541338957e-11, dn: 3.7446649541338957e-11}}, 72: {"": {up: 2.4617315301752931e-11, dn: 2.4617315301752931e-11}}, 73: {"": {up: 2.7317958977940059e-11, dn: 2.7317958977940059e-11}}, 74: {"": {up: 3.0732443666302457e-11, dn: 3.0732443666302457e-11}}, 75: {"": {up: 1.6354042163473838e-11, dn: 1.6354042163473838e-11}}, 76: {"": {up: 2.753434072480879e-11, dn: 2.753434072480879e-11}}, 77: {"": {up: 3.0958354054055389e-11, dn: 3.0958354054055389e-11}}, 78: {"": {up: 2.7655807586881272e-11, dn: 2.7655807586881272e-11}}, 79: {"": {up: 1.4893873391600656e-11, dn: 1.4893873391600656e-11}}, 80: {"": {up: 1.4387571399746967e-11, dn: 1.4387571399746967e-11}}, 81: {"": {up: 1.8258570155099249e-11, dn: 1.8258570155099249e-11}}, 82: {"": {up: 1.1455346692375647e-11, dn: 1.1455346692375647e-11}}, 83: {"": {up: 1.1104794377987303e-11, dn: 1.1104794377987303e-11}}, 84: {"": {up: 1.1603315257389471e-11, dn: 1.1603315257389471e-11}}, 85: {"": {up: 1.3851768673539936e-11, dn: 1.3851768673539936e-11}}, 86: {"": {up: 1.4895432766288456e-11, dn: 1.4895432766288456e-11}}, 87: {"": {up: 5.9924324688767595e-12, dn: 5.9924324688767595e-12}}, 88: {"": {up: 6.8036535835704378e-12, dn: 6.8036535835704378e-12}}, 89: {"": {up: 9.3228260828400376e-12, dn: 9.3228260828400376e-12}}, 90: {"": {up: 4.5454796318531206e-12, dn: 4.5454796318531206e-12}}, 91: {"": {up: 8.9340724022877218e-12, dn: 8.9340724022877218e-12}}, 92: {"": {up: 8.4227493567308323e-12, dn: 8.4227493567308323e-12}}, 93: {"": {up: 9.1983480052686873e-12, dn: 9.1983480052686873e-12}}, 94: {"": {up: 5.4861521875490081e-12, dn: 5.4861521875490081e-12}}, 95: {"": {up: 4.8167836401799005e-12, dn: 4.8167836401799005e-12}}, 96: {"": {up: 2.0579332298612186e-12, dn: 2.0579332298612186e-12}}, 97: {"": {up: 3.5239793785379199e-12, dn: 3.5239793785379199e-12}}, 98: {"": {up: 1.3105075857341092e-12, dn: 1.3105075857341092e-12}}, 99: {"": {up: 2.6555600096572198e-12, dn: 2.6555600096572198e-12}}, 100: {"": {up: 1.318161800001404e-11, dn: 1.318161800001404e-11}}, 101: {"": {up: 3.3681117946696135e-12, dn: 3.3681117946696135e-12}}, 102: {"": {up: 3.1002340716465657e-12, dn: 3.1002340716465657e-12}}, 103: {"": {up: 1.6561212563298249e-12, dn: 1.6561212563298249e-12}}, 104: {"": {up: 1.6586518524437533e-12, dn: 1.6586518524437533e-12}}, 105: {"": {up: 3.6353860896264779e-12, dn: 3.6353860896264779e-12}}, 106: {"": {up: 3.1946005317554003e-12, dn: 3.1946005317554003e-12}}, 107: {"": {up: 2.0226020051599436e-12, dn: 2.0226020051599436e-12}}, 108: {"": {up: 1.8571404000001617e-12, dn: 1.8571404000001617e-12}}, 109: {"": {up: 1.6461996634400647e-12, dn: 1.6461996634400647e-12}}, 110: {"": {up: 5.3519800002321088e-13, dn: 5.3519800002321088e-13}}, 111: {"": {up: 9.7632240968685951e-13, dn: 9.7632240968685951e-13}}, 112: {"": {up: 4.2037680006277715e-12, dn: 4.2037680006277715e-12}}, 113: {"": {up: 1.08110240014498e-12, dn: 1.08110240014498e-12}}, 114: {"": {up: 5.2548164549975977e-13, dn: 5.2548164549975977e-13}}, 115: {"": {up: 8.424078354140369e-13, dn: 8.424078354140369e-13}}, 116: {"": {up: 6.7658580008924855e-12, dn: 6.7658580008924855e-12}}, 117: {"": {up: 1.0293758029443405e-12, dn: 1.0293758029443405e-12}}, 118: {"": {up: 3.5583382723586712e-13, dn: 3.5583382723586712e-13}}, 119: {"": {up: 5.1348202683986093e-13, dn: 5.1348202683986093e-13}}, 120: {"": {up: 7.750176042118926e-13, dn: 7.750176042118926e-13}}, 121: {"": {up: 5.1003440000000001e-13, dn: 5.1003440000000001e-13}}, 122: {"": {up: 7.0273080005434586e-13, dn: 7.0273080005434586e-13}}, 123: {"": {up: 7.4528760047433666e-13, dn: 7.4528760047433666e-13}}, 124: {"": {up: 1.529686279460775e-12, dn: 1.529686279460775e-12}}, 125: {"": {up: 3.969982e-13, dn: 3.969982e-13}}, 126: {"": {up: 2.0270140001410454e-12, dn: 2.0270140001410454e-12}}, 127: {"": {up: 5.6798016109449055e-13, dn: 5.6798016109449055e-13}}, 128: {"": {up: 3.885584e-13, dn: 3.885584e-13}}, 129: {"": {up: 4.0333758910129428e-13, dn: 4.0333758910129428e-13}}, 130: {"": {up: 1.7667736199023506e-13, dn: 1.7667736199023506e-13}}, 131: {"": {up: 1.0097856054154011e-13, dn: 1.0097856054154011e-13}}, 132: {"": {up: 4.0998100002214259e-13, dn: 4.0998100002214259e-13}}, 133: {"": {up: 6.1217460000000004e-13, dn: 6.1217460000000004e-13}}, 134: {"": {up: 9.4781343986927488e-14, dn: 9.4781343986927488e-14}}, 135: {"": {up: 1.150497600000001e-12, dn: 1.150497600000001e-12}}, 136: {"": {up: 2.7914020000000002e-13, dn: 2.7914020000000002e-13}}, 137: {"": {up: 5.8778860000004241e-15, dn: 5.8778860000004241e-15}}, 138: {"": {up: 2.982114e-13, dn: 2.982114e-13}}, 139: {"": {up: 2.793114e-13, dn: 2.793114e-13}}, 140: {"": {up: 2.5230340003444335e-13, dn: 2.5230340003444335e-13}}, 141: {"": {up: 7.291838e-13, dn: 7.291838e-13}}, 142: {"": {up: 6.0982840000000002e-13, dn: 6.0982840000000002e-13}}, 143: {"": {up: 3.6687100000000326e-14, dn: 3.6687100000000326e-14}}, 144: {"": {up: 5.417820000000133e-14, dn: 5.417820000000133e-14}}, 145: {"": {up: 8.0085259999999995e-13, dn: 8.0085259999999995e-13}}, 146: {"": {up: 7.0920821098505379e-13, dn: 7.0920821098505379e-13}}, 147: {"": {up: 4.4930180084922772e-13, dn: 4.4930180084922772e-13}}, 148: {"": {up: 1.0458398e-13, dn: 1.0458398e-13}}, 149: {"": {up: 3.0237840000000001e-13, dn: 3.0237840000000001e-13}}, 150: {"": {up: 6.8960840000000004e-14, dn: 6.8960840000000004e-14}}, 151: {"": {up: 1.4565178e-13, dn: 1.4565178e-13}}, 152: {"": {up: 4.409506e-13, dn: 4.409506e-13}}, 153: {"": {up: 6.6776819999999997e-15, dn: 6.6776819999999997e-15}}, 154: {"": {up: 1.6464963999999999e-14, dn: 1.6464963999999999e-14}}, 155: {"": {up: 1.272054311661838e-13, dn: 1.272054311661838e-13}}, 156: {"": {up: 2.0276300591883264e-13, dn: 2.0276300591883264e-13}}, 157: {"": {up: 6.6043440000000001e-14, dn: 6.6043440000000001e-14}}, 158: {"": {up: 1.9233719999999999e-13, dn: 1.9233719999999999e-13}}, 159: {"": {up: 3.7979560000000003e-14, dn: 3.7979560000000003e-14}}, 160: {"": {up: 1.2541683999999999e-15, dn: 1.2541683999999999e-15}}, 161: {"": {up: 8.5434500000000006e-14, dn: 8.5434500000000006e-14}}, 162: {"": {up: 1.3247952e-14, dn: 1.3247952e-14}}, 163: {"": {up: 1.3367962e-14, dn: 1.3367962e-14}}, 164: {"": {up: 3.3684860105432532e-14, dn: 3.3684860105432532e-14}}, 165: {"": {up: 1.0171774e-14, dn: 1.0171774e-14}}, 166: {"": {up: 4.1804159999999998e-14, dn: 4.1804159999999998e-14}}, 167: {"": {up: 2.1339919999999999e-14, dn: 2.1339919999999999e-14}}, 168: {"": {up: 6.804478e-15, dn: 6.804478e-15}}, 169: {"": {up: 4.7929019999999997e-14, dn: 4.7929019999999997e-14}}, 170: {"": {up: 8.7579300000000004e-14, dn: 8.7579300000000004e-14}}, 171: {"": {up: 2.1801700000000627e-14, dn: 2.1801700000000627e-14}}, 172: {"": {up: 2.1993520000000002e-15, dn: 2.1993520000000002e-15}}, 173: {"": {up: 1.6357196000008431e-14, dn: 1.6357196000008431e-14}}, 174: {"": {up: 1.4633412000000001e-14, dn: 1.4633412000000001e-14}}, 175: {"": {up: 6.8325460000000001e-15, dn: 6.8325460000000001e-15}}, 176: {"": {up: 1.8418006000000001e-14, dn: 1.8418006000000001e-14}}, 177: {"": {up: 3.2841720000000001e-14, dn: 3.2841720000000001e-14}}, 178: {"": {up: 5.1672799999999998e-15, dn: 5.1672799999999998e-15}}, 179: {"": {up: 3.069234e-15, dn: 3.069234e-15}}, 180: {"": {up: 5.4851460000000003e-15, dn: 5.4851460000000003e-15}}, 181: {"": {up: 3.4136620000000003e-14, dn: 3.4136620000000003e-14}}, 182: {"": {up: 1.5287968e-14, dn: 1.5287968e-14}}, 183: {"": {up: 6.5176360006189334e-16, dn: 6.5176360006189334e-16}}, 184: {"": {up: 2.268768e-14, dn: 2.268768e-14}}, 185: {"": {up: 2.454916e-14, dn: 2.454916e-14}}, 186: {"": {up: 1.1320172e-14, dn: 1.1320172e-14}}, 187: {"": {up: 1.0868816e-14, dn: 1.0868816e-14}}, 188: {"": {up: 2.8793319999999998e-15, dn: 2.8793319999999998e-15}}, 189: {"": {up: 1.5444093999999999e-17, dn: 1.5444093999999999e-17}}, 190: {"": {up: 1.8164960000000002e-15, dn: 1.8164960000000002e-15}}, 191: {"": {up: 7.5350859999999999e-15, dn: 7.5350859999999999e-15}}, 192: {"": {up: 6.947062e-16, dn: 6.947062e-16}}, 193: {"": {up: 5.5407700000000003e-15, dn: 5.5407700000000003e-15}}, 194: {"": {up: 3.6805339999999999e-15, dn: 3.6805339999999999e-15}}, 195: {"": {up: 6.647492e-17, dn: 6.647492e-17}}, 196: {"": {up: 4.9616539999999997e-15, dn: 4.9616539999999997e-15}}, 197: {"": {up: 0, dn: 0}}, 198: {"": {up: 6.1480060000000004e-17, dn: 6.1480060000000004e-17}}, 199: {"": {up: 1.5836738000000001e-15, dn: 1.5836738000000001e-15}}, 200: {"": {up: 3.4988880000020675e-15, dn: 3.4988880000020675e-15}}, 201: {"": {up: 2.4262840000000001e-15, dn: 2.4262840000000001e-15}}, 202: {"": {up: 1.7338812000000001e-15, dn: 1.7338812000000001e-15}}, 203: {"": {up: 3.6264200000000089e-15, dn: 3.6264200000000089e-15}}, 204: {"": {up: 1.8357205999999999e-16, dn: 1.8357205999999999e-16}}, 205: {"": {up: 4.4847819999999999e-15, dn: 4.4847819999999999e-15}}, 206: {"": {up: 8.8838279999999994e-17, dn: 8.8838279999999994e-17}}, 207: {"": {up: 1.3353266000000001e-16, dn: 1.3353266000000001e-16}}, 208: {"": {up: 1.3731616000000001e-16, dn: 1.3731616000000001e-16}}, 209: {"": {up: 2.0770819999999999e-15, dn: 2.0770819999999999e-15}}, 210: {"": {up: 1.8711933999999999e-16, dn: 1.8711933999999999e-16}}, 211: {"": {up: 1.4359364e-17, dn: 1.4359364e-17}}, 212: {"": {up: 4.03928e-16, dn: 4.03928e-16}}, 213: {"": {up: 1.4254362e-19, dn: 1.4254362e-19}}, 214: {"": {up: 2.7732680000000002e-15, dn: 2.7732680000000002e-15}}, 215: {"": {up: 3.160028e-16, dn: 3.160028e-16}}, 216: {"": {up: 9.2837559999999992e-16, dn: 9.2837559999999992e-16}}, 217: {"": {up: 1.6107467999999999e-16, dn: 1.6107467999999999e-16}}, 218: {"": {up: 5.722584e-18, dn: 5.722584e-18}}, 219: {"": {up: 3.0017540000000002e-16, dn: 3.0017540000000002e-16}}, 220: {"": {up: 3.381312e-17, dn: 3.381312e-17}}, 221: {"": {up: 2.7532400000000002e-16, dn: 2.7532400000000002e-16}}, 222: {"": {up: 1.0710049999999999e-15, dn: 1.0710049999999999e-15}}, 223: {"": {up: 5.0643920000000005e-16, dn: 5.0643920000000005e-16}}, 224: {"": {up: 5.5162680000000004e-16, dn: 5.5162680000000004e-16}}, 225: {"": {up: 0, dn: 0}}, 226: {"": {up: 4.6215059999999998e-17, dn: 4.6215059999999998e-17}}, 227: {"": {up: 2.059804e-16, dn: 2.059804e-16}}, 228: {"": {up: 7.8324820000000002e-19, dn: 7.8324820000000002e-19}}, 229: {"": {up: 3.7788280000000002e-17, dn: 3.7788280000000002e-17}}, 230: {"": {up: 0, dn: 0}}, 231: {"": {up: 1.1684654e-17, dn: 1.1684654e-17}}, 232: {"": {up: 1.523097e-15, dn: 1.523097e-15}}, 233: {"": {up: 0, dn: 0}}, 234: {"": {up: 0, dn: 0}}, 235: {"": {up: 1.3551206000000001e-16, dn: 1.3551206000000001e-16}}, 236: {"": {up: 0, dn: 0}}, 237: {"": {up: 2.7114820000000002e-19, dn: 2.7114820000000002e-19}}, 238: {"": {up: 5.9238919999999998e-18, dn: 5.9238919999999998e-18}}, 239: {"": {up: 0, dn: 0}}, 240: {"": {up: 0, dn: 0}}, 241: {"": {up: 3.4050240000000002e-16, dn: 3.4050240000000002e-16}}, 242: {"": {up: 1.046781e-20, dn: 1.046781e-20}}, 243: {"": {up: 0, dn: 0}}, 244: {"": {up: 2.6039500000000001e-19, dn: 2.6039500000000001e-19}}, 245: {"": {up: 1.652689e-17, dn: 1.652689e-17}}, 246: {"": {up: 2.0317079999999999e-17, dn: 2.0317079999999999e-17}}, 247: {"": {up: 1.3217852e-20, dn: 1.3217852e-20}}, 248: {"": {up: 1.1332796000000001e-17, dn: 1.1332796000000001e-17}}, 249: {"": {up: 0, dn: 0}}, 250: {"": {up: 0, dn: 0}}, 251: {"": {up: 9.4003119999999995e-19, dn: 9.4003119999999995e-19}}, 252: {"": {up: 0, dn: 0}}, 253: {"": {up: 0, dn: 0}}, 254: {"": {up: 1.3885961999999999e-19, dn: 1.3885961999999999e-19}}, 255: {"": {up: 0, dn: 0}}, 256: {"": {up: 0, dn: 0}}, 257: {"": {up: 9.3012220000000007e-19, dn: 9.3012220000000007e-19}}, 258: {"": {up: 2.1875759999999999e-16, dn: 2.1875759999999999e-16}}, 259: {"": {up: 8.1168659999999996e-20, dn: 8.1168659999999996e-20}}, 260: {"": {up: 0, dn: 0}}, 261: {"": {up: 0, dn: 0}}, 262: {"": {up: 0, dn: 0}}, 263: {"": {up: 1.0297276e-21, dn: 1.0297276e-21}}, 264: {"": {up: 1.8954992e-19, dn: 1.8954992e-19}}, 265: {"": {up: 0, dn: 0}}, 266: {"": {up: 0, dn: 0}}, 267: {"": {up: 1.3824404000000001e-18, dn: 1.3824404000000001e-18}}, 268: {"": {up: 0, dn: 0}}, 269: {"": {up: 7.459456e-17, dn: 7.459456e-17}}, 270: {"": {up: 3.1239180000000001e-18, dn: 3.1239180000000001e-18}}, 271: {"": {up: 0, dn: 0}}, 272: {"": {up: 0, dn: 0}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 6.1782479999999997e-19, dn: 6.1782479999999997e-19}}, 276: {"": {up: 0, dn: 0}}, 277: {"": {up: 0, dn: 0}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 0, dn: 0}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 0, dn: 0}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 0, dn: 0}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 0, dn: 0}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}}
LineColor=blue!80!black
LineStyle=solid
LineWidth=1.5pt
Name=lo-s-t[Nominal]
Path=lo-s-t[Nominal]
Title=$|s|^2+|t/u|^2$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	1.461764e-02	3.689247e-06	3.689247e-06
4.000000e+01	6.000000e+01	1.003360e-02	2.726098e-06	2.726098e-06
6.000000e+01	8.000000e+01	5.710967e-03	1.712585e-06	1.712585e-06
8.000000e+01	1.000000e+02	3.276338e-03	1.193771e-06	1.193771e-06
1.000000e+02	1.200000e+02	1.960517e-03	7.885972e-07	7.885972e-07
1.200000e+02	1.400000e+02	1.220347e-03	5.723368e-07	5.723368e-07
1.400000e+02	1.600000e+02	7.814636e-04	4.051843e-07	4.051843e-07
1.600000e+02	1.800000e+02	5.115718e-04	3.149641e-07	3.149641e-07
1.800000e+02	2.000000e+02	3.404176e-04	2.335013e-07	2.335013e-07
2.000000e+02	2.200000e+02	2.296588e-04	1.801395e-07	1.801395e-07
2.200000e+02	2.400000e+02	1.562672e-04	1.347747e-07	1.347747e-07
2.400000e+02	2.600000e+02	1.076453e-04	1.107128e-07	1.107128e-07
2.600000e+02	2.800000e+02	7.466423e-05	8.649152e-08	8.649152e-08
2.800000e+02	3.000000e+02	5.220250e-05	7.036492e-08	7.036492e-08
3.000000e+02	3.200000e+02	3.673838e-05	5.643851e-08	5.643851e-08
3.200000e+02	3.400000e+02	2.604755e-05	4.613104e-08	4.613104e-08
3.400000e+02	3.600000e+02	1.853422e-05	3.876468e-08	3.876468e-08
3.600000e+02	3.800000e+02	1.329943e-05	3.271105e-08	3.271105e-08
3.800000e+02	4.000000e+02	9.418235e-06	2.588950e-08	2.588950e-08
4.000000e+02	4.200000e+02	6.790869e-06	2.199633e-08	2.199633e-08
4.200000e+02	4.400000e+02	4.867863e-06	1.815662e-08	1.815662e-08
4.400000e+02	4.600000e+02	3.518604e-06	1.486270e-08	1.486270e-08
4.600000e+02	4.800000e+02	2.581280e-06	1.250813e-08	1.250813e-08
4.800000e+02	5.000000e+02	1.899468e-06	1.072920e-08	1.072920e-08
5.000000e+02	5.200000e+02	1.410479e-06	9.226898e-09	9.226898e-09
5.200000e+02	5.400000e+02	1.055309e-06	7.751699e-09	7.751699e-09
5.400000e+02	5.600000e+02	7.944729e-07	8.445683e-09	8.445683e-09
5.600000e+02	5.800000e+02	6.038838e-07	5.695825e-09	5.695825e-09
5.800000e+02	6.000000e+02	4.628157e-07	4.948244e-09	4.948244e-09
6.000000e+02	6.200000e+02	3.536155e-07	3.976425e-09	3.976425e-09
6.200000e+02	6.400000e+02	2.731895e-07	3.536276e-09	3.536276e-09
6.400000e+02	6.600000e+02	2.188765e-07	3.282309e-09	3.282309e-09
6.600000e+02	6.800000e+02	1.691197e-07	2.604146e-09	2.604146e-09
6.800000e+02	7.000000e+02	1.400088e-07	2.573035e-09	2.573035e-09
7.000000e+02	7.200000e+02	1.064825e-07	2.045288e-09	2.045288e-09
7.200000e+02	7.400000e+02	8.697759e-08	1.880365e-09	1.880365e-09
7.400000e+02	7.600000e+02	6.960451e-08	1.669524e-09	1.669524e-09
7.600000e+02	7.800000e+02	5.714798e-08	1.439958e-09	1.439958e-09
7.800000e+02	8.000000e+02	4.403962e-08	1.104086e-09	1.104086e-09
8.000000e+02	8.200000e+02	3.601660e-08	1.036529e-09	1.036529e-09
8.200000e+02	8.400000e+02	3.140514e-08	1.063423e-09	1.063423e-09
8.400000e+02	8.600000e+02	2.518756e-08	8.251829e-10	8.251829e-10
8.600000e+02	8.800000e+02	1.950016e-08	7.464950e-10	7.464950e-10
8.800000e+02	9.000000e+02	1.666835e-08	7.263580e-10	7.263580e-10
9.000000e+02	9.200000e+02	1.362776e-08	5.422993e-10	5.422993e-10
9.200000e+02	9.400000e+02	1.269097e-08	6.326575e-10	6.326575e-10
9.400000e+02	9.600000e+02	1.059881e-08	6.375660e-10	6.375660e-10
9.600000e+02	9.800000e+02	8.468208e-09	4.731307e-10	4.731307e-10
9.800000e+02	1.000000e+03	6.957888e-09	6.035311e-10	6.035311e-10
1.000000e+03	1.020000e+03	6.038005e-09	4.373376e-10	4.373376e-10
1.020000e+03	1.040000e+03	5.554014e-09	3.745273e-10	3.745273e-10
1.040000e+03	1.060000e+03	4.511464e-09	3.400172e-10	3.400172e-10
1.060000e+03	1.080000e+03	3.896893e-09	2.415863e-10	2.415863e-10
1.080000e+03	1.100000e+03	2.777163e-09	2.131549e-10	2.131549e-10
1.100000e+03	1.120000e+03	2.456946e-09	1.845158e-10	1.845158e-10
1.120000e+03	1.140000e+03	2.095333e-09	1.912094e-10	1.912094e-10
1.140000e+03	1.160000e+03	2.266662e-09	2.118180e-10	2.118180e-10
1.160000e+03	1.180000e+03	1.526839e-09	1.256818e-10	1.256818e-10
1.180000e+03	1.200000e+03	1.423337e-09	1.221193e-10	1.221193e-10
1.200000e+03	1.220000e+03	1.187823e-09	1.177304e-10	1.177304e-10
1.220000e+03	1.240000e+03	1.228913e-09	1.321834e-10	1.321834e-10
1.240000e+03	1.260000e+03	1.000954e-09	1.215187e-10	1.215187e-10
1.260000e+03	1.280000e+03	9.153770e-10	1.098818e-10	1.098818e-10
1.280000e+03	1.300000e+03	8.464046e-10	9.925850e-11	9.925850e-11
1.300000e+03	1.320000e+03	4.572839e-10	4.000525e-11	4.000525e-11
1.320000e+03	1.340000e+03	5.826767e-10	8.326457e-11	8.326457e-11
1.340000e+03	1.360000e+03	4.804849e-10	6.997501e-11	6.997501e-11
1.360000e+03	1.380000e+03	5.610823e-10	7.401953e-11	7.401953e-11
1.380000e+03	1.400000e+03	4.346277e-10	7.695099e-11	7.695099e-11
1.400000e+03	1.420000e+03	2.934747e-10	5.110994e-11	5.110994e-11
1.420000e+03	1.440000e+03	2.528695e-10	3.744665e-11	3.744665e-11
1.440000e+03	1.460000e+03	1.743728e-10	2.461732e-11	2.461732e-11
1.460000e+03	1.480000e+03	1.918732e-10	2.731796e-11	2.731796e-11
1.480000e+03	1.500000e+03	1.815632e-10	3.073244e-11	3.073244e-11
1.500000e+03	1.520000e+03	1.277142e-10	1.635404e-11	1.635404e-11
1.520000e+03	1.540000e+03	1.450297e-10	2.753434e-11	2.753434e-11
1.540000e+03	1.560000e+03	1.719435e-10	3.095835e-11	3.095835e-11
1.560000e+03	1.580000e+03	1.307760e-10	2.765581e-11	2.765581e-11
1.580000e+03	1.600000e+03	9.218912e-11	1.489387e-11	1.489387e-11
1.600000e+03	1.620000e+03	9.288390e-11	1.438757e-11	1.438757e-11
1.620000e+03	1.640000e+03	9.164133e-11	1.825857e-11	1.825857e-11
1.640000e+03	1.660000e+03	6.761241e-11	1.145535e-11	1.145535e-11
1.660000e+03	1.680000e+03	5.809432e-11	1.110479e-11	1.110479e-11
1.680000e+03	1.700000e+03	6.068317e-11	1.160332e-11	1.160332e-11
1.700000e+03	1.720000e+03	5.944059e-11	1.385177e-11	1.385177e-11
1.720000e+03	1.740000e+03	5.701571e-11	1.489543e-11	1.489543e-11
1.740000e+03	1.760000e+03	3.813839e-11	5.992432e-12	5.992432e-12
1.760000e+03	1.780000e+03	3.991648e-11	6.803654e-12	6.803654e-12
1.780000e+03	1.800000e+03	3.752077e-11	9.322826e-12	9.322826e-12
1.800000e+03	1.820000e+03	2.799334e-11	4.545480e-12	4.545480e-12
1.820000e+03	1.840000e+03	3.953360e-11	8.934072e-12	8.934072e-12
1.840000e+03	1.860000e+03	2.940433e-11	8.422749e-12	8.422749e-12
1.860000e+03	1.880000e+03	2.271831e-11	9.198348e-12	9.198348e-12
1.880000e+03	1.900000e+03	1.727022e-11	5.486152e-12	5.486152e-12
1.900000e+03	1.920000e+03	1.952247e-11	4.816784e-12	4.816784e-12
1.920000e+03	1.940000e+03	1.015187e-11	2.057933e-12	2.057933e-12
1.940000e+03	1.960000e+03	1.469539e-11	3.523979e-12	3.523979e-12
1.960000e+03	1.980000e+03	6.547040e-12	1.310508e-12	1.310508e-12
1.980000e+03	2.000000e+03	1.035295e-11	2.655560e-12	2.655560e-12
2.000000e+03	2.020000e+03	2.273364e-11	1.318162e-11	1.318162e-11
2.020000e+03	2.040000e+03	1.117396e-11	3.368112e-12	3.368112e-12
2.040000e+03	2.060000e+03	1.168425e-11	3.100234e-12	3.100234e-12
2.060000e+03	2.080000e+03	7.511385e-12	1.656121e-12	1.656121e-12
2.080000e+03	2.100000e+03	7.699814e-12	1.658652e-12	1.658652e-12
2.100000e+03	2.120000e+03	9.034839e-12	3.635386e-12	3.635386e-12
2.120000e+03	2.140000e+03	9.307742e-12	3.194601e-12	3.194601e-12
2.140000e+03	2.160000e+03	6.020944e-12	2.022602e-12	2.022602e-12
2.160000e+03	2.180000e+03	5.436197e-12	1.857140e-12	1.857140e-12
2.180000e+03	2.200000e+03	4.648416e-12	1.646200e-12	1.646200e-12
2.200000e+03	2.220000e+03	2.041185e-12	5.351980e-13	5.351980e-13
2.220000e+03	2.240000e+03	3.495886e-12	9.763224e-13	9.763224e-13
2.240000e+03	2.260000e+03	7.786321e-12	4.203768e-12	4.203768e-12
2.260000e+03	2.280000e+03	3.961108e-12	1.081102e-12	1.081102e-12
2.280000e+03	2.300000e+03	2.137158e-12	5.254816e-13	5.254816e-13
2.300000e+03	2.320000e+03	2.789438e-12	8.424078e-13	8.424078e-13
2.320000e+03	2.340000e+03	8.771934e-12	6.765858e-12	6.765858e-12
2.340000e+03	2.360000e+03	2.572988e-12	1.029376e-12	1.029376e-12
2.360000e+03	2.380000e+03	1.239642e-12	3.558338e-13	3.558338e-13
2.380000e+03	2.400000e+03	1.537203e-12	5.134820e-13	5.134820e-13
2.400000e+03	2.420000e+03	1.716162e-12	7.750176e-13	7.750176e-13
2.420000e+03	2.440000e+03	1.596306e-12	5.100344e-13	5.100344e-13
2.440000e+03	2.460000e+03	2.042836e-12	7.027308e-13	7.027308e-13
2.460000e+03	2.480000e+03	1.753837e-12	7.452876e-13	7.452876e-13
2.480000e+03	2.500000e+03	3.184089e-12	1.529686e-12	1.529686e-12
2.500000e+03	2.520000e+03	1.055577e-12	3.969982e-13	3.969982e-13
2.520000e+03	2.540000e+03	3.530902e-12	2.027014e-12	2.027014e-12
2.540000e+03	2.560000e+03	1.367333e-12	5.679802e-13	5.679802e-13
2.560000e+03	2.580000e+03	8.693636e-13	3.885584e-13	3.885584e-13
2.580000e+03	2.600000e+03	9.915526e-13	4.033376e-13	4.033376e-13
2.600000e+03	2.620000e+03	4.488171e-13	1.766774e-13	1.766774e-13
2.620000e+03	2.640000e+03	1.810223e-13	1.009786e-13	1.009786e-13
2.640000e+03	2.660000e+03	7.357675e-13	4.099810e-13	4.099810e-13
2.660000e+03	2.680000e+03	1.174568e-12	6.121746e-13	6.121746e-13
2.680000e+03	2.700000e+03	2.881631e-13	9.478134e-14	9.478134e-14
2.700000e+03	2.720000e+03	2.764696e-12	1.150498e-12	1.150498e-12
2.720000e+03	2.740000e+03	7.460842e-13	2.791402e-13	2.791402e-13
2.740000e+03	2.760000e+03	1.757495e-14	5.877886e-15	5.877886e-15
2.760000e+03	2.780000e+03	4.305572e-13	2.982114e-13	2.982114e-13
2.780000e+03	2.800000e+03	7.216684e-13	2.793114e-13	2.793114e-13
2.800000e+03	2.820000e+03	5.194314e-13	2.523034e-13	2.523034e-13
2.820000e+03	2.840000e+03	8.903542e-13	7.291838e-13	7.291838e-13
2.840000e+03	2.860000e+03	1.019194e-12	6.098284e-13	6.098284e-13
2.860000e+03	2.880000e+03	8.040695e-14	3.668710e-14	3.668710e-14
2.880000e+03	2.900000e+03	1.157526e-13	5.417820e-14	5.417820e-14
2.900000e+03	2.920000e+03	1.098479e-12	8.008526e-13	8.008526e-13
2.920000e+03	2.940000e+03	1.121281e-12	7.092082e-13	7.092082e-13
2.940000e+03	2.960000e+03	6.761916e-13	4.493018e-13	4.493018e-13
2.960000e+03	2.980000e+03	1.973234e-13	1.045840e-13	1.045840e-13
2.980000e+03	3.000000e+03	4.180384e-13	3.023784e-13	3.023784e-13
3.000000e+03	3.020000e+03	9.856580e-14	6.896084e-14	6.896084e-14
3.020000e+03	3.040000e+03	2.517970e-13	1.456518e-13	1.456518e-13
3.040000e+03	3.060000e+03	5.771122e-13	4.409506e-13	4.409506e-13
3.060000e+03	3.080000e+03	1.527355e-14	6.677682e-15	6.677682e-15
3.080000e+03	3.100000e+03	2.961818e-14	1.646496e-14	1.646496e-14
3.100000e+03	3.120000e+03	2.686191e-13	1.272054e-13	1.272054e-13
3.120000e+03	3.140000e+03	3.360550e-13	2.027630e-13	2.027630e-13
3.140000e+03	3.160000e+03	1.004457e-13	6.604344e-14	6.604344e-14
3.160000e+03	3.180000e+03	2.640426e-13	1.923372e-13	1.923372e-13
3.180000e+03	3.200000e+03	5.254582e-14	3.797956e-14	3.797956e-14
3.200000e+03	3.220000e+03	2.144600e-15	1.254168e-15	1.254168e-15
3.220000e+03	3.240000e+03	1.249175e-13	8.543450e-14	8.543450e-14
3.240000e+03	3.260000e+03	2.067250e-14	1.324795e-14	1.324795e-14
3.260000e+03	3.280000e+03	2.233750e-14	1.336796e-14	1.336796e-14
3.280000e+03	3.300000e+03	4.910083e-14	3.368486e-14	3.368486e-14
3.300000e+03	3.320000e+03	1.746842e-14	1.017177e-14	1.017177e-14
3.320000e+03	3.340000e+03	7.743410e-14	4.180416e-14	4.180416e-14
3.340000e+03	3.360000e+03	3.434396e-14	2.133992e-14	2.133992e-14
3.360000e+03	3.380000e+03	1.435911e-14	6.804478e-15	6.804478e-15
3.380000e+03	3.400000e+03	7.859060e-14	4.792902e-14	4.792902e-14
3.400000e+03	3.420000e+03	1.457279e-13	8.757930e-14	8.757930e-14
3.420000e+03	3.440000e+03	2.772883e-14	2.180170e-14	2.180170e-14
3.440000e+03	3.460000e+03	3.098264e-15	2.199352e-15	2.199352e-15
3.460000e+03	3.480000e+03	3.145050e-14	1.635720e-14	1.635720e-14
3.480000e+03	3.500000e+03	2.457004e-14	1.463341e-14	1.463341e-14
3.500000e+03	3.520000e+03	6.958290e-15	6.832546e-15	6.832546e-15
3.520000e+03	3.540000e+03	2.495288e-14	1.841801e-14	1.841801e-14
3.540000e+03	3.560000e+03	5.468078e-14	3.284172e-14	3.284172e-14
3.560000e+03	3.580000e+03	7.451828e-15	5.167280e-15	5.167280e-15
3.580000e+03	3.600000e+03	4.475338e-15	3.069234e-15	3.069234e-15
3.600000e+03	3.620000e+03	6.731128e-15	5.485146e-15	5.485146e-15
3.620000e+03	3.640000e+03	5.138496e-14	3.413662e-14	3.413662e-14
3.640000e+03	3.660000e+03	2.363970e-14	1.528797e-14	1.528797e-14
3.660000e+03	3.680000e+03	8.714322e-16	6.517636e-16	6.517636e-16
3.680000e+03	3.700000e+03	3.536328e-14	2.268768e-14	2.268768e-14
3.700000e+03	3.720000e+03	2.752450e-14	2.454916e-14	2.454916e-14
3.720000e+03	3.740000e+03	1.195863e-14	1.132017e-14	1.132017e-14
3.740000e+03	3.760000e+03	1.704755e-14	1.086882e-14	1.086882e-14
3.760000e+03	3.780000e+03	3.213784e-15	2.879332e-15	2.879332e-15
3.780000e+03	3.800000e+03	2.564622e-17	1.544409e-17	1.544409e-17
3.800000e+03	3.820000e+03	2.337570e-15	1.816496e-15	1.816496e-15
3.820000e+03	3.840000e+03	9.527460e-15	7.535086e-15	7.535086e-15
3.840000e+03	3.860000e+03	9.369786e-16	6.947062e-16	6.947062e-16
3.860000e+03	3.880000e+03	7.585648e-15	5.540770e-15	5.540770e-15
3.880000e+03	3.900000e+03	4.823292e-15	3.680534e-15	3.680534e-15
3.900000e+03	3.920000e+03	8.238064e-17	6.647492e-17	6.647492e-17
3.920000e+03	3.940000e+03	6.175558e-15	4.961654e-15	4.961654e-15
3.940000e+03	3.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.960000e+03	3.980000e+03	6.969668e-17	6.148006e-17	6.148006e-17
3.980000e+03	4.000000e+03	1.769377e-15	1.583674e-15	1.583674e-15
4.000000e+03	4.020000e+03	5.261916e-15	3.498888e-15	3.498888e-15
4.020000e+03	4.040000e+03	4.079348e-15	2.426284e-15	2.426284e-15
4.040000e+03	4.060000e+03	1.758130e-15	1.733881e-15	1.733881e-15
4.060000e+03	4.080000e+03	3.651884e-15	3.626420e-15	3.626420e-15
4.080000e+03	4.100000e+03	2.407638e-16	1.835721e-16	1.835721e-16
4.100000e+03	4.120000e+03	4.523058e-15	4.484782e-15	4.484782e-15
4.120000e+03	4.140000e+03	1.048197e-16	8.883828e-17	8.883828e-17
4.140000e+03	4.160000e+03	1.529447e-16	1.335327e-16	1.335327e-16
4.160000e+03	4.180000e+03	1.449998e-16	1.373162e-16	1.373162e-16
4.180000e+03	4.200000e+03	2.082414e-15	2.077082e-15	2.077082e-15
4.200000e+03	4.220000e+03	2.617006e-16	1.871193e-16	1.871193e-16
4.220000e+03	4.240000e+03	1.435937e-17	1.435936e-17	1.435936e-17
4.240000e+03	4.260000e+03	4.919662e-16	4.039280e-16	4.039280e-16
4.260000e+03	4.280000e+03	1.425436e-19	1.425436e-19	1.425436e-19
4.280000e+03	4.300000e+03	2.987462e-15	2.773268e-15	2.773268e-15
4.300000e+03	4.320000e+03	4.150844e-16	3.160028e-16	3.160028e-16
4.320000e+03	4.340000e+03	1.185437e-15	9.283756e-16	9.283756e-16
4.340000e+03	4.360000e+03	-1.486442e-16	1.610747e-16	1.610747e-16
4.360000e+03	4.380000e+03	5.725716e-18	5.722584e-18	5.722584e-18
4.380000e+03	4.400000e+03	3.002728e-16	3.001754e-16	3.001754e-16
4.400000e+03	4.420000e+03	3.571244e-17	3.381312e-17	3.381312e-17
4.420000e+03	4.440000e+03	2.762364e-16	2.753240e-16	2.753240e-16
4.440000e+03	4.460000e+03	1.065058e-15	1.071005e-15	1.071005e-15
4.460000e+03	4.480000e+03	5.000684e-16	5.064392e-16	5.064392e-16
4.480000e+03	4.500000e+03	5.658478e-16	5.516268e-16	5.516268e-16
4.500000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.540000e+03	5.749198e-17	4.621506e-17	4.621506e-17
4.540000e+03	4.560000e+03	2.145098e-16	2.059804e-16	2.059804e-16
4.560000e+03	4.580000e+03	7.832482e-19	7.832482e-19	7.832482e-19
4.580000e+03	4.600000e+03	3.778828e-17	3.778828e-17	3.778828e-17
4.600000e+03	4.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+03	4.640000e+03	1.176641e-17	1.168465e-17	1.168465e-17
4.640000e+03	4.660000e+03	1.705191e-15	1.523097e-15	1.523097e-15
4.660000e+03	4.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+03	4.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+03	4.720000e+03	2.072656e-16	1.355121e-16	1.355121e-16
4.720000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.760000e+03	2.694078e-19	2.711482e-19	2.711482e-19
4.760000e+03	4.780000e+03	5.923892e-18	5.923892e-18	5.923892e-18
4.780000e+03	4.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.840000e+03	3.406830e-16	3.405024e-16	3.405024e-16
4.840000e+03	4.860000e+03	1.046781e-20	1.046781e-20	1.046781e-20
4.860000e+03	4.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+03	4.900000e+03	-2.603950e-19	2.603950e-19	2.603950e-19
4.900000e+03	4.920000e+03	1.837459e-17	1.652689e-17	1.652689e-17
4.920000e+03	4.940000e+03	2.031708e-17	2.031708e-17	2.031708e-17
4.940000e+03	4.960000e+03	1.321785e-20	1.321785e-20	1.321785e-20
4.960000e+03	4.980000e+03	1.134422e-17	1.133280e-17	1.133280e-17
4.980000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+03	5.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+03	5.040000e+03	9.400312e-19	9.400312e-19	9.400312e-19
5.040000e+03	5.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+03	5.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+03	5.100000e+03	2.281358e-19	1.388596e-19	1.388596e-19
5.100000e+03	5.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.160000e+03	9.301222e-19	9.301222e-19	9.301222e-19
5.160000e+03	5.180000e+03	2.187576e-16	2.187576e-16	2.187576e-16
5.180000e+03	5.200000e+03	8.116866e-20	8.116866e-20	8.116866e-20
5.200000e+03	5.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+03	5.280000e+03	1.029728e-21	1.029728e-21	1.029728e-21
5.280000e+03	5.300000e+03	1.899026e-19	1.895499e-19	1.895499e-19
5.300000e+03	5.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.360000e+03	1.382440e-18	1.382440e-18	1.382440e-18
5.360000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.400000e+03	7.459240e-17	7.459456e-17	7.459456e-17
5.400000e+03	5.420000e+03	3.123918e-18	3.123918e-18	3.123918e-18
5.420000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.520000e+03	6.178248e-19	6.178248e-19	6.178248e-19
5.520000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+03	5.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+03	8.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+03	8.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+03	8.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+03	8.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+03	8.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+03	8.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+03	8.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+03	8.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+03	8.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+03	8.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+03	8.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+03	8.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+03	8.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+03	8.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+03	8.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+03	8.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+03	8.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+03	8.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+03	8.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+03	8.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+03	8.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+03	8.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+03	8.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+03	8.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+03	8.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+03	8.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+03	8.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+03	8.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+03	8.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+03	8.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+03	8.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+03	8.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+03	8.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+03	8.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+03	8.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+03	8.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+03	8.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+03	8.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+03	8.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+03	8.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+03	8.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+03	8.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+03	8.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+03	8.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+03	8.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+03	8.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+03	8.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+03	8.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+03	8.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+03	9.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+03	9.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+03	9.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+03	9.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+03	9.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+03	9.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+03	9.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+03	9.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+03	9.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+03	9.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+03	9.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+03	9.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+03	9.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+03	9.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+03	9.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+03	9.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+03	9.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+03	9.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+03	9.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+03	9.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+03	9.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+03	9.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+03	9.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+03	9.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+03	9.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+03	9.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+03	9.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+03	9.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+03	9.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+03	9.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+03	9.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+03	9.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+03	9.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+03	9.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+03	9.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+03	9.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+03	9.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+03	9.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+03	9.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+03	9.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+03	9.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+03	9.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+03	9.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+03	9.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+03	9.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+03	9.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+03	9.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+03	9.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.002000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+04	1.004000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+04	1.006000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+04	1.008000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+04	1.010000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+04	1.012000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+04	1.014000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+04	1.016000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+04	1.018000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.022000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+04	1.024000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+04	1.026000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+04	1.028000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+04	1.030000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+04	1.032000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+04	1.034000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+04	1.036000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+04	1.038000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.042000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+04	1.044000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+04	1.046000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+04	1.048000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+04	1.050000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+04	1.052000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+04	1.054000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+04	1.056000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+04	1.058000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.062000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+04	1.064000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+04	1.066000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+04	1.068000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+04	1.070000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+04	1.072000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+04	1.074000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+04	1.076000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+04	1.078000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.082000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+04	1.084000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+04	1.086000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+04	1.088000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+04	1.090000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+04	1.092000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+04	1.094000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+04	1.096000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+04	1.098000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.102000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+04	1.104000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+04	1.106000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+04	1.108000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+04	1.110000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+04	1.112000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+04	1.114000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+04	1.116000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+04	1.118000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.122000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+04	1.124000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+04	1.126000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+04	1.128000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+04	1.130000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+04	1.132000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+04	1.134000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+04	1.136000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+04	1.138000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.142000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.146000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.150000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+04	1.152000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+04	1.154000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+04	1.156000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+04	1.158000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.162000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+04	1.164000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+04	1.166000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+04	1.168000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+04	1.170000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.174000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+04	1.176000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+04	1.178000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.182000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+04	1.184000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+04	1.186000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.190000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+04	1.192000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+04	1.194000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.198000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.202000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.206000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.210000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.214000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.218000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.222000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.226000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.230000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.234000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.238000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.242000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.246000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.250000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.254000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.258000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.262000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.266000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.270000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.274000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.278000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.282000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.286000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.290000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.294000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.298000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /lo-s[Nominal]
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 1.827834081101299e-06, dn: 1.827834081101299e-06}}, 2: {"": {up: 1.345445801871361e-06, dn: 1.345445801871361e-06}}, 3: {"": {up: 8.379835038667841e-07, dn: 8.379835038667841e-07}}, 4: {"": {up: 5.817171204773924e-07, dn: 5.817171204773924e-07}}, 5: {"": {up: 3.807731776312423e-07, dn: 3.807731776312423e-07}}, 6: {"": {up: 2.753059883049698e-07, dn: 2.753059883049698e-07}}, 7: {"": {up: 1.927436850491306e-07, dn: 1.927436850491306e-07}}, 8: {"": {up: 1.500352680689175e-07, dn: 1.500352680689175e-07}}, 9: {"": {up: 1.101279867064307e-07, dn: 1.101279867064307e-07}}, 10: {"": {up: 8.482160527381491e-08, dn: 8.482160527381491e-08}}, 11: {"": {up: 6.362213817640038e-08, dn: 6.362213817640038e-08}}, 12: {"": {up: 5.239089071342051e-08, dn: 5.239089071342051e-08}}, 13: {"": {up: 4.05589786251157e-08, dn: 4.05589786251157e-08}}, 14: {"": {up: 3.295755388122127e-08, dn: 3.295755388122127e-08}}, 15: {"": {up: 2.661046349947293e-08, dn: 2.661046349947293e-08}}, 16: {"": {up: 2.208010248338454e-08, dn: 2.208010248338454e-08}}, 17: {"": {up: 1.837021308164149e-08, dn: 1.837021308164149e-08}}, 18: {"": {up: 1.534693866501191e-08, dn: 1.534693866501191e-08}}, 19: {"": {up: 1.258789762716456e-08, dn: 1.258789762716456e-08}}, 20: {"": {up: 1.066559576972439e-08, dn: 1.066559576972439e-08}}, 21: {"": {up: 8.860142308488797e-09, dn: 8.860142308488797e-09}}, 22: {"": {up: 7.301390003864274e-09, dn: 7.301390003864274e-09}}, 23: {"": {up: 6.106606139954565e-09, dn: 6.106606139954565e-09}}, 24: {"": {up: 5.283200216432138e-09, dn: 5.283200216432138e-09}}, 25: {"": {up: 4.450392672714601e-09, dn: 4.450392672714601e-09}}, 26: {"": {up: 3.838567209123168e-09, dn: 3.838567209123168e-09}}, 27: {"": {up: 3.16304716539281e-09, dn: 3.16304716539281e-09}}, 28: {"": {up: 2.823907456881069e-09, dn: 2.823907456881069e-09}}, 29: {"": {up: 2.438562450739163e-09, dn: 2.438562450739163e-09}}, 30: {"": {up: 1.970765913035654e-09, dn: 1.970765913035654e-09}}, 31: {"": {up: 1.762952915604866e-09, dn: 1.762952915604866e-09}}, 32: {"": {up: 1.567473452155125e-09, dn: 1.567473452155125e-09}}, 33: {"": {up: 1.293859146385549e-09, dn: 1.293859146385549e-09}}, 34: {"": {up: 1.282602095833454e-09, dn: 1.282602095833454e-09}}, 35: {"": {up: 1.012420920617745e-09, dn: 1.012420920617745e-09}}, 36: {"": {up: 9.368353065732224e-10, dn: 9.368353065732224e-10}}, 37: {"": {up: 8.336518484952361e-10, dn: 8.336518484952361e-10}}, 38: {"": {up: 7.190497781256372e-10, dn: 7.190497781256372e-10}}, 39: {"": {up: 5.476025575345871e-10, dn: 5.476025575345871e-10}}, 40: {"": {up: 5.173105267079883e-10, dn: 5.173105267079883e-10}}, 41: {"": {up: 5.171468687970303e-10, dn: 5.171468687970303e-10}}, 42: {"": {up: 4.113404021024894e-10, dn: 4.113404021024894e-10}}, 43: {"": {up: 3.72938047118272e-10, dn: 3.72938047118272e-10}}, 44: {"": {up: 3.630401468586888e-10, dn: 3.630401468586888e-10}}, 45: {"": {up: 2.710343908387452e-10, dn: 2.710343908387452e-10}}, 46: {"": {up: 3.157635010498786e-10, dn: 3.157635010498786e-10}}, 47: {"": {up: 3.187101612674745e-10, dn: 3.187101612674745e-10}}, 48: {"": {up: 2.365263628110965e-10, dn: 2.365263628110965e-10}}, 49: {"": {up: 3.016607561921151e-10, dn: 3.016607561921151e-10}}, 50: {"": {up: 2.186520370402632e-10, dn: 2.186520370402632e-10}}, 51: {"": {up: 1.87218770180199e-10, dn: 1.87218770180199e-10}}, 52: {"": {up: 1.696970101034384e-10, dn: 1.696970101034384e-10}}, 53: {"": {up: 1.20783209533764e-10, dn: 1.20783209533764e-10}}, 54: {"": {up: 1.065587300296992e-10, dn: 1.065587300296992e-10}}, 55: {"": {up: 9.22475705655766e-11, dn: 9.22475705655766e-11}}, 56: {"": {up: 9.533868657511391e-11, dn: 9.533868657511391e-11}}, 57: {"": {up: 1.059014957064116e-10, dn: 1.059014957064116e-10}}, 58: {"": {up: 6.258964351714615e-11, dn: 6.258964351714615e-11}}, 59: {"": {up: 6.082282947523951e-11, dn: 6.082282947523951e-11}}, 60: {"": {up: 5.886440783319437e-11, dn: 5.886440783319437e-11}}, 61: {"": {up: 6.609125738541524e-11, dn: 6.609125738541524e-11}}, 62: {"": {up: 6.075808896162325e-11, dn: 6.075808896162325e-11}}, 63: {"": {up: 5.494055652398959e-11, dn: 5.494055652398959e-11}}, 64: {"": {up: 4.962904128637789e-11, dn: 4.962904128637789e-11}}, 65: {"": {up: 2.000139072909297e-11, dn: 2.000139072909297e-11}}, 66: {"": {up: 4.161408604020029e-11, dn: 4.161408604020029e-11}}, 67: {"": {up: 3.498748698591306e-11, dn: 3.498748698591306e-11}}, 68: {"": {up: 3.700848161811186e-11, dn: 3.700848161811186e-11}}, 69: {"": {up: 3.847540325106229e-11, dn: 3.847540325106229e-11}}, 70: {"": {up: 2.555489264902508e-11, dn: 2.555489264902508e-11}}, 71: {"": {up: 1.871981142864123e-11, dn: 1.871981142864123e-11}}, 72: {"": {up: 1.230105109886087e-11, dn: 1.230105109886087e-11}}, 73: {"": {up: 1.365745478739431e-11, dn: 1.365745478739431e-11}}, 74: {"": {up: 1.536620327389597e-11, dn: 1.536620327389597e-11}}, 75: {"": {up: 8.170356943167753e-12, dn: 8.170356943167753e-12}}, 76: {"": {up: 1.376397993994006e-11, dn: 1.376397993994006e-11}}, 77: {"": {up: 1.547905863518672e-11, dn: 1.547905863518672e-11}}, 78: {"": {up: 1.382790429274144e-11, dn: 1.382790429274144e-11}}, 79: {"": {up: 7.44692652840927e-12, dn: 7.44692652840927e-12}}, 80: {"": {up: 7.193720641867175e-12, dn: 7.193720641867175e-12}}, 81: {"": {up: 9.129238007003662e-12, dn: 9.129238007003662e-12}}, 82: {"": {up: 5.727659499277125e-12, dn: 5.727659499277125e-12}}, 83: {"": {up: 5.552395919713015e-12, dn: 5.552395919713015e-12}}, 84: {"": {up: 5.801160150961417e-12, dn: 5.801160150961417e-12}}, 85: {"": {up: 6.925883002105508e-12, dn: 6.925883002105508e-12}}, 86: {"": {up: 7.446426388685232e-12, dn: 7.446426388685232e-12}}, 87: {"": {up: 2.996004922709548e-12, dn: 2.996004922709548e-12}}, 88: {"": {up: 3.401826423377451e-12, dn: 3.401826423377451e-12}}, 89: {"": {up: 4.661412763423576e-12, dn: 4.661412763423576e-12}}, 90: {"": {up: 2.272738954748216e-12, dn: 2.272738954748216e-12}}, 91: {"": {up: 4.4670354367186e-12, dn: 4.4670354367186e-12}}, 92: {"": {up: 4.211373597986775e-12, dn: 4.211373597986775e-12}}, 93: {"": {up: 4.599174468316914e-12, dn: 4.599174468316914e-12}}, 94: {"": {up: 2.743075768042961e-12, dn: 2.743075768042961e-12}}, 95: {"": {up: 2.408389869994335e-12, dn: 2.408389869994335e-12}}, 96: {"": {up: 1.028062566730728e-12, dn: 1.028062566730728e-12}}, 97: {"": {up: 1.761722436178337e-12, dn: 1.761722436178337e-12}}, 98: {"": {up: 6.552534527760923e-13, dn: 6.552534527760923e-13}}, 99: {"": {up: 1.32778023106059e-12, dn: 1.32778023106059e-12}}, 100: {"": {up: 6.590808663367449e-12, dn: 6.590808663367449e-12}}, 101: {"": {up: 1.684055430197232e-12, dn: 1.684055430197232e-12}}, 102: {"": {up: 1.550117055971817e-12, dn: 1.550117055971817e-12}}, 103: {"": {up: 8.280605873344984e-13, dn: 8.280605873344984e-13}}, 104: {"": {up: 8.293258041677684e-13, dn: 8.293258041677684e-13}}, 105: {"": {up: 1.817692619677118e-12, dn: 1.817692619677118e-12}}, 106: {"": {up: 1.597282816729545e-12, dn: 1.597282816729545e-12}}, 107: {"": {up: 1.011300807484979e-12, dn: 1.011300807484979e-12}}, 108: {"": {up: 9.285701513368532e-13, dn: 9.285701513368532e-13}}, 109: {"": {up: 8.230998189818874e-13, dn: 8.230998189818874e-13}}, 110: {"": {up: 2.675989971862961e-13, dn: 2.675989971862961e-13}}, 111: {"": {up: 4.881611946510493e-13, dn: 4.881611946510493e-13}}, 112: {"": {up: 2.101883761100898e-12, dn: 2.101883761100898e-12}}, 113: {"": {up: 5.405511595432821e-13, dn: 5.405511595432821e-13}}, 114: {"": {up: 2.627394904333449e-13, dn: 2.627394904333449e-13}}, 115: {"": {up: 4.212039147134598e-13, dn: 4.212039147134598e-13}}, 116: {"": {up: 3.382929059026874e-12, dn: 3.382929059026874e-12}}, 117: {"": {up: 5.146878531762427e-13, dn: 5.146878531762427e-13}}, 118: {"": {up: 1.777311992644714e-13, dn: 1.777311992644714e-13}}, 119: {"": {up: 2.567408534227265e-13, dn: 2.567408534227265e-13}}, 120: {"": {up: 3.875088337257671e-13, dn: 3.875088337257671e-13}}, 121: {"": {up: 2.550172000571568e-13, dn: 2.550172000571568e-13}}, 122: {"": {up: 3.513654425951207e-13, dn: 3.513654425951207e-13}}, 123: {"": {up: 3.726437579420509e-13, dn: 3.726437579420509e-13}}, 124: {"": {up: 7.648421350506275e-13, dn: 7.648421350506275e-13}}, 125: {"": {up: 1.984990736576589e-13, dn: 1.984990736576589e-13}}, 126: {"": {up: 1.013507112907979e-12, dn: 1.013507112907979e-12}}, 127: {"": {up: 2.839899045915213e-13, dn: 2.839899045915213e-13}}, 128: {"": {up: 1.942792214820383e-13, dn: 1.942792214820383e-13}}, 129: {"": {up: 2.016687194750248e-13, dn: 2.016687194750248e-13}}, 130: {"": {up: 8.83386831143731e-14, dn: 8.83386831143731e-14}}, 131: {"": {up: 5.048927643474166e-14, dn: 5.048927643474166e-14}}, 132: {"": {up: 2.04990541810964e-13, dn: 2.04990541810964e-13}}, 133: {"": {up: 3.060873364542765e-13, dn: 3.060873364542765e-13}}, 134: {"": {up: 4.739067192377423e-14, dn: 4.739067192377423e-14}}, 135: {"": {up: 5.752488379269276e-13, dn: 5.752488379269276e-13}}, 136: {"": {up: 1.395700628270846e-13, dn: 1.395700628270846e-13}}, 137: {"": {up: 2.938943079989065e-15, dn: 2.938943079989065e-15}}, 138: {"": {up: 1.491056883294587e-13, dn: 1.491056883294587e-13}}, 139: {"": {up: 1.396557266547869e-13, dn: 1.396557266547869e-13}}, 140: {"": {up: 1.261516755003076e-13, dn: 1.261516755003076e-13}}, 141: {"": {up: 3.645918862928904e-13, dn: 3.645918862928904e-13}}, 142: {"": {up: 3.04914188287137e-13, dn: 3.04914188287137e-13}}, 143: {"": {up: 1.834354855844849e-14, dn: 1.834354855844849e-14}}, 144: {"": {up: 2.708910284299424e-14, dn: 2.708910284299424e-14}}, 145: {"": {up: 4.00426274097097e-13, dn: 4.00426274097097e-13}}, 146: {"": {up: 3.546040976844076e-13, dn: 3.546040976844076e-13}}, 147: {"": {up: 2.246508903562848e-13, dn: 2.246508903562848e-13}}, 148: {"": {up: 5.229198794885359e-14, dn: 5.229198794885359e-14}}, 149: {"": {up: 1.511892142407661e-13, dn: 1.511892142407661e-13}}, 150: {"": {up: 3.448042060225801e-14, dn: 3.448042060225801e-14}}, 151: {"": {up: 7.282589125728845e-14, dn: 7.282589125728845e-14}}, 152: {"": {up: 2.204752626437415e-13, dn: 2.204752626437415e-13}}, 153: {"": {up: 3.33884111490926e-15, dn: 3.33884111490926e-15}}, 154: {"": {up: 8.232482274386424e-15, dn: 8.232482274386424e-15}}, 155: {"": {up: 6.360270584437521e-14, dn: 6.360270584437521e-14}}, 156: {"": {up: 1.013814515217539e-13, dn: 1.013814515217539e-13}}, 157: {"": {up: 3.302171980856755e-14, dn: 3.302171980856755e-14}}, 158: {"": {up: 9.616859916744337e-14, dn: 9.616859916744337e-14}}, 159: {"": {up: 1.898978350099707e-14, dn: 1.898978350099707e-14}}, 160: {"": {up: 6.270842304019275e-16, dn: 6.270842304019275e-16}}, 161: {"": {up: 4.271725358177293e-14, dn: 4.271725358177293e-14}}, 162: {"": {up: 6.623976106772623e-15, dn: 6.623976106772623e-15}}, 163: {"": {up: 6.68398067426777e-15, dn: 6.68398067426777e-15}}, 164: {"": {up: 1.684243490247138e-14, dn: 1.684243490247138e-14}}, 165: {"": {up: 5.085886556252979e-15, dn: 5.085886556252979e-15}}, 166: {"": {up: 2.090207589422743e-14, dn: 2.090207589422743e-14}}, 167: {"": {up: 1.06699606381028e-14, dn: 1.06699606381028e-14}}, 168: {"": {up: 3.402238566280077e-15, dn: 3.402238566280077e-15}}, 169: {"": {up: 2.396450646562547e-14, dn: 2.396450646562547e-14}}, 170: {"": {up: 4.378964851236399e-14, dn: 4.378964851236399e-14}}, 171: {"": {up: 1.090084701306771e-14, dn: 1.090084701306771e-14}}, 172: {"": {up: 1.099675878356613e-15, dn: 1.099675878356613e-15}}, 173: {"": {up: 8.178597883092899e-15, dn: 8.178597883092899e-15}}, 174: {"": {up: 7.316706055832827e-15, dn: 7.316706055832827e-15}}, 175: {"": {up: 3.416272966061709e-15, dn: 3.416272966061709e-15}}, 176: {"": {up: 9.209002686142192e-15, dn: 9.209002686142192e-15}}, 177: {"": {up: 1.642086249613093e-14, dn: 1.642086249613093e-14}}, 178: {"": {up: 2.583640247506534e-15, dn: 2.583640247506534e-15}}, 179: {"": {up: 1.534617009444652e-15, dn: 1.534617009444652e-15}}, 180: {"": {up: 2.74257284802564e-15, dn: 2.74257284802564e-15}}, 181: {"": {up: 1.706830723429212e-14, dn: 1.706830723429212e-14}}, 182: {"": {up: 7.643983636507277e-15, dn: 7.643983636507277e-15}}, 183: {"": {up: 3.258818354492175e-16, dn: 3.258818354492175e-16}}, 184: {"": {up: 1.134384351795738e-14, dn: 1.134384351795738e-14}}, 185: {"": {up: 1.227458351580846e-14, dn: 1.227458351580846e-14}}, 186: {"": {up: 5.660085802407308e-15, dn: 5.660085802407308e-15}}, 187: {"": {up: 5.43440791829234e-15, dn: 5.43440791829234e-15}}, 188: {"": {up: 1.439665991452099e-15, dn: 1.439665991452099e-15}}, 189: {"": {up: 7.722047204874423e-18, dn: 7.722047204874423e-18}}, 190: {"": {up: 9.082479883581885e-16, dn: 9.082479883581885e-16}}, 191: {"": {up: 3.767543024685133e-15, dn: 3.767543024685133e-15}}, 192: {"": {up: 3.473530981118832e-16, dn: 3.473530981118832e-16}}, 193: {"": {up: 2.770385229300107e-15, dn: 2.770385229300107e-15}}, 194: {"": {up: 1.840266991548737e-15, dn: 1.840266991548737e-15}}, 195: {"": {up: 3.323745862762404e-17, dn: 3.323745862762404e-17}}, 196: {"": {up: 2.480826824815568e-15, dn: 2.480826824815568e-15}}, 197: {"": {up: 0, dn: 0}}, 198: {"": {up: 3.0740027618623e-17, dn: 3.0740027618623e-17}}, 199: {"": {up: 7.918369120880436e-16, dn: 7.918369120880436e-16}}, 200: {"": {up: 1.749444222139389e-15, dn: 1.749444222139389e-15}}, 201: {"": {up: 1.213142049182744e-15, dn: 1.213142049182744e-15}}, 202: {"": {up: 8.669406382926213e-16, dn: 8.669406382926213e-16}}, 203: {"": {up: 1.813209760451266e-15, dn: 1.813209760451266e-15}}, 204: {"": {up: 9.178603057861917e-17, dn: 9.178603057861917e-17}}, 205: {"": {up: 2.242390648888099e-15, dn: 2.242390648888099e-15}}, 206: {"": {up: 4.441913802172146e-17, dn: 4.441913802172146e-17}}, 207: {"": {up: 6.676633173949654e-17, dn: 6.676633173949654e-17}}, 208: {"": {up: 6.86580811959297e-17, dn: 6.86580811959297e-17}}, 209: {"": {up: 1.03854108073583e-15, dn: 1.03854108073583e-15}}, 210: {"": {up: 9.355967009563026e-17, dn: 9.355967009563026e-17}}, 211: {"": {up: 7.179682101304391e-18, dn: 7.179682101304391e-18}}, 212: {"": {up: 2.019639802161581e-16, dn: 2.019639802161581e-16}}, 213: {"": {up: 7.127180764777949e-20, dn: 7.127180764777949e-20}}, 214: {"": {up: 1.386633560769115e-15, dn: 1.386633560769115e-15}}, 215: {"": {up: 1.580013851729065e-16, dn: 1.580013851729065e-16}}, 216: {"": {up: 4.641878198306918e-16, dn: 4.641878198306918e-16}}, 217: {"": {up: 8.053733554825823e-17, dn: 8.053733554825823e-17}}, 218: {"": {up: 2.86129179507608e-18, dn: 2.86129179507608e-18}}, 219: {"": {up: 1.500877072960939e-16, dn: 1.500877072960939e-16}}, 220: {"": {up: 1.69065600852793e-17, dn: 1.69065600852793e-17}}, 221: {"": {up: 1.376619892221825e-16, dn: 1.376619892221825e-16}}, 222: {"": {up: 5.355025033638728e-16, dn: 5.355025033638728e-16}}, 223: {"": {up: 2.532196065487078e-16, dn: 2.532196065487078e-16}}, 224: {"": {up: 2.758133713117179e-16, dn: 2.758133713117179e-16}}, 225: {"": {up: 0, dn: 0}}, 226: {"": {up: 2.3107525638818e-17, dn: 2.3107525638818e-17}}, 227: {"": {up: 1.029901550961185e-16, dn: 1.029901550961185e-16}}, 228: {"": {up: 3.916241290279389e-19, dn: 3.916241290279389e-19}}, 229: {"": {up: 1.889414198554988e-17, dn: 1.889414198554988e-17}}, 230: {"": {up: 0, dn: 0}}, 231: {"": {up: 5.842326799166375e-18, dn: 5.842326799166375e-18}}, 232: {"": {up: 7.615484862462968e-16, dn: 7.615484862462968e-16}}, 233: {"": {up: 0, dn: 0}}, 234: {"": {up: 0, dn: 0}}, 235: {"": {up: 6.7756032954885e-17, dn: 6.7756032954885e-17}}, 236: {"": {up: 0, dn: 0}}, 237: {"": {up: 1.355741258668155e-19, dn: 1.355741258668155e-19}}, 238: {"": {up: 2.961945811299372e-18, dn: 2.961945811299372e-18}}, 239: {"": {up: 0, dn: 0}}, 240: {"": {up: 0, dn: 0}}, 241: {"": {up: 1.702512051715829e-16, dn: 1.702512051715829e-16}}, 242: {"": {up: 5.233904592729171e-21, dn: 5.233904592729171e-21}}, 243: {"": {up: 0, dn: 0}}, 244: {"": {up: 1.301975294584169e-19, dn: 1.301975294584169e-19}}, 245: {"": {up: 8.263445278618798e-18, dn: 8.263445278618798e-18}}, 246: {"": {up: 1.015854471394237e-17, dn: 1.015854471394237e-17}}, 247: {"": {up: 6.608925580593854e-21, dn: 6.608925580593854e-21}}, 248: {"": {up: 5.666398099349636e-18, dn: 5.666398099349636e-18}}, 249: {"": {up: 0, dn: 0}}, 250: {"": {up: 0, dn: 0}}, 251: {"": {up: 4.700155963300787e-19, dn: 4.700155963300787e-19}}, 252: {"": {up: 0, dn: 0}}, 253: {"": {up: 0, dn: 0}}, 254: {"": {up: 6.942980668347766e-20, dn: 6.942980668347766e-20}}, 255: {"": {up: 0, dn: 0}}, 256: {"": {up: 0, dn: 0}}, 257: {"": {up: 4.650611429371833e-19, dn: 4.650611429371833e-19}}, 258: {"": {up: 1.093788095220874e-16, dn: 1.093788095220874e-16}}, 259: {"": {up: 4.058433479226216e-20, dn: 4.058433479226216e-20}}, 260: {"": {up: 0, dn: 0}}, 261: {"": {up: 0, dn: 0}}, 262: {"": {up: 0, dn: 0}}, 263: {"": {up: 5.148637879632723e-22, dn: 5.148637879632723e-22}}, 264: {"": {up: 9.477495937112639e-20, dn: 9.477495937112639e-20}}, 265: {"": {up: 0, dn: 0}}, 266: {"": {up: 0, dn: 0}}, 267: {"": {up: 6.912202423872922e-19, dn: 6.912202423872922e-19}}, 268: {"": {up: 0, dn: 0}}, 269: {"": {up: 3.729727919502471e-17, dn: 3.729727919502471e-17}}, 270: {"": {up: 1.561959248081717e-18, dn: 1.561959248081717e-18}}, 271: {"": {up: 0, dn: 0}}, 272: {"": {up: 0, dn: 0}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 3.089124055518354e-19, dn: 3.089124055518354e-19}}, 276: {"": {up: 0, dn: 0}}, 277: {"": {up: 0, dn: 0}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 0, dn: 0}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 0, dn: 0}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 0, dn: 0}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 0, dn: 0}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}}
LineColor=pink!80!black
LineStyle=solid
LineWidth=1.5pt
Name=lo-s[Nominal]
Path=lo-s[Nominal]
Scale=2.
Title=$|s|^2$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	7.074791e-03	1.827834e-06	1.827834e-06
4.000000e+01	6.000000e+01	4.837776e-03	1.345446e-06	1.345446e-06
6.000000e+01	8.000000e+01	2.751432e-03	8.379835e-07	8.379835e-07
8.000000e+01	1.000000e+02	1.579884e-03	5.817171e-07	5.817171e-07
1.000000e+02	1.200000e+02	9.467756e-04	3.807732e-07	3.807732e-07
1.200000e+02	1.400000e+02	5.904276e-04	2.753060e-07	2.753060e-07
1.400000e+02	1.600000e+02	3.786377e-04	1.927437e-07	1.927437e-07
1.600000e+02	1.800000e+02	2.483388e-04	1.500353e-07	1.500353e-07
1.800000e+02	2.000000e+02	1.655048e-04	1.101280e-07	1.101280e-07
2.000000e+02	2.200000e+02	1.118844e-04	8.482161e-08	8.482161e-08
2.200000e+02	2.400000e+02	7.628951e-05	6.362214e-08	6.362214e-08
2.400000e+02	2.600000e+02	5.262976e-05	5.239089e-08	5.239089e-08
2.600000e+02	2.800000e+02	3.653050e-05	4.055898e-08	4.055898e-08
2.800000e+02	3.000000e+02	2.556179e-05	3.295755e-08	3.295755e-08
3.000000e+02	3.200000e+02	1.801469e-05	2.661046e-08	2.661046e-08
3.200000e+02	3.400000e+02	1.279743e-05	2.208010e-08	2.208010e-08
3.400000e+02	3.600000e+02	9.116013e-06	1.837021e-08	1.837021e-08
3.600000e+02	3.800000e+02	6.528864e-06	1.534694e-08	1.534694e-08
3.800000e+02	4.000000e+02	4.635711e-06	1.258790e-08	1.258790e-08
4.000000e+02	4.200000e+02	3.343297e-06	1.066560e-08	1.066560e-08
4.200000e+02	4.400000e+02	2.396943e-06	8.860142e-09	8.860142e-09
4.400000e+02	4.600000e+02	1.734084e-06	7.301390e-09	7.301390e-09
4.600000e+02	4.800000e+02	1.272290e-06	6.106606e-09	6.106606e-09
4.800000e+02	5.000000e+02	9.358183e-07	5.283200e-09	5.283200e-09
5.000000e+02	5.200000e+02	6.958106e-07	4.450393e-09	4.450393e-09
5.200000e+02	5.400000e+02	5.207414e-07	3.838567e-09	3.838567e-09
5.400000e+02	5.600000e+02	3.895758e-07	3.163047e-09	3.163047e-09
5.600000e+02	5.800000e+02	2.982019e-07	2.823907e-09	2.823907e-09
5.800000e+02	6.000000e+02	2.281633e-07	2.438562e-09	2.438562e-09
6.000000e+02	6.200000e+02	1.745227e-07	1.970766e-09	1.970766e-09
6.200000e+02	6.400000e+02	1.353128e-07	1.762953e-09	1.762953e-09
6.400000e+02	6.600000e+02	1.074692e-07	1.567473e-09	1.567473e-09
6.600000e+02	6.800000e+02	8.357907e-08	1.293859e-09	1.293859e-09
6.800000e+02	7.000000e+02	6.924925e-08	1.282602e-09	1.282602e-09
7.000000e+02	7.200000e+02	5.257284e-08	1.012421e-09	1.012421e-09
7.200000e+02	7.400000e+02	4.309834e-08	9.368353e-10	9.368353e-10
7.400000e+02	7.600000e+02	3.456257e-08	8.336518e-10	8.336518e-10
7.600000e+02	7.800000e+02	2.834868e-08	7.190498e-10	7.190498e-10
7.800000e+02	8.000000e+02	2.177651e-08	5.476026e-10	5.476026e-10
8.000000e+02	8.200000e+02	1.780364e-08	5.173105e-10	5.173105e-10
8.200000e+02	8.400000e+02	1.541160e-08	5.171469e-10	5.171469e-10
8.400000e+02	8.600000e+02	1.245342e-08	4.113404e-10	4.113404e-10
8.600000e+02	8.800000e+02	9.675225e-09	3.729380e-10	3.729380e-10
8.800000e+02	9.000000e+02	8.287391e-09	3.630401e-10	3.630401e-10
9.000000e+02	9.200000e+02	6.770872e-09	2.710344e-10	2.710344e-10
9.200000e+02	9.400000e+02	6.290803e-09	3.157635e-10	3.157635e-10
9.400000e+02	9.600000e+02	5.273004e-09	3.187102e-10	3.187102e-10
9.600000e+02	9.800000e+02	4.217067e-09	2.365264e-10	2.365264e-10
9.800000e+02	1.000000e+03	3.457084e-09	3.016608e-10	3.016608e-10
1.000000e+03	1.020000e+03	3.007539e-09	2.186520e-10	2.186520e-10
1.020000e+03	1.040000e+03	2.762283e-09	1.872188e-10	1.872188e-10
1.040000e+03	1.060000e+03	2.238418e-09	1.696970e-10	1.696970e-10
1.060000e+03	1.080000e+03	1.942282e-09	1.207832e-10	1.207832e-10
1.080000e+03	1.100000e+03	1.381276e-09	1.065587e-10	1.065587e-10
1.100000e+03	1.120000e+03	1.224210e-09	9.224757e-11	9.224757e-11
1.120000e+03	1.140000e+03	1.035947e-09	9.533869e-11	9.533869e-11
1.140000e+03	1.160000e+03	1.129950e-09	1.059015e-10	1.059015e-10
1.160000e+03	1.180000e+03	7.562518e-10	6.258964e-11	6.258964e-11
1.180000e+03	1.200000e+03	7.032705e-10	6.082283e-11	6.082283e-11
1.200000e+03	1.220000e+03	5.931181e-10	5.886441e-11	5.886441e-11
1.220000e+03	1.240000e+03	6.136363e-10	6.609126e-11	6.609126e-11
1.240000e+03	1.260000e+03	4.994989e-10	6.075809e-11	6.075809e-11
1.260000e+03	1.280000e+03	4.570491e-10	5.494056e-11	5.494056e-11
1.280000e+03	1.300000e+03	4.228448e-10	4.962904e-11	4.962904e-11
1.300000e+03	1.320000e+03	2.281520e-10	2.000139e-11	2.000139e-11
1.320000e+03	1.340000e+03	2.895627e-10	4.161409e-11	4.161409e-11
1.340000e+03	1.360000e+03	2.401519e-10	3.498749e-11	3.498749e-11
1.360000e+03	1.380000e+03	2.799782e-10	3.700848e-11	3.700848e-11
1.380000e+03	1.400000e+03	2.171165e-10	3.847540e-11	3.847540e-11
1.400000e+03	1.420000e+03	1.466086e-10	2.555489e-11	2.555489e-11
1.420000e+03	1.440000e+03	1.258519e-10	1.871981e-11	1.871981e-11
1.440000e+03	1.460000e+03	8.651428e-11	1.230105e-11	1.230105e-11
1.460000e+03	1.480000e+03	9.557064e-11	1.365745e-11	1.365745e-11
1.480000e+03	1.500000e+03	9.070559e-11	1.536620e-11	1.536620e-11
1.500000e+03	1.520000e+03	6.340004e-11	8.170357e-12	8.170357e-12
1.520000e+03	1.540000e+03	7.217442e-11	1.376398e-11	1.376398e-11
1.540000e+03	1.560000e+03	8.588042e-11	1.547906e-11	1.547906e-11
1.560000e+03	1.580000e+03	6.536096e-11	1.382790e-11	1.382790e-11
1.580000e+03	1.600000e+03	4.607355e-11	7.446927e-12	7.446927e-12
1.600000e+03	1.620000e+03	4.638171e-11	7.193721e-12	7.193721e-12
1.620000e+03	1.640000e+03	4.578248e-11	9.129238e-12	9.129238e-12
1.640000e+03	1.660000e+03	3.378550e-11	5.727659e-12	5.727659e-12
1.660000e+03	1.680000e+03	2.904101e-11	5.552396e-12	5.552396e-12
1.680000e+03	1.700000e+03	3.025190e-11	5.801160e-12	5.801160e-12
1.700000e+03	1.720000e+03	2.971463e-11	6.925883e-12	6.925883e-12
1.720000e+03	1.740000e+03	2.834909e-11	7.446426e-12	7.446426e-12
1.740000e+03	1.760000e+03	1.902531e-11	2.996005e-12	2.996005e-12
1.760000e+03	1.780000e+03	1.995528e-11	3.401826e-12	3.401826e-12
1.780000e+03	1.800000e+03	1.875900e-11	4.661413e-12	4.661413e-12
1.800000e+03	1.820000e+03	1.399347e-11	2.272739e-12	2.272739e-12
1.820000e+03	1.840000e+03	1.975986e-11	4.467035e-12	4.467035e-12
1.840000e+03	1.860000e+03	1.469876e-11	4.211374e-12	4.211374e-12
1.860000e+03	1.880000e+03	1.135895e-11	4.599174e-12	4.599174e-12
1.880000e+03	1.900000e+03	8.633587e-12	2.743076e-12	2.743076e-12
1.900000e+03	1.920000e+03	9.756921e-12	2.408390e-12	2.408390e-12
1.920000e+03	1.940000e+03	5.032780e-12	1.028063e-12	1.028063e-12
1.940000e+03	1.960000e+03	7.312873e-12	1.761722e-12	1.761722e-12
1.960000e+03	1.980000e+03	3.272515e-12	6.552535e-13	6.552535e-13
1.980000e+03	2.000000e+03	5.176324e-12	1.327780e-12	1.327780e-12
2.000000e+03	2.020000e+03	1.136681e-11	6.590809e-12	6.590809e-12
2.020000e+03	2.040000e+03	5.584923e-12	1.684055e-12	1.684055e-12
2.040000e+03	2.060000e+03	5.841731e-12	1.550117e-12	1.550117e-12
2.060000e+03	2.080000e+03	3.755376e-12	8.280606e-13	8.280606e-13
2.080000e+03	2.100000e+03	3.849821e-12	8.293258e-13	8.293258e-13
2.100000e+03	2.120000e+03	4.516910e-12	1.817693e-12	1.817693e-12
2.120000e+03	2.140000e+03	4.646435e-12	1.597283e-12	1.597283e-12
2.140000e+03	2.160000e+03	3.010389e-12	1.011301e-12	1.011301e-12
2.160000e+03	2.180000e+03	2.718098e-12	9.285702e-13	9.285702e-13
2.180000e+03	2.200000e+03	2.323907e-12	8.230998e-13	8.230998e-13
2.200000e+03	2.220000e+03	1.020589e-12	2.675990e-13	2.675990e-13
2.220000e+03	2.240000e+03	1.747850e-12	4.881612e-13	4.881612e-13
2.240000e+03	2.260000e+03	3.893124e-12	2.101884e-12	2.101884e-12
2.260000e+03	2.280000e+03	1.980545e-12	5.405512e-13	5.405512e-13
2.280000e+03	2.300000e+03	1.067560e-12	2.627395e-13	2.627395e-13
2.300000e+03	2.320000e+03	1.394556e-12	4.212039e-13	4.212039e-13
2.320000e+03	2.340000e+03	4.385912e-12	3.382929e-12	3.382929e-12
2.340000e+03	2.360000e+03	1.286455e-12	5.146879e-13	5.146879e-13
2.360000e+03	2.380000e+03	6.115142e-13	1.777312e-13	1.777312e-13
2.380000e+03	2.400000e+03	7.683601e-13	2.567409e-13	2.567409e-13
2.400000e+03	2.420000e+03	8.581009e-13	3.875088e-13	3.875088e-13
2.420000e+03	2.440000e+03	7.981528e-13	2.550172e-13	2.550172e-13
2.440000e+03	2.460000e+03	1.021413e-12	3.513654e-13	3.513654e-13
2.460000e+03	2.480000e+03	8.769051e-13	3.726438e-13	3.726438e-13
2.480000e+03	2.500000e+03	1.590765e-12	7.648421e-13	7.648421e-13
2.500000e+03	2.520000e+03	5.277883e-13	1.984991e-13	1.984991e-13
2.520000e+03	2.540000e+03	1.765439e-12	1.013507e-12	1.013507e-12
2.540000e+03	2.560000e+03	6.832662e-13	2.839899e-13	2.839899e-13
2.560000e+03	2.580000e+03	4.346818e-13	1.942792e-13	1.942792e-13
2.580000e+03	2.600000e+03	4.955804e-13	2.016687e-13	2.016687e-13
2.600000e+03	2.620000e+03	2.243953e-13	8.833868e-14	8.833868e-14
2.620000e+03	2.640000e+03	9.050591e-14	5.048928e-14	5.048928e-14
2.640000e+03	2.660000e+03	3.678816e-13	2.049905e-13	2.049905e-13
2.660000e+03	2.680000e+03	5.872838e-13	3.060873e-13	3.060873e-13
2.680000e+03	2.700000e+03	1.440678e-13	4.739067e-14	4.739067e-14
2.700000e+03	2.720000e+03	1.382348e-12	5.752488e-13	5.752488e-13
2.720000e+03	2.740000e+03	3.730421e-13	1.395701e-13	1.395701e-13
2.740000e+03	2.760000e+03	8.787473e-15	2.938943e-15	2.938943e-15
2.760000e+03	2.780000e+03	2.152786e-13	1.491057e-13	1.491057e-13
2.780000e+03	2.800000e+03	3.608342e-13	1.396557e-13	1.396557e-13
2.800000e+03	2.820000e+03	2.597136e-13	1.261517e-13	1.261517e-13
2.820000e+03	2.840000e+03	4.451771e-13	3.645919e-13	3.645919e-13
2.840000e+03	2.860000e+03	5.095971e-13	3.049142e-13	3.049142e-13
2.860000e+03	2.880000e+03	4.020347e-14	1.834355e-14	1.834355e-14
2.880000e+03	2.900000e+03	5.787630e-14	2.708910e-14	2.708910e-14
2.900000e+03	2.920000e+03	5.492396e-13	4.004263e-13	4.004263e-13
2.920000e+03	2.940000e+03	5.605773e-13	3.546041e-13	3.546041e-13
2.940000e+03	2.960000e+03	3.380813e-13	2.246509e-13	2.246509e-13
2.960000e+03	2.980000e+03	9.866170e-14	5.229199e-14	5.229199e-14
2.980000e+03	3.000000e+03	2.090192e-13	1.511892e-13	1.511892e-13
3.000000e+03	3.020000e+03	4.928290e-14	3.448042e-14	3.448042e-14
3.020000e+03	3.040000e+03	1.258985e-13	7.282589e-14	7.282589e-14
3.040000e+03	3.060000e+03	2.885561e-13	2.204753e-13	2.204753e-13
3.060000e+03	3.080000e+03	7.636773e-15	3.338841e-15	3.338841e-15
3.080000e+03	3.100000e+03	1.480909e-14	8.232482e-15	8.232482e-15
3.100000e+03	3.120000e+03	1.342829e-13	6.360271e-14	6.360271e-14
3.120000e+03	3.140000e+03	1.680022e-13	1.013815e-13	1.013815e-13
3.140000e+03	3.160000e+03	5.022283e-14	3.302172e-14	3.302172e-14
3.160000e+03	3.180000e+03	1.320213e-13	9.616860e-14	9.616860e-14
3.180000e+03	3.200000e+03	2.627291e-14	1.898978e-14	1.898978e-14
3.200000e+03	3.220000e+03	1.072300e-15	6.270842e-16	6.270842e-16
3.220000e+03	3.240000e+03	6.245874e-14	4.271725e-14	4.271725e-14
3.240000e+03	3.260000e+03	1.033625e-14	6.623976e-15	6.623976e-15
3.260000e+03	3.280000e+03	1.116875e-14	6.683981e-15	6.683981e-15
3.280000e+03	3.300000e+03	2.455175e-14	1.684243e-14	1.684243e-14
3.300000e+03	3.320000e+03	8.734211e-15	5.085887e-15	5.085887e-15
3.320000e+03	3.340000e+03	3.871705e-14	2.090208e-14	2.090208e-14
3.340000e+03	3.360000e+03	1.717198e-14	1.066996e-14	1.066996e-14
3.360000e+03	3.380000e+03	7.179553e-15	3.402239e-15	3.402239e-15
3.380000e+03	3.400000e+03	3.929530e-14	2.396451e-14	2.396451e-14
3.400000e+03	3.420000e+03	7.286393e-14	4.378965e-14	4.378965e-14
3.420000e+03	3.440000e+03	1.386441e-14	1.090085e-14	1.090085e-14
3.440000e+03	3.460000e+03	1.549132e-15	1.099676e-15	1.099676e-15
3.460000e+03	3.480000e+03	1.572524e-14	8.178598e-15	8.178598e-15
3.480000e+03	3.500000e+03	1.228502e-14	7.316706e-15	7.316706e-15
3.500000e+03	3.520000e+03	3.479145e-15	3.416273e-15	3.416273e-15
3.520000e+03	3.540000e+03	1.247644e-14	9.209003e-15	9.209003e-15
3.540000e+03	3.560000e+03	2.734039e-14	1.642086e-14	1.642086e-14
3.560000e+03	3.580000e+03	3.725914e-15	2.583640e-15	2.583640e-15
3.580000e+03	3.600000e+03	2.237669e-15	1.534617e-15	1.534617e-15
3.600000e+03	3.620000e+03	3.365564e-15	2.742573e-15	2.742573e-15
3.620000e+03	3.640000e+03	2.569248e-14	1.706831e-14	1.706831e-14
3.640000e+03	3.660000e+03	1.181985e-14	7.643984e-15	7.643984e-15
3.660000e+03	3.680000e+03	4.357116e-16	3.258818e-16	3.258818e-16
3.680000e+03	3.700000e+03	1.768164e-14	1.134384e-14	1.134384e-14
3.700000e+03	3.720000e+03	1.376225e-14	1.227458e-14	1.227458e-14
3.720000e+03	3.740000e+03	5.979316e-15	5.660086e-15	5.660086e-15
3.740000e+03	3.760000e+03	8.523777e-15	5.434408e-15	5.434408e-15
3.760000e+03	3.780000e+03	1.606892e-15	1.439666e-15	1.439666e-15
3.780000e+03	3.800000e+03	1.282311e-17	7.722047e-18	7.722047e-18
3.800000e+03	3.820000e+03	1.168785e-15	9.082480e-16	9.082480e-16
3.820000e+03	3.840000e+03	4.763730e-15	3.767543e-15	3.767543e-15
3.840000e+03	3.860000e+03	4.684893e-16	3.473531e-16	3.473531e-16
3.860000e+03	3.880000e+03	3.792824e-15	2.770385e-15	2.770385e-15
3.880000e+03	3.900000e+03	2.411646e-15	1.840267e-15	1.840267e-15
3.900000e+03	3.920000e+03	4.119032e-17	3.323746e-17	3.323746e-17
3.920000e+03	3.940000e+03	3.087779e-15	2.480827e-15	2.480827e-15
3.940000e+03	3.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.960000e+03	3.980000e+03	3.484834e-17	3.074003e-17	3.074003e-17
3.980000e+03	4.000000e+03	8.846885e-16	7.918369e-16	7.918369e-16
4.000000e+03	4.020000e+03	2.630956e-15	1.749444e-15	1.749444e-15
4.020000e+03	4.040000e+03	2.039674e-15	1.213142e-15	1.213142e-15
4.040000e+03	4.060000e+03	8.790648e-16	8.669406e-16	8.669406e-16
4.060000e+03	4.080000e+03	1.825942e-15	1.813210e-15	1.813210e-15
4.080000e+03	4.100000e+03	1.203819e-16	9.178603e-17	9.178603e-17
4.100000e+03	4.120000e+03	2.261529e-15	2.242391e-15	2.242391e-15
4.120000e+03	4.140000e+03	5.240985e-17	4.441914e-17	4.441914e-17
4.140000e+03	4.160000e+03	7.647234e-17	6.676633e-17	6.676633e-17
4.160000e+03	4.180000e+03	7.249991e-17	6.865808e-17	6.865808e-17
4.180000e+03	4.200000e+03	1.041207e-15	1.038541e-15	1.038541e-15
4.200000e+03	4.220000e+03	1.308503e-16	9.355967e-17	9.355967e-17
4.220000e+03	4.240000e+03	7.179683e-18	7.179682e-18	7.179682e-18
4.240000e+03	4.260000e+03	2.459831e-16	2.019640e-16	2.019640e-16
4.260000e+03	4.280000e+03	7.127181e-20	7.127181e-20	7.127181e-20
4.280000e+03	4.300000e+03	1.493731e-15	1.386634e-15	1.386634e-15
4.300000e+03	4.320000e+03	2.075422e-16	1.580014e-16	1.580014e-16
4.320000e+03	4.340000e+03	5.927185e-16	4.641878e-16	4.641878e-16
4.340000e+03	4.360000e+03	-7.432209e-17	8.053734e-17	8.053734e-17
4.360000e+03	4.380000e+03	2.862858e-18	2.861292e-18	2.861292e-18
4.380000e+03	4.400000e+03	1.501364e-16	1.500877e-16	1.500877e-16
4.400000e+03	4.420000e+03	1.785622e-17	1.690656e-17	1.690656e-17
4.420000e+03	4.440000e+03	1.381182e-16	1.376620e-16	1.376620e-16
4.440000e+03	4.460000e+03	5.325289e-16	5.355025e-16	5.355025e-16
4.460000e+03	4.480000e+03	2.500342e-16	2.532196e-16	2.532196e-16
4.480000e+03	4.500000e+03	2.829239e-16	2.758134e-16	2.758134e-16
4.500000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.540000e+03	2.874599e-17	2.310753e-17	2.310753e-17
4.540000e+03	4.560000e+03	1.072549e-16	1.029902e-16	1.029902e-16
4.560000e+03	4.580000e+03	3.916241e-19	3.916241e-19	3.916241e-19
4.580000e+03	4.600000e+03	1.889414e-17	1.889414e-17	1.889414e-17
4.600000e+03	4.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+03	4.640000e+03	5.883207e-18	5.842327e-18	5.842327e-18
4.640000e+03	4.660000e+03	8.525955e-16	7.615485e-16	7.615485e-16
4.660000e+03	4.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+03	4.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+03	4.720000e+03	1.036328e-16	6.775603e-17	6.775603e-17
4.720000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.760000e+03	1.347039e-19	1.355741e-19	1.355741e-19
4.760000e+03	4.780000e+03	2.961946e-18	2.961946e-18	2.961946e-18
4.780000e+03	4.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.840000e+03	1.703415e-16	1.702512e-16	1.702512e-16
4.840000e+03	4.860000e+03	5.233905e-21	5.233905e-21	5.233905e-21
4.860000e+03	4.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+03	4.900000e+03	-1.301975e-19	1.301975e-19	1.301975e-19
4.900000e+03	4.920000e+03	9.187294e-18	8.263445e-18	8.263445e-18
4.920000e+03	4.940000e+03	1.015854e-17	1.015854e-17	1.015854e-17
4.940000e+03	4.960000e+03	6.608926e-21	6.608926e-21	6.608926e-21
4.960000e+03	4.980000e+03	5.672111e-18	5.666398e-18	5.666398e-18
4.980000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+03	5.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+03	5.040000e+03	4.700156e-19	4.700156e-19	4.700156e-19
5.040000e+03	5.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+03	5.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+03	5.100000e+03	1.140679e-19	6.942981e-20	6.942981e-20
5.100000e+03	5.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.160000e+03	4.650611e-19	4.650611e-19	4.650611e-19
5.160000e+03	5.180000e+03	1.093788e-16	1.093788e-16	1.093788e-16
5.180000e+03	5.200000e+03	4.058433e-20	4.058433e-20	4.058433e-20
5.200000e+03	5.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+03	5.280000e+03	5.148638e-22	5.148638e-22	5.148638e-22
5.280000e+03	5.300000e+03	9.495130e-20	9.477496e-20	9.477496e-20
5.300000e+03	5.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.360000e+03	6.912202e-19	6.912202e-19	6.912202e-19
5.360000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.400000e+03	3.729620e-17	3.729728e-17	3.729728e-17
5.400000e+03	5.420000e+03	1.561959e-18	1.561959e-18	1.561959e-18
5.420000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.520000e+03	3.089124e-19	3.089124e-19	3.089124e-19
5.520000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+03	5.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+03	8.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+03	8.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+03	8.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+03	8.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+03	8.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+03	8.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+03	8.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+03	8.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+03	8.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+03	8.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+03	8.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+03	8.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+03	8.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+03	8.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+03	8.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+03	8.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+03	8.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+03	8.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+03	8.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+03	8.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+03	8.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+03	8.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+03	8.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+03	8.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+03	8.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+03	8.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+03	8.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+03	8.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+03	8.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+03	8.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+03	8.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+03	8.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+03	8.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+03	8.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+03	8.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+03	8.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+03	8.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+03	8.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+03	8.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+03	8.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+03	8.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+03	8.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+03	8.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+03	8.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+03	8.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+03	8.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+03	8.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+03	8.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+03	8.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+03	9.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+03	9.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+03	9.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+03	9.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+03	9.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+03	9.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+03	9.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+03	9.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+03	9.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+03	9.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+03	9.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+03	9.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+03	9.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+03	9.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+03	9.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+03	9.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+03	9.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+03	9.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+03	9.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+03	9.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+03	9.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+03	9.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+03	9.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+03	9.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+03	9.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+03	9.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+03	9.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+03	9.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+03	9.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+03	9.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+03	9.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+03	9.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+03	9.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+03	9.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+03	9.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+03	9.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+03	9.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+03	9.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+03	9.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+03	9.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+03	9.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+03	9.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+03	9.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+03	9.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+03	9.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+03	9.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+03	9.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+03	9.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.002000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+04	1.004000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+04	1.006000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+04	1.008000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+04	1.010000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+04	1.012000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+04	1.014000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+04	1.016000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+04	1.018000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.022000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+04	1.024000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+04	1.026000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+04	1.028000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+04	1.030000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+04	1.032000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+04	1.034000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+04	1.036000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+04	1.038000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.042000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+04	1.044000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+04	1.046000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+04	1.048000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+04	1.050000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+04	1.052000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+04	1.054000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+04	1.056000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+04	1.058000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.062000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+04	1.064000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+04	1.066000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+04	1.068000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+04	1.070000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+04	1.072000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+04	1.074000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+04	1.076000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+04	1.078000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.082000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+04	1.084000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+04	1.086000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+04	1.088000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+04	1.090000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+04	1.092000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+04	1.094000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+04	1.096000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+04	1.098000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.102000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+04	1.104000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+04	1.106000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+04	1.108000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+04	1.110000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+04	1.112000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+04	1.114000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+04	1.116000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+04	1.118000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.122000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+04	1.124000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+04	1.126000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+04	1.128000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+04	1.130000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+04	1.132000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+04	1.134000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+04	1.136000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+04	1.138000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.142000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.146000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.150000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+04	1.152000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+04	1.154000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+04	1.156000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+04	1.158000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.162000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+04	1.164000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+04	1.166000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+04	1.168000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+04	1.170000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.174000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+04	1.176000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+04	1.178000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.182000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+04	1.184000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+04	1.186000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.190000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+04	1.192000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+04	1.194000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.198000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.202000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.206000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.210000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.214000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.218000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.222000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.226000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.230000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.234000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.238000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.242000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.246000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.250000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.254000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.258000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.262000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.266000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.270000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.274000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.278000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.282000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.286000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.290000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.294000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.298000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /lo-t[Nominal]
ErrorBreakdown={0: {"": {up: 0, dn: 0}}, 1: {"": {up: 4.966224269863403e-07, dn: 4.966224269863403e-07}}, 2: {"": {up: 4.367015577093903e-07, dn: 4.367015577093903e-07}}, 3: {"": {up: 3.522529091115187e-07, dn: 3.522529091115187e-07}}, 4: {"": {up: 2.674133148059178e-07, dn: 2.674133148059178e-07}}, 5: {"": {up: 2.047744157295516e-07, dn: 2.047744157295516e-07}}, 6: {"": {up: 1.561916332986502e-07, dn: 1.561916332986502e-07}}, 7: {"": {up: 1.247949737581021e-07, dn: 1.247949737581021e-07}}, 8: {"": {up: 9.570791484302413e-08, dn: 9.570791484302413e-08}}, 9: {"": {up: 7.752503527472256e-08, dn: 7.752503527472256e-08}}, 10: {"": {up: 6.059233229433579e-08, dn: 6.059233229433579e-08}}, 11: {"": {up: 4.441984483704693e-08, dn: 4.441984483704693e-08}}, 12: {"": {up: 3.575068271528359e-08, dn: 3.575068271528359e-08}}, 13: {"": {up: 3.00109805727745e-08, dn: 3.00109805727745e-08}}, 14: {"": {up: 2.462562002756537e-08, dn: 2.462562002756537e-08}}, 15: {"": {up: 1.878399800908329e-08, dn: 1.878399800908329e-08}}, 16: {"": {up: 1.333978694398717e-08, dn: 1.333978694398717e-08}}, 17: {"": {up: 1.236291640913336e-08, dn: 1.236291640913336e-08}}, 18: {"": {up: 1.130921613425371e-08, dn: 1.130921613425371e-08}}, 19: {"": {up: 6.036986627333146e-09, dn: 6.036986627333146e-09}}, 20: {"": {up: 5.368297503215713e-09, dn: 5.368297503215713e-09}}, 21: {"": {up: 3.956557263101228e-09, dn: 3.956557263101228e-09}}, 22: {"": {up: 2.767453672559028e-09, dn: 2.767453672559028e-09}}, 23: {"": {up: 2.700138628224705e-09, dn: 2.700138628224705e-09}}, 24: {"": {up: 1.861977101771738e-09, dn: 1.861977101771738e-09}}, 25: {"": {up: 2.431391120113847e-09, dn: 2.431391120113847e-09}}, 26: {"": {up: 1.072588720885849e-09, dn: 1.072588720885849e-09}}, 27: {"": {up: 5.595543484774834e-09, dn: 5.595543484774834e-09}}, 28: {"": {up: 7.37983494426249e-10, dn: 7.37983494426249e-10}}, 29: {"": {up: 8.359308771216186e-10, dn: 8.359308771216186e-10}}, 30: {"": {up: 5.256272172175021e-10, dn: 5.256272172175021e-10}}, 31: {"": {up: 2.706161503394574e-10, dn: 2.706161503394574e-10}}, 32: {"": {up: 9.724533623718988e-10, dn: 9.724533623718988e-10}}, 33: {"": {up: 2.920517024080481e-10, dn: 2.920517024080481e-10}}, 34: {"": {up: 2.005965467616486e-10, dn: 2.005965467616486e-10}}, 35: {"": {up: 2.884774457982041e-10, dn: 2.884774457982041e-10}}, 36: {"": {up: 1.585241829085971e-10, dn: 1.585241829085971e-10}}, 37: {"": {up: 8.608104927740573e-11, dn: 8.608104927740573e-11}}, 38: {"": {up: 7.312794762263314e-11, dn: 7.312794762263314e-11}}, 39: {"": {up: 1.397523377875222e-10, dn: 1.397523377875222e-10}}, 40: {"": {up: 6.287072386854507e-11, dn: 6.287072386854507e-11}}, 41: {"": {up: 2.471935394856088e-10, dn: 2.471935394856088e-10}}, 42: {"": {up: 6.42121525372024e-11, dn: 6.42121525372024e-11}}, 43: {"": {up: 3.039461597226755e-11, dn: 3.039461597226755e-11}}, 44: {"": {up: 2.008626977361164e-11, dn: 2.008626977361164e-11}}, 45: {"": {up: 1.58110439086857e-11, dn: 1.58110439086857e-11}}, 46: {"": {up: 3.780444182482447e-11, dn: 3.780444182482447e-11}}, 47: {"": {up: 1.36228249373579e-11, dn: 1.36228249373579e-11}}, 48: {"": {up: 8.587978020336244e-12, dn: 8.587978020336244e-12}}, 49: {"": {up: 1.590177145654696e-11, dn: 1.590177145654696e-11}}, 50: {"": {up: 5.419117166374409e-12, dn: 5.419117166374409e-12}}, 51: {"": {up: 8.197718631280797e-12, dn: 8.197718631280797e-12}}, 52: {"": {up: 2.057686699600296e-11, dn: 2.057686699600296e-11}}, 53: {"": {up: 3.10083220933084e-12, dn: 3.10083220933084e-12}}, 54: {"": {up: 4.000335538666735e-12, dn: 4.000335538666735e-12}}, 55: {"": {up: 2.76068411452586e-12, dn: 2.76068411452586e-12}}, 56: {"": {up: 1.425370028574663e-11, dn: 1.425370028574663e-11}}, 57: {"": {up: 2.517915475541242e-12, dn: 2.517915475541242e-12}}, 58: {"": {up: 1.122793718994334e-11, dn: 1.122793718994334e-11}}, 59: {"": {up: 1.074555389074847e-11, dn: 1.074555389074847e-11}}, 60: {"": {up: 6.082467409046027e-13, dn: 6.082467409046027e-13}}, 61: {"": {up: 4.881310523675488e-13, dn: 4.881310523675488e-13}}, 62: {"": {up: 7.85244753041844e-13, dn: 7.85244753041844e-13}}, 63: {"": {up: 3.931276719931366e-13, dn: 3.931276719931366e-13}}, 64: {"": {up: 2.874961404940905e-13, dn: 2.874961404940905e-13}}, 65: {"": {up: 4.442564109487416e-13, dn: 4.442564109487416e-13}}, 66: {"": {up: 2.461534347736069e-12, dn: 2.461534347736069e-12}}, 67: {"": {up: 6.424911739675858e-14, dn: 6.424911739675858e-14}}, 68: {"": {up: 6.167914155225617e-13, dn: 6.167914155225617e-13}}, 69: {"": {up: 1.697711790465676e-13, dn: 1.697711790465676e-13}}, 70: {"": {up: 1.297737281970873e-13, dn: 1.297737281970873e-13}}, 71: {"": {up: 7.255453679214163e-13, dn: 7.255453679214163e-13}}, 72: {"": {up: 8.653833451657559e-13, dn: 8.653833451657559e-13}}, 73: {"": {up: 4.088039808833685e-13, dn: 4.088039808833685e-13}}, 74: {"": {up: 5.180678330437937e-14, dn: 5.180678330437937e-14}}, 75: {"": {up: 6.601220264825359e-13, dn: 6.601220264825359e-13}}, 76: {"": {up: 5.927372461493864e-13, dn: 5.927372461493864e-13}}, 77: {"": {up: 1.203818668786087e-13, dn: 1.203818668786087e-13}}, 78: {"": {up: 2.048518085727084e-14, dn: 2.048518085727084e-14}}, 79: {"": {up: 2.403397351820229e-14, dn: 2.403397351820229e-14}}, 80: {"": {up: 6.102032427396331e-14, dn: 6.102032427396331e-14}}, 81: {"": {up: 5.863673341890251e-14, dn: 5.863673341890251e-14}}, 82: {"": {up: 2.563905670298534e-14, dn: 2.563905670298534e-14}}, 83: {"": {up: 7.26733242145345e-15, dn: 7.26733242145345e-15}}, 84: {"": {up: 1.519723349805914e-13, dn: 1.519723349805914e-13}}, 85: {"": {up: 8.606189999096742e-15, dn: 8.606189999096742e-15}}, 86: {"": {up: 2.772662754508849e-13, dn: 2.772662754508849e-13}}, 87: {"": {up: 7.115514158088596e-14, dn: 7.115514158088596e-14}}, 88: {"": {up: 4.64199627403933e-15, dn: 4.64199627403933e-15}}, 89: {"": {up: 1.242821960032068e-15, dn: 1.242821960032068e-15}}, 90: {"": {up: 3.851637072205302e-15, dn: 3.851637072205302e-15}}, 91: {"": {up: 6.551672981580609e-15, dn: 6.551672981580609e-15}}, 92: {"": {up: 4.780669814501381e-15, dn: 4.780669814501381e-15}}, 93: {"": {up: 3.113300993704937e-16, dn: 3.113300993704937e-16}}, 94: {"": {up: 1.434519087004545e-15, dn: 1.434519087004545e-15}}, 95: {"": {up: 5.921816290169481e-15, dn: 5.921816290169481e-15}}, 96: {"": {up: 8.622674325329498e-14, dn: 8.622674325329498e-14}}, 97: {"": {up: 6.142506877985588e-14, dn: 6.142506877985588e-14}}, 98: {"": {up: 1.239038732806228e-15, dn: 1.239038732806228e-15}}, 99: {"": {up: 2.264744354438185e-16, dn: 2.264744354438185e-16}}, 100: {"": {up: 1.923927910393802e-17, dn: 1.923927910393802e-17}}, 101: {"": {up: 3.476966475170998e-15, dn: 3.476966475170998e-15}}, 102: {"": {up: 6.665149973383132e-16, dn: 6.665149973383132e-16}}, 103: {"": {up: 4.319468088201991e-16, dn: 4.319468088201991e-16}}, 104: {"": {up: 9.151134332171935e-16, dn: 9.151134332171935e-16}}, 105: {"": {up: 8.072506641941538e-16, dn: 8.072506641941538e-16}}, 106: {"": {up: 1.485359055976197e-14, dn: 1.485359055976197e-14}}, 107: {"": {up: 1.444749931079583e-16, dn: 1.444749931079583e-16}}, 108: {"": {up: 7.743467195772564e-19, dn: 7.743467195772564e-19}}, 109: {"": {up: 4.570229854132059e-16, dn: 4.570229854132059e-16}}, 110: {"": {up: 4.984451742506018e-18, dn: 4.984451742506018e-18}}, 111: {"": {up: 1.375317656259457e-16, dn: 1.375317656259457e-16}}, 112: {"": {up: 7.264993153940355e-17, dn: 7.264993153940355e-17}}, 113: {"": {up: 1.770525769355741e-17, dn: 1.770525769355741e-17}}, 114: {"": {up: 1.667428227385197e-15, dn: 1.667428227385197e-15}}, 115: {"": {up: 2.442664952658063e-16, dn: 2.442664952658063e-16}}, 116: {"": {up: 1.09894756729292e-16, dn: 1.09894756729292e-16}}, 117: {"": {up: 7.78567036269027e-17, dn: 7.78567036269027e-17}}, 118: {"": {up: 1.62540745364953e-14, dn: 1.62540745364953e-14}}, 119: {"": {up: 4.826554978676123e-16, dn: 4.826554978676123e-16}}, 120: {"": {up: 8.079963550523234e-17, dn: 8.079963550523234e-17}}, 121: {"": {up: 0, dn: 0}}, 122: {"": {up: 8.739619815154407e-18, dn: 8.739619815154407e-18}}, 123: {"": {up: 2.659011818568659e-17, dn: 2.659011818568659e-17}}, 124: {"": {up: 2.522269365893385e-15, dn: 2.522269365893385e-15}}, 125: {"": {up: 0, dn: 0}}, 126: {"": {up: 2.391237655172595e-17, dn: 2.391237655172595e-17}}, 127: {"": {up: 6.404598550254719e-16, dn: 6.404598550254719e-16}}, 128: {"": {up: 0, dn: 0}}, 129: {"": {up: 3.90567858162517e-16, dn: 3.90567858162517e-16}}, 130: {"": {up: 2.651902803457673e-17, dn: 2.651902803457673e-17}}, 131: {"": {up: 1.045791331748573e-17, dn: 1.045791331748573e-17}}, 132: {"": {up: 4.26099337343814e-18, dn: 4.26099337343814e-18}}, 133: {"": {up: 0, dn: 0}}, 134: {"": {up: 2.749131671184302e-17, dn: 2.749131671184302e-17}}, 135: {"": {up: 4.787338489675871e-20, dn: 4.787338489675871e-20}}, 136: {"": {up: 0, dn: 0}}, 137: {"": {up: 2.234433463927836e-21, dn: 2.234433463927836e-21}}, 138: {"": {up: 1.745846519629146e-22, dn: 1.745846519629146e-22}}, 139: {"": {up: 0, dn: 0}}, 140: {"": {up: 4.168975187355103e-18, dn: 4.168975187355103e-18}}, 141: {"": {up: 0, dn: 0}}, 142: {"": {up: 0, dn: 0}}, 143: {"": {up: 4.921047913930373e-21, dn: 4.921047913930373e-21}}, 144: {"": {up: 1.198745167182267e-20, dn: 1.198745167182267e-20}}, 145: {"": {up: 3.330228091001993e-21, dn: 3.330228091001993e-21}}, 146: {"": {up: 1.248253910194424e-16, dn: 1.248253910194424e-16}}, 147: {"": {up: 2.762461073457155e-17, dn: 2.762461073457155e-17}}, 148: {"": {up: 0, dn: 0}}, 149: {"": {up: 0, dn: 0}}, 150: {"": {up: 0, dn: 0}}, 151: {"": {up: 0, dn: 0}}, 152: {"": {up: 0, dn: 0}}, 153: {"": {up: 0, dn: 0}}, 154: {"": {up: 0, dn: 0}}, 155: {"": {up: 5.329914379010937e-17, dn: 5.329914379010937e-17}}, 156: {"": {up: 4.899224649346852e-17, dn: 4.899224649346852e-17}}, 157: {"": {up: 0, dn: 0}}, 158: {"": {up: 0, dn: 0}}, 159: {"": {up: 0, dn: 0}}, 160: {"": {up: 0, dn: 0}}, 161: {"": {up: 0, dn: 0}}, 162: {"": {up: 0, dn: 0}}, 163: {"": {up: 0, dn: 0}}, 164: {"": {up: 2.665137776700252e-18, dn: 2.665137776700252e-18}}, 165: {"": {up: 0, dn: 0}}, 166: {"": {up: 0, dn: 0}}, 167: {"": {up: 0, dn: 0}}, 168: {"": {up: 0, dn: 0}}, 169: {"": {up: 0, dn: 0}}, 170: {"": {up: 0, dn: 0}}, 171: {"": {up: 5.227914562739482e-21, dn: 5.227914562739482e-21}}, 172: {"": {up: 0, dn: 0}}, 173: {"": {up: 1.660586404613122e-20, dn: 1.660586404613122e-20}}, 174: {"": {up: 0, dn: 0}}, 175: {"": {up: 0, dn: 0}}, 176: {"": {up: 0, dn: 0}}, 177: {"": {up: 0, dn: 0}}, 178: {"": {up: 0, dn: 0}}, 179: {"": {up: 0, dn: 0}}, 180: {"": {up: 0, dn: 0}}, 181: {"": {up: 0, dn: 0}}, 182: {"": {up: 0, dn: 0}}, 183: {"": {up: 8.982187419227375e-21, dn: 8.982187419227375e-21}}, 184: {"": {up: 0, dn: 0}}, 185: {"": {up: 0, dn: 0}}, 186: {"": {up: 0, dn: 0}}, 187: {"": {up: 0, dn: 0}}, 188: {"": {up: 2.143501994541842e-26, dn: 2.143501994541842e-26}}, 189: {"": {up: 0, dn: 0}}, 190: {"": {up: 0, dn: 0}}, 191: {"": {up: 0, dn: 0}}, 192: {"": {up: 0, dn: 0}}, 193: {"": {up: 0, dn: 0}}, 194: {"": {up: 0, dn: 0}}, 195: {"": {up: 0, dn: 0}}, 196: {"": {up: 0, dn: 0}}, 197: {"": {up: 0, dn: 0}}, 198: {"": {up: 0, dn: 0}}, 199: {"": {up: 0, dn: 0}}, 200: {"": {up: 3.803531637525407e-21, dn: 3.803531637525407e-21}}, 201: {"": {up: 0, dn: 0}}, 202: {"": {up: 0, dn: 0}}, 203: {"": {up: 2.536010469621543e-22, dn: 2.536010469621543e-22}}, 204: {"": {up: 0, dn: 0}}, 205: {"": {up: 0, dn: 0}}, 206: {"": {up: 0, dn: 0}}, 207: {"": {up: 0, dn: 0}}, 208: {"": {up: 0, dn: 0}}, 209: {"": {up: 0, dn: 0}}, 210: {"": {up: 0, dn: 0}}, 211: {"": {up: 0, dn: 0}}, 212: {"": {up: 0, dn: 0}}, 213: {"": {up: 0, dn: 0}}, 214: {"": {up: 0, dn: 0}}, 215: {"": {up: 0, dn: 0}}, 216: {"": {up: 0, dn: 0}}, 217: {"": {up: 0, dn: 0}}, 218: {"": {up: 0, dn: 0}}, 219: {"": {up: 0, dn: 0}}, 220: {"": {up: 0, dn: 0}}, 221: {"": {up: 0, dn: 0}}, 222: {"": {up: 0, dn: 0}}, 223: {"": {up: 0, dn: 0}}, 224: {"": {up: 0, dn: 0}}, 225: {"": {up: 0, dn: 0}}, 226: {"": {up: 0, dn: 0}}, 227: {"": {up: 0, dn: 0}}, 228: {"": {up: 0, dn: 0}}, 229: {"": {up: 0, dn: 0}}, 230: {"": {up: 0, dn: 0}}, 231: {"": {up: 0, dn: 0}}, 232: {"": {up: 0, dn: 0}}, 233: {"": {up: 0, dn: 0}}, 234: {"": {up: 0, dn: 0}}, 235: {"": {up: 0, dn: 0}}, 236: {"": {up: 0, dn: 0}}, 237: {"": {up: 0, dn: 0}}, 238: {"": {up: 0, dn: 0}}, 239: {"": {up: 0, dn: 0}}, 240: {"": {up: 0, dn: 0}}, 241: {"": {up: 0, dn: 0}}, 242: {"": {up: 0, dn: 0}}, 243: {"": {up: 0, dn: 0}}, 244: {"": {up: 0, dn: 0}}, 245: {"": {up: 0, dn: 0}}, 246: {"": {up: 0, dn: 0}}, 247: {"": {up: 0, dn: 0}}, 248: {"": {up: 0, dn: 0}}, 249: {"": {up: 0, dn: 0}}, 250: {"": {up: 0, dn: 0}}, 251: {"": {up: 0, dn: 0}}, 252: {"": {up: 0, dn: 0}}, 253: {"": {up: 0, dn: 0}}, 254: {"": {up: 0, dn: 0}}, 255: {"": {up: 0, dn: 0}}, 256: {"": {up: 0, dn: 0}}, 257: {"": {up: 0, dn: 0}}, 258: {"": {up: 0, dn: 0}}, 259: {"": {up: 0, dn: 0}}, 260: {"": {up: 0, dn: 0}}, 261: {"": {up: 0, dn: 0}}, 262: {"": {up: 0, dn: 0}}, 263: {"": {up: 0, dn: 0}}, 264: {"": {up: 0, dn: 0}}, 265: {"": {up: 0, dn: 0}}, 266: {"": {up: 0, dn: 0}}, 267: {"": {up: 0, dn: 0}}, 268: {"": {up: 0, dn: 0}}, 269: {"": {up: 0, dn: 0}}, 270: {"": {up: 0, dn: 0}}, 271: {"": {up: 0, dn: 0}}, 272: {"": {up: 0, dn: 0}}, 273: {"": {up: 0, dn: 0}}, 274: {"": {up: 0, dn: 0}}, 275: {"": {up: 0, dn: 0}}, 276: {"": {up: 0, dn: 0}}, 277: {"": {up: 0, dn: 0}}, 278: {"": {up: 0, dn: 0}}, 279: {"": {up: 0, dn: 0}}, 280: {"": {up: 0, dn: 0}}, 281: {"": {up: 0, dn: 0}}, 282: {"": {up: 0, dn: 0}}, 283: {"": {up: 0, dn: 0}}, 284: {"": {up: 0, dn: 0}}, 285: {"": {up: 0, dn: 0}}, 286: {"": {up: 0, dn: 0}}, 287: {"": {up: 0, dn: 0}}, 288: {"": {up: 0, dn: 0}}, 289: {"": {up: 0, dn: 0}}, 290: {"": {up: 0, dn: 0}}, 291: {"": {up: 0, dn: 0}}, 292: {"": {up: 0, dn: 0}}, 293: {"": {up: 0, dn: 0}}, 294: {"": {up: 0, dn: 0}}, 295: {"": {up: 0, dn: 0}}, 296: {"": {up: 0, dn: 0}}, 297: {"": {up: 0, dn: 0}}, 298: {"": {up: 0, dn: 0}}, 299: {"": {up: 0, dn: 0}}, 300: {"": {up: 0, dn: 0}}, 301: {"": {up: 0, dn: 0}}, 302: {"": {up: 0, dn: 0}}, 303: {"": {up: 0, dn: 0}}, 304: {"": {up: 0, dn: 0}}, 305: {"": {up: 0, dn: 0}}, 306: {"": {up: 0, dn: 0}}, 307: {"": {up: 0, dn: 0}}, 308: {"": {up: 0, dn: 0}}, 309: {"": {up: 0, dn: 0}}, 310: {"": {up: 0, dn: 0}}, 311: {"": {up: 0, dn: 0}}, 312: {"": {up: 0, dn: 0}}, 313: {"": {up: 0, dn: 0}}, 314: {"": {up: 0, dn: 0}}, 315: {"": {up: 0, dn: 0}}, 316: {"": {up: 0, dn: 0}}, 317: {"": {up: 0, dn: 0}}, 318: {"": {up: 0, dn: 0}}, 319: {"": {up: 0, dn: 0}}, 320: {"": {up: 0, dn: 0}}, 321: {"": {up: 0, dn: 0}}, 322: {"": {up: 0, dn: 0}}, 323: {"": {up: 0, dn: 0}}, 324: {"": {up: 0, dn: 0}}, 325: {"": {up: 0, dn: 0}}, 326: {"": {up: 0, dn: 0}}, 327: {"": {up: 0, dn: 0}}, 328: {"": {up: 0, dn: 0}}, 329: {"": {up: 0, dn: 0}}, 330: {"": {up: 0, dn: 0}}, 331: {"": {up: 0, dn: 0}}, 332: {"": {up: 0, dn: 0}}, 333: {"": {up: 0, dn: 0}}, 334: {"": {up: 0, dn: 0}}, 335: {"": {up: 0, dn: 0}}, 336: {"": {up: 0, dn: 0}}, 337: {"": {up: 0, dn: 0}}, 338: {"": {up: 0, dn: 0}}, 339: {"": {up: 0, dn: 0}}, 340: {"": {up: 0, dn: 0}}, 341: {"": {up: 0, dn: 0}}, 342: {"": {up: 0, dn: 0}}, 343: {"": {up: 0, dn: 0}}, 344: {"": {up: 0, dn: 0}}, 345: {"": {up: 0, dn: 0}}, 346: {"": {up: 0, dn: 0}}, 347: {"": {up: 0, dn: 0}}, 348: {"": {up: 0, dn: 0}}, 349: {"": {up: 0, dn: 0}}, 350: {"": {up: 0, dn: 0}}, 351: {"": {up: 0, dn: 0}}, 352: {"": {up: 0, dn: 0}}, 353: {"": {up: 0, dn: 0}}, 354: {"": {up: 0, dn: 0}}, 355: {"": {up: 0, dn: 0}}, 356: {"": {up: 0, dn: 0}}, 357: {"": {up: 0, dn: 0}}, 358: {"": {up: 0, dn: 0}}, 359: {"": {up: 0, dn: 0}}, 360: {"": {up: 0, dn: 0}}, 361: {"": {up: 0, dn: 0}}, 362: {"": {up: 0, dn: 0}}, 363: {"": {up: 0, dn: 0}}, 364: {"": {up: 0, dn: 0}}, 365: {"": {up: 0, dn: 0}}, 366: {"": {up: 0, dn: 0}}, 367: {"": {up: 0, dn: 0}}, 368: {"": {up: 0, dn: 0}}, 369: {"": {up: 0, dn: 0}}, 370: {"": {up: 0, dn: 0}}, 371: {"": {up: 0, dn: 0}}, 372: {"": {up: 0, dn: 0}}, 373: {"": {up: 0, dn: 0}}, 374: {"": {up: 0, dn: 0}}, 375: {"": {up: 0, dn: 0}}, 376: {"": {up: 0, dn: 0}}, 377: {"": {up: 0, dn: 0}}, 378: {"": {up: 0, dn: 0}}, 379: {"": {up: 0, dn: 0}}, 380: {"": {up: 0, dn: 0}}, 381: {"": {up: 0, dn: 0}}, 382: {"": {up: 0, dn: 0}}, 383: {"": {up: 0, dn: 0}}, 384: {"": {up: 0, dn: 0}}, 385: {"": {up: 0, dn: 0}}, 386: {"": {up: 0, dn: 0}}, 387: {"": {up: 0, dn: 0}}, 388: {"": {up: 0, dn: 0}}, 389: {"": {up: 0, dn: 0}}, 390: {"": {up: 0, dn: 0}}, 391: {"": {up: 0, dn: 0}}, 392: {"": {up: 0, dn: 0}}, 393: {"": {up: 0, dn: 0}}, 394: {"": {up: 0, dn: 0}}, 395: {"": {up: 0, dn: 0}}, 396: {"": {up: 0, dn: 0}}, 397: {"": {up: 0, dn: 0}}, 398: {"": {up: 0, dn: 0}}, 399: {"": {up: 0, dn: 0}}, 400: {"": {up: 0, dn: 0}}, 401: {"": {up: 0, dn: 0}}, 402: {"": {up: 0, dn: 0}}, 403: {"": {up: 0, dn: 0}}, 404: {"": {up: 0, dn: 0}}, 405: {"": {up: 0, dn: 0}}, 406: {"": {up: 0, dn: 0}}, 407: {"": {up: 0, dn: 0}}, 408: {"": {up: 0, dn: 0}}, 409: {"": {up: 0, dn: 0}}, 410: {"": {up: 0, dn: 0}}, 411: {"": {up: 0, dn: 0}}, 412: {"": {up: 0, dn: 0}}, 413: {"": {up: 0, dn: 0}}, 414: {"": {up: 0, dn: 0}}, 415: {"": {up: 0, dn: 0}}, 416: {"": {up: 0, dn: 0}}, 417: {"": {up: 0, dn: 0}}, 418: {"": {up: 0, dn: 0}}, 419: {"": {up: 0, dn: 0}}, 420: {"": {up: 0, dn: 0}}, 421: {"": {up: 0, dn: 0}}, 422: {"": {up: 0, dn: 0}}, 423: {"": {up: 0, dn: 0}}, 424: {"": {up: 0, dn: 0}}, 425: {"": {up: 0, dn: 0}}, 426: {"": {up: 0, dn: 0}}, 427: {"": {up: 0, dn: 0}}, 428: {"": {up: 0, dn: 0}}, 429: {"": {up: 0, dn: 0}}, 430: {"": {up: 0, dn: 0}}, 431: {"": {up: 0, dn: 0}}, 432: {"": {up: 0, dn: 0}}, 433: {"": {up: 0, dn: 0}}, 434: {"": {up: 0, dn: 0}}, 435: {"": {up: 0, dn: 0}}, 436: {"": {up: 0, dn: 0}}, 437: {"": {up: 0, dn: 0}}, 438: {"": {up: 0, dn: 0}}, 439: {"": {up: 0, dn: 0}}, 440: {"": {up: 0, dn: 0}}, 441: {"": {up: 0, dn: 0}}, 442: {"": {up: 0, dn: 0}}, 443: {"": {up: 0, dn: 0}}, 444: {"": {up: 0, dn: 0}}, 445: {"": {up: 0, dn: 0}}, 446: {"": {up: 0, dn: 0}}, 447: {"": {up: 0, dn: 0}}, 448: {"": {up: 0, dn: 0}}, 449: {"": {up: 0, dn: 0}}, 450: {"": {up: 0, dn: 0}}, 451: {"": {up: 0, dn: 0}}, 452: {"": {up: 0, dn: 0}}, 453: {"": {up: 0, dn: 0}}, 454: {"": {up: 0, dn: 0}}, 455: {"": {up: 0, dn: 0}}, 456: {"": {up: 0, dn: 0}}, 457: {"": {up: 0, dn: 0}}, 458: {"": {up: 0, dn: 0}}, 459: {"": {up: 0, dn: 0}}, 460: {"": {up: 0, dn: 0}}, 461: {"": {up: 0, dn: 0}}, 462: {"": {up: 0, dn: 0}}, 463: {"": {up: 0, dn: 0}}, 464: {"": {up: 0, dn: 0}}, 465: {"": {up: 0, dn: 0}}, 466: {"": {up: 0, dn: 0}}, 467: {"": {up: 0, dn: 0}}, 468: {"": {up: 0, dn: 0}}, 469: {"": {up: 0, dn: 0}}, 470: {"": {up: 0, dn: 0}}, 471: {"": {up: 0, dn: 0}}, 472: {"": {up: 0, dn: 0}}, 473: {"": {up: 0, dn: 0}}, 474: {"": {up: 0, dn: 0}}, 475: {"": {up: 0, dn: 0}}, 476: {"": {up: 0, dn: 0}}, 477: {"": {up: 0, dn: 0}}, 478: {"": {up: 0, dn: 0}}, 479: {"": {up: 0, dn: 0}}, 480: {"": {up: 0, dn: 0}}, 481: {"": {up: 0, dn: 0}}, 482: {"": {up: 0, dn: 0}}, 483: {"": {up: 0, dn: 0}}, 484: {"": {up: 0, dn: 0}}, 485: {"": {up: 0, dn: 0}}, 486: {"": {up: 0, dn: 0}}, 487: {"": {up: 0, dn: 0}}, 488: {"": {up: 0, dn: 0}}, 489: {"": {up: 0, dn: 0}}, 490: {"": {up: 0, dn: 0}}, 491: {"": {up: 0, dn: 0}}, 492: {"": {up: 0, dn: 0}}, 493: {"": {up: 0, dn: 0}}, 494: {"": {up: 0, dn: 0}}, 495: {"": {up: 0, dn: 0}}, 496: {"": {up: 0, dn: 0}}, 497: {"": {up: 0, dn: 0}}, 498: {"": {up: 0, dn: 0}}, 499: {"": {up: 0, dn: 0}}, 500: {"": {up: 0, dn: 0}}, 501: {"": {up: 0, dn: 0}}, 502: {"": {up: 0, dn: 0}}, 503: {"": {up: 0, dn: 0}}, 504: {"": {up: 0, dn: 0}}, 505: {"": {up: 0, dn: 0}}, 506: {"": {up: 0, dn: 0}}, 507: {"": {up: 0, dn: 0}}, 508: {"": {up: 0, dn: 0}}, 509: {"": {up: 0, dn: 0}}, 510: {"": {up: 0, dn: 0}}, 511: {"": {up: 0, dn: 0}}, 512: {"": {up: 0, dn: 0}}, 513: {"": {up: 0, dn: 0}}, 514: {"": {up: 0, dn: 0}}, 515: {"": {up: 0, dn: 0}}, 516: {"": {up: 0, dn: 0}}, 517: {"": {up: 0, dn: 0}}, 518: {"": {up: 0, dn: 0}}, 519: {"": {up: 0, dn: 0}}, 520: {"": {up: 0, dn: 0}}, 521: {"": {up: 0, dn: 0}}, 522: {"": {up: 0, dn: 0}}, 523: {"": {up: 0, dn: 0}}, 524: {"": {up: 0, dn: 0}}, 525: {"": {up: 0, dn: 0}}, 526: {"": {up: 0, dn: 0}}, 527: {"": {up: 0, dn: 0}}, 528: {"": {up: 0, dn: 0}}, 529: {"": {up: 0, dn: 0}}, 530: {"": {up: 0, dn: 0}}, 531: {"": {up: 0, dn: 0}}, 532: {"": {up: 0, dn: 0}}, 533: {"": {up: 0, dn: 0}}, 534: {"": {up: 0, dn: 0}}, 535: {"": {up: 0, dn: 0}}, 536: {"": {up: 0, dn: 0}}, 537: {"": {up: 0, dn: 0}}, 538: {"": {up: 0, dn: 0}}, 539: {"": {up: 0, dn: 0}}, 540: {"": {up: 0, dn: 0}}, 541: {"": {up: 0, dn: 0}}, 542: {"": {up: 0, dn: 0}}, 543: {"": {up: 0, dn: 0}}, 544: {"": {up: 0, dn: 0}}, 545: {"": {up: 0, dn: 0}}, 546: {"": {up: 0, dn: 0}}, 547: {"": {up: 0, dn: 0}}, 548: {"": {up: 0, dn: 0}}, 549: {"": {up: 0, dn: 0}}, 550: {"": {up: 0, dn: 0}}, 551: {"": {up: 0, dn: 0}}, 552: {"": {up: 0, dn: 0}}, 553: {"": {up: 0, dn: 0}}, 554: {"": {up: 0, dn: 0}}, 555: {"": {up: 0, dn: 0}}, 556: {"": {up: 0, dn: 0}}, 557: {"": {up: 0, dn: 0}}, 558: {"": {up: 0, dn: 0}}, 559: {"": {up: 0, dn: 0}}, 560: {"": {up: 0, dn: 0}}, 561: {"": {up: 0, dn: 0}}, 562: {"": {up: 0, dn: 0}}, 563: {"": {up: 0, dn: 0}}, 564: {"": {up: 0, dn: 0}}, 565: {"": {up: 0, dn: 0}}, 566: {"": {up: 0, dn: 0}}, 567: {"": {up: 0, dn: 0}}, 568: {"": {up: 0, dn: 0}}, 569: {"": {up: 0, dn: 0}}, 570: {"": {up: 0, dn: 0}}, 571: {"": {up: 0, dn: 0}}, 572: {"": {up: 0, dn: 0}}, 573: {"": {up: 0, dn: 0}}, 574: {"": {up: 0, dn: 0}}, 575: {"": {up: 0, dn: 0}}, 576: {"": {up: 0, dn: 0}}, 577: {"": {up: 0, dn: 0}}, 578: {"": {up: 0, dn: 0}}, 579: {"": {up: 0, dn: 0}}, 580: {"": {up: 0, dn: 0}}, 581: {"": {up: 0, dn: 0}}, 582: {"": {up: 0, dn: 0}}, 583: {"": {up: 0, dn: 0}}, 584: {"": {up: 0, dn: 0}}, 585: {"": {up: 0, dn: 0}}, 586: {"": {up: 0, dn: 0}}, 587: {"": {up: 0, dn: 0}}, 588: {"": {up: 0, dn: 0}}, 589: {"": {up: 0, dn: 0}}, 590: {"": {up: 0, dn: 0}}, 591: {"": {up: 0, dn: 0}}, 592: {"": {up: 0, dn: 0}}, 593: {"": {up: 0, dn: 0}}, 594: {"": {up: 0, dn: 0}}, 595: {"": {up: 0, dn: 0}}, 596: {"": {up: 0, dn: 0}}, 597: {"": {up: 0, dn: 0}}, 598: {"": {up: 0, dn: 0}}, 599: {"": {up: 0, dn: 0}}, 600: {"": {up: 0, dn: 0}}, 601: {"": {up: 0, dn: 0}}, 602: {"": {up: 0, dn: 0}}, 603: {"": {up: 0, dn: 0}}, 604: {"": {up: 0, dn: 0}}, 605: {"": {up: 0, dn: 0}}, 606: {"": {up: 0, dn: 0}}, 607: {"": {up: 0, dn: 0}}, 608: {"": {up: 0, dn: 0}}, 609: {"": {up: 0, dn: 0}}, 610: {"": {up: 0, dn: 0}}, 611: {"": {up: 0, dn: 0}}, 612: {"": {up: 0, dn: 0}}, 613: {"": {up: 0, dn: 0}}, 614: {"": {up: 0, dn: 0}}, 615: {"": {up: 0, dn: 0}}, 616: {"": {up: 0, dn: 0}}, 617: {"": {up: 0, dn: 0}}, 618: {"": {up: 0, dn: 0}}, 619: {"": {up: 0, dn: 0}}, 620: {"": {up: 0, dn: 0}}, 621: {"": {up: 0, dn: 0}}, 622: {"": {up: 0, dn: 0}}, 623: {"": {up: 0, dn: 0}}, 624: {"": {up: 0, dn: 0}}, 625: {"": {up: 0, dn: 0}}, 626: {"": {up: 0, dn: 0}}, 627: {"": {up: 0, dn: 0}}, 628: {"": {up: 0, dn: 0}}, 629: {"": {up: 0, dn: 0}}, 630: {"": {up: 0, dn: 0}}, 631: {"": {up: 0, dn: 0}}, 632: {"": {up: 0, dn: 0}}, 633: {"": {up: 0, dn: 0}}, 634: {"": {up: 0, dn: 0}}, 635: {"": {up: 0, dn: 0}}, 636: {"": {up: 0, dn: 0}}, 637: {"": {up: 0, dn: 0}}, 638: {"": {up: 0, dn: 0}}, 639: {"": {up: 0, dn: 0}}, 640: {"": {up: 0, dn: 0}}, 641: {"": {up: 0, dn: 0}}, 642: {"": {up: 0, dn: 0}}, 643: {"": {up: 0, dn: 0}}, 644: {"": {up: 0, dn: 0}}, 645: {"": {up: 0, dn: 0}}, 646: {"": {up: 0, dn: 0}}, 647: {"": {up: 0, dn: 0}}, 648: {"": {up: 0, dn: 0}}, 649: {"": {up: 0, dn: 0}}}
LineColor=orange!80!black
LineStyle=solid
LineWidth=1.5pt
Name=lo-t[Nominal]
Path=lo-t[Nominal]
Title=$|t/u|^2$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	4.000000e+01	4.680554e-04	4.966224e-07	4.966224e-07
4.000000e+01	6.000000e+01	3.580488e-04	4.367016e-07	4.367016e-07
6.000000e+01	8.000000e+01	2.081027e-04	3.522529e-07	3.522529e-07
8.000000e+01	1.000000e+02	1.165705e-04	2.674133e-07	2.674133e-07
1.000000e+02	1.200000e+02	6.696545e-05	2.047744e-07	2.047744e-07
1.200000e+02	1.400000e+02	3.949177e-05	1.561916e-07	1.561916e-07
1.400000e+02	1.600000e+02	2.418817e-05	1.247950e-07	1.247950e-07
1.600000e+02	1.800000e+02	1.489418e-05	9.570791e-08	9.570791e-08
1.800000e+02	2.000000e+02	9.407995e-06	7.752504e-08	7.752504e-08
2.000000e+02	2.200000e+02	5.889997e-06	6.059233e-08	6.059233e-08
2.200000e+02	2.400000e+02	3.688157e-06	4.441984e-08	4.441984e-08
2.400000e+02	2.600000e+02	2.385769e-06	3.575068e-08	3.575068e-08
2.600000e+02	2.800000e+02	1.603230e-06	3.001098e-08	3.001098e-08
2.800000e+02	3.000000e+02	1.078924e-06	2.462562e-08	2.462562e-08
3.000000e+02	3.200000e+02	7.090017e-07	1.878400e-08	1.878400e-08
3.200000e+02	3.400000e+02	4.526912e-07	1.333979e-08	1.333979e-08
3.400000e+02	3.600000e+02	3.021913e-07	1.236292e-08	1.236292e-08
3.600000e+02	3.800000e+02	2.417053e-07	1.130922e-08	1.130922e-08
3.800000e+02	4.000000e+02	1.468130e-07	6.036987e-09	6.036987e-09
4.000000e+02	4.200000e+02	1.042753e-07	5.368298e-09	5.368298e-09
4.200000e+02	4.400000e+02	7.397655e-08	3.956557e-09	3.956557e-09
4.400000e+02	4.600000e+02	5.043551e-08	2.767454e-09	2.767454e-09
4.600000e+02	4.800000e+02	3.670016e-08	2.700139e-09	2.700139e-09
4.800000e+02	5.000000e+02	2.783108e-08	1.861977e-09	1.861977e-09
5.000000e+02	5.200000e+02	1.885773e-08	2.431391e-09	2.431391e-09
5.200000e+02	5.400000e+02	1.382601e-08	1.072589e-09	1.072589e-09
5.400000e+02	5.600000e+02	1.532129e-08	5.595543e-09	5.595543e-09
5.600000e+02	5.800000e+02	7.480049e-09	7.379835e-10	7.379835e-10
5.800000e+02	6.000000e+02	6.489148e-09	8.359309e-10	8.359309e-10
6.000000e+02	6.200000e+02	4.570148e-09	5.256272e-10	5.256272e-10
6.200000e+02	6.400000e+02	2.563859e-09	2.706162e-10	2.706162e-10
6.400000e+02	6.600000e+02	3.938113e-09	9.724534e-10	9.724534e-10
6.600000e+02	6.800000e+02	1.961602e-09	2.920517e-10	2.920517e-10
6.800000e+02	7.000000e+02	1.510303e-09	2.005965e-10	2.005965e-10
7.000000e+02	7.200000e+02	1.336862e-09	2.884774e-10	2.884774e-10
7.200000e+02	7.400000e+02	7.809120e-10	1.585242e-10	1.585242e-10
7.400000e+02	7.600000e+02	4.793703e-10	8.608105e-11	8.608105e-11
7.600000e+02	7.800000e+02	4.506244e-10	7.312795e-11	7.312795e-11
7.800000e+02	8.000000e+02	4.865958e-10	1.397523e-10	1.397523e-10
8.000000e+02	8.200000e+02	4.093201e-10	6.287072e-11	6.287072e-11
8.200000e+02	8.400000e+02	5.819433e-10	2.471935e-10	2.471935e-10
8.400000e+02	8.600000e+02	2.807221e-10	6.421215e-11	6.421215e-11
8.600000e+02	8.800000e+02	1.497150e-10	3.039462e-11	3.039462e-11
8.800000e+02	9.000000e+02	9.357240e-11	2.008627e-11	2.008627e-11
9.000000e+02	9.200000e+02	8.601951e-11	1.581104e-11	1.581104e-11
9.200000e+02	9.400000e+02	1.093652e-10	3.780444e-11	3.780444e-11
9.400000e+02	9.600000e+02	5.280004e-11	1.362282e-11	1.362282e-11
9.600000e+02	9.800000e+02	3.407425e-11	8.587978e-12	8.587978e-12
9.800000e+02	1.000000e+03	4.372009e-11	1.590177e-11	1.590177e-11
1.000000e+03	1.020000e+03	2.292689e-11	5.419117e-12	5.419117e-12
1.020000e+03	1.040000e+03	2.944835e-11	8.197719e-12	8.197719e-12
1.040000e+03	1.060000e+03	3.462772e-11	2.057687e-11	2.057687e-11
1.060000e+03	1.080000e+03	1.232868e-11	3.100832e-12	3.100832e-12
1.080000e+03	1.100000e+03	1.461067e-11	4.000336e-12	4.000336e-12
1.100000e+03	1.120000e+03	8.525907e-12	2.760684e-12	2.760684e-12
1.120000e+03	1.140000e+03	2.343911e-11	1.425370e-11	1.425370e-11
1.140000e+03	1.160000e+03	6.761610e-12	2.517915e-12	2.517915e-12
1.160000e+03	1.180000e+03	1.433556e-11	1.122794e-11	1.122794e-11
1.180000e+03	1.200000e+03	1.679571e-11	1.074555e-11	1.074555e-11
1.200000e+03	1.220000e+03	1.586519e-12	6.082467e-13	6.082467e-13
1.220000e+03	1.240000e+03	1.640266e-12	4.881311e-13	4.881311e-13
1.240000e+03	1.260000e+03	1.955766e-12	7.852448e-13	7.852448e-13
1.260000e+03	1.280000e+03	1.278841e-12	3.931277e-13	3.931277e-13
1.280000e+03	1.300000e+03	7.150052e-13	2.874961e-13	2.874961e-13
1.300000e+03	1.320000e+03	9.798894e-13	4.442564e-13	4.442564e-13
1.320000e+03	1.340000e+03	3.551323e-12	2.461534e-12	2.461534e-12
1.340000e+03	1.360000e+03	1.810753e-13	6.424912e-14	6.424912e-14
1.360000e+03	1.380000e+03	1.125879e-12	6.167914e-13	6.167914e-13
1.380000e+03	1.400000e+03	3.947478e-13	1.697712e-13	1.697712e-13
1.400000e+03	1.420000e+03	2.574502e-13	1.297737e-13	1.297737e-13
1.420000e+03	1.440000e+03	1.165702e-12	7.255454e-13	7.255454e-13
1.440000e+03	1.460000e+03	1.344195e-12	8.653833e-13	8.653833e-13
1.460000e+03	1.480000e+03	7.319370e-13	4.088040e-13	4.088040e-13
1.480000e+03	1.500000e+03	1.520064e-13	5.180678e-14	5.180678e-14
1.500000e+03	1.520000e+03	9.141009e-13	6.601220e-13	6.601220e-13
1.520000e+03	1.540000e+03	6.808574e-13	5.927372e-13	5.927372e-13
1.540000e+03	1.560000e+03	1.827089e-13	1.203819e-13	1.203819e-13
1.560000e+03	1.580000e+03	5.403692e-14	2.048518e-14	2.048518e-14
1.580000e+03	1.600000e+03	4.202128e-14	2.403397e-14	2.403397e-14
1.600000e+03	1.620000e+03	1.204810e-13	6.102032e-14	6.102032e-14
1.620000e+03	1.640000e+03	7.637042e-14	5.863673e-14	5.863673e-14
1.640000e+03	1.660000e+03	4.141144e-14	2.563906e-14	2.563906e-14
1.660000e+03	1.680000e+03	1.230461e-14	7.267332e-15	7.267332e-15
1.680000e+03	1.700000e+03	1.793741e-13	1.519723e-13	1.519723e-13
1.700000e+03	1.720000e+03	1.132514e-14	8.606190e-15	8.606190e-15
1.720000e+03	1.740000e+03	3.175302e-13	2.772663e-13	2.772663e-13
1.740000e+03	1.760000e+03	8.776736e-14	7.115514e-14	7.115514e-14
1.760000e+03	1.780000e+03	5.916374e-15	4.641996e-15	4.641996e-15
1.780000e+03	1.800000e+03	2.774709e-15	1.242822e-15	1.242822e-15
1.800000e+03	1.820000e+03	6.397742e-15	3.851637e-15	3.851637e-15
1.820000e+03	1.840000e+03	1.388483e-14	6.551673e-15	6.551673e-15
1.840000e+03	1.860000e+03	6.806369e-15	4.780670e-15	4.780670e-15
1.860000e+03	1.880000e+03	4.075397e-16	3.113301e-16	3.113301e-16
1.880000e+03	1.900000e+03	3.047337e-15	1.434519e-15	1.434519e-15
1.900000e+03	1.920000e+03	8.624510e-15	5.921816e-15	5.921816e-15
1.920000e+03	1.940000e+03	8.630859e-14	8.622674e-14	8.622674e-14
1.940000e+03	1.960000e+03	6.964241e-14	6.142507e-14	6.142507e-14
1.960000e+03	1.980000e+03	2.009850e-15	1.239039e-15	1.239039e-15
1.980000e+03	2.000000e+03	3.057031e-16	2.264744e-16	2.264744e-16
2.000000e+03	2.020000e+03	2.273724e-17	1.923928e-17	1.923928e-17
2.020000e+03	2.040000e+03	4.112723e-15	3.476966e-15	3.476966e-15
2.040000e+03	2.060000e+03	7.915205e-16	6.665150e-16	6.665150e-16
2.060000e+03	2.080000e+03	6.326324e-16	4.319468e-16	4.319468e-16
2.080000e+03	2.100000e+03	1.723127e-16	9.151134e-16	9.151134e-16
2.100000e+03	2.120000e+03	1.019265e-15	8.072507e-16	8.072507e-16
2.120000e+03	2.140000e+03	1.487196e-14	1.485359e-14	1.485359e-14
2.140000e+03	2.160000e+03	1.657945e-16	1.444750e-16	1.444750e-16
2.160000e+03	2.180000e+03	7.743467e-19	7.743467e-19	7.743467e-19
2.180000e+03	2.200000e+03	6.016174e-16	4.570230e-16	4.570230e-16
2.200000e+03	2.220000e+03	7.004210e-18	4.984452e-18	4.984452e-18
2.220000e+03	2.240000e+03	1.860215e-16	1.375318e-16	1.375318e-16
2.240000e+03	2.260000e+03	7.265169e-17	7.264993e-17	7.264993e-17
2.260000e+03	2.280000e+03	1.770526e-17	1.770526e-17	1.770526e-17
2.280000e+03	2.300000e+03	2.037653e-15	1.667428e-15	1.667428e-15
2.300000e+03	2.320000e+03	3.258541e-16	2.442665e-16	2.442665e-16
2.320000e+03	2.340000e+03	1.101000e-16	1.098948e-16	1.098948e-16
2.340000e+03	2.360000e+03	7.838692e-17	7.785670e-17	7.785670e-17
2.360000e+03	2.380000e+03	1.661359e-14	1.625407e-14	1.625407e-14
2.380000e+03	2.400000e+03	4.826555e-16	4.826555e-16	4.826555e-16
2.400000e+03	2.420000e+03	-3.965038e-17	8.079964e-17	8.079964e-17
2.420000e+03	2.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.440000e+03	2.460000e+03	1.036622e-17	8.739620e-18	8.739620e-18
2.460000e+03	2.480000e+03	2.727753e-17	2.659012e-17	2.659012e-17
2.480000e+03	2.500000e+03	2.558802e-15	2.522269e-15	2.522269e-15
2.500000e+03	2.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+03	2.540000e+03	2.391238e-17	2.391238e-17	2.391238e-17
2.540000e+03	2.560000e+03	8.009690e-16	6.404599e-16	6.404599e-16
2.560000e+03	2.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+03	2.600000e+03	3.917576e-16	3.905679e-16	3.905679e-16
2.600000e+03	2.620000e+03	2.651903e-17	2.651903e-17	2.651903e-17
2.620000e+03	2.640000e+03	1.045791e-17	1.045791e-17	1.045791e-17
2.640000e+03	2.660000e+03	4.260993e-18	4.260993e-18	4.260993e-18
2.660000e+03	2.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+03	2.700000e+03	2.749132e-17	2.749132e-17	2.749132e-17
2.700000e+03	2.720000e+03	4.921591e-20	4.787338e-20	4.787338e-20
2.720000e+03	2.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.740000e+03	2.760000e+03	2.234455e-21	2.234433e-21	2.234433e-21
2.760000e+03	2.780000e+03	1.745847e-22	1.745847e-22	1.745847e-22
2.780000e+03	2.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+03	2.820000e+03	4.168975e-18	4.168975e-18	4.168975e-18
2.820000e+03	2.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.840000e+03	2.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.860000e+03	2.880000e+03	5.007264e-21	4.921048e-21	4.921048e-21
2.880000e+03	2.900000e+03	-1.198745e-20	1.198745e-20	1.198745e-20
2.900000e+03	2.920000e+03	3.330228e-21	3.330228e-21	3.330228e-21
2.920000e+03	2.940000e+03	1.262645e-16	1.248254e-16	1.248254e-16
2.940000e+03	2.960000e+03	2.902374e-17	2.762461e-17	2.762461e-17
2.960000e+03	2.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.980000e+03	3.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+03	3.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+03	3.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.040000e+03	3.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.060000e+03	3.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.080000e+03	3.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+03	3.120000e+03	5.329914e-17	5.329914e-17	5.329914e-17
3.120000e+03	3.140000e+03	5.060563e-17	4.899225e-17	4.899225e-17
3.140000e+03	3.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.160000e+03	3.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.180000e+03	3.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+03	3.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+03	3.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.240000e+03	3.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.260000e+03	3.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.280000e+03	3.300000e+03	-2.665138e-18	2.665138e-18	2.665138e-18
3.300000e+03	3.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.320000e+03	3.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.340000e+03	3.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+03	3.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.380000e+03	3.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+03	3.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.420000e+03	3.440000e+03	5.227915e-21	5.227915e-21	5.227915e-21
3.440000e+03	3.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.460000e+03	3.480000e+03	1.660586e-20	1.660586e-20	1.660586e-20
3.480000e+03	3.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+03	3.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.520000e+03	3.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.540000e+03	3.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.560000e+03	3.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.580000e+03	3.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+03	3.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.620000e+03	3.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.640000e+03	3.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.660000e+03	3.680000e+03	8.982187e-21	8.982187e-21	8.982187e-21
3.680000e+03	3.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+03	3.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.720000e+03	3.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.740000e+03	3.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.760000e+03	3.780000e+03	2.143502e-26	2.143502e-26	2.143502e-26
3.780000e+03	3.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+03	3.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.820000e+03	3.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.840000e+03	3.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.860000e+03	3.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.880000e+03	3.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+03	3.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.920000e+03	3.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.940000e+03	3.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.960000e+03	3.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+03	4.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+03	4.020000e+03	3.803532e-21	3.803532e-21	3.803532e-21
4.020000e+03	4.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.040000e+03	4.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.060000e+03	4.080000e+03	2.536010e-22	2.536010e-22	2.536010e-22
4.080000e+03	4.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+03	4.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+03	4.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.140000e+03	4.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.160000e+03	4.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.180000e+03	4.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+03	4.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+03	4.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.240000e+03	4.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.260000e+03	4.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.280000e+03	4.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+03	4.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+03	4.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+03	4.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+03	4.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.380000e+03	4.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+03	4.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+03	4.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+03	4.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+03	4.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+03	4.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+03	4.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+03	4.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+03	4.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+03	4.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+03	4.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+03	4.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+03	4.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+03	4.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+03	4.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+03	4.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+03	4.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+03	4.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+03	4.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+03	4.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+03	5.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+03	5.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+03	5.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+03	5.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+03	5.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+03	5.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+03	5.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+03	5.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+03	8.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+03	8.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+03	8.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+03	8.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+03	8.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+03	8.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+03	8.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+03	8.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+03	8.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+03	8.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+03	8.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+03	8.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+03	8.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+03	8.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+03	8.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+03	8.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+03	8.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+03	8.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+03	8.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+03	8.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+03	8.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+03	8.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+03	8.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+03	8.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+03	8.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+03	8.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+03	8.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+03	8.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+03	8.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+03	8.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+03	8.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+03	8.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+03	8.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+03	8.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+03	8.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+03	8.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+03	8.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+03	8.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+03	8.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+03	8.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+03	8.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+03	8.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+03	8.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+03	8.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+03	8.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+03	8.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+03	8.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+03	8.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+03	8.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+03	9.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+03	9.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+03	9.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+03	9.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+03	9.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+03	9.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+03	9.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+03	9.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+03	9.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+03	9.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+03	9.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+03	9.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+03	9.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+03	9.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+03	9.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+03	9.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+03	9.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+03	9.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+03	9.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+03	9.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+03	9.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+03	9.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+03	9.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+03	9.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+03	9.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+03	9.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+03	9.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+03	9.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+03	9.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+03	9.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+03	9.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+03	9.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+03	9.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+03	9.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+03	9.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+03	9.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+03	9.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+03	9.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+03	9.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+03	9.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+03	9.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+03	9.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+03	9.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+03	9.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+03	9.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+03	9.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+03	9.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+03	9.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.002000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+04	1.004000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+04	1.006000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+04	1.008000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+04	1.010000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+04	1.012000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+04	1.014000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+04	1.016000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+04	1.018000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.022000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+04	1.024000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+04	1.026000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+04	1.028000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+04	1.030000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+04	1.032000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+04	1.034000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+04	1.036000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+04	1.038000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.042000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+04	1.044000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+04	1.046000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+04	1.048000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+04	1.050000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+04	1.052000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+04	1.054000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+04	1.056000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+04	1.058000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.062000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+04	1.064000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+04	1.066000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+04	1.068000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+04	1.070000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+04	1.072000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+04	1.074000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+04	1.076000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+04	1.078000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.082000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+04	1.084000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+04	1.086000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+04	1.088000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+04	1.090000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+04	1.092000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+04	1.094000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+04	1.096000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+04	1.098000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.102000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+04	1.104000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+04	1.106000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+04	1.108000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+04	1.110000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+04	1.112000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+04	1.114000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+04	1.116000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+04	1.118000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.122000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+04	1.124000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+04	1.126000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+04	1.128000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+04	1.130000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+04	1.132000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+04	1.134000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+04	1.136000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+04	1.138000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.142000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+04	1.144000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+04	1.146000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+04	1.148000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+04	1.150000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+04	1.152000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+04	1.154000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+04	1.156000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+04	1.158000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.162000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+04	1.164000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+04	1.166000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+04	1.168000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+04	1.170000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+04	1.172000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+04	1.174000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+04	1.176000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+04	1.178000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.182000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+04	1.184000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+04	1.186000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+04	1.188000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+04	1.190000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+04	1.192000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+04	1.194000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+04	1.196000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+04	1.198000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.202000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+04	1.204000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+04	1.206000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+04	1.208000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+04	1.210000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+04	1.212000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+04	1.214000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+04	1.216000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+04	1.218000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.222000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+04	1.224000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+04	1.226000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+04	1.228000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+04	1.230000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+04	1.232000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+04	1.234000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+04	1.236000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+04	1.238000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.242000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+04	1.244000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+04	1.246000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+04	1.248000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+04	1.250000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+04	1.252000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+04	1.254000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+04	1.256000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+04	1.258000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.262000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+04	1.264000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+04	1.266000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+04	1.268000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+04	1.270000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+04	1.272000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+04	1.274000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+04	1.276000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+04	1.278000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.282000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+04	1.284000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+04	1.286000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+04	1.288000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+04	1.290000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+04	1.292000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+04	1.294000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+04	1.296000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+04	1.298000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


